Numerical Performance of the Implicitly Restarted Arnoldi Method in OFP8, Bfloat16, Posit, and Takum Arithmetics

The computation of select eigenvalues and eigenvectors of large, sparse matrices is fundamental to a wide range of applications. Accordingly, evaluating the numerical performance of emerging alternatives to the IEEE 754 floating-point standard -- such as OFP8 (E4M3 and E5M2), bfloat16, and the tapered-precision posit and takum formats -- is of significant interest. Among the most widely used methods for this task is the implicitly restarted Arnoldi method, as implemented in ARPACK. This paper presents a comprehensive and untailored evaluation based on two real-world datasets: the SuiteSparse Matrix Collection, which includes matrices of varying sizes and condition numbers, and the Network Repository, a large collection of graphs from practical applications. The results demonstrate that the tapered-precision posit and takum formats provide improved numerical performance, with takum arithmetic avoiding several weaknesses observed in posits. While bfloat16 performs consistently better than float16, the OFP8 types are generally unsuitable for general-purpose computations.

==> data/eigen_general_08/eigenvalues_absolute_error.csv <==
matrix\type,Float8_4,Float8_5,LinearTakum8,Posit8
AG-Monien/L,-Inf,-Inf,-Inf,-Inf
AG-Monien/cage,-Inf,-Inf,-Inf,-Inf
AG-Monien/diag,-Inf,-Inf,-Inf,-Inf
AG-Monien/grid1,-Inf,-Inf,-Inf,-Inf
AG-Monien/grid1_dual,-Inf,-Inf,-Inf,-Inf
AG-Monien/grid2,-Inf,-Inf,-Inf,-Inf
AG-Monien/grid2_dual,-Inf,-Inf,-Inf,-Inf
AG-Monien/netz4504,-Inf,-Inf,-Inf,-Inf
AG-Monien/netz4504_dual,-Inf,-Inf,-Inf,-Inf
AG-Monien/stufe,-Inf,-Inf,-Inf,-Inf
AG-Monien/ukerbe1,-Inf,-Inf,-Inf,-Inf
AG-Monien/ukerbe1_dual,-Inf,-Inf,-Inf,-Inf
Arenas/celegans_metabolic,-Inf,-Inf,7.63066726202731387333681968394104636e+02,4.77247523026581143103208909321101179e+01
Arenas/email,-Inf,-Inf,8.75517233523776451804991616428416342e+01,-Inf
Arenas/jazz,-Inf,-Inf,3.26980656959718302963728761871933556e+04,-Inf
Bai/bfwb398,Inf,Inf,3.27095421334355192479946002642617620e-04,2.93504099635457051627287180037932561e-03
Bai/bfwb62,Inf,Inf,-Inf,-Inf
Bai/bfwb782,Inf,Inf,1.14151821521040744419743935884226572e-04,-Inf
Bai/mhd3200b,Inf,Inf,2.29785470259503966235703642700369451e+00,Inf
Bai/mhdb416,Inf,Inf,1.42502091352782302278715786221495764e+00,Inf
Bai/odepb400,Inf,Inf,8.36428717823581194836974913337051430e-14,Inf
Barabasi/NotreDame_yeast,-Inf,-Inf,-Inf,-Inf
Bates/Chem97ZtZ,Inf,-Inf,-Inf,1.93424269310538447700064892404388145e+03
Boeing/bcsstm37,Inf,Inf,-Inf,Inf
Boeing/bcsstm38,Inf,Inf,7.32149547157106784291359711084003638e+01,Inf
Cunningham/m3plates,Inf,-Inf,-Inf,-Inf
DIMACS10/chesapeake,-Inf,-Inf,-Inf,2.20798367633707408885352233371526368e+00
DIMACS10/delaunay_n10,-Inf,-Inf,-Inf,-Inf
DIMACS10/delaunay_n11,-Inf,-Inf,2.97489178009111100871801264082690282e+02,-Inf
DIMACS10/uk,-Inf,-Inf,-Inf,-Inf
FIDAP/ex32,-Inf,-Inf,3.91890324408280473440124298500016114e+01,2.28947042784493892745284633313388757e+01
FIDAP/ex5,Inf,Inf,1.44710638278089668774084805958195835e+07,4.55154915675467405952976742938214731e+07
GHS_indef/laser,-Inf,-Inf,-Inf,-Inf
Gleich/minnesota,-Inf,-Inf,-Inf,-Inf
Gset/G11,-Inf,-Inf,-Inf,-Inf
Gset/G12,-Inf,-Inf,-Inf,-Inf
Gset/G13,-Inf,-Inf,-Inf,-Inf
Gset/G14,-Inf,-Inf,-Inf,-Inf
Gset/G15,-Inf,-Inf,-Inf,-Inf
Gset/G16,-Inf,-Inf,-Inf,-Inf
Gset/G17,-Inf,-Inf,1.43397707294143527614808282057793269e+02,-Inf
Gset/G18,-Inf,-Inf,8.36388913357837703974762908460382695e+01,-Inf
Gset/G19,-Inf,-Inf,1.15986198477239205978234063695812377e+03,-Inf
Gset/G20,-Inf,-Inf,-Inf,-Inf
Gset/G21,-Inf,-Inf,-Inf,-Inf
Gset/G32,-Inf,-Inf,-Inf,-Inf
Gset/G33,-Inf,-Inf,-Inf,-Inf
Gset/G34,-Inf,-Inf,-Inf,-Inf
Gset/G43,-Inf,-Inf,-Inf,-Inf
Gset/G44,-Inf,-Inf,-Inf,-Inf
Gset/G45,-Inf,-Inf,-Inf,-Inf
Gset/G46,-Inf,-Inf,-Inf,-Inf
Gset/G47,-Inf,-Inf,5.77717022295984826628473349155653640e+02,-Inf
Gset/G48,-Inf,-Inf,-Inf,-Inf
Gset/G49,-Inf,-Inf,-Inf,-Inf
Gset/G50,-Inf,-Inf,-Inf,-Inf
Gset/G51,-Inf,-Inf,-Inf,-Inf
Gset/G52,-Inf,-Inf,-Inf,-Inf
Gset/G53,-Inf,-Inf,-Inf,-Inf
Gset/G54,-Inf,-Inf,1.03022198556769877813901537461224700e+03,-Inf
Gset/G57,-Inf,-Inf,-Inf,-Inf
HB/1138_bus,Inf,-Inf,-Inf,-Inf
HB/494_bus,Inf,-Inf,-Inf,5.30025041268742768130722426970583871e+07
HB/662_bus,Inf,-Inf,-Inf,2.63180874453332989476022876531117658e+03
HB/685_bus,Inf,-Inf,-Inf,5.30279443320835846660728895099412654e+07
HB/ash292,-Inf,-Inf,4.13788549950741494395112170394346433e+01,-Inf
HB/ash85,-Inf,-Inf,8.30372848075973138822333949130592990e+00,2.16086554938513388853158879447224401e+00
HB/bcspwr01,-Inf,-Inf,1.38966259216954846682734040296953192e+01,5.35954820411935461285386692374074823e+00
HB/bcspwr02,-Inf,-Inf,2.35814180325930649176900842886627685e+00,1.74957331626184939808981188520655707e+00
HB/bcspwr03,-Inf,-Inf,1.43757219160388939040968159244297573e+01,2.53616292121962468270244060377836021e+00
HB/bcspwr04,-Inf,-Inf,3.24671617071772660161715157562645686e+00,6.62836496601473190328905796920175747e+00
HB/bcspwr05,-Inf,-Inf,1.19506971778509762809917338807040747e+01,1.11730863492418506565046187318992994e+00
HB/bcspwr06,-Inf,-Inf,2.01543745676518390328900110281358781e+01,-Inf
HB/bcspwr07,-Inf,-Inf,1.86181999357646204947394011829792874e+01,-Inf
HB/bcspwr08,-Inf,-Inf,-Inf,-Inf
HB/bcspwr09,-Inf,-Inf,-Inf,-Inf
HB/bcsstk01,Inf,Inf,6.75635107059137707360058563274593985e+09,Inf
HB/bcsstk02,Inf,Inf,-Inf,Inf
HB/bcsstk03,Inf,Inf,1.52481898142428647538301786675802299e+12,Inf
HB/bcsstk04,Inf,Inf,2.81533357166124909403761882947478589e+07,Inf
HB/bcsstk05,Inf,Inf,-Inf,Inf
HB/bcsstk06,Inf,Inf,1.08189099113713948279639723863267093e+10,Inf
HB/bcsstk07,Inf,Inf,1.08189099113713948279639723863267093e+10,Inf
HB/bcsstk08,Inf,Inf,7.60318038898367180449526059363042578e+10,Inf
HB/bcsstk09,Inf,Inf,2.82811089004811156961095299251388970e+08,Inf
HB/bcsstk19,Inf,Inf,5.57698735838066075566922037132752568e+14,Inf
HB/bcsstk20,Inf,Inf,3.99695569584500906565795134954772044e+16,Inf
HB/bcsstk22,Inf,Inf,-Inf,Inf
HB/bcsstm01,-Inf,-Inf,-Inf,-Inf
HB/bcsstm02,-Inf,-Inf,-Inf,-Inf
HB/bcsstm03,Inf,-Inf,-Inf,-Inf
HB/bcsstm04,-Inf,-Inf,3.11428667286765197142614837502672820e-01,4.75874742143816587066503544509157452e-02
HB/bcsstm05,-Inf,-Inf,-Inf,-Inf
HB/bcsstm06,Inf,-Inf,-Inf,-Inf
HB/bcsstm07,Inf,Inf,-Inf,Inf
HB/bcsstm08,Inf,Inf,1.87748609851217999664398009719355760e+07,5.15705122969240031276218119730726525e+07
HB/bcsstm09,Inf,Inf,-Inf,Inf
HB/bcsstm11,Inf,-Inf,2.36639173292328825220803338654328500e+02,1.64203938729870528255701210032164628e+01
HB/bcsstm12,Inf,Inf,1.25646237513050320579298215660704413e+02,Inf
HB/bcsstm19,Inf,Inf,2.49214560316296242554659999395421975e+08,Inf
HB/bcsstm20,Inf,Inf,2.74390025202661026630356978117653292e+08,Inf
HB/bcsstm21,Inf,Inf,9.38679762949890000903961520547983543e-04,-Inf
HB/bcsstm22,Inf,Inf,-Inf,-Inf
HB/bcsstm23,Inf,Inf,9.61505960350516432037508404363046875e+06,3.56555539993196173475890756209840313e+07
HB/bcsstm24,Inf,Inf,-Inf,Inf
HB/bcsstm25,Inf,Inf,4.13657664859171601334391717599414225e+09,Inf
HB/bcsstm26,Inf,Inf,8.21161511740107503624812925926230118e+03,4.15227179341329252002301134578618576e-01
HB/blckhole,-Inf,-Inf,-Inf,-Inf
HB/can_1054,-Inf,-Inf,5.29264812133355364284992017296377983e+01,-Inf
HB/can_1072,-Inf,-Inf,-Inf,-Inf
HB/can_144,-Inf,-Inf,9.05927247260568041034033764601421750e+02,1.77377554185784207768861045637454283e+00
HB/can_161,-Inf,-Inf,-Inf,-Inf
HB/can_187,-Inf,-Inf,-Inf,-Inf
HB/can_229,-Inf,-Inf,2.47347712434336941518292714681879926e+02,8.77904916449632658517126562218011073e+00
HB/can_24,-Inf,-Inf,1.01509513926112183031371414819117917e+03,1.26257482322171429131265463854616474e+00
HB/can_256,-Inf,-Inf,4.99270284856240716174464834552475283e+03,-Inf
HB/can_268,-Inf,-Inf,-Inf,-Inf
HB/can_292,-Inf,-Inf,-Inf,-Inf
HB/can_445,-Inf,-Inf,8.94665999310754897750145266807650245e+00,-Inf
HB/can_61,-Inf,-Inf,-Inf,8.43757567238770185533140731184276774e+00
HB/can_62,-Inf,-Inf,3.30616310211573221730712326398677750e+00,1.32709924554130063474171073785657781e+00
HB/can_634,-Inf,-Inf,-Inf,-Inf
HB/can_715,-Inf,-Inf,8.75620414373064147358978788811719283e+03,-Inf
HB/can_73,-Inf,-Inf,3.58114366610053587008212237948173627e+00,-Inf
HB/can_838,-Inf,-Inf,5.01316789169414363708557278905428776e+02,1.94785531628112638818477757836276978e+01
HB/can_96,-Inf,-Inf,1.04828404925616976637581210801980883e+04,4.86461908378845341649607219544997758e+00
HB/dwt_1005,-Inf,-Inf,-Inf,-Inf
HB/dwt_1007,-Inf,-Inf,-Inf,-Inf
HB/dwt_1242,-Inf,-Inf,-Inf,1.55793449252567008935389541777822407e+01
HB/dwt_162,-Inf,-Inf,-Inf,-Inf
HB/dwt_193,-Inf,-Inf,7.72504549384753403913545457198650665e+02,8.55610093026498348494594457847819541e+00
HB/dwt_198,-Inf,-Inf,8.59391238104451857419507744340937971e+01,2.35570238143852774098461866659506829e+00
HB/dwt_209,-Inf,-Inf,-Inf,-Inf
HB/dwt_221,-Inf,-Inf,1.69139210637991100722879366419347349e+00,-Inf
HB/dwt_234,-Inf,-Inf,1.13316593504546614726544352489801457e+01,-Inf
HB/dwt_245,-Inf,-Inf,2.12824490543606928148553280703191308e+03,-Inf
HB/dwt_307,-Inf,-Inf,5.56287728591361635700069210519852652e+00,-Inf
HB/dwt_310,-Inf,-Inf,6.16901035168262904045639183520026923e+00,-Inf
HB/dwt_346,-Inf,-Inf,4.10401659162794335713683285453461284e+03,-Inf
HB/dwt_361,-Inf,-Inf,-Inf,-Inf
HB/dwt_419,-Inf,-Inf,-Inf,-Inf
HB/dwt_492,-Inf,-Inf,-Inf,1.67797497239711142996738267234665017e+02
HB/dwt_503,-Inf,-Inf,8.76497958959573681078426919803740001e+02,-Inf
HB/dwt_512,-Inf,-Inf,8.92871916192775581707648186132808818e+02,-Inf
HB/dwt_59,-Inf,-Inf,-Inf,1.83964371843264592067957198993321557e+00
HB/dwt_592,-Inf,-Inf,-Inf,-Inf
HB/dwt_607,-Inf,-Inf,-Inf,-Inf
HB/dwt_66,-Inf,-Inf,1.79413743216183360856926987328198998e+02,2.76030880391669794730291997908526291e+00
HB/dwt_72,-Inf,-Inf,-Inf,2.24575968137643506428498923258291572e+00
HB/dwt_758,-Inf,-Inf,-Inf,-Inf
HB/dwt_869,-Inf,-Inf,-Inf,-Inf
HB/dwt_87,-Inf,-Inf,-Inf,-Inf
HB/dwt_878,-Inf,-Inf,-Inf,-Inf
HB/dwt_918,-Inf,-Inf,1.40920732490765384812522178002296529e+01,-Inf
HB/dwt_992,-Inf,-Inf,-Inf,-Inf
HB/eris1176,-Inf,-Inf,2.35081029542648339163238281174237294e+02,-Inf
HB/gr_30_30,-Inf,-Inf,-Inf,-Inf
HB/jagmesh1,-Inf,-Inf,-Inf,-Inf
HB/jagmesh2,-Inf,-Inf,-Inf,-Inf
HB/jagmesh3,-Inf,-Inf,-Inf,-Inf
HB/jagmesh4,-Inf,-Inf,-Inf,-Inf
HB/jagmesh5,-Inf,-Inf,-Inf,-Inf
HB/jagmesh6,-Inf,-Inf,-Inf,-Inf
HB/jagmesh7,-Inf,-Inf,-Inf,-Inf
HB/jagmesh8,-Inf,-Inf,-Inf,-Inf
HB/jagmesh9,-Inf,-Inf,8.20462283129812367382486083266167831e+03,-Inf
HB/lap_25,-Inf,-Inf,-Inf,-Inf
HB/lshp1009,-Inf,-Inf,-Inf,-Inf
HB/lshp1270,-Inf,-Inf,-Inf,-Inf
HB/lshp1561,-Inf,-Inf,-Inf,-Inf
HB/lshp1882,-Inf,-Inf,-Inf,-Inf
HB/lshp2233,-Inf,-Inf,-Inf,-Inf
HB/lshp2614,-Inf,-Inf,8.10016325230197917235601412750243093e+01,-Inf
HB/lshp_265,-Inf,-Inf,7.40460863217090493749500357024136116e+00,-Inf
HB/lshp_406,-Inf,-Inf,-Inf,-Inf
HB/lshp_577,-Inf,-Inf,1.14126039321807622134301523875111374e+03,-Inf
HB/lshp_778,-Inf,-Inf,-Inf,-Inf
HB/lund_a,Inf,Inf,6.71771730367416993587104856037806863e+08,Inf
HB/lund_b,Inf,Inf,-Inf,8.80889777502354848144421869431456847e+03
HB/nos1,Inf,Inf,7.61627010366191782658009649216040324e+09,Inf
HB/nos2,Inf,Inf,2.36121926979845907397945598103755719e+21,Inf
HB/nos3,Inf,Inf,7.03538548167145472902160328864147148e+04,Inf
HB/nos4,-Inf,-Inf,2.25130967714536489587425790944238268e+00,8.07917398819724859350588187396617827e-01
HB/nos5,Inf,Inf,1.62607862561393404532541425481748990e+06,Inf
HB/nos6,Inf,Inf,2.28889006148703350294809509862507576e+07,2.01805331293877616982612499976828460e+07
HB/nos7,Inf,Inf,-Inf,6.42381207488198953565324091255174162e+07
HB/plat362,Inf,Inf,-Inf,Inf
HB/saylr3,-Inf,-Inf,-Inf,-Inf
HB/sherman1,-Inf,-Inf,-Inf,-Inf
JGD_BIBD/bibd_81_2,-Inf,-Inf,-Inf,-Inf
JGD_SPG/EX1,-Inf,-Inf,7.09292856262938643254827730556246268e+02,-Inf
JGD_SPG/EX2,-Inf,-Inf,-Inf,-Inf
JGD_Trefethen/Trefethen_150,Inf,-Inf,-Inf,3.62597171459069607346233455803493291e+03
JGD_Trefethen/Trefethen_20,-Inf,-Inf,-Inf,-Inf
JGD_Trefethen/Trefethen_200,Inf,-Inf,-Inf,2.21100990158302645513540180317689341e+03
JGD_Trefethen/Trefethen_200b,Inf,-Inf,-Inf,2.19477455169461466910986385916743861e+03
JGD_Trefethen/Trefethen_20b,-Inf,-Inf,5.71334276034062481012758223835160971e+03,-Inf
JGD_Trefethen/Trefethen_300,Inf,-Inf,-Inf,3.83944164068388142120507012747869349e+03
JGD_Trefethen/Trefethen_500,Inf,-Inf,-Inf,-Inf
JGD_Trefethen/Trefethen_700,Inf,-Inf,-Inf,8.13986632360596496738636295909775703e+03
ML_Graph/Binaryalphadigs_10NN,Inf,-Inf,-Inf,-Inf
ML_Graph/Ecoli_10NN,Inf,-Inf,-Inf,6.99288556643824742544886829466010819e-01
ML_Graph/Glass_10NN,Inf,-Inf,9.63028534358580860471492532324973905e-01,9.58402712353490415019410748262378676e-01
ML_Graph/Olivetti_norm_10NN,Inf,-Inf,3.94349746115392306529431737497888816e+00,4.27247491484407128249634610411240074e-01
ML_Graph/Spectro_10NN,Inf,-Inf,1.16268986698441397134466835721923794e+00,3.09641556456949759929952761303783867e-01
ML_Graph/Vehicle_10NN,Inf,-Inf,-Inf,-Inf
ML_Graph/YaleA_10NN,Inf,-Inf,-Inf,1.63662931900029401506150433490665334e+00
ML_Graph/breasttissue_10NN,Inf,-Inf,1.46542592427212307438403533125873235e+00,-Inf
ML_Graph/cnae9_10NN,Inf,-Inf,-Inf,1.59763637478636020424328607389881562e+00
ML_Graph/collins_15NN,Inf,-Inf,-Inf,3.17579875376192935019725114769231358e+00
ML_Graph/dermatology_5NN,Inf,-Inf,-Inf,1.08916170262172180559522828864065436e+00
ML_Graph/iris_dataset_30NN,Inf,-Inf,4.16416830840740681195473606048462966e+00,-Inf
ML_Graph/mice_10NN,Inf,-Inf,-Inf,-Inf
ML_Graph/micromass_10NN,Inf,-Inf,1.80312305110390179125152631693089890e+00,1.36159091473788971617833032976870179e+00
ML_Graph/umistfacesnorm_10NN,Inf,-Inf,-Inf,7.40060877675623805508253680679581712e-01
Mycielski/mycielskian5,-Inf,-Inf,6.78312581142214040489895487278660698e+02,1.51157981108622633494549307640560970e+00
Mycielski/mycielskian6,-Inf,-Inf,-Inf,2.59238573293068571508936184862330687e+00
Mycielski/mycielskian7,-Inf,-Inf,3.28764264260070737435044309571364498e+04,-Inf
Mycielski/mycielskian8,-Inf,-Inf,7.09275309501241363757954217518634036e+02,-Inf
Mycielski/mycielskian9,-Inf,-Inf,2.64517911352437495685518571079795599e+03,-Inf
Newman/adjnoun,-Inf,-Inf,-Inf,-Inf
Newman/dolphins,-Inf,-Inf,-Inf,1.48949536399639687178081942951772172e+00
Newman/football,-Inf,-Inf,4.25162342643009203615830220167408947e+03,2.07967366757371609956530574880252795e+00
Newman/karate,-Inf,-Inf,2.44010672723880904152411934758209225e+00,1.54571036650519328169128366010155918e+00
Newman/lesmis,-Inf,-Inf,1.20036226789013941142151914318730941e+04,4.66262135138372352736126308156198573e+01
Newman/netscience,-Inf,-Inf,-Inf,8.13069108862982674550978021485330554e+00
Newman/polbooks,-Inf,-Inf,2.15820586983636191280857519646680281e+03,-Inf
Newman/power,-Inf,-Inf,-Inf,-Inf
Oberwolfach/LF10,Inf,Inf,7.73993329977847955544025354311475356e+05,4.75131578624425980925869667903854060e+07
Oberwolfach/LFAT5,Inf,Inf,5.49734361857384239277183324017001718e+11,4.66895554421554578488872455367606511e+07
Oberwolfach/filter2D,Inf,Inf,2.94997575860273560770796407181246373e-02,Inf
Oberwolfach/rail_1357,Inf,Inf,2.94647016658428326948931924486948475e-04,Inf
Oberwolfach/spiral,-Inf,-Inf,-Inf,-Inf
Oberwolfach/t2dal_e,-Inf,-Inf,-Inf,-Inf
PARSEC/Si2,Inf,Inf,6.76529687880594971102628205386022488e+02,Inf
Pajek/Erdos02,-Inf,-Inf,-Inf,-Inf
Pajek/Erdos971,-Inf,-Inf,2.56197555645474553246046038032947158e+02,7.03509749327032783300319524914311227e+00
Pajek/Erdos972,-Inf,-Inf,5.62323845317775140602738721399773938e+01,-Inf
Pajek/Erdos981,-Inf,-Inf,1.63397122199193491532306679412886713e+01,-Inf
Pajek/Erdos982,-Inf,-Inf,-Inf,-Inf
Pajek/Erdos991,-Inf,-Inf,-Inf,-Inf
Pajek/Erdos992,-Inf,-Inf,-Inf,-Inf
Pajek/GD06_theory,-Inf,-Inf,-Inf,6.15963867646671344179696501461552338e-01
Pajek/GD96_c,-Inf,-Inf,2.34080233113718850793008814066252790e+00,1.57976726559808775209055169407556266e+00
Pajek/GD97_a,-Inf,-Inf,4.23394120046742543721409198749447165e+00,2.77054811838624631067337014239844080e+00
Pajek/GD97_b,Inf,-Inf,-Inf,-Inf
Pajek/GD98_c,-Inf,-Inf,3.41438609138500456054112489501348338e+00,-Inf
Pajek/GD99_b,-Inf,-Inf,-Inf,2.50622251531031014057077521337128879e+00
Pajek/Journals,Inf,-Inf,-Inf,1.67400809383180714826607517680551219e+07
Pajek/Sandi_authors,-Inf,-Inf,5.92714008129600135114657241631016265e+00,3.15843604906204701828527918734431585e+00
Pajek/USAir97,Inf,-Inf,-Inf,1.52647052643381823564377573224967375e+00
Pajek/USpowerGrid,-Inf,-Inf,-Inf,-Inf
Pajek/yeast,-Inf,-Inf,-Inf,-Inf
Pothen/mesh1e1,-Inf,-Inf,2.18335019812669564261668532375746080e+03,1.96031114877491872852194934083622959e+00
Pothen/mesh1em1,-Inf,-Inf,1.35359996186860663505353820557600121e+04,8.51772283696429554230003840343792989e+00
Pothen/mesh1em6,Inf,-Inf,2.78978615473948959693802457434791690e+00,1.23787049745181646239533381965238313e+00
Pothen/mesh2e1,Inf,Inf,-Inf,-Inf
Pothen/mesh2em5,Inf,Inf,-Inf,1.77859558552039537594599426947649958e+02
Pothen/mesh3e1,-Inf,-Inf,-Inf,-Inf
Pothen/mesh3em5,-Inf,-Inf,-Inf,-Inf
Pothen/sphere2,-Inf,-Inf,-Inf,6.03077814805190078046774597351608140e+00
Pothen/sphere3,-Inf,-Inf,5.99750307969397863981643321237130794e+03,-Inf
Rajat/rajat02,-Inf,-Inf,-Inf,-Inf
Schenk_IBMNA/c-18,Inf,Inf,-Inf,Inf
VDOL/dynamicSoaringProblem_1,Inf,Inf,-Inf,-Inf
VDOL/dynamicSoaringProblem_2,Inf,Inf,-Inf,Inf
VDOL/freeFlyingRobot_1,Inf,Inf,-Inf,Inf
VDOL/freeFlyingRobot_2,Inf,Inf,-Inf,Inf
VDOL/freeFlyingRobot_3,Inf,Inf,2.40711827560854075652871956021567073e+08,Inf
VDOL/freeFlyingRobot_4,Inf,Inf,-Inf,Inf
VDOL/goddardRocketProblem_1,Inf,Inf,-Inf,Inf
VDOL/goddardRocketProblem_2,Inf,Inf,3.39119693755600286014583907134870164e+04,Inf
VDOL/hangGlider_1,Inf,Inf,-Inf,Inf
VDOL/hangGlider_2,Inf,Inf,-Inf,Inf
VDOL/lowThrust_1,Inf,Inf,-Inf,1.73311244990400233895240124757755010e+02
VDOL/orbitRaising_1,Inf,Inf,5.81178320266223526814714924773190542e+07,Inf
VDOL/orbitRaising_2,Inf,Inf,9.50248750426995085888805573705183106e+01,Inf
VDOL/orbitRaising_3,Inf,Inf,3.37520695712263862655199827700076846e+04,Inf
VDOL/orbitRaising_4,Inf,Inf,1.99520003004742373185416879550802233e+03,Inf
VDOL/reorientation_1,Inf,Inf,-Inf,Inf
VDOL/reorientation_2,Inf,Inf,3.01288218453452249853692482020892475e+08,Inf
VDOL/spaceShuttleEntry_1,Inf,Inf,2.39557944069225632669866825232471245e+03,Inf
VDOL/spaceStation_1,Inf,Inf,-Inf,Inf
VDOL/spaceStation_10,Inf,Inf,2.47882907433293949534412735297320572e+03,Inf
VDOL/spaceStation_11,Inf,Inf,-Inf,Inf
VDOL/spaceStation_12,Inf,Inf,2.13293298561105711997311190745113896e+03,Inf
VDOL/spaceStation_2,Inf,Inf,4.15225988098190263495443140804169158e+03,Inf
VDOL/spaceStation_3,Inf,Inf,2.69534221323153924682811773744982877e+03,Inf
VDOL/spaceStation_4,Inf,Inf,6.39755565884056928511823029748759383e+03,Inf
VDOL/spaceStation_5,Inf,Inf,6.83620835726843531002603756933870575e+03,Inf
VDOL/spaceStation_6,Inf,Inf,4.60330508776075660017270405381362614e+03,Inf
VDOL/spaceStation_7,Inf,Inf,3.61953401403876084681359100163689353e+03,Inf
VDOL/spaceStation_8,Inf,Inf,1.72554090867521476921537630376589367e+04,Inf
VDOL/spaceStation_9,Inf,Inf,2.31356542476435649564529827437778606e+03,Inf
VDOL/tumorAntiAngiogenesis_1,Inf,-Inf,1.06640943499883947802235305608152969e+03,3.56473817153777473684456815170949107e+01
VDOL/tumorAntiAngiogenesis_2,Inf,Inf,-Inf,5.28545046221593431042914479761363752e+07
VDOL/tumorAntiAngiogenesis_3,Inf,Inf,1.97234547278819592199657727882113422e+07,Inf
VDOL/tumorAntiAngiogenesis_4,Inf,Inf,3.09485009830351320068868349849449396e+26,Inf
VDOL/tumorAntiAngiogenesis_5,Inf,Inf,1.99867103451394311258676385546752463e+10,Inf
VDOL/tumorAntiAngiogenesis_6,Inf,Inf,1.22092621256736863813106381837139922e+12,Inf
VDOL/tumorAntiAngiogenesis_7,Inf,Inf,2.16129859211552784623813453497771361e+10,Inf
VDOL/tumorAntiAngiogenesis_8,Inf,Inf,1.43418293695452518190437042136924746e+31,Inf


==> data/eigen_general_08/eigenvalues_absolute_error.sorted.csv <==
percent,Float8_4,Float8_5,LinearTakum8,Posit8
0.0,1.0e38,1.0e38,8.364287178235812e-14,0.0029350409963545703
0.0033222591362126247,1.0e38,1.0e38,0.00011415182152104074,0.047587474214381656
0.006644518272425249,1.0e38,1.0e38,0.0002946470166584283,0.30964155645694974
0.009966777408637873,1.0e38,1.0e38,0.00032709542133435517,0.41522717934132924
0.013289036544850499,1.0e38,1.0e38,0.00093867976294989,0.4272474914844071
0.016611295681063124,1.0e38,1.0e38,0.029499757586027357,0.6159638676466713
0.019933554817275746,1.0e38,1.0e38,0.3114286672867652,0.6992885566438247
0.023255813953488372,1.0e38,1.0e38,0.9630285343585808,0.7400608776756238
0.026578073089700997,1.0e38,1.0e38,1.162689866984414,0.8079173988197249
0.029900332225913623,1.0e38,1.0e38,1.4250209135278231,0.9584027123534904
0.03322259136212625,1.0e38,1.0e38,1.465425924272123,1.0891617026217217
0.036544850498338874,1.0e38,1.0e38,1.691392106379911,1.117308634924185
0.03986710963455149,1.0e38,1.0e38,1.8031230511039018,1.2378704974518164
0.04318936877076412,1.0e38,1.0e38,2.2513096771453647,1.2625748232217142
0.046511627906976744,1.0e38,1.0e38,2.2978547025950395,1.3270992455413007
0.04983388704318937,1.0e38,1.0e38,2.3408023311371884,1.3615909147378897
0.053156146179401995,1.0e38,1.0e38,2.3581418032593064,1.4894953639963968
0.05647840531561462,1.0e38,1.0e38,2.440106727238809,1.5115798110862264
0.059800664451827246,1.0e38,1.0e38,2.7897861547394895,1.5264705264338183
0.06312292358803986,1.0e38,1.0e38,3.246716170717727,1.5457103665051932
0.0664451827242525,1.0e38,1.0e38,3.306163102115732,1.5797672655980877
0.06976744186046512,1.0e38,1.0e38,3.4143860913850044,1.5976363747863602
0.07308970099667775,1.0e38,1.0e38,3.581143666100536,1.636629319000294
0.07641196013289037,1.0e38,1.0e38,3.943497461153923,1.7495733162618494
0.07973421926910298,1.0e38,1.0e38,4.164168308407406,1.773775541857842
0.08305647840531562,1.0e38,1.0e38,4.2339412004674255,1.839643718432646
0.08637873754152824,1.0e38,1.0e38,5.562877285913617,1.9603111487749187
0.08970099667774087,1.0e38,1.0e38,5.927140081296002,2.079673667573716
0.09302325581395349,1.0e38,1.0e38,6.169010351682629,2.160865549385134
0.09634551495016612,1.0e38,1.0e38,7.404608632170905,2.207983676337074
0.09966777408637874,1.0e38,1.0e38,8.303728480759732,2.245759681376435
0.10299003322259136,1.0e38,1.0e38,8.946659993107549,2.355702381438528
0.10631229235880399,1.0e38,1.0e38,11.331659350454661,2.50622251531031
0.10963455149501661,1.0e38,1.0e38,11.950697177850977,2.5361629212196246
0.11295681063122924,1.0e38,1.0e38,13.896625921695485,2.5923857329306856
0.11627906976744186,1.0e38,1.0e38,14.092073249076538,2.760308803916698
0.11960132890365449,1.0e38,1.0e38,14.375721916038893,2.7705481183862464
0.12292358803986711,1.0e38,1.0e38,16.33971221991935,3.158436049062047
0.12624584717607973,1.0e38,1.0e38,18.618199935764622,3.175798753761929
0.12956810631229235,1.0e38,1.0e38,20.15437456765184,4.864619083788454
0.132890365448505,1.0e38,1.0e38,39.18903244082805,5.3595482041193545
0.1362126245847176,1.0e38,1.0e38,41.37885499507415,6.030778148051901
0.13953488372093023,1.0e38,1.0e38,52.926481213335535,6.628364966014732
0.14285714285714285,1.0e38,1.0e38,56.23238453177751,7.035097493270328
0.1461794019933555,1.0e38,1.0e38,73.21495471571068,8.130691088629828
0.14950166112956811,1.0e38,1.0e38,81.0016325230198,8.437575672387702
0.15282392026578073,1.0e38,1.0e38,83.63889133578377,8.517722836964296
0.15614617940199335,1.0e38,1.0e38,85.93912381044518,8.556100930264984
0.15946843853820597,1.0e38,1.0e38,87.55172335237765,8.779049164496326
0.16279069767441862,1.0e38,1.0e38,95.0248750426995,15.5793449252567
0.16611295681063123,1.0e38,1.0e38,125.64623751305032,16.420393872987052
0.16943521594684385,1.0e38,1.0e38,143.39770729414352,19.478553162811263
0.17275747508305647,1.0e38,1.0e38,179.41374321618335,22.89470427844939
0.1760797342192691,1.0e38,1.0e38,235.08102954264834,35.64738171537775
0.17940199335548174,1.0e38,1.0e38,236.63917329232882,46.626213513837236
0.18272425249169436,1.0e38,1.0e38,247.34771243433696,47.72475230265812
0.18604651162790697,1.0e38,1.0e38,256.19755564547455,167.79749723971113
0.1893687707641196,1.0e38,1.0e38,297.48917800911113,173.31124499040024
0.19269102990033224,1.0e38,1.0e38,501.3167891694144,177.85955855203954
0.19601328903654486,1.0e38,1.0e38,577.7170222959849,1934.2426931053844
0.19933554817275748,1.0e38,1.0e38,676.529687880595,2194.7745516946147
0.2026578073089701,1.0e38,1.0e38,678.3125811422141,2211.0099015830265
0.2059800664451827,1.0e38,1.0e38,709.2753095012414,2631.80874453333
0.20930232558139536,1.0e38,1.0e38,709.2928562629387,3625.971714590696
0.21262458471760798,1.0e38,1.0e38,763.0667262027314,3839.4416406838814
0.2159468438538206,1.0e38,1.0e38,772.5045493847534,8139.866323605965
0.21926910299003322,1.0e38,1.0e38,876.4979589595737,8808.897775023548
0.22259136212624583,1.0e38,1.0e38,892.8719161927755,1.6740080938318072e7
0.22591362126245848,1.0e38,1.0e38,905.927247260568,2.0180533129387762e7
0.2292358803986711,1.0e38,1.0e38,1015.0951392611219,3.565555399931962e7
0.23255813953488372,1.0e38,1.0e38,1030.2219855676988,4.551549156754674e7
0.23588039867109634,1.0e38,1.0e38,1066.4094349988395,4.668955544215546e7
0.23920265780730898,1.0e38,1.0e38,1141.2603932180762,4.75131578624426e7
0.2425249169435216,1.0e38,1.0e38,1159.8619847723921,5.1570512296924e7
0.24584717607973422,1.0e38,1.0e38,1995.2000300474238,5.285450462215934e7
0.24916943521594684,1.0e38,1.0e38,2128.244905436069,5.3002504126874276e7
0.25249169435215946,1.0e38,1.0e38,2132.932985611057,5.302794433208358e7
0.2558139534883721,1.0e38,1.0e38,2158.205869836362,6.4238120748819895e7
0.2591362126245847,1.0e38,1.0e38,2183.3501981266954,1.0e38
0.26245847176079734,1.0e38,1.0e38,2313.5654247643565,1.0e38
0.26578073089701,1.0e38,1.0e38,2395.5794406922564,1.0e38
0.2691029900332226,1.0e38,1.0e38,2478.8290743329394,1.0e38
0.2724252491694352,1.0e38,1.0e38,2645.1791135243748,1.0e38
0.2757475083056478,1.0e38,1.0e38,2695.342213231539,1.0e38
0.27906976744186046,1.0e38,1.0e38,3619.5340140387607,1.0e38
0.2823920265780731,1.0e38,1.0e38,4104.016591627943,1.0e38
0.2857142857142857,1.0e38,1.0e38,4152.259880981903,1.0e38
0.28903654485049834,1.0e38,1.0e38,4251.623426430092,1.0e38
0.292358803986711,1.0e38,1.0e38,4603.305087760757,1.0e38
0.2956810631229236,1.0e38,1.0e38,4992.702848562407,1.0e38
0.29900332225913623,1.0e38,1.0e38,5713.342760340624,1.0e38
0.3023255813953488,1.0e38,1.0e38,5997.503079693979,1.0e38
0.30564784053156147,1.0e38,1.0e38,6397.555658840569,1.0e38
0.3089700996677741,1.0e38,1.0e38,6836.208357268435,1.0e38
0.3122923588039867,1.0e38,1.0e38,8204.622831298124,1.0e38
0.31561461794019935,1.0e38,1.0e38,8211.615117401076,1.0e38
0.31893687707641194,1.0e38,1.0e38,8756.204143730642,1.0e38
0.3222591362126246,1.0e38,1.0e38,10482.840492561698,1.0e38
0.32558139534883723,1.0e38,1.0e38,12003.622678901394,1.0e38
0.3289036544850498,1.0e38,1.0e38,13535.999618686066,1.0e38
0.33222591362126247,1.0e38,1.0e38,17255.409086752148,1.0e38
0.33554817275747506,1.0e38,1.0e38,32698.06569597183,1.0e38
0.3388704318936877,1.0e38,1.0e38,32876.42642600707,1.0e38
0.34219269102990035,1.0e38,1.0e38,33752.069571226384,1.0e38
0.34551495016611294,1.0e38,1.0e38,33911.96937556003,1.0e38
0.3488372093023256,1.0e38,1.0e38,70353.85481671455,1.0e38
0.3521594684385382,1.0e38,1.0e38,773993.329977848,1.0e38
0.3554817275747508,1.0e38,1.0e38,1.6260786256139341e6,1.0e38
0.3588039867109635,1.0e38,1.0e38,9.615059603505164e6,1.0e38
0.36212624584717606,1.0e38,1.0e38,1.4471063827808967e7,1.0e38
0.3654485049833887,1.0e38,1.0e38,1.87748609851218e7,1.0e38
0.3687707641196013,1.0e38,1.0e38,1.972345472788196e7,1.0e38
0.37209302325581395,1.0e38,1.0e38,2.2888900614870336e7,1.0e38
0.3754152823920266,1.0e38,1.0e38,2.815333571661249e7,1.0e38
0.3787375415282392,1.0e38,1.0e38,5.8117832026622355e7,1.0e38
0.38205980066445183,1.0e38,1.0e38,2.4071182756085408e8,1.0e38
0.3853820598006645,1.0e38,1.0e38,2.4921456031629625e8,1.0e38
0.38870431893687707,1.0e38,1.0e38,2.7439002520266104e8,1.0e38
0.3920265780730897,1.0e38,1.0e38,2.8281108900481117e8,1.0e38
0.3953488372093023,1.0e38,1.0e38,3.012882184534522e8,1.0e38
0.39867109634551495,1.0e38,1.0e38,6.71771730367417e8,1.0e38
0.4019933554817276,1.0e38,1.0e38,4.136576648591716e9,1.0e38
0.4053156146179402,1.0e38,1.0e38,6.756351070591377e9,1.0e38
0.40863787375415284,1.0e38,1.0e38,7.616270103661918e9,1.0e38
0.4119601328903654,1.0e38,1.0e38,1.0818909911371395e10,1.0e38
0.4152823920265781,1.0e38,1.0e38,1.0818909911371395e10,1.0e38
0.4186046511627907,1.0e38,1.0e38,1.998671034513943e10,1.0e38
0.4219269102990033,1.0e38,1.0e38,2.1612985921155277e10,1.0e38
0.42524916943521596,1.0e38,1.0e38,7.603180388983672e10,1.0e38
0.42857142857142855,1.0e38,1.0e38,5.497343618573842e11,1.0e38
0.4318936877076412,1.0e38,1.0e38,1.2209262125673687e12,1.0e38
0.43521594684385384,1.0e38,1.0e38,1.5248189814242864e12,1.0e38
0.43853820598006643,1.0e38,1.0e38,5.5769873583806606e14,1.0e38
0.4418604651162791,1.0e38,1.0e38,3.996955695845009e16,1.0e38
0.44518272425249167,1.0e38,1.0e38,2.361219269798459e21,1.0e38
0.4485049833887043,1.0e38,1.0e38,3.094850098303513e26,1.0e38
0.45182724252491696,1.0e38,1.0e38,1.4341829369545253e31,1.0e38
0.45514950166112955,1.0e38,1.0e38,1.0e38,1.0e38
0.4584717607973422,1.0e38,1.0e38,1.0e38,1.0e38
0.46179401993355484,1.0e38,1.0e38,1.0e38,1.0e38
0.46511627906976744,1.0e38,1.0e38,1.0e38,1.0e38
0.4684385382059801,1.0e38,1.0e38,1.0e38,1.0e38
0.4717607973421927,1.0e38,1.0e38,1.0e38,1.0e38
0.4750830564784053,1.0e38,1.0e38,1.0e38,1.0e38
0.47840531561461797,1.0e38,1.0e38,1.0e38,1.0e38
0.48172757475083056,1.0e38,1.0e38,1.0e38,1.0e38
0.4850498338870432,1.0e38,1.0e38,1.0e38,1.0e38
0.4883720930232558,1.0e38,1.0e38,1.0e38,1.0e38
0.49169435215946844,1.0e38,1.0e38,1.0e38,1.0e38
0.4950166112956811,1.0e38,1.0e38,1.0e38,1.0e38
0.4983388704318937,1.0e38,1.0e38,1.0e38,1.0e38
0.5016611295681063,1.0e38,1.0e38,1.0e38,1.0e38
0.5049833887043189,1.0e38,1.0e38,1.0e38,1.0e38
0.5083056478405316,1.0e38,1.0e38,1.0e38,1.0e38
0.5116279069767442,1.0e38,1.0e38,1.0e38,1.0e38
0.5149501661129569,1.0e38,1.0e38,1.0e38,1.0e38
0.5182724252491694,1.0e38,1.0e38,1.0e38,1.0e38
0.521594684385382,1.0e38,1.0e38,1.0e38,1.0e38
0.5249169435215947,1.0e38,1.0e38,1.0e38,1.0e38
0.5282392026578073,1.0e38,1.0e38,1.0e38,1.0e38
0.53156146179402,1.0e38,1.0e38,1.0e38,1.0e38
0.5348837209302325,1.0e38,1.0e38,1.0e38,1.0e38
0.5382059800664452,1.0e38,1.0e38,1.0e38,1.0e38
0.5415282392026578,1.0e38,1.0e38,1.0e38,1.0e38
0.5448504983388704,1.0e38,1.0e38,1.0e38,1.0e38
0.5481727574750831,1.0e38,1.0e38,1.0e38,1.0e38
0.5514950166112956,1.0e38,1.0e38,1.0e38,1.0e38
0.5548172757475083,1.0e38,1.0e38,1.0e38,1.0e38
0.5581395348837209,1.0e38,1.0e38,1.0e38,1.0e38
0.5614617940199336,1.0e38,1.0e38,1.0e38,1.0e38
0.5647840531561462,1.0e38,1.0e38,1.0e38,1.0e38
0.5681063122923588,1.0e38,1.0e38,1.0e38,1.0e38
0.5714285714285714,1.0e38,1.0e38,1.0e38,1.0e38
0.574750830564784,1.0e38,1.0e38,1.0e38,1.0e38
0.5780730897009967,1.0e38,1.0e38,1.0e38,1.0e38
0.5813953488372093,1.0e38,1.0e38,1.0e38,1.0e38
0.584717607973422,1.0e38,1.0e38,1.0e38,1.0e38
0.5880398671096345,1.0e38,1.0e38,1.0e38,1.0e38
0.5913621262458472,1.0e38,1.0e38,1.0e38,1.0e38
0.5946843853820598,1.0e38,1.0e38,1.0e38,1.0e38
0.5980066445182725,1.0e45,1.0e38,1.0e38,1.0e38
0.6013289036544851,1.0e45,1.0e38,1.0e38,1.0e38
0.6046511627906976,1.0e45,1.0e38,1.0e38,1.0e38
0.6079734219269103,1.0e45,1.0e38,1.0e38,1.0e38
0.6112956810631229,1.0e45,1.0e38,1.0e38,1.0e38
0.6146179401993356,1.0e45,1.0e38,1.0e38,1.0e38
0.6179401993355482,1.0e45,1.0e38,1.0e38,1.0e38
0.6212624584717608,1.0e45,1.0e38,1.0e38,1.0e38
0.6245847176079734,1.0e45,1.0e38,1.0e38,1.0e38
0.627906976744186,1.0e45,1.0e38,1.0e38,1.0e38
0.6312292358803987,1.0e45,1.0e38,1.0e38,1.0e38
0.6345514950166113,1.0e45,1.0e38,1.0e38,1.0e38
0.6378737541528239,1.0e45,1.0e38,1.0e38,1.0e38
0.6411960132890365,1.0e45,1.0e38,1.0e38,1.0e38
0.6445182724252492,1.0e45,1.0e38,1.0e38,1.0e38
0.6478405315614618,1.0e45,1.0e38,1.0e38,1.0e38
0.6511627906976745,1.0e45,1.0e38,1.0e38,1.0e38
0.654485049833887,1.0e45,1.0e38,1.0e38,1.0e38
0.6578073089700996,1.0e45,1.0e38,1.0e38,1.0e38
0.6611295681063123,1.0e45,1.0e38,1.0e38,1.0e38
0.6644518272425249,1.0e45,1.0e38,1.0e38,1.0e38
0.6677740863787376,1.0e45,1.0e38,1.0e38,1.0e38
0.6710963455149501,1.0e45,1.0e38,1.0e38,1.0e38
0.6744186046511628,1.0e45,1.0e38,1.0e38,1.0e38
0.6777408637873754,1.0e45,1.0e38,1.0e38,1.0e38
0.6810631229235881,1.0e45,1.0e38,1.0e38,1.0e38
0.6843853820598007,1.0e45,1.0e38,1.0e38,1.0e38
0.6877076411960132,1.0e45,1.0e38,1.0e38,1.0e38
0.6910299003322259,1.0e45,1.0e38,1.0e38,1.0e38
0.6943521594684385,1.0e45,1.0e38,1.0e38,1.0e38
0.6976744186046512,1.0e45,1.0e38,1.0e38,1.0e38
0.7009966777408638,1.0e45,1.0e38,1.0e38,1.0e38
0.7043189368770764,1.0e45,1.0e38,1.0e38,1.0e38
0.707641196013289,1.0e45,1.0e38,1.0e38,1.0e38
0.7109634551495017,1.0e45,1.0e38,1.0e38,1.0e38
0.7142857142857143,1.0e45,1.0e45,1.0e38,1.0e38
0.717607973421927,1.0e45,1.0e45,1.0e38,1.0e38
0.7209302325581395,1.0e45,1.0e45,1.0e38,1.0e38
0.7242524916943521,1.0e45,1.0e45,1.0e38,1.0e38
0.7275747508305648,1.0e45,1.0e45,1.0e38,1.0e38
0.7308970099667774,1.0e45,1.0e45,1.0e38,1.0e38
0.7342192691029901,1.0e45,1.0e45,1.0e38,1.0e38
0.7375415282392026,1.0e45,1.0e45,1.0e38,1.0e38
0.7408637873754153,1.0e45,1.0e45,1.0e38,1.0e38
0.7441860465116279,1.0e45,1.0e45,1.0e38,1.0e38
0.7475083056478405,1.0e45,1.0e45,1.0e38,1.0e38
0.7508305647840532,1.0e45,1.0e45,1.0e38,1.0e38
0.7541528239202658,1.0e45,1.0e45,1.0e38,1.0e38
0.7574750830564784,1.0e45,1.0e45,1.0e38,1.0e38
0.760797342192691,1.0e45,1.0e45,1.0e38,1.0e38
0.7641196013289037,1.0e45,1.0e45,1.0e38,1.0e38
0.7674418604651163,1.0e45,1.0e45,1.0e38,1.0e38
0.770764119601329,1.0e45,1.0e45,1.0e38,1.0e38
0.7740863787375415,1.0e45,1.0e45,1.0e38,1.0e38
0.7774086378737541,1.0e45,1.0e45,1.0e38,1.0e45
0.7807308970099668,1.0e45,1.0e45,1.0e38,1.0e45
0.7840531561461794,1.0e45,1.0e45,1.0e38,1.0e45
0.7873754152823921,1.0e45,1.0e45,1.0e38,1.0e45
0.7906976744186046,1.0e45,1.0e45,1.0e38,1.0e45
0.7940199335548173,1.0e45,1.0e45,1.0e38,1.0e45
0.7973421926910299,1.0e45,1.0e45,1.0e38,1.0e45
0.8006644518272426,1.0e45,1.0e45,1.0e38,1.0e45
0.8039867109634552,1.0e45,1.0e45,1.0e38,1.0e45
0.8073089700996677,1.0e45,1.0e45,1.0e38,1.0e45
0.8106312292358804,1.0e45,1.0e45,1.0e38,1.0e45
0.813953488372093,1.0e45,1.0e45,1.0e38,1.0e45
0.8172757475083057,1.0e45,1.0e45,1.0e38,1.0e45
0.8205980066445183,1.0e45,1.0e45,1.0e38,1.0e45
0.8239202657807309,1.0e45,1.0e45,1.0e38,1.0e45
0.8272425249169435,1.0e45,1.0e45,1.0e38,1.0e45
0.8305647840531561,1.0e45,1.0e45,1.0e38,1.0e45
0.8338870431893688,1.0e45,1.0e45,1.0e38,1.0e45
0.8372093023255814,1.0e45,1.0e45,1.0e38,1.0e45
0.840531561461794,1.0e45,1.0e45,1.0e38,1.0e45
0.8438538205980066,1.0e45,1.0e45,1.0e38,1.0e45
0.8471760797342193,1.0e45,1.0e45,1.0e38,1.0e45
0.8504983388704319,1.0e45,1.0e45,1.0e38,1.0e45
0.8538205980066446,1.0e45,1.0e45,1.0e38,1.0e45
0.8571428571428571,1.0e45,1.0e45,1.0e38,1.0e45
0.8604651162790697,1.0e45,1.0e45,1.0e38,1.0e45
0.8637873754152824,1.0e45,1.0e45,1.0e38,1.0e45
0.867109634551495,1.0e45,1.0e45,1.0e38,1.0e45
0.8704318936877077,1.0e45,1.0e45,1.0e38,1.0e45
0.8737541528239202,1.0e45,1.0e45,1.0e38,1.0e45
0.8770764119601329,1.0e45,1.0e45,1.0e38,1.0e45
0.8803986710963455,1.0e45,1.0e45,1.0e38,1.0e45
0.8837209302325582,1.0e45,1.0e45,1.0e38,1.0e45
0.8870431893687708,1.0e45,1.0e45,1.0e38,1.0e45
0.8903654485049833,1.0e45,1.0e45,1.0e38,1.0e45
0.893687707641196,1.0e45,1.0e45,1.0e38,1.0e45
0.8970099667774086,1.0e45,1.0e45,1.0e38,1.0e45
0.9003322259136213,1.0e45,1.0e45,1.0e38,1.0e45
0.9036544850498339,1.0e45,1.0e45,1.0e38,1.0e45
0.9069767441860465,1.0e45,1.0e45,1.0e38,1.0e45
0.9102990033222591,1.0e45,1.0e45,1.0e38,1.0e45
0.9136212624584718,1.0e45,1.0e45,1.0e38,1.0e45
0.9169435215946844,1.0e45,1.0e45,1.0e38,1.0e45
0.920265780730897,1.0e45,1.0e45,1.0e38,1.0e45
0.9235880398671097,1.0e45,1.0e45,1.0e38,1.0e45
0.9269102990033222,1.0e45,1.0e45,1.0e38,1.0e45
0.9302325581395349,1.0e45,1.0e45,1.0e38,1.0e45
0.9335548172757475,1.0e45,1.0e45,1.0e38,1.0e45
0.9368770764119602,1.0e45,1.0e45,1.0e38,1.0e45
0.9401993355481728,1.0e45,1.0e45,1.0e38,1.0e45
0.9435215946843853,1.0e45,1.0e45,1.0e38,1.0e45
0.946843853820598,1.0e45,1.0e45,1.0e38,1.0e45
0.9501661129568106,1.0e45,1.0e45,1.0e38,1.0e45
0.9534883720930233,1.0e45,1.0e45,1.0e38,1.0e45
0.9568106312292359,1.0e45,1.0e45,1.0e38,1.0e45
0.9601328903654485,1.0e45,1.0e45,1.0e38,1.0e45
0.9634551495016611,1.0e45,1.0e45,1.0e38,1.0e45
0.9667774086378738,1.0e45,1.0e45,1.0e38,1.0e45
0.9700996677740864,1.0e45,1.0e45,1.0e38,1.0e45
0.973421926910299,1.0e45,1.0e45,1.0e38,1.0e45
0.9767441860465116,1.0e45,1.0e45,1.0e38,1.0e45
0.9800664451827242,1.0e45,1.0e45,1.0e38,1.0e45
0.9833887043189369,1.0e45,1.0e45,1.0e38,1.0e45
0.9867109634551495,1.0e45,1.0e45,1.0e38,1.0e45
0.9900332225913622,1.0e45,1.0e45,1.0e38,1.0e45
0.9933554817275747,1.0e45,1.0e45,1.0e38,1.0e45
0.9966777408637874,1.0e45,1.0e45,1.0e38,1.0e45
1.0,1.0e45,1.0e45,1.0e38,1.0e45


==> data/eigen_general_08/eigenvalues_logarithmic_relative_error.csv <==
matrix\type,Float8_4,Float8_5,LinearTakum8,Posit8
AG-Monien/L,-Inf,-Inf,-Inf,-Inf
AG-Monien/cage,-Inf,-Inf,-Inf,-Inf
AG-Monien/diag,-Inf,-Inf,-Inf,-Inf
AG-Monien/grid1,-Inf,-Inf,-Inf,-Inf
AG-Monien/grid1_dual,-Inf,-Inf,-Inf,-Inf
AG-Monien/grid2,-Inf,-Inf,-Inf,-Inf
AG-Monien/grid2_dual,-Inf,-Inf,-Inf,-Inf
AG-Monien/netz4504,-Inf,-Inf,-Inf,-Inf
AG-Monien/netz4504_dual,-Inf,-Inf,-Inf,-Inf
AG-Monien/stufe,-Inf,-Inf,-Inf,-Inf
AG-Monien/ukerbe1,-Inf,-Inf,-Inf,-Inf
AG-Monien/ukerbe1_dual,-Inf,-Inf,-Inf,-Inf
Arenas/celegans_metabolic,-Inf,-Inf,4.59472412390759011691470277914080866e+00,7.35118699271615036761652404537103935e-01
Arenas/email,-Inf,-Inf,2.85196217910416817374737300387347526e+00,-Inf
Arenas/jazz,-Inf,-Inf,7.63667732791318493554684142469242962e+00,-Inf
Bai/bfwb398,Inf,Inf,Inf,Inf
Bai/bfwb62,Inf,Inf,-Inf,-Inf
Bai/bfwb782,Inf,Inf,Inf,-Inf
Bai/mhd3200b,Inf,Inf,1.43401329854612477491521028649231141e+00,Inf
Bai/mhdb416,Inf,Inf,9.09438336010395529452079277742048204e-01,Inf
Bai/odepb400,Inf,Inf,Inf,Inf
Barabasi/NotreDame_yeast,-Inf,-Inf,-Inf,-Inf
Bates/Chem97ZtZ,Inf,-Inf,-Inf,2.26095923372852254113684563939044607e+00
Boeing/bcsstm37,Inf,Inf,-Inf,Inf
Boeing/bcsstm38,Inf,Inf,9.38640336128114769340938016021399417e+00,Inf
Cunningham/m3plates,Inf,-Inf,-Inf,-Inf
DIMACS10/chesapeake,-Inf,-Inf,-Inf,6.44211714236085422040398503853212368e-01
DIMACS10/delaunay_n10,-Inf,-Inf,-Inf,-Inf
DIMACS10/delaunay_n11,-Inf,-Inf,Inf,-Inf
DIMACS10/uk,-Inf,-Inf,-Inf,-Inf
FIDAP/ex32,-Inf,-Inf,4.60408121917923204848335219351576044e-01,2.96682727101933497805836322704111585e-01
FIDAP/ex5,Inf,Inf,Inf,7.09648940733245603947663970591245495e+00
GHS_indef/laser,-Inf,-Inf,-Inf,-Inf
Gleich/minnesota,-Inf,-Inf,-Inf,-Inf
Gset/G11,-Inf,-Inf,-Inf,-Inf
Gset/G12,-Inf,-Inf,-Inf,-Inf
Gset/G13,-Inf,-Inf,-Inf,-Inf
Gset/G14,-Inf,-Inf,-Inf,-Inf
Gset/G15,-Inf,-Inf,-Inf,-Inf
Gset/G16,-Inf,-Inf,-Inf,-Inf
Gset/G17,-Inf,-Inf,3.14425214293244647724945255684558740e+00,-Inf
Gset/G18,-Inf,-Inf,Inf,-Inf
Gset/G19,-Inf,-Inf,Inf,-Inf
Gset/G20,-Inf,-Inf,-Inf,-Inf
Gset/G21,-Inf,-Inf,-Inf,-Inf
Gset/G32,-Inf,-Inf,-Inf,-Inf
Gset/G33,-Inf,-Inf,-Inf,-Inf
Gset/G34,-Inf,-Inf,-Inf,-Inf
Gset/G43,-Inf,-Inf,-Inf,-Inf
Gset/G44,-Inf,-Inf,-Inf,-Inf
Gset/G45,-Inf,-Inf,-Inf,-Inf
Gset/G46,-Inf,-Inf,-Inf,-Inf
Gset/G47,-Inf,-Inf,Inf,-Inf
Gset/G48,-Inf,-Inf,-Inf,-Inf
Gset/G49,-Inf,-Inf,-Inf,-Inf
Gset/G50,-Inf,-Inf,-Inf,-Inf
Gset/G51,-Inf,-Inf,-Inf,-Inf
Gset/G52,-Inf,-Inf,-Inf,-Inf
Gset/G53,-Inf,-Inf,-Inf,-Inf
Gset/G54,-Inf,-Inf,Inf,-Inf
Gset/G57,-Inf,-Inf,-Inf,-Inf
HB/1138_bus,Inf,-Inf,-Inf,-Inf
HB/494_bus,Inf,-Inf,-Inf,2.25389979949127197819323366748620930e+01
HB/662_bus,Inf,-Inf,-Inf,1.39545970720837887074833469791516370e+00
HB/685_bus,Inf,-Inf,-Inf,2.64490928930735935446656339360146732e+01
HB/ash292,-Inf,-Inf,2.07556863486698734558473485279229531e+00,-Inf
HB/ash85,-Inf,-Inf,1.15999196834238112052401184350196000e+00,3.92506215338726785508388053160584370e-01
HB/bcspwr01,-Inf,-Inf,2.03483944506187483630011266330947225e+00,9.70882854487305131586131826029703242e-01
HB/bcspwr02,-Inf,-Inf,6.01966011849195343699793473442055895e-01,4.53635567389196531124109361685915844e-01
HB/bcspwr03,-Inf,-Inf,1.83970025686831731859427008258666038e+00,4.27735653713242022453050617526979797e-01
HB/bcspwr04,-Inf,-Inf,4.17542900328644293686648177126658590e-01,5.77564651350492604628708675103516978e-01
HB/bcspwr05,-Inf,-Inf,1.40219967194870275620642037076605863e+00,2.70308569957572207838922924417502704e-01
HB/bcspwr06,-Inf,-Inf,2.03037907249317414481390597090536153e+00,-Inf
HB/bcspwr07,-Inf,-Inf,2.27152058151294588740480856082532088e+00,-Inf
HB/bcspwr08,-Inf,-Inf,-Inf,-Inf
HB/bcspwr09,-Inf,-Inf,-Inf,-Inf
HB/bcsstk01,Inf,Inf,Inf,Inf
HB/bcsstk02,Inf,Inf,-Inf,Inf
HB/bcsstk03,Inf,Inf,9.93807593350402732552840637606154090e+00,Inf
HB/bcsstk04,Inf,Inf,Inf,Inf
HB/bcsstk05,Inf,Inf,-Inf,Inf
HB/bcsstk06,Inf,Inf,Inf,Inf
HB/bcsstk07,Inf,Inf,Inf,Inf
HB/bcsstk08,Inf,Inf,3.45527455275095453602226005076150978e+00,Inf
HB/bcsstk09,Inf,Inf,Inf,Inf
HB/bcsstk19,Inf,Inf,Inf,Inf
HB/bcsstk20,Inf,Inf,Inf,Inf
HB/bcsstk22,Inf,Inf,-Inf,Inf
HB/bcsstm01,-Inf,-Inf,-Inf,-Inf
HB/bcsstm02,-Inf,-Inf,-Inf,-Inf
HB/bcsstm03,Inf,-Inf,-Inf,-Inf
HB/bcsstm04,-Inf,-Inf,1.29501655569742040849896896469026384e+00,2.98855565207910951642134552973784425e-01
HB/bcsstm05,-Inf,-Inf,-Inf,-Inf
HB/bcsstm06,Inf,-Inf,-Inf,-Inf
HB/bcsstm07,Inf,Inf,-Inf,Inf
HB/bcsstm08,Inf,Inf,Inf,1.98051836377180179841182641712142867e+01
HB/bcsstm09,Inf,Inf,-Inf,Inf
HB/bcsstm11,Inf,-Inf,2.78655654728049310151620222356062137e+00,5.89181926494057697609498737997247804e-01
HB/bcsstm12,Inf,Inf,2.90298259256097924523763156649532925e+00,Inf
HB/bcsstm19,Inf,Inf,Inf,Inf
HB/bcsstm20,Inf,Inf,4.79387948615580027329125363055821625e+00,Inf
HB/bcsstm21,Inf,Inf,Inf,-Inf
HB/bcsstm22,Inf,Inf,-Inf,-Inf
HB/bcsstm23,Inf,Inf,3.09879043423364142401620246297836658e+00,3.56944834434008540577609815668909225e+00
HB/bcsstm24,Inf,Inf,-Inf,Inf
HB/bcsstm25,Inf,Inf,Inf,Inf
HB/bcsstm26,Inf,Inf,Inf,3.02988520889002575854168427287471028e-01
HB/blckhole,-Inf,-Inf,-Inf,-Inf
HB/can_1054,-Inf,-Inf,3.90461163969226670966952690266929046e+00,-Inf
HB/can_1072,-Inf,-Inf,-Inf,-Inf
HB/can_144,-Inf,-Inf,Inf,1.90836646734634031138643032399703650e-01
HB/can_161,-Inf,-Inf,-Inf,-Inf
HB/can_187,-Inf,-Inf,-Inf,-Inf
HB/can_229,-Inf,-Inf,3.43426457755855119536170625206486315e+00,9.40026531422448866242790606205398162e-01
HB/can_24,-Inf,-Inf,1.02221842703739653010091327121402521e+01,5.81441892529475437895839759450651277e-01
HB/can_256,-Inf,-Inf,9.10730628661254322480955904465946987e+00,-Inf
HB/can_268,-Inf,-Inf,-Inf,-Inf
HB/can_292,-Inf,-Inf,-Inf,-Inf
HB/can_445,-Inf,-Inf,9.49809234364405115355537828043225885e-01,-Inf
HB/can_61,-Inf,-Inf,-Inf,9.88103152182657992560872757155437341e-01
HB/can_62,-Inf,-Inf,7.16243632178426578797640921431232752e-01,3.39523062090302012916287123042096747e-01
HB/can_634,-Inf,-Inf,-Inf,-Inf
HB/can_715,-Inf,-Inf,Inf,-Inf
HB/can_73,-Inf,-Inf,6.52786785803730730014266680898196753e-01,-Inf
HB/can_838,-Inf,-Inf,4.11227177001879106828378281699411165e+00,2.64939489189605779298671494212324531e+00
HB/can_96,-Inf,-Inf,Inf,6.14419363920371506984413983470871603e-01
HB/dwt_1005,-Inf,-Inf,-Inf,-Inf
HB/dwt_1007,-Inf,-Inf,-Inf,-Inf
HB/dwt_1242,-Inf,-Inf,-Inf,3.52716112777619826616221506067497859e+00
HB/dwt_162,-Inf,-Inf,-Inf,-Inf
HB/dwt_193,-Inf,-Inf,Inf,5.09286557591110070464734183675424389e-01
HB/dwt_198,-Inf,-Inf,3.79604897503644533421218682838285915e+00,2.81137447308093441219191285844218003e-01
HB/dwt_209,-Inf,-Inf,-Inf,-Inf
HB/dwt_221,-Inf,-Inf,2.55993140874351998645327675002694643e-01,-Inf
HB/dwt_234,-Inf,-Inf,1.56427164639980051145015975933706968e+00,-Inf
HB/dwt_245,-Inf,-Inf,1.00132546736592816009507079490126347e+01,-Inf
HB/dwt_307,-Inf,-Inf,6.25262224526718197941430396456896459e-01,-Inf
HB/dwt_310,-Inf,-Inf,6.14206433386974518184343454534349609e-01,-Inf
HB/dwt_346,-Inf,-Inf,Inf,-Inf
HB/dwt_361,-Inf,-Inf,-Inf,-Inf
HB/dwt_419,-Inf,-Inf,-Inf,-Inf
HB/dwt_492,-Inf,-Inf,-Inf,5.82859400238217367318596430449247648e+00
HB/dwt_503,-Inf,-Inf,Inf,-Inf
HB/dwt_512,-Inf,-Inf,Inf,-Inf
HB/dwt_59,-Inf,-Inf,-Inf,4.16748230521516068493435192805610889e-01
HB/dwt_592,-Inf,-Inf,-Inf,-Inf
HB/dwt_607,-Inf,-Inf,-Inf,-Inf
HB/dwt_66,-Inf,-Inf,Inf,4.90840281677859087406880700160292123e-01
HB/dwt_72,-Inf,-Inf,-Inf,6.30564756744879253213476758906459877e-01
HB/dwt_758,-Inf,-Inf,-Inf,-Inf
HB/dwt_869,-Inf,-Inf,-Inf,-Inf
HB/dwt_87,-Inf,-Inf,-Inf,-Inf
HB/dwt_878,-Inf,-Inf,-Inf,-Inf
HB/dwt_918,-Inf,-Inf,1.55370350108175077000281097255399526e+00,-Inf
HB/dwt_992,-Inf,-Inf,-Inf,-Inf
HB/eris1176,-Inf,-Inf,3.35324931211916327745190503184914811e+00,-Inf
HB/gr_30_30,-Inf,-Inf,-Inf,-Inf
HB/jagmesh1,-Inf,-Inf,-Inf,-Inf
HB/jagmesh2,-Inf,-Inf,-Inf,-Inf
HB/jagmesh3,-Inf,-Inf,-Inf,-Inf
HB/jagmesh4,-Inf,-Inf,-Inf,-Inf
HB/jagmesh5,-Inf,-Inf,-Inf,-Inf
HB/jagmesh6,-Inf,-Inf,-Inf,-Inf
HB/jagmesh7,-Inf,-Inf,-Inf,-Inf
HB/jagmesh8,-Inf,-Inf,-Inf,-Inf
HB/jagmesh9,-Inf,-Inf,Inf,-Inf
HB/lap_25,-Inf,-Inf,-Inf,-Inf
HB/lshp1009,-Inf,-Inf,-Inf,-Inf
HB/lshp1270,-Inf,-Inf,-Inf,-Inf
HB/lshp1561,-Inf,-Inf,-Inf,-Inf
HB/lshp1882,-Inf,-Inf,-Inf,-Inf
HB/lshp2233,-Inf,-Inf,-Inf,-Inf
HB/lshp2614,-Inf,-Inf,Inf,-Inf
HB/lshp_265,-Inf,-Inf,1.22768027100546770040584204064392414e+00,-Inf
HB/lshp_406,-Inf,-Inf,-Inf,-Inf
HB/lshp_577,-Inf,-Inf,Inf,-Inf
HB/lshp_778,-Inf,-Inf,-Inf,-Inf
HB/lund_a,Inf,Inf,Inf,Inf
HB/lund_b,Inf,Inf,-Inf,2.79528972721020099142704841136393443e+00
HB/nos1,Inf,Inf,Inf,Inf
HB/nos2,Inf,Inf,Inf,Inf
HB/nos3,Inf,Inf,Inf,Inf
HB/nos4,-Inf,-Inf,1.44432369715257420241088400773239587e+00,8.23201187309033276990559701898867267e-01
HB/nos5,Inf,Inf,Inf,Inf
HB/nos6,Inf,Inf,Inf,5.76484280245673848337696735476118271e+00
HB/nos7,Inf,Inf,-Inf,Inf
HB/plat362,Inf,Inf,-Inf,Inf
HB/saylr3,-Inf,-Inf,-Inf,-Inf
HB/sherman1,-Inf,-Inf,-Inf,-Inf
JGD_BIBD/bibd_81_2,-Inf,-Inf,-Inf,-Inf
JGD_SPG/EX1,-Inf,-Inf,Inf,-Inf
JGD_SPG/EX2,-Inf,-Inf,-Inf,-Inf
JGD_Trefethen/Trefethen_150,Inf,-Inf,-Inf,2.91736257289764548857293872192239368e+00
JGD_Trefethen/Trefethen_20,-Inf,-Inf,-Inf,-Inf
JGD_Trefethen/Trefethen_200,Inf,-Inf,-Inf,3.39108270737406702358187449742562475e+00
JGD_Trefethen/Trefethen_200b,Inf,-Inf,-Inf,4.18998948581485777007117244869467552e+00
JGD_Trefethen/Trefethen_20b,-Inf,-Inf,6.35128295577581170550305836564385420e+00,-Inf
JGD_Trefethen/Trefethen_300,Inf,-Inf,-Inf,4.26848894748718108862076606888708465e+00
JGD_Trefethen/Trefethen_500,Inf,-Inf,-Inf,-Inf
JGD_Trefethen/Trefethen_700,Inf,-Inf,-Inf,2.75972179305352168150079461690423399e+00
ML_Graph/Binaryalphadigs_10NN,Inf,-Inf,-Inf,-Inf
ML_Graph/Ecoli_10NN,Inf,-Inf,-Inf,3.94732307800273196344390119472188278e-01
ML_Graph/Glass_10NN,Inf,-Inf,4.32521763449364617070521201398897168e-01,4.18860462554358062424615902620264065e-01
ML_Graph/Olivetti_norm_10NN,Inf,-Inf,1.77400656765391139081343411748157720e+00,4.41270619940889151405798462704503105e-01
ML_Graph/Spectro_10NN,Inf,-Inf,8.35665675377751215394825308553286615e-01,2.93714732211982151184228486705106291e-01
ML_Graph/Vehicle_10NN,Inf,-Inf,-Inf,-Inf
ML_Graph/YaleA_10NN,Inf,-Inf,-Inf,1.03294355140877303293899599620731533e+00
ML_Graph/breasttissue_10NN,Inf,-Inf,1.05111099725587774356843936364449769e+00,-Inf
ML_Graph/cnae9_10NN,Inf,-Inf,-Inf,7.40829108674110858757886254742018792e-01
ML_Graph/collins_15NN,Inf,-Inf,-Inf,1.01398372181637300449413333166189156e+00
ML_Graph/dermatology_5NN,Inf,-Inf,-Inf,1.50137933428622862048452736718800724e+00
ML_Graph/iris_dataset_30NN,Inf,-Inf,9.03457870538833672798010017491022795e-01,-Inf
ML_Graph/mice_10NN,Inf,-Inf,-Inf,-Inf
ML_Graph/micromass_10NN,Inf,-Inf,8.35703698866459016563801221719752059e-01,7.06419186920674659945172714971403877e-01
ML_Graph/umistfacesnorm_10NN,Inf,-Inf,-Inf,4.14639780990249661132863168301913134e-01
Mycielski/mycielskian5,-Inf,-Inf,Inf,1.37036140503291239471601658259616479e+00
Mycielski/mycielskian6,-Inf,-Inf,-Inf,1.04201857768004236362997817388241236e+00
Mycielski/mycielskian7,-Inf,-Inf,Inf,-Inf
Mycielski/mycielskian8,-Inf,-Inf,Inf,-Inf
Mycielski/mycielskian9,-Inf,-Inf,Inf,-Inf
Newman/adjnoun,-Inf,-Inf,-Inf,-Inf
Newman/dolphins,-Inf,-Inf,-Inf,3.30307726450319613321635952026947133e-01
Newman/football,-Inf,-Inf,1.09272125179438623617903937558483719e+01,2.39653547886624992433729921167646088e-01
Newman/karate,-Inf,-Inf,9.60323344803979339761108551385717137e-01,7.23630380526919788112756225639833651e-01
Newman/lesmis,-Inf,-Inf,Inf,1.43707173191124884177971016893507592e+00
Newman/netscience,-Inf,-Inf,-Inf,1.08568111928814956883634254684096101e+00
Newman/polbooks,-Inf,-Inf,9.15881706315444154697750152882544315e+00,-Inf
Newman/power,-Inf,-Inf,-Inf,-Inf
Oberwolfach/LF10,Inf,Inf,Inf,Inf
Oberwolfach/LFAT5,Inf,Inf,Inf,3.47797112726089376514135960296903172e+01
Oberwolfach/filter2D,Inf,Inf,Inf,Inf
Oberwolfach/rail_1357,Inf,Inf,Inf,Inf
Oberwolfach/spiral,-Inf,-Inf,-Inf,-Inf
Oberwolfach/t2dal_e,-Inf,-Inf,-Inf,-Inf
PARSEC/Si2,Inf,Inf,4.36608956524674415281389002980362705e+00,Inf
Pajek/Erdos02,-Inf,-Inf,-Inf,-Inf
Pajek/Erdos971,-Inf,-Inf,Inf,9.07682720601068152806609665706866398e-01
Pajek/Erdos972,-Inf,-Inf,Inf,-Inf
Pajek/Erdos981,-Inf,-Inf,8.86642319969372402649507775132428197e-01,-Inf
Pajek/Erdos982,-Inf,-Inf,-Inf,-Inf
Pajek/Erdos991,-Inf,-Inf,-Inf,-Inf
Pajek/Erdos992,-Inf,-Inf,-Inf,-Inf
Pajek/GD06_theory,-Inf,-Inf,-Inf,1.07215863304760819541651573316760139e+02
Pajek/GD96_c,-Inf,-Inf,6.84804302783703259813782180002896977e-01,5.52307045912193178343512397686281959e-01
Pajek/GD97_a,-Inf,-Inf,8.07131151352722399814110511469354085e-01,7.44579046432859986464134132687812973e-01
Pajek/GD97_b,Inf,-Inf,-Inf,-Inf
Pajek/GD98_c,-Inf,-Inf,1.28463291976960044096292280010471675e+00,-Inf
Pajek/GD99_b,-Inf,-Inf,-Inf,6.24509173276081280985610936738439504e-01
Pajek/Journals,Inf,-Inf,-Inf,Inf
Pajek/Sandi_authors,-Inf,-Inf,7.75864274988314694462933474197921518e-01,7.05733597529074944829744736636534657e-01
Pajek/USAir97,Inf,-Inf,-Inf,6.91837616321247200519682706659686408e-01
Pajek/USpowerGrid,-Inf,-Inf,-Inf,-Inf
Pajek/yeast,-Inf,-Inf,-Inf,-Inf
Pothen/mesh1e1,-Inf,-Inf,Inf,2.30060030101113752637373025306265488e-01
Pothen/mesh1em1,-Inf,-Inf,1.26425100906036589907284018541997790e+01,3.64636069293240886648714295517334789e-01
Pothen/mesh1em6,Inf,-Inf,5.05650985879615310678165127289320108e-01,2.07058068047777743701141915584716966e-01
Pothen/mesh2e1,Inf,Inf,-Inf,-Inf
Pothen/mesh2em5,Inf,Inf,-Inf,1.37997763104917637522683744279906839e+00
Pothen/mesh3e1,-Inf,-Inf,-Inf,-Inf
Pothen/mesh3em5,-Inf,-Inf,-Inf,-Inf
Pothen/sphere2,-Inf,-Inf,-Inf,1.51197868343637191553628912954260796e+00
Pothen/sphere3,-Inf,-Inf,1.51657485151817749813291390949367193e+01,-Inf
Rajat/rajat02,-Inf,-Inf,-Inf,-Inf
Schenk_IBMNA/c-18,Inf,Inf,-Inf,Inf
VDOL/dynamicSoaringProblem_1,Inf,Inf,-Inf,-Inf
VDOL/dynamicSoaringProblem_2,Inf,Inf,-Inf,Inf
VDOL/freeFlyingRobot_1,Inf,Inf,-Inf,Inf
VDOL/freeFlyingRobot_2,Inf,Inf,-Inf,Inf
VDOL/freeFlyingRobot_3,Inf,Inf,Inf,Inf
VDOL/freeFlyingRobot_4,Inf,Inf,-Inf,Inf
VDOL/goddardRocketProblem_1,Inf,Inf,-Inf,Inf
VDOL/goddardRocketProblem_2,Inf,Inf,Inf,Inf
VDOL/hangGlider_1,Inf,Inf,-Inf,Inf
VDOL/hangGlider_2,Inf,Inf,-Inf,Inf
VDOL/lowThrust_1,Inf,Inf,-Inf,1.30433408850822313058505223299662908e+00
VDOL/orbitRaising_1,Inf,Inf,2.57874648303056354733189014785801974e+01,Inf
VDOL/orbitRaising_2,Inf,Inf,1.58910011131118929643872149576773541e+00,Inf
VDOL/orbitRaising_3,Inf,Inf,Inf,Inf
VDOL/orbitRaising_4,Inf,Inf,4.16016422297886628003417867099396245e+00,Inf
VDOL/reorientation_1,Inf,Inf,-Inf,Inf
VDOL/reorientation_2,Inf,Inf,4.11019828315790292764601048940632977e+00,Inf
VDOL/spaceShuttleEntry_1,Inf,Inf,Inf,Inf
VDOL/spaceStation_1,Inf,Inf,-Inf,Inf
VDOL/spaceStation_10,Inf,Inf,4.59497979428963083210451344466114188e+00,Inf
VDOL/spaceStation_11,Inf,Inf,-Inf,Inf
VDOL/spaceStation_12,Inf,Inf,Inf,Inf
VDOL/spaceStation_2,Inf,Inf,Inf,Inf
VDOL/spaceStation_3,Inf,Inf,4.70112100670591114592841608102994931e+00,Inf
VDOL/spaceStation_4,Inf,Inf,Inf,Inf
VDOL/spaceStation_5,Inf,Inf,7.60686306042366468160717453552248113e+00,Inf
VDOL/spaceStation_6,Inf,Inf,5.63765980381147396033661617105141256e+00,Inf
VDOL/spaceStation_7,Inf,Inf,5.69368053553233593237441267224885120e+00,Inf
VDOL/spaceStation_8,Inf,Inf,Inf,Inf
VDOL/spaceStation_9,Inf,Inf,4.17667082657061683678685590107299876e+00,Inf
VDOL/tumorAntiAngiogenesis_1,Inf,-Inf,Inf,1.48082890815722010424555132645414880e+00
VDOL/tumorAntiAngiogenesis_2,Inf,Inf,-Inf,2.19077675865058770442581767259618673e+01
VDOL/tumorAntiAngiogenesis_3,Inf,Inf,5.87291695709876463555320176910171687e+00,Inf
VDOL/tumorAntiAngiogenesis_4,Inf,Inf,Inf,Inf
VDOL/tumorAntiAngiogenesis_5,Inf,Inf,4.68266669800043992212585863020976161e+00,Inf
VDOL/tumorAntiAngiogenesis_6,Inf,Inf,Inf,Inf
VDOL/tumorAntiAngiogenesis_7,Inf,Inf,4.97966606839756221185952473149479595e+00,Inf
VDOL/tumorAntiAngiogenesis_8,Inf,Inf,7.43294820951204095763080766428763736e+01,Inf


==> data/eigen_general_08/eigenvalues_logarithmic_relative_error.sorted.csv <==
percent,Float8_4,Float8_5,LinearTakum8,Posit8
0.0,1000.0,1000.0,0.255993140874352,0.19083664673463402
0.0033222591362126247,1000.0,1000.0,0.4175429003286443,0.20705806804777774
0.006644518272425249,1000.0,1000.0,0.4325217634493646,0.23006003010111375
0.009966777408637873,1000.0,1000.0,0.4604081219179232,0.239653547886625
0.013289036544850499,1000.0,1000.0,0.5056509858796153,0.2703085699575722
0.016611295681063124,1000.0,1000.0,0.6019660118491953,0.2811374473080934
0.019933554817275746,1000.0,1000.0,0.6142064333869746,0.29371473221198213
0.023255813953488372,1000.0,1000.0,0.6252622245267182,0.2966827271019335
0.026578073089700997,1000.0,1000.0,0.6527867858037307,0.29885556520791096
0.029900332225913623,1000.0,1000.0,0.6848043027837033,0.3029885208890026
0.03322259136212625,1000.0,1000.0,0.7162436321784266,0.33030772645031964
0.036544850498338874,1000.0,1000.0,0.7758642749883147,0.33952306209030203
0.03986710963455149,1000.0,1000.0,0.8071311513527224,0.3646360692932409
0.04318936877076412,1000.0,1000.0,0.8356656753777512,0.39250621533872676
0.046511627906976744,1000.0,1000.0,0.835703698866459,0.3947323078002732
0.04983388704318937,1000.0,1000.0,0.8866423199693724,0.4146397809902497
0.053156146179401995,1000.0,1000.0,0.9034578705388336,0.41674823052151605
0.05647840531561462,1000.0,1000.0,0.9094383360103955,0.41886046255435805
0.059800664451827246,1000.0,1000.0,0.9498092343644051,0.427735653713242
0.06312292358803986,1000.0,1000.0,0.9603233448039793,0.4412706199408892
0.0664451827242525,1000.0,1000.0,1.0511109972558776,0.4536355673891965
0.06976744186046512,1000.0,1000.0,1.1599919683423812,0.4908402816778591
0.07308970099667775,1000.0,1000.0,1.2276802710054677,0.5092865575911101
0.07641196013289037,1000.0,1000.0,1.2846329197696005,0.5523070459121932
0.07973421926910298,1000.0,1000.0,1.2950165556974205,0.5775646513504926
0.08305647840531562,1000.0,1000.0,1.4021996719487027,0.5814418925294754
0.08637873754152824,1000.0,1000.0,1.4340132985461247,0.5891819264940577
0.08970099667774087,1000.0,1000.0,1.4443236971525741,0.6144193639203716
0.09302325581395349,1000.0,1000.0,1.5537035010817508,0.6245091732760812
0.09634551495016612,1000.0,1000.0,1.5642716463998005,0.6305647567448792
0.09966777408637874,1000.0,1000.0,1.5891001113111893,0.6442117142360855
0.10299003322259136,1000.0,1000.0,1.7740065676539114,0.6918376163212472
0.10631229235880399,1000.0,1000.0,1.8397002568683174,0.7057335975290749
0.10963455149501661,1000.0,1000.0,2.030379072493174,0.7064191869206746
0.11295681063122924,1000.0,1000.0,2.0348394450618748,0.7236303805269197
0.11627906976744186,1000.0,1000.0,2.0755686348669875,0.735118699271615
0.11960132890365449,1000.0,1000.0,2.271520581512946,0.7408291086741109
0.12292358803986711,1000.0,1000.0,2.786556547280493,0.74457904643286
0.12624584717607973,1000.0,1000.0,2.8519621791041683,0.8232011873090332
0.12956810631229235,1000.0,1000.0,2.902982592560979,0.9076827206010681
0.132890365448505,1000.0,1000.0,3.0987904342336416,0.9400265314224489
0.1362126245847176,1000.0,1000.0,3.1442521429324466,0.9708828544873052
0.13953488372093023,1000.0,1000.0,3.3532493121191633,0.988103152182658
0.14285714285714285,1000.0,1000.0,3.4342645775585514,1.013983721816373
0.1461794019933555,1000.0,1000.0,3.4552745527509545,1.032943551408773
0.14950166112956811,1000.0,1000.0,3.7960489750364452,1.0420185776800424
0.15282392026578073,1000.0,1000.0,3.9046116396922668,1.0856811192881495
0.15614617940199335,1000.0,1000.0,4.110198283157903,1.304334088508223
0.15946843853820597,1000.0,1000.0,4.112271770018791,1.3703614050329125
0.16279069767441862,1000.0,1000.0,4.1601642229788665,1.3799776310491765
0.16611295681063123,1000.0,1000.0,4.176670826570617,1.395459707208379
0.16943521594684385,1000.0,1000.0,4.366089565246744,1.437071731911249
0.17275747508305647,1000.0,1000.0,4.59472412390759,1.4808289081572201
0.1760797342192691,1000.0,1000.0,4.594979794289631,1.5013793342862287
0.17940199335548174,1000.0,1000.0,4.68266669800044,1.511978683436372
0.18272425249169436,1000.0,1000.0,4.701121006705911,2.2609592337285225
0.18604651162790697,1000.0,1000.0,4.7938794861558005,2.649394891896058
0.1893687707641196,1000.0,1000.0,4.979666068397562,2.759721793053522
0.19269102990033224,1000.0,1000.0,5.637659803811474,2.795289727210201
0.19601328903654486,1000.0,1000.0,5.693680535532336,2.9173625728976456
0.19933554817275748,1000.0,1000.0,5.872916957098765,3.391082707374067
0.2026578073089701,1000.0,1000.0,6.351282955775812,3.527161127776198
0.2059800664451827,1000.0,1000.0,7.606863060423665,3.5694483443400853
0.20930232558139536,1000.0,1000.0,7.636677327913185,4.189989485814857
0.21262458471760798,1000.0,1000.0,9.107306286612543,4.268488947487181
0.2159468438538206,1000.0,1000.0,9.15881706315444,5.764842802456738
0.21926910299003322,1000.0,1000.0,9.386403361281147,5.828594002382173
0.22259136212624583,1000.0,1000.0,9.938075933504027,7.096489407332456
0.22591362126245848,1000.0,1000.0,10.013254673659281,19.805183637718017
0.2292358803986711,1000.0,1000.0,10.222184270373965,21.907767586505877
0.23255813953488372,1000.0,1000.0,10.927212517943863,22.53899799491272
0.23588039867109634,1000.0,1000.0,12.64251009060366,26.449092893073594
0.23920265780730898,1000.0,1000.0,15.165748515181775,34.779711272608935
0.2425249169435216,1000.0,1000.0,25.787464830305634,107.21586330476082
0.24584717607973422,1000.0,1000.0,74.32948209512041,1000.0
0.24916943521594684,1000.0,1000.0,1000.0,1000.0
0.25249169435215946,1000.0,1000.0,1000.0,1000.0
0.2558139534883721,1000.0,1000.0,1000.0,1000.0
0.2591362126245847,1000.0,1000.0,1000.0,1000.0
0.26245847176079734,1000.0,1000.0,1000.0,1000.0
0.26578073089701,1000.0,1000.0,1000.0,1000.0
0.2691029900332226,1000.0,1000.0,1000.0,1000.0
0.2724252491694352,1000.0,1000.0,1000.0,1000.0
0.2757475083056478,1000.0,1000.0,1000.0,1000.0
0.27906976744186046,1000.0,1000.0,1000.0,1000.0
0.2823920265780731,1000.0,1000.0,1000.0,1000.0
0.2857142857142857,1000.0,1000.0,1000.0,1000.0
0.28903654485049834,1000.0,1000.0,1000.0,1000.0
0.292358803986711,1000.0,1000.0,1000.0,1000.0
0.2956810631229236,1000.0,1000.0,1000.0,1000.0
0.29900332225913623,1000.0,1000.0,1000.0,1000.0
0.3023255813953488,1000.0,1000.0,1000.0,1000.0
0.30564784053156147,1000.0,1000.0,1000.0,1000.0
0.3089700996677741,1000.0,1000.0,1000.0,1000.0
0.3122923588039867,1000.0,1000.0,1000.0,1000.0
0.31561461794019935,1000.0,1000.0,1000.0,1000.0
0.31893687707641194,1000.0,1000.0,1000.0,1000.0
0.3222591362126246,1000.0,1000.0,1000.0,1000.0
0.32558139534883723,1000.0,1000.0,1000.0,1000.0
0.3289036544850498,1000.0,1000.0,1000.0,1000.0
0.33222591362126247,1000.0,1000.0,1000.0,1000.0
0.33554817275747506,1000.0,1000.0,1000.0,1000.0
0.3388704318936877,1000.0,1000.0,1000.0,1000.0
0.34219269102990035,1000.0,1000.0,1000.0,1000.0
0.34551495016611294,1000.0,1000.0,1000.0,1000.0
0.3488372093023256,1000.0,1000.0,1000.0,1000.0
0.3521594684385382,1000.0,1000.0,1000.0,1000.0
0.3554817275747508,1000.0,1000.0,1000.0,1000.0
0.3588039867109635,1000.0,1000.0,1000.0,1000.0
0.36212624584717606,1000.0,1000.0,1000.0,1000.0
0.3654485049833887,1000.0,1000.0,1000.0,1000.0
0.3687707641196013,1000.0,1000.0,1000.0,1000.0
0.37209302325581395,1000.0,1000.0,1000.0,1000.0
0.3754152823920266,1000.0,1000.0,1000.0,1000.0
0.3787375415282392,1000.0,1000.0,1000.0,1000.0
0.38205980066445183,1000.0,1000.0,1000.0,1000.0
0.3853820598006645,1000.0,1000.0,1000.0,1000.0
0.38870431893687707,1000.0,1000.0,1000.0,1000.0
0.3920265780730897,1000.0,1000.0,1000.0,1000.0
0.3953488372093023,1000.0,1000.0,1000.0,1000.0
0.39867109634551495,1000.0,1000.0,1000.0,1000.0
0.4019933554817276,1000.0,1000.0,1000.0,1000.0
0.4053156146179402,1000.0,1000.0,1000.0,1000.0
0.40863787375415284,1000.0,1000.0,1000.0,1000.0
0.4119601328903654,1000.0,1000.0,1000.0,1000.0
0.4152823920265781,1000.0,1000.0,1000.0,1000.0
0.4186046511627907,1000.0,1000.0,1000.0,1000.0
0.4219269102990033,1000.0,1000.0,1000.0,1000.0
0.42524916943521596,1000.0,1000.0,1000.0,1000.0
0.42857142857142855,1000.0,1000.0,1000.0,1000.0
0.4318936877076412,1000.0,1000.0,1000.0,1000.0
0.43521594684385384,1000.0,1000.0,1000.0,1000.0
0.43853820598006643,1000.0,1000.0,1000.0,1000.0
0.4418604651162791,1000.0,1000.0,1000.0,1000.0
0.44518272425249167,1000.0,1000.0,1000.0,1000.0
0.4485049833887043,1000.0,1000.0,1000.0,1000.0
0.45182724252491696,1000.0,1000.0,1000.0,1000.0
0.45514950166112955,1000.0,1000.0,1000.0,1000.0
0.4584717607973422,1000.0,1000.0,1000.0,1000.0
0.46179401993355484,1000.0,1000.0,1000.0,1000.0
0.46511627906976744,1000.0,1000.0,1000.0,1000.0
0.4684385382059801,1000.0,1000.0,1000.0,1000.0
0.4717607973421927,1000.0,1000.0,1000.0,1000.0
0.4750830564784053,1000.0,1000.0,1000.0,1000.0
0.47840531561461797,1000.0,1000.0,1000.0,1000.0
0.48172757475083056,1000.0,1000.0,1000.0,1000.0
0.4850498338870432,1000.0,1000.0,1000.0,1000.0
0.4883720930232558,1000.0,1000.0,1000.0,1000.0
0.49169435215946844,1000.0,1000.0,1000.0,1000.0
0.4950166112956811,1000.0,1000.0,1000.0,1000.0
0.4983388704318937,1000.0,1000.0,1000.0,1000.0
0.5016611295681063,1000.0,1000.0,1000.0,1000.0
0.5049833887043189,1000.0,1000.0,1000.0,1000.0
0.5083056478405316,1000.0,1000.0,1000.0,1000.0
0.5116279069767442,1000.0,1000.0,1000.0,1000.0
0.5149501661129569,1000.0,1000.0,1000.0,1000.0
0.5182724252491694,1000.0,1000.0,1000.0,1000.0
0.521594684385382,1000.0,1000.0,1000.0,1000.0
0.5249169435215947,1000.0,1000.0,1000.0,1000.0
0.5282392026578073,1000.0,1000.0,1000.0,1000.0
0.53156146179402,1000.0,1000.0,1000.0,1000.0
0.5348837209302325,1000.0,1000.0,1000.0,1000.0
0.5382059800664452,1000.0,1000.0,1000.0,1000.0
0.5415282392026578,1000.0,1000.0,1000.0,1000.0
0.5448504983388704,1000.0,1000.0,1000.0,1000.0
0.5481727574750831,1000.0,1000.0,1000.0,1000.0
0.5514950166112956,1000.0,1000.0,1000.0,1000.0
0.5548172757475083,1000.0,1000.0,1000.0,1000.0
0.5581395348837209,1000.0,1000.0,1000.0,1000.0
0.5614617940199336,1000.0,1000.0,1000.0,1000.0
0.5647840531561462,1000.0,1000.0,1000.0,1000.0
0.5681063122923588,1000.0,1000.0,1000.0,1000.0
0.5714285714285714,1000.0,1000.0,1000.0,1000.0
0.574750830564784,1000.0,1000.0,1000.0,1000.0
0.5780730897009967,1000.0,1000.0,1000.0,1000.0
0.5813953488372093,1000.0,1000.0,1000.0,1000.0
0.584717607973422,1000.0,1000.0,1000.0,1000.0
0.5880398671096345,1000.0,1000.0,1000.0,1000.0
0.5913621262458472,1000.0,1000.0,1000.0,1000.0
0.5946843853820598,1000.0,1000.0,1000.0,1000.0
0.5980066445182725,1000.0,1000.0,1000.0,1000.0
0.6013289036544851,1000.0,1000.0,1000.0,1000.0
0.6046511627906976,1000.0,1000.0,1000.0,1000.0
0.6079734219269103,1000.0,1000.0,1000.0,1000.0
0.6112956810631229,1000.0,1000.0,1000.0,1000.0
0.6146179401993356,1000.0,1000.0,1000.0,1000.0
0.6179401993355482,1000.0,1000.0,1000.0,1000.0
0.6212624584717608,1000.0,1000.0,1000.0,1000.0
0.6245847176079734,1000.0,1000.0,1000.0,1000.0
0.627906976744186,1000.0,1000.0,1000.0,1000.0
0.6312292358803987,1000.0,1000.0,1000.0,1000.0
0.6345514950166113,1000.0,1000.0,1000.0,1000.0
0.6378737541528239,1000.0,1000.0,1000.0,1000.0
0.6411960132890365,1000.0,1000.0,1000.0,1000.0
0.6445182724252492,1000.0,1000.0,1000.0,1000.0
0.6478405315614618,1000.0,1000.0,1000.0,1000.0
0.6511627906976745,1000.0,1000.0,1000.0,1000.0
0.654485049833887,1000.0,1000.0,1000.0,1000.0
0.6578073089700996,1000.0,1000.0,1000.0,1000.0
0.6611295681063123,1000.0,1000.0,1000.0,1000.0
0.6644518272425249,1000.0,1000.0,1000.0,1000.0
0.6677740863787376,1000.0,1000.0,1000.0,1000.0
0.6710963455149501,1000.0,1000.0,1000.0,1000.0
0.6744186046511628,1000.0,1000.0,1000.0,1000.0
0.6777408637873754,1000.0,1000.0,1000.0,1000.0
0.6810631229235881,1000.0,1000.0,1000.0,1000.0
0.6843853820598007,1000.0,1000.0,1000.0,1000.0
0.6877076411960132,1000.0,1000.0,1000.0,1000.0
0.6910299003322259,1000.0,1000.0,1000.0,1000.0
0.6943521594684385,1000.0,1000.0,1000.0,1000.0
0.6976744186046512,1000.0,1000.0,1000.0,1000.0
0.7009966777408638,1000.0,1000.0,1000.0,1000.0
0.7043189368770764,1000.0,1000.0,1000.0,1000.0
0.707641196013289,1000.0,1000.0,1000.0,1000.0
0.7109634551495017,1000.0,1000.0,1000.0,1000.0
0.7142857142857143,1000.0,1000.0,1000.0,1000.0
0.717607973421927,1000.0,1000.0,1000.0,1000.0
0.7209302325581395,1000.0,1000.0,1000.0,1000.0
0.7242524916943521,1000.0,1000.0,1000.0,1000.0
0.7275747508305648,1000.0,1000.0,1000.0,1000.0
0.7308970099667774,1000.0,1000.0,1000.0,1000.0
0.7342192691029901,1000.0,1000.0,1000.0,1000.0
0.7375415282392026,1000.0,1000.0,1000.0,1000.0
0.7408637873754153,1000.0,1000.0,1000.0,1000.0
0.7441860465116279,1000.0,1000.0,1000.0,1000.0
0.7475083056478405,1000.0,1000.0,1000.0,1000.0
0.7508305647840532,1000.0,1000.0,1000.0,1000.0
0.7541528239202658,1000.0,1000.0,1000.0,1000.0
0.7574750830564784,1000.0,1000.0,1000.0,1000.0
0.760797342192691,1000.0,1000.0,1000.0,1000.0
0.7641196013289037,1000.0,1000.0,1000.0,1000.0
0.7674418604651163,1000.0,1000.0,1000.0,1000.0
0.770764119601329,1000.0,1000.0,1000.0,1000.0
0.7740863787375415,1000.0,1000.0,1000.0,1000.0
0.7774086378737541,1000.0,1000.0,1000.0,1000.0
0.7807308970099668,1000.0,1000.0,1000.0,1000.0
0.7840531561461794,1000.0,1000.0,1000.0,1000.0
0.7873754152823921,1000.0,1000.0,1000.0,1000.0
0.7906976744186046,1000.0,1000.0,1000.0,1000.0
0.7940199335548173,1000.0,1000.0,1000.0,1000.0
0.7973421926910299,1000.0,1000.0,1000.0,1000.0
0.8006644518272426,1000.0,1000.0,1000.0,1000.0
0.8039867109634552,1000.0,1000.0,1000.0,1000.0
0.8073089700996677,1000.0,1000.0,1000.0,1000.0
0.8106312292358804,1000.0,1000.0,1000.0,1000.0
0.813953488372093,1000.0,1000.0,1000.0,1000.0
0.8172757475083057,1000.0,1000.0,1000.0,1000.0
0.8205980066445183,1000.0,1000.0,1000.0,1000.0
0.8239202657807309,1000.0,1000.0,1000.0,1000.0
0.8272425249169435,1000.0,1000.0,1000.0,1000.0
0.8305647840531561,1000.0,1000.0,1000.0,1000.0
0.8338870431893688,1000.0,1000.0,1000.0,1000.0
0.8372093023255814,1000.0,1000.0,1000.0,1000.0
0.840531561461794,1000.0,1000.0,1000.0,1000.0
0.8438538205980066,1000.0,1000.0,1000.0,1000.0
0.8471760797342193,1000.0,1000.0,1000.0,1000.0
0.8504983388704319,1000.0,1000.0,1000.0,1000.0
0.8538205980066446,1000.0,1000.0,1000.0,1000.0
0.8571428571428571,1000.0,1000.0,1000.0,1000.0
0.8604651162790697,1000.0,1000.0,1000.0,1000.0
0.8637873754152824,1000.0,1000.0,1000.0,1000.0
0.867109634551495,1000.0,1000.0,1000.0,1000.0
0.8704318936877077,1000.0,1000.0,1000.0,1000.0
0.8737541528239202,1000.0,1000.0,1000.0,1000.0
0.8770764119601329,1000.0,1000.0,1000.0,1000.0
0.8803986710963455,1000.0,1000.0,1000.0,1000.0
0.8837209302325582,1000.0,1000.0,1000.0,1000.0
0.8870431893687708,1000.0,1000.0,1000.0,1000.0
0.8903654485049833,1000.0,1000.0,1000.0,1000.0
0.893687707641196,1000.0,1000.0,1000.0,1000.0
0.8970099667774086,1000.0,1000.0,1000.0,1000.0
0.9003322259136213,1000.0,1000.0,1000.0,1000.0
0.9036544850498339,1000.0,1000.0,1000.0,1000.0
0.9069767441860465,1000.0,1000.0,1000.0,1000.0
0.9102990033222591,1000.0,1000.0,1000.0,1000.0
0.9136212624584718,1000.0,1000.0,1000.0,1000.0
0.9169435215946844,1000.0,1000.0,1000.0,1000.0
0.920265780730897,1000.0,1000.0,1000.0,1000.0
0.9235880398671097,1000.0,1000.0,1000.0,1000.0
0.9269102990033222,1000.0,1000.0,1000.0,1000.0
0.9302325581395349,1000.0,1000.0,1000.0,1000.0
0.9335548172757475,1000.0,1000.0,1000.0,1000.0
0.9368770764119602,1000.0,1000.0,1000.0,1000.0
0.9401993355481728,1000.0,1000.0,1000.0,1000.0
0.9435215946843853,1000.0,1000.0,1000.0,1000.0
0.946843853820598,1000.0,1000.0,1000.0,1000.0
0.9501661129568106,1000.0,1000.0,1000.0,1000.0
0.9534883720930233,1000.0,1000.0,1000.0,1000.0
0.9568106312292359,1000.0,1000.0,1000.0,1000.0
0.9601328903654485,1000.0,1000.0,1000.0,1000.0
0.9634551495016611,1000.0,1000.0,1000.0,1000.0
0.9667774086378738,1000.0,1000.0,1000.0,1000.0
0.9700996677740864,1000.0,1000.0,1000.0,1000.0
0.973421926910299,1000.0,1000.0,1000.0,1000.0
0.9767441860465116,1000.0,1000.0,1000.0,1000.0
0.9800664451827242,1000.0,1000.0,1000.0,1000.0
0.9833887043189369,1000.0,1000.0,1000.0,1000.0
0.9867109634551495,1000.0,1000.0,1000.0,1000.0
0.9900332225913622,1000.0,1000.0,1000.0,1000.0
0.9933554817275747,1000.0,1000.0,1000.0,1000.0
0.9966777408637874,1000.0,1000.0,1000.0,1000.0
1.0,1000.0,1000.0,1000.0,1000.0


==> data/eigen_general_08/eigenvalues_relative_error.csv <==
matrix\type,Float8_4,Float8_5,LinearTakum8,Posit8
AG-Monien/L,-Inf,-Inf,-Inf,-Inf
AG-Monien/cage,-Inf,-Inf,-Inf,-Inf
AG-Monien/diag,-Inf,-Inf,-Inf,-Inf
AG-Monien/grid1,-Inf,-Inf,-Inf,-Inf
AG-Monien/grid1_dual,-Inf,-Inf,-Inf,-Inf
AG-Monien/grid2,-Inf,-Inf,-Inf,-Inf
AG-Monien/grid2_dual,-Inf,-Inf,-Inf,-Inf
AG-Monien/netz4504,-Inf,-Inf,-Inf,-Inf
AG-Monien/netz4504_dual,-Inf,-Inf,-Inf,-Inf
AG-Monien/stufe,-Inf,-Inf,-Inf,-Inf
AG-Monien/ukerbe1,-Inf,-Inf,-Inf,-Inf
AG-Monien/ukerbe1_dual,-Inf,-Inf,-Inf,-Inf
Arenas/celegans_metabolic,-Inf,-Inf,3.57591387357640614993847569314212751e+00,2.23649646894355452839203067629081825e-01
Arenas/email,-Inf,-Inf,1.99854264988310039556998718343446182e+00,-Inf
Arenas/jazz,-Inf,-Inf,2.63903450357988445700783526626448423e+02,-Inf
Bai/bfwb398,Inf,Inf,6.49469536799970626165125554836561830e+01,5.82771751623756168844913142955023482e+02
Bai/bfwb62,Inf,Inf,-Inf,-Inf
Bai/bfwb782,Inf,Inf,2.66646082305113623393892793370688036e+01,-Inf
Bai/mhd3200b,Inf,Inf,5.10416397368890390412077762038433760e-01,Inf
Bai/mhdb416,Inf,Inf,3.16535202454646375647291884206275209e-01,Inf
Bai/odepb400,Inf,Inf,1.00000000000000000000000000000000000e+00,Inf
Barabasi/NotreDame_yeast,-Inf,-Inf,-Inf,-Inf
Bates/Chem97ZtZ,Inf,-Inf,-Inf,5.25705965400310741222730279122075227e-01
Boeing/bcsstm37,Inf,Inf,-Inf,Inf
Boeing/bcsstm38,Inf,Inf,9.98531027521019938939568531060655892e-02,Inf
Cunningham/m3plates,Inf,-Inf,-Inf,-Inf
DIMACS10/chesapeake,-Inf,-Inf,-Inf,1.54679034543083758458409004828092172e-01
DIMACS10/delaunay_n10,-Inf,-Inf,-Inf,-Inf
DIMACS10/delaunay_n11,-Inf,-Inf,1.49980718193129246056690433434389966e+01,-Inf
DIMACS10/uk,-Inf,-Inf,-Inf,-Inf
FIDAP/ex32,-Inf,-Inf,1.57362704755956074835592312963774761e-01,9.19331855228735668715535635996354858e-02
FIDAP/ex5,Inf,Inf,1.59766725954121278642851900488503922e+00,5.02510468785650786765913410019581466e+00
GHS_indef/laser,-Inf,-Inf,-Inf,-Inf
Gleich/minnesota,-Inf,-Inf,-Inf,-Inf
Gset/G11,-Inf,-Inf,-Inf,-Inf
Gset/G12,-Inf,-Inf,-Inf,-Inf
Gset/G13,-Inf,-Inf,-Inf,-Inf
Gset/G14,-Inf,-Inf,-Inf,-Inf
Gset/G15,-Inf,-Inf,-Inf,-Inf
Gset/G16,-Inf,-Inf,-Inf,-Inf
Gset/G17,-Inf,-Inf,3.46884132880567744007021188606713836e+00,-Inf
Gset/G18,-Inf,-Inf,2.58903849570225956795416776214095185e+00,-Inf
Gset/G19,-Inf,-Inf,3.51493935670385706836328403189779662e+01,-Inf
Gset/G20,-Inf,-Inf,-Inf,-Inf
Gset/G21,-Inf,-Inf,-Inf,-Inf
Gset/G32,-Inf,-Inf,-Inf,-Inf
Gset/G33,-Inf,-Inf,-Inf,-Inf
Gset/G34,-Inf,-Inf,-Inf,-Inf
Gset/G43,-Inf,-Inf,-Inf,-Inf
Gset/G44,-Inf,-Inf,-Inf,-Inf
Gset/G45,-Inf,-Inf,-Inf,-Inf
Gset/G46,-Inf,-Inf,-Inf,-Inf
Gset/G47,-Inf,-Inf,1.73073155986825158804047597825407339e+01,-Inf
Gset/G48,-Inf,-Inf,-Inf,-Inf
Gset/G49,-Inf,-Inf,-Inf,-Inf
Gset/G50,-Inf,-Inf,-Inf,-Inf
Gset/G51,-Inf,-Inf,-Inf,-Inf
Gset/G52,-Inf,-Inf,-Inf,-Inf
Gset/G53,-Inf,-Inf,-Inf,-Inf
Gset/G54,-Inf,-Inf,2.36568361194995238938802892262360804e+01,-Inf
Gset/G57,-Inf,-Inf,-Inf,-Inf
HB/1138_bus,Inf,-Inf,-Inf,-Inf
HB/494_bus,Inf,-Inf,-Inf,9.30092354817847547348916889063238634e+02
HB/662_bus,Inf,-Inf,-Inf,4.51258475093950161387283400190706720e-01
HB/685_bus,Inf,-Inf,-Inf,1.34546580240969381498968260275966353e+03
HB/ash292,-Inf,-Inf,1.67627981113231274220821982766482890e+00,-Inf
HB/ash85,-Inf,-Inf,4.73299357610583437944576827132684910e-01,1.23165910202455382180388906602666389e-01
HB/bcspwr01,-Inf,-Inf,1.43169092850927104736246041074530401e+00,5.52163999231379566463134616974445357e-01
HB/bcspwr02,-Inf,-Inf,2.27956006133749599291472804191900249e-01,1.69127125884454289226244561308026951e-01
HB/bcspwr03,-Inf,-Inf,1.04884940962723904154152274858453881e+00,1.85037871362264911408305117995888006e-01
HB/bcspwr04,-Inf,-Inf,1.31040306200478452680510280577179249e-01,2.67526611223020291234156711171077321e-01
HB/bcspwr05,-Inf,-Inf,7.98094091565597149855120126637547327e-01,7.46163513908539369644135887933717029e-02
HB/bcspwr06,-Inf,-Inf,1.25423348939968422772114525920177027e+00,-Inf
HB/bcspwr07,-Inf,-Inf,1.16079814002792267941122701687423186e+00,-Inf
HB/bcspwr08,-Inf,-Inf,-Inf,-Inf
HB/bcspwr09,-Inf,-Inf,-Inf,-Inf
HB/bcsstk01,Inf,Inf,1.00000000000000000000000000000000000e+00,Inf
HB/bcsstk02,Inf,Inf,-Inf,Inf
HB/bcsstk03,Inf,Inf,4.41444722890880150735749759671171809e+00,Inf
HB/bcsstk04,Inf,Inf,1.00000000000000000000000000000000000e+00,Inf
HB/bcsstk05,Inf,Inf,-Inf,Inf
HB/bcsstk06,Inf,Inf,9.96101447887996857744693402054187811e-01,Inf
HB/bcsstk07,Inf,Inf,9.96101447887996857744693402054187811e-01,Inf
HB/bcsstk08,Inf,Inf,7.72249370638867308967700834784323679e-01,Inf
HB/bcsstk09,Inf,Inf,1.34386421496567832584648220836124880e+00,Inf
HB/bcsstk19,Inf,Inf,1.00000000000000000000000000000000000e+00,Inf
HB/bcsstk20,Inf,Inf,1.39120095127315836752149417081577405e+00,Inf
HB/bcsstk22,Inf,Inf,-Inf,Inf
HB/bcsstm01,-Inf,-Inf,-Inf,-Inf
HB/bcsstm02,-Inf,-Inf,-Inf,-Inf
HB/bcsstm03,Inf,-Inf,-Inf,-Inf
HB/bcsstm04,-Inf,-Inf,6.39123318848748957851483724546935211e-01,9.76604521366019569649610631510878361e-02
HB/bcsstm05,-Inf,-Inf,-Inf,-Inf
HB/bcsstm06,Inf,-Inf,-Inf,-Inf
HB/bcsstm07,Inf,Inf,-Inf,Inf
HB/bcsstm08,Inf,Inf,8.18521396698517949733431951825692856e+00,2.24830254600484259658179077331642931e+01
HB/bcsstm09,Inf,Inf,-Inf,Inf
HB/bcsstm11,Inf,-Inf,2.52088995720570394175390570202138347e+00,1.74924571582405083417429418954412881e-01
HB/bcsstm12,Inf,Inf,3.02551942445837649979954441585092146e+00,Inf
HB/bcsstm19,Inf,Inf,2.64453864068059962078171771017338698e+00,Inf
HB/bcsstm20,Inf,Inf,2.77990335679492747360004294279363150e+00,Inf
HB/bcsstm21,Inf,Inf,2.02472882470532919622192397640702797e+00,-Inf
HB/bcsstm22,Inf,Inf,-Inf,-Inf
HB/bcsstm23,Inf,Inf,5.40993795614708609718490446743397798e-01,2.00616889424223346527567648650759015e+00
HB/bcsstm24,Inf,Inf,-Inf,Inf
HB/bcsstm25,Inf,Inf,1.91668404536880934487447479813770490e+00,Inf
HB/bcsstm26,Inf,Inf,1.88538389387236848423467810410342060e+03,9.53360118607174525197761372557360529e-02
HB/blckhole,-Inf,-Inf,-Inf,-Inf
HB/can_1054,-Inf,-Inf,1.23714464509765931830868545547084475e+00,-Inf
HB/can_1072,-Inf,-Inf,-Inf,-Inf
HB/can_144,-Inf,-Inf,3.20677956379111969724215974731898965e+01,6.27876816331830835775790324815075286e-02
HB/can_161,-Inf,-Inf,-Inf,-Inf
HB/can_187,-Inf,-Inf,-Inf,-Inf
HB/can_229,-Inf,-Inf,9.99473085163718103499070834131682962e+00,3.54740428641418684401854718915842788e-01
HB/can_24,-Inf,-Inf,8.37901053877573337842636457134082692e+01,1.04218090901982840897587093527122705e-01
HB/can_256,-Inf,-Inf,1.37149282986932712027351737049507691e+02,-Inf
HB/can_268,-Inf,-Inf,-Inf,-Inf
HB/can_292,-Inf,-Inf,-Inf,-Inf
HB/can_445,-Inf,-Inf,3.36881999969001323692742863349104844e-01,-Inf
HB/can_61,-Inf,-Inf,-Inf,3.84774682463925402528254554786250714e-01
HB/can_62,-Inf,-Inf,3.07688145160586216319130588887464466e-01,1.23506521817786131741357402121394873e-01
HB/can_634,-Inf,-Inf,-Inf,-Inf
HB/can_715,-Inf,-Inf,2.49841702307348758918025181077437304e+02,-Inf
HB/can_73,-Inf,-Inf,2.49087857759025717289525149101705911e-01,-Inf
HB/can_838,-Inf,-Inf,1.11587898508612196479121271226181017e+01,4.33572316025477581853032114917618069e-01
HB/can_96,-Inf,-Inf,4.80633657355991338915215947613397016e+02,2.23040659976085670966000340753192118e-01
HB/dwt_1005,-Inf,-Inf,-Inf,-Inf
HB/dwt_1007,-Inf,-Inf,-Inf,-Inf
HB/dwt_1242,-Inf,-Inf,-Inf,5.45659829598935970640912606698972074e-01
HB/dwt_162,-Inf,-Inf,-Inf,-Inf
HB/dwt_193,-Inf,-Inf,1.64861267092861453298287800833116778e+01,1.82596936401386532387567336037016449e-01
HB/dwt_198,-Inf,-Inf,3.68540931392545822960423996224832855e+00,1.01021829318845590299201614878637173e-01
HB/dwt_209,-Inf,-Inf,-Inf,-Inf
HB/dwt_221,-Inf,-Inf,7.29376126123191245912867519377285337e-02,-Inf
HB/dwt_234,-Inf,-Inf,8.77910654623418394009041982850844101e-01,-Inf
HB/dwt_245,-Inf,-Inf,9.40338736933352209119324782986767845e+01,-Inf
HB/dwt_307,-Inf,-Inf,2.19638900506921812686012000985663114e-01,-Inf
HB/dwt_310,-Inf,-Inf,2.44734957826537650249046208830410618e-01,-Inf
HB/dwt_346,-Inf,-Inf,1.28323497649901895646243414113696887e+02,-Inf
HB/dwt_361,-Inf,-Inf,-Inf,-Inf
HB/dwt_419,-Inf,-Inf,-Inf,-Inf
HB/dwt_492,-Inf,-Inf,-Inf,7.26983419089345438852125349291578416e+00
HB/dwt_503,-Inf,-Inf,1.94416263634524527062928649739080254e+01,-Inf
HB/dwt_512,-Inf,-Inf,3.04894399430435418653377579358427144e+01,-Inf
HB/dwt_59,-Inf,-Inf,-Inf,1.38191981934227663633784537592177223e-01
HB/dwt_592,-Inf,-Inf,-Inf,-Inf
HB/dwt_607,-Inf,-Inf,-Inf,-Inf
HB/dwt_66,-Inf,-Inf,1.23386612108758663375771953773128288e+01,1.89832253418220833023626979941239902e-01
HB/dwt_72,-Inf,-Inf,-Inf,2.29925136659160895369756518904723592e-01
HB/dwt_758,-Inf,-Inf,-Inf,-Inf
HB/dwt_869,-Inf,-Inf,-Inf,-Inf
HB/dwt_87,-Inf,-Inf,-Inf,-Inf
HB/dwt_878,-Inf,-Inf,-Inf,-Inf
HB/dwt_918,-Inf,-Inf,5.22368566002389083194719969223842269e-01,-Inf
HB/dwt_992,-Inf,-Inf,-Inf,-Inf
HB/eris1176,-Inf,-Inf,1.95595751531856817015317377032128111e+00,-Inf
HB/gr_30_30,-Inf,-Inf,-Inf,-Inf
HB/jagmesh1,-Inf,-Inf,-Inf,-Inf
HB/jagmesh2,-Inf,-Inf,-Inf,-Inf
HB/jagmesh3,-Inf,-Inf,-Inf,-Inf
HB/jagmesh4,-Inf,-Inf,-Inf,-Inf
HB/jagmesh5,-Inf,-Inf,-Inf,-Inf
HB/jagmesh6,-Inf,-Inf,-Inf,-Inf
HB/jagmesh7,-Inf,-Inf,-Inf,-Inf
HB/jagmesh8,-Inf,-Inf,-Inf,-Inf
HB/jagmesh9,-Inf,-Inf,3.77850695325378539886901398397140485e+02,-Inf
HB/lap_25,-Inf,-Inf,-Inf,-Inf
HB/lshp1009,-Inf,-Inf,-Inf,-Inf
HB/lshp1270,-Inf,-Inf,-Inf,-Inf
HB/lshp1561,-Inf,-Inf,-Inf,-Inf
HB/lshp1882,-Inf,-Inf,-Inf,-Inf
HB/lshp2233,-Inf,-Inf,-Inf,-Inf
HB/lshp2614,-Inf,-Inf,3.69025812304325137412182038357547892e+00,-Inf
HB/lshp_265,-Inf,-Inf,3.61706341314619601495272661429901620e-01,-Inf
HB/lshp_406,-Inf,-Inf,-Inf,-Inf
HB/lshp_577,-Inf,-Inf,5.34978597452165985725518028082826962e+01,-Inf
HB/lshp_778,-Inf,-Inf,-Inf,-Inf
HB/lund_a,Inf,Inf,1.00000000000000000000000000000000000e+00,Inf
HB/lund_b,Inf,Inf,-Inf,4.55040221939061990967169113478659291e-01
HB/nos1,Inf,Inf,9.94516508065687173586529589868553618e-01,Inf
HB/nos2,Inf,Inf,4.75168648835677604030901223920067872e+09,Inf
HB/nos3,Inf,Inf,3.32667966498931562032681738140081532e+01,Inf
HB/nos4,-Inf,-Inf,8.99533006169743815753786268979875109e-01,3.22811372364665358911118632169284377e-01
HB/nos5,Inf,Inf,9.93062972014960060520721033229566281e-01,Inf
HB/nos6,Inf,Inf,1.01806862748946893857087158979080130e+00,8.97603952707710414576999269632873778e-01
HB/nos7,Inf,Inf,-Inf,2.68693109825807560995791560461725138e+00
HB/plat362,Inf,Inf,-Inf,Inf
HB/saylr3,-Inf,-Inf,-Inf,-Inf
HB/sherman1,-Inf,-Inf,-Inf,-Inf
JGD_BIBD/bibd_81_2,-Inf,-Inf,-Inf,-Inf
JGD_SPG/EX1,-Inf,-Inf,2.05993878460642731014039675730148717e+01,-Inf
JGD_SPG/EX2,-Inf,-Inf,-Inf,-Inf
JGD_Trefethen/Trefethen_150,Inf,-Inf,-Inf,1.36749790122986215838769449300303387e+00
JGD_Trefethen/Trefethen_20,-Inf,-Inf,-Inf,-Inf
JGD_Trefethen/Trefethen_200,Inf,-Inf,-Inf,5.87300314379074799789899744460098236e-01
JGD_Trefethen/Trefethen_200b,Inf,-Inf,-Inf,5.82987793623009583980427917521141847e-01
JGD_Trefethen/Trefethen_20b,-Inf,-Inf,3.42936137182390702661833063619945783e+01,-Inf
JGD_Trefethen/Trefethen_300,Inf,-Inf,-Inf,6.24981814455527163207877903923894253e-01
JGD_Trefethen/Trefethen_500,Inf,-Inf,-Inf,-Inf
JGD_Trefethen/Trefethen_700,Inf,-Inf,-Inf,4.91819152598587668583896315336828748e-01
ML_Graph/Binaryalphadigs_10NN,Inf,-Inf,-Inf,-Inf
ML_Graph/Ecoli_10NN,Inf,-Inf,-Inf,1.36214781576980914691887941763570158e-01
ML_Graph/Glass_10NN,Inf,-Inf,1.32796151922304066425289453441093126e-01,1.32158277404740915575404265196463454e-01
ML_Graph/Olivetti_norm_10NN,Inf,-Inf,1.01089801280722280604183005230780213e+00,1.09522991804355544703070337385016436e-01
ML_Graph/Spectro_10NN,Inf,-Inf,2.60996534071422743366368298345547720e-01,6.95072480930359728823272020860706546e-02
ML_Graph/Vehicle_10NN,Inf,-Inf,-Inf,-Inf
ML_Graph/YaleA_10NN,Inf,-Inf,-Inf,4.57782292652908744407216245062237004e-01
ML_Graph/breasttissue_10NN,Inf,-Inf,4.25389400414115030354660015749310385e-01,-Inf
ML_Graph/cnae9_10NN,Inf,-Inf,-Inf,2.39130579497021977557589252709089673e-01
ML_Graph/collins_15NN,Inf,-Inf,-Inf,2.63616223453163519474286137161322270e-01
ML_Graph/dermatology_5NN,Inf,-Inf,-Inf,7.89516069444284831506456520590645453e-01
ML_Graph/iris_dataset_30NN,Inf,-Inf,2.22315879168117337593156090065989649e-01,-Inf
ML_Graph/mice_10NN,Inf,-Inf,-Inf,-Inf
ML_Graph/micromass_10NN,Inf,-Inf,3.05156773929640430922723543733149883e-01,2.30432798637312829070334605496451615e-01
ML_Graph/umistfacesnorm_10NN,Inf,-Inf,-Inf,1.00093681779663769093088642771538431e-01
Mycielski/mycielskian5,-Inf,-Inf,8.35554279334854681726095788875084360e+01,1.86198371491574531365873408446452267e-01
Mycielski/mycielskian6,-Inf,-Inf,-Inf,1.94536112733396093055609175178800441e-01
Mycielski/mycielskian7,-Inf,-Inf,1.44878738168221984192846893326380760e+03,-Inf
Mycielski/mycielskian8,-Inf,-Inf,1.85346181245648921873202444336784734e+01,-Inf
Mycielski/mycielskian9,-Inf,-Inf,4.18578121196782211506117168489287441e+01,-Inf
Newman/adjnoun,-Inf,-Inf,-Inf,-Inf
Newman/dolphins,-Inf,-Inf,-Inf,1.13326347768149497373602947002643323e-01
Newman/football,-Inf,-Inf,1.62617690307383844607206122760336764e+02,7.95441398482200392369641434084977985e-02
Newman/karate,-Inf,-Inf,2.55124996593091165042036091277024921e-01,1.61611517884212955728491925406042415e-01
Newman/lesmis,-Inf,-Inf,1.31575174210556161399852496486425992e+02,5.11083389570789257497498692368892877e-01
Newman/netscience,-Inf,-Inf,-Inf,3.92065861527296978316684939626783749e-01
Newman/polbooks,-Inf,-Inf,1.00346836383188105024847471681182915e+02,-Inf
Newman/power,-Inf,-Inf,-Inf,-Inf
Oberwolfach/LF10,Inf,Inf,1.32868440476537429113444893718363511e+00,8.15639998794170697836925558239137646e+01
Oberwolfach/LFAT5,Inf,Inf,2.18731683681224370863851998067932338e+04,1.85771270285627998966905374006132798e+00
Oberwolfach/filter2D,Inf,Inf,6.43917102515868849399706535791144464e+01,Inf
Oberwolfach/rail_1357,Inf,Inf,8.61270359573119657179806046724465579e+00,Inf
Oberwolfach/spiral,-Inf,-Inf,-Inf,-Inf
Oberwolfach/t2dal_e,-Inf,-Inf,-Inf,-Inf
PARSEC/Si2,Inf,Inf,5.53630788397344032624591713315249179e+00,Inf
Pajek/Erdos02,-Inf,-Inf,-Inf,-Inf
Pajek/Erdos971,-Inf,-Inf,9.26180395455546492098856035529855406e+00,2.54325977543749056675876971867505791e-01
Pajek/Erdos972,-Inf,-Inf,1.70979464405771828012425760283759504e+00,-Inf
Pajek/Erdos981,-Inf,-Inf,5.81116065479950343118861072975116922e-01,-Inf
Pajek/Erdos982,-Inf,-Inf,-Inf,-Inf
Pajek/Erdos991,-Inf,-Inf,-Inf,-Inf
Pajek/Erdos992,-Inf,-Inf,-Inf,-Inf
Pajek/GD06_theory,-Inf,-Inf,-Inf,4.90034541695364684579481663409025763e-02
Pajek/GD96_c,-Inf,-Inf,2.33988471526907851604437941409535115e-01,1.57914798241832037049489473677177649e-01
Pajek/GD97_a,-Inf,-Inf,4.14631425738012934730837571833797417e-01,2.71320800646791247831009539066744856e-01
Pajek/GD97_b,Inf,-Inf,-Inf,-Inf
Pajek/GD98_c,-Inf,-Inf,4.38215564035028725734083631094255818e-01,-Inf
Pajek/GD99_b,-Inf,-Inf,-Inf,2.61250369489046823089114436844353466e-01
Pajek/Journals,Inf,-Inf,-Inf,1.99146323855103617570851281927431963e+02
Pajek/Sandi_authors,-Inf,-Inf,3.01940239746299145252914392675167449e-01,1.60896979790736719533899509247008915e-01
Pajek/USAir97,Inf,-Inf,-Inf,3.16408527657506200750257085236881774e-01
Pajek/USpowerGrid,-Inf,-Inf,-Inf,-Inf
Pajek/yeast,-Inf,-Inf,-Inf,-Inf
Pothen/mesh1e1,-Inf,-Inf,8.83000581777741313909817714120761126e+01,7.92798098224827962075303959127398545e-02
Pothen/mesh1em1,-Inf,-Inf,1.77340595823811215469695232334833506e+02,1.11594125703437264533936516044813269e-01
Pothen/mesh1em6,Inf,-Inf,1.58589872132202271092917385846236644e-01,7.03687354579480224203528263282170383e-02
Pothen/mesh2e1,Inf,Inf,-Inf,-Inf
Pothen/mesh2em5,Inf,Inf,-Inf,4.02778441353974316078201066410398241e-01
Pothen/mesh3e1,-Inf,-Inf,-Inf,-Inf
Pothen/mesh3em5,-Inf,-Inf,-Inf,-Inf
Pothen/sphere2,-Inf,-Inf,-Inf,4.42238267713467131473468330190337054e-01
Pothen/sphere3,-Inf,-Inf,2.88126957929464989952584389171154584e+02,-Inf
Rajat/rajat02,-Inf,-Inf,-Inf,-Inf
Schenk_IBMNA/c-18,Inf,Inf,-Inf,Inf
VDOL/dynamicSoaringProblem_1,Inf,Inf,-Inf,-Inf
VDOL/dynamicSoaringProblem_2,Inf,Inf,-Inf,Inf
VDOL/freeFlyingRobot_1,Inf,Inf,-Inf,Inf
VDOL/freeFlyingRobot_2,Inf,Inf,-Inf,Inf
VDOL/freeFlyingRobot_3,Inf,Inf,1.79089187934022489252121882891351341e+00,Inf
VDOL/freeFlyingRobot_4,Inf,Inf,-Inf,Inf
VDOL/goddardRocketProblem_1,Inf,Inf,-Inf,Inf
VDOL/goddardRocketProblem_2,Inf,Inf,2.09782011678969338197275024309905037e+01,Inf
VDOL/hangGlider_1,Inf,Inf,-Inf,Inf
VDOL/hangGlider_2,Inf,Inf,-Inf,Inf
VDOL/lowThrust_1,Inf,Inf,-Inf,4.29282400722280379070283718607870000e-01
VDOL/orbitRaising_1,Inf,Inf,1.39147086310423918407189644866640243e+05,Inf
VDOL/orbitRaising_2,Inf,Inf,6.28202733678398627144209134524093724e-01,Inf
VDOL/orbitRaising_3,Inf,Inf,2.07940825443653505568078394480656182e+02,Inf
VDOL/orbitRaising_4,Inf,Inf,1.20286389058467919470211251545824946e+01,Inf
VDOL/reorientation_1,Inf,Inf,-Inf,Inf
VDOL/reorientation_2,Inf,Inf,1.61133183855547897290484192182054976e-01,Inf
VDOL/spaceShuttleEntry_1,Inf,Inf,4.28704506736049802374835694295925081e+00,Inf
VDOL/spaceStation_1,Inf,Inf,-Inf,Inf
VDOL/spaceStation_10,Inf,Inf,5.33979848561531119809423310129645846e+00,Inf
VDOL/spaceStation_11,Inf,Inf,-Inf,Inf
VDOL/spaceStation_12,Inf,Inf,4.55035268105820050337549519783288791e+00,Inf
VDOL/spaceStation_2,Inf,Inf,5.87997375677161019944654203701321466e+00,Inf
VDOL/spaceStation_3,Inf,Inf,5.81291485641867423121236215782542854e+00,Inf
VDOL/spaceStation_4,Inf,Inf,1.36204690584052671342962485081226364e+01,Inf
VDOL/spaceStation_5,Inf,Inf,1.45170777930308310645665069569316446e+01,Inf
VDOL/spaceStation_6,Inf,Inf,9.63091262161504753826024184311514677e+00,Inf
VDOL/spaceStation_7,Inf,Inf,7.51830321648929114656337370103433420e+00,Inf
VDOL/spaceStation_8,Inf,Inf,3.55451171742084368402788882639198677e+01,Inf
VDOL/spaceStation_9,Inf,Inf,4.71861765201181768472742585203278710e+00,Inf
VDOL/tumorAntiAngiogenesis_1,Inf,-Inf,1.37100312308882170843402149374010736e+01,4.58291816048827773963511976676157307e-01
VDOL/tumorAntiAngiogenesis_2,Inf,Inf,-Inf,1.02197910361588889856414770602840453e+02
VDOL/tumorAntiAngiogenesis_3,Inf,Inf,5.31744601217848060096010949337213594e-01,Inf
VDOL/tumorAntiAngiogenesis_4,Inf,Inf,1.81527217026163489600438569227699889e+14,Inf
VDOL/tumorAntiAngiogenesis_5,Inf,Inf,1.33639947968745537370037636542212391e+00,Inf
VDOL/tumorAntiAngiogenesis_6,Inf,Inf,6.89186674054479010094130403512610139e-01,Inf
VDOL/tumorAntiAngiogenesis_7,Inf,Inf,1.62395248832062417135328986832523424e+00,Inf
VDOL/tumorAntiAngiogenesis_8,Inf,Inf,1.96065924092538391755303341323793660e+19,Inf


==> data/eigen_general_08/eigenvalues_relative_error.sorted.csv <==
percent,Float8_4,Float8_5,LinearTakum8,Posit8
0.0,1.0000000000000001e23,1.0000000000000001e23,0.07293761261231912,0.04900345416953647
0.0033222591362126247,1.0000000000000001e23,1.0000000000000001e23,0.09985310275210199,0.06278768163318309
0.006644518272425249,1.0000000000000001e23,1.0000000000000001e23,0.13104030620047846,0.06950724809303598
0.009966777408637873,1.0000000000000001e23,1.0000000000000001e23,0.13279615192230407,0.07036873545794803
0.013289036544850499,1.0000000000000001e23,1.0000000000000001e23,0.15736270475595607,0.07461635139085394
0.016611295681063124,1.0000000000000001e23,1.0000000000000001e23,0.15858987213220227,0.0792798098224828
0.019933554817275746,1.0000000000000001e23,1.0000000000000001e23,0.1611331838555479,0.07954413984822004
0.023255813953488372,1.0000000000000001e23,1.0000000000000001e23,0.2196389005069218,0.09193318552287356
0.026578073089700997,1.0000000000000001e23,1.0000000000000001e23,0.22231587916811735,0.09533601186071745
0.029900332225913623,1.0000000000000001e23,1.0000000000000001e23,0.2279560061337496,0.09766045213660196
0.03322259136212625,1.0000000000000001e23,1.0000000000000001e23,0.23398847152690785,0.10009368177966377
0.036544850498338874,1.0000000000000001e23,1.0000000000000001e23,0.24473495782653765,0.1010218293188456
0.03986710963455149,1.0000000000000001e23,1.0000000000000001e23,0.24908785775902573,0.10421809090198283
0.04318936877076412,1.0000000000000001e23,1.0000000000000001e23,0.2551249965930912,0.10952299180435554
0.046511627906976744,1.0000000000000001e23,1.0000000000000001e23,0.26099653407142276,0.11159412570343727
0.04983388704318937,1.0000000000000001e23,1.0000000000000001e23,0.30194023974629913,0.1133263477681495
0.053156146179401995,1.0000000000000001e23,1.0000000000000001e23,0.3051567739296404,0.12316591020245538
0.05647840531561462,1.0000000000000001e23,1.0000000000000001e23,0.30768814516058623,0.12350652181778614
0.059800664451827246,1.0000000000000001e23,1.0000000000000001e23,0.3165352024546464,0.13215827740474093
0.06312292358803986,1.0000000000000001e23,1.0000000000000001e23,0.3368819999690013,0.13621478157698091
0.0664451827242525,1.0000000000000001e23,1.0000000000000001e23,0.3617063413146196,0.13819198193422766
0.06976744186046512,1.0000000000000001e23,1.0000000000000001e23,0.4146314257380129,0.15467903454308377
0.07308970099667775,1.0000000000000001e23,1.0000000000000001e23,0.42538940041411505,0.15791479824183205
0.07641196013289037,1.0000000000000001e23,1.0000000000000001e23,0.4382155640350287,0.16089697979073672
0.07973421926910298,1.0000000000000001e23,1.0000000000000001e23,0.47329935761058345,0.16161151788421296
0.08305647840531562,1.0000000000000001e23,1.0000000000000001e23,0.5104163973688904,0.16912712588445428
0.08637873754152824,1.0000000000000001e23,1.0000000000000001e23,0.5223685660023891,0.1749245715824051
0.08970099667774087,1.0000000000000001e23,1.0000000000000001e23,0.5317446012178481,0.18259693640138652
0.09302325581395349,1.0000000000000001e23,1.0000000000000001e23,0.5409937956147086,0.1850378713622649
0.09634551495016612,1.0000000000000001e23,1.0000000000000001e23,0.5811160654799503,0.18619837149157453
0.09966777408637874,1.0000000000000001e23,1.0000000000000001e23,0.6282027336783986,0.18983225341822083
0.10299003322259136,1.0000000000000001e23,1.0000000000000001e23,0.639123318848749,0.1945361127333961
0.10631229235880399,1.0000000000000001e23,1.0000000000000001e23,0.689186674054479,0.22304065997608566
0.10963455149501661,1.0000000000000001e23,1.0000000000000001e23,0.7722493706388673,0.22364964689435546
0.11295681063122924,1.0000000000000001e23,1.0000000000000001e23,0.7980940915655972,0.2299251366591609
0.11627906976744186,1.0000000000000001e23,1.0000000000000001e23,0.8779106546234184,0.23043279863731284
0.11960132890365449,1.0000000000000001e23,1.0000000000000001e23,0.8995330061697439,0.239130579497022
0.12292358803986711,1.0000000000000001e23,1.0000000000000001e23,0.9930629720149601,0.2543259775437491
0.12624584717607973,1.0000000000000001e23,1.0000000000000001e23,0.9945165080656871,0.26125036948904684
0.12956810631229235,1.0000000000000001e23,1.0000000000000001e23,0.9961014478879968,0.26361622345316355
0.132890365448505,1.0000000000000001e23,1.0000000000000001e23,0.9961014478879968,0.2675266112230203
0.1362126245847176,1.0000000000000001e23,1.0000000000000001e23,1.0,0.27132080064679126
0.13953488372093023,1.0000000000000001e23,1.0000000000000001e23,1.0,0.3164085276575062
0.14285714285714285,1.0000000000000001e23,1.0000000000000001e23,1.0,0.32281137236466534
0.1461794019933555,1.0000000000000001e23,1.0000000000000001e23,1.0,0.3547404286414187
0.14950166112956811,1.0000000000000001e23,1.0000000000000001e23,1.0,0.3847746824639254
0.15282392026578073,1.0000000000000001e23,1.0000000000000001e23,1.010898012807223,0.392065861527297
0.15614617940199335,1.0000000000000001e23,1.0000000000000001e23,1.018068627489469,0.40277844135397434
0.15946843853820597,1.0000000000000001e23,1.0000000000000001e23,1.048849409627239,0.42928240072228036
0.16279069767441862,1.0000000000000001e23,1.0000000000000001e23,1.1607981400279226,0.4335723160254776
0.16611295681063123,1.0000000000000001e23,1.0000000000000001e23,1.2371446450976593,0.44223826771346714
0.16943521594684385,1.0000000000000001e23,1.0000000000000001e23,1.2542334893996843,0.4512584750939502
0.17275747508305647,1.0000000000000001e23,1.0000000000000001e23,1.3286844047653743,0.455040221939062
0.1760797342192691,1.0000000000000001e23,1.0000000000000001e23,1.3363994796874554,0.45778229265290876
0.17940199335548174,1.0000000000000001e23,1.0000000000000001e23,1.3438642149656783,0.4582918160488278
0.18272425249169436,1.0000000000000001e23,1.0000000000000001e23,1.3912009512731585,0.49181915259858766
0.18604651162790697,1.0000000000000001e23,1.0000000000000001e23,1.4316909285092712,0.5110833895707892
0.1893687707641196,1.0000000000000001e23,1.0000000000000001e23,1.5976672595412127,0.5257059654003108
0.19269102990033224,1.0000000000000001e23,1.0000000000000001e23,1.6239524883206242,0.545659829598936
0.19601328903654486,1.0000000000000001e23,1.0000000000000001e23,1.6762798111323127,0.5521639992313796
0.19933554817275748,1.0000000000000001e23,1.0000000000000001e23,1.7097946440577183,0.5829877936230096
0.2026578073089701,1.0000000000000001e23,1.0000000000000001e23,1.7908918793402249,0.5873003143790748
0.2059800664451827,1.0000000000000001e23,1.0000000000000001e23,1.9166840453688094,0.6249818144555271
0.20930232558139536,1.0000000000000001e23,1.0000000000000001e23,1.9559575153185682,0.7895160694442849
0.21262458471760798,1.0000000000000001e23,1.0000000000000001e23,1.9985426498831005,0.8976039527077104
0.2159468438538206,1.0000000000000001e23,1.0000000000000001e23,2.024728824705329,1.3674979012298623
0.21926910299003322,1.0000000000000001e23,1.0000000000000001e23,2.520889957205704,1.85771270285628
0.22259136212624583,1.0000000000000001e23,1.0000000000000001e23,2.5890384957022596,2.0061688942422333
0.22591362126245848,1.0000000000000001e23,1.0000000000000001e23,2.6445386406805995,2.6869310982580754
0.2292358803986711,1.0000000000000001e23,1.0000000000000001e23,2.7799033567949274,5.0251046878565075
0.23255813953488372,1.0000000000000001e23,1.0000000000000001e23,3.0255194244583765,7.269834190893454
0.23588039867109634,1.0000000000000001e23,1.0000000000000001e23,3.4688413288056776,22.483025460048427
0.23920265780730898,1.0000000000000001e23,1.0000000000000001e23,3.575913873576406,81.56399987941707
0.2425249169435216,1.0000000000000001e23,1.0000000000000001e23,3.685409313925458,102.1979103615889
0.24584717607973422,1.0000000000000001e23,1.0000000000000001e23,3.690258123043251,199.14632385510362
0.24916943521594684,1.0000000000000001e23,1.0000000000000001e23,4.287045067360498,582.7717516237561
0.25249169435215946,1.0000000000000001e23,1.0000000000000001e23,4.414447228908801,930.0923548178475
0.2558139534883721,1.0000000000000001e23,1.0000000000000001e23,4.5503526810582,1345.4658024096939
0.2591362126245847,1.0000000000000001e23,1.0000000000000001e23,4.718617652011818,1.0000000000000001e23
0.26245847176079734,1.0000000000000001e23,1.0000000000000001e23,5.339798485615312,1.0000000000000001e23
0.26578073089701,1.0000000000000001e23,1.0000000000000001e23,5.53630788397344,1.0000000000000001e23
0.2691029900332226,1.0000000000000001e23,1.0000000000000001e23,5.812914856418674,1.0000000000000001e23
0.2724252491694352,1.0000000000000001e23,1.0000000000000001e23,5.87997375677161,1.0000000000000001e23
0.2757475083056478,1.0000000000000001e23,1.0000000000000001e23,7.518303216489291,1.0000000000000001e23
0.27906976744186046,1.0000000000000001e23,1.0000000000000001e23,8.18521396698518,1.0000000000000001e23
0.2823920265780731,1.0000000000000001e23,1.0000000000000001e23,8.612703595731196,1.0000000000000001e23
0.2857142857142857,1.0000000000000001e23,1.0000000000000001e23,9.261803954555464,1.0000000000000001e23
0.28903654485049834,1.0000000000000001e23,1.0000000000000001e23,9.630912621615048,1.0000000000000001e23
0.292358803986711,1.0000000000000001e23,1.0000000000000001e23,9.994730851637181,1.0000000000000001e23
0.2956810631229236,1.0000000000000001e23,1.0000000000000001e23,11.15878985086122,1.0000000000000001e23
0.29900332225913623,1.0000000000000001e23,1.0000000000000001e23,12.028638905846792,1.0000000000000001e23
0.3023255813953488,1.0000000000000001e23,1.0000000000000001e23,12.338661210875866,1.0000000000000001e23
0.30564784053156147,1.0000000000000001e23,1.0000000000000001e23,13.620469058405266,1.0000000000000001e23
0.3089700996677741,1.0000000000000001e23,1.0000000000000001e23,13.710031230888218,1.0000000000000001e23
0.3122923588039867,1.0000000000000001e23,1.0000000000000001e23,14.51707779303083,1.0000000000000001e23
0.31561461794019935,1.0000000000000001e23,1.0000000000000001e23,14.998071819312925,1.0000000000000001e23
0.31893687707641194,1.0000000000000001e23,1.0000000000000001e23,16.486126709286147,1.0000000000000001e23
0.3222591362126246,1.0000000000000001e23,1.0000000000000001e23,17.307315598682514,1.0000000000000001e23
0.32558139534883723,1.0000000000000001e23,1.0000000000000001e23,18.534618124564894,1.0000000000000001e23
0.3289036544850498,1.0000000000000001e23,1.0000000000000001e23,19.441626363452453,1.0000000000000001e23
0.33222591362126247,1.0000000000000001e23,1.0000000000000001e23,20.599387846064275,1.0000000000000001e23
0.33554817275747506,1.0000000000000001e23,1.0000000000000001e23,20.978201167896934,1.0000000000000001e23
0.3388704318936877,1.0000000000000001e23,1.0000000000000001e23,23.656836119499523,1.0000000000000001e23
0.34219269102990035,1.0000000000000001e23,1.0000000000000001e23,26.664608230511362,1.0000000000000001e23
0.34551495016611294,1.0000000000000001e23,1.0000000000000001e23,30.489439943043543,1.0000000000000001e23
0.3488372093023256,1.0000000000000001e23,1.0000000000000001e23,32.067795637911196,1.0000000000000001e23
0.3521594684385382,1.0000000000000001e23,1.0000000000000001e23,33.26679664989316,1.0000000000000001e23
0.3554817275747508,1.0000000000000001e23,1.0000000000000001e23,34.29361371823907,1.0000000000000001e23
0.3588039867109635,1.0000000000000001e23,1.0000000000000001e23,35.14939356703857,1.0000000000000001e23
0.36212624584717606,1.0000000000000001e23,1.0000000000000001e23,35.545117174208436,1.0000000000000001e23
0.3654485049833887,1.0000000000000001e23,1.0000000000000001e23,41.85781211967822,1.0000000000000001e23
0.3687707641196013,1.0000000000000001e23,1.0000000000000001e23,53.4978597452166,1.0000000000000001e23
0.37209302325581395,1.0000000000000001e23,1.0000000000000001e23,64.39171025158689,1.0000000000000001e23
0.3754152823920266,1.0000000000000001e23,1.0000000000000001e23,64.94695367999707,1.0000000000000001e23
0.3787375415282392,1.0000000000000001e23,1.0000000000000001e23,83.55542793348546,1.0000000000000001e23
0.38205980066445183,1.0000000000000001e23,1.0000000000000001e23,83.79010538775734,1.0000000000000001e23
0.3853820598006645,1.0000000000000001e23,1.0000000000000001e23,88.30005817777413,1.0000000000000001e23
0.38870431893687707,1.0000000000000001e23,1.0000000000000001e23,94.03387369333522,1.0000000000000001e23
0.3920265780730897,1.0000000000000001e23,1.0000000000000001e23,100.3468363831881,1.0000000000000001e23
0.3953488372093023,1.0000000000000001e23,1.0000000000000001e23,128.3234976499019,1.0000000000000001e23
0.39867109634551495,1.0000000000000001e23,1.0000000000000001e23,131.57517421055616,1.0000000000000001e23
0.4019933554817276,1.0000000000000001e23,1.0000000000000001e23,137.14928298693272,1.0000000000000001e23
0.4053156146179402,1.0000000000000001e23,1.0000000000000001e23,162.61769030738384,1.0000000000000001e23
0.40863787375415284,1.0000000000000001e23,1.0000000000000001e23,177.3405958238112,1.0000000000000001e23
0.4119601328903654,1.0000000000000001e23,1.0000000000000001e23,207.9408254436535,1.0000000000000001e23
0.4152823920265781,1.0000000000000001e23,1.0000000000000001e23,249.84170230734875,1.0000000000000001e23
0.4186046511627907,1.0000000000000001e23,1.0000000000000001e23,263.90345035798845,1.0000000000000001e23
0.4219269102990033,1.0000000000000001e23,1.0000000000000001e23,288.126957929465,1.0000000000000001e23
0.42524916943521596,1.0000000000000001e23,1.0000000000000001e23,377.8506953253785,1.0000000000000001e23
0.42857142857142855,1.0000000000000001e23,1.0000000000000001e23,480.6336573559913,1.0000000000000001e23
0.4318936877076412,1.0000000000000001e23,1.0000000000000001e23,1448.7873816822198,1.0000000000000001e23
0.43521594684385384,1.0000000000000001e23,1.0000000000000001e23,1885.3838938723684,1.0000000000000001e23
0.43853820598006643,1.0000000000000001e23,1.0000000000000001e23,21873.16836812244,1.0000000000000001e23
0.4418604651162791,1.0000000000000001e23,1.0000000000000001e23,139147.0863104239,1.0000000000000001e23
0.44518272425249167,1.0000000000000001e23,1.0000000000000001e23,4.751686488356776e9,1.0000000000000001e23
0.4485049833887043,1.0000000000000001e23,1.0000000000000001e23,1.815272170261635e14,1.0000000000000001e23
0.45182724252491696,1.0000000000000001e23,1.0000000000000001e23,1.960659240925384e19,1.0000000000000001e23
0.45514950166112955,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.4584717607973422,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.46179401993355484,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.46511627906976744,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.4684385382059801,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.4717607973421927,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.4750830564784053,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.47840531561461797,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.48172757475083056,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.4850498338870432,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.4883720930232558,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.49169435215946844,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.4950166112956811,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.4983388704318937,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.5016611295681063,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.5049833887043189,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.5083056478405316,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.5116279069767442,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.5149501661129569,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.5182724252491694,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.521594684385382,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.5249169435215947,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.5282392026578073,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.53156146179402,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.5348837209302325,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.5382059800664452,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.5415282392026578,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.5448504983388704,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.5481727574750831,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.5514950166112956,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.5548172757475083,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.5581395348837209,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.5614617940199336,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.5647840531561462,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.5681063122923588,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.5714285714285714,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.574750830564784,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.5780730897009967,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.5813953488372093,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.584717607973422,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.5880398671096345,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.5913621262458472,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.5946843853820598,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.5980066445182725,1.0e26,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.6013289036544851,1.0e26,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.6046511627906976,1.0e26,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.6079734219269103,1.0e26,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.6112956810631229,1.0e26,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.6146179401993356,1.0e26,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.6179401993355482,1.0e26,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.6212624584717608,1.0e26,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.6245847176079734,1.0e26,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.627906976744186,1.0e26,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.6312292358803987,1.0e26,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.6345514950166113,1.0e26,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.6378737541528239,1.0e26,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.6411960132890365,1.0e26,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.6445182724252492,1.0e26,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.6478405315614618,1.0e26,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.6511627906976745,1.0e26,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.654485049833887,1.0e26,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.6578073089700996,1.0e26,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.6611295681063123,1.0e26,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.6644518272425249,1.0e26,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.6677740863787376,1.0e26,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.6710963455149501,1.0e26,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.6744186046511628,1.0e26,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.6777408637873754,1.0e26,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.6810631229235881,1.0e26,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.6843853820598007,1.0e26,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.6877076411960132,1.0e26,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.6910299003322259,1.0e26,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.6943521594684385,1.0e26,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.6976744186046512,1.0e26,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.7009966777408638,1.0e26,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.7043189368770764,1.0e26,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.707641196013289,1.0e26,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.7109634551495017,1.0e26,1.0000000000000001e23,1.0000000000000001e23,1.0000000000000001e23
0.7142857142857143,1.0e26,1.0e26,1.0000000000000001e23,1.0000000000000001e23
0.717607973421927,1.0e26,1.0e26,1.0000000000000001e23,1.0000000000000001e23
0.7209302325581395,1.0e26,1.0e26,1.0000000000000001e23,1.0000000000000001e23
0.7242524916943521,1.0e26,1.0e26,1.0000000000000001e23,1.0000000000000001e23
0.7275747508305648,1.0e26,1.0e26,1.0000000000000001e23,1.0000000000000001e23
0.7308970099667774,1.0e26,1.0e26,1.0000000000000001e23,1.0000000000000001e23
0.7342192691029901,1.0e26,1.0e26,1.0000000000000001e23,1.0000000000000001e23
0.7375415282392026,1.0e26,1.0e26,1.0000000000000001e23,1.0000000000000001e23
0.7408637873754153,1.0e26,1.0e26,1.0000000000000001e23,1.0000000000000001e23
0.7441860465116279,1.0e26,1.0e26,1.0000000000000001e23,1.0000000000000001e23
0.7475083056478405,1.0e26,1.0e26,1.0000000000000001e23,1.0000000000000001e23
0.7508305647840532,1.0e26,1.0e26,1.0000000000000001e23,1.0000000000000001e23
0.7541528239202658,1.0e26,1.0e26,1.0000000000000001e23,1.0000000000000001e23
0.7574750830564784,1.0e26,1.0e26,1.0000000000000001e23,1.0000000000000001e23
0.760797342192691,1.0e26,1.0e26,1.0000000000000001e23,1.0000000000000001e23
0.7641196013289037,1.0e26,1.0e26,1.0000000000000001e23,1.0000000000000001e23
0.7674418604651163,1.0e26,1.0e26,1.0000000000000001e23,1.0000000000000001e23
0.770764119601329,1.0e26,1.0e26,1.0000000000000001e23,1.0000000000000001e23
0.7740863787375415,1.0e26,1.0e26,1.0000000000000001e23,1.0000000000000001e23
0.7774086378737541,1.0e26,1.0e26,1.0000000000000001e23,1.0e26
0.7807308970099668,1.0e26,1.0e26,1.0000000000000001e23,1.0e26
0.7840531561461794,1.0e26,1.0e26,1.0000000000000001e23,1.0e26
0.7873754152823921,1.0e26,1.0e26,1.0000000000000001e23,1.0e26
0.7906976744186046,1.0e26,1.0e26,1.0000000000000001e23,1.0e26
0.7940199335548173,1.0e26,1.0e26,1.0000000000000001e23,1.0e26
0.7973421926910299,1.0e26,1.0e26,1.0000000000000001e23,1.0e26
0.8006644518272426,1.0e26,1.0e26,1.0000000000000001e23,1.0e26
0.8039867109634552,1.0e26,1.0e26,1.0000000000000001e23,1.0e26
0.8073089700996677,1.0e26,1.0e26,1.0000000000000001e23,1.0e26
0.8106312292358804,1.0e26,1.0e26,1.0000000000000001e23,1.0e26
0.813953488372093,1.0e26,1.0e26,1.0000000000000001e23,1.0e26
0.8172757475083057,1.0e26,1.0e26,1.0000000000000001e23,1.0e26
0.8205980066445183,1.0e26,1.0e26,1.0000000000000001e23,1.0e26
0.8239202657807309,1.0e26,1.0e26,1.0000000000000001e23,1.0e26
0.8272425249169435,1.0e26,1.0e26,1.0000000000000001e23,1.0e26
0.8305647840531561,1.0e26,1.0e26,1.0000000000000001e23,1.0e26
0.8338870431893688,1.0e26,1.0e26,1.0000000000000001e23,1.0e26
0.8372093023255814,1.0e26,1.0e26,1.0000000000000001e23,1.0e26
0.840531561461794,1.0e26,1.0e26,1.0000000000000001e23,1.0e26
0.8438538205980066,1.0e26,1.0e26,1.0000000000000001e23,1.0e26
0.8471760797342193,1.0e26,1.0e26,1.0000000000000001e23,1.0e26
0.8504983388704319,1.0e26,1.0e26,1.0000000000000001e23,1.0e26
0.8538205980066446,1.0e26,1.0e26,1.0000000000000001e23,1.0e26
0.8571428571428571,1.0e26,1.0e26,1.0000000000000001e23,1.0e26
0.8604651162790697,1.0e26,1.0e26,1.0000000000000001e23,1.0e26
0.8637873754152824,1.0e26,1.0e26,1.0000000000000001e23,1.0e26
0.867109634551495,1.0e26,1.0e26,1.0000000000000001e23,1.0e26
0.8704318936877077,1.0e26,1.0e26,1.0000000000000001e23,1.0e26
0.8737541528239202,1.0e26,1.0e26,1.0000000000000001e23,1.0e26
0.8770764119601329,1.0e26,1.0e26,1.0000000000000001e23,1.0e26
0.8803986710963455,1.0e26,1.0e26,1.0000000000000001e23,1.0e26
0.8837209302325582,1.0e26,1.0e26,1.0000000000000001e23,1.0e26
0.8870431893687708,1.0e26,1.0e26,1.0000000000000001e23,1.0e26
0.8903654485049833,1.0e26,1.0e26,1.0000000000000001e23,1.0e26
0.893687707641196,1.0e26,1.0e26,1.0000000000000001e23,1.0e26
0.8970099667774086,1.0e26,1.0e26,1.0000000000000001e23,1.0e26
0.9003322259136213,1.0e26,1.0e26,1.0000000000000001e23,1.0e26
0.9036544850498339,1.0e26,1.0e26,1.0000000000000001e23,1.0e26
0.9069767441860465,1.0e26,1.0e26,1.0000000000000001e23,1.0e26
0.9102990033222591,1.0e26,1.0e26,1.0000000000000001e23,1.0e26
0.9136212624584718,1.0e26,1.0e26,1.0000000000000001e23,1.0e26
0.9169435215946844,1.0e26,1.0e26,1.0000000000000001e23,1.0e26
0.920265780730897,1.0e26,1.0e26,1.0000000000000001e23,1.0e26
0.9235880398671097,1.0e26,1.0e26,1.0000000000000001e23,1.0e26
0.9269102990033222,1.0e26,1.0e26,1.0000000000000001e23,1.0e26
0.9302325581395349,1.0e26,1.0e26,1.0000000000000001e23,1.0e26
0.9335548172757475,1.0e26,1.0e26,1.0000000000000001e23,1.0e26
0.9368770764119602,1.0e26,1.0e26,1.0000000000000001e23,1.0e26
0.9401993355481728,1.0e26,1.0e26,1.0000000000000001e23,1.0e26
0.9435215946843853,1.0e26,1.0e26,1.0000000000000001e23,1.0e26
0.946843853820598,1.0e26,1.0e26,1.0000000000000001e23,1.0e26
0.9501661129568106,1.0e26,1.0e26,1.0000000000000001e23,1.0e26
0.9534883720930233,1.0e26,1.0e26,1.0000000000000001e23,1.0e26
0.9568106312292359,1.0e26,1.0e26,1.0000000000000001e23,1.0e26
0.9601328903654485,1.0e26,1.0e26,1.0000000000000001e23,1.0e26
0.9634551495016611,1.0e26,1.0e26,1.0000000000000001e23,1.0e26
0.9667774086378738,1.0e26,1.0e26,1.0000000000000001e23,1.0e26
0.9700996677740864,1.0e26,1.0e26,1.0000000000000001e23,1.0e26
0.973421926910299,1.0e26,1.0e26,1.0000000000000001e23,1.0e26
0.9767441860465116,1.0e26,1.0e26,1.0000000000000001e23,1.0e26
0.9800664451827242,1.0e26,1.0e26,1.0000000000000001e23,1.0e26
0.9833887043189369,1.0e26,1.0e26,1.0000000000000001e23,1.0e26
0.9867109634551495,1.0e26,1.0e26,1.0000000000000001e23,1.0e26
0.9900332225913622,1.0e26,1.0e26,1.0000000000000001e23,1.0e26
0.9933554817275747,1.0e26,1.0e26,1.0000000000000001e23,1.0e26
0.9966777408637874,1.0e26,1.0e26,1.0000000000000001e23,1.0e26
1.0,1.0e26,1.0e26,1.0000000000000001e23,1.0e26


==> data/eigen_general_08/eigenvectors_absolute_error.csv <==
matrix\type,Float8_4,Float8_5,LinearTakum8,Posit8
AG-Monien/L,-Inf,-Inf,-Inf,-Inf
AG-Monien/cage,-Inf,-Inf,-Inf,-Inf
AG-Monien/diag,-Inf,-Inf,-Inf,-Inf
AG-Monien/grid1,-Inf,-Inf,-Inf,-Inf
AG-Monien/grid1_dual,-Inf,-Inf,-Inf,-Inf
AG-Monien/grid2,-Inf,-Inf,-Inf,-Inf
AG-Monien/grid2_dual,-Inf,-Inf,-Inf,-Inf
AG-Monien/netz4504,-Inf,-Inf,-Inf,-Inf
AG-Monien/netz4504_dual,-Inf,-Inf,-Inf,-Inf
AG-Monien/stufe,-Inf,-Inf,-Inf,-Inf
AG-Monien/ukerbe1,-Inf,-Inf,-Inf,-Inf
AG-Monien/ukerbe1_dual,-Inf,-Inf,-Inf,-Inf
Arenas/celegans_metabolic,-Inf,-Inf,4.36658804400262373858897290018135363e+02,2.54060748813426094720831236351678778e+00
Arenas/email,-Inf,-Inf,1.07945487888548439579338230531689977e+01,-Inf
Arenas/jazz,-Inf,-Inf,1.87859255285007055718218875372383375e+02,-Inf
Bai/bfwb398,Inf,Inf,1.80388203991675721757770221049400193e+02,3.16225681071632397427797882025572772e+00
Bai/bfwb62,Inf,Inf,-Inf,-Inf
Bai/bfwb782,Inf,Inf,7.77704556170592639977453927341077843e+02,-Inf
Bai/mhd3200b,Inf,Inf,4.05515183498106399001653274068326607e+00,Inf
Bai/mhdb416,Inf,Inf,4.45344109812539181661694435405105086e+00,Inf
Bai/odepb400,Inf,Inf,1.52552488831969384594204393650628839e+01,Inf
Barabasi/NotreDame_yeast,-Inf,-Inf,-Inf,-Inf
Bates/Chem97ZtZ,Inf,-Inf,-Inf,4.11103292701417125580161593598977769e+00
Boeing/bcsstm37,Inf,Inf,-Inf,Inf
Boeing/bcsstm38,Inf,Inf,5.75423523808958754983135547975526114e+00,Inf
Cunningham/m3plates,Inf,-Inf,-Inf,-Inf
DIMACS10/chesapeake,-Inf,-Inf,-Inf,3.06828098319323886591984110746379653e+00
DIMACS10/delaunay_n10,-Inf,-Inf,-Inf,-Inf
DIMACS10/delaunay_n11,-Inf,-Inf,5.64228055916386582814736490810310522e+03,-Inf
DIMACS10/uk,-Inf,-Inf,-Inf,-Inf
FIDAP/ex32,-Inf,-Inf,5.84394433672623503848995192321669255e+00,2.30438920712227456593574036687668836e+00
FIDAP/ex5,Inf,Inf,4.36257441613893532524194032124903083e+01,1.19421116288392791174174548101028275e+04
GHS_indef/laser,-Inf,-Inf,-Inf,-Inf
Gleich/minnesota,-Inf,-Inf,-Inf,-Inf
Gset/G11,-Inf,-Inf,-Inf,-Inf
Gset/G12,-Inf,-Inf,-Inf,-Inf
Gset/G13,-Inf,-Inf,-Inf,-Inf
Gset/G14,-Inf,-Inf,-Inf,-Inf
Gset/G15,-Inf,-Inf,-Inf,-Inf
Gset/G16,-Inf,-Inf,-Inf,-Inf
Gset/G17,-Inf,-Inf,1.50081936275356519511126623826869875e+01,-Inf
Gset/G18,-Inf,-Inf,1.72082222483604727588000569350056178e+01,-Inf
Gset/G19,-Inf,-Inf,7.57722696468013731958902239806422291e+02,-Inf
Gset/G20,-Inf,-Inf,-Inf,-Inf
Gset/G21,-Inf,-Inf,-Inf,-Inf
Gset/G32,-Inf,-Inf,-Inf,-Inf
Gset/G33,-Inf,-Inf,-Inf,-Inf
Gset/G34,-Inf,-Inf,-Inf,-Inf
Gset/G43,-Inf,-Inf,-Inf,-Inf
Gset/G44,-Inf,-Inf,-Inf,-Inf
Gset/G45,-Inf,-Inf,-Inf,-Inf
Gset/G46,-Inf,-Inf,-Inf,-Inf
Gset/G47,-Inf,-Inf,7.54663471807381213207670529121774015e+01,-Inf
Gset/G48,-Inf,-Inf,-Inf,-Inf
Gset/G49,-Inf,-Inf,-Inf,-Inf
Gset/G50,-Inf,-Inf,-Inf,-Inf
Gset/G51,-Inf,-Inf,-Inf,-Inf
Gset/G52,-Inf,-Inf,-Inf,-Inf
Gset/G53,-Inf,-Inf,-Inf,-Inf
Gset/G54,-Inf,-Inf,3.57189761914098296305096101999848771e+02,-Inf
Gset/G57,-Inf,-Inf,-Inf,-Inf
HB/1138_bus,Inf,-Inf,-Inf,-Inf
HB/494_bus,Inf,-Inf,-Inf,1.68677165930900252081000875653795761e+04
HB/662_bus,Inf,-Inf,-Inf,3.43698654785465445299873999256167999e+00
HB/685_bus,Inf,-Inf,-Inf,1.89083688586062260871328312285842716e+04
HB/ash292,-Inf,-Inf,8.17689276814121653061880224113189094e+00,-Inf
HB/ash85,-Inf,-Inf,4.94396740997991617377173610159866549e+00,3.35716741662900777117698786271294535e+00
HB/bcspwr01,-Inf,-Inf,5.16219475079078550670320894507586428e+00,3.75783416360989683696969514310320801e+00
HB/bcspwr02,-Inf,-Inf,3.52564115718244874509048107059622337e+00,3.65192018446924521034354092262028184e+00
HB/bcspwr03,-Inf,-Inf,5.72072804273912993706720101692806693e+00,3.83401613956569248128962973454037782e+00
HB/bcspwr04,-Inf,-Inf,4.36159549438620726623086860353940866e+00,4.19161930880157760057797289147809013e+00
HB/bcspwr05,-Inf,-Inf,7.92150753524892874120782092407445252e+00,4.73262243880331353032298818269009878e+00
HB/bcspwr06,-Inf,-Inf,7.52701204599016404432026873222093446e+00,-Inf
HB/bcspwr07,-Inf,-Inf,1.29732010646507184028679525071549908e+01,-Inf
HB/bcspwr08,-Inf,-Inf,-Inf,-Inf
HB/bcspwr09,-Inf,-Inf,-Inf,-Inf
HB/bcsstk01,Inf,Inf,1.99262190424772088231514487496392094e+01,Inf
HB/bcsstk02,Inf,Inf,-Inf,Inf
HB/bcsstk03,Inf,Inf,1.65748656459773692473939033061118359e+05,Inf
HB/bcsstk04,Inf,Inf,1.90906274492089536111876021228617252e+01,Inf
HB/bcsstk05,Inf,Inf,-Inf,Inf
HB/bcsstk06,Inf,Inf,1.07660382040015891430366140721518740e+01,Inf
HB/bcsstk07,Inf,Inf,1.07660382040015891430366140721518740e+01,Inf
HB/bcsstk08,Inf,Inf,2.16358541219438812638871658657468446e+05,Inf
HB/bcsstk09,Inf,Inf,1.93781527815357595525510056875539459e+01,Inf
HB/bcsstk19,Inf,Inf,1.17460743498183701544067450909077995e+01,Inf
HB/bcsstk20,Inf,Inf,3.70902557755695224019843987016474444e+00,Inf
HB/bcsstk22,Inf,Inf,-Inf,Inf
HB/bcsstm01,-Inf,-Inf,-Inf,-Inf
HB/bcsstm02,-Inf,-Inf,-Inf,-Inf
HB/bcsstm03,Inf,-Inf,-Inf,-Inf
HB/bcsstm04,-Inf,-Inf,5.50974785446632084343060076645079785e+00,4.57758179851140695257627345940642685e+00
HB/bcsstm05,-Inf,-Inf,-Inf,-Inf
HB/bcsstm06,Inf,-Inf,-Inf,-Inf
HB/bcsstm07,Inf,Inf,-Inf,Inf
HB/bcsstm08,Inf,Inf,1.32105774910641630564180210529450979e+01,5.93314035341679218922924116224547559e+03
HB/bcsstm09,Inf,Inf,-Inf,Inf
HB/bcsstm11,Inf,-Inf,8.45280147974517857795892067441337194e+03,4.04097559377422553183363884173522730e+00
HB/bcsstm12,Inf,Inf,1.19959642332948195055898200720578551e+01,Inf
HB/bcsstm19,Inf,Inf,2.10801034361031208584356848773225425e+01,Inf
HB/bcsstm20,Inf,Inf,3.86817824133826623101305613358327655e+01,Inf
HB/bcsstm21,Inf,Inf,6.19164042357613199340298805444359507e+02,-Inf
HB/bcsstm22,Inf,Inf,-Inf,-Inf
HB/bcsstm23,Inf,Inf,6.61525816051600390517759314485065612e+01,1.01388733575149628814400343639330551e+04
HB/bcsstm24,Inf,Inf,-Inf,Inf
HB/bcsstm25,Inf,Inf,2.42124330775011205876380354446372725e+01,Inf
HB/bcsstm26,Inf,Inf,3.63245655130879956576829591108001398e+04,4.17116627048635480967609327355539160e+00
HB/blckhole,-Inf,-Inf,-Inf,-Inf
HB/can_1054,-Inf,-Inf,6.34647997473520440757427515648491137e+00,-Inf
HB/can_1072,-Inf,-Inf,-Inf,-Inf
HB/can_144,-Inf,-Inf,4.87385664766587311396273004379403034e+02,3.79049082998427295246610380371030726e+00
HB/can_161,-Inf,-Inf,-Inf,-Inf
HB/can_187,-Inf,-Inf,-Inf,-Inf
HB/can_229,-Inf,-Inf,5.64840380177651921535636068324745887e+02,5.55543947358783575602861609242817511e+00
HB/can_24,-Inf,-Inf,2.36357679320785358001582644481938133e+02,1.98984550369265121588613146529558787e+00
HB/can_256,-Inf,-Inf,1.98205079338540088860321971434994636e+04,-Inf
HB/can_268,-Inf,-Inf,-Inf,-Inf
HB/can_292,-Inf,-Inf,-Inf,-Inf
HB/can_445,-Inf,-Inf,6.67386075476769505331265142429042981e+00,-Inf
HB/can_61,-Inf,-Inf,-Inf,3.59247767152320192946369582238259187e+00
HB/can_62,-Inf,-Inf,5.32213538489791726408103967927409826e+00,3.74239346328277380157978206151214455e+00
HB/can_634,-Inf,-Inf,-Inf,-Inf
HB/can_715,-Inf,-Inf,2.27933503582362424060544726601089720e+03,-Inf
HB/can_73,-Inf,-Inf,5.16499083087053205337948925077073616e+00,-Inf
HB/can_838,-Inf,-Inf,5.30868164261872002924713817085293846e+01,5.34857329830628029654756090696120214e+00
HB/can_96,-Inf,-Inf,2.38548359073016120763114920802335241e+03,3.51031750268971569164726326438080789e+00
HB/dwt_1005,-Inf,-Inf,-Inf,-Inf
HB/dwt_1007,-Inf,-Inf,-Inf,-Inf
HB/dwt_1242,-Inf,-Inf,-Inf,5.59893853248947641137822720744263426e+00
HB/dwt_162,-Inf,-Inf,-Inf,-Inf
HB/dwt_193,-Inf,-Inf,1.70731628971855922481667084790062565e+02,3.93919271038240763399707628866110288e+00
HB/dwt_198,-Inf,-Inf,1.24262426024990541648980134685987775e+01,4.43005330557291452566605363501570580e+00
HB/dwt_209,-Inf,-Inf,-Inf,-Inf
HB/dwt_221,-Inf,-Inf,4.71471968218063609624790913722783489e+00,-Inf
HB/dwt_234,-Inf,-Inf,6.83425412290788818437082203918237471e+00,-Inf
HB/dwt_245,-Inf,-Inf,1.56004719213004706073627290764063757e+02,-Inf
HB/dwt_307,-Inf,-Inf,6.08191382406499291854286470535627355e+00,-Inf
HB/dwt_310,-Inf,-Inf,5.78290649245026446318022334449063692e+00,-Inf
HB/dwt_346,-Inf,-Inf,5.27505061912595680890805102092510268e+03,-Inf
HB/dwt_361,-Inf,-Inf,-Inf,-Inf
HB/dwt_419,-Inf,-Inf,-Inf,-Inf
HB/dwt_492,-Inf,-Inf,-Inf,7.39220856389101650882839565614037747e+00
HB/dwt_503,-Inf,-Inf,8.22704286585182505198817888667775501e+02,-Inf
HB/dwt_512,-Inf,-Inf,9.41217499482436013614017629503651167e+01,-Inf
HB/dwt_59,-Inf,-Inf,-Inf,3.38320945825210929607517382820607779e+00
HB/dwt_592,-Inf,-Inf,-Inf,-Inf
HB/dwt_607,-Inf,-Inf,-Inf,-Inf
HB/dwt_66,-Inf,-Inf,2.58755352426949287142323509831784368e+01,4.63444984943953040745751764246164310e+00
HB/dwt_72,-Inf,-Inf,-Inf,4.01933164303180793479955633966895336e+00
HB/dwt_758,-Inf,-Inf,-Inf,-Inf
HB/dwt_869,-Inf,-Inf,-Inf,-Inf
HB/dwt_87,-Inf,-Inf,-Inf,-Inf
HB/dwt_878,-Inf,-Inf,-Inf,-Inf
HB/dwt_918,-Inf,-Inf,6.58997473299956592786969744168939862e+00,-Inf
HB/dwt_992,-Inf,-Inf,-Inf,-Inf
HB/eris1176,-Inf,-Inf,2.54027734199955312988792785605241098e+02,-Inf
HB/gr_30_30,-Inf,-Inf,-Inf,-Inf
HB/jagmesh1,-Inf,-Inf,-Inf,-Inf
HB/jagmesh2,-Inf,-Inf,-Inf,-Inf
HB/jagmesh3,-Inf,-Inf,-Inf,-Inf
HB/jagmesh4,-Inf,-Inf,-Inf,-Inf
HB/jagmesh5,-Inf,-Inf,-Inf,-Inf
HB/jagmesh6,-Inf,-Inf,-Inf,-Inf
HB/jagmesh7,-Inf,-Inf,-Inf,-Inf
HB/jagmesh8,-Inf,-Inf,-Inf,-Inf
HB/jagmesh9,-Inf,-Inf,2.12242692522721055385929715702855844e+02,-Inf
HB/lap_25,-Inf,-Inf,-Inf,-Inf
HB/lshp1009,-Inf,-Inf,-Inf,-Inf
HB/lshp1270,-Inf,-Inf,-Inf,-Inf
HB/lshp1561,-Inf,-Inf,-Inf,-Inf
HB/lshp1882,-Inf,-Inf,-Inf,-Inf
HB/lshp2233,-Inf,-Inf,-Inf,-Inf
HB/lshp2614,-Inf,-Inf,2.17326979803386720285796734884411151e+01,-Inf
HB/lshp_265,-Inf,-Inf,5.49836538026748117996665968181814274e+00,-Inf
HB/lshp_406,-Inf,-Inf,-Inf,-Inf
HB/lshp_577,-Inf,-Inf,7.66118016792010870841839739894647869e+02,-Inf
HB/lshp_778,-Inf,-Inf,-Inf,-Inf
HB/lund_a,Inf,Inf,2.04312252761352804632123271139132456e+01,Inf
HB/lund_b,Inf,Inf,-Inf,4.91805294642763307201645148887918289e+00
HB/nos1,Inf,Inf,9.47989447050982494144265353851250832e+00,Inf
HB/nos2,Inf,Inf,1.01527308515936304171965138333467544e+12,Inf
HB/nos3,Inf,Inf,3.59145700521930480433416319315996732e+03,Inf
HB/nos4,-Inf,-Inf,5.47249106890230277150979355331682849e+00,4.37953770020528527761013586196195187e+00
HB/nos5,Inf,Inf,1.56638773716351918921451066682399348e+01,Inf
HB/nos6,Inf,Inf,1.21437610673392785044412562423751722e+01,1.94528439965238356738369104646319066e+04
HB/nos7,Inf,Inf,-Inf,1.82045691262564788346868215094542771e+04
HB/plat362,Inf,Inf,-Inf,Inf
HB/saylr3,-Inf,-Inf,-Inf,-Inf
HB/sherman1,-Inf,-Inf,-Inf,-Inf
JGD_BIBD/bibd_81_2,-Inf,-Inf,-Inf,-Inf
JGD_SPG/EX1,-Inf,-Inf,1.01094426987791922538662006889771647e+04,-Inf
JGD_SPG/EX2,-Inf,-Inf,-Inf,-Inf
JGD_Trefethen/Trefethen_150,Inf,-Inf,-Inf,5.95401893029809787168441130600045487e+00
JGD_Trefethen/Trefethen_20,-Inf,-Inf,-Inf,-Inf
JGD_Trefethen/Trefethen_200,Inf,-Inf,-Inf,3.57773266164119448366071746498441062e+00
JGD_Trefethen/Trefethen_200b,Inf,-Inf,-Inf,4.51234032893548496247314025533637508e+00
JGD_Trefethen/Trefethen_20b,-Inf,-Inf,7.13996174200659206728341415226849470e+03,-Inf
JGD_Trefethen/Trefethen_300,Inf,-Inf,-Inf,3.33998650463978223851399657699140116e+00
JGD_Trefethen/Trefethen_500,Inf,-Inf,-Inf,-Inf
JGD_Trefethen/Trefethen_700,Inf,-Inf,-Inf,6.71005055346088007159419680565018710e+00
ML_Graph/Binaryalphadigs_10NN,Inf,-Inf,-Inf,-Inf
ML_Graph/Ecoli_10NN,Inf,-Inf,-Inf,3.97652716945340113500579977844706205e+00
ML_Graph/Glass_10NN,Inf,-Inf,3.80916808727423666639212893693616189e+00,3.49019723890857925272505933100591651e+00
ML_Graph/Olivetti_norm_10NN,Inf,-Inf,6.43345962255384762860465029036474275e+00,3.95846957843917949814910424773805577e+00
ML_Graph/Spectro_10NN,Inf,-Inf,5.66396440611920146282600563446012890e+00,3.82501899889571023580261156321369287e+00
ML_Graph/Vehicle_10NN,Inf,-Inf,-Inf,-Inf
ML_Graph/YaleA_10NN,Inf,-Inf,-Inf,4.21082482072359875602530210484768531e+00
ML_Graph/breasttissue_10NN,Inf,-Inf,4.39782709486640937557563390273381736e+00,-Inf
ML_Graph/cnae9_10NN,Inf,-Inf,-Inf,3.72160974665819380745043804496939806e+00
ML_Graph/collins_15NN,Inf,-Inf,-Inf,4.34781619543019951889926725260868961e+00
ML_Graph/dermatology_5NN,Inf,-Inf,-Inf,5.36781341744465525559027642790047007e+00
ML_Graph/iris_dataset_30NN,Inf,-Inf,4.41507409976488401389901920237868142e+00,-Inf
ML_Graph/mice_10NN,Inf,-Inf,-Inf,-Inf
ML_Graph/micromass_10NN,Inf,-Inf,4.78310070850871178979394412970829994e+00,4.47165180625196954952932169982674719e+00
ML_Graph/umistfacesnorm_10NN,Inf,-Inf,-Inf,4.06589670824920661751025604314980073e+00
Mycielski/mycielskian5,-Inf,-Inf,1.77364238453063738737703147428129865e+04,3.26793283496341582591443437711599660e+00
Mycielski/mycielskian6,-Inf,-Inf,-Inf,4.22442652056812285012615093003276810e+00
Mycielski/mycielskian7,-Inf,-Inf,4.57743799120285070055047960225743532e+03,-Inf
Mycielski/mycielskian8,-Inf,-Inf,4.29726972839085165499728366369069944e+03,-Inf
Mycielski/mycielskian9,-Inf,-Inf,4.89275474105940131216554358184502474e+02,-Inf
Newman/adjnoun,-Inf,-Inf,-Inf,-Inf
Newman/dolphins,-Inf,-Inf,-Inf,3.19943486173996119487031980184039129e+00
Newman/football,-Inf,-Inf,2.94193014389979534166637753879444977e+03,3.62235539180405400101389919327066939e+00
Newman/karate,-Inf,-Inf,3.09110711067331316204108216967249462e+00,2.37067059151443665955780183703958457e+00
Newman/lesmis,-Inf,-Inf,1.81401765646517117230826810884910079e+02,2.75254997516631275265197665537837346e+00
Newman/netscience,-Inf,-Inf,-Inf,4.50732245938715767670821334204312265e+00
Newman/polbooks,-Inf,-Inf,4.47893609918658691758286595142621041e+01,-Inf
Newman/power,-Inf,-Inf,-Inf,-Inf
Oberwolfach/LF10,Inf,Inf,3.11378094522459283527656341532406797e+01,1.22882754435902859486771281439125710e+04
Oberwolfach/LFAT5,Inf,Inf,1.07503849127601606580365916382500719e+05,1.18476918102901641274320137575906178e+04
Oberwolfach/filter2D,Inf,Inf,3.26149451301820032700387586293769012e+02,Inf
Oberwolfach/rail_1357,Inf,Inf,4.29786042560429192165758479746846528e+02,Inf
Oberwolfach/spiral,-Inf,-Inf,-Inf,-Inf
Oberwolfach/t2dal_e,-Inf,-Inf,-Inf,-Inf
PARSEC/Si2,Inf,Inf,3.60082121372740015938468977695207409e+01,Inf
Pajek/Erdos02,-Inf,-Inf,-Inf,-Inf
Pajek/Erdos971,-Inf,-Inf,7.14487336999260032784818357409634639e+01,4.42167528008719305725939231461990944e+00
Pajek/Erdos972,-Inf,-Inf,1.63768843304415476356692578036816916e+01,-Inf
Pajek/Erdos981,-Inf,-Inf,5.15234748629834444050278025515685304e+00,-Inf
Pajek/Erdos982,-Inf,-Inf,-Inf,-Inf
Pajek/Erdos991,-Inf,-Inf,-Inf,-Inf
Pajek/Erdos992,-Inf,-Inf,-Inf,-Inf
Pajek/GD06_theory,-Inf,-Inf,-Inf,2.98074953701316578625473824945649520e+00
Pajek/GD96_c,-Inf,-Inf,5.10546315806796852224411042180044035e+00,3.57130902654850364629758335954493782e+00
Pajek/GD97_a,-Inf,-Inf,5.12250280131402395087982710517074775e+00,4.42432058242444552109228732323877744e+00
Pajek/GD97_b,Inf,-Inf,-Inf,-Inf
Pajek/GD98_c,-Inf,-Inf,5.13410791855685963992866674272297307e+00,-Inf
Pajek/GD99_b,-Inf,-Inf,-Inf,4.26617405938656217459332980166277320e+00
Pajek/Journals,Inf,-Inf,-Inf,1.30581341086136067548458488023506360e+04
Pajek/Sandi_authors,-Inf,-Inf,4.13106161735315673546788451859809541e+00,3.01122734434210020068068621153307726e+00
Pajek/USAir97,Inf,-Inf,-Inf,3.77127212732573695666217641003384045e+00
Pajek/USpowerGrid,-Inf,-Inf,-Inf,-Inf
Pajek/yeast,-Inf,-Inf,-Inf,-Inf
Pothen/mesh1e1,-Inf,-Inf,1.16262571149363019539178821951242817e+02,4.00221536722785441633365680183847813e+00
Pothen/mesh1em1,-Inf,-Inf,8.25213978266926598639605252009419343e+03,3.11546580898311424937525659770119179e+00
Pothen/mesh1em6,Inf,-Inf,4.18516517861290267381382195688754504e+00,2.98834675220084981556066072192383413e+00
Pothen/mesh2e1,Inf,Inf,-Inf,-Inf
Pothen/mesh2em5,Inf,Inf,-Inf,3.08907860168181552400408276894066428e+00
Pothen/mesh3e1,-Inf,-Inf,-Inf,-Inf
Pothen/mesh3em5,-Inf,-Inf,-Inf,-Inf
Pothen/sphere2,-Inf,-Inf,-Inf,4.07654397077817270357858289518257365e+00
Pothen/sphere3,-Inf,-Inf,6.35502712783622357309732863076843683e+04,-Inf
Rajat/rajat02,-Inf,-Inf,-Inf,-Inf
Schenk_IBMNA/c-18,Inf,Inf,-Inf,Inf
VDOL/dynamicSoaringProblem_1,Inf,Inf,-Inf,-Inf
VDOL/dynamicSoaringProblem_2,Inf,Inf,-Inf,Inf
VDOL/freeFlyingRobot_1,Inf,Inf,-Inf,Inf
VDOL/freeFlyingRobot_2,Inf,Inf,-Inf,Inf
VDOL/freeFlyingRobot_3,Inf,Inf,3.35186433630420637893134157258733703e+01,Inf
VDOL/freeFlyingRobot_4,Inf,Inf,-Inf,Inf
VDOL/goddardRocketProblem_1,Inf,Inf,-Inf,Inf
VDOL/goddardRocketProblem_2,Inf,Inf,1.05811408442197715089362398082957683e+03,Inf
VDOL/hangGlider_1,Inf,Inf,-Inf,Inf
VDOL/hangGlider_2,Inf,Inf,-Inf,Inf
VDOL/lowThrust_1,Inf,Inf,-Inf,3.23940911764438050659345207964675615e+00
VDOL/orbitRaising_1,Inf,Inf,7.89748141833045681967468346341638486e+03,Inf
VDOL/orbitRaising_2,Inf,Inf,1.96101054977772691077648809774322005e+01,Inf
VDOL/orbitRaising_3,Inf,Inf,2.13948286941344676323550630941122998e+04,Inf
VDOL/orbitRaising_4,Inf,Inf,3.41783217374574287059796773431060179e+02,Inf
VDOL/reorientation_1,Inf,Inf,-Inf,Inf
VDOL/reorientation_2,Inf,Inf,7.16277900603215502666896760425378537e+00,Inf
VDOL/spaceShuttleEntry_1,Inf,Inf,3.88124431600634738892317578260778879e+02,Inf
VDOL/spaceStation_1,Inf,Inf,-Inf,Inf
VDOL/spaceStation_10,Inf,Inf,7.23639926388545525165393942020245042e+02,Inf
VDOL/spaceStation_11,Inf,Inf,-Inf,Inf
VDOL/spaceStation_12,Inf,Inf,2.00037105028036654756062270111366045e+02,Inf
VDOL/spaceStation_2,Inf,Inf,4.02424918569896395126750410614449446e+03,Inf
VDOL/spaceStation_3,Inf,Inf,5.72116112843227096918244045791006998e+02,Inf
VDOL/spaceStation_4,Inf,Inf,6.92775734672602106236983482685187072e+02,Inf
VDOL/spaceStation_5,Inf,Inf,6.82452239934836684132174418046800288e+02,Inf
VDOL/spaceStation_6,Inf,Inf,9.17131290200680705429401630544464325e+02,Inf
VDOL/spaceStation_7,Inf,Inf,1.58299079609887463151039642141141410e+03,Inf
VDOL/spaceStation_8,Inf,Inf,9.53756149387953330106087865642658774e+02,Inf
VDOL/spaceStation_9,Inf,Inf,8.84442291039058946969950477239990875e+02,Inf
VDOL/tumorAntiAngiogenesis_1,Inf,-Inf,1.92031040494922286265813989569687786e+03,4.68378158989520153462795938536329641e+00
VDOL/tumorAntiAngiogenesis_2,Inf,Inf,-Inf,1.34026450660319523853297486736833859e+04
VDOL/tumorAntiAngiogenesis_3,Inf,Inf,1.12934165729594724549064060854400604e+01,Inf
VDOL/tumorAntiAngiogenesis_4,Inf,Inf,3.54546363257331935217559502819115338e+07,Inf
VDOL/tumorAntiAngiogenesis_5,Inf,Inf,1.48016544332033415819368963080208672e+01,Inf
VDOL/tumorAntiAngiogenesis_6,Inf,Inf,3.12806805442755053908586702449923687e+01,Inf
VDOL/tumorAntiAngiogenesis_7,Inf,Inf,1.48972321679699838637941687141150050e+01,Inf
VDOL/tumorAntiAngiogenesis_8,Inf,Inf,2.64698942937371929953028370207660435e+13,Inf


==> data/eigen_general_08/eigenvectors_absolute_error.sorted.csv <==
percent,Float8_4,Float8_5,LinearTakum8,Posit8
0.0,1.0e16,1.0e16,3.0911071106733132,1.9898455036926512
0.0033222591362126247,1.0e16,1.0e16,3.5256411571824486,2.3043892071222745
0.006644518272425249,1.0e16,1.0e16,3.709025577556952,2.3706705915144366
0.009966777408637873,1.0e16,1.0e16,3.809168087274237,2.540607488134261
0.013289036544850499,1.0e16,1.0e16,4.055151834981064,2.7525499751663127
0.016611295681063124,1.0e16,1.0e16,4.131061617353157,2.980749537013166
0.019933554817275746,1.0e16,1.0e16,4.185165178612903,2.98834675220085
0.023255813953488372,1.0e16,1.0e16,4.361595494386207,3.0112273443421
0.026578073089700997,1.0e16,1.0e16,4.397827094866409,3.068280983193239
0.029900332225913623,1.0e16,1.0e16,4.415074099764884,3.0890786016818157
0.03322259136212625,1.0e16,1.0e16,4.453441098125392,3.115465808983114
0.036544850498338874,1.0e16,1.0e16,4.714719682180636,3.162256810716324
0.03986710963455149,1.0e16,1.0e16,4.783100708508711,3.1994348617399613
0.04318936877076412,1.0e16,1.0e16,4.9439674099799165,3.2394091176443807
0.046511627906976744,1.0e16,1.0e16,5.105463158067969,3.267932834963416
0.04983388704318937,1.0e16,1.0e16,5.122502801314024,3.339986504639782
0.053156146179401995,1.0e16,1.0e16,5.134107918556859,3.3571674166290078
0.05647840531561462,1.0e16,1.0e16,5.1523474862983445,3.3832094582521095
0.059800664451827246,1.0e16,1.0e16,5.1621947507907855,3.4369865478546546
0.06312292358803986,1.0e16,1.0e16,5.164990830870532,3.4901972389085794
0.0664451827242525,1.0e16,1.0e16,5.322135384897917,3.5103175026897158
0.06976744186046512,1.0e16,1.0e16,5.472491068902303,3.5713090265485037
0.07308970099667775,1.0e16,1.0e16,5.498365380267481,3.5777326616411944
0.07641196013289037,1.0e16,1.0e16,5.509747854466321,3.592477671523202
0.07973421926910298,1.0e16,1.0e16,5.663964406119201,3.622355391804054
0.08305647840531562,1.0e16,1.0e16,5.72072804273913,3.6519201844692453
0.08637873754152824,1.0e16,1.0e16,5.754235238089588,3.721609746658194
0.08970099667774087,1.0e16,1.0e16,5.782906492450264,3.742393463282774
0.09302325581395349,1.0e16,1.0e16,5.843944336726235,3.7578341636098966
0.09634551495016612,1.0e16,1.0e16,6.081913824064993,3.771272127325737
0.09966777408637874,1.0e16,1.0e16,6.346479974735204,3.790490829984273
0.10299003322259136,1.0e16,1.0e16,6.433459622553848,3.82501899889571
0.10631229235880399,1.0e16,1.0e16,6.589974732999566,3.8340161395656924
0.10963455149501661,1.0e16,1.0e16,6.673860754767695,3.939192710382408
0.11295681063122924,1.0e16,1.0e16,6.834254122907888,3.9584695784391797
0.11627906976744186,1.0e16,1.0e16,7.162779006032155,3.976527169453401
0.11960132890365449,1.0e16,1.0e16,7.527012045990164,4.002215367227854
0.12292358803986711,1.0e16,1.0e16,7.921507535248929,4.019331643031808
0.12624584717607973,1.0e16,1.0e16,8.176892768141217,4.040975593774226
0.12956810631229235,1.0e16,1.0e16,9.479894470509825,4.065896708249206
0.132890365448505,1.0e16,1.0e16,10.766038204001589,4.0765439707781725
0.1362126245847176,1.0e16,1.0e16,10.766038204001589,4.111032927014171
0.13953488372093023,1.0e16,1.0e16,10.794548788854843,4.171166270486355
0.14285714285714285,1.0e16,1.0e16,11.293416572959472,4.191619308801577
0.1461794019933555,1.0e16,1.0e16,11.74607434981837,4.210824820723599
0.14950166112956811,1.0e16,1.0e16,11.995964233294819,4.224426520568123
0.15282392026578073,1.0e16,1.0e16,12.143761067339279,4.266174059386562
0.15614617940199335,1.0e16,1.0e16,12.426242602499054,4.3478161954302
0.15946843853820597,1.0e16,1.0e16,12.973201064650718,4.379537700205285
0.16279069767441862,1.0e16,1.0e16,13.210577491064162,4.421675280087193
0.16611295681063123,1.0e16,1.0e16,14.80165443320334,4.424320582424445
0.16943521594684385,1.0e16,1.0e16,14.897232167969984,4.4300533055729145
0.17275747508305647,1.0e16,1.0e16,15.008193627535652,4.47165180625197
0.1760797342192691,1.0e16,1.0e16,15.255248883196938,4.507322459387158
0.17940199335548174,1.0e16,1.0e16,15.663877371635191,4.512340328935485
0.18272425249169436,1.0e16,1.0e16,16.37688433044155,4.577581798511407
0.18604651162790697,1.0e16,1.0e16,17.20822224836047,4.63444984943953
0.1893687707641196,1.0e16,1.0e16,19.090627449208952,4.683781589895202
0.19269102990033224,1.0e16,1.0e16,19.37815278153576,4.732622438803314
0.19601328903654486,1.0e16,1.0e16,19.61010549777727,4.9180529464276335
0.19933554817275748,1.0e16,1.0e16,19.926219042477207,5.34857329830628
0.2026578073089701,1.0e16,1.0e16,20.43122527613528,5.367813417444656
0.2059800664451827,1.0e16,1.0e16,21.08010343610312,5.555439473587835
0.20930232558139536,1.0e16,1.0e16,21.73269798033867,5.598938532489476
0.21262458471760798,1.0e16,1.0e16,24.21243307750112,5.954018930298098
0.2159468438538206,1.0e16,1.0e16,25.87553524269493,6.71005055346088
0.21926910299003322,1.0e16,1.0e16,31.13780945224593,7.392208563891017
0.22259136212624583,1.0e16,1.0e16,31.280680544275505,5933.140353416792
0.22591362126245848,1.0e16,1.0e16,33.51864336304207,10138.873357514964
0.2292358803986711,1.0e16,1.0e16,36.008212137274,11847.691810290164
0.23255813953488372,1.0e16,1.0e16,38.68178241338266,11942.111628839279
0.23588039867109634,1.0e16,1.0e16,43.625744161389356,12288.275443590286
0.23920265780730898,1.0e16,1.0e16,44.78936099186587,13058.134108613607
0.2425249169435216,1.0e16,1.0e16,53.0868164261872,13402.645066031952
0.24584717607973422,1.0e16,1.0e16,66.15258160516004,16867.716593090026
0.24916943521594684,1.0e16,1.0e16,71.44873369992601,18204.56912625648
0.25249169435215946,1.0e16,1.0e16,75.46634718073813,18908.368858606227
0.2558139534883721,1.0e16,1.0e16,94.1217499482436,19452.843996523836
0.2591362126245847,1.0e16,1.0e16,116.26257114936303,1.0e16
0.26245847176079734,1.0e16,1.0e16,156.0047192130047,1.0e16
0.26578073089701,1.0e16,1.0e16,170.7316289718559,1.0e16
0.2691029900332226,1.0e16,1.0e16,180.3882039916757,1.0e16
0.2724252491694352,1.0e16,1.0e16,181.4017656465171,1.0e16
0.2757475083056478,1.0e16,1.0e16,187.85925528500707,1.0e16
0.27906976744186046,1.0e16,1.0e16,200.03710502803665,1.0e16
0.2823920265780731,1.0e16,1.0e16,212.24269252272106,1.0e16
0.2857142857142857,1.0e16,1.0e16,236.35767932078537,1.0e16
0.28903654485049834,1.0e16,1.0e16,254.02773419995532,1.0e16
0.292358803986711,1.0e16,1.0e16,326.14945130182,1.0e16
0.2956810631229236,1.0e16,1.0e16,341.7832173745743,1.0e16
0.29900332225913623,1.0e16,1.0e16,357.1897619140983,1.0e16
0.3023255813953488,1.0e16,1.0e16,388.12443160063475,1.0e16
0.30564784053156147,1.0e16,1.0e16,429.78604256042917,1.0e16
0.3089700996677741,1.0e16,1.0e16,436.6588044002624,1.0e16
0.3122923588039867,1.0e16,1.0e16,487.3856647665873,1.0e16
0.31561461794019935,1.0e16,1.0e16,489.27547410594013,1.0e16
0.31893687707641194,1.0e16,1.0e16,564.8403801776519,1.0e16
0.3222591362126246,1.0e16,1.0e16,572.1161128432271,1.0e16
0.32558139534883723,1.0e16,1.0e16,619.1640423576132,1.0e16
0.3289036544850498,1.0e16,1.0e16,682.4522399348367,1.0e16
0.33222591362126247,1.0e16,1.0e16,692.7757346726021,1.0e16
0.33554817275747506,1.0e16,1.0e16,723.6399263885455,1.0e16
0.3388704318936877,1.0e16,1.0e16,757.7226964680137,1.0e16
0.34219269102990035,1.0e16,1.0e16,766.1180167920108,1.0e16
0.34551495016611294,1.0e16,1.0e16,777.7045561705927,1.0e16
0.3488372093023256,1.0e16,1.0e16,822.7042865851826,1.0e16
0.3521594684385382,1.0e16,1.0e16,884.442291039059,1.0e16
0.3554817275747508,1.0e16,1.0e16,917.1312902006807,1.0e16
0.3588039867109635,1.0e16,1.0e16,953.7561493879533,1.0e16
0.36212624584717606,1.0e16,1.0e16,1058.1140844219772,1.0e16
0.3654485049833887,1.0e16,1.0e16,1582.9907960988746,1.0e16
0.3687707641196013,1.0e16,1.0e16,1920.3104049492229,1.0e16
0.37209302325581395,1.0e16,1.0e16,2279.3350358236244,1.0e16
0.3754152823920266,1.0e16,1.0e16,2385.4835907301613,1.0e16
0.3787375415282392,1.0e16,1.0e16,2941.9301438997954,1.0e16
0.38205980066445183,1.0e16,1.0e16,3591.457005219305,1.0e16
0.3853820598006645,1.0e16,1.0e16,4024.249185698964,1.0e16
0.38870431893687707,1.0e16,1.0e16,4297.269728390852,1.0e16
0.3920265780730897,1.0e16,1.0e16,4577.437991202851,1.0e16
0.3953488372093023,1.0e16,1.0e16,5275.0506191259565,1.0e16
0.39867109634551495,1.0e16,1.0e16,5642.280559163866,1.0e16
0.4019933554817276,1.0e16,1.0e16,7139.961742006592,1.0e16
0.4053156146179402,1.0e16,1.0e16,7897.481418330457,1.0e16
0.40863787375415284,1.0e16,1.0e16,8252.139782669266,1.0e16
0.4119601328903654,1.0e16,1.0e16,8452.801479745178,1.0e16
0.4152823920265781,1.0e16,1.0e16,10109.442698779192,1.0e16
0.4186046511627907,1.0e16,1.0e16,17736.423845306374,1.0e16
0.4219269102990033,1.0e16,1.0e16,19820.50793385401,1.0e16
0.42524916943521596,1.0e16,1.0e16,21394.828694134467,1.0e16
0.42857142857142855,1.0e16,1.0e16,36324.565513088,1.0e16
0.4318936877076412,1.0e16,1.0e16,63550.271278362234,1.0e16
0.43521594684385384,1.0e16,1.0e16,107503.8491276016,1.0e16
0.43853820598006643,1.0e16,1.0e16,165748.6564597737,1.0e16
0.4418604651162791,1.0e16,1.0e16,216358.5412194388,1.0e16
0.44518272425249167,1.0e16,1.0e16,3.545463632573319e7,1.0e16
0.4485049833887043,1.0e16,1.0e16,1.015273085159363e12,1.0e16
0.45182724252491696,1.0e16,1.0e16,2.646989429373719e13,1.0e16
0.45514950166112955,1.0e16,1.0e16,1.0e16,1.0e16
0.4584717607973422,1.0e16,1.0e16,1.0e16,1.0e16
0.46179401993355484,1.0e16,1.0e16,1.0e16,1.0e16
0.46511627906976744,1.0e16,1.0e16,1.0e16,1.0e16
0.4684385382059801,1.0e16,1.0e16,1.0e16,1.0e16
0.4717607973421927,1.0e16,1.0e16,1.0e16,1.0e16
0.4750830564784053,1.0e16,1.0e16,1.0e16,1.0e16
0.47840531561461797,1.0e16,1.0e16,1.0e16,1.0e16
0.48172757475083056,1.0e16,1.0e16,1.0e16,1.0e16
0.4850498338870432,1.0e16,1.0e16,1.0e16,1.0e16
0.4883720930232558,1.0e16,1.0e16,1.0e16,1.0e16
0.49169435215946844,1.0e16,1.0e16,1.0e16,1.0e16
0.4950166112956811,1.0e16,1.0e16,1.0e16,1.0e16
0.4983388704318937,1.0e16,1.0e16,1.0e16,1.0e16
0.5016611295681063,1.0e16,1.0e16,1.0e16,1.0e16
0.5049833887043189,1.0e16,1.0e16,1.0e16,1.0e16
0.5083056478405316,1.0e16,1.0e16,1.0e16,1.0e16
0.5116279069767442,1.0e16,1.0e16,1.0e16,1.0e16
0.5149501661129569,1.0e16,1.0e16,1.0e16,1.0e16
0.5182724252491694,1.0e16,1.0e16,1.0e16,1.0e16
0.521594684385382,1.0e16,1.0e16,1.0e16,1.0e16
0.5249169435215947,1.0e16,1.0e16,1.0e16,1.0e16
0.5282392026578073,1.0e16,1.0e16,1.0e16,1.0e16
0.53156146179402,1.0e16,1.0e16,1.0e16,1.0e16
0.5348837209302325,1.0e16,1.0e16,1.0e16,1.0e16
0.5382059800664452,1.0e16,1.0e16,1.0e16,1.0e16
0.5415282392026578,1.0e16,1.0e16,1.0e16,1.0e16
0.5448504983388704,1.0e16,1.0e16,1.0e16,1.0e16
0.5481727574750831,1.0e16,1.0e16,1.0e16,1.0e16
0.5514950166112956,1.0e16,1.0e16,1.0e16,1.0e16
0.5548172757475083,1.0e16,1.0e16,1.0e16,1.0e16
0.5581395348837209,1.0e16,1.0e16,1.0e16,1.0e16
0.5614617940199336,1.0e16,1.0e16,1.0e16,1.0e16
0.5647840531561462,1.0e16,1.0e16,1.0e16,1.0e16
0.5681063122923588,1.0e16,1.0e16,1.0e16,1.0e16
0.5714285714285714,1.0e16,1.0e16,1.0e16,1.0e16
0.574750830564784,1.0e16,1.0e16,1.0e16,1.0e16
0.5780730897009967,1.0e16,1.0e16,1.0e16,1.0e16
0.5813953488372093,1.0e16,1.0e16,1.0e16,1.0e16
0.584717607973422,1.0e16,1.0e16,1.0e16,1.0e16
0.5880398671096345,1.0e16,1.0e16,1.0e16,1.0e16
0.5913621262458472,1.0e16,1.0e16,1.0e16,1.0e16
0.5946843853820598,1.0e16,1.0e16,1.0e16,1.0e16
0.5980066445182725,1.0e18,1.0e16,1.0e16,1.0e16
0.6013289036544851,1.0e18,1.0e16,1.0e16,1.0e16
0.6046511627906976,1.0e18,1.0e16,1.0e16,1.0e16
0.6079734219269103,1.0e18,1.0e16,1.0e16,1.0e16
0.6112956810631229,1.0e18,1.0e16,1.0e16,1.0e16
0.6146179401993356,1.0e18,1.0e16,1.0e16,1.0e16
0.6179401993355482,1.0e18,1.0e16,1.0e16,1.0e16
0.6212624584717608,1.0e18,1.0e16,1.0e16,1.0e16
0.6245847176079734,1.0e18,1.0e16,1.0e16,1.0e16
0.627906976744186,1.0e18,1.0e16,1.0e16,1.0e16
0.6312292358803987,1.0e18,1.0e16,1.0e16,1.0e16
0.6345514950166113,1.0e18,1.0e16,1.0e16,1.0e16
0.6378737541528239,1.0e18,1.0e16,1.0e16,1.0e16
0.6411960132890365,1.0e18,1.0e16,1.0e16,1.0e16
0.6445182724252492,1.0e18,1.0e16,1.0e16,1.0e16
0.6478405315614618,1.0e18,1.0e16,1.0e16,1.0e16
0.6511627906976745,1.0e18,1.0e16,1.0e16,1.0e16
0.654485049833887,1.0e18,1.0e16,1.0e16,1.0e16
0.6578073089700996,1.0e18,1.0e16,1.0e16,1.0e16
0.6611295681063123,1.0e18,1.0e16,1.0e16,1.0e16
0.6644518272425249,1.0e18,1.0e16,1.0e16,1.0e16
0.6677740863787376,1.0e18,1.0e16,1.0e16,1.0e16
0.6710963455149501,1.0e18,1.0e16,1.0e16,1.0e16
0.6744186046511628,1.0e18,1.0e16,1.0e16,1.0e16
0.6777408637873754,1.0e18,1.0e16,1.0e16,1.0e16
0.6810631229235881,1.0e18,1.0e16,1.0e16,1.0e16
0.6843853820598007,1.0e18,1.0e16,1.0e16,1.0e16
0.6877076411960132,1.0e18,1.0e16,1.0e16,1.0e16
0.6910299003322259,1.0e18,1.0e16,1.0e16,1.0e16
0.6943521594684385,1.0e18,1.0e16,1.0e16,1.0e16
0.6976744186046512,1.0e18,1.0e16,1.0e16,1.0e16
0.7009966777408638,1.0e18,1.0e16,1.0e16,1.0e16
0.7043189368770764,1.0e18,1.0e16,1.0e16,1.0e16
0.707641196013289,1.0e18,1.0e16,1.0e16,1.0e16
0.7109634551495017,1.0e18,1.0e16,1.0e16,1.0e16
0.7142857142857143,1.0e18,1.0e18,1.0e16,1.0e16
0.717607973421927,1.0e18,1.0e18,1.0e16,1.0e16
0.7209302325581395,1.0e18,1.0e18,1.0e16,1.0e16
0.7242524916943521,1.0e18,1.0e18,1.0e16,1.0e16
0.7275747508305648,1.0e18,1.0e18,1.0e16,1.0e16
0.7308970099667774,1.0e18,1.0e18,1.0e16,1.0e16
0.7342192691029901,1.0e18,1.0e18,1.0e16,1.0e16
0.7375415282392026,1.0e18,1.0e18,1.0e16,1.0e16
0.7408637873754153,1.0e18,1.0e18,1.0e16,1.0e16
0.7441860465116279,1.0e18,1.0e18,1.0e16,1.0e16
0.7475083056478405,1.0e18,1.0e18,1.0e16,1.0e16
0.7508305647840532,1.0e18,1.0e18,1.0e16,1.0e16
0.7541528239202658,1.0e18,1.0e18,1.0e16,1.0e16
0.7574750830564784,1.0e18,1.0e18,1.0e16,1.0e16
0.760797342192691,1.0e18,1.0e18,1.0e16,1.0e16
0.7641196013289037,1.0e18,1.0e18,1.0e16,1.0e16
0.7674418604651163,1.0e18,1.0e18,1.0e16,1.0e16
0.770764119601329,1.0e18,1.0e18,1.0e16,1.0e16
0.7740863787375415,1.0e18,1.0e18,1.0e16,1.0e16
0.7774086378737541,1.0e18,1.0e18,1.0e16,1.0e18
0.7807308970099668,1.0e18,1.0e18,1.0e16,1.0e18
0.7840531561461794,1.0e18,1.0e18,1.0e16,1.0e18
0.7873754152823921,1.0e18,1.0e18,1.0e16,1.0e18
0.7906976744186046,1.0e18,1.0e18,1.0e16,1.0e18
0.7940199335548173,1.0e18,1.0e18,1.0e16,1.0e18
0.7973421926910299,1.0e18,1.0e18,1.0e16,1.0e18
0.8006644518272426,1.0e18,1.0e18,1.0e16,1.0e18
0.8039867109634552,1.0e18,1.0e18,1.0e16,1.0e18
0.8073089700996677,1.0e18,1.0e18,1.0e16,1.0e18
0.8106312292358804,1.0e18,1.0e18,1.0e16,1.0e18
0.813953488372093,1.0e18,1.0e18,1.0e16,1.0e18
0.8172757475083057,1.0e18,1.0e18,1.0e16,1.0e18
0.8205980066445183,1.0e18,1.0e18,1.0e16,1.0e18
0.8239202657807309,1.0e18,1.0e18,1.0e16,1.0e18
0.8272425249169435,1.0e18,1.0e18,1.0e16,1.0e18
0.8305647840531561,1.0e18,1.0e18,1.0e16,1.0e18
0.8338870431893688,1.0e18,1.0e18,1.0e16,1.0e18
0.8372093023255814,1.0e18,1.0e18,1.0e16,1.0e18
0.840531561461794,1.0e18,1.0e18,1.0e16,1.0e18
0.8438538205980066,1.0e18,1.0e18,1.0e16,1.0e18
0.8471760797342193,1.0e18,1.0e18,1.0e16,1.0e18
0.8504983388704319,1.0e18,1.0e18,1.0e16,1.0e18
0.8538205980066446,1.0e18,1.0e18,1.0e16,1.0e18
0.8571428571428571,1.0e18,1.0e18,1.0e16,1.0e18
0.8604651162790697,1.0e18,1.0e18,1.0e16,1.0e18
0.8637873754152824,1.0e18,1.0e18,1.0e16,1.0e18
0.867109634551495,1.0e18,1.0e18,1.0e16,1.0e18
0.8704318936877077,1.0e18,1.0e18,1.0e16,1.0e18
0.8737541528239202,1.0e18,1.0e18,1.0e16,1.0e18
0.8770764119601329,1.0e18,1.0e18,1.0e16,1.0e18
0.8803986710963455,1.0e18,1.0e18,1.0e16,1.0e18
0.8837209302325582,1.0e18,1.0e18,1.0e16,1.0e18
0.8870431893687708,1.0e18,1.0e18,1.0e16,1.0e18
0.8903654485049833,1.0e18,1.0e18,1.0e16,1.0e18
0.893687707641196,1.0e18,1.0e18,1.0e16,1.0e18
0.8970099667774086,1.0e18,1.0e18,1.0e16,1.0e18
0.9003322259136213,1.0e18,1.0e18,1.0e16,1.0e18
0.9036544850498339,1.0e18,1.0e18,1.0e16,1.0e18
0.9069767441860465,1.0e18,1.0e18,1.0e16,1.0e18
0.9102990033222591,1.0e18,1.0e18,1.0e16,1.0e18
0.9136212624584718,1.0e18,1.0e18,1.0e16,1.0e18
0.9169435215946844,1.0e18,1.0e18,1.0e16,1.0e18
0.920265780730897,1.0e18,1.0e18,1.0e16,1.0e18
0.9235880398671097,1.0e18,1.0e18,1.0e16,1.0e18
0.9269102990033222,1.0e18,1.0e18,1.0e16,1.0e18
0.9302325581395349,1.0e18,1.0e18,1.0e16,1.0e18
0.9335548172757475,1.0e18,1.0e18,1.0e16,1.0e18
0.9368770764119602,1.0e18,1.0e18,1.0e16,1.0e18
0.9401993355481728,1.0e18,1.0e18,1.0e16,1.0e18
0.9435215946843853,1.0e18,1.0e18,1.0e16,1.0e18
0.946843853820598,1.0e18,1.0e18,1.0e16,1.0e18
0.9501661129568106,1.0e18,1.0e18,1.0e16,1.0e18
0.9534883720930233,1.0e18,1.0e18,1.0e16,1.0e18
0.9568106312292359,1.0e18,1.0e18,1.0e16,1.0e18
0.9601328903654485,1.0e18,1.0e18,1.0e16,1.0e18
0.9634551495016611,1.0e18,1.0e18,1.0e16,1.0e18
0.9667774086378738,1.0e18,1.0e18,1.0e16,1.0e18
0.9700996677740864,1.0e18,1.0e18,1.0e16,1.0e18
0.973421926910299,1.0e18,1.0e18,1.0e16,1.0e18
0.9767441860465116,1.0e18,1.0e18,1.0e16,1.0e18
0.9800664451827242,1.0e18,1.0e18,1.0e16,1.0e18
0.9833887043189369,1.0e18,1.0e18,1.0e16,1.0e18
0.9867109634551495,1.0e18,1.0e18,1.0e16,1.0e18
0.9900332225913622,1.0e18,1.0e18,1.0e16,1.0e18
0.9933554817275747,1.0e18,1.0e18,1.0e16,1.0e18
0.9966777408637874,1.0e18,1.0e18,1.0e16,1.0e18
1.0,1.0e18,1.0e18,1.0e16,1.0e18


==> data/eigen_general_08/eigenvectors_logarithmic_relative_error.csv <==
matrix\type,Float8_4,Float8_5,LinearTakum8,Posit8
AG-Monien/L,-Inf,-Inf,-Inf,-Inf
AG-Monien/cage,-Inf,-Inf,-Inf,-Inf
AG-Monien/diag,-Inf,-Inf,-Inf,-Inf
AG-Monien/grid1,-Inf,-Inf,-Inf,-Inf
AG-Monien/grid1_dual,-Inf,-Inf,-Inf,-Inf
AG-Monien/grid2,-Inf,-Inf,-Inf,-Inf
AG-Monien/grid2_dual,-Inf,-Inf,-Inf,-Inf
AG-Monien/netz4504,-Inf,-Inf,-Inf,-Inf
AG-Monien/netz4504_dual,-Inf,-Inf,-Inf,-Inf
AG-Monien/stufe,-Inf,-Inf,-Inf,-Inf
AG-Monien/ukerbe1,-Inf,-Inf,-Inf,-Inf
AG-Monien/ukerbe1_dual,-Inf,-Inf,-Inf,-Inf
Arenas/celegans_metabolic,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Arenas/email,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
Arenas/jazz,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
Bai/bfwb398,Inf,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/bfwb62,Inf,Inf,-Inf,-Inf
Bai/bfwb782,Inf,Inf,0.00000000000000000000000000000000000e+00,-Inf
Bai/mhd3200b,Inf,Inf,0.00000000000000000000000000000000000e+00,Inf
Bai/mhdb416,Inf,Inf,0.00000000000000000000000000000000000e+00,Inf
Bai/odepb400,Inf,Inf,0.00000000000000000000000000000000000e+00,Inf
Barabasi/NotreDame_yeast,-Inf,-Inf,-Inf,-Inf
Bates/Chem97ZtZ,Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
Boeing/bcsstm37,Inf,Inf,-Inf,Inf
Boeing/bcsstm38,Inf,Inf,0.00000000000000000000000000000000000e+00,Inf
Cunningham/m3plates,Inf,-Inf,-Inf,-Inf
DIMACS10/chesapeake,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
DIMACS10/delaunay_n10,-Inf,-Inf,-Inf,-Inf
DIMACS10/delaunay_n11,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
DIMACS10/uk,-Inf,-Inf,-Inf,-Inf
FIDAP/ex32,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
FIDAP/ex5,Inf,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
GHS_indef/laser,-Inf,-Inf,-Inf,-Inf
Gleich/minnesota,-Inf,-Inf,-Inf,-Inf
Gset/G11,-Inf,-Inf,-Inf,-Inf
Gset/G12,-Inf,-Inf,-Inf,-Inf
Gset/G13,-Inf,-Inf,-Inf,-Inf
Gset/G14,-Inf,-Inf,-Inf,-Inf
Gset/G15,-Inf,-Inf,-Inf,-Inf
Gset/G16,-Inf,-Inf,-Inf,-Inf
Gset/G17,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
Gset/G18,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
Gset/G19,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
Gset/G20,-Inf,-Inf,-Inf,-Inf
Gset/G21,-Inf,-Inf,-Inf,-Inf
Gset/G32,-Inf,-Inf,-Inf,-Inf
Gset/G33,-Inf,-Inf,-Inf,-Inf
Gset/G34,-Inf,-Inf,-Inf,-Inf
Gset/G43,-Inf,-Inf,-Inf,-Inf
Gset/G44,-Inf,-Inf,-Inf,-Inf
Gset/G45,-Inf,-Inf,-Inf,-Inf
Gset/G46,-Inf,-Inf,-Inf,-Inf
Gset/G47,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
Gset/G48,-Inf,-Inf,-Inf,-Inf
Gset/G49,-Inf,-Inf,-Inf,-Inf
Gset/G50,-Inf,-Inf,-Inf,-Inf
Gset/G51,-Inf,-Inf,-Inf,-Inf
Gset/G52,-Inf,-Inf,-Inf,-Inf
Gset/G53,-Inf,-Inf,-Inf,-Inf
Gset/G54,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
Gset/G57,-Inf,-Inf,-Inf,-Inf
HB/1138_bus,Inf,-Inf,-Inf,-Inf
HB/494_bus,Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
HB/662_bus,Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
HB/685_bus,Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
HB/ash292,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
HB/ash85,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcspwr01,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcspwr02,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcspwr03,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcspwr04,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcspwr05,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcspwr06,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
HB/bcspwr07,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
HB/bcspwr08,-Inf,-Inf,-Inf,-Inf
HB/bcspwr09,-Inf,-Inf,-Inf,-Inf
HB/bcsstk01,Inf,Inf,0.00000000000000000000000000000000000e+00,Inf
HB/bcsstk02,Inf,Inf,-Inf,Inf
HB/bcsstk03,Inf,Inf,0.00000000000000000000000000000000000e+00,Inf
HB/bcsstk04,Inf,Inf,0.00000000000000000000000000000000000e+00,Inf
HB/bcsstk05,Inf,Inf,-Inf,Inf
HB/bcsstk06,Inf,Inf,0.00000000000000000000000000000000000e+00,Inf
HB/bcsstk07,Inf,Inf,0.00000000000000000000000000000000000e+00,Inf
HB/bcsstk08,Inf,Inf,0.00000000000000000000000000000000000e+00,Inf
HB/bcsstk09,Inf,Inf,0.00000000000000000000000000000000000e+00,Inf
HB/bcsstk19,Inf,Inf,0.00000000000000000000000000000000000e+00,Inf
HB/bcsstk20,Inf,Inf,0.00000000000000000000000000000000000e+00,Inf
HB/bcsstk22,Inf,Inf,-Inf,Inf
HB/bcsstm01,-Inf,-Inf,-Inf,-Inf
HB/bcsstm02,-Inf,-Inf,-Inf,-Inf
HB/bcsstm03,Inf,-Inf,-Inf,-Inf
HB/bcsstm04,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm05,-Inf,-Inf,-Inf,-Inf
HB/bcsstm06,Inf,-Inf,-Inf,-Inf
HB/bcsstm07,Inf,Inf,-Inf,Inf
HB/bcsstm08,Inf,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm09,Inf,Inf,-Inf,Inf
HB/bcsstm11,Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm12,Inf,Inf,0.00000000000000000000000000000000000e+00,Inf
HB/bcsstm19,Inf,Inf,0.00000000000000000000000000000000000e+00,Inf
HB/bcsstm20,Inf,Inf,0.00000000000000000000000000000000000e+00,Inf
HB/bcsstm21,Inf,Inf,0.00000000000000000000000000000000000e+00,-Inf
HB/bcsstm22,Inf,Inf,-Inf,-Inf
HB/bcsstm23,Inf,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm24,Inf,Inf,-Inf,Inf
HB/bcsstm25,Inf,Inf,0.00000000000000000000000000000000000e+00,Inf
HB/bcsstm26,Inf,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/blckhole,-Inf,-Inf,-Inf,-Inf
HB/can_1054,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
HB/can_1072,-Inf,-Inf,-Inf,-Inf
HB/can_144,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_161,-Inf,-Inf,-Inf,-Inf
HB/can_187,-Inf,-Inf,-Inf,-Inf
HB/can_229,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_24,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_256,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
HB/can_268,-Inf,-Inf,-Inf,-Inf
HB/can_292,-Inf,-Inf,-Inf,-Inf
HB/can_445,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
HB/can_61,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
HB/can_62,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_634,-Inf,-Inf,-Inf,-Inf
HB/can_715,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
HB/can_73,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
HB/can_838,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_96,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_1005,-Inf,-Inf,-Inf,-Inf
HB/dwt_1007,-Inf,-Inf,-Inf,-Inf
HB/dwt_1242,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
HB/dwt_162,-Inf,-Inf,-Inf,-Inf
HB/dwt_193,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_198,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_209,-Inf,-Inf,-Inf,-Inf
HB/dwt_221,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
HB/dwt_234,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
HB/dwt_245,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
HB/dwt_307,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
HB/dwt_310,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
HB/dwt_346,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
HB/dwt_361,-Inf,-Inf,-Inf,-Inf
HB/dwt_419,-Inf,-Inf,-Inf,-Inf
HB/dwt_492,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
HB/dwt_503,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
HB/dwt_512,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
HB/dwt_59,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
HB/dwt_592,-Inf,-Inf,-Inf,-Inf
HB/dwt_607,-Inf,-Inf,-Inf,-Inf
HB/dwt_66,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_72,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
HB/dwt_758,-Inf,-Inf,-Inf,-Inf
HB/dwt_869,-Inf,-Inf,-Inf,-Inf
HB/dwt_87,-Inf,-Inf,-Inf,-Inf
HB/dwt_878,-Inf,-Inf,-Inf,-Inf
HB/dwt_918,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
HB/dwt_992,-Inf,-Inf,-Inf,-Inf
HB/eris1176,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
HB/gr_30_30,-Inf,-Inf,-Inf,-Inf
HB/jagmesh1,-Inf,-Inf,-Inf,-Inf
HB/jagmesh2,-Inf,-Inf,-Inf,-Inf
HB/jagmesh3,-Inf,-Inf,-Inf,-Inf
HB/jagmesh4,-Inf,-Inf,-Inf,-Inf
HB/jagmesh5,-Inf,-Inf,-Inf,-Inf
HB/jagmesh6,-Inf,-Inf,-Inf,-Inf
HB/jagmesh7,-Inf,-Inf,-Inf,-Inf
HB/jagmesh8,-Inf,-Inf,-Inf,-Inf
HB/jagmesh9,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
HB/lap_25,-Inf,-Inf,-Inf,-Inf
HB/lshp1009,-Inf,-Inf,-Inf,-Inf
HB/lshp1270,-Inf,-Inf,-Inf,-Inf
HB/lshp1561,-Inf,-Inf,-Inf,-Inf
HB/lshp1882,-Inf,-Inf,-Inf,-Inf
HB/lshp2233,-Inf,-Inf,-Inf,-Inf
HB/lshp2614,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
HB/lshp_265,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
HB/lshp_406,-Inf,-Inf,-Inf,-Inf
HB/lshp_577,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
HB/lshp_778,-Inf,-Inf,-Inf,-Inf
HB/lund_a,Inf,Inf,0.00000000000000000000000000000000000e+00,Inf
HB/lund_b,Inf,Inf,-Inf,0.00000000000000000000000000000000000e+00
HB/nos1,Inf,Inf,0.00000000000000000000000000000000000e+00,Inf
HB/nos2,Inf,Inf,0.00000000000000000000000000000000000e+00,Inf
HB/nos3,Inf,Inf,0.00000000000000000000000000000000000e+00,Inf
HB/nos4,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/nos5,Inf,Inf,0.00000000000000000000000000000000000e+00,Inf
HB/nos6,Inf,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/nos7,Inf,Inf,-Inf,0.00000000000000000000000000000000000e+00
HB/plat362,Inf,Inf,-Inf,Inf
HB/saylr3,-Inf,-Inf,-Inf,-Inf
HB/sherman1,-Inf,-Inf,-Inf,-Inf
JGD_BIBD/bibd_81_2,-Inf,-Inf,-Inf,-Inf
JGD_SPG/EX1,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
JGD_SPG/EX2,-Inf,-Inf,-Inf,-Inf
JGD_Trefethen/Trefethen_150,Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_20,-Inf,-Inf,-Inf,-Inf
JGD_Trefethen/Trefethen_200,Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_200b,Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_20b,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
JGD_Trefethen/Trefethen_300,Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_500,Inf,-Inf,-Inf,-Inf
JGD_Trefethen/Trefethen_700,Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
ML_Graph/Binaryalphadigs_10NN,Inf,-Inf,-Inf,-Inf
ML_Graph/Ecoli_10NN,Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
ML_Graph/Glass_10NN,Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/Olivetti_norm_10NN,Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/Spectro_10NN,Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/Vehicle_10NN,Inf,-Inf,-Inf,-Inf
ML_Graph/YaleA_10NN,Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
ML_Graph/breasttissue_10NN,Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
ML_Graph/cnae9_10NN,Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
ML_Graph/collins_15NN,Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
ML_Graph/dermatology_5NN,Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
ML_Graph/iris_dataset_30NN,Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
ML_Graph/mice_10NN,Inf,-Inf,-Inf,-Inf
ML_Graph/micromass_10NN,Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/umistfacesnorm_10NN,Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
Mycielski/mycielskian5,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Mycielski/mycielskian6,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
Mycielski/mycielskian7,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
Mycielski/mycielskian8,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
Mycielski/mycielskian9,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
Newman/adjnoun,-Inf,-Inf,-Inf,-Inf
Newman/dolphins,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
Newman/football,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Newman/karate,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Newman/lesmis,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Newman/netscience,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
Newman/polbooks,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
Newman/power,-Inf,-Inf,-Inf,-Inf
Oberwolfach/LF10,Inf,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Oberwolfach/LFAT5,Inf,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Oberwolfach/filter2D,Inf,Inf,0.00000000000000000000000000000000000e+00,Inf
Oberwolfach/rail_1357,Inf,Inf,0.00000000000000000000000000000000000e+00,Inf
Oberwolfach/spiral,-Inf,-Inf,-Inf,-Inf
Oberwolfach/t2dal_e,-Inf,-Inf,-Inf,-Inf
PARSEC/Si2,Inf,Inf,0.00000000000000000000000000000000000e+00,Inf
Pajek/Erdos02,-Inf,-Inf,-Inf,-Inf
Pajek/Erdos971,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Erdos972,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
Pajek/Erdos981,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
Pajek/Erdos982,-Inf,-Inf,-Inf,-Inf
Pajek/Erdos991,-Inf,-Inf,-Inf,-Inf
Pajek/Erdos992,-Inf,-Inf,-Inf,-Inf
Pajek/GD06_theory,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
Pajek/GD96_c,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD97_a,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD97_b,Inf,-Inf,-Inf,-Inf
Pajek/GD98_c,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
Pajek/GD99_b,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
Pajek/Journals,Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
Pajek/Sandi_authors,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/USAir97,Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
Pajek/USpowerGrid,-Inf,-Inf,-Inf,-Inf
Pajek/yeast,-Inf,-Inf,-Inf,-Inf
Pothen/mesh1e1,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pothen/mesh1em1,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pothen/mesh1em6,Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pothen/mesh2e1,Inf,Inf,-Inf,-Inf
Pothen/mesh2em5,Inf,Inf,-Inf,0.00000000000000000000000000000000000e+00
Pothen/mesh3e1,-Inf,-Inf,-Inf,-Inf
Pothen/mesh3em5,-Inf,-Inf,-Inf,-Inf
Pothen/sphere2,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
Pothen/sphere3,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
Rajat/rajat02,-Inf,-Inf,-Inf,-Inf
Schenk_IBMNA/c-18,Inf,Inf,-Inf,Inf
VDOL/dynamicSoaringProblem_1,Inf,Inf,-Inf,-Inf
VDOL/dynamicSoaringProblem_2,Inf,Inf,-Inf,Inf
VDOL/freeFlyingRobot_1,Inf,Inf,-Inf,Inf
VDOL/freeFlyingRobot_2,Inf,Inf,-Inf,Inf
VDOL/freeFlyingRobot_3,Inf,Inf,0.00000000000000000000000000000000000e+00,Inf
VDOL/freeFlyingRobot_4,Inf,Inf,-Inf,Inf
VDOL/goddardRocketProblem_1,Inf,Inf,-Inf,Inf
VDOL/goddardRocketProblem_2,Inf,Inf,0.00000000000000000000000000000000000e+00,Inf
VDOL/hangGlider_1,Inf,Inf,-Inf,Inf
VDOL/hangGlider_2,Inf,Inf,-Inf,Inf
VDOL/lowThrust_1,Inf,Inf,-Inf,0.00000000000000000000000000000000000e+00
VDOL/orbitRaising_1,Inf,Inf,0.00000000000000000000000000000000000e+00,Inf
VDOL/orbitRaising_2,Inf,Inf,0.00000000000000000000000000000000000e+00,Inf
VDOL/orbitRaising_3,Inf,Inf,0.00000000000000000000000000000000000e+00,Inf
VDOL/orbitRaising_4,Inf,Inf,0.00000000000000000000000000000000000e+00,Inf
VDOL/reorientation_1,Inf,Inf,-Inf,Inf
VDOL/reorientation_2,Inf,Inf,0.00000000000000000000000000000000000e+00,Inf
VDOL/spaceShuttleEntry_1,Inf,Inf,0.00000000000000000000000000000000000e+00,Inf
VDOL/spaceStation_1,Inf,Inf,-Inf,Inf
VDOL/spaceStation_10,Inf,Inf,0.00000000000000000000000000000000000e+00,Inf
VDOL/spaceStation_11,Inf,Inf,-Inf,Inf
VDOL/spaceStation_12,Inf,Inf,0.00000000000000000000000000000000000e+00,Inf
VDOL/spaceStation_2,Inf,Inf,0.00000000000000000000000000000000000e+00,Inf
VDOL/spaceStation_3,Inf,Inf,0.00000000000000000000000000000000000e+00,Inf
VDOL/spaceStation_4,Inf,Inf,0.00000000000000000000000000000000000e+00,Inf
VDOL/spaceStation_5,Inf,Inf,0.00000000000000000000000000000000000e+00,Inf
VDOL/spaceStation_6,Inf,Inf,0.00000000000000000000000000000000000e+00,Inf
VDOL/spaceStation_7,Inf,Inf,0.00000000000000000000000000000000000e+00,Inf
VDOL/spaceStation_8,Inf,Inf,0.00000000000000000000000000000000000e+00,Inf
VDOL/spaceStation_9,Inf,Inf,0.00000000000000000000000000000000000e+00,Inf
VDOL/tumorAntiAngiogenesis_1,Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_2,Inf,Inf,-Inf,0.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_3,Inf,Inf,0.00000000000000000000000000000000000e+00,Inf
VDOL/tumorAntiAngiogenesis_4,Inf,Inf,0.00000000000000000000000000000000000e+00,Inf
VDOL/tumorAntiAngiogenesis_5,Inf,Inf,0.00000000000000000000000000000000000e+00,Inf
VDOL/tumorAntiAngiogenesis_6,Inf,Inf,0.00000000000000000000000000000000000e+00,Inf
VDOL/tumorAntiAngiogenesis_7,Inf,Inf,0.00000000000000000000000000000000000e+00,Inf
VDOL/tumorAntiAngiogenesis_8,Inf,Inf,0.00000000000000000000000000000000000e+00,Inf


==> data/eigen_general_08/eigenvectors_logarithmic_relative_error.sorted.csv <==
percent,Float8_4,Float8_5,LinearTakum8,Posit8
0.0,0.0,0.0,0.0,0.0
0.0033222591362126247,0.0,0.0,0.0,0.0
0.006644518272425249,0.0,0.0,0.0,0.0
0.009966777408637873,0.0,0.0,0.0,0.0
0.013289036544850499,0.0,0.0,0.0,0.0
0.016611295681063124,0.0,0.0,0.0,0.0
0.019933554817275746,0.0,0.0,0.0,0.0
0.023255813953488372,0.0,0.0,0.0,0.0
0.026578073089700997,0.0,0.0,0.0,0.0
0.029900332225913623,0.0,0.0,0.0,0.0
0.03322259136212625,0.0,0.0,0.0,0.0
0.036544850498338874,0.0,0.0,0.0,0.0
0.03986710963455149,0.0,0.0,0.0,0.0
0.04318936877076412,0.0,0.0,0.0,0.0
0.046511627906976744,0.0,0.0,0.0,0.0
0.04983388704318937,0.0,0.0,0.0,0.0
0.053156146179401995,0.0,0.0,0.0,0.0
0.05647840531561462,0.0,0.0,0.0,0.0
0.059800664451827246,0.0,0.0,0.0,0.0
0.06312292358803986,0.0,0.0,0.0,0.0
0.0664451827242525,0.0,0.0,0.0,0.0
0.06976744186046512,0.0,0.0,0.0,0.0
0.07308970099667775,0.0,0.0,0.0,0.0
0.07641196013289037,0.0,0.0,0.0,0.0
0.07973421926910298,0.0,0.0,0.0,0.0
0.08305647840531562,0.0,0.0,0.0,0.0
0.08637873754152824,0.0,0.0,0.0,0.0
0.08970099667774087,0.0,0.0,0.0,0.0
0.09302325581395349,0.0,0.0,0.0,0.0
0.09634551495016612,0.0,0.0,0.0,0.0
0.09966777408637874,0.0,0.0,0.0,0.0
0.10299003322259136,0.0,0.0,0.0,0.0
0.10631229235880399,0.0,0.0,0.0,0.0
0.10963455149501661,0.0,0.0,0.0,0.0
0.11295681063122924,0.0,0.0,0.0,0.0
0.11627906976744186,0.0,0.0,0.0,0.0
0.11960132890365449,0.0,0.0,0.0,0.0
0.12292358803986711,0.0,0.0,0.0,0.0
0.12624584717607973,0.0,0.0,0.0,0.0
0.12956810631229235,0.0,0.0,0.0,0.0
0.132890365448505,0.0,0.0,0.0,0.0
0.1362126245847176,0.0,0.0,0.0,0.0
0.13953488372093023,0.0,0.0,0.0,0.0
0.14285714285714285,0.0,0.0,0.0,0.0
0.1461794019933555,0.0,0.0,0.0,0.0
0.14950166112956811,0.0,0.0,0.0,0.0
0.15282392026578073,0.0,0.0,0.0,0.0
0.15614617940199335,0.0,0.0,0.0,0.0
0.15946843853820597,0.0,0.0,0.0,0.0
0.16279069767441862,0.0,0.0,0.0,0.0
0.16611295681063123,0.0,0.0,0.0,0.0
0.16943521594684385,0.0,0.0,0.0,0.0
0.17275747508305647,0.0,0.0,0.0,0.0
0.1760797342192691,0.0,0.0,0.0,0.0
0.17940199335548174,0.0,0.0,0.0,0.0
0.18272425249169436,0.0,0.0,0.0,0.0
0.18604651162790697,0.0,0.0,0.0,0.0
0.1893687707641196,0.0,0.0,0.0,0.0
0.19269102990033224,0.0,0.0,0.0,0.0
0.19601328903654486,0.0,0.0,0.0,0.0
0.19933554817275748,0.0,0.0,0.0,0.0
0.2026578073089701,0.0,0.0,0.0,0.0
0.2059800664451827,0.0,0.0,0.0,0.0
0.20930232558139536,0.0,0.0,0.0,0.0
0.21262458471760798,0.0,0.0,0.0,0.0
0.2159468438538206,0.0,0.0,0.0,0.0
0.21926910299003322,0.0,0.0,0.0,0.0
0.22259136212624583,0.0,0.0,0.0,0.0
0.22591362126245848,0.0,0.0,0.0,0.0
0.2292358803986711,0.0,0.0,0.0,0.0
0.23255813953488372,0.0,0.0,0.0,0.0
0.23588039867109634,0.0,0.0,0.0,0.0
0.23920265780730898,0.0,0.0,0.0,0.0
0.2425249169435216,0.0,0.0,0.0,0.0
0.24584717607973422,0.0,0.0,0.0,0.0
0.24916943521594684,0.0,0.0,0.0,0.0
0.25249169435215946,0.0,0.0,0.0,0.0
0.2558139534883721,0.0,0.0,0.0,0.0
0.2591362126245847,0.0,0.0,0.0,0.0
0.26245847176079734,0.0,0.0,0.0,0.0
0.26578073089701,0.0,0.0,0.0,0.0
0.2691029900332226,0.0,0.0,0.0,0.0
0.2724252491694352,0.0,0.0,0.0,0.0
0.2757475083056478,0.0,0.0,0.0,0.0
0.27906976744186046,0.0,0.0,0.0,0.0
0.2823920265780731,0.0,0.0,0.0,0.0
0.2857142857142857,0.0,0.0,0.0,0.0
0.28903654485049834,0.0,0.0,0.0,0.0
0.292358803986711,0.0,0.0,0.0,0.0
0.2956810631229236,0.0,0.0,0.0,0.0
0.29900332225913623,0.0,0.0,0.0,0.0
0.3023255813953488,0.0,0.0,0.0,0.0
0.30564784053156147,0.0,0.0,0.0,0.0
0.3089700996677741,0.0,0.0,0.0,0.0
0.3122923588039867,0.0,0.0,0.0,0.0
0.31561461794019935,0.0,0.0,0.0,0.0
0.31893687707641194,0.0,0.0,0.0,0.0
0.3222591362126246,0.0,0.0,0.0,0.0
0.32558139534883723,0.0,0.0,0.0,0.0
0.3289036544850498,0.0,0.0,0.0,0.0
0.33222591362126247,0.0,0.0,0.0,0.0
0.33554817275747506,0.0,0.0,0.0,0.0
0.3388704318936877,0.0,0.0,0.0,0.0
0.34219269102990035,0.0,0.0,0.0,0.0
0.34551495016611294,0.0,0.0,0.0,0.0
0.3488372093023256,0.0,0.0,0.0,0.0
0.3521594684385382,0.0,0.0,0.0,0.0
0.3554817275747508,0.0,0.0,0.0,0.0
0.3588039867109635,0.0,0.0,0.0,0.0
0.36212624584717606,0.0,0.0,0.0,0.0
0.3654485049833887,0.0,0.0,0.0,0.0
0.3687707641196013,0.0,0.0,0.0,0.0
0.37209302325581395,0.0,0.0,0.0,0.0
0.3754152823920266,0.0,0.0,0.0,0.0
0.3787375415282392,0.0,0.0,0.0,0.0
0.38205980066445183,0.0,0.0,0.0,0.0
0.3853820598006645,0.0,0.0,0.0,0.0
0.38870431893687707,0.0,0.0,0.0,0.0
0.3920265780730897,0.0,0.0,0.0,0.0
0.3953488372093023,0.0,0.0,0.0,0.0
0.39867109634551495,0.0,0.0,0.0,0.0
0.4019933554817276,0.0,0.0,0.0,0.0
0.4053156146179402,0.0,0.0,0.0,0.0
0.40863787375415284,0.0,0.0,0.0,0.0
0.4119601328903654,0.0,0.0,0.0,0.0
0.4152823920265781,0.0,0.0,0.0,0.0
0.4186046511627907,0.0,0.0,0.0,0.0
0.4219269102990033,0.0,0.0,0.0,0.0
0.42524916943521596,0.0,0.0,0.0,0.0
0.42857142857142855,0.0,0.0,0.0,0.0
0.4318936877076412,0.0,0.0,0.0,0.0
0.43521594684385384,0.0,0.0,0.0,0.0
0.43853820598006643,0.0,0.0,0.0,0.0
0.4418604651162791,0.0,0.0,0.0,0.0
0.44518272425249167,0.0,0.0,0.0,0.0
0.4485049833887043,0.0,0.0,0.0,0.0
0.45182724252491696,0.0,0.0,0.0,0.0
0.45514950166112955,0.0,0.0,0.0,0.0
0.4584717607973422,0.0,0.0,0.0,0.0
0.46179401993355484,0.0,0.0,0.0,0.0
0.46511627906976744,0.0,0.0,0.0,0.0
0.4684385382059801,0.0,0.0,0.0,0.0
0.4717607973421927,0.0,0.0,0.0,0.0
0.4750830564784053,0.0,0.0,0.0,0.0
0.47840531561461797,0.0,0.0,0.0,0.0
0.48172757475083056,0.0,0.0,0.0,0.0
0.4850498338870432,0.0,0.0,0.0,0.0
0.4883720930232558,0.0,0.0,0.0,0.0
0.49169435215946844,0.0,0.0,0.0,0.0
0.4950166112956811,0.0,0.0,0.0,0.0
0.4983388704318937,0.0,0.0,0.0,0.0
0.5016611295681063,0.0,0.0,0.0,0.0
0.5049833887043189,0.0,0.0,0.0,0.0
0.5083056478405316,0.0,0.0,0.0,0.0
0.5116279069767442,0.0,0.0,0.0,0.0
0.5149501661129569,0.0,0.0,0.0,0.0
0.5182724252491694,0.0,0.0,0.0,0.0
0.521594684385382,0.0,0.0,0.0,0.0
0.5249169435215947,0.0,0.0,0.0,0.0
0.5282392026578073,0.0,0.0,0.0,0.0
0.53156146179402,0.0,0.0,0.0,0.0
0.5348837209302325,0.0,0.0,0.0,0.0
0.5382059800664452,0.0,0.0,0.0,0.0
0.5415282392026578,0.0,0.0,0.0,0.0
0.5448504983388704,0.0,0.0,0.0,0.0
0.5481727574750831,0.0,0.0,0.0,0.0
0.5514950166112956,0.0,0.0,0.0,0.0
0.5548172757475083,0.0,0.0,0.0,0.0
0.5581395348837209,0.0,0.0,0.0,0.0
0.5614617940199336,0.0,0.0,0.0,0.0
0.5647840531561462,0.0,0.0,0.0,0.0
0.5681063122923588,0.0,0.0,0.0,0.0
0.5714285714285714,0.0,0.0,0.0,0.0
0.574750830564784,0.0,0.0,0.0,0.0
0.5780730897009967,0.0,0.0,0.0,0.0
0.5813953488372093,0.0,0.0,0.0,0.0
0.584717607973422,0.0,0.0,0.0,0.0
0.5880398671096345,0.0,0.0,0.0,0.0
0.5913621262458472,0.0,0.0,0.0,0.0
0.5946843853820598,0.0,0.0,0.0,0.0
0.5980066445182725,0.0,0.0,0.0,0.0
0.6013289036544851,0.0,0.0,0.0,0.0
0.6046511627906976,0.0,0.0,0.0,0.0
0.6079734219269103,0.0,0.0,0.0,0.0
0.6112956810631229,0.0,0.0,0.0,0.0
0.6146179401993356,0.0,0.0,0.0,0.0
0.6179401993355482,0.0,0.0,0.0,0.0
0.6212624584717608,0.0,0.0,0.0,0.0
0.6245847176079734,0.0,0.0,0.0,0.0
0.627906976744186,0.0,0.0,0.0,0.0
0.6312292358803987,0.0,0.0,0.0,0.0
0.6345514950166113,0.0,0.0,0.0,0.0
0.6378737541528239,0.0,0.0,0.0,0.0
0.6411960132890365,0.0,0.0,0.0,0.0
0.6445182724252492,0.0,0.0,0.0,0.0
0.6478405315614618,0.0,0.0,0.0,0.0
0.6511627906976745,0.0,0.0,0.0,0.0
0.654485049833887,0.0,0.0,0.0,0.0
0.6578073089700996,0.0,0.0,0.0,0.0
0.6611295681063123,0.0,0.0,0.0,0.0
0.6644518272425249,0.0,0.0,0.0,0.0
0.6677740863787376,0.0,0.0,0.0,0.0
0.6710963455149501,0.0,0.0,0.0,0.0
0.6744186046511628,0.0,0.0,0.0,0.0
0.6777408637873754,0.0,0.0,0.0,0.0
0.6810631229235881,0.0,0.0,0.0,0.0
0.6843853820598007,0.0,0.0,0.0,0.0
0.6877076411960132,0.0,0.0,0.0,0.0
0.6910299003322259,0.0,0.0,0.0,0.0
0.6943521594684385,0.0,0.0,0.0,0.0
0.6976744186046512,0.0,0.0,0.0,0.0
0.7009966777408638,0.0,0.0,0.0,0.0
0.7043189368770764,0.0,0.0,0.0,0.0
0.707641196013289,0.0,0.0,0.0,0.0
0.7109634551495017,0.0,0.0,0.0,0.0
0.7142857142857143,0.0,0.0,0.0,0.0
0.717607973421927,0.0,0.0,0.0,0.0
0.7209302325581395,0.0,0.0,0.0,0.0
0.7242524916943521,0.0,0.0,0.0,0.0
0.7275747508305648,0.0,0.0,0.0,0.0
0.7308970099667774,0.0,0.0,0.0,0.0
0.7342192691029901,0.0,0.0,0.0,0.0
0.7375415282392026,0.0,0.0,0.0,0.0
0.7408637873754153,0.0,0.0,0.0,0.0
0.7441860465116279,0.0,0.0,0.0,0.0
0.7475083056478405,0.0,0.0,0.0,0.0
0.7508305647840532,0.0,0.0,0.0,0.0
0.7541528239202658,0.0,0.0,0.0,0.0
0.7574750830564784,0.0,0.0,0.0,0.0
0.760797342192691,0.0,0.0,0.0,0.0
0.7641196013289037,0.0,0.0,0.0,0.0
0.7674418604651163,0.0,0.0,0.0,0.0
0.770764119601329,0.0,0.0,0.0,0.0
0.7740863787375415,0.0,0.0,0.0,0.0
0.7774086378737541,0.0,0.0,0.0,0.0
0.7807308970099668,0.0,0.0,0.0,0.0
0.7840531561461794,0.0,0.0,0.0,0.0
0.7873754152823921,0.0,0.0,0.0,0.0
0.7906976744186046,0.0,0.0,0.0,0.0
0.7940199335548173,0.0,0.0,0.0,0.0
0.7973421926910299,0.0,0.0,0.0,0.0
0.8006644518272426,0.0,0.0,0.0,0.0
0.8039867109634552,0.0,0.0,0.0,0.0
0.8073089700996677,0.0,0.0,0.0,0.0
0.8106312292358804,0.0,0.0,0.0,0.0
0.813953488372093,0.0,0.0,0.0,0.0
0.8172757475083057,0.0,0.0,0.0,0.0
0.8205980066445183,0.0,0.0,0.0,0.0
0.8239202657807309,0.0,0.0,0.0,0.0
0.8272425249169435,0.0,0.0,0.0,0.0
0.8305647840531561,0.0,0.0,0.0,0.0
0.8338870431893688,0.0,0.0,0.0,0.0
0.8372093023255814,0.0,0.0,0.0,0.0
0.840531561461794,0.0,0.0,0.0,0.0
0.8438538205980066,0.0,0.0,0.0,0.0
0.8471760797342193,0.0,0.0,0.0,0.0
0.8504983388704319,0.0,0.0,0.0,0.0
0.8538205980066446,0.0,0.0,0.0,0.0
0.8571428571428571,0.0,0.0,0.0,0.0
0.8604651162790697,0.0,0.0,0.0,0.0
0.8637873754152824,0.0,0.0,0.0,0.0
0.867109634551495,0.0,0.0,0.0,0.0
0.8704318936877077,0.0,0.0,0.0,0.0
0.8737541528239202,0.0,0.0,0.0,0.0
0.8770764119601329,0.0,0.0,0.0,0.0
0.8803986710963455,0.0,0.0,0.0,0.0
0.8837209302325582,0.0,0.0,0.0,0.0
0.8870431893687708,0.0,0.0,0.0,0.0
0.8903654485049833,0.0,0.0,0.0,0.0
0.893687707641196,0.0,0.0,0.0,0.0
0.8970099667774086,0.0,0.0,0.0,0.0
0.9003322259136213,0.0,0.0,0.0,0.0
0.9036544850498339,0.0,0.0,0.0,0.0
0.9069767441860465,0.0,0.0,0.0,0.0
0.9102990033222591,0.0,0.0,0.0,0.0
0.9136212624584718,0.0,0.0,0.0,0.0
0.9169435215946844,0.0,0.0,0.0,0.0
0.920265780730897,0.0,0.0,0.0,0.0
0.9235880398671097,0.0,0.0,0.0,0.0
0.9269102990033222,0.0,0.0,0.0,0.0
0.9302325581395349,0.0,0.0,0.0,0.0
0.9335548172757475,0.0,0.0,0.0,0.0
0.9368770764119602,0.0,0.0,0.0,0.0
0.9401993355481728,0.0,0.0,0.0,0.0
0.9435215946843853,0.0,0.0,0.0,0.0
0.946843853820598,0.0,0.0,0.0,0.0
0.9501661129568106,0.0,0.0,0.0,0.0
0.9534883720930233,0.0,0.0,0.0,0.0
0.9568106312292359,0.0,0.0,0.0,0.0
0.9601328903654485,0.0,0.0,0.0,0.0
0.9634551495016611,0.0,0.0,0.0,0.0
0.9667774086378738,0.0,0.0,0.0,0.0
0.9700996677740864,0.0,0.0,0.0,0.0
0.973421926910299,0.0,0.0,0.0,0.0
0.9767441860465116,0.0,0.0,0.0,0.0
0.9800664451827242,0.0,0.0,0.0,0.0
0.9833887043189369,0.0,0.0,0.0,0.0
0.9867109634551495,0.0,0.0,0.0,0.0
0.9900332225913622,0.0,0.0,0.0,0.0
0.9933554817275747,0.0,0.0,0.0,0.0
0.9966777408637874,0.0,0.0,0.0,0.0
1.0,0.0,0.0,0.0,0.0


==> data/eigen_general_08/eigenvectors_relative_error.csv <==
matrix\type,Float8_4,Float8_5,LinearTakum8,Posit8
AG-Monien/L,-Inf,-Inf,-Inf,-Inf
AG-Monien/cage,-Inf,-Inf,-Inf,-Inf
AG-Monien/diag,-Inf,-Inf,-Inf,-Inf
AG-Monien/grid1,-Inf,-Inf,-Inf,-Inf
AG-Monien/grid1_dual,-Inf,-Inf,-Inf,-Inf
AG-Monien/grid2,-Inf,-Inf,-Inf,-Inf
AG-Monien/grid2_dual,-Inf,-Inf,-Inf,-Inf
AG-Monien/netz4504,-Inf,-Inf,-Inf,-Inf
AG-Monien/netz4504_dual,-Inf,-Inf,-Inf,-Inf
AG-Monien/stufe,-Inf,-Inf,-Inf,-Inf
AG-Monien/ukerbe1,-Inf,-Inf,-Inf,-Inf
AG-Monien/ukerbe1_dual,-Inf,-Inf,-Inf,-Inf
Arenas/celegans_metabolic,-Inf,-Inf,1.38083638227078372078891058802885527e+02,8.03410630298347426569071926875604044e-01
Arenas/email,-Inf,-Inf,3.41353604865933089452569523814266827e+00,-Inf
Arenas/jazz,-Inf,-Inf,5.94063126243646361154797904318657064e+01,-Inf
Bai/bfwb398,Inf,Inf,5.70437587640772606167571201495393269e+01,9.99993406824353859057903322887897357e-01
Bai/bfwb62,Inf,Inf,-Inf,-Inf
Bai/bfwb782,Inf,Inf,2.45931774418942962802162582933759244e+02,-Inf
Bai/mhd3200b,Inf,Inf,1.28235160563514289357879434584855154e+00,Inf
Bai/mhdb416,Inf,Inf,1.40830172954776618576333522999024292e+00,Inf
Bai/odepb400,Inf,Inf,4.82413327436422964870496392187081627e+00,Inf
Barabasi/NotreDame_yeast,-Inf,-Inf,-Inf,-Inf
Bates/Chem97ZtZ,Inf,-Inf,-Inf,1.30002275853135372437116977015965717e+00
Boeing/bcsstm37,Inf,Inf,-Inf,Inf
Boeing/bcsstm38,Inf,Inf,1.81964895447643780729998511033301056e+00,Inf
Cunningham/m3plates,Inf,-Inf,-Inf,-Inf
DIMACS10/chesapeake,-Inf,-Inf,-Inf,9.70275640827144983107703475546661465e-01
DIMACS10/delaunay_n10,-Inf,-Inf,-Inf,-Inf
DIMACS10/delaunay_n11,-Inf,-Inf,1.78424577646462446190901665107066163e+03,-Inf
DIMACS10/uk,-Inf,-Inf,-Inf,-Inf
FIDAP/ex32,-Inf,-Inf,1.84801746232968900417826955591718538e+00,7.28711851001589326360549728719979928e-01
FIDAP/ex5,Inf,Inf,1.37956716169782660011823589274440559e+01,3.77642728191154688622339105773031842e+03
GHS_indef/laser,-Inf,-Inf,-Inf,-Inf
Gleich/minnesota,-Inf,-Inf,-Inf,-Inf
Gset/G11,-Inf,-Inf,-Inf,-Inf
Gset/G12,-Inf,-Inf,-Inf,-Inf
Gset/G13,-Inf,-Inf,-Inf,-Inf
Gset/G14,-Inf,-Inf,-Inf,-Inf
Gset/G15,-Inf,-Inf,-Inf,-Inf
Gset/G16,-Inf,-Inf,-Inf,-Inf
Gset/G17,-Inf,-Inf,4.74600754278374226360534883782123028e+00,-Inf
Gset/G18,-Inf,-Inf,5.44171767872028035992594228173175448e+00,-Inf
Gset/G19,-Inf,-Inf,2.39612955564334557061854911612191461e+02,-Inf
Gset/G20,-Inf,-Inf,-Inf,-Inf
Gset/G21,-Inf,-Inf,-Inf,-Inf
Gset/G32,-Inf,-Inf,-Inf,-Inf
Gset/G33,-Inf,-Inf,-Inf,-Inf
Gset/G34,-Inf,-Inf,-Inf,-Inf
Gset/G43,-Inf,-Inf,-Inf,-Inf
Gset/G44,-Inf,-Inf,-Inf,-Inf
Gset/G45,-Inf,-Inf,-Inf,-Inf
Gset/G46,-Inf,-Inf,-Inf,-Inf
Gset/G47,-Inf,-Inf,2.38645543784159116489720613463161364e+01,-Inf
Gset/G48,-Inf,-Inf,-Inf,-Inf
Gset/G49,-Inf,-Inf,-Inf,-Inf
Gset/G50,-Inf,-Inf,-Inf,-Inf
Gset/G51,-Inf,-Inf,-Inf,-Inf
Gset/G52,-Inf,-Inf,-Inf,-Inf
Gset/G53,-Inf,-Inf,-Inf,-Inf
Gset/G54,-Inf,-Inf,1.12953320454181525495760564542074992e+02,-Inf
Gset/G57,-Inf,-Inf,-Inf,-Inf
HB/1138_bus,Inf,-Inf,-Inf,-Inf
HB/494_bus,Inf,-Inf,-Inf,5.33404033603800719367029088335150410e+03
HB/662_bus,Inf,-Inf,-Inf,1.08687057785800122027543853636125585e+00
HB/685_bus,Inf,-Inf,-Inf,5.97935124317939460098501631763030756e+03
HB/ash292,-Inf,-Inf,2.58576053302853485021247458556558832e+00,-Inf
HB/ash85,-Inf,-Inf,1.56341976931800118949077571519913952e+00,1.06162955230511013897798240881034551e+00
HB/bcspwr01,-Inf,-Inf,1.63242931378641752454856850935781388e+00,1.18833150262011033286851843095124020e+00
HB/bcspwr02,-Inf,-Inf,1.11490562691282513136088497247352953e+00,1.15483856160650809669055879805403810e+00
HB/bcspwr03,-Inf,-Inf,1.80905304894527281742085681122337058e+00,1.21242235868736005124652120008230769e+00
HB/bcspwr04,-Inf,-Inf,1.37925759945885611859256816052525967e+00,1.32550641001536522782738002792181244e+00
HB/bcspwr05,-Inf,-Inf,2.50500063135731680444628298045277155e+00,1.49658662122393113157647944897419787e+00
HB/bcspwr06,-Inf,-Inf,2.38025020408529815973406844930685395e+00,-Inf
HB/bcspwr07,-Inf,-Inf,4.10248639076176014374934286507687689e+00,-Inf
HB/bcspwr08,-Inf,-Inf,-Inf,-Inf
HB/bcspwr09,-Inf,-Inf,-Inf,-Inf
HB/bcsstk01,Inf,Inf,6.30122373296474319722426617484913511e+00,Inf
HB/bcsstk02,Inf,Inf,-Inf,Inf
HB/bcsstk03,Inf,Inf,5.24143273525665684420458322137402167e+04,Inf
HB/bcsstk04,Inf,Inf,6.03698647012307257739724248685408650e+00,Inf
HB/bcsstk05,Inf,Inf,-Inf,Inf
HB/bcsstk06,Inf,Inf,3.40452021010335262725875844063420565e+00,Inf
HB/bcsstk07,Inf,Inf,3.40452021010335262725875844063420565e+00,Inf
HB/bcsstk08,Inf,Inf,6.84185781484850821587613675354204247e+04,Inf
HB/bcsstk09,Inf,Inf,6.12790996363802733448911333588271032e+00,Inf
HB/bcsstk19,Inf,Inf,3.71443485111074531495229555328620940e+00,Inf
HB/bcsstk20,Inf,Inf,1.17289687249014706959823303064363026e+00,Inf
HB/bcsstk22,Inf,Inf,-Inf,Inf
HB/bcsstm01,-Inf,-Inf,-Inf,-Inf
HB/bcsstm02,-Inf,-Inf,-Inf,-Inf
HB/bcsstm03,Inf,-Inf,-Inf,-Inf
HB/bcsstm04,-Inf,-Inf,1.74233525533395052887903225930528667e+00,1.44755846590260136267042734129211610e+00
HB/bcsstm05,-Inf,-Inf,-Inf,-Inf
HB/bcsstm06,Inf,-Inf,-Inf,-Inf
HB/bcsstm07,Inf,Inf,-Inf,Inf
HB/bcsstm08,Inf,Inf,4.17755140779154406731730304247046963e+00,1.87622371942534448182261205763510299e+03
HB/bcsstm09,Inf,Inf,-Inf,Inf
HB/bcsstm11,Inf,-Inf,2.67301052852363977764688152963305724e+03,1.27786868454778852542226712396520907e+00
HB/bcsstm12,Inf,Inf,3.79345697071271083605437340032891823e+00,Inf
HB/bcsstm19,Inf,Inf,6.66611401700275902819498128098098677e+00,Inf
HB/bcsstm20,Inf,Inf,1.22322536381334090737941786662221393e+01,Inf
HB/bcsstm21,Inf,Inf,1.95796861912702837904486318829896231e+02,-Inf
HB/bcsstm22,Inf,Inf,-Inf,-Inf
HB/bcsstm23,Inf,Inf,2.09192830972463259718837751581728514e+01,3.20619327177459369588667977158070766e+03
HB/bcsstm24,Inf,Inf,-Inf,Inf
HB/bcsstm25,Inf,Inf,7.65664362193037155669113845852865993e+00,Inf
HB/bcsstm26,Inf,Inf,1.14868362037360912358711631407095211e+04,1.31903859140068553397530701228666891e+00
HB/blckhole,-Inf,-Inf,-Inf,-Inf
HB/can_1054,-Inf,-Inf,2.00693318448111173722959336149753551e+00,-Inf
HB/can_1072,-Inf,-Inf,-Inf,-Inf
HB/can_144,-Inf,-Inf,1.54124879957769384192713216584045455e+02,1.19865844727323648228264854062744752e+00
HB/can_161,-Inf,-Inf,-Inf,-Inf
HB/can_187,-Inf,-Inf,-Inf,-Inf
HB/can_229,-Inf,-Inf,1.78618211579680294862852893384698956e+02,1.75678421397443942465615075707936601e+00
HB/can_24,-Inf,-Inf,7.47428609125361259420349574314488659e+01,6.29244398351376730286132110593160931e-01
HB/can_256,-Inf,-Inf,6.26779494524166538875222107580065505e+03,-Inf
HB/can_268,-Inf,-Inf,-Inf,-Inf
HB/can_292,-Inf,-Inf,-Inf,-Inf
HB/can_445,-Inf,-Inf,2.11046007718763607725245225722699517e+00,-Inf
HB/can_61,-Inf,-Inf,-Inf,1.13604118853115386237639583266200159e+00
HB/can_62,-Inf,-Inf,1.68300698320543227456485776981328497e+00,1.18344872444992875669935967085233097e+00
HB/can_634,-Inf,-Inf,-Inf,-Inf
HB/can_715,-Inf,-Inf,7.20789026382413954703472670012639669e+02,-Inf
HB/can_73,-Inf,-Inf,1.63331351194363995705982766926952679e+00,-Inf
HB/can_838,-Inf,-Inf,1.67875253633991545150617006454827685e+01,1.69136738550070552185864572326072676e+00
HB/can_96,-Inf,-Inf,7.54356146766423800859207116545255944e+02,1.11005986188537427596545077421758033e+00
HB/dwt_1005,-Inf,-Inf,-Inf,-Inf
HB/dwt_1007,-Inf,-Inf,-Inf,-Inf
HB/dwt_1242,-Inf,-Inf,-Inf,1.77053982419474009708017810669674925e+00
HB/dwt_162,-Inf,-Inf,-Inf,-Inf
HB/dwt_193,-Inf,-Inf,5.39900816181856430039831621855260870e+01,1.24568211071404163551915115732078536e+00
HB/dwt_198,-Inf,-Inf,3.92952293817153415854519273557384756e+00,1.40090586015683105219151155983534131e+00
HB/dwt_209,-Inf,-Inf,-Inf,-Inf
HB/dwt_221,-Inf,-Inf,1.49092527249159869624019840677462623e+00,-Inf
HB/dwt_234,-Inf,-Inf,2.16118091367852561871397260018345904e+00,-Inf
HB/dwt_245,-Inf,-Inf,4.93330238448125533901258582580961110e+01,-Inf
HB/dwt_307,-Inf,-Inf,1.92327002169099660813372004749492327e+00,-Inf
HB/dwt_310,-Inf,-Inf,1.82871560119181519052175528805431825e+00,-Inf
HB/dwt_346,-Inf,-Inf,1.66811747291193914424435971598312178e+03,-Inf
HB/dwt_361,-Inf,-Inf,-Inf,-Inf
HB/dwt_419,-Inf,-Inf,-Inf,-Inf
HB/dwt_492,-Inf,-Inf,-Inf,2.33762160008979393205436978872911879e+00
HB/dwt_503,-Inf,-Inf,2.60161938639308672142089497332781501e+02,-Inf
HB/dwt_512,-Inf,-Inf,2.97639107197285054205958531898829880e+01,-Inf
HB/dwt_59,-Inf,-Inf,-Inf,1.06986476895010104234496765574765345e+00
HB/dwt_592,-Inf,-Inf,-Inf,-Inf
HB/dwt_607,-Inf,-Inf,-Inf,-Inf
HB/dwt_66,-Inf,-Inf,8.18256270428737566075882874100487039e+00,1.46554172260533360982246063313765239e+00
HB/dwt_72,-Inf,-Inf,-Inf,1.27102426635673532787630846537871641e+00
HB/dwt_758,-Inf,-Inf,-Inf,-Inf
HB/dwt_869,-Inf,-Inf,-Inf,-Inf
HB/dwt_87,-Inf,-Inf,-Inf,-Inf
HB/dwt_878,-Inf,-Inf,-Inf,-Inf
HB/dwt_918,-Inf,-Inf,2.08393298792386076668315693638065926e+00,-Inf
HB/dwt_992,-Inf,-Inf,-Inf,-Inf
HB/eris1176,-Inf,-Inf,8.03306228923709679456548215918776849e+01,-Inf
HB/gr_30_30,-Inf,-Inf,-Inf,-Inf
HB/jagmesh1,-Inf,-Inf,-Inf,-Inf
HB/jagmesh2,-Inf,-Inf,-Inf,-Inf
HB/jagmesh3,-Inf,-Inf,-Inf,-Inf
HB/jagmesh4,-Inf,-Inf,-Inf,-Inf
HB/jagmesh5,-Inf,-Inf,-Inf,-Inf
HB/jagmesh6,-Inf,-Inf,-Inf,-Inf
HB/jagmesh7,-Inf,-Inf,-Inf,-Inf
HB/jagmesh8,-Inf,-Inf,-Inf,-Inf
HB/jagmesh9,-Inf,-Inf,6.71170325098587118647170547316752842e+01,-Inf
HB/lap_25,-Inf,-Inf,-Inf,-Inf
HB/lshp1009,-Inf,-Inf,-Inf,-Inf
HB/lshp1270,-Inf,-Inf,-Inf,-Inf
HB/lshp1561,-Inf,-Inf,-Inf,-Inf
HB/lshp1882,-Inf,-Inf,-Inf,-Inf
HB/lshp2233,-Inf,-Inf,-Inf,-Inf
HB/lshp2614,-Inf,-Inf,6.87248253184114389585075114678583298e+00,-Inf
HB/lshp_265,-Inf,-Inf,1.73873580094630716496942882220556181e+00,-Inf
HB/lshp_406,-Inf,-Inf,-Inf,-Inf
HB/lshp_577,-Inf,-Inf,2.42267788955387928324005110059327541e+02,-Inf
HB/lshp_778,-Inf,-Inf,-Inf,-Inf
HB/lund_a,Inf,Inf,6.46092072605901246105653616920152966e+00,Inf
HB/lund_b,Inf,Inf,-Inf,1.55522489640133793401694707317008642e+00
HB/nos1,Inf,Inf,2.99780585048469665211993603970209939e+00,Inf
HB/nos2,Inf,Inf,3.21057539616968229053529086046019209e+11,Inf
HB/nos3,Inf,Inf,1.13571842550602381149181687093841360e+03,Inf
HB/nos4,-Inf,-Inf,1.73055362526607271674531852705843100e+00,1.38493142312243746797379672598900443e+00
HB/nos5,Inf,Inf,4.95335294839389581986921182694603183e+00,Inf
HB/nos6,Inf,Inf,3.84019443336695144315855535974975927e+00,6.15152939969479000864988785110246467e+03
HB/nos7,Inf,Inf,-Inf,5.75679022609518556379997157757518813e+03
HB/plat362,Inf,Inf,-Inf,Inf
HB/saylr3,-Inf,-Inf,-Inf,-Inf
HB/sherman1,-Inf,-Inf,-Inf,-Inf
JGD_BIBD/bibd_81_2,-Inf,-Inf,-Inf,-Inf
JGD_SPG/EX1,-Inf,-Inf,3.19688648031017701457476670258784802e+03,-Inf
JGD_SPG/EX2,-Inf,-Inf,-Inf,-Inf
JGD_Trefethen/Trefethen_150,Inf,-Inf,-Inf,1.88282610515013057703135208663283730e+00
JGD_Trefethen/Trefethen_20,-Inf,-Inf,-Inf,-Inf
JGD_Trefethen/Trefethen_200,Inf,-Inf,-Inf,1.13137840699627044870332896077111865e+00
JGD_Trefethen/Trefethen_200b,Inf,-Inf,-Inf,1.42692730172695205284325743044957553e+00
JGD_Trefethen/Trefethen_20b,-Inf,-Inf,2.25785415112043516557202837237125553e+03,-Inf
JGD_Trefethen/Trefethen_300,Inf,-Inf,-Inf,1.05619647088862544166541688600201236e+00
JGD_Trefethen/Trefethen_500,Inf,-Inf,-Inf,-Inf
JGD_Trefethen/Trefethen_700,Inf,-Inf,-Inf,2.12190429638098105642120780459464789e+00
ML_Graph/Binaryalphadigs_10NN,Inf,-Inf,-Inf,-Inf
ML_Graph/Ecoli_10NN,Inf,-Inf,-Inf,1.25748830330150898087154992474313250e+00
ML_Graph/Glass_10NN,Inf,-Inf,1.20456471462136340816914411325729116e+00,1.10369727581819600328637584800915587e+00
ML_Graph/Olivetti_norm_10NN,Inf,-Inf,2.03443856419973261366679332458508977e+00,1.25177799163543594590824544874566106e+00
ML_Graph/Spectro_10NN,Inf,-Inf,1.79110281094596126261018590146214443e+00,1.20957721299275232924290669296120739e+00
ML_Graph/Vehicle_10NN,Inf,-Inf,-Inf,-Inf
ML_Graph/YaleA_10NN,Inf,-Inf,-Inf,1.33157972614567572514604034655206604e+00
ML_Graph/breasttissue_10NN,Inf,-Inf,1.39071503753792502412776173705786588e+00,-Inf
ML_Graph/cnae9_10NN,Inf,-Inf,-Inf,1.17687633617221080963537398966224147e+00
ML_Graph/collins_15NN,Inf,-Inf,-Inf,1.37490020253271964145984084054780763e+00
ML_Graph/dermatology_5NN,Inf,-Inf,-Inf,1.69745164539373164386787502130410009e+00
ML_Graph/iris_dataset_30NN,Inf,-Inf,1.39616901936745111972880253635932551e+00,-Inf
ML_Graph/mice_10NN,Inf,-Inf,-Inf,-Inf
ML_Graph/micromass_10NN,Inf,-Inf,1.51254925168526465104261368436029148e+00,1.41406046109621853815451898987134487e+00
ML_Graph/umistfacesnorm_10NN,Inf,-Inf,-Inf,1.28574943290486167709883490718701334e+00
Mycielski/mycielskian5,-Inf,-Inf,5.60874968972900891557534602856665394e+03,1.03341109989355291313480552810168836e+00
Mycielski/mycielskian6,-Inf,-Inf,-Inf,1.33588096130154115127011259135867763e+00
Mycielski/mycielskian7,-Inf,-Inf,1.44751299003867972498912244942095454e+03,-Inf
Mycielski/mycielskian8,-Inf,-Inf,1.35891600618082293432574557889365099e+03,-Inf
Mycielski/mycielskian9,-Inf,-Inf,1.54722490143350682773697860401646883e+02,-Inf
Newman/adjnoun,-Inf,-Inf,-Inf,-Inf
Newman/dolphins,-Inf,-Inf,-Inf,1.01175013884441867205990658975987573e+00
Newman/football,-Inf,-Inf,9.30319997183026831994090916363570945e+02,1.14548935326924368459744276806645904e+00
Newman/karate,-Inf,-Inf,9.77493896126984432093867651515927758e-01,7.49671865116426054659328489939572237e-01
Newman/lesmis,-Inf,-Inf,5.73642751019080844749625074722774746e+01,8.70432729496545812839652628809493871e-01
Newman/netscience,-Inf,-Inf,-Inf,1.42534051204952059567671049770109989e+00
Newman/polbooks,-Inf,-Inf,1.41636395677794482495673257017298564e+01,-Inf
Newman/power,-Inf,-Inf,-Inf,-Inf
Oberwolfach/LF10,Inf,Inf,9.84663992174170996113893668116631783e+00,3.88589389172612430591237284814023861e+03
Oberwolfach/LFAT5,Inf,Inf,3.39957020478326476172615525047567486e+04,3.74656911362404505706570698918259104e+03
Oberwolfach/filter2D,Inf,Inf,1.03137512372792023349091125509225821e+02,Inf
Oberwolfach/rail_1357,Inf,Inf,1.35910280104102152114639815530965504e+02,Inf
Oberwolfach/spiral,-Inf,-Inf,-Inf,-Inf
Oberwolfach/t2dal_e,-Inf,-Inf,-Inf,-Inf
PARSEC/Si2,Inf,Inf,1.13867964824305467245175085479410918e+01,Inf
Pajek/Erdos02,-Inf,-Inf,-Inf,-Inf
Pajek/Erdos971,-Inf,-Inf,2.25940734426595633873190241911721106e+01,1.39825649587384921870555792232042232e+00
Pajek/Erdos972,-Inf,-Inf,5.17882554613168928678856078624615923e+00,-Inf
Pajek/Erdos981,-Inf,-Inf,1.62931533533459595471562347148086111e+00,-Inf
Pajek/Erdos982,-Inf,-Inf,-Inf,-Inf
Pajek/Erdos991,-Inf,-Inf,-Inf,-Inf
Pajek/Erdos992,-Inf,-Inf,-Inf,-Inf
Pajek/GD06_theory,-Inf,-Inf,-Inf,9.42595767145397390764798189877870653e-01
Pajek/GD96_c,-Inf,-Inf,1.61448920895710400955762094356704076e+00,1.12934707522120146153672453846849493e+00
Pajek/GD97_a,-Inf,-Inf,1.61987761727452801844199308526821386e+00,1.39909301392239768534547827637512301e+00
Pajek/GD97_b,Inf,-Inf,-Inf,-Inf
Pajek/GD98_c,-Inf,-Inf,1.62354747757459343408389006019972265e+00,-Inf
Pajek/GD99_b,-Inf,-Inf,-Inf,1.34908269223879744072280237535059084e+00
Pajek/Journals,Inf,-Inf,-Inf,4.12934457751515421112344507177200326e+03
Pajek/Sandi_authors,-Inf,-Inf,1.30635638653349412706248141637066795e+00,9.52233696070117931083117582220925789e-01
Pajek/USAir97,Inf,-Inf,-Inf,1.19258095986578578026743424185585133e+00
Pajek/USpowerGrid,-Inf,-Inf,-Inf,-Inf
Pajek/yeast,-Inf,-Inf,-Inf,-Inf
Pothen/mesh1e1,-Inf,-Inf,3.67654531459367413985492261487928160e+01,1.26561162469672305005537945555018549e+00
Pothen/mesh1em1,-Inf,-Inf,2.60955572833217647815454463541957411e+03,9.85196792876570955980901214777854979e-01
Pothen/mesh1em6,Inf,-Inf,1.32346543484421872302355867129688850e+00,9.44998217532147903467923992465470087e-01
Pothen/mesh2e1,Inf,Inf,-Inf,-Inf
Pothen/mesh2em5,Inf,Inf,-Inf,9.76852425260258065124256493527444669e-01
Pothen/mesh3e1,-Inf,-Inf,-Inf,-Inf
Pothen/mesh3em5,-Inf,-Inf,-Inf,-Inf
Pothen/sphere2,-Inf,-Inf,-Inf,1.28911639294859141068121004691314300e+00
Pothen/sphere3,-Inf,-Inf,2.00963603161205091665909697102523741e+04,-Inf
Rajat/rajat02,-Inf,-Inf,-Inf,-Inf
Schenk_IBMNA/c-18,Inf,Inf,-Inf,Inf
VDOL/dynamicSoaringProblem_1,Inf,Inf,-Inf,-Inf
VDOL/dynamicSoaringProblem_2,Inf,Inf,-Inf,Inf
VDOL/freeFlyingRobot_1,Inf,Inf,-Inf,Inf
VDOL/freeFlyingRobot_2,Inf,Inf,-Inf,Inf
VDOL/freeFlyingRobot_3,Inf,Inf,1.05995257106099034740218930587411341e+01,Inf
VDOL/freeFlyingRobot_4,Inf,Inf,-Inf,Inf
VDOL/goddardRocketProblem_1,Inf,Inf,-Inf,Inf
VDOL/goddardRocketProblem_2,Inf,Inf,3.34605053107713690001494951358483476e+02,Inf
VDOL/hangGlider_1,Inf,Inf,-Inf,Inf
VDOL/hangGlider_2,Inf,Inf,-Inf,Inf
VDOL/lowThrust_1,Inf,Inf,-Inf,1.02439110848725858438400421547485842e+00
VDOL/orbitRaising_1,Inf,Inf,2.49740290607812907441440566462019470e+03,Inf
VDOL/orbitRaising_2,Inf,Inf,6.20125985291661742194365819942395369e+00,Inf
VDOL/orbitRaising_3,Inf,Inf,6.76563888225908469935386307611937825e+03,Inf
VDOL/orbitRaising_4,Inf,Inf,1.08081343292408934980958586505695855e+02,Inf
VDOL/reorientation_1,Inf,Inf,-Inf,Inf
VDOL/reorientation_2,Inf,Inf,2.26506960354985530267833734073979913e+00,Inf
VDOL/spaceShuttleEntry_1,Inf,Inf,1.22735721941623740914447414903190577e+02,Inf
VDOL/spaceStation_1,Inf,Inf,-Inf,Inf
VDOL/spaceStation_10,Inf,Inf,2.28835037322438800153652486050363629e+02,Inf
VDOL/spaceStation_11,Inf,Inf,-Inf,Inf
VDOL/spaceStation_12,Inf,Inf,6.32572868434916101115841787372879638e+01,Inf
VDOL/spaceStation_2,Inf,Inf,1.27257932988866255779236397691098484e+03,Inf
VDOL/spaceStation_3,Inf,Inf,1.80919000266650865979756417067812298e+02,Inf
VDOL/spaceStation_4,Inf,Inf,2.19074922926190617005137498886583570e+02,Inf
VDOL/spaceStation_5,Inf,Inf,2.15810347247780475426102807073588459e+02,Inf
VDOL/spaceStation_6,Inf,Inf,2.90022379044301546557171148154185102e+02,Inf
VDOL/spaceStation_7,Inf,Inf,5.00585643075562933117358386859942905e+02,Inf
VDOL/spaceStation_8,Inf,Inf,3.01604176445774031224086758928797832e+02,Inf
VDOL/spaceStation_9,Inf,Inf,2.79685209866095609758292682078492267e+02,Inf
VDOL/tumorAntiAngiogenesis_1,Inf,-Inf,6.07255469415982147616095891071200329e+02,1.48114178868335295694869819639116323e+00
VDOL/tumorAntiAngiogenesis_2,Inf,Inf,-Inf,4.23828850794787962975487025662516621e+03
VDOL/tumorAntiAngiogenesis_3,Inf,Inf,3.57129189356450777680760349262639422e+00,Inf
VDOL/tumorAntiAngiogenesis_4,Inf,Inf,1.12117404402260388975096226104231001e+07,Inf
VDOL/tumorAntiAngiogenesis_5,Inf,Inf,4.68069411476511820078493466273727597e+00,Inf
VDOL/tumorAntiAngiogenesis_6,Inf,Inf,9.89181972800260916772378364715847031e+00,Inf
VDOL/tumorAntiAngiogenesis_7,Inf,Inf,4.71091844831132335241119971164839327e+00,Inf
VDOL/tumorAntiAngiogenesis_8,Inf,Inf,8.37051553921035864394154390235869103e+12,Inf


==> data/eigen_general_08/eigenvectors_relative_error.sorted.csv <==
percent,Float8_4,Float8_5,LinearTakum8,Posit8
0.0,1.0e15,1.0e15,0.9774938961269845,0.6292443983513767
0.0033222591362126247,1.0e15,1.0e15,1.114905626912825,0.7287118510015893
0.006644518272425249,1.0e15,1.0e15,1.1728968724901472,0.749671865116426
0.009966777408637873,1.0e15,1.0e15,1.2045647146213634,0.8034106302983475
0.013289036544850499,1.0e15,1.0e15,1.282351605635143,0.8704327294965458
0.016611295681063124,1.0e15,1.0e15,1.3063563865334942,0.9425957671453974
0.019933554817275746,1.0e15,1.0e15,1.3234654348442187,0.9449982175321479
0.023255813953488372,1.0e15,1.0e15,1.379257599458856,0.952233696070118
0.026578073089700997,1.0e15,1.0e15,1.390715037537925,0.970275640827145
0.029900332225913623,1.0e15,1.0e15,1.3961690193674512,0.9768524252602581
0.03322259136212625,1.0e15,1.0e15,1.4083017295477662,0.9851967928765709
0.036544850498338874,1.0e15,1.0e15,1.4909252724915987,0.9999934068243539
0.03986710963455149,1.0e15,1.0e15,1.5125492516852646,1.0117501388444188
0.04318936877076412,1.0e15,1.0e15,1.5634197693180012,1.0243911084872586
0.046511627906976744,1.0e15,1.0e15,1.614489208957104,1.0334110998935528
0.04983388704318937,1.0e15,1.0e15,1.619877617274528,1.0561964708886253
0.053156146179401995,1.0e15,1.0e15,1.6235474775745935,1.0616295523051102
0.05647840531561462,1.0e15,1.0e15,1.629315335334596,1.069864768950101
0.059800664451827246,1.0e15,1.0e15,1.6324293137864174,1.0868705778580012
0.06312292358803986,1.0e15,1.0e15,1.63331351194364,1.103697275818196
0.0664451827242525,1.0e15,1.0e15,1.6830069832054322,1.1100598618853743
0.06976744186046512,1.0e15,1.0e15,1.7305536252660727,1.1293470752212014
0.07308970099667775,1.0e15,1.0e15,1.7387358009463072,1.1313784069962705
0.07641196013289037,1.0e15,1.0e15,1.7423352553339506,1.1360411885311539
0.07973421926910298,1.0e15,1.0e15,1.7911028109459612,1.1454893532692436
0.08305647840531562,1.0e15,1.0e15,1.8090530489452727,1.154838561606508
0.08637873754152824,1.0e15,1.0e15,1.8196489544764378,1.1768763361722108
0.08970099667774087,1.0e15,1.0e15,1.828715601191815,1.1834487244499288
0.09302325581395349,1.0e15,1.0e15,1.848017462329689,1.1883315026201102
0.09634551495016612,1.0e15,1.0e15,1.9232700216909966,1.1925809598657857
0.09966777408637874,1.0e15,1.0e15,2.006933184481112,1.1986584472732364
0.10299003322259136,1.0e15,1.0e15,2.0344385641997325,1.2095772129927522
0.10631229235880399,1.0e15,1.0e15,2.083932987923861,1.2124223586873601
0.10963455149501661,1.0e15,1.0e15,2.110460077187636,1.2456821107140417
0.11295681063122924,1.0e15,1.0e15,2.1611809136785256,1.251777991635436
0.11627906976744186,1.0e15,1.0e15,2.2650696035498554,1.257488303301509
0.11960132890365449,1.0e15,1.0e15,2.380250204085298,1.265611624696723
0.12292358803986711,1.0e15,1.0e15,2.505000631357317,1.2710242663567353
0.12624584717607973,1.0e15,1.0e15,2.5857605330285347,1.2778686845477885
0.12956810631229235,1.0e15,1.0e15,2.9978058504846965,1.2857494329048618
0.132890365448505,1.0e15,1.0e15,3.4045202101033527,1.2891163929485914
0.1362126245847176,1.0e15,1.0e15,3.4045202101033527,1.3000227585313537
0.13953488372093023,1.0e15,1.0e15,3.413536048659331,1.3190385914006855
0.14285714285714285,1.0e15,1.0e15,3.5712918935645077,1.3255064100153653
0.1461794019933555,1.0e15,1.0e15,3.7144348511107452,1.3315797261456757
0.14950166112956811,1.0e15,1.0e15,3.793456970712711,1.3358809613015412
0.15282392026578073,1.0e15,1.0e15,3.8401944333669515,1.3490826922387975
0.15614617940199335,1.0e15,1.0e15,3.929522938171534,1.3749002025327197
0.15946843853820597,1.0e15,1.0e15,4.102486390761761,1.3849314231224374
0.16279069767441862,1.0e15,1.0e15,4.177551407791544,1.3982564958738493
0.16611295681063123,1.0e15,1.0e15,4.680694114765118,1.3990930139223976
0.16943521594684385,1.0e15,1.0e15,4.710918448311324,1.4009058601568312
0.17275747508305647,1.0e15,1.0e15,4.746007542783742,1.4140604610962186
0.1760797342192691,1.0e15,1.0e15,4.82413327436423,1.4253405120495206
0.17940199335548174,1.0e15,1.0e15,4.953352948393896,1.4269273017269521
0.18272425249169436,1.0e15,1.0e15,5.178825546131689,1.4475584659026013
0.18604651162790697,1.0e15,1.0e15,5.441717678720281,1.4655417226053336
0.1893687707641196,1.0e15,1.0e15,6.036986470123073,1.4811417886833529
0.19269102990033224,1.0e15,1.0e15,6.127909963638027,1.4965866212239312
0.19601328903654486,1.0e15,1.0e15,6.201259852916618,1.555224896401338
0.19933554817275748,1.0e15,1.0e15,6.301223732964743,1.6913673855007054
0.2026578073089701,1.0e15,1.0e15,6.460920726059013,1.6974516453937316
0.2059800664451827,1.0e15,1.0e15,6.666114017002759,1.7567842139744394
0.20930232558139536,1.0e15,1.0e15,6.872482531841144,1.77053982419474
0.21262458471760798,1.0e15,1.0e15,7.656643621930372,1.8828261051501305
0.2159468438538206,1.0e15,1.0e15,8.182562704287376,2.121904296380981
0.21926910299003322,1.0e15,1.0e15,9.84663992174171,2.337621600089794
0.22259136212624583,1.0e15,1.0e15,9.89181972800261,1876.2237194253444
0.22591362126245848,1.0e15,1.0e15,10.599525710609903,3206.1932717745935
0.2292358803986711,1.0e15,1.0e15,11.386796482430547,3746.5691136240453
0.23255813953488372,1.0e15,1.0e15,12.23225363813341,3776.4272819115467
0.23588039867109634,1.0e15,1.0e15,13.795671616978266,3885.8938917261244
0.23920265780730898,1.0e15,1.0e15,14.163639567779448,4129.344577515154
0.2425249169435216,1.0e15,1.0e15,16.787525363399155,4238.288507947879
0.24584717607973422,1.0e15,1.0e15,20.919283097246325,5334.040336038007
0.24916943521594684,1.0e15,1.0e15,22.594073442659564,5756.790226095186
0.25249169435215946,1.0e15,1.0e15,23.86455437841591,5979.351243179394
0.2558139534883721,1.0e15,1.0e15,29.763910719728507,6151.52939969479
0.2591362126245847,1.0e15,1.0e15,36.76545314593674,1.0e15
0.26245847176079734,1.0e15,1.0e15,49.33302384481255,1.0e15
0.26578073089701,1.0e15,1.0e15,53.99008161818564,1.0e15
0.2691029900332226,1.0e15,1.0e15,57.04375876407726,1.0e15
0.2724252491694352,1.0e15,1.0e15,57.364275101908085,1.0e15
0.2757475083056478,1.0e15,1.0e15,59.40631262436464,1.0e15
0.27906976744186046,1.0e15,1.0e15,63.25728684349161,1.0e15
0.2823920265780731,1.0e15,1.0e15,67.11703250985872,1.0e15
0.2857142857142857,1.0e15,1.0e15,74.74286091253613,1.0e15
0.28903654485049834,1.0e15,1.0e15,80.33062289237097,1.0e15
0.292358803986711,1.0e15,1.0e15,103.13751237279202,1.0e15
0.2956810631229236,1.0e15,1.0e15,108.08134329240893,1.0e15
0.29900332225913623,1.0e15,1.0e15,112.95332045418152,1.0e15
0.3023255813953488,1.0e15,1.0e15,122.73572194162374,1.0e15
0.30564784053156147,1.0e15,1.0e15,135.91028010410216,1.0e15
0.3089700996677741,1.0e15,1.0e15,138.08363822707838,1.0e15
0.3122923588039867,1.0e15,1.0e15,154.1248799577694,1.0e15
0.31561461794019935,1.0e15,1.0e15,154.72249014335068,1.0e15
0.31893687707641194,1.0e15,1.0e15,178.6182115796803,1.0e15
0.3222591362126246,1.0e15,1.0e15,180.91900026665087,1.0e15
0.32558139534883723,1.0e15,1.0e15,195.79686191270284,1.0e15
0.3289036544850498,1.0e15,1.0e15,215.81034724778047,1.0e15
0.33222591362126247,1.0e15,1.0e15,219.07492292619062,1.0e15
0.33554817275747506,1.0e15,1.0e15,228.8350373224388,1.0e15
0.3388704318936877,1.0e15,1.0e15,239.61295556433456,1.0e15
0.34219269102990035,1.0e15,1.0e15,242.26778895538794,1.0e15
0.34551495016611294,1.0e15,1.0e15,245.93177441894295,1.0e15
0.3488372093023256,1.0e15,1.0e15,260.1619386393087,1.0e15
0.3521594684385382,1.0e15,1.0e15,279.6852098660956,1.0e15
0.3554817275747508,1.0e15,1.0e15,290.02237904430154,1.0e15
0.3588039867109635,1.0e15,1.0e15,301.60417644577404,1.0e15
0.36212624584717606,1.0e15,1.0e15,334.6050531077137,1.0e15
0.3654485049833887,1.0e15,1.0e15,500.5856430755629,1.0e15
0.3687707641196013,1.0e15,1.0e15,607.2554694159821,1.0e15
0.37209302325581395,1.0e15,1.0e15,720.7890263824139,1.0e15
0.3754152823920266,1.0e15,1.0e15,754.3561467664238,1.0e15
0.3787375415282392,1.0e15,1.0e15,930.3199971830269,1.0e15
0.38205980066445183,1.0e15,1.0e15,1135.7184255060238,1.0e15
0.3853820598006645,1.0e15,1.0e15,1272.5793298886626,1.0e15
0.38870431893687707,1.0e15,1.0e15,1358.916006180823,1.0e15
0.3920265780730897,1.0e15,1.0e15,1447.5129900386796,1.0e15
0.3953488372093023,1.0e15,1.0e15,1668.117472911939,1.0e15
0.39867109634551495,1.0e15,1.0e15,1784.2457764646244,1.0e15
0.4019933554817276,1.0e15,1.0e15,2257.8541511204353,1.0e15
0.4053156146179402,1.0e15,1.0e15,2497.402906078129,1.0e15
0.40863787375415284,1.0e15,1.0e15,2609.5557283321764,1.0e15
0.4119601328903654,1.0e15,1.0e15,2673.01052852364,1.0e15
0.4152823920265781,1.0e15,1.0e15,3196.886480310177,1.0e15
0.4186046511627907,1.0e15,1.0e15,5608.749689729009,1.0e15
0.4219269102990033,1.0e15,1.0e15,6267.794945241665,1.0e15
0.42524916943521596,1.0e15,1.0e15,6765.638882259084,1.0e15
0.42857142857142855,1.0e15,1.0e15,11486.836203736091,1.0e15
0.4318936877076412,1.0e15,1.0e15,20096.36031612051,1.0e15
0.43521594684385384,1.0e15,1.0e15,33995.702047832645,1.0e15
0.43853820598006643,1.0e15,1.0e15,52414.32735256657,1.0e15
0.4418604651162791,1.0e15,1.0e15,68418.57814848509,1.0e15
0.44518272425249167,1.0e15,1.0e15,1.1211740440226039e7,1.0e15
0.4485049833887043,1.0e15,1.0e15,3.210575396169682e11,1.0e15
0.45182724252491696,1.0e15,1.0e15,8.370515539210358e12,1.0e15
0.45514950166112955,1.0e15,1.0e15,1.0e15,1.0e15
0.4584717607973422,1.0e15,1.0e15,1.0e15,1.0e15
0.46179401993355484,1.0e15,1.0e15,1.0e15,1.0e15
0.46511627906976744,1.0e15,1.0e15,1.0e15,1.0e15
0.4684385382059801,1.0e15,1.0e15,1.0e15,1.0e15
0.4717607973421927,1.0e15,1.0e15,1.0e15,1.0e15
0.4750830564784053,1.0e15,1.0e15,1.0e15,1.0e15
0.47840531561461797,1.0e15,1.0e15,1.0e15,1.0e15
0.48172757475083056,1.0e15,1.0e15,1.0e15,1.0e15
0.4850498338870432,1.0e15,1.0e15,1.0e15,1.0e15
0.4883720930232558,1.0e15,1.0e15,1.0e15,1.0e15
0.49169435215946844,1.0e15,1.0e15,1.0e15,1.0e15
0.4950166112956811,1.0e15,1.0e15,1.0e15,1.0e15
0.4983388704318937,1.0e15,1.0e15,1.0e15,1.0e15
0.5016611295681063,1.0e15,1.0e15,1.0e15,1.0e15
0.5049833887043189,1.0e15,1.0e15,1.0e15,1.0e15
0.5083056478405316,1.0e15,1.0e15,1.0e15,1.0e15
0.5116279069767442,1.0e15,1.0e15,1.0e15,1.0e15
0.5149501661129569,1.0e15,1.0e15,1.0e15,1.0e15
0.5182724252491694,1.0e15,1.0e15,1.0e15,1.0e15
0.521594684385382,1.0e15,1.0e15,1.0e15,1.0e15
0.5249169435215947,1.0e15,1.0e15,1.0e15,1.0e15
0.5282392026578073,1.0e15,1.0e15,1.0e15,1.0e15
0.53156146179402,1.0e15,1.0e15,1.0e15,1.0e15
0.5348837209302325,1.0e15,1.0e15,1.0e15,1.0e15
0.5382059800664452,1.0e15,1.0e15,1.0e15,1.0e15
0.5415282392026578,1.0e15,1.0e15,1.0e15,1.0e15
0.5448504983388704,1.0e15,1.0e15,1.0e15,1.0e15
0.5481727574750831,1.0e15,1.0e15,1.0e15,1.0e15
0.5514950166112956,1.0e15,1.0e15,1.0e15,1.0e15
0.5548172757475083,1.0e15,1.0e15,1.0e15,1.0e15
0.5581395348837209,1.0e15,1.0e15,1.0e15,1.0e15
0.5614617940199336,1.0e15,1.0e15,1.0e15,1.0e15
0.5647840531561462,1.0e15,1.0e15,1.0e15,1.0e15
0.5681063122923588,1.0e15,1.0e15,1.0e15,1.0e15
0.5714285714285714,1.0e15,1.0e15,1.0e15,1.0e15
0.574750830564784,1.0e15,1.0e15,1.0e15,1.0e15
0.5780730897009967,1.0e15,1.0e15,1.0e15,1.0e15
0.5813953488372093,1.0e15,1.0e15,1.0e15,1.0e15
0.584717607973422,1.0e15,1.0e15,1.0e15,1.0e15
0.5880398671096345,1.0e15,1.0e15,1.0e15,1.0e15
0.5913621262458472,1.0e15,1.0e15,1.0e15,1.0e15
0.5946843853820598,1.0e15,1.0e15,1.0e15,1.0e15
0.5980066445182725,1.0e17,1.0e15,1.0e15,1.0e15
0.6013289036544851,1.0e17,1.0e15,1.0e15,1.0e15
0.6046511627906976,1.0e17,1.0e15,1.0e15,1.0e15
0.6079734219269103,1.0e17,1.0e15,1.0e15,1.0e15
0.6112956810631229,1.0e17,1.0e15,1.0e15,1.0e15
0.6146179401993356,1.0e17,1.0e15,1.0e15,1.0e15
0.6179401993355482,1.0e17,1.0e15,1.0e15,1.0e15
0.6212624584717608,1.0e17,1.0e15,1.0e15,1.0e15
0.6245847176079734,1.0e17,1.0e15,1.0e15,1.0e15
0.627906976744186,1.0e17,1.0e15,1.0e15,1.0e15
0.6312292358803987,1.0e17,1.0e15,1.0e15,1.0e15
0.6345514950166113,1.0e17,1.0e15,1.0e15,1.0e15
0.6378737541528239,1.0e17,1.0e15,1.0e15,1.0e15
0.6411960132890365,1.0e17,1.0e15,1.0e15,1.0e15
0.6445182724252492,1.0e17,1.0e15,1.0e15,1.0e15
0.6478405315614618,1.0e17,1.0e15,1.0e15,1.0e15
0.6511627906976745,1.0e17,1.0e15,1.0e15,1.0e15
0.654485049833887,1.0e17,1.0e15,1.0e15,1.0e15
0.6578073089700996,1.0e17,1.0e15,1.0e15,1.0e15
0.6611295681063123,1.0e17,1.0e15,1.0e15,1.0e15
0.6644518272425249,1.0e17,1.0e15,1.0e15,1.0e15
0.6677740863787376,1.0e17,1.0e15,1.0e15,1.0e15
0.6710963455149501,1.0e17,1.0e15,1.0e15,1.0e15
0.6744186046511628,1.0e17,1.0e15,1.0e15,1.0e15
0.6777408637873754,1.0e17,1.0e15,1.0e15,1.0e15
0.6810631229235881,1.0e17,1.0e15,1.0e15,1.0e15
0.6843853820598007,1.0e17,1.0e15,1.0e15,1.0e15
0.6877076411960132,1.0e17,1.0e15,1.0e15,1.0e15
0.6910299003322259,1.0e17,1.0e15,1.0e15,1.0e15
0.6943521594684385,1.0e17,1.0e15,1.0e15,1.0e15
0.6976744186046512,1.0e17,1.0e15,1.0e15,1.0e15
0.7009966777408638,1.0e17,1.0e15,1.0e15,1.0e15
0.7043189368770764,1.0e17,1.0e15,1.0e15,1.0e15
0.707641196013289,1.0e17,1.0e15,1.0e15,1.0e15
0.7109634551495017,1.0e17,1.0e15,1.0e15,1.0e15
0.7142857142857143,1.0e17,1.0e17,1.0e15,1.0e15
0.717607973421927,1.0e17,1.0e17,1.0e15,1.0e15
0.7209302325581395,1.0e17,1.0e17,1.0e15,1.0e15
0.7242524916943521,1.0e17,1.0e17,1.0e15,1.0e15
0.7275747508305648,1.0e17,1.0e17,1.0e15,1.0e15
0.7308970099667774,1.0e17,1.0e17,1.0e15,1.0e15
0.7342192691029901,1.0e17,1.0e17,1.0e15,1.0e15
0.7375415282392026,1.0e17,1.0e17,1.0e15,1.0e15
0.7408637873754153,1.0e17,1.0e17,1.0e15,1.0e15
0.7441860465116279,1.0e17,1.0e17,1.0e15,1.0e15
0.7475083056478405,1.0e17,1.0e17,1.0e15,1.0e15
0.7508305647840532,1.0e17,1.0e17,1.0e15,1.0e15
0.7541528239202658,1.0e17,1.0e17,1.0e15,1.0e15
0.7574750830564784,1.0e17,1.0e17,1.0e15,1.0e15
0.760797342192691,1.0e17,1.0e17,1.0e15,1.0e15
0.7641196013289037,1.0e17,1.0e17,1.0e15,1.0e15
0.7674418604651163,1.0e17,1.0e17,1.0e15,1.0e15
0.770764119601329,1.0e17,1.0e17,1.0e15,1.0e15
0.7740863787375415,1.0e17,1.0e17,1.0e15,1.0e15
0.7774086378737541,1.0e17,1.0e17,1.0e15,1.0e17
0.7807308970099668,1.0e17,1.0e17,1.0e15,1.0e17
0.7840531561461794,1.0e17,1.0e17,1.0e15,1.0e17
0.7873754152823921,1.0e17,1.0e17,1.0e15,1.0e17
0.7906976744186046,1.0e17,1.0e17,1.0e15,1.0e17
0.7940199335548173,1.0e17,1.0e17,1.0e15,1.0e17
0.7973421926910299,1.0e17,1.0e17,1.0e15,1.0e17
0.8006644518272426,1.0e17,1.0e17,1.0e15,1.0e17
0.8039867109634552,1.0e17,1.0e17,1.0e15,1.0e17
0.8073089700996677,1.0e17,1.0e17,1.0e15,1.0e17
0.8106312292358804,1.0e17,1.0e17,1.0e15,1.0e17
0.813953488372093,1.0e17,1.0e17,1.0e15,1.0e17
0.8172757475083057,1.0e17,1.0e17,1.0e15,1.0e17
0.8205980066445183,1.0e17,1.0e17,1.0e15,1.0e17
0.8239202657807309,1.0e17,1.0e17,1.0e15,1.0e17
0.8272425249169435,1.0e17,1.0e17,1.0e15,1.0e17
0.8305647840531561,1.0e17,1.0e17,1.0e15,1.0e17
0.8338870431893688,1.0e17,1.0e17,1.0e15,1.0e17
0.8372093023255814,1.0e17,1.0e17,1.0e15,1.0e17
0.840531561461794,1.0e17,1.0e17,1.0e15,1.0e17
0.8438538205980066,1.0e17,1.0e17,1.0e15,1.0e17
0.8471760797342193,1.0e17,1.0e17,1.0e15,1.0e17
0.8504983388704319,1.0e17,1.0e17,1.0e15,1.0e17
0.8538205980066446,1.0e17,1.0e17,1.0e15,1.0e17
0.8571428571428571,1.0e17,1.0e17,1.0e15,1.0e17
0.8604651162790697,1.0e17,1.0e17,1.0e15,1.0e17
0.8637873754152824,1.0e17,1.0e17,1.0e15,1.0e17
0.867109634551495,1.0e17,1.0e17,1.0e15,1.0e17
0.8704318936877077,1.0e17,1.0e17,1.0e15,1.0e17
0.8737541528239202,1.0e17,1.0e17,1.0e15,1.0e17
0.8770764119601329,1.0e17,1.0e17,1.0e15,1.0e17
0.8803986710963455,1.0e17,1.0e17,1.0e15,1.0e17
0.8837209302325582,1.0e17,1.0e17,1.0e15,1.0e17
0.8870431893687708,1.0e17,1.0e17,1.0e15,1.0e17
0.8903654485049833,1.0e17,1.0e17,1.0e15,1.0e17
0.893687707641196,1.0e17,1.0e17,1.0e15,1.0e17
0.8970099667774086,1.0e17,1.0e17,1.0e15,1.0e17
0.9003322259136213,1.0e17,1.0e17,1.0e15,1.0e17
0.9036544850498339,1.0e17,1.0e17,1.0e15,1.0e17
0.9069767441860465,1.0e17,1.0e17,1.0e15,1.0e17
0.9102990033222591,1.0e17,1.0e17,1.0e15,1.0e17
0.9136212624584718,1.0e17,1.0e17,1.0e15,1.0e17
0.9169435215946844,1.0e17,1.0e17,1.0e15,1.0e17
0.920265780730897,1.0e17,1.0e17,1.0e15,1.0e17
0.9235880398671097,1.0e17,1.0e17,1.0e15,1.0e17
0.9269102990033222,1.0e17,1.0e17,1.0e15,1.0e17
0.9302325581395349,1.0e17,1.0e17,1.0e15,1.0e17
0.9335548172757475,1.0e17,1.0e17,1.0e15,1.0e17
0.9368770764119602,1.0e17,1.0e17,1.0e15,1.0e17
0.9401993355481728,1.0e17,1.0e17,1.0e15,1.0e17
0.9435215946843853,1.0e17,1.0e17,1.0e15,1.0e17
0.946843853820598,1.0e17,1.0e17,1.0e15,1.0e17
0.9501661129568106,1.0e17,1.0e17,1.0e15,1.0e17
0.9534883720930233,1.0e17,1.0e17,1.0e15,1.0e17
0.9568106312292359,1.0e17,1.0e17,1.0e15,1.0e17
0.9601328903654485,1.0e17,1.0e17,1.0e15,1.0e17
0.9634551495016611,1.0e17,1.0e17,1.0e15,1.0e17
0.9667774086378738,1.0e17,1.0e17,1.0e15,1.0e17
0.9700996677740864,1.0e17,1.0e17,1.0e15,1.0e17
0.973421926910299,1.0e17,1.0e17,1.0e15,1.0e17
0.9767441860465116,1.0e17,1.0e17,1.0e15,1.0e17
0.9800664451827242,1.0e17,1.0e17,1.0e15,1.0e17
0.9833887043189369,1.0e17,1.0e17,1.0e15,1.0e17
0.9867109634551495,1.0e17,1.0e17,1.0e15,1.0e17
0.9900332225913622,1.0e17,1.0e17,1.0e15,1.0e17
0.9933554817275747,1.0e17,1.0e17,1.0e15,1.0e17
0.9966777408637874,1.0e17,1.0e17,1.0e15,1.0e17
1.0,1.0e17,1.0e17,1.0e15,1.0e17


==> data/eigen_general_08/matrix_vector_product_count.csv <==
matrix\type,Float8_4,Float8_5,LinearTakum8,Posit8
AG-Monien/L,-Inf,-Inf,-Inf,-Inf
AG-Monien/cage,-Inf,-Inf,-Inf,-Inf
AG-Monien/diag,-Inf,-Inf,-Inf,-Inf
AG-Monien/grid1,-Inf,-Inf,-Inf,-Inf
AG-Monien/grid1_dual,-Inf,-Inf,-Inf,-Inf
AG-Monien/grid2,-Inf,-Inf,-Inf,-Inf
AG-Monien/grid2_dual,-Inf,-Inf,-Inf,-Inf
AG-Monien/netz4504,-Inf,-Inf,-Inf,-Inf
AG-Monien/netz4504_dual,-Inf,-Inf,-Inf,-Inf
AG-Monien/stufe,-Inf,-Inf,-Inf,-Inf
AG-Monien/ukerbe1,-Inf,-Inf,-Inf,-Inf
AG-Monien/ukerbe1_dual,-Inf,-Inf,-Inf,-Inf
Arenas/celegans_metabolic,-Inf,-Inf,24,24
Arenas/email,-Inf,-Inf,24,-Inf
Arenas/jazz,-Inf,-Inf,24,-Inf
Bai/bfwb398,Inf,Inf,24,30
Bai/bfwb62,Inf,Inf,-Inf,-Inf
Bai/bfwb782,Inf,Inf,24,-Inf
Bai/mhd3200b,Inf,Inf,24,Inf
Bai/mhdb416,Inf,Inf,24,Inf
Bai/odepb400,Inf,Inf,24,Inf
Barabasi/NotreDame_yeast,-Inf,-Inf,-Inf,-Inf
Bates/Chem97ZtZ,Inf,-Inf,-Inf,24
Boeing/bcsstm37,Inf,Inf,-Inf,Inf
Boeing/bcsstm38,Inf,Inf,24,Inf
Cunningham/m3plates,Inf,-Inf,-Inf,-Inf
DIMACS10/chesapeake,-Inf,-Inf,-Inf,24
DIMACS10/delaunay_n10,-Inf,-Inf,-Inf,-Inf
DIMACS10/delaunay_n11,-Inf,-Inf,24,-Inf
DIMACS10/uk,-Inf,-Inf,-Inf,-Inf
FIDAP/ex32,-Inf,-Inf,24,24
FIDAP/ex5,Inf,Inf,24,24
GHS_indef/laser,-Inf,-Inf,-Inf,-Inf
Gleich/minnesota,-Inf,-Inf,-Inf,-Inf
Gset/G11,-Inf,-Inf,-Inf,-Inf
Gset/G12,-Inf,-Inf,-Inf,-Inf
Gset/G13,-Inf,-Inf,-Inf,-Inf
Gset/G14,-Inf,-Inf,-Inf,-Inf
Gset/G15,-Inf,-Inf,-Inf,-Inf
Gset/G16,-Inf,-Inf,-Inf,-Inf
Gset/G17,-Inf,-Inf,24,-Inf
Gset/G18,-Inf,-Inf,24,-Inf
Gset/G19,-Inf,-Inf,24,-Inf
Gset/G20,-Inf,-Inf,-Inf,-Inf
Gset/G21,-Inf,-Inf,-Inf,-Inf
Gset/G32,-Inf,-Inf,-Inf,-Inf
Gset/G33,-Inf,-Inf,-Inf,-Inf
Gset/G34,-Inf,-Inf,-Inf,-Inf
Gset/G43,-Inf,-Inf,-Inf,-Inf
Gset/G44,-Inf,-Inf,-Inf,-Inf
Gset/G45,-Inf,-Inf,-Inf,-Inf
Gset/G46,-Inf,-Inf,-Inf,-Inf
Gset/G47,-Inf,-Inf,24,-Inf
Gset/G48,-Inf,-Inf,-Inf,-Inf
Gset/G49,-Inf,-Inf,-Inf,-Inf
Gset/G50,-Inf,-Inf,-Inf,-Inf
Gset/G51,-Inf,-Inf,-Inf,-Inf
Gset/G52,-Inf,-Inf,-Inf,-Inf
Gset/G53,-Inf,-Inf,-Inf,-Inf
Gset/G54,-Inf,-Inf,24,-Inf
Gset/G57,-Inf,-Inf,-Inf,-Inf
HB/1138_bus,Inf,-Inf,-Inf,-Inf
HB/494_bus,Inf,-Inf,-Inf,24
HB/662_bus,Inf,-Inf,-Inf,24
HB/685_bus,Inf,-Inf,-Inf,24
HB/ash292,-Inf,-Inf,24,-Inf
HB/ash85,-Inf,-Inf,24,24
HB/bcspwr01,-Inf,-Inf,24,24
HB/bcspwr02,-Inf,-Inf,24,24
HB/bcspwr03,-Inf,-Inf,24,24
HB/bcspwr04,-Inf,-Inf,24,24
HB/bcspwr05,-Inf,-Inf,24,24
HB/bcspwr06,-Inf,-Inf,24,-Inf
HB/bcspwr07,-Inf,-Inf,24,-Inf
HB/bcspwr08,-Inf,-Inf,-Inf,-Inf
HB/bcspwr09,-Inf,-Inf,-Inf,-Inf
HB/bcsstk01,Inf,Inf,24,Inf
HB/bcsstk02,Inf,Inf,-Inf,Inf
HB/bcsstk03,Inf,Inf,24,Inf
HB/bcsstk04,Inf,Inf,24,Inf
HB/bcsstk05,Inf,Inf,-Inf,Inf
HB/bcsstk06,Inf,Inf,24,Inf
HB/bcsstk07,Inf,Inf,24,Inf
HB/bcsstk08,Inf,Inf,24,Inf
HB/bcsstk09,Inf,Inf,24,Inf
HB/bcsstk19,Inf,Inf,24,Inf
HB/bcsstk20,Inf,Inf,24,Inf
HB/bcsstk22,Inf,Inf,-Inf,Inf
HB/bcsstm01,-Inf,-Inf,-Inf,-Inf
HB/bcsstm02,-Inf,-Inf,-Inf,-Inf
HB/bcsstm03,Inf,-Inf,-Inf,-Inf
HB/bcsstm04,-Inf,-Inf,24,24
HB/bcsstm05,-Inf,-Inf,-Inf,-Inf
HB/bcsstm06,Inf,-Inf,-Inf,-Inf
HB/bcsstm07,Inf,Inf,-Inf,Inf
HB/bcsstm08,Inf,Inf,24,24
HB/bcsstm09,Inf,Inf,-Inf,Inf
HB/bcsstm11,Inf,-Inf,24,24
HB/bcsstm12,Inf,Inf,24,Inf
HB/bcsstm19,Inf,Inf,24,Inf
HB/bcsstm20,Inf,Inf,24,Inf
HB/bcsstm21,Inf,Inf,24,-Inf
HB/bcsstm22,Inf,Inf,-Inf,-Inf
HB/bcsstm23,Inf,Inf,24,24
HB/bcsstm24,Inf,Inf,-Inf,Inf
HB/bcsstm25,Inf,Inf,24,Inf
HB/bcsstm26,Inf,Inf,36,24
HB/blckhole,-Inf,-Inf,-Inf,-Inf
HB/can_1054,-Inf,-Inf,24,-Inf
HB/can_1072,-Inf,-Inf,-Inf,-Inf
HB/can_144,-Inf,-Inf,24,24
HB/can_161,-Inf,-Inf,-Inf,-Inf
HB/can_187,-Inf,-Inf,-Inf,-Inf
HB/can_229,-Inf,-Inf,24,24
HB/can_24,-Inf,-Inf,34,24
HB/can_256,-Inf,-Inf,24,-Inf
HB/can_268,-Inf,-Inf,-Inf,-Inf
HB/can_292,-Inf,-Inf,-Inf,-Inf
HB/can_445,-Inf,-Inf,24,-Inf
HB/can_61,-Inf,-Inf,-Inf,24
HB/can_62,-Inf,-Inf,24,24
HB/can_634,-Inf,-Inf,-Inf,-Inf
HB/can_715,-Inf,-Inf,24,-Inf
HB/can_73,-Inf,-Inf,24,-Inf
HB/can_838,-Inf,-Inf,24,24
HB/can_96,-Inf,-Inf,24,24
HB/dwt_1005,-Inf,-Inf,-Inf,-Inf
HB/dwt_1007,-Inf,-Inf,-Inf,-Inf
HB/dwt_1242,-Inf,-Inf,-Inf,24
HB/dwt_162,-Inf,-Inf,-Inf,-Inf
HB/dwt_193,-Inf,-Inf,24,24
HB/dwt_198,-Inf,-Inf,24,24
HB/dwt_209,-Inf,-Inf,-Inf,-Inf
HB/dwt_221,-Inf,-Inf,24,-Inf
HB/dwt_234,-Inf,-Inf,24,-Inf
HB/dwt_245,-Inf,-Inf,24,-Inf
HB/dwt_307,-Inf,-Inf,24,-Inf
HB/dwt_310,-Inf,-Inf,24,-Inf
HB/dwt_346,-Inf,-Inf,24,-Inf
HB/dwt_361,-Inf,-Inf,-Inf,-Inf
HB/dwt_419,-Inf,-Inf,-Inf,-Inf
HB/dwt_492,-Inf,-Inf,-Inf,61
HB/dwt_503,-Inf,-Inf,24,-Inf
HB/dwt_512,-Inf,-Inf,24,-Inf
HB/dwt_59,-Inf,-Inf,-Inf,24
HB/dwt_592,-Inf,-Inf,-Inf,-Inf
HB/dwt_607,-Inf,-Inf,-Inf,-Inf
HB/dwt_66,-Inf,-Inf,24,24
HB/dwt_72,-Inf,-Inf,-Inf,24
HB/dwt_758,-Inf,-Inf,-Inf,-Inf
HB/dwt_869,-Inf,-Inf,-Inf,-Inf
HB/dwt_87,-Inf,-Inf,-Inf,-Inf
HB/dwt_878,-Inf,-Inf,-Inf,-Inf
HB/dwt_918,-Inf,-Inf,24,-Inf
HB/dwt_992,-Inf,-Inf,-Inf,-Inf
HB/eris1176,-Inf,-Inf,24,-Inf
HB/gr_30_30,-Inf,-Inf,-Inf,-Inf
HB/jagmesh1,-Inf,-Inf,-Inf,-Inf
HB/jagmesh2,-Inf,-Inf,-Inf,-Inf
HB/jagmesh3,-Inf,-Inf,-Inf,-Inf
HB/jagmesh4,-Inf,-Inf,-Inf,-Inf
HB/jagmesh5,-Inf,-Inf,-Inf,-Inf
HB/jagmesh6,-Inf,-Inf,-Inf,-Inf
HB/jagmesh7,-Inf,-Inf,-Inf,-Inf
HB/jagmesh8,-Inf,-Inf,-Inf,-Inf
HB/jagmesh9,-Inf,-Inf,24,-Inf
HB/lap_25,-Inf,-Inf,-Inf,-Inf
HB/lshp1009,-Inf,-Inf,-Inf,-Inf
HB/lshp1270,-Inf,-Inf,-Inf,-Inf
HB/lshp1561,-Inf,-Inf,-Inf,-Inf
HB/lshp1882,-Inf,-Inf,-Inf,-Inf
HB/lshp2233,-Inf,-Inf,-Inf,-Inf
HB/lshp2614,-Inf,-Inf,24,-Inf
HB/lshp_265,-Inf,-Inf,24,-Inf
HB/lshp_406,-Inf,-Inf,-Inf,-Inf
HB/lshp_577,-Inf,-Inf,24,-Inf
HB/lshp_778,-Inf,-Inf,-Inf,-Inf
HB/lund_a,Inf,Inf,24,Inf
HB/lund_b,Inf,Inf,-Inf,33
HB/nos1,Inf,Inf,24,Inf
HB/nos2,Inf,Inf,36,Inf
HB/nos3,Inf,Inf,24,Inf
HB/nos4,-Inf,-Inf,24,24
HB/nos5,Inf,Inf,24,Inf
HB/nos6,Inf,Inf,24,24
HB/nos7,Inf,Inf,-Inf,24
HB/plat362,Inf,Inf,-Inf,Inf
HB/saylr3,-Inf,-Inf,-Inf,-Inf
HB/sherman1,-Inf,-Inf,-Inf,-Inf
JGD_BIBD/bibd_81_2,-Inf,-Inf,-Inf,-Inf
JGD_SPG/EX1,-Inf,-Inf,24,-Inf
JGD_SPG/EX2,-Inf,-Inf,-Inf,-Inf
JGD_Trefethen/Trefethen_150,Inf,-Inf,-Inf,24
JGD_Trefethen/Trefethen_20,-Inf,-Inf,-Inf,-Inf
JGD_Trefethen/Trefethen_200,Inf,-Inf,-Inf,24
JGD_Trefethen/Trefethen_200b,Inf,-Inf,-Inf,24
JGD_Trefethen/Trefethen_20b,-Inf,-Inf,19,-Inf
JGD_Trefethen/Trefethen_300,Inf,-Inf,-Inf,24
JGD_Trefethen/Trefethen_500,Inf,-Inf,-Inf,-Inf
JGD_Trefethen/Trefethen_700,Inf,-Inf,-Inf,24
ML_Graph/Binaryalphadigs_10NN,Inf,-Inf,-Inf,-Inf
ML_Graph/Ecoli_10NN,Inf,-Inf,-Inf,24
ML_Graph/Glass_10NN,Inf,-Inf,24,24
ML_Graph/Olivetti_norm_10NN,Inf,-Inf,24,24
ML_Graph/Spectro_10NN,Inf,-Inf,24,24
ML_Graph/Vehicle_10NN,Inf,-Inf,-Inf,-Inf
ML_Graph/YaleA_10NN,Inf,-Inf,-Inf,24
ML_Graph/breasttissue_10NN,Inf,-Inf,24,-Inf
ML_Graph/cnae9_10NN,Inf,-Inf,-Inf,24
ML_Graph/collins_15NN,Inf,-Inf,-Inf,24
ML_Graph/dermatology_5NN,Inf,-Inf,-Inf,24
ML_Graph/iris_dataset_30NN,Inf,-Inf,24,-Inf
ML_Graph/mice_10NN,Inf,-Inf,-Inf,-Inf
ML_Graph/micromass_10NN,Inf,-Inf,24,24
ML_Graph/umistfacesnorm_10NN,Inf,-Inf,-Inf,24
Mycielski/mycielskian5,-Inf,-Inf,32,23
Mycielski/mycielskian6,-Inf,-Inf,-Inf,24
Mycielski/mycielskian7,-Inf,-Inf,24,-Inf
Mycielski/mycielskian8,-Inf,-Inf,24,-Inf
Mycielski/mycielskian9,-Inf,-Inf,24,-Inf
Newman/adjnoun,-Inf,-Inf,-Inf,-Inf
Newman/dolphins,-Inf,-Inf,-Inf,24
Newman/football,-Inf,-Inf,24,24
Newman/karate,-Inf,-Inf,24,24
Newman/lesmis,-Inf,-Inf,24,24
Newman/netscience,-Inf,-Inf,-Inf,24
Newman/polbooks,-Inf,-Inf,24,-Inf
Newman/power,-Inf,-Inf,-Inf,-Inf
Oberwolfach/LF10,Inf,Inf,18,18
Oberwolfach/LFAT5,Inf,Inf,15,14
Oberwolfach/filter2D,Inf,Inf,24,Inf
Oberwolfach/rail_1357,Inf,Inf,24,Inf
Oberwolfach/spiral,-Inf,-Inf,-Inf,-Inf
Oberwolfach/t2dal_e,-Inf,-Inf,-Inf,-Inf
PARSEC/Si2,Inf,Inf,24,Inf
Pajek/Erdos02,-Inf,-Inf,-Inf,-Inf
Pajek/Erdos971,-Inf,-Inf,24,24
Pajek/Erdos972,-Inf,-Inf,24,-Inf
Pajek/Erdos981,-Inf,-Inf,24,-Inf
Pajek/Erdos982,-Inf,-Inf,-Inf,-Inf
Pajek/Erdos991,-Inf,-Inf,-Inf,-Inf
Pajek/Erdos992,-Inf,-Inf,-Inf,-Inf
Pajek/GD06_theory,-Inf,-Inf,-Inf,24
Pajek/GD96_c,-Inf,-Inf,24,24
Pajek/GD97_a,-Inf,-Inf,24,24
Pajek/GD97_b,Inf,-Inf,-Inf,-Inf
Pajek/GD98_c,-Inf,-Inf,24,-Inf
Pajek/GD99_b,-Inf,-Inf,-Inf,24
Pajek/Journals,Inf,-Inf,-Inf,24
Pajek/Sandi_authors,-Inf,-Inf,24,24
Pajek/USAir97,Inf,-Inf,-Inf,24
Pajek/USpowerGrid,-Inf,-Inf,-Inf,-Inf
Pajek/yeast,-Inf,-Inf,-Inf,-Inf
Pothen/mesh1e1,-Inf,-Inf,24,24
Pothen/mesh1em1,-Inf,-Inf,34,24
Pothen/mesh1em6,Inf,-Inf,24,24
Pothen/mesh2e1,Inf,Inf,-Inf,-Inf
Pothen/mesh2em5,Inf,Inf,-Inf,24
Pothen/mesh3e1,-Inf,-Inf,-Inf,-Inf
Pothen/mesh3em5,-Inf,-Inf,-Inf,-Inf
Pothen/sphere2,-Inf,-Inf,-Inf,24
Pothen/sphere3,-Inf,-Inf,24,-Inf
Rajat/rajat02,-Inf,-Inf,-Inf,-Inf
Schenk_IBMNA/c-18,Inf,Inf,-Inf,Inf
VDOL/dynamicSoaringProblem_1,Inf,Inf,-Inf,-Inf
VDOL/dynamicSoaringProblem_2,Inf,Inf,-Inf,Inf
VDOL/freeFlyingRobot_1,Inf,Inf,-Inf,Inf
VDOL/freeFlyingRobot_2,Inf,Inf,-Inf,Inf
VDOL/freeFlyingRobot_3,Inf,Inf,24,Inf
VDOL/freeFlyingRobot_4,Inf,Inf,-Inf,Inf
VDOL/goddardRocketProblem_1,Inf,Inf,-Inf,Inf
VDOL/goddardRocketProblem_2,Inf,Inf,24,Inf
VDOL/hangGlider_1,Inf,Inf,-Inf,Inf
VDOL/hangGlider_2,Inf,Inf,-Inf,Inf
VDOL/lowThrust_1,Inf,Inf,-Inf,24
VDOL/orbitRaising_1,Inf,Inf,46,Inf
VDOL/orbitRaising_2,Inf,Inf,24,Inf
VDOL/orbitRaising_3,Inf,Inf,24,Inf
VDOL/orbitRaising_4,Inf,Inf,24,Inf
VDOL/reorientation_1,Inf,Inf,-Inf,Inf
VDOL/reorientation_2,Inf,Inf,24,Inf
VDOL/spaceShuttleEntry_1,Inf,Inf,24,Inf
VDOL/spaceStation_1,Inf,Inf,-Inf,Inf
VDOL/spaceStation_10,Inf,Inf,24,Inf
VDOL/spaceStation_11,Inf,Inf,-Inf,Inf
VDOL/spaceStation_12,Inf,Inf,24,Inf
VDOL/spaceStation_2,Inf,Inf,24,Inf
VDOL/spaceStation_3,Inf,Inf,24,Inf
VDOL/spaceStation_4,Inf,Inf,24,Inf
VDOL/spaceStation_5,Inf,Inf,24,Inf
VDOL/spaceStation_6,Inf,Inf,24,Inf
VDOL/spaceStation_7,Inf,Inf,24,Inf
VDOL/spaceStation_8,Inf,Inf,24,Inf
VDOL/spaceStation_9,Inf,Inf,24,Inf
VDOL/tumorAntiAngiogenesis_1,Inf,-Inf,24,24
VDOL/tumorAntiAngiogenesis_2,Inf,Inf,-Inf,24
VDOL/tumorAntiAngiogenesis_3,Inf,Inf,24,Inf
VDOL/tumorAntiAngiogenesis_4,Inf,Inf,43,Inf
VDOL/tumorAntiAngiogenesis_5,Inf,Inf,24,Inf
VDOL/tumorAntiAngiogenesis_6,Inf,Inf,24,Inf
VDOL/tumorAntiAngiogenesis_7,Inf,Inf,24,Inf
VDOL/tumorAntiAngiogenesis_8,Inf,Inf,42,Inf


==> data/eigen_general_08/matrix_vector_product_count.sorted.csv <==
percent,Float8_4,Float8_5,LinearTakum8,Posit8
0.0,100.0,100.0,15.0,14.0
0.0033222591362126247,100.0,100.0,18.0,18.0
0.006644518272425249,100.0,100.0,19.0,23.0
0.009966777408637873,100.0,100.0,24.0,24.0
0.013289036544850499,100.0,100.0,24.0,24.0
0.016611295681063124,100.0,100.0,24.0,24.0
0.019933554817275746,100.0,100.0,24.0,24.0
0.023255813953488372,100.0,100.0,24.0,24.0
0.026578073089700997,100.0,100.0,24.0,24.0
0.029900332225913623,100.0,100.0,24.0,24.0
0.03322259136212625,100.0,100.0,24.0,24.0
0.036544850498338874,100.0,100.0,24.0,24.0
0.03986710963455149,100.0,100.0,24.0,24.0
0.04318936877076412,100.0,100.0,24.0,24.0
0.046511627906976744,100.0,100.0,24.0,24.0
0.04983388704318937,100.0,100.0,24.0,24.0
0.053156146179401995,100.0,100.0,24.0,24.0
0.05647840531561462,100.0,100.0,24.0,24.0
0.059800664451827246,100.0,100.0,24.0,24.0
0.06312292358803986,100.0,100.0,24.0,24.0
0.0664451827242525,100.0,100.0,24.0,24.0
0.06976744186046512,100.0,100.0,24.0,24.0
0.07308970099667775,100.0,100.0,24.0,24.0
0.07641196013289037,100.0,100.0,24.0,24.0
0.07973421926910298,100.0,100.0,24.0,24.0
0.08305647840531562,100.0,100.0,24.0,24.0
0.08637873754152824,100.0,100.0,24.0,24.0
0.08970099667774087,100.0,100.0,24.0,24.0
0.09302325581395349,100.0,100.0,24.0,24.0
0.09634551495016612,100.0,100.0,24.0,24.0
0.09966777408637874,100.0,100.0,24.0,24.0
0.10299003322259136,100.0,100.0,24.0,24.0
0.10631229235880399,100.0,100.0,24.0,24.0
0.10963455149501661,100.0,100.0,24.0,24.0
0.11295681063122924,100.0,100.0,24.0,24.0
0.11627906976744186,100.0,100.0,24.0,24.0
0.11960132890365449,100.0,100.0,24.0,24.0
0.12292358803986711,100.0,100.0,24.0,24.0
0.12624584717607973,100.0,100.0,24.0,24.0
0.12956810631229235,100.0,100.0,24.0,24.0
0.132890365448505,100.0,100.0,24.0,24.0
0.1362126245847176,100.0,100.0,24.0,24.0
0.13953488372093023,100.0,100.0,24.0,24.0
0.14285714285714285,100.0,100.0,24.0,24.0
0.1461794019933555,100.0,100.0,24.0,24.0
0.14950166112956811,100.0,100.0,24.0,24.0
0.15282392026578073,100.0,100.0,24.0,24.0
0.15614617940199335,100.0,100.0,24.0,24.0
0.15946843853820597,100.0,100.0,24.0,24.0
0.16279069767441862,100.0,100.0,24.0,24.0
0.16611295681063123,100.0,100.0,24.0,24.0
0.16943521594684385,100.0,100.0,24.0,24.0
0.17275747508305647,100.0,100.0,24.0,24.0
0.1760797342192691,100.0,100.0,24.0,24.0
0.17940199335548174,100.0,100.0,24.0,24.0
0.18272425249169436,100.0,100.0,24.0,24.0
0.18604651162790697,100.0,100.0,24.0,24.0
0.1893687707641196,100.0,100.0,24.0,24.0
0.19269102990033224,100.0,100.0,24.0,24.0
0.19601328903654486,100.0,100.0,24.0,24.0
0.19933554817275748,100.0,100.0,24.0,24.0
0.2026578073089701,100.0,100.0,24.0,24.0
0.2059800664451827,100.0,100.0,24.0,24.0
0.20930232558139536,100.0,100.0,24.0,24.0
0.21262458471760798,100.0,100.0,24.0,24.0
0.2159468438538206,100.0,100.0,24.0,24.0
0.21926910299003322,100.0,100.0,24.0,24.0
0.22259136212624583,100.0,100.0,24.0,24.0
0.22591362126245848,100.0,100.0,24.0,24.0
0.2292358803986711,100.0,100.0,24.0,24.0
0.23255813953488372,100.0,100.0,24.0,24.0
0.23588039867109634,100.0,100.0,24.0,24.0
0.23920265780730898,100.0,100.0,24.0,24.0
0.2425249169435216,100.0,100.0,24.0,24.0
0.24584717607973422,100.0,100.0,24.0,24.0
0.24916943521594684,100.0,100.0,24.0,30.0
0.25249169435215946,100.0,100.0,24.0,33.0
0.2558139534883721,100.0,100.0,24.0,61.0
0.2591362126245847,100.0,100.0,24.0,100.0
0.26245847176079734,100.0,100.0,24.0,100.0
0.26578073089701,100.0,100.0,24.0,100.0
0.2691029900332226,100.0,100.0,24.0,100.0
0.2724252491694352,100.0,100.0,24.0,100.0
0.2757475083056478,100.0,100.0,24.0,100.0
0.27906976744186046,100.0,100.0,24.0,100.0
0.2823920265780731,100.0,100.0,24.0,100.0
0.2857142857142857,100.0,100.0,24.0,100.0
0.28903654485049834,100.0,100.0,24.0,100.0
0.292358803986711,100.0,100.0,24.0,100.0
0.2956810631229236,100.0,100.0,24.0,100.0
0.29900332225913623,100.0,100.0,24.0,100.0
0.3023255813953488,100.0,100.0,24.0,100.0
0.30564784053156147,100.0,100.0,24.0,100.0
0.3089700996677741,100.0,100.0,24.0,100.0
0.3122923588039867,100.0,100.0,24.0,100.0
0.31561461794019935,100.0,100.0,24.0,100.0
0.31893687707641194,100.0,100.0,24.0,100.0
0.3222591362126246,100.0,100.0,24.0,100.0
0.32558139534883723,100.0,100.0,24.0,100.0
0.3289036544850498,100.0,100.0,24.0,100.0
0.33222591362126247,100.0,100.0,24.0,100.0
0.33554817275747506,100.0,100.0,24.0,100.0
0.3388704318936877,100.0,100.0,24.0,100.0
0.34219269102990035,100.0,100.0,24.0,100.0
0.34551495016611294,100.0,100.0,24.0,100.0
0.3488372093023256,100.0,100.0,24.0,100.0
0.3521594684385382,100.0,100.0,24.0,100.0
0.3554817275747508,100.0,100.0,24.0,100.0
0.3588039867109635,100.0,100.0,24.0,100.0
0.36212624584717606,100.0,100.0,24.0,100.0
0.3654485049833887,100.0,100.0,24.0,100.0
0.3687707641196013,100.0,100.0,24.0,100.0
0.37209302325581395,100.0,100.0,24.0,100.0
0.3754152823920266,100.0,100.0,24.0,100.0
0.3787375415282392,100.0,100.0,24.0,100.0
0.38205980066445183,100.0,100.0,24.0,100.0
0.3853820598006645,100.0,100.0,24.0,100.0
0.38870431893687707,100.0,100.0,24.0,100.0
0.3920265780730897,100.0,100.0,24.0,100.0
0.3953488372093023,100.0,100.0,24.0,100.0
0.39867109634551495,100.0,100.0,24.0,100.0
0.4019933554817276,100.0,100.0,24.0,100.0
0.4053156146179402,100.0,100.0,24.0,100.0
0.40863787375415284,100.0,100.0,24.0,100.0
0.4119601328903654,100.0,100.0,24.0,100.0
0.4152823920265781,100.0,100.0,24.0,100.0
0.4186046511627907,100.0,100.0,24.0,100.0
0.4219269102990033,100.0,100.0,24.0,100.0
0.42524916943521596,100.0,100.0,24.0,100.0
0.42857142857142855,100.0,100.0,32.0,100.0
0.4318936877076412,100.0,100.0,34.0,100.0
0.43521594684385384,100.0,100.0,34.0,100.0
0.43853820598006643,100.0,100.0,36.0,100.0
0.4418604651162791,100.0,100.0,36.0,100.0
0.44518272425249167,100.0,100.0,42.0,100.0
0.4485049833887043,100.0,100.0,43.0,100.0
0.45182724252491696,100.0,100.0,46.0,100.0
0.45514950166112955,100.0,100.0,100.0,100.0
0.4584717607973422,100.0,100.0,100.0,100.0
0.46179401993355484,100.0,100.0,100.0,100.0
0.46511627906976744,100.0,100.0,100.0,100.0
0.4684385382059801,100.0,100.0,100.0,100.0
0.4717607973421927,100.0,100.0,100.0,100.0
0.4750830564784053,100.0,100.0,100.0,100.0
0.47840531561461797,100.0,100.0,100.0,100.0
0.48172757475083056,100.0,100.0,100.0,100.0
0.4850498338870432,100.0,100.0,100.0,100.0
0.4883720930232558,100.0,100.0,100.0,100.0
0.49169435215946844,100.0,100.0,100.0,100.0
0.4950166112956811,100.0,100.0,100.0,100.0
0.4983388704318937,100.0,100.0,100.0,100.0
0.5016611295681063,100.0,100.0,100.0,100.0
0.5049833887043189,100.0,100.0,100.0,100.0
0.5083056478405316,100.0,100.0,100.0,100.0
0.5116279069767442,100.0,100.0,100.0,100.0
0.5149501661129569,100.0,100.0,100.0,100.0
0.5182724252491694,100.0,100.0,100.0,100.0
0.521594684385382,100.0,100.0,100.0,100.0
0.5249169435215947,100.0,100.0,100.0,100.0
0.5282392026578073,100.0,100.0,100.0,100.0
0.53156146179402,100.0,100.0,100.0,100.0
0.5348837209302325,100.0,100.0,100.0,100.0
0.5382059800664452,100.0,100.0,100.0,100.0
0.5415282392026578,100.0,100.0,100.0,100.0
0.5448504983388704,100.0,100.0,100.0,100.0
0.5481727574750831,100.0,100.0,100.0,100.0
0.5514950166112956,100.0,100.0,100.0,100.0
0.5548172757475083,100.0,100.0,100.0,100.0
0.5581395348837209,100.0,100.0,100.0,100.0
0.5614617940199336,100.0,100.0,100.0,100.0
0.5647840531561462,100.0,100.0,100.0,100.0
0.5681063122923588,100.0,100.0,100.0,100.0
0.5714285714285714,100.0,100.0,100.0,100.0
0.574750830564784,100.0,100.0,100.0,100.0
0.5780730897009967,100.0,100.0,100.0,100.0
0.5813953488372093,100.0,100.0,100.0,100.0
0.584717607973422,100.0,100.0,100.0,100.0
0.5880398671096345,100.0,100.0,100.0,100.0
0.5913621262458472,100.0,100.0,100.0,100.0
0.5946843853820598,100.0,100.0,100.0,100.0
0.5980066445182725,100.0,100.0,100.0,100.0
0.6013289036544851,100.0,100.0,100.0,100.0
0.6046511627906976,100.0,100.0,100.0,100.0
0.6079734219269103,100.0,100.0,100.0,100.0
0.6112956810631229,100.0,100.0,100.0,100.0
0.6146179401993356,100.0,100.0,100.0,100.0
0.6179401993355482,100.0,100.0,100.0,100.0
0.6212624584717608,100.0,100.0,100.0,100.0
0.6245847176079734,100.0,100.0,100.0,100.0
0.627906976744186,100.0,100.0,100.0,100.0
0.6312292358803987,100.0,100.0,100.0,100.0
0.6345514950166113,100.0,100.0,100.0,100.0
0.6378737541528239,100.0,100.0,100.0,100.0
0.6411960132890365,100.0,100.0,100.0,100.0
0.6445182724252492,100.0,100.0,100.0,100.0
0.6478405315614618,100.0,100.0,100.0,100.0
0.6511627906976745,100.0,100.0,100.0,100.0
0.654485049833887,100.0,100.0,100.0,100.0
0.6578073089700996,100.0,100.0,100.0,100.0
0.6611295681063123,100.0,100.0,100.0,100.0
0.6644518272425249,100.0,100.0,100.0,100.0
0.6677740863787376,100.0,100.0,100.0,100.0
0.6710963455149501,100.0,100.0,100.0,100.0
0.6744186046511628,100.0,100.0,100.0,100.0
0.6777408637873754,100.0,100.0,100.0,100.0
0.6810631229235881,100.0,100.0,100.0,100.0
0.6843853820598007,100.0,100.0,100.0,100.0
0.6877076411960132,100.0,100.0,100.0,100.0
0.6910299003322259,100.0,100.0,100.0,100.0
0.6943521594684385,100.0,100.0,100.0,100.0
0.6976744186046512,100.0,100.0,100.0,100.0
0.7009966777408638,100.0,100.0,100.0,100.0
0.7043189368770764,100.0,100.0,100.0,100.0
0.707641196013289,100.0,100.0,100.0,100.0
0.7109634551495017,100.0,100.0,100.0,100.0
0.7142857142857143,100.0,100.0,100.0,100.0
0.717607973421927,100.0,100.0,100.0,100.0
0.7209302325581395,100.0,100.0,100.0,100.0
0.7242524916943521,100.0,100.0,100.0,100.0
0.7275747508305648,100.0,100.0,100.0,100.0
0.7308970099667774,100.0,100.0,100.0,100.0
0.7342192691029901,100.0,100.0,100.0,100.0
0.7375415282392026,100.0,100.0,100.0,100.0
0.7408637873754153,100.0,100.0,100.0,100.0
0.7441860465116279,100.0,100.0,100.0,100.0
0.7475083056478405,100.0,100.0,100.0,100.0
0.7508305647840532,100.0,100.0,100.0,100.0
0.7541528239202658,100.0,100.0,100.0,100.0
0.7574750830564784,100.0,100.0,100.0,100.0
0.760797342192691,100.0,100.0,100.0,100.0
0.7641196013289037,100.0,100.0,100.0,100.0
0.7674418604651163,100.0,100.0,100.0,100.0
0.770764119601329,100.0,100.0,100.0,100.0
0.7740863787375415,100.0,100.0,100.0,100.0
0.7774086378737541,100.0,100.0,100.0,100.0
0.7807308970099668,100.0,100.0,100.0,100.0
0.7840531561461794,100.0,100.0,100.0,100.0
0.7873754152823921,100.0,100.0,100.0,100.0
0.7906976744186046,100.0,100.0,100.0,100.0
0.7940199335548173,100.0,100.0,100.0,100.0
0.7973421926910299,100.0,100.0,100.0,100.0
0.8006644518272426,100.0,100.0,100.0,100.0
0.8039867109634552,100.0,100.0,100.0,100.0
0.8073089700996677,100.0,100.0,100.0,100.0
0.8106312292358804,100.0,100.0,100.0,100.0
0.813953488372093,100.0,100.0,100.0,100.0
0.8172757475083057,100.0,100.0,100.0,100.0
0.8205980066445183,100.0,100.0,100.0,100.0
0.8239202657807309,100.0,100.0,100.0,100.0
0.8272425249169435,100.0,100.0,100.0,100.0
0.8305647840531561,100.0,100.0,100.0,100.0
0.8338870431893688,100.0,100.0,100.0,100.0
0.8372093023255814,100.0,100.0,100.0,100.0
0.840531561461794,100.0,100.0,100.0,100.0
0.8438538205980066,100.0,100.0,100.0,100.0
0.8471760797342193,100.0,100.0,100.0,100.0
0.8504983388704319,100.0,100.0,100.0,100.0
0.8538205980066446,100.0,100.0,100.0,100.0
0.8571428571428571,100.0,100.0,100.0,100.0
0.8604651162790697,100.0,100.0,100.0,100.0
0.8637873754152824,100.0,100.0,100.0,100.0
0.867109634551495,100.0,100.0,100.0,100.0
0.8704318936877077,100.0,100.0,100.0,100.0
0.8737541528239202,100.0,100.0,100.0,100.0
0.8770764119601329,100.0,100.0,100.0,100.0
0.8803986710963455,100.0,100.0,100.0,100.0
0.8837209302325582,100.0,100.0,100.0,100.0
0.8870431893687708,100.0,100.0,100.0,100.0
0.8903654485049833,100.0,100.0,100.0,100.0
0.893687707641196,100.0,100.0,100.0,100.0
0.8970099667774086,100.0,100.0,100.0,100.0
0.9003322259136213,100.0,100.0,100.0,100.0
0.9036544850498339,100.0,100.0,100.0,100.0
0.9069767441860465,100.0,100.0,100.0,100.0
0.9102990033222591,100.0,100.0,100.0,100.0
0.9136212624584718,100.0,100.0,100.0,100.0
0.9169435215946844,100.0,100.0,100.0,100.0
0.920265780730897,100.0,100.0,100.0,100.0
0.9235880398671097,100.0,100.0,100.0,100.0
0.9269102990033222,100.0,100.0,100.0,100.0
0.9302325581395349,100.0,100.0,100.0,100.0
0.9335548172757475,100.0,100.0,100.0,100.0
0.9368770764119602,100.0,100.0,100.0,100.0
0.9401993355481728,100.0,100.0,100.0,100.0
0.9435215946843853,100.0,100.0,100.0,100.0
0.946843853820598,100.0,100.0,100.0,100.0
0.9501661129568106,100.0,100.0,100.0,100.0
0.9534883720930233,100.0,100.0,100.0,100.0
0.9568106312292359,100.0,100.0,100.0,100.0
0.9601328903654485,100.0,100.0,100.0,100.0
0.9634551495016611,100.0,100.0,100.0,100.0
0.9667774086378738,100.0,100.0,100.0,100.0
0.9700996677740864,100.0,100.0,100.0,100.0
0.973421926910299,100.0,100.0,100.0,100.0
0.9767441860465116,100.0,100.0,100.0,100.0
0.9800664451827242,100.0,100.0,100.0,100.0
0.9833887043189369,100.0,100.0,100.0,100.0
0.9867109634551495,100.0,100.0,100.0,100.0
0.9900332225913622,100.0,100.0,100.0,100.0
0.9933554817275747,100.0,100.0,100.0,100.0
0.9966777408637874,100.0,100.0,100.0,100.0
1.0,100.0,100.0,100.0,100.0


==> data/eigen_general_16/eigenvalues_absolute_error.csv <==
matrix\type,BFloat16,Float16,LinearTakum16,Posit16
AG-Monien/L,2.58412134950380415909637841723233970e-01,5.72329378083520941539810908542393079e-02,2.03655784127528985526768193735808584e-01,3.41154815383924539613327594863937602e-02
AG-Monien/cage,2.56778548605008297898166384845233628e-01,1.40079506026140638398054261327935945e-02,3.17151684816591685097669588489781653e-02,2.03062581959757286004454344684614108e-02
AG-Monien/diag,-Inf,-Inf,-Inf,-Inf
AG-Monien/grid1,1.97263379227614210896293993741222236e-01,4.40977281069756748933577945409312799e-02,9.74237262452980060408352160178006091e-02,1.66331167845926057206759149196334507e-01
AG-Monien/grid1_dual,2.29636994625419080237144756757737383e-01,7.06102757028103082655586327456905209e-02,8.82456193348472873585442550701337375e-02,2.92114917358245522839354639847092170e-02
AG-Monien/grid2,-Inf,4.03802873318799770696755386908662595e-02,1.18072674403564236777671805191325445e-01,1.43028256012304428943070127759321577e-01
AG-Monien/grid2_dual,-Inf,9.09479385483149530496652731868567874e-02,1.70852475964869511676361418674642709e-01,1.40440839051341150697761645505928656e-01
AG-Monien/netz4504,-Inf,3.23973820396754685548353692889322282e-02,1.59791350215819247762117825775853022e-01,8.86978307941177456240486729684096963e-02
AG-Monien/netz4504_dual,3.37168477614070255834351071586258141e-01,2.87134573006975278197229784034669846e-02,8.56949732707648358385979535858444847e-02,4.30722111320214337484248528688418222e-02
AG-Monien/stufe,1.39230621009298891112149781637139729e-01,3.22798627729156361199065797863157292e-02,1.59146067612870401572267585240408423e-01,5.91471005848544168544005468495988048e-02
AG-Monien/ukerbe1,-Inf,6.34004539181862148975353245657315766e-02,1.51445387828241639780965030754776384e-01,6.99149846514098625063639268109875081e-02
AG-Monien/ukerbe1_dual,-Inf,2.65875468008496591742258768111107391e-02,1.70876654884443798934209771729694223e-01,1.52269845863046721807300447428960642e-01
Arenas/celegans_metabolic,2.35664172073872587126520332100628082e+00,6.37035966530273345498648701480736253e-01,7.05630935178525901902598224115488007e-01,2.60846328761903631363921750502339171e-01
Arenas/email,6.70255597831279834807618579652401613e-01,2.18475028708336821643478050232913425e-01,3.76630919944662259855278760837213618e-01,9.56876859108552975179858736147984741e-02
Arenas/jazz,1.54128183224146243137378117656089786e+00,3.43825854732085154498002466038732923e-01,6.68866728382618404551761649990864092e-01,3.21963537751678477898911444884594854e-01
Bai/bfwb398,1.06153037395073930357413775388508172e-06,Inf,2.19375771165335850661051521875791338e-07,-Inf
Bai/bfwb62,6.67145679215600853069950176601323848e-06,Inf,1.91000590650352659456856743785727246e-06,-Inf
Bai/bfwb782,1.51007344270082184939823656024269083e-06,Inf,-Inf,-Inf
Bai/mhd3200b,2.65355134713266491717120635417882732e-01,Inf,2.13785580157508651954044058988163667e-01,Inf
Bai/mhdb416,2.22271244533271519245993018849141336e-01,Inf,2.19514577617706087260403658059820743e-01,Inf
Bai/odepb400,1.51402331383624232642228063861834446e-15,Inf,8.01349033797275689336823611322582771e-15,-Inf
Barabasi/NotreDame_yeast,3.89716318743184950256805227976399555e-01,1.04330324055094974998929339583735281e-01,9.80603424683127956274048554053411632e-02,9.45369693800424492765949654156476009e-02
Bates/Chem97ZtZ,5.14225433975828005620599304711719557e+01,9.68398732735908509795464434259820803e+00,8.84833193775146302011778381679063129e+01,2.55487245618462334957456712598096444e+01
Boeing/bcsstm37,1.23669422793628169874889040750771019e-05,Inf,2.09703163823567683227530708775330036e-05,-Inf
Boeing/bcsstm38,3.53460624901761183370888670438130255e+00,Inf,-Inf,Inf
Cunningham/m3plates,9.58610788310920044016810697262224953e-02,1.25333598808019075245500614557109013e-03,1.18316061411406416339639073246217703e-02,1.14094050457522077582234624219179680e-02
DIMACS10/chesapeake,2.27222891830498055573343980899884606e-01,4.66909835595800532796841886903102356e-02,8.10616435907890655535465351593556034e-02,3.32350432331640519403023194139535051e-02
DIMACS10/delaunay_n10,5.85394336155109404352391374497928057e-01,8.69757703814851957934518990446198690e-02,2.70882796294052808618755704371176747e-01,1.55845211603936507908762628215630871e-01
DIMACS10/delaunay_n11,-Inf,8.94263666638289615478510568278525364e-02,3.03896345127862412575811809727700431e-01,1.06486669298037931479291414534967650e-01
DIMACS10/uk,-Inf,7.20819005805989257111325121113376567e-02,6.35610411678090007313651941535559775e-02,1.26455844317015116362256687686167839e-01
FIDAP/ex32,5.34077868032256862853917181855743935e+00,1.23000227765678164436809996607982551e+00,2.15926087636867093311532297016852069e+00,7.57144237148637351023447775357523211e-01
FIDAP/ex5,2.07791630973962670463243118309380726e+05,Inf,1.72429554717085103285707342330522257e+05,7.06705310617499837290140656183289456e+06
GHS_indef/laser,-Inf,-Inf,-Inf,-Inf
Gleich/minnesota,-Inf,8.45940919278294160098231590931680934e-02,7.16963828221140077658243583367968665e-02,6.10128725204977056058425438828087596e-02
Gset/G11,2.29403363544245645774302688862510038e-01,5.62934344049066995749811635476386200e-02,1.45805507604427729167692107874884696e-01,1.18691235802924354161857954902824566e-01
Gset/G12,2.57393577622276725094599629465860185e-01,4.66146453552290863895414361066467102e-02,1.28106989325539359783491375494861596e-01,4.49853465693577987824337696515582154e-02
Gset/G13,3.07869899569073259179156995120266631e-01,4.68197252616170491156904032117453396e-02,1.39813015071481613931871324617427176e-01,5.79003513144376840032298449706933168e-02
Gset/G14,-Inf,1.35903945310289184525953655695930225e-01,3.77128882013817195488720121556037881e-01,4.77461893633665959380895766644259384e-01
Gset/G15,9.17385620096808054939361201904910627e-01,1.89908407949190270761661705499936485e-01,5.31163756441614661577359269408406099e-01,6.14220525398619408166026207274918168e-02
Gset/G16,9.14936229708963281061097776530990707e-01,1.40173420241838330768632519291360708e-01,2.33017246115099391710900834710179290e-01,1.31815570024793572764533908340088385e-01
Gset/G17,-Inf,2.04399879529143655293777187441065306e-01,2.47125932741130717580618682282419517e-01,7.58000351936492934851128108664147325e-02
Gset/G18,8.65227423133610130103970593521116540e-01,1.84296894203465400695929817644343776e-01,3.65846223972263988160970453340137097e-01,1.16825187160682694741018603239770507e-01
Gset/G19,3.66426310305332812333475995365030224e-01,2.41479377209616918966086227075062097e-01,2.05355616890938610811428453368033005e-01,1.56627263642743317217073996667890820e-01
Gset/G20,5.28657158530735154215495536131297399e-01,1.65384653792300362338136834578950700e-01,2.22381048388658725465165369421194294e-01,8.89946395166115427427083922625923528e-02
Gset/G21,9.61236078100914837949724276156085826e-01,1.70873474756712960170450520038690652e-01,2.42170135990602815921314875218184035e-01,9.40955012987642295753084047325434087e-02
Gset/G32,1.59940513922986426365909626936738372e-01,5.88433427041328741632996528309046544e-02,2.40093243423333359216851034948447702e-01,1.05656023156856865019667261064967474e-01
Gset/G33,2.02599779172858144267762954880469801e-01,3.32769190869778051923511139274416226e-02,2.06662570980218062325471819764132195e-01,6.58254029422125512731092992409310561e-02
Gset/G34,2.08503952946026308878444894372972410e-01,5.65387317119101345889002808717485235e-02,7.98839172191711334448397747909189376e-02,1.24024033397746576163717741071753291e-01
Gset/G43,8.36213026762132385761039321065918962e-01,1.40397777379288173863117365842247407e-01,3.92868083805444516509730092435017533e-01,1.50787577236865081981736706351524000e-01
Gset/G44,3.52950486106457610244921524617226993e-01,1.56074128228981177307538365669838884e-01,3.28068242161473144978314994406729112e-01,6.57012634400874598204152238549987921e-02
Gset/G45,6.32690281087040075332046984484920317e-01,1.52151915786147896039031416372974879e-01,4.60540188832240756731825946891823962e-01,1.60844539759520821810161846173152326e-01
Gset/G46,7.62952615903088695589216297338537687e-01,1.82772717377400011140400049971067762e-01,2.33603408548616798335499440226517718e-01,1.29748264055653400006803293428105090e-01
Gset/G47,8.39913408292894553591328069011210670e-01,7.74599211260785466826029490245958216e-02,3.63545742954106361397622541833594305e-01,1.35122666428117567613597320561826182e-01
Gset/G48,-Inf,3.33183084370085868761769979583646750e-02,1.58720507590708969459595790250722135e-01,8.10891390145705899691676495504538504e-02
Gset/G49,-Inf,3.58562129955770703395047196397331770e-02,1.53022484672781770378068908706096145e-01,1.12895271707735302993960625685598751e-01
Gset/G50,1.13488701928272308948586959255200499e+00,7.52748258178569899809538545923651022e-02,1.07251615644784081333520694529637636e-01,1.24761323319414245408918957647066383e-01
Gset/G51,-Inf,1.30080505316711521729319527027741219e-01,2.73388079180227624400870224366204747e-01,1.37379308372423977429844695734665101e-01
Gset/G52,-Inf,1.71565437156938934048432707232134339e-01,5.35723638050418650399244881054298661e-01,1.32281712045241631366855033317298454e-01
Gset/G53,-Inf,2.70072097626686129594802652610617396e-01,2.18353045032157913294189413935511046e-01,1.61190104628302414787894572502154852e-01
Gset/G54,-Inf,1.18122509343080904926530058548381875e-01,2.87058758351332906644436395650186929e-01,1.48600978093864977785265592010749964e-01
Gset/G57,-Inf,2.47583837496879665830730549109679420e-02,1.44215477735072522475177168025265929e-01,8.87557882750376013576373317794544495e-02
HB/1138_bus,9.26804688922804545248319399172294865e+03,8.92946473657023518589056110343125174e+03,9.22896037675479453045997258113750541e+02,1.68353546835307138084802454639993270e+03
HB/494_bus,1.21435350023671198831900241767089197e+03,2.01351945311403890107159138931601600e+02,7.64148656474275154204887334717043733e+02,2.29244701071718128786500895924414272e+03
HB/662_bus,7.93759153765274014390522346960977357e+01,-Inf,7.66522425113588457630126135566458903e+01,4.66239315130997810292076456942793308e+01
HB/685_bus,3.51713860159316019438125224592613067e+02,2.89691467632382083320143569360995203e+01,2.99532223643684480871829478161267574e+02,1.61640431091380850803605230265628728e+03
HB/ash292,4.70070566835038410130421165186653847e-01,9.66408998917406398948720284219529843e-02,1.47787960053539085142005574284992653e-01,6.41888947210333037282419780291442642e-02
HB/ash85,5.10560925950701716456076860990248168e-01,8.01314418509499927700107446704273322e-02,8.64004338007878327756034950710174657e-02,3.22562283278516586498690642262235730e-02
HB/bcspwr01,1.55178633273517471569786351707760761e-01,2.04052997435964212951875788671756900e-02,3.24244879362734258386850633517959878e-02,2.83073735315497594671471739381264872e-02
HB/bcspwr02,2.00317906551295641912160839603644721e-01,3.91880036163614695335374590916703106e-02,5.05971467204859994029821250193332299e-02,2.74500605472196408431381963964601581e-02
HB/bcspwr03,1.71229423908336493541702927374003358e-01,8.58217332967249064612318718091627978e-02,7.87489294327025103239838856251580369e-02,1.31090813715268330612550188051099674e-01
HB/bcspwr04,2.96529227070836915892176310035563752e-01,7.94945553248023245198994739210315305e-02,1.32863010040467789403560711160998115e-01,6.82674569949934616981551884768191997e-02
HB/bcspwr05,2.62136388048799799168122655188596913e-01,6.88324741942205844648461365761738167e-02,1.00192771858517917488176578220249137e-01,1.16993048063321235698803943784771204e-01
HB/bcspwr06,3.30174891176077048543644074797511403e-01,1.01181901886630573310176972335850027e-01,1.27937638302067930613660682121222335e-01,4.89661166911166680924750761574824519e-02
HB/bcspwr07,2.72874216077817757789241008993359271e-01,6.37402463213626442430319011633725276e-02,1.76731117540462249655577657184288280e-01,1.07010575728108652493930774440760096e-01
HB/bcspwr08,2.67661512856019953790736716827439300e-01,7.73035824391721879863096063751246430e-02,1.35573504903801280443662698109172748e-01,7.34263517725473768834611353043611482e-02
HB/bcspwr09,3.28225542267289640231848960021198576e-01,9.97801465945467394057010656691216309e-02,8.50015063173331579671938973423444297e-02,1.40278078761169837660325529146707744e-01
HB/bcsstk01,1.50018168862011269405878620860667440e+08,Inf,1.83752062339111477722978872376240886e+08,2.27866113332582864166449186761686990e+17
HB/bcsstk02,1.49581550051718465072356402094275533e+03,Inf,1.47695445465918453973916199844058910e+03,2.71892399968178786475762538422012912e+03
HB/bcsstk03,3.62637524452982416758903084874481102e+09,Inf,6.11314721827415661047814302025141659e+09,2.27865885024850818004649192741338071e+17
HB/bcsstk04,5.51835666801198478839773429393890347e+05,Inf,1.02456953788888457781984140796759787e+06,Inf
HB/bcsstk05,1.69843792909561393484851799281375595e+05,Inf,7.76210637047914113342492708157110061e+05,2.27866119855173651985138869577329157e+17
HB/bcsstk06,4.32503016470622578081748371376061557e+08,Inf,2.73590447124733280317887764463269023e+08,Inf
HB/bcsstk07,4.32503016470622578081748371376061557e+08,Inf,2.73590447124733280317887764463269023e+08,Inf
HB/bcsstk08,1.50403869423297096388202186251337049e+09,Inf,8.70114170524024928203642859912361263e+08,2.27866047539657665680066824120199698e+17
HB/bcsstk09,4.02638908580792609525914745297290238e+06,Inf,1.21161761266925542252879866546017049e+07,1.90646477792134085704253505327586488e+17
HB/bcsstk19,1.53062369222566440127565560938444908e+13,Inf,-Inf,2.27312215005830101280707055186717985e+17
HB/bcsstk20,5.09395780975385372565846958008274864e+14,Inf,9.48390578979525728463681022715352979e+14,2.02193717752454487757613039235376817e+17
HB/bcsstk22,3.23816526075341495258942273662703457e+05,Inf,6.68117114759777771149777365178256611e+05,2.27866119856142802317381405320668747e+17
HB/bcsstm01,9.62236977048793318715717579438180956e+01,1.41157602522853865591397037320502631e+02,1.40381622728902802778203774074069899e+02,1.40980550520275668272372426564289448e+02
HB/bcsstm02,7.25356765852974529345426708685257557e-02,9.85525971690683390769968198403733541e-02,9.87634683081532697589531047664382833e-02,9.73638701980369143575996238701440599e-02
HB/bcsstm03,1.17054058024487130794423275699540754e+02,1.23349121842739522355713640574333198e+01,5.63872471452987320150337436072001999e+01,6.28248723822321027384225799591942169e+01
HB/bcsstm04,3.12076201313499944564601918678051128e-02,4.37142963766679060957294057688744746e-02,4.15559211502995070025355376983972171e-02,4.24873341813387247285141579219135007e-02
HB/bcsstm05,2.81902241093885324263048015755888291e-01,2.94246429988456003711271057371178636e-01,2.96773320752444444037034705031644749e-01,2.91319923442310689547478555190163481e-01
HB/bcsstm06,2.82675700773851674199698543100654058e+02,-Inf,6.63285932937875990715440978181017417e+02,8.90264369744621681086111833629593315e+02
HB/bcsstm07,1.27178520258852464820535189611102888e+02,Inf,7.65583447469417477457727668945829205e+01,Inf
HB/bcsstm08,-Inf,Inf,1.08401355817915489093499280827003580e+05,1.11470676484037476679421528405196473e+06
HB/bcsstm09,3.52095407422196692696752349589620297e-06,Inf,1.27404277182677982131738761018196441e-06,5.29851523192771844183719559852278125e-06
HB/bcsstm11,-Inf,1.17450803932380395801621834360831119e+01,9.65219007615012091168973677440926136e+00,9.69329061927644624948666097687588860e+00
HB/bcsstm12,1.36561597359380946746173389809853245e+00,Inf,3.82276990396035455558400204012522622e-01,5.95016326865924244542912147231365648e-01
HB/bcsstm19,1.39513988787224802747508839431106362e+06,Inf,1.53027703289278852463897553525297921e+06,1.90646474624599985252505144170324769e+17
HB/bcsstm20,7.16279124388665660815243953046781820e+05,Inf,2.12872947795887127560497733028429603e+06,1.90646473812394205099299201552840805e+17
HB/bcsstm21,-Inf,Inf,1.64391091804197331469120371474451327e-05,1.40647652807684725049009878282591454e-05
HB/bcsstm22,2.15266217672430270448541008540930626e-03,Inf,1.83635795198695214916042613756901063e-03,2.66421480285409436279689446458574695e-03
HB/bcsstm23,1.97027118265219838733782750159737519e+05,Inf,4.55671111485735356300584848247803184e+05,2.16219689503724020704620027989906722e+17
HB/bcsstm24,5.52725170700959309035265920797284584e+04,Inf,1.13331338729948989046508035681491245e+05,1.76507928436538263142273206466029423e+17
HB/bcsstm25,6.00725559123979045827688724706909214e+07,Inf,9.24878357062903837217624373884432368e+07,4.84739209886330823567393614500183415e+08
HB/bcsstm26,5.80620270461256999259081282555103791e-01,Inf,6.22472342962955038662753261028205752e-01,6.26728730255068306456224992027809949e-01
HB/blckhole,-Inf,1.03689670188172923332547392208057674e-01,1.55745162787204900571732786240539849e-01,2.05034233893577337004771557613860030e-01
HB/can_1054,6.62006661886869213994593818341274842e-01,2.09433299561083018078790044813764204e-01,2.31805149179031775167419388005529278e-01,1.17540377731455876128324670575265599e-01
HB/can_1072,1.02666314999552968712751304251772150e+00,1.94263474520992835697617926292275840e-01,1.36073710552039173615546944670439858e-01,1.85560984602550504596024681201408708e-01
HB/can_144,1.43922182317660459924893051800380538e+00,1.09838883590018070549772802797464425e-01,1.37413763093529624816271583008551938e-01,6.96438234700409271781019187148029489e-02
HB/can_161,5.51989141727264704531295562682187189e-01,7.80420519253470791024570376581481915e-02,5.05653600615971028030301171902849995e-01,8.15609680822736461292976033656171300e-02
HB/can_187,5.71687836060769150799438747179634641e-01,4.36369524228799821861416750471300301e-02,9.79200912092534684578905195635929132e-02,9.46632503074720122454437150043423124e-02
HB/can_229,9.87892221806693387464434901708680893e-01,9.95942351609298077662920070142225052e-02,7.73182276168748913644168224482697420e-02,4.68152419149366248209444206356097504e-02
HB/can_24,1.46469445947821510431120336703307710e-01,2.48510960993680876549323769875177216e-02,4.87993821739896200409403316261483003e-02,3.56768651651526860209619219940334942e-02
HB/can_256,4.56682366140804975010093510343774293e-01,2.02487151361140509400296676295802302e-01,1.63255878124040572579499553881700198e-01,1.09000242788235933553293323895576909e-01
HB/can_268,6.30903696440771085932344953742137806e-01,1.42712997380621077357998982467153627e-01,3.34276614459567791892412306884249850e-01,9.94980494281181554507386824718297301e-02
HB/can_292,3.43681916723458177112627647853351739e-01,8.02367464104487236890740972217979243e-02,1.38914011224892860053528431292498470e-01,1.17672614712984068809427513677883800e-01
HB/can_445,5.72855924324997931092485491259898132e-01,1.50434919456518583913546051412351648e-01,7.16822257224773937035589081280672830e-02,1.74703812359724700199335349240185832e-01
HB/can_61,3.19758164063310433553232564086790579e-01,6.16450302884072505108757908199866797e-02,1.25649694189601889035535122199565307e-01,4.38960077240200793720232950139558474e-02
HB/can_62,2.23654400080099794842796743670950073e-01,3.34423003918444174171098762736164907e-02,4.33606365765602641498175951819131248e-02,2.55402584757322005709106889110599272e-02
HB/can_634,8.05791823204590487317600158740402666e-01,2.15206118251666323069000837080319645e-01,1.74038685630312766155313944424816619e-01,1.05663013605126504695702187298334371e-01
HB/can_715,6.92660603025050269389298687769924611e-01,1.17458229981328833489663085513481418e-01,2.54556411359452269542976069206013613e-01,1.26185179273631856397933303480185092e-01
HB/can_73,4.03208603702160897245372288889442584e-01,6.12971572138701862911612810403490301e-02,1.01473712436540755033646857441691028e-01,3.52924147436996973521058970301541526e-02
HB/can_838,1.26862501823832456332055143197200844e+00,1.75881787890916091536577968814027117e-01,6.00341577593983130768406519134659777e-01,9.17262246122497708821110619433684706e-02
HB/can_96,3.38398906711983287887690320734636551e-01,1.11187816031328755026551473273119400e-01,1.32955552376640848143772384725714306e-01,9.74057880777260069621216412515662272e-02
HB/dwt_1005,9.62123885919814598668466444440964219e-01,2.44802904695941130152150498513692753e-01,4.58343371900030027356922351944934941e-01,2.72827418543861169965172092147705948e-01
HB/dwt_1007,8.43539189005122692657446391003788035e-01,3.20543748163838903024621706517109132e-01,2.74511848536758370710050794621393123e-01,1.16094208247427245675840959087819970e-01
HB/dwt_1242,8.33067054936175929156828547040360873e-01,1.55954646935945796478477743342810603e-01,1.75014045905349951006717597404102789e-01,9.48457629928889942592035037544705924e-02
HB/dwt_162,6.37498345200017185236236648273400725e-01,1.15118350281597397071491588204347187e-01,1.17817524681745965254277316128567769e-01,1.01793780089530720787188495165372090e-01
HB/dwt_193,1.01042684531226428895882990402381698e+00,1.94530245555387760088510281873638950e-01,4.25733802862901543963579158303638390e-01,1.52615998907241959039578055136400489e-01
HB/dwt_198,6.88011595129925003096739829284020858e-01,1.10866056227314769655049053368996275e-01,1.02447021409042833143987172604167471e-01,6.57235852158827120358730469640872213e-02
HB/dwt_209,5.50012034931937399746803085160121926e-01,1.12544989985330236236715214963820976e-01,1.63363047516492562878192042447624250e-01,6.15026006592540089490190216250868347e-02
HB/dwt_221,3.50399616129513367712690127175902857e-01,1.60175829418412570375059283531297584e-01,5.53325698268881523058713982701558200e-02,7.05525989421144743865256308915004831e-02
HB/dwt_234,2.45074304371180405035977183952627990e-01,7.98198704841941462360987740242938785e-02,9.25288306825521194010849375294435492e-02,4.04334649250380979752727695650347007e-02
HB/dwt_245,2.91738111773767727224546974065323687e-01,1.09573437993968339793925752123921608e-01,1.44284171421400623899245347797605332e-01,3.30786554194119638762915253179652101e-02
HB/dwt_307,3.51207751022608346550043239385335525e-01,1.43014045634804059617582766074380892e-01,1.66350393543355018768866489911071035e-01,1.11940537401359776248666462943448473e-01
HB/dwt_310,4.06611601049944096589805447487013172e-01,1.69697230700078477585286523109235933e-01,1.81049102631134510840093663339962801e-01,7.90976892742917247616853551869953700e-02
HB/dwt_346,6.22448379140934413376764833603205669e-01,1.13129702664172074644011125975967300e-01,2.33935047827254696195509421469841326e-01,1.16891940751462269949004197661405041e-01
HB/dwt_361,3.00596852786401596429660468148286927e-01,1.27691701901569131694534043886755523e-01,1.97338030876574387710565784381439386e-01,9.26393935681238867847978347565470917e-02
HB/dwt_419,3.36969901083205044147857219724550294e-01,1.24521098236807071592136903782859990e-01,4.84499814601545565089835258342821924e-01,1.00394974945678924916807140774316767e-01
HB/dwt_492,3.94027843609428173698888087910465584e-01,1.19650118180786702928960281229757947e-01,1.29385423955325885417811384755091273e-01,5.98701457944286683610899685197294560e-02
HB/dwt_503,5.69218001581030408738341657308922075e-01,2.07319650069942195762708843939948608e-01,1.91606378039630184849579511006543436e-01,1.06523469233130611433140113498949246e-01
HB/dwt_512,6.06250496270751626445668069258458612e-01,1.71194751071622191125950395677057128e-01,2.93961217177111995157733507642879711e-01,2.00280307630096982051707569301891167e-01
HB/dwt_59,2.86669215364819666841828815542299010e-01,5.81832044920304290152725438422880227e-02,7.67434322413593667755439717520051077e-02,3.95651747325881469014531316841379192e-02
HB/dwt_592,3.59548510541328028706505661111250625e-01,1.65806190281693137612697966700493942e-01,2.22443678864054645959961844883422082e-01,9.29131167393358728525076720977632308e-02
HB/dwt_607,6.81157544290703555129816519607384956e-01,7.00352488957795264877001807480830833e-02,2.42382250409778402993740932894569539e-01,8.14090359110033014593699399287503404e-02
HB/dwt_66,2.95421873907287409586717841058432162e-01,6.22893195805597237452320816736624335e-02,8.47359082655463306038026112040732623e-02,7.65340244925337525172195855751221705e-02
HB/dwt_72,1.42784425492782623928747124028469845e-01,5.59416212532787714762320138329694220e-02,6.54984949762999998230676049947732321e-02,5.01002053867640060806097014541784894e-02
HB/dwt_758,5.89903967501492683697624389682610209e-01,1.02632074821851424158879719236452020e-01,2.46866889276784572268486769431151965e-01,6.90100696303463098296526434736529967e-02
HB/dwt_869,5.21220682480838395421717243852717991e-01,1.23534540187984755066248838592877671e-01,3.06509587836100591441784817609854950e-01,6.90324611655294239044877929251389152e-02
HB/dwt_87,4.67285659663785579105609000052853382e-01,7.47545745235444347796532949019628663e-02,1.06627223125204443027833698339115331e-01,2.68658784984744111027838120746511837e-02
HB/dwt_878,2.77954165623148333680424661202946513e-01,1.77878306681842927169498371296343556e-01,1.24133314665913988780450265164772650e-01,6.05938012963153427356189218569610898e-02
HB/dwt_918,2.99231401385613569223136456589058285e-01,1.31136761193534570005197778795900454e-01,2.43347758905769305150078012076253201e-01,1.30957848442131223183623005827015307e-01
HB/dwt_992,1.24646700294163338322970025382825989e+00,4.03600981816161740862029362253661064e-01,4.91230089266094667556847855923641356e-01,3.06582580602958047831818912951503243e-01
HB/eris1176,1.92764513351124153958348494066238636e+00,3.14868443773255419750002612854844028e-01,4.84719167083347776941828680696487258e-01,8.30886106413359400824575561399393563e-01
HB/gr_30_30,1.46869141707824564305669553383515433e+00,1.10427626737576822520052221436777512e-01,9.76778251731040925808281533659352352e-02,2.43379723377033902424145241920289673e-01
HB/jagmesh1,1.36521587062474568254801729708378229e-01,7.52970639821836051955986095886167961e-02,4.21325718921712168826551139716336662e-01,9.13479591327840387219880798316584569e-02
HB/jagmesh2,2.42065239415509849954098034822907807e-01,6.29313537911311633540435810447452089e-02,7.88673312239819056781309765972364530e-02,1.66350760787173410239852656095162907e-01
HB/jagmesh3,1.89648764824307334363764047884093048e-01,9.70752722562061377235964387309293920e-02,7.34038402824223274093534062771475591e-02,7.50374689743312678727221479683078900e-02
HB/jagmesh4,-Inf,6.03280742980276005096862374022744809e-02,1.37689647692665396538383640361441582e-01,1.56213769641585500594283007485811686e-01
HB/jagmesh5,7.62026200222672054577970250514663409e-01,2.99704630249134231292174015267913930e-02,1.12995171883561047525941769553797796e-01,1.07413143432668668010974467782868212e-01
HB/jagmesh6,8.07700491714394393678297512070665810e-01,4.81883251199866470438154469647189352e-02,1.58637602816292920560490129836766197e-01,9.19217098355418366822560115827954196e-02
HB/jagmesh7,2.27494189359834240390027903135487597e-01,1.29970656096103722476239120214462125e-01,2.62102939625680647264083996910626463e-01,1.24048441829934108221980382434905609e-01
HB/jagmesh8,4.21897257861983309008432322261516134e-01,4.77830114656602429756229143877714148e-02,2.86403866512167015439009478316982084e-01,8.69442308754740280414263867457382017e-02
HB/jagmesh9,3.71303743250373635310508737340025342e-01,5.57821257058347811575062653800180620e-02,1.34543447835136351104011778523016729e-01,1.93304097524715079803799170392617836e-01
HB/lap_25,-Inf,-Inf,-Inf,-Inf
HB/lshp1009,2.42065239415509849954098034822907807e-01,6.29313537911311633540435810447452089e-02,7.88673312239819056781309765972364530e-02,1.66350760787173410239852656095162907e-01
HB/lshp1270,2.55564094315239157403608757084709671e-01,7.94002687816513338378174105462288431e-02,1.01082965062382644319368391466209483e-01,1.49562467782683337824637502413920955e-01
HB/lshp1561,-Inf,5.31994587691323223575212298947141249e-02,1.58604042813949712652228903908869122e-01,1.11490805328183486337761153115877605e-01
HB/lshp1882,-Inf,6.40797369655784462713246273345018092e-02,1.89333362867493238020744459968633978e-01,9.28084470809753310921141595508865742e-02
HB/lshp2233,-Inf,7.99163443198808685535453651882407156e-02,1.57310019998537840671298169485443562e-01,1.00615985492629641867545567679419524e-01
HB/lshp2614,-Inf,7.02543960612790096658005710943587430e-02,1.93943678189196200259101715383523983e-01,9.93953804596345758981465670917562262e-02
HB/lshp_265,4.37642467644696609942030849166182197e-01,9.27942364306840046046766589097164540e-02,1.23632230174702596551625523283693526e-01,8.26048998090807720085224199715281620e-02
HB/lshp_406,3.27255904027966836897303953005742389e-01,5.32954698741175796463845512177945956e-02,2.07012475466415502878773754265652516e-01,7.73959001465158720840350819870701459e-02
HB/lshp_577,3.08097869454747490728151685233724556e-01,9.07661687385095296785856960903501124e-02,1.91274737161971446787940319931835598e-01,9.51368223619808689983799635781245212e-02
HB/lshp_778,4.17033742922313012212252331029997237e-01,7.54014583176184538123411460737549860e-02,1.15424191343416603545095119049821999e-01,5.57266521410980464025912805735825258e-02
HB/lund_a,1.46001500740339331143972080728670743e+07,Inf,1.25230566712254466350775767295217909e+07,-Inf
HB/lund_b,5.43378851292230159575392669128334067e+02,Inf,5.01095838522249166387390737465549660e+02,3.65165447332477429688814429374210010e+02
HB/nos1,4.66761654220848969553846096908694452e+08,Inf,5.52511521161940896285587932574560658e+08,1.32365240878017790185943920637406902e+09
HB/nos2,1.70980954365887684593347223643841797e+10,Inf,-Inf,7.20574388662235060619757907759980811e+16
HB/nos3,2.03376046023595924367017128140096917e+01,Inf,2.90384902013639684832091772169726892e+01,1.39132414791041170333555183105016046e+01
HB/nos4,6.11172383370731281634566760248977794e-02,1.22864708128403072935282698267237279e-02,1.58551624238001102325200833804086706e-02,2.88624125528836488613329899035396852e-02
HB/nos5,2.09334647569305744953683678964142005e+04,Inf,4.10248663350199395824379993442777717e+04,1.24807415186759816551537936544691423e+17
HB/nos6,3.54449034817226336963655945833290265e+05,Inf,3.79316500641218826041568486152511489e+05,-Inf
HB/nos7,2.53654993583963188812349600866636355e+05,Inf,5.03626059056912482357313073501831101e+05,-Inf
HB/plat362,3.83007155921961384856481003951856108e-02,Inf,2.17411820595282917622742377633717436e-02,Inf
HB/saylr3,-Inf,-Inf,-Inf,-Inf
HB/sherman1,-Inf,-Inf,-Inf,-Inf
JGD_BIBD/bibd_81_2,8.46953914104650383603427268187614454e-01,6.07905253808043572990037630213974887e-03,7.68558410092636416366466209356019375e-03,2.11431983345810216495049602234603555e-03
JGD_SPG/EX1,2.36351827435523189639541500435695354e+00,2.57485338523754855573357937106526483e+00,2.55846277773447618315349340810566837e+00,2.61311891004144355665794270301671739e+00
JGD_SPG/EX2,3.34963370537562789170341914870680461e+00,3.57734799274565275408754484400625957e+00,3.49863768328691526301709749983969662e+00,3.54013326015964297796738360751388345e+00
JGD_Trefethen/Trefethen_150,4.17098414351547328746920027516488134e+01,1.80547399870688009608039325746641933e+01,1.95575271898651471796007991083998315e+01,1.77808579425182194753293480650407959e+01
JGD_Trefethen/Trefethen_20,2.32371828524661120562066585448228696e+00,5.57221293662593700957907344230520975e-01,7.81628114770544320323821251493690565e-01,5.06966552071028070988082448202123327e-01
JGD_Trefethen/Trefethen_200,7.36376433836856407938228605120193782e+01,2.18911666989808710972492392580786023e+01,5.53293806722560667517622740554099719e+01,5.87541767995855353671051098121073775e+01
JGD_Trefethen/Trefethen_200b,8.23344278541287872333859427858614856e+01,2.13712022512430177460879690103107322e+01,5.46332134934033461690782078141282766e+01,4.49882956829879336262959047179577644e+01
JGD_Trefethen/Trefethen_20b,3.53271919961001451017392279567591833e+00,4.61532473001369892325727324735751282e-01,8.66564940304800345174467530922382228e-01,5.80367605106894726499685662015122784e-01
JGD_Trefethen/Trefethen_300,7.97813795663119567886074947349789777e+01,-Inf,7.94967319006960427336848324692139652e+01,1.12820627943568213610890138465700707e+02
JGD_Trefethen/Trefethen_500,2.98765212080619871260305809133747422e+02,-Inf,2.77383491526605706830409713149023047e+02,1.23424605523782372537619551509867934e+02
JGD_Trefethen/Trefethen_700,4.87250573777668499625074415957939277e+02,-Inf,5.28839784226687799470138609789393061e+02,3.09695947232715051333041409130727453e+03
ML_Graph/Binaryalphadigs_10NN,1.20971459022525770321550324557678501e-01,2.26059381389567990782347844537382466e-02,2.02190827417273950187978867444121427e-02,2.84965627220847333919773398025644350e-02
ML_Graph/Ecoli_10NN,5.37496233359227643301484008548475017e-02,2.30915464089526686549159806369456288e-02,2.93276799318499874307535807932670302e-02,1.46851579778972251215819575331113978e-02
ML_Graph/Glass_10NN,1.26366815865641319859163368953963702e-01,3.73100094105509281283896787943147505e-02,3.25516661729933005560981320161741887e-02,2.48424887479616274945424788183236439e-02
ML_Graph/Olivetti_norm_10NN,7.58760514228758622754649045151746619e-02,2.84209651738998738942517701785657823e-02,2.82953653415111904265942626334942390e-02,1.90962790259469047439652288669645404e-02
ML_Graph/Spectro_10NN,1.27994755269212000327639885247165601e-01,1.21018612265049407009149077777583042e-02,3.42406363454919455274743699205407292e-02,2.21939751715602046192975829170013629e-02
ML_Graph/Vehicle_10NN,1.18348040035718705422663885359005174e-01,1.26152861089183396849052014850199774e-02,4.92437953416868835397410711646558948e-02,5.23198087869599415488930293249622985e-02
ML_Graph/YaleA_10NN,3.58087710697000346560935580404000283e-02,1.19872667775575363675306125502508895e-02,1.73581563220213538002936540879250400e-02,2.20272374494875889587694424705529845e-02
ML_Graph/breasttissue_10NN,4.89277482298632050951849560518376178e-02,1.98179495986546678093056373467576584e-02,3.17433159502789200352390392220636697e-02,1.39233074588200273919093811059579501e-02
ML_Graph/cnae9_10NN,1.29857289586343003372344310990474046e-01,1.82104025306392448657944978357444461e-02,3.64061170043542277596136899929628483e-02,2.31144504581770105588237213004167519e-02
ML_Graph/collins_15NN,2.47693957987296297921764090793093690e-01,3.48123763312836027985654617364174656e-02,5.03377835250876996700129829533208745e-02,5.39535838799543957815996668916532938e-02
ML_Graph/dermatology_5NN,2.44524555868325837318168311509249008e-02,4.95527867015836271249762695902391960e-03,9.76241138727082214974603419973089170e-03,1.69113563763117545344384506348483805e-02
ML_Graph/iris_dataset_30NN,2.01420527756115752174570398166160727e-01,4.05031188713842080379041251361241257e-02,3.66654527956815591853567852132121982e-02,5.04392740082552418507764521538275670e-02
ML_Graph/mice_10NN,2.53357007150148323900539649950365833e-01,3.45974036399073725098626948437660725e-02,5.30485128457223998849367568895333619e-02,3.13040634146544124119503416955646142e-02
ML_Graph/micromass_10NN,8.10172391552533857810797498233992802e-02,1.67747613960503623825683789607881620e-02,3.83894368495528652293870166575299537e-02,2.79427857102704525574452910724013794e-02
ML_Graph/umistfacesnorm_10NN,1.84210699548054234989950186479197896e-01,1.94045962573603648232289364894138702e-02,6.52313843758160179353469485235059943e-02,5.32049498787033416567401986079239411e-02
Mycielski/mycielskian5,8.89289315196543178321900931122789410e-02,5.13151057872003574387721959145576474e-03,1.24596574972257894446223109056736913e-02,8.36693323317850763725632938207735291e-03
Mycielski/mycielskian6,1.97736046347707003491213813968989355e-01,4.38212304454934300593545675701830959e-02,4.26341627069555735613456609219168502e-02,4.12400051396541690088864450425984480e-02
Mycielski/mycielskian7,2.68744981973357367532862233347669396e-01,1.00229105787568925299645034883880317e+00,1.01842189060738924537369707404514456e+00,1.73866781600035141184327072582858680e+00
Mycielski/mycielskian8,1.22022423497295236175664214453321499e+00,2.94065321632713741046720006957986699e-01,2.65650086762023118527809703415813326e-01,2.55842454532009971454185850276421487e-01
Mycielski/mycielskian9,2.36449530861307996067702992447828950e+00,8.18884842609732650855961575571752064e-02,3.65798484199293399890712521239292040e-01,6.37609288188200568001985623331941432e-02
Newman/adjnoun,2.46051540999993351271017179785588913e-01,8.88718294386327637234948989695776205e-02,1.09930504449962142186195507405870591e-01,3.03756993855226480180243418947163164e-02
Newman/dolphins,3.83675209043974472397904858806874604e-01,3.80854751994360628128065429608442919e-02,5.48411678478359554679562193475947923e-02,4.94524410543001271821451319868798678e-02
Newman/football,4.11249255099298320889585436133978323e-01,1.51738595958668661973861906026115085e-01,1.25364368032704655295724260291884213e-01,4.88006650541585840364844509110543696e-02
Newman/karate,2.28502618377330213581612440959322088e-01,2.39764438803124537627860796207924755e-02,5.85995429586596563152118406045981794e-02,3.27828025116717143250714559635782047e-02
Newman/lesmis,8.38297762186703276727980824520223499e-01,2.78300039304619893123891211501453691e-01,4.53482168019686315062334436741420727e-01,1.61631153336344516716680209193512003e-01
Newman/netscience,4.77974598222132223007673345671720484e-01,5.80182271089781310215892839093446064e-02,1.15751502351846507970756222202499003e-01,5.15040080721529378459222105644734292e-02
Newman/polbooks,4.45320234937008249577424407423321524e-01,4.83741748858010738767034833301879374e-02,1.07571212744275564753088259492580762e-01,6.99116950210232288624720028608161511e-02
Newman/power,3.99006815395047572812042239214842998e-01,9.81327530755291888368317736857356991e-02,1.43673240315420731651978940176620060e-01,7.30666354721019723489478176119080315e-02
Oberwolfach/LF10,1.19000039859651701327375283847601657e+04,Inf,1.13754804945761324354105206869009543e+04,4.21482849596314852986406488466108887e+04
Oberwolfach/LFAT5,1.00609494267152169779024236355304941e+05,Inf,1.39544357445230429542037739550685857e+05,-Inf
Oberwolfach/filter2D,2.16554331082022952304270029531689262e-05,Inf,2.54458027448948504883170524738090774e-05,Inf
Oberwolfach/rail_1357,1.03614219726286747271695262202064818e-05,Inf,1.38069779771855671835180922577611169e-06,-Inf
Oberwolfach/spiral,-Inf,-Inf,-Inf,-Inf
Oberwolfach/t2dal_e,-Inf,-Inf,-Inf,-Inf
PARSEC/Si2,1.15491812558303640856343868779389049e+00,Inf,7.35943621813206208663967371301212458e-01,7.00040112493445035575617973363577851e-01
Pajek/Erdos02,1.10151751365942647730337535011153155e+00,1.29400988755275715033729888819104547e-01,2.09991412206292655295446572424854672e-01,8.20981458698004250945434032523286205e-02
Pajek/Erdos971,3.49868226431144646998746676706511922e-01,1.43345598164555517369388174484222969e-01,1.92710478956494902148299660140449218e-01,9.30172579741483284785189691850537240e-02
Pajek/Erdos972,1.08334893182824995255369393528707613e+00,2.10542943415527813992682548851322725e-01,3.19589069434430277681490988137689400e-01,1.05120029569956853814475935644781325e-01
Pajek/Erdos981,4.33298060283769724205171825027966277e-01,6.70065409133990643073708669670909336e-02,2.31771649571936345173940593202364300e-01,1.10671997301244545410073588604498062e-01
Pajek/Erdos982,6.81299785341505534805641174481496669e-01,2.60847291565646824028053867405281317e-01,3.49970260910674580914239535232511947e-01,1.00594436433490933038511321630513596e-01
Pajek/Erdos991,6.44291562738792958847727882945408095e-01,8.87551313944665039448810237449621127e-02,1.13967613089162056704772181911606622e-01,8.30137524306520960963679710736250916e-02
Pajek/Erdos992,1.06686916843138816950975541759809736e+00,1.44065722791594445379855079187642005e-01,3.74249424098435166485683710172424986e-01,1.42501372385287273620768074898618650e-01
Pajek/GD06_theory,5.52630815940013999214825892733721825e+00,9.82611368923097836374314379619696410e-03,5.57452699926228464529096793171494962e+00,3.04654808859164003092503497077869042e-02
Pajek/GD96_c,3.59302977157994836807609215195211641e-01,4.31075927774827859681612499763487162e-02,4.00732408873795338949592769081786179e-02,2.85401404995403711456319051022427153e-02
Pajek/GD97_a,1.90612186365178048152481279524126761e-01,3.33904863699199162144995839918704739e-02,4.82963896528965348397643676436592946e-02,2.14740898721412777269153362049462660e-02
Pajek/GD97_b,5.07608291444138821904593904324653375e+01,1.03717276269715485392156069685006481e+01,2.46284261112078206458893645221446055e+01,1.72654138106158038498843374046202106e+01
Pajek/GD98_c,1.26645775212794990705975974415518455e+00,2.84846304677569742310087235314737660e-01,2.89620070719053785106088086147309085e-01,2.94988936072353900342790618658502431e-01
Pajek/GD99_b,5.13333425795003861515510285743908165e-01,5.57727944530957439197072325450801940e-01,5.39190701219452694989829372162785801e-01,5.38037229160596951739919687731421211e-01
Pajek/Journals,1.24240217833917450530392786957285564e+03,9.71202480106448196170857207033863805e+03,7.46963509649302517738937248203729668e+02,3.50088824930549724806890921033651935e+03
Pajek/Sandi_authors,6.02307724402559436148048936466882767e-01,7.29710568755776995463255779600727204e-02,9.38129630178174890550153544980811898e-02,4.26258100554219990847415107592463357e-02
Pajek/USAir97,7.57438599832042310853489245257387140e-02,1.40744722812223332808644376421061692e-02,7.82938715655916065482119635855400768e-03,1.30343023763663532893642603186438727e-02
Pajek/USpowerGrid,4.90878976996912273535717433105834647e-01,7.42343569501911136621214618584399520e-02,1.55170232275964302097364894021170738e-01,3.98535815829701060062362475056607346e-02
Pajek/yeast,6.65939986084604897575813688158627795e-01,1.44925593422816515091337176188337205e-01,2.29640000408307272461151875849574872e-01,1.22573526409973346088407866326467091e-01
Pothen/mesh1e1,3.37296646028508718103882504948775777e-01,1.04899585269315526618672384423976076e-01,1.29853713405114394571396628877001639e-01,6.82757848320021240550381074580092396e-02
Pothen/mesh1em1,2.07834340089649127485840202968072551e+00,3.58202994158374659549919450322634131e-01,5.27531305093382265514264634800517278e-01,2.67033884677689092820858056246406820e-01
Pothen/mesh1em6,2.58467190321307428094110160461675829e-01,6.64488375653463500510408973968626171e-02,9.50301547671131837365291549517488430e-02,6.56454311574295766172607151073126956e-02
Pothen/mesh2e1,1.17698008206728287908833814345997495e+01,Inf,5.68642678971794334441454824661145221e+00,3.98384167531931826684054179459106884e+00
Pothen/mesh2em5,6.03648262760338146120970121333900048e+00,Inf,3.30882590096613639504168277672725344e+00,1.55245733397704985317461279257578015e+00
Pothen/mesh3e1,1.03393562649943387431333863991391843e+00,7.68840677033908337901611888006972834e-02,1.70020911248639823774137923565319534e-01,9.28209896570084868161488722397977349e-02
Pothen/mesh3em5,-Inf,-Inf,-Inf,-Inf
Pothen/sphere2,5.37191203357646888142394798199522336e+00,5.28666584665074816481765901879988109e+00,5.32138968159771205001869014368048771e+00,5.35483767963188330208201069638950683e+00
Pothen/sphere3,3.25928305366277735397520152048651954e-01,1.11157395611385915898630057225247244e-01,8.06251849045368854484584882677703626e-02,8.34215194036675659191982479475519677e-02
Rajat/rajat02,-Inf,2.04921610572368185318945826286947525e-01,3.49495989717820299561792794311972549e-01,1.28341736838933269953105249522958108e-01
Schenk_IBMNA/c-18,4.13971105350193855024724921886305596e+03,Inf,6.71962346518180996243558339969062765e+03,1.26634678392172543333887358898458122e+04
VDOL/dynamicSoaringProblem_1,6.22018549670065595255271067547941645e+00,Inf,1.36005970058133116978548251548863658e+00,3.41789325995664801044246664313069737e-01
VDOL/dynamicSoaringProblem_2,1.64690447689825613053576512221467820e+04,Inf,4.92591431136944577895078261773047513e+04,1.15549192895581508783670254622475755e+05
VDOL/freeFlyingRobot_1,5.10721078505616214575320248867862254e+10,Inf,1.87428480708019123041442477242343024e+11,1.02496805696086864693522186567053209e+17
VDOL/freeFlyingRobot_2,7.22466562212712738038696916395879565e+06,Inf,5.56623098906039312882064974700266417e+06,2.27866119589794760619744770446530452e+17
VDOL/freeFlyingRobot_3,1.89327005101424283093154434778483035e+06,Inf,5.83112852735220984857346775074629508e+06,-Inf
VDOL/freeFlyingRobot_4,4.13279728438883551119971664699672411e+05,Inf,3.88242302539165206629261080830562009e+05,-Inf
VDOL/goddardRocketProblem_1,1.61534269708006285019962707946325472e+06,Inf,1.61535657445693958700768477284227823e+06,7.33132886787967405362692798191141114e+16
VDOL/goddardRocketProblem_2,1.19700057218772422944523583644868147e+02,Inf,1.72346651773706894639246708430116734e+01,2.52217286693870384673775185904257014e+01
VDOL/hangGlider_1,Inf,Inf,2.23275810215687299132223458344433611e+02,Inf
VDOL/hangGlider_2,Inf,Inf,2.27761126761014097543528259369457863e+02,Inf
VDOL/lowThrust_1,4.34950961069814162201017683544615153e+00,Inf,6.27162452485902225985985525578223054e+00,1.92223931834726023770380330908294239e+00
VDOL/orbitRaising_1,5.27512297668742770790336068395072690e+00,Inf,2.23896248371957906302032640498293687e+00,1.18933042384309386304586247482143889e+00
VDOL/orbitRaising_2,2.32111916457011326087044256382321024e+00,Inf,8.52151316390399391822481208105782340e-01,4.86998486183184634569820266380668269e-01
VDOL/orbitRaising_3,3.41148647231163346734280054892156135e+00,Inf,1.30107301329498017490164874775799942e+00,7.16262477550411205725096456042440241e-01
VDOL/orbitRaising_4,9.41627866517477879342880925006511375e+00,Inf,2.25539225134633974540580743469907490e+00,3.26217183344588989902922320595061710e-01
VDOL/reorientation_1,7.30351735378684753033203173900310589e+06,Inf,1.84559517897898681007483322610554283e+07,2.27866119283241741683136332745359481e+17
VDOL/reorientation_2,1.22300567150927794259085323806129595e+07,Inf,1.20284644148764474762173612803841197e+07,2.27866119211752557318181634929772639e+17
VDOL/spaceShuttleEntry_1,1.71473361581271292156732727183901675e+01,Inf,6.42849886734581470088300489052511208e+00,Inf
VDOL/spaceStation_1,1.11139943777473941195438537413445903e+05,Inf,1.18932498999623373914911914274951519e+05,1.02004294667399506623209805362723759e+17
VDOL/spaceStation_10,7.17962893704539821401104435315310805e+00,Inf,1.21768806879713616373204807831441487e+01,Inf
VDOL/spaceStation_11,1.15950143645113871910698334736494797e+01,Inf,1.04989040765388467503440310229585062e+01,Inf
VDOL/spaceStation_12,7.91895181516549121836825217852538901e+00,Inf,5.56986183900580516963111921264355527e+00,3.04705567514962305252688828804926327e+00
VDOL/spaceStation_2,1.45605726240638474828712179971369865e+01,Inf,1.13990297827695284524267129560576968e+01,6.54801429091009896440478560063837143e+00
VDOL/spaceStation_3,2.56213341345928246082086780754239404e+01,Inf,6.43886135060047381906805007924573111e+00,2.63654987357703777673767986523301330e+00
VDOL/spaceStation_4,8.74968966494894071578489684455537514e+00,Inf,-Inf,1.64587986681909934689349102818301329e+00
VDOL/spaceStation_5,1.38174346979313541470197447923314806e+01,Inf,1.13888689012485282270771701472786269e+01,Inf
VDOL/spaceStation_6,2.18328920206985294987407341310946444e+01,Inf,1.17558786129986388907528955408748400e+01,Inf
VDOL/spaceStation_7,8.11829525464605014857561662834674721e+00,Inf,6.76286983143117634907331715638785330e+00,Inf
VDOL/spaceStation_8,8.93390605880686471083833573994652256e+00,Inf,1.12545572892084995226895205298268130e+01,Inf
VDOL/spaceStation_9,4.34900929860755892269137815085328784e+00,Inf,1.32595521254954873453223555852156737e+01,Inf
VDOL/tumorAntiAngiogenesis_1,1.09963167639607214883261670499124954e+00,2.36677486999476400733000188432967496e-01,6.89048646331702551434196013447298467e-01,9.16809907434695229992119438858140010e-02
VDOL/tumorAntiAngiogenesis_2,1.35034026575952824512069289043754660e+03,Inf,1.32146724057051639663348995398822689e+03,9.08332727027846549443051140761615183e+03
VDOL/tumorAntiAngiogenesis_3,5.30396955034534649825797551453412504e+05,Inf,5.27316196249604743812943233667148159e+05,1.41037513723124662571987987240026583e+06
VDOL/tumorAntiAngiogenesis_4,3.44455777633735189649616739214749274e+09,Inf,5.00395905134901693180611204828955385e+10,2.27865459974796841145541657677451391e+17
VDOL/tumorAntiAngiogenesis_5,1.29792201451807347199262731491099280e+08,Inf,5.43845934635160011710298026030561860e+08,2.27866114082504828918506812065911671e+17
VDOL/tumorAntiAngiogenesis_6,1.26838048483338062196837994260550803e+10,Inf,3.09532562446639325073772447829265543e+10,2.27865434406048103925737163416409325e+17
VDOL/tumorAntiAngiogenesis_7,5.00704162823470550580287273689816629e+07,Inf,2.45722387394827278282531438228941115e+08,2.27866114720192092867249970149240629e+17
VDOL/tumorAntiAngiogenesis_8,5.54961573414817666486565153931226112e+09,Inf,2.65126400297974702179298045966772845e+09,2.27865836739172027002894746164932127e+17


==> data/eigen_general_16/eigenvalues_absolute_error.sorted.csv <==
percent,BFloat16,Float16,LinearTakum16,Posit16
0.0,1.5140233138362423e-15,0.0012533359880801908,8.013490337972757e-15,5.298515231927719e-6
0.0033222591362126247,1.0615303739507393e-6,0.004955278670158362,2.1937577116533586e-7,1.4064765280768473e-5
0.006644518272425249,1.5100734427008219e-6,0.005131510578720036,1.2740427718267798e-6,0.0021143198334581024
0.009966777408637873,3.520954074221967e-6,0.006079052538080436,1.3806977977185568e-6,0.0026642148028540942
0.013289036544850499,6.671456792156009e-6,0.009826113689230979,1.9100059065035267e-6,0.008366933233178508
0.016611295681063124,1.0361421972628675e-5,0.011987266777557536,1.6439109180419733e-5,0.011409405045752209
0.019933554817275746,1.2366942279362816e-5,0.01210186122650494,2.097031638235677e-5,0.013034302376366354
0.023255813953488372,2.1655433108202296e-5,0.012286470812840308,2.544580274489485e-5,0.013923307458820028
0.026578073089700997,0.002152662176724303,0.01261528610891834,0.0018363579519869522,0.014685157977897226
0.029900332225913623,0.024452455586832584,0.014007950602614064,0.007685584100926364,0.016911356376311755
0.03322259136212625,0.031207620131349995,0.014074472281222333,0.00782938715655916,0.019096279025946905
0.036544850498338874,0.035808771069700034,0.016774761396050362,0.009762411387270822,0.02030625819597573
0.03986710963455149,0.03830071559219614,0.018210402530639245,0.011831606141140642,0.021474089872141278
0.04318936877076412,0.048927748229863205,0.019404596257360365,0.012459657497225789,0.022027237449487588
0.046511627906976744,0.053749623335922765,0.01981794959865467,0.01585516242380011,0.022193975171560205
0.04983388704318937,0.06111723833707313,0.020405299743596422,0.017358156322021354,0.023114450458177012
0.053156146179401995,0.07253567658529746,0.0226059381389568,0.020219082741727394,0.024842488747961626
0.05647840531561462,0.07574385998320424,0.023091546408952668,0.021741182059528293,0.0255402584757322
0.059800664451827246,0.07587605142287586,0.023976443880312455,0.02829536534151119,0.02686587849847441
0.06312292358803986,0.08101723915525338,0.024758383749687966,0.02932767993184999,0.02745006054721964
0.0664451827242525,0.08892893151965432,0.024851096099368086,0.031715168481659166,0.02794278571027045
0.06976744186046512,0.095861078831092,0.026587546800849658,0.03174331595027892,0.02830737353154976
0.07308970099667775,0.11834804003571871,0.028420965173899873,0.03242448793627343,0.028496562722084732
0.07641196013289037,0.12097145902252578,0.028713457300697527,0.0325516661729933,0.02854014049954037
0.07973421926910298,0.12636681586564133,0.029970463024913425,0.034240636345491945,0.02886241255288365
0.08305647840531562,0.127994755269212,0.032279862772915634,0.03640611700435423,0.029211491735824553
0.08637873754152824,0.12985728958634302,0.03239738203967547,0.036665452795681557,0.030375699385522648
0.08970099667774087,0.13652158706247458,0.0332769190869778,0.038389436849552865,0.0304654808859164
0.09302325581395349,0.1392306210092989,0.03331830843700859,0.040073240887379534,0.031304063414654415
0.09634551495016612,0.1427844254927826,0.03339048636991992,0.041555921150299505,0.03225622832785166
0.09966777408637874,0.14646944594782152,0.03344230039184442,0.042634162706955574,0.03278280251167171
0.10299003322259136,0.15517863327351747,0.034597403639907376,0.043360636576560266,0.03307865541941196
0.10631229235880399,0.15994051392298642,0.034812376331283604,0.04829638965289654,0.03323504323316405
0.10963455149501661,0.17122942390833648,0.03585621299557707,0.04879938217398962,0.03411548153839245
0.11295681063122924,0.18421069954805425,0.037310009410550925,0.04924379534168688,0.0352924147436997
0.11627906976744186,0.18964876482430734,0.038085475199436065,0.0503377835250877,0.035676865165152685
0.11960132890365449,0.19061218636517804,0.03918800361636147,0.050597146720486,0.039565174732588144
0.12292358803986711,0.19726337922761422,0.040380287331879976,0.0530485128457224,0.03985358158297011
0.12624584717607973,0.197736046347707,0.040503118871384206,0.05484116784783596,0.0404334649250381
0.12956810631229235,0.20031790655129564,0.04310759277748279,0.05533256982688815,0.041240005139654166
0.132890365448505,0.20142052775611574,0.04363695242287998,0.058599542958659656,0.04248733418133872
0.1362126245847176,0.20259977917285815,0.043714296376667905,0.063561041167809,0.042625810055422
0.13953488372093023,0.2085039529460263,0.04382123044549343,0.06523138437581602,0.043072211132021435
0.14285714285714285,0.22227124453327152,0.044097728106975674,0.0654984949763,0.04389600772402008
0.1461794019933555,0.2236544000800998,0.046614645355229085,0.0716822257224774,0.0449853465693578
0.14950166112956811,0.22722289183049807,0.046690983559580054,0.071696382822114,0.04681524191493663
0.15282392026578073,0.22749418935983423,0.04681972526161705,0.07340384028242233,0.04880066505415859
0.15614617940199335,0.2285026183773302,0.04778301146566024,0.07674343224135936,0.04896611669111667
0.15946843853820597,0.22940336354424565,0.04818832511998665,0.07731822761687489,0.04945244105430013
0.16279069767441862,0.2296369946254191,0.04837417488580108,0.07874892943270251,0.050100205386764005
0.16611295681063123,0.24206523941550984,0.053199458769132325,0.0788673312239819,0.05043927400825524
0.16943521594684385,0.24206523941550984,0.05329546987411758,0.0788673312239819,0.05150400807215294
0.17275747508305647,0.2450743043711804,0.05578212570583478,0.07988391721917114,0.052319808786959944
0.1760797342192691,0.24605154099999335,0.05594162125327877,0.08062518490453689,0.05320494987870334
0.17940199335548174,0.2476939579872963,0.0562934344049067,0.08106164359078906,0.053953583879954393
0.18272425249169436,0.2533570071501483,0.05653873171191014,0.08473590826554633,0.055726652141098044
0.18604651162790697,0.25556409431523913,0.05723293780835209,0.08500150631733316,0.05790035131443769
0.1893687707641196,0.2567785486050083,0.05801822710897813,0.08569497327076483,0.059147100584854416
0.19269102990033224,0.2573935776222767,0.058183204492030426,0.08640043380078784,0.05987014579442867
0.19601328903654486,0.2584121349503804,0.05884334270413288,0.08824561933484729,0.06059380129631534
0.19933554817275748,0.25846719032130744,0.0603280742980276,0.09252883068255212,0.0610128725204977
0.2026578073089701,0.2621363880487998,0.06129715721387018,0.09381296301781748,0.06142205253986194
0.2059800664451827,0.2653551347132665,0.06164503028840725,0.09503015476711318,0.06150260065925401
0.20930232558139536,0.26766151285601997,0.06228931958055972,0.097423726245298,0.06376092881882006
0.21262458471760798,0.2687449819733574,0.06293135379113117,0.0976778251731041,0.0641888947210333
0.2159468438538206,0.27287421607781776,0.06293135379113117,0.09792009120925346,0.06564543115742957
0.21926910299003322,0.27795416562314834,0.06340045391818622,0.0980603424683128,0.06570126344008746
0.22259136212624583,0.28190224109388534,0.06374024632136265,0.09876346830815327,0.06572358521588272
0.22591362126245848,0.28666921536481965,0.06407973696557845,0.10019277185851792,0.06582540294221255
0.2292358803986711,0.29173811177376774,0.06644883756534635,0.10108296506238264,0.06826745699499347
0.23255813953488372,0.2954218739072874,0.06700654091339907,0.10147371243654076,0.06827578483200213
0.23588039867109634,0.2965292270708369,0.06883247419422059,0.10244702140904283,0.06901006963034631
0.23920265780730898,0.29923140138561355,0.07003524889577953,0.10662722312520444,0.06903246116552943
0.2425249169435216,0.3005968527864016,0.070254396061279,0.10725161564478408,0.06964382347004093
0.24584717607973422,0.30786989956907324,0.07061027570281031,0.10757121274427557,0.06991169502102323
0.24916943521594684,0.3080978694547475,0.07208190058059892,0.10993050444996214,0.06991498465140986
0.25249169435215946,0.3197581640633104,0.0729710568755777,0.11299517188356105,0.07055259894211448
0.2558139534883721,0.32592830536627776,0.07423435695019111,0.11396761308916206,0.07306663547210197
0.2591362126245847,0.32725590402796684,0.07475457452354443,0.11542419134341661,0.07342635177254737
0.26245847176079734,0.3282255422672896,0.075274825817857,0.1157515023518465,0.07503746897433126
0.26578073089701,0.33017489117607707,0.07529706398218361,0.11781752468174597,0.07580003519364929
0.2691029900332226,0.33696990108320507,0.07540145831761845,0.11807267440356424,0.07653402449253376
0.2724252491694352,0.33716847761407026,0.07688406770339083,0.1236322301747026,0.07739590014651587
0.2757475083056478,0.33729664602850873,0.0773035824391722,0.12413331466591399,0.07909768927429173
0.27906976744186046,0.3383989067119833,0.07745992112607855,0.12536436803270465,0.08108913901457059
0.2823920265780731,0.34368191672345816,0.07804205192534708,0.1256496941896019,0.0814090359110033
0.2857142857142857,0.3498682264311446,0.07940026878165134,0.12793763830206792,0.08156096808227364
0.28903654485049834,0.35039961612951337,0.07949455532480232,0.12810698932553935,0.08209814586980042
0.292358803986711,0.35120775102260837,0.07981987048419414,0.12938542395532587,0.08260489980908077
0.2956810631229236,0.35295048610645763,0.07991634431988087,0.1298537134051144,0.0830137524306521
0.29900332225913623,0.35930297715799486,0.08013144185094999,0.1328630100404678,0.08342151940366757
0.3023255813953488,0.359548510541328,0.08023674641044873,0.13295555237664086,0.08694423087547402
0.30564784053156147,0.3664263103053328,0.08188848426097327,0.13454344783513636,0.08869783079411775
0.3089700996677741,0.37130374325037363,0.08459409192782942,0.13557350490380127,0.0887557882750376
0.3122923588039867,0.38367520904397445,0.0858217332967249,0.13607371055203918,0.08899463951661155
0.31561461794019935,0.38971631874318496,0.0869757703814852,0.13741376309352962,0.09134795913278404
0.31893687707641194,0.39402784360942816,0.0887551313944665,0.1376896476926654,0.09168099074346953
0.3222591362126246,0.39900681539504756,0.08887182943863277,0.13891401122489286,0.09172622461224977
0.32558139534883723,0.4032086037021609,0.08942636666382896,0.1398130150714816,0.09192170983554183
0.3289036544850498,0.4066116010499441,0.09076616873850953,0.14367324031542072,0.09263939356812388
0.33222591362126247,0.4112492550992983,0.09094793854831495,0.1442154777350725,0.09280844708097533
0.33554817275747506,0.417033742922313,0.092794236430684,0.14428417142140063,0.09282098965700848
0.3388704318936877,0.4218972578619833,0.09664089989174064,0.14580550760442773,0.09291311673933587
0.34219269102990035,0.4332980602837697,0.09707527225620614,0.14778796005353909,0.09301725797414832
0.34551495016611294,0.4376424676446966,0.09813275307552918,0.15144538782824163,0.09409550129876423
0.3488372093023256,0.44532023493700823,0.09855259716906833,0.15302248467278176,0.09453696938004245
0.3521594684385382,0.456682366140805,0.09959423516092981,0.1551702322759643,0.09466325030747201
0.3554817275747508,0.4672856596637856,0.09978014659454675,0.1557451627872049,0.094845762992889
0.3588039867109635,0.4700705668350384,0.10118190188663058,0.15731001999853783,0.09513682236198087
0.36212624584717606,0.47797459822213223,0.10263207482185142,0.1586040428139497,0.0956876859108553
0.3654485049833887,0.4908789769969123,0.10368967018817292,0.1586376028162929,0.09736387019803691
0.3687707641196013,0.5105609259507017,0.10433032405509497,0.15872050759070896,0.09740578807772601
0.37209302325581395,0.5133334257950039,0.10489958526931553,0.1591460676128704,0.09939538045963457
0.3754152823920266,0.5212206824808384,0.10957343799396833,0.15979135021581925,0.09949804942811816
0.3787375415282392,0.5286571585307351,0.10983888359001807,0.16325587812404058,0.10039497494567892
0.38205980066445183,0.5500120349319374,0.11042762673757682,0.16336304751649255,0.10059443643349093
0.3853820598006645,0.5519891417272647,0.11086605622731477,0.166350393543355,0.10061598549262964
0.38870431893687707,0.5692180015810304,0.11115739561138592,0.17002091124863983,0.10179378008953072
0.3920265780730897,0.5716878360607691,0.11118781603132875,0.17085247596486952,0.10512002956995685
0.3953488372093023,0.5728559243249979,0.11254498998533023,0.1708766548844438,0.10565602315685686
0.39867109634551495,0.580620270461257,0.11312970266417208,0.17403868563031277,0.1056630136051265
0.4019933554817276,0.5853943361551094,0.11511835028159739,0.17501404590534994,0.10648666929803793
0.4053156146179402,0.5899039675014927,0.11745822998132883,0.17673111754046225,0.10652346923313061
0.40863787375415284,0.6023077244025594,0.11812250934308091,0.18104910263113452,0.10701057572810865
0.4119601328903654,0.6062504962707517,0.1196501181807867,0.18933336286749325,0.10741314343266867
0.4152823920265781,0.6224483791409344,0.12353454018798475,0.19127473716197144,0.10900024278823593
0.4186046511627907,0.630903696440771,0.12452109823680707,0.19160637803963018,0.11067199730124455
0.4219269102990033,0.6326902810870401,0.12769170190156914,0.1927104789564949,0.11149080532818349
0.42524916943521596,0.6374983452000171,0.12940098875527573,0.1939436781891962,0.11194053740135977
0.42857142857142855,0.644291562738793,0.12997065609610373,0.1973380308765744,0.1128952717077353
0.4318936877076412,0.6620066618868692,0.13008050531671153,0.203655784127529,0.11609420824742725
0.43521594684385384,0.6659399860846049,0.13113676119353457,0.20535561689093862,0.1168251871606827
0.43853820598006643,0.6702555978312799,0.13590394531028918,0.20666257098021806,0.11689194075146227
0.4418604651162791,0.6811575442907035,0.14017342024183832,0.2070124754664155,0.11699304806332124
0.44518272425249167,0.6812997853415055,0.14039777737928819,0.20999141220629267,0.11754037773145587
0.4485049833887043,0.688011595129925,0.14271299738062107,0.21378558015750865,0.11767261471298407
0.45182724252491696,0.6926606030250503,0.14301404563480405,0.2183530450321579,0.11869123580292436
0.45514950166112955,0.7620262002226721,0.14334559816455553,0.2195145776177061,0.12257352640997335
0.4584717607973422,0.7629526159030887,0.14406572279159444,0.22238104838865871,0.12402403339774658
0.46179401993355484,0.8057918232045905,0.14492559342281652,0.22244367886405464,0.1240484418299341
0.46511627906976744,0.8077004917143944,0.15043491945651857,0.22964000040830726,0.12476132331941424
0.4684385382059801,0.8330670549361759,0.15173859595866865,0.23177164957193636,0.12618517927363185
0.4717607973421927,0.8362130267621324,0.1521519157861479,0.23180514917903178,0.12645584431701512
0.4750830564784053,0.8382977621867033,0.1559546469359458,0.23301724611509939,0.12834173683893327
0.47840531561461797,0.8399134082928945,0.15607412822898117,0.2336034085486168,0.1297482640556534
0.48172757475083056,0.8435391890051227,0.16017582941841257,0.2339350478272547,0.13095784844213124
0.4850498338870432,0.8469539141046504,0.16538465379230036,0.24009324342333335,0.13109081371526832
0.4883720930232558,0.8652274231336101,0.16580619028169313,0.2421701359906028,0.13181557002479358
0.49169435215946844,0.9149362297089633,0.16969723070007847,0.2423822504097784,0.13228171204524164
0.4950166112956811,0.917385620096808,0.17087347475671297,0.24334775890576932,0.13512266642811757
0.4983388704318937,0.9612360781009148,0.1711947510716222,0.24686688927678457,0.13737930837242399
0.5016611295681063,0.9621238859198146,0.17156543715693892,0.2471259327411307,0.14027807876116985
0.5049833887043189,0.9878922218066933,0.1758817878909161,0.2545564113594523,0.14044083905134114
0.5083056478405316,1.0104268453122642,0.17787830668184293,0.26210293962568065,0.14250137238528726
0.5116279069767442,1.0266631499955297,0.1827727173774,0.2656500867620231,0.14302825601230443
0.5149501661129569,1.033935626499434,0.1842968942034654,0.2708827962940528,0.14860097809386497
0.5182724252491694,1.0668691684313882,0.18990840794919028,0.2733880791802276,0.14956246778268334
0.521594684385382,1.0833489318282499,0.19426347452099282,0.27451184853675836,0.1507875772368651
0.5249169435215947,1.099631676396072,0.19453024555538775,0.28640386651216704,0.15226984586304673
0.5282392026578073,1.1015175136594264,0.2024871513611405,0.28705875835133293,0.15261599890724195
0.53156146179402,1.1348870192827232,0.20439987952914365,0.28962007071905377,0.1558452116039365
0.5348837209302325,1.1549181255830363,0.20492161057236818,0.293961217177112,0.1562137696415855
0.5382059800664452,1.2202242349729524,0.20731965006994219,0.29677332075244445,0.15662726364274332
0.5415282392026578,1.2464670029416334,0.20943329956108303,0.3038963451278624,0.16084453975952082
0.5448504983388704,1.2664577521279499,0.21054294341552782,0.3065095878361006,0.1611901046283024
0.5481727574750831,1.2686250182383245,0.21520611825166633,0.3195890694344303,0.1616311533363445
0.5514950166112956,1.3656159735938094,0.21847502870833682,0.3280682421614731,0.16633116784592605
0.5548172757475083,1.4392218231766045,0.2366774869994764,0.3342766144595678,0.16635076078717342
0.5581395348837209,1.4686914170782457,0.24147937720961693,0.3494959897178203,0.16635076078717342
0.5614617940199336,1.5412818322414625,0.24480290469594113,0.34997026091067457,0.1747038123597247
0.5647840531561462,1.9276451335112414,0.26084729156564684,0.36354574295410635,0.1855609846025505
0.5681063122923588,2.0783434008964914,0.2700720976266861,0.3657984841992934,0.19330409752471508
0.5714285714285714,2.3211191645701135,0.2783000393046199,0.36584622397226396,0.200280307630097
0.574750830564784,2.323718285246611,0.2848463046775697,0.37424942409843515,0.20503423389357733
0.5780730897009967,2.356641720738726,0.29406532163271376,0.37663091994466225,0.2433797233770339
0.5813953488372093,2.363518274355232,0.294246429988456,0.37712888201381717,0.25584245453201
0.584717607973422,2.3644953086130798,0.3148684437732554,0.38227699039603547,0.2608463287619036
0.5880398671096345,3.349633705375628,0.3205437481638389,0.3928680838054445,0.26703388467768907
0.5913621262458472,3.4114864723116334,0.34382585473208516,0.42132571892171217,0.27282741854386117
0.5946843853820598,3.5327191996100145,0.35820299415837464,0.4257338028629015,0.29131992344231067
0.5980066445182725,3.534606249017612,0.4036009818161617,0.4534821680196863,0.2949889360723539
0.6013289036544851,4.349009298607559,0.4615324730013699,0.45834337190003005,0.30658258060295807
0.6046511627906976,4.349509610698141,0.5572212936625937,0.46054018883224074,0.32196353775167846
0.6079734219269103,5.2751229766874275,0.5577279445309574,0.48449981460154556,0.326217183344589
0.6112956810631229,5.340778680322568,0.6370359665302734,0.4847191670833478,0.3417893259956648
0.6146179401993356,5.371912033576469,1.0022910578756892,0.4912300892660947,0.477461893633666
0.6179401993355482,5.52630815940014,1.2300022776567816,0.505653600615971,0.48699848618318464
0.6212624584717608,6.036482627603381,2.5748533852375486,0.5275313050933823,0.506966552071028
0.6245847176079734,6.220185496700656,3.577347992745653,0.5311637564416146,0.5380372291605969
0.627906976744186,7.179628937045398,5.286665846650748,0.5357236380504187,0.5803676051068948
0.6312292358803987,7.918951815165491,9.683987327359086,0.5391907012194527,0.5950163268659242
0.6345514950166113,8.11829525464605,10.371727626971548,0.6003415775939831,0.6267287302550683
0.6378737541528239,8.74968966494894,11.74508039323804,0.6224723429629551,0.700040112493445
0.6411960132890365,8.933906058806866,12.334912184273952,0.6688667283826184,0.7162624775504112
0.6445182724252492,9.41627866517478,18.0547399870688,0.6890486463317026,0.7571442371486373
0.6478405315614618,11.595014364511387,21.371202251243016,0.7056309351785259,0.8308861064133594
0.6511627906976745,11.76980082067283,21.89116669898087,0.7359436218132062,1.189330423843094
0.654485049833887,13.817434697931354,28.969146763238207,0.7816281147705443,1.5524573339770498
0.6578073089700996,14.560572624063848,141.15760252285386,0.8521513163903994,1.6458798668190993
0.6611295681063123,17.14733615812713,201.35194531140388,0.8665649403048004,1.7386678160003515
0.6644518272425249,20.337604602359594,8929.464736570235,1.0184218906073892,1.9222393183472601
0.6677740863787376,21.83289202069853,9712.024801064483,1.3010730132949802,2.6131189100414436
0.6710963455149501,25.621334134592825,1.0000000000000001e23,1.360059700581331,2.636549873577038
0.6744186046511628,41.709841435154736,1.0000000000000001e23,2.159260876368671,3.047055675149623
0.6777408637873754,50.76082914441388,1.0000000000000001e23,2.238962483719579,3.540133260159643
0.6810631229235881,51.4225433975828,1.0000000000000001e23,2.25539225134634,3.983841675319318
0.6843853820598007,73.63764338368564,1.0000000000000001e23,2.5584627777344764,5.354837679631883
0.6877076411960132,79.3759153765274,1.0000000000000001e23,3.3088259009661365,6.548014290910099
0.6910299003322259,79.78137956631195,1.0000000000000001e23,3.498637683286915,9.693290619276446
0.6943521594684385,82.33442785412879,1.0000000000000001e23,5.321389681597712,13.913241479104117
0.6976744186046512,96.22369770487933,1.0000000000000001e23,5.569861839005805,17.265413810615804
0.7009966777408638,117.05405802448713,1.0000000000000001e23,5.574526999262285,17.78085794251822
0.7043189368770764,119.70005721877243,1.0000000000000001e23,5.6864267897179435,25.221728669387037
0.707641196013289,127.17852025885246,1.0000000000000001e23,6.271624524859022,25.54872456184623
0.7109634551495017,282.6757007738517,1.0000000000000001e23,6.428498867345815,44.98829568298793
0.7142857142857143,298.76521208061985,1.0e28,6.438861350600474,46.623931513099784
0.717607973421927,351.713860159316,1.0e28,6.762869831431177,58.75417679958554
0.7209302325581395,487.2505737776685,1.0e28,9.65219007615012,62.8248723822321
0.7242524916943521,543.3788512922301,1.0e28,10.498904076538846,112.82062794356821
0.7275747508305648,1214.353500236712,1.0e28,11.254557289208499,123.42460552378238
0.7308970099667774,1242.4021783391745,1.0e28,11.388868901248529,140.98055052027567
0.7342192691029901,1350.3402657595282,1.0e28,11.399029782769528,365.1654473324774
0.7375415282392026,1495.8155005171845,1.0e28,11.75587861299864,890.2643697446217
0.7408637873754153,4139.711053501938,1.0e28,12.176880687971362,1616.4043109138086
0.7441860465116279,9268.046889228046,1.0e28,13.259552125495487,1683.5354683530713
0.7475083056478405,11900.00398596517,1.0e28,17.23466517737069,2292.4470107171815
0.7508305647840532,16469.04476898256,1.0e28,19.557527189865148,2718.923999681788
0.7541528239202658,20933.464756930574,1.0e28,24.62842611120782,3096.9594723271507
0.7574750830564784,55272.51707009593,1.0e28,29.038490201363967,3500.888249305497
0.760797342192691,100609.49426715217,1.0e28,54.633213493403346,9083.327270278465
0.7641196013289037,111139.94377747393,1.0e28,55.329380672256065,12663.467839217254
0.7674418604651163,169843.7929095614,1.0e28,56.38724714529873,42148.284959631485
0.770764119601329,197027.11826521985,1.0e28,76.55834474694174,115549.19289558151
0.7740863787375415,207791.63097396266,1.0e28,76.65224251135885,1.1147067648403747e6
0.7774086378737541,253654.9935839632,1.0e28,79.49673190069605,1.4103751372312466e6
0.7807308970099668,323816.5260753415,1.0e28,88.48331937751463,7.067053106174998e6
0.7840531561461794,354449.03481722635,1.0e28,140.3816227289028,4.8473920988633084e8
0.7873754152823921,413279.72843888355,1.0e28,223.2758102156873,1.3236524087801778e9
0.7906976744186046,530396.9550345347,1.0e28,227.7611267610141,7.20574388662235e16
0.7940199335548173,551835.6668011985,1.0e28,277.3834915266057,7.331328867879674e16
0.7973421926910299,716279.1243886657,1.0e28,299.53222364368446,1.020042946673995e17
0.8006644518272426,1.395139887872248e6,1.0e28,501.09583852224915,1.0249680569608686e17
0.8039867109634552,1.615342697080063e6,1.0e28,528.8397842266878,1.2480741518675982e17
0.8073089700996677,1.893270051014243e6,1.0e28,663.2859329378759,1.7650792843653827e17
0.8106312292358804,4.026389085807926e6,1.0e28,746.9635096493025,1.906464738123942e17
0.813953488372093,7.224665622127128e6,1.0e28,764.1486564742752,1.906464746246e17
0.8172757475083057,7.303517353786848e6,1.0e28,922.8960376754794,1.9064647779213408e17
0.8205980066445183,1.223005671509278e7,1.0e28,1321.4672405705164,2.021937177524545e17
0.8239202657807309,1.4600150074033933e7,1.0e28,1476.9544546591846,2.1621968950372403e17
0.8272425249169435,5.007041628234705e7,1.0e28,6719.62346518181,2.273122150058301e17
0.8305647840531561,6.0072555912397906e7,1.0e28,11375.480494576132,2.278654344060481e17
0.8338870431893688,1.2979220145180735e8,1.0e28,41024.86633501994,2.2786545997479683e17
0.8372093023255814,1.5001816886201128e8,1.0e28,49259.14311369446,2.2786583673917203e17
0.840531561461794,4.325030164706226e8,1.0e28,108401.3558179155,2.278658850248508e17
0.8438538205980066,4.325030164706226e8,1.0e28,113331.33872994898,2.2786604753965766e17
0.8471760797342193,4.66761654220849e8,1.0e28,118932.49899962338,2.2786611333258288e17
0.8504983388704319,1.504038694232971e9,1.0e28,139544.35744523042,2.2786611408250483e17
0.8538205980066446,3.444557776337352e9,1.0e28,172429.5547170851,2.278661147201921e17
0.8571428571428571,3.6263752445298243e9,1.0e28,379316.50064121885,2.2786611921175254e17
0.8604651162790697,5.549615734148176e9,1.0e28,388242.3025391652,2.2786611928324173e17
0.8637873754152824,1.2683804848333807e10,1.0e28,455671.11148573534,2.2786611958979475e17
0.867109634551495,1.7098095436588768e10,1.0e28,503626.0590569125,2.2786611985517366e17
0.8704318936877077,5.107210785056162e10,1.0e28,527316.1962496047,2.2786611985614282e17
0.8737541528239202,1.5306236922256645e13,1.0e28,668117.1147597778,1.0000000000000001e23
0.8770764119601329,5.093957809753854e14,1.0e28,776210.6370479141,1.0000000000000001e23
0.8803986710963455,1.0000000000000001e23,1.0e28,1.0245695378888845e6,1.0000000000000001e23
0.8837209302325582,1.0000000000000001e23,1.0e28,1.5302770328927885e6,1.0000000000000001e23
0.8870431893687708,1.0000000000000001e23,1.0e28,1.6153565744569395e6,1.0000000000000001e23
0.8903654485049833,1.0000000000000001e23,1.0e28,2.128729477958871e6,1.0000000000000001e23
0.893687707641196,1.0000000000000001e23,1.0e28,5.566230989060394e6,1.0000000000000001e23
0.8970099667774086,1.0000000000000001e23,1.0e28,5.83112852735221e6,1.0000000000000001e23
0.9003322259136213,1.0000000000000001e23,1.0e28,1.2028464414876448e7,1.0000000000000001e23
0.9036544850498339,1.0000000000000001e23,1.0e28,1.2116176126692554e7,1.0000000000000001e23
0.9069767441860465,1.0000000000000001e23,1.0e28,1.2523056671225447e7,1.0000000000000001e23
0.9102990033222591,1.0000000000000001e23,1.0e28,1.8455951789789867e7,1.0000000000000001e23
0.9136212624584718,1.0000000000000001e23,1.0e28,9.248783570629038e7,1.0000000000000001e23
0.9169435215946844,1.0000000000000001e23,1.0e28,1.8375206233911148e8,1.0000000000000001e23
0.920265780730897,1.0000000000000001e23,1.0e28,2.4572238739482728e8,1.0000000000000001e23
0.9235880398671097,1.0000000000000001e23,1.0e28,2.7359044712473327e8,1.0000000000000001e23
0.9269102990033222,1.0000000000000001e23,1.0e28,2.7359044712473327e8,1.0000000000000001e23
0.9302325581395349,1.0000000000000001e23,1.0e28,5.4384593463516e8,1.0000000000000001e23
0.9335548172757475,1.0000000000000001e23,1.0e28,5.525115211619409e8,1.0000000000000001e23
0.9368770764119602,1.0000000000000001e23,1.0e28,8.70114170524025e8,1.0000000000000001e23
0.9401993355481728,1.0000000000000001e23,1.0e28,2.651264002979747e9,1.0e28
0.9435215946843853,1.0000000000000001e23,1.0e28,6.113147218274157e9,1.0e28
0.946843853820598,1.0000000000000001e23,1.0e28,3.0953256244663933e10,1.0e28
0.9501661129568106,1.0000000000000001e23,1.0e28,5.0039590513490166e10,1.0e28
0.9534883720930233,1.0000000000000001e23,1.0e28,1.8742848070801913e11,1.0e28
0.9568106312292359,1.0000000000000001e23,1.0e28,9.483905789795258e14,1.0e28
0.9601328903654485,1.0000000000000001e23,1.0e28,1.0000000000000001e23,1.0e28
0.9634551495016611,1.0000000000000001e23,1.0e28,1.0000000000000001e23,1.0e28
0.9667774086378738,1.0000000000000001e23,1.0e28,1.0000000000000001e23,1.0e28
0.9700996677740864,1.0000000000000001e23,1.0e28,1.0000000000000001e23,1.0e28
0.973421926910299,1.0000000000000001e23,1.0e28,1.0000000000000001e23,1.0e28
0.9767441860465116,1.0000000000000001e23,1.0e28,1.0000000000000001e23,1.0e28
0.9800664451827242,1.0000000000000001e23,1.0e28,1.0000000000000001e23,1.0e28
0.9833887043189369,1.0000000000000001e23,1.0e28,1.0000000000000001e23,1.0e28
0.9867109634551495,1.0000000000000001e23,1.0e28,1.0000000000000001e23,1.0e28
0.9900332225913622,1.0000000000000001e23,1.0e28,1.0000000000000001e23,1.0e28
0.9933554817275747,1.0000000000000001e23,1.0e28,1.0000000000000001e23,1.0e28
0.9966777408637874,1.0e28,1.0e28,1.0000000000000001e23,1.0e28
1.0,1.0e28,1.0e28,1.0000000000000001e23,1.0e28


==> data/eigen_general_16/eigenvalues_logarithmic_relative_error.csv <==
matrix\type,BFloat16,Float16,LinearTakum16,Posit16
AG-Monien/L,6.59869251595819961578044687634213365e-02,1.48849756196528846869529616203166839e-02,5.26460648202230800566504833576076339e-02,8.83924727209343325946389036394118622e-03
AG-Monien/cage,2.42651834197756851192786284715922605e-02,3.88928162586292748392697877702104785e-03,2.69169232532206111008745514402175843e-03,2.07746588892728405092249808123852302e-03
AG-Monien/diag,-Inf,-Inf,-Inf,-Inf
AG-Monien/grid1,5.73324549788586852134486868193309280e-02,1.18802189724312918914563212926058169e-02,2.65187308020219960798784006888316453e-02,4.49953741807196804426022339056036970e-02
AG-Monien/grid1_dual,6.29536149620206341975929544142464441e-02,1.97510283499067837949038937884741059e-02,2.53543356366986177932542357079390037e-02,7.96968506502129284930352456666983899e-03
AG-Monien/grid2,-Inf,1.01849352497569464942181240577462434e-02,2.95964605737550295345641924448962446e-02,3.58494768487257270062239966117552435e-02
AG-Monien/grid2_dual,-Inf,2.28326095406507452549021234157546123e-02,4.27468168095391398777468702884878690e-02,3.52317639466832965602404299450537870e-02
AG-Monien/netz4504,-Inf,1.10360793474480996425349037314996930e-02,5.49859216842994431003543271953174557e-02,3.07598349510444347685041541545781845e-02
AG-Monien/netz4504_dual,9.18464700140798114008485279934864865e-02,7.56327312345815818928045302055781979e-03,2.20325341252608586715629789694552746e-02,1.12798447014205512762072857022117518e-02
AG-Monien/stufe,3.81139044972335265626106840332820662e-02,8.80416110343137637355482835916725419e-03,4.29359231429347768259515022623916184e-02,1.60549646821195272797439546066819539e-02
AG-Monien/ukerbe1,-Inf,2.09188012035796775076373306621184996e-02,4.97527211020229854938934527444755132e-02,2.28201066818687430238656564257332019e-02
AG-Monien/ukerbe1_dual,-Inf,6.79558401919256923661319641166521994e-03,4.33203966651586913921466104787255295e-02,3.87773448691574957917259772809684940e-02
Arenas/celegans_metabolic,5.64508372291892933465644930437547377e-02,1.09180171187652253388527213007513468e-02,2.32517974662032119747016293443964901e-02,7.74646116546220887344567563681542003e-03
Arenas/email,5.21781981389910160127340776262449603e-02,1.85701228066211375225151769220284863e-02,2.89789370031803700174904937805710849e-02,8.42779777228539705149902985938542807e-03
Arenas/jazz,5.59978968652976968644502785910678068e-02,1.12373419140823546788309604443131739e-02,2.01103785825323760995811847057689225e-02,8.44710086483628309648533247537968368e-03
Bai/bfwb398,5.89436854784658725618920399058476798e-01,Inf,1.32606221705045290133749662554386734e-01,-Inf
Bai/bfwb62,4.16389738753203456942852443762717623e-01,Inf,1.49719756822758894141558810128015795e-01,-Inf
Bai/bfwb782,9.00572674097077152475939409942493649e-01,Inf,-Inf,-Inf
Bai/mhd3200b,2.86656047130927824829794377706447197e-01,Inf,2.33962549572768041403517066135999709e-01,Inf
Bai/mhdb416,2.33185491433667870465090725120982205e-01,Inf,2.39595698770017403321654454093238620e-01,Inf
Bai/odepb400,5.76152779618709475111536353181691684e-02,Inf,2.86016476028745719575992486004513821e-01,-Inf
Barabasi/NotreDame_yeast,6.22149811996977450938266382441390651e-02,1.71460549724014506981989290361171478e-02,1.73079146918950029798914268178135729e-02,1.39442736442086566253714951346092287e-02
Bates/Chem97ZtZ,4.38437674176710596806407248285870003e-02,8.93324133907899446025863433213664736e-03,7.95612642242298945807030018191882050e-02,2.33459975881839442253961369143066517e-02
Boeing/bcsstm37,1.08763807320147777807273765607035491e-01,Inf,1.73291480245374996582090812992313131e-01,-Inf
Boeing/bcsstm38,2.73650443481774226410232358360941638e+00,Inf,-Inf,Inf
Cunningham/m3plates,7.94876665169452964620382737059418752e-01,8.35996182550441722777910879180196013e-03,7.66980332769457597356867654945787494e-02,7.39172538723019862705838422649504013e-02
DIMACS10/chesapeake,7.22207855769539559643718945972429728e-02,1.14579345619673296938015130878966136e-02,1.94961318015527945943596114644533813e-02,1.03776748823856714315462416764128136e-02
DIMACS10/delaunay_n10,9.76502294087499607303934682665887228e-02,1.41705340871230380447508212745970211e-02,4.42168862135887222555632604049563531e-02,2.53355849552165058647749767059705475e-02
DIMACS10/delaunay_n11,-Inf,1.42874464688658327188186939691505565e-02,4.81931410554665810127830237783521980e-02,1.70525609519206980522813115358796760e-02
DIMACS10/uk,-Inf,2.40272268104140711673524156210884823e-02,2.11942418030922420217515167683706423e-02,4.21231126728859636606403996819056116e-02
FIDAP/ex32,8.53965480264895000624020514421014847e-02,1.17176864730140765241854869355661590e-02,2.69894737268464979895680748037034645e-02,1.15553374143975267073733134655586970e-02
FIDAP/ex5,5.56370040964903292676906971433601245e-02,Inf,6.46463820839937709295815943469754220e-02,2.38633623503578432353859147644492609e+00
GHS_indef/laser,-Inf,-Inf,-Inf,-Inf
Gleich/minnesota,-Inf,2.73944547364885968676646069129210555e-02,2.33508070091014367779668292028753344e-02,1.97881993243026993392384497664787964e-02
Gset/G11,6.96489821314819902223530267261230130e-02,1.66445857026634128418909054389029274e-02,4.35388852804623937413449136290489344e-02,3.55019395979118948219739888238464055e-02
Gset/G12,7.87775833775527156116945278137417368e-02,1.37440732302384181734505704109781062e-02,3.77770020405787111021282598112930932e-02,1.34138257804559406125757639342892952e-02
Gset/G13,9.25575426398930353971202174854214007e-02,1.35710193385343178095279901213652452e-02,4.04831514469122535038137946692208496e-02,1.69366683869924589621387036486309850e-02
Gset/G14,-Inf,1.18306559164942249961220806622056085e-02,3.18544093463656282291175221316893806e-02,4.47932167640715141176343809996841295e-02
Gset/G15,7.65501210682757818167484619596701256e-02,1.74182633131855722849771332340328222e-02,5.05006852342448425733424284437824770e-02,4.59458040950642076719355535481577079e-03
Gset/G16,7.68559868570669731028105452271384993e-02,1.33387222835070260220795138091867822e-02,1.85510291715727054556520797029881000e-02,1.03900376375353439214477368126527764e-02
Gset/G17,-Inf,1.72404371101353299439902398144240996e-02,2.06213151232851157650439858252740403e-02,6.21940398010340851087673991965948091e-03
Gset/G18,8.52882449301284355373168186186398739e-02,1.94302605694404049603847496484360611e-02,3.49547037126635878252311850045583468e-02,1.15300966786525512097835851115479848e-02
Gset/G19,3.35748967753405975383167632240044705e-02,2.28198379206083289947380432779869764e-02,2.00034197357862030708668720872537266e-02,1.69383588177880765830430118214444767e-02
Gset/G20,5.05578144872201914228261378182689656e-02,1.77973201015294847981506471674252463e-02,2.20707934944157993727227991545575639e-02,9.49491233480562225144475671292623447e-03
Gset/G21,8.86035404162034552033979419599718255e-02,1.72244376962276219672930138743065841e-02,2.39030654883148114420692482320242147e-02,9.47555633734199107239468860637873480e-03
Gset/G32,4.68378718194130940022803365200302819e-02,1.71389572416944508325779501967400886e-02,6.89107481921309601441092699847881868e-02,3.06439078798727644640373283347262258e-02
Gset/G33,5.94325975615348770474042117414710613e-02,9.64926382225081660581819731610698394e-03,5.91980560220209939766615154781380264e-02,1.91485783944037502130575077535960010e-02
Gset/G34,5.81240498368215523933907285508090583e-02,1.60681601355595704454655285110821984e-02,2.29285617737805297218730827277028816e-02,3.56490997719711769505791899532905509e-02
Gset/G43,9.99179802513883802667009419233836201e-02,1.59557512146479957377346166105950995e-02,4.40192957471258851090561980370844557e-02,1.70558613591679077857361531355126998e-02
Gset/G44,4.00564116126661149652769326683220246e-02,1.73628284206090058839440566526955763e-02,3.38367873177255702945339978418591499e-02,7.55726852299568720694662377759769170e-03
Gset/G45,7.49817617117478456424826161575092188e-02,1.77364595986185756700774610144749278e-02,4.12190068365942684302475730255037488e-02,1.87851295019618214395877090328413846e-02
Gset/G46,8.93912453255061434385631453788107563e-02,2.10146268442782785262160877312095035e-02,2.49224148179750400346373355870562097e-02,1.50223912080393825148927504074400760e-02
Gset/G47,9.69177116560545890545687384451903084e-02,8.81164737200509991103641470161601504e-03,4.15288836475948486747625503539072053e-02,1.49942863985007609424322596370783246e-02
Gset/G48,-Inf,8.41375340291127815805965018478593807e-03,3.95649344243472339282807559703411726e-02,2.03168590623773619177586084287355385e-02
Gset/G49,-Inf,8.95975246434232547215318018583586846e-03,3.81865129487986784383620346693392321e-02,2.79969736530557502230112808014580770e-02
Gset/G50,3.07906981365124381068859373035727506e-01,1.90304442849983374948051598219007005e-02,2.67645961679098412405937392587940717e-02,3.11918701095242172328293843863155894e-02
Gset/G51,-Inf,9.79547448327395481383601334709898846e-03,2.00733333392576793714140138694007099e-02,1.07144603252176218435121491111393440e-02
Gset/G52,-Inf,1.34965652092288693887774998419882719e-02,2.98023737683915855962288299966557522e-02,1.10343359788965276460224192485166900e-02
Gset/G53,-Inf,2.33702438718494976792091581742001837e-02,1.84404473483982738781697930262017903e-02,1.03450880580700937283837863864380310e-02
Gset/G54,-Inf,1.03566561802957912969957580888770794e-02,2.40096804605944753202154441760876975e-02,1.23440828243029594952230337313360750e-02
Gset/G57,-Inf,7.06922129452142788076000559027299188e-03,4.08971713513361605009056007571821124e-02,2.51869065751556841274524108929102680e-02
HB/1138_bus,6.00793473262968884399923437532425531e-01,5.76614881106104401294464069114007537e-01,3.57919425655181139560896247587953710e-02,7.29952145995971980973043943734425930e-02
HB/494_bus,6.51718583779572821546945925565119579e-02,1.02758686120785603471380838015509989e-02,5.86187480674681418286720070425784841e-02,1.06360255656062754765561864168900225e-01
HB/662_bus,4.30751484765594423419348660893723049e-02,-Inf,6.07825691767969675818208666015834011e-02,3.38391001249490652084006327501951087e-02
HB/685_bus,3.91914618599590304754541759365943523e-02,8.54793973045963769594376675668499242e-03,3.35543451989594157493145670385153180e-02,7.46038875161610364213505035958145329e-02
HB/ash292,5.99750874985921839794741647090589658e-02,1.15393964392328682118530921803078944e-02,1.77634482968792372863748981276742882e-02,7.93432297361549342047315809106343669e-03
HB/ash85,1.00730924655900234825765225688409273e-01,1.45731022585284649106207367810050979e-02,1.54202371140532092593636860534897978e-02,6.51808188183863227176068388724844702e-03
HB/bcspwr01,4.76413644407144950158972726962978268e-02,6.24075357896298572064187829334678834e-03,9.66521212809383471711478701614268940e-03,1.02553925757259458956683237826459097e-02
HB/bcspwr02,7.39376444143150513437594632004440436e-02,1.13091906959881069546030363462921440e-02,1.78791316471783783777248882094320372e-02,8.97496403562151049733295224502617021e-03
HB/bcspwr03,4.25678611318500375462492712597479360e-02,2.10242292502626924859564206215634417e-02,1.91912064322258440330670819893784366e-02,3.15327773039869130024981864354694641e-02
HB/bcspwr04,3.94460088551373067585582717127687722e-02,1.04427250908881853751771212490347314e-02,1.92144655070806875844191331603495109e-02,8.33591493813946678754476959089988663e-03
HB/bcspwr05,5.46857449117280901649761438490428947e-02,1.45979398493083270052091317396641714e-02,2.14442926496196591698662359345365442e-02,2.58174716929946089688337768850885321e-02
HB/bcspwr06,6.31887616497978934496978757915619836e-02,1.97963622819064629716278523435052951e-02,2.61431359950286636307069337161072715e-02,9.44312911103428575489429049000584758e-03
HB/bcspwr07,5.30810965482101036312284263921887605e-02,1.17486245982945487974596079103977148e-02,3.58944552236151009820247042779217422e-02,2.20304317139620113828242448045162211e-02
HB/bcspwr08,5.10787342509411765112684187224132503e-02,1.48838057785558397442622525984203050e-02,2.64538678798139346858247872630716983e-02,1.39943533923497516705181888447403054e-02
HB/bcspwr09,6.07542900794429550553415125032224988e-02,1.86485470946087585958161643384724205e-02,1.59883936991262387634003772648884914e-02,2.66437383733905696663814822755364953e-02
HB/bcsstk01,7.87874371506821403867367578385967680e-02,Inf,9.58918524200040889769422797767074512e-02,5.50273599735011331549090442105555917e+01
HB/bcsstk02,9.18328536126549892369888837968437285e-02,Inf,9.59606319705085805755316027958998596e-02,1.73953451934318507447935175935207309e-01
HB/bcsstk03,1.26977934128470163835829354442060304e-01,Inf,1.28123998920744771169213597489437171e-01,4.64348160437526451592318728334102442e+01
HB/bcsstk04,6.24376191147488306925387540532265940e-02,Inf,1.14512258342112110559898553256484457e-01,Inf
HB/bcsstk05,3.33590947243283805018477430641360783e-02,Inf,1.36697538651161084779660499061255715e-01,7.38646757497834165333404306291442618e+01
HB/bcsstk06,1.29283993846972666498018952278341710e-01,Inf,7.86156596228044865509137154943654816e-02,Inf
HB/bcsstk07,1.29283993846972666498018952278341710e-01,Inf,7.86156596228044865509137154943654816e-02,Inf
HB/bcsstk08,1.75883180716523585126901236089468967e-01,Inf,8.00000612770858594029308552894054576e-02,4.84685688279794932615824476990964372e+01
HB/bcsstk09,6.17623291392120737126591525980685103e-02,Inf,1.75693982973660839230386086911186558e-01,5.88773482962786418582501471646323109e+01
HB/bcsstk19,8.48284845540389543776433989845794319e-02,Inf,-Inf,1.90619544022670421143289874264430572e+01
HB/bcsstk20,5.28911867232122828444450332438698524e-02,Inf,1.08332257369241374350233991392575549e-01,7.51750205890979160046863876586275028e+00
HB/bcsstk22,6.67569156752447266326418928393511924e-02,Inf,1.32473115172967863387229992165176038e-01,7.40593452311771515470768930907714433e+01
HB/bcsstm01,6.73958891436573554417608063148566186e-01,9.78936708433559930751429096380735572e-01,9.75018530946133646512290078148734567e-01,9.78050176560726315375142962042413383e-01
HB/bcsstm02,5.67202200480464408907262805604730838e-01,7.57874804631567794604153057451600834e-01,7.59636005362648729506285592401852297e-01,7.52150647047906826893187834664529621e-01
HB/bcsstm03,3.71025804832186127024882842959414526e-01,4.79014835637576691374601985392124440e-02,2.89746928341214044252150977274935144e-02,2.79536261938158289563175747329250396e-02
HB/bcsstm04,1.99070329003743742080677322836772875e-01,2.80059605475408403261623569010144450e-01,2.68014449917603257735587674127701898e-01,2.77005456233780351659499562200085941e-01
HB/bcsstm05,3.87652817208198557913353705732255286e-01,4.02695508957247704972427104370579944e-01,4.05585086564229176707773226879429577e-01,3.99122759210140386841313745675297783e-01
HB/bcsstm06,3.92468790415717235133389664612630812e-02,-Inf,9.21093802266814442807629775049694555e-02,1.21962843964040812035526962377596404e-01
HB/bcsstm07,5.12661901989029643487062444778612056e-02,Inf,3.04613070469281605572596781569915767e-02,Inf
HB/bcsstm08,-Inf,Inf,1.87648236172152538906466810125939679e+00,2.71788466659006138479277051829591659e+00
HB/bcsstm09,1.36307053210843174430047608722564744e-02,Inf,4.91694603013390560011621184272457375e-03,2.04442252001656715682015829919380416e-02
HB/bcsstm11,-Inf,4.20030233129506581892586032080820515e-01,3.44929502616394969743751832826785654e-01,3.46235398758682805405351029681625990e-01
HB/bcsstm12,1.08112732643216832449969005803901069e-01,Inf,2.96419284259039160686196441547714108e-02,4.61547085163960471969354229686646687e-02
HB/bcsstm19,4.63720746548159437586446665897188356e-02,Inf,4.86296819611398042576110759984370366e-02,5.87205952981941288748111372280433918e+01
HB/bcsstm20,7.28171123978712801541377394079130807e-02,Inf,7.45671550375905882161695735630182316e-02,5.81132805126409218288920604397514364e+01
HB/bcsstm21,-Inf,Inf,1.14195105301818889819304777717442048e-01,9.74572705224145107639849812231009971e-02
HB/bcsstm22,2.89006041687150052628765550846762422e-01,Inf,2.04974268617401028352019218140539340e-01,2.93281692218875299694957751958387360e-01
HB/bcsstm23,3.70726765091583749082631541040313831e-02,Inf,8.37610826235516669550343112569698825e-02,7.28491090620304385793784334007256078e+01
HB/bcsstm24,5.82399380607505396366646179778316532e-02,Inf,1.18519750171374720342551025756205500e-01,6.64540890244789020491839212269539263e+01
HB/bcsstm25,8.83578914558039288918953121166483353e-02,Inf,1.33277451700531453607748578903370760e-01,1.08265723856164377233545628838046708e+00
HB/bcsstm26,4.94829060194959504403880828593174434e-01,Inf,5.24211286402332516184196108415824028e-01,5.27201215698198923979203849387847251e-01
HB/blckhole,-Inf,1.37461639094482571414845897773089227e-02,2.22213557308424447896378999892371250e-02,2.92199170550566628067127844440043001e-02
HB/can_1054,5.12959012449578697091320876236865846e-02,1.49652343999297418081059195309578016e-02,1.65570792944498237643538808272715158e-02,8.88230999189344355839464268414577413e-03
HB/can_1072,7.38517657699252893630316042053637741e-02,1.39638391720578930514638637965415628e-02,1.01000538502864431727908228779229367e-02,1.37174776484884594414620102144588197e-02
HB/can_144,1.97394056070517574622414127168903894e-01,1.15645340110738183636194767210087459e-02,1.50872991555120146346954332519098812e-02,8.08958887174726589395452769717367001e-03
HB/can_161,7.56680635550128147399938595072236279e-02,1.03365733035503069480628663091708070e-02,7.29755327666140571205458840713606144e-02,1.07791478068930341215876043642007547e-02
HB/can_187,7.72462934955522140991172200164503725e-02,6.14278514204981407666203862175069806e-03,1.34280159435315003653023003438280651e-02,1.40104144342713473179076827120800918e-02
HB/can_229,1.38695259710333033817362304410672966e-01,1.21390461239505513619807161378279980e-02,9.22711217790545215085702488480860821e-03,6.07890604733776307668438705824848178e-03
HB/can_24,5.56984773468600211293533616372037510e-02,1.14872230931463270793199307224173643e-02,1.38058536619100807389387564023342387e-02,1.11741200534684264405569899994753848e-02
HB/can_256,3.93238120002964464907333515059779640e-02,1.93727954812506826780649305263468326e-02,1.31865032001126175409113921393939885e-02,1.03788597699856207477417836335807708e-02
HB/can_268,5.29146574254356322316448447404525207e-02,1.25738048129517190078616379139017626e-02,2.76970647602003682023952847919954371e-02,9.08832187481451253841279395662185551e-03
HB/can_292,4.18980243035383121240499145352378317e-02,8.64503212205945919291129883031792363e-03,1.42850511098409068421929095499393965e-02,1.44436599213750328224023129753815605e-02
HB/can_445,6.42766967026603636538645652165561318e-02,1.82076258443054117267990132102726543e-02,8.30977406494339543238992127196310707e-03,2.11181335046415184577718133476952392e-02
HB/can_61,5.22949116015558913821771924363326845e-02,8.47646101702798621677468907351071692e-03,2.58819369109820398517389573046274081e-02,5.19002773755248832176565236978655434e-03
HB/can_62,6.05735600610651638385344477524600492e-02,1.00829679063900904029655921974549059e-02,1.39671776183220524856334048927536120e-02,7.93882481980638771292555863024732935e-03
HB/can_634,6.19341402789169205179506696840547089e-02,1.76623189190732627064588131930709011e-02,1.45670564761450868817637717462614213e-02,8.48178281650166141101223906117985883e-03
HB/can_715,7.19983485512914319872661362182009904e-02,1.05646940354702600657005655489449943e-02,2.60100536954096913178553544140448089e-02,1.15992468273932872178618630156974699e-02
HB/can_73,9.10888534764544373553755970584866798e-02,1.41751709553874482008892957095671765e-02,2.05398233548281598230057913009812584e-02,7.91214038158428310604823077585978903e-03
HB/can_838,9.06510108681847870375518674604226795e-02,1.25235435431549710351141167460625936e-02,4.29017143122675138890152296947568616e-02,6.61542561931609536042692739683711893e-03
HB/can_96,4.81901320886036335890704595734781277e-02,1.89009561401593423456048028346246628e-02,2.03306623967075444635335249840666655e-02,1.32523004902500592189041411177438976e-02
HB/dwt_1005,7.45683661937223754690299551802477709e-02,2.56541170989500907753629206591910952e-02,4.88065772643258760872348860075536170e-02,3.01947043071905731760452888821897437e-02
HB/dwt_1007,9.99673507665481983703288022464849118e-02,3.74979681432134402102749249538013978e-02,3.19031097145175863767792761397632068e-02,1.33754130498149255142625535337163249e-02
HB/dwt_1242,8.91614296486286202113839950745019012e-02,1.73784065813318534513198110691196792e-02,1.95309290791922095877112370034926189e-02,1.05592993893590501846871992980924925e-02
HB/dwt_162,8.03590147321856772418431117381221698e-02,1.57375321671197880834743515186283061e-02,1.60623105249678538049435367658400301e-02,1.39494439398586462389044189558466129e-02
HB/dwt_193,7.62386227250065129568943611525245515e-02,1.41307033121319218597459870340040500e-02,2.61546711954688970535761466826667661e-02,1.14924127386427836543630739950033063e-02
HB/dwt_198,1.00891587406120165880149461288449863e-01,1.46471493755670832618956033722458937e-02,1.38100841501652999391538490721442511e-02,8.90248965009891368390109530098930609e-03
HB/dwt_209,6.94189869890622083998612075543833580e-02,1.35640004228172293866038774643382586e-02,2.01600326940677304639622050229376147e-02,8.42487422243601647088528309509825177e-03
HB/dwt_221,4.67652878183117747917053381618607845e-02,2.22538733214698494287127455569577417e-02,7.45048703582292177500316774218082170e-03,9.86956232440695805737969442329549931e-03
HB/dwt_234,6.14458603198255321592486915592502269e-02,1.98641479335391189599281733897129846e-02,2.20787795728657829754497153764710763e-02,1.00831758886748848964255586183605065e-02
HB/dwt_245,4.07123553716229796655468152048609121e-02,1.48757474697333828807372477416386512e-02,1.88914743155225192414012541942816915e-02,4.73585414914677407514333398772784579e-03
HB/dwt_307,4.31201167632989757075321217962089413e-02,1.79694850210851880642742061095563955e-02,2.07153338881550258757151955463319785e-02,1.43331872426718236861437486630553266e-02
HB/dwt_310,5.15301984901225880707048576151149570e-02,2.13865018624799819072193692908115218e-02,2.35800255872206681788115086691845719e-02,1.05126200285180836671509452927996770e-02
HB/dwt_346,6.21794886556222945673751874618768356e-02,1.23767883964135053157804063129204999e-02,2.28239191042283071103081984963125114e-02,1.27544828819872652298617179422497884e-02
HB/dwt_361,3.66891912485355239346304679140766324e-02,1.56345043914777028407542883579693809e-02,2.43989253028944047375499636975541064e-02,1.14357384639116295330059516170876821e-02
HB/dwt_419,3.91387018363294261218125604048473786e-02,1.44512662707286356937206045298158232e-02,5.56023733913107903788987070247517110e-02,1.13588876259184464360799256015547036e-02
HB/dwt_492,5.41501806822609863979117901694980676e-02,1.62464910139691309013080787335979970e-02,1.78893361048266530252323384836820185e-02,8.01770394550118711940270531964150173e-03
HB/dwt_503,4.42741444350585382835277649679811103e-02,1.47273513230096456153472907346727207e-02,1.39446468493850228311733041510894320e-02,7.38687791401250308101161470108809395e-03
HB/dwt_512,5.95135849878639116656196981904476468e-02,1.96320273423156825209337284309364198e-02,3.45696881645149300247404998025633076e-02,2.26012313884828258734494560407090262e-02
HB/dwt_59,7.23549954947400548448290763601271518e-02,1.41456943132122002652697250533364834e-02,2.01943875056176073340169008821928663e-02,1.12747903224151571037623873245072405e-02
HB/dwt_592,4.02973684222657683658862984095382085e-02,1.87612839791122802190106093922292638e-02,2.51091875187042925822632771289016839e-02,1.06996527550237618459334811087835101e-02
HB/dwt_607,7.96369950495608818772841089458076514e-02,8.09230670330314969339593091326220672e-03,2.80222937118136924577084913868532190e-02,9.40765326848613787718584292548176861e-03
HB/dwt_66,6.48661986269712492237047949112988185e-02,1.41071444315497681645319896552378715e-02,1.89170494260623224223870727486987718e-02,1.61215939337721176724233392158638478e-02
HB/dwt_72,4.48615986173865222627977817905955303e-02,1.72544723568524918238085601606745173e-02,2.17603558552952679157346725887356515e-02,1.69988028814500793664882778368487965e-02
HB/dwt_758,7.09383145633007088749941627373059898e-02,1.25537345771856798017164932170291026e-02,2.93458791047205136668834247172135203e-02,8.38583384624744415909860584224570706e-03
HB/dwt_869,5.54195398957104462179206051795428803e-02,1.40100046017724503579096766929245664e-02,3.47629144884852733154848137952044029e-02,7.88239659355112884548046277154092098e-03
HB/dwt_87,8.36699353981825717522985534066204503e-02,1.41942723532253043951548886712319679e-02,2.14123971838024373216049309444542622e-02,5.70462405701013836214552094047645881e-03
HB/dwt_878,3.28612577321831984790908171853362373e-02,2.08826984527703293918965725102595394e-02,1.41910300741870731917382940988994404e-02,7.05675751648412847892448060632102117e-03
HB/dwt_918,3.55291885889873794219872849104219319e-02,1.54227343540858614341522540780036638e-02,2.83922945132497241076172212973512561e-02,1.55891061558279219525402168528060634e-02
HB/dwt_992,7.73098090194257076022689699314543168e-02,2.43104317746108034962347149668434702e-02,2.93895045009603986623842432133335296e-02,1.86627783363080895780954707360041714e-02
HB/eris1176,5.01997969785242164674846828208563246e-02,8.77693285610059395728626689947256389e-03,1.54254155729527051282789871871327427e-02,1.36428596503607430658682387852241986e-02
HB/gr_30_30,1.27426211395081750043886698795508317e-01,9.25329319706511836116566601582876120e-03,8.17157360906633029380249267785797168e-03,2.03707053471553230196153180708579170e-02
HB/jagmesh1,1.99099227628782097432031730828377314e-02,1.11652995309645866609307893833681211e-02,6.21457236194031135787114885407313497e-02,1.35452509260101889941162085961266075e-02
HB/jagmesh2,3.58319560407653190737054157794178534e-02,9.18214180509576532395211451694033063e-03,1.15316221994225920843271541540916522e-02,2.43273917662410801901849188300403591e-02
HB/jagmesh3,2.70201441090930247966090104232580620e-02,1.40633073774983609492618454005872538e-02,1.06745273623447442863379535995819284e-02,1.09733569693720447841587379606811181e-02
HB/jagmesh4,-Inf,8.82476219533236006618832001952128670e-03,2.01014153966222057387820818204227015e-02,2.27658510518036149385630734998945482e-02
HB/jagmesh5,1.13875725963920420931923660422648555e-01,4.41862394653716181588147339167874974e-03,1.65484578217344944474160342896991674e-02,1.57621519515590214860859072425881677e-02
HB/jagmesh6,1.20806384454934674023687172048927063e-01,7.06908933584342628719201620277708986e-03,2.32196116266838464067292951951671975e-02,1.36423137734024057301741086051261971e-02
HB/jagmesh7,3.39558131648170083998322207413624658e-02,1.93056674387141113901162682854121100e-02,3.85713112721068875407935141761560862e-02,1.82757260598934662552945202266131874e-02
HB/jagmesh8,6.38351972939607563444118313484317315e-02,7.06204708670202226760228952542710186e-03,4.18364539193776654375663132034462244e-02,1.28389883085486588952984754257479730e-02
HB/jagmesh9,5.51591795666447407975910461932034274e-02,8.12850333831029704957521533526485038e-03,1.95512626346752158871811072730151641e-02,2.78839979194029778275754245866680080e-02
HB/lap_25,-Inf,-Inf,-Inf,-Inf
HB/lshp1009,3.58319560407653190737054157794178534e-02,9.18214180509576532395211451694033063e-03,1.15316221994225920843271541540916522e-02,2.43273917662410801901849188300403591e-02
HB/lshp1270,3.73233740113376689547405704899277132e-02,1.16302113566277638333765370300897066e-02,1.47165314358258804454636623632172745e-02,2.17101131760407069248051812204302788e-02
HB/lshp1561,-Inf,7.68485303716836842818714773929273578e-03,2.29631466262515298425386625345851277e-02,1.61774926746496845353786086932752784e-02
HB/lshp1882,-Inf,9.27771178128875197228598059959231418e-03,2.72224669381524205905549276045008697e-02,1.34224174771096981182712952245326820e-02
HB/lshp2233,-Inf,1.15233178180873391990038342168512599e-02,2.26160999572809588772230554396592215e-02,1.44458879626237325088566286780874290e-02
HB/lshp2614,-Inf,1.00720166352998156225462747408793268e-02,2.77402650588487603317312620425393774e-02,1.42828362723014731404572193242269365e-02
HB/lshp_265,6.60599791772697446801609308120214684e-02,1.41990905548368158372278731989214014e-02,1.87681373735346777944010118456344313e-02,1.29771023799141318876048696262157170e-02
HB/lshp_406,5.00708223044201310376719997921108051e-02,8.08960769590928142453101056436859678e-03,3.11913054463084468358220108025453700e-02,1.15477203998875441913016543670486933e-02
HB/lshp_577,4.56115113821989949024984742707927283e-02,1.34804869199213742638188896876132902e-02,2.83443649738310775250457291304310225e-02,1.42342433821973861384533548169824692e-02
HB/lshp_778,6.18066060455181817257527405898243619e-02,1.10277097200437745959867251875861058e-02,1.70574689670741195459855626301451139e-02,8.20241736869730493533755687167614425e-03
HB/lund_a,6.80682142581689263311828036431125301e-02,Inf,6.23153775339264697830798952359931557e-02,-Inf
HB/lund_b,8.66465192524598411779918199671805580e-02,Inf,9.61374526798709351843258340583386304e-02,5.93177364392288883524541910674514250e-02
HB/nos1,2.05454384357626059134453508718981002e-01,Inf,2.15581064220268630410968450116300422e-01,6.30628852379523263707630443618348994e-01
HB/nos2,1.11352590313963522926533426136272437e-01,Inf,-Inf,Inf
HB/nos3,3.05618414301899491879731335020204508e-02,Inf,4.30541320980322841065734439177648026e-02,2.10108816726576308131734141488012026e-02
HB/nos4,7.74633277480949646742476961755272806e-02,1.56318089813062579313742285066212862e-02,2.07897241890509350955239920707696366e-02,3.75977684722200094772618348933225995e-02
HB/nos5,3.96227607073769523829088646422210126e-02,Inf,8.11143193643156527888897091607958464e-02,5.58239667994121207828206647034175517e+01
HB/nos6,5.21575906794516529594565528517612546e-02,Inf,5.34728209752928769492590446288781648e-02,-Inf
HB/nos7,3.54779691222977625499275409030735794e-02,Inf,7.36311202483386533909784222230113634e-02,-Inf
HB/plat362,5.49073500769738503132557409923600276e-02,Inf,3.33241422976163973083896763433478518e-02,Inf
HB/saylr3,-Inf,-Inf,-Inf,-Inf
HB/sherman1,-Inf,-Inf,-Inf,-Inf
JGD_BIBD/bibd_81_2,9.91692753868457622134494312615954668e-01,6.08506423958647697070403950457864248e-03,7.69509447733924661408086291504337591e-03,2.11505317196518811596410622118791943e-03
JGD_SPG/EX1,2.42173331111635216404849194889097159e-01,2.61113642687824578974853276083781620e-01,2.59652663929852775388406465689714888e-01,2.64505018431206639919186627003052624e-01
JGD_SPG/EX2,3.37951842673313038389939663532056215e-01,3.59817099133437143037763263244415805e-01,3.52839756255586895454914802456320802e-01,3.56512615544497842231862460963434399e-01
JGD_Trefethen/Trefethen_150,4.91279667367859191279152465744884363e-02,2.14493317439459520961846763982077953e-02,2.31825526191539981136964246937974595e-02,2.13925427933323556150350239641588865e-02
JGD_Trefethen/Trefethen_20,4.77778797448105959006358859126238203e-02,1.08916086849689950710805550878757930e-02,1.60951396789579225679021911949445719e-02,8.72985874692196733289700598676406929e-03
JGD_Trefethen/Trefethen_200,6.37907096104031071536976546533094123e-02,1.87256142778531844168525466214854809e-02,4.65347690357393490572892110521892423e-02,4.84672500040554092213824538534262875e-02
JGD_Trefethen/Trefethen_200b,6.64682050334184988005736572691478393e-02,1.82180674997432396450484519090217742e-02,4.61125183838167055541076009577117119e-02,3.72108724838664014100969414996885629e-02
JGD_Trefethen/Trefethen_20b,6.23697336083233499253272557208765071e-02,8.58725929937815992349068885891320740e-03,1.61166521125166782826445290292582762e-02,8.86634904095965536194798784300205244e-03
JGD_Trefethen/Trefethen_300,4.05810589104594766655044854915029139e-02,-Inf,3.98761204027227567735300298268273031e-02,5.76205184355672358112359667647275388e-02
JGD_Trefethen/Trefethen_500,8.44584762602056165365985864024771278e-02,-Inf,7.70055664730118437564331261923928712e-02,3.43918978497126214400168982651502434e-02
JGD_Trefethen/Trefethen_700,9.51215194202330568256683963471126088e-02,-Inf,9.88376054684066083257286706564479529e-02,5.14909542495549966718239013486133384e-01
ML_Graph/Binaryalphadigs_10NN,1.08943305638032412612633942521404240e-01,1.76416631128305084288563142863700831e-02,1.69849350303214183017954682831981074e-02,2.42603493344713008839047053709067322e-02
ML_Graph/Ecoli_10NN,3.38864716240053971263758472676522945e-02,1.47926858099536408165632886034627387e-02,1.94145552611747019642575164273676390e-02,1.03027529484397932055923906802348723e-02
ML_Graph/Glass_10NN,6.11415311860496358457463159057576981e-02,1.87003924866203251647619259135808904e-02,1.81098313764573025483161878979257583e-02,1.44817859691401497527889354945838924e-02
ML_Graph/Olivetti_norm_10NN,6.76233246454906575279238503177537191e-02,2.23141067551820960041240307857781990e-02,2.28270033686647361611665266740085724e-02,1.53523485979290273821981633131014604e-02
ML_Graph/Spectro_10NN,7.69284243614989075135933317013833544e-02,8.22144518953446429180323947589530066e-03,2.85897146584552270318789307144612546e-02,1.78136290347063463371448693946840848e-02
ML_Graph/Vehicle_10NN,8.47511230537226111104061925808595012e-02,7.08905388166328875928065782620377751e-03,3.72914911733439934727323440642418877e-02,4.01825136884393574020238261271905130e-02
ML_Graph/YaleA_10NN,3.40811276061044143002736215251120140e-02,1.14819163920993031593817092362163132e-02,1.74107762690159638724817566686677533e-02,1.82426958408674305018274289738662335e-02
ML_Graph/breasttissue_10NN,5.50925580215458046638093133754341186e-02,2.40090190324540019650038900953192607e-02,2.84363784895526593055543839816927028e-02,1.13762419888192506739388575081368478e-02
ML_Graph/cnae9_10NN,6.42778968616319693053904097904224019e-02,1.02045147893339020062488516991240915e-02,2.17921733699567649323885490202000473e-02,1.30713707539883735996803425892656691e-02
ML_Graph/collins_15NN,7.00239587611895382701976820747384056e-02,9.09117817452901091845601736031859719e-03,1.33436629473388241499699532974233140e-02,1.38256657434513809300402067780246856e-02
ML_Graph/dermatology_5NN,5.28487419217243699819327538926494406e-02,9.67080768235144540612626262204450952e-03,2.37805718208220025099690231871699695e-02,4.37743392376435851163931586028827732e-02
ML_Graph/iris_dataset_30NN,3.36920178720915021518277473884352941e-02,8.80813136073489103054792414580554055e-03,6.14063794843529459166608622482032456e-03,8.82120427117310353713507849502637300e-03
ML_Graph/mice_10NN,8.90861681509033657333864810415708400e-02,1.47044207837750423822291861684186509e-02,2.04196762850768619091661469022958060e-02,1.34116414162280828098008670050009228e-02
ML_Graph/micromass_10NN,5.36209508978998898927991006067752561e-02,1.19131171626268654936046569276438384e-02,2.62727831665205001117614213354891902e-02,1.87975248530543586152186263366738160e-02
ML_Graph/umistfacesnorm_10NN,7.44334359737335600487789215639755842e-02,8.51972637826068578352377599011189704e-03,2.86443931742931422107107730606427930e-02,2.21773549077693305273786963227242350e-02
Mycielski/mycielskian5,3.67997054029938892672423036738947152e-02,3.01197758757272020156833267875620580e-03,5.79142399037995473362038242579363395e-03,5.42939646885979189457468237071263775e-03
Mycielski/mycielskian6,4.83878929657280558859317179076494118e-02,8.62813308885627184380217674351477416e-03,2.69030030463053892877924203599211531e-02,5.70692036638980753688086804813925572e-03
Mycielski/mycielskian7,4.96881943145723824379483325919102680e-02,3.04306962010812244993141376718413973e-01,3.08192237803648810571026768437036383e-01,5.00232629134713065935359500507482087e-01
Mycielski/mycielskian8,1.92002486623834184862943021725160973e-01,4.27966154730741963597420242122423232e-02,3.16856471394008220540807006417397831e-02,3.66143678190608232918266516247934540e-02
Mycielski/mycielskian9,1.64348487167101094066817550798360798e-01,6.40886819957259426919249337193326206e-03,1.34623435032126242467115794814303591e-02,4.80912833385409927389601967240097204e-03
Newman/adjnoun,4.63781223568052118321878362230627578e-02,2.09678440292195253400324023907007704e-02,2.42319124459303511708399399983521673e-02,7.74658162745221851819685594021225900e-03
Newman/dolphins,9.89391227648238043922973203822286862e-02,1.15634598579286658379139419528969484e-02,1.37055893911720316477503468343077744e-02,1.14975685945017126197864034401567871e-02
Newman/football,5.10696817204252275247669582224873967e-02,1.87449218547436596062835156527585370e-02,1.51983491451961495569895550780392929e-02,5.97786067879136454024285621339146567e-03
Newman/karate,7.62668244837160289008602761069854704e-02,9.52368903504620053315381543770790955e-03,2.24977299451894494236686407227539331e-02,1.16287995023318849715360882735027508e-02
Newman/lesmis,8.83039117344829441962501678650979264e-02,1.38860216355268563017787310426405018e-02,2.66847128875189374298143217674881944e-02,1.75195441913090976299919831210394233e-02
Newman/netscience,8.76494476279575315393423099597173312e-02,9.84660348947008997039913870870161969e-03,1.96291967691565429790136427565600740e-02,9.00101748623229737241979160203593284e-03
Newman/polbooks,1.06420134540974300140019059746021445e-01,9.99928648573887899206501764018314986e-03,2.01032139737453631763212073340032963e-02,1.28037675475268476419555176967194795e-02
Newman/power,6.58926196261180373051892147698885054e-02,1.68180975436620605821930855071440619e-02,2.77867354433619344450485889636055097e-02,1.27979509094981930177106726492719918e-02
Oberwolfach/LF10,1.68912913221193538774986244350308887e+00,Inf,7.67265333108575900736863108944661643e-01,8.89921786803954123722867801330477502e-01
Oberwolfach/LFAT5,Inf,Inf,9.17690018418619948215804287223071538e-01,-Inf
Oberwolfach/filter2D,1.55373434741870619644215476806976443e-01,Inf,1.65974972197099417030446902636123106e-01,Inf
Oberwolfach/rail_1357,4.00629844556178677357831153739319003e+00,Inf,1.26726630029812366833477734851467435e-01,-Inf
Oberwolfach/spiral,-Inf,-Inf,-Inf,-Inf
Oberwolfach/t2dal_e,-Inf,-Inf,-Inf,-Inf
PARSEC/Si2,2.94935812249765643006351674676070607e-02,Inf,1.93398666780699231028026148376344914e-02,1.87616804054968275221932631859168755e-02
Pajek/Erdos02,6.48406962379752989995749075060769248e-02,1.23281366468638184709192978777295196e-02,1.85787334278734880669032963489172633e-02,9.22010012641058920638945119353113226e-03
Pajek/Erdos971,4.52028941773715347823339060667490172e-02,1.76866408355738981846219908919189705e-02,2.77174290735446747349307164805773389e-02,9.40852161541473467866166303830470026e-03
Pajek/Erdos972,1.09158234556832440096074560783175722e-01,2.19450840067176310382723830657754958e-02,3.16373801044978303909009371890114105e-02,1.07911030176565577727738666783712420e-02
Pajek/Erdos981,5.73712519605459171846532822753320804e-02,9.94525693876415529059526781846909860e-03,2.39401026547261351199426829602520275e-02,1.79371755575575524173639450941149317e-02
Pajek/Erdos982,6.34093359781371479252244811894052383e-02,2.77510018061378845820607020319899223e-02,3.45213432177852867506180936742172402e-02,9.48267884640618368818741482087914735e-03
Pajek/Erdos991,8.98144600935458706213849941351076408e-02,1.17846825464514466914155585461792148e-02,1.33904616584896046514823647914462444e-02,8.57476259555430901283086481488890495e-03
Pajek/Erdos992,1.17212773347277568498717121443767624e-01,1.47074540689987693569448585108907936e-02,4.04990654761855003766863310997149782e-02,1.37443124745740424067131272253087760e-02
Pajek/GD06_theory,1.11792915023835333958854265972041690e+02,1.01209411371810188221691578329119501e+02,1.11805491758660077016420499001682208e+02,9.86445145614570731498114933612835218e+01
Pajek/GD96_c,1.10732738417704860169278665581372427e-01,1.36195531148869638119972512368027884e-02,1.36175137200291111731023449150965180e-02,1.01953268289194278460832046683556285e-02
Pajek/GD97_a,6.69551817449744001194778999065749015e-02,1.08140175098483994571773733512446683e-02,1.77100680867890548486234209581172939e-02,7.18914354847577540103795359746668253e-03
Pajek/GD97_b,6.43156658445665687922117138593846124e-02,1.44493780561673957968835446172823392e-02,3.61222067765925068774990680368005390e-02,3.90638460530869028926767560503324538e-02
Pajek/GD98_c,7.07609829594652759361897412742531250e-01,1.21990229791260842598986401551635869e-01,1.23988734391142684018393677756299659e-01,1.26138952506054276087385988736978173e-01
Pajek/GD99_b,2.12841404641914228748041028371977106e-01,2.42105342063789628934141233248322486e-01,2.34763817317872871351028817537204113e-01,2.34427349938781335528407612051034137e-01
Pajek/Journals,7.48789086177440008235189246513932052e-02,2.75734717074261635331348171673093751e-01,4.19147949281984053889522416311097110e-02,1.00607939271491929435587315637342593e-01
Pajek/Sandi_authors,1.28105535533728270719997975561338915e-01,1.60245843589701545149604664029929306e-02,1.85873408618254023552628791703009957e-02,7.75755446346196294357495754191580575e-03
Pajek/USAir97,6.69446828492042661073957340515804423e-02,1.24073906814404894786193046457123340e-02,9.67438864151629874180316978061388321e-03,1.44202247267273673521686274942747934e-02
Pajek/USpowerGrid,8.63029039142551632101917972133870864e-02,1.13146473611944437411890364606467823e-02,2.93745513340024768808406223961743222e-02,7.72500109547263531765587108367740777e-03
Pajek/yeast,4.81189781209472781484816620024908341e-02,1.01840175126468751413771363842519165e-02,1.60455202772523240547832864580895217e-02,9.45599252796358534991948026823972808e-03
Pothen/mesh1e1,4.53844251385453955044766811503968797e-02,1.28560053026161971853670850919419719e-02,1.65857282313354360598377587148919702e-02,8.69530131735959550748868653650865782e-03
Pothen/mesh1em1,8.33386064917064430513181542551694852e-02,1.39592081118789760673785163139834580e-02,2.09908929554161308783280479278338394e-02,1.07156859166859094580937813755612700e-02
Pothen/mesh1em6,5.07854198242418116197518229071774312e-02,1.25597891623324664891580078805552735e-02,1.88672465750673981727413125527099310e-02,1.26242990448330450052820348481444213e-02
Pothen/mesh2e1,6.37971918122908020135322270421613456e-02,Inf,2.32790942336737724088081923326980728e-02,1.49131135797603968343863263516268139e-02
Pothen/mesh2em5,6.79451865190425834369788337156620192e-02,Inf,3.05860791567431619369895976145103047e-02,1.32975911142308274411006052496556153e-02
Pothen/mesh3e1,1.24130820205079809203509986456464140e-01,8.83500079064407672822057979060233347e-03,1.96457087000346619202833267317978934e-02,1.07481117472649989030794847771197493e-02
Pothen/mesh3em5,-Inf,-Inf,-Inf,-Inf
Pothen/sphere2,1.50163580152720902475153315741870959e+00,1.48841786947371790250660004374504747e+00,1.49360743388453919084712935526871473e+00,1.49943476285615295871635410969623785e+00
Pothen/sphere3,5.05598593119429714957032975786312954e-02,1.70973110625754020557270610573815914e-02,1.22775868140611529568141910113929377e-02,1.29405151786857331464065699424372860e-02
Rajat/rajat02,-Inf,1.23037006409556605844660222724923256e-02,2.52483597706869498490541294920970955e-02,7.10828232982665695068200240528354172e-03
Schenk_IBMNA/c-18,4.52026282354926083712788369558124348e-02,Inf,3.15088408844790197644853842362690028e-02,8.69260880103222601654373292304262683e-02
VDOL/dynamicSoaringProblem_1,7.50689592922696773479253121191819374e-01,Inf,1.94655133740838900966527086752721747e-02,2.34242755644278205483476172379354245e-02
VDOL/dynamicSoaringProblem_2,5.46469648251953080922425300920641827e+00,Inf,1.24476987422516297933539894588757190e+01,1.43637037252078266450791898223023535e+00
VDOL/freeFlyingRobot_1,4.61270419736903927706230618833095086e-02,Inf,1.67309288748968657169526275516872246e-01,Inf
VDOL/freeFlyingRobot_2,1.00107067895602709088329863394801858e-01,Inf,6.74919534038440912711035909942248761e-02,6.49838558433643063319297771476645318e+01
VDOL/freeFlyingRobot_3,5.04475278045985253672074209036813075e-02,Inf,1.65980828751177200629139338951482057e-01,-Inf
VDOL/freeFlyingRobot_4,8.00073412019966987887478860402882883e-02,Inf,4.63668921917023891220096590932126754e-02,-Inf
VDOL/goddardRocketProblem_1,1.54040612993584718769114639603254888e-01,Inf,1.71904356486135483073709151281196847e-01,7.83328044773962985540079830830446844e+01
VDOL/goddardRocketProblem_2,1.73271288095686732951650409186214607e+00,Inf,5.54806659110124440994769983757248587e-02,2.86151411069768161163828680483924403e-02
VDOL/hangGlider_1,Inf,Inf,3.76836720851400176180449586807642132e-02,Inf
VDOL/hangGlider_2,Inf,Inf,6.15596329021502624553068960928508228e-02,Inf
VDOL/lowThrust_1,1.56060282234963808132430669840701096e-01,Inf,3.31921206016791286555720583913302208e-02,1.37180522596098205332888018287085587e-02
VDOL/orbitRaising_1,9.57673123935437335369523167466950684e-02,Inf,4.10176272256657678183291560148168904e-02,9.72006507793210282661627610121398668e-03
VDOL/orbitRaising_2,5.16738590041664346867104115155724954e-02,Inf,1.95971420558170713513054412013700175e-02,1.06228962904813034261825141921890865e-02
VDOL/orbitRaising_3,7.73718516651132760534939555579005930e-02,Inf,3.24843768748705350344668032859968120e-02,1.49181968475533734840175819593147881e-02
VDOL/orbitRaising_4,1.85257841698753860204429906382532034e-01,Inf,4.86528419576476629781223349632982500e-02,7.92066162902189644498108047449531017e-03
VDOL/reorientation_1,7.74867149802728371131691771235999957e-02,Inf,6.74298219983514563819555093899419405e-02,6.79836918500260738639863720986633281e+01
VDOL/reorientation_2,7.49450885610323808217196436979670366e-02,Inf,7.55839420456791325364570360666349696e-02,7.38920294313847456874578322033294116e+01
VDOL/spaceShuttleEntry_1,9.62243541130698464412026681550940174e-02,Inf,3.75608458074140490263459760768773787e-02,Inf
VDOL/spaceStation_1,1.65326528803576820095627475718477565e-01,Inf,9.49532899840966240181534928450304833e-02,Inf
VDOL/spaceStation_10,4.94722935517432248573605956182957532e-02,Inf,8.26491298760453232325522083727625653e-02,Inf
VDOL/spaceStation_11,8.21945583877334878754901635916158781e-02,Inf,6.98319223553665797176249748325588815e-02,Inf
VDOL/spaceStation_12,5.20745615520115308609656801938020427e-02,Inf,3.72272781038621803529754142785840600e-02,1.98617190722982654588117337027419318e-02
VDOL/spaceStation_2,7.49202763309052316004006773202179760e-02,Inf,4.79764429365014882640743232187956077e-02,2.59778717977505664478882818715467403e-02
VDOL/spaceStation_3,2.17892924709742424361293110928011285e-01,Inf,4.54405118694863217140846948913950220e-02,1.80105286522619434785095103158669412e-02
VDOL/spaceStation_4,5.99264567921039306090562925434274405e-02,Inf,-Inf,1.08856229069136581805267538716163010e-02
VDOL/spaceStation_5,9.85405620110405014362478756647012291e-02,Inf,7.65614610391948175247379886950361656e-02,Inf
VDOL/spaceStation_6,1.53382131092990339486753235094031502e-01,Inf,7.85765437962909879371594306767675561e-02,Inf
VDOL/spaceStation_7,5.34217438965062288182180077086495398e-02,Inf,4.47746819895962038625854655032551089e-02,Inf
VDOL/spaceStation_8,5.60836548231816243828324868536425495e-02,Inf,7.52732098579918214218206773683184467e-02,Inf
VDOL/spaceStation_9,2.86345713514386214719208332873254641e-02,Inf,8.84873406158461136743019693896726621e-02,Inf
VDOL/tumorAntiAngiogenesis_1,4.61717092644489518199336116436971314e-02,1.28374819515818599393197014799684036e-02,3.60768903440136146888705562538432516e-02,6.74016760721830008230217810530577269e-03
VDOL/tumorAntiAngiogenesis_2,4.78063746736387441649842638938051210e-02,Inf,3.29728923811380767773383318288771350e-02,7.29213962250992506098865903646316366e-02
VDOL/tumorAntiAngiogenesis_3,8.26649493541072637302023137502095109e-02,Inf,4.27751039804768443758958130288084759e-02,9.39440299596307366014284067622330435e-01
VDOL/tumorAntiAngiogenesis_4,7.24133006113525882198846840505442289e-02,Inf,1.50339624990577541499154172535042076e-01,4.45556786932108375984980361892386342e+01
VDOL/tumorAntiAngiogenesis_5,4.72850412618840781418119042643505909e-02,Inf,8.70680953493587213049032409427842360e-02,5.94917529899949774862908769247903186e+01
VDOL/tumorAntiAngiogenesis_6,3.71563007660558777318629881425497952e-02,Inf,1.31222479716636292505676893087245763e-01,4.44397318196462702379097157487975175e+01
VDOL/tumorAntiAngiogenesis_7,7.33775039932912691601043172564692976e-02,Inf,8.10818883417660663865787011034434604e-02,5.98606018993986030106869802859247472e+01
VDOL/tumorAntiAngiogenesis_8,7.51525929578550170460773997089380057e-02,Inf,1.35427454255833663349552931615067187e-01,4.72223584393275735820397149395205663e+01


==> data/eigen_general_16/eigenvalues_logarithmic_relative_error.sorted.csv <==
percent,BFloat16,Float16,LinearTakum16,Posit16
0.0,0.013630705321084317,0.0030119775875727204,0.0026916923253220613,0.002077465888927284
0.0033222591362126247,0.01990992276287821,0.0038892816258629275,0.004916946030133906,0.002115053171965188
0.006644518272425249,0.024265183419775686,0.004418623946537162,0.005791423990379955,0.004594580409506421
0.009966777408637873,0.027020144109093026,0.006085064239586477,0.006140637948435295,0.004735854149146774
0.013289036544850499,0.028634571351438622,0.006142785142049814,0.0074504870358229214,0.004809128333854099
0.016611295681063124,0.029493581224976563,0.006240753578962986,0.007695094477339247,0.0051900277375524885
0.019933554817275746,0.03056184143018995,0.006408868199572594,0.00817157360906633,0.005429396468859792
0.023255813953488372,0.0328612577321832,0.006795584019192569,0.008309774064943395,0.005704624057010138
0.026578073089700997,0.03335909472432838,0.007062047086702022,0.009227112177905452,0.005706920366389807
0.029900332225913623,0.0335748967753406,0.007069089335843427,0.009665212128093835,0.005977860678791365
0.03322259136212625,0.0336920178720915,0.007069221294521428,0.0096743886415163,0.006078906047337763
0.036544850498338874,0.0338864716240054,0.007089053881663289,0.010100053850286443,0.006219403980103408
0.03986710963455149,0.03395581316481701,0.007563273123458158,0.010674527362344744,0.006518081881838632
0.04318936877076412,0.03408112760610441,0.007684853037168368,0.011531622199422591,0.006615425619316095
0.046511627906976744,0.03547796912229776,0.008089607695909282,0.011531622199422591,0.0067401676072183
0.04983388704318937,0.035529188588987376,0.008092306703303149,0.012277586814061154,0.007056757516484128
0.053156146179401995,0.03583195604076532,0.008128503338310297,0.013186503200112618,0.007108282329826657
0.05647840531561462,0.03583195604076532,0.008221445189534464,0.013343662947338825,0.0071891435484757755
0.059800664451827246,0.03668919124853552,0.008359961825504417,0.013390461658489604,0.007386877914012503
0.06312292358803986,0.03679970540299389,0.008413753402911279,0.013428015943531501,0.007557268522995687
0.0664451827242525,0.037072676509158374,0.008476461017027986,0.013462343503212624,0.0077250010954726354
0.06976744186046512,0.037156300766055875,0.008519726378260685,0.01361751372002911,0.007746461165462209
0.07308970099667775,0.037323374011337666,0.008547939730459638,0.013705589391172031,0.0077465816274522184
0.07641196013289037,0.03811390449723353,0.00858725929937816,0.01380585366191008,0.007757554463461963
0.07973421926910298,0.03913870183632943,0.008628133088856273,0.0138100841501653,0.007882396593551128
0.08305647840531562,0.03919146185995903,0.008645032122059458,0.013944646849385022,0.007912140381584283
0.08637873754152824,0.039246879041571724,0.008776932856100594,0.013967177618322052,0.007920661629021896
0.08970099667774087,0.03932381200029644,0.008804161103431376,0.014191030074187073,0.007934322973615493
0.09302325581395349,0.039446008855137306,0.00880813136073489,0.014285051109840907,0.007938824819806388
0.09634551495016612,0.039622760707376956,0.0088116473720051,0.014567056476145087,0.007969685065021293
0.09966777408637874,0.04005641161266611,0.00882476219533236,0.01471653143582588,0.008017703945501187
0.10299003322259136,0.04029736842226577,0.008835000790644077,0.015087299155512015,0.008089588871747266
0.10631229235880399,0.040581058910459475,0.008933241339078994,0.01519834914519615,0.008202417368697305
0.10963455149501661,0.04071235537162298,0.008959752464342325,0.01542023711405321,0.008335914938139467
0.11295681063122924,0.04189802430353831,0.009091178174529011,0.015425415572952706,0.008385833846247444
0.11627906976744186,0.042567861131850036,0.009182141805095766,0.01598839369912624,0.008424874222436016
0.11960132890365449,0.043075148476559445,0.009182141805095766,0.016045520277252322,0.008427797772285398
0.12292358803986711,0.04312011676329897,0.009253293197065119,0.016062310524967854,0.008447100864836283
0.12624584717607973,0.043843767417671056,0.009277711781288752,0.016095139678957922,0.008481782816501662
0.12956810631229235,0.04427414443505854,0.0095236890350462,0.01611665211251668,0.008574762595554309
0.132890365448505,0.04486159861738652,0.009649263822250816,0.016548457821734495,0.008695301317359596
0.1362126245847176,0.045202628235492606,0.009670807682351446,0.016557079294449824,0.008729858746921967
0.13953488372093023,0.045202894177371535,0.009795474483273954,0.016585728231335434,0.008821204271173104
0.14285714285714285,0.045384425138545396,0.00984660348947009,0.01698493503032142,0.008839247272093433
0.1461794019933555,0.045611511382198995,0.009945256938764154,0.017057468967074118,0.008866349040959655
0.14950166112956811,0.04612704197369039,0.00999928648573888,0.017307914691895004,0.008882309991893444
0.15282392026578073,0.046171709264448954,0.010072016635299816,0.017410776269015965,0.008902489650098913
0.15614617940199335,0.046372074654815944,0.01008296790639009,0.017710068086789054,0.008974964035621511
0.15946843853820597,0.04637812235680521,0.010184017512646875,0.017763448296879238,0.009001017486232298
0.16279069767441862,0.046765287818311775,0.010184935249756947,0.01787913164717838,0.009088321874814512
0.16611295681063123,0.046837871819413096,0.010204514789333902,0.017889336104826653,0.009220100126410589
0.16943521594684385,0.04728504126188408,0.01027586861207856,0.018109831376457303,0.009407653268486138
0.17275747508305647,0.0476413644407145,0.010336573303550306,0.018440447348398274,0.009408521615414734
0.1760797342192691,0.0477778797448106,0.010356656180295791,0.018551029171572704,0.009443129111034286
0.17940199335548174,0.04780637467363874,0.010442725090888186,0.018578733427873487,0.009455992527963586
0.18272425249169436,0.04811897812094728,0.01056469403547026,0.018587340861825404,0.00947555633734199
0.18604651162790697,0.048190132088603635,0.0108140175098484,0.018768137373534676,0.009482678846406184
0.1893687707641196,0.048387892965728055,0.010891608684968995,0.018867246575067397,0.009494912334805622
0.19269102990033224,0.04912796673678592,0.010918017118765225,0.01889147431552252,0.009720065077932103
0.19601328903654486,0.04947229355174323,0.011027709720043775,0.018917049426062323,0.009869562324406958
0.19933554817275748,0.04968819431457238,0.011036079347448099,0.019191206432225844,0.010083175888674885
0.2026578073089701,0.05007082230442013,0.011165299530964587,0.019214465507080686,0.010195326828919427
0.2059800664451827,0.05019979697852422,0.011237341914082355,0.019339866678069924,0.010255392575725946
0.20930232558139536,0.050447527804598526,0.011309190695988108,0.019414555261174703,0.010302752948439794
0.21262458471760798,0.050557814487220194,0.011314647361194443,0.01946551337408389,0.010345088058070094
0.2159468438538206,0.05055985931194297,0.01145793456196733,0.019496131801552796,0.010377674882385671
0.21926910299003322,0.05078541982424181,0.011481916392099303,0.01953092907919221,0.010378859769985621
0.22259136212624583,0.051069681720425225,0.011487223093146327,0.019551262634675215,0.010390037637535343
0.22591362126245848,0.05107873425094118,0.011523317818087339,0.01959714205581707,0.010512620028518084
0.2292358803986711,0.05126619019890297,0.011539396439232867,0.019629196769156542,0.01055929938935905
0.23255813953488372,0.05129590124495787,0.011563459857928666,0.019645708700034663,0.010622896290481304
0.23588039867109634,0.05153019849012259,0.011564534011073819,0.020003419735786204,0.010699652755023761
0.23920265780730898,0.051673859004166434,0.011630211356627763,0.02007333333925768,0.010714460325217622
0.2425249169435216,0.05207456155201153,0.011717686473014077,0.020101415396622205,0.01071568591668591
0.24584717607973422,0.05215759067945165,0.011748624598294548,0.020103213973745364,0.010748111747265
0.24916943521594684,0.052178198138991015,0.011784682546451446,0.020110378582532375,0.010779147806893034
0.25249169435215946,0.05229491160155589,0.011830655916494225,0.02016003269406773,0.010791103017656558
0.2558139534883721,0.05284874192172437,0.011880218972431291,0.020194387505617608,0.010885622906913658
0.2591362126245847,0.05289118672321228,0.011913117162626866,0.020330662396707545,0.010973356969372045
0.26245847176079734,0.052914657425435635,0.012139046123950552,0.020419676285076863,0.011034335978896527
0.26578073089701,0.053081096548210104,0.01230370064095566,0.02053982335482816,0.011174120053468427
0.2691029900332226,0.05342174389650623,0.012328136646863818,0.020621315123285116,0.011274790322415157
0.2724252491694352,0.05362095089789989,0.012376788396413506,0.020715333888155024,0.01127984470142055
0.2757475083056478,0.05415018068226098,0.01240739068144049,0.020789724189050934,0.011358887625918447
0.27906976744186046,0.05468574491172809,0.01252354354315497,0.020990892955416132,0.011376241988819251
0.2823920265780731,0.05490735007697385,0.01255373457718568,0.02119424180309224,0.011435738463911629
0.2857142857142857,0.05509255802154581,0.012559789162332467,0.021412397183802438,0.011492412738642783
0.28903654485049834,0.05515917956664474,0.012573804812951719,0.02144429264961966,0.011497568594501713
0.292358803986711,0.05541953989571045,0.01283748195158186,0.021760355855295267,0.011530096678652551
0.2956810631229236,0.055637004096490326,0.012856005302616198,0.021792173369956765,0.011547720399887544
0.29900332225913623,0.05569847734686002,0.013338722283507026,0.02203253412526086,0.011555337414397527
0.3023255813953488,0.0559978968652977,0.013480486919921375,0.022070793494415798,0.011599246827393286
0.30564784053156147,0.056083654823181624,0.013496565209228869,0.022078779572865782,0.011628799502331885
0.3089700996677741,0.056450837229189296,0.013564000422817229,0.022221355730842444,0.01234408282430296
0.3122923588039867,0.057332454978858687,0.013571019338534317,0.02249772994518945,0.012624299044833046
0.31561461794019935,0.05737125196054592,0.013619553114886964,0.02261609995728096,0.012754482881987265
0.31893687707641194,0.05761527796187095,0.013744073230238418,0.022823919104228308,0.012797950909498193
0.3222591362126246,0.058124049836821554,0.013746163909448257,0.022827003368664736,0.012803767547526847
0.32558139534883723,0.05823993806075054,0.013886021635526857,0.02292856177378053,0.01283898830854866
0.3289036544850498,0.05943259756153488,0.013959208111878976,0.02296314662625153,0.012940515178685733
0.33222591362126247,0.05951358498786391,0.013963839172057893,0.023182552619153998,0.012977102379914132
0.33554817275747506,0.059926456792103934,0.01401000460177245,0.023219611626683845,0.013071370753988374
0.3388704318936877,0.059975087498592185,0.014063307377498361,0.023251797466203213,0.01325230049025006
0.34219269102990035,0.060573560061065165,0.014107144431549768,0.02327909423367377,0.013297591114230827
0.34551495016611294,0.060754290079442955,0.014130703312131922,0.023350807009101436,0.013375413049814926
0.3488372093023256,0.06114153118604963,0.0141456943132122,0.02358002558722067,0.013411641416228083
0.3521594684385382,0.06144586031982553,0.014170534087123038,0.023780571820822,0.01341382578045594
0.3554817275747508,0.06176232913921208,0.014175170955387449,0.02390306548831481,0.013422417477109698
0.3588039867109635,0.06180660604551818,0.014194272353225304,0.023940102654726136,0.013545250926010189
0.36212624584717606,0.06193414027891692,0.014199090554836816,0.024009680460594474,0.013642313773402406
0.3654485049833887,0.0621794886556223,0.014287446468865832,0.02423191244593035,0.013642859650360743
0.3687707641196013,0.06221498119969775,0.014449378056167396,0.024398925302894406,0.01371747764848846
0.37209302325581395,0.06236973360832335,0.014451266270728636,0.02492241481797504,0.013718052259609821
0.3754152823920266,0.06243761911474883,0.014573102258528465,0.025109187518704293,0.013744312474574043
0.3787375415282392,0.06295361496202063,0.014597939849308328,0.02524835977068695,0.013825665743451381
0.38205980066445183,0.06318876164979789,0.014647149375567083,0.025354335636698616,0.013944273644208657
0.3853820598006645,0.06340933597813715,0.014704420783775042,0.02588193691098204,0.013949443939858646
0.38870431893687707,0.0637907096104031,0.014707454068998769,0.02601005369540969,0.013994353392349751
0.3920265780730897,0.06379719181229081,0.014727351323009646,0.026143135995028665,0.014010414434271347
0.3953488372093023,0.06383519729396075,0.01479268580995364,0.026154671195468895,0.014234243382197385
0.39867109634551495,0.06427669670266037,0.014875747469733382,0.0262727831665205,0.014282836272301473
0.4019933554817276,0.06427789686163198,0.01488380577855584,0.026453867879813936,0.014333187242671824
0.4053156146179402,0.06431566584456656,0.014884975619652885,0.026518730802021995,0.014420224726727368
0.40863787375415284,0.0648406962379753,0.014965234399929741,0.026684712887518936,0.014443659921375033
0.4119601328903654,0.06486619862697125,0.015422734354085862,0.02676459616790984,0.014445887962623732
0.4152823920265781,0.06517185837795728,0.01563180898130626,0.02690300304630539,0.01448178596914015
0.4186046511627907,0.06589261962611803,0.0156345043914777,0.0269894737268465,0.014913113579760396
0.4219269102990033,0.065986925159582,0.01573753216711979,0.02722246693815242,0.014918196847553373
0.42524916943521596,0.06605997917726975,0.015955751214647994,0.02769706476020037,0.014994286398500761
0.42857142857142855,0.06646820503341849,0.016024584358970154,0.027717429073544676,0.015022391208039382
0.4318936877076412,0.06675691567524472,0.016068160135559572,0.02774026505884876,0.015352348597929028
0.43521594684385384,0.06694468284920427,0.01624649101396913,0.027786735443361934,0.015589106155827922
0.43853820598006643,0.0669551817449744,0.016644585702663414,0.02802229371181369,0.01576215195155902
0.4418604651162791,0.06762332464549066,0.01681809754366206,0.02834436497383108,0.01605496468211953
0.44518272425249167,0.06794518651904258,0.017097311062575404,0.028392294513249722,0.01612159393377212
0.4485049833887043,0.06806821425816893,0.017138957241694452,0.02843637848955266,0.016177492674649685
0.45182724252491696,0.06941898698906221,0.017146054972401452,0.028589714658455227,0.016936668386992457
0.45514950166112955,0.06964898213148199,0.017224437696227623,0.028644393174293143,0.016938358817788077
0.4584717607973422,0.07002395876118954,0.01724043711013533,0.028974692834121404,0.01699880288145008
0.46179401993355484,0.07093831456330071,0.017254472356852492,0.02897893700318037,0.017052560951920696
0.46511627906976744,0.07199834855129143,0.017362828420609006,0.029345879104720515,0.01705586135916791
0.4684385382059801,0.07222078557695395,0.017378406581331853,0.029374551334002477,0.0175195441913091
0.4717607973421927,0.07235499549474006,0.01741826331318557,0.0293895045009604,0.017813629034706346
0.4750830564784053,0.0724133006113526,0.017641663112830507,0.02959646057375503,0.017937175557557552
0.47840531561461797,0.07281711239787128,0.01766231891907326,0.029641928425903918,0.018010528652261944
0.48172757475083056,0.07337750399329127,0.0176866408355739,0.029802373768391587,0.01824269584086743
0.4850498338870432,0.07385176576992529,0.017736459598618574,0.03046130704692816,0.018275726059893468
0.4883720930232558,0.07393764441431505,0.017797320101529485,0.030586079156743162,0.01866277833630809
0.49169435215946844,0.07443343597373356,0.01796948502108519,0.031191305446308448,0.018761680405496826
0.4950166112956811,0.07456836619372238,0.018207625844305412,0.03150884088447902,0.01878512950196182
0.4983388704318937,0.074878908617744,0.01821806749974324,0.031637380104497834,0.01879752485305436
0.5016611295681063,0.07492027633090523,0.018570122806621136,0.03168564713940082,0.01914857839440375
0.5049833887043189,0.07494508856103238,0.01864854709460876,0.03185440934636563,0.0197881993243027
0.5083056478405316,0.07498176171174785,0.018700392486620324,0.03190310971451758,0.019861719072298264
0.5116279069767442,0.07515259295785502,0.018725614277853183,0.03248437687487053,0.020316859062377363
0.5149501661129569,0.07566806355501282,0.01874492185474366,0.032972892381138076,0.020370705347155325
0.5182724252491694,0.07623862272500652,0.01876128397911228,0.03319212060167913,0.020444225200165672
0.521594684385382,0.07626682448371602,0.018900956140159342,0.0333241422976164,0.02101088167265763
0.5249169435215947,0.07655012106827579,0.019030444284998338,0.03355434519895942,0.021118133504641517
0.5282392026578073,0.07685598685706697,0.019305667438714112,0.03383678731772557,0.021392542793332355
0.53156146179402,0.07692842436149891,0.019372795481250683,0.034521343217785286,0.021710113176040706
0.5348837209302325,0.07724629349555222,0.019430260569440406,0.03456968816451493,0.02203043171396201
0.5382059800664452,0.0773098090194257,0.019632027342315683,0.03476291448848527,0.022177354907769332
0.5415282392026578,0.07737185166511328,0.019751028349906784,0.034954703712663585,0.022601231388482825
0.5448504983388704,0.07746332774809496,0.01979636228190646,0.03579194256551811,0.022765851051803614
0.5481727574750831,0.07748671498027283,0.01986414793353912,0.035894455223615104,0.022820106681868742
0.5514950166112956,0.07877758337755271,0.02088269845277033,0.03607689034401362,0.023345997588183943
0.5548172757475083,0.07878743715068214,0.020918801203579678,0.03612220677659251,0.023424275564427822
0.5581395348837209,0.07963699504956089,0.020967844029219525,0.03722727810386218,0.024260349334471302
0.5614617940199336,0.08000734120199669,0.021014626844278277,0.037291491173343995,0.02432739176624108
0.5647840531561462,0.08035901473218568,0.02102422925026269,0.03756084580741405,0.02432739176624108
0.5681063122923588,0.08219455838773349,0.021386501862479982,0.037683672085140014,0.025186906575155685
0.5714285714285714,0.08266494935410726,0.021449331743945952,0.03777700204057871,0.025335584955216504
0.574750830564784,0.08333860649170645,0.02194508400671763,0.03818651294879868,0.025817471692994608
0.5780730897009967,0.08366993539818257,0.02225387332146985,0.03857131127210689,0.025977871797750567
0.5813953488372093,0.08445847626020561,0.022314106755182098,0.039564934424347234,0.02664373837339057
0.584717607973422,0.08475112305372261,0.022819837920608328,0.03987612040272276,0.027883997919402978
0.5880398671096345,0.08482848455403895,0.022832609540650747,0.04048315144691225,0.02795362619381583
0.5913621262458472,0.08528824493012843,0.023370243871849498,0.0404990654761855,0.02799697365305575
0.5946843853820598,0.0853965480264895,0.024009019032454,0.04089717135133616,0.028615141106976816
0.5980066445182725,0.08630290391425516,0.02402722681041407,0.041017627225665765,0.029219917055056662
0.6013289036544851,0.08664651925245984,0.024310431774610803,0.04121900683659427,0.030194704307190574
0.6046511627906976,0.08764944762795752,0.025654117098950092,0.04152888364759485,0.030643907879872763
0.6079734219269103,0.08830391173448295,0.027394454736488598,0.04183645391937767,0.030759834951044434
0.6112956810631229,0.08835789145580393,0.027751001806137883,0.041914794928198405,0.031191870109524216
0.6146179401993356,0.08860354041620346,0.03749796814321344,0.04274681680953914,0.03153277730398691
0.6179401993355482,0.08908616815090337,0.042796615473074194,0.04277510398047685,0.03383910012494906
0.6212624584717608,0.08916142964862862,0.04790148356375767,0.04290171431226751,0.034391897849712624
0.6245847176079734,0.08939124532550614,0.12199022979126084,0.042935923142934776,0.035231763946683294
0.627906976744186,0.08981446009354586,0.24210534206378964,0.043054132098032286,0.0355019395979119
0.6312292358803987,0.09065101086818479,0.26111364268782455,0.04332039666515869,0.03564909977197118
0.6345514950166113,0.09108885347645444,0.2757347170742616,0.043538885280462396,0.03584947684872573
0.6378737541528239,0.09183285361265499,0.2800596054754084,0.04401929574712588,0.03661436781906082
0.6411960132890365,0.0918464700140798,0.30430696201081225,0.04421688621358872,0.037210872483866404
0.6445182724252492,0.09255754263989303,0.3598170991334371,0.04477468198959621,0.03759776847222001
0.6478405315614618,0.09512151942023306,0.4026955089572477,0.04544051186948632,0.038777344869157494
0.6511627906976745,0.09576731239354373,0.4200302331295066,0.046112518383816706,0.0390638460530869
0.654485049833887,0.09622435411306984,0.5766148811061044,0.04636689219170239,0.04018251368843936
0.6578073089700996,0.09691771165605459,0.7578748046315678,0.046534769035739346,0.042123112672885966
0.6611295681063123,0.09765022940874996,0.97893670843356,0.04797644293650149,0.04377433923764359
0.6644518272425249,0.0985405620110405,1.4884178694737178,0.04819314105546658,0.04479321676407151
0.6677740863787376,0.0989391227648238,101.20941137181019,0.04862968196113981,0.04499537418071968
0.6710963455149501,0.09991798025138839,1000.0,0.048652841957647665,0.04615470851639605
0.6744186046511628,0.0999673507665482,1000.0,0.04880657726432588,0.04846725000405541
0.6777408637873754,0.10010706789560271,1000.0,0.04975272110202299,0.05762051843556724
0.6810631229235881,0.10073092465590024,1000.0,0.05050068523424484,0.059317736439228885
0.6843853820598007,0.10089158740612017,1000.0,0.05264606482022308,0.07292139622509924
0.6877076411960132,0.1064201345409743,1000.0,0.05347282097529288,0.0729952145995972
0.6910299003322259,0.10811273264321683,1000.0,0.054985921684299444,0.07391725387230198
0.6943521594684385,0.10876380732014777,1000.0,0.055480665911012444,0.07460388751616104
0.6976744186046512,0.10894330563803241,1000.0,0.05560237339131079,0.08692608801032226
0.7009966777408638,0.10915823455683243,1000.0,0.05861874806746814,0.09745727052241451
0.7043189368770764,0.11073273841770485,1000.0,0.059198056022020995,0.10060793927149193
0.707641196013289,0.11135259031396352,1000.0,0.06078256917679697,0.10636025565606276
0.7109634551495017,0.11387572596392043,1000.0,0.06155963290215026,0.1219628439640408
0.7142857142857143,0.11721277334727757,10000.0,0.06214572361940311,0.12613895250605428
0.717607973421927,0.12080638445493468,10000.0,0.06231537753392647,0.17395345193431852
0.7209302325581395,0.1241308202050798,10000.0,0.06464638208399377,0.23442734993878134
0.7242524916943521,0.12697793412847017,10000.0,0.06742982199835146,0.26450501843120666
0.7275747508305648,0.12742621139508176,10000.0,0.06749195340384409,0.27700545623378037
0.7308970099667774,0.12810553553372828,10000.0,0.06891074819213096,0.2932816922188753
0.7342192691029901,0.12928399384697267,10000.0,0.06983192235536657,0.3462353987586828
0.7375415282392026,0.12928399384697267,10000.0,0.07297553276661406,0.35651261554449787
0.7408637873754153,0.13869525971033303,10000.0,0.07363112024833865,0.3991227592101404
0.7441860465116279,0.15338213109299034,10000.0,0.0745671550375906,0.5002326291347131
0.7475083056478405,0.1540406129935847,10000.0,0.07527320985799182,0.51490954249555
0.7508305647840532,0.15537343474187063,10000.0,0.07558394204567913,0.5272012156981989
0.7541528239202658,0.15606028223496382,10000.0,0.07656146103919481,0.6306288523795233
0.7574750830564784,0.1643484871671011,10000.0,0.07669803327694576,0.7521506470479068
0.760797342192691,0.16532652880357682,10000.0,0.07700556647301185,0.8899217868039542
0.7641196013289037,0.1758831807165236,10000.0,0.07857654379629099,0.9394402995963074
0.7674418604651163,0.18525784169875387,10000.0,0.07861565962280449,0.9780501765607263
0.770764119601329,0.19200248662383418,10000.0,0.07861565962280449,1.0826572385616438
0.7740863787375415,0.19739405607051758,10000.0,0.07956126422422989,1.4363703725207826
0.7774086378737541,0.19907032900374375,10000.0,0.08000006127708587,1.499434762856153
0.7807308970099668,0.20545438435762606,10000.0,0.08108188834176606,2.386336235035784
0.7840531561461794,0.21284140464191423,10000.0,0.08111431936431565,2.7178846665900616
0.7873754152823921,0.21789292470974242,10000.0,0.08264912987604532,7.517502058909791
0.7906976744186046,0.23318549143366787,10000.0,0.08376108262355167,19.06195440226704
0.7940199335548173,0.24217333111163522,10000.0,0.08706809534935872,44.43973181964627
0.7973421926910299,0.28665604713092785,10000.0,0.08848734061584611,44.55567869321084
0.8006644518272426,0.28900604168715005,10000.0,0.09210938022668144,46.43481604375265
0.8039867109634552,0.3079069813651244,10000.0,0.09495328998409662,47.22235843932757
0.8073089700996677,0.337951842673313,10000.0,0.09589185242000409,48.468568827979496
0.8106312292358804,0.3710258048321861,10000.0,0.09596063197050858,55.027359973501135
0.813953488372093,0.38765281720819855,10000.0,0.09613745267987094,55.82396679941212
0.8172757475083057,0.41638973875320345,10000.0,0.09883760546840661,58.11328051264092
0.8205980066445183,0.4948290601949595,10000.0,0.10833225736924137,58.72059529819413
0.8239202657807309,0.5672022004804644,10000.0,0.1141951053018189,58.87734829627864
0.8272425249169435,0.5894368547846587,10000.0,0.11451225834211211,59.49175298999498
0.8305647840531561,0.6007934732629688,10000.0,0.11851975017137473,59.8606018993986
0.8338870431893688,0.6739588914365735,10000.0,0.12398873439114269,64.98385584336431
0.8372093023255814,0.7076098295946528,10000.0,0.12672663002981235,66.4540890244789
0.840531561461794,0.7506895929226968,10000.0,0.12812399892074477,67.98369185002608
0.8438538205980066,0.794876665169453,10000.0,0.13122247971663628,72.84910906203044
0.8471760797342193,0.9005726740970772,10000.0,0.13247311517296786,73.86467574978342
0.8504983388704319,0.9916927538684577,10000.0,0.1326062217050453,73.89202943138474
0.8538205980066446,1.501635801527209,10000.0,0.13327745170053146,74.05934523117715
0.8571428571428571,1.6891291322119353,10000.0,0.13542745425583366,78.3328044773963
0.8604651162790697,1.7327128809568673,10000.0,0.13669753865116108,98.64451456145707
0.8637873754152824,2.7365044348177423,10000.0,0.1497197568227589,1000.0
0.867109634551495,4.006298445561787,10000.0,0.15033962499057754,1000.0
0.8704318936877077,5.464696482519531,10000.0,0.16597497219709942,1000.0
0.8737541528239202,111.79291502383533,10000.0,0.1659808287511772,1000.0
0.8770764119601329,1000.0,10000.0,0.16730928874896867,1000.0
0.8803986710963455,1000.0,10000.0,0.17190435648613547,1000.0
0.8837209302325582,1000.0,10000.0,0.173291480245375,1000.0
0.8870431893687708,1000.0,10000.0,0.17569398297366084,1000.0
0.8903654485049833,1000.0,10000.0,0.20497426861740103,1000.0
0.893687707641196,1000.0,10000.0,0.21558106422026863,1000.0
0.8970099667774086,1000.0,10000.0,0.23396254957276805,1000.0
0.9003322259136213,1000.0,10000.0,0.23476381731787288,1000.0
0.9036544850498339,1000.0,10000.0,0.2395956987700174,1000.0
0.9069767441860465,1000.0,10000.0,0.25965266392985276,1000.0
0.9102990033222591,1000.0,10000.0,0.26801444991760326,1000.0
0.9136212624584718,1000.0,10000.0,0.2860164760287457,1000.0
0.9169435215946844,1000.0,10000.0,0.3081922378036488,1000.0
0.920265780730897,1000.0,10000.0,0.344929502616395,1000.0
0.9235880398671097,1000.0,10000.0,0.3528397562555869,1000.0
0.9269102990033222,1000.0,10000.0,0.4055850865642292,1000.0
0.9302325581395349,1000.0,10000.0,0.5242112864023325,10000.0
0.9335548172757475,1000.0,10000.0,0.7596360053626487,10000.0
0.9368770764119602,1000.0,10000.0,0.7672653331085759,10000.0
0.9401993355481728,1000.0,10000.0,0.91769001841862,10000.0
0.9435215946843853,1000.0,10000.0,0.9750185309461337,10000.0
0.946843853820598,1000.0,10000.0,1.493607433884539,10000.0
0.9501661129568106,1000.0,10000.0,1.8764823617215254,10000.0
0.9534883720930233,1000.0,10000.0,12.44769874225163,10000.0
0.9568106312292359,1000.0,10000.0,111.80549175866008,10000.0
0.9601328903654485,1000.0,10000.0,1000.0,10000.0
0.9634551495016611,1000.0,10000.0,1000.0,10000.0
0.9667774086378738,1000.0,10000.0,1000.0,10000.0
0.9700996677740864,1000.0,10000.0,1000.0,10000.0
0.973421926910299,1000.0,10000.0,1000.0,10000.0
0.9767441860465116,1000.0,10000.0,1000.0,10000.0
0.9800664451827242,1000.0,10000.0,1000.0,10000.0
0.9833887043189369,1000.0,10000.0,1000.0,10000.0
0.9867109634551495,1000.0,10000.0,1000.0,10000.0
0.9900332225913622,1000.0,10000.0,1000.0,10000.0
0.9933554817275747,10000.0,10000.0,1000.0,10000.0
0.9966777408637874,10000.0,10000.0,1000.0,10000.0
1.0,10000.0,10000.0,1000.0,10000.0


==> data/eigen_general_16/eigenvalues_relative_error.csv <==
matrix\type,BFloat16,Float16,LinearTakum16,Posit16
AG-Monien/L,2.11975241527754722476437945954574374e-02,4.69481273300030849272579354966370763e-03,1.67058656271102029776327920017852806e-02,2.79848987754580360962087991844705973e-03
AG-Monien/cage,1.45139816939543795163137776721573904e-02,7.91776181151731498851765519502279367e-04,1.79264731132802256757602772714161354e-03,1.14777757460754802334742246152995874e-03
AG-Monien/diag,-Inf,-Inf,-Inf,-Inf
AG-Monien/grid1,1.69569002813436264973566504304487780e-02,3.79067205008680166663364827543896136e-03,8.37461275096710846922207017247930736e-03,1.42979454062194785768508745262782332e-02
AG-Monien/grid1_dual,1.99901780451348978365106999427303344e-02,6.14670987755122375628609008063996185e-03,7.68188786429766907564755282245371251e-03,2.54289567635057963279428136584103612e-03
AG-Monien/grid2,-Inf,3.22002191423031691472101366385672636e-03,9.41540103284740837352340763045453507e-03,1.14054195535691453002814451831813672e-02
AG-Monien/grid2_dual,-Inf,7.25446294716617243147612432039090830e-03,1.36280489266978423425067381047515336e-02,1.12022644980088858289595206824523899e-02
AG-Monien/netz4504,-Inf,3.50465327661791377744075368188701252e-03,1.72857571770228531177021389687065493e-02,9.59506984054505264245908790331447554e-03
AG-Monien/netz4504_dual,2.76937238264887215202517144602136439e-02,2.35841310616046208151599575932767739e-03,7.03865598549613218847140536573511048e-03,3.53778599982810840838138657165141076e-03
AG-Monien/stufe,1.19990906913388477169836143856375322e-02,2.78192396261967836866274265995851951e-03,1.37154318828272539367489477635266168e-02,5.09738029538781676872086944528142840e-03
AG-Monien/ukerbe1,-Inf,6.58459591015839771639633934653265957e-03,1.57286993969004814978685928308216097e-02,7.26117706646903365093847875038527446e-03
AG-Monien/ukerbe1_dual,-Inf,2.15124473010331356001102086298771199e-03,1.38259278327286303282415698140588161e-02,1.23204184996885438592480203238563288e-02
Arenas/celegans_metabolic,1.10437888783000895674208462774264076e-02,2.98530347669431056288580563771152408e-03,3.30675596783812755320341733427298721e-03,1.22238851972081274699271085788617001e-03
Arenas/email,1.52999204047344415600491349992768302e-02,4.98712813511041279818641816039213670e-03,8.59735169054983209301296363769081925e-03,2.18426221710996345456715327525242776e-03
Arenas/jazz,1.24395613271005483440613447999669726e-02,2.77499073583609304763949107687151881e-03,5.39836940481705697823094693410674486e-03,2.59854173920140441725829768319145413e-03
Bai/bfwb398,2.10773858422234813328939601855009811e-01,Inf,4.35585065369187478979367613088033449e-02,-Inf
Bai/bfwb62,1.60212042924750276006979211953673609e-01,Inf,4.58679352670105363014703422818993823e-02,-Inf
Bai/bfwb782,3.52736524151698475957761501713677319e-01,Inf,-Inf,-Inf
Bai/mhd3200b,5.89426353766944417499236864614544382e-02,Inf,4.74876263978664233129404206941141681e-02,Inf
Bai/mhdb416,4.93723795351243615009444926975386085e-02,Inf,4.87600501917897854315585686040454693e-02,Inf
Bai/odepb400,1.81010441365020035610346786581400280e-02,Inf,9.58060163073329003728101648759366328e-02,-Inf
Barabasi/NotreDame_yeast,1.94240260221075329891634388274591976e-02,5.19997452474272195899968263100843766e-03,4.88746955730242312979267320628835204e-03,4.71185953724253468214907464678390722e-03
Bates/Chem97ZtZ,1.39760837233741996750660967637563261e-02,2.63200162265072636543034976770183927e-03,2.40487964622989434241147546187449107e-02,6.94386333132200687217950300052488399e-03
Boeing/bcsstm37,3.34611673151757266739950346233185346e-02,Inf,5.67392690344442750315700763357443677e-02,-Inf
Boeing/bcsstm38,4.82061898886406340944572402836613685e-03,Inf,-Inf,Inf
Cunningham/m3plates,2.00395672050857911097414568433045249e-01,2.62007386834658194704165711261263655e-03,2.47337364966720472166288954367365532e-02,2.38511335332727694890333671392597673e-02
DIMACS10/chesapeake,1.59179698251824656618690164927597218e-02,3.27091016852259548129472974282677482e-03,5.67872711355346734820613444729154499e-03,2.32826195926942520145387925415500532e-03
DIMACS10/delaunay_n10,3.01086962223737183407925596917171223e-02,4.47344104202127859074109195670327082e-03,1.39323654530947432372473796474980722e-02,8.01561587478560521304045421952820494e-03
DIMACS10/delaunay_n11,-Inf,4.50847684188108758049341522416446633e-03,1.53210924859753917724701769248828800e-02,5.36858088290688620998886675357092591e-03
DIMACS10/uk,-Inf,7.65476254518061660246189987784488702e-03,6.74988691120864583893637993926471911e-03,1.34290224439173001766259994190610529e-02
FIDAP/ex32,2.14457802679230158090535256492321267e-02,4.93904731024708790550552732026670933e-03,8.67046493919283351673125644833830618e-03,3.04029616520884688387339268373946376e-03
FIDAP/ex5,2.29410836386335393424674878235533635e-02,Inf,1.90369593712494574590724434616716990e-02,7.80232849742349671144640476811769121e-01
GHS_indef/laser,-Inf,-Inf,-Inf,-Inf
Gleich/minnesota,-Inf,8.60258481824331694643273455300505330e-03,7.29098451597155878440031121916900055e-03,6.20455162885411118704407773261963899e-03
Gset/G11,2.16692270625804554188312495862894046e-02,5.31742513887390774867277879312229684e-03,1.37726518148709090889794486675260263e-02,1.12114630719256575383232847601557621e-02
Gset/G12,2.39331923084134178913596052612088967e-02,4.33436328124852407766049493225800288e-03,1.19117549081948948575195015104680826e-02,4.18286641201682197789385543622561176e-03
Gset/G13,2.81593163917334962067722692644085613e-02,4.28236556695311123945710348244072547e-03,1.27879956195482047385026237286544845e-02,5.29585488590439872167779447463876986e-03
Gset/G14,-Inf,3.33658364387229915879212127876024294e-03,9.25890750622588403367247446511528513e-03,1.17221876173875397488183876758825497e-02
Gset/G15,2.24284550256524978276962787205007590e-02,4.64292451655412781041382397538925847e-03,1.29860139091238872098733930150590008e-02,1.50166049346640672612409829595453473e-03
Gset/G16,2.25019757906393343771661643201208443e-02,3.44743033050105422378435039074063659e-03,5.73083485015266842499562745963611548e-03,3.24187705024068634746612420123789257e-03
Gset/G17,-Inf,4.94450548124316087605307280403743812e-03,5.97806384138121232893481558718064598e-03,1.83362969859277612303699508298275098e-03
Gset/G18,2.67830798597850951100929267484667777e-02,5.70490289996222853552863422625022701e-03,1.13247550540672919485842035326523189e-02,3.61631893962256917203968358471185794e-03
Gset/G19,1.11044786046396820008812872515308436e-02,7.31798591496196081238877244331865866e-03,6.22326233126612799076443511556460365e-03,4.74655899183336944723566041886595527e-03
Gset/G20,1.63656879093599444118191606524886370e-02,5.11982782278918412008326131346287269e-03,6.88427041260516997036369152289877887e-03,2.75501517842433686919448280328260480e-03
Gset/G21,2.94853056587307184589753477383155786e-02,5.24143521758465523860951914281688126e-03,7.42841497918648818947937238400047711e-03,2.88631968786161615839677620088564132e-03
Gset/G32,1.47395716820911009305376233137675801e-02,5.42280155620262810091133471652083633e-03,2.21261735693058078759875064363655095e-02,9.73689835531629210752994693226453597e-03
Gset/G33,1.85332890644944126448878534774425208e-02,3.04408407122969481528315644357530577e-03,1.89049424556386238347231985258789660e-02,6.02153282444585106068547482303022798e-03
Gset/G34,1.88657266442615380512752341535919368e-02,5.11570280668132537093164205678346185e-03,7.22800754727092474186519327134870545e-03,1.12218664362988647430483371233768748e-02
Gset/G43,2.48646932529140639783607704639501068e-02,4.17471093633171297476629876751964538e-03,1.16818849743430933453217054600190833e-02,4.48365037897364964280842310653456022e-03
Gset/G44,1.05373453562352254741785621073500766e-02,4.65959689831980107723352212552456854e-03,9.79448535743269935446458315132998882e-03,1.96151281967741736604855848919175623e-03
Gset/G45,1.89258738853169205781489350204577983e-02,4.55137064003966285067226208004406542e-03,1.37762911704343680687869061243499013e-02,4.81139597940457374853160599797990385e-03
Gset/G46,2.28877099137643085807737123275038971e-02,5.48297344853159591540637704534312523e-03,7.00783631680535359211914193315444899e-03,3.89230021317273458225226992076793384e-03
Gset/G47,2.51622262662750025742800454994074575e-02,2.32055357456863705564426278076103394e-03,1.08911468158897612809155579176894747e-02,4.04802098977928453444152674162262440e-03
Gset/G48,-Inf,2.65083690659148462310611590602503380e-03,1.26279573931503185289911094924007127e-02,6.45153048000447538347853866669239401e-03
Gset/G49,-Inf,2.85214874160335394649819515878396720e-03,1.21720296326421609073017074571125017e-02,8.98014821514766592940941154924149339e-03
Gset/G50,9.02313389310917561367807325082305078e-02,5.98486739732273742884221662731878837e-03,8.52724255165777623546276298189903306e-03,9.91938497722930532556142235985106912e-03
Gset/G51,-Inf,2.93980722172692615918285644769754993e-03,6.17854495222992486928360451615964810e-03,3.10475948633340005551154870122858673e-03
Gset/G52,-Inf,3.95305626538272247569646178638456515e-03,1.23436615148284921075653803303277835e-02,3.04791605617895451582745123916214717e-03
Gset/G53,-Inf,6.23219452884809165719936125528976798e-03,5.03872360219810984294419636730945622e-03,3.71962930268178602361722352654630281e-03
Gset/G54,-Inf,2.71242983036658184861021257717505487e-03,6.59168810034897927945291705405130742e-03,3.41230243113744325422637189208124683e-03
Gset/G57,-Inf,2.22993070419417585565253835128172011e-03,1.29891565246266453162578967030634769e-02,7.99402979816718365500197288516734915e-03
HB/1138_bus,1.22443740329888565649238485302335742e-01,1.17970600986090891983731543543352580e-01,1.21927353345567393999681948571807302e-02,2.22418360833682065825510317783334657e-02
HB/494_bus,2.13095763157307050619250574358616778e-02,3.53334069864978560156333181879946506e-03,1.34093442383354599690090889529451520e-02,4.02280509877264225243081787933434841e-02
HB/662_bus,1.36100522526189837347151542191367499e-02,-Inf,1.31430424570387687795351923007974747e-02,7.99429072541396699948491451781448218e-03
HB/685_bus,8.92395466274095249134402845978943842e-03,7.35027480055306687735568544179950140e-04,7.59996203338540084328770833864660814e-03,4.10126538110266253507546986638244983e-02
HB/ash292,1.90428130765556328590270023616821857e-02,3.91497515911129791677293756690387780e-03,5.98697024834706515046022123967769186e-03,2.60032686580076791219806476791121032e-03
HB/ash85,2.91011632706254762287334702750979447e-02,4.56736513487185722811238276826435360e-03,4.92468773635131930585474445145450463e-03,1.83855387153936504108374138704151428e-03
HB/bcspwr01,1.59871786725806803226615410944260145e-02,2.10224285384341915897765760272657476e-03,3.34051197042347758629073333880506380e-03,2.91634891256385012539803883117675757e-03
HB/bcspwr02,1.93642595502072740186168140512384012e-02,3.78821187953741927508525073999392242e-03,4.89110683344984540275746353642929827e-03,2.65353260852469612853148035434413981e-03
HB/bcspwr03,1.24928599221649749853586326722462802e-02,6.26153419126925368132441618243836775e-03,5.74550402593108084182168991250834539e-03,9.56435602857703219660205667762834807e-03
HB/bcspwr04,1.19681791291795590553222728990289618e-02,3.20846982713926832021681855601694554e-03,5.36246736793483142621102569682311363e-03,2.75533431250763170446151737269546970e-03
HB/bcspwr05,1.75060500130348587759914459715512973e-02,4.59678545483214118285556289764948354e-03,6.69109576184929385538753379182765344e-03,7.81305550831278348806789971694432960e-03
HB/bcspwr06,2.05472218689731492221448832291249462e-02,6.29668409909634742664844415564498531e-03,7.96172910126939127320760419014799245e-03,3.04722645665341311979649582455151034e-03
HB/bcspwr07,1.70130240075596127130202465782960846e-02,3.97404473203820292508259759511107525e-03,1.10187425870287069762945046504923943e-02,6.67184140771255848341173235788788379e-03
HB/bcspwr08,1.60277855139772994739259690208744137e-02,4.62900035786466481715633215691710530e-03,8.11824992988492348688827620267945526e-03,4.39682868383581112892908707722955244e-03
HB/bcspwr09,1.91979179002396688295044017433142947e-02,5.83614257794735131175170220928057077e-03,4.97173964099348193066442065635685930e-03,8.20486736241634872172979183910347630e-03
HB/bcsstk01,2.22040221555391022274651188533564507e-02,Inf,2.71969381725789793832579893404076575e-02,3.37262097472146243789699719189553770e+07
HB/bcsstk02,3.36083791347280247887275041186366591e-02,Inf,3.31846041572298042848077305527523808e-02,6.10895050814904054916686317526522694e-02
HB/bcsstk03,1.04985853037094060107286982745477999e-02,Inf,1.76979471834846600508270079766391198e-02,6.59686124690828703512798831351906240e+05
HB/bcsstk04,1.96010757785826347052169121487005991e-02,Inf,3.63924739932083761324876048418438170e-02,Inf
HB/bcsstk05,1.02641641598223364554199777658052231e-02,Inf,4.69087110266221054688705174160890430e-02,1.37706254705501687962042460802387495e+10
HB/bcsstk06,3.98207291170338769049108055913424516e-02,Inf,2.51895840469870778403433064504962950e-02,Inf
HB/bcsstk07,3.98207291170338769049108055913424516e-02,Inf,2.51895840469870778403433064504962950e-02,Inf
HB/bcsstk08,1.52764090237923983469176821810818008e-02,Inf,8.83768483968533333907227294726608715e-03,2.31441847752857194123423796507414249e+06
HB/bcsstk09,1.91326309975546741654006237240201570e-02,Inf,5.75737520624821968112177317223055169e-02,9.05915606476588327108090020109695898e+08
HB/bcsstk19,2.74453498612573101173906625152018811e-02,Inf,-Inf,4.07589618549597515621094488546933430e+02
HB/bcsstk20,1.77302914766901609979706705164911915e-02,Inf,3.30101701408996652642339693688001848e-02,7.03765850522399446906505477401952978e+00
HB/bcsstk22,2.07792271173914672698860992722177120e-02,Inf,4.28729115121802397652072977288860680e-02,1.46221130658040748746539559113632308e+10
HB/bcsstm01,1.65022280135672802999171338088393442e-01,2.42083291147780739333944961067201895e-01,2.40752496780162911234204405762019871e-01,2.41779649468392652662880008642317435e-01
HB/bcsstm02,1.68095964717933180399122312167064611e-01,2.28388217722232999498435336526909356e-01,2.28876895697325268773867938545217377e-01,2.25633432540808824208886571417695794e-01
HB/bcsstm03,1.14905524653425195653260346010933031e-02,1.21085042245303697363776081844205179e-03,5.53522562681037935308924093877499543e-03,6.16717185563502560878769012976339189e-03
HB/bcsstm04,6.40452207739549518686963162154233876e-02,8.97117995745318189667922022312568469e-02,8.52823167333543575398619358225618391e-02,8.71937906923929885400036497023309374e-02
HB/bcsstm05,1.07173512713655190553476868896559661e-01,1.11866522887318290821456268564085483e-01,1.12827195489172988131438813359487269e-01,1.10753924472659205847429772699852019e-01
HB/bcsstm06,1.21230092976136179146685183313929447e-02,-Inf,2.84461009912388309761001925973054205e-02,3.81804421186616934756331850755886251e-02
HB/bcsstm07,1.62795235251028847425670677960230862e-02,Inf,9.79987321612213841535986207004828682e-03,Inf
HB/bcsstm08,-Inf,Inf,4.72593801032170900337745455784013288e-02,4.85975016693584738751382535438650871e-01
HB/bcsstm09,4.29859387921055477121124284579501105e-03,Inf,1.55542854163390927519008186749032365e-03,6.46874814744673530760713926563841010e-03
HB/bcsstm11,-Inf,1.25118993605135298574198934137694619e-01,1.02823673229913945717042560424698683e-01,1.03261512599285222219992845839748718e-01
HB/bcsstm12,3.28835764304487564603407895676731684e-02,Inf,9.20510222080119173683654372978765417e-03,1.43277943727980397109003065368931432e-02
HB/bcsstm19,1.48045175929943486586276553969963900e-02,Inf,1.62385245039248586190588537787101067e-02,2.02304379091818280715860947108128800e+09
HB/bcsstm20,7.25677524472515920534365814345757312e-03,Inf,2.15666083966261850674889568262873147e-02,1.93147973262058349023556009357084545e+09
HB/bcsstm21,-Inf,Inf,3.54590985380076732105460697769908199e-02,3.03376474072413641944167063224550928e-02
HB/bcsstm22,7.66693119473034194810477454888862773e-02,Inf,6.54038065935835514839181643624412538e-02,9.48887930597038705351559444900708633e-02
HB/bcsstm23,1.10857813622363690514347920608886145e-02,Inf,2.56384520034357381423734660414160848e-02,1.21656563073837633725807767105941216e+10
HB/bcsstm24,1.81048761379696795806520765274708879e-02,Inf,3.71224246519094021113273969612711931e-02,5.78163317161845888112356092254395233e+10
HB/bcsstm25,2.78346370110216318542577243295555592e-02,Inf,4.28542667399356519410475691822628271e-02,2.24604059994904048154226033755675546e-01
HB/bcsstm26,1.33310206425010293906185252576534694e-01,Inf,1.42919427301993355882809598832353203e-01,1.43896692301862616385133901566355634e-01
HB/blckhole,-Inf,4.44455969759044420563958533423118574e-03,6.67586918120634483331712254944010610e-03,8.78859862256240375497618768054169484e-03
HB/can_1054,1.54742574604782046072669615890659953e-02,4.89545647315477079838437666569789994e-03,5.41839344763857183419854291776429483e-03,2.74748000546440405846394764516827677e-03
HB/can_1072,2.38977247767952478258210776501572990e-02,4.52188728923101708527837353219928782e-03,3.16739924301762538638998062678210422e-03,4.31931869704508375703354297008385012e-03
HB/can_144,5.09452292585417981453676539643143522e-02,3.88805048386839781151381984374548028e-03,4.86413946157887515187344441987431789e-03,2.46523537649781531863485556209967845e-03
HB/can_161,2.25882261420651091709772345179936084e-02,3.19359817833433854154329662465265371e-03,2.06921060883956562187137922560249171e-02,3.33759752165275778836782863735775224e-03
HB/can_187,2.37272859977928205035176612258013422e-02,1.81110456598851336736264704419452545e-03,4.06406759510787586258067536599221645e-03,3.92889593209270577697139327039232920e-03
HB/can_229,3.99183674278165060501440373769904153e-02,4.02436539643521383988579211570642175e-03,3.12424508539343326644734339824715104e-03,1.89169221776526226345803068813339712e-03
HB/can_24,1.20901872517954978581011429785130429e-02,2.05131113393273292536972327428768020e-03,4.02810063517032746198829217979214647e-03,2.94491439912606120649711951881831427e-03
HB/can_256,1.25450404257529445492157123289804539e-02,5.56231133027339609074788851478991309e-03,4.48463033095616945549217593716768149e-03,2.99423090002494870249009667670711749e-03
HB/can_268,1.71889286153529997874483856601463131e-02,3.88820597865818584342342151534683972e-03,9.10734379294733651214565939808516430e-03,2.71081763926128165130629411128251828e-03
HB/can_292,1.16175067101609171514623577580268671e-02,2.71224901418051103558552483162354736e-03,4.69572118581707359419839509320459477e-03,3.97769659824806014933216671090524473e-03
HB/can_445,2.15706028427782548205777967343261446e-02,5.66455152769080910434179103470613485e-03,2.69915829842884289862125434720972119e-03,6.57838453180230194465632986405067602e-03
HB/can_61,1.45817769013135379858701935388769828e-02,2.81116850096216456768508912203939609e-03,5.72994223230616737280072721195469837e-03,2.00176840946354638257300505980655951e-03
HB/can_62,2.08144018888880196206141056896018758e-02,3.11230845534660499339434341454913464e-03,4.03535864056021931820730776824452006e-03,2.37690474262781767826702821569721090e-03
HB/can_634,2.05626514650309710588182267563272211e-02,5.49175143668303868533331381512115632e-03,4.44121760855791724377265232589925909e-03,2.69636853953951155348029751248159813e-03
HB/can_715,1.97637585122908963439236787717516154e-02,3.35144814429146163631152610361286146e-03,7.26328510657571001573696511942774165e-03,3.60045511481761294253487363262463903e-03
HB/can_73,2.80453331925499081142229481188966048e-02,4.26354790556243900302664379860532209e-03,7.05804402346022940474036709139527227e-03,2.45477780376890890652710252208154118e-03
HB/can_838,2.82382722539988120836435043953064047e-02,3.91494550366082441221658637312807572e-03,1.33629785553459128885611582089668043e-02,2.04173027190416102535487559461392839e-03
HB/can_96,1.55154420496675497556274192322793707e-02,5.09791279476993685528407973613882511e-03,6.09595399738405885180265272527154268e-03,4.46601283351202582728337418881616012e-03
HB/dwt_1005,2.59288855195674792855377389053455426e-02,6.59734841179034679454613358432940483e-03,1.23521856099505312787467184503252143e-02,7.35259877189294617321318745548106548e-03
HB/dwt_1007,3.06360509408380161498382589447538504e-02,1.16416578216081959668903536679774528e-02,9.96984975357756235058781859615398353e-03,4.21636377321035040630559341544656797e-03
HB/dwt_1242,2.91778139210478528942223708465558176e-02,5.46224417525233283438207648074781906e-03,6.12979139522839012971114323986665569e-03,3.32193189900942725652064659840019134e-03
HB/dwt_162,2.77924388207556791408091554646170465e-02,5.01871060754485503295930441178018771e-03,5.13638407281344686690712660656486626e-03,4.43781137123438583543702481170362725e-03
HB/dwt_193,2.15636594186393189773137871726001719e-02,4.15149694531749356815166383275681767e-03,9.08564412211417417282320871450721487e-03,3.25699919547778003154332021527731447e-03
HB/dwt_198,2.95046566494357884670982475003681777e-02,4.75437470272031182067691474043157859e-03,4.39333321244448267595592988886517051e-03,2.81848711459341262037180369021896000e-03
HB/dwt_209,2.14613105868803958623994398193144108e-02,4.39147297089855678614515352353698472e-03,6.37437888355407314351631809382277590e-03,2.39981369646295619071724126629225611e-03
HB/dwt_221,1.51102227356731166094416399962565821e-02,6.90723490544241123117309923331813644e-03,2.38609694798419583212523731716295400e-03,3.04242766122760292524760167655800390e-03
HB/dwt_234,1.89869229499251806428062781619895570e-02,6.18397646642314033251333524300803270e-03,7.16859233090160708105973559336063512e-03,3.13254824939729363960662358330654266e-03
HB/dwt_245,1.28900882995162701096055747402349549e-02,4.84136708240264576261245775972458338e-03,6.37501798629118019839685459039363769e-03,1.46153955200800102759069212822357340e-03
HB/dwt_307,1.38667240565321182037841352404661319e-02,5.64661884953233536590840754738290691e-03,6.56800710475417272198590530103619999e-03,4.41974454824787115162885707608433829e-03
HB/dwt_310,1.61309622389588947785369806655142551e-02,6.73217294688704594558942551063064106e-03,7.18252069148784510321437730156157523e-03,3.13793761805576801060610559468426783e-03
HB/dwt_346,1.94625804585728935241706902580370571e-02,3.53731492303773487239864577462006264e-03,7.31463016531875227603903328095754569e-03,3.65495176479359353111354159943918702e-03
HB/dwt_361,1.15661505656068365793577729522580968e-02,4.91322991735243299187209358130318716e-03,7.59303151806678976055603106267682719e-03,3.56451228408836524053957303326709684e-03
HB/dwt_419,1.20303673704183865302410395297469739e-02,4.44560345698902539487572974395010312e-03,1.72974225348303696373873806524814832e-02,3.58426205681271955314015847288111978e-03
HB/dwt_492,1.70712742249287853960623073526447186e-02,5.18384680584657263556539467667248166e-03,5.60562937080009784386365583661900279e-03,2.59387678642388998211746665036118996e-03
HB/dwt_503,1.26258408168180309111611550402849170e-02,4.59856310361063636244675471049544635e-03,4.25002656608892823926703720097928951e-03,2.36280012588685061802421786416309835e-03
HB/dwt_512,2.07020041298920007366434756987797703e-02,5.84589120421564334343575557203015148e-03,1.00380723306011570841302908732158808e-02,6.83909338004502424849995605641557717e-03
HB/dwt_59,2.15342713558396007404119891017075324e-02,4.37065735254895470958155066912799415e-03,5.76488093624137617359697609934647846e-03,2.97209174640005954628747286987104960e-03
HB/dwt_592,1.28357769924639286511586123391422086e-02,5.91923264880615546300294337520111989e-03,7.94117447735630163199964938897135051e-03,3.31697117683873323966734978570972295e-03
HB/dwt_607,2.37339505232274126550889113560843639e-02,2.44027706381088153833186150709475715e-03,8.44545933191495685859650760285818498e-03,2.83658023999040091810961716984094228e-03
HB/dwt_66,2.03167848297549733713817344594774011e-02,4.28376777376760673908427427856803869e-03,5.82746698074645720608068618980363459e-03,5.26340614932931247978728570084267449e-03
HB/dwt_72,1.46185403614096188759713420753705105e-02,5.72740931198467955698827223481828524e-03,6.70586017430189135373862855073562636e-03,5.12935407369301426534336836259097107e-03
HB/dwt_758,2.23625856446734150277683589906285602e-02,3.89066473449066091438061640916433304e-03,9.35844181158560337681071239847826751e-03,2.61609291930993868701053921077839071e-03
HB/dwt_869,1.82507925150517868540721933713269375e-02,4.32562125256056424794650201669685317e-03,1.07325804203411792863553396955774172e-02,2.41720478078259122419801938725498976e-03
HB/dwt_87,2.60240645882594495158967931815190018e-02,4.16323042540683324648336688605727027e-03,5.93828140044701534312307066092082358e-03,1.49621402413178612164605332531818766e-03
HB/dwt_878,1.01463183140648209023112149555198242e-02,6.49319256185493594012497173339474836e-03,4.53130868233853187479490625220514417e-03,2.21188984318070419102868677056838516e-03
HB/dwt_918,1.10919859187455816027686493195732361e-02,4.86101091614417736302153451276801476e-03,9.02047680371175208788543593007910500e-03,4.85437893263555966648794963317245045e-03
HB/dwt_992,2.32929139754634602087469150546219311e-02,7.54215147907662466606930726977376214e-03,9.17968962229332837106527303996835989e-03,5.72915420906227199471496594200695826e-03
HB/eris1176,1.60386909700621082101831526817102414e-02,2.61981709086921499299152068752525829e-03,4.03303533049921646328068658031746327e-03,6.91326700148790409801674545802176897e-03
HB/gr_30_30,3.90471319528392621323941587820396933e-02,2.93586662407200846278191676653651263e-03,2.59689604232048442855063705237054738e-03,6.47057650289398184761061903900901560e-03
HB/jagmesh1,6.34382535900386293760723754064772058e-03,3.49887101539569922101746384176525938e-03,1.95779791138302952398818071550126278e-02,4.24471698658628282339600488773072051e-03
HB/jagmesh2,1.11725236617893648571661077954444726e-02,2.90459729367818064927039776370378653e-03,3.64012249908220105102863388232517959e-03,7.67792110729746499657673719571827509e-03
HB/jagmesh3,8.75521083623745154727251513138754511e-03,4.48151864514175336554352966799864219e-03,3.38871755087611530881963943718889447e-03,3.46413467072416601218930771493596664e-03
HB/jagmesh4,-Inf,2.79705800374426470305764631934077236e-03,6.38385918318777327759163038325026346e-03,7.24271377389788630925909397029990607e-03
HB/jagmesh5,3.54315351287116004489268657481886468e-02,1.39352100122105237492520145042408282e-03,5.25387762362672946315048741611413948e-03,4.99433295562257475402840368420681367e-03
HB/jagmesh6,3.76369288982199255884401160720283702e-02,2.24546175825105114111153488537382539e-03,7.39213636617681454142121240681796009e-03,4.28333385057098055860909191397275818e-03
HB/jagmesh7,1.06476079846888623844421886005772843e-02,6.08312941758352302188079950586018886e-03,1.22674313599921369518745129620851627e-02,5.80594688344958033091849787069368947e-03
HB/jagmesh8,1.97707924921728125440983755027413307e-02,2.23918972388232138644040191795510565e-03,1.34213515453100824969605675532138376e-02,4.07434823288870394916228050359735290e-03
HB/jagmesh9,1.70997961087105641879706424059514913e-02,2.56895599201389756501960815307649269e-03,6.19618187956808928743517380644497641e-03,8.90230899832869947114417146338241770e-03
HB/lap_25,-Inf,-Inf,-Inf,-Inf
HB/lshp1009,1.11725236617893648571661077954444726e-02,2.90459729367818064927039776370378653e-03,3.64012249908220105102863388232517959e-03,7.67792110729746499657673719571827509e-03
HB/lshp1270,1.17446963448089795236908882470814315e-02,3.64891652340813407126104661640259477e-03,4.64536590506418319410817477700206583e-03,6.87328857128561283888211431734358665e-03
HB/lshp1561,-Inf,2.43717744920964813820021688024539866e-03,7.26597986977874498527952093637776886e-03,5.10762482977988854210775668612920240e-03
HB/lshp1882,-Inf,2.92874168533524095328486310592122221e-03,8.65341430088258383453768274737264600e-03,4.24177720740787024372971193834732089e-03
HB/lshp2233,-Inf,3.64596871131121201948359451613636048e-03,7.17684743679808238333011823370549240e-03,4.59033428125178477333453541763095935e-03
HB/lshp2614,-Inf,3.20063741518980699155738315569868345e-03,8.83565196846091554235000407865903826e-03,4.52823725534052508896325281585447334e-03
HB/lshp_265,2.13783149980277496476510573158167924e-02,4.53288828913919621321823993341943627e-03,6.03928767426940571744981892803763059e-03,4.03515129142529649322644434841659360e-03
HB/lshp_406,1.55716038882524956267577865854841284e-02,2.53592352560622187349549599793273956e-03,9.85013938087464653138704047854109189e-03,3.68267855468024063281531382290666745e-03
HB/lshp_577,1.44424328626820078004771502063877813e-02,4.25476586556314756733557732796249858e-03,8.96621763298062581748680482928006704e-03,4.45964515159889202146164787350082611e-03
HB/lshp_778,1.93677096436802993058846345736632609e-02,3.50176352918698596765519840531002566e-03,5.36048284278121264504834866358732507e-03,2.58803426916996167227185586992935095e-03
HB/lund_a,2.17337964877571834552065549937715569e-02,Inf,1.86418333864333949528994035734777872e-02,-Inf
HB/lund_b,2.80692589928877889510347878437876132e-02,Inf,2.58850502523052694015967682286585134e-02,1.88633096265217108607945639960210559e-02
HB/nos1,6.09487536729419698780961844809264582e-02,Inf,7.21457906840570853516329620525319095e-02,1.72839743543217186336045068918072923e-01
HB/nos2,3.44079815465880553951561887154312524e-02,Inf,-Inf,1.45007438752375409227537541925541503e+05
HB/nos3,9.61662951397924134915481364681096567e-03,Inf,1.37308403507576578340709428663510224e-02,6.57887156619956071081502283382144778e-03
HB/nos4,2.44199959198195616774011020771334116e-02,4.90918070387587771816938426687569101e-03,6.33508666674183875776797622045331954e-03,1.15322618618719652144612967798262285e-02
HB/nos5,1.27842826285470626950665779690669047e-02,Inf,2.50543085970333632141648199685861817e-02,7.62211744884562337607270008804870404e+10
HB/nos6,1.57654335812399537631011617225813083e-02,Inf,1.68715062243325467881217508096718456e-02,-Inf
HB/nos7,1.06097980847567681263663883333960021e-02,Inf,2.10655060297360240659708398579059508e-02,-Inf
HB/plat362,1.85455293053886028329530700274055790e-02,Inf,1.05272635976786862315254116231571802e-02,Inf
HB/saylr3,-Inf,-Inf,-Inf,-Inf
HB/sherman1,-Inf,-Inf,-Inf,-Inf
JGD_BIBD/bibd_81_2,2.67830344176530434447033764243571901e-01,1.92236520361616479972779161347949409e-03,2.43039509077047202167166426916645455e-03,6.68606637579548478341027566895510381e-04
JGD_SPG/EX1,6.86416466552645309887689996675738565e-02,7.47792721453794636739627101766018994e-02,7.43032537024935321243771867825398606e-02,7.58905851659583971823456514242275758e-02
JGD_SPG/EX2,9.93221080946407250444398233541490492e-02,1.06074208489547461083558377552083443e-01,1.03740319308865636795852800272004481e-01,1.04970730910285905799412055973462288e-01
JGD_Trefethen/Trefethen_150,1.57304372766302642650728447008998455e-02,6.80915930486084048202301918875288941e-03,7.37592002655915524218231544022552693e-03,6.70586751149125499306801883130438963e-03
JGD_Trefethen/Trefethen_20,1.39472456169144549059498359305641408e-02,3.34451137860810797091665545684044419e-03,4.69142897699994809209356333940020429e-03,3.04287618089835389442207875352312106e-03
JGD_Trefethen/Trefethen_200,1.95600259765497819137580830878403692e-02,5.81484916699429461849875691305742624e-03,1.46968869926588443023413121399756775e-02,1.56065997175203365532369683639652933e-02
JGD_Trefethen/Trefethen_200b,2.18701125347156917484818023613813917e-02,5.67673342025192816254181072590960426e-03,1.45119673309779629690195988468378276e-02,1.19500325073634565630231539424536145e-02
JGD_Trefethen/Trefethen_20b,2.12046979655058706397947610534626671e-02,2.77029000559892057942467145216530368e-03,5.20144590849122810277556852849797371e-03,3.48358278139237103349161927213236270e-03
JGD_Trefethen/Trefethen_300,1.29867611042102884818138584009883712e-02,-Inf,1.29404263422355038737907739062610699e-02,1.83648684780175015288806095419856480e-02
JGD_Trefethen/Trefethen_500,2.66727954771964918674862598195221355e-02,-Inf,2.47639043606032597299651528420497157e-02,1.10189510922749506555805370180892286e-02
JGD_Trefethen/Trefethen_700,2.94401842452307337124370379384035232e-02,-Inf,3.19530474087156720335118645149591242e-02,1.87121498407771740209412154833884799e-01
ML_Graph/Binaryalphadigs_10NN,2.56397278194408599569286362599056725e-02,4.79129627491755838415067234305114822e-03,4.28540568532047217784100425920740686e-03,6.03980573506868277966964514412303117e-03
ML_Graph/Ecoli_10NN,1.04699170792763895092536063645119786e-02,4.49801433254725371090899040017138917e-03,5.71275402424652315734421841759525098e-03,2.86052955876064635071032012866540084e-03
ML_Graph/Glass_10NN,1.74252644432892392780706244636640615e-02,5.14483787461823540378896949102844659e-03,4.48868943360237592234812838354381349e-03,3.42563775859425727483185624768343375e-03
ML_Graph/Olivetti_norm_10NN,1.94504878876223475577555316321350961e-02,7.28558785681369760350673058706685174e-03,7.25339089910765978453927152852555303e-03,4.89524608789610758171892739674426927e-03
ML_Graph/Spectro_10NN,2.87318127156535375661450722426777081e-02,2.71658326577079159327986557989685193e-03,7.68621767879669849998414791085908081e-03,4.98202552677968196616900147319366250e-03
ML_Graph/Vehicle_10NN,2.24002548010072756611689735836002865e-02,2.38775076580981878334718256965584847e-03,9.32059003841146773256201381218378985e-03,9.90280065148663939636528480216524045e-03
ML_Graph/YaleA_10NN,1.00160867992903703412470237130945813e-02,3.35296356014464668100180154145581336e-03,4.85525739095053444186530819016616115e-03,6.16124808676644949268976700046877346e-03
ML_Graph/breasttissue_10NN,1.42029324979031428574033508774561767e-02,5.75282964329719545569619209432096974e-03,9.21457025946366886205889207458190383e-03,4.04171054543797216991191908400529978e-03
ML_Graph/cnae9_10NN,1.94367438052649882462977692249568461e-02,2.72569163969374091646994101035194902e-03,5.44918480442821352425081246987738649e-03,3.45971838151106644946192208557346055e-03
ML_Graph/collins_15NN,2.05605426664489646521714092448543966e-02,2.88970047834814156544427179434193078e-03,4.17843113458229352617747527335636700e-03,4.47857094450616296275238553957197795e-03
ML_Graph/dermatology_5NN,1.77251978073654877685412299930878114e-02,3.59200303246735595761611690966982151e-03,7.07661740972278520942381657790746664e-03,1.22587744161937608345115150870262059e-02
ML_Graph/iris_dataset_30NN,1.07534034155629148816346788743460136e-02,2.16237332740912331105663019934955822e-03,1.95748869153815127512459737654981569e-03,2.69284301576067592911205393429356631e-03
ML_Graph/mice_10NN,3.16920874817909346635002680534023988e-02,4.32774271819911909014212866471718869e-03,6.63576716822043585062153953759021880e-03,3.91578321607189809340533844331214885e-03
ML_Graph/micromass_10NN,1.37111881067503769149360740152956093e-02,2.83892553418598079625108448999943160e-03,6.49694800075525568058203538701859622e-03,4.72897861115638206106403111016550505e-03
ML_Graph/umistfacesnorm_10NN,2.49146086452821507263911670417023114e-02,2.62448339243032226565887801521478797e-03,8.82258423153898417277116206766450061e-03,7.19600168433184542985968040441541317e-03
Mycielski/mycielskian5,1.09543817044939548442668962357817007e-02,6.32106162070825402717161460111412764e-04,1.53479685181763082011526830689833932e-03,1.03064974205831292851744645215238818e-03
Mycielski/mycielskian6,1.48383789168083945962196048016828116e-02,3.28840408191236268632100951780736976e-03,3.19932492194286424754591234191802012e-03,3.09470546264115896781448982187118672e-03
Mycielski/mycielskian7,1.18429641265820469472991798009053291e-02,4.41686276545715244442447535005948273e-02,4.48794758050026917903906560336997049e-02,7.66190327415164521949788856613000685e-02
Mycielski/mycielskian8,3.18866171127072480453668314299090844e-02,7.68444688138430312158221185664072883e-03,6.94190654451790471489672537900055437e-03,6.68561577046389780990449371751546780e-03
Mycielski/mycielskian9,3.74162187655860059287706330908422655e-02,1.29581878649952543905081312107606631e-03,5.78846405787485135167174902807125553e-03,1.00896493754571340958764898754827168e-03
Newman/adjnoun,1.31105313317146599351184765981439216e-02,4.73541803325681106370960378277503958e-03,5.85750171303525979142374385539456556e-03,1.61852901590505048356192467668103844e-03
Newman/dolphins,2.91914370605856338808848742197760980e-02,2.89768461969980647723793004676343628e-03,4.17252004253324438735553231160700287e-03,3.76252566363616198361012158661103363e-03
Newman/football,1.57296160307013060713111514056373299e-02,5.80375483206961649513850897714951112e-03,4.79498345257752672910829855707396352e-03,1.86654617321904445382000480552491508e-03
Newman/karate,2.38910573395273381724521028096726670e-02,2.50685353021466302065097115110788193e-03,6.12686651399145668078377113556669525e-03,3.42760104946986791538663594964680622e-03
Newman/lesmis,9.18882382848523184164153199345935867e-03,3.05052708951538923667116114896254399e-03,4.97074898592462429716669793659305571e-03,1.77168574246029448707252089873396239e-03
Newman/netscience,2.30481665823198655109819510844371121e-02,2.79766700613897952403784059623820147e-03,5.58159349530808378526786871721847809e-03,2.48354820971563818950534073892564726e-03
Newman/polbooks,2.07053818997976514605512498212445869e-02,2.24918089616967780518400231360885706e-03,5.00157609413294179705640232887996151e-03,3.25057841774746116670501987194072882e-03
Newman/power,2.24440760409955938786768391768905081e-02,5.51995326184786394594327922138666143e-03,8.08159912632800661583023176379120566e-03,4.10998774788325852769403420489606232e-03
Oberwolfach/LF10,2.04282764468399768326679399968496838e-02,Inf,1.95278472623124488916495989584511634e-02,7.23543301272016571056624649083872556e-02
Oberwolfach/LFAT5,4.00311233975215001456744392568919253e-03,Inf,5.55227658483685449040027822250046225e-03,-Inf
Oberwolfach/filter2D,4.72692146709863025669178824721187990e-02,Inf,5.55427871802032376116082328884962350e-02,Inf
Oberwolfach/rail_1357,3.02870388075230912046194878214642477e-01,Inf,4.03585993229794416533623404939023834e-02,-Inf
Oberwolfach/spiral,-Inf,-Inf,-Inf,-Inf
Oberwolfach/t2dal_e,-Inf,-Inf,-Inf,-Inf
PARSEC/Si2,9.45114817361526777158155116486850481e-03,Inf,6.02251541742177042982839271718743155e-03,5.72870291329942308264575743801533534e-03
Pajek/Erdos02,2.78912411790969258108018019720437595e-02,3.27652909865843797173541540136659749e-03,5.31713844832769777476615858367532402e-03,2.07878600060031663683494230322119242e-03
Pajek/Erdos971,1.26480946118680137601652032303364129e-02,5.18209014369279037187535003036175903e-03,6.96668112850150658400323975953683000e-03,3.36266911515355990621377947958582010e-03
Pajek/Erdos972,3.29401681381452937982994604578568551e-02,6.40174162972913348063697916856056068e-03,9.71738409758499249868062161886805727e-03,3.19626608472083926707532644958800896e-03
Pajek/Erdos981,1.54100917190719920248456591554735944e-02,2.38306384426689605702986469716525179e-03,8.24287645193951041574104822426212344e-03,3.93601030207277147954278627414138544e-03
Pajek/Erdos982,2.04009839795755217369502433976188258e-02,7.81086612801290103995390713440484486e-03,1.04795830554793173050136537965913884e-02,3.01222094923365722553892863338554637e-03
Pajek/Erdos991,2.26939126486464629876555562115551064e-02,3.12622625449738271430370569657367143e-03,4.01428670775367727001719023014339005e-03,2.92399738759476875355652840781872878e-03
Pajek/Erdos992,3.19616626144396952715289765667100017e-02,4.31597440662797054092208473025090748e-03,1.12119031842204846877301401129526816e-02,4.26910901640335182367483856863028836e-03
Pajek/GD06_theory,4.39649471081055282455330069654733852e-01,7.81723632060656059943048450681425578e-04,4.43485556009738505813581019767589421e-01,2.42370352347072656171801472313095629e-03
Pajek/GD96_c,3.59162127113156080617126856577943663e-02,4.30906942078588292867175965474886420e-03,4.00575318113778069948186925353343498e-03,2.85289525041030357704130733743238803e-03
Pajek/GD97_a,1.86667218210088281175160017741913776e-02,3.26994266432352165266649473592610234e-03,4.72968327891949269590204790361763673e-03,2.10296555349639297757729398835506259e-03
Pajek/GD97_b,1.58438052619719991180517374418316388e-02,3.23729213099420129500904070979986419e-03,7.68718702574196585247365721421551938e-03,5.38899499463480018033379635853545346e-03
Pajek/GD98_c,1.62542103710996144264211217148249435e-01,3.65582803838512242771854377211837134e-02,3.71709640471658280700961882092836953e-02,3.78600250660590315384896429485756900e-02
Pajek/GD99_b,5.35102315699283352609299629275851253e-02,5.81379469272856835103943242198479610e-02,5.62056118553380303899337695647486256e-02,5.60853731296341224941744040013996466e-02
Pajek/Journals,1.47800854414912102542743141911063447e-02,1.15537914269840568808294951274959538e-01,8.88615996234906502591873616239441053e-03,4.16478885404223176208286526629319322e-02
Pajek/Sandi_authors,3.06827468581427194610969876844695961e-02,3.71728997549441220692202846995365589e-03,4.77901790009945139710771547247064535e-03,2.17144307895286559438263980945966824e-03
Pajek/USAir97,1.57002724922386667778277337469805679e-02,2.91737244508861985275474699629022346e-03,1.62288417612292388586908931954901948e-03,2.70176485725131991711113695935058752e-03
Pajek/USpowerGrid,2.76118719319037772064586257661353755e-02,4.17567191326020349988056904464125038e-03,8.72830327234535222537029962033370217e-03,2.24175823831129666104049525931156270e-03
Pajek/yeast,1.56885716883412856216688824103413827e-02,3.41423493017341988615882152118079278e-03,5.40998240712150259377344588705475046e-03,2.88765293623823801974441334115787103e-03
Pothen/mesh1e1,1.36411069067341339647687925780069263e-02,4.24239752745676852444150949617350776e-03,5.25160391498783023583430713502804514e-03,2.76124085727137162120905098392676920e-03
Pothen/mesh1em1,2.72292159740210810133327929388876124e-02,4.69296204191867220978372361314522142e-03,6.91140060552500732092743557690572998e-03,3.49851873137723222972589634863052330e-03
Pothen/mesh1em6,1.46929823254691032780491839271951273e-02,3.77739083510714681887913190721306463e-03,5.40214169018527730485511020669450908e-03,3.73171990822077735489963131535775799e-03
Pothen/mesh2e1,1.51652874557909539651466416937044288e-02,Inf,7.32691216922848432286073759535258182e-03,5.13314584546415013064322772593307180e-03
Pothen/mesh2em5,1.36701399902274332754138536940953189e-02,Inf,7.49312406908320018465873833164704046e-03,3.51567467241221341719841633922924464e-03
Pothen/mesh3e1,3.78028262677242367828031624856811449e-02,2.81104062927734219894254072126854250e-03,6.21631637897334018632131895060834351e-03,3.39372747787218394807869128993458085e-03
Pothen/mesh3em5,-Inf,-Inf,-Inf,-Inf
Pothen/sphere2,3.93923472844940928432034740921566935e-01,3.87672351495470140070334875485969824e-01,3.90218657832451565560845249405376338e-01,3.92671406772303307047987695113040956e-01
Pothen/sphere3,1.56579713057993122474869698030251015e-02,5.34012935438207057064264998086495851e-03,3.87332677455334557389286104734637364e-03,4.00766590566869762639100433704585742e-03
Rajat/rajat02,-Inf,4.38650008915214245515043199457764016e-03,7.48122262836760450539555117349966951e-03,2.74725070973960574926899627926475559e-03
Schenk_IBMNA/c-18,5.66319047850663722850827925731289688e-03,Inf,9.19255163835061656528204106395992045e-03,1.73238251571358350742859198702981582e-02
VDOL/dynamicSoaringProblem_1,2.22421224067575147978682969406177712e-02,Inf,4.86329778378372078772521621880176658e-03,1.22216934368775367735185209875339979e-03
VDOL/dynamicSoaringProblem_2,3.12112798589342508097238438001793666e-03,Inf,9.33533743394998958425084105815644226e-03,2.18982840081305661802754877535525906e-02
VDOL/freeFlyingRobot_1,1.07675242068194716818048765643643378e-02,Inf,3.95155161595469472322337772562327445e-02,2.16093849050358106682845697553460066e+04
VDOL/freeFlyingRobot_2,2.46791811545047509080925660646002542e-02,Inf,1.90140319444146574161429479652473942e-02,7.78381940211493298201754625712485716e+08
VDOL/freeFlyingRobot_3,1.40858967925133490576780331265405252e-02,Inf,4.33834964938901246524106375756084990e-02,-Inf
VDOL/freeFlyingRobot_4,1.47902378343892865389025721896598850e-02,Inf,1.38942115879132404151213012310815765e-02,-Inf
VDOL/goddardRocketProblem_1,9.38454348318901271866572843486270462e-04,Inf,9.38462410561480988896481583639635999e-04,4.25923085389512340431059030681510670e+07
VDOL/goddardRocketProblem_2,7.40473622258545934463597678304384713e-02,Inf,1.06614944460523437810188723628477003e-02,1.56023524310515506702315840747884445e-02
VDOL/hangGlider_1,Inf,Inf,1.20581368935978666373811554716296692e-02,Inf
VDOL/hangGlider_2,Inf,Inf,2.22921348116385950535972568325153060e-02,Inf
VDOL/lowThrust_1,1.07734955556320214472295486053298224e-02,Inf,1.55344682487817760371974059231628493e-02,4.76128083546211230647632844264259397e-03
VDOL/orbitRaising_1,1.26298240409069321954674676041322342e-02,Inf,5.36057686778849918521411564697685600e-03,2.84752299539150533463909865888990170e-03
VDOL/orbitRaising_2,1.53447547678547589489231349347880588e-02,Inf,5.63351213272889521155147855122833883e-03,3.21951257689154366790125725211027650e-03
VDOL/orbitRaising_3,2.10175945372870053509198577196065725e-02,Inf,8.01569206818832160326607591937281888e-03,4.41277268944480551628115995352269010e-03
VDOL/orbitRaising_4,5.67687521022763094518344774045142894e-02,Inf,1.35972827656007678563080488355660562e-02,1.96669438865295688758108088687408287e-03
VDOL/reorientation_1,6.39472298599597587176074519161356625e-03,Inf,1.61594329720336094902646363362632257e-02,1.99512185721681707222774396425294959e+08
VDOL/reorientation_2,6.54080663144577234237387667938280319e-03,Inf,6.43299222920541543291169431265097589e-03,1.21866010791491033181822855034451546e+08
VDOL/spaceShuttleEntry_1,3.06862722422715633082771147490287822e-02,Inf,1.15042164295013138144273919702390071e-02,Inf
VDOL/spaceStation_1,2.16110963954263455038181403862045718e-02,Inf,2.31263541537867302050943536526395128e-02,1.98346748241872093286969109306232895e+10
VDOL/spaceStation_10,1.54660811922385958651330922941160808e-02,Inf,2.62309691823529418541737119112321358e-02,Inf
VDOL/spaceStation_11,2.48902302868191858868228545631544509e-02,Inf,2.25372847336949914582467108352848201e-02,Inf
VDOL/spaceStation_12,1.68941189743876199284622407294371422e-02,Inf,1.18826216872363967426871641835014309e-02,6.50052207654264496683106798602665089e-03
VDOL/spaceStation_2,2.06190815043148583355895936594822865e-02,Inf,1.61420522550464476944400712338046876e-02,9.27257765484853935658177143596216839e-03
VDOL/spaceStation_3,5.52562984770971359827092825885999333e-02,Inf,1.38863824487990021235879540106751217e-02,5.68612024646392470721276055943537301e-03
VDOL/spaceStation_4,1.86281892190186103935951597987222905e-02,Inf,-Inf,3.50409703257266889996909974088468517e-03
VDOL/spaceStation_5,2.93421095330895971809393683316856617e-02,Inf,2.41849117483770054389729866438116250e-02,Inf
VDOL/spaceStation_6,4.56781967129596721953319583918176758e-02,Inf,2.45953369489090144314457059790122112e-02,Inf
VDOL/spaceStation_7,1.68628903855250599824730324258193314e-02,Inf,1.40474729092580124089495708635194620e-02,Inf
VDOL/spaceStation_8,1.84033155103500328942287158940071851e-02,Inf,2.31837191212054353712855633303483818e-02,Inf
VDOL/spaceStation_9,8.86999426318938800090050435132236292e-03,Inf,2.70434352309299543099077902520367224e-02,Inf
VDOL/tumorAntiAngiogenesis_1,1.41371448255055255756961883552012101e-02,3.04278603687943988904988201275055180e-03,8.85858484627827048553052376221783965e-03,1.17867416127381560388072578498412268e-03
VDOL/tumorAntiAngiogenesis_2,2.61097808832511179311523215385006941e-03,Inf,2.55515005888412790115192255829252334e-03,1.75632535540538271144529593323515852e-02
VDOL/tumorAntiAngiogenesis_3,1.42995089467415255101741900376135264e-02,Inf,1.42164516490144120738781890525788001e-02,3.80237324171419529629281248603026796e-02
VDOL/tumorAntiAngiogenesis_4,2.02039183534965522979816929996855257e-03,Inf,2.93505252872246044144085696592021223e-02,1.33653590615861076831888348261906208e+05
VDOL/tumorAntiAngiogenesis_5,8.67847822339943350834642861352890796e-03,Inf,3.63639344107128221177739748948219149e-02,1.52361319616721252863402984890455423e+07
VDOL/tumorAntiAngiogenesis_6,7.15973593473562172649935680123687100e-03,Inf,1.74724496065636509684742476879908859e-02,1.28625152981239675156822617975706861e+05
VDOL/tumorAntiAngiogenesis_7,3.76218156110382683031373829247374623e-03,Inf,1.84630427235564579560903392436886561e-02,1.71213614515707238812519919599434964e+07
VDOL/tumorAntiAngiogenesis_8,7.58683225994030988324612609464730783e-03,Inf,3.62452036879859351244020854731909607e-03,3.11513438754583720397908185536762766e+05


==> data/eigen_general_16/eigenvalues_relative_error.sorted.csv <==
percent,BFloat16,Float16,LinearTakum16,Posit16
0.0,0.0009384543483189013,0.0006321061620708254,0.000938462410561481,0.0006686066375795485
0.0033222591362126247,0.002020391835349655,0.0007350274800553067,0.001534796851817631,0.0010089649375457134
0.006644518272425249,0.002610978088325112,0.0007817236320606561,0.0015554285416339094,0.001030649742058313
0.009966777408637873,0.003121127985893425,0.0007917761811517315,0.001622884176122924,0.001147777574607548
0.013289036544850499,0.003762181561103827,0.001210850422453037,0.0017926473113280225,0.0011786741612738157
0.016611295681063124,0.00400311233975215,0.0012958187864995255,0.0019574886915381512,0.0012221693436877538
0.019933554817275746,0.004298593879210555,0.0013935210012210523,0.002386096947984196,0.0012223885197208126
0.023255813953488372,0.004820618988864063,0.0018111045659885134,0.002430395090770472,0.001461539552008001
0.026578073089700997,0.005663190478506637,0.0019223652036161648,0.002555150058884128,0.001496214024131786
0.029900332225913623,0.006343825359003863,0.002051311133932733,0.0025968960423204844,0.0015016604934664068
0.03322259136212625,0.006394722985995976,0.002102242853843419,0.002699158298428843,0.0016185290159050506
0.036544850498338874,0.006540806631445772,0.0021512447301033134,0.003124245085393433,0.0017716857424602945
0.03986710963455149,0.007159735934735622,0.0021623733274091232,0.0031673992430176255,0.001833629698592776
0.04318936877076412,0.0072567752447251594,0.002229930704194176,0.0031993249219428644,0.0018385538715393651
0.046511627906976744,0.00758683225994031,0.002239189723882321,0.0033067559678381275,0.0018665461732190445
0.04983388704318937,0.008678478223399434,0.002245461758251051,0.0033405119704234777,0.0018916922177652624
0.053156146179401995,0.008755210836237452,0.002249180896169678,0.0033887175508761154,0.0019615128196774174
0.05647840531561462,0.008869994263189388,0.002320553574568637,0.0036245203687985937,0.0019666943886529568
0.059800664451827246,0.008923954662740952,0.002358413106160462,0.003640122499082201,0.0020017684094635465
0.06312292358803986,0.009188823828485232,0.002383063844266896,0.003640122499082201,0.002041730271904161
0.0664451827242525,0.009451148173615267,0.002387750765809819,0.0038733267745533454,0.0020787860006003167
0.06976744186046512,0.009616629513979241,0.0024371774492096482,0.004005753181137781,0.002102965553496393
0.07308970099667775,0.01001608679929037,0.0024402770638108817,0.0040142867077536774,0.0021714430789528654
0.07641196013289037,0.01014631831406482,0.002506853530214663,0.0040281006351703275,0.0021842622171099634
0.07973421926910298,0.010264164159822337,0.002535923525606222,0.0040330353304992165,0.0022118898431807044
0.08305647840531562,0.01046991707927639,0.0025689559920138976,0.00403535864056022,0.002241758238311297
0.08637873754152824,0.010498585303709406,0.002619817090869215,0.0040640675951078755,0.002328261959269425
0.08970099667774087,0.010537345356235225,0.002620073868346582,0.004172520042533244,0.002362800125886851
0.09302325581395349,0.010609798084756768,0.002624483392430322,0.004178431134582294,0.0023769047426278177
0.09634551495016612,0.010647607984688862,0.0026320016226507262,0.004250026566088928,0.002399813696462956
0.09966777408637874,0.010753403415562916,0.0026508369065914848,0.004285405685320472,0.0024172047807825914
0.10299003322259136,0.010767524206819472,0.002712249014180511,0.004393333212444482,0.0024237035234707265
0.10631229235880399,0.010773495555632022,0.002712429830366582,0.0044412176085579175,0.002454777803768909
0.10963455149501661,0.010954381704493955,0.0027165832657707915,0.0044846303309561695,0.002465235376497815
0.11295681063122924,0.01104378887830009,0.002725691639693741,0.004488689433602376,0.002483548209715638
0.11627906976744186,0.011085781362236369,0.0027702900055989205,0.0045313086823385315,0.0025428956763505796
0.11960132890365449,0.011091985918745582,0.002774990735836093,0.004645365905064184,0.002588034269169962
0.12292358803986711,0.011104478604639681,0.0027819239626196784,0.004691428976999948,0.00259387678642389
0.12624584717607973,0.011172523661789365,0.0027970580037442647,0.0046957211858170735,0.0025985417392014043
0.12956810631229235,0.011172523661789365,0.0027976670061389797,0.004729683278919493,0.002600326865800768
0.132890365448505,0.011490552465342519,0.0028110406292773424,0.0047790179000994516,0.0026160929193099385
0.1362126245847176,0.011566150565606836,0.0028111685009621647,0.004794983452577527,0.002653532608524696
0.13953488372093023,0.011617506710160918,0.002838925534185981,0.004855257390950534,0.002692843015760676
0.14285714285714285,0.011744696344808979,0.002852148741603354,0.004863297783783721,0.0026963685395395114
0.1461794019933555,0.011842964126582046,0.0028897004783481417,0.004864139461578875,0.00270176485725132
0.14950166112956811,0.011968179129179558,0.0028976846196998064,0.004887469557302423,0.002710817639261282
0.15282392026578073,0.011999090691338848,0.002904597293678181,0.004891106833449846,0.0027472507097396058
0.15614617940199335,0.012030367370418387,0.002904597293678181,0.004924687736351319,0.002747480005464404
0.15946843853820597,0.012090187251795498,0.0029173724450886197,0.004970748985924625,0.002755015178424337
0.16279069767441862,0.012123009297613618,0.002928741685335241,0.004971739640993482,0.0027553343125076317
0.16611295681063123,0.012439561327100548,0.0029358666240720086,0.005001576094132942,0.002761240857271372
0.16943521594684385,0.012492859922164975,0.0029398072217269263,0.00503872360219811,0.0027984898775458037
0.17275747508305647,0.012545040425752945,0.0029853034766943107,0.005136384072813447,0.0028184871145934126
0.1760797342192691,0.012625840816818031,0.00304278603687944,0.005201445908491228,0.002836580239990401
0.17940199335548174,0.012629824040906932,0.0030440840712296947,0.00525160391498783,0.0028475229953915052
0.18272425249169436,0.012648094611868013,0.0030505270895153894,0.00525387762362673,0.0028528952504103034
0.18604651162790697,0.012784282628547063,0.003112308455346605,0.005317138448327698,0.0028605295587606464
0.1893687707641196,0.012835776992463929,0.0031262262544973825,0.005360482842781213,0.0028863196878616162
0.19269102990033224,0.01289008829951627,0.0031935981783343384,0.005360576867788499,0.002887652936238238
0.19601328903654486,0.01298676110421029,0.003200637415189807,0.005362467367934831,0.00291634891256385
0.19933554817275748,0.01311053133171466,0.0032084698271392684,0.005398369404817057,0.0029239973875947686
0.2026578073089701,0.013610052252618984,0.003220021914230317,0.005402141690185277,0.002944914399126061
0.2059800664451827,0.013641106906734134,0.0032372921309942013,0.005409982407121503,0.0029720917464000594
0.20930232558139536,0.013670139990227433,0.0032699426643235216,0.005418393447638572,0.0029942309000249487
0.21262458471760798,0.013711188106750377,0.0032709101685225953,0.005449184804428213,0.0030122209492336573
0.2159468438538206,0.013866724056532118,0.003276529098658438,0.005535225626810379,0.003040296165208847
0.21926910299003322,0.013947245616914456,0.0032884040819123627,0.005552276584836854,0.003042427661227603
0.22259136212624583,0.0139760837233742,0.003336583643872299,0.005581593495308084,0.003042876180898354
0.22591362126245848,0.014085896792513349,0.003344511378608108,0.005605629370800098,0.003047226456653413
0.2292358803986711,0.014137144825505526,0.0033514481442914615,0.005633512132728895,0.0030479160561789546
0.23255813953488372,0.014202932497903142,0.003352963560144647,0.005678727113553468,0.003094705462641159
0.23588039867109634,0.014299508946741526,0.00341423493017342,0.005712754024246523,0.0031047594863334
0.23920265780730898,0.014442432862682007,0.003447430330501054,0.005729942232306167,0.003132548249397294
0.2425249169435216,0.014513981693954379,0.0034988710153956992,0.0057308348501526685,0.003137937618055768
0.24584717607973422,0.014581776901313539,0.003501763529186986,0.0057455040259310804,0.0031962660847208394
0.24916943521594684,0.014618540361409619,0.003504653276617914,0.005764880936241376,0.0032195125768915435
0.25249169435215946,0.014692982325469103,0.0035333406986497854,0.005788464057874852,0.0032418770502406864
0.2558139534883721,0.0147395716820911,0.003537314923037735,0.005827466980746457,0.0032505784177474613
0.2591362126245847,0.01478008544149121,0.003592003032467356,0.0058575017130352595,0.0032569991954777802
0.26245847176079734,0.014790237834389286,0.003645968711311212,0.005938281400447015,0.003316971176838733
0.26578073089701,0.01480451759299435,0.003648916523408134,0.005978063841381213,0.0033219318990094274
0.2691029900332226,0.014838378916808394,0.003717289975494412,0.0059869702483470654,0.0033375975216527578
0.2724252491694352,0.015110222735673117,0.003777390835107147,0.006022515417421771,0.00336266911515356
0.2757475083056478,0.015165287455790953,0.003788211879537419,0.006039287674269406,0.003393727477872184
0.27906976744186046,0.015276409023792398,0.0037906720500868016,0.0060959539973840585,0.0034123024311374433
0.2823920265780731,0.015299920404734442,0.0038880504838683977,0.006126866513991457,0.0034256377585942573
0.2857142857142857,0.01534475476785476,0.003888205978658186,0.00612979139522839,0.003427601049469868
0.28903654485049834,0.015410091719071992,0.003890664734490661,0.0061785449522299245,0.0034597183815110663
0.292358803986711,0.015466081192238596,0.003914945503660824,0.00619618187956809,0.003464134670724166
0.2956810631229236,0.015474257460478204,0.003914975159111298,0.00621631637897334,0.003483582781392371
0.29900332225913623,0.01551544204966755,0.003953056265382723,0.006223262331266128,0.003498518731377232
0.3023255813953488,0.015571603888252496,0.003974044732038203,0.006335086666741839,0.003504097032572669
0.30564784053156147,0.015657971305799313,0.004024365396435214,0.006374378883554073,0.0035156746724122135
0.3089700996677741,0.015688571688341285,0.004151496945317494,0.00637501798629118,0.003537785999828108
0.3122923588039867,0.015700272492238668,0.004163230425406833,0.0063838591831877735,0.0035645122840883654
0.31561461794019935,0.015729616030701304,0.0041747109363317126,0.006432992229205415,0.0035842620568127194
0.31893687707641194,0.015730437276630264,0.004175671913260203,0.006496948000755256,0.003600455114817613
0.3222591362126246,0.015765433581239954,0.0042423975274567685,0.006568007104754173,0.0036163189396225693
0.32558139534883723,0.015843805261972,0.004254765865563148,0.006591688100348979,0.0036549517647935935
0.3289036544850498,0.015917969825182465,0.004263547905562439,0.006635767168220436,0.0036826785546802405
0.33222591362126247,0.01598717867258068,0.004282365566953111,0.006675869181206345,0.0037196293026817862
0.33554817275747506,0.0160277855139773,0.004283767773767606,0.006691095761849294,0.0037317199082207773
0.3388704318936877,0.01603869097006211,0.004309069420785883,0.006705860174301892,0.003762525663636162
0.34219269102990035,0.016130962238958896,0.00431597440662797,0.006749886911208646,0.0038923002131727347
0.34551495016611294,0.016279523525102885,0.0043256212525605645,0.00688427041260517,0.003915783216071898
0.3488372093023256,0.016365687909359945,0.004327742718199119,0.006911400605525008,0.003928895932092706
0.3521594684385382,0.01686289038552506,0.004334363281248524,0.006941906544517905,0.0039360103020727715
0.3554817275747508,0.01689411897438762,0.0043706573525489545,0.006966681128501507,0.00397769659824806
0.3588039867109635,0.016956900281343626,0.004386500089152142,0.007007836316805354,0.004007665905668698
0.36212624584717606,0.017013024007559614,0.004391472970898556,0.007038655985496132,0.004035151291425296
0.3654485049833887,0.017071274224928785,0.0044445596975904444,0.00705804402346023,0.004041710545437972
0.3687707641196013,0.017099796108710565,0.004445603456989025,0.0070766174097227855,0.004048020989779285
0.37209302325581395,0.017188928615353,0.004473441042021279,0.007168592330901607,0.004074348232888704
0.3754152823920266,0.017425264443289238,0.004481518645141754,0.007176847436798082,0.004109987747883259
0.3787375415282392,0.01750605001303486,0.0044980143325472535,0.007182520691487845,0.004182866412016822
0.38205980066445183,0.01772519780736549,0.004508476841881087,0.007228007547270925,0.004216363773210351
0.3853820598006645,0.017730291476690162,0.004521887289231017,0.00725339089910766,0.00424177720740787
0.38870431893687707,0.018101044136502004,0.004532888289139197,0.00726328510657571,0.004244716986586283
0.3920265780730897,0.01810487613796968,0.004551370640039663,0.007265979869778745,0.004269109016403352
0.3953488372093023,0.018250792515051788,0.004567365134871857,0.007290984515971558,0.00428333385057098
0.39867109634551495,0.018403315510350033,0.0045967854548321415,0.0073146301653187525,0.004319318697045084
0.4019933554817276,0.01853328906449441,0.0045985631036106365,0.007326912169228484,0.004396828683835811
0.4053156146179402,0.0185455293053886,0.004629000357864664,0.007375920026559155,0.004412772689444806
0.40863787375415284,0.01862818921901861,0.004642924516554128,0.007392136366176814,0.004419744548247871
0.4119601328903654,0.018666721821008828,0.004659596898319801,0.007428414979186488,0.004437811371234386
0.4152823920265781,0.01886572664426154,0.004692962041918672,0.0074812226283676045,0.004459645151598892
0.4186046511627907,0.01892587388531692,0.0046948127330003085,0.0074931240690832,0.004466012833512026
0.4219269102990033,0.01898692294992518,0.004735418033256811,0.00759303151806679,0.004478570944506163
0.42524916943521596,0.019042813076555632,0.004754374702720312,0.007599962033385401,0.00448365037897365
0.42857142857142855,0.019132630997554675,0.004791296274917559,0.007681887864297669,0.004528237255340525
0.4318936877076412,0.01919791790023967,0.0048413670824026455,0.007686217678796699,0.004590334281251785
0.43521594684385384,0.019364259550207274,0.004861010916144178,0.007687187025741966,0.004711859537242535
0.43853820598006643,0.0193677096436803,0.004895456473154771,0.0079411744773563,0.0047289786111563824
0.4418604651162791,0.01942402602210753,0.004909180703875878,0.007961729101269391,0.0047465589918333695
0.44518272425249167,0.01943674380526499,0.004913229917352433,0.008015692068188321,0.004761280835462112
0.4485049833887043,0.019450487887622346,0.004939047310247088,0.008081599126328007,0.0048113959794045735
0.45182724252491696,0.019462580458572895,0.004944505481243161,0.008118249929884924,0.004854378932635559
0.45514950166112955,0.01956002597654978,0.004987128135110413,0.00824287645193951,0.004895246087896108
0.4584717607973422,0.019601075778582635,0.005018710607544855,0.008374612750967108,0.004982025526779682
0.46179401993355484,0.019763758512290897,0.005097912794769937,0.008445459331914956,0.004994332955622575
0.46511627906976744,0.019770792492172812,0.005115702806681326,0.008527242551657776,0.005097380295387817
0.4684385382059801,0.019990178045134897,0.005119827822789184,0.008597351690549832,0.005107624829779889
0.4717607973421927,0.020316784829754974,0.005144837874618236,0.008653414300882584,0.005129354073693014
0.4750830564784053,0.020400983979575522,0.005182090143692791,0.008670464939192834,0.0051331458454641505
0.47840531561461797,0.020428276446839977,0.005183846805846572,0.008728303272345353,0.005263406149329313
0.48172757475083056,0.020547221868973148,0.005199974524742722,0.008822584231538984,0.0052958548859043985
0.4850498338870432,0.020560542666448963,0.005241435217584655,0.008835651968460916,0.005368580882906886
0.4883720930232558,0.02056265146503097,0.005317425138873908,0.008837684839685334,0.0053889949946348
0.49169435215946844,0.020619081504314858,0.0053401293543820704,0.00885858484627827,0.005686120246463925
0.4950166112956811,0.020702004129892,0.005422801556202628,0.008886159962349064,0.0057287029132994235
0.4983388704318937,0.02070538189979765,0.005462244175252333,0.008966217632980627,0.005729154209062272
0.5016611295681063,0.02077922711739147,0.005482973448531596,0.009020476803711753,0.00580594688344958
0.5049833887043189,0.02081440188888802,0.005491751436683038,0.009085644122114175,0.0060215328244458514
0.5083056478405316,0.021017594537287004,0.005519953261847864,0.009107343792947337,0.006039805735068683
0.5116279069767442,0.02119752415277547,0.005562311330273396,0.009179689622293328,0.006161248086766449
0.5149501661129569,0.02120469796550587,0.005646618849532335,0.009192551638350617,0.0061671718556350254
0.5182724252491694,0.021309576315730706,0.005664551527690809,0.009205102220801191,0.006204551628854111
0.521594684385382,0.02137831499802775,0.0056767334202519285,0.00921457025946367,0.006451530480004475
0.5249169435215947,0.021445780267923015,0.005704902899962228,0.009258907506225884,0.006468748147446735
0.5282392026578073,0.021461310586880396,0.0057274093119846796,0.009320590038411469,0.006470576502893982
0.53156146179402,0.0215342713558396,0.005752829643297195,0.00933533743394999,0.006500522076542645
0.5348837209302325,0.02156365941863932,0.005803754832069617,0.009358441811585603,0.006578384531802302
0.5382059800664452,0.021570602842778255,0.005814849166994295,0.00941540103284741,0.00657887156619956
0.5415282392026578,0.021611096395426344,0.005836142577947351,0.009717384097584993,0.0066718414077125586
0.5448504983388704,0.021669227062580454,0.005845891204215643,0.0097944853574327,0.006685615770463898
0.5481727574750831,0.021733796487757185,0.0059192326488061555,0.009799873216122138,0.006705867511491255
0.5514950166112956,0.021870112534715692,0.005984867397322738,0.009850139380874647,0.006839093380045024
0.5548172757475083,0.022204022155539103,0.006083129417583523,0.009969849753577563,0.0068732885712856125
0.5581395348837209,0.022242122406757516,0.006146709877551224,0.010038072330601158,0.006913267001487904
0.5614617940199336,0.022362585644673416,0.0061839764664231404,0.010479583055479318,0.006943863331322007
0.5647840531561462,0.022400254801007276,0.006232194528848092,0.010527263597678686,0.007196001684331845
0.5681063122923588,0.022428455025652497,0.006261534191269254,0.010661494446052343,0.007242713773897886
0.5714285714285714,0.022444076040995593,0.006296684099096348,0.010732580420341179,0.007261177066469034
0.574750830564784,0.022501975790639336,0.006401741629729133,0.010891146815889761,0.007352598771892946
0.5780730897009967,0.02258822614206511,0.006493192561854936,0.011018742587028707,0.007677921107297465
0.5813953488372093,0.022693912648646463,0.006584595910158398,0.011211903184220485,0.007677921107297465
0.584717607973422,0.02288770991376431,0.006597348411790347,0.011324755054067291,0.007813055508312784
0.5880398671096345,0.02294108363863354,0.006732172946887046,0.011504216429501314,0.007994029798167183
0.5913621262458472,0.023048166582319864,0.00680915930486084,0.011681884974343094,0.007994290725413968
0.5946843853820598,0.023292913975463462,0.006907234905442411,0.011882621687236397,0.008015615874785605
0.5980066445182725,0.02372728599779282,0.0072544629471661725,0.011911754908194894,0.008204867362416348
0.6013289036544851,0.023733950523227413,0.007285587856813698,0.012058136893597866,0.008788598622562404
0.6046511627906976,0.023891057339527337,0.007317985914961961,0.012172029632642162,0.008902308998328699
0.6079734219269103,0.02389772477679525,0.007542151479076624,0.01219273533455674,0.008980148215147666
0.6112956810631229,0.02393319230841342,0.007654762545180617,0.012267431359992137,0.009272577654848539
0.6146179401993356,0.02441999591981956,0.007684446881384303,0.012343661514828493,0.009564356028577033
0.6179401993355482,0.02467918115450475,0.007810866128012901,0.012352185609950531,0.009595069840545053
0.6212624584717608,0.024864693252914065,0.008602584818243317,0.012627957393150318,0.009736898355316293
0.6245847176079734,0.024890230286819186,0.011641657821608196,0.012787995619548204,0.009902800651486639
0.627906976744186,0.024914608645282152,0.03655828038385123,0.012940426342235503,0.009919384977229306
0.6312292358803987,0.025162226266275,0.044168627654571524,0.012986013909123887,0.01101895109227495
0.6345514950166113,0.02563972781944086,0.05813794692728568,0.012989156524626646,0.011202264498008886
0.6378737541528239,0.025928885519567478,0.07477927214537947,0.013143042457038769,0.011211463071925658
0.6411960132890365,0.02602406458825945,0.08971179957453182,0.013362978555345913,0.011221866436298866
0.6445182724252492,0.026672795477196493,0.10607420848954746,0.013409344238335459,0.011405419553569145
0.6478405315614618,0.026783079859785095,0.11186652288731828,0.013421351545310083,0.011532261861871965
0.6511627906976745,0.02722921597402108,0.11553791426984057,0.013597282765600767,0.011722187617387539
0.654485049833887,0.02744534986125731,0.1179706009860909,0.013628048926697842,0.011950032507363456
0.6578073089700996,0.027611871931903776,0.1251189936051353,0.013715431882827254,0.01225877441619376
0.6611295681063123,0.02769372382648872,0.228388217722233,0.013730840350757658,0.012320418499688544
0.6644518272425249,0.027792438820755678,0.24208329114778074,0.013772651814870909,0.013429022443917301
0.6677740863787376,0.02783463701102163,0.38767235149547014,0.013776291170434368,0.01429794540621948
0.6710963455149501,0.027891241179096925,1.0e13,0.01382592783272863,0.01432779437279804
0.6744186046511628,0.02804533319254991,1.0e13,0.013886382448799002,0.01560235243105155
0.6777408637873754,0.02806925899288779,1.0e13,0.01389421158791324,0.015606599717520337
0.6810631229235881,0.028159316391733497,1.0e13,0.013932365453094743,0.017323825157135837
0.6843853820598007,0.028238272253998813,1.0e13,0.014047472909258013,0.017563253554053828
0.6877076411960132,0.02873181271565354,1.0e13,0.014216451649014411,0.0183648684780175
0.6910299003322259,0.029101163270625476,1.0e13,0.014511967330977963,0.01886330962652171
0.6943521594684385,0.029177813921047853,1.0e13,0.014696886992658845,0.021898284008130566
0.6976744186046512,0.029191437060585634,1.0e13,0.015321092485975392,0.022241836083368206
0.7009966777408638,0.0293421095330896,1.0e13,0.015534468248781776,0.02385113353327277
0.7043189368770764,0.029440184245230733,1.0e13,0.01572869939690048,0.030337647407241364
0.707641196013289,0.02948530565873072,1.0e13,0.016142052255046446,0.03786002506605903
0.7109634551495017,0.029504656649435787,1.0e13,0.01615943297203361,0.03802373241714195
0.7142857142857143,0.030108696222373717,1.0e16,0.016238524503924857,0.038180442118661694
0.717607973421927,0.030636050940838017,1.0e16,0.016705865627110204,0.04022805098772642
0.7209302325581395,0.03068274685814272,1.0e16,0.016871506224332547,0.041012653811026624
0.7242524916943521,0.030686272242271564,1.0e16,0.017285757177022854,0.04164788854042232
0.7275747508305648,0.031692087481790934,1.0e16,0.01729742253483037,0.056085373129634124
0.7308970099667774,0.031886617112707245,1.0e16,0.01747244960656365,0.06108950508149041
0.7342192691029901,0.031961662614439695,1.0e16,0.01769794718348466,0.07235433012720166
0.7375415282392026,0.03288357643044876,1.0e16,0.018463042723556457,0.0758905851659584
0.7408637873754153,0.03294016813814529,1.0e16,0.018641833386433396,0.07661903274151645
0.7441860465116279,0.033461167315175726,1.0e16,0.018904942455638625,0.08719379069239298
0.7475083056478405,0.03360837913472803,1.0e16,0.01901403194441466,0.09488879305970387
0.7508305647840532,0.03440798154658806,1.0e16,0.019036959371249457,0.10326151259928522
0.7541528239202658,0.0354315351287116,1.0e16,0.01952784726231245,0.1049707309102859
0.7574750830564784,0.03591621271131561,1.0e16,0.019577979113830295,0.11075392447265921
0.760797342192691,0.037416218765586005,1.0e16,0.020692106088395657,0.1438966923018626
0.7641196013289037,0.03763692889821993,1.0e16,0.021065506029736024,0.17283974354321718
0.7674418604651163,0.037802826267724236,1.0e16,0.021566608396626184,0.18712149840777173
0.770764119601329,0.039047131952839265,1.0e16,0.022126173569305806,0.22460405999490404
0.7740863787375415,0.039820729117033875,1.0e16,0.022292134811638595,0.22563343254080884
0.7774086378737541,0.039820729117033875,1.0e16,0.02253728473369499,0.24177964946839264
0.7807308970099668,0.03991836742781651,1.0e16,0.02312635415378673,0.39267140677230333
0.7840531561461794,0.045678196712959675,1.0e16,0.023183719121205437,0.4859750166935847
0.7873754152823921,0.047269214670986305,1.0e16,0.024048796462298943,0.7802328497423496
0.7906976744186046,0.04937237953512436,1.0e16,0.024184911748377006,7.037658505223995
0.7940199335548173,0.0509452292585418,1.0e16,0.024595336948909013,407.5896185495975
0.7973421926910299,0.05351023156992833,1.0e16,0.024733736496672046,21609.38490503581
0.8006644518272426,0.055256298477097135,1.0e16,0.02476390436060326,128625.15298123968
0.8039867109634552,0.05676875210227631,1.0e16,0.025054308597033365,133653.5906158611
0.8073089700996677,0.05894263537669444,1.0e16,0.02518958404698708,145007.4387523754
0.8106312292358804,0.06094875367294197,1.0e16,0.02518958404698708,311513.4387545837
0.813953488372093,0.06404522077395496,1.0e16,0.025638452003435737,659686.1246908287
0.8172757475083057,0.06864164665526454,1.0e16,0.02588505025230527,2.314418477528572e6
0.8205980066445183,0.07404736222585459,1.0e16,0.02623096918235294,1.5236131961672125e7
0.8239202657807309,0.07666931194730342,1.0e16,0.027043435230929953,1.7121361451570723e7
0.8272425249169435,0.09023133893109175,1.0e16,0.02719693817257898,3.372620974721462e7
0.8305647840531561,0.09932210809464073,1.0e16,0.028446100991238833,4.259230853895123e7
0.8338870431893688,0.10717351271365519,1.0e16,0.029350525287224604,1.2186601079149103e8
0.8372093023255814,0.12244374032988857,1.0e16,0.03195304740871567,1.995121857216817e8
0.840531561461794,0.1333102064250103,1.0e16,0.033010170140899665,7.783819402114933e8
0.8438538205980066,0.16021204292475028,1.0e16,0.033184604157229805,9.059156064765884e8
0.8471760797342193,0.16254210371099614,1.0e16,0.035459098538007675,1.9314797326205835e9
0.8504983388704319,0.1650222801356728,1.0e16,0.036363934410712825,2.0230437909181828e9
0.8538205980066446,0.16809596471793317,1.0e16,0.03639247399320838,1.2165656307383764e10
0.8571428571428571,0.2003956720508579,1.0e16,0.0371224246519094,1.3770625470550169e10
0.8604651162790697,0.2107738584222348,1.0e16,0.03717096404716583,1.4622113065804075e10
0.8637873754152824,0.26783034417653045,1.0e16,0.039515516159546946,1.983467482418721e10
0.867109634551495,0.3028703880752309,1.0e16,0.040358599322979444,5.7816331716184586e10
0.8704318936877077,0.3527365241516985,1.0e16,0.04285426673993565,7.622117448845624e10
0.8737541528239202,0.39392347284494095,1.0e16,0.04287291151218024,1.0e13
0.8770764119601329,0.4396494710810553,1.0e16,0.043383496493890124,1.0e13
0.8803986710963455,1.0e13,1.0e16,0.04355850653691875,1.0e13
0.8837209302325582,1.0e13,1.0e16,0.04487947580500269,1.0e13
0.8870431893687708,1.0e13,1.0e16,0.04586793526701054,1.0e13
0.8903654485049833,1.0e13,1.0e16,0.046908711026622106,1.0e13
0.893687707641196,1.0e13,1.0e16,0.04725938010321709,1.0e13
0.8970099667774086,1.0e13,1.0e16,0.047487626397866425,1.0e13
0.9003322259136213,1.0e13,1.0e16,0.048760050191789785,1.0e13
0.9036544850498339,1.0e13,1.0e16,0.05554278718020324,1.0e13
0.9069767441860465,1.0e13,1.0e16,0.05620561185533803,1.0e13
0.9102990033222591,1.0e13,1.0e16,0.056739269034444276,1.0e13
0.9136212624584718,1.0e13,1.0e16,0.0575737520624822,1.0e13
0.9169435215946844,1.0e13,1.0e16,0.06540380659358355,1.0e13
0.920265780730897,1.0e13,1.0e16,0.07214579068405709,1.0e13
0.9235880398671097,1.0e13,1.0e16,0.07430325370249354,1.0e13
0.9269102990033222,1.0e13,1.0e16,0.08528231673335436,1.0e13
0.9302325581395349,1.0e13,1.0e16,0.0958060163073329,1.0e13
0.9335548172757475,1.0e13,1.0e16,0.10282367322991394,1.0e13
0.9368770764119602,1.0e13,1.0e16,0.10374031930886564,1.0e13
0.9401993355481728,1.0e13,1.0e16,0.11282719548917299,1.0e16
0.9435215946843853,1.0e13,1.0e16,0.14291942730199336,1.0e16
0.946843853820598,1.0e13,1.0e16,0.22887689569732528,1.0e16
0.9501661129568106,1.0e13,1.0e16,0.24075249678016292,1.0e16
0.9534883720930233,1.0e13,1.0e16,0.3902186578324516,1.0e16
0.9568106312292359,1.0e13,1.0e16,0.4434855560097385,1.0e16
0.9601328903654485,1.0e13,1.0e16,1.0e13,1.0e16
0.9634551495016611,1.0e13,1.0e16,1.0e13,1.0e16
0.9667774086378738,1.0e13,1.0e16,1.0e13,1.0e16
0.9700996677740864,1.0e13,1.0e16,1.0e13,1.0e16
0.973421926910299,1.0e13,1.0e16,1.0e13,1.0e16
0.9767441860465116,1.0e13,1.0e16,1.0e13,1.0e16
0.9800664451827242,1.0e13,1.0e16,1.0e13,1.0e16
0.9833887043189369,1.0e13,1.0e16,1.0e13,1.0e16
0.9867109634551495,1.0e13,1.0e16,1.0e13,1.0e16
0.9900332225913622,1.0e13,1.0e16,1.0e13,1.0e16
0.9933554817275747,1.0e13,1.0e16,1.0e13,1.0e16
0.9966777408637874,1.0e16,1.0e16,1.0e13,1.0e16
1.0,1.0e16,1.0e16,1.0e13,1.0e16


==> data/eigen_general_16/eigenvectors_absolute_error.csv <==
matrix\type,BFloat16,Float16,LinearTakum16,Posit16
AG-Monien/L,3.56920439341520066160194750773156861e+00,3.02159945372329781771057262711395636e+00,2.48658919907541757173398263844880162e+00,2.26668786512139845521252980674486514e+00
AG-Monien/cage,3.95141747135039127109488809777713399e+00,3.97527854193640055375733851478177872e+00,3.99051853732530185926956518495218275e+00,3.87277773831603135668572092703432862e+00
AG-Monien/diag,-Inf,-Inf,-Inf,-Inf
AG-Monien/grid1,2.06435607103730915917538648111237467e+00,7.83799557588711755880811553436271032e-01,1.68684185290863408789957909084970159e+00,1.22604151629949444799926513889879433e+00
AG-Monien/grid1_dual,1.75798470847083452336311955771885200e+00,1.09158804937632408640361826935720746e+00,1.00777322795606796296110398364550439e+00,3.73841988197798399881953658595274791e-01
AG-Monien/grid2,-Inf,3.38470978118275037626848994295530254e+00,3.80110845792824987550573260640129784e+00,3.43538238977684199537769058391270953e+00
AG-Monien/grid2_dual,-Inf,3.32507466180253461645179457318881789e+00,3.05275603191955558279916156421010518e+00,2.94058020741207532212938875567588024e+00
AG-Monien/netz4504,-Inf,2.33241352368168636015810718115511449e+00,2.53123188567160321154717743161697972e+00,1.93474569640665691204850914817892110e+00
AG-Monien/netz4504_dual,3.29663949936401515681913453469588761e+00,1.30081796638367126765395817793382926e+00,1.92349409878652932004191584641893520e+00,1.65239163938102015094634396278044376e+00
AG-Monien/stufe,3.73571276460892085584083627997658036e+00,3.06639880553700149181229201407544988e+00,3.04092671871562824574548939681248607e+00,2.76252378718868695323237177727308009e+00
AG-Monien/ukerbe1,-Inf,2.27039780909016385806925480735742701e+00,2.69004361074620153722685391549675708e+00,3.20872209551935498709568261622390994e+00
AG-Monien/ukerbe1_dual,-Inf,2.76157592401070451822348872573526443e+00,2.49622230526679983675269479960092910e+00,2.48338655810898720329222712331434345e+00
Arenas/celegans_metabolic,2.54636815673947742942720856182058097e-01,8.37423036108952012930392847697130136e-02,6.30035608269423019972482179017870897e-02,4.85527090236308667745979819304001769e-02
Arenas/email,1.29654311939849869518548491927497761e+00,5.19440780198523797015739229763287757e-01,9.61021525624197341997538207551347739e-01,2.63980599005436646463605716099586577e-01
Arenas/jazz,4.56209601083263448451382018023207224e-01,1.01719730571339986774873859290463524e-01,1.80202437111605042972708652550899491e-01,5.20687397754707823624069628979501459e-02
Bai/bfwb398,3.59468952471181881373369181794809127e+00,Inf,3.10461533094586892743749705663595368e+00,-Inf
Bai/bfwb62,2.97181242818107852141290332423717931e+00,Inf,2.16839973446997104899564372884002534e+00,-Inf
Bai/bfwb782,3.89649316270055318607676997590106138e+00,Inf,-Inf,-Inf
Bai/mhd3200b,2.21659276449892745798717111962050570e+00,Inf,1.83281286170917600637593540295260181e+00,Inf
Bai/mhdb416,2.04752606744788476997855065560506952e+00,Inf,2.25811544182327118229677038339724914e+00,Inf
Bai/odepb400,3.90254041011321461841487383142730541e+00,Inf,3.96694545218337259539359792484858370e+00,-Inf
Barabasi/NotreDame_yeast,2.37714990597880805361070023659994410e+00,3.43774017902675826954890494937813148e-01,2.33091611555317362936344480804796204e-01,1.93737078287410054481792595995153798e-01
Bates/Chem97ZtZ,2.01939071993523718836256250786430039e+00,1.05149592151239697047176360227600027e+00,1.31014080919676840705577889631546515e+00,1.26129025913296868771966103147926590e+00
Boeing/bcsstm37,4.10405725600809257968864982449041351e+00,Inf,3.81221857136042134375127416753205279e+00,-Inf
Boeing/bcsstm38,3.80750704688289165253549808715833007e+00,Inf,-Inf,Inf
Cunningham/m3plates,3.93541725225694000968100160908918271e+00,2.07147547964543719608280242316321964e+00,2.67799235036467643468727356947114222e+00,2.78377142151557594607232043400991795e+00
DIMACS10/chesapeake,7.69277532937162357721946698570868121e-01,7.86594977112917655833560164102867881e-02,7.33448338261544628984594022065985454e-02,5.27304426643057580923516770899280489e-02
DIMACS10/delaunay_n10,3.45811188016816077774302776616538659e+00,2.30196602654984192441792847598655054e+00,2.26371591506814613181397364253088378e+00,2.18824694565368584518050542256192622e+00
DIMACS10/delaunay_n11,-Inf,2.73643998980589750756928927384660783e+00,2.66297482014548462255035425412193753e+00,2.14909393574572578542845995675756900e+00
DIMACS10/uk,-Inf,3.25586550401597331380177747127916123e+00,3.68867603521602317639087927187674534e+00,3.09264219131863922881691629143432720e+00
FIDAP/ex32,4.80391135557285212399097126543263092e-01,1.41249481021550419906416023531339312e-01,2.30030994813465812906799384375774075e-01,1.24988855402603452491916904831833677e-01
FIDAP/ex5,3.33062537170313544312184914115619290e-01,Inf,8.68054113108200703818045330330856206e-01,3.58770833817347440694717549161270171e+00
GHS_indef/laser,-Inf,-Inf,-Inf,-Inf
Gleich/minnesota,-Inf,2.25134400653153104405238628178191342e+00,2.53042044502222645375096955720503652e+00,1.73585664624718157290014202192905289e+00
Gset/G11,3.31333602898629065820887188998919359e+00,2.77321762476632363821040002665633863e+00,2.86137476149122610602432342861461783e+00,2.23978531797541609451714450035842077e+00
Gset/G12,3.29391182597938533622202775636684655e+00,2.04839382847359791973124454960110053e+00,2.17313803058845554677342699152558481e+00,1.86248748405590474017987028447660978e+00
Gset/G13,3.31395979166325890848124477016323704e+00,1.93788797052383842328313333610582882e+00,2.11960681987042897789294967868512218e+00,1.80139431046415896169069299083843070e+00
Gset/G14,-Inf,4.74008091571452663359072484764481418e-01,1.00023058504660943426312294290553556e+00,6.23440154562228347368452528303578375e-01
Gset/G15,1.39325918945599136389385381795818417e+00,2.35655671932329901316165819922053051e-01,7.31600666159654036040276033628105260e-01,2.25362876070012056561143860634717326e-01
Gset/G16,1.75780411041775112203736122594828288e+00,3.19372099566785297517181892527320412e-01,9.14166893157486018861141521363149859e-01,1.36236542938660465044688387868047726e-01
Gset/G17,-Inf,5.48044230807166090177724219622963051e-01,4.98275887795445294245852331135938123e-01,1.83362337848870306218345482150804202e-01
Gset/G18,1.53715304186585509332831716702398178e+00,3.25152689594841713875579221823711152e-01,7.42822597230033574146625190103383369e-01,1.46942836398904047836280763969164963e-01
Gset/G19,1.50581764286873982247274393006768919e+00,2.71675794387394018318840485181873033e-01,6.86959972298630881907166650012705307e-01,3.35475241292866063276129180887295245e-01
Gset/G20,1.55024080452671603281900257675146190e+00,3.19424962016304469392623394446157649e-01,2.87279817038906016157108023837020772e-01,1.68634474879593560469617168278830372e-01
Gset/G21,1.73256439936200409522349177599421265e+00,4.80957018578117322226413959549986228e-01,5.94326520499079328088820233119500749e-01,4.28672116996777697192964500350553473e-01
Gset/G32,3.77413015557336521463138205582401717e+00,2.29959625432392921079485838469059450e+00,2.97100653364394408265880839539005872e+00,2.65767818281218143690977967752365160e+00
Gset/G33,3.56890303121819428149859241109185938e+00,2.50089607893500329016193638236471054e+00,2.82873878062304610332490890926646276e+00,2.86400105875774566248203945122676414e+00
Gset/G34,3.51585958152709498193567366288540394e+00,2.32187233696286448592340917304784623e+00,2.38850326049731027978104315638142593e+00,2.06741940384120063687174985234190177e+00
Gset/G43,3.20492609795922813524124115778667165e+00,1.76860889284082679089518920310715143e+00,2.04421006139519272652631749835391136e+00,1.99357719126920695624069385898670172e+00
Gset/G44,2.99339978818091810254579780214759906e+00,2.28221060658965187919370857240597844e+00,2.05734353273194533930180158748495093e+00,1.41924730634252533080673902869960554e+00
Gset/G45,3.22421905746453227337129760533157120e+00,1.87556696417350202728279089198984808e+00,2.17534453336549112762376110466539679e+00,1.85897742561571435235784444861313173e+00
Gset/G46,3.21086864221909429440380772276849209e+00,1.66494247666864616123126473790409539e+00,1.82421356499006316430580598777900325e+00,1.22216188089516718518284591076997285e+00
Gset/G47,3.02928250814229690843543697708745989e+00,1.86539733278146836055564683804755483e+00,2.33629528993567857974699417561914194e+00,1.73357346949973532312072925069155131e+00
Gset/G48,-Inf,3.71751618314803940326751261679312092e+00,3.22097243785338669911799316954085266e+00,3.21502512280737105942787829300194726e+00
Gset/G49,-Inf,3.26458596613729087044436256892548782e+00,3.22938423779816894335932669826235631e+00,3.58674965523617734304436371915014912e+00
Gset/G50,3.81604005797278933203660128301805911e+00,3.40251963319027518834002551716161071e+00,3.14669919921156004495240605528262635e+00,2.43707977967523302957922274059920189e+00
Gset/G51,-Inf,8.47823903954830992943458658009041111e-01,7.67557529208601353331833657587856251e-01,7.28426113482272119034528908799524346e-01
Gset/G52,-Inf,8.69245369632191186541557584150071009e-01,6.66512451216069526582068400071883316e-01,4.51307039094818229656146258289542719e-01
Gset/G53,-Inf,4.64623291031744888677836928886974456e-01,3.93269909956968154376406427906435428e-01,2.33361054455765432141109893012724581e-01
Gset/G54,-Inf,2.75915209295767157141626205962604904e-01,4.75289496032329782713278881190687175e-01,1.99706312781745058462535940449518566e-01
Gset/G57,-Inf,2.35137233399271452602802718206364104e+00,2.70444372097751604673407808338927375e+00,2.55019468572163626284848120013317156e+00
HB/1138_bus,2.83054054831773330174704738519619116e+00,2.63882374264538185325319353124221621e+00,1.62537850373141313697432715855163201e+00,2.42265035374923519360328369948426641e+00
HB/494_bus,1.40442367338457549680145465952797032e+00,1.48176601679285395892699052955994741e+00,1.49483085329404340629813667530820624e+00,1.07743281694135736946906782827140121e+00
HB/662_bus,1.03523808427086236003209865491956080e+00,-Inf,8.77645303097039263532591017914579541e-01,7.97280072802551955152744014201507608e-01
HB/685_bus,1.52381980995257320906125986147472366e+00,1.05556504756987836454888570801867347e+00,7.82871569602208770699445101112634079e-01,1.10028407271740105131660846987642623e+00
HB/ash292,2.06760995873830905473603647169380167e+00,3.31762584280091999883662386214381589e-01,8.95359053290211791867990715176308813e-01,4.40739053800290813395782308178267722e-01
HB/ash85,1.10323914129159910055401782943956071e+00,1.51284506029753653462052959643400735e-01,1.85240953561810304872039381642097229e-01,9.02067262271346027702847803976679756e-02
HB/bcspwr01,1.37981969880022661432977594793847039e+00,2.21523786720855254222530548952045269e-01,1.58658741359735319731110422319621812e-01,1.54767053640747898804013217000746791e-01
HB/bcspwr02,1.71290680180923222872973196748754476e+00,1.87896604913889997410298717872941145e-01,1.70401485917110021245074937133633373e-01,6.25096754572352245657979874022297272e-02
HB/bcspwr03,1.33901821654904737238320961844212877e+00,3.34310782088390377066055699386294761e-01,8.64999740278708900667446118845088418e-01,6.89466146656065174261576824383429306e-01
HB/bcspwr04,1.43997837090380666293376499089948135e+00,6.17844298376128773234748529230209996e-01,4.93985651053132177121937720024971377e-01,1.85599648542924684257412669782792094e-01
HB/bcspwr05,2.36772271093934612771920261870602204e+00,8.59225643106997996527753825488544316e-01,1.14642422773168662061775095851545960e+00,1.44389067878811147068225757555337175e+00
HB/bcspwr06,2.87721710896288548658125426378023015e+00,1.24059384823870603045563731128759112e+00,1.29405158206644769550767085774818151e+00,1.29612708608192435334659551315655597e+00
HB/bcspwr07,2.62539113354928706283808185221276347e+00,1.31393243050530341233701936737620649e+00,2.17824926992783431939406380637971187e+00,1.69677269343978895709362624111313722e+00
HB/bcspwr08,2.85447725180860919488903740713344314e+00,1.80092737175461551766521533519623871e+00,1.76369194301576070522097429978488362e+00,1.58536724807495499533068216855087203e+00
HB/bcspwr09,2.95930942089839582983569499130782760e+00,1.47274848449811097267670935679815177e+00,1.73008271679081150610826355892332658e+00,1.71336301251831787924344615593583637e+00
HB/bcsstk01,1.45009020507145190507134815243803944e+00,Inf,1.58454037871918065734837776263867390e+00,8.06386988766334585187805728178011134e+08
HB/bcsstk02,1.10782252690727228614121900253166565e+00,Inf,1.19148338575411394807172905508925332e+00,1.53611207775628502770557779447779595e+00
HB/bcsstk03,1.81184154140614744573662630073439797e+00,Inf,1.27689735183156580014475590163661287e+00,7.93131133986557726446927984598534274e+08
HB/bcsstk04,2.64530666394296380535808689230185080e+00,Inf,3.26881990674413650179864453181436728e+00,Inf
HB/bcsstk05,1.54071635810762936438347371558840710e+00,Inf,1.70202990155947719045884685487397429e+00,1.42269795567773954173616948242803248e+18
HB/bcsstk06,3.03025533569574231394742852152907750e+00,Inf,3.25145507692913040696933870745694629e+00,Inf
HB/bcsstk07,3.03025533569574231394742852152907750e+00,Inf,3.25145507692913040696933870745694629e+00,Inf
HB/bcsstk08,1.97307791505251594794912110886515264e+00,Inf,1.64280278153181467377494097519486443e+00,8.30406141221133135479383121926066764e+08
HB/bcsstk09,3.45914329180706219289330947710504363e+00,Inf,3.16698015398044318531270826091481657e+00,6.33151407799983928121709551242383724e+08
HB/bcsstk19,2.35593095920689522774740605106505245e+00,Inf,-Inf,4.63147080400415297301722030198999217e+08
HB/bcsstk20,1.68896233509433521037634113975372668e+00,Inf,2.65006181770237677959266467894610163e+00,7.36160011551069950624328268761306299e+08
HB/bcsstk22,1.56611284429462312607888056371963181e+00,Inf,1.87520007941896931441953458298193655e+00,7.76344923090151841609235627293884219e+08
HB/bcsstm01,3.22200274965770515613861072097363711e+00,3.18711157698622504718122352166857374e+00,3.18752514794467385097615695047268801e+00,3.06203371638311720235033408815443129e+00
HB/bcsstm02,2.58323143260500350941089583931861099e+00,3.54329553944124899691577852394033369e+00,3.47374041756128121798687030201716946e+00,3.57909110499354398842689274227615112e+00
HB/bcsstm03,2.03487755546749626459725154034940745e+00,1.11737324403807652843814707697845791e+00,7.21636760307457689417411042036118839e-01,8.82747607633082013794177366611929324e-01
HB/bcsstm04,2.65371479009574151410954733400507930e+00,2.79235148932639486830099770876505082e+00,3.17517132313495157202878968159398797e+00,2.91397565656952028304553537866872866e+00
HB/bcsstm05,2.68051195193674557679117755096596149e+00,2.86796178776846679890588528404606074e+00,2.77547306122889077288114913692953782e+00,2.71980814243760225223908272077060231e+00
HB/bcsstm06,3.14215786843328939186938863068849501e+00,-Inf,3.02656767339054733246829909424871185e+00,3.31191135277456937561641397242245598e+00
HB/bcsstm07,2.85154885330111048098076276365708642e+00,Inf,2.69541833796579587534777336959701773e+00,Inf
HB/bcsstm08,-Inf,Inf,2.39570855707242317940246134103832316e+00,2.80951117828515023928950516328349473e+00
HB/bcsstm09,4.04506729318224749156170732904749837e+00,Inf,4.10898248452775674620596251240171565e+00,4.26251052346881492285790209991150723e+00
HB/bcsstm11,-Inf,3.99134640103176205976831146599006470e+00,4.10259782671291469161283681157846508e+00,3.94990638441218001377177652124337813e+00
HB/bcsstm12,3.43556319790831257305860606471298814e+00,Inf,2.57071912083216583338651831592218197e+00,2.65465725583220344312718807595291461e+00
HB/bcsstm19,1.39180788160235783470503562333157453e+00,Inf,1.34218238065478725148206264856874825e+00,6.12104945607845814788511601781231586e+08
HB/bcsstm20,1.57307333690784192431378849930281210e+00,Inf,1.99988129972051346135405693309151779e+00,4.72768461789748894136931789499332990e+17
HB/bcsstm21,-Inf,Inf,4.17932144186702205651378135588087177e+00,4.25690484801471592968711161474516406e+00
HB/bcsstm22,3.09616170734284782465419332904364613e+00,Inf,2.43055552444242949154712000726006363e+00,1.90882461247498008446924335718943378e+00
HB/bcsstm23,1.74102948304768409365839607578480838e+00,Inf,2.34894771960294987321931729835802226e+00,2.25380343973400284349564445788149758e+18
HB/bcsstm24,2.27851829046614119874844324865119974e+00,Inf,2.18716354518702433773636623589806706e+00,4.88559395713045270529006239841213239e+08
HB/bcsstm25,3.36502914727299502095789983628489688e+00,Inf,3.36876944571230405782456703306998384e+00,4.41757271800489974440351636765653114e+00
HB/bcsstm26,2.48850326559985069619966381170187955e+00,Inf,2.25592566902582588001744325245227271e+00,2.27725965546862808185080633543671237e+00
HB/blckhole,-Inf,1.22677817609633378742916542263215695e+00,2.10783042218332322135721315902628859e+00,1.32253916839735843349335498987135033e+00
HB/can_1054,2.30592843153728638689605966726848695e+00,7.66594501797250985083025631769953124e-01,5.37519473521891299513031623630572438e-01,3.30698280203027355105398636956239146e-01
HB/can_1072,2.35330998760597954049624758120442393e+00,1.04931215218345581321082181556287494e+00,1.21588457625814656913610001897319831e+00,1.05204686770299731055641816949480192e+00
HB/can_144,2.11832233334373837960172415564463601e+00,1.83371886010267117981440674564986054e-01,1.57670212035774367663688911651193549e-01,9.14527429017498953243931537511815516e-02
HB/can_161,1.06717362240840163630362925064705255e+00,2.10460282069031465343819682963270425e-01,2.04958923906227401630750844270555992e+00,1.38038913346963779217336311538109504e-01
HB/can_187,2.15367605792910170994897966392908614e+00,1.83192766436317371402493589634174928e+00,1.61465847945468550002769965420306579e+00,1.52133684583695920017448839310180813e+00
HB/can_229,2.19787787338965404875667461314706113e+00,5.75015211393400274962262347099364089e-01,3.78077030425034608922212182631551584e-01,2.86772949713100830815231593162994323e-01
HB/can_24,3.73222462407170344962829868893067739e-01,2.56274861685948018021068267031120435e-02,9.77004086898467487135290763244790623e-02,6.05294906407133468608786923412106452e-02
HB/can_256,1.44645187383444143560417842652802690e+00,1.87368654017725822829951459547945655e-01,3.67691014153772128146042775549565213e-01,3.31866411448729540103567147920911545e-01
HB/can_268,9.49944239343036818104407280432875544e-01,2.39653999000407939547728321046048467e-01,5.59412513379324061951497358497067727e-01,6.55980990384798542287839848129289963e-02
HB/can_292,1.78049755228333421718536859457185850e+00,7.35146546212711277312590717247594223e-01,8.05464933967919213672948281774165318e-01,7.30791839277317863090169781897911902e-01
HB/can_445,2.46035920539236678648041076014526992e+00,1.22522769448522534587649413926512168e+00,1.89972678678287348668875924941013454e+00,1.56641671798268122196890880468100083e+00
HB/can_61,1.03936111163200961707486798892923247e+00,6.77327135595856805035986259977912314e-01,6.41907757924062266772420787486732226e-01,1.56560683268061855948058057980484742e-01
HB/can_62,1.71998742664674464727949483251704673e+00,3.45029583048637501712817527601010223e-01,6.25278482217409439782618838030323641e-01,2.13760105808944553660127937751928999e-01
HB/can_634,2.12193176020889224485856135798097123e+00,5.47930136237569817770260713803516282e-01,4.10279782401998304525121973600948724e-01,2.93243352695279365740927690193876003e-01
HB/can_715,1.51433711865971911745359852497729312e+00,7.33018156202746590314224194343942149e-01,1.17294419289965658271724829931413973e+00,5.00849896968079455552603651543264020e-01
HB/can_73,1.06665019850106451587997968812541875e+00,2.02645461526455550658557541995777603e-01,2.06472275808248263597214823523072492e-01,1.33311668242541077901628411159475750e-01
HB/can_838,2.59018740638784552891947491857694411e+00,5.18415756586757266368658856940007315e-01,1.26651390363710903507288644149528509e+00,7.15736202977656117428035474163002240e-01
HB/can_96,9.95220426246486757315720513808804177e-01,4.34972421534160116224635345379692278e-01,4.43379695435948625597276833082277362e-01,6.94902944970169346021594089029824570e-01
HB/dwt_1005,9.19174694860665685926614159567484225e-01,3.27044322552874718859574382087458861e-01,1.86072575733743645458585312122879152e+00,1.84557734335246681903037666031025744e-01
HB/dwt_1007,3.75047867190132896135091282437744429e+00,2.47537476554528155457339256895869922e+00,2.59783207240062016476999792413671683e+00,1.66185085648693678434414982746007938e+00
HB/dwt_1242,3.13237729828871938347936291395881522e+00,2.08137295992583114201749436744918273e+00,1.96611452846622265293719733464813434e+00,1.74094215658315633506794420199320664e+00
HB/dwt_162,1.56253866180873993935597878001184567e+00,8.68004637051574360419654255718702072e-01,1.55840199926405984126645380906442984e-01,1.70500854784343067841493169682449638e-01
HB/dwt_193,1.19880127861062872480842439714327491e+00,1.81643841548829837596429206261571223e-01,2.32212881978660171705203499042437828e-01,7.06320999252037870824817849263393321e-02
HB/dwt_198,2.61057908178430448067177014415090768e+00,1.37419202382133350727902801239332541e+00,1.28529661705419004910089366350767348e+00,6.74828033321906829490738393350245199e-01
HB/dwt_209,1.65196517330048150233534327005640010e+00,2.97927886243177775319067626672193965e-01,6.12093345956537812124648265160295680e-01,2.39533892809622978558984645470370888e-01
HB/dwt_221,1.79695269571692951265347478662908623e+00,1.00765643168206428727118732634780793e+00,4.74305358271598453457513331626983849e-01,3.88827956322935011196291100241136501e-01
HB/dwt_234,2.10165471251752322965173184474165302e+00,7.71487208916347708908427183423388664e-01,7.62199646694186201718175712584207507e-01,8.26426446347628008674321341599716181e-01
HB/dwt_245,1.68944502393142968563557045867295796e+00,2.85924289376545645019914212770257321e-01,1.00680489047389057255453445945633964e+00,1.84123720676410452311453414870757201e-01
HB/dwt_307,2.04568080477808951584223227319410099e+00,4.05714990329373618138188264280721773e-01,6.18398823735657270262763474939854819e-01,3.50193421238986499265491504930457608e-01
HB/dwt_310,2.21623264562827584753764277226127865e+00,1.22164527625379540084291766997186962e+00,1.30824528352690715651649864514602052e+00,7.73973310767414567615958842074463318e-01
HB/dwt_346,1.05033746783606198879228072059653381e+00,4.16103315240666559227505713362877763e-01,7.09809219625765896472004257534785709e-01,3.41141133006027740376838147190310084e-01
HB/dwt_361,2.38362360238413460183561660335605481e+00,1.42532463524300235325438432855651385e+00,1.28531256431166760323971542102649645e+00,7.84033250597213036734327550674661863e-01
HB/dwt_419,2.61556814976701318335891251091921543e+00,1.45182321693844570763725756196026774e+00,1.80219836715713593276429078600157735e+00,1.20342800301945587853578686720213524e+00
HB/dwt_492,2.71553461255219394260319422764175765e+00,8.48742762060712458335753642829980067e-01,1.51623747689395575420714127376464768e+00,1.04439023757291489223440782252325079e+00
HB/dwt_503,1.41083048334352740924004969574929548e+00,3.42796727140429000450369275252218905e-01,2.64990529982356448504213731653347686e-01,1.14869413446617243475585986666924279e-01
HB/dwt_512,1.64999273312228926817107920705418416e+00,1.37755148858610015403498705848582572e+00,1.16748269649807070399146722901962677e+00,9.80087325075145498783456198626376786e-01
HB/dwt_59,1.67690349629361607944412905050244138e+00,3.85318856346302606580811758253726512e-01,4.63199378437493213381906602069318173e-01,2.81303138528002952637683482292619752e-01
HB/dwt_592,2.72685284279453927076373307868595334e+00,1.09457458737420061405107774107009445e+00,1.28127723400929612777477640014093237e+00,4.93222687509893353001207211009595554e-01
HB/dwt_607,2.10244475728871361231593956421060165e+00,1.23890485354163341071013035619488303e+00,1.31660987139594380440226918380904418e+00,1.39946640734074684554587075784838741e+00
HB/dwt_66,1.89167324224809877224129896294880122e+00,5.07243234584289661634952448690776314e-01,4.27285171451078592386413836793234324e-01,2.92994274298089179810783132031942440e-01
HB/dwt_72,1.24399831460153875113459561577117832e+00,1.10601369091078837967404287070166957e+00,1.34359291172668727218591958910787515e+00,3.92919816732440305372324220771849355e-01
HB/dwt_758,2.78742156975790934037659083380063949e+00,1.39326196313591801073241284558218549e+00,2.52156963508965645743333511013435216e+00,1.68902311244791093662008312000140814e+00
HB/dwt_869,2.15504122643156647142895151490173607e+00,1.20410310970322862623802759682646361e+00,1.64796792162582114996831846789513512e+00,1.58994991615296982391290072683755858e+00
HB/dwt_87,1.23043566439359744405885415037745631e+00,3.19425943522701429540196295685303944e-01,7.08639883931470837876616093419944863e-01,1.16086915158866283609068220149745261e-01
HB/dwt_878,3.41033465540412876053360595324039544e+00,1.96644690227465628032937617833318722e+00,1.86515691823471085234114196223524764e+00,1.55504963990318294864488606747112611e+00
HB/dwt_918,3.08275840772125135704792988428301005e+00,1.75650704318912559898505297080474326e+00,2.23686549307581208617661529177949226e+00,1.98616152919741196953435782144171129e+00
HB/dwt_992,2.98386710455268342415304948542594051e+00,1.18447531310173317215629822258381900e+00,1.35714370682011406653890880114460774e+00,8.92828694148876460656819917604789983e-01
HB/eris1176,1.50801282995739274948759709919528614e+00,1.54792018615155292285891857677171394e+00,1.60767197234923666348608863079429217e+00,1.51708800302970646714231627741735407e+00
HB/gr_30_30,3.95658368541288205248276783229779131e+00,3.38759777027870014660215639585802280e+00,2.98930943020209053599693510240430494e+00,2.67121974704311085790032927792662238e+00
HB/jagmesh1,3.44948038951039076784252104969259339e+00,2.11847815256621725594236485756395120e+00,2.35298537753561896816991239205210725e+00,2.15737513963212266770293273259418966e+00
HB/jagmesh2,3.46736928535940686903119532374340031e+00,1.94209386864714285912801354193311626e+00,1.49767204684435492520278809043606583e+00,1.94671460228849004577279555724045724e+00
HB/jagmesh3,3.26729688414566351668810005135285107e+00,1.51483533163183175316425091580585234e+00,1.56195513113556063188649493375284710e+00,9.79425332746264663969891958210702257e-01
HB/jagmesh4,-Inf,2.91770442181154018503457533055051382e+00,3.13585312440876430001035313978164843e+00,2.45859491727192554925961149818644570e+00
HB/jagmesh5,3.54528298368983509836291185150039897e+00,1.83834494659511794293422051666795974e+00,1.50824728977121721406736594385567800e+00,2.41751072661152944103381311400613113e+00
HB/jagmesh6,3.87571839577764565943078580684087049e+00,2.33831258760131447347761380768273542e+00,2.62713747333383000645926524570420350e+00,2.41868122334754209964856116714670865e+00
HB/jagmesh7,3.36495904494691312466908088604380365e+00,3.13148972973508077532620288779641750e+00,2.79767583895563556893717412113064887e+00,2.47813597069907919435169737064176384e+00
HB/jagmesh8,3.80124698606165954713788146170152987e+00,1.99573572751480052534933969056569076e+00,2.87293764334453846918914508781919907e+00,2.35828333855568700080427733551612919e+00
HB/jagmesh9,3.77254252806558852078285876832648100e+00,2.32307077121082124307822440892492547e+00,2.20189719889341156169825980977820117e+00,2.40427194812375383178361676105807869e+00
HB/lap_25,-Inf,-Inf,-Inf,-Inf
HB/lshp1009,3.46736928535940686903119532374340031e+00,1.94209386864714285912801354193311626e+00,1.49767204684435492520278809043606583e+00,1.94671460228849004577279555724045724e+00
HB/lshp1270,3.39080438735820598011429548970132120e+00,1.99344238221303252568484581895170438e+00,2.82180296817321680019542377737486724e+00,1.79238015921824625037140740143612417e+00
HB/lshp1561,-Inf,1.87203939945077070506071768219432031e+00,2.56037353585108409311637001275375706e+00,2.37757438965033299960625203660478140e+00
HB/lshp1882,-Inf,2.18606369017447909989143345627195516e+00,2.58019703816648841992932865883524782e+00,2.19924356263058733674517400594586352e+00
HB/lshp2233,-Inf,2.56297982911201390164890687871015512e+00,2.74277217687851140548368606122848761e+00,2.72820893257119185549853162213131957e+00
HB/lshp2614,-Inf,2.68056341102395519833922359773755907e+00,2.84306340549774740200469166507338591e+00,2.56618686384681564928616660650640743e+00
HB/lshp_265,2.41261270855221006575236230184158998e+00,5.48739869345822078690687086932364352e-01,9.67115391659899670780158023033782394e-01,9.70743659937230797672121779075386714e-01
HB/lshp_406,2.52593669020522623364975257379725104e+00,1.27519790979139964192599995346679068e+00,1.31621959216657132293608254766269858e+00,9.35714503672518260594245613684432712e-01
HB/lshp_577,2.59739549846089440147577036824645862e+00,1.54201001486834206139490987094149112e+00,1.94296575300686277079525071836254263e+00,1.39457059623621463849495710364458886e+00
HB/lshp_778,3.81667242598299577210346150721734125e+00,1.51890377447216908883542716796123600e+00,1.95830454263212809723111723225292683e+00,1.26192344292399309421912080062963620e+00
HB/lund_a,2.85797667775957745816477628529193784e+00,Inf,2.62912542823041043711479466033095242e+00,-Inf
HB/lund_b,1.74237783844140669042820842837482160e+00,Inf,1.10226113965824087326449604170157592e+00,1.20474324906548239399223478142614498e+00
HB/nos1,4.23962028697373758619969146091816380e+00,Inf,3.52933554970054160631535487317819029e+00,3.83534990260526170693767655941847716e+00
HB/nos2,4.08553605711811514592993834539349766e+00,Inf,-Inf,6.69654629526100226114280000843572231e+08
HB/nos3,3.00459088958114345884786745338593313e+00,Inf,3.07818452328596732833091079605827017e+00,2.52041100501230185927037462443218354e+00
HB/nos4,2.22805270968911997818564235411163018e+00,9.35798787806769721166664481073428270e-01,1.31166917222323606524459169919716234e+00,1.09823900426904937194503140450486163e+00
HB/nos5,1.90741279931821152469122621787323051e+00,Inf,2.42522908261958489367432655815970394e+00,2.73681080932417285103742225469772664e+08
HB/nos6,2.15005913256317918723312121747947747e+00,Inf,2.26684517276668254196228708287415991e+00,-Inf
HB/nos7,1.77603362163428231923734534206290833e+00,Inf,1.58065530207709123446431540488261784e+00,-Inf
HB/plat362,2.17154852846858871809100178477065523e+00,Inf,1.43029561369576658537989813616320220e+00,Inf
HB/saylr3,-Inf,-Inf,-Inf,-Inf
HB/sherman1,-Inf,-Inf,-Inf,-Inf
JGD_BIBD/bibd_81_2,4.08936705800548968635410099592439376e+00,4.20683867871347719843279313535638787e+00,4.21677411146421992315898108710719006e+00,4.22705492599396093674333412231109528e+00
JGD_SPG/EX1,2.68246919574401624369638446885291684e+00,2.47844488942392798836906307613444352e+00,2.82800812410164306261178983698585895e+00,2.62900770415330586140258397788797429e+00
JGD_SPG/EX2,2.16129378844223802678957904239262026e+00,2.35911684303461074150617697485388418e+00,2.38213464470026199792140142441784236e+00,2.58018058602117039472459552735293122e+00
JGD_Trefethen/Trefethen_150,3.17695978638402960974234875005268659e+00,2.08970170343240067859088797172999209e+00,1.97829916141456168558371360754502386e+00,2.18322174890170259859053077291249338e+00
JGD_Trefethen/Trefethen_20,5.21109871928133942534487105833622013e-01,1.13207823026542897773855881375546688e-01,8.18195241430438351938733340398499981e-02,6.64841391299356691049189305994731620e-02
JGD_Trefethen/Trefethen_200,2.73179536813714143470663909324744333e+00,1.55272543481442714385728330422435380e+00,2.62723166444950164104657302656486601e+00,2.41895109608009965559183864492780112e+00
JGD_Trefethen/Trefethen_200b,2.87251151888240555443713059554165344e+00,1.34868988229105920153984499630276811e+00,2.51755242704591202227048225195861036e+00,2.25681568624513969201648654747374220e+00
JGD_Trefethen/Trefethen_20b,6.52211538647036425330670966912152624e-01,7.56335123856306289983429333096884285e-02,9.28686923982237503808977016210559402e-02,4.38869156855982465013171908444715940e-02
JGD_Trefethen/Trefethen_300,3.13611795263186971916609728437431615e+00,-Inf,2.83876450971607236044135863845832930e+00,2.54838644982431716388366633787310526e+00
JGD_Trefethen/Trefethen_500,3.66686822057872051928879726654844313e+00,-Inf,3.45619761717995289999610507431524908e+00,3.34661926935743051686906359816410831e+00
JGD_Trefethen/Trefethen_700,3.50784442839214235279848975598098000e+00,-Inf,3.43615967274121598115086747978874273e+00,3.44738067771531903638598715064363203e+00
ML_Graph/Binaryalphadigs_10NN,1.77883084480507935136834113402909709e+00,5.60444906668435959653189410363844113e-01,6.96732537111423691185693677790410605e-01,7.82515636216816540121957534023703915e-01
ML_Graph/Ecoli_10NN,1.84375799097946847015949962623959686e+00,5.40504589252657040864558500868471299e-01,1.20932284637458341974449249322381389e+00,9.22478435764944263382315780388688582e-01
ML_Graph/Glass_10NN,1.45437118334117791124599249112978494e+00,2.69621832583766267235035451738132611e-01,3.44981556635587607240203266900964926e-01,2.84479333530754832469222317562173876e-01
ML_Graph/Olivetti_norm_10NN,1.70605148805563829596845874300423554e+00,8.04806641995765893716002324366225327e-01,1.33945069148771544157030477855027120e+00,1.16757938040160196078589175900946813e+00
ML_Graph/Spectro_10NN,1.82413668885801919760603243357063153e+00,5.58628401439111062738182102255883242e-01,8.13242562754904335867147048562330507e-01,1.00502015731357385867291141707061392e+00
ML_Graph/Vehicle_10NN,2.06571498325666220382520300651944596e+00,1.05611624636980936078438948241802864e+00,1.09577604214108285082558055628276526e+00,1.60266190905722625598967985246617421e+00
ML_Graph/YaleA_10NN,1.58205529237259522952105038921519123e+00,2.21946426172303165166976697384885637e-01,1.97142298382512035397566624052651388e-01,1.68639767189373839273294071859922845e-01
ML_Graph/breasttissue_10NN,9.02171085733846278804679229431199687e-01,4.36532731775535643737652683324841833e-01,1.04207706623285028478185161497887047e+00,9.31724958262006337335628845218995401e-02
ML_Graph/cnae9_10NN,7.63853012179954723380202144857412655e-01,4.15133161818409678283183131042219169e-01,2.48485578273063700796782503504911644e-01,2.15817566916179310431335246699097054e-01
ML_Graph/collins_15NN,2.37683906783484947973310878342705207e+00,9.00655376807276354663062470579560335e-01,6.81752398912315288338436224736947381e-01,5.42752406482502161041105951630990887e-01
ML_Graph/dermatology_5NN,2.13418734155330690330016785268580560e+00,1.20482363117943969749151381363406621e+00,9.98243379269757503329009297191547329e-01,1.13945313483280804326704695805627051e+00
ML_Graph/iris_dataset_30NN,6.92431401445773340011995678006921350e-01,5.63295386036127225579907336750083600e-02,8.28106331595028271594980713848868877e-02,4.31706642052535805498374903155540131e-02
ML_Graph/mice_10NN,2.31036953383842880341911134714335040e+00,8.62849292313731358578936105499182742e-01,1.18614464894602275374328173428654857e+00,8.80837378388152538441923982893153340e-01
ML_Graph/micromass_10NN,1.92093159711632668363311253982462039e+00,5.72074026896772614865190138225895130e-01,1.11799037794239339748672911900220017e+00,9.36556502227047671368450152535859755e-01
ML_Graph/umistfacesnorm_10NN,1.87486787782559318893664833754432323e+00,1.03966210934873195657595527191474873e+00,1.10217479683921210076580502114528665e+00,6.70377945201138913808574521721401503e-01
Mycielski/mycielskian5,2.59221031573234159415415349894383025e+00,2.00642795574685442535602770868060972e+00,2.01496726196206322528146012839849862e+00,1.93448566789716906689268175754496061e+00
Mycielski/mycielskian6,2.28788864716214162029914938940981670e+00,2.06664903148831294679112894536754657e+00,2.24335408680459889854330725136417769e+00,2.29351263051675911677356966025179096e+00
Mycielski/mycielskian7,1.92596464070960576153740456398192581e+00,4.20638577487400788203332129028746052e-01,1.19770927892581627896080071365997619e+00,1.49464865991766337410032875098843135e+00
Mycielski/mycielskian8,2.53584644573542114880960661487729267e+00,1.51120979843542778218193113401261590e+00,2.08655647267377820046421666786793176e+00,9.80047932073451200032914842394322956e-01
Mycielski/mycielskian9,3.13169370872066244383412583600348401e+00,1.59074012385759709219261774709285831e+00,1.66456933035780567464932682832127981e+00,1.18721709324505918654343123005981254e+00
Newman/adjnoun,1.21798323857385000267372140332991706e+00,2.72054405209036840752173084732809093e-01,2.21172802819617497447673098147710604e-01,9.29016443958430774837353696984029217e-02
Newman/dolphins,5.21702676863369321857206331676217587e-01,1.00216936895460569493192968887206038e-01,6.84876686212146710018353116347280385e-02,3.75047446977303826060067636538156595e-02
Newman/football,1.51863311507589429340588025978040651e+00,2.34448171220968758097343569723566081e-01,1.86234013071679393475816623768555487e-01,7.96920783541078979884114231763144574e-02
Newman/karate,3.02840969537909383395480042368343769e-01,3.07883380555455878111626020470211328e-01,7.27974033969903694961583700584902234e-02,1.63058419582458306293626874048737351e-02
Newman/lesmis,4.03571334543645959085526140451089844e-01,3.76309291057103900397256837453788089e-02,7.47882068824380460016230099998952772e-02,2.14989791340918271273860191442436942e-02
Newman/netscience,1.77772057984401593207103790263860596e+00,5.84163800139920568352144675132164685e-01,1.15432085383579061371495351336164036e+00,4.16733224827630683796774816442105926e-01
Newman/polbooks,1.85807250717161128682469849780087045e+00,3.15250752972564388938067023854983524e-01,4.10897415739949130968145415570161336e-01,8.95229970948303900120122816611569476e-02
Newman/power,2.50062160773902473497451047609794280e+00,1.66818125810292328389553155070925472e+00,1.66873109155831862111232228926251697e+00,6.61536174774449812906259845526889608e-01
Oberwolfach/LF10,2.52151835587205469554379747462456661e+00,Inf,1.21973898684548944695642072623432956e+00,1.70243394778196481715544219949683493e+00
Oberwolfach/LFAT5,1.87340145122842651458633894579232761e+00,Inf,1.94969670500736421372131231559808467e+00,-Inf
Oberwolfach/filter2D,3.91837038616467256340108475664506072e+00,Inf,3.58613445299054247485277039644928820e+00,Inf
Oberwolfach/rail_1357,3.10261196596201093886400552429484968e+00,Inf,2.53477798572351011356816953797436638e+00,-Inf
Oberwolfach/spiral,-Inf,-Inf,-Inf,-Inf
Oberwolfach/t2dal_e,-Inf,-Inf,-Inf,-Inf
PARSEC/Si2,2.67257150750547528738362780475622820e+00,Inf,1.62157046404130490756332627080820309e+00,1.15875240361898336602224441143773727e+00
Pajek/Erdos02,1.56140969972974923975313984971090623e+00,3.52148614978171217040362150741952808e-01,9.46126528860397946751357302976073203e-01,3.77336349725983261518406977398336326e-01
Pajek/Erdos971,1.26507008083520522457128724584386189e+00,2.74566178559466389454679739776936802e-01,4.81115203897927544224841585693231957e-01,1.22673465983007540778102397200860126e-01
Pajek/Erdos972,2.65635855005923669817228592372171273e+00,1.08168677301806407644830167995656403e+00,1.23059242360600393441534315931596528e+00,9.17278762477044341189655308478888612e-01
Pajek/Erdos981,1.25740719064506219589492034326477014e+00,3.01031009826863646037615222972772744e-01,4.41757967221714565859846918090757586e-01,2.73230254347787587589686447874251245e-01
Pajek/Erdos982,1.69502091628239743580503412767250524e+00,7.68623235350301565282970520533610314e-01,7.10836994154443401431489785244889585e-01,1.54162968050945400838681557311746689e-01
Pajek/Erdos991,1.44179823547494397437204345154077376e+00,3.37324789226021184680869839759867428e-01,3.19559376044174942465433555089264334e-01,2.20553284867712301785804964502310601e-01
Pajek/Erdos992,1.84380053870784326130521118783804451e+00,9.94616449336702968581377572987406375e-01,1.15018956240685034450766889368784468e+00,2.05087718988176961122265343125186093e-01
Pajek/GD06_theory,3.44478312753536043165086485655116549e+00,3.02289548221174544312787633455708592e+00,2.72831883705915292011833178248343968e+00,3.36711599353391157733733661879775078e+00
Pajek/GD96_c,1.58511335924319006340090990959097067e+00,4.52728769943029920411681872135526828e-01,5.97622286355430238231387167624071925e-01,2.13554113036510247121462121069462324e-01
Pajek/GD97_a,1.02850339524656379182861103844382496e+00,5.32703275048256238236451672121482361e-01,7.16104532314815948933012507298207681e-01,4.65392082243742651971162468726463782e-01
Pajek/GD97_b,3.50485101589280778470101573035248868e-01,3.06463379037524805972230933852682360e-02,9.83934810535330186409034949075772720e-02,6.15400756233375097640370942864822866e-02
Pajek/GD98_c,2.90643131278367384225746434962753521e+00,3.10606393449089674839183222048145000e+00,2.94556267407809705248225726018934997e+00,2.85190221898176110228675336143046151e+00
Pajek/GD99_b,8.95154822538364063235518884449339460e-01,4.98857697364423993399526108581210440e-01,7.25618705114488561519060435642036215e-01,7.45264929624207381334023053977691462e-01
Pajek/Journals,6.78464208030527683240432424572633354e-01,5.69955009447444873702583574863097322e-01,3.35465353223045178950717339732516108e-01,5.12221566937878972079710064838437432e-01
Pajek/Sandi_authors,1.17351873752413714435521799501609796e+00,2.31205882659494032958599198709375269e-01,6.59658242360210531026361623141156500e-01,2.21416112696556954761705638320087141e-01
Pajek/USAir97,9.01778109071153249035091589803982375e-01,3.66057066824443615958295424570663519e-01,1.67657623551440145093824862102231179e-01,2.19794900773384777211448450119955797e-01
Pajek/USpowerGrid,2.46337022818576974751933348923058953e+00,8.35963415788198305910172129560658628e-01,1.66979321866879773085579033059177295e+00,5.24020003822035714932687568062390031e-01
Pajek/yeast,1.40776253968389758259878080742487097e+00,5.25415017200360608009029706444076533e-01,6.98828208884289685908021108104718054e-01,2.41035627866071681131605532543961434e-01
Pothen/mesh1e1,1.10145193207637957602204264871100372e+00,4.31856409756578620620585788759973690e-01,2.65965771098113329218556921112550425e-01,1.50788436842312696522568528183583375e-01
Pothen/mesh1em1,1.86688630498510310454728429072915887e+00,3.47646773601475003012497435042726881e-01,8.17916347661747817293923497211982299e-01,4.81916680179516932790589870311781521e-01
Pothen/mesh1em6,1.58278762228135643444880597493075428e+00,8.28991917921319069656914922471494798e-01,5.16237434256998299258868701621270122e-01,1.00195608680311946942832718984710552e+00
Pothen/mesh2e1,2.17500170562831249567640701803533079e+00,Inf,1.77277995996264061056418269781872472e+00,1.68444389978505393894943562135967885e+00
Pothen/mesh2em5,1.03216599548254307331812614572793812e+00,Inf,7.23773909042238973485956551204650141e-01,2.91821653402246369647667803257836341e-01
Pothen/mesh3e1,2.95815179384725461183934231136522532e+00,6.53248222996820089021053692503295380e-01,2.14445971185378095906292984716941670e+00,5.28983744774579808619290759383505773e-01
Pothen/mesh3em5,-Inf,-Inf,-Inf,-Inf
Pothen/sphere2,3.17294490966536238028700888835341148e+00,3.16207465357698736382713784597343883e+00,3.16450917108986554420908746645005138e+00,3.16432252665120467679025882130515846e+00
Pothen/sphere3,2.68919980510536203645863045894020126e+00,2.00546567982456378051863486364585522e+00,8.80221779899583313039355951605163030e-01,1.73853321907885918657513505517254216e+00
Rajat/rajat02,-Inf,2.24680520497486238132293342776465086e-01,3.05932118216427374941817598657210408e-01,1.67006995245359369844387598495368070e-01
Schenk_IBMNA/c-18,8.78969470386732768587459844902537125e-01,Inf,3.94761306901098750527340559776051197e-01,4.94368988609894854596976041940945345e-01
VDOL/dynamicSoaringProblem_1,2.97053768410937935051952526779586586e+00,Inf,1.77152038199975562942839950142475666e+00,1.95868807426414748355218835060664747e+00
VDOL/dynamicSoaringProblem_2,3.58364213531100630338199501979121122e+00,Inf,3.75549410811508005336602974123670889e+00,2.68820044768964767806371611280749740e+00
VDOL/freeFlyingRobot_1,1.38610185480580185907975655423157282e+00,Inf,1.42732973169600906434559104109604664e+00,7.15198638674427959842406354869226491e+08
VDOL/freeFlyingRobot_2,2.03415623912639074958278248129739972e+00,Inf,1.28959336711877968211579936555396323e+00,5.27648130461944815889797499081784848e+17
VDOL/freeFlyingRobot_3,1.28370685212992635991890466360871531e+00,Inf,1.73088079267810901807386436889650467e+00,-Inf
VDOL/freeFlyingRobot_4,7.84482417885882114180181130678549546e-01,Inf,5.80717322588718991877883686795211727e-01,-Inf
VDOL/goddardRocketProblem_1,2.02797783105243947378298091241120462e+00,Inf,2.01370267809825075356180001639843708e+00,7.80243747501242378180654888951994705e+08
VDOL/goddardRocketProblem_2,1.94147541076073692969181400092881714e+00,Inf,1.45484561540301161267961809355772603e+00,1.49605052361952511369024326104152831e+00
VDOL/hangGlider_1,Inf,Inf,7.43130434133882831667437736989178002e-01,Inf
VDOL/hangGlider_2,Inf,Inf,9.42407570298527019658018131707509959e-01,Inf
VDOL/lowThrust_1,2.37760546264034029160498577172561549e+00,Inf,1.26526215300736192963510059438251427e+00,1.22820636321607034546937020446840367e+00
VDOL/orbitRaising_1,7.40453236809507232844537499359193276e-01,Inf,7.32443054088631342664804242604316807e-01,1.41744037238293008342766080780047856e-01
VDOL/orbitRaising_2,1.76468195149228159981303603542714387e+00,Inf,1.62440865958127858524383111429980689e+00,1.35800270797424937112746608139198892e+00
VDOL/orbitRaising_3,2.05657972118425987158467787119121604e+00,Inf,7.73826282719997166441853835158322127e-01,4.27956339230100343552733029096163304e-01
VDOL/orbitRaising_4,2.24361733096293166316450658963906364e+00,Inf,1.66708453833968733191461296421005198e+00,9.15052679864030486285164300494705405e-01
VDOL/reorientation_1,5.88056591271140291937502665134061977e-01,Inf,4.44186335647666513667099785193140460e-01,7.73853202996887559841268561144935903e+08
VDOL/reorientation_2,1.45768380471943511586677722535185348e+00,Inf,1.63421314548720598701522889434808734e+00,7.65660405849123896692184663567451210e+08
VDOL/spaceShuttleEntry_1,3.82431450723765876135374803452349308e+00,Inf,3.32737085636815384876799194491002834e+00,Inf
VDOL/spaceStation_1,1.04027408627546293021252381441473330e+00,Inf,6.15538622940274791421309762472266681e-01,1.40280912017221428577019168339808235e+08
VDOL/spaceStation_10,2.70864345110140628875637307572754641e+00,Inf,2.11507959334929272899746856925727568e+00,Inf
VDOL/spaceStation_11,2.86592213328770439275993441551194722e+00,Inf,2.51730195296000431656839582706704454e+00,Inf
VDOL/spaceStation_12,2.58627258453694190187942132752321771e+00,Inf,1.67585066804223707741212312684557594e+00,1.35369206672328039097301401872788892e+00
VDOL/spaceStation_2,1.54287817558116948644171735254059736e+00,Inf,1.02009787474672218923656564118601596e+00,7.69701635363593632515185232738858660e-01
VDOL/spaceStation_3,2.39806543013091770119872041037997199e+00,Inf,1.15920109048748617142266633871117644e+00,4.16156003258537810642095326111053728e-01
VDOL/spaceStation_4,2.10681452370520086390867757866443875e+00,Inf,-Inf,1.01310882980309912394789501091165409e+00
VDOL/spaceStation_5,2.96092734240603331229352591238528822e+00,Inf,2.41277554255390491101162827813405072e+00,Inf
VDOL/spaceStation_6,2.81039927579395689736470631131734540e+00,Inf,2.36998353161628249352860913601128263e+00,Inf
VDOL/spaceStation_7,2.56613901798888353049455844190875364e+00,Inf,1.82491853620542775497062285378815224e+00,Inf
VDOL/spaceStation_8,2.38035593528031623137653618215376657e+00,Inf,2.11676205524061925675045660913959163e+00,Inf
VDOL/spaceStation_9,2.10884422813755668073464290096193478e+00,Inf,1.86903810605811801067376356773197660e+00,Inf
VDOL/tumorAntiAngiogenesis_1,2.17483641955402928213800782677394124e+00,3.70963171533977012135430226897995529e-01,9.11189129635996073855116235727411247e-01,2.20565470537143171830485294680801467e-01
VDOL/tumorAntiAngiogenesis_2,6.48232275691233404072761463009143758e-01,Inf,3.01034314884894966194304613637562186e-01,8.65299186271946195303864503598415475e-01
VDOL/tumorAntiAngiogenesis_3,1.00949112836683235336930896042938140e+00,Inf,5.70276524122223117603029340716338503e-01,2.10197175936375013324917927895566003e+00
VDOL/tumorAntiAngiogenesis_4,5.29146229727426676830294746233675361e-01,Inf,7.28429281683481076093750595970390459e-01,7.80093375404421223066793716677944505e+08
VDOL/tumorAntiAngiogenesis_5,2.49413118784805873122731491885524075e-01,Inf,4.91256895647470655871383882269759960e-01,7.84319558992280259624842040105404335e+08
VDOL/tumorAntiAngiogenesis_6,3.94603219082759568239600073002429683e-01,Inf,1.46252369167120819187059891098411370e+00,7.88570832792434277955503949955552550e+08
VDOL/tumorAntiAngiogenesis_7,8.37807043251561029606933584669076737e-01,Inf,9.15261564902727758693092485732938950e-01,7.74715368453013189311784237814717301e+08
VDOL/tumorAntiAngiogenesis_8,7.44795051008037692325167948378145864e-01,Inf,6.64831658444468440123056970086249018e-01,8.09491270302663223524342838661656367e+08


==> data/eigen_general_16/eigenvectors_absolute_error.sorted.csv <==
percent,BFloat16,Float16,LinearTakum16,Posit16
0.0,0.24941311878480588,0.025627486168594803,0.0630035608269423,0.01630584195824583
0.0033222591362126247,0.25463681567394775,0.030646337903752482,0.06848766862121466,0.021498979134091826
0.006644518272425249,0.3028409695379094,0.03763092910571039,0.07279740339699037,0.03750474469773038
0.009966777408637873,0.33306253717031353,0.05632953860361272,0.07334483382615446,0.04317066420525358
0.013289036544850499,0.35048510158928076,0.07563351238563062,0.07478820688243805,0.04388691568559824
0.016611295681063124,0.37322246240717033,0.07865949771129177,0.08181952414304383,0.04855270902363087
0.019933554817275746,0.3946032190827596,0.0837423036108952,0.08281063315950282,0.05206873977547078
0.023255813953488372,0.40357133454364597,0.10021693689546057,0.09286869239822375,0.05273044266430576
0.026578073089700997,0.45620960108326347,0.10171973057133998,0.09770040868984675,0.06052949064071335
0.029900332225913623,0.4803911355572852,0.11320782302654289,0.09839348105353302,0.06154007562333751
0.03322259136212625,0.521109871928134,0.1412494810215504,0.155840199926406,0.06250967545723522
0.036544850498338874,0.5217026768633694,0.15128450602975366,0.15767021203577436,0.06559809903847985
0.03986710963455149,0.5291462297274266,0.18164384154882984,0.15865874135973532,0.06648413912993567
0.04318936877076412,0.5880565912711403,0.1833718860102671,0.16765762355144015,0.07063209992520379
0.046511627906976744,0.6482322756912334,0.18736865401772582,0.17040148591711002,0.0796920783541079
0.04983388704318937,0.6522115386470364,0.18789660491389,0.18020243711160505,0.08952299709483039
0.053156146179401995,0.6784642080305276,0.20264546152645554,0.1852409535618103,0.0902067262271346
0.05647840531561462,0.6924314014457733,0.21046028206903147,0.1862340130716794,0.0914527429017499
0.059800664451827246,0.7404532368095073,0.22152378672085526,0.19714229838251204,0.09290164439584307
0.06312292358803986,0.7447950510080377,0.22194642617230317,0.20647227580824826,0.09317249582620063
0.0664451827242525,0.7638530121799547,0.22468052049748624,0.2211728028196175,0.11486941344661725
0.06976744186046512,0.7692775329371624,0.23120588265949404,0.2300309948134658,0.11608691515886628
0.07308970099667775,0.7844824178858821,0.23444817122096875,0.23221288197866016,0.12267346598300755
0.07641196013289037,0.8378070432515611,0.2356556719323299,0.23309161155531735,0.12498885540260345
0.07973421926910298,0.8789694703867328,0.23965399900040793,0.2484855782730637,0.13331166824254106
0.08305647840531562,0.8951548225383641,0.26962183258376626,0.26499052998235645,0.13623654293866047
0.08637873754152824,0.9017781090711533,0.27167579438739403,0.2659657710981133,0.13803891334696378
0.08970099667774087,0.9021710857338463,0.27205440520903684,0.28727981703890604,0.141744037238293
0.09302325581395349,0.9191746948606657,0.2745661785594664,0.30103431488489496,0.14694283639890404
0.09634551495016612,0.9499442393430368,0.2759152092957672,0.30593211821642735,0.1507884368423127
0.09966777408637874,0.9952204262464868,0.2859242893765456,0.31955937604417495,0.1541629680509454
0.10299003322259136,1.0094911283668324,0.2979278862431778,0.33546535322304516,0.1547670536407479
0.10631229235880399,1.0285033952465639,0.30103100982686365,0.3449815566355876,0.15656068326806186
0.10963455149501661,1.032165995482543,0.3078833805554559,0.36769101415377214,0.16700699524535936
0.11295681063122924,1.0352380842708624,0.3152507529725644,0.3780770304250346,0.16863447487959357
0.11627906976744186,1.0393611116320096,0.3193720995667853,0.39326990995696814,0.16863976718937385
0.11960132890365449,1.040274086275463,0.3194249620163045,0.39476130690109873,0.17050085478434307
0.12292358803986711,1.050337467836062,0.3194259435227014,0.4102797824019983,0.1833623378488703
0.12624584717607973,1.0666501985010646,0.3251526895948417,0.41089741573994915,0.18412372067641045
0.12956810631229235,1.0671736224084016,0.32704432255287474,0.4272851714510786,0.1845577343352467
0.132890365448505,1.1014519320763796,0.331762584280092,0.44175796722171456,0.18559964854292468
0.1362126245847176,1.1032391412915992,0.3343107820883904,0.44337969543594863,0.19373707828741005
0.13953488372093023,1.1078225269072723,0.33732478922602116,0.4441863356476665,0.19970631278174505
0.14285714285714285,1.1735187375241372,0.342796727140429,0.4631993784374932,0.20508771898817696
0.1461794019933555,1.1988012786106288,0.3437740179026758,0.4743053582715985,0.21355411303651026
0.14950166112956811,1.21798323857385,0.3450295830486375,0.4752894960323298,0.21376010580894456
0.15282392026578073,1.2304356643935974,0.347646773601475,0.48111520389792756,0.21581756691617932
0.15614617940199335,1.2439983146015388,0.35214861497817124,0.49125689564747066,0.2197949007733848
0.15946843853820597,1.2574071906450621,0.3660570668244436,0.4939856510531322,0.2205532848677123
0.16279069767441862,1.2650700808352053,0.370963171533977,0.4982758877954453,0.22056547053714318
0.16611295681063123,1.2837068521299264,0.3853188563463026,0.5162374342569983,0.22141611269655695
0.16943521594684385,1.2965431193984986,0.40571499032937364,0.5375194735218913,0.22536287607001207
0.17275747508305647,1.3390182165490474,0.4151331618184097,0.5594125133793241,0.23336105445576544
0.1760797342192691,1.3798196988002267,0.41610331524066657,0.5702765241222231,0.23953389280962298
0.17940199335548174,1.386101854805802,0.4206385774874008,0.580717322588719,0.2410356278660717
0.18272425249169436,1.3918078816023578,0.43185640975657863,0.5943265204990793,0.26398059900543663
0.18604651162790697,1.3932591894559914,0.4349724215341601,0.5976222863554302,0.2732302543477876
0.1893687707641196,1.4044236733845754,0.43653273177553564,0.6120933459565379,0.2813031385280029
0.19269102990033224,1.4077625396838975,0.4527287699430299,0.6155386229402748,0.28447933353075483
0.19601328903654486,1.4108304833435275,0.4646232910317449,0.6183988237356572,0.28677294971310086
0.19933554817275748,1.4399783709038068,0.4740080915714527,0.6252784822174094,0.29182165340224636
0.2026578073089701,1.441798235474944,0.48095701857811735,0.6419077579240623,0.29299427429808916
0.2059800664451827,1.4464518738344414,0.498857697364424,0.6596582423602105,0.29324335269527935
0.20930232558139536,1.450090205071452,0.5072432345842897,0.6648316584444685,0.33069828020302733
0.21262458471760798,1.4543711833411779,0.5184157565867573,0.6665124512160695,0.3318664114487295
0.2159468438538206,1.4576838047194351,0.5194407801985238,0.6817523989123153,0.33547524129286604
0.21926910299003322,1.5058176428687398,0.5254150172003607,0.6869599722986309,0.3411411330060277
0.22259136212624583,1.5080128299573927,0.5327032750482562,0.6967325371114237,0.3501934212389865
0.22591362126245848,1.5143371186597192,0.540504589252657,0.6988282088842896,0.3738419881977984
0.2292358803986711,1.5186331150758943,0.5479301362375698,0.7086398839314708,0.3773363497259833
0.23255813953488372,1.5238198099525733,0.5480442308071661,0.7098092196257659,0.388827956322935
0.23588039867109634,1.537153041865855,0.5487398693458221,0.7108369941544433,0.3929198167324403
0.23920265780730898,1.5407163581076293,0.5586284014391111,0.716104532314816,0.4161560032585378
0.2425249169435216,1.5428781755811696,0.5604449066684359,0.7216367603074577,0.4167332248276307
0.24584717607973422,1.550240804526716,0.5699550094474449,0.7237739090422389,0.42795633923010035
0.24916943521594684,1.5614096997297493,0.5720740268967727,0.7256187051144886,0.4286721169967777
0.25249169435215946,1.56253866180874,0.5750152113934003,0.7284292816834811,0.4407390538002908
0.2558139534883721,1.566112844294623,0.5841638001399205,0.731600666159654,0.45130703909481823
0.2591362126245847,1.573073336907842,0.6178442983761288,0.7324430540886313,0.4653920822437427
0.26245847176079734,1.5820552923725952,0.6532482229968201,0.7428225972300335,0.48191668017951694
0.26578073089701,1.5827876222813564,0.6773271355958568,0.7431304341338828,0.49322268750989334
0.2691029900332226,1.58511335924319,0.7330181562027466,0.7621996466941862,0.49436898860989487
0.2724252491694352,1.6499927331222892,0.7351465462127112,0.7675575292086013,0.5008498969680795
0.2757475083056478,1.6519651733004814,0.766594501797251,0.7738262827199972,0.512221566937879
0.27906976744186046,1.676903496293616,0.7686232353503015,0.7828715696022087,0.5240200038220357
0.2823920265780731,1.6889623350943352,0.7714872089163477,0.8054649339679192,0.5289837447745798
0.2857142857142857,1.6894450239314296,0.7837995575887118,0.8132425627549044,0.5427524064825021
0.28903654485049834,1.6950209162823975,0.8048066419957659,0.8179163476617478,0.6234401545622283
0.292358803986711,1.7060514880556383,0.8289919179213191,0.8649997402787089,0.6615361747744498
0.2956810631229236,1.7129068018092322,0.8359634157881983,0.8680541131082007,0.6703779452011389
0.29900332225913623,1.7199874266467448,0.847823903954831,0.8776453030970393,0.6748280333219069
0.3023255813953488,1.7325643993620041,0.8487427620607124,0.8802217798995833,0.6894661466560652
0.30564784053156147,1.741029483047684,0.859225643106998,0.8953590532902118,0.6949029449701694
0.3089700996677741,1.7423778384414066,0.8628492923137313,0.9111891296359961,0.7157362029776562
0.3122923588039867,1.757804110417751,0.8680046370515744,0.914166893157486,0.7284261134822722
0.31561461794019935,1.7579847084708344,0.8692453696321912,0.9152615649027278,0.7307918392773178
0.31893687707641194,1.7646819514922816,0.9006553768072764,0.9424075702985271,0.7452649296242074
0.3222591362126246,1.7760336216342822,0.9357987878067697,0.9461265288603979,0.7697016353635936
0.32558139534883723,1.7777205798440159,0.994616449336703,0.9610215256241973,0.7739733107674146
0.3289036544850498,1.7788308448050794,1.0076564316820642,0.9671153916598997,0.7825156362168165
0.33222591362126247,1.7804975522833342,1.039662109348732,0.9982433792697575,0.7840332505972131
0.33554817275747506,1.7969526957169295,1.0493121521834559,1.0002305850466093,0.797280072802552
0.3388704318936877,1.8118415414061475,1.051495921512397,1.0068048904738907,0.826426446347628
0.34219269102990035,1.8241366888580193,1.0555650475698783,1.007773227956068,0.8652991862719462
0.34551495016611294,1.8437579909794686,1.0561162463698093,1.0200978747467222,0.8808373783881526
0.3488372093023256,1.8438005387078433,1.0816867730180642,1.0420770662328502,0.882747607633082
0.3521594684385382,1.8580725071716113,1.0915880493763241,1.095776042141083,0.8928286941488764
0.3554817275747508,1.866886304985103,1.0945745873742005,1.1021747968392122,0.9150526798640305
0.3588039867109635,1.8734014512284265,1.1060136909107883,1.102261139658241,0.9172787624770443
0.36212624584717606,1.8748678778255932,1.1173732440380766,1.1179903779423934,0.9224784357649443
0.3654485049833887,1.8916732422480989,1.1844753131017332,1.1464242277316867,0.9357145036725183
0.3687707641196013,1.9074127993182115,1.2041031097032286,1.1501895624068503,0.9365565022270477
0.37209302325581395,1.9209315971163268,1.2048236311794398,1.1543208538357905,0.9707436599372308
0.3754152823920266,1.9259646407096058,1.2216452762537955,1.159201090487486,0.9794253327462646
0.3787375415282392,1.9414754107607368,1.2252276944852254,1.1674826964980707,0.9800479320734512
0.38205980066445183,1.973077915052516,1.2267781760963339,1.1729441928996567,0.9800873250751455
0.3853820598006645,2.019390719935237,1.2389048535416334,1.1861446489460228,1.0019560868031194
0.38870431893687707,2.0279778310524397,1.240593848238706,1.191483385754114,1.005020157313574
0.3920265780730897,2.0341562391263905,1.2751979097913997,1.1977092789258164,1.013108829803099
0.3953488372093023,2.0348775554674963,1.3008179663836712,1.2093228463745833,1.0443902375729148
0.39867109634551495,2.0456808047780894,1.3139324305053035,1.2158845762581465,1.0520468677029973
0.4019933554817276,2.0475260674478846,1.3486898822910591,1.2197389868454895,1.0774328169413574
0.4053156146179402,2.05657972118426,1.3741920238213334,1.230592423606004,1.0982390042690493
0.40863787375415284,2.064356071037309,1.3775514885861002,1.265262153007362,1.100284072717401
0.4119601328903654,2.065714983256662,1.393261963135918,1.2665139036371091,1.139453134832808
0.4152823920265781,2.067609958738309,1.4253246352430025,1.2768973518315658,1.1587524036189834
0.4186046511627907,2.101654712517523,1.4518232169384457,1.2812772340092962,1.167579380401602
0.4219269102990033,2.1024447572887137,1.472748484498111,1.28529661705419,1.1872170932450592
0.42524916943521596,2.106814523705201,1.481766016792854,1.2853125643116676,1.203428003019456
0.42857142857142855,2.108844228137557,1.5112097984354278,1.2895933671187796,1.2047432490654824
0.4318936877076412,2.1183223333437384,1.5148353316318317,1.2940515820664478,1.222161880895167
0.43521594684385384,2.1219317602088923,1.5189037744721692,1.3082452835269072,1.2260415162994944
0.43853820598006643,2.134187341553307,1.542010014868342,1.3101408091967683,1.2282063632160702
0.4418604651162791,2.1500591325631793,1.547920186151553,1.311669172223236,1.2612902591329687
0.44518272425249167,2.153676057929102,1.552725434814427,1.3162195921665714,1.2619234429239932
0.4485049833887043,2.1550412264315666,1.590740123857597,1.3166098713959438,1.2961270860819243
0.45182724252491696,2.161293788442238,1.6649424766686463,1.3394506914877153,1.3225391683973584
0.45514950166112955,2.171548528468589,1.6681812581029234,1.3421823806547872,1.3536920667232804
0.4584717607973422,2.1748364195540293,1.7565070431891256,1.3435929117266874,1.3580027079742494
0.46179401993355484,2.1750017056283126,1.7686088928408268,1.357143706820114,1.3945705962362147
0.46511627906976744,2.197877873389654,1.8009273717546155,1.427329731696009,1.3994664073407468
0.4684385382059801,2.216232645628276,1.8319276643631737,1.4302956136957665,1.4192473063425253
0.4717607973421927,2.2165927644989276,1.838344946595118,1.4548456154030116,1.4438906787881114
0.4750830564784053,2.22805270968912,1.8653973327814684,1.462523691671208,1.4946486599176634
0.47840531561461797,2.2436173309629317,1.8720393994507707,1.4948308532940433,1.4960505236195252
0.48172757475083056,2.2785182904661414,1.875566964173502,1.497672046844355,1.5170880030297065
0.4850498338870432,2.287888647162142,1.9378879705238383,1.497672046844355,1.5213368458369592
0.4883720930232558,2.3059284315372865,1.942093868647143,1.5082472897712171,1.536112077756285
0.49169435215946844,2.3103695338384287,1.942093868647143,1.5162374768939557,1.555049639903183
0.4950166112956811,2.3533099876059795,1.9664469022746562,1.5619551311355606,1.5664167179826811
0.4983388704318937,2.355930959206895,1.9934423822130325,1.5806553020770913,1.585367248074955
0.5016611295681063,2.367722710939346,1.9957357275148004,1.5845403787191807,1.5899499161529698
0.5049833887043189,2.3768390678348497,2.005465679824564,1.6076719723492368,1.6026619090572263
0.5083056478405316,2.377149905978808,2.0064279557468545,1.6146584794546854,1.65239163938102
0.5116279069767442,2.3776054626403402,2.048393828473598,1.621570464041305,1.6618508564869368
0.5149501661129569,2.380355935280316,2.066649031488313,1.6244086595812786,1.684443899785054
0.5182724252491694,2.3836236023841346,2.071475479645437,1.6253785037314132,1.689023112447911
0.521594684385382,2.398065430130918,2.0813729599258313,1.634213145487206,1.6967726934397889
0.5249169435215947,2.41261270855221,2.0897017034324006,1.6428027815318147,1.7024339477819648
0.5282392026578073,2.4603592053923666,2.118478152566217,1.6479679216258212,1.713363012518318
0.53156146179402,2.4633702281857697,2.186063690174479,1.6645693303578057,1.7335734694997353
0.5348837209302325,2.4885032655998507,2.251344006531531,1.6670845383396873,1.7358566462471816
0.5382059800664452,2.5006216077390246,2.2703978090901638,1.6687310915583187,1.7385332190788592
0.5415282392026578,2.521518355872055,2.282210606589652,1.6697932186687978,1.7409421565831564
0.5448504983388704,2.525936690205226,2.2995962543239292,1.6758506680422371,1.7923801592182462
0.5481727574750831,2.5358464457354213,2.301966026549842,1.6868418529086342,1.801394310464159
0.5514950166112956,2.5661390179888834,2.3218723369628647,1.702029901559477,1.8589774256157143
0.5548172757475083,2.5832314326050034,2.3230707712108214,1.7300827167908115,1.8624874840559047
0.5581395348837209,2.586272584536942,2.3324135236816863,1.7308807926781091,1.9088246124749801
0.5614617940199336,2.5901874063878454,2.3383125876013144,1.7636919430157607,1.9344856678971691
0.5647840531561462,2.5922103157323417,2.3513723339927144,1.7715203819997556,1.934745696406657
0.5681063122923588,2.5973954984608945,2.3591168430346108,1.7727799599626406,1.94671460228849
0.5714285714285714,2.6105790817843046,2.4753747655452814,1.802198367157136,1.94671460228849
0.574750830564784,2.615568149767013,2.478444889423928,1.8242135649900633,1.9586880742641475
0.5780730897009967,2.625391133549287,2.5008960789350034,1.8249185362054277,1.986161529197412
0.5813953488372093,2.645306663942964,2.562979829112014,1.832812861709176,1.9935771912692068
0.584717607973422,2.6537147900957416,2.638823742645382,1.8607257573374365,2.0674194038412006
0.5880398671096345,2.656358550059237,2.680563411023955,1.8651569182347107,2.10197175936375
0.5913621262458472,2.6725715075054755,2.7364399898058975,1.869038106058118,2.149093935745726
0.5946843853820598,2.6805119519367455,2.7615759240107045,1.8752000794189694,2.157375139632123
0.5980066445182725,2.6824691957440163,2.773217624766324,1.8997267867828735,2.1832217489017025
0.6013289036544851,2.689199805105362,2.792351489326395,1.9234940987865292,2.188246945653686
0.6046511627906976,2.7086434511014064,2.8679617877684667,1.9429657530068627,2.1992435626305875
0.6079734219269103,2.7155346125521937,2.91770442181154,1.9496967050073641,2.239785317975416
0.6112956810631229,2.726852842794539,3.0215994537232977,1.9583045426321282,2.25681568624514
0.6146179401993356,2.7317953681371416,3.0228954822117453,1.9661145284662227,2.2666878651213986
0.6179401993355482,2.7874215697579094,3.0663988055370015,1.9782991614145617,2.277259655468628
0.6212624584717608,2.810399275793957,3.106063934490897,1.9998812997205135,2.293512630516759
0.6245847176079734,2.8305405483177335,3.131489729735081,2.0137026780982508,2.358283338555687
0.627906976744186,2.8515488533011104,3.1620746535769872,2.014967261962063,2.377574389650333
0.6312292358803987,2.8544772518086092,3.187111576986225,2.0442100613951926,2.4042719481237538
0.6345514950166113,2.8579766777595776,3.2558655040159734,2.049589239062274,2.4175107266115297
0.6378737541528239,2.8659221332877043,3.264585966137291,2.057343532731945,2.418681223347542
0.6411960132890365,2.8725115188824057,3.3250746618025344,2.086556472673778,2.4189510960800997
0.6445182724252492,2.8772171089628853,3.3847097811827505,2.1078304221833233,2.422650353749235
0.6478405315614618,2.906431312783674,3.3875977702787003,2.1150795933492925,2.437079779675233
0.6511627906976745,2.9581517938472546,3.402519633190275,2.1167620552406192,2.4585949172719257
0.654485049833887,2.959309420898396,3.543295539441249,2.119606819870429,2.4781359706990793
0.6578073089700996,2.960927342406033,3.717516183148039,2.144459711853781,2.4833865581089873
0.6611295681063123,2.9705376841093796,3.9752785419364005,2.168399734469971,2.520411005012302
0.6644518272425249,2.9718124281810785,3.991346401031762,2.1731380305884556,2.548386449824317
0.6677740863787376,2.9838671045526834,4.206838678713477,2.1753445333654913,2.550194685721636
0.6710963455149501,2.993399788180918,1.0e22,2.1782492699278344,2.5661868638468155
0.6744186046511628,3.0045908895811433,1.0e22,2.1871635451870244,2.58018058602117
0.6777408637873754,3.029282508142297,1.0e22,2.2018971988934117,2.629007704153306
0.6810631229235881,3.0302553356957422,1.0e22,2.236865493075812,2.6546572558322032
0.6843853820598007,3.0302553356957422,1.0e22,2.2433540868045987,2.6576781828121816
0.6877076411960132,3.0827584077212515,1.0e22,2.255925669025826,2.6712197470431107
0.6910299003322259,3.096161707342848,1.0e22,2.2581154418232714,2.6882004476896477
0.6943521594684385,3.102611965962011,1.0e22,2.263715915068146,2.719808142437602
0.6976744186046512,3.1316937087206624,1.0e22,2.2668451727666827,2.728208932571192
0.7009966777408638,3.1323772982887195,1.0e22,2.3362952899356784,2.762523787188687
0.7043189368770764,3.13611795263187,1.0e22,2.34894771960295,2.783771421515576
0.707641196013289,3.1421578684332894,1.0e22,2.352985377535619,2.8095111782851503
0.7109634551495017,3.1729449096653624,1.0e22,2.3699835316162825,2.851902218981761
0.7142857142857143,3.1769597863840295,1.0e25,2.382134644700262,2.864001058757746
0.717607973421927,3.2049260979592282,1.0e25,2.3885032604973104,2.9139756565695203
0.7209302325581395,3.2108686422190944,1.0e25,2.3957085570724233,2.9405802074120753
0.7242524916943521,3.222002749657705,1.0e25,2.412775542553905,3.0620337163831173
0.7275747508305648,3.2242190574645324,1.0e25,2.425229082619585,3.0926421913186393
0.7308970099667774,3.2672968841456633,1.0e25,2.4305555244424295,3.1643225266512047
0.7342192691029901,3.2939118259793854,1.0e25,2.4865891990754174,3.208722095519355
0.7375415282392026,3.2966394993640153,1.0e25,2.4962223052668,3.215025122807371
0.7408637873754153,3.3133360289862908,1.0e25,2.5173019529600045,3.3119113527745694
0.7441860465116279,3.313959791663259,1.0e25,2.517552427045912,3.3466192693574306
0.7475083056478405,3.364959044946913,1.0e25,2.5215696350896564,3.3671159935339117
0.7508305647840532,3.365029147272995,1.0e25,2.5304204450222265,3.435382389776842
0.7541528239202658,3.390804387358206,1.0e25,2.531231885671603,3.447380677715319
0.7574750830564784,3.410334655404129,1.0e25,2.53477798572351,3.579091104993544
0.760797342192691,3.4355631979083125,1.0e25,2.560373535851084,3.5867496552361775
0.7641196013289037,3.4447831275353606,1.0e25,2.570719120832166,3.5877083381734742
0.7674418604651163,3.449480389510391,1.0e25,2.5801970381664883,3.8353499026052615
0.770764119601329,3.4581118801681607,1.0e25,2.59783207240062,3.8727777383160316
0.7740863787375415,3.459143291807062,1.0e25,2.62713747333383,3.9499063844121802
0.7774086378737541,3.467369285359407,1.0e25,2.6272316644495017,4.227054925993961
0.7807308970099668,3.467369285359407,1.0e25,2.6291254282304104,4.256904848014716
0.7840531561461794,3.507844428392142,1.0e25,2.650061817702377,4.262510523468815
0.7873754152823921,3.5158595815270948,1.0e25,2.6629748201454846,4.4175727180049
0.7906976744186046,3.545282983689835,1.0e25,2.6779923503646765,1.4028091201722142e8
0.7940199335548173,3.5689030312181944,1.0e25,2.6900436107462014,2.736810809324173e8
0.7973421926910299,3.5692043934152005,1.0e25,2.695418337965796,4.631470804004153e8
0.8006644518272426,3.583642135311006,1.0e25,2.704443720977516,4.885593957130453e8
0.8039867109634552,3.5946895247118187,1.0e25,2.728318837059153,6.121049456078458e8
0.8073089700996677,3.6668682205787206,1.0e25,2.7427721768785114,6.33151407799984e8
0.8106312292358804,3.735712764608921,1.0e25,2.7754730612288907,6.696546295261003e8
0.813953488372093,3.750478671901329,1.0e25,2.7976758389556355,7.15198638674428e8
0.8172757475083057,3.7725425280655887,1.0e25,2.8218029681732166,7.3616001155107e8
0.8205980066445183,3.7741301555733653,1.0e25,2.8280081241016433,7.65660405849124e8
0.8239202657807309,3.8012469860616593,1.0e25,2.828738780623046,7.738532029968876e8
0.8272425249169435,3.8075070468828915,1.0e25,2.8387645097160723,7.747153684530132e8
0.8305647840531561,3.8160400579727893,1.0e25,2.8430634054977473,7.763449230901518e8
0.8338870431893688,3.8166724259829956,1.0e25,2.861374761491226,7.800933754044212e8
0.8372093023255814,3.8243145072376588,1.0e25,2.8729376433445384,7.802437475012424e8
0.840531561461794,3.8757183957776458,1.0e25,2.945562674078097,7.843195589922802e8
0.8438538205980066,3.896493162700553,1.0e25,2.971006533643944,7.885708327924343e8
0.8471760797342193,3.9025404101132146,1.0e25,2.9893094302020904,7.931311339865577e8
0.8504983388704319,3.9183703861646726,1.0e25,3.0265676733905473,8.063869887663345e8
0.8538205980066446,3.93541725225694,1.0e25,3.040926718715628,8.094912703026632e8
0.8571428571428571,3.9514174713503913,1.0e25,3.0527560319195555,8.304061412211331e8
0.8604651162790697,3.956583685412882,1.0e25,3.0781845232859673,4.7276846178974886e17
0.8637873754152824,4.045067293182248,1.0e25,3.104615330945869,5.276481304619448e17
0.867109634551495,4.085536057118115,1.0e25,3.135853124408764,1.4226979556777395e18
0.8704318936877077,4.0893670580054895,1.0e25,3.14669919921156,2.253803439734003e18
0.8737541528239202,4.104057256008093,1.0e25,3.1645091710898656,1.0e22
0.8770764119601329,4.239620286973738,1.0e25,3.166980153980443,1.0e22
0.8803986710963455,1.0e22,1.0e25,3.1751713231349514,1.0e22
0.8837209302325582,1.0e22,1.0e25,3.187525147944674,1.0e22
0.8870431893687708,1.0e22,1.0e25,3.2209724378533866,1.0e22
0.8903654485049833,1.0e22,1.0e25,3.2293842377981687,1.0e22
0.893687707641196,1.0e22,1.0e25,3.2514550769291306,1.0e22
0.8970099667774086,1.0e22,1.0e25,3.2514550769291306,1.0e22
0.9003322259136213,1.0e22,1.0e25,3.2688199067441364,1.0e22
0.9036544850498339,1.0e22,1.0e25,3.327370856368154,1.0e22
0.9069767441860465,1.0e22,1.0e25,3.368769445712304,1.0e22
0.9102990033222591,1.0e22,1.0e25,3.436159672741216,1.0e22
0.9136212624584718,1.0e22,1.0e25,3.456197617179953,1.0e22
0.9169435215946844,1.0e22,1.0e25,3.4737404175612814,1.0e22
0.920265780730897,1.0e22,1.0e25,3.5293355497005416,1.0e22
0.9235880398671097,1.0e22,1.0e25,3.5861344529905423,1.0e22
0.9269102990033222,1.0e22,1.0e25,3.688676035216023,1.0e22
0.9302325581395349,1.0e22,1.0e25,3.75549410811508,1.0e22
0.9335548172757475,1.0e22,1.0e25,3.8011084579282497,1.0e22
0.9368770764119602,1.0e22,1.0e25,3.8122185713604213,1.0e22
0.9401993355481728,1.0e22,1.0e25,3.9669454521833725,1.0e25
0.9435215946843853,1.0e22,1.0e25,3.990518537325302,1.0e25
0.946843853820598,1.0e22,1.0e25,4.102597826712914,1.0e25
0.9501661129568106,1.0e22,1.0e25,4.108982484527757,1.0e25
0.9534883720930233,1.0e22,1.0e25,4.179321441867022,1.0e25
0.9568106312292359,1.0e22,1.0e25,4.21677411146422,1.0e25
0.9601328903654485,1.0e22,1.0e25,1.0e22,1.0e25
0.9634551495016611,1.0e22,1.0e25,1.0e22,1.0e25
0.9667774086378738,1.0e22,1.0e25,1.0e22,1.0e25
0.9700996677740864,1.0e22,1.0e25,1.0e22,1.0e25
0.973421926910299,1.0e22,1.0e25,1.0e22,1.0e25
0.9767441860465116,1.0e22,1.0e25,1.0e22,1.0e25
0.9800664451827242,1.0e22,1.0e25,1.0e22,1.0e25
0.9833887043189369,1.0e22,1.0e25,1.0e22,1.0e25
0.9867109634551495,1.0e22,1.0e25,1.0e22,1.0e25
0.9900332225913622,1.0e22,1.0e25,1.0e22,1.0e25
0.9933554817275747,1.0e22,1.0e25,1.0e22,1.0e25
0.9966777408637874,1.0e25,1.0e25,1.0e22,1.0e25
1.0,1.0e25,1.0e25,1.0e22,1.0e25


==> data/eigen_general_16/eigenvectors_logarithmic_relative_error.csv <==
matrix\type,BFloat16,Float16,LinearTakum16,Posit16
AG-Monien/L,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
AG-Monien/cage,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
AG-Monien/diag,-Inf,-Inf,-Inf,-Inf
AG-Monien/grid1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
AG-Monien/grid1_dual,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
AG-Monien/grid2,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
AG-Monien/grid2_dual,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
AG-Monien/netz4504,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
AG-Monien/netz4504_dual,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
AG-Monien/stufe,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
AG-Monien/ukerbe1,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
AG-Monien/ukerbe1_dual,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Arenas/celegans_metabolic,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Arenas/email,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Arenas/jazz,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/bfwb398,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,-Inf
Bai/bfwb62,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,-Inf
Bai/bfwb782,0.00000000000000000000000000000000000e+00,Inf,-Inf,-Inf
Bai/mhd3200b,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,Inf
Bai/mhdb416,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,Inf
Bai/odepb400,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,-Inf
Barabasi/NotreDame_yeast,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bates/Chem97ZtZ,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Boeing/bcsstm37,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,-Inf
Boeing/bcsstm38,0.00000000000000000000000000000000000e+00,Inf,-Inf,Inf
Cunningham/m3plates,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
DIMACS10/chesapeake,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
DIMACS10/delaunay_n10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
DIMACS10/delaunay_n11,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
DIMACS10/uk,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
FIDAP/ex32,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
FIDAP/ex5,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
GHS_indef/laser,-Inf,-Inf,-Inf,-Inf
Gleich/minnesota,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G12,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G13,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G14,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G15,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G16,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G17,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G18,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G19,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G20,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G21,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G32,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G33,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G34,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G43,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G44,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G45,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G46,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G47,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G48,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G49,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G50,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G51,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G52,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G53,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G54,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G57,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/1138_bus,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/494_bus,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/662_bus,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/685_bus,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/ash292,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/ash85,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcspwr01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcspwr02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcspwr03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcspwr04,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcspwr05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcspwr06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcspwr07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcspwr08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcspwr09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstk01,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstk02,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstk03,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstk04,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,Inf
HB/bcsstk05,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstk06,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,Inf
HB/bcsstk07,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,Inf
HB/bcsstk08,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstk09,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstk19,0.00000000000000000000000000000000000e+00,Inf,-Inf,0.00000000000000000000000000000000000e+00
HB/bcsstk20,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstk22,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm04,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm06,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm07,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,Inf
HB/bcsstm08,-Inf,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm09,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm11,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm12,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm19,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm20,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm21,-Inf,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm22,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm23,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm24,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm25,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm26,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/blckhole,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_1054,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_1072,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_144,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_161,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_187,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_229,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_24,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_256,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_268,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_292,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_445,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_61,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_62,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_634,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_715,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_73,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_838,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_96,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_1005,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_1007,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_1242,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_162,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_193,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_198,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_209,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_221,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_234,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_245,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_307,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_310,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_346,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_361,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_419,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_492,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_503,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_512,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_59,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_592,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_607,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_66,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_72,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_758,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_869,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_87,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_878,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_918,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_992,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/eris1176,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/gr_30_30,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/jagmesh1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/jagmesh2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/jagmesh3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/jagmesh4,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/jagmesh5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/jagmesh6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/jagmesh7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/jagmesh8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/jagmesh9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lap_25,-Inf,-Inf,-Inf,-Inf
HB/lshp1009,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lshp1270,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lshp1561,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lshp1882,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lshp2233,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lshp2614,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lshp_265,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lshp_406,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lshp_577,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lshp_778,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lund_a,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,-Inf
HB/lund_b,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/nos1,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/nos2,0.00000000000000000000000000000000000e+00,Inf,-Inf,0.00000000000000000000000000000000000e+00
HB/nos3,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/nos4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/nos5,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/nos6,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,-Inf
HB/nos7,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,-Inf
HB/plat362,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,Inf
HB/saylr3,-Inf,-Inf,-Inf,-Inf
HB/sherman1,-Inf,-Inf,-Inf,-Inf
JGD_BIBD/bibd_81_2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_SPG/EX1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_SPG/EX2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_150,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_20,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_200,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_200b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_20b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_300,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_500,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_700,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/Binaryalphadigs_10NN,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/Ecoli_10NN,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/Glass_10NN,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/Olivetti_norm_10NN,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/Spectro_10NN,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/Vehicle_10NN,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/YaleA_10NN,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/breasttissue_10NN,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/cnae9_10NN,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/collins_15NN,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/dermatology_5NN,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/iris_dataset_30NN,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/mice_10NN,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/micromass_10NN,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/umistfacesnorm_10NN,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Mycielski/mycielskian5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Mycielski/mycielskian6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Mycielski/mycielskian7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Mycielski/mycielskian8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Mycielski/mycielskian9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Newman/adjnoun,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Newman/dolphins,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Newman/football,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Newman/karate,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Newman/lesmis,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Newman/netscience,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Newman/polbooks,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Newman/power,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Oberwolfach/LF10,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Oberwolfach/LFAT5,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,-Inf
Oberwolfach/filter2D,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,Inf
Oberwolfach/rail_1357,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,-Inf
Oberwolfach/spiral,-Inf,-Inf,-Inf,-Inf
Oberwolfach/t2dal_e,-Inf,-Inf,-Inf,-Inf
PARSEC/Si2,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Erdos02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Erdos971,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Erdos972,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Erdos981,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Erdos982,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Erdos991,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Erdos992,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD06_theory,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD96_c,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD97_a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD97_b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD98_c,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD99_b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Journals,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Sandi_authors,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/USAir97,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/USpowerGrid,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/yeast,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pothen/mesh1e1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pothen/mesh1em1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pothen/mesh1em6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pothen/mesh2e1,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pothen/mesh2em5,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pothen/mesh3e1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pothen/mesh3em5,-Inf,-Inf,-Inf,-Inf
Pothen/sphere2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pothen/sphere3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rajat/rajat02,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Schenk_IBMNA/c-18,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/dynamicSoaringProblem_1,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/dynamicSoaringProblem_2,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/freeFlyingRobot_1,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/freeFlyingRobot_2,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/freeFlyingRobot_3,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,-Inf
VDOL/freeFlyingRobot_4,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,-Inf
VDOL/goddardRocketProblem_1,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/goddardRocketProblem_2,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/hangGlider_1,Inf,Inf,0.00000000000000000000000000000000000e+00,Inf
VDOL/hangGlider_2,Inf,Inf,0.00000000000000000000000000000000000e+00,Inf
VDOL/lowThrust_1,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/orbitRaising_1,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/orbitRaising_2,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/orbitRaising_3,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/orbitRaising_4,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/reorientation_1,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/reorientation_2,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/spaceShuttleEntry_1,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,Inf
VDOL/spaceStation_1,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/spaceStation_10,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,Inf
VDOL/spaceStation_11,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,Inf
VDOL/spaceStation_12,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/spaceStation_2,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/spaceStation_3,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/spaceStation_4,0.00000000000000000000000000000000000e+00,Inf,-Inf,0.00000000000000000000000000000000000e+00
VDOL/spaceStation_5,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,Inf
VDOL/spaceStation_6,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,Inf
VDOL/spaceStation_7,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,Inf
VDOL/spaceStation_8,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,Inf
VDOL/spaceStation_9,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,Inf
VDOL/tumorAntiAngiogenesis_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_2,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_3,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_4,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_5,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_6,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_7,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_8,0.00000000000000000000000000000000000e+00,Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00


==> data/eigen_general_16/eigenvectors_logarithmic_relative_error.sorted.csv <==
percent,BFloat16,Float16,LinearTakum16,Posit16
0.0,0.0,0.0,0.0,0.0
0.0033222591362126247,0.0,0.0,0.0,0.0
0.006644518272425249,0.0,0.0,0.0,0.0
0.009966777408637873,0.0,0.0,0.0,0.0
0.013289036544850499,0.0,0.0,0.0,0.0
0.016611295681063124,0.0,0.0,0.0,0.0
0.019933554817275746,0.0,0.0,0.0,0.0
0.023255813953488372,0.0,0.0,0.0,0.0
0.026578073089700997,0.0,0.0,0.0,0.0
0.029900332225913623,0.0,0.0,0.0,0.0
0.03322259136212625,0.0,0.0,0.0,0.0
0.036544850498338874,0.0,0.0,0.0,0.0
0.03986710963455149,0.0,0.0,0.0,0.0
0.04318936877076412,0.0,0.0,0.0,0.0
0.046511627906976744,0.0,0.0,0.0,0.0
0.04983388704318937,0.0,0.0,0.0,0.0
0.053156146179401995,0.0,0.0,0.0,0.0
0.05647840531561462,0.0,0.0,0.0,0.0
0.059800664451827246,0.0,0.0,0.0,0.0
0.06312292358803986,0.0,0.0,0.0,0.0
0.0664451827242525,0.0,0.0,0.0,0.0
0.06976744186046512,0.0,0.0,0.0,0.0
0.07308970099667775,0.0,0.0,0.0,0.0
0.07641196013289037,0.0,0.0,0.0,0.0
0.07973421926910298,0.0,0.0,0.0,0.0
0.08305647840531562,0.0,0.0,0.0,0.0
0.08637873754152824,0.0,0.0,0.0,0.0
0.08970099667774087,0.0,0.0,0.0,0.0
0.09302325581395349,0.0,0.0,0.0,0.0
0.09634551495016612,0.0,0.0,0.0,0.0
0.09966777408637874,0.0,0.0,0.0,0.0
0.10299003322259136,0.0,0.0,0.0,0.0
0.10631229235880399,0.0,0.0,0.0,0.0
0.10963455149501661,0.0,0.0,0.0,0.0
0.11295681063122924,0.0,0.0,0.0,0.0
0.11627906976744186,0.0,0.0,0.0,0.0
0.11960132890365449,0.0,0.0,0.0,0.0
0.12292358803986711,0.0,0.0,0.0,0.0
0.12624584717607973,0.0,0.0,0.0,0.0
0.12956810631229235,0.0,0.0,0.0,0.0
0.132890365448505,0.0,0.0,0.0,0.0
0.1362126245847176,0.0,0.0,0.0,0.0
0.13953488372093023,0.0,0.0,0.0,0.0
0.14285714285714285,0.0,0.0,0.0,0.0
0.1461794019933555,0.0,0.0,0.0,0.0
0.14950166112956811,0.0,0.0,0.0,0.0
0.15282392026578073,0.0,0.0,0.0,0.0
0.15614617940199335,0.0,0.0,0.0,0.0
0.15946843853820597,0.0,0.0,0.0,0.0
0.16279069767441862,0.0,0.0,0.0,0.0
0.16611295681063123,0.0,0.0,0.0,0.0
0.16943521594684385,0.0,0.0,0.0,0.0
0.17275747508305647,0.0,0.0,0.0,0.0
0.1760797342192691,0.0,0.0,0.0,0.0
0.17940199335548174,0.0,0.0,0.0,0.0
0.18272425249169436,0.0,0.0,0.0,0.0
0.18604651162790697,0.0,0.0,0.0,0.0
0.1893687707641196,0.0,0.0,0.0,0.0
0.19269102990033224,0.0,0.0,0.0,0.0
0.19601328903654486,0.0,0.0,0.0,0.0
0.19933554817275748,0.0,0.0,0.0,0.0
0.2026578073089701,0.0,0.0,0.0,0.0
0.2059800664451827,0.0,0.0,0.0,0.0
0.20930232558139536,0.0,0.0,0.0,0.0
0.21262458471760798,0.0,0.0,0.0,0.0
0.2159468438538206,0.0,0.0,0.0,0.0
0.21926910299003322,0.0,0.0,0.0,0.0
0.22259136212624583,0.0,0.0,0.0,0.0
0.22591362126245848,0.0,0.0,0.0,0.0
0.2292358803986711,0.0,0.0,0.0,0.0
0.23255813953488372,0.0,0.0,0.0,0.0
0.23588039867109634,0.0,0.0,0.0,0.0
0.23920265780730898,0.0,0.0,0.0,0.0
0.2425249169435216,0.0,0.0,0.0,0.0
0.24584717607973422,0.0,0.0,0.0,0.0
0.24916943521594684,0.0,0.0,0.0,0.0
0.25249169435215946,0.0,0.0,0.0,0.0
0.2558139534883721,0.0,0.0,0.0,0.0
0.2591362126245847,0.0,0.0,0.0,0.0
0.26245847176079734,0.0,0.0,0.0,0.0
0.26578073089701,0.0,0.0,0.0,0.0
0.2691029900332226,0.0,0.0,0.0,0.0
0.2724252491694352,0.0,0.0,0.0,0.0
0.2757475083056478,0.0,0.0,0.0,0.0
0.27906976744186046,0.0,0.0,0.0,0.0
0.2823920265780731,0.0,0.0,0.0,0.0
0.2857142857142857,0.0,0.0,0.0,0.0
0.28903654485049834,0.0,0.0,0.0,0.0
0.292358803986711,0.0,0.0,0.0,0.0
0.2956810631229236,0.0,0.0,0.0,0.0
0.29900332225913623,0.0,0.0,0.0,0.0
0.3023255813953488,0.0,0.0,0.0,0.0
0.30564784053156147,0.0,0.0,0.0,0.0
0.3089700996677741,0.0,0.0,0.0,0.0
0.3122923588039867,0.0,0.0,0.0,0.0
0.31561461794019935,0.0,0.0,0.0,0.0
0.31893687707641194,0.0,0.0,0.0,0.0
0.3222591362126246,0.0,0.0,0.0,0.0
0.32558139534883723,0.0,0.0,0.0,0.0
0.3289036544850498,0.0,0.0,0.0,0.0
0.33222591362126247,0.0,0.0,0.0,0.0
0.33554817275747506,0.0,0.0,0.0,0.0
0.3388704318936877,0.0,0.0,0.0,0.0
0.34219269102990035,0.0,0.0,0.0,0.0
0.34551495016611294,0.0,0.0,0.0,0.0
0.3488372093023256,0.0,0.0,0.0,0.0
0.3521594684385382,0.0,0.0,0.0,0.0
0.3554817275747508,0.0,0.0,0.0,0.0
0.3588039867109635,0.0,0.0,0.0,0.0
0.36212624584717606,0.0,0.0,0.0,0.0
0.3654485049833887,0.0,0.0,0.0,0.0
0.3687707641196013,0.0,0.0,0.0,0.0
0.37209302325581395,0.0,0.0,0.0,0.0
0.3754152823920266,0.0,0.0,0.0,0.0
0.3787375415282392,0.0,0.0,0.0,0.0
0.38205980066445183,0.0,0.0,0.0,0.0
0.3853820598006645,0.0,0.0,0.0,0.0
0.38870431893687707,0.0,0.0,0.0,0.0
0.3920265780730897,0.0,0.0,0.0,0.0
0.3953488372093023,0.0,0.0,0.0,0.0
0.39867109634551495,0.0,0.0,0.0,0.0
0.4019933554817276,0.0,0.0,0.0,0.0
0.4053156146179402,0.0,0.0,0.0,0.0
0.40863787375415284,0.0,0.0,0.0,0.0
0.4119601328903654,0.0,0.0,0.0,0.0
0.4152823920265781,0.0,0.0,0.0,0.0
0.4186046511627907,0.0,0.0,0.0,0.0
0.4219269102990033,0.0,0.0,0.0,0.0
0.42524916943521596,0.0,0.0,0.0,0.0
0.42857142857142855,0.0,0.0,0.0,0.0
0.4318936877076412,0.0,0.0,0.0,0.0
0.43521594684385384,0.0,0.0,0.0,0.0
0.43853820598006643,0.0,0.0,0.0,0.0
0.4418604651162791,0.0,0.0,0.0,0.0
0.44518272425249167,0.0,0.0,0.0,0.0
0.4485049833887043,0.0,0.0,0.0,0.0
0.45182724252491696,0.0,0.0,0.0,0.0
0.45514950166112955,0.0,0.0,0.0,0.0
0.4584717607973422,0.0,0.0,0.0,0.0
0.46179401993355484,0.0,0.0,0.0,0.0
0.46511627906976744,0.0,0.0,0.0,0.0
0.4684385382059801,0.0,0.0,0.0,0.0
0.4717607973421927,0.0,0.0,0.0,0.0
0.4750830564784053,0.0,0.0,0.0,0.0
0.47840531561461797,0.0,0.0,0.0,0.0
0.48172757475083056,0.0,0.0,0.0,0.0
0.4850498338870432,0.0,0.0,0.0,0.0
0.4883720930232558,0.0,0.0,0.0,0.0
0.49169435215946844,0.0,0.0,0.0,0.0
0.4950166112956811,0.0,0.0,0.0,0.0
0.4983388704318937,0.0,0.0,0.0,0.0
0.5016611295681063,0.0,0.0,0.0,0.0
0.5049833887043189,0.0,0.0,0.0,0.0
0.5083056478405316,0.0,0.0,0.0,0.0
0.5116279069767442,0.0,0.0,0.0,0.0
0.5149501661129569,0.0,0.0,0.0,0.0
0.5182724252491694,0.0,0.0,0.0,0.0
0.521594684385382,0.0,0.0,0.0,0.0
0.5249169435215947,0.0,0.0,0.0,0.0
0.5282392026578073,0.0,0.0,0.0,0.0
0.53156146179402,0.0,0.0,0.0,0.0
0.5348837209302325,0.0,0.0,0.0,0.0
0.5382059800664452,0.0,0.0,0.0,0.0
0.5415282392026578,0.0,0.0,0.0,0.0
0.5448504983388704,0.0,0.0,0.0,0.0
0.5481727574750831,0.0,0.0,0.0,0.0
0.5514950166112956,0.0,0.0,0.0,0.0
0.5548172757475083,0.0,0.0,0.0,0.0
0.5581395348837209,0.0,0.0,0.0,0.0
0.5614617940199336,0.0,0.0,0.0,0.0
0.5647840531561462,0.0,0.0,0.0,0.0
0.5681063122923588,0.0,0.0,0.0,0.0
0.5714285714285714,0.0,0.0,0.0,0.0
0.574750830564784,0.0,0.0,0.0,0.0
0.5780730897009967,0.0,0.0,0.0,0.0
0.5813953488372093,0.0,0.0,0.0,0.0
0.584717607973422,0.0,0.0,0.0,0.0
0.5880398671096345,0.0,0.0,0.0,0.0
0.5913621262458472,0.0,0.0,0.0,0.0
0.5946843853820598,0.0,0.0,0.0,0.0
0.5980066445182725,0.0,0.0,0.0,0.0
0.6013289036544851,0.0,0.0,0.0,0.0
0.6046511627906976,0.0,0.0,0.0,0.0
0.6079734219269103,0.0,0.0,0.0,0.0
0.6112956810631229,0.0,0.0,0.0,0.0
0.6146179401993356,0.0,0.0,0.0,0.0
0.6179401993355482,0.0,0.0,0.0,0.0
0.6212624584717608,0.0,0.0,0.0,0.0
0.6245847176079734,0.0,0.0,0.0,0.0
0.627906976744186,0.0,0.0,0.0,0.0
0.6312292358803987,0.0,0.0,0.0,0.0
0.6345514950166113,0.0,0.0,0.0,0.0
0.6378737541528239,0.0,0.0,0.0,0.0
0.6411960132890365,0.0,0.0,0.0,0.0
0.6445182724252492,0.0,0.0,0.0,0.0
0.6478405315614618,0.0,0.0,0.0,0.0
0.6511627906976745,0.0,0.0,0.0,0.0
0.654485049833887,0.0,0.0,0.0,0.0
0.6578073089700996,0.0,0.0,0.0,0.0
0.6611295681063123,0.0,0.0,0.0,0.0
0.6644518272425249,0.0,0.0,0.0,0.0
0.6677740863787376,0.0,0.0,0.0,0.0
0.6710963455149501,0.0,0.0,0.0,0.0
0.6744186046511628,0.0,0.0,0.0,0.0
0.6777408637873754,0.0,0.0,0.0,0.0
0.6810631229235881,0.0,0.0,0.0,0.0
0.6843853820598007,0.0,0.0,0.0,0.0
0.6877076411960132,0.0,0.0,0.0,0.0
0.6910299003322259,0.0,0.0,0.0,0.0
0.6943521594684385,0.0,0.0,0.0,0.0
0.6976744186046512,0.0,0.0,0.0,0.0
0.7009966777408638,0.0,0.0,0.0,0.0
0.7043189368770764,0.0,0.0,0.0,0.0
0.707641196013289,0.0,0.0,0.0,0.0
0.7109634551495017,0.0,0.0,0.0,0.0
0.7142857142857143,0.0,0.0,0.0,0.0
0.717607973421927,0.0,0.0,0.0,0.0
0.7209302325581395,0.0,0.0,0.0,0.0
0.7242524916943521,0.0,0.0,0.0,0.0
0.7275747508305648,0.0,0.0,0.0,0.0
0.7308970099667774,0.0,0.0,0.0,0.0
0.7342192691029901,0.0,0.0,0.0,0.0
0.7375415282392026,0.0,0.0,0.0,0.0
0.7408637873754153,0.0,0.0,0.0,0.0
0.7441860465116279,0.0,0.0,0.0,0.0
0.7475083056478405,0.0,0.0,0.0,0.0
0.7508305647840532,0.0,0.0,0.0,0.0
0.7541528239202658,0.0,0.0,0.0,0.0
0.7574750830564784,0.0,0.0,0.0,0.0
0.760797342192691,0.0,0.0,0.0,0.0
0.7641196013289037,0.0,0.0,0.0,0.0
0.7674418604651163,0.0,0.0,0.0,0.0
0.770764119601329,0.0,0.0,0.0,0.0
0.7740863787375415,0.0,0.0,0.0,0.0
0.7774086378737541,0.0,0.0,0.0,0.0
0.7807308970099668,0.0,0.0,0.0,0.0
0.7840531561461794,0.0,0.0,0.0,0.0
0.7873754152823921,0.0,0.0,0.0,0.0
0.7906976744186046,0.0,0.0,0.0,0.0
0.7940199335548173,0.0,0.0,0.0,0.0
0.7973421926910299,0.0,0.0,0.0,0.0
0.8006644518272426,0.0,0.0,0.0,0.0
0.8039867109634552,0.0,0.0,0.0,0.0
0.8073089700996677,0.0,0.0,0.0,0.0
0.8106312292358804,0.0,0.0,0.0,0.0
0.813953488372093,0.0,0.0,0.0,0.0
0.8172757475083057,0.0,0.0,0.0,0.0
0.8205980066445183,0.0,0.0,0.0,0.0
0.8239202657807309,0.0,0.0,0.0,0.0
0.8272425249169435,0.0,0.0,0.0,0.0
0.8305647840531561,0.0,0.0,0.0,0.0
0.8338870431893688,0.0,0.0,0.0,0.0
0.8372093023255814,0.0,0.0,0.0,0.0
0.840531561461794,0.0,0.0,0.0,0.0
0.8438538205980066,0.0,0.0,0.0,0.0
0.8471760797342193,0.0,0.0,0.0,0.0
0.8504983388704319,0.0,0.0,0.0,0.0
0.8538205980066446,0.0,0.0,0.0,0.0
0.8571428571428571,0.0,0.0,0.0,0.0
0.8604651162790697,0.0,0.0,0.0,0.0
0.8637873754152824,0.0,0.0,0.0,0.0
0.867109634551495,0.0,0.0,0.0,0.0
0.8704318936877077,0.0,0.0,0.0,0.0
0.8737541528239202,0.0,0.0,0.0,0.0
0.8770764119601329,0.0,0.0,0.0,0.0
0.8803986710963455,0.0,0.0,0.0,0.0
0.8837209302325582,0.0,0.0,0.0,0.0
0.8870431893687708,0.0,0.0,0.0,0.0
0.8903654485049833,0.0,0.0,0.0,0.0
0.893687707641196,0.0,0.0,0.0,0.0
0.8970099667774086,0.0,0.0,0.0,0.0
0.9003322259136213,0.0,0.0,0.0,0.0
0.9036544850498339,0.0,0.0,0.0,0.0
0.9069767441860465,0.0,0.0,0.0,0.0
0.9102990033222591,0.0,0.0,0.0,0.0
0.9136212624584718,0.0,0.0,0.0,0.0
0.9169435215946844,0.0,0.0,0.0,0.0
0.920265780730897,0.0,0.0,0.0,0.0
0.9235880398671097,0.0,0.0,0.0,0.0
0.9269102990033222,0.0,0.0,0.0,0.0
0.9302325581395349,0.0,0.0,0.0,0.0
0.9335548172757475,0.0,0.0,0.0,0.0
0.9368770764119602,0.0,0.0,0.0,0.0
0.9401993355481728,0.0,0.0,0.0,0.0
0.9435215946843853,0.0,0.0,0.0,0.0
0.946843853820598,0.0,0.0,0.0,0.0
0.9501661129568106,0.0,0.0,0.0,0.0
0.9534883720930233,0.0,0.0,0.0,0.0
0.9568106312292359,0.0,0.0,0.0,0.0
0.9601328903654485,0.0,0.0,0.0,0.0
0.9634551495016611,0.0,0.0,0.0,0.0
0.9667774086378738,0.0,0.0,0.0,0.0
0.9700996677740864,0.0,0.0,0.0,0.0
0.973421926910299,0.0,0.0,0.0,0.0
0.9767441860465116,0.0,0.0,0.0,0.0
0.9800664451827242,0.0,0.0,0.0,0.0
0.9833887043189369,0.0,0.0,0.0,0.0
0.9867109634551495,0.0,0.0,0.0,0.0
0.9900332225913622,0.0,0.0,0.0,0.0
0.9933554817275747,0.0,0.0,0.0,0.0
0.9966777408637874,0.0,0.0,0.0,0.0
1.0,0.0,0.0,0.0,0.0


==> data/eigen_general_16/eigenvectors_relative_error.csv <==
matrix\type,BFloat16,Float16,LinearTakum16,Posit16
AG-Monien/L,1.12868153178717204081318259361668213e+00,9.55513645048616340805904669837544691e-01,7.86328547425217587056180328828125330e-01,7.16789639844815491145623274134025066e-01
AG-Monien/cage,1.24954791956503693831171043241062850e+00,1.25709345261122073573592472890038681e+00,1.26191276230715990679686459645982571e+00,1.22467985246742077076645860367955386e+00
AG-Monien/diag,-Inf,-Inf,-Inf,-Inf
AG-Monien/grid1,6.52806708607425067682283123611946074e-01,2.47859183101264229972907957491304864e-01,5.33426230769000890165984693159081041e-01,3.87708369743285721371952727178685333e-01
AG-Monien/grid1_dual,5.55923577051494106566452977184194234e-01,3.45190450264952745792603246896590043e-01,3.18685876528124936364321796907054567e-01,1.18219216771082880537633223062477147e-01
AG-Monien/grid2,-Inf,1.07033921271876150641961125558400441e+00,1.20201603603835825672108624835080215e+00,1.08636329853271672192840813821798522e+00
AG-Monien/grid2_dual,-Inf,1.05148093214100843993829360929580582e+00,9.65366220168347855802427658909377025e-01,9.29893109783250513642028276166131281e-01
AG-Monien/netz4504,-Inf,7.37573918021320795891740422488083621e-01,8.00445804476519206630357745257592949e-01,6.11820309385368461620427229664867218e-01
AG-Monien/netz4504_dual,1.04248894424674952950546255114189843e+00,4.11354759504074549871783428312869283e-01,6.08262241805835142916103030148342330e-01,5.22532116706360485178698414074262861e-01
AG-Monien/stufe,1.18133610203286458789781470186486067e+00,9.69680443991666230346320932795164873e-01,9.61625462880356430394087589698832135e-01,8.73586725791053086685807871740344024e-01
AG-Monien/ukerbe1,-Inf,7.17962827138105816057816843405040065e-01,8.50666481514139679725547551170518121e-01,1.01468702003495248563159042971067798e+00
AG-Monien/ukerbe1_dual,-Inf,8.73286985135790080818835091122673336e-01,7.89374803075921370773625558879946919e-01,7.85315783427049304794631097530695608e-01
Arenas/celegans_metabolic,8.05232313662138368440693529557861392e-02,2.64816415919771700792232308507322090e-02,1.99234752914099265200463622717836882e-02,1.53537147086083574799883069886470233e-02
Arenas/email,4.10002934191889612567628940123568431e-01,1.64261597500222525986405836085053996e-01,3.03901690142233297255135475260048283e-01,8.34779950952759402578381563166462079e-02
Arenas/jazz,1.44266142985993207081424855189779958e-01,3.21666031584094976727588711508065258e-02,5.69850141185925920121361242244207578e-02,1.64655812585091970668779551173330154e-02
Bai/bfwb398,1.13674063792374739935521510053462920e+00,Inf,9.81765570446638103406194720775993058e-01,-Inf
Bai/bfwb62,9.39769605184777083445299561604394832e-01,Inf,6.85708203862943508788232146236084267e-01,-Inf
Bai/bfwb782,1.23217932814067935258461679046999670e+00,Inf,-Inf,-Inf
Bai/mhd3200b,7.00948178086582780335332995686077452e-01,Inf,5.79586316785220450730420959458949416e-01,Inf
Bai/mhdb416,6.47484594170286029384460570316375167e-01,Inf,7.14078801575898009756945323289457399e-01,Inf
Bai/odepb400,1.23409163568053638059523312630991882e+00,Inf,1.25445829825460290071840785950098391e+00,-Inf
Barabasi/NotreDame_yeast,7.51720804254814805459114399063218164e-01,1.08710889695995626129450426596740753e-01,7.37100395994025760871944066821237785e-02,6.12650434614569194372607050583748803e-02
Bates/Chem97ZtZ,6.38587416080254086802760335390631028e-01,3.32512206235681653363835609836904995e-01,4.14302901259786391210331768606435030e-01,3.98855000944417306194492102780541805e-01
Boeing/bcsstm37,1.29781685767263303632130417537117278e+00,Inf,1.20552936238920750400112789231591077e+00,-Inf
Boeing/bcsstm38,1.20403944752914464021487090993063181e+00,Inf,-Inf,Inf
Cunningham/m3plates,1.24448820602533489006463598017126032e+00,6.55058063286934442362047192931035132e-01,8.46855538366002770559256538997063821e-01,8.80305817727387872869026663883861903e-01
DIMACS10/chesapeake,2.43266915687663314473475676096107603e-01,2.48743172372483713726199401627707411e-02,2.31936729497210335858314755806824614e-02,1.66748300848123694936629685224506064e-02
DIMACS10/delaunay_n10,1.09355099450186464391051546379874141e+00,7.27945574022513549595283334790345330e-01,7.15849826718761886386518260468051029e-01,6.91984443117234040383031769321020286e-01
DIMACS10/delaunay_n11,-Inf,8.65338304815457736197462045548647208e-01,8.42106578333697389311048786314177943e-01,6.79603174261204709305011080211482309e-01
DIMACS10/uk,-Inf,1.02959507478625731520359809991118743e+00,1.16646178217621001715131180512150043e+00,9.77979331250111580117318941981977745e-01
FIDAP/ex32,1.51913015611572261592134544778878152e-01,4.46670078344826364693277732912698381e-02,7.27421876044931272574643674420488305e-02,3.95249465209668743634056824502627906e-02
FIDAP/ex5,1.05323622073268298389643646562017453e-01,Inf,2.74502812969933862018413226789724903e-01,1.13453299290057992550593119381226705e+00
GHS_indef/laser,-Inf,-Inf,-Inf,-Inf
Gleich/minnesota,-Inf,7.11937485720863450612282883059432159e-01,8.00189204412711542236689965173593947e-01,5.48926069368226750848672061865086675e-01
Gset/G11,1.04776885050943567019691893906063285e+00,8.76968414158376049258838217217623218e-01,9.04846148563332897202789538648103427e-01,7.08282307460678830055764447195756591e-01
Gset/G12,1.04162637818590445421881717554644670e+00,6.47759004300883778589762838380575550e-01,6.87206584659218115939656848814735178e-01,5.88970256317319814938054131345961908e-01
Gset/G13,1.04796610158729802250776768203709264e+00,6.12813983709657302536337182042332679e-01,6.70278529481679963183759054749490346e-01,5.69650898513523168590583680799456333e-01
Gset/G14,-Inf,1.49894519871545221690876703772557425e-01,3.16300683411004123047052281889036013e-01,1.97149087322405621946845217175640357e-01
Gset/G15,4.40587240964098509481638422969825196e-01,7.45208666843575423303831884652162750e-02,2.31352444276097838295690782968503411e-01,7.12659988427494172923979715838145959e-02
Gset/G16,5.55866466932620552255573133289320626e-01,1.00994325574111648513917719164143064e-01,2.89084954389745171001228785671192162e-01,4.30817776233496157029879217014174699e-02
Gset/G17,-Inf,1.73306802786566441636772078984151545e-01,1.57568670857610266488393808556766784e-01,5.79842624695729453552381217203555356e-02
Gset/G18,4.86090472455226308079879234535690758e-01,1.02822308644943139569647922415779214e-01,2.34901130468878902528910260641135466e-01,4.64674048866031255591112160774786353e-02
Gset/G19,4.76181349233122282177631094362914880e-01,8.59114295399754078526518180224324132e-02,2.17235817382984914768675317295646541e-01,1.06086586108002696630131013564548272e-01
Gset/G20,4.90229186403628949485099442113453520e-01,1.01011042148429274104652401918784379e-01,9.08458547639391829422997104644941754e-02,5.33269032645964466385139637590414839e-02
Gset/G21,5.47884969490551183936339922062986546e-01,1.52091963535076859444397315316034698e-01,1.87942547861984291229394840694100234e-01,1.35558025911599592852602531678707606e-01
Gset/G32,1.19348474775374628237222480145665280e+00,7.27196186245544422788823242382156752e-01,9.39514758955653886238045873472627416e-01,8.40431634542385541089644409874328526e-01
Gset/G33,1.12858623269285078702880959697783195e+00,7.90852780081885670767531719931869672e-01,8.94525745241620071997508433821916531e-01,9.05676656680820504554660658241153424e-01
Gset/G34,1.11181242109520792338127260317440171e+00,7.34240502094061392652749828134084490e-01,7.55311050190997937131965878489709702e-01,6.53775419496565765973763893277425689e-01
Gset/G43,1.01348662020670820383970309122650414e+00,5.59283239140567768072118932868175616e-01,6.46435980984144911509180293881229787e-01,6.30424461577183739939068326805231423e-01
Gset/G44,9.46596127811727601070969793800107807e-01,7.21698361701778202216963864796972077e-01,6.50589149285012364454885588994273644e-01,4.48805405110111607497744405221772187e-01
Gset/G45,1.01958758969092385015450474053079522e+00,5.93106351095569253738780711213616887e-01,6.87904342103110026720835481231182032e-01,5.87860278378189861852877662103512431e-01
Gset/G46,1.01536581770246186297396695920979910e+00,5.26501039943467288014443661531983854e-01,5.76866980394419472796950669443648985e-01,3.86481521306415479276843618370240454e-01
Gset/G47,9.57943240183722217978938065287361253e-01,5.89890431279251741538820854807285852e-01,7.38801440292020304994597900900466186e-01,5.48204065485960233098293327823767634e-01
Gset/G48,-Inf,1.17558183772834663693661294172075488e+00,1.01856091842418483014345724075208474e+00,1.01668021227338497670972777283754783e+00
Gset/G49,-Inf,1.03235272704151602167593215623913305e+00,1.02122096312890387992192158378938286e+00,1.13422983073700001467032770421139297e+00
Gset/G50,1.20673782256349988684281438027532765e+00,1.07597118243219157402896540050680422e+00,9.95073658093644505306628515606841807e-01,7.70672294331506533006222166673558262e-01
Gset/G51,-Inf,2.68105459123310372066132547864168212e-01,2.42723002751039836352588965845307612e-01,2.30348562574826583046244673903755636e-01
Gset/G52,-Inf,2.74879521359268356073105986626892943e-01,2.10769743470464341822195796627839218e-01,1.42715816760628108717156482126657450e-01
Gset/G53,-Inf,1.46926785362359817166016336746522960e-01,1.24362865067335048064976058894678057e-01,7.37952449258803662723896985653853053e-02
Gset/G54,-Inf,8.72520502456687232220230183613729287e-02,1.50299735541572403747487044384711913e-01,6.31526811504311269733623680007228481e-02
Gset/G57,-Inf,7.43569220252314225129429136746221100e-01,8.55220196202984478404548727595441622e-01,8.06442368373765141030057743888886176e-01
HB/1138_bus,8.95095514214592312867424870692156176e-01,8.34469337048940371576142179561835413e-01,5.13989813166775454998809120934447895e-01,7.66109309206022794304861830795958844e-01
HB/494_bus,4.44117760775565560208656859419097538e-01,4.68575557250072569404362174637799458e-01,4.72707021310218949533588797236553804e-01,3.40714172734594135753867115987317814e-01
HB/662_bus,3.27371026684525812715372452567251659e-01,-Inf,2.77535813553547340507941118470761019e-01,2.52122096312092912484336719493682465e-01
HB/685_bus,4.81874134313504768021542682110679657e-01,3.33798976878479897872147365888122174e-01,2.47565727533401927416946302357318871e-01,3.47940374299331793501220254961595034e-01
HB/ash292,6.53835678245981929365410165427872276e-01,1.04912540874866407630013667418859332e-01,2.83137393204914620538488429633349026e-01,1.39373926379640908816942850176089381e-01
HB/ash85,3.48874849032977005100377659395157343e-01,4.78403613747498457713504234727767433e-02,5.85783329196800904274214974167731323e-02,2.85258715144992788457377667843656914e-02
HB/bcspwr01,4.36337300857621854459538300255303579e-01,7.00519721943265253751451995566166529e-02,5.01722993392323877984585151479960962e-02,4.89416396258218319187337770779084615e-02
HB/bcspwr02,5.41668691331180076172904123741299790e-01,5.94181236140678467328306305497092203e-02,5.38856812175173720315767709798578898e-02,1.97672950242790573406463073135872987e-02
HB/bcspwr03,4.23434739275155779280600311313451906e-01,1.05718351775153606092303511910452307e-01,2.73536935473481140867116936561604040e-01,2.18028339301285045328119081225567161e-01
HB/bcspwr04,4.55361143343476441534023302048822529e-01,1.95379522221723850712334884002214829e-01,1.56211978876905233068123166726403685e-01,5.86917622322393424930656848952239675e-02
HB/bcspwr05,7.48739663427680744312051760767439458e-01,2.71711005624106859390714952450627506e-01,3.62531172443169922015321805650073627e-01,4.56598323725700212530201926763311169e-01
HB/bcspwr06,9.09855938712758243817708849126651519e-01,3.92310221162758079086551152652958350e-01,4.09215040907427572402284974409530172e-01,4.09871372905600732533803204117193996e-01
HB/bcspwr07,8.30221573082704859304272930458475125e-01,4.15501917195766255729529033961497265e-01,6.88822900457087243739867900640373446e-01,5.36566638284837462680722783388517924e-01
HB/bcspwr08,9.02664964485319442553376022731992041e-01,5.69503239528537460123661099624501872e-01,5.57728363081770237724295679789150319e-01,5.01337143175005126544340560379478996e-01
HB/bcspwr09,9.35815807123282080599548412690190641e-01,4.65723963157521304711860315139706568e-01,5.47100192555100029119318315925790774e-01,5.41812957824547188982957372255547123e-01
HB/bcsstk01,4.58558786072643628323963459220266722e-01,Inf,5.01075664125840825673089926718108691e-01,2.55001956002622972132583964880667360e+08
HB/bcsstk02,3.50324242827015045905547723395348146e-01,Inf,3.76780129323201796766268656788436095e-01,4.85761290700353259323386540887546588e-01
HB/bcsstk03,5.72954603015370172274880832002694865e-01,Inf,4.03790397002512373575034154965725822e-01,2.50810086658970512917169306392455867e+08
HB/bcsstk04,8.36519416768137692487940429722585063e-01,Inf,1.03369161662106679079506666163431435e+00,Inf
HB/bcsstk05,4.87217291989974100572778928628885997e-01,Inf,5.38229113464012053853430386566767081e-01,4.49896596240693884354413560748983447e+17
HB/bcsstk06,9.58250875267667884572319163125836315e-01,Inf,1.02820037528140483230635860982591224e+00,Inf
HB/bcsstk07,9.58250875267667884572319163125836315e-01,Inf,1.02820037528140483230635860982591224e+00,Inf
HB/bcsstk08,6.23942021254217445031154075638993830e-01,Inf,5.19499853610053215709893491691179199e-01,2.62597478925021766555879989118488578e+08
HB/bcsstk09,1.09387715550027820395800501394841343e+00,Inf,1.00148705911289695645945974893724282e+00,2.00220055239004853535784820443018983e+08
HB/bcsstk19,7.45010784119902617781300381354798641e-01,Inf,-Inf,1.46459966572244154539455362424480690e+08
HB/bcsstk20,5.34096786113463657807897933671079801e-01,Inf,8.38023128418543425762912721541061086e-01,2.32794235883724458494588325063855989e+08
HB/bcsstk22,4.95248366081564620427582322334415143e-01,Inf,5.92990331949257737995124825508401425e-01,2.45501820687312577427939642557398577e+08
HB/bcsstm01,1.01888673162436523328099031663348425e+00,1.00785317403675533127725098633371925e+00,1.00798395665703503900686688181729429e+00,9.68300081600069072187683970686398714e-01
HB/bcsstm02,8.16889505037156098505225095323627620e-01,1.12048843277493283214499519880345079e+00,1.09849317196780173676639961905108270e+00,1.13180798450284435682516561579210228e+00
HB/bcsstm03,6.43484783483290561715849591059291790e-01,3.53344444769148015567487517789997496e-01,2.28201580587655689828631273461950988e-01,2.79149303918517718166601865409344283e-01
HB/bcsstm04,8.39178299717818337487510128172377760e-01,8.83019073403476121884578109518048595e-01,1.00407733423569317477800285925061850e+00,9.21480012104427950250598634293528614e-01
HB/bcsstm05,8.47652306342390708247271471361483968e-01,9.06929149167678930065460041423873663e-01,8.77681645792326573769283654065881366e-01,8.60078852877448702441013123883746865e-01
HB/bcsstm06,9.93637563206888468714541780098307210e-01,-Inf,9.57084734055071572773204065624435762e-01,1.04731832833370571738516684896027216e+00
HB/bcsstm07,9.01738923567286081827837284281430987e-01,Inf,8.52366119495741887993665704513280607e-01,Inf
HB/bcsstm08,-Inf,Inf,7.57589565030434662879446339327767259e-01,8.88445443508447132689193435383269749e-01
HB/bcsstm09,1.27916259351079972798732248977664502e+00,Inf,1.29937435168452885343813426216042160e+00,1.34792418045980578118081002660604158e+00
HB/bcsstm11,-Inf,1.26217455579762023528228320837825867e+00,1.29735534560695940442950962078212761e+00,1.24907007191830916879144689191138125e+00
HB/bcsstm12,1.08642047508420934143841319994541586e+00,Inf,8.12932764637525459265597199627724176e-01,8.39476333552207107219922965074622211e-01
HB/bcsstm19,4.40128297123741286538870696941903012e-01,Inf,4.24435335821624567008986633912866856e-01,1.93564579517427176268487600829186276e+08
HB/bcsstm20,4.97449467111019503372271703433639407e-01,Inf,6.32417995709468263989322665340524701e-01,1.49502514514989098272522672482349598e+17
HB/bcsstm21,-Inf,Inf,1.32161748302787838926310100370548517e+00,1.34615151023394063303872531675771784e+00
HB/bcsstm22,9.79092299939907527672649523609038097e-01,Inf,7.68609143674313405283645308484973218e-01,6.03623342920919344321358520926034295e-01
HB/bcsstm23,5.50561863993619350545924158195887106e-01,Inf,7.42802489860386670210834837164967088e-01,7.12715226788148745200197269957191226e+17
HB/bcsstm24,7.20530748822612468690377178940281785e-01,Inf,6.91641841807960072181092889113341246e-01,1.54496046272872613425447847132456965e+08
HB/bcsstm25,1.06411564982368434360410317208355499e+00,Inf,1.06529843604338330581132971555789961e+00,1.39695915183162021755811513786465367e+00
HB/bcsstm26,7.86933828406246687346641179248870964e-01,Inf,7.13386334616077440061872677845734081e-01,7.20132733489118287366129438429252012e-01
HB/blckhole,-Inf,3.87941322025154643369236032366771478e-01,6.66554505549360652591132377749355694e-01,4.18223606692063283896575163569004833e-01
HB/can_1054,7.29198596499747088724303083539759094e-01,2.42418466744135530966769091810376879e-01,1.69978582302374554728644178525510213e-01,1.04575978374213642493245772251831771e-01
HB/can_1072,7.44181960125751474702776832116887962e-01,3.31821637739294501895668631160247278e-01,3.84496463284443312132283904613517406e-01,3.32686430718730685902800236544697845e-01
HB/can_144,6.69872339176865867814588816007847172e-01,5.79872818633210273499080169415306817e-02,4.98596989194740808642217431550315963e-02,2.89198965839326020650930123773571057e-02
HB/can_161,3.37469930566305387245837787475645656e-01,6.65533848339633942400907433573819132e-02,6.48137026320813693751313586447179620e-01,4.36517371911022287867369814132400220e-02
HB/can_187,6.81052168522869873721557063345410214e-01,5.79306392806010111895604791673797094e-01,5.10599843838099605524045311857697535e-01,4.81088952118124176289058362684899028e-01
HB/can_229,6.95030009879848868164828157527561353e-01,1.81835775724634783813464286201632721e-01,1.19558454713588760634864094100762255e-01,9.06855692418328804322490662800102665e-02
HB/can_24,1.18023305514322755459755192540496342e-01,8.10412269972214743328090354481071702e-03,3.08955819789222971831642027390970485e-02,1.91411056034498818442304408916638523e-02
HB/can_256,4.57408244713534529067421313365507271e-01,5.92511708816072622341309954529747663e-02,1.16274107990312897291209614897258314e-01,1.04945373908456510472419151495297828e-01
HB/can_268,3.00398744648012938290582827764583465e-01,7.57852487209005138380963963480354406e-02,1.76901769387808109232430878339737243e-01,2.07439403138897687484236622908320437e-02
HB/can_292,5.63042763357006877379801203427334209e-01,2.32473750003839796464826050966937849e-01,2.54710376673574973361278203325760405e-01,2.31096670758002306489674002274253576e-01
HB/can_445,7.78033895120190666289428821369725585e-01,3.87451016689023633207497720332343096e-01,6.00746357826693882490107545097765894e-01,4.95344459379090529573960460884581302e-01
HB/can_61,3.28674842416167708266323479109230034e-01,2.14189646952061665376062920441466721e-01,2.02989056277203408214754762918201099e-01,4.95088351159289381828648721934266583e-02
HB/can_62,5.43907781505549964376180105897373331e-01,1.09107934257191691581824094933462118e-01,1.97730417570010510764674024518179369e-01,6.75968807234854374042216697805991865e-02
HB/can_634,6.71013740171034633159468807552228461e-01,1.73270722915708359774691120650631178e-01,1.29741859030858301345116999952508205e-01,9.27316903221158845581452060792179177e-02
HB/can_715,4.78875444030138197945948339571342625e-01,2.31800693985776108067632262542788234e-01,3.70917521783081419287112190138908299e-01,1.58382644027979216648216135800168544e-01
HB/can_73,3.37304409393408365268607145243507551e-01,6.40821215919621194274986870626248293e-02,6.52922665232547591584147824963455457e-02,4.21568510323166041926976379473029907e-02
HB/can_838,8.19089177086975923687247150974873864e-01,1.63937456573359085407205841201978044e-01,4.00506862376427741365687271403445661e-01,2.26335660524998260304981545530492649e-01
HB/can_96,3.14716332086251727670838208798367568e-01,1.37550357140681782817603091223411041e-01,1.40208970584936027657335058452358665e-01,2.19747605886438318301903786050487442e-01
HB/dwt_1005,2.90668560334996993244523405155314768e-01,1.03420495509385739679389646541330358e-01,5.88413149412806414206006071574531319e-01,5.83622800299641240793700392849864442e-02
HB/dwt_1007,1.18600549190915453922418382475543313e+00,7.82782232162838352790694238294865537e-01,8.21506632742140494619380114771425423e-01,5.25523383800032761206080226941181306e-01
HB/dwt_1242,9.90544675359700113344011589046964223e-01,6.58187921365199126596708103789897862e-01,6.21740005070122301090569465086823078e-01,5.50534248940827588804701952309848140e-01
HB/dwt_162,4.94118110338717271907296714661453989e-01,2.74487167267075590874254700957587337e-01,4.92809982783447556456187557293867133e-02,5.39171044124141021244846309731378328e-02
HB/dwt_193,3.79094250233168041350784538331961946e-01,5.74408262237029463274321007328910228e-02,7.34321609084433507664233835506400537e-02,2.23358311684252592641413638182115203e-02
HB/dwt_198,8.25537591042938655978736658628465209e-01,4.34557673771177631648716141099520834e-01,4.06446477880045758746608132281698424e-01,2.13399361422922864896486094387723634e-01
HB/dwt_209,5.22397256290429791444406533590932957e-01,9.42130699007987304769455547251787611e-02,1.93560911385607472294018182802211949e-01,7.57472678085037934982115023346334350e-02
HB/dwt_221,5.68246336604499357619719824324779206e-01,3.18648942303317663517251273778784237e-01,1.49988523856043522124851179211734206e-01,1.22958195992894372308603197375702363e-01
HB/dwt_234,6.64601574678176128424474840508318314e-01,2.43965676586182166955632772266484100e-01,2.41028691532925654493380041274607650e-01,2.61338988905744577880332563394457083e-01
HB/dwt_245,5.34249425726099309132461621123738686e-01,9.04171992794969362064246059814031368e-02,3.18379661329385610578502632601055543e-01,5.82250328602095491427649351378716220e-02
HB/dwt_307,6.46901070878502410081960086805111044e-01,1.28298345031400825348536102519985349e-01,1.95554878537367231201803075159273669e-01,1.10740883272198186200749788060415213e-01
HB/dwt_310,7.00834298500616114941088339235327478e-01,3.86318156574760550185152155281273903e-01,4.13703483411778597687721080272846165e-01,2.44751851020635365218249541095515793e-01
HB/dwt_346,3.32145871017580249074064515463574653e-01,1.31583421810756058201695662953754609e-01,2.24461383820411025705053425830071521e-01,1.07878298386949128482685589968798809e-01
HB/dwt_361,7.53767966806942453972400219516794021e-01,4.50727225251659022298755119478591736e-01,4.06451520845651981005927919026664945e-01,2.47933083319276343932620320285296184e-01
HB/dwt_419,8.27115272865616761251672442068258562e-01,4.59106812543823747983277116734215410e-01,5.69905163565294162695519403329198444e-01,3.80557348956947027330657074489226022e-01
HB/dwt_492,8.58727444068779839276281596351223698e-01,2.68396027569419730999351313500924019e-01,4.79476390069182552406878591782320518e-01,3.30265191677477511534286847994901952e-01
HB/dwt_503,4.46143771976179352618654598060653236e-01,1.08401843221501419486764511382255176e-01,8.37973633119384919686277449810471177e-02,3.63248979978882946716872452259954172e-02
HB/dwt_512,5.21773515939278207500131253219783866e-01,4.35620029808752070306960740234658485e-01,3.69190444976898917688930176564847667e-01,3.09930825309931688114921614031542743e-01
HB/dwt_59,5.30283446458755081917548264667288132e-01,1.21848521146554168802843806316323409e-01,1.46476504663676369700282409742306148e-01,8.89558630702354656094721901240400561e-02
HB/dwt_592,8.62306582733580916605787264708150917e-01,3.46134876504145640001703767479112967e-01,4.05175437358992998195455620911699413e-01,1.55970708620074528582782637358762859e-01
HB/dwt_607,6.64851408771222947016144601328778628e-01,3.91776114142888518624777723579464370e-01,4.16348598347255599792550364823842574e-01,4.42550135608974497620810400562772323e-01
HB/dwt_66,5.98199603429944960182200383706381657e-01,1.60404394899744786095742995247686774e-01,1.35119435220096160734976787561488830e-01,9.26529248170093774189175365356431966e-02
HB/dwt_72,3.93386807955156139955758788111441713e-01,3.49752238660756099248801311585923668e-01,4.24881384911388846359486082679843891e-01,1.24252155869044975123301483865347586e-01
HB/dwt_758,8.81460095951691249729337319902349672e-01,4.40588118078705358758304229687967884e-01,7.97390332560295292316126666772258845e-01,5.34116005600209325194803605700110717e-01
HB/dwt_869,6.81483872708640857354142510160701692e-01,3.80770836435379519189462457964773909e-01,5.21133214323144883949928391469176782e-01,5.02786310063712432160743361410636194e-01
HB/dwt_87,3.89097921378631057961862290525339727e-01,1.01011352528004516047849558078826945e-01,2.24091607406080351184285942353273569e-01,3.67099058444744836812442739693352616e-02
HB/dwt_878,1.07844250944825045223685357921499810e+00,6.21845110897045775528058384936789430e-01,5.89814405524212664088342744533940597e-01,4.91749873671871822098466838064434165e-01
HB/dwt_918,9.74853804443315747504342923281554897e-01,5.55456298260538651918808830451676050e-01,7.07358977755516716396978622375853006e-01,6.28079423326684215260326146526888188e-01
HB/dwt_992,9.43581628563825663508954628603343627e-01,3.74563982164255727958004600783994252e-01,4.29166522571535130204861785411458221e-01,2.82337223386429864474516280380131379e-01
HB/eris1176,4.76875528342156003650459158429517749e-01,4.89495342439073494919626297409013696e-01,5.08390516303882755177250392044429942e-01,4.79745350049029934193534816535774966e-01
HB/gr_30_30,1.25118161989678317087287456911876492e+00,1.07125247505885468970791928365484966e+00,9.45302643045873811227595479419627220e-01,8.44713853147505871947101817772595889e-01
HB/jagmesh1,1.09082147749376282667476934212897314e+00,6.69921613541492843535639238201994425e-01,7.44079309408374782338857689583981619e-01,6.82221920866129951533886419756127955e-01
HB/jagmesh2,1.09647844306460507368501926338442780e+00,6.14144005477284275453099712158795104e-01,4.73605485599455409588081583080238339e-01,6.15605209754046345120551649839499925e-01
HB/jagmesh3,1.03320999458715851914943290750472734e+00,4.79032992805309985913843518423537920e-01,4.93933581737535477938299645140167042e-01,3.09721484954649417859000633106566140e-01
HB/jagmesh4,-Inf,9.22659151206913137884194895133310611e-01,9.91643828088704890846286844827589521e-01,7.77475978229253487943302074129830387e-01
HB/jagmesh5,1.12111691782974622811776773515065575e+00,5.81335715630117383009726797606448017e-01,4.76949671045302437819348823802058396e-01,7.64484016398106589106052359761380510e-01
HB/jagmesh6,1.22560977000712780707108055596893762e+00,7.39439365826215325761783422852813734e-01,8.30773814211477200449300148511058531e-01,7.64854159966065872633366460928720257e-01
HB/jagmesh7,1.06409348152171488162936254083941544e+00,9.90264001538796180296371918837618914e-01,8.84702780592223487966420965750718154e-01,7.83655401900137959821791135867994494e-01
HB/jagmesh8,1.20205984248051687967157091205350499e+00,6.31107050671994166931374853889223493e-01,9.08502652860522500538826068114982881e-01,7.45754671786195184180589533681431343e-01
HB/jagmesh9,1.19298269585369517848371808906472367e+00,7.34619480279010827188233121830291530e-01,6.96301032204796608222402613388298140e-01,7.60297547052125536215748534094141791e-01
HB/lap_25,-Inf,-Inf,-Inf,-Inf
HB/lshp1009,1.09647844306460507368501926338442780e+00,6.14144005477284275453099712158795104e-01,4.73605485599455409588081583080238339e-01,6.15605209754046345120551649839499925e-01
HB/lshp1270,1.07226649641437825662761330669793618e+00,6.30381831210510861352187757676262256e-01,8.92332448765098779640817355092954736e-01,5.66800373602490295582550708516330736e-01
HB/lshp1561,-Inf,5.91990837183820121395108707975771302e-01,8.09661203410820630007750732314686492e-01,7.51855037777971764372263971531604795e-01
HB/lshp1882,-Inf,6.91294037114400470358220341609264158e-01,8.15929945262650554470321174818833394e-01,6.95461878737582432964676596506043799e-01
HB/lshp2233,-Inf,8.10485385706309203034629461659907760e-01,8.67340718187431129858421676594109113e-01,8.62735415974170036183670639657998630e-01
HB/lshp2614,-Inf,8.47668579134580272507788497285499016e-01,8.99055589364776090673068577937087994e-01,8.11499539136033961979490200440496062e-01
HB/lshp_265,7.62935127089297895079388876857181635e-01,1.73526783007600842641993146737405432e-01,3.05828739785109329036299069505316979e-01,3.06976098956959512274492270568446609e-01
HB/lshp_406,7.98771316643564326648480492806388891e-01,4.03252986242675532001165020723493479e-01,4.16225181218428366901028282198045183e-01,2.95898907125914743448929607366195743e-01
HB/lshp_577,8.21368575940479846837367819152909756e-01,4.87626382177406855822660726127119655e-01,6.14419719520583524235954452026455851e-01,4.41001944200547849969713137615182934e-01
HB/lshp_778,1.20693779488666798235428408259547068e+00,4.80319547395877060428304863403260965e-01,6.19270270697183429087106635418103643e-01,3.99055231240131026619668667443073256e-01
HB/lund_a,9.03771580136135485086363133067825516e-01,Inf,8.31402460747365064126569145087192743e-01,-Inf
HB/lund_b,5.50988251407573001264209946288839236e-01,Inf,3.48565577761299314280720080739212328e-01,3.80973266275844471515278481766198326e-01
HB/nos1,1.34068565210937038073912038905921964e+00,Inf,1.11607389640561095738100865731653487e+00,1.21284413159375885488851769778018569e+00
HB/nos2,1.29195994032370193394368255640702360e+00,Inf,-Inf,2.11763387497871913115170754319758208e+08
HB/nos3,9.50135064806788772408737483556322526e-01,Inf,9.73407415186326692767094804714316219e-01,7.97023941559293531613380089073075852e-01
HB/nos4,7.04572130952752767899192285742693917e-01,2.95925560109399746078605043616324070e-01,4.14786212085308992105176490607878171e-01,3.47293666872558020825275608732679255e-01
HB/nos5,6.03176888400321242868094311123810899e-01,Inf,7.66924774875856604061557329670689871e-01,8.65455568243317388069550365657109436e+07
HB/nos6,6.79908396294554560286336505255275243e-01,Inf,7.16839384890061047069472343948961541e-01,-Inf
HB/nos7,5.61631144540203102307560151583486537e-01,Inf,4.99847095018508689241257658175739006e-01,-Inf
HB/plat362,6.86703939954773600557393402037632822e-01,Inf,4.52299186662694492951637515939409104e-01,Inf
HB/saylr3,-Inf,-Inf,-Inf,-Inf
HB/sherman1,-Inf,-Inf,-Inf,-Inf
JGD_BIBD/bibd_81_2,1.29317140917592490860432253315686548e+00,1.33031919736278911720722919733314766e+00,1.33346105706596701604111357394925701e+00,1.33671213607754046499376141790069370e+00
JGD_SPG/EX1,8.48271241179114201740517909375959839e-01,7.83753090578377664194550057114241176e-01,8.94294691362131154501492294776720003e-01,8.31365233125455890170572596587303972e-01
JGD_SPG/EX2,6.83461106425157271687042931055344808e-01,7.46018249045530267279852455115680870e-01,7.53297117044877815237986588962406680e-01,8.15924742637490450980172864243199948e-01
JGD_Trefethen/Trefethen_150,1.00464289597355233822854382445344960e+00,6.60821701318008856297770288389822411e-01,6.25593124327110710830627677254811943e-01,6.90395336374559308317230773007836498e-01
JGD_Trefethen/Trefethen_20,1.64789410649154322409782051466724114e-01,3.57994569713132050280186437703959839e-02,2.58736053363154881253980476852597199e-02,2.10241307926121958582857397766787365e-02
JGD_Trefethen/Trefethen_200,8.63869546481153605447775680723071953e-01,4.91014895488889607420923798598320265e-01,8.30803600057564675028126522041531540e-01,7.64939501217391408114772396177459858e-01
JGD_Trefethen/Trefethen_200b,9.08367900473817082256499848423092479e-01,4.26493188526413763222072434416995779e-01,7.96119979834997117828955234253704344e-01,7.13667782773057564933759690407478610e-01
JGD_Trefethen/Trefethen_20b,2.06247397836756885622879744546576419e-01,2.39174166577148163385430561612726230e-02,2.93676591299951957900552930575551089e-02,1.38782613046260568192921309025501021e-02
JGD_Trefethen/Trefethen_300,9.91727574126075726288331516181943922e-01,-Inf,8.97696159155397784021533496936359265e-01,8.05870553975524470020032726418600373e-01
JGD_Trefethen/Trefethen_500,1.15956554567174649910395790719705880e+00,-Inf,1.09294565139353495015468252275173938e+00,1.05829393525780265955263222957382417e+00
JGD_Trefethen/Trefethen_700,1.10927780712505899834032121264936729e+00,-Inf,1.08660909698810365287660719187303804e+00,1.09015749032352808841957326354975742e+00
ML_Graph/Binaryalphadigs_10NN,5.62515704174554783674670233349819336e-01,1.77228240811274740135895570512620379e-01,2.20326173721989142861197385597608439e-01,2.47453171514088532125103674272196093e-01
ML_Graph/Ecoli_10NN,5.83047470563130540074850719526250634e-01,1.70922558781216325764839916051340859e-01,3.82421462102158211310796443535820940e-01,2.91713294940655455803653877407321342e-01
ML_Graph/Glass_10NN,4.59912550267245711514809268692352093e-01,8.52619097873302889601714651882950761e-02,1.09092746971883121540678774675057377e-01,8.99602641203895369801863308804866014e-02
ML_Graph/Olivetti_norm_10NN,5.39500850777536563029605183257572971e-01,2.54502206473834110505556826007404768e-01,4.23571499858869051799296769018376305e-01,3.69221019111722394493312530787507124e-01
ML_Graph/Spectro_10NN,5.76842670026923193758526863505705941e-01,1.76653811420647424102573895288846868e-01,2.57169878849791527621955489463969965e-01,3.17815279149162485077522749206906632e-01
ML_Graph/Vehicle_10NN,6.53236434382764064230366835706737786e-01,3.33973281243613238814428231642522789e-01,3.46514809861047090537095290233971022e-01,5.06806195181447339254873302057054016e-01
ML_Graph/YaleA_10NN,5.00289810822101170385200195151665788e-01,7.01856225238884800933254729874229541e-02,6.23418686049266632729228081411929353e-02,5.33285768398953332670164170198910045e-02
ML_Graph/breasttissue_10NN,2.85291547006599375810275018469166242e-01,1.38043770562605159049731484288056319e-01,3.29533702672194705399394141091870937e-01,2.94637302093325829341373661508072070e-02
ML_Graph/cnae9_10NN,2.41551531606899578149289639966177362e-01,1.31276632361342174684026956951726329e-01,7.85780393046930556467566751994595136e-02,6.82475070530928143682189194341361212e-02
ML_Graph/collins_15NN,7.51622508602957965373353744308002132e-01,2.84812237758818389250526022807984420e-01,2.15589038084661594870659423890691898e-01,1.71633381002224405240632734467857426e-01
ML_Graph/dermatology_5NN,6.74889295280816515836114135010149110e-01,3.80998685332168900488904751702000866e-01,3.15672273767574481976846163470916651e-01,3.60326719309061706797888940537714622e-01
ML_Graph/iris_dataset_30NN,2.18966035199105187137401506921337640e-01,1.78129641533796837918794348466913849e-02,2.61870215264694606127124517156651029e-02,1.36517626990904100008590754617179307e-02
ML_Graph/mice_10NN,7.30602996359089593333109714673996327e-01,2.72856904117580837393112310916922387e-01,3.75091872509027254365765460240205764e-01,2.78545236391813639035984117223699602e-01
ML_Graph/micromass_10NN,6.07451907627252547205289420877717315e-01,1.80905691521822860859077031711899516e-01,3.53539599645043388082291436756431980e-01,2.96165170447802985714768208726895098e-01
ML_Graph/umistfacesnorm_10NN,5.92885280581517171847697872874811821e-01,3.28770026251702982708493355150156739e-01,3.48538273764526249429117684777675046e-01,2.11992119997914358429327935902141544e-01
Mycielski/mycielskian5,8.19728877189840500404611880880499171e-01,6.34488230119558736346806485536238602e-01,6.37188595847327914638392031968507307e-01,6.11738081150712432199973188911134648e-01
Mycielski/mycielskian6,7.23493915787369600572521628571770401e-01,6.53531806368410956612451819457629209e-01,7.09410851254961834469725326895087723e-01,7.25272375479716173523182766013661091e-01
Mycielski/mycielskian7,6.09043495759020548677319413687400481e-01,1.33017597659341328669208209442591763e-01,3.78748929612348710453647352302549334e-01,4.72649406705823227024766977950740356e-01
Mycielski/mycielskian8,8.01905056496650870015685325197227141e-01,4.77886498541991272450800676934979071e-01,6.59827092021602225616977234348309531e-01,3.09918368149009202509370257929148609e-01
Mycielski/mycielskian9,9.90328505357721052123718351377389439e-01,5.03036195680836006536065489679367575e-01,5.26383040719192776347628743171960629e-01,3.75431009173889039208233637373272290e-01
Newman/adjnoun,3.85160118580161932774296331459727343e-01,8.60311567942933170644028469801844245e-02,6.99409813393302350718973850092233067e-02,2.93780794665881477617436182370984959e-02
Newman/dolphins,1.64976872029507562707068203352258170e-01,3.16913780715019175208634566516926315e-02,2.16577024477882064065955333751291317e-02,1.18600416307951265477220656917094814e-02
Newman/football,4.80233957379641615802677836850004279e-01,7.41390214319400653747722613278500342e-02,5.88923659100077683387407244330971647e-02,2.52008479071583473957180553974715508e-02
Newman/karate,9.57667232553463526368591933533183803e-02,9.73612736267637712419566741239072081e-02,2.30205602480568334848086291591900647e-02,5.15635997547970097639863295815389098e-03
Newman/lesmis,1.27620461551171098308979444097992465e-01,1.18999446442368015557828278145574165e-02,2.36501075868384867521244739153892225e-02,6.79857414321647130587713151493891936e-03
Newman/netscience,5.62164607566230927038714179053416348e-01,1.84728813506153679791998509980172908e-01,3.65028304875140974046974995973606839e-01,1.31782616712234312411928615496919592e-01
Newman/polbooks,5.87574118040183716609266163900048553e-01,9.96910413476400671248069068304965667e-02,1.29937171841536013877934469994210782e-01,2.83096573784300866273439998447691244e-02
Newman/power,7.90765984668745402549041133650747638e-01,5.27525232561045552724912123798237998e-01,5.27699105166326538918787527771445181e-01,2.09196106688248720134627033344589095e-01
Oberwolfach/LF10,7.97374116647869995840093720464995539e-01,Inf,3.85715334933790398569409496943074284e-01,5.38356884098316858309640606493078821e-01
Oberwolfach/LFAT5,5.92421555774667480895164398993870073e-01,Inf,6.16548233434868661732395519011202854e-01,-Inf
Oberwolfach/filter2D,1.23909751364338897166048380512009654e+00,Inf,1.13403528670521435831607926596037277e+00,Inf
Oberwolfach/rail_1357,9.81132050813276333092572768457395681e-01,Inf,8.01567179774005919292231096743259086e-01,-Inf
Oberwolfach/spiral,-Inf,-Inf,-Inf,-Inf
Oberwolfach/t2dal_e,-Inf,-Inf,-Inf,-Inf
PARSEC/Si2,8.45141317338709263412837389034418235e-01,Inf,5.12785605282669077796028244654404394e-01,3.66429683963072420595722325899125418e-01
Pajek/Erdos02,4.93761101182560318049042618865864650e-01,1.11359169820470677585610857491216496e-01,2.99191478590788983863763245444205635e-01,1.19324230910795963193935800212764798e-01
Pajek/Erdos971,4.00050285517257527831988284893724873e-01,8.68254492696402814628725201207195929e-02,1.52141986125377105004772306696180355e-01,3.87927560973490362070340028188511032e-02
Pajek/Erdos972,8.40014330024959176549090630067940834e-01,3.42059391761464850167381696224063234e-01,3.89147492994172921392342321176679309e-01,2.90069013872805436825612126841361663e-01
Pajek/Erdos981,3.97627066871196255420047126544252624e-01,9.51943637393418776076497798220869151e-02,1.39696135094662314994117400903018076e-01,8.64029929406132886369126953057669531e-02
Pajek/Erdos982,5.36012677707796215209532607574623939e-01,2.43060008623460118108448137162501412e-01,2.24786394663583721631703874361334323e-01,4.87506109892756240531292906628367256e-02
Pajek/Erdos991,4.55936635051260384367478001881432830e-01,1.06671464519045400567959393284379974e-01,1.01053547596184078796252725452592581e-01,6.97450725613919282020616217695701248e-02
Pajek/Erdos992,5.83060925336223591505383848901057098e-01,3.14525337817345046893499758110756322e-01,3.63721875815802682559007018077340085e-01,6.48544312131202341408034255320111522e-02
Pajek/GD06_theory,1.08933607283300314349529501519419297e+00,9.55923485242212312640737073674487880e-01,8.62770170824873188107798340182415763e-01,1.06477556855479457751832526600264710e+00
Pajek/GD96_c,5.01256856476919477319857154169552244e-01,1.43165407530635315788912771906811344e-01,1.88984760536052710341177236656841064e-01,6.75317400892429217731982770878357767e-02
Pajek/GD97_a,3.25241331019553758531471762895615825e-01,1.68455566618363234573701716107410852e-01,2.26452136488446776511511507366746005e-01,1.47169898489863247104333755234259028e-01
Pajek/GD97_b,1.10833120697762754850457862198755907e-01,9.69122297190079094666282604134405109e-03,3.11147507041788157533332362065958393e-02,1.94606806348752858591465336818784286e-02
Pajek/GD98_c,9.19094281122966716704432570603179684e-01,9.82223659109526323124156419013919996e-01,9.31468704086299927979863424357818828e-01,9.01850667607065247177668622028052531e-01
Pajek/GD99_b,2.83072809770505874117110652310569311e-01,1.57752655197855619894003677644995023e-01,2.29460782098385411327034018247490104e-01,2.35673463785759040821200854888663696e-01
Pajek/Journals,2.14549220827876964085611446137702923e-01,1.80235599367671251195138535012007313e-01,1.06083459225773019865102490114060504e-01,1.61978681818409680646785747372695087e-01
Pajek/Sandi_authors,3.71099208746157890348320006997187084e-01,7.31137197633629659404702120664055670e-02,2.08602252316163224935757670199943774e-01,7.00179226781646314110210355207802097e-02
Pajek/USAir97,2.85167276874459206547671283762394671e-01,1.15757408476570163305991126424721818e-01,5.30179957513639110315474418936372892e-02,6.95052504534600322128826148930173519e-02
Pajek/USpowerGrid,7.78986064131574263597211058337362676e-01,2.64354843446506975595551341992154744e-01,5.28034979249699267007969298323600126e-01,1.65709675156777229525137831595334242e-01
Pajek/yeast,4.45173603006429090322516982997139541e-01,1.66150817120968512426935559992922453e-01,2.20988883325027102570927190521338875e-01,7.62221581305537367209142735416864996e-02
Pothen/mesh1e1,3.48309683855443428748668859395273245e-01,1.36564987697375030381634693672587895e-01,8.41057616313020588008138758598579881e-02,4.76834905238156039216344102964189302e-02
Pothen/mesh1em1,5.90361285632868324925779583019093009e-01,1.09935562578955867658544027915676005e-01,2.58647859409725856743259580031449232e-01,1.52395435179419599484315528694146208e-01
Pothen/mesh1em6,5.00521393873136040969056537650793955e-01,2.62150262250272603708011921463711765e-01,1.63248610569354813473733114818132006e-01,3.16846334976723421307238669551220206e-01
Pothen/mesh2e1,6.87795930453653420286649785776355150e-01,Inf,5.60602246378405234283540961017728789e-01,5.32667931409718041167022269852751615e-01
Pothen/mesh2em5,3.26399546909990230157297595823183790e-01,Inf,2.28877406357701286955873286007393095e-01,9.22821095307323423615604848671170862e-02
Pothen/mesh3e1,9.35449733307019033435085307837728172e-01,2.06575226212753591796815817604407520e-01,6.78137703992633140715855696002540704e-01,1.67279347869286539426727555518949313e-01
Pothen/mesh3em5,-Inf,-Inf,-Inf,-Inf
Pothen/sphere2,1.00337328047797518753447759344321036e+00,9.99935803679117424863277595985136788e-01,1.00070566571354376031886235476546705e+00,1.00064664355966656747679368344281627e+00
Pothen/sphere3,8.50399646741384598090042818372331624e-01,6.34183931754360973389478921089312069e-01,2.78350567057010050944351096558814864e-01,5.49772476015369524607870585185342679e-01
Rajat/rajat02,-Inf,7.10502190644204372957721803871884172e-02,9.67442302963799978493242164552351061e-02,5.28122490156246680229140580077628198e-02
Schenk_IBMNA/c-18,2.77954552017399688676521332825565137e-01,Inf,1.24834486191221805340153948322576422e-01,1.56333200856110647370406834787261519e-01
VDOL/dynamicSoaringProblem_1,9.39366495714740446754108169017303360e-01,Inf,5.60203932853078077094420988136781167e-01,6.19391554048373711572109900874129656e-01
VDOL/dynamicSoaringProblem_2,1.13324714665321036541708210101365392e+00,Inf,1.18759151209862899511212013247569507e+00,8.50083622178360886127287096510962625e-01
VDOL/freeFlyingRobot_1,4.38323893017034176174901055632722041e-01,Inf,4.51361292423641620210269902514664499e-01,2.26165667766298021971553694648990120e+08
VDOL/freeFlyingRobot_2,6.43256683228151325256177059573635988e-01,Inf,4.07805229554103642492235787650272323e-01,1.66856989538941861117876695357907013e+17
VDOL/freeFlyingRobot_3,4.05943750069553924766071104249869873e-01,Inf,5.47352566310052027054037286842851315e-01,-Inf
VDOL/freeFlyingRobot_4,2.48075122487540006455405769197602421e-01,Inf,1.83638941609510023089082750750445445e-01,-Inf
VDOL/goddardRocketProblem_1,6.41302899045385318894725097572888498e-01,Inf,6.36788699317133555484921204095861019e-01,2.46734737220923651576652895527256362e+08
VDOL/goddardRocketProblem_2,6.13948431921490633065758443978466524e-01,Inf,4.60062578858286145238040731868991481e-01,4.73092714932523059463526697172675606e-01
VDOL/hangGlider_1,Inf,Inf,2.34998477045280693372698985407820178e-01,Inf
VDOL/hangGlider_2,Inf,Inf,2.98015440632859348232849786582475603e-01,Inf
VDOL/lowThrust_1,7.51864863920185233849663279029796858e-01,Inf,4.00111024071172644174643199790947026e-01,3.88392954447482957346138395252685581e-01
VDOL/orbitRaising_1,2.34151872916207141942310254776519649e-01,Inf,2.31618830728997882705938852323810422e-01,4.48234002420728843121532867942395448e-02
VDOL/orbitRaising_2,5.58041431250638173370059826836892888e-01,Inf,5.13683121517793906934648653744751555e-01,4.29438162587513223040682761424887200e-01
VDOL/orbitRaising_3,6.50347610865629925520217204237411876e-01,Inf,2.44705356669658742726995613343523513e-01,1.35331677107478691849938886532121385e-01
VDOL/orbitRaising_4,7.09494096367068387398044298065698066e-01,Inf,5.27178419320370932204990599133588724e-01,2.89365064741123140331781429586026849e-01
VDOL/reorientation_1,1.85959822149149452393562376888933755e-01,Inf,1.40464052617066924577894473019311380e-01,2.44713869608680346540377680818944224e+08
VDOL/reorientation_2,4.60960093125351606002928522579287307e-01,Inf,5.16783572192768902633745478679053133e-01,2.42123079669213921675672066348553431e+08
VDOL/spaceShuttleEntry_1,1.20935443316954921338145834802457013e+00,Inf,1.05220705261883421335098955535693013e+00,Inf
VDOL/spaceStation_1,3.28963550348096968611202490966738499e-01,Inf,1.94650403629483846932296978894568493e-01,4.43607194220105265120048607476554116e+07
VDOL/spaceStation_10,8.56548267477935907643742022153385986e-01,Inf,6.68846894752648866276177436390419632e-01,Inf
VDOL/spaceStation_11,9.06284153787781200827243395920522768e-01,Inf,7.96040772974365414506672165275188428e-01,Inf
VDOL/spaceStation_12,8.17851201718710767118258828881583643e-01,Inf,5.29950512932822086233889894977182483e-01,4.28075018134619274821709547524716162e-01
VDOL/spaceStation_2,4.87900918700167858020834457973230070e-01,Inf,3.22583272049680113597242804068665586e-01,2.43401028650535996862199770455475731e-01
VDOL/spaceStation_3,7.58334873732507657701435201655955313e-01,Inf,3.66571571209140153471750005194356051e-01,1.31600083224943339269481026707739403e-01
VDOL/spaceStation_4,6.66233250243124113989816017688523523e-01,Inf,-Inf,3.20373141980566914643042595914651656e-01
VDOL/spaceStation_5,9.36327438827232876069320738271850884e-01,Inf,7.62986619721885437997485455814356051e-01,Inf
VDOL/spaceStation_6,8.88726284599662181224768429082991261e-01,Inf,7.49454597699713006543654348679109135e-01,Inf
VDOL/spaceStation_7,8.11484408947266929049013578590006330e-01,Inf,5.77089911866960392436622315570171400e-01,Inf
VDOL/spaceStation_8,7.52734639738615259851951253871777661e-01,Inf,6.69378935917951518104979359643882419e-01,Inf
VDOL/spaceStation_9,6.66875099141442468089443768936699492e-01,Inf,5.91041744879100463457582713455722756e-01,Inf
VDOL/tumorAntiAngiogenesis_1,6.87743662407629146542223201608287488e-01,1.17308855008710596744850191134858103e-01,2.88143302883617973317250638072909932e-01,6.97489260084134719092150756895967239e-02
VDOL/tumorAntiAngiogenesis_2,2.04989044401849736910605906760626087e-01,Inf,9.51954088904596779891767889145307521e-02,2.73631628610965263709506408699945289e-01
VDOL/tumorAntiAngiogenesis_3,3.19229124337260367787820798074086870e-01,Inf,1.80337271235018005451796326173375754e-01,6.64701833694081146091811010127238853e-01
VDOL/tumorAntiAngiogenesis_4,1.67330730122936655811971785636199805e-01,Inf,2.30349564448017183382232597964206933e-01,2.46687185388674630038135699480742780e+08
VDOL/tumorAntiAngiogenesis_5,7.88713533686113974345554535100316118e-02,Inf,1.55349070650966519849659634678380740e-01,2.48023621983440318088742489298399387e+08
VDOL/tumorAntiAngiogenesis_6,1.24784494433593930022910093607812346e-01,Inf,4.62490599763884849259754232852455983e-01,2.49367992799988936425632187477411301e+08
VDOL/tumorAntiAngiogenesis_7,2.64937849640613459433927061375787558e-01,Inf,2.89431119990264719527962041267973752e-01,2.44986510264807842447540111605263326e+08
VDOL/tumorAntiAngiogenesis_8,2.35524875120668616804264728953810510e-01,Inf,2.10238230127163680931678685576424448e-01,2.55983616017943494960711403015604294e+08


==> data/eigen_general_16/eigenvectors_relative_error.sorted.csv <==
percent,BFloat16,Float16,LinearTakum16,Posit16
0.0,0.0788713533686114,0.008104122699722147,0.019923475291409927,0.005156359975479701
0.0033222591362126247,0.08052323136621384,0.00969122297190079,0.021657702447788207,0.006798574143216472
0.006644518272425249,0.09576672325534635,0.011899944644236802,0.023020560248056834,0.011860041630795126
0.009966777408637873,0.1053236220732683,0.017812964153379685,0.023193672949721033,0.01365176269909041
0.013289036544850499,0.11083312069776276,0.023917416657714817,0.023650107586838488,0.013878261304626056
0.016611295681063124,0.11802330551432276,0.02487431723724837,0.025873605336315487,0.015353714708608357
0.019933554817275746,0.12478449443359393,0.02648164159197717,0.02618702152646946,0.016465581258509197
0.023255813953488372,0.1276204615511711,0.031691378071501915,0.029367659129995196,0.01667483008481237
0.026578073089700997,0.14426614298599322,0.032166603158409496,0.030895581978922296,0.019141105603449882
0.029900332225913623,0.15191301561157225,0.035799456971313204,0.031114750704178816,0.019460680634875285
0.03322259136212625,0.1647894106491543,0.04466700783448264,0.049280998278344756,0.01976729502427906
0.036544850498338874,0.16497687202950756,0.04784036137474985,0.04985969891947408,0.020743940313889767
0.03986710963455149,0.16733073012293664,0.057440826223702945,0.05017229933923239,0.021024130792612197
0.04318936877076412,0.18595982214914944,0.05798728186332103,0.053017995751363914,0.02233583116842526
0.046511627906976744,0.20498904440184973,0.059251170881607265,0.05388568121751737,0.025200847907158347
0.04983388704318937,0.20624739783675688,0.05941812361406785,0.056985014118592595,0.028309657378430088
0.053156146179401995,0.21454922082787697,0.06408212159196212,0.05857833291968009,0.028525871514499278
0.05647840531561462,0.21896603519910518,0.06655338483396339,0.058892365910007766,0.0289198965839326
0.059800664451827246,0.23415187291620715,0.07005197219432653,0.062341868604926666,0.029378079466588148
0.06312292358803986,0.2355248751206686,0.07018562252388848,0.06529226652325476,0.029463730209332583
0.0664451827242525,0.24155153160689957,0.07105021906442044,0.06994098133933023,0.036324897997888295
0.06976744186046512,0.24326691568766332,0.07311371976336296,0.07274218760449312,0.036709905844474484
0.07308970099667775,0.24807512248754002,0.07413902143194007,0.07343216090844334,0.038792756097349036
0.07641196013289037,0.26493784964061345,0.07452086668435755,0.07371003959940257,0.03952494652096687
0.07973421926910298,0.2779545520173997,0.07578524872090052,0.07857803930469305,0.0421568510323166
0.08305647840531562,0.28307280977050586,0.0852619097873303,0.08379736331193849,0.04308177762334962
0.08637873754152824,0.2851672768744592,0.08591142953997541,0.08410576163130205,0.04365173719110223
0.08970099667774087,0.28529154700659937,0.08603115679429332,0.09084585476393918,0.04482340024207288
0.09302325581395349,0.290668560334997,0.08682544926964028,0.09519540889045967,0.04646740488660313
0.09634551495016612,0.3003987446480129,0.08725205024566872,0.09674423029638,0.047683490523815604
0.09966777408637874,0.3147163320862517,0.09041719927949694,0.10105354759618408,0.048750610989275626
0.10299003322259136,0.31922912433726036,0.09421306990079872,0.10608345922577302,0.048941639625821834
0.10631229235880399,0.32524133101955377,0.09519436373934188,0.10909274697188312,0.04950883511592894
0.10963455149501661,0.32639954690999023,0.09736127362676378,0.1162741079903129,0.05281224901562467
0.11295681063122924,0.32737102668452583,0.09969104134764006,0.11955845471358877,0.053326903264596444
0.11627906976744186,0.32867484241616773,0.10099432557411164,0.12436286506733504,0.053328576839895336
0.11960132890365449,0.328963550348097,0.10101104214842928,0.12483448619122181,0.0539171044124141
0.12292358803986711,0.33214587101758025,0.10101135252800451,0.1297418590308583,0.057984262469572945
0.12624584717607973,0.3373044093934084,0.10282230864494314,0.12993717184153603,0.05822503286020955
0.12956810631229235,0.33746993056630537,0.10342049550938574,0.13511943522009617,0.058362280029964124
0.132890365448505,0.3483096838554434,0.10491254087486641,0.1396961350946623,0.05869176223223934
0.1362126245847176,0.348874849032977,0.10571835177515361,0.14020897058493603,0.06126504346145692
0.13953488372093023,0.350324242827015,0.1066714645190454,0.14046405261706693,0.06315268115043113
0.14285714285714285,0.37109920874615787,0.10840184322150143,0.14647650466367637,0.06485443121312023
0.1461794019933555,0.37909425023316806,0.10871088969599563,0.14998852385604353,0.06753174008924293
0.14950166112956811,0.3851601185801619,0.10910793425719169,0.15029973554157242,0.06759688072348544
0.15282392026578073,0.3890979213786311,0.10993556257895587,0.1521419861253771,0.06824750705309282
0.15614617940199335,0.3933868079551561,0.11135916982047067,0.1553490706509665,0.06950525045346004
0.15946843853820597,0.39762706687119626,0.11575740847657016,0.15621197887690524,0.06974507256139192
0.16279069767441862,0.4000502855172575,0.11730885500871059,0.15756867085761025,0.06974892600841347
0.16611295681063123,0.4059437500695539,0.12184852114655417,0.1632486105693548,0.07001792267816463
0.16943521594684385,0.4100029341918896,0.12829834503140083,0.16997858230237456,0.07126599884274942
0.17275747508305647,0.4234347392751558,0.13127663236134218,0.1769017693878081,0.07379524492588037
0.1760797342192691,0.43633730085762185,0.13158342181075605,0.180337271235018,0.0757472678085038
0.17940199335548174,0.43832389301703417,0.13301759765934132,0.18363894160951003,0.07622215813055373
0.18272425249169436,0.4401282971237413,0.13656498769737502,0.1879425478619843,0.08347799509527594
0.18604651162790697,0.4405872409640985,0.13755035714068178,0.1889847605360527,0.0864029929406133
0.1893687707641196,0.4441177607755656,0.13804377056260517,0.19356091138560746,0.08895586307023547
0.19269102990033224,0.4451736030064291,0.1431654075306353,0.19465040362948385,0.08996026412038954
0.19601328903654486,0.4461437719761793,0.1469267853623598,0.19555487853736722,0.09068556924183288
0.19933554817275748,0.45536114334347644,0.14989451987154523,0.1977304175700105,0.09228210953073235
0.2026578073089701,0.45593663505126036,0.15209196353507687,0.2029890562772034,0.09265292481700937
0.2059800664451827,0.45740824471353453,0.1577526551978556,0.20860225231616322,0.09273169032211588
0.20930232558139536,0.4585587860726436,0.16040439489974478,0.2102382301271637,0.10457597837421365
0.21262458471760798,0.4599125502672457,0.1639374565733591,0.21076974347046434,0.10494537390845651
0.2159468438538206,0.46096009312535163,0.16426159750022254,0.2155890380846616,0.1060865861080027
0.21926910299003322,0.4761813492331223,0.16615081712096852,0.21723581738298492,0.10787829838694912
0.22259136212624583,0.476875528342156,0.16845556661836322,0.22032617372198915,0.11074088327219819
0.22591362126245848,0.4788754440301382,0.17092255878121632,0.2209888833250271,0.11821921677108288
0.2292358803986711,0.48023395737964164,0.17327072291570836,0.22409160740608036,0.11932423091079597
0.23255813953488372,0.4818741343135048,0.17330680278656643,0.22446138382041103,0.12295819599289437
0.23588039867109634,0.4860904724552263,0.17352678300760085,0.22478639466358372,0.12425215586904498
0.23920265780730898,0.4872172919899741,0.17665381142064743,0.22645213648844678,0.13160008322494335
0.2425249169435216,0.4879009187001679,0.17722824081127475,0.2282015805876557,0.13178261671223432
0.24584717607973422,0.49022918640362895,0.18023559936767125,0.2288774063577013,0.1353316771074787
0.24916943521594684,0.49376110118256034,0.18090569152182287,0.2294607820983854,0.1355580259115996
0.25249169435215946,0.4941181103387173,0.18183577572463477,0.23034956444801719,0.1393739263796409
0.2558139534883721,0.49524836608156464,0.18472881350615367,0.23135244427609783,0.1427158167606281
0.2591362126245847,0.4974494671110195,0.19537952222172386,0.2316188307289979,0.14716989848986325
0.26245847176079734,0.5002898108221012,0.2065752262127536,0.2349011304688789,0.15239543517941959
0.26578073089701,0.500521393873136,0.21418964695206166,0.2349984770452807,0.15597070862007453
0.2691029900332226,0.5012568564769195,0.2318006939857761,0.24102869153292567,0.15633320085611066
0.2724252491694352,0.5217735159392782,0.2324737500038398,0.24272300275103983,0.15838264402797922
0.2757475083056478,0.5223972562904298,0.24241846674413553,0.24470535666965873,0.1619786818184097
0.27906976744186046,0.5302834464587551,0.2430600086234601,0.24756572753340192,0.16570967515677723
0.2823920265780731,0.5340967861134637,0.24396567658618218,0.254710376673575,0.16727934786928653
0.2857142857142857,0.5342494257260993,0.24785918310126423,0.25716987884979153,0.17163338100222442
0.28903654485049834,0.5360126777077963,0.2545022064738341,0.25864785940972584,0.19714908732240563
0.292358803986711,0.5395008507775365,0.2621502622502726,0.2735369354734811,0.20919610668824873
0.2956810631229236,0.5416686913311801,0.26435484344650695,0.27450281296993384,0.21199211999791437
0.29900332225913623,0.54390778150555,0.26810545912331035,0.27753581355354734,0.21339936142292287
0.3023255813953488,0.5478849694905512,0.2683960275694197,0.27835056705701006,0.21802833930128504
0.30564784053156147,0.5505618639936194,0.2717110056241069,0.2831373932049146,0.21974760588643832
0.3089700996677741,0.550988251407573,0.27285690411758085,0.28814330288361795,0.22633566052499826
0.3122923588039867,0.5558664669326205,0.2744871672670756,0.2890849543897452,0.23034856257482658
0.31561461794019935,0.5559235770514941,0.27487952135926835,0.2894311199902647,0.2310966707580023
0.31893687707641194,0.5580414312506382,0.28481223775881837,0.29801544063285934,0.23567346378575904
0.3222591362126246,0.5616311445402031,0.29592556010939974,0.299191478590789,0.243401028650536
0.32558139534883723,0.5621646075662309,0.31452533781734504,0.3039016901422333,0.24475185102063537
0.3289036544850498,0.5625157041745548,0.31864894230331764,0.3058287397851093,0.24745317151408852
0.33222591362126247,0.5630427633570069,0.328770026251703,0.3156722737675745,0.24793308331927635
0.33554817275747506,0.5682463366044993,0.3318216377392945,0.31630068341100415,0.2521220963120929
0.3388704318936877,0.5729546030153702,0.3325122062356817,0.3183796613293856,0.2613389889057446
0.34219269102990035,0.5768426700269232,0.3337989768784799,0.3186858765281249,0.27363162861096524
0.34551495016611294,0.5830474705631306,0.33397328124361325,0.3225832720496801,0.27854523639181367
0.3488372093023256,0.5830609253362236,0.3420593917614648,0.32953370267219473,0.2791493039185177
0.3521594684385382,0.5875741180401837,0.34519045026495276,0.3465148098610471,0.28233722338642986
0.3554817275747508,0.5903612856328683,0.34613487650414565,0.34853827376452623,0.28936506474112317
0.3588039867109635,0.5924215557746675,0.3497522386607561,0.3485655777612993,0.2900690138728054
0.36212624584717606,0.5928852805815171,0.353344444769148,0.3535395996450434,0.29171329494065545
0.3654485049833887,0.5981996034299449,0.37456398216425574,0.3625311724431699,0.29589890712591477
0.3687707641196013,0.6031768884003212,0.3807708364353795,0.3637218758158027,0.296165170447803
0.37209302325581395,0.6074519076272525,0.3809986853321689,0.365028304875141,0.3069760989569595
0.3754152823920266,0.6090434957590205,0.38631815657476054,0.36657157120914013,0.3097214849546494
0.3787375415282392,0.6139484319214906,0.38745101668902365,0.3691904449768989,0.3099183681490092
0.38205980066445183,0.6239420212542175,0.38794132202515463,0.3709175217830814,0.3099308253099317
0.3853820598006645,0.638587416080254,0.39177611414288854,0.37509187250902726,0.31684633497672343
0.38870431893687707,0.6413028990453853,0.3923102211627581,0.3767801293232018,0.31781527914916247
0.3920265780730897,0.6432566832281513,0.4032529862426755,0.3787489296123487,0.32037314198056693
0.3953488372093023,0.6434847834832905,0.4113547595040746,0.3824214621021582,0.33026519167747753
0.39867109634551495,0.6469010708785025,0.41550191719576623,0.3844964632844433,0.33268643071873066
0.4019933554817276,0.647484594170286,0.42649318852641377,0.3857153349337904,0.34071417273459415
0.4053156146179402,0.65034761086563,0.43455767377117765,0.3891474929941729,0.347293666872558
0.40863787375415284,0.6528067086074251,0.4356200298087521,0.40011102407117266,0.3479403742993318
0.4119601328903654,0.653236434382764,0.44058811807870535,0.40050686237642774,0.3603267193090617
0.4152823920265781,0.6538356782459819,0.45072722525165904,0.40379039700251235,0.3664296839630724
0.4186046511627907,0.6646015746781762,0.45910681254382374,0.405175437358993,0.3692210191117224
0.4219269102990033,0.664851408771223,0.4657239631575213,0.40644647788004573,0.37543100917388905
0.42524916943521596,0.6662332502431241,0.46857555725007255,0.406451520845652,0.38055734895694704
0.42857142857142855,0.6668750991414425,0.4778864985419913,0.40780522955410364,0.3809732662758445
0.4318936877076412,0.6698723391768658,0.47903299280531,0.40921504090742755,0.3864815213064155
0.43521594684385384,0.6710137401710347,0.48031954739587707,0.4137034834117786,0.3877083697432857
0.43853820598006643,0.6748892952808165,0.48762638217740684,0.4143029012597864,0.38839295444748295
0.4418604651162791,0.6799083962945546,0.4894953424390735,0.41478621208530897,0.3988550009444173
0.44518272425249167,0.6810521685228699,0.4910148954888896,0.4162251812184284,0.39905523124013104
0.4485049833887043,0.6814838727086409,0.503036195680836,0.4163485983472556,0.4098713729056007
0.45182724252491696,0.6834611064251572,0.5265010399434673,0.42357149985886905,0.41822360669206327
0.45514950166112955,0.6867039399547736,0.5275252325610456,0.42443533582162457,0.4280750181346193
0.4584717607973422,0.6877436624076292,0.5554562982605387,0.4248813849113888,0.4294381625875132
0.46179401993355484,0.6877959304536534,0.5592832391405678,0.42916652257153515,0.44100194420054784
0.46511627906976744,0.6950300098798489,0.5695032395285374,0.45136129242364165,0.4425501356089745
0.4684385382059801,0.7008342985006161,0.5793063928060102,0.4522991866626945,0.44880540511011163
0.4717607973421927,0.7009481780865828,0.5813357156301174,0.46006257885828616,0.4565983237257002
0.4750830564784053,0.7045721309527527,0.5898904312792518,0.46249059976388485,0.4726494067058232
0.47840531561461797,0.7094940963670684,0.5919908371838202,0.47270702131021897,0.4730927149325231
0.48172757475083056,0.7205307488226125,0.5931063510955693,0.4736054855994554,0.47974535004902996
0.4850498338870432,0.7234939157873695,0.6128139837096573,0.4736054855994554,0.4810889521181242
0.4883720930232558,0.729198596499747,0.6141440054772843,0.47694967104530245,0.48576129070035323
0.49169435215946844,0.7306029963590895,0.6141440054772843,0.4794763900691826,0.49174987367187184
0.4950166112956811,0.7441819601257514,0.6218451108970457,0.4939335817375355,0.49534445937909055
0.4983388704318937,0.7450107841199026,0.6303818312105108,0.4998470950185087,0.5013371431750051
0.5016611295681063,0.7487396634276807,0.6311070506719941,0.5010756641258408,0.5027863100637124
0.5049833887043189,0.751622508602958,0.6341839317543609,0.5083905163038828,0.5068061951814473
0.5083056478405316,0.7517208042548148,0.6344882301195587,0.5105998438380996,0.5225321167063605
0.5116279069767442,0.7518648639201853,0.6477590043008837,0.512785605282669,0.5255233838000327
0.5149501661129569,0.7527346397386152,0.6535318063684109,0.5136831215177939,0.532667931409718
0.5182724252491694,0.7537679668069425,0.6550580632869344,0.5139898131667755,0.5341160056002093
0.521594684385382,0.7583348737325076,0.6581879213651991,0.5167835721927689,0.5365666382848374
0.5249169435215947,0.7629351270892979,0.6608217013180089,0.5194998536100532,0.5383568840983168
0.5282392026578073,0.7780338951201907,0.6699216135414928,0.5211332143231449,0.5418129578245472
0.53156146179402,0.7789860641315742,0.6912940371144005,0.5263830407191927,0.5482040654859602
0.5348837209302325,0.7869338284062467,0.7119374857208635,0.5271784193203709,0.5489260693682267
0.5382059800664452,0.7907659846687454,0.7179628271381058,0.5276991051663266,0.5497724760153695
0.5415282392026578,0.79737411664787,0.7216983617017783,0.5280349792496992,0.5505342489408276
0.5448504983388704,0.7987713166435644,0.7271961862455444,0.5299505129328221,0.5668003736024902
0.5481727574750831,0.8019050564966509,0.7279455740225136,0.5334262307690009,0.5696508985135231
0.5514950166112956,0.8114844089472669,0.7342405020940614,0.538229113464012,0.5878602783781899
0.5548172757475083,0.8168895050371561,0.7346194802790108,0.5471001925551,0.5889702563173198
0.5581395348837209,0.8178512017187107,0.7375739180213208,0.547352566310052,0.6036233429209193
0.5614617940199336,0.8190891770869759,0.7394393658262153,0.5577283630817702,0.6117380811507125
0.5647840531561462,0.8197288771898406,0.7435692202523142,0.5602039328530781,0.6118203093853685
0.5681063122923588,0.8213685759404799,0.7460182490455303,0.5606022463784053,0.6156052097540463
0.5714285714285714,0.8255375910429387,0.7827822321628384,0.5699051635652942,0.6156052097540463
0.574750830564784,0.8271152728656168,0.7837530905783776,0.5768669803944195,0.6193915540483738
0.5780730897009967,0.8302215730827048,0.7908527800818856,0.5770899118669603,0.6280794233266842
0.5813953488372093,0.8365194167681377,0.8104853857063092,0.5795863167852204,0.6304244615771838
0.584717607973422,0.8391782997178183,0.8344693370489403,0.5884131494128064,0.6537754194965658
0.5880398671096345,0.8400143300249592,0.8476685791345803,0.5898144055242127,0.6647018336940812
0.5913621262458472,0.8451413173387092,0.8653383048154577,0.5910417448791004,0.6796031742612048
0.5946843853820598,0.8476523063423907,0.8732869851357901,0.5929903319492578,0.68222192086613
0.5980066445182725,0.8482712411791142,0.876968414158376,0.6007463578266938,0.6903953363745593
0.6013289036544851,0.8503996467413846,0.8830190734034761,0.6082622418058351,0.6919844431172341
0.6046511627906976,0.8565482674779359,0.906929149167679,0.6144197195205835,0.6954618787375825
0.6079734219269103,0.8587274440687799,0.9226591512069131,0.6165482334348686,0.7082823074606789
0.6112956810631229,0.862306582733581,0.9555136450486164,0.6192702706971834,0.7136677827730575
0.6146179401993356,0.8638695464811537,0.9559234852422123,0.6217400050701223,0.7167896398448155
0.6179401993355482,0.8814600959516913,0.9696804439916662,0.6255931243271107,0.7201327334891183
0.6212624584717608,0.8887262845996622,0.9822236591095264,0.6324179957094682,0.7252723754797161
0.6245847176079734,0.8950955142145923,0.9902640015387962,0.6367886993171336,0.7457546717861951
0.627906976744186,0.9017389235672861,0.9999358036791174,0.6371885958473279,0.7518550377779718
0.6312292358803987,0.9026649644853194,1.0078531740367553,0.6464359809841449,0.7602975470521255
0.6345514950166113,0.9037715801361355,1.0295950747862572,0.6481370263208137,0.7644840163981066
0.6378737541528239,0.9062841537877812,1.032352727041516,0.6505891492850123,0.7648541599660659
0.6411960132890365,0.9083679004738171,1.0514809321410084,0.6598270920216023,0.7649395012173914
0.6445182724252492,0.9098559387127583,1.0703392127187614,0.6665545055493607,0.7661093092060228
0.6478405315614618,0.9190942811229668,1.0712524750588548,0.6688468947526489,0.7706722943315065
0.6511627906976745,0.9354497333070191,1.0759711824321916,0.6693789359179515,0.7774759782292535
0.654485049833887,0.935815807123282,1.120488432774933,0.67027852948168,0.7836554019001379
0.6578073089700996,0.9363274388272329,1.1755818377283467,0.6781377039926332,0.7853157834270493
0.6611295681063123,0.9393664957147404,1.2570934526112207,0.6857082038629435,0.7970239415592936
0.6644518272425249,0.939769605184777,1.2621745557976203,0.6872065846592181,0.8058705539755244
0.6677740863787376,0.9435816285638257,1.330319197362789,0.68790434210311,0.8064423683737652
0.6710963455149501,0.9465961278117276,1.0e21,0.6888229004570873,0.811499539136034
0.6744186046511628,0.9501350648067888,1.0e21,0.6916418418079601,0.8159247426374905
0.6777408637873754,0.9579432401837222,1.0e21,0.6963010322047966,0.8313652331254558
0.6810631229235881,0.9582508752676678,1.0e21,0.7073589777555167,0.8394763335522071
0.6843853820598007,0.9582508752676678,1.0e21,0.7094108512549618,0.8404316345423856
0.6877076411960132,0.9748538044433157,1.0e21,0.7133863346160775,0.8447138531475059
0.6910299003322259,0.9790922999399075,1.0e21,0.714078801575898,0.8500836221783609
0.6943521594684385,0.9811320508132764,1.0e21,0.7158498267187619,0.8600788528774487
0.6976744186046512,0.9903285053577211,1.0e21,0.716839384890061,0.86273541597417
0.7009966777408638,0.9905446753597001,1.0e21,0.7388014402920203,0.8735867257910531
0.7043189368770764,0.9917275741260757,1.0e21,0.7428024898603867,0.8803058177273879
0.707641196013289,0.9936375632068885,1.0e21,0.7440793094083747,0.8884454435084471
0.7109634551495017,1.0033732804779751,1.0e21,0.749454597699713,0.9018506676070652
0.7142857142857143,1.0046428959735523,1.0e24,0.7532971170448778,0.9056766566808205
0.717607973421927,1.013486620206708,1.0e24,0.755311050190998,0.921480012104428
0.7209302325581395,1.0153658177024618,1.0e24,0.7575895650304346,0.9298931097832505
0.7242524916943521,1.0188867316243653,1.0e24,0.7629866197218854,0.9683000816000691
0.7275747508305648,1.019587589690924,1.0e24,0.7669247748758566,0.9779793312501116
0.7308970099667774,1.0332099945871585,1.0e24,0.7686091436743134,1.0006466435596666
0.7342192691029901,1.0416263781859045,1.0e24,0.7863285474252176,1.0146870200349525
0.7375415282392026,1.0424889442467495,1.0e24,0.7893748030759213,1.016680212273385
0.7408637873754153,1.0477688505094356,1.0e24,0.7960407729743654,1.0473183283337058
0.7441860465116279,1.047966101587298,1.0e24,0.7961199798349972,1.0582939352578027
0.7475083056478405,1.064093481521715,1.0e24,0.7973903325602953,1.0647755685547946
0.7508305647840532,1.0641156498236843,1.0e24,0.8001892044127116,1.0863632985327167
0.7541528239202658,1.0722664964143782,1.0e24,0.8004458044765193,1.090157490323528
0.7574750830564784,1.0784425094482504,1.0e24,0.8015671797740059,1.1318079845028444
0.760797342192691,1.0864204750842092,1.0e24,0.8096612034108206,1.134229830737
0.7641196013289037,1.089336072833003,1.0e24,0.8129327646375255,1.1345329929005799
0.7674418604651163,1.0908214774937628,1.0e24,0.8159299452626505,1.2128441315937588
0.770764119601329,1.0935509945018647,1.0e24,0.8215066327421405,1.2246798524674207
0.7740863787375415,1.0938771555002782,1.0e24,0.8307738142114772,1.2490700719183092
0.7774086378737541,1.096478443064605,1.0e24,0.8308036000575647,1.3367121360775405
0.7807308970099668,1.096478443064605,1.0e24,0.831402460747365,1.3461515102339405
0.7840531561461794,1.109277807125059,1.0e24,0.8380231284185434,1.3479241804598059
0.7873754152823921,1.1118124210952078,1.0e24,0.8421065783336974,1.3969591518316202
0.7906976744186046,1.1211169178297462,1.0e24,0.8468555383660028,4.4360719422010526e7
0.7940199335548173,1.1285862326928509,1.0e24,0.8506664815141397,8.654555682433175e7
0.7973421926910299,1.1286815317871721,1.0e24,0.8523661194957419,1.4645996657224417e8
0.8006644518272426,1.1332471466532104,1.0e24,0.8552201962029845,1.5449604627287263e8
0.8039867109634552,1.1367406379237475,1.0e24,0.8627701708248732,1.9356457951742718e8
0.8073089700996677,1.1595655456717464,1.0e24,0.8673407181874311,2.0022005523900485e8
0.8106312292358804,1.1813361020328645,1.0e24,0.8776816457923265,2.117633874978719e8
0.813953488372093,1.1860054919091545,1.0e24,0.8847027805922235,2.2616566776629803e8
0.8172757475083057,1.192982695853695,1.0e24,0.8923324487650988,2.3279423588372445e8
0.8205980066445183,1.1934847477537462,1.0e24,0.8942946913621311,2.4212307966921392e8
0.8239202657807309,1.202059842480517,1.0e24,0.8945257452416201,2.4471386960868034e8
0.8272425249169435,1.2040394475291447,1.0e24,0.8976961591553978,2.4498651026480785e8
0.8305647840531561,1.2067378225635,1.0e24,0.8990555893647761,2.4550182068731257e8
0.8338870431893688,1.206937794886668,1.0e24,0.9048461485633329,2.4668718538867462e8
0.8372093023255814,1.2093544331695492,1.0e24,0.9085026528605225,2.4673473722092366e8
0.840531561461794,1.2256097700071278,1.0e24,0.9314687040862999,2.480236219834403e8
0.8438538205980066,1.2321793281406794,1.0e24,0.9395147589556538,2.4936799279998893e8
0.8471760797342193,1.2340916356805365,1.0e24,0.9453026430458739,2.508100866589705e8
0.8504983388704319,1.239097513643389,1.0e24,0.9570847340550716,2.5500195600262296e8
0.8538205980066446,1.2444882060253348,1.0e24,0.9616254628803564,2.559836160179435e8
0.8571428571428571,1.249547919565037,1.0e24,0.9653662201683478,2.6259747892502177e8
0.8604651162790697,1.2511816198967831,1.0e24,0.9734074151863267,1.495025145149891e17
0.8637873754152824,1.2791625935107998,1.0e24,0.9817655704466381,1.6685698953894186e17
0.867109634551495,1.2919599403237019,1.0e24,0.9916438280887049,4.498965962406939e17
0.8704318936877077,1.293171409175925,1.0e24,0.9950736580936445,7.127152267881487e17
0.8737541528239202,1.297816857672633,1.0e24,1.0007056657135438,1.0e21
0.8770764119601329,1.3406856521093704,1.0e24,1.001487059112897,1.0e21
0.8803986710963455,1.0e21,1.0e24,1.0040773342356932,1.0e21
0.8837209302325582,1.0e21,1.0e24,1.007983956657035,1.0e21
0.8870431893687708,1.0e21,1.0e24,1.0185609184241848,1.0e21
0.8903654485049833,1.0e21,1.0e24,1.021220963128904,1.0e21
0.893687707641196,1.0e21,1.0e24,1.0282003752814048,1.0e21
0.8970099667774086,1.0e21,1.0e24,1.0282003752814048,1.0e21
0.9003322259136213,1.0e21,1.0e24,1.0336916166210668,1.0e21
0.9036544850498339,1.0e21,1.0e24,1.0522070526188343,1.0e21
0.9069767441860465,1.0e21,1.0e24,1.0652984360433833,1.0e21
0.9102990033222591,1.0e21,1.0e24,1.0866090969881037,1.0e21
0.9136212624584718,1.0e21,1.0e24,1.092945651393535,1.0e21
0.9169435215946844,1.0e21,1.0e24,1.0984931719678017,1.0e21
0.920265780730897,1.0e21,1.0e24,1.116073896405611,1.0e21
0.9235880398671097,1.0e21,1.0e24,1.1340352867052144,1.0e21
0.9269102990033222,1.0e21,1.0e24,1.16646178217621,1.0e21
0.9302325581395349,1.0e21,1.0e24,1.187591512098629,1.0e21
0.9335548172757475,1.0e21,1.0e24,1.2020160360383583,1.0e21
0.9368770764119602,1.0e21,1.0e24,1.2055293623892076,1.0e21
0.9401993355481728,1.0e21,1.0e24,1.2544582982546029,1.0e24
0.9435215946843853,1.0e21,1.0e24,1.26191276230716,1.0e24
0.946843853820598,1.0e21,1.0e24,1.2973553456069593,1.0e24
0.9501661129568106,1.0e21,1.0e24,1.2993743516845289,1.0e24
0.9534883720930233,1.0e21,1.0e24,1.3216174830278784,1.0e24
0.9568106312292359,1.0e21,1.0e24,1.333461057065967,1.0e24
0.9601328903654485,1.0e21,1.0e24,1.0e21,1.0e24
0.9634551495016611,1.0e21,1.0e24,1.0e21,1.0e24
0.9667774086378738,1.0e21,1.0e24,1.0e21,1.0e24
0.9700996677740864,1.0e21,1.0e24,1.0e21,1.0e24
0.973421926910299,1.0e21,1.0e24,1.0e21,1.0e24
0.9767441860465116,1.0e21,1.0e24,1.0e21,1.0e24
0.9800664451827242,1.0e21,1.0e24,1.0e21,1.0e24
0.9833887043189369,1.0e21,1.0e24,1.0e21,1.0e24
0.9867109634551495,1.0e21,1.0e24,1.0e21,1.0e24
0.9900332225913622,1.0e21,1.0e24,1.0e21,1.0e24
0.9933554817275747,1.0e21,1.0e24,1.0e21,1.0e24
0.9966777408637874,1.0e24,1.0e24,1.0e21,1.0e24
1.0,1.0e24,1.0e24,1.0e21,1.0e24


==> data/eigen_general_16/matrix_vector_product_count.csv <==
matrix\type,BFloat16,Float16,LinearTakum16,Posit16
AG-Monien/L,86,126,157,155
AG-Monien/cage,24,24,24,24
AG-Monien/diag,-Inf,-Inf,-Inf,-Inf
AG-Monien/grid1,71,87,90,88
AG-Monien/grid1_dual,73,85,98,101
AG-Monien/grid2,-Inf,191,158,244
AG-Monien/grid2_dual,-Inf,210,163,190
AG-Monien/netz4504,-Inf,147,131,149
AG-Monien/netz4504_dual,62,127,120,142
AG-Monien/stufe,74,145,143,182
AG-Monien/ukerbe1,-Inf,157,152,135
AG-Monien/ukerbe1_dual,-Inf,157,182,274
Arenas/celegans_metabolic,32,60,66,66
Arenas/email,55,57,64,64
Arenas/jazz,36,42,43,42
Bai/bfwb398,94,Inf,174,-Inf
Bai/bfwb62,58,Inf,104,-Inf
Bai/bfwb782,72,Inf,-Inf,-Inf
Bai/mhd3200b,39,Inf,36,Inf
Bai/mhdb416,34,Inf,36,Inf
Bai/odepb400,40,Inf,51,-Inf
Barabasi/NotreDame_yeast,57,79,86,86
Bates/Chem97ZtZ,37,45,58,51
Boeing/bcsstm37,50,Inf,136,-Inf
Boeing/bcsstm38,24,Inf,-Inf,Inf
Cunningham/m3plates,24,115,106,94
DIMACS10/chesapeake,37,49,49,49
DIMACS10/delaunay_n10,58,113,130,137
DIMACS10/delaunay_n11,-Inf,120,140,161
DIMACS10/uk,-Inf,193,168,225
FIDAP/ex32,24,30,36,36
FIDAP/ex5,24,Inf,24,24
GHS_indef/laser,-Inf,-Inf,-Inf,-Inf
Gleich/minnesota,-Inf,111,146,153
Gset/G11,105,163,151,192
Gset/G12,74,159,162,176
Gset/G13,67,184,150,165
Gset/G14,-Inf,73,73,79
Gset/G15,62,68,68,69
Gset/G16,69,74,75,74
Gset/G17,-Inf,72,78,78
Gset/G18,53,91,92,92
Gset/G19,64,79,79,79
Gset/G20,58,79,87,86
Gset/G21,63,84,85,85
Gset/G32,86,216,174,186
Gset/G33,96,168,171,177
Gset/G34,82,163,162,259
Gset/G43,67,149,130,148
Gset/G44,77,127,134,130
Gset/G45,65,171,140,186
Gset/G46,62,140,139,134
Gset/G47,64,128,122,183
Gset/G48,-Inf,184,148,184
Gset/G49,-Inf,187,188,192
Gset/G50,69,140,158,219
Gset/G51,-Inf,68,74,74
Gset/G52,-Inf,71,72,72
Gset/G53,-Inf,78,73,86
Gset/G54,-Inf,78,80,79
Gset/G57,-Inf,187,191,181
HB/1138_bus,24,24,66,66
HB/494_bus,24,24,30,30
HB/662_bus,30,-Inf,38,44
HB/685_bus,24,30,30,30
HB/ash292,51,67,74,73
HB/ash85,44,45,47,46
HB/bcspwr01,44,43,45,45
HB/bcspwr02,36,43,44,44
HB/bcspwr03,50,54,54,55
HB/bcspwr04,48,49,50,50
HB/bcspwr05,71,88,92,91
HB/bcspwr06,57,129,132,142
HB/bcspwr07,76,148,156,144
HB/bcspwr08,65,96,101,100
HB/bcspwr09,64,113,115,114
HB/bcsstk01,33,Inf,30,24
HB/bcsstk02,24,Inf,36,36
HB/bcsstk03,24,Inf,30,24
HB/bcsstk04,43,Inf,59,Inf
HB/bcsstk05,36,Inf,43,48
HB/bcsstk06,50,Inf,80,Inf
HB/bcsstk07,50,Inf,80,Inf
HB/bcsstk08,24,Inf,48,24
HB/bcsstk09,57,Inf,105,33
HB/bcsstk19,48,Inf,-Inf,24
HB/bcsstk20,24,Inf,24,24
HB/bcsstk22,36,Inf,40,42
HB/bcsstm01,24,35,35,35
HB/bcsstm02,24,62,62,68
HB/bcsstm03,24,24,24,24
HB/bcsstm04,34,43,48,70
HB/bcsstm05,48,67,66,54
HB/bcsstm06,58,-Inf,94,107
HB/bcsstm07,68,Inf,86,Inf
HB/bcsstm08,-Inf,Inf,24,24
HB/bcsstm09,24,Inf,24,24
HB/bcsstm11,-Inf,36,32,34
HB/bcsstm12,43,Inf,93,81
HB/bcsstm19,24,Inf,30,33
HB/bcsstm20,24,Inf,24,32
HB/bcsstm21,-Inf,Inf,24,24
HB/bcsstm22,24,Inf,42,42
HB/bcsstm23,42,Inf,45,40
HB/bcsstm24,54,Inf,70,52
HB/bcsstm25,45,Inf,95,24
HB/bcsstm26,43,Inf,58,58
HB/blckhole,-Inf,157,158,166
HB/can_1054,57,87,88,89
HB/can_1072,57,87,89,89
HB/can_144,30,49,44,43
HB/can_161,56,66,42,66
HB/can_187,51,60,62,62
HB/can_229,42,60,72,72
HB/can_24,24,24,24,24
HB/can_256,43,51,51,51
HB/can_268,48,53,53,53
HB/can_292,54,75,76,94
HB/can_445,64,86,92,88
HB/can_61,30,36,36,36
HB/can_62,51,63,64,64
HB/can_634,53,74,75,75
HB/can_715,49,111,90,108
HB/can_73,43,57,58,57
HB/can_838,44,61,67,63
HB/can_96,36,46,46,46
HB/dwt_1005,60,81,106,82
HB/dwt_1007,53,126,126,133
HB/dwt_1242,63,105,125,142
HB/dwt_162,43,53,54,55
HB/dwt_193,43,45,46,45
HB/dwt_198,36,57,59,60
HB/dwt_209,55,58,64,64
HB/dwt_221,61,67,80,68
HB/dwt_234,62,100,95,100
HB/dwt_245,44,53,53,53
HB/dwt_307,55,86,88,87
HB/dwt_310,56,81,81,81
HB/dwt_346,48,58,64,64
HB/dwt_361,52,71,72,72
HB/dwt_419,63,72,73,74
HB/dwt_492,68,77,78,79
HB/dwt_503,49,51,52,52
HB/dwt_512,50,61,61,62
HB/dwt_59,38,41,41,41
HB/dwt_592,52,105,96,95
HB/dwt_607,55,79,98,92
HB/dwt_66,39,44,45,45
HB/dwt_72,56,62,74,74
HB/dwt_758,76,135,105,134
HB/dwt_869,75,130,119,120
HB/dwt_87,42,49,55,55
HB/dwt_878,71,109,114,116
HB/dwt_918,82,134,123,128
HB/dwt_992,51,95,97,96
HB/eris1176,38,36,36,36
HB/gr_30_30,45,116,155,188
HB/jagmesh1,89,112,129,119
HB/jagmesh2,58,141,132,118
HB/jagmesh3,92,151,135,147
HB/jagmesh4,-Inf,175,170,163
HB/jagmesh5,57,155,163,155
HB/jagmesh6,56,182,142,139
HB/jagmesh7,82,110,151,136
HB/jagmesh8,65,150,164,158
HB/jagmesh9,63,119,170,119
HB/lap_25,-Inf,-Inf,-Inf,-Inf
HB/lshp1009,58,141,132,118
HB/lshp1270,81,141,149,136
HB/lshp1561,-Inf,158,156,170
HB/lshp1882,-Inf,164,169,187
HB/lshp2233,-Inf,160,153,149
HB/lshp2614,-Inf,142,174,193
HB/lshp_265,52,77,78,79
HB/lshp_406,66,91,91,89
HB/lshp_577,74,106,110,108
HB/lshp_778,51,132,130,132
HB/lund_a,43,Inf,64,-Inf
HB/lund_b,36,Inf,52,51
HB/nos1,44,Inf,73,24
HB/nos2,63,Inf,-Inf,24
HB/nos3,63,Inf,87,107
HB/nos4,51,54,55,55
HB/nos5,49,Inf,59,64
HB/nos6,51,Inf,68,-Inf
HB/nos7,34,Inf,36,-Inf
HB/plat362,62,Inf,79,Inf
HB/saylr3,-Inf,-Inf,-Inf,-Inf
HB/sherman1,-Inf,-Inf,-Inf,-Inf
JGD_BIBD/bibd_81_2,24,24,24,24
JGD_SPG/EX1,61,70,70,70
JGD_SPG/EX2,62,88,77,83
JGD_Trefethen/Trefethen_150,46,73,85,88
JGD_Trefethen/Trefethen_20,20,20,20,20
JGD_Trefethen/Trefethen_200,70,87,84,87
JGD_Trefethen/Trefethen_200b,51,88,84,92
JGD_Trefethen/Trefethen_20b,19,19,19,19
JGD_Trefethen/Trefethen_300,69,-Inf,102,100
JGD_Trefethen/Trefethen_500,62,-Inf,158,112
JGD_Trefethen/Trefethen_700,74,-Inf,144,129
ML_Graph/Binaryalphadigs_10NN,56,96,79,79
ML_Graph/Ecoli_10NN,56,61,62,63
ML_Graph/Glass_10NN,37,49,49,49
ML_Graph/Olivetti_norm_10NN,57,60,60,61
ML_Graph/Spectro_10NN,55,69,77,71
ML_Graph/Vehicle_10NN,61,78,80,102
ML_Graph/YaleA_10NN,43,44,46,45
ML_Graph/breasttissue_10NN,42,49,55,49
ML_Graph/cnae9_10NN,42,55,63,63
ML_Graph/collins_15NN,43,74,81,81
ML_Graph/dermatology_5NN,55,95,77,101
ML_Graph/iris_dataset_30NN,30,30,36,36
ML_Graph/mice_10NN,58,86,87,87
ML_Graph/micromass_10NN,55,72,73,73
ML_Graph/umistfacesnorm_10NN,45,63,72,61
Mycielski/mycielskian5,23,23,23,23
Mycielski/mycielskian6,24,24,24,24
Mycielski/mycielskian7,32,37,40,55
Mycielski/mycielskian8,34,46,64,70
Mycielski/mycielskian9,39,102,104,97
Newman/adjnoun,49,71,72,72
Newman/dolphins,43,50,50,50
Newman/football,33,34,40,40
Newman/karate,34,32,31,31
Newman/lesmis,37,48,42,42
Newman/netscience,55,69,70,70
Newman/polbooks,36,56,57,57
Newman/power,68,84,97,97
Oberwolfach/LF10,18,Inf,18,18
Oberwolfach/LFAT5,14,Inf,14,-Inf
Oberwolfach/filter2D,64,Inf,113,Inf
Oberwolfach/rail_1357,60,Inf,93,-Inf
Oberwolfach/spiral,-Inf,-Inf,-Inf,-Inf
Oberwolfach/t2dal_e,-Inf,-Inf,-Inf,-Inf
PARSEC/Si2,64,Inf,78,79
Pajek/Erdos02,70,84,91,91
Pajek/Erdos971,49,64,65,64
Pajek/Erdos972,63,86,87,93
Pajek/Erdos981,56,63,64,64
Pajek/Erdos982,68,93,92,93
Pajek/Erdos991,55,63,64,64
Pajek/Erdos992,63,90,91,91
Pajek/GD06_theory,36,24,36,24
Pajek/GD96_c,45,48,50,50
Pajek/GD97_a,56,60,60,60
Pajek/GD97_b,24,43,42,42
Pajek/GD98_c,33,80,72,80
Pajek/GD99_b,40,45,45,46
Pajek/Journals,24,24,30,30
Pajek/Sandi_authors,43,58,58,58
Pajek/USAir97,54,62,63,63
Pajek/USpowerGrid,65,90,92,91
Pajek/yeast,61,69,69,75
Pothen/mesh1e1,31,42,44,44
Pothen/mesh1em1,24,30,30,30
Pothen/mesh1em6,36,48,48,48
Pothen/mesh2e1,36,Inf,49,49
Pothen/mesh2em5,34,Inf,32,32
Pothen/mesh3e1,48,92,66,102
Pothen/mesh3em5,-Inf,-Inf,-Inf,-Inf
Pothen/sphere2,41,48,48,48
Pothen/sphere3,57,80,81,86
Rajat/rajat02,-Inf,67,85,85
Schenk_IBMNA/c-18,24,Inf,24,24
VDOL/dynamicSoaringProblem_1,24,Inf,110,116
VDOL/dynamicSoaringProblem_2,24,Inf,24,24
VDOL/freeFlyingRobot_1,31,Inf,36,24
VDOL/freeFlyingRobot_2,30,Inf,42,36
VDOL/freeFlyingRobot_3,36,Inf,37,-Inf
VDOL/freeFlyingRobot_4,24,Inf,36,-Inf
VDOL/goddardRocketProblem_1,24,Inf,24,24
VDOL/goddardRocketProblem_2,24,Inf,98,79
VDOL/hangGlider_1,Inf,Inf,24,Inf
VDOL/hangGlider_2,Inf,Inf,45,Inf
VDOL/lowThrust_1,24,Inf,96,102
VDOL/orbitRaising_1,31,Inf,49,49
VDOL/orbitRaising_2,57,Inf,70,70
VDOL/orbitRaising_3,51,Inf,56,57
VDOL/orbitRaising_4,51,Inf,80,81
VDOL/reorientation_1,24,Inf,24,24
VDOL/reorientation_2,24,Inf,24,24
VDOL/spaceShuttleEntry_1,24,Inf,24,Inf
VDOL/spaceStation_1,24,Inf,50,55
VDOL/spaceStation_10,82,Inf,101,Inf
VDOL/spaceStation_11,66,Inf,106,Inf
VDOL/spaceStation_12,71,Inf,122,123
VDOL/spaceStation_2,54,Inf,54,54
VDOL/spaceStation_3,31,Inf,61,54
VDOL/spaceStation_4,77,Inf,-Inf,97
VDOL/spaceStation_5,74,Inf,89,Inf
VDOL/spaceStation_6,64,Inf,98,Inf
VDOL/spaceStation_7,64,Inf,106,Inf
VDOL/spaceStation_8,77,Inf,99,Inf
VDOL/spaceStation_9,81,Inf,90,Inf
VDOL/tumorAntiAngiogenesis_1,55,90,90,97
VDOL/tumorAntiAngiogenesis_2,24,Inf,24,24
VDOL/tumorAntiAngiogenesis_3,24,Inf,24,24
VDOL/tumorAntiAngiogenesis_4,24,Inf,24,24
VDOL/tumorAntiAngiogenesis_5,24,Inf,24,24
VDOL/tumorAntiAngiogenesis_6,24,Inf,24,24
VDOL/tumorAntiAngiogenesis_7,24,Inf,24,24
VDOL/tumorAntiAngiogenesis_8,24,Inf,24,24


==> data/eigen_general_16/matrix_vector_product_count.sorted.csv <==
percent,BFloat16,Float16,LinearTakum16,Posit16
0.0,14.0,19.0,14.0,18.0
0.0033222591362126247,18.0,20.0,18.0,19.0
0.006644518272425249,19.0,23.0,19.0,20.0
0.009966777408637873,20.0,24.0,20.0,23.0
0.013289036544850499,23.0,24.0,23.0,24.0
0.016611295681063124,24.0,24.0,24.0,24.0
0.019933554817275746,24.0,24.0,24.0,24.0
0.023255813953488372,24.0,24.0,24.0,24.0
0.026578073089700997,24.0,24.0,24.0,24.0
0.029900332225913623,24.0,24.0,24.0,24.0
0.03322259136212625,24.0,24.0,24.0,24.0
0.036544850498338874,24.0,24.0,24.0,24.0
0.03986710963455149,24.0,30.0,24.0,24.0
0.04318936877076412,24.0,30.0,24.0,24.0
0.046511627906976744,24.0,30.0,24.0,24.0
0.04983388704318937,24.0,30.0,24.0,24.0
0.053156146179401995,24.0,32.0,24.0,24.0
0.05647840531561462,24.0,34.0,24.0,24.0
0.059800664451827246,24.0,35.0,24.0,24.0
0.06312292358803986,24.0,36.0,24.0,24.0
0.0664451827242525,24.0,36.0,24.0,24.0
0.06976744186046512,24.0,36.0,24.0,24.0
0.07308970099667775,24.0,37.0,24.0,24.0
0.07641196013289037,24.0,41.0,24.0,24.0
0.07973421926910298,24.0,42.0,24.0,24.0
0.08305647840531562,24.0,42.0,24.0,24.0
0.08637873754152824,24.0,43.0,24.0,24.0
0.08970099667774087,24.0,43.0,24.0,24.0
0.09302325581395349,24.0,43.0,24.0,24.0
0.09634551495016612,24.0,43.0,24.0,24.0
0.09966777408637874,24.0,44.0,30.0,24.0
0.10299003322259136,24.0,44.0,30.0,24.0
0.10631229235880399,24.0,45.0,30.0,24.0
0.10963455149501661,24.0,45.0,30.0,24.0
0.11295681063122924,24.0,45.0,30.0,24.0
0.11627906976744186,24.0,45.0,30.0,30.0
0.11960132890365449,24.0,46.0,30.0,30.0
0.12292358803986711,24.0,46.0,31.0,30.0
0.12624584717607973,24.0,48.0,32.0,30.0
0.12956810631229235,24.0,48.0,32.0,31.0
0.132890365448505,24.0,48.0,35.0,32.0
0.1362126245847176,24.0,48.0,36.0,32.0
0.13953488372093023,24.0,49.0,36.0,33.0
0.14285714285714285,24.0,49.0,36.0,33.0
0.1461794019933555,24.0,49.0,36.0,34.0
0.14950166112956811,24.0,49.0,36.0,35.0
0.15282392026578073,24.0,49.0,36.0,36.0
0.15614617940199335,24.0,49.0,36.0,36.0
0.15946843853820597,30.0,50.0,36.0,36.0
0.16279069767441862,30.0,51.0,36.0,36.0
0.16611295681063123,30.0,51.0,36.0,36.0
0.16943521594684385,30.0,53.0,36.0,36.0
0.17275747508305647,30.0,53.0,37.0,40.0
0.1760797342192691,31.0,53.0,38.0,40.0
0.17940199335548174,31.0,54.0,40.0,41.0
0.18272425249169436,31.0,54.0,40.0,42.0
0.18604651162790697,31.0,55.0,40.0,42.0
0.1893687707641196,32.0,56.0,41.0,42.0
0.19269102990033224,32.0,57.0,42.0,42.0
0.19601328903654486,33.0,57.0,42.0,42.0
0.19933554817275748,33.0,57.0,42.0,43.0
0.2026578073089701,33.0,58.0,42.0,44.0
0.2059800664451827,34.0,58.0,42.0,44.0
0.20930232558139536,34.0,58.0,43.0,44.0
0.21262458471760798,34.0,60.0,43.0,45.0
0.2159468438538206,34.0,60.0,44.0,45.0
0.21926910299003322,34.0,60.0,44.0,45.0
0.22259136212624583,34.0,60.0,44.0,45.0
0.22591362126245848,36.0,60.0,45.0,46.0
0.2292358803986711,36.0,61.0,45.0,46.0
0.23255813953488372,36.0,61.0,45.0,46.0
0.23588039867109634,36.0,61.0,45.0,48.0
0.23920265780730898,36.0,62.0,45.0,48.0
0.2425249169435216,36.0,62.0,46.0,48.0
0.24584717607973422,36.0,62.0,46.0,49.0
0.24916943521594684,36.0,63.0,46.0,49.0
0.25249169435215946,36.0,63.0,47.0,49.0
0.2558139534883721,36.0,63.0,48.0,49.0
0.2591362126245847,36.0,63.0,48.0,49.0
0.26245847176079734,36.0,64.0,48.0,50.0
0.26578073089701,37.0,66.0,48.0,50.0
0.2691029900332226,37.0,67.0,49.0,50.0
0.2724252491694352,37.0,67.0,49.0,51.0
0.2757475083056478,37.0,67.0,49.0,51.0
0.27906976744186046,38.0,67.0,49.0,51.0
0.2823920265780731,38.0,68.0,50.0,52.0
0.2857142857142857,39.0,68.0,50.0,52.0
0.28903654485049834,39.0,69.0,50.0,53.0
0.292358803986711,39.0,69.0,50.0,53.0
0.2956810631229236,40.0,69.0,51.0,54.0
0.29900332225913623,40.0,70.0,51.0,54.0
0.3023255813953488,41.0,71.0,52.0,54.0
0.30564784053156147,42.0,71.0,52.0,55.0
0.3089700996677741,42.0,71.0,53.0,55.0
0.3122923588039867,42.0,72.0,53.0,55.0
0.31561461794019935,42.0,72.0,54.0,55.0
0.31893687707641194,42.0,72.0,54.0,55.0
0.3222591362126246,43.0,73.0,54.0,55.0
0.32558139534883723,43.0,73.0,55.0,57.0
0.3289036544850498,43.0,74.0,55.0,57.0
0.33222591362126247,43.0,74.0,55.0,57.0
0.33554817275747506,43.0,74.0,56.0,58.0
0.3388704318936877,43.0,75.0,57.0,58.0
0.34219269102990035,43.0,77.0,58.0,60.0
0.34551495016611294,43.0,77.0,58.0,60.0
0.3488372093023256,43.0,78.0,58.0,61.0
0.3521594684385382,43.0,78.0,58.0,61.0
0.3554817275747508,43.0,78.0,59.0,62.0
0.3588039867109635,43.0,79.0,59.0,62.0
0.36212624584717606,44.0,79.0,59.0,63.0
0.3654485049833887,44.0,79.0,60.0,63.0
0.3687707641196013,44.0,79.0,60.0,63.0
0.37209302325581395,44.0,80.0,61.0,63.0
0.3754152823920266,44.0,80.0,61.0,64.0
0.3787375415282392,45.0,81.0,62.0,64.0
0.38205980066445183,45.0,81.0,62.0,64.0
0.3853820598006645,45.0,84.0,62.0,64.0
0.38870431893687707,45.0,84.0,63.0,64.0
0.3920265780730897,46.0,84.0,63.0,64.0
0.3953488372093023,48.0,85.0,64.0,64.0
0.39867109634551495,48.0,86.0,64.0,64.0
0.4019933554817276,48.0,86.0,64.0,66.0
0.4053156146179402,48.0,86.0,64.0,66.0
0.40863787375415284,48.0,86.0,64.0,66.0
0.4119601328903654,48.0,87.0,64.0,68.0
0.4152823920265781,49.0,87.0,64.0,68.0
0.4186046511627907,49.0,87.0,64.0,69.0
0.4219269102990033,49.0,87.0,65.0,70.0
0.42524916943521596,49.0,88.0,66.0,70.0
0.42857142857142855,49.0,88.0,66.0,70.0
0.4318936877076412,50.0,88.0,66.0,70.0
0.43521594684385384,50.0,90.0,66.0,70.0
0.43853820598006643,50.0,90.0,67.0,71.0
0.4418604651162791,50.0,90.0,68.0,72.0
0.44518272425249167,50.0,91.0,68.0,72.0
0.4485049833887043,51.0,91.0,69.0,72.0
0.45182724252491696,51.0,92.0,70.0,72.0
0.45514950166112955,51.0,93.0,70.0,73.0
0.4584717607973422,51.0,95.0,70.0,73.0
0.46179401993355484,51.0,95.0,70.0,74.0
0.46511627906976744,51.0,96.0,72.0,74.0
0.4684385382059801,51.0,96.0,72.0,74.0
0.4717607973421927,51.0,100.0,72.0,74.0
0.4750830564784053,51.0,102.0,72.0,75.0
0.47840531561461797,51.0,105.0,72.0,75.0
0.48172757475083056,52.0,105.0,72.0,78.0
0.4850498338870432,52.0,106.0,73.0,79.0
0.4883720930232558,52.0,109.0,73.0,79.0
0.49169435215946844,53.0,110.0,73.0,79.0
0.4950166112956811,53.0,111.0,73.0,79.0
0.4983388704318937,53.0,111.0,73.0,79.0
0.5016611295681063,54.0,112.0,74.0,79.0
0.5049833887043189,54.0,113.0,74.0,79.0
0.5083056478405316,54.0,113.0,74.0,79.0
0.5116279069767442,54.0,115.0,75.0,80.0
0.5149501661129569,55.0,116.0,75.0,81.0
0.5182724252491694,55.0,119.0,76.0,81.0
0.521594684385382,55.0,120.0,77.0,81.0
0.5249169435215947,55.0,126.0,77.0,81.0
0.5282392026578073,55.0,126.0,77.0,82.0
0.53156146179402,55.0,127.0,78.0,83.0
0.5348837209302325,55.0,127.0,78.0,85.0
0.5382059800664452,55.0,128.0,78.0,85.0
0.5415282392026578,55.0,129.0,78.0,86.0
0.5448504983388704,55.0,130.0,79.0,86.0
0.5481727574750831,56.0,132.0,79.0,86.0
0.5514950166112956,56.0,134.0,79.0,86.0
0.5548172757475083,56.0,135.0,80.0,87.0
0.5581395348837209,56.0,140.0,80.0,87.0
0.5614617940199336,56.0,140.0,80.0,87.0
0.5647840531561462,56.0,141.0,80.0,88.0
0.5681063122923588,56.0,141.0,80.0,88.0
0.5714285714285714,56.0,141.0,80.0,88.0
0.574750830564784,57.0,142.0,81.0,89.0
0.5780730897009967,57.0,145.0,81.0,89.0
0.5813953488372093,57.0,147.0,81.0,89.0
0.584717607973422,57.0,148.0,84.0,91.0
0.5880398671096345,57.0,149.0,84.0,91.0
0.5913621262458472,57.0,150.0,85.0,91.0
0.5946843853820598,57.0,151.0,85.0,91.0
0.5980066445182725,57.0,155.0,85.0,92.0
0.6013289036544851,57.0,157.0,86.0,92.0
0.6046511627906976,58.0,157.0,86.0,92.0
0.6079734219269103,58.0,157.0,87.0,93.0
0.6112956810631229,58.0,158.0,87.0,93.0
0.6146179401993356,58.0,159.0,87.0,94.0
0.6179401993355482,58.0,160.0,87.0,94.0
0.6212624584717608,58.0,163.0,88.0,95.0
0.6245847176079734,58.0,163.0,88.0,96.0
0.627906976744186,60.0,164.0,89.0,97.0
0.6312292358803987,60.0,168.0,89.0,97.0
0.6345514950166113,61.0,171.0,90.0,97.0
0.6378737541528239,61.0,175.0,90.0,97.0
0.6411960132890365,61.0,182.0,90.0,100.0
0.6445182724252492,61.0,184.0,90.0,100.0
0.6478405315614618,62.0,184.0,91.0,100.0
0.6511627906976745,62.0,187.0,91.0,101.0
0.654485049833887,62.0,187.0,91.0,101.0
0.6578073089700996,62.0,191.0,92.0,102.0
0.6611295681063123,62.0,193.0,92.0,102.0
0.6644518272425249,62.0,210.0,92.0,102.0
0.6677740863787376,62.0,216.0,92.0,107.0
0.6710963455149501,63.0,1000.0,92.0,107.0
0.6744186046511628,63.0,1000.0,93.0,108.0
0.6777408637873754,63.0,1000.0,93.0,108.0
0.6810631229235881,63.0,1000.0,94.0,112.0
0.6843853820598007,63.0,1000.0,95.0,114.0
0.6877076411960132,63.0,1000.0,95.0,116.0
0.6910299003322259,63.0,1000.0,96.0,116.0
0.6943521594684385,63.0,1000.0,96.0,118.0
0.6976744186046512,64.0,1000.0,97.0,118.0
0.7009966777408638,64.0,1000.0,97.0,119.0
0.7043189368770764,64.0,1000.0,98.0,119.0
0.707641196013289,64.0,1000.0,98.0,120.0
0.7109634551495017,64.0,1000.0,98.0,123.0
0.7142857142857143,64.0,1000.0,98.0,128.0
0.717607973421927,64.0,1000.0,99.0,129.0
0.7209302325581395,64.0,1000.0,101.0,130.0
0.7242524916943521,65.0,1000.0,101.0,132.0
0.7275747508305648,65.0,1000.0,102.0,133.0
0.7308970099667774,65.0,1000.0,104.0,134.0
0.7342192691029901,65.0,1000.0,104.0,134.0
0.7375415282392026,66.0,1000.0,105.0,135.0
0.7408637873754153,66.0,1000.0,105.0,136.0
0.7441860465116279,67.0,1000.0,106.0,136.0
0.7475083056478405,67.0,1000.0,106.0,137.0
0.7508305647840532,68.0,1000.0,106.0,139.0
0.7541528239202658,68.0,1000.0,106.0,142.0
0.7574750830564784,68.0,1000.0,110.0,142.0
0.760797342192691,68.0,1000.0,110.0,142.0
0.7641196013289037,69.0,1000.0,113.0,144.0
0.7674418604651163,69.0,1000.0,114.0,147.0
0.770764119601329,69.0,1000.0,115.0,148.0
0.7740863787375415,70.0,1000.0,119.0,149.0
0.7774086378737541,70.0,1000.0,120.0,149.0
0.7807308970099668,71.0,1000.0,122.0,153.0
0.7840531561461794,71.0,1000.0,122.0,155.0
0.7873754152823921,71.0,1000.0,123.0,155.0
0.7906976744186046,71.0,1000.0,125.0,158.0
0.7940199335548173,72.0,1000.0,126.0,161.0
0.7973421926910299,73.0,1000.0,129.0,163.0
0.8006644518272426,74.0,1000.0,130.0,165.0
0.8039867109634552,74.0,1000.0,130.0,166.0
0.8073089700996677,74.0,1000.0,130.0,170.0
0.8106312292358804,74.0,1000.0,131.0,176.0
0.813953488372093,74.0,1000.0,132.0,177.0
0.8172757475083057,75.0,1000.0,132.0,181.0
0.8205980066445183,76.0,1000.0,132.0,182.0
0.8239202657807309,76.0,1000.0,134.0,183.0
0.8272425249169435,77.0,1000.0,135.0,184.0
0.8305647840531561,77.0,1000.0,136.0,186.0
0.8338870431893688,77.0,1000.0,139.0,186.0
0.8372093023255814,81.0,1000.0,140.0,187.0
0.840531561461794,81.0,1000.0,140.0,188.0
0.8438538205980066,82.0,1000.0,142.0,190.0
0.8471760797342193,82.0,1000.0,143.0,192.0
0.8504983388704319,82.0,1000.0,144.0,192.0
0.8538205980066446,82.0,1000.0,146.0,193.0
0.8571428571428571,86.0,1000.0,148.0,219.0
0.8604651162790697,86.0,1000.0,149.0,225.0
0.8637873754152824,89.0,1000.0,150.0,244.0
0.867109634551495,92.0,1000.0,151.0,259.0
0.8704318936877077,94.0,1000.0,151.0,274.0
0.8737541528239202,96.0,1000.0,152.0,1000.0
0.8770764119601329,105.0,1000.0,153.0,1000.0
0.8803986710963455,1000.0,1000.0,155.0,1000.0
0.8837209302325582,1000.0,1000.0,156.0,1000.0
0.8870431893687708,1000.0,1000.0,156.0,1000.0
0.8903654485049833,1000.0,1000.0,157.0,1000.0
0.893687707641196,1000.0,1000.0,158.0,1000.0
0.8970099667774086,1000.0,1000.0,158.0,1000.0
0.9003322259136213,1000.0,1000.0,158.0,1000.0
0.9036544850498339,1000.0,1000.0,158.0,1000.0
0.9069767441860465,1000.0,1000.0,162.0,1000.0
0.9102990033222591,1000.0,1000.0,162.0,1000.0
0.9136212624584718,1000.0,1000.0,163.0,1000.0
0.9169435215946844,1000.0,1000.0,163.0,1000.0
0.920265780730897,1000.0,1000.0,164.0,1000.0
0.9235880398671097,1000.0,1000.0,168.0,1000.0
0.9269102990033222,1000.0,1000.0,169.0,1000.0
0.9302325581395349,1000.0,1000.0,170.0,1000.0
0.9335548172757475,1000.0,1000.0,170.0,1000.0
0.9368770764119602,1000.0,1000.0,171.0,1000.0
0.9401993355481728,1000.0,1000.0,174.0,1000.0
0.9435215946843853,1000.0,1000.0,174.0,1000.0
0.946843853820598,1000.0,1000.0,174.0,1000.0
0.9501661129568106,1000.0,1000.0,182.0,1000.0
0.9534883720930233,1000.0,1000.0,188.0,1000.0
0.9568106312292359,1000.0,1000.0,191.0,1000.0
0.9601328903654485,1000.0,1000.0,1000.0,1000.0
0.9634551495016611,1000.0,1000.0,1000.0,1000.0
0.9667774086378738,1000.0,1000.0,1000.0,1000.0
0.9700996677740864,1000.0,1000.0,1000.0,1000.0
0.973421926910299,1000.0,1000.0,1000.0,1000.0
0.9767441860465116,1000.0,1000.0,1000.0,1000.0
0.9800664451827242,1000.0,1000.0,1000.0,1000.0
0.9833887043189369,1000.0,1000.0,1000.0,1000.0
0.9867109634551495,1000.0,1000.0,1000.0,1000.0
0.9900332225913622,1000.0,1000.0,1000.0,1000.0
0.9933554817275747,1000.0,1000.0,1000.0,1000.0
0.9966777408637874,1000.0,1000.0,1000.0,1000.0
1.0,1000.0,1000.0,1000.0,1000.0


==> data/eigen_general_32/eigenvalues_absolute_error.csv <==
matrix\type,Float32,LinearTakum32,Posit32
AG-Monien/L,1.77336958957334981535085181745144806e-05,5.71891514126288015422245417057941524e-06,7.66298257622636477372522122303982211e-04
AG-Monien/cage,2.22247639309065019699281867067821190e-06,1.26128399098651054006282283220960918e-06,5.78058599429582632019997551628812973e-03
AG-Monien/diag,-Inf,-Inf,-Inf
AG-Monien/grid1,9.92063648178692502475071527649243159e-06,5.26466703528803893138769939516591750e-06,2.34517034792184959360842722487291563e-05
AG-Monien/grid1_dual,1.16216441704042334728896980054298292e-05,4.95627808670796430668655658241605884e-06,3.38503618697053567227139835098025613e-05
AG-Monien/grid2,2.53006818789739166420884931065442066e-05,1.83336998071240437232049785896257294e-05,1.32526952979562883773398823136958404e-03
AG-Monien/grid2_dual,5.29480863068236253861015213700644717e-05,7.35910348501136862793238196531415327e-06,6.48663770076374780356925382625051699e-04
AG-Monien/netz4504,1.07725488548418038754158785569425239e-05,4.19330938802541996630885283989751501e-06,6.91379039553518565031089799377351835e-04
AG-Monien/netz4504_dual,1.19951178764197427611226656297098252e-05,8.61879225840944306629568658241068581e-06,2.73151951278432024388018530065348914e-05
AG-Monien/stufe,1.04733744632759856647616113868173275e-05,6.80427820395727461308318530455067318e-06,2.80686917899173706715943237157997376e-04
AG-Monien/ukerbe1,1.87844681031099753099724169096848889e-05,9.26225781554271886084808255430722390e-06,5.62848891013858171929082201613039258e-04
AG-Monien/ukerbe1_dual,1.26062954472042260997474007237374253e-05,1.12323002121170749753270913690820938e-05,1.30559104125234772083667773365844232e-03
Arenas/celegans_metabolic,1.17359787446052426413227985554224334e-04,3.76945649618067551186514448643899804e-05,3.01304266574860691717567549896669653e-04
Arenas/email,3.11021594749499250160012917864981705e-05,1.37376363531773034871720055567886968e-05,3.28683963165350718999518557076594883e-05
Arenas/jazz,5.66401520608312046888142429405560237e-05,2.65683088638697404861192932256176994e-05,5.93825240761990252736550246779514622e-05
Bai/bfwb398,1.04271743334566247839014242714131186e-11,1.25721615940188985050649544892659846e-11,6.63281976369250221393878415971885768e-08
Bai/bfwb62,6.09927818339175575356900788465969802e-11,5.76763509708254455994317936320843532e-11,1.75970472924667160693648515310638600e-08
Bai/bfwb782,1.48773956810265922254445778250315964e-11,1.28810138284358542649674610478988283e-11,2.31545578038269560978602813673370652e-08
Bai/mhd3200b,3.27847560810701059120699147525570098e-01,2.26171375072554457500551472329826502e-01,2.81642849565611375582099442048476303e-01
Bai/mhdb416,2.81610197312535021407153335850765591e-01,2.26154175978300646708886174073697323e-01,1.59891808394342684467520748798492731e-01
Bai/odepb400,1.25509088915849289844128657739029625e-19,3.24044056955217514209610731369491075e-19,4.81349524277657126497013875037311632e-15
Barabasi/NotreDame_yeast,2.33482266457585167714838610039664084e-05,4.94193693756560608865688594124903962e-06,1.85613439133349474493204302077205171e-05
Bates/Chem97ZtZ,2.78657866300601916911565278738512370e-03,1.21646125121869290742595743348698978e-03,4.18402651124781746385341600161364456e-03
Boeing/bcsstm37,3.40871315220304761018788639456042728e-10,9.37192539178286327542958920409790914e-10,5.47337748357976654157323791294670407e-06
Boeing/bcsstm38,9.95088204327112242117407372610453251e-03,7.03439967714567610467271074731397413e-03,7.03340161652823872579426459822981013e-03
Cunningham/m3plates,2.38365572732008900320754855824512705e-03,2.38371191416364806740017948244729041e-03,2.37449330789618895217248626591350117e-03
DIMACS10/chesapeake,5.81541899459650591597237435997007496e-06,2.69306800726461773516936288215986333e-06,1.58680869295784811737296040477955110e-05
DIMACS10/delaunay_n10,2.08777964074165541108871128939717118e-05,8.13412561217774193359554768994170211e-06,3.72842324641019229421473530145619955e-05
DIMACS10/delaunay_n11,3.23462853312960936859264047578989388e-05,1.68618802189068549575891696865314588e-05,3.59573086262148084744657875779900556e-04
DIMACS10/uk,2.88855450301094436056814828796824176e-05,9.22507688365320012257688368251366386e-06,2.07589955895921013757930690095998302e-03
FIDAP/ex32,1.29127113566454325663410608882952595e-04,3.74017443628320905867489429961928342e-05,1.34640983271329353657481089859869572e-04
FIDAP/ex5,3.94567896649447000081087158463270033e+00,3.09215179153169332999925344791539945e+00,3.07940401946092838741449068514225943e+01
GHS_indef/laser,-Inf,-Inf,-Inf
Gleich/minnesota,1.59996318690437668290811586176610654e-05,5.15414814961841288079965921861126292e-06,3.03461591426201433851173563181500767e-04
Gset/G11,1.94178400754469757340815551011511279e-05,5.87319251094796509809755352732402531e-06,3.41596115630292553488515378028926525e-04
Gset/G12,2.06562123809866246761583892392343949e-05,7.70640303882719003121807054803737116e-06,1.79757371302593779796585111162617164e-03
Gset/G13,1.74732475533410460574605901601739475e-05,4.69013500383418647649271773857406863e-06,1.74599963565450995856837610599453546e-03
Gset/G14,2.01916867357552795756785187928110848e-05,1.42630705885182847671997991835888896e-05,2.66002721545062208531990172604376100e-05
Gset/G15,3.63791484780709262900481088954009240e-05,1.10694286207451819015433180180405668e-05,8.35954817626374985163024994065080350e-05
Gset/G16,3.91946949448416255171655482865599847e-05,7.41260860450875277346482955929251246e-06,1.95326673868136311413479805091647003e-05
Gset/G17,3.21671100431836810177382312784011169e-05,1.19858411730668788489407992024402273e-05,5.84732346585259169539993823427561310e-05
Gset/G18,2.67070926665995957347523452002132729e-05,8.85853640077669356265668434354437318e-06,4.65714934971155055167886621128971678e-05
Gset/G19,4.12844920810601358220280667216395598e-05,6.92650877272717084396399866248151640e-06,2.63732203267076525572546724555438502e-05
Gset/G20,4.04337076883125274608155040486350016e-05,7.99186906652527220509725655595684734e-06,4.60221384197445558490311167344425668e-05
Gset/G21,2.93111238463600281255394851142728084e-05,5.86021772268075460867378738163335696e-06,5.69850273469973406180176699794754284e-05
Gset/G32,2.05755490642467209883892703552869484e-05,1.19291772740818065465487057540029169e-05,3.31478355420488261287624798770359008e-03
Gset/G33,1.20945871724082076992243077548001943e-05,5.56453619491532604617861806975153469e-06,4.40847792273649139341702323691443879e-04
Gset/G34,2.25896620814007825343308093274946405e-05,8.35816321010738944497204786038217735e-06,1.27197559614344055809147364004452938e-03
Gset/G43,4.42290550744780621085324159718302061e-05,6.57861313088194271911698553607502123e-06,2.11604802113338987387822791736022629e-04
Gset/G44,1.78620086019049439358462718472139413e-05,1.02883387366746300925055142162491829e-05,4.77426020990043375905861622338639662e-04
Gset/G45,3.72898939861920684440003203397177374e-05,2.26036962931276936775261577549654520e-05,3.95139820403085710656565999586066376e-04
Gset/G46,3.87855590886654208843934425706676533e-05,1.35880536226022489633474130442767465e-05,4.45986896495534710916654791699735979e-04
Gset/G47,3.31653985008172542231249048487104087e-05,1.40052805599058132218891489276325845e-05,5.18778858614154716100115538589197266e-04
Gset/G48,2.31629474910972765956163150163282171e-02,2.31719519239767115851551898517895883e-02,2.31146572227541367676675285157583626e-02
Gset/G49,3.01136741074201007546973259630932254e-05,1.25895577629611168572190170183574617e-05,5.79069782603067265647768513703976109e-04
Gset/G50,1.67391799965007898097025018574069506e-05,6.35905167738898891994231449536372888e-06,5.85947407952648561871411752960160569e-04
Gset/G51,4.33643262436282004553838811438163481e-05,8.26847443319696098519290835543749938e-06,2.83929552678258356605390687100820748e-05
Gset/G52,3.33388181060945681146127491713367841e-05,6.96002582158779833716534815066167630e-06,3.61987016765088334307800609185235455e-05
Gset/G53,2.85344133420286455759196441642910090e-05,1.15281935482526124881141081927336989e-05,2.81778821088101886304383366907662181e-05
Gset/G54,1.34191528992123525476263197746722972e-05,1.33962539331895584702927414960935662e-05,1.06126015995133114637904841984908875e-04
Gset/G57,1.60615049829658468574605155925706313e-05,4.28189705186951472721337641260599901e-06,1.71507787861019468381931656099809057e-03
HB/1138_bus,8.13098334754292383898659438100879991e-02,2.47497278796850552930523297029509821e-02,7.12282269419481660321635726428067682e-02
HB/494_bus,2.23192547410524370167566752105899073e-02,9.15975497934831433898119502795668052e-03,1.71652734702629540925570621994957242e-02
HB/662_bus,3.58335105311636261363311452690254561e-03,1.59769416017221177850805241064670792e-03,1.62774802748754912843323300130719590e-03
HB/685_bus,1.50221949967087594229732056288153042e-02,6.36419305864372285394736502296754109e-03,1.73457724818443100693579124033433792e-02
HB/ash292,2.29687258796235743583159465490622695e-05,5.18885101328063369677282074653456862e-06,2.24092163842741489265613750147440035e-05
HB/ash85,1.58791896437884999897542510066405435e-05,4.48744059273062892140897863424178654e-06,1.09993305874714805932033195111900096e-05
HB/bcspwr01,1.17800943272196546291323910897674759e-05,1.53242545971635604533847524014327820e-06,9.40313115195732541222803520962330233e-06
HB/bcspwr02,8.97229047389790140198098904480607632e-06,2.20544271466023239512905222387275081e-06,3.72307671957588160649679907175608764e-06
HB/bcspwr03,1.32100188483831717339736376805112573e-05,4.14402544040593789578037376557923458e-06,1.15545462151497408344224585634921651e-05
HB/bcspwr04,1.93656901840063206937759623197377399e-05,3.74202573267808667738864962349537989e-06,3.11903900676563130503076185424400913e-05
HB/bcspwr05,1.98193734485016697035487407591706109e-05,4.68237909783152067344094437381798643e-06,8.48464557518430511404303072857623038e-06
HB/bcspwr06,2.20262011044025205789866651448821509e-05,9.75068527290517272682658831426560843e-06,8.71571044902460866415423931511038972e-05
HB/bcspwr07,2.02901709017017156419320913878289376e-05,4.64587916567756488838623227232132048e-06,8.42103215883968650717326121772067329e-05
HB/bcspwr08,2.99477960057470133649446588774415757e-05,5.95191241566470165513958962287213167e-06,1.94464122567656599740895734489496449e-04
HB/bcspwr09,1.80604336580908278542013028037043925e-05,9.39485759460754704957621338507431046e-06,6.97841761368529413261188950000838547e-05
HB/bcsstk01,3.42060886972542089417948840925581940e+03,6.07055866258488531323132013595510250e+03,2.83841105655803472190351466551419871e+06
HB/bcsstk02,2.53281115230874559902342010075040078e-02,1.64346933265695529871510165764802105e-02,1.66298565816341812996325389908531101e-02
HB/bcsstk03,1.11366778352642264746018982052202051e+05,1.69887462458771045805325291359456173e+05,8.64244386239292208038211334523758809e+08
HB/bcsstk04,1.96416706266781012453694548968715234e+01,3.48268551920790746074857101064316866e+01,4.10614299003200678547846857932190111e+02
HB/bcsstk05,1.40656463363322146620778462956654025e+01,1.58431047889410660232456611645172424e+01,2.38188625283999678635094920013678604e+02
HB/bcsstk06,1.14838692241284722581716722801721512e+04,2.20855704564905984529646267135694558e+04,6.26411864140992558891888064015356068e+06
HB/bcsstk07,1.14838692241284722581716722801721512e+04,2.20855704564905984529646267135694558e+04,6.26411864140992558891888064015356068e+06
HB/bcsstk08,2.55562629176302752967679830289938745e+04,4.87243626184166746596257135346816338e+04,7.75272742315603473068461528172107642e+07
HB/bcsstk09,2.36611817931608699426902929361385889e+02,2.62094315204188263760762003651495454e+02,2.23936235706199564525522375901139377e+04
HB/bcsstk19,5.40498626953264182681314501048027415e+08,9.87761658664252751530575828418898601e+08,1.05582255393614240848823088633047688e+14
HB/bcsstk20,1.09469101014930795417661101149878893e+10,1.96789168560449445437201958853279238e+10,3.79057409337951309009399119379471401e+14
HB/bcsstk22,1.25823284270538907780541380875528202e+01,1.08513427200279296474229820719445910e+01,2.77872208809905931569107176404621247e+02
HB/bcsstm01,9.43703985355604679066789973357822345e-05,1.41421350842544690838971737248943117e+02,2.51046499386183107109219544526863032e-04
HB/bcsstm02,9.87597907139053022365584049672942325e-02,9.87597907268644903432103038050814296e-02,9.87603729504953358836862382331926404e-02
HB/bcsstm03,2.67453333045590432702734602246380822e-03,7.36646933164476851947530300996107284e-04,1.32051041886890460277732198738840233e-03
HB/bcsstm04,4.48215498018551666746200281722672003e-02,4.48218234860653196247031028779862439e-02,4.48214898919591762854772875464833883e-02
HB/bcsstm05,2.96372382512842758697682252551958283e-01,2.96372366707288766845575818163111951e-01,2.96372429053309854827038356499652108e-01
HB/bcsstm06,5.74675009713320098208711330340081575e+02,8.12716797780112736881237380532167193e+02,5.74647324984610733761833917923410577e+02
HB/bcsstm07,6.03999775483468471826088818562836907e-03,4.03190757271572906534033087433730471e-03,8.17513696223485267483567645410852337e-03
HB/bcsstm08,7.38514467319046014076350373036522550e-01,7.82849286687439103948705312519198126e-01,1.52626206512187013142804905298709827e+01
HB/bcsstm09,6.20495367162965388675276682302150269e-11,3.12734219241942863781730971363295501e-11,2.63519034337685641228815207122845806e-11
HB/bcsstm11,1.18981769128637910612338060773755092e+01,1.18981840707238308723783100105721787e+01,1.18981795304559610818988944945414998e+01
HB/bcsstm12,6.17849103133486907404619231329169227e-01,5.93245772710478193980832929427740156e-06,6.17842353270918934306608349358666727e-01
HB/bcsstm19,4.68817081304965999724588924752460295e+01,9.22321043732405903890446486945243925e+01,2.27345104492292558489327384613463186e+03
HB/bcsstm20,5.83851276660668725225007431694967445e+01,3.50463887951222959834330329453946669e+01,8.17991020191166471458926476863061234e+03
HB/bcsstm21,8.36289671578620182195958964060250752e-11,1.81700525761754966225853097759655723e-10,1.08926447832409119475554090432790678e-06
HB/bcsstm22,2.00654294891348995980520936090000546e-03,2.00653770579930377363514495444913680e-03,2.00485812345592375796100866084587682e-03
HB/bcsstm23,1.17024142199069452867635768747150785e+05,1.17022642805230786995840678493863202e+05,1.17039907328644927999279488774238656e+05
HB/bcsstm24,1.70023980188137856639745005783338432e+00,2.25832927386280804094537557137237151e+00,2.01505900558350882674123804693362013e+01
HB/bcsstm25,9.05580107744013651914639791827461270e+07,9.05585770471144594835616175054811223e+07,9.06504927179636649456502823222681048e+07
HB/bcsstm26,6.27159206291146787682873531027521679e-01,6.27160232958054987098605080141384417e-01,6.27158346540248103674567388417929229e-01
HB/blckhole,2.65340320838563546779814110446430933e-05,1.82715622078012291130310049211474815e-05,7.48643463386890358465240347279923573e-05
HB/can_1054,5.83363020950160060873596167138051566e-05,1.00158350600536475251319776961357397e-05,5.29641981128897188961672289652955080e-05
HB/can_1072,4.66413624563267457419161890511083847e-05,1.70415941599861517301745361305282894e-05,3.54489895397032955059200024048064052e-05
HB/can_144,1.53343198791529303057880142059387754e-05,5.24766777324061129229390355785642213e-06,4.04578937121211348029568614034567804e-05
HB/can_161,2.35502562327117574838685301803853813e-05,4.44393090266725276303352220588011235e-06,2.65561968779208530062407076573891355e-05
HB/can_187,3.09907075278748872871934537705889740e-05,4.27411430308384682807216422086746843e-06,3.38650219710062175309884598247101042e-05
HB/can_229,3.89350878640250855481166807485136646e-05,6.14264195256613283661034088262833112e-06,3.30562869294101034050679566834921216e-05
HB/can_24,5.80209280406962959286743575840885215e-06,1.27193224960578021929657961123121255e-06,1.52652564613233012242485967120427132e-05
HB/can_256,3.32324871300313307467583180628197143e-05,1.08109488932231502948061210995971303e-05,3.34093518113254026106937902955494283e-05
HB/can_268,3.85642041904206261437591206559497888e-05,5.87383627820689040881224020497854878e-06,3.12783499969259267119415452346602288e-05
HB/can_292,4.28490563980623478153631406210207292e-05,7.51271276690414027784447505642236256e-06,2.47341395690046424896413684855742977e-05
HB/can_445,3.93781569665827246550558566130560867e-05,9.04988380166967570856388610427673389e-06,1.36050618932524623821516795060290697e-04
HB/can_61,1.45888254347321298175270780730583168e-05,5.62209845975361990839157230904791730e-06,9.04209250747344408930190414439253760e-06
HB/can_62,7.24812580513470374047685571649170212e-06,2.10398425349377273536537009919347865e-06,3.89183597878235424760647340597956567e-06
HB/can_634,4.52339173540998248818572560642687909e-05,8.31908901918557197304901981271891918e-06,4.34357838978179064082724398189830369e-05
HB/can_715,2.47837054024398343801775999406875001e-05,1.28625906929462355566955360445404401e-05,2.34441331123963725501707459754246831e-04
HB/can_73,8.96899456870874260739334658121702850e-06,2.60732458601565529256371966365510502e-06,5.56932260839569649960408254292876019e-05
HB/can_838,5.99881995705008359320722746791241532e-05,1.31958682629220117337513533033740754e-05,3.97873779699992024932875134206959590e-05
HB/can_96,1.93177059247334776995398107904164088e-05,3.70006933380335070989271351394561723e-06,7.92872315233206143479694480136852764e-05
HB/dwt_1005,2.84987307571909009852772059496178529e-01,2.85009273257140987223086244559173356e-01,2.84832312699780185305839716674018770e-01
HB/dwt_1007,3.85117906414898530321433274575568894e-05,1.39348957212317554985669323689609803e-05,1.25044976042777213963968291824882585e-04
HB/dwt_1242,2.75092674187330875656888927248324485e-05,1.36164650038061619801829464260950663e-05,6.21690176601008947803140341463968117e-04
HB/dwt_162,2.50510409163678698861740225528640911e-05,4.18424582328164148680513858310988111e-06,5.78143535944518683351809039820984951e-06
HB/dwt_193,5.34843552166724806461817921363374397e-05,1.25722982636277002853848136332266425e-05,2.13359111762316988877715767759486472e-04
HB/dwt_198,1.52901027780620814184092249610256234e-05,6.01598187011397185545329785668911203e-06,2.06653799762335284255178967183480601e-05
HB/dwt_209,2.00065774048393027587328066456173555e-05,7.06448156883538453120857108675604038e-06,2.48870315736648000587453527138642552e-05
HB/dwt_221,1.34312771776621088085219844277507947e-05,7.01230574782394952689624971713300506e-06,1.41544385946024435429281945553078726e-05
HB/dwt_234,1.50124354414000345251818902668721048e-05,4.84784162553696092284900787337963251e-06,8.93146096907103102806043217092856419e-05
HB/dwt_245,1.28110922547094597618598664212053362e-05,4.22671040459331712579936993265072792e-06,7.43549108462869109675605907968748666e-05
HB/dwt_307,2.95599023397979317994239299929849975e-05,9.19423819882699468232702073653388773e-06,3.22756726739559457155710435497084296e-05
HB/dwt_310,2.48710292415064982656260738367517266e-05,4.89347973088818710848757278221923132e-06,5.14729797824738293674066772828642250e-05
HB/dwt_346,3.09599320366913029866443838364423064e-05,1.12403507149323506892964386903310721e-05,2.80063793440153165064880896400020235e-05
HB/dwt_361,2.50540789387619391588062899224100022e-05,6.34204038265966226357213425450069823e-06,3.68533051180565393156219529513432430e-05
HB/dwt_419,4.27576748534421777783660758611102843e-05,8.37446361137872386564134069072870829e-06,1.39733924603480370123984980638178102e-04
HB/dwt_492,2.44263644432820162638262332833903725e-05,1.10889353156748355470126158068526044e-05,3.87677016255617353240207977877905024e-05
HB/dwt_503,3.46851542385004923590539104731966411e-05,7.08334757578108751657645075837856878e-06,2.08844162314605629241240690040614119e-05
HB/dwt_512,3.35010416204019220882817667314554666e-05,1.00716513218228131476550218083716619e-05,7.01808056466991862500512305188372555e-05
HB/dwt_59,8.65861740953922842893731844211304636e-06,1.92485444564984072637449643415411416e-06,3.56782870468426979671503472890055629e-05
HB/dwt_592,3.41493741377669111400121728249780985e-05,1.30081720892413099099851307539107381e-05,2.40199040496291787366866833203442430e-05
HB/dwt_607,4.43171560777978543880863991744533615e-05,9.17322299405334611119351689456363066e-06,4.57159453768564740518640482685068893e-05
HB/dwt_66,8.14397922397808554310849349492106667e-06,3.19836448109249328556726685518766622e-06,2.01333179339404493598822418966649037e-05
HB/dwt_72,9.92126242114643046401823909716154861e-06,3.57421969326641276637400457919143761e-06,2.42774662911754910466614347954110852e-05
HB/dwt_758,4.32419833111296292522234513265834085e-05,1.46224836413515191043386704963728357e-05,6.47779211847056260120483187751416504e-05
HB/dwt_869,4.24593681359889593663665724486169843e-05,1.16445116967658399947189191836538605e-05,5.50429121080069540591493857933977935e-04
HB/dwt_87,1.47294119174640911519929088974457248e-05,3.90877068517152518481548961202876120e-06,2.17916708919141727389482904293869760e-05
HB/dwt_878,3.42729143086420254491822909532474104e-05,1.79937463533792475625807590546173286e-05,1.42940488518708660070412577396641343e-04
HB/dwt_918,5.77553375841157594333642645081861722e-05,1.06183005836135296317753563407275923e-05,7.02520133845440376192050791829744349e-05
HB/dwt_992,5.50411420924103711150321063855970805e-05,2.23509725885787688703714315898700004e-05,8.05133609003532390435834814758040104e-05
HB/eris1176,8.29046404651985094135500198745380785e-05,2.11537888681560399549031818597362814e-05,1.22798121971780436768025191098509649e-04
HB/gr_30_30,5.39385956015516453863470491098040625e-05,1.94113202208290713812570512017644578e-05,8.70023628883551648941548375083044916e-04
HB/jagmesh1,3.02929751512295372708903245995093314e-05,7.70772185768604923776250519955238182e-06,1.41035782220896036503896247636370886e-04
HB/jagmesh2,3.12538607814924243896228345052465665e-05,8.03707717274047904529353457571164107e-06,3.21970174486499932212732636023353940e-04
HB/jagmesh3,2.98769404199611717055248167970479304e-05,8.86296738552482685781497898470689635e-06,6.64774886505379731338106088813078786e-04
HB/jagmesh4,5.74962965816538962523061623898164205e-05,9.32608932683956145539133755563251191e-06,8.09734302978582895196859787585044764e-04
HB/jagmesh5,4.16237267560110763840095007339795890e-05,1.13455173475668529496072056703291919e-05,1.13906583108387291911902898575437858e-04
HB/jagmesh6,3.99178989801902157644491222024608865e-05,1.63053738768215712521439245648201839e-05,1.65366007431261472471139009542809778e-03
HB/jagmesh7,2.35898396309956110989528853863564315e-05,9.80287237988759001100336549418148836e-06,1.07037486613515610149207639471802076e-03
HB/jagmesh8,3.52228475244006991335684294066292115e-05,1.10571042570852311460856393238859512e-05,1.01830587219598171047015652201600411e-04
HB/jagmesh9,3.07547782248921332497647475434800017e-05,7.26474089240435390996615542820527755e-06,7.91494621289097608102148967586575815e-04
HB/lap_25,-Inf,-Inf,-Inf
HB/lshp1009,3.12538607814924243896228345052465665e-05,8.03707717274047904529353457571164107e-06,3.21970174486499932212732636023353940e-04
HB/lshp1270,2.79143724328105391044557344119216315e-05,1.26461977199797745706098103157962248e-05,2.35323081060468777159223240734531280e-04
HB/lshp1561,5.07766715866518931683686570059953935e-05,1.79225614804843112042952079747829365e-05,8.00621103154502357990460216134646706e-04
HB/lshp1882,3.55005623355813099370480792017545960e-05,1.19035767945043127100848709940386966e-05,1.43434322737220533652378840652451361e-03
HB/lshp2233,4.36902335692443703911071113071400080e-05,1.93959165207324661611677011852770559e-05,3.12433527908995299655644083622661346e-04
HB/lshp2614,3.79449588365692352148073889925086060e-05,1.59850911336701330078694760507091316e-05,8.49930769429645739380953931756295093e-04
HB/lshp_265,1.70777735939165160707924060720829812e-05,5.06022107173709583772835026761025063e-06,2.86151493021219039159314471924228583e-05
HB/lshp_406,1.69946214188886301339857308546859031e-05,4.67587903350736369766004030393112811e-06,2.79132400897864293091839199844645338e-05
HB/lshp_577,2.26847849753690692391240733219363159e-05,1.09721591768267878591874676239464897e-05,1.10332658098032129686428761735940969e-04
HB/lshp_778,2.36882014428484876726673043636051840e-05,9.22400818814578761935485785422185892e-06,1.49022428101927206252359374767456392e-04
HB/lund_a,3.18326433708340590936387234942973110e+02,1.37179179494178540082315567014026891e+03,8.44715406972080071509139470905952589e+04
HB/lund_b,1.70325047459352549016994086874254302e-02,1.13926495620558710516543031046961253e-02,2.40455501046042669299851693880109509e-02
HB/nos1,1.12747465051215677620093619572810366e+04,1.37829342348401373563624431305780330e+04,4.66008397635907397349518063735098391e+06
HB/nos2,1.20307171451732989358929742063097204e+06,2.94395005191468428475921769972377168e+06,9.88992349519919917424513446874251368e+09
HB/nos3,3.60354208043251871266296759450973466e-03,1.09990827689453472818194648112884545e-03,2.86483198076189896745348773560750801e-03
HB/nos4,2.65176410718897594098673584119126450e-06,1.04785831012943731017272872222078419e-06,3.95863613976025513407356027726380678e-06
HB/nos5,1.16757888923086941685195819024153659e+00,2.03739254221561286771939293806476910e+00,1.00814576631413290623086956434151396e+01
HB/nos6,1.57235054150045783945551156732949987e+01,2.71784311671684058199073369690603825e+01,3.28775141745279362734419101249151521e+02
HB/nos7,1.14182460480867014778815391752278234e+01,2.55078636774558933056360424896026563e+01,6.08772869266973755731019547693912268e+02
HB/plat362,1.60412846764736846521918438626462296e-06,8.10404211628684824344396339794503364e-07,1.34119639509798440629295241629552853e-05
HB/saylr3,-Inf,-Inf,-Inf
HB/sherman1,-Inf,-Inf,-Inf
JGD_BIBD/bibd_81_2,0.00000000000000000000000000000000000e+00,1.29047841397589243466216798238893771e-08,0.00000000000000000000000000000000000e+00
JGD_SPG/EX1,2.43723285925562629071677944575908331e-02,2.65683390633622672704361800461153327e+00,2.65683396633106055138367323160279026e+00
JGD_SPG/EX2,3.60622146327563727638284408783042163e+00,3.60622659088990227956793688071669754e+00,3.60618820057839478154937954801464463e+00
JGD_Trefethen/Trefethen_150,3.10304175958972403398255741896969872e-03,1.09152332662625657967906839426017166e-03,4.87272004061370210187388486843184227e-03
JGD_Trefethen/Trefethen_20,4.78377817685473449640722498791702170e-05,2.37750385415455235123952606963334596e-05,6.81981610396410585826325533069040313e-06
JGD_Trefethen/Trefethen_200,5.61064568022219045344110370361402710e-03,1.45458686142260062979175060970283244e-03,2.78954719578857905824670223430516108e-03
JGD_Trefethen/Trefethen_200b,5.49882139402906575885016236585443181e-03,2.03684805098643055140342045345269094e-03,2.16906052059355409700084739487933659e-03
JGD_Trefethen/Trefethen_20b,9.13920289328674178872030185435140495e-05,1.75431636278379466453329051973038033e-05,5.99954949615350773090582682122864791e-06
JGD_Trefethen/Trefethen_300,7.37387375898289843355219480215283190e-03,3.25222625862090376262146569267928379e-03,5.61976231853608052010525781451975040e-03
JGD_Trefethen/Trefethen_500,1.09708650514147857607857254136544649e-02,6.03881017670325864907936792588996860e-03,1.61978048224686646034122905111940705e-02
JGD_Trefethen/Trefethen_700,2.72369321801589925554095364308920772e-02,1.09371066881240972416036697463157079e-02,2.96595310191085532293929453409453435e-02
ML_Graph/Binaryalphadigs_10NN,4.52111644893763354052572369234915170e-06,1.63733222344355324918131745545235953e-06,7.45148694576365253084055860461484834e-06
ML_Graph/Ecoli_10NN,3.65996836336214418699208356697128800e-06,1.34718571102314690436138116406470400e-06,1.38919993220666016751551336980253635e-05
ML_Graph/Glass_10NN,3.35811074220945686159384793471701447e-06,1.63505731774715344996091902064375049e-06,6.68649785486374181559632061581244925e-05
ML_Graph/Olivetti_norm_10NN,3.42033816089501447710454990072273788e-06,1.51696049714982741717909600920284756e-06,3.94550584042476985912318268183320074e-05
ML_Graph/Spectro_10NN,2.07431151912913222292917467416887573e-06,8.44096249837805783822191614491686402e-07,1.44941760704315749744984857750453339e-05
ML_Graph/Vehicle_10NN,3.16553705795688163610434300722367624e-06,1.81109668605951728889586092997617860e-06,6.32573722994741864487036170781464667e-05
ML_Graph/YaleA_10NN,2.98094421750124121195614031709519563e-06,1.28393863155008892198901991116912306e-06,1.74207653857330930405468752902910847e-06
ML_Graph/breasttissue_10NN,2.26827766913979322643957401173145706e-06,5.94541534627410707540122870985016439e-07,3.24440355091908742310793502415431158e-05
ML_Graph/cnae9_10NN,7.99812866694251989016067536378890275e-06,1.05954079114350159680055838615550498e-06,1.12337932820439149641924649815652960e-06
ML_Graph/collins_15NN,1.05154190490062999825796657942376013e-05,3.30088779499649075414261460596142303e-06,8.20428833086356900330501352786329300e-06
ML_Graph/dermatology_5NN,1.12436385398830904805914353225543926e-06,4.49396474664056377271169817893062330e-07,1.67735310845460035427028307872041787e-05
ML_Graph/iris_dataset_30NN,8.63740227621847793818927720157191942e-06,2.07951921263506638066651954487620574e-06,2.07640308908570044359448843414238852e-05
ML_Graph/mice_10NN,7.58451415248703641737756006302301722e-06,2.96726608807307842481435227054862420e-06,2.67680264363458157052946023371473713e-05
ML_Graph/micromass_10NN,4.91437183701029699906399930111377584e-06,1.27066448977481640928055004164447289e-06,1.16924432641634941570188227771646418e-05
ML_Graph/umistfacesnorm_10NN,6.32957366271086119645708123634509098e-06,1.78221688714089636223677183304834658e-06,9.00677736983709459629170002058524615e-06
Mycielski/mycielskian5,1.44908566787325640070865294072978212e-06,6.15567449168633002096270601809742668e-07,4.70333851890878737816844206946766079e-06
Mycielski/mycielskian6,7.51823759441884262898938466698790820e-06,1.87083165679209324092520231219071424e-06,1.28338253135216906059997867486491652e-04
Mycielski/mycielskian7,1.00279541802772298169132091543341236e+00,1.75119533435130314113055311175410168e+00,1.00279502039718497377640527313105834e+00
Mycielski/mycielskian8,2.21730628816753360260984128803039679e-01,2.21728005370593942307556049405201739e-01,2.21720677884292989010447907015092116e-01
Mycielski/mycielskian9,2.45159488270211025329628686237216571e-05,1.13153871135970007629283757814807576e-05,1.19788686271719417945022372395571208e-04
Newman/adjnoun,1.39809934356998014485273445605769148e-05,3.85692129192512559212247257613600552e-06,2.82061140637755786829471858350335887e-05
Newman/dolphins,2.68424246134864200885647230602717637e-06,3.78724160407317305181876133441510090e-06,8.78209855827303986625861559339681463e-06
Newman/football,2.65649504634524137284933461181020450e-05,6.94083220515557050633924578265056693e-06,3.87015857688054933878090998489736898e-05
Newman/karate,4.69444009450245050773921251505998375e-06,1.55127785866829239673041193961811910e-06,2.02315932364016825400296342425838784e-05
Newman/lesmis,8.55885564825111504901233205590295672e-05,3.09862617151529049055914085450341087e-05,1.06862285843620437583245089865485779e-04
Newman/netscience,1.66310286043201538771416658624835826e-05,4.74075257423623833474397340957272631e-06,4.97504469136196719093791314025604945e-05
Newman/polbooks,1.18391687027599789087987955308624950e-05,3.50109038724293632641074068367322610e-06,1.75151446496380446288809491317834671e-05
Newman/power,1.58345243828676087711849803631904525e-05,5.14072014827962821779105463313338472e-06,4.78543768449416075249336983603220792e-05
Oberwolfach/LF10,1.65352081586688059469485647744073300e-01,6.26466492121111908129471549639970432e-02,6.14633587909909385835606089671920467e-01
Oberwolfach/LFAT5,1.04121980788551132410405218313265625e+01,1.87713095409845084987333324471906560e+00,6.03528392323055147502200810111289834e+02
Oberwolfach/filter2D,7.29405074058202369608952496361180043e-10,1.55399088232624740215441401040705771e-09,4.77992918044927389449214034525605276e-06
Oberwolfach/rail_1357,2.23681328345676394711506174966897005e-11,3.53776427037318187889141312621942712e-11,3.53700527987283147200854361747611080e-08
Oberwolfach/spiral,-Inf,-Inf,-Inf
Oberwolfach/t2dal_e,-Inf,-Inf,-Inf
PARSEC/Si2,1.60125162904481792548668708914100833e-04,3.51022218612998906593715761676211256e-05,1.20667975507500230110835447640771378e-04
Pajek/Erdos02,1.84802809133693481664618627223324420e-05,1.07841218150539716909945472887507441e-05,3.71556333114806912590303051785082717e-04
Pajek/Erdos971,1.55069169181971841007823541343605051e-05,6.56866385775568235605708487060856339e-06,2.96622285295203722339461235254094737e-05
Pajek/Erdos972,4.14609633463023063237011005334593563e-05,1.01221724544848066096737468626913779e-05,1.71845487995199495867017194825023048e-05
Pajek/Erdos981,2.44582080092908553319407314598883998e-05,3.21381102416838082585598898881103476e-06,9.07263798786447227752663429837818478e-05
Pajek/Erdos982,4.04863393997388924898548369689073156e-05,1.00149131644094484557670868365360574e-05,9.93594848968292054343684397347817607e-05
Pajek/Erdos991,2.72775213848613531974619881037433196e-05,5.98390696611661188757370167371849126e-06,2.30610064793773365052462931893214822e-05
Pajek/Erdos992,3.12857951305906240855024261358036554e-05,8.39709025019908478697620347986666616e-06,8.62159943673352628429274610877582908e-05
Pajek/GD06_theory,9.10853912547201870796795326504761099e-02,1.77856458242563558839575751683641075e-01,5.53228580039886721759541911239249071e+00
Pajek/GD96_c,6.28871298247698151335099002887061583e-06,3.28816872525271884781983391441053752e-06,1.69152172539340208319852741565849497e-05
Pajek/GD97_a,9.87866944495864227606075136615052808e-06,1.50618568847142561349254690723320233e-06,3.96316727899180713943547564649872010e-04
Pajek/GD97_b,1.56350314943715848196630854947295754e-03,1.44244141373942622565158652725043223e-03,1.58668278654312699319139260849137617e-03
Pajek/GD98_c,2.85355623743335035528496243799199014e-01,2.85355883663180209622521252150246245e-01,2.46639375886923766346908970507461990e-01
Pajek/GD99_b,5.46613987418160631553838524634190153e-01,5.46616545839968803155552297319332365e-01,5.46614561184297744173388264480428405e-01
Pajek/Journals,3.70100705371400806482963225719828366e-02,1.91621767201843548594690782979133194e-02,3.85200003541939234840011471999556973e-02
Pajek/Sandi_authors,8.77172323839443576344361733710525048e-06,5.08419261381589229816229295553039203e-06,1.36414955829873566096437441228214926e-04
Pajek/USAir97,2.02137545257024398641372318329874286e-06,5.44151724522413044900759916522083973e-07,2.26697517232354619606448860282607035e-05
Pajek/USpowerGrid,2.35245181390950543444750770320690957e-05,6.01172159083991011361279724599627122e-06,3.69413942684543873854763409776508255e-05
Pajek/yeast,4.30324888467912054980488190219143366e-05,8.33093940707615998250458699447256343e-06,3.21345624929818809168299235920596057e-05
Pothen/mesh1e1,2.64061077734829280531859719661249975e-05,4.74856375734140940127305711748386106e-06,1.82146081436378847883900542983019989e-05
Pothen/mesh1em1,4.82790906470385843978030133811782533e-05,1.26940176046502265896304479270798274e-05,3.02176546836595027551310192040619222e-05
Pothen/mesh1em6,1.17649039393858085144324464244553378e-05,6.20282848801285005405550453521591674e-06,1.23860725925251111339807668638312089e-05
Pothen/mesh2e1,4.07223884573211209849780503803706874e-04,1.45191473041143189537534636198068566e-04,1.46336426388458992120513490394086089e-03
Pothen/mesh2em5,1.68054205560090301497454249308498117e-04,4.45683065333068594296176827007038155e-05,2.10059183482454849815149027548955220e-04
Pothen/mesh3e1,3.53169265029325637501431581992380193e-05,1.12408671832500691557082893179976478e-05,1.29017833330293204907927965203427514e-02
Pothen/mesh3em5,-Inf,-Inf,-Inf
Pothen/sphere2,5.32669450596419770182871821336807545e+00,5.32670667934605033117342518674734832e+00,5.32657020931132856889248004955421794e+00
Pothen/sphere3,1.73255237064513490412797861391438562e-05,4.23677945228938159036719777155511901e-06,1.90159098722397061878699024655776089e-05
Rajat/rajat02,3.88973458730533798375417850168991877e-05,8.15352460496693169527705078183836019e-06,3.32426670611234742261793303609280399e-05
Schenk_IBMNA/c-18,2.95623790498376415661316901324690341e-01,1.56093219121460424565957046442878461e-01,7.21132823269308570496645560322456788e-01
VDOL/dynamicSoaringProblem_1,7.91567592854659443930394370474815664e-05,6.87619702712143207574929759559936725e-05,1.10113055143310966139399829797874554e-03
VDOL/dynamicSoaringProblem_2,1.62447263227482825327859979049290810e-01,8.42238376618983980437748345810969215e-01,2.97361065945887473403376489666578795e+01
VDOL/freeFlyingRobot_1,2.82681187347735060947338977694883773e+06,7.29103486281230565924658465744434352e+06,2.88936120302041985234362878486876147e+10
VDOL/freeFlyingRobot_2,1.68065747685016695841264728682570997e+02,1.65891744373166329764079477189337877e+02,4.09722448098840000271767331755407144e+04
VDOL/freeFlyingRobot_3,5.76547105422642903594281384540305936e+01,7.98434785159160155123824031295789394e+01,6.54957085804724777122182880637004339e+03
VDOL/freeFlyingRobot_4,2.01269816067548681400646827091291972e+01,2.25755070950785913989353531409134315e+01,5.65597247647222796190508915108335141e+02
VDOL/goddardRocketProblem_1,2.10280480274580204826440699145509666e+01,2.09413406165639163420147918864209787e+01,4.34990587709121018544011596513589740e+04
VDOL/goddardRocketProblem_2,6.95356312906821955547779062633936406e-04,3.84107114993109092620243074927138024e-04,6.65291758750135252461217587744782017e-04
VDOL/hangGlider_1,Inf,4.96697374810077300689659223758431969e-03,Inf
VDOL/hangGlider_2,Inf,3.84534281201279695028899830309724973e-03,Inf
VDOL/lowThrust_1,2.09776156168938861645958200029882955e-04,8.16667258862827410402721196770762227e-05,1.32109185524029206040702342048895204e-03
VDOL/orbitRaising_1,1.03606400184544720930638006317794232e-04,7.87393994955578850635715133314641121e-05,2.48840603940590986669560849120615179e-04
VDOL/orbitRaising_2,1.45420040788969011416973309514937156e-04,3.97216348051538908127763574230354261e-05,3.44428295376299673511976312507081191e-04
VDOL/orbitRaising_3,7.26615104682785074608802339932502612e-05,3.13433759369337676715108771248745437e-05,3.16058926564927223243205441255249296e-04
VDOL/orbitRaising_4,1.37191961926124435029574530749361649e-04,3.93091878905590728398033373136036093e-05,2.23026058162739319229642775876361203e-04
VDOL/reorientation_1,6.12870899098967898525125610422318558e+02,1.37625022960788318666297622127496104e+02,1.39624598947436253953799744700788892e+05
VDOL/reorientation_2,3.03897141966788510346660671984799795e+02,9.11850026434123117768753662050686758e+01,1.64420063598511267377159144115036881e+05
VDOL/spaceShuttleEntry_1,5.85387617901837546951593765872372826e-04,3.20060052601448033688481191257198947e-04,5.15756614931079073247897728037834648e-03
VDOL/spaceStation_1,2.41985256992842034206109227524690745e+00,2.79807703808544842912438974701981829e+00,3.14422055081094851349167860747053115e+01
VDOL/spaceStation_10,6.40368871654693998577360630423329550e-04,1.20199097847943220417601100825362614e-04,8.81559077861151313163748351318510220e-04
VDOL/spaceStation_11,6.64789729693407702018626463819935242e-04,2.31740395309285560937699487164142838e-04,1.95271956241988570946383867954139552e-03
VDOL/spaceStation_12,3.87048234149317349579844998528820777e-04,3.13817556418506937491815808069942061e-04,1.61437084542489980234038145798949099e-03
VDOL/spaceStation_2,5.77127468184959679023621822537784814e-04,3.34744778487571471788664501177690995e-04,4.40046544284708208160727567622627149e-04
VDOL/spaceStation_3,3.55174101632446222169439081922038232e-04,1.35128530818302481586208083178677572e-04,2.13313964015072721244335343971049701e-04
VDOL/spaceStation_4,5.13224128673343551215359739283478933e-04,3.07826799737672302782127098005674985e-04,6.65882734843794474420209281223726545e-04
VDOL/spaceStation_5,3.72472821765198356441332745097292974e-04,9.33539641930718973747231316623000069e-05,1.02151172216836519795323427660106309e-03
VDOL/spaceStation_6,7.41619230760397269102044517691060815e-04,1.88033982180015806961407435332048385e-04,2.02151795576329212679547187515863140e-03
VDOL/spaceStation_7,3.28170261790035299504851222486889902e-04,3.01145666088162102424305304031713428e-04,4.97610740374391946087680259941978279e-03
VDOL/spaceStation_8,4.31867676107034358120658218884328545e-04,2.55443908566614055264832291725592676e-04,7.02856454423060045368227255493703473e-04
VDOL/spaceStation_9,8.69078072591898071172916867417305332e-04,2.17476845179688299930787024827905247e-04,7.78916729419302325827606912585333001e-04
VDOL/tumorAntiAngiogenesis_1,7.45330506390737324482228153485422097e-05,1.47782501379710785539858882236583048e-05,1.13917344716458400712829154558814770e-04
VDOL/tumorAntiAngiogenesis_2,1.05777175039282550324788642965313354e-01,2.22759064533648333787229493359233374e-02,4.17498418022697124803108354981780945e-01
VDOL/tumorAntiAngiogenesis_3,7.21025330176388513501210625988084390e+00,5.38154404995284308309618592861855122e+00,8.39447765391050105366118933122248761e+02
VDOL/tumorAntiAngiogenesis_4,4.11909074047118505422236279507274016e+05,1.04655333738576208489522470809267604e+06,1.51756615277192878362446524050610919e+10
VDOL/tumorAntiAngiogenesis_5,5.47509891076324492821227546301328334e+03,3.89247853522915852730435200279926442e+03,2.33270928236286963623410058392646390e+06
VDOL/tumorAntiAngiogenesis_6,2.31848525572918226270497186007661623e+05,4.41438001279244327833641969579137156e+05,1.38032331572274612130864267067967186e+10
VDOL/tumorAntiAngiogenesis_7,2.43767565162232621404243039931262202e+03,8.88761305757953097198503823271393699e+03,1.14739307884833576522955641286199873e+06
VDOL/tumorAntiAngiogenesis_8,8.43661258239672048476543126535045731e+04,4.09028685202329163650274971580707207e+05,1.36302430967334348528680867191836720e+09


==> data/eigen_general_32/eigenvalues_absolute_error.sorted.csv <==
percent,Float32,LinearTakum32,Posit32
0.0,1.0e-24,3.2404405695521753e-19,1.0e-24
0.0033222591362126247,1.255090889158493e-19,1.2572161594018898e-11,4.813495242776571e-15
0.006644518272425249,1.0427174333456624e-11,1.2881013828435854e-11,2.6351903433768564e-11
0.009966777408637873,1.4877395681026594e-11,3.1273421924194283e-11,1.7597047292466716e-8
0.013289036544850499,2.236813283456764e-11,3.5377642703731817e-11,2.3154557803826957e-8
0.016611295681063124,6.099278183391756e-11,5.7676350970825445e-11,3.5370052798728314e-8
0.019933554817275746,6.204953671629653e-11,1.8170052576175496e-10,6.632819763692502e-8
0.023255813953488372,8.362896715786202e-11,9.371925391782863e-10,1.089264478324091e-6
0.026578073089700997,3.4087131522030477e-10,1.5539908823262475e-9,1.1233793282043915e-6
0.029900332225913623,7.294050740582024e-10,1.2904784139758924e-8,1.7420765385733092e-6
0.03322259136212625,1.124363853988309e-6,4.4939647466405637e-7,3.7230767195758815e-6
0.036544850498338874,1.4490856678732565e-6,5.441517245224131e-7,3.891835978782354e-6
0.03986710963455149,1.6041284676473685e-6,5.945415346274107e-7,3.958636139760255e-6
0.04318936877076412,2.021375452570244e-6,6.15567449168633e-7,4.703338518908787e-6
0.046511627906976744,2.074311519129132e-6,8.104042116286848e-7,4.779929180449274e-6
0.04983388704318937,2.22247639309065e-6,8.440962498378057e-7,5.473377483579767e-6
0.053156146179401995,2.268277669139793e-6,1.0478583101294374e-6,5.781435359445187e-6
0.05647840531561462,2.651764107188976e-6,1.0595407911435016e-6,5.999549496153508e-6
0.059800664451827246,2.684242461348642e-6,1.2612839909865105e-6,6.819816103964106e-6
0.06312292358803986,2.9809442175012414e-6,1.2706644897748164e-6,7.451486945763653e-6
0.0664451827242525,3.1655370579568818e-6,1.2719322496057802e-6,8.204288330863569e-6
0.06976744186046512,3.3581107422094567e-6,1.283938631550089e-6,8.484645575184306e-6
0.07308970099667775,3.4203381608950144e-6,1.3471857110231468e-6,8.78209855827304e-6
0.07641196013289037,3.659968363362144e-6,1.5061856884714255e-6,9.006777369837094e-6
0.07973421926910298,4.5211164489376335e-6,1.5169604971498274e-6,9.042092507473443e-6
0.08305647840531562,4.694440094502451e-6,1.532425459716356e-6,9.403131151957326e-6
0.08637873754152824,4.914371837010297e-6,1.5512778586682925e-6,1.0999330587471481e-5
0.08970099667774087,5.80209280406963e-6,1.6350573177471535e-6,1.1554546215149742e-5
0.09302325581395349,5.8154189945965055e-6,1.6373322234435533e-6,1.1692443264163494e-5
0.09634551495016612,6.2887129824769815e-6,1.7822168871408963e-6,1.2386072592525112e-5
0.09966777408637874,6.329573662710861e-6,1.8110966860595174e-6,1.3411963950979845e-5
0.10299003322259136,7.248125805134704e-6,1.8708316567920933e-6,1.3891999322066601e-5
0.10631229235880399,7.518237594418843e-6,1.924854445649841e-6,1.4154438594602443e-5
0.10963455149501661,7.584514152487037e-6,2.0795192126350663e-6,1.4494176070431574e-5
0.11295681063122924,7.99812866694252e-6,2.103984253493773e-6,1.5265256461323302e-5
0.11627906976744186,8.143979223978086e-6,2.2054427146602324e-6,1.586808692957848e-5
0.11960132890365449,8.637402276218478e-6,2.6073245860156553e-6,1.6773531084546003e-5
0.12292358803986711,8.658617409539229e-6,2.6930680072646175e-6,1.691521725393402e-5
0.12624584717607973,8.771723238394435e-6,2.9672660880730784e-6,1.718454879951995e-5
0.12956810631229235,8.968994568708743e-6,3.1983644810924934e-6,1.7515144649638046e-5
0.132890365448505,8.972290473897902e-6,3.2138110241683806e-6,1.8214608143637884e-5
0.1362126245847176,9.878669444958643e-6,3.2881687252527187e-6,1.8561343913334948e-5
0.13953488372093023,9.920636481786926e-6,3.3008877949964906e-6,1.9015909872239706e-5
0.14285714285714285,9.92126242114643e-6,3.5010903872429365e-6,1.953266738681363e-5
0.1461794019933555,1.0473374463275986e-5,3.574219693266413e-6,2.0133317933940448e-5
0.14950166112956811,1.05154190490063e-5,3.7000693338033506e-6,2.0231593236401683e-5
0.15282392026578073,1.0772548854841804e-5,3.742025732678087e-6,2.066537997623353e-5
0.15614617940199335,1.1621644170404233e-5,3.787241604073173e-6,2.0764030890857004e-5
0.15946843853820597,1.1764903939385808e-5,3.856921291925126e-6,2.0884416231460562e-5
0.16279069767441862,1.1780094327219654e-5,3.908770685171525e-6,2.1791670891914172e-5
0.16611295681063123,1.183916870275998e-5,4.144025440405938e-6,2.2409216384274148e-5
0.16943521594684385,1.1995117876419744e-5,4.184245823281641e-6,2.266975172323546e-5
0.17275747508305647,1.2094587172408207e-5,4.19330938802542e-6,2.3061006479377336e-5
0.1760797342192691,1.2606295447204226e-5,4.2267104045933175e-6,2.3451703479218495e-5
0.17940199335548174,1.281109225470946e-5,4.2367794522893814e-6,2.401990404962918e-5
0.18272425249169436,1.3210018848383172e-5,4.274114303083847e-6,2.427746629117549e-5
0.18604651162790697,1.3419152899212353e-5,4.281897051869515e-6,2.4734139569004643e-5
0.1893687707641196,1.3431277177662108e-5,4.443930902667253e-6,2.48870315736648e-5
0.19269102990033224,1.3980993435699802e-5,4.487440592730629e-6,2.6373220326707653e-5
0.19601328903654486,1.458882543473213e-5,4.645879165677565e-6,2.655619687792085e-5
0.19933554817275748,1.4729411917464091e-5,4.6758790335073635e-6,2.660027215450622e-5
0.2026578073089701,1.5012435441400034e-5,4.6823790978315205e-6,2.6768026436345817e-5
0.2059800664451827,1.529010277806208e-5,4.690135003834186e-6,2.7315195127843203e-5
0.20930232558139536,1.533431987915293e-5,4.740752574236238e-6,2.791324008978643e-5
0.21262458471760798,1.5506916918197185e-5,4.74856375734141e-6,2.8006379344015316e-5
0.2159468438538206,1.5834524382867608e-5,4.8478416255369605e-6,2.817788210881019e-5
0.21926910299003322,1.58791896437885e-5,4.8934797308881875e-6,2.820611406377558e-5
0.22259136212624583,1.5999631869043766e-5,4.941936937565606e-6,2.8392955267825835e-5
0.22591362126245848,1.6061504982965848e-5,4.956278086707964e-6,2.8615149302121904e-5
0.2292358803986711,1.6631028604320153e-5,5.060221071737096e-6,2.9662228529520372e-5
0.23255813953488372,1.673917999650079e-5,5.084192613815892e-6,3.0217654683659504e-5
0.23588039867109634,1.699462141888863e-5,5.140720148279628e-6,3.1190390067656314e-5
0.23920265780730898,1.7077773593916515e-5,5.154148149618413e-6,3.1278349996925926e-5
0.2425249169435216,1.7325523706451348e-5,5.1888510132806335e-6,3.213456249298188e-5
0.24584717607973422,1.7473247553341047e-5,5.247667773240611e-6,3.2275672673955944e-5
0.24916943521594684,1.77336958957335e-5,5.264667035288039e-6,3.2444035509190873e-5
0.25249169435215946,1.7862008601904944e-5,5.564536194915326e-6,3.2868396316535075e-5
0.2558139534883721,1.8060433658090828e-5,5.62209845975362e-6,3.3056286929410106e-5
0.2591362126245847,1.8480280913369347e-5,5.71891514126288e-6,3.324266706112347e-5
0.26245847176079734,1.8784468103109977e-5,5.860217722680754e-6,3.3409351811325404e-5
0.26578073089701,1.931770592473348e-5,5.8731925109479655e-6,3.385036186970536e-5
0.2691029900332226,1.936569018400632e-5,5.87383627820689e-6,3.386502197100622e-5
0.2724252491694352,1.9417840075446975e-5,5.932457727104782e-6,3.5448989539703294e-5
0.2757475083056478,1.981937344850167e-5,5.951912415664702e-6,3.5678287046842695e-5
0.27906976744186046,2.0006577404839302e-5,5.9839069661166115e-6,3.6198701676508836e-5
0.2823920265780731,2.0191686735755278e-5,6.01172159083991e-6,3.685330511805654e-5
0.2857142857142857,2.0290170901701716e-5,6.015981870113972e-6,3.694139426845439e-5
0.28903654485049834,2.057554906424672e-5,6.142641952566133e-6,3.728423246410192e-5
0.292358803986711,2.0656212380986624e-5,6.20282848801285e-6,3.870158576880549e-5
0.2956810631229236,2.0877796407416553e-5,6.342040382659662e-6,3.876770162556174e-5
0.29900332225913623,2.2026201104402522e-5,6.359051677388989e-6,3.94550584042477e-5
0.3023255813953488,2.2589662081400782e-5,6.568663857755682e-6,3.97873779699992e-5
0.30564784053156147,2.268478497536907e-5,6.5786131308819425e-6,4.0457893712121136e-5
0.3089700996677741,2.2968725879623574e-5,6.804278203957274e-6,4.343578389781791e-5
0.3122923588039867,2.3348226645758517e-5,6.926508772727171e-6,4.5715945376856475e-5
0.31561461794019935,2.3524518139095055e-5,6.940832205155571e-6,4.602213841974455e-5
0.31893687707641194,2.355025623271176e-5,6.960025821587798e-6,4.6571493497115506e-5
0.3222591362126246,2.358983963099561e-5,7.012305747823949e-6,4.785437684494161e-5
0.32558139534883723,2.3688201442848487e-5,7.0644815688353845e-6,4.9750446913619674e-5
0.3289036544850498,2.4426364443282017e-5,7.083347575781087e-6,5.1472979782473827e-5
0.33222591362126247,2.4458208009290855e-5,7.264740892404354e-6,5.296419811288972e-5
0.33554817275747506,2.4515948827021104e-5,7.359103485011368e-6,5.5693226083956966e-5
0.3388704318936877,2.4783705402439836e-5,7.412608604508753e-6,5.698502734699734e-5
0.34219269102990035,2.4871029241506497e-5,7.51271276690414e-6,5.8473234658525915e-5
0.34551495016611294,2.505104091636787e-5,7.70640303882719e-6,5.9382524076199025e-5
0.3488372093023256,2.5054078938761937e-5,7.70772185768605e-6,6.325737229947419e-5
0.3521594684385382,2.5300681878973917e-5,7.991869066525272e-6,6.477792118470563e-5
0.3554817275747508,2.640610777348293e-5,8.037077172740479e-6,6.686497854863741e-5
0.3588039867109635,2.6534032083856355e-5,8.037077172740479e-6,6.978417613685294e-5
0.36212624584717606,2.6564950463452414e-5,8.134125612177742e-6,7.018080564669918e-5
0.3654485049833887,2.6707092666599597e-5,8.153524604966931e-6,7.025201338454403e-5
0.3687707641196013,2.7277521384861354e-5,8.26847443319696e-6,7.435491084628692e-5
0.37209302325581395,2.7509267418733086e-5,8.319089019185572e-6,7.486434633868903e-5
0.3754152823920266,2.7914372432810538e-5,8.33093940707616e-6,7.928723152332062e-5
0.3787375415282392,2.8534413342028646e-5,8.35816321010739e-6,8.051336090035324e-5
0.38205980066445183,2.8885545030109442e-5,8.374463611378723e-6,8.35954817626375e-5
0.3853820598006645,2.9311123846360028e-5,8.397090250199085e-6,8.421032158839687e-5
0.38870431893687707,2.9559902339797933e-5,8.618792258409443e-6,8.621599436733526e-5
0.3920265780730897,2.9876940419961173e-5,8.858536400776694e-6,8.715710449024609e-5
0.3953488372093023,2.9947796005747014e-5,8.862967385524826e-6,8.93146096907103e-5
0.39867109634551495,3.01136741074201e-5,9.049883801669676e-6,9.072637987864472e-5
0.4019933554817276,3.0292975151229538e-5,9.173222994053346e-6,9.93594848968292e-5
0.4053156146179402,3.075477822489213e-5,9.194238198826995e-6,0.00010183058721959818
0.40863787375415284,3.09599320366913e-5,9.224008188145788e-6,0.00010612601599513311
0.4119601328903654,3.099070752787489e-5,9.2250768836532e-6,0.00010686228584362044
0.4152823920265781,3.110215947494992e-5,9.262257815542719e-6,0.00011033265809803212
0.4186046511627907,3.1253860781492424e-5,9.326089326839562e-6,0.00011390658310838729
0.4219269102990033,3.1253860781492424e-5,9.394857594607547e-6,0.0001139173447164584
0.42524916943521596,3.1285795130590625e-5,9.750685272905173e-6,0.00011978868627171942
0.42857142857142855,3.2167110043183684e-5,9.80287237988759e-6,0.00012066797550750023
0.4318936877076412,3.234628533129609e-5,1.001491316440945e-5,0.00012279812197178044
0.43521594684385384,3.3165398500817257e-5,1.0015835060053647e-5,0.00012504497604277722
0.43853820598006643,3.323248713003133e-5,1.0071651321822812e-5,0.0001283382531352169
0.4418604651162791,3.3338818106094566e-5,1.0122172454484807e-5,0.00013464098327132935
0.44518272425249167,3.3501041620401925e-5,1.028833873667463e-5,0.00013605061893252462
0.4485049833887043,3.414937413776691e-5,1.061830058361353e-5,0.00013641495582987357
0.45182724252491696,3.427291430864203e-5,1.0784121815053972e-5,0.00013973392460348038
0.45514950166112955,3.4685154238500495e-5,1.081094889322315e-5,0.00014103578222089604
0.4584717607973422,3.52228475244007e-5,1.0972159176826787e-5,0.00014294048851870865
0.46179401993355484,3.531692650293257e-5,1.1057104257085232e-5,0.0001490224281019272
0.46511627906976744,3.550056233558131e-5,1.1069428620745183e-5,0.0001944641225676566
0.4684385382059801,3.637914847807093e-5,1.1088935315674836e-5,0.00021005918348245486
0.4717607973421927,3.728989398619207e-5,1.1232300212117075e-5,0.000211604802113339
0.4750830564784053,3.794495883656923e-5,1.124035071493235e-5,0.00021331396401507273
0.47840531561461797,3.851179064148985e-5,1.124086718325007e-5,0.000213359111762317
0.48172757475083056,3.8564204190420627e-5,1.1315387113597001e-5,0.00022302605816273933
0.4850498338870432,3.878555908866542e-5,1.1345517347566853e-5,0.00023444133112396373
0.4883720930232558,3.889734587305338e-5,1.1528193548252612e-5,0.00023532308106046879
0.49169435215946844,3.893508786402508e-5,1.164451169676584e-5,0.00024884060394059096
0.4950166112956811,3.919469494484163e-5,1.1903576794504313e-5,0.0002510464993861831
0.4983388704318937,3.9378156966582725e-5,1.1929177274081806e-5,0.0002806869178991737
0.5016611295681063,3.9917898980190213e-5,1.1985841173066878e-5,0.00030130426657486067
0.5049833887043189,4.043370768831253e-5,1.25722982636277e-5,0.00030346159142620146
0.5083056478405316,4.0486339399738896e-5,1.2589557762961117e-5,0.0003124335279089953
0.5116279069767442,4.128449208106014e-5,1.2646197719979775e-5,0.00031605892656492724
0.5149501661129569,4.1460963346302306e-5,1.2694017604650226e-5,0.00032197017448649994
0.5182724252491694,4.1623726756011075e-5,1.2862590692946235e-5,0.00032197017448649994
0.521594684385382,4.245936813598896e-5,1.300817208924131e-5,0.00034159611563029256
0.5249169435215947,4.2757674853442176e-5,1.3195868262922011e-5,0.0003444282953762997
0.5282392026578073,4.284905639806235e-5,1.3396253933189558e-5,0.0003595730862621481
0.53156146179402,4.30324888467912e-5,1.3588053622602248e-5,0.0003715563331148069
0.5348837209302325,4.324198331112963e-5,1.3616465003806161e-5,0.0003951398204030857
0.5382059800664452,4.33643262436282e-5,1.3737636353177303e-5,0.00039631672789918073
0.5415282392026578,4.369023356924437e-5,1.3934895721231755e-5,0.0004400465442847082
0.5448504983388704,4.4229055074478065e-5,1.4005280559905814e-5,0.00044084779227364915
0.5481727574750831,4.431715607779785e-5,1.4263070588518285e-5,0.0004459868964955347
0.5514950166112956,4.523391735409983e-5,1.4622483641351519e-5,0.0004774260209900434
0.5548172757475083,4.664136245632675e-5,1.4778250137971078e-5,0.0005187788586141547
0.5581395348837209,4.783778176854735e-5,1.5985091133670133e-5,0.0005504291210800695
0.5614617940199336,4.8279090647038584e-5,1.6305373876821572e-5,0.0005628488910138582
0.5647840531561462,5.0776671586651894e-5,1.6861880218906853e-5,0.0005790697826030673
0.5681063122923588,5.294808630682363e-5,1.7041594159986153e-5,0.0005859474079526485
0.5714285714285714,5.348435521667248e-5,1.7543163627837948e-5,0.0006216901766010089
0.574750830564784,5.3938595601551644e-5,1.792256148048431e-5,0.0006486637700763748
0.5780730897009967,5.504114209241037e-5,1.7993746353379248e-5,0.0006647748865053798
0.5813953488372093,5.6640152060831205e-5,1.827156220780123e-5,0.0006652917587501352
0.584717607973422,5.7496296581653896e-5,1.8333699807124042e-5,0.0006658827348437944
0.5880398671096345,5.775533758411576e-5,1.9395916520732467e-5,0.0006913790395535186
0.5913621262458472,5.833630209501601e-5,1.941132022082907e-5,0.00070285645442306
0.5946843853820598,5.9988199570500834e-5,2.115378886815604e-5,0.0007662982576226364
0.5980066445182725,7.26615104682785e-5,2.235097258857877e-5,0.0007789167294193024
0.6013289036544851,7.453305063907373e-5,2.2603696293127692e-5,0.0007914946212890977
0.6046511627906976,7.915675928546595e-5,2.3775038541545523e-5,0.0008006211031545024
0.6079734219269103,8.290464046519851e-5,2.656830886386974e-5,0.0008097343029785829
0.6112956810631229,8.558855648251115e-5,3.0986261715152904e-5,0.0008499307694296457
0.6146179401993356,9.139202893286742e-5,3.1343375936933765e-5,0.0008700236288835516
0.6179401993355482,9.437039853556046e-5,3.510222186129989e-5,0.0008815590778611513
0.6212624584717608,0.00010360640018454472,3.740174436283209e-5,0.0010215117221683652
0.6245847176079734,0.00011735978744605243,3.769456496180676e-5,0.001070374866135156
0.627906976744186,0.00012912711356645432,3.9309187890559074e-5,0.0011011305514331098
0.6312292358803987,0.00013719196192612444,3.972163480515389e-5,0.0012719755961434407
0.6345514950166113,0.00014542004078896902,4.456830653330686e-5,0.0013055910412523477
0.6378737541528239,0.0001601251629044818,6.876197027121433e-5,0.0013205104188689046
0.6411960132890365,0.0001680542055600903,7.873939949555788e-5,0.0013210918552402921
0.6445182724252492,0.00020977615616893887,8.166672588628274e-5,0.0013252695297956288
0.6478405315614618,0.0003281702617900353,9.33539641930719e-5,0.0014343432273722053
0.6511627906976745,0.0003551741016324462,0.00012019909784794321,0.00146336426388459
0.654485049833887,0.00037247282176519836,0.0001351285308183025,0.001586682786543127
0.6578073089700996,0.00038704823414931737,0.0001451914730411432,0.0016143708454248997
0.6611295681063123,0.0004072238845732112,0.0001880339821800158,0.0016277480274875492
0.6644518272425249,0.00043186767610703435,0.0002174768451796883,0.0016536600743126148
0.6677740863787376,0.0005132241286733435,0.00023174039530928555,0.0017150778786101948
0.6710963455149501,0.0005771274681849596,0.00025544390856661403,0.00174599963565451
0.6744186046511628,0.0005853876179018376,0.0003011456660881621,0.0017975737130259378
0.6777408637873754,0.0006403688716546939,0.00030782679973767233,0.0019527195624198857
0.6810631229235881,0.0006647897296934077,0.00031381755641850695,0.002004858123455924
0.6843853820598007,0.0006953563129068219,0.00032006005260144804,0.0020215179557632923
0.6877076411960132,0.0007416192307603972,0.0003347447784875715,0.00207589955895921
0.6910299003322259,0.0008690780725918981,0.00038410711499310907,0.002169060520593554
0.6943521594684385,0.0015635031494371586,0.0007366469331644769,0.002374493307896189
0.6976744186046512,0.00200654294891349,0.0010915233266262565,0.0027895471957885792
0.7009966777408638,0.002383655727320089,0.0010999082768945348,0.0028648319807618988
0.7043189368770764,0.002674533330455904,0.0012164612512186928,0.0033147835542048825
0.707641196013289,0.002786578663006019,0.0014424414137394262,0.004184026511247817
0.7109634551495017,0.003103041759589724,0.0014545868614226007,0.004872720040613702
0.7142857142857143,0.0035833510531163627,0.0015976941601722118,0.00497610740374392
0.717607973421927,0.0036035420804325187,0.0020065377057993036,0.005157566149310791
0.7209302325581395,0.0054988213940290655,0.0020368480509864307,0.005619762318536081
0.7242524916943521,0.00561064568022219,0.002383711914163648,0.005780585994295827
0.7275747508305648,0.006039997754834684,0.0032522262586209038,0.007033401616528239
0.7308970099667774,0.007373873758982899,0.003845342812012797,0.008175136962234852
0.7342192691029901,0.009950882043271122,0.004031907572715729,0.012901783333029321
0.7375415282392026,0.010970865051414785,0.004966973748100773,0.016197804822468666
0.7408637873754153,0.01502219499670876,0.006038810176703258,0.01662985658163418
0.7441860465116279,0.017032504745935255,0.0063641930586437225,0.017165273470262955
0.7475083056478405,0.02231925474105244,0.007034399677145676,0.01734577248184431
0.7508305647840532,0.023162947491097277,0.009159754979348315,0.02311465722275414
0.7541528239202658,0.024372328592556263,0.010937106688124098,0.02404555010460427
0.7574750830564784,0.025328111523087456,0.011392649562055872,0.029659531019108554
0.760797342192691,0.027236932180158994,0.016434693326569553,0.03852000035419392
0.7641196013289037,0.03701007053714008,0.019162176720184356,0.04482148989195918
0.7674418604651163,0.04482154980185517,0.022275906453364833,0.07122822694194816
0.770764119601329,0.08130983347542924,0.02317195192397671,0.09876037295049533
0.7740863787375415,0.09108539125472019,0.024749727879685057,0.1598918083943427
0.7774086378737541,0.0987597907139053,0.04482182348606532,0.22172067788429298
0.7807308970099668,0.10577717503928255,0.06264664921211119,0.24663937588692378
0.7840531561461794,0.16244726322748282,0.09875979072686449,0.28164284956561136
0.7873754152823921,0.16535208158668807,0.15609321912146043,0.2848323126997802
0.7906976744186046,0.22173062881675337,0.17785645824256355,0.29637242905330985
0.7940199335548173,0.281610197312535,0.22172800537059395,0.4174984180226971
0.7973421926910299,0.284987307571909,0.22615417597830065,0.5466145611842977
0.8006644518272426,0.28535562374333506,0.22617137507255447,0.6146335879099094
0.8039867109634552,0.2956237904983764,0.285009273257141,0.617842353270919
0.8073089700996677,0.29637238251284276,0.2853558836631802,0.6271583465402482
0.8106312292358804,0.32784756081070104,0.2963723667072888,0.7211328232693086
0.813953488372093,0.5466139874181606,0.5466165458399688,1.002795020397185
0.8172757475083057,0.617849103133487,0.627160232958055,2.6568339663310607
0.8205980066445183,0.6271592062911467,0.7828492866874391,3.6061882005783947
0.8239202657807309,0.738514467319046,0.8422383766189839,5.3265702093113285
0.8272425249169435,1.002795418027723,1.7511953343513031,5.532285800398867
0.8305647840531561,1.1675788892308694,1.8771309540984509,10.081457663141329
0.8338870431893688,1.7002398018813785,2.037392542215613,11.89817953045596
0.8372093023255814,2.41985256992842,2.2583292738628082,15.262620651218702
0.840531561461794,3.606221463275637,2.6568339063362267,20.15059005583509
0.8438538205980066,3.94567896649447,2.7980770380854483,29.736106594588747
0.8471760797342193,5.3266945059641975,3.0921517915316934,30.794040194609284
0.8504983388704319,7.210253301763885,3.6062265908899023,31.442205508109485
0.8538205980066446,10.412198078855113,5.32670667934605,238.18862528399967
0.8571428571428571,11.4182460480867,5.3815440499528435,277.87220880990594
0.8604651162790697,11.898176912863791,10.85134272002793,328.77514174527937
0.8637873754152824,12.582328427053891,11.89818407072383,410.6142990032007
0.867109634551495,14.065646336332215,15.843104788941066,565.5972476472228
0.8704318936877077,15.723505415004578,20.941340616563917,574.6473249846107
0.8737541528239202,19.641670626678103,22.575507095078592,603.5283923230552
0.8770764119601329,20.126981606754867,25.507863677455894,608.7728692669738
0.8803986710963455,21.02804802745802,27.178431167168405,839.4477653910501
0.8837209302325582,46.8817081304966,34.82685519207907,2273.4510449229256
0.8870431893687708,57.65471054226429,35.0463887951223,6549.570858047247
0.8903654485049833,58.38512766606687,79.84347851591602,8179.910201911664
0.893687707641196,168.0657476850167,91.18500264341232,22393.623570619955
0.8970099667774086,236.6118179316087,92.23210437324059,40972.244809884
0.9003322259136213,303.8971419667885,137.62502296078833,43499.0587709121
0.9036544850498339,318.3264337083406,141.42135084254468,84471.54069720801
0.9069767441860465,574.6750097133202,165.89174437316632,117039.90732864493
0.9102990033222591,612.8708990989679,262.09431520418826,139624.59894743626
0.9136212624584718,2437.6756516223263,812.7167977801128,164420.06359851127
0.9169435215946844,3420.608869725421,1371.7917949417854,1.1473930788483357e6
0.920265780730897,5475.098910763245,3892.4785352291588,2.3327092823628695e6
0.9235880398671097,11274.746505121568,6070.5586625848855,2.838411056558035e6
0.9269102990033222,11483.869224128472,8887.61305757953,4.660083976359074e6
0.9302325581395349,11483.869224128472,13782.934234840137,6.264118641409925e6
0.9335548172757475,25556.262917630276,22085.570456490597,6.264118641409925e6
0.9368770764119602,84366.1258239672,22085.570456490597,7.752727423156035e7
0.9401993355481728,111366.77835264227,48724.36261841667,9.065049271796367e7
0.9435215946843853,117024.14219906945,117022.64280523079,8.642443862392923e8
0.946843853820598,231848.52557291824,169887.46245877104,1.3630243096733434e9
0.9501661129568106,411909.0740471185,409028.6852023292,9.8899234951992e9
0.9534883720930233,1.2030717145173298e6,441438.0012792443,1.380323315722746e10
0.9568106312292359,2.8268118734773505e6,1.0465533373857621e6,1.5175661527719288e10
0.9601328903654485,9.055801077440137e7,2.9439500519146845e6,2.8893612030204197e10
0.9634551495016611,5.404986269532642e8,7.291034862812306e6,1.0558225539361423e14
0.9667774086378738,1.094691010149308e10,9.055857704711446e7,3.790574093379513e14
0.9700996677740864,1.0e20,9.877616586642528e8,1.0e20
0.973421926910299,1.0e20,1.9678916856044945e10,1.0e20
0.9767441860465116,1.0e20,1.0e20,1.0e20
0.9800664451827242,1.0e20,1.0e20,1.0e20
0.9833887043189369,1.0e20,1.0e20,1.0e20
0.9867109634551495,1.0e20,1.0e20,1.0e20
0.9900332225913622,1.0e20,1.0e20,1.0e20
0.9933554817275747,1.0e20,1.0e20,1.0e20
0.9966777408637874,1.0e25,1.0e20,1.0e25
1.0,1.0e25,1.0e20,1.0e25


==> data/eigen_general_32/eigenvalues_logarithmic_relative_error.csv <==
matrix\type,Float32,LinearTakum32,Posit32
AG-Monien/L,4.56762064241576225407183522339956948e-06,1.47792049254957857011526355270268186e-06,2.01890877682179978836576908586252148e-04
AG-Monien/cage,3.44485916929264667144420862658663727e-07,1.42507091462418757028793747871517866e-07,1.60233800461400251812584677530786797e-03
AG-Monien/diag,-Inf,-Inf,-Inf
AG-Monien/grid1,2.72270258627176374299660894292260732e-06,1.45664506204192487225997096921426234e-06,6.35987390890285380332740054761613518e-06
AG-Monien/grid1_dual,3.14369748979616271782889005425218462e-06,1.35457724730299493910793046932588901e-06,9.49990542223217314494576985726411113e-06
AG-Monien/grid2,6.37467706141769355551635713785486127e-06,4.62121662002138813047888782766169067e-06,3.33724310188254654599410104129956875e-04
AG-Monien/grid2_dual,1.34039553307761780412688395056047205e-05,1.85783979069842478921753154338009693e-06,1.64199246215533674762885589849013659e-04
AG-Monien/netz4504,3.72288897465800759247566572395055053e-06,1.46116386106116550760302361904508122e-06,2.41649160989953129891253449178866244e-04
AG-Monien/netz4504_dual,3.11549085282829319772694400680446840e-06,2.25570685156041200310784113450540749e-06,7.14558993485036502177507106744513742e-06
AG-Monien/stufe,2.86094763351850428687708955152552707e-06,1.86126703066245072184066531202541705e-06,7.68630569058035389290463918445795289e-05
AG-Monien/ukerbe1,6.19995021689796256771600998794890979e-06,3.08244158133542398699501636745723543e-06,1.87285726140841636496884026809567114e-04
AG-Monien/ukerbe1_dual,3.23249512769125015698875201280209342e-06,2.87455014506216098647886109740009137e-06,3.36757908207608887904271805742451801e-04
Arenas/celegans_metabolic,4.51760594181863220360078880258642699e-06,1.34700144404018262691883179807443202e-06,3.49836215638050886850734503348586693e-06
Arenas/email,2.79224713129073788800685592784625621e-06,1.12156159024942371683432174747250215e-06,2.85744554948960869538811141976954691e-06
Arenas/jazz,1.75427534588957554920551559314211939e-06,9.34925394482382541927981452886434534e-07,1.83686120925117652254088371068002937e-06
Bai/bfwb398,6.64627206419609841013048084533801178e-06,7.70061338614286420617994394210223138e-06,4.28441020311243586798598161516571857e-02
Bai/bfwb62,5.09841618154528416835173701378116544e-06,4.31471437222841730765344361472536872e-06,1.63880887028968862860824695020544891e-03
Bai/bfwb782,1.08929388161760828022713286740407740e-05,9.44772307915875072545021146332477825e-06,1.66826152672350630032238607211001866e-02
Bai/mhd3200b,3.58107983468621445368146377012368943e-01,2.46488108688993922048073335959703705e-01,3.07413595878860075219169610710645039e-01
Bai/mhdb416,3.07376131180443566945630249768532324e-01,2.46467780921564350400879365600028332e-01,1.74255495772538717985067084133348272e-01
Bai/odepb400,4.74633613333431618617845913120846844e-06,1.22189170451913775227112392287784625e-05,1.78050856563720995507664553352425379e-01
Barabasi/NotreDame_yeast,4.07472937127035591610310869292903061e-06,8.55016515494449377498979840837005799e-07,3.18622115176361800740654487342216578e-06
Bates/Chem97ZtZ,2.55507126141059429157823870743225144e-06,1.08115032593040320909402852817489584e-06,3.29699516333639912519355447104456820e-06
Boeing/bcsstm37,2.91585090378213132063438419375009251e-06,8.01252413729875752876893019216640988e-06,4.64039598294398151749735242284570875e-02
Boeing/bcsstm38,4.05026687956257591822121366712499672e-02,2.86307392733568681076475958431323512e-02,2.86276631552303194128762842246777797e-02
Cunningham/m3plates,1.63429525269991722223322002664983569e-02,1.63433343019398605082968008107180218e-02,1.62809195365655735833501345368412643e-02
DIMACS10/chesapeake,2.30967258325027734404546737559868978e-06,8.05033487172596928099996720269578169e-07,3.13977306892192789910515097197284565e-06
DIMACS10/delaunay_n10,3.42262160106715687220294129818618088e-06,1.34067602475296985394879970605226190e-06,6.04849370677934670071092771421592311e-06
DIMACS10/delaunay_n11,5.14947130777005417543849073934011635e-06,2.70355750042743946574553485894531432e-06,5.75304138606786828792277121759293363e-05
DIMACS10/uk,9.72063732403457857205984403746898332e-06,3.09634469078452669798975256608123000e-06,6.98637955300603843510907703819520199e-04
FIDAP/ex32,2.03121626342943662243319180063425214e-06,4.72288069675653943408841511557863916e-07,1.82929612105368445774497880953478800e-06
FIDAP/ex5,1.16777091190125168976529523519827741e-06,1.34766532661512464346166254732827619e-06,1.08382149281084673782428846581619753e-05
GHS_indef/laser,-Inf,-Inf,-Inf
Gleich/minnesota,5.26004216018921895675422196898932525e-06,1.63943367284581209030286750825332464e-06,9.78846003402731390164550201483518048e-05
Gset/G11,5.83101557403529849814326937078419791e-06,1.76671919492855500463652036329365102e-06,1.01731820566227488285714089611393872e-04
Gset/G12,6.14427900157381972155833166166240414e-06,2.29092344234476675415912305887531756e-06,5.38318563738946690148245371917284190e-04
Gset/G13,5.07758372771430834691993303429251298e-06,1.36961994966572195588090623226512120e-06,5.13307112867140957314367590907459920e-04
Gset/G14,1.77287142891062770903935178151371469e-06,1.32968945239912196885653886523426784e-06,2.52296487502872646073610016529496211e-06
Gset/G15,3.39039915401647744697257937011753120e-06,9.75658740768031507506091619911848592e-07,6.85719106833392889363192202475069608e-06
Gset/G16,3.23750369513805382812130223278283413e-06,6.97024298174753748141971443874982506e-07,1.85594468681846270395051860972891800e-06
Gset/G17,2.78401917814130035894658806941949604e-06,1.00421693451863834042907821829396651e-06,5.39211800016846362168255402082228401e-06
Gset/G18,2.82024810707133668756829642305816134e-06,8.80293603242990170702117830571259943e-07,4.23616608360436241356571544641534844e-06
Gset/G19,4.28822753363827317283865119729737487e-06,7.11269286429996376121208460715029660e-07,2.92614811098965588551501238810645418e-06
Gset/G20,4.01060837853623253363856922502220867e-06,8.03586790690400740000356219339533792e-07,4.82557753884504967384934547203185480e-06
Gset/G21,2.69547569567916212745849693775640592e-06,5.43438098502249314991005221522073636e-07,6.51793895775829535108261820731216615e-06
Gset/G32,6.01775692067941094696048230163528161e-06,3.48818367283654657939326104775177882e-06,9.68206548910151214488051139280429561e-04
Gset/G33,3.51144473074397711863548041547288027e-06,1.61531292213483131630383782181208898e-06,1.27468778936978039564757683892281277e-04
Gset/G34,6.54066523237121773543112791029132448e-06,2.41141372474767542955680372735038109e-06,3.68925600277072152209713690507044311e-04
Gset/G43,5.03687843201422732938773618473290123e-06,7.50344328244161859107202879033228975e-07,2.40967666417806020323061651543166590e-05
Gset/G44,2.04045564490261664905822335761190078e-06,1.18144142715594552218751297481998481e-06,5.52071314801158518029644032382989722e-05
Gset/G45,4.11534462006346844415137170785918615e-06,2.55764320349142427985582468748530313e-06,4.65678260306896475693320625623711398e-05
Gset/G46,4.46508964449090390745024118990278737e-06,1.56853431075416013113440404278208040e-06,5.11938404846176293732774918475871444e-05
Gset/G47,3.87720596453664242114045190068903649e-06,1.59784861979780636735251259540487487e-06,6.14065003072652368855616614082599081e-05
Gset/G48,5.85341928965086880274496178873595482e-03,5.85569123564958978825570711690834579e-03,5.84089854718038132852794200857454101e-03
Gset/G49,7.55325125678798621710877150458815998e-06,3.16513811184606142316014907021935258e-06,1.45104441532240571750530372312951913e-04
Gset/G50,4.21494085964889145340521454314520119e-06,1.59850989004717611103324629702955626e-06,1.46825989759726129937822891949973950e-04
Gset/G51,3.54075275149248068345166408785826800e-06,6.33475535894136123640787193958642981e-07,2.24219753375885774309962058127700704e-06
Gset/G52,2.52428378270314526893245451452518365e-06,5.04745637894428923436208417964424481e-07,3.35071575889205325707213925965829789e-06
Gset/G53,2.29056359786297943064756860934111926e-06,9.84793576761975898344307508535107018e-07,2.51987590515740980765225224089769341e-06
Gset/G54,1.06383398613286245777652281694209807e-06,1.07584388965110182919429038626076590e-06,7.70450226246389336455774874856439252e-06
Gset/G57,4.55355666346438308970063883779739192e-06,1.22556476534810313409086003149367424e-06,4.92305499733310552386077980830940933e-04
HB/1138_bus,3.47868545652593207047805391969802460e-06,1.01833567388394429507778773637659734e-06,3.04859718882552636022254086204015625e-06
HB/494_bus,9.53556837531695460422928829210491302e-07,5.93305103351775810380437028691373811e-07,1.46825199407205224700382385986622915e-06
HB/662_bus,2.77711921250858318688305741858846596e-06,8.47902906049780923837435526303260078e-07,1.26070581457535103991148808819713152e-06
HB/685_bus,1.44175931687376668743087597713077761e-06,4.59893890555811154053727139673451896e-07,1.75068289144437735322181257518976267e-06
HB/ash292,2.87628068691338144450169953030683985e-06,7.22315918577084595915023783768376656e-07,2.90781704223028786654313057299875282e-06
HB/ash85,2.64649791035319884284483505972143959e-06,8.26174422691410123455106943410234097e-07,2.20073817438628488515230379319555546e-06
HB/bcspwr01,3.43576431101329330833288811395366336e-06,5.62717631661600172055661266670648706e-07,2.82951769646196807933128084343153998e-06
HB/bcspwr02,2.83612558785400111299214897564349361e-06,7.38178812737824560201702931454872630e-07,1.34545881366499733195580437002853011e-06
HB/bcspwr03,2.97392727162557684603298813327718753e-06,9.47559588808064069468802248096391893e-07,2.72696777526622621783697751411692048e-06
HB/bcspwr04,2.94794262572605717670454509718137424e-06,5.38004595968496408347671475723697773e-07,4.58133981722142369662855036587202952e-06
HB/bcspwr05,4.31573335618763920930556039783430432e-06,9.69305386234876853885378341694316609e-07,1.83442294154748496768125477163375908e-06
HB/bcspwr06,4.49049848167720679338689832402806511e-06,2.00402093029348173576512076715610544e-06,1.82189252626783481488727648439595035e-05
HB/bcspwr07,4.07724285002635101464777880324249497e-06,9.49432446621622793604250276364681152e-07,1.72194384773331270550898035244259431e-05
HB/bcspwr08,5.71381308968957495639727061651066625e-06,1.09190173786364529171055959007741932e-06,3.65883597640407428627869976889689954e-05
HB/bcspwr09,3.38677332274443100605775352725661727e-06,1.77548968978432904929706955125166813e-06,1.32413668027756372171392614490283156e-05
HB/bcsstk01,1.73941256907546272092292605257153784e-06,3.11493389765825196262829528743800270e-06,1.06820738374228739848492352000601508e-03
HB/bcsstk02,2.18588578420271508741662759169252121e-06,1.12653247048973440644189205025738337e-06,1.12149249487417222646814130715747759e-06
HB/bcsstk03,1.67187124523999670469067987553393671e-06,4.46234524072684720015648658827856023e-06,5.42868287590590732962013289142493739e-03
HB/bcsstk04,2.17428267617436214183544165083433358e-06,3.73419109969012277941432729707755603e-06,4.42010405574513446289868444410127273e-05
HB/bcsstk05,2.73387699508901782221343218542600702e-06,3.00505584529071621598881689082593743e-06,4.49951823522573246626733365064917564e-05
HB/bcsstk06,3.37051636974839552309744003429411814e-06,6.38145524974525377166244968790007559e-06,1.81055964481228231440516936329839496e-03
HB/bcsstk07,3.37051636974839552309744003429411814e-06,6.38145524974525377166244968790007559e-06,1.81055964481228231440516936329839496e-03
HB/bcsstk08,1.63814215598962997491106343182877235e-06,2.94538411583452965141035167830761632e-06,2.09847065806776737009407210794117167e-03
HB/bcsstk09,3.53055704043097088192776981167785969e-06,3.93753211892109892911076225889453295e-06,3.36689226548658131595519882717350802e-04
HB/bcsstk19,3.31265854158144494383317454118781620e-06,5.42382867417805384503583932747544916e-06,5.66896850088429625133209412862885267e-01
HB/bcsstk20,1.72611040779815403583862829222709109e-06,2.94950561522971191911045770930584715e-06,8.41546789493813787143256363346815140e-02
HB/bcsstk22,2.37532780783402425309532627607483832e-06,2.15706955999804007004296754745016582e-06,5.44102430389639688664840337937334655e-05
HB/bcsstm01,5.76006598856011722997469916994078474e-07,9.80258116494678307708106348843334621e-01,1.25577654764538869631122299320903925e-06
HB/bcsstm02,7.59346244874435701308701438020698573e-01,7.59346291995626255932474190210334562e-01,7.59350736547285106671931318061438169e-01
HB/bcsstm03,9.63416183997440931719398198114892142e-07,2.84891854468811812749941039544087393e-06,2.97654801632564047071652575855661246e-06
HB/bcsstm04,2.86727837298536267835306591837040024e-01,2.86729432514343991171738496991706995e-01,2.86728169365395222892236547970875172e-01
HB/bcsstm05,4.05234424834257327914511130004958714e-01,4.05234406043769399059346286753120644e-01,4.05234478431971546204227400382440265e-01
HB/bcsstm06,7.86039974011914022023015984945732672e-02,1.11163315794244135844887923519794647e-01,7.86003540532502572067892091947342278e-02
HB/bcsstm07,2.44579907216602366782741731242281184e-06,1.64026140845004658731796675740115520e-06,3.30380121039565368130709134110171254e-06
HB/bcsstm08,1.36899972302867091488962823952604499e-05,9.00201232261856711738967042194500711e-07,1.17516917787310935572770788366447298e-05
HB/bcsstm09,2.39554631112288751994580096490361337e-07,1.20737303282634279369179140118170318e-07,1.01736791390570289932828837933543428e-07
HB/bcsstm11,4.24887163622793506462812620221520806e-01,4.24887390294125806020220675998004402e-01,4.24887246507358498627493746636766261e-01
HB/bcsstm12,4.80194499654240334429108508723292467e-02,4.51862224245283855615342708870951860e-07,4.80189270974304300073134858830620225e-02
HB/bcsstm19,1.57716719490001303425594524805415962e-06,2.81240124000284145284921289272400209e-06,8.21402846460912251650038661618874096e-05
HB/bcsstm20,1.39159433234575913252542219458464725e-06,1.17354556293017365019874036377191083e-06,1.83424158822470882200641219010879539e-04
HB/bcsstm21,5.70434895917406691106583695754607516e-07,1.23938278955685707979874831165103355e-06,7.41781227520371811376436371434152607e-03
HB/bcsstm22,2.23447827920263417009410357721022402e-01,2.23447303778879044920895859269557398e-01,2.23275165827414031584108350483851421e-01
HB/bcsstm23,2.38378138798198252578531058987831001e-02,2.38375120498525343742812340920004269e-02,2.38409172731402188598084368661783090e-02
HB/bcsstm24,1.74506772721283164613840384720847505e-06,2.33068524196770648605296930912641550e-06,2.17236350432037968995958143277560406e-05
HB/bcsstm25,1.34950793282247757864200228997061086e-01,1.34951603474707712116122488810244722e-01,1.35083153960765866908203960128174882e-01
HB/bcsstm26,5.27298805262224034097255109149316543e-01,5.27299483102221950698235718812057445e-01,5.27298079010153825002812820524627402e-01
HB/blckhole,3.65399851317434356603318523077799405e-06,2.62277933097386016252128643003893574e-06,1.07617952021474081544928374113172967e-05
HB/can_1054,4.25678583150921800701904743710996128e-06,7.47628727547553102221822036648973345e-07,3.84140467284814405787139475472361361e-06
HB/can_1072,3.38851291700723446498321657643755894e-06,1.28673377507526501185377074957198458e-06,2.70647143409285174605862467104166030e-06
HB/can_144,1.70595065380778547624813056981910933e-06,5.57421311330053123936084285419705746e-07,4.60548782390162154876568295360292873e-06
HB/can_161,2.90871640006699024370877047655496007e-06,5.90818006830040430496157190261137508e-07,3.34095910253573582958409841768583042e-06
HB/can_187,3.89491056800367744194774725342041612e-06,5.87435654202721925342157505333976554e-07,4.90722705480979813456846757108982908e-06
HB/can_229,5.00602857249722450278973493520909009e-06,7.98510910324989681223687844656424413e-07,4.37739453311445347721825468331516947e-06
HB/can_24,1.46164524540024909800904598400242630e-06,3.15707971151730017079252585752676167e-07,3.54013551516032307233829855517601311e-06
HB/can_256,2.89400577813019401778317178443476722e-06,9.74359840325065928787559110209301007e-07,3.36402257057417101036682665805092682e-06
HB/can_268,3.31034518906462549778878724894990705e-06,5.33661293318520222002458389599876677e-07,2.67133792941805263084508621311845501e-06
HB/can_292,5.04050669349625253269102345327474396e-06,7.37854480254741425154985765933938581e-07,3.28639722134041382417737520492160831e-06
HB/can_445,4.67197068706822647562200579343483645e-06,1.06565513696655364548347988542794222e-06,1.64062822837567950573821353443534183e-05
HB/can_61,2.57179828257867020095214438787620761e-06,7.42507166392340086242555756474261551e-07,1.44377878049697412223641580300873621e-06
HB/can_62,2.26849107519178893435682494100717377e-06,6.96158397600930190808612064452888052e-07,1.21466332920175268897801691151952729e-06
HB/can_634,3.60437505004034436921794313300366949e-06,6.73732027503669146790358389311791820e-07,3.53982390974234726299952251574347601e-06
HB/can_715,2.68208602073047771254496804977451244e-06,1.22314299638763407711695021075786080e-06,2.75612394751194872034694223539809235e-05
HB/can_73,2.31065004084035766593779379531371069e-06,5.41671453369296592844868602238193065e-07,1.28827778978398934710140681477940772e-05
HB/can_838,4.34810575273344846216095777187465450e-06,9.47721477385287647579285317572091641e-07,3.00942455604011318354075123562954039e-06
HB/can_96,3.11025675778049945808139422483442507e-06,5.52089429943766963077896399925464220e-07,1.20646380631641497859327758930942665e-05
HB/dwt_1005,3.21812371714057471669249142728567988e-02,3.21836809286255501058550678324028260e-02,3.21639575678796431773375115387786538e-02
HB/dwt_1007,4.42102903977129241527895386401360192e-06,1.59812168248027712537164121604696093e-06,1.42565312014515795621422930518666273e-05
HB/dwt_1242,3.07614671065124369344983589018675917e-06,1.51643447037630931881940419102874022e-06,6.89527233482359442735990072681998864e-05
HB/dwt_162,3.41683328091213127874540521991816539e-06,6.14369212841555515501964502695119440e-07,8.11649169254975249275628436078246920e-07
HB/dwt_193,3.17940687307047367579729742419162611e-06,9.48730411479730549751420236047096034e-07,1.42590132858154214331674813345518550e-05
HB/dwt_198,2.14417483507859079453513973030921256e-06,8.40800714131929279812034630228553305e-07,3.14360363171734537717018119709439159e-06
HB/dwt_209,2.65295233132141707333607721646616704e-06,8.76573891489100833330343060153016844e-07,3.56322298210129004600157529733026513e-06
HB/dwt_221,1.89688193406196395900775108876844848e-06,1.00617223657891505021046854264734857e-06,2.02745742956788353898455091192619270e-06
HB/dwt_234,3.63026563585471689839440174222782570e-06,1.20752786596367465219080128440042315e-06,2.30659655404434875281130424764190309e-05
HB/dwt_245,1.91009060067810933146803810960744202e-06,6.17781460165234471665577608567866698e-07,1.12902836629867463092195020625351739e-05
HB/dwt_307,3.56887859582898145864788590258486998e-06,1.14776801385869821181221837622231436e-06,4.12101773033686116007015278028400994e-06
HB/dwt_310,3.05611911947595434337442892580172437e-06,6.12525389015753423916690938527681209e-07,6.28394126989117237783648817541213125e-06
HB/dwt_346,3.19887064256616306893363317192040596e-06,1.12026820296633370836341640370147090e-06,2.63125129415527629330830014852874322e-06
HB/dwt_361,2.99810921368374725698430167807778838e-06,7.59367117700631204872951802866793010e-07,4.73667524874795037182731562285694494e-06
HB/dwt_419,4.75533431323177074785483605083276084e-06,9.41185813096154993369037754616093345e-07,1.53065033798172746881697548103816310e-05
HB/dwt_492,3.40001330315054639568970964427505814e-06,1.52572284309549039680840754920194192e-06,5.18133581125028603432688148990214043e-06
HB/dwt_503,2.66197504591991307340395399988383558e-06,4.70658638381983718000676987677434063e-07,1.59296841768049748116423391700918384e-06
HB/dwt_512,3.68394495706747771810711342973665804e-06,1.06741300669100273846807099933025166e-06,7.95551302223228413253883014578375897e-06
HB/dwt_59,1.96454526579119579439865147377239697e-06,4.41312579408574099562206160025112513e-07,8.22902178349219598766785938752502003e-06
HB/dwt_592,3.89122774444325901177749592834322990e-06,1.49068414631632304410919378271301192e-06,2.79907794346795414754367752625035724e-06
HB/dwt_607,4.80162172034433402249170440342223761e-06,1.03909706222873974720597517503874183e-06,5.34902765912294907622814643688146592e-06
HB/dwt_66,1.70001432776050069798561582673256526e-06,7.30669884759875794710606406169678189e-07,4.49953463881568404502834300023949652e-06
HB/dwt_72,3.12886250758918819301497546061047966e-06,1.15251731279346461964347956427280195e-06,8.63535474716896608443287009657960557e-06
HB/dwt_758,5.11331034351706634876662970316590580e-06,1.77286374022119176108665958221886025e-06,7.90563891354949621636431519206182509e-06
HB/dwt_869,4.78853424382929389055483144272290168e-06,1.31389426317281016342175535328269235e-06,6.34337908132608458762780020740703659e-05
HB/dwt_87,2.71481982209229403362747646384712291e-06,8.02884897996340738953349408559485164e-07,4.10064856026108764054600947645423552e-06
HB/dwt_878,3.95444211250151399244963734468969925e-06,2.08531682570269657555130327339696092e-06,1.64559538671411021019319202422748961e-05
HB/dwt_918,6.77805927939834984751694169940687069e-06,1.25604781003819267867437443603228646e-06,8.20647087133489811664815696665927255e-06
HB/dwt_992,3.20878633457156236137255244797008433e-06,1.33896436159897598904179066759953485e-06,4.77520720935952629450799778582374449e-06
HB/eris1176,2.49489738457105966501927537368211076e-06,8.53484973451517247432376842166512328e-07,8.18263447759731362469698471801819021e-06
HB/gr_30_30,4.54046820893939653728419134168881612e-06,1.63610420635660040183317668884382618e-06,7.30557452082264470924830048428817470e-05
HB/jagmesh1,4.43769910537293921973692796670084085e-06,1.13440850839076701260655206037125609e-06,2.06371119761689601226135889211071393e-05
HB/jagmesh2,4.57487853989929364708470193456002590e-06,1.16726599376030866690215210626132893e-06,4.72109363304347830213898434823892818e-05
HB/jagmesh3,4.34836421971463038048238271877572202e-06,1.29022360791353132663363253614826376e-06,9.77627736142366985371944979335420897e-05
HB/jagmesh4,8.38937735364589591828644864521691494e-06,1.36538410838506517870107829447210374e-06,1.17971953923035977456399993101811173e-04
HB/jagmesh5,6.15245669082211204207294871773661606e-06,1.66794866349552957519065268886361413e-06,1.67653924859302901555617696410354870e-05
HB/jagmesh6,5.88083539470015815369399227132335749e-06,2.40242480815361951826229371076836941e-06,2.43500818505054368518926329398720307e-04
HB/jagmesh7,3.51968525614842127933566947857473134e-06,1.45619003076467413106603807916217877e-06,1.59934449822316524318042722387582310e-04
HB/jagmesh8,5.22390076332854025362449810313304156e-06,1.63905986487898629813700241524851462e-06,1.49679206715442993823580056790719998e-05
HB/jagmesh9,4.49505636776153323736901691980604282e-06,1.06068662574239138830109302979310348e-06,1.15866718350799346303336349259972789e-04
HB/lap_25,-Inf,-Inf,-Inf
HB/lshp1009,4.57487853989929364708470193456002590e-06,1.16726599376030866690215210626132893e-06,4.72109363304347830213898434823892818e-05
HB/lshp1270,4.04076822850154881796387451487967484e-06,1.83366609822707296827950727459605029e-06,3.39414306008075232630817339281615979e-05
HB/lshp1561,7.36941604121900845791900809503572124e-06,2.60695729068399597933485803061209730e-06,1.15998649378939528863991376190101777e-04
HB/lshp1882,5.13508880224073839220975233035892399e-06,1.72471779279176000848553199255528324e-06,2.08712956546763639833852353786304082e-04
HB/lshp2233,6.28722814324960748104020070657052385e-06,2.79858250300904521963824584214815248e-06,4.49885573616708626658702136991070852e-05
HB/lshp2614,5.46329716946630213554312846337047966e-06,2.30317430985825352486582728128633864e-06,1.22700994188296519141665326628957630e-04
HB/lshp_265,2.61406729505253189824813907474706127e-06,7.89779164242030891614181816484120292e-07,4.52111391077016470149849792291600521e-06
HB/lshp_406,2.59131701425885835769952438013319937e-06,7.10512910320419320453167091827941265e-07,4.09971991696061665291734682767182839e-06
HB/lshp_577,3.30936370109470505845348005082569413e-06,1.62648043574599134463636482006817200e-06,1.65002994376770923579478128728996316e-05
HB/lshp_778,3.45616895079355699713957748771614913e-06,1.35074498585288856904499041910974873e-06,2.17895025675690670910834032797885407e-05
HB/lund_a,1.47040545481274087637458675261334852e-06,6.53995564261475557205129375817792745e-06,3.98581436311264666052456014919870412e-04
HB/lund_b,2.73256546053129725045678873253277077e-06,1.87154141961268906085655860665593777e-06,4.39014964846909254308259561709964979e-06
HB/nos1,4.62548915061160296766438700096018999e-06,5.72263447320530469429877927677462092e-06,1.90336895928460881882849927864727003e-03
HB/nos2,7.65864622617029829558582472942463412e-06,1.87292313133812601080140704477535549e-05,6.21332969979610866873751334469164526e-02
HB/nos3,5.37395514219231351498772082736901954e-06,1.65315826845720477514021206541984986e-06,4.28456022561606695238922852190695123e-06
HB/nos4,3.38315312455926810385190131608710255e-06,1.34853014363104850104766613482387829e-06,5.01480884494954886345575142778492664e-06
HB/nos5,2.25845769137603875590997302845333759e-06,3.95051286494818544760946384419857790e-06,2.01719520698202663004575081171108442e-05
HB/nos6,2.20198708228855307887752110742967130e-06,3.78811433235778906553107043263337873e-06,4.76591533924830021593378857799533728e-05
HB/nos7,1.50402506052222010077907836742543761e-06,3.68071029006130142705471151981754096e-06,7.59654314959686428653224910571573569e-05
HB/plat362,2.54485925162869816578971297544693067e-06,1.28473908863684626203977157148155922e-06,2.19190381053434021448132708438920208e-05
HB/saylr3,-Inf,-Inf,-Inf
HB/sherman1,-Inf,-Inf,-Inf
JGD_BIBD/bibd_81_2,0.00000000000000000000000000000000000e+00,1.29047840916848574258190549574636644e-08,0.00000000000000000000000000000000000e+00
JGD_SPG/EX1,2.82815940386865329532059434658670190e-03,2.68394420173645813221884480871034454e-01,2.68394425502348571237320830999652801e-01
JGD_SPG/EX2,3.62471045318270096327282027477118276e-01,3.62471510125711973504699469809716661e-01,3.62468113609277739972805489812310553e-01
JGD_Trefethen/Trefethen_150,3.73356380868721336747767697682434712e-06,1.29518290567206287945301929901688411e-06,5.90695314425105350014942222447647128e-06
JGD_Trefethen/Trefethen_20,9.58216215203530458906833063876972896e-07,4.13960336592692091728513454295798915e-07,1.22835098626514825479224490512570787e-07
JGD_Trefethen/Trefethen_200,4.65179434616199009308761445709532925e-06,1.22250855116658016575506158661811902e-06,2.36997443307442174103700857752262887e-06
JGD_Trefethen/Trefethen_200b,4.60947085411084991764471368739995594e-06,1.72907279919315856956587282045203841e-06,1.81915699794614461374848539971753677e-06
JGD_Trefethen/Trefethen_20b,1.51682876352036042462258800909721855e-06,2.83591361295750974990329047697380887e-07,1.08202293679620513787954602644638772e-07
JGD_Trefethen/Trefethen_300,3.77551823721560617873471134179020934e-06,1.66360434322418402548606638955623536e-06,2.91935481514232767726367302465498411e-06
JGD_Trefethen/Trefethen_500,3.09466867312566731439416660240266005e-06,1.70548817415586036986411716400595671e-06,4.56745279794120433254648844763994738e-06
JGD_Trefethen/Trefethen_700,5.19726740724898993180749615534993713e-06,2.07954764927252734304116163753084282e-06,5.65542527696764460690728445989486475e-06
ML_Graph/Binaryalphadigs_10NN,3.90180781010972807095471109421847537e-06,1.28865203141437856919423350996549991e-06,6.31987789346851366047113518587979930e-06
ML_Graph/Ecoli_10NN,2.44372871496614885082044043354033751e-06,8.69455141340824680098136360551012102e-07,8.43424537107271782467161453104866152e-06
ML_Graph/Glass_10NN,1.79718099206389520427895844436039001e-06,7.93854245504330596613308806512917764e-07,2.67905100336378993888321305682147817e-05
ML_Graph/Olivetti_norm_10NN,2.73556172252040132301118833624802667e-06,1.29952507152189298695237072696473541e-06,3.14547188871809383900309021609491867e-05
ML_Graph/Spectro_10NN,1.54217583606914305833944629907442725e-06,6.54730386690607783635179935550232864e-07,1.11430406978014768658707173422562427e-05
ML_Graph/Vehicle_10NN,2.25232340420040742220524874292529587e-06,1.29645616988626781477514853350215571e-06,4.98163786697165503062607387398727619e-05
ML_Graph/YaleA_10NN,2.68126732004458341877963282787149680e-06,1.24449366660216973321533767517070777e-06,1.64954319750119496991087662551011861e-06
ML_Graph/breasttissue_10NN,2.43004167498908097374622837256657341e-06,7.70140560369889196373699380392710500e-07,3.54245883592028064485070858179172685e-05
ML_Graph/cnae9_10NN,4.48367274636258691357454914371757916e-06,5.57862383362912255848195782202491828e-07,7.41279439065824641729060770636372099e-07
ML_Graph/collins_15NN,2.99751907915878083073346249849400431e-06,8.80662273250686870006628834449374283e-07,2.29742641408873639484545316155162095e-06
ML_Graph/dermatology_5NN,2.85580009402171592563760884363592941e-06,9.77896499443809997883970839079477804e-07,4.73497475238955042958986812852610030e-05
ML_Graph/iris_dataset_30NN,1.57143182727261092228835249158511511e-06,5.28179958072711599188324753525977136e-07,4.86753773658756742579353917197089737e-06
ML_Graph/mice_10NN,3.21070498599279063476390076089193901e-06,1.22153404754647666676537326441346017e-06,1.09152820931079724010186108300111868e-05
ML_Graph/micromass_10NN,3.35735601979961901840694410769074873e-06,9.18625064541128645735027051562974403e-07,8.74556376606952243148679032725912307e-06
ML_Graph/umistfacesnorm_10NN,2.79849000035585932876855316912158846e-06,7.97845096370699439035147389006483773e-07,3.82790038852538465809080594541282527e-06
Mycielski/mycielskian5,7.54778132868815373268601673327328151e-07,3.67845984682260500257741172860012369e-07,2.90494491957854785110043382477752726e-06
Mycielski/mycielskian6,1.52291963237844516469583355716684627e-06,3.74796847257778973434088047070868881e-07,3.03326582860246800432595591601921057e-04
Mycielski/mycielskian7,3.04482554974045199504829114988749726e-01,5.03292033072432280118552742785092489e-01,3.04482410410797283002456825490700468e-01
Mycielski/mycielskian8,3.28848773244844557006890168234189820e-02,3.28844946615208877283002715308959882e-02,3.28834200823986069625607701533537101e-02
Mycielski/mycielskian9,1.87275650917524682362851220550182879e-06,9.59008348863005562216499375360718694e-07,9.53983049382118220493680923841120702e-06
Newman/adjnoun,3.48432297456268808190115337191358627e-06,7.80838236401158329503417517853824715e-07,6.27251154562632240000684949030203945e-06
Newman/dolphins,6.76186907989150690703875739706502238e-07,9.33649603769916935985360290451055192e-07,3.55297408596593381188542935555533605e-06
Newman/football,3.23296057298337891711625120815917212e-06,8.14586640200463303195415208963489263e-07,4.36765394149704887114553636672515171e-06
Newman/karate,1.61673463977419712511437241530191579e-06,8.09132451481924487274623918162544486e-07,1.22924351798067603200222213732911792e-05
Newman/lesmis,3.06269830014267978169449938518953777e-06,9.01287965358907808054833446500620763e-07,1.52120915061416424137498238345417435e-05
Newman/netscience,2.97266790047452230361305655373619540e-06,8.44610399795087474259534245406415218e-07,7.24278194189575303828965996235899497e-06
Newman/polbooks,2.29049605446279070710273700241524182e-06,7.13311998481625994027691562892434665e-07,3.33654119941414215528210852838344285e-06
Newman/power,2.44747737462894791484825779267146523e-06,9.12128287594694848925477261205893198e-07,9.30202220636178216732074870057826376e-06
Oberwolfach/LF10,1.47964115038837589236154944879664490e-04,7.48786285907191432192014305152990858e-05,1.29467019967616503987605563146906921e-05
Oberwolfach/LFAT5,4.16102613038308698113428958749829514e-03,1.00897039023444317881152111564297455e-02,1.93775236141100992279268238241006558e-02
Oberwolfach/filter2D,5.06353308812750098720438898936855158e-06,1.07541642791885072534369125879614980e-05,3.23600340187862902392666201019380144e-02
Oberwolfach/rail_1357,2.09089860933142891233973187000073055e-06,3.26884893983720225578755251224012512e-06,3.28042134500089695899362765789203476e-03
Oberwolfach/spiral,-Inf,-Inf,-Inf
Oberwolfach/t2dal_e,-Inf,-Inf,-Inf
PARSEC/Si2,4.16993765907040263368550186729305363e-06,9.12515794161577967010493412699326908e-07,3.24659066281429663993472871358218693e-06
Pajek/Erdos02,2.01678422563139153170254556789795189e-06,1.00911271581332975916418624571170476e-06,3.11424319756366717778516191924717129e-05
Pajek/Erdos971,2.47265210072485197385175762579239301e-06,9.09978530052405707595816390126741109e-07,3.72006485479701972515513586558379185e-06
Pajek/Erdos972,4.29199385574953475217451082865432328e-06,1.00955313408751552118920787886269727e-06,1.88197634274337847204890566699807475e-06
Pajek/Erdos981,2.73159327945304710542140897263060535e-06,3.88712657866967519604274483896684017e-07,1.22601846667719033893329644625586003e-05
Pajek/Erdos982,4.20911422533756588923163146891534943e-06,1.03806804523755697344016826049367693e-06,8.41467304010781955522003171202608223e-06
Pajek/Erdos991,3.52701904539201359044279099957523777e-06,8.64329690810326704153637784083370252e-07,3.15513812636907181130933425967023070e-06
Pajek/Erdos992,3.19811132446035148938564986121652830e-06,8.81359706259050905337067571869799608e-07,7.55264037682413916249307975646319037e-06
Pajek/GD06_theory,2.35535128388742263519266907223782259e-02,4.76549778017193808568426384981456294e-02,2.70144294707505877955825608867086233e+01
Pajek/GD96_c,1.93984272032700179183332871668493361e-06,9.53216512120546844873278042737205824e-07,5.42714147468035461051470874210192413e-06
Pajek/GD97_a,3.17814507499848110426991149740302366e-06,5.20520110580870643493706417501926414e-07,1.17434388306357927704003899861072370e-04
Pajek/GD97_b,2.28570947811061023385468102420332862e-06,1.24214701822663325378135845646934398e-06,1.61006011444587123751322230269866519e-06
Pajek/GD98_c,1.22124817804575861913960398567217632e-01,1.22124875569096307442320107218074359e-01,1.06674369859300222883000495447831063e-01
Pajek/GD99_b,2.37658365018124205434872809134768817e-01,2.37659402051874757257659855756517323e-01,2.37658762351457181311264593967276036e-01
Pajek/Journals,2.27681222154719881168301142879756643e-06,1.28762494652456721883983076947743833e-06,2.24341251159053421315605688583263017e-06
Pajek/Sandi_authors,1.62204515329094068214605784174834017e-06,9.79392171408136451933460478596505335e-07,2.52596204694495545632360126998778719e-05
Pajek/USAir97,2.47112485799312049425725273501936010e-06,5.96223959753395472382972144695591393e-07,4.18533061829277505163572081927208437e-05
Pajek/USpowerGrid,4.39720477410195880409391750045745341e-06,1.14046124003000536281389153702407822e-06,6.95066620124034794612559020539185843e-06
Pajek/yeast,3.26673596774207566761616807139379489e-06,6.06193112955747328189421767043122071e-07,2.77173400328524104187180045986062949e-06
Pothen/mesh1e1,3.32918954374468795483789155540421372e-06,6.00551481180436432276297430620392694e-07,2.68686172487277858771635025275350357e-06
Pothen/mesh1em1,2.00506770114395994005015253787049862e-06,5.47003623961534566410403727426881562e-07,1.48874965248045903173468510697330976e-06
Pothen/mesh1em6,2.21779038493512623571054274356112447e-06,1.12426362123113626073496787528611208e-06,2.47250320910221582336639986349452973e-06
Pothen/mesh2e1,1.81477582086595744413170141170256573e-06,6.09026135764194948448535015727756974e-07,5.89126679412059941551599802354534083e-06
Pothen/mesh2em5,1.84003301367759858927949208699414013e-06,3.62958521848041245691164662188914667e-07,2.47092332649982334668471989136870692e-06
Pothen/mesh3e1,4.04632553292742074921820349833763155e-06,1.31150104661263260804787997176159824e-06,1.49141464486947915509555329189691288e-03
Pothen/mesh3em5,-Inf,-Inf,-Inf
Pothen/sphere2,1.49360584404780174055826568511191399e+00,1.49360833592007138262108969765463114e+00,1.49358489336150416640640153019981056e+00
Pothen/sphere3,2.66222249299733630356072623484860210e-06,6.50042268850718765881004303910246756e-07,2.94738912427078730189690505915603260e-06
Rajat/rajat02,3.49681062776013418346524975066678666e-06,7.91077726678007729853460454218430838e-07,4.22706402522726783773430111372449325e-06
Schenk_IBMNA/c-18,1.03578932867710763855063382133094983e-06,7.83164370497204562638530497331882820e-07,4.08565370315669923912058262530543635e-06
VDOL/dynamicSoaringProblem_1,6.30288692833962603374312436041384105e-06,2.86518228397311368370062681150275286e-06,9.54139666396290486297224388194244021e-05
VDOL/dynamicSoaringProblem_2,1.18977379826877316312344234694831696e-06,6.03449641012110338242504736409031670e-07,7.53695171212000569006867426310227188e-06
VDOL/freeFlyingRobot_1,2.65630064644328554617533732452675420e-06,5.33676139982017803656082716867958485e-06,2.43503051756942228971331262390370727e-02
VDOL/freeFlyingRobot_2,2.34155417592927741515975175513825114e-06,2.08936033991190881980440408156901996e-06,3.55516490479758597789959663657140369e-04
VDOL/freeFlyingRobot_3,1.47818398805530230296544332560935648e-06,2.04866733077738169551747594282077539e-06,1.50932725536776983813483168046925243e-04
VDOL/freeFlyingRobot_4,2.21848767282461041409134054384277964e-06,2.51572757782242589975671595664021485e-06,5.65081242000435157661904999156501587e-05
VDOL/goddardRocketProblem_1,8.82076128857963899108236938720845352e-05,1.41957533122916970462528537406885597e-06,2.70086357490993115605105770323093946e-05
VDOL/goddardRocketProblem_2,3.41676373386651208523049327192830918e-06,1.99903092234947334826811465767795411e-06,1.31997091876475069681832508697022311e-05
VDOL/hangGlider_1,Inf,6.04061071954384472812420148785771763e-07,Inf
VDOL/hangGlider_2,Inf,1.38513257414734400501431529581791222e-06,Inf
VDOL/lowThrust_1,3.70967142419448488077796885619589291e-06,1.54005489045253725606195356783821609e-06,9.90913613749491491306850905130309136e-05
VDOL/orbitRaising_1,2.39069990310590909648553452211876249e-06,8.30390908228680421204141027188768392e-07,6.01354961486170748545027031027327411e-06
VDOL/orbitRaising_2,2.92898405848903497878063619088359250e-06,8.95623497935787811446386300079692437e-07,8.49552228192762901864957162405997675e-06
VDOL/orbitRaising_3,1.60750185926958658543567500530218434e-06,8.05515473360596085022383968344338132e-07,8.24136553030036325157806051178199331e-06
VDOL/orbitRaising_4,3.15430283918599907313145009014120362e-06,9.37621350891289648022290557315962702e-07,5.62971244707940593237422622252665163e-06
VDOL/reorientation_1,1.57012396924003809612788330680047008e-06,1.41087787703065901853773590988749217e-06,2.14925314906173297277879036067411358e-04
VDOL/reorientation_2,1.89081171450119714329504466511843025e-06,2.26458665615972588604364442094274491e-06,1.67897980614479688520972182379243890e-04
VDOL/spaceShuttleEntry_1,3.28019995574471710657978258805343211e-06,1.85971168182589655761288417127230652e-06,3.02270823724934132441159282857293021e-05
VDOL/spaceStation_1,3.12993649303665027864908356357733139e-06,2.11506816915336664359405215327237879e-06,5.04991516583908890944314740691934813e-05
VDOL/spaceStation_10,4.44151314300434995960676139632126258e-06,8.20301205859484894562127308966937912e-07,6.21935920170454474018828088794362994e-06
VDOL/spaceStation_11,4.51065775921657733469914339468003840e-06,1.59187167859571663985653651981935476e-06,1.36015922653729173343797283429085317e-05
VDOL/spaceStation_12,2.60205030840251478232422517065675851e-06,2.17076379531406455721375641393637945e-06,1.13994494131601745466754845572110930e-05
VDOL/spaceStation_2,3.46881093150573112101040155683876127e-06,1.12439313046575073760849822702335345e-06,2.55460965344647110507885507555907769e-06
VDOL/spaceStation_3,2.39399790962547356003653698054261908e-06,9.84582219376045928911730203763784999e-07,1.61720797955857058981150151458764130e-06
VDOL/spaceStation_4,3.45434276141513806337472986316476263e-06,2.12083674838133038826214535286239237e-06,4.73021386310276150292598362336198167e-06
VDOL/spaceStation_5,2.50119518225815307309485897138005765e-06,6.23491857077017648493145277815313658e-07,6.89489156359389797316677572015135908e-06
VDOL/spaceStation_6,5.02048432610832628483267850059696314e-06,1.24978786472859873246389079877224081e-06,1.41615563299546565268841253031631378e-05
VDOL/spaceStation_7,2.20121336668260720417474161717960925e-06,1.98906210875691257074906680779176784e-06,3.48687886662371023296929959080376593e-05
VDOL/spaceStation_8,2.90241882746329705124489218251603396e-06,1.67533672342359342904655631329804421e-06,4.70650986641439883674632591642085571e-06
VDOL/spaceStation_9,5.89482981804425580630379918858360425e-06,1.41226303625967106439251264289242166e-06,5.42725538509001742237457812311670414e-06
VDOL/tumorAntiAngiogenesis_1,3.29005578428079999575671898824377360e-06,9.17718279648387216150205518218721601e-07,8.88342067596841787652418795055220972e-06
VDOL/tumorAntiAngiogenesis_2,1.32254743373410823208866508088518901e-06,1.10645136735675336655675585453479053e-06,2.13763942354062117012912404187527964e-06
VDOL/tumorAntiAngiogenesis_3,1.45201141115652789440835821672929476e-06,1.69113724372937241293369117626433471e-06,2.81097877348157260469003133203141725e-05
VDOL/tumorAntiAngiogenesis_4,2.00323947741931816794073772498921548e-06,3.85855424965505928289412641089850578e-06,1.11069884662002510727743465139028719e-02
VDOL/tumorAntiAngiogenesis_5,1.02695375627495189265761520432067993e-06,1.89524148892944136310970023484198192e-06,2.80765649442267848024941723659979430e-04
VDOL/tumorAntiAngiogenesis_6,1.36250544958382802030863955853211028e-06,2.20142816013479461409235682484698361e-06,8.31281531231220386152384695192600346e-03
VDOL/tumorAntiAngiogenesis_7,1.05034890441737103862386660723712617e-06,1.95621485453784573210223635599697809e-06,3.59065518514117550967834328063503716e-04
VDOL/tumorAntiAngiogenesis_8,1.35534780813344262976097745393252176e-06,2.03744749469998899933301600860813389e-06,2.44342923623863845588899732269639921e-03


==> data/eigen_general_32/eigenvalues_logarithmic_relative_error.sorted.csv <==
percent,Float32,LinearTakum32,Posit32
0.0,1.0e-10,1.2904784091684857e-8,1.0e-10
0.0033222591362126247,2.3955463111228874e-7,1.2073730328263427e-7,1.017367913905703e-7
0.006644518272425249,3.4448591692926464e-7,1.4250709146241874e-7,1.0820229367962051e-7
0.009966777408637873,5.704348959174067e-7,2.8359136129575095e-7,1.2283509862651481e-7
0.013289036544850499,5.760065988560117e-7,3.1570797115173003e-7,7.412794390658247e-7
0.016611295681063124,6.761869079891507e-7,3.6295852184804123e-7,8.116491692549753e-7
0.019933554817275746,7.547781328688154e-7,3.678459846822605e-7,1.1214924948741722e-6
0.023255813953488372,9.535568375316955e-7,3.7479684725777896e-7,1.2146633292017527e-6
0.026578073089700997,9.582162152035304e-7,3.8871265786696754e-7,1.2557765476453888e-6
0.029900332225913623,9.63416183997441e-7,4.1396033659269207e-7,1.2607058145753511e-6
0.03322259136212625,1.0269537562749518e-6,4.413125794085741e-7,1.3454588136649974e-6
0.036544850498338874,1.0357893286771077e-6,4.5186222424528385e-7,1.443778780496974e-6
0.03986710963455149,1.0503489044173711e-6,4.5989389055581116e-7,1.4682519940720523e-6
0.04318936877076412,1.0638339861328625e-6,4.7065863838198374e-7,1.488749652480459e-6
0.046511627906976744,1.1677709119012516e-6,4.722880696756539e-7,1.5929684176804975e-6
0.04983388704318937,1.1897737982687731e-6,5.04745637894429e-7,1.6100601144458712e-6
0.053156146179401995,1.3225474337341083e-6,5.205201105808707e-7,1.6172079795585706e-6
0.05647840531561462,1.3553478081334426e-6,5.281799580727115e-7,1.649543197501195e-6
0.059800664451827246,1.362505449583828e-6,5.336612933185202e-7,1.7506828914443773e-6
0.06312292358803986,1.3915943323457592e-6,5.380045959684964e-7,1.8191569979461445e-6
0.0664451827242525,1.4417593168737667e-6,5.416714533692966e-7,1.8292961210536845e-6
0.06976744186046512,1.452011411156528e-6,5.434380985022493e-7,1.8344229415474849e-6
0.07308970099667775,1.4616452454002491e-6,5.470036239615346e-7,1.8368612092511765e-6
0.07641196013289037,1.4704054548127408e-6,5.520894299437669e-7,1.8559446868184627e-6
0.07973421926910298,1.4781839880553024e-6,5.574213113300531e-7,1.8819763427433784e-6
0.08305647840531562,1.5040250605222201e-6,5.578623833629122e-7,2.0274574295678836e-6
0.08637873754152824,1.5168287635203604e-6,5.627176316616002e-7,2.1376394235406214e-6
0.08970099667774087,1.5229196323784451e-6,5.874356542027219e-7,2.200738174386285e-6
0.09302325581395349,1.5421758360691431e-6,5.908180068300404e-7,2.242197533758858e-6
0.09634551495016612,1.5701239692400382e-6,5.933051033517758e-7,2.243412511590534e-6
0.09966777408637874,1.5714318272726108e-6,5.962239597533955e-7,2.2974264140887366e-6
0.10299003322259136,1.577167194900013e-6,6.005514811804364e-7,2.3699744330744217e-6
0.10631229235880399,1.6075018592695866e-6,6.034496410121103e-7,2.470923326499823e-6
0.10963455149501661,1.616734639774197e-6,6.040610719543845e-7,2.472503209102216e-6
0.11295681063122924,1.6220451532909407e-6,6.061931129557473e-7,2.51987590515741e-6
0.11627906976744186,1.63814215598963e-6,6.09026135764195e-7,2.5229648750287263e-6
0.11960132890365449,1.6718712452399966e-6,6.125253890157534e-7,2.554609653446471e-6
0.12292358803986711,1.7000143277605007e-6,6.143692128415555e-7,2.6312512941552762e-6
0.12624584717607973,1.7059506538077856e-6,6.177814601652344e-7,2.6713379294180527e-6
0.12956810631229235,1.726110407798154e-6,6.234918570770177e-7,2.6868617248727786e-6
0.132890365448505,1.7394125690754628e-6,6.334755358941362e-7,2.706471434092852e-6
0.1362126245847176,1.7450677272128316e-6,6.500422688507187e-7,2.7269677752662263e-6
0.13953488372093023,1.7542753458895755e-6,6.547303866906077e-7,2.771734003285241e-6
0.14285714285714285,1.7728714289106277e-6,6.737320275036691e-7,2.799077943467954e-6
0.1461794019933555,1.7971809920638953e-6,6.961583976009302e-7,2.829517696461968e-6
0.14950166112956811,1.8147758208659575e-6,6.970242981747537e-7,2.8574455494896087e-6
0.15282392026578073,1.8400330136775986e-6,7.105129103204193e-7,2.904944919578548e-6
0.15614617940199335,1.8727565091752469e-6,7.112692864299964e-7,2.907817042230288e-6
0.15946843853820597,1.8908117145011971e-6,7.13311998481626e-7,2.919354815142328e-6
0.16279069767441862,1.896881934061964e-6,7.223159185770846e-7,2.926148110989656e-6
0.16611295681063123,1.9100906006781095e-6,7.306698847598758e-7,2.9473891242707874e-6
0.16943521594684385,1.9398427203270017e-6,7.378544802547415e-7,2.9765480163256405e-6
0.17275747508305647,1.964545265791196e-6,7.381788127378246e-7,3.009424556040113e-6
0.1760797342192691,2.0032394774193183e-6,7.425071663923401e-7,3.0485971888255262e-6
0.17940199335548174,2.00506770114396e-6,7.476287275475531e-7,3.1397730689219277e-6
0.18272425249169436,2.0167842256313917e-6,7.503443282441618e-7,3.1436036317173454e-6
0.18604651162790697,2.0312162634294368e-6,7.593671177006312e-7,3.155138126369072e-6
0.1893687707641196,2.0404556449026168e-6,7.701405603698892e-7,3.186221151763618e-6
0.19269102990033224,2.090898609331429e-6,7.808382364011583e-7,3.2465906628142966e-6
0.19601328903654486,2.1441748350785907e-6,7.831643704972045e-7,3.2863972213404136e-6
0.19933554817275748,2.174282676174362e-6,7.897791642420309e-7,3.296995163336399e-6
0.2026578073089701,2.185885784202715e-6,7.910777266780078e-7,3.3038012103956537e-6
0.2059800664451827,2.201213366682607e-6,7.938542455043306e-7,3.336541199414142e-6
0.20930232558139536,2.201987082288553e-6,7.978450963706994e-7,3.340959102535736e-6
0.21262458471760798,2.217790384935126e-6,7.985109103249896e-7,3.3507157588920533e-6
0.2159468438538206,2.2184876728246105e-6,8.028848979963407e-7,3.364022570574171e-6
0.21926910299003322,2.2523234042004074e-6,8.035867906904007e-7,3.498362156380509e-6
0.22259136212624583,2.2584576913760386e-6,8.050334871725969e-7,3.539823909742347e-6
0.22591362126245848,2.268491075191789e-6,8.055154733605961e-7,3.540135515160323e-6
0.2292358803986711,2.2768122215471987e-6,8.091324514819245e-7,3.552974085965934e-6
0.23255813953488372,2.28570947811061e-6,8.145866402004633e-7,3.56322298210129e-6
0.23588039867109634,2.2904960544627906e-6,8.203012058594849e-7,3.72006485479702e-6
0.23920265780730898,2.2905635978629793e-6,8.261744226914101e-7,3.827900388525384e-6
0.2425249169435216,2.3096725832502773e-6,8.303909082286804e-7,3.8414046728481444e-6
0.24584717607973422,2.3106500408403577e-6,8.408007141319293e-7,4.085653703156699e-6
0.24916943521594684,2.3415541759292774e-6,8.446103997950874e-7,4.099719916960616e-6
0.25249169435215946,2.3753278078340243e-6,8.479029060497809e-7,4.100648560261088e-6
0.2558139534883721,2.390699903105909e-6,8.534849734515172e-7,4.121017730336861e-6
0.2591362126245847,2.3939979096254735e-6,8.550165154944494e-7,4.227064025227268e-6
0.26245847176079734,2.430041674989081e-6,8.643296908103267e-7,4.236166083604362e-6
0.26578073089701,2.443728714966149e-6,8.694551413408247e-7,4.284560225616067e-6
0.2691029900332226,2.4457990721660235e-6,8.765738914891008e-7,4.3676539414970485e-6
0.2724252491694352,2.447477374628948e-6,8.802936032429902e-7,4.377394533114454e-6
0.2757475083056478,2.4711248579931205e-6,8.806622732506869e-7,4.390149648469092e-6
0.27906976744186046,2.4726521007248518e-6,8.813597062590509e-7,4.499534638815684e-6
0.2823920265780731,2.4948973845710597e-6,8.956234979357878e-7,4.521113910770164e-6
0.2857142857142857,2.501195182258153e-6,9.002012322618567e-7,4.567452797941204e-6
0.28903654485049834,2.5242837827031453e-6,9.012879653589078e-7,4.581339817221423e-6
0.292358803986711,2.544859251628698e-6,9.099785300524057e-7,4.6054878239016214e-6
0.2956810631229236,2.5550712614105943e-6,9.121282875946949e-7,4.706509866414399e-6
0.29900332225913623,2.57179828257867e-6,9.12515794161578e-7,4.730213863102761e-6
0.3023255813953488,2.5913170142588585e-6,9.177182796483872e-7,4.73667524874795e-6
0.30564784053156147,2.602050308402515e-6,9.186250645411286e-7,4.775207209359526e-6
0.3089700996677741,2.614067295052532e-6,9.336496037699169e-7,4.82557753884505e-6
0.3122923588039867,2.646497910353199e-6,9.349253944823826e-7,4.867537736587567e-6
0.31561461794019935,2.652952331321417e-6,9.376213508912897e-7,4.9072270548097985e-6
0.31893687707641194,2.6563006464432857e-6,9.411858130961549e-7,5.014808844949549e-6
0.3222591362126246,2.661975045919913e-6,9.475595888080641e-7,5.181335811250286e-6
0.32558139534883723,2.6622224929973364e-6,9.477214773852877e-7,5.349027659122949e-6
0.3289036544850498,2.6812673200445833e-6,9.487304114797306e-7,5.3921180001684635e-6
0.33222591362126247,2.6820860207304776e-6,9.494324466216228e-7,5.427141474680354e-6
0.33554817275747506,2.695475695679162e-6,9.532165121205469e-7,5.4272553850900175e-6
0.3388704318936877,2.714819822092294e-6,9.590083488630055e-7,5.6297124470794055e-6
0.34219269102990035,2.722702586271764e-6,9.693053862348768e-7,5.655425276967644e-6
0.34551495016611294,2.731593279453047e-6,9.74359840325066e-7,5.891266794120599e-6
0.3488372093023256,2.732565460531297e-6,9.756587407680315e-7,5.906953144251054e-6
0.3521594684385382,2.733876995089018e-6,9.7789649944381e-7,6.013549614861708e-6
0.3554817275747508,2.7355617225204013e-6,9.793921714081364e-7,6.048493706779347e-6
0.3588039867109635,2.777119212508583e-6,9.845822193760458e-7,6.219359201704545e-6
0.36212624584717606,2.7840191781413e-6,9.847935767619759e-7,6.272511545626323e-6
0.3654485049833887,2.792247131290738e-6,1.0042169345186384e-6,6.2839412698911724e-6
0.3687707641196013,2.7984900003558594e-6,1.0061722365789151e-6,6.319877893468514e-6
0.37209302325581395,2.8202481070713365e-6,1.0091127158133298e-6,6.359873908902854e-6
0.3754152823920266,2.836125587854001e-6,1.0095531340875155e-6,6.517938957758296e-6
0.3787375415282392,2.8558000940217158e-6,1.0183356738839443e-6,6.857191068333929e-6
0.38205980066445183,2.8609476335185043e-6,1.038068045237557e-6,6.894891563593898e-6
0.3853820598006645,2.8762806869133814e-6,1.0390970622287398e-6,6.950666201240348e-6
0.38870431893687707,2.894005778130194e-6,1.0606866257423915e-6,7.145589934850365e-6
0.3920265780730897,2.902418827463297e-6,1.0656551369665536e-6,7.242781941895753e-6
0.3953488372093023,2.90871640006699e-6,1.0674130066910028e-6,7.536951712120006e-6
0.39867109634551495,2.9158509037821314e-6,1.0758438896511017e-6,7.552640376824139e-6
0.4019933554817276,2.928984058489035e-6,1.0811503259304033e-6,7.704502262463893e-6
0.4053156146179402,2.9479426257260573e-6,1.0919017378636453e-6,7.905638913549496e-6
0.40863787375415284,2.9726679004745222e-6,1.1064513673567533e-6,7.955513022232285e-6
0.4119601328903654,2.973927271625577e-6,1.1202682029663337e-6,8.182634477597313e-6
0.4152823920265781,2.997519079158781e-6,1.1215615902494237e-6,8.206470871334898e-6
0.4186046511627907,2.9981092136837474e-6,1.1242636212311363e-6,8.229021783492196e-6
0.4219269102990033,3.0561191194759544e-6,1.1243931304657506e-6,8.241365530300363e-6
0.42524916943521596,3.06269830014268e-6,1.1265324704897343e-6,8.41467304010782e-6
0.42857142857142855,3.0761467106512437e-6,1.134408508390767e-6,8.434245371072718e-6
0.4318936877076412,3.0946686731256675e-6,1.1404612400300054e-6,8.495522281927629e-6
0.43521594684385384,3.1102567577804996e-6,1.1477680138586982e-6,8.635354747168967e-6
0.43853820598006643,3.115490852828293e-6,1.1525173127934646e-6,8.745563766069522e-6
0.4418604651162791,3.1288625075891884e-6,1.1672659937603087e-6,8.883420675968418e-6
0.44518272425249167,3.1299364930366503e-6,1.1672659937603087e-6,9.302022206361782e-6
0.4485049833887043,3.143697489796163e-6,1.1735455629301736e-6,9.499905422232172e-6
0.45182724252491696,3.154302839185999e-6,1.1814414271559456e-6,9.539830493821182e-6
0.45514950166112955,3.178145074998481e-6,1.2075278659636747e-6,1.0761795202147408e-5
0.4584717607973422,3.179406873070474e-6,1.2215340475464767e-6,1.0838214928108467e-5
0.46179401993355484,3.1981113244603513e-6,1.2225085511665802e-6,1.0915282093107972e-5
0.46511627906976744,3.198870642566163e-6,1.2231429963876341e-6,1.1143040697801477e-5
0.4684385382059801,3.2087863345715624e-6,1.2255647653481032e-6,1.1290283662986746e-5
0.4717607973421927,3.2107049859927906e-6,1.2393827895568571e-6,1.1399449413160175e-5
0.4750830564784053,3.2324951276912502e-6,1.2421470182266332e-6,1.1751691778731094e-5
0.47840531561461797,3.232960572983379e-6,1.2444936666021697e-6,1.206463806316415e-5
0.48172757475083056,3.237503695138054e-6,1.2497878647285988e-6,1.2260184666771903e-5
0.4850498338870432,3.2667359677420755e-6,1.2560478100381926e-6,1.229243517980676e-5
0.4883720930232558,3.280199955744717e-6,1.2847390886368462e-6,1.2882777897839893e-5
0.49169435215946844,3.2900557842808e-6,1.286733775075265e-6,1.294670199676165e-5
0.4950166112956811,3.309363701094705e-6,1.2876249465245671e-6,1.3199709187647506e-5
0.4983388704318937,3.3103451890646254e-6,1.2886520314143785e-6,1.3241366802775637e-5
0.5016611295681063,3.312658541581445e-6,1.2902236079135313e-6,1.3601592265372917e-5
0.5049833887043189,3.3291895437446878e-6,1.2951829056720629e-6,1.4161556329954657e-5
0.5083056478405316,3.357356019799619e-6,1.2964561698862679e-6,1.425653120145158e-5
0.5116279069767442,3.3705163697483957e-6,1.299525071521893e-6,1.425901328581542e-5
0.5149501661129569,3.3705163697483957e-6,1.3115010466126325e-6,1.49679206715443e-5
0.5182724252491694,3.383153124559268e-6,1.3138942631728103e-6,1.5212091506141642e-5
0.521594684385382,3.386773322744431e-6,1.329689452399122e-6,1.5306503379817276e-5
0.5249169435215947,3.3885129170072345e-6,1.338964361598976e-6,1.6406282283756796e-5
0.5282392026578073,3.3903991540164776e-6,1.34067602475297e-6,1.64559538671411e-5
0.53156146179402,3.4000133031505463e-6,1.3470014440401825e-6,1.650029943767709e-5
0.5348837209302325,3.4167637338665123e-6,1.3476653266151247e-6,1.676539248593029e-5
0.5382059800664452,3.4168332809121313e-6,1.3485301436310485e-6,1.7219438477333126e-5
0.5415282392026578,3.422621601067157e-6,1.3507449858528886e-6,1.821892526267835e-5
0.5448504983388704,3.4357643110132934e-6,1.354577247302995e-6,2.0171952069820267e-5
0.5481727574750831,3.454342761415138e-6,1.3653841083850652e-6,2.063711197616896e-5
0.5514950166112956,3.456168950793557e-6,1.369619949665722e-6,2.1723635043203795e-5
0.5548172757475083,3.4688109315057313e-6,1.385132574147344e-6,2.1789502567569067e-5
0.5581395348837209,3.478685456525932e-6,1.410877877030659e-6,2.1919038105343403e-5
0.5614617940199336,3.484322974562688e-6,1.412263036259671e-6,2.3065965540443487e-5
0.5647840531561462,3.4968106277601344e-6,1.4195753312291698e-6,2.40967666417806e-5
0.5681063122923588,3.511444730743977e-6,1.4561900307646742e-6,2.5259620469449555e-5
0.5714285714285714,3.519685256148421e-6,1.4566450620419249e-6,2.67905100336379e-5
0.574750830564784,3.5270190453920134e-6,1.4611638610611655e-6,2.7008635749099313e-5
0.5780730897009967,3.530557040430971e-6,1.4779204925495786e-6,2.7561239475119486e-5
0.5813953488372093,3.5407527514924805e-6,1.490684146316323e-6,2.8109787734815726e-5
0.584717607973422,3.5688785958289816e-6,1.5164344703763093e-6,3.0227082372493413e-5
0.5880398671096345,3.6043750500403443e-6,1.5257228430954905e-6,3.114243197563667e-5
0.5913621262458472,3.630265635854717e-6,1.5400548904525372e-6,3.145471888718094e-5
0.5946843853820598,3.6539985131743436e-6,1.56853431075416e-6,3.3941430600807526e-5
0.5980066445182725,3.6839449570674775e-6,1.5918716785957167e-6,3.48687886662371e-5
0.6013289036544851,3.709671424194485e-6,1.5978486197978064e-6,3.542458835920281e-5
0.6046511627906976,3.722888974658008e-6,1.598121682480277e-6,3.6588359764040745e-5
0.6079734219269103,3.7335638086872132e-6,1.598509890047176e-6,4.1853306182927754e-5
0.6112956810631229,3.775518237215606e-6,1.6153129221348312e-6,4.4201040557451345e-5
0.6146179401993356,3.877205964536643e-6,1.6264804357459913e-6,4.4988557361670865e-5
0.6179401993355482,3.891227744443259e-6,1.6361042063566003e-6,4.499518235225732e-5
0.6212624584717608,3.894910568003678e-6,1.6390598648789862e-6,4.6567826030689646e-5
0.6245847176079734,3.901807810109728e-6,1.639433672845812e-6,4.721093633043478e-5
0.627906976744186,3.954442112501514e-6,1.6402614084500466e-6,4.721093633043478e-5
0.6312292358803987,4.010608378536233e-6,1.6531582684572048e-6,4.73497475238955e-5
0.6345514950166113,4.040768228501548e-6,1.663604343224184e-6,4.7659153392483e-5
0.6378737541528239,4.046325532927421e-6,1.6679486634955295e-6,4.9816378669716554e-5
0.6411960132890365,4.074729371270356e-6,1.6753367234235933e-6,5.049915165839089e-5
0.6445182724252492,4.077242850026351e-6,1.6911372437293723e-6,5.119384048461763e-5
0.6478405315614618,4.115344620063468e-6,1.7054881741558603e-6,5.441024303896397e-5
0.6511627906976745,4.169937659070403e-6,1.72471779279176e-6,5.520713148011585e-5
0.654485049833887,4.209114225337566e-6,1.7290727991931587e-6,5.6508124200043515e-5
0.6578073089700996,4.214940859648892e-6,1.766719194928555e-6,5.7530413860678685e-5
0.6611295681063123,4.256785831509218e-6,1.7728637402211918e-6,6.140650030726524e-5
0.6644518272425249,4.288227533638273e-6,1.775489689784329e-6,6.343379081326085e-5
0.6677740863787376,4.291993855749534e-6,1.833666098227073e-6,6.895272334823595e-5
0.6710963455149501,4.315733356187639e-6,1.8578397906984248e-6,7.305574520822645e-5
0.6744186046511628,4.348105752733449e-6,1.8597116818258966e-6,7.596543149596864e-5
0.6777408637873754,4.34836421971463e-6,1.8612670306624508e-6,7.686305690580354e-5
0.6810631229235881,4.397204774101959e-6,1.871541419612689e-6,8.214028464609123e-5
0.6843853820598007,4.421029039771293e-6,1.8952414889294414e-6,9.541396663962905e-5
0.6877076411960132,4.43769910537294e-6,1.956214854537846e-6,9.77627736142367e-5
0.6910299003322259,4.44151314300435e-6,1.9890621087569124e-6,9.788460034027314e-5
0.6943521594684385,4.465089644490904e-6,1.9990309223494735e-6,9.909136137494915e-5
0.6976744186046512,4.483672746362587e-6,2.0040209302934818e-6,0.0001017318205662275
0.7009966777408638,4.490498481677207e-6,2.037447494699989e-6,0.00011586671835079934
0.7043189368770764,4.495056367761534e-6,2.0486673307773817e-6,0.00011599864937893953
0.707641196013289,4.5106577592165775e-6,2.0795476492725275e-6,0.00011743438830635792
0.7109634551495017,4.517605941818632e-6,2.0853168257026965e-6,0.00011797195392303598
0.7142857142857143,4.540468208939397e-6,2.089360339911909e-6,0.00012270099418829652
0.717607973421927,4.553556663464383e-6,2.1150681691533667e-6,0.00012746877893697804
0.7209302325581395,4.567620642415762e-6,2.1208367483813304e-6,0.00014510444153224058
0.7242524916943521,4.574878539899293e-6,2.15706955999804e-6,0.00014682598975972614
0.7275747508305648,4.574878539899293e-6,2.1707637953140647e-6,0.00015093272553677698
0.7308970099667774,4.6094708541108495e-6,2.2014281601347946e-6,0.00015993444982231652
0.7342192691029901,4.625489150611603e-6,2.255706851560412e-6,0.00016419924621553368
0.7375415282392026,4.6517943461619905e-6,2.264586656159726e-6,0.0001678979806144797
0.7408637873754153,4.671970687068226e-6,2.2909234423447666e-6,0.0001834241588224709
0.7441860465116279,4.7463361333343166e-6,2.3031743098582537e-6,0.00018728572614084164
0.7475083056478405,4.7553343132317705e-6,2.3306852419677065e-6,0.00020189087768217998
0.7508305647840532,4.788534243829294e-6,2.4024248081536194e-6,0.00020871295654676365
0.7541528239202658,4.801621720344334e-6,2.4114137247476753e-6,0.0002149253149061733
0.7574750830564784,5.006028572497224e-6,2.515727577822426e-6,0.00024164916098995314
0.760797342192691,5.020484326108326e-6,2.5576432034914244e-6,0.00024350081850505438
0.7641196013289037,5.036878432014227e-6,2.606957290683996e-6,0.00028076564944226785
0.7674418604651163,5.040506693496253e-6,2.6227793309738603e-6,0.0003033265828602468
0.770764119601329,5.063533088127501e-6,2.7035575004274393e-6,0.00033372431018825467
0.7740863787375415,5.077583727714308e-6,2.7985825030090454e-6,0.00033668922654865813
0.7774086378737541,5.0984161815452846e-6,2.8124012400028416e-6,0.00033675790820760886
0.7807308970099668,5.113310343517066e-6,2.848918544688118e-6,0.0003555164904797586
0.7840531561461794,5.135088802240739e-6,2.8651822839731137e-6,0.00035906551851411754
0.7873754152823921,5.149471307770054e-6,2.874550145062161e-6,0.00036892560027707217
0.7906976744186046,5.19726740724899e-6,2.9453841158345298e-6,0.0003985814363112647
0.7940199335548173,5.22390076332854e-6,2.949505615229712e-6,0.0004923054997333106
0.7973421926910299,5.260042160189219e-6,3.005055845290716e-6,0.0005133071128671409
0.8006644518272426,5.373955142192314e-6,3.082441581335424e-6,0.0005383185637389467
0.8039867109634552,5.463297169466302e-6,3.0963446907845266e-6,0.0006986379553006038
0.8073089700996677,5.713813089689575e-6,3.114933897658252e-6,0.0009682065489101513
0.8106312292358804,5.831015574035298e-6,3.1651381118460612e-6,0.0010682073837422873
0.813953488372093,5.880835394700158e-6,3.2688489398372024e-6,0.0014914146448694791
0.8172757475083057,5.894829818044256e-6,3.4881836728365466e-6,0.0016023380046140026
0.8205980066445183,6.017756920679411e-6,3.6807102900613015e-6,0.0016388088702896887
0.8239202657807309,6.14427900157382e-6,3.734191099690123e-6,0.0018105596448122823
0.8272425249169435,6.152456690822112e-6,3.788114332357789e-6,0.0018105596448122823
0.8305647840531561,6.199950216897962e-6,3.858554249655059e-6,0.001903368959284609
0.8338870431893688,6.287228143249608e-6,3.937532118921099e-6,0.0020984706580677672
0.8372093023255814,6.302886928339626e-6,3.950512864948185e-6,0.0024434292362386385
0.840531561461794,6.374677061417694e-6,4.314714372228417e-6,0.003280421345000897
0.8438538205980066,6.540665232371218e-6,4.462345240726847e-6,0.0054286828759059075
0.8471760797342193,6.646272064196099e-6,4.621216620021388e-6,0.0058408985471803815
0.8504983388704319,6.77805927939835e-6,5.336761399820178e-6,0.0074178122752037185
0.8538205980066446,7.369416041219008e-6,5.423828674178054e-6,0.008312815312312203
0.8571428571428571,7.553251256787986e-6,5.722634473205305e-6,0.01110698846620025
0.8604651162790697,7.658646226170298e-6,6.381455249745254e-6,0.016280919536565575
0.8637873754152824,8.389377353645897e-6,6.381455249745254e-6,0.016682615267235062
0.867109634551495,9.72063732403458e-6,6.539955642614755e-6,0.0193775236141101
0.8704318936877077,1.0892938816176083e-5,7.700613386142864e-6,0.02384091727314022
0.8737541528239202,1.3403955330776177e-5,8.012524137298758e-6,0.024350305175694222
0.8770764119601329,1.368999723028671e-5,9.447723079158752e-6,0.02862766315523032
0.8803986710963455,8.820761288579639e-5,1.0754164279188508e-5,0.032163957567879646
0.8837209302325582,0.00014796411503883758,1.2218917045191377e-5,0.03236003401878629
0.8870431893687708,0.002828159403868653,1.872923131338126e-5,0.032883420082398605
0.8903654485049833,0.004161026130383087,7.487862859071915e-5,0.04284410203112436
0.893687707641196,0.005853419289650869,0.00585569123564959,0.04640395982943982
0.8970099667774086,0.01634295252699917,0.010089703902344432,0.04801892709743043
0.9003322259136213,0.023553512838874226,0.01634333430193986,0.062133296997961086
0.9036544850498339,0.023837813879819824,0.023837512049852533,0.07860035405325026
0.9069767441860465,0.032181237171405745,0.028630739273356867,0.08415467894938138
0.9102990033222591,0.03288487732448445,0.03218368092862555,0.10667436985930022
0.9136212624584718,0.04050266879562576,0.03288449466152089,0.13508315396076587
0.9169435215946844,0.04801944996542403,0.04765497780171938,0.1742554957725387
0.920265780730897,0.07860399740119141,0.11116331579424414,0.178050856563721
0.9235880398671097,0.12212481780457586,0.1221248755690963,0.22327516582741402
0.9269102990033222,0.13495079328224777,0.13495160347470772,0.2376587623514572
0.9302325581395349,0.2234478279202634,0.22344730377887906,0.26839442550234854
0.9335548172757475,0.2376583650181242,0.23765940205187475,0.28672816936539525
0.9368770764119602,0.2867278372985363,0.24646778092156435,0.30448241041079727
0.9401993355481728,0.3044825549740452,0.24648810868899393,0.3074135958788601
0.9435215946843853,0.30737613118044355,0.2683944201736458,0.3624681136092777
0.946843853820598,0.35810798346862144,0.286729432514344,0.4052344784319715
0.9501661129568106,0.36247104531827007,0.362471510125712,0.4248872465073585
0.9534883720930233,0.4052344248342573,0.4052344060437694,0.5272980790101538
0.9568106312292359,0.4248871636227935,0.4248873902941258,0.5668968500884296
0.9601328903654485,0.5272988052622241,0.5032920330724323,0.7593507365472851
0.9634551495016611,0.7593462448744357,0.527299483102222,1.4935848933615041
0.9667774086378738,1.4936058440478017,0.7593462919956263,27.01442947075059
0.9700996677740864,1000.0,0.9802581164946783,1000.0
0.973421926910299,1000.0,1.4936083359200714,1000.0
0.9767441860465116,1000.0,1000.0,1000.0
0.9800664451827242,1000.0,1000.0,1000.0
0.9833887043189369,1000.0,1000.0,1000.0
0.9867109634551495,1000.0,1000.0,1000.0
0.9900332225913622,1000.0,1000.0,1000.0
0.9933554817275747,1000.0,1000.0,1000.0
0.9966777408637874,100000.0,1000.0,100000.0
1.0,100000.0,1000.0,100000.0


==> data/eigen_general_32/eigenvalues_relative_error.csv <==
matrix\type,Float32,LinearTakum32,Posit32
AG-Monien/L,1.45469347691418351999291689924018081e-06,4.69122093890331028824669027188292459e-07,6.28593770463010725422825270522599515e-05
AG-Monien/cage,1.25621793018944975965708776605243491e-07,7.12919862484917990100008782985132992e-08,3.26738038505691191804786097029994161e-04
AG-Monien/diag,-Inf,-Inf,-Inf
AG-Monien/grid1,8.52784962965754416537855673717350833e-07,4.52554520161841207082251251536949852e-07,2.01592509913304393643887819471018459e-06
AG-Monien/grid1_dual,1.01167817721417240948041506141916531e-06,4.31450000275894933811690135278105021e-07,2.94671493054261009694978269637576275e-06
AG-Monien/grid2,2.01753765211439761910815710395509784e-06,1.46197362744499020839298431032079628e-06,1.05680202152364338597809810715637737e-04
AG-Monien/grid2_dual,4.22340447037350920466935151497226197e-06,5.86998940366477877458132922531549106e-07,5.17406701053298771931087463953126500e-05
AG-Monien/netz4504,1.16534257599618296440554101442093533e-06,4.53619847079568556541946568970846063e-07,7.47913462078140556417481729624149222e-05
AG-Monien/netz4504_dual,9.85232914080351581381409631085662147e-07,7.07914494887850671102622230310209761e-07,2.24356522142914702419346015274963218e-06
AG-Monien/stufe,9.02610137900682110660305908514258805e-07,5.86402263141027407425287206996880244e-07,2.41899932595978761657602825833556011e-05
AG-Monien/ukerbe1,1.95090293842138058376161725698915263e-06,9.61952496582378043574361771725836811e-07,5.84559301513762213530284536021727733e-05
AG-Monien/ukerbe1_dual,1.01999732619396219760015161724029598e-06,9.08824978071425421067039821964992229e-07,1.05637645631693063844953896808774083e-04
Arenas/celegans_metabolic,5.49976139330205296107899776343284525e-07,1.76645781000206036487989558264098381e-07,1.41198412932312117535689825213541486e-06
Arenas/email,7.09968802829569290447178933345608595e-07,3.13588940447324461977078498581621949e-07,7.50286680337195479953074257852794038e-07
Arenas/jazz,4.57138097911887020947836741709968268e-07,2.14430677476304527044391064251501180e-07,4.79271561210601834923257226660566132e-07
Bai/bfwb398,2.07038424960408703255939166076858887e-06,2.49628562018157196389635859700141887e-06,1.31699011928376557460099728737280203e-02
Bai/bfwb62,1.46471430239415401456789750665850919e-06,1.38507170253209751180917578952462994e-06,4.22585199005454526090172258736521396e-04
Bai/bfwb782,3.47519577032553229779972062719511309e-06,3.00886295786119047198344094305282231e-06,5.40864967692147893059163966806359157e-03
Bai/mhd3200b,7.28239129681242707919081010151150770e-02,5.02388503163970713518149974878576165e-02,6.25605824674817434525273006254304470e-02
Bai/mhdb416,6.25531456930970635110071631219860763e-02,5.02348823092254449173474377629493328e-02,3.55162408217910124654666739860098924e-02
Bai/odepb400,1.50053538623624297699678327216844295e-06,3.87413834616286572810191120249120650e-06,5.75481824117835875526359717402197897e-02
Barabasi/NotreDame_yeast,1.16370944742536175378244755535197448e-06,2.46313297796866712875678434326046407e-07,9.25124275885124342923831533271420390e-07
Bates/Chem97ZtZ,7.57361540731782580037076110109657095e-07,3.30620836115083404469967491957871309e-07,1.13717255037146864047204101132877251e-06
Boeing/bcsstm37,9.22293631996986542988894234507675605e-07,2.53575666899568987250423055338157554e-06,1.48092871802919321165951272162599717e-02
Boeing/bcsstm38,1.35713591710735944324871896601964226e-05,9.59375904128853916702370321468603279e-06,9.59239785149100705522723484163060335e-06
Cunningham/m3plates,4.98298472371515563416769987069789787e-03,4.98310218119020945233667085323174704e-03,4.96383086877785074167901141219705720e-03
DIMACS10/chesapeake,4.07395854049047676540657216453574075e-07,1.88661340111721323932735656480882251e-07,1.11162976095219292535408169896339220e-06
DIMACS10/delaunay_n10,1.07381160185484287470304127455063734e-06,4.18364001777422555311402521596669464e-07,1.91764689169893856348438988025176273e-06
DIMACS10/delaunay_n11,1.63075481848925945934543956829282863e-06,8.50100471634876070669862991644157834e-07,1.81280643825185865391104282636327595e-05
DIMACS10/uk,3.06751051807203422449930350765573964e-06,9.79660253636632085010828016075026430e-07,2.20450876898144757146770243256042636e-04
FIDAP/ex32,5.18507107283851427294883723907430878e-07,1.50185888473079375347197744208686546e-07,5.40647930784436072920315034271543071e-07
FIDAP/ex5,4.35619811814697943268293348460156043e-07,3.41386765869160131605681705729605261e-07,3.39979357380613735931930727279238333e-06
GHS_indef/laser,-Inf,-Inf,-Inf
Gleich/minnesota,1.62704258746039224566313753796213039e-06,5.24138218313302589004581112929736664e-07,3.08597683340600697329319441040432239e-05
Gset/G11,1.83419100382362071765881739498813504e-06,5.54776268907809927199526865758872041e-07,3.22668494433850369969617255972209521e-05
Gset/G12,1.92067380951931248367434586976502008e-06,7.16563434247980273044300400167149501e-07,1.67143554084836311156984990021370440e-04
Gset/G13,1.59819036201433361875722314849588424e-06,4.28983137610306680470298645905380068e-07,1.59697834147036854152665374839732293e-04
Gset/G14,4.95726975040316906212815053574894434e-07,3.50173263391222239327620176451078063e-07,6.53064433049668940005093864887198912e-07
Gset/G15,8.89405804535988517481785960504010350e-07,2.70627941556196300263334243505283110e-07,2.04376160034339337673261075535743080e-06
Gset/G16,9.63955790723105029064693499438556411e-07,1.82305972753093958701325529900437579e-07,4.80387150921437551060063599720510073e-07
Gset/G17,7.78133785062216621002768906456383063e-07,2.89941743185270211812225157396542058e-07,1.41448825675005157991301812881177161e-06
Gset/G18,8.26716972425133224370133180157249932e-07,2.74215635703651778686778003629298248e-07,1.44161869604783892833034665112702944e-06
Gset/G19,1.25111856360844042226018332519747596e-06,2.09906511373341572859163973736554747e-07,7.99235351329823217103332771229791542e-07
Gset/G20,1.25170997945871768453221059478155420e-06,2.47405020143345625636858970197735538e-07,1.42471153969083070155045475524343583e-06
Gset/G21,8.99100091538702835917323758889895990e-07,1.79758453429390113732805751276452342e-07,1.74797948971797577603898915410875326e-06
Gset/G32,1.89617235115849401357284551333952106e-06,1.09935224807621884210119085852916401e-06,3.05479134769728322196529125861146171e-04
Gset/G33,1.10638067374555490019185857339021631e-06,5.09028974420637239581909361008362220e-07,4.03275837762921484634638458436857678e-05
Gset/G34,2.04394393387959649214470191760231998e-06,7.56258191473365355841645256768154150e-07,1.15090114868112829075894654073545671e-04
Gset/G43,1.31514560536255525459186921467263109e-06,1.95614266094783531773728715857135817e-07,6.29204320789471376257433636430875900e-06
Gset/G44,5.33270701708414671687077671523600699e-07,3.07158603480642405896582796783694751e-07,1.42535654808756782189251042963433640e-05
Gset/G45,1.11546494687251059656093187790327663e-06,6.76151852136461048456396669524609318e-07,1.18199482931313888401717437982588953e-05
Gset/G46,1.16352261826086645174401336466755617e-06,4.07626139715992665717628260238166298e-07,1.33790991728199439424506827890683804e-05
Gset/G47,9.93572971986332898918926566891632512e-07,4.19571868827842801773188660091691883e-07,1.55416390472209109532750006796576591e-05
Gset/G48,1.84286654861023519840838742293367055e-03,1.84358295001593258665347561422157258e-03,1.83902452806482798536149068977486746e-03
Gset/G49,2.39536388634031901869975512850584587e-06,1.00142453235096287229505705189418029e-06,4.60615612684918256322869671222468995e-05
Gset/G50,1.33088016518809396107857963882372504e-06,5.05588430772131236459243712271807369e-07,4.65868568980424132811486938843195911e-05
Gset/G51,9.80029706572510249335884687890489952e-07,1.86866746805711022109782723914472727e-07,6.41678126474809631694216059048395913e-07
Gset/G52,7.68163016856346171457800622639995256e-07,1.60366645736958116679157250287036509e-07,8.34057878045373146625559202170759074e-07
Gset/G53,6.58461263776658772681924782542605469e-07,2.66025055495487147186746681667242325e-07,6.50233934776167554218749543968090662e-07
Gset/G54,3.08142036809903331773868032562048916e-07,3.07616211216879594525663206524551638e-07,2.43695611584991778833417779968880876e-06
Gset/G57,1.44662282801617411831167792433449822e-06,3.85660623274033044168745816891298076e-07,1.54473121519706853375972338481024962e-04
HB/1138_bus,1.07421555537265780656594909852042546e-06,3.26978196156706402689381125456764778e-07,9.41023564951417868260430929179130229e-07
HB/494_bus,3.91660140249096010263342835100551166e-07,1.60736142917008153489012285796152596e-07,3.01217647846079603038420648601374947e-07
HB/662_bus,6.14413009803384624086085620165582557e-07,2.73945829796102443592733256523930246e-07,2.79098963496856924431276107608152582e-07
HB/685_bus,3.81154689282813288138352184763587679e-07,1.61477202787917853119413499568045350e-07,4.40110284957441301355399440183103310e-07
HB/ash292,9.30475516638356774923287315950756500e-07,2.10203162885275574139946250845415207e-07,9.07809484161075323657812713956968931e-07
HB/ash85,9.05088632798612660100158023215835051e-07,2.55776998823634540733214195727865345e-07,6.26944403740954661320455280636452844e-07
HB/bcspwr01,1.21363662519932044633991683140044353e-06,1.57877145262098128272926825158125419e-07,9.68751526140075541886477174156189218e-07
HB/bcspwr02,8.67330157785574343837325154709718435e-07,2.13194945399743829492277484303920716e-07,3.59901045115706015465434604184028929e-07
HB/bcspwr03,9.63799978269828956811446286324094445e-07,3.02347155992264518575482134461206233e-07,8.43017070520082449613247545532348211e-07
HB/bcspwr04,7.81616204823596092284633827157473766e-07,1.51031433619837156534738114944405857e-07,1.25887144119361674379088619584404436e-06
HB/bcspwr05,1.32358176367294289793080568212955766e-06,3.12699672398659744820267410772462485e-07,5.66623469895374654524201543122461353e-07
HB/bcspwr06,1.37071974010715344240956366795076602e-06,6.06798091045840211387869403569316610e-07,5.42390233563622964210746401689735486e-06
HB/bcspwr07,1.26504134260048989811247930424175310e-06,2.89658931202766429063627631395359343e-07,5.25030266127872126922289318460652152e-06
HB/bcspwr08,1.79329798249574393320436774154763134e-06,3.56405276867606993460502938052488666e-07,1.16446672269792938882505182292778999e-05
HB/bcspwr09,1.05635509112328660461086544311311965e-06,5.49505390530642272077699758147948186e-07,4.08167772366776030325966634767173849e-06
HB/bcsstk01,5.06280510587206387930847409845506676e-07,8.98496629195074525045062001307737073e-07,4.20110060430828273074887189950409609e-04
HB/bcsstk02,5.69078722971033611849728104106567230e-07,3.69259045712094149289684953142844012e-07,3.73644025455325726626109332305027426e-07
HB/bcsstk03,3.22413855074202089786322582186280349e-07,4.91834930581042511458065904346472154e-07,2.50204206690187366153331514329195604e-03
HB/bcsstk04,6.97667616526453179273882731945261501e-07,1.23704187463401459999150885963735923e-06,1.45849253223982527499731631042701977e-05
HB/bcsstk05,8.50028726613476446182362613198198328e-07,9.57445812821364494605719662877482697e-07,1.43944450900198363030639094610206717e-05
HB/bcsstk06,1.05732452300832302001377378991974946e-06,2.03342747923427535960459886075522412e-06,5.76739958051807132003744476350750494e-04
HB/bcsstk07,1.05732452300832302001377378991974946e-06,2.03342747923427535960459886075522412e-06,5.76739958051807132003744476350750494e-04
HB/bcsstk08,2.59573059487274865246444573966158806e-07,4.94889723008162556855664474404159454e-07,7.87438751544237863845890875990627287e-04
HB/bcsstk09,1.12433411318908356854182310258122735e-06,1.24542206738877763402736527048409380e-06,1.06410217031681321144137698911596254e-04
HB/bcsstk19,9.69158780934020025243051760067148756e-07,1.77113842149905849318282362408697468e-06,1.89317724084408186420114008934959085e-01
HB/bcsstk20,3.81023781737946769338749060802764595e-07,6.84954498710478954689006792006625156e-07,1.31936670953419002451285195535509819e-02
HB/bcsstk22,8.07404931490533743221947726518257229e-07,6.96328002900168372836955928249090107e-07,1.78309915384888291401800668374257066e-05
HB/bcsstm01,1.61843898281833082061960836892652878e-07,2.42535615784387645672355442432875523e-01,4.30541194497101161756399082294820770e-07
HB/bcsstm02,2.28868373149772737557680204226738766e-01,2.28868373179804679483349963816416840e-01,2.28869722439196965850664531342869266e-01
HB/bcsstm03,2.62544213097523509582965422078773201e-07,7.23125740090903834456160255871337076e-08,1.29627238090885971815867403601098270e-07
HB/bcsstm04,9.19841385023438152291899198824943776e-02,9.19847001653475244751686929582346746e-02,9.19840155534454660499162827891361813e-02
HB/bcsstm05,1.12674766904878651330983937599228229e-01,1.12674760895927693300206992288390076e-01,1.12674784598620008872330936381882640e-01
HB/bcsstm06,2.46458767654542740650410256706878700e-02,3.48546877883125955251752244034288179e-02,2.46446894606288973594414577104184480e-02
HB/bcsstm07,7.73151671691631889359160996989201940e-07,5.16105503094948735414104635030692749e-07,1.04646078777109108758397822918743871e-06
HB/bcsstm08,3.21967706579067363893232366523222816e-07,3.41296210955505065760800815371327391e-07,6.65399418009812196707333908750996177e-06
HB/bcsstm09,7.57538306703025864381093490127488338e-08,3.81804866611378369077619673818757364e-08,3.21719989576904748052883832877483153e-08
HB/bcsstm11,1.26749913259891436680136155102724142e-01,1.26749989511753029998488653227858514e-01,1.26749941144800438258743942530559384e-01
HB/bcsstm12,1.48775999975358909022848427959615495e-02,1.42851600202269877539533853425794378e-07,1.48774374631001923722733223675087721e-02
HB/bcsstm19,4.97484932400640953502571721953157673e-07,9.78720358941930545773440356085979492e-07,2.41247105641171492788633203374397776e-05
HB/bcsstm20,5.91512072153217830970005542090466918e-07,3.55062374381660918717736425350020955e-07,8.28723996500248291253265051208103023e-05
HB/bcsstm21,1.80387377110097290969590441633956361e-07,3.91927371287728510401700963543249656e-07,2.34953950648676775312745770162921122e-03
HB/bcsstm22,7.14651230226976816557838549535639348e-02,7.14649362837093431605291382300167707e-02,7.14051162041733437949237783117508737e-02
HB/bcsstm23,6.58439338678156459471810441401136511e-03,6.58430902300251891421986255384967277e-03,6.58528041584213170848463761183611299e-03
HB/bcsstm24,5.56924718642183596110165907115475975e-07,7.39730592152788019782247404578483816e-07,6.60045817354821280946088084246781645e-06
HB/bcsstm25,4.19600817721396611746633660238770440e-02,4.19603441547731088222909061850207338e-02,4.20029333087528907978084507935805784e-02
HB/bcsstm26,1.43995529445776061202842523433600926e-01,1.43995765168130971517321495766829010e-01,1.43995332047277234074710902863030779e-01
HB/blckhole,1.13735620337551563406155450545226269e-06,7.83193242426504568629915390909790350e-07,3.20898943857710316219156176750650538e-06
HB/can_1054,1.36359799663885657785817717294700587e-06,2.34117901410847529948079338814690776e-07,1.23802626917776888364837066672538852e-06
HB/can_1072,1.08567492969909423394454152630258295e-06,3.96678625306619346655512132883119020e-07,8.25149120857227307025061165889384533e-07
HB/can_144,5.42800580971596284825991282449534512e-07,1.85755686493366330770022654736466845e-07,1.43211882789023628229549544846366498e-06
HB/can_161,9.63711916186405253267295523253134653e-07,1.81852338390302953257697258901352863e-07,1.08671952979840755363393639467441604e-06
HB/can_187,1.28623583432283297569478239850961956e-06,1.77392496498294196422396420972377584e-07,1.40553114994419631938675845213573154e-06
HB/can_229,1.57327399576853534693686864954284337e-06,2.48209504060692603403800513046113277e-07,1.33572567767997406542169838311666172e-06
HB/can_24,4.78928475488920695997291649129817547e-07,1.04990491155470188718034144256989717e-07,1.26005671605959160987133494056570400e-06
HB/can_256,9.12894662470977444397301757612308737e-07,2.96976193874798635159172663375550319e-07,9.17753125904702289208326636199194476e-07
HB/can_268,1.05067913958444805206833637966736046e-06,1.60032272839675017076061863002752439e-07,8.52176533972265235088936230867607287e-07
HB/can_292,1.44843000462286288587284882163120087e-06,2.53952817224448311446881226010810649e-07,8.36090054293377201862409805485409785e-07
HB/can_445,1.48276477302317672537119858075871334e-06,3.40768840767647571099246905623770868e-07,5.12291789766447276709772188180436054e-06
HB/can_61,6.65287150258195711677048865974370086e-07,2.56381836871924587080182698156092408e-07,4.12342171313289485634577967929795524e-07
HB/can_62,6.74546994806552876500132305343452343e-07,1.95807342956039787807910540149318157e-07,3.62193804901661400070289717928115237e-07
HB/can_634,1.15430468536066401866079847088633727e-06,2.12291218503276499229223567941478984e-07,1.10841889887788309444503683394530008e-06
HB/can_715,7.07156097047237001377770326780856046e-07,3.67009665610556070497259675757746178e-07,6.68933938699336849604471276533560368e-06
HB/can_73,6.23841948738305378003250805286863632e-07,1.81353488205699265194842379605015829e-07,3.87376426929208851972503710413153672e-06
HB/can_838,1.33527487409269143858231183068326437e-06,2.93726290494999488809796906543005628e-07,8.85625614533266064158700150983459646e-07
HB/can_96,8.85708378079426166206691598707834524e-07,1.69646562650508059344005592783599005e-07,3.63528493023672197968704700664383795e-06
HB/dwt_1005,7.68030331717348422038954018295639735e-03,7.68089528432664796835618039945901240e-03,7.67612626226988812496885946061312742e-03
HB/dwt_1007,1.39868923138840306143373754748856472e-06,5.06094062653358484713736670311716965e-07,4.54144194588110315304036600642309318e-06
HB/dwt_1242,9.63500214168993782316749579947369828e-07,4.76910807826813806068810801883030257e-07,2.17744300196787277565089403876683217e-05
HB/dwt_162,1.09212757539936362650637349482110102e-06,1.82416781047597870791150074987728139e-07,2.52048008804038606647219243991362026e-07
HB/dwt_193,1.14141704119255338115386963168777693e-06,2.68307160606600342495476013143348011e-07,4.55332638998141880947531218790583652e-06
HB/dwt_198,6.55700043130979765208097161063279517e-07,2.57989081497128136914069580798837471e-07,8.86213175831367378458600970109191144e-07
HB/dwt_209,7.80650866155779612592147712066441486e-07,2.75654028375633627754565553970639780e-07,9.71084776815862960012441897672444846e-07
HB/dwt_221,5.79194669277331611691967302174016813e-07,3.02390461812312920213460856476983165e-07,6.10379435415244810545275958738886949e-07
HB/dwt_234,1.16307564657973112229009915960923544e-06,3.75582400014085073821051690060942020e-07,6.91957329778542393018581830668424973e-06
HB/dwt_245,5.66042295168177937088994051129079477e-07,1.86751981084807055674808432630848802e-07,3.28527993988846635209836506193445443e-06
HB/dwt_307,1.16711264967961809576438104107532110e-06,3.63015803728527712833121517788100911e-07,1.27433932026144413063569314931977997e-06
HB/dwt_310,9.86675324813236693917392379995934820e-07,1.94132524876909026106319884550253987e-07,2.04201919240320239538474016727730743e-06
HB/dwt_346,9.68048417264207705891656562120475937e-07,3.51460839971783899762019372580875833e-07,8.75697374436886654486216086641170677e-07
HB/dwt_361,9.64012918306338206859733473800419413e-07,2.44024490872243737917183796121125611e-07,1.41801509857648685636030439421744138e-06
HB/dwt_419,1.52651775347969599777083539167406730e-06,2.98981818409383476888895949516643264e-07,4.98872582294857864087669099322369467e-06
HB/dwt_492,1.05827334918658438640397225118964502e-06,4.80428626318154943402045423112140832e-07,1.67961243413090147695996699849786597e-06
HB/dwt_503,7.69352400847687358116716495451165524e-07,1.57115935711099847619926263254829878e-07,4.63237835342871575644880561330280073e-07
HB/dwt_512,1.14398042764077150397765268570198869e-06,3.43922798483104991845459065094379657e-07,2.39650662106552129544696760407649556e-06
HB/dwt_59,6.50425671365258440328911509200120113e-07,1.44592916614250117736334416484417388e-07,2.68011308364761039294482791231313479e-06
HB/dwt_592,1.21912269975655285441442607055017259e-06,4.64387950782243058823756919162175008e-07,8.57503571068144998047174214103120828e-07
HB/dwt_607,1.54416727597999910007534536675708932e-06,3.19627702143569355360985362508005908e-07,1.59290606819413729039655408739426949e-06
HB/dwt_66,5.60078613554133733304947300977612595e-07,2.19958265479962413076613069318816021e-07,1.38461070252802576699961414461072858e-06
HB/dwt_72,1.01575766852104409021467609191949881e-06,3.65935392927019593973086810818434395e-07,2.48557305620317615069599767928910779e-06
HB/dwt_758,1.63925419816442910415444103449176521e-06,5.54321653662605514196675469843396571e-07,2.45565700551627229229874360545400092e-06
HB/dwt_869,1.48673516653595930587763580208798724e-06,4.07738169378149901955172391301081598e-07,1.92735400200547084628883279550196326e-05
HB/dwt_87,8.20310144683156064215740562613303252e-07,2.17687186987053027561571885903289079e-07,1.21362134499334910997799360654388545e-06
HB/dwt_878,1.25108359986812276032160060814213147e-06,6.56835913052868775993994265251037369e-07,5.21783760004912728996068992347553853e-06
HB/dwt_918,2.14088958661745993186376065374917089e-06,3.93601874699878299342655001834589353e-07,2.60411955301677967058510278903038614e-06
HB/dwt_992,1.02856199549937812336929691037642571e-06,4.17675943723385872070329583946842303e-07,1.50456513080690645414570781707139938e-06
HB/eris1176,6.89796003055492175189234818247356131e-07,1.76007023597902301667658662007184569e-07,1.02172391368626071224141324831746358e-06
HB/gr_30_30,1.43402993665919676273961534158000104e-06,5.16075993382855737826052360711772300e-07,2.31307455358365572213360414829325872e-05
HB/jagmesh1,1.40764071161948969085414311556249351e-06,3.58159046001723455633146416361555720e-07,6.55358900398977771156027162291998930e-06
HB/jagmesh2,1.44252227187445343606311035908128916e-06,3.70951381127201910672027056325870331e-07,1.48605367773031284014403895463639486e-05
HB/jagmesh3,1.37928086566128864005543547113881530e-06,4.09162422791695562637266952195574766e-07,3.06895976643051687810365869320589063e-05
HB/jagmesh4,2.66576512528640403437035893829763528e-06,4.32395913491364577647825240512585073e-07,3.75426174199393883957500228060265851e-05
HB/jagmesh5,1.93535673223906151887393380335768460e-06,5.27526607794136707173830403470246625e-07,5.29625503639770358283932009714195259e-06
HB/jagmesh6,1.86007949864538891686294336700250292e-06,7.59791783657631905273079323050015154e-07,7.70566407686882619742274347789984137e-05
HB/jagmesh7,1.10409573765080735625972598256625424e-06,4.58812343817189208497291882235683012e-07,5.00976838280651568919617020172248541e-05
HB/jagmesh8,1.65059998947938037516054907041020365e-06,5.18153910122512861089971291267326253e-07,4.77194713110315742051891100029423745e-06
HB/jagmesh9,1.41636179697667965834579880932995771e-06,3.34565945808308187083903119722374044e-07,3.64510105034364841946387951551616416e-05
HB/lap_25,-Inf,-Inf,-Inf
HB/lshp1009,1.44252227187445343606311035908128916e-06,3.70951381127201910672027056325870331e-07,1.48605367773031284014403895463639486e-05
HB/lshp1270,1.28283211598131451379612559505165524e-06,5.81168307447645996827386401718028924e-07,1.08145009078267492855783715887471863e-05
HB/lshp1561,2.32618454774047800767888667020676921e-06,8.21069681589587200178225023589532086e-07,3.66781118288683185976342021114109667e-05
HB/lshp1882,1.62254062966752739544055845013088907e-06,5.44048761957013488821165734111612390e-07,6.55561492604098216625151932296986619e-05
HB/lshp2233,1.99324964047080689704501616864682438e-06,8.84886631935220815166122199124473329e-07,1.42539411282529656104992591927207752e-05
HB/lshp2614,1.72868975863415275137335657577909961e-06,7.28245969448193451552411152323653512e-07,3.87209964567171120493999472544671410e-05
HB/lshp_265,8.34228966216670040023087802996594059e-07,2.47185792122621790734852754769798013e-07,1.39781607298907011334974631650344613e-06
HB/lshp_406,8.08643968553521110022555452127342932e-07,2.22489297344928157348326427934826436e-07,1.32817746774309954133261789833490458e-06
HB/lshp_577,1.06337471463516783778442974272888601e-06,5.14332256014694685158217752671623680e-07,5.17196697907098596298298629686791771e-06
HB/lshp_778,1.10011771304453670173035907272823693e-06,4.28377596227786730005134449298775103e-07,6.92083834187970894614980656255118318e-06
HB/lund_a,4.73861014565522132922425581456440910e-07,2.04205049562222772751776757899628668e-06,1.25744411202012584880119639999539796e-04
HB/lund_b,8.79846143945947428075571133074175454e-07,5.88508791632333645677730261044599726e-07,1.24211822360677932813833990923206056e-06
HB/nos1,1.47223265075750358804932511250003476e-06,1.79974652153443238114324970764470705e-06,6.08503950146568079922860295667994862e-04
HB/nos2,2.42104563668250803292614157544257648e-06,5.92436622172503146710184421080471799e-06,1.99023514859894370067250303268444932e-02
HB/nos3,1.70393366392485217652721133420692992e-06,5.20091259765509991157627613795585964e-07,1.35463484109579461706804508019670205e-06
HB/nos4,1.05953852693305266179437221970080237e-06,4.18682132147126543930781827036870356e-07,1.58171214883504762805912806097093168e-06
HB/nos5,7.13052458557325816688102146879357297e-07,1.24425661912249784068963834628424559e-06,6.15685007569804469816983421672599501e-06
HB/nos6,6.99361137807431843413166172253612215e-07,1.20886138575393046339253748463685205e-06,1.46234920995644472931794559376760910e-05
HB/nos7,4.77598660056227575915166465763421753e-07,1.06693457663676958002747101074178328e-06,2.54635524069137613216995625211239175e-05
HB/plat362,7.76732524350638978623392693064362899e-07,3.92404549721582547261666056528711360e-07,6.49418598712531461976589324301506728e-06
HB/saylr3,-Inf,-Inf,-Inf
HB/sherman1,-Inf,-Inf,-Inf
JGD_BIBD/bibd_81_2,0.00000000000000000000000000000000000e+00,4.08085105944548631799943583310248064e-09,0.00000000000000000000000000000000000e+00
JGD_SPG/EX1,7.07824765125892893447955012677451027e-04,7.71601625420932559533605842657930604e-02,7.71601642844720770500974776609751599e-02
JGD_SPG/EX2,1.06930354030608928878488187207006533e-01,1.06930506072743410313327789506092166e-01,1.06929367737329834978112670432636515e-01
JGD_Trefethen/Trefethen_150,1.17028025248855710297781521590864729e-06,4.11656784938085467235483589050828648e-07,1.83769619658274212184551349473051420e-06
JGD_Trefethen/Trefethen_20,2.87128304808030169866342362756365197e-07,1.42700732784977606504949739134443198e-07,4.09333828752315210386936448666074930e-08
JGD_Trefethen/Trefethen_200,1.49032981241054547565489469011862977e-06,3.86375167471445038816612724218406756e-07,7.40974494907922743923629924198559967e-07
JGD_Trefethen/Trefethen_200b,1.46062644546193040789135518427633540e-06,5.41038509068302565731126708595480230e-07,5.76157494699967112049772753999135136e-07
JGD_Trefethen/Trefethen_20b,5.48569037185339091345310837787249035e-07,1.05300609833019733324183432829934494e-07,3.60115332713344531015823471002491393e-08
JGD_Trefethen/Trefethen_300,1.20031437712757049515637868897611839e-06,5.29395276280526920487418082842809859e-07,9.14781257105363348762800426617284715e-07
JGD_Trefethen/Trefethen_500,9.79443482346755780922581700661323693e-07,5.39125514805099181221298145926823493e-07,1.44608782327933918887113929091086103e-06
JGD_Trefethen/Trefethen_700,1.64568364782392655994149380831090124e-06,6.60831312135185606920035625966149919e-07,1.79205957842160114368922151091164693e-06
ML_Graph/Binaryalphadigs_10NN,9.58244168727209670433741023502811064e-07,3.47030224305019808890759017353268994e-07,1.57933200676633203342711214740977454e-06
ML_Graph/Ecoli_10NN,7.12927140673863187545141913460671488e-07,2.62419005183456537022559221726481431e-07,2.70602977175084811372814177894339544e-06
ML_Graph/Glass_10NN,4.63064352076947167844775214778548316e-07,2.25465094981680485277282121485780323e-07,9.22029984868572335468366517477350455e-06
ML_Graph/Olivetti_norm_10NN,8.76788455942288047212343945386520331e-07,3.88866068047903798092607437061617412e-07,1.01141285188949982576554215749310750e-05
ML_Graph/Spectro_10NN,4.65634157869880717926952288773863158e-07,1.89479758864455880325214465593029457e-07,3.25360169209619980243336976421652912e-06
ML_Graph/Vehicle_10NN,5.99155141554216178751562247177331900e-07,3.42794246738255252290923727847545346e-07,1.19730014719529041746582879494553248e-05
ML_Graph/YaleA_10NN,8.33801192680395890513726359906228196e-07,3.59131028359960835702124779309447274e-07,4.87276979916299349837706780900609697e-07
ML_Graph/breasttissue_10NN,6.58444252736534199706605579254384597e-07,1.72585773697202233171340175064263331e-07,9.41797779312802313493396511090907989e-06
ML_Graph/cnae9_10NN,1.19714171084359905016147660800826859e-06,1.58589656185538295598723940862451299e-07,1.68144863241745993905140531618075679e-07
ML_Graph/collins_15NN,8.72862316745622071159495821541680895e-07,2.73999595701348519146794099147993039e-07,6.81020327040925438795800754610497560e-07
ML_Graph/dermatology_5NN,8.15033551482104358599443000608190186e-07,3.25760387502453320098289930386367177e-07,1.21588670448980403326872738181661736e-05
ML_Graph/iris_dataset_30NN,4.61132100950214626658999364551063641e-07,1.11021002938463650897194387941505348e-07,1.10854639887029086944611229706090304e-06
ML_Graph/mice_10NN,9.48736680825446302174191695324798046e-07,3.71171326590674530653681055048329893e-07,3.34837644744047247886563236205116400e-06
ML_Graph/micromass_10NN,8.31698011266968179382302705616993254e-07,2.15044600649549367193745422423285826e-07,1.97880464323445947063530076585173619e-06
ML_Graph/umistfacesnorm_10NN,8.56078670157745233043211820915370322e-07,2.41045913039080244523905495243258232e-07,1.21817209247466420949027552209259971e-06
Mycielski/mycielskian5,1.78500261468753872525630904244430140e-07,7.58264007879659468435885903995020979e-08,5.79363369615985136840594994088654466e-07
Mycielski/mycielskian6,5.64178662783678521180445372247422201e-07,1.40389724209550667446729213868922717e-07,9.63067515870610756148743560335213772e-06
Mycielski/mycielskian7,4.41908536293359763239046783609429926e-02,7.71710912370314601861484552371583679e-02,4.41908361066862037298064988677157933e-02
Mycielski/mycielskian8,5.79421344093886674236176005244479723e-03,5.79414488565140106038444444026300474e-03,5.79395340547638037295944025723673016e-03
Mycielski/mycielskian9,3.87944988182607934744551423213126510e-07,1.79056815260917415730133143892447529e-07,1.89555871600091743206684043800051637e-06
Newman/adjnoun,7.44958766534383093711199578082782083e-07,2.05510956103880324360683518966831755e-07,1.50292552802608632581867962404002432e-06
Newman/dolphins,2.04227151035003588234937884905742204e-07,2.88147428638951433080177689580683424e-07,6.68174725081871654122598422614179814e-07
Newman/football,1.01606620676750772211207123235127977e-06,2.65475558111981700946768258468131396e-07,1.48027279411260165541225653271539207e-06
Newman/karate,4.90826487115042673173645607341227154e-07,1.62193626200741403525440531832403099e-07,2.11531122712430031712199726040535139e-06
Newman/lesmis,9.38160881165509907651617569213642065e-07,3.39649361893993739772587090246955570e-07,1.17134837144843166511427089248292985e-06
Newman/netscience,8.01956252766297088241976885092375988e-07,2.28601384807857115483841225921584217e-07,2.39899064150073157383982939461833104e-06
Newman/polbooks,5.50467933264816155311652954194115915e-07,1.62784908132076123814581230437995387e-07,8.14375208106705878145255735013323142e-07
Newman/power,8.90689721603413283586965213699766273e-07,2.89164769777760011370214121917949151e-07,2.69180182232962230708219157433221711e-06
Oberwolfach/LF10,2.83853521200256553480583687956536608e-07,1.07543078984054631254104248662059634e-07,1.05511770098103728992777744095181070e-06
Oberwolfach/LFAT5,4.14286931039836868742786582815195631e-07,7.46884391022685863901030722790064249e-08,2.40135582859001817863021699222701616e-05
Oberwolfach/filter2D,1.59213647935328786056125929826560660e-06,3.39203230184356609581298879663570695e-06,1.04335709848808852342523072880785449e-02
Oberwolfach/rail_1357,6.53833526905873146756214868038909202e-07,1.03410906371452228098639663812788032e-06,1.03388720637873015289204693513891489e-03
Oberwolfach/spiral,-Inf,-Inf,-Inf
Oberwolfach/t2dal_e,-Inf,-Inf,-Inf
PARSEC/Si2,1.31036703590615882731760167350655649e-06,2.87255254450857384315947076183130417e-07,9.87473389731267508941359705401503303e-07
Pajek/Erdos02,4.67934431927345813677841089291111298e-07,2.73061970162581086458174772090292165e-07,9.40808218663521040123918357652045034e-06
Pajek/Erdos971,5.60590923961294425465261861486404583e-07,2.37463924043421157856350090913700821e-07,1.07231993218469429789313460885282862e-06
Pajek/Erdos972,1.26065671333785462397531091272379268e-06,3.07773472404080866588362029404662716e-07,5.22511178258208059132932671354604946e-07
Pajek/Erdos981,8.69847486648052149933863975810303531e-07,1.14298048363671689016826972115245884e-07,3.22665149794037120198465460654098265e-06
Pajek/Erdos982,1.21233145710109462051835991959799395e-06,2.99888664901814863001422221858358281e-07,2.97524130083649925073461556346905270e-06
Pajek/Erdos991,9.60797445411521716430079846947694486e-07,2.10771442372174048094615263683023061e-07,8.12278938448604755872663812486187381e-07
Pajek/Erdos992,9.37271465121288416580313651090669535e-07,2.51563147067478839768078284188363576e-07,2.58289076624901985973253839828638462e-06
Pajek/GD06_theory,6.63240077188797987568705213563117932e-03,1.29506531693369797385720934308036915e-02,4.02834484294636033314431239322734508e-01
Pajek/GD96_c,6.28624774961816649452596987497276899e-07,3.28687973311563007793706830338356185e-07,1.69085863344589888782365827456546657e-06
Pajek/GD97_a,9.67421747828134506886658651026577229e-07,1.47501320842186453774554727488158814e-07,3.88114435586682146696810814958202657e-05
Pajek/GD97_b,4.88010929760163915166786199708799765e-07,4.50224341215396732932366203410949649e-07,4.95245911192506431543963802402114847e-07
Pajek/GD98_c,3.66236483696924496608949953473022340e-02,3.66236817288142678558655804302864524e-02,3.16546548412437798533808206647732444e-02
Pajek/GD99_b,5.69794203461596323422941957617256879e-02,5.69796870378195350581126987771413010e-02,5.69794801559388539671456026285560173e-02
Pajek/Journals,4.40285774020281194589972257980004388e-07,2.27960489853520029340031390010894127e-07,4.58248469269692211594266517492995183e-07
Pajek/Sandi_authors,4.46848932412929010061062620558660579e-07,2.58998828385421083715044935327688609e-07,6.94924768156425930762376476753874707e-06
Pajek/USAir97,4.18992977404536773660769812878517851e-07,1.12792381508123682635161969027935783e-07,4.69901163559815080478243043406129522e-06
Pajek/USpowerGrid,1.32325076557622846514757031419865503e-06,3.38158475785726261813020278148070948e-07,2.07794812026130608424854605387116791e-06
Pajek/yeast,1.01378247335768133858466538732992024e-06,1.96264742845065954231136376435426612e-07,7.57043273987424643292219389319307148e-07
Pothen/mesh1e1,1.06792801935652397585418810234520009e-06,1.92043610958000373217942861920101737e-07,7.36643604012100932048786807990093941e-07
Pothen/mesh1em1,6.32523858035444320877906866496435502e-07,1.66309449528866018417516137856650418e-07,3.95893693628704008138685853441701951e-07
Pothen/mesh1em6,6.68794849463673736920069059986840198e-07,3.52609742184270730887975467298250060e-07,7.04106178651588957568791212991168293e-07
Pothen/mesh2e1,5.24704484171852540521532169083520479e-07,1.87077968297579723974382013182723664e-07,1.88553230869994403553644416734611662e-06
Pothen/mesh2em5,3.80573366590633440234062140735733142e-07,1.00928806893553594415581141052083062e-07,4.75697292875021973667854848532765186e-07
Pothen/mesh3e1,1.29125992245811872708769971651492479e-06,4.10989367554400387838466423770284367e-07,4.71715899309515283320634815210948507e-04
Pothen/mesh3em5,-Inf,-Inf,-Inf
Pothen/sphere2,3.90607661752139213761417475516921492e-01,3.90608554428866919353019086999456529e-01,3.90598547051664751134273837063420924e-01
Pothen/sphere3,8.32338120338134020477633004622166759e-07,2.03539766263611804301269821401545899e-07,9.13546219309131635068554159868511398e-07
Rajat/rajat02,8.32626733038849923254071759331961140e-07,1.74532282401523720300581833404972547e-07,7.11584110724022727318255275247548265e-07
Schenk_IBMNA/c-18,4.04418041243288968317437020924473421e-07,2.13538003223753472443037736494546305e-07,9.86521157079941941946681861257589714e-07
VDOL/dynamicSoaringProblem_1,2.83048524884579007195377597343828468e-07,2.45878866556858975560582431604058604e-07,3.93741963544118234633628243285917099e-06
VDOL/dynamicSoaringProblem_2,3.07861631687346223789426479068665483e-08,1.59616650809636339963799506225742874e-07,5.63543276405913126237163700859494209e-06
VDOL/freeFlyingRobot_1,5.95976288365731928345142054922179550e-07,1.53716769646179545063709675815672196e-06,6.09163553358710285423654534719243289e-03
VDOL/freeFlyingRobot_2,5.74106159360856008187002768432987401e-07,5.66679847283612527712799057068952761e-07,1.39959619566743680691238845106484567e-04
VDOL/freeFlyingRobot_3,4.28950060169972379778863245965180063e-07,5.94034114324026335558024682630915939e-07,4.87286951443001494068432484709622464e-05
VDOL/freeFlyingRobot_4,7.20293845470586457091174124199953580e-07,8.07920389488768220375699213230636358e-07,2.02412972026898669576221427892091903e-05
VDOL/goddardRocketProblem_1,1.22165179832726137127435326894620915e-08,1.21661441852345045076685024958480310e-08,2.52713439229537107043222063059733572e-05
VDOL/goddardRocketProblem_2,4.30152683083021340998726066112838227e-07,2.37611571274689314608650024414767095e-07,4.11554522116980715442560234164768694e-07
VDOL/hangGlider_1,Inf,2.68244237222335606059370317560512300e-07,Inf
VDOL/hangGlider_2,Inf,3.76363173037426221252758781378660958e-07,Inf
VDOL/lowThrust_1,5.19603975722880290960324375190612914e-07,2.02283978454679814704608316916259452e-07,3.27227170529885075480351680235701314e-06
VDOL/orbitRaising_1,2.48056890735141442325499366848275561e-07,1.88519730271777925725927313897119189e-07,5.95780052122356552783957994053895013e-07
VDOL/orbitRaising_2,9.61361613095569942076197962693601267e-07,2.62596920643778165932521792217180552e-07,2.27699112063400240355819178958860936e-06
VDOL/orbitRaising_3,4.47655348448237529491558102508849154e-07,1.93101268968495358745898605576559999e-07,1.94718590337268114236275434639016638e-06
VDOL/orbitRaising_4,8.27101316129595252958469525834123038e-07,2.36986778115867235674060571865370970e-07,1.34457692453533634477767209696244900e-06
VDOL/reorientation_1,5.36609887547419958011321498193917954e-07,1.20500007755750982167446400441845112e-07,1.22250771655481193443298043153778213e-04
VDOL/reorientation_2,1.62528472905671910668268179596634968e-07,4.87670240516874784631908124259508564e-08,8.79341664050263281870236979652399726e-05
VDOL/spaceShuttleEntry_1,1.04758917913186981945356832000110625e-06,5.72768260762697510076935856237872478e-07,9.22979974882357313662550965862125099e-06
VDOL/spaceStation_1,4.70538902342351647918059401160445761e-07,5.44084426684312734043959100916606237e-07,6.11391828199108521736925034798620693e-06
VDOL/spaceStation_10,1.37945805400765786162163709466262655e-06,2.58928284852998447269831226180715501e-07,1.89902074236811496554403656284300322e-06
VDOL/spaceStation_11,1.42705898795826766051743736286378188e-06,4.97461376474085659109178030437838961e-07,4.19177053742752304192560443411067029e-06
VDOL/spaceStation_12,8.25720255554876758950644556278225486e-07,6.69491525915423253259091916056151661e-07,3.44406352860489287936096998249333793e-06
VDOL/spaceStation_2,8.17264445027253736194980912953618324e-07,4.74028738359651044853353226625453355e-07,6.23145517457412186915591795306956637e-07
VDOL/spaceStation_3,7.65986894673046369026873875066361660e-07,2.91425200282077426243796456256853084e-07,4.60043961919820404149058341030473756e-07
VDOL/spaceStation_4,1.09266003101708737638347627012249167e-06,6.55366772054740132891634154686822988e-07,1.41767194693072414609942542837712218e-06
VDOL/spaceStation_5,7.90967250669883044203661234634485640e-07,1.98242459804158384543909038923710083e-07,2.16923832074896987447568987241395790e-06
VDOL/spaceStation_6,1.55159605409450577856521097075301976e-06,3.93399702549580708873106102454358081e-07,4.22936616709293968386989213260225928e-06
VDOL/spaceStation_7,6.81657783903266140086873794666760407e-07,6.25523733497422895834812992948113621e-07,1.03361051875898877049011401638034375e-05
VDOL/spaceStation_8,8.89621745494472863760046197775311985e-07,5.26199269793556683087592763688610345e-07,1.44784252309017495097807050547218565e-06
VDOL/spaceStation_9,1.77252265719964308853609333951407838e-06,4.43553516829219948157558737959832714e-07,1.58863466299405995645844653226658156e-06
VDOL/tumorAntiAngiogenesis_1,9.58215876996798973039847351483481325e-07,1.89992946686262280726498008265435399e-07,1.46455038988304069483725498884007769e-06
VDOL/tumorAntiAngiogenesis_2,2.04527624092696501041265207485878551e-07,4.30720353396268653046896874392075291e-08,8.07262620399252759751093211385696756e-07
VDOL/tumorAntiAngiogenesis_3,1.94388524704354986719483218809905795e-07,1.45086499006340998515723718817256213e-07,2.26315228954320267247668825080617946e-05
VDOL/tumorAntiAngiogenesis_4,2.41603649626148510906152679247037648e-07,6.13851749747815162589867469170421562e-07,8.90122466728834445090441349779116281e-03
VDOL/tumorAntiAngiogenesis_5,3.66089226752653474205507718044205801e-07,2.60268258224890304792311350336540121e-07,1.55975216400229899975525073921487709e-04
VDOL/tumorAntiAngiogenesis_6,1.30873522559593308772609208239793563e-07,2.49182288635737008086298887170193847e-07,7.79162921797224341612558686693145494e-03
VDOL/tumorAntiAngiogenesis_7,1.83161616567558146853032073610545707e-07,6.67795805389376760417948111456052232e-07,8.62126062671315259210602224874653326e-05
VDOL/tumorAntiAngiogenesis_8,1.15336209876467009472762137838507089e-07,5.59179621219364083742557600782686844e-07,1.86337888947546436858009839756696864e-03


==> data/eigen_general_32/eigenvalues_relative_error.sorted.csv <==
percent,Float32,LinearTakum32,Posit32
0.0,1.0e-10,4.080851059445486e-9,1.0e-10
0.0033222591362126247,1.2216517983272614e-8,1.2166144185234504e-8,3.2171998957690474e-8
0.006644518272425249,3.0786163168734625e-8,3.8180486661137834e-8,3.601153327133445e-8
0.009966777408637873,7.575383067030259e-8,4.3072035339626865e-8,4.0933382875231524e-8
0.013289036544850499,1.1533620987646701e-7,4.8767024051687476e-8,1.2962723809088596e-7
0.016611295681063124,1.2562179301894498e-7,7.12919862484918e-8,1.68144863241746e-7
0.019933554817275746,1.3087352255959332e-7,7.231257400909038e-8,2.520480088040386e-7
0.023255813953488372,1.618438982818331e-7,7.468843910226859e-8,2.7909896349685693e-7
0.026578073089700997,1.625284729056719e-7,7.582640078796594e-8,3.012176478460796e-7
0.029900332225913623,1.7850026146875387e-7,1.009288068935536e-7,3.59901045115706e-7
0.03322259136212625,1.803873771100973e-7,1.049904911554702e-7,3.621938049016614e-7
0.036544850498338874,1.8316161656755815e-7,1.0530060983301974e-7,3.7364402545532573e-7
0.03986710963455149,1.94388524704355e-7,1.0754307898405463e-7,3.95893693628704e-7
0.04318936877076412,2.042271510350036e-7,1.1102100293846365e-7,4.115545221169807e-7
0.046511627906976744,2.045276240926965e-7,1.1279238150812368e-7,4.1234217131328947e-7
0.04983388704318937,2.416036496261485e-7,1.1429804836367169e-7,4.3054119449710117e-7
0.053156146179401995,2.4805689073514144e-7,1.2050000775575099e-7,4.401102849574413e-7
0.05647840531561462,2.595730594872749e-7,1.4038972420955066e-7,4.582484692696922e-7
0.059800664451827246,2.625442130975235e-7,1.427007327849776e-7,4.600439619198204e-7
0.06312292358803986,2.83048524884579e-7,1.4285160020226987e-7,4.6323783534287157e-7
0.0664451827242525,2.8385352120025654e-7,1.4459291661425012e-7,4.7569729287502196e-7
0.06976744186046512,2.8712830480803014e-7,1.45086499006341e-7,4.792715612106018e-7
0.07308970099667775,3.0814203680990334e-7,1.4750132084218645e-7,4.803871509214376e-7
0.07641196013289037,3.2196770657906736e-7,1.5018588847307937e-7,4.872769799162994e-7
0.07973421926910298,3.224138550742021e-7,1.5103143361983714e-7,4.952459111925065e-7
0.08305647840531562,3.660892267526535e-7,1.5711593571109985e-7,5.22511178258208e-7
0.08637873754152824,3.8057336659063343e-7,1.5787714526209812e-7,5.406479307844361e-7
0.08970099667774087,3.8102378173794676e-7,1.585896561855383e-7,5.666234698953746e-7
0.09302325581395349,3.811546892828133e-7,1.5961665080963633e-7,5.761574946999671e-7
0.09634551495016612,3.879449881826079e-7,1.60032272839675e-7,5.793633696159851e-7
0.09966777408637874,3.91660140249096e-7,1.603666457369581e-7,5.957800521223566e-7
0.10299003322259136,4.04418041243289e-7,1.6073614291700814e-7,6.103794354152448e-7
0.10631229235880399,4.0739585404904766e-7,1.6147720278791786e-7,6.231455174574121e-7
0.10963455149501661,4.142869310398369e-7,1.621936262007414e-7,6.269444037409547e-7
0.11295681063122924,4.1899297740453676e-7,1.6278490813207612e-7,6.416781264748096e-7
0.11627906976744186,4.289500601699724e-7,1.66309449528866e-7,6.502339347761675e-7
0.11960132890365449,4.3015268308302137e-7,1.6964656265050805e-7,6.530644330496689e-7
0.12292358803986711,4.356198118146979e-7,1.7258577369720222e-7,6.681747250818717e-7
0.12624584717607973,4.402857740202812e-7,1.7453228240152372e-7,6.810203270409254e-7
0.12956810631229235,4.4684893241292904e-7,1.760070235979023e-7,7.041061786515889e-7
0.132890365448505,4.4765534844823754e-7,1.7664578100020605e-7,7.115841107240227e-7
0.1362126245847176,4.5713809791188704e-7,1.773924964982942e-7,7.366436040121009e-7
0.13953488372093023,4.6113210095021463e-7,1.790568152609174e-7,7.409744949079228e-7
0.14285714285714285,4.6306435207694715e-7,1.797584534293901e-7,7.502866803371955e-7
0.1461794019933555,4.656341578698807e-7,1.8135348820569927e-7,7.570432739874246e-7
0.14950166112956811,4.679344319273458e-7,1.8185233839030295e-7,7.992353513298232e-7
0.15282392026578073,4.705389023423516e-7,1.8230597275309397e-7,8.072626203992528e-7
0.15614617940199335,4.7386101456552214e-7,1.8241678104759786e-7,8.122789384486047e-7
0.15946843853820597,4.775986600562275e-7,1.8575568649336634e-7,8.143752081067059e-7
0.16279069767441862,4.789284754889207e-7,1.8675198108480704e-7,8.251491208572273e-7
0.16611295681063123,4.880109297601639e-7,1.8686674680571103e-7,8.340578780453732e-7
0.16943521594684385,4.908264871150427e-7,1.8707796829757971e-7,8.360900542933772e-7
0.17275747508305647,4.957269750403169e-7,1.8851973027177793e-7,8.430170705200825e-7
0.1760797342192691,4.97484932400641e-7,1.8866134011172133e-7,8.521765339722653e-7
0.17940199335548174,5.062805105872064e-7,1.8947975886445588e-7,8.57503571068145e-7
0.18272425249169436,5.185071072838515e-7,1.8999294668626227e-7,8.756973744368866e-7
0.18604651162790697,5.196039757228802e-7,1.9204361095800036e-7,8.856256145332661e-7
0.1893687707641196,5.247044841718525e-7,1.9310126896849535e-7,8.862131758313674e-7
0.19269102990033224,5.332707017084147e-7,1.9413252487690902e-7,9.078094841610753e-7
0.19601328903654486,5.3660988754742e-7,1.9561426609478352e-7,9.135462193091316e-7
0.19933554817275748,5.428005809715962e-7,1.9580734295603979e-7,9.147812571053634e-7
0.2026578073089701,5.485690371853391e-7,1.9626474284506596e-7,9.177531259047023e-7
0.2059800664451827,5.499761393302053e-7,1.982424598041584e-7,9.251242758851243e-7
0.20930232558139536,5.504679332648162e-7,2.022839784546798e-7,9.410235649514179e-7
0.21262458471760798,5.569247186421836e-7,2.035397662636118e-7,9.687515261400756e-7
0.2159468438538206,5.600786135541337e-7,2.0551095610388032e-7,9.71084776815863e-7
0.21926910299003322,5.605909239612944e-7,2.0990651137334158e-7,9.86521157079942e-7
0.22259136212624583,5.641786627836785e-7,2.1020316288527558e-7,9.874733897312675e-7
0.22591362126245848,5.660422951681779e-7,2.1077144237217404e-7,1.0217239136862607e-6
0.2292358803986711,5.690787229710336e-7,2.122912185032765e-7,1.0464607877710912e-6
0.23255813953488372,5.74106159360856e-7,2.1319494539974384e-7,1.0551177009810373e-6
0.23588039867109634,5.791946692773316e-7,2.1353800322375347e-7,1.0723199321846942e-6
0.23920265780730898,5.915120721532178e-7,2.1443067747630454e-7,1.0867195297984075e-6
0.2425249169435216,5.959762883657319e-7,2.1504460064954937e-7,1.1084188988778832e-6
0.24584717607973422,5.991551415542162e-7,2.1768718698705302e-7,1.1085463988702908e-6
0.24916943521594684,6.144130098033847e-7,2.199582654799624e-7,1.111629760952193e-6
0.25249169435215946,6.238419487383053e-7,2.2248929734492817e-7,1.1371725503714687e-6
0.2558139534883721,6.286247749618167e-7,2.254650949816805e-7,1.1713483714484317e-6
0.2591362126245847,6.325238580354443e-7,2.2796048985352004e-7,1.213621344993349e-6
0.26245847176079734,6.504256713652584e-7,2.286013848078571e-7,1.2181720924746642e-6
0.26578073089701,6.538335269058731e-7,2.3411790141084752e-7,1.2380262691777689e-6
0.2691029900332226,6.557000431309797e-7,2.3698677811586724e-7,1.2421182236067793e-6
0.2724252491694352,6.584442527365342e-7,2.3746392404342116e-7,1.2588714411936167e-6
0.2757475083056478,6.584612637766588e-7,2.3761157127468932e-7,1.2600567160595916e-6
0.27906976744186046,6.652871502581957e-7,2.4104591303908025e-7,1.274339320261444e-6
0.2823920265780731,6.687948494636738e-7,2.4402449087224374e-7,1.3281774677430996e-6
0.2857142857142857,6.745469948065529e-7,2.45878866556859e-7,1.335725677679974e-6
0.28903654485049834,6.816577839032661e-7,2.463132977968667e-7,1.3445769245353364e-6
0.292358803986711,6.897960030554921e-7,2.471857921226218e-7,1.3546348410957945e-6
0.2956810631229236,6.976676165264532e-7,2.474050201433456e-7,1.3846107025280258e-6
0.29900332225913623,6.993611378074318e-7,2.482095040606926e-7,1.39781607298907e-6
0.3023255813953488,7.07156097047237e-7,2.4918228863573703e-7,1.4055311499441963e-6
0.30564784053156147,7.099688028295692e-7,2.515631470674788e-7,1.4119841293231212e-6
0.3089700996677741,7.129271406738632e-7,2.539528172244483e-7,1.4144882567500516e-6
0.3122923588039867,7.130524585573258e-7,2.5577699882363456e-7,1.4176719469307241e-6
0.31561461794019935,7.202938454705864e-7,2.563818368719246e-7,1.4180150985764868e-6
0.31893687707641194,7.449587665343831e-7,2.5798908149712813e-7,1.4247115396908307e-6
0.3222591362126246,7.573615407317825e-7,2.5892828485299847e-7,1.4321188278902363e-6
0.32558139534883723,7.659868946730464e-7,2.589988283854211e-7,1.4416186960478389e-6
0.3289036544850498,7.681630168563462e-7,2.602682582248903e-7,1.4460878232793392e-6
0.33222591362126247,7.693524008476874e-7,2.624190051834565e-7,1.447842523090175e-6
0.33554817275747506,7.731516716916319e-7,2.6259692064377816e-7,1.4645503898830408e-6
0.3388704318936877,7.76732524350639e-7,2.654755581119817e-7,1.4802727941126016e-6
0.34219269102990035,7.781337850622166e-7,2.6602505549548713e-7,1.5029255280260864e-6
0.34551495016611294,7.806508661557796e-7,2.682442372223356e-7,1.5045651308069066e-6
0.3488372093023256,7.81616204823596e-7,2.6830716060660034e-7,1.579332006766332e-6
0.3521594684385382,7.90967250669883e-7,2.706279415561963e-7,1.5817121488350477e-6
0.3554817275747508,8.019562527662971e-7,2.730619701625811e-7,1.58863466299406e-6
0.3588039867109635,8.074049314905337e-7,2.7394582979610244e-7,1.5929060681941372e-6
0.36212624584717606,8.086439685535211e-7,2.739995957013485e-7,1.6796124341309015e-6
0.3654485049833887,8.150335514821043e-7,2.742156357036518e-7,1.6908586334458988e-6
0.3687707641196013,8.172644450272537e-7,2.756540283756336e-7,1.7479794897179757e-6
0.37209302325581395,8.203101446831561e-7,2.872552544508574e-7,1.7920595784216012e-6
0.3754152823920266,8.257202555548768e-7,2.8814742863895145e-7,1.8376961965827421e-6
0.3787375415282392,8.267169724251333e-7,2.8916476977776e-7,1.885532308699944e-6
0.38205980066445183,8.271013161295953e-7,2.8965893120276645e-7,1.8955587160009174e-6
0.3853820598006645,8.316980112669682e-7,2.8994174318527023e-7,1.899020742368115e-6
0.38870431893687707,8.32338120338134e-7,2.9142520028207744e-7,1.9176468916989386e-6
0.3920265780730897,8.326267330388499e-7,2.937262904949995e-7,1.9471859033726813e-6
0.3953488372093023,8.338011926803959e-7,2.9697619387479864e-7,1.9788046432344596e-6
0.39867109634551495,8.3422896621667e-7,2.989818184093835e-7,2.015925099133044e-6
0.4019933554817276,8.500287266134765e-7,2.9988866490181485e-7,2.0420191924032023e-6
0.4053156146179402,8.527849629657545e-7,3.0234715599226454e-7,2.0437616003433934e-6
0.40863787375415284,8.560786701577452e-7,3.0239046181231294e-7,2.077948120261306e-6
0.4119601328903654,8.673301577855743e-7,3.071586034806424e-7,2.1153112271243005e-6
0.4152823920265781,8.698474866480521e-7,3.076162112168796e-7,2.16923832074897e-6
0.4186046511627907,8.728623167456221e-7,3.077734724040809e-7,2.243565221429147e-6
0.4219269102990033,8.76788455942288e-7,3.126996723986597e-7,2.2769911206340024e-6
0.42524916943521596,8.798461439459475e-7,3.1358894044732446e-7,2.3965066210655214e-6
0.42857142857142855,8.857083780794261e-7,3.1962770214356937e-7,2.3989906415007316e-6
0.4318936877076412,8.894058045359885e-7,3.2576038750245333e-7,2.436956115849918e-6
0.43521594684385384,8.896217454944729e-7,3.269781961567064e-7,2.4556570055162723e-6
0.43853820598006643,8.906897216034132e-7,3.28687973311563e-7,2.485573056203176e-6
0.4418604651162791,8.991000915387028e-7,3.306208361150834e-7,2.5828907662490197e-6
0.44518272425249167,9.026101379006821e-7,3.345659458083082e-7,2.6041195530167796e-6
0.4485049833887043,9.050886327986127e-7,3.3815847578572627e-7,2.6801130836476106e-6
0.45182724252491696,9.128946624709774e-7,3.3964936189399374e-7,2.6918018223296223e-6
0.45514950166112955,9.222936319969865e-7,3.4076884076764756e-7,2.7060297717508482e-6
0.4584717607973422,9.304755166383568e-7,3.412962109555051e-7,2.94671493054261e-6
0.46179401993355484,9.372714651212884e-7,3.4138676586916013e-7,2.975241300836499e-6
0.46511627906976744,9.381608811655099e-7,3.4279424673825524e-7,3.208989438577103e-6
0.4684385382059801,9.487366808254463e-7,3.43922798483105e-7,3.2266514979403714e-6
0.4717607973421927,9.58215876996799e-7,3.470302243050198e-7,3.2536016920962e-6
0.4750830564784053,9.582441687272097e-7,3.5017326339122223e-7,3.2722717052988507e-6
0.47840531561461797,9.607974454115218e-7,3.514608399717839e-7,3.2852799398884663e-6
0.48172757475083056,9.613616130955699e-7,3.5260974218427074e-7,3.3483764474404726e-6
0.4850498338870432,9.635002141689938e-7,3.550623743816609e-7,3.3997935738061373e-6
0.4883720930232558,9.637119161864053e-7,3.5640527686760697e-7,3.444063528604893e-6
0.49169435215946844,9.63799978269829e-7,3.5815904600172345e-7,3.635284930236722e-6
0.4950166112956811,9.63955790723105e-7,3.591310283599608e-7,3.873764269292088e-6
0.4983388704318937,9.640129183063382e-7,3.630158037285277e-7,3.937419635441182e-6
0.5016611295681063,9.674217478281344e-7,3.659353929270196e-7,4.08167772366776e-6
0.5049833887043189,9.680484172642076e-7,3.6700966561055607e-7,4.191770537427523e-6
0.5083056478405316,9.6915878093402e-7,3.6925904571209413e-7,4.229366167092939e-6
0.5116279069767442,9.794434823467559e-7,3.709513811272019e-7,4.541441945881103e-6
0.5149501661129569,9.800297065725103e-7,3.709513811272019e-7,4.553326389981419e-6
0.5182724252491694,9.852329140803515e-7,3.711713265906745e-7,4.699011635598151e-6
0.521594684385382,9.866753248132366e-7,3.7558240001408505e-7,4.7719471311031576e-6
0.5249169435215947,9.935729719863328e-7,3.7636317303742624e-7,4.988725822948579e-6
0.5282392026578073,1.0116781772141724e-6,3.8566062327403306e-7,5.1229178976644725e-6
0.53156146179402,1.0137824733576812e-6,3.86375167471445e-7,5.171966979070986e-6
0.5348837209302325,1.0157576685210441e-6,3.888660680479038e-7,5.217837600049127e-6
0.5382059800664452,1.0160662067675077e-6,3.919273712877285e-7,5.250302661278721e-6
0.5415282392026578,1.0199973261939623e-6,3.9240454972158253e-7,5.2962550363977035e-6
0.5448504983388704,1.028561995499378e-6,3.933997025495807e-7,5.42390233563623e-6
0.5481727574750831,1.0475891791318699e-6,3.936018746998783e-7,5.6354327640591315e-6
0.5514950166112956,1.050679139584448e-6,3.9667862530661933e-7,6.113918281991085e-6
0.5548172757475083,1.0563550911232867e-6,4.076261397159927e-7,6.156850075698045e-6
0.5581395348837209,1.057324523008323e-6,4.077381693781499e-7,6.292043207894714e-6
0.5614617940199336,1.057324523008323e-6,4.091624227916956e-7,6.494185987125315e-6
0.5647840531561462,1.0582733491865843e-6,4.109893675544004e-7,6.553589003989778e-6
0.5681063122923588,1.0595385269330527e-6,4.1165678493808544e-7,6.600458173548213e-6
0.5714285714285714,1.0633747146351678e-6,4.1767594372338585e-7,6.653994180098122e-6
0.574750830564784,1.067928019356524e-6,4.1836400177742257e-7,6.689339386993369e-6
0.5780730897009967,1.0738116018548428e-6,4.1868213214712654e-7,6.919573297785424e-6
0.5813953488372093,1.0742155553726579e-6,4.195718688278428e-7,6.920838341879709e-6
0.584717607973422,1.0856749296990942e-6,4.2837759622778674e-7,6.949247681564259e-6
0.5880398671096345,1.0921275753993636e-6,4.289831376103067e-7,9.220299848685723e-6
0.5913621262458472,1.0926600310170873e-6,4.3145000027589495e-7,9.229799748823573e-6
0.5946843853820598,1.1001177130445366e-6,4.323959134913646e-7,9.40808218663521e-6
0.5980066445182725,1.1040957376508074e-6,4.4355351682921997e-7,9.417977793128024e-6
0.6013289036544851,1.106380673745555e-6,4.502243412153967e-7,9.592397851491007e-6
0.6046511627906976,1.1154649468725107e-6,4.525545201618412e-7,9.630675158706108e-6
0.6079734219269103,1.1243341131890835e-6,4.5361984707956856e-7,1.0114128518894998e-5
0.6112956810631229,1.1373562033755157e-6,4.588123438171892e-7,1.0336105187589888e-5
0.6146179401993356,1.1414170411925533e-6,4.6438795078224305e-7,1.081450090782675e-5
0.6179401993355482,1.1439804276407715e-6,4.69122093890331e-7,1.1644667226979294e-5
0.6212624584717608,1.154304685360664e-6,4.7402873835965103e-7,1.1819948293131389e-5
0.6245847176079734,1.163075646579731e-6,4.769108078268138e-7,1.1973001471952904e-5
0.627906976744186,1.1635226182608665e-6,4.80428626318155e-7,1.215886704489804e-5
0.6312292358803987,1.1637094474253618e-6,4.918349305810425e-7,1.3379099172819943e-5
0.6345514950166113,1.165342575996183e-6,4.948897230081625e-7,1.4253565480875677e-5
0.6378737541528239,1.167112649679618e-6,4.974613764740857e-7,1.4253941128252965e-5
0.6411960132890365,1.1702802524885572e-6,5.055884307721312e-7,1.4394445090019836e-5
0.6445182724252492,1.1971417108435991e-6,5.060940626533585e-7,1.4584925322398253e-5
0.6478405315614618,1.2003143771275705e-6,5.090289744206373e-7,1.4623492099564447e-5
0.6511627906976745,1.2123314571010945e-6,5.143322560146947e-7,1.4860536777303128e-5
0.654485049833887,1.2136366251993205e-6,5.160759933828557e-7,1.4860536777303128e-5
0.6578073089700996,1.2191226997565529e-6,5.161055030949488e-7,1.554163904722091e-5
0.6611295681063123,1.2510835998681227e-6,5.181539101225129e-7,1.783099153848883e-5
0.6644518272425249,1.2511185636084404e-6,5.2009125976551e-7,1.8128064382518586e-5
0.6677740863787376,1.2517099794587176e-6,5.241382183133026e-7,1.9273540020054708e-5
0.6710963455149501,1.2606567133378546e-6,5.261992697935567e-7,2.0241297202689865e-5
0.6744186046511628,1.2650413426004898e-6,5.275266077941367e-7,2.177443001967873e-5
0.6777408637873754,1.2828321159813145e-6,5.293952762805269e-7,2.2631522895432026e-5
0.6810631229235881,1.2862358343228329e-6,5.391255148050992e-7,2.3130745535836558e-5
0.6843853820598007,1.2912599224581187e-6,5.410385090683025e-7,2.401355828590018e-5
0.6877076411960132,1.3103670359061588e-6,5.440487619570135e-7,2.412471056411715e-5
0.6910299003322259,1.3151456053625552e-6,5.440844266843128e-7,2.4189993259597876e-5
0.6943521594684385,1.3232507655762284e-6,5.495053905306423e-7,2.527134392295371e-5
0.6976744186046512,1.3235817636729428e-6,5.543216536626055e-7,2.546355240691376e-5
0.7009966777408638,1.330880165188094e-6,5.5477626890781e-7,3.068959766430517e-5
0.7043189368770764,1.3352748740926915e-6,5.591796212193641e-7,3.085976833406007e-5
0.707641196013289,1.3635979966388565e-6,5.666798472836125e-7,3.2266849443385036e-5
0.7109634551495017,1.3707197401071534e-6,5.727682607626975e-7,3.6451010503436486e-5
0.7142857142857143,1.3792808656612886e-6,5.81168307447646e-7,3.667811182886832e-5
0.717607973421927,1.3794580540076578e-6,5.864022631410275e-7,3.754261741993939e-5
0.7209302325581395,1.398689231388403e-6,5.869989403664778e-7,3.872099645671711e-5
0.7242524916943521,1.4076407116194897e-6,5.885087916323337e-7,3.8811443558668214e-5
0.7275747508305648,1.4163617969766796e-6,5.940341143240263e-7,4.032758377629215e-5
0.7308970099667774,1.4270589879582677e-6,6.067980910458402e-7,4.6061561268491826e-5
0.7342192691029901,1.4340299366591967e-6,6.138517497478152e-7,4.6586856898042416e-5
0.7375415282392026,1.4425222718744535e-6,6.255237334974228e-7,4.8728695144300146e-5
0.7408637873754153,1.4425222718744535e-6,6.553667720547401e-7,5.0097683828065155e-5
0.7441860465116279,1.4466228280161742e-6,6.568359130528688e-7,5.174067010532988e-5
0.7475083056478405,1.4484300046228629e-6,6.608313121351856e-7,5.845593015137622e-5
0.7508305647840532,1.4546934769141835e-6,6.677958053893767e-7,6.285937704630107e-5
0.7541528239202658,1.4606264454619304e-6,6.694915259154232e-7,6.555614926040983e-5
0.7574750830564784,1.464714302394154e-6,6.761518521364611e-7,7.479134620781405e-5
0.760797342192691,1.4722326507575036e-6,6.84954498710479e-7,7.705664076868826e-5
0.7641196013289037,1.4827647730231768e-6,6.963280029001683e-7,8.287239965002483e-5
0.7674418604651163,1.4867351665359592e-6,7.079144948878507e-7,8.621260626713153e-5
0.770764119601329,1.4903298124105455e-6,7.165634342479803e-7,8.793416640502633e-5
0.7740863787375415,1.500535386236243e-6,7.282459694481935e-7,0.00010563764563169307
0.7774086378737541,1.526517753479696e-6,7.39730592152788e-7,0.00010568020215236434
0.7807308970099668,1.544167275979999e-6,7.562581914733653e-7,0.00010641021703168132
0.7840531561461794,1.5515960540945058e-6,7.597917836576319e-7,0.00011509011486811284
0.7873754152823921,1.5732739957685353e-6,7.831932424265046e-7,0.0001222507716554812
0.7906976744186046,1.5921364793532878e-6,8.079203894887683e-7,0.00012574441120201258
0.7940199335548173,1.5981903620143337e-6,8.210696815895872e-7,0.00013995961956674369
0.7973421926910299,1.6225406296675274e-6,8.501004716348761e-7,0.00015447312151970686
0.8006644518272426,1.6270425874603923e-6,8.848866319352208e-7,0.0001559752164002299
0.8039867109634552,1.6307548184892595e-6,8.984966291950746e-7,0.00015969783414703686
0.8073089700996677,1.639254198164429e-6,9.088249780714254e-7,0.0001671435540848363
0.8106312292358804,1.6456836478239266e-6,9.574458128213646e-7,0.00022045087689814475
0.813953488372093,1.6505999894793804e-6,9.61952496582378e-7,0.0003054791347697283
0.8172757475083057,1.7039336639248521e-6,9.787203589419305e-7,0.0003267380385056912
0.8205980066445183,1.7286897586341528e-6,9.796602536366321e-7,0.00042011006043082827
0.8239202657807309,1.772522657199643e-6,1.001424532350963e-6,0.00042258519900545454
0.8272425249169435,1.793297982495744e-6,1.0341090637145222e-6,0.0004717158993095153
0.8305647840531561,1.8341910038236208e-6,1.0669345766367697e-6,0.0005767399580518071
0.8338870431893688,1.8600794986453889e-6,1.0993522480762188e-6,0.0005767399580518071
0.8372093023255814,1.896172351158494e-6,1.2088613857539305e-6,0.0006085039501465681
0.840531561461794,1.9206738095193124e-6,1.2370418746340146e-6,0.0007874387515442379
0.8438538205980066,1.9353567322390614e-6,1.2442566191224979e-6,0.0010338872063787301
0.8471760797342193,1.9509029384213808e-6,1.2454220673887776e-6,0.001839024528064828
0.8504983388704319,1.993249640470807e-6,1.3850717025320976e-6,0.0018633788894754644
0.8538205980066446,2.0175376521143977e-6,1.4619736274449901e-6,0.0023495395064867678
0.8571428571428571,2.0439439338795963e-6,1.5371676964617954e-6,0.0025020420669018737
0.8604651162790697,2.070384249604087e-6,1.7711384214990585e-6,0.004963830868777851
0.8637873754152824,2.1408895866174597e-6,1.7997465215344325e-6,0.005408649676921479
0.867109634551495,2.326184547740478e-6,2.0334274792342755e-6,0.00579395340547638
0.8704318936877077,2.395363886340319e-6,2.0334274792342755e-6,0.006091635533587103
0.8737541528239202,2.421045636682508e-6,2.042050495622228e-6,0.006585280415842131
0.8770764119601329,2.665765125286404e-6,2.496285620181572e-6,0.007676126262269888
0.8803986710963455,3.0675105180720343e-6,2.53575666899569e-6,0.007791629217972243
0.8837209302325582,3.4751957703255324e-6,3.0088629578611906e-6,0.008901224667288344
0.8870431893687708,4.223404470373509e-6,3.392032301843566e-6,0.010433570984880885
0.8903654485049833,1.3571359171073594e-5,3.874138346162866e-6,0.013169901192837655
0.893687707641196,0.0007078247651258929,5.924366221725031e-6,0.0131936670953419
0.8970099667774086,0.0018428665486102352,9.593759041288539e-6,0.014809287180291932
0.9003322259136213,0.004982984723715156,0.0018435829500159325,0.014877437463100192
0.9036544850498339,0.0057942134409388665,0.004983102181190209,0.01990235148598944
0.9069767441860465,0.006584393386781564,0.005794144885651401,0.024644689460628897
0.9102990033222591,0.00663240077188798,0.006584309023002519,0.03165465484124378
0.9136212624584718,0.007680303317173484,0.007680895284326648,0.035516240821791015
0.9169435215946844,0.01487759999753589,0.01295065316933698,0.04200293330875289
0.920265780730897,0.024645876765454273,0.0348546877883126,0.044190836106686206
0.9235880398671097,0.03662364836969245,0.03662368172881427,0.05697948015593885
0.9269102990033222,0.04196008177213966,0.04196034415477311,0.05754818241178359
0.9302325581395349,0.044190853629335974,0.050234882309225445,0.06256058246748174
0.9335548172757475,0.05697942034615963,0.05023885031639707,0.07140511620417335
0.9368770764119602,0.06255314569309707,0.05697968703781953,0.07716016428447207
0.9401993355481728,0.07146512302269768,0.07146493628370934,0.09198401555344547
0.9435215946843853,0.07282391296812427,0.07716016254209325,0.10692936773732983
0.946843853820598,0.09198413850234381,0.07717109123703146,0.11267478459862001
0.9501661129568106,0.10693035403060892,0.09198470016534753,0.12674994114480043
0.9534883720930233,0.11267476690487865,0.10693050607274342,0.14399533204727724
0.9568106312292359,0.12674991325989143,0.11267476089592769,0.1893177240844082
0.9601328903654485,0.14399552944577607,0.12674998951175304,0.22886972243919695
0.9634551495016611,0.22886837314977274,0.14399576516813098,0.39059854705166475
0.9667774086378738,0.39060766175213923,0.22886837317980468,0.40283448429463603
0.9700996677740864,10.0,0.24253561578438765,10.0
0.973421926910299,10.0,0.39060855442886694,10.0
0.9767441860465116,10.0,10.0,10.0
0.9800664451827242,10.0,10.0,10.0
0.9833887043189369,10.0,10.0,10.0
0.9867109634551495,10.0,10.0,10.0
0.9900332225913622,10.0,10.0,10.0
0.9933554817275747,10.0,10.0,10.0
0.9966777408637874,1000.0,10.0,1000.0
1.0,1000.0,10.0,1000.0


==> data/eigen_general_32/eigenvectors_absolute_error.csv <==
matrix\type,Float32,LinearTakum32,Posit32
AG-Monien/L,9.14707562612314722770504058121635697e-04,3.29049518512586631658121424340924304e-04,3.59166071129186193516028374320620842e-03
AG-Monien/cage,3.83769673845457734379842010245697365e+00,3.91643068676610828852300023728187540e+00,3.77935203526496380181325463451260683e+00
AG-Monien/diag,-Inf,-Inf,-Inf
AG-Monien/grid1,1.19983195821223155422440934004634395e-04,4.57949699309011139304323432606807365e-05,1.86841721419911494099490408420011138e-04
AG-Monien/grid1_dual,7.48778652146828074777215824919077135e-05,3.82180636087525892264655831485014042e-05,4.88255186512190359216769624949376603e-05
AG-Monien/grid2,2.68877376198792752693553734325665331e-03,2.12057339218289732479548590655278389e-03,2.95726142986932205483683588505142821e-02
AG-Monien/grid2_dual,2.18902779992824149434841365055233704e-02,2.04787242262996375556489045472172343e-03,1.43800804176331610022607690658043301e-01
AG-Monien/netz4504,7.06722279246153899903571989054290830e-04,4.05749266077568479276625984809935150e-04,1.83394662130395535898463918363534196e-03
AG-Monien/netz4504_dual,3.23369234300373178118938540885742506e-04,1.26993986372476848315655255176544884e-04,9.17580321922038107393795756748600405e-05
AG-Monien/stufe,1.96701716666427544010942532677481658e-03,4.30821634620921544943972743610821017e-04,3.42454941044006016942363984683278690e-04
AG-Monien/ukerbe1,6.88234308224229476562866123431661123e-02,6.72960955596928253070711057479020647e-02,7.37440651918048805404955143876175540e-02
AG-Monien/ukerbe1_dual,1.19657143855957174333675367372917847e-03,8.29766149153645302288825074097373102e-04,1.06373909014771093905137376456043272e-03
Arenas/celegans_metabolic,1.40036667060358108264437957745419034e-05,2.29541092167376761521525329207545323e-06,2.05947085187591964880345379081820890e-06
Arenas/email,1.25749415522962035079969503319307903e-04,2.88944199770449489305009428870675349e-05,4.24786287906194948611410659619473640e-05
Arenas/jazz,1.49101560201142778524096780938064793e-05,2.70121208621351875290365093667213544e-06,2.43103600965832137706669629184157151e-06
Bai/bfwb398,2.32420725990515202785917899250693934e-03,2.40903999249679345861790481067919283e-03,1.00078201197059369399822794911062764e+00
Bai/bfwb62,2.97955811696134998204393529462710768e-04,2.18842714715846722531361738507255836e-04,7.86094870381569156088425866623129926e-02
Bai/bfwb782,2.79161011336196873766634876566965563e-03,9.58886909743281601684587196606779357e-03,1.59431434634724208759665954133372254e+00
Bai/mhd3200b,2.54996051953323106431989178576825140e+00,1.45418264577458506159182116648071990e+00,2.38794553860017320087562340388245110e+00
Bai/mhdb416,1.88507415803960286871482213211317045e+00,5.63782788852359892610879852349267107e-01,1.17734758377773172551964109716250418e+00
Bai/odepb400,1.24088056275637913154733488550287119e+00,5.02009676722968727551709016388907369e-01,3.99694324607807797595128256574744426e+00
Barabasi/NotreDame_yeast,4.63228892707211736891822782087177549e-05,1.06517741571384474814308204691181348e-05,6.50184625927758544592688132182356098e-06
Bates/Chem97ZtZ,3.13331314807137933178359500649700851e-04,1.11655198768013750083069360783770322e-04,3.08502450544097938888248667508846255e-04
Boeing/bcsstm37,1.67915130937097644153356775499093940e+00,1.57193373295537889722824963042910582e+00,3.22200772314744524061885964525883297e+00
Boeing/bcsstm38,2.83009370757011794364189693680524905e+00,2.21910111584874548693343373073027716e+00,2.47703571932527622885193620057481135e+00
Cunningham/m3plates,1.60716940614847430835013581050865545e+00,1.86005516518630101854086170966293351e+00,1.70458304038357829479008273690351187e+00
DIMACS10/chesapeake,9.58552778277888163015132486201261189e-06,2.94153221055857005595421668081225502e-06,2.27746516411242579681156164846394508e-06
DIMACS10/delaunay_n10,4.89495536810527692818524958581514990e-03,3.51314860973749552419672083577911443e-04,2.38308509151388384922417554912901675e-03
DIMACS10/delaunay_n11,4.18613212391740321839443225195132717e-03,1.32858545116784199037136057054464957e-03,6.03337789293571433389081667139503631e-04
DIMACS10/uk,7.30454613788870501091371149608942193e-03,4.29958559806974054740460655726933702e-03,1.48595011286279051508274647344935449e-01
FIDAP/ex32,7.46350540558835341705244161986024696e-06,2.42081637180579217890235155013872310e-06,2.94521673717747443056884064574275600e-06
FIDAP/ex5,1.27729804561295000009525752496588013e-05,3.68954827224295426808515167222689014e-05,2.05691748962913608368115076804938583e-04
GHS_indef/laser,-Inf,-Inf,-Inf
Gleich/minnesota,1.07449589027626293499875620819823304e-02,3.35009513930427474289320559732235870e-03,4.04895939289737297704852895151310887e-01
Gset/G11,3.69420018882526615181800085741045827e-03,6.38688668520462366012002938878839127e-04,1.37939574607601205585180564499229281e-02
Gset/G12,3.28039745286063769429715097571479311e-03,1.75442540377321011343045039959334179e-03,6.25832590867539832179404473304034840e-01
Gset/G13,1.04605756411192678129202272199588159e-02,2.60267662472764041834458906028826591e-03,5.88386692602138238384425276194730411e-03
Gset/G14,1.13214991554556259995611633169954059e-04,1.24288111793121805040621497211622093e-05,1.76632203473216264094730295727755705e-04
Gset/G15,1.04902995617493382366647652376837451e-04,1.65550551128569266926184403907764338e-05,6.85407593103838296488227589034703124e-05
Gset/G16,7.01712188844507294963885794539662532e-05,1.05171836164799051792606990731790388e-05,7.58483833725517425698430418619080080e-06
Gset/G17,2.32004827056304652202645646635731730e-04,9.83094401565413390903433968028936045e-06,2.26346525714858912275497583807797744e-05
Gset/G18,1.09634113223299975769709324181562516e-04,3.53654793491988233387595011999003214e-05,2.98841695049278694162801895284608801e-05
Gset/G19,1.48508840884083287519134489351614282e-04,1.35346114566326370697890456790952424e-05,3.16795609149849268034978351692384155e-05
Gset/G20,4.51239777135259858460423865484174295e-05,1.02221100174237940736532050672780297e-05,5.13371125767771572615603768905414545e-06
Gset/G21,3.45823179714285839577969962071106810e-05,1.13594062210132775733925640869252499e-05,1.22285906998687618004120287394734254e-05
Gset/G32,1.86136635478526110941423680557527467e-02,8.40826487436785106513819172852585245e-03,7.70538412759365599321814841235425470e-03
Gset/G33,1.54182101411089879551520099782138275e-03,9.40292530243398223744518046384583101e-04,6.79337488809464890701159655809443582e-02
Gset/G34,2.24386177104287729822672837528596056e-03,3.52243889995755339249094125349100428e-04,2.32149701137422574878509198155312698e-03
Gset/G43,1.41383811108788830565381896875420276e-03,9.65835086213174199868019829583377960e-04,3.06277508636398372374826177187855085e-04
Gset/G44,2.47868771611965497530115568696694941e-04,1.54722327438876270518177185115437274e-04,1.91199697767730955582434147738027465e-04
Gset/G45,1.08184985316245525894270756494526792e-03,3.67740236878430754583804550065006715e-04,1.43956558843043190824953344818506174e-04
Gset/G46,1.33368237891722414948565116813277229e-03,1.92799137219458790860455374490939549e-04,7.24440399229602950986059273545835664e-03
Gset/G47,4.29210671477945191445304844610583097e-03,1.13429388531388908707347752768962318e-03,2.03480180407575387618747839705978287e-03
Gset/G48,3.32820066028473405016220788146066256e-01,9.37640693701263715852206262356934511e-01,6.20832132505214695620146713158578771e-01
Gset/G49,6.78455654870221587480468992450942760e-03,1.03530933633356284928501559997719159e-02,2.46828980640713922355314083056273413e-02
Gset/G50,2.27372367493290216897335300214661848e-02,4.84498267609124876047259767557406961e-02,5.49076933952227851841850046805233988e-02
Gset/G51,1.53482106687459762419407453343911311e-04,1.09372567599347193613151432768360314e-04,2.33494577787864207797742239088517548e-05
Gset/G52,1.56105391879481976851173303083848325e-04,2.68476762330289815811964409379065651e-05,4.40726120674083841431005332131548259e-05
Gset/G53,8.75030392674022720356920233055058294e-05,1.14110947636756429228249207163383644e-05,7.42999277673460989164667512633865128e-06
Gset/G54,3.15413766757094940983323594541571071e-05,1.26426736753389336039769281192690193e-05,3.51281839946128577482597578503806319e-05
Gset/G57,3.50850977393540296559969263424695579e-03,1.25194734467652823942322400609069275e-03,2.91313346089094095143935658667225368e-01
HB/1138_bus,1.84444943565591710346136456301054287e-03,6.04431859454981516296436170896719342e-04,1.60828964261702731953640079850064972e-03
HB/494_bus,1.48116372268863394809710594396377450e-04,7.49205562891366446951823520998838672e-04,8.51493698291307451914862530468125583e-04
HB/662_bus,3.73405482991517608528427026205299363e-05,1.05763200925786247558197713483241953e-05,1.51823864000592841346456637804220715e-05
HB/685_bus,4.09727855312146838281726457742759636e-05,7.40387315726001242613421734104904138e-05,4.86272618056666474571866268612692676e-04
HB/ash292,1.11497964626199781865973657444139146e-04,1.54432713170163885476060861338420828e-05,1.49954502476829231494244238537378230e-05
HB/ash85,3.81466443809002071064567270711755490e-05,8.42961746324058496235110860297145347e-06,4.01630310431519768081541458909868331e-06
HB/bcspwr01,7.12956803975881306686768116453668441e-05,6.32106527953346066920184169296915593e-06,2.46683669531974771423161226401938551e-05
HB/bcspwr02,2.03568260108829280721207825649654249e-05,5.65324237637196686865760556934580110e-06,3.98560614758432093468359711315704700e-06
HB/bcspwr03,5.53474692980431553315620543097964751e-05,2.10030794411600956226934270302812765e-05,5.24063063209478602072121848527634289e-05
HB/bcspwr04,5.86279757340549889825548676625754950e-05,2.15757096602247880822256690739918989e-05,1.60724157821623607244003929417754836e-05
HB/bcspwr05,4.15890148748069654693208480654852827e-04,4.34064053686438841046822659612604403e-05,2.74795007707967188174811188486160412e-05
HB/bcspwr06,1.47537615192928554694809347602748592e-03,7.67112002678468162456173909955293990e-04,4.88794926892716587991054778172951051e-03
HB/bcspwr07,9.63808064720054370479698037889930579e-04,1.64776666526011421787898499003294199e-04,3.01327941721188083703228769665022990e-04
HB/bcspwr08,3.28944444790820042564088446704008288e-04,7.06163406825430225633490547634238931e-04,3.84633389418084060412352564854453257e-04
HB/bcspwr09,4.39910438346545304414499363896555161e-03,1.46824177269655350475781483545581524e-03,2.90475216445898559166876508709609975e-03
HB/bcsstk01,4.39828336647734471488048086403480984e-05,2.23448463501255103774431940169099633e-04,1.06187083580766032598574886544718789e-02
HB/bcsstk02,8.04635677016998778973548507172790469e-05,1.54160143939690279403451738963343502e-05,2.49629598989783116657549623494394500e-05
HB/bcsstk03,1.02171911693961226591272401216044218e-01,2.48822083050345723244502513950459515e-01,1.26294164463531098649659162729680150e-01
HB/bcsstk04,1.07668823522607948009991565091871788e-03,8.11845749190839962449068101354512988e-04,4.62816702032696444425126797794943727e-02
HB/bcsstk05,4.99527216999112889743391639719245309e-03,6.66790371843121498511014221239082603e-03,6.05310893892196684738478979574613948e-02
HB/bcsstk06,5.48074555999529131706341418142493879e-03,9.41749516941156879228379787199239534e-03,1.25567800837693518911886516725676914e+00
HB/bcsstk07,5.48074555999529131706341418142493879e-03,9.41749516941156879228379787199239534e-03,1.25567800837693518911886516725676914e+00
HB/bcsstk08,3.95887398659766812697998038633690685e-02,6.56426267865750093770204732319662748e-01,8.19800470225699679602524005514064893e-01
HB/bcsstk09,1.19451217051788400943404202255842145e+00,1.18900934911499096149901206192544871e+00,1.19454851409724366555040062612523339e+00
HB/bcsstk19,1.33679428540436214883859905765347164e+00,1.35141514663408373665254116805533898e+00,2.63311710295216015707342041393014640e+00
HB/bcsstk20,1.04194806174254960937619369785101360e+00,9.70631558712589341812103362497305677e-01,1.63000630960181559147030161799047894e+00
HB/bcsstk22,8.77926732753849259683520444066032800e-02,8.85761095556081538566872245553657875e-02,5.66926609028167966135219913479723633e-01
HB/bcsstm01,3.36002775384264184069160700256805389e+00,3.86525041550736621373605173279225397e+00,3.16500892440027021502165383424542311e+00
HB/bcsstm02,3.57959884433011268789244782533049792e+00,3.51941198248521846894927601776872632e+00,3.57684085754073531631335240023124341e+00
HB/bcsstm03,5.88267071199908686356415943930157423e-02,3.29059883501034723128053955714919011e-02,7.99761643023092071229962075553704396e-02
HB/bcsstm04,2.43104274890711068922337180698838948e+00,2.78752405863371266853324705168281752e+00,2.61317373914535934447616708934397965e+00
HB/bcsstm05,3.09146077966082391961786297512194141e+00,2.73947499422234789362584429258542793e+00,2.58983394123101610650626279765515638e+00
HB/bcsstm06,2.75243204184633997229253270724951874e+00,2.83105994613667159595915451825766161e+00,2.44691351615027220195915693524520582e+00
HB/bcsstm07,3.02659793887974697779962202405697183e-01,5.92131191137190195066810743429632287e-01,9.44875550598309423293915399366462908e-01
HB/bcsstm08,2.44935356522314100621700091478223429e+00,2.45745434897442961562322218396170457e+00,2.39367481330287857560060722096323308e+00
HB/bcsstm09,3.99303749340321646117722795765084614e+00,4.10118819588138361545956526493160891e+00,3.98209558835559052774093975712583184e+00
HB/bcsstm11,3.82636906725131337897005575980812028e+00,3.91134351492238599586400036922195162e+00,3.83078330578591240230623274877020152e+00
HB/bcsstm12,2.64293215581333758175944264401012775e+00,2.33059846488239952968438256766533057e+00,2.50837091864332215185280884222235083e+00
HB/bcsstm19,9.39548916897770301832562388672007711e-01,9.11047945050840925433989030517941052e-01,9.34986722974729646654926532035192841e-01
HB/bcsstm20,5.45646431628403087955888510733293449e-01,3.65422677933796695808657802249767907e-01,1.57727898787357422976411427216521011e-01
HB/bcsstm21,4.19041703380017337296454977847994753e+00,4.25441279753270399244269873459660548e+00,4.19580901262573862117624587134007046e+00
HB/bcsstm22,2.82034861086016275612493337400609965e+00,2.71955593970509984231854285636557060e+00,2.06500405870124077472564173287766298e+00
HB/bcsstm23,1.60642098616760214367885842928974929e+00,1.50469491564391119951288270026419131e+00,1.39569274366102435799998623054180711e+00
HB/bcsstm24,1.60149048270592672982087945624356488e+00,1.50951969795647150158657946892472963e+00,1.49317264777338689429150509017053730e+00
HB/bcsstm25,3.69448964487016645623642606998828977e+00,3.43737778564335314350587928126946438e+00,3.52863822638795559736024041515126850e+00
HB/bcsstm26,2.11216673020217869813411625092414812e+00,2.16342233422752461095925826949975741e+00,2.18034099383745204067472566423986244e+00
HB/blckhole,1.52864867536817893791886800385312624e-03,6.89674519429679269217022253066935604e-04,2.91441607421097465245716580822604718e-03
HB/can_1054,2.06695654920687388128763657905359512e-04,2.95982973273113772321247628588668682e-05,1.33700203269116619447333198526295992e-05
HB/can_1072,4.14706834383341483186195702549529856e-04,1.51509706199212193689384258582444521e-05,1.31080924123482740245351314368827103e-04
HB/can_144,1.09995741257355553818816360401242430e-02,1.55002094108275239370552977997758418e-02,1.92565963154190926249954081493001711e-02
HB/can_161,2.72649293452747517742407874285704943e-02,1.30094873618614769353341438418403564e-02,1.11093609782796825974817480409259405e-02
HB/can_187,6.63928872143416179819937729802828363e-04,9.85029823581482054227118489779381693e-05,3.27344286214804281223335561669044489e-04
HB/can_229,3.16519690670292248035720624798210042e-02,3.15941947639105114486150921871028026e-02,3.21518585091986716673615611669161247e-02
HB/can_24,4.31448260903314281494956988350485314e-06,4.41406060440336759887345729390925835e-07,1.78533252500902661174243351005376043e-06
HB/can_256,5.11837393953846174526089251756181887e-05,1.19633233024165510927891019419905449e-05,3.39117581463021800572612018869422649e-05
HB/can_268,9.87797571814596999463940290770920443e-05,1.15910439058326221382658838223011103e-05,8.70316641764559813094875481245627202e-06
HB/can_292,5.26044882133643350960057918968082238e-04,1.40690272154039731149634680891760483e-04,8.12638303210735800611606179350405065e-04
HB/can_445,6.16437565703280448504958134778687479e-04,1.18116504108645555192003962777944484e-04,9.88878963755711170322971578807379550e-05
HB/can_61,1.64961027941198174408170021451751733e-04,2.38156791739132938907197940463031120e-05,1.06865139535655055365045390765338278e-05
HB/can_62,3.39309358017478207138288414217868173e-05,8.72785114307005081600320840119453385e-06,2.59252728739531813255596584310849388e-05
HB/can_634,1.43781260363298524279712758485513321e-04,1.61329060581908070618908070643968719e-05,2.23370540735718687508900727065678858e-05
HB/can_715,2.70031347031907434442680285086471536e-04,1.90049791060700147349142397549162938e-04,4.22662031344321105591829138551547113e-05
HB/can_73,1.34890945801825095708184513052599308e-02,3.56285472967665013694630998115245442e-02,1.76630486644043447732838717398722874e-02
HB/can_838,1.52739466767034662801704595329327957e-04,3.50669527106460463007013243289315106e-05,2.38938166540851647511484582780690514e-05
HB/can_96,1.33069998718819685626763390741190542e-02,2.12252846024313096810645893283112005e-02,1.05485654614003425869871815601790694e-02
HB/dwt_1005,1.20004318260436013409331129265312827e-03,4.83406474071510543125781449731471004e-03,7.10027894446522252213721022887366347e-02
HB/dwt_1007,6.90715303795018636883438184758857117e-04,1.78134041601587410666512081041900235e-04,8.83865679807479714562161465830400396e-04
HB/dwt_1242,5.03285393991853514063203655045197492e-04,1.41862090921909797669780825531198145e-04,2.11501273794310101875649893772502266e-04
HB/dwt_162,4.07891857224249392088270859756613258e-05,5.36307019469025324642395724979730438e-06,1.09754974271818134350733057284594545e-05
HB/dwt_193,2.08140506200860305082710765913991083e-05,7.87664287272381084048751803246185140e-06,2.96844153083865996349956714226488863e-05
HB/dwt_198,4.44794085654522037579751425702403610e-04,1.05347799633040866829132375054613097e-04,5.17769544253716925969069904904674600e-05
HB/dwt_209,4.08511967661835393569066484368151130e-05,1.69561437039439580271182630736339941e-05,1.96708793304523217752033771519750254e-05
HB/dwt_221,8.27349302419633303137910368877768437e-05,3.44595831822214172982398100404709409e-05,2.64355928282948664227035487642039631e-05
HB/dwt_234,4.12058765278571697845081416714990788e-03,4.77999265094073742938210285199471070e-04,5.36783087770692892065007668676337878e-03
HB/dwt_245,8.86536824863197834847567093775606041e-05,2.99793469046948648515850601166084497e-05,1.42543182958702323317930916937514392e-04
HB/dwt_307,6.49827082324330168473255817973868311e-05,3.75551251660779382335774705303793195e-05,1.80954534696398483399143668188334588e-05
HB/dwt_310,4.33849170402074898556366477444023981e-04,5.03233721412435879213745549711937411e-05,2.56271894653096128250850164657644421e-05
HB/dwt_346,5.53003674286118173326560928458067792e-05,7.51444479210246633186496789034881804e-06,1.89029912123329601552519054766922572e-05
HB/dwt_361,1.70086246134855875871806557549594736e-04,2.82441287709798775272284828113429265e-05,1.70563953018114046268880263704669087e-05
HB/dwt_419,8.15375052133166155130812649201443193e-04,1.17180921352848086834992365649848810e-04,3.91610373432973225251302700994376365e-04
HB/dwt_492,3.29394879954283228124837604944252107e-04,3.61429553958371391428751385022821651e-05,7.41195447641475841927184435749222897e-05
HB/dwt_503,6.95659730340099352548560486499988957e-05,6.92404869610467576321352782216019699e-06,8.02036773158450103387317842800854581e-06
HB/dwt_512,8.49443095544429955351024545927846703e-05,3.05447947704205264219917341316008979e-05,5.24863005144059685916462929866748801e-05
HB/dwt_59,4.40746003121027999600255228773230227e-05,8.23944046435760362632716778606308005e-06,1.26261167943872236098397470400556421e-04
HB/dwt_592,1.99318593893182351173432241265317558e-04,7.60949382038499317284934630664955746e-05,6.06880984886962431764475031236787313e-05
HB/dwt_607,5.52442285937129888726006757854491568e-03,6.54045257556745102003503378232210238e-04,1.25816504932892781012818371456785751e-03
HB/dwt_66,6.68901434602503608720410873041384715e-05,8.45801207521561636072553912809780161e-06,1.73606194696118119969334165165437642e-05
HB/dwt_72,1.79395936173872055977233088108554008e-04,2.15317130431428353677734062540772768e-05,3.42975172329914829102604373476800217e-05
HB/dwt_758,3.03648539823597224166006106181238417e-03,5.23132324593929951370671896737238926e-04,1.63626449025569072334485015637136832e-04
HB/dwt_869,4.13010909532627679156711754229110346e-04,1.96156239935787851000367069664096872e-04,5.63376831319330030428003791869387885e-04
HB/dwt_87,2.92968085405409742774312461479907908e-05,2.28053616054187914192169471157771993e-05,8.09498652274339665737405735953752055e-06
HB/dwt_878,4.58729903441525818106261410614822075e-04,3.48786245391049307285528569119754769e-04,2.88536739622621523883152279590652626e-04
HB/dwt_918,4.16958120748776774322936454842669732e-04,1.59250975658748961615953344603688313e-04,1.39124518158679972565870518009430834e-04
HB/dwt_992,2.05692429119113870378839015416221678e-04,5.67964968649130163290599564333560341e-05,3.82005636832485358089683346417192904e-05
HB/eris1176,6.73031897531303750188237647678748231e-04,1.20166280544201816712933040764494585e-03,1.31329836889453582399765020963330396e-02
HB/gr_30_30,1.09219939535352419641720751346638328e-02,1.59562607389431021962887823427610366e-02,8.53939017527053612700392993212246926e-03
HB/jagmesh1,1.41421209527493878001294172371659761e+00,6.39748815147911209200103764955151599e-03,3.46520690910373828170675530428993644e-03
HB/jagmesh2,5.97888690000920572054416281452658535e-04,2.52799119213738804621959769843348892e-04,5.86975065062662767593363029952342855e-04
HB/jagmesh3,1.03082390726453607636905357821854902e-03,1.32364103494906265165941042865657292e-03,1.53902514893576338928849567106195741e-03
HB/jagmesh4,3.41682917509215437738008255585017815e-02,2.68953070209678516617902031614550353e-03,5.29521137722124039551967305717471147e-02
HB/jagmesh5,7.92229747665508350685119435613569215e-03,3.83374557967839729217828030414041051e-03,4.67114761028265446697425214214223804e-03
HB/jagmesh6,2.56886941367246229421993102690130185e-02,1.97270664298468845629815488663252903e-03,5.17346020271146192030959781724458277e-02
HB/jagmesh7,1.28542281700209413481864719618768501e-03,8.11213782833397025971051703054134073e-04,1.17839346875104284554538617804146366e-03
HB/jagmesh8,1.63233844632982542116670747930211157e-03,4.36765126729722319727399747431721633e-04,8.98266274363923534703033356506494403e-04
HB/jagmesh9,7.00678356558699047637181921350348954e-03,1.77884292079765832486815963750030092e-03,5.79931510958761896486801841923843074e-03
HB/lap_25,-Inf,-Inf,-Inf
HB/lshp1009,5.97888690000920572054416281452658535e-04,2.52799119213738804621959769843348892e-04,5.86975065062662767593363029952342855e-04
HB/lshp1270,1.97718723117795285243857892472678878e-03,5.67479877308227135771373857732056105e-04,2.77625614170902984853657578200435607e-02
HB/lshp1561,4.29669405409394061239146926585099766e-03,4.90067926079453288747162099873876949e-04,2.32782013161351046104021001748209662e-02
HB/lshp1882,1.85546239608054114275978729729905729e-03,3.52463412760327804933861880657340004e-04,5.68493333679900825855739883855021699e-04
HB/lshp2233,2.38267876601833771545586928222378863e-03,8.09260066371462993932810337258625416e-04,9.78440993675574187780255664935885400e-03
HB/lshp2614,2.44949030199914480419806247250382206e-03,2.36869626902486666092102793265665390e-03,3.10686172023197599368232422752291868e-02
HB/lshp_265,4.06492210010375812772185600025405195e-04,5.23074426321580816056473307336996227e-05,6.27338003595162978853027032616622695e-05
HB/lshp_406,1.69910898579152699915715474413622150e-04,1.68601438798099722406851582485729942e-04,8.60095173833957018741829363064912276e-05
HB/lshp_577,6.99439599206786687251678906534660923e-04,1.44341840383247552635203171977492400e-04,8.58460887341970590740458868737584758e-04
HB/lshp_778,8.28047418565034434173718257276063307e-04,3.36301996435322867138274429990373454e-04,3.85718190143378797250453813969126950e-04
HB/lund_a,8.23134493783658026701035991956428832e-04,8.32943478669489660931105365509841110e-04,2.08028062718862768048620987775149685e-01
HB/lund_b,6.28848497831911510800684036911754176e-05,4.34469896292339064018355848570902437e-05,7.42228677852635470694098754218037018e-05
HB/nos1,1.92403091866277884470889796130306570e-03,1.39013111701721035995420790285733482e-03,3.87131544037119467286318898643908034e-01
HB/nos2,2.11181057354501265494324535300524630e-02,5.25755116561889658903607049020114110e-02,4.05362468256006316074259200473874570e+00
HB/nos3,7.66509144409081369822840341108457272e-03,2.69730618546646300007066074245578047e-03,3.29956300027830574667475444645596407e-04
HB/nos4,1.60334570505805537596230361601539955e-04,6.84618671856150113192115218521842793e-05,7.08005462293264623950904569037893702e-05
HB/nos5,2.62021809912789216928265193190182532e-04,4.63224817373084103408130678715470191e-04,7.61403350806199321273106946549618298e-04
HB/nos6,1.27002411521068788330888248573789412e-04,1.73408398499199118455194909715786336e-04,3.67136747838176937297198046354011731e-03
HB/nos7,1.20949987851956138787425726630408921e+00,1.02481915600487797069902627054293620e+00,1.32300316797581679622236570220273756e+00
HB/plat362,1.69684688902697548036056197567547020e-04,4.08980891302365676635614359995914801e-05,1.15227734910343275950608323285823122e-04
HB/saylr3,-Inf,-Inf,-Inf
HB/sherman1,-Inf,-Inf,-Inf
JGD_BIBD/bibd_81_2,4.04468573353588597751152145030787852e+00,4.08614493495960544336536014711989441e+00,4.37034804159339041107946007154588433e+00
JGD_SPG/EX1,2.70593285780718692798400922531092325e+00,2.17013113237631543998525561969801146e+00,2.32989653060285893629762494810018476e+00
JGD_SPG/EX2,2.27971335022368615289321605492894438e+00,2.03492364848331633777884035534996865e+00,2.31089590769379675089062457533434068e+00
JGD_Trefethen/Trefethen_150,8.30963356672463206399740363774102962e-04,1.67366422917365085728859552384354692e-04,1.11114136869560799617183204272823498e-04
JGD_Trefethen/Trefethen_20,8.11299770632855692148633251551968247e-06,2.07101777884643685048291892682988304e-06,1.00632909685129827219891753350613790e-06
JGD_Trefethen/Trefethen_200,4.15104084566715995566318734949512723e-04,2.18914691289378124167448021212470529e-04,1.34730406457606823983445039678170502e-04
JGD_Trefethen/Trefethen_200b,4.18252614002225563693467186829319528e-04,2.28041431211695930239833094343469330e-04,8.23917275833792682591813580432845159e-05
JGD_Trefethen/Trefethen_20b,5.87129341929698680669778359982511841e-06,1.93682732886005167034390514800922461e-06,5.21313215826548109584841105250599194e-07
JGD_Trefethen/Trefethen_300,8.71188153033897802331397542976781299e-04,4.13536901475244530544700606781986215e-04,2.08534318509408142952211405174460343e-04
JGD_Trefethen/Trefethen_500,2.59411213224141089548501123756272714e-03,1.36858369975366321400592243563222120e-03,6.70557702294008062531990570755342518e-04
JGD_Trefethen/Trefethen_700,2.88542785052016983807322478799843419e-03,1.08336865831863186648306476350948387e-03,1.66839501330626374810920958626494418e-03
ML_Graph/Binaryalphadigs_10NN,1.50413588517079157066199437954468916e-04,2.26522663433199002614065934799725302e-05,1.40123858459664759697756624613116257e-04
ML_Graph/Ecoli_10NN,1.34105718485550983338943123524642307e-04,5.23259978144612467556524767606030042e-05,1.35347542377921306761789697354976895e-04
ML_Graph/Glass_10NN,4.14555799094635622388359041844300218e-05,5.27698943073616321803187829450180935e-06,7.37848009485190086876265052308827920e-05
ML_Graph/Olivetti_norm_10NN,1.61484113165861005160633543683297762e-03,5.89466539436869436692246765057527954e-04,1.23788505279170201380402804141883872e-03
ML_Graph/Spectro_10NN,1.84218345093591380039484983466410148e-04,4.63178786248578543747031498923783395e-05,4.68320725447876510715986115595507873e-05
ML_Graph/Vehicle_10NN,4.09435576607920689719321866911614683e-04,2.21166116427893189279556793959630232e-04,3.54633096681763327519487011325647587e-04
ML_Graph/YaleA_10NN,2.26827135332608582949992687957373246e-05,7.03180603728609421530276922955972190e-06,1.36640699261670565228492544205428570e-05
ML_Graph/breasttissue_10NN,1.89950212407847772087008490028507855e-05,1.17723092346309379428027604505166081e-05,1.91812973528949122492404599171277427e-05
ML_Graph/cnae9_10NN,4.10514893277932446018843416142141157e-05,1.12080610540760780892009475339513849e-05,1.42278853816404251108695647680149250e-05
ML_Graph/collins_15NN,1.79788389883149731829052048052443980e-04,2.11173687220985872494634632039536219e-05,2.74016027373526638037874022868131325e-05
ML_Graph/dermatology_5NN,2.37943500897938103425982413567429921e-04,2.57191843582469915962225305558575884e-04,5.76716414444125311065116419757826344e-04
ML_Graph/iris_dataset_30NN,1.81361737334617084521390334704797082e-05,2.49912219094074770081709377200769639e-06,4.07662529763705326072791441020275481e-06
ML_Graph/mice_10NN,6.52206464865231942916923838031604299e-04,1.09052663164768850156869976336953974e-04,3.51985441790361195421836580788952075e-04
ML_Graph/micromass_10NN,1.17167517137840996310534816543423533e-04,2.35391291264323098449693636067830398e-05,8.90231455304538368650564228424236183e-05
ML_Graph/umistfacesnorm_10NN,1.01442565730751815432566186703674456e-03,1.97670540640728119426839178657571664e-04,4.40991501131461786397358157485052161e-05
Mycielski/mycielskian5,2.09986931509984282592544600017304656e+00,1.88092488729286730958295862363902262e+00,2.06651627917247520186674670984129033e+00
Mycielski/mycielskian6,1.73956341366014519192316257743240376e+00,2.84547267852752657386902594706253888e+00,2.15424453050538719368198099499649072e+00
Mycielski/mycielskian7,2.65371963444696364787055287706948604e-02,1.41421341135178743456622433321985963e+00,3.36412527334438631071535316259858505e-03
Mycielski/mycielskian8,2.34478276102895838385698213888979675e-04,4.46585860586424076238720504698748489e-05,1.85227457926448964490683136011801713e-03
Mycielski/mycielskian9,3.13252672637917078427043664773506165e-04,1.00475866470403178319826253976681178e-04,1.30415302048426863555463764821345513e-04
Newman/adjnoun,2.53225306829174439404787411634169596e-05,4.55732902332875439586428135970580670e-06,3.65989195049119569541339905924116637e-05
Newman/dolphins,7.24262603516502180536813790140168572e-06,9.58792155193150431350595187768440415e-07,2.72398746142617522141246470096839413e-06
Newman/football,3.27182817873734138601138421968764903e-05,9.78507193062925447497989335322916644e-06,3.89958763993561256728890540147268819e-05
Newman/karate,1.20617048549169105751396352444340390e-05,1.45116641940578722979345643458831996e-06,6.20291513407426136754790321294356594e-06
Newman/lesmis,6.59604252442330548632320102183337988e-06,1.51516374206540425829793583938135621e-06,8.87837138177880899252321233363605663e-06
Newman/netscience,1.45849336977730650984440495867817956e-04,1.48080485221604829949559016464050284e-05,1.23142632916606653778760145849907905e-04
Newman/polbooks,6.92652795471113074196906294907971159e-05,9.44818540523276789722804189168970178e-06,1.36858618622997874175967505556137684e-05
Newman/power,1.88405526802373043625840179230601380e-04,3.40269694592161244071449135043264194e-05,5.89389360300409112927714932313582643e-05
Oberwolfach/LF10,2.03063567405361945921387060154231675e-04,1.97610959807119039815654171564209250e-04,1.28898388287415810788686484982110110e-04
Oberwolfach/LFAT5,1.77764885960141462352925733829322766e-01,5.23337538185294378873218377723275691e-02,6.13156424414214770692157809021919492e-01
Oberwolfach/filter2D,7.89105190433255445547240818617227111e-03,5.75181842623862055699294245869136188e-03,1.50583356988192537633070496236373749e+00
Oberwolfach/rail_1357,5.39891781002499109323079252378191834e-03,5.41565349043636675413470244535434088e-03,5.51915882988629504320017797276670877e-01
Oberwolfach/spiral,-Inf,-Inf,-Inf
Oberwolfach/t2dal_e,-Inf,-Inf,-Inf
PARSEC/Si2,3.36135701715701641849852491030374373e-04,6.58910246996946211227485842765600098e-05,5.65887968975807604341847222596373433e-05
Pajek/Erdos02,1.58942053740513763475168839256069529e-04,2.42145124355850791169692091261514702e-05,4.34120312134474685213920760757241647e-05
Pajek/Erdos971,4.05436812195395767341581749714147395e-05,1.25555856019590157830080470231508530e-05,1.50620139170387932128944157148194664e-05
Pajek/Erdos972,1.18760016378088011633881221681955853e-04,1.77778922788737793127547383464895337e-05,1.84512729092716588685151581706076725e-05
Pajek/Erdos981,7.57523992405194944553494592359967479e-05,1.53636651261226247988648806125032638e-05,4.89656031257156030581038637814737657e-05
Pajek/Erdos982,2.14581431382025786779164932501056878e-04,7.62394034517788581212230464277770105e-05,1.85007356427871809506117703837264502e-05
Pajek/Erdos991,4.46139744469403894731349513893242731e-05,1.78902200484675324903086211716168798e-05,5.05168360579153250593031441088950277e-05
Pajek/Erdos992,1.03872087989665468632375954029020119e-04,4.82122318325727444920431026524921568e-05,4.67042060859484673785621678723887983e-04
Pajek/GD06_theory,2.57293577675341506738149620717827631e+00,2.52341793984888281563233326411103680e+00,2.93637873512152535723915340611405566e+00
Pajek/GD96_c,7.63838667591009108938760835838046973e-05,2.86715720476665219726612245902777358e-05,2.46491624594919060854958398750168184e-04
Pajek/GD97_a,3.21544190718254774434462983755953827e-03,1.24814283957070999968270688483459593e-02,4.33368314364826483164451252014950436e-03
Pajek/GD97_b,4.24862513429295447063208724386903628e-06,1.99523239750256633479074784001216728e-06,1.36988480115457202318584085722804819e-06
Pajek/GD98_c,2.78641552717309060248105671342910539e+00,2.90268322089828731936157283428618153e+00,2.52579530621941711000498164716515396e+00
Pajek/GD99_b,1.40893452132901271390990507900641022e+00,9.54945933155881150046047260335275889e-03,2.72045306292152342189846402513843270e-05
Pajek/Journals,1.16084472863576455436594235054123055e-05,8.45753826071298383170781567593667776e-06,1.64609809331016534989625445415376619e-05
Pajek/Sandi_authors,6.77112122690228163601363551908098810e-05,1.76862500594107489338322063299857719e-05,4.59931869317540832666610233768713274e-04
Pajek/USAir97,6.37690101894413352498744542140759461e-05,1.28269130334686048112791746138713458e-05,2.10953732285953581194460899643384773e-04
Pajek/USpowerGrid,2.85781678787890761512779653015740361e-04,2.58316118073009672300004397207469878e-05,2.32034657784107760536473415014341484e-05
Pajek/yeast,6.86012204631106274536561470999593934e-05,9.76200316566702662949575471048479394e-06,2.03150812364047952540961644521645840e-05
Pothen/mesh1e1,4.54242590812307590708615017362520024e-05,5.76583521760892171032987072984773384e-06,5.56851739502594272658863290467466486e-06
Pothen/mesh1em1,4.69422463703286677756741839949402772e-05,9.80727294117626620607034563329769182e-06,6.94201107468556367527441242681981600e-06
Pothen/mesh1em6,2.10368739772910989590978448647536779e-04,9.08801619080221304645838296370231603e-05,2.08789811169682862214610690424448279e-04
Pothen/mesh2e1,6.90043432821097496541217516438380115e-02,2.94324078810946798493688147047905052e-03,4.74088957674214727560695351436801101e-02
Pothen/mesh2em5,5.46908130971024051613597406198472862e-05,1.22301639904826973779916176360211168e-05,1.04528925832540409688449113018069980e-04
Pothen/mesh3e1,1.04511598696259716428663201554335429e-01,6.14057708350186619112005050395148474e-02,3.89537260795769871511101866327953120e-01
Pothen/mesh3em5,-Inf,-Inf,-Inf
Pothen/sphere2,3.16227791994485099119022440328156779e+00,3.16228873236352573122901151462075076e+00,3.16227291553366866108289200792597923e+00
Pothen/sphere3,1.08307710453807079936997584505602399e+00,9.26215198409778508889381232181587531e-01,8.84037381171998399583801649966104021e-01
Rajat/rajat02,8.22516372455135299047751843599716143e-05,7.05845153005570506312586239015591995e-06,1.09718165570714189482795828554229843e-05
Schenk_IBMNA/c-18,4.10256738751886663647604126976045330e-05,1.32321006572583540662412416763579434e-05,3.39874681561808254400115452742011728e-05
VDOL/dynamicSoaringProblem_1,4.41554459859408842872440690424680315e-03,4.07661145376984474866714282985679258e-03,4.29218066857087936011061862217069941e-02
VDOL/dynamicSoaringProblem_2,1.95854428928017410063456658978333414e-05,4.06663696644596273969329908814590118e-06,5.25831288227447245929919220106031982e-06
VDOL/freeFlyingRobot_1,7.28092843314956983959982394042989669e-04,3.43181240256937272131323757579208623e-04,3.54970843761847019301977175440007513e-01
VDOL/freeFlyingRobot_2,9.52078163308729905153906789760039571e-05,6.61317534758089004451177567277556401e-05,4.94348538219905669413792660068276547e-03
VDOL/freeFlyingRobot_3,1.58063651975537737157050014752080644e-04,2.47830200705401502183149892262945554e-05,5.00176615207625584485608249992413046e-03
VDOL/freeFlyingRobot_4,9.99898782041800654534440824761163914e-06,1.86011974814552410539253066075152338e-05,1.62311306588180859995049911578262964e-04
VDOL/goddardRocketProblem_1,9.85680968025598123575818096626848927e-02,2.56417403990824704464392596023587339e-03,2.58308004956798937758386471211147742e-03
VDOL/goddardRocketProblem_2,6.34210746356226433127089300171881910e-04,6.78796488162166449578952592921735008e-04,2.64341677133392234021675461892458069e-04
VDOL/hangGlider_1,Inf,8.67721131198190679648031723572225125e-06,Inf
VDOL/hangGlider_2,Inf,3.22602814902356448021983529936980322e-05,Inf
VDOL/lowThrust_1,1.98325593039089156169191863821032937e-03,6.19826156618252132175893488026343744e-04,8.09713435316087365838997812168090966e-04
VDOL/orbitRaising_1,1.29862715703435387248976249203886872e-04,3.82922309834615621589364132887677094e-06,2.32826601523715294705549530223825295e-04
VDOL/orbitRaising_2,2.66457192061897161784742338428687332e-04,5.56000302382541448405463530293813556e-05,2.04536336087908433041350291458731163e-04
VDOL/orbitRaising_3,5.34572050905557085533430654334705287e-05,4.21589026126648299554677140382373567e-05,1.46926875936503874276781959643131620e-04
VDOL/orbitRaising_4,4.33663724550559554943063908053777209e-04,8.29291403586803151482749626573209207e-05,7.62842884902670434243397627945580133e-05
VDOL/reorientation_1,1.52538767950579350788105365595926966e-05,1.14425954631134829886155337727005068e-05,2.86337616125544871329886231709433866e-03
VDOL/reorientation_2,1.05372136850602944316266664761539221e-04,1.13557693898406285158360826108176057e-04,2.97295182749075463979014870805839773e-04
VDOL/spaceShuttleEntry_1,3.05837821232578422906751196755656019e-03,2.70278938364481123041465837256655487e-03,1.15233729139159130674281656876315105e-02
VDOL/spaceStation_1,1.79387810296965528886317493997816290e-05,3.54088722029789281056245400068063739e-06,1.05766601050860980969733087508870097e-04
VDOL/spaceStation_10,3.15721629542920756640037835075394995e-04,9.88056874052297940182012903431569685e-05,9.95354953642325500056219078509931728e-05
VDOL/spaceStation_11,2.71093090062664542584981178212161098e-03,2.24699643990813144424606605138021447e-03,1.30389126897937092913745539432406531e-03
VDOL/spaceStation_12,1.08599334315893027350281346640133523e-03,2.89425093876039453199937238566865767e-04,6.53502599656762676230222006864041618e-04
VDOL/spaceStation_2,1.48948541178293671510006658619245461e-04,2.90567653211025361393067279407361297e-05,3.91596162075670954426854155609531764e-05
VDOL/spaceStation_3,2.10056841913965493050111086833295307e-04,3.70010605546104955847094525873030055e-05,5.39117961669194433141711560691135025e-05
VDOL/spaceStation_4,4.17477199047402005106852129747373188e-04,1.24437813222790139913987950578439237e-04,1.77767190924077910991317576006703639e-04
VDOL/spaceStation_5,6.19072022171605947080778064719134685e-04,3.64619086743415182234885887435681116e-04,1.84061309991970041142071551256382093e-04
VDOL/spaceStation_6,4.74934022264315929198544681645820148e-04,8.13413847864080146538722413482849008e-05,1.85673343079805103719665635061986751e-04
VDOL/spaceStation_7,3.09590115849016854446661254875906234e-04,5.11609047476540103304906839444041457e-04,2.63989310502443605494491949473491349e-04
VDOL/spaceStation_8,5.63505143335249398505004752895476264e-04,5.45541133655656382633406979892225136e-05,6.93130962487417896071510824503233874e-05
VDOL/spaceStation_9,1.71730842781266061823379493927035632e-04,2.25985102705299692579457172374358408e-04,8.65070228176300925749217848133099551e-05
VDOL/tumorAntiAngiogenesis_1,1.64838007202706314927782243594564465e-04,3.44044731829058348480165783009728385e-05,1.20246162541442361305762855687681982e-05
VDOL/tumorAntiAngiogenesis_2,1.19480953310795892309293697267133683e-05,1.36509065829205857471839120975125613e-05,1.26049574833579737403729140458110968e-05
VDOL/tumorAntiAngiogenesis_3,2.37753658081374026964610169187776983e-05,4.30250153727590753917852540531915524e-06,8.29810031014667052882574935132376533e-05
VDOL/tumorAntiAngiogenesis_4,9.77428245026830846362997931530155318e-06,1.21633044579880570189535977345518345e-05,2.32922814288168652242883063772553823e-02
VDOL/tumorAntiAngiogenesis_5,5.25369847408874339883283016956013007e-06,8.07588213262997440081546249775323818e-06,1.80152670616918883401821242113776152e-03
VDOL/tumorAntiAngiogenesis_6,1.33787098545453390449265430947498751e-05,3.67050940307353004212396264445558466e-05,4.74144743489276137630769115788591175e-02
VDOL/tumorAntiAngiogenesis_7,5.30962767193435213077439611885329402e-06,9.16549757895682813645706779148408918e-06,2.60914060002713062410785173026024521e-03
VDOL/tumorAntiAngiogenesis_8,8.75309162027897608942977105045133785e-06,3.87705858019754723399378563413418615e-05,1.46710849042804667315575806294685003e-02


==> data/eigen_general_32/eigenvectors_absolute_error.sorted.csv <==
percent,Float32,LinearTakum32,Posit32
0.0,4.248625134292954e-6,4.414060604403368e-7,5.213132158265482e-7
0.0033222591362126247,4.3144826090331426e-6,9.587921551931505e-7,1.0063290968512983e-6
0.006644518272425249,5.253698474088743e-6,1.4511664194057873e-6,1.3698848011545721e-6
0.009966777408637873,5.309627671934352e-6,1.5151637420654042e-6,1.7853325250090266e-6
0.013289036544850499,5.871293419296987e-6,1.9368273288600517e-6,2.0594708518759195e-6
0.016611295681063124,6.596042524423305e-6,1.9952323975025663e-6,2.277465164112426e-6
0.019933554817275746,7.242626035165022e-6,2.0710177788464367e-6,2.4310360096583214e-6
0.023255813953488372,7.463505405588353e-6,2.2954109216737675e-6,2.723987461426175e-6
0.026578073089700997,8.112997706328557e-6,2.420816371805792e-6,2.9452167371774744e-6
0.029900332225913623,8.753091620278976e-6,2.4991221909407476e-6,3.9856061475843206e-6
0.03322259136212625,9.585527782778882e-6,2.701212086213519e-6,4.016303104315197e-6
0.036544850498338874,9.774282450268308e-6,2.9415322105585702e-6,4.076625297637053e-6
0.03986710963455149,9.998987820418006e-6,3.5408872202978927e-6,5.1337112576777154e-6
0.04318936877076412,1.1608447286357646e-5,3.829223098346156e-6,5.258312882274473e-6
0.046511627906976744,1.194809533107959e-5,4.066636966445963e-6,5.568517395025943e-6
0.04983388704318937,1.206170485491691e-5,4.302501537275907e-6,6.2029151340742615e-6
0.053156146179401995,1.27729804561295e-5,4.557329023328754e-6,6.501846259277586e-6
0.05647840531561462,1.337870985454534e-5,5.2769894307361636e-6,6.942011074685564e-6
0.059800664451827246,1.400366670603581e-5,5.3630701946902535e-6,7.42999277673461e-6
0.06312292358803986,1.4910156020114278e-5,5.653242376371967e-6,7.584838337255174e-6
0.0664451827242525,1.5253876795057936e-5,5.765835217608922e-6,8.020367731584501e-6
0.06976744186046512,1.793878102969655e-5,6.321065279533461e-6,8.094986522743396e-6
0.07308970099667775,1.813617373346171e-5,6.924048696104676e-6,8.703166417645599e-6
0.07641196013289037,1.8995021240784776e-5,7.031806037286095e-6,8.878371381778809e-6
0.07973421926910298,1.958544289280174e-5,7.058451530055705e-6,1.0686513953565505e-5
0.08305647840531562,2.035682601088293e-5,7.514444792102467e-6,1.0971816557071419e-5
0.08637873754152824,2.0814050620086032e-5,7.87664287272381e-6,1.0975497427181814e-5
0.08970099667774087,2.268271353326086e-5,8.075882132629975e-6,1.2024616254144237e-5
0.09302325581395349,2.37753658081374e-5,8.239440464357604e-6,1.2228590699868761e-5
0.09634551495016612,2.5322530682917443e-5,8.429617463240585e-6,1.2604957483357974e-5
0.09966777408637874,2.9296808540540976e-5,8.457538260712984e-6,1.3370020326911662e-5
0.10299003322259136,3.154137667570949e-5,8.458012075215616e-6,1.3664069926167057e-5
0.10631229235880399,3.271828178737341e-5,8.677211311981907e-6,1.3685861862299787e-5
0.10963455149501661,3.393093580174782e-5,8.72785114307005e-6,1.4227885381640426e-5
0.11295681063122924,3.458231797142858e-5,9.165497578956829e-6,1.4995450247682922e-5
0.11627906976744186,3.734054829915176e-5,9.448185405232767e-6,1.5062013917038794e-5
0.11960132890365449,3.8146644380900205e-5,9.762003165667026e-6,1.5182386400059284e-5
0.12292358803986711,4.0543681219539574e-5,9.785071930629254e-6,1.607241578216236e-5
0.12624584717607973,4.078918572242494e-5,9.807272941176267e-6,1.6460980933101655e-5
0.12956810631229235,4.085119676618354e-5,9.830944015654134e-6,1.7056395301811403e-5
0.132890365448505,4.097278553121468e-5,1.0222110017423794e-5,1.7360619469611813e-5
0.1362126245847176,4.102567387518866e-5,1.0517183616479905e-5,1.8095453469639848e-5
0.13953488372093023,4.105148932779325e-5,1.0576320092578625e-5,1.845127290927166e-5
0.14285714285714285,4.1455579909463564e-5,1.0651774157138448e-5,1.850073564278718e-5
0.1461794019933555,4.3982833664773445e-5,1.1208061054076078e-5,1.890299121233296e-5
0.14950166112956811,4.40746003121028e-5,1.1359406221013278e-5,1.9181297352894913e-5
0.15282392026578073,4.461397444694039e-5,1.1411094763675642e-5,1.967087933045232e-5
0.15614617940199335,4.5123977713525987e-5,1.1442595463113483e-5,2.0315081236404794e-5
0.15946843853820597,4.542425908123076e-5,1.1591043905832622e-5,2.233705407357187e-5
0.16279069767441862,4.6322889270721176e-5,1.1772309234630937e-5,2.263465257148589e-5
0.16611295681063123,4.6942246370328664e-5,1.1963323302416552e-5,2.3203465778410776e-5
0.16943521594684385,5.1183739395384615e-5,1.2163304457988057e-5,2.334945777878642e-5
0.17275747508305647,5.345720509055571e-5,1.2230163990482697e-5,2.3893816654085166e-5
0.1760797342192691,5.4690813097102404e-5,1.2428811179312181e-5,2.4668366953197478e-5
0.17940199335548174,5.530036742861182e-5,1.2555585601959015e-5,2.4962959898978313e-5
0.18272425249169436,5.534746929804315e-5,1.2642673675338933e-5,2.5627189465309612e-5
0.18604651162790697,5.862797573405499e-5,1.2826913033468604e-5,2.592527287395318e-5
0.1893687707641196,6.288484978319115e-5,1.3232100657258354e-5,2.6435592828294867e-5
0.19269102990033224,6.376901018944134e-5,1.3534611456632637e-5,2.7204530629215236e-5
0.19601328903654486,6.498270823243302e-5,1.3650906582920586e-5,2.7401602737352664e-5
0.19933554817275748,6.689014346025036e-5,1.4808048522160483e-5,2.747950077079672e-5
0.2026578073089701,6.771121226902281e-5,1.515097061992122e-5,2.96844153083866e-5
0.2059800664451827,6.860122046311063e-5,1.5363665126122624e-5,2.988416950492787e-5
0.20930232558139536,6.926527954711131e-5,1.5416014393969028e-5,3.167956091498493e-5
0.21262458471760798,6.956597303400994e-5,1.5443271317016388e-5,3.391175814630218e-5
0.2159468438538206,7.017121888445073e-5,1.6132906058190807e-5,3.3987468156180826e-5
0.21926910299003322,7.129568039758813e-5,1.6555055112856925e-5,3.4297517232991484e-5
0.22259136212624583,7.487786521468281e-5,1.695614370394396e-5,3.512818399461286e-5
0.22591362126245848,7.57523992405195e-5,1.768625005941075e-5,3.6598919504911954e-5
0.2292358803986711,7.638386675910091e-5,1.777789227887378e-5,3.8200563683248536e-5
0.23255813953488372,8.046356770169988e-5,1.7890220048467532e-5,3.8995876399356124e-5
0.23588039867109634,8.225163724551353e-5,1.860119748145524e-5,3.91596162075671e-5
0.23920265780730898,8.273493024196333e-5,2.1003079441160097e-5,4.226620313443211e-5
0.2425249169435216,8.4944309554443e-5,2.1117368722098587e-5,4.2478628790619496e-5
0.24584717607973422,8.750303926740227e-5,2.1531713043142835e-5,4.3412031213447466e-5
0.24916943521594684,8.865368248631978e-5,2.157570966022479e-5,4.407261206740838e-5
0.25249169435215946,9.520781633087299e-5,2.26522663433199e-5,4.4099150113146176e-5
0.2558139534883721,9.87797571814597e-5,2.280536160541879e-5,4.683207254478765e-5
0.2591362126245847,0.00010387208798966546,2.353912912643231e-5,4.882551865121903e-5
0.26245847176079734,0.00010490299561749338,2.3815679173913295e-5,4.8965603125715606e-5
0.26578073089701,0.00010537213685060295,2.421451243558508e-5,5.0516836057915325e-5
0.2691029900332226,0.00010963411322329997,2.478302007054015e-5,5.1776954425371696e-5
0.2724252491694352,0.00011149796462619978,2.5831611807300968e-5,5.240630632094786e-5
0.2757475083056478,0.00011321499155455627,2.684767623302898e-5,5.248630051440597e-5
0.27906976744186046,0.000117167517137841,2.8244128770979878e-5,5.391179616691944e-5
0.2823920265780731,0.00011876001637808801,2.8671572047666523e-5,5.658879689758076e-5
0.2857142857142857,0.00011998319582122316,2.889441997704495e-5,5.893893603004091e-5
0.28903654485049834,0.00012574941552296204,2.9056765321102537e-5,6.068809848869624e-5
0.292358803986711,0.0001270024115210688,2.959829732731138e-5,6.27338003595163e-5
0.2956810631229236,0.00012986271570343538,2.9979346904694866e-5,6.854075931038383e-5
0.29900332225913623,0.00013410571848555098,3.054479477042053e-5,6.931309624874178e-5
0.3023255813953488,0.00014378126036329852,3.226028149023565e-5,7.080054622932646e-5
0.30564784053156147,0.00014584933697773066,3.402696945921613e-5,7.378480094851901e-5
0.3089700996677741,0.0001481163722688634,3.440447318290583e-5,7.411954476414758e-5
0.3122923588039867,0.00014850884088408328,3.445958318222142e-5,7.422286778526355e-5
0.31561461794019935,0.00014894854117829368,3.5066952710646044e-5,7.628428849026704e-5
0.31893687707641194,0.00015041358851707916,3.536547934919882e-5,8.239172758337926e-5
0.3222591362126246,0.00015273946676703465,3.614295539583714e-5,8.29810031014667e-5
0.32558139534883723,0.00015348210668745976,3.67050940307353e-5,8.60095173833957e-5
0.3289036544850498,0.000156105391879482,3.6895482722429546e-5,8.650702281763009e-5
0.33222591362126247,0.00015806365197553775,3.7001060554610493e-5,8.902314553045384e-5
0.33554817275747506,0.00015894205374051377,3.755512516607794e-5,9.175803219220382e-5
0.3388704318936877,0.00016033457050580553,3.821806360875259e-5,9.888789637557112e-5
0.34219269102990035,0.0001648380072027063,3.8770585801975474e-5,9.953549536423255e-5
0.34551495016611294,0.00016496102794119816,4.0898089130236564e-5,0.0001045289258325404
0.3488372093023256,0.00016968468890269755,4.215890261266483e-5,0.00010576660105086098
0.3521594684385382,0.0001699108985791527,4.340640536864388e-5,0.0001111141368695608
0.3554817275747508,0.0001700862461348559,4.3446989629233904e-5,0.00011522773491034327
0.3588039867109635,0.00017173084278126606,4.465858605864241e-5,0.00012314263291660665
0.36212624584717606,0.00017939593617387207,4.5794969930901115e-5,0.00012626116794387223
0.3654485049833887,0.00017978838988314973,4.631787862485786e-5,0.00012889838828741582
0.3687707641196013,0.0001842183450935914,4.8212231832572743e-5,0.00013041530204842687
0.37209302325581395,0.00018840552680237304,5.032337214124359e-5,0.00013108092412348273
0.3754152823920266,0.00019931859389318236,5.2307442632158085e-5,0.00013473040645760684
0.3787375415282392,0.00020306356740536194,5.232599781446125e-5,0.00013534754237792132
0.38205980066445183,0.00020569242911911388,5.455411336556564e-5,0.00013912451815867996
0.3853820598006645,0.00020669565492068738,5.5600030238254144e-5,0.00014012385845966476
0.38870431893687707,0.0002100568419139655,5.679649686491301e-5,0.00014254318295870233
0.3920265780730897,0.00021036873977291098,6.589102469969462e-5,0.0001439565588430432
0.3953488372093023,0.0002145814313820258,6.613175347580891e-5,0.00014692687593650388
0.39867109634551495,0.00023200482705630466,6.846186718561502e-5,0.00016231130658818087
0.4019933554817276,0.00023447827610289585,7.403873157260012e-5,0.00016362644902556908
0.4053156146179402,0.0002379435008979381,7.609493820384993e-5,0.00017663220347321627
0.40863787375415284,0.0002478687716119655,7.623940345177886e-5,0.0001777671909240779
0.4119601328903654,0.0002620218099127892,8.134138478640801e-5,0.00018406130999197004
0.4152823920265781,0.00026645719206189715,8.292914035868032e-5,0.0001856733430798051
0.4186046511627907,0.00027003134703190745,9.088016190802213e-5,0.0001868417214199115
0.4219269102990033,0.0002857816787878908,9.850298235814821e-5,0.00019119969776773096
0.42524916943521596,0.000297955811696135,9.88056874052298e-5,0.00020453633608790843
0.42857142857142855,0.00030959011584901684,0.00010047586647040317,0.0002056917489629136
0.4318936877076412,0.0003132526726379171,0.00010534779963304087,0.00020853431850940813
0.43521594684385384,0.00031333131480713796,0.00010905266316476885,0.00020878981116968285
0.43853820598006643,0.00031572162954292076,0.0001093725675993472,0.00021095373228595358
0.4418604651162791,0.00032336923430037316,0.00011165519876801375,0.0002115012737943101
0.44518272425249167,0.00032894444479082,0.00011355769389840629,0.0002328266015237153
0.4485049833887043,0.0003293948799542832,0.00011718092135284809,0.0002464916245949191
0.45182724252491696,0.00033613570171570165,0.00011811650410864555,0.0002639893105024436
0.45514950166112955,0.0004064922100103758,0.00012443781322279013,0.00026434167713339224
0.4584717607973422,0.0004094355766079207,0.00012699398637247686,0.00028853673962262155
0.46179401993355484,0.00041301090953262766,0.00014069027215403974,0.00029729518274907547
0.46511627906976744,0.0004147068343833415,0.0001418620909219098,0.00030132794172118806
0.4684385382059801,0.000415104084566716,0.00014434184038324756,0.0003062775086363984
0.4717607973421927,0.00041589014874806967,0.00015472232743887627,0.00030850245054409796
0.4750830564784053,0.0004169581207487768,0.00015925097565874896,0.0003273442862148043
0.47840531561461797,0.000417477199047402,0.0001647766665260114,0.00032995630002783055
0.48172757475083056,0.00041825261400222556,0.0001673664229173651,0.000342454941044006
0.4850498338870432,0.00043366372455055956,0.0001686014387980997,0.0003519854417903612
0.4883720930232558,0.0004338491704020749,0.0001734083984991991,0.0003546330966817633
0.49169435215946844,0.00044479408565452203,0.00017813404160158742,0.00038463338941808404
0.4950166112956811,0.0004587299034415258,0.00019004979106070015,0.0003857181901433788
0.4983388704318937,0.0004749340222643159,0.00019279913721945879,0.0003916103734329732
0.5016611295681063,0.0005032853939918535,0.00019615623993578786,0.0004599318693175408
0.5049833887043189,0.0005260448821336434,0.00019761095980711904,0.0004670420608594847
0.5083056478405316,0.0005635051433352494,0.00019767054064072812,0.0004862726180566665
0.5116279069767442,0.0005978886900009205,0.00021884271471584672,0.00056337683131933
0.5149501661129569,0.0005978886900009205,0.00021891469128937813,0.0005684933336799009
0.5182724252491694,0.0006164375657032804,0.0002211661164278932,0.0005767164144441253
0.521594684385382,0.0006190720221716059,0.0002234484635012551,0.0005869750650626627
0.5249169435215947,0.0006342107463562265,0.0002259851027052997,0.0005869750650626627
0.5282392026578073,0.0006522064648652319,0.00022804143121169594,0.0006033377892935714
0.53156146179402,0.0006639288721434162,0.0002527991192137388,0.0006535025996567626
0.5348837209302325,0.0006730318975313038,0.0002527991192137388,0.0006705577022940081
0.5382059800664452,0.0006907153037950186,0.0002571918435824699,0.0007614033508061993
0.5415282392026578,0.0006994395992067867,0.00028942509387603943,0.0008097134353160873
0.5448504983388704,0.0007067222792461539,0.00032904951851258664,0.0008126383032107358
0.5481727574750831,0.000728092843314957,0.0003363019964353229,0.0008514936982913074
0.5514950166112956,0.0008153750521331662,0.00034318124025693725,0.0008584608873419706
0.5548172757475083,0.0008231344937836581,0.0003487862453910493,0.0008838656798074797
0.5581395348837209,0.0008280474185650345,0.0003513148609737496,0.0008982662743639235
0.5614617940199336,0.0008309633566724633,0.00035224388999575534,0.0010637390901477109
0.5647840531561462,0.0008711881530338978,0.0003524634127603278,0.0011783934687510428
0.5681063122923588,0.0009147075626123148,0.0003646190867434152,0.001237885052791702
0.5714285714285714,0.0009638080647200543,0.00036774023687843074,0.0012581650493289278
0.574750830564784,0.001014425657307518,0.00040574926607756846,0.0013038912689793708
0.5780730897009967,0.001030823907264536,0.00041353690147524454,0.0015390251489357633
0.5813953488372093,0.0010766882352260794,0.00043082163462092153,0.0016082896426170272
0.584717607973422,0.0010818498531624554,0.0004367651267297223,0.0016683950133062637
0.5880398671096345,0.0010859933431589302,0.00046322481737308413,0.0018015267061691888
0.5913621262458472,0.0011965714385595717,0.00047799926509407376,0.0018339466213039553
0.5946843853820598,0.00120004318260436,0.0004900679260794533,0.0018522745792644896
0.5980066445182725,0.001285422817002094,0.0005116090474765401,0.002034801804075754
0.6013289036544851,0.001333682378917224,0.0005231323245939299,0.002321497011374226
0.6046511627906976,0.0014138381110878884,0.0005674798773082271,0.0023830850915138838
0.6079734219269103,0.0014753761519292856,0.0005894665394368694,0.0025830800495679892
0.6112956810631229,0.001528648675368179,0.0006044318594549815,0.0026091406000271307
0.6146179401993356,0.0015418210141108987,0.0006198261566182521,0.0028633761612554486
0.6179401993355482,0.0016148411316586101,0.0006386886685204624,0.0029047521644589855
0.6212624584717608,0.0016323384463298254,0.0006540452575567452,0.0029144160742109746
0.6245847176079734,0.0018444494356559171,0.0006787964881621665,0.003364125273344386
0.627906976744186,0.0018554623960805412,0.0006896745194296793,0.0034652069091037382
0.6312292358803987,0.0019240309186627788,0.0007061634068254302,0.0035916607112918618
0.6345514950166113,0.0019670171666642754,0.0007492055628913664,0.0036713674783817696
0.6378737541528239,0.0019771872311779527,0.0007671120026784681,0.004333683143648265
0.6411960132890365,0.0019832559303908917,0.000809260066371463,0.004671147610282655
0.6445182724252492,0.0022438617710428773,0.000811213782833397,0.004887949268927166
0.6478405315614618,0.002324207259905152,0.00081184574919084,0.004943485382199056
0.6511627906976745,0.002382678766018338,0.0008297661491536453,0.005001766152076256
0.654485049833887,0.002449490301999145,0.0008329434786694896,0.0053678308777069285
0.6578073089700996,0.002594112132241411,0.0009402925302433983,0.005799315109587619
0.6611295681063123,0.0026887737619879274,0.0009658350862131743,0.005883866926021383
0.6644518272425249,0.0027109309006266456,0.001083368658318632,0.007244403992296029
0.6677740863787376,0.0027916101133619686,0.001134293885313889,0.007705384127593656
0.6710963455149501,0.00288542785052017,0.0012016628054420182,0.008539390175270537
0.6744186046511628,0.003036485398235972,0.0012519473446765282,0.009784409936755742
0.6777408637873754,0.003058378212325784,0.0013236410349490627,0.010548565461400343
0.6810631229235881,0.0032154419071825477,0.001328585451167842,0.010618708358076604
0.6843853820598007,0.003280397452860638,0.0013685836997536633,0.011109360978279683
0.6877076411960132,0.003508509773935403,0.0013901311170172103,0.011523372913915914
0.6910299003322259,0.003694200188825266,0.0014682417726965536,0.013132983688945358
0.6943521594684385,0.004120587652785717,0.0017544254037732102,0.01379395746076012
0.6976744186046512,0.004186132123917404,0.0017788429207976583,0.014671084904280467
0.7009966777408638,0.004292106714779452,0.0019727066429846883,0.017663048664404345
0.7043189368770764,0.0042966940540939405,0.0020478724226299636,0.01925659631541909
0.707641196013289,0.004399104383465453,0.0021205733921828974,0.023278201316135106
0.7109634551495017,0.004415544598594089,0.0022469964399081314,0.023292281428816865
0.7142857142857143,0.004894955368105277,0.0023686962690248666,0.024682898064071392
0.717607973421927,0.004995272169991129,0.0024090399924967935,0.027762561417090298
0.7209302325581395,0.005398917810024991,0.002564174039908247,0.02957261429869322
0.7242524916943521,0.005480745559995291,0.0026026766247276402,0.03106861720231976
0.7275747508305648,0.005480745559995291,0.002689530702096785,0.032151858509198675
0.7308970099667774,0.005524422859371299,0.002697306185466463,0.042921806685708795
0.7342192691029901,0.006784556548702216,0.0027027893836448114,0.04628167020326964
0.7375415282392026,0.00700678356558699,0.002943240788109468,0.04740889576742147
0.7408637873754153,0.007304546137888705,0.0033500951393042747,0.047414474348927614
0.7441860465116279,0.007665091444090813,0.0038337455796783972,0.05173460202711462
0.7475083056478405,0.007891051904332555,0.0040766114537698446,0.05295211377221241
0.7508305647840532,0.007922297476655083,0.00429958559806974,0.054907693395222786
0.7541528239202658,0.010460575641119269,0.0048340647407151055,0.06053108938921967
0.7574750830564784,0.01074495890276263,0.005415653490436367,0.06793374888094648
0.760797342192691,0.010921993953535242,0.0057518184262386205,0.07100278944465223
0.7641196013289037,0.010999574125735555,0.006397488151479112,0.07374406519180488
0.7674418604651163,0.01330699987188197,0.006667903718431215,0.07860948703815691
0.770764119601329,0.01348909458018251,0.008408264874367851,0.07997616430230921
0.7740863787375415,0.01861366354785261,0.00941749516941157,0.1262941644635311
0.7774086378737541,0.021118105735450126,0.00941749516941157,0.14380080417633162
0.7807308970099668,0.021890277999282413,0.009549459331558811,0.14859501128627906
0.7840531561461794,0.022737236749329023,0.009588869097432815,0.15772789878735743
0.7873754152823921,0.025688694136724623,0.010353093363335628,0.20802806271886276
0.7906976744186046,0.026537196344469636,0.0124814283957071,0.2913133460890941
0.7940199335548173,0.027264929345274753,0.013009487361861477,0.354970843761847
0.7973421926910299,0.031651969067029224,0.015500209410827524,0.38713154403711947
0.8006644518272426,0.034168291750921544,0.0159562607389431,0.3895372607957699
0.8039867109634552,0.039588739865976684,0.02122528460243131,0.40489593928973727
0.8073089700996677,0.05882670711999087,0.03159419476391051,0.5519158829886295
0.8106312292358804,0.06882343082242295,0.03290598835010347,0.5669266090281679
0.813953488372093,0.06900434328210975,0.035628547296766504,0.6131564244142148
0.8172757475083057,0.08779267327538492,0.04844982676091249,0.6208321325052147
0.8205980066445183,0.09856809680255982,0.052333753818529435,0.6258325908675398
0.8239202657807309,0.10217191169396123,0.05257551165618896,0.8198004702256997
0.8272425249169435,0.10451159869625971,0.061405770835018664,0.8840373811719984
0.8305647840531561,0.17776488596014145,0.06729609555969282,0.9349867229747296
0.8338870431893688,0.3026597938879747,0.08857610955560816,0.9448755505983094
0.8372093023255814,0.3328200660284734,0.24882208305034573,1.0007820119705937
0.840531561461794,0.5456464316284031,0.3654226779337967,1.1773475837777316
0.8438538205980066,0.9395489168977703,0.5020096767229687,1.1945485140972436
0.8471760797342193,1.0419480617425496,0.5637827888523599,1.2556780083769352
0.8504983388704319,1.0830771045380707,0.5921311911371901,1.2556780083769352
0.8538205980066446,1.194512170517884,0.6564262678657501,1.3230031679758167
0.8571428571428571,1.2094998785195614,0.911047945050841,1.3956927436610242
0.8604651162790697,1.240880562756379,0.9262151984097785,1.4931726477733869
0.8637873754152824,1.3367942854043622,0.9376406937012637,1.5058335698819254
0.867109634551495,1.4089345213290128,0.9706315587125893,1.594314346347242
0.8704318936877077,1.4142120952749389,1.024819156004878,1.6300063096018156
0.8737541528239202,1.6014904827059266,1.189009349114991,1.7045830403835782
0.8770764119601329,1.6064209861676022,1.3514151466340838,2.065004058701241
0.8803986710963455,1.6071694061484743,1.4142134113517875,2.0665162791724754
0.8837209302325582,1.6791513093709765,1.454182645774585,2.154244530505387
0.8870431893687708,1.7395634136601452,1.5046949156439111,2.180340993837452
0.8903654485049833,1.8850741580396029,1.5095196979564716,2.310895907693797
0.893687707641196,2.0998693150998426,1.5719337329553789,2.3298965306028587
0.8970099667774086,2.1121667302021785,1.860055165186301,2.387945538600173
0.9003322259136213,2.279713350223686,1.8809248872928672,2.3936748133028787
0.9036544850498339,2.4310427489071107,2.0349236484833164,2.446913516150272
0.9069767441860465,2.449353565223141,2.1634223342275245,2.477035719325276
0.9102990033222591,2.549960519533231,2.1701311323763153,2.508370918643322
0.9136212624584718,2.572935776753415,2.2191011158487455,2.525795306219417
0.9169435215946844,2.6429321558133374,2.3305984648823994,2.5898339412310163
0.920265780730897,2.705932857807187,2.4574543489744296,2.6131737391453593
0.9235880398671097,2.75243204184634,2.523417939848883,2.63311710295216
0.9269102990033222,2.786415527173091,2.7195559397050997,2.9363787351215254
0.9302325581395349,2.820348610860163,2.739474994222348,3.1622729155336686
0.9335548172757475,2.830093707570118,2.787524058633713,3.1650089244002704
0.9368770764119602,3.091460779660824,2.8310599461366714,3.222007723147445
0.9401993355481728,3.162277919944851,2.8454726785275266,3.5286382263879554
0.9435215946843853,3.3600277538426417,2.9026832208982873,3.576840857540735
0.946843853820598,3.5795988443301128,3.1622887323635256,3.7793520352649637
0.9501661129568106,3.6944896448701665,3.437377785643353,3.8307833057859124
0.9534883720930233,3.8263690672513135,3.5194119824852184,3.9820955883555906
0.9568106312292359,3.8376967384545773,3.8652504155073664,3.996943246078078
0.9601328903654485,3.9930374934032167,3.911343514922386,4.053624682560063
0.9634551495016611,4.044685733535886,3.9164306867661085,4.195809012625738
0.9667774086378738,4.190417033800173,4.086144934959606,4.370348041593391
0.9700996677740864,100.0,4.101188195881384,100.0
0.973421926910299,100.0,4.254412797532704,100.0
0.9767441860465116,100.0,100.0,100.0
0.9800664451827242,100.0,100.0,100.0
0.9833887043189369,100.0,100.0,100.0
0.9867109634551495,100.0,100.0,100.0
0.9900332225913622,100.0,100.0,100.0
0.9933554817275747,100.0,100.0,100.0
0.9966777408637874,1000.0,100.0,1000.0
1.0,1000.0,100.0,1000.0


==> data/eigen_general_32/eigenvectors_logarithmic_relative_error.csv <==
matrix\type,Float32,LinearTakum32,Posit32
AG-Monien/L,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
AG-Monien/cage,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
AG-Monien/diag,-Inf,-Inf,-Inf
AG-Monien/grid1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
AG-Monien/grid1_dual,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
AG-Monien/grid2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
AG-Monien/grid2_dual,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
AG-Monien/netz4504,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
AG-Monien/netz4504_dual,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
AG-Monien/stufe,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
AG-Monien/ukerbe1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
AG-Monien/ukerbe1_dual,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Arenas/celegans_metabolic,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Arenas/email,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Arenas/jazz,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/bfwb398,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/bfwb62,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/bfwb782,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/mhd3200b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/mhdb416,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/odepb400,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Barabasi/NotreDame_yeast,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bates/Chem97ZtZ,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Boeing/bcsstm37,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Boeing/bcsstm38,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Cunningham/m3plates,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
DIMACS10/chesapeake,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
DIMACS10/delaunay_n10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
DIMACS10/delaunay_n11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
DIMACS10/uk,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
FIDAP/ex32,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
FIDAP/ex5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
GHS_indef/laser,-Inf,-Inf,-Inf
Gleich/minnesota,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G12,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G13,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G14,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G15,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G16,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G17,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G18,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G19,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G20,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G21,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G32,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G33,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G34,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G43,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G44,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G45,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G46,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G47,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G48,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G49,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G50,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G51,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G52,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G53,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G54,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G57,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/1138_bus,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/494_bus,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/662_bus,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/685_bus,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/ash292,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/ash85,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcspwr01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcspwr02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcspwr03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcspwr04,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcspwr05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcspwr06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcspwr07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcspwr08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcspwr09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstk01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstk02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstk03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstk04,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstk05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstk06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstk07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstk08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstk09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstk19,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstk20,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstk22,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm04,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm12,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm19,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm20,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm21,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm22,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm23,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm24,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm25,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm26,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/blckhole,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_1054,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_1072,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_144,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_161,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_187,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_229,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_24,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_256,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_268,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_292,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_445,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_61,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_62,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_634,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_715,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_73,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_838,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_96,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_1005,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_1007,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_1242,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_162,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_193,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_198,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_209,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_221,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_234,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_245,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_307,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_310,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_346,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_361,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_419,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_492,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_503,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_512,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_59,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_592,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_607,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_66,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_72,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_758,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_869,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_87,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_878,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_918,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_992,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/eris1176,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/gr_30_30,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/jagmesh1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/jagmesh2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/jagmesh3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/jagmesh4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/jagmesh5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/jagmesh6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/jagmesh7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/jagmesh8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/jagmesh9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lap_25,-Inf,-Inf,-Inf
HB/lshp1009,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lshp1270,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lshp1561,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lshp1882,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lshp2233,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lshp2614,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lshp_265,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lshp_406,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lshp_577,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lshp_778,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lund_a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lund_b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/nos1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/nos2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/nos3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/nos4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/nos5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/nos6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/nos7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/plat362,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/saylr3,-Inf,-Inf,-Inf
HB/sherman1,-Inf,-Inf,-Inf
JGD_BIBD/bibd_81_2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_SPG/EX1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_SPG/EX2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_150,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_20,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_200,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_200b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_20b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_300,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_500,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_700,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/Binaryalphadigs_10NN,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/Ecoli_10NN,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/Glass_10NN,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/Olivetti_norm_10NN,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/Spectro_10NN,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/Vehicle_10NN,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/YaleA_10NN,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/breasttissue_10NN,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/cnae9_10NN,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/collins_15NN,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/dermatology_5NN,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/iris_dataset_30NN,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/mice_10NN,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/micromass_10NN,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/umistfacesnorm_10NN,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Mycielski/mycielskian5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Mycielski/mycielskian6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Mycielski/mycielskian7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Mycielski/mycielskian8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Mycielski/mycielskian9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Newman/adjnoun,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Newman/dolphins,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Newman/football,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Newman/karate,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Newman/lesmis,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Newman/netscience,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Newman/polbooks,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Newman/power,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Oberwolfach/LF10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Oberwolfach/LFAT5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Oberwolfach/filter2D,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Oberwolfach/rail_1357,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Oberwolfach/spiral,-Inf,-Inf,-Inf
Oberwolfach/t2dal_e,-Inf,-Inf,-Inf
PARSEC/Si2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Erdos02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Erdos971,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Erdos972,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Erdos981,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Erdos982,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Erdos991,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Erdos992,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD06_theory,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD96_c,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD97_a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD97_b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD98_c,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD99_b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Journals,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Sandi_authors,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/USAir97,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/USpowerGrid,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/yeast,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pothen/mesh1e1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pothen/mesh1em1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pothen/mesh1em6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pothen/mesh2e1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pothen/mesh2em5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pothen/mesh3e1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pothen/mesh3em5,-Inf,-Inf,-Inf
Pothen/sphere2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pothen/sphere3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rajat/rajat02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Schenk_IBMNA/c-18,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/dynamicSoaringProblem_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/dynamicSoaringProblem_2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/freeFlyingRobot_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/freeFlyingRobot_2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/freeFlyingRobot_3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/freeFlyingRobot_4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/goddardRocketProblem_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/goddardRocketProblem_2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/hangGlider_1,Inf,0.00000000000000000000000000000000000e+00,Inf
VDOL/hangGlider_2,Inf,0.00000000000000000000000000000000000e+00,Inf
VDOL/lowThrust_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/orbitRaising_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/orbitRaising_2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/orbitRaising_3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/orbitRaising_4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/reorientation_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/reorientation_2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/spaceShuttleEntry_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/spaceStation_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/spaceStation_10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/spaceStation_11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/spaceStation_12,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/spaceStation_2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/spaceStation_3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/spaceStation_4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/spaceStation_5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/spaceStation_6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/spaceStation_7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/spaceStation_8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/spaceStation_9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00


==> data/eigen_general_32/eigenvectors_logarithmic_relative_error.sorted.csv <==
percent,Float32,LinearTakum32,Posit32
0.0,0.0,0.0,0.0
0.0033222591362126247,0.0,0.0,0.0
0.006644518272425249,0.0,0.0,0.0
0.009966777408637873,0.0,0.0,0.0
0.013289036544850499,0.0,0.0,0.0
0.016611295681063124,0.0,0.0,0.0
0.019933554817275746,0.0,0.0,0.0
0.023255813953488372,0.0,0.0,0.0
0.026578073089700997,0.0,0.0,0.0
0.029900332225913623,0.0,0.0,0.0
0.03322259136212625,0.0,0.0,0.0
0.036544850498338874,0.0,0.0,0.0
0.03986710963455149,0.0,0.0,0.0
0.04318936877076412,0.0,0.0,0.0
0.046511627906976744,0.0,0.0,0.0
0.04983388704318937,0.0,0.0,0.0
0.053156146179401995,0.0,0.0,0.0
0.05647840531561462,0.0,0.0,0.0
0.059800664451827246,0.0,0.0,0.0
0.06312292358803986,0.0,0.0,0.0
0.0664451827242525,0.0,0.0,0.0
0.06976744186046512,0.0,0.0,0.0
0.07308970099667775,0.0,0.0,0.0
0.07641196013289037,0.0,0.0,0.0
0.07973421926910298,0.0,0.0,0.0
0.08305647840531562,0.0,0.0,0.0
0.08637873754152824,0.0,0.0,0.0
0.08970099667774087,0.0,0.0,0.0
0.09302325581395349,0.0,0.0,0.0
0.09634551495016612,0.0,0.0,0.0
0.09966777408637874,0.0,0.0,0.0
0.10299003322259136,0.0,0.0,0.0
0.10631229235880399,0.0,0.0,0.0
0.10963455149501661,0.0,0.0,0.0
0.11295681063122924,0.0,0.0,0.0
0.11627906976744186,0.0,0.0,0.0
0.11960132890365449,0.0,0.0,0.0
0.12292358803986711,0.0,0.0,0.0
0.12624584717607973,0.0,0.0,0.0
0.12956810631229235,0.0,0.0,0.0
0.132890365448505,0.0,0.0,0.0
0.1362126245847176,0.0,0.0,0.0
0.13953488372093023,0.0,0.0,0.0
0.14285714285714285,0.0,0.0,0.0
0.1461794019933555,0.0,0.0,0.0
0.14950166112956811,0.0,0.0,0.0
0.15282392026578073,0.0,0.0,0.0
0.15614617940199335,0.0,0.0,0.0
0.15946843853820597,0.0,0.0,0.0
0.16279069767441862,0.0,0.0,0.0
0.16611295681063123,0.0,0.0,0.0
0.16943521594684385,0.0,0.0,0.0
0.17275747508305647,0.0,0.0,0.0
0.1760797342192691,0.0,0.0,0.0
0.17940199335548174,0.0,0.0,0.0
0.18272425249169436,0.0,0.0,0.0
0.18604651162790697,0.0,0.0,0.0
0.1893687707641196,0.0,0.0,0.0
0.19269102990033224,0.0,0.0,0.0
0.19601328903654486,0.0,0.0,0.0
0.19933554817275748,0.0,0.0,0.0
0.2026578073089701,0.0,0.0,0.0
0.2059800664451827,0.0,0.0,0.0
0.20930232558139536,0.0,0.0,0.0
0.21262458471760798,0.0,0.0,0.0
0.2159468438538206,0.0,0.0,0.0
0.21926910299003322,0.0,0.0,0.0
0.22259136212624583,0.0,0.0,0.0
0.22591362126245848,0.0,0.0,0.0
0.2292358803986711,0.0,0.0,0.0
0.23255813953488372,0.0,0.0,0.0
0.23588039867109634,0.0,0.0,0.0
0.23920265780730898,0.0,0.0,0.0
0.2425249169435216,0.0,0.0,0.0
0.24584717607973422,0.0,0.0,0.0
0.24916943521594684,0.0,0.0,0.0
0.25249169435215946,0.0,0.0,0.0
0.2558139534883721,0.0,0.0,0.0
0.2591362126245847,0.0,0.0,0.0
0.26245847176079734,0.0,0.0,0.0
0.26578073089701,0.0,0.0,0.0
0.2691029900332226,0.0,0.0,0.0
0.2724252491694352,0.0,0.0,0.0
0.2757475083056478,0.0,0.0,0.0
0.27906976744186046,0.0,0.0,0.0
0.2823920265780731,0.0,0.0,0.0
0.2857142857142857,0.0,0.0,0.0
0.28903654485049834,0.0,0.0,0.0
0.292358803986711,0.0,0.0,0.0
0.2956810631229236,0.0,0.0,0.0
0.29900332225913623,0.0,0.0,0.0
0.3023255813953488,0.0,0.0,0.0
0.30564784053156147,0.0,0.0,0.0
0.3089700996677741,0.0,0.0,0.0
0.3122923588039867,0.0,0.0,0.0
0.31561461794019935,0.0,0.0,0.0
0.31893687707641194,0.0,0.0,0.0
0.3222591362126246,0.0,0.0,0.0
0.32558139534883723,0.0,0.0,0.0
0.3289036544850498,0.0,0.0,0.0
0.33222591362126247,0.0,0.0,0.0
0.33554817275747506,0.0,0.0,0.0
0.3388704318936877,0.0,0.0,0.0
0.34219269102990035,0.0,0.0,0.0
0.34551495016611294,0.0,0.0,0.0
0.3488372093023256,0.0,0.0,0.0
0.3521594684385382,0.0,0.0,0.0
0.3554817275747508,0.0,0.0,0.0
0.3588039867109635,0.0,0.0,0.0
0.36212624584717606,0.0,0.0,0.0
0.3654485049833887,0.0,0.0,0.0
0.3687707641196013,0.0,0.0,0.0
0.37209302325581395,0.0,0.0,0.0
0.3754152823920266,0.0,0.0,0.0
0.3787375415282392,0.0,0.0,0.0
0.38205980066445183,0.0,0.0,0.0
0.3853820598006645,0.0,0.0,0.0
0.38870431893687707,0.0,0.0,0.0
0.3920265780730897,0.0,0.0,0.0
0.3953488372093023,0.0,0.0,0.0
0.39867109634551495,0.0,0.0,0.0
0.4019933554817276,0.0,0.0,0.0
0.4053156146179402,0.0,0.0,0.0
0.40863787375415284,0.0,0.0,0.0
0.4119601328903654,0.0,0.0,0.0
0.4152823920265781,0.0,0.0,0.0
0.4186046511627907,0.0,0.0,0.0
0.4219269102990033,0.0,0.0,0.0
0.42524916943521596,0.0,0.0,0.0
0.42857142857142855,0.0,0.0,0.0
0.4318936877076412,0.0,0.0,0.0
0.43521594684385384,0.0,0.0,0.0
0.43853820598006643,0.0,0.0,0.0
0.4418604651162791,0.0,0.0,0.0
0.44518272425249167,0.0,0.0,0.0
0.4485049833887043,0.0,0.0,0.0
0.45182724252491696,0.0,0.0,0.0
0.45514950166112955,0.0,0.0,0.0
0.4584717607973422,0.0,0.0,0.0
0.46179401993355484,0.0,0.0,0.0
0.46511627906976744,0.0,0.0,0.0
0.4684385382059801,0.0,0.0,0.0
0.4717607973421927,0.0,0.0,0.0
0.4750830564784053,0.0,0.0,0.0
0.47840531561461797,0.0,0.0,0.0
0.48172757475083056,0.0,0.0,0.0
0.4850498338870432,0.0,0.0,0.0
0.4883720930232558,0.0,0.0,0.0
0.49169435215946844,0.0,0.0,0.0
0.4950166112956811,0.0,0.0,0.0
0.4983388704318937,0.0,0.0,0.0
0.5016611295681063,0.0,0.0,0.0
0.5049833887043189,0.0,0.0,0.0
0.5083056478405316,0.0,0.0,0.0
0.5116279069767442,0.0,0.0,0.0
0.5149501661129569,0.0,0.0,0.0
0.5182724252491694,0.0,0.0,0.0
0.521594684385382,0.0,0.0,0.0
0.5249169435215947,0.0,0.0,0.0
0.5282392026578073,0.0,0.0,0.0
0.53156146179402,0.0,0.0,0.0
0.5348837209302325,0.0,0.0,0.0
0.5382059800664452,0.0,0.0,0.0
0.5415282392026578,0.0,0.0,0.0
0.5448504983388704,0.0,0.0,0.0
0.5481727574750831,0.0,0.0,0.0
0.5514950166112956,0.0,0.0,0.0
0.5548172757475083,0.0,0.0,0.0
0.5581395348837209,0.0,0.0,0.0
0.5614617940199336,0.0,0.0,0.0
0.5647840531561462,0.0,0.0,0.0
0.5681063122923588,0.0,0.0,0.0
0.5714285714285714,0.0,0.0,0.0
0.574750830564784,0.0,0.0,0.0
0.5780730897009967,0.0,0.0,0.0
0.5813953488372093,0.0,0.0,0.0
0.584717607973422,0.0,0.0,0.0
0.5880398671096345,0.0,0.0,0.0
0.5913621262458472,0.0,0.0,0.0
0.5946843853820598,0.0,0.0,0.0
0.5980066445182725,0.0,0.0,0.0
0.6013289036544851,0.0,0.0,0.0
0.6046511627906976,0.0,0.0,0.0
0.6079734219269103,0.0,0.0,0.0
0.6112956810631229,0.0,0.0,0.0
0.6146179401993356,0.0,0.0,0.0
0.6179401993355482,0.0,0.0,0.0
0.6212624584717608,0.0,0.0,0.0
0.6245847176079734,0.0,0.0,0.0
0.627906976744186,0.0,0.0,0.0
0.6312292358803987,0.0,0.0,0.0
0.6345514950166113,0.0,0.0,0.0
0.6378737541528239,0.0,0.0,0.0
0.6411960132890365,0.0,0.0,0.0
0.6445182724252492,0.0,0.0,0.0
0.6478405315614618,0.0,0.0,0.0
0.6511627906976745,0.0,0.0,0.0
0.654485049833887,0.0,0.0,0.0
0.6578073089700996,0.0,0.0,0.0
0.6611295681063123,0.0,0.0,0.0
0.6644518272425249,0.0,0.0,0.0
0.6677740863787376,0.0,0.0,0.0
0.6710963455149501,0.0,0.0,0.0
0.6744186046511628,0.0,0.0,0.0
0.6777408637873754,0.0,0.0,0.0
0.6810631229235881,0.0,0.0,0.0
0.6843853820598007,0.0,0.0,0.0
0.6877076411960132,0.0,0.0,0.0
0.6910299003322259,0.0,0.0,0.0
0.6943521594684385,0.0,0.0,0.0
0.6976744186046512,0.0,0.0,0.0
0.7009966777408638,0.0,0.0,0.0
0.7043189368770764,0.0,0.0,0.0
0.707641196013289,0.0,0.0,0.0
0.7109634551495017,0.0,0.0,0.0
0.7142857142857143,0.0,0.0,0.0
0.717607973421927,0.0,0.0,0.0
0.7209302325581395,0.0,0.0,0.0
0.7242524916943521,0.0,0.0,0.0
0.7275747508305648,0.0,0.0,0.0
0.7308970099667774,0.0,0.0,0.0
0.7342192691029901,0.0,0.0,0.0
0.7375415282392026,0.0,0.0,0.0
0.7408637873754153,0.0,0.0,0.0
0.7441860465116279,0.0,0.0,0.0
0.7475083056478405,0.0,0.0,0.0
0.7508305647840532,0.0,0.0,0.0
0.7541528239202658,0.0,0.0,0.0
0.7574750830564784,0.0,0.0,0.0
0.760797342192691,0.0,0.0,0.0
0.7641196013289037,0.0,0.0,0.0
0.7674418604651163,0.0,0.0,0.0
0.770764119601329,0.0,0.0,0.0
0.7740863787375415,0.0,0.0,0.0
0.7774086378737541,0.0,0.0,0.0
0.7807308970099668,0.0,0.0,0.0
0.7840531561461794,0.0,0.0,0.0
0.7873754152823921,0.0,0.0,0.0
0.7906976744186046,0.0,0.0,0.0
0.7940199335548173,0.0,0.0,0.0
0.7973421926910299,0.0,0.0,0.0
0.8006644518272426,0.0,0.0,0.0
0.8039867109634552,0.0,0.0,0.0
0.8073089700996677,0.0,0.0,0.0
0.8106312292358804,0.0,0.0,0.0
0.813953488372093,0.0,0.0,0.0
0.8172757475083057,0.0,0.0,0.0
0.8205980066445183,0.0,0.0,0.0
0.8239202657807309,0.0,0.0,0.0
0.8272425249169435,0.0,0.0,0.0
0.8305647840531561,0.0,0.0,0.0
0.8338870431893688,0.0,0.0,0.0
0.8372093023255814,0.0,0.0,0.0
0.840531561461794,0.0,0.0,0.0
0.8438538205980066,0.0,0.0,0.0
0.8471760797342193,0.0,0.0,0.0
0.8504983388704319,0.0,0.0,0.0
0.8538205980066446,0.0,0.0,0.0
0.8571428571428571,0.0,0.0,0.0
0.8604651162790697,0.0,0.0,0.0
0.8637873754152824,0.0,0.0,0.0
0.867109634551495,0.0,0.0,0.0
0.8704318936877077,0.0,0.0,0.0
0.8737541528239202,0.0,0.0,0.0
0.8770764119601329,0.0,0.0,0.0
0.8803986710963455,0.0,0.0,0.0
0.8837209302325582,0.0,0.0,0.0
0.8870431893687708,0.0,0.0,0.0
0.8903654485049833,0.0,0.0,0.0
0.893687707641196,0.0,0.0,0.0
0.8970099667774086,0.0,0.0,0.0
0.9003322259136213,0.0,0.0,0.0
0.9036544850498339,0.0,0.0,0.0
0.9069767441860465,0.0,0.0,0.0
0.9102990033222591,0.0,0.0,0.0
0.9136212624584718,0.0,0.0,0.0
0.9169435215946844,0.0,0.0,0.0
0.920265780730897,0.0,0.0,0.0
0.9235880398671097,0.0,0.0,0.0
0.9269102990033222,0.0,0.0,0.0
0.9302325581395349,0.0,0.0,0.0
0.9335548172757475,0.0,0.0,0.0
0.9368770764119602,0.0,0.0,0.0
0.9401993355481728,0.0,0.0,0.0
0.9435215946843853,0.0,0.0,0.0
0.946843853820598,0.0,0.0,0.0
0.9501661129568106,0.0,0.0,0.0
0.9534883720930233,0.0,0.0,0.0
0.9568106312292359,0.0,0.0,0.0
0.9601328903654485,0.0,0.0,0.0
0.9634551495016611,0.0,0.0,0.0
0.9667774086378738,0.0,0.0,0.0
0.9700996677740864,0.0,0.0,0.0
0.973421926910299,0.0,0.0,0.0
0.9767441860465116,0.0,0.0,0.0
0.9800664451827242,0.0,0.0,0.0
0.9833887043189369,0.0,0.0,0.0
0.9867109634551495,0.0,0.0,0.0
0.9900332225913622,0.0,0.0,0.0
0.9933554817275747,0.0,0.0,0.0
0.9966777408637874,0.0,0.0,0.0
1.0,0.0,0.0,0.0


==> data/eigen_general_32/eigenvectors_relative_error.csv <==
matrix\type,Float32,LinearTakum32,Posit32
AG-Monien/L,2.89255929083599193707325593465615830e-04,1.04054594148151427222883302971973749e-04,1.13578284302227261686957283570908619e-03
AG-Monien/cage,1.21358626625159616722711976378639065e+00,1.23848412683583678687947632438550915e+00,1.19513605110302919822692959854640391e+00
AG-Monien/diag,-Inf,-Inf,-Inf
AG-Monien/grid1,3.79420179741062028630562818530356026e-05,1.44816410360571262697195538856930883e-05,5.90845401633589881210248392743606038e-05
AG-Monien/grid1_dual,2.36784600409490430999231386698157293e-05,1.20856128764852425398741778087350483e-05,1.54399846876884497276848347221638134e-05
AG-Monien/grid2,8.50264920078131433806697722102797329e-04,6.70584186484745557550491310427475835e-04,9.35168175495335555746331028089776857e-03
AG-Monien/grid2_dual,6.92231370920061471934192963233758735e-03,6.47594121295763222137394286581685757e-04,4.54738070561061234474438812617850605e-02
AG-Monien/netz4504,2.23485207560339154387514475562271034e-04,1.28309183974681041951782960913043796e-04,5.79944843049077680837119256542508720e-04
AG-Monien/netz4504_dual,1.02258330561382452648921070014878430e-04,4.01590246081411138889079483408009319e-05,2.90164375342417093034064361491478480e-05
AG-Monien/stufe,6.22025444331013998089799061607282822e-04,1.36237763067896422923715311673534714e-04,1.08293760967773963849512934091318712e-04
AG-Monien/ukerbe1,2.17638797785891957752576149249517240e-02,2.12808939604973089547308381648896490e-02,2.33199209926045165248056653606433683e-02
AG-Monien/ukerbe1_dual,3.78389112895247420263468577857597454e-04,2.62395095663251591690168346145501901e-04,3.36383836102194408011996321718768221e-04
Arenas/celegans_metabolic,4.42834823849407597819468083834820032e-06,7.25872667851546489528106511955135698e-07,6.51261866665516212367626723790822611e-07
Arenas/email,3.97654567487493663146531515815180758e-05,9.13721787969321779529943377437543454e-06,1.34329218859161369299864672695632876e-05
Arenas/jazz,4.71500532920324536103740254471492524e-06,8.54198263560983262896224541530855810e-07,7.68761086440739014316997388208010275e-07
Bai/bfwb398,7.34978869559922444245258760369314502e-04,7.61805335072481012051676445780989912e-04,3.16475059915297202211958957207021180e-01
Bai/bfwb62,9.42219007044024013704477095181304497e-05,6.92041427836523928761822576274420868e-05,2.48585024738059394720608752315669239e-02
Bai/bfwb782,8.82784629738467067882993901314723872e-04,3.03226665330907248142124553997150066e-03,5.04166464073983584085288078295276300e-01
Bai/mhd3200b,8.06368318523129087121937386815109321e-01,4.59852929453751803854144838024086904e-01,7.55134683041407605989891155168282177e-01
Bai/mhdb416,5.96112789772935307450787994903763718e-01,1.78283771837524409606281803476413624e-01,3.72309996243354044077101875440438820e-01
Bai/odepb400,3.92400888254166439042966855866607274e-01,1.58749398588939407003898988934762241e-01,1.26394443360335912329008740553384758e+00
Barabasi/NotreDame_yeast,1.46485837895255076797943646212647456e-05,3.36838674582777806147939975085858429e-06,2.05606431755628527242923794334408437e-06
Bates/Chem97ZtZ,9.90840617045798012110059951196065581e-05,3.53084740705749832243275220526506443e-05,9.75570407462801193540990901026648239e-05
Boeing/bcsstm37,5.30994267366632182924484989880279589e-01,4.97089092698988161544188353690117862e-01,1.01888830437991504786011871896164097e+00
Boeing/bcsstm38,8.94954210763208614471883815285462364e-01,7.01741388430321055588003043512267499e-01,7.83307471866143291158491406699055790e-01
Cunningham/m3plates,5.08231590916940105939592446685967555e-01,5.88201089554944429516217373427636041e-01,5.39036486850688402615200292011316120e-01
DIMACS10/chesapeake,3.03121003684049948637330602625564572e-06,9.30194159611507543815605009073801721e-07,7.20197721028443588864890134520689041e-07
DIMACS10/delaunay_n10,1.54792080080806030731596036909717559e-03,1.11095513654244821766377207931201576e-04,7.53597674717467275204204852442008826e-04
DIMACS10/delaunay_n11,1.32377120979772140134251359866231817e-03,4.20135609185279396733237846948942200e-04,1.90792161261843773935141178730322770e-04
DIMACS10/uk,2.30990030695146660215952839361106375e-03,1.35964834847576410059288043995055973e-03,4.69898684603068437849357936124314769e-02
FIDAP/ex32,2.36016764106379892214926971611740202e-06,7.65529353193132590952227402353250331e-07,9.31359309233033247380696982474284917e-07
FIDAP/ex5,4.03917107501856338368203152117828775e-06,1.16673760774267360478252665709348851e-05,6.50454422626384111540538861059390280e-05
GHS_indef/laser,-Inf,-Inf,-Inf
Gleich/minnesota,3.39785434976336040787287245146321429e-03,1.05939310184605827436422218207344759e-03,1.28039338350882863158749610520014448e-01
Gset/G11,1.16820867293119477555128172082497084e-03,2.01971090826494536427123838635809888e-04,4.36203235234746732039723155290657037e-03
Gset/G12,1.03735275816544488058333359821852487e-03,5.54798026078391102571640146701177398e-04,1.97905642110571850405449307950482348e-01
Gset/G13,3.30792446624129827391302537843131878e-03,8.23038614701865783092492319676577499e-04,1.86064209355610117773220889746900783e-03
Gset/G14,3.58017238589124996847490922866234483e-05,3.93033519347899174977962405602198138e-06,5.58560071109667412725738536659986893e-05
Gset/G15,3.31732399525940724582644192936510457e-05,5.23516809462437671774326974469738183e-06,2.16744911978204637791097228375156307e-05
Gset/G16,2.21900877865084046218444613170129455e-05,3.32582547982832883391469978242394609e-06,2.39853648298907132848151887669650787e-06
Gset/G17,7.33663681651380581614755521946270551e-05,3.10881746390690857334621276517346200e-06,7.15770561724825945140844098409060162e-06
Gset/G18,3.46693507038412223603923412033832687e-05,1.11835465287117593731084545034638756e-05,9.45020416181185378650815435011919128e-06
Gset/G19,4.69626189865237049125107733163166465e-05,4.28001994483683958686141350167347146e-06,1.00179567765400176572319832752743326e-05
Gset/G20,1.42694546661419050094952503580183813e-05,3.23251501478826668079069414681412119e-06,1.62342204239091547928968890800681043e-06
Gset/G21,1.09358891557888076934178300175121507e-05,3.59215965254879994651166071848861438e-06,3.86701991855377923066361214854753471e-06
Gset/G32,5.88615724112648092699141448610318841e-03,2.65892681729919400683095278290560706e-03,2.43665640897054353372779591293621315e-03
Gset/G33,4.87566614890105081599647806248391644e-04,2.97346606241189839355690376396794411e-04,2.14825376457705721298616243248665484e-02
Gset/G34,7.09571395107474572840959464553949840e-04,1.11389298426438519503130855247377047e-04,7.34121813721637210119248841461556539e-04
Gset/G43,4.47094867378788860224387949572300785e-04,3.05423871653872143656868208329371912e-04,9.68534523372910438131756072876152575e-05
Gset/G44,7.83829879121896659717678698006615985e-05,4.89274959589215487903220400292155690e-05,6.04626532881841547117304669299737313e-05
Gset/G45,3.42110962231207377170263463772708376e-04,1.16289673582568956651201277390959095e-04,4.55230610064070237975717956644114130e-05
Gset/G46,4.21747399261015746519175260483068680e-04,6.09684404528832441563605693107498666e-05,2.29088169060723541306858251056919175e-03
Gset/G47,1.35728331792057546776216358353299528e-03,3.58695221359370519446983497334410440e-04,6.43460828789907199884648780403917532e-04
Gset/G48,1.05246945965760639298062893028333137e-01,2.96508021895628827606841765942880044e-01,1.96324358333593556521796641073954159e-01
Gset/G49,2.14546516081100983529714255770578766e-03,3.27393558565137680096401492252296240e-03,7.80541771362263021993435544081731647e-03
Gset/G50,7.19014558263626660144525077179667514e-03,1.53211804805061670232916427509146615e-02,1.73633372195087885046414897245663343e-02
Gset/G51,4.85353037213333823445617126588579177e-05,3.45866427154671540817945366250706772e-05,7.38374687109010864465682342748167469e-06
Gset/G52,4.93648593372316189375195157218774694e-05,8.48998067791410963766089717438968770e-06,1.39369836566032864251781657620275472e-05
Gset/G53,2.76708906272142674391429753654901782e-05,3.60850500492358576146701276232338402e-06,2.34957001730802818296724791632618357e-06
Gset/G54,9.97425908325521137720397096674836181e-06,3.99796445283231676122130929041469090e-06,1.11085071488448660561426872938782208e-05
Gset/G57,1.10948820785983356132604886724719736e-03,3.95900511977770723548161491656006376e-04,9.21213686446441773328426368832629821e-02
HB/1138_bus,5.83266124568488126696926133310545873e-04,1.91138136624852165743102493563304502e-04,5.08585840792801216386423609276518796e-04
HB/494_bus,4.68385095131009962819238422357595547e-05,2.36919601440524385427882992495603566e-04,2.69265949988075566750145175228749589e-04
HB/662_bus,1.18081181704845986873690619992399564e-05,3.34452607555513505710466826867294423e-06,4.80109213409516969747734829757326628e-06
HB/685_bus,1.29567324360230397591673495400007360e-05,2.34131026839236633229106154451339037e-05,1.53772903683218726520730536583122020e-04
HB/ash292,3.52587522691675773694637392509530983e-05,4.88359118857200310662114651042571861e-06,4.74197773224140985346491907593431961e-06
HB/ash85,1.20630281336108362120976672638094109e-05,2.66567909877709463892415090654880963e-06,1.27006655832408616583360715807588297e-06
HB/bcspwr01,2.25456737387797582534470041576792938e-05,1.99889635219346546459948774177917340e-06,7.80082257289322906845898872962626003e-06
HB/bcspwr02,6.43739361261496690831845877624235001e-06,1.78771220743182718539774495844039825e-06,1.26035932827356547587611897959216791e-06
HB/bcspwr03,1.75024065708057121729142353133937142e-05,6.64175689115223393573294445585261883e-06,1.65723291730674347208920656098814613e-05
HB/bcspwr04,1.85397937924695932261626907179619772e-05,6.82283846608079415106472006142926919e-06,5.08254413728697224446417518953941090e-06
HB/bcspwr05,1.31516012647012494259136777287363562e-04,1.37263106005475360740311274740028217e-05,8.68978114000702243012719913824487036e-06
HB/bcspwr06,4.66554904559116843578378835230869657e-04,2.42582114891714583973574338915802075e-04,1.54570527771647384619018042973571048e-03
HB/bcspwr07,3.04782871175434744786602169987121168e-04,5.21069571472220713063362927510630106e-05,9.52882618489432423292545581982602430e-05
HB/bcspwr08,1.04021366919850103955929120936307107e-04,2.23308476583245284513287535017679789e-04,1.21631757471165193741876018693993120e-04
HB/bcspwr09,1.39111895165815938007600246004572473e-03,4.64298815752433067598985853812837014e-04,9.18563287799439635186996211083083301e-04
HB/bcsstk01,1.39085932329014801031749141975027656e-05,7.06606084328968499647388283325888682e-05,3.35793042205888940773545172884835855e-03
HB/bcsstk02,2.54448142600531469679392988858277543e-05,4.87497179268824339934111887195263789e-06,7.89398104202182183176394396665849888e-06
HB/bcsstk03,3.23095953846509981995857796426879093e-02,7.86844514586669432023223442349289281e-02,3.99377214892655605022801102784842188e-02
HB/bcsstk04,3.40478715322154823512281265493065691e-04,2.56728167616885433482282184687910390e-04,1.46355491759080132289320639868877019e-02
HB/bcsstk05,1.57964375896237699016714748321226345e-03,2.10857629689486985680134216856163754e-03,1.91416111721184586843977622766879542e-02
HB/bcsstk06,1.73316392454401437133895203429220909e-03,2.97807345889738308831205611369138263e-03,3.97080251425510523207467180239628934e-01
HB/bcsstk07,1.73316392454401437133895203429220909e-03,2.97807345889738308831205611369138263e-03,3.97080251425510523207467180239628934e-01
HB/bcsstk08,1.25190587672395378833739472367673302e-02,2.07580212241956601716218535861012677e-01,2.59243671279026271022520147074059349e-01
HB/bcsstk09,3.77737915162794639484085006035843853e-01,3.75997770243768128859466733876674185e-01,3.77749408011704599199050826063863043e-01
HB/bcsstk19,4.22731470497496701861822149074275814e-01,4.27354992781413757462908790516862157e-01,8.32664739127289861232531488288642821e-01
HB/bcsstk20,3.29492907870420781978581625651693919e-01,3.06940649437123392983958899350883451e-01,5.15453253878732431391095672575613317e-01
HB/bcsstk22,2.77624809425211250970979964227638054e-02,2.80102252472326578812878964089432994e-02,1.79277935068478859375760328380291091e-01
HB/bcsstm01,1.06253407035223246768901145185569623e+00,1.22229950399154900261078775675203040e+00,1.00086370158645254873874263939675870e+00
HB/bcsstm02,1.13196854577896634804371559355603321e+00,1.11293578891419138832174619368579743e+00,1.13109639377785759050098064148281899e+00
HB/bcsstm03,1.86026381746815264939042710885186290e-02,1.04057871845293157520366830128095585e-02,2.52906837719148225218420359697648822e-02
HB/bcsstm04,7.68763217578328290180000460223088043e-01,8.81492505779928113348526121909139987e-01,8.26358093743804179630357408575059546e-01
HB/bcsstm05,9.77605736080814395918127197733344073e-01,8.66298057481923078631589549552294312e-01,8.18977401590066964171747570862615695e-01
HB/bcsstm06,8.70395435706231871572413249237772781e-01,8.95259762226549187723749690756653562e-01,7.73781994848606465048289685266143610e-01
HB/bcsstm07,9.57094304843108583352606051143088459e-02,1.87248323762202920345020705994482603e-01,2.98795884529633103708166235955673649e-01
HB/bcsstm08,7.74553606115891223613132391769556432e-01,7.77115298864546720642579276927239744e-01,7.56946438781540909940093621070001336e-01
HB/bcsstm09,1.26270932616037337731107751470261822e+00,1.29690958119819587458820686125002310e+00,1.25924919197119426571058393610582061e+00
HB/bcsstm11,1.21000414209281473715011266537122464e+00,1.23687542184835272768784164238444220e+00,1.21140004688327642665906773739914978e+00
HB/bcsstm12,8.35768531366917171575055437891398361e-01,7.36999946032033117258997503234033519e-01,7.93216531944181296867387853923226307e-01
HB/bcsstm19,2.97111455054121614830409960883589885e-01,2.88098656397658346712025458288391953e-01,2.95668762661702874599888741071554917e-01
HB/bcsstm20,1.72548552108909208818309175358727122e-01,1.15556797094894987654527370654679696e-01,4.98779410720559587348880897269801060e-02
HB/bcsstm21,1.32512621727753327824007018402127837e+00,1.34536345467721281395904556662010232e+00,1.32683131069595187014857042004049452e+00
HB/bcsstm22,8.91872540601001448275854653747334464e-01,8.59999099370766123189461859907031113e-01,6.53011620298796632017510835502497589e-01
HB/bcsstm23,5.07994919738346536728366888079653309e-01,4.75826311710968442600164508482074963e-01,4.41356798373836975187254498097929250e-01
HB/bcsstm24,5.06435757643322634499003242317961916e-01,4.77352041843186940027497703043579728e-01,4.72182650682824953134591011787189312e-01
HB/bcsstm25,1.16830020696963366835178859053596434e+00,1.08699429810990277485738798165711387e+00,1.11585338341228042260292076919806617e+00
HB/bcsstm26,6.67925766546924220353912955963917812e-01,6.84134211703703004180537119513013169e-01,6.89484361636149661961925013541401842e-01
HB/blckhole,4.83401155636277737308285062285949856e-04,2.18094232557983762888834248470980914e-04,9.21619284391299470203404120942804515e-04
HB/can_1054,6.53629052009562075625957674649826499e-05,9.35980344171782176172580977748776985e-06,4.22797165957898804527593459554436917e-06
HB/can_1072,1.31141815788958870817981510674146999e-04,4.79115759212443332824704789412679071e-06,4.14514278029915869315167054377959573e-05
HB/can_144,3.47837075291796787953807326977568466e-03,4.90159659477915559657033161716170367e-03,6.08947043391305229696563583411566418e-03
HB/can_161,8.62192769746316246878813981735241700e-03,4.11396112546574133188507110494642909e-03,3.51308840403601722903646115382015087e-03
HB/can_187,2.09952744031991320151341912230580969e-04,3.11493780571132055346696327053078467e-05,1.03515352348083955203141487882479614e-04
HB/can_229,1.00092314681007097571409843979575708e-02,9.99096162929229940025199360149214772e-03,1.01673103896533572373674229608653997e-02
HB/can_24,1.36435919697304914229343828389553082e-06,1.39584852399341035626574465004120043e-07,5.64571715980804925061550896662206326e-07
HB/can_256,1.61857195653904966726631626035806438e-05,3.78313500206036599211232601356958545e-06,1.07238395203084434787957017006415412e-05
HB/can_268,3.12369019411787044860012127357504665e-05,3.66540992014453369170935783958076153e-06,2.75218287352483381145153711073417728e-06
HB/can_292,1.66349997901712858900363026633127520e-04,4.44901704635729254610935612042790662e-05,2.56978795204044758908763455883843131e-04
HB/can_445,1.94934674291206129655415192019738660e-04,3.73517182239956430101829445468605801e-05,3.12710985569514191066973271588661496e-05
HB/can_61,5.21652573456862808254329542157312508e-05,7.53117902134033321980411672928538593e-06,3.37937243404378635855928330979401411e-06
HB/can_62,1.07299040274474590701421837703228546e-05,2.75998886910054752557676310215388406e-06,8.19829112430714213201517665622185661e-06
HB/can_634,4.54676267597712199814634442634518734e-05,5.10167284214118971344666074170099985e-06,7.06359670908294151991229771921856000e-06
HB/can_715,8.53914096264175884957996394861407745e-05,6.00990208590920236786231204542126579e-05,1.33657469952153395057859455637399535e-05
HB/can_73,4.26562624468095134732164027942434541e-03,1.12667359180817208510933094584390751e-02,5.58554642019127890186697048135967252e-03
HB/can_838,4.83004603583424308007563948439322538e-05,1.10891441167056986456688810797293501e-05,7.55588826213726891170951266216276583e-06
HB/can_96,4.20804284187158350919105447100081254e-03,6.71202433289844115318160605156601680e-03,3.33574929054100560851133609045046497e-03
HB/dwt_1005,3.79486974758713114009463104138840730e-04,1.52866549373710269216922664622622631e-03,2.24530534870462940543582184838321741e-02
HB/dwt_1007,2.18423357472740283615456665286658184e-04,5.63309300272204580219095264944495725e-05,2.79502869384473091500583124954770652e-04
HB/dwt_1242,1.59152815810947944795971299159347359e-04,4.48607320947130801811665433469271154e-05,6.68825753216902713472092780650953336e-05
HB/dwt_162,1.28986730786483402131652686046228485e-05,1.69595170665838686377540756894981044e-06,3.47075703232125723091646236559716121e-06
HB/dwt_193,6.58198072935118574939853125064584113e-06,2.49081317935389942362425829173589124e-06,9.38703633848711966895148310942555978e-06
HB/dwt_198,1.40656240044031564843569546042645279e-04,3.33138993327459723170565050443929959e-05,1.63733106290909209694667601677533524e-05
HB/dwt_209,1.29182826924844947190922005569433949e-05,5.36200344375866965112810856941970713e-06,6.22047822625573043663495857686543453e-06
HB/dwt_221,2.61630821619749886277619027261009502e-05,1.08970770075852778692944057136737759e-05,8.35966846342242794426225795581876836e-06
HB/dwt_234,1.30304422811699313644566587664133564e-03,1.51156639758389239263858731431517024e-04,1.69745716681346451304509773009103088e-03
HB/dwt_245,2.80347559618149754766171625520773186e-05,9.48030189831546226424622693887618357e-06,4.50761123079598385545972379143575620e-05
HB/dwt_307,2.05493366540662761626357389696575535e-05,1.18759733337515560783500936159913891e-05,5.72228482576584810185343066330644089e-06
HB/dwt_310,1.37195153944506590285213947039706585e-04,1.59136475506594378487082916086061940e-05,8.10402887390510226631937496046277134e-06
HB/dwt_346,1.74875116518602233689982178959545230e-05,2.37627608946342509065955118535040721e-06,5.97765068211197094137368110340343792e-06
HB/dwt_361,5.37859936454155092095533322202203628e-05,8.93157774433886505492389947999586177e-06,5.39370578259191068320567116703360711e-06
HB/dwt_419,2.57844231201933898404500873419521730e-04,3.70558609792059327632443905841011842e-05,1.23838073539728783067282369621598463e-04
HB/dwt_492,1.04163807025327496346241558893481640e-04,1.14294060420717968795842461150625177e-05,2.34386580589514073871051926579781897e-05
HB/dwt_503,2.19986922433325510543797323683183443e-05,2.18957645096098118817315039966641639e-06,2.53626297039250081826937348211939283e-06
HB/dwt_512,2.68617492462442504624018580085991479e-05,9.65911221369287716491908986888191196e-06,1.65976255581590110867733594542440827e-05
HB/dwt_59,1.39376123947812963695707698410485344e-05,2.60553985127254276801025770738876375e-06,3.99272870735675077223997200683582699e-05
HB/dwt_592,6.30300736724584107116712348553939931e-05,2.40633323133927979960801399375885800e-05,1.91912618088902513806617111583308718e-05
HB/dwt_607,1.74697589935133787471057270319033175e-03,2.06827270671076892194454899507139403e-04,3.97866722829751539627143690617597215e-04
HB/dwt_66,2.11525206349807731865740762328752345e-05,2.67465826348887377239162546004780701e-06,5.48990991154376514594027540070310626e-06
HB/dwt_72,5.67299761287628046211346382145077675e-05,6.80892551414866999315639804554147989e-06,1.08458272545128974418300011381630839e-05
HB/dwt_758,9.60220994026909981116109965825260902e-04,1.65428966337533792818651639203561369e-04,5.17432264366237158414542338478130457e-05
HB/dwt_869,1.30605517262085205195027652205904376e-04,6.20300495451570412365672079279860886e-05,1.78155396793756669591079874720337191e-04
HB/dwt_87,9.26446431619829043239112404303021114e-06,7.21168855368775306023030771177265588e-06,2.55985950402355535853722350452986040e-06
HB/dwt_878,1.45063132570433484562005501896528332e-04,1.10295895197412158339684928007596241e-04,9.12433285846436499085644595325941333e-05
HB/dwt_918,1.31853735046964639561147660419215627e-04,5.03595802685680197767918967226499567e-05,4.39950355754883705766691686238607669e-05
HB/dwt_992,6.50456573469141625107444507580089433e-05,1.79606293211737825582592814157208733e-05,1.20800789141376346411377173108044388e-05
HB/eris1176,2.12831373414397566121475340268126239e-04,3.79999144470455565569547127606632507e-04,4.15301409309076183436715956462073735e-03
HB/gr_30_30,3.45383774837586117319880919735589424e-03,5.04581268745815686108443623514070062e-03,2.70039227827193576640374176931024143e-03
HB/jagmesh1,4.47213131562785454980972990906423082e-01,2.02306338626142969065876352256181105e-03,1.09579463965198714153208970429428240e-03
HB/jagmesh2,1.89069004765724860267414945921592494e-04,7.99421007199849133754246119746228394e-05,1.85617813532353943942952210700824860e-04
HB/jagmesh3,3.25975141351012358547960401672142586e-04,4.18572047490157385455396280063206695e-04,4.86682484691687736750019464306016775e-04
HB/jagmesh4,1.08049625690054716429165918181616447e-02,8.50504285557764027183687534584310264e-04,1.67449286440561655347308797571082859e-02
HB/jagmesh5,2.50525043276346932561656917418650960e-03,1.21233680013862692614198279847486355e-03,1.47714657353457492206995066173604919e-03
HB/jagmesh6,8.12347835874627058607059354114239809e-03,6.23824614717623905418708311346972158e-04,1.63599176248046312295911578040990516e-02
HB/jagmesh7,4.06486385807642909101698476971564197e-04,2.56528322307473455200047949379055580e-04,3.72640734111974799727116485551565667e-04
HB/jagmesh8,5.16190740266276797824469794368301778e-04,1.38117260299801196995649623872810093e-04,2.84056737230371557897416939546750646e-04
HB/jagmesh9,2.21573951390906823062977247020378014e-03,5.62519522938710468377847407223339786e-04,1.83390446153258640693979128879117719e-03
HB/lap_25,-Inf,-Inf,-Inf
HB/lshp1009,1.89069004765724860267414945921592494e-04,7.99421007199849133754246119746228394e-05,1.85617813532353943942952210700824860e-04
HB/lshp1270,6.25241501112421325502228026041196409e-04,1.79452893860689948831957576976999164e-04,8.77929277583172346489918926852987723e-03
HB/lshp1561,1.35873396198395744145642179184823778e-03,1.54973085460610383004602158212915225e-04,7.36121359909162068389841584405259453e-03
HB/lshp1882,5.86748728440798833526125406571896806e-04,1.11458717619869110581382348951877005e-04,1.79773376905059850039000240775555388e-04
HB/lshp2233,7.53469183313735036691164782314970055e-04,2.55910502915285735661944886300533430e-04,3.09410209609321878260557428328537606e-03
HB/lshp2614,7.74596846081099249420899118660366832e-04,7.49047529526152532179604013825698901e-04,9.82475941112187900354350843998159338e-03
HB/lshp_265,1.28544123474828468771812621918874808e-04,1.65410657296212591298968707455859348e-05,1.98381695414361432606885282780339295e-05
HB/lshp_406,5.37305438795989808274240409532628664e-05,5.33164563383477000258264554357912167e-05,2.71985975383376108059312220699118050e-05
HB/lshp_577,2.21182221920874643396940357705520323e-04,4.56448977271533756611199259376030141e-05,2.71469168616983745023337435356217470e-04
HB/lshp_778,2.61851585328830371951967850302515036e-04,1.06348029039744744314818730326461501e-04,1.21974801581098593865894384684147435e-04
HB/lund_a,2.60297982100606948712490934552884413e-04,2.63399855477946414489461259939718593e-04,6.57842495423966218243541986324040457e-02
HB/lund_b,1.98859355632429729569529675819498381e-05,1.37391444706093640220188913654745544e-05,2.34713316670970189006678189623970237e-05
HB/nos1,6.08431999156054965497321340666247385e-04,4.39598057604843950567798386880009757e-04,1.22421743325507405293129749207113165e-01
HB/nos2,6.67813139922876577682602282591203921e-03,1.66258365982288597105758805728297944e-02,1.28186867763668259576289780363658838e+00
HB/nos3,2.42391474367961621461961071590826654e-03,8.52963109293458323804535558621597428e-04,1.04341343640982382592343213878789690e-04
HB/nos4,5.07022430463200779722946408170462033e-05,2.16495433174484987119500549968771455e-05,2.23890985668717657558075416435512370e-05
HB/nos5,8.28585715964098946303403354093755406e-05,1.46484549161448123082325086609616323e-04,2.40776880663179169075957590006304449e-04
HB/nos6,4.01616888740587029876202740401339405e-05,5.48365504659593290484849655352489264e-05,1.16098833591553846429538861888224331e-03
HB/nos7,3.82477444581877763147122527987514730e-01,3.24076272274683882267543658367825055e-01,4.18370336242191926460294743250750402e-01
HB/plat362,5.36590100989621764459073665640030808e-05,1.29331113600122321365339167445781928e-05,3.64382091938782613501773150463274730e-05
HB/saylr3,-Inf,-Inf,-Inf
HB/sherman1,-Inf,-Inf,-Inf
JGD_BIBD/bibd_81_2,1.27904193375622865169501738887932824e+00,1.29215248440329356505678342848170705e+00,1.38202539790914055844609607662228400e+00
JGD_SPG/EX1,8.55691102615924697683929233569250693e-01,6.86255719954953025939797098829333167e-01,7.36777974922923356783479150243242189e-01
JGD_SPG/EX2,7.20908659899997533520518541952877932e-01,6.43499359374712322227141294192969578e-01,7.30769450387462269517846545184302834e-01
JGD_Trefethen/Trefethen_150,2.62773685922385938968193565561908778e-04,5.29259100253876683154227620607379636e-05,3.51373752751503774782885274716750351e-05
JGD_Trefethen/Trefethen_20,2.56555514037200973071547612246438237e-06,6.54913325585762441304289001221846559e-07,3.18229202175028188927010744036263967e-07
JGD_Trefethen/Trefethen_200,1.31267437326997172081338463851210616e-04,6.92269037747057746831476464555192412e-05,4.26054954486295612385671708944758928e-05
JGD_Trefethen/Trefethen_200b,1.32263089756626618610124418184813889e-04,7.21130323513570234765839629980791510e-05,2.60545519519599111375880511135186908e-05
JGD_Trefethen/Trefethen_20b,1.85666600161364787480458656720750114e-06,6.12478579365773635540487257506567479e-07,1.64853713635882989289844409043148802e-07
JGD_Trefethen/Trefethen_300,2.75493883414244632228887192106511964e-04,1.30771850519041788920598828859797591e-04,6.59443416800738739529323219048374067e-05
JGD_Trefethen/Trefethen_500,8.20330284375877426962988006090197284e-04,4.32784165980159789396382372536596371e-04,2.12048964181818050598377482009913078e-04
JGD_Trefethen/Trefethen_700,9.12452403172759887234636564339780705e-04,3.42591250592759960413972724752814138e-04,5.27592827891472382656441451127502503e-04
ML_Graph/Binaryalphadigs_10NN,4.75649530753318486400135856853493919e-05,7.16327558096645843052234544805340238e-06,4.43110547263593842366029986489611308e-05
ML_Graph/Ecoli_10NN,4.24079517667687538699600791740328570e-05,1.65469333934690242109321854260732602e-05,4.28006509620393554384100826703139843e-05
ML_Graph/Glass_10NN,1.31094054237021708304672590539253478e-05,1.66873057897616222538084945751030270e-06,2.33328027699472306753610173383828293e-05
ML_Graph/Olivetti_norm_10NN,5.10657603536504718387917572894082288e-04,1.86405686907797518213475575373585828e-04,3.91453624829955416990997134881140556e-04
ML_Graph/Spectro_10NN,5.82549557282653192156233845759781319e-05,1.46469992841778487027116435476196257e-05,1.48096016787766891518806416983675741e-05
ML_Graph/Vehicle_10NN,1.29474897718538666503702669945483108e-04,6.99388669166125436269812115137187893e-05,1.12144831919307318394611133048092588e-04
ML_Graph/YaleA_10NN,7.17290382782297792913546031158840256e-06,2.22365231423469535690111965266958860e-06,4.32095830744966792367176564132210306e-06
ML_Graph/breasttissue_10NN,6.00675313241575508229799872199156515e-06,3.72273105012673269663830902192503433e-06,6.06565881121064513685860487015403993e-06
ML_Graph/cnae9_10NN,1.29816207617921216854027981301703697e-05,3.54430010851080395151837883217343623e-06,4.49925240937977723173232851611897954e-06
ML_Graph/collins_15NN,5.68540808885127056387683612569926634e-05,6.67789833514308392155404450051140812e-06,8.66514761891390398528220199648232714e-06
ML_Graph/dermatology_5NN,7.52443417271804372261426594098112409e-05,8.13312021338364773687402687667183843e-05,1.82373743364906591403866731961329143e-04
ML_Graph/iris_dataset_30NN,5.73516170382585119218886064040435281e-06,7.90291827444298136308447376312769601e-07,1.28914211075949237590559566795097265e-06
ML_Graph/mice_10NN,2.06245793366071597268395107602813742e-04,3.44854800507815648491341544692612876e-05,1.11307569927815668517536454147186232e-04
ML_Graph/micromass_10NN,3.70516221942390311532585251236806878e-05,7.44372621763357117630890527925890197e-06,2.81515904348872675756510463147295697e-05
ML_Graph/umistfacesnorm_10NN,3.20789559400518872400845129533129472e-04,6.25089134741580251786251478154115649e-05,1.39453757235214018464576242670930540e-05
Mycielski/mycielskian5,6.64036982441330823049679234812364321e-01,5.94800675154096104650096109837705968e-01,6.53489826400140024841910379624453270e-01
Mycielski/mycielskian6,5.50098252146372249833683962797786482e-01,8.99817468392707776843392779738982555e-01,6.81231935335710468723938878724144180e-01
Mycielski/mycielskian7,8.39179831636183113785368364059875225e-03,4.47213547742827211490477342042549857e-01,1.06382981979047954830713028429063266e-03
Mycielski/mycielskian8,7.41485414314980666532521650021985919e-05,1.41222849027951918446153576580685620e-05,5.85740652250587959172529194969859345e-04
Mycielski/mycielskian9,9.90591928670923721807948676331119631e-05,3.17732587925417081272079410886280972e-05,4.12409396211851750206659282633349173e-05
Newman/adjnoun,8.00768730775181673981894176527894164e-06,1.44115397605094988783156789352500045e-06,1.15735945536683843361057914049540811e-05
Newman/dolphins,2.29031945119562314022474117988568117e-06,3.03196701311199337669655292967199057e-07,8.61400469584676883104649194941541694e-07
Newman/football,1.03464291575304899159281868371237971e-05,3.09431143693695650439244231609403536e-06,1.23315788776371214218364525635670311e-05
Newman/karate,3.81424598062482292742205404916805258e-06,4.58899114927345786380790633680484509e-07,1.96153399564033842103190346276113165e-06
Newman/lesmis,2.08585179205044605568539857660787611e-06,4.79136845303055240364234873695342763e-07,2.80758754792773929809652707005666948e-06
Newman/netscience,4.61216100075047569038144997759925382e-05,4.68271610323174796281275253373439994e-06,3.89411197086500538523010979937768476e-05
Newman/polbooks,2.19036046137147846487539147268884940e-05,2.98777856360965081685042015653384733e-06,4.32784952273010302516184665616763905e-06
Newman/power,5.95790588459399107592083004267819254e-05,1.07602725364110869711984667298872520e-05,1.86381280721891561344636819792614652e-05
Oberwolfach/LF10,6.42143382800071953634357553396598664e-05,6.24900723602484049977676610045313073e-05,4.07612493713004502103419330090355566e-05
Oberwolfach/LFAT5,5.62141927634134929589216192836324790e-02,1.65493860573087257992393975818109170e-02,1.93897086311379282495552892071883406e-01
Oberwolfach/filter2D,2.49536971522999842136939734802884932e-03,1.81888469146392349609845247852533931e-03,4.76186385796921270595590885033760292e-01
Oberwolfach/rail_1357,1.70728771797272195501916496629665403e-03,1.71258000480198303552240338163046595e-03,1.74531126706704834322527070026191790e-01
Oberwolfach/spiral,-Inf,-Inf,-Inf
Oberwolfach/t2dal_e,-Inf,-Inf,-Inf
PARSEC/Si2,1.06295442032058527816297878382815849e-04,2.08365715413447195922289141271921454e-05,1.78949488245025330587069955383542722e-05
Pajek/Erdos02,5.02618905804908667995410331618120521e-05,7.65730117269201081495069732962863261e-06,1.37280896488817310105186794958383523e-05
Pajek/Erdos971,1.28210377381538276952806315114732643e-05,3.97042478594067489627065394728699799e-06,4.76302701269970009724046647238467852e-06
Pajek/Erdos972,3.75552146713658564929562802573187855e-05,5.62186315983624719067595163573600708e-06,5.83480481226597867180388050674579979e-06
Pajek/Erdos981,2.39550119822450902492077625580568105e-05,4.85841750066455824930036294203930633e-06,1.54842832881121418609300457396554605e-05
Pajek/Erdos982,6.78566066746334149151148533468762771e-05,2.41090162360124310122257874425481038e-05,5.85044630198667839635177907221841791e-06
Pajek/Erdos991,1.41081774724882520197785355786546876e-05,5.65738431947653385305012952472409656e-06,1.59748262128334089716801908894869771e-05
Pajek/Erdos992,3.28472383364763335118623396808902183e-05,1.52460463671003593622220341141717265e-05,1.47691667541494901324756567778811551e-04
Pajek/GD06_theory,8.13633732787530100365369447198457704e-01,7.97974817845223733089780527438753604e-01,9.28564487586828251223641249934125024e-01
Pajek/GD96_c,2.41546995449582876665744870867634633e-05,9.06674717682439977127899585780831219e-06,7.79474957875123190742429954627532761e-05
Pajek/GD97_a,1.01681201106525782342370599239353378e-03,3.94697421827358167990134937215932361e-03,1.37043093914071814476954628515293463e-03
Pajek/GD97_b,1.34353323486044904799029326215963407e-06,6.30947883746656121145089562090724896e-07,4.33195610369530560351543052047265553e-07
Pajek/GD98_c,8.81141957352576215051853601711829971e-01,9.17909030399225098401763760509440747e-01,7.98726607101581351161768216967397955e-01
Pajek/GD99_b,4.45544216143876586858482407360510226e-01,3.01980419108748941672557053733439851e-03,8.60282794641337591970533759677356222e-06
Pajek/Journals,3.67091335228910278725340184382509037e-06,2.67450843018719990856447613304280664e-06,5.20541922692050023423922675407139412e-06
Pajek/Sandi_authors,2.14121653901249930896635057237418913e-05,5.59288334550262830878953774350803524e-06,1.45443227554234184220010969728392911e-04
Pajek/USAir97,2.01655316333120085679177272272083372e-05,4.05622605346603883542599948164428137e-06,6.67094274937011990133222104738783340e-05
Pajek/USpowerGrid,9.03721018516362561824078312617201002e-05,8.16867289443695831083905403735403822e-06,7.33758014695498914855399424380002524e-06
Pajek/yeast,2.16936106930780618981166913186319613e-05,3.08701645292818368810856202413561360e-06,6.42419275583887025569914201105140279e-06
Pothen/mesh1e1,1.43644119722276661115269992920455523e-05,1.82331719008567792236218266740344829e-06,1.76091981585495570439294088862936333e-06
Pothen/mesh1em1,1.48444417015010537050939789676610002e-05,3.10133201290555428122352940709425338e-06,2.19525665381196407223122450818431458e-06
Pothen/mesh1em6,6.65244366181651643428455506159046998e-05,2.87388305754223698907782922566149187e-05,6.60251355532662473399047834268992610e-05
Pothen/mesh2e1,2.18210893215605644226285919101034416e-02,9.30734459273494516106488598118705670e-04,1.49920091978568157300940919499907176e-02
Pothen/mesh2em5,1.72947536473411149149803044147570409e-05,3.86751743672991933779178669266799613e-06,3.30549487001639949311275231578276081e-05
Pothen/mesh3e1,3.30494693785664819994909270449897114e-02,1.94182097316998522918959842610313447e-02,1.23182497761764691094209838759308697e-01
Pothen/mesh3em5,-Inf,-Inf,-Inf
Pothen/sphere2,1.00000008214853329652248680076104623e+00,1.00000350133553604830436657683838364e+00,9.99998499614764878590029344304667984e-01
Pothen/sphere3,3.42499053192059370771143284263479655e-01,2.92894963043966560060446283338307550e-01,2.79557166123396878026340157510385658e-01
Rajat/rajat02,2.60102514973760846580827373204300097e-05,2.23207835888764720302491520829506649e-06,3.46959303898924903073393058691139031e-06
Schenk_IBMNA/c-18,1.29734571988862623492383990257223982e-05,4.18435763055474221816561206014618995e-06,1.07477811275974802393779573198123714e-05
VDOL/dynamicSoaringProblem_1,1.39631780416112396961422893949232475e-03,1.28913773294429199437832252979709035e-03,1.35730670416282704408254333517818500e-02
VDOL/dynamicSoaringProblem_2,6.19346085244105041846652518433015270e-06,1.28598352310069751848166930252370138e-06,1.66282453577921654568856469772454344e-06
VDOL/freeFlyingRobot_1,2.30243173294336460082817817886339660e-04,1.08523436945339002367124059627349293e-04,1.12251636923920894302793462445379165e-01
VDOL/freeFlyingRobot_2,3.01073550656533854719077572199444736e-05,2.09126966644313056780932147139292351e-05,1.56326733874970194233467903583250102e-03
VDOL/freeFlyingRobot_3,4.99841155526872504831637807268757904e-05,7.83707907205736895328143353358604442e-06,1.58169733640971005181340917448397988e-03
VDOL/freeFlyingRobot_4,3.16195758088035768499434556744777219e-06,5.88221512479862302810497868716433640e-06,5.13273418816545022981119548021261920e-05
VDOL/goddardRocketProblem_1,3.11699690524049155728190184194031907e-02,8.10863028318555199100716455277413099e-04,8.16841633517548275309668703225154243e-04
VDOL/goddardRocketProblem_2,2.00555047504100923319725954959811779e-04,2.14654297031596871994497862709500900e-04,8.35921780250368776679424045850928079e-05
VDOL/hangGlider_1,Inf,2.74397514844407372310366299379504306e-06,Inf
VDOL/hangGlider_2,Inf,1.02015967467315652341109118387091793e-05,Inf
VDOL/lowThrust_1,6.27160592307157076176292854762674363e-04,1.96006240826192578003401803064680000e-04,2.56053870763825712294996202578323226e-04
VDOL/orbitRaising_1,4.10661964757771107672593124013416381e-05,1.21090666597007947757648581335440336e-06,7.36262360691370024283811308641534900e-05
VDOL/orbitRaising_2,8.42611625848532615934979549379609606e-05,1.75822733527117455582299509170770365e-05,6.46800686303484325572251087779328125e-05
VDOL/orbitRaising_3,1.69046525432903682627383315828997094e-05,1.33318155909244312695601258809675512e-05,4.64623577452337229351789076376770537e-05
VDOL/orbitRaising_4,1.37136510817164802934796895683592473e-04,2.62244967933222700931986576405755985e-05,2.41232101314611296393041580232638701e-05
VDOL/reorientation_1,4.82369938199725440905981774079801929e-06,3.61846640073478178801015549607484518e-06,9.05479046739679638463448574597393988e-04
VDOL/reorientation_2,3.33215954366866938355754566551876051e-05,3.59100958555169273801822482237974529e-05,9.40129914883077089672751741089390831e-05
VDOL/spaceShuttleEntry_1,9.67144109718353178995190148205341869e-04,8.54697048804024979980920123198178765e-04,3.64401047354656928452494668551249083e-03
VDOL/spaceStation_1,5.67274065008617257453833783675977688e-06,1.11972685539237372047534385192020937e-06,3.34463359695079113519009522748108017e-05
VDOL/spaceStation_10,9.98399455935535316953127437790951918e-05,3.12451017979138380433143655755712974e-05,3.14758873384105876147219475463389891e-05
VDOL/spaceStation_11,8.57271622531178556504871972742591702e-04,7.10562664439936427803849332939383588e-04,4.12326623118206403093475436379218731e-04
VDOL/spaceStation_12,3.43421248816305786707198281785452543e-04,9.15242508656335576103341620851113342e-05,2.06655667175654061015439012626308541e-04
VDOL/spaceStation_2,4.71016644282788010201283299368943005e-05,9.18855598516778353374881741735731628e-06,1.23833579513957018887855092536672614e-05
VDOL/spaceStation_3,6.64258058550053951406522243039896354e-05,1.17007627194382194048491264244953739e-05,1.70484068638200618837486213609771866e-05
VDOL/spaceStation_4,1.32017882017726717368897506880779395e-04,3.93506916834634618184134903647065899e-05,5.62149216570098654886428034441946934e-05
VDOL/spaceStation_5,1.95767762574853310632914591253055921e-04,1.15302679247969830114611138345203117e-04,5.82052968688933760916142937889953824e-05
VDOL/spaceStation_6,1.50187324866035795149911270148277185e-04,2.57224043957218144419093164868627265e-05,5.87150664910046830124460507176594361e-05
VDOL/spaceStation_7,9.79009907158286508680266070982858018e-05,1.61784986157508653243388910234193851e-04,8.34807499125131132822335091088396411e-05
VDOL/spaceStation_8,1.78195972615903968303354398064582281e-04,1.72515253966221416310089338490608651e-05,2.19187255824496857228252200790782225e-05
VDOL/spaceStation_9,5.43060607689085858411368428404591887e-05,7.14627641815826002084104903747525237e-05,2.73559225703867890608652632996314978e-05
VDOL/tumorAntiAngiogenesis_1,5.21263547723792584777870794232721513e-05,1.08796496956165217635843852140525822e-05,3.80251753525778971859020747876139179e-06
VDOL/tumorAntiAngiogenesis_2,3.77831949470351010174508069616068186e-06,4.31679569282152363940455598529401853e-06,3.98603754569951564629701760660634060e-06
VDOL/tumorAntiAngiogenesis_3,7.51843081574040349702459445075153440e-06,1.36057044941677120021405555253447068e-06,2.62408972326131161237683609328323977e-05
VDOL/tumorAntiAngiogenesis_4,3.09089950366593200102706922856828810e-06,3.84637459613220903373783516414951202e-06,7.36566612167023919177122180983683276e-03
VDOL/tumorAntiAngiogenesis_5,1.66136533178715363471921978580634655e-06,2.55381816541687367328646577272529888e-06,5.69692765711554989350017615809866941e-04
VDOL/tumorAntiAngiogenesis_6,4.23071952949032733472123019736514406e-06,1.16071698867773973109326445010473929e-05,1.49937733002240455478037754860289313e-02
VDOL/tumorAntiAngiogenesis_7,1.67905169707698422902844178391752513e-06,2.89838482382625440801598437887479905e-06,8.25082703170411591784187749541562673e-04
VDOL/tumorAntiAngiogenesis_8,2.76797060882152487752256138723849681e-06,1.22603357353228385387075825278990533e-05,4.63940440432396657954595502535544549e-03


==> data/eigen_general_32/eigenvectors_relative_error.sorted.csv <==
percent,Float32,LinearTakum32,Posit32
0.0,1.343533234860449e-6,1.3958485239934102e-7,1.6485371363588298e-7
0.0033222591362126247,1.3643591969730492e-6,3.0319670131119933e-7,3.1822920217502816e-7
0.006644518272425249,1.6613653317871537e-6,4.588991149273458e-7,4.3319561036953056e-7
0.009966777408637873,1.6790516970769842e-6,4.791368453030553e-7,5.645717159808049e-7
0.013289036544850499,1.8566660016136478e-6,6.124785793657737e-7,6.512618666655162e-7
0.016611295681063124,2.085851792050446e-6,6.309478837466562e-7,7.201977210284436e-7
0.019933554817275746,2.290319451195623e-6,6.549133255857625e-7,7.68761086440739e-7
0.023255813953488372,2.360167641063799e-6,7.258726678515465e-7,8.614004695846769e-7
0.026578073089700997,2.5655551403720096e-6,7.655293531931326e-7,9.313593092330332e-7
0.029900332225913623,2.7679706088215247e-6,7.902918274442981e-7,1.2603593282735655e-6
0.03322259136212625,3.0312100368404996e-6,8.541982635609833e-7,1.2700665583240862e-6
0.036544850498338874,3.090899503665932e-6,9.301941596115076e-7,1.2891421107594925e-6
0.03986710963455149,3.1619575808803576e-6,1.1197268553923738e-6,1.6234220423909156e-6
0.04318936877076412,3.670913352289103e-6,1.2109066659700796e-6,1.6628245357792165e-6
0.046511627906976744,3.77831949470351e-6,1.2859835231006975e-6,1.7609198158549556e-6
0.04983388704318937,3.814245980624823e-6,1.3605704494167711e-6,1.9615339956403382e-6
0.053156146179401995,4.039171075018563e-6,1.4411539760509499e-6,2.0560643175562852e-6
0.05647840531561462,4.230719529490327e-6,1.6687305789761622e-6,2.1952566538119643e-6
0.059800664451827246,4.428348238494076e-6,1.695951706658387e-6,2.349570017308028e-6
0.06312292358803986,4.7150053292032455e-6,1.7877122074318271e-6,2.3985364829890715e-6
0.0664451827242525,4.8236993819972545e-6,1.8233171900856779e-6,2.536262970392501e-6
0.06976744186046512,5.672740650086173e-6,1.9988963521934656e-6,2.5598595040235555e-6
0.07308970099667775,5.7351617038258515e-6,2.189576450960981e-6,2.752182873524834e-6
0.07641196013289037,6.006753132415755e-6,2.2236523142346955e-6,2.8075875479277394e-6
0.07973421926910298,6.19346085244105e-6,2.232078358887647e-6,3.3793724340437865e-6
0.08305647840531562,6.437393612614967e-6,2.3762760894634253e-6,3.469593038989249e-6
0.08637873754152824,6.5819807293511855e-6,2.4908131793538993e-6,3.4707570323212574e-6
0.08970099667774087,7.172903827822978e-6,2.5538181654168738e-6,3.8025175352577896e-6
0.09302325581395349,7.518430815740404e-6,2.6055398512725427e-6,3.867019918553779e-6
0.09634551495016612,8.007687307751817e-6,2.6656790987770946e-6,3.986037545699516e-6
0.09966777408637874,9.264464316198291e-6,2.6745084301872e-6,4.227971659578988e-6
0.10299003322259136,9.974259083255212e-6,2.674658263488874e-6,4.320958307449668e-6
0.10631229235880399,1.034642915753049e-5,2.743975148444074e-6,4.327849522730103e-6
0.10963455149501661,1.0729904027447459e-5,2.7599888691005475e-6,4.499252409379777e-6
0.11295681063122924,1.0935889155788808e-5,2.8983848238262546e-6,4.74197773224141e-6
0.11627906976744186,1.1808118170484599e-5,2.987778563609651e-6,4.7630270126997e-6
0.11960132890365449,1.2063028133610836e-5,3.0870164529281836e-6,4.801092134095169e-6
0.12292358803986711,1.2821037738153827e-5,3.0943114369369567e-6,5.082544137286973e-6
0.12624584717607973,1.2898673078648341e-5,3.1013320129055544e-6,5.205419226920501e-6
0.12956810631229235,1.2918282692484495e-5,3.1088174639069086e-6,5.3937057825919106e-6
0.132890365448505,1.295673243602304e-5,3.2325150147882667e-6,5.489909911543765e-6
0.1362126245847176,1.2973457198886263e-5,3.325825479828329e-6,5.722284825765848e-6
0.13953488372093023,1.2981620761792121e-5,3.344526075555135e-6,5.834804812265979e-6
0.14285714285714285,1.3109405423702171e-5,3.368386745827778e-6,5.850446301986678e-6
0.1461794019933555,1.390859323290148e-5,3.544300108510804e-6,5.977650682111971e-6
0.14950166112956811,1.3937612394781296e-5,3.5921596525488e-6,6.065658811210645e-6
0.15282392026578073,1.4108177472488251e-5,3.608505004923586e-6,6.220478226255731e-6
0.15614617940199335,1.4269454666141904e-5,3.618466400734782e-6,6.4241927558388704e-6
0.15946843853820597,1.4364411972227665e-5,3.6654099201445335e-6,7.063596709082942e-6
0.16279069767441862,1.4648583789525508e-5,3.7227310501267328e-6,7.157705617248259e-6
0.16611295681063123,1.4844441701501054e-5,3.783135002060366e-6,7.3375801469549895e-6
0.16943521594684385,1.6185719565390496e-5,3.846374596132209e-6,7.383746871090109e-6
0.17275747508305647,1.6904652543290368e-5,3.86751743672992e-6,7.555888262137269e-6
0.1760797342192691,1.7294753647341116e-5,3.930335193478992e-6,7.80082257289323e-6
0.17940199335548174,1.7487511651860224e-5,3.970424785940675e-6,7.893981042021822e-6
0.18272425249169436,1.750240657080571e-5,3.9979644528323165e-6,8.104028873905102e-6
0.18604651162790697,1.8539793792469594e-5,4.056226053466039e-6,8.198291124307143e-6
0.1893687707641196,1.9885935563242972e-5,4.184357630554742e-6,8.359668463422428e-6
0.19269102990033224,2.016553163331201e-5,4.28001994483684e-6,8.602827946413375e-6
0.19601328903654486,2.0549336654066277e-5,4.316795692821524e-6,8.665147618913904e-6
0.19933554817275748,2.1152520634980772e-5,4.682716103231748e-6,8.689781140007022e-6
0.2026578073089701,2.1412165390124994e-5,4.791157592124434e-6,9.387036338487119e-6
0.2059800664451827,2.169361069307806e-5,4.858417500664559e-6,9.450204161811854e-6
0.20930232558139536,2.1903604613714783e-5,4.874971792688243e-6,1.0017956776540017e-5
0.21262458471760798,2.199869224333255e-5,4.883591188572003e-6,1.0723839520308444e-5
0.2159468438538206,2.2190087786508405e-5,5.1016728421411895e-6,1.074778112759748e-5
0.21926910299003322,2.2545673738779758e-5,5.235168094624377e-6,1.0845827254512897e-5
0.22259136212624583,2.3678460040949043e-5,5.36200344375867e-6,1.1108507148844866e-5
0.22591362126245848,2.395501198224509e-5,5.592883345502628e-6,1.1573594553668384e-5
0.2292358803986711,2.415469954495829e-5,5.621863159836247e-6,1.2080078914137635e-5
0.23255813953488372,2.5444814260053147e-5,5.657384319476534e-6,1.2331578877637122e-5
0.23588039867109634,2.6010251497376083e-5,5.882215124798623e-6,1.2383357951395702e-5
0.23920265780730898,2.6163082161974988e-5,6.641756891152234e-6,1.336574699521534e-5
0.2425249169435216,2.686174924624425e-5,6.677898335143084e-6,1.3432921885916138e-5
0.24584717607973422,2.7670890627214266e-5,6.80892551414867e-6,1.372808964888173e-5
0.24916943521594684,2.8034755961814976e-5,6.822838466080794e-6,1.3936983656603287e-5
0.25249169435215946,3.0107355065653384e-5,7.163275580966458e-6,1.3945375723521402e-5
0.2558139534883721,3.12369019411787e-5,7.211688553687753e-6,1.4809601678776689e-5
0.2591362126245847,3.2847238336476334e-5,7.4437262176335714e-6,1.543998468768845e-5
0.26245847176079734,3.317323995259407e-5,7.531179021340334e-6,1.5484283288112142e-5
0.26578073089701,3.3321595436686693e-5,7.657301172692011e-6,1.597482621283341e-5
0.2691029900332226,3.466935070384122e-5,7.83707907205737e-6,1.637331062909092e-5
0.2724252491694352,3.525875226916758e-5,8.168672894436958e-6,1.6572329173067435e-5
0.2757475083056478,3.58017238589125e-5,8.48998067791411e-6,1.659762555815901e-5
0.27906976744186046,3.705162219423903e-5,8.931577744338866e-6,1.7048406863820064e-5
0.2823920265780731,3.755521467136586e-5,9.0667471768244e-6,1.7894948824502533e-5
0.2857142857142857,3.79420179741062e-5,9.137217879693217e-6,1.8638128072189156e-5
0.28903654485049834,3.976545674874937e-5,9.188555985167784e-6,1.919126180889025e-5
0.292358803986711,4.0161688874058705e-5,9.359803441717822e-6,1.9838169541436143e-5
0.2956810631229236,4.106619647577711e-5,9.480301898315462e-6,2.1674491197820465e-5
0.29900332225913623,4.240795176676875e-5,9.659112213692877e-6,2.1918725582449686e-5
0.3023255813953488,4.546762675977122e-5,1.0201596746731566e-5,2.2389098566871765e-5
0.30564784053156147,4.6121610007504756e-5,1.0760272536411088e-5,2.333280276994723e-5
0.3089700996677741,4.6838509513100996e-5,1.0879649695616522e-5,2.3438658058951408e-5
0.3122923588039867,4.696261898652371e-5,1.0897077007585278e-5,2.3471331667097018e-5
0.31561461794019935,4.71016644282788e-5,1.10891441167057e-5,2.412321013146113e-5
0.31893687707641194,4.756495307533185e-5,1.118354652871176e-5,2.605455195195991e-5
0.3222591362126246,4.830046035834243e-5,1.1429406042071797e-5,2.6240897232613116e-5
0.32558139534883723,4.8535303721333384e-5,1.1607169886777397e-5,2.719859753833761e-5
0.3289036544850498,4.936485933723162e-5,1.1667376077426737e-5,2.735592257038679e-5
0.33222591362126247,4.998411555268725e-5,1.1700762719438219e-5,2.8151590434887267e-5
0.33554817275747506,5.026189058049087e-5,1.1875973333751556e-5,2.9016437534241708e-5
0.3388704318936877,5.070224304632008e-5,1.2085612876485243e-5,3.127109855695142e-5
0.34219269102990035,5.212635477237926e-5,1.2260335735322838e-5,3.1475887338410587e-5
0.34551495016611294,5.216525734568628e-5,1.2933111360012232e-5,3.305494870016399e-5
0.3488372093023256,5.3659010098962176e-5,1.333181559092443e-5,3.344633596950791e-5
0.3521594684385382,5.373054387959898e-5,1.3726310600547535e-5,3.513737527515038e-5
0.3554817275747508,5.378599364541551e-5,1.3739144470609365e-5,3.643820919387826e-5
0.3588039867109635,5.430606076890859e-5,1.4122284902795191e-5,3.8941119708650055e-5
0.36212624584717606,5.6729976128762806e-5,1.4481641036057126e-5,3.9927287073567506e-5
0.3654485049833887,5.685408088851271e-5,1.4646999284177849e-5,4.076124937130045e-5
0.3687707641196013,5.825495572826532e-5,1.524604636710036e-5,4.124093962118518e-5
0.37209302325581395,5.957905884593991e-5,1.5913647550659437e-5,4.1451427802991586e-5
0.3754152823920266,6.30300736724584e-5,1.654106572962126e-5,4.260549544862956e-5
0.3787375415282392,6.42143382800072e-5,1.6546933393469023e-5,4.2800650962039355e-5
0.38205980066445183,6.504565734691416e-5,1.725152539662214e-5,4.399503557548837e-5
0.3853820598006645,6.536290520095621e-5,1.7582273352711745e-5,4.4311054726359386e-5
0.38870431893687707,6.64258058550054e-5,1.7960629321173784e-5,4.507611230795984e-5
0.3920265780730897,6.652443661816517e-5,2.083657154134472e-5,4.552306100640702e-5
0.3953488372093023,6.785660667463342e-5,2.0912696664431305e-5,4.646235774523372e-5
0.39867109634551495,7.336636816513805e-5,2.16495433174485e-5,5.13273418816545e-5
0.4019933554817276,7.414854143149806e-5,2.3413102683923665e-5,5.174322643662371e-5
0.4053156146179402,7.524434172718043e-5,2.4063332313392797e-5,5.585600711096674e-5
0.40863787375415284,7.838298791218967e-5,2.4109016236012432e-5,5.621492165700987e-5
0.4119601328903654,8.285857159640989e-5,2.5722404395721813e-5,5.8205296868893376e-5
0.4152823920265781,8.426116258485327e-5,2.622449679332227e-5,5.871506649100468e-5
0.4186046511627907,8.53914096264176e-5,2.873883057542237e-5,5.908454016335899e-5
0.4219269102990033,9.037210185163625e-5,3.1149378057113206e-5,6.0462653288184154e-5
0.42524916943521596,9.42219007044024e-5,3.124510179791384e-5,6.468006863034843e-5
0.42857142857142855,9.790099071582865e-5,3.1773258792541706e-5,6.504544226263842e-5
0.4318936877076412,9.905919286709237e-5,3.3313899332745974e-5,6.594434168007387e-5
0.43521594684385384,9.90840617045798e-5,3.448548005078156e-5,6.602513555326625e-5
0.43853820598006643,9.983994559355354e-5,3.4586642715467155e-5,6.670942749370119e-5
0.4418604651162791,0.00010225833056138245,3.5308474070574986e-5,6.688257532169027e-5
0.44518272425249167,0.0001040213669198501,3.5910095855516924e-5,7.3626236069137e-5
0.4485049833887043,0.00010416380702532749,3.705586097920593e-5,7.794749578751231e-5
0.45182724252491696,0.00010629544203205852,3.735171822399564e-5,8.348074991251312e-5
0.45514950166112955,0.00012854412347482847,3.935069168346346e-5,8.359217802503687e-5
0.4584717607973422,0.00012947489771853867,4.015902460814111e-5,9.124332858464365e-5
0.46179401993355484,0.00013060551726208522,4.449017046357293e-5,9.401299148830771e-5
0.46511627906976744,0.00013114181578895888,4.486073209471308e-5,9.528826184894324e-5
0.4684385382059801,0.00013126743732699717,4.5644897727153376e-5,9.685345233729104e-5
0.4717607973421927,0.00013151601264701249,4.892749595892155e-5,9.755704074628012e-5
0.4750830564784053,0.00013185373504696465,5.035958026856802e-5,0.00010351535234808395
0.47840531561461797,0.0001320178820177267,5.210695714722207e-5,0.00010434134364098238
0.48172757475083056,0.00013226308975662661,5.2925910025387666e-5,0.00010829376096777396
0.4850498338870432,0.0001371365108171648,5.33164563383477e-5,0.00011130756992781567
0.4883720930232558,0.0001371951539445066,5.483655046595933e-5,0.00011214483191930732
0.49169435215946844,0.00014065624004403157,5.6330930027220456e-5,0.00012163175747116519
0.4950166112956811,0.0001450631325704335,6.009902085909202e-5,0.0001219748015810986
0.4983388704318937,0.0001501873248660358,6.096844045288324e-5,0.00012383807353972878
0.5016611295681063,0.00015915281581094795,6.203004954515704e-5,0.00014544322755423417
0.5049833887043189,0.00016634999790171286,6.24900723602484e-5,0.0001476916675414949
0.5083056478405316,0.00017819597261590396,6.250891347415803e-5,0.00015377290368321871
0.5116279069767442,0.00018906900476572486,6.92041427836524e-5,0.00017815539679375667
0.5149501661129569,0.00018906900476572486,6.922690377470578e-5,0.00017977337690505986
0.5182724252491694,0.00019493467429120614,6.993886691661255e-5,0.0001823737433649066
0.521594684385382,0.00019576776257485332,7.066060843289686e-5,0.00018561781353235393
0.5249169435215947,0.00020055504750410093,7.14627641815826e-5,0.00018561781353235393
0.5282392026578073,0.0002062457933660716,7.211303235135702e-5,0.00019079216126184376
0.53156146179402,0.00020995274403199133,7.994210071998491e-5,0.00020665566717565406
0.5348837209302325,0.00021283137341439757,7.994210071998491e-5,0.00021204896418181804
0.5382059800664452,0.00021842335747274027,8.133120213383648e-5,0.00024077688066317918
0.5415282392026578,0.00022118222192087463,9.152425086563356e-5,0.0002560538707638257
0.5448504983388704,0.00022348520756033916,0.00010405459414815143,0.00025697879520404475
0.5481727574750831,0.00023024317329433647,0.00010634802903974475,0.00026926594998807554
0.5514950166112956,0.0002578442312019339,0.000108523436945339,0.00027146916861698375
0.5548172757475083,0.00026029798210060694,0.00011029589519741216,0.0002795028693844731
0.5581395348837209,0.0002618515853288304,0.00011109551365424482,0.00028405673723037156
0.5614617940199336,0.00026277368592238595,0.00011138929842643852,0.0003363838361021944
0.5647840531561462,0.0002754938834142446,0.00011145871761986912,0.0003726407341119748
0.5681063122923588,0.0002892559290835992,0.00011530267924796983,0.0003914536248299554
0.5714285714285714,0.00030478287117543477,0.00011628967358256895,0.00039786672282975154
0.574750830564784,0.0003207895594005189,0.00012830918397468104,0.0004123266231182064
0.5780730897009967,0.0003259751413510124,0.0001307718505190418,0.0004866824846916877
0.5813953488372093,0.0003404787153221548,0.00013623776306789643,0.0005085858407928013
0.584717607973422,0.0003421109622312074,0.0001381172602998012,0.0005275928278914724
0.5880398671096345,0.0003434212488163058,0.00014648454916144812,0.000569692765711555
0.5913621262458472,0.00037838911289524743,0.00015115663975838925,0.0005799448430490777
0.5946843853820598,0.0003794869747587131,0.00015497308546061039,0.0005857406522505879
0.5980066445182725,0.0004064863858076429,0.00016178498615750865,0.0006434608287899073
0.6013289036544851,0.00042174739926101573,0.0001654289663375338,0.0007341218137216372
0.6046511627906976,0.00044709486737878884,0.00017945289386068995,0.0007535976747174673
0.6079734219269103,0.00046655490455911684,0.00018640568690779752,0.0008168416335175483
0.6112956810631229,0.00048340115563627774,0.00019113813662485218,0.0008250827031704116
0.6146179401993356,0.0004875666148901051,0.00019600624082619257,0.0009054790467396797
0.6179401993355482,0.0005106576035365047,0.00020197109082649453,0.0009185632877994396
0.6212624584717608,0.0005161907402662768,0.0002068272706710769,0.0009216192843912995
0.6245847176079734,0.0005832661245684882,0.00021465429703159688,0.0010638298197904795
0.627906976744186,0.0005867487284407988,0.00021809423255798375,0.0010957946396519872
0.6312292358803987,0.000608431999156055,0.00022330847658324528,0.0011357828430222725
0.6345514950166113,0.000622025444331014,0.00023691960144052438,0.0011609883359155384
0.6378737541528239,0.0006252415011124213,0.00024258211489171458,0.001370430939140718
0.6411960132890365,0.0006271605923071571,0.00025591050291528573,0.001477146573534575
0.6445182724252492,0.0007095713951074746,0.00025652832230747347,0.0015457052777164738
0.6478405315614618,0.0007349788695599224,0.00025672816761688544,0.001563267338749702
0.6511627906976745,0.0007534691833137351,0.0002623950956632516,0.00158169733640971
0.654485049833887,0.0007745968460810993,0.0002633998554779464,0.0016974571668134646
0.6578073089700996,0.0008203302843758774,0.0002973466062411898,0.0018339044615325864
0.6611295681063123,0.0008502649200781314,0.00030542387165387216,0.0018606420935561013
0.6644518272425249,0.0008572716225311786,0.00034259125059276,0.0022908816906072353
0.6677740863787376,0.0008827846297384671,0.0003586952213593705,0.0024366564089705433
0.6710963455149501,0.0009124524031727598,0.00037999914447045557,0.0027003922782719357
0.6744186046511628,0.00096022099402691,0.0003959005119777707,0.003094102096093219
0.6777408637873754,0.0009671441097183532,0.0004185720474901574,0.0033357492905410056
0.6810631229235881,0.0010168120110652578,0.0004201356091852794,0.0033579304220588894
0.6843853820598007,0.001037352758165445,0.0004327841659801598,0.003513088404036017
0.6877076411960132,0.0011094882078598336,0.00043959805760484394,0.003644010473546569
0.6910299003322259,0.0011682086729311947,0.0004642988157524331,0.004153014093090762
0.6943521594684385,0.0013030442281169931,0.0005547980260783911,0.004362032352347467
0.6976744186046512,0.0013237712097977214,0.0005625195229387105,0.004639404404323966
0.7009966777408638,0.0013572833179205754,0.000623824614717624,0.005585546420191279
0.7043189368770764,0.0013587339619839575,0.0006475941212957632,0.006089470433913053
0.707641196013289,0.0013911189516581594,0.0006705841864847455,0.007361213599091621
0.7109634551495017,0.001396317804161124,0.0007105626644399364,0.007365666121670239
0.7142857142857143,0.0015479208008080602,0.0007490475295261525,0.00780541771362263
0.717607973421927,0.001579643758962377,0.000761805335072481,0.008779292775831723
0.7209302325581395,0.001707287717972722,0.0008108630283185552,0.009351681754953356
0.7242524916943521,0.0017331639245440143,0.0008230386147018658,0.009824759411121878
0.7275747508305648,0.0017331639245440143,0.000850504285557764,0.010167310389653357
0.7308970099667774,0.001746975899351338,0.0008529631092934583,0.01357306704162827
0.7342192691029901,0.00214546516081101,0.000854697048804025,0.014635549175908013
0.7375415282392026,0.002215739513909068,0.0009307344592734945,0.014992009197856817
0.7408637873754153,0.0023099003069514666,0.0010593931018460583,0.014993773300224045
0.7441860465116279,0.0024239147436796163,0.0012123368001386269,0.01635991762480463
0.7475083056478405,0.0024953697152299984,0.001289137732944292,0.016744928644056165
0.7508305647840532,0.0025052504327634693,0.001359648348475764,0.01736333721950879
0.7541528239202658,0.0033079244662412985,0.0015286654937371026,0.019141611172118458
0.7574750830564784,0.0033978543497633603,0.001712580004801983,0.021482537645770572
0.760797342192691,0.0034538377483758612,0.0018188846914639234,0.022453053487046293
0.7641196013289037,0.0034783707529179677,0.00202306338626143,0.023319920992604517
0.7674418604651163,0.004208042841871583,0.00210857629689487,0.02485850247380594
0.770764119601329,0.0042656262446809515,0.002658926817299194,0.02529068377191482
0.7740863787375415,0.005886157241126481,0.002978073458897383,0.03993772148926556
0.7774086378737541,0.006678131399228766,0.002978073458897383,0.045473807056106125
0.7807308970099668,0.006922313709200615,0.003019804191087489,0.046989868460306845
0.7840531561461794,0.007190145582636267,0.0030322666533090727,0.04987794107205596
0.7873754152823921,0.00812347835874627,0.0032739355856513767,0.06578424954239662
0.7906976744186046,0.008391798316361831,0.003946974218273581,0.09212136864464418
0.7940199335548173,0.008621927697463163,0.004113961125465741,0.1122516369239209
0.7973421926910299,0.01000923146810071,0.004901596594779156,0.12242174332550741
0.8006644518272426,0.010804962569005473,0.005045812687458157,0.1231824977617647
0.8039867109634552,0.012519058767239537,0.006712024332898441,0.12803933835088285
0.8073089700996677,0.018602638174681527,0.0099909616292923,0.17453112670670484
0.8106312292358804,0.021763879778589196,0.010405787184529315,0.17927793506847886
0.813953488372093,0.021821089321560565,0.011266735918081722,0.19389708631137928
0.8172757475083057,0.027762480942521126,0.015321180480506166,0.19632435833359355
0.8205980066445183,0.031169969052404916,0.016549386057308726,0.19790564211057185
0.8239202657807309,0.032309595384650995,0.01662583659822886,0.25924367127902626
0.8272425249169435,0.03304946937856648,0.019418209731699852,0.27955716612339687
0.8305647840531561,0.056214192763413495,0.02128089396049731,0.2956687626617029
0.8338870431893688,0.09570943048431085,0.028010225247232658,0.2987958845296331
0.8372093023255814,0.10524694596576063,0.07868445145866694,0.31647505991529723
0.840531561461794,0.1725485521089092,0.11555679709489498,0.37230999624335404
0.8438538205980066,0.2971114550541216,0.1587493985889394,0.3777494080117046
0.8471760797342193,0.3294929078704208,0.17828377183752442,0.3970802514255105
0.8504983388704319,0.34249905319205937,0.18724832376220293,0.3970802514255105
0.8538205980066446,0.37773791516279465,0.2075802122419566,0.41837033624219194
0.8571428571428571,0.38247744458187777,0.28809865639765836,0.44135679837383696
0.8604651162790697,0.3924008882541664,0.29289496304396656,0.47218265068282494
0.8637873754152824,0.4227314704974967,0.2965080218956288,0.4761863857969213
0.867109634551495,0.44554421614387657,0.3069406494371234,0.5041664640739836
0.8704318936877077,0.44721313156278547,0.3240762722746839,0.5154532538787324
0.8737541528239202,0.5064357576433226,0.3759977702437681,0.5390364868506884
0.8770764119601329,0.5079949197383465,0.42735499278141376,0.6530116202987967
0.8803986710963455,0.5082315909169401,0.44721354774282723,0.65348982640014
0.8837209302325582,0.5309942673666321,0.4598529294537518,0.6812319353357105
0.8870431893687708,0.5500982521463722,0.47582631171096845,0.6894843616361497
0.8903654485049833,0.5961127897729354,0.4773520418431869,0.7307694503874622
0.893687707641196,0.6640369824413308,0.49708909269898816,0.7367779749229234
0.8970099667774086,0.6679257665469243,0.5882010895549444,0.7551346830414076
0.9003322259136213,0.7209086598999975,0.5948006751540961,0.7569464387815409
0.9036544850498339,0.7687632175783283,0.6434993593747124,0.7737819948486064
0.9069767441860465,0.7745536061158912,0.684134211703703,0.7833074718661432
0.9102990033222591,0.8063683185231291,0.686255719954953,0.7932165319441813
0.9136212624584718,0.8136337327875302,0.7017413884303211,0.7987266071015814
0.9169435215946844,0.8357685313669172,0.7369999460320331,0.8189774015900669
0.920265780730897,0.8556911026159247,0.7771152988645467,0.8263580937438042
0.9235880398671097,0.8703954357062319,0.7979748178452237,0.8326647391272899
0.9269102990033222,0.8811419573525762,0.8599990993707661,0.9285644875868283
0.9302325581395349,0.8918725406010014,0.8662980574819231,0.9999984996147648
0.9335548172757475,0.8949542107632086,0.8814925057799281,1.0008637015864525
0.9368770764119602,0.9776057360808144,0.8952597622265492,1.018888304379915
0.9401993355481728,1.0000000821485333,0.8998174683927078,1.1158533834122804
0.9435215946843853,1.0625340703522326,0.9179090303992251,1.1310963937778575
0.946843853820598,1.1319685457789663,1.000003501335536,1.1951360511030291
0.9501661129568106,1.1683002069696338,1.0869942981099028,1.2114000468832764
0.9534883720930233,1.2100041420928147,1.1129357889141913,1.2592491919711943
0.9568106312292359,1.2135862662515962,1.222299503991549,1.2639444336033592
0.9601328903654485,1.2627093261603735,1.2368754218483526,1.2818686776366826
0.9634551495016611,1.2790419337562287,1.2384841268358369,1.326831310695952
0.9667774086378738,1.3251262172775333,1.2921524844032937,1.3820253979091406
0.9700996677740864,100.0,1.2969095811981959,100.0
0.973421926910299,100.0,1.3453634546772129,100.0
0.9767441860465116,100.0,100.0,100.0
0.9800664451827242,100.0,100.0,100.0
0.9833887043189369,100.0,100.0,100.0
0.9867109634551495,100.0,100.0,100.0
0.9900332225913622,100.0,100.0,100.0
0.9933554817275747,100.0,100.0,100.0
0.9966777408637874,1000.0,100.0,1000.0
1.0,1000.0,100.0,1000.0


==> data/eigen_general_32/matrix_vector_product_count.csv <==
matrix\type,Float32,LinearTakum32,Posit32
AG-Monien/L,280,292,292
AG-Monien/cage,24,24,24
AG-Monien/diag,-Inf,-Inf,-Inf
AG-Monien/grid1,138,153,153
AG-Monien/grid1_dual,120,123,123
AG-Monien/grid2,617,613,619
AG-Monien/grid2_dual,551,581,581
AG-Monien/netz4504,310,346,346
AG-Monien/netz4504_dual,205,217,217
AG-Monien/stufe,313,306,316
AG-Monien/ukerbe1,399,427,433
AG-Monien/ukerbe1_dual,390,443,443
Arenas/celegans_metabolic,88,94,100
Arenas/email,77,85,85
Arenas/jazz,57,64,64
Bai/bfwb398,311,324,322
Bai/bfwb62,124,140,140
Bai/bfwb782,388,424,420
Bai/mhd3200b,73,57,68
Bai/mhdb416,61,56,49
Bai/odepb400,226,239,36
Barabasi/NotreDame_yeast,118,120,120
Bates/Chem97ZtZ,75,77,77
Boeing/bcsstm37,759,868,774
Boeing/bcsstm38,124,162,168
Cunningham/m3plates,190,199,205
DIMACS10/chesapeake,58,59,59
DIMACS10/delaunay_n10,203,220,220
DIMACS10/delaunay_n11,278,310,310
DIMACS10/uk,703,792,862
FIDAP/ex32,38,40,40
FIDAP/ex5,24,24,24
GHS_indef/laser,-Inf,-Inf,-Inf
Gleich/minnesota,235,259,259
Gset/G11,298,301,301
Gset/G12,300,318,318
Gset/G13,256,280,280
Gset/G14,100,107,107
Gset/G15,95,103,103
Gset/G16,99,101,101
Gset/G17,93,101,101
Gset/G18,112,120,120
Gset/G19,116,124,124
Gset/G20,112,121,121
Gset/G21,118,125,125
Gset/G32,425,490,490
Gset/G33,356,390,390
Gset/G34,529,574,574
Gset/G43,196,207,207
Gset/G44,202,218,218
Gset/G45,226,238,238
Gset/G46,223,229,229
Gset/G47,199,210,210
Gset/G48,441,488,486
Gset/G49,417,632,486
Gset/G50,537,544,550
Gset/G51,100,107,107
Gset/G52,98,105,105
Gset/G53,110,112,112
Gset/G54,93,101,101
Gset/G57,412,410,410
HB/1138_bus,81,94,88
HB/494_bus,36,42,42
HB/662_bus,51,59,59
HB/685_bus,66,72,72
HB/ash292,87,95,95
HB/ash85,57,64,64
HB/bcspwr01,49,55,55
HB/bcspwr02,61,63,63
HB/bcspwr03,68,76,76
HB/bcspwr04,67,70,70
HB/bcspwr05,120,122,122
HB/bcspwr06,180,190,190
HB/bcspwr07,200,210,210
HB/bcspwr08,157,167,167
HB/bcspwr09,138,141,141
HB/bcsstk01,33,40,40
HB/bcsstk02,47,53,53
HB/bcsstk03,48,56,51
HB/bcsstk04,67,69,69
HB/bcsstk05,51,52,52
HB/bcsstk06,116,125,127
HB/bcsstk07,116,125,127
HB/bcsstk08,54,54,60
HB/bcsstk09,178,211,202
HB/bcsstk19,94,95,54
HB/bcsstk20,30,30,30
HB/bcsstk22,55,63,63
HB/bcsstm01,24,34,24
HB/bcsstm02,63,82,80
HB/bcsstm03,36,36,36
HB/bcsstm04,70,70,87
HB/bcsstm05,85,106,111
HB/bcsstm06,151,183,160
HB/bcsstm07,161,191,191
HB/bcsstm08,31,42,43
HB/bcsstm09,24,24,24
HB/bcsstm11,66,60,72
HB/bcsstm12,105,137,113
HB/bcsstm19,42,38,43
HB/bcsstm20,42,49,49
HB/bcsstm21,36,36,46
HB/bcsstm22,73,74,68
HB/bcsstm23,71,72,73
HB/bcsstm24,101,104,105
HB/bcsstm25,148,135,254
HB/bcsstm26,75,78,82
HB/blckhole,344,374,374
HB/can_1054,116,120,120
HB/can_1072,116,125,125
HB/can_144,59,60,59
HB/can_161,82,90,84
HB/can_187,87,89,89
HB/can_229,87,95,95
HB/can_24,24,24,24
HB/can_256,69,71,71
HB/can_268,64,71,71
HB/can_292,108,110,110
HB/can_445,112,121,121
HB/can_61,45,46,46
HB/can_62,76,77,77
HB/can_634,97,110,110
HB/can_715,139,153,153
HB/can_73,79,81,76
HB/can_838,82,90,90
HB/can_96,64,66,65
HB/dwt_1005,154,166,166
HB/dwt_1007,177,189,189
HB/dwt_1242,175,192,192
HB/dwt_162,68,75,75
HB/dwt_193,55,56,56
HB/dwt_198,73,74,74
HB/dwt_209,72,79,79
HB/dwt_221,96,98,98
HB/dwt_234,122,127,127
HB/dwt_245,65,68,68
HB/dwt_307,106,113,113
HB/dwt_310,98,107,107
HB/dwt_346,77,80,80
HB/dwt_361,106,109,109
HB/dwt_419,102,105,105
HB/dwt_492,109,117,117
HB/dwt_503,65,66,66
HB/dwt_512,88,101,101
HB/dwt_59,53,59,59
HB/dwt_592,136,146,146
HB/dwt_607,145,153,153
HB/dwt_66,54,60,60
HB/dwt_72,88,96,96
HB/dwt_758,168,172,172
HB/dwt_869,151,161,161
HB/dwt_87,61,68,68
HB/dwt_878,168,177,177
HB/dwt_918,161,172,172
HB/dwt_992,124,134,134
HB/eris1176,50,51,51
HB/gr_30_30,311,338,348
HB/jagmesh1,176,253,243
HB/jagmesh2,217,228,228
HB/jagmesh3,197,202,202
HB/jagmesh4,227,254,262
HB/jagmesh5,201,217,217
HB/jagmesh6,258,279,279
HB/jagmesh7,229,242,242
HB/jagmesh8,227,250,250
HB/jagmesh9,203,221,221
HB/lap_25,-Inf,-Inf,-Inf
HB/lshp1009,217,228,228
HB/lshp1270,254,272,272
HB/lshp1561,285,299,299
HB/lshp1882,315,328,328
HB/lshp2233,343,367,367
HB/lshp2614,391,388,387
HB/lshp_265,108,115,115
HB/lshp_406,134,137,137
HB/lshp_577,159,168,168
HB/lshp_778,185,196,196
HB/lund_a,109,112,120
HB/lund_b,67,69,69
HB/nos1,123,131,144
HB/nos2,488,550,598
HB/nos3,125,134,134
HB/nos4,76,79,79
HB/nos5,142,145,145
HB/nos6,89,91,95
HB/nos7,69,73,54
HB/plat362,129,131,131
HB/saylr3,-Inf,-Inf,-Inf
HB/sherman1,-Inf,-Inf,-Inf
JGD_BIBD/bibd_81_2,24,24,24
JGD_SPG/EX1,93,126,124
JGD_SPG/EX2,147,150,156
JGD_Trefethen/Trefethen_150,101,110,110
JGD_Trefethen/Trefethen_20,20,20,20
JGD_Trefethen/Trefethen_200,121,136,136
JGD_Trefethen/Trefethen_200b,121,131,131
JGD_Trefethen/Trefethen_20b,19,19,19
JGD_Trefethen/Trefethen_300,171,181,181
JGD_Trefethen/Trefethen_500,197,215,221
JGD_Trefethen/Trefethen_700,239,244,245
ML_Graph/Binaryalphadigs_10NN,123,137,137
ML_Graph/Ecoli_10NN,81,83,83
ML_Graph/Glass_10NN,61,68,68
ML_Graph/Olivetti_norm_10NN,81,83,83
ML_Graph/Spectro_10NN,90,97,97
ML_Graph/Vehicle_10NN,128,137,137
ML_Graph/YaleA_10NN,50,56,56
ML_Graph/breasttissue_10NN,64,72,72
ML_Graph/cnae9_10NN,84,91,91
ML_Graph/collins_15NN,106,113,113
ML_Graph/dermatology_5NN,194,207,207
ML_Graph/iris_dataset_30NN,43,43,43
ML_Graph/mice_10NN,108,117,117
ML_Graph/micromass_10NN,98,106,106
ML_Graph/umistfacesnorm_10NN,86,93,93
Mycielski/mycielskian5,23,23,23
Mycielski/mycielskian6,24,24,24
Mycielski/mycielskian7,47,77,47
Mycielski/mycielskian8,76,78,78
Mycielski/mycielskian9,113,121,121
Newman/adjnoun,89,97,97
Newman/dolphins,66,66,66
Newman/football,51,51,51
Newman/karate,32,33,33
Newman/lesmis,61,62,68
Newman/netscience,88,91,91
Newman/polbooks,72,73,73
Newman/power,125,134,134
Oberwolfach/LF10,18,18,18
Oberwolfach/LFAT5,14,14,14
Oberwolfach/filter2D,359,371,421
Oberwolfach/rail_1357,96,99,100
Oberwolfach/spiral,-Inf,-Inf,-Inf
Oberwolfach/t2dal_e,-Inf,-Inf,-Inf
PARSEC/Si2,126,135,135
Pajek/Erdos02,119,121,127
Pajek/Erdos971,89,95,95
Pajek/Erdos972,114,121,121
Pajek/Erdos981,89,95,95
Pajek/Erdos982,119,127,127
Pajek/Erdos991,88,95,95
Pajek/Erdos992,116,119,119
Pajek/GD06_theory,36,36,24
Pajek/GD96_c,64,68,68
Pajek/GD97_a,97,105,105
Pajek/GD97_b,56,63,63
Pajek/GD98_c,84,102,67
Pajek/GD99_b,59,59,47
Pajek/Journals,37,37,37
Pajek/Sandi_authors,68,69,69
Pajek/USAir97,81,87,87
Pajek/USpowerGrid,119,129,129
Pajek/yeast,104,114,114
Pothen/mesh1e1,54,54,54
Pothen/mesh1em1,35,42,42
Pothen/mesh1em6,55,56,56
Pothen/mesh2e1,75,82,82
Pothen/mesh2em5,38,45,45
Pothen/mesh3e1,126,138,139
Pothen/mesh3em5,-Inf,-Inf,-Inf
Pothen/sphere2,57,64,64
Pothen/sphere3,136,143,143
Rajat/rajat02,125,133,133
Schenk_IBMNA/c-18,30,36,36
VDOL/dynamicSoaringProblem_1,306,334,321
VDOL/dynamicSoaringProblem_2,24,24,24
VDOL/freeFlyingRobot_1,44,45,40
VDOL/freeFlyingRobot_2,52,53,54
VDOL/freeFlyingRobot_3,46,47,47
VDOL/freeFlyingRobot_4,42,44,44
VDOL/goddardRocketProblem_1,54,60,60
VDOL/goddardRocketProblem_2,338,350,326
VDOL/hangGlider_1,Inf,30,Inf
VDOL/hangGlider_2,Inf,62,Inf
VDOL/lowThrust_1,211,219,237
VDOL/orbitRaising_1,63,65,65
VDOL/orbitRaising_2,92,94,94
VDOL/orbitRaising_3,75,83,83
VDOL/orbitRaising_4,97,100,100
VDOL/reorientation_1,42,48,48
VDOL/reorientation_2,36,36,36
VDOL/spaceShuttleEntry_1,244,223,270
VDOL/spaceStation_1,73,78,72
VDOL/spaceStation_10,189,204,204
VDOL/spaceStation_11,149,154,154
VDOL/spaceStation_12,151,161,161
VDOL/spaceStation_2,67,74,74
VDOL/spaceStation_3,66,74,74
VDOL/spaceStation_4,169,172,172
VDOL/spaceStation_5,115,130,130
VDOL/spaceStation_6,125,128,128
VDOL/spaceStation_7,131,140,140
VDOL/spaceStation_8,139,148,148
VDOL/spaceStation_9,156,171,170
VDOL/tumorAntiAngiogenesis_1,111,114,114
VDOL/tumorAntiAngiogenesis_2,30,30,30
VDOL/tumorAntiAngiogenesis_3,30,30,30
VDOL/tumorAntiAngiogenesis_4,30,30,30
VDOL/tumorAntiAngiogenesis_5,30,30,30
VDOL/tumorAntiAngiogenesis_6,30,30,30
VDOL/tumorAntiAngiogenesis_7,30,30,30
VDOL/tumorAntiAngiogenesis_8,30,30,30


==> data/eigen_general_32/matrix_vector_product_count.sorted.csv <==
percent,Float32,LinearTakum32,Posit32
0.0,14.0,14.0,14.0
0.0033222591362126247,18.0,18.0,18.0
0.006644518272425249,19.0,19.0,19.0
0.009966777408637873,20.0,20.0,20.0
0.013289036544850499,23.0,23.0,23.0
0.016611295681063124,24.0,24.0,24.0
0.019933554817275746,24.0,24.0,24.0
0.023255813953488372,24.0,24.0,24.0
0.026578073089700997,24.0,24.0,24.0
0.029900332225913623,24.0,24.0,24.0
0.03322259136212625,24.0,24.0,24.0
0.036544850498338874,24.0,24.0,24.0
0.03986710963455149,24.0,30.0,24.0
0.04318936877076412,30.0,30.0,24.0
0.046511627906976744,30.0,30.0,30.0
0.04983388704318937,30.0,30.0,30.0
0.053156146179401995,30.0,30.0,30.0
0.05647840531561462,30.0,30.0,30.0
0.059800664451827246,30.0,30.0,30.0
0.06312292358803986,30.0,30.0,30.0
0.0664451827242525,30.0,30.0,30.0
0.06976744186046512,30.0,33.0,30.0
0.07308970099667775,31.0,34.0,33.0
0.07641196013289037,32.0,36.0,36.0
0.07973421926910298,33.0,36.0,36.0
0.08305647840531562,35.0,36.0,36.0
0.08637873754152824,36.0,36.0,36.0
0.08970099667774087,36.0,36.0,37.0
0.09302325581395349,36.0,37.0,40.0
0.09634551495016612,36.0,38.0,40.0
0.09966777408637874,36.0,40.0,40.0
0.10299003322259136,37.0,40.0,42.0
0.10631229235880399,38.0,42.0,42.0
0.10963455149501661,38.0,42.0,43.0
0.11295681063122924,42.0,42.0,43.0
0.11627906976744186,42.0,43.0,43.0
0.11960132890365449,42.0,44.0,44.0
0.12292358803986711,42.0,45.0,45.0
0.12624584717607973,43.0,45.0,46.0
0.12956810631229235,44.0,46.0,46.0
0.132890365448505,45.0,47.0,47.0
0.1362126245847176,46.0,48.0,47.0
0.13953488372093023,47.0,49.0,47.0
0.14285714285714285,47.0,51.0,48.0
0.1461794019933555,48.0,51.0,49.0
0.14950166112956811,49.0,52.0,49.0
0.15282392026578073,50.0,53.0,51.0
0.15614617940199335,50.0,53.0,51.0
0.15946843853820597,51.0,54.0,51.0
0.16279069767441862,51.0,54.0,52.0
0.16611295681063123,51.0,55.0,53.0
0.16943521594684385,52.0,56.0,54.0
0.17275747508305647,53.0,56.0,54.0
0.1760797342192691,54.0,56.0,54.0
0.17940199335548174,54.0,56.0,54.0
0.18272425249169436,54.0,56.0,55.0
0.18604651162790697,54.0,57.0,56.0
0.1893687707641196,55.0,59.0,56.0
0.19269102990033224,55.0,59.0,56.0
0.19601328903654486,55.0,59.0,59.0
0.19933554817275748,56.0,59.0,59.0
0.2026578073089701,57.0,60.0,59.0
0.2059800664451827,57.0,60.0,59.0
0.20930232558139536,57.0,60.0,60.0
0.21262458471760798,58.0,60.0,60.0
0.2159468438538206,59.0,62.0,60.0
0.21926910299003322,59.0,62.0,63.0
0.22259136212624583,61.0,63.0,63.0
0.22591362126245848,61.0,63.0,63.0
0.2292358803986711,61.0,63.0,64.0
0.23255813953488372,61.0,64.0,64.0
0.23588039867109634,61.0,64.0,64.0
0.23920265780730898,63.0,64.0,65.0
0.2425249169435216,63.0,65.0,65.0
0.24584717607973422,64.0,66.0,66.0
0.24916943521594684,64.0,66.0,66.0
0.25249169435215946,64.0,66.0,67.0
0.2558139534883721,64.0,68.0,68.0
0.2591362126245847,65.0,68.0,68.0
0.26245847176079734,65.0,68.0,68.0
0.26578073089701,66.0,68.0,68.0
0.2691029900332226,66.0,69.0,68.0
0.2724252491694352,66.0,69.0,68.0
0.2757475083056478,66.0,69.0,68.0
0.27906976744186046,67.0,70.0,69.0
0.2823920265780731,67.0,70.0,69.0
0.2857142857142857,67.0,71.0,69.0
0.28903654485049834,67.0,71.0,70.0
0.292358803986711,68.0,72.0,71.0
0.2956810631229236,68.0,72.0,71.0
0.29900332225913623,68.0,72.0,72.0
0.3023255813953488,69.0,73.0,72.0
0.30564784053156147,69.0,73.0,72.0
0.3089700996677741,70.0,74.0,72.0
0.3122923588039867,71.0,74.0,73.0
0.31561461794019935,72.0,74.0,73.0
0.31893687707641194,72.0,74.0,74.0
0.3222591362126246,73.0,75.0,74.0
0.32558139534883723,73.0,76.0,74.0
0.3289036544850498,73.0,77.0,75.0
0.33222591362126247,73.0,77.0,76.0
0.33554817275747506,75.0,77.0,76.0
0.3388704318936877,75.0,78.0,77.0
0.34219269102990035,75.0,78.0,77.0
0.34551495016611294,75.0,78.0,78.0
0.3488372093023256,76.0,79.0,79.0
0.3521594684385382,76.0,79.0,79.0
0.3554817275747508,76.0,80.0,80.0
0.3588039867109635,77.0,81.0,80.0
0.36212624584717606,77.0,82.0,82.0
0.3654485049833887,79.0,82.0,82.0
0.3687707641196013,81.0,83.0,83.0
0.37209302325581395,81.0,83.0,83.0
0.3754152823920266,81.0,83.0,83.0
0.3787375415282392,81.0,85.0,84.0
0.38205980066445183,82.0,87.0,85.0
0.3853820598006645,82.0,89.0,87.0
0.38870431893687707,84.0,90.0,87.0
0.3920265780730897,84.0,90.0,88.0
0.3953488372093023,85.0,91.0,89.0
0.39867109634551495,86.0,91.0,90.0
0.4019933554817276,87.0,91.0,91.0
0.4053156146179402,87.0,93.0,91.0
0.40863787375415284,87.0,94.0,93.0
0.4119601328903654,88.0,94.0,94.0
0.4152823920265781,88.0,94.0,95.0
0.4186046511627907,88.0,95.0,95.0
0.4219269102990033,88.0,95.0,95.0
0.42524916943521596,88.0,95.0,95.0
0.42857142857142855,89.0,95.0,95.0
0.4318936877076412,89.0,95.0,95.0
0.43521594684385384,89.0,95.0,96.0
0.43853820598006643,89.0,96.0,97.0
0.4418604651162791,90.0,97.0,97.0
0.44518272425249167,92.0,97.0,98.0
0.4485049833887043,93.0,98.0,100.0
0.45182724252491696,93.0,99.0,100.0
0.45514950166112955,93.0,100.0,100.0
0.4584717607973422,94.0,101.0,101.0
0.46179401993355484,95.0,101.0,101.0
0.46511627906976744,96.0,101.0,101.0
0.4684385382059801,96.0,101.0,101.0
0.4717607973421927,97.0,102.0,103.0
0.4750830564784053,97.0,103.0,105.0
0.47840531561461797,97.0,104.0,105.0
0.48172757475083056,98.0,105.0,105.0
0.4850498338870432,98.0,105.0,105.0
0.4883720930232558,98.0,105.0,106.0
0.49169435215946844,99.0,106.0,107.0
0.4950166112956811,100.0,106.0,107.0
0.4983388704318937,100.0,107.0,107.0
0.5016611295681063,101.0,107.0,109.0
0.5049833887043189,101.0,107.0,110.0
0.5083056478405316,102.0,109.0,110.0
0.5116279069767442,104.0,110.0,110.0
0.5149501661129569,105.0,110.0,111.0
0.5182724252491694,106.0,110.0,112.0
0.521594684385382,106.0,112.0,113.0
0.5249169435215947,106.0,112.0,113.0
0.5282392026578073,108.0,113.0,113.0
0.53156146179402,108.0,113.0,114.0
0.5348837209302325,108.0,114.0,114.0
0.5382059800664452,109.0,114.0,115.0
0.5415282392026578,109.0,115.0,117.0
0.5448504983388704,110.0,117.0,117.0
0.5481727574750831,111.0,117.0,119.0
0.5514950166112956,112.0,119.0,120.0
0.5548172757475083,112.0,120.0,120.0
0.5581395348837209,112.0,120.0,120.0
0.5614617940199336,113.0,120.0,120.0
0.5647840531561462,114.0,121.0,121.0
0.5681063122923588,115.0,121.0,121.0
0.5714285714285714,116.0,121.0,121.0
0.574750830564784,116.0,121.0,121.0
0.5780730897009967,116.0,121.0,122.0
0.5813953488372093,116.0,122.0,123.0
0.584717607973422,116.0,123.0,124.0
0.5880398671096345,116.0,124.0,124.0
0.5913621262458472,118.0,125.0,125.0
0.5946843853820598,118.0,125.0,125.0
0.5980066445182725,119.0,125.0,127.0
0.6013289036544851,119.0,125.0,127.0
0.6046511627906976,119.0,126.0,127.0
0.6079734219269103,120.0,127.0,127.0
0.6112956810631229,120.0,127.0,127.0
0.6146179401993356,121.0,128.0,128.0
0.6179401993355482,121.0,129.0,129.0
0.6212624584717608,122.0,130.0,130.0
0.6245847176079734,123.0,131.0,131.0
0.627906976744186,123.0,131.0,131.0
0.6312292358803987,124.0,131.0,133.0
0.6345514950166113,124.0,133.0,134.0
0.6378737541528239,124.0,134.0,134.0
0.6411960132890365,125.0,134.0,134.0
0.6445182724252492,125.0,134.0,135.0
0.6478405315614618,125.0,135.0,136.0
0.6511627906976745,125.0,135.0,137.0
0.654485049833887,126.0,136.0,137.0
0.6578073089700996,126.0,137.0,137.0
0.6611295681063123,128.0,137.0,139.0
0.6644518272425249,129.0,137.0,140.0
0.6677740863787376,131.0,137.0,140.0
0.6710963455149501,134.0,138.0,141.0
0.6744186046511628,136.0,140.0,143.0
0.6777408637873754,136.0,140.0,144.0
0.6810631229235881,138.0,141.0,145.0
0.6843853820598007,138.0,143.0,146.0
0.6877076411960132,139.0,145.0,148.0
0.6910299003322259,139.0,146.0,153.0
0.6943521594684385,142.0,148.0,153.0
0.6976744186046512,145.0,150.0,153.0
0.7009966777408638,147.0,153.0,154.0
0.7043189368770764,148.0,153.0,156.0
0.707641196013289,149.0,153.0,160.0
0.7109634551495017,151.0,154.0,161.0
0.7142857142857143,151.0,161.0,161.0
0.717607973421927,151.0,161.0,166.0
0.7209302325581395,154.0,162.0,167.0
0.7242524916943521,156.0,166.0,168.0
0.7275747508305648,157.0,167.0,168.0
0.7308970099667774,159.0,168.0,170.0
0.7342192691029901,161.0,171.0,172.0
0.7375415282392026,161.0,172.0,172.0
0.7408637873754153,168.0,172.0,172.0
0.7441860465116279,168.0,172.0,177.0
0.7475083056478405,169.0,177.0,181.0
0.7508305647840532,171.0,181.0,189.0
0.7541528239202658,175.0,183.0,190.0
0.7574750830564784,176.0,189.0,191.0
0.760797342192691,177.0,190.0,192.0
0.7641196013289037,178.0,191.0,196.0
0.7674418604651163,180.0,192.0,202.0
0.770764119601329,185.0,196.0,202.0
0.7740863787375415,189.0,199.0,204.0
0.7774086378737541,190.0,202.0,205.0
0.7807308970099668,194.0,204.0,207.0
0.7840531561461794,196.0,207.0,207.0
0.7873754152823921,197.0,207.0,210.0
0.7906976744186046,197.0,210.0,210.0
0.7940199335548173,199.0,210.0,217.0
0.7973421926910299,200.0,211.0,217.0
0.8006644518272426,201.0,215.0,218.0
0.8039867109634552,202.0,217.0,220.0
0.8073089700996677,203.0,217.0,221.0
0.8106312292358804,203.0,218.0,221.0
0.813953488372093,205.0,219.0,228.0
0.8172757475083057,211.0,220.0,228.0
0.8205980066445183,217.0,221.0,229.0
0.8239202657807309,217.0,223.0,237.0
0.8272425249169435,223.0,228.0,238.0
0.8305647840531561,226.0,228.0,242.0
0.8338870431893688,226.0,229.0,243.0
0.8372093023255814,227.0,238.0,245.0
0.840531561461794,227.0,239.0,250.0
0.8438538205980066,229.0,242.0,254.0
0.8471760797342193,235.0,244.0,259.0
0.8504983388704319,239.0,250.0,262.0
0.8538205980066446,244.0,253.0,270.0
0.8571428571428571,254.0,254.0,272.0
0.8604651162790697,256.0,259.0,279.0
0.8637873754152824,258.0,272.0,280.0
0.867109634551495,278.0,279.0,292.0
0.8704318936877077,280.0,280.0,299.0
0.8737541528239202,285.0,292.0,301.0
0.8770764119601329,298.0,299.0,310.0
0.8803986710963455,300.0,301.0,316.0
0.8837209302325582,306.0,306.0,318.0
0.8870431893687708,310.0,310.0,321.0
0.8903654485049833,311.0,318.0,322.0
0.893687707641196,311.0,324.0,326.0
0.8970099667774086,313.0,328.0,328.0
0.9003322259136213,315.0,334.0,346.0
0.9036544850498339,338.0,338.0,348.0
0.9069767441860465,343.0,346.0,367.0
0.9102990033222591,344.0,350.0,374.0
0.9136212624584718,356.0,367.0,387.0
0.9169435215946844,359.0,371.0,390.0
0.920265780730897,388.0,374.0,410.0
0.9235880398671097,390.0,388.0,420.0
0.9269102990033222,391.0,390.0,421.0
0.9302325581395349,399.0,410.0,433.0
0.9335548172757475,412.0,424.0,443.0
0.9368770764119602,417.0,427.0,486.0
0.9401993355481728,425.0,443.0,486.0
0.9435215946843853,441.0,488.0,490.0
0.946843853820598,488.0,490.0,550.0
0.9501661129568106,529.0,544.0,574.0
0.9534883720930233,537.0,550.0,581.0
0.9568106312292359,551.0,574.0,598.0
0.9601328903654485,617.0,581.0,619.0
0.9634551495016611,703.0,613.0,774.0
0.9667774086378738,759.0,632.0,862.0
0.9700996677740864,10000.0,792.0,10000.0
0.973421926910299,10000.0,868.0,10000.0
0.9767441860465116,10000.0,10000.0,10000.0
0.9800664451827242,10000.0,10000.0,10000.0
0.9833887043189369,10000.0,10000.0,10000.0
0.9867109634551495,10000.0,10000.0,10000.0
0.9900332225913622,10000.0,10000.0,10000.0
0.9933554817275747,10000.0,10000.0,10000.0
0.9966777408637874,10000.0,10000.0,10000.0
1.0,10000.0,10000.0,10000.0


==> data/eigen_general_64/eigenvalues_absolute_error.csv <==
matrix\type,Float64,LinearTakum64,Posit64
AG-Monien/L,4.12197534311957891686960848892601082e-14,1.09074685516412829428777554676797966e-15,3.71218437776068911449154052511546877e-11
AG-Monien/cage,5.91909459835271598521870345683421480e-15,1.13290352452511430196069523110323947e-16,8.66905355481317022292405819192299849e-18
AG-Monien/diag,-Inf,-Inf,-Inf
AG-Monien/grid1,1.77288713909983378633003043929007162e-14,1.36903173921021400635822959743226451e-15,1.48641351210593341966736277528988189e-12
AG-Monien/grid1_dual,4.10626354161654878866727414919534726e-14,1.49695209514170218926901881046999292e-15,4.74969998911357139542558058571610371e-13
AG-Monien/grid2,7.81837942181362596443672395411521818e-14,4.04959974714394039705523895767350503e-15,3.18792636816570250749142708040845785e-09
AG-Monien/grid2_dual,4.44396727873707944437099469843827433e-14,2.32186780370606668248792235278411381e-15,7.06739660534238734691643730412913827e-08
AG-Monien/netz4504,5.04308062831609397046486372420372329e-14,3.20882437205262178950384422447519776e-15,9.32128802413332245470238652350589075e-09
AG-Monien/netz4504_dual,5.44230143812285167143367372924196305e-14,1.12096314462566562498539218670646774e-15,7.99347036704522010702683027752163673e-13
AG-Monien/stufe,4.08672259006861424811249206541573612e-14,2.15251634295369333969418227639307738e-15,1.81426739948388099464015979997551608e-09
AG-Monien/ukerbe1,4.23671522170095984748484492419536901e-14,3.77044447243967847867838139911728126e-15,6.43614015313624960737054901102043525e-08
AG-Monien/ukerbe1_dual,6.04950052122183729098003768822591061e-14,4.24827587108921825748377042071245595e-15,1.02105104959954421214332750783641113e-08
Arenas/celegans_metabolic,2.49710218953323765538820730842064646e-13,1.56113312607166769527178022135253285e-14,9.92675140354946211365337799983156734e-13
Arenas/email,1.07114502704453186494578127391869984e-13,4.14696833247118934112649585769569327e-15,3.40951122030546248734293874286024149e-13
Arenas/jazz,1.44354597339946530805888366650308739e-13,7.43686139630616684209038461098913429e-15,3.61927361094933133755048708293943994e-11
Bai/bfwb398,3.13763481742400267103588813310252600e-20,3.08079641587021785842009733611898574e-21,6.31496003106608242407292674065833596e-12
Bai/bfwb62,1.78198556732279993414414485281714977e-19,1.24162991554628917220705803578895949e-20,5.51212840705467851494222460500109193e-12
Bai/bfwb782,2.14885931874254993942279836817158170e-20,5.52144070797222499783290731911057577e-21,9.07944170974344700439348245883052807e-12
Bai/mhd3200b,6.19444979538337937375664788046028811e-15,2.90283948446812360050535920684563395e-16,1.64825359685695878556867110122561688e-10
Bai/mhdb416,9.36093354354474357903844165306634720e-15,2.28162854212861322869604624294237528e-16,1.59915223662369910295106715912323550e-01
Bai/odepb400,1.90480099422594801822977215453652999e-28,5.89960375356492611465954956183269020e-29,4.91268408944403814432704611240469048e-18
Barabasi/NotreDame_yeast,7.47512318387506424894877286603759038e-14,1.82307769459526193479473446352247213e-15,1.10137015481766406194058013300622179e-12
Bates/Chem97ZtZ,7.51621575052702469491639761194485667e-12,2.82277686615230910206182876283198609e-13,2.57573745645106757635812004800004253e-11
Boeing/bcsstm37,2.64299998919514772877973450779410939e-10,2.68319663207519022965144984469400111e-19,1.97736396822582895911008737145016737e-09
Boeing/bcsstm38,1.65525550158065812875904635861499179e-13,2.88572976437556760173125603304939413e-14,2.10681891538077354317319035549028943e-08
Cunningham/m3plates,2.38376180062784535616992826574740921e-03,2.38376180062854863686835746334478719e-03,2.38376178175805863318185588913056760e-03
DIMACS10/chesapeake,1.20995830588101700327966713835435343e-14,8.56017815142109491983721880819359402e-16,8.30032414376910359867140642827630462e-12
DIMACS10/delaunay_n10,1.07545897529413032841117125441846489e-13,4.39098040670920011354922219041427337e-15,1.38737721584430777933070578295743795e-12
DIMACS10/delaunay_n11,9.90559851968074768964746517470302743e-14,5.05270521739705745052675866075297790e-15,3.05877006174534077417702434417920708e-09
DIMACS10/uk,5.88672775771232685344532899000294555e-14,3.63772342138797627106361441423587496e-15,1.74795719359700330506803818792390416e-08
FIDAP/ex32,5.43963217624601853058313849447365073e-13,1.31408669888717412569409855751699386e-14,4.18137644760234648168061855929932192e-13
FIDAP/ex5,6.19487867579580931138945270196705960e-09,5.50824883108924881716109250556062775e-10,4.33829893027004534948790929659386477e-09
GHS_indef/laser,-Inf,-Inf,-Inf
Gleich/minnesota,3.63656169263710842334742951282297208e-14,1.37966580190397341865367341965873336e-15,4.88860839605270701246211548657289640e-09
Gset/G11,2.44174609884410557830791665211264472e-14,2.76555746939968020028503820089181814e-15,4.11588747303908202809808890398893042e-09
Gset/G12,5.05785316999220341655390464569858057e-14,1.61571259301058786113877163952815775e-15,2.66467136446836341721794584446611560e-08
Gset/G13,3.96187835847345816230268911776689353e-14,1.59736988710992207464345720556996806e-15,2.90579149248913580955084213062199766e-12
Gset/G14,7.24851555588327101323924340762484801e-14,2.92206850804897041479699438843919026e-15,1.07124126592445806437355770761910446e-12
Gset/G15,7.23601167567301447001825800220536967e-14,4.45147130955487944884269572819826840e-15,6.15553514327020205181037320720696631e-11
Gset/G16,6.20973210902878339214769424888197083e-14,3.06576136416005277287790124608419665e-15,1.12271129981092075201944103064950821e-12
Gset/G17,8.16820635077086099218529053618805352e-14,4.96175926765682923620960693616456113e-15,7.46348316331621876507932619505581515e-13
Gset/G18,9.64402539162256551356303816741376089e-14,6.28316180325017787476655262588045635e-15,2.70258148496433218904283964943557719e-12
Gset/G19,5.57287673883297994920499370394214689e-14,4.18637374069760410760961850143895032e-15,2.26927305048697013057485597601948866e-12
Gset/G20,8.64774521741217162783337956250129686e-14,3.08095046921259704529885684485238150e-15,2.26734074150974591115162557912851971e-12
Gset/G21,7.43239683221497577459508223632995099e-14,3.70034975989394344350607201048915466e-15,5.61438392225517964521326773617812476e-13
Gset/G32,9.63393262447872723849340223619342677e-14,2.97383779809199514614933484794749851e-15,2.46211777369940709072113448274666714e-08
Gset/G33,5.40434647517847748139583540965999355e-14,2.12817011858761392229068917631734399e-15,1.76433614599766905490894713377064109e-08
Gset/G34,5.65448482988340357032279899197117855e-14,4.57445400500090459884944505820503508e-15,2.39600959948706565785350387494979741e-09
Gset/G43,1.47393456159734293712530783688253270e-13,5.81307404798522389514117821810511500e-15,6.29922993461497593409921134772715203e-12
Gset/G44,1.27842126132115327358032878286206921e-13,5.25401776316256932900528399370932423e-15,1.87494614957554323905221000854333490e-11
Gset/G45,8.05205719901379823976858047930687906e-14,6.18022950142950845054822802633689079e-15,2.58275359770587943629799409794503592e-12
Gset/G46,8.49952280881824793797558085186223002e-14,4.08809761805895859378326893027236178e-15,8.92581297640835699613999535244253659e-10
Gset/G47,1.13270653333671166521529252615010600e-13,5.66648425422078425663439460536229477e-15,1.46091575665703399714559966926928935e-09
Gset/G48,2.31724826102778734839999528090032806e-02,2.31724826102947043362628447405480244e-02,2.31724826089130419166365054998754100e-02
Gset/G49,5.58749631652167838802580917588391936e-14,3.54018019173297251415655644962794722e-15,3.91387078454021481438438194454443450e-09
Gset/G50,6.79167242808158290183604852140910401e-14,3.41339667297349443255026767188899428e-15,7.50818254777184163194341821216843269e-09
Gset/G51,1.05124944602838663387565093552692384e-13,2.57001433177807757507579448172111826e-15,4.94542955578405514300910845242723176e-13
Gset/G52,9.19575644374971067926216936167732791e-14,4.28182874869607989590129134151966535e-15,1.18374698468633160900481953842943948e-12
Gset/G53,9.96209037976077769547745387431285260e-14,4.27335377029742996601196485925564902e-15,1.77011509838632326103296601128594928e-12
Gset/G54,1.26437958068456082367905332985654116e-13,4.54348079268452221945042310310749981e-15,1.35107622256842458461399169300171445e-10
Gset/G57,5.53440961625814687281287448480433294e-14,1.55661531947460155628419086619975051e-15,2.53220675096916949525645172347239085e-08
HB/1138_bus,1.67985601089482314286295280746409909e-10,8.40857591237345985671120871453307901e-12,1.59120483174365127711791418752403405e-08
HB/494_bus,7.76212888524140610475939556601526516e-11,4.38589730270572184395586880484624351e-12,1.94722893274303899745382819116297420e-08
HB/662_bus,7.01041849667559572523350882400967513e-12,5.02585328585087562174039481818892108e-13,1.04819480145506051228213113427109115e-08
HB/685_bus,4.20908355851015324507277539007872656e-11,1.89335266532104594736335269965932661e-12,4.61210725537135904683200897233487369e-08
HB/ash292,5.88805591595051424806415491452075589e-14,2.42550763806962251939057171376577763e-15,6.14587150647409365886950097329477995e-13
HB/ash85,4.26030710750600747138232007803142658e-14,9.31955826697326037021754247906566927e-16,3.15814488544086493146583720053140711e-13
HB/bcspwr01,2.38246914981451778257024224252647746e-14,9.46111171583008656472297143802355440e-16,1.90312789973803707402801862375059740e-13
HB/bcspwr02,2.30090798024446514327250442572595661e-14,1.40653478711273372758994799401688794e-15,7.17861192818928021177370189198431384e-14
HB/bcspwr03,2.87977956939436108896510609333290648e-14,1.41139820894233762994945159898427829e-15,1.93974337866104932519264472133290807e-13
HB/bcspwr04,7.26492783477125990099286554297534558e-14,2.49566514252107686036699888274837619e-15,6.54457947797041929910936141317512383e-13
HB/bcspwr05,6.12711080861789273834352773315350855e-14,2.00518775248762334393692115568659408e-15,9.28053870175197276793255209326107964e-13
HB/bcspwr06,4.97619762322478579852887543413191576e-14,4.51371276009769168266443700158594167e-15,1.21553834310219813208229677016722381e-11
HB/bcspwr07,9.60468501413821252685794180546991413e-14,2.87350060216654808192156533738649696e-15,1.51683517077940785683673919221914287e-10
HB/bcspwr08,4.16125481134310807671463164722957482e-14,2.79559302761611444422990407097556302e-15,7.65772185649761805523862453584114386e-12
HB/bcspwr09,5.04159004463894247136460123318714912e-14,2.24861573537442756010828248383217714e-15,3.27543596904420017251192946634883720e-12
HB/bcsstk01,1.66495239952215872906461406223005511e-05,2.28837989537001927010028402509652515e-06,1.61184137298446432589651923807009388e-03
HB/bcsstk02,1.02463357982783334486089411530774128e-10,4.63095522629680437325400114786671968e-12,6.37037801667190548011164968918819805e-11
HB/bcsstk03,2.34706487258702643142142308211686548e-04,6.79364281480836129623059668143271989e-05,9.08131490453519383439412837572323261e-02
HB/bcsstk04,8.60906045983577067329325516983076531e-08,1.16165683887448127502610509356576003e-08,7.04454484431207706919082465224672226e-07
HB/bcsstk05,2.63996356414632400595373901313463215e-08,4.79984494315080061155515484607638101e-09,7.51632100904288177510591951008277631e-08
HB/bcsstk06,2.00935917255217280721515924979534130e-05,4.16038403237937704641940194676079654e-06,8.27808505005558564807964673802313614e-04
HB/bcsstk07,2.00935917255217280721515924979534130e-05,4.16038403237937704641940194676079654e-06,8.27808505005558564807964673802313614e-04
HB/bcsstk08,1.35537859984376248303335476019157993e-04,8.25205925316004076979841319678188457e-06,1.55027561520425873479922578477774447e-02
HB/bcsstk09,8.40625279126492888125664733637623212e-07,1.18785513401792895142202980855421297e-07,1.18931499513433512871328251712105049e-03
HB/bcsstk19,1.27164930280087940422988777903214834e+00,1.91700472645042231193353458774717524e-01,2.00440102223911266726340366843692035e+04
HB/bcsstk20,3.61102720992108215487749580563329948e+01,1.07167808376376436881609767606185481e+01,6.59581170797981215453059496269818869e+06
HB/bcsstk22,2.09227457877905417164288312362365526e-08,3.95540898904672710758914440317879501e-09,1.66383272266754448186336232673061049e-07
HB/bcsstm01,4.40536496171262115118825586174441217e-13,5.51100216394522499553022063652504082e-15,4.76232621993748843478537006405805042e-15
HB/bcsstm02,9.87597624078299416262375328896354613e-02,9.87597624078298707567755222983031205e-02,9.87597623239518236542491777880080167e-02
HB/bcsstm03,7.16694012127184457491155221110894837e-12,3.19061679151830302782721785838222385e-13,4.75698732963043422545359671597739685e-08
HB/bcsstm04,4.48218332046292701114627274271114424e-02,4.48218332046294103521994121642350090e-02,3.16938221963699141502012149155754792e-02
HB/bcsstm05,3.08074386568249101996176358624338641e-15,1.72970720921851373551829688282071257e-16,1.86341321541474032298237309747273212e-13
HB/bcsstm06,8.14551841734767910197274166154167088e+02,3.79959032376709807473485553154446220e-12,2.11228331560682012674949186324299992e-05
HB/bcsstm07,2.11885521630251387364742392442975079e-11,1.59987039687559701800357265448428750e-12,1.88401317589444588032136059419570340e-09
HB/bcsstm08,8.33231575643999860858459665625287964e+02,8.33231575644000050928639248915996911e+02,8.33231575644104506928059417117311193e+02
HB/bcsstm09,8.14406375853758494646341794587673152e-38,8.14406375853758494646341794587673152e-38,4.14959703219762673976485525058336870e-21
HB/bcsstm11,9.71482793217293056422582138113189345e+00,6.86942070889999589766716781014186621e+00,1.18981856863243953289577579751852590e+01
HB/bcsstm12,7.61761828619111789464381052867039142e-12,4.63519154119107330130136245984328124e-12,2.09756624054883406171266270989742585e-05
HB/bcsstm19,1.20770671050603151137554108057278003e-07,1.96186587521255915167465568907129195e-08,6.10124522751367013845850890922437427e-02
HB/bcsstm20,1.40333346931606753135008093803704263e-07,1.15086423133339422815718285712861913e-08,1.21995385656468315461955707996249016e-06
HB/bcsstm21,1.93568805421897498032072502182200843e-19,6.98481261981542571587493590654152423e-20,7.55951968278541937889266340856655266e-12
HB/bcsstm22,2.00655020773195792615316759373155147e-03,7.41945549241877206273295135523568627e-03,7.41945548533794929596719515209638868e-03
HB/bcsstm23,1.17024936081975698471069340232584326e+05,7.22994448394711966712586257038329182e-09,4.07301655079389153029878217951425338e-04
HB/bcsstm24,6.45449211617424689259738838572305027e-09,8.48764703342323508814513884018248623e-10,1.06277589390177562773408773118376833e-07
HB/bcsstm25,4.78305680486643557576637796770521967e+07,7.19441566600492644866451428665373744e+07,7.19441566600495791070149880710151502e+07
HB/bcsstm26,6.27160567482368803410055374144614021e-01,6.27160567482371261503166448664168715e-01,6.27160567482381470305689750592757969e-01
HB/blckhole,1.16110532870059504206241923356237617e-13,1.04339109496236719547107794355911665e-14,3.34865622726766175915030744856579745e-08
HB/can_1054,1.10042167169111327498670609746174254e-13,8.27107063889020647982267764584245349e-15,6.16513439743945704150093403389211664e-13
HB/can_1072,1.22912002985634627753040262572963277e-13,4.45265055287374609791946842870017606e-15,1.27634532520220707395538873647065270e-12
HB/can_144,4.72481144328585131319501517939114619e-14,2.39737584582673674859392156661442253e-15,2.32247681879256875187832878821284970e-13
HB/can_161,6.78523188649569253733313906556111655e-14,2.04529675685465908788346868030080581e-15,1.29028395306766869695907312967940831e-12
HB/can_187,3.33577601898921139318943982292946921e-14,2.04296853814827947401562579463501906e-15,2.05336200608292013389872572357834676e-12
HB/can_229,6.88856886062599793697791483095215306e-14,2.93585494215547107460404366416755876e-15,5.01403141611983632127286968973005180e-13
HB/can_24,1.13126809744128384185503222304071949e-14,5.06919891795336160975269117386065841e-16,1.61116308404336770568130339466906908e-14
HB/can_256,1.20638791387168767703189196320389768e-13,5.33040352391855904478391264519521603e-15,6.79001128723251695103356455060021499e-13
HB/can_268,7.01571095262049723946406956007590682e-14,3.23713361377695373333216463495420177e-15,1.45886366861747605151709892055182256e-12
HB/can_292,9.14564155142610861704105048989242687e-14,3.13787244060017425398251044149260673e-15,3.10726303758037699248275949859366003e-13
HB/can_445,9.43810301558255042863493659571325915e-14,4.61012146290889203548137772134088000e-15,1.02291875174660802422465665864913623e-12
HB/can_61,3.99825790484446467862849187709710953e-14,2.00733392745362765356389530283308496e-15,4.29530007955853111555366909957407821e-13
HB/can_62,3.27301749419296231028739400712173417e-14,8.27179986382874636796609365192194155e-16,5.69363503898862784978135104728057603e-14
HB/can_634,8.70224132364280477272365208741001958e-14,4.01109658403017410970260494712934738e-15,1.75541300061690438957643488643495712e-12
HB/can_715,1.26962091007760439811337555031144959e-13,2.68834367198610966131857368785087031e-15,5.43678692726806543362713146963012911e-12
HB/can_73,2.42176302187759347182452294484916112e-14,1.10608287492598339227769005813894523e-15,6.30984382820749699294689984495113385e-13
HB/can_838,1.33570137837289760490273208652267722e-13,2.65214701542059684485490130824682772e-15,5.51965865169676390344158084092445812e-13
HB/can_96,5.40419869204759882130790769655053551e-14,1.35954635805726758885146789057421195e-15,6.47429065561237892134328353348201175e-13
HB/dwt_1005,2.85005118015708254416135997808166149e-01,2.85005118015751435938852138234046223e-01,2.85005117977497193037600936674861267e-01
HB/dwt_1007,9.05105568060862734073153017892514738e-14,9.08129901634033537302979468171663204e-15,1.14182189825745878972536182625313084e-12
HB/dwt_1242,1.27170306320672946631351161213102803e-13,5.28448212857282057062185123569646072e-15,4.03517000005857185109604192982067216e-12
HB/dwt_162,5.83698560093615860338105532259989904e-14,3.05032932079253829298663491007994349e-15,4.79211985252364131295279276019189602e-13
HB/dwt_193,6.96131515585270755213242844105502012e-14,6.31401236878833331299503967811055794e-15,1.95482438937756368245643330046838758e-11
HB/dwt_198,3.72578807993993383894239754751784016e-14,2.10116617836167157704086240952566279e-15,3.57794122360329116833303113249589849e-13
HB/dwt_209,6.84754553422007510636813414291640782e-14,2.18148295924379041498740227662421746e-15,5.55275354888061576912075566483583624e-13
HB/dwt_221,4.13188346766891179268245769388572420e-14,2.72287653214776668892753842422091729e-15,6.11158465614972076306174998990333499e-13
HB/dwt_234,2.40305039706761103458056516960463359e-14,1.37773622706270908558566189805135430e-15,7.35546031766202278051354317831885395e-13
HB/dwt_245,5.72821356976682150397278006051472952e-14,1.54897246335363280308196825804027651e-15,1.92113236553991551434276352952801177e-13
HB/dwt_307,8.30630285629930104754517684323473479e-14,4.30958509970949095561624867841052393e-15,1.40152356086720647639919807052075684e-12
HB/dwt_310,5.20179488274203506938124708057459318e-14,3.26319823771744816457178387420478751e-15,7.09195982679675608691536882964601373e-13
HB/dwt_346,1.00665397657972593427159689291325523e-13,4.41857122707432795517068280810131381e-15,3.98409491834115883140245406728576250e-13
HB/dwt_361,8.04617474448895027951598969336258025e-14,2.94746514730913280100678646758902249e-15,4.40072169703772188588149629118766890e-13
HB/dwt_419,1.10428441756210662265619792559139674e-13,2.08136211344349411605403559987993609e-15,6.10171934000356999235752122801887964e-12
HB/dwt_492,1.23789462008008282885509999339118065e-13,2.60533188404959599610336382983560069e-15,1.32656608786149590213043880836990440e-12
HB/dwt_503,9.64906341931604334146319717209510285e-14,3.06034364348798099859725933081507797e-15,5.78623638430362709462266098733084313e-13
HB/dwt_512,8.81213371620560166950091151020705355e-14,3.10782970710756215989558493870580503e-15,7.31778353537858741413875077980399349e-13
HB/dwt_59,3.40500378567648912537322300097338597e-14,1.09679749035143561813401243223085875e-15,3.06075522200287189080483668287094165e-12
HB/dwt_592,1.10046255811852290974498631099089889e-13,1.83024696012098335800050130282895329e-15,7.57462965910490999533428437194825361e-13
HB/dwt_607,8.93548067908551717179074223347503698e-14,4.75647226618607626771958435165329944e-15,7.00392493510028524715105424645349241e-13
HB/dwt_66,1.86356389373724843120998049150350607e-14,9.28852157936447190313150130905559189e-16,7.12420127347900720946990404390054329e-14
HB/dwt_72,2.67632351147368437179483619902084560e-14,1.61955177923228125851830836604097295e-15,1.59292347560991091926415639857413532e-13
HB/dwt_758,1.36992822227741316573793008565000634e-13,4.99423132052548074720848937477729813e-15,6.99518109666862733134417122015148200e-13
HB/dwt_869,1.12419369235273660966486122860644826e-13,4.59331942727039842599587592320590987e-15,8.21542877187777386077632014736146526e-12
HB/dwt_87,4.86747319317859174450701450638846313e-14,1.63492810736179440508106731314581312e-15,2.37006646687843444928124014979476202e-13
HB/dwt_878,1.48152942750837926645906254956719607e-13,4.88508449453466009345134828640277119e-15,9.87702763695225732655459466405776419e-13
HB/dwt_918,7.80269225700445835285653968907495564e-14,3.84382671415220249467833310307135832e-15,1.03385003050924936458092927336513103e-12
HB/dwt_992,1.70076332768358108237876492555621016e-13,9.36907248495227684534138655069417614e-15,2.66714154369753934696882754433198076e-12
HB/eris1176,2.15081497175174229368110961814841225e-13,9.60770584207540109003495271871525264e-15,9.29621692562406746224925192957970031e-10
HB/gr_30_30,1.76461788051685298321296814037725962e-13,6.64552965649658708788603579296668910e-15,3.57787279854104033952745731994059102e-09
HB/jagmesh1,5.87233111354312074596776183476389629e-14,4.24360412117546981435254701336321262e-15,1.36385438462111567113945365377242883e-10
HB/jagmesh2,5.93456375224868437872822780932141600e-14,4.62944279465448212793671570294266218e-15,8.16017433185958115008327545490420578e-12
HB/jagmesh3,7.03704408554350151747701964764075408e-14,3.36320714970688915508960972448074949e-15,2.74038977444130717001158827599029424e-12
HB/jagmesh4,9.43806321298012638877174949913429182e-14,6.19798955949982326982980695362002686e-15,1.09018312443182900179788866134441166e-07
HB/jagmesh5,1.20226026432512474788808150054021361e-13,3.13750387388589440605308453233398645e-15,2.57755229327322348153466132382375612e-09
HB/jagmesh6,1.08491117557869277742722998070899362e-13,5.29715239922589909627010685199474410e-15,6.60210312839866630873508945843365005e-09
HB/jagmesh7,5.21967246300504985240051120826603972e-14,3.18499752463903616167117003320282733e-15,2.93451618263716383768159505594211367e-10
HB/jagmesh8,7.90812494365979426539259356780154992e-14,4.35732166456259318734971350208187789e-15,9.64645987023115619329240750494652879e-09
HB/jagmesh9,1.12292377028455373108038236898737333e-13,4.19310365573864296643063726895725729e-15,3.04521928734167000113276426066930417e-10
HB/lap_25,-Inf,-Inf,-Inf
HB/lshp1009,5.93456375224868437872822780932141600e-14,4.62944279465448212793671570294266218e-15,8.16017433185958115008327545490420578e-12
HB/lshp1270,1.25638410889088082979059698739519277e-13,4.36319258721935745761670241736874764e-15,6.68927804870688249919662146065056823e-10
HB/lshp1561,1.12183202496284986480379794060524303e-13,5.50195804148311254502611321582695280e-15,9.41563874193791892228360404503704771e-09
HB/lshp1882,8.22809491692673988468456469736999712e-14,7.51220495461764173320054826013830614e-15,2.45472204065380248444698978136826845e-09
HB/lshp2233,1.32024310760498487675317311873523304e-13,5.18988885459041221173693072553626361e-15,5.06453087870706032462844253285160688e-09
HB/lshp2614,1.37951284314733667669457056230031389e-13,8.31943455654943349042173609084617188e-15,1.75709849040166245781506310183342022e-07
HB/lshp_265,4.22412747421814797622798188267773714e-14,2.92965853427694733668712183009536000e-15,1.15338262334292840449513035946386360e-12
HB/lshp_406,6.08610379839313460581875071140615692e-14,3.12891343247064295626764847411266630e-15,7.19719324550662174631805966975649256e-13
HB/lshp_577,8.69374130665754948185926768105008858e-14,3.39831172273612458582172247387185650e-15,9.93203296984275489476241829288155359e-13
HB/lshp_778,9.36228449769864788256345277017402647e-14,5.23686742119743480946020040227224099e-15,1.73882839399173266515444729965180649e-12
HB/lund_a,1.11490219745047220383992198665862235e-06,2.28340220862838680487273037719641721e-07,3.33939697870147890564388883616573235e-05
HB/lund_b,3.23073858589752550304098484565754051e-11,3.18936982127876137782295717720868521e-12,9.58126127688945237136037696943912149e-11
HB/nos1,1.64266398653087792071036325140704370e-05,6.55414725487294052195709697191257488e-06,1.35975416438332603917656841439251309e-03
HB/nos2,3.26033737333657020011217176045118686e-03,6.89078720616690328258400701854487757e-04,5.70905276431856588490094353444241213e-01
HB/nos3,1.04870947328738109763307868890813295e-11,3.94504160821238888559690713783099017e-13,4.95161419456476525175316222340711565e-11
HB/nos4,4.92448251788555972269897428641824035e-15,3.24277657623090078836173272058592608e-16,2.46867371635273459870878837695566251e-14
HB/nos5,5.56214310707305430064058599813144194e-09,4.66854648146431267530330524593211935e-10,1.65623986947529989283847550161491524e-07
HB/nos6,6.97258838937881498962810863160414758e-08,8.82844192873512491087368888127984377e-09,6.87185252764342078509327565824589041e-07
HB/nos7,2.88904455872726006103062439878967376e-08,5.34261044520013411678954958712487554e-09,3.88088429835681143901769020289975107e-04
HB/plat362,8.05699916010892201584524435036695743e-15,3.55454642084371782109729631752894590e-16,4.00081849236890464495465201705465876e-14
HB/saylr3,-Inf,-Inf,-Inf
HB/sherman1,-Inf,-Inf,-Inf
JGD_BIBD/bibd_81_2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_SPG/EX1,2.65683676254165204466717280412611679e+00,2.65683676254165287733444127236278198e+00,2.65683676253482454776599996965801281e+00
JGD_SPG/EX2,2.54999201985465686674209399053394342e+00,2.54999201985470170385122525038772221e+00,2.54999201985388160257521600493973686e+00
JGD_Trefethen/Trefethen_150,6.05660459720651854348261593956973881e-12,5.75964312992115402470018861979297816e-13,1.88024991524849015582244906253270951e-10
JGD_Trefethen/Trefethen_20,7.99497292214468164905062512465580845e-14,4.15896818070188472956703715242324098e-15,3.29073950241579346344594484124397337e-15
JGD_Trefethen/Trefethen_200,1.01475936491520034929733517071865657e-11,5.18791834623790518109329348324789126e-13,1.90601522318060841539480294964999358e-10
JGD_Trefethen/Trefethen_200b,6.52412272518521442145073574467102616e-12,6.32418116927159063870851715839127181e-13,2.16739718569020830767800949029045566e-10
JGD_Trefethen/Trefethen_20b,1.17660082213324397052062308902798806e-13,4.49059420341743892914221084767597694e-15,1.89874062183086114342232126862494560e-15
JGD_Trefethen/Trefethen_300,2.20257783977464273079665610127208544e-11,9.63843233919941555374041446876193114e-13,2.31078175743262498873029153340748789e-10
JGD_Trefethen/Trefethen_500,4.05351265142465229399627702955112962e-11,2.26946528870642759616272393271492770e-12,2.74483680924913562629068611107521966e-07
JGD_Trefethen/Trefethen_700,5.96438915365581803047212704173178853e-11,3.10402239666813036240187557137072058e-12,6.43398960215429599768610949584158681e-07
ML_Graph/Binaryalphadigs_10NN,1.42271328602545866364616133499715501e-14,5.38149389387760640569549157227467066e-16,1.35346673884468845983207114421243382e-13
ML_Graph/Ecoli_10NN,1.19151899783117781856952374784370643e-14,6.28181051050065565582797573856297938e-16,1.46840034981172030163431859653372056e-13
ML_Graph/Glass_10NN,1.35851987091717133075720782615655089e-14,6.50277419878498575606070950349936565e-16,3.21969942839062031469374595057099529e-11
ML_Graph/Olivetti_norm_10NN,1.23818193101980050800413104222453617e-14,3.64097974232662740401881372651594933e-16,1.04708691466610313724416101525782370e-13
ML_Graph/Spectro_10NN,1.18894260056977280868627411885719118e-14,8.45687996245234663731972317235023569e-16,8.00594510649158252937238946747591795e-13
ML_Graph/Vehicle_10NN,8.58452484528824226806972839133622377e-15,9.81887961608412979290477711716678620e-16,7.11433563847618320265265132069199079e-10
ML_Graph/YaleA_10NN,5.70596065086898300744287953460012666e-15,3.01945101892180522789762422697571732e-16,7.19937139255953537427747122486801466e-14
ML_Graph/breasttissue_10NN,4.55166474692257277584310008373605082e-15,3.46711306871628544157000060620478792e-16,1.62549669197088144806802017783434509e-12
ML_Graph/cnae9_10NN,1.31965419091582157959658159234547991e-14,6.37208969234138771465996448107447415e-16,1.57900218019237839427016854956243773e-13
ML_Graph/collins_15NN,3.13322285792084901949217925000108958e-14,1.98818164568331132025111014609877622e-15,1.06562939644890834231369133816179717e-13
ML_Graph/dermatology_5NN,4.37871537107599492723131518166366378e-15,1.71353977580788259449740674975574784e-16,5.89851934363635738062570418151388704e-12
ML_Graph/iris_dataset_30NN,3.54453622214738519449353359513855041e-14,1.19160130171988399193957409355657895e-15,1.67230217175778016710074226246700967e-13
ML_Graph/mice_10NN,2.68467276883283160204572496163817323e-14,1.35513301623874078146904917333359158e-15,3.44313184991391417297247850863466457e-13
ML_Graph/micromass_10NN,1.49111669812412357153668957456200953e-14,9.08426059764388401378393585330567453e-16,8.25821004212972184157110526280505994e-10
ML_Graph/umistfacesnorm_10NN,1.87674081241937781923918368695803350e-14,5.47366185409393643574062233372208538e-16,5.93230583411932106364730432121745886e-14
Mycielski/mycielskian5,2.34007373294175814442046562227865781e-15,1.61345375754233382148973909638730536e-16,4.75345991550932186799873438124516530e-17
Mycielski/mycielskian6,3.58298284895669306047062278412038159e-15,1.74165440838070389237293881432803250e-16,6.19618487978987301675906828317225887e-11
Mycielski/mycielskian7,1.00279550755468361304485254129769942e+00,1.00279550755470124942088940552375969e+00,1.00279550755473455851706600707806943e+00
Mycielski/mycielskian8,6.38047199020359863628184689590961492e-14,3.21827289036564872958895586370036017e-15,1.99373153138711044013077789097427828e-10
Mycielski/mycielskian9,1.06936959755410716629310350096643391e-13,3.76100143496190543715042231295810006e-15,2.54202051534635254397589336926402118e-09
Newman/adjnoun,3.13674646651374897389058909339940304e-14,1.49591701676616165461397789681421344e-15,7.12246966964010629183218428641254524e-11
Newman/dolphins,2.33781398029181332030686829861082561e-14,6.14532778694527068865779695920588184e-16,8.71761752713571391860637752629340233e-14
Newman/football,4.92176480469908896653376536409488578e-14,1.85321186615197069853017846525865048e-15,6.30341812351122036462187617874175181e-13
Newman/karate,6.80422173202902803878228416214453882e-15,8.00908849174755906357101708361517826e-16,3.02506364979851134183928842577438785e-14
Newman/lesmis,1.12324553306595181821426896872339270e-13,4.02741349334323398935517652722031779e-15,4.93879258483666409326085118962521323e-13
Newman/netscience,2.56083037558372463433494324860016036e-14,1.86534122349876764857207215446970595e-15,1.39351718125031792240393925850241378e-12
Newman/polbooks,2.55215571173818757086905772785683061e-14,3.31754044780999738391165009002015251e-15,8.10804535521996782035555217037036976e-11
Newman/power,4.52107441959432057771323251583351518e-14,2.31426539909465853703389764600761321e-15,5.67603004342867959052622375102039526e-11
Oberwolfach/LF10,5.04619674891436529518596517241185913e-10,4.31805232792915365779606034609457047e-11,3.39129854214004114704501862682660475e-10
Oberwolfach/LFAT5,1.30416675874137827472954484849926980e-08,5.73238583247036469382142039310224000e-10,6.04837452489037538449765508293716648e-08
Oberwolfach/filter2D,2.18517215466865243922074267394576872e-18,2.61282669854922528488661211515630613e-19,1.08699963588579888448146453855747644e-10
Oberwolfach/rail_1357,6.36785858952448881289068114352844883e-20,1.66592994252318080396986929777232286e-20,3.82030766075186562168049347519683634e-17
Oberwolfach/spiral,-Inf,-Inf,-Inf
Oberwolfach/t2dal_e,-Inf,-Inf,-Inf
PARSEC/Si2,3.80075512160610419196983315025235420e-13,1.67202310417924713096696953033146949e-14,3.61965218951261396257282984017387375e-12
Pajek/Erdos02,1.11693809213398549383235074613673566e-13,4.88823966067125303434057545840134501e-15,7.02472160554207858718994787910229189e-10
Pajek/Erdos971,5.52795737363019079545196991525542998e-14,1.93224335118853712468680743706278537e-15,2.53049455637916763235350100406097661e-10
Pajek/Erdos972,8.20769481734294216644419115066413023e-14,2.88226549586500729654251338085626309e-15,2.34300528845665771967224503832417950e-12
Pajek/Erdos981,4.93487811414441921329843717323046097e-14,4.72229437635840746225667762799832925e-15,3.58292957011370144052776483009685541e-10
Pajek/Erdos982,5.31690729208382669043299632434645850e-14,5.06368045743378472899927473724608825e-15,7.56706580659800785627654587834544476e-13
Pajek/Erdos991,4.03788961409209024137679031402320663e-14,2.52512539809776045917005316002989886e-15,2.91072041736695864185465140375609550e-10
Pajek/Erdos992,5.49718195142071115359166436551600625e-14,3.27684620061880333043980388550305923e-15,2.11246887904238177639022611019670639e-12
Pajek/GD06_theory,5.65685424949237611296636231902587527e+00,5.61049602548513458321699925304894915e+00,4.38995640374205646467529293227107875e-17
Pajek/GD96_c,1.78439060224983738210185155357930831e-14,6.75094653061951084140919489688189852e-16,1.56819611195679291211046975208097577e-10
Pajek/GD97_a,2.33594260042383483027243253370672413e-14,1.27241073226729302431557231816530692e-15,1.23349775193102642142662727169752510e-12
Pajek/GD97_b,2.61334684055869267385360402853997104e-12,1.50103735062156532644507757365379052e-13,1.63289446064825579610836707050586959e-11
Pajek/GD98_c,2.46639460844970664226510447238001011e-01,2.23761198106813678839275956500441136e-16,2.15618886968980990040473827328261076e-13
Pajek/GD99_b,5.46615777286028461762959371158132387e-01,6.32251096957127271390720045077358278e-16,9.76838057734638352156828595970758903e-13
Pajek/Journals,9.45727849266655403440205700244631045e-11,1.02973768467516816424923548491111755e-11,3.90409786298384368263582298336119963e-08
Pajek/Sandi_authors,3.59998012222360858768485503429173620e-14,1.66967057542749314924173899138955301e-15,1.07845990576038020782023219386918059e-09
Pajek/USAir97,7.96334980139956258360533592415766680e-15,2.40351853578736214943921378317337602e-16,4.35287449754169067390528311572891743e-13
Pajek/USpowerGrid,3.03258988832347711799357252989964930e-14,2.39242380055889607894057123286735657e-15,1.11948294443156317048453066651882431e-11
Pajek/yeast,9.23321384141504065192285337541747414e-14,3.77778107831559278600115985407037615e-15,1.43473274342554048921603455678996121e-12
Pothen/mesh1e1,3.11348302822413569160913592101342316e-14,1.73753787781611771030573676811446718e-15,8.41242318384178809145711011259485408e-13
Pothen/mesh1em1,1.45352771744864454234041169900789671e-13,5.18278895743041636493348776069628432e-15,2.80111396651994706809025430582995674e-12
Pothen/mesh1em6,4.80679753293774744211363947000435580e-14,2.04193218101130927773951799600628848e-15,2.91565929952667968412745196989241206e-13
Pothen/mesh2e1,1.03022084309326550508572883090705992e-12,4.11647964626891363334522296755196864e-14,7.06755249685514108440775804924409839e-09
Pothen/mesh2em5,5.45338616021287529347920376713652026e-13,3.59383973171574070516952571205353153e-14,4.61971270474834638923696360189450776e-09
Pothen/mesh3e1,9.24200379566797252670462325040408145e-14,6.05203408690930926851233715396793278e-15,4.46873458730580100428052312581603056e-12
Pothen/mesh3em5,-Inf,-Inf,-Inf
Pothen/sphere2,5.32670264777117018854469857938131748e+00,5.32670264777117466156081874791273469e+00,5.32670264777111277164965337341417333e+00
Pothen/sphere3,6.51658033456017311278165644417528401e-14,2.19924460125240117228087059240129186e-15,7.70566933329917318966794973865120838e-13
Rajat/rajat02,7.42004953228440000273484221877505694e-14,3.82542567955023894254414449209482858e-15,1.70245658673262500961415011556071914e-12
Schenk_IBMNA/c-18,9.16018906166015431843213541456404262e-10,1.09385636389157032893542502889126781e-10,3.68515401651907312039591797024595127e-08
VDOL/dynamicSoaringProblem_1,1.76561915323385390107156175758426567e-13,1.03275887267600377679129894303084030e-14,2.43803796693293848348780499885826135e-08
VDOL/dynamicSoaringProblem_2,5.01648196135948548733606276112949535e-09,3.49131799770777701138398447584858464e-10,2.19532248775508203071961048672176487e-08
VDOL/freeFlyingRobot_1,3.30675345940019685907712760024086319e-03,1.59286529812912803388934085101095344e-03,6.36385732086848956775266091174985795e+00
VDOL/freeFlyingRobot_2,3.47580996987643817784292272269085095e-07,5.74555464991290414629976563000915398e-08,1.16556251715030030582174113053176068e-05
VDOL/freeFlyingRobot_3,2.91000498739270422578687871821017458e-07,3.28477300895517310911431891299291186e-08,2.18258741080028527337395674571770336e-06
VDOL/freeFlyingRobot_4,5.20500729343353554538865857198769037e-08,6.24494107500111346310164033654027052e-09,3.07651532313626944216316326589025569e-07
VDOL/goddardRocketProblem_1,4.53640304425359312605831707153213309e-07,3.64078218336094539083763398511232849e-08,3.17330282036280100108566621936712473e-05
VDOL/goddardRocketProblem_2,3.99776420678120896294787327435432719e-12,9.99116962685813762392374049243767714e-14,2.07999099414416071290912169195872307e-08
VDOL/hangGlider_1,1.19016585246181801115624411422749764e-11,9.72911915777176364249643561206939538e-13,1.12029653979710926800148330180209516e-09
VDOL/hangGlider_2,1.85100885582667438011481395051765933e-11,1.55452455440079997618237648209834106e-12,4.17179823126649119736845732143750911e-10
VDOL/lowThrust_1,3.22788437110825479419295734208435352e-13,1.28392940315594245360756357735501636e-14,1.65558102417381154144553698043907935e-08
VDOL/orbitRaising_1,1.89766636613673859871747057490524182e-13,1.95419152792216442373564789208962814e-14,1.53717814435915301006151512393696238e-12
VDOL/orbitRaising_2,5.87720663778556987957571309042357555e-13,1.48946231750209729046116242894136113e-14,4.59788214775072059564475808080050333e-11
VDOL/orbitRaising_3,2.10727330548789750036045826296037186e-13,2.17446446957899143399026541893617053e-14,3.27621923174190638552023951170815865e-12
VDOL/orbitRaising_4,4.60861350583325852712769205362050431e-13,1.55881419264321798588794833911397298e-14,3.96116165961240170663865379347766299e-11
VDOL/reorientation_1,6.95718289841681788139447520547388891e-07,2.22859774439284347517641109480045268e-07,8.55347977050018889458730806151340975e-06
VDOL/reorientation_2,2.75472476340944146122912751784049359e-07,1.20632458193005847015315466289560579e-07,9.06564492237019100392061523001937508e-05
VDOL/spaceShuttleEntry_1,2.46496377178342728796222794565900877e-12,1.40790525336951608304734209786070116e-13,7.45682019100999817637960581456066577e-07
VDOL/spaceStation_1,6.76259158914018852959995260462054618e-09,1.05234457180078835301349234835487931e-09,1.58094312459601288903867757563276715e-08
VDOL/spaceStation_10,1.56578184019984957330965196964346229e-12,6.57956147781847881952157649460108420e-14,3.84949686971714150356802094376811785e-11
VDOL/spaceStation_11,1.82824166511820868168915456596892996e-12,5.78611377347932720760669685468053810e-14,1.40752362744896305992945988275865549e-10
VDOL/spaceStation_12,2.34769690646192152392012269856955230e-12,8.74302720366028216005259173505174560e-14,2.39229296998447877061767686538048340e-11
VDOL/spaceStation_2,8.60041476460534044127084109275499673e-13,7.77274720841541108716680673519654393e-14,6.36020061654249943157270358359020509e-12
VDOL/spaceStation_3,9.02576384277673326831838111229868666e-13,3.71099257223866794573449077240532481e-14,2.14185784873839674624380160804744370e-11
VDOL/spaceStation_4,1.09981131349137798210721775903649935e-12,9.73511730209230674291842140835854470e-14,2.36926480278169126680938877492069069e-11
VDOL/spaceStation_5,1.62590213021162494634598782979389622e-12,6.75101003485221504558652576337775185e-14,8.98416639989451302827161455840865627e-11
VDOL/spaceStation_6,1.37674773790722130778715224625426022e-12,7.42565458059572331598136289344968714e-14,9.46169258312357458492852712773438768e-11
VDOL/spaceStation_7,1.58906399431934289002621270778160005e-12,1.04367475965728468003579862856479174e-13,3.72057959768631204114057431749275049e-11
VDOL/spaceStation_8,2.22434888891826175057654177575615805e-12,9.24932256088021353728151646442393937e-14,2.13016325864632731473474026996334563e-11
VDOL/spaceStation_9,1.71908371852496749832626615011295895e-12,6.75226331514060330156421877059198398e-14,2.43457679991182981992882015523630817e-11
VDOL/tumorAntiAngiogenesis_1,1.29676453637772707514919946741098582e-13,4.76641626648901768761083394337951314e-15,2.10471509670241321308756022465459309e-11
VDOL/tumorAntiAngiogenesis_2,1.01280497977142607874258864558720159e-10,3.59809930176453839773676077428482738e-11,1.83539105833889727706451067091420922e-08
VDOL/tumorAntiAngiogenesis_3,5.12491744495673259551038488585102258e-09,3.80088497777835600100241353586732449e-09,3.99519243858142850349840364829387561e-07
VDOL/tumorAntiAngiogenesis_4,2.93137267199691260854086650333390579e-04,3.69171669982540094781156350960740128e-04,6.83882177516375950282557305589850278e-01
VDOL/tumorAntiAngiogenesis_5,1.16024869008254028313048780089927488e-05,2.39085253027198434779395135262739792e-06,4.62077528471994182037546268904736110e-04
VDOL/tumorAntiAngiogenesis_6,1.60126058581527800553495100609363404e-04,3.68610856468474703856305485335950160e-04,1.78970967235321373414592005095843855e+00
VDOL/tumorAntiAngiogenesis_7,9.65640258248479872852315755147003609e-06,5.17222475567243849708574686680037876e-07,1.58133751310437559320994838748978219e-03
VDOL/tumorAntiAngiogenesis_8,1.60305266787035999382241895919131941e-04,9.65666145946441903541922433219898422e-05,6.96579434804486619314250751703861065e-01


==> data/eigen_general_64/eigenvalues_absolute_error.sorted.csv <==
percent,Float64,LinearTakum64,Posit64
0.0,1.0e-44,1.0e-44,1.0e-44
0.0033222591362126247,8.144063758537584e-38,8.144063758537584e-38,4.1495970321976264e-21
0.006644518272425249,1.904800994225948e-28,5.899603753564926e-29,4.912684089444038e-18
0.009966777408637873,2.1488593187425498e-20,3.080796415870218e-21,8.66905355481317e-18
0.013289036544850499,3.137634817424003e-20,5.521440707972225e-21,3.8203076607518656e-17
0.016611295681063124,6.367858589524488e-20,1.2416299155462892e-20,4.3899564037420565e-17
0.019933554817275746,1.7819855673227999e-19,1.6659299425231807e-20,4.753459915509322e-17
0.023255813953488372,1.935688054218975e-19,6.984812619815426e-20,1.898740621830861e-15
0.026578073089700997,2.1851721546686523e-18,2.6128266985492253e-19,3.2907395024157934e-15
0.029900332225913623,2.340073732941758e-15,2.6831966320751902e-19,4.7623262199374884e-15
0.03322259136212625,3.080743865682491e-15,1.1329035245251143e-16,1.6111630840433678e-14
0.036544850498338874,3.582982848956693e-15,1.6134537575423338e-16,2.4686737163527345e-14
0.03986710963455149,4.378715371075995e-15,1.7135397758078827e-16,3.0250636497985116e-14
0.04318936877076412,4.5516647469225726e-15,1.7297072092185136e-16,4.0008184923689045e-14
0.046511627906976744,4.9244825178855596e-15,1.7416544083807038e-16,5.693635038988628e-14
0.04983388704318937,5.705960650868983e-15,2.237611981068137e-16,5.932305834119321e-14
0.053156146179401995,5.919094598352716e-15,2.281628542128613e-16,7.124201273479007e-14
0.05647840531561462,6.19444979538338e-15,2.4035185357873624e-16,7.17861192818928e-14
0.059800664451827246,6.804221732029028e-15,2.9028394844681234e-16,7.199371392559535e-14
0.06312292358803986,7.963349801399562e-15,3.019451018921805e-16,8.717617527135713e-14
0.0664451827242525,8.056999160108923e-15,3.242776576230901e-16,1.0470869146661031e-13
0.06976744186046512,8.584524845288242e-15,3.4671130687162854e-16,1.0656293964489083e-13
0.07308970099667775,9.360933543544743e-15,3.5545464208437176e-16,1.3534667388446884e-13
0.07641196013289037,1.1312680974412839e-14,3.6409797423266273e-16,1.4684003498117203e-13
0.07973421926910298,1.1889426005697729e-14,5.069198917953362e-16,1.5790021801923784e-13
0.08305647840531562,1.1915189978311779e-14,5.381493893877606e-16,1.5929234756099108e-13
0.08637873754152824,1.209958305881017e-14,5.473661854093936e-16,1.6723021717577802e-13
0.08970099667774087,1.2381819310198005e-14,6.14532778694527e-16,1.8634132154147402e-13
0.09302325581395349,1.3196541909158215e-14,6.281810510500656e-16,1.903127899738037e-13
0.09634551495016612,1.3585198709171714e-14,6.322510969571273e-16,1.9211323655399154e-13
0.09966777408637874,1.4227132860254586e-14,6.372089692341388e-16,1.9397433786610493e-13
0.10299003322259136,1.4911166981241236e-14,6.502774198784986e-16,2.1561888696898098e-13
0.10631229235880399,1.7728871390998338e-14,6.750946530619511e-16,2.3224768187925687e-13
0.10963455149501661,1.7843906022498373e-14,8.009088491747559e-16,2.3700664668784347e-13
0.11295681063122924,1.8635638937372484e-14,8.271799863828746e-16,2.9156592995266794e-13
0.11627906976744186,1.8767408124193778e-14,8.456879962452347e-16,3.107263037580377e-13
0.11960132890365449,2.300907980244465e-14,8.560178151421095e-16,3.1581448854408647e-13
0.12292358803986711,2.3359426004238348e-14,9.084260597643883e-16,3.4095112203054627e-13
0.12624584717607973,2.3378139802918133e-14,9.288521579364473e-16,3.443131849913914e-13
0.12956810631229235,2.3824691498145177e-14,9.31955826697326e-16,3.5779412236032913e-13
0.132890365448505,2.403050397067611e-14,9.461111715830086e-16,3.984094918341159e-13
0.1362126245847176,2.4217630218775935e-14,9.81887961608413e-16,4.1813764476023464e-13
0.13953488372093023,2.4417460988441056e-14,1.0907468551641282e-15,4.295300079558531e-13
0.14285714285714285,2.5521557117381877e-14,1.0967974903514356e-15,4.352874497541691e-13
0.1461794019933555,2.5608303755837247e-14,1.1060828749259834e-15,4.4007216970377217e-13
0.14950166112956811,2.6763235114736842e-14,1.1209631446256656e-15,4.749699989113572e-13
0.15282392026578073,2.6846727688328316e-14,1.191601301719884e-15,4.792119852523642e-13
0.15614617940199335,2.879779569394361e-14,1.2724107322672931e-15,4.938792584836664e-13
0.15946843853820597,3.0325898883234773e-14,1.3551330162387408e-15,4.945429555784055e-13
0.16279069767441862,3.113483028224136e-14,1.3595463580572676e-15,5.014031416119836e-13
0.16611295681063123,3.133222857920849e-14,1.369031739210214e-15,5.519658651696764e-13
0.16943521594684385,3.136746466513749e-14,1.377736227062709e-15,5.552753548880615e-13
0.17275747508305647,3.273017494192962e-14,1.3796658019039733e-15,5.61438392225518e-13
0.1760797342192691,3.335776018989211e-14,1.4065347871127337e-15,5.786236384303627e-13
0.17940199335548174,3.4050037856764894e-14,1.4113982089423376e-15,6.111584656149721e-13
0.18272425249169436,3.544536222147385e-14,1.4959170167661618e-15,6.145871506474094e-13
0.18604651162790697,3.5999801222236085e-14,1.4969520951417021e-15,6.165134397439457e-13
0.1893687707641196,3.636561692637108e-14,1.5489724633536328e-15,6.303418123511221e-13
0.19269102990033224,3.7257880799399336e-14,1.5566153194746016e-15,6.309843828207497e-13
0.19601328903654486,3.961878358473458e-14,1.597369887109922e-15,6.474290655612379e-13
0.19933554817275748,3.998257904844465e-14,1.615712593010588e-15,6.54457947797042e-13
0.2026578073089701,4.0378896140920904e-14,1.6195517792322813e-15,6.790011287232517e-13
0.2059800664451827,4.086722590068614e-14,1.6349281073617944e-15,6.995181096668627e-13
0.20930232558139536,4.1062635416165485e-14,1.669670575427493e-15,7.003924935100285e-13
0.21262458471760798,4.121975343119579e-14,1.7375378778161177e-15,7.091959826796756e-13
0.2159468438538206,4.1318834676689115e-14,1.823077694595262e-15,7.197193245506622e-13
0.21926910299003322,4.161254811343108e-14,1.8302469601209835e-15,7.317783535378587e-13
0.22259136212624583,4.224127474218148e-14,1.853211866151971e-15,7.355460317662023e-13
0.22591362126245848,4.23671522170096e-14,1.8653412234987676e-15,7.463483163316218e-13
0.2292358803986711,4.2603071075060076e-14,1.932243351188537e-15,7.567065806598007e-13
0.23255813953488372,4.443967278737079e-14,1.9881816456833113e-15,7.57462965910491e-13
0.23588039867109634,4.5210744195943206e-14,2.0051877524876233e-15,7.705669333299173e-13
0.23920265780730898,4.724811443285851e-14,2.0073339274536275e-15,7.99347036704522e-13
0.2425249169435216,4.8067975329377476e-14,2.0419321810113095e-15,8.005945106491582e-13
0.24584717607973422,4.867473193178592e-14,2.0429685381482796e-15,8.412423183841789e-13
0.24916943521594684,4.921764804699089e-14,2.045296756854659e-15,9.280538701751973e-13
0.25249169435215946,4.934878114144419e-14,2.081362113443494e-15,9.768380577346383e-13
0.2558139534883721,4.9761976232247856e-14,2.1011661783616717e-15,9.877027636952258e-13
0.2591362126245847,5.041590044638943e-14,2.128170118587614e-15,9.926751403549462e-13
0.26245847176079734,5.043080628316094e-14,2.1525163429536932e-15,9.932032969842755e-13
0.26578073089701,5.0578531699922035e-14,2.1814829592437904e-15,1.022918751746608e-12
0.2691029900332226,5.201794882742035e-14,2.1992446012524013e-15,1.0338500305092494e-12
0.2724252491694352,5.21967246300505e-14,2.2486157353744275e-15,1.071241265924458e-12
0.2757475083056478,5.316907292083827e-14,2.3142653990946587e-15,1.1013701548176641e-12
0.27906976744186046,5.404198692047599e-14,2.3218678037060666e-15,1.1227112998109207e-12
0.2823920265780731,5.4043464751784774e-14,2.392423800558896e-15,1.1418218982574588e-12
0.2857142857142857,5.4423014381228515e-14,2.3973758458267368e-15,1.1533826233429284e-12
0.28903654485049834,5.497181951420711e-14,2.4255076380696225e-15,1.1837469846863316e-12
0.292358803986711,5.5279573736301905e-14,2.495665142521077e-15,1.2334977519310263e-12
0.2956810631229236,5.534409616258147e-14,2.5251253980977606e-15,1.2763453252022071e-12
0.29900332225913623,5.57287673883298e-14,2.5700143317780776e-15,1.2902839530676687e-12
0.3023255813953488,5.5874963165216783e-14,2.605331884049596e-15,1.326566087861496e-12
0.30564784053156147,5.654484829883404e-14,2.652147015420597e-15,1.3873772158443079e-12
0.3089700996677741,5.728213569766822e-14,2.6883436719861095e-15,1.393517181250318e-12
0.3122923588039867,5.836985600936159e-14,2.7228765321477665e-15,1.4015235608672066e-12
0.31561461794019935,5.87233111354312e-14,2.7655574693996804e-15,1.4347327434255405e-12
0.31893687707641194,5.886727757712326e-14,2.7955930276161144e-15,1.458863668617476e-12
0.3222591362126246,5.888055915950514e-14,2.8735006021665482e-15,1.4864135121059334e-12
0.32558139534883723,5.934563752248684e-14,2.882265495865007e-15,1.537178144359153e-12
0.3289036544850498,5.934563752248684e-14,2.9220685080489703e-15,1.6254966919708815e-12
0.33222591362126247,6.049500521221837e-14,2.9296585342769473e-15,1.702456586732625e-12
0.33554817275747506,6.086103798393134e-14,2.935854942155471e-15,1.7388283939917327e-12
0.3388704318936877,6.127110808617893e-14,2.947465147309133e-15,1.7554130006169045e-12
0.34219269102990035,6.209732109028784e-14,2.973837798091995e-15,1.7701150983863232e-12
0.34551495016611294,6.380471990203598e-14,3.0503293207925383e-15,2.0533620060829202e-12
0.3488372093023256,6.516580334560174e-14,3.060343643487981e-15,2.112468879042382e-12
0.3521594684385382,6.785231886495692e-14,3.065761364160053e-15,2.267340741509746e-12
0.3554817275747508,6.791672428081583e-14,3.080950469212597e-15,2.26927305048697e-12
0.3588039867109635,6.847545534220075e-14,3.107829707107562e-15,2.3430052884566576e-12
0.36212624584717606,6.888568860625998e-14,3.128913432470643e-15,2.5827535977058793e-12
0.3654485049833887,6.961315155852708e-14,3.1375038738858944e-15,2.6671415436975392e-12
0.3687707641196013,7.015710952620497e-14,3.1378724406001743e-15,2.7025814849643324e-12
0.37209302325581395,7.037044085543501e-14,3.184997524639036e-15,2.740389774441307e-12
0.3754152823920266,7.236011675673014e-14,3.208824372052622e-15,2.801113966519947e-12
0.3787375415282392,7.248515555883271e-14,3.218272890365649e-15,2.9057914924891358e-12
0.38205980066445183,7.26492783477126e-14,3.2371336137769535e-15,3.060755222002872e-12
0.3853820598006645,7.4200495322844e-14,3.263198237717448e-15,3.2754359690442004e-12
0.38870431893687707,7.432396832214976e-14,3.2768462006188033e-15,3.2762192317419064e-12
0.3920265780730897,7.475123183875065e-14,3.3175404478099973e-15,3.619652189512614e-12
0.3953488372093023,7.802692257004458e-14,3.363207149706889e-15,4.0351700000585716e-12
0.39867109634551495,7.818379421813626e-14,3.3983117227361245e-15,4.468734587305801e-12
0.4019933554817276,7.908124943659794e-14,3.4133966729734944e-15,5.4367869272680656e-12
0.4053156146179402,7.994972922144682e-14,3.5401801917329726e-15,5.512128407054678e-12
0.40863787375415284,8.04617474448895e-14,3.637723421387976e-15,5.898519343636358e-12
0.4119601328903654,8.052057199013798e-14,3.7003497598939435e-15,6.10171934000357e-12
0.4152823920265781,8.168206350770861e-14,3.761001434961906e-15,6.299229934614976e-12
0.4186046511627907,8.207694817342943e-14,3.770444472439678e-15,6.314960031066082e-12
0.4219269102990033,8.22809491692674e-14,3.777781078315593e-15,6.3602006165425e-12
0.42524916943521596,8.306302856299301e-14,3.825425679550239e-15,7.55951968278542e-12
0.42857142857142855,8.499522808818247e-14,3.843826714152202e-15,7.657721856497618e-12
0.4318936877076412,8.647745217412171e-14,4.011096584030174e-15,8.160174331859581e-12
0.43521594684385384,8.693741306657549e-14,4.027413493343234e-15,8.160174331859581e-12
0.43853820598006643,8.702241323642804e-14,4.04959974714394e-15,8.215428771877773e-12
0.4418604651162791,8.812133716205601e-14,4.088097618058959e-15,8.300324143769103e-12
0.44518272425249167,8.935480679085517e-14,4.1469683324711895e-15,9.079441709743448e-12
0.4485049833887043,9.051055680608627e-14,4.1589681807018844e-15,1.1194829444315631e-11
0.45182724252491696,9.145641551426109e-14,4.186373740697604e-15,1.2155383431021981e-11
0.45514950166112955,9.195756443749711e-14,4.193103655738643e-15,1.6328944606482558e-11
0.4584717607973422,9.233213841415041e-14,4.24360412117547e-15,1.8749461495755432e-11
0.46179401993355484,9.242003795667973e-14,4.2482758710892185e-15,1.9548243893775638e-11
0.46511627906976744,9.362284497698647e-14,4.27335377029743e-15,2.1047150967024132e-11
0.4684385382059801,9.438063212980127e-14,4.28182874869608e-15,2.1301632586463272e-11
0.4717607973421927,9.43810301558255e-14,4.309585099709491e-15,2.1418578487383966e-11
0.4750830564784053,9.604685014138213e-14,4.357321664562593e-15,2.3692648027816912e-11
0.47840531561461797,9.633932624478727e-14,4.363192587219358e-15,2.392292969984479e-11
0.48172757475083056,9.644025391622566e-14,4.3909804067092e-15,2.4345767999118298e-11
0.4850498338870432,9.649063419316043e-14,4.418571227074328e-15,2.5757374564510675e-11
0.4883720930232558,9.905598519680747e-14,4.451471309554879e-15,3.21969942839062e-11
0.49169435215946844,9.962090379760777e-14,4.452650552873746e-15,3.619273610949331e-11
0.4950166112956811,1.0066539765797259e-13,4.490594203417439e-15,3.712184377760689e-11
0.4983388704318937,1.0512494460283866e-13,4.513712760097692e-15,3.720579597686312e-11
0.5016611295681063,1.0693695975541071e-13,4.543480792684522e-15,3.8494968697171414e-11
0.5049833887043189,1.0711450270445319e-13,4.574454005000905e-15,3.9611616596124015e-11
0.5083056478405316,1.0754589752941303e-13,4.593319427270398e-15,4.597882147750721e-11
0.5116279069767442,1.0849111755786927e-13,4.610121462908892e-15,4.951614194564765e-11
0.5149501661129569,1.1004216716911133e-13,4.629442794654482e-15,5.6760300434286797e-11
0.5182724252491694,1.100462558118523e-13,4.629442794654482e-15,6.155535143270202e-11
0.521594684385382,1.1042844175621066e-13,4.722294376358407e-15,6.196184879789873e-11
0.5249169435215947,1.1169380921339855e-13,4.756472266186076e-15,6.370378016671905e-11
0.5282392026578073,1.1218320249628499e-13,4.766416266489017e-15,7.122469669640107e-11
0.53156146179402,1.1229237702845538e-13,4.88508449453466e-15,8.108045355219968e-11
0.5348837209302325,1.1232455330659519e-13,4.888239660671253e-15,8.984166399894513e-11
0.5382059800664452,1.1241936923527366e-13,4.96175926765683e-15,9.461692583123574e-11
0.5415282392026578,1.1327065333367117e-13,4.9942313205254804e-15,9.581261276889452e-11
0.5448504983388704,1.161105328700595e-13,5.052705217397057e-15,1.086999635885799e-10
0.5481727574750831,1.176600822133244e-13,5.063680457433784e-15,1.3510762225684245e-10
0.5514950166112956,1.2022602643251247e-13,5.182788957430417e-15,1.3638543846211155e-10
0.5548172757475083,1.2063879138716877e-13,5.189888854590412e-15,1.4075236274489632e-10
0.5581395348837209,1.2291200298563463e-13,5.236867421197435e-15,1.5168351707794078e-10
0.5614617940199336,1.237894620080083e-13,5.254017763162569e-15,1.568196111956793e-10
0.5647840531561462,1.2563841088908807e-13,5.28448212857282e-15,1.6482535968569587e-10
0.5681063122923588,1.2643795806845608e-13,5.297152399225899e-15,1.8802499152484903e-10
0.5714285714285714,1.2696209100776045e-13,5.3304035239185594e-15,1.9060152231806085e-10
0.574750830564784,1.2717030632067295e-13,5.5019580414831125e-15,1.9937315313871104e-10
0.5780730897009967,1.2784212613211532e-13,5.511002163945225e-15,2.1673971856902082e-10
0.5813953488372093,1.296764536377727e-13,5.666484254220784e-15,2.310781757432625e-10
0.584717607973422,1.3202431076049849e-13,5.813074047985224e-15,2.5304945563791675e-10
0.5880398671096345,1.3357013783728977e-13,6.052034086909309e-15,2.910720417366959e-10
0.5913621262458472,1.369928222277413e-13,6.180229501429508e-15,2.934516182637164e-10
0.5946843853820598,1.3795128431473367e-13,6.197989559499823e-15,3.04521928734167e-10
0.5980066445182725,1.4435459733994653e-13,6.283161803250178e-15,3.391298542140041e-10
0.6013289036544851,1.4535277174486445e-13,6.314012368788333e-15,3.5829295701137015e-10
0.6046511627906976,1.4739345615973429e-13,6.645529656496587e-15,4.171798231266491e-10
0.6079734219269103,1.4815294275083793e-13,7.436861396306166e-15,6.689278048706882e-10
0.6112956810631229,1.6552555015806582e-13,7.512204954617641e-15,7.024721605542079e-10
0.6146179401993356,1.7007633276835812e-13,8.271070638890207e-15,7.114335638476183e-10
0.6179401993355482,1.764617880516853e-13,8.319434556549433e-15,8.258210042129722e-10
0.6212624584717608,1.7656191532338538e-13,9.081299016340336e-15,8.925812976408357e-10
0.6245847176079734,1.8976663661367386e-13,9.369072484952276e-15,9.296216925624067e-10
0.627906976744186,2.1072733054878975e-13,9.6077058420754e-15,1.0784599057603803e-9
0.6312292358803987,2.1508149717517423e-13,1.0327588726760038e-14,1.1202965397971092e-9
0.6345514950166113,2.497102189533238e-13,1.0433910949623671e-14,1.460915756657034e-9
0.6378737541528239,3.227884371108255e-13,1.2839294031559425e-14,1.814267399483881e-9
0.6411960132890365,3.800755121606104e-13,1.3140866988871741e-14,1.884013175894446e-9
0.6445182724252492,4.405364961712621e-13,1.4894623175020973e-14,1.977363968225829e-9
0.6478405315614618,4.608613505833259e-13,1.558814192643218e-14,2.3960095994870655e-9
0.6511627906976745,5.439632176246019e-13,1.5611331260716676e-14,2.4547220406538023e-9
0.654485049833887,5.453386160212876e-13,1.6720231041792472e-14,2.5420205153463527e-9
0.6578073089700996,5.87720663778557e-13,1.9541915279221644e-14,2.5775522932732233e-9
0.6611295681063123,8.600414764605341e-13,2.1744644695789913e-14,3.0587700617453408e-9
0.6644518272425249,9.025763842776733e-13,2.8857297643755675e-14,3.1879263681657025e-9
0.6677740863787376,1.0302208430932656e-12,3.593839731715741e-14,3.57787279854104e-9
0.6710963455149501,1.099811313491378e-12,3.7109925722386676e-14,3.913870784540215e-9
0.6744186046511628,1.3767477379072213e-12,4.1164796462689135e-14,4.115887473039082e-9
0.6777408637873754,1.5657818401998495e-12,5.786113773479327e-14,4.338298930270046e-9
0.6810631229235881,1.589063994319343e-12,6.579561477818479e-14,4.619712704748346e-9
0.6843853820598007,1.625902130211625e-12,6.751010034852214e-14,4.888608396052707e-9
0.6877076411960132,1.7190837185249674e-12,6.752263315140603e-14,5.06453087870706e-9
0.6910299003322259,1.828241665118209e-12,7.425654580595724e-14,6.602103128398666e-9
0.6943521594684385,2.224348888918262e-12,7.77274720841541e-14,7.067552496855141e-9
0.6976744186046512,2.3476969064619216e-12,8.743027203660282e-14,7.508182547771841e-9
0.7009966777408638,2.464963771783427e-12,9.249322560880214e-14,9.321288024133322e-9
0.7043189368770764,2.6133468405586927e-12,9.735117302092307e-14,9.415638741937918e-9
0.707641196013289,3.997764206781209e-12,9.991169626858138e-14,9.646459870231156e-9
0.7109634551495017,6.056604597206518e-12,1.0436747596572846e-13,1.0210510495995442e-8
0.7142857142857143,6.524122725185215e-12,1.407905253369516e-13,1.0481948014550606e-8
0.717607973421927,7.010418496675596e-12,1.5010373506215654e-13,1.5809431245960128e-8
0.7209302325581395,7.166940121271844e-12,2.822776866152309e-13,1.5912048317436512e-8
0.7242524916943521,7.516215750527024e-12,3.190616791518303e-13,1.6555810241738116e-8
0.7275747508305648,7.617618286191118e-12,3.945041608212389e-13,1.7479571935970034e-8
0.7308970099667774,1.0147593649152003e-11,5.025853285850875e-13,1.764336145997669e-8
0.7342192691029901,1.0487094732873811e-11,5.187918346237905e-13,1.8353910583388974e-8
0.7375415282392026,1.190165852461818e-11,5.759643129921154e-13,1.947228932743039e-8
0.7408637873754153,1.8510088558266743e-11,6.324181169271591e-13,2.0799909941441607e-8
0.7441860465116279,2.1188552163025138e-11,9.638432339199416e-13,2.1068189153807734e-8
0.7475083056478405,2.2025778397746427e-11,9.729119157771763e-13,2.195322487755082e-8
0.7508305647840532,3.2307385858975256e-11,1.5545245544008e-12,2.4380379669329385e-8
0.7541528239202658,4.053512651424652e-11,1.599870396875597e-12,2.462117773699407e-8
0.7574750830564784,4.209083558510153e-11,1.893352665321046e-12,2.5322067509691695e-8
0.760797342192691,5.964389153655818e-11,2.2694652887064277e-12,2.6646713644683633e-8
0.7641196013289037,7.762128885241406e-11,3.1040223966681303e-12,3.3486562272676615e-8
0.7674418604651163,9.457278492666554e-11,3.1893698212787613e-12,3.685154016519073e-8
0.770764119601329,1.0128049797714261e-10,3.799590323767098e-12,3.904097862983844e-8
0.7740863787375415,1.0246335798278333e-10,4.385897302705722e-12,4.612107255371359e-8
0.7774086378737541,1.6798560108948232e-10,4.630955226296804e-12,4.7569873296304345e-8
0.7807308970099668,2.6429999891951477e-10,4.635191541191074e-12,6.048374524890376e-8
0.7840531561461794,5.046196748914365e-10,8.40857591237346e-12,6.43614015313625e-8
0.7873754152823921,9.160189061660154e-10,1.0297376846751682e-11,7.067396605342387e-8
0.7906976744186046,5.016481961359486e-9,3.5980993017645384e-11,7.516321009042882e-8
0.7940199335548173,5.1249174449567325e-9,4.3180523279291535e-11,1.0627758939017756e-7
0.7973421926910299,5.562143107073054e-9,1.0938563638915703e-10,1.090183124431829e-7
0.8006644518272426,6.194878675795809e-9,3.491317997707777e-10,1.6562398694753e-7
0.8039867109634552,6.454492116174247e-9,4.668546481464313e-10,1.6638327226675444e-7
0.8073089700996677,6.7625915891401885e-9,5.508248831089249e-10,1.7570984904016623e-7
0.8106312292358804,1.3041667587413782e-8,5.732385832470364e-10,2.7448368092491357e-7
0.813953488372093,2.0922745787790543e-8,8.487647033423235e-10,3.0765153231362695e-7
0.8172757475083057,2.639963564146324e-8,1.0523445718007883e-9,3.9951924385814287e-7
0.8205980066445183,2.88904455872726e-8,3.800884977778356e-9,6.433989602154296e-7
0.8239202657807309,5.205007293433536e-8,3.955408989046727e-9,6.87185252764342e-7
0.8272425249169435,6.972588389378814e-8,4.799844943150801e-9,7.044544844312077e-7
0.8305647840531561,8.609060459835771e-8,5.342610445200134e-9,7.456820191009998e-7
0.8338870431893688,1.2077067105060314e-7,6.244941075001113e-9,1.219953856564683e-6
0.8372093023255814,1.4033334693160675e-7,7.22994448394712e-9,2.182587410800285e-6
0.840531561461794,2.7547247634094415e-7,8.828441928735125e-9,8.55347977050019e-6
0.8438538205980066,2.910004987392704e-7,1.1508642313333942e-8,1.1655625171503004e-5
0.8471760797342193,3.475809969876438e-7,1.1616568388744812e-8,2.0975662405488342e-5
0.8504983388704319,4.536403044253593e-7,1.961865875212559e-8,2.11228331560682e-5
0.8538205980066446,6.957182898416817e-7,3.284773008955173e-8,3.173302820362801e-5
0.8571428571428571,8.406252791264929e-7,3.640782183360946e-8,3.339396978701479e-5
0.8604651162790697,1.1149021974504722e-6,5.745554649912904e-8,9.06564492237019e-5
0.8637873754152824,9.656402582484798e-6,1.187855134017929e-7,0.00038808842983568113
0.867109634551495,1.1602486900825402e-5,1.2063245819300584e-7,0.00040730165507938917
0.8704318936877077,1.642663986530878e-5,2.2285977443928434e-7,0.00046207752847199417
0.8737541528239202,1.664952399522159e-5,2.2834022086283868e-7,0.0008278085050055586
0.8770764119601329,2.009359172552173e-5,5.172224755672439e-7,0.0008278085050055586
0.8803986710963455,2.009359172552173e-5,2.288379895370019e-6,0.001189314995134335
0.8837209302325582,0.00013553785998437625,2.390852530271984e-6,0.001359754164383326
0.8870431893687708,0.0001601260585815278,4.160384032379377e-6,0.0015813375131043755
0.8903654485049833,0.000160305266787036,4.160384032379377e-6,0.0016118413729844644
0.893687707641196,0.00023470648725870265,6.5541472548729405e-6,0.0023837617817580588
0.8970099667774086,0.00029313726719969126,8.252059253160041e-6,0.00741945548533795
0.9003322259136213,0.002006550207731958,6.793642814808362e-5,0.015502756152042588
0.9036544850498339,0.0023837618006278456,9.656661459464419e-5,0.023172482608913043
0.9069767441860465,0.0032603373733365703,0.0003686108564684747,0.03169382219636992
0.9102990033222591,0.0033067534594001967,0.0003691716699825401,0.0610124522751367
0.9136212624584718,0.023172482610277875,0.0006890787206166903,0.09081314904535194
0.9169435215946844,0.04482183320462927,0.001592865298129128,0.09875976232395182
0.920265780730897,0.09875976240782994,0.0023837618006285486,0.1599152236623699
0.9235880398671097,0.24663946084497065,0.007419455492418772,0.28500511797749717
0.9269102990033222,0.28500511801570827,0.023172482610294705,0.5709052764318566
0.9302325581395349,0.5466157772860285,0.04482183320462941,0.6271605674823815
0.9335548172757475,0.6271605674823688,0.09875976240782987,0.6838821775163759
0.9368770764119602,1.0027955075546837,0.19170047264504222,0.6965794348044866
0.9401993355481728,1.2716493028008795,0.28500511801575146,1.0027955075547346
0.9435215946843853,2.549992019854657,0.6271605674823713,1.7897096723532138
0.946843853820598,2.6568367625416522,1.0027955075547013,2.5499920198538817
0.9501661129568106,5.32670264777117,2.549992019854702,2.6568367625348244
0.9534883720930233,5.656854249492376,2.6568367625416527,5.326702647771112
0.9568106312292359,9.71482793217293,5.3267026477711745,6.363857320868489
0.9601328903654485,36.110272099210825,5.610496025485134,11.898185686324396
0.9634551495016611,814.5518417347679,6.869420708899996,833.2315756441045
0.9667774086378738,833.2315756439999,10.716780837637645,20044.010222391127
0.9700996677740864,117024.9360819757,833.231575644,6.595811707979812e6
0.973421926910299,4.7830568048664354e7,7.194415666004926e7,7.194415666004957e7
0.9767441860465116,1.0e15,1.0e15,1.0e15
0.9800664451827242,1.0e15,1.0e15,1.0e15
0.9833887043189369,1.0e15,1.0e15,1.0e15
0.9867109634551495,1.0e15,1.0e15,1.0e15
0.9900332225913622,1.0e15,1.0e15,1.0e15
0.9933554817275747,1.0e15,1.0e15,1.0e15
0.9966777408637874,1.0e15,1.0e15,1.0e15
1.0,1.0e15,1.0e15,1.0e15


==> data/eigen_general_64/eigenvalues_logarithmic_relative_error.csv <==
matrix\type,Float64,LinearTakum64,Posit64
AG-Monien/L,1.07632171366903383802469759263267304e-14,2.85101478110272740765328114690832969e-16,9.67930546142875177192795729773979307e-12
AG-Monien/cage,1.57112225620561265419469219862322658e-15,1.01006089830951222758876560848599942e-17,2.40436285397094275879829082386904952e-18
AG-Monien/diag,-Inf,-Inf,-Inf
AG-Monien/grid1,4.73975944386958476769507769749848227e-15,3.81059347840727503074819693921422516e-16,4.18591569320967088049674995541047084e-13
AG-Monien/grid1_dual,1.13974259200430496631146650924914809e-14,4.02395813001094449621236622501990263e-16,1.27077643352471337161821369601203286e-13
AG-Monien/grid2,1.97499661671063250060461991553494127e-14,1.02097422685202580498808506274030754e-15,8.02912130869294409126956737895055590e-10
AG-Monien/grid2_dual,1.12058904568973393171415047714833095e-14,5.85409673059853265550541814310117971e-16,1.78802815983701638005755601690240876e-08
AG-Monien/netz4504,1.75187568636620207286970685723883975e-14,1.11909701067709537774639368399607735e-15,3.21875732924331264255068413212971166e-09
AG-Monien/netz4504_dual,1.40827426378354593008977370264897425e-14,2.92682035704070636651214080172871044e-16,2.11324667421566467932004029026611776e-13
AG-Monien/stufe,1.11614000501669706811525895573846533e-14,5.84498649048290865190843580859575743e-16,4.93991718861199902613995402577342905e-10
AG-Monien/ukerbe1,1.39975182190838713907046107141732514e-14,1.24173400747866397235155972652622706e-15,2.09150466881776435575291736286920709e-08
AG-Monien/ukerbe1_dual,1.55239295054209116323569105025053862e-14,1.08597118741571155328389934692482167e-15,2.63289035292579521851402463321540368e-09
Arenas/celegans_metabolic,8.20391973760646590746413933414513502e-15,2.69978587711769133261995423308042798e-16,3.84883462866154333753567203737951521e-14
Arenas/email,6.55641941977966968537589117047833952e-15,3.14666788591864618355136649529632110e-16,2.95956066729292290506512296375781335e-14
Arenas/jazz,6.00473430636349050897390154722574387e-15,2.68161144966730928159253794207870799e-16,1.26780912217490107839671477108772900e-12
Bai/bfwb398,1.90560331369163814254538038739250086e-14,1.94501446942254192433209987250894850e-15,4.01244489534863356825458639804132326e-06
Bai/bfwb62,1.37134390276242180706906618460898953e-14,8.89746767317602341778196146103819699e-16,5.30826714073568334545973846186917995e-07
Bai/bfwb782,1.53795929746712190379651597908919174e-14,3.98258560925850663713530075071037830e-15,6.76667482876246596369823464286319994e-06
Bai/mhd3200b,6.63947260066764794099986837722281202e-15,3.25141396844535662682937208224304383e-16,1.78200132181313295687441095748355915e-10
Bai/mhdb416,6.86570832391570324798911724251887279e-15,2.28951048895902862067444992474432304e-16,1.74278944961002159190593928725667915e-01
Bai/odepb400,7.19504000127680038391649888853095031e-15,2.23078183417807450697954889486382785e-15,1.85575416577105791460378033748530740e-04
Barabasi/NotreDame_yeast,1.20877346100705635086270580718411778e-14,2.66103991768646481807084848052132637e-16,2.01176274770317841697473841862865060e-13
Bates/Chem97ZtZ,6.46772066744656789809851770634629422e-15,2.37219118317555254862082549366634146e-16,2.25201481583989393927331836805774583e-14
Boeing/bcsstm37,2.26762523438088726181409576653691236e-06,2.29580467613410182628649736109958327e-15,1.68945829514046687005991398025744763e-05
Boeing/bcsstm38,7.16856845347126881140654322214472764e-15,4.55330570064764714399616322078450625e-16,8.69925538324395877847087464951537860e-08
Cunningham/m3plates,1.63436659470098758107879478721670176e-02,1.63436659470146553408289079924903620e-02,1.63436658189790468521726951895141324e-02
DIMACS10/chesapeake,6.98524543369947083719766638650353677e-15,3.23129876779934374953127447142276490e-16,3.56321192851695875306314954649437468e-12
DIMACS10/delaunay_n10,1.73522592081585991330314553277705753e-14,7.14264416680410937961686791266238004e-16,2.28277435496113034312703226687824281e-13
DIMACS10/delaunay_n11,1.57339720223713821751784650347184459e-14,8.08945778108752842033554513659853179e-16,4.92061573432780692239649606850206864e-10
DIMACS10/uk,1.97768008024151388476969282598269177e-14,1.22203462849199358762987508756276463e-15,5.87695549925966053309197957356230464e-09
FIDAP/ex32,7.52810378540015567316646914855505248e-15,1.82188695936740018104399761269157103e-16,7.22319339054265605725836223617626560e-15
FIDAP/ex5,1.85552001340752959356821511743678683e-15,2.17759180347823068100990638198352122e-16,2.36035177152692894207777859422218682e-15
GHS_indef/laser,-Inf,-Inf,-Inf
Gleich/minnesota,1.17872538395829373076810604546269967e-14,4.45997246643101344003301991619963477e-16,1.60537117265889584641364664611913508e-09
Gset/G11,7.24703731596951348633042282347004920e-15,8.30733252957232258080879624266620475e-16,1.22002363667415940701705462612055374e-09
Gset/G12,1.50778497806234719030247542929404459e-14,4.78030656548590013666770773639925401e-16,8.01083213400693785580176989998220433e-09
Gset/G13,1.12580817136610863489109061138825244e-14,4.61652983459166599730295153748029979e-16,8.46331738465403425067449864782734793e-13
Gset/G14,5.70208995241675596228608876675836192e-15,2.59411223578358065127083263265053061e-16,1.00082002225391370939786957562301943e-13
Gset/G15,6.03229275824772264988902475904840157e-15,3.69092013516728745114858148984271701e-16,4.78574664572262266722089650312880849e-12
Gset/G16,5.65622173828832427254026862060829560e-15,2.81073089088160471524542656455224165e-16,1.10096173519903439586450408387345809e-13
Gset/G17,6.71608156922606375090485852825642221e-15,4.28068868768743471532631831697320772e-16,7.10987341776728996834804491720738375e-14
Gset/G18,1.01423246974616277073895537468858936e-14,6.14634351104066692652109095758113717e-16,3.05750524070263883706918620493569382e-13
Gset/G19,5.52990766402334749350810507199732137e-15,4.29543798282882587904392924082640837e-16,2.47664976469722701804187885320087565e-13
Gset/G20,9.13759429562870184393803788785018552e-15,2.94813740786962077841436139011565828e-16,2.44639125303955379677042793509993679e-13
Gset/G21,7.51993444962146937562960953048817920e-15,3.83903331899669064535682619990129181e-16,6.25625479424144442024489983378666043e-14
Gset/G32,2.82026816614016513938182398337152181e-14,8.66898628490548220450627645168349231e-16,7.19009562162002493232381473803383806e-09
Gset/G33,1.57749134802705056209139503268589005e-14,6.14797063214764106836200984377344076e-16,5.07746318189283070551589477444109961e-09
Gset/G34,1.63005008370076170673978238609605701e-14,1.32322326671433872656209374342486449e-15,6.94979929855298031954245581330543219e-10
Gset/G43,1.65965900917848849162075264722646297e-14,6.63868447863331030810437944011460945e-16,7.04145404410575928014041351830040444e-13
Gset/G44,1.42971309635445291335711460161169415e-14,6.03206361088689495140622274257533718e-16,2.11345801405815733796609148588614067e-12
Gset/G45,8.88745894159298979494530662248189225e-15,7.18175023018231662847778381041307445e-16,3.00800469476538144380285068495125144e-13
Gset/G46,9.79105563689890809857928552089687244e-15,4.77443331744020394460307112194776131e-16,1.02409977547015611069624190043330439e-10
Gset/G47,1.29556581977837466541515580062042568e-14,6.61634401250590885855117966850991018e-16,1.61934534567338474051300846086881258e-10
Gset/G48,5.85582339483461594009094948561466604e-03,5.85582339483886420047156688873337107e-03,5.85582339449089589196330922262416555e-03
Gset/G49,1.40697999276893381140366348080222212e-14,8.93924216287586365199672030915114666e-16,9.88076685084969831567905841097069233e-10
Gset/G50,1.70217959216295541476959034208255015e-14,8.58544985043879603530907054466958444e-16,1.87800253699096529566450038557483350e-09
Gset/G51,9.41860910022212599025842755657960175e-15,2.16087440359477319137625967703797782e-16,3.98482042890155487863044402845234245e-14
Gset/G52,8.05038611499524260431857476142722012e-15,3.90622278431533654238946421073015440e-16,1.10716242910961160247992409355131836e-13
Gset/G53,8.28052456999053054679672559190444023e-15,3.58534204369130018647950106510865060e-16,1.36362248397614108559591876231307437e-13
Gset/G54,1.13652375194628729307530421514915866e-14,3.77747238196768461397946990116963495e-16,9.70602949713411313272079809444299498e-12
Gset/G57,1.57934341812731210852168201988556607e-14,4.44456033993263246701034242681956176e-16,7.26638313012461374115781702679178380e-09
HB/1138_bus,7.04610183803755268391110182784906420e-15,3.79946238785855328576722443043570179e-16,7.75620913398078304456831228604508405e-13
HB/494_bus,6.47886606214725290346889395737641186e-15,3.45501694551101394612909676862370747e-16,2.53328913434459513108159266623253253e-12
HB/662_bus,5.40964433221965556197629152657480477e-15,3.10748193784054964560147351020128559e-16,5.39655044409883534471079837681306033e-12
HB/685_bus,4.62805324002181129965222998512266220e-15,3.81776024181528750079564136366598586e-16,1.98888516753354670975233780852830620e-11
HB/ash292,7.14931717411294189847869877105821470e-15,3.21740704031046058250644243140670300e-16,8.40313100989981197445845038505731876e-14
HB/ash85,7.16487891549766743086472576571611414e-15,1.74461421719372869187838515179294995e-16,5.46862880614863281499191610513581355e-14
HB/bcspwr01,7.86232524936705905844099247163910050e-15,3.34744851386355310981638934924451477e-16,6.67580167474175529553052303408028349e-14
HB/bcspwr02,6.96885203160294259629124145905771489e-15,4.52245869253106114495203248179677271e-16,2.81167906111495388719983429093640769e-14
HB/bcspwr03,6.32240198386110502312617068050038425e-15,3.26834313748982652708470688058735950e-16,4.86049315081343284148147509568717357e-14
HB/bcspwr04,9.52595788776602425897347340221992004e-15,3.56675659822028851702012655006257782e-16,1.04337525946189805959089339570886657e-13
HB/bcspwr05,1.27985111716223708474504111913368360e-14,4.29923696026366155743370929898451278e-16,2.04896663917127177221954666960125250e-13
HB/bcspwr06,1.00447428308950879066539239318973653e-14,9.27522933116257173246790651209881049e-16,2.53145119785671027673911160507891515e-12
HB/bcspwr07,1.99228331448630046204281075535317823e-14,5.87976326997398719487054066977717258e-16,3.14817971614996503356313373549384725e-11
HB/bcspwr08,8.01097527221266347947856228048233410e-15,5.31746359263998748894870104545036487e-16,1.44087679970876473362660533357976880e-12
HB/bcspwr09,9.15274559319261090267197168734024964e-15,4.25211080805813327013908444742490719e-16,6.23836076747990809414832393644291017e-13
HB/bcsstk01,6.35600987754582994333877640374411112e-15,9.72901548990180757229797613352301039e-16,5.62818262457764120731556799222371753e-13
HB/bcsstk02,7.33528324896663649039479195497528684e-15,3.27205140382618093031490212752604724e-16,5.16454113622554608355749411029816095e-15
HB/bcsstk03,3.51603114447522592629647040524283620e-15,1.05879022031898603926495035361825290e-15,6.93226567945148760447975835190658373e-13
HB/bcsstk04,9.56343901980051759526906351850247418e-15,1.24453233085053072825837651921035533e-15,8.20201943499008991824003033475671345e-14
HB/bcsstk05,4.97291939357439677867285815004520276e-15,9.54217943417818399294668033308080379e-16,1.32390441981421412533945670288034792e-14
HB/bcsstk06,5.86009170260184581789337627979622514e-15,1.25566910656564872701108032142446200e-15,2.46531172237684559228610888823605818e-13
HB/bcsstk07,5.86009170260184581789337627979622514e-15,1.25566910656564872701108032142446200e-15,2.46531172237684559228610888823605818e-13
HB/bcsstk08,8.06586864578246637578623885509570531e-15,8.56428111417942810305894975393891573e-16,4.62657394885630867213191076168090898e-13
HB/bcsstk09,1.25127139321785077795045294674103258e-14,1.79013021168916016759403714694434665e-15,1.78720802310335401685750145351136458e-11
HB/bcsstk19,6.76978348752732791431008021165891630e-15,1.11114029873755587695457181107416144e-15,1.11361313035313182356875498693882200e-10
HB/bcsstk20,3.44650929258647289320884118868970682e-15,1.09227180037826956875276214877577384e-15,6.12734608166090771641372493430161312e-10
HB/bcsstk22,3.91759864893342795755191890654050239e-15,8.47258526296421772650719756438111907e-16,3.83087640085178794609046418588463087e-14
HB/bcsstm01,2.65480674844829295899994915567586405e-15,3.01195956314848872018541872284500498e-17,3.42553732502837420668736191584343349e-17
HB/bcsstm02,7.59346067305638471021735561386164926e-01,7.59346067305637818860225722734023232e-01,7.59346066941157298543646699679195681e-01
HB/bcsstm03,7.84375408150930210545692752118647856e-15,1.37008293023809337942401217586792912e-15,1.24537821695742870433598914472750614e-11
HB/bcsstm04,2.86729487877900719500374886971075279e-01,2.86729487877901553240385929492599254e-01,2.02748365199333918658398141229412423e-01
HB/bcsstm05,4.15171794470412952003699795818749803e-15,2.09501336887095820018396014858775496e-16,2.80612029954429012373252911840190505e-13
HB/bcsstm06,1.11438083447614387395509765583923807e-01,5.08102311836470387304586858840715697e-16,2.77857829931434854840907269006200976e-09
HB/bcsstm07,8.64393941530908505239428914756586933e-15,6.40732204079520100672777617083726201e-16,7.55384632551241436385192335824348302e-13
HB/bcsstm08,1.79114910939951724797579903525345383e+00,1.79114910939951838770103509045093785e+00,1.79114910940014474127971526667713618e+00
HB/bcsstm09,3.33580851549699479407141599063110997e-34,3.33580851549699479407141599063110997e-34,1.60203492622234356772908831534952463e-17
HB/bcsstm11,3.46919143229523461773606362618375694e-01,2.45308878701024185041394089869206251e-01,4.24887441456144607058298383544087574e-01
HB/bcsstm12,5.77467545008776962860599505382140931e-13,3.51379248747063894138682140782328510e-13,1.58965203730590356964223085270500330e-06
HB/bcsstm19,4.46139745087471534775789037272819998e-15,7.15626929929497639823717360089557415e-16,2.76734044928398459704915792832573808e-09
HB/bcsstm20,4.09320001442705650056024161813990234e-15,4.83239039340642958958297530266448351e-16,4.99747373871765774725629041552484844e-14
HB/bcsstm21,1.32033695991472210998636042978674340e-15,4.76435562017360681809543455999706335e-16,5.15636447472630983257133813594747719e-08
HB/bcsstm22,2.23448591808349427345508210431108169e-01,1.34763501205696135556865420681875837e+00,1.34763501154261655629506833498201912e+00
HB/bcsstm23,2.38379736931184311631838923618248009e-02,1.34916481941087811265851265590377459e-15,7.46848505755453175797241049710890093e-11
HB/bcsstm24,6.78244452265962767155528499577316471e-15,8.95080168019233409036645810140980381e-16,1.06170946070318523532203243667942304e-13
HB/bcsstm25,7.10479650690280343194919425259889948e-02,1.07123225139872554820426997032697313e-01,1.07123225139872702293998946310067324e-01
HB/bcsstm26,5.27299709050629980068922405233977979e-01,5.27299709050631581150940450289208661e-01,5.27299709050639314361667906963741157e-01
HB/blckhole,1.64034462935054199645560592323865096e-14,1.49606657371512816801418233245424136e-15,4.80606939729916781866036966745128578e-09
HB/can_1054,8.23042281763416985429664455673718472e-15,6.35395071132951903212923341463382694e-16,4.74521354126594463755275297870659722e-14
HB/can_1072,9.05386752865323604252187248226732652e-15,3.25751976269640721935087568849889775e-16,1.00324671577328252545084958357364605e-13
HB/can_144,5.49675157971311642938061790816514772e-15,2.75085843195029747514477368982272321e-16,2.71708413602212328089691996665444075e-14
HB/can_161,8.43840895607070529190148926163124058e-15,2.59895542351970760247805188786291441e-16,1.80423246429551428165282267242100616e-13
HB/can_187,4.51498559218183582713748189006940975e-15,2.84117643639390664530644480013469464e-16,2.93088484151132235363303063079045144e-13
HB/can_229,8.89458155932156730817095393624431834e-15,3.85972790772101381699985749882305110e-16,6.58920089904298029559073744440136547e-14
HB/can_24,2.75364233255210120682669606771998719e-15,1.11209590859295942794070393525651333e-16,3.84685757676609791726324827314823737e-15
HB/can_256,1.00149639224369514357338589802162640e-14,4.36869603999069555296119879423850015e-16,6.55873585663580015827238251789592147e-14
HB/can_268,6.72473016785693493316589073558581868e-15,2.76924643482923657058907744870935404e-16,1.41053228765593972878367551212578096e-13
HB/can_292,9.93003082915586065134425614612535010e-15,3.93828735582602579038433044399951180e-16,4.01630748587850748974684893062164280e-14
HB/can_445,1.12983519612911652267916969615550643e-14,5.45787339431242392015559002662303442e-16,1.22683883608297204315175901494528687e-13
HB/can_61,5.96071390077627646117810655992301302e-15,2.76130747037102812107602085996357451e-16,6.97823418805013434308985089536054904e-14
HB/can_62,1.01055652707730829930903407659707272e-14,2.66088101897050119261195033167352311e-16,1.62109232374008018173172648153860909e-14
HB/can_634,6.97677560933000428343479523380262197e-15,3.32225724969371642874109510496746714e-16,1.47007287613405633187909848882043989e-13
HB/can_715,1.41224214763935012485111033781968345e-14,2.34339084684109635631777356202655017e-16,5.32038939076163713573744426492204808e-13
HB/can_73,5.62319175760819581711683189086786710e-15,2.48181593795505785662115523532576061e-16,1.46237241676055645615796800542236901e-13
HB/can_838,9.14405510241788247711779259292254601e-15,1.93173260900303483827168250380541360e-16,4.21192483954109493545271811113538206e-14
HB/can_96,7.35992781247964607225839974024035742e-15,2.23120398918415994006566567830564652e-16,9.81039046064214184333446815766706518e-14
HB/dwt_1005,3.21832122404422123073367623635759997e-02,3.21832122404470265603052815638216754e-02,3.21832122361980239019200152036542642e-02
HB/dwt_1007,1.03557423488206045582984952683560560e-14,1.04684975062352532015277867024458368e-15,1.33060431298884751728160196776967254e-13
HB/dwt_1242,1.39622987956173226065202532572391885e-14,5.88264749378695650898080109480953197e-16,4.49055522864211713501679266009702910e-13
HB/dwt_162,8.06473388629368716077301695534628870e-15,4.32553664264964978787774451776866623e-16,6.59769464115272160411070354221925403e-14
HB/dwt_193,5.50176296881207549478334848594137495e-15,4.51052110788103730229411784255723736e-16,1.27466117518704764250175926316994837e-12
HB/dwt_198,5.16320649397740636936024656370403398e-15,2.92916593599864820180878368117635326e-16,5.49214368600186063930647752827516791e-14
HB/dwt_209,8.89384301490269621092355593163762974e-15,2.96195137626202277227052129921963313e-16,7.67516620350695395734522100532458144e-14
HB/dwt_221,5.67856888434794360581162209330406703e-15,3.65418310633086080344357853779165684e-16,8.90482848261246727696032253572394291e-14
HB/dwt_234,6.17278483332247304749816847750832904e-15,3.41075296268375178195636989269125654e-16,1.87392871689454147133427062758582173e-13
HB/dwt_245,7.21377372321002717953062658105074246e-15,2.04172929890469469874423546029483146e-16,2.95184237594379117021153904436708375e-14
HB/dwt_307,1.02319375910110730898659616228111599e-14,5.26970426898668327154118165767055966e-16,1.83895091958528241194313930497833524e-13
HB/dwt_310,6.55855218779431336625670952233984419e-15,4.26730504974458328310654913457317859e-16,9.28542069882854058678952241524275468e-14
HB/dwt_346,1.04809161853163224623445896407512815e-14,4.54432037956049976529550669297891748e-16,4.58147950150032954875998942701310944e-14
HB/dwt_361,9.94728818998260720554590389524624772e-15,3.59086551329066599163628332121151214e-16,5.50748966423391122584731791324219470e-14
HB/dwt_419,1.21441926871417101503450448126545076e-14,2.42140322021130823463159022201381055e-16,6.88089295752976951528617572887724615e-13
HB/dwt_492,1.72195375558322567429340031540074726e-14,3.65663227396390315776607994708900296e-16,1.88509026506548831564782057618068356e-13
HB/dwt_503,6.94951379600254275493105718641705590e-15,2.27778450083658577870226323746273994e-16,4.88705719343346670516642257197986911e-14
HB/dwt_512,1.02825284504666530159783097954237307e-14,3.47995522246567595459587757062988030e-16,8.10010269366062619969254211122201417e-14
HB/dwt_59,8.47618243539594930956316272425065632e-15,3.12895239246889840853858172424652437e-16,1.02087348087879105369871843938953197e-12
HB/dwt_592,1.21918812494045437163773339620992225e-14,2.07812695683399084277865812514019652e-16,8.94263045509362163085922822391686088e-14
HB/dwt_607,9.84076903815339913081094385902641210e-15,5.27506191654200425042661423615621713e-16,8.23966045053614826265975396016642548e-14
HB/dwt_66,4.14317703601163095370233135505245643e-15,1.97420224978461160882027403266955070e-16,1.74679613645460175556318120184571313e-14
HB/dwt_72,8.55326161315933138891928477818252512e-15,5.55092670847398651713193367321908340e-16,5.62740752284525774707980998543192953e-14
HB/dwt_758,1.67706706492559608988346199863284474e-14,5.97158151788285653453184874267617065e-16,8.44709993169883661905358850524468096e-14
HB/dwt_869,1.28509899833109619493347841184231652e-14,5.16796227706831691992779793076082480e-16,9.58376242232416978539113032975920800e-13
HB/dwt_87,9.21739224348170188301700089385465578e-15,3.25212017251313024955661806434831706e-16,5.30081074852839732883554106120733927e-14
HB/dwt_878,1.71701175587263560280123451086880156e-14,5.67336099183761455522987391265941413e-16,1.13888040345085083307164342503769149e-13
HB/dwt_918,9.09214107144987447903599436489998382e-15,4.49792236253035952011511478825519546e-16,1.19998547764203907630295946672692108e-13
HB/dwt_992,1.00097820965291129703149790888400250e-14,5.56961987600138515072943149566179321e-16,1.58152855635075509899803757902562970e-13
HB/eris1176,6.15771415166162258069307042705303609e-15,4.52182156095693865120721290997359962e-16,4.56985284460245110637421915784089409e-11
HB/gr_30_30,1.48025022817919398775295244918349830e-14,5.57845768965367897715788063093224468e-16,3.01336692702412570947031737839133401e-10
HB/jagmesh1,8.61627600212173606806305897297442133e-15,6.23927375705674000857879479784345686e-16,2.01503553755871235355001384868376454e-11
HB/jagmesh2,8.65424759339406304840527951913602346e-15,6.80455555396682297681782079564016073e-16,1.19692743128621428736152894488665198e-12
HB/jagmesh3,1.03313679684610711323940432958165374e-14,4.91650778755044990595767684022855923e-16,4.03944773955511170701335148400570760e-13
HB/jagmesh4,1.38097405651410903359943433138276797e-14,9.08698077015057301071729791413432966e-16,1.58806786561498799685650024384437152e-08
HB/jagmesh5,1.76356647840853121170401567514686802e-14,4.60895236076418483167625125622994269e-16,3.78526527172281229360762819366971184e-10
HB/jagmesh6,1.59232472991595439473581549996557130e-14,7.80139039079365736401453460455834296e-16,9.68903646165835358037817953327054415e-10
HB/jagmesh7,7.76743202225860178547127294039707911e-15,4.73770643098556419444980715520060533e-16,4.38400447136176810832472200112540329e-11
HB/jagmesh8,1.17091368126130848080000325243539388e-14,6.47079316747599718782745869637383647e-16,1.41875171501026750547694174872099256e-09
HB/jagmesh9,1.63465120977163780426998523699411862e-14,6.11736355906390592906533163796709254e-16,4.46593437106968062712732805534514806e-11
HB/lap_25,-Inf,-Inf,-Inf
HB/lshp1009,8.65424759339406304840527951913602346e-15,6.80455555396682297681782079564016073e-16,1.19692743128621428736152894488665198e-12
HB/lshp1270,1.82972683451889598933016734023287842e-14,6.33594969591876329159924469440122066e-16,9.72882876248181902011114418146842978e-11
HB/lshp1561,1.62807162208678560179509669721306073e-14,7.98783050146370302416148471930431645e-16,1.36490408383512449574868588495002972e-09
HB/lshp1882,1.19369360358260154756204262097377333e-14,1.08581683678252795879167427542158404e-15,3.55453572674617545356188261145918568e-10
HB/lshp2233,1.89833666119432446801403968778884658e-14,7.48354608738618854129610560243142412e-16,7.27777071424734763278517923136690745e-10
HB/lshp2614,1.98746519423717456033858769823055355e-14,1.20109471518765554711342337356851504e-15,2.52479465715992889820782612294981645e-08
HB/lshp_265,6.37342467460001444125392166674436866e-15,4.57608986648874414830516470824882986e-16,1.75626659280096066842195747417452974e-13
HB/lshp_406,9.13962731893408918399938740562484062e-15,4.66959260647782566444042321779555998e-16,1.09540529710987215554316006701691034e-13
HB/lshp_577,1.30671816701534948596338944061426840e-14,5.02982666231146633951674102652916187e-16,1.48767441470054594577624453369826740e-13
HB/lshp_778,1.37849596064345793388559277053834123e-14,7.63030982413943528677543992234338382e-16,2.53558021794024467074561294275935223e-13
HB/lund_a,5.23106508972776819589846504934596443e-15,1.05861582272375252076128788311872168e-15,1.57362846270453387565263473724560880e-13
HB/lund_b,5.99284782081891858128281456089427754e-15,5.13904376219083313310114143269092509e-16,1.75867070888887923420715163867928166e-14
HB/nos1,6.80162466348767883175423690423478417e-15,2.69906817705608867569307553825693132e-15,5.55078654465895155712473933186898368e-13
HB/nos2,2.07561374507293223701725419985678515e-14,4.38421584851505804351772224537764737e-15,3.63181078721174168181225160071731721e-12
HB/nos3,1.57530846061023274686532528229346235e-14,5.89621457163135133251268158086669030e-16,7.53735909050933947435372627193056115e-14
HB/nos4,6.29633121200783033077848676235978864e-15,4.12311828158339876325102873787941867e-16,3.11181903689750459535572587754289754e-14
HB/nos5,1.15076823537878149091601710577608387e-14,9.06220333880747295493651590184810057e-16,3.33175434741175757188768101070476812e-13
HB/nos6,9.71262433402592574898375002749375444e-15,1.24400915847578421065342448292545534e-15,1.00516536187271611130642642976636061e-13
HB/nos7,3.66038266678850299098408733305709712e-15,7.41681498878336384159266796887374452e-16,5.67664837762253921855869453806848655e-11
HB/plat362,1.30337179442900501842280711279631872e-14,5.68658916868431166286839046360639410e-16,6.60452310148838592690600590011891074e-14
HB/saylr3,-Inf,-Inf,-Inf
HB/sherman1,-Inf,-Inf,-Inf
JGD_BIBD/bibd_81_2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_SPG/EX1,2.68394673231643524637114196189618817e-01,2.68394673231643598410904776630925373e-01,2.68394673231038612752559748753844945e-01
JGD_SPG/EX2,2.56306484095447469102431568860539702e-01,2.56306484095451451048228082316608254e-01,2.56306484095345976509359016594712840e-01
JGD_Trefethen/Trefethen_150,7.22407284531946021976520096428516472e-15,6.95168272313789199007115890789279366e-16,2.20350564112538486884328203445526469e-13
JGD_Trefethen/Trefethen_20,1.37095326753760747314297830775315917e-15,8.28631451161168784874862605897819958e-17,5.11040268314749062916235398020963760e-17
JGD_Trefethen/Trefethen_200,8.56251672864827760898462778014596524e-15,4.36653015229598497851735234219024204e-16,1.62173662523659611950167628329922384e-13
JGD_Trefethen/Trefethen_200b,5.53429971001423182969537714319657256e-15,5.31455418625308870103918270910349590e-16,1.84164825378220201064897605044556569e-13
JGD_Trefethen/Trefethen_20b,1.98324373030205755784821628004575661e-15,6.88674615666752259735610301292952825e-17,3.22129289147683893574127518281794121e-17
JGD_Trefethen/Trefethen_300,1.12695468551796564542737101642806385e-14,4.91166389951870067183415929521391952e-16,1.19924189768856880739123296354564644e-13
JGD_Trefethen/Trefethen_500,1.14371009052090611569715959651660562e-14,6.42204379326081810138091828534929032e-16,7.69856125111456410556082868803067338e-11
JGD_Trefethen/Trefethen_700,1.13936640357752010236661125853608513e-14,5.93677119040625135808168016616064929e-16,1.22939760196741446119495945800739590e-10
ML_Graph/Binaryalphadigs_10NN,1.20767417246074942210149814604546604e-14,4.62360806544630785938759382792817449e-16,1.09194742255120395342744667810036855e-13
ML_Graph/Ecoli_10NN,7.72977092905669992103064243197491769e-15,3.97014793124508698803504408532017235e-16,9.04196629565407196921198739879725657e-14
ML_Graph/Glass_10NN,6.56111211558245918468097478502881319e-15,3.69168714308218419272302196738074767e-16,1.28600779376631629837099615511760877e-11
ML_Graph/Olivetti_norm_10NN,1.04803450939070555643397587429454210e-14,2.86049040737546890426707651933301697e-16,9.64200735860461037592663157631188359e-14
ML_Graph/Spectro_10NN,8.86023827993899030956656293094744619e-15,5.72579814948272039081116574038526998e-16,5.99094287450697411342699467957446293e-13
ML_Graph/Vehicle_10NN,6.38199773668733208745494494983523405e-15,7.29353817521096060358380153691191790e-16,5.09632328050082653541369654029816258e-10
ML_Graph/YaleA_10NN,5.44159119304165622811456339844221580e-15,2.61132714672402042778889971886768509e-16,7.98707122397343325831699280243918324e-14
ML_Graph/breasttissue_10NN,4.51002391017597566094975654605588832e-15,3.86067097313570776085109135221656503e-16,3.02644767748076232481756589477313277e-12
ML_Graph/cnae9_10NN,7.76854396314096666693759013431653733e-15,3.14173339307805447217017224327649406e-16,9.86867803758559949823753072469645999e-14
ML_Graph/collins_15NN,7.95799092680063507720945189590736233e-15,5.24186552272486817952555480855185647e-16,2.98536084241273327669523959353831561e-14
ML_Graph/dermatology_5NN,1.11773740620691299251569804445203533e-14,4.32731594494168133710790610290380128e-16,1.66584529399739831234428912115431357e-11
ML_Graph/iris_dataset_30NN,8.15963227340875577748397579768116892e-15,2.21900035181522371252442333362108114e-16,3.86811567933977933204736721674832368e-14
ML_Graph/mice_10NN,1.09918818984322509605673381130525415e-14,5.90260226986033733561890801031406594e-16,1.38491281754119900645863659648384432e-13
ML_Graph/micromass_10NN,8.21541131945068531544748987492987552e-15,6.38651618992542635557955119337959285e-16,4.04883872553024102293612639168825570e-10
ML_Graph/umistfacesnorm_10NN,7.76541552288728711296794928932660609e-15,2.50549076531230290899961087665813505e-16,2.70580450490228166028119070015403798e-14
Mycielski/mycielskian5,1.15428681992146196777222962102324554e-15,8.64534148123736634115622264875488202e-17,3.12552308957842379775940800692567234e-17
Mycielski/mycielskian6,1.23469532840106905889573670054109097e-15,6.89021370984630830178343437939485606e-17,2.44017211894733033791483545166981140e-11
Mycielski/mycielskian7,3.04482483953023411472976187495108635e-01,3.04482483953027976170486660460125597e-01,3.04482483953035179381583962990851398e-01
Mycielski/mycielskian8,6.43307633917247754626249107705587965e-15,4.07210206626380966682838319045068409e-16,2.44514495996045428043201206402599983e-11
Mycielski/mycielskian9,7.56322268971501953827759796869648273e-15,2.87776068617183341814720651608792689e-16,2.06594422898462482810383948053643899e-10
Newman/adjnoun,7.21428286847841657349143404925610380e-15,3.45515241255481607168117125253744720e-16,1.27591307166598976341264041689124262e-11
Newman/dolphins,8.41782756732849010587899935525050186e-15,1.83011169787961797231973512669857002e-16,3.90854338534742457466982114103366044e-14
Newman/football,6.02608603253489991091706894423204133e-15,2.10812022543141411827781071901411031e-16,8.49594723482063239028486915271400722e-14
Newman/karate,3.55640974659693613000310558702969526e-15,2.62934470992124380145908426535321962e-16,7.91851944220641995941136306875660860e-15
Newman/lesmis,4.71058771933652332745080845047217151e-15,1.96757483152419688198309716984224257e-16,1.02427581005972736860350911547686714e-13
Newman/netscience,3.69901733679735903436031284909019532e-15,3.32770836698149736445535669763122380e-16,2.65949705145018977888977834225750590e-13
Newman/polbooks,5.19204430764111059309411128723121425e-15,5.28709747842814606247003988632329176e-16,1.34285267808385503410477755844517757e-11
Newman/power,8.40847024616975152122441177829371960e-15,4.31733886166030227221983641678776220e-16,1.04140671025721515398952529549478338e-11
Oberwolfach/LF10,1.89925086529129948016556260716288663e-13,6.40493507600047296614174866067087228e-15,1.35440258807581697918610968528304078e-11
Oberwolfach/LFAT5,1.42279145358039889805654907342877355e-11,1.53262589576389825381767188758165364e-12,2.00245221083111485609394298395739058e-11
Oberwolfach/filter2D,1.51173415104116114126322371355486400e-14,1.80607317070887412412434623077117138e-15,7.48685620533273858304078975703558910e-07
Oberwolfach/rail_1357,5.83516345124465435828858291940518457e-15,1.53139987700313922327075737114153097e-15,3.58870838487913541942037755747888493e-12
Oberwolfach/spiral,-Inf,-Inf,-Inf
Oberwolfach/t2dal_e,-Inf,-Inf,-Inf
PARSEC/Si2,9.75919693540452926280181972992373566e-15,4.30801116154424124676556866873859735e-16,9.57204560361545359747225219577069248e-14
Pajek/Erdos02,1.00786202196493466436724764244700169e-14,4.49335477936072640799244187796214190e-16,5.83513916589316186271035080827572699e-11
Pajek/Erdos971,6.82659336208223819515016348006490580e-15,2.91168924748187954579831174749163649e-16,2.67098407449063358446096837330245142e-11
Pajek/Erdos972,8.32093321385175572614972684678378939e-15,2.60964195083944881411052113986552115e-16,2.31653639022542559820246020699722787e-13
Pajek/Erdos981,6.61880835839864729302040856727134714e-15,6.29354695792624168505277290759236730e-16,3.74078500392913485294600765331905013e-11
Pajek/Erdos982,4.83627728712056405291511252061084055e-15,5.01643101408011744256040097563449015e-16,8.06649789256392518096031961046519962e-14
Pajek/Erdos991,4.66767632902156788427096578624231130e-15,3.41249601906016898542895796161539541e-16,3.05374259282270000061551785288752580e-11
Pajek/Erdos992,5.64656405325913844560380169048737038e-15,3.50745820152813414405729375151384409e-16,2.33384284691718350201690945785580249e-13
Pajek/GD06_theory,1.11300825758360410807039138810411805e+02,1.11289068862799561414703609286047797e+02,5.20471193244273122321699307815470420e+01
Pajek/GD96_c,5.43872550185441305877018129982510651e-15,2.53921690570086747870959699700091107e-16,4.70869190850673812528938210412841896e-11
Pajek/GD97_a,7.59043985863038173951315713214648296e-15,4.33472535011039826342150557352688896e-16,4.13661895224108437676051995735817259e-13
Pajek/GD97_b,8.06577668986231257678573323628237009e-15,3.80203480494913178276193113014250356e-16,4.65374313698660379511336216751241843e-14
Pajek/GD98_c,1.06674420607857718658008201505976095e-01,9.14675320988783945098203066792230910e-17,8.70548867723893139062807137079742816e-14
Pajek/GD99_b,2.37659112019873928407937798176799630e-01,2.06481901805129892367789324113555868e-16,3.28034759497534504847861214635172847e-13
Pajek/Journals,4.72701335550797928749614439556852133e-15,4.97850815495894461529659396270750032e-16,1.61429128978335861586443431857866076e-12
Pajek/Sandi_authors,5.68698936706722070719948138837661863e-15,3.09504934104768189110238445048422518e-16,2.00079318485414748386039868291887991e-10
Pajek/USAir97,1.05763505955802365059275415470156722e-14,3.22817425936605121456860192882067948e-16,7.63140036333727125848996299182558388e-13
Pajek/USpowerGrid,5.58314568248787010498893278112651554e-15,4.51002558518482007882402328714772108e-16,2.05385306643784557113443294320416460e-12
Pajek/yeast,7.80748913913203844279452683089924533e-15,3.01508749666390965761732919655309493e-16,1.17607549846147413031308741533077765e-13
Pothen/mesh1e1,3.96285693621315177946384186869036369e-15,2.19624317820551622305942357279330178e-16,1.26043561797643822269568060146658810e-13
Pothen/mesh1em1,6.02090606398628601805268562776262696e-15,2.40110220371603664038634288227747333e-16,1.26439779536347234535576853833017957e-13
Pothen/mesh1em6,8.90465239180487130719380178435525619e-15,3.54895059201511497769360989187145180e-16,4.81266986767957558767741539471065328e-14
Pothen/mesh2e1,4.37293678443999454718785289013287155e-15,1.80705830827104566779962189886435923e-16,2.85528112086970893487020060626101047e-11
Pothen/mesh2em5,6.85316990682683407083609208116822030e-15,2.63072437839374169876540720683382929e-16,5.56375935929152399862648955766573394e-11
Pothen/mesh3e1,1.07125928061359944509936415549775242e-14,7.00599315153604629622343625180298618e-16,5.15695077269618449922908512733134031e-13
Pothen/mesh3em5,-Inf,-Inf,-Inf
Pothen/sphere2,1.49360748637717456691413706303257269e+00,1.49360748637717617147119956456802870e+00,1.49360748637716433923636321038423152e+00
Pothen/sphere3,1.02586983177242474732309259584150547e-14,3.36634573717582835424630236596771244e-16,1.19057077473436522260804193219580771e-13
Rajat/rajat02,4.67451954520409795268539640941414445e-15,3.24425282684369814333049034920779286e-16,1.90015897365629227757538998585037581e-13
Schenk_IBMNA/c-18,3.83577899857889955370342342501840983e-15,3.38809044602305269677404314464529332e-16,1.71191797539163973984950281631659601e-13
VDOL/dynamicSoaringProblem_1,1.02602663126982720926956266022216293e-14,5.78580374314202844746249714133671327e-16,2.23459831990319383461307334095415419e-09
VDOL/dynamicSoaringProblem_2,5.36681497335571037974339685059844727e-15,2.75261247633250464217519282084567334e-16,1.60837260912194580286880002655392993e-12
VDOL/freeFlyingRobot_1,3.01613721066182575602624470926203149e-15,1.54446554223481008845056257395512695e-15,6.33204139314589599749963528697699436e-12
VDOL/freeFlyingRobot_2,4.26791426253990806267258757319093534e-15,6.83930798434259373632224516894255468e-16,9.38889437704985957282773305932024728e-14
VDOL/freeFlyingRobot_3,8.24433165259530426535109218225288763e-15,8.66866944300516750945363464298273079e-16,5.28740081690914642066665088201526965e-14
VDOL/freeFlyingRobot_4,6.14920382961371653117725805460698473e-15,7.40086715359665665442052345204076909e-16,2.40169157379330320753500657660206102e-14
VDOL/goddardRocketProblem_1,5.14155963598387955594531954077884553e-15,9.14410687886373534595208005542524373e-16,1.73068571085345267416434752025106766e-12
VDOL/goddardRocketProblem_2,7.73981588858281980480321142405848011e-15,7.03872056815240122328805183313389212e-16,1.56445741310595125314114170474412018e-10
VDOL/hangGlider_1,3.45039417670366721963848671008239747e-15,2.71277053280906324914559594699400492e-16,2.73214155039596379034806840167240187e-13
VDOL/hangGlider_2,5.20392828458523426356411020861213565e-15,5.12367542087848421503909292407807674e-16,1.47620066496978092330086334320913896e-13
VDOL/lowThrust_1,8.93834227007300571033915847989414609e-15,2.37040780312009083237289885419609054e-16,1.24492302834317264681696130907206362e-09
VDOL/orbitRaising_1,4.25446991348054242840317654366952339e-15,4.89002384779006554464317939496799281e-16,3.80825314659254061897248878356046428e-14
VDOL/orbitRaising_2,1.35434931994401420224610012586561305e-14,3.08407409220115319744274422259319388e-16,9.44159395955481288430410119064471769e-13
VDOL/orbitRaising_3,5.08991971350345095257796076965692140e-15,5.26554532281612906779883044889198348e-16,8.14747799463618763879155767527280755e-14
VDOL/orbitRaising_4,1.14107958735929587736917093935696244e-14,3.53930991333300496038189823379294919e-16,1.13254076506683253520845899462946494e-12
VDOL/reorientation_1,3.70632338523703015323512511904574876e-15,5.89032084382833567512835928755730675e-16,6.73141166320889161671212682809195384e-14
VDOL/reorientation_2,5.46662983693679994296588908357712439e-15,9.47847226468585355357650168668793452e-16,1.32686573685899955084883249901533464e-13
VDOL/spaceShuttleEntry_1,1.44535326811156513464156250295677539e-14,8.23476221128369709931740842721989288e-16,4.38467861041999110075305793841703268e-09
VDOL/spaceStation_1,7.33769704796348961279966066010735985e-15,1.25806638866722543120025145861442760e-15,8.61758052991847673321132947158605684e-15
VDOL/spaceStation_10,1.08615243473271748618543040849619392e-14,4.41804941638476007293124049538380745e-16,2.71579432163000058052294711964587039e-13
VDOL/spaceStation_11,1.27728612096920197913079717694746542e-14,3.80546674634540500449964697087391727e-16,9.80209245794389970599534222400293318e-13
VDOL/spaceStation_12,1.63261806493725964252066100195302414e-14,6.01763494272261613580513451405139620e-16,1.67643250162672774671513441721176144e-13
VDOL/spaceStation_2,4.91828470665650808653465986441387379e-15,4.11510675900189637074957669477537951e-16,4.14342267747410952902749102421614080e-14
VDOL/spaceStation_3,6.00505324682517985342539243371412480e-15,2.70141400519003927601488742053919588e-16,1.76504202730651052073613408582953397e-13
VDOL/spaceStation_4,7.43765720567669264423744358066697115e-15,6.73235115204195028695581842039034434e-16,1.70834902443639770884459862537473068e-13
VDOL/spaceStation_5,1.10015415348774595180602644852236275e-14,4.43175012757050599063435121826020315e-16,5.84411606056509972839633534505360020e-13
VDOL/spaceStation_6,9.11468077086349787944427898455162438e-15,5.01723583107546758380651571952686450e-16,6.51571959110867781265042797448045899e-13
VDOL/spaceStation_7,1.03944447487771819306253153180431318e-14,6.92152527660754519956988085100319267e-16,2.51324942157739296008577137443927101e-13
VDOL/spaceStation_8,1.43674254551087864307408218298910038e-14,6.01957049412945825993593963028281029e-16,1.46897043489579934148859439134933023e-13
VDOL/spaceStation_9,1.12389329728288499714038135854379558e-14,4.02814974469589331273196095819387124e-16,1.68164793462324021230220693799595511e-13
VDOL/tumorAntiAngiogenesis_1,7.49551585969484026294877920318918386e-15,2.83538464078564095192797125201843861e-16,1.54437116663291364418483772459380929e-12
VDOL/tumorAntiAngiogenesis_2,4.69698587177046153358009657718589735e-15,1.44426730676806110789897193639968538e-16,7.89360934965330485097190787961189341e-13
VDOL/tumorAntiAngiogenesis_3,4.09334731227599090115718897703618629e-15,4.81214299055011887516205866039153534e-16,1.65149298420156553928677639019854543e-13
VDOL/tumorAntiAngiogenesis_4,4.84388729203467559796220069452612175e-15,1.19104408556029527765090135333933261e-15,1.02028625456352640609861185503772041e-12
VDOL/tumorAntiAngiogenesis_5,3.85342140562299989386429591158016012e-15,6.05145246766765316732054547313261340e-16,1.17643316831012556576569305681624946e-13
VDOL/tumorAntiAngiogenesis_6,3.27821886530210030732868015151997296e-15,8.49685786078722931308674238272753909e-16,1.45035734432179341156513324099303558e-12
VDOL/tumorAntiAngiogenesis_7,6.12841463461957661633196277419385667e-15,5.35676229879701361439073031508425221e-16,1.28812472566012857766653782084310415e-13
VDOL/tumorAntiAngiogenesis_8,5.97898928942276566811053332806692646e-15,1.76377219062699897663872932997282305e-15,1.27308558000838607894566873393934030e-12


==> data/eigen_general_64/eigenvalues_logarithmic_relative_error.sorted.csv <==
percent,Float64,LinearTakum64,Posit64
0.0,1.0e-39,1.0e-39,1.0e-39
0.0033222591362126247,3.3358085154969946e-34,3.3358085154969946e-34,2.4043628539709426e-18
0.006644518272425249,1.154286819921462e-15,1.0100608983095122e-17,1.6020349262223436e-17
0.009966777408637873,1.234695328401069e-15,3.011959563148489e-17,3.125523089578424e-17
0.013289036544850499,1.3203369599147222e-15,6.886746156667523e-17,3.221292891476839e-17
0.016611295681063124,1.3709532675376075e-15,6.890213709846309e-17,3.425537325028374e-17
0.019933554817275746,1.5711222562056127e-15,8.286314511611688e-17,5.1104026831474905e-17
0.023255813953488372,1.8555200134075295e-15,8.645341481237367e-17,2.360351771526929e-15
0.026578073089700997,1.9832437303020576e-15,9.146753209887839e-17,3.846857576766098e-15
0.029900332225913623,2.654806748448293e-15,1.1120959085929594e-16,5.164541136225546e-15
0.03322259136212625,2.7536423325521014e-15,1.444267306768061e-16,7.223193390542657e-15
0.036544850498338874,3.0161372106618258e-15,1.7446142171937287e-16,7.91851944220642e-15
0.03986710963455149,3.2782188653021003e-15,1.8070583082710455e-16,8.617580529918477e-15
0.04318936877076412,3.4465092925864728e-15,1.8218869593674003e-16,1.3239044198142142e-14
0.046511627906976744,3.450394176703667e-15,1.830111697879618e-16,1.6210923237400803e-14
0.04983388704318937,3.516031144475226e-15,1.9317326090030348e-16,1.7467961364546017e-14
0.053156146179401995,3.556409746596936e-15,1.967574831524197e-16,1.7586707088888793e-14
0.05647840531561462,3.660382666788503e-15,1.9742022497846116e-16,2.252014815839894e-14
0.059800664451827246,3.699017336797359e-15,2.0417292989046946e-16,2.401691573793303e-14
0.06312292358803986,3.70632338523703e-15,2.0648190180512988e-16,2.7058045049022816e-14
0.0664451827242525,3.8357789985789e-15,2.0781269568339908e-16,2.7170841360221234e-14
0.06976744186046512,3.853421405623e-15,2.095013368870958e-16,2.8116790611149537e-14
0.07308970099667775,3.917598648933428e-15,2.1081202254314142e-16,2.951842375943791e-14
0.07641196013289037,3.962856936213152e-15,2.1608744035947733e-16,2.959560667292923e-14
0.07973421926910298,4.093200014427056e-15,2.1775918034782306e-16,2.985360842412733e-14
0.08305647840531562,4.0933473122759906e-15,2.1962431782055163e-16,3.111819036897505e-14
0.08637873754152824,4.143177036011631e-15,2.2190003518152238e-16,3.808253146592541e-14
0.08970099667774087,4.15171794470413e-15,2.23120398918416e-16,3.830876400851788e-14
0.09302325581395349,4.2544699134805426e-15,2.2777845008365856e-16,3.8488346286615435e-14
0.09634551495016612,4.267914262539908e-15,2.2895104889590284e-16,3.8681156793397795e-14
0.09966777408637874,4.372936784439994e-15,2.343390846841096e-16,3.9085433853474245e-14
0.10299003322259136,4.461397450874716e-15,2.370407803120091e-16,3.984820428901555e-14
0.10631229235880399,4.510023910175976e-15,2.3721911831755528e-16,4.0163074858785073e-14
0.10963455149501661,4.514985592181836e-15,2.4011022037160366e-16,4.143422677474109e-14
0.11295681063122924,4.628053240021811e-15,2.4214032202113083e-16,4.211924839541095e-14
0.11627906976744186,4.667676329021568e-15,2.4818159379550577e-16,4.581479501500329e-14
0.11960132890365449,4.674519545204098e-15,2.505490765312303e-16,4.6537431369866036e-14
0.12292358803986711,4.696985871770462e-15,2.5392169057008674e-16,4.745213541265945e-14
0.12624584717607973,4.710587719336523e-15,2.5941122357835805e-16,4.8126698676795755e-14
0.12956810631229235,4.7270133555079795e-15,2.5989554235197075e-16,4.860493150813433e-14
0.132890365448505,4.739759443869585e-15,2.609641950839449e-16,4.8870571934334665e-14
0.1362126245847176,4.836277287120564e-15,2.6113271467240206e-16,4.997473738717658e-14
0.13953488372093023,4.8438872920346754e-15,2.629344709921244e-16,5.287400816909146e-14
0.14285714285714285,4.918284706656508e-15,2.630724378393742e-16,5.300810748528397e-14
0.1461794019933555,4.972919393574397e-15,2.6608810189705014e-16,5.468628806148633e-14
0.14950166112956811,5.089919713503451e-15,2.6610399176864646e-16,5.492143686001861e-14
0.15282392026578073,5.14155963598388e-15,2.681611449667309e-16,5.507489664233911e-14
0.15614617940199335,5.163206493977406e-15,2.6997858771176913e-16,5.627407522845258e-14
0.15946843853820597,5.192044307641111e-15,2.7014140051900395e-16,6.256254794241445e-14
0.16279069767441862,5.203928284585234e-15,2.712770532809063e-16,6.5587358566358e-14
0.16611295681063123,5.231065089727768e-15,2.7508584319502975e-16,6.58920089904298e-14
0.16943521594684385,5.36681497335571e-15,2.7526124763325047e-16,6.597694641152722e-14
0.17275747508305647,5.409644332219656e-15,2.761307470371028e-16,6.604523101488386e-14
0.1760797342192691,5.438725501854413e-15,2.7692464348292367e-16,6.675801674741755e-14
0.17940199335548174,5.441591193041656e-15,2.8107308908816045e-16,6.731411663208892e-14
0.18272425249169436,5.4666298369368e-15,2.835384640785641e-16,6.978234188050134e-14
0.18604651162790697,5.496751579713116e-15,2.8411764363939066e-16,7.10987341776729e-14
0.1893687707641196,5.501762968812076e-15,2.851014781102727e-16,7.53735909050934e-14
0.19269102990033224,5.529907664023347e-15,2.860490407375469e-16,7.675166203506954e-14
0.19601328903654486,5.534299710014232e-15,2.877760686171833e-16,7.987071223973433e-14
0.19933554817275748,5.58314568248787e-15,2.9116892474818796e-16,8.066497892563926e-14
0.2026578073089701,5.623191757608196e-15,2.926820357040706e-16,8.100102693660626e-14
0.2059800664451827,5.646564053259139e-15,2.9291659359986484e-16,8.147477994636188e-14
0.20930232558139536,5.656221738288324e-15,2.948137407869621e-16,8.20201943499009e-14
0.21262458471760798,5.678568884347944e-15,2.9619513762620226e-16,8.239660450536149e-14
0.2159468438538206,5.686989367067221e-15,3.01508749666391e-16,8.403131009899812e-14
0.21926910299003322,5.702089952416756e-15,3.0840740922011534e-16,8.447099931698836e-14
0.22259136212624583,5.8351634512446546e-15,3.095049341047682e-16,8.495947234820633e-14
0.22591362126245848,5.860091702601846e-15,3.10748193784055e-16,8.705488677238931e-14
0.2292358803986711,5.860091702601846e-15,3.1289523924688986e-16,8.904828482612468e-14
0.23255813953488372,5.960713900776276e-15,3.1417333930780544e-16,8.942630455093622e-14
0.23588039867109634,5.978989289422766e-15,3.1466678859186463e-16,9.041966295654072e-14
0.23920265780730898,5.992847820818919e-15,3.2174070403104604e-16,9.28542069882854e-14
0.2425249169435216,6.00473430636349e-15,3.2281742593660514e-16,9.38889437704986e-14
0.24584717607973422,6.00505324682518e-15,3.231298767799344e-16,9.572045603615453e-14
0.24916943521594684,6.020906063986286e-15,3.244252826843698e-16,9.64200735860461e-14
0.25249169435215946,6.0260860325348996e-15,3.2514139684453566e-16,9.810390460642142e-14
0.2558139534883721,6.0322927582477225e-15,3.25212017251313e-16,9.868678037585599e-14
0.2591362126245847,6.128414634619576e-15,3.257519762696407e-16,1.0008200222539138e-13
0.26245847176079734,6.149203829613717e-15,3.2683431374898266e-16,1.0032467157732825e-13
0.26578073089701,6.157714151661622e-15,3.272051403826181e-16,1.005165361872716e-13
0.2691029900332226,6.172784833322473e-15,3.3222572496937164e-16,1.0242758100597274e-13
0.2724252491694352,6.29633121200783e-15,3.3277083669814974e-16,1.0433752594618981e-13
0.2757475083056478,6.322401983861105e-15,3.347448513863553e-16,1.0617094607031853e-13
0.27906976744186046,6.35600987754583e-15,3.366345737175828e-16,1.091947422551204e-13
0.2823920265780731,6.3734246746000145e-15,3.388090446023053e-16,1.0954052971098721e-13
0.2857142857142857,6.381997736687332e-15,3.4107529626837516e-16,1.1009617351990344e-13
0.28903654485049834,6.433076339172478e-15,3.412496019060169e-16,1.1071624291096116e-13
0.292358803986711,6.467720667446568e-15,3.455016945511014e-16,1.1388804034508508e-13
0.2956810631229236,6.478866062147253e-15,3.455152412554816e-16,1.1760754984614743e-13
0.29900332225913623,6.55641941977967e-15,3.479955222465676e-16,1.1764331683101256e-13
0.3023255813953488,6.558552187794313e-15,3.507458201528134e-16,1.1905707747343652e-13
0.30564784053156147,6.561112115582459e-15,3.539309913333005e-16,1.1992418976885689e-13
0.3089700996677741,6.618808358398647e-15,3.548950592015115e-16,1.199985477642039e-13
0.3122923588039867,6.639472600667648e-15,3.5667565982202884e-16,1.226838836082972e-13
0.31561461794019935,6.716081569226064e-15,3.5853420436913e-16,1.260435617976438e-13
0.31893687707641194,6.7247301678569346e-15,3.590865513290666e-16,1.2643977953634725e-13
0.3222591362126246,6.769783487527328e-15,3.6541831063308606e-16,1.2707764335247133e-13
0.32558139534883723,6.782444522659628e-15,3.6566322739639034e-16,1.2881247256601287e-13
0.3289036544850498,6.801624663487679e-15,3.6909201351672873e-16,1.3268657368589996e-13
0.33222591362126247,6.826593362082238e-15,3.691687143082184e-16,1.3306043129888475e-13
0.33554817275747506,6.853169906826834e-15,3.7774723819676847e-16,1.363622483976141e-13
0.3388704318936877,6.865708323915703e-15,3.7994623878585533e-16,1.384912817541199e-13
0.34219269102990035,6.9495137960025425e-15,3.802034804949132e-16,1.4105322876559397e-13
0.34551495016611294,6.9688520316029425e-15,3.805466746345405e-16,1.4623724167605564e-13
0.3488372093023256,6.9767756093300044e-15,3.810593478407275e-16,1.4689704348957995e-13
0.3521594684385382,6.985245433699471e-15,3.8177602418152875e-16,1.4700728761340563e-13
0.3554817275747508,7.046101838037553e-15,3.839033318996691e-16,1.4762006649697809e-13
0.3588039867109635,7.149317174112942e-15,3.859727907721014e-16,1.487674414700546e-13
0.36212624584717606,7.164878915497668e-15,3.860670973135708e-16,1.5736284627045338e-13
0.3654485049833887,7.168568453471269e-15,3.9062227843153366e-16,1.581528556350755e-13
0.3687707641196013,7.1950400012768e-15,3.938287355826026e-16,1.6217366252365962e-13
0.37209302325581395,7.213773723210027e-15,3.970147931245087e-16,1.6514929842015655e-13
0.3754152823920266,7.214282868478417e-15,4.0239581300109446e-16,1.6764325016267278e-13
0.3787375415282392,7.22407284531946e-15,4.0281497446958933e-16,1.6816479346232401e-13
0.38205980066445183,7.247037315969513e-15,4.0721020662638095e-16,1.7083490244363978e-13
0.3853820598006645,7.335283248966637e-15,4.115106759001896e-16,1.7119179753916399e-13
0.38870431893687707,7.337697047963489e-15,4.123118281583399e-16,1.7562665928009606e-13
0.3920265780730897,7.359927812479645e-15,4.2521108080581334e-16,1.7650420273065104e-13
0.3953488372093023,7.437657205676692e-15,4.2673050497445835e-16,1.8042324642955144e-13
0.39867109634551495,7.495515859694841e-15,4.2806886876874346e-16,1.8389509195852824e-13
0.4019933554817276,7.51993444962147e-15,4.295437982828826e-16,1.841648253782202e-13
0.4053156146179402,7.528103785400156e-15,4.2992369602636614e-16,1.8739287168945415e-13
0.40863787375415284,7.56322268971502e-15,4.3080111615442414e-16,1.8850902650654882e-13
0.4119601328903654,7.590439858630382e-15,4.3173388616603025e-16,1.9001589736562924e-13
0.4152823920265781,7.7297709290567e-15,4.32553664264965e-16,2.0117627477031784e-13
0.4186046511627907,7.73981588858282e-15,4.3273159449416813e-16,2.0489666391712718e-13
0.4219269102990033,7.765415522887288e-15,4.334725350110398e-16,2.1132466742156646e-13
0.42524916943521596,7.767432022258602e-15,4.366530152295985e-16,2.2035056411253848e-13
0.42857142857142855,7.768543963140966e-15,4.368696039990696e-16,2.2827743549611306e-13
0.4318936877076412,7.807489139132038e-15,4.4180494163847603e-16,2.3165363902254255e-13
0.43521594684385384,7.843754081509303e-15,4.431750127570506e-16,2.3338428469171835e-13
0.43853820598006643,7.862325249367059e-15,4.444560339932633e-16,2.4463912530395536e-13
0.4418604651162791,7.957990926800635e-15,4.459972466431014e-16,2.4653117223768455e-13
0.44518272425249167,8.010975272212663e-15,4.493354779360726e-16,2.4653117223768455e-13
0.4485049833887043,8.050386114995243e-15,4.49792236253036e-16,2.476649764697227e-13
0.45182724252491696,8.064733886293687e-15,4.51002558518482e-16,2.513249421577393e-13
0.45514950166112955,8.065776689862313e-15,4.510521107881037e-16,2.5355802179402445e-13
0.4584717607973422,8.065868645782467e-15,4.521821560956939e-16,2.65949705145019e-13
0.46179401993355484,8.159632273408756e-15,4.522458692531062e-16,2.7157943216300006e-13
0.46511627906976744,8.203919737606465e-15,4.5443203795605e-16,2.732141550395964e-13
0.4684385382059801,8.215411319450686e-15,4.553305700647647e-16,2.8061202995442904e-13
0.4717607973421927,8.23042281763417e-15,4.576089866488744e-16,2.9308848415113223e-13
0.4750830564784053,8.244331652595304e-15,4.608952360764185e-16,3.0080046947653813e-13
0.47840531561461797,8.280524569990531e-15,4.616529834591666e-16,3.0575052407026387e-13
0.48172757475083056,8.320933213851756e-15,4.623608065446308e-16,3.280347594975345e-13
0.4850498338870432,8.408470246169752e-15,4.669592606477825e-16,3.3317543474117574e-13
0.4883720930232558,8.41782756732849e-15,4.737706430985564e-16,4.039447739555112e-13
0.49169435215946844,8.438408956070705e-15,4.764355620173607e-16,4.1366189522410846e-13
0.4950166112956811,8.476182435395949e-15,4.774433317440204e-16,4.185915693209671e-13
0.4983388704318937,8.553261613159331e-15,4.7803065654859e-16,4.4905552286421173e-13
0.5016611295681063,8.562516728648277e-15,4.812142990550119e-16,4.626573948856309e-13
0.5049833887043189,8.616276002121736e-15,4.83239039340643e-16,5.156950772696184e-13
0.5083056478405316,8.643939415309085e-15,4.890023847790066e-16,5.320389390761637e-13
0.5116279069767442,8.654247593394063e-15,4.9116638995187e-16,5.550786544658951e-13
0.5149501661129569,8.654247593394063e-15,4.91650778755045e-16,5.628182624577641e-13
0.5182724252491694,8.86023827993899e-15,4.978508154958945e-16,5.8441160605651e-13
0.521594684385382,8.88745894159299e-15,5.016431014080117e-16,5.990942874506974e-13
0.5249169435215947,8.893843014902696e-15,5.017235831075468e-16,6.238360767479908e-13
0.5282392026578073,8.894581559321568e-15,5.029826662311467e-16,6.515719591108678e-13
0.53156146179402,8.904652391804872e-15,5.081023118364703e-16,6.880892957529769e-13
0.5348837209302325,8.938342270073006e-15,5.123675420878484e-16,6.932265679451487e-13
0.5382059800664452,9.053867528653236e-15,5.139043762190833e-16,7.04145404410576e-13
0.5415282392026578,9.092141071449874e-15,5.167962277068317e-16,7.553846325512414e-13
0.5448504983388704,9.114680770863498e-15,5.241865522724868e-16,7.631400363337272e-13
0.5481727574750831,9.137594295628701e-15,5.2655453228161295e-16,7.756209133980783e-13
0.5514950166112956,9.13962731893409e-15,5.269704268986684e-16,7.893609349653305e-13
0.5548172757475083,9.144055102417882e-15,5.275061916542005e-16,8.463317384654035e-13
0.5581395348837209,9.15274559319261e-15,5.287097478428146e-16,9.441593959554814e-13
0.5614617940199336,9.217392243481702e-15,5.314554186253089e-16,9.58376242232417e-13
0.5647840531561462,9.418609100222126e-15,5.317463592639988e-16,9.802092457943899e-13
0.5681063122923588,9.525957887766023e-15,5.356762298797013e-16,1.0202862545635265e-12
0.5714285714285714,9.563439019800518e-15,5.457873394312424e-16,1.020873480878791e-12
0.574750830564784,9.712624334025926e-15,5.5509267084739865e-16,1.1325407650668325e-12
0.5780730897009967,9.759196935404529e-15,5.569619876001385e-16,1.1969274312862144e-12
0.5813953488372093,9.791055636898908e-15,5.578457689653679e-16,1.1969274312862144e-12
0.584717607973422,9.840769038153399e-15,5.673360991837615e-16,1.267809122174901e-12
0.5880398671096345,9.930030829155861e-15,5.686589168684312e-16,1.273085580008386e-12
0.5913621262458472,9.947288189982607e-15,5.725798149482721e-16,1.2746611751870476e-12
0.5946843853820598,1.0009782096529113e-14,5.785803743142028e-16,1.4408767997087648e-12
0.5980066445182725,1.0014963922436951e-14,5.844986490482909e-16,1.4503573443217934e-12
0.6013289036544851,1.0044742830895088e-14,5.854096730598532e-16,1.5443711666329137e-12
0.6046511627906976,1.0078620219649347e-14,5.879763269973987e-16,1.6083726091219459e-12
0.6079734219269103,1.0105565270773083e-14,5.882647493786957e-16,1.6142912897833587e-12
0.6112956810631229,1.0142324697461628e-14,5.890320843828335e-16,1.7306857108534527e-12
0.6146179401993356,1.0231937591011073e-14,5.896214571631351e-16,2.0538530664378457e-12
0.6179401993355482,1.0258698317724248e-14,5.902602269860338e-16,2.1134580140581573e-12
0.6212624584717608,1.0260266312698272e-14,5.936771190406252e-16,2.5314511978567104e-12
0.6245847176079734,1.0282528450466653e-14,5.971581517882856e-16,2.533289134344595e-12
0.627906976744186,1.0331367968461071e-14,6.017634942722616e-16,3.0264476774807625e-12
0.6312292358803987,1.0355742348820605e-14,6.019570494129458e-16,3.5632119285169587e-12
0.6345514950166113,1.0394444748777182e-14,6.032063610886895e-16,3.5887083848791354e-12
0.6378737541528239,1.0480345093907055e-14,6.051452467667653e-16,3.6318107872117418e-12
0.6411960132890365,1.0480916185316322e-14,6.117363559063906e-16,4.785746645722622e-12
0.6445182724252492,1.0576350595580236e-14,6.146343511040666e-16,5.396550444098836e-12
0.6478405315614618,1.0712592806135995e-14,6.147970632147641e-16,6.332041393145896e-12
0.6511627906976745,1.0763217136690338e-14,6.23927375705674e-16,9.679305461428751e-12
0.654485049833887,1.0861524347327174e-14,6.293546957926242e-16,9.706029497134113e-12
0.6578073089700996,1.099188189843225e-14,6.335949695918763e-16,1.0414067102572152e-11
0.6611295681063123,1.100154153487746e-14,6.353950711329519e-16,1.2453782169574288e-11
0.6644518272425249,1.116140005016697e-14,6.386516189925426e-16,1.2759130716659898e-11
0.6677740863787376,1.117737406206913e-14,6.407322040795201e-16,1.2860077937663163e-11
0.6710963455149501,1.120589045689734e-14,6.422043793260818e-16,1.342852678083855e-11
0.6744186046511628,1.123893297282885e-14,6.470793167475997e-16,1.354402588075817e-11
0.6777408637873754,1.1258081713661087e-14,6.616344012505909e-16,1.6658452939973984e-11
0.6810631229235881,1.1269546855179656e-14,6.638684478633311e-16,1.787208023103354e-11
0.6843853820598007,1.1298351961291165e-14,6.73235115204195e-16,1.9888851675335466e-11
0.6877076411960132,1.1365237519462873e-14,6.804555553966823e-16,2.0024522108311148e-11
0.6910299003322259,1.1393664035775201e-14,6.804555553966823e-16,2.0150355375587122e-11
0.6943521594684385,1.139742592004305e-14,6.839307984342594e-16,2.4401721189473302e-11
0.6976744186046512,1.1410795873592959e-14,6.921525276607545e-16,2.4451449599604543e-11
0.7009966777408638,1.1437100905209061e-14,6.951682723137892e-16,2.6709840744906336e-11
0.7043189368770764,1.1507682353787815e-14,7.005993151536046e-16,2.855281120869709e-11
0.707641196013289,1.1709136812613085e-14,7.038720568152401e-16,3.0537425928227e-11
0.7109634551495017,1.1787253839582937e-14,7.14264416680411e-16,3.148179716149965e-11
0.7142857142857143,1.1936936035826016e-14,7.156269299294976e-16,3.740785003929135e-11
0.717607973421927,1.2076741724607494e-14,7.181750230182317e-16,4.384004471361768e-11
0.7209302325581395,1.2087734610070563e-14,7.29353817521096e-16,4.4659343710696806e-11
0.7242524916943521,1.214419268714171e-14,7.400867153596657e-16,4.569852844602451e-11
0.7275747508305648,1.2191881249404544e-14,7.416814988783364e-16,4.7086919085067384e-11
0.7308970099667774,1.2512713932178508e-14,7.483546087386189e-16,5.563759359291524e-11
0.7342192691029901,1.277286120969202e-14,7.630309824139436e-16,5.6766483776225395e-11
0.7375415282392026,1.2798511171622371e-14,7.801390390793658e-16,5.835139165893162e-11
0.7408637873754153,1.2850989983310961e-14,7.987830501463703e-16,7.468485057554532e-11
0.7441860465116279,1.2955658197783747e-14,8.089457781087528e-16,7.698561251114565e-11
0.7475083056478405,1.303371794429005e-14,8.234762211283697e-16,9.728828762481819e-11
0.7508305647840532,1.3067181670153494e-14,8.307332529572323e-16,1.0240997754701562e-10
0.7541528239202658,1.3543493199440143e-14,8.472585262964218e-16,1.1136131303531319e-10
0.7574750830564784,1.3713439027624218e-14,8.496857860787229e-16,1.2293976019674145e-10
0.760797342192691,1.378495960643458e-14,8.564281114179428e-16,1.5644574131059513e-10
0.7641196013289037,1.3809740565141091e-14,8.585449850438796e-16,1.6193453456733847e-10
0.7674418604651163,1.3962298795617323e-14,8.668669443005167e-16,1.782001321813133e-10
0.770764119601329,1.3997518219083871e-14,8.668986284905482e-16,2.0007931848541474e-10
0.7740863787375415,1.4069799927689338e-14,8.897467673176022e-16,2.0659442289846248e-10
0.7774086378737541,1.4082742637835459e-14,8.939242162875864e-16,3.0133669270241256e-10
0.7807308970099668,1.4122421476393502e-14,8.950801680192335e-16,3.5545357267461756e-10
0.7840531561461794,1.429713096354453e-14,9.062203338807473e-16,3.7852652717228125e-10
0.7873754152823921,1.4367425455108787e-14,9.086980770150573e-16,4.048838725530241e-10
0.7906976744186046,1.445353268111565e-14,9.144106878863735e-16,4.920615734327807e-10
0.7940199335548173,1.480250228179194e-14,9.275229331162572e-16,4.939917188611999e-10
0.7973421926910299,1.507784978062347e-14,9.478472264685854e-16,5.096323280500827e-10
0.8006644518272426,1.5117341510411612e-14,9.542179434178185e-16,6.127346081660908e-10
0.8039867109634552,1.537959297467122e-14,9.729015489901807e-16,6.94979929855298e-10
0.8073089700996677,1.5523929505420912e-14,1.0209742268520258e-15,7.277770714247348e-10
0.8106312292358804,1.5733972022371383e-14,1.0468497506235254e-15,8.029121308692944e-10
0.813953488372093,1.5753084606102327e-14,1.0586158227237525e-15,9.689036461658354e-10
0.8172757475083057,1.5774913480270504e-14,1.0587902203189861e-15,9.880766850849698e-10
0.8205980066445183,1.5793434181273122e-14,1.085816836782528e-15,1.2200236366741594e-9
0.8239202657807309,1.5923247299159543e-14,1.0859711874157116e-15,1.2449230283431727e-9
0.8272425249169435,1.6280716220867856e-14,1.0922718003782696e-15,1.3649040838351246e-9
0.8305647840531561,1.6300500837007616e-14,1.1111402987375558e-15,1.4187517150102676e-9
0.8338870431893688,1.6326180649372596e-14,1.1190970106770954e-15,1.6053711726588958e-9
0.8372093023255814,1.6346512097716378e-14,1.1910440855602953e-15,1.878002536990965e-9
0.840531561461794,1.640344629350542e-14,1.2010947151876555e-15,2.234598319903194e-9
0.8438538205980066,1.6596590091784886e-14,1.2220346284919936e-15,2.6328903529257954e-9
0.8471760797342193,1.677067064925596e-14,1.241734007478664e-15,2.7673404492839844e-9
0.8504983388704319,1.7021795921629554e-14,1.2440091584757843e-15,2.7785782993143483e-9
0.8538205980066446,1.7170117558726358e-14,1.2445323308505308e-15,3.2187573292433126e-9
0.8571428571428571,1.7219537555832258e-14,1.2556691065656488e-15,4.384678610419991e-9
0.8604651162790697,1.73522592081586e-14,1.2556691065656488e-15,4.8060693972991676e-9
0.8637873754152824,1.7518756863662022e-14,1.2580663886672254e-15,5.0774631818928304e-9
0.867109634551495,1.763566478408531e-14,1.3232232667143388e-15,5.87695549925966e-9
0.8704318936877077,1.829726834518896e-14,1.349164819410878e-15,7.190095621620025e-9
0.8737541528239202,1.8983366611943245e-14,1.3700829302380934e-15,7.2663831301246135e-9
0.8770764119601329,1.905603313691638e-14,1.4960665737151281e-15,8.010832134006938e-9
0.8803986710963455,1.9749966167106325e-14,1.5313998770031391e-15,1.588067865614988e-8
0.8837209302325582,1.977680080241514e-14,1.54446554223481e-15,1.7880281598370165e-8
0.8870431893687708,1.9874651942371745e-14,1.763772190626999e-15,2.0915046688177643e-8
0.8903654485049833,1.9922833144863005e-14,1.79013021168916e-15,2.5247946571599288e-8
0.893687707641196,2.0756137450729322e-14,1.806073170708874e-15,5.15636447472631e-8
0.8970099667774086,2.820268166140165e-14,1.945014469422542e-15,8.699255383243959e-8
0.9003322259136213,1.8992508652912995e-13,2.2307818341780744e-15,5.308267140735683e-7
0.9036544850498339,5.77467545008777e-13,2.295804676134102e-15,7.486856205332739e-7
0.9069767441860465,1.422791453580399e-11,2.699068177056089e-15,1.5896520373059036e-6
0.9102990033222591,2.2676252343808874e-6,3.982585609258507e-15,4.0124448953486335e-6
0.9136212624584718,0.005855823394834616,4.384215848515058e-15,6.766674828762466e-6
0.9169435215946844,0.016343665947009877,6.404935076000473e-15,1.689458295140467e-5
0.920265780730897,0.023837973693118433,3.513792487470639e-13,0.0001855754165771058
0.9235880398671097,0.03218321224044221,1.5326258957638982e-12,0.005855823394490896
0.9269102990033222,0.07104796506902804,0.005855823394838864,0.016343665818979048
0.9302325581395349,0.10667442060785771,0.016343665947014654,0.03218321223619802
0.9335548172757475,0.11143808344761438,0.032183212240447026,0.1071232251398727
0.9368770764119602,0.22344859180834942,0.10712322513987256,0.17427894496100216
0.9401993355481728,0.23765911201987394,0.2453088787010242,0.20274836519933392
0.9435215946843853,0.2563064840954475,0.2563064840954514,0.25630648409534595
0.946843853820598,0.2683946732316435,0.2683946732316436,0.2683946732310386
0.9501661129568106,0.2867294878779007,0.28672948787790153,0.3044824839530352
0.9534883720930233,0.3044824839530234,0.30448248395302796,0.4248874414561446
0.9568106312292359,0.34691914322952344,0.5272997090506316,0.5272997090506393
0.9601328903654485,0.52729970905063,0.7593460673056378,0.7593460669411572
0.9634551495016611,0.7593460673056385,1.3476350120569613,1.3476350115426166
0.9667774086378738,1.4936074863771747,1.4936074863771762,1.4936074863771642
0.9700996677740864,1.7911491093995173,1.7911491093995184,1.7911491094001448
0.973421926910299,111.30082575836042,111.28906886279957,52.047119324427314
0.9767441860465116,1.0e8,1.0e8,1.0e8
0.9800664451827242,1.0e8,1.0e8,1.0e8
0.9833887043189369,1.0e8,1.0e8,1.0e8
0.9867109634551495,1.0e8,1.0e8,1.0e8
0.9900332225913622,1.0e8,1.0e8,1.0e8
0.9933554817275747,1.0e8,1.0e8,1.0e8
0.9966777408637874,1.0e8,1.0e8,1.0e8
1.0,1.0e8,1.0e8,1.0e8


==> data/eigen_general_64/eigenvalues_relative_error.csv <==
matrix\type,Float64,LinearTakum64,Posit64
AG-Monien/L,3.38125266097506890195679439051037929e-15,8.94738662770041948269876777390143346e-17,3.04510150122197868703206944710288239e-12
AG-Monien/cage,3.34567007688117912995649131550040497e-16,6.40354932501289034426133088084000964e-18,4.90003877979760519594953133568033683e-19
AG-Monien/diag,-Inf,-Inf,-Inf
AG-Monien/grid1,1.52398638538501222589723665603030911e-15,1.17682941327876789322874513545847342e-16,1.27773161953892531378841134057535652e-13
AG-Monien/grid1_dual,3.57455206340149606280595902829426654e-15,1.30311489904893327885133308753398615e-16,4.13467127098717151098957771604449564e-14
AG-Monien/grid2,6.23456511467947157629508814736476048e-15,3.22924892101255558799093666419365194e-16,2.54212969860219983448282780656317158e-10
AG-Monien/grid2_dual,3.54473080716289994633743621870356399e-15,1.85203801417177229098352388869748956e-16,5.63730939092673374668481933662583907e-09
AG-Monien/netz4504,5.45545594598710136959971972449130618e-15,3.47121160463936434775740446531347014e-16,1.00834945786889294595717662862393611e-09
AG-Monien/netz4504_dual,4.47009738497532399510551082613568000e-15,9.20716075435399709167152548217865994e-17,6.56552956334058822534579769231266319e-14
AG-Monien/stufe,3.52199499169808558871923325038387635e-15,1.85506885097965569800143879631529164e-16,1.56356115536485587610493989685678565e-10
AG-Monien/ukerbe1,4.40013532983803903055255111307232008e-15,3.91587941700589969555468346896710989e-16,6.68439727328053154724447487501544695e-09
AG-Monien/ukerbe1_dual,4.89475626070918231990592168688152775e-15,3.43735401696168775632414692841275885e-16,8.26150192069349514662418705560785172e-10
Arenas/celegans_metabolic,1.17020203563660016858439297997628152e-15,7.31584462056104633379687858500850553e-17,4.65191402593876092160537141783590980e-15
Arenas/email,2.44510209369916200437690235050433136e-15,9.46628205912202439549792996280537400e-17,7.78288916325528023644873086114496177e-15
Arenas/jazz,1.16507430951009151782143432101805572e-15,6.00223083704032432162641395575997583e-17,2.92108653337500258456097352977357014e-13
Bai/bfwb398,6.22998091262427349114660671719781475e-15,6.11712451683922448234581507021409465e-16,1.25387697252246582278535271543433917e-06
Bai/bfwb62,4.27935842346874531971176546668117407e-15,2.98171855898162887462307077614646101e-16,1.32371291678917683923526908166759836e-07
Bai/bfwb782,5.01949869159050056732299387795562166e-15,1.28974773581636997050107768870284585e-15,2.12085758173774608061722612549052852e-06
Bai/mhd3200b,1.37595677597516602320394903260486102e-15,6.44800069442643586539837365390263614e-17,3.66122219088936589743541542863819428e-11
Bai/mhdb416,2.07931333936354396573855021631481651e-15,5.06810633902236580587227831619385440e-17,3.55214419781636435003203629069119806e-02
Bai/odepb400,2.27730224182439771123151562322119921e-15,7.05332520016280134333996615871290704e-16,5.87340437356936508981921319345111294e-05
Barabasi/NotreDame_yeast,3.72570970880309463069538290450172351e-15,9.08648339241796913756679202560898010e-17,5.48938843929922387476272865086276396e-14
Bates/Chem97ZtZ,2.04282506604384449026037601794205156e-15,7.67199815628003223765339737300770359e-17,7.00057211531921326890497560730387358e-15
Boeing/bcsstm37,7.15115045050756616964542060577228303e-07,7.25991028479271245215791514783404275e-16,5.35014275066328701050595585541099193e-06
Boeing/bcsstm38,2.25749504759099170422339606739247655e-16,3.93565866148327699548739472473472539e-17,2.87335294345877854334949335011075670e-11
Cunningham/m3plates,4.98320646784795374494243431575149986e-03,4.98320646784942393920605660765573690e-03,4.98320642840104121360685988838905312e-03
DIMACS10/chesapeake,8.47629376053817996518664970241648897e-16,5.99678388100763461756607056689282000e-17,5.81474464105980700615244768365618807e-13
DIMACS10/delaunay_n10,5.53142823339112842332889530642499059e-15,2.25842115337740594121136871877906491e-16,7.13572314553974413917389593018163364e-14
DIMACS10/delaunay_n11,4.99395907460208847744381715615014517e-15,2.54734764603831328392474164201823262e-16,1.54209485440226103478310526856376926e-10
DIMACS10/uk,6.25143105140874199892817008901495110e-15,3.86309306101478981594851861675752126e-16,1.85624923154796611140187988536839143e-09
FIDAP/ex32,2.18427243240587193187785656136600613e-15,5.27668646917841557219315664552630624e-17,1.67902258977959442542841338520191554e-15
FIDAP/ex5,6.83941067147343609495277077026890140e-16,6.08134199361754250107573321430312646e-17,4.78966732886323694151429888836577890e-16
GHS_indef/laser,-Inf,-Inf,-Inf
Gleich/minnesota,3.69811055296564779245480785515155316e-15,1.40301666596696451429270776968960884e-16,4.97134816531848817189203398767506511e-10
Gset/G11,2.30645051700900213758136253300288920e-15,2.61231970766107327218522808474124615e-16,3.88782879376188445859181406482096417e-10
Gset/G12,4.70293679055126600094877345835590229e-15,1.50233586093567659229069848616438481e-16,2.47768778046714735540481618112638965e-09
Gset/G13,3.62373152938861930551615916870816894e-15,1.46103416114130618086085544824179846e-16,2.65778181367973900361528975522023637e-13
Gset/G14,1.77958619162198813896059152230028939e-15,7.17398304219236089935267441021730433e-17,2.63000906880515441535080127636875682e-14
Gset/G15,1.76907680780741347424132591069747169e-15,1.08830596291446516790110862532534291e-16,1.50491941551351436384351892537145220e-12
Gset/G16,1.52722383316451727857039383894574973e-15,7.53994494437617102435962171269697127e-17,2.76120036215624177506892443931819219e-14
Gset/G17,1.97591804683784911519017830320994187e-15,1.20026714066826182913669442776387249e-16,1.80544301176661740868494933407066725e-14
Gset/G18,2.98530415619681198248214883485092291e-15,1.94495019285136937404052246096370587e-16,8.36583004699779423012358911537063836e-14
Gset/G19,1.68884953869985135053586630068818032e-15,1.26867248140192780126093650867058753e-16,6.87698817702808603358109409561795199e-14
Gset/G20,2.67709038010878618371650519821702855e-15,9.53772648864982922089432553630818360e-17,7.01902742844783606365018493512940130e-14
Gset/G21,2.27984048214047078409897143906034300e-15,1.13505876652321531797780346294957807e-16,1.72217657872573211348282004822510859e-14
Gset/G32,8.87830337767422926594802266386803464e-15,2.74058737969262543913045101661479429e-16,2.26900367674617917811442335811621401e-09
Gset/G33,4.94375244820515890085011755280632299e-15,1.94679343418986120504474504513612292e-16,1.61396779079468145139379369399594104e-09
Gset/G34,5.11625624394364938080338735930826140e-15,4.13902938461000488923729448627800614e-16,2.16794269376037863073302586582288688e-10
Gset/G43,4.38272659909319840803746978120405929e-15,1.72851054018252827589643194421681741e-16,1.87306840531114476155076858171536687e-13
Gset/G44,3.81672978833400297319711512221855973e-15,1.56858828242383184057158802558443839e-16,5.59765629461743704677120974556586671e-13
Gset/G45,2.40863853328147688971763741033998252e-15,1.84871251578904431432456309936371104e-16,7.72587636134486767828452441524626587e-14
Gset/G46,2.54976008206472068652427402258653081e-15,1.22638274554614434498103103122665922e-16,2.67764227935351942758929993885544370e-11
Gset/G47,3.39337576989451932695083368180083525e-15,1.69757212506919491593960730742309921e-16,4.37662888364698342324974345814067177e-11
Gset/G48,1.84362517193231835104795266076772622e-03,1.84362517193365742996404509114859871e-03,1.84362517182373102894880717161407496e-03
Gset/G49,4.44452139712759432197660148049273755e-15,2.81600303973702303455354535353142072e-16,3.11325170739628154885607921852891726e-10
Gset/G50,5.39984761791088956344786565147421537e-15,2.71388558395877230607479730481805661e-16,5.96952254024976980938818600643752729e-10
Gset/G51,2.37581388982630809702545605879705166e-15,5.80820828924951360994463562381775325e-17,1.11766244198068668788107719186279090e-14
Gset/G52,2.11880336898195073789966011361934058e-15,9.86580411697119012156359878655954621e-17,2.72748317609083802847429505757501525e-14
Gset/G53,2.29885596128685637430512564547197895e-15,9.86120825554266100268411691871412748e-17,4.08472468223781084980174591712795963e-14
Gset/G54,2.90337625794442248382231375955982943e-15,1.04331282025012106593132448677195634e-16,3.10245648316669120302439759532444951e-12
Gset/G57,4.98471550390969596539392030816050390e-15,1.40200763127729918689851565297545312e-16,2.28070040453472319308100238846844870e-09
HB/1138_bus,2.21932253524388829906879613581758866e-15,1.11088937924500224371526903390673083e-16,2.10220204492202032339859732324224233e-13
HB/494_bus,1.36210483866803853234690954690962545e-15,7.69640909889473781513803712328506794e-17,3.41701354164155339805060253438715904e-13
HB/662_bus,1.20202912432423082619938629587175677e-15,8.61749127678781040717259093418801393e-17,1.79726885051402024628701403578176671e-12
HB/685_bus,1.06796106445218372128731033078769566e-15,4.80396005384925124925746153873404075e-17,1.17021933761692381968117135222811862e-12
HB/ash292,2.38528331919792842288461070565731770e-15,9.82586271642203758942841411543656059e-17,2.48972581028214962327284975824288746e-14
HB/ash85,2.42830750292296410349426604873489888e-15,5.31200044798343050919691824212772373e-17,1.80009251143475769935328888750266901e-14
HB/bcspwr01,2.45452348538606978455413039981246791e-15,9.74724936361681095861116509955084221e-17,1.96068525208989580094782396962062017e-14
HB/bcspwr02,2.22423347456397591419327148357644226e-15,1.35966400373059137092759187735512813e-16,6.93939483398480165535241340257486293e-15
HB/bcspwr03,2.10108064058053275587442471687084476e-15,1.02975293125731904766081522844554720e-16,1.41523236844691005952171442794284487e-14
HB/bcspwr04,2.93218845730624449043170263558005932e-15,1.00727229376976305687439545644987521e-16,2.64144955595865132176796945026855528e-14
HB/bcspwr05,4.09182063770190053629946506924081739e-15,1.33910890212000911771091592355235643e-16,6.19774980002130569003622685885972936e-14
HB/bcspwr06,3.09675385260382499655810345564149413e-15,2.80894338161781655297622665615481814e-16,7.56445650273436475915573984498450689e-13
HB/bcspwr07,5.98828057407893720692173799999313071e-15,1.79155566374417001447936197729302665e-16,9.45708742544643999200040848786685924e-12
HB/bcspwr08,2.49179267028540820597981357592194582e-15,1.67402346915315005539046683449231864e-16,4.58550510800041688701276457276581522e-13
HB/bcspwr09,2.94882692843035889669751814128017316e-15,1.31521575008172138818794371684093866e-16,1.91580309036385365798330866178944745e-13
HB/bcsstk01,2.46427751034024791551297939112581463e-15,3.38700560622247168652919296170219196e-16,2.38566847125571490172028684401504334e-13
HB/bcsstk02,2.30217388529006058418588798308971801e-15,1.04049529469055775149258841794569371e-16,1.43131341760946341561025683719044382e-15
HB/bcsstk03,6.79490100076213801855477266384253709e-16,1.96680249022176119818425717763796115e-16,2.62909800465152240037680571694611900e-13
HB/bcsstk04,3.05791844579035315718666600524867377e-15,4.12617833484300147412566252508567369e-16,2.50220610275864733424381424289919025e-14
HB/bcsstk05,1.59540828276110065234197859702876173e-15,2.90068866187099058119751624862648076e-16,4.54233571878707737406690202816497601e-15
HB/bcsstk06,1.85002518507202834312795544859382437e-15,3.83048254618277885393437289843022278e-16,7.62166666665137096272034856114758175e-14
HB/bcsstk07,1.85002518507202834312795544859382437e-15,3.83048254618277885393437289843022278e-16,7.62166666665137096272034856114758175e-14
HB/bcsstk08,1.37664795145896488127634342449753029e-15,8.38155513705932730468415004308510732e-17,1.57460339872102261511023744705429942e-13
HB/bcsstk09,3.99449057952041782467377215992268552e-15,5.64446045162959760811821562842181122e-16,5.65139743249573589198632222143742755e-12
HB/bcsstk19,2.28017246782878970041212340625413292e-15,3.43734816534898079810483131326255945e-16,3.59405695841690488460397867983630927e-11
HB/bcsstk20,1.25687269807312677812974327850410474e-15,3.73013784251002175744374068397569975e-16,2.29577213780454522843678158227761705e-10
HB/bcsstk22,1.34260746946186207873505373803884133e-15,2.53817625436605176935510725900356344e-16,1.06767738041920306122163088025332992e-14
HB/bcsstm01,7.55513857970097142992170411457239247e-16,9.45129073833910615415131049927461077e-18,8.16732208706351627840715663883028508e-18
HB/bcsstm02,2.28868307552576032222803717754923699e-01,2.28868307552575867988165722719885048e-01,2.28868307358194814276269935031449473e-01
HB/bcsstm03,7.03539055965191372929572807156707938e-16,3.13205285305652349436579384012771131e-17,4.66967257783181053344282494304046047e-12
HB/bcsstm04,9.19847201100780484620692644187154948e-02,9.19847201100783362683455736252340978e-02,6.50430193393018998567820336394008890e-02
HB/bcsstm05,1.17123631431605323375076504521912354e-15,6.57599587923610972304548471984564139e-17,7.08431898796197976205307720972118967e-14
HB/bcsstm06,3.49333866466258961913481153364645766e-02,1.62951639267368464474122383985865146e-16,9.05887212950860892488824301937083687e-10
HB/bcsstm07,2.71224679056467706199309709547772886e-15,2.04791876097009844932930385340821243e-16,2.41163655278828722350842743021162522e-13
HB/bcsstm08,3.63261210620894009607190348766294518e-04,3.63261210620894092471457086368429125e-04,3.63261210620939631807597412516514112e-04
HB/bcsstm09,9.94276604760485805148703197993997977e-35,9.94276604760485805148703197993997977e-35,5.06607925800241483949002188936508704e-18
HB/bcsstm11,1.03490947122025351451655825502133935e-01,7.31791505014028763379152655853701751e-02,1.26750006722560442527954285483587754e-01
HB/bcsstm12,1.83429703500566333623035169453932296e-13,1.11613863825426165578820048859315010e-13,5.05086943348341353444313872837910189e-07
HB/bcsstm19,1.28155716844511084909901664090010559e-15,2.08183266188280394804081262115946982e-16,6.47433229420862377399817796991341084e-10
HB/bcsstm20,1.42174680700330881537960589050438105e-15,1.16596488430509095981661193931825883e-16,1.23596104431794444005212608553850086e-14
HB/bcsstm21,4.17527207223295984657779680283297705e-16,1.50662153427726621979652091011727903e-16,1.63058563812672838176233732526697677e-08
HB/bcsstm22,7.14653815530994821957846213528585803e-02,2.64251657216831381806480603085844064e-01,2.64251656964640482826301143655805991e-01
HB/bcsstm23,6.58443805480697827765484135623044765e-03,4.06794681442046991263324928464771482e-16,2.29169321281403170378003815658891015e-11
HB/bcsstm24,2.11421130231212257161983996180833489e-15,2.78018455443333336815802867247245824e-16,3.48119227085495530801372991277950639e-14
HB/bcsstm25,2.21623082195304995692080854318966318e-02,3.33353468198821425337166202983158545e-02,3.33353468198822883131604595987023585e-02
HB/bcsstm26,1.43995841974793773024047614303329137e-01,1.43995841974794337401346720510867049e-01,1.43995841974796681338754645295384242e-01
HB/blckhole,4.97696823534578072777616894324011654e-15,4.47239729963328116790832872683087032e-16,1.43536983788156937006962501370660462e-09
HB/can_1054,2.57221101284749150470923159942621932e-15,1.93334423818624778667842984593768425e-16,1.44108635814198863660224123812947073e-14
HB/can_1072,2.86103306535168992071027358183259527e-15,1.03644722653467503078629446285119652e-16,2.97095978383605014397013692790669666e-14
HB/can_144,1.67247743402264081258834372342584815e-15,8.48617357781314626101826725027336729e-17,8.22104779650200613510111846805919891e-15
HB/can_161,2.77661897114352947390194891655220300e-15,8.36966204206466405091452666977915557e-17,5.28003605798658018127452772705687910e-14
HB/can_187,1.38447779775259096469010085382775542e-15,8.47912020013388038531817077583584401e-17,8.52225716591110815672887597866297820e-14
HB/can_229,2.78350630524643319352119370232035809e-15,1.18630892833029315087119395217769469e-16,2.02605045312778704026047563115920233e-14
HB/can_24,9.33794966010860590246767921765177316e-16,4.18432415976287886557891456334526470e-17,1.32991991969464838519731920190313483e-15
HB/can_256,3.31394121401085350361254333800163120e-15,1.46425902664515801202428607231013047e-16,1.86521250665911618479666950697108430e-14
HB/can_268,1.91142571252734902366237232256871621e-15,8.81954867588820168505803716875544268e-17,3.97466421592791232106331388114750277e-14
HB/can_292,3.09150836638031361497125100119914952e-15,1.06069747520740986934711878892465806e-16,1.05035055476519614210318787221881438e-14
HB/can_445,3.55387040778614569656396766795069072e-15,1.73591814120715303863663978596198142e-16,3.85174931381847093895594716287634897e-14
HB/can_61,1.82330621434303225752740402649675051e-15,9.15394782250841571954634589307817836e-17,1.95876492060155078319465156210826754e-14
HB/can_62,3.04603448396699791177956986021121769e-15,7.69815244629744278338542467812533612e-17,5.29878275892272933434934792971890828e-15
HB/can_634,2.22068715702546449842619409073381634e-15,1.02357431131498869098774505967259026e-16,4.47956217343059881969845359280102532e-14
HB/can_715,3.62262281979696942708536613945214617e-15,7.67067953614467578174753883114524322e-17,1.55128418512666709132549511798502905e-13
HB/can_73,1.68446680547827917107787842959142500e-15,7.69340298819284941497488520454493906e-17,4.38883671950984991053619756482792497e-14
HB/can_838,2.97313222033980564456483500736587327e-15,5.90340316503264321413934105568890121e-17,1.22861855564062526778334936142278046e-14
HB/can_96,2.47780149309756819364476491105983637e-15,6.23346066251553016635116125348854559e-17,2.96843398390036326336859342849622472e-14
HB/dwt_1005,7.68078330209546940280883568525885773e-03,7.68078330209663312899363671566067444e-03,7.68078330106569532634673779128163550e-03
HB/dwt_1007,3.28720475010205215591798867271012722e-15,3.29818866627541025145742212957809509e-16,4.14692219357782982969807642951988685e-14
HB/dwt_1242,4.45408507288951511923434605828994006e-15,1.85086704969281999324931469120931701e-16,1.41330087060667552895009818058365102e-13
HB/dwt_162,2.54469782444300590869657805234771951e-15,1.32982448769627895382123310143185089e-16,2.08917715356900095850448176550944430e-14
HB/dwt_193,1.48562392045541056656521314764968726e-15,1.34748213507283296441242682158003448e-16,4.17181783632839439111228668605615623e-13
HB/dwt_198,1.59776519502450250343120585068687037e-15,9.01063108453298879282181650372480471e-17,1.53436261919891130939657801515231543e-14
HB/dwt_209,2.67189247024182786840459346564793489e-15,8.51208343724905577425428461991786309e-17,2.16666838098690253741490211955951610e-14
HB/dwt_221,1.78178504314474390477321975363542010e-15,1.17418139143402307240932598744848524e-16,2.63548820179675602503526373009548807e-14
HB/dwt_234,1.86174282330331932496208508538004823e-15,1.06738940484518840968467328499946041e-16,5.69858021921224709352650254117485236e-14
HB/dwt_245,2.53094044737081428843588625449150781e-15,6.84394359885031607688276633573143398e-17,8.48828618115939605214280051931945441e-15
HB/dwt_307,3.27957481869107118664318497379275321e-15,1.70155206432124095273053764539879058e-16,5.53363085543712445770486764318270149e-14
HB/dwt_310,2.06363902583327229928866276075373075e-15,1.29456531527716490049448261101996108e-16,2.81349907063325940994325843072325863e-14
HB/dwt_346,3.14758374664981503674701676485700097e-15,1.38158923536047829878833446539972024e-16,1.24573812867539765235589004122105844e-14
HB/dwt_361,3.09594953204887024644064355643752461e-15,1.13410454449701960993041575770603378e-16,1.69327819880533735077276556679151346e-14
HB/dwt_419,3.94247295737559178106693571082205419e-15,7.43079746146611044558294619487117780e-17,2.17841192983299345846739307675965733e-13
HB/dwt_492,5.36318406520992339018411241326914003e-15,1.12876122235786088962566414794993189e-16,5.74735360220434407004762359196166081e-14
HB/dwt_503,2.14026152414864603248417899878132773e-15,6.78815701192115011213508330428673579e-17,1.28344675175032206779134091104178524e-14
HB/dwt_512,3.00913285363441827699440019035768200e-15,1.06124949715188845185757773317177720e-16,2.49884801584403959113317779913998686e-14
HB/dwt_59,2.55780082263472268457279883384434533e-15,8.23902027623514250628526269159435943e-17,2.29920514557286511269149142663793967e-13
HB/dwt_592,3.92861924620380659158026319981485483e-15,6.53392828296743005700382123206939257e-17,2.70412070288907779940953441578706444e-14
HB/dwt_607,3.11343914658546839741968875215678888e-15,1.65732404165496114574853671483636770e-16,2.44041645389344999092004400988619458e-14
HB/dwt_66,1.28161216178062009373875404837217883e-15,6.38791203300361556389889081080002282e-17,4.89946334855906945621652757055291610e-15
HB/dwt_72,2.74007078416582530831284690353196453e-15,1.65812783644926297428195355900314778e-16,1.63086527402930442080232445165980324e-14
HB/dwt_758,5.19324142325866493334442134142638786e-15,1.89325605161790788384125175872177051e-16,2.65179325775354872487832689113622723e-14
HB/dwt_869,3.93641820355316337640632212751753712e-15,1.60837285702971789702924869260116640e-16,2.87667183934590189085160871373856992e-13
HB/dwt_87,2.71079229891287231959871327262289992e-15,9.10523868713566829985603370090536371e-17,1.31993699222206901439254005324141324e-14
HB/dwt_878,5.40811076871385822737758604554472717e-15,1.78323005742797292903467368731735712e-16,3.60546733223655682502185104546184931e-14
HB/dwt_918,2.89232187003885921542064413103616684e-15,1.42483949177949354527942942973529916e-16,3.83230166600242888472187142508124339e-14
HB/dwt_992,3.17824168556924554570927592830738893e-15,1.75081248766995205390937236810073446e-16,4.98412700786437647196565346624004659e-14
HB/eris1176,1.78955431505556642534724067746353808e-15,7.99395190813055610931263920352423762e-17,7.73478208559883541585087288087990845e-12
HB/gr_30_30,4.69147340453275297014652215588782907e-15,1.76680322616676901292287660776803717e-16,9.51225489919666108896132156600840885e-11
HB/jagmesh1,2.72872912160877713802789808395054236e-15,1.97189939091221454714439528953963035e-16,6.33749886542757273361544287326711309e-12
HB/jagmesh2,2.73909852172470177219319362055597546e-15,2.13671980698536697807287285803909206e-16,3.76632931796261331005635551168613130e-13
HB/jagmesh3,3.24867945699029718443802876628461809e-15,1.55263798891090799352010122962019129e-16,1.26511186460560002882272861186408542e-13
HB/jagmesh4,4.37587484050911776589281261085239218e-15,2.87364324259379972612886434036717589e-16,5.05453798951887419740328748872299959e-09
HB/jagmesh5,5.59008689948484583729831515569886717e-15,1.45882882624734894253148969091412390e-16,1.19847105779978118833137822096624016e-10
HB/jagmesh6,5.05542898574562740311059385033545041e-15,2.46834749090629057163173810204900586e-16,3.07642360715709856021477211296513947e-10
HB/jagmesh7,2.44300860390967326792670785979107401e-15,1.49070203375262036895437320056774913e-16,1.37346707735132950670786242526060359e-11
HB/jagmesh8,3.70587611911952465388161314572208151e-15,2.04191188367234782651499780045977854e-16,4.52048817157287019754092173000417004e-10
HB/jagmesh9,5.17144463705082375761988628670859019e-15,1.93106638107526099383320027661805756e-16,1.40242671576683724983027735503754316e-11
HB/lap_25,-Inf,-Inf,-Inf
HB/lshp1009,2.73909852172470177219319362055597546e-15,2.13671980698536697807287285803909206e-16,3.76632931796261331005635551168613130e-13
HB/lshp1270,5.77383528421853552507336430331426769e-15,2.00514756065860798779848329733310586e-16,3.07412274242054830589928202120665526e-11
HB/lshp1561,5.13934497887608057714629053047228902e-15,2.52056099356046646317806808418701525e-16,4.31349922399409221872127332032987098e-10
HB/lshp1882,3.76062164347568929168801466166095831e-15,3.43342667139676422126583641445213292e-16,1.12192201572796861530361980054903241e-10
HB/lshp2233,6.02325482054686672958750071401688497e-15,2.36774749146178596802303723613224024e-16,2.31055627961723899735743268056427760e-10
HB/lshp2614,6.28476033963909448684624336364911608e-15,3.79015335804601502016730852632015670e-16,8.00495838815229383595832410352786886e-09
HB/lshp_265,2.06343612450731116600807704412707502e-15,1.43110341460921582224139925613036254e-16,5.63413719143339572112612720109424223e-14
HB/lshp_406,2.89591101046317167386198801123232070e-15,1.48881043768431430327098295540620245e-16,3.42459344344351400630182744406725883e-14
HB/lshp_577,4.07528865321701665191756054340524735e-15,1.59299669903398741825648005269258480e-16,4.65575174572788232567945732201278327e-14
HB/lshp_778,4.34799367749805613981130867354725050e-15,2.43208443867082643828837192946551994e-16,8.07539534307955007484022766813987797e-14
HB/lund_a,1.65964441052125049100021115199730364e-15,3.39907457460216291580777940535044286e-16,4.97102933592492534927757443433467077e-14
HB/lund_b,1.66889892549578519031725433289499642e-15,1.64752911020874501339460128173586401e-16,4.94938114760931239126993474949351233e-15
HB/nos1,2.14495603435136107418851378275351088e-15,8.55826743609129485986154786160678875e-16,1.77553834749124015585100141846331106e-13
HB/nos2,6.56105989076157439640381512802584459e-15,1.38669292091961311702187739810632403e-15,1.14888224183618064370076903032974923e-12
HB/nos3,4.95881922654498585309172026626124542e-15,1.86541160107959709724709286971520010e-16,2.34136911088169126017636358103444266e-14
HB/nos4,1.96762560393770433009812647555359192e-15,1.29568339334485289665001134887220149e-16,9.86382953827468201739640401946265036e-15
HB/nos5,3.39685810862746239124332172034515825e-15,2.85112944161757834024895769463335346e-16,1.01148275442697436703307913634889996e-13
HB/nos6,3.10131692695285453062765916653707834e-15,3.92677652303606068193357403955807148e-16,3.05651092153497366515502159137290030e-14
HB/nos7,1.20842010610034237541928072131287566e-15,2.23468961790112445047897103934747605e-16,1.62328358744647009120582417799200406e-11
HB/plat362,3.90126690133529305557105228984051125e-15,1.72114133628753628614521827262708651e-16,1.93723003470165043799540683023944132e-14
HB/saylr3,-Inf,-Inf,-Inf
HB/sherman1,-Inf,-Inf,-Inf
JGD_BIBD/bibd_81_2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_SPG/EX1,7.71602454924328859634544197948720112e-02,7.71602454924329101459001591632550353e-02,7.71602454922346007904920625657558783e-02
JGD_SPG/EX2,7.56114265956950974964145813685098650e-02,7.56114265956964269899029706606322002e-02,7.56114265956721096481429978958078882e-02
JGD_Trefethen/Trefethen_150,2.28418606850439127149293223534468979e-15,2.17219010846290023148784691878526731e-16,7.09116897559743048320791965174920672e-14
JGD_Trefethen/Trefethen_20,4.79868199831710990427037056026158216e-16,2.49626433193148363462089875651210820e-17,1.97514270094083312886941385416137851e-17
JGD_Trefethen/Trefethen_200,2.69545827726555758724953130878678686e-15,1.37804270959483875417730977488023895e-16,5.06285991294661151047853779973793412e-14
JGD_Trefethen/Trefethen_200b,1.73297248683002272798464676561470059e-15,1.67986293785806343834113744944149943e-16,5.75715670757453753543236978175489656e-14
JGD_Trefethen/Trefethen_20b,7.06239688171524232621846689515426518e-16,2.69542209241057081805433918184397945e-17,1.13969492410279474880369693816677622e-17
JGD_Trefethen/Trefethen_300,3.58534188980847936389380082361267880e-15,1.56893775074719312649841521705592163e-16,3.76147552359653390721588663551191737e-14
JGD_Trefethen/Trefethen_500,3.61884548615061447863344444044493997e-15,2.02610548486243426177708274039944206e-16,2.45050186136218831766344424812771911e-11
JGD_Trefethen/Trefethen_700,3.60374569151365848245312063915357310e-15,1.87548247610541178929017453859044132e-16,3.88748314549450397238186400925470649e-11
ML_Graph/Binaryalphadigs_10NN,3.01542047302269925162273466749889063e-15,1.14059993833183322743815594205198621e-16,2.86865340610483941805901220722569088e-14
ML_Graph/Ecoli_10NN,2.32096605174484716861139597834044026e-15,1.22363713586644469671147666938646843e-16,2.86030467704396919744315591485845539e-14
ML_Graph/Glass_10NN,1.87332155519092717016582013870799203e-15,8.96695538718847777904761508476328821e-17,4.43978219940795944919130708152120148e-12
ML_Graph/Olivetti_norm_10NN,3.17402424089672972881453018853900585e-15,9.33348942771305578246226075600861316e-17,2.68416067640291633687981988710556681e-14
ML_Graph/Spectro_10NN,2.66889655418949669309856804904486847e-15,1.89837068502439631190202066483443667e-16,1.79714641375504554783390049014216108e-13
ML_Graph/Vehicle_10NN,1.62483082797144198993304848446080809e-15,1.85846259215039916323504382133981834e-16,1.34656164135591807015876817201174392e-10
ML_Graph/YaleA_10NN,1.59601671448586409205078710877009427e-15,8.44571946712716212005624455327975763e-17,2.01373927711304572862273323722586897e-14
ML_Graph/breasttissue_10NN,1.32127452197297731125966127833641909e-15,1.00644674359895224962645930415047652e-16,4.71855350529623877427071756626518062e-13
ML_Graph/cnae9_10NN,1.97522838356489491605706619711591059e-15,9.53759894794807484936538664991805450e-17,2.36341455625005097473727111340276494e-14
ML_Graph/collins_15NN,2.60082089919523931274164364916186846e-15,1.65034681858565931737822987213844790e-16,8.84556040459967636091270284392501550e-15
ML_Graph/dermatology_5NN,3.17406142785381323853177263782109915e-15,1.24211784657484104730388608894555265e-16,4.27574325880082854605598285323753003e-12
ML_Graph/iris_dataset_30NN,1.89235071233541875045184477710307482e-15,6.36169989754917132482601196005893993e-17,8.92805717767134374406012647127287441e-15
ML_Graph/mice_10NN,3.35822108126691216738407164727766102e-15,1.69511767537771238064009982028925731e-16,4.30696735117904316467869563933798994e-14
ML_Graph/micromass_10NN,2.52353471313897087240717209458517906e-15,1.53740126377731956589675256219246150e-16,1.39760219545019422815473303559182342e-10
ML_Graph/umistfacesnorm_10NN,2.53830331163038960084532655616372297e-15,7.40316079825670452792317495669571177e-17,8.02347955812690238016385485032916634e-15
Mycielski/mycielskian5,2.88253332737261614948726260916070512e-16,1.98747337009919247587405366647161811e-17,5.85537388583065994970428785603681607e-18
Mycielski/mycielskian6,2.68871852893004872700133515484234898e-16,1.30696089716685690309773551093168485e-17,4.64970048623545685424182963083404453e-12
Mycielski/mycielskian7,4.41908575745801826851411139798876055e-02,4.41908575745809598790711878101548175e-02,4.41908575745824277331989626347060520e-02
Mycielski/mycielskian8,1.66733016374228196912797672254921608e-15,8.40991618409953934697136034586829263e-17,5.20997306435906333659172835499372283e-12
Mycielski/mycielskian9,1.69219057688976637458037120720063971e-15,5.95147945337898782263890542829606990e-17,4.02254110474832087085103580091765666e-11
Newman/adjnoun,1.67137391872196673386918350971429346e-15,7.97079621539879589220301726977227406e-17,3.79511387669002650195094297377257142e-12
Newman/dolphins,1.77869583586319049749261639508715815e-15,4.67559396804082260484682995366980304e-17,6.63268768382878428222880781838725805e-15
Newman/football,1.88249509540493665983243297584961293e-15,7.08823437773070828567066714987179231e-17,2.41095504817035737438335946912287132e-14
Newman/karate,7.11414392995380834919506768254391968e-16,8.37389058175767893464318455631837548e-17,3.16285080784991989527584895906362685e-15
Newman/lesmis,1.23122186233121339295294108041315661e-15,4.41456422098298779384752062360943707e-17,5.41355315909647254839849198041431156e-15
Newman/netscience,1.23484480775877026743373359640872756e-15,8.99476570763027765314856099268361501e-17,6.71960732814000702729499071623018476e-14
Newman/polbooks,1.18663726760055934463079800256094083e-15,1.54250664018553377297324925828219634e-16,3.76987530253272783593354213996173711e-12
Newman/power,2.54309786563195636373739931619114242e-15,1.30177096210498023534558584632163691e-16,3.19275874472368720181479898994323807e-12
Oberwolfach/LF10,8.66261072799186124362211228725205713e-16,7.41263337145875831460176414349471986e-17,5.82171100230797205273806939097128980e-16
Oberwolfach/LFAT5,5.18909878539831094951486038709920610e-16,2.28083687621463097764811747505439872e-17,2.40656439756463930320489585175529108e-15
Oberwolfach/filter2D,4.76976706750654541775915139161326390e-15,5.70324617820864715505117431338976614e-16,2.37268951764849596530218743308845223e-07
Oberwolfach/rail_1357,1.86136208650923510669563728392397840e-15,4.86961007409040680875073359788670784e-16,1.11669813934346650732990071912817275e-12
Oberwolfach/spiral,-Inf,-Inf,-Inf
Oberwolfach/t2dal_e,-Inf,-Inf,-Inf
PARSEC/Si2,3.11030704516756840249091107537863801e-15,1.36828211084908198471512448341260870e-16,2.96210340995077077087642681032546877e-14
Pajek/Erdos02,2.82817016738431733079795691077937566e-15,1.23773857089269063162688486301137645e-16,1.77871165992886158806834752749971835e-11
Pajek/Erdos971,1.99841319073906293522328424073793209e-15,6.98525755490267545515996534214015160e-17,9.14799691597589970560964259702437176e-12
Pajek/Erdos972,2.49562111861409528835510605912661758e-15,8.76377935706681940995911375557138251e-17,7.12411171348822497360978493816583941e-14
Pajek/Erdos981,1.75507188542692521328005892322109383e-15,1.67946723362857282062099344323227855e-16,1.27425618435189371057234841685568208e-11
Pajek/Erdos982,1.59210589553201047941608110130582670e-15,1.51627911988867750349651707572994245e-16,2.26589809088840395996090699368045216e-14
Pajek/Erdos991,1.42226779747903214836685865100501788e-15,8.89426131357576665076324029644818410e-17,1.02524445013006699149567395418103214e-11
Pajek/Erdos992,1.64686617685114445286775027465857573e-15,9.81689749808552246326010948427783520e-17,6.32861269153813786808627818665242222e-14
Pajek/GD06_theory,4.50035160370409237264338406777656522e-01,4.46347098091368117209926534006404524e-01,3.49246179421088511529593175546253074e-18
Pajek/GD96_c,1.78369110485539684624885887018581472e-15,6.74830009799303226660879555716155396e-17,1.56758136477481242291494374691135842e-11
Pajek/GD97_a,2.28759721733728371238057920897651513e-15,1.24607653026946141711127729849306313e-16,1.20796890488543332478157778467785125e-13
Pajek/GD97_b,8.15695076729421051719424985229987950e-16,4.68513692054449784324525110580566681e-17,5.09669804136972813777447520768517123e-15
Pajek/GD98_c,3.16546657450892865479258229559897085e-02,2.87183807024460054280615221818140072e-17,2.76733648863328673347248159547428062e-14
Pajek/GD99_b,5.69796069232248971628846892445178860e-02,6.59062919117751507729304802645119304e-17,1.01826275183127303692072441522837674e-13
Pajek/Journals,1.12507355993567202127409934967480784e-15,1.22501483232810152970637944151020510e-16,4.64446223556858751131520847424687126e-13
Pajek/Sandi_authors,1.83390108260851808391543670824077243e-15,8.50563217550420073807840834648791090e-17,5.49388808153256129508379078690095402e-11
Pajek/USAir97,1.65065210382348844994602083663440203e-15,4.98204025519372781179100142985408231e-17,9.02268721861749733808289978756711941e-14
Pajek/USpowerGrid,1.70582745528539799246626973502623558e-15,1.34573495063909141490243934848824179e-16,6.29707547890960331181381090898878894e-13
Pajek/yeast,2.17521008336660458655930789432954706e-15,8.89989946668913063993336925159893398e-17,3.38002041763302278999973232051459525e-14
Pothen/mesh1e1,1.25916920136579223375254605648661213e-15,7.02703101998420008089197497933860555e-17,3.40219107858473511448848522207954386e-14
Pothen/mesh1em1,1.90432534515532523498763181537344566e-15,6.79018105519862487660541244629087627e-17,3.66985249546916004327764816341378500e-14
Pothen/mesh1em6,2.73250121633486707397759489047206227e-15,1.16076912540076636780261319429088843e-16,1.65745333099260776979773405117731206e-14
Pothen/mesh2e1,1.32743072431735054721667604923698773e-15,5.30404873393703043841902835957358727e-17,9.10648080258457629899704501280151807e-12
Pothen/mesh2em5,1.23496673195059449023226107147387016e-15,8.13856268058218652856380808815800306e-17,1.04617412629935642360508278656984496e-11
Pothen/mesh3e1,3.37906785392577464734146081987559881e-15,2.21274891095846161326491018026229606e-16,1.63386184701300703311056004193404541e-13
Pothen/mesh3em5,-Inf,-Inf,-Inf
Pothen/sphere2,3.90608258792607819466585434480576968e-01,3.90608258792608147473826270679420078e-01,3.90608258792603609073236695544628765e-01
Pothen/sphere3,3.13064027304443196221989734273900782e-15,1.05654244488355653420748592849834107e-16,3.70189232804386525426506872730668109e-14
Rajat/rajat02,1.58831700785332602007494206110260036e-15,8.18860931139620840272860189878637544e-17,3.64423544623813342886854604285432481e-14
Schenk_IBMNA/c-18,1.25312841415418707997987736162727632e-15,1.49641288118509781308865633305954952e-16,5.04134923149450505714338105031011022e-14
VDOL/dynamicSoaringProblem_1,6.31349617318861758452697809294628657e-16,3.69293637222054592234904756447192386e-17,8.71792954110582343858275356633256010e-11
VDOL/dynamicSoaringProblem_2,9.50697654900837711624722422391124825e-16,6.61656487255534654780560425146013650e-17,4.16046136901531051085531304016870552e-15
VDOL/freeFlyingRobot_1,6.97162295009605863285457657627826418e-16,3.35823532210439106082236801084407568e-16,1.34169100581665631736187038008501924e-12
VDOL/freeFlyingRobot_2,1.18732337788054526406285040420107946e-15,1.96265947041240946313731805750022825e-16,3.98151693270803834777463530344000162e-14
VDOL/freeFlyingRobot_3,2.16503873264957585335188564019092317e-15,2.44386549959892751015735628228098553e-16,1.62384130001433549875446116901395326e-14
VDOL/freeFlyingRobot_4,1.86274066938652825677477427760481281e-15,2.23490670858471897180205808071045987e-16,1.10100714356855754960576333963059838e-14
VDOL/goddardRocketProblem_1,2.63548234706005629462277048000850693e-16,2.11515975986593809776742049053824830e-17,1.84357154409724752666011095689085831e-14
VDOL/goddardRocketProblem_2,2.47304722479831326286392471567093316e-15,6.18061322283057278218805456265113992e-17,1.28669818668853256226355593773961006e-11
VDOL/hangGlider_1,6.42755825685136974128960706461053917e-16,5.25426603738262830865004950714109182e-17,6.05022506703614103375020471128189956e-14
VDOL/hangGlider_2,1.81167609848196957535551049488203066e-15,1.52149189932075457065933528330052828e-16,4.08315018022937688671154636799739171e-14
VDOL/lowThrust_1,7.99529166246559913017057792359786783e-16,3.18022235992382927936324634671711460e-17,4.10078293931217263164346493760581096e-11
VDOL/orbitRaising_1,4.54343764089927310947636700662252471e-16,4.67877151849581554091687987761646126e-17,3.68034822478685738327517395471339408e-15
VDOL/orbitRaising_2,3.88537977512802506715961321040398321e-15,9.84673012351060609124528682739553541e-17,3.03962739551112638337292389952454791e-13
VDOL/orbitRaising_3,1.29825565112038252388993280397024664e-15,1.33965099754243712965319848118930207e-16,2.01842358124183813854746557546222432e-14
VDOL/orbitRaising_4,2.77843558958643745220158638118852812e-15,9.39776100753601685572803392121044955e-17,2.38810056804328815960242312436248236e-13
VDOL/reorientation_1,6.09148376640970278000033048562893495e-16,1.95128792501854887243751931353441384e-16,7.48914954933445524941302356781606795e-15
VDOL/reorientation_2,1.47326561274901432460221595288794624e-16,6.45159381430089945197529827360571116e-17,4.84843462364285563711048359980733092e-14
VDOL/spaceShuttleEntry_1,4.41121283625342030871665544107996206e-15,2.51953793276191669066845469784942332e-16,1.33444642557233625133318066794208632e-09
VDOL/spaceStation_1,1.31498193852271329359755393846277900e-15,2.04627780160888974820352794409962408e-16,3.07413456405362799607081555993182288e-15
VDOL/spaceStation_10,3.37294716512596649568541175921127094e-15,1.41734388946210393562904848492565210e-16,8.29243846142478835300678489056095491e-14
VDOL/spaceStation_11,3.92456228463392409695649860100592098e-15,1.24206576861542067473974605469368314e-16,3.02143543078052036698465730176266466e-13
VDOL/spaceStation_12,5.00852534266122425844138816699702059e-15,1.86521834230730868653040208479031485e-16,5.10366561128826414937873291477707526e-14
VDOL/spaceStation_2,1.21789614722457913408231742894987460e-15,1.10069097102599216200830584804835609e-16,9.00661658591294416398874040992211024e-15
VDOL/spaceStation_3,1.94654305767355874931395454310014165e-15,8.00331911448174264235279611009427809e-17,4.61924176015523719102084800852780282e-14
VDOL/spaceStation_4,2.34151084637975447155086998325842113e-15,2.07261759121802764741317448674562132e-16,5.04419182236627454619211722379590629e-14
VDOL/spaceStation_5,3.45269577441141145311785808144026900e-15,1.43361543030326127721479318980780174e-16,1.90783890303946554748713144479038382e-13
VDOL/spaceStation_6,2.88039504508282085661403694022303221e-15,1.55357572571409308548886580867080778e-16,1.97955018803616302858425006805877099e-13
VDOL/spaceStation_7,3.30071906863160580831606643519267494e-15,2.16786560702728707133133325543852701e-16,7.72818971944875373050079410068261732e-14
VDOL/spaceStation_8,4.58202651095777096206511063176677924e-15,1.90530547584032008712418877667971030e-16,4.38800971035274278684368147614297627e-14
VDOL/spaceStation_9,3.50614626787320147779092040038826085e-15,1.37715357122867872454199036727424830e-16,4.96542563278169390421432156506280028e-14
VDOL/tumorAntiAngiogenesis_1,1.66715350683916870776159976844449762e-15,6.12782611709068028613047598987724798e-17,2.70587531963681485546187577832954131e-13
VDOL/tumorAntiAngiogenesis_2,1.95832982025633722135314432144447078e-16,6.95717862730022372097755304634218542e-17,3.54885798664623236111718601173145112e-14
VDOL/tumorAntiAngiogenesis_3,1.38167842329899762157106651116692460e-16,1.02471909443255070165634070325570922e-16,1.07710441165201423862389207469440053e-14
VDOL/tumorAntiAngiogenesis_4,1.71938512791246249400901249587620510e-16,2.16536193121491863096302944105211481e-16,4.01128405302703826794007342409561542e-13
VDOL/tumorAntiAngiogenesis_5,7.75793374176475325228391537640801810e-16,1.59862930031501697936365274069131630e-16,3.08965386480128344408227133861550581e-14
VDOL/tumorAntiAngiogenesis_6,9.03877274542228028063098518866388952e-17,2.08072926582255217064088446624038847e-16,1.01025274411837839578975799351702375e-12
VDOL/tumorAntiAngiogenesis_7,7.25560968727715028896465461809728026e-16,3.88629655003208988184170672914608760e-17,1.18818241896274285003927475353588952e-13
VDOL/tumorAntiAngiogenesis_8,2.19151960741098299466939210892807105e-16,1.32015393846421528350452396025317465e-16,9.52287794462376039346901460268882834e-13


==> data/eigen_general_64/eigenvalues_relative_error.sorted.csv <==
percent,Float64,LinearTakum64,Posit64
0.0,1.0e-40,1.0e-40,1.0e-40
0.0033222591362126247,9.942766047604857e-35,9.942766047604857e-35,4.900038779797605e-19
0.006644518272425249,9.03877274542228e-17,6.403549325012891e-18,3.4924617942108854e-18
0.009966777408637873,1.3816784232989975e-16,9.451290738339107e-18,5.066079258002415e-18
0.013289036544850499,1.4732656127490143e-16,1.306960897166857e-17,5.85537388583066e-18
0.016611295681063124,1.7193851279124625e-16,1.9874733700991925e-17,8.167322087063516e-18
0.019933554817275746,1.9583298202563373e-16,2.115159759865938e-17,1.1396949241027947e-17
0.023255813953488372,2.191519607410983e-16,2.280836876214631e-17,1.975142700940833e-17
0.026578073089700997,2.2574950475909915e-16,2.4962643319314836e-17,4.789667328863237e-16
0.029900332225913623,2.6354823470600563e-16,2.695422092410571e-17,5.821711002307972e-16
0.03322259136212625,2.6887185289300486e-16,2.8718380702446003e-17,1.3299199196946484e-15
0.036544850498338874,2.882533327372616e-16,3.1320528530565237e-17,1.4313134176094635e-15
0.03986710963455149,3.345670076881179e-16,3.180222359923829e-17,1.6790225897795944e-15
0.04318936877076412,4.17527207223296e-16,3.692936372220546e-17,2.4065643975646395e-15
0.046511627906976744,4.543437640899273e-16,3.88629655003209e-17,3.074134564053628e-15
0.04983388704318937,4.79868199831711e-16,3.935658661483277e-17,3.1628508078499197e-15
0.053156146179401995,5.189098785398311e-16,4.184324159762879e-17,3.680348224786857e-15
0.05647840531561462,6.091483766409703e-16,4.414564220982988e-17,4.16046136901531e-15
0.059800664451827246,6.313496173188617e-16,4.6755939680408225e-17,4.542335718787077e-15
0.06312292358803986,6.42755825685137e-16,4.6787715184958155e-17,4.651914025938761e-15
0.0664451827242525,6.794901000762138e-16,4.685136920544498e-17,4.899463348559069e-15
0.06976744186046512,6.839410671473436e-16,4.803960053849251e-17,4.949381147609313e-15
0.07308970099667775,6.971622950096058e-16,4.982040255193728e-17,5.096698041369728e-15
0.07641196013289037,7.035390559651914e-16,5.0681063390223656e-17,5.298782758922729e-15
0.07973421926910298,7.062396881715242e-16,5.254266037382628e-17,5.413553159096473e-15
0.08305647840531562,7.114143929953808e-16,5.276686469178416e-17,6.632687683828784e-15
0.08637873754152824,7.25560968727715e-16,5.3040487339370306e-17,6.9393948339848015e-15
0.08970099667774087,7.555138579700971e-16,5.312000447983431e-17,7.000572115319213e-15
0.09302325581395349,7.757933741764753e-16,5.808208289249514e-17,7.489149549334455e-15
0.09634551495016612,7.995291662465599e-16,5.903403165032643e-17,7.78288916325528e-15
0.09966777408637874,8.156950767294211e-16,5.951479453378988e-17,8.023479558126902e-15
0.10299003322259136,8.47629376053818e-16,5.996783881007634e-17,8.221047796502006e-15
0.10631229235880399,8.662610727991862e-16,6.002230837040324e-17,8.488286181159396e-15
0.10963455149501661,9.337949660108606e-16,6.081341993617543e-17,8.845560404599677e-15
0.11295681063122924,9.506976549008377e-16,6.127826117090681e-17,8.928057177671343e-15
0.11627906976744186,1.0679610644521837e-15,6.180613222830572e-17,9.006616585912944e-15
0.11960132890365449,1.125073559935672e-15,6.23346066251553e-17,9.863829538274682e-15
0.12292358803986711,1.1650743095100916e-15,6.361699897549171e-17,1.0503505547651961e-14
0.12624584717607973,1.1702020356366e-15,6.387912033003616e-17,1.067677380419203e-14
0.12956810631229235,1.1712363143160532e-15,6.448000694426435e-17,1.0771044116520143e-14
0.132890365448505,1.1866372676005594e-15,6.4515938143009e-17,1.1010071435685576e-14
0.1362126245847176,1.1873233778805452e-15,6.53392828296743e-17,1.1176624419806866e-14
0.13953488372093023,1.2020291243242309e-15,6.575995879236109e-17,1.2286185556406252e-14
0.14285714285714285,1.2084201061003424e-15,6.590629191177515e-17,1.2359610443179445e-14
0.1461794019933555,1.2178961472245791e-15,6.616564872555346e-17,1.2457381286753977e-14
0.14950166112956811,1.2312218623312133e-15,6.748300097993032e-17,1.2834467517503221e-14
0.15282392026578073,1.2348448077587703e-15,6.78815701192115e-17,1.319936992222069e-14
0.15614617940199335,1.2349667319505945e-15,6.790181055198625e-17,1.41523236844691e-14
0.15946843853820597,1.253128414154187e-15,6.843943598850316e-17,1.4410863581419887e-14
0.16279069767441862,1.2568726980731267e-15,6.957178627300224e-17,1.5343626191989112e-14
0.16611295681063123,1.2591692013657922e-15,6.985257554902675e-17,1.6238413000143356e-14
0.16943521594684385,1.2815571684451108e-15,7.0270310199842e-17,1.6308652740293044e-14
0.17275747508305647,1.2816121617806201e-15,7.088234377730709e-17,1.657453330992608e-14
0.1760797342192691,1.2982556511203826e-15,7.173983042192361e-17,1.6932781988053375e-14
0.17940199335548174,1.3149819385227134e-15,7.315844620561046e-17,1.722176578725732e-14
0.18272425249169436,1.3212745219729773e-15,7.403160798256705e-17,1.8000925114347578e-14
0.18604651162790697,1.3274307243173506e-15,7.412633371458758e-17,1.8054430117666174e-14
0.1893687707641196,1.3426074694618622e-15,7.430797461466111e-17,1.8435715440972476e-14
0.19269102990033224,1.3621048386680384e-15,7.53994494437617e-17,1.865212506659116e-14
0.19601328903654486,1.375956775975166e-15,7.670679536144676e-17,1.9372300347016504e-14
0.19933554817275748,1.3766479514589649e-15,7.671998156280032e-17,1.9587649206015508e-14
0.2026578073089701,1.384477797752591e-15,7.693402988192849e-17,1.9606852520898957e-14
0.2059800664451827,1.4217468070033088e-15,7.696409098894738e-17,2.0137392771130457e-14
0.20930232558139536,1.4222677974790322e-15,7.698152446297443e-17,2.018423581241838e-14
0.21262458471760798,1.4856239204554105e-15,7.970796215398796e-17,2.0260504531277872e-14
0.2159468438538206,1.5239863853850122e-15,7.993951908130556e-17,2.089177153569001e-14
0.21926910299003322,1.5272238331645172e-15,8.003319114481742e-17,2.1666683809869027e-14
0.22259136212624583,1.588317007853326e-15,8.138562680582187e-17,2.265898090888404e-14
0.22591362126245848,1.5921058955320105e-15,8.188609311396208e-17,2.3413691108816912e-14
0.2292358803986711,1.5954082827611007e-15,8.239020276235143e-17,2.363414556250051e-14
0.23255813953488372,1.596016714485864e-15,8.369662042064664e-17,2.4109550481703573e-14
0.23588039867109634,1.5977651950245024e-15,8.373890581757679e-17,2.44041645389345e-14
0.23920265780730898,1.624830827971442e-15,8.381555137059328e-17,2.4897258102821495e-14
0.2425249169435216,1.6468661768511445e-15,8.409916184099539e-17,2.4988480158440395e-14
0.24584717607973422,1.6506521038234884e-15,8.445719467127162e-17,2.5022061027586474e-14
0.24916943521594684,1.6596444105212506e-15,8.479120200133881e-17,2.6300090688051545e-14
0.25249169435215946,1.6671535068391687e-15,8.486173577813147e-17,2.635488201796756e-14
0.2558139534883721,1.667330163742282e-15,8.505632175504201e-17,2.6414495559586513e-14
0.2591362126245847,1.6688989254957852e-15,8.512083437249056e-17,2.6517932577535488e-14
0.26245847176079734,1.6713739187219667e-15,8.61749127678781e-17,2.6841606764029164e-14
0.26578073089701,1.6724774340226408e-15,8.76377935706682e-17,2.704120702889078e-14
0.2691029900332226,1.6844668054782792e-15,8.819548675888201e-17,2.727483176090838e-14
0.2724252491694352,1.6888495386998514e-15,8.894261313575767e-17,2.761200362156242e-14
0.2757475083056478,1.6921905768897663e-15,8.89989946668913e-17,2.767336488633287e-14
0.27906976744186046,1.705827455285398e-15,8.94738662770042e-17,2.8134990706332593e-14
0.2823920265780731,1.7329724868300228e-15,8.966955387188478e-17,2.860304677043969e-14
0.2857142857142857,1.7550718854269252e-15,8.994765707630277e-17,2.8686534061048394e-14
0.28903654485049834,1.7690768078074135e-15,9.010631084532988e-17,2.962103409950771e-14
0.292358803986711,1.7786958358631904e-15,9.086483392417969e-17,2.968433983900363e-14
0.2956810631229236,1.779586191621988e-15,9.105238687135668e-17,2.9709597838360504e-14
0.29900332225913623,1.7817850431447437e-15,9.153947822508416e-17,3.056510921534974e-14
0.3023255813953488,1.783691104855397e-15,9.207160754353997e-17,3.089653864801284e-14
0.30564784053156147,1.7895543150555662e-15,9.333489427713056e-17,3.380020417633023e-14
0.3089700996677741,1.8116760984819695e-15,9.397761007536017e-17,3.402191078584735e-14
0.3122923588039867,1.8233062143430322e-15,9.466282059122024e-17,3.424593443443514e-14
0.31561461794019935,1.833901082608518e-15,9.537598947948075e-17,3.481192270854955e-14
0.31893687707641194,1.8500251850720284e-15,9.53772648864983e-17,3.5488579866462325e-14
0.3222591362126246,1.8500251850720284e-15,9.747249363616811e-17,3.6054673322365566e-14
0.32558139534883723,1.8613620865092352e-15,9.816897498085522e-17,3.6442354462381334e-14
0.3289036544850498,1.861742823303319e-15,9.825862716422038e-17,3.66985249546916e-14
0.33222591362126247,1.8627406693865284e-15,9.846730123510607e-17,3.701892328043865e-14
0.33554817275747506,1.873321555190927e-15,9.861208255542661e-17,3.761475523596534e-14
0.3388704318936877,1.8824950954049367e-15,9.86580411697119e-17,3.832301666002429e-14
0.34219269102990035,1.8923507123354187e-15,1.0064467435989523e-16,3.851749313818471e-14
0.34551495016611294,1.904325345155325e-15,1.0072722937697631e-16,3.9746642159279126e-14
0.3488372093023256,1.911425712527349e-15,1.0235743113149888e-16,3.9815169327080386e-14
0.3521594684385382,1.9465430576735586e-15,1.0247190944325507e-16,4.083150180229377e-14
0.3554817275747508,1.9676256039377045e-15,1.029752931257319e-16,4.084724682237811e-14
0.3588039867109635,1.975228383564895e-15,1.0364472265346751e-16,4.1346712709871714e-14
0.36212624584717606,1.975918046837849e-15,1.0404952946905577e-16,4.14692219357783e-14
0.3654485049833887,1.9984131907390628e-15,1.0433128202501211e-16,4.3069673511790434e-14
0.3687707641196013,2.0428250660438446e-15,1.0565424448835565e-16,4.388009710352743e-14
0.37209302325581395,2.063436124507311e-15,1.0606974752074099e-16,4.38883671950985e-14
0.3754152823920266,2.063639025833272e-15,1.0612494971518884e-16,4.479562173430599e-14
0.3787375415282392,2.079313339363544e-15,1.0673894048451884e-16,4.6192417601552374e-14
0.38205980066445183,2.1010806405805327e-15,1.0883059629144652e-16,4.655751745727882e-14
0.3853820598006645,2.1142113023121224e-15,1.1006909710259921e-16,4.8484346236428554e-14
0.38870431893687707,2.1188033689819508e-15,1.1108893792450022e-16,4.965425632781694e-14
0.3920265780730897,2.140261524148646e-15,1.1287612223578608e-16,4.971029335924925e-14
0.3953488372093023,2.144956034351361e-15,1.1341045444970197e-16,4.984127007864376e-14
0.39867109634551495,2.165038732649576e-15,1.1350587665232152e-16,5.041349231494505e-14
0.4019933554817276,2.1752100833666044e-15,1.140599938331833e-16,5.0441918223662747e-14
0.4053156146179402,2.1842724324058718e-15,1.1607691254007664e-16,5.062859912946612e-14
0.40863787375415284,2.2193225352438885e-15,1.165964884305091e-16,5.1036656112882643e-14
0.4119601328903654,2.2206871570254646e-15,1.174181391434023e-16,5.28003605798658e-14
0.4152823920265781,2.224233474563976e-15,1.176829413278768e-16,5.489388439299224e-14
0.4186046511627907,2.2773022418243976e-15,1.1863089283302932e-16,5.5336308554371247e-14
0.4219269102990033,2.2798404821404706e-15,1.2002671406682619e-16,5.6341371914333955e-14
0.42524916943521596,2.28017246782879e-15,1.2236371358664446e-16,5.698580219212247e-14
0.42857142857142855,2.284186068504391e-15,1.2250148323281014e-16,5.747353602204344e-14
0.4318936877076412,2.2875972173372837e-15,1.2263827455461443e-16,5.757156707574538e-14
0.43521594684385384,2.2988559612868566e-15,1.2377385708926905e-16,6.050225067036141e-14
0.43853820598006643,2.3021738852900604e-15,1.2420657686154206e-16,6.197749800021306e-14
0.4418604651162791,2.306450517009002e-15,1.2421178465748411e-16,6.328612691538137e-14
0.44518272425249167,2.3209660517448474e-15,1.2460765302694614e-16,6.565529563340588e-14
0.4485049833887043,2.3415108463797543e-15,1.2686724814019278e-16,6.719607328140006e-14
0.45182724252491696,2.375813889826308e-15,1.2945653152771648e-16,6.876988177028085e-14
0.45514950166112955,2.3852833191979286e-15,1.295683393344853e-16,7.019027428447837e-14
0.4584717607973422,2.408638533281477e-15,1.3017709621049802e-16,7.08431898796198e-14
0.46179401993355484,2.4283075029229642e-15,1.3031148990489332e-16,7.091168975597431e-14
0.46511627906976744,2.4430086039096732e-15,1.3152157500817213e-16,7.124111713488225e-14
0.4684385382059801,2.445102093699162e-15,1.3201539384642152e-16,7.135723145539745e-14
0.4717607973421927,2.4545234853860698e-15,1.329824487696279e-16,7.621666666651371e-14
0.4750830564784053,2.464277510340248e-15,1.3391089021200092e-16,7.621666666651371e-14
0.47840531561461797,2.4730472247983134e-15,1.339650997542437e-16,7.725876361344868e-14
0.48172757475083056,2.4778014930975683e-15,1.3457349506390914e-16,7.728189719448754e-14
0.4850498338870432,2.491792670285408e-15,1.347482135072833e-16,8.07539534307955e-14
0.4883720930232558,2.495621118614095e-15,1.3596640037305913e-16,8.292438461424789e-14
0.49169435215946844,2.5235347131389708e-15,1.368282110849082e-16,8.365830046997794e-14
0.4950166112956811,2.530940447370814e-15,1.3771535712286788e-16,8.522257165911108e-14
0.4983388704318937,2.5383033116303898e-15,1.3780427095948386e-16,9.022687218617498e-14
0.5016611295681063,2.5430978656319563e-15,1.3815892353604784e-16,1.0114827544269744e-13
0.5049833887043189,2.544697824443006e-15,1.4020076312772993e-16,1.0182627518312731e-13
0.5083056478405316,2.5497600820647206e-15,1.4030166659669646e-16,1.1881824189627428e-13
0.5116279069767442,2.5578008226347226e-15,1.417343889462104e-16,1.2079689048854334e-13
0.5149501661129569,2.5722110128474915e-15,1.4248394917794935e-16,1.2651118646056e-13
0.5182724252491694,2.6008208991952394e-15,1.4311034146092157e-16,1.2777316195389253e-13
0.521594684385382,2.6688965541894966e-15,1.4336154303032614e-16,1.4133008706066755e-13
0.5249169435215947,2.6718924702418277e-15,1.458828826247349e-16,1.551284185126667e-13
0.5282392026578073,2.677090380108786e-15,1.4610341611413061e-16,1.5746033987210225e-13
0.53156146179402,2.6954582772655578e-15,1.464259026645158e-16,1.633861847013007e-13
0.5348837209302325,2.7107922989128724e-15,1.4888104376843144e-16,1.7755383474912401e-13
0.5382059800664452,2.712246790564677e-15,1.4907020337526204e-16,1.7971464137550455e-13
0.5415282392026578,2.728729121608777e-15,1.4964128811850979e-16,1.8730684053111448e-13
0.5448504983388704,2.732501216334867e-15,1.5023358609356765e-16,1.9078389030394656e-13
0.5481727574750831,2.7390985217247017e-15,1.5066215342772663e-16,1.9158030903638536e-13
0.5514950166112956,2.7390985217247017e-15,1.5162791198886775e-16,1.979550188036163e-13
0.5548172757475083,2.740070784165825e-15,1.5214918993207547e-16,2.1022020449220203e-13
0.5581395348837209,2.7766189711435295e-15,1.5374012637773195e-16,2.1784119298329934e-13
0.5614617940199336,2.7784355895864375e-15,1.5425066401855337e-16,2.299205145572865e-13
0.5647840531561462,2.783506305246433e-15,1.552637988910908e-16,2.3856684712557147e-13
0.5681063122923588,2.8281701673843174e-15,1.553575725714093e-16,2.388100568043288e-13
0.5714285714285714,2.86103306535169e-15,1.5685882824238318e-16,2.411636552788287e-13
0.574750830564784,2.8803950450828207e-15,1.568937750747193e-16,2.6290980046515225e-13
0.5780730897009967,2.8923218700388594e-15,1.5929966990339874e-16,2.657781813679739e-13
0.5813953488372093,2.8959110104631718e-15,1.598629300315017e-16,2.705875319636815e-13
0.584717607973422,2.9033762579444227e-15,1.608372857029718e-16,2.876671839345902e-13
0.5880398671096345,2.9321884573062446e-15,1.6295163926736847e-16,2.921086533375003e-13
0.5913621262458472,2.948826928430359e-15,1.647529110208745e-16,3.0214354307805206e-13
0.5946843853820598,2.9731322203398056e-15,1.6503468185856594e-16,3.0396273955111263e-13
0.5980066445182725,2.985304156196812e-15,1.6573240416549611e-16,3.4170135416415536e-13
0.6013289036544851,3.0091328536344182e-15,1.658127836449263e-16,3.766329317962613e-13
0.6046511627906976,3.015420473022699e-15,1.67402346915315e-16,3.766329317962613e-13
0.6079734219269103,3.046034483966998e-15,1.6794672336285729e-16,4.0112840530270383e-13
0.6112956810631229,3.057918445790353e-15,1.6798629378580634e-16,4.171817836328394e-13
0.6146179401993356,3.0915083663803136e-15,1.6951176753777125e-16,4.585505108000416e-13
0.6179401993355482,3.0959495320488704e-15,1.697572125069195e-16,4.644462235568588e-13
0.6212624584717608,3.096753852603825e-15,1.7015520643212408e-16,4.718553505296239e-13
0.6245847176079734,3.1013169269528546e-15,1.7211413362875363e-16,5.597656294617437e-13
0.627906976744186,3.1103070451675682e-15,1.7285105401825284e-16,5.814744641059807e-13
0.6312292358803987,3.1134391465854685e-15,1.735918141207153e-16,6.297075478909603e-13
0.6345514950166113,3.130640273044432e-15,1.750812487669952e-16,7.564456502734365e-13
0.6378737541528239,3.147583746649815e-15,1.766803226166769e-16,9.52287794462376e-13
0.6411960132890365,3.1740242408967296e-15,1.783230057427973e-16,1.0102527441183783e-12
0.6445182724252492,3.174061427853813e-15,1.79155566374417e-16,1.1166981393434665e-12
0.6478405315614618,3.1782416855692454e-15,1.8487125157890444e-16,1.1488822418361807e-12
0.6511627906976745,3.248679456990297e-15,1.85086704969282e-16,1.1702193376169237e-12
0.654485049833887,3.279574818691071e-15,1.8520380141717724e-16,1.3416910058166564e-12
0.6578073089700996,3.287204750102052e-15,1.8550688509796558e-16,1.5049194155135144e-12
0.6611295681063123,3.300719068631606e-15,1.8584625921503992e-16,1.7972688505140203e-12
0.6644518272425249,3.3139412140108534e-15,1.8652183423073086e-16,3.0451015012219785e-12
0.6677740863787376,3.3582210812669124e-15,1.8654116010795972e-16,3.1024564831666913e-12
0.6710963455149501,3.3729471651259663e-15,1.8754824761054119e-16,3.192758744723687e-12
0.6744186046511628,3.3790678539257745e-15,1.893256051617908e-16,3.769875302532728e-12
0.6777408637873754,3.381252660975069e-15,1.8983706850243963e-16,3.795113876690026e-12
0.6810631229235881,3.3933757698945193e-15,1.9053054758403201e-16,4.275743258800829e-12
0.6843853820598007,3.3968581086274626e-15,1.931066381075261e-16,4.439782199407959e-12
0.6877076411960132,3.4526957744114114e-15,1.9333442381862478e-16,4.649700486235457e-12
0.6910299003322259,3.5061462678732013e-15,1.9449501928513695e-16,4.669672577831811e-12
0.6943521594684385,3.5219949916980856e-15,1.946793434189861e-16,5.209973064359063e-12
0.6976744186046512,3.5447308071628998e-15,1.9512879250185488e-16,5.651397432495736e-12
0.7009966777408638,3.553870407786146e-15,1.9626594704124095e-16,6.3374988654275725e-12
0.7043189368770764,3.574552063401496e-15,1.9668024902217612e-16,7.734782085598836e-12
0.707641196013289,3.585341889808479e-15,1.9718993909122146e-16,9.106480802584577e-12
0.7109634551495017,3.603745691513659e-15,2.005147560658608e-16,9.147996915975899e-12
0.7142857142857143,3.6188454861506144e-15,2.0261054848624342e-16,9.45708742544644e-12
0.717607973421927,3.622622819796969e-15,2.0419118836723478e-16,1.025244450130067e-11
0.7209302325581395,3.623731529388619e-15,2.0462778016088898e-16,1.0461741262993564e-11
0.7242524916943521,3.698110552965648e-15,2.0479187609700985e-16,1.2742561843518937e-11
0.7275747508305648,3.705876119119525e-15,2.0726175912180276e-16,1.2866981866885326e-11
0.7308970099667774,3.725709708803095e-15,2.080729265822552e-16,1.3734670773513294e-11
0.7342192691029901,3.760621643475689e-15,2.081832661882804e-16,1.4024267157668373e-11
0.7375415282392026,3.816729788334003e-15,2.136719806985367e-16,1.5675813647748123e-11
0.7408637873754153,3.885379775128025e-15,2.136719806985367e-16,1.6232835874464702e-11
0.7441860465116279,3.901266901335293e-15,2.1653619312149187e-16,1.7787116599288615e-11
0.7475083056478405,3.924562284633924e-15,2.167865607027287e-16,2.2916932128140316e-11
0.7508305647840532,3.928619246203807e-15,2.1721901084629002e-16,2.4505018613621882e-11
0.7541528239202658,3.936418203553163e-15,2.2127489109584615e-16,2.6776422793535196e-11
0.7574750830564784,3.942472957375592e-15,2.2346896179011245e-16,2.8733529434587784e-11
0.760797342192691,3.994490579520418e-15,2.234906708584719e-16,3.074122742420548e-11
0.7641196013289037,4.075288653217017e-15,2.258421153377406e-16,3.594056958416905e-11
0.7674418604651163,4.091820637701901e-15,2.367747491461786e-16,3.661222190889366e-11
0.770764119601329,4.279358423468745e-15,2.4320844386708263e-16,3.887483145494504e-11
0.7740863787375415,4.347993677498056e-15,2.4438654995989273e-16,4.022541104748321e-11
0.7774086378737541,4.375874840509118e-15,2.4683474909062905e-16,4.1007829393121725e-11
0.7807308970099668,4.382726599093198e-15,2.519537932761917e-16,4.3766288836469835e-11
0.7840531561461794,4.400135329838039e-15,2.5205609935604664e-16,5.4938880815325615e-11
0.7873754152823921,4.41121283625342e-15,2.5381762543660516e-16,8.717929541105823e-11
0.7906976744186046,4.4445213971275946e-15,2.547347646038313e-16,9.512254899196661e-11
0.7940199335548173,4.454085072889515e-15,2.6123197076610734e-16,1.1219220157279687e-10
0.7973421926910299,4.470097384975324e-15,2.7138855839587725e-16,1.1984710577997813e-10
0.8006644518272426,4.582026510957771e-15,2.7405873796926253e-16,1.3465616413559182e-10
0.8039867109634552,4.691473404532753e-15,2.7801845544333333e-16,1.3976021954501943e-10
0.8073089700996677,4.702936790551266e-15,2.8089433816178165e-16,1.542094854402261e-10
0.8106312292358804,4.7697670675065455e-15,2.816003039737023e-16,1.563561155364856e-10
0.813953488372093,4.8947562607091826e-15,2.8511294416175786e-16,2.1679426937603787e-10
0.8172757475083057,4.943752448205159e-15,2.8736432425937997e-16,2.2957721378045453e-10
0.8205980066445183,4.958819226544986e-15,2.9006886618709905e-16,2.310556279617239e-10
0.8239202657807309,4.976968235345781e-15,2.981718558981629e-16,2.5421296986021996e-10
0.8272425249169435,4.984715503909696e-15,3.2292489210125555e-16,3.0764236071570986e-10
0.8305647840531561,4.993959074602089e-15,3.2981886662754105e-16,3.1132517073962814e-10
0.8338870431893688,5.008525342661224e-15,3.358235322104391e-16,3.8878287937618844e-10
0.8372093023255814,5.0194986915905004e-15,3.387005606222472e-16,4.3134992239940923e-10
0.840531561461794,5.055428985745628e-15,3.399074574602163e-16,4.5204881715728704e-10
0.8438538205980066,5.11625624394365e-15,3.4334266713967643e-16,4.971348165318488e-10
0.8471760797342193,5.13934497887608e-15,3.437348165348981e-16,5.96952254024977e-10
0.8504983388704319,5.171444637050824e-15,3.4373540169616876e-16,6.474332294208623e-10
0.8538205980066446,5.193241423258665e-15,3.4712116046393644e-16,8.261501920693495e-10
0.8571428571428571,5.3631840652099235e-15,3.730137842510022e-16,9.058872129508609e-10
0.8604651162790697,5.39984761791089e-15,3.790153358046015e-16,1.008349457868893e-9
0.8637873754152824,5.408110768713858e-15,3.830482546182779e-16,1.3344464255723362e-9
0.867109634551495,5.455455945987101e-15,3.830482546182779e-16,1.4353698378815694e-9
0.8704318936877077,5.531428233391129e-15,3.8630930610147897e-16,1.6139677907946816e-9
0.8737541528239202,5.590086899484846e-15,3.9158794170058995e-16,1.8562492315479661e-9
0.8770764119601329,5.7738352842185355e-15,3.9267765230360606e-16,2.2690036767461794e-9
0.8803986710963455,5.988280574078937e-15,4.06794681442047e-16,2.280700404534723e-9
0.8837209302325582,6.023254820546867e-15,4.1261783348430014e-16,2.4776877804671473e-9
0.8870431893687708,6.229980912624274e-15,4.139029384610005e-16,5.054537989518874e-9
0.8903654485049833,6.2345651146794716e-15,4.472397299633281e-16,5.637309390926734e-9
0.893687707641196,6.251431051408742e-15,4.869610074090406e-16,6.6843972732805315e-9
0.8970099667774086,6.2847603396390945e-15,5.644460451629598e-16,8.004958388152293e-9
0.9003322259136213,6.561059890761574e-15,5.703246178208648e-16,1.6305856381267285e-8
0.9036544850498339,8.87830337767423e-15,6.117124516839225e-16,1.3237129167891767e-7
0.9069767441860465,1.8342970350056634e-13,7.053325200162801e-16,2.372689517648496e-7
0.9102990033222591,7.151150450507566e-7,7.259910284792712e-16,5.050869433483414e-7
0.9136212624584718,0.000363261210620894,8.558267436091295e-16,1.2538769725224659e-6
0.9169435215946844,0.0018436251719323184,1.28974773581637e-15,2.1208575817377463e-6
0.920265780730897,0.0049832064678479535,1.3866929209196131e-15,5.350142750663287e-6
0.9235880398671097,0.006584438054806978,1.1161386382542617e-13,5.873404373569365e-5
0.9269102990033222,0.007680783302095469,0.0003632612106208941,0.0003632612106209396
0.9302325581395349,0.0221623082195305,0.0018436251719336574,0.001843625171823731
0.9335548172757475,0.03165466574508929,0.004983206467849424,0.004983206428401042
0.9368770764119602,0.034933386646625895,0.007680783302096633,0.007680783301065695
0.9401993355481728,0.04419085757458018,0.03333534681988214,0.03333534681988229
0.9435215946843853,0.056979606923224894,0.04419085757458096,0.03552144197816364
0.946843853820598,0.07146538155309948,0.07317915050140288,0.04419085757458243
0.9501661129568106,0.0756114265956951,0.07561142659569643,0.0650430193393019
0.9534883720930233,0.07716024549243289,0.07716024549243292,0.0756114265956721
0.9568106312292359,0.09198472011007805,0.09198472011007834,0.0771602454922346
0.9601328903654485,0.10349094712202535,0.14399584197479434,0.12675000672256045
0.9634551495016611,0.1439958419747938,0.22886830755257587,0.14399584197479667
0.9667774086378738,0.22886830755257603,0.26425165721683136,0.22886830735819483
0.9700996677740864,0.3906082587926078,0.39060825879260813,0.2642516569646405
0.973421926910299,0.45003516037040925,0.44634709809136813,0.39060825879260364
0.9767441860465116,100000.0,100000.0,100000.0
0.9800664451827242,100000.0,100000.0,100000.0
0.9833887043189369,100000.0,100000.0,100000.0
0.9867109634551495,100000.0,100000.0,100000.0
0.9900332225913622,100000.0,100000.0,100000.0
0.9933554817275747,100000.0,100000.0,100000.0
0.9966777408637874,100000.0,100000.0,100000.0
1.0,100000.0,100000.0,100000.0


==> data/eigen_general_64/eigenvectors_absolute_error.csv <==
matrix\type,Float64,LinearTakum64,Posit64
AG-Monien/L,1.67405328543874441531156654874617761e-11,1.58857867481630204191828261581725209e-11,1.79956684554529793701394686661691614e-11
AG-Monien/cage,4.04175086746920202927128949197983381e+00,3.85528843567127935357734351129356944e+00,3.83471076827975482822813146780578294e+00
AG-Monien/diag,-Inf,-Inf,-Inf
AG-Monien/grid1,2.94560965732995904530182712072670928e-12,2.90679493021977376196083745110648305e-12,3.16442854341410570339099128078115297e-12
AG-Monien/grid1_dual,2.86160041189895896956881692282159491e-12,2.83079222438608125546918583209248410e-12,2.84380699596755909150881879254428214e-12
AG-Monien/grid2,5.96068655969141488404272527973085669e-11,5.89794412234384252694887238275897198e-11,3.39830148036456133210750913752884863e-08
AG-Monien/grid2_dual,5.66573091704881145491065154631009043e-11,5.22297181540026270319233788437500851e-11,1.49834806449119363429120484420509950e-06
AG-Monien/netz4504,2.37506210320421434602272880110445038e-11,2.37025399410474474620248267714408828e-11,1.61009794319748323246469271672667520e-09
AG-Monien/netz4504_dual,1.25357753040356929074954479631080290e-11,1.24800335339806506157819549162460340e-11,1.25024143047808719244690674545936272e-11
AG-Monien/stufe,1.91809522176787579901403843314251673e-11,1.89140101350396102877144191730897126e-11,2.47731418859275215471148351494028124e-10
AG-Monien/ukerbe1,1.44918351301243871190464970965309558e-03,1.44917356066418737988788009756756179e-03,1.88155274611537484548582753842934067e-03
AG-Monien/ukerbe1_dual,3.24690316387357788950257249577320901e-11,3.21487862916845163278376228047569273e-11,5.20631231577734019329436465190664924e-09
Arenas/celegans_metabolic,9.72960636041928790037474928100675286e-13,9.72695441192544049849804533278896596e-13,9.72896718759809089027121851376712444e-13
Arenas/email,2.12636185272515209900445532001813734e-12,2.10558978807440333042587345222437507e-12,2.10748744570763515533018074222721344e-12
Arenas/jazz,3.63567682681495067298188039746391742e-13,3.62248637788244634558523614600492695e-13,7.34625997805425313738343449249293035e-13
Bai/bfwb398,4.01019092919317376262888353359691843e-12,3.19622353441097106001474121855994755e-12,2.00629618915451339180926401476920571e-06
Bai/bfwb62,6.43801412445406289113734136199962242e-13,6.08033830456723862492006831284273856e-13,3.20235758447756221926188395806311570e-07
Bai/bfwb782,1.52903848338928204146957376340468573e-11,2.72853222135105223017319883124488697e-12,3.38335026835525077742591944425943730e-06
Bai/mhd3200b,1.34060114933565573928512338713924991e+00,1.00281977552756643512220212261181005e+00,9.01193206550416551105518964251123575e-01
Bai/mhdb416,1.48259893193166290335484004742181509e+00,1.37298183415507659500874169138638611e+00,9.72444352706861922220759541469692603e-01
Bai/odepb400,6.57080039083390949703473891625350833e-01,7.97408132013276859241201230509156469e-01,1.10727218044050953226561965084501397e+00
Barabasi/NotreDame_yeast,1.40515372183794201113215997225244278e-12,1.39261209894569065372516928337609826e-12,1.40954553201687015219052514199457859e-12
Bates/Chem97ZtZ,2.44085191191950977468418897573703402e-12,2.40883730646933765002415042840399012e-12,2.42791881789098842743109036261174757e-12
Boeing/bcsstm37,1.19746805163164865707440303344740726e+00,1.46714869481383202560441625013303621e+00,1.84969468695868262779717620235132513e+00
Boeing/bcsstm38,9.50921746937775466101570355925908093e-01,9.95072714741639025452291527781571919e-01,1.38539904740888374537506164104342245e+00
Cunningham/m3plates,1.63989149300140278432670169014115634e+00,1.71330601584918217689307216698380462e+00,1.42139609840442593349478509806838321e+00
DIMACS10/chesapeake,1.05383991019894828188709842645500469e-12,1.05310731955124536097417590589185860e-12,2.07001999994466295676646443290946697e-12
DIMACS10/delaunay_n10,1.74115200797489484636210245317952382e-11,1.70644827515416714286913483703924610e-11,2.76216189684633424070368140414658477e-11
DIMACS10/delaunay_n11,2.67265701922310400653712703609079257e-11,2.36589320255209560039194715836749139e-11,2.48996048482731081312458943854025432e-10
DIMACS10/uk,1.02254564329825492755856160597738772e-10,9.91464999755777776793592499639232509e-11,6.26635850972078369210426375708941911e-07
FIDAP/ex32,7.06861735128746704293635627505793017e-13,7.06650688507893688951654718261990821e-13,7.06659311723993681856542378070934570e-13
FIDAP/ex5,2.22357037790448021666858723907397414e-14,3.07262688584670898852534099090563392e-15,1.94408278386203878288263519215464290e-13
GHS_indef/laser,-Inf,-Inf,-Inf
Gleich/minnesota,2.25347537997724228145226741723700149e-11,1.86098957732969264265650178535592121e-11,4.43305122565022676704900983749581559e-08
Gset/G11,1.83658295948061069142967021307818521e-11,1.70202648264478668005077416157403259e-11,9.01332864988722476997708541992579310e-10
Gset/G12,1.61800080974900193374256178279990386e-11,1.36909610327963941581462968012786950e-11,4.01399831985328207462331359267087194e-09
Gset/G13,3.69725930827791573647328254076688041e-11,1.42954341275788867070050256678590412e-11,1.32730055578213327153165304032524908e-10
Gset/G14,2.64420269060568957003075477546081478e-12,2.63064837384957727184880151094108227e-12,2.65466047994570022137434864360241509e-12
Gset/G15,1.49925555045322287828830715301584396e-12,1.47943399553800933652840780707824475e-12,1.35172898033147951142946896180956467e-11
Gset/G16,2.84812529481000753439984686334483789e-12,2.84421250920687010917171141532941611e-12,2.84484980933244948204056885822418703e-12
Gset/G17,1.89188764121025462303028607847502973e-12,1.88987677425408925163835480832519204e-12,1.89875395539471725401607283494534242e-12
Gset/G18,1.44912200281041037111205392790380759e-12,1.43065107076341972536473494345183278e-12,1.48114392550045021831037328176718139e-12
Gset/G19,1.97285120804649450365808973420763104e-12,1.96563143385794174988487665936862583e-12,1.97876637411879881143590031616123314e-12
Gset/G20,2.99474172425328384519241899474647052e-12,2.99168526666556539976691667983378509e-12,2.99477708339845506821395601377659942e-12
Gset/G21,2.11917688059189548437654365506655292e-12,2.10878196794983835465029639737515053e-12,2.11140788174079516453423081128811506e-12
Gset/G32,5.40292242420530156904291564158273684e-11,4.15289012418283799353936965147094375e-11,5.16232355233138686295308352253317221e-07
Gset/G33,2.45567239749952534869156700219875223e-11,2.39245811646447827722933823716276748e-11,1.47669276529116562115250706156793952e-06
Gset/G34,2.62515410115223660838710021156970545e-11,2.60395184473194848380008274179734116e-11,2.30080223720875164573084999259381322e-08
Gset/G43,1.01280220431794357954186682637309381e-11,6.06221343906913252090717221946916722e-12,2.36859280652427201184057786005861954e-10
Gset/G44,7.33631115015328433385355953808166885e-12,7.15327953428264564678373578106691713e-12,1.21851428325309091905407892170853978e-11
Gset/G45,6.81445219125271951106628337624105908e-12,6.71035596973864869862904919677373728e-12,8.13837532335424566290286940460545901e-12
Gset/G46,1.07604314167738474321201487289274062e-11,1.02451134649779279106346482484540534e-11,2.17718047750580181860796677076211852e-09
Gset/G47,9.72692175766449865012168462530982210e-12,7.35853151236848508121955523116266962e-12,1.23796371065064487274445728106800450e-08
Gset/G48,9.65047263821797883219915689893782872e-01,1.05315358901356974015502614281409344e+00,2.41648235519659309959517600625830386e-01
Gset/G49,2.36763582614289024590935929368046825e-02,1.24620400718368107502211374737857365e-03,4.69425279220897670312679497936802521e-04
Gset/G50,1.62256912465366618286847147908168568e-03,2.65295858191227989877653443609465419e-03,3.40417123613457293698605609298742515e-06
Gset/G51,3.13025083898828120938525313518729981e-12,3.04160895459636551253597294341893385e-12,3.64388352014361017360641505839130383e-12
Gset/G52,2.12915036306582000021236012635790754e-12,2.12383978304540534440559520238156645e-12,2.13772405106885629307644591208979323e-12
Gset/G53,2.06555610558207459033318943219973369e-12,2.05479210138762613633796716417638729e-12,2.05600505927238807555793873481836411e-12
Gset/G54,2.07601607262181901527575536992109309e-12,2.07427872626406658983258252023107294e-12,5.34174762156645272133610764612243543e-12
Gset/G57,4.56398677915985056879432439723904916e-11,4.47493959494001695975448234866640281e-11,3.78011664745906435580671315452908742e-08
HB/1138_bus,2.03803225429586725307193551661823342e-11,1.99778245175082381901803457078389556e-11,2.32990917978023190890886625535215136e-11
HB/494_bus,2.92861479634702580255344461521938203e-12,2.60736928304239945310101319742621613e-13,1.84699153565356679873394297943460312e-12
HB/662_bus,1.28055583343017089236672258310579054e-12,1.27427097870786618038812863627347013e-12,2.98516069628008403271877522127840143e-12
HB/685_bus,9.01846070724137825785904226068009027e-13,6.50044158261227665120785084103843143e-13,9.97110074483100887761904525200680504e-12
HB/ash292,1.89019868486600145575730061802699636e-12,1.86574370044899110480145732657108074e-12,1.87032671623997796740540428984887368e-12
HB/ash85,9.73556593614798829672067800857264255e-13,9.71972753628304351714016593099107243e-13,9.75243093682797041514773284139823966e-13
HB/bcspwr01,4.14928724656579329564780759299325018e-13,3.45644493495077111950163901881280826e-13,6.44651499675713623720914128055696615e-13
HB/bcspwr02,7.39928482884510133994279267914292911e-13,7.37627838097613039943532854021122885e-13,7.38082670298861404285478284967654380e-13
HB/bcspwr03,3.98938262493024714963670033003775545e-13,3.83205596123359624546837883797566250e-13,6.94029879434425788564736679398250061e-13
HB/bcspwr04,2.32759142504656476709279321760580227e-12,2.32075448940453193709934328233884115e-12,3.31798421994220380586692243983642090e-12
HB/bcspwr05,4.63788770149438328409545461095026933e-12,4.62454776165272959512118388099879074e-12,4.65233377563458393548879969315129120e-12
HB/bcspwr06,1.16458507768127249701385412889883021e-11,1.07791454745696357126678910296535354e-11,8.14610455624608272999325652812934061e-10
HB/bcspwr07,1.03068037788654051396472169834317226e-11,1.01781631952414614936519870656689472e-11,1.87639545227887319342938557689286448e-11
HB/bcspwr08,6.25056986273427575805962335511530853e-12,5.72257532023168510309591485807876183e-12,1.15566723868369368327000156365019719e-11
HB/bcspwr09,1.05152744696968467216022816333790551e-11,6.84568108688263771052510648484886063e-12,2.04556264393122555492952354902472323e-11
HB/bcsstk01,8.78033662957788409250897390389519344e-13,8.70639030401092241963508270370040553e-13,3.18486294942933339315206469688736038e-11
HB/bcsstk02,1.68548096181910891194931740887302895e-12,1.67703642335775946878839837538856017e-12,1.67710053526482627883363214293279840e-12
HB/bcsstk03,1.03950355257866820341380477022940148e-01,1.25048060130626734091682084076117238e-01,2.52044066904878825828323204728428013e-01
HB/bcsstk04,1.50063719973164608883826237082056351e-11,1.54104347140333194351005460275676406e-12,3.13219798064300261053504626863419877e-11
HB/bcsstk05,1.02744929881451914811762641661818488e-11,2.67575415736777839216643226535859706e-12,2.60684075012950805861303713715254198e-11
HB/bcsstk06,1.27355732040848651872954293726882850e-11,8.45072323177591133883895238288820503e-12,4.63853807714777955614207634515607746e-10
HB/bcsstk07,1.27355732040848651872954293726882850e-11,8.45072323177591133883895238288820503e-12,4.63853807714777955614207634515607746e-10
HB/bcsstk08,1.76979570025767488651883767555821122e-09,1.84394124844435370797296122559890871e-10,4.94918536802707229311003324771500419e-08
HB/bcsstk09,6.81948298666060771582270140822234306e-01,6.81887261506481564738117795665225403e-01,6.81771879423840777723412365764619037e-01
HB/bcsstk19,1.07881615391386590134488439952087144e+00,1.07971829094805099786820509866270230e+00,1.14320252356526512449622297299517961e+00
HB/bcsstk20,1.66476694507603894972284515732035744e-01,2.77489450553827178351484650355088622e-02,9.43678683725750596283846221693003839e-01
HB/bcsstk22,2.54140597421415928874852944027776894e-10,1.02801357422820941913564087603687695e-11,2.14000372610929001619886326055124421e-10
HB/bcsstm01,3.50591417108687833428513397852707060e+00,3.13982899780028247527205043626017615e+00,3.33323258164921201421998452012463431e+00
HB/bcsstm02,3.59077626361378378246425877988156863e+00,3.62356693280440058980636905081100082e+00,3.42054779872680270421363635915055931e+00
HB/bcsstm03,3.20796249424956233478344098720192119e-02,3.16747347705425406793406589340991919e-02,2.80385429418884499135524617188561551e-02
HB/bcsstm04,2.90850007362300172829314580631497764e+00,2.84340842446928041683485487329091873e+00,2.67573885538718798553577338921642979e+00
HB/bcsstm05,2.18871984478125104565138648415927749e+00,2.20740349043622366627310808554714343e+00,2.64358658072556019042361792601089902e+00
HB/bcsstm06,2.62222839462886416332401782082536530e+00,1.84273788916321520267759830440294060e+00,1.66017511688835398882946210081238034e+00
HB/bcsstm07,9.41937494590954497300379764718869883e-09,2.76435152106475115445819742089278572e-10,2.10131198041612393692626201213870429e-08
HB/bcsstm08,2.38413339432655442069942961104976467e+00,2.47802923784815779170155666353382033e+00,2.44948974278282327998973454781228256e+00
HB/bcsstm09,3.99394067789824364121959762743407409e+00,4.17351105630568626205513076063084605e+00,4.08493420625809102622518453591218666e+00
HB/bcsstm11,3.89226071319408173642405443519556264e+00,4.16180487972236744152852834679109432e+00,4.07645282689578539652665924322760011e+00
HB/bcsstm12,1.25828271584564079228187857850693609e+00,1.13623221208453262958778986725949512e+00,1.34511533803384413770869298923721543e+00
HB/bcsstm19,1.42559443297084005724707522411181304e-01,2.02692852333417107206774637894428030e-01,1.02624364748129582707210254607585149e-02
HB/bcsstm20,2.73868594590373646262236732026857179e-01,2.98166184623291829820587559165149334e-01,4.32616855816449495926486350026715075e-01
HB/bcsstm21,4.23709997845930082642115248849902341e+00,4.48165525914822718915864070423846484e+00,4.20617279716738819671471983328077698e+00
HB/bcsstm22,1.60962173095623561270820645111062934e+00,2.82846775006402702449338234111737109e+00,2.83375475131605832849138771330851233e+00
HB/bcsstm23,5.72903670373408856988681369042873696e-01,9.65534383435924818665232007211487052e-01,7.88215921625922738687584588640462592e-01
HB/bcsstm24,1.35516900595319639537204194565240293e+00,1.77318315901881590374301917610483687e+00,1.38648688354656807242580780517311534e+00
HB/bcsstm25,2.88180855645801689940651436348744942e+00,2.55958793419040680022168058657891460e+00,2.51871735796332044610297719647645209e+00
HB/bcsstm26,2.17372742522460973573752943263918292e+00,2.21183741110578821879375037996735556e+00,2.20455375245369142472962163276192565e+00
HB/blckhole,3.07370035551574000934891179684552594e-11,2.97712859083302934174398502364253026e-11,1.68756749453781020156696315776339585e-07
HB/can_1054,5.09761216514064620415254198674446992e-12,5.09452320922642990992902408917229612e-12,5.09518584459642754536433334647289426e-12
HB/can_1072,4.43940298511357074836321357246716970e-12,4.38754768947763997201154309608801456e-12,4.40762344732787280095663434983178091e-12
HB/can_144,9.24568487862308724688553265677834743e-03,1.14910613203523178065701713152719925e-02,1.08524115045769906077862277595895864e-02
HB/can_161,1.26335743403806130184156005501066502e-02,9.16592723397721484858034396219554397e-03,1.15696118453152970110112580626196738e-02
HB/can_187,1.35853542019186112848912023787733693e-12,7.66595343974128528612004683561208157e-13,5.88358455361916075251331668239180773e-12
HB/can_229,3.14264653801023370385791799094923234e-02,3.32240161262790722267535585542875563e-02,3.21605805432070990955136812075276673e-02
HB/can_24,3.17184855074020339591756132018842385e-14,3.03541758176454159656746250978498930e-16,1.58980580820770050816662889125900464e-14
HB/can_256,1.62332358972917558444029726654316270e-12,1.60884224800126775284220464599747612e-12,1.62385433184601143666901696233765203e-12
HB/can_268,1.52057964151454877678683823465911978e-12,1.51833603576001082427229906069163067e-12,1.52371516192940763624296445431956024e-12
HB/can_292,2.05433415916654742933544652102553416e-12,2.02169164228805680460472908049909874e-12,2.13255154518507517008097981544271447e-11
HB/can_445,4.59353933119172631054291568616220605e-12,4.36316824229424004128806675744505659e-12,6.59562183010527708312832679429835009e-12
HB/can_61,3.82176174262970868086605897443119970e-13,2.80219011837729022701373377619366252e-13,1.38195139293740049555284134081969006e-12
HB/can_62,1.21355563820443338712371139790485143e-12,1.20251927816744566943070444433011395e-12,1.21119937566998677643099002277815209e-12
HB/can_634,3.96269108579483855983876946221034510e-12,3.92778019699952716297937937439436777e-12,6.00873204197747552726341771093935860e-12
HB/can_715,2.80581115636882921604009769455290535e-12,2.71245032247291983736534776957396397e-12,3.51602432117654516615756002224778810e-12
HB/can_73,1.88174246976470896360379587974269884e-02,1.96502001191729168725062189615144764e-02,1.34805631007201519963301557397865141e-02
HB/can_838,1.18729670464977268400714842149354374e-12,1.15682643649869899046674857962752922e-12,1.21207127447968598616186373410610386e-12
HB/can_96,1.51345974753982246275437334575026169e-03,4.51758684987469562573915678906117315e-02,1.50797718105503750213101158419341696e-03
HB/dwt_1005,1.19825492995009199768614168624490451e-03,2.06659965049205075240238225902518671e-03,1.19825492997626247952496322411777177e-03
HB/dwt_1007,1.28120975499171564600977250011734025e-11,1.26618719414198622468523033948343365e-11,1.47587391091677590898360615114048393e-11
HB/dwt_1242,1.16454616329483055066275554678829830e-11,1.15399959229493047542688701859162261e-11,1.16073214372903819683295519985813090e-11
HB/dwt_162,1.49112580021227554799852947414390943e-12,1.48971836081523693605478152225629292e-12,1.56527901593170690336838000018039856e-12
HB/dwt_193,1.18585466100710249240520654633762501e-12,1.18452131762303797977238697923049780e-12,1.36878957933895876268660031122821711e-12
HB/dwt_198,1.42730390872256385646924921049652757e-12,1.37770293010075162237449151851503305e-12,1.74275515526685212429231525511361469e-12
HB/dwt_209,1.98099349706575293343563219506919102e-12,1.97579486552161073805164656085423816e-12,2.06312680337910987415904116666308119e-12
HB/dwt_221,1.86928806341910358097353189088509576e-12,1.85573719060681671207069240564153624e-12,1.85748109064857686851107345591401004e-12
HB/dwt_234,1.96873464785667681116209922301796466e-11,1.10265499204634850570304327533701293e-12,1.23386358544021225911858940743343781e-10
HB/dwt_245,1.03527126425009075662016759353247742e-12,9.90008996453151247310419606032948584e-13,1.41776345106706648848330512447031511e-12
HB/dwt_307,2.41738970508373325243000004592600012e-12,2.39459891275054992149427823231523304e-12,2.41367828880556842920174145368133313e-12
HB/dwt_310,2.19165097755307506661836418141144583e-12,2.17465860418192511407932868572531647e-12,2.19181135483314452764350680370013590e-12
HB/dwt_346,2.22597369911362912962075453428415801e-12,2.21224383845524328879080237796975142e-12,2.24508817172375951013615083343714122e-12
HB/dwt_361,1.12397192822579347909602738140504524e-12,1.04000536773364736302445614881783800e-12,1.37899135525846185046588187352442090e-12
HB/dwt_419,5.99301373246397651162336829880716083e-12,1.87901161123406068899487387493982701e-12,5.51511373388654859118772480499426818e-11
HB/dwt_492,5.75434961469865188687902521176787734e-12,5.64070349206749014923578522958151650e-12,5.76357056257089620431416319931338092e-12
HB/dwt_503,1.04473707489240271242923581784143040e-12,1.03614969744881349452521881370027709e-12,1.06613957154168711683787237316953823e-12
HB/dwt_512,1.94713665604897736778014763253101651e-12,1.92945731359845985278360361644356604e-12,2.02525868992700553399292513529774769e-12
HB/dwt_59,4.55647305901870708711726864303150902e-13,3.81021992578625935630575098051341333e-13,7.02840557033691396880403638135753661e-13
HB/dwt_592,6.38097067193179004519286107503071051e-12,6.33404308952065808411053442510961809e-12,6.33499235383933237635989242877589219e-12
HB/dwt_607,1.19916976098075121111578904277499342e-11,3.26943159696472065961602388010619846e-12,6.94071457855700830536250338355795159e-12
HB/dwt_66,1.98645289197790150962209393204989326e-12,1.98200119784148340055600841447797766e-12,1.98432348060934881759531199260365802e-12
HB/dwt_72,3.56110013460532709598145184231097504e-12,3.55582100641355285864929341124844055e-12,3.55947511924850776895419162227633738e-12
HB/dwt_758,9.33996120069273688891437523304538556e-12,9.15901864116808436563648139800949819e-12,9.29616788986157323132768696941406391e-12
HB/dwt_869,4.94795542913066992879515745708986604e-12,4.27488828984532080660854935841679932e-12,9.42337101872098690875214612429813182e-12
HB/dwt_87,1.31907128637739797832664417862317074e-12,1.31554994742041416067084278981729403e-12,1.32362164123530824118128706595018424e-12
HB/dwt_878,1.33402584182287476163931497242876868e-11,1.29110320357127094342254102985189848e-11,1.33583504587700638641627485818052334e-11
HB/dwt_918,1.15802163593287858976975326241559873e-11,1.15555462551721535877699899717853282e-11,1.18099975208262168588976134413056713e-11
HB/dwt_992,2.31216869006689182813056817531492956e-12,2.21311897493516175140939684222263138e-12,2.24461220523199051700830560410228983e-12
HB/eris1176,6.56137546229804460737914166450919689e-12,4.57318653047444050127234563415887845e-12,3.21481978432660939447859340372479473e-10
HB/gr_30_30,1.02153569823497010625643212871001262e-02,8.44302636627940204534532110563314128e-03,7.98040922466050230361179173903016932e-03
HB/jagmesh1,1.45952606689042876065368366925717425e-03,9.31211817556216149623740156830020807e-04,5.22077835002079308861986571460477346e-04
HB/jagmesh2,2.11239334907603993777656797249373831e-11,2.10770212006714256414931610153375896e-11,2.23858194027914218121514444554165204e-11
HB/jagmesh3,8.87381222624569513520814055972659831e-04,4.74483908464755755506768407735952971e-04,8.87540243200487133096314596732399684e-04
HB/jagmesh4,5.69890313943668842206399640223575025e-11,2.39277311601534763315102000484629015e-11,1.32671140394943496571966964782953351e-08
HB/jagmesh5,1.89191805246669923715865779363075779e-10,1.12613477880341309699735007922672429e-11,1.52861023799097097394487954195431183e-09
HB/jagmesh6,2.68117844451560614655964827120254936e-11,2.46124321353975532791416782314264474e-11,3.00728550502161533354805908900508273e-08
HB/jagmesh7,2.21118028205145845175022348724461587e-11,2.16485376555845584398289721548944390e-11,5.20042190519969030873047599951221575e-11
HB/jagmesh8,1.68019254982530594689613035885863487e-11,1.60978159073476309593651755546326545e-11,1.14621625875299363387940595720115141e-08
HB/jagmesh9,2.22207830339365183718923014277957560e-11,1.39687440353638358969233160736405182e-11,1.11832326450501825083459705712186332e-10
HB/lap_25,-Inf,-Inf,-Inf
HB/lshp1009,2.11239334907603993777656797249373831e-11,2.10770212006714256414931610153375896e-11,2.23858194027914218121514444554165204e-11
HB/lshp1270,2.29969852761546696685370443699451000e-11,2.23114926673569680975508564754572131e-11,5.48308771790411763216381627118189678e-11
HB/lshp1561,3.45636957178265697615821814614592682e-11,3.39108406711191821571811543718026031e-11,6.86988920716746380391033508738761719e-10
HB/lshp1882,3.61315144265585109780438698797748904e-11,3.59334587555210004128163104101021367e-11,1.01504338928618370200398756960479305e-09
HB/lshp2233,3.61427896553550474192280723865202227e-11,3.58452350695211963988875310857503926e-11,4.76260960889249664493834431074877398e-09
HB/lshp2614,3.24942038598091954551214600257203453e-11,3.14464501871772713850594471443819903e-11,2.63761070797800423964387141942842104e-08
HB/lshp_265,1.99792844403466413373426740034439321e-12,1.93849051449930384881408031926449304e-12,2.41984054975678119952080047093311655e-12
HB/lshp_406,4.79213016099028221099134292071761981e-12,4.73637898755441779714345424739347303e-12,8.90386866655676273068525876603906899e-12
HB/lshp_577,8.03586143219009491137335826436064214e-12,6.99554605887180879812777981181270685e-12,7.15072885283770342967334631605262584e-12
HB/lshp_778,5.25928252389197173029326849067469569e-12,3.83189488418693287129748231458490304e-12,1.73762604298406585486421332407560320e-11
HB/lund_a,5.67036302574841472679070962999703153e-12,3.69411713890864508638477085317275943e-12,5.84828866907797213239442362233991800e-11
HB/lund_b,7.97415921340829185673663334142595002e-13,7.63708874317642832800674502058434827e-13,7.64568907218835839459920418274809885e-13
HB/nos1,6.95493709676344904286028388479253067e-12,5.68513193398378295459215129940282537e-12,3.92476025399993439004306326768644732e-11
HB/nos2,7.08434625510602063624018358932048811e-11,5.33700072094147505947942918363014254e-11,9.56951649152958877958225471303005142e-09
HB/nos3,1.32546599019010965283885080649559083e-11,9.78360042441869840602118566571445693e-12,9.46563991963157900621346748989943087e-11
HB/nos4,1.55761989313314744200173251221730878e-12,1.51205384833892030380266903919752515e-12,1.75059670520659800499802668080399640e-12
HB/nos5,8.03707917029020312120390472499271720e-12,7.91499776565685823938586055596515931e-12,8.31312201098579594909487753820878242e-12
HB/nos6,2.64606050642502896758788297187857419e-12,2.60869946317992089980466199271207101e-12,2.73976437524571834148813415780514598e-12
HB/nos7,2.86572532622856397838844083706012493e-02,1.20274458711827107322047199657883146e-02,1.30307713978041936716020683401530225e-02
HB/plat362,6.03364967603572855313676502897528139e-12,5.96687466768089956665166397611166876e-12,5.96727373502744336560704670166765666e-12
HB/saylr3,-Inf,-Inf,-Inf
HB/sherman1,-Inf,-Inf,-Inf
JGD_BIBD/bibd_81_2,4.09332776083233251952246119550509162e+00,4.06325867465289951184179457510758056e+00,4.06307600228603815645081149096205739e+00
JGD_SPG/EX1,2.18144915311235979718420458171478969e+00,2.17273547114038340199076149653815909e+00,2.40711022294443543019121205819859589e+00
JGD_SPG/EX2,2.11905054688726340908075096688759473e+00,1.76220196155112219394423926950855849e+00,2.08411267567156335594842236445335321e+00
JGD_Trefethen/Trefethen_150,7.34034438814579111154301246567230921e-12,7.18959454630335802074985114992158851e-12,7.43350315348759736561798047863987378e-12
JGD_Trefethen/Trefethen_20,1.39538224855234003340008484701707907e-14,7.48254602451891811826533591259023808e-16,5.87373796259553011258395627214393602e-16
JGD_Trefethen/Trefethen_200,9.06582409553763007839767821632202663e-12,8.96261981902787371087403873331473212e-12,9.62068857400220585983261088357444816e-12
JGD_Trefethen/Trefethen_200b,5.59462513677196384097491176272605466e-12,5.45564891642195364323178842864192906e-12,5.50252440090437736728876830467593902e-12
JGD_Trefethen/Trefethen_20b,1.10485044631702434747272346043567910e-14,6.86800108177052618902415531569486671e-16,3.51787256117044110995275802602478294e-16
JGD_Trefethen/Trefethen_300,1.07278636053347596608727921576683963e-11,1.04098320619461214966526391941739937e-11,1.05687183543167145175489826265234411e-11
JGD_Trefethen/Trefethen_500,3.12430031499225174539837417483727741e-11,2.97071603478341379924694874901598649e-11,1.40104058790462521368293084202326894e-10
JGD_Trefethen/Trefethen_700,1.93076719993393154682620996796322700e-11,1.81855517070664858180776583822671400e-11,1.48366548622136079538062187317381354e-10
ML_Graph/Binaryalphadigs_10NN,1.56892902828048393639293908981819413e-12,1.55858373488409582139540253975163088e-12,2.39616533833989403115233898768374203e-12
ML_Graph/Ecoli_10NN,1.33745232362193462163384386749997732e-12,1.31949837692893011089496367939270758e-12,1.52996469357684516331308113412324964e-12
ML_Graph/Glass_10NN,9.90556031046263953681310412366831764e-13,9.73917265718051672829553641196578254e-13,6.50958697665268991572893109150976906e-12
ML_Graph/Olivetti_norm_10NN,5.98363020093812970745409559081212695e-12,1.12778408573555480035846407799294279e-12,1.71517551428914846168375000924680435e-11
ML_Graph/Spectro_10NN,3.22771095008099900990880912482981669e-12,3.15255563365793614684688557046252935e-12,3.17478868244312192341309664523038861e-12
ML_Graph/Vehicle_10NN,2.76279061056817325602634218096682820e-12,2.54872957260052791314416055393703198e-12,6.80628459696228091288883655197198221e-09
ML_Graph/YaleA_10NN,9.29143935290309205730130841494433410e-13,9.22915659940411859343171433568643121e-13,9.52631305638192929582550756487295978e-13
ML_Graph/breasttissue_10NN,8.62693909087163002657392923067902597e-13,8.62247365320068008385442643153958944e-13,1.74236736682734382947229358252126743e-12
ML_Graph/cnae9_10NN,1.68527619164525155096950417268117117e-12,1.67808386836366760637549970921747603e-12,1.88988614170802171150074631423455566e-12
ML_Graph/collins_15NN,3.79203983967359391812959068004579256e-12,3.74890029902302260244758988858909576e-12,3.81734218842023870349771734958413948e-12
ML_Graph/dermatology_5NN,8.75128907505415676351489694496419973e-12,8.55724329362753086001342243830714230e-12,1.19451036854932997951531405160834468e-11
ML_Graph/iris_dataset_30NN,1.14304206253449741413191750657851312e-12,1.14148220355514955597424165524147731e-12,1.14192753972035075122146148641069825e-12
ML_Graph/mice_10NN,4.72578040068304714552700873002482618e-12,4.43617243551889172253018310565849446e-12,4.46152185327184018264283471346103164e-12
ML_Graph/micromass_10NN,2.79465122056714424712440575672368336e-12,2.78574578473933205700840079838667982e-12,2.03532113834045856821487388369766524e-10
ML_Graph/umistfacesnorm_10NN,3.11246415562021787154789630411905346e-12,3.05982887968178871938956053389392119e-12,3.08089949173545681535749234015147408e-12
Mycielski/mycielskian5,2.15357439461309363208481114624442590e+00,1.93402874064390408966625079555301855e+00,1.77435568475526051467128286054072181e+00
Mycielski/mycielskian6,2.02807586594261286422281585470023827e+00,2.05096477166283699659414299951843528e+00,1.87721924277063662274703922853513746e+00
Mycielski/mycielskian7,3.51995865599527313518855776838054165e-13,1.83550648401846787300248629771710252e-13,1.47796120757558387532237757951872526e-04
Mycielski/mycielskian8,9.82778464509896793508788304693120955e-13,7.36865564279611139574705728180682053e-13,3.04497889130696575009209948287828281e-10
Mycielski/mycielskian9,2.61435386306563306633428127833971064e-12,9.71365524909392469882814677485817164e-13,1.92191163809245398766532095187531233e-08
Newman/adjnoun,1.24192801163730284085267034588667990e-12,1.23958832429380652809917552986930383e-12,8.45006993620279512482952960304607850e-12
Newman/dolphins,9.79087351844017580883309132819510249e-13,9.79025450432290119614057697759409223e-13,9.79219574024825528102398317924104484e-13
Newman/football,9.05642449448314005969259679118538136e-13,9.03721841088047612837552335289699168e-13,1.95665460758471058775418179409646642e-12
Newman/karate,1.11326567438962080304494481133935042e-13,1.09056499810865415055014936682421176e-13,1.09170018305515306839148795670969065e-13
Newman/lesmis,1.12517574464937553260475794493501184e-13,1.10371539478620964937468607390802557e-13,2.54172182505409710555356032891178673e-13
Newman/netscience,6.67054727241823620899795244028955360e-13,5.68886054952450984270979681430842396e-13,6.32972802099659464944477410181958013e-12
Newman/polbooks,1.30970024420939251232893639991656214e-12,1.29839837066055787917196029123996579e-12,3.22839989643954580157583931582898299e-11
Newman/power,3.82131091118120565337235398281786716e-12,3.80239795628027079446041271482190281e-12,4.48045340501925151806601923912839115e-11
Oberwolfach/LF10,6.45727348554958379976770418227059968e-13,2.64692333692322529417227250888712528e-14,6.75831693130781810244181249896639597e-12
Oberwolfach/LFAT5,2.19955710672168039679363578687844408e-10,5.17052633797933850740861776106402903e-12,1.05309345731093234484656572431907490e-10
Oberwolfach/filter2D,4.56527507844775000320919386036578941e-11,3.73918342365473139854168312563244271e-11,4.63888401689095868800854306135551568e-07
Oberwolfach/rail_1357,1.31495860683418895742460408515839296e-11,2.49331465630553144303533016747343065e-12,6.37597111379046471601461961349023419e-09
Oberwolfach/spiral,-Inf,-Inf,-Inf
Oberwolfach/t2dal_e,-Inf,-Inf,-Inf
PARSEC/Si2,4.15854899996828804951638721400521136e-12,4.12507760346426562178725049313096513e-12,4.13145038719794214760015913950242920e-12
Pajek/Erdos02,2.23906135965312325384454772525019211e-12,2.83108300941331761568198897513199093e-12,2.93215372122490923121641569359869678e-11
Pajek/Erdos971,1.64098672653651098438736286110781418e-12,1.63838941002585922364150953730372695e-12,1.34551233322117617842678003355764951e-11
Pajek/Erdos972,1.42311976682972781270259232084621019e-12,1.41202115827332077966239047111590396e-12,1.41813728262940553612022687319185211e-12
Pajek/Erdos981,2.08601425034280137732126313385230821e-12,2.08004975721264855137232880310046433e-12,1.89601271714681026838612388172412380e-11
Pajek/Erdos982,3.45276258532180890122795711578610375e-12,3.38159130962396504716204569940646515e-12,3.38234162225206952151537377889787847e-12
Pajek/Erdos991,2.59542998975033884359523627190250427e-12,2.59397515247366666971606825261723179e-12,1.55002040060645349062836755596004752e-11
Pajek/Erdos992,2.05460655417622966748583389895435188e-12,2.03621844568148453029996727092804662e-12,2.53398100349420007236353378547428916e-12
Pajek/GD06_theory,2.93019686012124006663991077186441786e+00,2.87249431309875087185913751933446119e+00,2.98368680556544122650553627454990372e+00
Pajek/GD96_c,7.38619009134142264439454817849259454e-13,6.86347409806019029726944195420558539e-13,2.38162407211635133453892112852235055e-11
Pajek/GD97_a,1.07146328202352234435311225229844013e-02,5.39450421314807871164472737922242218e-03,8.68757661556650808377574282211027152e-04
Pajek/GD97_b,1.63297637402994492880531938389929972e-13,1.60610457671132336218360952381247780e-13,7.20362447697258587379238145092117741e-14
Pajek/GD98_c,1.96060199595280952522108382881597534e+00,2.15140327196188710200345880876096994e+00,2.18002694991012178251806669894991987e+00
Pajek/GD99_b,2.06551262382679478084010905685792571e-01,4.71329372035656340777475705779581100e-13,5.86637671761126129929795501990386614e-13
Pajek/Journals,5.31506800590914672458788150403164492e-14,4.76527610203059889704997998927670601e-14,8.38140582448302095454491616177861132e-13
Pajek/Sandi_authors,3.62371733450806209057694395477624746e-13,3.40196634609160330223505191098307443e-13,1.00128966591246132391736460425284398e-10
Pajek/USAir97,1.24671877676448255135366528453828058e-12,1.23972044222763947387404043862137772e-12,5.11082194774936397464132545028229004e-12
Pajek/USpowerGrid,3.39067488921647703962758251465592013e-12,3.32713954965009352471690178000835338e-12,1.02290842168697849476242584568734294e-10
Pajek/yeast,2.17478438131447233503411854284276224e-12,2.17452464061850365179003200427999086e-12,2.20154174645751852498108650842267857e-12
Pothen/mesh1e1,8.63612140530271596075087182795808823e-13,8.62079981166271587368911666637209208e-13,1.00625625010232953449983084723048713e-12
Pothen/mesh1em1,2.98695178456832540377715417006254048e-13,2.69098262324900957437148513727278532e-13,2.78867464670139211445481676091869725e-13
Pothen/mesh1em6,2.20851683122951014099491506219579860e-12,1.50309531649660135018649162700334282e-12,1.56522734959263250208885325873704267e-12
Pothen/mesh2e1,6.15665797961934442281580058117155307e-11,6.84173740841526636654720294497282325e-12,3.77769843508787525100245935445678932e-07
Pothen/mesh2em5,6.43285594662447588785473245858835932e-13,6.36591090755301376640533843248063134e-13,1.59511359400337295718065140281236298e-10
Pothen/mesh3e1,1.18587802274253747654041276805677747e-02,1.25961884469168574618496711212814552e-02,1.15934524805390729700239084163115853e-02
Pothen/mesh3em5,-Inf,-Inf,-Inf
Pothen/sphere2,3.16233844683467377681769672744629381e+00,3.16227979469934949349685344821356220e+00,3.16227767334389624194685981358490734e+00
Pothen/sphere3,1.27346693376370247544882123966550318e-01,7.38614546562623701802128058995338932e-01,1.26848890311592770655330746799484416e+00
Rajat/rajat02,1.68517378230278527822855090801849393e-12,1.67851096798970037699947863163639976e-12,1.68140150935981734474436120201535100e-12
Schenk_IBMNA/c-18,1.02538865187852418668477172398633401e-13,4.53000157845898906205280239035398043e-14,9.66291853690406094035463916492769773e-14
VDOL/dynamicSoaringProblem_1,1.24700402815145613191871574451903376e-11,1.23402220891523014527316766590176601e-11,7.37520351809009794349581565927095103e-08
VDOL/dynamicSoaringProblem_2,1.29341039381712452972438685522417427e-14,8.92239107464111889786537735038527205e-15,2.44824462418294060856886023090764085e-11
VDOL/freeFlyingRobot_1,1.70066771523385470800886702801811158e-12,1.48576371294820106042963725443095894e-12,2.26289229309709127036217531939838201e-10
VDOL/freeFlyingRobot_2,1.49154510015914765452075917496932831e-12,1.48309439190607577514091214526429345e-12,1.68215079948130708211846819032541283e-12
VDOL/freeFlyingRobot_3,1.40472297673891258633855077556376798e-12,1.40336027832809497801579399507099299e-12,2.28451162820017696015201483911434446e-12
VDOL/freeFlyingRobot_4,1.27338249644829504626058192260965514e-12,1.27332323493140559546734936137778805e-12,1.27405451981823863261245783874120621e-12
VDOL/goddardRocketProblem_1,4.69310484201329190039878976139102371e-11,8.72132718967742080951296821286159811e-13,1.24120120145212366437908594984774157e-12
VDOL/goddardRocketProblem_2,1.99211840868669856292482544407758337e-12,1.18173528888753719265703549244794091e-12,3.51253419982803171141756032297560818e-08
VDOL/hangGlider_1,7.37121013743440618408621400678092610e-13,7.33243948391942986965313011731977877e-13,7.45995184648504419724666526845447356e-13
VDOL/hangGlider_2,1.26221074559581298326333685007235989e-12,1.16886304243311749810173939014432451e-12,2.09232941406676809770377331714917820e-12
VDOL/lowThrust_1,1.09595618961409874331215247798014252e-11,3.34484797581630032163387747209549638e-12,5.57030835408592908373848310400804493e-09
VDOL/orbitRaising_1,3.19631542127246369018304236631065151e-13,3.16483583529800252228710867926663057e-13,7.92057631157894660373442815126939515e-13
VDOL/orbitRaising_2,1.73001889583659501340863061039811084e-12,1.43858625373394872484663185270696706e-12,1.29295355150147043367153811234843070e-11
VDOL/orbitRaising_3,1.07803917314913758548807352780851644e-12,2.55369702890611700114187574048216948e-13,6.23271073920392973234307816185098231e-13
VDOL/orbitRaising_4,2.93522230729990285657330126865275001e-12,2.12914201072964906855604923685205453e-12,5.39656195789705127739939183982464703e-12
VDOL/reorientation_1,6.89776776762192774368960639134701296e-13,6.88290299605327742603972828814955074e-13,8.14425015483781549973041328610017045e-13
VDOL/reorientation_2,5.49718602474300699891260385466653011e-13,5.17781227872296096147812470145995966e-13,7.78687078388962947118461236675038336e-13
VDOL/spaceShuttleEntry_1,6.29573516470281862321293703477297311e-11,3.85380012433911266231268455158788314e-11,1.99742040596381092485287320640138461e-07
VDOL/spaceStation_1,5.65913358966820705656908712936664386e-13,2.46056753947728328732251224517744261e-13,4.38950832377393824832710649994513755e-13
VDOL/spaceStation_10,6.21163928497816489707156097591923969e-12,6.11932505884486497114695649695683679e-12,6.41598192834242857492648107916473698e-12
VDOL/spaceStation_11,1.53833262953185451068143073988719285e-11,6.64645655565315560419698103493795923e-12,3.62132027426167782423339179829616506e-11
VDOL/spaceStation_12,6.17928671372385071287827392513683183e-12,5.68623443725551355971088669591347218e-12,1.81393629521835566130580003921855719e-11
VDOL/spaceStation_2,4.19542414282367056112842721386346487e-13,4.14603471941579533446004580893446896e-13,1.45828404595818527914283254773708102e-12
VDOL/spaceStation_3,1.22725151940045375255112605965512118e-12,1.21281126349218767524949319448598652e-12,8.69108669998742616074390460003737012e-12
VDOL/spaceStation_4,3.91686324716339907120056041305520615e-12,3.89414413469984593333916386924017884e-12,3.89640647231870535732981158237315024e-12
VDOL/spaceStation_5,4.99433825572951549480252197361752336e-12,4.92155019653494008470936720129406376e-12,3.42027603578826399098783918852682348e-11
VDOL/spaceStation_6,4.33232378809488642825252064398085634e-12,4.06886108873977467821661401168853097e-12,9.32998471375023107791345135954601183e-12
VDOL/spaceStation_7,6.16242691123833398546923806662564759e-12,2.50166659186647660140442717086294758e-12,4.41875138479864626662017227343514435e-12
VDOL/spaceStation_8,2.83953007090066749761939279109904745e-12,2.64043981836926840118965412157938340e-12,2.78589168662952720552455074228320105e-12
VDOL/spaceStation_9,5.38824247723664323558792242863751665e-12,5.30228638273832291210332018141299097e-12,5.33587561303709471903381669408681594e-12
VDOL/tumorAntiAngiogenesis_1,4.24541474913951709159516902326988133e-12,4.25074824841652579497340785591050163e-12,4.34996500357020624160824417378301891e-12
VDOL/tumorAntiAngiogenesis_2,5.10534585012059738755464701663813382e-14,2.73984349535728383990404013508933112e-14,1.31286168128520991645410966174126312e-12
VDOL/tumorAntiAngiogenesis_3,5.85984767297797007360828527995977103e-14,1.75091035588183818711250937357857894e-14,2.32541717199280668038626424687118666e-13
VDOL/tumorAntiAngiogenesis_4,2.00506517528707836180034356875297998e-13,2.00290581759599000861366075010973429e-13,5.34113080140073861454364442968403482e-12
VDOL/tumorAntiAngiogenesis_5,7.78598878127240861471441088233210433e-14,7.74339120088253293092363659051222726e-14,2.37317174200444712714800646407947747e-13
VDOL/tumorAntiAngiogenesis_6,4.63539451232497378440873807407530601e-13,4.62007845966175769076372943395829959e-13,3.39303968581813207617697473408882539e-12
VDOL/tumorAntiAngiogenesis_7,1.20762955020599407315159718541121047e-13,1.16831603826348579144066052216435447e-13,9.75093127239001442162065055413862466e-13
VDOL/tumorAntiAngiogenesis_8,1.60151299443021939967571968212071174e-13,1.56219158848431094937286552281268661e-13,1.99743523780918176282187597105904880e-12


==> data/eigen_general_64/eigenvectors_absolute_error.sorted.csv <==
percent,Float64,LinearTakum64,Posit64
0.0,1.1048504463170243e-14,3.0354175817645417e-16,3.517872561170441e-16
0.0033222591362126247,1.2934103938171245e-14,6.868001081770526e-16,5.87373796259553e-16
0.006644518272425249,1.39538224855234e-14,7.4825460245189185e-16,1.5898058082077004e-14
0.009966777408637873,2.2235703779044802e-14,3.072626885846709e-15,7.203624476972586e-14
0.013289036544850499,3.1718485507402034e-14,8.92239107464112e-15,9.662918536904061e-14
0.016611295681063124,5.105345850120597e-14,1.750910355881838e-14,1.091700183055153e-13
0.019933554817275746,5.3150680059091466e-14,2.6469233369232253e-14,1.9440827838620388e-13
0.023255813953488372,5.85984767297797e-14,2.7398434953572837e-14,2.325417171992807e-13
0.026578073089700997,7.785988781272408e-14,4.530001578458989e-14,2.373171742004447e-13
0.029900332225913623,1.0253886518785241e-13,4.765276102030599e-14,2.541721825054097e-13
0.03322259136212625,1.1132656743896208e-13,7.743391200882533e-14,2.7886746467013924e-13
0.036544850498338874,1.1251757446493756e-13,1.0905649981086541e-13,4.3895083237739385e-13
0.03986710963455149,1.207629550205994e-13,1.1037153947862097e-13,5.866376717611261e-13
0.04318936877076412,1.6015129944302194e-13,1.1683160382634857e-13,6.232710739203929e-13
0.046511627906976744,1.632976374029945e-13,1.562191588484311e-13,6.446514996757136e-13
0.04983388704318937,2.0050651752870784e-13,1.6061045767113234e-13,6.940298794344258e-13
0.053156146179401995,2.9869517845683253e-13,1.8355064840184677e-13,7.028405570336914e-13
0.05647840531561462,3.196315421272464e-13,2.00290581759599e-13,7.066593117239937e-13
0.059800664451827246,3.519958655995273e-13,2.460567539477283e-13,7.346259978054253e-13
0.06312292358803986,3.623717334508062e-13,2.553697028906117e-13,7.380826702988614e-13
0.0664451827242525,3.635676826814951e-13,2.6073692830423995e-13,7.459951846485045e-13
0.06976744186046512,3.8217617426297087e-13,2.6909826232490094e-13,7.645689072188358e-13
0.07308970099667775,3.989382624930247e-13,2.80219011837729e-13,7.786870783889629e-13
0.07641196013289037,4.1492872465657934e-13,3.1648358352980027e-13,7.920576311578947e-13
0.07973421926910298,4.1954241428236705e-13,3.4019663460916035e-13,8.144250154837816e-13
0.08305647840531562,4.556473059018707e-13,3.456444934950771e-13,8.381405824483021e-13
0.08637873754152824,4.635394512324973e-13,3.6224863778824464e-13,9.52631305638193e-13
0.08970099667774087,5.497186024743007e-13,3.8102199257862594e-13,9.728967187598092e-13
0.09302325581395349,5.659133589668207e-13,3.832055961233596e-13,9.750931272390014e-13
0.09634551495016612,6.432855946624476e-13,4.146034719415795e-13,9.75243093682797e-13
0.09966777408637874,6.438014124454063e-13,4.620078459661757e-13,9.792195740248254e-13
0.10299003322259136,6.457273485549584e-13,4.713293720356563e-13,1.0062562501023295e-12
0.10631229235880399,6.670547272418236e-13,5.177812278722961e-13,1.0661395715416872e-12
0.10963455149501661,6.897767767621928e-13,5.688860549524509e-13,1.1419275397203508e-12
0.11295681063122924,7.068617351287467e-13,6.080338304567239e-13,1.2111993756699868e-12
0.11627906976744186,7.371210137434406e-13,6.365910907553014e-13,1.212071274479686e-12
0.11960132890365449,7.386190091341423e-13,6.500441582612277e-13,1.2412012014521237e-12
0.12292358803986711,7.399284828845101e-13,6.863474098060191e-13,1.2740545198182387e-12
0.12624584717607973,7.974159213408292e-13,6.882902996053278e-13,1.31286168128521e-12
0.12956810631229235,8.62693909087163e-13,7.066506885078936e-13,1.3236216412353082e-12
0.132890365448505,8.636121405302716e-13,7.33243948391943e-13,1.3687895793389588e-12
0.1362126245847176,8.780336629577884e-13,7.368655642796112e-13,1.3789913552584618e-12
0.13953488372093023,9.018460707241378e-13,7.376278380976131e-13,1.3819513929374004e-12
0.14285714285714285,9.05642449448314e-13,7.637088743176429e-13,1.4095455320168702e-12
0.1461794019933555,9.291439352903092e-13,7.665953439741285e-13,1.4177634510670664e-12
0.14950166112956811,9.729606360419289e-13,8.620799811662716e-13,1.4181372826294056e-12
0.15282392026578073,9.735565936147988e-13,8.62247365320068e-13,1.4582840459581853e-12
0.15614617940199335,9.790873518440175e-13,8.706390304010922e-13,1.4811439255004503e-12
0.15946843853820597,9.827784645098967e-13,8.721327189677421e-13,1.5237151619294077e-12
0.16279069767441862,9.905560310462639e-13,9.037218410880476e-13,1.5299646935768452e-12
0.16611295681063123,1.0352712642500908e-12,9.229156599404118e-13,1.5652273495926326e-12
0.16943521594684385,1.0447370748924027e-12,9.713655249093924e-13,1.5652790159317068e-12
0.17275747508305647,1.0538399101989484e-12,9.719727536283043e-13,1.6238543318460114e-12
0.1760797342192691,1.0780391731491376e-12,9.72695441192544e-13,1.6771005352648262e-12
0.17940199335548174,1.1239719282257936e-12,9.739172657180517e-13,1.6814015093598174e-12
0.18272425249169436,1.1430420625344974e-12,9.7902545043229e-13,1.6821507994813072e-12
0.18604651162790697,1.1858546610071025e-12,9.900089964531513e-13,1.7423673668273437e-12
0.1893687707641196,1.1872967046497728e-12,1.0361496974488134e-12,1.7427551552668522e-12
0.19269102990033224,1.2135556382044334e-12,1.0400053677336473e-12,1.750596705206598e-12
0.19601328903654486,1.2272515194004537e-12,1.0531073195512454e-12,1.846991535653567e-12
0.19933554817275748,1.241928011637303e-12,1.1026549920463484e-12,1.8574810906485767e-12
0.2026578073089701,1.2467187767644825e-12,1.1277840857355549e-12,1.870326716239978e-12
0.2059800664451827,1.262210745595813e-12,1.1414822035551495e-12,1.8898861417080216e-12
0.20930232558139536,1.273382496448295e-12,1.156826436498699e-12,1.8987539553947173e-12
0.21262458471760798,1.280555833430171e-12,1.1688630424331174e-12,1.9566546075847106e-12
0.2159468438538206,1.3097002442093925e-12,1.1817352888875372e-12,1.978766374118799e-12
0.21926910299003322,1.319071286377398e-12,1.184521317623038e-12,1.984323480609349e-12
0.22259136212624583,1.3374523236219347e-12,1.2025192781674456e-12,1.997435237809182e-12
0.22591362126245848,1.3585354201918612e-12,1.2128112634921877e-12,2.0252586899270055e-12
0.2292358803986711,1.4047229767389126e-12,1.2395883242938065e-12,2.056005059272388e-12
0.23255813953488372,1.405153721837942e-12,1.2397204422276395e-12,2.06312680337911e-12
0.23588039867109634,1.4231197668297278e-12,1.2733232349314056e-12,2.070019999944663e-12
0.23920265780730898,1.4273039087225638e-12,1.2742709787078661e-12,2.092329414066768e-12
0.2425249169435216,1.4491220028104103e-12,1.2983983706605579e-12,2.107487445707635e-12
0.24584717607973422,1.4911258002122756e-12,1.3155499474204142e-12,2.111407881740795e-12
0.24916943521594684,1.4915451001591477e-12,1.3194983769289301e-12,2.137724051068856e-12
0.25249169435215946,1.499255550453223e-12,1.3777029301007516e-12,2.1918113548331445e-12
0.2558139534883721,1.5205796415145488e-12,1.3926120989456907e-12,2.2015417464575184e-12
0.2591362126245847,1.5576198931331473e-12,1.403360278328095e-12,2.2446122052319906e-12
0.26245847176079734,1.568929028280484e-12,1.4120211582733209e-12,2.2450881717237596e-12
0.26578073089701,1.6233235897291757e-12,1.4306510707634198e-12,2.284511628200177e-12
0.2691029900332226,1.640986726536511e-12,1.4385862537339487e-12,2.396165338339894e-12
0.2724252491694352,1.6851737823027852e-12,1.4794339955380094e-12,2.4136782888055686e-12
0.2757475083056478,1.6852761916452515e-12,1.4830943919060757e-12,2.4198405497567813e-12
0.27906976744186046,1.685480961819109e-12,1.485763712948201e-12,2.4279188178909886e-12
0.2823920265780731,1.7006677152338547e-12,1.489718360815237e-12,2.5339810034942e-12
0.2857142857142857,1.7300188958365951e-12,1.5030953164966013e-12,2.6546604799457e-12
0.28903654485049834,1.8692880634191036e-12,1.5120538483389204e-12,2.7397643752457184e-12
0.292358803986711,1.8901986848660015e-12,1.5183360357600107e-12,2.785891686629527e-12
0.2956810631229236,1.8918876412102546e-12,1.541043471403332e-12,2.843806995967559e-12
0.29900332225913623,1.9471366560489773e-12,1.5585837348840958e-12,2.8448498093324494e-12
0.3023255813953488,1.9728512080464946e-12,1.6088422480012678e-12,2.985160696280084e-12
0.30564784053156147,1.980993497065753e-12,1.6383894100258593e-12,2.994777083398455e-12
0.3089700996677741,1.9864528919779014e-12,1.6770364233577596e-12,3.0808994917354568e-12
0.3122923588039867,1.9921184086866987e-12,1.6780838683636675e-12,3.1644285434141055e-12
0.31561461794019935,1.9979284440346643e-12,1.6785109679897003e-12,3.174788682443122e-12
0.31893687707641194,2.0543341591665475e-12,1.8557371906068168e-12,3.3179842199422037e-12
0.3222591362126246,2.0546065541762296e-12,1.8657437004489913e-12,3.3823416222520697e-12
0.32558139534883723,2.0655561055820746e-12,1.879011611234061e-12,3.3930396858181323e-12
0.3289036544850498,2.076016072621819e-12,1.8898767742540893e-12,3.5160243211765453e-12
0.33222591362126247,2.0860142503428013e-12,1.9294573135984597e-12,3.559475119248508e-12
0.33554817275747506,2.1191768805918953e-12,1.9384905144993037e-12,3.6438835201436105e-12
0.3388704318936877,2.1263618527251523e-12,1.965631433857942e-12,3.817342188420239e-12
0.34219269102990035,2.12915036306582e-12,1.9757948655216108e-12,3.896406472318705e-12
0.34551495016611294,2.1747843813144725e-12,1.9820011978414832e-12,4.131450387197942e-12
0.3488372093023256,2.1916509775530752e-12,2.021691642288057e-12,4.349965003570206e-12
0.3521594684385382,2.2085168312295103e-12,2.0362184456814846e-12,4.407623447327873e-12
0.3554817275747508,2.2259736991136293e-12,2.054792101387626e-12,4.4187513847986465e-12
0.3588039867109635,2.2390613596531234e-12,2.0742787262640665e-12,4.46152185327184e-12
0.36212624584717606,2.312168690066892e-12,2.0800497572126487e-12,4.652333775634584e-12
0.3654485049833887,2.3275914250465646e-12,2.1055897880744034e-12,5.0951858445964276e-12
0.3687707641196013,2.417389705083733e-12,2.1087819679498384e-12,5.110821947749364e-12
0.37209302325581395,2.4408519119195098e-12,2.1238397830454053e-12,5.335875613037095e-12
0.3754152823920266,2.5954299897503388e-12,2.1291420107296492e-12,5.341130801400739e-12
0.3787375415282392,2.614353863065633e-12,2.1745246406185038e-12,5.341747621566453e-12
0.38205980066445183,2.6442026906056895e-12,2.174658604181925e-12,5.396561957897051e-12
0.3853820598006645,2.646060506425029e-12,2.2122438384552434e-12,5.502524400904377e-12
0.38870431893687707,2.762790610568173e-12,2.2131189749351616e-12,5.7635705625708966e-12
0.3920265780730897,2.7946512205671443e-12,2.320754489404532e-12,5.8835845536191604e-12
0.3953488372093023,2.805811156368829e-12,2.3945989127505498e-12,5.967273735027443e-12
0.39867109634551495,2.8395300709006675e-12,2.4088373064693377e-12,6.008732041977475e-12
0.4019933554817276,2.8481252948100075e-12,2.4933146563055314e-12,6.329728020996595e-12
0.4053156146179402,2.861600411898959e-12,2.5016665918664767e-12,6.3349923538393326e-12
0.40863787375415284,2.9286147963470257e-12,2.548729572600528e-12,6.415981928342429e-12
0.4119601328903654,2.935222307299903e-12,2.5939751524736665e-12,6.50958697665269e-12
0.4152823920265781,2.945609657329959e-12,2.6086994631799207e-12,6.595621830105277e-12
0.4186046511627907,2.9947417242532837e-12,2.6306483738495773e-12,6.758316931307818e-12
0.4219269102990033,3.112464155620218e-12,2.6404398183692684e-12,6.940714578557008e-12
0.42524916943521596,3.1302508389882813e-12,2.6757541573677782e-12,7.1507288528377036e-12
0.42857142857142855,3.227710950080999e-12,2.71245032247292e-12,7.433503153487597e-12
0.4318936877076412,3.390674889216477e-12,2.7285322213510522e-12,8.138375323354245e-12
0.43521594684385384,3.452762585321809e-12,2.785745784739332e-12,8.313122010985796e-12
0.43853820598006643,3.561100134605327e-12,2.8307922243860813e-12,8.450069936202794e-12
0.4418604651162791,3.792039839673594e-12,2.8310830094133176e-12,8.691086699987426e-12
0.44518272425249167,3.821310911181206e-12,2.8442125092068703e-12,8.903868666556763e-12
0.4485049833887043,3.916863247163399e-12,2.906794930219774e-12,9.296167889861573e-12
0.45182724252491696,3.962691085794839e-12,2.9916852666655655e-12,9.32998471375023e-12
0.45514950166112955,4.010190929193174e-12,3.0416089545963654e-12,9.423371018720987e-12
0.4584717607973422,4.158548999968288e-12,3.0598288796817886e-12,9.620688574002206e-12
0.46179401993355484,4.245414749139517e-12,3.1525556336579362e-12,9.971100744831009e-12
0.46511627906976744,4.332323788094886e-12,3.196223534410971e-12,1.0568718354316715e-11
0.4684385382059801,4.4394029851135706e-12,3.2694315969647208e-12,1.1556672386836938e-11
0.4717607973421927,4.593539331191726e-12,3.3271395496500934e-12,1.1607321437290382e-11
0.4750830564784053,4.637887701494383e-12,3.3448479758163003e-12,1.1809997520826216e-11
0.47840531561461797,4.7257804006830475e-12,3.381591309623965e-12,1.19451036854933e-11
0.48172757475083056,4.7921301609902825e-12,3.555821006413553e-12,1.218514283253091e-11
0.4850498338870432,4.94795542913067e-12,3.694117138908645e-12,1.2502414304780871e-11
0.4883720930232558,4.9943382557295155e-12,3.748900299023022e-12,1.2929535515014704e-11
0.49169435215946844,5.097612165140646e-12,3.802397956280271e-12,1.3358350458770063e-11
0.4950166112956811,5.259282523891971e-12,3.8318948841869326e-12,1.3455123332211762e-11
0.4983388704318937,5.388242477236643e-12,3.8941441346998456e-12,1.3517289803314795e-11
0.5016611295681063,5.594625136771964e-12,3.927780196999527e-12,1.4758739109167757e-11
0.5049833887043189,5.6703630257484145e-12,4.068861088739775e-12,1.5500204006064536e-11
0.5083056478405316,5.754349614698652e-12,4.125077603464265e-12,1.7151755142891485e-11
0.5116279069767442,5.9836302009381296e-12,4.2507482484165255e-12,1.737626042984066e-11
0.5149501661129569,5.993013732463977e-12,4.274888289845321e-12,1.799566845545298e-11
0.5182724252491694,6.033649676035729e-12,4.36316824229424e-12,1.8139362952183557e-11
0.521594684385382,6.162426911238334e-12,4.38754768947764e-12,1.8763954522788732e-11
0.5249169435215947,6.179286713723851e-12,4.436172435518892e-12,1.8960127171468102e-11
0.5282392026578073,6.211639284978165e-12,4.573186530474441e-12,2.0455626439312255e-11
0.53156146179402,6.2505698627342755e-12,4.624547761652729e-12,2.1325515451850752e-11
0.5348837209302325,6.3809706719317904e-12,4.736378987554418e-12,2.238581940279142e-11
0.5382059800664452,6.561375462298045e-12,4.92155019653494e-12,2.238581940279142e-11
0.5415282392026578,6.814452191252719e-12,5.09452320922643e-12,2.329909179780232e-11
0.5448504983388704,6.954937096763449e-12,5.170526337979339e-12,2.3816240721163512e-11
0.5481727574750831,7.336311150153284e-12,5.302286382738323e-12,2.4482446241829405e-11
0.5514950166112956,7.340344388145792e-12,5.455648916421954e-12,2.606840750129508e-11
0.5548172757475083,8.035861432190095e-12,5.64070349206749e-12,2.7621618968463343e-11
0.5581395348837209,8.037079170290203e-12,5.685131933983783e-12,2.9321537212249095e-11
0.5614617940199336,8.751289075054157e-12,5.686234437255514e-12,3.1321979806430024e-11
0.5647840531561462,9.06582409553763e-12,5.722575320231685e-12,3.184862949429333e-11
0.5681063122923588,9.339961200692737e-12,5.9668746676808994e-12,3.228399896439546e-11
0.5714285714285714,9.726921757664499e-12,6.062213439069132e-12,3.420276035788264e-11
0.574750830564784,1.0128022043179436e-11,6.119325058844865e-12,3.621320274261678e-11
0.5780730897009967,1.0274492988145191e-11,6.334043089520658e-12,3.924760253999934e-11
0.5813953488372093,1.0306803778865406e-11,6.646456555653156e-12,4.4804534050192515e-11
0.584717607973422,1.0515274469696846e-11,6.710355969738649e-12,5.2004219051996903e-11
0.5880398671096345,1.072786360533476e-11,6.841737408415267e-12,5.483087717904118e-11
0.5913621262458472,1.0760431416773847e-11,6.8456810868826375e-12,5.515113733886549e-11
0.5946843853820598,1.0959561896140987e-11,6.995546058871809e-12,5.848288669077972e-11
0.5980066445182725,1.1580216359328785e-11,7.1532795342826456e-12,9.465639919631579e-11
0.6013289036544851,1.1645461632948305e-11,7.189594546303358e-12,1.0012896659124613e-10
0.6046511627906976,1.1645850776812726e-11,7.358531512368486e-12,1.0229084216869785e-10
0.6079734219269103,1.1991697609807512e-11,7.914997765656858e-12,1.0530934573109323e-10
0.6112956810631229,1.2470040281514561e-11,8.450723231775912e-12,1.1183232645050182e-10
0.6146179401993356,1.2535775304035693e-11,8.450723231775912e-12,1.2338635854402124e-10
0.6179401993355482,1.2735573204084865e-11,8.55724329362753e-12,1.3273005557821334e-10
0.6212624584717608,1.2735573204084865e-11,8.962619819027874e-12,1.4010405879046252e-10
0.6245847176079734,1.2812097549917157e-11,9.159018641168084e-12,1.4836654862213608e-10
0.627906976744186,1.314958606834189e-11,9.783600424418698e-12,1.5951135940033729e-10
0.6312292358803987,1.3254659901901096e-11,1.0178163195241461e-11,2.0353211383404587e-10
0.6345514950166113,1.3340258418228747e-11,1.0245113464977927e-11,2.14000372610929e-10
0.6378737541528239,1.5006371997316462e-11,1.0280135742282095e-11,2.2628922930970913e-10
0.6411960132890365,1.529038483389282e-11,1.0409832061946121e-11,2.368592806524272e-10
0.6445182724252492,1.5383326295318546e-11,1.0779145474569636e-11,2.4773141885927523e-10
0.6478405315614618,1.6180008097490018e-11,1.126134778803413e-11,2.489960484827311e-10
0.6511627906976745,1.6740532854387444e-11,1.1539995922949304e-11,3.0449788913069655e-10
0.654485049833887,1.680192549825306e-11,1.1555546255172153e-11,3.2148197843266096e-10
0.6578073089700996,1.7411520079748948e-11,1.2340222089152302e-11,4.6385380771477797e-10
0.6611295681063123,1.8365829594806107e-11,1.248003353398065e-11,4.6385380771477797e-10
0.6644518272425249,1.9180952217678758e-11,1.2661871941419862e-11,6.869889207167464e-10
0.6677740863787376,1.9307671999339315e-11,1.2911032035712709e-11,8.146104556246083e-10
0.6710963455149501,1.9687346478566767e-11,1.3690961032796394e-11,9.013328649887225e-10
0.6744186046511628,2.0380322542958672e-11,1.3968744035363836e-11,1.0150433892861837e-9
0.6777408637873754,2.11239334907604e-11,1.4295434127578886e-11,1.528610237990971e-9
0.6810631229235881,2.11239334907604e-11,1.588578674816302e-11,1.6100979431974832e-9
0.6843853820598007,2.2111802820514585e-11,1.609781590734763e-11,2.1771804775058017e-9
0.6877076411960132,2.2220783033936518e-11,1.7020264826447867e-11,4.013998319853282e-9
0.6910299003322259,2.253475379977242e-11,1.7064482751541672e-11,4.762609608892497e-9
0.6943521594684385,2.299698527615467e-11,1.8185551707066486e-11,5.20631231577734e-9
0.6976744186046512,2.3750621032042145e-11,1.8609895773296925e-11,5.570308354085929e-9
0.7009966777408638,2.4556723974995254e-11,1.891401013503961e-11,6.375971113790465e-9
0.7043189368770764,2.6251541011522365e-11,1.9977824517508237e-11,6.8062845969622805e-9
0.707641196013289,2.672657019223104e-11,2.1077021200671424e-11,9.569516491529588e-9
0.7109634551495017,2.6811784445156063e-11,2.1077021200671424e-11,1.1462162587529937e-8
0.7142857142857143,3.07370035551574e-11,2.164853765558456e-11,1.2379637106506448e-8
0.717607973421927,3.124300314992252e-11,2.231149266735697e-11,1.326711403949435e-8
0.7209302325581395,3.246903163873578e-11,2.3658932025520955e-11,1.921911638092454e-8
0.7242524916943521,3.2494203859809196e-11,2.3702539941047447e-11,2.101311980416124e-8
0.7275747508305648,3.456369571782657e-11,2.3924581164644783e-11,2.3008022372087515e-8
0.7308970099667774,3.613151442655851e-11,2.3927731160153476e-11,2.6376107079780043e-8
0.7342192691029901,3.614278965535505e-11,2.4612432135397554e-11,3.0072855050216154e-8
0.7375415282392026,3.6972593082779156e-11,2.6039518447319485e-11,3.3983014803645615e-8
0.7408637873754153,4.5639867791598506e-11,2.9707160347834135e-11,3.512534199828032e-8
0.7441860465116279,4.56527507844775e-11,2.977128590833029e-11,3.7801166474590643e-8
0.7475083056478405,4.693104842013292e-11,3.144645018717727e-11,4.433051225650227e-8
0.7508305647840532,5.4029224242053014e-11,3.2148786291684516e-11,4.949185368027072e-8
0.7541528239202658,5.6657309170488114e-11,3.391084067111918e-11,7.375203518090098e-8
0.7574750830564784,5.6989031394366885e-11,3.5845235069521196e-11,1.68756749453781e-7
0.760797342192691,5.960686559691415e-11,3.5933458755521e-11,1.997420405963811e-7
0.7641196013289037,6.156657979619344e-11,3.739183423654731e-11,3.202357584477562e-7
0.7674418604651163,6.295735164702818e-11,3.853800124339113e-11,3.7776984350878753e-7
0.770764119601329,7.084346255106021e-11,4.152890124182838e-11,4.6388840168909585e-7
0.7740863787375415,1.0225456432982549e-10,4.474939594940017e-11,5.162323552331387e-7
0.7774086378737541,1.8919180524666993e-10,5.222971815400263e-11,6.266358509720784e-7
0.7807308970099668,2.1995571067216805e-10,5.337000720941475e-11,1.4766927652911656e-6
0.7840531561461794,2.541405974214159e-10,5.897944122343842e-11,1.4983480644911935e-6
0.7873754152823921,1.769795700257675e-9,9.914649997557777e-11,2.0062961891545134e-6
0.7906976744186046,9.419374945909545e-9,1.8439412484443537e-10,3.383350268355251e-6
0.7940199335548173,0.0008873812226245695,2.764351521064751e-10,3.404171236134573e-6
0.7973421926910299,0.001198254929950092,0.0004744839084647558,0.0001477961207575584
0.8006644518272426,0.0014491835130124387,0.0009312118175562161,0.0004694252792208977
0.8039867109634552,0.0014595260668904288,0.001246204007183681,0.0005220778350020793
0.8073089700996677,0.0015134597475398226,0.0014491735606641874,0.0008687576615566508
0.8106312292358804,0.0016225691246536662,0.0020665996504920505,0.0008875402432004871
0.813953488372093,0.009245684878623088,0.00265295858191228,0.0011982549299762624
0.8172757475083057,0.010215356982349702,0.005394504213148079,0.0015079771810550375
0.8205980066445183,0.010714632820235223,0.008443026366279402,0.0018815527461153749
0.8239202657807309,0.011858780227425375,0.009165927233977215,0.007980409224660503
0.8272425249169435,0.012633574340380612,0.011491061320352318,0.010262436474812958
0.8305647840531561,0.01881742469764709,0.01202744587118271,0.01085241150457699
0.8338870431893688,0.0236763582614289,0.012596188446916857,0.011569611845315297
0.8372093023255814,0.028657253262285638,0.019650200119172918,0.011593452480539073
0.840531561461794,0.03142646538010234,0.027748945055382716,0.013030771397804194
0.8438538205980066,0.032079624942495624,0.03167473477054254,0.013480563100720152
0.8471760797342193,0.10395035525786682,0.03322401612627907,0.02803854294188845
0.8504983388704319,0.12734669337637025,0.045175868498746954,0.0321605805432071
0.8538205980066446,0.142559443297084,0.12504806013062672,0.2416482355196593
0.8571428571428571,0.16647669450760388,0.2026928523334171,0.25204406690487885
0.8604651162790697,0.20655126238267948,0.2981661846232918,0.4326168558164495
0.8637873754152824,0.27386859459037366,0.6818872615064816,0.6817718794238408
0.867109634551495,0.5729036703734088,0.7386145465626237,0.7882159216259227
0.8704318936877077,0.657080039083391,0.7974081320132769,0.9011932065504166
0.8737541528239202,0.6819482986660608,0.9655343834359248,0.9436786837257506
0.8770764119601329,0.9509217469377754,0.995072714741639,0.9724443527068619
0.8803986710963455,0.9650472638217978,1.0028197755275665,1.1072721804405095
0.8837209302325582,1.0788161539138659,1.0531535890135697,1.1432025235652652
0.8870431893687708,1.1974680516316487,1.079718290948051,1.2684889031159277
0.8903654485049833,1.2582827158456409,1.1362322120845327,1.345115338033844
0.893687707641196,1.3406011493356558,1.3729818341550766,1.3853990474088838
0.8970099667774086,1.3551690059531964,1.467148694813832,1.386486883546568
0.9003322259136213,1.4825989319316628,1.7133060158491822,1.4213960984044258
0.9036544850498339,1.6096217309562355,1.7622019615511222,1.660175116888354
0.9069767441860465,1.6398914930014028,1.7731831590188158,1.7743556847552606
0.9102990033222591,1.9606019959528096,1.8427378891632151,1.8496946869586826
0.9136212624584718,2.028075865942613,1.934028740643904,1.8772192427706367
0.9169435215946844,2.1190505468872636,2.050964771662837,2.0841126756715633
0.920265780730897,2.1535743946130936,2.151403271961887,2.180026949910122
0.9235880398671097,2.1737274252246097,2.1727354711403835,2.2045537524536916
0.9269102990033222,2.18144915311236,2.207403490436224,2.407110222944435
0.9302325581395349,2.188719844781251,2.211837411105788,2.4494897427828235
0.9335548172757475,2.3841333943265544,2.478029237848158,2.5187173579633204
0.9368770764119602,2.622228394628864,2.559587934190407,2.64358658072556
0.9401993355481728,2.881808556458017,2.828467750064027,2.675738855387188
0.9435215946843853,2.9085000736230016,2.8434084244692803,2.833754751316058
0.946843853820598,2.93019686012124,2.872494313098751,2.983686805565441
0.9501661129568106,3.162338446834674,3.1398289978002825,3.162277673343896
0.9534883720930233,3.505914171086878,3.1622797946993493,3.333232581649212
0.9568106312292359,3.5907762636137837,3.6235669328044007,3.420547798726803
0.9601328903654485,3.892260713194082,3.8552884356712793,3.8347107682797548
0.9634551495016611,3.9939406778982436,4.063258674652899,4.063076002286038
0.9667774086378738,4.041750867469202,4.161804879722367,4.076452826895785
0.9700996677740864,4.093327760832333,4.173511056305686,4.084934206258091
0.973421926910299,4.237099978459301,4.481655259148227,4.206172797167389
0.9767441860465116,10000.0,10000.0,10000.0
0.9800664451827242,10000.0,10000.0,10000.0
0.9833887043189369,10000.0,10000.0,10000.0
0.9867109634551495,10000.0,10000.0,10000.0
0.9900332225913622,10000.0,10000.0,10000.0
0.9933554817275747,10000.0,10000.0,10000.0
0.9966777408637874,10000.0,10000.0,10000.0
1.0,10000.0,10000.0,10000.0


==> data/eigen_general_64/eigenvectors_logarithmic_relative_error.csv <==
matrix\type,Float64,LinearTakum64,Posit64
AG-Monien/L,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
AG-Monien/cage,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
AG-Monien/diag,-Inf,-Inf,-Inf
AG-Monien/grid1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
AG-Monien/grid1_dual,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
AG-Monien/grid2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
AG-Monien/grid2_dual,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
AG-Monien/netz4504,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
AG-Monien/netz4504_dual,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
AG-Monien/stufe,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
AG-Monien/ukerbe1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
AG-Monien/ukerbe1_dual,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Arenas/celegans_metabolic,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Arenas/email,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Arenas/jazz,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/bfwb398,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/bfwb62,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/bfwb782,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/mhd3200b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/mhdb416,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bai/odepb400,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Barabasi/NotreDame_yeast,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Bates/Chem97ZtZ,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Boeing/bcsstm37,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Boeing/bcsstm38,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Cunningham/m3plates,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
DIMACS10/chesapeake,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
DIMACS10/delaunay_n10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
DIMACS10/delaunay_n11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
DIMACS10/uk,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
FIDAP/ex32,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
FIDAP/ex5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
GHS_indef/laser,-Inf,-Inf,-Inf
Gleich/minnesota,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G12,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G13,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G14,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G15,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G16,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G17,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G18,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G19,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G20,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G21,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G32,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G33,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G34,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G43,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G44,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G45,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G46,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G47,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G48,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G49,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G50,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G51,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G52,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G53,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G54,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Gset/G57,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/1138_bus,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/494_bus,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/662_bus,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/685_bus,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/ash292,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/ash85,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcspwr01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcspwr02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcspwr03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcspwr04,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcspwr05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcspwr06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcspwr07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcspwr08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcspwr09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstk01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstk02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstk03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstk04,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstk05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstk06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstk07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstk08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstk09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstk19,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstk20,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstk22,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm04,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm12,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm19,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm20,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm21,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm22,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm23,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm24,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm25,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/bcsstm26,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/blckhole,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_1054,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_1072,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_144,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_161,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_187,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_229,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_24,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_256,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_268,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_292,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_445,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_61,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_62,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_634,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_715,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_73,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_838,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/can_96,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_1005,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_1007,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_1242,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_162,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_193,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_198,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_209,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_221,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_234,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_245,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_307,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_310,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_346,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_361,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_419,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_492,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_503,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_512,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_59,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_592,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_607,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_66,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_72,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_758,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_869,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_87,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_878,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_918,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/dwt_992,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/eris1176,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/gr_30_30,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/jagmesh1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/jagmesh2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/jagmesh3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/jagmesh4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/jagmesh5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/jagmesh6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/jagmesh7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/jagmesh8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/jagmesh9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lap_25,-Inf,-Inf,-Inf
HB/lshp1009,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lshp1270,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lshp1561,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lshp1882,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lshp2233,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lshp2614,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lshp_265,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lshp_406,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lshp_577,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lshp_778,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lund_a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/lund_b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/nos1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/nos2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/nos3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/nos4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/nos5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/nos6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/nos7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/plat362,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
HB/saylr3,-Inf,-Inf,-Inf
HB/sherman1,-Inf,-Inf,-Inf
JGD_BIBD/bibd_81_2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_SPG/EX1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_SPG/EX2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_150,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_20,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_200,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_200b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_20b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_300,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_500,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_700,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/Binaryalphadigs_10NN,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/Ecoli_10NN,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/Glass_10NN,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/Olivetti_norm_10NN,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/Spectro_10NN,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/Vehicle_10NN,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/YaleA_10NN,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/breasttissue_10NN,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/cnae9_10NN,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/collins_15NN,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/dermatology_5NN,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/iris_dataset_30NN,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/mice_10NN,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/micromass_10NN,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ML_Graph/umistfacesnorm_10NN,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Mycielski/mycielskian5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Mycielski/mycielskian6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Mycielski/mycielskian7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Mycielski/mycielskian8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Mycielski/mycielskian9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Newman/adjnoun,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Newman/dolphins,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Newman/football,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Newman/karate,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Newman/lesmis,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Newman/netscience,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Newman/polbooks,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Newman/power,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Oberwolfach/LF10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Oberwolfach/LFAT5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Oberwolfach/filter2D,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Oberwolfach/rail_1357,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Oberwolfach/spiral,-Inf,-Inf,-Inf
Oberwolfach/t2dal_e,-Inf,-Inf,-Inf
PARSEC/Si2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Erdos02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Erdos971,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Erdos972,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Erdos981,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Erdos982,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Erdos991,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Erdos992,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD06_theory,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD96_c,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD97_a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD97_b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD98_c,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/GD99_b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Journals,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/Sandi_authors,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/USAir97,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/USpowerGrid,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pajek/yeast,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pothen/mesh1e1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pothen/mesh1em1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pothen/mesh1em6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pothen/mesh2e1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pothen/mesh2em5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pothen/mesh3e1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pothen/mesh3em5,-Inf,-Inf,-Inf
Pothen/sphere2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Pothen/sphere3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Rajat/rajat02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
Schenk_IBMNA/c-18,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/dynamicSoaringProblem_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/dynamicSoaringProblem_2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/freeFlyingRobot_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/freeFlyingRobot_2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/freeFlyingRobot_3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/freeFlyingRobot_4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/goddardRocketProblem_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/goddardRocketProblem_2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/hangGlider_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/hangGlider_2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/lowThrust_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/orbitRaising_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/orbitRaising_2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/orbitRaising_3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/orbitRaising_4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/reorientation_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/reorientation_2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/spaceShuttleEntry_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/spaceStation_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/spaceStation_10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/spaceStation_11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/spaceStation_12,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/spaceStation_2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/spaceStation_3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/spaceStation_4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/spaceStation_5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/spaceStation_6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/spaceStation_7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/spaceStation_8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/spaceStation_9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00


==> data/eigen_general_64/eigenvectors_logarithmic_relative_error.sorted.csv <==
percent,Float64,LinearTakum64,Posit64
0.0,0.0,0.0,0.0
0.0033222591362126247,0.0,0.0,0.0
0.006644518272425249,0.0,0.0,0.0
0.009966777408637873,0.0,0.0,0.0
0.013289036544850499,0.0,0.0,0.0
0.016611295681063124,0.0,0.0,0.0
0.019933554817275746,0.0,0.0,0.0
0.023255813953488372,0.0,0.0,0.0
0.026578073089700997,0.0,0.0,0.0
0.029900332225913623,0.0,0.0,0.0
0.03322259136212625,0.0,0.0,0.0
0.036544850498338874,0.0,0.0,0.0
0.03986710963455149,0.0,0.0,0.0
0.04318936877076412,0.0,0.0,0.0
0.046511627906976744,0.0,0.0,0.0
0.04983388704318937,0.0,0.0,0.0
0.053156146179401995,0.0,0.0,0.0
0.05647840531561462,0.0,0.0,0.0
0.059800664451827246,0.0,0.0,0.0
0.06312292358803986,0.0,0.0,0.0
0.0664451827242525,0.0,0.0,0.0
0.06976744186046512,0.0,0.0,0.0
0.07308970099667775,0.0,0.0,0.0
0.07641196013289037,0.0,0.0,0.0
0.07973421926910298,0.0,0.0,0.0
0.08305647840531562,0.0,0.0,0.0
0.08637873754152824,0.0,0.0,0.0
0.08970099667774087,0.0,0.0,0.0
0.09302325581395349,0.0,0.0,0.0
0.09634551495016612,0.0,0.0,0.0
0.09966777408637874,0.0,0.0,0.0
0.10299003322259136,0.0,0.0,0.0
0.10631229235880399,0.0,0.0,0.0
0.10963455149501661,0.0,0.0,0.0
0.11295681063122924,0.0,0.0,0.0
0.11627906976744186,0.0,0.0,0.0
0.11960132890365449,0.0,0.0,0.0
0.12292358803986711,0.0,0.0,0.0
0.12624584717607973,0.0,0.0,0.0
0.12956810631229235,0.0,0.0,0.0
0.132890365448505,0.0,0.0,0.0
0.1362126245847176,0.0,0.0,0.0
0.13953488372093023,0.0,0.0,0.0
0.14285714285714285,0.0,0.0,0.0
0.1461794019933555,0.0,0.0,0.0
0.14950166112956811,0.0,0.0,0.0
0.15282392026578073,0.0,0.0,0.0
0.15614617940199335,0.0,0.0,0.0
0.15946843853820597,0.0,0.0,0.0
0.16279069767441862,0.0,0.0,0.0
0.16611295681063123,0.0,0.0,0.0
0.16943521594684385,0.0,0.0,0.0
0.17275747508305647,0.0,0.0,0.0
0.1760797342192691,0.0,0.0,0.0
0.17940199335548174,0.0,0.0,0.0
0.18272425249169436,0.0,0.0,0.0
0.18604651162790697,0.0,0.0,0.0
0.1893687707641196,0.0,0.0,0.0
0.19269102990033224,0.0,0.0,0.0
0.19601328903654486,0.0,0.0,0.0
0.19933554817275748,0.0,0.0,0.0
0.2026578073089701,0.0,0.0,0.0
0.2059800664451827,0.0,0.0,0.0
0.20930232558139536,0.0,0.0,0.0
0.21262458471760798,0.0,0.0,0.0
0.2159468438538206,0.0,0.0,0.0
0.21926910299003322,0.0,0.0,0.0
0.22259136212624583,0.0,0.0,0.0
0.22591362126245848,0.0,0.0,0.0
0.2292358803986711,0.0,0.0,0.0
0.23255813953488372,0.0,0.0,0.0
0.23588039867109634,0.0,0.0,0.0
0.23920265780730898,0.0,0.0,0.0
0.2425249169435216,0.0,0.0,0.0
0.24584717607973422,0.0,0.0,0.0
0.24916943521594684,0.0,0.0,0.0
0.25249169435215946,0.0,0.0,0.0
0.2558139534883721,0.0,0.0,0.0
0.2591362126245847,0.0,0.0,0.0
0.26245847176079734,0.0,0.0,0.0
0.26578073089701,0.0,0.0,0.0
0.2691029900332226,0.0,0.0,0.0
0.2724252491694352,0.0,0.0,0.0
0.2757475083056478,0.0,0.0,0.0
0.27906976744186046,0.0,0.0,0.0
0.2823920265780731,0.0,0.0,0.0
0.2857142857142857,0.0,0.0,0.0
0.28903654485049834,0.0,0.0,0.0
0.292358803986711,0.0,0.0,0.0
0.2956810631229236,0.0,0.0,0.0
0.29900332225913623,0.0,0.0,0.0
0.3023255813953488,0.0,0.0,0.0
0.30564784053156147,0.0,0.0,0.0
0.3089700996677741,0.0,0.0,0.0
0.3122923588039867,0.0,0.0,0.0
0.31561461794019935,0.0,0.0,0.0
0.31893687707641194,0.0,0.0,0.0
0.3222591362126246,0.0,0.0,0.0
0.32558139534883723,0.0,0.0,0.0
0.3289036544850498,0.0,0.0,0.0
0.33222591362126247,0.0,0.0,0.0
0.33554817275747506,0.0,0.0,0.0
0.3388704318936877,0.0,0.0,0.0
0.34219269102990035,0.0,0.0,0.0
0.34551495016611294,0.0,0.0,0.0
0.3488372093023256,0.0,0.0,0.0
0.3521594684385382,0.0,0.0,0.0
0.3554817275747508,0.0,0.0,0.0
0.3588039867109635,0.0,0.0,0.0
0.36212624584717606,0.0,0.0,0.0
0.3654485049833887,0.0,0.0,0.0
0.3687707641196013,0.0,0.0,0.0
0.37209302325581395,0.0,0.0,0.0
0.3754152823920266,0.0,0.0,0.0
0.3787375415282392,0.0,0.0,0.0
0.38205980066445183,0.0,0.0,0.0
0.3853820598006645,0.0,0.0,0.0
0.38870431893687707,0.0,0.0,0.0
0.3920265780730897,0.0,0.0,0.0
0.3953488372093023,0.0,0.0,0.0
0.39867109634551495,0.0,0.0,0.0
0.4019933554817276,0.0,0.0,0.0
0.4053156146179402,0.0,0.0,0.0
0.40863787375415284,0.0,0.0,0.0
0.4119601328903654,0.0,0.0,0.0
0.4152823920265781,0.0,0.0,0.0
0.4186046511627907,0.0,0.0,0.0
0.4219269102990033,0.0,0.0,0.0
0.42524916943521596,0.0,0.0,0.0
0.42857142857142855,0.0,0.0,0.0
0.4318936877076412,0.0,0.0,0.0
0.43521594684385384,0.0,0.0,0.0
0.43853820598006643,0.0,0.0,0.0
0.4418604651162791,0.0,0.0,0.0
0.44518272425249167,0.0,0.0,0.0
0.4485049833887043,0.0,0.0,0.0
0.45182724252491696,0.0,0.0,0.0
0.45514950166112955,0.0,0.0,0.0
0.4584717607973422,0.0,0.0,0.0
0.46179401993355484,0.0,0.0,0.0
0.46511627906976744,0.0,0.0,0.0
0.4684385382059801,0.0,0.0,0.0
0.4717607973421927,0.0,0.0,0.0
0.4750830564784053,0.0,0.0,0.0
0.47840531561461797,0.0,0.0,0.0
0.48172757475083056,0.0,0.0,0.0
0.4850498338870432,0.0,0.0,0.0
0.4883720930232558,0.0,0.0,0.0
0.49169435215946844,0.0,0.0,0.0
0.4950166112956811,0.0,0.0,0.0
0.4983388704318937,0.0,0.0,0.0
0.5016611295681063,0.0,0.0,0.0
0.5049833887043189,0.0,0.0,0.0
0.5083056478405316,0.0,0.0,0.0
0.5116279069767442,0.0,0.0,0.0
0.5149501661129569,0.0,0.0,0.0
0.5182724252491694,0.0,0.0,0.0
0.521594684385382,0.0,0.0,0.0
0.5249169435215947,0.0,0.0,0.0
0.5282392026578073,0.0,0.0,0.0
0.53156146179402,0.0,0.0,0.0
0.5348837209302325,0.0,0.0,0.0
0.5382059800664452,0.0,0.0,0.0
0.5415282392026578,0.0,0.0,0.0
0.5448504983388704,0.0,0.0,0.0
0.5481727574750831,0.0,0.0,0.0
0.5514950166112956,0.0,0.0,0.0
0.5548172757475083,0.0,0.0,0.0
0.5581395348837209,0.0,0.0,0.0
0.5614617940199336,0.0,0.0,0.0
0.5647840531561462,0.0,0.0,0.0
0.5681063122923588,0.0,0.0,0.0
0.5714285714285714,0.0,0.0,0.0
0.574750830564784,0.0,0.0,0.0
0.5780730897009967,0.0,0.0,0.0
0.5813953488372093,0.0,0.0,0.0
0.584717607973422,0.0,0.0,0.0
0.5880398671096345,0.0,0.0,0.0
0.5913621262458472,0.0,0.0,0.0
0.5946843853820598,0.0,0.0,0.0
0.5980066445182725,0.0,0.0,0.0
0.6013289036544851,0.0,0.0,0.0
0.6046511627906976,0.0,0.0,0.0
0.6079734219269103,0.0,0.0,0.0
0.6112956810631229,0.0,0.0,0.0
0.6146179401993356,0.0,0.0,0.0
0.6179401993355482,0.0,0.0,0.0
0.6212624584717608,0.0,0.0,0.0
0.6245847176079734,0.0,0.0,0.0
0.627906976744186,0.0,0.0,0.0
0.6312292358803987,0.0,0.0,0.0
0.6345514950166113,0.0,0.0,0.0
0.6378737541528239,0.0,0.0,0.0
0.6411960132890365,0.0,0.0,0.0
0.6445182724252492,0.0,0.0,0.0
0.6478405315614618,0.0,0.0,0.0
0.6511627906976745,0.0,0.0,0.0
0.654485049833887,0.0,0.0,0.0
0.6578073089700996,0.0,0.0,0.0
0.6611295681063123,0.0,0.0,0.0
0.6644518272425249,0.0,0.0,0.0
0.6677740863787376,0.0,0.0,0.0
0.6710963455149501,0.0,0.0,0.0
0.6744186046511628,0.0,0.0,0.0
0.6777408637873754,0.0,0.0,0.0
0.6810631229235881,0.0,0.0,0.0
0.6843853820598007,0.0,0.0,0.0
0.6877076411960132,0.0,0.0,0.0
0.6910299003322259,0.0,0.0,0.0
0.6943521594684385,0.0,0.0,0.0
0.6976744186046512,0.0,0.0,0.0
0.7009966777408638,0.0,0.0,0.0
0.7043189368770764,0.0,0.0,0.0
0.707641196013289,0.0,0.0,0.0
0.7109634551495017,0.0,0.0,0.0
0.7142857142857143,0.0,0.0,0.0
0.717607973421927,0.0,0.0,0.0
0.7209302325581395,0.0,0.0,0.0
0.7242524916943521,0.0,0.0,0.0
0.7275747508305648,0.0,0.0,0.0
0.7308970099667774,0.0,0.0,0.0
0.7342192691029901,0.0,0.0,0.0
0.7375415282392026,0.0,0.0,0.0
0.7408637873754153,0.0,0.0,0.0
0.7441860465116279,0.0,0.0,0.0
0.7475083056478405,0.0,0.0,0.0
0.7508305647840532,0.0,0.0,0.0
0.7541528239202658,0.0,0.0,0.0
0.7574750830564784,0.0,0.0,0.0
0.760797342192691,0.0,0.0,0.0
0.7641196013289037,0.0,0.0,0.0
0.7674418604651163,0.0,0.0,0.0
0.770764119601329,0.0,0.0,0.0
0.7740863787375415,0.0,0.0,0.0
0.7774086378737541,0.0,0.0,0.0
0.7807308970099668,0.0,0.0,0.0
0.7840531561461794,0.0,0.0,0.0
0.7873754152823921,0.0,0.0,0.0
0.7906976744186046,0.0,0.0,0.0
0.7940199335548173,0.0,0.0,0.0
0.7973421926910299,0.0,0.0,0.0
0.8006644518272426,0.0,0.0,0.0
0.8039867109634552,0.0,0.0,0.0
0.8073089700996677,0.0,0.0,0.0
0.8106312292358804,0.0,0.0,0.0
0.813953488372093,0.0,0.0,0.0
0.8172757475083057,0.0,0.0,0.0
0.8205980066445183,0.0,0.0,0.0
0.8239202657807309,0.0,0.0,0.0
0.8272425249169435,0.0,0.0,0.0
0.8305647840531561,0.0,0.0,0.0
0.8338870431893688,0.0,0.0,0.0
0.8372093023255814,0.0,0.0,0.0
0.840531561461794,0.0,0.0,0.0
0.8438538205980066,0.0,0.0,0.0
0.8471760797342193,0.0,0.0,0.0
0.8504983388704319,0.0,0.0,0.0
0.8538205980066446,0.0,0.0,0.0
0.8571428571428571,0.0,0.0,0.0
0.8604651162790697,0.0,0.0,0.0
0.8637873754152824,0.0,0.0,0.0
0.867109634551495,0.0,0.0,0.0
0.8704318936877077,0.0,0.0,0.0
0.8737541528239202,0.0,0.0,0.0
0.8770764119601329,0.0,0.0,0.0
0.8803986710963455,0.0,0.0,0.0
0.8837209302325582,0.0,0.0,0.0
0.8870431893687708,0.0,0.0,0.0
0.8903654485049833,0.0,0.0,0.0
0.893687707641196,0.0,0.0,0.0
0.8970099667774086,0.0,0.0,0.0
0.9003322259136213,0.0,0.0,0.0
0.9036544850498339,0.0,0.0,0.0
0.9069767441860465,0.0,0.0,0.0
0.9102990033222591,0.0,0.0,0.0
0.9136212624584718,0.0,0.0,0.0
0.9169435215946844,0.0,0.0,0.0
0.920265780730897,0.0,0.0,0.0
0.9235880398671097,0.0,0.0,0.0
0.9269102990033222,0.0,0.0,0.0
0.9302325581395349,0.0,0.0,0.0
0.9335548172757475,0.0,0.0,0.0
0.9368770764119602,0.0,0.0,0.0
0.9401993355481728,0.0,0.0,0.0
0.9435215946843853,0.0,0.0,0.0
0.946843853820598,0.0,0.0,0.0
0.9501661129568106,0.0,0.0,0.0
0.9534883720930233,0.0,0.0,0.0
0.9568106312292359,0.0,0.0,0.0
0.9601328903654485,0.0,0.0,0.0
0.9634551495016611,0.0,0.0,0.0
0.9667774086378738,0.0,0.0,0.0
0.9700996677740864,0.0,0.0,0.0
0.973421926910299,0.0,0.0,0.0
0.9767441860465116,0.0,0.0,0.0
0.9800664451827242,0.0,0.0,0.0
0.9833887043189369,0.0,0.0,0.0
0.9867109634551495,0.0,0.0,0.0
0.9900332225913622,0.0,0.0,0.0
0.9933554817275747,0.0,0.0,0.0
0.9966777408637874,0.0,0.0,0.0
1.0,0.0,0.0,0.0


==> data/eigen_general_64/eigenvectors_relative_error.csv <==
matrix\type,Float64,LinearTakum64,Posit64
AG-Monien/L,5.29382130647442073692225768269461748e-12,5.02352685479148036706382513037486774e-12,5.69073003364757604760356458635009666e-12
AG-Monien/cage,1.27811384761640256263616775903934368e+00,1.21914924936287846948982637516972249e+00,1.21264201957381913611548664942075781e+00
AG-Monien/diag,-Inf,-Inf,-Inf
AG-Monien/grid1,9.31483561495076452410360408248708944e-13,9.19209267052469364631108994632198459e-13,1.00068016900375909590102167906042718e-12
AG-Monien/grid1_dual,9.04917505487671049252739491675299744e-13,8.95175101175445887288474950129170662e-13,8.99290733317876052212303110806677631e-13
AG-Monien/grid2,1.88493459469780742027754239670913231e-11,1.86509369390093319530154237640808289e-11,1.07463728538739846894180527478343896e-08
AG-Monien/grid2_dual,1.79166143075087615805142080855967239e-11,1.65164870915293352097624853352758466e-11,4.73819261149703174265414926178047829e-07
AG-Monien/netz4504,7.51060583047521281467259791045257155e-12,7.49540125448230779511354708413816977e-12,5.09157675645645741037606918579995354e-10
AG-Monien/netz4504_dual,3.96416021968425449957750582429748855e-12,3.94653312426592420243279721117992063e-12,3.95361054541781306510821536278021431e-12
AG-Monien/stufe,6.06554966987226693702828826246822185e-12,5.98113517142340712199037520729093088e-12,7.83395531580501548498761665452991919e-11
AG-Monien/ukerbe1,4.58272064868356679264009410779691361e-04,4.58268917659502538956847043849070100e-04,5.94999221546911625091737482828930725e-04
AG-Monien/ukerbe1_dual,1.02676093398474458100420605393163594e-11,1.01663388691721380911795175513439741e-11,1.64638051280421838173830521918548921e-09
Arenas/celegans_metabolic,3.07677168357860869800429608388845722e-13,3.07593306383080761603233283716269092e-13,3.07656955938526288770411062057347318e-13
Arenas/email,6.72414658430699399113368806408026284e-13,6.65845954830635787161499776148846758e-13,6.66446046864657487143556651844425954e-13
Arenas/jazz,1.14970196090287803026355243327558391e-13,1.14553077470419300212757696603111506e-13,2.32309138143900133121275272424639392e-13
Bai/bfwb398,1.26813371883974484839050300680673175e-12,1.01073462797722330256343972673659985e-12,6.34446561864427079921102530705636775e-07
Bai/bfwb62,2.03587882416095712945536431785708449e-13,1.92277179867990579735241678759570880e-13,1.01267438492641686081277995591853554e-07
Bai/bfwb782,4.83524423755966616161211527469646048e-12,8.62837648862803591773843190713064663e-13,1.06990929701445007352555517013961783e-06
Bai/mhd3200b,4.23935306574019751179421669905158945e-01,3.17119457332589217587139115074779266e-01,2.84982314456989023337613095631397347e-01
Bai/mhdb416,4.68838948143699726371067617430913840e-01,4.34174978196560545606665879346401669e-01,3.07513905232180951585824332203329892e-01
Bai/odepb400,2.07786952853597277534414734241863025e-01,2.52162592190218328397229627882664440e-01,3.50150207993295400298414952123815936e-01
Barabasi/NotreDame_yeast,4.44348622367057700721753253573087978e-13,4.40382612977615420249995103768139442e-13,4.45737434688710156049592332965313002e-13
Bates/Chem97ZtZ,7.71865147284234249307267355263344780e-13,7.61741240122815834222559044076646688e-13,7.67775343851909236808789613906604541e-13
Boeing/bcsstm37,3.78672646844011796785913923625148226e-01,4.63953154175497639073719507112674215e-01,5.84924818670158577270511080326356880e-01
Boeing/bcsstm38,3.00707859690961633508168675334996565e-01,3.14669621607058744097047562205664153e-01,4.38101645803966651969129704201754608e-01
Cunningham/m3plates,5.18579223341850620768037130503332266e-01,5.41794933895196004971750133313254336e-01,4.49484912823481150017037543502149477e-01
DIMACS10/chesapeake,3.33253440541598516742002686797085189e-13,3.33021775037670593717645632130435848e-13,6.54597800192675748922716831384634183e-13
DIMACS10/delaunay_n10,5.50600609777632582551135381798880641e-12,5.39626325875288643246221615003529573e-12,8.73472286016547819733409684078011642e-12
DIMACS10/delaunay_n11,8.45168358518143255928779102216081153e-12,7.48161122077471442033018653949457185e-12,7.87394641587143182535918767759732953e-11
DIMACS10/uk,3.23357324430457582676029674846419504e-11,3.13528761956654373383800500598089656e-11,1.98159655258960523671659992871248071e-07
FIDAP/ex32,2.23529307382549383356294721800568253e-13,2.23462568581111631711432387407775941e-13,2.23465295481474812897497522441058637e-13
FIDAP/ex5,7.03154693185949869796711670675070431e-15,9.71649935914578488145559154818541631e-16,6.14772955692487712566058709928084489e-14
GHS_indef/laser,-Inf,-Inf,-Inf
Gleich/minnesota,7.12611485184148325420045847004765052e-12,5.88496576619588168042669553823847283e-12,1.40185388572557652834649694087088171e-08
Gset/G11,5.80778526381146300454309577371929053e-12,5.38228032308257271598228635464286859e-12,2.85026478332939906666516758697812993e-10
Gset/G12,5.11656781480361691789010910418437384e-12,4.32946202202478394479856798867142633e-12,1.26933772148254427380013341522220201e-09
Gset/G13,1.16917605144168480573664352344494751e-11,4.52061319840513589702688766355492406e-12,4.19729289587891385265161613099768712e-11
Gset/G14,8.36170309745949307891712433179114693e-13,8.31884058438279322312397930980070004e-13,8.39477353106415578140627634839519754e-13
Gset/G15,4.74106233408167323109295985504293396e-13,4.67838107378349271368035002840675437e-13,4.27454235710442027649288439424421929e-12
Gset/G16,9.00656299313816620505357805484490919e-13,8.99418967863633626711861375669095039e-13,8.99620499858627842066803962385417544e-13
Gset/G17,5.98267402334783833456434022473306349e-13,5.97631510369478579291121509130123964e-13,6.00438721530106177703119180755578649e-13
Gset/G18,4.58252613634582012681807312475149915e-13,4.52411592057113341434288305504954597e-13,4.68378834710417207007500112870928079e-13
Gset/G19,6.23870330204162917877484434202518426e-13,6.21587237141370851703128056267414192e-13,6.25740869956826302769429610722457759e-13
Gset/G20,9.47020485258029229632986757245292988e-13,9.46053948503139812170396942631594895e-13,9.47031666801514990551499576902956676e-13
Gset/G21,6.70142570744106425484038537964725285e-13,6.66855410741368512861649532791328900e-13,6.67685797593235590814733630776762419e-13
Gset/G32,1.70855408816872088739768909300997694e-11,1.31325916648372752073434812981466946e-11,1.63247004440986141848377317324037568e-07
Gset/G33,7.76551796330487334867014401758042015e-12,7.56561685458413833912324290940955273e-12,4.66971254261252098051792189164825251e-07
Gset/G34,8.30146616857311977968286504528413704e-12,8.23441874675008105076512560828242398e-12,7.27577551519066362954567071560807772e-09
Gset/G43,3.20276178488392347733574073463415970e-12,1.91704021295408404157494093092800864e-12,7.49014811810722970534665626879659091e-11
Gset/G44,2.31994528581739197953719374501804834e-12,2.26206560682016788841043266990436597e-12,3.85328049652733416031884810996887387e-12
Gset/G45,2.15491899306839352319925599658081864e-12,2.12200087748820500739220960737351902e-12,2.57358024751087415264523018014796588e-12
Gset/G46,3.40274718830379212608182008478073440e-12,3.23978934361899591863762777115503923e-12,6.88484918617132180581480460008465939e-10
Gset/G47,3.07592273764681904443410113282737844e-12,2.32697198132078986809292984303106466e-12,3.91478498628968584831156726594788048e-09
Gset/G48,3.05174740339029168077130256593242569e-01,3.33036406726376232395458625226791709e-01,7.64158816802925695171509547278913083e-02
Gset/G49,7.48712188042596673129366159163354920e-03,3.94084309192926917837114686066570777e-04,1.48445307359854842291444042301955969e-04
Gset/G50,5.13101409497125091251365581922828001e-04,8.38939165693318619741121777064311513e-04,1.07649346514161368310217800033798022e-06
Gset/G51,9.89872229885596821549459118524441504e-13,9.61841204808818506146374613480547824e-13,1.15229714520058531167478458017312817e-12
Gset/G52,6.73296462826243661211096611685158776e-13,6.71617109970134281020028003070268153e-13,6.76007701029969192506300019195446434e-13
Gset/G53,6.53186192850659273072844264263524147e-13,6.49782315850852965280191899883069984e-13,6.50165886813023742465389192872781422e-13
Gset/G54,6.56493924860247410009674830080223445e-13,6.55944527702737870408781813458799448e-13,1.68920891699371675423534162571214614e-12
Gset/G57,1.44325934330410300677633024875946350e-11,1.41510015116817520115841179299761722e-11,1.19537784270903884928469145090616638e-08
HB/1138_bus,6.44482386846242255428548532346126920e-12,6.31754281704804332418152934787759841e-12,7.36781974944025962647114814987190459e-12
HB/494_bus,9.26109314572676750594931672543043909e-13,8.24522563557422372149066496691724332e-14,5.84070007171736298793502231450075184e-13
HB/662_bus,4.04947310465452971873380991734436796e-13,4.02959864896878178469131612207438250e-13,9.43990698185919420353828443147165700e-13
HB/685_bus,2.85188768236157330819809410777043860e-13,2.05562011979243869072322842389787816e-13,3.15313891326673871316646959387187614e-12
HB/ash292,5.97733307443140688897171454006426578e-13,5.89999962352972921821511209905498122e-13,5.91449239198176588831848975749587711e-13
HB/ash85,3.07865626689770379336210322779775054e-13,3.07364772509113091808307639959641725e-13,3.08398944838660699134710383899157212e-13
HB/bcspwr01,1.31211983654365740738531137464979718e-13,1.09302386013969706002111932938213648e-13,2.03856703601855242573777442027356322e-13
HB/bcspwr02,2.33985931154796742044876444824643338e-13,2.33258403393437989818078568777917519e-13,2.33402233964351280919307811090283264e-13
HB/bcspwr03,1.26155355526808092010485620568283913e-13,1.21180249587240664714394214678644388e-13,2.19471518322483839359259150390181364e-13
HB/bcspwr04,7.36049036542423451203633640692157949e-13,7.33887007657942513810514681602755980e-13,1.04923873755144375529966839177748478e-12
HB/bcspwr05,1.46662886688053613078359974662122322e-12,1.46241040750561097395766297482206587e-12,1.47119711663360539559683539684158043e-12
HB/bcspwr06,3.68274137451694467511517983262991791e-12,3.40866509299366424430347824056492211e-12,2.57602444556128365231433456045076292e-10
HB/bcspwr07,3.25929753376451035552846031627798763e-12,3.21861780938600843069163916920466235e-12,5.93368342038302300237508319516226681e-12
HB/bcspwr08,1.97660374402463335240911249517179068e-12,1.80963720937995672354089738405358770e-12,3.65454069147792281855040790012753330e-12
HB/bcspwr09,3.32522175460612402511597092237742256e-12,2.16479443696861554823538491643045176e-12,6.46863705137867962032176548222956610e-12
HB/bcsstk01,2.77658623724722653122242420389344488e-13,2.75320235590803245471161701898633792e-13,1.00714209556783558337897082024443870e-11
HB/bcsstk02,5.32995879219968123181218764796378086e-13,5.30325481687292322850581261975563951e-13,5.30345755652439139315940403695622817e-13
HB/bcsstk03,3.28719886198518876600148342554536740e-02,3.95436686998473111849439048401537224e-02,7.97033322151282667543665394245204825e-02
HB/bcsstk04,4.74543149272901871102311720777938809e-12,4.87320734296708532482237669477201453e-13,9.90487970141187699428560953451091812e-12
HB/bcsstk05,3.24907996459681961233172136856202279e-12,8.46147759594679171098947655555960902e-13,8.24355426775112354467627905050472670e-12
HB/bcsstk06,4.02734186327165972346228700510326359e-12,2.67235332881108936856250682333686987e-12,1.46683453372048137518743790629684572e-10
HB/bcsstk07,4.02734186327165972346228700510326359e-12,2.67235332881108936856250682333686987e-12,1.46683453372048137518743790629684572e-10
HB/bcsstk08,5.59658540598689855496545687554378369e-10,5.83105421661857107951932524521778647e-11,1.56506983253442295139139265980320403e-08
HB/bcsstk09,2.15650987026151777716414897670597299e-01,2.15631685381534031896420985726475148e-01,2.15595198363302165642478908796102517e-01
HB/bcsstk19,3.41151622295059004740432415575382547e-01,3.41436903074020413567615242120802636e-01,3.61512380131855313242889335915028214e-01
HB/bcsstk20,5.26445531980071731814415856953905636e-02,8.77498690418765801922728958237647889e-03,2.98417401992304266374742294380273373e-01
HB/bcsstk22,8.03663133767589221476714142003487515e-11,3.25086436013171462684855451828196712e-12,6.76728597575249893456412879912103681e-11
HB/bcsstm01,1.10866740616957767618209544000422667e+00,9.92901109649270472248267446830149396e-01,1.05406069290946765846665010770696750e+00
HB/bcsstm02,1.13550315610887518319817970729743746e+00,1.14587247617322109144343891172608216e+00,1.08167218894518941881822749315817870e+00
HB/bcsstm03,1.01444681302234240179223620510187862e-02,1.00164306156645273151826268867522469e-02,8.86656579688056345044333495445669432e-03
HB/bcsstm04,9.19748480741610492703817863917848870e-01,8.99164693943377402954451326117602983e-01,8.46142920683541433795375804775140622e-01
HB/bcsstm05,6.92133986951895295391200864281643107e-01,6.98042274478417487979042249333952785e-01,8.35975478694935092370576179289928652e-01
HB/bcsstm06,8.29221427219405020029027205277125553e-01,5.82724886044667050402609460766989494e-01,5.24993468410346971023014360443355741e-01
HB/bcsstm07,2.97866789641994905101345755899945628e-09,8.74164705991554165172937520396238482e-11,6.64493193271408373711690645048241305e-09
HB/bcsstm08,7.53929177174027257768500771931687926e-01,7.83621650009130476459536612146833299e-01,7.74596669241371173666737594327279875e-01
HB/bcsstm09,1.26299493817553686832535030418071489e+00,1.31978007778212068012165937287848140e+00,1.29176961837076119393875429756890952e+00
HB/bcsstm11,1.23084091008846881781609520826398977e+00,1.31607825971257914882144091668182185e+00,1.28908757072227797115082096840485745e+00
HB/bcsstm12,3.97903932249466668897752762944526191e-01,3.59308174103861758695294164725448538e-01,4.25362818381426326267776798660857942e-01
HB/bcsstm19,4.50812542784409558279051854896934010e-02,6.40971078809773076658659581222076157e-02,3.24526736031981528163234167154443278e-03
HB/bcsstm20,8.66048538494849243640416624076788483e-02,9.42884264651876292093694488733176614e-02,1.36805461856064303868042419639164181e-01
HB/bcsstm21,1.33988866057817682865966515653134328e+00,1.41722383065805675876656703256626331e+00,1.33010862712903755408776062953818779e+00
HB/bcsstm22,5.09007084112446134759288705779200837e-01,8.94440037853419173952789004887916770e-01,8.96111934448277258352054546669750252e-01
HB/bcsstm23,1.81168047825029982381863084762953123e-01,3.05328781086387513000951875999696144e-01,2.49255760034668562379203156274714645e-01
HB/bcsstm24,4.28542067327838241864553943134583657e-01,5.60729749115199644788653597047305235e-01,4.38445649795578952037819286654889769e-01
HB/bcsstm25,9.11307881896927256858078420857113771e-01,8.09412774352685531720451215410405812e-01,7.96488363336573129236056077628055764e-01
HB/bcsstm26,6.87392967608311462134828755288014898e-01,6.99444403306449768675482367598379827e-01,6.97141108202467986514986071179308617e-01
HB/blckhole,9.71989396829903002255875682586438080e-12,9.41450723423985640092078202323474432e-12,5.33655698800324071316862749987137092e-08
HB/can_1054,1.61200650700268287805111981694376245e-12,1.61102969337460576005467707042025687e-12,1.61123923707734385314376325852750249e-12
HB/can_1072,1.40386248843094610494857888306175653e-12,1.38746440413585303020826618157424191e-12,1.39381291619192715455505190009659256e-12
HB/can_144,2.92374227446263826047918510686316370e-03,3.63379265049750951580163009008075516e-03,3.43183384598781269487499910098036519e-03
HB/can_161,3.99508699046620812534324719722137079e-03,2.89852069267350921694934538749739575e-03,3.65863250752600229081863511585752085e-03
HB/can_187,4.29606620982018464699227621086612907e-13,2.42418733063848107593023900188461609e-13,1.86055279956216182325190527422568017e-12
HB/can_229,9.93792094095525961786774843835233130e-03,1.05063563977206286669852569471235469e-02,1.01700685389829651291710944536897819e-02
HB/can_24,1.00302658134431954029415334083731534e-14,9.59883320809633485572122971821448234e-17,5.02740739130114639693995177967269145e-15
HB/can_256,5.13339992302491154254964016014391822e-13,5.08760589958948444950135694410055850e-13,5.13507827696429203394267816406618044e-13
HB/can_268,4.80849503086830034610268186900330820e-13,4.80140012651249975840559584000809575e-13,4.81841041702921040624679239189125650e-13
HB/can_292,6.49637501805316456854088308299411611e-13,6.39315031615664440624872894597910063e-13,6.74372011049632138039925406126375177e-12
HB/can_445,1.45260468081323943727607918385438511e-12,1.37975494601632097832790217654642247e-12,2.08571875682607995659571170172275698e-12
HB/can_61,1.20854717812041031030937254085681681e-13,8.86130321088909123648812738718230066e-14,4.37011401732451541795741946704378099e-13
HB/can_62,3.83759988406525990076379763765217700e-13,3.80269984927071857247808773418277987e-13,3.83014872769108765739592356828623068e-13
HB/can_634,1.25311294947573965990288189363782000e-12,1.24207315710233607838621333100643923e-12,1.90012791022832993704503416558587030e-12
HB/can_715,8.87275393843635595846334110734635956e-13,8.57752105907263093004944613439941818e-13,1.11186451634652795214126099029238492e-12
HB/can_73,5.95059217432701115205896662974453374e-03,6.21393888546985402726743984952296173e-03,4.26292835398975147796674457482352642e-03
HB/can_838,3.75456184510551050872746106102939428e-13,3.65820639683203009923386338402569070e-13,3.83290591381892686938666790123801917e-13
HB/can_96,4.78597994920925587563230627227915996e-04,1.42858639732291920326035435253300319e-02,4.76864255169403251386672208599250509e-04
HB/dwt_1005,3.78921479616780220389703501407766953e-04,6.53516190726279277056724312480667442e-04,3.78921479625056053397178265226999151e-04
HB/dwt_1007,4.05154098620010511514514286314622460e-12,4.00403547762648566028502540829820450e-12,4.66712309771745723943981228423315313e-12
HB/dwt_1242,3.68261831642204014890378802823776945e-12,3.64926713055767645417323967340157539e-12,3.67055732755368988612227612233486415e-12
HB/dwt_162,4.71535380651197698936606601946559310e-13,4.71090309234868093295344040755248974e-13,4.94984686401118146128407307928869619e-13
HB/dwt_193,3.75000170270930672873145459860429390e-13,3.74578530071254621296556757193374548e-13,4.32849270821486273792121811873225994e-13
HB/dwt_198,4.51353126482437129994626828244943717e-13,4.35667919820612510370689356665583153e-13,5.51107569464364176005459240221015621e-13
HB/dwt_209,6.26445148070986441421305029616942048e-13,6.24801196431437690378020636401358896e-13,6.52417980042035957872053427358689566e-13
HB/dwt_221,5.91120788336964394677061496266200983e-13,5.86835626099956612081568211697083547e-13,5.87387095714319096732930865183255300e-13
HB/dwt_234,6.22568559571663018666712916744480416e-12,3.48690124822130987514512577928619733e-13,3.90181925193284161896302922473461668e-11
HB/dwt_245,3.27381519115233693654453336736881397e-13,3.13068333284951647946655158073530319e-13,4.48336168871260958108852172834287662e-13
HB/dwt_307,7.64445746030731655728153113384363204e-13,7.57238664685455413479032423299018744e-13,7.63272093152329066519527269428140429e-13
HB/dwt_310,6.93060892520227947504537360645899608e-13,6.87687432249745192714381136472948678e-13,6.93111608269224169911270871454701830e-13
HB/dwt_346,7.03914690082939916262881526005977766e-13,6.99572926919216090174584480068145995e-13,7.09959217055031483674955716350738732e-13
HB/dwt_361,3.55431131928480379717921180914816583e-13,3.28878574083931329550440289023677290e-13,4.36075355629915107892118754191189235e-13
HB/dwt_419,1.89515734432531493264037879809518237e-12,5.94195644140246186781045330084202279e-13,1.74403209539572487508271556043358930e-11
HB/dwt_492,1.81968512353600680382054380035962572e-12,1.78374706405987891971965398065262874e-12,1.82260104328220433943356484775701773e-12
HB/dwt_503,3.30374871268190413202323754307274304e-13,3.27659304083260810115091862797554668e-13,3.37142934970776479715998949842694536e-13
HB/dwt_512,6.15738674871864256543285079813131795e-13,6.10147975904090453644856685802875498e-13,6.40443031121804833617706121522592157e-13
HB/dwt_59,1.44088329636939348336231373699262213e-13,1.20489733516423081832844205413447340e-13,2.22257699216794199518415731371304818e-13
HB/dwt_592,2.01784010060395122829681806659024038e-12,2.00300029605350791121468402543482174e-12,2.00330047978836177838351649808200069e-12
HB/dwt_607,3.79210774589888464823661508896786298e-12,1.03388505005301646583572119055267937e-12,2.19484666573758152848147136415887679e-12
HB/dwt_66,6.28171560327858876855673197683343160e-13,6.26763811036109121655265280849073603e-13,6.27498181327850601516379157603992164e-13
HB/dwt_72,1.12611874012850344544608357962991118e-12,1.12444933321390216919033457173133871e-12,1.12560486515247341489460274095546407e-12
HB/dwt_758,2.95355506517900748159400571748552093e-12,2.89633600380315789350128125039701947e-12,2.93970640432838760613260121192951481e-12
HB/dwt_869,1.56468089170487641665800379932294925e-12,1.35183837386932656768854435279234246e-12,2.97993156559795195920093428946737833e-12
HB/dwt_87,4.17126966108081229785065854654943918e-13,4.16013420956326174959488562958504078e-13,4.18565914659382058207195642663149458e-13
HB/dwt_878,4.21856011768379291582522798937991617e-12,4.08282681762525741715118750665102291e-12,4.22428132324685941612699509182496385e-12
HB/dwt_918,3.66198594930218213341983927974538263e-12,3.65418457737732759040220915738238130e-12,3.73464913267526898086726024580384078e-12
HB/dwt_992,7.31171939513931735323607527332262032e-13,6.99849669373220544960206770943855272e-13,7.09808703234640503298074075091879096e-13
HB/eris1176,2.07488910444020787409342069011400403e-12,1.44616856011022624912803640816802582e-12,1.01661527854433642394875247732413211e-10
HB/gr_30_30,3.23037951759295289626436911359686098e-03,2.66991936622979615457569871260972306e-03,2.52362698101455634934162496653584977e-03
HB/jagmesh1,4.61542667576102256181461367516894418e-04,2.94475032754281494787596210680987615e-04,1.65095507449614856907157883485957226e-04
HB/jagmesh2,6.67997429727142611753496012343519590e-12,6.66513932857785610567405639351379331e-12,7.07901766020111641534931189636482970e-12
HB/jagmesh3,2.80614581635857939721782468779646006e-04,1.50044986384747530654699543887045552e-04,2.80664868357331079538015581928085604e-04
HB/jagmesh4,1.80215140853040822852183737828037635e-11,7.56661297062681557634692120662082309e-12,4.19542983419992474167049722399765458e-09
HB/jagmesh5,5.98277019218471078947685586291912741e-11,3.56115085334869259018177367323484861e-12,4.83389000670351716337392402222935229e-10
HB/jagmesh6,8.47863069801670587408163180719742995e-12,7.78313443041780028351158140591637971e-12,9.50987177027803671085797060115505497e-09
HB/jagmesh7,6.99236600853614309120886922471904313e-12,6.84586870035689897044358337407854023e-12,1.64451780142632620687268243594452978e-11
HB/jagmesh8,5.31323536509391159770388204789958188e-12,5.09057636213085827258452189130816129e-12,3.62465406877637035451416457624017762e-09
HB/jagmesh9,7.02682857796659945093611747158722510e-12,4.41730472036413560182847564234679897e-12,3.53644867619079269674269953755951499e-11
HB/lap_25,-Inf,-Inf,-Inf
HB/lshp1009,6.67997429727142611753496012343519590e-12,6.66513932857785610567405639351379331e-12,7.07901766020111641534931189636482970e-12
HB/lshp1270,7.27228527900050596162816139585857247e-12,7.05551348269935456914455519647395718e-12,1.73390457990718118574357666287248399e-11
HB/lshp1561,1.09300002821340437307863513804393213e-11,1.07235493891809481632848531788524045e-11,2.17244971676575300215735392302368584e-10
HB/lshp1882,1.14257880899157490211985187442865064e-11,1.13631573875165913047964214679481370e-11,3.20984903404129439534120759044254063e-10
HB/lshp2233,1.14293536303294064600810790469202749e-11,1.13352586083831023005023779854606573e-11,1.50606939703040045064303085202393935e-09
HB/lshp2614,1.02755694950831742990054666211343870e-11,9.94424069185084360369841372981478259e-12,8.34085741805974570749356597108319866e-09
HB/lshp_265,6.31800448518578851249927168920794708e-13,6.13004524844945638457436792996222175e-13,7.65220771166543875606451216934652598e-13
HB/lshp_406,1.51540461527186685882726240696669143e-12,1.49777454624342617642311657711968792e-12,2.81565049733256673634472970007833299e-12
HB/lshp_577,2.54116250872234149915034909131381986e-12,2.21218590226492711384712555024718507e-12,2.26125901052501321089074309968497436e-12
HB/lshp_778,1.66313116338175529342243332741236960e-12,1.21175155883778369837130568362269892e-12,5.49485601745529150118744181747554900e-12
HB/lund_a,1.79312623213689886094120074255041098e-12,1.16818241024159381137184325254033689e-12,1.84939126084411350118094952615120139e-11
HB/lund_b,2.52165055391868973989246866924447372e-13,2.41505951212702246412391985685680785e-13,2.41777917495747490819608439903024644e-13
HB/nos1,2.19934422089713808752328118131194957e-12,1.79779657099467703569653215922896658e-12,1.24111816727407666729232221171774562e-11
HB/nos2,2.24026698994192874795649337883605788e-11,1.68770781521357613643087089643951411e-11,3.02614682197769066210557757835870968e-09
HB/nos3,4.19149149009114398613811613258166167e-12,3.09384610581531245596461167241587258e-12,2.99329816570489558484834750836297489e-11
HB/nos4,4.92562659108881055844217172081976828e-13,4.78153410557379440216525704098500533e-13,5.53587285283919485962797905339398889e-13
HB/nos5,2.54154759132133230689610661933128876e-12,2.50294206146193200727508756942274565e-12,2.62884000215944150381763153427797826e-12
HB/nos6,8.36757802692169746955652674593041374e-13,8.24943203450710749501548825028200417e-13,8.66389567796471181727841776496400812e-13
HB/nos7,9.06221917931132883886116614552575787e-03,3.80341233873254972281358235429619604e-03,4.12069172860372872854131555495231988e-03
HB/plat362,1.90800755798099636673747513924332135e-12,1.88689144626319310789914677699812845e-12,1.88701764243868092073328395155834565e-12
HB/saylr3,-Inf,-Inf,-Inf
HB/sherman1,-Inf,-Inf,-Inf
JGD_BIBD/bibd_81_2,1.29442389338271399261988677351120373e+00,1.28491521343402411618989771756570715e+00,1.28485744735953854151776440313872933e+00
JGD_SPG/EX1,6.89834792368044580770835224065965190e-01,6.87079284184265290319110360708360609e-01,7.61195088358011519359325117030953053e-01
JGD_SPG/EX2,6.70102620518917993262826737546614369e-01,5.57257189571801105097317296835730426e-01,6.59054295554993179793032866655264934e-01
JGD_Trefethen/Trefethen_150,2.32122070765757663397768517103561785e-12,2.27354942194435237790485182657007928e-12,2.35068009590650285317645020356781072e-12
JGD_Trefethen/Trefethen_20,4.41258611199258575923909920722999238e-15,2.36618881345178931140191816581897614e-16,1.85743903407987765653599071102909477e-16
JGD_Trefethen/Trefethen_200,2.86686530083348506914871258212649847e-12,2.83422924302942078912862292845570019e-12,3.04232885530043574967296358613716373e-12
JGD_Trefethen/Trefethen_200b,1.76917580870304450119566377914818838e-12,1.72522766901229696597151107012064890e-12,1.74005099875113077277187777370152999e-12
JGD_Trefethen/Trefethen_20b,3.49384388421538935179861081022149348e-15,2.17185263908951976483122229941554947e-16,1.11244898115086064062563260036427587e-16
JGD_Trefethen/Trefethen_300,3.39244834204835178046887153056851058e-12,3.29187793755967567013215582447346197e-12,3.34212219484672646200271196052206299e-12
JGD_Trefethen/Trefethen_500,9.87990508975702836757161448799747586e-12,9.39422895149957957738958386707947527e-12,4.43047935211996880219697640908698228e-11
JGD_Trefethen/Trefethen_700,6.10562198333692649786801721403026225e-12,5.75077639010932832856809963040601522e-12,4.69176222224066566151173807136486990e-11
ML_Graph/Binaryalphadigs_10NN,4.96138921652105778777979330906137691e-13,4.92867452632577219344215612634386212e-13,7.57734011950205310050895973293680548e-13
ML_Graph/Ecoli_10NN,4.22939560452993346880508650269211257e-13,4.17262023999079135266538374707696949e-13,4.83817317134441738631036909751855153e-13
ML_Graph/Glass_10NN,3.13241320812265609000472785593430248e-13,3.07979681223246620233832091215939273e-13,2.05851214731918228061343583616233113e-12
ML_Graph/Olivetti_norm_10NN,1.89219001111354782722267893948517655e-12,3.56636641981496514387446654870297528e-13,5.42386121210438506816275414659644469e-12
ML_Graph/Spectro_10NN,1.02069182309219981731768983730843072e-12,9.96925625275446077056505752222273086e-13,1.00395633262452874766528867074792374e-12
ML_Graph/Vehicle_10NN,8.73671102752269103200184649864477022e-13,8.05979058924515090682250161600577729e-13,2.15233617297219624473036411295162064e-09
ML_Graph/YaleA_10NN,2.93821110964947905092774218258913303e-13,2.91851557364912127631205784143530599e-13,3.01248469619669296687344609801442218e-13
ML_Graph/breasttissue_10NN,2.72807767626966638021360497814372177e-13,2.72666558089069444798837691870589337e-13,5.50984939992451312240214284623595788e-13
ML_Graph/cnae9_10NN,5.32931125205342330409408114044600985e-13,5.30656712881536146810010986118795392e-13,5.97634472618508906716853810261225131e-13
ML_Graph/collins_15NN,1.19914828714682888743305047108349891e-12,1.18550636657990615294750236323411850e-12,1.20714959236595930716355896442432391e-12
ML_Graph/dermatology_5NN,2.76740059397193594319878955534085132e-12,2.70603793000640241091140483703370691e-12,3.77737345330304366011162357163606584e-12
ML_Graph/iris_dataset_30NN,3.61461637898562881097332720030966152e-13,3.60968367178222402973950502986750385e-13,3.61109194838870482428109800523955198e-13
ML_Graph/mice_10NN,1.49442297879415724760673035896366672e-12,1.40284089894961415534406923446644702e-12,1.41085708869545661860141339621213119e-12
ML_Graph/micromass_10NN,8.83746312276177428836801581733953293e-13,8.80930166198942070155265449901705685e-13,6.43625056704250761809847577201953258e-11
ML_Graph/umistfacesnorm_10NN,9.84247586739265305492249463012499509e-13,9.67602851015576031895735850598751647e-13,9.74265963593914951547388980177200484e-13
Mycielski/mycielskian5,6.81020019759562775420493178293315935e-01,6.11593588066180238535050365035723982e-01,5.61100534309432771795263013664941066e-01
Mycielski/mycielskian6,6.41333900399696556211091856819207677e-01,6.48572007922173056475700621554404617e-01,5.93628847465178561820399854761101405e-01
Mycielski/mycielskian7,1.11310866225701655881651433263783112e-13,5.80438114950580933788214693347849950e-14,4.67372370931174977124003477182734399e-05
Mycielski/mycielskian8,3.10781838321422906037554899837682208e-13,2.33017351246878123165062250119521735e-13,9.62906872366429750557038750330439857e-11
Mycielski/mycielskian9,8.26731281694735371649791388012976250e-13,3.07172749927870320989364576434530458e-13,6.07761823795738245755486664969727394e-09
Newman/adjnoun,3.92732120673797780527313792660376017e-13,3.91992246571986071416840400806039220e-13,2.67214673861145413840070924047481276e-12
Newman/dolphins,3.09614606008975467494659286940319524e-13,3.09595031063831603924796735298628619e-13,3.09656418333830239067045760408213177e-13
Newman/football,2.86389288599057417640964535773651478e-13,2.85781938907897113900773664113888493e-13,6.18748515423065704499818940984555120e-13
Newman/karate,3.52045517195458293193131103237806254e-14,3.44866933048056787883392383994637232e-14,3.45225910047704084362075097473026783e-14
Newman/lesmis,3.55811812106804111997204712840579864e-14,3.49025453611635411118499979256287097e-14,8.03763014573097299139230319381243584e-14
Newman/netscience,2.10941226206653048341141399609930660e-13,1.79897566275745676372150997425431053e-13,2.00163575157393375719248255644707189e-12
Newman/polbooks,4.14163582378043275614783540324204500e-13,4.10589616153890507476274584173178453e-13,1.02090968706006850468578572836096005e-11
Newman/power,1.20840461269860006281098732896145122e-12,1.20242381122150022599450448992239385e-12,1.41684377101177266968905686401640119e-11
Oberwolfach/LF10,2.04196916889510530683343300119682494e-13,8.37030653653065566623132045354183418e-15,2.13716746522124286590257576364627699e-12
Oberwolfach/LFAT5,6.95561030085056571276366562194554853e-11,1.63506399299042814744276627273189077e-12,3.33017391412384420075413102113967919e-11
Oberwolfach/filter2D,1.44366673930987652805135905196605305e-11,1.18243362078952738620052405581961262e-11,1.46694392947264335070567692337525621e-07
Oberwolfach/rail_1357,4.15826422643789091610745306098278071e-12,7.88455323740538287302996340972612310e-13,2.01625910150184862494555555452544455e-09
Oberwolfach/spiral,-Inf,-Inf,-Inf
Oberwolfach/t2dal_e,-Inf,-Inf,-Inf
PARSEC/Si2,1.31504866013152717101299722040266339e-12,1.30446407518959635953987412234393055e-12,1.30647932635300533077113654435990432e-12
Pajek/Erdos02,7.08053371737730867090204960765167109e-13,8.95267055474999986851405106490139568e-13,9.27228420880911238230136611344448471e-12
Pajek/Erdos971,5.18925566595924610910603507625731218e-13,5.18104222998122555964070493221120299e-13,4.25488359282635773582723474941927510e-12
Pajek/Erdos972,4.50029984638968124168328262835531419e-13,4.46520296449280165493852541663630466e-13,4.48454384791086019428518191706376251e-13
Pajek/Erdos981,6.59655626265192982333315463600406031e-13,6.57769487927221977208000417861588977e-13,5.99571865882850640675063081026375399e-12
Pajek/Erdos982,1.09185939894283740568095742141238210e-12,1.06935306542433977550691303404338342e-12,1.06959033511053947596018132384904751e-12
Pajek/Erdos991,8.20747027511854227045550691835553550e-13,8.20286967569934165132496520147531156e-13,4.90159488564302972488187808942067455e-12
Pajek/Erdos992,6.49723640670702405963242293596344515e-13,6.43908810200133910749085326433174106e-13,8.01315151864076085707182562513079284e-13
Pajek/GD06_theory,9.26609607065692694416477080706355718e-01,9.08362459527289392959586147877253092e-01,9.43524613017874964983647878645600789e-01
Pajek/GD96_c,2.33571839196060220145839191682860928e-13,2.17042108114400562962269985013714881e-13,7.53135659817278301625905258800142570e-12
Pajek/GD97_a,3.38826440043367657574713680103135848e-03,1.70589201609223705976307935794362081e-03,2.74725294524071851047517369914709404e-04
Pajek/GD97_b,5.16392470717765849042048943617846256e-14,5.07894862282840895301633551652536916e-14,2.27798607557725342185287502417810742e-14
Pajek/GD98_c,6.19996789228310483023607140523832634e-01,6.80333450493823179990085548124204030e-01,6.89385052226578860230171253130275033e-01
Pajek/GD99_b,6.53172442712324648069051049342250787e-02,1.49047434376954689469278024541346549e-13,1.85511120402339967641577427712011167e-13
Pajek/Journals,1.68077208173621902771901036785169557e-14,1.50691261619856175354119951431092608e-14,2.65043323995677937278073505054975884e-13
Pajek/Sandi_authors,1.14592003736797509430616449404678147e-13,1.07579621768901262570777535772780696e-13,3.16635594187243644532164129977523738e-11
Pajek/USAir97,3.94247093627477192842757974280415595e-13,3.92034025931052824269369456395155821e-13,1.61618380704660577617443918962946557e-12
Pajek/USpowerGrid,1.07222554550631598191889316821208819e-12,1.05213390701211731049600985726862037e-12,3.23472045029882824362734220855216870e-11
Pajek/yeast,6.87727206471386604113378623724261814e-13,6.87645069251356768708651491465281747e-13,6.96188628275068909922003621560442335e-13
Pothen/mesh1e1,2.73098137904907285732941358937235917e-13,2.72613626572047783758784307953736917e-13,3.18206166010340215611895616280875880e-13
Pothen/mesh1em1,9.44557090034048911417349186078000477e-14,8.50963423340164545068435443970908708e-14,8.81856353674176014861446098556054880e-14
Pothen/mesh1em6,6.98394343750293884036240810526388596e-13,4.75320474046092210094294251328333173e-13,4.94968348070134379749629007343054207e-13
Pothen/mesh2e1,1.94690619902476421300699632325480735e-11,2.16354733633699000084223948593296365e-12,1.19461313681314343821053317622548397e-07
Pothen/mesh2em5,2.03424766510918924965094250146422816e-13,2.01307778495771085253543068447825857e-13,5.04419208374776042856115273732161105e-11
Pothen/mesh3e1,3.75007557900337554307807853054917038e-03,3.98326453289562120254355580613073529e-03,3.66617157834323929944505397173388960e-03
Pothen/mesh3em5,-Inf,-Inf,-Inf
Pothen/sphere2,1.00001922243168590330508691518568716e+00,1.00000067499796018792424896260451035e+00,1.00000000416646427854991702314106741e+00
Pothen/sphere3,4.02705603560408156862831731361193312e-02,2.33570428007038214715025153231981204e-01,4.01131412049498989076322890433211016e-01
Rajat/rajat02,5.32898740527754967688522274757390400e-13,5.30791773642143116782195104302521548e-13,5.31705843082194455393354923619310806e-13
Schenk_IBMNA/c-18,3.24256362682562832556547498567900425e-14,1.43251227920883569768487886616085010e-14,3.05568314212786332433656994478248448e-14
VDOL/dynamicSoaringProblem_1,3.94337298036333052769663935855320662e-12,3.90232086340426895736483821305964602e-12,2.33224413244515544356606604353386255e-08
VDOL/dynamicSoaringProblem_2,4.09012279379747860389678776681786377e-15,2.82150779706233490571044659930705945e-15,7.74202928168104263397391699143370762e-12
VDOL/freeFlyingRobot_1,5.37798352325361771266542425087024073e-13,4.69839739774492085207936580521573592e-13,7.15589374582812822794445977100762795e-11
VDOL/freeFlyingRobot_2,4.71667974936688044014341479262318674e-13,4.68995626344559068499574009670482937e-13,5.31942789423411640132108463954356364e-13
VDOL/freeFlyingRobot_3,4.44212408806668924093801569047695717e-13,4.43781485732461376555620243121315090e-13,7.22426008625231015103547717794243647e-13
VDOL/freeFlyingRobot_4,4.02678902136788406400955210374415948e-13,4.02660161999691686266181640930386836e-13,4.02891414585776773743648895880261116e-13
VDOL/goddardRocketProblem_1,1.48409005987266842579890088668134363e-11,2.75792581389359816786836465101879369e-13,3.92502283112620285260005394903347178e-13
VDOL/goddardRocketProblem_2,6.29963154020012837160864487201277279e-13,3.73697510428168491530086237763051769e-13,1.11076084306935986849776299724707632e-08
VDOL/hangGlider_1,2.33098131460155118302663596582213545e-13,2.31872095745349735789654706438578265e-13,2.35904390700715064977208272726021651e-13
VDOL/hangGlider_2,3.99146084322211298869685237005084956e-13,3.69626948688269188668530556458260982e-13,6.61652656381653553283153840468642491e-13
VDOL/lowThrust_1,3.46571777493992484811736884498369117e-12,1.05773380305833100387594253063884067e-12,1.76148616683752280615393193131215028e-09
VDOL/orbitRaising_1,1.01076368515415941561186156309723447e-13,1.00080896600632057626858138178445051e-13,2.50470615257649635197121778442787897e-13
VDOL/orbitRaising_2,5.47080010597323084739594229092758777e-13,4.54920917240818582859450389430212409e-13,4.08867813154846606485743134350208341e-12
VDOL/orbitRaising_3,3.40905919403590915069876643400196046e-13,8.07549906534817782991191926369405959e-14,1.97095619328761328476077832094654664e-13
VDOL/orbitRaising_4,9.28198793000236849488334342790181588e-13,6.73293821585635305863204230128387341e-13,1.70654273211723753319559062754995106e-12
VDOL/reorientation_1,2.18126569165803349589995276140362921e-13,2.17656503815252859828363689011535661e-13,2.57543803234664882787026986484604491e-13
VDOL/reorientation_2,1.73836285598346307846048520601086179e-13,1.63736800975511493502414352826546272e-13,2.46242475225120112833577497686894985e-13
VDOL/spaceShuttleEntry_1,1.99088626656762155526928328351198989e-11,1.21867860399516985268479989650636933e-11,6.31639792774381436980332497018832955e-08
VDOL/spaceStation_1,1.78957517265162591207636137017461717e-13,7.78099776142448973562668776844246847e-14,1.38808441113934742922649799025573953e-13
VDOL/spaceStation_10,1.96429281439107361152283048325631724e-12,1.93510049288936697696669534015110384e-12,2.02891163200413014638469182508349947e-12
VDOL/spaceStation_11,4.86463490827666319805079484411000559e-12,2.10179410852216465906564605216960981e-12,1.14516202036125322664248927850444890e-11
VDOL/spaceStation_12,1.95406203305842126875965000421367118e-12,1.79814521314132265978350007780295310e-12,5.73617022333760031135927237292453443e-12
VDOL/spaceStation_2,1.32670960417823654492767699618073980e-13,1.31109129714910443937946826696377443e-13,4.61149906071352749589732632556282500e-13
VDOL/spaceStation_3,3.88091006320775528658686949036656973e-13,3.83524596454193102035635588144765663e-13,2.74836293139567594019083694219498403e-12
VDOL/spaceStation_4,1.23862091444393940696106717689969262e-12,1.23143650026370469885484564880783169e-12,1.23215191423489246706115693174861977e-12
VDOL/spaceStation_5,1.57934842934177571911141163271603353e-12,1.55633082398997377738065159428976905e-12,1.08158624995824915030411367983316331e-11
VDOL/spaceStation_6,1.37000107317085070977424718767798814e-12,1.28668685232501791304763810981501030e-12,2.95040022300048271511845785580044772e-12
VDOL/spaceStation_7,1.94873049538294118246744516730141820e-12,7.91096437664892560915637064792695769e-13,1.39733187899868490936169563464430257e-12
VDOL/spaceStation_8,8.97938250858551508333893422380541032e-13,8.34980385064819058842625786518131692e-13,8.80976304427736115960846605083411304e-13
VDOL/spaceStation_9,1.70391188133357641062549734049371536e-12,1.67673017759484036100027814199621784e-12,1.68735202485444605526569879069790474e-12
VDOL/tumorAntiAngiogenesis_1,1.34251802193532392214579388661111294e-12,1.34420462249674480468219893638680880e-12,1.37557971533043276409500289216477350e-12
VDOL/tumorAntiAngiogenesis_2,1.61445211292697081483850517591190657e-14,8.66414587772598542273733570214489990e-15,4.15163316561931818011504532261054678e-13
VDOL/tumorAntiAngiogenesis_3,1.85304653882478976727113375223526102e-14,5.53686470336260361495411717897515791e-15,7.35361477356478243612314852560985712e-14
VDOL/tumorAntiAngiogenesis_4,6.34057281099192352501970649505786053e-14,6.33374432240508205344569747812727949e-14,1.68901386133067884647292891832859420e-12
VDOL/tumorAntiAngiogenesis_5,2.46214583853393637266444562352025987e-14,2.44867530084952332094848501432085213e-14,7.50462798348353984346867969410658954e-14
VDOL/tumorAntiAngiogenesis_6,1.46584045123923638900580247151113123e-13,1.46099709012135132266556537216744663e-13,1.07297335985274156431676581128176042e-12
VDOL/tumorAntiAngiogenesis_7,3.81885994837560331258551112873893652e-14,3.69453970781704658608661947265366377e-14,3.08351521285161727065809559416095429e-13
VDOL/tumorAntiAngiogenesis_8,5.06442876475604892468284765535470462e-14,4.94008356116689055181848232753022814e-14,6.31644483015708964250439803792220636e-13


==> data/eigen_general_64/eigenvectors_relative_error.sorted.csv <==
percent,Float64,LinearTakum64,Posit64
0.0,3.493843884215389e-15,9.598833208096335e-17,1.1124489811508605e-16
0.0033222591362126247,4.090122793797478e-15,2.1718526390895197e-16,1.8574390340798778e-16
0.006644518272425249,4.4125861119925854e-15,2.366188813451789e-16,5.027407391301146e-15
0.009966777408637873,7.031546931859498e-15,9.716499359145784e-16,2.2779860755772534e-14
0.013289036544850499,1.0030265813443195e-14,2.821507797062335e-15,3.0556831421278634e-14
0.016611295681063124,1.6144521129269707e-14,5.536864703362604e-15,3.452259100477041e-14
0.019933554817275746,1.680772081736219e-14,8.370306536530656e-15,6.147729556924878e-14
0.023255813953488372,1.8530465388247897e-14,8.664145877725985e-15,7.353614773564782e-14
0.026578073089700997,2.4621458385339363e-14,1.4325122792088358e-14,7.50462798348354e-14
0.029900332225913623,3.242563626825628e-14,1.5069126161985618e-14,8.037630145730973e-14
0.03322259136212625,3.520455171954583e-14,2.4486753008495233e-14,8.818563536741761e-14
0.036544850498338874,3.5581181210680413e-14,3.4486693304805676e-14,1.3880844111393475e-13
0.03986710963455149,3.818859948375603e-14,3.490254536116354e-14,1.8551112040233997e-13
0.04318936877076412,5.064428764756049e-14,3.6945397078170466e-14,1.9709561932876133e-13
0.046511627906976744,5.1639247071776584e-14,4.9400835611668904e-14,2.0385670360185525e-13
0.04983388704318937,6.340572810991924e-14,5.078948622828409e-14,2.1947151832248383e-13
0.053156146179401995,9.445570900340489e-14,5.804381149505809e-14,2.222576992167942e-13
0.05647840531561462,1.0107636851541594e-13,6.333744322405082e-14,2.234652954814748e-13
0.059800664451827246,1.1131086622570165e-13,7.78099776142449e-14,2.3230913814390013e-13
0.06312292358803986,1.1459200373679752e-13,8.075499065348178e-14,2.334022339643513e-13
0.0664451827242525,1.149701960902878e-13,8.245225635574224e-14,2.3590439070071504e-13
0.06976744186046512,1.2085471781204103e-13,8.509634233401646e-14,2.417779174957475e-13
0.07308970099667775,1.261553555268081e-13,8.861303210889091e-14,2.4624247522512014e-13
0.07641196013289037,1.3121198365436573e-13,1.0008089660063206e-13,2.5047061525764966e-13
0.07973421926910298,1.3267096041782366e-13,1.0757962176890127e-13,2.575438032346649e-13
0.08305647840531562,1.4408832963693936e-13,1.093023860139697e-13,2.6504332399567793e-13
0.08637873754152824,1.4658404512392365e-13,1.145530774704193e-13,3.012484696196693e-13
0.08970099667774087,1.738362855983463e-13,1.2048973351642307e-13,3.076569559385263e-13
0.09302325581395349,1.789575172651626e-13,1.2118024958724067e-13,3.083515212851617e-13
0.09634551495016612,2.0342476651091892e-13,1.3110912971491044e-13,3.083989448386607e-13
0.09966777408637874,2.035878824160957e-13,1.4609970901213513e-13,3.096564183338302e-13
0.10299003322259136,2.0419691688951052e-13,1.490474343769547e-13,3.182061660103402e-13
0.10631229235880399,2.1094122620665306e-13,1.637368009755115e-13,3.371429349707765e-13
0.10963455149501661,2.1812656916580335e-13,1.7989756627574568e-13,3.611091948388705e-13
0.11295681063122924,2.2352930738254939e-13,1.9227717986799057e-13,3.8301487276910877e-13
0.11627906976744186,2.3309813146015514e-13,2.013077784957711e-13,3.832905913818927e-13
0.11960132890365449,2.335718391960602e-13,2.0556201197924387e-13,3.925022831126203e-13
0.12292358803986711,2.3398593115479675e-13,2.1704210811440056e-13,4.028914145857768e-13
0.12624584717607973,2.52165055391869e-13,2.1765650381525287e-13,4.151633165619318e-13
0.12956810631229235,2.7280776762696666e-13,2.2346256858111163e-13,4.1856591465938207e-13
0.132890365448505,2.730981379049073e-13,2.318720957453497e-13,4.328492708214863e-13
0.1362126245847176,2.7765862372472263e-13,2.3301735124687813e-13,4.3607535562991513e-13
0.13953488372093023,2.8518876823615733e-13,2.33258403393438e-13,4.3701140173245156e-13
0.14285714285714285,2.863892885990574e-13,2.4150595121270225e-13,4.457374346887102e-13
0.1461794019933555,2.938211109649479e-13,2.424187330638481e-13,4.4833616887126097e-13
0.14950166112956811,3.076771683578609e-13,2.726136265720478e-13,4.48454384791086e-13
0.15282392026578073,3.078656266897704e-13,2.7266655808906945e-13,4.611499060713528e-13
0.15614617940199335,3.0961460600897547e-13,2.7532023559080325e-13,4.683788347104172e-13
0.15946843853820597,3.1078183832142293e-13,2.757925813893598e-13,4.81841041702921e-13
0.16279069767441862,3.132413208122656e-13,2.857819389078971e-13,4.838173171344418e-13
0.16611295681063123,3.273815191152337e-13,2.9185155736491214e-13,4.949683480701343e-13
0.16943521594684385,3.303748712681904e-13,3.071727499278703e-13,4.949846864011182e-13
0.17275747508305647,3.3325344054159853e-13,3.073647725091131e-13,5.135078276964292e-13
0.1760797342192691,3.409059194035909e-13,3.0759330638308075e-13,5.303457556524392e-13
0.17940199335548174,3.554311319284804e-13,3.079796812232466e-13,5.317058430821944e-13
0.18272425249169436,3.6146163789856286e-13,3.0959503106383163e-13,5.319427894234117e-13
0.18604651162790697,3.7500017027093066e-13,3.1306833328495164e-13,5.509849399924514e-13
0.1893687707641196,3.7545618451055106e-13,3.276593040832608e-13,5.511075694643641e-13
0.19269102990033224,3.83759988406526e-13,3.2887857408393134e-13,5.535872852839194e-13
0.19601328903654486,3.8809100632077553e-13,3.330217750376706e-13,5.840700071717363e-13
0.19933554817275748,3.927321206737978e-13,3.48690124822131e-13,5.873870957143191e-13
0.2026578073089701,3.942470936274772e-13,3.566366419814965e-13,5.914492391981766e-13
0.2059800664451827,3.991460843222113e-13,3.609683671782224e-13,5.97634472618509e-13
0.20930232558139536,4.026789021367884e-13,3.65820639683203e-13,6.004387215301062e-13
0.21262458471760798,4.0494731046545297e-13,3.696269486882692e-13,6.187485154230657e-13
0.2159468438538206,4.141635823780433e-13,3.736975104281685e-13,6.257408699568263e-13
0.21926910299003322,4.1712696610808123e-13,3.745785300712546e-13,6.274981813278506e-13
0.22259136212624583,4.2293956045299336e-13,3.8026998492707187e-13,6.31644483015709e-13
0.22591362126245848,4.296066209820185e-13,3.835245964541931e-13,6.404430311218049e-13
0.2292358803986711,4.442124088066689e-13,3.919922465719861e-13,6.501658868130238e-13
0.23255813953488372,4.443486223670577e-13,3.920340259310528e-13,6.52417980042036e-13
0.23588039867109634,4.5002998463896815e-13,4.026601619996917e-13,6.545978001926757e-13
0.23920265780730898,4.5135312648243713e-13,4.0295986489687816e-13,6.616526563816535e-13
0.2425249169435216,4.58252613634582e-13,4.105896161538905e-13,6.664460468646575e-13
0.24584717607973422,4.715353806511977e-13,4.160134209563262e-13,6.676857975932356e-13
0.24916943521594684,4.716679749366881e-13,4.1726202399907914e-13,6.760077010299692e-13
0.25249169435215946,4.741062334081674e-13,4.356679198206125e-13,6.931116082692242e-13
0.2558139534883721,4.808495030868301e-13,4.403826129776154e-13,6.961886282750689e-13
0.2591362126245847,4.925626591088811e-13,4.437814857324614e-13,7.098087032346405e-13
0.26245847176079734,4.961389216521058e-13,4.465202964492802e-13,7.099592170550315e-13
0.26578073089701,5.133399923024912e-13,4.5241159205711333e-13,7.224260086252311e-13
0.2691029900332226,5.189255665959246e-13,4.549209172408185e-13,7.577340119502053e-13
0.2724252491694352,5.328987405277549e-13,4.678381073783492e-13,7.63272093152329e-13
0.2757475083056478,5.329311252053423e-13,4.689956263445591e-13,7.652207711665439e-13
0.27906976744186046,5.329958792199681e-13,4.698397397744921e-13,7.677753438519092e-13
0.2823920265780731,5.377983523253618e-13,4.710903092348681e-13,8.01315151864076e-13
0.2857142857142857,5.470800105973231e-13,4.753204740460922e-13,8.394773531064156e-13
0.28903654485049834,5.911207883369644e-13,4.781534105573794e-13,8.663895677964711e-13
0.292358803986711,5.977333074431407e-13,4.8014001265125e-13,8.809763044277361e-13
0.2956810631229236,5.982674023347839e-13,4.873207342967086e-13,8.99290733317876e-13
0.29900332225913623,6.157386748718643e-13,4.928674526325773e-13,8.996204998586279e-13
0.3023255813953488,6.238703302041629e-13,5.087605899589484e-13,9.439906981859195e-13
0.30564784053156147,6.264451480709865e-13,5.181042229981225e-13,9.47031666801515e-13
0.3089700996677741,6.281715603278589e-13,5.303254816872923e-13,9.74265963593915e-13
0.3122923588039867,6.299631540200128e-13,5.306567128815362e-13,1.000680169003759e-12
0.31561461794019935,6.318004485185788e-13,5.307917736421432e-13,1.0039563326245288e-12
0.31893687707641194,6.496375018053165e-13,5.868356260999566e-13,1.0492387375514437e-12
0.3222591362126246,6.497236406707024e-13,5.899999623529729e-13,1.0695903351105394e-12
0.32558139534883723,6.531861928506593e-13,5.941956441402462e-13,1.0729733598527415e-12
0.3289036544850498,6.564939248602474e-13,5.976315103694786e-13,1.111864516346528e-12
0.33222591362126247,6.59655626265193e-13,6.101479759040905e-13,1.1256048651524733e-12
0.33554817275747506,6.701425707441065e-13,6.130045248449456e-13,1.1522971452005852e-12
0.3388704318936877,6.724146584306994e-13,6.215872371413709e-13,1.2071495923659593e-12
0.34219269102990035,6.732964628262436e-13,6.248011964314377e-13,1.2321519142348924e-12
0.34551495016611294,6.877272064713866e-13,6.267638110361092e-13,1.3064793263530053e-12
0.3488372093023256,6.93060892520228e-13,6.393150316156644e-13,1.3755797153304328e-12
0.3521594684385382,6.983943437502938e-13,6.439088102001339e-13,1.3938129161919272e-12
0.3554817275747508,7.039146900829399e-13,6.497823158508529e-13,1.397331878998685e-12
0.3588039867109635,7.080533717377309e-13,6.559445277027378e-13,1.4108570886954566e-12
0.36212624584717606,7.311719395139318e-13,6.57769487927222e-13,1.4711971166336055e-12
0.3654485049833887,7.360490365424235e-13,6.658459548306357e-13,1.611239237077344e-12
0.3687707641196013,7.644457460307316e-13,6.668554107413685e-13,1.6161838070466057e-12
0.37209302325581395,7.718651472842342e-13,6.716171099701343e-13,1.6873520248544461e-12
0.3754152823920266,8.207470275118542e-13,6.732938215856354e-13,1.689013861330679e-12
0.3787375415282392,8.267312816947354e-13,6.876450692513568e-13,1.6892089169937168e-12
0.38205980066445183,8.361703097459493e-13,6.876874322497452e-13,1.7065427321172376e-12
0.3853820598006645,8.367578026921698e-13,6.995729269192161e-13,1.7400509987511308e-12
0.38870431893687707,8.736711027522691e-13,6.998496693732205e-13,1.8226010432822042e-12
0.3920265780730897,8.837463122761774e-13,7.338870076579425e-13,1.860552799562162e-12
0.3953488372093023,8.872753938436356e-13,7.572386646854555e-13,1.887017642438681e-12
0.39867109634551495,8.979382508585515e-13,7.617412401228158e-13,1.90012791022833e-12
0.4019933554817276,9.006562993138166e-13,7.884553237405383e-13,2.0016357515739336e-12
0.4053156146179402,9.049175054876711e-13,7.910964376648926e-13,2.0033004797883616e-12
0.40863787375415284,9.261093145726767e-13,8.059790589245151e-13,2.0289116320041302e-12
0.4119601328903654,9.281987930002368e-13,8.202869675699342e-13,2.0585121473191823e-12
0.4152823920265781,9.314835614950766e-13,8.249432034507108e-13,2.08571875682608e-12
0.4186046511627907,9.470204852580292e-13,8.318840584382794e-13,2.137167465221243e-12
0.4219269102990033,9.842475867392652e-13,8.34980385064819e-13,2.1948466657375815e-12
0.42524916943521596,9.898722298855969e-13,8.461477595946792e-13,2.2612590105250132e-12
0.42857142857142855,1.0206918230921998e-12,8.57752105907263e-13,2.3506800959065028e-12
0.4318936877076412,1.072225545506316e-12,8.628376488628036e-13,2.573580247510874e-12
0.43521594684385384,1.0918593989428373e-12,8.80930166198942e-13,2.6288400021594414e-12
0.43853820598006643,1.1261187401285034e-12,8.951751011754459e-13,2.6721467386114543e-12
0.4418604651162791,1.1991482871468288e-12,8.95267055475e-13,2.748362931395676e-12
0.44518272425249167,1.2084046126986001e-12,8.994189678636336e-13,2.8156504973325666e-12
0.4485049833887043,1.2386209144439394e-12,9.192092670524693e-13,2.9397064043283875e-12
0.45182724252491696,1.2531129494757397e-12,9.460539485031398e-13,2.950400223000483e-12
0.45514950166112955,1.2681337188397448e-12,9.618412048088185e-13,2.979931565597952e-12
0.4584717607973422,1.3150486601315272e-12,9.676028510155761e-13,3.042328855300436e-12
0.46179401993355484,1.342518021935324e-12,9.96925625275446e-13,3.153138913266739e-12
0.46511627906976744,1.3700010731708507e-12,1.0107346279772233e-12,3.3421221948467265e-12
0.4684385382059801,1.4038624884309462e-12,1.0338850500530164e-12,3.654540691477923e-12
0.4717607973421927,1.4526046808132395e-12,1.0521339070121174e-12,3.67055732755369e-12
0.4750830564784053,1.4666288668805362e-12,1.057733803058331e-12,3.734649132675269e-12
0.47840531561461797,1.4944229787941572e-12,1.0693530654243398e-12,3.777373453303043e-12
0.48172757475083056,1.515404615271867e-12,1.1244493332139022e-12,3.8532804965273344e-12
0.4850498338870432,1.5646808917048764e-12,1.1681824102415937e-12,3.953610545417813e-12
0.4883720930232558,1.5793484293417757e-12,1.1855063665799062e-12,4.088678131548466e-12
0.49169435215946844,1.612006507002683e-12,1.2024238112215003e-12,4.224281323246859e-12
0.4950166112956811,1.6631311633817552e-12,1.2117515588377837e-12,4.2548835928263575e-12
0.4983388704318937,1.7039118813335764e-12,1.2314365002637047e-12,4.27454235710442e-12
0.5016611295681063,1.7691758087030444e-12,1.242073157102336e-12,4.6671230977174575e-12
0.5049833887043189,1.7931262321368989e-12,1.286686852325018e-12,4.9015948856430295e-12
0.5083056478405316,1.819685123536007e-12,1.3044640751895964e-12,5.423861212104385e-12
0.5116279069767442,1.8921900111135478e-12,1.3442046224967448e-12,5.494856017455292e-12
0.5149501661129569,1.895157344325315e-12,1.3518383738693266e-12,5.690730033647576e-12
0.5182724252491694,1.9080075579809963e-12,1.379754946016321e-12,5.7361702233376e-12
0.521594684385382,1.9487304953829414e-12,1.3874644041358531e-12,5.933683420383023e-12
0.5249169435215947,1.9540620330584212e-12,1.4028408989496141e-12,5.995718658828507e-12
0.5282392026578073,1.9642928143910737e-12,1.4461685601102262e-12,6.4686370513786796e-12
0.53156146179402,1.9766037440246335e-12,1.462410407505611e-12,6.743720110496321e-12
0.5348837209302325,2.017840100603951e-12,1.497774546243426e-12,7.0790176602011166e-12
0.5382059800664452,2.074889104440208e-12,1.5563308239899739e-12,7.0790176602011166e-12
0.5415282392026578,2.1549189930683934e-12,1.6110296933746057e-12,7.36781974944026e-12
0.5448504983388704,2.199344220897138e-12,1.635063992990428e-12,7.531356598172782e-12
0.5481727574750831,2.319945285817392e-12,1.6767301775948403e-12,7.742029281681042e-12
0.5514950166112956,2.3212207076575765e-12,1.725227669012297e-12,8.243554267751123e-12
0.5548172757475083,2.5411625087223416e-12,1.783747064059879e-12,8.734722860165479e-12
0.5581395348837209,2.541547591321332e-12,1.797796570994677e-12,9.272284208809113e-12
0.5614617940199336,2.767400593971936e-12,1.7981452131413227e-12,9.904879701411876e-12
0.5647840531561462,2.866865300833485e-12,1.8096372093799567e-12,1.0071420955678356e-11
0.5681063122923588,2.9535550651790075e-12,1.8868914462631933e-12,1.0209096870600684e-11
0.5714285714285714,3.075922737646819e-12,1.917040212954084e-12,1.0815862499582491e-11
0.574750830564784,3.2027617848839236e-12,1.935100492889367e-12,1.1451620203612532e-11
0.5780730897009967,3.2490799645968198e-12,2.003000296053508e-12,1.2411181672740766e-11
0.5813953488372093,3.2592975337645104e-12,2.1017941085221648e-12,1.4168437710117727e-11
0.584717607973422,3.325221754606124e-12,2.122000877488205e-12,1.6445178014263263e-11
0.5880398671096345,3.392448342048352e-12,2.16354733633699e-12,1.7339045799071813e-11
0.5913621262458472,3.402747188303792e-12,2.1647944369686155e-12,1.7440320953957248e-11
0.5946843853820598,3.465717774939925e-12,2.2121859022649273e-12,1.8493912608441135e-11
0.5980066445182725,3.661985949302182e-12,2.2620656068201677e-12,2.9932981657048956e-11
0.6013289036544851,3.68261831642204e-12,2.2735494219443522e-12,3.166355941872437e-11
0.6046511627906976,3.682741374516945e-12,2.32697198132079e-12,3.234720450298828e-11
0.6079734219269103,3.7921077458988846e-12,2.502942061461932e-12,3.330173914123844e-11
0.6112956810631229,3.94337298036333e-12,2.672353328811089e-12,3.5364486761907926e-11
0.6146179401993356,3.964160219684255e-12,2.672353328811089e-12,3.901819251932842e-11
0.6179401993355482,4.02734186327166e-12,2.7060379300064025e-12,4.197292895878914e-11
0.6212624584717608,4.02734186327166e-12,2.834229243029421e-12,4.4304793521199685e-11
0.6245847176079734,4.051540986200105e-12,2.896336003803158e-12,4.691762222240666e-11
0.627906976744186,4.158264226437891e-12,3.0938461058153123e-12,5.04419208374776e-11
0.6312292358803987,4.191491490091144e-12,3.2186178093860085e-12,6.436250567042508e-11
0.6345514950166113,4.218560117683793e-12,3.2397893436189958e-12,6.767285975752499e-11
0.6378737541528239,4.7454314927290186e-12,3.2508643601317147e-12,7.155893745828128e-11
0.6411960132890365,4.835244237559666e-12,3.2918779375596757e-12,7.49014811810723e-11
0.6445182724252492,4.8646349082766634e-12,3.408665092993664e-12,7.833955315805015e-11
0.6478405315614618,5.116567814803617e-12,3.5611508533486926e-12,7.873946415871432e-11
0.6511627906976745,5.293821306474421e-12,3.6492671305576765e-12,9.629068723664297e-11
0.654485049833887,5.313235365093912e-12,3.654184577377328e-12,1.0166152785443364e-10
0.6578073089700996,5.506006097776326e-12,3.902320863404269e-12,1.4668345337204813e-10
0.6611295681063123,5.807785263811463e-12,3.946533124265924e-12,1.4668345337204813e-10
0.6644518272425249,6.0655496698722665e-12,4.004035477626486e-12,2.172449716765753e-10
0.6677740863787376,6.105621983336926e-12,4.082826817625257e-12,2.5760244455612837e-10
0.6710963455149501,6.22568559571663e-12,4.329462022024784e-12,2.8502647833293993e-10
0.6744186046511628,6.444823868462423e-12,4.417304720364136e-12,3.2098490340412943e-10
0.6777408637873754,6.679974297271426e-12,4.520613198405136e-12,4.833890006703517e-10
0.6810631229235881,6.679974297271426e-12,5.02352685479148e-12,5.091576756456457e-10
0.6843853820598007,6.992366008536143e-12,5.090576362130858e-12,6.884849186171322e-10
0.6877076411960132,7.0268285779665995e-12,5.3822803230825725e-12,1.2693377214825443e-9
0.6910299003322259,7.1261148518414836e-12,5.396263258752886e-12,1.5060693970304005e-9
0.6943521594684385,7.272285279000506e-12,5.750776390109328e-12,1.6463805128042184e-9
0.6976744186046512,7.510605830475214e-12,5.884965766195882e-12,1.7614861668375229e-9
0.7009966777408638,7.765517963304874e-12,5.981135171423407e-12,2.0162591015018485e-9
0.7043189368770764,8.30146616857312e-12,6.3175428170480435e-12,2.152336172972196e-9
0.707641196013289,8.451683585181432e-12,6.665139328577856e-12,3.0261468219776907e-9
0.7109634551495017,8.478630698016706e-12,6.665139328577856e-12,3.6246540687763704e-9
0.7142857142857143,9.71989396829903e-12,6.845868700356899e-12,3.914784986289686e-9
0.717607973421927,9.879905089757028e-12,7.0555134826993544e-12,4.195429834199925e-9
0.7209302325581395,1.0267609339847445e-11,7.481611220774715e-12,6.0776182379573825e-9
0.7242524916943521,1.0275569495083174e-11,7.495401254482307e-12,6.644931932714084e-9
0.7275747508305648,1.0930000282134044e-11,7.565616854584139e-12,7.275775515190664e-9
0.7308970099667774,1.1425788089915749e-11,7.566612970626816e-12,8.340857418059746e-9
0.7342192691029901,1.1429353630329407e-11,7.7831344304178e-12,9.509871770278037e-9
0.7375415282392026,1.1691760514416847e-11,8.234418746750082e-12,1.0746372853873984e-8
0.7408637873754153,1.443259343304103e-11,9.39422895149958e-12,1.1107608430693599e-8
0.7441860465116279,1.4436667393098765e-11,9.414507234239856e-12,1.1953778427090388e-8
0.7475083056478405,1.4840900598726685e-11,9.944240691850843e-12,1.4018538857255766e-8
0.7508305647840532,1.708554088168721e-11,1.0166338869172139e-11,1.565069832534423e-8
0.7541528239202658,1.7916614307508763e-11,1.0723549389180948e-11,2.3322441324451554e-8
0.7574750830564784,1.802151408530408e-11,1.1335258608383102e-11,5.3365569880032406e-8
0.760797342192691,1.8849345946978074e-11,1.1363157387516591e-11,6.316397927743815e-8
0.7641196013289037,1.946906199024764e-11,1.1824336207895274e-11,1.0126743849264168e-7
0.7674418604651163,1.9908862665676216e-11,1.2186786039951699e-11,1.1946131368131435e-7
0.770764119601329,2.2402669899419288e-11,1.3132591664837275e-11,1.4669439294726434e-7
0.7740863787375415,3.2335732443045755e-11,1.4151001511681752e-11,1.6324700444098615e-7
0.7774086378737541,5.98277019218471e-11,1.6516487091529334e-11,1.981596552589605e-7
0.7807308970099668,6.955610300850566e-11,1.687707815213576e-11,4.669712542612521e-7
0.7840531561461794,8.036631337675893e-11,1.8650936939009333e-11,4.738192611497032e-7
0.7873754152823921,5.596585405986899e-10,3.135287619566544e-11,6.344465618644271e-7
0.7906976744186046,2.9786678964199492e-9,5.831054216618571e-11,1.06990929701445e-6
0.7940199335548173,0.00028061458163585796,8.741647059915541e-11,1.0764934651416136e-6
0.7973421926910299,0.0003789214796167802,0.00015004498638474754,4.6737237093117495e-5
0.8006644518272426,0.0004582720648683567,0.0002944750327542815,0.00014844530735985483
0.8039867109634552,0.00046154266757610226,0.0003940843091929269,0.00016509550744961486
0.8073089700996677,0.0004785979949209256,0.00045826891765950254,0.0002747252945240719
0.8106312292358804,0.0005131014094971251,0.0006535161907262793,0.0002806648683573311
0.813953488372093,0.0029237422744626384,0.0008389391656933186,0.00037892147962505603
0.8172757475083057,0.003230379517592953,0.001705892016092237,0.00047686425516940326
0.8205980066445183,0.0033882644004336764,0.0026699193662297963,0.0005949992215469116
0.8239202657807309,0.0037500755790033755,0.002898520692673509,0.002523626981014556
0.8272425249169435,0.003995086990466208,0.0036337926504975094,0.0032452673603198152
0.8305647840531561,0.005950592174327011,0.0038034123387325498,0.003431833845987813
0.8338870431893688,0.007487121880425967,0.003983264532895621,0.0036586325075260023
0.8372093023255814,0.00906221917931133,0.006213938885469854,0.0036661715783432394
0.840531561461794,0.00993792094095526,0.008774986904187657,0.004120691728603729
0.8438538205980066,0.010144468130223424,0.010016430615664528,0.004262928353989752
0.8471760797342193,0.03287198861985189,0.010506356397720629,0.008866565796880563
0.8504983388704319,0.04027056035604082,0.014285863973229193,0.010170068538982965
0.8538205980066446,0.04508125427844096,0.03954366869984731,0.07641588168029256
0.8571428571428571,0.05264455319800717,0.0640971078809773,0.07970333221512826
0.8604651162790697,0.06531724427123246,0.09428842646518763,0.1368054618560643
0.8637873754152824,0.08660485384948492,0.21563168538153404,0.21559519836330215
0.867109634551495,0.18116804782503,0.23357042800703823,0.24925576003466857
0.8704318936877077,0.20778695285359727,0.2521625921902183,0.284982314456989
0.8737541528239202,0.2156509870261518,0.3053287810863875,0.29841740199230427
0.8770764119601329,0.30070785969096164,0.31466962160705875,0.307513905232181
0.8803986710963455,0.3051747403390292,0.3171194573325892,0.3501502079932954
0.8837209302325582,0.341151622295059,0.33303640672637624,0.3615123801318553
0.8870431893687708,0.3786726468440118,0.3414369030740204,0.401131412049499
0.8903654485049833,0.3979039322494667,0.35930817410386173,0.4253628183814263
0.893687707641196,0.42393530657401973,0.43417497819656053,0.43810164580396666
0.8970099667774086,0.4285420673278382,0.46395315417549765,0.43844564979557893
0.9003322259136213,0.46883894814369975,0.541794933895196,0.44948491282348113
0.9036544850498339,0.5090070841124461,0.5572571895718011,0.524993468410347
0.9069767441860465,0.5185792233418506,0.5607297491151997,0.5611005343094327
0.9102990033222591,0.6199967892283105,0.5827248860446671,0.5849248186701586
0.9136212624584718,0.6413339003996965,0.6115935880661802,0.5936288474651785
0.9169435215946844,0.670102620518918,0.6485720079221731,0.6590542955549932
0.920265780730897,0.6810200197595627,0.6803334504938232,0.6893850522265789
0.9235880398671097,0.6873929676083115,0.6870792841842653,0.697141108202468
0.9269102990033222,0.6898347923680446,0.6980422744784175,0.7611950883580115
0.9302325581395349,0.6921339869518953,0.6994444033064497,0.7745966692413712
0.9335548172757475,0.7539291771740273,0.7836216500091304,0.7964883633365731
0.9368770764119602,0.8292214272194051,0.8094127743526855,0.835975478694935
0.9401993355481728,0.9113078818969272,0.8944400378534192,0.8461429206835415
0.9435215946843853,0.9197484807416105,0.8991646939433774,0.8961119344482773
0.946843853820598,0.9266096070656927,0.9083624595272894,0.9435246130178749
0.9501661129568106,1.000019222431686,0.9929011096492705,1.0000000041664643
0.9534883720930233,1.1086674061695776,1.0000006749979602,1.0540606929094676
0.9568106312292359,1.135503156108875,1.145872476173221,1.0816721889451895
0.9601328903654485,1.2308409100884687,1.2191492493628784,1.2126420195738192
0.9634551495016611,1.2629949381755368,1.284915213434024,1.2848574473595384
0.9667774086378738,1.2781138476164025,1.316078259712579,1.289087570722278
0.9700996677740864,1.294423893382714,1.3197800777821207,1.2917696183707612
0.973421926910299,1.3398886605781768,1.4172238306580567,1.3301086271290377
0.9767441860465116,1000.0,1000.0,1000.0
0.9800664451827242,1000.0,1000.0,1000.0
0.9833887043189369,1000.0,1000.0,1000.0
0.9867109634551495,1000.0,1000.0,1000.0
0.9900332225913622,1000.0,1000.0,1000.0
0.9933554817275747,1000.0,1000.0,1000.0
0.9966777408637874,1000.0,1000.0,1000.0
1.0,1000.0,1000.0,1000.0


==> data/eigen_general_64/matrix_vector_product_count.csv <==
matrix\type,Float64,LinearTakum64,Posit64
AG-Monien/L,355,355,355
AG-Monien/cage,24,24,24
AG-Monien/diag,-Inf,-Inf,-Inf
AG-Monien/grid1,195,195,195
AG-Monien/grid1_dual,156,156,156
AG-Monien/grid2,712,712,712
AG-Monien/grid2_dual,701,701,701
AG-Monien/netz4504,490,490,490
AG-Monien/netz4504_dual,281,281,281
AG-Monien/stufe,398,398,398
AG-Monien/ukerbe1,533,533,533
AG-Monien/ukerbe1_dual,511,511,511
Arenas/celegans_metabolic,135,135,135
Arenas/email,97,97,97
Arenas/jazz,80,80,80
Bai/bfwb398,433,433,433
Bai/bfwb62,188,188,188
Bai/bfwb782,560,560,560
Bai/mhd3200b,58,57,63
Bai/mhdb416,58,57,75
Bai/odepb400,346,333,346
Barabasi/NotreDame_yeast,153,153,153
Bates/Chem97ZtZ,99,99,99
Boeing/bcsstm37,1262,770,788
Boeing/bcsstm38,286,291,297
Cunningham/m3plates,270,276,282
DIMACS10/chesapeake,74,74,74
DIMACS10/delaunay_n10,278,278,278
DIMACS10/delaunay_n11,362,362,362
DIMACS10/uk,1005,1005,1005
FIDAP/ex32,47,47,47
FIDAP/ex5,24,24,24
GHS_indef/laser,-Inf,-Inf,-Inf
Gleich/minnesota,347,347,347
Gset/G11,388,388,388
Gset/G12,386,386,386
Gset/G13,348,348,348
Gset/G14,137,137,137
Gset/G15,135,135,135
Gset/G16,132,132,132
Gset/G17,126,126,126
Gset/G18,147,147,147
Gset/G19,157,157,157
Gset/G20,146,146,146
Gset/G21,157,157,157
Gset/G32,658,658,658
Gset/G33,496,496,496
Gset/G34,670,670,670
Gset/G43,264,264,264
Gset/G44,270,270,270
Gset/G45,292,292,292
Gset/G46,298,298,298
Gset/G47,262,262,262
Gset/G48,687,711,663
Gset/G49,650,569,563
Gset/G50,762,696,826
Gset/G51,132,132,132
Gset/G52,136,136,136
Gset/G53,144,144,144
Gset/G54,126,126,126
Gset/G57,535,535,535
HB/1138_bus,118,118,118
HB/494_bus,45,45,45
HB/662_bus,73,73,73
HB/685_bus,91,91,91
HB/ash292,120,120,120
HB/ash85,76,76,76
HB/bcspwr01,66,66,66
HB/bcspwr02,79,79,79
HB/bcspwr03,88,88,88
HB/bcspwr04,92,92,92
HB/bcspwr05,150,150,150
HB/bcspwr06,232,232,232
HB/bcspwr07,254,254,254
HB/bcspwr08,204,204,204
HB/bcspwr09,176,176,176
HB/bcsstk01,41,41,41
HB/bcsstk02,60,60,60
HB/bcsstk03,74,74,74
HB/bcsstk04,81,81,81
HB/bcsstk05,66,66,66
HB/bcsstk06,155,155,155
HB/bcsstk07,155,155,155
HB/bcsstk08,61,61,61
HB/bcsstk09,286,279,279
HB/bcsstk19,119,119,113
HB/bcsstk20,34,34,37
HB/bcsstk22,73,73,73
HB/bcsstm01,24,24,24
HB/bcsstm02,72,72,62
HB/bcsstm03,49,49,49
HB/bcsstm04,68,68,56
HB/bcsstm05,81,81,81
HB/bcsstm06,120,180,182
HB/bcsstm07,266,266,266
HB/bcsstm08,24,24,24
HB/bcsstm09,24,24,24
HB/bcsstm11,74,70,98
HB/bcsstm12,181,181,181
HB/bcsstm19,51,51,51
HB/bcsstm20,68,68,69
HB/bcsstm21,47,46,35
HB/bcsstm22,90,36,36
HB/bcsstm23,100,82,82
HB/bcsstm24,140,139,140
HB/bcsstm25,101,77,77
HB/bcsstm26,110,118,118
HB/blckhole,457,457,457
HB/can_1054,151,151,151
HB/can_1072,151,151,151
HB/can_144,73,79,79
HB/can_161,112,111,111
HB/can_187,107,107,107
HB/can_229,124,130,129
HB/can_24,24,24,24
HB/can_256,88,88,88
HB/can_268,88,88,88
HB/can_292,135,135,135
HB/can_445,154,154,154
HB/can_61,55,55,55
HB/can_62,95,95,95
HB/can_634,135,135,135
HB/can_715,204,204,204
HB/can_73,108,101,107
HB/can_838,114,114,114
HB/can_96,82,88,88
HB/dwt_1005,215,221,221
HB/dwt_1007,251,251,251
HB/dwt_1242,250,250,250
HB/dwt_162,99,99,99
HB/dwt_193,65,65,65
HB/dwt_198,92,92,92
HB/dwt_209,97,97,97
HB/dwt_221,124,124,124
HB/dwt_234,161,161,161
HB/dwt_245,84,84,84
HB/dwt_307,134,134,134
HB/dwt_310,138,138,138
HB/dwt_346,103,103,103
HB/dwt_361,142,142,142
HB/dwt_419,138,138,138
HB/dwt_492,150,150,150
HB/dwt_503,83,83,83
HB/dwt_512,126,126,126
HB/dwt_59,74,74,74
HB/dwt_592,177,177,177
HB/dwt_607,168,168,168
HB/dwt_66,72,72,72
HB/dwt_72,116,116,116
HB/dwt_758,218,218,218
HB/dwt_869,186,186,186
HB/dwt_87,79,79,79
HB/dwt_878,215,215,215
HB/dwt_918,222,222,222
HB/dwt_992,169,169,169
HB/eris1176,59,59,59
HB/gr_30_30,446,462,449
HB/jagmesh1,320,331,337
HB/jagmesh2,304,304,304
HB/jagmesh3,278,362,374
HB/jagmesh4,350,350,350
HB/jagmesh5,266,266,266
HB/jagmesh6,350,350,350
HB/jagmesh7,317,317,317
HB/jagmesh8,333,333,333
HB/jagmesh9,286,286,286
HB/lap_25,-Inf,-Inf,-Inf
HB/lshp1009,304,304,304
HB/lshp1270,347,347,347
HB/lshp1561,417,417,417
HB/lshp1882,433,433,433
HB/lshp2233,474,474,474
HB/lshp2614,539,539,539
HB/lshp_265,144,144,144
HB/lshp_406,183,183,183
HB/lshp_577,218,218,218
HB/lshp_778,254,254,254
HB/lund_a,147,147,147
HB/lund_b,85,85,85
HB/nos1,167,167,167
HB/nos2,732,732,732
HB/nos3,169,169,169
HB/nos4,97,97,97
HB/nos5,194,194,194
HB/nos6,116,116,116
HB/nos7,59,59,59
HB/plat362,163,163,163
HB/saylr3,-Inf,-Inf,-Inf
HB/sherman1,-Inf,-Inf,-Inf
JGD_BIBD/bibd_81_2,24,24,24
JGD_SPG/EX1,217,229,229
JGD_SPG/EX2,173,185,185
JGD_Trefethen/Trefethen_150,138,138,138
JGD_Trefethen/Trefethen_20,20,20,20
JGD_Trefethen/Trefethen_200,182,182,182
JGD_Trefethen/Trefethen_200b,183,183,183
JGD_Trefethen/Trefethen_20b,19,19,19
JGD_Trefethen/Trefethen_300,237,237,237
JGD_Trefethen/Trefethen_500,290,290,290
JGD_Trefethen/Trefethen_700,336,336,336
ML_Graph/Binaryalphadigs_10NN,170,170,170
ML_Graph/Ecoli_10NN,102,102,102
ML_Graph/Glass_10NN,79,79,79
ML_Graph/Olivetti_norm_10NN,107,107,107
ML_Graph/Spectro_10NN,121,121,121
ML_Graph/Vehicle_10NN,170,170,170
ML_Graph/YaleA_10NN,72,72,72
ML_Graph/breasttissue_10NN,87,87,87
ML_Graph/cnae9_10NN,115,115,115
ML_Graph/collins_15NN,139,139,139
ML_Graph/dermatology_5NN,257,257,257
ML_Graph/iris_dataset_30NN,59,59,59
ML_Graph/mice_10NN,142,142,142
ML_Graph/micromass_10NN,132,132,132
ML_Graph/umistfacesnorm_10NN,110,110,110
Mycielski/mycielskian5,23,23,23
Mycielski/mycielskian6,24,24,24
Mycielski/mycielskian7,59,65,59
Mycielski/mycielskian8,76,76,76
Mycielski/mycielskian9,124,124,124
Newman/adjnoun,116,116,116
Newman/dolphins,83,83,83
Newman/football,66,66,66
Newman/karate,40,40,40
Newman/lesmis,89,89,89
Newman/netscience,115,115,115
Newman/polbooks,90,90,90
Newman/power,162,162,162
Oberwolfach/LF10,18,18,18
Oberwolfach/LFAT5,14,14,14
Oberwolfach/filter2D,458,458,458
Oberwolfach/rail_1357,112,112,112
Oberwolfach/spiral,-Inf,-Inf,-Inf
Oberwolfach/t2dal_e,-Inf,-Inf,-Inf
PARSEC/Si2,163,163,163
Pajek/Erdos02,153,153,153
Pajek/Erdos971,113,113,113
Pajek/Erdos972,150,150,150
Pajek/Erdos981,119,119,119
Pajek/Erdos982,153,153,153
Pajek/Erdos991,113,113,113
Pajek/Erdos992,151,151,151
Pajek/GD06_theory,33,36,24
Pajek/GD96_c,82,82,82
Pajek/GD97_a,140,110,140
Pajek/GD97_b,96,96,96
Pajek/GD98_c,64,46,46
Pajek/GD99_b,55,43,43
Pajek/Journals,45,45,45
Pajek/Sandi_authors,91,91,91
Pajek/USAir97,111,111,111
Pajek/USpowerGrid,163,163,163
Pajek/yeast,144,144,144
Pothen/mesh1e1,64,64,64
Pothen/mesh1em1,49,49,49
Pothen/mesh1em6,67,67,67
Pothen/mesh2e1,98,98,98
Pothen/mesh2em5,53,53,53
Pothen/mesh3e1,189,201,196
Pothen/mesh3em5,-Inf,-Inf,-Inf
Pothen/sphere2,73,69,75
Pothen/sphere3,182,188,188
Rajat/rajat02,181,181,181
Schenk_IBMNA/c-18,48,48,48
VDOL/dynamicSoaringProblem_1,440,440,440
VDOL/dynamicSoaringProblem_2,42,48,48
VDOL/freeFlyingRobot_1,53,53,53
VDOL/freeFlyingRobot_2,63,63,63
VDOL/freeFlyingRobot_3,63,63,63
VDOL/freeFlyingRobot_4,52,52,52
VDOL/goddardRocketProblem_1,88,95,95
VDOL/goddardRocketProblem_2,543,723,711
VDOL/hangGlider_1,36,36,36
VDOL/hangGlider_2,78,78,78
VDOL/lowThrust_1,376,364,316
VDOL/orbitRaising_1,81,81,81
VDOL/orbitRaising_2,118,118,118
VDOL/orbitRaising_3,102,102,102
VDOL/orbitRaising_4,124,124,124
VDOL/reorientation_1,66,66,66
VDOL/reorientation_2,45,45,45
VDOL/spaceShuttleEntry_1,362,362,362
VDOL/spaceStation_1,135,135,135
VDOL/spaceStation_10,265,265,265
VDOL/spaceStation_11,203,203,203
VDOL/spaceStation_12,191,191,191
VDOL/spaceStation_2,85,85,85
VDOL/spaceStation_3,92,92,92
VDOL/spaceStation_4,220,220,220
VDOL/spaceStation_5,182,182,182
VDOL/spaceStation_6,162,162,162
VDOL/spaceStation_7,187,187,187
VDOL/spaceStation_8,189,189,189
VDOL/spaceStation_9,201,201,201
VDOL/tumorAntiAngiogenesis_1,139,139,139
VDOL/tumorAntiAngiogenesis_2,38,38,38
VDOL/tumorAntiAngiogenesis_3,38,38,38
VDOL/tumorAntiAngiogenesis_4,38,38,38
VDOL/tumorAntiAngiogenesis_5,38,38,38
VDOL/tumorAntiAngiogenesis_6,38,38,38
VDOL/tumorAntiAngiogenesis_7,38,38,38
VDOL/tumorAntiAngiogenesis_8,38,38,38


==> data/eigen_general_64/matrix_vector_product_count.sorted.csv <==
percent,Float64,LinearTakum64,Posit64
0.0,14.0,14.0,14.0
0.0033222591362126247,18.0,18.0,18.0
0.006644518272425249,19.0,19.0,19.0
0.009966777408637873,20.0,20.0,20.0
0.013289036544850499,23.0,23.0,23.0
0.016611295681063124,24.0,24.0,24.0
0.019933554817275746,24.0,24.0,24.0
0.023255813953488372,24.0,24.0,24.0
0.026578073089700997,24.0,24.0,24.0
0.029900332225913623,24.0,24.0,24.0
0.03322259136212625,24.0,24.0,24.0
0.036544850498338874,24.0,24.0,24.0
0.03986710963455149,24.0,24.0,24.0
0.04318936877076412,33.0,34.0,24.0
0.046511627906976744,34.0,36.0,35.0
0.04983388704318937,36.0,36.0,36.0
0.053156146179401995,38.0,36.0,36.0
0.05647840531561462,38.0,38.0,37.0
0.059800664451827246,38.0,38.0,38.0
0.06312292358803986,38.0,38.0,38.0
0.0664451827242525,38.0,38.0,38.0
0.06976744186046512,38.0,38.0,38.0
0.07308970099667775,38.0,38.0,38.0
0.07641196013289037,40.0,38.0,38.0
0.07973421926910298,41.0,40.0,38.0
0.08305647840531562,42.0,41.0,40.0
0.08637873754152824,45.0,43.0,41.0
0.08970099667774087,45.0,45.0,43.0
0.09302325581395349,45.0,45.0,45.0
0.09634551495016612,47.0,45.0,45.0
0.09966777408637874,47.0,46.0,45.0
0.10299003322259136,48.0,46.0,46.0
0.10631229235880399,49.0,47.0,47.0
0.10963455149501661,49.0,48.0,48.0
0.11295681063122924,51.0,48.0,48.0
0.11627906976744186,52.0,49.0,49.0
0.11960132890365449,53.0,49.0,49.0
0.12292358803986711,53.0,51.0,51.0
0.12624584717607973,55.0,52.0,52.0
0.12956810631229235,55.0,53.0,53.0
0.132890365448505,58.0,53.0,53.0
0.1362126245847176,58.0,55.0,55.0
0.13953488372093023,59.0,57.0,56.0
0.14285714285714285,59.0,57.0,59.0
0.1461794019933555,59.0,59.0,59.0
0.14950166112956811,59.0,59.0,59.0
0.15282392026578073,60.0,59.0,59.0
0.15614617940199335,61.0,60.0,60.0
0.15946843853820597,63.0,61.0,61.0
0.16279069767441862,63.0,63.0,62.0
0.16611295681063123,64.0,63.0,63.0
0.16943521594684385,64.0,64.0,63.0
0.17275747508305647,65.0,65.0,63.0
0.1760797342192691,66.0,65.0,64.0
0.17940199335548174,66.0,66.0,65.0
0.18272425249169436,66.0,66.0,66.0
0.18604651162790697,66.0,66.0,66.0
0.1893687707641196,67.0,66.0,66.0
0.19269102990033224,68.0,67.0,66.0
0.19601328903654486,68.0,68.0,67.0
0.19933554817275748,72.0,68.0,69.0
0.2026578073089701,72.0,69.0,72.0
0.2059800664451827,72.0,70.0,72.0
0.20930232558139536,73.0,72.0,73.0
0.21262458471760798,73.0,72.0,73.0
0.2159468438538206,73.0,72.0,74.0
0.21926910299003322,73.0,73.0,74.0
0.22259136212624583,74.0,73.0,74.0
0.22591362126245848,74.0,74.0,75.0
0.2292358803986711,74.0,74.0,75.0
0.23255813953488372,74.0,74.0,76.0
0.23588039867109634,76.0,76.0,76.0
0.23920265780730898,76.0,76.0,77.0
0.2425249169435216,78.0,77.0,78.0
0.24584717607973422,79.0,78.0,79.0
0.24916943521594684,79.0,79.0,79.0
0.25249169435215946,79.0,79.0,79.0
0.2558139534883721,80.0,79.0,79.0
0.2591362126245847,81.0,79.0,80.0
0.26245847176079734,81.0,80.0,81.0
0.26578073089701,81.0,81.0,81.0
0.2691029900332226,82.0,81.0,81.0
0.2724252491694352,82.0,81.0,82.0
0.2757475083056478,83.0,82.0,82.0
0.27906976744186046,83.0,82.0,83.0
0.2823920265780731,84.0,83.0,83.0
0.2857142857142857,85.0,83.0,84.0
0.28903654485049834,85.0,84.0,85.0
0.292358803986711,87.0,85.0,85.0
0.2956810631229236,88.0,85.0,87.0
0.29900332225913623,88.0,87.0,88.0
0.3023255813953488,88.0,88.0,88.0
0.30564784053156147,88.0,88.0,88.0
0.3089700996677741,89.0,88.0,88.0
0.3122923588039867,90.0,88.0,89.0
0.31561461794019935,90.0,89.0,90.0
0.31893687707641194,91.0,90.0,91.0
0.3222591362126246,91.0,91.0,91.0
0.32558139534883723,92.0,91.0,92.0
0.3289036544850498,92.0,92.0,92.0
0.33222591362126247,92.0,92.0,92.0
0.33554817275747506,95.0,92.0,95.0
0.3388704318936877,96.0,95.0,95.0
0.34219269102990035,97.0,95.0,96.0
0.34551495016611294,97.0,96.0,97.0
0.3488372093023256,97.0,97.0,97.0
0.3521594684385382,98.0,97.0,97.0
0.3554817275747508,99.0,97.0,98.0
0.3588039867109635,99.0,98.0,98.0
0.36212624584717606,100.0,99.0,99.0
0.3654485049833887,101.0,99.0,99.0
0.3687707641196013,102.0,101.0,102.0
0.37209302325581395,102.0,102.0,102.0
0.3754152823920266,103.0,102.0,103.0
0.3787375415282392,107.0,103.0,107.0
0.38205980066445183,107.0,107.0,107.0
0.3853820598006645,108.0,107.0,107.0
0.38870431893687707,110.0,110.0,110.0
0.3920265780730897,110.0,110.0,111.0
0.3953488372093023,111.0,111.0,111.0
0.39867109634551495,112.0,111.0,112.0
0.4019933554817276,112.0,112.0,113.0
0.4053156146179402,113.0,113.0,113.0
0.40863787375415284,113.0,113.0,113.0
0.4119601328903654,114.0,114.0,114.0
0.4152823920265781,115.0,115.0,115.0
0.4186046511627907,115.0,115.0,115.0
0.4219269102990033,116.0,116.0,116.0
0.42524916943521596,116.0,116.0,116.0
0.42857142857142855,116.0,116.0,116.0
0.4318936877076412,118.0,118.0,118.0
0.43521594684385384,118.0,118.0,118.0
0.43853820598006643,119.0,118.0,118.0
0.4418604651162791,119.0,119.0,119.0
0.44518272425249167,120.0,119.0,120.0
0.4485049833887043,120.0,120.0,121.0
0.45182724252491696,121.0,121.0,124.0
0.45514950166112955,124.0,124.0,124.0
0.4584717607973422,124.0,124.0,124.0
0.46179401993355484,124.0,124.0,126.0
0.46511627906976744,124.0,126.0,126.0
0.4684385382059801,126.0,126.0,126.0
0.4717607973421927,126.0,126.0,129.0
0.4750830564784053,126.0,130.0,132.0
0.47840531561461797,132.0,132.0,132.0
0.48172757475083056,132.0,132.0,132.0
0.4850498338870432,132.0,132.0,134.0
0.4883720930232558,134.0,134.0,135.0
0.49169435215946844,135.0,135.0,135.0
0.4950166112956811,135.0,135.0,135.0
0.4983388704318937,135.0,135.0,135.0
0.5016611295681063,135.0,135.0,135.0
0.5049833887043189,135.0,135.0,136.0
0.5083056478405316,136.0,136.0,137.0
0.5116279069767442,137.0,137.0,138.0
0.5149501661129569,138.0,138.0,138.0
0.5182724252491694,138.0,138.0,138.0
0.521594684385382,138.0,138.0,139.0
0.5249169435215947,139.0,139.0,139.0
0.5282392026578073,139.0,139.0,140.0
0.53156146179402,140.0,139.0,140.0
0.5348837209302325,140.0,142.0,142.0
0.5382059800664452,142.0,142.0,142.0
0.5415282392026578,142.0,144.0,144.0
0.5448504983388704,144.0,144.0,144.0
0.5481727574750831,144.0,144.0,144.0
0.5514950166112956,144.0,146.0,146.0
0.5548172757475083,146.0,147.0,147.0
0.5581395348837209,147.0,147.0,147.0
0.5614617940199336,147.0,150.0,150.0
0.5647840531561462,150.0,150.0,150.0
0.5681063122923588,150.0,150.0,150.0
0.5714285714285714,150.0,151.0,151.0
0.574750830564784,151.0,151.0,151.0
0.5780730897009967,151.0,151.0,151.0
0.5813953488372093,151.0,153.0,153.0
0.584717607973422,153.0,153.0,153.0
0.5880398671096345,153.0,153.0,153.0
0.5913621262458472,153.0,154.0,154.0
0.5946843853820598,154.0,155.0,155.0
0.5980066445182725,155.0,155.0,155.0
0.6013289036544851,155.0,156.0,156.0
0.6046511627906976,156.0,157.0,157.0
0.6079734219269103,157.0,157.0,157.0
0.6112956810631229,157.0,161.0,161.0
0.6146179401993356,161.0,162.0,162.0
0.6179401993355482,162.0,162.0,162.0
0.6212624584717608,162.0,163.0,163.0
0.6245847176079734,163.0,163.0,163.0
0.627906976744186,163.0,163.0,163.0
0.6312292358803987,163.0,167.0,167.0
0.6345514950166113,167.0,168.0,168.0
0.6378737541528239,168.0,169.0,169.0
0.6411960132890365,169.0,169.0,169.0
0.6445182724252492,169.0,170.0,170.0
0.6478405315614618,170.0,170.0,170.0
0.6511627906976745,170.0,176.0,176.0
0.654485049833887,173.0,177.0,177.0
0.6578073089700996,176.0,180.0,181.0
0.6611295681063123,177.0,181.0,181.0
0.6644518272425249,181.0,181.0,182.0
0.6677740863787376,181.0,182.0,182.0
0.6710963455149501,182.0,182.0,182.0
0.6744186046511628,182.0,183.0,183.0
0.6777408637873754,182.0,183.0,183.0
0.6810631229235881,183.0,185.0,185.0
0.6843853820598007,183.0,186.0,186.0
0.6877076411960132,186.0,187.0,187.0
0.6910299003322259,187.0,188.0,188.0
0.6943521594684385,188.0,188.0,188.0
0.6976744186046512,189.0,189.0,189.0
0.7009966777408638,189.0,191.0,191.0
0.7043189368770764,191.0,194.0,194.0
0.707641196013289,194.0,195.0,195.0
0.7109634551495017,195.0,201.0,196.0
0.7142857142857143,201.0,201.0,201.0
0.717607973421927,203.0,203.0,203.0
0.7209302325581395,204.0,204.0,204.0
0.7242524916943521,204.0,204.0,204.0
0.7275747508305648,215.0,215.0,215.0
0.7308970099667774,215.0,218.0,218.0
0.7342192691029901,217.0,218.0,218.0
0.7375415282392026,218.0,220.0,220.0
0.7408637873754153,218.0,221.0,221.0
0.7441860465116279,220.0,222.0,222.0
0.7475083056478405,222.0,229.0,229.0
0.7508305647840532,232.0,232.0,232.0
0.7541528239202658,237.0,237.0,237.0
0.7574750830564784,250.0,250.0,250.0
0.760797342192691,251.0,251.0,251.0
0.7641196013289037,254.0,254.0,254.0
0.7674418604651163,254.0,254.0,254.0
0.770764119601329,257.0,257.0,257.0
0.7740863787375415,262.0,262.0,262.0
0.7774086378737541,264.0,264.0,264.0
0.7807308970099668,265.0,265.0,265.0
0.7840531561461794,266.0,266.0,266.0
0.7873754152823921,266.0,266.0,266.0
0.7906976744186046,270.0,270.0,270.0
0.7940199335548173,270.0,276.0,278.0
0.7973421926910299,278.0,278.0,279.0
0.8006644518272426,278.0,279.0,281.0
0.8039867109634552,281.0,281.0,282.0
0.8073089700996677,286.0,286.0,286.0
0.8106312292358804,286.0,290.0,290.0
0.813953488372093,286.0,291.0,292.0
0.8172757475083057,290.0,292.0,297.0
0.8205980066445183,292.0,298.0,298.0
0.8239202657807309,298.0,304.0,304.0
0.8272425249169435,304.0,304.0,304.0
0.8305647840531561,304.0,317.0,316.0
0.8338870431893688,317.0,331.0,317.0
0.8372093023255814,320.0,333.0,333.0
0.840531561461794,333.0,333.0,336.0
0.8438538205980066,336.0,336.0,337.0
0.8471760797342193,346.0,347.0,346.0
0.8504983388704319,347.0,347.0,347.0
0.8538205980066446,347.0,348.0,347.0
0.8571428571428571,348.0,350.0,348.0
0.8604651162790697,350.0,350.0,350.0
0.8637873754152824,350.0,355.0,350.0
0.867109634551495,355.0,362.0,355.0
0.8704318936877077,362.0,362.0,362.0
0.8737541528239202,362.0,362.0,362.0
0.8770764119601329,376.0,364.0,374.0
0.8803986710963455,386.0,386.0,386.0
0.8837209302325582,388.0,388.0,388.0
0.8870431893687708,398.0,398.0,398.0
0.8903654485049833,417.0,417.0,417.0
0.893687707641196,433.0,433.0,433.0
0.8970099667774086,433.0,433.0,433.0
0.9003322259136213,440.0,440.0,440.0
0.9036544850498339,446.0,457.0,449.0
0.9069767441860465,457.0,458.0,457.0
0.9102990033222591,458.0,462.0,458.0
0.9136212624584718,474.0,474.0,474.0
0.9169435215946844,490.0,490.0,490.0
0.920265780730897,496.0,496.0,496.0
0.9235880398671097,511.0,511.0,511.0
0.9269102990033222,533.0,533.0,533.0
0.9302325581395349,535.0,535.0,535.0
0.9335548172757475,539.0,539.0,539.0
0.9368770764119602,543.0,560.0,560.0
0.9401993355481728,560.0,569.0,563.0
0.9435215946843853,650.0,658.0,658.0
0.946843853820598,658.0,670.0,663.0
0.9501661129568106,670.0,696.0,670.0
0.9534883720930233,687.0,701.0,701.0
0.9568106312292359,701.0,711.0,711.0
0.9601328903654485,712.0,712.0,712.0
0.9634551495016611,732.0,723.0,732.0
0.9667774086378738,762.0,732.0,788.0
0.9700996677740864,1005.0,770.0,826.0
0.973421926910299,1262.0,1005.0,1005.0
0.9767441860465116,10000.0,10000.0,10000.0
0.9800664451827242,10000.0,10000.0,10000.0
0.9833887043189369,10000.0,10000.0,10000.0
0.9867109634551495,10000.0,10000.0,10000.0
0.9900332225913622,10000.0,10000.0,10000.0
0.9933554817275747,10000.0,10000.0,10000.0
0.9966777408637874,10000.0,10000.0,10000.0
1.0,10000.0,10000.0,10000.0


==> data/eigen_graph_biological_08/eigenvalues_absolute_error.csv <==
matrix\type,Float8_4,Float8_5,LinearTakum8,Posit8
bio/bio-CE-GT,-Inf,-Inf,-Inf,-Inf
bio/bio-CE-HT,-Inf,-Inf,-Inf,-Inf
bio/bio-CE-LC,-Inf,-Inf,-Inf,3.33131449280910706364053475786367809e+00
bio/bio-DM-HT,-Inf,-Inf,-Inf,-Inf
bio/bio-DM-LC,-Inf,-Inf,-Inf,9.98822875072334178825394197898907148e-01
bio/bio-HS-HT,-Inf,-Inf,-Inf,-Inf
bio/bio-HS-LC,-Inf,-Inf,7.40221793025890776690938815155473144e+00,2.41979713742929515603199091445839809e+00
bio/bio-SC-CC,-Inf,-Inf,-Inf,-Inf
bio/bio-SC-GT,-Inf,-Inf,1.32354993081169519827089673799478941e+00,-Inf
bio/bio-SC-LC,-Inf,-Inf,-Inf,-Inf
bio/bio-SC-TS,-Inf,-Inf,2.12658274130406323969735993997395265e+00,1.22330343612868428272456868433830664e+00
bio/bio-WormNet-v3-benchmark,-Inf,-Inf,-Inf,-Inf
bio/bio-celegans,-Inf,-Inf,1.64788584507712761601023464475745627e+00,1.06979199218964178848152726313901205e+00
bio/bio-celegans-dir,-Inf,-Inf,-Inf,1.21870173587062386230637513487546475e+00
bio/bio-diseasome,-Inf,-Inf,1.04057347126699680422887273036387065e+00,2.11491570013336816618706518978080953e+00
bio/bio-dmela,-Inf,-Inf,-Inf,-Inf
bio/bio-grid-fission-yeast,-Inf,-Inf,4.08850446158716926679582966407976071e+00,-Inf
bio/bio-grid-fruitfly,-Inf,-Inf,-Inf,-Inf
bio/bio-grid-human,-Inf,-Inf,-Inf,-Inf
bio/bio-grid-mouse,-Inf,-Inf,-Inf,-Inf
bio/bio-grid-plant,-Inf,-Inf,-Inf,-Inf
bio/bio-grid-worm,-Inf,-Inf,-Inf,-Inf
bio/bio-yeast,-Inf,-Inf,-Inf,-Inf
bio/bio-yeast-protein-inter,-Inf,-Inf,-Inf,-Inf
bn/bn-cat-mixed-species_brain_1,-Inf,-Inf,-Inf,-Inf
bn/bn-fly-drosophila_medulla_1,-Inf,-Inf,-Inf,-Inf
bn/bn-macaque-rhesus_brain_1,-Inf,-Inf,1.48767037542713563616747858974249709e+02,1.43001335637311145972233860547956704e+00
bn/bn-macaque-rhesus_brain_2,-Inf,-Inf,-Inf,8.41483271088566491400633552905617651e-01
bn/bn-macaque-rhesus_cerebral-cortex_1,-Inf,-Inf,-Inf,7.63429886657128754477961305043050146e-01
bn/bn-macaque-rhesus_interareal-cortical-network_2,-Inf,-Inf,2.61181491903846891739978672574050630e+03,6.74185354429052650414734953792570746e-01
bn/bn-mouse-kasthuri_graph_v4,-Inf,-Inf,4.31009736790015558024522382676947573e+00,1.15329342890934421595929482454190002e+00
bn/bn-mouse_brain_1,-Inf,-Inf,-Inf,-Inf
bn/bn-mouse_retina_1,-Inf,-Inf,-Inf,-Inf
bn/bn-mouse_visual-cortex_1,-Inf,-Inf,-Inf,-Inf
bn/bn-mouse_visual-cortex_2,-Inf,-Inf,-Inf,-Inf
eco/eco-everglades,-Inf,-Inf,-Inf,-Inf
eco/eco-florida,-Inf,-Inf,7.40887415196887717810758618195841127e-01,1.40465909646974155073161811442493326e+00
eco/eco-foodweb-baydry,-Inf,-Inf,3.48826997339250625680077149163591139e+04,1.43623247561711021836497174396280197e+00
eco/eco-foodweb-baywet,-Inf,-Inf,-Inf,1.30887805499462904698295689832108497e+00
eco/eco-mangwet,-Inf,-Inf,-Inf,1.05529012676219368692025668162794419e+00
eco/eco-stmarks,-Inf,-Inf,-Inf,-Inf
protein/DD_g1,-Inf,-Inf,3.28937848931688465173909127015637473e+00,1.65647993396939754078745554123534254e+00
protein/DD_g10,-Inf,-Inf,5.08437730249350497940349835227034415e-01,-Inf
protein/DD_g100,-Inf,-Inf,-Inf,9.65187322772599910571009134539748293e-01
protein/DD_g1000,-Inf,-Inf,1.62959690775352286807407254807508765e+00,3.87366474905013447521914580527210079e-01
protein/DD_g1001,-Inf,-Inf,2.47173373791096606061189647175943553e+00,2.05654315833770884468703939080452189e+00
protein/DD_g1002,-Inf,-Inf,3.35393571122772661489298233439295737e+00,1.62203364738872662299079863717498211e-01
protein/DD_g1003,-Inf,-Inf,-Inf,1.36720140316031899987003661482599908e+00
protein/DD_g1004,-Inf,-Inf,6.70758383998626086075737594302176399e-01,3.36436712867473789501646877178923543e-01
protein/DD_g1005,-Inf,-Inf,9.33085428401710475254136053160721671e-01,1.63249389415542050573875614947448545e+00
protein/DD_g1006,-Inf,-Inf,6.62512671091380767690614096861319522e-01,2.28054554082071596166922754149079349e+00
protein/DD_g1007,-Inf,-Inf,1.65969723291901448259384135886560296e+00,1.03047631869323931084846926205746464e+00
protein/DD_g1008,-Inf,-Inf,7.02271457889380719802642936957914329e-01,8.56256069657272041906794549746647754e-01
protein/DD_g1009,-Inf,-Inf,1.03719224674184198665258802314885622e+00,2.68279720127388428742060157441639573e+00
protein/DD_g101,-Inf,-Inf,1.49632623683597785257932080812062574e+00,1.31081917756454116997580542214955497e+00
protein/DD_g1010,-Inf,-Inf,4.36989041067228523751799372830376750e+00,1.03920652554949029511553986676235439e+00
protein/DD_g1011,-Inf,-Inf,-Inf,-Inf
protein/DD_g1012,-Inf,-Inf,6.64970750726459944064532773954186398e-01,-Inf
protein/DD_g1013,-Inf,-Inf,8.48864102621402087710382503398402476e-01,1.02578740593965396207432890454370854e+00
protein/DD_g1014,-Inf,-Inf,2.48853833797274797030648465589171769e+00,1.06380003348281787597967131229554751e+00
protein/DD_g1015,-Inf,-Inf,9.92053700055440895523436377249317736e-01,-Inf
protein/DD_g1016,-Inf,-Inf,8.20711929687279602547365872492236978e-01,-Inf
protein/DD_g1017,-Inf,-Inf,1.63398867854149182178635634623002202e+00,9.24229551155565353782330345207968958e-01
protein/DD_g1018,-Inf,-Inf,-Inf,1.07259950792074287689207293242855130e+00
protein/DD_g1019,-Inf,-Inf,2.48663669305505358226610355937194230e+00,-Inf
protein/DD_g102,-Inf,-Inf,1.51959067000048714635616364687176298e+00,-Inf
protein/DD_g1020,-Inf,-Inf,3.29849268715173237800734864063327094e+00,1.10977681393409106969993057700577867e+00
protein/DD_g1021,-Inf,-Inf,3.19533904528230140016216230790067491e+00,2.28831564734990168246104098829331605e+00
protein/DD_g1022,-Inf,-Inf,2.44645566787609693511363345370689739e+00,1.99074371948921533470589393445015648e+00
protein/DD_g1023,-Inf,-Inf,7.68228818387845750958559028835854591e+00,-Inf
protein/DD_g1024,-Inf,-Inf,-Inf,5.47906637122816841589806137671503723e-01
protein/DD_g1025,-Inf,-Inf,-Inf,-Inf
protein/DD_g1026,-Inf,-Inf,1.66959588305843460198794006350771917e+00,1.11369315863066752419898385530449628e+00
protein/DD_g1027,-Inf,-Inf,1.58278653447232487487750324502560671e+00,1.27480256037432259593930490635067708e+02
protein/DD_g1028,-Inf,-Inf,1.60275832631327153269421890371670350e+00,2.24780231699768001269825153217420652e+00
protein/DD_g1029,-Inf,-Inf,-Inf,2.94053209946410826668451149688006141e+00
protein/DD_g103,-Inf,-Inf,1.73699921263483227140732935374109542e+00,1.44520531005230481708418329361258642e+00
protein/DD_g1030,-Inf,-Inf,5.76432310490286530513929790576552233e-01,2.01228214734290236366683390976275798e+00
protein/DD_g1031,-Inf,-Inf,1.02644087991295303619193153471315664e+00,-Inf
protein/DD_g1032,-Inf,-Inf,1.34312926410202919278687289957012406e+00,2.19173258334904429038694488353326985e+00
protein/DD_g1033,-Inf,-Inf,-Inf,1.36611444315538984333985925574339025e+00
protein/DD_g1034,-Inf,-Inf,1.23695519013633307233508626874368357e+00,9.54028340808455866828087417131735685e-01
protein/DD_g1035,-Inf,-Inf,-Inf,-Inf
protein/DD_g1036,-Inf,-Inf,7.24139506282638363386242392522079414e-01,6.15776746592266035497237535670229539e-01
protein/DD_g1037,-Inf,-Inf,8.19037812053693037006436936471100226e+03,-Inf
protein/DD_g1038,-Inf,-Inf,3.82300946568399631102903733897214224e+00,2.05991598384985696219027569879680972e+00
protein/DD_g1039,-Inf,-Inf,1.67612601577708711376410425909180914e+04,-Inf
protein/DD_g104,-Inf,-Inf,1.53496011882949171848061356703681964e+00,1.33816279990872760325051093998674995e+00
protein/DD_g1040,-Inf,-Inf,5.54587636272319575300955386418015132e-01,2.27480968415585735991355661850343764e+00
protein/DD_g1041,-Inf,-Inf,-Inf,6.60837551127367096503565258103738575e-01
protein/DD_g1042,-Inf,-Inf,2.84402893861329276882988665625369986e+00,-Inf
protein/DD_g1043,-Inf,-Inf,7.34124809426620683844667101521100274e-01,5.92453841453744410512189726874276330e-01
protein/DD_g1044,-Inf,-Inf,1.08008276365856562845778232475030021e+00,-Inf
protein/DD_g1045,-Inf,-Inf,1.03490124129693767014740948787056048e+00,-Inf
protein/DD_g1046,-Inf,-Inf,-Inf,2.58869387255175131585912199088689815e+00
protein/DD_g1047,-Inf,-Inf,4.20014620451685118190486731859093699e+00,-Inf
protein/DD_g1048,-Inf,-Inf,-Inf,2.07879529186352135232218157698251334e+00
protein/DD_g1049,-Inf,-Inf,3.98631070928672561597154660031016251e-01,-Inf
protein/DD_g105,-Inf,-Inf,-Inf,1.58217315833227890307164732075611021e+00
protein/DD_g1050,-Inf,-Inf,6.20314374356085597917945195632422134e-01,7.71943914440510528369206949463140393e-01
protein/DD_g1051,-Inf,-Inf,1.60247753116046546192045049238237665e+00,1.21174288493087606329512246750094693e+00
protein/DD_g1052,-Inf,-Inf,1.23687999965522307189572405144824310e+00,1.33294314129506809838930694752018259e+00
protein/DD_g1053,-Inf,-Inf,7.25119514528285699619952396550200621e-01,4.63563871150709855229007856478780117e-01
protein/DD_g1054,-Inf,-Inf,9.34773783470675269708007668776265763e-01,8.43240161214017326063501462506697315e-01
protein/DD_g1055,-Inf,-Inf,6.96315422189463320322850546921477168e-01,-Inf
protein/DD_g1056,-Inf,-Inf,-Inf,-Inf
protein/DD_g1057,-Inf,-Inf,8.07281467916144735869341729791508150e+00,1.29176774534494042088186367336061403e+00
protein/DD_g1058,-Inf,-Inf,2.17633475218975637495978025025892714e+00,8.82606353723369661037508983947300984e-01
protein/DD_g1059,-Inf,-Inf,-Inf,1.70369576951858801818504891153249423e+00
protein/DD_g106,-Inf,-Inf,-Inf,7.32842529662497825639912146407132157e-01
protein/DD_g1060,-Inf,-Inf,2.43071917967135222255139568809058829e+00,1.22009004685870798551379389764103983e+00
protein/DD_g1061,-Inf,-Inf,1.32985347685719117362935743359266320e+00,1.17489559252651285457407381878929608e+00
protein/DD_g1062,-Inf,-Inf,2.12292632405831776461687255262191832e+00,1.47842384208316220789529128317181823e+00
protein/DD_g1063,-Inf,-Inf,1.43999618717160139656557305203269473e+00,-Inf
protein/DD_g1064,-Inf,-Inf,1.06509433320336579323968584918135453e+00,8.40799454879196148984205328058681668e-01
protein/DD_g1065,-Inf,-Inf,-Inf,1.02828968942486491657754548883072434e+00
protein/DD_g1066,-Inf,-Inf,1.60866728323145899898329044089583348e+00,-Inf
protein/DD_g1067,-Inf,-Inf,2.38310640108487594960043540774190594e+00,7.36763444914490329662909642424227793e-01
protein/DD_g1068,-Inf,-Inf,-Inf,1.46852659398372468416977947763772724e+00
protein/DD_g1069,-Inf,-Inf,-Inf,1.26214111443928483160812092361950553e+00
protein/DD_g107,-Inf,-Inf,1.16570662851703499339051227232131486e+00,6.31410059590289530564018139109626965e-01
protein/DD_g1070,-Inf,-Inf,1.44646164361000919990670858640746473e+00,-Inf
protein/DD_g1071,-Inf,-Inf,-Inf,-Inf
protein/DD_g1072,-Inf,-Inf,3.59785541849108379105178511324728573e+00,4.03009126979637902002713341788223679e-01
protein/DD_g1073,-Inf,-Inf,-Inf,-Inf
protein/DD_g1074,-Inf,-Inf,1.50631405347192988956545488656041989e+00,7.30670727687591128622716544217229566e-01
protein/DD_g1075,-Inf,-Inf,1.77440567286038285614765654381921089e+00,9.03858576862579355289515346515611995e-01
protein/DD_g1076,-Inf,-Inf,-Inf,-Inf
protein/DD_g1077,-Inf,-Inf,5.87766966825180329444399150808737203e-01,-Inf
protein/DD_g1078,-Inf,-Inf,2.42371414951737407652201376936003936e+00,-Inf
protein/DD_g1079,-Inf,-Inf,1.93059761494779644152076477266555843e+00,2.30911248664750077276920130285497593e+00
protein/DD_g108,-Inf,-Inf,3.17099652429779559352482961406403079e+00,1.32497098536394607664626360954085798e+00
protein/DD_g1080,-Inf,-Inf,1.12105369489651996848411307109517692e+00,3.00837150895050078121073750612566381e-01
protein/DD_g1081,-Inf,-Inf,1.77505468560600745715079935505505371e+00,2.16251740399761637636468726687648879e+00
protein/DD_g1082,-Inf,-Inf,1.79064335878006313036817773617910675e+00,4.66346453775723095923768011068066836e-01
protein/DD_g1083,-Inf,-Inf,3.41076765466984633162637975312978926e+00,1.22537453610184464432547690428243614e+00
protein/DD_g1084,-Inf,-Inf,1.88487989707421737018528533778312377e+00,1.22797500150022144250488527284060007e+00
protein/DD_g1085,-Inf,-Inf,8.68315349643287051835554131294844210e-01,1.92641569201079196772674303030962936e+00
protein/DD_g1086,-Inf,-Inf,9.79029202894069070165744559223007650e-01,5.97704926609620680721714089799936122e-01
protein/DD_g1087,-Inf,-Inf,-Inf,-Inf
protein/DD_g1088,-Inf,-Inf,9.28343653778781521258623143687791668e-01,8.66367135755513909620569880147021636e-01
protein/DD_g1089,-Inf,-Inf,4.42325545936086514400242390495466481e+00,3.98367446742334812754172690087569665e-01
protein/DD_g109,-Inf,-Inf,6.48198176026838813595956360486480661e-01,3.93266083533243522706287155697629985e-01
protein/DD_g1090,-Inf,-Inf,-Inf,-Inf
protein/DD_g1091,-Inf,-Inf,6.62119610279533791390292797068367015e-01,2.05892571645860083711960533185150470e+00
protein/DD_g1092,-Inf,-Inf,1.30995950718294799522846041343371537e+00,1.04339478448136418373125490595752891e+00
protein/DD_g1093,-Inf,-Inf,1.38071789361893184863452141410340131e+00,1.01141178699185461424470712984976152e+00
protein/DD_g1094,-Inf,-Inf,1.63441158579984984804793321525819742e+00,-Inf
protein/DD_g1095,-Inf,-Inf,9.82205307168194803226093803363619202e-01,9.58666411562607826291425884393612017e-01
protein/DD_g1096,-Inf,-Inf,7.58576172555921946634540651084849301e-01,9.46753698581265155866981261405143884e-01
protein/DD_g1097,-Inf,-Inf,5.43500888352642378183958206644706730e+00,1.60457147915954749784502684895997244e+00
protein/DD_g1098,-Inf,-Inf,9.34088855789865767305492705020509823e-01,1.34170191265232374136114589332600563e+00
protein/DD_g1099,-Inf,-Inf,2.50061697791468007613096000332537335e+00,1.54007024666910444889617025383355274e+00
protein/DD_g11,-Inf,-Inf,-Inf,1.68056719311031287755132516745518985e+00
protein/DD_g110,-Inf,-Inf,1.16168502564243242911795911716611818e+00,1.23330190979850854488859428830502296e+00
protein/DD_g1100,-Inf,-Inf,-Inf,1.06278245662755260576498098223945164e+00
protein/DD_g1101,-Inf,-Inf,-Inf,-Inf
protein/DD_g1102,-Inf,-Inf,2.64340155755949371302926104471769628e+00,-Inf
protein/DD_g1103,-Inf,-Inf,7.62961604379276227261813803736549962e-01,1.05771182982251145843650351442929499e+00
protein/DD_g1104,-Inf,-Inf,9.80050044970496049176596126863169825e-01,-Inf
protein/DD_g1105,-Inf,-Inf,1.62117002994780810523282286036933131e+00,7.22101429439644253114247660834774515e-01
protein/DD_g1106,-Inf,-Inf,-Inf,-Inf
protein/DD_g1107,-Inf,-Inf,1.06130076513711357634203576278640618e+00,1.42173894962216185918999771151230161e+01
protein/DD_g1108,-Inf,-Inf,1.57709712235705110851826360358883303e+00,-Inf
protein/DD_g1109,-Inf,-Inf,3.54047240035191749331050992416976244e+00,3.11743172724028010672751332602089968e+00
protein/DD_g111,-Inf,-Inf,-Inf,1.32798885335729134253121054587961055e+00
protein/DD_g1110,-Inf,-Inf,2.13778603121080458391748716162606510e+00,-Inf
protein/DD_g1111,-Inf,-Inf,2.72708484361090240488580666068328197e+00,8.14475156112573848595658500224471810e-01
protein/DD_g1112,-Inf,-Inf,9.13006982217617392388272610991388527e-01,-Inf
protein/DD_g1113,-Inf,-Inf,1.10435118780306073266868459197166356e+00,1.12356174180976587162704134369831786e+00
protein/DD_g1114,-Inf,-Inf,5.32092369861206921414059054666384306e+02,-Inf
protein/DD_g1115,-Inf,-Inf,5.69839770792475361764375351334984222e-01,9.55617290984640567795342492228858157e-01
protein/DD_g1116,-Inf,-Inf,1.84345685316298904164894812194288712e+00,6.09233843442702460404718909272053404e-01
protein/DD_g1117,-Inf,-Inf,-Inf,3.30457065886306011709555852260549963e-01
protein/DD_g1118,-Inf,-Inf,1.10513804933322134239024021840051575e+00,6.19770397501920568632543441332481489e-01
protein/DD_g1119,-Inf,-Inf,1.11441435732408843317412436496004467e+00,4.01772661665594569974348098100856243e-01
protein/DD_g112,-Inf,-Inf,1.48068380676087575835386920452301909e+00,-Inf
protein/DD_g1120,-Inf,-Inf,1.72990846487380692216535121505386290e+01,-Inf
protein/DD_g1121,-Inf,-Inf,2.02845643377991005406779713783031727e+00,2.00206274944018661150365525219802268e+00
protein/DD_g1122,-Inf,-Inf,2.56808435803358281836538884789989290e+00,1.00573181870270807310981240857357577e+00
protein/DD_g1123,-Inf,-Inf,2.95069976750389717251355595640820541e-01,8.53537108470932019091849876833522790e-01
protein/DD_g1124,-Inf,-Inf,1.81656249431096646446786412296090828e+00,1.38117196199610301196341274095724127e+00
protein/DD_g1125,-Inf,-Inf,-Inf,1.60705012483782674024794455796682255e+00
protein/DD_g1126,-Inf,-Inf,-Inf,-Inf
protein/DD_g1127,-Inf,-Inf,1.57431907757438948816205212079135642e+00,1.22857640977783557088780853954811192e+00
protein/DD_g1128,-Inf,-Inf,8.38158575953343678679013196328002661e-01,1.89631863238153856564492919663285253e+00
protein/DD_g1129,-Inf,-Inf,1.17126664492144253254844022996577887e+00,-Inf
protein/DD_g113,-Inf,-Inf,7.28619973418106445130331929871587579e-01,1.26910994481333407402000533495002893e+00
protein/DD_g1130,-Inf,-Inf,2.03827551054837723321763558166119245e+00,-Inf
protein/DD_g1131,-Inf,-Inf,9.74165622899274463635182633239562671e-01,1.04287721094945622104065479673027907e+00
protein/DD_g1132,-Inf,-Inf,5.45866818924112079521400835816075816e+00,8.41791648353882510391763175288869320e-01
protein/DD_g1133,-Inf,-Inf,1.46573298326864500821773782160496653e+00,9.39579028008224398712879224874292952e-01
protein/DD_g1134,-Inf,-Inf,7.84383282107068077384972525449639474e-01,-Inf
protein/DD_g1135,-Inf,-Inf,6.17153066109663471760599318192206486e-01,1.03213957427662944166796384499227259e+00
protein/DD_g1136,-Inf,-Inf,1.61531415436182903618435236180672084e+00,6.11577576057118517231070382784719058e-01
protein/DD_g1137,-Inf,-Inf,1.55495864771152697121059346679207638e+00,1.01124121132590490362910355741635584e+00
protein/DD_g1138,-Inf,-Inf,1.54664203111140968405516494579000155e+00,7.39253837112420221275228760616207735e-01
protein/DD_g1139,-Inf,-Inf,-Inf,9.41251371358134317380040878144322368e-01
protein/DD_g114,-Inf,-Inf,2.34786979564966711328946662560665247e+00,1.58868208489185760807505141092133781e+00
protein/DD_g1140,-Inf,-Inf,9.49491421436201858916606419535875173e-01,-Inf
protein/DD_g1141,-Inf,-Inf,9.95826411749934945569872815339760655e-01,1.82151577740184869316270290652060510e+00
protein/DD_g1142,-Inf,-Inf,1.35356694036750309200387052299223686e+00,-Inf
protein/DD_g1143,-Inf,-Inf,9.06551827124221732146313937484050123e-01,1.72162594368483435290829869066649778e+00
protein/DD_g1144,-Inf,-Inf,4.69780235460105157097922368168227026e-01,6.42860644053809513664111217762105971e-01
protein/DD_g1145,-Inf,-Inf,1.19749658034518255987637554946180313e+00,-Inf
protein/DD_g1146,-Inf,-Inf,1.99393679233166566388381256842095810e+00,6.16548718684410562218444272289689824e+02
protein/DD_g1147,-Inf,-Inf,9.49550706886577106360268233248876107e-01,1.34244155776310323433762513662873935e+00
protein/DD_g1148,-Inf,-Inf,4.19780885632744834979262831868541165e+00,6.40314371764331142824272364252044299e-01
protein/DD_g1149,-Inf,-Inf,6.04436400201260736808177139005575057e-01,-Inf
protein/DD_g115,-Inf,-Inf,-Inf,1.00158871602227286359675133044750636e+00
protein/DD_g1150,-Inf,-Inf,1.62396998296867965421047946377205994e+00,1.38847202366991228650354883699932279e+00
protein/DD_g1151,-Inf,-Inf,5.61122011273362395507072401962509967e-01,1.11093938039474270946588818058543562e+00
protein/DD_g1152,-Inf,-Inf,2.68136793973386000662525118231285117e+00,1.08518320177913813830854804501739754e+00
protein/DD_g1153,-Inf,-Inf,-Inf,-Inf
protein/DD_g1154,-Inf,-Inf,7.92814561454373581045461224180093136e+00,1.16336841840756283819572514981880350e+00
protein/DD_g1155,-Inf,-Inf,6.21492983618540404179358398895874285e+00,8.69689350737580283548493535695951217e-01
protein/DD_g1156,-Inf,-Inf,6.74484885978275952997799868025197726e-01,2.08171267007126549106526628527499940e-01
protein/DD_g1157,-Inf,-Inf,2.04362513649140864847105532997619793e+00,3.33503126165316399268880695492134158e-01
protein/DD_g1158,-Inf,-Inf,1.11339967716842013131720513237742210e+00,2.50922097329538380135201891014542468e+00
protein/DD_g1159,-Inf,-Inf,1.57005034077444611812922191476047631e+00,2.48248823656028833119097336413796760e+00
protein/DD_g116,-Inf,-Inf,7.26131098595752982306845611138579614e-01,9.82987853147826395099595032638275836e-01
protein/DD_g1160,-Inf,-Inf,1.04609390137014926195109537205381828e+00,1.56870186294783325562201656421462999e+00
protein/DD_g1161,-Inf,-Inf,8.88620404123759452134948279678913426e-01,1.30651425988687153903805429149413093e+00
protein/DD_g1162,-Inf,-Inf,1.59649793534347304014266440804837846e+00,2.03803909152332738466359750966520492e+00
protein/DD_g1163,-Inf,-Inf,1.14856127111952847738559126189583309e+00,1.48199245818471656233223093956657130e+00
protein/DD_g1164,-Inf,-Inf,3.32066454923474542590260961461760828e+00,8.85063088991709782434650363592293799e-01
protein/DD_g1165,-Inf,-Inf,1.46809054136397099938128019161623893e+00,9.83864420413327380066130678870893033e-01
protein/DD_g1166,-Inf,-Inf,2.30311779820432292490713714020480348e+00,1.23963003189036450806492883127388252e+00
protein/DD_g1167,-Inf,-Inf,4.87913913834852594702056734544134440e+00,-Inf
protein/DD_g1168,-Inf,-Inf,-Inf,-Inf
protein/DD_g1169,-Inf,-Inf,-Inf,-Inf
protein/DD_g117,-Inf,-Inf,1.43167172545159974102214816901420690e+00,1.60065752344841936325177296055108155e+00
protein/DD_g1170,-Inf,-Inf,4.03814599157813434399212956880155567e+00,1.08681034780295096045859698288634010e+00
protein/DD_g1171,-Inf,-Inf,-Inf,-Inf
protein/DD_g1172,-Inf,-Inf,1.72684074574489552411592199137561203e+00,1.34253107861571599173263078735055637e+00
protein/DD_g1173,-Inf,-Inf,-Inf,-Inf
protein/DD_g1174,-Inf,-Inf,2.87443739010455418721009906479674196e+00,-Inf
protein/DD_g1175,-Inf,-Inf,7.55742026199494174650256860865752163e-01,-Inf
protein/DD_g1176,-Inf,-Inf,8.92417861105837669400313582387048033e+03,-Inf
protein/DD_g1177,-Inf,-Inf,-Inf,1.07983703394137129528181154454536918e+00
protein/DD_g1178,-Inf,-Inf,6.20891709661134375071797597275807908e-01,-Inf
protein/DD_g118,-Inf,-Inf,1.86096326915866292653787796665801813e+00,1.73273476704686259317139469775866428e+00
protein/DD_g119,-Inf,-Inf,1.32282048227987264102400613060361731e+00,1.09319293269813304758894542717346539e+00
protein/DD_g12,-Inf,-Inf,2.78550356476967148261156469471139490e+00,1.76626925708559507976039245489455127e+00
protein/DD_g120,-Inf,-Inf,1.18056319316527163974052578581966246e+00,1.71823548950379117022799594987379123e+00
protein/DD_g121,-Inf,-Inf,7.74715975579324533744090577044893583e-01,-Inf
protein/DD_g122,-Inf,-Inf,3.03383179228555914051376480901179140e+00,1.40371141556227895254581070167164656e+00
protein/DD_g123,-Inf,-Inf,1.94765018373672988386577566091367883e+00,1.55376969843808280874711520143326910e+00
protein/DD_g124,-Inf,-Inf,6.59583386906584583370850738154370507e-01,1.48621966422005176397309220437304283e+00
protein/DD_g125,-Inf,-Inf,1.88836688596545011916325047354737426e+00,6.95852639315915826968179162489319482e-01
protein/DD_g126,-Inf,-Inf,5.12077284573630076236192763667955406e+00,1.25565861390377544199252361845076623e+00
protein/DD_g127,-Inf,-Inf,8.60791738906675170190555989118144555e-01,-Inf
protein/DD_g128,-Inf,-Inf,1.15983481088662911587272317790099884e+00,1.02819759037461984803705962906648840e+00
protein/DD_g129,-Inf,-Inf,1.58833269813556648034699025438967973e+00,9.11764773409461029415021014653879486e-01
protein/DD_g13,-Inf,-Inf,2.90563061008937663502979864795897630e+00,1.67678094212353925893180029747963721e+00
protein/DD_g130,-Inf,-Inf,2.33755942508033575117656623581900192e+00,1.06675436302073239711914544348094555e+00
protein/DD_g131,-Inf,-Inf,-Inf,1.20869227986458491109532044341834791e+00
protein/DD_g132,-Inf,-Inf,-Inf,2.24042836436761467498149865925318340e+00
protein/DD_g133,-Inf,-Inf,3.40076177676255180633777180924393573e+00,1.04391558437666123211799754989031807e+00
protein/DD_g134,-Inf,-Inf,7.48674458164126930063807813824947162e-01,-Inf
protein/DD_g135,-Inf,-Inf,-Inf,1.47556246818211533655223906678852748e+00
protein/DD_g136,-Inf,-Inf,-Inf,1.32600017014833459453843110586722041e+00
protein/DD_g137,-Inf,-Inf,1.88670077262051951634748762162714164e+00,-Inf
protein/DD_g138,-Inf,-Inf,1.71071667533363864244149367172837920e+00,-Inf
protein/DD_g139,-Inf,-Inf,1.70489864556061674848038007228945923e+00,7.43231578683640586559133832157863400e-01
protein/DD_g14,-Inf,-Inf,1.73692989019897885834950493739474816e+00,8.00151981872454696340035553440528841e-01
protein/DD_g140,-Inf,-Inf,-Inf,1.83628324350485530124004701670006534e+00
protein/DD_g141,-Inf,-Inf,-Inf,1.35148920448383708217286732197338764e+00
protein/DD_g142,-Inf,-Inf,7.42943776046796739215379077371472098e-01,9.82385086747312572117492518907737717e-01
protein/DD_g143,-Inf,-Inf,3.94310600976792446315891722058202455e+00,5.72097002953996328251061134386878813e-01
protein/DD_g144,-Inf,-Inf,1.84230527785918653517688230212434977e+00,8.49497264577166935453789566950746246e-01
protein/DD_g145,-Inf,-Inf,1.60169116280474906624219029031229400e+00,1.55427111673187944725213113954969988e+00
protein/DD_g146,-Inf,-Inf,7.55900146680369408462817223192210485e-01,1.03216781814952051941397988226454559e+00
protein/DD_g147,-Inf,-Inf,5.06152377130080439778620448996291313e+00,1.19238128712944991921874048185148218e+00
protein/DD_g148,-Inf,-Inf,7.14580329900443317444277632397475026e-01,1.42874558377746780459140491667458868e+00
protein/DD_g149,-Inf,-Inf,2.07429881753711873579999960148726580e+00,1.32044809654720534420890526024231747e+00
protein/DD_g15,-Inf,-Inf,2.51192684740649221041143748822469804e+00,-Inf
protein/DD_g150,-Inf,-Inf,3.31500864190383014195966886361160466e+00,9.12684965866679839986288870319763466e-01
protein/DD_g151,-Inf,-Inf,3.45917704681734041597368638512758023e+00,7.17063265752437496165266526128973621e-01
protein/DD_g152,-Inf,-Inf,-Inf,9.63481984684668340588929567362988661e-01
protein/DD_g153,-Inf,-Inf,3.18358290547823744007690154028927169e+00,1.70465251636523986825371691946993523e+00
protein/DD_g154,-Inf,-Inf,1.04609714902720782174218855772624682e+00,1.54302123968764686111309242826241018e+00
protein/DD_g155,-Inf,-Inf,-Inf,4.72970555201599317754264874438898619e+00
protein/DD_g156,-Inf,-Inf,6.87938568817960082406514360949679964e+00,1.09770921301000578073908886242194042e+00
protein/DD_g157,-Inf,-Inf,8.93576629526889379415910847009088403e-01,6.49088202779266273881225966565482433e-01
protein/DD_g158,-Inf,-Inf,5.17539144042852696816232887676279379e+00,1.96705435181523256132093264369919562e+00
protein/DD_g159,-Inf,-Inf,-Inf,-Inf
protein/DD_g16,-Inf,-Inf,2.77808037829682497424507129291547069e+00,6.58675527826904248700202944178973882e-01
protein/DD_g160,-Inf,-Inf,-Inf,1.19255170601287791730346895460062729e+00
protein/DD_g161,-Inf,-Inf,2.06568566937173224316323727765865958e+00,2.31054961381533101922896806417361569e+00
protein/DD_g162,-Inf,-Inf,3.54684609592041441683141101727942744e+00,8.68327126599375324595303772609189949e-01
protein/DD_g163,-Inf,-Inf,-Inf,1.17917613375088589937808741670130909e+00
protein/DD_g164,-Inf,-Inf,1.07907386968519643835247685587153165e+00,1.45964020682929911941929558913338724e+00
protein/DD_g165,-Inf,-Inf,9.66286576622445955248387661590505996e-01,1.55984702234285199408883807016829616e+00
protein/DD_g166,-Inf,-Inf,4.63091892401963299920196217905159396e+00,1.39201776732506980580149149396298066e+00
protein/DD_g167,-Inf,-Inf,1.28349027965462006323123990234953541e+00,1.23072149920550262045646239588792932e+00
protein/DD_g168,-Inf,-Inf,1.17504996613865412776232609489397169e+00,-Inf
protein/DD_g169,-Inf,-Inf,8.38402802936202229601700040896868550e-01,1.03497356667853762662765678260697709e+00
protein/DD_g17,-Inf,-Inf,1.61585067117932550759677911895781693e+00,8.67464629338569554855116138835670460e-01
protein/DD_g170,-Inf,-Inf,1.26087223475622896812530486893422822e+00,-Inf
protein/DD_g171,-Inf,-Inf,2.05703530393230025928128450000626752e+00,2.42323458678331711658962777050317874e+00
protein/DD_g172,-Inf,-Inf,1.26792645356033712690796041796812231e+00,4.07656605835613052447310655832418164e-01
protein/DD_g173,-Inf,-Inf,1.46741032700813583308578726261311362e+00,1.10555720664940509690359204982693638e+00
protein/DD_g174,-Inf,-Inf,8.89917131265355292775700260869910548e-01,1.46302118096210937043056291554054610e+00
protein/DD_g175,-Inf,-Inf,3.15422320783487619388819061219284530e+00,6.19654598361367285074030968403918934e+00
protein/DD_g176,-Inf,-Inf,9.49391484435221076530047772323515597e-01,8.05614131242511236727337064202729752e-01
protein/DD_g177,-Inf,-Inf,1.76019376172309168785427808137266823e+00,6.37649365510900499577711592016944827e-01
protein/DD_g178,-Inf,-Inf,3.87366220587972563639340993248108925e+00,-Inf
protein/DD_g179,-Inf,-Inf,1.20467943445100880857977325241286356e+00,8.07590390284755707085014585320319868e-01
protein/DD_g18,-Inf,-Inf,3.14812340897588833073435592244886071e+00,6.52120314584043878676774048122511574e-01
protein/DD_g180,-Inf,-Inf,1.92231258646947231122440323860405483e+00,-Inf
protein/DD_g181,-Inf,-Inf,1.05080315643668603513716115184086230e+00,1.07217544191269090021218918644387597e+00
protein/DD_g182,-Inf,-Inf,3.85936220120446864892657119463465864e-01,-Inf
protein/DD_g183,-Inf,-Inf,-Inf,-Inf
protein/DD_g184,-Inf,-Inf,1.19809183934648580794385929291636054e+00,9.92146046361905676905223661035747969e-01
protein/DD_g185,-Inf,-Inf,-Inf,-Inf
protein/DD_g186,-Inf,-Inf,-Inf,1.44864097759657624260687344982149002e+00
protein/DD_g187,-Inf,-Inf,-Inf,8.52109922139896130640706419012565953e-01
protein/DD_g188,-Inf,-Inf,2.41789707376769940133230816182032853e+00,-Inf
protein/DD_g189,-Inf,-Inf,7.68658477681190816700013563807742065e-01,1.36019313495385599014788709189581971e+00
protein/DD_g19,-Inf,-Inf,2.03136672966874239079324325196725795e+00,1.62906323496603982444931321312774554e+00
protein/DD_g190,-Inf,-Inf,1.68341932176580713713296671386404278e+00,9.31876778101408119206316875332759500e-01
protein/DD_g191,-Inf,-Inf,1.26780366857432590621031534313604369e+00,1.62131156208972393615328156379155232e+00
protein/DD_g192,-Inf,-Inf,2.05144371001373066098783542694113246e+00,9.83591917786137865800613657587601742e-01
protein/DD_g193,-Inf,-Inf,1.35778200709086368577541483498793628e+00,5.15313232771371500581744181199811261e-01
protein/DD_g194,-Inf,-Inf,1.64380462110807367694497333486919534e+00,2.34053071703032707275897233950076929e+00
protein/DD_g195,-Inf,-Inf,1.60280884175684836256486526852137358e+00,1.24888981043544840026901510112450627e+00
protein/DD_g196,-Inf,-Inf,-Inf,-Inf
protein/DD_g197,-Inf,-Inf,8.47734436513271902853601670478155185e-01,-Inf
protein/DD_g198,-Inf,-Inf,1.79982635526689888580921843170092367e+00,1.83859486966108205739386174999795691e+00
protein/DD_g199,-Inf,-Inf,-Inf,1.48952677525113154514204687004069884e+00
protein/DD_g2,-Inf,-Inf,2.52046159278515495990146775121322075e+00,1.53785095430138473597737072981176173e+00
protein/DD_g20,-Inf,-Inf,2.26345009810917132165941754063746275e+00,1.11139204414027920391134035932517680e+00
protein/DD_g200,-Inf,-Inf,1.04788679085216735618903146470478671e+00,1.05398810178772648275202132770417028e+00
protein/DD_g201,-Inf,-Inf,1.86848651634915883861711238294713355e+00,1.03528305883307451134170101982272067e+00
protein/DD_g202,-Inf,-Inf,1.79618535180765015555360710599668860e+00,5.99718413822532164336079941186753960e-01
protein/DD_g203,-Inf,-Inf,-Inf,1.40811493989637560479321036383456843e+00
protein/DD_g204,-Inf,-Inf,4.36459045566249176373060898235469499e+03,1.79986470515316040699240612391898083e+00
protein/DD_g205,-Inf,-Inf,8.83150164273119132828795824741749334e-01,1.09834809936501400578902524083429114e+00
protein/DD_g206,-Inf,-Inf,-Inf,2.50317024047662813805299349862823979e+00
protein/DD_g207,-Inf,-Inf,5.21950181574400759213932786464977094e-01,5.76502065563471360491144480389388902e-01
protein/DD_g208,-Inf,-Inf,-Inf,1.71020021285776351851005682466056871e+00
protein/DD_g209,-Inf,-Inf,4.14307895497776764472541598847323493e+00,4.63507525962574341658819866692941789e-01
protein/DD_g21,-Inf,-Inf,-Inf,-Inf
protein/DD_g210,-Inf,-Inf,2.05741859340809753413972325737536901e+00,1.01525001467838571750093017789539610e+00
protein/DD_g211,-Inf,-Inf,2.18511417497059085602767841634623508e+00,1.11131099802450276280133116637348633e+00
protein/DD_g212,-Inf,-Inf,7.66171875631739108969101928755103484e-01,-Inf
protein/DD_g213,-Inf,-Inf,1.85829461547562354171395754299328949e+00,9.27874479105797848124355343268140306e-01
protein/DD_g214,-Inf,-Inf,8.15957125115962650689979774379453589e-01,1.07323862126348746882027214904971905e+00
protein/DD_g215,-Inf,-Inf,-Inf,1.29528611736095000844183282152118201e+00
protein/DD_g216,-Inf,-Inf,2.08180912229013673284420839646099812e+00,1.06992725988837923054889395485912240e+00
protein/DD_g217,-Inf,-Inf,8.88982131389781666593270020824115369e-01,-Inf
protein/DD_g218,-Inf,-Inf,2.94991118512324743833938448429558472e+00,-Inf
protein/DD_g219,-Inf,-Inf,2.10149907850931712310350044143993660e+00,7.19443079335671402395456374405612436e-01
protein/DD_g22,-Inf,-Inf,3.24586390034224290537092289849322623e+00,-Inf
protein/DD_g220,-Inf,-Inf,2.74166887163721814050621513032643702e+00,1.01078122732863597940193569399391785e+00
protein/DD_g221,-Inf,-Inf,3.40112309650663163191605513726556633e+00,1.57129615121361610002914548018204570e+00
protein/DD_g222,-Inf,-Inf,9.41771590357909041707577790210888516e+00,1.90841618691388097526541041261182421e+00
protein/DD_g223,-Inf,-Inf,2.97001273043021931231923093829665828e+00,9.61659885274009873515730697938484152e-01
protein/DD_g224,-Inf,-Inf,1.11149465927984612563114881742856140e+00,1.52486053161347551317264767175787760e+00
protein/DD_g225,-Inf,-Inf,-Inf,2.22943896752732221679837672165545146e+00
protein/DD_g226,-Inf,-Inf,-Inf,1.61289160658520133848455640669632820e+00
protein/DD_g227,-Inf,-Inf,7.27870200193871853144654396493841748e-01,1.89451939955567005354999997983564159e+00
protein/DD_g228,-Inf,-Inf,3.19413789810483864653524315455110128e+00,1.62070266805888201204042787421342327e+00
protein/DD_g229,-Inf,-Inf,2.21710620340467382519520568222405256e+00,1.51247377240703897822400172828776625e+00
protein/DD_g23,-Inf,-Inf,1.64270281296207012929442083987410017e+00,1.56913325265809966298065470668615645e+00
protein/DD_g230,-Inf,-Inf,7.81377479066575526174283151467442447e-01,-Inf
protein/DD_g231,-Inf,-Inf,9.06652678166970626780369265003765283e-01,1.05472265376602063144654418107607790e+00
protein/DD_g232,-Inf,-Inf,-Inf,1.17816766030945426853354669426740541e+00
protein/DD_g233,-Inf,-Inf,-Inf,1.05629519874726704459205455128979074e+00
protein/DD_g234,-Inf,-Inf,2.37550974293398065843660260854321728e+00,1.42600700463114324498971860136533106e+00
protein/DD_g235,-Inf,-Inf,1.40870685841409419796647650865464720e+00,-Inf
protein/DD_g236,-Inf,-Inf,8.51122747067025457503867176024997353e-01,-Inf
protein/DD_g237,-Inf,-Inf,1.24860976378822600975546758593856025e+00,1.90722152855185891328602093725692948e+00
protein/DD_g238,-Inf,-Inf,3.79911548924212674658501406108706092e+00,1.49278752578693889550395385157778473e+00
protein/DD_g239,-Inf,-Inf,1.51318111761760787944070194166224502e+00,1.12869287193024133870119769613940068e+00
protein/DD_g24,-Inf,-Inf,5.83779988693438442064611179718028217e+02,2.17060745298605469678227048823445698e+00
protein/DD_g240,-Inf,-Inf,1.54404153151910469143660878493818360e+00,1.48552846806831189399052198877667842e+00
protein/DD_g241,-Inf,-Inf,2.19230274704613522599632883723317079e+00,9.15744868606363038686193899526721159e-01
protein/DD_g242,-Inf,-Inf,-Inf,-Inf
protein/DD_g243,-Inf,-Inf,2.28311862644589374631500643075055189e+00,-Inf
protein/DD_g244,-Inf,-Inf,1.73908867903084590212027378991914936e+00,1.38472311587089443901960587321362614e+00
protein/DD_g245,-Inf,-Inf,1.51946326112948075199591220320036954e+00,1.22050174122284122739668486380237769e+00
protein/DD_g246,-Inf,-Inf,1.08078282624650693216283579156770891e+00,6.81218762907756704383520077490279049e-01
protein/DD_g247,-Inf,-Inf,3.51962621268187711656106226995486221e+00,4.68226526467276808882323353277956387e-01
protein/DD_g248,-Inf,-Inf,3.54096277745239692017618653477740015e+00,-Inf
protein/DD_g249,-Inf,-Inf,4.62629687729215658632992783081174237e+00,2.05624735910952909143960171054610125e+00
protein/DD_g25,-Inf,-Inf,1.52138475451381522950448350981689164e+00,1.29140800478699570927777448918740672e+00
protein/DD_g250,-Inf,-Inf,-Inf,1.65660596908630111057174804802224286e+00
protein/DD_g251,-Inf,-Inf,1.49314845885266979090627075572216914e+00,1.14951238348537318880727970180144247e+00
protein/DD_g252,-Inf,-Inf,5.53263097792804385962338788084599866e+00,1.64659154464644680191746033546020396e+00
protein/DD_g253,-Inf,-Inf,3.29356316760346000175034735208724858e+00,8.78862382929076898475348931356885673e-01
protein/DD_g254,-Inf,-Inf,2.07062083946386911510852421284832609e+00,7.94093240044754528404061491535332175e-01
protein/DD_g255,-Inf,-Inf,1.46901702289066361138216079585852376e+00,1.46215353538912606201958739655774552e+00
protein/DD_g256,-Inf,-Inf,6.37243574065536143496113281229878944e-01,-Inf
protein/DD_g257,-Inf,-Inf,5.81561264035741407412503949536610614e+00,6.42422000397995263795555700136617483e+01
protein/DD_g258,-Inf,-Inf,6.81393952738808718596171604198943982e-01,-Inf
protein/DD_g259,-Inf,-Inf,-Inf,1.39818361964074992011651726652559121e+00
protein/DD_g26,-Inf,-Inf,4.44263062186304780663381621254011324e+00,1.86313596782563458399653481334420431e+00
protein/DD_g260,-Inf,-Inf,3.37764285811462829965494136753765527e+00,8.44004528988093881953753436783108354e-01
protein/DD_g261,-Inf,-Inf,-Inf,1.95590004575264853199304092494532483e+00
protein/DD_g262,-Inf,-Inf,2.63419473685219792809047285140210142e+00,2.15910450910235192415112659309713278e-01
protein/DD_g263,-Inf,-Inf,8.57534016839383480105732721784669934e-01,1.22882900693866815610412368112948319e+00
protein/DD_g264,-Inf,-Inf,8.27745180607644299845257070899353267e-01,1.93771375321884195775926131877831925e+00
protein/DD_g265,-Inf,-Inf,3.65016176788640580477339894960789694e+00,1.15830612395476264995101629332468640e+00
protein/DD_g266,-Inf,-Inf,4.35840534720032749231493693456397795e+00,1.93630683888837638373780618318492583e+00
protein/DD_g267,-Inf,-Inf,3.04704424445633792315636428764442368e+00,1.90242429797473952988458076911841047e+00
protein/DD_g268,-Inf,-Inf,-Inf,8.61004413744633316431419885635407180e-01
protein/DD_g269,-Inf,-Inf,-Inf,1.41879467738072387164840682590499215e+00
protein/DD_g27,-Inf,-Inf,9.36159700426838688120947329847051149e-01,9.17777753953904345376696639268729744e-01
protein/DD_g270,-Inf,-Inf,3.43492287502532794610673028846135641e+00,2.81044124323915846598514106631145854e+00
protein/DD_g271,-Inf,-Inf,1.69264563016784534174953302755816465e+00,1.20861272446327600904365490104071863e+00
protein/DD_g272,-Inf,-Inf,2.54613911450151593054283326949459326e+00,1.62641615915941384459405702367909593e+00
protein/DD_g273,-Inf,-Inf,1.76990034398342295658113541089990530e+00,3.76805992457166036372736830473164305e+00
protein/DD_g274,-Inf,-Inf,-Inf,1.06492635910140437483678291586295021e+00
protein/DD_g275,-Inf,-Inf,1.12031165281928599572503101294779084e+00,1.55489841639849706829016111643528512e+00
protein/DD_g276,-Inf,-Inf,2.02701546907504636933389980082728723e+00,1.89744828114074307945579989167600577e+00
protein/DD_g277,-Inf,-Inf,5.14028915314549430376926044558221297e-01,1.67740343009050307742984295258439342e+00
protein/DD_g278,-Inf,-Inf,1.56693798319286761360404174433809348e+00,1.39837812619557281700349350040384131e+00
protein/DD_g279,-Inf,-Inf,2.80770408103909890228523625501601711e+00,1.49188385494459523415536631069805792e+00
protein/DD_g28,-Inf,-Inf,1.90814069887510964908750927884755657e+00,-Inf
protein/DD_g280,-Inf,-Inf,1.68469529656249237342381365164775259e+00,1.12752286721977862774180445941825394e+00
protein/DD_g281,-Inf,-Inf,6.49713882321252114582386006779910312e+00,1.79447794976346462645660776990645776e+00
protein/DD_g282,-Inf,-Inf,2.04303289271432387231462251791246458e+00,1.66298862227426924295698954302315335e+00
protein/DD_g283,-Inf,-Inf,3.50603784160444482845514232720293069e+00,1.51672779839461823173941835538604499e+00
protein/DD_g284,-Inf,-Inf,4.14919864438453444816747257402873549e+00,1.25061145232098141520934462487610803e+00
protein/DD_g285,-Inf,-Inf,9.33974246672478363505476396683712313e-01,9.28938960323447615411185433324590855e-01
protein/DD_g286,-Inf,-Inf,8.72173490059672160475477464915208160e-01,1.63356481203862320825595257524364262e+00
protein/DD_g287,-Inf,-Inf,1.39382852745368519119050292794147268e+00,2.01562636011767342929230244615277332e+00
protein/DD_g288,-Inf,-Inf,1.09770815942584923520487952686038666e+00,1.09477670802110226604860851867955778e+00
protein/DD_g289,-Inf,-Inf,9.33998410710057655558230135507657270e-01,1.66263120073568946125371660197667689e+00
protein/DD_g29,-Inf,-Inf,-Inf,1.65335793307484698230554790633021706e+00
protein/DD_g290,-Inf,-Inf,9.53198907574295226156306237627432472e-01,1.24582819305738713892322963846275922e+00
protein/DD_g291,-Inf,-Inf,1.47207755574727009537834098036326896e+00,1.03266117544263460133290203653952275e+00
protein/DD_g292,-Inf,-Inf,8.53365456499337951982349843194302420e-01,-Inf
protein/DD_g293,-Inf,-Inf,2.17652784562820640705815848710597728e+00,1.91603150886057988246075514054079611e+00
protein/DD_g294,-Inf,-Inf,-Inf,-Inf
protein/DD_g295,-Inf,-Inf,9.57915733240873854672918639616290008e-01,-Inf
protein/DD_g296,-Inf,-Inf,5.83920342599215532411131073703912820e-01,-Inf
protein/DD_g297,-Inf,-Inf,8.31213333161244213755943322093602667e-01,3.54660579742221518279793033350982798e+00
protein/DD_g298,-Inf,-Inf,3.55087570030184045507795777041312671e+00,1.54308820239469863451030335566832133e+00
protein/DD_g299,-Inf,-Inf,2.04693061793280899746888903732897586e+00,9.63530852306451871883476712005822601e-01
protein/DD_g3,-Inf,-Inf,2.44384378493639581106971511258046533e+00,9.61409393484782626348311160694717135e-01
protein/DD_g30,-Inf,-Inf,8.60351409903180312688296967291208858e-01,9.59791111274267577613009669854035143e-01
protein/DD_g300,-Inf,-Inf,2.87689989578178991967075035626886912e+00,7.14659988773109464553420514212830556e-01
protein/DD_g301,-Inf,-Inf,2.01164895959996764713914282583865378e+00,1.35489525024513657150139184149610883e+00
protein/DD_g302,-Inf,-Inf,6.34169462781040737260381649953476323e-01,1.68732612591712847161088567882177540e+00
protein/DD_g303,-Inf,-Inf,1.34151050888969767754292105755141689e+00,9.20447157184186788391731981718467115e-01
protein/DD_g304,-Inf,-Inf,1.35750580378511736295505516983643717e+00,1.35106253227903607167164855999878929e+00
protein/DD_g305,-Inf,-Inf,6.61433606879254898017563067664374686e-01,1.37896887097824947726605171703973943e+00
protein/DD_g306,-Inf,-Inf,1.54690347894693422732548365557827956e+00,9.93867351231626055938268745308180227e-01
protein/DD_g307,-Inf,-Inf,2.45998545415863912299291833142405442e+00,1.01017503565867876169123344072519643e+00
protein/DD_g308,-Inf,-Inf,2.91777178415422410173365033919264424e+00,-Inf
protein/DD_g309,-Inf,-Inf,3.40023124356588040865384250154205475e+00,1.06933614620648711401386747051896265e+00
protein/DD_g31,-Inf,-Inf,6.70170308243494973351968550855877880e+00,1.15645056327249485131919097116301098e+00
protein/DD_g310,-Inf,-Inf,4.03526864542112347086693700051645041e+00,2.36472854744797218952477977489523399e+00
protein/DD_g311,-Inf,-Inf,9.96562901620939795260094546027168863e-01,9.83227951722398691649984227719047580e-01
protein/DD_g312,-Inf,-Inf,3.30589808231731704745016268192086382e+00,2.73524802195481271088014285835763682e+00
protein/DD_g313,-Inf,-Inf,-Inf,1.25232455512789456758848599070412964e+00
protein/DD_g314,-Inf,-Inf,4.88017677046162189130948424790806737e-01,1.39158562984995309888635662126617012e+00
protein/DD_g315,-Inf,-Inf,1.23363822268287153775154570218794136e+00,1.10406081550936912616005517973673357e+00
protein/DD_g316,-Inf,-Inf,1.49871507494496277179155342926833217e+00,6.57402512068541121245622509040209211e-01
protein/DD_g317,-Inf,-Inf,-Inf,1.91464717294875667293427359166407487e+00
protein/DD_g318,-Inf,-Inf,4.31191552381537020144833137693785871e+00,1.31004095615977008593927960646572881e+00
protein/DD_g319,-Inf,-Inf,3.75464356539061680301851190957322501e+00,1.31577312580170556644196109545877609e+00
protein/DD_g32,-Inf,-Inf,2.22445793013259114764363996196973641e+00,8.01139006131746945971792674693732473e-01
protein/DD_g320,-Inf,-Inf,2.27789131882953728006830845557649740e+00,1.74434526796029807490276398586714330e+00
protein/DD_g321,-Inf,-Inf,1.26701997454284373227488068748425293e+00,1.74988293658180615774449868270746891e+01
protein/DD_g322,-Inf,-Inf,8.57959737920629966354735946611577090e-01,-Inf
protein/DD_g323,-Inf,-Inf,-Inf,-Inf
protein/DD_g324,-Inf,-Inf,3.13859390416707946284442704163817236e+00,9.07205604259369303031768361784449443e-01
protein/DD_g325,-Inf,-Inf,-Inf,2.41665498785753196814056236465891201e+00
protein/DD_g326,-Inf,-Inf,1.65424076342252237859493531802469592e+00,1.12920903200163328238290704310087605e+00
protein/DD_g327,-Inf,-Inf,1.54258608120162794777703041551861332e+00,5.27123302079737755859708771796702746e-01
protein/DD_g328,-Inf,-Inf,1.02933139297136049552897610886460591e+00,-Inf
protein/DD_g329,-Inf,-Inf,-Inf,2.69884661833101526827216636382995584e+00
protein/DD_g33,-Inf,-Inf,-Inf,1.95624818370035260110800589486412372e+00
protein/DD_g330,-Inf,-Inf,-Inf,1.30493528192320789185166454587085068e+00
protein/DD_g331,-Inf,-Inf,9.36359164858345601910199080151001240e-01,2.84304881174575928841434966490583779e+00
protein/DD_g332,-Inf,-Inf,4.34491708003026963635951927833264645e+00,1.37995359906564578978423088049772769e+00
protein/DD_g333,-Inf,-Inf,2.25322497612682942406463655850046370e+00,1.39882846475649871108048153286840938e+00
protein/DD_g334,-Inf,-Inf,3.04549741827921292340845136936287061e+00,1.41857822067832343707499607325493305e+00
protein/DD_g335,-Inf,-Inf,3.46975221231424188594539386995296561e+00,1.13845354135690192942675613882332003e+00
protein/DD_g336,-Inf,-Inf,8.21678931013454249375933794478535452e-01,2.06888744470174583464459989490358332e+00
protein/DD_g337,-Inf,-Inf,8.63020801688251892557772208181933514e-01,5.51126199111899261836140313254886198e-01
protein/DD_g338,-Inf,-Inf,2.76842283615099346583366103266729568e+00,1.75295912006946613009509655239065855e+00
protein/DD_g339,-Inf,-Inf,4.54262109064569083423446487582326750e+00,1.18271385886445787328167918693310743e+00
protein/DD_g34,-Inf,-Inf,2.97882977618071111291197261954523173e+00,4.60223788934551515492826986673515707e+00
protein/DD_g340,-Inf,-Inf,2.83928796791203660966841695102731616e+00,7.36864108510184624433959454704219586e-01
protein/DD_g341,-Inf,-Inf,1.64341485056683326086043933745150928e+00,1.59424125335286598068330765546127222e+00
protein/DD_g342,-Inf,-Inf,2.62541594408353890658887197216537495e+00,2.51085941434541506832066776982946929e+00
protein/DD_g343,-Inf,-Inf,3.60364597726458969930233185142373003e+00,1.35577710867990959723302268426982876e+00
protein/DD_g344,-Inf,-Inf,9.46186648861799028405398964224473958e-01,8.97768398682874098841085523230215279e-01
protein/DD_g345,-Inf,-Inf,-Inf,1.53376281954022847217101691472265631e+00
protein/DD_g346,-Inf,-Inf,2.41864357593280072572622863758592619e+00,-Inf
protein/DD_g347,-Inf,-Inf,2.10451934138134559286641063099462253e+00,6.39322966199283520112619919823221667e-01
protein/DD_g348,-Inf,-Inf,9.57254681333541870015486758113873365e-01,1.43289695206168193148403771540961833e+00
protein/DD_g349,-Inf,-Inf,-Inf,2.18288899340890013424598684071024728e+00
protein/DD_g35,-Inf,-Inf,-Inf,1.66888403398846349744164541340343813e+00
protein/DD_g350,-Inf,-Inf,-Inf,-Inf
protein/DD_g351,-Inf,-Inf,3.09431232563083851831790062406160300e+00,9.91566381709701741776307800328060419e-01
protein/DD_g352,-Inf,-Inf,1.80735396550901574879511253518295530e+00,8.59859633649455552045624260116327794e+00
protein/DD_g353,-Inf,-Inf,1.17760368503591970335962918260220078e+00,8.89816164426884806002311988102779150e-01
protein/DD_g354,-Inf,-Inf,6.85559839275502421271437795266203777e-01,1.35522152865499510220997863494633602e+00
protein/DD_g355,-Inf,-Inf,3.85157948731573077383322119747208093e+00,5.83855576560006219250455219787226594e-01
protein/DD_g356,-Inf,-Inf,-Inf,9.76382085826269314325010540983428802e-01
protein/DD_g357,-Inf,-Inf,7.30488383772352353145339359135624973e-01,9.87377814688765595170100158984337340e-01
protein/DD_g358,-Inf,-Inf,-Inf,-Inf
protein/DD_g359,-Inf,-Inf,8.38691530577659325141040886995450110e-01,6.86031280359476210360254798380088158e-01
protein/DD_g36,-Inf,-Inf,4.61631246149002873633803427020149889e-01,1.33943538719271219834762911089631062e+00
protein/DD_g360,-Inf,-Inf,1.63622819139240073109873407129872657e+00,1.34204812698915700588471669153072197e+00
protein/DD_g361,-Inf,-Inf,1.07976660414758148380124232538568188e+00,1.13802602253833415690309925984315516e+00
protein/DD_g362,-Inf,-Inf,3.77125619990980168657962490718279141e+00,9.90134019651278369776235772541997898e-01
protein/DD_g363,-Inf,-Inf,3.68923167982987738405394887879378045e+00,1.80752922575928389582280205338168116e+00
protein/DD_g364,-Inf,-Inf,-Inf,1.03308148483808755115656147057681151e+00
protein/DD_g365,-Inf,-Inf,2.29453266084789090012068436197039215e+00,-Inf
protein/DD_g366,-Inf,-Inf,-Inf,1.27385716306891923379345460502624566e+00
protein/DD_g367,-Inf,-Inf,5.81153685467031512048472409038828267e+00,1.05843070768635217938946873313019243e+00
protein/DD_g368,-Inf,-Inf,2.04708533585993228651725669500402278e+00,2.47447795564334903653494789949587052e+00
protein/DD_g369,-Inf,-Inf,1.30518820441578857659492986682032794e+00,1.89169849658283859197352645460654415e+00
protein/DD_g37,-Inf,-Inf,3.54491647486768064558918493222172627e+00,1.64582213034562796108499125858522317e+00
protein/DD_g370,-Inf,-Inf,1.11404428389132561875499144715410508e+00,1.19184184674618650956504764764505055e+00
protein/DD_g371,-Inf,-Inf,2.66086112692509556871028579080862785e+00,7.49619591040272504215336792152018708e-01
protein/DD_g372,-Inf,-Inf,9.72096332953136017530845471376886864e-01,1.02779112656530673339539066097166444e+00
protein/DD_g373,-Inf,-Inf,-Inf,1.65808550636504861661424844111773717e+00
protein/DD_g374,-Inf,-Inf,9.53495537849756752859855363362627344e-01,1.09731090095704372132448957473387921e+00
protein/DD_g375,-Inf,-Inf,-Inf,6.83767496694243595219470789838756354e-01
protein/DD_g376,-Inf,-Inf,1.89627662770910686013838508382471898e+00,-Inf
protein/DD_g377,-Inf,-Inf,8.88765437329370538873212990397270031e-01,1.76599766564542543269990105743913143e+00
protein/DD_g378,-Inf,-Inf,3.31368953864902797956283613171808543e+00,-Inf
protein/DD_g379,-Inf,-Inf,1.72892776350313803811163339641475378e+00,9.51110227504658391012197101542736839e-01
protein/DD_g38,-Inf,-Inf,1.78465212660472728989073984735733274e+00,-Inf
protein/DD_g380,-Inf,-Inf,5.56994613354359875072123878923945354e+00,1.18347360477730352964590899634129406e+00
protein/DD_g381,-Inf,-Inf,2.04618384268700334094563325920910627e+00,2.69180577564778937645486610739678385e+00
protein/DD_g382,-Inf,-Inf,1.05780226930438456651612363850871254e+00,-Inf
protein/DD_g383,-Inf,-Inf,3.17552691359577040296589627960428960e+00,-Inf
protein/DD_g384,-Inf,-Inf,8.24293718469240603855865935269559886e-01,9.42339422752992356888809286481368495e-01
protein/DD_g385,-Inf,-Inf,1.67431529841347030968276301647370078e+00,1.60920982509510980792682407045869056e+00
protein/DD_g386,-Inf,-Inf,1.84564054069898257937174324075697145e+00,1.40835760738898829972448854108330497e+00
protein/DD_g387,-Inf,-Inf,5.83103491835440902172038337342539337e-01,1.59058883507191764397909872853623966e+00
protein/DD_g388,-Inf,-Inf,-Inf,6.77914001686466498403489387730782657e-01
protein/DD_g389,-Inf,-Inf,2.27267270630266569193202090426962661e+00,1.25415778315068479531774414181701414e+00
protein/DD_g39,-Inf,-Inf,1.00489244434204770596367267373706689e+00,1.01348868729545292079963281742819297e+00
protein/DD_g390,-Inf,-Inf,2.39840822570635381503743085497798168e+00,1.91632303919473843888661150974883989e+00
protein/DD_g391,-Inf,-Inf,1.23929159490605628648457638171875582e+00,-Inf
protein/DD_g392,-Inf,-Inf,2.86353268576764558169904508478012697e+00,1.08233311959352526503977566855313786e+00
protein/DD_g393,-Inf,-Inf,1.56499617789625529206663618258610840e+00,1.25684567486274802306777648320566530e+00
protein/DD_g394,-Inf,-Inf,6.87750607531861832343031472429681944e-01,5.48068501314417835353882178073148631e-01
protein/DD_g395,-Inf,-Inf,1.85199216874424260454411482490059522e+00,1.31522003856057605460471322787945882e+00
protein/DD_g396,-Inf,-Inf,2.10359234758821928261123001484375176e+00,1.94820295464448709826119043902392589e+00
protein/DD_g397,-Inf,-Inf,1.11367755162605000497174497113620193e+00,1.17099502076513677855562192425466774e+00
protein/DD_g398,-Inf,-Inf,7.17772831390323317555390783642885345e+00,9.72152734926310936858596164474668462e-01
protein/DD_g399,-Inf,-Inf,3.89730006990049876641851676495566550e+00,4.32192232943433555844237112437703524e-01
protein/DD_g4,-Inf,-Inf,-Inf,1.13840005317636508994149158571291777e+00
protein/DD_g40,-Inf,-Inf,5.97552854717061158879573789853635067e-01,1.13907442393754302099102603886826155e+00
protein/DD_g400,-Inf,-Inf,8.42168799936307980134498471396658396e-01,1.37708164011186066569445135460822995e+00
protein/DD_g401,-Inf,-Inf,5.55605387691316459865625134963060084e-01,1.18129846186600866738368902582073717e+00
protein/DD_g402,-Inf,-Inf,1.90463399414353766826751136892126430e+00,4.49933717251508385127686961854361039e-01
protein/DD_g403,-Inf,-Inf,1.05900234127670225712072028616915612e+00,1.90745255374996739356726076385755483e+00
protein/DD_g404,-Inf,-Inf,1.28765573806979220921745490472076773e+00,1.90451270500458565469526366998908151e+00
protein/DD_g405,-Inf,-Inf,7.75815746013224567353476438324189225e-01,1.45890931398847991160955591827114375e+00
protein/DD_g406,-Inf,-Inf,2.08379631067069700782960038224894804e+00,2.33278050140595296239492834617349458e+00
protein/DD_g407,-Inf,-Inf,8.77973767534066775257670891634734315e-01,-Inf
protein/DD_g408,-Inf,-Inf,1.00081482411791885685004759528133927e+00,7.98417318067846094237002989510408794e-01
protein/DD_g409,-Inf,-Inf,1.96114149330246161093468165650453570e+00,5.44082293691267875956114770192301590e-01
protein/DD_g41,-Inf,-Inf,-Inf,1.56960923831353560495191929496069434e+00
protein/DD_g410,-Inf,-Inf,5.81953673101165408382036043708348922e+00,1.41839893281592914771320656471196088e+00
protein/DD_g411,-Inf,-Inf,-Inf,1.84565563257861667939114881348032143e+00
protein/DD_g412,-Inf,-Inf,1.36974149503048608464499487969022147e+00,5.09098352125836289650183085553637103e-01
protein/DD_g413,-Inf,-Inf,-Inf,2.05794216863761279138248214357980779e+00
protein/DD_g414,-Inf,-Inf,9.24451499531464502030894029295079751e-01,1.11028457977377455314323612395787980e+00
protein/DD_g415,-Inf,-Inf,2.33384585669178428464475830833170504e+00,-Inf
protein/DD_g416,-Inf,-Inf,1.12332793609483413170724746110762956e+00,1.48044759795081141748124960164497505e+00
protein/DD_g417,-Inf,-Inf,2.61111420777126503003716640468514221e+00,1.29477240495709207530586838070116042e+00
protein/DD_g418,-Inf,-Inf,1.11363720392457801531107773890488399e+00,1.40587941300488140432021166223150841e+00
protein/DD_g419,-Inf,-Inf,2.30826454719274539893855123169698639e+00,2.94467345381752806664717287176294998e+00
protein/DD_g42,-Inf,-Inf,3.64872314564158768736759159061031164e+00,2.15155945770578604162287328361241158e+00
protein/DD_g420,-Inf,-Inf,3.94591494582602810678561447343108001e+00,-Inf
protein/DD_g421,-Inf,-Inf,2.61977212636116083060034441104020803e+00,7.55785109344795675539794120240279376e-01
protein/DD_g422,-Inf,-Inf,2.85399642283923972268977406425054458e+00,6.49716145735308229509102022505712618e-01
protein/DD_g423,-Inf,-Inf,4.06381710609508883621808721532563073e+00,1.36658801080471531442372610079615830e+00
protein/DD_g424,-Inf,-Inf,4.59141846740627369709909007808409497e-01,2.33751540171790897205519369341884028e+00
protein/DD_g425,-Inf,-Inf,1.78759813431274344631903838077597871e+00,9.67358482878131939468690528947952360e-01
protein/DD_g426,-Inf,-Inf,2.09721132076930892552455742957991803e+00,1.27044307997689385683387152077342510e+00
protein/DD_g427,-Inf,-Inf,3.18522787841902276053398484678329520e+00,1.28352850271772477664616380701996207e+00
protein/DD_g428,-Inf,-Inf,2.92183830071396058791456500853705168e+00,1.47717894161145670680895944128266413e+00
protein/DD_g429,-Inf,-Inf,5.97397249507643128126662068005700063e-01,-Inf
protein/DD_g43,-Inf,-Inf,3.27907338859749429017320568050727514e+00,1.46044624246882515739420036921827923e+00
protein/DD_g430,-Inf,-Inf,9.03144802213822734614750042471705043e-01,1.23054018523883031577777183230714115e+00
protein/DD_g431,-Inf,-Inf,1.33595046129594167972549265691840901e+00,-Inf
protein/DD_g432,-Inf,-Inf,1.86218600567635905053232629003682217e+00,1.46136808326015699387534063519276581e+00
protein/DD_g433,-Inf,-Inf,-Inf,1.79931474671803327570183988973027407e+00
protein/DD_g434,-Inf,-Inf,5.88801310204672678126864373460123962e-01,-Inf
protein/DD_g435,-Inf,-Inf,-Inf,8.00397870885922909874876167647025499e-01
protein/DD_g436,-Inf,-Inf,1.07010958369268272323987358187875583e+00,1.20491097610968305320077136797013022e+00
protein/DD_g437,-Inf,-Inf,3.45700789658831082409809966196446235e+00,1.84595300710347756376846639723215123e+00
protein/DD_g438,-Inf,-Inf,5.84845376165251942504490536562896394e-01,-Inf
protein/DD_g439,-Inf,-Inf,3.60291848885165501845020037930476369e+00,-Inf
protein/DD_g44,-Inf,-Inf,1.12888979837589639728568852817693811e+00,1.24389768084927005503607386706688870e+00
protein/DD_g440,-Inf,-Inf,8.98847977685948936621372697967648971e-01,2.15528293981904743792773793951394236e+00
protein/DD_g441,-Inf,-Inf,-Inf,2.21357393026392356767828069504443527e+00
protein/DD_g442,-Inf,-Inf,5.69928591241766801671433434164014699e+00,1.92773067942526136036096450627619534e+00
protein/DD_g443,-Inf,-Inf,1.99136651876142924004979908532969913e+00,1.56287272073191551111816893009258922e+00
protein/DD_g444,-Inf,-Inf,-Inf,1.06991170098676500007741714188019205e+00
protein/DD_g445,-Inf,-Inf,1.16448372582468400867519982972787317e+00,1.43106574978624025699293245300924427e+00
protein/DD_g446,-Inf,-Inf,1.36994719467919651651949784056093412e+00,1.58703385694619210238137396741326375e+00
protein/DD_g447,-Inf,-Inf,1.27978132418109812008529546690949022e+00,1.57290746670387773806906522031351102e+00
protein/DD_g448,-Inf,-Inf,2.25425015519385079802695676972133747e+00,1.54125825830371296717795482509649996e+00
protein/DD_g449,-Inf,-Inf,1.41646572943909833761455351000537204e+00,1.12254980684569883531460461478678486e+00
protein/DD_g45,-Inf,-Inf,6.60586140981768807154808136515775339e-01,4.77850562759290685461826808983422393e-01
protein/DD_g450,-Inf,-Inf,1.78718589407246170083565098306098756e+00,2.66545113002749019537400034941728951e+00
protein/DD_g451,-Inf,-Inf,2.51193448496402624871862166252291101e+00,1.19174151350127121581890201811188329e+00
protein/DD_g452,-Inf,-Inf,9.85919269362588870626260880969893606e-01,-Inf
protein/DD_g453,-Inf,-Inf,3.09265233215898410981523398500848712e+00,1.41201121036680246829798033494193496e+00
protein/DD_g454,-Inf,-Inf,1.15474948737430153209177801226376778e+00,1.73485782317031979237178198531674290e+00
protein/DD_g455,-Inf,-Inf,1.27102688757364430262605978295221161e+00,-Inf
protein/DD_g456,-Inf,-Inf,3.36004884229112569706189028868550917e-01,8.78847098056899134264416552614482239e-01
protein/DD_g457,-Inf,-Inf,4.15462150064441975194447675347030625e+00,1.39713634388001535735590899228286765e+00
protein/DD_g458,-Inf,-Inf,1.35151927014127464734173963158991542e+00,2.05830170380594330723860952235966841e+00
protein/DD_g459,-Inf,-Inf,2.89908369710016964954972200001534586e+00,5.45753014645158237069726005921223280e-01
protein/DD_g46,-Inf,-Inf,2.03641623058380632168100057734354711e+00,1.54621419555140751434232205891751626e+00
protein/DD_g460,-Inf,-Inf,-Inf,9.54167519893439347918403318318359931e-01
protein/DD_g461,-Inf,-Inf,1.42597469597908582573971652842274078e+00,2.87581104660961872216978828335187649e+00
protein/DD_g462,-Inf,-Inf,1.30674512614201204151401894551179666e+00,9.80041202017942139868007326041161525e-01
protein/DD_g463,-Inf,-Inf,1.91585969403345849937979934528964820e+00,1.81261428803808716640587952531412008e+00
protein/DD_g464,-Inf,-Inf,-Inf,1.84486181579297171453901538317997974e+00
protein/DD_g465,-Inf,-Inf,8.61531334702226347291014664693991946e-01,9.04949141706604611058336488732308552e-01
protein/DD_g466,-Inf,-Inf,1.23648023796541736540948479789796397e+00,2.47569602074129051153776620415407792e-01
protein/DD_g467,-Inf,-Inf,8.16324701086875260130831504990437024e-01,1.54946466952599271466596806760999107e+00
protein/DD_g468,-Inf,-Inf,8.01897422324111929722465910287812442e-01,1.45165355585124647107968218895218204e+00
protein/DD_g469,-Inf,-Inf,3.90625716365582628890036511054652807e-01,1.32683598969910464819732855178555609e+00
protein/DD_g47,-Inf,-Inf,9.96926380976590220150518863577918938e-01,2.17677298629003335781340343071045094e+00
protein/DD_g470,-Inf,-Inf,6.18708115184862710784347689569919290e-01,4.24568306410074521850249841487593922e-01
protein/DD_g471,-Inf,-Inf,6.23104216144441048463821594809885579e-01,9.65174054964944258923833640722624515e-01
protein/DD_g472,-Inf,-Inf,3.68431696096173610510382576606085596e+00,1.85735082239518745484166487722568536e+00
protein/DD_g473,-Inf,-Inf,-Inf,1.04260982381770134759534685040843355e+00
protein/DD_g474,-Inf,-Inf,7.57862604534272969730793691891051056e+01,-Inf
protein/DD_g475,-Inf,-Inf,2.86266705259585677626926480579947475e+00,6.76174059957863592894908108020390156e-01
protein/DD_g476,-Inf,-Inf,2.42730796393387926535671208722792116e+00,3.07912625642527818515700343909621412e+00
protein/DD_g477,-Inf,-Inf,8.43619116697211559306021827778444499e-01,9.31093486729069449273508184069080490e-01
protein/DD_g478,-Inf,-Inf,9.46393560354740051092939002421593660e-01,1.04956966136322316446584384928946791e+00
protein/DD_g479,-Inf,-Inf,5.65340123112403736221110019424778276e-01,1.19253701973380205456826117482945486e+00
protein/DD_g48,-Inf,-Inf,-Inf,8.71789867473732347440217566897701266e-01
protein/DD_g480,-Inf,-Inf,2.43117834349211648915187547332224109e+00,1.02651790096827409622525103942871265e+00
protein/DD_g481,-Inf,-Inf,1.35469707854715018752077351136887757e+00,1.21833019037793547268499735090605803e+00
protein/DD_g482,-Inf,-Inf,-Inf,7.76234844503538156451734134765662725e-01
protein/DD_g483,-Inf,-Inf,1.27799723818935686112213445203451172e+00,9.43502868684586059327357621834741190e-01
protein/DD_g484,-Inf,-Inf,3.19272727575063973793158394358807089e+00,1.98983903119737892527053851212607460e+00
protein/DD_g485,-Inf,-Inf,-Inf,1.50509245324606824501924808440446329e+00
protein/DD_g486,-Inf,-Inf,2.29678150261721153270737966155108628e+00,1.79006457079427726896341004586848405e+00
protein/DD_g487,-Inf,-Inf,-Inf,-Inf
protein/DD_g488,-Inf,-Inf,1.36611686238352280364692120989708356e+00,5.52196846732726342726184949980751845e+00
protein/DD_g489,-Inf,-Inf,1.78868689306066987429786011390700603e+00,-Inf
protein/DD_g49,-Inf,-Inf,9.65073990367954568951631787453688215e-01,-Inf
protein/DD_g490,-Inf,-Inf,2.20670093506284982163514447595833461e+00,1.57979763988670175770249591572498896e+00
protein/DD_g491,-Inf,-Inf,2.78352737811943617188150688672401025e+00,1.42169885318074010818282151311819397e+00
protein/DD_g492,-Inf,-Inf,3.23813149222626621331336710709094434e+00,-Inf
protein/DD_g493,-Inf,-Inf,-Inf,-Inf
protein/DD_g494,-Inf,-Inf,2.95629441823683741983997902797595715e+00,-Inf
protein/DD_g495,-Inf,-Inf,1.53922522314336206518689696893660193e+00,9.69050876243179239080977024862998220e-01
protein/DD_g496,-Inf,-Inf,1.00819595490165968825819093570376699e+00,7.46123445191270233651074314192456809e-01
protein/DD_g497,-Inf,-Inf,-Inf,-Inf
protein/DD_g498,-Inf,-Inf,-Inf,1.18190515058685239013564982536583019e+00
protein/DD_g499,-Inf,-Inf,2.12123212740559289294672508059110881e+00,1.07442045031962243227246622513827695e+00
protein/DD_g5,-Inf,-Inf,6.84684675107625811353950346301202611e-01,8.50340651999198220573853211072366723e-01
protein/DD_g50,-Inf,-Inf,5.35994924886416688179418326936341921e-01,1.05207226737686624956909985699806176e+00
protein/DD_g500,-Inf,-Inf,4.74033997133819491106701840623908028e+00,1.27741946648942579746399887631300765e+00
protein/DD_g501,-Inf,-Inf,1.28956162294945413285560358440990793e+00,1.60281185287462432332447368365557863e+00
protein/DD_g502,-Inf,-Inf,1.10737631816237565889547641917879627e+00,-Inf
protein/DD_g503,-Inf,-Inf,1.86535886938621250442107717275672907e+00,6.48857864231362973153679743578653222e-01
protein/DD_g504,-Inf,-Inf,5.18461789568532148536569580689415323e-01,1.41401956651796217683173728495167467e+00
protein/DD_g505,-Inf,-Inf,-Inf,1.00789284661481493435551998957579554e+00
protein/DD_g506,-Inf,-Inf,-Inf,1.27899235385115816783880678087463881e+00
protein/DD_g507,-Inf,-Inf,1.00649128809158221672350874438332574e+00,4.40179408594175293351513638277647861e-01
protein/DD_g508,-Inf,-Inf,-Inf,-Inf
protein/DD_g509,-Inf,-Inf,1.43028505388415218803309839215783164e+00,1.35022129453609967133809073964133532e+00
protein/DD_g51,-Inf,-Inf,-Inf,1.27783401941049717609490158759362807e+00
protein/DD_g510,-Inf,-Inf,6.17869047625604594781219303964379552e-01,1.05982247671469146946937899882136229e+00
protein/DD_g511,-Inf,-Inf,-Inf,1.71406856749064998896970711058459192e+00
protein/DD_g512,-Inf,-Inf,1.53980613603883896027709322849100882e+00,1.74970455650811117869003572870191738e+00
protein/DD_g513,-Inf,-Inf,-Inf,-Inf
protein/DD_g514,-Inf,-Inf,1.17045457229902463327408479358745292e+00,-Inf
protein/DD_g515,-Inf,-Inf,1.68317756059429573866261640453794724e+00,5.98958744001193443372744536253365909e-01
protein/DD_g516,-Inf,-Inf,-Inf,2.09561632955927702556188097821666968e+00
protein/DD_g517,-Inf,-Inf,-Inf,1.10083571496565043433623773610393325e+00
protein/DD_g518,-Inf,-Inf,1.13619862466698790569822543593901959e+00,1.46442291715634411932993428311546801e+00
protein/DD_g519,-Inf,-Inf,4.77558467395114896637985844555145570e-01,9.46517478259023514047741193991375772e-01
protein/DD_g52,-Inf,-Inf,1.75914571590949728226594846283718514e+00,1.23084408346053582717786716679981140e+00
protein/DD_g520,-Inf,-Inf,6.64504636386817017524980404704174897e-01,8.87589343812952549430042431729338173e-01
protein/DD_g521,-Inf,-Inf,1.97360434855880279111717134322572895e+00,1.63127155391357944373978418679734239e+00
protein/DD_g522,-Inf,-Inf,-Inf,1.06049696641695677732804785143313834e+00
protein/DD_g523,-Inf,-Inf,8.60652759417689945724924669867334533e-01,1.88812696517488753376616211246917650e+00
protein/DD_g524,-Inf,-Inf,2.04564389360679095263921462715304081e+00,1.11899402616243201102911240186645155e+00
protein/DD_g525,-Inf,-Inf,4.13314708770701032272016340472043824e-01,1.17154801082677121812713819344177136e+00
protein/DD_g526,-Inf,-Inf,8.78249895856939478236338794454462470e-01,1.20050497726798221566807421581081585e+00
protein/DD_g527,-Inf,-Inf,1.16251073755076554018125339153838458e+00,-Inf
protein/DD_g528,-Inf,-Inf,-Inf,1.13822460132319816107280307850869588e+00
protein/DD_g529,-Inf,-Inf,1.87676192072977932497528114966077186e+00,1.29182450304360749154035219764415054e+00
protein/DD_g53,-Inf,-Inf,8.32954454849974037362755909047113359e+00,8.24260304550222560956626662629184556e-01
protein/DD_g530,-Inf,-Inf,3.74625446861196626038505769552671400e+00,1.02885993360386260875557169708340465e+00
protein/DD_g531,-Inf,-Inf,2.23847686396839977235925905761114925e+00,2.41088578076411529746323196114408044e+00
protein/DD_g532,-Inf,-Inf,-Inf,8.35606948501736355364701141686469880e-01
protein/DD_g533,-Inf,-Inf,1.29559911663411258622513843982939120e+00,1.91744184507337298466175793587006351e+00
protein/DD_g534,-Inf,-Inf,1.81074469723576580615521522228720240e+00,1.66134658975387562060667715009490048e+00
protein/DD_g535,-Inf,-Inf,2.48535815025952092960426389818776208e+00,1.86234386500705940727933572562559017e+00
protein/DD_g536,-Inf,-Inf,3.38379546484243530411021556927550355e+00,1.88746361274641081969523884742010758e+00
protein/DD_g537,-Inf,-Inf,6.77469619021009795278141133164911696e+01,1.59816467298409624609879685910907235e+00
protein/DD_g538,-Inf,-Inf,4.49573093972282833763938911635241047e+00,1.51935082227986149903195531960653415e+00
protein/DD_g539,-Inf,-Inf,4.81310802027675266599100672815051379e+00,1.88200589644347508302790537627835524e+00
protein/DD_g54,-Inf,-Inf,-Inf,1.80924277559156895307369407669772233e+00
protein/DD_g540,-Inf,-Inf,-Inf,1.19961016335392010830126385912151666e+00
protein/DD_g541,-Inf,-Inf,1.39657104555593076491117427054988798e+00,9.18299542501248658921805919468978878e-01
protein/DD_g542,-Inf,-Inf,2.75601170772599845322716048567677764e+00,1.87621012840047817222049606771152759e+00
protein/DD_g543,-Inf,-Inf,1.77138161993106594290190848766800173e+00,1.16395493322224436307174672180366470e+00
protein/DD_g544,-Inf,-Inf,2.08713190719335620914153003401666254e+00,8.72087989706950018007754846122118013e-01
protein/DD_g545,-Inf,-Inf,3.07744608676460800457601312351961024e+00,-Inf
protein/DD_g546,-Inf,-Inf,1.40838890733544977619338200625611969e+00,3.20713737342289568027203223827687823e+00
protein/DD_g547,-Inf,-Inf,2.15985781865711691897631885029777604e+00,1.09203509394213192637807138383683989e+00
protein/DD_g548,-Inf,-Inf,-Inf,1.19641178811427470671440781941965722e+00
protein/DD_g549,-Inf,-Inf,2.42089423672276122858250500329501193e+00,1.78874149941548769154495308162286248e+00
protein/DD_g55,-Inf,-Inf,1.56623943150266756790800967266265771e+00,9.06537369332612321836559672749683994e-01
protein/DD_g550,-Inf,-Inf,1.09428872751594152262057581137982621e+00,7.13488121860404389426569987374914501e-01
protein/DD_g551,-Inf,-Inf,2.34031996058356055111886109881038049e+00,1.22308402245297564196320876684443564e+00
protein/DD_g552,-Inf,-Inf,1.89082884507679528819044204910816638e+00,1.59116628292642738268558024772994584e+00
protein/DD_g553,-Inf,-Inf,-Inf,-Inf
protein/DD_g554,-Inf,-Inf,6.94615436502969063186211073508715850e-01,6.15954602284864853924642280296392602e-01
protein/DD_g555,-Inf,-Inf,2.09669714689853113722166795000774966e+00,1.19248910441721182844736169917300518e+00
protein/DD_g556,-Inf,-Inf,4.04722022875018040238163004154832769e+00,1.34440591691607799079578378331013819e+00
protein/DD_g557,-Inf,-Inf,1.02674701603876424854014348165430705e+00,1.24630207349387609127849505361893013e+00
protein/DD_g558,-Inf,-Inf,6.22888173437633875450781156313490196e-01,1.46258799440963381191138139377415037e+00
protein/DD_g559,-Inf,-Inf,1.69610337854950611199436114166144997e+00,9.99129265669308802450602394985737800e-01
protein/DD_g56,-Inf,-Inf,5.80018839556243762114800885583426834e-01,1.11192155417971985561282498435961880e+00
protein/DD_g560,-Inf,-Inf,1.01325459276224701200522389144135531e+00,2.50829289968038824491018815384560444e+00
protein/DD_g561,-Inf,-Inf,1.47319004854163672149741561940585395e+00,8.91258534707765780675624837686886846e-01
protein/DD_g562,-Inf,-Inf,5.72252973412329785787951678101384770e-01,7.32120496346262518040628852076506176e-01
protein/DD_g563,-Inf,-Inf,1.79075135810816383983285660972090685e+00,6.04936379481365707101913832437358334e-01
protein/DD_g564,-Inf,-Inf,7.97916329703507492445482783734604018e-01,5.38054710431163786604544233079484368e-01
protein/DD_g565,-Inf,-Inf,1.07767206426042052912318828543174174e+00,-Inf
protein/DD_g566,-Inf,-Inf,1.34476838980045505625146071638008127e+00,-Inf
protein/DD_g567,-Inf,-Inf,-Inf,1.60310862543026123629199638435588242e+00
protein/DD_g568,-Inf,-Inf,-Inf,-Inf
protein/DD_g569,-Inf,-Inf,1.99374359078266179730711252483328601e+00,1.25470623992591932399914703963622441e+00
protein/DD_g57,-Inf,-Inf,4.76324576800243849952398121424174538e+00,1.42978566447856271516040579100941540e+00
protein/DD_g570,-Inf,-Inf,1.96470484272805386588439738714218909e+00,1.52406641669399885916932885024110175e+00
protein/DD_g571,-Inf,-Inf,1.64940161220386113538648949861335535e+00,-Inf
protein/DD_g572,-Inf,-Inf,-Inf,-Inf
protein/DD_g573,-Inf,-Inf,2.13838260816731538365800070913608689e+00,1.60707214373558201819982256261698015e+00
protein/DD_g574,-Inf,-Inf,6.71979699701147178411225153978118642e-01,1.94319221791956124333861724397979759e+00
protein/DD_g575,-Inf,-Inf,7.18256223797486350804158197556956191e-01,9.58082386401304884946449907514574723e-01
protein/DD_g576,-Inf,-Inf,-Inf,1.49876150737004401118595558474876201e+00
protein/DD_g577,-Inf,-Inf,-Inf,1.53765288342503570572141277339631515e+00
protein/DD_g578,-Inf,-Inf,1.09663841597182649685458254040045730e+00,1.20512745551613807842759626473556858e+00
protein/DD_g579,-Inf,-Inf,9.03288566130399529687700060608240441e-01,7.28765048599163086021400539006333237e-01
protein/DD_g58,-Inf,-Inf,2.76477615596092624476888344060823759e+00,9.34006775437112056238195059286549668e-01
protein/DD_g580,-Inf,-Inf,1.64379025405778660685873431936028951e+00,-Inf
protein/DD_g581,-Inf,-Inf,5.71654719024417240076912929572806485e-01,1.42578466157254420580365365360691585e+00
protein/DD_g582,-Inf,-Inf,4.08122978813963865568841189671522005e+00,7.64453501025582447685616215365528877e-01
protein/DD_g583,-Inf,-Inf,9.37571817866540943114796706640990933e-01,9.73626167153811043561537897530820579e-01
protein/DD_g584,-Inf,-Inf,8.79827699046561562848682659349179947e-01,1.02530267689356898697930422513618930e+00
protein/DD_g585,-Inf,-Inf,-Inf,1.53521866730245659284231713272419269e+00
protein/DD_g586,-Inf,-Inf,1.59867751923162812213266690396859014e+00,1.18783183535870156352990840364440295e+00
protein/DD_g587,-Inf,-Inf,-Inf,1.51304239264737770571503720607021244e+00
protein/DD_g588,-Inf,-Inf,1.61345596670857909416506670046482310e+00,6.67964851744382713463738223063468101e-01
protein/DD_g589,-Inf,-Inf,9.37377029015511885614912698970426615e-01,-Inf
protein/DD_g59,-Inf,-Inf,7.08387951357740256618171256512823316e-01,7.41827036223562159461256301352984896e-01
protein/DD_g590,-Inf,-Inf,-Inf,1.13917629859918150352494969735924770e+00
protein/DD_g591,-Inf,-Inf,1.89918394217048277249714404445605056e+00,1.73696629448052016697155191278026340e+00
protein/DD_g592,-Inf,-Inf,1.62309510538265670825999056510783863e+00,1.20246130795165045535043518922636238e+00
protein/DD_g593,-Inf,-Inf,1.12466881040589491130279599582126952e+00,7.52049523027579166938189935790415866e-01
protein/DD_g594,-Inf,-Inf,1.06205438470392488379974767359025247e+00,1.24499398821777002240494442509137144e+00
protein/DD_g595,-Inf,-Inf,2.42083175125636001802122164425308852e+00,-Inf
protein/DD_g596,-Inf,-Inf,1.05472172836467972170721412119223326e+01,6.52677772379857054453309333883937709e-01
protein/DD_g597,-Inf,-Inf,1.63464630037731059729593679487035836e+00,1.11835346101431231789541890272217670e+00
protein/DD_g598,-Inf,-Inf,1.24338824012033337238998927880986253e+00,1.41360182591880463128949058215116909e+00
protein/DD_g599,-Inf,-Inf,2.58467780270558307329169323152884496e+00,1.57097976413666995608731148603990342e+00
protein/DD_g6,-Inf,-Inf,-Inf,-Inf
protein/DD_g60,-Inf,-Inf,2.07742681270680569827740850143849376e+00,1.24646128337156096284039789428590484e+00
protein/DD_g600,-Inf,-Inf,-Inf,1.67617058354142772617839293168423960e+00
protein/DD_g601,-Inf,-Inf,-Inf,-Inf
protein/DD_g602,-Inf,-Inf,1.26457908721594381882325442067682530e+00,7.02323191801210595925340329074331717e-01
protein/DD_g603,-Inf,-Inf,-Inf,1.51116922767403806830498442447034285e+00
protein/DD_g604,-Inf,-Inf,2.83425002312407009793703215363763972e+00,-Inf
protein/DD_g605,-Inf,-Inf,-Inf,5.41939535833432467365060172879304266e-01
protein/DD_g606,-Inf,-Inf,1.27363438412425320582229742306160027e+00,6.44811227299395565003994519197201108e-01
protein/DD_g607,-Inf,-Inf,1.00452739290447032068758003938780336e+00,1.59523868225354466743584755958593831e+00
protein/DD_g608,-Inf,-Inf,1.41041402791979530424020470407188987e+00,7.29125520078659768301321392257830105e-01
protein/DD_g609,-Inf,-Inf,2.40119336783619912091073209763810592e+00,6.98138487175839904925111222875840646e-01
protein/DD_g61,-Inf,-Inf,4.79306696465921536960151460133496903e-01,1.06435999999663543109398927142994735e+00
protein/DD_g610,-Inf,-Inf,1.11066004163513660376708526273741068e+00,6.71450084525379121517825141641898012e-01
protein/DD_g611,-Inf,-Inf,1.26690633585587832078809516919841998e+00,-Inf
protein/DD_g612,-Inf,-Inf,-Inf,-Inf
protein/DD_g613,-Inf,-Inf,-Inf,1.16770563981205258709592470802318227e+00
protein/DD_g614,-Inf,-Inf,3.29842678430086730905205931783811478e+00,9.76362035063936526737248936079170454e-01
protein/DD_g615,-Inf,-Inf,-Inf,-Inf
protein/DD_g616,-Inf,-Inf,3.57801116024848106532384904970106254e+00,9.97178148136743405937890998429227552e-01
protein/DD_g617,-Inf,-Inf,1.50790904990121130452558143291098023e+00,-Inf
protein/DD_g618,-Inf,-Inf,2.94678087270681167370530492629717383e+00,7.81149817441946147955716970581895761e-01
protein/DD_g619,-Inf,-Inf,-Inf,1.86033393558905634219149537745839941e+00
protein/DD_g62,-Inf,-Inf,1.13351909172958878564670084018777002e+00,1.49140700226376185713978481030217628e+00
protein/DD_g620,-Inf,-Inf,2.12181809330323033430691673444973894e+00,1.22972294238652908659304152804646801e+00
protein/DD_g621,-Inf,-Inf,1.66271711712607394174723723568539488e+00,1.21233290194596125071740953471758269e+00
protein/DD_g622,-Inf,-Inf,1.90864834525440383814447237322750880e+00,2.19077305155918496987643694318431322e+00
protein/DD_g623,-Inf,-Inf,-Inf,1.18670820224797466793503933955448709e+00
protein/DD_g624,-Inf,-Inf,1.99115543597824666672921370217702109e+00,9.85576225452698468647097368957685231e-01
protein/DD_g625,-Inf,-Inf,-Inf,1.23014643729781844936806225920712611e+00
protein/DD_g626,-Inf,-Inf,-Inf,1.11810146112439363052382269325666083e+00
protein/DD_g627,-Inf,-Inf,1.86560836830213887227275754433402978e+00,-Inf
protein/DD_g628,-Inf,-Inf,9.63753739959132432405801737346382000e-01,1.11167580149873705947796090472454361e+00
protein/DD_g629,-Inf,-Inf,5.70368827865981055520322524307357745e+00,1.90648010269843767936084904088847913e+00
protein/DD_g63,-Inf,-Inf,1.04367337860044537078775422953282174e+00,-Inf
protein/DD_g630,-Inf,-Inf,7.57607511836806290873281789272950307e-01,-Inf
protein/DD_g631,-Inf,-Inf,6.63989529095795557549044629550922105e-01,9.69031300351083972442534981498388026e-01
protein/DD_g632,-Inf,-Inf,-Inf,1.02481018540466085043187263177409784e+00
protein/DD_g633,-Inf,-Inf,1.43939884849238408752109070966897012e+00,2.38312603011544059914778394482563745e+00
protein/DD_g634,-Inf,-Inf,-Inf,1.30322916205246775796246146446389812e+00
protein/DD_g635,-Inf,-Inf,5.81370907802413720236118067691156465e-01,1.90034455182571206065288888033298280e+00
protein/DD_g636,-Inf,-Inf,1.10624734713674876132003925460394502e+00,1.07726672188505286250126371228225630e+00
protein/DD_g637,-Inf,-Inf,-Inf,3.32378355392897128696173490791997466e+00
protein/DD_g638,-Inf,-Inf,1.57563777530134009388644722514189592e+00,-Inf
protein/DD_g639,-Inf,-Inf,-Inf,1.28458206254298445838110678542425971e+00
protein/DD_g64,-Inf,-Inf,1.18538305407151721194299309757124508e+00,1.16128775350402844561229249457805381e+00
protein/DD_g640,-Inf,-Inf,-Inf,1.25067204233658368360047573265300501e+00
protein/DD_g641,-Inf,-Inf,7.78843246797579070926109525063900650e-01,1.54583279865914276614771753361143138e+00
protein/DD_g642,-Inf,-Inf,8.06521883249781093022876535549878395e-01,-Inf
protein/DD_g643,-Inf,-Inf,8.27284690892511325450156437885553337e-01,1.03987520109294087193435888369941093e+00
protein/DD_g644,-Inf,-Inf,1.11654422861475293582592957035724454e+00,9.00754893850278588385573803781975749e-01
protein/DD_g645,-Inf,-Inf,4.75445433659495491280424431189170981e+00,2.00757806929167586460354535950883167e+00
protein/DD_g646,-Inf,-Inf,-Inf,1.18889884175195729629164803870736594e+00
protein/DD_g647,-Inf,-Inf,3.21685659316914569382859855740282037e+00,-Inf
protein/DD_g648,-Inf,-Inf,-Inf,1.64432124162015836694208832284924313e+00
protein/DD_g649,-Inf,-Inf,-Inf,1.24355688810465925636523749474250240e+00
protein/DD_g65,-Inf,-Inf,1.58626562892571463001780436952599881e+00,-Inf
protein/DD_g650,-Inf,-Inf,1.54155694172412181568245337166051768e+00,8.86189128015993313222069978129271204e-01
protein/DD_g651,-Inf,-Inf,-Inf,2.03050786648968928660043680316257319e+00
protein/DD_g652,-Inf,-Inf,3.31287264222151576639825485138498696e+00,1.28977378433738451955754149391570096e+00
protein/DD_g653,-Inf,-Inf,2.04406677471843469008510607440641312e+00,2.95639558218728702292942408542932853e+00
protein/DD_g654,-Inf,-Inf,8.05465889963892706034291220272869440e-01,8.53378076787604911953210273198280333e-01
protein/DD_g655,-Inf,-Inf,1.91261150201076049493152301603497163e+00,8.85672831480568959816817686795569878e-01
protein/DD_g656,-Inf,-Inf,1.36105377865040420879167606580097633e+00,1.26557445793234475422506186965728116e+00
protein/DD_g657,-Inf,-Inf,-Inf,1.81630515011018441495695572174112206e+00
protein/DD_g658,-Inf,-Inf,2.15139690030464697159968064325475964e+00,1.75393440172218999369157655575770050e+00
protein/DD_g659,-Inf,-Inf,1.51530587117649097870094724910301743e+00,-Inf
protein/DD_g66,-Inf,-Inf,-Inf,1.76564430205405026158264713573500678e+00
protein/DD_g660,-Inf,-Inf,2.17566916772054995648207097823945366e+00,7.50330224871507462082245966965012666e-01
protein/DD_g661,-Inf,-Inf,1.01313414113120640300511447447297107e+00,1.39678300294882720853526998209914751e+00
protein/DD_g662,-Inf,-Inf,1.53392579158563579709387369671252865e+00,1.25242454680414434236228098482652847e+00
protein/DD_g663,-Inf,-Inf,1.07622818544697785382571272362866812e+00,7.61225536015167339479361412510175304e-01
protein/DD_g664,-Inf,-Inf,2.47166213717901209514339328121362613e+00,1.41977057528840649893971751565200623e+00
protein/DD_g665,-Inf,-Inf,7.95144938358044260699025083989782120e-01,1.53498853479623616509401106549415126e+00
protein/DD_g666,-Inf,-Inf,4.30856090399316552359694403333778718e+00,3.24766486400649168146946243594010929e+00
protein/DD_g667,-Inf,-Inf,6.85337129942681833643979707339566289e-01,-Inf
protein/DD_g668,-Inf,-Inf,8.43578986323395552579295630610671958e-01,2.72984061480011106630318396358436146e+00
protein/DD_g669,-Inf,-Inf,1.13032399621406072365237377753369943e+00,-Inf
protein/DD_g67,-Inf,-Inf,-Inf,8.58163138157440942669498274378087038e-01
protein/DD_g670,-Inf,-Inf,4.10069102644780657098405534914130964e+00,1.44121239784770740904806746020748088e+00
protein/DD_g671,-Inf,-Inf,8.23822509212137850815059277834693803e+03,1.32263160858823784081285146015021010e+00
protein/DD_g672,-Inf,-Inf,5.39034374991656553802100692608665093e+00,1.15016335798436482399395950863072213e+00
protein/DD_g673,-Inf,-Inf,1.51266522067982366075158652212172888e+00,1.09535688354407599925590420231406547e+00
protein/DD_g674,-Inf,-Inf,-Inf,9.63169839218284924008854834934072871e-01
protein/DD_g675,-Inf,-Inf,1.32714072461821877075791503852627299e+00,8.10055520240399094879757517197875312e-01
protein/DD_g676,-Inf,-Inf,2.35193035972516330944961278309707472e+00,1.06537370035671369700618608408599848e+00
protein/DD_g677,-Inf,-Inf,2.68193247661843224155512080387241150e+00,1.35291157010634223274164135139460778e+00
protein/DD_g678,-Inf,-Inf,-Inf,4.20027342321630886020396647550013991e+00
protein/DD_g679,-Inf,-Inf,1.11021568864209574380029557716998880e+00,5.86201868290682335593447956259780570e-01
protein/DD_g68,-Inf,-Inf,-Inf,-Inf
protein/DD_g680,-Inf,-Inf,3.53256941624555794838768210407007775e+00,1.94070137366977793913283345326712659e+00
protein/DD_g681,-Inf,-Inf,9.18717289486775849989487178058306015e-01,1.17656907166884215219537418622092971e+00
protein/DD_g682,-Inf,-Inf,-Inf,1.70530976737048182401350557693440280e+00
protein/DD_g683,-Inf,-Inf,-Inf,1.72563859457232564565456186884617527e+00
protein/DD_g684,-Inf,-Inf,2.61100573785516933796981212842299693e+00,2.98576086216588305435080636681412355e+00
protein/DD_g685,-Inf,-Inf,2.81068865142885201377797646439767015e+00,1.13089696324248253305957134603117121e+00
protein/DD_g686,-Inf,-Inf,2.06254098434363076978129518248413142e+00,1.86448128331493146827703960986354600e+00
protein/DD_g687,-Inf,-Inf,1.29723839412150094336178811258547269e+00,-Inf
protein/DD_g688,-Inf,-Inf,2.69930767084727227226256425808394476e+00,1.27116670994986374831373693433380170e+00
protein/DD_g689,-Inf,-Inf,1.21280941689511800425364173843161929e+00,1.67805758378586135853256048022514952e+00
protein/DD_g69,-Inf,-Inf,3.42234125756888488076788756672301177e+00,1.01619763369233652588818659913714361e+00
protein/DD_g690,-Inf,-Inf,4.51048914867027776022359998828232801e-01,6.56162782994385669959197492355213489e-01
protein/DD_g691,-Inf,-Inf,-Inf,1.53086865658122558070310381400893710e+00
protein/DD_g692,-Inf,-Inf,1.34034092791609578747330719426647310e+00,9.29787525400413710602548470331488567e-01
protein/DD_g693,-Inf,-Inf,1.13831225987536956556475942110938772e+00,-Inf
protein/DD_g694,-Inf,-Inf,2.17203882227883548640468639609130504e+00,1.18597010156959182117314977853702664e+00
protein/DD_g695,-Inf,-Inf,2.06485652096047221701436621944381181e+00,-Inf
protein/DD_g696,-Inf,-Inf,3.97278016324901829045519128363118661e+00,-Inf
protein/DD_g697,-Inf,-Inf,1.99425993135162818496139105732311493e+00,1.63271534944884108862532978344541382e+00
protein/DD_g698,-Inf,-Inf,5.08254797464508011757416669502146226e+00,8.48436149092810220542747807062965970e-01
protein/DD_g699,-Inf,-Inf,1.78074868971368931816687139301850987e+00,-Inf
protein/DD_g7,-Inf,-Inf,-Inf,-Inf
protein/DD_g70,-Inf,-Inf,5.08234352025443536007182741408497392e-01,5.98535416560002330369070670172553292e-01
protein/DD_g700,-Inf,-Inf,7.98781896068795171377685193683649177e-01,1.05760351684865129108213327761394717e+00
protein/DD_g701,-Inf,-Inf,1.34280316880680033018562052212120713e+00,-Inf
protein/DD_g702,-Inf,-Inf,7.91471867159114766141559420139542458e-01,-Inf
protein/DD_g703,-Inf,-Inf,1.58431138530369470121004045169144105e+00,7.92647176551678589250925714471386501e-01
protein/DD_g704,-Inf,-Inf,1.78371047433815517545662292151850921e+00,8.57618036375283090853957182744108646e-01
protein/DD_g705,-Inf,-Inf,5.70349828378672382255245558872810868e+00,2.60544008766670025578348375680737157e-01
protein/DD_g706,-Inf,-Inf,7.84774647141955363714849482962539015e-01,7.01792801825050608055605539751626073e-01
protein/DD_g707,-Inf,-Inf,4.02785904017711299718335928096666149e+00,2.43234791678209393419956681855889050e+00
protein/DD_g708,-Inf,-Inf,-Inf,-Inf
protein/DD_g709,-Inf,-Inf,-Inf,5.35470826215654297064001749398824151e-01
protein/DD_g71,-Inf,-Inf,6.85816602437044196021285635581512985e-01,1.27527493833134663468858026091853364e+00
protein/DD_g710,-Inf,-Inf,8.77042973894907132067941731091080323e-01,8.90004138371752543456428317374558885e-01
protein/DD_g711,-Inf,-Inf,3.34140080100632945031094754451557820e+00,-Inf
protein/DD_g712,-Inf,-Inf,5.70816211794099770502223537976952700e+02,-Inf
protein/DD_g713,-Inf,-Inf,8.37081366991566232096629915859713454e-01,-Inf
protein/DD_g714,-Inf,-Inf,2.56339430422268602003781929816199063e+02,1.12778448775318858625830622190125514e+00
protein/DD_g715,-Inf,-Inf,8.05509787243542578977760661706111132e-01,-Inf
protein/DD_g716,-Inf,-Inf,-Inf,-Inf
protein/DD_g717,-Inf,-Inf,7.16170548076062462707546068324670075e-01,7.16322900053791965558253156562587648e-01
protein/DD_g718,-Inf,-Inf,1.55958856943848390515047728142461741e+00,-Inf
protein/DD_g719,-Inf,-Inf,1.76646662656671982473782689718921101e+00,8.26403188754516967345685101462836741e-01
protein/DD_g72,-Inf,-Inf,1.43161924052447384852595161425060068e+00,1.35217109781089833048272625687682811e+00
protein/DD_g720,-Inf,-Inf,1.43008198747665765544828310717041774e+00,-Inf
protein/DD_g721,-Inf,-Inf,2.18252114708027979870398615727057914e+00,2.96165108697016104697612742765164862e+00
protein/DD_g722,-Inf,-Inf,7.13983418786403884773590226115766151e-01,-Inf
protein/DD_g723,-Inf,-Inf,1.05735354737412218394984054419110072e+00,6.67742649140072642011494250965554357e-01
protein/DD_g724,-Inf,-Inf,1.65843887575662274832472264900847554e+00,1.68009030382278318167037611851695236e+00
protein/DD_g725,-Inf,-Inf,4.27986086789743154375317940098256285e+00,1.25811581707627403811554804136144669e+00
protein/DD_g726,-Inf,-Inf,2.32345890721929628266263226929558013e+00,6.99342551335921382179045960357110140e-01
protein/DD_g727,-Inf,-Inf,2.41333468453871273786791536916661585e+00,-Inf
protein/DD_g728,-Inf,-Inf,1.97654855508309987703294867990211475e+00,1.16187070526442329520247670183811628e+00
protein/DD_g729,-Inf,-Inf,1.54344287682934351280036230038068368e+00,1.54548724912432892486064930787120380e+00
protein/DD_g73,-Inf,-Inf,-Inf,1.82962931537187082429667668389554698e+00
protein/DD_g730,-Inf,-Inf,1.26484279291457692811531498844649715e+00,7.40689703091568030569167203215371355e-01
protein/DD_g731,-Inf,-Inf,1.13212533010874452717975252113061445e+00,3.87286628729011770015468761605153856e-01
protein/DD_g732,-Inf,-Inf,1.45727148926532711562908725521089842e+00,1.71944660687834492972615795273017993e+00
protein/DD_g733,-Inf,-Inf,8.08621964378034907250865201969804635e-01,1.34855394008004621227894862467914226e+00
protein/DD_g734,-Inf,-Inf,7.66125992365084525009147524081525043e-01,-Inf
protein/DD_g735,-Inf,-Inf,4.02030506686577424279680435721718094e-01,-Inf
protein/DD_g736,-Inf,-Inf,3.37616740918616358363857816639534404e+00,1.15849356620013413525167795080853300e+00
protein/DD_g737,-Inf,-Inf,2.22229837037128517866416138045256237e+00,7.03773956709979869132410830153326092e-01
protein/DD_g738,-Inf,-Inf,2.12105984460476156026318946280758127e+00,3.28995107630307329124377912693216819e+00
protein/DD_g739,-Inf,-Inf,1.49923544831685645856442535648407659e+00,1.36632422518245869256667162045928530e+00
protein/DD_g74,-Inf,-Inf,2.00520401735696601984996604291014318e+00,8.27040814195846909926218398280127999e-01
protein/DD_g740,-Inf,-Inf,9.47928066462093761556049249362295544e-01,1.48205250736098471288425202218991882e+00
protein/DD_g741,-Inf,-Inf,6.14138018327914281739779114743952715e-01,8.22170506867269265174284203941376612e-01
protein/DD_g742,-Inf,-Inf,-Inf,7.16646721051851073126742296152751054e-01
protein/DD_g743,-Inf,-Inf,2.92652873386609860395652152372072784e+00,8.40932271417656202355584857386308452e-01
protein/DD_g744,-Inf,-Inf,7.55644238115273158616290403421992591e-01,1.18438359987146855067999526765795992e+00
protein/DD_g745,-Inf,-Inf,1.48031634939971903803850088059642521e+00,1.30730681543601572735949322035589989e+00
protein/DD_g746,-Inf,-Inf,-Inf,9.68282953413042470504492573452330625e-01
protein/DD_g747,-Inf,-Inf,2.17838736060887335518516327590295623e+00,-Inf
protein/DD_g748,-Inf,-Inf,4.51073171089746430711873426905363887e+00,6.93685122926478793100928262569586351e-01
protein/DD_g749,-Inf,-Inf,-Inf,8.00821727996069182214632614827750449e-01
protein/DD_g75,-Inf,-Inf,1.57101854942780448408456448972708263e+00,1.42360915938981876899072185554812954e+00
protein/DD_g750,-Inf,-Inf,5.60597858628370246569492052591100848e-01,9.41578367996036269427678375133619218e-01
protein/DD_g751,-Inf,-Inf,1.64931101210361070707581477593814367e+00,8.74758538081204946274263910064611181e-01
protein/DD_g752,-Inf,-Inf,6.92612210056625100900973656051826211e-01,1.21424384915890784477502363989819654e+00
protein/DD_g753,-Inf,-Inf,3.08736435555199271075876470957495095e+00,1.77792678608077945526727598456612268e+00
protein/DD_g754,-Inf,-Inf,5.19754739533513602427882888637882514e-01,5.03269228960737617600551745009975703e-01
protein/DD_g755,-Inf,-Inf,8.28614207263140540226889547920082580e-01,-Inf
protein/DD_g756,-Inf,-Inf,1.54386730360916641788917057105888915e+00,-Inf
protein/DD_g757,-Inf,-Inf,1.34456623350055704832667824774774334e+00,7.42524356546599060547522148951219747e-01
protein/DD_g758,-Inf,-Inf,4.04005346009510222295538265286321929e+00,1.35902306922468389583853346645294329e+00
protein/DD_g759,-Inf,-Inf,7.10916992102720562933662966084529499e-01,1.76193140587999960932966638561844435e+00
protein/DD_g76,-Inf,-Inf,3.94950928060118361814294605307883041e+00,1.73493664527677886517223272453354649e+00
protein/DD_g760,-Inf,-Inf,1.72848338519116682371369855420301707e+00,9.81961367341726332094998445742588864e-01
protein/DD_g761,-Inf,-Inf,2.76298001179794494484782983925348765e+00,3.92042348045846661767534574453328698e+00
protein/DD_g762,-Inf,-Inf,2.39398824328667645255705881612840437e+00,-Inf
protein/DD_g763,-Inf,-Inf,3.53486883174904321007525411599317394e-01,1.55017317595175599926219318405963527e+00
protein/DD_g764,-Inf,-Inf,-Inf,2.24929178953027415149500497766530294e+00
protein/DD_g765,-Inf,-Inf,8.20159206419860645083510680668376888e+00,1.12087184531075181691165640972835290e+00
protein/DD_g766,-Inf,-Inf,8.77802295749035569953699816260832463e-01,-Inf
protein/DD_g767,-Inf,-Inf,3.03137236699427522386409594813231302e+00,5.89509568640623169263382515026561548e-01
protein/DD_g768,-Inf,-Inf,1.06494006739795168821358492114311385e+00,9.16304086779250733019149118223182086e-01
protein/DD_g769,-Inf,-Inf,1.00624735569635253873188969878469052e+00,-Inf
protein/DD_g77,-Inf,-Inf,8.98431125019502528885134253087173627e-01,9.09676863098051758893342291705326177e-01
protein/DD_g770,-Inf,-Inf,2.89417681969044077965543013283722357e+03,-Inf
protein/DD_g771,-Inf,-Inf,9.10028172853806183709985048332457798e-01,-Inf
protein/DD_g772,-Inf,-Inf,1.46487841111093228007733129848139029e+00,1.11724130869987477577642143445728869e+00
protein/DD_g773,-Inf,-Inf,2.63822241384831042182882373311296046e+00,1.97784794241265797816677459090685860e+00
protein/DD_g774,-Inf,-Inf,2.10981911150443739466510916379016428e+00,2.91286441054116201717612114929024773e-01
protein/DD_g775,-Inf,-Inf,1.34745769997275234508443772128302822e+00,4.34490059827636331248684061976186989e+01
protein/DD_g776,-Inf,-Inf,-Inf,1.02201972178864940687965544003063484e+00
protein/DD_g777,-Inf,-Inf,2.13695722690518538244646611638054441e+00,8.10967889933784899931864343636385148e-01
protein/DD_g778,-Inf,-Inf,2.08940615152074732131317135679665574e+00,2.06635436139373053466918756917188852e-01
protein/DD_g779,-Inf,-Inf,9.19495930765651292985868001422439786e-01,1.32508147258371674196642478524033399e+00
protein/DD_g78,-Inf,-Inf,3.03985623910024367996484151840964116e+00,6.64692977877715950822590994279228617e-01
protein/DD_g780,-Inf,-Inf,6.69080531647190084686575983827108703e-01,1.11243168782911863831218196022849848e+00
protein/DD_g781,-Inf,-Inf,2.11117492775555042028498431708652302e+03,-Inf
protein/DD_g782,-Inf,-Inf,1.35611464657194645391486942167703726e+00,-Inf
protein/DD_g783,-Inf,-Inf,1.73444646811861481948668494604820410e+00,1.68393908492567590424386768926652393e+00
protein/DD_g784,-Inf,-Inf,5.98456564418483266357468173333465309e-01,5.97332552233417512419502529745443278e-01
protein/DD_g785,-Inf,-Inf,2.13321901514686307667345454306550224e+00,1.05854034100648116588958668767308333e+00
protein/DD_g786,-Inf,-Inf,6.51645723811124971668353269317319937e-01,8.18578786013286415837482818837775324e-01
protein/DD_g787,-Inf,-Inf,5.35013682106229506230562283907017743e+02,1.02393873098901959446647787840073385e+00
protein/DD_g788,-Inf,-Inf,1.33350421551033912212974229614056360e+00,1.08089545921866239233648594946118920e+00
protein/DD_g789,-Inf,-Inf,-Inf,9.94310124922762079123572062067203316e-01
protein/DD_g79,-Inf,-Inf,-Inf,-Inf
protein/DD_g790,-Inf,-Inf,6.93594778470524203917083294780712107e-01,8.60191067957296322168679099144807352e-01
protein/DD_g791,-Inf,-Inf,1.20304714269213015732182246216862448e+00,1.19753366718303471689833728925960336e+00
protein/DD_g792,-Inf,-Inf,1.49316433827103711198447423650989359e+00,8.17422910403404986683131977487073827e-01
protein/DD_g793,-Inf,-Inf,1.21961203343864402334817520831296241e+00,5.80475068791468802790651959544451941e-01
protein/DD_g794,-Inf,-Inf,-Inf,2.69004909332648270655756750058699882e-01
protein/DD_g795,-Inf,-Inf,1.38538261448257242645611349749407746e+00,7.68647797138437908161239517789328332e-01
protein/DD_g796,-Inf,-Inf,-Inf,1.07959747110702619466600660506386813e+00
protein/DD_g797,-Inf,-Inf,1.73590965989985443601648498821482262e+00,1.40258805699540075725027822045531589e+00
protein/DD_g798,-Inf,-Inf,9.43348315443978463393337937617989805e-01,-Inf
protein/DD_g799,-Inf,-Inf,-Inf,-Inf
protein/DD_g8,-Inf,-Inf,-Inf,2.54954187496449383554258235403683570e+00
protein/DD_g80,-Inf,-Inf,1.07266778841662921583926246638739291e+00,4.45064301545904936281803308200700922e-01
protein/DD_g800,-Inf,-Inf,1.43755669176811320260675916693750497e+00,-Inf
protein/DD_g801,-Inf,-Inf,7.42352766048633393222656561119435317e+02,-Inf
protein/DD_g802,-Inf,-Inf,3.65369848779746395516220418836956946e+00,1.07265164929266624881409018062762430e+00
protein/DD_g803,-Inf,-Inf,6.21730561068777770661645495569284401e-01,5.19152578048652693884580624266241346e-01
protein/DD_g804,-Inf,-Inf,1.51042714231845573158955602763072253e+00,1.68513185706358676564725806170605660e+00
protein/DD_g805,-Inf,-Inf,8.49223704612019257434328185359895415e-01,4.88005989054716185123594709473637904e-01
protein/DD_g806,-Inf,-Inf,9.44500680627255368643493309671315731e-01,2.03377736561052894878181777951634640e+00
protein/DD_g807,-Inf,-Inf,7.23091207022104928482908883014236940e-01,-Inf
protein/DD_g808,-Inf,-Inf,1.30122081356967746234549693593319925e+00,5.91967415796806913328063628034186698e-01
protein/DD_g809,-Inf,-Inf,1.25319839038558360675431990233886637e+03,-Inf
protein/DD_g81,-Inf,-Inf,2.08835374586680180325030043131453782e+00,8.71038594077742925596361675287183190e-01
protein/DD_g810,-Inf,-Inf,-Inf,-Inf
protein/DD_g811,-Inf,-Inf,4.15294967835284841061318246430340388e+00,3.69380307951909800737107466917545631e-01
protein/DD_g812,-Inf,-Inf,2.37522626372962350886537952557469032e+00,3.40757102131326116992416717668554231e+00
protein/DD_g813,-Inf,-Inf,-Inf,-Inf
protein/DD_g814,-Inf,-Inf,1.34033744319028102332217768302291240e+00,-Inf
protein/DD_g815,-Inf,-Inf,-Inf,1.58522594993762429203881780988710670e+00
protein/DD_g816,-Inf,-Inf,1.87129205871482143971219761551540843e+00,5.00620696721633406780783740733861724e-01
protein/DD_g817,-Inf,-Inf,4.69341732473332061068750059301117000e+00,1.13848089110077327140338199740020121e+00
protein/DD_g818,-Inf,-Inf,9.17369133536296280091219983864481589e-01,3.00287767650340238016655684207523103e+00
protein/DD_g819,-Inf,-Inf,6.41379321184999024775674374665009476e+00,1.22438218213514608698748461946407551e+00
protein/DD_g82,-Inf,-Inf,1.40966074643009413213738582262806032e+00,-Inf
protein/DD_g820,-Inf,-Inf,9.16007947717995955718008140920510655e-01,8.72723382794739761895032927202098664e-01
protein/DD_g821,-Inf,-Inf,1.94865832922293046571187085741180013e+00,-Inf
protein/DD_g822,-Inf,-Inf,-Inf,1.28499852003973708114505631328402247e+00
protein/DD_g823,-Inf,-Inf,2.59700793960672862418768183756850144e+00,1.10295149597138476963179129239086902e+00
protein/DD_g824,-Inf,-Inf,-Inf,1.73751470335696637246090836691101516e+00
protein/DD_g825,-Inf,-Inf,3.40351031328227995493987915747144038e+00,6.23713316054383255633321083477387463e+01
protein/DD_g826,-Inf,-Inf,-Inf,2.63174223595425757067661141138034873e+00
protein/DD_g827,-Inf,-Inf,-Inf,-Inf
protein/DD_g828,-Inf,-Inf,3.34172267204957685890860515991549203e+00,-Inf
protein/DD_g829,-Inf,-Inf,6.29366298109254272005236125805648846e-01,-Inf
protein/DD_g83,-Inf,-Inf,6.41076627985259028663007430690226522e+00,2.32634642407601277558486979755146585e+00
protein/DD_g830,-Inf,-Inf,1.02828083304068761708229455991550896e+00,1.39437948212059284470152545836897540e+00
protein/DD_g831,-Inf,-Inf,9.42900767845450108067230968987211071e-01,-Inf
protein/DD_g832,-Inf,-Inf,1.70611993595368334282683273258214967e+00,-Inf
protein/DD_g833,-Inf,-Inf,9.54190370678364956864039136405454400e-01,4.77367692729430075141548119371198940e-01
protein/DD_g834,-Inf,-Inf,1.18759451982898033911048358274232225e+00,4.62879258335695944958786854616558799e+00
protein/DD_g835,-Inf,-Inf,1.20945097309534812409697429859000915e+00,1.64527367343805323304460274625304748e+00
protein/DD_g836,-Inf,-Inf,1.15105798387884633622500174453765725e+00,6.57700155594379889667181339560645779e-01
protein/DD_g837,-Inf,-Inf,2.14391347873474753148631463512387818e+00,2.05862062493052697737147720440407812e+00
protein/DD_g838,-Inf,-Inf,8.84844745744651008635025934252660856e-01,-Inf
protein/DD_g839,-Inf,-Inf,2.10986604528632882083277716504486342e+03,-Inf
protein/DD_g84,-Inf,-Inf,1.08304435312164396292492600561016196e+00,-Inf
protein/DD_g840,-Inf,-Inf,1.28848585487045110091028773405281665e+00,1.62598846989356896644449084602357292e+00
protein/DD_g841,-Inf,-Inf,5.55246898252368490616525688972662874e-01,7.41441781493989761232895196420169652e-01
protein/DD_g842,-Inf,-Inf,3.07846070378725292221881217499817211e+00,1.23170282863601893969028372097073490e+00
protein/DD_g843,-Inf,-Inf,1.47085357764294787198247770241776505e+00,4.05920411606452748270012649883086711e+00
protein/DD_g844,-Inf,-Inf,8.57539920584506686927503700942036672e-01,1.04463868530437501803155601194233426e+00
protein/DD_g845,-Inf,-Inf,-Inf,1.01154447548055067753076297036978613e+00
protein/DD_g846,-Inf,-Inf,1.96633614210360259224761235856944046e+00,-Inf
protein/DD_g847,-Inf,-Inf,1.19944587836790446755706554077811947e+00,-Inf
protein/DD_g848,-Inf,-Inf,7.30005600631443087988234021200763567e-01,7.48436234587193571443718748479093994e-01
protein/DD_g849,-Inf,-Inf,-Inf,1.94357372772212110488662671413480952e+00
protein/DD_g85,-Inf,-Inf,2.09755171385901392161772147742328720e+00,1.90406626688247833578847975648751215e+00
protein/DD_g850,-Inf,-Inf,1.83486427242111903457327842961064008e+00,1.22066959816424588616863022838609171e+00
protein/DD_g851,-Inf,-Inf,8.35249229675383788126145775362838647e-01,-Inf
protein/DD_g852,-Inf,-Inf,1.48267062380670983625637106630818068e+00,5.95227309128848141190297825358967783e-01
protein/DD_g853,-Inf,-Inf,2.54235899708080765596508141123570494e+02,-Inf
protein/DD_g854,-Inf,-Inf,1.11577821836812102476361278037000534e+00,3.98474464977133378239912968252994246e+00
protein/DD_g855,-Inf,-Inf,1.93439868539076491827119438820080674e+00,1.43246226465130257775136040774023935e+00
protein/DD_g856,-Inf,-Inf,5.39682941834578756924157186087774977e-01,8.57792195473514973107058901132650177e-01
protein/DD_g857,-Inf,-Inf,1.59077340752854333514212295536641970e+00,7.32734054786324709293212337909793912e-01
protein/DD_g858,-Inf,-Inf,-Inf,1.96404070782367517997191879732241087e+00
protein/DD_g859,-Inf,-Inf,1.12768816814129164766935188491813447e+00,2.84768846269294289201483471112843743e+00
protein/DD_g86,-Inf,-Inf,2.67186065473875689368112688629440299e-01,1.24348061538934420381712046576986061e+00
protein/DD_g860,-Inf,-Inf,7.00309720561586737244297656012253966e-01,6.78161643263721569952697547037209031e-01
protein/DD_g861,-Inf,-Inf,1.73429044835765209017374931196692137e+00,-Inf
protein/DD_g862,-Inf,-Inf,1.76059459133248077494816440255503383e+00,2.11741175047748435511551401487757476e+00
protein/DD_g863,-Inf,-Inf,-Inf,-Inf
protein/DD_g864,-Inf,-Inf,6.98231868880482785385587975911493025e-01,-Inf
protein/DD_g865,-Inf,-Inf,1.23975839663972294946737578808312942e+00,3.55593212661993937942548031497845523e-01
protein/DD_g866,-Inf,-Inf,1.54525304914710694113250444918704438e+00,5.10217164593935807736347280147692368e-01
protein/DD_g867,-Inf,-Inf,3.26321226211270815377482382407673181e-01,1.10327982570391498903589033834281352e+00
protein/DD_g868,-Inf,-Inf,2.94129027557695956744021551106671295e+00,-Inf
protein/DD_g869,-Inf,-Inf,1.38411172827998523734169500645015877e+00,4.46910286649837034730841388656214340e-01
protein/DD_g87,-Inf,-Inf,2.08180231605007590666637096959531315e+00,9.17483961865739952460016713688833527e-01
protein/DD_g870,-Inf,-Inf,1.40634208496340964977381035352458253e+00,1.95491105907639897063293246517724665e+00
protein/DD_g871,-Inf,-Inf,9.22022323612221964322556577611763784e-01,3.51936367860526688056247707092745068e+00
protein/DD_g872,-Inf,-Inf,1.96925825212917461810021660205146496e+00,-Inf
protein/DD_g873,-Inf,-Inf,-Inf,1.20926474253141374113510663735142229e+00
protein/DD_g874,-Inf,-Inf,2.80777362338111553213676412730313398e+00,7.29869956157058768392335858092668988e-01
protein/DD_g875,-Inf,-Inf,-Inf,2.40172664153041966771854795765133154e+00
protein/DD_g876,-Inf,-Inf,2.86656301210714553972282029653648319e+00,-Inf
protein/DD_g877,-Inf,-Inf,1.23777811602028867382994418108596191e+00,7.37231786231624430692930091985080417e-01
protein/DD_g878,-Inf,-Inf,2.12908394746941479318470781690427645e+00,8.32263655263313683882403964334116895e-01
protein/DD_g879,-Inf,-Inf,2.59126606784533147111818613431202231e+00,1.04866877315190021937399674917876509e+00
protein/DD_g88,-Inf,-Inf,6.37460089625387156680248740603163511e+00,1.54538988034287894646167346244325203e+00
protein/DD_g880,-Inf,-Inf,-Inf,3.43859889635896454102813133931148083e+00
protein/DD_g881,-Inf,-Inf,1.36709904098577971266105586232467859e+00,7.55846322726620388592521282049914132e-01
protein/DD_g882,-Inf,-Inf,2.13124930867597646229157448084251137e+00,1.80163423238117807197266619380043857e+00
protein/DD_g883,-Inf,-Inf,7.95231657835995362656894240111926117e-01,9.41911223281912479615225783065252785e-01
protein/DD_g884,-Inf,-Inf,5.97729260415450133111967669412156893e+00,9.45002564854130462533496398277159587e-01
protein/DD_g885,-Inf,-Inf,7.03960507918159982490525748946618276e-01,-Inf
protein/DD_g886,-Inf,-Inf,1.03618305818658491131938853711602782e+00,1.08851307538579057066500225063990321e+00
protein/DD_g887,-Inf,-Inf,2.43965845250097109619965212219241782e+00,1.50153019950261389631957003073249059e+00
protein/DD_g888,-Inf,-Inf,7.12147801211268624892897882120155933e-01,1.27364879551340794645436522221384905e+00
protein/DD_g889,-Inf,-Inf,-Inf,2.10595293055277093834337546067598963e+00
protein/DD_g89,-Inf,-Inf,1.69289819592256138527525435897521402e+00,1.31367380108806020409243222324318096e+00
protein/DD_g890,-Inf,-Inf,2.51880288133893736368559404975109824e+00,5.98687956150741554339009231124554357e-01
protein/DD_g891,-Inf,-Inf,9.44089600152001285983770656624999623e-01,1.62283257130505302207355863316595383e+00
protein/DD_g892,-Inf,-Inf,2.87285390019631181479849808946881490e+00,6.79401082335475853483952789036166727e-01
protein/DD_g893,-Inf,-Inf,4.90025129943568856595769209281256540e-01,2.04527930865260892349569015970948474e+00
protein/DD_g894,-Inf,-Inf,3.57072307293655588613005081153121812e+01,-Inf
protein/DD_g895,-Inf,-Inf,1.81344338383895802104907346411366512e+00,4.45564751924632241166748363375108456e-01
protein/DD_g896,-Inf,-Inf,2.04611543326049971212010053060740085e+03,-Inf
protein/DD_g897,-Inf,-Inf,7.86055517784822687202635495493524261e-01,4.76470032507125573216431433982245062e-01
protein/DD_g898,-Inf,-Inf,7.21177122406970909556033980196323533e-01,2.21897740148555273237209219717160636e+00
protein/DD_g899,-Inf,-Inf,4.63687049229647280138698745959638160e-01,-Inf
protein/DD_g9,-Inf,-Inf,2.57853152436409683841754843276893499e+00,1.32615863219833518638423830074681522e+00
protein/DD_g90,-Inf,-Inf,2.17413271725380437213575393096350026e+00,1.86456103667576460733196866246858509e+00
protein/DD_g900,-Inf,-Inf,-Inf,9.24988493578853027750631935280482855e-01
protein/DD_g901,-Inf,-Inf,8.55360930524317415002648519417970829e-01,2.39971202355274086025743094540253175e+00
protein/DD_g902,-Inf,-Inf,-Inf,5.89275690226973772285740973133868058e-01
protein/DD_g903,-Inf,-Inf,-Inf,-Inf
protein/DD_g904,-Inf,-Inf,8.15302339017667693166688584467392980e-01,-Inf
protein/DD_g905,-Inf,-Inf,1.60799201206050183063491528841990008e+00,1.03702178178230679302521363208525064e+00
protein/DD_g906,-Inf,-Inf,8.52282461783481670078047154740802127e-01,6.87174198650728086656946612459839733e-01
protein/DD_g907,-Inf,-Inf,1.80425215718807853142628130361587489e+00,5.91691640436602671265986331721977140e-01
protein/DD_g908,-Inf,-Inf,1.02998205538442638132053160235261991e+00,4.78258427404116008776021546904010126e-01
protein/DD_g909,-Inf,-Inf,1.81722435185053948641898720474133906e+00,3.24689020410073823126544683615182229e+00
protein/DD_g91,-Inf,-Inf,1.25781510125171633786285840902425575e+00,1.28764353277968569658692083857166412e+00
protein/DD_g910,-Inf,-Inf,2.90662429282640153377739618816519598e+00,6.00942402156913435109178532348116342e-01
protein/DD_g911,-Inf,-Inf,1.93487898547159666222024744049518949e+00,-Inf
protein/DD_g912,-Inf,-Inf,2.39325758953410974697645839753371399e+00,1.28692267150451020656093755952898632e+00
protein/DD_g913,-Inf,-Inf,8.03778615961470219965307380366412535e-01,-Inf
protein/DD_g914,-Inf,-Inf,1.62276012618338282581049222402653097e+00,-Inf
protein/DD_g915,-Inf,-Inf,2.29591261864994652085094641447117565e+00,1.32517992410519390565417584682997637e+00
protein/DD_g916,-Inf,-Inf,-Inf,-Inf
protein/DD_g917,-Inf,-Inf,2.68477006681996500538667299200371397e+00,1.06650868372038136515346481645025368e+00
protein/DD_g918,-Inf,-Inf,1.43099182247172685050316330982279426e+00,2.61641336540754589441859165544850313e+00
protein/DD_g919,-Inf,-Inf,3.80803218711646294518064496037278812e+00,8.23259111407269224484702318012008444e-01
protein/DD_g92,-Inf,-Inf,2.68716607665953802778040761443823297e+00,1.80636784090623260755507711583681344e+00
protein/DD_g920,-Inf,-Inf,1.35548953164357181848084144877690851e+00,-Inf
protein/DD_g921,-Inf,-Inf,-Inf,-Inf
protein/DD_g922,-Inf,-Inf,1.18208703649897894783288901183809727e+00,1.36417860420688305209401090086493472e+00
protein/DD_g923,-Inf,-Inf,1.86832888136844369928245665808744824e+00,1.03882455165899198437670611887481106e+00
protein/DD_g924,-Inf,-Inf,7.73145230910031131693628477537830723e-01,5.86693364188274996662091792968373500e-01
protein/DD_g925,-Inf,-Inf,8.26757296732729009293138784669453547e-01,4.81484952104905613913400744391753230e-01
protein/DD_g926,-Inf,-Inf,5.52848448082532309589904354202868670e-01,9.70520018292070445024914269496084522e-01
protein/DD_g927,-Inf,-Inf,7.21947090994910220050275663521599159e-01,1.73200920413654993170595126678454725e+00
protein/DD_g928,-Inf,-Inf,8.34050217604098741447563688426002559e-01,1.11568565927352224323241075528915693e+00
protein/DD_g929,-Inf,-Inf,7.63824068796664667333743464630198966e-01,1.30451510908006193695499800816254040e+00
protein/DD_g93,-Inf,-Inf,2.00817135841622418737864590597322712e+00,1.33190707915328628558650960096823556e+00
protein/DD_g930,-Inf,-Inf,1.58859375428092039198915155779354718e+00,4.24836689378062387642192597984828350e-01
protein/DD_g931,-Inf,-Inf,4.21661742889758272940475073344038153e+00,8.11072982587491064308734342964478438e-01
protein/DD_g932,-Inf,-Inf,1.29584130656768162187249185822365861e+00,-Inf
protein/DD_g933,-Inf,-Inf,1.08164066905190492613033310982001358e+00,1.35137154096995662759997047708024053e+00
protein/DD_g934,-Inf,-Inf,9.84312267514872568983017082299521531e-01,1.21151773484368822916770043270631160e+00
protein/DD_g935,-Inf,-Inf,1.78428363596808722843424789974465934e+00,-Inf
protein/DD_g936,-Inf,-Inf,2.48492317697150559819666022312248204e+00,5.86287369458793073773067365107745333e-01
protein/DD_g937,-Inf,-Inf,2.77530862274783956152823456188219644e-01,1.73043556378893417863363616788699184e+00
protein/DD_g938,-Inf,-Inf,2.50047710707591524810989951947567690e+00,-Inf
protein/DD_g939,-Inf,-Inf,1.86883364592881020501856921667589956e+00,1.17316864898531643590075697451261163e+00
protein/DD_g94,-Inf,-Inf,1.44533636867106340606347478420881603e+00,1.60835884840016105400135067834757001e+00
protein/DD_g940,-Inf,-Inf,1.34290775451242015326338768984471153e+00,-Inf
protein/DD_g941,-Inf,-Inf,3.32049953749107619149728128228253294e+00,2.00804211438935317644001882022621929e+00
protein/DD_g942,-Inf,-Inf,2.25423413087899871314308581293598077e+00,9.29575606192182547973108419125121955e-01
protein/DD_g943,-Inf,-Inf,4.88243457714813784875231031542262070e+03,6.11957336995103072955927367519403777e-01
protein/DD_g944,-Inf,-Inf,5.71600860334728128673441767723913775e-01,7.02362313265205436084834904361630207e-01
protein/DD_g945,-Inf,-Inf,3.12664111168822838608525539164985996e+00,1.08503127220932874963103485745407030e+00
protein/DD_g946,-Inf,-Inf,9.36217833677662339385106285000660566e-01,1.73851538604005746112754795234891050e+00
protein/DD_g947,-Inf,-Inf,-Inf,-Inf
protein/DD_g948,-Inf,-Inf,2.42388931017982997038383888901427460e+00,1.60888047033357925351836372216135269e+00
protein/DD_g949,-Inf,-Inf,4.98613581219012601973288118583230630e-01,-Inf
protein/DD_g95,-Inf,-Inf,1.01321217390370358268997058938724972e+00,1.30772433748673004007335631376359850e+00
protein/DD_g950,-Inf,-Inf,5.71610349803366418234659367655412620e-01,1.59180735575704506078809099816873791e+00
protein/DD_g951,-Inf,-Inf,1.07658104975136928525600101296470878e+00,7.45940605160837902594438088891772514e-01
protein/DD_g952,-Inf,-Inf,2.07382848049964345842886193698988057e+00,7.20147287915585485927996487017465722e-01
protein/DD_g953,-Inf,-Inf,2.51182546709761933504902684894686382e+00,-Inf
protein/DD_g954,-Inf,-Inf,5.07002009856729620173491040408184293e-01,-Inf
protein/DD_g955,-Inf,-Inf,1.70873773515686151295341669776012165e+00,-Inf
protein/DD_g956,-Inf,-Inf,5.21303554229475415932758857172081900e+00,1.01399709742346701746763712397328107e+00
protein/DD_g957,-Inf,-Inf,2.28611092698807530617486044842514218e+00,1.06692954487034739545669676303699523e+00
protein/DD_g958,-Inf,-Inf,1.01301716965949457868427620989836250e+00,6.76583197637393465207658559994410663e-01
protein/DD_g959,-Inf,-Inf,4.73159172605530343869427124990490826e-01,7.67201869475938790884456718274086352e-01
protein/DD_g96,-Inf,-Inf,1.80252102084118293532863118211832392e+00,2.95773110065432567483971913667040061e+00
protein/DD_g960,-Inf,-Inf,-Inf,1.59462260394055357515423761052023765e+00
protein/DD_g961,-Inf,-Inf,1.13230787044140664588567360949096046e+00,1.02969297884787570905542409626129246e+00
protein/DD_g962,-Inf,-Inf,1.30496565098774282738126329838358945e+00,-Inf
protein/DD_g963,-Inf,-Inf,-Inf,1.33652084539150963283352381149576449e+00
protein/DD_g964,-Inf,-Inf,1.14615764403366263251976820857924476e+00,9.74506058249417243173724384823750075e-01
protein/DD_g965,-Inf,-Inf,2.63523700944304211481995298004141226e+00,1.76451501936872622968797220197003147e+00
protein/DD_g966,-Inf,-Inf,9.94134733699591982465591127978936830e-01,6.10205649523906703652844435441733048e-01
protein/DD_g967,-Inf,-Inf,2.23570559610120762047453166411162826e+00,1.01527129936207366114615982419961288e+00
protein/DD_g968,-Inf,-Inf,1.93113967048350612363324853044988499e+00,1.58409681554616753339009113565168261e+00
protein/DD_g969,-Inf,-Inf,8.60195058853979740540339460725985347e-01,4.91185049966834989868159891480694181e-01
protein/DD_g97,-Inf,-Inf,1.96073344995883716656424681984739557e+00,5.77370636739979509636361284349129683e-01
protein/DD_g970,-Inf,-Inf,2.51308081950896690370063376114137426e+00,1.38764149200036335556258916670128664e+00
protein/DD_g971,-Inf,-Inf,2.92006155065739551193921302647920777e+00,6.77079656398906390732042959809265312e-01
protein/DD_g972,-Inf,-Inf,1.17464291963588392993706433898420394e+00,1.19505284344450853743073154432628624e+00
protein/DD_g973,-Inf,-Inf,1.40042313611073887409506065044488087e+00,1.88933332982951012521474272267405981e+00
protein/DD_g974,-Inf,-Inf,4.11302769292026987704900289373482866e+00,1.58043498876938946166085335498636374e+00
protein/DD_g975,-Inf,-Inf,5.56298808274241840827813636372111799e-01,-Inf
protein/DD_g976,-Inf,-Inf,1.03497296964524130849087727433774232e+00,1.04609884709176716713001419043439830e+00
protein/DD_g977,-Inf,-Inf,9.86267623781022914706681091152890920e-01,8.50851013108374614403823056088183829e-01
protein/DD_g978,-Inf,-Inf,3.12794909827480330067515498618647963e+00,4.67866574432193705570654094157971168e-01
protein/DD_g979,-Inf,-Inf,5.11647601934167108478011873065808821e+02,2.32312127733033671658236430558369426e+00
protein/DD_g98,-Inf,-Inf,1.94934484496753015162450804932779387e+00,-Inf
protein/DD_g980,-Inf,-Inf,6.77449698278593307610522916722052690e-01,4.01843709341953556380578831524403510e-01
protein/DD_g981,-Inf,-Inf,3.81460038229125193440681389226065435e+00,7.38261631836783966361320974362219730e-01
protein/DD_g982,-Inf,-Inf,1.52655509918990580673221057119053338e+00,-Inf
protein/DD_g983,-Inf,-Inf,1.45738946973229567814004078899411214e+00,1.17955522749332016086575883454712581e+00
protein/DD_g984,-Inf,-Inf,1.45851612197482389338918041171008060e+00,-Inf
protein/DD_g985,-Inf,-Inf,8.57636370091455273617857149741381800e-01,-Inf
protein/DD_g986,-Inf,-Inf,1.89219258180820065823710830025824499e+00,-Inf
protein/DD_g987,-Inf,-Inf,4.29529507758205419850945759856069971e+00,7.84984696729822392028094144337791871e-01
protein/DD_g988,-Inf,-Inf,1.33515347643975839252565420010847995e+00,1.44541948399001659070544285721486998e+00
protein/DD_g989,-Inf,-Inf,-Inf,1.01265301710163178032068227202404625e+00
protein/DD_g99,-Inf,-Inf,1.86182848889287062960512507894343360e+00,8.71118706854662598821889325431731594e-01
protein/DD_g990,-Inf,-Inf,3.27127774059029700425236691562462523e+00,-Inf
protein/DD_g991,-Inf,-Inf,3.01007783586529415159526300623987896e+00,1.71457794699724506283800305728981955e+00
protein/DD_g992,-Inf,-Inf,-Inf,1.23365530898172895002195293185557397e+00
protein/DD_g993,-Inf,-Inf,4.58624623009313298064204880159437737e+03,1.03293673888106980946020252706569239e+00
protein/DD_g994,-Inf,-Inf,1.07325143298982999958324602666430015e+00,6.43609606965775156222490964836971532e-01
protein/DD_g995,-Inf,-Inf,9.25213437487170387794985908360895355e-01,-Inf
protein/DD_g996,-Inf,-Inf,5.15746327022056165503084540382596296e-01,9.77630368856671353076178065323782874e-01
protein/DD_g997,-Inf,-Inf,2.18326430654790068291470675550700140e+00,1.77359439473843448722609773083463180e+00
protein/DD_g998,-Inf,-Inf,-Inf,1.28151034158403162769000593564492723e+00
protein/DD_g999,-Inf,-Inf,1.20420611499418921998172042034116361e+00,2.19883940496387682504707049967205775e+00


==> data/eigen_graph_biological_08/eigenvalues_absolute_error.sorted.csv <==
percent,Float8_4,Float8_5,LinearTakum8,Posit8
0.0,1.0e6,1.0e6,0.2671860654738757,0.16220336473887267
0.0008210180623973727,1.0e6,1.0e6,0.27753086227478396,0.20663543613937305
0.0016420361247947454,1.0e6,1.0e6,0.2950699767503897,0.20817126700712654
0.0024630541871921183,1.0e6,1.0e6,0.3263212262112708,0.2159104509102352
0.003284072249589491,1.0e6,1.0e6,0.33600488422911257,0.24756960207412906
0.004105090311986864,1.0e6,1.0e6,0.35348688317490434,0.26054400876667
0.0049261083743842365,1.0e6,1.0e6,0.38593622012044687,0.26900490933264826
0.005747126436781609,1.0e6,1.0e6,0.39062571636558263,0.2912864410541162
0.006568144499178982,1.0e6,1.0e6,0.39863107092867256,0.3008371508950501
0.007389162561576354,1.0e6,1.0e6,0.4020305066865774,0.330457065886306
0.008210180623973728,1.0e6,1.0e6,0.41331470877070103,0.3335031261653164
0.0090311986863711,1.0e6,1.0e6,0.45104891486702775,0.3364367128674738
0.009852216748768473,1.0e6,1.0e6,0.45914184674062736,0.35559321266199395
0.010673234811165846,1.0e6,1.0e6,0.46163124614900286,0.3693803079519098
0.011494252873563218,1.0e6,1.0e6,0.46368704922964726,0.38728662872901176
0.012315270935960592,1.0e6,1.0e6,0.46978023546010517,0.38736647490501347
0.013136288998357963,1.0e6,1.0e6,0.47315917260553036,0.39326608353324355
0.013957307060755337,1.0e6,1.0e6,0.47755846739511487,0.3983674467423348
0.014778325123152709,1.0e6,1.0e6,0.47930669646592156,0.40177266166559455
0.015599343185550082,1.0e6,1.0e6,0.48801767704616217,0.40184370934195357
0.016420361247947456,1.0e6,1.0e6,0.49002512994356884,0.4030091269796379
0.017241379310344827,1.0e6,1.0e6,0.4986135812190126,0.40765660583561303
0.0180623973727422,1.0e6,1.0e6,0.5070020098567296,0.42456830641007454
0.018883415435139574,1.0e6,1.0e6,0.5082343520254435,0.4248366893780624
0.019704433497536946,1.0e6,1.0e6,0.5084377302493505,0.43219223294343356
0.020525451559934318,1.0e6,1.0e6,0.5140289153145494,0.4401794085941753
0.021346469622331693,1.0e6,1.0e6,0.5157463270220561,0.44506430154590493
0.022167487684729065,1.0e6,1.0e6,0.5184617895685322,0.44556475192463224
0.022988505747126436,1.0e6,1.0e6,0.5197547395335136,0.446910286649837
0.023809523809523808,1.0e6,1.0e6,0.5219501815744008,0.4499337172515084
0.024630541871921183,1.0e6,1.0e6,0.5359949248864166,0.46350752596257433
0.025451559934318555,1.0e6,1.0e6,0.5396829418345788,0.46356387115070985
0.026272577996715927,1.0e6,1.0e6,0.5528484480825323,0.4663464537757231
0.027093596059113302,1.0e6,1.0e6,0.5545876362723196,0.4678665744321937
0.027914614121510674,1.0e6,1.0e6,0.5552468982523685,0.4682265264672768
0.028735632183908046,1.0e6,1.0e6,0.5556053876913165,0.47647003250712555
0.029556650246305417,1.0e6,1.0e6,0.5562988082742418,0.4773676927294301
0.030377668308702793,1.0e6,1.0e6,0.5605978586283702,0.47785056275929066
0.031198686371100164,1.0e6,1.0e6,0.5611220112733624,0.478258427404116
0.03201970443349754,1.0e6,1.0e6,0.5653401231124038,0.4814849521049056
0.03284072249589491,1.0e6,1.0e6,0.5698397707924754,0.4880059890547162
0.03366174055829228,1.0e6,1.0e6,0.5716008603347281,0.491185049966835
0.034482758620689655,1.0e6,1.0e6,0.5716103498033664,0.5006206967216335
0.035303776683087026,1.0e6,1.0e6,0.5716547190244172,0.5032692289607377
0.0361247947454844,1.0e6,1.0e6,0.5722529734123298,0.5090983521258363
0.03694581280788178,1.0e6,1.0e6,0.5764323104902865,0.5102171645939358
0.03776683087027915,1.0e6,1.0e6,0.5800188395562438,0.5153132327713715
0.03858784893267652,1.0e6,1.0e6,0.5813709078024137,0.5191525780486527
0.03940886699507389,1.0e6,1.0e6,0.5831034918354409,0.5271233020797378
0.040229885057471264,1.0e6,1.0e6,0.5839203425992155,0.5354708262156543
0.041050903119868636,1.0e6,1.0e6,0.5848453761652519,0.5380547104311638
0.04187192118226601,1.0e6,1.0e6,0.5877669668251804,0.5419395358334325
0.042692939244663386,1.0e6,1.0e6,0.5888013102046726,0.5440822936912679
0.04351395730706076,1.0e6,1.0e6,0.5973972495076432,0.5457530146451582
0.04433497536945813,1.0e6,1.0e6,0.5975528547170612,0.5479066371228168
0.0451559934318555,1.0e6,1.0e6,0.5984565644184833,0.5480685013144179
0.04597701149425287,1.0e6,1.0e6,0.6044364002012608,0.5511261991118993
0.046798029556650245,1.0e6,1.0e6,0.6141380183279143,0.5720970029539963
0.047619047619047616,1.0e6,1.0e6,0.6171530661096635,0.5765020655634714
0.048440065681444995,1.0e6,1.0e6,0.6178690476256046,0.5773706367399795
0.04926108374384237,1.0e6,1.0e6,0.6187081151848627,0.5804750687914688
0.05008210180623974,1.0e6,1.0e6,0.6203143743560856,0.5838555765600062
0.05090311986863711,1.0e6,1.0e6,0.6208917096611344,0.5862018682906823
0.05172413793103448,1.0e6,1.0e6,0.6217305610687778,0.5862873694587931
0.052545155993431854,1.0e6,1.0e6,0.6228881734376339,0.586693364188275
0.053366174055829226,1.0e6,1.0e6,0.623104216144441,0.5892756902269738
0.054187192118226604,1.0e6,1.0e6,0.6293662981092543,0.5895095686406232
0.055008210180623976,1.0e6,1.0e6,0.6341694627810407,0.5916916404366027
0.05582922824302135,1.0e6,1.0e6,0.6372435740655361,0.5919674157968069
0.05665024630541872,1.0e6,1.0e6,0.6481981760268388,0.5924538414537444
0.05747126436781609,1.0e6,1.0e6,0.651645723811125,0.5952273091288481
0.05829228243021346,1.0e6,1.0e6,0.6595833869065846,0.5973325522334175
0.059113300492610835,1.0e6,1.0e6,0.6605861409817688,0.5977049266096207
0.05993431855500821,1.0e6,1.0e6,0.6614336068792549,0.5985354165600023
0.060755336617405585,1.0e6,1.0e6,0.6621196102795338,0.5986879561507416
0.06157635467980296,1.0e6,1.0e6,0.6625126710913808,0.5989587440011934
0.06239737274220033,1.0e6,1.0e6,0.6639895290957956,0.5997184138225322
0.06321839080459771,1.0e6,1.0e6,0.664504636386817,0.6009424021569134
0.06403940886699508,1.0e6,1.0e6,0.66497075072646,0.6049363794813657
0.06486042692939245,1.0e6,1.0e6,0.6690805316471901,0.6092338434427025
0.06568144499178982,1.0e6,1.0e6,0.6707583839986261,0.6102056495239067
0.0665024630541872,1.0e6,1.0e6,0.6719796997011471,0.6115775760571185
0.06732348111658457,1.0e6,1.0e6,0.6744848859782759,0.611957336995103
0.06814449917898194,1.0e6,1.0e6,0.6774496982785934,0.615776746592266
0.06896551724137931,1.0e6,1.0e6,0.6813939527388088,0.6159546022848649
0.06978653530377668,1.0e6,1.0e6,0.6846846751076258,0.6197703975019205
0.07060755336617405,1.0e6,1.0e6,0.6853371299426818,0.6314100595902895
0.07142857142857142,1.0e6,1.0e6,0.6855598392755025,0.6376493655109005
0.0722495894909688,1.0e6,1.0e6,0.6858166024370442,0.6393229661992835
0.07307060755336617,1.0e6,1.0e6,0.6877506075318618,0.6403143717643311
0.07389162561576355,1.0e6,1.0e6,0.6926122100566251,0.6428606440538095
0.07471264367816093,1.0e6,1.0e6,0.6935947784705242,0.6436096069657752
0.0755336617405583,1.0e6,1.0e6,0.6946154365029691,0.6448112272993956
0.07635467980295567,1.0e6,1.0e6,0.6963154221894633,0.6488578642313629
0.07717569786535304,1.0e6,1.0e6,0.6982318688804828,0.6490882027792663
0.07799671592775041,1.0e6,1.0e6,0.7003097205615867,0.6497161457353082
0.07881773399014778,1.0e6,1.0e6,0.7022714578893807,0.6521203145840438
0.07963875205254516,1.0e6,1.0e6,0.70396050791816,0.652677772379857
0.08045977011494253,1.0e6,1.0e6,0.7083879513577402,0.6561627829943857
0.0812807881773399,1.0e6,1.0e6,0.7109169921027205,0.6574025120685412
0.08210180623973727,1.0e6,1.0e6,0.7121478012112686,0.6577001555943799
0.08292282430213464,1.0e6,1.0e6,0.7139834187864039,0.6586755278269042
0.08374384236453201,1.0e6,1.0e6,0.7145803299004433,0.6608375511273671
0.08456486042692939,1.0e6,1.0e6,0.7161705480760625,0.664692977877716
0.08538587848932677,1.0e6,1.0e6,0.7182562237974863,0.6677426491400726
0.08620689655172414,1.0e6,1.0e6,0.721177122406971,0.6679648517443827
0.08702791461412152,1.0e6,1.0e6,0.7219470909949102,0.6714500845253791
0.08784893267651889,1.0e6,1.0e6,0.7230912070221049,0.6741853544290527
0.08866995073891626,1.0e6,1.0e6,0.7241395062826383,0.6761740599578636
0.08949096880131363,1.0e6,1.0e6,0.7251195145282857,0.6765831976373935
0.090311986863711,1.0e6,1.0e6,0.726131098595753,0.6770796563989064
0.09113300492610837,1.0e6,1.0e6,0.7278702001938718,0.6779140016864665
0.09195402298850575,1.0e6,1.0e6,0.7286199734181065,0.6781616432637215
0.09277504105090312,1.0e6,1.0e6,0.730005600631443,0.6794010823354758
0.09359605911330049,1.0e6,1.0e6,0.7304883837723524,0.6812187629077567
0.09441707717569786,1.0e6,1.0e6,0.7341248094266207,0.6837674966942436
0.09523809523809523,1.0e6,1.0e6,0.7408874151968877,0.6860312803594762
0.0960591133004926,1.0e6,1.0e6,0.7429437760467967,0.687174198650728
0.09688013136288999,1.0e6,1.0e6,0.7486744581641269,0.6936851229264788
0.09770114942528736,1.0e6,1.0e6,0.7556442381152731,0.6958526393159158
0.09852216748768473,1.0e6,1.0e6,0.7557420261994942,0.6981384871758399
0.0993431855500821,1.0e6,1.0e6,0.7559001466803694,0.6993425513359214
0.10016420361247948,1.0e6,1.0e6,0.7576075118368063,0.7017928018250507
0.10098522167487685,1.0e6,1.0e6,0.7585761725559219,0.7023231918012106
0.10180623973727422,1.0e6,1.0e6,0.7629616043792762,0.7023623132652055
0.10262725779967159,1.0e6,1.0e6,0.7638240687966646,0.7037739567099799
0.10344827586206896,1.0e6,1.0e6,0.7661259923650845,0.7134881218604043
0.10426929392446634,1.0e6,1.0e6,0.7661718756317392,0.7146599887731094
0.10509031198686371,1.0e6,1.0e6,0.7686584776811908,0.716322900053792
0.10591133004926108,1.0e6,1.0e6,0.7731452309100312,0.7166467210518511
0.10673234811165845,1.0e6,1.0e6,0.7747159755793245,0.7170632657524375
0.10755336617405582,1.0e6,1.0e6,0.7758157460132246,0.7194430793356714
0.10837438423645321,1.0e6,1.0e6,0.7788432467975791,0.7201472879155855
0.10919540229885058,1.0e6,1.0e6,0.7813774790665755,0.7221014294396443
0.11001642036124795,1.0e6,1.0e6,0.7843832821070681,0.7287650485991631
0.11083743842364532,1.0e6,1.0e6,0.7847746471419553,0.7291255200786597
0.1116584564860427,1.0e6,1.0e6,0.7860555177848226,0.7298699561570587
0.11247947454844007,1.0e6,1.0e6,0.7914718671591148,0.7306707276875911
0.11330049261083744,1.0e6,1.0e6,0.7951449383580442,0.7321204963462625
0.11412151067323481,1.0e6,1.0e6,0.7952316578359954,0.7327340547863247
0.11494252873563218,1.0e6,1.0e6,0.7979163297035075,0.7328425296624979
0.11576354679802955,1.0e6,1.0e6,0.7987818960687951,0.7367634449144903
0.11658456486042693,1.0e6,1.0e6,0.8018974223241119,0.7368641085101846
0.1174055829228243,1.0e6,1.0e6,0.8037786159614703,0.7372317862316244
0.11822660098522167,1.0e6,1.0e6,0.8054658899638927,0.738261631836784
0.11904761904761904,1.0e6,1.0e6,0.8055097872435426,0.7392538371124202
0.11986863711001643,1.0e6,1.0e6,0.8065218832497811,0.740689703091568
0.1206896551724138,1.0e6,1.0e6,0.8086219643780349,0.7414417814939898
0.12151067323481117,1.0e6,1.0e6,0.8153023390176677,0.7418270362235622
0.12233169129720854,1.0e6,1.0e6,0.8159571251159626,0.7425243565465991
0.12315270935960591,1.0e6,1.0e6,0.8163247010868753,0.7432315786836405
0.12397372742200329,1.0e6,1.0e6,0.8207119296872796,0.7459406051608379
0.12479474548440066,1.0e6,1.0e6,0.8216789310134542,0.7461234451912703
0.12561576354679804,1.0e6,1.0e6,0.8242937184692406,0.7484362345871935
0.12643678160919541,1.0e6,1.0e6,0.826757296732729,0.7496195910402725
0.1272577996715928,1.0e6,1.0e6,0.8272846908925113,0.7503302248715075
0.12807881773399016,1.0e6,1.0e6,0.8277451806076443,0.7520495230275792
0.12889983579638753,1.0e6,1.0e6,0.8286142072631405,0.7557851093447957
0.1297208538587849,1.0e6,1.0e6,0.8312133331612442,0.7558463227266203
0.13054187192118227,1.0e6,1.0e6,0.8340502176040987,0.7612255360151673
0.13136288998357964,1.0e6,1.0e6,0.8352492296753838,0.7634298866571287
0.13218390804597702,1.0e6,1.0e6,0.8370813669915662,0.7644535010255824
0.1330049261083744,1.0e6,1.0e6,0.8381585759533436,0.7672018694759388
0.13382594417077176,1.0e6,1.0e6,0.8384028029362023,0.7686477971384379
0.13464696223316913,1.0e6,1.0e6,0.8386915305776593,0.7719439144405106
0.1354679802955665,1.0e6,1.0e6,0.842168799936308,0.7762348445035382
0.13628899835796388,1.0e6,1.0e6,0.8435789863233956,0.7811498174419461
0.13711001642036125,1.0e6,1.0e6,0.8436191166972116,0.7849846967298224
0.13793103448275862,1.0e6,1.0e6,0.8477344365132718,0.7926471765516786
0.138752052545156,1.0e6,1.0e6,0.8488641026214021,0.7940932400447546
0.13957307060755336,1.0e6,1.0e6,0.8492237046120192,0.7984173180678461
0.14039408866995073,1.0e6,1.0e6,0.8511227470670255,0.8001519818724547
0.1412151067323481,1.0e6,1.0e6,0.8522824617834817,0.800397870885923
0.14203612479474548,1.0e6,1.0e6,0.8533654564993379,0.8008217279960692
0.14285714285714285,1.0e6,1.0e6,0.8553609305243174,0.8011390061317469
0.14367816091954022,1.0e6,1.0e6,0.8575340168393835,0.8056141312425112
0.1444991789819376,1.0e6,1.0e6,0.8575399205845067,0.8075903902847557
0.14532019704433496,1.0e6,1.0e6,0.8576363700914553,0.8100555202403991
0.14614121510673234,1.0e6,1.0e6,0.85795973792063,0.8109678899337849
0.1469622331691297,1.0e6,1.0e6,0.8601950588539797,0.811072982587491
0.1477832512315271,1.0e6,1.0e6,0.8603514099031803,0.8144751561125738
0.14860426929392448,1.0e6,1.0e6,0.8606527594176899,0.817422910403405
0.14942528735632185,1.0e6,1.0e6,0.8607917389066752,0.8185787860132864
0.15024630541871922,1.0e6,1.0e6,0.8615313347022263,0.8221705068672692
0.1510673234811166,1.0e6,1.0e6,0.8630208016882519,0.8232591114072693
0.15188834154351397,1.0e6,1.0e6,0.868315349643287,0.8242603045502226
0.15270935960591134,1.0e6,1.0e6,0.8721734900596722,0.826403188754517
0.1535303776683087,1.0e6,1.0e6,0.8770429738949072,0.827040814195847
0.15435139573070608,1.0e6,1.0e6,0.8778022957490356,0.8322636552633137
0.15517241379310345,1.0e6,1.0e6,0.8779737675340668,0.8356069485017363
0.15599343185550082,1.0e6,1.0e6,0.8782498958569395,0.8407994548791962
0.1568144499178982,1.0e6,1.0e6,0.8798276990465616,0.8409322714176563
0.15763546798029557,1.0e6,1.0e6,0.8831501642731191,0.8414832710885665
0.15845648604269294,1.0e6,1.0e6,0.884844745744651,0.8417916483538825
0.1592775041050903,1.0e6,1.0e6,0.8886204041237594,0.8432401612140173
0.16009852216748768,1.0e6,1.0e6,0.8887654373293705,0.8440045289880939
0.16091954022988506,1.0e6,1.0e6,0.8889821313897817,0.8484361490928102
0.16174055829228243,1.0e6,1.0e6,0.8899171312653553,0.8494972645771669
0.1625615763546798,1.0e6,1.0e6,0.8935766295268894,0.8503406519991982
0.16338259441707717,1.0e6,1.0e6,0.8984311250195025,0.8508510131083746
0.16420361247947454,1.0e6,1.0e6,0.8988479776859489,0.8521099221398961
0.16502463054187191,1.0e6,1.0e6,0.9031448022138228,0.8533780767876049
0.16584564860426929,1.0e6,1.0e6,0.9032885661303995,0.853537108470932
0.16666666666666666,1.0e6,1.0e6,0.9065518271242218,0.8562560696572721
0.16748768472906403,1.0e6,1.0e6,0.9066526781669706,0.8576180363752831
0.1683087027914614,1.0e6,1.0e6,0.9100281728538062,0.8577921954735149
0.16912972085385877,1.0e6,1.0e6,0.9130069822176174,0.8581631381574409
0.16995073891625614,1.0e6,1.0e6,0.916007947717996,0.8601910679572963
0.17077175697865354,1.0e6,1.0e6,0.9173691335362962,0.8610044137446333
0.17159277504105092,1.0e6,1.0e6,0.9187172894867759,0.8663671357555139
0.1724137931034483,1.0e6,1.0e6,0.9194959307656513,0.8674646293385696
0.17323481116584566,1.0e6,1.0e6,0.9220223236122219,0.8683271265993753
0.17405582922824303,1.0e6,1.0e6,0.9244514995314645,0.8696893507375802
0.1748768472906404,1.0e6,1.0e6,0.9252134374871704,0.871038594077743
0.17569786535303777,1.0e6,1.0e6,0.9283436537787815,0.8711187068546626
0.17651888341543515,1.0e6,1.0e6,0.9330854284017105,0.8717898674737323
0.17733990147783252,1.0e6,1.0e6,0.9339742466724784,0.87208798970695
0.1781609195402299,1.0e6,1.0e6,0.9339984107100576,0.8727233827947397
0.17898193760262726,1.0e6,1.0e6,0.9340888557898658,0.874758538081205
0.17980295566502463,1.0e6,1.0e6,0.9347737834706753,0.8788470980568991
0.180623973727422,1.0e6,1.0e6,0.9361597004268387,0.8788623829290769
0.18144499178981938,1.0e6,1.0e6,0.9362178336776623,0.8826063537233697
0.18226600985221675,1.0e6,1.0e6,0.9363591648583456,0.8850630889917098
0.18308702791461412,1.0e6,1.0e6,0.9373770290155119,0.885672831480569
0.1839080459770115,1.0e6,1.0e6,0.937571817866541,0.8861891280159934
0.18472906403940886,1.0e6,1.0e6,0.9429007678454501,0.8875893438129525
0.18555008210180624,1.0e6,1.0e6,0.9433483154439785,0.8898161644268848
0.1863711001642036,1.0e6,1.0e6,0.9440896001520013,0.8900041383717525
0.18719211822660098,1.0e6,1.0e6,0.9445006806272553,0.8912585347077657
0.18801313628899835,1.0e6,1.0e6,0.946186648861799,0.8977683986828741
0.18883415435139572,1.0e6,1.0e6,0.9463935603547401,0.9007548938502786
0.1896551724137931,1.0e6,1.0e6,0.9479280664620937,0.9038585768625793
0.19047619047619047,1.0e6,1.0e6,0.949391484435221,0.9049491417066046
0.19129720853858784,1.0e6,1.0e6,0.9494914214362019,0.9065373693326123
0.1921182266009852,1.0e6,1.0e6,0.9495507068865771,0.9072056042593694
0.19293924466338258,1.0e6,1.0e6,0.9531989075742953,0.9096768630980517
0.19376026272577998,1.0e6,1.0e6,0.9534955378497567,0.911764773409461
0.19458128078817735,1.0e6,1.0e6,0.954190370678365,0.9126849658666798
0.19540229885057472,1.0e6,1.0e6,0.9572546813335419,0.9157448686063631
0.1962233169129721,1.0e6,1.0e6,0.9579157332408739,0.9163040867792507
0.19704433497536947,1.0e6,1.0e6,0.9637537399591324,0.91748396186574
0.19786535303776684,1.0e6,1.0e6,0.9650739903679546,0.9177777539539044
0.1986863711001642,1.0e6,1.0e6,0.966286576622446,0.9182995425012487
0.19950738916256158,1.0e6,1.0e6,0.972096332953136,0.9204471571841868
0.20032840722495895,1.0e6,1.0e6,0.9741656228992744,0.9242295511555654
0.20114942528735633,1.0e6,1.0e6,0.979029202894069,0.924988493578853
0.2019704433497537,1.0e6,1.0e6,0.9800500449704961,0.9278744791057979
0.20279146141215107,1.0e6,1.0e6,0.9822053071681948,0.9289389603234476
0.20361247947454844,1.0e6,1.0e6,0.9843122675148726,0.9295756061921826
0.2044334975369458,1.0e6,1.0e6,0.9859192693625889,0.9297875254004138
0.20525451559934318,1.0e6,1.0e6,0.986267623781023,0.9310934867290694
0.20607553366174056,1.0e6,1.0e6,0.9920537000554409,0.9318767781014081
0.20689655172413793,1.0e6,1.0e6,0.9941347336995919,0.9340067754371121
0.2077175697865353,1.0e6,1.0e6,0.9958264117499349,0.9395790280082243
0.20853858784893267,1.0e6,1.0e6,0.9965629016209397,0.9412513713581343
0.20935960591133004,1.0e6,1.0e6,0.9969263809765903,0.9415783679960362
0.21018062397372742,1.0e6,1.0e6,1.0008148241179189,0.9419112232819125
0.2110016420361248,1.0e6,1.0e6,1.0045273929044702,0.9423394227529923
0.21182266009852216,1.0e6,1.0e6,1.0048924443420477,0.9435028686845861
0.21264367816091953,1.0e6,1.0e6,1.0062473556963525,0.9450025648541305
0.2134646962233169,1.0e6,1.0e6,1.0064912880915822,0.9465174782590235
0.21428571428571427,1.0e6,1.0e6,1.0081959549016597,0.9467536985812651
0.21510673234811165,1.0e6,1.0e6,1.0130171696594945,0.9511102275046583
0.21592775041050905,1.0e6,1.0e6,1.0131341411312065,0.9540283408084559
0.21674876847290642,1.0e6,1.0e6,1.0132121739037037,0.9541675198934394
0.2175697865353038,1.0e6,1.0e6,1.013254592762247,0.9556172909846405
0.21839080459770116,1.0e6,1.0e6,1.026440879912953,0.9580823864013048
0.21921182266009853,1.0e6,1.0e6,1.0267470160387642,0.9586664115626078
0.2200328407224959,1.0e6,1.0e6,1.0282808330406876,0.9597911112742675
0.22085385878489328,1.0e6,1.0e6,1.0293313929713606,0.9614093934847826
0.22167487684729065,1.0e6,1.0e6,1.0299820553844263,0.9616598852740099
0.22249589490968802,1.0e6,1.0e6,1.0349012412969376,0.9631698392182849
0.2233169129720854,1.0e6,1.0e6,1.0349729696452412,0.9634819846846684
0.22413793103448276,1.0e6,1.0e6,1.036183058186585,0.9635308523064519
0.22495894909688013,1.0e6,1.0e6,1.037192246741842,0.9651740549649442
0.2257799671592775,1.0e6,1.0e6,1.0405734712669967,0.9651873227725999
0.22660098522167488,1.0e6,1.0e6,1.0436733786004453,0.967358482878132
0.22742200328407225,1.0e6,1.0e6,1.0460939013701493,0.9682829534130425
0.22824302134646962,1.0e6,1.0e6,1.0460971490272077,0.969031300351084
0.229064039408867,1.0e6,1.0e6,1.0478867908521674,0.9690508762431792
0.22988505747126436,1.0e6,1.0e6,1.050803156436686,0.9705200182920705
0.23070607553366174,1.0e6,1.0e6,1.0573535473741222,0.9721527349263109
0.2315270935960591,1.0e6,1.0e6,1.0578022693043845,0.973626167153811
0.23234811165845648,1.0e6,1.0e6,1.0590023412767022,0.9745060582494173
0.23316912972085385,1.0e6,1.0e6,1.0613007651371136,0.9763620350639365
0.23399014778325122,1.0e6,1.0e6,1.062054384703925,0.9763820858262693
0.2348111658456486,1.0e6,1.0e6,1.0649400673979517,0.9776303688566713
0.23563218390804597,1.0e6,1.0e6,1.0650943332033658,0.9800412020179421
0.23645320197044334,1.0e6,1.0e6,1.0701095836926828,0.9819613673417263
0.2372742200328407,1.0e6,1.0e6,1.0726677884166291,0.9823850867473126
0.23809523809523808,1.0e6,1.0e6,1.07325143298983,0.9829878531478264
0.23891625615763548,1.0e6,1.0e6,1.076228185446978,0.9832279517223987
0.23973727422003285,1.0e6,1.0e6,1.0765810497513693,0.9835919177861379
0.24055829228243022,1.0e6,1.0e6,1.0776720642604205,0.9838644204133273
0.2413793103448276,1.0e6,1.0e6,1.0790738696851965,0.9855762254526985
0.24220032840722497,1.0e6,1.0e6,1.0797666041475815,0.9873778146887656
0.24302134646962234,1.0e6,1.0e6,1.0800827636585657,0.9901340196512783
0.2438423645320197,1.0e6,1.0e6,1.080782826246507,0.9915663817097018
0.24466338259441708,1.0e6,1.0e6,1.081640669051905,0.9921460463619057
0.24548440065681446,1.0e6,1.0e6,1.083044353121644,0.9938673512316261
0.24630541871921183,1.0e6,1.0e6,1.0942887275159414,0.994310124922762
0.2471264367816092,1.0e6,1.0e6,1.0966384159718265,0.9971781481367434
0.24794745484400657,1.0e6,1.0e6,1.0977081594258493,0.9988228750723341
0.24876847290640394,1.0e6,1.0e6,1.1043511878030607,0.9991292656693088
0.24958949096880131,1.0e6,1.0e6,1.1051380493332212,1.001588716022273
0.2504105090311987,1.0e6,1.0e6,1.1062473471367487,1.005731818702708
0.2512315270935961,1.0e6,1.0e6,1.1073763181623757,1.007892846614815
0.25205254515599346,1.0e6,1.0e6,1.1102156886420957,1.0101750356586787
0.25287356321839083,1.0e6,1.0e6,1.1106600416351367,1.010781227328636
0.2536945812807882,1.0e6,1.0e6,1.111494659279846,1.0112412113259048
0.2545155993431856,1.0e6,1.0e6,1.11339967716842,1.0114117869918546
0.25533661740558294,1.0e6,1.0e6,1.113637203924578,1.0115444754805507
0.2561576354679803,1.0e6,1.0e6,1.11367755162605,1.0126530171016317
0.2569786535303777,1.0e6,1.0e6,1.1140442838913256,1.013488687295453
0.25779967159277506,1.0e6,1.0e6,1.1144143573240883,1.013997097423467
0.25862068965517243,1.0e6,1.0e6,1.115778218368121,1.0152500146783858
0.2594417077175698,1.0e6,1.0e6,1.1165442286147529,1.0152712993620736
0.2602627257799672,1.0e6,1.0e6,1.120311652819286,1.0161976336923366
0.26108374384236455,1.0e6,1.0e6,1.12105369489652,1.0220197217886493
0.2619047619047619,1.0e6,1.0e6,1.123327936094834,1.0239387309890196
0.2627257799671593,1.0e6,1.0e6,1.1246688104058948,1.024810185404661
0.26354679802955666,1.0e6,1.0e6,1.1276881681412916,1.025302676893569
0.26436781609195403,1.0e6,1.0e6,1.1288897983758963,1.025787405939654
0.2651888341543514,1.0e6,1.0e6,1.1303239962140608,1.026517900968274
0.2660098522167488,1.0e6,1.0e6,1.1321253301087446,1.0277911265653068
0.26683087027914615,1.0e6,1.0e6,1.1323078704414067,1.0281975903746199
0.2676518883415435,1.0e6,1.0e6,1.1335190917295888,1.028289689424865
0.2684729064039409,1.0e6,1.0e6,1.136198624666988,1.0288599336038626
0.26929392446633826,1.0e6,1.0e6,1.1383122598753697,1.0296929788478757
0.27011494252873564,1.0e6,1.0e6,1.1461576440336627,1.0304763186932393
0.270935960591133,1.0e6,1.0e6,1.1485612711195285,1.0321395742766295
0.2717569786535304,1.0e6,1.0e6,1.1510579838788464,1.0321678181495204
0.27257799671592775,1.0e6,1.0e6,1.1547494873743016,1.0326611754426347
0.2733990147783251,1.0e6,1.0e6,1.1598348108866292,1.0329367388810697
0.2742200328407225,1.0e6,1.0e6,1.1616850256424325,1.0330814848380876
0.27504105090311987,1.0e6,1.0e6,1.1625107375507655,1.0349735666785376
0.27586206896551724,1.0e6,1.0e6,1.164483725824684,1.0352830588330746
0.2766830870279146,1.0e6,1.0e6,1.165706628517035,1.0370217817823069
0.277504105090312,1.0e6,1.0e6,1.1704545722990247,1.038824551658992
0.27832512315270935,1.0e6,1.0e6,1.1712666449214426,1.0392065255494902
0.2791461412151067,1.0e6,1.0e6,1.1746429196358839,1.0398752010929408
0.2799671592775041,1.0e6,1.0e6,1.1750499661386542,1.0426098238177013
0.28078817733990147,1.0e6,1.0e6,1.1776036850359197,1.0428772109494562
0.28160919540229884,1.0e6,1.0e6,1.1805631931652716,1.0433947844813642
0.2824302134646962,1.0e6,1.0e6,1.1820870364989788,1.0439155843766612
0.2832512315270936,1.0e6,1.0e6,1.1853830540715171,1.044638685304375
0.28407224958949095,1.0e6,1.0e6,1.1875945198289803,1.0460988470917671
0.2848932676518883,1.0e6,1.0e6,1.1974965803451825,1.0486687731519002
0.2857142857142857,1.0e6,1.0e6,1.1980918393464859,1.0495696613632233
0.28653530377668307,1.0e6,1.0e6,1.1994458783679045,1.0520722673768663
0.28735632183908044,1.0e6,1.0e6,1.20304714269213,1.0539881017877264
0.2881773399014778,1.0e6,1.0e6,1.2042061149941892,1.0547226537660206
0.2889983579638752,1.0e6,1.0e6,1.2046794344510088,1.0552901267621937
0.28981937602627256,1.0e6,1.0e6,1.2094509730953482,1.056295198747267
0.29064039408866993,1.0e6,1.0e6,1.212809416895118,1.0576035168486513
0.2914614121510673,1.0e6,1.0e6,1.219612033438644,1.0577118298225114
0.2922824302134647,1.0e6,1.0e6,1.2336382226828715,1.0584307076863522
0.29310344827586204,1.0e6,1.0e6,1.2364802379654174,1.058540341006481
0.2939244663382594,1.0e6,1.0e6,1.236879999655223,1.0598224767146915
0.2947454844006568,1.0e6,1.0e6,1.2369551901363331,1.0604969664169568
0.2955665024630542,1.0e6,1.0e6,1.2377781160202888,1.0627824566275526
0.2963875205254516,1.0e6,1.0e6,1.2392915949060563,1.063800033482818
0.29720853858784896,1.0e6,1.0e6,1.239758396639723,1.0643599999966353
0.29802955665024633,1.0e6,1.0e6,1.2433882401203333,1.0649263591014044
0.2988505747126437,1.0e6,1.0e6,1.248609763788226,1.0653737003567136
0.2996715927750411,1.0e6,1.0e6,1.2578151012517162,1.0665086837203814
0.30049261083743845,1.0e6,1.0e6,1.260872234756229,1.0667543630207323
0.3013136288998358,1.0e6,1.0e6,1.264579087215944,1.0669295448703473
0.3021346469622332,1.0e6,1.0e6,1.264842792914577,1.0693361462064872
0.30295566502463056,1.0e6,1.0e6,1.2669063358558783,1.0697919921896417
0.30377668308702793,1.0e6,1.0e6,1.2670199745428437,1.069911700986765
0.3045977011494253,1.0e6,1.0e6,1.267803668574326,1.0699272598883793
0.3054187192118227,1.0e6,1.0e6,1.2679264535603372,1.072175441912691
0.30623973727422005,1.0e6,1.0e6,1.2710268875736443,1.0725995079207429
0.3070607553366174,1.0e6,1.0e6,1.2736343841242532,1.0726516492926663
0.3078817733990148,1.0e6,1.0e6,1.277997238189357,1.0732386212634875
0.30870279146141216,1.0e6,1.0e6,1.279781324181098,1.0744204503196224
0.30952380952380953,1.0e6,1.0e6,1.2834902796546201,1.077266721885053
0.3103448275862069,1.0e6,1.0e6,1.2876557380697922,1.0795974711070262
0.3111658456486043,1.0e6,1.0e6,1.2884858548704512,1.0798370339413712
0.31198686371100165,1.0e6,1.0e6,1.2895616229494542,1.0808954592186624
0.312807881773399,1.0e6,1.0e6,1.2955991166341125,1.0823331195935253
0.3136288998357964,1.0e6,1.0e6,1.2958413065676817,1.0850312722093287
0.31444991789819376,1.0e6,1.0e6,1.2972383941215009,1.085183201779138
0.31527093596059114,1.0e6,1.0e6,1.3012208135696774,1.086810347802951
0.3160919540229885,1.0e6,1.0e6,1.3049656509877428,1.0885130753857906
0.3169129720853859,1.0e6,1.0e6,1.3051882044157885,1.092035093942132
0.31773399014778325,1.0e6,1.0e6,1.306745126142012,1.0931929326981331
0.3185550082101806,1.0e6,1.0e6,1.309959507182948,1.0947767080211022
0.319376026272578,1.0e6,1.0e6,1.3228204822798726,1.095356883544076
0.32019704433497537,1.0e6,1.0e6,1.3235499308116951,1.0973109009570436
0.32101806239737274,1.0e6,1.0e6,1.3271407246182187,1.0977092130100057
0.3218390804597701,1.0e6,1.0e6,1.3298534768571912,1.098348099365014
0.3226600985221675,1.0e6,1.0e6,1.3335042155103392,1.1008357149656505
0.32348111658456485,1.0e6,1.0e6,1.3351534764397583,1.1029514959713849
0.3243021346469622,1.0e6,1.0e6,1.3359504612959416,1.103279825703915
0.3251231527093596,1.0e6,1.0e6,1.340337443190281,1.1040608155093692
0.32594417077175697,1.0e6,1.0e6,1.3403409279160958,1.105557206649405
0.32676518883415434,1.0e6,1.0e6,1.3415105088896977,1.109776813934091
0.3275862068965517,1.0e6,1.0e6,1.3428031688068003,1.1102845797737746
0.3284072249589491,1.0e6,1.0e6,1.3429077545124202,1.1109393803947427
0.32922824302134646,1.0e6,1.0e6,1.3431292641020292,1.1113109980245028
0.33004926108374383,1.0e6,1.0e6,1.344566233500557,1.1113920441402791
0.3308702791461412,1.0e6,1.0e6,1.344768389800455,1.1116758014987371
0.33169129720853857,1.0e6,1.0e6,1.3474576999727523,1.1119215541797198
0.33251231527093594,1.0e6,1.0e6,1.3515192701412746,1.1124316878291187
0.3333333333333333,1.0e6,1.0e6,1.353566940367503,1.1136931586306675
0.3341543513957307,1.0e6,1.0e6,1.3546970785471502,1.1156856592735223
0.33497536945812806,1.0e6,1.0e6,1.3554895316435718,1.1172413086998747
0.33579638752052543,1.0e6,1.0e6,1.3561146465719465,1.1181014611243936
0.3366174055829228,1.0e6,1.0e6,1.3575058037851173,1.1183534610143122
0.3374384236453202,1.0e6,1.0e6,1.3577820070908637,1.118994026162432
0.33825944170771755,1.0e6,1.0e6,1.3610537786504042,1.1208718453107518
0.3390804597701149,1.0e6,1.0e6,1.3661168623835227,1.122549806845699
0.3399014778325123,1.0e6,1.0e6,1.3670990409857797,1.1235617418097659
0.34072249589490966,1.0e6,1.0e6,1.369741495030486,1.1275228672197786
0.3415435139573071,1.0e6,1.0e6,1.3699471946791966,1.1277844877531886
0.34236453201970446,1.0e6,1.0e6,1.380717893618932,1.1286928719302414
0.34318555008210183,1.0e6,1.0e6,1.3841117282799853,1.1292090320016333
0.3440065681444992,1.0e6,1.0e6,1.3853826144825725,1.1308969632424826
0.3448275862068966,1.0e6,1.0e6,1.3938285274536852,1.138026022538334
0.34564860426929395,1.0e6,1.0e6,1.3965710455559308,1.1382246013231982
0.3464696223316913,1.0e6,1.0e6,1.4004231361107389,1.1384000531763652
0.3472906403940887,1.0e6,1.0e6,1.4063420849634096,1.138453541356902
0.34811165845648606,1.0e6,1.0e6,1.4083889073354499,1.1384808911007733
0.34893267651888343,1.0e6,1.0e6,1.4087068584140943,1.139074423937543
0.3497536945812808,1.0e6,1.0e6,1.409660746430094,1.1391762985991816
0.3505747126436782,1.0e6,1.0e6,1.4104140279197952,1.149512383485373
0.35139573070607555,1.0e6,1.0e6,1.4164657294390983,1.1501633579843649
0.3522167487684729,1.0e6,1.0e6,1.4259746959790858,1.1532934289093442
0.3530377668308703,1.0e6,1.0e6,1.4300819874766577,1.1564505632724948
0.35385878489326766,1.0e6,1.0e6,1.4302850538841523,1.1583061239547627
0.35467980295566504,1.0e6,1.0e6,1.4309918224717268,1.158493566200134
0.3555008210180624,1.0e6,1.0e6,1.4316192405244739,1.1612877535040285
0.3563218390804598,1.0e6,1.0e6,1.4316717254515998,1.1618707052644233
0.35714285714285715,1.0e6,1.0e6,1.4375566917681133,1.1633684184075628
0.3579638752052545,1.0e6,1.0e6,1.439398848492384,1.1639549332222443
0.3587848932676519,1.0e6,1.0e6,1.4399961871716014,1.1677056398120527
0.35960591133004927,1.0e6,1.0e6,1.4453363686710634,1.1709950207651367
0.36042692939244664,1.0e6,1.0e6,1.4464616436100093,1.1715480108267713
0.361247947454844,1.0e6,1.0e6,1.4572714892653271,1.1731686489853164
0.3620689655172414,1.0e6,1.0e6,1.4573894697322958,1.1748955925265128
0.36288998357963875,1.0e6,1.0e6,1.458516121974824,1.1765690716688422
0.3637110016420361,1.0e6,1.0e6,1.4648784111109323,1.1781676603094542
0.3645320197044335,1.0e6,1.0e6,1.465732983268645,1.179176133750886
0.36535303776683087,1.0e6,1.0e6,1.4674103270081358,1.17955522749332
0.36617405582922824,1.0e6,1.0e6,1.468090541363971,1.1812984618660087
0.3669950738916256,1.0e6,1.0e6,1.4690170228906636,1.1819051505868523
0.367816091954023,1.0e6,1.0e6,1.4708535776429479,1.182713858864458
0.36863711001642036,1.0e6,1.0e6,1.47207755574727,1.1834736047773036
0.3694581280788177,1.0e6,1.0e6,1.4731900485416367,1.1843835998714685
0.3702791461412151,1.0e6,1.0e6,1.4803163493997191,1.1859701015695918
0.37110016420361247,1.0e6,1.0e6,1.4806838067608759,1.1867082022479747
0.37192118226600984,1.0e6,1.0e6,1.4826706238067098,1.1878318353587016
0.3727422003284072,1.0e6,1.0e6,1.4931484588526698,1.1888988417519573
0.3735632183908046,1.0e6,1.0e6,1.4931643382710371,1.1917415135012712
0.37438423645320196,1.0e6,1.0e6,1.4963262368359778,1.1918418467461864
0.37520525451559933,1.0e6,1.0e6,1.4987150749449627,1.19238128712945
0.3760262725779967,1.0e6,1.0e6,1.4992354483168564,1.192489104417212
0.3768472906403941,1.0e6,1.0e6,1.50631405347193,1.192537019733802
0.37766830870279144,1.0e6,1.0e6,1.5079090499012113,1.1925517060128779
0.3784893267651888,1.0e6,1.0e6,1.5104271423184557,1.1950528434445085
0.3793103448275862,1.0e6,1.0e6,1.5126652206798237,1.1964117881142746
0.38013136288998356,1.0e6,1.0e6,1.513181117617608,1.1975336671830348
0.38095238095238093,1.0e6,1.0e6,1.515305871176491,1.19961016335392
0.3817733990147783,1.0e6,1.0e6,1.5194632611294807,1.200504977267982
0.3825944170771757,1.0e6,1.0e6,1.519590670000487,1.2024613079516504
0.38341543513957305,1.0e6,1.0e6,1.5213847545138153,1.204910976109683
0.3842364532019704,1.0e6,1.0e6,1.5265550991899057,1.205127455516138
0.3850574712643678,1.0e6,1.0e6,1.5339257915856357,1.208612724463276
0.38587848932676516,1.0e6,1.0e6,1.5349601188294917,1.208692279864585
0.3866995073891626,1.0e6,1.0e6,1.539225223143362,1.2092647425314138
0.38752052545155996,1.0e6,1.0e6,1.5398061360388389,1.2115177348436883
0.38834154351395733,1.0e6,1.0e6,1.5415569417241217,1.211742884930876
0.3891625615763547,1.0e6,1.0e6,1.5425860812016279,1.2123329019459612
0.3899835796387521,1.0e6,1.0e6,1.5434428768293436,1.2142438491589078
0.39080459770114945,1.0e6,1.0e6,1.5438673036091664,1.2183301903779356
0.3916256157635468,1.0e6,1.0e6,1.5440415315191047,1.2187017358706238
0.3924466338259442,1.0e6,1.0e6,1.545253049147107,1.220090046858708
0.39326765188834156,1.0e6,1.0e6,1.5466420311114097,1.2205017412228412
0.39408866995073893,1.0e6,1.0e6,1.5469034789469343,1.220669598164246
0.3949096880131363,1.0e6,1.0e6,1.554958647711527,1.2230840224529755
0.3957307060755337,1.0e6,1.0e6,1.559588569438484,1.2233034361286843
0.39655172413793105,1.0e6,1.0e6,1.5649961778962553,1.2243821821351462
0.3973727422003284,1.0e6,1.0e6,1.5662394315026675,1.2253745361018447
0.3981937602627258,1.0e6,1.0e6,1.5669379831928676,1.2279750015002215
0.39901477832512317,1.0e6,1.0e6,1.5700503407744462,1.2285764097778356
0.39983579638752054,1.0e6,1.0e6,1.5710185494278044,1.2288290069386683
0.4006568144499179,1.0e6,1.0e6,1.5743190775743894,1.229722942386529
0.4014778325123153,1.0e6,1.0e6,1.5756377753013402,1.2301464372978184
0.40229885057471265,1.0e6,1.0e6,1.5770971223570511,1.2305401852388302
0.40311986863711,1.0e6,1.0e6,1.5827865344723249,1.2307214992055027
0.4039408866995074,1.0e6,1.0e6,1.5843113853036948,1.2308440834605359
0.40476190476190477,1.0e6,1.0e6,1.5862656289257147,1.231702828636019
0.40558292282430214,1.0e6,1.0e6,1.5883326981355665,1.2333019097985085
0.4064039408866995,1.0e6,1.0e6,1.5885937542809203,1.233655308981729
0.4072249589490969,1.0e6,1.0e6,1.5907734075285433,1.2396300318903646
0.40804597701149425,1.0e6,1.0e6,1.596497935343473,1.2434806153893443
0.4088669950738916,1.0e6,1.0e6,1.598677519231628,1.2435568881046593
0.409688013136289,1.0e6,1.0e6,1.601691162804749,1.24389768084927
0.41050903119868637,1.0e6,1.0e6,1.6024775311604655,1.24499398821777
0.41133004926108374,1.0e6,1.0e6,1.6027583263132716,1.2458281930573871
0.4121510673234811,1.0e6,1.0e6,1.6028088417568485,1.2463020734938761
0.4129720853858785,1.0e6,1.0e6,1.6079920120605018,1.246461283371561
0.41379310344827586,1.0e6,1.0e6,1.608667283231459,1.2488898104354484
0.41461412151067323,1.0e6,1.0e6,1.613455966708579,1.2506114523209815
0.4154351395730706,1.0e6,1.0e6,1.615314154361829,1.2506720423365836
0.41625615763546797,1.0e6,1.0e6,1.6158506711793255,1.2523245551278945
0.41707717569786534,1.0e6,1.0e6,1.621170029947808,1.2524245468041444
0.4178981937602627,1.0e6,1.0e6,1.6227601261833828,1.2541577831506847
0.4187192118226601,1.0e6,1.0e6,1.6230951053826568,1.2547062399259192
0.41954022988505746,1.0e6,1.0e6,1.6239699829686796,1.2556586139037755
0.42036124794745483,1.0e6,1.0e6,1.6295969077535228,1.2568456748627481
0.4211822660098522,1.0e6,1.0e6,1.6339886785414919,1.258115817076274
0.4220032840722496,1.0e6,1.0e6,1.6344115857998498,1.262141114439285
0.42282430213464695,1.0e6,1.0e6,1.6346463003773106,1.2655744579323447
0.4236453201970443,1.0e6,1.0e6,1.6362281913924008,1.269109944813334
0.4244663382594417,1.0e6,1.0e6,1.6427028129620702,1.2704430799768938
0.42528735632183906,1.0e6,1.0e6,1.6434148505668333,1.2711667099498638
0.42610837438423643,1.0e6,1.0e6,1.6437902540577867,1.273648795513408
0.4269293924466338,1.0e6,1.0e6,1.6438046211080737,1.2738571630689193
0.4277504105090312,1.0e6,1.0e6,1.6478858450771277,1.2752749383313466
0.42857142857142855,1.0e6,1.0e6,1.6493110121036108,1.2774194664894258
0.4293924466338259,1.0e6,1.0e6,1.649401612203861,1.2778340194104971
0.4302134646962233,1.0e6,1.0e6,1.6542407634225225,1.278992353851158
0.43103448275862066,1.0e6,1.0e6,1.6584388757566229,1.2815103415840317
0.4318555008210181,1.0e6,1.0e6,1.6596972329190145,1.2835285027177248
0.43267651888341546,1.0e6,1.0e6,1.662717117126074,1.2845820625429845
0.43349753694581283,1.0e6,1.0e6,1.6695958830584345,1.2849985200397371
0.4343185550082102,1.0e6,1.0e6,1.6743152984134704,1.2869226715045101
0.4351395730706076,1.0e6,1.0e6,1.6831775605942958,1.2876435327796858
0.43596059113300495,1.0e6,1.0e6,1.683419321765807,1.2897737843373844
0.4367816091954023,1.0e6,1.0e6,1.6846952965624924,1.2914080047869958
0.4376026272577997,1.0e6,1.0e6,1.6926456301678454,1.2917677453449403
0.43842364532019706,1.0e6,1.0e6,1.6928981959225613,1.2918245030436075
0.43924466338259444,1.0e6,1.0e6,1.696103378549506,1.2947724049570921
0.4400656814449918,1.0e6,1.0e6,1.7048986455606168,1.29528611736095
0.4408866995073892,1.0e6,1.0e6,1.7061199359536834,1.3032291620524679
0.44170771756978655,1.0e6,1.0e6,1.7087377351568616,1.304515109080062
0.4425287356321839,1.0e6,1.0e6,1.7107166753336387,1.3049352819232078
0.4433497536945813,1.0e6,1.0e6,1.7268407457448955,1.3065142598868715
0.44417077175697867,1.0e6,1.0e6,1.7284833851911667,1.3073068154360157
0.44499178981937604,1.0e6,1.0e6,1.7289277635031381,1.30772433748673
0.4458128078817734,1.0e6,1.0e6,1.734290448357652,1.308878054994629
0.4466338259441708,1.0e6,1.0e6,1.734446468118615,1.3100409561597701
0.44745484400656815,1.0e6,1.0e6,1.7359096598998545,1.3108191775645412
0.4482758620689655,1.0e6,1.0e6,1.736929890198979,1.3136738010880602
0.4490968801313629,1.0e6,1.0e6,1.7369992126348324,1.3152200385605761
0.44991789819376027,1.0e6,1.0e6,1.739088679030846,1.3157731258017056
0.45073891625615764,1.0e6,1.0e6,1.7591457159094972,1.3204480965472054
0.451559934318555,1.0e6,1.0e6,1.7601937617230916,1.322631608588238
0.4523809523809524,1.0e6,1.0e6,1.7605945913324808,1.324970985363946
0.45320197044334976,1.0e6,1.0e6,1.76646662656672,1.3250814725837168
0.4540229885057471,1.0e6,1.0e6,1.7699003439834229,1.3251799241051938
0.4548440065681445,1.0e6,1.0e6,1.771381619931066,1.3260001701483346
0.45566502463054187,1.0e6,1.0e6,1.7744056728603828,1.3261586321983352
0.45648604269293924,1.0e6,1.0e6,1.7750546856060074,1.3268359896991047
0.4573070607553366,1.0e6,1.0e6,1.7807486897136893,1.3279888533572914
0.458128078817734,1.0e6,1.0e6,1.783710474338155,1.3319070791532863
0.45894909688013136,1.0e6,1.0e6,1.7842836359680871,1.332943141295068
0.45977011494252873,1.0e6,1.0e6,1.7846521266047273,1.3365208453915096
0.4605911330049261,1.0e6,1.0e6,1.7871858940724616,1.3381627999087276
0.4614121510673235,1.0e6,1.0e6,1.7875981343127434,1.3394353871927123
0.46223316912972084,1.0e6,1.0e6,1.7886868930606699,1.3417019126523237
0.4630541871921182,1.0e6,1.0e6,1.7906433587800632,1.342048126989157
0.4638752052545156,1.0e6,1.0e6,1.7907513581081638,1.3424415577631033
0.46469622331691296,1.0e6,1.0e6,1.7961853518076503,1.342531078615716
0.46551724137931033,1.0e6,1.0e6,1.799826355266899,1.344405916916078
0.4663382594417077,1.0e6,1.0e6,1.802521020841183,1.3485539400800461
0.4671592775041051,1.0e6,1.0e6,1.8042521571880785,1.3502212945360996
0.46798029556650245,1.0e6,1.0e6,1.8073539655090158,1.3510625322790362
0.4688013136288998,1.0e6,1.0e6,1.8107446972357657,1.3513715409699567
0.4696223316912972,1.0e6,1.0e6,1.813443383838958,1.3514892044838371
0.47044334975369456,1.0e6,1.0e6,1.8165624943109664,1.3521710978108983
0.47126436781609193,1.0e6,1.0e6,1.8172243518505395,1.3529115701063423
0.4720853858784893,1.0e6,1.0e6,1.834864272421119,1.3548952502451366
0.4729064039408867,1.0e6,1.0e6,1.8423052778591866,1.3552215286549951
0.47372742200328405,1.0e6,1.0e6,1.8434568531629891,1.3557771086799095
0.4745484400656814,1.0e6,1.0e6,1.8456405406989826,1.3590230692246839
0.4753694581280788,1.0e6,1.0e6,1.8519921687442427,1.360193134953856
0.47619047619047616,1.0e6,1.0e6,1.8582946154756235,1.364178604206883
0.47701149425287354,1.0e6,1.0e6,1.8609632691586628,1.3661144431553898
0.47783251231527096,1.0e6,1.0e6,1.8618284888928707,1.3663242251824588
0.47865353037766833,1.0e6,1.0e6,1.862186005676359,1.3665880108047153
0.4794745484400657,1.0e6,1.0e6,1.8653588693862124,1.367201403160319
0.4802955665024631,1.0e6,1.0e6,1.865608368302139,1.3770816401118606
0.48111658456486045,1.0e6,1.0e6,1.8683288813684438,1.3789688709782495
0.4819376026272578,1.0e6,1.0e6,1.8684865163491589,1.3799535990656457
0.4827586206896552,1.0e6,1.0e6,1.8688336459288102,1.381171961996103
0.48357963875205257,1.0e6,1.0e6,1.8712920587148214,1.3847231158708944
0.48440065681444994,1.0e6,1.0e6,1.8767619207297794,1.3876414920003635
0.4852216748768473,1.0e6,1.0e6,1.8848798970742173,1.3884720236699122
0.4860426929392447,1.0e6,1.0e6,1.8867007726205196,1.3915856298499532
0.48686371100164205,1.0e6,1.0e6,1.88836688596545,1.3920177673250698
0.4876847290640394,1.0e6,1.0e6,1.8908288450767954,1.3943794821205928
0.4885057471264368,1.0e6,1.0e6,1.8921925818082006,1.3967830029488273
0.48932676518883417,1.0e6,1.0e6,1.8962766277091068,1.3971363438800153
0.49014778325123154,1.0e6,1.0e6,1.8991839421704828,1.39818361964075
0.4909688013136289,1.0e6,1.0e6,1.9046339941435377,1.3983781261955728
0.4917898193760263,1.0e6,1.0e6,1.9081406988751097,1.3988284647564988
0.49261083743842365,1.0e6,1.0e6,1.9086483452544039,1.4025880569954008
0.493431855500821,1.0e6,1.0e6,1.9126115020107606,1.403711415562279
0.4942528735632184,1.0e6,1.0e6,1.9158596940334585,1.4046590964697416
0.49507389162561577,1.0e6,1.0e6,1.9223125864694723,1.4058794130048815
0.49589490968801314,1.0e6,1.0e6,1.9305976149477964,1.4081149398963757
0.4967159277504105,1.0e6,1.0e6,1.9311396704835062,1.4083576073889883
0.4975369458128079,1.0e6,1.0e6,1.9343986853907649,1.4120112103668025
0.49835796387520526,1.0e6,1.0e6,1.9348789854715966,1.4136018259188046
0.49917898193760263,1.0e6,1.0e6,1.94765018373673,1.4140195665179622
0.5,1.0e6,1.0e6,1.9486583292229305,1.4183989328159292
0.5008210180623974,1.0e6,1.0e6,1.9493448449675301,1.4185782206783235
0.5016420361247947,1.0e6,1.0e6,1.9607334499588371,1.4187946773807238
0.5024630541871922,1.0e6,1.0e6,1.9611414933024616,1.4197705752884064
0.5032840722495895,1.0e6,1.0e6,1.9647048427280538,1.4216988531807402
0.5041050903119869,1.0e6,1.0e6,1.9663361421036025,1.4236091593898188
0.5049261083743842,1.0e6,1.0e6,1.9692582521291746,1.4257846615725442
0.5057471264367817,1.0e6,1.0e6,1.9736043485588028,1.4260070046311433
0.506568144499179,1.0e6,1.0e6,1.9765485550831,1.4287455837774679
0.5073891625615764,1.0e6,1.0e6,1.9911554359782466,1.4297856644785627
0.5082101806239737,1.0e6,1.0e6,1.9913665187614293,1.4300133563731114
0.5090311986863711,1.0e6,1.0e6,1.9937435907826617,1.4310657497862402
0.5098522167487685,1.0e6,1.0e6,1.9939367923316658,1.4324622646513026
0.5106732348111659,1.0e6,1.0e6,1.9942599313516283,1.4328969520616819
0.5114942528735632,1.0e6,1.0e6,2.005204017356966,1.4362324756171103
0.5123152709359606,1.0e6,1.0e6,2.008171358416224,1.4412123978477074
0.513136288998358,1.0e6,1.0e6,2.0116489595999676,1.4452053100523048
0.5139573070607554,1.0e6,1.0e6,2.0270154690750464,1.4454194839900165
0.5147783251231527,1.0e6,1.0e6,2.02845643377991,1.4486409775965763
0.5155993431855501,1.0e6,1.0e6,2.0313667296687425,1.4516535558512464
0.5164203612479474,1.0e6,1.0e6,2.0364162305838063,1.45890931398848
0.5172413793103449,1.0e6,1.0e6,2.0382755105483774,1.459640206829299
0.5180623973727422,1.0e6,1.0e6,2.043032892714324,1.4604462424688252
0.5188834154351396,1.0e6,1.0e6,2.043625136491409,1.461368083260157
0.5197044334975369,1.0e6,1.0e6,2.0440667747184347,1.462153535389126
0.5205254515599343,1.0e6,1.0e6,2.045643893606791,1.4625879944096338
0.5213464696223317,1.0e6,1.0e6,2.0461838426870034,1.4630211809621094
0.5221674876847291,1.0e6,1.0e6,2.046930617932809,1.464422917156344
0.5229885057471264,1.0e6,1.0e6,2.0470853358599324,1.4685265939837246
0.5238095238095238,1.0e6,1.0e6,2.051443710013731,1.4755624681821153
0.5246305418719212,1.0e6,1.0e6,2.0570353039323,1.4771789416114567
0.5254515599343186,1.0e6,1.0e6,2.0574185934080975,1.4784238420831621
0.5262725779967159,1.0e6,1.0e6,2.062540984343631,1.4804475979508114
0.5270935960591133,1.0e6,1.0e6,2.0648565209604723,1.4819924581847166
0.5279146141215106,1.0e6,1.0e6,2.065685669371732,1.4820525073609847
0.5287356321839081,1.0e6,1.0e6,2.070620839463869,1.4855284680683118
0.5295566502463054,1.0e6,1.0e6,2.0738284804996434,1.4862196642200518
0.5303776683087028,1.0e6,1.0e6,2.0742988175371186,1.4895267752511316
0.5311986863711001,1.0e6,1.0e6,2.077426812706806,1.4914070022637618
0.5320197044334976,1.0e6,1.0e6,2.081802316050076,1.4918838549445952
0.5328407224958949,1.0e6,1.0e6,2.081809122290137,1.492787525786939
0.5336617405582923,1.0e6,1.0e6,2.083796310670697,1.498761507370044
0.5344827586206896,1.0e6,1.0e6,2.0871319071933563,1.5015301995026138
0.535303776683087,1.0e6,1.0e6,2.088353745866802,1.5050924532460683
0.5361247947454844,1.0e6,1.0e6,2.0894061515207474,1.511169227674038
0.5369458128078818,1.0e6,1.0e6,2.096697146898531,1.512473772407039
0.5377668308702791,1.0e6,1.0e6,2.097211320769309,1.5130423926473777
0.5385878489326765,1.0e6,1.0e6,2.097551713859014,1.5167277983946181
0.5394088669950738,1.0e6,1.0e6,2.1014990785093173,1.5193508222798615
0.5402298850574713,1.0e6,1.0e6,2.1035923475882194,1.5240664166939988
0.5410509031198686,1.0e6,1.0e6,2.1045193413813457,1.5248605316134756
0.541871921182266,1.0e6,1.0e6,2.1098191115044376,1.5308686565812255
0.5426929392446633,1.0e6,1.0e6,2.1210598446047615,1.5337628195402284
0.5435139573070608,1.0e6,1.0e6,2.1212321274055927,1.5349885347962362
0.5443349753694581,1.0e6,1.0e6,2.1218180933032302,1.5352186673024566
0.5451559934318555,1.0e6,1.0e6,2.1229263240583176,1.5376528834250358
0.5459770114942529,1.0e6,1.0e6,2.1265827413040634,1.5378509543013847
0.5467980295566502,1.0e6,1.0e6,2.129083947469415,1.5400702466691045
0.5476190476190477,1.0e6,1.0e6,2.1312493086759763,1.5412582583037129
0.548440065681445,1.0e6,1.0e6,2.1332190151468633,1.5430212396876468
0.5492610837438424,1.0e6,1.0e6,2.1369572269051855,1.5430882023946986
0.5500821018062397,1.0e6,1.0e6,2.137786031210805,1.545389880342879
0.5509031198686372,1.0e6,1.0e6,2.138382608167315,1.545487249124329
0.5517241379310345,1.0e6,1.0e6,2.1439134787347474,1.5458327986591427
0.5525451559934319,1.0e6,1.0e6,2.151396900304647,1.5462141955514075
0.5533661740558292,1.0e6,1.0e6,2.159857818657117,1.5494646695259928
0.5541871921182266,1.0e6,1.0e6,2.1720388222788354,1.550173175951756
0.555008210180624,1.0e6,1.0e6,2.1741327172538045,1.5537696984380829
0.5558292282430214,1.0e6,1.0e6,2.17566916772055,1.5542711167318795
0.5566502463054187,1.0e6,1.0e6,2.1763347521897565,1.5548984163984971
0.5574712643678161,1.0e6,1.0e6,2.1765278456282062,1.559847022342852
0.5582922824302134,1.0e6,1.0e6,2.1783873606088733,1.5628727207319155
0.5591133004926109,1.0e6,1.0e6,2.18252114708028,1.5687018629478333
0.5599343185550082,1.0e6,1.0e6,2.1832643065479007,1.5691332526580997
0.5607553366174056,1.0e6,1.0e6,2.185114174970591,1.5696092383135356
0.5615763546798029,1.0e6,1.0e6,2.1923027470461354,1.57097976413667
0.5623973727422004,1.0e6,1.0e6,2.20670093506285,1.571296151213616
0.5632183908045977,1.0e6,1.0e6,2.217106203404674,1.5729074667038778
0.5640394088669951,1.0e6,1.0e6,2.222298370371285,1.5797976398867017
0.5648604269293924,1.0e6,1.0e6,2.224457930132591,1.5804349887693894
0.5656814449917899,1.0e6,1.0e6,2.235705596101208,1.582173158332279
0.5665024630541872,1.0e6,1.0e6,2.2384768639684,1.5840968155461674
0.5673234811165846,1.0e6,1.0e6,2.2532249761268295,1.5852259499376242
0.5681444991789819,1.0e6,1.0e6,2.2542341308789986,1.5870338569461921
0.5689655172413793,1.0e6,1.0e6,2.254250155193851,1.5886820848918577
0.5697865353037767,1.0e6,1.0e6,2.263450098109171,1.5905888350719177
0.5706075533661741,1.0e6,1.0e6,2.2726727063026657,1.5911662829264275
0.5714285714285714,1.0e6,1.0e6,2.2778913188295373,1.5918073557570451
0.5722495894909688,1.0e6,1.0e6,2.283118626445894,1.594241253352866
0.5730706075533661,1.0e6,1.0e6,2.2861109269880755,1.5946226039405536
0.5738916256157636,1.0e6,1.0e6,2.294532660847891,1.5952386822535447
0.5747126436781609,1.0e6,1.0e6,2.2959126186499463,1.5981646729840961
0.5755336617405583,1.0e6,1.0e6,2.2967815026172116,1.6006575234484193
0.5763546798029556,1.0e6,1.0e6,2.303117798204323,1.6028118528746242
0.577175697865353,1.0e6,1.0e6,2.308264547192745,1.6031086254302613
0.5779967159277504,1.0e6,1.0e6,2.323458907219296,1.6045714791595476
0.5788177339901478,1.0e6,1.0e6,2.3338458566917843,1.6070501248378268
0.5796387520525451,1.0e6,1.0e6,2.3375594250803355,1.607072143735582
0.5804597701149425,1.0e6,1.0e6,2.3403199605835607,1.608358848400161
0.5812807881773399,1.0e6,1.0e6,2.3478697956496672,1.6088804703335793
0.5821018062397373,1.0e6,1.0e6,2.3519303597251633,1.60920982509511
0.5829228243021346,1.0e6,1.0e6,2.3752262637296235,1.6128916065852013
0.583743842364532,1.0e6,1.0e6,2.3755097429339807,1.620702668058882
0.5845648604269293,1.0e6,1.0e6,2.383106401084876,1.621311562089724
0.5853858784893268,1.0e6,1.0e6,2.3932575895341097,1.622832571305053
0.5862068965517241,1.0e6,1.0e6,2.3939882432866764,1.625988469893569
0.5870279146141215,1.0e6,1.0e6,2.398408225706354,1.626416159159414
0.5878489326765188,1.0e6,1.0e6,2.401193367836199,1.6290632349660399
0.5886699507389163,1.0e6,1.0e6,2.4133346845387127,1.6312715539135794
0.5894909688013136,1.0e6,1.0e6,2.4178970737676995,1.6324938941554206
0.590311986863711,1.0e6,1.0e6,2.418643575932801,1.6327153494488411
0.5911330049261084,1.0e6,1.0e6,2.42083175125636,1.6335648120386232
0.5919540229885057,1.0e6,1.0e6,2.420894236722761,1.6443212416201585
0.5927750410509032,1.0e6,1.0e6,2.423714149517374,1.6452736734380533
0.5935960591133005,1.0e6,1.0e6,2.42388931017983,1.645822130345628
0.5944170771756979,1.0e6,1.0e6,2.4273079639338793,1.6465915446464467
0.5952380952380952,1.0e6,1.0e6,2.4307191796713523,1.653357933074847
0.5960591133004927,1.0e6,1.0e6,2.4311783434921166,1.6564799339693976
0.59688013136289,1.0e6,1.0e6,2.439658452500971,1.656605969086301
0.5977011494252874,1.0e6,1.0e6,2.4438437849363956,1.6580855063650486
0.5985221674876847,1.0e6,1.0e6,2.446455667876097,1.6613465897538757
0.5993431855500821,1.0e6,1.0e6,2.4599854541586392,1.6626312007356894
0.6001642036124795,1.0e6,1.0e6,2.471662137179012,1.6629886222742691
0.6009852216748769,1.0e6,1.0e6,2.471733737910966,1.6688840339884634
0.6018062397372742,1.0e6,1.0e6,2.4849231769715057,1.6761705835414278
0.6026272577996716,1.0e6,1.0e6,2.485358150259521,1.6767809421235393
0.603448275862069,1.0e6,1.0e6,2.4866366930550536,1.677403430090503
0.6042692939244664,1.0e6,1.0e6,2.488538337972748,1.6780575837858613
0.6050903119868637,1.0e6,1.0e6,2.5004771070759153,1.6800903038227832
0.6059113300492611,1.0e6,1.0e6,2.5006169779146803,1.6805671931103128
0.6067323481116584,1.0e6,1.0e6,2.5118254670976192,1.683939084925676
0.6075533661740559,1.0e6,1.0e6,2.5119268474064924,1.6851318570635867
0.6083743842364532,1.0e6,1.0e6,2.5119344849640264,1.6873261259171284
0.6091954022988506,1.0e6,1.0e6,2.513080819508967,1.703695769518588
0.6100164203612479,1.0e6,1.0e6,2.5188028813389374,1.70465251636524
0.6108374384236454,1.0e6,1.0e6,2.520461592785155,1.7053097673704818
0.6116584564860427,1.0e6,1.0e6,2.546139114501516,1.7102002128577636
0.6124794745484401,1.0e6,1.0e6,2.568084358033583,1.71406856749065
0.6133004926108374,1.0e6,1.0e6,2.578531524364097,1.714577946997245
0.6141215106732348,1.0e6,1.0e6,2.584677802705583,1.7182354895037912
0.6149425287356322,1.0e6,1.0e6,2.5912660678453316,1.719446606878345
0.6157635467980296,1.0e6,1.0e6,2.5970079396067285,1.7216259436848345
0.6165845648604269,1.0e6,1.0e6,2.6110057378551694,1.7256385945723256
0.6174055829228243,1.0e6,1.0e6,2.6111142077712652,1.7304355637889342
0.6182266009852216,1.0e6,1.0e6,2.619772126361161,1.73200920413655
0.6190476190476191,1.0e6,1.0e6,2.6254159440835387,1.7327347670468627
0.6198686371100164,1.0e6,1.0e6,2.634194736852198,1.7348578231703198
0.6206896551724138,1.0e6,1.0e6,2.635237009443042,1.734936645276779
0.6215106732348111,1.0e6,1.0e6,2.6382224138483106,1.7369662944805202
0.6223316912972086,1.0e6,1.0e6,2.6434015575594936,1.7375147033569665
0.6231527093596059,1.0e6,1.0e6,2.6608611269250955,1.7385153860400575
0.6239737274220033,1.0e6,1.0e6,2.68136793973386,1.744345267960298
0.6247947454844006,1.0e6,1.0e6,2.681932476618432,1.749704556508111
0.625615763546798,1.0e6,1.0e6,2.684770066819965,1.752959120069466
0.6264367816091954,1.0e6,1.0e6,2.687166076659538,1.75393440172219
0.6272577996715928,1.0e6,1.0e6,2.699307670847272,1.7619314058799995
0.6280788177339901,1.0e6,1.0e6,2.7270848436109025,1.7645150193687262
0.6288998357963875,1.0e6,1.0e6,2.741668871637218,1.7656443020540502
0.6297208538587848,1.0e6,1.0e6,2.7560117077259982,1.7659976656454255
0.6305418719211823,1.0e6,1.0e6,2.762980011797945,1.7662692570855951
0.6313628899835796,1.0e6,1.0e6,2.7647761559609263,1.7735943947384345
0.632183908045977,1.0e6,1.0e6,2.7684228361509935,1.7779267860807795
0.6330049261083743,1.0e6,1.0e6,2.778080378296825,1.7887414994154878
0.6338259441707718,1.0e6,1.0e6,2.783527378119436,1.7900645707942773
0.6346469622331691,1.0e6,1.0e6,2.7855035647696713,1.7944779497634646
0.6354679802955665,1.0e6,1.0e6,2.8077040810390987,1.7993147467180333
0.6362889983579638,1.0e6,1.0e6,2.8077736233811157,1.7998647051531604
0.6371100164203612,1.0e6,1.0e6,2.810688651428852,1.801634232381178
0.6379310344827587,1.0e6,1.0e6,2.83425002312407,1.8063678409062327
0.638752052545156,1.0e6,1.0e6,2.8392879679120364,1.8075292257592839
0.6395730706075534,1.0e6,1.0e6,2.8440289386132926,1.809242775591569
0.6403940886699507,1.0e6,1.0e6,2.8539964228392396,1.812614288038087
0.6412151067323482,1.0e6,1.0e6,2.8626670525958566,1.8163051501101843
0.6420361247947455,1.0e6,1.0e6,2.8635326857676455,1.8215157774018487
0.6428571428571429,1.0e6,1.0e6,2.8665630121071457,1.8296293153718708
0.6436781609195402,1.0e6,1.0e6,2.872853900196312,1.8362832435048553
0.6444991789819376,1.0e6,1.0e6,2.8744373901045543,1.838594869661082
0.645320197044335,1.0e6,1.0e6,2.87689989578179,1.8448618157929717
0.6461412151067324,1.0e6,1.0e6,2.8990836971001697,1.8456556325786166
0.6469622331691297,1.0e6,1.0e6,2.9056306100893767,1.8459530071034775
0.6477832512315271,1.0e6,1.0e6,2.9066242928264017,1.8573508223951876
0.6486042692939245,1.0e6,1.0e6,2.917771784154224,1.8603339355890562
0.6494252873563219,1.0e6,1.0e6,2.9200615506573957,1.8623438650070594
0.6502463054187192,1.0e6,1.0e6,2.9218383007139606,1.8631359678256345
0.6510673234811166,1.0e6,1.0e6,2.926528733866099,1.8644812833149316
0.6518883415435139,1.0e6,1.0e6,2.9412902755769594,1.8645610366757646
0.6527093596059114,1.0e6,1.0e6,2.9467808727068117,1.8762101284004782
0.6535303776683087,1.0e6,1.0e6,2.9499111851232476,1.8820058964434752
0.6543513957307061,1.0e6,1.0e6,2.9562944182368374,1.8874636127464108
0.6551724137931034,1.0e6,1.0e6,2.9700127304302195,1.8881269651748875
0.6559934318555009,1.0e6,1.0e6,2.978829776180711,1.88933332982951
0.6568144499178982,1.0e6,1.0e6,3.010077835865294,1.8916984965828385
0.6576354679802956,1.0e6,1.0e6,3.031372366994275,1.89451939955567
0.6584564860426929,1.0e6,1.0e6,3.033831792285559,1.8963186323815386
0.6592775041050903,1.0e6,1.0e6,3.0398562391002435,1.8974482811407432
0.6600985221674877,1.0e6,1.0e6,3.0454974182792127,1.900344551825712
0.6609195402298851,1.0e6,1.0e6,3.047044244456338,1.9024242979747394
0.6617405582922824,1.0e6,1.0e6,3.077446086764608,1.9040662668824784
0.6625615763546798,1.0e6,1.0e6,3.078460703787253,1.9045127050045856
0.6633825944170771,1.0e6,1.0e6,3.0873643555519927,1.9064801026984377
0.6642036124794746,1.0e6,1.0e6,3.092652332158984,1.907221528551859
0.6650246305418719,1.0e6,1.0e6,3.0943123256308387,1.9074525537499674
0.6658456486042693,1.0e6,1.0e6,3.1266411116882282,1.908416186913881
0.6666666666666666,1.0e6,1.0e6,3.1279490982748035,1.9146471729487566
0.6674876847290641,1.0e6,1.0e6,3.1385939041670796,1.91603150886058
0.6683087027914614,1.0e6,1.0e6,3.1481234089758883,1.9163230391947383
0.6691297208538588,1.0e6,1.0e6,3.154223207834876,1.917441845073373
0.6699507389162561,1.0e6,1.0e6,3.1709965242977955,1.926415692010792
0.6707717569786535,1.0e6,1.0e6,3.17552691359577,1.9277306794252613
0.6715927750410509,1.0e6,1.0e6,3.1835829054782376,1.9363068388883764
0.6724137931034483,1.0e6,1.0e6,3.1852278784190227,1.937713753218842
0.6732348111658456,1.0e6,1.0e6,3.1927272757506397,1.940701373669778
0.674055829228243,1.0e6,1.0e6,3.1941378981048385,1.9431922179195613
0.6748768472906403,1.0e6,1.0e6,3.1953390452823016,1.943573727722121
0.6756978653530378,1.0e6,1.0e6,3.2168565931691457,1.948202954644487
0.6765188834154351,1.0e6,1.0e6,3.238131492226266,1.954911059076399
0.6773399014778325,1.0e6,1.0e6,3.245863900342243,1.9559000457526485
0.6781609195402298,1.0e6,1.0e6,3.271277740590297,1.9562481837003527
0.6789819376026273,1.0e6,1.0e6,3.279073388597494,1.9640407078236752
0.6798029556650246,1.0e6,1.0e6,3.2893784893168845,1.9670543518152326
0.680623973727422,1.0e6,1.0e6,3.29356316760346,1.977847942412658
0.6814449917898193,1.0e6,1.0e6,3.2984267843008674,1.9898390311973788
0.6822660098522167,1.0e6,1.0e6,3.2984926871517324,1.9907437194892152
0.6830870279146142,1.0e6,1.0e6,3.305898082317317,2.002062749440187
0.6839080459770115,1.0e6,1.0e6,3.3128726422215156,2.007578069291676
0.6847290640394089,1.0e6,1.0e6,3.313689538649028,2.008042114389353
0.6855500821018062,1.0e6,1.0e6,3.3150086419038303,2.0122821473429022
0.6863711001642037,1.0e6,1.0e6,3.3204995374910764,2.0156263601176736
0.687192118226601,1.0e6,1.0e6,3.3206645492347455,2.0305078664896894
0.6880131362889984,1.0e6,1.0e6,3.3414008010063294,2.033777365610529
0.6888341543513957,1.0e6,1.0e6,3.3417226720495767,2.0380390915233275
0.6896551724137931,1.0e6,1.0e6,3.353935711227727,2.045279308652609
0.6904761904761905,1.0e6,1.0e6,3.3761674091861638,2.056247359109529
0.6912972085385879,1.0e6,1.0e6,3.3776428581146285,2.0565431583377087
0.6921182266009852,1.0e6,1.0e6,3.3837954648424353,2.057942168637613
0.6929392446633826,1.0e6,1.0e6,3.4002312435658806,2.0583017038059435
0.69376026272578,1.0e6,1.0e6,3.4007617767625518,2.0586206249305268
0.6945812807881774,1.0e6,1.0e6,3.4011230965066317,2.058925716458601
0.6954022988505747,1.0e6,1.0e6,3.40351031328228,2.059915983849857
0.6962233169129721,1.0e6,1.0e6,3.410767654669846,2.068887444701746
0.6970443349753694,1.0e6,1.0e6,3.4223412575688847,2.0787952918635213
0.6978653530377669,1.0e6,1.0e6,3.434922875025328,2.095616329559277
0.6986863711001642,1.0e6,1.0e6,3.4570078965883106,2.105952930552771
0.6995073891625616,1.0e6,1.0e6,3.4591770468173406,2.114915700133368
0.7003284072249589,1.0e6,1.0e6,3.469752212314242,2.1174117504774843
0.7011494252873564,1.0e6,1.0e6,3.506037841604445,2.151559457705786
0.7019704433497537,1.0e6,1.0e6,3.519626212681877,2.1552829398190476
0.7027914614121511,1.0e6,1.0e6,3.532569416245558,2.1625174039976165
0.7036124794745484,1.0e6,1.0e6,3.5404724003519177,2.170607452986055
0.7044334975369458,1.0e6,1.0e6,3.540962777452397,2.1767729862900334
0.7052545155993432,1.0e6,1.0e6,3.5449164748676805,2.1828889934089
0.7060755336617406,1.0e6,1.0e6,3.546846095920414,2.190773051559185
0.7068965517241379,1.0e6,1.0e6,3.5508757003018405,2.191732583349044
0.7077175697865353,1.0e6,1.0e6,3.578011160248481,2.1988394049638766
0.7085385878489326,1.0e6,1.0e6,3.5978554184910836,2.2135739302639235
0.7093596059113301,1.0e6,1.0e6,3.602918488851655,2.2189774014855526
0.7101806239737274,1.0e6,1.0e6,3.60364597726459,2.2294389675273223
0.7110016420361248,1.0e6,1.0e6,3.6487231456415876,2.240428364367615
0.7118226600985221,1.0e6,1.0e6,3.650161767886406,2.24780231699768
0.7126436781609196,1.0e6,1.0e6,3.653698487797464,2.249291789530274
0.7134646962233169,1.0e6,1.0e6,3.684316960961736,2.274809684155857
0.7142857142857143,1.0e6,1.0e6,3.689231679829877,2.280545540820716
0.7151067323481116,1.0e6,1.0e6,3.746254468611966,2.2883156473499016
0.715927750410509,1.0e6,1.0e6,3.7546435653906167,2.309112486647501
0.7167487684729064,1.0e6,1.0e6,3.7712561999098018,2.310549613815331
0.7175697865353038,1.0e6,1.0e6,3.799115489242127,2.323121277330337
0.7183908045977011,1.0e6,1.0e6,3.808032187116463,2.326346424076013
0.7192118226600985,1.0e6,1.0e6,3.814600382291252,2.332780501405953
0.7200328407224958,1.0e6,1.0e6,3.823009465683996,2.337515401717909
0.7208538587848933,1.0e6,1.0e6,3.851579487315731,2.340530717030327
0.7216748768472906,1.0e6,1.0e6,3.8736622058797257,2.3647285474479722
0.722495894909688,1.0e6,1.0e6,3.8973000699004987,2.3831260301154407
0.7233169129720853,1.0e6,1.0e6,3.9431060097679245,2.3997120235527407
0.7241379310344828,1.0e6,1.0e6,3.9459149458260283,2.4017266415304195
0.7249589490968801,1.0e6,1.0e6,3.9495092806011836,2.410885780764115
0.7257799671592775,1.0e6,1.0e6,3.9727801632490185,2.416654987857532
0.7266009852216748,1.0e6,1.0e6,4.027859040177113,2.419797137429295
0.7274220032840722,1.0e6,1.0e6,4.035268645421123,2.423234586783317
0.7282430213464697,1.0e6,1.0e6,4.038145991578134,2.432347916782094
0.729064039408867,1.0e6,1.0e6,4.040053460095102,2.474477955643349
0.7298850574712644,1.0e6,1.0e6,4.047220228750181,2.4824882365602883
0.7307060755336617,1.0e6,1.0e6,4.0638171060950885,2.5031702404766283
0.7315270935960592,1.0e6,1.0e6,4.081229788139638,2.5082928996803884
0.7323481116584565,1.0e6,1.0e6,4.088504461587169,2.509220973295384
0.7331691297208539,1.0e6,1.0e6,4.100691026447807,2.5108594143454153
0.7339901477832512,1.0e6,1.0e6,4.11302769292027,2.549541874964494
0.7348111658456487,1.0e6,1.0e6,4.143078954977768,2.5886938725517514
0.735632183908046,1.0e6,1.0e6,4.149198644384534,2.616413365407546
0.7364532019704434,1.0e6,1.0e6,4.152949678352848,2.6317422359542575
0.7372742200328407,1.0e6,1.0e6,4.15462150064442,2.66545113002749
0.7380952380952381,1.0e6,1.0e6,4.197808856327448,2.682797201273884
0.7389162561576355,1.0e6,1.0e6,4.200146204516852,2.6918057756477896
0.7397372742200329,1.0e6,1.0e6,4.216617428897583,2.6988466183310154
0.7405582922824302,1.0e6,1.0e6,4.2798608678974315,2.729840614800111
0.7413793103448276,1.0e6,1.0e6,4.295295077582054,2.7352480219548125
0.7422003284072249,1.0e6,1.0e6,4.308560903993166,2.8104412432391586
0.7430213464696224,1.0e6,1.0e6,4.3100973679001555,2.843048811745759
0.7438423645320197,1.0e6,1.0e6,4.311915523815371,2.847688462692943
0.7446633825944171,1.0e6,1.0e6,4.344917080030269,2.8758110466096185
0.7454844006568144,1.0e6,1.0e6,4.3584053472003275,2.940532099464108
0.7463054187192119,1.0e6,1.0e6,4.369890410672285,2.944673453817528
0.7471264367816092,1.0e6,1.0e6,4.423255459360865,2.956395582187287
0.7479474548440066,1.0e6,1.0e6,4.442630621863048,2.9577311006543257
0.7487684729064039,1.0e6,1.0e6,4.4957309397228284,2.961651086970161
0.7495894909688013,1.0e6,1.0e6,4.510731710897464,2.985760862165883
0.7504105090311987,1.0e6,1.0e6,4.5426210906456905,3.0028776765034024
0.7512315270935961,1.0e6,1.0e6,4.626296877292156,3.0791262564252784
0.7520525451559934,1.0e6,1.0e6,4.630918924019633,3.1174317272402803
0.7528735632183908,1.0e6,1.0e6,4.69341732473332,3.2071373734228956
0.7536945812807881,1.0e6,1.0e6,4.740339971338195,3.246890204100738
0.7545155993431856,1.0e6,1.0e6,4.7544543365949545,3.2476648640064916
0.7553366174055829,1.0e6,1.0e6,4.763245768002439,3.2899510763030735
0.7561576354679803,1.0e6,1.0e6,4.813108020276752,3.3237835539289713
0.7569786535303776,1.0e6,1.0e6,4.879139138348526,3.331314492809107
0.7577996715927751,1.0e6,1.0e6,5.061523771300805,3.4075710213132613
0.7586206896551724,1.0e6,1.0e6,5.08254797464508,3.4385988963589647
0.7594417077175698,1.0e6,1.0e6,5.120772845736301,3.519363678605267
0.7602627257799671,1.0e6,1.0e6,5.175391440428527,3.5466057974222154
0.7610837438423645,1.0e6,1.0e6,5.2130355422947545,3.76805992457166
0.7619047619047619,1.0e6,1.0e6,5.390343749916566,3.920423480458467
0.7627257799671593,1.0e6,1.0e6,5.435008883526423,3.9847446497713337
0.7635467980295566,1.0e6,1.0e6,5.458668189241121,4.059204116064527
0.764367816091954,1.0e6,1.0e6,5.532630977928044,4.200273423216309
0.7651888341543513,1.0e6,1.0e6,5.569946133543599,4.602237889345515
0.7660098522167488,1.0e6,1.0e6,5.699285912417668,4.62879258335696
0.7668308702791461,1.0e6,1.0e6,5.703498283786724,4.729705552015993
0.7676518883415435,1.0e6,1.0e6,5.70368827865981,5.521968467327263
0.7684729064039408,1.0e6,1.0e6,5.811536854670315,6.196545983613673
0.7692939244663383,1.0e6,1.0e6,5.815612640357414,8.598596336494555
0.7701149425287356,1.0e6,1.0e6,5.819536731011654,14.21738949622162
0.770935960591133,1.0e6,1.0e6,5.977292604154501,17.49882936581806
0.7717569786535303,1.0e6,1.0e6,6.214929836185404,43.44900598276363
0.7725779967159278,1.0e6,1.0e6,6.374600896253871,62.37133160543833
0.7733990147783252,1.0e6,1.0e6,6.410766279852591,64.24220003979953
0.7742200328407225,1.0e6,1.0e6,6.41379321184999,127.48025603743226
0.7750410509031199,1.0e6,1.0e6,6.497138823212521,616.5487186844106
0.7758620689655172,1.0e6,1.0e6,6.70170308243495,1.0e6
0.7766830870279147,1.0e6,1.0e6,6.8793856881796005,1.0e6
0.777504105090312,1.0e6,1.0e6,7.177728313903233,1.0e6
0.7783251231527094,1.0e6,1.0e6,7.4022179302589075,1.0e6
0.7791461412151067,1.0e6,1.0e6,7.682288183878457,1.0e6
0.7799671592775042,1.0e6,1.0e6,7.928145614543736,1.0e6
0.7807881773399015,1.0e6,1.0e6,8.072814679161448,1.0e6
0.7816091954022989,1.0e6,1.0e6,8.201592064198607,1.0e6
0.7824302134646962,1.0e6,1.0e6,8.32954454849974,1.0e6
0.7832512315270936,1.0e6,1.0e6,9.41771590357909,1.0e6
0.784072249589491,1.0e6,1.0e6,10.547217283646797,1.0e6
0.7848932676518884,1.0e6,1.0e6,17.29908464873807,1.0e6
0.7857142857142857,1.0e6,1.0e6,35.707230729365556,1.0e6
0.7865353037766831,1.0e6,1.0e6,67.74696190210098,1.0e6
0.7873563218390804,1.0e6,1.0e6,75.7862604534273,1.0e6
0.7881773399014779,1.0e6,1.0e6,148.76703754271355,1.0e6
0.7889983579638752,1.0e6,1.0e6,254.23589970808078,1.0e6
0.7898193760262726,1.0e6,1.0e6,256.3394304222686,1.0e6
0.7906403940886699,1.0e6,1.0e6,511.6476019341671,1.0e6
0.7914614121510674,1.0e6,1.0e6,532.092369861207,1.0e6
0.7922824302134647,1.0e6,1.0e6,535.0136821062295,1.0e6
0.7931034482758621,1.0e6,1.0e6,570.8162117940998,1.0e6
0.7939244663382594,1.0e6,1.0e6,583.7799886934384,1.0e6
0.7947454844006568,1.0e6,1.0e6,742.3527660486334,1.0e6
0.7955665024630542,1.0e6,1.0e6,1253.1983903855837,1.0e6
0.7963875205254516,1.0e6,1.0e6,2046.1154332604997,1.0e6
0.7972085385878489,1.0e6,1.0e6,2109.8660452863287,1.0e6
0.7980295566502463,1.0e6,1.0e6,2111.1749277555505,1.0e6
0.7988505747126436,1.0e6,1.0e6,2611.814919038469,1.0e6
0.7996715927750411,1.0e6,1.0e6,2894.176819690441,1.0e6
0.8004926108374384,1.0e6,1.0e6,4364.590455662492,1.0e6
0.8013136288998358,1.0e6,1.0e6,4586.246230093133,1.0e6
0.8021346469622331,1.0e6,1.0e6,4882.434577148138,1.0e6
0.8029556650246306,1.0e6,1.0e6,8190.3781205369305,1.0e6
0.8037766830870279,1.0e6,1.0e6,8238.225092121378,1.0e6
0.8045977011494253,1.0e6,1.0e6,8924.178611058376,1.0e6
0.8054187192118226,1.0e6,1.0e6,16761.26015777087,1.0e6
0.80623973727422,1.0e6,1.0e6,34882.69973392506,1.0e6
0.8070607553366174,1.0e6,1.0e6,1.0e6,1.0e6
0.8078817733990148,1.0e6,1.0e6,1.0e6,1.0e6
0.8087027914614121,1.0e6,1.0e6,1.0e6,1.0e6
0.8095238095238095,1.0e6,1.0e6,1.0e6,1.0e6
0.8103448275862069,1.0e6,1.0e6,1.0e6,1.0e6
0.8111658456486043,1.0e6,1.0e6,1.0e6,1.0e6
0.8119868637110016,1.0e6,1.0e6,1.0e6,1.0e6
0.812807881773399,1.0e6,1.0e6,1.0e6,1.0e6
0.8136288998357963,1.0e6,1.0e6,1.0e6,1.0e6
0.8144499178981938,1.0e6,1.0e6,1.0e6,1.0e6
0.8152709359605911,1.0e6,1.0e6,1.0e6,1.0e6
0.8160919540229885,1.0e6,1.0e6,1.0e6,1.0e6
0.8169129720853858,1.0e6,1.0e6,1.0e6,1.0e6
0.8177339901477833,1.0e6,1.0e6,1.0e6,1.0e6
0.8185550082101807,1.0e6,1.0e6,1.0e6,1.0e6
0.819376026272578,1.0e6,1.0e6,1.0e6,1.0e6
0.8201970443349754,1.0e6,1.0e6,1.0e6,1.0e6
0.8210180623973727,1.0e6,1.0e6,1.0e6,1.0e6
0.8218390804597702,1.0e6,1.0e6,1.0e6,1.0e6
0.8226600985221675,1.0e6,1.0e6,1.0e6,1.0e6
0.8234811165845649,1.0e6,1.0e6,1.0e6,1.0e6
0.8243021346469622,1.0e6,1.0e6,1.0e6,1.0e6
0.8251231527093597,1.0e6,1.0e6,1.0e6,1.0e6
0.825944170771757,1.0e6,1.0e6,1.0e6,1.0e6
0.8267651888341544,1.0e6,1.0e6,1.0e6,1.0e6
0.8275862068965517,1.0e6,1.0e6,1.0e6,1.0e6
0.8284072249589491,1.0e6,1.0e6,1.0e6,1.0e6
0.8292282430213465,1.0e6,1.0e6,1.0e6,1.0e6
0.8300492610837439,1.0e6,1.0e6,1.0e6,1.0e6
0.8308702791461412,1.0e6,1.0e6,1.0e6,1.0e6
0.8316912972085386,1.0e6,1.0e6,1.0e6,1.0e6
0.8325123152709359,1.0e6,1.0e6,1.0e6,1.0e6
0.8333333333333334,1.0e6,1.0e6,1.0e6,1.0e6
0.8341543513957307,1.0e6,1.0e6,1.0e6,1.0e6
0.8349753694581281,1.0e6,1.0e6,1.0e6,1.0e6
0.8357963875205254,1.0e6,1.0e6,1.0e6,1.0e6
0.8366174055829229,1.0e6,1.0e6,1.0e6,1.0e6
0.8374384236453202,1.0e6,1.0e6,1.0e6,1.0e6
0.8382594417077176,1.0e6,1.0e6,1.0e6,1.0e6
0.8390804597701149,1.0e6,1.0e6,1.0e6,1.0e6
0.8399014778325123,1.0e6,1.0e6,1.0e6,1.0e6
0.8407224958949097,1.0e6,1.0e6,1.0e6,1.0e6
0.8415435139573071,1.0e6,1.0e6,1.0e6,1.0e6
0.8423645320197044,1.0e6,1.0e6,1.0e6,1.0e6
0.8431855500821018,1.0e6,1.0e6,1.0e6,1.0e6
0.8440065681444991,1.0e6,1.0e6,1.0e6,1.0e6
0.8448275862068966,1.0e6,1.0e6,1.0e6,1.0e6
0.8456486042692939,1.0e6,1.0e6,1.0e6,1.0e6
0.8464696223316913,1.0e6,1.0e6,1.0e6,1.0e6
0.8472906403940886,1.0e6,1.0e6,1.0e6,1.0e6
0.8481116584564861,1.0e6,1.0e6,1.0e6,1.0e6
0.8489326765188834,1.0e6,1.0e6,1.0e6,1.0e6
0.8497536945812808,1.0e6,1.0e6,1.0e6,1.0e6
0.8505747126436781,1.0e6,1.0e6,1.0e6,1.0e6
0.8513957307060755,1.0e6,1.0e6,1.0e6,1.0e6
0.8522167487684729,1.0e6,1.0e6,1.0e6,1.0e6
0.8530377668308703,1.0e6,1.0e6,1.0e6,1.0e6
0.8538587848932676,1.0e6,1.0e6,1.0e6,1.0e6
0.854679802955665,1.0e6,1.0e6,1.0e6,1.0e6
0.8555008210180624,1.0e6,1.0e6,1.0e6,1.0e6
0.8563218390804598,1.0e6,1.0e6,1.0e6,1.0e6
0.8571428571428571,1.0e6,1.0e6,1.0e6,1.0e6
0.8579638752052545,1.0e6,1.0e6,1.0e6,1.0e6
0.8587848932676518,1.0e6,1.0e6,1.0e6,1.0e6
0.8596059113300493,1.0e6,1.0e6,1.0e6,1.0e6
0.8604269293924466,1.0e6,1.0e6,1.0e6,1.0e6
0.861247947454844,1.0e6,1.0e6,1.0e6,1.0e6
0.8620689655172413,1.0e6,1.0e6,1.0e6,1.0e6
0.8628899835796388,1.0e6,1.0e6,1.0e6,1.0e6
0.8637110016420362,1.0e6,1.0e6,1.0e6,1.0e6
0.8645320197044335,1.0e6,1.0e6,1.0e6,1.0e6
0.8653530377668309,1.0e6,1.0e6,1.0e6,1.0e6
0.8661740558292282,1.0e6,1.0e6,1.0e6,1.0e6
0.8669950738916257,1.0e6,1.0e6,1.0e6,1.0e6
0.867816091954023,1.0e6,1.0e6,1.0e6,1.0e6
0.8686371100164204,1.0e6,1.0e6,1.0e6,1.0e6
0.8694581280788177,1.0e6,1.0e6,1.0e6,1.0e6
0.8702791461412152,1.0e6,1.0e6,1.0e6,1.0e6
0.8711001642036125,1.0e6,1.0e6,1.0e6,1.0e6
0.8719211822660099,1.0e6,1.0e6,1.0e6,1.0e6
0.8727422003284072,1.0e6,1.0e6,1.0e6,1.0e6
0.8735632183908046,1.0e6,1.0e6,1.0e6,1.0e6
0.874384236453202,1.0e6,1.0e6,1.0e6,1.0e6
0.8752052545155994,1.0e6,1.0e6,1.0e6,1.0e6
0.8760262725779967,1.0e6,1.0e6,1.0e6,1.0e6
0.8768472906403941,1.0e6,1.0e6,1.0e6,1.0e6
0.8776683087027914,1.0e6,1.0e6,1.0e6,1.0e6
0.8784893267651889,1.0e6,1.0e6,1.0e6,1.0e6
0.8793103448275862,1.0e6,1.0e6,1.0e6,1.0e6
0.8801313628899836,1.0e6,1.0e6,1.0e6,1.0e6
0.8809523809523809,1.0e6,1.0e6,1.0e6,1.0e6
0.8817733990147784,1.0e6,1.0e6,1.0e6,1.0e6
0.8825944170771757,1.0e6,1.0e6,1.0e6,1.0e6
0.8834154351395731,1.0e6,1.0e6,1.0e6,1.0e6
0.8842364532019704,1.0e6,1.0e6,1.0e6,1.0e6
0.8850574712643678,1.0e6,1.0e6,1.0e6,1.0e6
0.8858784893267652,1.0e6,1.0e6,1.0e6,1.0e6
0.8866995073891626,1.0e6,1.0e6,1.0e6,1.0e6
0.8875205254515599,1.0e6,1.0e6,1.0e6,1.0e6
0.8883415435139573,1.0e6,1.0e6,1.0e6,1.0e6
0.8891625615763546,1.0e6,1.0e6,1.0e6,1.0e6
0.8899835796387521,1.0e6,1.0e6,1.0e6,1.0e6
0.8908045977011494,1.0e6,1.0e6,1.0e6,1.0e6
0.8916256157635468,1.0e6,1.0e6,1.0e6,1.0e6
0.8924466338259441,1.0e6,1.0e6,1.0e6,1.0e6
0.8932676518883416,1.0e6,1.0e6,1.0e6,1.0e6
0.8940886699507389,1.0e6,1.0e6,1.0e6,1.0e6
0.8949096880131363,1.0e6,1.0e6,1.0e6,1.0e6
0.8957307060755336,1.0e6,1.0e6,1.0e6,1.0e6
0.896551724137931,1.0e6,1.0e6,1.0e6,1.0e6
0.8973727422003284,1.0e6,1.0e6,1.0e6,1.0e6
0.8981937602627258,1.0e6,1.0e6,1.0e6,1.0e6
0.8990147783251231,1.0e6,1.0e6,1.0e6,1.0e6
0.8998357963875205,1.0e6,1.0e6,1.0e6,1.0e6
0.9006568144499179,1.0e6,1.0e6,1.0e6,1.0e6
0.9014778325123153,1.0e6,1.0e6,1.0e6,1.0e6
0.9022988505747126,1.0e6,1.0e6,1.0e6,1.0e6
0.90311986863711,1.0e6,1.0e6,1.0e6,1.0e6
0.9039408866995073,1.0e6,1.0e6,1.0e6,1.0e6
0.9047619047619048,1.0e6,1.0e6,1.0e6,1.0e6
0.9055829228243021,1.0e6,1.0e6,1.0e6,1.0e6
0.9064039408866995,1.0e6,1.0e6,1.0e6,1.0e6
0.9072249589490968,1.0e6,1.0e6,1.0e6,1.0e6
0.9080459770114943,1.0e6,1.0e6,1.0e6,1.0e6
0.9088669950738916,1.0e6,1.0e6,1.0e6,1.0e6
0.909688013136289,1.0e6,1.0e6,1.0e6,1.0e6
0.9105090311986864,1.0e6,1.0e6,1.0e6,1.0e6
0.9113300492610837,1.0e6,1.0e6,1.0e6,1.0e6
0.9121510673234812,1.0e6,1.0e6,1.0e6,1.0e6
0.9129720853858785,1.0e6,1.0e6,1.0e6,1.0e6
0.9137931034482759,1.0e6,1.0e6,1.0e6,1.0e6
0.9146141215106732,1.0e6,1.0e6,1.0e6,1.0e6
0.9154351395730707,1.0e6,1.0e6,1.0e6,1.0e6
0.916256157635468,1.0e6,1.0e6,1.0e6,1.0e6
0.9170771756978654,1.0e6,1.0e6,1.0e6,1.0e6
0.9178981937602627,1.0e6,1.0e6,1.0e6,1.0e6
0.9187192118226601,1.0e6,1.0e6,1.0e6,1.0e6
0.9195402298850575,1.0e6,1.0e6,1.0e6,1.0e6
0.9203612479474549,1.0e6,1.0e6,1.0e6,1.0e6
0.9211822660098522,1.0e6,1.0e6,1.0e6,1.0e6
0.9220032840722496,1.0e6,1.0e6,1.0e6,1.0e6
0.922824302134647,1.0e6,1.0e6,1.0e6,1.0e6
0.9236453201970444,1.0e6,1.0e6,1.0e6,1.0e6
0.9244663382594417,1.0e6,1.0e6,1.0e6,1.0e6
0.9252873563218391,1.0e6,1.0e6,1.0e6,1.0e6
0.9261083743842364,1.0e6,1.0e6,1.0e6,1.0e6
0.9269293924466339,1.0e6,1.0e6,1.0e6,1.0e6
0.9277504105090312,1.0e6,1.0e6,1.0e6,1.0e6
0.9285714285714286,1.0e6,1.0e6,1.0e6,1.0e6
0.9293924466338259,1.0e6,1.0e6,1.0e6,1.0e6
0.9302134646962233,1.0e6,1.0e6,1.0e6,1.0e6
0.9310344827586207,1.0e6,1.0e6,1.0e6,1.0e6
0.9318555008210181,1.0e6,1.0e6,1.0e6,1.0e6
0.9326765188834154,1.0e6,1.0e6,1.0e6,1.0e6
0.9334975369458128,1.0e6,1.0e6,1.0e6,1.0e6
0.9343185550082101,1.0e6,1.0e6,1.0e6,1.0e6
0.9351395730706076,1.0e6,1.0e6,1.0e6,1.0e6
0.9359605911330049,1.0e6,1.0e6,1.0e6,1.0e6
0.9367816091954023,1.0e6,1.0e6,1.0e6,1.0e6
0.9376026272577996,1.0e6,1.0e6,1.0e6,1.0e6
0.9384236453201971,1.0e6,1.0e6,1.0e6,1.0e6
0.9392446633825944,1.0e6,1.0e6,1.0e6,1.0e6
0.9400656814449918,1.0e6,1.0e6,1.0e6,1.0e6
0.9408866995073891,1.0e6,1.0e6,1.0e6,1.0e6
0.9417077175697866,1.0e6,1.0e6,1.0e6,1.0e6
0.9425287356321839,1.0e6,1.0e6,1.0e6,1.0e6
0.9433497536945813,1.0e6,1.0e6,1.0e6,1.0e6
0.9441707717569786,1.0e6,1.0e6,1.0e6,1.0e6
0.944991789819376,1.0e6,1.0e6,1.0e6,1.0e6
0.9458128078817734,1.0e6,1.0e6,1.0e6,1.0e6
0.9466338259441708,1.0e6,1.0e6,1.0e6,1.0e6
0.9474548440065681,1.0e6,1.0e6,1.0e6,1.0e6
0.9482758620689655,1.0e6,1.0e6,1.0e6,1.0e6
0.9490968801313628,1.0e6,1.0e6,1.0e6,1.0e6
0.9499178981937603,1.0e6,1.0e6,1.0e6,1.0e6
0.9507389162561576,1.0e6,1.0e6,1.0e6,1.0e6
0.951559934318555,1.0e6,1.0e6,1.0e6,1.0e6
0.9523809523809523,1.0e6,1.0e6,1.0e6,1.0e6
0.9532019704433498,1.0e6,1.0e6,1.0e6,1.0e6
0.9540229885057471,1.0e6,1.0e6,1.0e6,1.0e6
0.9548440065681445,1.0e6,1.0e6,1.0e6,1.0e6
0.9556650246305419,1.0e6,1.0e6,1.0e6,1.0e6
0.9564860426929392,1.0e6,1.0e6,1.0e6,1.0e6
0.9573070607553367,1.0e6,1.0e6,1.0e6,1.0e6
0.958128078817734,1.0e6,1.0e6,1.0e6,1.0e6
0.9589490968801314,1.0e6,1.0e6,1.0e6,1.0e6
0.9597701149425287,1.0e6,1.0e6,1.0e6,1.0e6
0.9605911330049262,1.0e6,1.0e6,1.0e6,1.0e6
0.9614121510673235,1.0e6,1.0e6,1.0e6,1.0e6
0.9622331691297209,1.0e6,1.0e6,1.0e6,1.0e6
0.9630541871921182,1.0e6,1.0e6,1.0e6,1.0e6
0.9638752052545156,1.0e6,1.0e6,1.0e6,1.0e6
0.964696223316913,1.0e6,1.0e6,1.0e6,1.0e6
0.9655172413793104,1.0e6,1.0e6,1.0e6,1.0e6
0.9663382594417077,1.0e6,1.0e6,1.0e6,1.0e6
0.9671592775041051,1.0e6,1.0e6,1.0e6,1.0e6
0.9679802955665024,1.0e6,1.0e6,1.0e6,1.0e6
0.9688013136288999,1.0e6,1.0e6,1.0e6,1.0e6
0.9696223316912972,1.0e6,1.0e6,1.0e6,1.0e6
0.9704433497536946,1.0e6,1.0e6,1.0e6,1.0e6
0.9712643678160919,1.0e6,1.0e6,1.0e6,1.0e6
0.9720853858784894,1.0e6,1.0e6,1.0e6,1.0e6
0.9729064039408867,1.0e6,1.0e6,1.0e6,1.0e6
0.9737274220032841,1.0e6,1.0e6,1.0e6,1.0e6
0.9745484400656814,1.0e6,1.0e6,1.0e6,1.0e6
0.9753694581280788,1.0e6,1.0e6,1.0e6,1.0e6
0.9761904761904762,1.0e6,1.0e6,1.0e6,1.0e6
0.9770114942528736,1.0e6,1.0e6,1.0e6,1.0e6
0.9778325123152709,1.0e6,1.0e6,1.0e6,1.0e6
0.9786535303776683,1.0e6,1.0e6,1.0e6,1.0e6
0.9794745484400657,1.0e6,1.0e6,1.0e6,1.0e6
0.9802955665024631,1.0e6,1.0e6,1.0e6,1.0e6
0.9811165845648604,1.0e6,1.0e6,1.0e6,1.0e6
0.9819376026272578,1.0e6,1.0e6,1.0e6,1.0e6
0.9827586206896551,1.0e6,1.0e6,1.0e6,1.0e6
0.9835796387520526,1.0e6,1.0e6,1.0e6,1.0e6
0.9844006568144499,1.0e6,1.0e6,1.0e6,1.0e6
0.9852216748768473,1.0e6,1.0e6,1.0e6,1.0e6
0.9860426929392446,1.0e6,1.0e6,1.0e6,1.0e6
0.986863711001642,1.0e6,1.0e6,1.0e6,1.0e6
0.9876847290640394,1.0e6,1.0e6,1.0e6,1.0e6
0.9885057471264368,1.0e6,1.0e6,1.0e6,1.0e6
0.9893267651888341,1.0e6,1.0e6,1.0e6,1.0e6
0.9901477832512315,1.0e6,1.0e6,1.0e6,1.0e6
0.9909688013136289,1.0e6,1.0e6,1.0e6,1.0e6
0.9917898193760263,1.0e6,1.0e6,1.0e6,1.0e6
0.9926108374384236,1.0e6,1.0e6,1.0e6,1.0e6
0.993431855500821,1.0e6,1.0e6,1.0e6,1.0e6
0.9942528735632183,1.0e6,1.0e6,1.0e6,1.0e6
0.9950738916256158,1.0e6,1.0e6,1.0e6,1.0e6
0.9958949096880131,1.0e6,1.0e6,1.0e6,1.0e6
0.9967159277504105,1.0e6,1.0e6,1.0e6,1.0e6
0.9975369458128078,1.0e6,1.0e6,1.0e6,1.0e6
0.9983579638752053,1.0e6,1.0e6,1.0e6,1.0e6
0.9991789819376026,1.0e6,1.0e6,1.0e6,1.0e6
1.0,1.0e6,1.0e6,1.0e6,1.0e6


==> data/eigen_graph_biological_08/eigenvalues_logarithmic_relative_error.csv <==
matrix\type,Float8_4,Float8_5,LinearTakum8,Posit8
bio/bio-CE-GT,-Inf,-Inf,-Inf,-Inf
bio/bio-CE-HT,-Inf,-Inf,-Inf,-Inf
bio/bio-CE-LC,-Inf,-Inf,-Inf,1.53108061741974062918149280242635350e+00
bio/bio-DM-HT,-Inf,-Inf,-Inf,-Inf
bio/bio-DM-LC,-Inf,-Inf,-Inf,5.22105342553371311386070666649550350e-01
bio/bio-HS-HT,-Inf,-Inf,-Inf,-Inf
bio/bio-HS-LC,-Inf,-Inf,2.17186869971418064015140078911783263e+00,1.57325816079181169585546037215036503e+00
bio/bio-SC-CC,-Inf,-Inf,-Inf,-Inf
bio/bio-SC-GT,-Inf,-Inf,6.07001523015272251874425722213998129e-01,-Inf
bio/bio-SC-LC,-Inf,-Inf,-Inf,-Inf
bio/bio-SC-TS,-Inf,-Inf,1.16991529078926489549607100988735249e+00,5.58736599733610801253970879945707590e-01
bio/bio-WormNet-v3-benchmark,-Inf,-Inf,-Inf,-Inf
bio/bio-celegans,-Inf,-Inf,1.00671364081060825727420075317112205e+00,6.96437717450940330993561603338116541e-01
bio/bio-celegans-dir,-Inf,-Inf,-Inf,8.04772492034381024763805403380181622e-01
bio/bio-diseasome,-Inf,-Inf,5.05376322702809274929830163599605591e-01,9.88751370224390526690796122199837350e-01
bio/bio-dmela,-Inf,-Inf,-Inf,-Inf
bio/bio-grid-fission-yeast,-Inf,-Inf,1.43788821672013718628416858303967842e+00,-Inf
bio/bio-grid-fruitfly,-Inf,-Inf,-Inf,-Inf
bio/bio-grid-human,-Inf,-Inf,-Inf,-Inf
bio/bio-grid-mouse,-Inf,-Inf,-Inf,-Inf
bio/bio-grid-plant,-Inf,-Inf,-Inf,-Inf
bio/bio-grid-worm,-Inf,-Inf,-Inf,-Inf
bio/bio-yeast,-Inf,-Inf,-Inf,-Inf
bio/bio-yeast-protein-inter,-Inf,-Inf,-Inf,-Inf
bn/bn-cat-mixed-species_brain_1,-Inf,-Inf,-Inf,-Inf
bn/bn-fly-drosophila_medulla_1,-Inf,-Inf,-Inf,-Inf
bn/bn-macaque-rhesus_brain_1,-Inf,-Inf,7.05719687963755402567972460503962883e+00,1.35557990041228094981771441178425115e+00
bn/bn-macaque-rhesus_brain_2,-Inf,-Inf,-Inf,7.70520385738349071875331188160259175e-01
bn/bn-macaque-rhesus_cerebral-cortex_1,-Inf,-Inf,-Inf,7.18094025780367693446612718020386910e-01
bn/bn-macaque-rhesus_interareal-cortical-network_2,-Inf,-Inf,1.63698966244489526674487420546932255e+01,5.92079685584192342966387765425640022e-01
bn/bn-mouse-kasthuri_graph_v4,-Inf,-Inf,1.32603813578762352981264058337049662e+00,6.40001851140713096602988899992338897e-01
bn/bn-mouse_brain_1,-Inf,-Inf,-Inf,-Inf
bn/bn-mouse_retina_1,-Inf,-Inf,-Inf,-Inf
bn/bn-mouse_visual-cortex_1,-Inf,-Inf,-Inf,-Inf
bn/bn-mouse_visual-cortex_2,-Inf,-Inf,-Inf,-Inf
eco/eco-everglades,-Inf,-Inf,-Inf,-Inf
eco/eco-florida,-Inf,-Inf,6.75116091739360624454953875993685787e-01,1.27092813458899760109629286574809358e+00
eco/eco-foodweb-baydry,-Inf,-Inf,Inf,1.35037990346856760481101829365941003e+00
eco/eco-foodweb-baywet,-Inf,-Inf,-Inf,1.14387848148498126555314307269509556e+00
eco/eco-mangwet,-Inf,-Inf,-Inf,9.37939822828086948646426183298686164e-01
eco/eco-stmarks,-Inf,-Inf,-Inf,-Inf
protein/DD_g1,-Inf,-Inf,1.28303698387153391072661043058513180e+00,8.05257931392344516726803384269200570e-01
protein/DD_g10,-Inf,-Inf,3.22048550584981385802695279805423027e-01,-Inf
protein/DD_g100,-Inf,-Inf,-Inf,7.29133746733237109123297915207083864e-01
protein/DD_g1000,-Inf,-Inf,6.47750390210250422089935774944451412e-01,2.39943990609727079276784376918567294e-01
protein/DD_g1001,-Inf,-Inf,9.90595880294403830356360191377021634e-01,9.16055046007839281576254485052501946e-01
protein/DD_g1002,-Inf,-Inf,1.37856721031106411240291919880538786e+00,9.99326872874649773362605560503397956e-02
protein/DD_g1003,-Inf,-Inf,-Inf,5.74274488421288492457702421573518217e-01
protein/DD_g1004,-Inf,-Inf,4.73053206410296549070964670791546720e-01,1.99028801470549033334243634524803789e-01
protein/DD_g1005,-Inf,-Inf,4.85327802404567154771548997072597339e-01,9.88919294205769420332177944649488677e-01
protein/DD_g1006,-Inf,-Inf,4.45188907041066187969154103584428668e-01,1.03988136011044138928434647138607776e+00
protein/DD_g1007,-Inf,-Inf,7.76471788694355042048714168948732621e-01,6.84071865762232869634608645098665548e-01
protein/DD_g1008,-Inf,-Inf,4.66192194830725248286689857025425836e-01,6.18869843138034951967406266197067466e-01
protein/DD_g1009,-Inf,-Inf,5.13050068721900237919698932240625985e-01,1.03936757266044463836998194268211802e+00
protein/DD_g101,-Inf,-Inf,7.16660348048561342158624780076702546e-01,9.29978665119176039283094813077248127e-01
protein/DD_g1010,-Inf,-Inf,1.34728602151413050642465032512028398e+00,7.39306825687013332750562145687532102e-01
protein/DD_g1011,-Inf,-Inf,-Inf,-Inf
protein/DD_g1012,-Inf,-Inf,3.91676303253040558504993392981413871e-01,-Inf
protein/DD_g1013,-Inf,-Inf,4.43416822753760836155144705929245861e-01,5.52390380922237109923881996189028393e-01
protein/DD_g1014,-Inf,-Inf,9.93565905925378596091273358096398660e-01,5.16522527519801471044384220225192700e-01
protein/DD_g1015,-Inf,-Inf,5.15218163422698688790386268761837584e-01,-Inf
protein/DD_g1016,-Inf,-Inf,4.71350475377790051181760927556889235e-01,-Inf
protein/DD_g1017,-Inf,-Inf,7.64810848883069590380683188917500182e-01,5.74405680496367639502550339388253363e-01
protein/DD_g1018,-Inf,-Inf,-Inf,8.01292346014226222253518316346726578e-01
protein/DD_g1019,-Inf,-Inf,1.15755991451709468022604044636037573e+00,-Inf
protein/DD_g102,-Inf,-Inf,7.30854095965216934061075599014648090e-01,-Inf
protein/DD_g1020,-Inf,-Inf,1.16192801442260844123295129655288706e+00,6.81015619538522021154179977444937082e-01
protein/DD_g1021,-Inf,-Inf,1.35088414807074166237623690103613627e+00,1.04391033819590842855451925847408831e+00
protein/DD_g1022,-Inf,-Inf,1.10789734489807973510642850281849073e+00,9.14893077944535814208279613730471378e-01
protein/DD_g1023,-Inf,-Inf,2.37293535753469550288536264605871083e+00,-Inf
protein/DD_g1024,-Inf,-Inf,-Inf,4.33687076812317580404885015715839687e-01
protein/DD_g1025,-Inf,-Inf,-Inf,-Inf
protein/DD_g1026,-Inf,-Inf,7.77561391270132805941566770320057418e-01,7.04538888738135436638787671751935955e-01
protein/DD_g1027,-Inf,-Inf,7.72233549670605112027584873114068264e-01,9.20806505802502116701848687426212926e+00
protein/DD_g1028,-Inf,-Inf,6.27198146217744372682229256646810428e-01,9.58243414538044024046852899158795087e-01
protein/DD_g1029,-Inf,-Inf,-Inf,1.35617826429537320537147599161719135e+00
protein/DD_g103,-Inf,-Inf,8.12164784994959000991537303087224352e-01,6.94190065190916260566382284695509239e-01
protein/DD_g1030,-Inf,-Inf,3.52180782875952961513882121091216785e-01,9.47053816461393785763358043208988094e-01
protein/DD_g1031,-Inf,-Inf,5.82545595935974313809940827524813115e-01,-Inf
protein/DD_g1032,-Inf,-Inf,6.87455704933527334439837470238809259e-01,9.56505981275955670298878784069095833e-01
protein/DD_g1033,-Inf,-Inf,-Inf,7.46653277028595843764608052303760646e-01
protein/DD_g1034,-Inf,-Inf,6.59277360870524469919957339864966477e-01,6.82529953469660469149122180747621846e-01
protein/DD_g1035,-Inf,-Inf,-Inf,-Inf
protein/DD_g1036,-Inf,-Inf,4.36766545167929210084533742614545910e-01,3.71110098935929975856443338408667241e-01
protein/DD_g1037,-Inf,-Inf,8.58919442023271383666375547002142667e+00,-Inf
protein/DD_g1038,-Inf,-Inf,1.53341594963146426359153730103960283e+00,8.71496163883870399525817758196455688e-01
protein/DD_g1039,-Inf,-Inf,1.61686741475973045178404399321897552e+01,-Inf
protein/DD_g104,-Inf,-Inf,8.01275640304281730691079971714701493e-01,8.98162637658584709760187922335575443e-01
protein/DD_g1040,-Inf,-Inf,3.34124877152930450764232751535106130e-01,1.04529770655005290087697699681492789e+00
protein/DD_g1041,-Inf,-Inf,-Inf,4.27831187951613218818394209303351428e-01
protein/DD_g1042,-Inf,-Inf,1.23618084466530960615254144470715288e+00,-Inf
protein/DD_g1043,-Inf,-Inf,3.93123827820630311575938744601792673e-01,4.18121341434756631996779562702631430e-01
protein/DD_g1044,-Inf,-Inf,6.33357615918144367743382175631631070e-01,-Inf
protein/DD_g1045,-Inf,-Inf,5.61891996007874564499073468173150672e-01,-Inf
protein/DD_g1046,-Inf,-Inf,-Inf,1.36153069595782940558235545320954043e+00
protein/DD_g1047,-Inf,-Inf,1.51844651626917927955592022257526669e+00,-Inf
protein/DD_g1048,-Inf,-Inf,-Inf,9.53042285853507111091435635591422889e-01
protein/DD_g1049,-Inf,-Inf,2.37994184914876360353547380870544494e-01,-Inf
protein/DD_g105,-Inf,-Inf,-Inf,1.14489971708277953310506136243883084e+00
protein/DD_g1050,-Inf,-Inf,3.61035607356190720893668466740758226e-01,5.07366683422465884334296997634919489e-01
protein/DD_g1051,-Inf,-Inf,7.67318130539011495834373882841537138e-01,7.87438819714757349288764554046113022e-01
protein/DD_g1052,-Inf,-Inf,7.90141851500304730698876027367856822e-01,7.86279010803887713575994274150320153e-01
protein/DD_g1053,-Inf,-Inf,3.99059691267743844618545295219126885e-01,2.60164013837794431139352238273069565e-01
protein/DD_g1054,-Inf,-Inf,5.21489552367626358153579946159966278e-01,5.28639395949708620085977148237009637e-01
protein/DD_g1055,-Inf,-Inf,4.43468677262277511711445654447489677e-01,-Inf
protein/DD_g1056,-Inf,-Inf,-Inf,-Inf
protein/DD_g1057,-Inf,-Inf,2.03687821438658003661563460681498279e+00,8.71384126306301031212935041791758683e-01
protein/DD_g1058,-Inf,-Inf,1.00070218632499981442931670938374098e+00,4.82864026687261399633294861100994217e-01
protein/DD_g1059,-Inf,-Inf,-Inf,1.27573457336702750209247874127536011e+00
protein/DD_g106,-Inf,-Inf,-Inf,4.07866775419107831694433820068093409e-01
protein/DD_g1060,-Inf,-Inf,1.04660843353239823126998986186494921e+00,6.57176781782490940812921654091413993e-01
protein/DD_g1061,-Inf,-Inf,1.00003032758598221878089316059424644e+00,8.82872655367250668583400179060753174e-01
protein/DD_g1062,-Inf,-Inf,9.08315036696425059648746724672545001e-01,9.98048704403111396647717342349348282e-01
protein/DD_g1063,-Inf,-Inf,7.09835719190229163436814393146348067e-01,-Inf
protein/DD_g1064,-Inf,-Inf,5.73689118507595353004395189823664099e-01,6.00701129986679306953843252997486358e-01
protein/DD_g1065,-Inf,-Inf,-Inf,5.52390582217020878526964016740582706e-01
protein/DD_g1066,-Inf,-Inf,6.45308067086590962241752364711534096e-01,-Inf
protein/DD_g1067,-Inf,-Inf,8.98790353121988188386952700859646873e-01,4.82449867577123008248642927602914119e-01
protein/DD_g1068,-Inf,-Inf,-Inf,7.16256532106823842285776825386293428e-01
protein/DD_g1069,-Inf,-Inf,-Inf,6.90035526414597351482787427748255015e-01
protein/DD_g107,-Inf,-Inf,5.76347466704945417289831238527384065e-01,4.10433708402861693842772812425436772e-01
protein/DD_g1070,-Inf,-Inf,6.85273570912981437085080967976746045e-01,-Inf
protein/DD_g1071,-Inf,-Inf,-Inf,-Inf
protein/DD_g1072,-Inf,-Inf,1.28501585432242545678294995690254446e+00,2.68535237706141450041025377313407490e-01
protein/DD_g1073,-Inf,-Inf,-Inf,-Inf
protein/DD_g1074,-Inf,-Inf,7.16850898524950177314047281322181884e-01,4.15520388476329663134125925062230180e-01
protein/DD_g1075,-Inf,-Inf,9.21666182382079000630973119620109983e-01,4.61614387109789079012003244689038871e-01
protein/DD_g1076,-Inf,-Inf,-Inf,-Inf
protein/DD_g1077,-Inf,-Inf,3.95632025307581480321830342208706965e-01,-Inf
protein/DD_g1078,-Inf,-Inf,1.05102394071191142637823458482302561e+00,-Inf
protein/DD_g1079,-Inf,-Inf,8.14904784275521100376131350840377665e-01,1.08051192508326281593548914854821547e+00
protein/DD_g108,-Inf,-Inf,1.25059036334791093474090616272494921e+00,9.36560217077893833836495229064992950e-01
protein/DD_g1080,-Inf,-Inf,6.31178213178845552136964620411474670e-01,1.97394249253783142279001205447361483e-01
protein/DD_g1081,-Inf,-Inf,7.25024469050207653496273559937906933e-01,9.60960795997920235789698236486149552e-01
protein/DD_g1082,-Inf,-Inf,9.31848567807490631877484126496979745e-01,3.31932256679428259050439750192764285e-01
protein/DD_g1083,-Inf,-Inf,1.32443278206870071480078822711596083e+00,9.06112486460827244008581466733469339e-01
protein/DD_g1084,-Inf,-Inf,8.75506317917932920023333894893744893e-01,8.80351846319516311277687083581608266e-01
protein/DD_g1085,-Inf,-Inf,4.53078138753328624891603002771147711e-01,8.84343641822083702241833692158940218e-01
protein/DD_g1086,-Inf,-Inf,5.37561681110180136423229940348778715e-01,3.82799583874006499801007293123653167e-01
protein/DD_g1087,-Inf,-Inf,-Inf,-Inf
protein/DD_g1088,-Inf,-Inf,6.29105194700631961228363038255247921e-01,5.50185572671007827059842198158327904e-01
protein/DD_g1089,-Inf,-Inf,1.59397456104547795153032922991331559e+00,2.52254646159745401399818276924375717e-01
protein/DD_g109,-Inf,-Inf,4.00064794485305800166388784141621290e-01,2.30645652312401220880974384488157790e-01
protein/DD_g1090,-Inf,-Inf,-Inf,-Inf
protein/DD_g1091,-Inf,-Inf,4.54047720854886213882037299722352056e-01,9.75330259617190461095930471800469897e-01
protein/DD_g1092,-Inf,-Inf,7.78737172163168504656624336234627773e-01,6.00895957727370911854487048513669240e-01
protein/DD_g1093,-Inf,-Inf,6.08849795545493722801760872780344475e-01,5.19292872546255424233008328332409893e-01
protein/DD_g1094,-Inf,-Inf,9.25302396971225177380898965963252524e-01,-Inf
protein/DD_g1095,-Inf,-Inf,6.65523586045035660709944278436455218e-01,7.04305899651869613265559523092833408e-01
protein/DD_g1096,-Inf,-Inf,4.48136871567801176392797704123174341e-01,7.08936228182106985474310739498047456e-01
protein/DD_g1097,-Inf,-Inf,1.64303827535327417854661955221970356e+00,8.93231218197182178994196649635792187e-01
protein/DD_g1098,-Inf,-Inf,5.05493466552648834912599460929543748e-01,6.66433338365026523224038714222248773e-01
protein/DD_g1099,-Inf,-Inf,1.07634232012145984205831486543955648e+00,9.98885214906887719359197295277632059e-01
protein/DD_g11,-Inf,-Inf,-Inf,1.24838438888461070782378553265676821e+00
protein/DD_g110,-Inf,-Inf,6.12876237093286984542485026049771572e-01,9.33959247460242043115291299286574776e-01
protein/DD_g1100,-Inf,-Inf,-Inf,5.50398480948132297530173531685133459e-01
protein/DD_g1101,-Inf,-Inf,-Inf,-Inf
protein/DD_g1102,-Inf,-Inf,1.09123427147164599303004712457097025e+00,-Inf
protein/DD_g1103,-Inf,-Inf,5.11010439122805047537493540268242436e-01,7.87127861653257825814490983784578959e-01
protein/DD_g1104,-Inf,-Inf,7.29390837026157584650748391895922132e-01,-Inf
protein/DD_g1105,-Inf,-Inf,7.47079782268328065190731258802522849e-01,3.72476626324367425455908388749867564e-01
protein/DD_g1106,-Inf,-Inf,-Inf,-Inf
protein/DD_g1107,-Inf,-Inf,5.88581987941953114528667360567135752e-01,3.70986669988276761353292285146116474e+00
protein/DD_g1108,-Inf,-Inf,8.45713604095807546087438004234800418e-01,-Inf
protein/DD_g1109,-Inf,-Inf,1.24823212051155333561887475103724217e+00,1.25979215656812213772725166947383278e+00
protein/DD_g111,-Inf,-Inf,-Inf,1.00542720932879143637669927522041154e+00
protein/DD_g1110,-Inf,-Inf,9.26890929517377944719655931990702845e-01,-Inf
protein/DD_g1111,-Inf,-Inf,1.11297414808275118963281536090832138e+00,4.80419744296179817126980911912963322e-01
protein/DD_g1112,-Inf,-Inf,4.96597191384976553424466531307382877e-01,-Inf
protein/DD_g1113,-Inf,-Inf,5.84186887237426146406313119671512262e-01,8.06504735914454909706972416537755864e-01
protein/DD_g1114,-Inf,-Inf,Inf,-Inf
protein/DD_g1115,-Inf,-Inf,3.50786081772602078038344320900767840e-01,6.90164991062822363226074825180630080e-01
protein/DD_g1116,-Inf,-Inf,8.28489859489870982989923558003670225e-01,4.34907043217504268144378380736156570e-01
protein/DD_g1117,-Inf,-Inf,-Inf,1.91326762258598275734746326685240543e-01
protein/DD_g1118,-Inf,-Inf,5.70788624227830746905344733671601673e-01,3.73072890034614209869303343485613632e-01
protein/DD_g1119,-Inf,-Inf,6.20365763940273461020317663752553856e-01,2.33874079575654071513406790117643090e-01
protein/DD_g112,-Inf,-Inf,7.32732884912019825550606199042158735e-01,-Inf
protein/DD_g1120,-Inf,-Inf,4.11027898092224287289433122610265372e+00,-Inf
protein/DD_g1121,-Inf,-Inf,8.64214599202291172889289442523485807e-01,8.62658877660752534792931438437212503e-01
protein/DD_g1122,-Inf,-Inf,1.29393312199185509203534844969014002e+00,8.25413499196025600107738661799597138e-01
protein/DD_g1123,-Inf,-Inf,1.64179573612924146509174701810148255e-01,4.98700166024865385516127971419594380e-01
protein/DD_g1124,-Inf,-Inf,7.64442589466378423761485546480092793e-01,9.18841055947784025536315227654189686e-01
protein/DD_g1125,-Inf,-Inf,-Inf,1.21047792293506333158647707487913312e+00
protein/DD_g1126,-Inf,-Inf,-Inf,-Inf
protein/DD_g1127,-Inf,-Inf,7.89506477659815156730021016307284188e-01,6.13380436998565893778264824047333312e-01
protein/DD_g1128,-Inf,-Inf,4.17914904056088992753093871784468192e-01,8.20741301374090653222865717114907021e-01
protein/DD_g1129,-Inf,-Inf,7.63918882176405786308340055126455911e-01,-Inf
protein/DD_g113,-Inf,-Inf,4.81619455914928905033831525138035018e-01,8.62083310959987472332312716073845224e-01
protein/DD_g1130,-Inf,-Inf,1.00981551173079652985764577509860565e+00,-Inf
protein/DD_g1131,-Inf,-Inf,6.65520214949947112471138499384315842e-01,5.50959801806197897018711804680748570e-01
protein/DD_g1132,-Inf,-Inf,1.88201522957427788900315603819776556e+00,5.61736566706661668245476354234884899e-01
protein/DD_g1133,-Inf,-Inf,7.57790168299398369652134977955877089e-01,6.65596336696184804538968155722248558e-01
protein/DD_g1134,-Inf,-Inf,6.03127496106430755724992885622408567e-01,-Inf
protein/DD_g1135,-Inf,-Inf,3.61966655576577090143973090151449167e-01,7.25924375606991412763364836812666310e-01
protein/DD_g1136,-Inf,-Inf,7.75843571413515088486741763253297050e-01,4.02890388085655177069749499382008257e-01
protein/DD_g1137,-Inf,-Inf,8.23727367242587235146798109002272642e-01,6.93541056434477016460816888506571373e-01
protein/DD_g1138,-Inf,-Inf,8.22582809545196157916414720135558760e-01,4.26190052656643707906978950562738018e-01
protein/DD_g1139,-Inf,-Inf,-Inf,5.59325247064051376772157927796522752e-01
protein/DD_g114,-Inf,-Inf,8.98598071600791575410970814228869236e-01,9.97914232356801380980163611074900756e-01
protein/DD_g1140,-Inf,-Inf,5.47131789670237040845459559540326144e-01,-Inf
protein/DD_g1141,-Inf,-Inf,4.84925724272674642837642894133096907e-01,8.41042752887480013071690290270602330e-01
protein/DD_g1142,-Inf,-Inf,7.15670847419390560841953128015194835e-01,-Inf
protein/DD_g1143,-Inf,-Inf,5.17074097159136954685096559739078173e-01,7.68528368882035626595404155559331567e-01
protein/DD_g1144,-Inf,-Inf,2.78669787600497967542545935180956226e-01,3.41116007272643548229077756015430767e-01
protein/DD_g1145,-Inf,-Inf,6.68654253907978337250042293060341100e-01,-Inf
protein/DD_g1146,-Inf,-Inf,8.07178765827053645053262816241452867e-01,1.40577312028769699672994998892939163e+01
protein/DD_g1147,-Inf,-Inf,5.18503773737830262688838405463085521e-01,6.87203364050844849596372216238044207e-01
protein/DD_g1148,-Inf,-Inf,1.50830082719610687688679416442913631e+00,4.49379135863898991913030068010228593e-01
protein/DD_g1149,-Inf,-Inf,4.01720806894161520387761307820651432e-01,-Inf
protein/DD_g115,-Inf,-Inf,-Inf,7.23535055383799608164187432462065934e-01
protein/DD_g1150,-Inf,-Inf,1.04260984686385580162040844316926832e+00,1.03044202368830145421869998856635056e+00
protein/DD_g1151,-Inf,-Inf,3.63968300402085059881985960614574163e-01,7.06578703627643205144756687817015514e-01
protein/DD_g1152,-Inf,-Inf,1.18247230136147536582612573165867958e+00,8.11403614874008611678815816631588148e-01
protein/DD_g1153,-Inf,-Inf,-Inf,-Inf
protein/DD_g1154,-Inf,-Inf,2.49783525574864930522528314750933674e+00,8.61447589236051875685636227904956527e-01
protein/DD_g1155,-Inf,-Inf,1.94547248591672908522942779991700555e+00,5.83994592846601030754966310032564097e-01
protein/DD_g1156,-Inf,-Inf,4.05333334564408551599742390578657979e-01,1.13348361976997409879841879911253672e-01
protein/DD_g1157,-Inf,-Inf,8.32848377711281311188508969443646578e-01,1.86799579632101206998871408214240079e-01
protein/DD_g1158,-Inf,-Inf,5.46207283531296866641410372060413303e-01,1.11288868047620075012106645520727380e+00
protein/DD_g1159,-Inf,-Inf,7.28430039872780022953339521477137855e-01,1.03059855633645918001576462992396740e+00
protein/DD_g116,-Inf,-Inf,4.61387735537990103943396097604293571e-01,6.24279672198637142090400105410758571e-01
protein/DD_g1160,-Inf,-Inf,4.99177986019711919047172763493375892e-01,6.90908273713171769725350053925539892e-01
protein/DD_g1161,-Inf,-Inf,5.27232590761934325858325726811096907e-01,6.75630277125960602356434402291010667e-01
protein/DD_g1162,-Inf,-Inf,7.41594230378570875893196130814154035e-01,9.01734417723236428513111429491244806e-01
protein/DD_g1163,-Inf,-Inf,6.09318879026220961657054680132172064e-01,7.37413122561327357792497976612744273e-01
protein/DD_g1164,-Inf,-Inf,1.36531402174709094255374729394754590e+00,5.96289163493288577539482153441761268e-01
protein/DD_g1165,-Inf,-Inf,7.11624207488112094399525928086246768e-01,7.27088194601828259377260561357081938e-01
protein/DD_g1166,-Inf,-Inf,1.14107193373689892815604467002654969e+00,6.11876852425433998297329323080438882e-01
protein/DD_g1167,-Inf,-Inf,1.62042623362624498790044396050380912e+00,-Inf
protein/DD_g1168,-Inf,-Inf,-Inf,-Inf
protein/DD_g1169,-Inf,-Inf,-Inf,-Inf
protein/DD_g117,-Inf,-Inf,6.42948291376360074947245338935640422e-01,1.03733638925576937465563252276053309e+00
protein/DD_g1170,-Inf,-Inf,1.53229935187819867097991960554284001e+00,5.84933749116337777835289650434729593e-01
protein/DD_g1171,-Inf,-Inf,-Inf,-Inf
protein/DD_g1172,-Inf,-Inf,7.48109465502483612304720895199235913e-01,9.56416116487874551439176752927179886e-01
protein/DD_g1173,-Inf,-Inf,-Inf,-Inf
protein/DD_g1174,-Inf,-Inf,1.13329136750462909824696968222450326e+00,-Inf
protein/DD_g1175,-Inf,-Inf,4.59875806662840438276138967781485332e-01,-Inf
protein/DD_g1176,-Inf,-Inf,Inf,-Inf
protein/DD_g1177,-Inf,-Inf,-Inf,5.60773179717400044313724937640045597e-01
protein/DD_g1178,-Inf,-Inf,3.51481107042116219288051303934148661e-01,-Inf
protein/DD_g118,-Inf,-Inf,8.69845383424999617899443118642855196e-01,7.96002517430088902465645458632026051e-01
protein/DD_g119,-Inf,-Inf,9.96520182184208478956686516931815039e-01,7.37272991263488531223284951972864452e-01
protein/DD_g12,-Inf,-Inf,1.26308669568714407401636001214013607e+00,9.58125940763571282610127648446474393e-01
protein/DD_g120,-Inf,-Inf,8.91021142221647458661835665861832896e-01,1.06057694297130542117631012408429065e+00
protein/DD_g121,-Inf,-Inf,4.44611149732834168676600079274085023e-01,-Inf
protein/DD_g122,-Inf,-Inf,1.21573036678193171364871592646696248e+00,7.73370165790770575465168878230744714e-01
protein/DD_g123,-Inf,-Inf,9.19452404133697607959676009550375222e-01,1.14740080324779260859327432158659910e+00
protein/DD_g124,-Inf,-Inf,3.83499520057619285526509265916584263e-01,8.25348288468947915198252982125647746e-01
protein/DD_g125,-Inf,-Inf,9.28504687838440997456353507645273266e-01,4.93316451201871918025350451022146124e-01
protein/DD_g126,-Inf,-Inf,1.71347032001806472529962018275288971e+00,9.43731433646770874610813031544603164e-01
protein/DD_g127,-Inf,-Inf,6.68334934680557050557506464324899370e-01,-Inf
protein/DD_g128,-Inf,-Inf,6.39932756130351286188822318959921119e-01,8.03838752459098112494085717339788704e-01
protein/DD_g129,-Inf,-Inf,7.45680379170146516125890503714093723e-01,6.28439097059480749115662783805671577e-01
protein/DD_g13,-Inf,-Inf,1.13836795335811171951802236074780204e+00,1.23834041531934709822896907217895836e+00
protein/DD_g130,-Inf,-Inf,9.69621493502285698874414430675934579e-01,5.49880226150498564542565078023551593e-01
protein/DD_g131,-Inf,-Inf,-Inf,6.71699348678364259534420588070424395e-01
protein/DD_g132,-Inf,-Inf,-Inf,1.06267015673834796408433850309490613e+00
protein/DD_g133,-Inf,-Inf,1.30277847859757794448023344706395860e+00,7.33924160918962201323309699163963292e-01
protein/DD_g134,-Inf,-Inf,3.70870927506458497502391317213401816e-01,-Inf
protein/DD_g135,-Inf,-Inf,-Inf,1.14244278837118370159173733403866686e+00
protein/DD_g136,-Inf,-Inf,-Inf,6.39656903061428015928413918761457363e-01
protein/DD_g137,-Inf,-Inf,8.19486044196327641769676792340586138e-01,-Inf
protein/DD_g138,-Inf,-Inf,8.49926131570989192410986031602349907e-01,-Inf
protein/DD_g139,-Inf,-Inf,7.66381494237946429657544538341519141e-01,5.02482511067691796941863644192564607e-01
protein/DD_g14,-Inf,-Inf,8.34442824906828188619302580010124328e-01,5.96748237428462814608897790126241974e-01
protein/DD_g140,-Inf,-Inf,-Inf,1.38507606566995313696805538154571979e+00
protein/DD_g141,-Inf,-Inf,-Inf,1.00674016558988522629575825275059585e+00
protein/DD_g142,-Inf,-Inf,4.65857526427255117113968175862937870e-01,6.38165956330935877766625867314315638e-01
protein/DD_g143,-Inf,-Inf,1.40012463180016128178727368949308228e+00,3.22820842377414893189020608784793250e-01
protein/DD_g144,-Inf,-Inf,8.83797843989168959764076310805130377e-01,6.10338917488781356659859233292644671e-01
protein/DD_g145,-Inf,-Inf,1.37331773296737950833605545989733998e+00,1.18678951909067879865399128675186489e+00
protein/DD_g146,-Inf,-Inf,4.84498483355660388997668914623717585e-01,6.89253411883368364260848203551369206e-01
protein/DD_g147,-Inf,-Inf,1.83615643604074734639779902948524623e+00,7.53457711096700249332813466576444967e-01
protein/DD_g148,-Inf,-Inf,4.42534247395496119116486191751907767e-01,8.55903222172942209382842422220113059e-01
protein/DD_g149,-Inf,-Inf,1.02507874918243560859516643885242359e+00,9.74432063058617522806133383427240394e-01
protein/DD_g15,-Inf,-Inf,1.01240096097442905386252282289860119e+00,-Inf
protein/DD_g150,-Inf,-Inf,1.37934631155191714427559213077984116e+00,6.68683602136957894589736793006590020e-01
protein/DD_g151,-Inf,-Inf,1.35852484536781131816382231934403820e+00,4.40008890241906117893196596093257308e-01
protein/DD_g152,-Inf,-Inf,-Inf,6.29516443944443058643804264354417598e-01
protein/DD_g153,-Inf,-Inf,1.26280876884601875264116219552121240e+00,1.04107754700893844853267963619771508e+00
protein/DD_g154,-Inf,-Inf,5.05228193778036938487053121236605157e-01,9.14914077481502736658088380772363333e-01
protein/DD_g155,-Inf,-Inf,-Inf,1.56019199476647181699280781540742137e+00
protein/DD_g156,-Inf,-Inf,1.97488320820474887432868970509216308e+00,7.84117883681611567300006072751553709e-01
protein/DD_g157,-Inf,-Inf,4.95388320456304850373014886239325738e-01,4.29776100904690554805108011107314593e-01
protein/DD_g158,-Inf,-Inf,1.38029687328305470095295066235654925e+00,9.27914645505828691683160112979452913e-01
protein/DD_g159,-Inf,-Inf,-Inf,-Inf
protein/DD_g16,-Inf,-Inf,1.05409485416624443014339225003682710e+00,3.73477104228266629859342011058780549e-01
protein/DD_g160,-Inf,-Inf,-Inf,8.01117156545725745009687157846604323e-01
protein/DD_g161,-Inf,-Inf,8.44850338666306431433152444933915494e-01,1.63100639694066337539155203299746405e+00
protein/DD_g162,-Inf,-Inf,1.38222936964805582161622576536462663e+00,6.24998702534435009860038330444081401e-01
protein/DD_g163,-Inf,-Inf,-Inf,8.67547668819672906401964315165429318e-01
protein/DD_g164,-Inf,-Inf,5.26062195986245219577357714981455573e-01,6.98940754001911735441056488056306916e-01
protein/DD_g165,-Inf,-Inf,4.97270951951734911747275342028411002e-01,8.64421610321782378385436670523426020e-01
protein/DD_g166,-Inf,-Inf,1.53077645932897875080910023847282232e+00,7.19913569931215234823990360658950632e-01
protein/DD_g167,-Inf,-Inf,7.89060127846701135969133118274654212e-01,9.53878460457413046025563255534447923e-01
protein/DD_g168,-Inf,-Inf,6.38217653368278565767237010352476213e-01,-Inf
protein/DD_g169,-Inf,-Inf,6.28638222909699647024587867512008651e-01,7.80443579935072381997757335785761053e-01
protein/DD_g17,-Inf,-Inf,7.72335241152575252766754226842517447e-01,5.23643074065140768672175227061046494e-01
protein/DD_g170,-Inf,-Inf,7.19604028149716638666608387984144019e-01,-Inf
protein/DD_g171,-Inf,-Inf,1.04462284025462667377280590450458933e+00,1.11600320216507107113008269252889310e+00
protein/DD_g172,-Inf,-Inf,6.17935203170736145255930020872181851e-01,2.61003607082399696635167663701987608e-01
protein/DD_g173,-Inf,-Inf,7.18918300917026504197062965867995318e-01,7.00390324986251298512164720127137252e-01
protein/DD_g174,-Inf,-Inf,4.15363716383140798993106813520491734e-01,6.58755998547220433882579126089161588e-01
protein/DD_g175,-Inf,-Inf,1.29485709022735677090640003366461877e+00,2.25334215893879382795506068707445243e+00
protein/DD_g176,-Inf,-Inf,4.61485187962921129556821419143154241e-01,3.81129369566509055131610398054322765e-01
protein/DD_g177,-Inf,-Inf,9.09452417764926541955937211553078802e-01,4.34240702293935128356541655513342941e-01
protein/DD_g178,-Inf,-Inf,1.50020621517335622528930821975087113e+00,-Inf
protein/DD_g179,-Inf,-Inf,6.52629963336719684223473781189225462e-01,6.05913175672961896885372245305883148e-01
protein/DD_g18,-Inf,-Inf,1.30041873518611441792107567455651601e+00,4.65096908988035154992670934644207697e-01
protein/DD_g180,-Inf,-Inf,8.33682913645773874617768617477621227e-01,-Inf
protein/DD_g181,-Inf,-Inf,5.34537788365795342383106900966743339e-01,5.28093200830166720028969910594381030e-01
protein/DD_g182,-Inf,-Inf,2.28501714714383262149478475594227514e-01,-Inf
protein/DD_g183,-Inf,-Inf,-Inf,-Inf
protein/DD_g184,-Inf,-Inf,5.42895351818772162239576448217777336e-01,6.07707673718903449595682178405503574e-01
protein/DD_g185,-Inf,-Inf,-Inf,-Inf
protein/DD_g186,-Inf,-Inf,-Inf,7.99943937793973274405664226211244267e-01
protein/DD_g187,-Inf,-Inf,-Inf,5.43065735604727979739882046387344759e-01
protein/DD_g188,-Inf,-Inf,9.89084823428924669499661313910201578e-01,-Inf
protein/DD_g189,-Inf,-Inf,4.51036018742367418763953926612149126e-01,1.06938305572281339308542637355727994e+00
protein/DD_g19,-Inf,-Inf,9.40555111676630185464714445431896746e-01,7.89098380980169407099951906010984026e-01
protein/DD_g190,-Inf,-Inf,8.17929561234766222497997452629869853e-01,7.06489037091604309950274937182573513e-01
protein/DD_g191,-Inf,-Inf,6.64634291040462979352076964956862767e-01,1.23399923149581990765394884599533091e+00
protein/DD_g192,-Inf,-Inf,9.29223172988921415759832588124058073e-01,4.89315374585398538558257804775833564e-01
protein/DD_g193,-Inf,-Inf,6.71469908249286219891232800255830547e-01,3.46895589608432358817676016769940469e-01
protein/DD_g194,-Inf,-Inf,8.89344525114708977591419081199434782e-01,1.03054842502793077352119664451096771e+00
protein/DD_g195,-Inf,-Inf,7.75790269781830304566064908329554044e-01,9.36836824107571484948539112588386739e-01
protein/DD_g196,-Inf,-Inf,-Inf,-Inf
protein/DD_g197,-Inf,-Inf,5.96493184815034179771375728113140579e-01,-Inf
protein/DD_g198,-Inf,-Inf,7.71232409045164836746987361148522569e-01,1.36793766430619088290246614904442085e+00
protein/DD_g199,-Inf,-Inf,-Inf,1.05957718014201310396181527356389521e+00
protein/DD_g2,-Inf,-Inf,1.01294113859973327213787994287467225e+00,1.14544318600186775965921530338980963e+00
protein/DD_g20,-Inf,-Inf,8.52971030029011308222080708359349916e-01,7.82455394923528566007102358138384886e-01
protein/DD_g200,-Inf,-Inf,5.46866124606733642420974839140743624e-01,8.16264862489428591352968838158626632e-01
protein/DD_g201,-Inf,-Inf,1.15766937527194715193211069128614485e+00,6.17676826902053908562181708757464446e-01
protein/DD_g202,-Inf,-Inf,7.79503864752692710258419472296374833e-01,3.97354090937383705003099388478337384e-01
protein/DD_g203,-Inf,-Inf,-Inf,1.03573554222340363519875477647754367e+00
protein/DD_g204,-Inf,-Inf,1.52332254883228105684699477900486388e+01,1.37197867465096586300807206665082998e+00
protein/DD_g205,-Inf,-Inf,5.47338475055968822745137189440722418e-01,6.29836666237957906259666741905211893e-01
protein/DD_g206,-Inf,-Inf,-Inf,1.18582631025963543359992838949500132e+00
protein/DD_g207,-Inf,-Inf,3.14785032158516775477469752755263307e-01,4.17400896775671138582255358230363837e-01
protein/DD_g208,-Inf,-Inf,-Inf,1.25162521298471476166393376492417471e+00
protein/DD_g209,-Inf,-Inf,1.47350641301735706495264985696910393e+00,2.52278200184809920735092925517183667e-01
protein/DD_g21,-Inf,-Inf,-Inf,-Inf
protein/DD_g210,-Inf,-Inf,9.32239028655951268420535489843468550e-01,5.06347515768774843282812442767808897e-01
protein/DD_g211,-Inf,-Inf,9.63133479764047741351394890214046101e-01,8.00081554815306218523388158935172380e-01
protein/DD_g212,-Inf,-Inf,5.26418578544949807218975023427096905e-01,-Inf
protein/DD_g213,-Inf,-Inf,9.20793126369564954839069243281423584e-01,6.56357577194182685404133785184261357e-01
protein/DD_g214,-Inf,-Inf,5.55074198069815736767134254074262707e-01,7.62821780425924893332321469942724095e-01
protein/DD_g215,-Inf,-Inf,-Inf,9.57590611201851203723690405292519330e-01
protein/DD_g216,-Inf,-Inf,9.21330524984067027500958161964263749e-01,8.19490962997541409817484969200229396e-01
protein/DD_g217,-Inf,-Inf,5.02706783276847525531228165125919857e-01,-Inf
protein/DD_g218,-Inf,-Inf,1.16390573527187148427158063892169811e+00,-Inf
protein/DD_g219,-Inf,-Inf,9.31981199717497125101652055620104873e-01,4.33020748004293039183880617576292217e-01
protein/DD_g22,-Inf,-Inf,1.11287686663480491578447328793343542e+00,-Inf
protein/DD_g220,-Inf,-Inf,1.10960907948166766015623600495356996e+00,6.35500285675750177132325875535849704e-01
protein/DD_g221,-Inf,-Inf,1.17686737229824701339408885064902044e+00,1.15534558838770877275049338885312942e+00
protein/DD_g222,-Inf,-Inf,2.40979381164877356519353088877627203e+00,1.16117201061548567441205319385994375e+00
protein/DD_g223,-Inf,-Inf,1.33513393779003790856981963321615564e+00,7.06717506668056409604275345519140068e-01
protein/DD_g224,-Inf,-Inf,5.70019400816049652487203230622869437e-01,7.31207718443869452012997807724658475e-01
protein/DD_g225,-Inf,-Inf,-Inf,1.67329380784864421770727728240595636e+00
protein/DD_g226,-Inf,-Inf,-Inf,1.18979834673765114839045512321802325e+00
protein/DD_g227,-Inf,-Inf,3.48784997790937783570782411388189361e-01,8.44621138606314957574511352824691666e-01
protein/DD_g228,-Inf,-Inf,1.39267538333321213280261671795807662e+00,8.51277980627057099429758906103338228e-01
protein/DD_g229,-Inf,-Inf,8.59341938814875624281289201964843925e-01,1.12665490079003209830793578243701921e+00
protein/DD_g23,-Inf,-Inf,7.55205103321651850854848003108739191e-01,9.08191562446426848196985773361585596e-01
protein/DD_g230,-Inf,-Inf,5.55891576362658668891141997704255207e-01,-Inf
protein/DD_g231,-Inf,-Inf,5.10209663312529948067720511263167964e-01,5.41957034665249320138312410587034787e-01
protein/DD_g232,-Inf,-Inf,-Inf,7.13458954486671709987975117831176107e-01
protein/DD_g233,-Inf,-Inf,-Inf,6.87133877997282396853910927470482862e-01
protein/DD_g234,-Inf,-Inf,9.57533178003656076727235996179839483e-01,1.07337450094520208149919096329827139e+00
protein/DD_g235,-Inf,-Inf,7.20291196922668679026981431193753142e-01,-Inf
protein/DD_g236,-Inf,-Inf,5.42742074685801561470759484355035715e-01,-Inf
protein/DD_g237,-Inf,-Inf,6.03326414115805165481071881905530428e-01,8.30244591627782838726564497137921255e-01
protein/DD_g238,-Inf,-Inf,1.36025155168090065700602934567217039e+00,9.64213994300410955267166981752872536e-01
protein/DD_g239,-Inf,-Inf,1.68273400860996975702432764189198312e+00,8.17288597415942481876532774645842228e-01
protein/DD_g24,-Inf,-Inf,8.82990860825292853212967417845991334e+00,8.88556847848714398784712859867155653e-01
protein/DD_g240,-Inf,-Inf,1.24755387042735853683992187768298378e+00,1.15657718632384173544219629397784204e+00
protein/DD_g241,-Inf,-Inf,1.00994424020685516377050963359275042e+00,5.99051709590947952355669965479948133e-01
protein/DD_g242,-Inf,-Inf,-Inf,-Inf
protein/DD_g243,-Inf,-Inf,1.23310129964214264631871569085620278e+00,-Inf
protein/DD_g244,-Inf,-Inf,8.26217526870914661979811689629884943e-01,1.06511742087962367714600080041426865e+00
protein/DD_g245,-Inf,-Inf,6.93190592236542974621257752988108638e-01,7.88549984442141498682164771740621425e-01
protein/DD_g246,-Inf,-Inf,6.57861426020213084476714651686802841e-01,4.83308826540831929175539971412950801e-01
protein/DD_g247,-Inf,-Inf,1.26368120535278110232920475492217291e+00,2.69618097346964197553965129658673527e-01
protein/DD_g248,-Inf,-Inf,1.25864296565722395629935020046741657e+00,-Inf
protein/DD_g249,-Inf,-Inf,1.65675368355110553656604329304893699e+00,1.46574939646821597247103559359834565e+00
protein/DD_g25,-Inf,-Inf,7.63772203830550036960573578427995452e-01,6.16901363635117491496735892258673055e-01
protein/DD_g250,-Inf,-Inf,-Inf,7.96877437309068872096204761594101966e-01
protein/DD_g251,-Inf,-Inf,7.82211158691789622490608619774436047e-01,8.12105036210985374938299576934067742e-01
protein/DD_g252,-Inf,-Inf,1.65147986140355500940495935107948042e+00,7.01836434015458267470227070806700622e-01
protein/DD_g253,-Inf,-Inf,1.12944225158072230914129442780594218e+00,6.15200341337501852146165772321132305e-01
protein/DD_g254,-Inf,-Inf,7.39504077991333045512085674924641878e-01,5.21676932394092694781079101282877598e-01
protein/DD_g255,-Inf,-Inf,7.45111866590216084207795810593634935e-01,8.81902695500095245093419425757323725e-01
protein/DD_g256,-Inf,-Inf,3.83538370192657054719864460162792773e-01,-Inf
protein/DD_g257,-Inf,-Inf,Inf,6.88514570565789388186668854683550424e+00
protein/DD_g258,-Inf,-Inf,3.49261829183675761876845453437455545e-01,-Inf
protein/DD_g259,-Inf,-Inf,-Inf,1.09102875645246498782836842831197153e+00
protein/DD_g26,-Inf,-Inf,1.37703996201447660535291252678238999e+00,1.40811790858599642621444519132731094e+00
protein/DD_g260,-Inf,-Inf,1.22826943197774036700492132245572462e+00,5.57894136529238508568307796426303091e-01
protein/DD_g261,-Inf,-Inf,-Inf,8.80513558677046298052900291714081277e-01
protein/DD_g262,-Inf,-Inf,1.09307863734241141242364364413218362e+00,1.38836403973612027520889227536013131e-01
protein/DD_g263,-Inf,-Inf,6.26051982160073305441952234590974590e-01,6.79409555917644840223604159828963627e-01
protein/DD_g264,-Inf,-Inf,4.21877609194282850978486265655164932e-01,1.48388856354166513954024169770385863e+00
protein/DD_g265,-Inf,-Inf,1.32828904345052474866079410360457155e+00,7.66567038866830289900076214507018611e-01
protein/DD_g266,-Inf,-Inf,1.54723976243814615225853072506849458e+00,9.47884903832287373080357298356596062e-01
protein/DD_g267,-Inf,-Inf,1.10795392514796613278740292582717508e+00,8.18331760522851889259116252694735291e-01
protein/DD_g268,-Inf,-Inf,-Inf,4.80357586887158165242579944057706734e-01
protein/DD_g269,-Inf,-Inf,-Inf,9.00743283787598737779156519889971763e-01
protein/DD_g27,-Inf,-Inf,5.17967679724159404177772777588508516e-01,6.93415788237367884255519685073374666e-01
protein/DD_g270,-Inf,-Inf,1.19438066923555436268088521292558851e+00,1.13133509203031626610933719211109561e+00
protein/DD_g271,-Inf,-Inf,7.17223922745895165318192920833150564e-01,7.91844758483643846168099257233624845e-01
protein/DD_g272,-Inf,-Inf,1.03828651511549487765549156690644468e+00,7.51928158130695314466932991546181237e-01
protein/DD_g273,-Inf,-Inf,8.31836125867794933384081991798534790e-01,1.21404922503585736486132644563136063e+00
protein/DD_g274,-Inf,-Inf,-Inf,8.12373752536235572953153442473083242e-01
protein/DD_g275,-Inf,-Inf,4.77909725356431982425119960741133390e-01,6.58186917596487496639025505091970820e-01
protein/DD_g276,-Inf,-Inf,1.20808583517116669171483342547155641e+00,1.40074835279066680114040918182329696e+00
protein/DD_g277,-Inf,-Inf,3.22857099071261846090080098160258899e-01,7.78288740155321231752881677766472567e-01
protein/DD_g278,-Inf,-Inf,7.97617843753841555738057777616845814e-01,9.67429937182562125067652428292802138e-01
protein/DD_g279,-Inf,-Inf,1.28478042372175282456123084917483359e+00,1.13095512241537164554377728276746708e+00
protein/DD_g28,-Inf,-Inf,8.94376795096664167169134871429291808e-01,-Inf
protein/DD_g280,-Inf,-Inf,9.86915905320861466178618498188120435e-01,8.61197650652396463729563989012353639e-01
protein/DD_g281,-Inf,-Inf,1.70574127052511291686107291960081764e+00,9.94891463003854363822836909167587494e-01
protein/DD_g282,-Inf,-Inf,1.04657269380386868210702637020462654e+00,1.38241100504806663774897302524486545e+00
protein/DD_g283,-Inf,-Inf,1.21997674775950787210847602351843757e+00,9.65158408374050179410203032528111317e-01
protein/DD_g284,-Inf,-Inf,1.58850408620804058163902237837261882e+00,9.68022744321712104163836967586491441e-01
protein/DD_g285,-Inf,-Inf,4.91851552907593239547756733629830324e-01,5.84762840765716580989088895228181122e-01
protein/DD_g286,-Inf,-Inf,4.33988468781475156372086324791662786e-01,1.22478105903796671919554263191032400e+00
protein/DD_g287,-Inf,-Inf,7.38435301773299359977923367630597337e-01,8.96762291303079832094399636563574097e-01
protein/DD_g288,-Inf,-Inf,6.84222159738964589957367310948862883e-01,7.46680674834485071335141649411816422e-01
protein/DD_g289,-Inf,-Inf,6.53828334714834068971368596510314222e-01,9.49113394616046814532570002899687038e-01
protein/DD_g29,-Inf,-Inf,-Inf,1.28224734105736034004178491370855430e+00
protein/DD_g290,-Inf,-Inf,6.61973314744186934618458002012605863e-01,9.17259864137694755351756375666753102e-01
protein/DD_g291,-Inf,-Inf,7.19460387532511296811847565803483696e-01,7.70049193833511565918708338459181663e-01
protein/DD_g292,-Inf,-Inf,5.63659579055771916648897944061940073e-01,-Inf
protein/DD_g293,-Inf,-Inf,9.33161672254211542997473753870893195e-01,1.38490698763927521282015522990348481e+00
protein/DD_g294,-Inf,-Inf,-Inf,-Inf
protein/DD_g295,-Inf,-Inf,7.35044880997282729449685068307196719e-01,-Inf
protein/DD_g296,-Inf,-Inf,3.45943718580141030911542054066110139e-01,-Inf
protein/DD_g297,-Inf,-Inf,4.38951672069819600410022566357598446e-01,1.41103495481059747502918110545513263e+00
protein/DD_g298,-Inf,-Inf,1.34691419558827278705438618626731288e+00,1.11986304398493340840506449892709216e+00
protein/DD_g299,-Inf,-Inf,9.79140022352469306439214114011393217e-01,5.40583338261470859743646416420017242e-01
protein/DD_g3,-Inf,-Inf,9.78698893701568791251094430503334356e-01,6.39985493343672119575272611986433989e-01
protein/DD_g30,-Inf,-Inf,4.41665735512750808816088521161582060e-01,6.53139515633405204322039463571086293e-01
protein/DD_g300,-Inf,-Inf,1.15006562316670704678332755706493806e+00,3.48311298586808278978608771771582191e-01
protein/DD_g301,-Inf,-Inf,8.63324253519185145104136949547703202e-01,9.64752766956375227641560247603514720e-01
protein/DD_g302,-Inf,-Inf,3.64118647757836955982574633987325904e-01,1.05628176774847385659821985368270339e+00
protein/DD_g303,-Inf,-Inf,7.40233907082642390738551750482261677e-01,4.86811866231250811344141957935972919e-01
protein/DD_g304,-Inf,-Inf,9.26789984763890687056025730991032687e-01,9.46094801390711989980923781296565514e-01
protein/DD_g305,-Inf,-Inf,3.19965902251407456073233692545502138e-01,7.29113317408269156445531080742296167e-01
protein/DD_g306,-Inf,-Inf,1.12846984687842094162467327905240475e+00,7.22808514690635990826918210677809024e-01
protein/DD_g307,-Inf,-Inf,1.10206485325166011705648858244274241e+00,7.69475606646347963031310586956210174e-01
protein/DD_g308,-Inf,-Inf,1.33321513801682554757937698317417487e+00,-Inf
protein/DD_g309,-Inf,-Inf,1.17792733827030846663216571455119366e+00,7.93925579743764728581493971729480222e-01
protein/DD_g31,-Inf,-Inf,2.02245561055089180123333502447134693e+00,7.03180267526201991912176707389474266e-01
protein/DD_g310,-Inf,-Inf,1.39027815396125824940722602340244891e+00,1.03768419527011764446503178819184764e+00
protein/DD_g311,-Inf,-Inf,5.52367851395986249351889771671281448e-01,6.75004802668587757394370095263315936e-01
protein/DD_g312,-Inf,-Inf,1.33364827286501030023760112138041916e+00,1.14493406409347946137810301562247013e+00
protein/DD_g313,-Inf,-Inf,-Inf,8.95464223529412229506593650183693273e-01
protein/DD_g314,-Inf,-Inf,2.84454912528965717081380448971994458e-01,7.66915333742286211075835750154929561e-01
protein/DD_g315,-Inf,-Inf,6.17788026931512803754813127560317440e-01,7.10031371116384675799397129371941461e-01
protein/DD_g316,-Inf,-Inf,7.14030474014597331582926518794299048e-01,4.75011672693332026280279418453069964e-01
protein/DD_g317,-Inf,-Inf,-Inf,1.05530609796890503191811901659219462e+00
protein/DD_g318,-Inf,-Inf,1.46034896469380835214582958421184098e+00,1.04122255693641432135118024120560391e+00
protein/DD_g319,-Inf,-Inf,1.31718595584162157502153630871325057e+00,6.22310547478783209479989567594378635e-01
protein/DD_g32,-Inf,-Inf,1.01263647616436742885961950864758603e+00,5.79544669703789568754339806434729310e-01
protein/DD_g320,-Inf,-Inf,8.62427242820536527438191158926222798e-01,1.00278607922786726221457796293717771e+00
protein/DD_g321,-Inf,-Inf,5.80058922456792161286218775414269299e-01,4.06172179737720037135977892765883359e+00
protein/DD_g322,-Inf,-Inf,5.69501439464539732336621339423317477e-01,-Inf
protein/DD_g323,-Inf,-Inf,-Inf,-Inf
protein/DD_g324,-Inf,-Inf,1.27665035747937145202438888920717087e+00,5.07137532359595601316272859046615684e-01
protein/DD_g325,-Inf,-Inf,-Inf,9.26075693633707611468658331665823498e-01
protein/DD_g326,-Inf,-Inf,1.00636490275972376625323988030827820e+00,7.80368255090136237359570071022738486e-01
protein/DD_g327,-Inf,-Inf,7.22224762978580120293566917316279011e-01,3.56284291011778603340246036639836530e-01
protein/DD_g328,-Inf,-Inf,6.35141078760562987065292800760682109e-01,-Inf
protein/DD_g329,-Inf,-Inf,-Inf,1.21588779615716736089886093267021495e+00
protein/DD_g33,-Inf,-Inf,-Inf,1.18799159965491826203599785790891442e+00
protein/DD_g330,-Inf,-Inf,-Inf,9.84541819479572722530457539917070358e-01
protein/DD_g331,-Inf,-Inf,4.99669079073885804530062666597748411e-01,1.23474753916271123764072427122097727e+00
protein/DD_g332,-Inf,-Inf,1.39146754330655026036535892736734156e+00,6.93477542564659230938872666921746796e-01
protein/DD_g333,-Inf,-Inf,9.03730205687420596218181914188597813e-01,1.00541859448585381009197490476785734e+00
protein/DD_g334,-Inf,-Inf,1.30280609508668342321272383481437125e+00,8.27476517587455951776213641304912016e-01
protein/DD_g335,-Inf,-Inf,1.36035716498726885319743006501163895e+00,8.27572563781706910784008152496134980e-01
protein/DD_g336,-Inf,-Inf,4.75951940367350908163757446617291731e-01,9.63356214478498029615794761012491118e-01
protein/DD_g337,-Inf,-Inf,4.53314158930757232032435034021556466e-01,3.50525013447655890363318153257047655e-01
protein/DD_g338,-Inf,-Inf,1.08905704934864952440890078068050669e+00,7.94895736395717220877384818521325510e-01
protein/DD_g339,-Inf,-Inf,1.64714362684582563274503281125389671e+00,8.30539738630004386799102227627927808e-01
protein/DD_g34,-Inf,-Inf,1.16380640545464608563838036779082609e+00,1.71322406466139897258460045213965375e+00
protein/DD_g340,-Inf,-Inf,1.27961125215127161990247590819858435e+00,5.21279699365605655386104086692205652e-01
protein/DD_g341,-Inf,-Inf,7.74739414889003161498224055484610687e-01,7.92043961504189494191849125972305300e-01
protein/DD_g342,-Inf,-Inf,9.63353021038464391708869776361834518e-01,1.15305112324891762999873455473169748e+00
protein/DD_g343,-Inf,-Inf,1.41534949257305909012321337776415310e+00,6.75346564196818302346099543474144468e-01
protein/DD_g344,-Inf,-Inf,6.70481569319501895067689019233087518e-01,5.25436781320741894596097959400542431e-01
protein/DD_g345,-Inf,-Inf,-Inf,1.11170211101012860608820260591609386e+00
protein/DD_g346,-Inf,-Inf,9.54000283211119112323852173310914518e-01,-Inf
protein/DD_g347,-Inf,-Inf,8.56226540452162925952836564515991472e-01,3.88298092210067504390231442725421068e-01
protein/DD_g348,-Inf,-Inf,5.49135237726371381330026785207228611e-01,6.59574355052024904684465334108955972e-01
protein/DD_g349,-Inf,-Inf,-Inf,1.63519799936124428600442949222063728e+00
protein/DD_g35,-Inf,-Inf,-Inf,9.55218180596040289306535613526211098e-01
protein/DD_g350,-Inf,-Inf,-Inf,-Inf
protein/DD_g351,-Inf,-Inf,1.24331257524295111625398023563157385e+00,7.21065220587754164889744496626126108e-01
protein/DD_g352,-Inf,-Inf,8.44996833388689173446799694067294674e-01,2.59856535435618822531579635514820506e+00
protein/DD_g353,-Inf,-Inf,5.89509859757156116997005344762350303e-01,6.27698276694351025298629061278190669e-01
protein/DD_g354,-Inf,-Inf,3.77919655145030534140603831919567573e-01,8.95577348834637924985517806752628807e-01
protein/DD_g355,-Inf,-Inf,1.48875660571805649948176573927194712e+00,3.88191926212849213306137897190442354e-01
protein/DD_g356,-Inf,-Inf,-Inf,5.56879990055319736300403946808549130e-01
protein/DD_g357,-Inf,-Inf,5.10600684559755249232269101554940965e-01,6.59272583582701096283639678445383971e-01
protein/DD_g358,-Inf,-Inf,-Inf,-Inf
protein/DD_g359,-Inf,-Inf,6.57754372590039525225896436261503974e-01,5.03225372769631524292492782561210646e-01
protein/DD_g36,-Inf,-Inf,2.74141738924624914796121220103303598e-01,9.38205553807192261902059479535848700e-01
protein/DD_g360,-Inf,-Inf,8.85649235004786042617981392893124420e-01,9.32878412473350352320766024804804589e-01
protein/DD_g361,-Inf,-Inf,6.55826654963192627169039121822323455e-01,5.58767015453895047075674947261533377e-01
protein/DD_g362,-Inf,-Inf,1.43316096496556938265886953973947656e+00,7.14838312876995147970409913842256810e-01
protein/DD_g363,-Inf,-Inf,1.30463666345222914143673644903266765e+00,1.37328242458589527486310733693973599e+00
protein/DD_g364,-Inf,-Inf,-Inf,7.69864122928131242032139057349717850e-01
protein/DD_g365,-Inf,-Inf,1.04725392771893584963324787373429202e+00,-Inf
protein/DD_g366,-Inf,-Inf,-Inf,8.88019149673654215609069882549162505e-01
protein/DD_g367,-Inf,-Inf,1.72437314719031251654417615821029380e+00,5.49366522903268667347692038282652635e-01
protein/DD_g368,-Inf,-Inf,9.88634392832181769837768963839161190e-01,1.02953844458404539073929025336718988e+00
protein/DD_g369,-Inf,-Inf,6.42479288258975338208363484343067360e-01,9.72854958318047917383208525874905147e-01
protein/DD_g37,-Inf,-Inf,1.37240732846145420623477030172561042e+00,1.21875634657208591327467078864977396e+00
protein/DD_g370,-Inf,-Inf,5.84650120223415140731060754352772899e-01,6.04060541486955241530693365642538906e-01
protein/DD_g371,-Inf,-Inf,1.21741584432574537221315487691918317e+00,5.02617777019720054982889632169346941e-01
protein/DD_g372,-Inf,-Inf,4.98504984152995898588049352250740440e-01,7.57063605066190107606650577954161050e-01
protein/DD_g373,-Inf,-Inf,-Inf,1.41619630180301391023734063415462312e+00
protein/DD_g374,-Inf,-Inf,5.22580358941069903480664750666016498e-01,7.64669990744033619674929770144057615e-01
protein/DD_g375,-Inf,-Inf,-Inf,3.54167962559771561372643745083683746e-01
protein/DD_g376,-Inf,-Inf,8.34602647849006238042500515848114732e-01,-Inf
protein/DD_g377,-Inf,-Inf,4.58869445369914043906184261945998859e-01,9.26061645550757294164889214539031306e-01
protein/DD_g378,-Inf,-Inf,1.33715136837342133879359809842118433e+00,-Inf
protein/DD_g379,-Inf,-Inf,7.85733402588061939596272098942993598e-01,5.31113176853118025803414656469218420e-01
protein/DD_g38,-Inf,-Inf,8.53555800082913549239878328426072422e-01,-Inf
protein/DD_g380,-Inf,-Inf,1.57563752171279288001704597439791659e+00,5.24935387355199552313584762657032193e-01
protein/DD_g381,-Inf,-Inf,9.67486463915018456368441989839331913e-01,1.09452474754743744918906980235526519e+00
protein/DD_g382,-Inf,-Inf,6.73358614960947793815988833659303037e-01,-Inf
protein/DD_g383,-Inf,-Inf,1.32143675155305627622388477702645032e+00,-Inf
protein/DD_g384,-Inf,-Inf,4.12913283621129655077396337714534626e-01,5.03974132780984509161277316127316511e-01
protein/DD_g385,-Inf,-Inf,9.57414951184085546272846160040491691e-01,1.25376506759518403820058131479574103e+00
protein/DD_g386,-Inf,-Inf,8.43202311162280176357718490260264493e-01,7.93195319089047248807659188500914483e-01
protein/DD_g387,-Inf,-Inf,3.12876367885989768341607980996382904e-01,1.12038999213755959369271541927308053e+00
protein/DD_g388,-Inf,-Inf,-Inf,3.87943140511691126484992830466755499e-01
protein/DD_g389,-Inf,-Inf,8.56241971419625018267254459981274477e-01,8.65951754615141895786126792947394787e-01
protein/DD_g39,-Inf,-Inf,5.33538070799862779740752845230099478e-01,6.43008586992479910605710125322539320e-01
protein/DD_g390,-Inf,-Inf,1.05739475902248271195832447749543426e+00,1.43712353417991290298530078936197806e+00
protein/DD_g391,-Inf,-Inf,5.59456590573112487164122952897900803e-01,-Inf
protein/DD_g392,-Inf,-Inf,1.19873529911370212676172155621914932e+00,8.60433054763969243882993259686790271e-01
protein/DD_g393,-Inf,-Inf,7.21969507358449008280996714405577884e-01,9.14996896155885454295177007579780980e-01
protein/DD_g394,-Inf,-Inf,4.52908150607244587684052760694634219e-01,3.86605443350254781384306351886278830e-01
protein/DD_g395,-Inf,-Inf,9.00964005680215619458450368909144473e-01,6.05479573192808293892140909994549593e-01
protein/DD_g396,-Inf,-Inf,8.67251649215710132485943454053917952e-01,8.99876561978712275852690899539695690e-01
protein/DD_g397,-Inf,-Inf,7.65950863853019278305778528342591514e-01,8.07460166715871280219752758219719236e-01
protein/DD_g398,-Inf,-Inf,2.08998427334167977610319457294876927e+00,5.80096439416835550227524742408186095e-01
protein/DD_g399,-Inf,-Inf,1.48741757143017316730012169706922811e+00,2.80129453845886451104558707558882619e-01
protein/DD_g4,-Inf,-Inf,-Inf,5.92888181101369915778089105150568241e-01
protein/DD_g40,-Inf,-Inf,3.80064388430279057128953977140267457e-01,6.64605443686640402993141205586923557e-01
protein/DD_g400,-Inf,-Inf,4.18678690101417253066765197273958714e-01,6.66026562184819511956691719831276869e-01
protein/DD_g401,-Inf,-Inf,3.54944291180354764183776349248687630e-01,6.10616552017483315203473473950540780e-01
protein/DD_g402,-Inf,-Inf,8.79033040988225603985270318833714815e-01,3.09002837381359627085587974801409195e-01
protein/DD_g403,-Inf,-Inf,7.48734765307435594865116265882705184e-01,8.41037993506589848405703095723876730e-01
protein/DD_g404,-Inf,-Inf,6.22270801280244749584026520210118821e-01,1.26529130906878331998654303836814364e+00
protein/DD_g405,-Inf,-Inf,3.94916195359510391667580919683811135e-01,1.02667274544800490669546097506159049e+00
protein/DD_g406,-Inf,-Inf,9.74193640558057736059185598219994327e-01,1.06619807144985003580744146664185373e+00
protein/DD_g407,-Inf,-Inf,4.52072008126030781209579413288450443e-01,-Inf
protein/DD_g408,-Inf,-Inf,8.41907484295735466624710434117390591e-01,4.93994717015490590583863074553857206e-01
protein/DD_g409,-Inf,-Inf,1.53173477743965361170130385089079101e+00,3.06951163791365200684798206989154435e-01
protein/DD_g41,-Inf,-Inf,-Inf,1.28636423098290055704533736248928799e+00
protein/DD_g410,-Inf,-Inf,1.71354066709815952420004673712749847e+00,8.10328723912088539904769044197683839e-01
protein/DD_g411,-Inf,-Inf,-Inf,1.36134996875796222146403938218864369e+00
protein/DD_g412,-Inf,-Inf,6.97506305167762955862586472172083744e-01,2.87186332021290322663462335421413287e-01
protein/DD_g413,-Inf,-Inf,-Inf,1.52185099856800871711484892105002717e+00
protein/DD_g414,-Inf,-Inf,5.00277703068205807973907540459850804e-01,8.23603596018502139212292838039835429e-01
protein/DD_g415,-Inf,-Inf,9.23335307156147345227674561448597204e-01,-Inf
protein/DD_g416,-Inf,-Inf,6.16937505007080332345270099664041744e-01,1.09831169874156446690118097647054543e+00
protein/DD_g417,-Inf,-Inf,1.14531248366939057851683632390708675e+00,9.11746056336166016675263769910081730e-01
protein/DD_g418,-Inf,-Inf,5.50882356938638153005911495226870571e-01,7.29485476166856193184017313099486254e-01
protein/DD_g419,-Inf,-Inf,1.03106942949872472447408405055037091e+00,1.21050631431730088122732874204439626e+00
protein/DD_g42,-Inf,-Inf,1.28491779669690653156599986343457824e+00,1.18588647001048351818956362763657876e+00
protein/DD_g420,-Inf,-Inf,1.44329325527840280479141329103265589e+00,-Inf
protein/DD_g421,-Inf,-Inf,1.07533095848085549096553521586176826e+00,4.56847492118843082673304739920169600e-01
protein/DD_g422,-Inf,-Inf,1.20614821696506531782383375343734378e+00,4.72990444896404380242180747006033335e-01
protein/DD_g423,-Inf,-Inf,1.47713887539538572047046282708277721e+00,9.97059440635790123776753275640934427e-01
protein/DD_g424,-Inf,-Inf,2.83283025943120850643176995185587295e-01,1.00388590133899694509853676262747900e+00
protein/DD_g425,-Inf,-Inf,8.26701944308695138353630550883149725e-01,6.84833172698207756727873094595674466e-01
protein/DD_g426,-Inf,-Inf,9.27485453120872110269854654830138491e-01,9.21227684399122582640209967824093427e-01
protein/DD_g427,-Inf,-Inf,1.27000742133642564129279159355225964e+00,7.71924414791010871755716380763796839e-01
protein/DD_g428,-Inf,-Inf,1.22744186258962694788623282864224361e+00,6.59962338695236858249451752810813598e-01
protein/DD_g429,-Inf,-Inf,3.86178137380106275123977498443068582e-01,-Inf
protein/DD_g43,-Inf,-Inf,1.30062582081608539126419781007032582e+00,6.48741224634098371352032341433283183e-01
protein/DD_g430,-Inf,-Inf,5.28038489418573266912847032723691685e-01,8.57437775719499535493737268305391588e-01
protein/DD_g431,-Inf,-Inf,9.74030387615743118311903613548789942e-01,-Inf
protein/DD_g432,-Inf,-Inf,9.69608063747764690072144814152311057e-01,8.82301442816380354166977425753890386e-01
protein/DD_g433,-Inf,-Inf,-Inf,1.41461664924471754677524627924743633e+00
protein/DD_g434,-Inf,-Inf,3.65490783824088089837707017312849850e-01,-Inf
protein/DD_g435,-Inf,-Inf,-Inf,5.97009247971039410076592238504727828e-01
protein/DD_g436,-Inf,-Inf,5.35013781878243797184270772318877676e-01,8.44874071607714383214925563598763489e-01
protein/DD_g437,-Inf,-Inf,1.39053494068927540373505367860214675e+00,1.36254490247758207637519059775565051e+00
protein/DD_g438,-Inf,-Inf,3.91505554725827391769369515356825644e-01,-Inf
protein/DD_g439,-Inf,-Inf,1.27219675851388466789545714199022308e+00,-Inf
protein/DD_g44,-Inf,-Inf,7.89607004427218111872076791745264024e-01,8.64740494509465814421131460704833775e-01
protein/DD_g440,-Inf,-Inf,4.88163863299848213277737649460669810e-01,1.07461360502872957098396424402670577e+00
protein/DD_g441,-Inf,-Inf,-Inf,2.31868717420508174439561511959799463e+00
protein/DD_g442,-Inf,-Inf,1.86153273471416748724142451790828059e+00,8.17948971192039130586296351855881805e-01
protein/DD_g443,-Inf,-Inf,1.14602990797258751764292411377773398e+00,1.03616891685123711160927122872759465e+00
protein/DD_g444,-Inf,-Inf,-Inf,7.97209796042376156440487776914622344e-01
protein/DD_g445,-Inf,-Inf,5.09833593622263894149809392250062530e-01,6.55728781869282293117628081429928703e-01
protein/DD_g446,-Inf,-Inf,8.49843959687780512146500277578455774e-01,8.49154491592321815115573226420619811e-01
protein/DD_g447,-Inf,-Inf,8.12095379599543673493420081199258698e-01,1.11565399570631856222625571614613247e+00
protein/DD_g448,-Inf,-Inf,9.67258786611688618123574103243274366e-01,1.15067929758730190342615532947865885e+00
protein/DD_g449,-Inf,-Inf,6.31058827446539259673338877469231473e-01,7.99665936536280574723295482487857886e-01
protein/DD_g45,-Inf,-Inf,3.74754699375510422780737650769875393e-01,3.18178539533961924685354546467700959e-01
protein/DD_g450,-Inf,-Inf,1.32689153252420191845554632920727103e+00,1.41052699100165140441717196879041247e+00
protein/DD_g451,-Inf,-Inf,1.04785012072971381436039243080228376e+00,8.27909043656191528595280843013486068e-01
protein/DD_g452,-Inf,-Inf,4.85957934191420121554966801007133273e-01,-Inf
protein/DD_g453,-Inf,-Inf,1.26367388569259994602502512775419809e+00,1.10311409875118022539853747891776015e+00
protein/DD_g454,-Inf,-Inf,5.93475943007467116095186341949975650e-01,1.30577712177882106543996231688331356e+00
protein/DD_g455,-Inf,-Inf,6.36727549602680439493592827308514832e-01,-Inf
protein/DD_g456,-Inf,-Inf,1.93013672372601026554853365037363834e-01,6.30988437225761404837824260719600178e-01
protein/DD_g457,-Inf,-Inf,1.50229086511928430880653686230946672e+00,9.65816711393201229915126954195681773e-01
protein/DD_g458,-Inf,-Inf,6.65312067737944679634713987680196693e-01,1.08381989279967940310816209767343852e+00
protein/DD_g459,-Inf,-Inf,1.19559862289994553419881608761680020e+00,3.11297026971212511426715871381888774e-01
protein/DD_g46,-Inf,-Inf,9.22894534683351783081945267582110959e-01,7.90396242359735788040252772674088342e-01
protein/DD_g460,-Inf,-Inf,-Inf,6.31652444234507536194065388279837297e-01
protein/DD_g461,-Inf,-Inf,6.39657715398054624056266632845365006e-01,1.04214347990047663230941055382673578e+00
protein/DD_g462,-Inf,-Inf,7.03323029473812243381464307421050860e-01,6.79889710314883164884221096098029701e-01
protein/DD_g463,-Inf,-Inf,8.03608062510639951915684926787383376e-01,9.43382857193479620649903936842507202e-01
protein/DD_g464,-Inf,-Inf,-Inf,1.41301649588105802921182554076389857e+00
protein/DD_g465,-Inf,-Inf,5.72287831500342272516170396001527903e-01,5.63445252057035020814844834340478128e-01
protein/DD_g466,-Inf,-Inf,6.25297606833832712813745334903271108e-01,1.61127505725887724388542090717629568e-01
protein/DD_g467,-Inf,-Inf,4.01667796236551915639136049138803396e-01,1.13460613416127710392402150220563252e+00
protein/DD_g468,-Inf,-Inf,4.21251598660507526043212828079913330e-01,9.42878998971396509710879951715632452e-01
protein/DD_g469,-Inf,-Inf,2.29302616606103209950186858877022683e-01,7.36078476206031670701769258360066607e-01
protein/DD_g47,-Inf,-Inf,5.19491079818416182459224622793146741e-01,9.95346158027587083832706109384993027e-01
protein/DD_g470,-Inf,-Inf,4.21964314696927247584526029646747646e-01,2.80873462509124280789458568424458229e-01
protein/DD_g471,-Inf,-Inf,3.58785993905278217148473284144033484e-01,6.90385430393023111034043125104602740e-01
protein/DD_g472,-Inf,-Inf,1.30134882023256715964843533180652545e+00,8.40558189816987630218539458769003381e-01
protein/DD_g473,-Inf,-Inf,-Inf,6.12242496654981364741665102257082063e-01
protein/DD_g474,-Inf,-Inf,5.84867160635470785280620170613081445e+00,-Inf
protein/DD_g475,-Inf,-Inf,1.12406580067520695027690186439782258e+00,4.43930829931870026999473273262448207e-01
protein/DD_g476,-Inf,-Inf,9.66332158950608638323826206037525429e-01,1.23562665657103999455157196393758616e+00
protein/DD_g477,-Inf,-Inf,5.71346970281563418885462493701379201e-01,6.98589403742726781952968931576563812e-01
protein/DD_g478,-Inf,-Inf,4.85999298745284999542444412589617506e-01,6.71654730962431374345192322372267517e-01
protein/DD_g479,-Inf,-Inf,3.43537571842612351737558018994808800e-01,7.49833862182824731248604196174337873e-01
protein/DD_g48,-Inf,-Inf,-Inf,6.22974438787561650545872088742492500e-01
protein/DD_g480,-Inf,-Inf,1.31708426937203768374115804455798917e+00,7.46525817192655238146709435785594049e-01
protein/DD_g481,-Inf,-Inf,7.96600853006606346652416787388179173e-01,7.88413368679014976102431582059981321e-01
protein/DD_g482,-Inf,-Inf,-Inf,5.03362808501734678967096499279244583e-01
protein/DD_g483,-Inf,-Inf,7.13642147270148363531546638564720012e-01,6.87732745473186789633337994518938995e-01
protein/DD_g484,-Inf,-Inf,1.48583201972027984215409110182013929e+00,1.17236988595130891673001999604436868e+00
protein/DD_g485,-Inf,-Inf,-Inf,1.09141835056194145781815439092287539e+00
protein/DD_g486,-Inf,-Inf,1.15911897394888693575107955851066193e+00,1.29968769715877150046006799548806919e+00
protein/DD_g487,-Inf,-Inf,-Inf,-Inf
protein/DD_g488,-Inf,-Inf,7.63687176616281445524506894915806896e-01,1.91742973686635934229786062546136974e+00
protein/DD_g489,-Inf,-Inf,8.01391223777869037391505771853147889e-01,-Inf
protein/DD_g49,-Inf,-Inf,5.81673728021243490953992893025270543e-01,-Inf
protein/DD_g490,-Inf,-Inf,9.42610265104913723329432615914846738e-01,7.88426773810523184731150639452058736e-01
protein/DD_g491,-Inf,-Inf,1.10288127888932059642318508067043768e+00,8.56101849847481340389396289091042651e-01
protein/DD_g492,-Inf,-Inf,1.63825585954798418903715423422866791e+00,-Inf
protein/DD_g493,-Inf,-Inf,-Inf,-Inf
protein/DD_g494,-Inf,-Inf,1.20300368540719583356618571755331820e+00,-Inf
protein/DD_g495,-Inf,-Inf,9.58369472201623240170418155839041200e-01,6.40690579546124458207498352307234661e-01
protein/DD_g496,-Inf,-Inf,5.22949968523172852921443759571479400e-01,5.18690001850409545643926849786238533e-01
protein/DD_g497,-Inf,-Inf,-Inf,-Inf
protein/DD_g498,-Inf,-Inf,-Inf,7.98460701915132103360656363632709494e-01
protein/DD_g499,-Inf,-Inf,9.71600646104688458904384174713620918e-01,7.52626859486792364438533901916864366e-01
protein/DD_g5,-Inf,-Inf,4.13335438853930331731287031474603169e-01,5.68923053074456778701826859894018188e-01
protein/DD_g50,-Inf,-Inf,3.25654748802010642625544579377417735e-01,6.00453597486234728302123772196346191e-01
protein/DD_g500,-Inf,-Inf,1.62492969893028637707551802881081524e+00,7.21861659617661348466781313475918110e-01
protein/DD_g501,-Inf,-Inf,7.34502591126667925034141092653953880e-01,1.16821731742879453685919743328181520e+00
protein/DD_g502,-Inf,-Inf,7.56146901710310364460043849695491711e-01,-Inf
protein/DD_g503,-Inf,-Inf,8.31103580740131791400109463493800409e-01,3.86602096594225110659726851978403557e-01
protein/DD_g504,-Inf,-Inf,2.97627032815813510416093953154186896e-01,1.05766031717331229205289653227205764e+00
protein/DD_g505,-Inf,-Inf,-Inf,7.47782565327578478212603383887560293e-01
protein/DD_g506,-Inf,-Inf,-Inf,9.31349433424905874910785784600943743e-01
protein/DD_g507,-Inf,-Inf,7.42124143502555457860747423638370500e-01,2.51599699642833449910492155017060819e-01
protein/DD_g508,-Inf,-Inf,-Inf,-Inf
protein/DD_g509,-Inf,-Inf,7.33381214482125017157017714526541557e-01,1.02838350560325633741531257382900125e+00
protein/DD_g51,-Inf,-Inf,-Inf,8.67584047092001204728579022427556694e-01
protein/DD_g510,-Inf,-Inf,4.03969011573794838255980444082597450e-01,7.12880397364773719907319179932297555e-01
protein/DD_g511,-Inf,-Inf,-Inf,1.10224576855777991261107619015275168e+00
protein/DD_g512,-Inf,-Inf,7.32638725440549704065917290171216867e-01,8.09095841479074188763279594417020402e-01
protein/DD_g513,-Inf,-Inf,-Inf,-Inf
protein/DD_g514,-Inf,-Inf,6.12685004114016299271495177017746805e-01,-Inf
protein/DD_g515,-Inf,-Inf,8.56844807545537651645742615821360428e-01,3.89831238277220638154343658009110013e-01
protein/DD_g516,-Inf,-Inf,-Inf,1.15905914128195971554570693210271830e+00
protein/DD_g517,-Inf,-Inf,-Inf,6.66451102916957981680579173624207344e-01
protein/DD_g518,-Inf,-Inf,5.64708726485600727434333472254342264e-01,1.08835430470991237859309944459580152e+00
protein/DD_g519,-Inf,-Inf,2.78002373828699621895868355061466052e-01,6.74771981877457751217134768625536129e-01
protein/DD_g52,-Inf,-Inf,8.19731851513533708331095120516695067e-01,7.14544689496514649620323358672977582e-01
protein/DD_g520,-Inf,-Inf,4.10358307165438365152139508088178430e-01,6.86856683497803328456386084238431688e-01
protein/DD_g521,-Inf,-Inf,9.19143037806476838479693056691854550e-01,8.17866311868190851142977292760324565e-01
protein/DD_g522,-Inf,-Inf,-Inf,7.35660883457663838317440191577096735e-01
protein/DD_g523,-Inf,-Inf,4.73489295736610187964259892433068939e-01,8.56555529987281660538109894739064859e-01
protein/DD_g524,-Inf,-Inf,8.29719216449501525514763353771894793e-01,7.57169861949663304411844486214650105e-01
protein/DD_g525,-Inf,-Inf,2.50907711394674122808435373453853943e-01,8.92206612994813021373380110746371486e-01
protein/DD_g526,-Inf,-Inf,5.75486580444018784653193104225952364e-01,7.00430339708254478641984590860850559e-01
protein/DD_g527,-Inf,-Inf,5.19729783420530244350898453418079255e-01,-Inf
protein/DD_g528,-Inf,-Inf,-Inf,6.11992909695590060968221402114542492e-01
protein/DD_g529,-Inf,-Inf,8.88043168813409605601099376006695412e-01,9.07743808010780694699975684084621650e-01
protein/DD_g53,-Inf,-Inf,2.69700455711669617770628974094474791e+00,5.35896817707523841234556804673611085e-01
protein/DD_g530,-Inf,-Inf,1.35354154738716791837483901193158687e+00,7.52734452363812692276862708524794972e-01
protein/DD_g531,-Inf,-Inf,9.53521995766051562753389507372358768e-01,9.79855487402563711446365837103646905e-01
protein/DD_g532,-Inf,-Inf,-Inf,4.36097001275013347815986013211822145e-01
protein/DD_g533,-Inf,-Inf,1.01058077141277563648036936235099087e+00,8.34939909864651318588126504833465869e-01
protein/DD_g534,-Inf,-Inf,9.73956595076842896627782764296926138e-01,1.14523793568454305643718962332663478e+00
protein/DD_g535,-Inf,-Inf,9.97764659403750206088559813268964595e-01,8.39718974218953332648252970100108389e-01
protein/DD_g536,-Inf,-Inf,1.16059326367960320989210406752950938e+00,1.18825081730255716976579065944196894e+00
protein/DD_g537,-Inf,-Inf,5.35707569534707610856559520009987592e+00,7.55540425731368665011402615249864880e-01
protein/DD_g538,-Inf,-Inf,1.45604917922465818335011062984398443e+00,8.40356141571355770696109286609404683e-01
protein/DD_g539,-Inf,-Inf,1.52969031984205158600131719113219231e+00,9.34827088289926683199406688829684817e-01
protein/DD_g54,-Inf,-Inf,-Inf,1.32968001639807678392214890950204176e+00
protein/DD_g540,-Inf,-Inf,-Inf,8.74380484438395028683908513753758185e-01
protein/DD_g541,-Inf,-Inf,6.52804979428019241049531942431924047e-01,6.30472208128502596865053079626935869e-01
protein/DD_g542,-Inf,-Inf,1.16742453297234676201194734220062882e+00,8.66545564016355270046396367192889071e-01
protein/DD_g543,-Inf,-Inf,8.47497269000057921775354987529083195e-01,8.43870918554146427424400212951950812e-01
protein/DD_g544,-Inf,-Inf,1.39548512186563099825579367227746730e+00,6.17211474838461415593218941513608480e-01
protein/DD_g545,-Inf,-Inf,1.29423864724920594184834086817919810e+00,-Inf
protein/DD_g546,-Inf,-Inf,7.26947215289825835819814040808022493e-01,1.37651195217908770705387989411279616e+00
protein/DD_g547,-Inf,-Inf,1.00807924834120298833632572035834040e+00,5.66259192217679158718925480938383882e-01
protein/DD_g548,-Inf,-Inf,-Inf,9.10990108273505133352967757305679129e-01
protein/DD_g549,-Inf,-Inf,1.03399102973158838371934701195571781e+00,9.41598600977167690459580868819865976e-01
protein/DD_g55,-Inf,-Inf,1.01342260034009046307541959237838118e+00,4.71513131208138096644507508115737735e-01
protein/DD_g550,-Inf,-Inf,5.57613743722621704912510670084658478e-01,4.69515792072314757066993704371539602e-01
protein/DD_g551,-Inf,-Inf,1.03977317906540417376387467998321767e+00,8.56108312487573305440040158520720083e-01
protein/DD_g552,-Inf,-Inf,8.03357952312084301840917258513430422e-01,7.79351782370322532866265330171196857e-01
protein/DD_g553,-Inf,-Inf,-Inf,-Inf
protein/DD_g554,-Inf,-Inf,3.83037624112320019934789650039012279e-01,4.07567087558130912975610945428457996e-01
protein/DD_g555,-Inf,-Inf,9.03923582568240415155757108555513040e-01,7.00289815560505528951043620365058635e-01
protein/DD_g556,-Inf,-Inf,1.41834625510023331734260837325051704e+00,1.02381004662601870757649158203583130e+00
protein/DD_g557,-Inf,-Inf,7.69045261801866052940021633426978965e-01,9.11180369073104618082374799485876158e-01
protein/DD_g558,-Inf,-Inf,3.73869247096739345086811688182319745e-01,7.71247531518517054771937780188130924e-01
protein/DD_g559,-Inf,-Inf,6.80463462999828317967994060090089214e-01,6.60456257327785962617441958392023098e-01
protein/DD_g56,-Inf,-Inf,3.25160912187872260492527062984346595e-01,8.35160597179088716711858113530932410e-01
protein/DD_g560,-Inf,-Inf,5.91712401925055053416429885536083545e-01,1.10360305166417768349940084450050708e+00
protein/DD_g561,-Inf,-Inf,8.24867617135169185892885748273729006e-01,6.50350286504402554252096748648368977e-01
protein/DD_g562,-Inf,-Inf,3.97120771537536084934879224025492388e-01,4.96653750534021494108323134204318469e-01
protein/DD_g563,-Inf,-Inf,8.74020795182162214366143788390857808e-01,4.31976405879071755111988261178353707e-01
protein/DD_g564,-Inf,-Inf,4.59517233919535872727663735422818731e-01,3.87004892744534568626656444471286586e-01
protein/DD_g565,-Inf,-Inf,6.01534604498875198716343390957187907e-01,-Inf
protein/DD_g566,-Inf,-Inf,6.10619532807960835240883181749769369e-01,-Inf
protein/DD_g567,-Inf,-Inf,-Inf,1.14353291879548245749194380931945769e+00
protein/DD_g568,-Inf,-Inf,-Inf,-Inf
protein/DD_g569,-Inf,-Inf,9.18346669724128373366836445023181303e-01,9.03665640532515037424206555667346216e-01
protein/DD_g57,-Inf,-Inf,1.51547324051229001412810949918208648e+00,9.95993196389245366234927420438829450e-01
protein/DD_g570,-Inf,-Inf,9.24648438177675711828685649262104685e-01,8.01061809386307832346512148312175083e-01
protein/DD_g571,-Inf,-Inf,6.59148021441264531926263213968380621e-01,-Inf
protein/DD_g572,-Inf,-Inf,-Inf,-Inf
protein/DD_g573,-Inf,-Inf,9.83643290249128115349944550559238047e-01,8.39971773710366754832151360119878907e-01
protein/DD_g574,-Inf,-Inf,4.09674225113939268087675538895261023e-01,1.02566734423209627837946990852106510e+00
protein/DD_g575,-Inf,-Inf,4.90661595372408973660345328823056052e-01,7.01710961188344832574919200818330531e-01
protein/DD_g576,-Inf,-Inf,-Inf,1.03709387064891372831173314920992842e+00
protein/DD_g577,-Inf,-Inf,-Inf,9.05233196104169398085959555551148986e-01
protein/DD_g578,-Inf,-Inf,7.41014542278224970138597814285735879e-01,8.71330218209425855592230133796931562e-01
protein/DD_g579,-Inf,-Inf,5.43150515993870684986878763475322558e-01,4.83516684316384505919108631891030541e-01
protein/DD_g58,-Inf,-Inf,1.21386958281167869456082798065636966e+00,6.96467043551290504093176169937492710e-01
protein/DD_g580,-Inf,-Inf,8.06561983833642901415626195688941063e-01,-Inf
protein/DD_g581,-Inf,-Inf,3.33500434888668597864083017624211315e-01,7.33832810267237715753341258595960073e-01
protein/DD_g582,-Inf,-Inf,1.52555967440592555152371350688744406e+00,5.29065282686825753669085489170646672e-01
protein/DD_g583,-Inf,-Inf,4.89969647909447443893933792416178490e-01,6.40278314833991837527125687883319666e-01
protein/DD_g584,-Inf,-Inf,4.49541062318757093292037674499978912e-01,6.00530603522047141250135977229989198e-01
protein/DD_g585,-Inf,-Inf,-Inf,1.14072096043384528114686047246977403e+00
protein/DD_g586,-Inf,-Inf,8.94435380346886906127832360817797516e-01,8.50012802365364987414225952373509134e-01
protein/DD_g587,-Inf,-Inf,-Inf,1.19525153048104564314292806346385038e+00
protein/DD_g588,-Inf,-Inf,8.32080255938289517283902861661249830e-01,4.29987836569573771439955447753145163e-01
protein/DD_g589,-Inf,-Inf,5.41424228113714400890011557827272756e-01,-Inf
protein/DD_g59,-Inf,-Inf,4.64951942068152027992566929494379065e-01,5.09763941576756733389697850548793598e-01
protein/DD_g590,-Inf,-Inf,-Inf,8.02305963156464207911998023612213490e-01
protein/DD_g591,-Inf,-Inf,8.46735358668635519125471796199977449e-01,1.23812513092500514646991157634041571e+00
protein/DD_g592,-Inf,-Inf,7.69057043177532872911726897467557235e-01,7.67693312504376791903366785547436399e-01
protein/DD_g593,-Inf,-Inf,6.54389992142951027360949816230719474e-01,4.63232319887855229833778636817635296e-01
protein/DD_g594,-Inf,-Inf,6.14690563995690574648979510010098598e-01,8.69998088673033257532797071719162149e-01
protein/DD_g595,-Inf,-Inf,1.03778971251754144298788662863701483e+00,-Inf
protein/DD_g596,-Inf,-Inf,3.19219195319273585304640811402968172e+00,4.50395024840206413678504940650854682e-01
protein/DD_g597,-Inf,-Inf,1.00497530212104999553850641739343191e+00,8.05530011305952620963358059051997743e-01
protein/DD_g598,-Inf,-Inf,6.40614302824441999917166879814055016e-01,1.01371069010842654910019089070700276e+00
protein/DD_g599,-Inf,-Inf,1.16619979404810168190294203213234637e+00,1.17839169132153695548758061798003574e+00
protein/DD_g6,-Inf,-Inf,-Inf,-Inf
protein/DD_g60,-Inf,-Inf,8.86688441716809011863981000595760229e-01,8.33671469571523883076777216452501515e-01
protein/DD_g600,-Inf,-Inf,-Inf,9.25336625871620922192580358405427668e-01
protein/DD_g601,-Inf,-Inf,-Inf,-Inf
protein/DD_g602,-Inf,-Inf,6.38194960137855421959580306872998085e-01,5.07935122101380055535652904046912665e-01
protein/DD_g603,-Inf,-Inf,-Inf,1.09524110564602038068833122148067552e+00
protein/DD_g604,-Inf,-Inf,1.25004517805135269766604616807804048e+00,-Inf
protein/DD_g605,-Inf,-Inf,-Inf,3.88424878049121721259010574759602118e-01
protein/DD_g606,-Inf,-Inf,6.53432785440132183518734305597889974e-01,3.58526357124835787344918939625645098e-01
protein/DD_g607,-Inf,-Inf,4.92386578595512592921886441297737654e-01,1.04830615876758270880095649815705875e+00
protein/DD_g608,-Inf,-Inf,7.46967797917423854138372097291881793e-01,4.32428544352490345237480703142854134e-01
protein/DD_g609,-Inf,-Inf,1.06908582120925056002115755951416798e+00,4.87791032869369022549870419057620710e-01
protein/DD_g61,-Inf,-Inf,2.95804730594472047578349762222011798e-01,8.07123022313040240223657137843558901e-01
protein/DD_g610,-Inf,-Inf,6.54321331447762455975958571610453634e-01,5.00130978683544613809913294610343624e-01
protein/DD_g611,-Inf,-Inf,9.12867712068501135443124630752093170e-01,-Inf
protein/DD_g612,-Inf,-Inf,-Inf,-Inf
protein/DD_g613,-Inf,-Inf,-Inf,8.13971686405731423100491720297415624e-01
protein/DD_g614,-Inf,-Inf,1.10673758060709098238168660024753421e+00,6.58886821232199052518036512762705929e-01
protein/DD_g615,-Inf,-Inf,-Inf,-Inf
protein/DD_g616,-Inf,-Inf,1.34952880453134483845546309533948889e+00,7.04629021492077096607115860103514587e-01
protein/DD_g617,-Inf,-Inf,7.33122665783179588332846350289756250e-01,-Inf
protein/DD_g618,-Inf,-Inf,1.21932164506538414558215388843182161e+00,5.26196057711665174254348527472348528e-01
protein/DD_g619,-Inf,-Inf,-Inf,8.65090843868114371118428408617278804e-01
protein/DD_g62,-Inf,-Inf,6.44771846462656699757637115433200940e-01,1.14515087936643865055624096081201721e+00
protein/DD_g620,-Inf,-Inf,1.00853076948003241213846098131547768e+00,6.58594940151466923015012226781544967e-01
protein/DD_g621,-Inf,-Inf,8.33510966736498899214194879342024589e-01,8.73790020902682119004647155265449486e-01
protein/DD_g622,-Inf,-Inf,8.42778281674832437666569410676030365e-01,1.64195992155646551718709876774945039e+00
protein/DD_g623,-Inf,-Inf,-Inf,8.54240872552521672672646069872745646e-01
protein/DD_g624,-Inf,-Inf,8.84533429529080309689080752329837311e-01,7.23279827766110628221352013920081317e-01
protein/DD_g625,-Inf,-Inf,-Inf,7.64078620242944911345329119806484652e-01
protein/DD_g626,-Inf,-Inf,-Inf,8.37918416170608193189782300887782291e-01
protein/DD_g627,-Inf,-Inf,8.25359795426338546736915131751460244e-01,-Inf
protein/DD_g628,-Inf,-Inf,4.98389772752964303063514177440229997e-01,6.72083566234755436421064393455371809e-01
protein/DD_g629,-Inf,-Inf,1.69984215518924927221836635562363089e+00,1.35274676603215744180529293514546170e+00
protein/DD_g63,-Inf,-Inf,6.06006923441056058241574424812019177e-01,-Inf
protein/DD_g630,-Inf,-Inf,4.85280715292035489608089697325369037e-01,-Inf
protein/DD_g631,-Inf,-Inf,3.59586937734918107716477745843669688e-01,5.56255155742225275920397197115741670e-01
protein/DD_g632,-Inf,-Inf,-Inf,7.27664179017549297609437501093038865e-01
protein/DD_g633,-Inf,-Inf,6.80664688825116637262497624799496818e-01,1.28837392506979880800807762611524573e+00
protein/DD_g634,-Inf,-Inf,-Inf,8.06702529038480177038629447556493334e-01
protein/DD_g635,-Inf,-Inf,3.17139934383506987730882239862503848e-01,9.73601448888320925941820537810575100e-01
protein/DD_g636,-Inf,-Inf,6.30339759059853115160191870511198035e-01,7.45028606087200575982615070028869859e-01
protein/DD_g637,-Inf,-Inf,-Inf,1.59785679498058290401506347225681740e+00
protein/DD_g638,-Inf,-Inf,7.24829909620711000478036417945424758e-01,-Inf
protein/DD_g639,-Inf,-Inf,-Inf,8.49858997489371838711416314871586372e-01
protein/DD_g64,-Inf,-Inf,5.11477734279417721684870209389331961e-01,5.40878522806100652165035814116809875e-01
protein/DD_g640,-Inf,-Inf,-Inf,8.26823641211847499174546075257419686e-01
protein/DD_g641,-Inf,-Inf,5.44778584359795085596585030926226034e-01,1.02907166964380918455231740471306846e+00
protein/DD_g642,-Inf,-Inf,4.68310803153724543237145475539692306e-01,-Inf
protein/DD_g643,-Inf,-Inf,5.74965383659496698038035913263853554e-01,7.69239218961098608440287287422058234e-01
protein/DD_g644,-Inf,-Inf,5.48928221565943292392824666647731794e-01,6.18778163462199608035832918191313152e-01
protein/DD_g645,-Inf,-Inf,1.52412900914708870345947634834873191e+00,1.73252683453707719921362919064774361e+00
protein/DD_g646,-Inf,-Inf,-Inf,9.49982442992641921735084069544442579e-01
protein/DD_g647,-Inf,-Inf,1.08258006694970853907851052995861389e+00,-Inf
protein/DD_g648,-Inf,-Inf,-Inf,8.70085968697295802638038276888113948e-01
protein/DD_g649,-Inf,-Inf,-Inf,7.79340316785674679817096220510150630e-01
protein/DD_g65,-Inf,-Inf,8.02234414024207279562543305595990622e-01,-Inf
protein/DD_g650,-Inf,-Inf,6.88630370527132412777980260929634350e-01,5.78499324519619645899399443109138574e-01
protein/DD_g651,-Inf,-Inf,-Inf,1.03717112750045663494518450363522275e+00
protein/DD_g652,-Inf,-Inf,1.11704361125247089009626788603065222e+00,8.87867084400759112027133354195148010e-01
protein/DD_g653,-Inf,-Inf,9.17898795055901236357740171299995451e-01,1.15496662163900459106146310716183405e+00
protein/DD_g654,-Inf,-Inf,5.43269583734523945910248452780935834e-01,5.82705773683457227933325705514460782e-01
protein/DD_g655,-Inf,-Inf,8.02209617726405262606252703036930987e-01,6.17355551428507222586624916179235740e-01
protein/DD_g656,-Inf,-Inf,9.11525258397366381749072311576394620e-01,9.09384689879196425123684006974502687e-01
protein/DD_g657,-Inf,-Inf,-Inf,1.35650868731794031488369816285806945e+00
protein/DD_g658,-Inf,-Inf,8.96387957386792836911469591000893893e-01,1.45898213600340753533729301440197140e+00
protein/DD_g659,-Inf,-Inf,8.41859918390166560107175681967869845e-01,-Inf
protein/DD_g66,-Inf,-Inf,-Inf,1.07096437741504656941821946731094928e+00
protein/DD_g660,-Inf,-Inf,9.94629908634102187600372086391066819e-01,4.44805379931795657782191510614396726e-01
protein/DD_g661,-Inf,-Inf,5.74658729384351710701832368278611273e-01,1.01171767531278500809323964758090541e+00
protein/DD_g662,-Inf,-Inf,7.64864764069778700127830387005830995e-01,8.10699166034132463165153818374361620e-01
protein/DD_g663,-Inf,-Inf,5.08875475635064602086723977959982790e-01,4.18746868444784363043156833471748124e-01
protein/DD_g664,-Inf,-Inf,9.43592505731287624732372293409577278e-01,8.43643807225933946164079377645075887e-01
protein/DD_g665,-Inf,-Inf,4.85156069420729819314962160912626977e-01,1.08274953280889702708976522155652552e+00
protein/DD_g666,-Inf,-Inf,1.56189221591530872349051408875869566e+00,1.33939251687326173499191383234088756e+00
protein/DD_g667,-Inf,-Inf,4.50172196934832853502700403027274538e-01,-Inf
protein/DD_g668,-Inf,-Inf,5.41111960623705573403075673885786658e-01,1.11258200092935678581107135616618117e+00
protein/DD_g669,-Inf,-Inf,6.87443368319261584485928090971884060e-01,-Inf
protein/DD_g67,-Inf,-Inf,-Inf,5.76744272941538443079513285036794426e-01
protein/DD_g670,-Inf,-Inf,1.51339265719557295384696728604669457e+00,1.07096621682143826554395217643239371e+00
protein/DD_g671,-Inf,-Inf,1.38723614636855151961616241096163689e+01,6.85185709240836602030052875383653961e-01
protein/DD_g672,-Inf,-Inf,1.63699685142747780199745472979623073e+00,7.60927785601590304392679690157464272e-01
protein/DD_g673,-Inf,-Inf,1.09321306882018725845799651951350414e+00,8.21100247393066733246871248859493081e-01
protein/DD_g674,-Inf,-Inf,-Inf,6.46798344295760357404357273814413458e-01
protein/DD_g675,-Inf,-Inf,6.28489107976266616946043990624539748e-01,5.87964173382324750784286489595033775e-01
protein/DD_g676,-Inf,-Inf,9.99196964294318134074083358501034480e-01,6.41679411724387901111257686524449018e-01
protein/DD_g677,-Inf,-Inf,1.10426578911654685042554843927300687e+00,9.05734596544556256610874441279028650e-01
protein/DD_g678,-Inf,-Inf,-Inf,1.39550797166446274944783310733737133e+00
protein/DD_g679,-Inf,-Inf,5.51804367646268002794444688468572687e-01,3.97058147112935321408129625613650751e-01
protein/DD_g68,-Inf,-Inf,-Inf,-Inf
protein/DD_g680,-Inf,-Inf,1.46142686982678754986746806040396169e+00,1.12082216066308282090037547006060882e+00
protein/DD_g681,-Inf,-Inf,6.17171981596132075064659168149029525e-01,9.12664312462644391610061148825759864e-01
protein/DD_g682,-Inf,-Inf,-Inf,1.28764959674493007043057586058285227e+00
protein/DD_g683,-Inf,-Inf,-Inf,1.32587145076762910443134334469888352e+00
protein/DD_g684,-Inf,-Inf,1.02690062336337149730501895477824053e+00,1.09590814422242895519585797649191149e+00
protein/DD_g685,-Inf,-Inf,1.20103255237709842640941511125945788e+00,8.09979252252198733031817291806501967e-01
protein/DD_g686,-Inf,-Inf,8.34120901204539087605411842772879271e-01,1.32122932321810734727182166095547356e+00
protein/DD_g687,-Inf,-Inf,7.42121062103421498629870284435779505e-01,-Inf
protein/DD_g688,-Inf,-Inf,1.09095856018091239044203015849046105e+00,9.14845980913265201794021485180943490e-01
protein/DD_g689,-Inf,-Inf,5.23947426553947674287970999307554381e-01,7.78493774803988142398143985863175131e-01
protein/DD_g69,-Inf,-Inf,1.30834088349446083591602643813259697e+00,6.94821806592035450722745688073308968e-01
protein/DD_g690,-Inf,-Inf,2.54514600899405548754616161788990185e-01,4.42105779139699304366650763694438916e-01
protein/DD_g691,-Inf,-Inf,-Inf,1.13612215386554582596800133566163425e+00
protein/DD_g692,-Inf,-Inf,6.79662398194281489937769479195900561e-01,6.99997788008366351937995006184042828e-01
protein/DD_g693,-Inf,-Inf,5.92643127534013445550159004881616972e-01,-Inf
protein/DD_g694,-Inf,-Inf,1.01979967291052973247021058322254099e+00,9.20864073961253774841408326918493456e-01
protein/DD_g695,-Inf,-Inf,9.04746987887624612389319712421133821e-01,-Inf
protein/DD_g696,-Inf,-Inf,1.48449000336427898532613743158705317e+00,-Inf
protein/DD_g697,-Inf,-Inf,8.64403076426616686566307486499456047e-01,6.95275210859496459061014694560072533e-01
protein/DD_g698,-Inf,-Inf,1.85782611977409386971348928997844758e+00,4.81300631356103730935243632215986448e-01
protein/DD_g699,-Inf,-Inf,8.23683106367062186524142062711035514e-01,-Inf
protein/DD_g7,-Inf,-Inf,-Inf,-Inf
protein/DD_g70,-Inf,-Inf,3.12021246613432493065079478315231923e-01,4.31583296662578807722142561241683852e-01
protein/DD_g700,-Inf,-Inf,3.99996277725660323028148644839440993e-01,6.40084979448056962043277191719095314e-01
protein/DD_g701,-Inf,-Inf,7.04352291919674785278229940254951232e-01,-Inf
protein/DD_g702,-Inf,-Inf,4.85275035278259669758754023278473760e-01,-Inf
protein/DD_g703,-Inf,-Inf,7.61281058689283052202836030527815577e-01,4.56840789477285308025586921457520114e-01
protein/DD_g704,-Inf,-Inf,8.99514557835035856532587703072647594e-01,5.07830003299834099297750251130981760e-01
protein/DD_g705,-Inf,-Inf,1.90129219277688102641448108783676448e+00,1.63258804213241441498708323426036769e-01
protein/DD_g706,-Inf,-Inf,3.96850627731224205093718499201130420e-01,3.93952065687025242604735779342227247e-01
protein/DD_g707,-Inf,-Inf,1.40219470348878101246190368944864907e+00,1.05093998626439612179852775796993040e+00
protein/DD_g708,-Inf,-Inf,-Inf,-Inf
protein/DD_g709,-Inf,-Inf,-Inf,4.17549994851495648369016340297505385e-01
protein/DD_g71,-Inf,-Inf,4.23884396946046463974981071879639427e-01,8.02205271008338349523832730773996862e-01
protein/DD_g710,-Inf,-Inf,5.16744812224517266565381835817185171e-01,6.69176327521673484401268054549592130e-01
protein/DD_g711,-Inf,-Inf,1.44753528491218295355649953151524649e+00,-Inf
protein/DD_g712,-Inf,-Inf,Inf,-Inf
protein/DD_g713,-Inf,-Inf,4.98000533834132060349201393393058766e-01,-Inf
protein/DD_g714,-Inf,-Inf,6.48509049841599648009307751011314562e+00,5.33700727176225292723904437678630813e-01
protein/DD_g715,-Inf,-Inf,4.25489059354159676369616856059085934e-01,-Inf
protein/DD_g716,-Inf,-Inf,-Inf,-Inf
protein/DD_g717,-Inf,-Inf,3.62284617639461668719074556520875997e-01,3.69775050886402540409483261629668972e-01
protein/DD_g718,-Inf,-Inf,8.39935968202420417969268866176979966e-01,-Inf
protein/DD_g719,-Inf,-Inf,8.53357274884060439754080828640210051e-01,5.56471732742388496046959084308718871e-01
protein/DD_g72,-Inf,-Inf,8.70321519443203564139920590990041003e-01,7.70498431706647249235268494417422684e-01
protein/DD_g720,-Inf,-Inf,6.43614134193315765791788790966811430e-01,-Inf
protein/DD_g721,-Inf,-Inf,1.00299249690494022179923892290058079e+00,1.42061112853030608081061333976853004e+00
protein/DD_g722,-Inf,-Inf,3.63007171297131236281371805083730810e-01,-Inf
protein/DD_g723,-Inf,-Inf,7.32106947171559003951601660427748883e-01,4.39140074625184100597536439734030807e-01
protein/DD_g724,-Inf,-Inf,7.06603996513362352325664321560692905e-01,1.24888036574404074783422192637897407e+00
protein/DD_g725,-Inf,-Inf,1.51423226150133439139499163430414626e+00,8.56435826826261160511138412918789380e-01
protein/DD_g726,-Inf,-Inf,9.03871120711885455707971245450957739e-01,4.34023349960536878860253705183356883e-01
protein/DD_g727,-Inf,-Inf,1.12968407206047259431479963291967951e+00,-Inf
protein/DD_g728,-Inf,-Inf,1.22058219931148879382552907679418603e+00,7.08373526696440270846072623617741192e-01
protein/DD_g729,-Inf,-Inf,8.13598736053959344334279150366238274e-01,9.18178985850155150625014050066080264e-01
protein/DD_g73,-Inf,-Inf,-Inf,1.17510878623170816367346656307877812e+00
protein/DD_g730,-Inf,-Inf,6.37232029553034646968434195383883488e-01,5.13963581821469789173496395679489606e-01
protein/DD_g731,-Inf,-Inf,6.26866587969488739049103573380036949e-01,2.16199067760342634889939528330405441e-01
protein/DD_g732,-Inf,-Inf,6.77759605147786113284472339802166538e-01,8.37037924545070466379435423319616798e-01
protein/DD_g733,-Inf,-Inf,5.49765643038718315018156599686909762e-01,8.15366339441218793612445092518406733e-01
protein/DD_g734,-Inf,-Inf,4.93394804660066952541331450257933190e-01,-Inf
protein/DD_g735,-Inf,-Inf,2.30526443808095667452078162470677900e-01,-Inf
protein/DD_g736,-Inf,-Inf,1.15198734696720452293176876523645009e+00,6.18458318409350773060516752395412080e-01
protein/DD_g737,-Inf,-Inf,8.51569246953873102158048886751355393e-01,4.48803011786805135870123104591575625e-01
protein/DD_g738,-Inf,-Inf,8.76656627062833400768776050057393471e-01,1.10743234111138838345540761219985030e+00
protein/DD_g739,-Inf,-Inf,7.50180801361102362610728254677061074e-01,6.46984041145410926863806296578988656e-01
protein/DD_g74,-Inf,-Inf,9.20932576592681141514281883624576660e-01,5.74445400820694442187406899784120531e-01
protein/DD_g740,-Inf,-Inf,4.51659827252062313010096518821895680e-01,8.74988817653375603803014494561711804e-01
protein/DD_g741,-Inf,-Inf,4.05099411276317872527741842737363500e-01,5.43482027199956254331419870178337812e-01
protein/DD_g742,-Inf,-Inf,-Inf,4.43540029618900700453766561571541366e-01
protein/DD_g743,-Inf,-Inf,1.13953358804918138249344493282175034e+00,4.82852909790394556795186840898987940e-01
protein/DD_g744,-Inf,-Inf,4.55742245597226615000909067420618944e-01,6.58086513808972121526232492398485589e-01
protein/DD_g745,-Inf,-Inf,6.70754088481380732322844391903297115e-01,6.09012379846715534755065892433764076e-01
protein/DD_g746,-Inf,-Inf,-Inf,6.69072972748430003133508571285311342e-01
protein/DD_g747,-Inf,-Inf,9.67549600006303063908308447220122913e-01,-Inf
protein/DD_g748,-Inf,-Inf,1.58407082433226123701720337394737056e+00,4.66123110956875559071475674877130367e-01
protein/DD_g749,-Inf,-Inf,-Inf,4.69132442272218353728886871015717607e-01
protein/DD_g75,-Inf,-Inf,8.03132333059277721721559331207493522e-01,9.12974678932849880147134302278722735e-01
protein/DD_g750,-Inf,-Inf,3.77748230452906439348286115365346282e-01,6.85075086228970794411947816588944739e-01
protein/DD_g751,-Inf,-Inf,7.51419425368407464360577979428188349e-01,4.33292116934530341381345102382060301e-01
protein/DD_g752,-Inf,-Inf,4.46972593670358190116576562020275051e-01,9.16335804267048663114596316920262201e-01
protein/DD_g753,-Inf,-Inf,1.35097995932491144500644042616350113e+00,8.35096837067331109903868900038487406e-01
protein/DD_g754,-Inf,-Inf,3.07935559772048849632336519762056363e-01,3.51625340222727929104304314742581831e-01
protein/DD_g755,-Inf,-Inf,4.19192873611874733459936153874692072e-01,-Inf
protein/DD_g756,-Inf,-Inf,8.04442567291918592632121282284103742e-01,-Inf
protein/DD_g757,-Inf,-Inf,7.02439024791483804324044679346617757e-01,5.65617636073748560490436021679936240e-01
protein/DD_g758,-Inf,-Inf,1.44063068135480410586516182552455926e+00,7.80907659040556030276569998779284567e-01
protein/DD_g759,-Inf,-Inf,5.33002483677970843521484935540914306e-01,8.68483756704781712654999564975416100e-01
protein/DD_g76,-Inf,-Inf,1.61210405481192784471869741548979259e+00,1.00047989229641940690145907041457534e+00
protein/DD_g760,-Inf,-Inf,7.92049359075534800510275659281698496e-01,4.94866316251255247609060888771994880e-01
protein/DD_g761,-Inf,-Inf,1.11751802377482118079830407242919301e+00,1.47546014243718850442547080114132747e+00
protein/DD_g762,-Inf,-Inf,1.06253532779223792856252634821065963e+00,-Inf
protein/DD_g763,-Inf,-Inf,2.10968867960569014858475108012097412e-01,6.75704783326902645904477180190082340e-01
protein/DD_g764,-Inf,-Inf,-Inf,9.91669993652060301195609291490228644e-01
protein/DD_g765,-Inf,-Inf,2.13747202941554042337439234279389746e+00,5.50446290265467551286661116788802388e-01
protein/DD_g766,-Inf,-Inf,4.89283590596633425714000467716008354e-01,-Inf
protein/DD_g767,-Inf,-Inf,1.41437086604009609791290557781451271e+00,4.04906413164251328624906521925816642e-01
protein/DD_g768,-Inf,-Inf,5.61492055904108551026140256414701689e-01,5.86174273093008854240450896873577913e-01
protein/DD_g769,-Inf,-Inf,5.60471793529374277986326331597013798e-01,-Inf
protein/DD_g77,-Inf,-Inf,5.91069995666158893265587842163290394e-01,6.75288553411234693465589987047577176e-01
protein/DD_g770,-Inf,-Inf,Inf,-Inf
protein/DD_g771,-Inf,-Inf,5.39539286694808181613362651006641427e-01,-Inf
protein/DD_g772,-Inf,-Inf,6.86048800770356767074738934733718887e-01,6.99498282602230794783640966459004750e-01
protein/DD_g773,-Inf,-Inf,1.10779357452270723176774194184618754e+00,1.17191303194580733846961495915206199e+00
protein/DD_g774,-Inf,-Inf,1.01937354775191827250217801951130172e+00,1.96185886676665636568433830916051168e-01
protein/DD_g775,-Inf,-Inf,6.00412193024079195319020389969006348e-01,6.00581496751123033595945589337024984e+00
protein/DD_g776,-Inf,-Inf,-Inf,7.18399069221782194818478820001680744e-01
protein/DD_g777,-Inf,-Inf,9.81272876728958594070211621105166702e-01,6.13358146510438134423249130749526139e-01
protein/DD_g778,-Inf,-Inf,1.03538971512378598734119489322022414e+00,1.41142099287808049831420824461079143e-01
protein/DD_g779,-Inf,-Inf,4.82725213581733601166113949265907609e-01,9.80687669540509614288635480039524404e-01
protein/DD_g78,-Inf,-Inf,1.24863693960801251211848877351683290e+00,3.98557549132717760467908342818984645e-01
protein/DD_g780,-Inf,-Inf,5.34681127878640337438200123648422645e-01,5.88624793183062585716172086290655728e-01
protein/DD_g781,-Inf,-Inf,Inf,-Inf
protein/DD_g782,-Inf,-Inf,7.01699850103914661870517229618131341e-01,-Inf
protein/DD_g783,-Inf,-Inf,7.53491608784823990131297425033553334e-01,1.17966984675652427512702576013303477e+00
protein/DD_g784,-Inf,-Inf,3.37887829911381515237691197451991912e-01,3.88779117738837006726218648968451014e-01
protein/DD_g785,-Inf,-Inf,9.33895130862647921440140175607582639e-01,4.97785583266820217567685312090713548e-01
protein/DD_g786,-Inf,-Inf,4.09824256311914609012613431277864030e-01,4.51397787435080084076090382281332594e-01
protein/DD_g787,-Inf,-Inf,Inf,5.74487897695870821538554371041350163e-01
protein/DD_g788,-Inf,-Inf,6.86605940263183854819991318063620743e-01,8.33441066198302753838339981433861536e-01
protein/DD_g789,-Inf,-Inf,-Inf,6.10008917294536963177710571526998721e-01
protein/DD_g79,-Inf,-Inf,-Inf,-Inf
protein/DD_g790,-Inf,-Inf,4.12238729717200660734109496344297804e-01,6.73839116091124436325097828559407986e-01
protein/DD_g791,-Inf,-Inf,6.51356975095775779093784508079178031e-01,7.77212863976086795036143620462850624e-01
protein/DD_g792,-Inf,-Inf,6.74871454798744638581399549039385225e-01,4.32269813781739217535239667273177054e-01
protein/DD_g793,-Inf,-Inf,1.02859965321811605907658676081287935e+00,4.56050135581170350879515509790772404e-01
protein/DD_g794,-Inf,-Inf,-Inf,1.70189248449882665788054315733560181e-01
protein/DD_g795,-Inf,-Inf,6.35055885234241123625279254241597362e-01,4.05846413161621170383680838039343934e-01
protein/DD_g796,-Inf,-Inf,-Inf,5.55155575735419501958411784918924069e-01
protein/DD_g797,-Inf,-Inf,6.98080479924649671823441658786838030e-01,6.40707029255786551631118633330655835e-01
protein/DD_g798,-Inf,-Inf,5.20607665316385110209457755681325595e-01,-Inf
protein/DD_g799,-Inf,-Inf,-Inf,-Inf
protein/DD_g8,-Inf,-Inf,-Inf,1.13349860434124769357430063872992739e+00
protein/DD_g80,-Inf,-Inf,5.77744945354119827626801172779912738e-01,3.10994151975417675281461246000142767e-01
protein/DD_g800,-Inf,-Inf,6.51525721421065403179071606547394735e-01,-Inf
protein/DD_g801,-Inf,-Inf,1.26399118231401210670537376159936407e+01,-Inf
protein/DD_g802,-Inf,-Inf,1.45664189848768715591039622520994597e+00,5.57860682556808946553541664441257213e-01
protein/DD_g803,-Inf,-Inf,4.32157563894803880487400340754151829e-01,2.95398842349570628344189669007244465e-01
protein/DD_g804,-Inf,-Inf,1.01344418995817240702299291602356493e+00,1.29118565937452111038378000969849769e+00
protein/DD_g805,-Inf,-Inf,4.31511395546025777760869769076169617e-01,3.07198435263305546399529722236809258e-01
protein/DD_g806,-Inf,-Inf,6.81436654413798579431383733626816195e-01,9.90330634093934545456738482850202544e-01
protein/DD_g807,-Inf,-Inf,4.79385772827409919843602452072452541e-01,-Inf
protein/DD_g808,-Inf,-Inf,6.06351599169917320226731485810978381e-01,3.85231313012133646390282307358660048e-01
protein/DD_g809,-Inf,-Inf,Inf,-Inf
protein/DD_g81,-Inf,-Inf,9.60177992614113536754842653052532480e-01,6.35007733659515360719548834770904007e-01
protein/DD_g810,-Inf,-Inf,-Inf,-Inf
protein/DD_g811,-Inf,-Inf,1.43821134460399435411799212030569376e+00,2.32387093980549986669633518167190264e-01
protein/DD_g812,-Inf,-Inf,9.39133426080838755154168861140483017e-01,1.54641898986517220929708000956624762e+00
protein/DD_g813,-Inf,-Inf,-Inf,-Inf
protein/DD_g814,-Inf,-Inf,6.09058788786245234657824417323318421e-01,-Inf
protein/DD_g815,-Inf,-Inf,-Inf,8.55464418291494903460901045314105288e-01
protein/DD_g816,-Inf,-Inf,9.56248969839030519570015501054756535e-01,3.60612801169634618115581954692784578e-01
protein/DD_g817,-Inf,-Inf,1.53747479489724912057827157211899967e+00,7.79290688137127444950564812694262486e-01
protein/DD_g818,-Inf,-Inf,4.93587345109446982419551852140867531e-01,1.32201747078219142785951493925927115e+00
protein/DD_g819,-Inf,-Inf,1.99205574287923532101053010607097089e+00,8.54271388980376727683986318626265174e-01
protein/DD_g82,-Inf,-Inf,6.70654968705892543892612175098442820e-01,-Inf
protein/DD_g820,-Inf,-Inf,4.71188421334595588596253154797314296e-01,6.12405162499065172382005554893618410e-01
protein/DD_g821,-Inf,-Inf,8.91836400222195220653129021529611361e-01,-Inf
protein/DD_g822,-Inf,-Inf,-Inf,6.76789433497582592374918019190866700e-01
protein/DD_g823,-Inf,-Inf,1.06722491492197889582849862440296320e+00,6.37513856958008067893106045630202101e-01
protein/DD_g824,-Inf,-Inf,-Inf,8.47995578534575414380533372306507356e-01
protein/DD_g825,-Inf,-Inf,1.38654230471547358478340859892813435e+00,7.51531888858173777331490659506352117e+00
protein/DD_g826,-Inf,-Inf,-Inf,1.19235822265930511674512447853003665e+00
protein/DD_g827,-Inf,-Inf,-Inf,-Inf
protein/DD_g828,-Inf,-Inf,1.29496209533563318333016474550289637e+00,-Inf
protein/DD_g829,-Inf,-Inf,4.09870171274986445427447057577021764e-01,-Inf
protein/DD_g83,-Inf,-Inf,2.00192056376852107141592670687166434e+00,9.59654418598939269438358807775029658e-01
protein/DD_g830,-Inf,-Inf,7.36410150181607601257504215338731748e-01,1.01397845199109762499016478233067390e+00
protein/DD_g831,-Inf,-Inf,5.10542340855248339520110030977216442e-01,-Inf
protein/DD_g832,-Inf,-Inf,7.94538971306863315593833654662534872e-01,-Inf
protein/DD_g833,-Inf,-Inf,6.67367009609119250537591613123681180e-01,3.40212084551202641611328237260130869e-01
protein/DD_g834,-Inf,-Inf,5.92884876165706912717175350389965101e-01,1.80336313874245207415828035873456415e+00
protein/DD_g835,-Inf,-Inf,7.25872861181071380726138271076201411e-01,1.10412320807447452698146921609471598e+00
protein/DD_g836,-Inf,-Inf,5.73714752981177816897424844521646183e-01,3.58054463996450032659135049942717615e-01
protein/DD_g837,-Inf,-Inf,9.05239597150777500438917476202933016e-01,9.30220164224004660120121951903911758e-01
protein/DD_g838,-Inf,-Inf,4.43573895563507599884014494669775330e-01,-Inf
protein/DD_g839,-Inf,-Inf,Inf,-Inf
protein/DD_g84,-Inf,-Inf,7.64780720228032404623876378170787852e-01,-Inf
protein/DD_g840,-Inf,-Inf,6.28053387753460952984911417925972170e-01,9.92288097572559204019232973558088395e-01
protein/DD_g841,-Inf,-Inf,3.61724473806440916522357495300956627e-01,4.48931557333227686460508342410739721e-01
protein/DD_g842,-Inf,-Inf,1.34998503955221798905826357709255983e+00,6.86829715366344549930029453975880925e-01
protein/DD_g843,-Inf,-Inf,6.62234971573009296451549302870406011e-01,1.62332049092719980343082271059479592e+00
protein/DD_g844,-Inf,-Inf,5.24259609663234513407580477797128054e-01,7.71069315597844053183324311070033166e-01
protein/DD_g845,-Inf,-Inf,-Inf,5.70199385285311169504612993711114890e-01
protein/DD_g846,-Inf,-Inf,8.43834328882003766591329656394593566e-01,-Inf
protein/DD_g847,-Inf,-Inf,5.98261467777476485677850208248904088e-01,-Inf
protein/DD_g848,-Inf,-Inf,4.78464468862895301162651026531159591e-01,5.02007467063884907382486405663151015e-01
protein/DD_g849,-Inf,-Inf,-Inf,1.40162525610532024882970520002418025e+00
protein/DD_g85,-Inf,-Inf,1.41584611642974182087440901130087144e+00,1.38206441537610871170282936239453766e+00
protein/DD_g850,-Inf,-Inf,8.84974885518130167190084075541545175e-01,6.05786147583206547393086314396062533e-01
protein/DD_g851,-Inf,-Inf,5.67243150343349559262855527874062583e-01,-Inf
protein/DD_g852,-Inf,-Inf,7.71334495129597829917277812648028436e-01,4.06350049151177419684746503281901975e-01
protein/DD_g853,-Inf,-Inf,6.46510480569953365008624813730051976e+00,-Inf
protein/DD_g854,-Inf,-Inf,6.58325898994575229754471438650216938e-01,1.43602675838565071518259620547774275e+00
protein/DD_g855,-Inf,-Inf,8.85021524539832835164448863482968233e-01,6.76126512706571629738761174566229464e-01
protein/DD_g856,-Inf,-Inf,3.97406821547945253203410477438732109e-01,6.24987938985232635649236836602350747e-01
protein/DD_g857,-Inf,-Inf,8.18768198456164604365778144917267081e-01,5.33111618125207781742032857473315817e-01
protein/DD_g858,-Inf,-Inf,-Inf,1.24599444554097638858956659247384889e+00
protein/DD_g859,-Inf,-Inf,5.60404013729010918395882173031663784e-01,1.21832179990083934560747738124517303e+00
protein/DD_g86,-Inf,-Inf,1.56498542551542300305126099817434961e-01,8.22675512114972281294999889320745676e-01
protein/DD_g860,-Inf,-Inf,4.72329216881304820196983472713769581e-01,4.74843080630185714402520925140699304e-01
protein/DD_g861,-Inf,-Inf,9.02150250060046635085852527704818969e-01,-Inf
protein/DD_g862,-Inf,-Inf,8.06923709183722029931466990414850179e-01,9.19556394962523906589969116689084929e-01
protein/DD_g863,-Inf,-Inf,-Inf,-Inf
protein/DD_g864,-Inf,-Inf,5.02015938588176809554875653236682424e-01,-Inf
protein/DD_g865,-Inf,-Inf,6.25950818414498076848330282199446463e-01,2.11877486128592347285050246984989588e-01
protein/DD_g866,-Inf,-Inf,7.13595843401148478179230236760201202e-01,3.48780728477947922345013303942781513e-01
protein/DD_g867,-Inf,-Inf,1.81263428756441172301373663750551460e-01,5.37179462162612566685170092044053395e-01
protein/DD_g868,-Inf,-Inf,1.31629850302213078787280599559316591e+00,-Inf
protein/DD_g869,-Inf,-Inf,6.33908826276680390801752975142454183e-01,2.36259997806488992906442919423555201e-01
protein/DD_g87,-Inf,-Inf,9.01498822636053337209723263019363922e-01,5.89138929339953920573196812792785755e-01
protein/DD_g870,-Inf,-Inf,6.98010664797187664319360657693843699e-01,8.51786478803001419204529067883981569e-01
protein/DD_g871,-Inf,-Inf,4.76900552992292992947206336922590897e-01,1.43265420292452462138387768240178127e+00
protein/DD_g872,-Inf,-Inf,8.86741917449054932162969942967642306e-01,-Inf
protein/DD_g873,-Inf,-Inf,-Inf,8.83502416381562828280423358886584575e-01
protein/DD_g874,-Inf,-Inf,1.08427935982920056881875803127747639e+00,4.45046142663687419278364180386712816e-01
protein/DD_g875,-Inf,-Inf,-Inf,1.00271898605656096670107728052110665e+00
protein/DD_g876,-Inf,-Inf,1.25095789792170513962467912466335104e+00,-Inf
protein/DD_g877,-Inf,-Inf,7.55909159784829417122132350222469955e-01,5.52924919209085088190560318063592701e-01
protein/DD_g878,-Inf,-Inf,1.02104821707443030951136065466255553e+00,4.97488868728347976525517004844168041e-01
protein/DD_g879,-Inf,-Inf,1.10245455184070314354170336307326175e+00,5.60936547572986130875853372420053258e-01
protein/DD_g88,-Inf,-Inf,1.63226202262766460742068307731054474e+00,7.15904573068124262113418417167355311e-01
protein/DD_g880,-Inf,-Inf,-Inf,1.24631913409355426728894580847260833e+00
protein/DD_g881,-Inf,-Inf,6.09302853406626701837978067715527219e-01,5.14109498923658836842678882606548887e-01
protein/DD_g882,-Inf,-Inf,1.03902729658401285376070726128809241e+00,7.42751715089527375915725587519093327e-01
protein/DD_g883,-Inf,-Inf,5.97690651263876527805598486557234260e-01,6.57279017118566097608797038948977434e-01
protein/DD_g884,-Inf,-Inf,2.16942946260623713604431156650198085e+00,7.32648502821500894123752649082495094e-01
protein/DD_g885,-Inf,-Inf,4.31545318450353611634511943782596283e-01,-Inf
protein/DD_g886,-Inf,-Inf,5.22193907000271164872408611594194839e-01,7.51130854074433143424677165492286120e-01
protein/DD_g887,-Inf,-Inf,9.57276590118398586004615060251873672e-01,7.35789492172290684838409950368494681e-01
protein/DD_g888,-Inf,-Inf,4.74761116762201322643903623685760938e-01,7.33041467833644330774370755549978608e-01
protein/DD_g889,-Inf,-Inf,-Inf,8.65741276239833221998030399173410539e-01
protein/DD_g89,-Inf,-Inf,1.01224253064473504940732065205127172e+00,9.71138194696224372485552451137897379e-01
protein/DD_g890,-Inf,-Inf,1.16426240277683363188342100753597987e+00,4.34690012218496566379090857624572846e-01
protein/DD_g891,-Inf,-Inf,4.62821617726160717118659708609531452e-01,7.00056228832113388830336420884879767e-01
protein/DD_g892,-Inf,-Inf,1.18739927621628095562894637515784551e+00,3.23373521138878179128589197232460999e-01
protein/DD_g893,-Inf,-Inf,2.64237274854394649211193696215930614e-01,8.82202782459573116778832844354921780e-01
protein/DD_g894,-Inf,-Inf,5.00877745876287040441585982311716305e+00,-Inf
protein/DD_g895,-Inf,-Inf,8.61919584743923031733111765673136418e-01,2.91166311632450240505209670647031320e-01
protein/DD_g896,-Inf,-Inf,Inf,-Inf
protein/DD_g897,-Inf,-Inf,5.06168518895471499852511062227299991e-01,3.14430308406260718984212377589887816e-01
protein/DD_g898,-Inf,-Inf,4.34009276311404232636380183112077861e-01,1.02631715645135071078785276554510670e+00
protein/DD_g899,-Inf,-Inf,2.90443118150311053036148168219744539e-01,-Inf
protein/DD_g9,-Inf,-Inf,9.48632877292434307186856955891272209e-01,9.29428008035033910364921870985574211e-01
protein/DD_g90,-Inf,-Inf,1.04610251878851600971628974866102726e+00,8.49665575019046978658753991994879785e-01
protein/DD_g900,-Inf,-Inf,-Inf,5.18966063508896222347032198695916515e-01
protein/DD_g901,-Inf,-Inf,4.08087910281511847552273754033926119e-01,9.60382538787915501348391489404607601e-01
protein/DD_g902,-Inf,-Inf,-Inf,4.13869711304565208528476557843631588e-01
protein/DD_g903,-Inf,-Inf,-Inf,-Inf
protein/DD_g904,-Inf,-Inf,4.43690705492904477209930969091254008e-01,-Inf
protein/DD_g905,-Inf,-Inf,7.40924616786007257710069425188320037e-01,6.25564099290464779868363334519495199e-01
protein/DD_g906,-Inf,-Inf,5.74110936414357109848649719137206319e-01,4.14004142986159826765647636091186482e-01
protein/DD_g907,-Inf,-Inf,8.47199861533940058234943206494181664e-01,3.95657015201523293814347369254232304e-01
protein/DD_g908,-Inf,-Inf,6.19790163269791195279858484266022640e-01,3.23972578398512796356885738628387222e-01
protein/DD_g909,-Inf,-Inf,9.89389278083430073183251862363536508e-01,1.37426429351786152639698054654173924e+00
protein/DD_g91,-Inf,-Inf,8.12282241054136746248479112686320681e-01,9.38004336860463840822157090277530642e-01
protein/DD_g910,-Inf,-Inf,1.24238253141435424980974692144108338e+00,4.21110900539543039761006875835366717e-01
protein/DD_g911,-Inf,-Inf,9.33308482245302942100457654001603223e-01,-Inf
protein/DD_g912,-Inf,-Inf,1.08004478306569979599726294562428066e+00,5.92706927442409398899889078429583320e-01
protein/DD_g913,-Inf,-Inf,4.54645571708369882840682868645566283e-01,-Inf
protein/DD_g914,-Inf,-Inf,8.49967146781215935093601205469293917e-01,-Inf
protein/DD_g915,-Inf,-Inf,1.18446230270322140691828910888808671e+00,6.80066524315848876073728021465524343e-01
protein/DD_g916,-Inf,-Inf,-Inf,-Inf
protein/DD_g917,-Inf,-Inf,1.11953512111632707901895690322021581e+00,7.09096277605178576469477821893898571e-01
protein/DD_g918,-Inf,-Inf,6.69043043870516332786769263750757700e-01,1.14147546263961436869932440708900481e+00
protein/DD_g919,-Inf,-Inf,1.45880118453489904885459341782369810e+00,5.00475991006676273067725348708429361e-01
protein/DD_g92,-Inf,-Inf,1.15998752294949267919512413143309517e+00,1.34459999781907116751280271041410027e+00
protein/DD_g920,-Inf,-Inf,5.87089928981623225927317324878824715e-01,-Inf
protein/DD_g921,-Inf,-Inf,-Inf,-Inf
protein/DD_g922,-Inf,-Inf,6.23115471544821249931679734799016129e-01,8.22353005486779891431981454197736789e-01
protein/DD_g923,-Inf,-Inf,7.82613709310794269999132095259002522e-01,7.68234568764539606065431593240392329e-01
protein/DD_g924,-Inf,-Inf,4.58734652406971859348789245205358244e-01,3.63972084030214175947860901837686003e-01
protein/DD_g925,-Inf,-Inf,5.01234430589522849555478561496170560e-01,3.39482851395878899996241424881110176e-01
protein/DD_g926,-Inf,-Inf,3.48179165501420336536012278104821678e-01,7.00939271318823303718172471822765349e-01
protein/DD_g927,-Inf,-Inf,3.51500280270303551493590376109088693e-01,7.15324723272998262843804088493523721e-01
protein/DD_g928,-Inf,-Inf,4.34840926459714698339975167330944126e-01,8.18446785667906242526205929553899770e-01
protein/DD_g929,-Inf,-Inf,4.77236989159405014210326425989517203e-01,6.50479130473864035068810938712708474e-01
protein/DD_g93,-Inf,-Inf,9.82464538714227110329102093643844034e-01,1.02772669618546408302664308061618612e+00
protein/DD_g930,-Inf,-Inf,7.82064413898745089588696372149096782e-01,2.39844521564737719179521236819622301e-01
protein/DD_g931,-Inf,-Inf,1.51061028575223779211686533130813596e+00,6.10685821865481912017826639328867990e-01
protein/DD_g932,-Inf,-Inf,8.55724901300234605638956584652900929e-01,-Inf
protein/DD_g933,-Inf,-Inf,6.00851116903667076943063077667077009e-01,7.39550474896713550650119595077989835e-01
protein/DD_g934,-Inf,-Inf,4.67384597640825919117847733045628225e-01,8.71908134161681643305701595588200658e-01
protein/DD_g935,-Inf,-Inf,8.58869917033551051241233282237763092e-01,-Inf
protein/DD_g936,-Inf,-Inf,1.10489737630957027432368961590119732e+00,3.97906391238873432655652143689443950e-01
protein/DD_g937,-Inf,-Inf,1.85388718408246605099192410584652666e-01,8.39088908875349212728311521304646552e-01
protein/DD_g938,-Inf,-Inf,9.98126505256975190962686796600974888e-01,-Inf
protein/DD_g939,-Inf,-Inf,9.13640445573226205994656330348645228e-01,8.29968652325086715221932430715092848e-01
protein/DD_g94,-Inf,-Inf,1.30178525156091107979642361024145520e+00,1.27975441694957864409035613620031448e+00
protein/DD_g940,-Inf,-Inf,6.18829671593679913481211340966899279e-01,-Inf
protein/DD_g941,-Inf,-Inf,1.35158472693974837578978027212480922e+00,9.43740142228360369733537218856620757e-01
protein/DD_g942,-Inf,-Inf,1.01643586185850404959816489001631484e+00,6.48882597828999251679001549526280022e-01
protein/DD_g943,-Inf,-Inf,Inf,4.39884050603542492951368637788134348e-01
protein/DD_g944,-Inf,-Inf,3.31785274074279127029619775152863228e-01,4.43180278595729103235714108239613845e-01
protein/DD_g945,-Inf,-Inf,1.24236852302234452863462826824907063e+00,7.90878940099501046604671300229016529e-01
protein/DD_g946,-Inf,-Inf,5.25836424737625848912369068043485213e-01,1.23766254768771665321479026381914053e+00
protein/DD_g947,-Inf,-Inf,-Inf,-Inf
protein/DD_g948,-Inf,-Inf,9.36392669986281030226464113375247245e-01,8.27325769894688274260118760381248754e-01
protein/DD_g949,-Inf,-Inf,3.35111016197107155052934832288511299e-01,-Inf
protein/DD_g95,-Inf,-Inf,6.11148244173790516746756180088719481e-01,7.31103140647466992007156471191103986e-01
protein/DD_g950,-Inf,-Inf,3.39869263166562444789554618089027824e-01,7.79362842624264369908676707598141770e-01
protein/DD_g951,-Inf,-Inf,5.39782676427929892102205206672994506e-01,4.58752313025259114489417890571942873e-01
protein/DD_g952,-Inf,-Inf,1.02597511009802255209000864912597114e+00,4.38612061857790951233837348622116199e-01
protein/DD_g953,-Inf,-Inf,1.03562129381258358557532843470900773e+00,-Inf
protein/DD_g954,-Inf,-Inf,3.25585412566999608250023462311093879e-01,-Inf
protein/DD_g955,-Inf,-Inf,6.80276187548742657975275795037925951e-01,-Inf
protein/DD_g956,-Inf,-Inf,1.40545684908402076143878071391207012e+00,5.14716583363523320331298319846696522e-01
protein/DD_g957,-Inf,-Inf,9.88489873172740825173034040662334229e-01,7.21835198695890210707602643435708543e-01
protein/DD_g958,-Inf,-Inf,5.92038599245972472565667067356962127e-01,4.59626482385199259348887277748106505e-01
protein/DD_g959,-Inf,-Inf,2.83588881010154795219076348760218641e-01,4.01272637897090303676142003911128477e-01
protein/DD_g96,-Inf,-Inf,9.11131991204471257590152263372644799e-01,1.20604327639319443080276427362569630e+00
protein/DD_g960,-Inf,-Inf,-Inf,7.90465175689672983396450457893997060e-01
protein/DD_g961,-Inf,-Inf,5.61505904505444854261017825620540894e-01,7.27285024599577160461742212602381916e-01
protein/DD_g962,-Inf,-Inf,8.19497040157856745941782472349989190e-01,-Inf
protein/DD_g963,-Inf,-Inf,-Inf,9.66515641595636203767906626721851792e-01
protein/DD_g964,-Inf,-Inf,6.33956213109023719681311085424184252e-01,5.41113083480850524297645405409469439e-01
protein/DD_g965,-Inf,-Inf,1.03040859831177117351375508166966827e+00,1.05306142184064485082512557941847768e+00
protein/DD_g966,-Inf,-Inf,5.31852829832257250033466855468997948e-01,3.80121358852069324854532810135196608e-01
protein/DD_g967,-Inf,-Inf,9.76463771797824535368651925230851635e-01,5.43716208225255333515047290327358057e-01
protein/DD_g968,-Inf,-Inf,9.03281750751730668174582648436641459e-01,1.17844056038425364242227762897451262e+00
protein/DD_g969,-Inf,-Inf,5.11434576300086955956695975449545085e-01,2.64328083993000488344004005590750396e-01
protein/DD_g97,-Inf,-Inf,8.83512049903826771181900109139294369e-01,3.55898227076668295999183862341669371e-01
protein/DD_g970,-Inf,-Inf,1.00956066111429429073612233797542241e+00,6.16774877633501131439455547917136737e-01
protein/DD_g971,-Inf,-Inf,1.13440797253353843117244327321143804e+00,4.39638298070090053891042382011986350e-01
protein/DD_g972,-Inf,-Inf,6.33987928497544126761848071671969131e-01,8.77787606414321400374983312810090291e-01
protein/DD_g973,-Inf,-Inf,7.24024388611212364166144407817910119e-01,8.51425542927460153410570063656786074e-01
protein/DD_g974,-Inf,-Inf,1.44031601729252373070662997408603697e+00,1.21172900448893000033187140012828412e+00
protein/DD_g975,-Inf,-Inf,3.67044395586861930453770305896292998e-01,-Inf
protein/DD_g976,-Inf,-Inf,6.59693987980036720684448858991526687e-01,6.53628090780965577995902167325954293e-01
protein/DD_g977,-Inf,-Inf,5.63748689813126333993215311907750583e-01,5.13455461301758610729047816770713711e-01
protein/DD_g978,-Inf,-Inf,1.37313951381139840978445802624411236e+00,3.31237930890710596523062773317711368e-01
protein/DD_g979,-Inf,-Inf,7.54560687379353480864392093302137146e+00,9.93764420752503831761933752369057658e-01
protein/DD_g98,-Inf,-Inf,8.40262001321402649994084762991082409e-01,-Inf
protein/DD_g980,-Inf,-Inf,4.45656651640621890347015402204122334e-01,2.61112617157234955641590242183368230e-01
protein/DD_g981,-Inf,-Inf,1.34833248891184995709056930431992374e+00,5.00154948238572745790060311189879698e-01
protein/DD_g982,-Inf,-Inf,8.01743135724372928357216448873397203e-01,-Inf
protein/DD_g983,-Inf,-Inf,7.31904020558399355650176300986065515e-01,6.96539597991173529403279305516013018e-01
protein/DD_g984,-Inf,-Inf,7.32345527912637636839330813016616752e-01,-Inf
protein/DD_g985,-Inf,-Inf,4.46498994300684091390623268912143642e-01,-Inf
protein/DD_g986,-Inf,-Inf,9.84484164304534319521515860663195975e-01,-Inf
protein/DD_g987,-Inf,-Inf,1.30015897195812978771184597495514812e+00,5.67649828275704166760348033343620643e-01
protein/DD_g988,-Inf,-Inf,6.07995904107317932947043172494134329e-01,6.55536830054817909973468633321802346e-01
protein/DD_g989,-Inf,-Inf,-Inf,5.85089011334400184855187853008880086e-01
protein/DD_g99,-Inf,-Inf,9.08098377648504314877628093294768826e-01,5.05597557169315238961220153527171477e-01
protein/DD_g990,-Inf,-Inf,1.14334862800761813283562031243038739e+00,-Inf
protein/DD_g991,-Inf,-Inf,1.18588761820574547659638574114893506e+00,7.90348781023116629252495244578753285e-01
protein/DD_g992,-Inf,-Inf,-Inf,7.73869216064435804073323984594876828e-01
protein/DD_g993,-Inf,-Inf,Inf,6.85926713385726369105418866242696754e-01
protein/DD_g994,-Inf,-Inf,5.37387832658262735662491799260736220e-01,4.35511788744550092385434223359563903e-01
protein/DD_g995,-Inf,-Inf,5.43829346539609145605149662054901910e-01,-Inf
protein/DD_g996,-Inf,-Inf,2.94331583741615329268546752428240775e-01,7.35720207549782728056920423871867016e-01
protein/DD_g997,-Inf,-Inf,1.19102294256844459626019648569001009e+00,1.06990208694220255829307185703880284e+00
protein/DD_g998,-Inf,-Inf,-Inf,9.70950138575574707798177859799367334e-01
protein/DD_g999,-Inf,-Inf,6.54911774887141080052088010843567307e-01,1.06306619329000969187283726748442556e+00


==> data/eigen_graph_biological_08/eigenvalues_logarithmic_relative_error.sorted.csv <==
percent,Float8_4,Float8_5,LinearTakum8,Posit8
0.0,100.0,100.0,0.1564985425515423,0.09993268728746497
0.0008210180623973727,100.0,100.0,0.16417957361292415,0.11334836197699741
0.0016420361247947454,100.0,100.0,0.18126342875644116,0.13883640397361202
0.0024630541871921183,100.0,100.0,0.1853887184082466,0.14114209928780805
0.003284072249589491,100.0,100.0,0.19301367237260103,0.16112750572588772
0.004105090311986864,100.0,100.0,0.21096886796056902,0.16325880421324143
0.0049261083743842365,100.0,100.0,0.22850171471438327,0.17018924844988267
0.005747126436781609,100.0,100.0,0.2293026166061032,0.1867995796321012
0.006568144499178982,100.0,100.0,0.23052644380809567,0.19132676225859827
0.007389162561576354,100.0,100.0,0.23799418491487637,0.19618588667666564
0.008210180623973728,100.0,100.0,0.2509077113946741,0.19739424925378316
0.0090311986863711,100.0,100.0,0.25451460089940553,0.19902880147054902
0.009852216748768473,100.0,100.0,0.26423727485439463,0.21187748612859233
0.010673234811165846,100.0,100.0,0.2741417389246249,0.21619906776034264
0.011494252873563218,100.0,100.0,0.27800237382869963,0.23064565231240122
0.012315270935960592,100.0,100.0,0.278669787600498,0.23238709398055
0.013136288998357963,100.0,100.0,0.2832830259431208,0.23387407957565406
0.013957307060755337,100.0,100.0,0.2835888810101548,0.23625999780648899
0.014778325123152709,100.0,100.0,0.2844549125289657,0.2398445215647377
0.015599343185550082,100.0,100.0,0.29044311815031104,0.23994399060972707
0.016420361247947456,100.0,100.0,0.29433158374161533,0.25159969964283346
0.017241379310344827,100.0,100.0,0.29580473059447204,0.2522546461597454
0.0180623973727422,100.0,100.0,0.2976270328158135,0.2522782001848099
0.018883415435139574,100.0,100.0,0.30793555977204884,0.2601640138377944
0.019704433497536946,100.0,100.0,0.3120212466134325,0.26100360708239967
0.020525451559934318,100.0,100.0,0.31287636788598977,0.26111261715723494
0.021346469622331693,100.0,100.0,0.3147850321585168,0.2643280839930005
0.022167487684729065,100.0,100.0,0.31713993438350696,0.26853523770614146
0.022988505747126436,100.0,100.0,0.3199659022514075,0.2696180973469642
0.023809523809523808,100.0,100.0,0.3220485505849814,0.28012945384588644
0.024630541871921183,100.0,100.0,0.32285709907126187,0.28087346250912426
0.025451559934318555,100.0,100.0,0.32516091218787224,0.28718633202129035
0.026272577996715927,100.0,100.0,0.32558541256699963,0.2911663116324502
0.027093596059113302,100.0,100.0,0.3256547488020106,0.29539884234957065
0.027914614121510674,100.0,100.0,0.3317852740742791,0.3069511637913652
0.028735632183908046,100.0,100.0,0.3335004348886686,0.30719843526330554
0.029556650246305417,100.0,100.0,0.33412487715293043,0.30900283738135964
0.030377668308702793,100.0,100.0,0.33511101619710715,0.3109941519754177
0.031198686371100164,100.0,100.0,0.3378878299113815,0.31129702697121253
0.03201970443349754,100.0,100.0,0.33986926316656246,0.31443030840626074
0.03284072249589491,100.0,100.0,0.34353757184261235,0.3181785395339619
0.03366174055829228,100.0,100.0,0.34594371858014106,0.3228208423774149
0.034482758620689655,100.0,100.0,0.34817916550142036,0.3233735211388782
0.035303776683087026,100.0,100.0,0.3487849977909378,0.3239725783985128
0.0361247947454844,100.0,100.0,0.34926182918367576,0.3312379308907106
0.03694581280788178,100.0,100.0,0.35078608177260207,0.3319322566794283
0.03776683087027915,100.0,100.0,0.3514811070421162,0.3394828513958789
0.03858784893267652,100.0,100.0,0.35150028027030356,0.34021208455120266
0.03940886699507389,100.0,100.0,0.35218078287595295,0.3411160072726436
0.040229885057471264,100.0,100.0,0.35494429118035475,0.34689558960843236
0.041050903119868636,100.0,100.0,0.3587859939052782,0.34831129858680826
0.04187192118226601,100.0,100.0,0.3595869377349181,0.34878072847794794
0.042692939244663386,100.0,100.0,0.3610356073561907,0.3505250134476559
0.04351395730706076,100.0,100.0,0.3617244738064409,0.35162534022272796
0.04433497536945813,100.0,100.0,0.3619666555765771,0.35416796255977157
0.0451559934318555,100.0,100.0,0.3622846176394617,0.3558982270766683
0.04597701149425287,100.0,100.0,0.3630071712971312,0.3562842910117786
0.046798029556650245,100.0,100.0,0.36396830040208505,0.35805446399645
0.047619047619047616,100.0,100.0,0.364118647757837,0.35852635712483577
0.048440065681444995,100.0,100.0,0.3654907838240881,0.3606128011696346
0.04926108374384237,100.0,100.0,0.3670443955868619,0.3639720840302142
0.05008210180623974,100.0,100.0,0.3708709275064585,0.36977505088640256
0.05090311986863711,100.0,100.0,0.37386924709673935,0.37111009893593
0.05172413793103448,100.0,100.0,0.3747546993755104,0.3724766263243674
0.052545155993431854,100.0,100.0,0.37774823045290645,0.3730728900346142
0.053366174055829226,100.0,100.0,0.3779196551450305,0.37347710422826663
0.054187192118226604,100.0,100.0,0.38006438843027907,0.3801213588520693
0.055008210180623976,100.0,100.0,0.38303762411232,0.38112936956650906
0.05582922824302135,100.0,100.0,0.3834995200576193,0.3827995838740065
0.05665024630541872,100.0,100.0,0.3835383701926571,0.38523131301213365
0.05747126436781609,100.0,100.0,0.38617813738010626,0.3866020965942251
0.05829228243021346,100.0,100.0,0.3915055547258274,0.38660544335025476
0.059113300492610835,100.0,100.0,0.39167630325304054,0.3870048927445346
0.05993431855500821,100.0,100.0,0.3931238278206303,0.38794314051169115
0.060755336617405585,100.0,100.0,0.3949161953595104,0.3881919262128492
0.06157635467980296,100.0,100.0,0.39563202530758146,0.3882980922100675
0.06239737274220033,100.0,100.0,0.3968506277312242,0.38842487804912174
0.06321839080459771,100.0,100.0,0.3971207715375361,0.388779117738837
0.06403940886699508,100.0,100.0,0.39740682154794527,0.38983123827722066
0.06486042692939245,100.0,100.0,0.3990596912677438,0.39395206568702523
0.06568144499178982,100.0,100.0,0.3999962777256603,0.3956570152015233
0.0665024630541872,100.0,100.0,0.4000647944853058,0.3970581471129353
0.06732348111658457,100.0,100.0,0.4016677962365519,0.3973540909373837
0.06814449917898194,100.0,100.0,0.4017208068941615,0.39790639123887345
0.06896551724137931,100.0,100.0,0.40396901157379483,0.39855754913271774
0.06978653530377668,100.0,100.0,0.4050994112763179,0.4012726378970903
0.07060755336617405,100.0,100.0,0.40533333456440857,0.4028903880856552
0.07142857142857142,100.0,100.0,0.40808791028151187,0.40490641316425136
0.0722495894909688,100.0,100.0,0.40967422511393925,0.4058464131616212
0.07307060755336617,100.0,100.0,0.4098242563119146,0.4063500491511774
0.07389162561576355,100.0,100.0,0.40987017127498643,0.4075670875581309
0.07471264367816093,100.0,100.0,0.41035830716543836,0.4078667754191078
0.0755336617405583,100.0,100.0,0.41223872971720066,0.4104337084028617
0.07635467980295567,100.0,100.0,0.41291328362112967,0.41386971130456524
0.07717569786535304,100.0,100.0,0.4133354388539303,0.41400414298615984
0.07799671592775041,100.0,100.0,0.4153637163831408,0.41552038847632966
0.07881773399014778,100.0,100.0,0.417914904056089,0.41740089677567116
0.07963875205254516,100.0,100.0,0.41867869010141723,0.41754999485149563
0.08045977011494253,100.0,100.0,0.41919287361187474,0.41812134143475665
0.0812807881773399,100.0,100.0,0.42125159866050754,0.41874686844478437
0.08210180623973727,100.0,100.0,0.42187760919428285,0.42111090053954303
0.08292282430213464,100.0,100.0,0.42196431469692725,0.4261900526566437
0.08374384236453201,100.0,100.0,0.42388439694604646,0.42783118795161323
0.08456486042692939,100.0,100.0,0.42548905935415965,0.42977610090469054
0.08538587848932677,100.0,100.0,0.4315113955460258,0.4299878365695738
0.08620689655172414,100.0,100.0,0.4315453184503536,0.43158329666257883
0.08702791461412152,100.0,100.0,0.43215756389480386,0.43197640587907177
0.08784893267651889,100.0,100.0,0.4339884687814752,0.43226981378173923
0.08866995073891626,100.0,100.0,0.43400927631140424,0.43242854435249034
0.08949096880131363,100.0,100.0,0.43484092645971467,0.433020748004293
0.090311986863711,100.0,100.0,0.43676654516792923,0.43329211693453035
0.09113300492610837,100.0,100.0,0.4389516720698196,0.4336870768123176
0.09195402298850575,100.0,100.0,0.4416657355127508,0.4340233499605369
0.09277504105090312,100.0,100.0,0.4425342473954961,0.43424070229393513
0.09359605911330049,100.0,100.0,0.4434168227537608,0.43469001221849657
0.09441707717569786,100.0,100.0,0.4434686772622775,0.4349070432175043
0.09523809523809523,100.0,100.0,0.4435738955635076,0.4355117887445501
0.0960591133004926,100.0,100.0,0.44369070549290446,0.43609700127501333
0.09688013136288999,100.0,100.0,0.44461114973283417,0.43861206185779095
0.09770114942528736,100.0,100.0,0.4451889070410662,0.4391400746251841
0.09852216748768473,100.0,100.0,0.4456566516406219,0.43963829807009003
0.0993431855500821,100.0,100.0,0.44649899430068407,0.4398840506035425
0.10016420361247948,100.0,100.0,0.4469725936703582,0.4400088902419061
0.10098522167487685,100.0,100.0,0.4481368715678012,0.4421057791396993
0.10180623973727422,100.0,100.0,0.44954106231875707,0.4431802785957291
0.10262725779967159,100.0,100.0,0.45017219693483285,0.4435400296189007
0.10344827586206896,100.0,100.0,0.45103601874236743,0.44393082993187005
0.10426929392446634,100.0,100.0,0.45165982725206233,0.44480537993179564
0.10509031198686371,100.0,100.0,0.45207200812603077,0.4450461426636874
0.10591133004926108,100.0,100.0,0.4529081506072446,0.44880301178680515
0.10673234811165845,100.0,100.0,0.45307813875332864,0.4489315573332277
0.10755336617405582,100.0,100.0,0.4533141589307572,0.449379135863899
0.10837438423645321,100.0,100.0,0.4540477208548862,0.45039502484020644
0.10919540229885058,100.0,100.0,0.4546455717083699,0.4513977874350801
0.11001642036124795,100.0,100.0,0.4557422455972266,0.45605013558117036
0.11083743842364532,100.0,100.0,0.45873465240697187,0.4568407894772853
0.1116584564860427,100.0,100.0,0.45886944536991403,0.45684749211884307
0.11247947454844007,100.0,100.0,0.45951723391953586,0.4587523130252591
0.11330049261083744,100.0,100.0,0.45987580666284045,0.45962648238519926
0.11412151067323481,100.0,100.0,0.4613877355379901,0.4616143871097891
0.11494252873563218,100.0,100.0,0.46148518796292115,0.46323231988785524
0.11576354679802955,100.0,100.0,0.4628216177261607,0.46509690898803513
0.11658456486042693,100.0,100.0,0.46495194206815205,0.4661231109568756
0.1174055829228243,100.0,100.0,0.46585752642725514,0.46913244227221834
0.11822660098522167,100.0,100.0,0.46619219483072527,0.46951579207231475
0.11904761904761904,100.0,100.0,0.4673845976408259,0.4715131312081381
0.11986863711001643,100.0,100.0,0.46831080315372453,0.4729904448964044
0.1206896551724138,100.0,100.0,0.4711884213345956,0.4748430806301857
0.12151067323481117,100.0,100.0,0.47135047537779007,0.475011672693332
0.12233169129720854,100.0,100.0,0.4723292168813048,0.4803575868871582
0.12315270935960591,100.0,100.0,0.4730532064102965,0.48041974429617984
0.12397372742200329,100.0,100.0,0.4734892957366102,0.48130063135610374
0.12479474548440066,100.0,100.0,0.47476111676220134,0.482449867577123
0.12561576354679804,100.0,100.0,0.4759519403673509,0.4828529097903946
0.12643678160919541,100.0,100.0,0.476900552992293,0.4828640266872614
0.1272577996715928,100.0,100.0,0.477236989159405,0.4833088265408319
0.12807881773399016,100.0,100.0,0.477909725356432,0.4835166843163845
0.12889983579638753,100.0,100.0,0.4784644688628953,0.48681186623125083
0.1297208538587849,100.0,100.0,0.4793857728274099,0.48779103286936903
0.13054187192118227,100.0,100.0,0.4816194559149289,0.48931537458539853
0.13136288998357964,100.0,100.0,0.4827252135817336,0.4933164512018719
0.13218390804597702,100.0,100.0,0.48449848335566037,0.4939947170154906
0.1330049261083744,100.0,100.0,0.48492572427267466,0.49486631625125527
0.13382594417077176,100.0,100.0,0.4851560694207298,0.4966537505340215
0.13464696223316913,100.0,100.0,0.48527503527825966,0.49748886872834797
0.1354679802955665,100.0,100.0,0.4852807152920355,0.4977855832668202
0.13628899835796388,100.0,100.0,0.48532780240456713,0.4987001660248654
0.13711001642036125,100.0,100.0,0.48595793419142014,0.5001309786835446
0.13793103448275862,100.0,100.0,0.485999298745285,0.5001549482385728
0.138752052545156,100.0,100.0,0.48816386329984823,0.5004759910066763
0.13957307060755336,100.0,100.0,0.4892835905966334,0.5020074670638849
0.14039408866995073,100.0,100.0,0.48996964790944747,0.5024825110676918
0.1412151067323481,100.0,100.0,0.490661595372409,0.5026177770197201
0.14203612479474548,100.0,100.0,0.49185155290759325,0.5032253727696315
0.14285714285714285,100.0,100.0,0.4923865785955126,0.5033628085017346
0.14367816091954022,100.0,100.0,0.49339480466006697,0.5039741327809845
0.1444991789819376,100.0,100.0,0.49358734510944696,0.5055975571693152
0.14532019704433496,100.0,100.0,0.4953883204563049,0.5063475157687748
0.14614121510673234,100.0,100.0,0.49659719138497654,0.5071375323595956
0.1469622331691297,100.0,100.0,0.49727095195173493,0.5073666834224659
0.1477832512315271,100.0,100.0,0.49800053383413206,0.5078300032998341
0.14860426929392448,100.0,100.0,0.4983897727529643,0.50793512210138
0.14942528735632185,100.0,100.0,0.4985049841529959,0.5097639415767568
0.15024630541871922,100.0,100.0,0.4991779860197119,0.5134554613017586
0.1510673234811166,100.0,100.0,0.4996690790738858,0.5139635818214698
0.15188834154351397,100.0,100.0,0.5002777030682058,0.5141094989236589
0.15270935960591134,100.0,100.0,0.5012344305895229,0.5147165833635233
0.1535303776683087,100.0,100.0,0.5020159385881768,0.5165225275198014
0.15435139573070608,100.0,100.0,0.5027067832768475,0.5186900018504096
0.15517241379310345,100.0,100.0,0.505228193778037,0.5189660635088962
0.15599343185550082,100.0,100.0,0.5053763227028093,0.5192928725462554
0.1568144499178982,100.0,100.0,0.5054934665526488,0.5212796993656057
0.15763546798029557,100.0,100.0,0.5061685188954715,0.5216769323940927
0.15845648604269294,100.0,100.0,0.5088754756350646,0.5221053425533713
0.1592775041050903,100.0,100.0,0.5098335936222639,0.5236430740651408
0.16009852216748768,100.0,100.0,0.5102096633125299,0.5249353873551995
0.16091954022988506,100.0,100.0,0.5105423408552483,0.5254367813207419
0.16174055829228243,100.0,100.0,0.5106006845597553,0.5261960577116652
0.1625615763546798,100.0,100.0,0.5110104391228051,0.5280932008301668
0.16338259441707717,100.0,100.0,0.5114345763000869,0.5286393959497087
0.16420361247947454,100.0,100.0,0.5114777342794177,0.5290652826868257
0.16502463054187191,100.0,100.0,0.5130500687219003,0.531113176853118
0.16584564860426929,100.0,100.0,0.5152181634226987,0.5331116181252078
0.16666666666666666,100.0,100.0,0.5167448122245173,0.5337007271762253
0.16748768472906403,100.0,100.0,0.517074097159137,0.5358968177075238
0.1683087027914614,100.0,100.0,0.5179676797241594,0.5371794621626126
0.16912972085385877,100.0,100.0,0.5185037737378303,0.5405833382614709
0.16995073891625614,100.0,100.0,0.5194910798184161,0.5408785228061006
0.17077175697865354,100.0,100.0,0.5197297834205302,0.5411130834808505
0.17159277504105092,100.0,100.0,0.5206076653163851,0.5419570346652494
0.1724137931034483,100.0,100.0,0.5214895523676264,0.5430657356047279
0.17323481116584566,100.0,100.0,0.5221939070002711,0.5434820271999563
0.17405582922824303,100.0,100.0,0.5225803589410699,0.5437162082252553
0.1748768472906404,100.0,100.0,0.5229499685231729,0.5493665229032687
0.17569786535303777,100.0,100.0,0.5239474265539477,0.5498802261504986
0.17651888341543515,100.0,100.0,0.5242596096632345,0.5501855726710079
0.17733990147783252,100.0,100.0,0.5258364247376258,0.5503984809481323
0.1781609195402299,100.0,100.0,0.5260621959862453,0.5504462902654675
0.17898193760262726,100.0,100.0,0.5264185785449498,0.5509598018061979
0.17980295566502463,100.0,100.0,0.5272325907619343,0.5523903809222371
0.180623973727422,100.0,100.0,0.5280384894185732,0.5523905822170209
0.18144499178981938,100.0,100.0,0.5318528298322572,0.552924919209085
0.18226600985221675,100.0,100.0,0.5330024836779709,0.5551555757354195
0.18308702791461412,100.0,100.0,0.5335380707998628,0.5562551557422253
0.1839080459770115,100.0,100.0,0.5345377883657954,0.5564717327423885
0.18472906403940886,100.0,100.0,0.5346811278786403,0.5568799900553197
0.18555008210180624,100.0,100.0,0.5350137818782438,0.557860682556809
0.1863711001642036,100.0,100.0,0.5373878326582627,0.5578941365292385
0.18719211822660098,100.0,100.0,0.5375616811101801,0.5587365997336108
0.18801313628899835,100.0,100.0,0.5395392866948082,0.5587670154538951
0.18883415435139572,100.0,100.0,0.5397826764279299,0.5593252470640514
0.1896551724137931,100.0,100.0,0.5411119606237056,0.5607731797174
0.19047619047619047,100.0,100.0,0.5414242281137144,0.5609365475729862
0.19129720853858784,100.0,100.0,0.5427420746858016,0.5617365667066617
0.1921182266009852,100.0,100.0,0.5428953518187721,0.563445252057035
0.19293924466338258,100.0,100.0,0.5431505159938707,0.5656176360737486
0.19376026272577998,100.0,100.0,0.5432695837345239,0.5662591922176792
0.19458128078817735,100.0,100.0,0.5438293465396091,0.5676498282757042
0.19540229885057472,100.0,100.0,0.5447785843597951,0.5689230530744568
0.1962233169129721,100.0,100.0,0.5462072835312969,0.5701993852853112
0.19704433497536947,100.0,100.0,0.5468661246067337,0.5742744884212885
0.19786535303776684,100.0,100.0,0.547131789670237,0.5744056804963676
0.1986863711001642,100.0,100.0,0.5473384750559688,0.5744454008206944
0.19950738916256158,100.0,100.0,0.5489282215659433,0.5744878976958708
0.20032840722495895,100.0,100.0,0.5491352377263714,0.5767442729415384
0.20114942528735633,100.0,100.0,0.5497656430387183,0.5784993245196196
0.2019704433497537,100.0,100.0,0.5508823569386382,0.5795446697037896
0.20279146141215107,100.0,100.0,0.5518043676462681,0.5800964394168355
0.20361247947454844,100.0,100.0,0.5523678513959862,0.5827057736834572
0.2044334975369458,100.0,100.0,0.5550741980698157,0.583994592846601
0.20525451559934318,100.0,100.0,0.5558915763626586,0.5847628407657166
0.20607553366174056,100.0,100.0,0.5576137437226217,0.5849337491163378
0.20689655172413793,100.0,100.0,0.5594565905731125,0.5850890113344002
0.2077175697865353,100.0,100.0,0.5604040137290109,0.5861742730930088
0.20853858784893267,100.0,100.0,0.5604717935293743,0.5879641733823248
0.20935960591133004,100.0,100.0,0.5614920559041086,0.5886247931830626
0.21018062397372742,100.0,100.0,0.5615059045054449,0.5891389293399539
0.2110016420361248,100.0,100.0,0.5618919960078745,0.5920796855841923
0.21182266009852216,100.0,100.0,0.5636595790557719,0.5927069274424094
0.21264367816091953,100.0,100.0,0.5637486898131263,0.5928881811013699
0.2134646962233169,100.0,100.0,0.5647087264856008,0.5962891634932885
0.21428571428571427,100.0,100.0,0.5672431503433496,0.5967482374284628
0.21510673234811165,100.0,100.0,0.5695014394645397,0.5970092479710394
0.21592775041050905,100.0,100.0,0.5700194008160496,0.599051709590948
0.21674876847290642,100.0,100.0,0.5707886242278307,0.6004535974862347
0.2175697865353038,100.0,100.0,0.5713469702815634,0.6005306035220471
0.21839080459770116,100.0,100.0,0.5722878315003422,0.6007011299866793
0.21921182266009853,100.0,100.0,0.5736891185075954,0.6008959577273709
0.2200328407224959,100.0,100.0,0.5737147529811778,0.6040605414869552
0.22085385878489328,100.0,100.0,0.5741109364143571,0.6054795731928083
0.22167487684729065,100.0,100.0,0.5746587293843517,0.6057861475832066
0.22249589490968802,100.0,100.0,0.5749653836594967,0.6059131756729619
0.2233169129720854,100.0,100.0,0.5754865804440188,0.6077076737189034
0.22413793103448276,100.0,100.0,0.5763474667049454,0.6090123798467155
0.22495894909688013,100.0,100.0,0.5777449453541198,0.610008917294537
0.2257799671592775,100.0,100.0,0.5800589224567921,0.6103389174887813
0.22660098522167488,100.0,100.0,0.5816737280212435,0.6106165520174833
0.22742200328407225,100.0,100.0,0.5825455959359743,0.6106858218654819
0.22824302134646962,100.0,100.0,0.5841868872374262,0.611876852425434
0.229064039408867,100.0,100.0,0.5846501202234151,0.6119929096955901
0.22988505747126436,100.0,100.0,0.5870899289816233,0.6122424966549813
0.23070607553366174,100.0,100.0,0.5885819879419532,0.6124051624990652
0.2315270935960591,100.0,100.0,0.5895098597571561,0.6133581465104382
0.23234811165845648,100.0,100.0,0.5910699956661589,0.6133804369985659
0.23316912972085385,100.0,100.0,0.591712401925055,0.6152003413375019
0.23399014778325122,100.0,100.0,0.5920385992459725,0.6167748776335011
0.2348111658456486,100.0,100.0,0.5926431275340135,0.6169013636351175
0.23563218390804597,100.0,100.0,0.592884876165707,0.6172114748384614
0.23645320197044334,100.0,100.0,0.5934759430074671,0.6173555514285072
0.2372742200328407,100.0,100.0,0.5964931848150342,0.6176768269020539
0.23809523809523808,100.0,100.0,0.5976906512638765,0.6184583184093507
0.23891625615763548,100.0,100.0,0.5982614677774765,0.6187781634621996
0.23973727422003285,100.0,100.0,0.6004121930240792,0.618869843138035
0.24055829228243022,100.0,100.0,0.6008511169036671,0.6223105474787832
0.2413793103448276,100.0,100.0,0.6015346044988752,0.6229744387875616
0.24220032840722497,100.0,100.0,0.6031274961064308,0.6242796721986371
0.24302134646962234,100.0,100.0,0.6033264141158051,0.6249879389852326
0.2438423645320197,100.0,100.0,0.6060069234410561,0.624998702534435
0.24466338259441708,100.0,100.0,0.6063515991699173,0.6255640992904647
0.24548440065681446,100.0,100.0,0.6070015230152722,0.6276982766943511
0.24630541871921183,100.0,100.0,0.607995904107318,0.6284390970594808
0.2471264367816092,100.0,100.0,0.6088497955454937,0.6295164439444431
0.24794745484400657,100.0,100.0,0.6090587887862452,0.6298366662379579
0.24876847290640394,100.0,100.0,0.6093028534066267,0.6304722081285026
0.24958949096880131,100.0,100.0,0.609318879026221,0.6309884372257614
0.2504105090311987,100.0,100.0,0.6106195328079609,0.6316524442345075
0.2512315270935961,100.0,100.0,0.6111482441737905,0.6350077336595153
0.25205254515599346,100.0,100.0,0.6126850041140163,0.6355002856757502
0.25287356321839083,100.0,100.0,0.612876237093287,0.6375138569580081
0.2536945812807882,100.0,100.0,0.6146905639956906,0.6381659563309359
0.2545155993431856,100.0,100.0,0.6169375050070803,0.639656903061428
0.25533661740558294,100.0,100.0,0.6171719815961321,0.6399854933436722
0.2561576354679803,100.0,100.0,0.6177880269315128,0.6400018511407131
0.2569786535303777,100.0,100.0,0.6179352031707361,0.640084979448057
0.25779967159277506,100.0,100.0,0.61882967159368,0.6402783148339919
0.25862068965517243,100.0,100.0,0.6197901632697912,0.6406905795461244
0.2594417077175698,100.0,100.0,0.6203657639402734,0.6407070292557866
0.2602627257799672,100.0,100.0,0.6222708012802447,0.6416794117243879
0.26108374384236455,100.0,100.0,0.6231154715448213,0.6430085869924799
0.2619047619047619,100.0,100.0,0.6252976068338327,0.6467983442957603
0.2627257799671593,100.0,100.0,0.6259508184144981,0.646984041145411
0.26354679802955666,100.0,100.0,0.6260519821600733,0.6487412246340983
0.26436781609195403,100.0,100.0,0.6268665879694887,0.6488825978289993
0.2651888341543514,100.0,100.0,0.6271981462177444,0.6503502865044025
0.2660098522167488,100.0,100.0,0.628053387753461,0.6504791304738641
0.26683087027914615,100.0,100.0,0.6284891079762667,0.6531395156334052
0.2676518883415435,100.0,100.0,0.6286382229096996,0.6536280907809656
0.2684729064039409,100.0,100.0,0.629105194700632,0.6555368300548179
0.26929392446633826,100.0,100.0,0.6303397590598531,0.6557287818692823
0.27011494252873564,100.0,100.0,0.6310588274465393,0.6563575771941826
0.270935960591133,100.0,100.0,0.6311782131788456,0.657176781782491
0.2717569786535304,100.0,100.0,0.6333576159181443,0.6572790171185661
0.27257799671592775,100.0,100.0,0.6339088262766804,0.6580865138089721
0.2733990147783251,100.0,100.0,0.6339562131090237,0.6581869175964875
0.2742200328407225,100.0,100.0,0.6339879284975442,0.6585949401514669
0.27504105090311987,100.0,100.0,0.6350558852342412,0.6587559985472204
0.27586206896551724,100.0,100.0,0.635141078760563,0.6588868212321991
0.2766830870279146,100.0,100.0,0.6367275496026804,0.6592725835827011
0.277504105090312,100.0,100.0,0.6372320295530346,0.6595743550520249
0.27832512315270935,100.0,100.0,0.6381949601378554,0.6599623386952369
0.2791461412151067,100.0,100.0,0.6382176533682785,0.660456257327786
0.2799671592775041,100.0,100.0,0.6396577153980546,0.6646054436866404
0.28078817733990147,100.0,100.0,0.6399327561303513,0.6655963366961848
0.28160919540229884,100.0,100.0,0.640614302824442,0.6660265621848195
0.2824302134646962,100.0,100.0,0.6424792882589754,0.6664333383650265
0.2832512315270936,100.0,100.0,0.6429482913763601,0.666451102916958
0.28407224958949095,100.0,100.0,0.6436141341933158,0.6686836021369579
0.2848932676518883,100.0,100.0,0.6447718464626567,0.66907297274843
0.2857142857142857,100.0,100.0,0.6453080670865909,0.6691763275216734
0.28653530377668307,100.0,100.0,0.6477503902102504,0.6716547309624313
0.28735632183908044,100.0,100.0,0.6513569750957757,0.6716993486783642
0.2881773399014778,100.0,100.0,0.6515257214210654,0.6720835662347554
0.2889983579638752,100.0,100.0,0.6526299633367196,0.6738391160911245
0.28981937602627256,100.0,100.0,0.6528049794280193,0.6747719818774578
0.29064039408866993,100.0,100.0,0.6534327854401322,0.6750048026685878
0.2914614121510673,100.0,100.0,0.653828334714834,0.6752885534112347
0.2922824302134647,100.0,100.0,0.6543213314477625,0.6753465641968183
0.29310344827586204,100.0,100.0,0.654389992142951,0.6756302771259606
0.2939244663382594,100.0,100.0,0.654911774887141,0.6757047833269026
0.2947454844006568,100.0,100.0,0.6558266549631926,0.6761265127065716
0.2955665024630542,100.0,100.0,0.6577543725900395,0.6767894334975826
0.2963875205254516,100.0,100.0,0.6578614260202131,0.6794095559176448
0.29720853858784896,100.0,100.0,0.6583258989945753,0.6798897103148832
0.29802955665024633,100.0,100.0,0.6591480214412645,0.6800665243158489
0.2988505747126437,100.0,100.0,0.6592773608705245,0.681015619538522
0.2996715927750411,100.0,100.0,0.6596939879800368,0.6825299534696605
0.30049261083743845,100.0,100.0,0.661973314744187,0.6840718657622329
0.3013136288998358,100.0,100.0,0.6622349715730093,0.6848331726982078
0.3021346469622332,100.0,100.0,0.664634291040463,0.6850750862289708
0.30295566502463056,100.0,100.0,0.6653120677379447,0.6851857092408365
0.30377668308702793,100.0,100.0,0.6655202149499471,0.6859267133857264
0.3045977011494253,100.0,100.0,0.6655235860450357,0.6868297153663445
0.3054187192118227,100.0,100.0,0.6673670096091192,0.6868566834978034
0.30623973727422005,100.0,100.0,0.668334934680557,0.6871338779972824
0.3070607553366174,100.0,100.0,0.6686542539079784,0.6872033640508448
0.3078817733990148,100.0,100.0,0.6690430438705164,0.6877327454731867
0.30870279146141216,100.0,100.0,0.6704815693195019,0.6892534118833684
0.30952380952380953,100.0,100.0,0.6706549687058926,0.6900355264145973
0.3103448275862069,100.0,100.0,0.6707540884813807,0.6901649910628224
0.3111658456486043,100.0,100.0,0.6714699082492862,0.6903854303930231
0.31198686371100165,100.0,100.0,0.6733586149609478,0.6909082737131718
0.312807881773399,100.0,100.0,0.6748714547987447,0.6934157882373679
0.3136288998357964,100.0,100.0,0.6751160917393606,0.6934775425646592
0.31444991789819376,100.0,100.0,0.6777596051477861,0.693541056434477
0.31527093596059114,100.0,100.0,0.6796623981942815,0.6941900651909163
0.3160919540229885,100.0,100.0,0.6802761875487426,0.6948218065920354
0.3169129720853859,100.0,100.0,0.6804634629998283,0.6952752108594965
0.31773399014778325,100.0,100.0,0.6806646888251167,0.6964377174509403
0.3185550082101806,100.0,100.0,0.6814366544137985,0.6964670435512905
0.319376026272578,100.0,100.0,0.6842221597389646,0.6965395979911735
0.32019704433497537,100.0,100.0,0.6852735709129815,0.6985894037427268
0.32101806239737274,100.0,100.0,0.6860488007703568,0.6989407540019117
0.3218390804597701,100.0,100.0,0.6866059402631839,0.6994982826022308
0.3226600985221675,100.0,100.0,0.6874433683192616,0.6999977880083663
0.32348111658456485,100.0,100.0,0.6874557049335274,0.7000562288321134
0.3243021346469622,100.0,100.0,0.6886303705271324,0.7002898155605055
0.3251231527093596,100.0,100.0,0.693190592236543,0.7003903249862513
0.32594417077175697,100.0,100.0,0.6975063051677629,0.7004303397082545
0.32676518883415434,100.0,100.0,0.6980106647971877,0.7009392713188233
0.3275862068965517,100.0,100.0,0.6980804799246497,0.7017109611883449
0.3284072249589491,100.0,100.0,0.7016998501039147,0.7018364340154583
0.32922824302134646,100.0,100.0,0.7024390247914838,0.703180267526202
0.33004926108374383,100.0,100.0,0.7033230294738122,0.7043058996518696
0.3308702791461412,100.0,100.0,0.7043522919196747,0.7045388887381354
0.33169129720853857,100.0,100.0,0.7066039965133624,0.7046290214920771
0.33251231527093594,100.0,100.0,0.7098357191902291,0.7064890370916043
0.3333333333333333,100.0,100.0,0.7116242074881121,0.7065787036276432
0.3341543513957307,100.0,100.0,0.7135958434011485,0.7067175066680564
0.33497536945812806,100.0,100.0,0.7136421472701484,0.7083735266964403
0.33579638752052543,100.0,100.0,0.7140304740145973,0.708936228182107
0.3366174055829228,100.0,100.0,0.7156708474193906,0.7090962776051786
0.3374384236453202,100.0,100.0,0.7166603480485614,0.7100313711163847
0.33825944170771755,100.0,100.0,0.7168508985249502,0.7128803973647737
0.3390804597701149,100.0,100.0,0.7172239227458952,0.7134589544866717
0.3399014778325123,100.0,100.0,0.7189183009170265,0.7145446894965146
0.34072249589490966,100.0,100.0,0.7194603875325113,0.7148383128769952
0.3415435139573071,100.0,100.0,0.7196040281497167,0.7153247232729982
0.34236453201970446,100.0,100.0,0.7202911969226686,0.7159045730681243
0.34318555008210183,100.0,100.0,0.721969507358449,0.7162565321068238
0.3440065681444992,100.0,100.0,0.7222247629785801,0.7180940257803677
0.3448275862068966,100.0,100.0,0.7240243886112123,0.7183990692217822
0.34564860426929395,100.0,100.0,0.724829909620711,0.7199135699312152
0.3464696223316913,100.0,100.0,0.7250244690502077,0.7210652205877541
0.3472906403940887,100.0,100.0,0.7258728611810714,0.7218351986958902
0.34811165845648606,100.0,100.0,0.7269472152898259,0.7218616596176614
0.34893267651888343,100.0,100.0,0.72843003987278,0.722808514690636
0.3497536945812808,100.0,100.0,0.7293908370261576,0.7232798277661107
0.3505747126436782,100.0,100.0,0.7308540959652169,0.7235350553837996
0.35139573070607555,100.0,100.0,0.7319040205583993,0.7259243756069914
0.3522167487684729,100.0,100.0,0.732106947171559,0.7270881946018283
0.3530377668308703,100.0,100.0,0.7323455279126376,0.7272850245995771
0.35385878489326766,100.0,100.0,0.7326387254405498,0.7276641790175493
0.35467980295566504,100.0,100.0,0.7327328849120198,0.7291133174082691
0.3555008210180624,100.0,100.0,0.7331226657831796,0.729133746733237
0.3563218390804598,100.0,100.0,0.733381214482125,0.7294854761668562
0.35714285714285715,100.0,100.0,0.7345025911266679,0.731103140647467
0.3579638752052545,100.0,100.0,0.7350448809972827,0.7312077184438694
0.3587848932676519,100.0,100.0,0.7364101501816076,0.7326485028215008
0.35960591133004927,100.0,100.0,0.7384353017732994,0.7330414678336443
0.36042692939244664,100.0,100.0,0.739504077991333,0.7338328102672377
0.361247947454844,100.0,100.0,0.7402339070826424,0.7339241609189622
0.3620689655172414,100.0,100.0,0.7409246167860073,0.7356608834576638
0.36288998357963875,100.0,100.0,0.7410145422782249,0.7357202075497827
0.3637110016420361,100.0,100.0,0.7415942303785709,0.7357894921722907
0.3645320197044335,100.0,100.0,0.7421210621034215,0.7360784762060316
0.36535303776683087,100.0,100.0,0.7421241435025555,0.7372729912634886
0.36617405582922824,100.0,100.0,0.7451118665902161,0.7374131225613274
0.3669950738916256,100.0,100.0,0.7456803791701465,0.7393068256870133
0.367816091954023,100.0,100.0,0.7469677979174238,0.7395504748967135
0.36863711001642036,100.0,100.0,0.747079782268328,0.7427517150895274
0.3694581280788177,100.0,100.0,0.7481094655024836,0.7450286060872006
0.3702791461412151,100.0,100.0,0.7487347653074355,0.7465258171926552
0.37110016420361247,100.0,100.0,0.7501808013611023,0.7466532770285959
0.37192118226600984,100.0,100.0,0.7514194253684074,0.7466806748344851
0.3727422003284072,100.0,100.0,0.753491608784824,0.7477825653275785
0.3735632183908046,100.0,100.0,0.7552051033216518,0.7498338621828248
0.37438423645320196,100.0,100.0,0.7559091597848294,0.7511308540744331
0.37520525451559933,100.0,100.0,0.7561469017103104,0.7519281581306954
0.3760262725779967,100.0,100.0,0.7577901682993984,0.7526268594867923
0.3768472906403941,100.0,100.0,0.7612810586892831,0.7527344523638126
0.37766830870279144,100.0,100.0,0.7636871766162815,0.7534577110967002
0.3784893267651888,100.0,100.0,0.76377220383055,0.7555404257313687
0.3793103448275862,100.0,100.0,0.7639188821764058,0.7570636050661901
0.38013136288998356,100.0,100.0,0.7644425894663784,0.7571698619496633
0.38095238095238093,100.0,100.0,0.7647807202280325,0.7609277856015904
0.3817733990147783,100.0,100.0,0.7648108488830696,0.7628217804259249
0.3825944170771757,100.0,100.0,0.7648647640697787,0.7640786202429449
0.38341543513957305,100.0,100.0,0.7659508638530192,0.7646699907440336
0.3842364532019704,100.0,100.0,0.7663814942379464,0.7665670388668303
0.3850574712643678,100.0,100.0,0.7673181305390115,0.7669153337422863
0.38587848932676516,100.0,100.0,0.769045261801866,0.7676933125043768
0.3866995073891626,100.0,100.0,0.7690570431775329,0.7682345687645397
0.38752052545155996,100.0,100.0,0.7712324090451649,0.7685283688820356
0.38834154351395733,100.0,100.0,0.7713344951295978,0.7692392189610986
0.3891625615763547,100.0,100.0,0.7722335496706051,0.769475606646348
0.3899835796387521,100.0,100.0,0.7723352411525752,0.7698641229281312
0.39080459770114945,100.0,100.0,0.7747394148890031,0.7700491938335116
0.3916256157635468,100.0,100.0,0.7757902697818303,0.7704984317066472
0.3924466338259442,100.0,100.0,0.7758435714135151,0.770520385738349
0.39326765188834156,100.0,100.0,0.7764717886943551,0.7710693155978441
0.39408866995073893,100.0,100.0,0.7775613912701328,0.7712475315185171
0.3949096880131363,100.0,100.0,0.7787371721631685,0.7719244147910109
0.3957307060755337,100.0,100.0,0.7795038647526927,0.7733701657907706
0.39655172413793105,100.0,100.0,0.782064413898745,0.7738692160644358
0.3973727422003284,100.0,100.0,0.7822111586917896,0.7772128639760868
0.3981937602627258,100.0,100.0,0.7826137093107943,0.7782887401553212
0.39901477832512317,100.0,100.0,0.7857334025880619,0.7784937748039882
0.39983579638752054,100.0,100.0,0.7890601278467011,0.7792906881371274
0.4006568144499179,100.0,100.0,0.7895064776598152,0.7793403167856747
0.4014778325123153,100.0,100.0,0.7896070044272181,0.7793517823703225
0.40229885057471265,100.0,100.0,0.7901418515003047,0.7793628426242644
0.40311986863711,100.0,100.0,0.7920493590755348,0.7803682550901362
0.4039408866995074,100.0,100.0,0.7945389713068634,0.7804435799350724
0.40476190476190477,100.0,100.0,0.7966008530066063,0.780907659040556
0.40558292282430214,100.0,100.0,0.7976178437538416,0.7824553949235286
0.4064039408866995,100.0,100.0,0.8012756403042818,0.7841178836816116
0.4072249589490969,100.0,100.0,0.8013912237778691,0.7862790108038877
0.40804597701149425,100.0,100.0,0.801743135724373,0.7871278616532579
0.4088669950738916,100.0,100.0,0.8022096177264053,0.7874388197147574
0.409688013136289,100.0,100.0,0.8022344140242073,0.788413368679015
0.41050903119868637,100.0,100.0,0.8031323330592777,0.7884267738105232
0.41133004926108374,100.0,100.0,0.8033579523120843,0.7885499844421415
0.4121510673234811,100.0,100.0,0.80360806251064,0.7890983809801694
0.4129720853858785,100.0,100.0,0.8044425672919185,0.7903487810231167
0.41379310344827586,100.0,100.0,0.8065619838336429,0.7903962423597358
0.41461412151067323,100.0,100.0,0.806923709183722,0.790465175689673
0.4154351395730706,100.0,100.0,0.8071787658270536,0.790878940099501
0.41625615763546797,100.0,100.0,0.8120953795995437,0.7918447584836439
0.41707717569786534,100.0,100.0,0.812164784994959,0.7920439615041895
0.4178981937602627,100.0,100.0,0.8122822410541367,0.7931953190890473
0.4187192118226601,100.0,100.0,0.8135987360539594,0.7939255797437648
0.41954022988505746,100.0,100.0,0.8149047842755212,0.7948957363957172
0.42036124794745483,100.0,100.0,0.8179295612347662,0.7960025174300889
0.4211822660098522,100.0,100.0,0.8187681984561646,0.7968774373090689
0.4220032840722496,100.0,100.0,0.8194860441963276,0.7972097960423762
0.42282430213464695,100.0,100.0,0.8194970401578567,0.7984607019151321
0.4236453201970443,100.0,100.0,0.8197318515135337,0.7996659365362806
0.4244663382594417,100.0,100.0,0.8225828095451961,0.7999439377939733
0.42528735632183906,100.0,100.0,0.8236831063670622,0.8000815548153062
0.42610837438423643,100.0,100.0,0.8237273672425872,0.8010618093863078
0.4269293924466338,100.0,100.0,0.8248676171351692,0.8011171565457258
0.4277504105090312,100.0,100.0,0.8253597954263385,0.8012923460142263
0.42857142857142855,100.0,100.0,0.8262175268709147,0.8022052710083384
0.4293924466338259,100.0,100.0,0.8267019443086951,0.8023059631564642
0.4302134646962233,100.0,100.0,0.828489859489871,0.8038387524590981
0.43103448275862066,100.0,100.0,0.8297192164495015,0.8047724920343811
0.4318555008210181,100.0,100.0,0.8311035807401318,0.8052579313923445
0.43267651888341546,100.0,100.0,0.831836125867795,0.8055300113059526
0.43349753694581283,100.0,100.0,0.8320802559382895,0.8065047359144549
0.4343185550082102,100.0,100.0,0.8328483777112813,0.8067025290384802
0.4351395730706076,100.0,100.0,0.8335109667364989,0.8071230223130402
0.43596059113300495,100.0,100.0,0.8336829136457738,0.8074601667158713
0.4367816091954023,100.0,100.0,0.8341209012045391,0.8090958414790742
0.4376026272577997,100.0,100.0,0.8344428249068282,0.8099792522521987
0.43842364532019706,100.0,100.0,0.8346026478490063,0.8103287239120885
0.43924466338259444,100.0,100.0,0.8399359682024204,0.8106991660341325
0.4400656814449918,100.0,100.0,0.8402620013214026,0.8114036148740086
0.4408866995073892,100.0,100.0,0.8418599183901666,0.8121050362109854
0.44170771756978655,100.0,100.0,0.8419074842957355,0.8123737525362356
0.4425287356321839,100.0,100.0,0.8427782816748325,0.8139716864057315
0.4433497536945813,100.0,100.0,0.8432023111622802,0.8153663394412188
0.44417077175697867,100.0,100.0,0.8438343288820037,0.8162648624894286
0.44499178981937604,100.0,100.0,0.8448503386663064,0.8172885974159425
0.4458128078817734,100.0,100.0,0.8449968333886891,0.8178663118681908
0.4466338259441708,100.0,100.0,0.8457136040958075,0.8179489711920391
0.44745484400656815,100.0,100.0,0.8467353586686355,0.8183317605228518
0.4482758620689655,100.0,100.0,0.8471998615339401,0.8184467856679063
0.4490968801313629,100.0,100.0,0.847497269000058,0.8194909629975414
0.44991789819376027,100.0,100.0,0.8498439596877805,0.8207413013740906
0.45073891625615764,100.0,100.0,0.8499261315709892,0.8211002473930668
0.451559934318555,100.0,100.0,0.849967146781216,0.8223530054867799
0.4523809523809524,100.0,100.0,0.8515692469538731,0.8226755121149723
0.45320197044334976,100.0,100.0,0.8529710300290113,0.8236035960185022
0.4540229885057471,100.0,100.0,0.8533572748840604,0.8253482884689479
0.4548440065681445,100.0,100.0,0.8535558000829135,0.8254134991960256
0.45566502463054187,100.0,100.0,0.8557249013002346,0.8268236412118475
0.45648604269293924,100.0,100.0,0.856226540452163,0.8273257698946883
0.4573070607553366,100.0,100.0,0.856241971419625,0.827476517587456
0.458128078817734,100.0,100.0,0.8568448075455376,0.827572563781707
0.45894909688013136,100.0,100.0,0.8588699170335511,0.8279090436561916
0.45977011494252873,100.0,100.0,0.8593419388148756,0.8299686523250868
0.4605911330049261,100.0,100.0,0.861919584743923,0.8302445916277829
0.4614121510673235,100.0,100.0,0.8624272428205365,0.8305397386300044
0.46223316912972084,100.0,100.0,0.8633242535191852,0.8334410661983027
0.4630541871921182,100.0,100.0,0.8642145992022912,0.8336714695715239
0.4638752052545156,100.0,100.0,0.8644030764266167,0.8349399098646513
0.46469622331691296,100.0,100.0,0.8672516492157102,0.8350968370673311
0.46551724137931033,100.0,100.0,0.8698453834249996,0.8351605971790887
0.4663382594417077,100.0,100.0,0.8703215194432036,0.8370379245450704
0.4671592775041051,100.0,100.0,0.8740207951821622,0.8379184161706081
0.46798029556650245,100.0,100.0,0.8755063179179329,0.8390889088753493
0.4688013136288998,100.0,100.0,0.8766566270628334,0.8397189742189534
0.4696223316912972,100.0,100.0,0.8790330409882257,0.8399717737103668
0.47044334975369456,100.0,100.0,0.8835120499038268,0.8403561415713557
0.47126436781609193,100.0,100.0,0.8837978439891689,0.8405581898169876
0.4720853858784893,100.0,100.0,0.8845334295290803,0.8410379935065898
0.4729064039408867,100.0,100.0,0.8849748855181302,0.84104275288748
0.47372742200328405,100.0,100.0,0.8850215245398328,0.8436438072259339
0.4745484400656814,100.0,100.0,0.8856492350047861,0.8438709185541464
0.4753694581280788,100.0,100.0,0.886688441716809,0.8446211386063149
0.47619047619047616,100.0,100.0,0.886741917449055,0.8448740716077144
0.47701149425287354,100.0,100.0,0.8880431688134096,0.8479955785345754
0.47783251231527096,100.0,100.0,0.889344525114709,0.8491544915923218
0.47865353037766833,100.0,100.0,0.8910211422216474,0.8496655750190469
0.4794745484400657,100.0,100.0,0.8918364002221952,0.8498589974893719
0.4802955665024631,100.0,100.0,0.8943767950966641,0.850012802365365
0.48111658456486045,100.0,100.0,0.8944353803468869,0.8512779806270571
0.4819376026272578,100.0,100.0,0.8963879573867929,0.8514255429274602
0.4827586206896552,100.0,100.0,0.8985980716007915,0.8517864788030014
0.48357963875205257,100.0,100.0,0.8987903531219882,0.8542408725525217
0.48440065681444994,100.0,100.0,0.8995145578350359,0.8542713889803767
0.4852216748768473,100.0,100.0,0.9009640056802156,0.8554644182914949
0.4860426929392447,100.0,100.0,0.9014988226360533,0.8559032221729422
0.48686371100164205,100.0,100.0,0.9021502500600467,0.8561018498474814
0.4876847290640394,100.0,100.0,0.9032817507517307,0.8561083124875734
0.4885057471264368,100.0,100.0,0.9037302056874206,0.8564358268262612
0.48932676518883417,100.0,100.0,0.9038711207118855,0.8565555299872817
0.49014778325123154,100.0,100.0,0.9039235825682405,0.8574377757194995
0.4909688013136289,100.0,100.0,0.9047469878876246,0.8604330547639693
0.4917898193760263,100.0,100.0,0.9052395971507775,0.8611976506523965
0.49261083743842365,100.0,100.0,0.9080983776485043,0.8614475892360519
0.493431855500821,100.0,100.0,0.9083150366964251,0.8620833109599875
0.4942528735632184,100.0,100.0,0.9094524177649266,0.8626588776607526
0.49507389162561577,100.0,100.0,0.9111319912044713,0.8644216103217823
0.49589490968801314,100.0,100.0,0.9115252583973664,0.8647404945094658
0.4967159277504105,100.0,100.0,0.9128677120685011,0.8650908438681144
0.4975369458128079,100.0,100.0,0.9136404455732262,0.8657412762398332
0.49835796387520526,100.0,100.0,0.9178987950559012,0.8659517546151418
0.49917898193760263,100.0,100.0,0.9183466697241284,0.8665455640163553
0.5,100.0,100.0,0.9191430378064769,0.8675476688196729
0.5008210180623974,100.0,100.0,0.9194524041336976,0.8675840470920012
0.5016420361247947,100.0,100.0,0.920793126369565,0.8684837567047817
0.5024630541871922,100.0,100.0,0.9209325765926811,0.8699980886730333
0.5032840722495895,100.0,100.0,0.921330524984067,0.8700859686972958
0.5041050903119869,100.0,100.0,0.921666182382079,0.8713302182094259
0.5049261083743842,100.0,100.0,0.9228945346833518,0.871384126306301
0.5057471264367817,100.0,100.0,0.9233353071561473,0.8714961638838704
0.506568144499179,100.0,100.0,0.9246484381776757,0.8719081341616817
0.5073891625615764,100.0,100.0,0.9253023969712252,0.8737900209026821
0.5082101806239737,100.0,100.0,0.9267899847638907,0.874380484438395
0.5090311986863711,100.0,100.0,0.926890929517378,0.8749888176533756
0.5098522167487685,100.0,100.0,0.9274854531208722,0.8777876064143214
0.5106732348111659,100.0,100.0,0.928504687838441,0.8803518463195164
0.5114942528735632,100.0,100.0,0.9292231729889214,0.8805135586770463
0.5123152709359606,100.0,100.0,0.9318485678074906,0.8819026955000953
0.513136288998358,100.0,100.0,0.9319811997174972,0.8822027824595731
0.5139573070607554,100.0,100.0,0.9322390286559513,0.8823014428163803
0.5147783251231527,100.0,100.0,0.9331616722542115,0.8828726553672507
0.5155993431855501,100.0,100.0,0.9333084822453029,0.8835024163815628
0.5164203612479474,100.0,100.0,0.933895130862648,0.8843436418220837
0.5172413793103449,100.0,100.0,0.936392669986281,0.8878670844007591
0.5180623973727422,100.0,100.0,0.9391334260808387,0.8880191496736543
0.5188834154351396,100.0,100.0,0.9405551116766302,0.8885568478487144
0.5197044334975369,100.0,100.0,0.9426102651049137,0.8922066129948131
0.5205254515599343,100.0,100.0,0.9435925057312876,0.8932312181971822
0.5213464696223317,100.0,100.0,0.9486328772924343,0.8954642235294122
0.5221674876847291,100.0,100.0,0.9535219957660516,0.8955773488346379
0.5229885057471264,100.0,100.0,0.9540002832111191,0.8967622913030798
0.5238095238095238,100.0,100.0,0.9562489698390305,0.8981626376585847
0.5246305418719212,100.0,100.0,0.9572765901183986,0.8998765619787122
0.5254515599343186,100.0,100.0,0.9574149511840856,0.9007432837875987
0.5262725779967159,100.0,100.0,0.9575331780036561,0.9017344177232365
0.5270935960591133,100.0,100.0,0.9583694722016233,0.9036656405325151
0.5279146141215106,100.0,100.0,0.9601779926141135,0.9052331961041694
0.5287356321839081,100.0,100.0,0.9631334797640477,0.9057345965445562
0.5295566502463054,100.0,100.0,0.9633530210384644,0.9061124864608272
0.5303776683087028,100.0,100.0,0.9663321589506086,0.9077438080107807
0.5311986863711001,100.0,100.0,0.9672587866116886,0.9081915624464268
0.5320197044334976,100.0,100.0,0.9674864639150185,0.9093846898791964
0.5328407224958949,100.0,100.0,0.9675496000063031,0.9109901082735051
0.5336617405582923,100.0,100.0,0.9696080637477646,0.9111803690731046
0.5344827586206896,100.0,100.0,0.9696214935022857,0.911746056336166
0.535303776683087,100.0,100.0,0.9716006461046884,0.9126643124626443
0.5361247947454844,100.0,100.0,0.9739565950768428,0.9129746789328499
0.5369458128078818,100.0,100.0,0.9740303876157431,0.9148459809132652
0.5377668308702791,100.0,100.0,0.9741936405580577,0.9148930779445358
0.5385878489326765,100.0,100.0,0.9764637717978245,0.9149140774815028
0.5394088669950738,100.0,100.0,0.9786988937015688,0.9149968961558854
0.5402298850574713,100.0,100.0,0.9791400223524693,0.9160550460078393
0.5410509031198686,100.0,100.0,0.9812728767289586,0.9163358042670486
0.541871921182266,100.0,100.0,0.9824645387142271,0.9172598641376948
0.5426929392446633,100.0,100.0,0.9836432902491281,0.9181789858501551
0.5435139573070608,100.0,100.0,0.9844841643045343,0.918841055947784
0.5443349753694581,100.0,100.0,0.9869159053208615,0.919556394962524
0.5451559934318555,100.0,100.0,0.9884898731727408,0.9208640739612538
0.5459770114942529,100.0,100.0,0.9886343928321818,0.9212276843991226
0.5467980295566502,100.0,100.0,0.9890848234289247,0.9253366258716209
0.5476190476190477,100.0,100.0,0.98938927808343,0.9260616455507573
0.548440065681445,100.0,100.0,0.9905958802944038,0.9260756936337076
0.5492610837438424,100.0,100.0,0.9935659059253786,0.9279146455058287
0.5500821018062397,100.0,100.0,0.9946299086341022,0.9294280080350339
0.5509031198686372,100.0,100.0,0.9965201821842085,0.929978665119176
0.5517241379310345,100.0,100.0,0.9977646594037503,0.9302201642240047
0.5525451559934319,100.0,100.0,0.9981265052569752,0.9313494334249058
0.5533661740558292,100.0,100.0,0.9991969642943181,0.9328784124733503
0.5541871921182266,100.0,100.0,1.0000303275859823,0.9339592474602421
0.555008210180624,100.0,100.0,1.0007021863249999,0.9348270882899267
0.5558292282430214,100.0,100.0,1.0029924969049402,0.9365602170778938
0.5566502463054187,100.0,100.0,1.00497530212105,0.9368368241075715
0.5574712643678161,100.0,100.0,1.0063649027597237,0.937939822828087
0.5582922824302134,100.0,100.0,1.0067136408106083,0.9380043368604638
0.5591133004926109,100.0,100.0,1.0080792483412029,0.9382055538071923
0.5599343185550082,100.0,100.0,1.0085307694800325,0.9415986009771677
0.5607553366174056,100.0,100.0,1.0095606611142942,0.9428789989713965
0.5615763546798029,100.0,100.0,1.0098155117307965,0.9433828571934796
0.5623973727422004,100.0,100.0,1.0099442402068552,0.9437314336467709
0.5632183908045977,100.0,100.0,1.0105807714127757,0.9437401422283603
0.5640394088669951,100.0,100.0,1.0122425306447351,0.946094801390712
0.5648604269293924,100.0,100.0,1.012400960974429,0.9470538164613937
0.5656814449917899,100.0,100.0,1.0126364761643674,0.9478849038322874
0.5665024630541872,100.0,100.0,1.0129411385997333,0.9491133946160468
0.5673234811165846,100.0,100.0,1.0134226003400906,0.9499824429926419
0.5681444991789819,100.0,100.0,1.0134441899581723,0.9530422858535071
0.5689655172413793,100.0,100.0,1.016435861858504,0.9538784604574131
0.5697865353037767,100.0,100.0,1.0193735477519184,0.9552181805960402
0.5706075533661741,100.0,100.0,1.0197996729105296,0.9564161164878745
0.5714285714285714,100.0,100.0,1.0210482170744304,0.9565059812759557
0.5722495894909688,100.0,100.0,1.0250787491824356,0.9575906112018512
0.5730706075533661,100.0,100.0,1.0259751100980226,0.9581259407635713
0.5738916256157636,100.0,100.0,1.0269006233633715,0.9582434145380441
0.5747126436781609,100.0,100.0,1.028599653218116,0.9596544185989393
0.5755336617405583,100.0,100.0,1.0304085983117712,0.9603825387879155
0.5763546798029556,100.0,100.0,1.0310694294987248,0.9609607959979203
0.577175697865353,100.0,100.0,1.0339910297315884,0.9633562144784981
0.5779967159277504,100.0,100.0,1.035389715123786,0.964213994300411
0.5788177339901478,100.0,100.0,1.0356212938125835,0.9647527669563752
0.5796387520525451,100.0,100.0,1.0377897125175415,0.9651584083740502
0.5804597701149425,100.0,100.0,1.038286515115495,0.9658167113932012
0.5812807881773399,100.0,100.0,1.0390272965840128,0.9665156415956362
0.5821018062397373,100.0,100.0,1.0397731790654041,0.9674299371825621
0.5829228243021346,100.0,100.0,1.0426098468638558,0.9680227443217121
0.583743842364532,100.0,100.0,1.0446228402546267,0.9709501385755747
0.5845648604269293,100.0,100.0,1.046102518788516,0.9711381946962244
0.5853858784893268,100.0,100.0,1.0465726938038686,0.9728549583180479
0.5862068965517241,100.0,100.0,1.0466084335323982,0.9736014488883209
0.5870279146141215,100.0,100.0,1.0472539277189359,0.9744320630586175
0.5878489326765188,100.0,100.0,1.0478501207297137,0.9753302596171904
0.5886699507389163,100.0,100.0,1.0510239407119115,0.9798554874025637
0.5894909688013136,100.0,100.0,1.0540948541662445,0.9806876695405096
0.590311986863711,100.0,100.0,1.0573947590224828,0.9845418194795728
0.5911330049261084,100.0,100.0,1.062535327792238,0.9887513702243905
0.5919540229885057,100.0,100.0,1.0672249149219788,0.9889192942057694
0.5927750410509032,100.0,100.0,1.0690858212092507,0.9903306340939345
0.5935960591133005,100.0,100.0,1.0753309584808555,0.9916699936520603
0.5944170771756979,100.0,100.0,1.07634232012146,0.9922880975725592
0.5952380952380952,100.0,100.0,1.0800447830656998,0.9937644207525038
0.5960591133004927,100.0,100.0,1.0825800669497085,0.9948914630038543
0.59688013136289,100.0,100.0,1.0842793598292007,0.9953461580275871
0.5977011494252874,100.0,100.0,1.0890570493486496,0.9959931963892453
0.5985221674876847,100.0,100.0,1.0909585601809124,0.9970594406357901
0.5993431855500821,100.0,100.0,1.091234271471646,0.9979142323568014
0.6001642036124795,100.0,100.0,1.0930786373424115,0.9980487044031114
0.6009852216748769,100.0,100.0,1.0932130688201873,0.9988852149068878
0.6018062397372742,100.0,100.0,1.1020648532516601,1.0004798922964193
0.6026272577996716,100.0,100.0,1.1024545518407032,1.002718986056561
0.603448275862069,100.0,100.0,1.1028812788893205,1.0027860792278673
0.6042692939244664,100.0,100.0,1.1042657891165468,1.003885901338997
0.6050903119868637,100.0,100.0,1.1048973763095702,1.0054185944858538
0.6059113300492611,100.0,100.0,1.106737580607091,1.0054272093287915
0.6067323481116584,100.0,100.0,1.1077935745227072,1.0067401655898853
0.6075533661740559,100.0,100.0,1.1078973448980798,1.011717675312785
0.6083743842364532,100.0,100.0,1.1079539251479662,1.0137106901084265
0.6091954022988506,100.0,100.0,1.1096090794816678,1.0139784519910977
0.6100164203612479,100.0,100.0,1.112876866634805,1.0238100466260187
0.6108374384236454,100.0,100.0,1.112974148082751,1.0256673442320963
0.6116584564860427,100.0,100.0,1.1170436112524709,1.0263171564513507
0.6124794745484401,100.0,100.0,1.1175180237748212,1.026672745448005
0.6133004926108374,100.0,100.0,1.1195351211163271,1.027726696185464
0.6141215106732348,100.0,100.0,1.124065800675207,1.0283835056032564
0.6149425287356322,100.0,100.0,1.128469846878421,1.0290716696438091
0.6157635467980296,100.0,100.0,1.1294422515807223,1.0295384445840454
0.6165845648604269,100.0,100.0,1.1296840720604726,1.0304420236883014
0.6174055829228243,100.0,100.0,1.133291367504629,1.0305484250279309
0.6182266009852216,100.0,100.0,1.1344079725335385,1.0305985563364592
0.6190476190476191,100.0,100.0,1.1383679533581117,1.0357355422234036
0.6198686371100164,100.0,100.0,1.1395335880491815,1.0361689168512371
0.6206896551724138,100.0,100.0,1.1410719337368989,1.0370938706489137
0.6215106732348111,100.0,100.0,1.1433486280076182,1.0371711275004567
0.6223316912972086,100.0,100.0,1.1453124836693906,1.0373363892557694
0.6231527093596059,100.0,100.0,1.1460299079725875,1.0376841952701177
0.6239737274220033,100.0,100.0,1.150065623166707,1.0393675726604445
0.6247947454844006,100.0,100.0,1.1519873469672046,1.0398813601104413
0.625615763546798,100.0,100.0,1.1575599145170947,1.0410775470089384
0.6264367816091954,100.0,100.0,1.1576693752719471,1.0412225569364144
0.6272577996715928,100.0,100.0,1.159118973948887,1.0421434799004767
0.6280788177339901,100.0,100.0,1.1599875229494927,1.0439103381959085
0.6288998357963875,100.0,100.0,1.1605932636796032,1.0452977065500528
0.6297208538587848,100.0,100.0,1.1619280144226085,1.0483061587675828
0.6305418719211823,100.0,100.0,1.163806405454646,1.0509399862643962
0.6313628899835796,100.0,100.0,1.1639057352718716,1.0530614218406449
0.632183908045977,100.0,100.0,1.1642624027768336,1.055306097968905
0.6330049261083743,100.0,100.0,1.1661997940481017,1.056281767748474
0.6338259441707718,100.0,100.0,1.1674245329723467,1.0576603171733123
0.6346469622331691,100.0,100.0,1.169915290789265,1.059577180142013
0.6354679802955665,100.0,100.0,1.176867372298247,1.0605769429713054
0.6362889983579638,100.0,100.0,1.1779273382703084,1.0626701567383479
0.6371100164203612,100.0,100.0,1.1824723013614753,1.0630661932900096
0.6379310344827587,100.0,100.0,1.1844623027032215,1.0651174208796237
0.638752052545156,100.0,100.0,1.1858876182057454,1.06619807144985
0.6395730706075534,100.0,100.0,1.187399276216281,1.0693830557228134
0.6403940886699507,100.0,100.0,1.1910229425684447,1.0699020869422025
0.6412151067323482,100.0,100.0,1.1943806692355543,1.0709643774150466
0.6420361247947455,100.0,100.0,1.1955986228999456,1.0709662168214382
0.6428571428571429,100.0,100.0,1.1987352991137021,1.073374500945202
0.6436781609195402,100.0,100.0,1.2010325523770984,1.0746136050287296
0.6444991789819376,100.0,100.0,1.203003685407196,1.0805119250832629
0.645320197044335,100.0,100.0,1.2061482169650652,1.082749532808897
0.6461412151067324,100.0,100.0,1.2080858351711667,1.0838198927996794
0.6469622331691297,100.0,100.0,1.2138695828116788,1.0883543047099125
0.6477832512315271,100.0,100.0,1.2157303667819317,1.091028756452465
0.6486042692939245,100.0,100.0,1.2174158443257455,1.0914183505619415
0.6494252873563219,100.0,100.0,1.219321645065384,1.0945247475474376
0.6502463054187192,100.0,100.0,1.2199767477595078,1.0952411056460203
0.6510673234811166,100.0,100.0,1.2205821993114887,1.095908144222429
0.6518883415435139,100.0,100.0,1.2274418625896268,1.0983116987415644
0.6527093596059114,100.0,100.0,1.2282694319777403,1.10224576855778
0.6535303776683087,100.0,100.0,1.2331012996421427,1.1031140987511803
0.6543513957307061,100.0,100.0,1.2361808446653095,1.1036030516641777
0.6551724137931034,100.0,100.0,1.2423685230223445,1.1041232080744745
0.6559934318555009,100.0,100.0,1.2423825314143542,1.1074323411113884
0.6568144499178982,100.0,100.0,1.243312575242951,1.1117021110101286
0.6576354679802956,100.0,100.0,1.2475538704273585,1.1125820009293568
0.6584564860426929,100.0,100.0,1.2482321205115534,1.1128886804762008
0.6592775041050903,100.0,100.0,1.2486369396080126,1.1156539957063185
0.6600985221674877,100.0,100.0,1.2500451780513526,1.116003202165071
0.6609195402298851,100.0,100.0,1.250590363347911,1.1198630439849333
0.6617405582922824,100.0,100.0,1.250957897921705,1.1203899921375595
0.6625615763546798,100.0,100.0,1.258642965657224,1.1208221606630828
0.6633825944170771,100.0,100.0,1.2628087688460188,1.1266549007900322
0.6642036124794746,100.0,100.0,1.263086695687144,1.1309551224153715
0.6650246305418719,100.0,100.0,1.2636738856926,1.1313350920303162
0.6658456486042693,100.0,100.0,1.263681205352781,1.1334986043412476
0.6666666666666666,100.0,100.0,1.2700074213364256,1.1346061341612772
0.6674876847290641,100.0,100.0,1.2721967585138847,1.136122153865546
0.6683087027914614,100.0,100.0,1.2766503574793715,1.1407209604338453
0.6691297208538588,100.0,100.0,1.2796112521512717,1.1414754626396144
0.6699507389162561,100.0,100.0,1.2830369838715339,1.1424427883711836
0.6707717569786535,100.0,100.0,1.2847804237217528,1.1435329187954824
0.6715927750410509,100.0,100.0,1.2849177966969065,1.1438784814849812
0.6724137931034483,100.0,100.0,1.2850158543224255,1.1448997170827795
0.6732348111658456,100.0,100.0,1.293933121991855,1.1449340640934795
0.674055829228243,100.0,100.0,1.294238647249206,1.1451508793664387
0.6748768472906403,100.0,100.0,1.2948570902273568,1.145237935684543
0.6756978653530378,100.0,100.0,1.2949620953356331,1.1454431860018677
0.6765188834154351,100.0,100.0,1.3001589719581297,1.1474008032477927
0.6773399014778325,100.0,100.0,1.3004187351861145,1.150679297587302
0.6781609195402298,100.0,100.0,1.3006258208160855,1.1530511232489176
0.6789819376026273,100.0,100.0,1.3013488202325671,1.1549666216390047
0.6798029556650246,100.0,100.0,1.3017852515609112,1.1553455883877088
0.680623973727422,100.0,100.0,1.302778478597578,1.1565771863238417
0.6814449917898193,100.0,100.0,1.3028060950866833,1.1590591412819597
0.6822660098522167,100.0,100.0,1.304636663452229,1.1611720106154857
0.6830870279146142,100.0,100.0,1.3083408834944608,1.1682173174287946
0.6839080459770115,100.0,100.0,1.3162985030221308,1.1719130319458073
0.6847290640394089,100.0,100.0,1.3170842693720377,1.172369885951309
0.6855500821018062,100.0,100.0,1.3171859558416217,1.1751087862317082
0.6863711001642037,100.0,100.0,1.3214367515530563,1.1783916913215369
0.687192118226601,100.0,100.0,1.3244327820687007,1.1784405603842536
0.6880131362889984,100.0,100.0,1.3260381357876236,1.1796698467565243
0.6888341543513957,100.0,100.0,1.3268915325242019,1.1858263102596354
0.6896551724137931,100.0,100.0,1.3282890434505248,1.1858864700104834
0.6904761904761905,100.0,100.0,1.3332151380168256,1.1867895190906788
0.6912972085385879,100.0,100.0,1.3336482728650103,1.1879915996549182
0.6921182266009852,100.0,100.0,1.335133937790038,1.1882508173025572
0.6929392446633826,100.0,100.0,1.3371513683734213,1.1897983467376512
0.69376026272578,100.0,100.0,1.3469141955882729,1.192358222659305
0.6945812807881774,100.0,100.0,1.3472860215141305,1.1952515304810456
0.6954022988505747,100.0,100.0,1.34833248891185,1.2060432763931945
0.6962233169129721,100.0,100.0,1.349528804531345,1.2104779229350633
0.6970443349753694,100.0,100.0,1.349985039552218,1.210506314317301
0.6978653530377669,100.0,100.0,1.3508841480707416,1.21172900448893
0.6986863711001642,100.0,100.0,1.3509799593249114,1.2140492250358574
0.6995073891625616,100.0,100.0,1.3515847269397483,1.2158877961571675
0.7003284072249589,100.0,100.0,1.353541547387168,1.2183217999008393
0.7011494252873564,100.0,100.0,1.3585248453678114,1.2187563465720859
0.7019704433497537,100.0,100.0,1.3602515516809006,1.2247810590379666
0.7027914614121511,100.0,100.0,1.3603571649872688,1.23399923149582
0.7036124794745484,100.0,100.0,1.365314021747091,1.2347475391627112
0.7044334975369458,100.0,100.0,1.3724073284614542,1.23562665657104
0.7052545155993432,100.0,100.0,1.3731395138113984,1.2376625476877166
0.7060755336617406,100.0,100.0,1.3733177329673796,1.2381251309250052
0.7068965517241379,100.0,100.0,1.3770399620144766,1.2383404153193471
0.7077175697865353,100.0,100.0,1.3785672103110642,1.2459944455409764
0.7085385878489326,100.0,100.0,1.3793463115519171,1.2463191340935542
0.7093596059113301,100.0,100.0,1.3802968732830547,1.2483843888846107
0.7101806239737274,100.0,100.0,1.3822293696480559,1.2488803657440408
0.7110016420361248,100.0,100.0,1.3865423047154737,1.2516252129847147
0.7118226600985221,100.0,100.0,1.3902781539612583,1.2537650675951841
0.7126436781609196,100.0,100.0,1.3905349406892753,1.259792156568122
0.7134646962233169,100.0,100.0,1.3914675433065502,1.2652913090687834
0.7142857142857143,100.0,100.0,1.3926753833332122,1.2709281345889976
0.7151067323481116,100.0,100.0,1.395485121865631,1.2757345733670276
0.715927750410509,100.0,100.0,1.4001246318001612,1.2797544169495787
0.7167487684729064,100.0,100.0,1.402194703488781,1.2822473410573603
0.7175697865353038,100.0,100.0,1.4054568490840207,1.2863642309829006
0.7183908045977011,100.0,100.0,1.4143708660400962,1.2876495967449302
0.7192118226600985,100.0,100.0,1.4153494925730592,1.2883739250697988
0.7200328407224958,100.0,100.0,1.4158461164297418,1.291185659374521
0.7208538587848933,100.0,100.0,1.4183462551002333,1.2996876971587714
0.7216748768472906,100.0,100.0,1.4331609649655694,1.305777121778821
0.722495894909688,100.0,100.0,1.4378882167201372,1.3212293232181074
0.7233169129720853,100.0,100.0,1.4382113446039944,1.3220174707821915
0.7241379310344828,100.0,100.0,1.4403160172925238,1.325871450767629
0.7249589490968801,100.0,100.0,1.4406306813548042,1.3296800163980769
0.7257799671592775,100.0,100.0,1.4432932552784028,1.3393925168732617
0.7266009852216748,100.0,100.0,1.447535284912183,1.3445999978190712
0.7274220032840722,100.0,100.0,1.4560491792246582,1.3503799034685675
0.7282430213464697,100.0,100.0,1.4566418984876872,1.3527467660321575
0.729064039408867,100.0,100.0,1.4588011845348992,1.355579900412281
0.7298850574712644,100.0,100.0,1.4603489646938084,1.3561782642953732
0.7307060755336617,100.0,100.0,1.4614268698267876,1.3565086873179404
0.7315270935960592,100.0,100.0,1.473506413017357,1.3613499687579622
0.7323481116584565,100.0,100.0,1.4771388753953858,1.3615306959578295
0.7331691297208539,100.0,100.0,1.484490003364279,1.362544902477582
0.7339901477832512,100.0,100.0,1.48583201972028,1.367937664306191
0.7348111658456487,100.0,100.0,1.4874175714301732,1.371978674650966
0.735632183908046,100.0,100.0,1.4887566057180566,1.3732824245858952
0.7364532019704434,100.0,100.0,1.5002062151733562,1.3742642935178615
0.7372742200328407,100.0,100.0,1.5022908651192843,1.3765119521790876
0.7380952380952381,100.0,100.0,1.508300827196107,1.3820644153761088
0.7389162561576355,100.0,100.0,1.5106102857522379,1.3824110050480667
0.7397372742200329,100.0,100.0,1.513392657195573,1.3849069876392752
0.7405582922824302,100.0,100.0,1.5142322615013344,1.3850760656699532
0.7413793103448276,100.0,100.0,1.51547324051229,1.3955079716644627
0.7422003284072249,100.0,100.0,1.5184465162691794,1.4007483527906668
0.7430213464696224,100.0,100.0,1.5241290091470887,1.4016252561053202
0.7438423645320197,100.0,100.0,1.5255596744059257,1.4081179085859965
0.7446633825944171,100.0,100.0,1.5296903198420515,1.4105269910016514
0.7454844006568144,100.0,100.0,1.5307764593289788,1.4110349548105974
0.7463054187192119,100.0,100.0,1.5317347774396537,1.413016495881058
0.7471264367816092,100.0,100.0,1.5322993518781987,1.4146166492447176
0.7479474548440066,100.0,100.0,1.5334159496314643,1.416196301803014
0.7487684729064039,100.0,100.0,1.5374747948972491,1.420611128530306
0.7495894909688013,100.0,100.0,1.5472397624381462,1.4326542029245246
0.7504105090311987,100.0,100.0,1.5618922159153088,1.4360267583856507
0.7512315270935961,100.0,100.0,1.575637521712793,1.437123534179913
0.7520525451559934,100.0,100.0,1.5840708243322612,1.4589821360034074
0.7528735632183908,100.0,100.0,1.5885040862080406,1.465749396468216
0.7536945812807881,100.0,100.0,1.5939745610454779,1.4754601424371885
0.7545155993431856,100.0,100.0,1.6121040548119279,1.4838885635416652
0.7553366174055829,100.0,100.0,1.620426233626245,1.5218509985680087
0.7561576354679803,100.0,100.0,1.6249296989302864,1.5310806174197407
0.7569786535303776,100.0,100.0,1.6322620226276645,1.5464189898651721
0.7577996715927751,100.0,100.0,1.6369968514274778,1.5601919947664717
0.7586206896551724,100.0,100.0,1.6382558595479841,1.5732581607918117
0.7594417077175698,100.0,100.0,1.6430382753532742,1.5978567949805829
0.7602627257799671,100.0,100.0,1.6471436268458257,1.6233204909271999
0.7610837438423645,100.0,100.0,1.651479861403555,1.6310063969406634
0.7619047619047619,100.0,100.0,1.6567536835511056,1.6351979993612442
0.7627257799671593,100.0,100.0,1.6827340086099698,1.6419599215564655
0.7635467980295566,100.0,100.0,1.6998421551892493,1.6732938078486441
0.764367816091954,100.0,100.0,1.705741270525113,1.713224064661399
0.7651888341543513,100.0,100.0,1.7134703200180648,1.7325268345370772
0.7660098522167488,100.0,100.0,1.7135406670981594,1.803363138742452
0.7668308702791461,100.0,100.0,1.7243731471903125,1.9174297368663593
0.7676518883415435,100.0,100.0,1.8361564360407474,2.2533421589387936
0.7684729064039408,100.0,100.0,1.857826119774094,2.3186871742050816
0.7692939244663383,100.0,100.0,1.8615327347141675,2.598565354356188
0.7701149425287356,100.0,100.0,1.8820152295742778,3.7098666998827676
0.770935960591133,100.0,100.0,1.901292192776881,4.0617217973772
0.7717569786535303,100.0,100.0,1.9454724859167292,6.00581496751123
0.7725779967159278,100.0,100.0,1.974883208204749,6.8851457056578935
0.7733990147783252,100.0,100.0,1.9920557428792354,7.515318888581738
0.7742200328407225,100.0,100.0,2.001920563768521,9.20806505802502
0.7750410509031199,100.0,100.0,2.022455610550892,14.05773120287697
0.7758620689655172,100.0,100.0,2.0368782143865802,100.0
0.7766830870279147,100.0,100.0,2.08998427334168,100.0
0.777504105090312,100.0,100.0,2.1374720294155405,100.0
0.7783251231527094,100.0,100.0,2.169429462606237,100.0
0.7791461412151067,100.0,100.0,2.1718686997141807,100.0
0.7799671592775042,100.0,100.0,2.3729353575346956,100.0
0.7807881773399015,100.0,100.0,2.4097938116487736,100.0
0.7816091954022989,100.0,100.0,2.497835255748649,100.0
0.7824302134646962,100.0,100.0,2.697004557116696,100.0
0.7832512315270936,100.0,100.0,3.1921919531927356,100.0
0.784072249589491,100.0,100.0,4.110278980922243,100.0
0.7848932676518884,100.0,100.0,5.008777458762871,100.0
0.7857142857142857,100.0,100.0,5.357075695347076,100.0
0.7865353037766831,100.0,100.0,5.848671606354708,100.0
0.7873563218390804,100.0,100.0,6.465104805699534,100.0
0.7881773399014779,100.0,100.0,6.485090498415996,100.0
0.7889983579638752,100.0,100.0,7.057196879637554,100.0
0.7898193760262726,100.0,100.0,7.545606873793535,100.0
0.7906403940886699,100.0,100.0,8.589194420232714,100.0
0.7914614121510674,100.0,100.0,8.829908608252929,100.0
0.7922824302134647,100.0,100.0,12.639911823140121,100.0
0.7931034482758621,100.0,100.0,13.872361463685515,100.0
0.7939244663382594,100.0,100.0,15.23322548832281,100.0
0.7947454844006568,100.0,100.0,16.168674147597304,100.0
0.7955665024630542,100.0,100.0,16.369896624448952,100.0
0.7963875205254516,100.0,100.0,100.0,100.0
0.7972085385878489,100.0,100.0,100.0,100.0
0.7980295566502463,100.0,100.0,100.0,100.0
0.7988505747126436,100.0,100.0,100.0,100.0
0.7996715927750411,100.0,100.0,100.0,100.0
0.8004926108374384,100.0,100.0,100.0,100.0
0.8013136288998358,100.0,100.0,100.0,100.0
0.8021346469622331,100.0,100.0,100.0,100.0
0.8029556650246306,100.0,100.0,100.0,100.0
0.8037766830870279,100.0,100.0,100.0,100.0
0.8045977011494253,100.0,100.0,100.0,100.0
0.8054187192118226,100.0,100.0,100.0,100.0
0.80623973727422,100.0,100.0,100.0,100.0
0.8070607553366174,100.0,100.0,100.0,100.0
0.8078817733990148,100.0,100.0,100.0,100.0
0.8087027914614121,100.0,100.0,100.0,100.0
0.8095238095238095,100.0,100.0,100.0,100.0
0.8103448275862069,100.0,100.0,100.0,100.0
0.8111658456486043,100.0,100.0,100.0,100.0
0.8119868637110016,100.0,100.0,100.0,100.0
0.812807881773399,100.0,100.0,100.0,100.0
0.8136288998357963,100.0,100.0,100.0,100.0
0.8144499178981938,100.0,100.0,100.0,100.0
0.8152709359605911,100.0,100.0,100.0,100.0
0.8160919540229885,100.0,100.0,100.0,100.0
0.8169129720853858,100.0,100.0,100.0,100.0
0.8177339901477833,100.0,100.0,100.0,100.0
0.8185550082101807,100.0,100.0,100.0,100.0
0.819376026272578,100.0,100.0,100.0,100.0
0.8201970443349754,100.0,100.0,100.0,100.0
0.8210180623973727,100.0,100.0,100.0,100.0
0.8218390804597702,100.0,100.0,100.0,100.0
0.8226600985221675,100.0,100.0,100.0,100.0
0.8234811165845649,100.0,100.0,100.0,100.0
0.8243021346469622,100.0,100.0,100.0,100.0
0.8251231527093597,100.0,100.0,100.0,100.0
0.825944170771757,100.0,100.0,100.0,100.0
0.8267651888341544,100.0,100.0,100.0,100.0
0.8275862068965517,100.0,100.0,100.0,100.0
0.8284072249589491,100.0,100.0,100.0,100.0
0.8292282430213465,100.0,100.0,100.0,100.0
0.8300492610837439,100.0,100.0,100.0,100.0
0.8308702791461412,100.0,100.0,100.0,100.0
0.8316912972085386,100.0,100.0,100.0,100.0
0.8325123152709359,100.0,100.0,100.0,100.0
0.8333333333333334,100.0,100.0,100.0,100.0
0.8341543513957307,100.0,100.0,100.0,100.0
0.8349753694581281,100.0,100.0,100.0,100.0
0.8357963875205254,100.0,100.0,100.0,100.0
0.8366174055829229,100.0,100.0,100.0,100.0
0.8374384236453202,100.0,100.0,100.0,100.0
0.8382594417077176,100.0,100.0,100.0,100.0
0.8390804597701149,100.0,100.0,100.0,100.0
0.8399014778325123,100.0,100.0,100.0,100.0
0.8407224958949097,100.0,100.0,100.0,100.0
0.8415435139573071,100.0,100.0,100.0,100.0
0.8423645320197044,100.0,100.0,100.0,100.0
0.8431855500821018,100.0,100.0,100.0,100.0
0.8440065681444991,100.0,100.0,100.0,100.0
0.8448275862068966,100.0,100.0,100.0,100.0
0.8456486042692939,100.0,100.0,100.0,100.0
0.8464696223316913,100.0,100.0,100.0,100.0
0.8472906403940886,100.0,100.0,100.0,100.0
0.8481116584564861,100.0,100.0,100.0,100.0
0.8489326765188834,100.0,100.0,100.0,100.0
0.8497536945812808,100.0,100.0,100.0,100.0
0.8505747126436781,100.0,100.0,100.0,100.0
0.8513957307060755,100.0,100.0,100.0,100.0
0.8522167487684729,100.0,100.0,100.0,100.0
0.8530377668308703,100.0,100.0,100.0,100.0
0.8538587848932676,100.0,100.0,100.0,100.0
0.854679802955665,100.0,100.0,100.0,100.0
0.8555008210180624,100.0,100.0,100.0,100.0
0.8563218390804598,100.0,100.0,100.0,100.0
0.8571428571428571,100.0,100.0,100.0,100.0
0.8579638752052545,100.0,100.0,100.0,100.0
0.8587848932676518,100.0,100.0,100.0,100.0
0.8596059113300493,100.0,100.0,100.0,100.0
0.8604269293924466,100.0,100.0,100.0,100.0
0.861247947454844,100.0,100.0,100.0,100.0
0.8620689655172413,100.0,100.0,100.0,100.0
0.8628899835796388,100.0,100.0,100.0,100.0
0.8637110016420362,100.0,100.0,100.0,100.0
0.8645320197044335,100.0,100.0,100.0,100.0
0.8653530377668309,100.0,100.0,100.0,100.0
0.8661740558292282,100.0,100.0,100.0,100.0
0.8669950738916257,100.0,100.0,100.0,100.0
0.867816091954023,100.0,100.0,100.0,100.0
0.8686371100164204,100.0,100.0,100.0,100.0
0.8694581280788177,100.0,100.0,100.0,100.0
0.8702791461412152,100.0,100.0,100.0,100.0
0.8711001642036125,100.0,100.0,100.0,100.0
0.8719211822660099,100.0,100.0,100.0,100.0
0.8727422003284072,100.0,100.0,100.0,100.0
0.8735632183908046,100.0,100.0,100.0,100.0
0.874384236453202,100.0,100.0,100.0,100.0
0.8752052545155994,100.0,100.0,100.0,100.0
0.8760262725779967,100.0,100.0,100.0,100.0
0.8768472906403941,100.0,100.0,100.0,100.0
0.8776683087027914,100.0,100.0,100.0,100.0
0.8784893267651889,100.0,100.0,100.0,100.0
0.8793103448275862,100.0,100.0,100.0,100.0
0.8801313628899836,100.0,100.0,100.0,100.0
0.8809523809523809,100.0,100.0,100.0,100.0
0.8817733990147784,100.0,100.0,100.0,100.0
0.8825944170771757,100.0,100.0,100.0,100.0
0.8834154351395731,100.0,100.0,100.0,100.0
0.8842364532019704,100.0,100.0,100.0,100.0
0.8850574712643678,100.0,100.0,100.0,100.0
0.8858784893267652,100.0,100.0,100.0,100.0
0.8866995073891626,100.0,100.0,100.0,100.0
0.8875205254515599,100.0,100.0,100.0,100.0
0.8883415435139573,100.0,100.0,100.0,100.0
0.8891625615763546,100.0,100.0,100.0,100.0
0.8899835796387521,100.0,100.0,100.0,100.0
0.8908045977011494,100.0,100.0,100.0,100.0
0.8916256157635468,100.0,100.0,100.0,100.0
0.8924466338259441,100.0,100.0,100.0,100.0
0.8932676518883416,100.0,100.0,100.0,100.0
0.8940886699507389,100.0,100.0,100.0,100.0
0.8949096880131363,100.0,100.0,100.0,100.0
0.8957307060755336,100.0,100.0,100.0,100.0
0.896551724137931,100.0,100.0,100.0,100.0
0.8973727422003284,100.0,100.0,100.0,100.0
0.8981937602627258,100.0,100.0,100.0,100.0
0.8990147783251231,100.0,100.0,100.0,100.0
0.8998357963875205,100.0,100.0,100.0,100.0
0.9006568144499179,100.0,100.0,100.0,100.0
0.9014778325123153,100.0,100.0,100.0,100.0
0.9022988505747126,100.0,100.0,100.0,100.0
0.90311986863711,100.0,100.0,100.0,100.0
0.9039408866995073,100.0,100.0,100.0,100.0
0.9047619047619048,100.0,100.0,100.0,100.0
0.9055829228243021,100.0,100.0,100.0,100.0
0.9064039408866995,100.0,100.0,100.0,100.0
0.9072249589490968,100.0,100.0,100.0,100.0
0.9080459770114943,100.0,100.0,100.0,100.0
0.9088669950738916,100.0,100.0,100.0,100.0
0.909688013136289,100.0,100.0,100.0,100.0
0.9105090311986864,100.0,100.0,100.0,100.0
0.9113300492610837,100.0,100.0,100.0,100.0
0.9121510673234812,100.0,100.0,100.0,100.0
0.9129720853858785,100.0,100.0,100.0,100.0
0.9137931034482759,100.0,100.0,100.0,100.0
0.9146141215106732,100.0,100.0,100.0,100.0
0.9154351395730707,100.0,100.0,100.0,100.0
0.916256157635468,100.0,100.0,100.0,100.0
0.9170771756978654,100.0,100.0,100.0,100.0
0.9178981937602627,100.0,100.0,100.0,100.0
0.9187192118226601,100.0,100.0,100.0,100.0
0.9195402298850575,100.0,100.0,100.0,100.0
0.9203612479474549,100.0,100.0,100.0,100.0
0.9211822660098522,100.0,100.0,100.0,100.0
0.9220032840722496,100.0,100.0,100.0,100.0
0.922824302134647,100.0,100.0,100.0,100.0
0.9236453201970444,100.0,100.0,100.0,100.0
0.9244663382594417,100.0,100.0,100.0,100.0
0.9252873563218391,100.0,100.0,100.0,100.0
0.9261083743842364,100.0,100.0,100.0,100.0
0.9269293924466339,100.0,100.0,100.0,100.0
0.9277504105090312,100.0,100.0,100.0,100.0
0.9285714285714286,100.0,100.0,100.0,100.0
0.9293924466338259,100.0,100.0,100.0,100.0
0.9302134646962233,100.0,100.0,100.0,100.0
0.9310344827586207,100.0,100.0,100.0,100.0
0.9318555008210181,100.0,100.0,100.0,100.0
0.9326765188834154,100.0,100.0,100.0,100.0
0.9334975369458128,100.0,100.0,100.0,100.0
0.9343185550082101,100.0,100.0,100.0,100.0
0.9351395730706076,100.0,100.0,100.0,100.0
0.9359605911330049,100.0,100.0,100.0,100.0
0.9367816091954023,100.0,100.0,100.0,100.0
0.9376026272577996,100.0,100.0,100.0,100.0
0.9384236453201971,100.0,100.0,100.0,100.0
0.9392446633825944,100.0,100.0,100.0,100.0
0.9400656814449918,100.0,100.0,100.0,100.0
0.9408866995073891,100.0,100.0,100.0,100.0
0.9417077175697866,100.0,100.0,100.0,100.0
0.9425287356321839,100.0,100.0,100.0,100.0
0.9433497536945813,100.0,100.0,100.0,100.0
0.9441707717569786,100.0,100.0,100.0,100.0
0.944991789819376,100.0,100.0,100.0,100.0
0.9458128078817734,100.0,100.0,100.0,100.0
0.9466338259441708,100.0,100.0,100.0,100.0
0.9474548440065681,100.0,100.0,100.0,100.0
0.9482758620689655,100.0,100.0,100.0,100.0
0.9490968801313628,100.0,100.0,100.0,100.0
0.9499178981937603,100.0,100.0,100.0,100.0
0.9507389162561576,100.0,100.0,100.0,100.0
0.951559934318555,100.0,100.0,100.0,100.0
0.9523809523809523,100.0,100.0,100.0,100.0
0.9532019704433498,100.0,100.0,100.0,100.0
0.9540229885057471,100.0,100.0,100.0,100.0
0.9548440065681445,100.0,100.0,100.0,100.0
0.9556650246305419,100.0,100.0,100.0,100.0
0.9564860426929392,100.0,100.0,100.0,100.0
0.9573070607553367,100.0,100.0,100.0,100.0
0.958128078817734,100.0,100.0,100.0,100.0
0.9589490968801314,100.0,100.0,100.0,100.0
0.9597701149425287,100.0,100.0,100.0,100.0
0.9605911330049262,100.0,100.0,100.0,100.0
0.9614121510673235,100.0,100.0,100.0,100.0
0.9622331691297209,100.0,100.0,100.0,100.0
0.9630541871921182,100.0,100.0,100.0,100.0
0.9638752052545156,100.0,100.0,100.0,100.0
0.964696223316913,100.0,100.0,100.0,100.0
0.9655172413793104,100.0,100.0,100.0,100.0
0.9663382594417077,100.0,100.0,100.0,100.0
0.9671592775041051,100.0,100.0,100.0,100.0
0.9679802955665024,100.0,100.0,100.0,100.0
0.9688013136288999,100.0,100.0,100.0,100.0
0.9696223316912972,100.0,100.0,100.0,100.0
0.9704433497536946,100.0,100.0,100.0,100.0
0.9712643678160919,100.0,100.0,100.0,100.0
0.9720853858784894,100.0,100.0,100.0,100.0
0.9729064039408867,100.0,100.0,100.0,100.0
0.9737274220032841,100.0,100.0,100.0,100.0
0.9745484400656814,100.0,100.0,100.0,100.0
0.9753694581280788,100.0,100.0,100.0,100.0
0.9761904761904762,100.0,100.0,100.0,100.0
0.9770114942528736,100.0,100.0,100.0,100.0
0.9778325123152709,100.0,100.0,100.0,100.0
0.9786535303776683,100.0,100.0,100.0,100.0
0.9794745484400657,100.0,100.0,100.0,100.0
0.9802955665024631,100.0,100.0,100.0,100.0
0.9811165845648604,100.0,100.0,100.0,100.0
0.9819376026272578,100.0,100.0,100.0,100.0
0.9827586206896551,100.0,100.0,100.0,100.0
0.9835796387520526,100.0,100.0,100.0,100.0
0.9844006568144499,100.0,100.0,100.0,100.0
0.9852216748768473,100.0,100.0,100.0,100.0
0.9860426929392446,100.0,100.0,100.0,100.0
0.986863711001642,100.0,100.0,100.0,100.0
0.9876847290640394,100.0,100.0,100.0,100.0
0.9885057471264368,100.0,100.0,100.0,100.0
0.9893267651888341,100.0,100.0,100.0,100.0
0.9901477832512315,100.0,100.0,100.0,100.0
0.9909688013136289,100.0,100.0,100.0,100.0
0.9917898193760263,100.0,100.0,100.0,100.0
0.9926108374384236,100.0,100.0,100.0,100.0
0.993431855500821,100.0,100.0,100.0,100.0
0.9942528735632183,100.0,100.0,100.0,100.0
0.9950738916256158,100.0,100.0,100.0,100.0
0.9958949096880131,100.0,100.0,100.0,100.0
0.9967159277504105,100.0,100.0,100.0,100.0
0.9975369458128078,100.0,100.0,100.0,100.0
0.9983579638752053,100.0,100.0,100.0,100.0
0.9991789819376026,100.0,100.0,100.0,100.0
1.0,100.0,100.0,100.0,100.0


==> data/eigen_graph_biological_08/eigenvalues_relative_error.csv <==
matrix\type,Float8_4,Float8_5,LinearTakum8,Posit8
bio/bio-CE-GT,-Inf,-Inf,-Inf,-Inf
bio/bio-CE-HT,-Inf,-Inf,-Inf,-Inf
bio/bio-CE-LC,-Inf,-Inf,-Inf,5.26727069980269728466116979895858617e-01
bio/bio-DM-HT,-Inf,-Inf,-Inf,-Inf
bio/bio-DM-LC,-Inf,-Inf,-Inf,1.58234197373107295862061684357563942e-01
bio/bio-HS-HT,-Inf,-Inf,-Inf,-Inf
bio/bio-HS-LC,-Inf,-Inf,1.22251509264781753837191552651528551e+00,3.99642181508945113066021299679456822e-01
bio/bio-SC-CC,-Inf,-Inf,-Inf,-Inf
bio/bio-SC-GT,-Inf,-Inf,2.31764608536806617171617971169056722e-01,-Inf
bio/bio-SC-LC,-Inf,-Inf,-Inf,-Inf
bio/bio-SC-TS,-Inf,-Inf,3.37841526446906533865298040504673092e-01,1.94341227426696446482418000399589972e-01
bio/bio-WormNet-v3-benchmark,-Inf,-Inf,-Inf,-Inf
bio/bio-celegans,-Inf,-Inf,3.29726011197385471468928818200571692e-01,2.14055025382589887701952661007114792e-01
bio/bio-celegans-dir,-Inf,-Inf,-Inf,2.48673825548379922113504860059706355e-01
bio/bio-diseasome,-Inf,-Inf,1.82832657791562873898989287951803869e-01,3.71598612820364765724400279407420600e-01
bio/bio-dmela,-Inf,-Inf,-Inf,-Inf
bio/bio-grid-fission-yeast,-Inf,-Inf,6.66768095400631451821916375417192379e-01,-Inf
bio/bio-grid-fruitfly,-Inf,-Inf,-Inf,-Inf
bio/bio-grid-human,-Inf,-Inf,-Inf,-Inf
bio/bio-grid-mouse,-Inf,-Inf,-Inf,-Inf
bio/bio-grid-plant,-Inf,-Inf,-Inf,-Inf
bio/bio-grid-worm,-Inf,-Inf,-Inf,-Inf
bio/bio-yeast,-Inf,-Inf,-Inf,-Inf
bio/bio-yeast-protein-inter,-Inf,-Inf,-Inf,-Inf
bn/bn-cat-mixed-species_brain_1,-Inf,-Inf,-Inf,-Inf
bn/bn-fly-drosophila_medulla_1,-Inf,-Inf,-Inf,-Inf
bn/bn-macaque-rhesus_brain_1,-Inf,-Inf,3.47554877867234866011858419969527578e+01,3.34084838706337632680055291341442748e-01
bn/bn-macaque-rhesus_brain_2,-Inf,-Inf,-Inf,2.08732292583525085558885259544438752e-01
bn/bn-macaque-rhesus_cerebral-cortex_1,-Inf,-Inf,-Inf,2.00852534465935178582887491123856228e-01
bn/bn-macaque-rhesus_interareal-cortical-network_2,-Inf,-Inf,7.64525665232612150337565654206933000e+02,1.97346298479185683617279351045429788e-01
bn/bn-mouse-kasthuri_graph_v4,-Inf,-Inf,6.87317193896974699522090166617731496e-01,1.83911948069047224963204811375481655e-01
bn/bn-mouse_brain_1,-Inf,-Inf,-Inf,-Inf
bn/bn-mouse_retina_1,-Inf,-Inf,-Inf,-Inf
bn/bn-mouse_visual-cortex_1,-Inf,-Inf,-Inf,-Inf
bn/bn-mouse_visual-cortex_2,-Inf,-Inf,-Inf,-Inf
eco/eco-everglades,-Inf,-Inf,-Inf,-Inf
eco/eco-florida,-Inf,-Inf,1.75289548874069619911638463765428796e-01,3.32333974490046853978445177723113471e-01
eco/eco-foodweb-baydry,-Inf,-Inf,7.71860800262132815492019365819765107e+03,3.17799813789684687930940888384729780e-01
eco/eco-foodweb-baywet,-Inf,-Inf,-Inf,2.89323326990491131104825013701485112e-01
eco/eco-mangwet,-Inf,-Inf,-Inf,2.58557982041396818713516105015958749e-01
eco/eco-stmarks,-Inf,-Inf,-Inf,-Inf
protein/DD_g1,-Inf,-Inf,6.29095888032235339921667723931135618e-01,3.16802921418893829541265942547851615e-01
protein/DD_g10,-Inf,-Inf,9.38498977626130495928914307396596515e-02,-Inf
protein/DD_g100,-Inf,-Inf,-Inf,1.91890731472148039110998346543522703e-01
protein/DD_g1000,-Inf,-Inf,2.94027769217602236680679794394745180e-01,6.98924377826779049413207694534655850e-02
protein/DD_g1001,-Inf,-Inf,4.83498548615483961288262607694197743e-01,4.02282663771773325210018906268619665e-01
protein/DD_g1002,-Inf,-Inf,6.52982919249508262963886235992296278e-01,3.15796233853602040158797995208719571e-02
protein/DD_g1003,-Inf,-Inf,-Inf,2.63438414501762520082490562140724358e-01
protein/DD_g1004,-Inf,-Inf,1.32076931977651808520717744924771064e-01,6.62466991098737066107431577320079173e-02
protein/DD_g1005,-Inf,-Inf,1.74232665245381704152916845715985605e-01,3.04831426488697662386416395189724715e-01
protein/DD_g1006,-Inf,-Inf,1.22431188638839865542978835028406161e-01,4.21440847082567827170937800406853943e-01
protein/DD_g1007,-Inf,-Inf,3.09142334861091552271378744333876058e-01,1.91940944927414191908264973707398004e-01
protein/DD_g1008,-Inf,-Inf,1.48244889501111954284166533912679220e-01,1.80750029073505579434603304374130474e-01
protein/DD_g1009,-Inf,-Inf,1.91178209777293146728242486599930720e-01,4.94500771430017189383548646726128270e-01
protein/DD_g101,-Inf,-Inf,2.72432485411376990513271057004208491e-01,2.38657665472686749383072033520369340e-01
protein/DD_g1010,-Inf,-Inf,8.35335864907569680903658080565369310e-01,1.98651773902019485704863390886540501e-01
protein/DD_g1011,-Inf,-Inf,-Inf,-Inf
protein/DD_g1012,-Inf,-Inf,1.34312826472326772409107828682764916e-01,-Inf
protein/DD_g1013,-Inf,-Inf,1.63310766312706472023780722273334925e-01,1.97348582441639613525781081441447190e-01
protein/DD_g1014,-Inf,-Inf,4.63841056160222869161894090439069269e-01,1.98282712202826549899785407105783379e-01
protein/DD_g1015,-Inf,-Inf,1.93217888685291972016218109493630897e-01,-Inf
protein/DD_g1016,-Inf,-Inf,1.69261538082463056225684428744570646e-01,-Inf
protein/DD_g1017,-Inf,-Inf,3.21592871587419807528397279635340830e-01,1.81901893976019328848364386917218145e-01
protein/DD_g1018,-Inf,-Inf,-Inf,2.04185584018591585851931762732291233e-01
protein/DD_g1019,-Inf,-Inf,5.11270743237876334736866476979645485e-01,-Inf
protein/DD_g102,-Inf,-Inf,2.76454456443086264832865859064171376e-01,-Inf
protein/DD_g1020,-Inf,-Inf,6.17676485578676068194422116313543558e-01,2.07817056826470720818695876960818595e-01
protein/DD_g1021,-Inf,-Inf,6.03815514917554321359164509289847719e-01,4.32417490387598437183478006759318236e-01
protein/DD_g1022,-Inf,-Inf,4.49967683529349950168651845551547861e-01,3.66150244094482971766668865052255343e-01
protein/DD_g1023,-Inf,-Inf,1.50954390047108715221898914172223884e+00,-Inf
protein/DD_g1024,-Inf,-Inf,-Inf,1.19228150153135371014556746577163067e-01
protein/DD_g1025,-Inf,-Inf,-Inf,-Inf
protein/DD_g1026,-Inf,-Inf,3.08555759630489944206132457025077587e-01,2.05820128118115597189682579877196644e-01
protein/DD_g1027,-Inf,-Inf,2.97774853796482762046322799704072771e-01,2.39832812427482275515580854114781541e+01
protein/DD_g1028,-Inf,-Inf,2.98142726995125998625726281631157748e-01,4.18132853552034432030182321931846124e-01
protein/DD_g1029,-Inf,-Inf,-Inf,5.58367473923957287114286123763996156e-01
protein/DD_g103,-Inf,-Inf,3.21818004331091506910657945646419587e-01,2.67756649137586663440403294210162074e-01
protein/DD_g1030,-Inf,-Inf,1.15806847323503546036698057291738044e-01,4.04273055427690594114971760789532245e-01
protein/DD_g1031,-Inf,-Inf,2.07841784856916437935307998033212684e-01,-Inf
protein/DD_g1032,-Inf,-Inf,2.55661901038574123844888890871837130e-01,4.17191802608684752073901750306298389e-01
protein/DD_g1033,-Inf,-Inf,-Inf,2.38731388626921650691933013128955025e-01
protein/DD_g1034,-Inf,-Inf,2.49362738361046931894240089271446161e-01,1.92326384524747615958588329120406913e-01
protein/DD_g1035,-Inf,-Inf,-Inf,-Inf
protein/DD_g1036,-Inf,-Inf,1.47043022887347472228258727775639463e-01,1.25038992427685782211467292962813667e-01
protein/DD_g1037,-Inf,-Inf,1.74341851838800161090215210565148615e+03,-Inf
protein/DD_g1038,-Inf,-Inf,6.87487753800993122112842705855500806e-01,3.70432515395911140776009901973056061e-01
protein/DD_g1039,-Inf,-Inf,3.24983923599238219174945757721209812e+03,-Inf
protein/DD_g104,-Inf,-Inf,2.87884703654466856148882204119320558e-01,2.50974990403609950832468422638311166e-01
protein/DD_g1040,-Inf,-Inf,1.05460091661860571752806329221718519e-01,4.32576606678201776081397597386012493e-01
protein/DD_g1041,-Inf,-Inf,-Inf,1.38431984543311290130063622084424873e-01
protein/DD_g1042,-Inf,-Inf,5.29035421504816424716025445093774950e-01,-Inf
protein/DD_g1043,-Inf,-Inf,1.40300198330305117607269631707658136e-01,1.13225149715935146409531239019826676e-01
protein/DD_g1044,-Inf,-Inf,2.27723946417895680114758539529697824e-01,-Inf
protein/DD_g1045,-Inf,-Inf,2.11988147600933730967850943458311464e-01,-Inf
protein/DD_g1046,-Inf,-Inf,-Inf,4.62285340028247361346424668817176848e-01
protein/DD_g1047,-Inf,-Inf,7.93600120592003424045999812531677175e-01,-Inf
protein/DD_g1048,-Inf,-Inf,-Inf,4.14908081845581657438630881765222497e-01
protein/DD_g1049,-Inf,-Inf,8.07166441848137528094496987160403133e-02,-Inf
protein/DD_g105,-Inf,-Inf,-Inf,3.01176241158242756471333331963820994e-01
protein/DD_g1050,-Inf,-Inf,1.12206680236488088762806996135237491e-01,1.39634462054892611501379787894401716e-01
protein/DD_g1051,-Inf,-Inf,3.06223998695518890304103973724103591e-01,2.31556913840572283983836114826223723e-01
protein/DD_g1052,-Inf,-Inf,2.56361555280092779258572991188311333e-01,2.76272052986213982215423255094796935e-01
protein/DD_g1053,-Inf,-Inf,1.35474163483204981266403708095241663e-01,8.66076921209777715947128264740217230e-02
protein/DD_g1054,-Inf,-Inf,1.77194552954206756642560024428788934e-01,1.59843553639882760591177993027730446e-01
protein/DD_g1055,-Inf,-Inf,1.28412229187415442565837265777128061e-01,-Inf
protein/DD_g1056,-Inf,-Inf,-Inf,-Inf
protein/DD_g1057,-Inf,-Inf,1.41978600380881559093758006744270935e+00,2.27186407455463163287058701309125189e-01
protein/DD_g1058,-Inf,-Inf,4.24815730308363419414879005416600699e-01,1.72282808218973499481854979555630223e-01
protein/DD_g1059,-Inf,-Inf,-Inf,3.05716450148581745305477468429452664e-01
protein/DD_g106,-Inf,-Inf,-Inf,1.30066325196193092434135327715362555e-01
protein/DD_g1060,-Inf,-Inf,4.45193617839912162217624552709402405e-01,2.23463206525130908598414284031302156e-01
protein/DD_g1061,-Inf,-Inf,2.77170630944826999508145668485976253e-01,2.44874009311508614347905969621099451e-01
protein/DD_g1062,-Inf,-Inf,3.67178715456897464114263558683440422e-01,2.55706362055565289383083611674542585e-01
protein/DD_g1063,-Inf,-Inf,2.74020285606661693887001150629809096e-01,-Inf
protein/DD_g1064,-Inf,-Inf,2.07011106077795806146406035151187350e-01,1.63417285885527922172091801962888625e-01
protein/DD_g1065,-Inf,-Inf,-Inf,2.15647747381699134120827302721914062e-01
protein/DD_g1066,-Inf,-Inf,3.00854433942145817486109590899892818e-01,-Inf
protein/DD_g1067,-Inf,-Inf,4.21334534429562069141147944123046039e-01,1.30260185993563249960707077257597749e-01
protein/DD_g1068,-Inf,-Inf,-Inf,2.45990332927717787404202436558705887e-01
protein/DD_g1069,-Inf,-Inf,-Inf,2.61456463704931668498995232261447300e-01
protein/DD_g107,-Inf,-Inf,2.26707200386140361594910195374042078e-01,1.22796939987777336660545760395800233e-01
protein/DD_g1070,-Inf,-Inf,2.76269728476102980371247310018693607e-01,-Inf
protein/DD_g1071,-Inf,-Inf,-Inf,-Inf
protein/DD_g1072,-Inf,-Inf,6.72142867772756550527346333253715036e-01,7.52892150569780065893401548306726137e-02
protein/DD_g1073,-Inf,-Inf,-Inf,-Inf
protein/DD_g1074,-Inf,-Inf,2.85794167302304963792948649453334207e-01,1.38630740190153653709003356346046068e-01
protein/DD_g1075,-Inf,-Inf,3.53730021046243645827678161082461213e-01,1.80185353499816605797753395342073808e-01
protein/DD_g1076,-Inf,-Inf,-Inf,-Inf
protein/DD_g1077,-Inf,-Inf,1.14793096445814334020122402933778874e-01,-Inf
protein/DD_g1078,-Inf,-Inf,4.56753207734091124951467761461092259e-01,-Inf
protein/DD_g1079,-Inf,-Inf,3.65873230683525493442640352833053519e-01,4.37606696993788038947867009764942796e-01
protein/DD_g108,-Inf,-Inf,5.72398519363558330129877180804478402e-01,2.39171321826013292545741146715453774e-01
protein/DD_g1080,-Inf,-Inf,2.28834378936009418462088492407572775e-01,6.14081938263464324063788314783754878e-02
protein/DD_g1081,-Inf,-Inf,3.31798543639898357329549844665865555e-01,4.04224236616901705151944914750290805e-01
protein/DD_g1082,-Inf,-Inf,3.65152063094546111799272869107207733e-01,9.50984286614419697271987287695028640e-02
protein/DD_g1083,-Inf,-Inf,6.41265311725092180722948391206015902e-01,2.30385140071759630673224762685529296e-01
protein/DD_g1084,-Inf,-Inf,3.65455154037171757562888919787912807e-01,2.38089330796968695853650933976952857e-01
protein/DD_g1085,-Inf,-Inf,1.62080287059556477810915094279290196e-01,3.59585959738489329319288078075518902e-01
protein/DD_g1086,-Inf,-Inf,1.93519927399790292054895822983523902e-01,1.18145417585164752989824390458995203e-01
protein/DD_g1087,-Inf,-Inf,-Inf,-Inf
protein/DD_g1088,-Inf,-Inf,1.77487455055241310805442768531449327e-01,1.65638336022262702912433001081967698e-01
protein/DD_g1089,-Inf,-Inf,8.12149922031479667239889220461180940e-01,7.31438854898097279822205164989864218e-02
protein/DD_g109,-Inf,-Inf,1.26527999895321521539260361931030473e-01,7.67653671615198278599195774399048313e-02
protein/DD_g1090,-Inf,-Inf,-Inf,-Inf
protein/DD_g1091,-Inf,-Inf,1.34335512449947204039016415246083727e-01,4.17729420670792926624374745302843761e-01
protein/DD_g1092,-Inf,-Inf,2.94544192469365176692643699372745314e-01,2.34607155821717946514591072839867651e-01
protein/DD_g1093,-Inf,-Inf,2.50849698723017343891946211502693066e-01,1.83753932084433529808806597149174615e-01
protein/DD_g1094,-Inf,-Inf,3.17026016803555805542450240891392618e-01,-Inf
protein/DD_g1095,-Inf,-Inf,1.99132798827035596622137717282120135e-01,1.94360511272662537472897533052784389e-01
protein/DD_g1096,-Inf,-Inf,1.46988518364689888354017614213485765e-01,1.83451482455430544713532321647905854e-01
protein/DD_g1097,-Inf,-Inf,1.02179730694117347622102532425174858e+00,3.01664054527919299066423231568884747e-01
protein/DD_g1098,-Inf,-Inf,1.71796953049649305015766763308320015e-01,2.46764854398829995218343305244260740e-01
protein/DD_g1099,-Inf,-Inf,4.50228056181355800977215101870484638e-01,2.77284702001343427693119829117863308e-01
protein/DD_g11,-Inf,-Inf,-Inf,3.11357566719187669908617618101392677e-01
protein/DD_g110,-Inf,-Inf,2.25187221448928673153512540583536793e-01,2.39069820256654503896593940345369558e-01
protein/DD_g1100,-Inf,-Inf,-Inf,1.97293916182810304565182786242468859e-01
protein/DD_g1101,-Inf,-Inf,-Inf,-Inf
protein/DD_g1102,-Inf,-Inf,5.19849351680450233592824179750645978e-01,-Inf
protein/DD_g1103,-Inf,-Inf,1.51935807866600948559724861554865282e-01,2.10632226355464441011989497791454399e-01
protein/DD_g1104,-Inf,-Inf,1.87934553627630788797133604364582062e-01,-Inf
protein/DD_g1105,-Inf,-Inf,3.02331048773431240525935006237072391e-01,1.34664272377592551276742099887821482e-01
protein/DD_g1106,-Inf,-Inf,-Inf,-Inf
protein/DD_g1107,-Inf,-Inf,2.06113319265725699708156492026488337e-01,2.76113373006125423733975277106393946e+00
protein/DD_g1108,-Inf,-Inf,2.95820503081867542195946447705379295e-01,-Inf
protein/DD_g1109,-Inf,-Inf,6.40018252851096062307913752896131999e-01,5.63544347147735881643516871866613384e-01
protein/DD_g111,-Inf,-Inf,-Inf,2.51574290075944389861017904948607701e-01
protein/DD_g1110,-Inf,-Inf,3.96913858648334209056138013684216336e-01,-Inf
protein/DD_g1111,-Inf,-Inf,5.31911100435529607996468111616451007e-01,1.58861348806297532956202012364799295e-01
protein/DD_g1112,-Inf,-Inf,1.73782319567206663695261492831906238e-01,-Inf
protein/DD_g1113,-Inf,-Inf,2.13347461508786664134783833765514542e-01,2.17058711133701164470056250686774155e-01
protein/DD_g1114,-Inf,-Inf,1.08603198168961397204050522726362349e+02,-Inf
protein/DD_g1115,-Inf,-Inf,1.19181454706723465315916645377617301e-01,1.99866461977651140736287126037423796e-01
protein/DD_g1116,-Inf,-Inf,3.78643919631901173742747934771876707e-01,1.25135931474473792182084442225227906e-01
protein/DD_g1117,-Inf,-Inf,-Inf,6.35256614202604529039095137577570030e-02
protein/DD_g1118,-Inf,-Inf,2.12845742855496311889508291843156869e-01,1.19365622001462141620888121663274686e-01
protein/DD_g1119,-Inf,-Inf,2.14407432441753130330962597484655058e-01,7.72989366539160749589390542860052817e-02
protein/DD_g112,-Inf,-Inf,2.78740951071216654876882155640127676e-01,-Inf
protein/DD_g1120,-Inf,-Inf,3.24713626400409040663555004779056313e+00,-Inf
protein/DD_g1121,-Inf,-Inf,3.80457064335223496955506826714991359e-01,3.75506667820091205387056816481907369e-01
protein/DD_g1122,-Inf,-Inf,5.32918920231835158027950192120186176e-01,2.08705571991509346362214361677365000e-01
protein/DD_g1123,-Inf,-Inf,5.42434840514341515639403197726418667e-02,1.56907954650418606875209814798229378e-01
protein/DD_g1124,-Inf,-Inf,3.37187516868785614143304533248892386e-01,2.56371000553384718230444631664864383e-01
protein/DD_g1125,-Inf,-Inf,-Inf,2.97281129623311457055677476193107598e-01
protein/DD_g1126,-Inf,-Inf,-Inf,-Inf
protein/DD_g1127,-Inf,-Inf,3.06609513556598809805574174844589258e-01,2.39273741095407210353664723419750936e-01
protein/DD_g1128,-Inf,-Inf,1.55536530552392258588219255449937655e-01,3.51898589794898394720503994923474037e-01
protein/DD_g1129,-Inf,-Inf,2.28428751108422676580906786750537917e-01,-Inf
protein/DD_g113,-Inf,-Inf,1.30500582141277969118886077411411091e-01,2.27305855784421669007032229444253877e-01
protein/DD_g1130,-Inf,-Inf,4.00922055543540678955957293919753350e-01,-Inf
protein/DD_g1131,-Inf,-Inf,1.87000903788191682359389679883482168e-01,2.00190785225256576625469767867032174e-01
protein/DD_g1132,-Inf,-Inf,1.00834102459022816832267335626112390e+00,1.55498195487616787082758450059175484e-01
protein/DD_g1133,-Inf,-Inf,2.92958185675281521327180449007165522e-01,1.87795028484655273251525220270342121e-01
protein/DD_g1134,-Inf,-Inf,1.52176642611958472783413291771375396e-01,-Inf
protein/DD_g1135,-Inf,-Inf,1.25537325014974543992688926948203710e-01,2.09951223306016451900309785736594282e-01
protein/DD_g1136,-Inf,-Inf,3.14811954741913795040266622463558597e-01,1.19191633203342773823026668683139375e-01
protein/DD_g1137,-Inf,-Inf,3.01262918644777260638370280915934372e-01,1.95921273679067060028747145705498280e-01
protein/DD_g1138,-Inf,-Inf,3.13561045063531371024429951982656016e-01,1.49873856438276684771601866677535316e-01
protein/DD_g1139,-Inf,-Inf,-Inf,2.03259447047458564199063999075651465e-01
protein/DD_g114,-Inf,-Inf,4.20257863791837480395636934296197191e-01,2.84366765345380214392584006274871385e-01
protein/DD_g1140,-Inf,-Inf,1.93595649120567675052906371794587539e-01,-Inf
protein/DD_g1141,-Inf,-Inf,1.81987865943777120298403126985084395e-01,3.32883086048861528617320420238702482e-01
protein/DD_g1142,-Inf,-Inf,2.60916427896922541488540710658703428e-01,-Inf
protein/DD_g1143,-Inf,-Inf,1.82520777802701230430614448795406951e-01,3.46623874029881861912503224692691687e-01
protein/DD_g1144,-Inf,-Inf,8.72385517018127207363410082295142037e-02,1.19379716940244755598743914360993763e-01
protein/DD_g1145,-Inf,-Inf,2.36449379352716579767994661111468036e-01,-Inf
protein/DD_g1146,-Inf,-Inf,3.66265374825045151580945890103314947e-01,1.13253563711404065013589330467500445e+02
protein/DD_g1147,-Inf,-Inf,1.90217989453847449828932997928812134e-01,2.68923536389395367840401577385744378e-01
protein/DD_g1148,-Inf,-Inf,7.89918725581063411425084182806998733e-01,1.20490553483139651834537812341081468e-01
protein/DD_g1149,-Inf,-Inf,1.31264027431192265989432106177318544e-01,-Inf
protein/DD_g115,-Inf,-Inf,-Inf,2.00718388598961781050615031725496293e-01
protein/DD_g1150,-Inf,-Inf,2.99614241524003854997992208874827747e-01,2.56166060094709710406598234747786667e-01
protein/DD_g1151,-Inf,-Inf,1.03214430629056759609383502829511284e-01,2.04349452181762683942879195577956512e-01
protein/DD_g1152,-Inf,-Inf,5.09691038885429716101488937698931079e-01,2.06278349680993328109506735004783906e-01
protein/DD_g1153,-Inf,-Inf,-Inf,-Inf
protein/DD_g1154,-Inf,-Inf,1.45947010927595843531440801368681421e+00,2.14161232057441060421358443407404905e-01
protein/DD_g1155,-Inf,-Inf,1.12288446469949964692503881000231747e+00,1.57131405630995193978249153586688619e-01
protein/DD_g1156,-Inf,-Inf,1.35430877509246572477113726856222401e-01,4.17990350103928973855318021742662398e-02
protein/DD_g1157,-Inf,-Inf,3.79859857343355209595814458871807286e-01,6.19900624956188778947251913994846200e-02
protein/DD_g1158,-Inf,-Inf,2.06176259756041170151864296375778198e-01,4.64650570486198358088710309948754233e-01
protein/DD_g1159,-Inf,-Inf,2.79911686720345243393240278419643276e-01,4.42582923306936205313218562322498066e-01
protein/DD_g116,-Inf,-Inf,1.32093832615156557862912581442815108e-01,1.78819820811349734561272393857629269e-01
protein/DD_g1160,-Inf,-Inf,1.79213824407200176116847043523852297e-01,2.68745530248631882088936846723968115e-01
protein/DD_g1161,-Inf,-Inf,1.74315215378039634388068266859947082e-01,2.56290890406947757809180266393761762e-01
protein/DD_g1162,-Inf,-Inf,3.09508677143249059506806931241908616e-01,3.95109050390287444899507999327913140e-01
protein/DD_g1163,-Inf,-Inf,2.28895257982799520265485167297673577e-01,2.95344318648414422495070514944771268e-01
protein/DD_g1164,-Inf,-Inf,6.05935853103622401952190615210060535e-01,1.61501244683781295019762287300854102e-01
protein/DD_g1165,-Inf,-Inf,2.82179387911162365890706143549075533e-01,1.89107042186830465125988379303220064e-01
protein/DD_g1166,-Inf,-Inf,4.69613682783895402672478192157725484e-01,2.52764849900181322172547273819210193e-01
protein/DD_g1167,-Inf,-Inf,9.00984885007331594197067791774816884e-01,-Inf
protein/DD_g1168,-Inf,-Inf,-Inf,-Inf
protein/DD_g1169,-Inf,-Inf,-Inf,-Inf
protein/DD_g117,-Inf,-Inf,2.61572400096058960587683485344209434e-01,2.92446810743676538709983480176403768e-01
protein/DD_g1170,-Inf,-Inf,7.93851500379266673851864000216712539e-01,2.13653995430192597416713539874977441e-01
protein/DD_g1171,-Inf,-Inf,-Inf,-Inf
protein/DD_g1172,-Inf,-Inf,3.14344502685917174023463814776580849e-01,2.44386904402005238204982922387569184e-01
protein/DD_g1173,-Inf,-Inf,-Inf,-Inf
protein/DD_g1174,-Inf,-Inf,5.22885409552997246030490146686940926e-01,-Inf
protein/DD_g1175,-Inf,-Inf,1.45194572908592869710280755730694300e-01,-Inf
protein/DD_g1176,-Inf,-Inf,1.70182658400156466408717062203251957e+03,-Inf
protein/DD_g1177,-Inf,-Inf,-Inf,2.12133955169219493262295276137938998e-01
protein/DD_g1178,-Inf,-Inf,1.22314967691992005765174570407325161e-01,-Inf
protein/DD_g118,-Inf,-Inf,3.44536590889629031035630807227433378e-01,3.20796514067770698248175588007864631e-01
protein/DD_g119,-Inf,-Inf,2.53879855274875258732344671565629648e-01,2.09809015855712055518485561922820297e-01
protein/DD_g12,-Inf,-Inf,5.73755124876286130609627955857276103e-01,3.63814303087451817905977725626417444e-01
protein/DD_g120,-Inf,-Inf,2.27846467413375276743422373192484566e-01,3.31616205497712580455746789430274230e-01
protein/DD_g121,-Inf,-Inf,1.43462109019333503901565576092587845e-01,-Inf
protein/DD_g122,-Inf,-Inf,5.77721653038158197090847209726747068e-01,2.67303705317239882565986441166130915e-01
protein/DD_g123,-Inf,-Inf,3.54069051261838433439766801404052609e-01,2.82464360180877949192497891424664482e-01
protein/DD_g124,-Inf,-Inf,1.28170261273172685979557213985711807e-01,2.88802244649908982107175981125457938e-01
protein/DD_g125,-Inf,-Inf,3.66128569657699288517935116539476215e-01,1.34916330835263613914592888686872889e-01
protein/DD_g126,-Inf,-Inf,1.03926198166952997328003013795560526e+00,2.54836193421974921433196935848574050e-01
protein/DD_g127,-Inf,-Inf,1.79572235397082085183575111649144689e-01,-Inf
protein/DD_g128,-Inf,-Inf,2.34997670449720312253350180297921260e-01,2.08326251490368109105033423237840432e-01
protein/DD_g129,-Inf,-Inf,2.98839480355974914448700477625307160e-01,1.71545490067919466841142770436220236e-01
protein/DD_g13,-Inf,-Inf,5.23452015658268653275563837012839382e-01,3.02073622477751572393067461408722465e-01
protein/DD_g130,-Inf,-Inf,4.16430867666970617364581006450375136e-01,1.90039851057469117816941805633792588e-01
protein/DD_g131,-Inf,-Inf,-Inf,2.59379018793509427740864410497704982e-01
protein/DD_g132,-Inf,-Inf,-Inf,4.35502976545028074690284432498224013e-01
protein/DD_g133,-Inf,-Inf,6.34268889713745630526723512860782990e-01,1.94698488786176353417503639947376325e-01
protein/DD_g134,-Inf,-Inf,1.40379774057758283565253679733445748e-01,-Inf
protein/DD_g135,-Inf,-Inf,-Inf,2.94619876916261735681413704379572465e-01
protein/DD_g136,-Inf,-Inf,-Inf,2.37758245182485716178137512010752866e-01
protein/DD_g137,-Inf,-Inf,3.53580204929215256055909730004987068e-01,-Inf
protein/DD_g138,-Inf,-Inf,3.41293559787211312725351792976375488e-01,-Inf
protein/DD_g139,-Inf,-Inf,3.05411014019147379596180974929310122e-01,1.33140530487184229432492870089712263e-01
protein/DD_g14,-Inf,-Inf,3.45259024094612633197547576983919222e-01,1.59050571901325381468911660142964834e-01
protein/DD_g140,-Inf,-Inf,-Inf,3.25640926757572486087205401467751190e-01
protein/DD_g141,-Inf,-Inf,-Inf,2.57118105033096508150476905686574476e-01
protein/DD_g142,-Inf,-Inf,1.36081224126086698542209013061105372e-01,1.79938468398133040189793236024006168e-01
protein/DD_g143,-Inf,-Inf,7.03732461941190830756700625145886297e-01,1.02103070868664823022027247699329503e-01
protein/DD_g144,-Inf,-Inf,3.55791996815159538268864575176988072e-01,1.64057679085706689359325242264126884e-01
protein/DD_g145,-Inf,-Inf,3.09486126995550081257394815399160243e-01,3.00323407776107155300038419097082747e-01
protein/DD_g146,-Inf,-Inf,1.37054670116001279759819887728900920e-01,1.87145644093455648188880878954810322e-01
protein/DD_g147,-Inf,-Inf,1.11262880570059764960181132701887933e+00,2.62110350041411931387732826197820629e-01
protein/DD_g148,-Inf,-Inf,1.37795434070298532128903634149807081e-01,2.75510827341227258324035213009915605e-01
protein/DD_g149,-Inf,-Inf,4.17434780374099211654759344776631462e-01,2.65728812318390330878695448662657533e-01
protein/DD_g15,-Inf,-Inf,4.64061515796322382563288164197074913e-01,-Inf
protein/DD_g150,-Inf,-Inf,6.26664966966999918768597608907464953e-01,1.72532791244142049012958220141970928e-01
protein/DD_g151,-Inf,-Inf,6.63533696923635966080921425629843341e-01,1.37545905634003986541700704308681247e-01
protein/DD_g152,-Inf,-Inf,-Inf,1.68463942803355932872138112454259253e-01
protein/DD_g153,-Inf,-Inf,6.27874466284992518886551426323028629e-01,3.36195984427618652120555567028895085e-01
protein/DD_g154,-Inf,-Inf,1.92682936094285611597964869817021578e-01,2.84212477966639997969856403019320482e-01
protein/DD_g155,-Inf,-Inf,-Inf,8.62811336271327607709115925851423718e-01
protein/DD_g156,-Inf,-Inf,1.26870199532161241202174037598802967e+00,2.02440440462821849384382926898383573e-01
protein/DD_g157,-Inf,-Inf,1.62634799910779326152241015199444364e-01,1.18136851944466281641808993434662173e-01
protein/DD_g158,-Inf,-Inf,9.46999833516092609448816643621071317e-01,3.59934154764511726228722284320674463e-01
protein/DD_g159,-Inf,-Inf,-Inf,-Inf
protein/DD_g16,-Inf,-Inf,4.96438666686580206739936130669031085e-01,1.17704298035443749486606348240758328e-01
protein/DD_g160,-Inf,-Inf,-Inf,2.11433393563351385419992146583505980e-01
protein/DD_g161,-Inf,-Inf,3.57177949031197935115963081591316925e-01,3.99517402107160997625269679871358229e-01
protein/DD_g162,-Inf,-Inf,6.60982384847674621549841418428716492e-01,1.61819520623615545877425743831544265e-01
protein/DD_g163,-Inf,-Inf,-Inf,2.25256854622433122870944572300459791e-01
protein/DD_g164,-Inf,-Inf,1.91332169180254863287127616161305687e-01,2.58810944126411166089163275938359596e-01
protein/DD_g165,-Inf,-Inf,1.83867134959863109131835276981028674e-01,2.96811121992762623060815434569660165e-01
protein/DD_g166,-Inf,-Inf,8.57544503384971554325374618828740445e-01,2.57771125897338868911492303680527425e-01
protein/DD_g167,-Inf,-Inf,2.66217638626076126585843173036214782e-01,2.55272499152077048035907668953374825e-01
protein/DD_g168,-Inf,-Inf,2.36954219452606585747591303705492729e-01,-Inf
protein/DD_g169,-Inf,-Inf,1.64266477702822485998136119894892491e-01,2.02780169291427792608676414235349409e-01
protein/DD_g17,-Inf,-Inf,2.94656872623551549229424470977563411e-01,1.58185666133306029143546213243377754e-01
protein/DD_g170,-Inf,-Inf,2.47636331906701781719723148596765517e-01,-Inf
protein/DD_g171,-Inf,-Inf,3.70949513470996087269611395284962781e-01,4.36987002252706906669978855574992192e-01
protein/DD_g172,-Inf,-Inf,2.41678058369544477153396158602906000e-01,7.77029745717670703829235836601218793e-02
protein/DD_g173,-Inf,-Inf,2.86233704007629269620407146239270817e-01,2.15650475144729404662870647681064199e-01
protein/DD_g174,-Inf,-Inf,1.61656533843376621451068180931704978e-01,2.65762872457004629874973830896727120e-01
protein/DD_g175,-Inf,-Inf,6.12544082983675663633453262836916367e-01,1.20335731719006447117560945312016567e+00
protein/DD_g176,-Inf,-Inf,1.68017965787800476532064109129381015e-01,1.42573058385703885272651363081651644e-01
protein/DD_g177,-Inf,-Inf,3.36504855711644498467937107672024085e-01,1.21902549822593375242777734776482766e-01
protein/DD_g178,-Inf,-Inf,7.19125105302586083253696703284517782e-01,-Inf
protein/DD_g179,-Inf,-Inf,2.44526305023613948857660256971796688e-01,1.63925014789434832701459010440954495e-01
protein/DD_g18,-Inf,-Inf,6.04825628428249348118294810373581996e-01,1.25287044959724092286017670218645449e-01
protein/DD_g180,-Inf,-Inf,3.89230215498308501311278648632696084e-01,-Inf
protein/DD_g181,-Inf,-Inf,1.92147862108038588536266983681413880e-01,1.96055957489577781406072781841779546e-01
protein/DD_g182,-Inf,-Inf,7.58311128066819043965986793225468775e-02,-Inf
protein/DD_g183,-Inf,-Inf,-Inf,-Inf
protein/DD_g184,-Inf,-Inf,2.13823850001033558773636168616844635e-01,1.77068635666630926056418381290182598e-01
protein/DD_g185,-Inf,-Inf,-Inf,-Inf
protein/DD_g186,-Inf,-Inf,-Inf,2.76825609362059160846282889264954932e-01
protein/DD_g187,-Inf,-Inf,-Inf,1.49613138589455820479940190313341713e-01
protein/DD_g188,-Inf,-Inf,4.91382248199695048346757753020207831e-01,-Inf
protein/DD_g189,-Inf,-Inf,1.49269398372250616788700441621740956e-01,2.64142290522994222127114198521577926e-01
protein/DD_g19,-Inf,-Inf,4.08010500775607586944515307951499429e-01,3.27205765746697346040234534397219668e-01
protein/DD_g190,-Inf,-Inf,3.19604384842008971382889800908220918e-01,1.76920806695533122244318320186760606e-01
protein/DD_g191,-Inf,-Inf,2.44618820423850027048116113241940226e-01,3.12827081738868463051267913077713871e-01
protein/DD_g192,-Inf,-Inf,3.73030597966348208932542604477513956e-01,1.78854471831534887378504113042504284e-01
protein/DD_g193,-Inf,-Inf,2.50538985698534641158888630265627316e-01,9.50859961181768944144872561555136515e-02
protein/DD_g194,-Inf,-Inf,3.08601749932721206341949248219739956e-01,4.39402509137585524370561513722461086e-01
protein/DD_g195,-Inf,-Inf,2.97257151181164875448388599396662578e-01,2.31619278305394471120140953462590414e-01
protein/DD_g196,-Inf,-Inf,-Inf,-Inf
protein/DD_g197,-Inf,-Inf,1.72869624343984445640303813867365950e-01,-Inf
protein/DD_g198,-Inf,-Inf,3.22834679816508370074106721178918409e-01,3.29788584505581461655978898907564678e-01
protein/DD_g199,-Inf,-Inf,-Inf,2.52286468469039892053881912205879675e-01
protein/DD_g2,-Inf,-Inf,4.55790101256944408032580880626693455e-01,2.78098759443728954877327128070072565e-01
protein/DD_g20,-Inf,-Inf,3.98287034134552516139568859782531137e-01,1.95565628502766895053279224100814677e-01
protein/DD_g200,-Inf,-Inf,2.01409551277122290567692943924479830e-01,2.02582256485796427761145754159458168e-01
protein/DD_g201,-Inf,-Inf,3.38036581220082683263752959515334495e-01,1.87297870624614945883256494316216952e-01
protein/DD_g202,-Inf,-Inf,3.19194813150420008405455998629894480e-01,1.06574194500751583884451765223608160e-01
protein/DD_g203,-Inf,-Inf,-Inf,2.70317847198374168682111716734766525e-01
protein/DD_g204,-Inf,-Inf,7.97705244681782469597962346051124902e+02,3.28956755416900837805022758768953388e-01
protein/DD_g205,-Inf,-Inf,1.68274940948672228950174994616977188e-01,2.09278635772948925126625212898096049e-01
protein/DD_g206,-Inf,-Inf,-Inf,4.37396629838906952726069220211646269e-01
protein/DD_g207,-Inf,-Inf,1.08982237088286627041744680275872882e-01,1.20372570044157339953216148974157104e-01
protein/DD_g208,-Inf,-Inf,-Inf,3.07692493432049474033258434537489479e-01
protein/DD_g209,-Inf,-Inf,7.66699585592994448035737001720517703e-01,8.57746212265092675871302196938984712e-02
protein/DD_g21,-Inf,-Inf,-Inf,-Inf
protein/DD_g210,-Inf,-Inf,3.80997767579507795211968103111898992e-01,1.88006461284469643108357663353029445e-01
protein/DD_g211,-Inf,-Inf,4.14404583072364711156653201180519968e-01,2.10758950756555240828339626956163353e-01
protein/DD_g212,-Inf,-Inf,1.58080990636431862676165717811162312e-01,-Inf
protein/DD_g213,-Inf,-Inf,3.59559028622496423369019026152825949e-01,1.79533236340727002693859712983810374e-01
protein/DD_g214,-Inf,-Inf,1.50575311214187314919642241968222766e-01,1.98053591824286254785856523928516518e-01
protein/DD_g215,-Inf,-Inf,-Inf,2.48742896567107927589951429389236877e-01
protein/DD_g216,-Inf,-Inf,4.10626487836512040784254105648268980e-01,2.11037826794227288264985077694790828e-01
protein/DD_g217,-Inf,-Inf,1.78160239305356844971014802960457462e-01,-Inf
protein/DD_g218,-Inf,-Inf,5.53803348574380478061325481403618087e-01,-Inf
protein/DD_g219,-Inf,-Inf,3.75708239913617199282253043247985788e-01,1.28622798753247023711417923630027893e-01
protein/DD_g22,-Inf,-Inf,5.80497867452476042075727241218079392e-01,-Inf
protein/DD_g220,-Inf,-Inf,5.56899198518312062499465966648398494e-01,2.05314092157500116289938897391494398e-01
protein/DD_g221,-Inf,-Inf,6.38233592080765932761420315156568447e-01,2.94859656165283155437607823988866787e-01
protein/DD_g222,-Inf,-Inf,1.65029186777803567387018460678031164e+00,3.34416937805804592118590336810109462e-01
protein/DD_g223,-Inf,-Inf,5.70020760299088093742308614695852772e-01,1.84566918968600072400511614541588675e-01
protein/DD_g224,-Inf,-Inf,2.01878778394478353375078582947531500e-01,2.76957679260047387294759061040034158e-01
protein/DD_g225,-Inf,-Inf,-Inf,4.10564690623792087865205678433175189e-01
protein/DD_g226,-Inf,-Inf,-Inf,2.90981258154557821346593027799086037e-01
protein/DD_g227,-Inf,-Inf,1.32282452945301848343866550924682086e-01,3.44308192942825201376756041548000827e-01
protein/DD_g228,-Inf,-Inf,6.02933249131070469823515029153158515e-01,3.05927782926316057339604453921647450e-01
protein/DD_g229,-Inf,-Inf,4.05404489522833198914665750200825770e-01,2.76560345497997194842589886971510972e-01
protein/DD_g23,-Inf,-Inf,3.05807673563638432411090639321968057e-01,2.92111869365745156696905906938046642e-01
protein/DD_g230,-Inf,-Inf,1.61194265885693653649960882426661178e-01,-Inf
protein/DD_g231,-Inf,-Inf,1.74842075662343249299100293335319836e-01,2.03396407988754449554410344279268757e-01
protein/DD_g232,-Inf,-Inf,-Inf,2.15985656599890327246032781943861196e-01
protein/DD_g233,-Inf,-Inf,-Inf,1.87228323318354659671421278715323873e-01
protein/DD_g234,-Inf,-Inf,4.64385674416762911770084454484835539e-01,2.78768473393318984897873999573883571e-01
protein/DD_g235,-Inf,-Inf,2.72184882413025922259116986500030945e-01,-Inf
protein/DD_g236,-Inf,-Inf,1.60493974385013756917392095779155118e-01,-Inf
protein/DD_g237,-Inf,-Inf,2.18728783471063079864323576840289832e-01,3.34102981450595016529378187605910020e-01
protein/DD_g238,-Inf,-Inf,7.59395607882432508139563631785941532e-01,2.98389531403907466017256844655098001e-01
protein/DD_g239,-Inf,-Inf,2.87366342739268227512271351110764831e-01,2.14348658535428506182135830555962472e-01
protein/DD_g24,-Inf,-Inf,1.14068865247492477348688648002581010e+02,4.24130209762793280420689126219655772e-01
protein/DD_g240,-Inf,-Inf,3.03797792228907582013974429038544769e-01,2.92285058192918415259474902880768016e-01
protein/DD_g241,-Inf,-Inf,4.23356388782123923270598074846482027e-01,1.76839827957754173172249104702000771e-01
protein/DD_g242,-Inf,-Inf,-Inf,-Inf
protein/DD_g243,-Inf,-Inf,4.25535030290234315809221079573570719e-01,-Inf
protein/DD_g244,-Inf,-Inf,3.36072470274932710116636537995820143e-01,2.67592632744220881723298852157259800e-01
protein/DD_g245,-Inf,-Inf,2.78406026283711126002571944005773034e-01,2.23628335438408447835940203013465227e-01
protein/DD_g246,-Inf,-Inf,2.06237508571489625524109452769742803e-01,1.29991758790404912143401121922423759e-01
protein/DD_g247,-Inf,-Inf,6.51590044307771524089951119323030737e-01,8.66829954918461952598773977366112474e-02
protein/DD_g248,-Inf,-Inf,6.47505211061490880203348616042775667e-01,-Inf
protein/DD_g249,-Inf,-Inf,8.20563493987424859811230160138034050e-01,3.64715357065654290361343081457165052e-01
protein/DD_g25,-Inf,-Inf,2.93427762533346096448328885292826013e-01,2.49072406068244102086657452139809691e-01
protein/DD_g250,-Inf,-Inf,-Inf,3.03847936644195526741402026039309974e-01
protein/DD_g251,-Inf,-Inf,2.92007030827330600771502210155473589e-01,2.24803967757322689440129237146689260e-01
protein/DD_g252,-Inf,-Inf,9.86315410505816189519028300447112077e-01,2.93541828792198235116541369105079744e-01
protein/DD_g253,-Inf,-Inf,6.06584467335662162964576682368130309e-01,1.61862470303945845363810489812429629e-01
protein/DD_g254,-Inf,-Inf,3.58638713793864323065231098708437113e-01,1.37539704427872174979745115911789957e-01
protein/DD_g255,-Inf,-Inf,2.92807030571885183611961061548370715e-01,2.91438988293697074504839897378629979e-01
protein/DD_g256,-Inf,-Inf,1.34957972743966261471668005948767999e-01,-Inf
protein/DD_g257,-Inf,-Inf,1.01605197710462666573490045595176135e+00,1.12238242813877785862256901390655246e+01
protein/DD_g258,-Inf,-Inf,1.19311111810423668092536908856428751e-01,-Inf
protein/DD_g259,-Inf,-Inf,-Inf,2.75743225792456356336290300341941831e-01
protein/DD_g26,-Inf,-Inf,8.45310085779901850357921062874409178e-01,3.54503391983970717167720405508875509e-01
protein/DD_g260,-Inf,-Inf,6.25900355091148808546560726942533036e-01,1.56399819810155284719024899056219045e-01
protein/DD_g261,-Inf,-Inf,-Inf,3.42381019298963569716676920753670539e-01
protein/DD_g262,-Inf,-Inf,5.17326435363015370741380519151451787e-01,4.24024019046092461854344165906168840e-02
protein/DD_g263,-Inf,-Inf,1.65993100125087831286692687890973892e-01,2.37864775483988298795166139038598515e-01
protein/DD_g264,-Inf,-Inf,1.50436814465477473652392080205958408e-01,3.52165728305654928729204330369414136e-01
protein/DD_g265,-Inf,-Inf,6.70239078194415396255924591615846613e-01,2.12687019960740103602421902255048781e-01
protein/DD_g266,-Inf,-Inf,8.19888785287748055408797267738899202e-01,3.64251632331613091556202798138893014e-01
protein/DD_g267,-Inf,-Inf,5.57010123945576170956181548119313554e-01,3.47769677430809536781834180594790791e-01
protein/DD_g268,-Inf,-Inf,-Inf,1.66210654210534690312994429065452909e-01
protein/DD_g269,-Inf,-Inf,-Inf,2.50222977891844694865539887283981573e-01
protein/DD_g27,-Inf,-Inf,1.80803542667806689805793904741806105e-01,1.77253378051746870609830099555400340e-01
protein/DD_g270,-Inf,-Inf,6.13352906815918351602312530413136175e-01,5.01843088969900271735758197910970898e-01
protein/DD_g271,-Inf,-Inf,2.96053480133988722521699004314035103e-01,2.11393334100353352311873470147329348e-01
protein/DD_g272,-Inf,-Inf,4.64190029388587967810114726473324426e-01,2.96514106561726591571863509672657926e-01
protein/DD_g273,-Inf,-Inf,3.16830183533394191342497877859484628e-01,6.74521094662292574549451518039124811e-01
protein/DD_g274,-Inf,-Inf,-Inf,2.09588384072609825864293673986885467e-01
protein/DD_g275,-Inf,-Inf,1.98486571765043489207391694061355684e-01,2.75482679607204211258201698642961326e-01
protein/DD_g276,-Inf,-Inf,3.77689381468690110012903430448299477e-01,3.53547409285382232935031458490325639e-01
protein/DD_g277,-Inf,-Inf,9.34365632391356770436695477023402354e-02,3.04906605452897902373181292972046386e-01
protein/DD_g278,-Inf,-Inf,2.80583364442681277317782860968778495e-01,2.50400235120672329879749618723494912e-01
protein/DD_g279,-Inf,-Inf,5.30409890117658418476342654968918289e-01,2.81835239302219029215432806375494430e-01
protein/DD_g28,-Inf,-Inf,3.59854052208292144327609964603470182e-01,-Inf
protein/DD_g280,-Inf,-Inf,3.39419271844128207239890422603725401e-01,2.27164515363829096684938913240561105e-01
protein/DD_g281,-Inf,-Inf,1.15852606469914753026677525550347533e+00,3.19979229919074006956166093063802355e-01
protein/DD_g282,-Inf,-Inf,4.02032734527704578311933134839136095e-01,3.27246744624424925524116849267908292e-01
protein/DD_g283,-Inf,-Inf,6.28817392696920024050614254824415097e-01,2.72029242896302478326903895109819093e-01
protein/DD_g284,-Inf,-Inf,7.98645534519432691021367877782971208e-01,2.40720037149045464502279816370641529e-01
protein/DD_g285,-Inf,-Inf,1.73992000948860959204823632666871363e-01,1.73053967003771281619508661352082386e-01
protein/DD_g286,-Inf,-Inf,1.62359433764689176390389067057576630e-01,3.04096215859949711035624951958518783e-01
protein/DD_g287,-Inf,-Inf,2.49438844062989248117345848245470342e-01,3.60715467812341372104582191356500374e-01
protein/DD_g288,-Inf,-Inf,2.16421058764425169105037902218150093e-01,2.15843102035868432476051033876846329e-01
protein/DD_g289,-Inf,-Inf,1.68340239392035009179238534214511845e-01,2.99666178382179808750628725570143571e-01
protein/DD_g29,-Inf,-Inf,-Inf,3.28850036836810937724904332664288153e-01
protein/DD_g290,-Inf,-Inf,1.84587236742493489687766631606249917e-01,2.41254980240766495687625459829308021e-01
protein/DD_g291,-Inf,-Inf,2.91678292749520604249526660835886083e-01,2.04612078667907103004463775888400483e-01
protein/DD_g292,-Inf,-Inf,1.73418607507341354658842408124715776e-01,-Inf
protein/DD_g293,-Inf,-Inf,3.90469329698846576613879484885740433e-01,3.43736258853478128489982934790555764e-01
protein/DD_g294,-Inf,-Inf,-Inf,-Inf
protein/DD_g295,-Inf,-Inf,1.92241114758760798118425111073379283e-01,-Inf
protein/DD_g296,-Inf,-Inf,1.09833451845700583369069897299571050e-01,-Inf
protein/DD_g297,-Inf,-Inf,1.47109646633638367260722415099748037e-01,6.27684740839431123935059122292052762e-01
protein/DD_g298,-Inf,-Inf,6.51863888158967823762005404854669132e-01,2.83277580034619601642675161985405879e-01
protein/DD_g299,-Inf,-Inf,3.82394593292962079794020243736240793e-01,1.80000721648808326245027709342393757e-01
protein/DD_g3,-Inf,-Inf,4.64294864618941576092709595896856450e-01,1.82653836936231760818989028455010324e-01
protein/DD_g30,-Inf,-Inf,1.66234596693330401959336943141357536e-01,1.85448046526100648587775498343147845e-01
protein/DD_g300,-Inf,-Inf,5.26699754745001824426893372228967104e-01,1.30839186085261321022379607200877032e-01
protein/DD_g301,-Inf,-Inf,3.65138276950124157700703950947674112e-01,2.45929646304092871434029181147499242e-01
protein/DD_g302,-Inf,-Inf,1.18618956769656419130397248717220280e-01,3.15607856469085408116227761392431392e-01
protein/DD_g303,-Inf,-Inf,2.51188433906045246472246900011653642e-01,1.72347274489653399946942714702150391e-01
protein/DD_g304,-Inf,-Inf,2.51691852331266047892883419913071958e-01,2.50497221018518031030796986651478270e-01
protein/DD_g305,-Inf,-Inf,1.17744204504324423469836153671634307e-01,2.45475269264932138948035485241976098e-01
protein/DD_g306,-Inf,-Inf,3.08158218733960753196330697488991333e-01,1.97988043069029783217188761689069080e-01
protein/DD_g307,-Inf,-Inf,4.82521908436082980687431601828869923e-01,1.98144092777664224477940474472093430e-01
protein/DD_g308,-Inf,-Inf,5.39447820005498578942325786009501229e-01,-Inf
protein/DD_g309,-Inf,-Inf,6.25791495535890808164236659012621617e-01,1.96804693042983030211113501613517735e-01
protein/DD_g31,-Inf,-Inf,1.21556132398530786758833735506724696e+00,2.09758110815067389320515312517228603e-01
protein/DD_g310,-Inf,-Inf,7.20090394033487143550617528992955025e-01,4.21983877937410206168735215380568666e-01
protein/DD_g311,-Inf,-Inf,1.82263682694199449534784535677113815e-01,1.79824823016503743478667870975755452e-01
protein/DD_g312,-Inf,-Inf,6.15221467875001016121091379348141978e-01,5.09024555859768550816002612798687450e-01
protein/DD_g313,-Inf,-Inf,-Inf,2.24712523439730052253151484735748830e-01
protein/DD_g314,-Inf,-Inf,9.36362023282454027850406713457716266e-02,2.67004249482101286618889294369500945e-01
protein/DD_g315,-Inf,-Inf,2.15148396145794986217109040940116441e-01,1.92549897803646665090291746860125751e-01
protein/DD_g316,-Inf,-Inf,2.92208733598779848357129994268690622e-01,1.28175634400194058450253463803073632e-01
protein/DD_g317,-Inf,-Inf,-Inf,3.46411723187394204692278327933866165e-01
protein/DD_g318,-Inf,-Inf,8.51917380507619690117080981722461067e-01,2.58828507554295080951463330515719081e-01
protein/DD_g319,-Inf,-Inf,6.80881722421422312974440074236344678e-01,2.38607435461981062115638294862136563e-01
protein/DD_g32,-Inf,-Inf,4.54573218729952960880478161570894525e-01,1.63714643344914425218017388513222683e-01
protein/DD_g320,-Inf,-Inf,4.17077540793841884352073714243200323e-01,3.19386280039947650913314237241808193e-01
protein/DD_g321,-Inf,-Inf,2.33340559508536664311768747921432553e-01,3.22266950561506487625020615729125155e+00
protein/DD_g322,-Inf,-Inf,1.57568295432202646436492656645471835e-01,-Inf
protein/DD_g323,-Inf,-Inf,-Inf,-Inf
protein/DD_g324,-Inf,-Inf,6.02360402535069064486082477735048816e-01,1.74111321709447197569628631037530247e-01
protein/DD_g325,-Inf,-Inf,-Inf,4.10333612502665763605905649963424968e-01
protein/DD_g326,-Inf,-Inf,3.08413735083025710885606756932682224e-01,2.10527743572571453050270433027041341e-01
protein/DD_g327,-Inf,-Inf,2.92940230104288545843224682995788624e-01,1.00101785752070105425251636667104596e-01
protein/DD_g328,-Inf,-Inf,2.09359500324155403998343023135371750e-01,-Inf
protein/DD_g329,-Inf,-Inf,-Inf,4.96116478893640674192905505902579390e-01
protein/DD_g33,-Inf,-Inf,-Inf,3.85299909596542138491396840872736034e-01
protein/DD_g330,-Inf,-Inf,-Inf,2.47566973391952263945198965329591997e-01
protein/DD_g331,-Inf,-Inf,1.77235590851014736337028758718489927e-01,5.38136918907889873368212108073967464e-01
protein/DD_g332,-Inf,-Inf,8.15496377958736820870647480675967511e-01,2.59003138854221154071473760330950728e-01
protein/DD_g333,-Inf,-Inf,4.23337258799282575025128507849910435e-01,2.62812730230934841255870499443548515e-01
protein/DD_g334,-Inf,-Inf,6.04218696086995404198737193575010403e-01,2.81442196486893987529076567249212764e-01
protein/DD_g335,-Inf,-Inf,6.82408730884531798054038792691981989e-01,2.23903780094485990403304553345272530e-01
protein/DD_g336,-Inf,-Inf,1.64522406396184321921213637576977264e-01,4.14247375851980509195558962835924907e-01
protein/DD_g337,-Inf,-Inf,1.65057945867241596445950484121486494e-01,1.05406217510723073843467181982334427e-01
protein/DD_g338,-Inf,-Inf,5.02694934497133337970514588475414556e-01,3.18305303125093405874971562223556410e-01
protein/DD_g339,-Inf,-Inf,8.22207838275759623307704351812383825e-01,2.14069495516189984511843133403223141e-01
protein/DD_g34,-Inf,-Inf,5.46270277017550352933280225725237215e-01,8.43977654183662447206223557918847174e-01
protein/DD_g340,-Inf,-Inf,5.72232017061414149626903647547675323e-01,1.48508090717907402637994407313179352e-01
protein/DD_g341,-Inf,-Inf,3.12611809385360960690130409778558151e-01,3.03257964740630394987628486686004566e-01
protein/DD_g342,-Inf,-Inf,4.57097749510825022699136170718955403e-01,4.37152897704363936947666867704369864e-01
protein/DD_g343,-Inf,-Inf,6.61690568900024796962899813021423171e-01,2.48943689808565285856516791260649608e-01
protein/DD_g344,-Inf,-Inf,1.72178528046650925876126678138556978e-01,1.63367810778097037327234851047922800e-01
protein/DD_g345,-Inf,-Inf,-Inf,2.71368281844341319754027466495817062e-01
protein/DD_g346,-Inf,-Inf,4.54505752903086593839672184902208029e-01,-Inf
protein/DD_g347,-Inf,-Inf,3.79980751870423619397356898383921901e-01,1.15432734025138813606343614843017969e-01
protein/DD_g348,-Inf,-Inf,1.74253317115707999738582774051759563e-01,2.60836590147461270307835799534540979e-01
protein/DD_g349,-Inf,-Inf,-Inf,3.68067885958674584663772029934283391e-01
protein/DD_g35,-Inf,-Inf,-Inf,2.98890269457314559439126680774623069e-01
protein/DD_g350,-Inf,-Inf,-Inf,-Inf
protein/DD_g351,-Inf,-Inf,5.83032989187018875522069142895522223e-01,1.86831790287266259316496866404569225e-01
protein/DD_g352,-Inf,-Inf,3.41567193787778548649717673636045444e-01,1.62502668388101517069768879735011486e+00
protein/DD_g353,-Inf,-Inf,2.25534909712605654253526886742051316e-01,1.70417782191903701208661821288068802e-01
protein/DD_g354,-Inf,-Inf,1.28190192468745617238908446529200385e-01,2.53407651153639200260480920901725875e-01
protein/DD_g355,-Inf,-Inf,7.17906539240318258088412250938999089e-01,1.08826453605524378317024315591415837e-01
protein/DD_g356,-Inf,-Inf,-Inf,1.80385219860213550370948096018813195e-01
protein/DD_g357,-Inf,-Inf,1.40984749618953391240920102990654786e-01,1.90564582648567559160994572648648345e-01
protein/DD_g358,-Inf,-Inf,-Inf,-Inf
protein/DD_g359,-Inf,-Inf,1.70041146034633074624395846215634123e-01,1.39089928626780581642803465742763938e-01
protein/DD_g36,-Inf,-Inf,8.47026979235028488725711349640894119e-02,2.45767139759023954433953270498777628e-01
protein/DD_g360,-Inf,-Inf,2.94760214789231382594809436114224150e-01,2.41764807775482769555558144840069445e-01
protein/DD_g361,-Inf,-Inf,2.10250019835512571234773787177996827e-01,2.21594178679850182928070898198341401e-01
protein/DD_g362,-Inf,-Inf,7.31845586378032580763935690025030898e-01,1.92144254803441712776141112822817781e-01
protein/DD_g363,-Inf,-Inf,6.83667897563205678106802136328196098e-01,3.34961263700273510335910452630806484e-01
protein/DD_g364,-Inf,-Inf,-Inf,1.85993604541303330493897307527515767e-01
protein/DD_g365,-Inf,-Inf,4.55043619335723794344971385518032474e-01,-Inf
protein/DD_g366,-Inf,-Inf,-Inf,2.31319178205849492024832568102268112e-01
protein/DD_g367,-Inf,-Inf,1.12074625104839802959394434950872345e+00,2.04116789981412974957763921626062293e-01
protein/DD_g368,-Inf,-Inf,3.95488434229016399594837120428297464e-01,4.78058923616150717027941165885743218e-01
protein/DD_g369,-Inf,-Inf,2.38484627889401249836648764248239389e-01,3.45652075700785186402271007243550983e-01
protein/DD_g37,-Inf,-Inf,6.33401415215932267020352291973223968e-01,2.94073520193034424506110173904527934e-01
protein/DD_g370,-Inf,-Inf,2.05722389094736798781760042326595256e-01,2.20088694570804556368669068588071446e-01
protein/DD_g371,-Inf,-Inf,4.99112879546619429426275135962502749e-01,1.40610417004751105518254387748481824e-01
protein/DD_g372,-Inf,-Inf,1.83123501671567078015117317443490494e-01,1.93615286575386496423904792021009082e-01
protein/DD_g373,-Inf,-Inf,-Inf,3.07198996391823814108365786478656011e-01
protein/DD_g374,-Inf,-Inf,1.79053875253996040143017440195412228e-01,2.06060501990279591033360184010962234e-01
protein/DD_g375,-Inf,-Inf,-Inf,1.24396176955482202165789256096426585e-01
protein/DD_g376,-Inf,-Inf,3.34866304836655102587763466406472669e-01,-Inf
protein/DD_g377,-Inf,-Inf,1.64108069925670206493555952564340100e-01,3.26086564834436200842242929796607869e-01
protein/DD_g378,-Inf,-Inf,6.32440477393616368910683725920305419e-01,-Inf
protein/DD_g379,-Inf,-Inf,3.01520569828305334328233404844923419e-01,1.65871185494565755513224251337474585e-01
protein/DD_g38,-Inf,-Inf,3.28291615633131376416553266058325117e-01,-Inf
protein/DD_g380,-Inf,-Inf,1.00151353610766211803913976882331408e+00,2.12796462729260497528256937718572333e-01
protein/DD_g381,-Inf,-Inf,4.12067352049115406534513124489538945e-01,5.42084858193932351136759716476274286e-01
protein/DD_g382,-Inf,-Inf,2.03444745512362755182348137307293380e-01,-Inf
protein/DD_g383,-Inf,-Inf,5.82411176274453117800491464613597971e-01,-Inf
protein/DD_g384,-Inf,-Inf,1.46316774769335277489759039915190329e-01,1.67270551729140882642458828353044318e-01
protein/DD_g385,-Inf,-Inf,3.23330485617382652908915555049557434e-01,3.10757833187865980249208951887192281e-01
protein/DD_g386,-Inf,-Inf,3.31800336839971899227296376867391413e-01,2.53187724379867276954206852520199787e-01
protein/DD_g387,-Inf,-Inf,1.06703811959746876063807403538837109e-01,2.91066499067860800510357763468663952e-01
protein/DD_g388,-Inf,-Inf,-Inf,1.31867579827404620230614009446495088e-01
protein/DD_g389,-Inf,-Inf,4.01521963548073440886425984035991759e-01,2.21576953994843335500982126962552887e-01
protein/DD_g39,-Inf,-Inf,1.89160025241605629983788954540540926e-01,1.90778174072562130709766445651482641e-01
protein/DD_g390,-Inf,-Inf,4.46621096681983872586114641483327828e-01,3.56849300377146839416818687162632640e-01
protein/DD_g391,-Inf,-Inf,2.27333682860376217635045218911810523e-01,-Inf
protein/DD_g392,-Inf,-Inf,5.62248855611692716189027082685867435e-01,2.12513920622127475109498957171488662e-01
protein/DD_g393,-Inf,-Inf,2.86928776304302795253666023447279311e-01,2.30431995033044745456034557530368505e-01
protein/DD_g394,-Inf,-Inf,1.35531724245644413416555413648687038e-01,1.08005239362043073107148365116670013e-01
protein/DD_g395,-Inf,-Inf,3.35915042238691118780471991636955202e-01,2.38555109607086627416002662782455126e-01
protein/DD_g396,-Inf,-Inf,3.79889380178421936526760184851505019e-01,3.51827488700553232752808634145869584e-01
protein/DD_g397,-Inf,-Inf,1.99913545015411176312165476767921553e-01,2.10202464308231586784829000575182980e-01
protein/DD_g398,-Inf,-Inf,1.31655446751334731717944908146832438e+00,1.78314359404410370446340847205968292e-01
protein/DD_g399,-Inf,-Inf,7.00531107893038320273773496574622479e-01,7.76856024263893583828230831625402203e-02
protein/DD_g4,-Inf,-Inf,-Inf,2.23145138923214235893400582341788886e-01
protein/DD_g40,-Inf,-Inf,1.15105617656066344951838771154817195e-01,2.19418021499772992566697168190822829e-01
protein/DD_g400,-Inf,-Inf,1.54840857146717696167878836823460574e-01,2.53189742403250385333563329905014325e-01
protein/DD_g401,-Inf,-Inf,9.96200964012753019009246177332584298e-02,2.11806921345318792710865104636296343e-01
protein/DD_g402,-Inf,-Inf,3.67697065332246921215149666610342007e-01,8.68614694141286546626909017610653659e-02
protein/DD_g403,-Inf,-Inf,2.02196813394879299503128168461887720e-01,3.64192611326243722168312039186287739e-01
protein/DD_g404,-Inf,-Inf,2.33048260200618935250252636574062005e-01,3.44691022071332968322088633998892781e-01
protein/DD_g405,-Inf,-Inf,1.37335596191476206701472093185243484e-01,2.58257429622329558114318698596290594e-01
protein/DD_g406,-Inf,-Inf,3.75625078917060170019787909845487946e-01,4.20506963876309730080462877704579563e-01
protein/DD_g407,-Inf,-Inf,1.67720181906663924353216103641144226e-01,-Inf
protein/DD_g408,-Inf,-Inf,2.00732629005279901692130619435116302e-01,1.60137923057203068553890550622406107e-01
protein/DD_g409,-Inf,-Inf,3.48049841372602780597968851132247449e-01,9.65599660501813572790918365392346375e-02
protein/DD_g41,-Inf,-Inf,-Inf,3.21456365245445296075871694897055019e-01
protein/DD_g410,-Inf,-Inf,1.10550520023827029806054523923017770e+00,2.69445398958387038807549573741296036e-01
protein/DD_g411,-Inf,-Inf,-Inf,3.39732891523209044962437118842382006e-01
protein/DD_g412,-Inf,-Inf,2.54917171241926652708761463878695449e-01,9.47462804322475753507454921105838492e-02
protein/DD_g413,-Inf,-Inf,-Inf,3.68412533423779294626860681184606754e-01
protein/DD_g414,-Inf,-Inf,1.74182838025418943097673165783873948e-01,2.09197041942029355151824512338724380e-01
protein/DD_g415,-Inf,-Inf,4.76459858029898802884508761737659198e-01,-Inf
protein/DD_g416,-Inf,-Inf,2.19177818264452809276463781237296954e-01,2.88857121903104820260231407364500633e-01
protein/DD_g417,-Inf,-Inf,5.01822290109956912864975135560546938e-01,2.48838465775627433787633976797124260e-01
protein/DD_g418,-Inf,-Inf,2.04432771516543962593061677063804361e-01,2.58080301022436740938234568724844937e-01
protein/DD_g419,-Inf,-Inf,4.33486846089419070631102649313246298e-01,5.53002995177055016198794521736299194e-01
protein/DD_g42,-Inf,-Inf,6.34487901610552930915616350306445879e-01,3.74141416331010465852604171096838794e-01
protein/DD_g420,-Inf,-Inf,7.41454657856706822013288952915064877e-01,-Inf
protein/DD_g421,-Inf,-Inf,5.03335772437205237596883346371558039e-01,1.45208691237199865640430738328790653e-01
protein/DD_g422,-Inf,-Inf,5.90095134019662762517363562877134509e-01,1.34335955372713281757052144629550854e-01
protein/DD_g423,-Inf,-Inf,7.37970969382090652640476474374118804e-01,2.48166256686823665030483251953761951e-01
protein/DD_g424,-Inf,-Inf,8.60971644134200071973614991152511624e-02,4.38325213197780877019127476415357116e-01
protein/DD_g425,-Inf,-Inf,3.33637464521582676960644512940990897e-01,1.80547867731461631768523685571429262e-01
protein/DD_g426,-Inf,-Inf,3.89426807621000162350353007984755704e-01,2.35905932797515239275905877976859328e-01
protein/DD_g427,-Inf,-Inf,5.92204320169284902947325843651337877e-01,2.38636340438891604219206086919425600e-01
protein/DD_g428,-Inf,-Inf,5.53459542823331822674435178538817504e-01,2.79809728516720751809077151720952187e-01
protein/DD_g429,-Inf,-Inf,1.18338509790196502974712555578036196e-01,-Inf
protein/DD_g43,-Inf,-Inf,6.03916863044220416197556300237362758e-01,2.68974801376351780816646095643805006e-01
protein/DD_g430,-Inf,-Inf,1.76687974149525682962972885363821895e-01,2.40738419693584915312459812269019095e-01
protein/DD_g431,-Inf,-Inf,2.41343770545640176560138004180338210e-01,-Inf
protein/DD_g432,-Inf,-Inf,3.53712213696882633142335842981466707e-01,2.77579005631168058417008986964271215e-01
protein/DD_g433,-Inf,-Inf,-Inf,3.48118256007123449748555232730083850e-01
protein/DD_g434,-Inf,-Inf,1.18793789873424790207057247281298680e-01,-Inf
protein/DD_g435,-Inf,-Inf,-Inf,1.60395239721678552538214003558941293e-01
protein/DD_g436,-Inf,-Inf,1.92705745890109552257022150659107515e-01,2.16980832543481268832275456898589537e-01
protein/DD_g437,-Inf,-Inf,6.37153937580768949613441011429014336e-01,3.40223760618475765301027920219226077e-01
protein/DD_g438,-Inf,-Inf,1.09902711624184550923138585027429390e-01,-Inf
protein/DD_g439,-Inf,-Inf,6.50382038684296779970954828420820215e-01,-Inf
protein/DD_g44,-Inf,-Inf,2.15968148357319680205530901281784611e-01,2.37970330908711828413559421863913936e-01
protein/DD_g440,-Inf,-Inf,1.78602475264678446213891984804975260e-01,4.28258034176619970382272613326540578e-01
protein/DD_g441,-Inf,-Inf,-Inf,4.16360750678517172659084977203589989e-01
protein/DD_g442,-Inf,-Inf,1.03540194381111224960426947570339640e+00,3.50215118752399598819717291199584954e-01
protein/DD_g443,-Inf,-Inf,3.72582888947529242153674911689571967e-01,2.92412083793472241566494825376383877e-01
protein/DD_g444,-Inf,-Inf,-Inf,1.97703111423594454776140576057950249e-01
protein/DD_g445,-Inf,-Inf,2.14230055032572923317099580397594035e-01,2.63273146316252148348149419044524683e-01
protein/DD_g446,-Inf,-Inf,2.44368611619526956308060897270110987e-01,2.83092123347090659261112432609491128e-01
protein/DD_g447,-Inf,-Inf,2.22377506935094709078457047324714676e-01,2.73311724805032068389563772337381255e-01
protein/DD_g448,-Inf,-Inf,4.18689828011684650472933741833313190e-01,2.86263329561699794202529326682989849e-01
protein/DD_g449,-Inf,-Inf,2.57469159949686902735500974840918879e-01,2.04044439454736569176315811874973689e-01
protein/DD_g45,-Inf,-Inf,1.26374650255720910661845735279453753e-01,9.14160833793081346794710286604884784e-02
protein/DD_g450,-Inf,-Inf,3.19886757152230438109306069532579486e-01,4.77086642838996939366191460279053371e-01
protein/DD_g451,-Inf,-Inf,4.95209342512164777392808350681052179e-01,2.34943042853232871839911044117488131e-01
protein/DD_g452,-Inf,-Inf,1.73830834901487810522808233672248551e-01,-Inf
protein/DD_g453,-Inf,-Inf,6.22523984583763041670788460026307807e-01,2.84225561280871640212513212919608321e-01
protein/DD_g454,-Inf,-Inf,2.16050065012770811008771007886141302e-01,3.24586544165633734394491878439764591e-01
protein/DD_g455,-Inf,-Inf,2.41797021364556821479868127429887245e-01,-Inf
protein/DD_g456,-Inf,-Inf,6.06131906785576049413878550588160232e-02,1.58538548789358269246357772546959837e-01
protein/DD_g457,-Inf,-Inf,7.66098018048133436204714854448060506e-01,2.57627171048788711678294441308515403e-01
protein/DD_g458,-Inf,-Inf,2.47721496524233271343171890623094500e-01,3.77268448648822401416239136437425726e-01
protein/DD_g459,-Inf,-Inf,5.55486519892473132975142387768443666e-01,1.04570434834048217654629288140931311e-01
protein/DD_g46,-Inf,-Inf,3.76426850157268345093708187146036516e-01,2.85814132964856007720151723602077033e-01
protein/DD_g460,-Inf,-Inf,-Inf,1.70647536503178110679279429060246408e-01
protein/DD_g461,-Inf,-Inf,2.58272139447719949372716344946913828e-01,5.20866095134514494794872198339619262e-01
protein/DD_g462,-Inf,-Inf,2.44200604614090973408808789767165658e-01,1.83147156466602993500239182418584753e-01
protein/DD_g463,-Inf,-Inf,3.38886254458358456405464585193347427e-01,3.20623722480276714695912206632808188e-01
protein/DD_g464,-Inf,-Inf,-Inf,3.46410672176758709479329392980578135e-01
protein/DD_g465,-Inf,-Inf,1.64690204212614500880664980026033438e-01,1.72989945863318807423904163639999532e-01
protein/DD_g466,-Inf,-Inf,2.40204814251512616793293463979165523e-01,4.80941049073202270269488356338598021e-02
protein/DD_g467,-Inf,-Inf,1.49895178237405015648960226637630686e-01,2.84515809091562883850214719420345049e-01
protein/DD_g468,-Inf,-Inf,1.43983911646315371305728706643450363e-01,2.60650242173076290442216884016553863e-01
protein/DD_g469,-Inf,-Inf,7.93817997462634799319723409156443343e-02,2.69635675322142691722306426861543920e-01
protein/DD_g47,-Inf,-Inf,1.92182389323071701261958858443550018e-01,4.19627207687425005645309057270008835e-01
protein/DD_g470,-Inf,-Inf,1.27330814504547908249681184933370774e-01,8.73766271060766310300350065722122375e-02
protein/DD_g471,-Inf,-Inf,1.19699529335162407155495915975493477e-01,1.85411809312862878712723235192346859e-01
protein/DD_g472,-Inf,-Inf,6.70076114594328162788802349897029614e-01,3.37801127236423150619000136560453686e-01
protein/DD_g473,-Inf,-Inf,-Inf,1.89322252516606263876604906361719064e-01
protein/DD_g474,-Inf,-Inf,1.51050272532419671815720062096904664e+01,-Inf
protein/DD_g475,-Inf,-Inf,5.30915567630633469579369672909343772e-01,1.25404501558819777471194795174033263e-01
protein/DD_g476,-Inf,-Inf,4.33060516647832393662651664307069925e-01,5.49352627373392747908148134252320631e-01
protein/DD_g477,-Inf,-Inf,1.72052462447670717143829169834926247e-01,1.89892481085420048507278176052486477e-01
protein/DD_g478,-Inf,-Inf,1.79543238517419626250189494102943725e-01,1.99117094562805049806355399769852564e-01
protein/DD_g479,-Inf,-Inf,1.06644378956626714037801100203538579e-01,2.24957268470774678723313099068132846e-01
protein/DD_g48,-Inf,-Inf,-Inf,1.57218649858206407278966491390182612e-01
protein/DD_g480,-Inf,-Inf,4.47588567719986626235249201040923918e-01,1.88985591395716850437148894664611864e-01
protein/DD_g481,-Inf,-Inf,2.36231042417263898279489800693500819e-01,2.12451488557178687106241758683659635e-01
protein/DD_g482,-Inf,-Inf,-Inf,1.38330359641396020708023573042900486e-01
protein/DD_g483,-Inf,-Inf,2.49788608982091926433455257443247640e-01,1.84410624762568286282095136613057478e-01
protein/DD_g484,-Inf,-Inf,6.13334065283277839545593990760291725e-01,3.82255030529249235496663787877154385e-01
protein/DD_g485,-Inf,-Inf,-Inf,2.85993716159563338322953820823401717e-01
protein/DD_g486,-Inf,-Inf,4.07361764032995887606565815822438250e-01,3.17489434872576006170028004244834146e-01
protein/DD_g487,-Inf,-Inf,-Inf,-Inf
protein/DD_g488,-Inf,-Inf,2.43241113019854903093846859954249532e-01,9.83202676899646666464846838450248367e-01
protein/DD_g489,-Inf,-Inf,3.37314876963713945779570737230654408e-01,-Inf
protein/DD_g49,-Inf,-Inf,1.84227011063945272964349611990980108e-01,-Inf
protein/DD_g490,-Inf,-Inf,3.97299365159001353421734502835757033e-01,2.84430295666140572783953011197538294e-01
protein/DD_g491,-Inf,-Inf,5.14967206158030874504642632208570558e-01,2.63021765898775344013512923267150549e-01
protein/DD_g492,-Inf,-Inf,6.17368294746144287098831371473548497e-01,-Inf
protein/DD_g493,-Inf,-Inf,-Inf,-Inf
protein/DD_g494,-Inf,-Inf,5.47405254471927817078658726815693233e-01,-Inf
protein/DD_g495,-Inf,-Inf,2.95517460840443103599971112156213345e-01,1.86049091495376576902098364099266118e-01
protein/DD_g496,-Inf,-Inf,1.94314433109612650516791351904291098e-01,1.43803943645334844742166047984594138e-01
protein/DD_g497,-Inf,-Inf,-Inf,-Inf
protein/DD_g498,-Inf,-Inf,-Inf,2.11263046662101905759367020769812880e-01
protein/DD_g499,-Inf,-Inf,4.07985161331347956434563084538205017e-01,2.06647634220719997736780056307004756e-01
protein/DD_g5,-Inf,-Inf,1.32433405469274569458609300487128176e-01,1.64474994763852960812532995367868568e-01
protein/DD_g50,-Inf,-Inf,9.62110025431346699517986939231033546e-02,1.88846802259568003233553310950934404e-01
protein/DD_g500,-Inf,-Inf,8.49136319203983669863491726992161335e-01,2.28823938876294679404023482249776679e-01
protein/DD_g501,-Inf,-Inf,2.43262749516771234899610719119741619e-01,3.02354235229621502748760925585579275e-01
protein/DD_g502,-Inf,-Inf,2.25719388567439046811640459020271738e-01,-Inf
protein/DD_g503,-Inf,-Inf,3.39974374532389068333934349901589446e-01,1.18258770563041955780934978349026265e-01
protein/DD_g504,-Inf,-Inf,1.00449637744422462516945043604328124e-01,2.73959925452673152285858612787506709e-01
protein/DD_g505,-Inf,-Inf,-Inf,1.83612718547139921114109440569446682e-01
protein/DD_g506,-Inf,-Inf,-Inf,2.46233120539182534183539986483996695e-01
protein/DD_g507,-Inf,-Inf,1.84804346438851002883724709341587057e-01,8.08224262679207834821465017888041259e-02
protein/DD_g508,-Inf,-Inf,-Inf,-Inf
protein/DD_g509,-Inf,-Inf,2.76988069032980481633137930311985271e-01,2.61482973708720358152708535424508063e-01
protein/DD_g51,-Inf,-Inf,-Inf,2.32343472809652624418733654065946348e-01
protein/DD_g510,-Inf,-Inf,1.24931957442517924815537446954342048e-01,2.14294108219796290044313194555065784e-01
protein/DD_g511,-Inf,-Inf,-Inf,3.00161448498538336357854148244912179e-01
protein/DD_g512,-Inf,-Inf,2.83810700980877694551991909576786755e-01,3.22498310059648484075659823695315468e-01
protein/DD_g513,-Inf,-Inf,-Inf,-Inf
protein/DD_g514,-Inf,-Inf,2.19661860773448780228324560373368102e-01,-Inf
protein/DD_g515,-Inf,-Inf,3.19904117422002509823021177369259969e-01,1.13837881907265660422320069598291601e-01
protein/DD_g516,-Inf,-Inf,-Inf,3.79389735307506344129118905482239310e-01
protein/DD_g517,-Inf,-Inf,-Inf,1.98152107490944957792831934814441280e-01
protein/DD_g518,-Inf,-Inf,2.13509372917570020546940105021905108e-01,2.75187816584279439737614079130278007e-01
protein/DD_g519,-Inf,-Inf,9.06444082877180390789828565173378906e-02,1.79656571097476159642863101071302500e-01
protein/DD_g52,-Inf,-Inf,3.35247039801531251342578924236342353e-01,2.34566603383413192437534770506540709e-01
protein/DD_g520,-Inf,-Inf,1.33760253123828633382457173326800322e-01,1.78665683875413272763380645591356044e-01
protein/DD_g521,-Inf,-Inf,3.86906863293452041789127366062383576e-01,3.19795687806133492037586646772499070e-01
protein/DD_g522,-Inf,-Inf,-Inf,1.85507320753148445215844190900082136e-01
protein/DD_g523,-Inf,-Inf,1.63748654708600129675898192373408372e-01,3.59236924628705069976451836707245796e-01
protein/DD_g524,-Inf,-Inf,3.67615767686473327630156477243592024e-01,2.01090644002064380624318602765178465e-01
protein/DD_g525,-Inf,-Inf,7.77188750297455619642406510492024918e-02,2.20295555693147074571818700384814596e-01
protein/DD_g526,-Inf,-Inf,1.72018483710066121937350941728687173e-01,2.35137000129703995672163751315465920e-01
protein/DD_g527,-Inf,-Inf,2.23482671694513952491860217120335694e-01,-Inf
protein/DD_g528,-Inf,-Inf,-Inf,2.05405248357838862821776604674891917e-01
protein/DD_g529,-Inf,-Inf,3.62869636136760867706853337377700794e-01,2.49772697428615150086074389188546982e-01
protein/DD_g53,-Inf,-Inf,1.57296489668857599667609985913962270e+00,1.55654672022236490492077910208918540e-01
protein/DD_g530,-Inf,-Inf,7.00640206450490892910812076761269553e-01,1.92421695410332458335916298222415439e-01
protein/DD_g531,-Inf,-Inf,4.12370924775018210046113832925393461e-01,4.44131996601540352523395806582776251e-01
protein/DD_g532,-Inf,-Inf,-Inf,1.63521625327875563766642874642147104e-01
protein/DD_g533,-Inf,-Inf,2.23402863477976779984578162469660046e-01,3.30628504791470506454931138207584300e-01
protein/DD_g534,-Inf,-Inf,3.23892240430133424177110544396689774e-01,2.97169043160965403512247703032945410e-01
protein/DD_g535,-Inf,-Inf,4.33750065974190698085789341909142441e-01,3.25020268901321827989977505992463965e-01
protein/DD_g536,-Inf,-Inf,6.32391510430387628490118440861754566e-01,3.52744714433465051988645137991046421e-01
protein/DD_g537,-Inf,-Inf,1.18962342513548131206137176184141092e+01,2.80634596567334223054108334854847674e-01
protein/DD_g538,-Inf,-Inf,8.89400939185019811455732741234887880e-01,3.00576717424853785653338820718493407e-01
protein/DD_g539,-Inf,-Inf,8.75509338867305798601912828781539478e-01,3.42338823728467841287009946254550334e-01
protein/DD_g54,-Inf,-Inf,-Inf,3.15417615472024431266419422538264885e-01
protein/DD_g540,-Inf,-Inf,-Inf,2.31144337625249111171911712787662825e-01
protein/DD_g541,-Inf,-Inf,2.63251118512145058352724296843545037e-01,1.73097804413104099422973718835776201e-01
protein/DD_g542,-Inf,-Inf,5.24080396390567551410109305574676611e-01,3.56778218701920705572735545891718529e-01
protein/DD_g543,-Inf,-Inf,3.29568046321371675467921712804208835e-01,2.16555455375621291394353530519644369e-01
protein/DD_g544,-Inf,-Inf,4.10480603543356951459273632734397127e-01,1.71515371464568456783315574754831878e-01
protein/DD_g545,-Inf,-Inf,5.83596779527355819757652793984900966e-01,-Inf
protein/DD_g546,-Inf,-Inf,2.82616369397009757653820795282769602e-01,6.43564796565354545948304789120149957e-01
protein/DD_g547,-Inf,-Inf,4.17093625622725410610976408352116825e-01,2.10884657640460234771758557277694762e-01
protein/DD_g548,-Inf,-Inf,-Inf,2.32654688290122184082941314383559952e-01
protein/DD_g549,-Inf,-Inf,4.58901198876884432820947727262188299e-01,3.39071243225321813791101939959164830e-01
protein/DD_g55,-Inf,-Inf,3.00636621543737803998402764547175463e-01,1.74008090038844136702856182624104414e-01
protein/DD_g550,-Inf,-Inf,1.99462285532674533745435641183647550e-01,1.30051574057376409439686755736824677e-01
protein/DD_g551,-Inf,-Inf,4.55603200734542751024534452489578831e-01,2.38104620215223302710502697057401561e-01
protein/DD_g552,-Inf,-Inf,3.54772071817343956047544126175606701e-01,2.98547042091894743369632580902746755e-01
protein/DD_g553,-Inf,-Inf,-Inf,-Inf
protein/DD_g554,-Inf,-Inf,1.33776193722529608024148359062409599e-01,1.18626880240936811262579705134217168e-01
protein/DD_g555,-Inf,-Inf,3.70666722748871880139415135552176370e-01,2.10815390721498599174454289496034399e-01
protein/DD_g556,-Inf,-Inf,7.54111259294222038348565626364802371e-01,2.50500734258601871813215305683949631e-01
protein/DD_g557,-Inf,-Inf,1.86280392132880619256926811967375141e-01,2.26113770324993385516317918979814861e-01
protein/DD_g558,-Inf,-Inf,1.22465106191187044210929973868991869e-01,2.87557224053259244288436696061891051e-01
protein/DD_g559,-Inf,-Inf,2.98373870898660527313511586121049726e-01,1.75764089793177924289540210373826293e-01
protein/DD_g56,-Inf,-Inf,1.10656233871392732232689692241018689e-01,2.12132853546772450295358625953357122e-01
protein/DD_g560,-Inf,-Inf,1.88939762682675176826356803038376160e-01,4.67716868583148690374341660750767737e-01
protein/DD_g561,-Inf,-Inf,2.77425681527327689738756346001967029e-01,1.67838498945277878669228845528613297e-01
protein/DD_g562,-Inf,-Inf,1.09995500469789633792249512209701934e-01,1.40724407108974642295250404439933040e-01
protein/DD_g563,-Inf,-Inf,3.53716867320295891337874609874750168e-01,1.19489620995895926853140810769493376e-01
protein/DD_g564,-Inf,-Inf,1.66505404269671312934224102823697551e-01,1.12278711118535018923223227140969836e-01
protein/DD_g565,-Inf,-Inf,2.19617577457853111605470371494510057e-01,-Inf
protein/DD_g566,-Inf,-Inf,2.54577789987523215947796994307103933e-01,-Inf
protein/DD_g567,-Inf,-Inf,-Inf,2.87592660928352323445749438689451884e-01
protein/DD_g568,-Inf,-Inf,-Inf,-Inf
protein/DD_g569,-Inf,-Inf,3.68835851160746816798069367551846096e-01,2.32116429664913933533090297918449777e-01
protein/DD_g57,-Inf,-Inf,8.63281230335503100607182220081021568e-01,2.59131522425043712528836885034740941e-01
protein/DD_g570,-Inf,-Inf,3.64450259221360743970450478713360354e-01,2.82712389441379732581489100504676632e-01
protein/DD_g571,-Inf,-Inf,2.99813127993945463480550637294319663e-01,-Inf
protein/DD_g572,-Inf,-Inf,-Inf,-Inf
protein/DD_g573,-Inf,-Inf,4.17059996049209010984787622246469979e-01,3.13435724438286805340499209491651409e-01
protein/DD_g574,-Inf,-Inf,1.38488710747825105487985177651743069e-01,4.00473682634415199941949865964605013e-01
protein/DD_g575,-Inf,-Inf,1.41916817833659760435731913907942495e-01,1.89302924215089617698042025643337658e-01
protein/DD_g576,-Inf,-Inf,-Inf,2.78102030036217690580712095271474016e-01
protein/DD_g577,-Inf,-Inf,-Inf,2.80373471646148072806689516319253462e-01
protein/DD_g578,-Inf,-Inf,2.04143259957943151053072712401032420e-01,2.24338892246326303298360345528283949e-01
protein/DD_g579,-Inf,-Inf,1.60269030067762475553419149895857136e-01,1.29303604480046657855316038855829652e-01
protein/DD_g58,-Inf,-Inf,5.40271382128349565746912182285044571e-01,1.82516450886877205791521723781477819e-01
protein/DD_g580,-Inf,-Inf,3.39608097677165281941085518630490446e-01,-Inf
protein/DD_g581,-Inf,-Inf,1.04703518171468860809265711483705538e-01,2.61144822658563632722552852740668245e-01
protein/DD_g582,-Inf,-Inf,8.00107566814983130819458594622665354e-01,1.49867824748868720646245458052695309e-01
protein/DD_g583,-Inf,-Inf,1.86502838840744331253590197499830493e-01,1.93674810487602007342749908851379226e-01
protein/DD_g584,-Inf,-Inf,1.67493052547648009608849474847309888e-01,1.95187165992020557598410598245189012e-01
protein/DD_g585,-Inf,-Inf,-Inf,2.78814044248505634551019350516976126e-01
protein/DD_g586,-Inf,-Inf,2.97619875214919616768620190108008305e-01,2.21134255259734336738312955292126048e-01
protein/DD_g587,-Inf,-Inf,-Inf,2.94257945152514353459822977534087300e-01
protein/DD_g588,-Inf,-Inf,3.17346076822714431997457457312173229e-01,1.31380111716945817290062110265559389e-01
protein/DD_g589,-Inf,-Inf,1.73457531629033652518912026827910352e-01,-Inf
protein/DD_g59,-Inf,-Inf,1.39473061213180684524683141530426833e-01,1.46056814538550625024724168597314578e-01
protein/DD_g590,-Inf,-Inf,-Inf,2.30279225808419022543095962007436315e-01
protein/DD_g591,-Inf,-Inf,3.45607043773231539839567084541974963e-01,3.16087227171421340766783585125132607e-01
protein/DD_g592,-Inf,-Inf,2.95690665333546109453358585520146650e-01,2.19060844313398690480292897236533124e-01
protein/DD_g593,-Inf,-Inf,2.13595164929680932542219416001774577e-01,1.42827951144471155032753129065277574e-01
protein/DD_g594,-Inf,-Inf,1.95361645054829426035168376788001943e-01,2.29012823754219963042957439327598084e-01
protein/DD_g595,-Inf,-Inf,4.51600957932943797780027829770561411e-01,-Inf
protein/DD_g596,-Inf,-Inf,2.14536301009492125481588764098910497e+00,1.32758310814921919237579633744111625e-01
protein/DD_g597,-Inf,-Inf,3.03538757277653900785798323099309021e-01,2.07667933836874808291238317205372996e-01
protein/DD_g598,-Inf,-Inf,2.34306460793369963148739369476313382e-01,2.66381834824194544897264005563259129e-01
protein/DD_g599,-Inf,-Inf,4.88200822231389481267937938490293280e-01,2.96730838852551235085252476375870239e-01
protein/DD_g6,-Inf,-Inf,-Inf,-Inf
protein/DD_g60,-Inf,-Inf,3.78163697835312405960181383091446277e-01,2.26899164507348752515157817175419510e-01
protein/DD_g600,-Inf,-Inf,-Inf,3.06276778029259302099096194659568664e-01
protein/DD_g601,-Inf,-Inf,-Inf,-Inf
protein/DD_g602,-Inf,-Inf,2.50365140520383557257773340829561185e-01,1.39048040872755488614626976363948226e-01
protein/DD_g603,-Inf,-Inf,-Inf,2.78714246566213315172880018109378534e-01
protein/DD_g604,-Inf,-Inf,5.56281486679126685596212377706704887e-01,-Inf
protein/DD_g605,-Inf,-Inf,-Inf,1.04456861281763564393735322244845467e-01
protein/DD_g606,-Inf,-Inf,2.49474470709894487476122725850769229e-01,1.26303075390763487427769134144798032e-01
protein/DD_g607,-Inf,-Inf,1.82661996754272620292082614540225615e-01,2.90076194097175798651345225081371752e-01
protein/DD_g608,-Inf,-Inf,2.78717154424372760582691369308529025e-01,1.44085202041163494663933729546840713e-01
protein/DD_g609,-Inf,-Inf,4.65632243182477662610564258275706076e-01,1.35380929412046945528263826406103593e-01
protein/DD_g61,-Inf,-Inf,9.43449821336403615811322819060975389e-02,2.09504740751277245348343309257427973e-01
protein/DD_g610,-Inf,-Inf,2.37782263954381212738625288713246511e-01,1.43751386784161353313100181897436616e-01
protein/DD_g611,-Inf,-Inf,2.38325394006727425431687959365346222e-01,-Inf
protein/DD_g612,-Inf,-Inf,-Inf,-Inf
protein/DD_g613,-Inf,-Inf,-Inf,2.09647968774986762034375984101878335e-01
protein/DD_g614,-Inf,-Inf,6.15519594599702141028565653284112004e-01,1.82198970389599123474967911302365774e-01
protein/DD_g615,-Inf,-Inf,-Inf,-Inf
protein/DD_g616,-Inf,-Inf,6.58464326989976588677177234538075226e-01,1.83511512064812226020172896705887276e-01
protein/DD_g617,-Inf,-Inf,2.96526726899809400294101798621109001e-01,-Inf
protein/DD_g618,-Inf,-Inf,5.29381943284615835146752476423987253e-01,1.40331645350334113356579008765333508e-01
protein/DD_g619,-Inf,-Inf,-Inf,3.42010031767403399180626153664893344e-01
protein/DD_g62,-Inf,-Inf,2.20345292622877043335533850082648443e-01,2.89915286589643781770710850990596698e-01
protein/DD_g620,-Inf,-Inf,3.90834454748963109906193749754786112e-01,2.26512393874305719216691745427244116e-01
protein/DD_g621,-Inf,-Inf,3.13877945570921578897098433753986645e-01,2.28857065757854299262560807326644766e-01
protein/DD_g622,-Inf,-Inf,3.43698275748990242518797862779716028e-01,3.94501649426617054476298868906457901e-01
protein/DD_g623,-Inf,-Inf,-Inf,2.23293721819657510209215819970309950e-01
protein/DD_g624,-Inf,-Inf,3.77517416411344857233308950337012079e-01,1.86862453621834046054667519793510334e-01
protein/DD_g625,-Inf,-Inf,-Inf,2.25990081923257211779120393483160012e-01
protein/DD_g626,-Inf,-Inf,-Inf,2.07236705112868008007331899293368021e-01
protein/DD_g627,-Inf,-Inf,3.34263916143980969505278873098430994e-01,-Inf
protein/DD_g628,-Inf,-Inf,1.78869065700627458795873525590298222e-01,2.06322843410711123225226343843545956e-01
protein/DD_g629,-Inf,-Inf,9.97714295700210748003445497774914836e-01,3.33489903374799587413340707610632756e-01
protein/DD_g63,-Inf,-Inf,2.04382538759491897385193395778737353e-01,-Inf
protein/DD_g630,-Inf,-Inf,1.43211308619492001669626842605474954e-01,-Inf
protein/DD_g631,-Inf,-Inf,1.23326801022143308239993426902694823e-01,1.79984058672384950713770398916615915e-01
protein/DD_g632,-Inf,-Inf,-Inf,1.98197534681830967907392812204313994e-01
protein/DD_g633,-Inf,-Inf,2.85147577008872258253773196472785230e-01,4.72101679048818630337867921599710387e-01
protein/DD_g634,-Inf,-Inf,-Inf,2.35131184193802437920163999230794218e-01
protein/DD_g635,-Inf,-Inf,1.05145692608667306083876605716880370e-01,3.43692884207289841501424103382476928e-01
protein/DD_g636,-Inf,-Inf,2.16622557095351201560769688041167546e-01,2.10947644369464741792018058059835841e-01
protein/DD_g637,-Inf,-Inf,-Inf,5.90517951318947905087792431563853322e-01
protein/DD_g638,-Inf,-Inf,2.86480067334868555762850508426054871e-01,-Inf
protein/DD_g639,-Inf,-Inf,-Inf,2.35499582809925573459265722873517688e-01
protein/DD_g64,-Inf,-Inf,2.09678076002454240345916069398604560e-01,2.05415946350491902857508983089903614e-01
protein/DD_g640,-Inf,-Inf,-Inf,2.18213381852147646649080842423746707e-01
protein/DD_g641,-Inf,-Inf,1.54389380761762835091586252283245680e-01,3.06429014474379212388910134068738495e-01
protein/DD_g642,-Inf,-Inf,1.55079302031549589162324510678563622e-01,-Inf
protein/DD_g643,-Inf,-Inf,1.59006526708257609033618288644238856e-01,1.99867041849228294499776115247771818e-01
protein/DD_g644,-Inf,-Inf,2.02955870619660092822603035006712411e-01,1.63731528954398359641028941369489706e-01
protein/DD_g645,-Inf,-Inf,8.30318535722605943919804147516165672e-01,3.50603700200200480685451232088522549e-01
protein/DD_g646,-Inf,-Inf,-Inf,2.41554532085701332828712555984716567e-01
protein/DD_g647,-Inf,-Inf,5.97611778055898557738974583870028464e-01,-Inf
protein/DD_g648,-Inf,-Inf,-Inf,2.93860488426745516170889246740453252e-01
protein/DD_g649,-Inf,-Inf,-Inf,2.44860588825100168943733745910600431e-01
protein/DD_g65,-Inf,-Inf,3.12426183788209032246110137792220285e-01,-Inf
protein/DD_g650,-Inf,-Inf,2.73221398769275777906738228777532520e-01,1.57065773295311403799785840908226533e-01
protein/DD_g651,-Inf,-Inf,-Inf,3.95194963190115301561170128821417881e-01
protein/DD_g652,-Inf,-Inf,5.87837892453551638140145240396422183e-01,2.28858149710916069998706879001487214e-01
protein/DD_g653,-Inf,-Inf,3.78577907262299921994327513447155164e-01,5.47548674234550212233317409753347489e-01
protein/DD_g654,-Inf,-Inf,1.45374202626723692304649656562753223e-01,1.54021615313450890544654693440265358e-01
protein/DD_g655,-Inf,-Inf,3.64975091912466747697145474954849301e-01,1.69008982082434798936305483910657753e-01
protein/DD_g656,-Inf,-Inf,2.46464318539284991565696348604957638e-01,2.29174593412696313575806376310413980e-01
protein/DD_g657,-Inf,-Inf,-Inf,3.32253118138907760808020749783536536e-01
protein/DD_g658,-Inf,-Inf,3.82085531005756943807239452692203881e-01,3.11496663928627518560416081827497979e-01
protein/DD_g659,-Inf,-Inf,3.12767743681438759733685559249526571e-01,-Inf
protein/DD_g66,-Inf,-Inf,-Inf,3.43807905389794124472609592616538455e-01
protein/DD_g660,-Inf,-Inf,4.06448158779789474779698565508475294e-01,1.40173121401250188367835965145062661e-01
protein/DD_g661,-Inf,-Inf,1.85705049568790951110222985983037283e-01,2.56026962540061372947282522165856235e-01
protein/DD_g662,-Inf,-Inf,2.72243025138011854198732191330630217e-01,2.22281840001272636337823745487741484e-01
protein/DD_g663,-Inf,-Inf,1.89040155170889580509509211807613680e-01,1.33709742408005728851781611336384556e-01
protein/DD_g664,-Inf,-Inf,4.36220304465127272040528869808865386e-01,2.50573386753337605665024322898107524e-01
protein/DD_g665,-Inf,-Inf,1.62281824513838639259967332627803127e-01,3.13277149885333241825880106590925208e-01
protein/DD_g666,-Inf,-Inf,8.48446679579869460848472225495871484e-01,6.39533833141537287222115176781968294e-01
protein/DD_g667,-Inf,-Inf,1.35058499543358124359957132538993182e-01,-Inf
protein/DD_g668,-Inf,-Inf,1.58242572386682418815911920206213205e-01,5.12076531178562264668505318425550963e-01
protein/DD_g669,-Inf,-Inf,2.15658075710927753811387467749249611e-01,-Inf
protein/DD_g67,-Inf,-Inf,-Inf,1.59947796438269860043468885214515094e-01
protein/DD_g670,-Inf,-Inf,7.90000730451125168237564134520591815e-01,2.77650483709126139945771183741399521e-01
protein/DD_g671,-Inf,-Inf,1.76343777890287073614460774510465482e+03,2.83116632536071636939302208588953336e-01
protein/DD_g672,-Inf,-Inf,9.39273917494561325997139300060909318e-01,2.00417356134178938533966276519298524e-01
protein/DD_g673,-Inf,-Inf,2.79763241473761590404101157646280646e-01,2.02583220742767801839108503661179672e-01
protein/DD_g674,-Inf,-Inf,-Inf,1.76221912301862692757112662796955964e-01
protein/DD_g675,-Inf,-Inf,2.64218876398515768694119125926000355e-01,1.61272994949276685959095647920412389e-01
protein/DD_g676,-Inf,-Inf,4.31358537312329081654568797582539774e-01,1.95396109062769021732865344360800543e-01
protein/DD_g677,-Inf,-Inf,4.78073551851742251459919888166857199e-01,2.41166116336223344820580966097032738e-01
protein/DD_g678,-Inf,-Inf,-Inf,7.38177844238489036567690532393713165e-01
protein/DD_g679,-Inf,-Inf,2.06871997659728339380649127947482599e-01,1.09229902590803923873944156358817411e-01
protein/DD_g68,-Inf,-Inf,-Inf,-Inf
protein/DD_g680,-Inf,-Inf,6.62844129295260007675678034540224123e-01,3.64149252477941752872964380815219796e-01
protein/DD_g681,-Inf,-Inf,1.80741912226670184821155639780570526e-01,2.31469839866604232693417978878168344e-01
protein/DD_g682,-Inf,-Inf,-Inf,3.05748218280719648018379111683287249e-01
protein/DD_g683,-Inf,-Inf,-Inf,3.32363862614009039831907967754992967e-01
protein/DD_g684,-Inf,-Inf,4.62662162885987628825328044706026186e-01,5.29067614950842308722260049870461571e-01
protein/DD_g685,-Inf,-Inf,5.20884742456196146989286914783891520e-01,2.09581012519332080114057497886021198e-01
protein/DD_g686,-Inf,-Inf,3.56108021474054604920343276268944952e-01,3.21912023041801348652515834394464505e-01
protein/DD_g687,-Inf,-Inf,2.50309898886696411099491158883249743e-01,-Inf
protein/DD_g688,-Inf,-Inf,5.14864765352124200566797827705875904e-01,2.42461782667530143589835156447920080e-01
protein/DD_g689,-Inf,-Inf,2.22733369023616667061124683992352475e-01,3.08176547646790718791028480933545454e-01
protein/DD_g69,-Inf,-Inf,6.14826472110925320812101096469043089e-01,1.82560755654845438010271648838630932e-01
protein/DD_g690,-Inf,-Inf,8.50714691033980121549029661862318728e-02,1.23757601626783335971617902862291559e-01
protein/DD_g691,-Inf,-Inf,-Inf,2.78131120187437239407997615235290581e-01
protein/DD_g692,-Inf,-Inf,2.64252867462245454780472172724675962e-01,1.83310838757783016168805024495790360e-01
protein/DD_g693,-Inf,-Inf,2.21429950042869648619426424573903254e-01,-Inf
protein/DD_g694,-Inf,-Inf,4.25529301167324471128553600749188732e-01,2.32346228506528442196796104557868427e-01
protein/DD_g695,-Inf,-Inf,4.11986748551103614100493495831635102e-01,-Inf
protein/DD_g696,-Inf,-Inf,7.23486972533182668408447912520660610e-01,-Inf
protein/DD_g697,-Inf,-Inf,3.66484784457328508266563769658667972e-01,3.00043802473322853383815024085445906e-01
protein/DD_g698,-Inf,-Inf,9.33663622451792868770956343061125574e-01,1.55857647056712648975383210141510231e-01
protein/DD_g699,-Inf,-Inf,3.23504535157823637481353028981394699e-01,-Inf
protein/DD_g7,-Inf,-Inf,-Inf,-Inf
protein/DD_g70,-Inf,-Inf,9.83813054530582141377358460028586401e-02,1.15861305727156171618841419313820063e-01
protein/DD_g700,-Inf,-Inf,1.47497843107433422358388084661503635e-01,1.95290151624289152339189293015172497e-01
protein/DD_g701,-Inf,-Inf,2.44955144180764491565643146243389518e-01,-Inf
protein/DD_g702,-Inf,-Inf,1.56067452469653369505295704786328589e-01,-Inf
protein/DD_g703,-Inf,-Inf,3.07774823084827561451524943940102373e-01,1.53982889219165188101602571404839036e-01
protein/DD_g704,-Inf,-Inf,3.60671410183437539138640835032917458e-01,1.73412844196587664868598521631211034e-01
protein/DD_g705,-Inf,-Inf,1.09975740972097028845096723114949344e+00,5.02385009940445661919638169741048924e-02
protein/DD_g706,-Inf,-Inf,1.51773819943011947331234670879659201e-01,1.35725299905400948830062592893521710e-01
protein/DD_g707,-Inf,-Inf,7.35378020677115312609819923904268417e-01,4.44080882374341613693683047382125185e-01
protein/DD_g708,-Inf,-Inf,-Inf,-Inf
protein/DD_g709,-Inf,-Inf,-Inf,1.22877355153671806150586766630561600e-01
protein/DD_g71,-Inf,-Inf,1.28484040831821791368186437762647701e-01,2.38915880231121846132559447467950636e-01
protein/DD_g710,-Inf,-Inf,1.73929493959007397036281139043544646e-01,1.76499868325688445510797608847238719e-01
protein/DD_g711,-Inf,-Inf,6.82667959216998637223786138017892577e-01,-Inf
protein/DD_g712,-Inf,-Inf,1.19052257898470901068108396599253000e+02,-Inf
protein/DD_g713,-Inf,-Inf,1.65631137846203620059088896837022926e-01,-Inf
protein/DD_g714,-Inf,-Inf,5.21464602499437391231615177619349749e+01,2.29422250272800393558842777514760595e-01
protein/DD_g715,-Inf,-Inf,1.65044040970824955941950909484443497e-01,-Inf
protein/DD_g716,-Inf,-Inf,-Inf,-Inf
protein/DD_g717,-Inf,-Inf,1.32725491027086851215546059679084819e-01,1.32753725909277159398570501702411469e-01
protein/DD_g718,-Inf,-Inf,3.11102843587799227353340465492625543e-01,-Inf
protein/DD_g719,-Inf,-Inf,3.51128371763458320896712493915993050e-01,1.64267811077461945438575973857116392e-01
protein/DD_g72,-Inf,-Inf,2.58991310611100700621508736679226717e-01,2.44618509502707846411285687405067967e-01
protein/DD_g720,-Inf,-Inf,2.61101948937255654932693176050544468e-01,-Inf
protein/DD_g721,-Inf,-Inf,4.61861122027119176315184762080688108e-01,6.26739170848712608241707671800956878e-01
protein/DD_g722,-Inf,-Inf,1.33669543609807851231594398086792423e-01,-Inf
protein/DD_g723,-Inf,-Inf,2.04127258217973783727341378838051669e-01,1.28910974482162514385014221874165262e-01
protein/DD_g724,-Inf,-Inf,3.04244537029772476470365951040353247e-01,3.08216542754142084699721536722600354e-01
protein/DD_g725,-Inf,-Inf,7.96312361933361042549266954289774054e-01,2.34085454832532647362880990901512777e-01
protein/DD_g726,-Inf,-Inf,4.38014154694746702509585825063156551e-01,1.31838757945616361168812088104683306e-01
protein/DD_g727,-Inf,-Inf,5.16373990707778002988282399375132727e-01,-Inf
protein/DD_g728,-Inf,-Inf,3.58575472641562053272942045431509665e-01,2.10780724924341547921153669463105539e-01
protein/DD_g729,-Inf,-Inf,2.89974118043358752618677620246791557e-01,2.90358204206889778401562637888542179e-01
protein/DD_g73,-Inf,-Inf,-Inf,3.27619800067111459190388537273873220e-01
protein/DD_g730,-Inf,-Inf,2.35266568807270112235601233864165203e-01,1.37771686705572856700568467601772868e-01
protein/DD_g731,-Inf,-Inf,2.30888354103395965448969741921303767e-01,7.89841635862925344003489456786113029e-02
protein/DD_g732,-Inf,-Inf,2.68975568553755450178707918064792669e-01,3.17366483932303523193460333705658866e-01
protein/DD_g733,-Inf,-Inf,1.63243068372277807917600556454839219e-01,2.72243511482547440837116591216780276e-01
protein/DD_g734,-Inf,-Inf,1.54658004912873136893867194767212296e-01,-Inf
protein/DD_g735,-Inf,-Inf,7.98347733050609563818810756622281843e-02,-Inf
protein/DD_g736,-Inf,-Inf,6.65120952212037410205492952279540962e-01,2.28228713358823948920773004462442269e-01
protein/DD_g737,-Inf,-Inf,4.25986463713473041283013048050570693e-01,1.34904557853064133623732469836963051e-01
protein/DD_g738,-Inf,-Inf,3.83420561365996923468555984982644601e-01,5.94719140882065024886480409963908037e-01
protein/DD_g739,-Inf,-Inf,2.80388253033327503377474779412630752e-01,2.55531086198715399675422612275607114e-01
protein/DD_g74,-Inf,-Inf,3.88613697144310825733280364266706726e-01,1.60282637433332868387401044494648042e-01
protein/DD_g740,-Inf,-Inf,1.77311774923859884273550801937879090e-01,2.77220782787152038461328732810624636e-01
protein/DD_g741,-Inf,-Inf,1.18093454625401616774158758516254096e-01,1.58096311495946621075966686735865509e-01
protein/DD_g742,-Inf,-Inf,-Inf,1.46377345774472487943995799357891845e-01
protein/DD_g743,-Inf,-Inf,5.33832610119204870084148517251871432e-01,1.53395749780087051690219079270979509e-01
protein/DD_g744,-Inf,-Inf,1.49492475309523553412855825758235024e-01,2.34311898549513274148409763784231052e-01
protein/DD_g745,-Inf,-Inf,2.66884104921241772897295961200953458e-01,2.35692464949510133213220740003301708e-01
protein/DD_g746,-Inf,-Inf,-Inf,1.90959724071576332103012077646130927e-01
protein/DD_g747,-Inf,-Inf,4.45726044391808859401414389229137154e-01,-Inf
protein/DD_g748,-Inf,-Inf,8.14425410937790754085827625701461344e-01,1.25246817481065580197275833276714358e-01
protein/DD_g749,-Inf,-Inf,-Inf,1.70175065157519270305169563013959047e-01
protein/DD_g75,-Inf,-Inf,2.88903811942636111371744135887755489e-01,2.61795834946677670943472216238673088e-01
protein/DD_g750,-Inf,-Inf,1.06391118078987926381087538832931231e-01,1.78694181200030440332254654206933371e-01
protein/DD_g751,-Inf,-Inf,3.07356582626861353511781615489447674e-01,1.63015218424684955575148301670830365e-01
protein/DD_g752,-Inf,-Inf,1.34185124415247605819261532873622703e-01,2.35244859394720217537096163088414545e-01
protein/DD_g753,-Inf,-Inf,5.93562693685225291799637455592319925e-01,3.41816154748130705796644789032134098e-01
protein/DD_g754,-Inf,-Inf,1.03308442412198450289934952644892086e-01,1.00031719200069854166058096299295201e-01
protein/DD_g755,-Inf,-Inf,1.54286148349874197839039403892304143e-01,-Inf
protein/DD_g756,-Inf,-Inf,3.20370766253272235596562105250349439e-01,-Inf
protein/DD_g757,-Inf,-Inf,2.67570444908987161322960863889989644e-01,1.47763321349874292436804801495784844e-01
protein/DD_g758,-Inf,-Inf,7.29335780825377812363422970093757014e-01,2.45339365219527068644802134569154159e-01
protein/DD_g759,-Inf,-Inf,1.41012619808807840362673634992232212e-01,3.49484632139240556705554214338562572e-01
protein/DD_g76,-Inf,-Inf,7.52099760879118359155994129442181217e-01,3.30381660947626671384315672224727541e-01
protein/DD_g760,-Inf,-Inf,3.15165700531420736142444501668290694e-01,1.79047449853745061643595756063159771e-01
protein/DD_g761,-Inf,-Inf,5.20161975694910783256323383108505424e-01,7.38063690091263661458096969316519491e-01
protein/DD_g762,-Inf,-Inf,4.66591694227621121685603206693740528e-01,-Inf
protein/DD_g763,-Inf,-Inf,6.27446008428955507859767908825215765e-02,2.75158716750262481186047920835792566e-01
protein/DD_g764,-Inf,-Inf,-Inf,4.18793554951470636453984141068685859e-01
protein/DD_g765,-Inf,-Inf,1.47864079766882766172808574966772340e+00,2.02078672831037155400642402821523144e-01
protein/DD_g766,-Inf,-Inf,1.70120257121414184499754413799805942e-01,-Inf
protein/DD_g767,-Inf,-Inf,6.29748290002575737050233972220300340e-01,1.22466855881413918803265226746361899e-01
protein/DD_g768,-Inf,-Inf,2.10881867691139009522468779488954136e-01,1.81448630874759003144488121351269227e-01
protein/DD_g769,-Inf,-Inf,1.92223149254605989307401527552762078e-01,-Inf
protein/DD_g77,-Inf,-Inf,1.76980914718657772870193524491808214e-01,1.79196199737623339031527732637315393e-01
protein/DD_g770,-Inf,-Inf,5.54323511202963536864311185966059224e+02,-Inf
protein/DD_g771,-Inf,-Inf,1.86976744622328913243055118698019361e-01,-Inf
protein/DD_g772,-Inf,-Inf,2.70068773194186039423515140946295362e-01,2.05977497732125780708439795898887814e-01
protein/DD_g773,-Inf,-Inf,4.80229242812176768096065212549440806e-01,3.60022875553154276187981637664264422e-01
protein/DD_g774,-Inf,-Inf,4.29408279029744323841021521744574195e-01,5.92850868947510863186536355781890303e-02
protein/DD_g775,-Inf,-Inf,2.48344473146678370269941505650872040e-01,8.00791037800630603686940312687491718e+00
protein/DD_g776,-Inf,-Inf,-Inf,1.89119764010357879317416431165318203e-01
protein/DD_g777,-Inf,-Inf,4.25491502313783249740308413636880262e-01,1.61472556152138143012232098820023787e-01
protein/DD_g778,-Inf,-Inf,4.32008608794147956631976786129643806e-01,4.27242387647656653744088213562475573e-02
protein/DD_g779,-Inf,-Inf,1.64995535063711127277680700292830993e-01,2.37774327494748551194876418577777319e-01
protein/DD_g78,-Inf,-Inf,5.83134805609108260462605376843504987e-01,1.27507875358996320508116522530775619e-01
protein/DD_g780,-Inf,-Inf,1.40024677797610661009900366543079839e-01,2.32808879189242085634401959889582853e-01
protein/DD_g781,-Inf,-Inf,4.63624256846248904682603041945339162e+02,-Inf
protein/DD_g782,-Inf,-Inf,2.77894626984194424667880248381201559e-01,-Inf
protein/DD_g783,-Inf,-Inf,3.03647078764720812284605096106236419e-01,2.94804822953146559437327132039847251e-01
protein/DD_g784,-Inf,-Inf,1.21280238403561181552523427354057250e-01,1.21052451670357337150231203819744888e-01
protein/DD_g785,-Inf,-Inf,3.89680654534626147470339833067928840e-01,1.93366311665993457291822210047841942e-01
protein/DD_g786,-Inf,-Inf,1.25855488637866975609951700017731295e-01,1.58096077880738939784104164762171027e-01
protein/DD_g787,-Inf,-Inf,1.08740735804787204452273177213396139e+02,2.08114025399182606916841667763174935e-01
protein/DD_g788,-Inf,-Inf,2.62801823559272583580002156893587853e-01,2.13018672498826759287288481924287662e-01
protein/DD_g789,-Inf,-Inf,-Inf,2.20090816919895614284437250992045660e-01
protein/DD_g79,-Inf,-Inf,-Inf,-Inf
protein/DD_g790,-Inf,-Inf,1.47823624271467450018769576315218766e-01,1.83329755612910061468278683617729554e-01
protein/DD_g791,-Inf,-Inf,2.57725598012523340314865831800423627e-01,2.56544460780004547419738970967081826e-01
protein/DD_g792,-Inf,-Inf,2.90736507207905310000247733502569091e-01,1.59161771943730779965493416256289673e-01
protein/DD_g793,-Inf,-Inf,2.52296732024972332473794046575376979e-01,1.20080778856488921563674182468368733e-01
protein/DD_g794,-Inf,-Inf,-Inf,5.23414325268097808374623771927423271e-02
protein/DD_g795,-Inf,-Inf,2.58013112976307175338157200017932779e-01,1.43152663277892045991786534682662035e-01
protein/DD_g796,-Inf,-Inf,-Inf,2.05893694414694239201685746034075768e-01
protein/DD_g797,-Inf,-Inf,3.10769561265549504173664194611568680e-01,2.51096981126256584247716696513610080e-01
protein/DD_g798,-Inf,-Inf,1.84917874680561530957856757622315540e-01,-Inf
protein/DD_g799,-Inf,-Inf,-Inf,-Inf
protein/DD_g8,-Inf,-Inf,-Inf,4.89283952491662190612584619934822035e-01
protein/DD_g80,-Inf,-Inf,2.07746490656630990260369281073276513e-01,8.61968148583895259634220817409559007e-02
protein/DD_g800,-Inf,-Inf,2.44799634930989130554065668122948337e-01,-Inf
protein/DD_g801,-Inf,-Inf,1.64291382157056967597024571692200105e+02,-Inf
protein/DD_g802,-Inf,-Inf,7.27483280595206524523855140511581295e-01,2.13574311993569262265565025410232657e-01
protein/DD_g803,-Inf,-Inf,1.19620592611378994672668352143019938e-01,9.98846492846523878578631997439210036e-02
protein/DD_g804,-Inf,-Inf,2.89860345952806015038941743901131068e-01,3.23387265349844453601685511366838457e-01
protein/DD_g805,-Inf,-Inf,1.54146220545362979112041501466350991e-01,8.85800507071969063497866115551824947e-02
protein/DD_g806,-Inf,-Inf,1.89404230439047069884873538307409592e-01,4.07840930894824019766583141490543411e-01
protein/DD_g807,-Inf,-Inf,1.37558398386049115305337815866695106e-01,-Inf
protein/DD_g808,-Inf,-Inf,2.49542452641277605585366598968467538e-01,1.13524929267313820848955758925917032e-01
protein/DD_g809,-Inf,-Inf,2.74134090282759899827650367367800461e+02,-Inf
protein/DD_g81,-Inf,-Inf,3.91411914853169147630788494533887033e-01,1.63255331954056309575300146005701504e-01
protein/DD_g810,-Inf,-Inf,-Inf,-Inf
protein/DD_g811,-Inf,-Inf,7.56003521974606962593879350125983803e-01,6.72420412930374256776703448101771274e-02
protein/DD_g812,-Inf,-Inf,4.79246288616271763314334052759981361e-01,6.87541136647954336876525257434940823e-01
protein/DD_g813,-Inf,-Inf,-Inf,-Inf
protein/DD_g814,-Inf,-Inf,2.59097545748049678295016169623139818e-01,-Inf
protein/DD_g815,-Inf,-Inf,-Inf,2.81302219482735148876964094842641971e-01
protein/DD_g816,-Inf,-Inf,3.81475971148419873128580615224563601e-01,1.02055029608816176387501661898516781e-01
protein/DD_g817,-Inf,-Inf,8.37084994619919685500283168663142595e-01,2.03051466482606424590194056843604217e-01
protein/DD_g818,-Inf,-Inf,1.74539225806248125102403669775959049e-01,5.71329387143623495841160874561036643e-01
protein/DD_g819,-Inf,-Inf,1.15946795725215472616616679679407926e+00,2.21340454973398776306995437462645441e-01
protein/DD_g82,-Inf,-Inf,2.58843838055930091531406068390145780e-01,-Inf
protein/DD_g820,-Inf,-Inf,1.70895685699925549212835852267334452e-01,1.62820269519082419047684862617891733e-01
protein/DD_g821,-Inf,-Inf,3.71398639587606962277824000406788662e-01,-Inf
protein/DD_g822,-Inf,-Inf,-Inf,2.59987750134096022651757369149630654e-01
protein/DD_g823,-Inf,-Inf,4.90652289020526496332806501705101273e-01,2.08380447330832577574283037823391766e-01
protein/DD_g824,-Inf,-Inf,-Inf,3.05496053261301113451592984333759746e-01
protein/DD_g825,-Inf,-Inf,6.37272890735151814577921625062863941e-01,1.16784011601441680434330627828581242e+01
protein/DD_g826,-Inf,-Inf,-Inf,4.69200021559072721843918636073491087e-01
protein/DD_g827,-Inf,-Inf,-Inf,-Inf
protein/DD_g828,-Inf,-Inf,6.11178282193461042073959961715115932e-01,-Inf
protein/DD_g829,-Inf,-Inf,1.18172971822990106636615384148333355e-01,-Inf
protein/DD_g83,-Inf,-Inf,1.15921013171116578729091748607044698e+00,4.20655538969510369072417014942837722e-01
protein/DD_g830,-Inf,-Inf,1.91918157906456806145517915503690684e-01,2.60246746834533851938735404116249221e-01
protein/DD_g831,-Inf,-Inf,1.76620898032111780440009127430962282e-01,-Inf
protein/DD_g832,-Inf,-Inf,3.34065485160530390368517203892872081e-01,-Inf
protein/DD_g833,-Inf,-Inf,1.91368347161582799868968978930322835e-01,9.57388264996045759521937401382442178e-02
protein/DD_g834,-Inf,-Inf,2.32006599138986988620783549371842842e-01,9.04273645131894578911140364703933819e-01
protein/DD_g835,-Inf,-Inf,2.41987818058288950792682420383605515e-01,3.29187536494406476568264765375328305e-01
protein/DD_g836,-Inf,-Inf,2.09400949445137119475438019035844096e-01,1.19649087153348380735105482996345127e-01
protein/DD_g837,-Inf,-Inf,4.05635316430258034581903767363170658e-01,3.89497634529711850178740514547693632e-01
protein/DD_g838,-Inf,-Inf,1.68228992446611367015090060563487404e-01,-Inf
protein/DD_g839,-Inf,-Inf,4.42150646468147841491908589404155727e+02,-Inf
protein/DD_g84,-Inf,-Inf,1.95085605009766562016119109614783198e-01,-Inf
protein/DD_g840,-Inf,-Inf,2.34796539738519042198274562062707622e-01,2.96298531289755049441886626208950617e-01
protein/DD_g841,-Inf,-Inf,1.03108968829292194531231331510143678e-01,1.37685231160087004407772694136445304e-01
protein/DD_g842,-Inf,-Inf,5.95728933010287606595119666917155961e-01,2.38353216913369972589603854150991988e-01
protein/DD_g843,-Inf,-Inf,2.71819404962836098831331460172245486e-01,7.50156551422006966346948654552587841e-01
protein/DD_g844,-Inf,-Inf,1.72661615949208135478124078348894161e-01,2.10333069234571156122358438506479612e-01
protein/DD_g845,-Inf,-Inf,-Inf,1.78152813991052660879796172093236175e-01
protein/DD_g846,-Inf,-Inf,3.81465760819973507433729877407643989e-01,-Inf
protein/DD_g847,-Inf,-Inf,2.28085071505296231996685864588713059e-01,-Inf
protein/DD_g848,-Inf,-Inf,1.35389516686318195729709786739975716e-01,1.38807729671715973296852322998146730e-01
protein/DD_g849,-Inf,-Inf,-Inf,3.41240922961380549951015607587483417e-01
protein/DD_g85,-Inf,-Inf,3.75617041945922335942591543186427390e-01,3.40968822894768198017830629583591797e-01
protein/DD_g850,-Inf,-Inf,3.58028359780692284031315204960389189e-01,2.38183467100937759182127227660762741e-01
protein/DD_g851,-Inf,-Inf,1.74931318375505713326179030278858113e-01,-Inf
protein/DD_g852,-Inf,-Inf,3.02159025612695230700695858033114893e-01,1.21303613126610433501859883600087970e-01
protein/DD_g853,-Inf,-Inf,5.18150350760900837857735183172004188e+01,-Inf
protein/DD_g854,-Inf,-Inf,2.06600332950523761327990270680882304e-01,7.37825454748182486441162858451861430e-01
protein/DD_g855,-Inf,-Inf,3.62896724458645234398912484241942625e-01,2.68732535685920119198798076895115333e-01
protein/DD_g856,-Inf,-Inf,1.10893557960666734210308034795139819e-01,1.76258356848541413061048944561757155e-01
protein/DD_g857,-Inf,-Inf,3.16955371818629351666920147098158263e-01,1.45994390954642804050401071793830274e-01
protein/DD_g858,-Inf,-Inf,-Inf,3.58496179112418445260817900476794182e-01
protein/DD_g859,-Inf,-Inf,2.08450816185064821208945875118969271e-01,5.26389298973971364858190210324836192e-01
protein/DD_g86,-Inf,-Inf,4.71099678032409260194345160978466362e-02,2.19249202427714003880318729766550031e-01
protein/DD_g860,-Inf,-Inf,1.37151642270432755868286251532562134e-01,1.32814068357994738602938138689374090e-01
protein/DD_g861,-Inf,-Inf,3.50577834659992418657062881806769020e-01,-Inf
protein/DD_g862,-Inf,-Inf,3.27600901406732445951448670864287207e-01,3.93995302223801533818290766118123976e-01
protein/DD_g863,-Inf,-Inf,-Inf,-Inf
protein/DD_g864,-Inf,-Inf,1.41217162773400449684993225404923077e-01,-Inf
protein/DD_g865,-Inf,-Inf,2.30568896206850880357285990176705649e-01,6.61328326263799239266735386221800760e-02
protein/DD_g866,-Inf,-Inf,3.02580669542739446915343373656112047e-01,9.99071649528478971685321452990151534e-02
protein/DD_g867,-Inf,-Inf,6.06974901636501152921003833553866123e-02,2.05215937516307490326189835783118010e-01
protein/DD_g868,-Inf,-Inf,5.85171054347145791221987066769669045e-01,-Inf
protein/DD_g869,-Inf,-Inf,2.47620468173448887291256274289680033e-01,7.99531801881944464464496518008856174e-02
protein/DD_g87,-Inf,-Inf,3.79718545797274981605569309492405412e-01,1.67348106545002595122609104092306976e-01
protein/DD_g870,-Inf,-Inf,2.60590942215625666330073628410060359e-01,3.62239116840281369810003370505093309e-01
protein/DD_g871,-Inf,-Inf,1.71111451948637893878001946384460531e-01,6.53133241527368208791060595874017266e-01
protein/DD_g872,-Inf,-Inf,3.69915524149283080235050445592300934e-01,-Inf
protein/DD_g873,-Inf,-Inf,-Inf,2.41977114119363122343733703511711768e-01
protein/DD_g874,-Inf,-Inf,4.79326589774647098065981142792286508e-01,1.24599103770499206478011750620805913e-01
protein/DD_g875,-Inf,-Inf,-Inf,4.59364903073299384962291814518642518e-01
protein/DD_g876,-Inf,-Inf,5.80908561884339476806936451950237973e-01,-Inf
protein/DD_g877,-Inf,-Inf,2.39552164888458736730118971524408137e-01,1.42679425440315574908253733315674845e-01
protein/DD_g878,-Inf,-Inf,4.23248518451643137068164179879063768e-01,1.65448788184246488010892644893917079e-01
protein/DD_g879,-Inf,-Inf,5.14727984233518495753215104521895651e-01,2.08307116907507405937687978307671358e-01
protein/DD_g88,-Inf,-Inf,1.17348156663970949795868210314478034e+00,2.84486286650453200109027425139075532e-01
protein/DD_g880,-Inf,-Inf,-Inf,6.32139161279426342397869456689521724e-01
protein/DD_g881,-Inf,-Inf,2.52875695585740746527261219970671021e-01,1.39810766363785756156529075647853390e-01
protein/DD_g882,-Inf,-Inf,3.66279991313597785944504114282896583e-01,3.09631805298657489004270500877582991e-01
protein/DD_g883,-Inf,-Inf,1.55268164707593184855126155670365498e-01,1.83907199261209745463881959824065539e-01
protein/DD_g884,-Inf,-Inf,1.25394682773775329258809383117844735e+00,1.98247441923665925890980764305357568e-01
protein/DD_g885,-Inf,-Inf,1.33785461328129989472856022301677474e-01,-Inf
protein/DD_g886,-Inf,-Inf,1.86355105804485005124780125039933407e-01,1.95766537322170039117599096105508970e-01
protein/DD_g887,-Inf,-Inf,4.44747049103514436981207666594359381e-01,2.73727301739313050765598573825249623e-01
protein/DD_g888,-Inf,-Inf,1.25942749792497969678434227141224380e-01,2.25243736348031794622756249581475228e-01
protein/DD_g889,-Inf,-Inf,-Inf,3.75391254923235324671147659684934965e-01
protein/DD_g89,-Inf,-Inf,3.13622642054380764514251668264284188e-01,2.43368354510140082711237968645235341e-01
protein/DD_g890,-Inf,-Inf,5.04437516209213640308022302538979125e-01,1.19898491391479633360601635192582549e-01
protein/DD_g891,-Inf,-Inf,1.76587747489765149679603831059667792e-01,3.03543591915051266056151826823708959e-01
protein/DD_g892,-Inf,-Inf,5.29504642165293178646965702450619607e-01,1.25222527662884760173473667389464323e-01
protein/DD_g893,-Inf,-Inf,8.92770306021129362044046943477678298e-02,3.72626733346257382673093537316666458e-01
protein/DD_g894,-Inf,-Inf,6.98657309358872743645010787809632319e+00,-Inf
protein/DD_g895,-Inf,-Inf,3.60906605280979792647608530820453582e-01,8.86750937377272662729465193970320732e-02
protein/DD_g896,-Inf,-Inf,3.94653208975643237735826496338461760e+02,-Inf
protein/DD_g897,-Inf,-Inf,1.43724310906262918797583205409313131e-01,8.71189445785651693135639843217787627e-02
protein/DD_g898,-Inf,-Inf,1.40743343803480091136431395908040200e-01,4.33050757721062263229220672011521161e-01
protein/DD_g899,-Inf,-Inf,8.52869994881849713614344613209800138e-02,-Inf
protein/DD_g9,-Inf,-Inf,4.44996074712152169886702117471119997e-01,2.28864910200945406235874763021462823e-01
protein/DD_g90,-Inf,-Inf,3.87527515989648140474835788820613959e-01,3.32348021452312702047915886061967828e-01
protein/DD_g900,-Inf,-Inf,-Inf,1.86057504617328560686370961717461630e-01
protein/DD_g901,-Inf,-Inf,1.55235866955500963683540229418333139e-01,4.35513668120663255587231490062991981e-01
protein/DD_g902,-Inf,-Inf,-Inf,1.17342774002812059680854791327326616e-01
protein/DD_g903,-Inf,-Inf,-Inf,-Inf
protein/DD_g904,-Inf,-Inf,1.55934769942390422998815513089497540e-01,-Inf
protein/DD_g905,-Inf,-Inf,2.97942177803263471956486396084044242e-01,1.92148049104870698947853877701363109e-01
protein/DD_g906,-Inf,-Inf,1.60413431745626445964855418858720680e-01,1.29337369188547293726430518488217657e-01
protein/DD_g907,-Inf,-Inf,3.51885151888746971537854459764682543e-01,1.15398228532993163591407553018136279e-01
protein/DD_g908,-Inf,-Inf,2.21738415404508595769353867141537391e-01,1.02961275191206960113801618751367144e-01
protein/DD_g909,-Inf,-Inf,3.60760327645034403736531171514759398e-01,6.44581486411411700065468922363861927e-01
protein/DD_g91,-Inf,-Inf,2.24406139444826927907520271591430237e-01,2.29727814433642642024931068476608000e-01
protein/DD_g910,-Inf,-Inf,5.64072477309193704775539010717299601e-01,1.16621563489090826313550393975860996e-01
protein/DD_g911,-Inf,-Inf,3.79903673202143294408013964896447376e-01,-Inf
protein/DD_g912,-Inf,-Inf,4.58235886128236080546114171796128054e-01,2.46406468461334527219552452118095942e-01
protein/DD_g913,-Inf,-Inf,1.56758665792959136496169312302028463e-01,-Inf
protein/DD_g914,-Inf,-Inf,3.31102800183136410339088042989039615e-01,-Inf
protein/DD_g915,-Inf,-Inf,4.04892383366574544665909495301642752e-01,2.33700208580235997870106008023441708e-01
protein/DD_g916,-Inf,-Inf,-Inf,-Inf
protein/DD_g917,-Inf,-Inf,4.79971114688761484479291361930835527e-01,1.90665624619704796957649252959163203e-01
protein/DD_g918,-Inf,-Inf,2.75563385976101832029873451804812256e-01,5.03837768156831106609515671505169637e-01
protein/DD_g919,-Inf,-Inf,6.96914124870409876689849781478888836e-01,1.50665980479130150963869234268249266e-01
protein/DD_g92,-Inf,-Inf,4.77172918165055768135343702926033624e-01,3.20765367429854845873181261241239598e-01
protein/DD_g920,-Inf,-Inf,2.34831496852753168990980173986548183e-01,-Inf
protein/DD_g921,-Inf,-Inf,-Inf,-Inf
protein/DD_g922,-Inf,-Inf,2.25101105141479249140249732033903978e-01,2.59776227922109721341996921830266979e-01
protein/DD_g923,-Inf,-Inf,3.48970354265480215808194034139616937e-01,1.94033810335679626721154792527345034e-01
protein/DD_g924,-Inf,-Inf,1.59702617050401621504047837885424314e-01,1.21188700286861246615754140273319172e-01
protein/DD_g925,-Inf,-Inf,1.81599417557836166249697055108832667e-01,1.05759437758406542158538889554935937e-01
protein/DD_g926,-Inf,-Inf,1.00525747703019735219454818609136430e-01,1.76471962321569424609042310091858177e-01
protein/DD_g927,-Inf,-Inf,1.32160269300449678148054851331619056e-01,3.17063127900542702220917008523580099e-01
protein/DD_g928,-Inf,-Inf,1.58875617069370449397914929290288877e-01,2.12523471406450185148363459176968361e-01
protein/DD_g929,-Inf,-Inf,1.44353338275642592874688004371374746e-01,2.46537283282245872076682142130074457e-01
protein/DD_g93,-Inf,-Inf,3.98762786030501800582961106628716733e-01,2.64476920951499216092291170862085781e-01
protein/DD_g930,-Inf,-Inf,2.94529472036846615218956762782543627e-01,7.87658427380897193319716405447765808e-02
protein/DD_g931,-Inf,-Inf,8.14313721203545072954144988176031473e-01,1.56634522755637940125069025252813663e-01
protein/DD_g932,-Inf,-Inf,2.60526624912829237281174062016606781e-01,-Inf
protein/DD_g933,-Inf,-Inf,2.23415316271070998594042352836639164e-01,2.79128835355431035446641592390777225e-01
protein/DD_g934,-Inf,-Inf,1.80612267851804923110635207628789206e-01,2.22302385995096810185890846580721208e-01
protein/DD_g935,-Inf,-Inf,3.60974887238495346059807048904650550e-01,-Inf
protein/DD_g936,-Inf,-Inf,4.89316994565381273756218734353030650e-01,1.15448387392343745762550739666972489e-01
protein/DD_g937,-Inf,-Inf,5.41000019653870585834289411463131866e-02,3.37319484523732064805493169154459959e-01
protein/DD_g938,-Inf,-Inf,4.89425513247090416612687261053635812e-01,-Inf
protein/DD_g939,-Inf,-Inf,3.57607074280856806797416433569552083e-01,2.24489434421091237677432187623272270e-01
protein/DD_g94,-Inf,-Inf,2.92114391636226955305581437819012832e-01,3.25062578315346191274886076002952700e-01
protein/DD_g940,-Inf,-Inf,2.61656666374046598069761842025135439e-01,-Inf
protein/DD_g941,-Inf,-Inf,6.36802104816005723147420146330763632e-01,3.85100323178635346265946333172042908e-01
protein/DD_g942,-Inf,-Inf,4.25118521761807602146832565982113941e-01,1.75305573701061600213528296909293994e-01
protein/DD_g943,-Inf,-Inf,9.83384314417584251474870373696318240e+02,1.23255977481064182606005588096470431e-01
protein/DD_g944,-Inf,-Inf,1.08704894916318526637208787083355331e-01,1.33572614659757578964141331450942836e-01
protein/DD_g945,-Inf,-Inf,5.81383149644203505604652241300875639e-01,2.01756094148876050464527745294602119e-01
protein/DD_g946,-Inf,-Inf,1.69403908114410547019738115580856036e-01,3.14575614902907780512258277398994620e-01
protein/DD_g947,-Inf,-Inf,-Inf,-Inf
protein/DD_g948,-Inf,-Inf,4.69683080841865817808061463853680275e-01,3.11756783958308059415147047797013959e-01
protein/DD_g949,-Inf,-Inf,9.42020231406272804910390326830031339e-02,-Inf
protein/DD_g95,-Inf,-Inf,2.06952617259489550433187965846728152e-01,2.67107898293504237574964523227131327e-01
protein/DD_g950,-Inf,-Inf,1.03264232294627706045210660507568201e-01,2.87567859136452103477233722448164249e-01
protein/DD_g951,-Inf,-Inf,1.95961997135120061533964661603745857e-01,1.35777989743787911455634646675062312e-01
protein/DD_g952,-Inf,-Inf,4.29661999958456256659346447548886409e-01,1.49202273428090223284570918846160666e-01
protein/DD_g953,-Inf,-Inf,4.71275371847595923252815989913676219e-01,-Inf
protein/DD_g954,-Inf,-Inf,9.85147209436713101215765723508102781e-02,-Inf
protein/DD_g955,-Inf,-Inf,3.41854849346835778383997225669518533e-01,-Inf
protein/DD_g956,-Inf,-Inf,9.58033302017829630925849670823225621e-01,1.86348813392796143956593038595898482e-01
protein/DD_g957,-Inf,-Inf,4.24984269906775048407503681286401461e-01,1.98340451600954850118655078665589564e-01
protein/DD_g958,-Inf,-Inf,2.10480019546697969680117072702870221e-01,1.40577325763938762925524671545147772e-01
protein/DD_g959,-Inf,-Inf,9.18590302191053328471154190367526578e-02,1.48944422495848816117061836052720570e-01
protein/DD_g96,-Inf,-Inf,3.43606949337926730157089796348538672e-01,5.63819755058093908805596722614789664e-01
protein/DD_g960,-Inf,-Inf,-Inf,2.94148774712680901017177618303866659e-01
protein/DD_g961,-Inf,-Inf,2.10891692444869010350246225612964394e-01,1.91779727648783690801983037712857691e-01
protein/DD_g962,-Inf,-Inf,2.59346919517493594815891697401905949e-01,-Inf
protein/DD_g963,-Inf,-Inf,-Inf,2.38634440277720762937283536989072201e-01
protein/DD_g964,-Inf,-Inf,2.37079054380127498131727573399440647e-01,2.01573471136481634122291474870410787e-01
protein/DD_g965,-Inf,-Inf,4.67711161740464438077784620173542056e-01,3.13172350972662176055954309117218422e-01
protein/DD_g966,-Inf,-Inf,2.00167510413512427064863204586826062e-01,1.22863975641323918207072467756318535e-01
protein/DD_g967,-Inf,-Inf,4.17947326178568606933693267509309499e-01,1.89796870238281089165187144318475224e-01
protein/DD_g968,-Inf,-Inf,3.65748567912578761794299766329571657e-01,3.00020319905615913469373149111107366e-01
protein/DD_g969,-Inf,-Inf,1.66833751893281546843623072177327459e-01,9.52647238744097783478235407497032280e-02
protein/DD_g97,-Inf,-Inf,3.66552879309881863607168107758281470e-01,1.07937603313934573896275648898210279e-01
protein/DD_g970,-Inf,-Inf,4.57557860319893184788466476223196720e-01,2.52648568657990570059736113902172641e-01
protein/DD_g971,-Inf,-Inf,5.59211008183527298856168595264847806e-01,1.29665211060413218174286492371960055e-01
protein/DD_g972,-Inf,-Inf,2.16763630299399780729518191310423119e-01,2.20529991212095712591628576275779936e-01
protein/DD_g973,-Inf,-Inf,2.49926473471700063633155667617764620e-01,3.37179816700411107424426593690804210e-01
protein/DD_g974,-Inf,-Inf,7.68615880734975127438889044572129479e-01,2.95341417936060177405036538002491934e-01
protein/DD_g975,-Inf,-Inf,1.08801856431445368826494606920017062e-01,-Inf
protein/DD_g976,-Inf,-Inf,2.20042808822054111268075319254091489e-01,2.22408251587948426804080545668071759e-01
protein/DD_g977,-Inf,-Inf,1.88927612021265737449990745674596111e-01,1.62987455145471149747167659610373442e-01
protein/DD_g978,-Inf,-Inf,6.58388587512543196330019885168161558e-01,9.84792282120703978526801176562580791e-02
protein/DD_g979,-Inf,-Inf,9.93858475784658463814215285738863712e+01,4.51258593419052880344079076118166314e-01
protein/DD_g98,-Inf,-Inf,3.80387134619506125495401562657433590e-01,-Inf
protein/DD_g980,-Inf,-Inf,1.33645725325798506429032465401157658e-01,7.92748068809815981660728968470954067e-02
protein/DD_g981,-Inf,-Inf,7.28666401849108856459226537554724644e-01,1.41023014990273142652840220833391507e-01
protein/DD_g982,-Inf,-Inf,3.14117519155317452001014255512778184e-01,-Inf
protein/DD_g983,-Inf,-Inf,2.80370094363989247549037610753929264e-01,2.26920817878961799578564396246883120e-01
protein/DD_g984,-Inf,-Inf,2.85833694823706343999788572513288140e-01,-Inf
protein/DD_g985,-Inf,-Inf,1.58307471731338329199912954314416833e-01,-Inf
protein/DD_g986,-Inf,-Inf,3.84515807429720208764157424688708926e-01,-Inf
protein/DD_g987,-Inf,-Inf,8.36428547260360092349397287635772401e-01,1.52861118420983915862360268644828352e-01
protein/DD_g988,-Inf,-Inf,2.50678683004029094157195080287179084e-01,2.71381424704195142442629451609494958e-01
protein/DD_g989,-Inf,-Inf,-Inf,2.28424185158899618951571809228704513e-01
protein/DD_g99,-Inf,-Inf,3.69117291480875619442135276496883535e-01,1.72703865877421104054623989252526445e-01
protein/DD_g990,-Inf,-Inf,6.30844344187650091802434106227625910e-01,-Inf
protein/DD_g991,-Inf,-Inf,5.64667663184410312094202201912412576e-01,3.21641756615952544123501393904518461e-01
protein/DD_g992,-Inf,-Inf,-Inf,2.28620996451221652867648361125114343e-01
protein/DD_g993,-Inf,-Inf,8.06906914233911453498782987960976957e+02,1.81735509772757669232344034532662049e-01
protein/DD_g994,-Inf,-Inf,2.04371994524296926040062739202869790e-01,1.22558214251963373828432560633662639e-01
protein/DD_g995,-Inf,-Inf,1.93434838562609241571723867935776108e-01,-Inf
protein/DD_g996,-Inf,-Inf,9.63259376442037926055356242559665165e-02,1.82592016686413354583831255028405760e-01
protein/DD_g997,-Inf,-Inf,3.92437759743292884235076100212899955e-01,3.18800343539231474306451159794661761e-01
protein/DD_g998,-Inf,-Inf,-Inf,2.45478754090500936638099623938502456e-01
protein/DD_g999,-Inf,-Inf,2.54689481753355512525976983200753026e-01,4.65054330430641209307197903525849373e-01


==> data/eigen_graph_biological_08/eigenvalues_relative_error.sorted.csv <==
percent,Float8_4,Float8_5,LinearTakum8,Posit8
0.0,100000.0,100000.0,0.04710996780324093,0.0315796233853602
0.0008210180623973727,100000.0,100000.0,0.05410000196538706,0.0417990350103929
0.0016420361247947454,100000.0,100000.0,0.05424348405143415,0.04240240190460925
0.0024630541871921183,100000.0,100000.0,0.0606131906785576,0.042724238764765665
0.003284072249589491,100000.0,100000.0,0.060697490163650114,0.048094104907320225
0.004105090311986864,100000.0,100000.0,0.06274460084289556,0.05023850099404457
0.0049261083743842365,100000.0,100000.0,0.07583111280668191,0.052341432526809784
0.005747126436781609,100000.0,100000.0,0.07771887502974556,0.059285086894751086
0.006568144499178982,100000.0,100000.0,0.07938179974626348,0.061408193826346436
0.007389162561576354,100000.0,100000.0,0.07983477330506096,0.06199006249561888
0.008210180623973728,100000.0,100000.0,0.08071664418481375,0.06352566142026045
0.0090311986863711,100000.0,100000.0,0.08470269792350285,0.06613283262637992
0.009852216748768473,100000.0,100000.0,0.08507146910339801,0.06624669910987371
0.010673234811165846,100000.0,100000.0,0.08528699948818497,0.06724204129303743
0.011494252873563218,100000.0,100000.0,0.08609716441342001,0.06989243778267791
0.012315270935960592,100000.0,100000.0,0.08723855170181272,0.07314388548980973
0.013136288998357963,100000.0,100000.0,0.08927703060211294,0.07528921505697801
0.013957307060755337,100000.0,100000.0,0.09064440828771804,0.07676536716151983
0.014778325123152709,100000.0,100000.0,0.09185903021910534,0.07729893665391607
0.015599343185550082,100000.0,100000.0,0.09343656323913568,0.07768560242638936
0.016420361247947456,100000.0,100000.0,0.0936362023282454,0.07770297457176707
0.017241379310344827,100000.0,100000.0,0.09384989776261304,0.07876584273808972
0.0180623973727422,100000.0,100000.0,0.09420202314062728,0.07898416358629254
0.018883415435139574,100000.0,100000.0,0.09434498213364036,0.0792748068809816
0.019704433497536946,100000.0,100000.0,0.09621100254313467,0.07995318018819444
0.020525451559934318,100000.0,100000.0,0.09632593764420379,0.08082242626792079
0.021346469622331693,100000.0,100000.0,0.09838130545305822,0.08577462122650927
0.022167487684729065,100000.0,100000.0,0.09851472094367131,0.08619681485838952
0.022988505747126436,100000.0,100000.0,0.0996200964012753,0.08660769212097777
0.023809523809523808,100000.0,100000.0,0.10044963774442246,0.0866829954918462
0.024630541871921183,100000.0,100000.0,0.10052574770301974,0.08686146941412866
0.025451559934318555,100000.0,100000.0,0.1031089688292922,0.08711894457856517
0.026272577996715927,100000.0,100000.0,0.10321443062905676,0.08737662710607663
0.027093596059113302,100000.0,100000.0,0.10326423229462771,0.0885800507071969
0.027914614121510674,100000.0,100000.0,0.10330844241219846,0.08867509373772726
0.028735632183908046,100000.0,100000.0,0.10470351817146886,0.09141608337930814
0.029556650246305417,100000.0,100000.0,0.10514569260866731,0.09474628043224757
0.030377668308702793,100000.0,100000.0,0.10546009166186057,0.09508599611817689
0.031198686371100164,100000.0,100000.0,0.10639111807898792,0.09509842866144197
0.03201970443349754,100000.0,100000.0,0.10664437895662672,0.09526472387440978
0.03284072249589491,100000.0,100000.0,0.10670381195974687,0.09573882649960458
0.03366174055829228,100000.0,100000.0,0.10870489491631853,0.09655996605018136
0.034482758620689655,100000.0,100000.0,0.10880185643144537,0.09847922821207039
0.035303776683087026,100000.0,100000.0,0.10898223708828662,0.09988464928465239
0.0361247947454844,100000.0,100000.0,0.10983345184570058,0.09990716495284789
0.03694581280788178,100000.0,100000.0,0.10990271162418455,0.10003171920006985
0.03776683087027915,100000.0,100000.0,0.10999550046978963,0.1001017857520701
0.03858784893267652,100000.0,100000.0,0.11065623387139273,0.10205502960881617
0.03940886699507389,100000.0,100000.0,0.11089355796066673,0.10210307086866482
0.040229885057471264,100000.0,100000.0,0.11220668023648808,0.10296127519120696
0.041050903119868636,100000.0,100000.0,0.11479309644581433,0.10445686128176357
0.04187192118226601,100000.0,100000.0,0.11510561765606635,0.10457043483404822
0.042692939244663386,100000.0,100000.0,0.11580684732350355,0.10540621751072307
0.04351395730706076,100000.0,100000.0,0.11774420450432442,0.10575943775840654
0.04433497536945813,100000.0,100000.0,0.11809345462540162,0.10657419450075159
0.0451559934318555,100000.0,100000.0,0.11817297182299011,0.10793760331393458
0.04597701149425287,100000.0,100000.0,0.1183385097901965,0.10800523936204308
0.046798029556650245,100000.0,100000.0,0.11861895676965642,0.10882645360552438
0.047619047619047616,100000.0,100000.0,0.11879378987342479,0.10922990259080392
0.048440065681444995,100000.0,100000.0,0.11918145470672346,0.11227871111853502
0.04926108374384237,100000.0,100000.0,0.11931111181042367,0.11322514971593514
0.05008210180623974,100000.0,100000.0,0.119620592611379,0.11352492926731382
0.05090311986863711,100000.0,100000.0,0.11969952933516241,0.11383788190726567
0.05172413793103448,100000.0,100000.0,0.12128023840356118,0.11539822853299317
0.052545155993431854,100000.0,100000.0,0.122314967691992,0.11543273402513882
0.053366174055829226,100000.0,100000.0,0.12243118863883987,0.11544838739234374
0.054187192118226604,100000.0,100000.0,0.12246510619118704,0.11586130572715617
0.055008210180623976,100000.0,100000.0,0.12332680102214331,0.11662156348909082
0.05582922824302135,100000.0,100000.0,0.12493195744251792,0.11734277400281205
0.05665024630541872,100000.0,100000.0,0.12553732501497455,0.11770429803544374
0.05747126436781609,100000.0,100000.0,0.12585548863786697,0.11813685194446628
0.05829228243021346,100000.0,100000.0,0.12594274979249798,0.11814541758516475
0.059113300492610835,100000.0,100000.0,0.12637465025572092,0.11825877056304196
0.05993431855500821,100000.0,100000.0,0.1265279998953215,0.11862688024093682
0.060755336617405585,100000.0,100000.0,0.12733081450454792,0.11919163320334278
0.06157635467980296,100000.0,100000.0,0.1281702612731727,0.11922815015313537
0.06239737274220033,100000.0,100000.0,0.1281901924687456,0.11936562200146214
0.06321839080459771,100000.0,100000.0,0.12841222918741543,0.11937971694024475
0.06403940886699508,100000.0,100000.0,0.1284840408318218,0.11948962099589593
0.06486042692939245,100000.0,100000.0,0.13050058214127797,0.11964908715334838
0.06568144499178982,100000.0,100000.0,0.13126402743119225,0.11989849139147964
0.0665024630541872,100000.0,100000.0,0.1320769319776518,0.12008077885648892
0.06732348111658457,100000.0,100000.0,0.13209383261515656,0.12037257004415734
0.06814449917898194,100000.0,100000.0,0.1321602693004497,0.12049055348313965
0.06896551724137931,100000.0,100000.0,0.13228245294530186,0.12105245167035733
0.06978653530377668,100000.0,100000.0,0.13243340546927457,0.12118870028686125
0.07060755336617405,100000.0,100000.0,0.13272549102708686,0.12130361312661044
0.07142857142857142,100000.0,100000.0,0.13364572532579852,0.12190254982259338
0.0722495894909688,100000.0,100000.0,0.13366954360980784,0.12246685588141391
0.07307060755336617,100000.0,100000.0,0.13376025312382864,0.12255821425196338
0.07389162561576355,100000.0,100000.0,0.1337761937225296,0.12279693998777734
0.07471264367816093,100000.0,100000.0,0.13378546132813,0.12286397564132392
0.0755336617405583,100000.0,100000.0,0.1341851244152476,0.1228773551536718
0.07635467980295567,100000.0,100000.0,0.13431282647232679,0.12325597748106418
0.07717569786535304,100000.0,100000.0,0.1343355124499472,0.12375760162678334
0.07799671592775041,100000.0,100000.0,0.13495797274396626,0.1243961769554822
0.07881773399014778,100000.0,100000.0,0.13505849954335813,0.12459910377049921
0.07963875205254516,100000.0,100000.0,0.13538951668631818,0.1250389924276858
0.08045977011494253,100000.0,100000.0,0.13543087750924657,0.1251359314744738
0.0812807881773399,100000.0,100000.0,0.13547416348320498,0.12522252766288475
0.08210180623973727,100000.0,100000.0,0.1355317242456444,0.1252468174810656
0.08292282430213464,100000.0,100000.0,0.1360812241260867,0.1252870449597241
0.08374384236453201,100000.0,100000.0,0.13705467011600128,0.12540450155881977
0.08456486042692939,100000.0,100000.0,0.13715164227043275,0.1263030753907635
0.08538587848932677,100000.0,100000.0,0.1373355961914762,0.12750787535899633
0.08620689655172414,100000.0,100000.0,0.1375583983860491,0.12817563440019406
0.08702791461412152,100000.0,100000.0,0.13779543407029854,0.12862279875324703
0.08784893267651889,100000.0,100000.0,0.1384887107478251,0.12891097448216252
0.08866995073891626,100000.0,100000.0,0.13947306121318068,0.12930360448004666
0.08949096880131363,100000.0,100000.0,0.14002467779761066,0.1293373691885473
0.090311986863711,100000.0,100000.0,0.14030019833030513,0.1296652110604132
0.09113300492610837,100000.0,100000.0,0.14037977405775828,0.12999175879040492
0.09195402298850575,100000.0,100000.0,0.14074334380348008,0.1300515740573764
0.09277504105090312,100000.0,100000.0,0.14098474961895338,0.1300663251961931
0.09359605911330049,100000.0,100000.0,0.14101261980880783,0.13026018599356326
0.09441707717569786,100000.0,100000.0,0.14121716277340046,0.13083918608526132
0.09523809523809523,100000.0,100000.0,0.14191681783365975,0.13138011171694583
0.0960591133004926,100000.0,100000.0,0.143211308619492,0.13183875794561636
0.09688013136288999,100000.0,100000.0,0.1434621090193335,0.13186757982740463
0.09770114942528736,100000.0,100000.0,0.14372431090626292,0.13275372590927717
0.09852216748768473,100000.0,100000.0,0.14398391164631538,0.13275831081492193
0.0993431855500821,100000.0,100000.0,0.1443533382756426,0.13281406835799475
0.10016420361247948,100000.0,100000.0,0.14519457290859286,0.13314053048718422
0.10098522167487685,100000.0,100000.0,0.14537420262672368,0.1335726146597576
0.10180623973727422,100000.0,100000.0,0.14631677476933527,0.13370974240800573
0.10262725779967159,100000.0,100000.0,0.1469885183646899,0.13433595537271328
0.10344827586206896,100000.0,100000.0,0.14704302288734747,0.13466427237759254
0.10426929392446634,100000.0,100000.0,0.14710964663363837,0.13490455785306413
0.10509031198686371,100000.0,100000.0,0.1474978431074334,0.1349163308352636
0.10591133004926108,100000.0,100000.0,0.14782362427146745,0.13538092941204694
0.10673234811165845,100000.0,100000.0,0.14824488950111195,0.13572529990540094
0.10755336617405582,100000.0,100000.0,0.14926939837225062,0.1357779897437879
0.10837438423645321,100000.0,100000.0,0.14949247530952356,0.13753970442787217
0.10919540229885058,100000.0,100000.0,0.149895178237405,0.13754590563400398
0.11001642036124795,100000.0,100000.0,0.15043681446547746,0.13768523116008702
0.11083743842364532,100000.0,100000.0,0.15057531121418732,0.13777168670557285
0.1116584564860427,100000.0,100000.0,0.15177381994301195,0.13833035964139603
0.11247947454844007,100000.0,100000.0,0.15193580786660094,0.1384319845433113
0.11330049261083744,100000.0,100000.0,0.15217664261195848,0.13863074019015365
0.11412151067323481,100000.0,100000.0,0.15414622054536298,0.13880772967171598
0.11494252873563218,100000.0,100000.0,0.1542861483498742,0.1390480408727555
0.11576354679802955,100000.0,100000.0,0.15438938076176284,0.13908992862678057
0.11658456486042693,100000.0,100000.0,0.15465800491287313,0.1396344620548926
0.1174055829228243,100000.0,100000.0,0.1548408571467177,0.13981076636378575
0.11822660098522167,100000.0,100000.0,0.1550793020315496,0.14017312140125018
0.11904761904761904,100000.0,100000.0,0.15523586695550096,0.1403316453503341
0.11986863711001643,100000.0,100000.0,0.1552681647075932,0.14057732576393878
0.1206896551724138,100000.0,100000.0,0.15553653055239225,0.1406104170047511
0.12151067323481117,100000.0,100000.0,0.15593476994239042,0.14072440710897463
0.12233169129720854,100000.0,100000.0,0.15606745246965337,0.14102301499027314
0.12315270935960591,100000.0,100000.0,0.15675866579295913,0.1425730583857039
0.12397372742200329,100000.0,100000.0,0.15756829543220266,0.1426794254403156
0.12479474548440066,100000.0,100000.0,0.15808099063643186,0.14282795114447117
0.12561576354679804,100000.0,100000.0,0.1582425723866824,0.14315266327789206
0.12643678160919541,100000.0,100000.0,0.15830747173133833,0.14375138678416136
0.1272577996715928,100000.0,100000.0,0.15887561706937045,0.14380394364533486
0.12807881773399016,100000.0,100000.0,0.1590065267082576,0.14408520204116348
0.12889983579638753,100000.0,100000.0,0.15970261705040162,0.14520869123719987
0.1297208538587849,100000.0,100000.0,0.16026903006776247,0.1459943909546428
0.13054187192118227,100000.0,100000.0,0.16041343174562644,0.14605681453855063
0.13136288998357964,100000.0,100000.0,0.16049397438501375,0.14637734577447248
0.13218390804597702,100000.0,100000.0,0.16119426588569366,0.1477633213498743
0.1330049261083744,100000.0,100000.0,0.1616565338433766,0.1485080907179074
0.13382594417077176,100000.0,100000.0,0.1620802870595565,0.14894442249584883
0.13464696223316913,100000.0,100000.0,0.16228182451383863,0.14920227342809023
0.1354679802955665,100000.0,100000.0,0.16235943376468917,0.14961313858945582
0.13628899835796388,100000.0,100000.0,0.16263479991077934,0.14986782474886873
0.13711001642036125,100000.0,100000.0,0.1632430683722778,0.1498738564382767
0.13793103448275862,100000.0,100000.0,0.16331076631270647,0.15066598047913016
0.138752052545156,100000.0,100000.0,0.16374865470860012,0.1528611184209839
0.13957307060755336,100000.0,100000.0,0.1641080699256702,0.15339574978008705
0.14039408866995073,100000.0,100000.0,0.1642664777028225,0.1539828892191652
0.1412151067323481,100000.0,100000.0,0.16452240639618432,0.15402161531345088
0.14203612479474548,100000.0,100000.0,0.1646902042126145,0.15549819548761679
0.14285714285714285,100000.0,100000.0,0.16499553506371112,0.15565467202223648
0.14367816091954022,100000.0,100000.0,0.16504404097082495,0.15585764705671265
0.1444991789819376,100000.0,100000.0,0.1650579458672416,0.15639981981015527
0.14532019704433496,100000.0,100000.0,0.16563113784620362,0.15663452275563794
0.14614121510673234,100000.0,100000.0,0.16599310012508783,0.1569079546504186
0.1469622331691297,100000.0,100000.0,0.1662345966933304,0.1570657732953114
0.1477832512315271,100000.0,100000.0,0.1665054042696713,0.1571314056309952
0.14860426929392448,100000.0,100000.0,0.16683375189328153,0.1572186498582064
0.14942528735632185,100000.0,100000.0,0.167493052547648,0.15809607788073893
0.15024630541871922,100000.0,100000.0,0.16772018190666393,0.15809631149594663
0.1510673234811166,100000.0,100000.0,0.16801796578780048,0.15818566613330604
0.15188834154351397,100000.0,100000.0,0.16822899244661138,0.1582341973731073
0.15270935960591134,100000.0,100000.0,0.16827494094867224,0.15853854878935827
0.1535303776683087,100000.0,100000.0,0.16834023939203502,0.15886134880629754
0.15435139573070608,100000.0,100000.0,0.16926153808246305,0.15905057190132538
0.15517241379310345,100000.0,100000.0,0.16940390811441056,0.15916177194373077
0.15599343185550082,100000.0,100000.0,0.17004114603463308,0.15984355363988276
0.1568144499178982,100000.0,100000.0,0.17012025712141418,0.15994779643826987
0.15763546798029557,100000.0,100000.0,0.17089568569992555,0.16013792305720306
0.15845648604269294,100000.0,100000.0,0.1711114519486379,0.16028263743333288
0.1592775041050903,100000.0,100000.0,0.17179695304964931,0.16039523972167855
0.16009852216748768,100000.0,100000.0,0.17201848371006612,0.1612729949492767
0.16091954022988506,100000.0,100000.0,0.17205246244767072,0.16147255615213815
0.16174055829228243,100000.0,100000.0,0.17217852804665093,0.1615012446837813
0.1625615763546798,100000.0,100000.0,0.17266161594920815,0.16181952062361554
0.16338259441707717,100000.0,100000.0,0.17286962434398445,0.16186247030394585
0.16420361247947454,100000.0,100000.0,0.17341860750734137,0.1628202695190824
0.16502463054187191,100000.0,100000.0,0.17345753162903366,0.16298745514547114
0.16584564860426929,100000.0,100000.0,0.17378231956720666,0.16301521842468494
0.16666666666666666,100000.0,100000.0,0.17383083490148782,0.1632553319540563
0.16748768472906403,100000.0,100000.0,0.1739294939590074,0.16336781077809703
0.1683087027914614,100000.0,100000.0,0.17399200094886097,0.16341728588552792
0.16912972085385877,100000.0,100000.0,0.17418283802541895,0.16352162532787556
0.16995073891625614,100000.0,100000.0,0.1742326652453817,0.16371464334491442
0.17077175697865354,100000.0,100000.0,0.174253317115708,0.16373152895439835
0.17159277504105092,100000.0,100000.0,0.17431521537803962,0.16392501478943483
0.1724137931034483,100000.0,100000.0,0.17453922580624812,0.16405767908570668
0.17323481116584566,100000.0,100000.0,0.17484207566234325,0.16426781107746194
0.17405582922824303,100000.0,100000.0,0.1749313183755057,0.16447499476385297
0.1748768472906404,100000.0,100000.0,0.1752895488740696,0.1654487881842465
0.17569786535303777,100000.0,100000.0,0.17658774748976516,0.16563833602226272
0.17651888341543515,100000.0,100000.0,0.17662089803211178,0.16587118549456575
0.17733990147783252,100000.0,100000.0,0.1766879741495257,0.1662106542105347
0.1781609195402299,100000.0,100000.0,0.17698091471865776,0.16727055172914088
0.17898193760262726,100000.0,100000.0,0.17719455295420675,0.1673481065450026
0.17980295566502463,100000.0,100000.0,0.17723559085101473,0.1678384989452779
0.180623973727422,100000.0,100000.0,0.17731177492385988,0.16846394280335594
0.18144499178981938,100000.0,100000.0,0.1774874550552413,0.1690089820824348
0.18226600985221675,100000.0,100000.0,0.17816023930535685,0.17017506515751926
0.18308702791461412,100000.0,100000.0,0.17860247526467846,0.1704177821919037
0.1839080459770115,100000.0,100000.0,0.17886906570062747,0.1706475365031781
0.18472906403940886,100000.0,100000.0,0.17905387525399605,0.17151537146456847
0.18555008210180624,100000.0,100000.0,0.17921382440720018,0.17154549006791947
0.1863711001642036,100000.0,100000.0,0.17954323851741963,0.1722828082189735
0.18719211822660098,100000.0,100000.0,0.1795722353970821,0.1723472744896534
0.18801313628899835,100000.0,100000.0,0.18061226785180493,0.17253279124414206
0.18883415435139572,100000.0,100000.0,0.1807419122266702,0.1727038658774211
0.1896551724137931,100000.0,100000.0,0.18080354266780668,0.1729899458633188
0.19047619047619047,100000.0,100000.0,0.18159941755783618,0.1730539670037713
0.19129720853858784,100000.0,100000.0,0.1819878659437771,0.1730978044131041
0.1921182266009852,100000.0,100000.0,0.18226368269419946,0.17341284419658767
0.19293924466338258,100000.0,100000.0,0.18252077780270123,0.17400809003884413
0.19376026272577998,100000.0,100000.0,0.1826619967542726,0.1741113217094472
0.19458128078817735,100000.0,100000.0,0.18283265779156288,0.1753055737010616
0.19540229885057472,100000.0,100000.0,0.18312350167156707,0.17576408979317792
0.1962233169129721,100000.0,100000.0,0.18386713495986312,0.17622191230186268
0.19704433497536947,100000.0,100000.0,0.18422701106394526,0.1762583568485414
0.19786535303776684,100000.0,100000.0,0.1845872367424935,0.17647196232156942
0.1986863711001642,100000.0,100000.0,0.184804346438851,0.17649986832568845
0.19950738916256158,100000.0,100000.0,0.18491787468056153,0.1768398279577542
0.20032840722495895,100000.0,100000.0,0.18570504956879094,0.17692080669553312
0.20114942528735633,100000.0,100000.0,0.1862803921328806,0.17706863566663092
0.2019704433497537,100000.0,100000.0,0.186355105804485,0.17725337805174687
0.20279146141215107,100000.0,100000.0,0.18650283884074434,0.17815281399105265
0.20361247947454844,100000.0,100000.0,0.1869767446223289,0.17831435940441037
0.2044334975369458,100000.0,100000.0,0.18700090378819167,0.17866568387541326
0.20525451559934318,100000.0,100000.0,0.18793455362763078,0.17869418120003044
0.20607553366174056,100000.0,100000.0,0.18892761202126573,0.17881982081134973
0.20689655172413793,100000.0,100000.0,0.18893976268267518,0.17885447183153488
0.2077175697865353,100000.0,100000.0,0.18904015517088957,0.17904744985374507
0.20853858784893267,100000.0,100000.0,0.18916002524160563,0.17919619973762335
0.20935960591133004,100000.0,100000.0,0.18940423043904708,0.17953323634072701
0.21018062397372742,100000.0,100000.0,0.19021798945384746,0.17965657109747615
0.2110016420361248,100000.0,100000.0,0.19117820977729313,0.17982482301650374
0.21182266009852216,100000.0,100000.0,0.19133216918025486,0.17993846839813304
0.21264367816091953,100000.0,100000.0,0.1913683471615828,0.17998405867238496
0.2134646962233169,100000.0,100000.0,0.1919181579064568,0.18000072164880832
0.21428571428571427,100000.0,100000.0,0.19214786210803858,0.1801853534998166
0.21510673234811165,100000.0,100000.0,0.1921823893230717,0.18038521986021355
0.21592775041050905,100000.0,100000.0,0.19222314925460599,0.18054786773146164
0.21674876847290642,100000.0,100000.0,0.1922411147587608,0.18075002907350557
0.2175697865353038,100000.0,100000.0,0.1926829360942856,0.18144863087475901
0.21839080459770116,100000.0,100000.0,0.19270574589010955,0.18173550977275768
0.21921182266009853,100000.0,100000.0,0.19321788868529197,0.18190189397601933
0.2200328407224959,100000.0,100000.0,0.19343483856260923,0.18219897038959912
0.22085385878489328,100000.0,100000.0,0.1935199273997903,0.1825164508868772
0.22167487684729065,100000.0,100000.0,0.19359564912056768,0.18256075565484545
0.22249589490968802,100000.0,100000.0,0.19431443310961266,0.18259201668641337
0.2233169129720854,100000.0,100000.0,0.19508560500976657,0.18265383693623177
0.22413793103448276,100000.0,100000.0,0.19536164505482942,0.18314715646660298
0.22495894909688013,100000.0,100000.0,0.19596199713512005,0.183310838757783
0.2257799671592775,100000.0,100000.0,0.1984865717650435,0.18332975561291007
0.22660098522167488,100000.0,100000.0,0.1991327988270356,0.18345148245543055
0.22742200328407225,100000.0,100000.0,0.19946228553267453,0.18351151206481223
0.22824302134646962,100000.0,100000.0,0.19991354501541117,0.18361271854713992
0.229064039408867,100000.0,100000.0,0.20016751041351244,0.18375393208443352
0.22988505747126436,100000.0,100000.0,0.2007326290052799,0.18390719926120974
0.23070607553366174,100000.0,100000.0,0.2014095512771223,0.18391194806904723
0.2315270935960591,100000.0,100000.0,0.20187877839447835,0.18441062476256828
0.23234811165845648,100000.0,100000.0,0.2021968133948793,0.18456691896860009
0.23316912972085385,100000.0,100000.0,0.20295587061966008,0.18541180931286289
0.23399014778325122,100000.0,100000.0,0.20344474551236275,0.18544804652610064
0.2348111658456486,100000.0,100000.0,0.20412725821797378,0.18550732075314844
0.23563218390804597,100000.0,100000.0,0.20414325995794316,0.18599360454130334
0.23645320197044334,100000.0,100000.0,0.2043719945242969,0.18604909149537657
0.2372742200328407,100000.0,100000.0,0.2043825387594919,0.18605750461732856
0.23809523809523808,100000.0,100000.0,0.20443277151654396,0.18634881339279613
0.23891625615763548,100000.0,100000.0,0.2057223890947368,0.18683179028726626
0.23973727422003285,100000.0,100000.0,0.2061133192657257,0.18686245362183404
0.24055829228243022,100000.0,100000.0,0.20617625975604117,0.18714564409345566
0.2413793103448276,100000.0,100000.0,0.20623750857148962,0.18722832331835465
0.24220032840722497,100000.0,100000.0,0.20660033295052377,0.18729787062461495
0.24302134646962234,100000.0,100000.0,0.20687199765972833,0.18779502848465526
0.2438423645320197,100000.0,100000.0,0.20695261725948955,0.18800646128446966
0.24466338259441708,100000.0,100000.0,0.2070111060777958,0.18884680225956801
0.24548440065681446,100000.0,100000.0,0.20774649065663098,0.18898559139571686
0.24630541871921183,100000.0,100000.0,0.20784178485691643,0.18910704218683047
0.2471264367816092,100000.0,100000.0,0.2084508161850648,0.18911976401035788
0.24794745484400657,100000.0,100000.0,0.2093595003241554,0.18930292421508962
0.24876847290640394,100000.0,100000.0,0.20940094944513712,0.18932225251660625
0.24958949096880131,100000.0,100000.0,0.20967807600245425,0.1897968702382811
0.2504105090311987,100000.0,100000.0,0.21025001983551256,0.18989248108542006
0.2512315270935961,100000.0,100000.0,0.21048001954669798,0.19003985105746912
0.25205254515599346,100000.0,100000.0,0.210881867691139,0.19056458264856757
0.25287356321839083,100000.0,100000.0,0.21089169244486902,0.1906656246197048
0.2536945812807882,100000.0,100000.0,0.21198814760093374,0.19077817407256212
0.2545155993431856,100000.0,100000.0,0.21284574285549632,0.19095972407157633
0.25533661740558294,100000.0,100000.0,0.21334746150878667,0.1917797276487837
0.2561576354679803,100000.0,100000.0,0.21350937291757002,0.19189073147214805
0.2569786535303777,100000.0,100000.0,0.21359516492968092,0.1919409449274142
0.25779967159277506,100000.0,100000.0,0.21382385000103357,0.19214425480344172
0.25862068965517243,100000.0,100000.0,0.21423005503257292,0.1921480491048707
0.2594417077175698,100000.0,100000.0,0.21440743244175314,0.19232638452474762
0.2602627257799672,100000.0,100000.0,0.21514839614579498,0.19242169541033247
0.26108374384236455,100000.0,100000.0,0.21565807571092777,0.19254989780364667
0.2619047619047619,100000.0,100000.0,0.21596814835731967,0.19336631166599347
0.2627257799671593,100000.0,100000.0,0.2160500650127708,0.19361528657538649
0.26354679802955666,100000.0,100000.0,0.21642105876442516,0.19367481048760202
0.26436781609195403,100000.0,100000.0,0.2166225570953512,0.19403381033567962
0.2651888341543514,100000.0,100000.0,0.21676363029939977,0.19434122742669643
0.2660098522167488,100000.0,100000.0,0.2187287834710631,0.19436051127266255
0.26683087027914615,100000.0,100000.0,0.21917781826445282,0.19469848878617635
0.2676518883415435,100000.0,100000.0,0.21961757745785312,0.19518716599202054
0.2684729064039409,100000.0,100000.0,0.2196618607734488,0.19529015162428914
0.26929392446633826,100000.0,100000.0,0.2200428088220541,0.19539610906276902
0.27011494252873564,100000.0,100000.0,0.22034529262287705,0.1955656285027669
0.270935960591133,100000.0,100000.0,0.22142995004286964,0.19576653732217003
0.2717569786535304,100000.0,100000.0,0.2217384154045086,0.19592127367906706
0.27257799671592775,100000.0,100000.0,0.2223775069350947,0.19605595748957777
0.2733990147783251,100000.0,100000.0,0.22273336902361668,0.19680469304298304
0.2742200328407225,100000.0,100000.0,0.22340286347797678,0.1972939161828103
0.27504105090311987,100000.0,100000.0,0.223415316271071,0.1973462984791857
0.27586206896551724,100000.0,100000.0,0.22348267169451394,0.1973485824416396
0.2766830870279146,100000.0,100000.0,0.22440613944482693,0.19770311142359445
0.277504105090312,100000.0,100000.0,0.22510110514147924,0.19798804306902978
0.27832512315270935,100000.0,100000.0,0.22518722144892866,0.19805359182428625
0.2791461412151067,100000.0,100000.0,0.22553490971260565,0.19814409277766423
0.2799671592775041,100000.0,100000.0,0.22571938856743903,0.19815210749094495
0.28078817733990147,100000.0,100000.0,0.22670720038614037,0.19819753468183096
0.28160919540229884,100000.0,100000.0,0.22733368286037622,0.19824744192366592
0.2824302134646962,100000.0,100000.0,0.22772394641789567,0.19828271220282656
0.2832512315270936,100000.0,100000.0,0.22784646741337528,0.19834045160095484
0.28407224958949095,100000.0,100000.0,0.22808507150529622,0.1986517739020195
0.2848932676518883,100000.0,100000.0,0.22842875110842267,0.19911709456280505
0.2857142857142857,100000.0,100000.0,0.2288343789360094,0.19986646197765115
0.28653530377668307,100000.0,100000.0,0.22889525798279953,0.1998670418492283
0.28735632183908044,100000.0,100000.0,0.2305688962068509,0.20019078522525657
0.2881773399014778,100000.0,100000.0,0.23088835410339598,0.20041735613417894
0.2889983579638752,100000.0,100000.0,0.2317646085368066,0.2007183885989618
0.28981937602627256,100000.0,100000.0,0.232006599138987,0.20085253446593518
0.29064039408866993,100000.0,100000.0,0.23304826020061895,0.2010906440020644
0.2914614121510673,100000.0,100000.0,0.23334055950853666,0.20157347113648164
0.2922824302134647,100000.0,100000.0,0.23430646079336998,0.20175609414887605
0.29310344827586204,100000.0,100000.0,0.23479653973851905,0.20207867283103714
0.2939244663382594,100000.0,100000.0,0.23483149685275317,0.20244044046282184
0.2947454844006568,100000.0,100000.0,0.2349976704497203,0.20258225648579642
0.2955665024630542,100000.0,100000.0,0.23526656880727012,0.2025832207427678
0.2963875205254516,100000.0,100000.0,0.2362310424172639,0.20278016929142778
0.29720853858784896,100000.0,100000.0,0.2364493793527166,0.2030514664826064
0.29802955665024633,100000.0,100000.0,0.23695421945260658,0.20325944704745857
0.2988505747126437,100000.0,100000.0,0.2370790543801275,0.20339640798875444
0.2996715927750411,100000.0,100000.0,0.2377822639543812,0.20404443945473658
0.30049261083743845,100000.0,100000.0,0.23832539400672742,0.20411678998141297
0.3013136288998358,100000.0,100000.0,0.23848462788940125,0.20418558401859158
0.3021346469622332,100000.0,100000.0,0.23955216488845874,0.20434945218176268
0.30295566502463056,100000.0,100000.0,0.2402048142515126,0.2046120786679071
0.30377668308702793,100000.0,100000.0,0.24134377054564018,0.20521593751630748
0.3045977011494253,100000.0,100000.0,0.24167805836954448,0.20531409215750013
0.3054187192118227,100000.0,100000.0,0.24179702136455683,0.20540524835783885
0.30623973727422005,100000.0,100000.0,0.24198781805828895,0.2054159463504919
0.3070607553366174,100000.0,100000.0,0.2432411130198549,0.2058201281181156
0.3078817733990148,100000.0,100000.0,0.24326274951677124,0.20589369441469424
0.30870279146141216,100000.0,100000.0,0.24420060461409096,0.20597749773212579
0.30952380952380953,100000.0,100000.0,0.24436861161952694,0.2060605019902796
0.3103448275862069,100000.0,100000.0,0.24452630502361394,0.20627834968099332
0.3111658456486043,100000.0,100000.0,0.24461882042385003,0.2063228434107111
0.31198686371100165,100000.0,100000.0,0.24479963493098914,0.20664763422072
0.312807881773399,100000.0,100000.0,0.2449551441807645,0.207236705112868
0.3136288998357964,100000.0,100000.0,0.246464318539285,0.20766793383687482
0.31444991789819376,100000.0,100000.0,0.24762046817344888,0.20781705682647073
0.31527093596059114,100000.0,100000.0,0.24763633190670178,0.2081140253991826
0.3160919540229885,100000.0,100000.0,0.24772149652423328,0.20830711690750742
0.3169129720853859,100000.0,100000.0,0.24834447314667837,0.2083262514903681
0.31773399014778325,100000.0,100000.0,0.24936273836104694,0.20838044733083258
0.3185550082101806,100000.0,100000.0,0.24943884406298925,0.20870557199150935
0.319376026272578,100000.0,100000.0,0.24947447070989448,0.20873229258352508
0.32019704433497537,100000.0,100000.0,0.2495424526412776,0.20919704194202934
0.32101806239737274,100000.0,100000.0,0.24978860898209193,0.20927863577294892
0.3218390804597701,100000.0,100000.0,0.24992647347170005,0.20950474075127726
0.3226600985221675,100000.0,100000.0,0.2503098988866964,0.2095810125193321
0.32348111658456485,100000.0,100000.0,0.25036514052038356,0.20958838407260982
0.3243021346469622,100000.0,100000.0,0.25053898569853467,0.20964796877498676
0.3251231527093596,100000.0,100000.0,0.25067868300402907,0.2097581108150674
0.32594417077175697,100000.0,100000.0,0.2508496987230173,0.20980901585571204
0.32676518883415434,100000.0,100000.0,0.2511884339060452,0.20995122330601645
0.3275862068965517,100000.0,100000.0,0.25169185233126606,0.21020246430823158
0.3284072249589491,100000.0,100000.0,0.2522967320249723,0.21033306923457115
0.32922824302134646,100000.0,100000.0,0.25287569558574075,0.21052774357257145
0.33004926108374383,100000.0,100000.0,0.2538798552748753,0.21063222635546444
0.3308702791461412,100000.0,100000.0,0.25457778998752323,0.21075895075655524
0.33169129720853857,100000.0,100000.0,0.25468948175335554,0.21078072492434155
0.33251231527093594,100000.0,100000.0,0.25491717124192664,0.2108153907214986
0.3333333333333333,100000.0,100000.0,0.2556619010385741,0.21088465764046024
0.3341543513957307,100000.0,100000.0,0.2563615552800928,0.21094764436946475
0.33497536945812806,100000.0,100000.0,0.2574691599496869,0.21103782679422728
0.33579638752052543,100000.0,100000.0,0.2577255980125233,0.2112630466621019
0.3366174055829228,100000.0,100000.0,0.2580131129763072,0.21139333410035335
0.3374384236453202,100000.0,100000.0,0.25827213944771993,0.2114333935633514
0.33825944170771755,100000.0,100000.0,0.2588438380559301,0.21180692134531878
0.3390804597701149,100000.0,100000.0,0.2589913106111007,0.21213285354677244
0.3399014778325123,100000.0,100000.0,0.25909754574804966,0.21213395516921948
0.34072249589490966,100000.0,100000.0,0.2593469195174936,0.21245148855717869
0.3415435139573071,100000.0,100000.0,0.26052662491282924,0.21251392062212748
0.34236453201970446,100000.0,100000.0,0.2605909422156257,0.2125234714064502
0.34318555008210183,100000.0,100000.0,0.26091642789692254,0.2126870199607401
0.3440065681444992,100000.0,100000.0,0.26110194893725563,0.2127964627292605
0.3448275862068966,100000.0,100000.0,0.261572400096059,0.21301867249882675
0.34564860426929395,100000.0,100000.0,0.2616566663740466,0.21357431199356927
0.3464696223316913,100000.0,100000.0,0.26280182355927256,0.2136539954301926
0.3472906403940887,100000.0,100000.0,0.26325111851214505,0.2140550253825899
0.34811165845648606,100000.0,100000.0,0.26421887639851577,0.21406949551618998
0.34893267651888343,100000.0,100000.0,0.26425286746224547,0.21416123205744106
0.3497536945812808,100000.0,100000.0,0.2662176386260761,0.2142941082197963
0.3505747126436782,100000.0,100000.0,0.26688410492124176,0.2143486585354285
0.35139573070607555,100000.0,100000.0,0.2675704449089872,0.21564774738169915
0.3522167487684729,100000.0,100000.0,0.26897556855375543,0.2156504751447294
0.3530377668308703,100000.0,100000.0,0.27006877319418604,0.21584310203586843
0.35385878489326766,100000.0,100000.0,0.2718194049628361,0.21598565659989033
0.35467980295566504,100000.0,100000.0,0.2721848824130259,0.2165554553756213
0.3555008210180624,100000.0,100000.0,0.27224302513801185,0.21698083254348127
0.3563218390804598,100000.0,100000.0,0.272432485411377,0.21705871113370118
0.35714285714285715,100000.0,100000.0,0.27322139876927576,0.21821338185214764
0.3579638752052545,100000.0,100000.0,0.2740202856066617,0.2190608443133987
0.3587848932676519,100000.0,100000.0,0.2755633859761018,0.219249202427714
0.35960591133004927,100000.0,100000.0,0.276269728476103,0.219418021499773
0.36042692939244664,100000.0,100000.0,0.27645445644308625,0.22008869457080454
0.361247947454844,100000.0,100000.0,0.27698806903298046,0.22009081691989563
0.3620689655172414,100000.0,100000.0,0.277170630944827,0.22029555569314707
0.36288998357963875,100000.0,100000.0,0.2774256815273277,0.2205299912120957
0.3637110016420361,100000.0,100000.0,0.2778946269841944,0.22113425525973435
0.3645320197044335,100000.0,100000.0,0.27840602628371114,0.22134045497339877
0.36535303776683087,100000.0,100000.0,0.2787171544243728,0.22157695399484334
0.36617405582922824,100000.0,100000.0,0.27874095107121666,0.22159417867985018
0.3669950738916256,100000.0,100000.0,0.2797632414737616,0.22228184000127263
0.367816091954023,100000.0,100000.0,0.2799116867203452,0.2223023859950968
0.36863711001642036,100000.0,100000.0,0.28037009436398924,0.2224082515879484
0.3694581280788177,100000.0,100000.0,0.2803882530333275,0.22314513892321425
0.3702791461412151,100000.0,100000.0,0.2805833644426813,0.2232937218196575
0.37110016420361247,100000.0,100000.0,0.28217938791116237,0.2234632065251309
0.37192118226600984,100000.0,100000.0,0.28261636939700974,0.22362833543840846
0.3727422003284072,100000.0,100000.0,0.2838107009808777,0.223903780094486
0.3735632183908046,100000.0,100000.0,0.2851475770088723,0.2243388922463263
0.37438423645320196,100000.0,100000.0,0.28579416730230495,0.22448943442109123
0.37520525451559933,100000.0,100000.0,0.28583369482370635,0.22471252343973006
0.3760262725779967,100000.0,100000.0,0.28623370400762926,0.2248039677573227
0.3768472906403941,100000.0,100000.0,0.2864800673348686,0.22495726847077469
0.37766830870279144,100000.0,100000.0,0.2869287763043028,0.2252437363480318
0.3784893267651888,100000.0,100000.0,0.28736634273926825,0.2252568546224331
0.3793103448275862,100000.0,100000.0,0.28788470365446683,0.2259900819232572
0.38013136288998356,100000.0,100000.0,0.2889038119426361,0.22611377032499339
0.38095238095238093,100000.0,100000.0,0.289860345952806,0.22651239387430572
0.3817733990147783,100000.0,100000.0,0.28997411804335876,0.22689916450734876
0.3825944170771757,100000.0,100000.0,0.29073650720790534,0.2269208178789618
0.38341543513957305,100000.0,100000.0,0.2916782927495206,0.2271645153638291
0.3842364532019704,100000.0,100000.0,0.2920070308273306,0.22718640745546317
0.3850574712643678,100000.0,100000.0,0.29211439163622693,0.22730585578442167
0.38587848932676516,100000.0,100000.0,0.29220873359877986,0.22822871335882394
0.3866995073891626,100000.0,100000.0,0.2928070305718852,0.22842418515889962
0.38752052545155996,100000.0,100000.0,0.29294023010428855,0.22862099645122166
0.38834154351395733,100000.0,100000.0,0.29295818567528153,0.22882393887629468
0.3891625615763547,100000.0,100000.0,0.29342776253334607,0.2288570657578543
0.3899835796387521,100000.0,100000.0,0.29402776921760226,0.22885814971091606
0.39080459770114945,100000.0,100000.0,0.2945294720368466,0.2288649102009454
0.3916256157635468,100000.0,100000.0,0.2945441924693652,0.22901282375421997
0.3924466338259442,100000.0,100000.0,0.29465687262355156,0.2291745934126963
0.39326765188834156,100000.0,100000.0,0.29476021478923137,0.2294222502728004
0.39408866995073893,100000.0,100000.0,0.2955174608404431,0.22972781443364265
0.3949096880131363,100000.0,100000.0,0.2956906653335461,0.23027922580841903
0.3957307060755337,100000.0,100000.0,0.2958205030818675,0.23038514007175964
0.39655172413793105,100000.0,100000.0,0.29605348013398874,0.23043199503304473
0.3973727422003284,100000.0,100000.0,0.2965267268998094,0.2311443376252491
0.3981937602627258,100000.0,100000.0,0.29725715118116486,0.2313191782058495
0.39901477832512317,100000.0,100000.0,0.2976198752149196,0.23146983986660424
0.39983579638752054,100000.0,100000.0,0.2977748537964828,0.23155691384057228
0.4006568144499179,100000.0,100000.0,0.2979421778032635,0.23161927830539447
0.4014778325123153,100000.0,100000.0,0.298142726995126,0.23211642966491394
0.40229885057471265,100000.0,100000.0,0.2983738708986605,0.23234347280965262
0.40311986863711,100000.0,100000.0,0.2988394803559749,0.23234622850652845
0.4039408866995074,100000.0,100000.0,0.29961424152400384,0.23265468829012217
0.40476190476190477,100000.0,100000.0,0.29981312799394544,0.2328088791892421
0.40558292282430214,100000.0,100000.0,0.3006366215437378,0.233700208580236
0.4064039408866995,100000.0,100000.0,0.30085443394214584,0.23408545483253265
0.4072249589490969,100000.0,100000.0,0.3012629186447773,0.2343118985495133
0.40804597701149425,100000.0,100000.0,0.30152056982830533,0.2345666033834132
0.4088669950738916,100000.0,100000.0,0.30215902561269525,0.23460715582171796
0.409688013136289,100000.0,100000.0,0.30233104877343125,0.23494304285323286
0.41050903119868637,100000.0,100000.0,0.30258066954273943,0.23513118419380244
0.41133004926108374,100000.0,100000.0,0.3035387572776539,0.23513700012970398
0.4121510673234811,100000.0,100000.0,0.3036470787647208,0.23524485939472023
0.4129720853858785,100000.0,100000.0,0.30379779222890757,0.23549958280992558
0.41379310344827586,100000.0,100000.0,0.3042445370297725,0.23569246494951013
0.41461412151067323,100000.0,100000.0,0.3054110140191474,0.23590593279751523
0.4154351395730706,100000.0,100000.0,0.3058076735636384,0.23775824518248573
0.41625615763546797,100000.0,100000.0,0.3062239986955189,0.23777432749474856
0.41707717569786534,100000.0,100000.0,0.3066095135565988,0.2378647754839883
0.4178981937602627,100000.0,100000.0,0.30735658262686133,0.23797033090871184
0.4187192118226601,100000.0,100000.0,0.30777482308482756,0.2380893307969687
0.41954022988505746,100000.0,100000.0,0.30815821873396076,0.2381046202152233
0.42036124794745483,100000.0,100000.0,0.3084137350830257,0.23818346710093777
0.4211822660098522,100000.0,100000.0,0.3085557596304899,0.23835321691336997
0.4220032840722496,100000.0,100000.0,0.3086017499327212,0.23855510960708662
0.42282430213464695,100000.0,100000.0,0.30914233486109155,0.23860743546198107
0.4236453201970443,100000.0,100000.0,0.30948612699555006,0.23863444027772077
0.4244663382594417,100000.0,100000.0,0.30950867714324903,0.2386363404388916
0.42528735632183906,100000.0,100000.0,0.3107695612655495,0.23865766547268674
0.42610837438423643,100000.0,100000.0,0.3111028435877992,0.23873138862692164
0.4269293924466338,100000.0,100000.0,0.312426183788209,0.23891588023112184
0.4277504105090312,100000.0,100000.0,0.312611809385361,0.2390698202566545
0.42857142857142855,100000.0,100000.0,0.3127677436814388,0.2391713218260133
0.4293924466338259,100000.0,100000.0,0.3135610450635314,0.23927374109540722
0.4302134646962233,100000.0,100000.0,0.3136226420543808,0.24072003714904547
0.43103448275862066,100000.0,100000.0,0.3138779455709216,0.24073841969358492
0.4318555008210181,100000.0,100000.0,0.31411751915531744,0.24116611633622334
0.43267651888341546,100000.0,100000.0,0.3143445026859172,0.2412549802407665
0.43349753694581283,100000.0,100000.0,0.3148119547419138,0.24155453208570132
0.4343185550082102,100000.0,100000.0,0.31516570053142073,0.24176480777548276
0.4351395730706076,100000.0,100000.0,0.3168301835333942,0.24197711411936312
0.43596059113300495,100000.0,100000.0,0.3169553718186294,0.24246178266753016
0.4367816091954023,100000.0,100000.0,0.3170260168035558,0.24336835451014008
0.4376026272577997,100000.0,100000.0,0.31734607682271443,0.24438690440200525
0.43842364532019706,100000.0,100000.0,0.31919481315042003,0.24461850950270786
0.43924466338259444,100000.0,100000.0,0.319604384842009,0.24486058882510017
0.4400656814449918,100000.0,100000.0,0.3198867571522304,0.24487400931150863
0.4408866995073892,100000.0,100000.0,0.31990411742200253,0.24533936521952707
0.44170771756978655,100000.0,100000.0,0.3203707662532722,0.24547526926493213
0.4425287356321839,100000.0,100000.0,0.3215928715874198,0.24547875409050093
0.4433497536945813,100000.0,100000.0,0.32181800433109153,0.24576713975902395
0.44417077175697867,100000.0,100000.0,0.3228346798165084,0.24592964630409286
0.44499178981937604,100000.0,100000.0,0.32333048561738265,0.2459903329277178
0.4458128078817734,100000.0,100000.0,0.3235045351578236,0.24623312053918253
0.4466338259441708,100000.0,100000.0,0.3238922404301334,0.24640646846133452
0.44745484400656815,100000.0,100000.0,0.3276009014067324,0.24653728328224586
0.4482758620689655,100000.0,100000.0,0.32829161563313136,0.24676485439883
0.4490968801313629,100000.0,100000.0,0.32956804632137165,0.24756697339195227
0.44991789819376027,100000.0,100000.0,0.3297260111973855,0.24816625668682366
0.45073891625615764,100000.0,100000.0,0.3311028001831364,0.2486738255483799
0.451559934318555,100000.0,100000.0,0.33179854363989836,0.24874289656710794
0.4523809523809524,100000.0,100000.0,0.3318003368399719,0.24883846577562743
0.45320197044334976,100000.0,100000.0,0.33363746452158266,0.2489436898085653
0.4540229885057471,100000.0,100000.0,0.3340654851605304,0.2490724060682441
0.4548440065681445,100000.0,100000.0,0.334263916143981,0.24977269742861516
0.45566502463054187,100000.0,100000.0,0.3348663048366551,0.2502229778918447
0.45648604269293924,100000.0,100000.0,0.33524703980153125,0.25040023512067233
0.4573070607553366,100000.0,100000.0,0.3359150422386911,0.250497221018518
0.458128078817734,100000.0,100000.0,0.3360724702749327,0.25050073425860186
0.45894909688013136,100000.0,100000.0,0.3365048557116445,0.2505733867533376
0.45977011494252873,100000.0,100000.0,0.3371875168687856,0.25097499040360993
0.4605911330049261,100000.0,100000.0,0.3373148769637139,0.25109698112625656
0.4614121510673235,100000.0,100000.0,0.3378415264469065,0.2515742900759444
0.46223316912972084,100000.0,100000.0,0.3380365812200827,0.2522864684690399
0.4630541871921182,100000.0,100000.0,0.33888625445835846,0.25264856865799057
0.4638752052545156,100000.0,100000.0,0.33941927184412823,0.25276484990018133
0.46469622331691296,100000.0,100000.0,0.33960809767716527,0.25318772437986725
0.46551724137931033,100000.0,100000.0,0.33997437453238905,0.2531897424032504
0.4663382594417077,100000.0,100000.0,0.3412935597872113,0.2534076511536392
0.4671592775041051,100000.0,100000.0,0.34156719378777856,0.25483619342197494
0.46798029556650245,100000.0,100000.0,0.3418548493468358,0.25527249915207706
0.4688013136288998,100000.0,100000.0,0.34360694933792674,0.2555310861987154
0.4696223316912972,100000.0,100000.0,0.34369827574899026,0.2557063620555653
0.47044334975369456,100000.0,100000.0,0.344536590889629,0.25602696254006135
0.47126436781609193,100000.0,100000.0,0.3452590240946126,0.2561660600947097
0.4720853858784893,100000.0,100000.0,0.34560704377323154,0.25629089040694775
0.4729064039408867,100000.0,100000.0,0.34804984137260275,0.25637100055338474
0.47372742200328405,100000.0,100000.0,0.34897035426548023,0.25654446078000454
0.4745484400656814,100000.0,100000.0,0.3505778346599924,0.2571181050330965
0.4753694581280788,100000.0,100000.0,0.35112837176345835,0.25762717104878874
0.47619047619047616,100000.0,100000.0,0.35188515188874697,0.25777112589733886
0.47701149425287354,100000.0,100000.0,0.35358020492921527,0.25808030102243673
0.47783251231527096,100000.0,100000.0,0.35371221369688266,0.25825742962232956
0.47865353037766833,100000.0,100000.0,0.3537168673202959,0.2585579820413968
0.4794745484400657,100000.0,100000.0,0.3537300210462436,0.25881094412641115
0.4802955665024631,100000.0,100000.0,0.3540690512618384,0.2588285075542951
0.48111658456486045,100000.0,100000.0,0.35477207181734394,0.25900313885422116
0.4819376026272578,100000.0,100000.0,0.35579199681515955,0.2591315224250437
0.4827586206896552,100000.0,100000.0,0.3561080214740546,0.25937901879350944
0.48357963875205257,100000.0,100000.0,0.3571779490311979,0.25977622792210975
0.48440065681444994,100000.0,100000.0,0.3576070742808568,0.25998775013409603
0.4852216748768473,100000.0,100000.0,0.3580283597806923,0.26024674683453386
0.4860426929392447,100000.0,100000.0,0.35857547264156203,0.2606502421730763
0.48686371100164205,100000.0,100000.0,0.3586387137938643,0.26083659014746124
0.4876847290640394,100000.0,100000.0,0.35955902862249645,0.26114482265856365
0.4885057471264368,100000.0,100000.0,0.35985405220829214,0.26145646370493164
0.48932676518883417,100000.0,100000.0,0.3606714101834375,0.26148297370872037
0.49014778325123154,100000.0,100000.0,0.3607603276450344,0.2617958349466777
0.4909688013136289,100000.0,100000.0,0.3609066052809798,0.2621103500414119
0.4917898193760263,100000.0,100000.0,0.36097488723849536,0.2628127302309348
0.49261083743842365,100000.0,100000.0,0.3628696361367609,0.26302176589877535
0.493431855500821,100000.0,100000.0,0.36289672445864524,0.26327314631625215
0.4942528735632184,100000.0,100000.0,0.36445025922136076,0.26343841450176253
0.49507389162561577,100000.0,100000.0,0.36497509191246674,0.2641422905229942
0.49589490968801314,100000.0,100000.0,0.3651382769501242,0.2644769209514992
0.4967159277504105,100000.0,100000.0,0.3651520630945461,0.26572881231839035
0.4975369458128079,100000.0,100000.0,0.36545515403717177,0.26576287245700464
0.49835796387520526,100000.0,100000.0,0.36574856791257876,0.26638183482419453
0.49917898193760263,100000.0,100000.0,0.3658732306835255,0.2670042494821013
0.5,100000.0,100000.0,0.3661285696576993,0.26710789829350423
0.5008210180623974,100000.0,100000.0,0.3662653748250452,0.2673037053172399
0.5016420361247947,100000.0,100000.0,0.3662799913135978,0.2675926327442209
0.5024630541871922,100000.0,100000.0,0.3664847844573285,0.2677566491375867
0.5032840722495895,100000.0,100000.0,0.36655287930988184,0.2687325356859201
0.5041050903119869,100000.0,100000.0,0.36717871545689745,0.2687455302486319
0.5049261083743842,100000.0,100000.0,0.3676157676864733,0.26892353638939537
0.5057471264367817,100000.0,100000.0,0.36769706533224694,0.26897480137635177
0.506568144499179,100000.0,100000.0,0.3688358511607468,0.26944539895838704
0.5073891625615764,100000.0,100000.0,0.36911729148087563,0.26963567532214266
0.5082101806239737,100000.0,100000.0,0.3699155241492831,0.27031784719837415
0.5090311986863711,100000.0,100000.0,0.37066672274887186,0.2713682818443413
0.5098522167487685,100000.0,100000.0,0.3709495134709961,0.27138142470419513
0.5106732348111659,100000.0,100000.0,0.37139863958760694,0.2720292428963025
0.5114942528735632,100000.0,100000.0,0.3725828889475292,0.27224351148254744
0.5123152709359606,100000.0,100000.0,0.3730305979663482,0.2733117248050321
0.513136288998358,100000.0,100000.0,0.3756170419459223,0.27372730173931303
0.5139573070607554,100000.0,100000.0,0.37562507891706015,0.27395992545267317
0.5147783251231527,100000.0,100000.0,0.3757082399136172,0.2751587167502625
0.5155993431855501,100000.0,100000.0,0.37642685015726834,0.27518781658427943
0.5164203612479474,100000.0,100000.0,0.37751741641134484,0.2754826796072042
0.5172413793103449,100000.0,100000.0,0.37768938146869013,0.2755108273412273
0.5180623973727422,100000.0,100000.0,0.3781636978353124,0.27574322579245636
0.5188834154351396,100000.0,100000.0,0.3785779072622999,0.276272052986214
0.5197044334975369,100000.0,100000.0,0.3786439196319012,0.2765603454979972
0.5205254515599343,100000.0,100000.0,0.379718545797275,0.2768256093620592
0.5213464696223317,100000.0,100000.0,0.3798598573433552,0.2769576792600474
0.5221674876847291,100000.0,100000.0,0.37988938017842194,0.27722078278715206
0.5229885057471264,100000.0,100000.0,0.3799036732021433,0.2772847020013434
0.5238095238095238,100000.0,100000.0,0.3799807518704236,0.27757900563116805
0.5246305418719212,100000.0,100000.0,0.38038713461950613,0.27765048370912615
0.5254515599343186,100000.0,100000.0,0.38045706433522347,0.27809875944372897
0.5262725779967159,100000.0,100000.0,0.3809977675795078,0.2781020300362177
0.5270935960591133,100000.0,100000.0,0.3814657608199735,0.27813112018743724
0.5279146141215106,100000.0,100000.0,0.38147597114841986,0.2787142465662133
0.5287356321839081,100000.0,100000.0,0.38208553100575693,0.278768473393319
0.5295566502463054,100000.0,100000.0,0.3823945932929621,0.27881404424850564
0.5303776683087028,100000.0,100000.0,0.38342056136599695,0.27912883535543104
0.5311986863711001,100000.0,100000.0,0.3845158074297202,0.27980972851672076
0.5320197044334976,100000.0,100000.0,0.38690686329345203,0.28037347164614806
0.5328407224958949,100000.0,100000.0,0.38752751598964813,0.28063459656733425
0.5336617405582923,100000.0,100000.0,0.3886136971443108,0.28130221948273515
0.5344827586206896,100000.0,100000.0,0.3892302154983085,0.281442196486894
0.535303776683087,100000.0,100000.0,0.3894268076210002,0.28183523930221904
0.5361247947454844,100000.0,100000.0,0.38968065453462614,0.28246436018087795
0.5369458128078818,100000.0,100000.0,0.39046932969884657,0.2827123894413797
0.5377668308702791,100000.0,100000.0,0.3908344547489631,0.28309212334709066
0.5385878489326765,100000.0,100000.0,0.3914119148531692,0.2831166325360716
0.5394088669950738,100000.0,100000.0,0.39243775974329287,0.2832775800346196
0.5402298850574713,100000.0,100000.0,0.3954884342290164,0.28421247796664
0.5410509031198686,100000.0,100000.0,0.39691385864833423,0.2842255612808716
0.541871921182266,100000.0,100000.0,0.3972993651590013,0.2843667653453802
0.5426929392446633,100000.0,100000.0,0.3982870341345525,0.2844302956661406
0.5435139573070608,100000.0,100000.0,0.3987627860305018,0.2844862866504532
0.5443349753694581,100000.0,100000.0,0.40092205554354066,0.2845158090915629
0.5451559934318555,100000.0,100000.0,0.40152196354807346,0.285814132964856
0.5459770114942529,100000.0,100000.0,0.4020327345277046,0.2859937161595633
0.5467980295566502,100000.0,100000.0,0.40489238336657457,0.2862633295616998
0.5476190476190477,100000.0,100000.0,0.4054044895228332,0.28755722405325923
0.548440065681445,100000.0,100000.0,0.405635316430258,0.2875678591364521
0.5492610837438424,100000.0,100000.0,0.40644815877978946,0.28759266092835234
0.5500821018062397,100000.0,100000.0,0.4073617640329959,0.288802244649909
0.5509031198686372,100000.0,100000.0,0.40798516133134793,0.2888571219031048
0.5517241379310345,100000.0,100000.0,0.4080105007756076,0.2893233269904911
0.5525451559934319,100000.0,100000.0,0.41048060354335697,0.2899152865896438
0.5533661740558292,100000.0,100000.0,0.41062648783651207,0.2900761940971758
0.5541871921182266,100000.0,100000.0,0.4119867485511036,0.2903582042068898
0.555008210180624,100000.0,100000.0,0.41206735204911543,0.29098125815455783
0.5558292282430214,100000.0,100000.0,0.4123709247750182,0.2910664990678608
0.5566502463054187,100000.0,100000.0,0.4144045830723647,0.2914389882936971
0.5574712643678161,100000.0,100000.0,0.4164308676669706,0.2921118693657452
0.5582922824302134,100000.0,100000.0,0.417059996049209,0.2922850581929184
0.5591133004926109,100000.0,100000.0,0.4170775407938419,0.2924120837934722
0.5599343185550082,100000.0,100000.0,0.4170936256227254,0.29244681074367657
0.5607553366174056,100000.0,100000.0,0.4174347803740992,0.29354182879219826
0.5615763546798029,100000.0,100000.0,0.4179473261785686,0.2938604884267455
0.5623973727422004,100000.0,100000.0,0.41868982801168464,0.2940735201930344
0.5632183908045977,100000.0,100000.0,0.4202578637918375,0.2941487747126809
0.5640394088669951,100000.0,100000.0,0.4213345344295621,0.29425794515251436
0.5648604269293924,100000.0,100000.0,0.42324851845164313,0.29461987691626174
0.5656814449917899,100000.0,100000.0,0.4233372587992826,0.2948048229531466
0.5665024630541872,100000.0,100000.0,0.42335638878212395,0.29485965616528315
0.5673234811165846,100000.0,100000.0,0.4248157303083634,0.29534141793606017
0.5681444991789819,100000.0,100000.0,0.42498426990677507,0.29534431864841443
0.5689655172413793,100000.0,100000.0,0.4251185217618076,0.29629853128975503
0.5697865353037767,100000.0,100000.0,0.42549150231378324,0.2965141065617266
0.5706075533661741,100000.0,100000.0,0.42552930116732446,0.29673083885255125
0.5714285714285714,100000.0,100000.0,0.4255350302902343,0.2968111219927626
0.5722495894909688,100000.0,100000.0,0.42598646371347304,0.29716904316096543
0.5730706075533661,100000.0,100000.0,0.4294082790297443,0.29728112962331144
0.5738916256157636,100000.0,100000.0,0.4296619999584563,0.29838953140390745
0.5747126436781609,100000.0,100000.0,0.4313585373123291,0.29854704209189475
0.5755336617405583,100000.0,100000.0,0.43200860879414793,0.29889026945731456
0.5763546798029556,100000.0,100000.0,0.4330605166478324,0.2996661783821798
0.577175697865353,100000.0,100000.0,0.43348684608941906,0.3000203199056159
0.5779967159277504,100000.0,100000.0,0.4337500659741907,0.30004380247332285
0.5788177339901478,100000.0,100000.0,0.4362203044651273,0.3001614484985383
0.5796387520525451,100000.0,100000.0,0.4380141546947467,0.30032340777610717
0.5804597701149425,100000.0,100000.0,0.4447470491035144,0.3005767174248538
0.5812807881773399,100000.0,100000.0,0.4449960747121522,0.30117624115824276
0.5821018062397373,100000.0,100000.0,0.4451936178399122,0.3016640545279193
0.5829228243021346,100000.0,100000.0,0.44572604439180885,0.30207362247775155
0.583743842364532,100000.0,100000.0,0.44662109668198385,0.3023542352296215
0.5845648604269293,100000.0,100000.0,0.4475885677199866,0.3032579647406304
0.5853858784893268,100000.0,100000.0,0.44996768352934996,0.30354359191505126
0.5862068965517241,100000.0,100000.0,0.4502280561813558,0.3038479366441955
0.5870279146141215,100000.0,100000.0,0.4516009579329438,0.3040962158599497
0.5878489326765188,100000.0,100000.0,0.4545057529030866,0.30483142648869765
0.5886699507389163,100000.0,100000.0,0.454573218729953,0.3049066054528979
0.5894909688013136,100000.0,100000.0,0.4550436193357238,0.30549605326130114
0.590311986863711,100000.0,100000.0,0.45560320073454275,0.30571645014858173
0.5911330049261084,100000.0,100000.0,0.4557901012569444,0.30574821828071963
0.5919540229885057,100000.0,100000.0,0.4567532077340911,0.30592778292631606
0.5927750410509032,100000.0,100000.0,0.45709774951082505,0.3062767780292593
0.5935960591133005,100000.0,100000.0,0.4575578603198932,0.3064290144743792
0.5944170771756979,100000.0,100000.0,0.45823588612823607,0.3071989963918238
0.5952380952380952,100000.0,100000.0,0.4589011988768844,0.30769249343204946
0.5960591133004927,100000.0,100000.0,0.46186112202711915,0.3081765476467907
0.59688013136289,100000.0,100000.0,0.4626621628859876,0.30821654275414206
0.5977011494252874,100000.0,100000.0,0.46384105616022286,0.30963180529865747
0.5985221674876847,100000.0,100000.0,0.4640615157963224,0.310757833187866
0.5993431855500821,100000.0,100000.0,0.46419002938858794,0.3113575667191877
0.6001642036124795,100000.0,100000.0,0.4642948646189416,0.3114966639286275
0.6009852216748769,100000.0,100000.0,0.46438567441676293,0.3117567839583081
0.6018062397372742,100000.0,100000.0,0.46563224318247765,0.3128270817388685
0.6026272577996716,100000.0,100000.0,0.46659169422762115,0.31317235097266216
0.603448275862069,100000.0,100000.0,0.46771116174046445,0.31327714988533323
0.6042692939244664,100000.0,100000.0,0.4696136827838954,0.3134357244382868
0.6050903119868637,100000.0,100000.0,0.46968308084186583,0.3145756149029078
0.6059113300492611,100000.0,100000.0,0.47127537184759594,0.3154176154720244
0.6067323481116584,100000.0,100000.0,0.4764598580298988,0.3156078564690854
0.6075533661740559,100000.0,100000.0,0.47717291816505575,0.31608722717142135
0.6083743842364532,100000.0,100000.0,0.4780735518517423,0.3168029214188938
0.6091954022988506,100000.0,100000.0,0.4792462886162718,0.3170631279005427
0.6100164203612479,100000.0,100000.0,0.4793265897746471,0.31736648393230354
0.6108374384236454,100000.0,100000.0,0.47997111468876147,0.317489434872576
0.6116584564860427,100000.0,100000.0,0.48022924281217677,0.3177998137896847
0.6124794745484401,100000.0,100000.0,0.482521908436083,0.3183053031250934
0.6133004926108374,100000.0,100000.0,0.48349854861548397,0.3188003435392315
0.6141215106732348,100000.0,100000.0,0.4882008222313895,0.3193862800399476
0.6149425287356322,100000.0,100000.0,0.48931699456538125,0.3197956878061335
0.6157635467980296,100000.0,100000.0,0.48942551324709044,0.319979229919074
0.6165845648604269,100000.0,100000.0,0.4906522890205265,0.3206237224802767
0.6174055829228243,100000.0,100000.0,0.49138224819969506,0.32076536742985484
0.6182266009852216,100000.0,100000.0,0.49520934251216475,0.3207965140677707
0.6190476190476191,100000.0,100000.0,0.4964386666865802,0.3214563652454453
0.6198686371100164,100000.0,100000.0,0.4991128795466194,0.32164175661595257
0.6206896551724138,100000.0,100000.0,0.5018222901099569,0.32191202304180133
0.6215106732348111,100000.0,100000.0,0.5026949344971333,0.32249831005964846
0.6223316912972086,100000.0,100000.0,0.5033357724372053,0.32338726534984447
0.6231527093596059,100000.0,100000.0,0.5044375162092136,0.32458654416563376
0.6239737274220033,100000.0,100000.0,0.5096910388854298,0.32502026890132185
0.6247947454844006,100000.0,100000.0,0.5112707432378764,0.3250625783153462
0.625615763546798,100000.0,100000.0,0.5147279842335185,0.3256409267575725
0.6264367816091954,100000.0,100000.0,0.5148647653521242,0.3260865648344362
0.6272577996715928,100000.0,100000.0,0.5149672061580308,0.32720576574669735
0.6280788177339901,100000.0,100000.0,0.516373990707778,0.32724674462442493
0.6288998357963875,100000.0,100000.0,0.5173264353630154,0.32761980006711144
0.6297208538587848,100000.0,100000.0,0.5198493516804502,0.3288500368368109
0.6305418719211823,100000.0,100000.0,0.5201619756949107,0.32895675541690084
0.6313628899835796,100000.0,100000.0,0.5208847424561961,0.32918753649440646
0.632183908045977,100000.0,100000.0,0.5228854095529972,0.32978858450558146
0.6330049261083743,100000.0,100000.0,0.5234520156582686,0.33038166094762667
0.6338259441707718,100000.0,100000.0,0.5240803963905676,0.3306285047914705
0.6346469622331691,100000.0,100000.0,0.5266997547450019,0.3316162054977126
0.6354679802955665,100000.0,100000.0,0.5290354215048164,0.3322531181389078
0.6362889983579638,100000.0,100000.0,0.5293819432846159,0.33233397449004687
0.6371100164203612,100000.0,100000.0,0.5295046421652931,0.3323480214523127
0.6379310344827587,100000.0,100000.0,0.5304098901176584,0.332363862614009
0.638752052545156,100000.0,100000.0,0.5309155676306335,0.3328830860488615
0.6395730706075534,100000.0,100000.0,0.5319111004355296,0.3334899033747996
0.6403940886699507,100000.0,100000.0,0.5329189202318352,0.33408483870633765
0.6412151067323482,100000.0,100000.0,0.5338326101192049,0.334102981450595
0.6420361247947455,100000.0,100000.0,0.5394478200054986,0.3344169378058046
0.6428571428571429,100000.0,100000.0,0.5402713821283496,0.3349612637002735
0.6436781609195402,100000.0,100000.0,0.5462702770175504,0.33619598442761867
0.6444991789819376,100000.0,100000.0,0.5474052544719278,0.3371798167004111
0.645320197044335,100000.0,100000.0,0.5534595428233319,0.33731948452373206
0.6461412151067324,100000.0,100000.0,0.5538033485743805,0.33780112723642314
0.6469622331691297,100000.0,100000.0,0.5554865198924731,0.33907124322532184
0.6477832512315271,100000.0,100000.0,0.5562814866791267,0.33973289152320907
0.6486042692939245,100000.0,100000.0,0.556899198518312,0.34022376061847576
0.6494252873563219,100000.0,100000.0,0.5570101239455761,0.3409688228947682
0.6502463054187192,100000.0,100000.0,0.5592110081835273,0.34124092296138053
0.6510673234811166,100000.0,100000.0,0.5622488556116927,0.3418161547481307
0.6518883415435139,100000.0,100000.0,0.5640724773091937,0.3420100317674034
0.6527093596059114,100000.0,100000.0,0.5646676631844103,0.34233882372846786
0.6535303776683087,100000.0,100000.0,0.5700207602990881,0.3423810192989636
0.6543513957307061,100000.0,100000.0,0.5722320170614141,0.34369288420728983
0.6551724137931034,100000.0,100000.0,0.5723985193635583,0.34373625885347814
0.6559934318555009,100000.0,100000.0,0.5737551248762861,0.3438079053897941
0.6568144499178982,100000.0,100000.0,0.5777216530381581,0.3443081929428252
0.6576354679802956,100000.0,100000.0,0.580497867452476,0.34469102207133295
0.6584564860426929,100000.0,100000.0,0.5809085618843395,0.3456520757007852
0.6592775041050903,100000.0,100000.0,0.5813831496442035,0.3464106721767587
0.6600985221674877,100000.0,100000.0,0.5824111762744532,0.3464117231873942
0.6609195402298851,100000.0,100000.0,0.5830329891870188,0.3466238740298819
0.6617405582922824,100000.0,100000.0,0.5831348056091082,0.34776967743080955
0.6625615763546798,100000.0,100000.0,0.5835967795273558,0.34811825600712343
0.6633825944170771,100000.0,100000.0,0.5851710543471458,0.3494846321392406
0.6642036124794746,100000.0,100000.0,0.5878378924535517,0.3502151187523996
0.6650246305418719,100000.0,100000.0,0.5900951340196627,0.3506037002002005
0.6658456486042693,100000.0,100000.0,0.5922043201692849,0.35182748870055325
0.6666666666666666,100000.0,100000.0,0.5935626936852253,0.3518985897948984
0.6674876847290641,100000.0,100000.0,0.5957289330102876,0.3521657283056549
0.6683087027914614,100000.0,100000.0,0.5976117780558986,0.35274471443346506
0.6691297208538588,100000.0,100000.0,0.6023604025350691,0.35354740928538225
0.6699507389162561,100000.0,100000.0,0.6029332491310705,0.35450339198397074
0.6707717569786535,100000.0,100000.0,0.6038155149175544,0.3567782187019207
0.6715927750410509,100000.0,100000.0,0.6039168630442204,0.35684930037714685
0.6724137931034483,100000.0,100000.0,0.6042186960869954,0.35849617911241843
0.6732348111658456,100000.0,100000.0,0.6048256284282494,0.35923692462870505
0.674055829228243,100000.0,100000.0,0.6059358531036224,0.35958595973848934
0.6748768472906403,100000.0,100000.0,0.6065844673356622,0.35993415476451174
0.6756978653530378,100000.0,100000.0,0.611178282193461,0.36002287555315426
0.6765188834154351,100000.0,100000.0,0.6125440829836757,0.3607154678123414
0.6773399014778325,100000.0,100000.0,0.6133340652832778,0.36223911684028137
0.6781609195402298,100000.0,100000.0,0.6133529068159184,0.36381430308745183
0.6789819376026273,100000.0,100000.0,0.6148264721109253,0.3641492524779418
0.6798029556650246,100000.0,100000.0,0.615221467875001,0.3641926113262437
0.680623973727422,100000.0,100000.0,0.6155195945997022,0.3642516323316131
0.6814449917898193,100000.0,100000.0,0.6173682947461443,0.3647153570656543
0.6822660098522167,100000.0,100000.0,0.617676485578676,0.366150244094483
0.6830870279146142,100000.0,100000.0,0.622523984583763,0.36806788595867457
0.6839080459770115,100000.0,100000.0,0.6257914955358909,0.3684125334237793
0.6847290640394089,100000.0,100000.0,0.6259003550911488,0.37043251539591115
0.6855500821018062,100000.0,100000.0,0.6266649669669999,0.37159861282036477
0.6863711001642037,100000.0,100000.0,0.6278744662849925,0.3726267333462574
0.687192118226601,100000.0,100000.0,0.62881739269692,0.37414141633101045
0.6880131362889984,100000.0,100000.0,0.6290958880322354,0.37539125492323533
0.6888341543513957,100000.0,100000.0,0.6297482900025757,0.3755066678200912
0.6896551724137931,100000.0,100000.0,0.6308443441876501,0.3772684486488224
0.6904761904761905,100000.0,100000.0,0.6323915104303877,0.37938973530750636
0.6912972085385879,100000.0,100000.0,0.6324404773936164,0.38225503052924925
0.6921182266009852,100000.0,100000.0,0.6334014152159323,0.38510032317863535
0.6929392446633826,100000.0,100000.0,0.6342688897137456,0.38529990959654214
0.69376026272578,100000.0,100000.0,0.6344879016105529,0.38949763452971187
0.6945812807881774,100000.0,100000.0,0.6368021048160057,0.3939953022238015
0.6954022988505747,100000.0,100000.0,0.637153937580769,0.39450164942661703
0.6962233169129721,100000.0,100000.0,0.6372728907351518,0.39510905039028743
0.6970443349753694,100000.0,100000.0,0.6382335920807659,0.3951949631901153
0.6978653530377669,100000.0,100000.0,0.640018252851096,0.399517402107161
0.6986863711001642,100000.0,100000.0,0.6412653117250922,0.3996421815089451
0.6995073891625616,100000.0,100000.0,0.6475052110614908,0.4004736826344152
0.7003284072249589,100000.0,100000.0,0.6503820386842968,0.40228266377177335
0.7011494252873564,100000.0,100000.0,0.6515900443077716,0.4042242366169017
0.7019704433497537,100000.0,100000.0,0.6518638881589678,0.4042730554276906
0.7027914614121511,100000.0,100000.0,0.6529829192495082,0.40784093089482404
0.7036124794745484,100000.0,100000.0,0.6583885875125431,0.41033361250266576
0.7044334975369458,100000.0,100000.0,0.6584643269899766,0.4105646906237921
0.7052545155993432,100000.0,100000.0,0.6609823848476746,0.4142473758519805
0.7060755336617406,100000.0,100000.0,0.6616905689000248,0.41490808184558164
0.7068965517241379,100000.0,100000.0,0.66284412929526,0.4163607506785172
0.7077175697865353,100000.0,100000.0,0.663533696923636,0.41719180260868477
0.7085385878489326,100000.0,100000.0,0.6651209522120374,0.41772942067079294
0.7093596059113301,100000.0,100000.0,0.6667680954006314,0.41813285355203444
0.7101806239737274,100000.0,100000.0,0.6700761145943281,0.41879355495147064
0.7110016420361248,100000.0,100000.0,0.6702390781944154,0.419627207687425
0.7118226600985221,100000.0,100000.0,0.6721428677727566,0.4205069638763097
0.7126436781609196,100000.0,100000.0,0.6808817224214223,0.42065553896951036
0.7134646962233169,100000.0,100000.0,0.6824087308845318,0.42144084708256785
0.7142857142857143,100000.0,100000.0,0.6826679592169986,0.4219838779374102
0.7151067323481116,100000.0,100000.0,0.6836678975632057,0.42413020976279325
0.715927750410509,100000.0,100000.0,0.6873171938969747,0.42825803417661995
0.7167487684729064,100000.0,100000.0,0.6874877538009931,0.4324174903875984
0.7175697865353038,100000.0,100000.0,0.6969141248704098,0.4325766066782018
0.7183908045977011,100000.0,100000.0,0.7005311078930383,0.4330507577210623
0.7192118226600985,100000.0,100000.0,0.7006402064504909,0.43550297654502806
0.7200328407224958,100000.0,100000.0,0.7037324619411909,0.4355136681206633
0.7208538587848933,100000.0,100000.0,0.7179065392403182,0.4369870022527069
0.7216748768472906,100000.0,100000.0,0.7191251053025861,0.43715289770436394
0.722495894909688,100000.0,100000.0,0.7200903940334872,0.4373966298389069
0.7233169129720853,100000.0,100000.0,0.7234869725331826,0.437606696993788
0.7241379310344828,100000.0,100000.0,0.7274832805952065,0.4383252131977809
0.7249589490968801,100000.0,100000.0,0.7286664018491088,0.43940250913758555
0.7257799671592775,100000.0,100000.0,0.7293357808253779,0.4425829233069362
0.7266009852216748,100000.0,100000.0,0.7318455863780325,0.4440808823743416
0.7274220032840722,100000.0,100000.0,0.7353780206771153,0.44413199660154035
0.7282430213464697,100000.0,100000.0,0.7379709693820906,0.4512585934190529
0.729064039408867,100000.0,100000.0,0.7414546578567068,0.45936490307329936
0.7298850574712644,100000.0,100000.0,0.7520997608791183,0.46228534002824734
0.7307060755336617,100000.0,100000.0,0.7541112592942221,0.46465057048619834
0.7315270935960592,100000.0,100000.0,0.756003521974607,0.4650543304306412
0.7323481116584565,100000.0,100000.0,0.7593956078824325,0.4677168685831487
0.7331691297208539,100000.0,100000.0,0.7660980180481335,0.4692000215590727
0.7339901477832512,100000.0,100000.0,0.7666995855929944,0.4721016790488186
0.7348111658456487,100000.0,100000.0,0.7686158807349751,0.47708664283899693
0.735632183908046,100000.0,100000.0,0.7899187255810635,0.4780589236161507
0.7364532019704434,100000.0,100000.0,0.7900007304511252,0.4892839524916622
0.7372742200328407,100000.0,100000.0,0.7936001205920035,0.4945007714300172
0.7380952380952381,100000.0,100000.0,0.7938515003792667,0.4961164788936407
0.7389162561576355,100000.0,100000.0,0.7963123619333611,0.5018430889699003
0.7397372742200329,100000.0,100000.0,0.7986455345194327,0.5038377681568311
0.7405582922824302,100000.0,100000.0,0.8001075668149832,0.5090245558597686
0.7413793103448276,100000.0,100000.0,0.8121499220314796,0.5120765311785622
0.7422003284072249,100000.0,100000.0,0.8143137212035451,0.5208660951345145
0.7430213464696224,100000.0,100000.0,0.8144254109377908,0.5263892989739714
0.7438423645320197,100000.0,100000.0,0.8154963779587369,0.5267270699802697
0.7446633825944171,100000.0,100000.0,0.819888785287748,0.5290676149508423
0.7454844006568144,100000.0,100000.0,0.8205634939874249,0.5381369189078898
0.7463054187192119,100000.0,100000.0,0.8222078382757596,0.5420848581939324
0.7471264367816092,100000.0,100000.0,0.8303185357226059,0.5475486742345502
0.7479474548440066,100000.0,100000.0,0.8353358649075697,0.5493526273733927
0.7487684729064039,100000.0,100000.0,0.8364285472603601,0.553002995177055
0.7495894909688013,100000.0,100000.0,0.8370849946199197,0.5583674739239572
0.7504105090311987,100000.0,100000.0,0.8453100857799019,0.5635443471477359
0.7512315270935961,100000.0,100000.0,0.8484466795798694,0.5638197550580939
0.7520525451559934,100000.0,100000.0,0.8491363192039837,0.5713293871436235
0.7528735632183908,100000.0,100000.0,0.8519173805076197,0.5905179513189479
0.7536945812807881,100000.0,100000.0,0.8575445033849716,0.594719140882065
0.7545155993431856,100000.0,100000.0,0.8632812303355031,0.6267391708487126
0.7553366174055829,100000.0,100000.0,0.8755093388673058,0.6276847408394312
0.7561576354679803,100000.0,100000.0,0.8894009391850198,0.6321391612794264
0.7569786535303776,100000.0,100000.0,0.9009848850073316,0.6395338331415373
0.7577996715927751,100000.0,100000.0,0.9336636224517929,0.6435647965653546
0.7586206896551724,100000.0,100000.0,0.9392739174945614,0.6445814864114117
0.7594417077175698,100000.0,100000.0,0.9469998335160926,0.6531332415273682
0.7602627257799671,100000.0,100000.0,0.9580333020178297,0.6745210946622926
0.7610837438423645,100000.0,100000.0,0.9863154105058162,0.6875411366479544
0.7619047619047619,100000.0,100000.0,0.9977142957002108,0.7378254547481825
0.7627257799671593,100000.0,100000.0,1.0015135361076621,0.7380636900912637
0.7635467980295566,100000.0,100000.0,1.0083410245902282,0.7381778442384891
0.764367816091954,100000.0,100000.0,1.0160519771046266,0.750156551422007
0.7651888341543513,100000.0,100000.0,1.0217973069411734,0.8439776541836624
0.7660098522167488,100000.0,100000.0,1.0354019438111122,0.8628113362713276
0.7668308702791461,100000.0,100000.0,1.0392619816695299,0.9042736451318946
0.7676518883415435,100000.0,100000.0,1.0997574097209704,0.9832026768996467
0.7684729064039408,100000.0,100000.0,1.1055052002382704,1.2033573171900644
0.7692939244663383,100000.0,100000.0,1.1126288057005977,1.6250266838810152
0.7701149425287356,100000.0,100000.0,1.120746251048398,2.761133730061254
0.770935960591133,100000.0,100000.0,1.1228844646994995,3.2226695056150647
0.7717569786535303,100000.0,100000.0,1.1585260646991475,8.007910378006306
0.7725779967159278,100000.0,100000.0,1.1592101317111658,11.22382428138778
0.7733990147783252,100000.0,100000.0,1.1594679572521547,11.678401160144167
0.7742200328407225,100000.0,100000.0,1.1734815666397096,23.983281242748227
0.7750410509031199,100000.0,100000.0,1.2155613239853078,113.25356371140407
0.7758620689655172,100000.0,100000.0,1.2225150926478174,100000.0
0.7766830870279147,100000.0,100000.0,1.2539468277377532,100000.0
0.777504105090312,100000.0,100000.0,1.2687019953216123,100000.0
0.7783251231527094,100000.0,100000.0,1.3165544675133474,100000.0
0.7791461412151067,100000.0,100000.0,1.4197860038088157,100000.0
0.7799671592775042,100000.0,100000.0,1.4594701092759583,100000.0
0.7807881773399015,100000.0,100000.0,1.4786407976688276,100000.0
0.7816091954022989,100000.0,100000.0,1.509543900471087,100000.0
0.7824302134646962,100000.0,100000.0,1.572964896688576,100000.0
0.7832512315270936,100000.0,100000.0,1.6502918677780356,100000.0
0.784072249589491,100000.0,100000.0,2.1453630100949215,100000.0
0.7848932676518884,100000.0,100000.0,3.2471362640040904,100000.0
0.7857142857142857,100000.0,100000.0,6.986573093588728,100000.0
0.7865353037766831,100000.0,100000.0,11.896234251354812,100000.0
0.7873563218390804,100000.0,100000.0,15.105027253241968,100000.0
0.7881773399014779,100000.0,100000.0,34.755487786723485,100000.0
0.7889983579638752,100000.0,100000.0,51.81503507609008,100000.0
0.7898193760262726,100000.0,100000.0,52.146460249943736,100000.0
0.7906403940886699,100000.0,100000.0,99.38584757846584,100000.0
0.7914614121510674,100000.0,100000.0,108.6031981689614,100000.0
0.7922824302134647,100000.0,100000.0,108.7407358047872,100000.0
0.7931034482758621,100000.0,100000.0,114.06886524749248,100000.0
0.7939244663382594,100000.0,100000.0,119.0522578984709,100000.0
0.7947454844006568,100000.0,100000.0,164.29138215705697,100000.0
0.7955665024630542,100000.0,100000.0,274.1340902827599,100000.0
0.7963875205254516,100000.0,100000.0,394.6532089756432,100000.0
0.7972085385878489,100000.0,100000.0,442.15064646814784,100000.0
0.7980295566502463,100000.0,100000.0,463.6242568462489,100000.0
0.7988505747126436,100000.0,100000.0,554.3235112029636,100000.0
0.7996715927750411,100000.0,100000.0,764.5256652326121,100000.0
0.8004926108374384,100000.0,100000.0,797.7052446817825,100000.0
0.8013136288998358,100000.0,100000.0,806.9069142339115,100000.0
0.8021346469622331,100000.0,100000.0,983.3843144175843,100000.0
0.8029556650246306,100000.0,100000.0,1701.8265840015647,100000.0
0.8037766830870279,100000.0,100000.0,1743.4185183880015,100000.0
0.8045977011494253,100000.0,100000.0,1763.4377789028708,100000.0
0.8054187192118226,100000.0,100000.0,3249.8392359923823,100000.0
0.80623973727422,100000.0,100000.0,7718.6080026213285,100000.0
0.8070607553366174,100000.0,100000.0,100000.0,100000.0
0.8078817733990148,100000.0,100000.0,100000.0,100000.0
0.8087027914614121,100000.0,100000.0,100000.0,100000.0
0.8095238095238095,100000.0,100000.0,100000.0,100000.0
0.8103448275862069,100000.0,100000.0,100000.0,100000.0
0.8111658456486043,100000.0,100000.0,100000.0,100000.0
0.8119868637110016,100000.0,100000.0,100000.0,100000.0
0.812807881773399,100000.0,100000.0,100000.0,100000.0
0.8136288998357963,100000.0,100000.0,100000.0,100000.0
0.8144499178981938,100000.0,100000.0,100000.0,100000.0
0.8152709359605911,100000.0,100000.0,100000.0,100000.0
0.8160919540229885,100000.0,100000.0,100000.0,100000.0
0.8169129720853858,100000.0,100000.0,100000.0,100000.0
0.8177339901477833,100000.0,100000.0,100000.0,100000.0
0.8185550082101807,100000.0,100000.0,100000.0,100000.0
0.819376026272578,100000.0,100000.0,100000.0,100000.0
0.8201970443349754,100000.0,100000.0,100000.0,100000.0
0.8210180623973727,100000.0,100000.0,100000.0,100000.0
0.8218390804597702,100000.0,100000.0,100000.0,100000.0
0.8226600985221675,100000.0,100000.0,100000.0,100000.0
0.8234811165845649,100000.0,100000.0,100000.0,100000.0
0.8243021346469622,100000.0,100000.0,100000.0,100000.0
0.8251231527093597,100000.0,100000.0,100000.0,100000.0
0.825944170771757,100000.0,100000.0,100000.0,100000.0
0.8267651888341544,100000.0,100000.0,100000.0,100000.0
0.8275862068965517,100000.0,100000.0,100000.0,100000.0
0.8284072249589491,100000.0,100000.0,100000.0,100000.0
0.8292282430213465,100000.0,100000.0,100000.0,100000.0
0.8300492610837439,100000.0,100000.0,100000.0,100000.0
0.8308702791461412,100000.0,100000.0,100000.0,100000.0
0.8316912972085386,100000.0,100000.0,100000.0,100000.0
0.8325123152709359,100000.0,100000.0,100000.0,100000.0
0.8333333333333334,100000.0,100000.0,100000.0,100000.0
0.8341543513957307,100000.0,100000.0,100000.0,100000.0
0.8349753694581281,100000.0,100000.0,100000.0,100000.0
0.8357963875205254,100000.0,100000.0,100000.0,100000.0
0.8366174055829229,100000.0,100000.0,100000.0,100000.0
0.8374384236453202,100000.0,100000.0,100000.0,100000.0
0.8382594417077176,100000.0,100000.0,100000.0,100000.0
0.8390804597701149,100000.0,100000.0,100000.0,100000.0
0.8399014778325123,100000.0,100000.0,100000.0,100000.0
0.8407224958949097,100000.0,100000.0,100000.0,100000.0
0.8415435139573071,100000.0,100000.0,100000.0,100000.0
0.8423645320197044,100000.0,100000.0,100000.0,100000.0
0.8431855500821018,100000.0,100000.0,100000.0,100000.0
0.8440065681444991,100000.0,100000.0,100000.0,100000.0
0.8448275862068966,100000.0,100000.0,100000.0,100000.0
0.8456486042692939,100000.0,100000.0,100000.0,100000.0
0.8464696223316913,100000.0,100000.0,100000.0,100000.0
0.8472906403940886,100000.0,100000.0,100000.0,100000.0
0.8481116584564861,100000.0,100000.0,100000.0,100000.0
0.8489326765188834,100000.0,100000.0,100000.0,100000.0
0.8497536945812808,100000.0,100000.0,100000.0,100000.0
0.8505747126436781,100000.0,100000.0,100000.0,100000.0
0.8513957307060755,100000.0,100000.0,100000.0,100000.0
0.8522167487684729,100000.0,100000.0,100000.0,100000.0
0.8530377668308703,100000.0,100000.0,100000.0,100000.0
0.8538587848932676,100000.0,100000.0,100000.0,100000.0
0.854679802955665,100000.0,100000.0,100000.0,100000.0
0.8555008210180624,100000.0,100000.0,100000.0,100000.0
0.8563218390804598,100000.0,100000.0,100000.0,100000.0
0.8571428571428571,100000.0,100000.0,100000.0,100000.0
0.8579638752052545,100000.0,100000.0,100000.0,100000.0
0.8587848932676518,100000.0,100000.0,100000.0,100000.0
0.8596059113300493,100000.0,100000.0,100000.0,100000.0
0.8604269293924466,100000.0,100000.0,100000.0,100000.0
0.861247947454844,100000.0,100000.0,100000.0,100000.0
0.8620689655172413,100000.0,100000.0,100000.0,100000.0
0.8628899835796388,100000.0,100000.0,100000.0,100000.0
0.8637110016420362,100000.0,100000.0,100000.0,100000.0
0.8645320197044335,100000.0,100000.0,100000.0,100000.0
0.8653530377668309,100000.0,100000.0,100000.0,100000.0
0.8661740558292282,100000.0,100000.0,100000.0,100000.0
0.8669950738916257,100000.0,100000.0,100000.0,100000.0
0.867816091954023,100000.0,100000.0,100000.0,100000.0
0.8686371100164204,100000.0,100000.0,100000.0,100000.0
0.8694581280788177,100000.0,100000.0,100000.0,100000.0
0.8702791461412152,100000.0,100000.0,100000.0,100000.0
0.8711001642036125,100000.0,100000.0,100000.0,100000.0
0.8719211822660099,100000.0,100000.0,100000.0,100000.0
0.8727422003284072,100000.0,100000.0,100000.0,100000.0
0.8735632183908046,100000.0,100000.0,100000.0,100000.0
0.874384236453202,100000.0,100000.0,100000.0,100000.0
0.8752052545155994,100000.0,100000.0,100000.0,100000.0
0.8760262725779967,100000.0,100000.0,100000.0,100000.0
0.8768472906403941,100000.0,100000.0,100000.0,100000.0
0.8776683087027914,100000.0,100000.0,100000.0,100000.0
0.8784893267651889,100000.0,100000.0,100000.0,100000.0
0.8793103448275862,100000.0,100000.0,100000.0,100000.0
0.8801313628899836,100000.0,100000.0,100000.0,100000.0
0.8809523809523809,100000.0,100000.0,100000.0,100000.0
0.8817733990147784,100000.0,100000.0,100000.0,100000.0
0.8825944170771757,100000.0,100000.0,100000.0,100000.0
0.8834154351395731,100000.0,100000.0,100000.0,100000.0
0.8842364532019704,100000.0,100000.0,100000.0,100000.0
0.8850574712643678,100000.0,100000.0,100000.0,100000.0
0.8858784893267652,100000.0,100000.0,100000.0,100000.0
0.8866995073891626,100000.0,100000.0,100000.0,100000.0
0.8875205254515599,100000.0,100000.0,100000.0,100000.0
0.8883415435139573,100000.0,100000.0,100000.0,100000.0
0.8891625615763546,100000.0,100000.0,100000.0,100000.0
0.8899835796387521,100000.0,100000.0,100000.0,100000.0
0.8908045977011494,100000.0,100000.0,100000.0,100000.0
0.8916256157635468,100000.0,100000.0,100000.0,100000.0
0.8924466338259441,100000.0,100000.0,100000.0,100000.0
0.8932676518883416,100000.0,100000.0,100000.0,100000.0
0.8940886699507389,100000.0,100000.0,100000.0,100000.0
0.8949096880131363,100000.0,100000.0,100000.0,100000.0
0.8957307060755336,100000.0,100000.0,100000.0,100000.0
0.896551724137931,100000.0,100000.0,100000.0,100000.0
0.8973727422003284,100000.0,100000.0,100000.0,100000.0
0.8981937602627258,100000.0,100000.0,100000.0,100000.0
0.8990147783251231,100000.0,100000.0,100000.0,100000.0
0.8998357963875205,100000.0,100000.0,100000.0,100000.0
0.9006568144499179,100000.0,100000.0,100000.0,100000.0
0.9014778325123153,100000.0,100000.0,100000.0,100000.0
0.9022988505747126,100000.0,100000.0,100000.0,100000.0
0.90311986863711,100000.0,100000.0,100000.0,100000.0
0.9039408866995073,100000.0,100000.0,100000.0,100000.0
0.9047619047619048,100000.0,100000.0,100000.0,100000.0
0.9055829228243021,100000.0,100000.0,100000.0,100000.0
0.9064039408866995,100000.0,100000.0,100000.0,100000.0
0.9072249589490968,100000.0,100000.0,100000.0,100000.0
0.9080459770114943,100000.0,100000.0,100000.0,100000.0
0.9088669950738916,100000.0,100000.0,100000.0,100000.0
0.909688013136289,100000.0,100000.0,100000.0,100000.0
0.9105090311986864,100000.0,100000.0,100000.0,100000.0
0.9113300492610837,100000.0,100000.0,100000.0,100000.0
0.9121510673234812,100000.0,100000.0,100000.0,100000.0
0.9129720853858785,100000.0,100000.0,100000.0,100000.0
0.9137931034482759,100000.0,100000.0,100000.0,100000.0
0.9146141215106732,100000.0,100000.0,100000.0,100000.0
0.9154351395730707,100000.0,100000.0,100000.0,100000.0
0.916256157635468,100000.0,100000.0,100000.0,100000.0
0.9170771756978654,100000.0,100000.0,100000.0,100000.0
0.9178981937602627,100000.0,100000.0,100000.0,100000.0
0.9187192118226601,100000.0,100000.0,100000.0,100000.0
0.9195402298850575,100000.0,100000.0,100000.0,100000.0
0.9203612479474549,100000.0,100000.0,100000.0,100000.0
0.9211822660098522,100000.0,100000.0,100000.0,100000.0
0.9220032840722496,100000.0,100000.0,100000.0,100000.0
0.922824302134647,100000.0,100000.0,100000.0,100000.0
0.9236453201970444,100000.0,100000.0,100000.0,100000.0
0.9244663382594417,100000.0,100000.0,100000.0,100000.0
0.9252873563218391,100000.0,100000.0,100000.0,100000.0
0.9261083743842364,100000.0,100000.0,100000.0,100000.0
0.9269293924466339,100000.0,100000.0,100000.0,100000.0
0.9277504105090312,100000.0,100000.0,100000.0,100000.0
0.9285714285714286,100000.0,100000.0,100000.0,100000.0
0.9293924466338259,100000.0,100000.0,100000.0,100000.0
0.9302134646962233,100000.0,100000.0,100000.0,100000.0
0.9310344827586207,100000.0,100000.0,100000.0,100000.0
0.9318555008210181,100000.0,100000.0,100000.0,100000.0
0.9326765188834154,100000.0,100000.0,100000.0,100000.0
0.9334975369458128,100000.0,100000.0,100000.0,100000.0
0.9343185550082101,100000.0,100000.0,100000.0,100000.0
0.9351395730706076,100000.0,100000.0,100000.0,100000.0
0.9359605911330049,100000.0,100000.0,100000.0,100000.0
0.9367816091954023,100000.0,100000.0,100000.0,100000.0
0.9376026272577996,100000.0,100000.0,100000.0,100000.0
0.9384236453201971,100000.0,100000.0,100000.0,100000.0
0.9392446633825944,100000.0,100000.0,100000.0,100000.0
0.9400656814449918,100000.0,100000.0,100000.0,100000.0
0.9408866995073891,100000.0,100000.0,100000.0,100000.0
0.9417077175697866,100000.0,100000.0,100000.0,100000.0
0.9425287356321839,100000.0,100000.0,100000.0,100000.0
0.9433497536945813,100000.0,100000.0,100000.0,100000.0
0.9441707717569786,100000.0,100000.0,100000.0,100000.0
0.944991789819376,100000.0,100000.0,100000.0,100000.0
0.9458128078817734,100000.0,100000.0,100000.0,100000.0
0.9466338259441708,100000.0,100000.0,100000.0,100000.0
0.9474548440065681,100000.0,100000.0,100000.0,100000.0
0.9482758620689655,100000.0,100000.0,100000.0,100000.0
0.9490968801313628,100000.0,100000.0,100000.0,100000.0
0.9499178981937603,100000.0,100000.0,100000.0,100000.0
0.9507389162561576,100000.0,100000.0,100000.0,100000.0
0.951559934318555,100000.0,100000.0,100000.0,100000.0
0.9523809523809523,100000.0,100000.0,100000.0,100000.0
0.9532019704433498,100000.0,100000.0,100000.0,100000.0
0.9540229885057471,100000.0,100000.0,100000.0,100000.0
0.9548440065681445,100000.0,100000.0,100000.0,100000.0
0.9556650246305419,100000.0,100000.0,100000.0,100000.0
0.9564860426929392,100000.0,100000.0,100000.0,100000.0
0.9573070607553367,100000.0,100000.0,100000.0,100000.0
0.958128078817734,100000.0,100000.0,100000.0,100000.0
0.9589490968801314,100000.0,100000.0,100000.0,100000.0
0.9597701149425287,100000.0,100000.0,100000.0,100000.0
0.9605911330049262,100000.0,100000.0,100000.0,100000.0
0.9614121510673235,100000.0,100000.0,100000.0,100000.0
0.9622331691297209,100000.0,100000.0,100000.0,100000.0
0.9630541871921182,100000.0,100000.0,100000.0,100000.0
0.9638752052545156,100000.0,100000.0,100000.0,100000.0
0.964696223316913,100000.0,100000.0,100000.0,100000.0
0.9655172413793104,100000.0,100000.0,100000.0,100000.0
0.9663382594417077,100000.0,100000.0,100000.0,100000.0
0.9671592775041051,100000.0,100000.0,100000.0,100000.0
0.9679802955665024,100000.0,100000.0,100000.0,100000.0
0.9688013136288999,100000.0,100000.0,100000.0,100000.0
0.9696223316912972,100000.0,100000.0,100000.0,100000.0
0.9704433497536946,100000.0,100000.0,100000.0,100000.0
0.9712643678160919,100000.0,100000.0,100000.0,100000.0
0.9720853858784894,100000.0,100000.0,100000.0,100000.0
0.9729064039408867,100000.0,100000.0,100000.0,100000.0
0.9737274220032841,100000.0,100000.0,100000.0,100000.0
0.9745484400656814,100000.0,100000.0,100000.0,100000.0
0.9753694581280788,100000.0,100000.0,100000.0,100000.0
0.9761904761904762,100000.0,100000.0,100000.0,100000.0
0.9770114942528736,100000.0,100000.0,100000.0,100000.0
0.9778325123152709,100000.0,100000.0,100000.0,100000.0
0.9786535303776683,100000.0,100000.0,100000.0,100000.0
0.9794745484400657,100000.0,100000.0,100000.0,100000.0
0.9802955665024631,100000.0,100000.0,100000.0,100000.0
0.9811165845648604,100000.0,100000.0,100000.0,100000.0
0.9819376026272578,100000.0,100000.0,100000.0,100000.0
0.9827586206896551,100000.0,100000.0,100000.0,100000.0
0.9835796387520526,100000.0,100000.0,100000.0,100000.0
0.9844006568144499,100000.0,100000.0,100000.0,100000.0
0.9852216748768473,100000.0,100000.0,100000.0,100000.0
0.9860426929392446,100000.0,100000.0,100000.0,100000.0
0.986863711001642,100000.0,100000.0,100000.0,100000.0
0.9876847290640394,100000.0,100000.0,100000.0,100000.0
0.9885057471264368,100000.0,100000.0,100000.0,100000.0
0.9893267651888341,100000.0,100000.0,100000.0,100000.0
0.9901477832512315,100000.0,100000.0,100000.0,100000.0
0.9909688013136289,100000.0,100000.0,100000.0,100000.0
0.9917898193760263,100000.0,100000.0,100000.0,100000.0
0.9926108374384236,100000.0,100000.0,100000.0,100000.0
0.993431855500821,100000.0,100000.0,100000.0,100000.0
0.9942528735632183,100000.0,100000.0,100000.0,100000.0
0.9950738916256158,100000.0,100000.0,100000.0,100000.0
0.9958949096880131,100000.0,100000.0,100000.0,100000.0
0.9967159277504105,100000.0,100000.0,100000.0,100000.0
0.9975369458128078,100000.0,100000.0,100000.0,100000.0
0.9983579638752053,100000.0,100000.0,100000.0,100000.0
0.9991789819376026,100000.0,100000.0,100000.0,100000.0
1.0,100000.0,100000.0,100000.0,100000.0


==> data/eigen_graph_biological_08/eigenvectors_absolute_error.csv <==
matrix\type,Float8_4,Float8_5,LinearTakum8,Posit8
bio/bio-CE-GT,-Inf,-Inf,-Inf,-Inf
bio/bio-CE-HT,-Inf,-Inf,-Inf,-Inf
bio/bio-CE-LC,-Inf,-Inf,-Inf,5.51964996874898133186468420196940403e+00
bio/bio-DM-HT,-Inf,-Inf,-Inf,-Inf
bio/bio-DM-LC,-Inf,-Inf,-Inf,5.34792134557062463522227981617767317e+00
bio/bio-HS-HT,-Inf,-Inf,-Inf,-Inf
bio/bio-HS-LC,-Inf,-Inf,6.84070238109362280433777420326656273e+00,5.02861133952011643020384273203097272e+00
bio/bio-SC-CC,-Inf,-Inf,-Inf,-Inf
bio/bio-SC-GT,-Inf,-Inf,7.38274146082360127031412004787689870e+00,-Inf
bio/bio-SC-LC,-Inf,-Inf,-Inf,-Inf
bio/bio-SC-TS,-Inf,-Inf,5.48420962639450851646794366559866325e+00,5.55775031728484657960663203689559093e+00
bio/bio-WormNet-v3-benchmark,-Inf,-Inf,-Inf,-Inf
bio/bio-celegans,-Inf,-Inf,5.39874124102885638329129233681056790e+00,4.91830633637003908569432939484625526e+00
bio/bio-celegans-dir,-Inf,-Inf,-Inf,4.93628845082209956529179513944501204e+00
bio/bio-diseasome,-Inf,-Inf,5.11827116673453319095690670952381181e+00,4.95301474388193229789508618035734710e+00
bio/bio-dmela,-Inf,-Inf,-Inf,-Inf
bio/bio-grid-fission-yeast,-Inf,-Inf,6.71979064932073088996338063824556524e+00,-Inf
bio/bio-grid-fruitfly,-Inf,-Inf,-Inf,-Inf
bio/bio-grid-human,-Inf,-Inf,-Inf,-Inf
bio/bio-grid-mouse,-Inf,-Inf,-Inf,-Inf
bio/bio-grid-plant,-Inf,-Inf,-Inf,-Inf
bio/bio-grid-worm,-Inf,-Inf,-Inf,-Inf
bio/bio-yeast,-Inf,-Inf,-Inf,-Inf
bio/bio-yeast-protein-inter,-Inf,-Inf,-Inf,-Inf
bn/bn-cat-mixed-species_brain_1,-Inf,-Inf,-Inf,-Inf
bn/bn-fly-drosophila_medulla_1,-Inf,-Inf,-Inf,-Inf
bn/bn-macaque-rhesus_brain_1,-Inf,-Inf,4.68127005985003694061099238764131540e+01,5.10694529991701948655839925596405959e+00
bn/bn-macaque-rhesus_brain_2,-Inf,-Inf,-Inf,4.55705691085434562920620972615948969e+00
bn/bn-macaque-rhesus_cerebral-cortex_1,-Inf,-Inf,-Inf,5.02742430223908553728675545214695382e+00
bn/bn-macaque-rhesus_interareal-cortical-network_2,-Inf,-Inf,4.40774067785220382784070166566940755e+03,5.34083814548198377344797048993357597e+00
bn/bn-mouse-kasthuri_graph_v4,-Inf,-Inf,5.67218866392351849202447536077745068e+00,5.36205517186033543952472199697959036e+00
bn/bn-mouse_brain_1,-Inf,-Inf,-Inf,-Inf
bn/bn-mouse_retina_1,-Inf,-Inf,-Inf,-Inf
bn/bn-mouse_visual-cortex_1,-Inf,-Inf,-Inf,-Inf
bn/bn-mouse_visual-cortex_2,-Inf,-Inf,-Inf,-Inf
eco/eco-everglades,-Inf,-Inf,-Inf,-Inf
eco/eco-florida,-Inf,-Inf,5.52253440205307881248967001591805383e+00,5.51463536098396953943641350964054060e+00
eco/eco-foodweb-baydry,-Inf,-Inf,3.31865152926613191109706797832241544e+03,4.40190550532626993306024735790296356e+00
eco/eco-foodweb-baywet,-Inf,-Inf,-Inf,4.17110824411861902691279734464450317e+00
eco/eco-mangwet,-Inf,-Inf,-Inf,4.33897410697972635952298672259181465e+00
eco/eco-stmarks,-Inf,-Inf,-Inf,-Inf
protein/DD_g1,-Inf,-Inf,6.08585957012366548377245529973007512e+00,5.12503392543583984963810139282434097e+00
protein/DD_g10,-Inf,-Inf,4.70389484565295626963658180935440482e+00,-Inf
protein/DD_g100,-Inf,-Inf,-Inf,4.78425754795052601660076416404745963e+00
protein/DD_g1000,-Inf,-Inf,5.31286628594929813311491733157514257e+00,4.31414025690138186046922530419401769e+00
protein/DD_g1001,-Inf,-Inf,5.71439434642069383545769524026031465e+00,3.98725030940208325219183671598541544e+00
protein/DD_g1002,-Inf,-Inf,6.20944426571609583236559521732525098e+00,4.03373968215692919971841604663060071e+00
protein/DD_g1003,-Inf,-Inf,-Inf,3.60912535808971721458874165978217357e+00
protein/DD_g1004,-Inf,-Inf,4.36104994360878844189575127074062887e+00,3.82389917274096153031073547918788571e+00
protein/DD_g1005,-Inf,-Inf,7.18952777905558650142245516570476018e+00,4.93968181126662423389782630804762457e+00
protein/DD_g1006,-Inf,-Inf,4.94595232597764078007996372009823504e+00,5.40544177238861915041423071920438137e+00
protein/DD_g1007,-Inf,-Inf,5.12178407603210758299159316733795711e+00,4.72418286874593607595879090103355611e+00
protein/DD_g1008,-Inf,-Inf,5.44215090318533422688619306797766717e+00,4.48170595873234405565296885461568328e+00
protein/DD_g1009,-Inf,-Inf,5.06959287704744420951839070288241471e+00,4.62140617944594482163947186037067147e+00
protein/DD_g101,-Inf,-Inf,4.96350710758278905744626695918499419e+00,4.62161562636428511443525894076497155e+00
protein/DD_g1010,-Inf,-Inf,6.66943670187038880330076295068857200e+00,4.72204537955635989272147611357069342e+00
protein/DD_g1011,-Inf,-Inf,-Inf,-Inf
protein/DD_g1012,-Inf,-Inf,5.68220747886707627773582822123861501e+00,-Inf
protein/DD_g1013,-Inf,-Inf,4.26937104140799103644956801294764150e+00,4.70213360609762832604357933623550173e+00
protein/DD_g1014,-Inf,-Inf,5.60508755088663958018411025802387052e+00,4.25903318853450475478577165281703627e+00
protein/DD_g1015,-Inf,-Inf,5.51631523859527183188187313282159825e+00,-Inf
protein/DD_g1016,-Inf,-Inf,5.34832379580518641862161661290998707e+00,-Inf
protein/DD_g1017,-Inf,-Inf,5.66080987346423725376847243372041111e+00,4.35958423341850102215293366726184785e+00
protein/DD_g1018,-Inf,-Inf,-Inf,4.74743863180379247766082591846747732e+00
protein/DD_g1019,-Inf,-Inf,5.83340742655756554709379319868595252e+00,-Inf
protein/DD_g102,-Inf,-Inf,5.36465216236909927733726521323506552e+00,-Inf
protein/DD_g1020,-Inf,-Inf,5.11373224133577964609849283098926130e+00,4.67252631665649023292443083203809361e+00
protein/DD_g1021,-Inf,-Inf,5.62702925249694207409507459930380169e+00,5.46497717029821943545706853819125225e+00
protein/DD_g1022,-Inf,-Inf,5.92161673194618467208272937177108449e+00,4.68799751242159043584215205327228779e+00
protein/DD_g1023,-Inf,-Inf,7.33933345116107618781517114539080613e+00,-Inf
protein/DD_g1024,-Inf,-Inf,-Inf,3.75918883047516204117073554614422124e+00
protein/DD_g1025,-Inf,-Inf,-Inf,-Inf
protein/DD_g1026,-Inf,-Inf,5.83543431482442533442305934675935987e+00,4.58134994486030627772606019109261805e+00
protein/DD_g1027,-Inf,-Inf,5.30279880950656921461995882120674357e+00,6.05875637041921280922044929846620298e+00
protein/DD_g1028,-Inf,-Inf,4.54131483053999235236764913625117807e+00,3.83165971489327026314047453958876530e+00
protein/DD_g1029,-Inf,-Inf,-Inf,4.89409754960176992442689644585435182e+00
protein/DD_g103,-Inf,-Inf,5.52714497046472119562601086948728888e+00,4.76637323402146188206908677092123292e+00
protein/DD_g1030,-Inf,-Inf,5.03523701354791390643930590257793326e+00,4.90684808855287259309051070078015356e+00
protein/DD_g1031,-Inf,-Inf,4.97682256538342059177870880679901431e+00,-Inf
protein/DD_g1032,-Inf,-Inf,5.05000352041196796690284011872286374e+00,4.34439032554914235582146403701317043e+00
protein/DD_g1033,-Inf,-Inf,-Inf,5.05834356476603348472425231470931091e+00
protein/DD_g1034,-Inf,-Inf,6.68955357128925691657451005974150300e+00,4.47580368063620617000014232131551922e+00
protein/DD_g1035,-Inf,-Inf,-Inf,-Inf
protein/DD_g1036,-Inf,-Inf,5.47981613976846760307070155520216340e+00,4.45828482055462691042522853381977541e+00
protein/DD_g1037,-Inf,-Inf,8.33716674771900949272455941335718335e+01,-Inf
protein/DD_g1038,-Inf,-Inf,6.20783338071169645180952945037585357e+00,4.98010554117539009200904145408649101e+00
protein/DD_g1039,-Inf,-Inf,6.67815732725119149843252791971904790e+03,-Inf
protein/DD_g104,-Inf,-Inf,5.45070265334124741643298046948599248e+00,5.02210111313542128428358349368784614e+00
protein/DD_g1040,-Inf,-Inf,4.56762914830470384181691305678818996e+00,4.29381297200604842060705266284833058e+00
protein/DD_g1041,-Inf,-Inf,-Inf,4.34160563621332813393203211115281015e+00
protein/DD_g1042,-Inf,-Inf,5.94082699258159371142320860090775320e+00,-Inf
protein/DD_g1043,-Inf,-Inf,5.17643109020028225664521496753773377e+00,4.24377478822081246775545092351969572e+00
protein/DD_g1044,-Inf,-Inf,4.16526097282132383614429940824486914e+00,-Inf
protein/DD_g1045,-Inf,-Inf,4.60885305718292812371293734156690827e+00,-Inf
protein/DD_g1046,-Inf,-Inf,-Inf,5.06618032050796313918758656698966909e+00
protein/DD_g1047,-Inf,-Inf,6.75418728374281713721680728609248346e+00,-Inf
protein/DD_g1048,-Inf,-Inf,-Inf,3.95185027857446576243866173116382807e+00
protein/DD_g1049,-Inf,-Inf,5.62274346914092327409955212219408022e+00,-Inf
protein/DD_g105,-Inf,-Inf,-Inf,5.14618522670862088746103898870920270e+00
protein/DD_g1050,-Inf,-Inf,5.86606064711087274626416710108947525e+00,4.43055372031079967041373066166299992e+00
protein/DD_g1051,-Inf,-Inf,5.82753200689275392911574174041412071e+00,4.16165235968491399308956077683847411e+00
protein/DD_g1052,-Inf,-Inf,5.02340659149516907076456349132142222e+00,4.69221455858074372492582160550383398e+00
protein/DD_g1053,-Inf,-Inf,4.74150233445500916770916568363027414e+00,3.92327514505302693337244431501002925e+00
protein/DD_g1054,-Inf,-Inf,4.64607266348147860788613810955864571e+00,4.25637546878864219783736817599087083e+00
protein/DD_g1055,-Inf,-Inf,5.07444401950258473191105621759435609e+00,-Inf
protein/DD_g1056,-Inf,-Inf,-Inf,-Inf
protein/DD_g1057,-Inf,-Inf,8.00020077332877088218374392867106030e+00,4.53247965968271779907076353605067378e+00
protein/DD_g1058,-Inf,-Inf,5.95840934065960998894639335237631566e+00,4.06219889740992069951892706219248361e+00
protein/DD_g1059,-Inf,-Inf,-Inf,5.10941480282702877259183413564770002e+00
protein/DD_g106,-Inf,-Inf,-Inf,4.82867020670325235775619036966501497e+00
protein/DD_g1060,-Inf,-Inf,5.71222884603501473385200002321189689e+00,4.72143935852362278263230919966295652e+00
protein/DD_g1061,-Inf,-Inf,5.48979441022900395841989199002499601e+00,4.72742124898898107310685732465208463e+00
protein/DD_g1062,-Inf,-Inf,6.33965413591629081373959107009954338e+00,4.93621214558988213355707646355374680e+00
protein/DD_g1063,-Inf,-Inf,6.23239830701001805469833038960667881e+00,-Inf
protein/DD_g1064,-Inf,-Inf,5.01966967706844646525140351584768959e+00,3.99936475099269951670267474093282548e+00
protein/DD_g1065,-Inf,-Inf,-Inf,4.38213210494129206467767752875135538e+00
protein/DD_g1066,-Inf,-Inf,6.16982311886006555232735923285131548e+00,-Inf
protein/DD_g1067,-Inf,-Inf,5.29403479292055774144025124916847545e+00,4.31148315948423273158639186540530310e+00
protein/DD_g1068,-Inf,-Inf,-Inf,5.50279962546263692728418175709847455e+00
protein/DD_g1069,-Inf,-Inf,-Inf,4.27407245569837011890130734838584938e+00
protein/DD_g107,-Inf,-Inf,5.38644960763920639775659578906437980e+00,4.35795956116662123377684374373638638e+00
protein/DD_g1070,-Inf,-Inf,4.77300732697208621689101192785573978e+00,-Inf
protein/DD_g1071,-Inf,-Inf,-Inf,-Inf
protein/DD_g1072,-Inf,-Inf,5.46811688742602553146415835922724073e+00,4.41282629544302270431123705967740670e+00
protein/DD_g1073,-Inf,-Inf,-Inf,-Inf
protein/DD_g1074,-Inf,-Inf,5.34327344785921173766482651914600387e+00,4.70115780215738279948964023833369548e+00
protein/DD_g1075,-Inf,-Inf,5.19255624193399957600914202737548358e+00,4.90169979000039061727669300950539909e+00
protein/DD_g1076,-Inf,-Inf,-Inf,-Inf
protein/DD_g1077,-Inf,-Inf,4.62662043177655280013570507716482529e+00,-Inf
protein/DD_g1078,-Inf,-Inf,5.78801393717262366598107870574227926e+00,-Inf
protein/DD_g1079,-Inf,-Inf,5.14048260480408039676220769668790911e+00,5.18164349216255441683216239887557464e+00
protein/DD_g108,-Inf,-Inf,6.83941227189282976502147183621734932e+00,4.57830840924026862187187108825070393e+00
protein/DD_g1080,-Inf,-Inf,5.41605712611539299941622892485994189e+00,4.10697748151099945121092061952699733e+00
protein/DD_g1081,-Inf,-Inf,5.34537969167430411797561848443205266e+00,4.80268800016680698795051639002134840e+00
protein/DD_g1082,-Inf,-Inf,5.59583404682250355296565686537675239e+00,4.09774949399998456803152393973031228e+00
protein/DD_g1083,-Inf,-Inf,5.98919872765927074680098070082620579e+00,4.46770219806496642064299923050385258e+00
protein/DD_g1084,-Inf,-Inf,6.32449521427308941486393172346929572e+00,4.83414367970848572273163032558418202e+00
protein/DD_g1085,-Inf,-Inf,4.91819666906536201846024924320635114e+00,4.43149170379510440052876160351714864e+00
protein/DD_g1086,-Inf,-Inf,4.62293772901857485877214639195106227e+00,4.64877897955683626704533180282413993e+00
protein/DD_g1087,-Inf,-Inf,-Inf,-Inf
protein/DD_g1088,-Inf,-Inf,5.65763107781865427015636725245825679e+00,4.60750843319021851483887856222648141e+00
protein/DD_g1089,-Inf,-Inf,6.58239740349566794698708225154922490e+00,4.02530274761078702553882204035299234e+00
protein/DD_g109,-Inf,-Inf,5.24132212100816042763583481964211375e+00,4.03153421797821909023103536080415566e+00
protein/DD_g1090,-Inf,-Inf,-Inf,-Inf
protein/DD_g1091,-Inf,-Inf,5.06224678875794201746010391884567765e+00,4.88395059619137485274344232030231422e+00
protein/DD_g1092,-Inf,-Inf,4.30790747993096137989692681751805693e+00,4.74757641607602702185191524252488811e+00
protein/DD_g1093,-Inf,-Inf,5.16926886235068117209643488094162544e+00,4.41562325176798987105222567213410160e+00
protein/DD_g1094,-Inf,-Inf,5.35675525731784513712220178396075258e+00,-Inf
protein/DD_g1095,-Inf,-Inf,5.19414397166063096377556172467581192e+00,4.41289107904479932767994872526439122e+00
protein/DD_g1096,-Inf,-Inf,5.02245703443550917767966827356617012e+00,4.10882972612123576021300188164418535e+00
protein/DD_g1097,-Inf,-Inf,6.91739601442268075311211237863408713e+00,5.13655290707099632008064247048475224e+00
protein/DD_g1098,-Inf,-Inf,5.06344574066151560980251847828452902e+00,5.57491025251896468358740282586928577e+00
protein/DD_g1099,-Inf,-Inf,5.72123570958497629348433090862562741e+00,4.27476814257945143778023599280019514e+00
protein/DD_g11,-Inf,-Inf,-Inf,4.74060709226301712788786353884012957e+00
protein/DD_g110,-Inf,-Inf,5.25025371151336871771760978754264481e+00,4.96597291856005830174299797286194657e+00
protein/DD_g1100,-Inf,-Inf,-Inf,4.01718221827402326368912558063733394e+00
protein/DD_g1101,-Inf,-Inf,-Inf,-Inf
protein/DD_g1102,-Inf,-Inf,5.33603582688060116696588621513248473e+00,-Inf
protein/DD_g1103,-Inf,-Inf,4.99117961580997204607396549672577044e+00,4.89881088710197697955289853602737555e+00
protein/DD_g1104,-Inf,-Inf,4.54920452089148055687278408932039568e+00,-Inf
protein/DD_g1105,-Inf,-Inf,5.26192033228920154769508466299050650e+00,3.96295349038184560384628465499116187e+00
protein/DD_g1106,-Inf,-Inf,-Inf,-Inf
protein/DD_g1107,-Inf,-Inf,4.92282012023554012309945779246683266e+00,7.11986296273867838784474023899408093e+00
protein/DD_g1108,-Inf,-Inf,5.36079119168802724165252972918072017e+00,-Inf
protein/DD_g1109,-Inf,-Inf,5.54833290606643545487431843322815491e+00,4.82665024715385112746949672784480311e+00
protein/DD_g111,-Inf,-Inf,-Inf,4.98497332046329777664931230389823944e+00
protein/DD_g1110,-Inf,-Inf,5.37933600237731994581914618639202691e+00,-Inf
protein/DD_g1111,-Inf,-Inf,5.17778196572602891504976831979803718e+00,4.08168596579937512323697050231611248e+00
protein/DD_g1112,-Inf,-Inf,5.31795596786532615400613632614187890e+00,-Inf
protein/DD_g1113,-Inf,-Inf,5.04147031819348255814251259160741846e+00,4.56629937575992537339145471544506782e+00
protein/DD_g1114,-Inf,-Inf,3.45150760471369346317399469041684199e+01,-Inf
protein/DD_g1115,-Inf,-Inf,4.95716663939842283509635408395901218e+00,4.39429537844313863255244997083988143e+00
protein/DD_g1116,-Inf,-Inf,5.53240087499576365259547347206272216e+00,3.95182122945999632205233678446939789e+00
protein/DD_g1117,-Inf,-Inf,-Inf,3.59944409339494178906277488421067946e+00
protein/DD_g1118,-Inf,-Inf,5.48455532334463403981316502076890965e+00,4.26499511495910044697964172239735880e+00
protein/DD_g1119,-Inf,-Inf,4.93988351282307310960129137977918057e+00,4.54348202937083864165738248794305085e+00
protein/DD_g112,-Inf,-Inf,6.03903362589972120225975136061569313e+00,-Inf
protein/DD_g1120,-Inf,-Inf,1.04093168116890905219890015514530762e+01,-Inf
protein/DD_g1121,-Inf,-Inf,5.70354792436901166458871566461767183e+00,4.62582914562602576389866065724434890e+00
protein/DD_g1122,-Inf,-Inf,5.81709225534722143036603675576782884e+00,4.44814761499877099027541239710261906e+00
protein/DD_g1123,-Inf,-Inf,5.30807762194716124766835413369510317e+00,3.96611567064206124254839664642264096e+00
protein/DD_g1124,-Inf,-Inf,6.06632282853596677173447461354211680e+00,4.84700778692290357157333285889477943e+00
protein/DD_g1125,-Inf,-Inf,-Inf,4.90342855898081341745193417922942297e+00
protein/DD_g1126,-Inf,-Inf,-Inf,-Inf
protein/DD_g1127,-Inf,-Inf,5.29232252227409140263897088853263733e+00,4.42467072095434106122002450959703311e+00
protein/DD_g1128,-Inf,-Inf,5.26534270132760409184366023311106354e+00,4.53187740815849750249920102560409549e+00
protein/DD_g1129,-Inf,-Inf,5.46733589663661942821828818683502087e+00,-Inf
protein/DD_g113,-Inf,-Inf,5.06490864806435752120351803167213788e+00,4.56040703478869555228409323237884231e+00
protein/DD_g1130,-Inf,-Inf,5.52223255539328682517504252632915008e+00,-Inf
protein/DD_g1131,-Inf,-Inf,4.74352355174338313819006768185824190e+00,4.47115918310720114228789003176208536e+00
protein/DD_g1132,-Inf,-Inf,5.86258555159791601425546649459197398e+00,4.13582980168629930748841171898930566e+00
protein/DD_g1133,-Inf,-Inf,5.73442802096184557830645996207527181e+00,4.10516322441950431016978365333763937e+00
protein/DD_g1134,-Inf,-Inf,5.41778223598415099681856714634361343e+00,-Inf
protein/DD_g1135,-Inf,-Inf,5.83761312288023001933117476646529489e+00,4.47020068446451105028778970313620558e+00
protein/DD_g1136,-Inf,-Inf,5.83733020175727208926402011612907142e+00,4.23632593937350621292542554150071666e+00
protein/DD_g1137,-Inf,-Inf,5.40988383306652020332951847145562808e+00,4.16196018910495900764162081493591689e+00
protein/DD_g1138,-Inf,-Inf,5.40694995287906100029324852501428255e+00,4.04652459634564644160086355145446684e+00
protein/DD_g1139,-Inf,-Inf,-Inf,4.36393844571241489203027500542129609e+00
protein/DD_g114,-Inf,-Inf,6.67600437370415515645606765147467617e+00,4.91967992209382583001851603917938919e+00
protein/DD_g1140,-Inf,-Inf,5.17016039740515404764788522569745098e+00,-Inf
protein/DD_g1141,-Inf,-Inf,5.82793412468066235922999928895545573e+00,4.80012324781416638034681191901634148e+00
protein/DD_g1142,-Inf,-Inf,4.80245078220715774791251222718924004e+00,-Inf
protein/DD_g1143,-Inf,-Inf,6.10321550697413859582357149931818494e+00,4.00086913965550529988929884614003563e+00
protein/DD_g1144,-Inf,-Inf,5.05984608250142052137351166370734091e+00,3.91569948490158236742083822299208118e+00
protein/DD_g1145,-Inf,-Inf,6.09272117919287195224516821835425922e+00,-Inf
protein/DD_g1146,-Inf,-Inf,5.05868658474452569025437188862291444e+00,2.16665246103126697203055710488550402e+01
protein/DD_g1147,-Inf,-Inf,4.74442821268612136230420941482137938e+00,4.27146192177248976831556897022910858e+00
protein/DD_g1148,-Inf,-Inf,6.97926391470054854190219076198757481e+00,4.62319858020206926696550603491668587e+00
protein/DD_g1149,-Inf,-Inf,5.25694567765386043090930301928177246e+00,-Inf
protein/DD_g115,-Inf,-Inf,-Inf,5.00413794295849148381443339494077446e+00
protein/DD_g1150,-Inf,-Inf,5.53136986582672894284380096756474545e+00,4.75363297228474063427395709833365440e+00
protein/DD_g1151,-Inf,-Inf,5.42170789635210361280448720886805621e+00,4.54195542879185869908348772625298234e+00
protein/DD_g1152,-Inf,-Inf,5.76380597868726770134574864146848794e+00,4.81367910618695235826937111229513202e+00
protein/DD_g1153,-Inf,-Inf,-Inf,-Inf
protein/DD_g1154,-Inf,-Inf,7.26437644388885617891528119515177221e+00,4.45314156209078127716335910245068396e+00
protein/DD_g1155,-Inf,-Inf,6.24828840752394135235325158141169056e+00,4.53390186359264034530528861191764846e+00
protein/DD_g1156,-Inf,-Inf,4.96916684319549927746753305698587635e+00,3.91981164608967372367344578364335955e+00
protein/DD_g1157,-Inf,-Inf,5.74832894070500900948035848423907742e+00,4.11943456362928872828957927433956708e+00
protein/DD_g1158,-Inf,-Inf,4.96863138065870793473597044234362381e+00,4.69584313917514264171459225475965751e+00
protein/DD_g1159,-Inf,-Inf,5.64014222464398942101415106787966201e+00,4.84380006808938328693948613675193807e+00
protein/DD_g116,-Inf,-Inf,5.33072629165157810256538141976373711e+00,4.52778713011734544705022866351183222e+00
protein/DD_g1160,-Inf,-Inf,4.85142705753622166256740983080241264e+00,4.88716563853353186491798201289960722e+00
protein/DD_g1161,-Inf,-Inf,5.47033228224210930139811151113417749e+00,4.04849168785677016622258966089088032e+00
protein/DD_g1162,-Inf,-Inf,5.43828922066458747185761456530361018e+00,4.28862060560535606231016334973743150e+00
protein/DD_g1163,-Inf,-Inf,5.72528296281757454611838571909084026e+00,4.07780237737542922804091080894324990e+00
protein/DD_g1164,-Inf,-Inf,6.54681270553874194835897842400173515e+00,4.86028787485623939462430078574396197e+00
protein/DD_g1165,-Inf,-Inf,5.52172685366303978451985773691252700e+00,4.37788681518282768788020795530790376e+00
protein/DD_g1166,-Inf,-Inf,6.48300716442654120542811671144627382e+00,4.31341521337327686740091854030528231e+00
protein/DD_g1167,-Inf,-Inf,7.84906264639697679201536047114093469e+00,-Inf
protein/DD_g1168,-Inf,-Inf,-Inf,-Inf
protein/DD_g1169,-Inf,-Inf,-Inf,-Inf
protein/DD_g117,-Inf,-Inf,5.86782688898560360338818541472696544e+00,4.71361214475892054289798033362946557e+00
protein/DD_g1170,-Inf,-Inf,7.00125410885718951691363253840767565e+00,4.32094022710463531041066865850382497e+00
protein/DD_g1171,-Inf,-Inf,-Inf,-Inf
protein/DD_g1172,-Inf,-Inf,5.98899951045284277349273081407055260e+00,4.58628797037503568920989712382510251e+00
protein/DD_g1173,-Inf,-Inf,-Inf,-Inf
protein/DD_g1174,-Inf,-Inf,4.97915239074734575183137412257985221e+00,-Inf
protein/DD_g1175,-Inf,-Inf,4.41781840662566015066766482628097456e+00,-Inf
protein/DD_g1176,-Inf,-Inf,3.26262799471125334734295735535670076e+02,-Inf
protein/DD_g1177,-Inf,-Inf,-Inf,4.65090264737202806377683139620377712e+00
protein/DD_g1178,-Inf,-Inf,5.31184422214151311897787123681076142e+00,-Inf
protein/DD_g118,-Inf,-Inf,4.94056805836413868847323806095574256e+00,5.88203607858594673614461166832717765e+00
protein/DD_g119,-Inf,-Inf,4.61725029678129671800845854005691184e+00,4.55244395861647301996841191932685526e+00
protein/DD_g12,-Inf,-Inf,6.77434898298708320445314632850634568e+00,5.01979569712340326190752645753483624e+00
protein/DD_g120,-Inf,-Inf,5.56273388403062721819782123560326949e+00,5.02530741935824891479384863936215243e+00
protein/DD_g121,-Inf,-Inf,5.32257802030679165400221849496084845e+00,-Inf
protein/DD_g122,-Inf,-Inf,6.18971442613212099196802729211340899e+00,4.48805022950591454769400099575158064e+00
protein/DD_g123,-Inf,-Inf,5.79350727375847109354769448919479205e+00,4.94817549715704678124409006794140728e+00
protein/DD_g124,-Inf,-Inf,5.73904969764371011582099641167128838e+00,4.54316988181353848271639708488384868e+00
protein/DD_g125,-Inf,-Inf,5.07652301786482107528716796688249737e+00,4.64268726210773250781967692272881077e+00
protein/DD_g126,-Inf,-Inf,7.97546536129363792627067296191613231e+00,4.95268319659270844767442130796835196e+00
protein/DD_g127,-Inf,-Inf,4.93651565057129526256117580329680967e+00,-Inf
protein/DD_g128,-Inf,-Inf,5.45342721549178196573664127302978467e+00,4.61005671514351650654077928358173301e+00
protein/DD_g129,-Inf,-Inf,5.76795016578129409600369923413412827e+00,4.31637885563594260986502886315192400e+00
protein/DD_g13,-Inf,-Inf,5.85141471032991224446429333331408149e+00,4.42507360144559657521596423015633733e+00
protein/DD_g130,-Inf,-Inf,5.92748351044106181397545407974296965e+00,4.38809552037663087079586791843935088e+00
protein/DD_g131,-Inf,-Inf,-Inf,4.32840913780942780779005290182732306e+00
protein/DD_g132,-Inf,-Inf,-Inf,4.92726323484837086363163872029760796e+00
protein/DD_g133,-Inf,-Inf,6.18763563911279191669679753987765917e+00,4.70802806610311554261495170129305850e+00
protein/DD_g134,-Inf,-Inf,5.37570157698416843793975719713351023e+00,-Inf
protein/DD_g135,-Inf,-Inf,-Inf,5.02625937494186210859263383905715955e+00
protein/DD_g136,-Inf,-Inf,-Inf,5.05476041500653313889590333342109974e+00
protein/DD_g137,-Inf,-Inf,5.38037055484512120595106517456015461e+00,-Inf
protein/DD_g138,-Inf,-Inf,5.77573236388907847318234100751453126e+00,-Inf
protein/DD_g139,-Inf,-Inf,5.78990019341929342304277015551022019e+00,4.73350980578274769013216822026704319e+00
protein/DD_g14,-Inf,-Inf,5.40819532486257857688643146319245750e+00,4.78687329086897033632742853353958783e+00
protein/DD_g140,-Inf,-Inf,-Inf,4.80901608703427776572980643294796876e+00
protein/DD_g141,-Inf,-Inf,-Inf,4.85471421310679745172867206756377929e+00
protein/DD_g142,-Inf,-Inf,5.54564681909566664452345806693353179e+00,4.80445926505620107462137951306728112e+00
protein/DD_g143,-Inf,-Inf,5.76522049301462558635818203601503583e+00,4.82593322312746086319880930629723017e+00
protein/DD_g144,-Inf,-Inf,5.16572899234870251211889139946673904e+00,4.54754835839200832046366921003544092e+00
protein/DD_g145,-Inf,-Inf,4.82590556122922252722630140338865232e+00,5.02948255182128225595652115252107441e+00
protein/DD_g146,-Inf,-Inf,5.54515811752928550156552485881254373e+00,4.53278476052586465389176885498767474e+00
protein/DD_g147,-Inf,-Inf,5.98714291264910539219877127110020588e+00,4.79878355389332336915455666955182502e+00
protein/DD_g148,-Inf,-Inf,5.07152115463621018674731669936614152e+00,4.78446245222041368444146865571272551e+00
protein/DD_g149,-Inf,-Inf,5.86822593888570571168186854302736326e+00,5.06488301070088546620268494004658620e+00
protein/DD_g15,-Inf,-Inf,5.87781714254418760631197059654151570e+00,-Inf
protein/DD_g150,-Inf,-Inf,6.48528195853847936150038784607067066e+00,4.57224639566271826298144241259035198e+00
protein/DD_g151,-Inf,-Inf,7.37248692266422254694191854819673625e+00,4.68676932799668663256138401541435308e+00
protein/DD_g152,-Inf,-Inf,-Inf,4.64172662964144406264537515367857199e+00
protein/DD_g153,-Inf,-Inf,5.74022726906748492288001095207721957e+00,4.83923349843146639384962962274660543e+00
protein/DD_g154,-Inf,-Inf,5.56607449329715475567804533961474224e+00,4.63364757335282487135702277419520671e+00
protein/DD_g155,-Inf,-Inf,-Inf,6.31472065686450298024622178552154387e+00
protein/DD_g156,-Inf,-Inf,6.35967428116345578439069423193966996e+00,4.56002714584105862032440140415255796e+00
protein/DD_g157,-Inf,-Inf,5.20109408927482950291898640586187457e+00,4.31723979063357508610335978887605986e+00
protein/DD_g158,-Inf,-Inf,6.39883471938739606501549941517870009e+00,5.38674088942054054291811277195626663e+00
protein/DD_g159,-Inf,-Inf,-Inf,-Inf
protein/DD_g16,-Inf,-Inf,5.93671383636716216775743511401052865e+00,4.90821568894451837468024549337455573e+00
protein/DD_g160,-Inf,-Inf,-Inf,5.09644638370105425495711808240738749e+00
protein/DD_g161,-Inf,-Inf,5.99437316369480062230152837815884454e+00,5.18659984787472800230448167930000045e+00
protein/DD_g162,-Inf,-Inf,6.46110958427255242067144641201348403e+00,4.64559994277774984556147953776243031e+00
protein/DD_g163,-Inf,-Inf,-Inf,5.02399542637124668844684102687492364e+00
protein/DD_g164,-Inf,-Inf,5.59387200251581844546403848864158830e+00,5.30192932010363928120982582474955478e+00
protein/DD_g165,-Inf,-Inf,5.38891443757592674142285961810795821e+00,5.26647400843395857026421122571796080e+00
protein/DD_g166,-Inf,-Inf,5.39110433738030223685883791834338553e+00,5.58153307427885444476520818892055747e+00
protein/DD_g167,-Inf,-Inf,5.88965752905343180688370520760965385e+00,5.26505228933752781710154101061083124e+00
protein/DD_g168,-Inf,-Inf,5.33440050928152577383689312591686450e+00,-Inf
protein/DD_g169,-Inf,-Inf,5.16787782760742657635334584177093891e+00,4.62879803216473526667386282076464176e+00
protein/DD_g17,-Inf,-Inf,5.37537032323672498458487079197395949e+00,4.85953419238467918252194778391398428e+00
protein/DD_g170,-Inf,-Inf,5.34043096463503883181264539170414426e+00,-Inf
protein/DD_g171,-Inf,-Inf,5.81179136157991986765968066106625599e+00,5.34833657851905031500280912647197239e+00
protein/DD_g172,-Inf,-Inf,4.92765394487415257066548605147025600e+00,4.05019129933267267230970857834020849e+00
protein/DD_g173,-Inf,-Inf,5.87025174521782930694954533612530712e+00,5.21117370851492520531061578249763161e+00
protein/DD_g174,-Inf,-Inf,4.80602184753807428010544146000815712e+00,4.05189699501310465204454161620361245e+00
protein/DD_g175,-Inf,-Inf,7.53037907534626542011665165853990338e+00,5.87464209174929033036089020921231923e+00
protein/DD_g176,-Inf,-Inf,4.89962576996001704359858650383241163e+00,3.99002997110966358743629352701576684e+00
protein/DD_g177,-Inf,-Inf,5.99117849127838510233499751192666492e+00,4.90545914899193589776960805019976153e+00
protein/DD_g178,-Inf,-Inf,6.07813332719034451428155271903508922e+00,-Inf
protein/DD_g179,-Inf,-Inf,5.86843317530743044280214882911628492e+00,4.40121635495123997961694707199256209e+00
protein/DD_g18,-Inf,-Inf,6.14900861719415378942084067559441749e+00,4.11473952127595251531546076968864913e+00
protein/DD_g180,-Inf,-Inf,5.54372425275058478619018568795680575e+00,-Inf
protein/DD_g181,-Inf,-Inf,4.74491820854563190956586822227999055e+00,4.37320637741703341237547054937271602e+00
protein/DD_g182,-Inf,-Inf,4.97628390674332290708206406136205241e+00,-Inf
protein/DD_g183,-Inf,-Inf,-Inf,-Inf
protein/DD_g184,-Inf,-Inf,5.87814989441916249086727469535092888e+00,4.90292308475444713245628870403566388e+00
protein/DD_g185,-Inf,-Inf,-Inf,-Inf
protein/DD_g186,-Inf,-Inf,-Inf,5.07359415960386248551972666732799454e+00
protein/DD_g187,-Inf,-Inf,-Inf,5.13502745463951049752950140667818180e+00
protein/DD_g188,-Inf,-Inf,5.05986789358834384000035543011506116e+00,-Inf
protein/DD_g189,-Inf,-Inf,5.86646368863830927148590697580976351e+00,5.23792931081613559678479230704852005e+00
protein/DD_g19,-Inf,-Inf,6.57279912657453302985882451168776545e+00,4.46149735896190961000877380543934694e+00
protein/DD_g190,-Inf,-Inf,6.63695552445386316025722612764840118e+00,5.03665340378046678019952375330937978e+00
protein/DD_g191,-Inf,-Inf,5.93069596194050007743391231651604672e+00,5.07067770739269735807100444655476439e+00
protein/DD_g192,-Inf,-Inf,5.58599765866898701083676344266533367e+00,4.62145844667097836617642903825590324e+00
protein/DD_g193,-Inf,-Inf,5.80677770134104832780609104070710990e+00,4.35935744799902773861471842280142304e+00
protein/DD_g194,-Inf,-Inf,5.06798851063797870719779981136884856e+00,5.30430832050519326409754986421648320e+00
protein/DD_g195,-Inf,-Inf,5.87978801167750301505263677777670078e+00,4.42234873215348925181510338734174547e+00
protein/DD_g196,-Inf,-Inf,-Inf,-Inf
protein/DD_g197,-Inf,-Inf,4.82803834967208610705984956141611013e+00,-Inf
protein/DD_g198,-Inf,-Inf,6.23403397102411931720934243307726883e+00,5.25990725879325559454921113656129021e+00
protein/DD_g199,-Inf,-Inf,-Inf,5.05932144314360793203654094530253011e+00
protein/DD_g2,-Inf,-Inf,5.04947811063249578302785387230866326e+00,4.43615008768546224219569383385172829e+00
protein/DD_g20,-Inf,-Inf,6.26950386956130823187600436823312867e+00,4.56707524719558166705644049764200126e+00
protein/DD_g200,-Inf,-Inf,6.10629832138045934563537986786638421e+00,4.57902554451842288765070320246679881e+00
protein/DD_g201,-Inf,-Inf,5.45722184766260718701797489065106320e+00,4.89518313018847805977514897447284050e+00
protein/DD_g202,-Inf,-Inf,4.75975890824911263035262851964357330e+00,4.37578953264501989479388133397092921e+00
protein/DD_g203,-Inf,-Inf,-Inf,5.36752223289979292141253124281340775e+00
protein/DD_g204,-Inf,-Inf,1.91122668145907538727321323960432557e+04,5.01804796509324831854185890711888040e+00
protein/DD_g205,-Inf,-Inf,6.00856927136711643633462867151480640e+00,5.36192037137428028229141853717887727e+00
protein/DD_g206,-Inf,-Inf,-Inf,5.02976623840639914509350804746039239e+00
protein/DD_g207,-Inf,-Inf,5.54696871461803745492197672970772642e+00,4.34920146521696151689978633917917877e+00
protein/DD_g208,-Inf,-Inf,-Inf,5.07191241556117771407485352742957768e+00
protein/DD_g209,-Inf,-Inf,6.55309781641383140033995018997245283e+00,4.07126059845249887442409134330242168e+00
protein/DD_g21,-Inf,-Inf,-Inf,-Inf
protein/DD_g210,-Inf,-Inf,6.05525878385595361290477845065084934e+00,4.26241553926841458746590389527802114e+00
protein/DD_g211,-Inf,-Inf,6.78753381769368669158230180241160951e+00,4.46419929489694028318094315674173963e+00
protein/DD_g212,-Inf,-Inf,5.49968150210773629620940607758342391e+00,-Inf
protein/DD_g213,-Inf,-Inf,5.85293213548251861473008143523600726e+00,4.53275430305659368662401981610081483e+00
protein/DD_g214,-Inf,-Inf,5.61906123591504552410381053289287619e+00,4.94178862448014052101131354740749398e+00
protein/DD_g215,-Inf,-Inf,-Inf,4.90100672641154069291669024060935549e+00
protein/DD_g216,-Inf,-Inf,7.01696850382691360255459577606473824e+00,5.01953235069293661581478520568652908e+00
protein/DD_g217,-Inf,-Inf,5.12379118351330162302025877969805459e+00,-Inf
protein/DD_g218,-Inf,-Inf,5.72667949618651719398899711279816596e+00,-Inf
protein/DD_g219,-Inf,-Inf,5.93309891394040448855112609694250521e+00,4.55898765578689626073356092161645066e+00
protein/DD_g22,-Inf,-Inf,6.38659087548441518105481983300524046e+00,-Inf
protein/DD_g220,-Inf,-Inf,6.15013556380670988639672715417261219e+00,4.83881786973019071228718570352711046e+00
protein/DD_g221,-Inf,-Inf,5.68747744998694287144182914930736193e+00,4.86085380781841701249807616044105839e+00
protein/DD_g222,-Inf,-Inf,8.11282068496763927893860806542935384e+00,4.91526184179601525259791938373108243e+00
protein/DD_g223,-Inf,-Inf,5.88186480043516375180533085448140363e+00,4.18020536949320981345690347580092443e+00
protein/DD_g224,-Inf,-Inf,5.93925708102417760948695210713802963e+00,4.97483708913766512526401134516878485e+00
protein/DD_g225,-Inf,-Inf,-Inf,4.61104548220607239168396292349897270e+00
protein/DD_g226,-Inf,-Inf,-Inf,5.32456140702886074901650414867360645e+00
protein/DD_g227,-Inf,-Inf,5.32465285985877829932843159457113166e+00,5.06900898939099889092907603973113166e+00
protein/DD_g228,-Inf,-Inf,5.54280143849155237643900027984594061e+00,4.95936311084726838322329237089195096e+00
protein/DD_g229,-Inf,-Inf,5.79204788319802192604078240674531767e+00,4.96083685205770927320863045064405773e+00
protein/DD_g23,-Inf,-Inf,6.44049077850607921165282609298652925e+00,5.05978546993810063352688722510929995e+00
protein/DD_g230,-Inf,-Inf,5.51264648792235705036856279371381665e+00,-Inf
protein/DD_g231,-Inf,-Inf,5.35582697268677175576532732155730278e+00,4.67722537096705348399763160866941847e+00
protein/DD_g232,-Inf,-Inf,-Inf,5.39192362020984286072211764925978945e+00
protein/DD_g233,-Inf,-Inf,-Inf,4.83441706706379385170487882051933530e+00
protein/DD_g234,-Inf,-Inf,5.35949522648463629620903950088138728e+00,5.27661036450886144023281138382709512e+00
protein/DD_g235,-Inf,-Inf,5.59785375683363011228057700036048067e+00,-Inf
protein/DD_g236,-Inf,-Inf,5.81990715730929145529052910246494912e+00,-Inf
protein/DD_g237,-Inf,-Inf,5.07871597695804848633023390997466659e+00,5.27254255538022883764640946926911658e+00
protein/DD_g238,-Inf,-Inf,6.75612206362773820244891542661378391e+00,4.50625176743595630713121535233623887e+00
protein/DD_g239,-Inf,-Inf,5.95304656318912765794246469784259776e+00,4.60985583736283291009740332687057505e+00
protein/DD_g24,-Inf,-Inf,1.27172540910235229361912676478901620e+03,4.08637276509040266835665791702657108e+00
protein/DD_g240,-Inf,-Inf,5.55375279548825688664124099916110717e+00,5.22565288458958267105061518445846912e+00
protein/DD_g241,-Inf,-Inf,6.95277579655136563832542940873681692e+00,4.35279555470170240789489087789970855e+00
protein/DD_g242,-Inf,-Inf,-Inf,-Inf
protein/DD_g243,-Inf,-Inf,5.65182911700798100056479759639418372e+00,-Inf
protein/DD_g244,-Inf,-Inf,5.20787877244778158529833800432169559e+00,4.64587478347470207961637683886280453e+00
protein/DD_g245,-Inf,-Inf,5.81580689955489392903486993542120495e+00,5.35158170844942704627572648258984963e+00
protein/DD_g246,-Inf,-Inf,5.08085999861689913856913063461654209e+00,4.41801483434607720219582168141903027e+00
protein/DD_g247,-Inf,-Inf,6.35430430605945647936182686108485751e+00,4.33033078366275430015289115020875649e+00
protein/DD_g248,-Inf,-Inf,6.18724578990197537939000469137786660e+00,-Inf
protein/DD_g249,-Inf,-Inf,6.90511002235019924429725687648658432e+00,5.05398761433572894706715088540330444e+00
protein/DD_g25,-Inf,-Inf,5.30685966589888858081042540876249730e+00,4.58194182328144950878943280559163355e+00
protein/DD_g250,-Inf,-Inf,-Inf,5.63284631247068419258544140540490903e+00
protein/DD_g251,-Inf,-Inf,6.02529257094288978322841419483389622e+00,5.15307715443688247687906447624227521e+00
protein/DD_g252,-Inf,-Inf,6.01531909096512528019350720315011917e+00,5.19983438274712807603086512229161332e+00
protein/DD_g253,-Inf,-Inf,4.92376619805210242290522963116551196e+00,4.30129474668629609367527553734294131e+00
protein/DD_g254,-Inf,-Inf,6.11877053917828290628586243921738637e+00,4.47413248838628183186740945880088628e+00
protein/DD_g255,-Inf,-Inf,4.97967106731451384921733614029000098e+00,4.76333489481807600348650180092166470e+00
protein/DD_g256,-Inf,-Inf,5.43647212404788728352778005289330615e+00,-Inf
protein/DD_g257,-Inf,-Inf,7.21322641115867221238016092282276588e+00,9.69293161823978234825109542426294672e+00
protein/DD_g258,-Inf,-Inf,5.21748877790621215990224920716946671e+00,-Inf
protein/DD_g259,-Inf,-Inf,-Inf,4.77111987215666419010573104384120765e+00
protein/DD_g26,-Inf,-Inf,6.39137676436386079832654156257627263e+00,5.11040301976701397838233622194838715e+00
protein/DD_g260,-Inf,-Inf,5.85160455644568146361832120954615629e+00,4.96600050926466538397188688015967869e+00
protein/DD_g261,-Inf,-Inf,-Inf,5.55064055499886988468142688563103378e+00
protein/DD_g262,-Inf,-Inf,6.45873805058568264975554419196346423e+00,4.09872792786218928383075132035885046e+00
protein/DD_g263,-Inf,-Inf,4.70043475542591411263085755754033169e+00,4.63501435231380539983672711094768864e+00
protein/DD_g264,-Inf,-Inf,5.55354108346568244667113296548750721e+00,4.56541561234280633558106423582192878e+00
protein/DD_g265,-Inf,-Inf,7.45879283573035675564501070355496199e+00,4.84862257176094782474875178996898660e+00
protein/DD_g266,-Inf,-Inf,5.51636106171810367886955325320937682e+00,5.22140752344668048861245602113449092e+00
protein/DD_g267,-Inf,-Inf,5.85395153423282624158123115188147428e+00,4.29971849419782994653317356235977148e+00
protein/DD_g268,-Inf,-Inf,-Inf,5.14917033495906212565471599880960190e+00
protein/DD_g269,-Inf,-Inf,-Inf,4.60715262967694855323185843383263274e+00
protein/DD_g27,-Inf,-Inf,5.02270627171069798813004202343023625e+00,4.64074970225306284757896804625545307e+00
protein/DD_g270,-Inf,-Inf,6.04996997103797238427813005478400795e+00,5.35043652647996143001432035551801120e+00
protein/DD_g271,-Inf,-Inf,6.05356569209991566248362312867897125e+00,4.70124116070391588482744780802165532e+00
protein/DD_g272,-Inf,-Inf,8.12064528610685797781402416355931790e+00,5.39999640691171953536356219803799917e+00
protein/DD_g273,-Inf,-Inf,5.51189802534291568949227788093751400e+00,5.58301992809673827832617421655972823e+00
protein/DD_g274,-Inf,-Inf,-Inf,4.81354108183759715627609502182450520e+00
protein/DD_g275,-Inf,-Inf,5.80846578086874107693355599169489378e+00,4.77899773113404577235157002448751809e+00
protein/DD_g276,-Inf,-Inf,4.69304276091137002342812614934671912e+00,5.09091979999531158855002946130720511e+00
protein/DD_g277,-Inf,-Inf,5.12752555948689122916862168037139892e+00,4.92821732216799698173566511708796394e+00
protein/DD_g278,-Inf,-Inf,5.05709174519087249649937380882761435e+00,4.93035433140012333065212251186609937e+00
protein/DD_g279,-Inf,-Inf,7.30709071090687939090059964629508367e+00,4.82722885041753312893115372228295343e+00
protein/DD_g28,-Inf,-Inf,6.13693722009724414940208555088458939e+00,-Inf
protein/DD_g280,-Inf,-Inf,5.68121786671372009412595089504965816e+00,4.69447224012544298306053202935106275e+00
protein/DD_g281,-Inf,-Inf,7.88853236377390325912400006761821841e+00,4.90073365186370116017835735629563184e+00
protein/DD_g282,-Inf,-Inf,6.13680318389846744510160982902250753e+00,4.96722138225396830716142481487068208e+00
protein/DD_g283,-Inf,-Inf,5.32781035144944320974263036572438581e+00,4.70162990360417833024155685961876817e+00
protein/DD_g284,-Inf,-Inf,7.17618581571733984641933249183237956e+00,4.70762598733707081665356559815147927e+00
protein/DD_g285,-Inf,-Inf,5.09651123487381956544614715752099599e+00,4.62487135813615970522887823276173459e+00
protein/DD_g286,-Inf,-Inf,5.75017288172984185481889501254072320e+00,4.94301738714586700402326942182261332e+00
protein/DD_g287,-Inf,-Inf,5.46612452151711006252079297604892683e+00,5.33369272467996742038024335492509252e+00
protein/DD_g288,-Inf,-Inf,7.05928905450003856807984499880677418e+00,4.51527254700234755826905139872243890e+00
protein/DD_g289,-Inf,-Inf,4.88508332904098039783229212817742640e+00,4.81289150723453687543352720635903716e+00
protein/DD_g29,-Inf,-Inf,-Inf,5.04210718762823607456158677753571430e+00
protein/DD_g290,-Inf,-Inf,5.33462921241736544130720240561322921e+00,5.13067619562388612021792513034824896e+00
protein/DD_g291,-Inf,-Inf,6.46341283004655496309234417516398104e+00,4.37408242914442800609096451549875929e+00
protein/DD_g292,-Inf,-Inf,4.88688501401215006972826618159160302e+00,-Inf
protein/DD_g293,-Inf,-Inf,6.03272775618408822886115758267648665e+00,4.88973275508502062336519629916635644e+00
protein/DD_g294,-Inf,-Inf,-Inf,-Inf
protein/DD_g295,-Inf,-Inf,5.18824209790912590687746872168891259e+00,-Inf
protein/DD_g296,-Inf,-Inf,5.33301913204150457550703808286757153e+00,-Inf
protein/DD_g297,-Inf,-Inf,4.84690390112599333890889150504076184e+00,5.03398548670334451512217675604831403e+00
protein/DD_g298,-Inf,-Inf,5.96365776599448145408854054242703553e+00,4.88512289423674075634331958433028680e+00
protein/DD_g299,-Inf,-Inf,5.82097452972479534831970207729037773e+00,5.50857286179058256121727013893615852e+00
protein/DD_g3,-Inf,-Inf,5.48946930167673944554213916834227749e+00,4.53175865956663283623644450956359871e+00
protein/DD_g30,-Inf,-Inf,6.00449868310690762130398549254993005e+00,4.26700249983493781126700552585663429e+00
protein/DD_g300,-Inf,-Inf,5.76539366765348239781000092708902629e+00,4.72778675686620768057837929849981125e+00
protein/DD_g301,-Inf,-Inf,6.93958723650857938289401644662210835e+00,5.05223548686057847143320043525019159e+00
protein/DD_g302,-Inf,-Inf,4.93153701104661322866489064744389902e+00,5.06016738415600376393428290564524425e+00
protein/DD_g303,-Inf,-Inf,4.87127105884632684106812995077847308e+00,4.53043776932234309886551166330416192e+00
protein/DD_g304,-Inf,-Inf,4.97987534035928856472254210197204706e+00,4.83803825068054667702991638884852818e+00
protein/DD_g305,-Inf,-Inf,4.90896972168067085735988255879227533e+00,4.68026469907809430476409908568476566e+00
protein/DD_g306,-Inf,-Inf,5.05897015876008970559400959824277590e+00,4.53669832622778534158483530249431033e+00
protein/DD_g307,-Inf,-Inf,6.43516735340577548848422063472238452e+00,4.97283969871372869537193289400188246e+00
protein/DD_g308,-Inf,-Inf,5.88412638545402168854347912579918405e+00,-Inf
protein/DD_g309,-Inf,-Inf,6.42115655039602771291324084752402486e+00,4.38128318576948289339108882990132543e+00
protein/DD_g31,-Inf,-Inf,7.54405045564487898863007296316780009e+00,5.19863876840223679217602592134177543e+00
protein/DD_g310,-Inf,-Inf,5.78292673153448112878994595915887999e+00,5.77420905047993983791874512265169970e+00
protein/DD_g311,-Inf,-Inf,5.36370116162455371312741277860679105e+00,4.48392704547586581284545986238334093e+00
protein/DD_g312,-Inf,-Inf,7.05039110018602630148877690002699294e+00,5.18941081891822718195133063729885407e+00
protein/DD_g313,-Inf,-Inf,-Inf,5.11839167077495626622101040916825408e+00
protein/DD_g314,-Inf,-Inf,6.02919439206069378683569712072059115e+00,5.01517524952642397217978677739565324e+00
protein/DD_g315,-Inf,-Inf,5.44060641576739064177977108280473111e+00,4.71912532650878823366283172407224387e+00
protein/DD_g316,-Inf,-Inf,5.50430161624042470142105880265838453e+00,4.81812631693398124538475331773874561e+00
protein/DD_g317,-Inf,-Inf,-Inf,5.85765528608733224316649262178510220e+00
protein/DD_g318,-Inf,-Inf,6.39153379549367523293711302693873477e+00,5.26172282337872027590290005703988502e+00
protein/DD_g319,-Inf,-Inf,6.08151338407038511554817950881448121e+00,4.53986223746966566499563918534932855e+00
protein/DD_g32,-Inf,-Inf,4.96290540308005728639832816413062841e+00,4.61877975623228002799702511757543334e+00
protein/DD_g320,-Inf,-Inf,5.37358599715683380058458391698549537e+00,4.48203997030743260657900085531805214e+00
protein/DD_g321,-Inf,-Inf,4.96580784602921745335549802181474864e+00,8.22501671451448423167876168738874854e+00
protein/DD_g322,-Inf,-Inf,4.91503947285065010414551012479780028e+00,-Inf
protein/DD_g323,-Inf,-Inf,-Inf,-Inf
protein/DD_g324,-Inf,-Inf,5.96201728425745718572786757753972673e+00,4.55970851352119348455157931130022046e+00
protein/DD_g325,-Inf,-Inf,-Inf,5.36364398947339013486594097379167992e+00
protein/DD_g326,-Inf,-Inf,4.87245173540451025965556682536510742e+00,4.93927709842386764882145137677342360e+00
protein/DD_g327,-Inf,-Inf,6.12551233253445768901688170417284829e+00,4.65028286822596117333899822507129521e+00
protein/DD_g328,-Inf,-Inf,4.86456289476493163233441545212230778e+00,-Inf
protein/DD_g329,-Inf,-Inf,-Inf,5.19666513821550466575431930698087381e+00
protein/DD_g33,-Inf,-Inf,-Inf,5.30791938971747161630918967613322680e+00
protein/DD_g330,-Inf,-Inf,-Inf,4.78270413915561353952254095371053204e+00
protein/DD_g331,-Inf,-Inf,5.37882708393745138822158114800976148e+00,4.78098183389344286156301673332054259e+00
protein/DD_g332,-Inf,-Inf,5.92884988436614275945374750142739937e+00,4.60147349636226581210689618515821852e+00
protein/DD_g333,-Inf,-Inf,5.87460442482898162607942447087027518e+00,4.53361751023292063855497829902918856e+00
protein/DD_g334,-Inf,-Inf,6.40260991090608868813931127479676134e+00,4.35802616502079678177624054619863466e+00
protein/DD_g335,-Inf,-Inf,5.79257929557556771151884687931942945e+00,4.62875806445272869260605593616719995e+00
protein/DD_g336,-Inf,-Inf,5.61755952657996812638125597740563301e+00,4.80335591525240773164834457224392976e+00
protein/DD_g337,-Inf,-Inf,5.08791231394199258021016877719884789e+00,4.41271260006606818862743849047452975e+00
protein/DD_g338,-Inf,-Inf,7.25785624649799699384718884380153631e+00,4.85821270281805988734293105756440073e+00
protein/DD_g339,-Inf,-Inf,6.88296073250944337154067794879128649e+00,4.61977391220144245203288821413966222e+00
protein/DD_g34,-Inf,-Inf,5.96329376826814603729696335005798628e+00,5.66467901521797814235986951471225741e+00
protein/DD_g340,-Inf,-Inf,7.36708481812161890993301603418566134e+00,4.61529227850787089177699123886481696e+00
protein/DD_g341,-Inf,-Inf,5.40677101135859459037206690027628374e+00,5.35334114817381701163233663535468315e+00
protein/DD_g342,-Inf,-Inf,6.17321459159453281473425910492132170e+00,5.01018342088681344060782921496238728e+00
protein/DD_g343,-Inf,-Inf,6.43973474042447668804518955978552386e+00,4.61088968659278606185237738154402878e+00
protein/DD_g344,-Inf,-Inf,4.77943959918598574695584853546802484e+00,4.29474840686929142505668306350879833e+00
protein/DD_g345,-Inf,-Inf,-Inf,4.84367535868824018178801260604091777e+00
protein/DD_g346,-Inf,-Inf,5.80910426300523719178168335987146052e+00,-Inf
protein/DD_g347,-Inf,-Inf,5.47399755330279410113783176874573420e+00,4.08764663707988331859632800567967864e+00
protein/DD_g348,-Inf,-Inf,5.12553396296357581954224634600880362e+00,4.81938452444029349347017473040886200e+00
protein/DD_g349,-Inf,-Inf,-Inf,5.12285010880655731860032700761917083e+00
protein/DD_g35,-Inf,-Inf,-Inf,5.02601704987608453756033916140618628e+00
protein/DD_g350,-Inf,-Inf,-Inf,-Inf
protein/DD_g351,-Inf,-Inf,6.70910713827114695247615907388352960e+00,4.96218153743833332682358897952250228e+00
protein/DD_g352,-Inf,-Inf,6.35648223251803706619700096571158020e+00,7.08887236033297472828425530821380291e+00
protein/DD_g353,-Inf,-Inf,5.20278633593979388619861819388912706e+00,4.49087150021188768113048922662892633e+00
protein/DD_g354,-Inf,-Inf,4.96558675007983807244070959025658906e+00,4.32381340582689598935237037529876935e+00
protein/DD_g355,-Inf,-Inf,6.51978798646435891648969880181474419e+00,4.39643080756812634515622847990919239e+00
protein/DD_g356,-Inf,-Inf,-Inf,4.33647148044839050808370316700038489e+00
protein/DD_g357,-Inf,-Inf,5.06900480956457431600501071934004110e+00,4.33825681083537915383478408767643352e+00
protein/DD_g358,-Inf,-Inf,-Inf,-Inf
protein/DD_g359,-Inf,-Inf,4.91227207896283997105769983271339637e+00,4.63395352628849594800902496491329447e+00
protein/DD_g36,-Inf,-Inf,4.76412914663197987904751472128532544e+00,4.95688391568923508993239159756388514e+00
protein/DD_g360,-Inf,-Inf,5.39724698605966956718533106751966942e+00,4.37754759242194977311710290795395589e+00
protein/DD_g361,-Inf,-Inf,5.26838941379473264826237069168767756e+00,4.48820778492138775288782695048786346e+00
protein/DD_g362,-Inf,-Inf,5.85230324657654142661452872250498085e+00,4.41552323486375881357360575567639903e+00
protein/DD_g363,-Inf,-Inf,5.92930680206712687739700869972449597e+00,5.38462713486620415967762499097672941e+00
protein/DD_g364,-Inf,-Inf,-Inf,4.47173503966241112974852522611406794e+00
protein/DD_g365,-Inf,-Inf,5.83107048296223958181023363622024640e+00,-Inf
protein/DD_g366,-Inf,-Inf,-Inf,4.50768778898903639117313935349327580e+00
protein/DD_g367,-Inf,-Inf,6.18827487446737584870630930732300446e+00,4.57601432994701965086944919726503843e+00
protein/DD_g368,-Inf,-Inf,6.18607592321107370667825354872181132e+00,4.53630997125961011434525344658669148e+00
protein/DD_g369,-Inf,-Inf,5.99545708193139387089413703884482054e+00,5.15515500148821036343529502951995298e+00
protein/DD_g37,-Inf,-Inf,9.17515000292348918009582122065895621e+00,4.99233099961676896473668011438494785e+00
protein/DD_g370,-Inf,-Inf,5.20510367912065492542322575290108411e+00,5.08006033149761568068867522426155960e+00
protein/DD_g371,-Inf,-Inf,6.86512357374665636466993777897252691e+00,4.61566352024396616790648981579055779e+00
protein/DD_g372,-Inf,-Inf,4.95171407945155203872565968692765219e+00,4.62643241390074877739445130906744980e+00
protein/DD_g373,-Inf,-Inf,-Inf,4.89043664247378030518881655123455687e+00
protein/DD_g374,-Inf,-Inf,5.63530928005756423639538537293998551e+00,4.33355526483860794806436618036453442e+00
protein/DD_g375,-Inf,-Inf,-Inf,5.07395265227971306278375594206165760e+00
protein/DD_g376,-Inf,-Inf,5.36609408908533171541956039084329300e+00,-Inf
protein/DD_g377,-Inf,-Inf,5.60705654013989606933382306879551553e+00,5.06052103188868729230446338962975376e+00
protein/DD_g378,-Inf,-Inf,5.94132500946286216748170948879758486e+00,-Inf
protein/DD_g379,-Inf,-Inf,5.43124879524164067554895301335331638e+00,4.47509860617662627474837697120985084e+00
protein/DD_g38,-Inf,-Inf,4.64726166280794074591676967486057618e+00,-Inf
protein/DD_g380,-Inf,-Inf,8.14855579855722884372075454414743484e+00,5.09179591090722929547211207287301890e+00
protein/DD_g381,-Inf,-Inf,6.04263235663808359369734139092088748e+00,4.53256683228591197516307139498027923e+00
protein/DD_g382,-Inf,-Inf,5.65083336349091849886522531607982614e+00,-Inf
protein/DD_g383,-Inf,-Inf,5.31351920802657023983111635997019448e+00,-Inf
protein/DD_g384,-Inf,-Inf,5.86282806277071954771951054212827137e+00,5.21965978537407606905028619495425732e+00
protein/DD_g385,-Inf,-Inf,5.70686861072500061545573297375911483e+00,5.11228971384107097475862214310168610e+00
protein/DD_g386,-Inf,-Inf,5.34438813737964522371935443541149480e+00,4.63190918361619622273336250569878960e+00
protein/DD_g387,-Inf,-Inf,5.89947849855685732757513089162297537e+00,4.71826994471978379014921694487811158e+00
protein/DD_g388,-Inf,-Inf,-Inf,5.50631821039780570479569990756439670e+00
protein/DD_g389,-Inf,-Inf,5.27657528189989190601205810393718019e+00,5.12737959549117602157070578812021326e+00
protein/DD_g39,-Inf,-Inf,5.19347508038736188830713724622003467e+00,4.63307161164179026373793561751538697e+00
protein/DD_g390,-Inf,-Inf,6.31611366266786369281604099220175650e+00,5.05557506182687129385657909446147305e+00
protein/DD_g391,-Inf,-Inf,4.60815443436380905959941978295538802e+00,-Inf
protein/DD_g392,-Inf,-Inf,6.03227221509785744920866662489133429e+00,4.67802161428319231321095753401551549e+00
protein/DD_g393,-Inf,-Inf,5.86524191448785341689800249141407696e+00,4.22475333414268772288683703337501011e+00
protein/DD_g394,-Inf,-Inf,5.07444348639915437230533504691820670e+00,4.08687261364432964853130686206726953e+00
protein/DD_g395,-Inf,-Inf,4.95547766566465229441750882277891244e+00,5.10666395446893699543394643525183765e+00
protein/DD_g396,-Inf,-Inf,5.61804990457182179577757436055976085e+00,4.52394459027044429128986479292630973e+00
protein/DD_g397,-Inf,-Inf,4.90945090730675525285481576397733984e+00,5.05881944115157649778417713016087273e+00
protein/DD_g398,-Inf,-Inf,6.40338243289027140667806713374449002e+00,5.06836717898530989589479564792094160e+00
protein/DD_g399,-Inf,-Inf,6.75425251205801603932881572187165056e+00,4.55371694815979641758063308440002648e+00
protein/DD_g4,-Inf,-Inf,-Inf,3.83147653012239375980837599909596426e+00
protein/DD_g40,-Inf,-Inf,5.11217357838107544514570085857596038e+00,4.52733382958197009181489395441548909e+00
protein/DD_g400,-Inf,-Inf,4.82664212474689277932407922522028804e+00,4.55440418855590008919498832633940457e+00
protein/DD_g401,-Inf,-Inf,4.97377760811482355769278579044648205e+00,4.30795916397561776546089351688637429e+00
protein/DD_g402,-Inf,-Inf,6.05571246207938046538818143138014427e+00,4.28834106695119557683244358635488350e+00
protein/DD_g403,-Inf,-Inf,5.48778462042857721407167245150703769e+00,4.81440898738013787377053591390459406e+00
protein/DD_g404,-Inf,-Inf,5.71926273008583801404632692582792047e+00,4.57510298450913731304741645322429092e+00
protein/DD_g405,-Inf,-Inf,4.90404357841746187395632990777479880e+00,4.37050686769559846808462664300940682e+00
protein/DD_g406,-Inf,-Inf,5.38721020522340708494125757099725503e+00,4.93233746479217717590647146528577366e+00
protein/DD_g407,-Inf,-Inf,5.87728449403275087731378494689405022e+00,-Inf
protein/DD_g408,-Inf,-Inf,5.12044791478281958441289465604198955e+00,4.45862466535574695337028554345255829e+00
protein/DD_g409,-Inf,-Inf,5.47010681823500206091157924397423909e+00,5.41234879716939441484197684456692747e+00
protein/DD_g41,-Inf,-Inf,-Inf,5.07232909448027074911870343408041244e+00
protein/DD_g410,-Inf,-Inf,6.77707452316265181878250174442039375e+00,5.10362472829861786385265047614475001e+00
protein/DD_g411,-Inf,-Inf,-Inf,5.29464071182010589427296511908210872e+00
protein/DD_g412,-Inf,-Inf,4.95513059865664195911873801334984208e+00,4.38923244388582288986909684186682488e+00
protein/DD_g413,-Inf,-Inf,-Inf,5.04403982180130909144413272191240222e+00
protein/DD_g414,-Inf,-Inf,5.64123273696252553190123485631072465e+00,4.63621255201542161975670481184676307e+00
protein/DD_g415,-Inf,-Inf,4.89553989851535811281045526858493286e+00,-Inf
protein/DD_g416,-Inf,-Inf,6.21097676816917476557796425158191965e+00,5.01514718185639214667418158944114942e+00
protein/DD_g417,-Inf,-Inf,6.01519271630971976473994659124657462e+00,4.80719649480068697065120005112470022e+00
protein/DD_g418,-Inf,-Inf,5.15677448867203453748974589746398400e+00,4.38920011728638958951034085272857760e+00
protein/DD_g419,-Inf,-Inf,5.07725973199158396392984204709499476e+00,4.78521837219915564458670667356955450e+00
protein/DD_g42,-Inf,-Inf,6.13958661898985901106321369976593340e+00,5.34579904119181094373280369677115535e+00
protein/DD_g420,-Inf,-Inf,6.65364455271061952716186520223394339e+00,-Inf
protein/DD_g421,-Inf,-Inf,6.48408769997018413281404729105217818e+00,3.98414775024703208644708561566804197e+00
protein/DD_g422,-Inf,-Inf,5.67710488570572219651208151871606400e+00,4.64674793941629309976305479094026899e+00
protein/DD_g423,-Inf,-Inf,6.30959886892686621788263562382105361e+00,4.96438909318765171652029739586081166e+00
protein/DD_g424,-Inf,-Inf,4.77553299497334303094103973735765850e+00,4.45166498307092996643274376795189141e+00
protein/DD_g425,-Inf,-Inf,5.74296519529952304162938429783657459e+00,4.41832370677888468746964077918551640e+00
protein/DD_g426,-Inf,-Inf,5.14953886354858743005243473042681913e+00,4.43716660933228350091074990882233021e+00
protein/DD_g427,-Inf,-Inf,5.86065994550175864216500136242309062e+00,4.60311401200790118040045475525000890e+00
protein/DD_g428,-Inf,-Inf,6.04872572135606991374700599840497176e+00,4.33035418804232669083513953470120281e+00
protein/DD_g429,-Inf,-Inf,5.23524345951586224055278541410693726e+00,-Inf
protein/DD_g43,-Inf,-Inf,6.07371528127137181599069348126733460e+00,4.50882341153022714689626318288843419e+00
protein/DD_g430,-Inf,-Inf,5.70466732126060353642170112358548620e+00,4.53225561418192619471905118975701066e+00
protein/DD_g431,-Inf,-Inf,5.11888566693348113296620922275894323e+00,-Inf
protein/DD_g432,-Inf,-Inf,5.75668509579777766969152851053156302e+00,5.00836725273298670528418210011806524e+00
protein/DD_g433,-Inf,-Inf,-Inf,5.12942139618333384440600123136615756e+00
protein/DD_g434,-Inf,-Inf,5.23110597374990969315450817328322710e+00,-Inf
protein/DD_g435,-Inf,-Inf,-Inf,5.05666972752652961939719675637671938e+00
protein/DD_g436,-Inf,-Inf,6.36074982943188680641337077237797293e+00,4.53248074737344066676881700440034348e+00
protein/DD_g437,-Inf,-Inf,7.94319656413146580105045265250173665e+00,4.64067564447388964608803500422525553e+00
protein/DD_g438,-Inf,-Inf,5.59791164820655620043409925762743719e+00,-Inf
protein/DD_g439,-Inf,-Inf,5.75549527869897254068506301329392518e+00,-Inf
protein/DD_g44,-Inf,-Inf,4.77152071671536993691410797972597519e+00,5.00550213249905517970332900839680909e+00
protein/DD_g440,-Inf,-Inf,5.08954938205936762889997199008025617e+00,4.52774414444974743367520760452628694e+00
protein/DD_g441,-Inf,-Inf,-Inf,4.98392197170677850719563054079721935e+00
protein/DD_g442,-Inf,-Inf,7.38365912836566253838980461270776754e+00,4.97742252131824024735890498585793496e+00
protein/DD_g443,-Inf,-Inf,6.61119782717564756886641210783017878e+00,4.97935988177889694753981382010706386e+00
protein/DD_g444,-Inf,-Inf,-Inf,4.85343261969518931171549184474688268e+00
protein/DD_g445,-Inf,-Inf,5.71363471813012176423333503505524620e+00,5.13555068193114394852042387414878407e+00
protein/DD_g446,-Inf,-Inf,5.32426200587915003031992927475043413e+00,5.15045970760688509084880953255574687e+00
protein/DD_g447,-Inf,-Inf,5.17693073960101299231301323564932019e+00,4.57133160710677991591227900453767998e+00
protein/DD_g448,-Inf,-Inf,6.78055776839710415140014603267614970e+00,4.85749645547685056992583507158663092e+00
protein/DD_g449,-Inf,-Inf,7.00316579119645836309282005625628076e+00,4.83839146171782880622538901501803554e+00
protein/DD_g45,-Inf,-Inf,5.98109549624738066920961097063245824e+00,4.14104844729767264542878721912792051e+00
protein/DD_g450,-Inf,-Inf,4.61728343216576420362306184891413248e+00,5.07721134323046719177285957510229332e+00
protein/DD_g451,-Inf,-Inf,6.43215741990038374946045833393616331e+00,5.01703276839961611466206266395429901e+00
protein/DD_g452,-Inf,-Inf,5.61587883750494935137075057059549874e+00,-Inf
protein/DD_g453,-Inf,-Inf,5.88378570768204770853581293346842395e+00,5.34629483990970482534131802778281160e+00
protein/DD_g454,-Inf,-Inf,4.86945486993101183645966974152537199e+00,4.95304528948239697999486570809156520e+00
protein/DD_g455,-Inf,-Inf,5.71872293090250571861508165306433495e+00,-Inf
protein/DD_g456,-Inf,-Inf,5.11824275789763886930539105842977781e+00,4.39704916838559673386732453019274513e+00
protein/DD_g457,-Inf,-Inf,6.48856789948578879105572520206452477e+00,4.75837636508365938327940641825538926e+00
protein/DD_g458,-Inf,-Inf,5.65317060033824870779266761663929099e+00,5.34808087969996541574256149031389578e+00
protein/DD_g459,-Inf,-Inf,5.88445788581101358034974833377987171e+00,4.12628086516852245415082125662210095e+00
protein/DD_g46,-Inf,-Inf,6.13569913956210836767049854179814836e+00,5.31171609957510722457815900911668784e+00
protein/DD_g460,-Inf,-Inf,-Inf,4.73024152834400027450893990508054460e+00
protein/DD_g461,-Inf,-Inf,5.63380889257692111932213160542595243e+00,4.94204463568277153054471969740410883e+00
protein/DD_g462,-Inf,-Inf,5.43417737023519784507278636344100554e+00,4.67250388021040178013428353555833119e+00
protein/DD_g463,-Inf,-Inf,5.53855063004192319572064419794724108e+00,4.77689152017890014636235314610068067e+00
protein/DD_g464,-Inf,-Inf,-Inf,5.07589582865931084944526383402457662e+00
protein/DD_g465,-Inf,-Inf,4.81568084222873554353991509648929861e+00,4.29567552372449086394587720872641060e+00
protein/DD_g466,-Inf,-Inf,6.06532124500791477653783127623138383e+00,4.27327827700345685060182259291190905e+00
protein/DD_g467,-Inf,-Inf,4.87065110023936130776871317393014476e+00,4.55970577864975695845448052242409750e+00
protein/DD_g468,-Inf,-Inf,5.21638636328384208628508615686883819e+00,4.73421795954710916695996745806676493e+00
protein/DD_g469,-Inf,-Inf,4.87811470768836480200325055721413314e+00,4.51884171273122506688254209378403114e+00
protein/DD_g47,-Inf,-Inf,5.06208875370803317129795697268032932e+00,4.88367365147861327349257091325356079e+00
protein/DD_g470,-Inf,-Inf,5.23307664309107607576538092751949098e+00,4.45461020500205450507304848810155574e+00
protein/DD_g471,-Inf,-Inf,5.24721648341007398380704246541129025e+00,4.42544790605611312675442818460539830e+00
protein/DD_g472,-Inf,-Inf,5.84927463319286026495743110332743647e+00,5.28860646692035090238419264787270210e+00
protein/DD_g473,-Inf,-Inf,-Inf,5.56044260971907183135090367027476487e+00
protein/DD_g474,-Inf,-Inf,6.85760234082409131572888635014562415e+01,-Inf
protein/DD_g475,-Inf,-Inf,5.72367229483075075153448740930790988e+00,4.56041237404418979784971859613273317e+00
protein/DD_g476,-Inf,-Inf,5.08557074570948580047855841620228849e+00,5.71638212500879940944871051867555554e+00
protein/DD_g477,-Inf,-Inf,5.52171553662966943316868280497674439e+00,4.54076215667908897343843558040997497e+00
protein/DD_g478,-Inf,-Inf,5.89486090060663240997339489578619505e+00,4.70332944782814082394261291328720038e+00
protein/DD_g479,-Inf,-Inf,5.31246135875118866779969726171392931e+00,4.27759592948734971417145623078154413e+00
protein/DD_g48,-Inf,-Inf,-Inf,5.18911878433812582897278044447473142e+00
protein/DD_g480,-Inf,-Inf,5.67065128107498415203544996799161420e+00,4.70860906809448379845744175502294358e+00
protein/DD_g481,-Inf,-Inf,5.56143268563359398575694451146884673e+00,4.28910574030523292294101854585602891e+00
protein/DD_g482,-Inf,-Inf,-Inf,5.67640813346431231978878883525660970e+00
protein/DD_g483,-Inf,-Inf,5.03463758862260088428196962471694144e+00,4.63631945322322262171337026629473478e+00
protein/DD_g484,-Inf,-Inf,5.90689251333953002232278685652185514e+00,5.47572857787144905289738641383152057e+00
protein/DD_g485,-Inf,-Inf,-Inf,4.80145346172001037273982977894469006e+00
protein/DD_g486,-Inf,-Inf,6.39820236729677173926950353807675593e+00,4.95865738423488652083681656573311171e+00
protein/DD_g487,-Inf,-Inf,-Inf,-Inf
protein/DD_g488,-Inf,-Inf,4.69672652704059933914107653516128191e+00,5.49285506915754888943237354657900054e+00
protein/DD_g489,-Inf,-Inf,5.38972541005300396437515666847881739e+00,-Inf
protein/DD_g49,-Inf,-Inf,4.66755560897774835824429404955837228e+00,-Inf
protein/DD_g490,-Inf,-Inf,5.62612297716101427230132822541439799e+00,4.81952057418462244596547058746837807e+00
protein/DD_g491,-Inf,-Inf,5.72158602622118720635246831641805082e+00,4.70310422020091192361265114244510377e+00
protein/DD_g492,-Inf,-Inf,6.63165232426042879506818716483839686e+00,-Inf
protein/DD_g493,-Inf,-Inf,-Inf,-Inf
protein/DD_g494,-Inf,-Inf,6.33329909648850446012142899257303160e+00,-Inf
protein/DD_g495,-Inf,-Inf,5.46442227698394159549429430489241865e+00,4.22967861243457711724827179478120676e+00
protein/DD_g496,-Inf,-Inf,6.14274006585729828146750083454567780e+00,4.29867938565635200587581429267421598e+00
protein/DD_g497,-Inf,-Inf,-Inf,-Inf
protein/DD_g498,-Inf,-Inf,-Inf,5.29056351565823409006002472368516175e+00
protein/DD_g499,-Inf,-Inf,5.60091089430979545865395507653731180e+00,4.37212050598816273138136091927013401e+00
protein/DD_g5,-Inf,-Inf,4.60537073640532231281118589615923721e+00,4.47299102909061718720067603408347235e+00
protein/DD_g50,-Inf,-Inf,4.49745588952940877292060664214876452e+00,4.50179375774031351271947409679912746e+00
protein/DD_g500,-Inf,-Inf,6.60809442755221862843497952642527184e+00,4.93976129065569151589894900561327435e+00
protein/DD_g501,-Inf,-Inf,5.91482473653245690093241623551608709e+00,5.04282243223695829842816188078170075e+00
protein/DD_g502,-Inf,-Inf,4.80689756017871900578598220858897181e+00,-Inf
protein/DD_g503,-Inf,-Inf,5.16516869940946775753151848481614045e+00,4.22120903792593121962113200945607324e+00
protein/DD_g504,-Inf,-Inf,5.64342763866876711086600217950648379e+00,4.86446315488859898037939965611163330e+00
protein/DD_g505,-Inf,-Inf,-Inf,4.88488522335080135752707635061858493e+00
protein/DD_g506,-Inf,-Inf,-Inf,5.30073912772175056306566129262981783e+00
protein/DD_g507,-Inf,-Inf,5.34918898498203394331791470346991724e+00,5.05028892740474428260340441211997491e+00
protein/DD_g508,-Inf,-Inf,-Inf,-Inf
protein/DD_g509,-Inf,-Inf,6.94884322184315174679332345346147483e+00,4.69468837092582148384856544752605643e+00
protein/DD_g51,-Inf,-Inf,-Inf,5.19707050588568378313552243120227614e+00
protein/DD_g510,-Inf,-Inf,5.54107557113010207696743310094380436e+00,5.07182520480443547404153858908277731e+00
protein/DD_g511,-Inf,-Inf,-Inf,4.82667328872859568668675300152354196e+00
protein/DD_g512,-Inf,-Inf,5.12550858695601084168422794251619807e+00,4.73514927615840095934983033570046381e+00
protein/DD_g513,-Inf,-Inf,-Inf,-Inf
protein/DD_g514,-Inf,-Inf,5.05401731186072085982244696291716351e+00,-Inf
protein/DD_g515,-Inf,-Inf,5.72150514536728349290968624733512685e+00,4.54996055586077355050223132313143670e+00
protein/DD_g516,-Inf,-Inf,-Inf,5.09384830520102061876858991602597351e+00
protein/DD_g517,-Inf,-Inf,-Inf,4.91208697734117105764495455233455405e+00
protein/DD_g518,-Inf,-Inf,5.16539404277291322953415524796699407e+00,4.65649724538803133128033021719231362e+00
protein/DD_g519,-Inf,-Inf,5.52795109611739988757811688901813679e+00,4.76593902321725046645887718898757616e+00
protein/DD_g52,-Inf,-Inf,5.95498522689238029296063522047798179e+00,4.94099107251798816574967125636369433e+00
protein/DD_g520,-Inf,-Inf,5.78956552211920327563219546586676706e+00,4.67442405005701330044670936104221475e+00
protein/DD_g521,-Inf,-Inf,5.37217289176746490057077042815274927e+00,4.87483254634417365566445268106779082e+00
protein/DD_g522,-Inf,-Inf,-Inf,5.09860841517705114405118538242874660e+00
protein/DD_g523,-Inf,-Inf,5.32108873015513308731179976784075877e+00,4.65214127976084946516821370154826793e+00
protein/DD_g524,-Inf,-Inf,5.75741438613359083243359742522791930e+00,4.53329822023350474800534484020382470e+00
protein/DD_g525,-Inf,-Inf,4.67202977409927669807981892360905796e+00,4.83221242430578571500390564366273004e+00
protein/DD_g526,-Inf,-Inf,5.65922964797027530251694470437199199e+00,5.15296175359780071477083435203719163e+00
protein/DD_g527,-Inf,-Inf,4.77682090159465672051501285198184520e+00,-Inf
protein/DD_g528,-Inf,-Inf,-Inf,5.14677099802265510289502079741359957e+00
protein/DD_g529,-Inf,-Inf,6.10807445695030808476037992890573386e+00,4.90036729036268337640928451302371036e+00
protein/DD_g53,-Inf,-Inf,8.01786319396782945712841747321867179e+00,4.25240390904378991629328955694138855e+00
protein/DD_g530,-Inf,-Inf,6.59465017313915865042805279720781965e+00,4.59204188765979311233883904199579347e+00
protein/DD_g531,-Inf,-Inf,6.88378097842916872028017626225372860e+00,5.01076598466579916590972401959623425e+00
protein/DD_g532,-Inf,-Inf,-Inf,4.02004471281311629471764301844814914e+00
protein/DD_g533,-Inf,-Inf,5.24630119415539073544827427010157496e+00,4.79152769109740764638899701348584202e+00
protein/DD_g534,-Inf,-Inf,5.84623309747386696432783790737699838e+00,4.74161797079334033201962006686911635e+00
protein/DD_g535,-Inf,-Inf,5.06994924368439384544133071254650548e+00,4.58903829613338706726786916706123111e+00
protein/DD_g536,-Inf,-Inf,5.79336468266207368720745421915425986e+00,4.77617860218559165939760035005685955e+00
protein/DD_g537,-Inf,-Inf,1.18799844388790620881646235000999350e+01,5.21269568225591169897778764443396829e+00
protein/DD_g538,-Inf,-Inf,7.09477480746187630828739078060922828e+00,4.69185583413344568406424014583295085e+00
protein/DD_g539,-Inf,-Inf,5.45473286666323315789742896863540695e+00,4.93466726288422608295376525764917466e+00
protein/DD_g54,-Inf,-Inf,-Inf,4.83965931404289181404636847414664167e+00
protein/DD_g540,-Inf,-Inf,-Inf,4.68054960892325151749442738094757025e+00
protein/DD_g541,-Inf,-Inf,5.61346624562883029045112126466976660e+00,4.73918334995674470121398238794177249e+00
protein/DD_g542,-Inf,-Inf,6.54311461704999745645755801809708646e+00,4.78988325444496849248403226650568644e+00
protein/DD_g543,-Inf,-Inf,5.41607073105511298750186967347651026e+00,4.25855829681777640224315050102390728e+00
protein/DD_g544,-Inf,-Inf,5.41475754119354599486298064181580023e+00,4.62821107128572752167119387618828135e+00
protein/DD_g545,-Inf,-Inf,5.64613617458594123931372809305703020e+00,-Inf
protein/DD_g546,-Inf,-Inf,5.18044857165069170799750499719020271e+00,5.12105723851572700974105658073065263e+00
protein/DD_g547,-Inf,-Inf,5.57209375904028177364016214829688760e+00,4.55460470137652389980878230175574100e+00
protein/DD_g548,-Inf,-Inf,-Inf,4.76801020674109213467730632704215451e+00
protein/DD_g549,-Inf,-Inf,6.22578438526267656682613675505816003e+00,4.72252977950389502146853421510024246e+00
protein/DD_g55,-Inf,-Inf,6.30310017529734184856680792751484153e+00,5.31861366298992253562990689304346873e+00
protein/DD_g550,-Inf,-Inf,5.04871866259861200565586266348067427e+00,4.66470416437592626568079333390482800e+00
protein/DD_g551,-Inf,-Inf,5.44644181311982055145370930224867197e+00,4.55447145081091412572010209949552099e+00
protein/DD_g552,-Inf,-Inf,6.09024054304509885811090698274691097e+00,4.71097925552370198311480015094984055e+00
protein/DD_g553,-Inf,-Inf,-Inf,-Inf
protein/DD_g554,-Inf,-Inf,5.29367101635479209886974276121046968e+00,4.08954542174724853891744738781229045e+00
protein/DD_g555,-Inf,-Inf,6.65115526947368298089598950957764005e+00,4.59475782993120317532004625504070478e+00
protein/DD_g556,-Inf,-Inf,6.31844525734457105572828721722925430e+00,4.63494390861668499498907613721402080e+00
protein/DD_g557,-Inf,-Inf,5.31995687395423766451239209612064086e+00,4.55380281414586804332130165024974097e+00
protein/DD_g558,-Inf,-Inf,5.36568760490177748942875968203667288e+00,4.95272455347166626314668222659419334e+00
protein/DD_g559,-Inf,-Inf,6.47069142778593117220836101897156751e+00,4.68807982321743358380704305740356474e+00
protein/DD_g56,-Inf,-Inf,5.00969717792358829834493069697188077e+00,4.95842629413488706707177657424260530e+00
protein/DD_g560,-Inf,-Inf,5.37675256351866530234040059468426019e+00,4.90082107340301763451444716356072486e+00
protein/DD_g561,-Inf,-Inf,5.39230648973513367537339112372850264e+00,4.02196048022789625325276073997601183e+00
protein/DD_g562,-Inf,-Inf,4.90268008800489041317326707064152341e+00,4.38702934707697467156184979247436689e+00
protein/DD_g563,-Inf,-Inf,4.93947579508302953448511880410232304e+00,4.05306364714220414899979505883164573e+00
protein/DD_g564,-Inf,-Inf,5.50348391017211878322075558920589196e+00,4.95176112985359111840943696568006907e+00
protein/DD_g565,-Inf,-Inf,5.47239530726776853105107178555556239e+00,-Inf
protein/DD_g566,-Inf,-Inf,5.73461592345845769311255296829128304e+00,-Inf
protein/DD_g567,-Inf,-Inf,-Inf,4.82553185586220659091143365740766003e+00
protein/DD_g568,-Inf,-Inf,-Inf,-Inf
protein/DD_g569,-Inf,-Inf,5.96848430733332746554391146689031403e+00,4.40484300892006657618494176139441456e+00
protein/DD_g57,-Inf,-Inf,6.46085780520390337176248892036368562e+00,4.68937714820726423327584929356436713e+00
protein/DD_g570,-Inf,-Inf,5.71327251047024886472588359943529201e+00,4.90133128480655534353148478499046257e+00
protein/DD_g571,-Inf,-Inf,5.22427153611315316221163028238252139e+00,-Inf
protein/DD_g572,-Inf,-Inf,-Inf,-Inf
protein/DD_g573,-Inf,-Inf,6.15729114323161479155894871587605537e+00,4.80362665801458074860674045998720672e+00
protein/DD_g574,-Inf,-Inf,5.79091520230053985569120121196448944e+00,5.47964099963693704483606797367805653e+00
protein/DD_g575,-Inf,-Inf,5.26065328278002225005181735790050666e+00,3.76677985513229928832754606728423282e+00
protein/DD_g576,-Inf,-Inf,-Inf,4.88257221016230938497391139424822229e+00
protein/DD_g577,-Inf,-Inf,-Inf,4.96433694888892413029442929891464342e+00
protein/DD_g578,-Inf,-Inf,5.32781865253400478846680847260568464e+00,4.81129967391076706623510677029053953e+00
protein/DD_g579,-Inf,-Inf,5.08901286933675696354698212861368095e+00,4.36429370647048027211110603797313040e+00
protein/DD_g58,-Inf,-Inf,6.24491304910529712391504073673776598e+00,4.75693183953874839167959408787385226e+00
protein/DD_g580,-Inf,-Inf,5.47467373675302481077342479064417517e+00,-Inf
protein/DD_g581,-Inf,-Inf,5.38126525201624350881941436720263492e+00,4.38767418654591117420460736620125629e+00
protein/DD_g582,-Inf,-Inf,6.36574564293188423032370449369005067e+00,4.48129304039913763255896532195949015e+00
protein/DD_g583,-Inf,-Inf,5.05900191724042476910125102467766202e+00,4.01004826069222704034353963928405870e+00
protein/DD_g584,-Inf,-Inf,5.07821731460200360534097168219825687e+00,4.34675534068260098922344452578214047e+00
protein/DD_g585,-Inf,-Inf,-Inf,5.03354004618126262962084396881748805e+00
protein/DD_g586,-Inf,-Inf,5.21098436824407450676316058202263411e+00,4.28646633333688511131739377184796170e+00
protein/DD_g587,-Inf,-Inf,-Inf,5.20306127473188324833541888716136258e+00
protein/DD_g588,-Inf,-Inf,5.65038398549191112003294551329738348e+00,5.13080950246748685388132511387937123e+00
protein/DD_g589,-Inf,-Inf,5.43276105677052021200261652033929007e+00,-Inf
protein/DD_g59,-Inf,-Inf,5.50563772425135055000181245106336458e+00,4.57998570661395663968953289349289145e+00
protein/DD_g590,-Inf,-Inf,-Inf,4.79862809056764931119870692853929143e+00
protein/DD_g591,-Inf,-Inf,5.20231505892473085127087153618154046e+00,5.22923408602761007834990346998494440e+00
protein/DD_g592,-Inf,-Inf,5.26990280309464232714421406651109813e+00,4.63536527297697624253785776051144622e+00
protein/DD_g593,-Inf,-Inf,5.19328299270727370348944749495522858e+00,4.33539767596265927651657136074926324e+00
protein/DD_g594,-Inf,-Inf,5.03178353040413619137951035664538440e+00,4.71523565428786426613765235936447859e+00
protein/DD_g595,-Inf,-Inf,6.33016111703792500544949809435823212e+00,-Inf
protein/DD_g596,-Inf,-Inf,9.35781602862470106648222914469542650e+00,4.03716523881690503857504832384594180e+00
protein/DD_g597,-Inf,-Inf,5.19683950675206889864949298570208222e+00,4.66527921127979302525090482069712887e+00
protein/DD_g598,-Inf,-Inf,6.06528043400802229491346032521618258e+00,4.75696889593162588830121997956622402e+00
protein/DD_g599,-Inf,-Inf,5.87206672173090911162035286338704120e+00,4.77117251371596903594076946871246856e+00
protein/DD_g6,-Inf,-Inf,-Inf,-Inf
protein/DD_g60,-Inf,-Inf,6.34545816831458414213128122809425374e+00,5.09110446658108930686013175087070740e+00
protein/DD_g600,-Inf,-Inf,-Inf,5.30733756235866832410165528539221333e+00
protein/DD_g601,-Inf,-Inf,-Inf,-Inf
protein/DD_g602,-Inf,-Inf,4.97880309436779331932716788732987937e+00,4.36634737567579843952396545697891558e+00
protein/DD_g603,-Inf,-Inf,-Inf,5.28118534863601022298600160463267667e+00
protein/DD_g604,-Inf,-Inf,5.65687721752724385412154923092002311e+00,-Inf
protein/DD_g605,-Inf,-Inf,-Inf,4.24402147800268033871144125692149148e+00
protein/DD_g606,-Inf,-Inf,5.05059121068554206034738694747933567e+00,4.51101251495986829911091191470643548e+00
protein/DD_g607,-Inf,-Inf,5.60884231390787430089239012567246555e+00,4.75326295280148096813573587456509882e+00
protein/DD_g608,-Inf,-Inf,5.42458261042580084594528698888291555e+00,5.12374914740949843073196993663270605e+00
protein/DD_g609,-Inf,-Inf,7.57221563185529346922906672070534536e+00,4.59547408225910881848339975472488327e+00
protein/DD_g61,-Inf,-Inf,5.11647877904642804026516518534674824e+00,4.40222510619900126755031844905894407e+00
protein/DD_g610,-Inf,-Inf,6.05285703496658394974517038961873937e+00,4.25551142018316888286791513603988443e+00
protein/DD_g611,-Inf,-Inf,5.20153292665785956840346128552226467e+00,-Inf
protein/DD_g612,-Inf,-Inf,-Inf,-Inf
protein/DD_g613,-Inf,-Inf,-Inf,4.83257828906103654289501429822282772e+00
protein/DD_g614,-Inf,-Inf,7.05591797449884061965463470425638743e+00,4.60297180776153076377471116860363946e+00
protein/DD_g615,-Inf,-Inf,-Inf,-Inf
protein/DD_g616,-Inf,-Inf,8.65992388630516050169547827119577410e+00,4.47522065388908386646017529079730267e+00
protein/DD_g617,-Inf,-Inf,5.61528159859030211249774077904975908e+00,-Inf
protein/DD_g618,-Inf,-Inf,5.82955073842177067014998764438897925e+00,4.82531487099565490635301995702681763e+00
protein/DD_g619,-Inf,-Inf,-Inf,5.33928871577936409977298574847443393e+00
protein/DD_g62,-Inf,-Inf,5.89660155335670123835980405861111059e+00,5.14638799859285919480805486307669694e+00
protein/DD_g620,-Inf,-Inf,5.64898060997712178769823167565541940e+00,5.16426615064969203931404118111786969e+00
protein/DD_g621,-Inf,-Inf,5.09531214747911474818764194865203205e+00,4.55833290382757296169962453609109393e+00
protein/DD_g622,-Inf,-Inf,5.64349269394376106859670296206936713e+00,5.28637895266412145695374828470884756e+00
protein/DD_g623,-Inf,-Inf,-Inf,5.01304433769027836452842735328333915e+00
protein/DD_g624,-Inf,-Inf,6.08807012245861727328683151718080433e+00,4.55928794006633361221210907585813054e+00
protein/DD_g625,-Inf,-Inf,-Inf,4.58187665428798415632599021143714411e+00
protein/DD_g626,-Inf,-Inf,-Inf,4.78053553947186950125911927601472129e+00
protein/DD_g627,-Inf,-Inf,7.41124518039486070685589739454382546e+00,-Inf
protein/DD_g628,-Inf,-Inf,6.06340259452460002467635302053082385e+00,4.62062730364207354278240496641117431e+00
protein/DD_g629,-Inf,-Inf,6.46609149824770840614858669372676431e+00,4.82366163892290074262570611067697627e+00
protein/DD_g63,-Inf,-Inf,5.21818388858036247262417133170621709e+00,-Inf
protein/DD_g630,-Inf,-Inf,4.63731543786227914529149225479441926e+00,-Inf
protein/DD_g631,-Inf,-Inf,5.43185795895109830747987014907872855e+00,4.35602840632086683517517073393834521e+00
protein/DD_g632,-Inf,-Inf,-Inf,4.96437134606914997688801455932318988e+00
protein/DD_g633,-Inf,-Inf,6.33799734319228687560819363598043830e+00,5.23116667654144157975301928258936535e+00
protein/DD_g634,-Inf,-Inf,-Inf,5.55955555199603574837091961804283392e+00
protein/DD_g635,-Inf,-Inf,5.05221228449462242902523098413521503e+00,4.56282445942278311484599193948449148e+00
protein/DD_g636,-Inf,-Inf,5.25137577083960997554194831225496942e+00,5.06262764508816815596528383245770364e+00
protein/DD_g637,-Inf,-Inf,-Inf,5.53594489964891987244848483435399941e+00
protein/DD_g638,-Inf,-Inf,6.13255293995606698350012321868566103e+00,-Inf
protein/DD_g639,-Inf,-Inf,-Inf,4.91415653003912087206012928021275080e+00
protein/DD_g64,-Inf,-Inf,6.41153449879870136552004933676248061e+00,4.90399072957382726542811778232617098e+00
protein/DD_g640,-Inf,-Inf,-Inf,4.69168523129658133793124717933602694e+00
protein/DD_g641,-Inf,-Inf,5.12979651266360358850683344276333108e+00,5.37308077688213333772349220377799369e+00
protein/DD_g642,-Inf,-Inf,4.66355495402159090034603327961813294e+00,-Inf
protein/DD_g643,-Inf,-Inf,4.73370823373344259550860877632932285e+00,4.58911909966195798359472222217941977e+00
protein/DD_g644,-Inf,-Inf,5.43760850029103009199084176921757225e+00,4.66081539960983117857808079358183383e+00
protein/DD_g645,-Inf,-Inf,6.41984900167301291340340552474714147e+00,4.91947539304896837785692376344717597e+00
protein/DD_g646,-Inf,-Inf,-Inf,4.77109635485455592960755238120942878e+00
protein/DD_g647,-Inf,-Inf,6.00162728614424451604528065497330202e+00,-Inf
protein/DD_g648,-Inf,-Inf,-Inf,4.97053710645285088488108049606872684e+00
protein/DD_g649,-Inf,-Inf,-Inf,4.90884052475118667173260743174152786e+00
protein/DD_g65,-Inf,-Inf,5.90042039331061094021002087285036092e+00,-Inf
protein/DD_g650,-Inf,-Inf,5.28524707807837203227581957609921183e+00,4.54085463757565048712304496318106959e+00
protein/DD_g651,-Inf,-Inf,-Inf,5.14344418457451684022581980254481334e+00
protein/DD_g652,-Inf,-Inf,5.76449414641950611501743469633898803e+00,4.47706359700399315179855384541293767e+00
protein/DD_g653,-Inf,-Inf,6.70331424607732493843090952069134073e+00,5.47619136645032715261960357160036232e+00
protein/DD_g654,-Inf,-Inf,5.11312423012688901486001790041160082e+00,4.59629807220265190289379813142321321e+00
protein/DD_g655,-Inf,-Inf,5.37291766324074008309409383517864077e+00,4.36612356434615475562003043411272205e+00
protein/DD_g656,-Inf,-Inf,5.41377807160044381397836836750373307e+00,5.07443327133162792286120836625842030e+00
protein/DD_g657,-Inf,-Inf,-Inf,4.70651645271194128592078301326614662e+00
protein/DD_g658,-Inf,-Inf,6.02558719841993087994603436226565498e+00,4.99607215514555420797701561046206877e+00
protein/DD_g659,-Inf,-Inf,6.40007031070469343636406703213365578e+00,-Inf
protein/DD_g66,-Inf,-Inf,-Inf,4.89582171587994848552038485911560101e+00
protein/DD_g660,-Inf,-Inf,5.34912198450115552891471129841470734e+00,4.81116437034706274158087753389510208e+00
protein/DD_g661,-Inf,-Inf,5.12311298702065617898526938664402641e+00,4.98156174468224936616046638266846566e+00
protein/DD_g662,-Inf,-Inf,5.46125853693351210073125949209174727e+00,4.56286155224073022828997299865865230e+00
protein/DD_g663,-Inf,-Inf,5.20229538390433773498448552233445003e+00,4.24880135347310312943367808224512886e+00
protein/DD_g664,-Inf,-Inf,7.10510252910281928456182907509827320e+00,5.03338788373211811530091098157014567e+00
protein/DD_g665,-Inf,-Inf,5.68331946837599995857095116843989671e+00,5.02883616829271598981402482830607182e+00
protein/DD_g666,-Inf,-Inf,6.93987556667907178074636560427083810e+00,5.56914563158829547654333488479835964e+00
protein/DD_g667,-Inf,-Inf,5.24913345659655013850867387351983459e+00,-Inf
protein/DD_g668,-Inf,-Inf,4.99623961960420386045555455130259538e+00,5.08758989879602024901213841713679465e+00
protein/DD_g669,-Inf,-Inf,5.35232911556340208831853935632212600e+00,-Inf
protein/DD_g67,-Inf,-Inf,-Inf,4.49125711106421418782076472385322682e+00
protein/DD_g670,-Inf,-Inf,6.47122338600602693513600587219657511e+00,5.35123998735539527077415830015650563e+00
protein/DD_g671,-Inf,-Inf,4.71872426644294357088908081802868692e+01,4.49141152556205548535400866674734663e+00
protein/DD_g672,-Inf,-Inf,5.15947108322887187969681626601240245e+00,4.78143986051414551831649459363623785e+00
protein/DD_g673,-Inf,-Inf,5.17726149487682587343178279341425059e+00,5.03017952185401981709595742741766173e+00
protein/DD_g674,-Inf,-Inf,-Inf,4.54627170089940004949087070448076008e+00
protein/DD_g675,-Inf,-Inf,5.41498371776687363026593287711386153e+00,4.36320953842138478085350441778666084e+00
protein/DD_g676,-Inf,-Inf,5.67088183436220438072418922174543647e+00,4.56022471053634017156048481344450925e+00
protein/DD_g677,-Inf,-Inf,5.68117332912852883600487972238813013e+00,4.76586430553908013364049765997505869e+00
protein/DD_g678,-Inf,-Inf,-Inf,5.62524452872279589267436277381276721e+00
protein/DD_g679,-Inf,-Inf,5.21998992567057550461605503954183009e+00,4.41156368670998874624322915366989466e+00
protein/DD_g68,-Inf,-Inf,-Inf,-Inf
protein/DD_g680,-Inf,-Inf,8.00217800936618350040796287879870077e+00,5.36522029097774938240450028283073117e+00
protein/DD_g681,-Inf,-Inf,5.71707295829361436313887407350810987e+00,4.38159974365406874842454862556476905e+00
protein/DD_g682,-Inf,-Inf,-Inf,4.79333174392445703988546129523694958e+00
protein/DD_g683,-Inf,-Inf,-Inf,5.14026993501068651693778578544216040e+00
protein/DD_g684,-Inf,-Inf,7.64991887064711000888170983606276349e+00,5.45258738037803043441242037740412784e+00
protein/DD_g685,-Inf,-Inf,6.39848279371221128544819219196326537e+00,4.64291615057030398976357401732556306e+00
protein/DD_g686,-Inf,-Inf,7.00982847237446118765698613123548924e+00,5.09023018340702588792088146513470125e+00
protein/DD_g687,-Inf,-Inf,4.81560306242235188252798325522723677e+00,-Inf
protein/DD_g688,-Inf,-Inf,5.84171160980766209692723292965014587e+00,5.02220267524198664720377383051870125e+00
protein/DD_g689,-Inf,-Inf,6.91790582561087843641477356033440976e+00,4.58301130311250950236717154733544979e+00
protein/DD_g69,-Inf,-Inf,6.61445468428598275043153368914575570e+00,4.71705306440448397816668357543113977e+00
protein/DD_g690,-Inf,-Inf,5.22339769226536012052250721074676181e+00,4.30065897829604669694420850512163163e+00
protein/DD_g691,-Inf,-Inf,-Inf,4.91803931616700120811871973212829302e+00
protein/DD_g692,-Inf,-Inf,5.59553963010796288158636195517512552e+00,4.40977719512532812600978669607407934e+00
protein/DD_g693,-Inf,-Inf,5.24372178764810713020894695642006553e+00,-Inf
protein/DD_g694,-Inf,-Inf,5.75778459722781673497157750205706533e+00,4.60176995784704257785568067095579938e+00
protein/DD_g695,-Inf,-Inf,6.09734203680521470836999428386180656e+00,-Inf
protein/DD_g696,-Inf,-Inf,6.41706756821186945599339179720028156e+00,-Inf
protein/DD_g697,-Inf,-Inf,5.97625670518000419839677178279133736e+00,4.80553775510999246015812973788302906e+00
protein/DD_g698,-Inf,-Inf,6.91507900377755245814831582441108513e+00,4.14582619221807957418332679072505949e+00
protein/DD_g699,-Inf,-Inf,5.76108538655294156350923930709348685e+00,-Inf
protein/DD_g7,-Inf,-Inf,-Inf,-Inf
protein/DD_g70,-Inf,-Inf,5.12710259581726437785610031226841573e+00,4.28702039300753304832116233056462770e+00
protein/DD_g700,-Inf,-Inf,5.48452348341252700363882663491926473e+00,4.28235107713564630112880462727121662e+00
protein/DD_g701,-Inf,-Inf,4.86527519547198890759348305731682322e+00,-Inf
protein/DD_g702,-Inf,-Inf,5.70721234951491016701451943137931682e+00,-Inf
protein/DD_g703,-Inf,-Inf,5.41809040125960838351080252419711630e+00,4.28061421860562135206206569542882804e+00
protein/DD_g704,-Inf,-Inf,4.96242746125681989743426476428814806e+00,4.14326464318858313604711356004717841e+00
protein/DD_g705,-Inf,-Inf,6.71032132565529722432794255815830147e+00,3.53788650415010717322195563778830354e+00
protein/DD_g706,-Inf,-Inf,4.43606756879737221861064063962120711e+00,4.17063252284255912541842910352374565e+00
protein/DD_g707,-Inf,-Inf,6.97521900437704846544857523617372295e+00,4.78253572670108049047622510018557812e+00
protein/DD_g708,-Inf,-Inf,-Inf,-Inf
protein/DD_g709,-Inf,-Inf,-Inf,4.30039666350549960571623296993167796e+00
protein/DD_g71,-Inf,-Inf,5.59327197084771450098845923372878892e+00,4.85668022191458686519477105044705040e+00
protein/DD_g710,-Inf,-Inf,5.72004843465653960973520152825705060e+00,4.78392570106986991713609457273440233e+00
protein/DD_g711,-Inf,-Inf,6.77385679792897456624026001813866596e+00,-Inf
protein/DD_g712,-Inf,-Inf,3.02355893950647154550405664623374234e+02,-Inf
protein/DD_g713,-Inf,-Inf,5.46421399375764647235264402386796040e+00,-Inf
protein/DD_g714,-Inf,-Inf,1.05161507580095902514009040424760535e+04,4.21303938873250822679498094259039486e+00
protein/DD_g715,-Inf,-Inf,4.88050167867208085388830270742268510e+00,-Inf
protein/DD_g716,-Inf,-Inf,-Inf,-Inf
protein/DD_g717,-Inf,-Inf,4.77091891333700117274131327824704678e+00,3.99275201207482426795810057763893437e+00
protein/DD_g718,-Inf,-Inf,6.26407061868961716717995635582715346e+00,-Inf
protein/DD_g719,-Inf,-Inf,6.33196287016525390042243235144447509e+00,4.71771633249764575475105356888534999e+00
protein/DD_g72,-Inf,-Inf,5.79792293416417740118544776950327946e+00,5.54421158594862814515966403167021295e+00
protein/DD_g720,-Inf,-Inf,5.84364222989704241677993098174277862e+00,-Inf
protein/DD_g721,-Inf,-Inf,6.57505836489550011649090386994224760e+00,5.32497036317579274885079746124652350e+00
protein/DD_g722,-Inf,-Inf,5.43036921936886443487094279869380233e+00,-Inf
protein/DD_g723,-Inf,-Inf,4.96332076332339194935463357679590994e+00,4.33989425856420955464361763820702993e+00
protein/DD_g724,-Inf,-Inf,5.32304279959821247910062797965056657e+00,4.48378485875503337084475247957496055e+00
protein/DD_g725,-Inf,-Inf,7.13357915715115817527000991776425750e+00,4.34916441263749704615510154643671443e+00
protein/DD_g726,-Inf,-Inf,6.06480730170652626120686888196072214e+00,4.51680950871552140962941057760577615e+00
protein/DD_g727,-Inf,-Inf,6.28386988690317088466772130014522161e+00,-Inf
protein/DD_g728,-Inf,-Inf,4.98631315336140793179464234442343380e+00,4.32089143504694597982301881614933452e+00
protein/DD_g729,-Inf,-Inf,5.59459883762130648923528986392978369e+00,4.88011776950986830116700569152883844e+00
protein/DD_g73,-Inf,-Inf,-Inf,5.43854887065434573313644952042689748e+00
protein/DD_g730,-Inf,-Inf,5.70131468676058097314954301121430768e+00,4.18196086800072855150949515988407610e+00
protein/DD_g731,-Inf,-Inf,4.78891064763656546520902140652528615e+00,3.73557247344791849618336423189990979e+00
protein/DD_g732,-Inf,-Inf,6.12786861449220641538768789507015685e+00,4.64020599633513727517409394392095204e+00
protein/DD_g733,-Inf,-Inf,5.64438855809608140633065851500972173e+00,5.14217393270711837938187038252219417e+00
protein/DD_g734,-Inf,-Inf,4.89991419516580842320168859551059095e+00,-Inf
protein/DD_g735,-Inf,-Inf,5.00076904959262421000755252334776878e+00,-Inf
protein/DD_g736,-Inf,-Inf,7.09169595447319831625989491822261250e+00,5.01265382569766147860648353315517488e+00
protein/DD_g737,-Inf,-Inf,5.17401057283263652183917688473276714e+00,4.42081674370323346838637105313453803e+00
protein/DD_g738,-Inf,-Inf,6.47119489100004556395619288978487286e+00,5.52005375993709265816360096779728263e+00
protein/DD_g739,-Inf,-Inf,5.78619632651548200648377516421336222e+00,4.60526243550036559226197517900040021e+00
protein/DD_g74,-Inf,-Inf,5.75122083664605248885905275235428771e+00,4.14277251360613135443699741071100417e+00
protein/DD_g740,-Inf,-Inf,5.05862614567031405531535213603244046e+00,3.69988610138487865574784671287087964e+00
protein/DD_g741,-Inf,-Inf,4.76884287499069906554509672301914529e+00,4.11583351923391697604732014414222628e+00
protein/DD_g742,-Inf,-Inf,-Inf,4.10857062939465340993977728690219318e+00
protein/DD_g743,-Inf,-Inf,6.54168557512700272206056620180264443e+00,4.71009121053386911968158999863143479e+00
protein/DD_g744,-Inf,-Inf,5.60627269883080534525858704086443160e+00,4.30381972095013052081329519120949432e+00
protein/DD_g745,-Inf,-Inf,5.67972721916265778648566000480442606e+00,4.48359435707246994879703347866871664e+00
protein/DD_g746,-Inf,-Inf,-Inf,3.84857851231563346749931609070870695e+00
protein/DD_g747,-Inf,-Inf,4.67990244560856259117251779956243098e+00,-Inf
protein/DD_g748,-Inf,-Inf,6.35056894844016076276685718969046755e+00,4.50802723142473266094458796664446124e+00
protein/DD_g749,-Inf,-Inf,-Inf,4.06987678343243639512083747877329486e+00
protein/DD_g75,-Inf,-Inf,5.50626846053796299260478341255357086e+00,4.51327780473320266900825298060950461e+00
protein/DD_g750,-Inf,-Inf,5.20687066899378199740606004243717913e+00,4.28873208299079152939010179244738486e+00
protein/DD_g751,-Inf,-Inf,5.02197794087431296633274630527468776e+00,3.88524813174422212982259666082203900e+00
protein/DD_g752,-Inf,-Inf,5.85459437047346033265488771011854075e+00,4.62693561393629414178463639077538119e+00
protein/DD_g753,-Inf,-Inf,7.01047496125315902444148504581592298e+00,4.28716658416815034980294741981547656e+00
protein/DD_g754,-Inf,-Inf,5.16949954237014535927054913974270771e+00,4.14525188699210028551284773053816013e+00
protein/DD_g755,-Inf,-Inf,5.74039459473149524902597007189196274e+00,-Inf
protein/DD_g756,-Inf,-Inf,6.44209882633801149272102210763077458e+00,-Inf
protein/DD_g757,-Inf,-Inf,5.25979715460506471837167899139008017e+00,4.09205251394697324270451170893704605e+00
protein/DD_g758,-Inf,-Inf,6.11340998995382381228246515058134305e+00,4.74665989176544369961645149692590991e+00
protein/DD_g759,-Inf,-Inf,4.49052831030956080763128002884487157e+00,4.44812612423107913488120063468800597e+00
protein/DD_g76,-Inf,-Inf,9.18656106784322392240045346244228662e+00,4.79457488683071245523234880723312383e+00
protein/DD_g760,-Inf,-Inf,5.02011114145962332352963568427795083e+00,4.48571097455935914897076975600231236e+00
protein/DD_g761,-Inf,-Inf,6.10743144882078037414222166630569998e+00,5.60995285048482803189448388282295733e+00
protein/DD_g762,-Inf,-Inf,5.90053122340977555141597770670730485e+00,-Inf
protein/DD_g763,-Inf,-Inf,4.20121249226844083857772037634879159e+00,4.09048973087724869217485735214000741e+00
protein/DD_g764,-Inf,-Inf,-Inf,4.46842781766370787447629471715886089e+00
protein/DD_g765,-Inf,-Inf,6.08776901729569532217684276307389779e+00,5.49149760513100474571291885699805229e+00
protein/DD_g766,-Inf,-Inf,5.34865723044234653196956501312829318e+00,-Inf
protein/DD_g767,-Inf,-Inf,6.34135504559610746293103800685895327e+00,4.29089046225317078958549651950090828e+00
protein/DD_g768,-Inf,-Inf,5.30974344606367899351399712306635320e+00,4.26356500756750426929843844786293825e+00
protein/DD_g769,-Inf,-Inf,5.27107038201879676283873590096253382e+00,-Inf
protein/DD_g77,-Inf,-Inf,5.06284598430850807345967081941813259e+00,4.65676017789623704598247090925453499e+00
protein/DD_g770,-Inf,-Inf,1.41791540897265908478415441774551358e+02,-Inf
protein/DD_g771,-Inf,-Inf,4.98488789274210422782824140657567082e+00,-Inf
protein/DD_g772,-Inf,-Inf,5.04611705108220081470970509139048724e+00,4.76440814235857864370582656981920218e+00
protein/DD_g773,-Inf,-Inf,6.43050055041625303334643329651776260e+00,4.65995430804922963539211082653240235e+00
protein/DD_g774,-Inf,-Inf,5.73825295122852963147313481017155965e+00,4.39012966768787613698952422322312441e+00
protein/DD_g775,-Inf,-Inf,6.29285978701664827570965628033914533e+00,7.39683738996101522053538894980274386e+00
protein/DD_g776,-Inf,-Inf,-Inf,4.78729442315566574132237014750150049e+00
protein/DD_g777,-Inf,-Inf,6.01230869560984707963160487731227140e+00,4.20433155842288873438134790487795827e+00
protein/DD_g778,-Inf,-Inf,5.61375527149986788837247120766152680e+00,4.33225837582947000345659318492795959e+00
protein/DD_g779,-Inf,-Inf,5.36211129111381979019323600815883608e+00,4.79920150601856111022631040869644837e+00
protein/DD_g78,-Inf,-Inf,5.61146453988108026890388890005278871e+00,3.82434896491292337725481914827474650e+00
protein/DD_g780,-Inf,-Inf,4.53195807255746727930920869280826019e+00,4.20727657816968160711401061937133938e+00
protein/DD_g781,-Inf,-Inf,1.36672961478556271022921308946512217e+04,-Inf
protein/DD_g782,-Inf,-Inf,5.23346344143591623373129187002136525e+00,-Inf
protein/DD_g783,-Inf,-Inf,5.27138802578539122116316622757381520e+00,4.98327635026179036877055729738357891e+00
protein/DD_g784,-Inf,-Inf,4.86453905038725163530645094797255546e+00,4.29482285940868700312351542767829873e+00
protein/DD_g785,-Inf,-Inf,5.25543485533466529052217193755216407e+00,4.48623464593487512680413007565234930e+00
protein/DD_g786,-Inf,-Inf,5.20122319374651156994164651844984718e+00,4.29858310792064441643941739175989628e+00
protein/DD_g787,-Inf,-Inf,1.38118372713085868897729929529348634e+02,4.14562312299902591605621059581835411e+00
protein/DD_g788,-Inf,-Inf,6.23491331796240061351391899137886834e+00,4.71533417083286543716726009559748694e+00
protein/DD_g789,-Inf,-Inf,-Inf,3.97355888293376078288536990657167456e+00
protein/DD_g79,-Inf,-Inf,-Inf,-Inf
protein/DD_g790,-Inf,-Inf,5.50014463769243944825586190069379940e+00,4.35767159469990454993806591475537537e+00
protein/DD_g791,-Inf,-Inf,5.64056355598074377328901771465201554e+00,4.30390785804972003286792646038056601e+00
protein/DD_g792,-Inf,-Inf,4.74682161245702642702458745979354387e+00,3.98506934823242378230208578035105631e+00
protein/DD_g793,-Inf,-Inf,5.18923950443646382379130228111665446e+00,4.06482399035341693549420175451440270e+00
protein/DD_g794,-Inf,-Inf,-Inf,4.04033913822628093808295039852639425e+00
protein/DD_g795,-Inf,-Inf,4.51927395564340342494773820630545017e+00,4.43796471637907831421629106431802418e+00
protein/DD_g796,-Inf,-Inf,-Inf,4.25227699190406453957422836779690557e+00
protein/DD_g797,-Inf,-Inf,5.24128022993874385172672250150299033e+00,4.81394902157717850135014169981728788e+00
protein/DD_g798,-Inf,-Inf,5.69868739768483375015216618182979603e+00,-Inf
protein/DD_g799,-Inf,-Inf,-Inf,-Inf
protein/DD_g8,-Inf,-Inf,-Inf,5.82919522008766447296296036307786356e+00
protein/DD_g80,-Inf,-Inf,5.69094594581843362855022892384877691e+00,4.06196036325355069598999249267725417e+00
protein/DD_g800,-Inf,-Inf,5.14989382233649721434758315179217543e+00,-Inf
protein/DD_g801,-Inf,-Inf,6.92443170272166222146195006345991879e+02,-Inf
protein/DD_g802,-Inf,-Inf,5.75689797947567456585793102967677124e+00,4.49656924222467997177272755141804948e+00
protein/DD_g803,-Inf,-Inf,5.40101185174054680562914381211022171e+00,3.96380889145704418085440144502349861e+00
protein/DD_g804,-Inf,-Inf,5.38686133141806773493332982473245688e+00,4.80767905347048479816903722480306638e+00
protein/DD_g805,-Inf,-Inf,5.76919548348594528081470512365492844e+00,4.89812983356044298856873080049462145e+00
protein/DD_g806,-Inf,-Inf,4.82487889553159145370074620781695794e+00,4.98498057102633732902959859483804388e+00
protein/DD_g807,-Inf,-Inf,5.93688818588645495021060390187517073e+00,-Inf
protein/DD_g808,-Inf,-Inf,5.59657210798687917916981010830498654e+00,3.93726346915516020435155309995398002e+00
protein/DD_g809,-Inf,-Inf,2.31737420265532159337322399659218208e+03,-Inf
protein/DD_g81,-Inf,-Inf,5.27350342291401829751596431785225642e+00,4.66032565907820276958926614588451235e+00
protein/DD_g810,-Inf,-Inf,-Inf,-Inf
protein/DD_g811,-Inf,-Inf,5.88299276495001530653389506593923291e+00,4.16088072193951258660641266116899462e+00
protein/DD_g812,-Inf,-Inf,5.87286752014004368469756748361534969e+00,5.10495049147789963320428671527873774e+00
protein/DD_g813,-Inf,-Inf,-Inf,-Inf
protein/DD_g814,-Inf,-Inf,5.39887281366494786452360599231315219e+00,-Inf
protein/DD_g815,-Inf,-Inf,-Inf,5.04951937767878355274365998122650660e+00
protein/DD_g816,-Inf,-Inf,5.67335649783297050810774450585538032e+00,4.13750222542388240298615684576313680e+00
protein/DD_g817,-Inf,-Inf,5.93838200957284332903012324282163246e+00,4.53992729774687435983566205133253953e+00
protein/DD_g818,-Inf,-Inf,5.11335384102536171637387742701232466e+00,5.00852147121664396246966651926981077e+00
protein/DD_g819,-Inf,-Inf,6.75577881580011942673202501000236085e+00,4.51039032935884845251945078478710868e+00
protein/DD_g82,-Inf,-Inf,4.88296665336269424001493497065329916e+00,-Inf
protein/DD_g820,-Inf,-Inf,5.24444104313048672731432490589471963e+00,4.24764615249493756167321098068500774e+00
protein/DD_g821,-Inf,-Inf,5.54359096678105481201906615077053059e+00,-Inf
protein/DD_g822,-Inf,-Inf,-Inf,4.12397799623552064087063001327888070e+00
protein/DD_g823,-Inf,-Inf,6.02462913230660382992747897252930557e+00,4.15110173025569663328042501806214260e+00
protein/DD_g824,-Inf,-Inf,-Inf,5.20273518131947995457551787912443995e+00
protein/DD_g825,-Inf,-Inf,6.46860554119343780010886800243404202e+00,9.69416843082677060564013896229721870e+00
protein/DD_g826,-Inf,-Inf,-Inf,5.11358074626616436192545768147058179e+00
protein/DD_g827,-Inf,-Inf,-Inf,-Inf
protein/DD_g828,-Inf,-Inf,7.01947843779917286981942099462316203e+00,-Inf
protein/DD_g829,-Inf,-Inf,4.38983171159118232142167339975412004e+00,-Inf
protein/DD_g83,-Inf,-Inf,6.07956801827780085656363183829962322e+00,5.02601610179409811468220775975514716e+00
protein/DD_g830,-Inf,-Inf,5.33990831910609975602773492924072117e+00,5.14553909343542429203200303563621619e+00
protein/DD_g831,-Inf,-Inf,4.85801477239091332792075871718948677e+00,-Inf
protein/DD_g832,-Inf,-Inf,5.43943195327012321448825153680756981e+00,-Inf
protein/DD_g833,-Inf,-Inf,4.71242521773425235951222447362212225e+00,4.41806364845806134584119734746910932e+00
protein/DD_g834,-Inf,-Inf,5.17043354777688696594779752958655244e+00,5.37505008150109195023453582340762190e+00
protein/DD_g835,-Inf,-Inf,5.10415587750118889745693680430160501e+00,5.79996459550180432582382719266592620e+00
protein/DD_g836,-Inf,-Inf,5.11048006018569938028641216266622162e+00,4.97564828115604194500143277035852884e+00
protein/DD_g837,-Inf,-Inf,5.77840313776957623098315626005163928e+00,4.90169346354956160605549222056837910e+00
protein/DD_g838,-Inf,-Inf,6.13519155440949805267782203317751209e+00,-Inf
protein/DD_g839,-Inf,-Inf,8.47569691650391557788646565123291765e+02,-Inf
protein/DD_g84,-Inf,-Inf,4.72896580989360789579154594767566253e+00,-Inf
protein/DD_g840,-Inf,-Inf,5.09552571761331490566634559093716779e+00,5.20959390905041441487711703067793896e+00
protein/DD_g841,-Inf,-Inf,5.25873087158259771507136428999084440e+00,4.39922348124896142997068448029550256e+00
protein/DD_g842,-Inf,-Inf,5.51925128053453423035354950150320639e+00,4.37362722253174506628448887989996533e+00
protein/DD_g843,-Inf,-Inf,5.32306290648611443750644200698122498e+00,5.61972771977264493243812029071151221e+00
protein/DD_g844,-Inf,-Inf,5.38142920719116477634550724139750515e+00,4.41055760326152800893449463669307413e+00
protein/DD_g845,-Inf,-Inf,-Inf,5.16102192968550442539858481201577774e+00
protein/DD_g846,-Inf,-Inf,5.95517987164335177464759337362565346e+00,-Inf
protein/DD_g847,-Inf,-Inf,5.28946555973747846533266178233627094e+00,-Inf
protein/DD_g848,-Inf,-Inf,5.09449832305611354171758481820856439e+00,4.44080429096064557502480015372340340e+00
protein/DD_g849,-Inf,-Inf,-Inf,4.80377890226999768623381880455141619e+00
protein/DD_g85,-Inf,-Inf,6.07692103095200007106116906694532104e+00,5.12370179059187989449377569358503007e+00
protein/DD_g850,-Inf,-Inf,6.55505766107835618048445525816347668e+00,5.00266117964744958990805538636884362e+00
protein/DD_g851,-Inf,-Inf,4.87069321694068977383079673600448711e+00,-Inf
protein/DD_g852,-Inf,-Inf,5.16957889318078250545269868286519457e+00,4.16487332609524899351698686231072674e+00
protein/DD_g853,-Inf,-Inf,1.42916965404582336298537709886428038e+03,-Inf
protein/DD_g854,-Inf,-Inf,4.70483641976009387273139248088835890e+00,5.57857838703415350971632338021176165e+00
protein/DD_g855,-Inf,-Inf,5.85230437167072809905394210095116281e+00,4.55155635144000931980161676113091871e+00
protein/DD_g856,-Inf,-Inf,4.95137605171588848240846172640376866e+00,4.18067546605670944817999517376929026e+00
protein/DD_g857,-Inf,-Inf,5.25595151147942944025426136160323002e+00,4.50816175384599456115313723498893224e+00
protein/DD_g858,-Inf,-Inf,-Inf,5.10183339614210750890728164776407970e+00
protein/DD_g859,-Inf,-Inf,5.97792898835036385257530689894956327e+00,5.20184815516378662769858981095396818e+00
protein/DD_g86,-Inf,-Inf,4.93934773748687064072788752460002519e+00,4.27780418472290582082823170946200257e+00
protein/DD_g860,-Inf,-Inf,5.21079874834109131437987861987162435e+00,3.93949172477142092568308897120067046e+00
protein/DD_g861,-Inf,-Inf,5.48002536044544561617223248476400578e+00,-Inf
protein/DD_g862,-Inf,-Inf,5.28006708986737275749860229512043884e+00,4.50952730137573227782338389258967809e+00
protein/DD_g863,-Inf,-Inf,-Inf,-Inf
protein/DD_g864,-Inf,-Inf,4.72332394672467171114686267065016098e+00,-Inf
protein/DD_g865,-Inf,-Inf,4.91710566453986256141545479424151102e+00,4.20151254822475349877029418680564033e+00
protein/DD_g866,-Inf,-Inf,4.96886102855179833727964833492078778e+00,4.17109068536679634374729910015706801e+00
protein/DD_g867,-Inf,-Inf,4.91016303645077648230815473392068530e+00,4.79746770328223003878175669999393962e+00
protein/DD_g868,-Inf,-Inf,6.61373559455617270717265761126594395e+00,-Inf
protein/DD_g869,-Inf,-Inf,5.41440143879218119416237344915305379e+00,3.97829212760380157095396408619058992e+00
protein/DD_g87,-Inf,-Inf,6.40572492906028685284615153154751109e+00,4.78431215166248767602316649322994245e+00
protein/DD_g870,-Inf,-Inf,5.67253302146801134361378355612708906e+00,4.67952668649862603545090804707358719e+00
protein/DD_g871,-Inf,-Inf,4.62208447580304787462668592490150409e+00,5.34159648039806652523453109885482261e+00
protein/DD_g872,-Inf,-Inf,5.90069407955603149182389390204902834e+00,-Inf
protein/DD_g873,-Inf,-Inf,-Inf,4.73770496353356431436106747446701232e+00
protein/DD_g874,-Inf,-Inf,5.56151773385888240385886145050657486e+00,4.70542926483343120082504651718253789e+00
protein/DD_g875,-Inf,-Inf,-Inf,3.98747316183247043426997101900686937e+00
protein/DD_g876,-Inf,-Inf,5.00990986073900123130899452021062403e+00,-Inf
protein/DD_g877,-Inf,-Inf,4.88338673315941321304636031780686128e+00,4.81482624007935545973367517496459026e+00
protein/DD_g878,-Inf,-Inf,5.90098384091761182821893647585840146e+00,4.42627304365586934476815162305755493e+00
protein/DD_g879,-Inf,-Inf,4.71683329266053155792841481179211933e+00,4.72834263084457775041435336139794097e+00
protein/DD_g88,-Inf,-Inf,5.49059641534882888727320713503553228e+00,4.09740215408970391581046298634613474e+00
protein/DD_g880,-Inf,-Inf,-Inf,4.93847410742978385723084287116128584e+00
protein/DD_g881,-Inf,-Inf,5.50311094603981075559584895217296896e+00,4.43851396652433069022238792485338210e+00
protein/DD_g882,-Inf,-Inf,5.52845068286002765546319087520011103e+00,4.91769384229989635570049633549638979e+00
protein/DD_g883,-Inf,-Inf,5.29927048696567952237650780112894998e+00,4.97395384962689829603823096979328608e+00
protein/DD_g884,-Inf,-Inf,9.52581727474637059101395323210261816e+00,4.70392568931161136586211209045274022e+00
protein/DD_g885,-Inf,-Inf,5.60331096297392572394005034485688168e+00,-Inf
protein/DD_g886,-Inf,-Inf,5.11004479085114569439149525845312554e+00,4.30892272007354669446910346614650762e+00
protein/DD_g887,-Inf,-Inf,5.76507441270794331207620387605345800e+00,5.44377635454769409631611681232838558e+00
protein/DD_g888,-Inf,-Inf,5.82617307634797661941256969055661511e+00,4.72599375774762589939194476089176648e+00
protein/DD_g889,-Inf,-Inf,-Inf,6.08279196960268947182839737354186017e+00
protein/DD_g89,-Inf,-Inf,5.40238725801880567340838467401528199e+00,4.71106311728788140178750217640386454e+00
protein/DD_g890,-Inf,-Inf,6.34037067998551498252036478886997646e+00,4.36883882281577523368434439155242888e+00
protein/DD_g891,-Inf,-Inf,5.37211943564134533822335490710719335e+00,4.64601180598794834314080238452671597e+00
protein/DD_g892,-Inf,-Inf,5.86815595890694765028809404005244049e+00,4.55502732355574622464997108233076048e+00
protein/DD_g893,-Inf,-Inf,5.58501772626370945761640321014929145e+00,4.78761092599488029669921169649765192e+00
protein/DD_g894,-Inf,-Inf,1.02323229089295492327007402758182511e+01,-Inf
protein/DD_g895,-Inf,-Inf,5.74034752203591090907587178072487761e+00,3.89684406628791999251739700102898138e+00
protein/DD_g896,-Inf,-Inf,1.04003749867212185468298996964677829e+01,-Inf
protein/DD_g897,-Inf,-Inf,5.37601241264880939500096757047158032e+00,4.46417886820785858873891398197567606e+00
protein/DD_g898,-Inf,-Inf,4.77193238724935623378352518213998901e+00,4.94400236608479197133527564931289973e+00
protein/DD_g899,-Inf,-Inf,5.18514462436961191234418540877346708e+00,-Inf
protein/DD_g9,-Inf,-Inf,6.31066355291490594266645260229948942e+00,4.61136030210125957014197434520214273e+00
protein/DD_g90,-Inf,-Inf,5.91683282575155673318683087688073893e+00,5.12280584542878759131128393795790831e+00
protein/DD_g900,-Inf,-Inf,-Inf,4.23817520263911222492074880250685387e+00
protein/DD_g901,-Inf,-Inf,4.93565566822064109310309506392092314e+00,4.74817052039534562688336956862719628e+00
protein/DD_g902,-Inf,-Inf,-Inf,4.42044841406864762656835919888606071e+00
protein/DD_g903,-Inf,-Inf,-Inf,-Inf
protein/DD_g904,-Inf,-Inf,4.43567838373639267449731128813535765e+00,-Inf
protein/DD_g905,-Inf,-Inf,5.62532101295975899186066978044996334e+00,4.06084890999445693108513354043139710e+00
protein/DD_g906,-Inf,-Inf,5.01384643235717573692791516116579847e+00,4.22476828216809962073251336462634022e+00
protein/DD_g907,-Inf,-Inf,4.99551419382808454822481354354253167e+00,3.90885712850973161573095065539515701e+00
protein/DD_g908,-Inf,-Inf,5.42072062717595424594565161789152816e+00,4.25541947233629930267851252833037237e+00
protein/DD_g909,-Inf,-Inf,6.01583679115714136659109196596450131e+00,5.50324199879001920882760651476344640e+00
protein/DD_g91,-Inf,-Inf,5.50930318359385136159472616723633553e+00,4.62822334899382174025974451350680285e+00
protein/DD_g910,-Inf,-Inf,5.91913059964573839717099945420186963e+00,4.45451455229873961525510801550764593e+00
protein/DD_g911,-Inf,-Inf,4.91727563835176333932157237655153683e+00,-Inf
protein/DD_g912,-Inf,-Inf,7.03992101431830100655429178907986584e+00,4.43726933858587194830710038451155955e+00
protein/DD_g913,-Inf,-Inf,4.52159241497012042663908678418222198e+00,-Inf
protein/DD_g914,-Inf,-Inf,4.83317297428708859777929621344962611e+00,-Inf
protein/DD_g915,-Inf,-Inf,5.14551374051752207512835967559874570e+00,4.77039243213338571591142743877725844e+00
protein/DD_g916,-Inf,-Inf,-Inf,-Inf
protein/DD_g917,-Inf,-Inf,7.30280363993008429579066612897453527e+00,4.60973823076633455874312300672945163e+00
protein/DD_g918,-Inf,-Inf,5.41236374552883579156050069052624376e+00,4.81104340627607605118401454058097338e+00
protein/DD_g919,-Inf,-Inf,6.13106135901440971446190213658107413e+00,4.37070998103162483518431415051001961e+00
protein/DD_g92,-Inf,-Inf,6.79428008078123733757927001072455092e+00,4.59044509146633724330108198477980160e+00
protein/DD_g920,-Inf,-Inf,4.85314766848835598215973456779316346e+00,-Inf
protein/DD_g921,-Inf,-Inf,-Inf,-Inf
protein/DD_g922,-Inf,-Inf,5.39706540882242007206049902169026170e+00,3.83666789646223411322531581339731642e+00
protein/DD_g923,-Inf,-Inf,6.14166818454154526798919722211420070e+00,4.66174454724560293982814902183744009e+00
protein/DD_g924,-Inf,-Inf,5.01774678429688784980354082553805558e+00,4.48432182673775371201849931073200692e+00
protein/DD_g925,-Inf,-Inf,5.01556644950411454675898830466998165e+00,4.38990669144776664975001321741920343e+00
protein/DD_g926,-Inf,-Inf,5.31855437422223203139829781105665126e+00,4.42923115615979178740207524097561536e+00
protein/DD_g927,-Inf,-Inf,4.78973676734529737349158327982771073e+00,4.47778711843684051806670364721495872e+00
protein/DD_g928,-Inf,-Inf,5.51181775971226264022418358797362545e+00,4.34535630539155392895183403635980481e+00
protein/DD_g929,-Inf,-Inf,5.48795369620745482171482236801865653e+00,4.80195234053989547177529933979624876e+00
protein/DD_g93,-Inf,-Inf,5.90653558537348481570069650309152387e+00,5.34864733586125228816302484518518041e+00
protein/DD_g930,-Inf,-Inf,5.68904861394778219441154625609460490e+00,4.20314083390458475000024845935726865e+00
protein/DD_g931,-Inf,-Inf,6.60906324107899960485221523738860016e+00,4.49765857873220563059890767930564512e+00
protein/DD_g932,-Inf,-Inf,4.89287000737023393315881402326555262e+00,-Inf
protein/DD_g933,-Inf,-Inf,4.84366956820912225778305512531987310e+00,4.49621446268592559661646753340668952e+00
protein/DD_g934,-Inf,-Inf,5.35742927527204209088138201755825658e+00,4.84238335711878641496888770755614695e+00
protein/DD_g935,-Inf,-Inf,6.20473885447447443113164305552521972e+00,-Inf
protein/DD_g936,-Inf,-Inf,5.43350289642614635117232721288988810e+00,3.89194049256827014451376901136954178e+00
protein/DD_g937,-Inf,-Inf,5.10571283308127048789539572767858260e+00,4.39992357293053843373626160536732394e+00
protein/DD_g938,-Inf,-Inf,5.25185510083095698266455416266874307e+00,-Inf
protein/DD_g939,-Inf,-Inf,5.60129883242979920438151419051133102e+00,4.50081300043967327171781850754256136e+00
protein/DD_g94,-Inf,-Inf,5.83599711593399476680420701373904642e+00,4.97522991197259878649237222972003214e+00
protein/DD_g940,-Inf,-Inf,5.91837457538273906558157348095510282e+00,-Inf
protein/DD_g941,-Inf,-Inf,5.48979189465514258378453802118228487e+00,4.52387526094658161311504844411153109e+00
protein/DD_g942,-Inf,-Inf,6.06837046190405500320143838801713111e+00,4.43219929579710489840640348062961381e+00
protein/DD_g943,-Inf,-Inf,3.26355278211188656268254389353215396e+04,4.00271239717786695083014751946108437e+00
protein/DD_g944,-Inf,-Inf,4.62207551477095214525707441983904452e+00,4.48760798737494752853039863817826727e+00
protein/DD_g945,-Inf,-Inf,7.28165007517618693016449348775202233e+00,4.60983356848904860614618296114131432e+00
protein/DD_g946,-Inf,-Inf,5.10440357513803307645923642458004602e+00,4.82107715500248380122417931320437905e+00
protein/DD_g947,-Inf,-Inf,-Inf,-Inf
protein/DD_g948,-Inf,-Inf,5.72134778034603573239115701687409157e+00,4.48643813943815168041390800024683543e+00
protein/DD_g949,-Inf,-Inf,4.70618951879063603737275422514725796e+00,-Inf
protein/DD_g95,-Inf,-Inf,4.73387142979043383771881920189767363e+00,5.10662351613543081378014086413453362e+00
protein/DD_g950,-Inf,-Inf,5.08080815212720516658004420727729521e+00,4.83882536039183282884652870019461928e+00
protein/DD_g951,-Inf,-Inf,5.63847039811947465493704888486869891e+00,4.48272058622479158302227762359417806e+00
protein/DD_g952,-Inf,-Inf,5.77260186163074697663777673035843103e+00,4.57642495925399132608804680994624703e+00
protein/DD_g953,-Inf,-Inf,5.99649096145909849464187595170421800e+00,-Inf
protein/DD_g954,-Inf,-Inf,5.25958450988092932247610567039088322e+00,-Inf
protein/DD_g955,-Inf,-Inf,4.26107268781889009825230031616427005e+00,-Inf
protein/DD_g956,-Inf,-Inf,5.70066392349710054738035543058775182e+00,4.81651381210044133911927554286451680e+00
protein/DD_g957,-Inf,-Inf,5.66678905378695959983478167335016254e+00,4.55213332223589833760970079267442302e+00
protein/DD_g958,-Inf,-Inf,5.30211503534303148097042599264735533e+00,4.53261872072962562059573520758609159e+00
protein/DD_g959,-Inf,-Inf,4.21704628374997352553518297098723710e+00,3.86309111033790170359102339757282232e+00
protein/DD_g96,-Inf,-Inf,5.90976494423336329992789438255176725e+00,5.57829753513459750351336898420859467e+00
protein/DD_g960,-Inf,-Inf,-Inf,5.15901598002423746160849560480888074e+00
protein/DD_g961,-Inf,-Inf,6.09324730920526338385063242092897865e+00,4.00341135101750559117376336142371744e+00
protein/DD_g962,-Inf,-Inf,5.51582220088060950354300120770405550e+00,-Inf
protein/DD_g963,-Inf,-Inf,-Inf,4.98008868090553517338415204278576031e+00
protein/DD_g964,-Inf,-Inf,5.06519852399185072921269441531440712e+00,4.45360301474439902419793941295187339e+00
protein/DD_g965,-Inf,-Inf,5.51606445853568441274514113037975961e+00,4.68228946314972757842860721371379641e+00
protein/DD_g966,-Inf,-Inf,5.63078025668326115714125574088887638e+00,4.71441160800451204378918607652579052e+00
protein/DD_g967,-Inf,-Inf,6.08760216529041865264682721012871531e+00,4.49686510274078924721906334071910574e+00
protein/DD_g968,-Inf,-Inf,6.06684905484189059395329150559492184e+00,4.99211990276603672841847989389116919e+00
protein/DD_g969,-Inf,-Inf,4.66162033091355222659715627854601832e+00,4.00208134942458914861521901074847097e+00
protein/DD_g97,-Inf,-Inf,6.22951228188035920648440803161481476e+00,4.51895638892524014686052680747306926e+00
protein/DD_g970,-Inf,-Inf,6.48869285010644073538481697856043139e+00,4.49912148037413035246263936347545295e+00
protein/DD_g971,-Inf,-Inf,5.21246851749158569402244836332797330e+00,4.62986728253899912768614024252892599e+00
protein/DD_g972,-Inf,-Inf,6.18170153332200829414675746239875468e+00,4.78489128925030339813436962609374075e+00
protein/DD_g973,-Inf,-Inf,5.49065244948430444846807144967639618e+00,4.86380647857681816700063469026080772e+00
protein/DD_g974,-Inf,-Inf,5.72365429908098316122306277613255076e+00,4.69909693099593474407539147816847285e+00
protein/DD_g975,-Inf,-Inf,5.12147895404989620786568200692024063e+00,-Inf
protein/DD_g976,-Inf,-Inf,5.17427266370919500773703999205142771e+00,4.37620172900047440912877931487608877e+00
protein/DD_g977,-Inf,-Inf,4.82299476539273870472186777322456417e+00,4.55107378549451640282386699347642098e+00
protein/DD_g978,-Inf,-Inf,5.66346847450899336922058795116883876e+00,4.03731217523386338001916357222368249e+00
protein/DD_g979,-Inf,-Inf,8.73389357933445513892767208860057687e+00,4.17523032718149407325914719511242188e+00
protein/DD_g98,-Inf,-Inf,6.44307425930456346677130191250693315e+00,-Inf
protein/DD_g980,-Inf,-Inf,5.14220434139799545795146702579719051e+00,4.03595054846134335796903545563921724e+00
protein/DD_g981,-Inf,-Inf,6.04326176825271023486473935309315538e+00,4.33799037280583865742807030690904757e+00
protein/DD_g982,-Inf,-Inf,5.62395365456270037956380463854489468e+00,-Inf
protein/DD_g983,-Inf,-Inf,5.51659588436535111500801152454760938e+00,4.67275319978840242674072745986338203e+00
protein/DD_g984,-Inf,-Inf,5.66453198892198047937698926633350473e+00,-Inf
protein/DD_g985,-Inf,-Inf,5.13020907755813185934727926260880927e+00,-Inf
protein/DD_g986,-Inf,-Inf,5.50800317380025051170804171878096005e+00,-Inf
protein/DD_g987,-Inf,-Inf,5.76515070892712982694075651064282353e+00,4.44744669241728618745097942115257109e+00
protein/DD_g988,-Inf,-Inf,5.64913332641960221284598359812318307e+00,4.23474751161462731867941588468278373e+00
protein/DD_g989,-Inf,-Inf,-Inf,4.40980084881706599793318989155265862e+00
protein/DD_g99,-Inf,-Inf,6.08520867078040839548901713737830911e+00,4.32950292136481433231672137820001743e+00
protein/DD_g990,-Inf,-Inf,5.52309465560310443252178503919883281e+00,-Inf
protein/DD_g991,-Inf,-Inf,6.09991723890036274365664995945077916e+00,4.29574736369829430048281430992985405e+00
protein/DD_g992,-Inf,-Inf,-Inf,5.06045874766128231409385516663463893e+00
protein/DD_g993,-Inf,-Inf,3.08094754830311326450720323103614592e+03,5.17175686403199303098983999653528553e+00
protein/DD_g994,-Inf,-Inf,4.70229289201152269173528053925548311e+00,3.90475763971344439982363372594922152e+00
protein/DD_g995,-Inf,-Inf,5.56620418384429026073712474853417437e+00,-Inf
protein/DD_g996,-Inf,-Inf,5.24306246394165189463117710821443625e+00,3.93871403320196655601410643492093259e+00
protein/DD_g997,-Inf,-Inf,7.09450685493818678346519989497817371e+00,5.07480623262049798955458934626436789e+00
protein/DD_g998,-Inf,-Inf,-Inf,5.15119860784418480403475481496135027e+00
protein/DD_g999,-Inf,-Inf,5.80012623852532792272649571339653777e+00,4.52807735578373050841838219008907502e+00


==> data/eigen_graph_biological_08/eigenvectors_absolute_error.sorted.csv <==
percent,Float8_4,Float8_5,LinearTakum8,Posit8
0.0,1.0e6,1.0e6,4.165260972821324,3.5378865041501073
0.0008210180623973727,1.0e6,1.0e6,4.201212492268441,3.5994440933949416
0.0016420361247947454,1.0e6,1.0e6,4.217046283749974,3.609125358089717
0.0024630541871921183,1.0e6,1.0e6,4.26107268781889,3.6998861013848785
0.003284072249589491,1.0e6,1.0e6,4.269371041407991,3.7355724734479185
0.004105090311986864,1.0e6,1.0e6,4.307907479930962,3.759188830475162
0.0049261083743842365,1.0e6,1.0e6,4.361049943608789,3.7667798551322993
0.005747126436781609,1.0e6,1.0e6,4.3898317115911825,3.8238991727409615
0.006568144499178982,1.0e6,1.0e6,4.41781840662566,3.8243489649129234
0.007389162561576354,1.0e6,1.0e6,4.435678383736393,3.831476530122394
0.008210180623973728,1.0e6,1.0e6,4.436067568797372,3.83165971489327
0.0090311986863711,1.0e6,1.0e6,4.490528310309561,3.836667896462234
0.009852216748768473,1.0e6,1.0e6,4.497455889529409,3.8485785123156333
0.010673234811165846,1.0e6,1.0e6,4.519273955643404,3.8630911103379018
0.011494252873563218,1.0e6,1.0e6,4.5215924149701205,3.885248131744222
0.012315270935960592,1.0e6,1.0e6,4.531958072557467,3.89194049256827
0.013136288998357963,1.0e6,1.0e6,4.541314830539992,3.89684406628792
0.013957307060755337,1.0e6,1.0e6,4.549204520891481,3.9047576397134445
0.014778325123152709,1.0e6,1.0e6,4.567629148304704,3.9088571285097315
0.015599343185550082,1.0e6,1.0e6,4.605370736405322,3.9156994849015825
0.016420361247947456,1.0e6,1.0e6,4.608154434363809,3.919811646089674
0.017241379310344827,1.0e6,1.0e6,4.6088530571829285,3.9232751450530268
0.0180623973727422,1.0e6,1.0e6,4.617250296781297,3.9372634691551602
0.018883415435139574,1.0e6,1.0e6,4.617283432165764,3.9387140332019666
0.019704433497536946,1.0e6,1.0e6,4.622075514770952,3.939491724771421
0.020525451559934318,1.0e6,1.0e6,4.622084475803048,3.951821229459996
0.021346469622331693,1.0e6,1.0e6,4.622937729018575,3.9518502785744656
0.022167487684729065,1.0e6,1.0e6,4.626620431776553,3.9629534903818455
0.022988505747126436,1.0e6,1.0e6,4.637315437862279,3.963808891457044
0.023809523809523808,1.0e6,1.0e6,4.646072663481479,3.9661156706420613
0.024630541871921183,1.0e6,1.0e6,4.64726166280794,3.973558882933761
0.025451559934318555,1.0e6,1.0e6,4.661620330913553,3.9782921276038015
0.026272577996715927,1.0e6,1.0e6,4.663554954021591,3.984147750247032
0.027093596059113302,1.0e6,1.0e6,4.667555608977748,3.985069348232424
0.027914614121510674,1.0e6,1.0e6,4.6720297740992764,3.9872503094020835
0.028735632183908046,1.0e6,1.0e6,4.679902445608563,3.9874731618324706
0.029556650246305417,1.0e6,1.0e6,4.69304276091137,3.9900299711096636
0.030377668308702793,1.0e6,1.0e6,4.6967265270406,3.992752012074824
0.031198686371100164,1.0e6,1.0e6,4.700434755425914,3.9993647509926995
0.03201970443349754,1.0e6,1.0e6,4.702292892011522,4.000869139655506
0.03284072249589491,1.0e6,1.0e6,4.703894845652957,4.002081349424589
0.03366174055829228,1.0e6,1.0e6,4.704836419760094,4.002712397177867
0.034482758620689655,1.0e6,1.0e6,4.706189518790636,4.003411351017506
0.035303776683087026,1.0e6,1.0e6,4.7124252177342525,4.010048260692227
0.0361247947454844,1.0e6,1.0e6,4.716833292660532,4.017182218274023
0.03694581280788178,1.0e6,1.0e6,4.723323946724672,4.0200447128131165
0.03776683087027915,1.0e6,1.0e6,4.728965809893608,4.0219604802278965
0.03858784893267652,1.0e6,1.0e6,4.733708233733442,4.025302747610787
0.03940886699507389,1.0e6,1.0e6,4.733871429790434,4.031534217978219
0.040229885057471264,1.0e6,1.0e6,4.741502334455009,4.033739682156929
0.041050903119868636,1.0e6,1.0e6,4.743523551743383,4.035950548461344
0.04187192118226601,1.0e6,1.0e6,4.744428212686121,4.037165238816905
0.042692939244663386,1.0e6,1.0e6,4.744918208545632,4.037312175233863
0.04351395730706076,1.0e6,1.0e6,4.746821612457026,4.0403391382262805
0.04433497536945813,1.0e6,1.0e6,4.759758908249113,4.046524596345646
0.0451559934318555,1.0e6,1.0e6,4.76412914663198,4.04849168785677
0.04597701149425287,1.0e6,1.0e6,4.768842874990699,4.050191299332672
0.046798029556650245,1.0e6,1.0e6,4.770918913337002,4.051896995013105
0.047619047619047616,1.0e6,1.0e6,4.77152071671537,4.053063647142205
0.048440065681444995,1.0e6,1.0e6,4.771932387249357,4.060848909994457
0.04926108374384237,1.0e6,1.0e6,4.7730073269720865,4.061960363253551
0.05008210180623974,1.0e6,1.0e6,4.775532994973343,4.062198897409921
0.05090311986863711,1.0e6,1.0e6,4.7768209015946566,4.064823990353417
0.05172413793103448,1.0e6,1.0e6,4.779439599185986,4.069876783432436
0.052545155993431854,1.0e6,1.0e6,4.788910647636565,4.071260598452499
0.053366174055829226,1.0e6,1.0e6,4.789736767345297,4.077802377375429
0.054187192118226604,1.0e6,1.0e6,4.802450782207158,4.081685965799375
0.055008210180623976,1.0e6,1.0e6,4.806021847538075,4.0863727650904025
0.05582922824302135,1.0e6,1.0e6,4.806897560178719,4.08687261364433
0.05665024630541872,1.0e6,1.0e6,4.815603062422352,4.087646637079883
0.05747126436781609,1.0e6,1.0e6,4.815680842228735,4.089545421747249
0.05829228243021346,1.0e6,1.0e6,4.822994765392739,4.090489730877248
0.059113300492610835,1.0e6,1.0e6,4.824878895531591,4.092052513946974
0.05993431855500821,1.0e6,1.0e6,4.825905561229223,4.097402154089704
0.060755336617405585,1.0e6,1.0e6,4.8266421247468925,4.097749493999984
0.06157635467980296,1.0e6,1.0e6,4.828038349672086,4.098727927862189
0.06239737274220033,1.0e6,1.0e6,4.833172974287089,4.105163224419504
0.06321839080459771,1.0e6,1.0e6,4.843669568209123,4.106977481511
0.06403940886699508,1.0e6,1.0e6,4.846903901125994,4.108570629394653
0.06486042692939245,1.0e6,1.0e6,4.851427057536221,4.108829726121236
0.06568144499178982,1.0e6,1.0e6,4.853147668488356,4.114739521275952
0.0665024630541872,1.0e6,1.0e6,4.858014772390914,4.115833519233917
0.06732348111658457,1.0e6,1.0e6,4.864539050387251,4.119434563629289
0.06814449917898194,1.0e6,1.0e6,4.864562894764932,4.123977996235521
0.06896551724137931,1.0e6,1.0e6,4.865275195471989,4.126280865168522
0.06978653530377668,1.0e6,1.0e6,4.869454869931012,4.135829801686299
0.07060755336617405,1.0e6,1.0e6,4.870651100239361,4.137502225423883
0.07142857142857142,1.0e6,1.0e6,4.87069321694069,4.141048447297672
0.0722495894909688,1.0e6,1.0e6,4.871271058846327,4.142772513606132
0.07307060755336617,1.0e6,1.0e6,4.8724517354045105,4.143264643188584
0.07389162561576355,1.0e6,1.0e6,4.878114707688365,4.1452518869921
0.07471264367816093,1.0e6,1.0e6,4.880501678672081,4.145623122999026
0.0755336617405583,1.0e6,1.0e6,4.882966653362694,4.145826192218079
0.07635467980295567,1.0e6,1.0e6,4.883386733159413,4.1511017302556965
0.07717569786535304,1.0e6,1.0e6,4.88508332904098,4.160880721939512
0.07799671592775041,1.0e6,1.0e6,4.88688501401215,4.161652359684914
0.07881773399014778,1.0e6,1.0e6,4.892870007370234,4.161960189104959
0.07963875205254516,1.0e6,1.0e6,4.895539898515358,4.164873326095249
0.08045977011494253,1.0e6,1.0e6,4.899625769960017,4.170632522842559
0.0812807881773399,1.0e6,1.0e6,4.899914195165809,4.171090685366797
0.08210180623973727,1.0e6,1.0e6,4.902680088004891,4.171108244118619
0.08292282430213464,1.0e6,1.0e6,4.904043578417462,4.175230327181494
0.08374384236453201,1.0e6,1.0e6,4.908969721680671,4.18020536949321
0.08456486042692939,1.0e6,1.0e6,4.909450907306756,4.18067546605671
0.08538587848932677,1.0e6,1.0e6,4.9101630364507765,4.181960868000728
0.08620689655172414,1.0e6,1.0e6,4.91227207896284,4.201512548224754
0.08702791461412152,1.0e6,1.0e6,4.91503947285065,4.203140833904585
0.08784893267651889,1.0e6,1.0e6,4.9171056645398625,4.204331558422889
0.08866995073891626,1.0e6,1.0e6,4.9172756383517635,4.207276578169681
0.08949096880131363,1.0e6,1.0e6,4.918196669065362,4.213039388732509
0.090311986863711,1.0e6,1.0e6,4.92282012023554,4.221209037925931
0.09113300492610837,1.0e6,1.0e6,4.923766198052102,4.2247533341426875
0.09195402298850575,1.0e6,1.0e6,4.9276539448741525,4.2247682821681
0.09277504105090312,1.0e6,1.0e6,4.931537011046613,4.2296786124345775
0.09359605911330049,1.0e6,1.0e6,4.935655668220641,4.234747511614628
0.09441707717569786,1.0e6,1.0e6,4.9365156505712955,4.236325939373506
0.09523809523809523,1.0e6,1.0e6,4.93934773748687,4.238175202639113
0.0960591133004926,1.0e6,1.0e6,4.9394757950830295,4.243774788220812
0.09688013136288999,1.0e6,1.0e6,4.939883512823073,4.24402147800268
0.09770114942528736,1.0e6,1.0e6,4.940568058364138,4.247646152494937
0.09852216748768473,1.0e6,1.0e6,4.945952325977641,4.2488013534731035
0.0993431855500821,1.0e6,1.0e6,4.951376051715888,4.252276991904065
0.10016420361247948,1.0e6,1.0e6,4.951714079451552,4.25240390904379
0.10098522167487685,1.0e6,1.0e6,4.955130598656642,4.2554194723363
0.10180623973727422,1.0e6,1.0e6,4.955477665664652,4.2555114201831685
0.10262725779967159,1.0e6,1.0e6,4.957166639398423,4.256375468788642
0.10344827586206896,1.0e6,1.0e6,4.96242746125682,4.258558296817776
0.10426929392446634,1.0e6,1.0e6,4.9629054030800575,4.259033188534505
0.10509031198686371,1.0e6,1.0e6,4.963320763323392,4.262415539268415
0.10591133004926108,1.0e6,1.0e6,4.963507107582789,4.263565007567505
0.10673234811165845,1.0e6,1.0e6,4.965586750079838,4.264995114959101
0.10755336617405582,1.0e6,1.0e6,4.965807846029217,4.267002499834938
0.10837438423645321,1.0e6,1.0e6,4.968631380658708,4.27146192177249
0.10919540229885058,1.0e6,1.0e6,4.968861028551799,4.273278277003457
0.11001642036124795,1.0e6,1.0e6,4.9691668431955,4.27407245569837
0.11083743842364532,1.0e6,1.0e6,4.9737776081148235,4.274768142579451
0.1116584564860427,1.0e6,1.0e6,4.976283906743323,4.27759592948735
0.11247947454844007,1.0e6,1.0e6,4.97682256538342,4.277804184722906
0.11330049261083744,1.0e6,1.0e6,4.978803094367794,4.2806142186056215
0.11412151067323481,1.0e6,1.0e6,4.979152390747346,4.2823510771356466
0.11494252873563218,1.0e6,1.0e6,4.979671067314514,4.286466333336885
0.11576354679802955,1.0e6,1.0e6,4.979875340359288,4.287020393007533
0.11658456486042693,1.0e6,1.0e6,4.984887892742104,4.28716658416815
0.1174055829228243,1.0e6,1.0e6,4.986313153361408,4.288341066951196
0.11822660098522167,1.0e6,1.0e6,4.991179615809972,4.288620605605356
0.11904761904761904,1.0e6,1.0e6,4.995514193828084,4.288732082990792
0.11986863711001643,1.0e6,1.0e6,4.996239619604204,4.289105740305233
0.1206896551724138,1.0e6,1.0e6,5.000769049592624,4.290890462253171
0.12151067323481117,1.0e6,1.0e6,5.009697177923588,4.293812972006048
0.12233169129720854,1.0e6,1.0e6,5.009909860739001,4.294748406869291
0.12315270935960591,1.0e6,1.0e6,5.013846432357176,4.294822859408687
0.12397372742200329,1.0e6,1.0e6,5.015566449504115,4.295675523724491
0.12479474548440066,1.0e6,1.0e6,5.017746784296888,4.295747363698294
0.12561576354679804,1.0e6,1.0e6,5.019669677068446,4.298583107920645
0.12643678160919541,1.0e6,1.0e6,5.020111141459624,4.298679385656352
0.1272577996715928,1.0e6,1.0e6,5.021977940874313,4.29971849419783
0.12807881773399016,1.0e6,1.0e6,5.022457034435509,4.3003966635054995
0.12889983579638753,1.0e6,1.0e6,5.022706271710698,4.300658978296046
0.1297208538587849,1.0e6,1.0e6,5.023406591495169,4.301294746686296
0.13054187192118227,1.0e6,1.0e6,5.0317835304041365,4.3038197209501305
0.13136288998357964,1.0e6,1.0e6,5.0346375886226005,4.30390785804972
0.13218390804597702,1.0e6,1.0e6,5.035237013547914,4.307959163975617
0.1330049261083744,1.0e6,1.0e6,5.041470318193483,4.3089227200735465
0.13382594417077176,1.0e6,1.0e6,5.0461170510822,4.311483159484233
0.13464696223316913,1.0e6,1.0e6,5.048718662598612,4.313415213373277
0.1354679802955665,1.0e6,1.0e6,5.049478110632496,4.314140256901382
0.13628899835796388,1.0e6,1.0e6,5.050003520411968,4.316378855635943
0.13711001642036125,1.0e6,1.0e6,5.050591210685542,4.317239790633575
0.13793103448275862,1.0e6,1.0e6,5.0522122844946225,4.320891435046946
0.138752052545156,1.0e6,1.0e6,5.054017311860721,4.320940227104635
0.13957307060755336,1.0e6,1.0e6,5.057091745190872,4.323813405826896
0.14039408866995073,1.0e6,1.0e6,5.058626145670314,4.328409137809428
0.1412151067323481,1.0e6,1.0e6,5.0586865847445255,4.329502921364814
0.14203612479474548,1.0e6,1.0e6,5.05897015876009,4.330330783662754
0.14285714285714285,1.0e6,1.0e6,5.059001917240424,4.330354188042326
0.14367816091954022,1.0e6,1.0e6,5.05984608250142,4.33225837582947
0.1444991789819376,1.0e6,1.0e6,5.059867893588343,4.3335552648386075
0.14532019704433496,1.0e6,1.0e6,5.062088753708033,4.33539767596266
0.14614121510673234,1.0e6,1.0e6,5.062246788757942,4.336471480448391
0.1469622331691297,1.0e6,1.0e6,5.062845984308508,4.337990372805839
0.1477832512315271,1.0e6,1.0e6,5.063445740661516,4.338256810835379
0.14860426929392448,1.0e6,1.0e6,5.064908648064358,4.338974106979727
0.14942528735632185,1.0e6,1.0e6,5.06519852399185,4.339894258564209
0.15024630541871922,1.0e6,1.0e6,5.067988510637979,4.341605636213328
0.1510673234811166,1.0e6,1.0e6,5.069004809564574,4.344390325549142
0.15188834154351397,1.0e6,1.0e6,5.0695928770474445,4.345356305391554
0.15270935960591134,1.0e6,1.0e6,5.069949243684394,4.346755340682601
0.1535303776683087,1.0e6,1.0e6,5.07152115463621,4.349164412637497
0.15435139573070608,1.0e6,1.0e6,5.074443486399154,4.349201465216962
0.15517241379310345,1.0e6,1.0e6,5.074444019502585,4.352795554701703
0.15599343185550082,1.0e6,1.0e6,5.0765230178648215,4.356028406320867
0.1568144499178982,1.0e6,1.0e6,5.0772597319915835,4.357671594699904
0.15763546798029557,1.0e6,1.0e6,5.0782173146020035,4.357959561166621
0.15845648604269294,1.0e6,1.0e6,5.0787159769580486,4.358026165020797
0.1592775041050903,1.0e6,1.0e6,5.080808152127205,4.359357447999027
0.16009852216748768,1.0e6,1.0e6,5.080859998616899,4.359584233418501
0.16091954022988506,1.0e6,1.0e6,5.085570745709486,4.363209538421385
0.16174055829228243,1.0e6,1.0e6,5.087912313941993,4.363938445712415
0.1625615763546798,1.0e6,1.0e6,5.089012869336757,4.36429370647048
0.16338259441707717,1.0e6,1.0e6,5.089549382059368,4.366123564346155
0.16420361247947454,1.0e6,1.0e6,5.094498323056113,4.366347375675798
0.16502463054187191,1.0e6,1.0e6,5.095312147479115,4.368838822815775
0.16584564860426929,1.0e6,1.0e6,5.095525717613315,4.370506867695599
0.16666666666666666,1.0e6,1.0e6,5.0965112348738195,4.370709981031625
0.16748768472906403,1.0e6,1.0e6,5.104155877501189,4.372120505988163
0.1683087027914614,1.0e6,1.0e6,5.104403575138033,4.373206377417033
0.16912972085385877,1.0e6,1.0e6,5.10571283308127,4.373627222531745
0.16995073891625614,1.0e6,1.0e6,5.110044790851146,4.374082429144428
0.17077175697865354,1.0e6,1.0e6,5.110480060185699,4.37578953264502
0.17159277504105092,1.0e6,1.0e6,5.112173578381076,4.376201729000474
0.1724137931034483,1.0e6,1.0e6,5.113124230126889,4.37754759242195
0.17323481116584566,1.0e6,1.0e6,5.113353841025361,4.377886815182828
0.17405582922824303,1.0e6,1.0e6,5.1137322413357795,4.381283185769483
0.1748768472906404,1.0e6,1.0e6,5.116478779046428,4.381599743654069
0.17569786535303777,1.0e6,1.0e6,5.118242757897639,4.3821321049412925
0.17651888341543515,1.0e6,1.0e6,5.118271166734533,4.387029347076974
0.17733990147783252,1.0e6,1.0e6,5.1188856669334815,4.387674186545911
0.1781609195402299,1.0e6,1.0e6,5.12044791478282,4.3880955203766305
0.17898193760262726,1.0e6,1.0e6,5.121478954049897,4.389200117286389
0.17980295566502463,1.0e6,1.0e6,5.121784076032108,4.389232443885823
0.180623973727422,1.0e6,1.0e6,5.123112987020656,4.3899066914477665
0.18144499178981938,1.0e6,1.0e6,5.123791183513301,4.3901296676878765
0.18226600985221675,1.0e6,1.0e6,5.125508586956011,4.394295378443139
0.18308702791461412,1.0e6,1.0e6,5.125533962963575,4.396430807568127
0.1839080459770115,1.0e6,1.0e6,5.127102595817265,4.397049168385597
0.18472906403940886,1.0e6,1.0e6,5.127525559486891,4.399223481248962
0.18555008210180624,1.0e6,1.0e6,5.129796512663604,4.399923572930539
0.1863711001642036,1.0e6,1.0e6,5.130209077558132,4.40121635495124
0.18719211822660098,1.0e6,1.0e6,5.14048260480408,4.40190550532627
0.18801313628899835,1.0e6,1.0e6,5.142204341397996,4.402225106199001
0.18883415435139572,1.0e6,1.0e6,5.145513740517522,4.404843008920067
0.1896551724137931,1.0e6,1.0e6,5.149538863548587,4.409777195125328
0.19047619047619047,1.0e6,1.0e6,5.149893822336497,4.409800848817066
0.19129720853858784,1.0e6,1.0e6,5.156774488672035,4.410557603261528
0.1921182266009852,1.0e6,1.0e6,5.159471083228872,4.4115636867099886
0.19293924466338258,1.0e6,1.0e6,5.165168699409468,4.412712600066068
0.19376026272577998,1.0e6,1.0e6,5.165394042772913,4.412826295443023
0.19458128078817735,1.0e6,1.0e6,5.165728992348702,4.412891079044799
0.19540229885057472,1.0e6,1.0e6,5.167877827607427,4.415523234863759
0.1962233169129721,1.0e6,1.0e6,5.169268862350681,4.41562325176799
0.19704433497536947,1.0e6,1.0e6,5.169499542370145,4.418014834346077
0.19786535303776684,1.0e6,1.0e6,5.169578893180782,4.4180636484580615
0.1986863711001642,1.0e6,1.0e6,5.170160397405154,4.418323706778884
0.19950738916256158,1.0e6,1.0e6,5.170433547776887,4.420448414068647
0.20032840722495895,1.0e6,1.0e6,5.174010572832636,4.4208167437032335
0.20114942528735633,1.0e6,1.0e6,5.174272663709195,4.422348732153489
0.2019704433497537,1.0e6,1.0e6,5.176431090200282,4.424670720954341
0.20279146141215107,1.0e6,1.0e6,5.176930739601013,4.425073601445597
0.20361247947454844,1.0e6,1.0e6,5.177261494876826,4.425447906056113
0.2044334975369458,1.0e6,1.0e6,5.177781965726029,4.426273043655869
0.20525451559934318,1.0e6,1.0e6,5.180448571650691,4.4292311561597915
0.20607553366174056,1.0e6,1.0e6,5.185144624369612,4.4305537203108
0.20689655172413793,1.0e6,1.0e6,5.188242097909126,4.431491703795104
0.2077175697865353,1.0e6,1.0e6,5.189239504436464,4.432199295797105
0.20853858784893267,1.0e6,1.0e6,5.192556241934,4.436150087685462
0.20935960591133004,1.0e6,1.0e6,5.193282992707274,4.437166609332284
0.21018062397372742,1.0e6,1.0e6,5.193475080387362,4.437269338585872
0.2110016420361248,1.0e6,1.0e6,5.194143971660631,4.437964716379079
0.21182266009852216,1.0e6,1.0e6,5.1968395067520685,4.43851396652433
0.21264367816091953,1.0e6,1.0e6,5.20109408927483,4.440804290960646
0.2134646962233169,1.0e6,1.0e6,5.201223193746512,4.447446692417286
0.21428571428571427,1.0e6,1.0e6,5.201532926657859,4.448126124231079
0.21510673234811165,1.0e6,1.0e6,5.202295383904338,4.448147614998771
0.21592775041050905,1.0e6,1.0e6,5.2023150589247305,4.45166498307093
0.21674876847290642,1.0e6,1.0e6,5.202786335939794,4.4531415620907815
0.2175697865353038,1.0e6,1.0e6,5.205103679120655,4.453603014744399
0.21839080459770116,1.0e6,1.0e6,5.206870668993782,4.45451455229874
0.21921182266009853,1.0e6,1.0e6,5.207878772447781,4.454610205002054
0.2200328407224959,1.0e6,1.0e6,5.210798748341091,4.458284820554627
0.22085385878489328,1.0e6,1.0e6,5.210984368244074,4.458624665355747
0.22167487684729065,1.0e6,1.0e6,5.212468517491586,4.46149735896191
0.22249589490968802,1.0e6,1.0e6,5.216386363283842,4.464178868207859
0.2233169129720854,1.0e6,1.0e6,5.217488777906212,4.4641992948969405
0.22413793103448276,1.0e6,1.0e6,5.218183888580363,4.467702198064966
0.22495894909688013,1.0e6,1.0e6,5.219989925670576,4.468427817663708
0.2257799671592775,1.0e6,1.0e6,5.22339769226536,4.470200684464511
0.22660098522167488,1.0e6,1.0e6,5.224271536113153,4.4711591831072015
0.22742200328407225,1.0e6,1.0e6,5.2311059737499095,4.471735039662411
0.22824302134646962,1.0e6,1.0e6,5.233076643091076,4.472991029090617
0.229064039408867,1.0e6,1.0e6,5.233463441435916,4.474132488386282
0.22988505747126436,1.0e6,1.0e6,5.235243459515862,4.475098606176626
0.23070607553366174,1.0e6,1.0e6,5.241280229938744,4.4752206538890835
0.2315270935960591,1.0e6,1.0e6,5.24132212100816,4.475803680636206
0.23234811165845648,1.0e6,1.0e6,5.243062463941652,4.477063597003993
0.23316912972085385,1.0e6,1.0e6,5.2437217876481075,4.47778711843684
0.23399014778325122,1.0e6,1.0e6,5.244441043130487,4.481293040399137
0.2348111658456486,1.0e6,1.0e6,5.24630119415539,4.481705958732344
0.23563218390804597,1.0e6,1.0e6,5.247216483410074,4.482039970307433
0.23645320197044334,1.0e6,1.0e6,5.24913345659655,4.482720586224792
0.2372742200328407,1.0e6,1.0e6,5.250253711513369,4.48359435707247
0.23809523809523808,1.0e6,1.0e6,5.25137577083961,4.483784858755033
0.23891625615763548,1.0e6,1.0e6,5.251855100830957,4.483927045475866
0.23973727422003285,1.0e6,1.0e6,5.2554348553346655,4.484321826737753
0.24055829228243022,1.0e6,1.0e6,5.255951511479429,4.4857109745593595
0.2413793103448276,1.0e6,1.0e6,5.25694567765386,4.486234645934875
0.24220032840722497,1.0e6,1.0e6,5.258730871582598,4.486438139438151
0.24302134646962234,1.0e6,1.0e6,5.25958450988093,4.487607987374948
0.2438423645320197,1.0e6,1.0e6,5.259797154605065,4.488050229505914
0.24466338259441708,1.0e6,1.0e6,5.260653282780022,4.4882077849213875
0.24548440065681446,1.0e6,1.0e6,5.261920332289201,4.490871500211887
0.24630541871921183,1.0e6,1.0e6,5.265342701327604,4.491257111064214
0.2471264367816092,1.0e6,1.0e6,5.268389413794733,4.4914115255620555
0.24794745484400657,1.0e6,1.0e6,5.269902803094642,4.496214462685925
0.24876847290640394,1.0e6,1.0e6,5.271070382018797,4.49656924222468
0.24958949096880131,1.0e6,1.0e6,5.271388025785392,4.496865102740789
0.2504105090311987,1.0e6,1.0e6,5.273503422914018,4.497658578732206
0.2512315270935961,1.0e6,1.0e6,5.276575281899892,4.49912148037413
0.25205254515599346,1.0e6,1.0e6,5.280067089867373,4.500813000439673
0.25287356321839083,1.0e6,1.0e6,5.285247078078372,4.501793757740313
0.2536945812807882,1.0e6,1.0e6,5.2894655597374785,4.506251767435956
0.2545155993431856,1.0e6,1.0e6,5.292322522274091,4.5076877889890365
0.25533661740558294,1.0e6,1.0e6,5.293671016354792,4.508027231424733
0.2561576354679803,1.0e6,1.0e6,5.294034792920558,4.508161753845995
0.2569786535303777,1.0e6,1.0e6,5.299270486965679,4.508823411530227
0.25779967159277506,1.0e6,1.0e6,5.302115035343031,4.509527301375733
0.25862068965517243,1.0e6,1.0e6,5.3027988095065695,4.510390329358849
0.2594417077175698,1.0e6,1.0e6,5.306859665898888,4.5110125149598685
0.2602627257799672,1.0e6,1.0e6,5.308077621947161,4.513277804733202
0.26108374384236455,1.0e6,1.0e6,5.309743446063679,4.515272547002348
0.2619047619047619,1.0e6,1.0e6,5.311844222141513,4.516809508715522
0.2627257799671593,1.0e6,1.0e6,5.312461358751189,4.518841712731225
0.26354679802955666,1.0e6,1.0e6,5.3128662859492986,4.51895638892524
0.26436781609195403,1.0e6,1.0e6,5.3135192080265705,4.523875260946582
0.2651888341543514,1.0e6,1.0e6,5.317955967865326,4.523944590270444
0.2660098522167488,1.0e6,1.0e6,5.318554374222232,4.52733382958197
0.26683087027914615,1.0e6,1.0e6,5.319956873954237,4.5277441444497475
0.2676518883415435,1.0e6,1.0e6,5.321088730155133,4.527787130117345
0.2684729064039409,1.0e6,1.0e6,5.322578020306792,4.52807735578373
0.26929392446633826,1.0e6,1.0e6,5.323042799598213,4.530437769322343
0.27011494252873564,1.0e6,1.0e6,5.323062906486115,4.531758659566633
0.270935960591133,1.0e6,1.0e6,5.32426200587915,4.531877408158498
0.2717569786535304,1.0e6,1.0e6,5.324652859858778,4.532255614181926
0.27257799671592775,1.0e6,1.0e6,5.327810351449443,4.532479659682718
0.2733990147783251,1.0e6,1.0e6,5.327818652534005,4.532480747373441
0.2742200328407225,1.0e6,1.0e6,5.330726291651578,4.532566832285912
0.27504105090311987,1.0e6,1.0e6,5.333019132041505,4.532618720729626
0.27586206896551724,1.0e6,1.0e6,5.334400509281526,4.532754303056594
0.2766830870279146,1.0e6,1.0e6,5.334629212417365,4.532784760525865
0.277504105090312,1.0e6,1.0e6,5.336035826880601,4.533298220233505
0.27832512315270935,1.0e6,1.0e6,5.3399083191061,4.53361751023292
0.2791461412151067,1.0e6,1.0e6,5.340430964635039,4.53390186359264
0.2799671592775041,1.0e6,1.0e6,5.343273447859212,4.53630997125961
0.28078817733990147,1.0e6,1.0e6,5.344388137379645,4.536698326227786
0.28160919540229884,1.0e6,1.0e6,5.345379691674304,4.5398622374696656
0.2824302134646962,1.0e6,1.0e6,5.348323795805187,4.539927297746875
0.2832512315270936,1.0e6,1.0e6,5.348657230442346,4.540762156679089
0.28407224958949095,1.0e6,1.0e6,5.3491219845011555,4.54085463757565
0.2848932676518883,1.0e6,1.0e6,5.3491889849820335,4.541955428791859
0.2857142857142857,1.0e6,1.0e6,5.3523291155634025,4.543169881813538
0.28653530377668307,1.0e6,1.0e6,5.3558269726867715,4.543482029370838
0.28735632183908044,1.0e6,1.0e6,5.356755257317845,4.5462717008994
0.2881773399014778,1.0e6,1.0e6,5.357429275272042,4.547548358392008
0.2889983579638752,1.0e6,1.0e6,5.359495226484636,4.549960555860774
0.28981937602627256,1.0e6,1.0e6,5.360791191688027,4.551073785494516
0.29064039408866993,1.0e6,1.0e6,5.36211129111382,4.551556351440009
0.2914614121510673,1.0e6,1.0e6,5.363701161624554,4.552133322235898
0.2922824302134647,1.0e6,1.0e6,5.364652162369099,4.552443958616473
0.29310344827586204,1.0e6,1.0e6,5.365687604901778,4.5537169481597966
0.2939244663382594,1.0e6,1.0e6,5.3660940890853315,4.553802814145868
0.2947454844006568,1.0e6,1.0e6,5.372119435641346,4.5544041885559
0.2955665024630542,1.0e6,1.0e6,5.372172891767465,4.554471450810914
0.2963875205254516,1.0e6,1.0e6,5.37291766324074,4.554604701376524
0.29720853858784896,1.0e6,1.0e6,5.373585997156834,4.555027323555747
0.29802955665024633,1.0e6,1.0e6,5.375370323236725,4.557056910854346
0.2988505747126437,1.0e6,1.0e6,5.375701576984168,4.558332903827573
0.2996715927750411,1.0e6,1.0e6,5.37601241264881,4.558987655786896
0.30049261083743845,1.0e6,1.0e6,5.376752563518665,4.5592879400663335
0.3013136288998358,1.0e6,1.0e6,5.378827083937451,4.559705778649757
0.3021346469622332,1.0e6,1.0e6,5.37933600237732,4.559708513521193
0.30295566502463056,1.0e6,1.0e6,5.380370554845121,4.560027145841059
0.30377668308702793,1.0e6,1.0e6,5.381265252016243,4.56022471053634
0.3045977011494253,1.0e6,1.0e6,5.3814292071911645,4.560407034788695
0.3054187192118227,1.0e6,1.0e6,5.386449607639206,4.56041237404419
0.30623973727422005,1.0e6,1.0e6,5.386861331418068,4.562824459422783
0.3070607553366174,1.0e6,1.0e6,5.387210205223407,4.56286155224073
0.3078817733990148,1.0e6,1.0e6,5.388914437575926,4.5654156123428065
0.30870279146141216,1.0e6,1.0e6,5.389725410053004,4.566299375759925
0.30952380952380953,1.0e6,1.0e6,5.391104337380302,4.567075247195581
0.3103448275862069,1.0e6,1.0e6,5.392306489735134,4.57133160710678
0.3111658456486043,1.0e6,1.0e6,5.39706540882242,4.572246395662718
0.31198686371100165,1.0e6,1.0e6,5.3972469860596695,4.5751029845091375
0.312807881773399,1.0e6,1.0e6,5.398741241028857,4.57601432994702
0.3136288998357964,1.0e6,1.0e6,5.398872813664948,4.576424959253991
0.31444991789819376,1.0e6,1.0e6,5.401011851740547,4.578308409240269
0.31527093596059114,1.0e6,1.0e6,5.4023872580188055,4.579025544518423
0.3160919540229885,1.0e6,1.0e6,5.406771011358595,4.579985706613956
0.3169129720853859,1.0e6,1.0e6,5.406949952879061,4.581349944860306
0.31773399014778325,1.0e6,1.0e6,5.408195324862579,4.581876654287984
0.3185550082101806,1.0e6,1.0e6,5.40988383306652,4.58194182328145
0.319376026272578,1.0e6,1.0e6,5.412363745528836,4.583011303112509
0.32019704433497537,1.0e6,1.0e6,5.4137780716004436,4.586287970375036
0.32101806239737274,1.0e6,1.0e6,5.414401438792181,4.589038296133387
0.3218390804597701,1.0e6,1.0e6,5.414757541193546,4.589119099661958
0.3226600985221675,1.0e6,1.0e6,5.414983717766874,4.5904450914663375
0.32348111658456485,1.0e6,1.0e6,5.416057126115393,4.592041887659793
0.3243021346469622,1.0e6,1.0e6,5.416070731055113,4.594757829931203
0.3251231527093596,1.0e6,1.0e6,5.417782235984151,4.595474082259109
0.32594417077175697,1.0e6,1.0e6,5.418090401259608,4.596298072202652
0.32676518883415434,1.0e6,1.0e6,5.420720627175954,4.601473496362265
0.3275862068965517,1.0e6,1.0e6,5.421707896352103,4.601769957847043
0.3284072249589491,1.0e6,1.0e6,5.424582610425801,4.602971807761531
0.32922824302134646,1.0e6,1.0e6,5.430369219368864,4.603114012007901
0.33004926108374383,1.0e6,1.0e6,5.431248795241641,4.605262435500365
0.3308702791461412,1.0e6,1.0e6,5.431857958951098,4.607152629676949
0.33169129720853857,1.0e6,1.0e6,5.43276105677052,4.607508433190218
0.33251231527093594,1.0e6,1.0e6,5.4335028964261465,4.609738230766334
0.3333333333333333,1.0e6,1.0e6,5.434177370235198,4.609833568489049
0.3341543513957307,1.0e6,1.0e6,5.436472124047888,4.609855837362833
0.33497536945812806,1.0e6,1.0e6,5.43760850029103,4.610056715143516
0.33579638752052543,1.0e6,1.0e6,5.438289220664587,4.610889686592786
0.3366174055829228,1.0e6,1.0e6,5.439431953270123,4.611045482206072
0.3374384236453202,1.0e6,1.0e6,5.440606415767391,4.61136030210126
0.33825944170771755,1.0e6,1.0e6,5.442150903185334,4.615292278507871
0.3390804597701149,1.0e6,1.0e6,5.4464418131198205,4.615663520243966
0.3399014778325123,1.0e6,1.0e6,5.4507026533412475,4.61877975623228
0.34072249589490966,1.0e6,1.0e6,5.453427215491782,4.619773912201443
0.3415435139573071,1.0e6,1.0e6,5.4547328666632335,4.620627303642074
0.34236453201970446,1.0e6,1.0e6,5.457221847662607,4.621406179445945
0.34318555008210183,1.0e6,1.0e6,5.461258536933512,4.621458446670978
0.3440065681444992,1.0e6,1.0e6,5.464213993757647,4.621615626364285
0.3448275862068966,1.0e6,1.0e6,5.4644222769839415,4.623198580202069
0.34564860426929395,1.0e6,1.0e6,5.46612452151711,4.62487135813616
0.3464696223316913,1.0e6,1.0e6,5.4673358966366195,4.625829145626025
0.3472906403940887,1.0e6,1.0e6,5.468116887426025,4.626432413900749
0.34811165845648606,1.0e6,1.0e6,5.470106818235002,4.626935613936294
0.34893267651888343,1.0e6,1.0e6,5.47033228224211,4.628211071285728
0.3497536945812808,1.0e6,1.0e6,5.472395307267768,4.628223348993822
0.3505747126436782,1.0e6,1.0e6,5.4739975533027945,4.628758064452729
0.35139573070607555,1.0e6,1.0e6,5.474673736753025,4.6287980321647355
0.3522167487684729,1.0e6,1.0e6,5.4798161397684675,4.629867282538999
0.3530377668308703,1.0e6,1.0e6,5.480025360445445,4.631909183616196
0.35385878489326766,1.0e6,1.0e6,5.484209626394509,4.63307161164179
0.35467980295566504,1.0e6,1.0e6,5.484523483412527,4.633647573352825
0.3555008210180624,1.0e6,1.0e6,5.484555323344634,4.633953526288496
0.3563218390804598,1.0e6,1.0e6,5.487784620428577,4.634943908616685
0.35714285714285715,1.0e6,1.0e6,5.487953696207454,4.635014352313806
0.3579638752052545,1.0e6,1.0e6,5.489469301676739,4.635365272976976
0.3587848932676519,1.0e6,1.0e6,5.489791894655142,4.636212552015421
0.35960591133004927,1.0e6,1.0e6,5.489794410229004,4.636319453223223
0.36042692939244664,1.0e6,1.0e6,5.490596415348829,4.640205996335137
0.361247947454844,1.0e6,1.0e6,5.490652449484305,4.640675644473889
0.3620689655172414,1.0e6,1.0e6,5.4996815021077365,4.640749702253063
0.36288998357963875,1.0e6,1.0e6,5.50014463769244,4.641726629641444
0.3637110016420361,1.0e6,1.0e6,5.50311094603981,4.642687262107732
0.3645320197044335,1.0e6,1.0e6,5.503483910172119,4.642916150570304
0.36535303776683087,1.0e6,1.0e6,5.504301616240425,4.64559994277775
0.36617405582922824,1.0e6,1.0e6,5.505637724251351,4.645874783474702
0.3669950738916256,1.0e6,1.0e6,5.506268460537963,4.646011805987948
0.367816091954023,1.0e6,1.0e6,5.50800317380025,4.646747939416293
0.36863711001642036,1.0e6,1.0e6,5.509303183593851,4.648778979556837
0.3694581280788177,1.0e6,1.0e6,5.511817759712263,4.650282868225961
0.3702791461412151,1.0e6,1.0e6,5.511898025342916,4.650902647372028
0.37110016420361247,1.0e6,1.0e6,5.512646487922357,4.6521412797608495
0.37192118226600984,1.0e6,1.0e6,5.51582220088061,4.656497245388032
0.3727422003284072,1.0e6,1.0e6,5.516064458535684,4.656760177896237
0.3735632183908046,1.0e6,1.0e6,5.516315238595272,4.65995430804923
0.37438423645320196,1.0e6,1.0e6,5.516361061718103,4.660325659078203
0.37520525451559933,1.0e6,1.0e6,5.516595884365351,4.660815399609831
0.3760262725779967,1.0e6,1.0e6,5.519251280534534,4.661744547245603
0.3768472906403941,1.0e6,1.0e6,5.521715536629669,4.664704164375927
0.37766830870279144,1.0e6,1.0e6,5.52172685366304,4.665279211279793
0.3784893267651888,1.0e6,1.0e6,5.522232555393287,4.672503880210402
0.3793103448275862,1.0e6,1.0e6,5.522534402053079,4.67252631665649
0.38013136288998356,1.0e6,1.0e6,5.523094655603105,4.672753199788403
0.38095238095238093,1.0e6,1.0e6,5.527144970464721,4.674424050057013
0.3817733990147783,1.0e6,1.0e6,5.5279510961174,4.6772253709670535
0.3825944170771757,1.0e6,1.0e6,5.5284506828600275,4.6780216142831925
0.38341543513957305,1.0e6,1.0e6,5.531369865826729,4.679526686498626
0.3842364532019704,1.0e6,1.0e6,5.532400874995764,4.680264699078094
0.3850574712643678,1.0e6,1.0e6,5.538550630041923,4.6805496089232514
0.38587848932676516,1.0e6,1.0e6,5.5410755711301025,4.682289463149727
0.3866995073891626,1.0e6,1.0e6,5.542801438491552,4.686769327996687
0.38752052545155996,1.0e6,1.0e6,5.543590966781055,4.687997512421591
0.38834154351395733,1.0e6,1.0e6,5.543724252750585,4.688079823217434
0.3891625615763547,1.0e6,1.0e6,5.545158117529286,4.689377148207265
0.3899835796387521,1.0e6,1.0e6,5.5456468190956665,4.6916852312965815
0.39080459770114945,1.0e6,1.0e6,5.546968714618037,4.691855834133445
0.3916256157635468,1.0e6,1.0e6,5.5483329060664355,4.692214558580743
0.3924466338259442,1.0e6,1.0e6,5.553541083465682,4.694472240125443
0.39326765188834156,1.0e6,1.0e6,5.553752795488257,4.694688370925822
0.39408866995073893,1.0e6,1.0e6,5.561432685633594,4.6958431391751425
0.3949096880131363,1.0e6,1.0e6,5.561517733858882,4.6990969309959345
0.3957307060755337,1.0e6,1.0e6,5.562733884030627,4.7011578021573825
0.39655172413793105,1.0e6,1.0e6,5.566074493297155,4.7012411607039155
0.3973727422003284,1.0e6,1.0e6,5.56620418384429,4.701629903604179
0.3981937602627258,1.0e6,1.0e6,5.572093759040282,4.702133606097628
0.39901477832512317,1.0e6,1.0e6,5.585017726263709,4.703104220200912
0.39983579638752054,1.0e6,1.0e6,5.585997658668987,4.703329447828141
0.4006568144499179,1.0e6,1.0e6,5.593271970847715,4.703925689311611
0.4014778325123153,1.0e6,1.0e6,5.593872002515819,4.705429264833431
0.40229885057471265,1.0e6,1.0e6,5.594598837621306,4.706516452711941
0.40311986863711,1.0e6,1.0e6,5.595539630107963,4.707625987337071
0.4039408866995074,1.0e6,1.0e6,5.595834046822503,4.7080280661031155
0.40476190476190477,1.0e6,1.0e6,5.596572107986879,4.708609068094484
0.40558292282430214,1.0e6,1.0e6,5.59785375683363,4.710091210533869
0.4064039408866995,1.0e6,1.0e6,5.597911648206556,4.710979255523702
0.4072249589490969,1.0e6,1.0e6,5.600910894309796,4.711063117287881
0.40804597701149425,1.0e6,1.0e6,5.6012988324298,4.713612144758921
0.4088669950738916,1.0e6,1.0e6,5.603310962973926,4.714411608004512
0.409688013136289,1.0e6,1.0e6,5.60508755088664,4.715235654287865
0.41050903119868637,1.0e6,1.0e6,5.606272698830805,4.7153341708328655
0.41133004926108374,1.0e6,1.0e6,5.607056540139896,4.717053064404484
0.4121510673234811,1.0e6,1.0e6,5.608842313907874,4.717716332497646
0.4129720853858785,1.0e6,1.0e6,5.61146453988108,4.718269944719784
0.41379310344827586,1.0e6,1.0e6,5.61346624562883,4.719125326508788
0.41461412151067323,1.0e6,1.0e6,5.613755271499868,4.7214393585236225
0.4154351395730706,1.0e6,1.0e6,5.615281598590302,4.72204537955636
0.41625615763546797,1.0e6,1.0e6,5.615878837504949,4.722529779503895
0.41707717569786534,1.0e6,1.0e6,5.617559526579968,4.724182868745936
0.4178981937602627,1.0e6,1.0e6,5.618049904571822,4.725993757747626
0.4187192118226601,1.0e6,1.0e6,5.619061235915045,4.727421248988981
0.41954022988505746,1.0e6,1.0e6,5.622743469140923,4.727786756866208
0.42036124794745483,1.0e6,1.0e6,5.6239536545627,4.728342630844578
0.4211822660098522,1.0e6,1.0e6,5.625321012959759,4.730241528344
0.4220032840722496,1.0e6,1.0e6,5.626122977161014,4.733509805782748
0.42282430213464695,1.0e6,1.0e6,5.627029252496942,4.7342179595471094
0.4236453201970443,1.0e6,1.0e6,5.630780256683261,4.735149276158401
0.4244663382594417,1.0e6,1.0e6,5.633808892576921,4.737704963533564
0.42528735632183906,1.0e6,1.0e6,5.635309280057564,4.739183349956745
0.42610837438423643,1.0e6,1.0e6,5.638470398119475,4.7406070922630175
0.4269293924466338,1.0e6,1.0e6,5.64014222464399,4.741617970793341
0.4277504105090312,1.0e6,1.0e6,5.640563555980743,4.746659891765444
0.42857142857142855,1.0e6,1.0e6,5.641232736962525,4.747438631803792
0.4293924466338259,1.0e6,1.0e6,5.643427638668767,4.747576416076027
0.4302134646962233,1.0e6,1.0e6,5.643492693943761,4.7481705203953455
0.43103448275862066,1.0e6,1.0e6,5.6443885580960815,4.753262952801481
0.4318555008210181,1.0e6,1.0e6,5.6461361745859415,4.75363297228474
0.43267651888341546,1.0e6,1.0e6,5.648980609977122,4.7569318395387485
0.43349753694581283,1.0e6,1.0e6,5.649133326419602,4.756968895931626
0.4343185550082102,1.0e6,1.0e6,5.650383985491911,4.7583763650836595
0.4351395730706076,1.0e6,1.0e6,5.650833363490919,4.763334894818076
0.43596059113300495,1.0e6,1.0e6,5.651829117007981,4.764408142358579
0.4367816091954023,1.0e6,1.0e6,5.653170600338249,4.76586430553908
0.4376026272577997,1.0e6,1.0e6,5.656877217527244,4.765939023217251
0.43842364532019706,1.0e6,1.0e6,5.657631077818654,4.7663732340214615
0.43924466338259444,1.0e6,1.0e6,5.6592296479702755,4.768010206741092
0.4400656814449918,1.0e6,1.0e6,5.660809873464237,4.770392432133386
0.4408866995073892,1.0e6,1.0e6,5.663468474508993,4.7710963548545555
0.44170771756978655,1.0e6,1.0e6,5.66453198892198,4.771119872156664
0.4425287356321839,1.0e6,1.0e6,5.666789053786959,4.771172513715969
0.4433497536945813,1.0e6,1.0e6,5.670651281074984,4.776178602185592
0.44417077175697867,1.0e6,1.0e6,5.670881834362205,4.7768915201789
0.44499178981937604,1.0e6,1.0e6,5.672188663923518,4.778997731134046
0.4458128078817734,1.0e6,1.0e6,5.672533021468011,4.780535539471869
0.4466338259441708,1.0e6,1.0e6,5.6733564978329705,4.780981833893443
0.44745484400656815,1.0e6,1.0e6,5.677104885705722,4.781439860514146
0.4482758620689655,1.0e6,1.0e6,5.6797272191626575,4.782535726701081
0.4490968801313629,1.0e6,1.0e6,5.681173329128529,4.782704139155613
0.44991789819376027,1.0e6,1.0e6,5.6812178667137205,4.78392570106987
0.45073891625615764,1.0e6,1.0e6,5.682207478867077,4.784257547950526
0.451559934318555,1.0e6,1.0e6,5.683319468376,4.784312151662488
0.4523809523809524,1.0e6,1.0e6,5.687477449986943,4.7844624522204136
0.45320197044334976,1.0e6,1.0e6,5.689048613947782,4.784891289250304
0.4540229885057471,1.0e6,1.0e6,5.6909459458184335,4.7852183721991555
0.4548440065681445,1.0e6,1.0e6,5.698687397684834,4.786873290868971
0.45566502463054187,1.0e6,1.0e6,5.700663923497101,4.787294423155665
0.45648604269293924,1.0e6,1.0e6,5.701314686760581,4.787610925994881
0.4573070607553366,1.0e6,1.0e6,5.703547924369012,4.789883254444969
0.458128078817734,1.0e6,1.0e6,5.704667321260604,4.791527691097408
0.45894909688013136,1.0e6,1.0e6,5.706868610725,4.793331743924457
0.45977011494252873,1.0e6,1.0e6,5.7072123495149105,4.794574886830713
0.4605911330049261,1.0e6,1.0e6,5.712228846035015,4.79746770328223
0.4614121510673235,1.0e6,1.0e6,5.713272510470249,4.798628090567649
0.46223316912972084,1.0e6,1.0e6,5.7136347181301215,4.7987835538933235
0.4630541871921182,1.0e6,1.0e6,5.714394346420693,4.799201506018561
0.4638752052545156,1.0e6,1.0e6,5.717072958293614,4.800123247814167
0.46469622331691296,1.0e6,1.0e6,5.718722930902506,4.80145346172001
0.46551724137931033,1.0e6,1.0e6,5.719262730085838,4.801952340539896
0.4663382594417077,1.0e6,1.0e6,5.7200484346565394,4.802688000166807
0.4671592775041051,1.0e6,1.0e6,5.721235709584977,4.803355915252408
0.46798029556650245,1.0e6,1.0e6,5.7213477803460355,4.803626658014581
0.4688013136288998,1.0e6,1.0e6,5.721505145367283,4.803778902269998
0.4696223316912972,1.0e6,1.0e6,5.721586026221187,4.8044592650562015
0.47044334975369456,1.0e6,1.0e6,5.723654299080983,4.8055377551099925
0.47126436781609193,1.0e6,1.0e6,5.723672294830751,4.807196494800687
0.4720853858784893,1.0e6,1.0e6,5.725282962817575,4.807679053470485
0.4729064039408867,1.0e6,1.0e6,5.7266794961865175,4.809016087034278
0.47372742200328405,1.0e6,1.0e6,5.734428020961846,4.811043406276076
0.4745484400656814,1.0e6,1.0e6,5.734615923458458,4.811164370347063
0.4753694581280788,1.0e6,1.0e6,5.73825295122853,4.811299673910767
0.47619047619047616,1.0e6,1.0e6,5.73904969764371,4.812891507234537
0.47701149425287354,1.0e6,1.0e6,5.740227269067485,4.813541081837597
0.47783251231527096,1.0e6,1.0e6,5.740347522035911,4.813679106186952
0.47865353037766833,1.0e6,1.0e6,5.740394594731495,4.813949021577178
0.4794745484400657,1.0e6,1.0e6,5.742965195299523,4.814408987380138
0.4802955665024631,1.0e6,1.0e6,5.748328940705009,4.814826240079356
0.48111658456486045,1.0e6,1.0e6,5.750172881729842,4.816513812100442
0.4819376026272578,1.0e6,1.0e6,5.751220836646053,4.818126316933982
0.4827586206896552,1.0e6,1.0e6,5.755495278698972,4.819384524440293
0.48357963875205257,1.0e6,1.0e6,5.756685095797778,4.819520574184622
0.48440065681444994,1.0e6,1.0e6,5.756897979475674,4.821077155002484
0.4852216748768473,1.0e6,1.0e6,5.757414386133591,4.823661638922901
0.4860426929392447,1.0e6,1.0e6,5.7577845972278165,4.825314870995655
0.48686371100164205,1.0e6,1.0e6,5.761085386552941,4.825531855862207
0.4876847290640394,1.0e6,1.0e6,5.763805978687268,4.8259332231274605
0.4885057471264368,1.0e6,1.0e6,5.764494146419506,4.826650247153851
0.48932676518883417,1.0e6,1.0e6,5.765074412707944,4.826673288728595
0.49014778325123154,1.0e6,1.0e6,5.76515070892713,4.827228850417533
0.4909688013136289,1.0e6,1.0e6,5.765220493014626,4.8286702067032525
0.4917898193760263,1.0e6,1.0e6,5.765393667653482,4.832212424305785
0.49261083743842365,1.0e6,1.0e6,5.767950165781294,4.832578289061036
0.493431855500821,1.0e6,1.0e6,5.769195483485945,4.834143679708486
0.4942528735632184,1.0e6,1.0e6,5.772601861630747,4.834417067063794
0.49507389162561577,1.0e6,1.0e6,5.7757323638890785,4.838038250680547
0.49589490968801314,1.0e6,1.0e6,5.778403137769576,4.838391461717829
0.4967159277504105,1.0e6,1.0e6,5.782926731534481,4.838817869730191
0.4975369458128079,1.0e6,1.0e6,5.786196326515482,4.838825360391833
0.49835796387520526,1.0e6,1.0e6,5.788013937172623,4.839233498431466
0.49917898193760263,1.0e6,1.0e6,5.7895655221192035,4.839659314042891
0.5,1.0e6,1.0e6,5.789900193419293,4.842383357118786
0.5008210180623974,1.0e6,1.0e6,5.79091520230054,4.84367535868824
0.5016420361247947,1.0e6,1.0e6,5.7920478831980216,4.843800068089383
0.5024630541871922,1.0e6,1.0e6,5.7925792955755675,4.847007786922903
0.5032840722495895,1.0e6,1.0e6,5.793364682662074,4.848622571760948
0.5041050903119869,1.0e6,1.0e6,5.793507273758471,4.853432619695189
0.5049261083743842,1.0e6,1.0e6,5.797922934164178,4.8547142131067975
0.5057471264367817,1.0e6,1.0e6,5.800126238525328,4.856680221914587
0.506568144499179,1.0e6,1.0e6,5.806777701341049,4.85749645547685
0.5073891625615764,1.0e6,1.0e6,5.808465780868741,4.85821270281806
0.5082101806239737,1.0e6,1.0e6,5.809104263005238,4.859534192384679
0.5090311986863711,1.0e6,1.0e6,5.81179136157992,4.8602878748562395
0.5098522167487685,1.0e6,1.0e6,5.815806899554894,4.860853807818417
0.5106732348111659,1.0e6,1.0e6,5.817092255347221,4.8638064785768185
0.5114942528735632,1.0e6,1.0e6,5.8199071573092915,4.864463154888599
0.5123152709359606,1.0e6,1.0e6,5.820974529724795,4.874832546344174
0.513136288998358,1.0e6,1.0e6,5.826173076347977,4.8801177695098685
0.5139573070607554,1.0e6,1.0e6,5.827532006892754,4.8825722101623095
0.5147783251231527,1.0e6,1.0e6,5.827934124680662,4.883673651478613
0.5155993431855501,1.0e6,1.0e6,5.829550738421771,4.883950596191375
0.5164203612479474,1.0e6,1.0e6,5.8310704829622395,4.8848852233508016
0.5172413793103449,1.0e6,1.0e6,5.8334074265575655,4.885122894236741
0.5180623973727422,1.0e6,1.0e6,5.835434314824425,4.887165638533532
0.5188834154351396,1.0e6,1.0e6,5.835997115933995,4.889732755085021
0.5197044334975369,1.0e6,1.0e6,5.837330201757272,4.89043664247378
0.5205254515599343,1.0e6,1.0e6,5.83761312288023,4.89409754960177
0.5213464696223317,1.0e6,1.0e6,5.841711609807662,4.895183130188478
0.5221674876847291,1.0e6,1.0e6,5.843642229897043,4.895821715879949
0.5229885057471264,1.0e6,1.0e6,5.846233097473867,4.898129833560443
0.5238095238095238,1.0e6,1.0e6,5.84927463319286,4.898810887101977
0.5246305418719212,1.0e6,1.0e6,5.851414710329912,4.900367290362683
0.5254515599343186,1.0e6,1.0e6,5.851604556445682,4.9007336518637015
0.5262725779967159,1.0e6,1.0e6,5.852303246576541,4.9008210734030175
0.5270935960591133,1.0e6,1.0e6,5.852304371670728,4.9010067264115404
0.5279146141215106,1.0e6,1.0e6,5.852932135482519,4.901331284806555
0.5287356321839081,1.0e6,1.0e6,5.853951534232826,4.901693463549561
0.5295566502463054,1.0e6,1.0e6,5.85459437047346,4.90169979000039
0.5303776683087028,1.0e6,1.0e6,5.860659945501759,4.902923084754447
0.5311986863711001,1.0e6,1.0e6,5.862585551597916,4.9034285589808135
0.5320197044334976,1.0e6,1.0e6,5.86282806277072,4.903990729573827
0.5328407224958949,1.0e6,1.0e6,5.865241914487854,4.905459148991936
0.5336617405582923,1.0e6,1.0e6,5.8660606471108725,4.906848088552873
0.5344827586206896,1.0e6,1.0e6,5.8664636886383095,4.9082156889445185
0.535303776683087,1.0e6,1.0e6,5.867826888985603,4.908840524751187
0.5361247947454844,1.0e6,1.0e6,5.868155958906947,4.912086977341171
0.5369458128078818,1.0e6,1.0e6,5.868225938885706,4.914156530039121
0.5377668308702791,1.0e6,1.0e6,5.86843317530743,4.915261841796015
0.5385878489326765,1.0e6,1.0e6,5.870251745217829,4.917693842299896
0.5394088669950738,1.0e6,1.0e6,5.872066721730909,4.918039316167001
0.5402298850574713,1.0e6,1.0e6,5.872867520140043,4.918306336370039
0.5410509031198686,1.0e6,1.0e6,5.8746044248289815,4.919475393048969
0.541871921182266,1.0e6,1.0e6,5.877284494032751,4.919679922093826
0.5426929392446633,1.0e6,1.0e6,5.877817142544187,4.927263234848371
0.5435139573070608,1.0e6,1.0e6,5.878149894419162,4.928217322167997
0.5443349753694581,1.0e6,1.0e6,5.879788011677503,4.930354331400124
0.5451559934318555,1.0e6,1.0e6,5.881864800435164,4.932337464792178
0.5459770114942529,1.0e6,1.0e6,5.882992764950015,4.9346672628842265
0.5467980295566502,1.0e6,1.0e6,5.883785707682048,4.936212145589882
0.5476190476190477,1.0e6,1.0e6,5.884126385454022,4.9362884508221
0.548440065681445,1.0e6,1.0e6,5.884457885811013,4.9384741074297835
0.5492610837438424,1.0e6,1.0e6,5.889657529053432,4.939277098423868
0.5500821018062397,1.0e6,1.0e6,5.894860900606632,4.939681811266624
0.5509031198686372,1.0e6,1.0e6,5.896601553356701,4.939761290655691
0.5517241379310345,1.0e6,1.0e6,5.899478498556857,4.940991072517988
0.5525451559934319,1.0e6,1.0e6,5.900420393310611,4.94178862448014
0.5533661740558292,1.0e6,1.0e6,5.900531223409776,4.942044635682771
0.5541871921182266,1.0e6,1.0e6,5.900694079556032,4.943017387145867
0.555008210180624,1.0e6,1.0e6,5.900983840917612,4.944002366084792
0.5558292282430214,1.0e6,1.0e6,5.906535585373485,4.948175497157047
0.5566502463054187,1.0e6,1.0e6,5.90689251333953,4.951761129853591
0.5574712643678161,1.0e6,1.0e6,5.9097649442333635,4.952683196592709
0.5582922824302134,1.0e6,1.0e6,5.914824736532457,4.952724553471667
0.5591133004926109,1.0e6,1.0e6,5.916832825751556,4.9530147438819325
0.5599343185550082,1.0e6,1.0e6,5.918374575382739,4.953045289482397
0.5607553366174056,1.0e6,1.0e6,5.919130599645738,4.956883915689235
0.5615763546798029,1.0e6,1.0e6,5.921616731946185,4.958426294134887
0.5623973727422004,1.0e6,1.0e6,5.9274835104410615,4.958657384234886
0.5632183908045977,1.0e6,1.0e6,5.928849884366143,4.959363110847268
0.5640394088669951,1.0e6,1.0e6,5.929306802067127,4.960836852057709
0.5648604269293924,1.0e6,1.0e6,5.9306959619405,4.962181537438333
0.5656814449917899,1.0e6,1.0e6,5.9330989139404045,4.964336948888924
0.5665024630541872,1.0e6,1.0e6,5.936713836367162,4.96437134606915
0.5673234811165846,1.0e6,1.0e6,5.936888185886455,4.964389093187652
0.5681444991789819,1.0e6,1.0e6,5.938382009572844,4.965972918560058
0.5689655172413793,1.0e6,1.0e6,5.939257081024178,4.966000509264665
0.5697865353037767,1.0e6,1.0e6,5.940826992581593,4.967221382253968
0.5706075533661741,1.0e6,1.0e6,5.9413250094628625,4.970537106452851
0.5714285714285714,1.0e6,1.0e6,5.953046563189128,4.972839698713729
0.5722495894909688,1.0e6,1.0e6,5.95498522689238,4.9739538496268985
0.5730706075533661,1.0e6,1.0e6,5.9551798716433515,4.974837089137665
0.5738916256157636,1.0e6,1.0e6,5.95840934065961,4.9752299119725985
0.5747126436781609,1.0e6,1.0e6,5.962017284257457,4.975648281156042
0.5755336617405583,1.0e6,1.0e6,5.963293768268146,4.97742252131824
0.5763546798029556,1.0e6,1.0e6,5.963657765994482,4.979359881778897
0.577175697865353,1.0e6,1.0e6,5.968484307333328,4.980088680905535
0.5779967159277504,1.0e6,1.0e6,5.976256705180004,4.98010554117539
0.5788177339901478,1.0e6,1.0e6,5.977928988350364,4.981561744682249
0.5796387520525451,1.0e6,1.0e6,5.981095496247381,4.98327635026179
0.5804597701149425,1.0e6,1.0e6,5.987142912649105,4.983921971706779
0.5812807881773399,1.0e6,1.0e6,5.988999510452842,4.984973320463298
0.5821018062397373,1.0e6,1.0e6,5.989198727659271,4.9849805710263375
0.5829228243021346,1.0e6,1.0e6,5.991178491278385,4.992119902766037
0.583743842364532,1.0e6,1.0e6,5.9943731636948,4.992330999616769
0.5845648604269293,1.0e6,1.0e6,5.995457081931394,4.996072155145554
0.5853858784893268,1.0e6,1.0e6,5.996490961459099,5.00266117964745
0.5862068965517241,1.0e6,1.0e6,6.001627286144244,5.004137942958492
0.5870279146141215,1.0e6,1.0e6,6.004498683106908,5.005502132499055
0.5878489326765188,1.0e6,1.0e6,6.008569271367117,5.008367252732986
0.5886699507389163,1.0e6,1.0e6,6.012308695609847,5.008521471216644
0.5894909688013136,1.0e6,1.0e6,6.01519271630972,5.010183420886813
0.590311986863711,1.0e6,1.0e6,6.015319090965125,5.010765984665799
0.5911330049261084,1.0e6,1.0e6,6.015836791157142,5.012653825697662
0.5919540229885057,1.0e6,1.0e6,6.024629132306604,5.013044337690278
0.5927750410509032,1.0e6,1.0e6,6.02529257094289,5.015147181856392
0.5935960591133005,1.0e6,1.0e6,6.025587198419931,5.015175249526424
0.5944170771756979,1.0e6,1.0e6,6.029194392060694,5.017032768399616
0.5952380952380952,1.0e6,1.0e6,6.032272215097858,5.018047965093248
0.5960591133004927,1.0e6,1.0e6,6.032727756184088,5.019532350692937
0.59688013136289,1.0e6,1.0e6,6.039033625899721,5.019795697123404
0.5977011494252874,1.0e6,1.0e6,6.042632356638084,5.022101113135421
0.5985221674876847,1.0e6,1.0e6,6.0432617682527106,5.022202675241987
0.5993431855500821,1.0e6,1.0e6,6.04872572135607,5.023995426371247
0.6001642036124795,1.0e6,1.0e6,6.049969971037973,5.025307419358249
0.6009852216748769,1.0e6,1.0e6,6.052857034966584,5.026016101794098
0.6018062397372742,1.0e6,1.0e6,6.053565692099916,5.026017049876084
0.6026272577996716,1.0e6,1.0e6,6.055258783855954,5.026259374941862
0.603448275862069,1.0e6,1.0e6,6.055712462079381,5.027424302239085
0.6042692939244664,1.0e6,1.0e6,6.0634025945246,5.028611339520117
0.6050903119868637,1.0e6,1.0e6,6.0648073017065265,5.028836168292716
0.6059113300492611,1.0e6,1.0e6,6.065280434008022,5.029482551821283
0.6067323481116584,1.0e6,1.0e6,6.065321245007914,5.029766238406399
0.6075533661740559,1.0e6,1.0e6,6.0663228285359665,5.03017952185402
0.6083743842364532,1.0e6,1.0e6,6.0668490548418905,5.033387883732118
0.6091954022988506,1.0e6,1.0e6,6.068370461904055,5.033540046181263
0.6100164203612479,1.0e6,1.0e6,6.0737152812713715,5.033985486703345
0.6108374384236454,1.0e6,1.0e6,6.076921030952,5.036653403780467
0.6116584564860427,1.0e6,1.0e6,6.078133327190344,5.042107187628236
0.6124794745484401,1.0e6,1.0e6,6.079568018277801,5.042822432236958
0.6133004926108374,1.0e6,1.0e6,6.081513384070385,5.044039821801309
0.6141215106732348,1.0e6,1.0e6,6.085208670780409,5.0495193776787834
0.6149425287356322,1.0e6,1.0e6,6.085859570123666,5.050288927404744
0.6157635467980296,1.0e6,1.0e6,6.087602165290419,5.052235486860578
0.6165845648604269,1.0e6,1.0e6,6.087769017295695,5.053987614335729
0.6174055829228243,1.0e6,1.0e6,6.088070122458618,5.054760415006533
0.6182266009852216,1.0e6,1.0e6,6.090240543045099,5.055575061826871
0.6190476190476191,1.0e6,1.0e6,6.092721179192872,5.05666972752653
0.6198686371100164,1.0e6,1.0e6,6.093247309205263,5.058343564766034
0.6206896551724138,1.0e6,1.0e6,6.097342036805215,5.058819441151576
0.6215106732348111,1.0e6,1.0e6,6.099917238900363,5.059321443143608
0.6223316912972086,1.0e6,1.0e6,6.103215506974139,5.059785469938101
0.6231527093596059,1.0e6,1.0e6,6.106298321380459,5.060167384156004
0.6239737274220033,1.0e6,1.0e6,6.107431448820781,5.060458747661282
0.6247947454844006,1.0e6,1.0e6,6.108074456950308,5.060521031888687
0.625615763546798,1.0e6,1.0e6,6.113409989953824,5.062627645088168
0.6264367816091954,1.0e6,1.0e6,6.118770539178283,5.0648830107008855
0.6272577996715928,1.0e6,1.0e6,6.125512332534457,5.066180320507963
0.6280788177339901,1.0e6,1.0e6,6.127868614492207,5.0683671789853095
0.6288998357963875,1.0e6,1.0e6,6.13106135901441,5.069008989390999
0.6297208538587848,1.0e6,1.0e6,6.132552939956067,5.070677707392697
0.6305418719211823,1.0e6,1.0e6,6.135191554409498,5.071825204804435
0.6313628899835796,1.0e6,1.0e6,6.135699139562108,5.071912415561178
0.632183908045977,1.0e6,1.0e6,6.136803183898468,5.072329094480271
0.6330049261083743,1.0e6,1.0e6,6.136937220097244,5.0735941596038625
0.6338259441707718,1.0e6,1.0e6,6.139586618989859,5.073952652279713
0.6346469622331691,1.0e6,1.0e6,6.141668184541545,5.074433271331628
0.6354679802955665,1.0e6,1.0e6,6.142740065857298,5.074806232620498
0.6362889983579638,1.0e6,1.0e6,6.149008617194154,5.075895828659311
0.6371100164203612,1.0e6,1.0e6,6.1501355638067094,5.077211343230467
0.6379310344827587,1.0e6,1.0e6,6.157291143231615,5.080060331497616
0.638752052545156,1.0e6,1.0e6,6.169823118860066,5.08758989879602
0.6395730706075534,1.0e6,1.0e6,6.173214591594533,5.090230183407026
0.6403940886699507,1.0e6,1.0e6,6.181701533322008,5.090919799995311
0.6412151067323482,1.0e6,1.0e6,6.186075923211074,5.091104466581089
0.6420361247947455,1.0e6,1.0e6,6.187245789901976,5.091795910907229
0.6428571428571429,1.0e6,1.0e6,6.187635639112792,5.09384830520102
0.6436781609195402,1.0e6,1.0e6,6.188274874467376,5.096446383701054
0.6444991789819376,1.0e6,1.0e6,6.189714426132121,5.098608415177051
0.645320197044335,1.0e6,1.0e6,6.204738854474474,5.101833396142108
0.6461412151067324,1.0e6,1.0e6,6.207833380711697,5.103624728298618
0.6469622331691297,1.0e6,1.0e6,6.209444265716096,5.1049504914779
0.6477832512315271,1.0e6,1.0e6,6.210976768169175,5.106623516135431
0.6486042692939245,1.0e6,1.0e6,6.225784385262677,5.106663954468937
0.6494252873563219,1.0e6,1.0e6,6.229512281880359,5.10694529991702
0.6502463054187192,1.0e6,1.0e6,6.232398307010018,5.109414802827029
0.6510673234811166,1.0e6,1.0e6,6.234033971024119,5.110403019767014
0.6518883415435139,1.0e6,1.0e6,6.234913317962401,5.112289713841071
0.6527093596059114,1.0e6,1.0e6,6.244913049105297,5.113580746266164
0.6535303776683087,1.0e6,1.0e6,6.248288407523941,5.118391670774956
0.6543513957307061,1.0e6,1.0e6,6.264070618689617,5.121057238515727
0.6551724137931034,1.0e6,1.0e6,6.269503869561309,5.122805845428788
0.6559934318555009,1.0e6,1.0e6,6.283869886903171,5.122850108806557
0.6568144499178982,1.0e6,1.0e6,6.292859787016648,5.12370179059188
0.6576354679802956,1.0e6,1.0e6,6.303100175297342,5.123749147409498
0.6584564860426929,1.0e6,1.0e6,6.309598868926866,5.12503392543584
0.6592775041050903,1.0e6,1.0e6,6.310663552914906,5.127379595491176
0.6600985221674877,1.0e6,1.0e6,6.316113662667863,5.129421396183334
0.6609195402298851,1.0e6,1.0e6,6.318445257344571,5.130676195623886
0.6617405582922824,1.0e6,1.0e6,6.32449521427309,5.1308095024674865
0.6625615763546798,1.0e6,1.0e6,6.330161117037925,5.135027454639511
0.6633825944170771,1.0e6,1.0e6,6.3319628701652535,5.135550681931144
0.6642036124794746,1.0e6,1.0e6,6.3332990964885045,5.136552907070996
0.6650246305418719,1.0e6,1.0e6,6.337997343192287,5.140269935010687
0.6658456486042693,1.0e6,1.0e6,6.339654135916291,5.142173932707118
0.6666666666666666,1.0e6,1.0e6,6.340370679985515,5.143444184574517
0.6674876847290641,1.0e6,1.0e6,6.341355045596107,5.145539093435424
0.6683087027914614,1.0e6,1.0e6,6.345458168314584,5.146185226708621
0.6691297208538588,1.0e6,1.0e6,6.350568948440161,5.146387998592859
0.6699507389162561,1.0e6,1.0e6,6.354304306059457,5.146770998022655
0.6707717569786535,1.0e6,1.0e6,6.3564822325180375,5.149170334959062
0.6715927750410509,1.0e6,1.0e6,6.359674281163456,5.150459707606885
0.6724137931034483,1.0e6,1.0e6,6.360749829431887,5.151198607844185
0.6732348111658456,1.0e6,1.0e6,6.365745642931884,5.1529617535978005
0.674055829228243,1.0e6,1.0e6,6.386590875484416,5.1530771544368825
0.6748768472906403,1.0e6,1.0e6,6.39137676436386,5.15515500148821
0.6756978653530378,1.0e6,1.0e6,6.391533795493675,5.159015980024238
0.6765188834154351,1.0e6,1.0e6,6.398202367296772,5.161021929685504
0.6773399014778325,1.0e6,1.0e6,6.398482793712211,5.164266150649692
0.6781609195402298,1.0e6,1.0e6,6.398834719387396,5.171756864031993
0.6789819376026273,1.0e6,1.0e6,6.4000703107046935,5.1816434921625545
0.6798029556650246,1.0e6,1.0e6,6.402609910906088,5.186599847874728
0.680623973727422,1.0e6,1.0e6,6.403382432890272,5.189118784338126
0.6814449917898193,1.0e6,1.0e6,6.405724929060287,5.189410818918227
0.6822660098522167,1.0e6,1.0e6,6.4115344987987015,5.196665138215504
0.6830870279146142,1.0e6,1.0e6,6.41706756821187,5.197070505885684
0.6839080459770115,1.0e6,1.0e6,6.419849001673013,5.198638768402237
0.6847290640394089,1.0e6,1.0e6,6.421156550396027,5.199834382747128
0.6855500821018062,1.0e6,1.0e6,6.430500550416253,5.201848155163787
0.6863711001642037,1.0e6,1.0e6,6.432157419900384,5.20273518131948
0.687192118226601,1.0e6,1.0e6,6.435167353405776,5.203061274731883
0.6880131362889984,1.0e6,1.0e6,6.439734740424477,5.209593909050414
0.6888341543513957,1.0e6,1.0e6,6.44049077850608,5.2111737085149255
0.6896551724137931,1.0e6,1.0e6,6.442098826338012,5.212695682255911
0.6904761904761905,1.0e6,1.0e6,6.443074259304564,5.219659785374076
0.6912972085385879,1.0e6,1.0e6,6.458738050585683,5.221407523446681
0.6921182266009852,1.0e6,1.0e6,6.460857805203903,5.225652884589583
0.6929392446633826,1.0e6,1.0e6,6.4611095842725526,5.22923408602761
0.69376026272578,1.0e6,1.0e6,6.463412830046555,5.2311666765414415
0.6945812807881774,1.0e6,1.0e6,6.4660914982477085,5.237929310816136
0.6954022988505747,1.0e6,1.0e6,6.468605541193438,5.259907258793255
0.6962233169129721,1.0e6,1.0e6,6.4706914277859315,5.2617228233787205
0.6970443349753694,1.0e6,1.0e6,6.471194891000046,5.265052289337528
0.6978653530377669,1.0e6,1.0e6,6.471223386006027,5.266474008433959
0.6986863711001642,1.0e6,1.0e6,6.4830071644265415,5.2725425553802285
0.6995073891625616,1.0e6,1.0e6,6.484087699970184,5.276610364508861
0.7003284072249589,1.0e6,1.0e6,6.485281958538479,5.2811853486360105
0.7011494252873564,1.0e6,1.0e6,6.488567899485789,5.286378952664122
0.7019704433497537,1.0e6,1.0e6,6.488692850106441,5.288606466920351
0.7027914614121511,1.0e6,1.0e6,6.519787986464359,5.290563515658234
0.7036124794745484,1.0e6,1.0e6,6.541685575127003,5.294640711820106
0.7044334975369458,1.0e6,1.0e6,6.543114617049998,5.300739127721751
0.7052545155993432,1.0e6,1.0e6,6.546812705538742,5.301929320103639
0.7060755336617406,1.0e6,1.0e6,6.553097816413832,5.304308320505193
0.7068965517241379,1.0e6,1.0e6,6.555057661078356,5.3073375623586685
0.7077175697865353,1.0e6,1.0e6,6.572799126574533,5.307919389717472
0.7085385878489326,1.0e6,1.0e6,6.5750583648955,5.311716099575107
0.7093596059113301,1.0e6,1.0e6,6.582397403495668,5.3186136629899226
0.7101806239737274,1.0e6,1.0e6,6.594650173139159,5.3245614070288605
0.7110016420361248,1.0e6,1.0e6,6.608094427552219,5.324970363175793
0.7118226600985221,1.0e6,1.0e6,6.609063241078999,5.333692724679968
0.7126436781609196,1.0e6,1.0e6,6.611197827175648,5.3392887157793645
0.7134646962233169,1.0e6,1.0e6,6.613735594556172,5.3408381454819835
0.7142857142857143,1.0e6,1.0e6,6.614454684285983,5.341596480398066
0.7151067323481116,1.0e6,1.0e6,6.631652324260429,5.345799041191811
0.715927750410509,1.0e6,1.0e6,6.636955524453863,5.346294839909705
0.7167487684729064,1.0e6,1.0e6,6.651155269473683,5.347921345570625
0.7175697865353038,1.0e6,1.0e6,6.653644552710619,5.348080879699966
0.7183908045977011,1.0e6,1.0e6,6.669436701870389,5.34833657851905
0.7192118226600985,1.0e6,1.0e6,6.6760043737041554,5.348647335861252
0.7200328407224958,1.0e6,1.0e6,6.689553571289257,5.350436526479961
0.7208538587848933,1.0e6,1.0e6,6.7033142460773245,5.351239987355395
0.7216748768472906,1.0e6,1.0e6,6.709107138271147,5.3515817084494275
0.722495894909688,1.0e6,1.0e6,6.710321325655297,5.353341148173817
0.7233169129720853,1.0e6,1.0e6,6.719790649320731,5.36192037137428
0.7241379310344828,1.0e6,1.0e6,6.754187283742817,5.3620551718603355
0.7249589490968801,1.0e6,1.0e6,6.754252512058016,5.36364398947339
0.7257799671592775,1.0e6,1.0e6,6.755778815800119,5.365220290977749
0.7266009852216748,1.0e6,1.0e6,6.756122063627738,5.367522232899793
0.7274220032840722,1.0e6,1.0e6,6.773856797928975,5.373080776882134
0.7282430213464697,1.0e6,1.0e6,6.7743489829870835,5.375050081501092
0.729064039408867,1.0e6,1.0e6,6.777074523162652,5.3846271348662045
0.7298850574712644,1.0e6,1.0e6,6.780557768397104,5.38674088942054
0.7307060755336617,1.0e6,1.0e6,6.787533817693687,5.391923620209843
0.7315270935960592,1.0e6,1.0e6,6.794280080781237,5.399996406911719
0.7323481116584565,1.0e6,1.0e6,6.839412271892829,5.4054417723886194
0.7331691297208539,1.0e6,1.0e6,6.840702381093623,5.412348797169394
0.7339901477832512,1.0e6,1.0e6,6.865123573746656,5.438548870654346
0.7348111658456487,1.0e6,1.0e6,6.882960732509443,5.443776354547694
0.735632183908046,1.0e6,1.0e6,6.883780978429169,5.452587380378031
0.7364532019704434,1.0e6,1.0e6,6.9051100223501996,5.464977170298219
0.7372742200328407,1.0e6,1.0e6,6.915079003777552,5.475728577871449
0.7380952380952381,1.0e6,1.0e6,6.917396014422681,5.476191366450327
0.7389162561576355,1.0e6,1.0e6,6.9179058256108785,5.479640999636937
0.7397372742200329,1.0e6,1.0e6,6.939587236508579,5.491497605131005
0.7405582922824302,1.0e6,1.0e6,6.9398755666790715,5.492855069157549
0.7413793103448276,1.0e6,1.0e6,6.948843221843152,5.502799625462637
0.7422003284072249,1.0e6,1.0e6,6.952775796551365,5.50324199879002
0.7430213464696224,1.0e6,1.0e6,6.975219004377048,5.506318210397806
0.7438423645320197,1.0e6,1.0e6,6.979263914700549,5.508572861790583
0.7446633825944171,1.0e6,1.0e6,7.001254108857189,5.514635360983969
0.7454844006568144,1.0e6,1.0e6,7.003165791196459,5.519649968748982
0.7463054187192119,1.0e6,1.0e6,7.009828472374461,5.520053759937093
0.7471264367816092,1.0e6,1.0e6,7.010474961253159,5.53594489964892
0.7479474548440066,1.0e6,1.0e6,7.016968503826914,5.544211585948628
0.7487684729064039,1.0e6,1.0e6,7.019478437799173,5.5506405549988695
0.7495894909688013,1.0e6,1.0e6,7.039921014318301,5.557750317284847
0.7504105090311987,1.0e6,1.0e6,7.050391100186026,5.559555551996036
0.7512315270935961,1.0e6,1.0e6,7.055917974498841,5.560442609719072
0.7520525451559934,1.0e6,1.0e6,7.059289054500039,5.569145631588295
0.7528735632183908,1.0e6,1.0e6,7.091695954473198,5.574910252518965
0.7536945812807881,1.0e6,1.0e6,7.094506854938187,5.578297535134597
0.7545155993431856,1.0e6,1.0e6,7.094774807461876,5.578578387034153
0.7553366174055829,1.0e6,1.0e6,7.105102529102819,5.5815330742788545
0.7561576354679803,1.0e6,1.0e6,7.133579157151158,5.583019928096738
0.7569786535303776,1.0e6,1.0e6,7.17618581571734,5.609952850484828
0.7577996715927751,1.0e6,1.0e6,7.189527779055586,5.619727719772645
0.7586206896551724,1.0e6,1.0e6,7.213226411158672,5.625244528722796
0.7594417077175698,1.0e6,1.0e6,7.257856246497997,5.632846312470684
0.7602627257799671,1.0e6,1.0e6,7.264376443888856,5.6646790152179785
0.7610837438423645,1.0e6,1.0e6,7.281650075176187,5.676408133464312
0.7619047619047619,1.0e6,1.0e6,7.302803639930084,5.716382125008799
0.7627257799671593,1.0e6,1.0e6,7.30709071090688,5.77420905047994
0.7635467980295566,1.0e6,1.0e6,7.339333451161076,5.799964595501804
0.764367816091954,1.0e6,1.0e6,7.367084818121619,5.829195220087665
0.7651888341543513,1.0e6,1.0e6,7.372486922664223,5.857655286087332
0.7660098522167488,1.0e6,1.0e6,7.382741460823601,5.8746420917492905
0.7668308702791461,1.0e6,1.0e6,7.383659128365663,5.882036078585947
0.7676518883415435,1.0e6,1.0e6,7.411245180394861,6.0587563704192124
0.7684729064039408,1.0e6,1.0e6,7.458792835730357,6.082791969602689
0.7692939244663383,1.0e6,1.0e6,7.530379075346265,6.314720656864503
0.7701149425287356,1.0e6,1.0e6,7.544050455644879,7.088872360332974
0.770935960591133,1.0e6,1.0e6,7.572215631855293,7.1198629627386785
0.7717569786535303,1.0e6,1.0e6,7.64991887064711,7.396837389961015
0.7725779967159278,1.0e6,1.0e6,7.849062646396977,8.225016714514485
0.7733990147783252,1.0e6,1.0e6,7.888532363773903,9.692931618239783
0.7742200328407225,1.0e6,1.0e6,7.9431965641314655,9.694168430826771
0.7750410509031199,1.0e6,1.0e6,7.975465361293638,21.66652461031267
0.7758620689655172,1.0e6,1.0e6,8.000200773328771,1.0e6
0.7766830870279147,1.0e6,1.0e6,8.002178009366183,1.0e6
0.777504105090312,1.0e6,1.0e6,8.017863193967829,1.0e6
0.7783251231527094,1.0e6,1.0e6,8.11282068496764,1.0e6
0.7791461412151067,1.0e6,1.0e6,8.120645286106859,1.0e6
0.7799671592775042,1.0e6,1.0e6,8.14855579855723,1.0e6
0.7807881773399015,1.0e6,1.0e6,8.65992388630516,1.0e6
0.7816091954022989,1.0e6,1.0e6,8.733893579334454,1.0e6
0.7824302134646962,1.0e6,1.0e6,9.17515000292349,1.0e6
0.7832512315270936,1.0e6,1.0e6,9.186561067843224,1.0e6
0.784072249589491,1.0e6,1.0e6,9.3578160286247,1.0e6
0.7848932676518884,1.0e6,1.0e6,9.525817274746371,1.0e6
0.7857142857142857,1.0e6,1.0e6,10.232322908929548,1.0e6
0.7865353037766831,1.0e6,1.0e6,10.400374986721218,1.0e6
0.7873563218390804,1.0e6,1.0e6,10.40931681168909,1.0e6
0.7881773399014779,1.0e6,1.0e6,11.879984438879061,1.0e6
0.7889983579638752,1.0e6,1.0e6,34.51507604713694,1.0e6
0.7898193760262726,1.0e6,1.0e6,46.81270059850037,1.0e6
0.7906403940886699,1.0e6,1.0e6,47.187242664429434,1.0e6
0.7914614121510674,1.0e6,1.0e6,68.57602340824091,1.0e6
0.7922824302134647,1.0e6,1.0e6,83.3716674771901,1.0e6
0.7931034482758621,1.0e6,1.0e6,138.11837271308588,1.0e6
0.7939244663382594,1.0e6,1.0e6,141.79154089726592,1.0e6
0.7947454844006568,1.0e6,1.0e6,302.35589395064716,1.0e6
0.7955665024630542,1.0e6,1.0e6,326.26279947112533,1.0e6
0.7963875205254516,1.0e6,1.0e6,692.4431702721662,1.0e6
0.7972085385878489,1.0e6,1.0e6,847.5696916503915,1.0e6
0.7980295566502463,1.0e6,1.0e6,1271.7254091023524,1.0e6
0.7988505747126436,1.0e6,1.0e6,1429.1696540458233,1.0e6
0.7996715927750411,1.0e6,1.0e6,2317.3742026553214,1.0e6
0.8004926108374384,1.0e6,1.0e6,3080.9475483031133,1.0e6
0.8013136288998358,1.0e6,1.0e6,3318.651529266132,1.0e6
0.8021346469622331,1.0e6,1.0e6,4407.740677852204,1.0e6
0.8029556650246306,1.0e6,1.0e6,6678.157327251191,1.0e6
0.8037766830870279,1.0e6,1.0e6,10516.15075800959,1.0e6
0.8045977011494253,1.0e6,1.0e6,13667.296147855626,1.0e6
0.8054187192118226,1.0e6,1.0e6,19112.266814590756,1.0e6
0.80623973727422,1.0e6,1.0e6,32635.527821118867,1.0e6
0.8070607553366174,1.0e6,1.0e6,1.0e6,1.0e6
0.8078817733990148,1.0e6,1.0e6,1.0e6,1.0e6
0.8087027914614121,1.0e6,1.0e6,1.0e6,1.0e6
0.8095238095238095,1.0e6,1.0e6,1.0e6,1.0e6
0.8103448275862069,1.0e6,1.0e6,1.0e6,1.0e6
0.8111658456486043,1.0e6,1.0e6,1.0e6,1.0e6
0.8119868637110016,1.0e6,1.0e6,1.0e6,1.0e6
0.812807881773399,1.0e6,1.0e6,1.0e6,1.0e6
0.8136288998357963,1.0e6,1.0e6,1.0e6,1.0e6
0.8144499178981938,1.0e6,1.0e6,1.0e6,1.0e6
0.8152709359605911,1.0e6,1.0e6,1.0e6,1.0e6
0.8160919540229885,1.0e6,1.0e6,1.0e6,1.0e6
0.8169129720853858,1.0e6,1.0e6,1.0e6,1.0e6
0.8177339901477833,1.0e6,1.0e6,1.0e6,1.0e6
0.8185550082101807,1.0e6,1.0e6,1.0e6,1.0e6
0.819376026272578,1.0e6,1.0e6,1.0e6,1.0e6
0.8201970443349754,1.0e6,1.0e6,1.0e6,1.0e6
0.8210180623973727,1.0e6,1.0e6,1.0e6,1.0e6
0.8218390804597702,1.0e6,1.0e6,1.0e6,1.0e6
0.8226600985221675,1.0e6,1.0e6,1.0e6,1.0e6
0.8234811165845649,1.0e6,1.0e6,1.0e6,1.0e6
0.8243021346469622,1.0e6,1.0e6,1.0e6,1.0e6
0.8251231527093597,1.0e6,1.0e6,1.0e6,1.0e6
0.825944170771757,1.0e6,1.0e6,1.0e6,1.0e6
0.8267651888341544,1.0e6,1.0e6,1.0e6,1.0e6
0.8275862068965517,1.0e6,1.0e6,1.0e6,1.0e6
0.8284072249589491,1.0e6,1.0e6,1.0e6,1.0e6
0.8292282430213465,1.0e6,1.0e6,1.0e6,1.0e6
0.8300492610837439,1.0e6,1.0e6,1.0e6,1.0e6
0.8308702791461412,1.0e6,1.0e6,1.0e6,1.0e6
0.8316912972085386,1.0e6,1.0e6,1.0e6,1.0e6
0.8325123152709359,1.0e6,1.0e6,1.0e6,1.0e6
0.8333333333333334,1.0e6,1.0e6,1.0e6,1.0e6
0.8341543513957307,1.0e6,1.0e6,1.0e6,1.0e6
0.8349753694581281,1.0e6,1.0e6,1.0e6,1.0e6
0.8357963875205254,1.0e6,1.0e6,1.0e6,1.0e6
0.8366174055829229,1.0e6,1.0e6,1.0e6,1.0e6
0.8374384236453202,1.0e6,1.0e6,1.0e6,1.0e6
0.8382594417077176,1.0e6,1.0e6,1.0e6,1.0e6
0.8390804597701149,1.0e6,1.0e6,1.0e6,1.0e6
0.8399014778325123,1.0e6,1.0e6,1.0e6,1.0e6
0.8407224958949097,1.0e6,1.0e6,1.0e6,1.0e6
0.8415435139573071,1.0e6,1.0e6,1.0e6,1.0e6
0.8423645320197044,1.0e6,1.0e6,1.0e6,1.0e6
0.8431855500821018,1.0e6,1.0e6,1.0e6,1.0e6
0.8440065681444991,1.0e6,1.0e6,1.0e6,1.0e6
0.8448275862068966,1.0e6,1.0e6,1.0e6,1.0e6
0.8456486042692939,1.0e6,1.0e6,1.0e6,1.0e6
0.8464696223316913,1.0e6,1.0e6,1.0e6,1.0e6
0.8472906403940886,1.0e6,1.0e6,1.0e6,1.0e6
0.8481116584564861,1.0e6,1.0e6,1.0e6,1.0e6
0.8489326765188834,1.0e6,1.0e6,1.0e6,1.0e6
0.8497536945812808,1.0e6,1.0e6,1.0e6,1.0e6
0.8505747126436781,1.0e6,1.0e6,1.0e6,1.0e6
0.8513957307060755,1.0e6,1.0e6,1.0e6,1.0e6
0.8522167487684729,1.0e6,1.0e6,1.0e6,1.0e6
0.8530377668308703,1.0e6,1.0e6,1.0e6,1.0e6
0.8538587848932676,1.0e6,1.0e6,1.0e6,1.0e6
0.854679802955665,1.0e6,1.0e6,1.0e6,1.0e6
0.8555008210180624,1.0e6,1.0e6,1.0e6,1.0e6
0.8563218390804598,1.0e6,1.0e6,1.0e6,1.0e6
0.8571428571428571,1.0e6,1.0e6,1.0e6,1.0e6
0.8579638752052545,1.0e6,1.0e6,1.0e6,1.0e6
0.8587848932676518,1.0e6,1.0e6,1.0e6,1.0e6
0.8596059113300493,1.0e6,1.0e6,1.0e6,1.0e6
0.8604269293924466,1.0e6,1.0e6,1.0e6,1.0e6
0.861247947454844,1.0e6,1.0e6,1.0e6,1.0e6
0.8620689655172413,1.0e6,1.0e6,1.0e6,1.0e6
0.8628899835796388,1.0e6,1.0e6,1.0e6,1.0e6
0.8637110016420362,1.0e6,1.0e6,1.0e6,1.0e6
0.8645320197044335,1.0e6,1.0e6,1.0e6,1.0e6
0.8653530377668309,1.0e6,1.0e6,1.0e6,1.0e6
0.8661740558292282,1.0e6,1.0e6,1.0e6,1.0e6
0.8669950738916257,1.0e6,1.0e6,1.0e6,1.0e6
0.867816091954023,1.0e6,1.0e6,1.0e6,1.0e6
0.8686371100164204,1.0e6,1.0e6,1.0e6,1.0e6
0.8694581280788177,1.0e6,1.0e6,1.0e6,1.0e6
0.8702791461412152,1.0e6,1.0e6,1.0e6,1.0e6
0.8711001642036125,1.0e6,1.0e6,1.0e6,1.0e6
0.8719211822660099,1.0e6,1.0e6,1.0e6,1.0e6
0.8727422003284072,1.0e6,1.0e6,1.0e6,1.0e6
0.8735632183908046,1.0e6,1.0e6,1.0e6,1.0e6
0.874384236453202,1.0e6,1.0e6,1.0e6,1.0e6
0.8752052545155994,1.0e6,1.0e6,1.0e6,1.0e6
0.8760262725779967,1.0e6,1.0e6,1.0e6,1.0e6
0.8768472906403941,1.0e6,1.0e6,1.0e6,1.0e6
0.8776683087027914,1.0e6,1.0e6,1.0e6,1.0e6
0.8784893267651889,1.0e6,1.0e6,1.0e6,1.0e6
0.8793103448275862,1.0e6,1.0e6,1.0e6,1.0e6
0.8801313628899836,1.0e6,1.0e6,1.0e6,1.0e6
0.8809523809523809,1.0e6,1.0e6,1.0e6,1.0e6
0.8817733990147784,1.0e6,1.0e6,1.0e6,1.0e6
0.8825944170771757,1.0e6,1.0e6,1.0e6,1.0e6
0.8834154351395731,1.0e6,1.0e6,1.0e6,1.0e6
0.8842364532019704,1.0e6,1.0e6,1.0e6,1.0e6
0.8850574712643678,1.0e6,1.0e6,1.0e6,1.0e6
0.8858784893267652,1.0e6,1.0e6,1.0e6,1.0e6
0.8866995073891626,1.0e6,1.0e6,1.0e6,1.0e6
0.8875205254515599,1.0e6,1.0e6,1.0e6,1.0e6
0.8883415435139573,1.0e6,1.0e6,1.0e6,1.0e6
0.8891625615763546,1.0e6,1.0e6,1.0e6,1.0e6
0.8899835796387521,1.0e6,1.0e6,1.0e6,1.0e6
0.8908045977011494,1.0e6,1.0e6,1.0e6,1.0e6
0.8916256157635468,1.0e6,1.0e6,1.0e6,1.0e6
0.8924466338259441,1.0e6,1.0e6,1.0e6,1.0e6
0.8932676518883416,1.0e6,1.0e6,1.0e6,1.0e6
0.8940886699507389,1.0e6,1.0e6,1.0e6,1.0e6
0.8949096880131363,1.0e6,1.0e6,1.0e6,1.0e6
0.8957307060755336,1.0e6,1.0e6,1.0e6,1.0e6
0.896551724137931,1.0e6,1.0e6,1.0e6,1.0e6
0.8973727422003284,1.0e6,1.0e6,1.0e6,1.0e6
0.8981937602627258,1.0e6,1.0e6,1.0e6,1.0e6
0.8990147783251231,1.0e6,1.0e6,1.0e6,1.0e6
0.8998357963875205,1.0e6,1.0e6,1.0e6,1.0e6
0.9006568144499179,1.0e6,1.0e6,1.0e6,1.0e6
0.9014778325123153,1.0e6,1.0e6,1.0e6,1.0e6
0.9022988505747126,1.0e6,1.0e6,1.0e6,1.0e6
0.90311986863711,1.0e6,1.0e6,1.0e6,1.0e6
0.9039408866995073,1.0e6,1.0e6,1.0e6,1.0e6
0.9047619047619048,1.0e6,1.0e6,1.0e6,1.0e6
0.9055829228243021,1.0e6,1.0e6,1.0e6,1.0e6
0.9064039408866995,1.0e6,1.0e6,1.0e6,1.0e6
0.9072249589490968,1.0e6,1.0e6,1.0e6,1.0e6
0.9080459770114943,1.0e6,1.0e6,1.0e6,1.0e6
0.9088669950738916,1.0e6,1.0e6,1.0e6,1.0e6
0.909688013136289,1.0e6,1.0e6,1.0e6,1.0e6
0.9105090311986864,1.0e6,1.0e6,1.0e6,1.0e6
0.9113300492610837,1.0e6,1.0e6,1.0e6,1.0e6
0.9121510673234812,1.0e6,1.0e6,1.0e6,1.0e6
0.9129720853858785,1.0e6,1.0e6,1.0e6,1.0e6
0.9137931034482759,1.0e6,1.0e6,1.0e6,1.0e6
0.9146141215106732,1.0e6,1.0e6,1.0e6,1.0e6
0.9154351395730707,1.0e6,1.0e6,1.0e6,1.0e6
0.916256157635468,1.0e6,1.0e6,1.0e6,1.0e6
0.9170771756978654,1.0e6,1.0e6,1.0e6,1.0e6
0.9178981937602627,1.0e6,1.0e6,1.0e6,1.0e6
0.9187192118226601,1.0e6,1.0e6,1.0e6,1.0e6
0.9195402298850575,1.0e6,1.0e6,1.0e6,1.0e6
0.9203612479474549,1.0e6,1.0e6,1.0e6,1.0e6
0.9211822660098522,1.0e6,1.0e6,1.0e6,1.0e6
0.9220032840722496,1.0e6,1.0e6,1.0e6,1.0e6
0.922824302134647,1.0e6,1.0e6,1.0e6,1.0e6
0.9236453201970444,1.0e6,1.0e6,1.0e6,1.0e6
0.9244663382594417,1.0e6,1.0e6,1.0e6,1.0e6
0.9252873563218391,1.0e6,1.0e6,1.0e6,1.0e6
0.9261083743842364,1.0e6,1.0e6,1.0e6,1.0e6
0.9269293924466339,1.0e6,1.0e6,1.0e6,1.0e6
0.9277504105090312,1.0e6,1.0e6,1.0e6,1.0e6
0.9285714285714286,1.0e6,1.0e6,1.0e6,1.0e6
0.9293924466338259,1.0e6,1.0e6,1.0e6,1.0e6
0.9302134646962233,1.0e6,1.0e6,1.0e6,1.0e6
0.9310344827586207,1.0e6,1.0e6,1.0e6,1.0e6
0.9318555008210181,1.0e6,1.0e6,1.0e6,1.0e6
0.9326765188834154,1.0e6,1.0e6,1.0e6,1.0e6
0.9334975369458128,1.0e6,1.0e6,1.0e6,1.0e6
0.9343185550082101,1.0e6,1.0e6,1.0e6,1.0e6
0.9351395730706076,1.0e6,1.0e6,1.0e6,1.0e6
0.9359605911330049,1.0e6,1.0e6,1.0e6,1.0e6
0.9367816091954023,1.0e6,1.0e6,1.0e6,1.0e6
0.9376026272577996,1.0e6,1.0e6,1.0e6,1.0e6
0.9384236453201971,1.0e6,1.0e6,1.0e6,1.0e6
0.9392446633825944,1.0e6,1.0e6,1.0e6,1.0e6
0.9400656814449918,1.0e6,1.0e6,1.0e6,1.0e6
0.9408866995073891,1.0e6,1.0e6,1.0e6,1.0e6
0.9417077175697866,1.0e6,1.0e6,1.0e6,1.0e6
0.9425287356321839,1.0e6,1.0e6,1.0e6,1.0e6
0.9433497536945813,1.0e6,1.0e6,1.0e6,1.0e6
0.9441707717569786,1.0e6,1.0e6,1.0e6,1.0e6
0.944991789819376,1.0e6,1.0e6,1.0e6,1.0e6
0.9458128078817734,1.0e6,1.0e6,1.0e6,1.0e6
0.9466338259441708,1.0e6,1.0e6,1.0e6,1.0e6
0.9474548440065681,1.0e6,1.0e6,1.0e6,1.0e6
0.9482758620689655,1.0e6,1.0e6,1.0e6,1.0e6
0.9490968801313628,1.0e6,1.0e6,1.0e6,1.0e6
0.9499178981937603,1.0e6,1.0e6,1.0e6,1.0e6
0.9507389162561576,1.0e6,1.0e6,1.0e6,1.0e6
0.951559934318555,1.0e6,1.0e6,1.0e6,1.0e6
0.9523809523809523,1.0e6,1.0e6,1.0e6,1.0e6
0.9532019704433498,1.0e6,1.0e6,1.0e6,1.0e6
0.9540229885057471,1.0e6,1.0e6,1.0e6,1.0e6
0.9548440065681445,1.0e6,1.0e6,1.0e6,1.0e6
0.9556650246305419,1.0e6,1.0e6,1.0e6,1.0e6
0.9564860426929392,1.0e6,1.0e6,1.0e6,1.0e6
0.9573070607553367,1.0e6,1.0e6,1.0e6,1.0e6
0.958128078817734,1.0e6,1.0e6,1.0e6,1.0e6
0.9589490968801314,1.0e6,1.0e6,1.0e6,1.0e6
0.9597701149425287,1.0e6,1.0e6,1.0e6,1.0e6
0.9605911330049262,1.0e6,1.0e6,1.0e6,1.0e6
0.9614121510673235,1.0e6,1.0e6,1.0e6,1.0e6
0.9622331691297209,1.0e6,1.0e6,1.0e6,1.0e6
0.9630541871921182,1.0e6,1.0e6,1.0e6,1.0e6
0.9638752052545156,1.0e6,1.0e6,1.0e6,1.0e6
0.964696223316913,1.0e6,1.0e6,1.0e6,1.0e6
0.9655172413793104,1.0e6,1.0e6,1.0e6,1.0e6
0.9663382594417077,1.0e6,1.0e6,1.0e6,1.0e6
0.9671592775041051,1.0e6,1.0e6,1.0e6,1.0e6
0.9679802955665024,1.0e6,1.0e6,1.0e6,1.0e6
0.9688013136288999,1.0e6,1.0e6,1.0e6,1.0e6
0.9696223316912972,1.0e6,1.0e6,1.0e6,1.0e6
0.9704433497536946,1.0e6,1.0e6,1.0e6,1.0e6
0.9712643678160919,1.0e6,1.0e6,1.0e6,1.0e6
0.9720853858784894,1.0e6,1.0e6,1.0e6,1.0e6
0.9729064039408867,1.0e6,1.0e6,1.0e6,1.0e6
0.9737274220032841,1.0e6,1.0e6,1.0e6,1.0e6
0.9745484400656814,1.0e6,1.0e6,1.0e6,1.0e6
0.9753694581280788,1.0e6,1.0e6,1.0e6,1.0e6
0.9761904761904762,1.0e6,1.0e6,1.0e6,1.0e6
0.9770114942528736,1.0e6,1.0e6,1.0e6,1.0e6
0.9778325123152709,1.0e6,1.0e6,1.0e6,1.0e6
0.9786535303776683,1.0e6,1.0e6,1.0e6,1.0e6
0.9794745484400657,1.0e6,1.0e6,1.0e6,1.0e6
0.9802955665024631,1.0e6,1.0e6,1.0e6,1.0e6
0.9811165845648604,1.0e6,1.0e6,1.0e6,1.0e6
0.9819376026272578,1.0e6,1.0e6,1.0e6,1.0e6
0.9827586206896551,1.0e6,1.0e6,1.0e6,1.0e6
0.9835796387520526,1.0e6,1.0e6,1.0e6,1.0e6
0.9844006568144499,1.0e6,1.0e6,1.0e6,1.0e6
0.9852216748768473,1.0e6,1.0e6,1.0e6,1.0e6
0.9860426929392446,1.0e6,1.0e6,1.0e6,1.0e6
0.986863711001642,1.0e6,1.0e6,1.0e6,1.0e6
0.9876847290640394,1.0e6,1.0e6,1.0e6,1.0e6
0.9885057471264368,1.0e6,1.0e6,1.0e6,1.0e6
0.9893267651888341,1.0e6,1.0e6,1.0e6,1.0e6
0.9901477832512315,1.0e6,1.0e6,1.0e6,1.0e6
0.9909688013136289,1.0e6,1.0e6,1.0e6,1.0e6
0.9917898193760263,1.0e6,1.0e6,1.0e6,1.0e6
0.9926108374384236,1.0e6,1.0e6,1.0e6,1.0e6
0.993431855500821,1.0e6,1.0e6,1.0e6,1.0e6
0.9942528735632183,1.0e6,1.0e6,1.0e6,1.0e6
0.9950738916256158,1.0e6,1.0e6,1.0e6,1.0e6
0.9958949096880131,1.0e6,1.0e6,1.0e6,1.0e6
0.9967159277504105,1.0e6,1.0e6,1.0e6,1.0e6
0.9975369458128078,1.0e6,1.0e6,1.0e6,1.0e6
0.9983579638752053,1.0e6,1.0e6,1.0e6,1.0e6
0.9991789819376026,1.0e6,1.0e6,1.0e6,1.0e6
1.0,1.0e6,1.0e6,1.0e6,1.0e6


==> data/eigen_graph_biological_08/eigenvectors_logarithmic_relative_error.csv <==
matrix\type,Float8_4,Float8_5,LinearTakum8,Posit8
bio/bio-CE-GT,-Inf,-Inf,-Inf,-Inf
bio/bio-CE-HT,-Inf,-Inf,-Inf,-Inf
bio/bio-CE-LC,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
bio/bio-DM-HT,-Inf,-Inf,-Inf,-Inf
bio/bio-DM-LC,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
bio/bio-HS-HT,-Inf,-Inf,-Inf,-Inf
bio/bio-HS-LC,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bio/bio-SC-CC,-Inf,-Inf,-Inf,-Inf
bio/bio-SC-GT,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
bio/bio-SC-LC,-Inf,-Inf,-Inf,-Inf
bio/bio-SC-TS,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bio/bio-WormNet-v3-benchmark,-Inf,-Inf,-Inf,-Inf
bio/bio-celegans,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bio/bio-celegans-dir,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
bio/bio-diseasome,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bio/bio-dmela,-Inf,-Inf,-Inf,-Inf
bio/bio-grid-fission-yeast,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
bio/bio-grid-fruitfly,-Inf,-Inf,-Inf,-Inf
bio/bio-grid-human,-Inf,-Inf,-Inf,-Inf
bio/bio-grid-mouse,-Inf,-Inf,-Inf,-Inf
bio/bio-grid-plant,-Inf,-Inf,-Inf,-Inf
bio/bio-grid-worm,-Inf,-Inf,-Inf,-Inf
bio/bio-yeast,-Inf,-Inf,-Inf,-Inf
bio/bio-yeast-protein-inter,-Inf,-Inf,-Inf,-Inf
bn/bn-cat-mixed-species_brain_1,-Inf,-Inf,-Inf,-Inf
bn/bn-fly-drosophila_medulla_1,-Inf,-Inf,-Inf,-Inf
bn/bn-macaque-rhesus_brain_1,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bn/bn-macaque-rhesus_brain_2,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
bn/bn-macaque-rhesus_cerebral-cortex_1,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
bn/bn-macaque-rhesus_interareal-cortical-network_2,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bn/bn-mouse-kasthuri_graph_v4,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bn/bn-mouse_brain_1,-Inf,-Inf,-Inf,-Inf
bn/bn-mouse_retina_1,-Inf,-Inf,-Inf,-Inf
bn/bn-mouse_visual-cortex_1,-Inf,-Inf,-Inf,-Inf
bn/bn-mouse_visual-cortex_2,-Inf,-Inf,-Inf,-Inf
eco/eco-everglades,-Inf,-Inf,-Inf,-Inf
eco/eco-florida,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
eco/eco-foodweb-baydry,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
eco/eco-foodweb-baywet,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
eco/eco-mangwet,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
eco/eco-stmarks,-Inf,-Inf,-Inf,-Inf
protein/DD_g1,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g10,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g100,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g1000,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1001,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1002,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1003,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g1004,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1005,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1006,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1007,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1008,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1009,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g101,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1010,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1011,-Inf,-Inf,-Inf,-Inf
protein/DD_g1012,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g1013,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1014,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1015,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g1016,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g1017,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1018,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g1019,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g102,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g1020,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1021,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1022,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1023,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g1024,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g1025,-Inf,-Inf,-Inf,-Inf
protein/DD_g1026,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1027,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1028,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1029,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g103,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1030,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1031,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g1032,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1033,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g1034,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1035,-Inf,-Inf,-Inf,-Inf
protein/DD_g1036,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1037,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g1038,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1039,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g104,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1040,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1041,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g1042,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g1043,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1044,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g1045,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g1046,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g1047,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g1048,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g1049,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g105,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g1050,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1051,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1052,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1053,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1054,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1055,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g1056,-Inf,-Inf,-Inf,-Inf
protein/DD_g1057,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1058,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1059,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g106,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g1060,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1061,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1062,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1063,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g1064,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1065,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g1066,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g1067,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1068,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g1069,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g107,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1070,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g1071,-Inf,-Inf,-Inf,-Inf
protein/DD_g1072,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1073,-Inf,-Inf,-Inf,-Inf
protein/DD_g1074,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1075,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1076,-Inf,-Inf,-Inf,-Inf
protein/DD_g1077,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g1078,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g1079,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g108,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1080,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1081,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1082,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1083,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1084,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1085,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1086,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1087,-Inf,-Inf,-Inf,-Inf
protein/DD_g1088,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1089,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g109,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1090,-Inf,-Inf,-Inf,-Inf
protein/DD_g1091,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1092,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1093,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1094,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g1095,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1096,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1097,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1098,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1099,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g11,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g110,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1100,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g1101,-Inf,-Inf,-Inf,-Inf
protein/DD_g1102,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g1103,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1104,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g1105,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1106,-Inf,-Inf,-Inf,-Inf
protein/DD_g1107,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1108,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g1109,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g111,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g1110,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g1111,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1112,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g1113,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1114,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g1115,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1116,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1117,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g1118,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1119,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g112,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g1120,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g1121,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1122,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1123,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1124,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1125,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g1126,-Inf,-Inf,-Inf,-Inf
protein/DD_g1127,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1128,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1129,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g113,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1130,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g1131,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1132,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1133,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1134,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g1135,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1136,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1137,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1138,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1139,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g114,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1140,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g1141,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1142,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g1143,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1144,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1145,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g1146,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1147,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1148,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1149,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g115,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g1150,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1151,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1152,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1153,-Inf,-Inf,-Inf,-Inf
protein/DD_g1154,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1155,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1156,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1157,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1158,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1159,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g116,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1160,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1161,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1162,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1163,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1164,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1165,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1166,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1167,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g1168,-Inf,-Inf,-Inf,-Inf
protein/DD_g1169,-Inf,-Inf,-Inf,-Inf
protein/DD_g117,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1170,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1171,-Inf,-Inf,-Inf,-Inf
protein/DD_g1172,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1173,-Inf,-Inf,-Inf,-Inf
protein/DD_g1174,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g1175,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g1176,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g1177,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g1178,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g118,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g119,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g12,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g120,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g121,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g122,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g123,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g124,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g125,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g126,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g127,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g128,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g129,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g13,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g130,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g131,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g132,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g133,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g134,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g135,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g136,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g137,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g138,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g139,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g14,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g140,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g141,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g142,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g143,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g144,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g145,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g146,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g147,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g148,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g149,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g15,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g150,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g151,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g152,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g153,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g154,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g155,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g156,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g157,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g158,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g159,-Inf,-Inf,-Inf,-Inf
protein/DD_g16,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g160,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g161,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g162,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g163,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g164,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g165,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g166,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g167,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g168,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g169,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g17,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g170,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g171,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g172,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g173,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g174,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g175,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g176,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g177,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g178,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g179,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g18,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g180,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g181,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g182,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g183,-Inf,-Inf,-Inf,-Inf
protein/DD_g184,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g185,-Inf,-Inf,-Inf,-Inf
protein/DD_g186,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g187,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g188,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g189,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g19,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g190,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g191,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g192,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g193,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g194,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g195,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g196,-Inf,-Inf,-Inf,-Inf
protein/DD_g197,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g198,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g199,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g2,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g20,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g200,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g201,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g202,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g203,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g204,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g205,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g206,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g207,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g208,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g209,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g21,-Inf,-Inf,-Inf,-Inf
protein/DD_g210,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g211,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g212,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g213,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g214,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g215,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g216,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g217,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g218,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g219,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g22,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g220,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g221,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g222,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g223,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g224,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g225,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g226,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g227,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g228,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g229,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g23,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g230,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g231,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g232,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g233,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g234,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g235,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g236,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g237,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g238,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g239,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g24,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g240,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g241,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g242,-Inf,-Inf,-Inf,-Inf
protein/DD_g243,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g244,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g245,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g246,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g247,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g248,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g249,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g25,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g250,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g251,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g252,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g253,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g254,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g255,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g256,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g257,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g258,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g259,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g26,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g260,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g261,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g262,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g263,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g264,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g265,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g266,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g267,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g268,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g269,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g27,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g270,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g271,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g272,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g273,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g274,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g275,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g276,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g277,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g278,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g279,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g28,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g280,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g281,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g282,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g283,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g284,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g285,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g286,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g287,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g288,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g289,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g29,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g290,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g291,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g292,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g293,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g294,-Inf,-Inf,-Inf,-Inf
protein/DD_g295,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g296,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g297,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g298,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g299,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g3,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g30,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g300,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g301,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g302,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g303,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g304,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g305,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g306,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g307,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g308,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g309,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g31,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g310,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g311,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g312,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g313,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g314,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g315,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g316,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g317,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g318,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g319,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g32,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g320,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g321,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g322,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g323,-Inf,-Inf,-Inf,-Inf
protein/DD_g324,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g325,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g326,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g327,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g328,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g329,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g33,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g330,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g331,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g332,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g333,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g334,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g335,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g336,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g337,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g338,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g339,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g34,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g340,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g341,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g342,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g343,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g344,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g345,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g346,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g347,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g348,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g349,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g35,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g350,-Inf,-Inf,-Inf,-Inf
protein/DD_g351,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g352,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g353,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g354,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g355,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g356,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g357,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g358,-Inf,-Inf,-Inf,-Inf
protein/DD_g359,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g36,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g360,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g361,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g362,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g363,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g364,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g365,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g366,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g367,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g368,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g369,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g37,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g370,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g371,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g372,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g373,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g374,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g375,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g376,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g377,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g378,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g379,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g38,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g380,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g381,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g382,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g383,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g384,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g385,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g386,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g387,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g388,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g389,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g39,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g390,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g391,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g392,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g393,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g394,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g395,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g396,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g397,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g398,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g399,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g4,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g40,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g400,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g401,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g402,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g403,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g404,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g405,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g406,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g407,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g408,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g409,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g41,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g410,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g411,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g412,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g413,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g414,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g415,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g416,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g417,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g418,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g419,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g42,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g420,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g421,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g422,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g423,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g424,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g425,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g426,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g427,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g428,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g429,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g43,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g430,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g431,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g432,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g433,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g434,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g435,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g436,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g437,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g438,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g439,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g44,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g440,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g441,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g442,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g443,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g444,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g445,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g446,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g447,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g448,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g449,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g45,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g450,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g451,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g452,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g453,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g454,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g455,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g456,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g457,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g458,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g459,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g46,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g460,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g461,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g462,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g463,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g464,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g465,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g466,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g467,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g468,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g469,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g47,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g470,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g471,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g472,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g473,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g474,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g475,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g476,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g477,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g478,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g479,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g48,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g480,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g481,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g482,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g483,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g484,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g485,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g486,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g487,-Inf,-Inf,-Inf,-Inf
protein/DD_g488,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g489,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g49,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g490,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g491,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g492,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g493,-Inf,-Inf,-Inf,-Inf
protein/DD_g494,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g495,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g496,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g497,-Inf,-Inf,-Inf,-Inf
protein/DD_g498,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g499,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g5,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g50,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g500,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g501,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g502,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g503,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g504,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g505,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g506,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g507,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g508,-Inf,-Inf,-Inf,-Inf
protein/DD_g509,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g51,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g510,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g511,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g512,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g513,-Inf,-Inf,-Inf,-Inf
protein/DD_g514,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g515,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g516,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g517,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g518,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g519,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g52,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g520,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g521,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g522,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g523,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g524,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g525,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g526,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g527,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g528,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g529,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g53,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g530,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g531,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g532,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g533,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g534,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g535,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g536,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g537,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g538,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g539,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g54,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g540,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g541,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g542,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g543,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g544,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g545,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g546,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g547,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g548,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g549,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g55,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g550,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g551,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g552,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g553,-Inf,-Inf,-Inf,-Inf
protein/DD_g554,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g555,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g556,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g557,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g558,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g559,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g56,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g560,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g561,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g562,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g563,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g564,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g565,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g566,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g567,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g568,-Inf,-Inf,-Inf,-Inf
protein/DD_g569,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g57,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g570,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g571,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g572,-Inf,-Inf,-Inf,-Inf
protein/DD_g573,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g574,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g575,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g576,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g577,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g578,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g579,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g58,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g580,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g581,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g582,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g583,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g584,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g585,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g586,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g587,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g588,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g589,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g59,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g590,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g591,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g592,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g593,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g594,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g595,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g596,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g597,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g598,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g599,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g6,-Inf,-Inf,-Inf,-Inf
protein/DD_g60,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g600,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g601,-Inf,-Inf,-Inf,-Inf
protein/DD_g602,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g603,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g604,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g605,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g606,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g607,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g608,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g609,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g61,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g610,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g611,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g612,-Inf,-Inf,-Inf,-Inf
protein/DD_g613,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g614,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g615,-Inf,-Inf,-Inf,-Inf
protein/DD_g616,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g617,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g618,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g619,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g62,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g620,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g621,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g622,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g623,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g624,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g625,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g626,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g627,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g628,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g629,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g63,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g630,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g631,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g632,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g633,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g634,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g635,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g636,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g637,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g638,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g639,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g64,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g640,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g641,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g642,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g643,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g644,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g645,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g646,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g647,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g648,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g649,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g65,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g650,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g651,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g652,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g653,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g654,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g655,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g656,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g657,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g658,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g659,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g66,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g660,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g661,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g662,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g663,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g664,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g665,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g666,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g667,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g668,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g669,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g67,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g670,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g671,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g672,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g673,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g674,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g675,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g676,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g677,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g678,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g679,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g68,-Inf,-Inf,-Inf,-Inf
protein/DD_g680,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g681,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g682,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g683,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g684,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g685,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g686,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g687,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g688,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g689,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g69,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g690,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g691,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g692,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g693,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g694,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g695,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g696,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g697,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g698,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g699,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g7,-Inf,-Inf,-Inf,-Inf
protein/DD_g70,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g700,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g701,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g702,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g703,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g704,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g705,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g706,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g707,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g708,-Inf,-Inf,-Inf,-Inf
protein/DD_g709,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g71,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g710,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g711,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g712,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g713,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g714,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g715,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g716,-Inf,-Inf,-Inf,-Inf
protein/DD_g717,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g718,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g719,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g72,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g720,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g721,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g722,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g723,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g724,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g725,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g726,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g727,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g728,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g729,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g73,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g730,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g731,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g732,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g733,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g734,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g735,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g736,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g737,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g738,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g739,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g74,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g740,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g741,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g742,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g743,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g744,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g745,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g746,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g747,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g748,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g749,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g75,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g750,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g751,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g752,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g753,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g754,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g755,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g756,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g757,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g758,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g759,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g76,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g760,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g761,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g762,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g763,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g764,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g765,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g766,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g767,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g768,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g769,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g77,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g770,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g771,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g772,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g773,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g774,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g775,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g776,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g777,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g778,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g779,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g78,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g780,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g781,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g782,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g783,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g784,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g785,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g786,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g787,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g788,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g789,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g79,-Inf,-Inf,-Inf,-Inf
protein/DD_g790,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g791,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g792,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g793,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g794,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g795,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g796,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g797,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g798,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g799,-Inf,-Inf,-Inf,-Inf
protein/DD_g8,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g80,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g800,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g801,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g802,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g803,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g804,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g805,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g806,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g807,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g808,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g809,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g81,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g810,-Inf,-Inf,-Inf,-Inf
protein/DD_g811,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g812,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g813,-Inf,-Inf,-Inf,-Inf
protein/DD_g814,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g815,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g816,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g817,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g818,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g819,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g82,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g820,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g821,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g822,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g823,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g824,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g825,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g826,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g827,-Inf,-Inf,-Inf,-Inf
protein/DD_g828,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g829,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g83,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g830,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g831,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g832,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g833,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g834,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g835,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g836,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g837,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g838,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g839,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g84,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g840,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g841,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g842,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g843,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g844,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g845,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g846,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g847,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g848,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g849,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g85,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g850,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g851,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g852,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g853,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g854,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g855,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g856,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g857,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g858,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g859,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g86,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g860,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g861,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g862,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g863,-Inf,-Inf,-Inf,-Inf
protein/DD_g864,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g865,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g866,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g867,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g868,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g869,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g87,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g870,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g871,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g872,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g873,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g874,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g875,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g876,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g877,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g878,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g879,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g88,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g880,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g881,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g882,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g883,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g884,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g885,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g886,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g887,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g888,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g889,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g89,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g890,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g891,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g892,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g893,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g894,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g895,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g896,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g897,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g898,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g899,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g9,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g90,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g900,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g901,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g902,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g903,-Inf,-Inf,-Inf,-Inf
protein/DD_g904,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g905,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g906,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g907,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g908,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g909,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g91,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g910,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g911,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g912,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g913,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g914,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g915,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g916,-Inf,-Inf,-Inf,-Inf
protein/DD_g917,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g918,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g919,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g92,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g920,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g921,-Inf,-Inf,-Inf,-Inf
protein/DD_g922,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g923,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g924,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g925,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g926,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g927,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g928,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g929,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g93,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g930,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g931,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g932,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g933,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g934,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g935,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g936,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g937,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g938,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g939,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g94,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g940,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g941,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g942,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g943,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g944,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g945,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g946,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g947,-Inf,-Inf,-Inf,-Inf
protein/DD_g948,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g949,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g95,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g950,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g951,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g952,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g953,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g954,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g955,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g956,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g957,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g958,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g959,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g96,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g960,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g961,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g962,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g963,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g964,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g965,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g966,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g967,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g968,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g969,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g97,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g970,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g971,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g972,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g973,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g974,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g975,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g976,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g977,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g978,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g979,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g98,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g980,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g981,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g982,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g983,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g984,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g985,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g986,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g987,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g988,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g989,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g99,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g990,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g991,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g992,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g993,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g994,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g995,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
protein/DD_g996,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g997,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g998,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
protein/DD_g999,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00


==> data/eigen_graph_biological_08/eigenvectors_logarithmic_relative_error.sorted.csv <==
percent,Float8_4,Float8_5,LinearTakum8,Posit8
0.0,0.0,0.0,0.0,0.0
0.0008210180623973727,0.0,0.0,0.0,0.0
0.0016420361247947454,0.0,0.0,0.0,0.0
0.0024630541871921183,0.0,0.0,0.0,0.0
0.003284072249589491,0.0,0.0,0.0,0.0
0.004105090311986864,0.0,0.0,0.0,0.0
0.0049261083743842365,0.0,0.0,0.0,0.0
0.005747126436781609,0.0,0.0,0.0,0.0
0.006568144499178982,0.0,0.0,0.0,0.0
0.007389162561576354,0.0,0.0,0.0,0.0
0.008210180623973728,0.0,0.0,0.0,0.0
0.0090311986863711,0.0,0.0,0.0,0.0
0.009852216748768473,0.0,0.0,0.0,0.0
0.010673234811165846,0.0,0.0,0.0,0.0
0.011494252873563218,0.0,0.0,0.0,0.0
0.012315270935960592,0.0,0.0,0.0,0.0
0.013136288998357963,0.0,0.0,0.0,0.0
0.013957307060755337,0.0,0.0,0.0,0.0
0.014778325123152709,0.0,0.0,0.0,0.0
0.015599343185550082,0.0,0.0,0.0,0.0
0.016420361247947456,0.0,0.0,0.0,0.0
0.017241379310344827,0.0,0.0,0.0,0.0
0.0180623973727422,0.0,0.0,0.0,0.0
0.018883415435139574,0.0,0.0,0.0,0.0
0.019704433497536946,0.0,0.0,0.0,0.0
0.020525451559934318,0.0,0.0,0.0,0.0
0.021346469622331693,0.0,0.0,0.0,0.0
0.022167487684729065,0.0,0.0,0.0,0.0
0.022988505747126436,0.0,0.0,0.0,0.0
0.023809523809523808,0.0,0.0,0.0,0.0
0.024630541871921183,0.0,0.0,0.0,0.0
0.025451559934318555,0.0,0.0,0.0,0.0
0.026272577996715927,0.0,0.0,0.0,0.0
0.027093596059113302,0.0,0.0,0.0,0.0
0.027914614121510674,0.0,0.0,0.0,0.0
0.028735632183908046,0.0,0.0,0.0,0.0
0.029556650246305417,0.0,0.0,0.0,0.0
0.030377668308702793,0.0,0.0,0.0,0.0
0.031198686371100164,0.0,0.0,0.0,0.0
0.03201970443349754,0.0,0.0,0.0,0.0
0.03284072249589491,0.0,0.0,0.0,0.0
0.03366174055829228,0.0,0.0,0.0,0.0
0.034482758620689655,0.0,0.0,0.0,0.0
0.035303776683087026,0.0,0.0,0.0,0.0
0.0361247947454844,0.0,0.0,0.0,0.0
0.03694581280788178,0.0,0.0,0.0,0.0
0.03776683087027915,0.0,0.0,0.0,0.0
0.03858784893267652,0.0,0.0,0.0,0.0
0.03940886699507389,0.0,0.0,0.0,0.0
0.040229885057471264,0.0,0.0,0.0,0.0
0.041050903119868636,0.0,0.0,0.0,0.0
0.04187192118226601,0.0,0.0,0.0,0.0
0.042692939244663386,0.0,0.0,0.0,0.0
0.04351395730706076,0.0,0.0,0.0,0.0
0.04433497536945813,0.0,0.0,0.0,0.0
0.0451559934318555,0.0,0.0,0.0,0.0
0.04597701149425287,0.0,0.0,0.0,0.0
0.046798029556650245,0.0,0.0,0.0,0.0
0.047619047619047616,0.0,0.0,0.0,0.0
0.048440065681444995,0.0,0.0,0.0,0.0
0.04926108374384237,0.0,0.0,0.0,0.0
0.05008210180623974,0.0,0.0,0.0,0.0
0.05090311986863711,0.0,0.0,0.0,0.0
0.05172413793103448,0.0,0.0,0.0,0.0
0.052545155993431854,0.0,0.0,0.0,0.0
0.053366174055829226,0.0,0.0,0.0,0.0
0.054187192118226604,0.0,0.0,0.0,0.0
0.055008210180623976,0.0,0.0,0.0,0.0
0.05582922824302135,0.0,0.0,0.0,0.0
0.05665024630541872,0.0,0.0,0.0,0.0
0.05747126436781609,0.0,0.0,0.0,0.0
0.05829228243021346,0.0,0.0,0.0,0.0
0.059113300492610835,0.0,0.0,0.0,0.0
0.05993431855500821,0.0,0.0,0.0,0.0
0.060755336617405585,0.0,0.0,0.0,0.0
0.06157635467980296,0.0,0.0,0.0,0.0
0.06239737274220033,0.0,0.0,0.0,0.0
0.06321839080459771,0.0,0.0,0.0,0.0
0.06403940886699508,0.0,0.0,0.0,0.0
0.06486042692939245,0.0,0.0,0.0,0.0
0.06568144499178982,0.0,0.0,0.0,0.0
0.0665024630541872,0.0,0.0,0.0,0.0
0.06732348111658457,0.0,0.0,0.0,0.0
0.06814449917898194,0.0,0.0,0.0,0.0
0.06896551724137931,0.0,0.0,0.0,0.0
0.06978653530377668,0.0,0.0,0.0,0.0
0.07060755336617405,0.0,0.0,0.0,0.0
0.07142857142857142,0.0,0.0,0.0,0.0
0.0722495894909688,0.0,0.0,0.0,0.0
0.07307060755336617,0.0,0.0,0.0,0.0
0.07389162561576355,0.0,0.0,0.0,0.0
0.07471264367816093,0.0,0.0,0.0,0.0
0.0755336617405583,0.0,0.0,0.0,0.0
0.07635467980295567,0.0,0.0,0.0,0.0
0.07717569786535304,0.0,0.0,0.0,0.0
0.07799671592775041,0.0,0.0,0.0,0.0
0.07881773399014778,0.0,0.0,0.0,0.0
0.07963875205254516,0.0,0.0,0.0,0.0
0.08045977011494253,0.0,0.0,0.0,0.0
0.0812807881773399,0.0,0.0,0.0,0.0
0.08210180623973727,0.0,0.0,0.0,0.0
0.08292282430213464,0.0,0.0,0.0,0.0
0.08374384236453201,0.0,0.0,0.0,0.0
0.08456486042692939,0.0,0.0,0.0,0.0
0.08538587848932677,0.0,0.0,0.0,0.0
0.08620689655172414,0.0,0.0,0.0,0.0
0.08702791461412152,0.0,0.0,0.0,0.0
0.08784893267651889,0.0,0.0,0.0,0.0
0.08866995073891626,0.0,0.0,0.0,0.0
0.08949096880131363,0.0,0.0,0.0,0.0
0.090311986863711,0.0,0.0,0.0,0.0
0.09113300492610837,0.0,0.0,0.0,0.0
0.09195402298850575,0.0,0.0,0.0,0.0
0.09277504105090312,0.0,0.0,0.0,0.0
0.09359605911330049,0.0,0.0,0.0,0.0
0.09441707717569786,0.0,0.0,0.0,0.0
0.09523809523809523,0.0,0.0,0.0,0.0
0.0960591133004926,0.0,0.0,0.0,0.0
0.09688013136288999,0.0,0.0,0.0,0.0
0.09770114942528736,0.0,0.0,0.0,0.0
0.09852216748768473,0.0,0.0,0.0,0.0
0.0993431855500821,0.0,0.0,0.0,0.0
0.10016420361247948,0.0,0.0,0.0,0.0
0.10098522167487685,0.0,0.0,0.0,0.0
0.10180623973727422,0.0,0.0,0.0,0.0
0.10262725779967159,0.0,0.0,0.0,0.0
0.10344827586206896,0.0,0.0,0.0,0.0
0.10426929392446634,0.0,0.0,0.0,0.0
0.10509031198686371,0.0,0.0,0.0,0.0
0.10591133004926108,0.0,0.0,0.0,0.0
0.10673234811165845,0.0,0.0,0.0,0.0
0.10755336617405582,0.0,0.0,0.0,0.0
0.10837438423645321,0.0,0.0,0.0,0.0
0.10919540229885058,0.0,0.0,0.0,0.0
0.11001642036124795,0.0,0.0,0.0,0.0
0.11083743842364532,0.0,0.0,0.0,0.0
0.1116584564860427,0.0,0.0,0.0,0.0
0.11247947454844007,0.0,0.0,0.0,0.0
0.11330049261083744,0.0,0.0,0.0,0.0
0.11412151067323481,0.0,0.0,0.0,0.0
0.11494252873563218,0.0,0.0,0.0,0.0
0.11576354679802955,0.0,0.0,0.0,0.0
0.11658456486042693,0.0,0.0,0.0,0.0
0.1174055829228243,0.0,0.0,0.0,0.0
0.11822660098522167,0.0,0.0,0.0,0.0
0.11904761904761904,0.0,0.0,0.0,0.0
0.11986863711001643,0.0,0.0,0.0,0.0
0.1206896551724138,0.0,0.0,0.0,0.0
0.12151067323481117,0.0,0.0,0.0,0.0
0.12233169129720854,0.0,0.0,0.0,0.0
0.12315270935960591,0.0,0.0,0.0,0.0
0.12397372742200329,0.0,0.0,0.0,0.0
0.12479474548440066,0.0,0.0,0.0,0.0
0.12561576354679804,0.0,0.0,0.0,0.0
0.12643678160919541,0.0,0.0,0.0,0.0
0.1272577996715928,0.0,0.0,0.0,0.0
0.12807881773399016,0.0,0.0,0.0,0.0
0.12889983579638753,0.0,0.0,0.0,0.0
0.1297208538587849,0.0,0.0,0.0,0.0
0.13054187192118227,0.0,0.0,0.0,0.0
0.13136288998357964,0.0,0.0,0.0,0.0
0.13218390804597702,0.0,0.0,0.0,0.0
0.1330049261083744,0.0,0.0,0.0,0.0
0.13382594417077176,0.0,0.0,0.0,0.0
0.13464696223316913,0.0,0.0,0.0,0.0
0.1354679802955665,0.0,0.0,0.0,0.0
0.13628899835796388,0.0,0.0,0.0,0.0
0.13711001642036125,0.0,0.0,0.0,0.0
0.13793103448275862,0.0,0.0,0.0,0.0
0.138752052545156,0.0,0.0,0.0,0.0
0.13957307060755336,0.0,0.0,0.0,0.0
0.14039408866995073,0.0,0.0,0.0,0.0
0.1412151067323481,0.0,0.0,0.0,0.0
0.14203612479474548,0.0,0.0,0.0,0.0
0.14285714285714285,0.0,0.0,0.0,0.0
0.14367816091954022,0.0,0.0,0.0,0.0
0.1444991789819376,0.0,0.0,0.0,0.0
0.14532019704433496,0.0,0.0,0.0,0.0
0.14614121510673234,0.0,0.0,0.0,0.0
0.1469622331691297,0.0,0.0,0.0,0.0
0.1477832512315271,0.0,0.0,0.0,0.0
0.14860426929392448,0.0,0.0,0.0,0.0
0.14942528735632185,0.0,0.0,0.0,0.0
0.15024630541871922,0.0,0.0,0.0,0.0
0.1510673234811166,0.0,0.0,0.0,0.0
0.15188834154351397,0.0,0.0,0.0,0.0
0.15270935960591134,0.0,0.0,0.0,0.0
0.1535303776683087,0.0,0.0,0.0,0.0
0.15435139573070608,0.0,0.0,0.0,0.0
0.15517241379310345,0.0,0.0,0.0,0.0
0.15599343185550082,0.0,0.0,0.0,0.0
0.1568144499178982,0.0,0.0,0.0,0.0
0.15763546798029557,0.0,0.0,0.0,0.0
0.15845648604269294,0.0,0.0,0.0,0.0
0.1592775041050903,0.0,0.0,0.0,0.0
0.16009852216748768,0.0,0.0,0.0,0.0
0.16091954022988506,0.0,0.0,0.0,0.0
0.16174055829228243,0.0,0.0,0.0,0.0
0.1625615763546798,0.0,0.0,0.0,0.0
0.16338259441707717,0.0,0.0,0.0,0.0
0.16420361247947454,0.0,0.0,0.0,0.0
0.16502463054187191,0.0,0.0,0.0,0.0
0.16584564860426929,0.0,0.0,0.0,0.0
0.16666666666666666,0.0,0.0,0.0,0.0
0.16748768472906403,0.0,0.0,0.0,0.0
0.1683087027914614,0.0,0.0,0.0,0.0
0.16912972085385877,0.0,0.0,0.0,0.0
0.16995073891625614,0.0,0.0,0.0,0.0
0.17077175697865354,0.0,0.0,0.0,0.0
0.17159277504105092,0.0,0.0,0.0,0.0
0.1724137931034483,0.0,0.0,0.0,0.0
0.17323481116584566,0.0,0.0,0.0,0.0
0.17405582922824303,0.0,0.0,0.0,0.0
0.1748768472906404,0.0,0.0,0.0,0.0
0.17569786535303777,0.0,0.0,0.0,0.0
0.17651888341543515,0.0,0.0,0.0,0.0
0.17733990147783252,0.0,0.0,0.0,0.0
0.1781609195402299,0.0,0.0,0.0,0.0
0.17898193760262726,0.0,0.0,0.0,0.0
0.17980295566502463,0.0,0.0,0.0,0.0
0.180623973727422,0.0,0.0,0.0,0.0
0.18144499178981938,0.0,0.0,0.0,0.0
0.18226600985221675,0.0,0.0,0.0,0.0
0.18308702791461412,0.0,0.0,0.0,0.0
0.1839080459770115,0.0,0.0,0.0,0.0
0.18472906403940886,0.0,0.0,0.0,0.0
0.18555008210180624,0.0,0.0,0.0,0.0
0.1863711001642036,0.0,0.0,0.0,0.0
0.18719211822660098,0.0,0.0,0.0,0.0
0.18801313628899835,0.0,0.0,0.0,0.0
0.18883415435139572,0.0,0.0,0.0,0.0
0.1896551724137931,0.0,0.0,0.0,0.0
0.19047619047619047,0.0,0.0,0.0,0.0
0.19129720853858784,0.0,0.0,0.0,0.0
0.1921182266009852,0.0,0.0,0.0,0.0
0.19293924466338258,0.0,0.0,0.0,0.0
0.19376026272577998,0.0,0.0,0.0,0.0
0.19458128078817735,0.0,0.0,0.0,0.0
0.19540229885057472,0.0,0.0,0.0,0.0
0.1962233169129721,0.0,0.0,0.0,0.0
0.19704433497536947,0.0,0.0,0.0,0.0
0.19786535303776684,0.0,0.0,0.0,0.0
0.1986863711001642,0.0,0.0,0.0,0.0
0.19950738916256158,0.0,0.0,0.0,0.0
0.20032840722495895,0.0,0.0,0.0,0.0
0.20114942528735633,0.0,0.0,0.0,0.0
0.2019704433497537,0.0,0.0,0.0,0.0
0.20279146141215107,0.0,0.0,0.0,0.0
0.20361247947454844,0.0,0.0,0.0,0.0
0.2044334975369458,0.0,0.0,0.0,0.0
0.20525451559934318,0.0,0.0,0.0,0.0
0.20607553366174056,0.0,0.0,0.0,0.0
0.20689655172413793,0.0,0.0,0.0,0.0
0.2077175697865353,0.0,0.0,0.0,0.0
0.20853858784893267,0.0,0.0,0.0,0.0
0.20935960591133004,0.0,0.0,0.0,0.0
0.21018062397372742,0.0,0.0,0.0,0.0
0.2110016420361248,0.0,0.0,0.0,0.0
0.21182266009852216,0.0,0.0,0.0,0.0
0.21264367816091953,0.0,0.0,0.0,0.0
0.2134646962233169,0.0,0.0,0.0,0.0
0.21428571428571427,0.0,0.0,0.0,0.0
0.21510673234811165,0.0,0.0,0.0,0.0
0.21592775041050905,0.0,0.0,0.0,0.0
0.21674876847290642,0.0,0.0,0.0,0.0
0.2175697865353038,0.0,0.0,0.0,0.0
0.21839080459770116,0.0,0.0,0.0,0.0
0.21921182266009853,0.0,0.0,0.0,0.0
0.2200328407224959,0.0,0.0,0.0,0.0
0.22085385878489328,0.0,0.0,0.0,0.0
0.22167487684729065,0.0,0.0,0.0,0.0
0.22249589490968802,0.0,0.0,0.0,0.0
0.2233169129720854,0.0,0.0,0.0,0.0
0.22413793103448276,0.0,0.0,0.0,0.0
0.22495894909688013,0.0,0.0,0.0,0.0
0.2257799671592775,0.0,0.0,0.0,0.0
0.22660098522167488,0.0,0.0,0.0,0.0
0.22742200328407225,0.0,0.0,0.0,0.0
0.22824302134646962,0.0,0.0,0.0,0.0
0.229064039408867,0.0,0.0,0.0,0.0
0.22988505747126436,0.0,0.0,0.0,0.0
0.23070607553366174,0.0,0.0,0.0,0.0
0.2315270935960591,0.0,0.0,0.0,0.0
0.23234811165845648,0.0,0.0,0.0,0.0
0.23316912972085385,0.0,0.0,0.0,0.0
0.23399014778325122,0.0,0.0,0.0,0.0
0.2348111658456486,0.0,0.0,0.0,0.0
0.23563218390804597,0.0,0.0,0.0,0.0
0.23645320197044334,0.0,0.0,0.0,0.0
0.2372742200328407,0.0,0.0,0.0,0.0
0.23809523809523808,0.0,0.0,0.0,0.0
0.23891625615763548,0.0,0.0,0.0,0.0
0.23973727422003285,0.0,0.0,0.0,0.0
0.24055829228243022,0.0,0.0,0.0,0.0
0.2413793103448276,0.0,0.0,0.0,0.0
0.24220032840722497,0.0,0.0,0.0,0.0
0.24302134646962234,0.0,0.0,0.0,0.0
0.2438423645320197,0.0,0.0,0.0,0.0
0.24466338259441708,0.0,0.0,0.0,0.0
0.24548440065681446,0.0,0.0,0.0,0.0
0.24630541871921183,0.0,0.0,0.0,0.0
0.2471264367816092,0.0,0.0,0.0,0.0
0.24794745484400657,0.0,0.0,0.0,0.0
0.24876847290640394,0.0,0.0,0.0,0.0
0.24958949096880131,0.0,0.0,0.0,0.0
0.2504105090311987,0.0,0.0,0.0,0.0
0.2512315270935961,0.0,0.0,0.0,0.0
0.25205254515599346,0.0,0.0,0.0,0.0
0.25287356321839083,0.0,0.0,0.0,0.0
0.2536945812807882,0.0,0.0,0.0,0.0
0.2545155993431856,0.0,0.0,0.0,0.0
0.25533661740558294,0.0,0.0,0.0,0.0
0.2561576354679803,0.0,0.0,0.0,0.0
0.2569786535303777,0.0,0.0,0.0,0.0
0.25779967159277506,0.0,0.0,0.0,0.0
0.25862068965517243,0.0,0.0,0.0,0.0
0.2594417077175698,0.0,0.0,0.0,0.0
0.2602627257799672,0.0,0.0,0.0,0.0
0.26108374384236455,0.0,0.0,0.0,0.0
0.2619047619047619,0.0,0.0,0.0,0.0
0.2627257799671593,0.0,0.0,0.0,0.0
0.26354679802955666,0.0,0.0,0.0,0.0
0.26436781609195403,0.0,0.0,0.0,0.0
0.2651888341543514,0.0,0.0,0.0,0.0
0.2660098522167488,0.0,0.0,0.0,0.0
0.26683087027914615,0.0,0.0,0.0,0.0
0.2676518883415435,0.0,0.0,0.0,0.0
0.2684729064039409,0.0,0.0,0.0,0.0
0.26929392446633826,0.0,0.0,0.0,0.0
0.27011494252873564,0.0,0.0,0.0,0.0
0.270935960591133,0.0,0.0,0.0,0.0
0.2717569786535304,0.0,0.0,0.0,0.0
0.27257799671592775,0.0,0.0,0.0,0.0
0.2733990147783251,0.0,0.0,0.0,0.0
0.2742200328407225,0.0,0.0,0.0,0.0
0.27504105090311987,0.0,0.0,0.0,0.0
0.27586206896551724,0.0,0.0,0.0,0.0
0.2766830870279146,0.0,0.0,0.0,0.0
0.277504105090312,0.0,0.0,0.0,0.0
0.27832512315270935,0.0,0.0,0.0,0.0
0.2791461412151067,0.0,0.0,0.0,0.0
0.2799671592775041,0.0,0.0,0.0,0.0
0.28078817733990147,0.0,0.0,0.0,0.0
0.28160919540229884,0.0,0.0,0.0,0.0
0.2824302134646962,0.0,0.0,0.0,0.0
0.2832512315270936,0.0,0.0,0.0,0.0
0.28407224958949095,0.0,0.0,0.0,0.0
0.2848932676518883,0.0,0.0,0.0,0.0
0.2857142857142857,0.0,0.0,0.0,0.0
0.28653530377668307,0.0,0.0,0.0,0.0
0.28735632183908044,0.0,0.0,0.0,0.0
0.2881773399014778,0.0,0.0,0.0,0.0
0.2889983579638752,0.0,0.0,0.0,0.0
0.28981937602627256,0.0,0.0,0.0,0.0
0.29064039408866993,0.0,0.0,0.0,0.0
0.2914614121510673,0.0,0.0,0.0,0.0
0.2922824302134647,0.0,0.0,0.0,0.0
0.29310344827586204,0.0,0.0,0.0,0.0
0.2939244663382594,0.0,0.0,0.0,0.0
0.2947454844006568,0.0,0.0,0.0,0.0
0.2955665024630542,0.0,0.0,0.0,0.0
0.2963875205254516,0.0,0.0,0.0,0.0
0.29720853858784896,0.0,0.0,0.0,0.0
0.29802955665024633,0.0,0.0,0.0,0.0
0.2988505747126437,0.0,0.0,0.0,0.0
0.2996715927750411,0.0,0.0,0.0,0.0
0.30049261083743845,0.0,0.0,0.0,0.0
0.3013136288998358,0.0,0.0,0.0,0.0
0.3021346469622332,0.0,0.0,0.0,0.0
0.30295566502463056,0.0,0.0,0.0,0.0
0.30377668308702793,0.0,0.0,0.0,0.0
0.3045977011494253,0.0,0.0,0.0,0.0
0.3054187192118227,0.0,0.0,0.0,0.0
0.30623973727422005,0.0,0.0,0.0,0.0
0.3070607553366174,0.0,0.0,0.0,0.0
0.3078817733990148,0.0,0.0,0.0,0.0
0.30870279146141216,0.0,0.0,0.0,0.0
0.30952380952380953,0.0,0.0,0.0,0.0
0.3103448275862069,0.0,0.0,0.0,0.0
0.3111658456486043,0.0,0.0,0.0,0.0
0.31198686371100165,0.0,0.0,0.0,0.0
0.312807881773399,0.0,0.0,0.0,0.0
0.3136288998357964,0.0,0.0,0.0,0.0
0.31444991789819376,0.0,0.0,0.0,0.0
0.31527093596059114,0.0,0.0,0.0,0.0
0.3160919540229885,0.0,0.0,0.0,0.0
0.3169129720853859,0.0,0.0,0.0,0.0
0.31773399014778325,0.0,0.0,0.0,0.0
0.3185550082101806,0.0,0.0,0.0,0.0
0.319376026272578,0.0,0.0,0.0,0.0
0.32019704433497537,0.0,0.0,0.0,0.0
0.32101806239737274,0.0,0.0,0.0,0.0
0.3218390804597701,0.0,0.0,0.0,0.0
0.3226600985221675,0.0,0.0,0.0,0.0
0.32348111658456485,0.0,0.0,0.0,0.0
0.3243021346469622,0.0,0.0,0.0,0.0
0.3251231527093596,0.0,0.0,0.0,0.0
0.32594417077175697,0.0,0.0,0.0,0.0
0.32676518883415434,0.0,0.0,0.0,0.0
0.3275862068965517,0.0,0.0,0.0,0.0
0.3284072249589491,0.0,0.0,0.0,0.0
0.32922824302134646,0.0,0.0,0.0,0.0
0.33004926108374383,0.0,0.0,0.0,0.0
0.3308702791461412,0.0,0.0,0.0,0.0
0.33169129720853857,0.0,0.0,0.0,0.0
0.33251231527093594,0.0,0.0,0.0,0.0
0.3333333333333333,0.0,0.0,0.0,0.0
0.3341543513957307,0.0,0.0,0.0,0.0
0.33497536945812806,0.0,0.0,0.0,0.0
0.33579638752052543,0.0,0.0,0.0,0.0
0.3366174055829228,0.0,0.0,0.0,0.0
0.3374384236453202,0.0,0.0,0.0,0.0
0.33825944170771755,0.0,0.0,0.0,0.0
0.3390804597701149,0.0,0.0,0.0,0.0
0.3399014778325123,0.0,0.0,0.0,0.0
0.34072249589490966,0.0,0.0,0.0,0.0
0.3415435139573071,0.0,0.0,0.0,0.0
0.34236453201970446,0.0,0.0,0.0,0.0
0.34318555008210183,0.0,0.0,0.0,0.0
0.3440065681444992,0.0,0.0,0.0,0.0
0.3448275862068966,0.0,0.0,0.0,0.0
0.34564860426929395,0.0,0.0,0.0,0.0
0.3464696223316913,0.0,0.0,0.0,0.0
0.3472906403940887,0.0,0.0,0.0,0.0
0.34811165845648606,0.0,0.0,0.0,0.0
0.34893267651888343,0.0,0.0,0.0,0.0
0.3497536945812808,0.0,0.0,0.0,0.0
0.3505747126436782,0.0,0.0,0.0,0.0
0.35139573070607555,0.0,0.0,0.0,0.0
0.3522167487684729,0.0,0.0,0.0,0.0
0.3530377668308703,0.0,0.0,0.0,0.0
0.35385878489326766,0.0,0.0,0.0,0.0
0.35467980295566504,0.0,0.0,0.0,0.0
0.3555008210180624,0.0,0.0,0.0,0.0
0.3563218390804598,0.0,0.0,0.0,0.0
0.35714285714285715,0.0,0.0,0.0,0.0
0.3579638752052545,0.0,0.0,0.0,0.0
0.3587848932676519,0.0,0.0,0.0,0.0
0.35960591133004927,0.0,0.0,0.0,0.0
0.36042692939244664,0.0,0.0,0.0,0.0
0.361247947454844,0.0,0.0,0.0,0.0
0.3620689655172414,0.0,0.0,0.0,0.0
0.36288998357963875,0.0,0.0,0.0,0.0
0.3637110016420361,0.0,0.0,0.0,0.0
0.3645320197044335,0.0,0.0,0.0,0.0
0.36535303776683087,0.0,0.0,0.0,0.0
0.36617405582922824,0.0,0.0,0.0,0.0
0.3669950738916256,0.0,0.0,0.0,0.0
0.367816091954023,0.0,0.0,0.0,0.0
0.36863711001642036,0.0,0.0,0.0,0.0
0.3694581280788177,0.0,0.0,0.0,0.0
0.3702791461412151,0.0,0.0,0.0,0.0
0.37110016420361247,0.0,0.0,0.0,0.0
0.37192118226600984,0.0,0.0,0.0,0.0
0.3727422003284072,0.0,0.0,0.0,0.0
0.3735632183908046,0.0,0.0,0.0,0.0
0.37438423645320196,0.0,0.0,0.0,0.0
0.37520525451559933,0.0,0.0,0.0,0.0
0.3760262725779967,0.0,0.0,0.0,0.0
0.3768472906403941,0.0,0.0,0.0,0.0
0.37766830870279144,0.0,0.0,0.0,0.0
0.3784893267651888,0.0,0.0,0.0,0.0
0.3793103448275862,0.0,0.0,0.0,0.0
0.38013136288998356,0.0,0.0,0.0,0.0
0.38095238095238093,0.0,0.0,0.0,0.0
0.3817733990147783,0.0,0.0,0.0,0.0
0.3825944170771757,0.0,0.0,0.0,0.0
0.38341543513957305,0.0,0.0,0.0,0.0
0.3842364532019704,0.0,0.0,0.0,0.0
0.3850574712643678,0.0,0.0,0.0,0.0
0.38587848932676516,0.0,0.0,0.0,0.0
0.3866995073891626,0.0,0.0,0.0,0.0
0.38752052545155996,0.0,0.0,0.0,0.0
0.38834154351395733,0.0,0.0,0.0,0.0
0.3891625615763547,0.0,0.0,0.0,0.0
0.3899835796387521,0.0,0.0,0.0,0.0
0.39080459770114945,0.0,0.0,0.0,0.0
0.3916256157635468,0.0,0.0,0.0,0.0
0.3924466338259442,0.0,0.0,0.0,0.0
0.39326765188834156,0.0,0.0,0.0,0.0
0.39408866995073893,0.0,0.0,0.0,0.0
0.3949096880131363,0.0,0.0,0.0,0.0
0.3957307060755337,0.0,0.0,0.0,0.0
0.39655172413793105,0.0,0.0,0.0,0.0
0.3973727422003284,0.0,0.0,0.0,0.0
0.3981937602627258,0.0,0.0,0.0,0.0
0.39901477832512317,0.0,0.0,0.0,0.0
0.39983579638752054,0.0,0.0,0.0,0.0
0.4006568144499179,0.0,0.0,0.0,0.0
0.4014778325123153,0.0,0.0,0.0,0.0
0.40229885057471265,0.0,0.0,0.0,0.0
0.40311986863711,0.0,0.0,0.0,0.0
0.4039408866995074,0.0,0.0,0.0,0.0
0.40476190476190477,0.0,0.0,0.0,0.0
0.40558292282430214,0.0,0.0,0.0,0.0
0.4064039408866995,0.0,0.0,0.0,0.0
0.4072249589490969,0.0,0.0,0.0,0.0
0.40804597701149425,0.0,0.0,0.0,0.0
0.4088669950738916,0.0,0.0,0.0,0.0
0.409688013136289,0.0,0.0,0.0,0.0
0.41050903119868637,0.0,0.0,0.0,0.0
0.41133004926108374,0.0,0.0,0.0,0.0
0.4121510673234811,0.0,0.0,0.0,0.0
0.4129720853858785,0.0,0.0,0.0,0.0
0.41379310344827586,0.0,0.0,0.0,0.0
0.41461412151067323,0.0,0.0,0.0,0.0
0.4154351395730706,0.0,0.0,0.0,0.0
0.41625615763546797,0.0,0.0,0.0,0.0
0.41707717569786534,0.0,0.0,0.0,0.0
0.4178981937602627,0.0,0.0,0.0,0.0
0.4187192118226601,0.0,0.0,0.0,0.0
0.41954022988505746,0.0,0.0,0.0,0.0
0.42036124794745483,0.0,0.0,0.0,0.0
0.4211822660098522,0.0,0.0,0.0,0.0
0.4220032840722496,0.0,0.0,0.0,0.0
0.42282430213464695,0.0,0.0,0.0,0.0
0.4236453201970443,0.0,0.0,0.0,0.0
0.4244663382594417,0.0,0.0,0.0,0.0
0.42528735632183906,0.0,0.0,0.0,0.0
0.42610837438423643,0.0,0.0,0.0,0.0
0.4269293924466338,0.0,0.0,0.0,0.0
0.4277504105090312,0.0,0.0,0.0,0.0
0.42857142857142855,0.0,0.0,0.0,0.0
0.4293924466338259,0.0,0.0,0.0,0.0
0.4302134646962233,0.0,0.0,0.0,0.0
0.43103448275862066,0.0,0.0,0.0,0.0
0.4318555008210181,0.0,0.0,0.0,0.0
0.43267651888341546,0.0,0.0,0.0,0.0
0.43349753694581283,0.0,0.0,0.0,0.0
0.4343185550082102,0.0,0.0,0.0,0.0
0.4351395730706076,0.0,0.0,0.0,0.0
0.43596059113300495,0.0,0.0,0.0,0.0
0.4367816091954023,0.0,0.0,0.0,0.0
0.4376026272577997,0.0,0.0,0.0,0.0
0.43842364532019706,0.0,0.0,0.0,0.0
0.43924466338259444,0.0,0.0,0.0,0.0
0.4400656814449918,0.0,0.0,0.0,0.0
0.4408866995073892,0.0,0.0,0.0,0.0
0.44170771756978655,0.0,0.0,0.0,0.0
0.4425287356321839,0.0,0.0,0.0,0.0
0.4433497536945813,0.0,0.0,0.0,0.0
0.44417077175697867,0.0,0.0,0.0,0.0
0.44499178981937604,0.0,0.0,0.0,0.0
0.4458128078817734,0.0,0.0,0.0,0.0
0.4466338259441708,0.0,0.0,0.0,0.0
0.44745484400656815,0.0,0.0,0.0,0.0
0.4482758620689655,0.0,0.0,0.0,0.0
0.4490968801313629,0.0,0.0,0.0,0.0
0.44991789819376027,0.0,0.0,0.0,0.0
0.45073891625615764,0.0,0.0,0.0,0.0
0.451559934318555,0.0,0.0,0.0,0.0
0.4523809523809524,0.0,0.0,0.0,0.0
0.45320197044334976,0.0,0.0,0.0,0.0
0.4540229885057471,0.0,0.0,0.0,0.0
0.4548440065681445,0.0,0.0,0.0,0.0
0.45566502463054187,0.0,0.0,0.0,0.0
0.45648604269293924,0.0,0.0,0.0,0.0
0.4573070607553366,0.0,0.0,0.0,0.0
0.458128078817734,0.0,0.0,0.0,0.0
0.45894909688013136,0.0,0.0,0.0,0.0
0.45977011494252873,0.0,0.0,0.0,0.0
0.4605911330049261,0.0,0.0,0.0,0.0
0.4614121510673235,0.0,0.0,0.0,0.0
0.46223316912972084,0.0,0.0,0.0,0.0
0.4630541871921182,0.0,0.0,0.0,0.0
0.4638752052545156,0.0,0.0,0.0,0.0
0.46469622331691296,0.0,0.0,0.0,0.0
0.46551724137931033,0.0,0.0,0.0,0.0
0.4663382594417077,0.0,0.0,0.0,0.0
0.4671592775041051,0.0,0.0,0.0,0.0
0.46798029556650245,0.0,0.0,0.0,0.0
0.4688013136288998,0.0,0.0,0.0,0.0
0.4696223316912972,0.0,0.0,0.0,0.0
0.47044334975369456,0.0,0.0,0.0,0.0
0.47126436781609193,0.0,0.0,0.0,0.0
0.4720853858784893,0.0,0.0,0.0,0.0
0.4729064039408867,0.0,0.0,0.0,0.0
0.47372742200328405,0.0,0.0,0.0,0.0
0.4745484400656814,0.0,0.0,0.0,0.0
0.4753694581280788,0.0,0.0,0.0,0.0
0.47619047619047616,0.0,0.0,0.0,0.0
0.47701149425287354,0.0,0.0,0.0,0.0
0.47783251231527096,0.0,0.0,0.0,0.0
0.47865353037766833,0.0,0.0,0.0,0.0
0.4794745484400657,0.0,0.0,0.0,0.0
0.4802955665024631,0.0,0.0,0.0,0.0
0.48111658456486045,0.0,0.0,0.0,0.0
0.4819376026272578,0.0,0.0,0.0,0.0
0.4827586206896552,0.0,0.0,0.0,0.0
0.48357963875205257,0.0,0.0,0.0,0.0
0.48440065681444994,0.0,0.0,0.0,0.0
0.4852216748768473,0.0,0.0,0.0,0.0
0.4860426929392447,0.0,0.0,0.0,0.0
0.48686371100164205,0.0,0.0,0.0,0.0
0.4876847290640394,0.0,0.0,0.0,0.0
0.4885057471264368,0.0,0.0,0.0,0.0
0.48932676518883417,0.0,0.0,0.0,0.0
0.49014778325123154,0.0,0.0,0.0,0.0
0.4909688013136289,0.0,0.0,0.0,0.0
0.4917898193760263,0.0,0.0,0.0,0.0
0.49261083743842365,0.0,0.0,0.0,0.0
0.493431855500821,0.0,0.0,0.0,0.0
0.4942528735632184,0.0,0.0,0.0,0.0
0.49507389162561577,0.0,0.0,0.0,0.0
0.49589490968801314,0.0,0.0,0.0,0.0
0.4967159277504105,0.0,0.0,0.0,0.0
0.4975369458128079,0.0,0.0,0.0,0.0
0.49835796387520526,0.0,0.0,0.0,0.0
0.49917898193760263,0.0,0.0,0.0,0.0
0.5,0.0,0.0,0.0,0.0
0.5008210180623974,0.0,0.0,0.0,0.0
0.5016420361247947,0.0,0.0,0.0,0.0
0.5024630541871922,0.0,0.0,0.0,0.0
0.5032840722495895,0.0,0.0,0.0,0.0
0.5041050903119869,0.0,0.0,0.0,0.0
0.5049261083743842,0.0,0.0,0.0,0.0
0.5057471264367817,0.0,0.0,0.0,0.0
0.506568144499179,0.0,0.0,0.0,0.0
0.5073891625615764,0.0,0.0,0.0,0.0
0.5082101806239737,0.0,0.0,0.0,0.0
0.5090311986863711,0.0,0.0,0.0,0.0
0.5098522167487685,0.0,0.0,0.0,0.0
0.5106732348111659,0.0,0.0,0.0,0.0
0.5114942528735632,0.0,0.0,0.0,0.0
0.5123152709359606,0.0,0.0,0.0,0.0
0.513136288998358,0.0,0.0,0.0,0.0
0.5139573070607554,0.0,0.0,0.0,0.0
0.5147783251231527,0.0,0.0,0.0,0.0
0.5155993431855501,0.0,0.0,0.0,0.0
0.5164203612479474,0.0,0.0,0.0,0.0
0.5172413793103449,0.0,0.0,0.0,0.0
0.5180623973727422,0.0,0.0,0.0,0.0
0.5188834154351396,0.0,0.0,0.0,0.0
0.5197044334975369,0.0,0.0,0.0,0.0
0.5205254515599343,0.0,0.0,0.0,0.0
0.5213464696223317,0.0,0.0,0.0,0.0
0.5221674876847291,0.0,0.0,0.0,0.0
0.5229885057471264,0.0,0.0,0.0,0.0
0.5238095238095238,0.0,0.0,0.0,0.0
0.5246305418719212,0.0,0.0,0.0,0.0
0.5254515599343186,0.0,0.0,0.0,0.0
0.5262725779967159,0.0,0.0,0.0,0.0
0.5270935960591133,0.0,0.0,0.0,0.0
0.5279146141215106,0.0,0.0,0.0,0.0
0.5287356321839081,0.0,0.0,0.0,0.0
0.5295566502463054,0.0,0.0,0.0,0.0
0.5303776683087028,0.0,0.0,0.0,0.0
0.5311986863711001,0.0,0.0,0.0,0.0
0.5320197044334976,0.0,0.0,0.0,0.0
0.5328407224958949,0.0,0.0,0.0,0.0
0.5336617405582923,0.0,0.0,0.0,0.0
0.5344827586206896,0.0,0.0,0.0,0.0
0.535303776683087,0.0,0.0,0.0,0.0
0.5361247947454844,0.0,0.0,0.0,0.0
0.5369458128078818,0.0,0.0,0.0,0.0
0.5377668308702791,0.0,0.0,0.0,0.0
0.5385878489326765,0.0,0.0,0.0,0.0
0.5394088669950738,0.0,0.0,0.0,0.0
0.5402298850574713,0.0,0.0,0.0,0.0
0.5410509031198686,0.0,0.0,0.0,0.0
0.541871921182266,0.0,0.0,0.0,0.0
0.5426929392446633,0.0,0.0,0.0,0.0
0.5435139573070608,0.0,0.0,0.0,0.0
0.5443349753694581,0.0,0.0,0.0,0.0
0.5451559934318555,0.0,0.0,0.0,0.0
0.5459770114942529,0.0,0.0,0.0,0.0
0.5467980295566502,0.0,0.0,0.0,0.0
0.5476190476190477,0.0,0.0,0.0,0.0
0.548440065681445,0.0,0.0,0.0,0.0
0.5492610837438424,0.0,0.0,0.0,0.0
0.5500821018062397,0.0,0.0,0.0,0.0
0.5509031198686372,0.0,0.0,0.0,0.0
0.5517241379310345,0.0,0.0,0.0,0.0
0.5525451559934319,0.0,0.0,0.0,0.0
0.5533661740558292,0.0,0.0,0.0,0.0
0.5541871921182266,0.0,0.0,0.0,0.0
0.555008210180624,0.0,0.0,0.0,0.0
0.5558292282430214,0.0,0.0,0.0,0.0
0.5566502463054187,0.0,0.0,0.0,0.0
0.5574712643678161,0.0,0.0,0.0,0.0
0.5582922824302134,0.0,0.0,0.0,0.0
0.5591133004926109,0.0,0.0,0.0,0.0
0.5599343185550082,0.0,0.0,0.0,0.0
0.5607553366174056,0.0,0.0,0.0,0.0
0.5615763546798029,0.0,0.0,0.0,0.0
0.5623973727422004,0.0,0.0,0.0,0.0
0.5632183908045977,0.0,0.0,0.0,0.0
0.5640394088669951,0.0,0.0,0.0,0.0
0.5648604269293924,0.0,0.0,0.0,0.0
0.5656814449917899,0.0,0.0,0.0,0.0
0.5665024630541872,0.0,0.0,0.0,0.0
0.5673234811165846,0.0,0.0,0.0,0.0
0.5681444991789819,0.0,0.0,0.0,0.0
0.5689655172413793,0.0,0.0,0.0,0.0
0.5697865353037767,0.0,0.0,0.0,0.0
0.5706075533661741,0.0,0.0,0.0,0.0
0.5714285714285714,0.0,0.0,0.0,0.0
0.5722495894909688,0.0,0.0,0.0,0.0
0.5730706075533661,0.0,0.0,0.0,0.0
0.5738916256157636,0.0,0.0,0.0,0.0
0.5747126436781609,0.0,0.0,0.0,0.0
0.5755336617405583,0.0,0.0,0.0,0.0
0.5763546798029556,0.0,0.0,0.0,0.0
0.577175697865353,0.0,0.0,0.0,0.0
0.5779967159277504,0.0,0.0,0.0,0.0
0.5788177339901478,0.0,0.0,0.0,0.0
0.5796387520525451,0.0,0.0,0.0,0.0
0.5804597701149425,0.0,0.0,0.0,0.0
0.5812807881773399,0.0,0.0,0.0,0.0
0.5821018062397373,0.0,0.0,0.0,0.0
0.5829228243021346,0.0,0.0,0.0,0.0
0.583743842364532,0.0,0.0,0.0,0.0
0.5845648604269293,0.0,0.0,0.0,0.0
0.5853858784893268,0.0,0.0,0.0,0.0
0.5862068965517241,0.0,0.0,0.0,0.0
0.5870279146141215,0.0,0.0,0.0,0.0
0.5878489326765188,0.0,0.0,0.0,0.0
0.5886699507389163,0.0,0.0,0.0,0.0
0.5894909688013136,0.0,0.0,0.0,0.0
0.590311986863711,0.0,0.0,0.0,0.0
0.5911330049261084,0.0,0.0,0.0,0.0
0.5919540229885057,0.0,0.0,0.0,0.0
0.5927750410509032,0.0,0.0,0.0,0.0
0.5935960591133005,0.0,0.0,0.0,0.0
0.5944170771756979,0.0,0.0,0.0,0.0
0.5952380952380952,0.0,0.0,0.0,0.0
0.5960591133004927,0.0,0.0,0.0,0.0
0.59688013136289,0.0,0.0,0.0,0.0
0.5977011494252874,0.0,0.0,0.0,0.0
0.5985221674876847,0.0,0.0,0.0,0.0
0.5993431855500821,0.0,0.0,0.0,0.0
0.6001642036124795,0.0,0.0,0.0,0.0
0.6009852216748769,0.0,0.0,0.0,0.0
0.6018062397372742,0.0,0.0,0.0,0.0
0.6026272577996716,0.0,0.0,0.0,0.0
0.603448275862069,0.0,0.0,0.0,0.0
0.6042692939244664,0.0,0.0,0.0,0.0
0.6050903119868637,0.0,0.0,0.0,0.0
0.6059113300492611,0.0,0.0,0.0,0.0
0.6067323481116584,0.0,0.0,0.0,0.0
0.6075533661740559,0.0,0.0,0.0,0.0
0.6083743842364532,0.0,0.0,0.0,0.0
0.6091954022988506,0.0,0.0,0.0,0.0
0.6100164203612479,0.0,0.0,0.0,0.0
0.6108374384236454,0.0,0.0,0.0,0.0
0.6116584564860427,0.0,0.0,0.0,0.0
0.6124794745484401,0.0,0.0,0.0,0.0
0.6133004926108374,0.0,0.0,0.0,0.0
0.6141215106732348,0.0,0.0,0.0,0.0
0.6149425287356322,0.0,0.0,0.0,0.0
0.6157635467980296,0.0,0.0,0.0,0.0
0.6165845648604269,0.0,0.0,0.0,0.0
0.6174055829228243,0.0,0.0,0.0,0.0
0.6182266009852216,0.0,0.0,0.0,0.0
0.6190476190476191,0.0,0.0,0.0,0.0
0.6198686371100164,0.0,0.0,0.0,0.0
0.6206896551724138,0.0,0.0,0.0,0.0
0.6215106732348111,0.0,0.0,0.0,0.0
0.6223316912972086,0.0,0.0,0.0,0.0
0.6231527093596059,0.0,0.0,0.0,0.0
0.6239737274220033,0.0,0.0,0.0,0.0
0.6247947454844006,0.0,0.0,0.0,0.0
0.625615763546798,0.0,0.0,0.0,0.0
0.6264367816091954,0.0,0.0,0.0,0.0
0.6272577996715928,0.0,0.0,0.0,0.0
0.6280788177339901,0.0,0.0,0.0,0.0
0.6288998357963875,0.0,0.0,0.0,0.0
0.6297208538587848,0.0,0.0,0.0,0.0
0.6305418719211823,0.0,0.0,0.0,0.0
0.6313628899835796,0.0,0.0,0.0,0.0
0.632183908045977,0.0,0.0,0.0,0.0
0.6330049261083743,0.0,0.0,0.0,0.0
0.6338259441707718,0.0,0.0,0.0,0.0
0.6346469622331691,0.0,0.0,0.0,0.0
0.6354679802955665,0.0,0.0,0.0,0.0
0.6362889983579638,0.0,0.0,0.0,0.0
0.6371100164203612,0.0,0.0,0.0,0.0
0.6379310344827587,0.0,0.0,0.0,0.0
0.638752052545156,0.0,0.0,0.0,0.0
0.6395730706075534,0.0,0.0,0.0,0.0
0.6403940886699507,0.0,0.0,0.0,0.0
0.6412151067323482,0.0,0.0,0.0,0.0
0.6420361247947455,0.0,0.0,0.0,0.0
0.6428571428571429,0.0,0.0,0.0,0.0
0.6436781609195402,0.0,0.0,0.0,0.0
0.6444991789819376,0.0,0.0,0.0,0.0
0.645320197044335,0.0,0.0,0.0,0.0
0.6461412151067324,0.0,0.0,0.0,0.0
0.6469622331691297,0.0,0.0,0.0,0.0
0.6477832512315271,0.0,0.0,0.0,0.0
0.6486042692939245,0.0,0.0,0.0,0.0
0.6494252873563219,0.0,0.0,0.0,0.0
0.6502463054187192,0.0,0.0,0.0,0.0
0.6510673234811166,0.0,0.0,0.0,0.0
0.6518883415435139,0.0,0.0,0.0,0.0
0.6527093596059114,0.0,0.0,0.0,0.0
0.6535303776683087,0.0,0.0,0.0,0.0
0.6543513957307061,0.0,0.0,0.0,0.0
0.6551724137931034,0.0,0.0,0.0,0.0
0.6559934318555009,0.0,0.0,0.0,0.0
0.6568144499178982,0.0,0.0,0.0,0.0
0.6576354679802956,0.0,0.0,0.0,0.0
0.6584564860426929,0.0,0.0,0.0,0.0
0.6592775041050903,0.0,0.0,0.0,0.0
0.6600985221674877,0.0,0.0,0.0,0.0
0.6609195402298851,0.0,0.0,0.0,0.0
0.6617405582922824,0.0,0.0,0.0,0.0
0.6625615763546798,0.0,0.0,0.0,0.0
0.6633825944170771,0.0,0.0,0.0,0.0
0.6642036124794746,0.0,0.0,0.0,0.0
0.6650246305418719,0.0,0.0,0.0,0.0
0.6658456486042693,0.0,0.0,0.0,0.0
0.6666666666666666,0.0,0.0,0.0,0.0
0.6674876847290641,0.0,0.0,0.0,0.0
0.6683087027914614,0.0,0.0,0.0,0.0
0.6691297208538588,0.0,0.0,0.0,0.0
0.6699507389162561,0.0,0.0,0.0,0.0
0.6707717569786535,0.0,0.0,0.0,0.0
0.6715927750410509,0.0,0.0,0.0,0.0
0.6724137931034483,0.0,0.0,0.0,0.0
0.6732348111658456,0.0,0.0,0.0,0.0
0.674055829228243,0.0,0.0,0.0,0.0
0.6748768472906403,0.0,0.0,0.0,0.0
0.6756978653530378,0.0,0.0,0.0,0.0
0.6765188834154351,0.0,0.0,0.0,0.0
0.6773399014778325,0.0,0.0,0.0,0.0
0.6781609195402298,0.0,0.0,0.0,0.0
0.6789819376026273,0.0,0.0,0.0,0.0
0.6798029556650246,0.0,0.0,0.0,0.0
0.680623973727422,0.0,0.0,0.0,0.0
0.6814449917898193,0.0,0.0,0.0,0.0
0.6822660098522167,0.0,0.0,0.0,0.0
0.6830870279146142,0.0,0.0,0.0,0.0
0.6839080459770115,0.0,0.0,0.0,0.0
0.6847290640394089,0.0,0.0,0.0,0.0
0.6855500821018062,0.0,0.0,0.0,0.0
0.6863711001642037,0.0,0.0,0.0,0.0
0.687192118226601,0.0,0.0,0.0,0.0
0.6880131362889984,0.0,0.0,0.0,0.0
0.6888341543513957,0.0,0.0,0.0,0.0
0.6896551724137931,0.0,0.0,0.0,0.0
0.6904761904761905,0.0,0.0,0.0,0.0
0.6912972085385879,0.0,0.0,0.0,0.0
0.6921182266009852,0.0,0.0,0.0,0.0
0.6929392446633826,0.0,0.0,0.0,0.0
0.69376026272578,0.0,0.0,0.0,0.0
0.6945812807881774,0.0,0.0,0.0,0.0
0.6954022988505747,0.0,0.0,0.0,0.0
0.6962233169129721,0.0,0.0,0.0,0.0
0.6970443349753694,0.0,0.0,0.0,0.0
0.6978653530377669,0.0,0.0,0.0,0.0
0.6986863711001642,0.0,0.0,0.0,0.0
0.6995073891625616,0.0,0.0,0.0,0.0
0.7003284072249589,0.0,0.0,0.0,0.0
0.7011494252873564,0.0,0.0,0.0,0.0
0.7019704433497537,0.0,0.0,0.0,0.0
0.7027914614121511,0.0,0.0,0.0,0.0
0.7036124794745484,0.0,0.0,0.0,0.0
0.7044334975369458,0.0,0.0,0.0,0.0
0.7052545155993432,0.0,0.0,0.0,0.0
0.7060755336617406,0.0,0.0,0.0,0.0
0.7068965517241379,0.0,0.0,0.0,0.0
0.7077175697865353,0.0,0.0,0.0,0.0
0.7085385878489326,0.0,0.0,0.0,0.0
0.7093596059113301,0.0,0.0,0.0,0.0
0.7101806239737274,0.0,0.0,0.0,0.0
0.7110016420361248,0.0,0.0,0.0,0.0
0.7118226600985221,0.0,0.0,0.0,0.0
0.7126436781609196,0.0,0.0,0.0,0.0
0.7134646962233169,0.0,0.0,0.0,0.0
0.7142857142857143,0.0,0.0,0.0,0.0
0.7151067323481116,0.0,0.0,0.0,0.0
0.715927750410509,0.0,0.0,0.0,0.0
0.7167487684729064,0.0,0.0,0.0,0.0
0.7175697865353038,0.0,0.0,0.0,0.0
0.7183908045977011,0.0,0.0,0.0,0.0
0.7192118226600985,0.0,0.0,0.0,0.0
0.7200328407224958,0.0,0.0,0.0,0.0
0.7208538587848933,0.0,0.0,0.0,0.0
0.7216748768472906,0.0,0.0,0.0,0.0
0.722495894909688,0.0,0.0,0.0,0.0
0.7233169129720853,0.0,0.0,0.0,0.0
0.7241379310344828,0.0,0.0,0.0,0.0
0.7249589490968801,0.0,0.0,0.0,0.0
0.7257799671592775,0.0,0.0,0.0,0.0
0.7266009852216748,0.0,0.0,0.0,0.0
0.7274220032840722,0.0,0.0,0.0,0.0
0.7282430213464697,0.0,0.0,0.0,0.0
0.729064039408867,0.0,0.0,0.0,0.0
0.7298850574712644,0.0,0.0,0.0,0.0
0.7307060755336617,0.0,0.0,0.0,0.0
0.7315270935960592,0.0,0.0,0.0,0.0
0.7323481116584565,0.0,0.0,0.0,0.0
0.7331691297208539,0.0,0.0,0.0,0.0
0.7339901477832512,0.0,0.0,0.0,0.0
0.7348111658456487,0.0,0.0,0.0,0.0
0.735632183908046,0.0,0.0,0.0,0.0
0.7364532019704434,0.0,0.0,0.0,0.0
0.7372742200328407,0.0,0.0,0.0,0.0
0.7380952380952381,0.0,0.0,0.0,0.0
0.7389162561576355,0.0,0.0,0.0,0.0
0.7397372742200329,0.0,0.0,0.0,0.0
0.7405582922824302,0.0,0.0,0.0,0.0
0.7413793103448276,0.0,0.0,0.0,0.0
0.7422003284072249,0.0,0.0,0.0,0.0
0.7430213464696224,0.0,0.0,0.0,0.0
0.7438423645320197,0.0,0.0,0.0,0.0
0.7446633825944171,0.0,0.0,0.0,0.0
0.7454844006568144,0.0,0.0,0.0,0.0
0.7463054187192119,0.0,0.0,0.0,0.0
0.7471264367816092,0.0,0.0,0.0,0.0
0.7479474548440066,0.0,0.0,0.0,0.0
0.7487684729064039,0.0,0.0,0.0,0.0
0.7495894909688013,0.0,0.0,0.0,0.0
0.7504105090311987,0.0,0.0,0.0,0.0
0.7512315270935961,0.0,0.0,0.0,0.0
0.7520525451559934,0.0,0.0,0.0,0.0
0.7528735632183908,0.0,0.0,0.0,0.0
0.7536945812807881,0.0,0.0,0.0,0.0
0.7545155993431856,0.0,0.0,0.0,0.0
0.7553366174055829,0.0,0.0,0.0,0.0
0.7561576354679803,0.0,0.0,0.0,0.0
0.7569786535303776,0.0,0.0,0.0,0.0
0.7577996715927751,0.0,0.0,0.0,0.0
0.7586206896551724,0.0,0.0,0.0,0.0
0.7594417077175698,0.0,0.0,0.0,0.0
0.7602627257799671,0.0,0.0,0.0,0.0
0.7610837438423645,0.0,0.0,0.0,0.0
0.7619047619047619,0.0,0.0,0.0,0.0
0.7627257799671593,0.0,0.0,0.0,0.0
0.7635467980295566,0.0,0.0,0.0,0.0
0.764367816091954,0.0,0.0,0.0,0.0
0.7651888341543513,0.0,0.0,0.0,0.0
0.7660098522167488,0.0,0.0,0.0,0.0
0.7668308702791461,0.0,0.0,0.0,0.0
0.7676518883415435,0.0,0.0,0.0,0.0
0.7684729064039408,0.0,0.0,0.0,0.0
0.7692939244663383,0.0,0.0,0.0,0.0
0.7701149425287356,0.0,0.0,0.0,0.0
0.770935960591133,0.0,0.0,0.0,0.0
0.7717569786535303,0.0,0.0,0.0,0.0
0.7725779967159278,0.0,0.0,0.0,0.0
0.7733990147783252,0.0,0.0,0.0,0.0
0.7742200328407225,0.0,0.0,0.0,0.0
0.7750410509031199,0.0,0.0,0.0,0.0
0.7758620689655172,0.0,0.0,0.0,0.0
0.7766830870279147,0.0,0.0,0.0,0.0
0.777504105090312,0.0,0.0,0.0,0.0
0.7783251231527094,0.0,0.0,0.0,0.0
0.7791461412151067,0.0,0.0,0.0,0.0
0.7799671592775042,0.0,0.0,0.0,0.0
0.7807881773399015,0.0,0.0,0.0,0.0
0.7816091954022989,0.0,0.0,0.0,0.0
0.7824302134646962,0.0,0.0,0.0,0.0
0.7832512315270936,0.0,0.0,0.0,0.0
0.784072249589491,0.0,0.0,0.0,0.0
0.7848932676518884,0.0,0.0,0.0,0.0
0.7857142857142857,0.0,0.0,0.0,0.0
0.7865353037766831,0.0,0.0,0.0,0.0
0.7873563218390804,0.0,0.0,0.0,0.0
0.7881773399014779,0.0,0.0,0.0,0.0
0.7889983579638752,0.0,0.0,0.0,0.0
0.7898193760262726,0.0,0.0,0.0,0.0
0.7906403940886699,0.0,0.0,0.0,0.0
0.7914614121510674,0.0,0.0,0.0,0.0
0.7922824302134647,0.0,0.0,0.0,0.0
0.7931034482758621,0.0,0.0,0.0,0.0
0.7939244663382594,0.0,0.0,0.0,0.0
0.7947454844006568,0.0,0.0,0.0,0.0
0.7955665024630542,0.0,0.0,0.0,0.0
0.7963875205254516,0.0,0.0,0.0,0.0
0.7972085385878489,0.0,0.0,0.0,0.0
0.7980295566502463,0.0,0.0,0.0,0.0
0.7988505747126436,0.0,0.0,0.0,0.0
0.7996715927750411,0.0,0.0,0.0,0.0
0.8004926108374384,0.0,0.0,0.0,0.0
0.8013136288998358,0.0,0.0,0.0,0.0
0.8021346469622331,0.0,0.0,0.0,0.0
0.8029556650246306,0.0,0.0,0.0,0.0
0.8037766830870279,0.0,0.0,0.0,0.0
0.8045977011494253,0.0,0.0,0.0,0.0
0.8054187192118226,0.0,0.0,0.0,0.0
0.80623973727422,0.0,0.0,0.0,0.0
0.8070607553366174,0.0,0.0,0.0,0.0
0.8078817733990148,0.0,0.0,0.0,0.0
0.8087027914614121,0.0,0.0,0.0,0.0
0.8095238095238095,0.0,0.0,0.0,0.0
0.8103448275862069,0.0,0.0,0.0,0.0
0.8111658456486043,0.0,0.0,0.0,0.0
0.8119868637110016,0.0,0.0,0.0,0.0
0.812807881773399,0.0,0.0,0.0,0.0
0.8136288998357963,0.0,0.0,0.0,0.0
0.8144499178981938,0.0,0.0,0.0,0.0
0.8152709359605911,0.0,0.0,0.0,0.0
0.8160919540229885,0.0,0.0,0.0,0.0
0.8169129720853858,0.0,0.0,0.0,0.0
0.8177339901477833,0.0,0.0,0.0,0.0
0.8185550082101807,0.0,0.0,0.0,0.0
0.819376026272578,0.0,0.0,0.0,0.0
0.8201970443349754,0.0,0.0,0.0,0.0
0.8210180623973727,0.0,0.0,0.0,0.0
0.8218390804597702,0.0,0.0,0.0,0.0
0.8226600985221675,0.0,0.0,0.0,0.0
0.8234811165845649,0.0,0.0,0.0,0.0
0.8243021346469622,0.0,0.0,0.0,0.0
0.8251231527093597,0.0,0.0,0.0,0.0
0.825944170771757,0.0,0.0,0.0,0.0
0.8267651888341544,0.0,0.0,0.0,0.0
0.8275862068965517,0.0,0.0,0.0,0.0
0.8284072249589491,0.0,0.0,0.0,0.0
0.8292282430213465,0.0,0.0,0.0,0.0
0.8300492610837439,0.0,0.0,0.0,0.0
0.8308702791461412,0.0,0.0,0.0,0.0
0.8316912972085386,0.0,0.0,0.0,0.0
0.8325123152709359,0.0,0.0,0.0,0.0
0.8333333333333334,0.0,0.0,0.0,0.0
0.8341543513957307,0.0,0.0,0.0,0.0
0.8349753694581281,0.0,0.0,0.0,0.0
0.8357963875205254,0.0,0.0,0.0,0.0
0.8366174055829229,0.0,0.0,0.0,0.0
0.8374384236453202,0.0,0.0,0.0,0.0
0.8382594417077176,0.0,0.0,0.0,0.0
0.8390804597701149,0.0,0.0,0.0,0.0
0.8399014778325123,0.0,0.0,0.0,0.0
0.8407224958949097,0.0,0.0,0.0,0.0
0.8415435139573071,0.0,0.0,0.0,0.0
0.8423645320197044,0.0,0.0,0.0,0.0
0.8431855500821018,0.0,0.0,0.0,0.0
0.8440065681444991,0.0,0.0,0.0,0.0
0.8448275862068966,0.0,0.0,0.0,0.0
0.8456486042692939,0.0,0.0,0.0,0.0
0.8464696223316913,0.0,0.0,0.0,0.0
0.8472906403940886,0.0,0.0,0.0,0.0
0.8481116584564861,0.0,0.0,0.0,0.0
0.8489326765188834,0.0,0.0,0.0,0.0
0.8497536945812808,0.0,0.0,0.0,0.0
0.8505747126436781,0.0,0.0,0.0,0.0
0.8513957307060755,0.0,0.0,0.0,0.0
0.8522167487684729,0.0,0.0,0.0,0.0
0.8530377668308703,0.0,0.0,0.0,0.0
0.8538587848932676,0.0,0.0,0.0,0.0
0.854679802955665,0.0,0.0,0.0,0.0
0.8555008210180624,0.0,0.0,0.0,0.0
0.8563218390804598,0.0,0.0,0.0,0.0
0.8571428571428571,0.0,0.0,0.0,0.0
0.8579638752052545,0.0,0.0,0.0,0.0
0.8587848932676518,0.0,0.0,0.0,0.0
0.8596059113300493,0.0,0.0,0.0,0.0
0.8604269293924466,0.0,0.0,0.0,0.0
0.861247947454844,0.0,0.0,0.0,0.0
0.8620689655172413,0.0,0.0,0.0,0.0
0.8628899835796388,0.0,0.0,0.0,0.0
0.8637110016420362,0.0,0.0,0.0,0.0
0.8645320197044335,0.0,0.0,0.0,0.0
0.8653530377668309,0.0,0.0,0.0,0.0
0.8661740558292282,0.0,0.0,0.0,0.0
0.8669950738916257,0.0,0.0,0.0,0.0
0.867816091954023,0.0,0.0,0.0,0.0
0.8686371100164204,0.0,0.0,0.0,0.0
0.8694581280788177,0.0,0.0,0.0,0.0
0.8702791461412152,0.0,0.0,0.0,0.0
0.8711001642036125,0.0,0.0,0.0,0.0
0.8719211822660099,0.0,0.0,0.0,0.0
0.8727422003284072,0.0,0.0,0.0,0.0
0.8735632183908046,0.0,0.0,0.0,0.0
0.874384236453202,0.0,0.0,0.0,0.0
0.8752052545155994,0.0,0.0,0.0,0.0
0.8760262725779967,0.0,0.0,0.0,0.0
0.8768472906403941,0.0,0.0,0.0,0.0
0.8776683087027914,0.0,0.0,0.0,0.0
0.8784893267651889,0.0,0.0,0.0,0.0
0.8793103448275862,0.0,0.0,0.0,0.0
0.8801313628899836,0.0,0.0,0.0,0.0
0.8809523809523809,0.0,0.0,0.0,0.0
0.8817733990147784,0.0,0.0,0.0,0.0
0.8825944170771757,0.0,0.0,0.0,0.0
0.8834154351395731,0.0,0.0,0.0,0.0
0.8842364532019704,0.0,0.0,0.0,0.0
0.8850574712643678,0.0,0.0,0.0,0.0
0.8858784893267652,0.0,0.0,0.0,0.0
0.8866995073891626,0.0,0.0,0.0,0.0
0.8875205254515599,0.0,0.0,0.0,0.0
0.8883415435139573,0.0,0.0,0.0,0.0
0.8891625615763546,0.0,0.0,0.0,0.0
0.8899835796387521,0.0,0.0,0.0,0.0
0.8908045977011494,0.0,0.0,0.0,0.0
0.8916256157635468,0.0,0.0,0.0,0.0
0.8924466338259441,0.0,0.0,0.0,0.0
0.8932676518883416,0.0,0.0,0.0,0.0
0.8940886699507389,0.0,0.0,0.0,0.0
0.8949096880131363,0.0,0.0,0.0,0.0
0.8957307060755336,0.0,0.0,0.0,0.0
0.896551724137931,0.0,0.0,0.0,0.0
0.8973727422003284,0.0,0.0,0.0,0.0
0.8981937602627258,0.0,0.0,0.0,0.0
0.8990147783251231,0.0,0.0,0.0,0.0
0.8998357963875205,0.0,0.0,0.0,0.0
0.9006568144499179,0.0,0.0,0.0,0.0
0.9014778325123153,0.0,0.0,0.0,0.0
0.9022988505747126,0.0,0.0,0.0,0.0
0.90311986863711,0.0,0.0,0.0,0.0
0.9039408866995073,0.0,0.0,0.0,0.0
0.9047619047619048,0.0,0.0,0.0,0.0
0.9055829228243021,0.0,0.0,0.0,0.0
0.9064039408866995,0.0,0.0,0.0,0.0
0.9072249589490968,0.0,0.0,0.0,0.0
0.9080459770114943,0.0,0.0,0.0,0.0
0.9088669950738916,0.0,0.0,0.0,0.0
0.909688013136289,0.0,0.0,0.0,0.0
0.9105090311986864,0.0,0.0,0.0,0.0
0.9113300492610837,0.0,0.0,0.0,0.0
0.9121510673234812,0.0,0.0,0.0,0.0
0.9129720853858785,0.0,0.0,0.0,0.0
0.9137931034482759,0.0,0.0,0.0,0.0
0.9146141215106732,0.0,0.0,0.0,0.0
0.9154351395730707,0.0,0.0,0.0,0.0
0.916256157635468,0.0,0.0,0.0,0.0
0.9170771756978654,0.0,0.0,0.0,0.0
0.9178981937602627,0.0,0.0,0.0,0.0
0.9187192118226601,0.0,0.0,0.0,0.0
0.9195402298850575,0.0,0.0,0.0,0.0
0.9203612479474549,0.0,0.0,0.0,0.0
0.9211822660098522,0.0,0.0,0.0,0.0
0.9220032840722496,0.0,0.0,0.0,0.0
0.922824302134647,0.0,0.0,0.0,0.0
0.9236453201970444,0.0,0.0,0.0,0.0
0.9244663382594417,0.0,0.0,0.0,0.0
0.9252873563218391,0.0,0.0,0.0,0.0
0.9261083743842364,0.0,0.0,0.0,0.0
0.9269293924466339,0.0,0.0,0.0,0.0
0.9277504105090312,0.0,0.0,0.0,0.0
0.9285714285714286,0.0,0.0,0.0,0.0
0.9293924466338259,0.0,0.0,0.0,0.0
0.9302134646962233,0.0,0.0,0.0,0.0
0.9310344827586207,0.0,0.0,0.0,0.0
0.9318555008210181,0.0,0.0,0.0,0.0
0.9326765188834154,0.0,0.0,0.0,0.0
0.9334975369458128,0.0,0.0,0.0,0.0
0.9343185550082101,0.0,0.0,0.0,0.0
0.9351395730706076,0.0,0.0,0.0,0.0
0.9359605911330049,0.0,0.0,0.0,0.0
0.9367816091954023,0.0,0.0,0.0,0.0
0.9376026272577996,0.0,0.0,0.0,0.0
0.9384236453201971,0.0,0.0,0.0,0.0
0.9392446633825944,0.0,0.0,0.0,0.0
0.9400656814449918,0.0,0.0,0.0,0.0
0.9408866995073891,0.0,0.0,0.0,0.0
0.9417077175697866,0.0,0.0,0.0,0.0
0.9425287356321839,0.0,0.0,0.0,0.0
0.9433497536945813,0.0,0.0,0.0,0.0
0.9441707717569786,0.0,0.0,0.0,0.0
0.944991789819376,0.0,0.0,0.0,0.0
0.9458128078817734,0.0,0.0,0.0,0.0
0.9466338259441708,0.0,0.0,0.0,0.0
0.9474548440065681,0.0,0.0,0.0,0.0
0.9482758620689655,0.0,0.0,0.0,0.0
0.9490968801313628,0.0,0.0,0.0,0.0
0.9499178981937603,0.0,0.0,0.0,0.0
0.9507389162561576,0.0,0.0,0.0,0.0
0.951559934318555,0.0,0.0,0.0,0.0
0.9523809523809523,0.0,0.0,0.0,0.0
0.9532019704433498,0.0,0.0,0.0,0.0
0.9540229885057471,0.0,0.0,0.0,0.0
0.9548440065681445,0.0,0.0,0.0,0.0
0.9556650246305419,0.0,0.0,0.0,0.0
0.9564860426929392,0.0,0.0,0.0,0.0
0.9573070607553367,0.0,0.0,0.0,0.0
0.958128078817734,0.0,0.0,0.0,0.0
0.9589490968801314,0.0,0.0,0.0,0.0
0.9597701149425287,0.0,0.0,0.0,0.0
0.9605911330049262,0.0,0.0,0.0,0.0
0.9614121510673235,0.0,0.0,0.0,0.0
0.9622331691297209,0.0,0.0,0.0,0.0
0.9630541871921182,0.0,0.0,0.0,0.0
0.9638752052545156,0.0,0.0,0.0,0.0
0.964696223316913,0.0,0.0,0.0,0.0
0.9655172413793104,0.0,0.0,0.0,0.0
0.9663382594417077,0.0,0.0,0.0,0.0
0.9671592775041051,0.0,0.0,0.0,0.0
0.9679802955665024,0.0,0.0,0.0,0.0
0.9688013136288999,0.0,0.0,0.0,0.0
0.9696223316912972,0.0,0.0,0.0,0.0
0.9704433497536946,0.0,0.0,0.0,0.0
0.9712643678160919,0.0,0.0,0.0,0.0
0.9720853858784894,0.0,0.0,0.0,0.0
0.9729064039408867,0.0,0.0,0.0,0.0
0.9737274220032841,0.0,0.0,0.0,0.0
0.9745484400656814,0.0,0.0,0.0,0.0
0.9753694581280788,0.0,0.0,0.0,0.0
0.9761904761904762,0.0,0.0,0.0,0.0
0.9770114942528736,0.0,0.0,0.0,0.0
0.9778325123152709,0.0,0.0,0.0,0.0
0.9786535303776683,0.0,0.0,0.0,0.0
0.9794745484400657,0.0,0.0,0.0,0.0
0.9802955665024631,0.0,0.0,0.0,0.0
0.9811165845648604,0.0,0.0,0.0,0.0
0.9819376026272578,0.0,0.0,0.0,0.0
0.9827586206896551,0.0,0.0,0.0,0.0
0.9835796387520526,0.0,0.0,0.0,0.0
0.9844006568144499,0.0,0.0,0.0,0.0
0.9852216748768473,0.0,0.0,0.0,0.0
0.9860426929392446,0.0,0.0,0.0,0.0
0.986863711001642,0.0,0.0,0.0,0.0
0.9876847290640394,0.0,0.0,0.0,0.0
0.9885057471264368,0.0,0.0,0.0,0.0
0.9893267651888341,0.0,0.0,0.0,0.0
0.9901477832512315,0.0,0.0,0.0,0.0
0.9909688013136289,0.0,0.0,0.0,0.0
0.9917898193760263,0.0,0.0,0.0,0.0
0.9926108374384236,0.0,0.0,0.0,0.0
0.993431855500821,0.0,0.0,0.0,0.0
0.9942528735632183,0.0,0.0,0.0,0.0
0.9950738916256158,0.0,0.0,0.0,0.0
0.9958949096880131,0.0,0.0,0.0,0.0
0.9967159277504105,0.0,0.0,0.0,0.0
0.9975369458128078,0.0,0.0,0.0,0.0
0.9983579638752053,0.0,0.0,0.0,0.0
0.9991789819376026,0.0,0.0,0.0,0.0
1.0,0.0,0.0,0.0,0.0


==> data/eigen_graph_biological_08/eigenvectors_relative_error.csv <==
matrix\type,Float8_4,Float8_5,LinearTakum8,Posit8
bio/bio-CE-GT,-Inf,-Inf,-Inf,-Inf
bio/bio-CE-HT,-Inf,-Inf,-Inf,-Inf
bio/bio-CE-LC,-Inf,-Inf,-Inf,1.74546657881239967881184040997450364e+00
bio/bio-DM-HT,-Inf,-Inf,-Inf,-Inf
bio/bio-DM-LC,-Inf,-Inf,-Inf,1.69116121994356056599588702945228830e+00
bio/bio-HS-HT,-Inf,-Inf,-Inf,-Inf
bio/bio-HS-LC,-Inf,-Inf,2.16322003195930026599556791611348732e+00,1.59018653006338535260630195877225808e+00
bio/bio-SC-CC,-Inf,-Inf,-Inf,-Inf
bio/bio-SC-GT,-Inf,-Inf,2.33462783923613405733559764862979696e+00,-Inf
bio/bio-SC-LC,-Inf,-Inf,-Inf,-Inf
bio/bio-SC-TS,-Inf,-Inf,1.73425935852277281817405292380591610e+00,1.75751496691435924810585251951318311e+00
bio/bio-WormNet-v3-benchmark,-Inf,-Inf,-Inf,-Inf
bio/bio-celegans,-Inf,-Inf,1.70723188195352644000297673924653069e+00,1.55530502533675612295019160326392400e+00
bio/bio-celegans-dir,-Inf,-Inf,-Inf,1.56099146921819030415212333425667703e+00
bio/bio-diseasome,-Inf,-Inf,1.61853945692485605403354982906290966e+00,1.56628078750624414972216066083693480e+00
bio/bio-dmela,-Inf,-Inf,-Inf,-Inf
bio/bio-grid-fission-yeast,-Inf,-Inf,2.12498438513553153289081525816294787e+00,-Inf
bio/bio-grid-fruitfly,-Inf,-Inf,-Inf,-Inf
bio/bio-grid-human,-Inf,-Inf,-Inf,-Inf
bio/bio-grid-mouse,-Inf,-Inf,-Inf,-Inf
bio/bio-grid-plant,-Inf,-Inf,-Inf,-Inf
bio/bio-grid-worm,-Inf,-Inf,-Inf,-Inf
bio/bio-yeast,-Inf,-Inf,-Inf,-Inf
bio/bio-yeast-protein-inter,-Inf,-Inf,-Inf,-Inf
bn/bn-cat-mixed-species_brain_1,-Inf,-Inf,-Inf,-Inf
bn/bn-fly-drosophila_medulla_1,-Inf,-Inf,-Inf,-Inf
bn/bn-macaque-rhesus_brain_1,-Inf,-Inf,1.48034757314788638930528576007839584e+01,1.61495790336294946142832130410145941e+00
bn/bn-macaque-rhesus_brain_2,-Inf,-Inf,-Inf,1.44106792653106228956880366356623095e+00
bn/bn-macaque-rhesus_cerebral-cortex_1,-Inf,-Inf,-Inf,1.58981115591582625190770244856584267e+00
bn/bn-macaque-rhesus_interareal-cortical-network_2,-Inf,-Inf,1.39384998773874533775082412221186727e+03,1.68892131540327939785074840983641911e+00
bn/bn-mouse-kasthuri_graph_v4,-Inf,-Inf,1.79370354961856698141290251246578401e+00,1.69563072825642586684943649915652781e+00
bn/bn-mouse_brain_1,-Inf,-Inf,-Inf,-Inf
bn/bn-mouse_retina_1,-Inf,-Inf,-Inf,-Inf
bn/bn-mouse_visual-cortex_1,-Inf,-Inf,-Inf,-Inf
bn/bn-mouse_visual-cortex_2,-Inf,-Inf,-Inf,-Inf
eco/eco-everglades,-Inf,-Inf,-Inf,-Inf
eco/eco-florida,-Inf,-Inf,1.74637871671237899165140188721652285e+00,1.74388082060141931109802173868204518e+00
eco/eco-foodweb-baydry,-Inf,-Inf,1.04944975928819174647103019603043137e+03,1.39200474416654643289552049144979085e+00
eco/eco-foodweb-baywet,-Inf,-Inf,-Inf,1.31902024185204637586970486656522643e+00
eco/eco-mangwet,-Inf,-Inf,-Inf,1.37210408865510323013264111492310269e+00
eco/eco-stmarks,-Inf,-Inf,-Inf,-Inf
protein/DD_g1,-Inf,-Inf,1.92451777615240037657032241360310372e+00,1.62067802900108119086848810197650440e+00
protein/DD_g10,-Inf,-Inf,1.48750215861895303963327822043505515e+00,-Inf
protein/DD_g100,-Inf,-Inf,-Inf,1.51291507643758972975799596262205001e+00
protein/DD_g1000,-Inf,-Inf,1.68007583675192142552565946454293048e+00,1.36425093572323127350976579599968828e+00
protein/DD_g1001,-Inf,-Inf,1.80705015830786469803961558289161509e+00,1.26087925789216663694758956634378961e+00
protein/DD_g1002,-Inf,-Inf,1.96359868835346558306544629520746667e+00,1.27558048838195562156102382589370629e+00
protein/DD_g1003,-Inf,-Inf,-Inf,1.14130564926343151403068178820563613e+00
protein/DD_g1004,-Inf,-Inf,1.37908508115526421457918024515661372e+00,1.20922309286950892025582964009882671e+00
protein/DD_g1005,-Inf,-Inf,2.27352830828674649764706565458002065e+00,1.56206454401085224421378695804573187e+00
protein/DD_g1006,-Inf,-Inf,1.56404745486969272470983312106763700e+00,1.70935077601654998523968124052322202e+00
protein/DD_g1007,-Inf,-Inf,1.61965033638424778337757674997523931e+00,1.49391779483854406244726048426983577e+00
protein/DD_g1008,-Inf,-Inf,1.72095922244081509990311014524676538e+00,1.41723986327428001821719929720030218e+00
protein/DD_g1009,-Inf,-Inf,1.60314603012358742459999637879200560e+00,1.46141695198260117724538533768293950e+00
protein/DD_g101,-Inf,-Inf,1.56959876423960224480013369115440997e+00,1.46148318491368703911720291685828364e+00
protein/DD_g1010,-Inf,-Inf,2.10906106882318060248619767218287973e+00,1.49324186140723924463512821178570929e+00
protein/DD_g1011,-Inf,-Inf,-Inf,-Inf
protein/DD_g1012,-Inf,-Inf,1.79687177708630437221707202759591817e+00,-Inf
protein/DD_g1013,-Inf,-Inf,1.35009366672142988440524126448167332e+00,1.48694520576895119499950742038320916e+00
protein/DD_g1014,-Inf,-Inf,1.77248431454567144345015971558361123e+00,1.34682455060183656884693813221435589e+00
protein/DD_g1015,-Inf,-Inf,1.74441204454562313705573120985800129e+00,-Inf
protein/DD_g1016,-Inf,-Inf,1.69128848588216899117940102167536300e+00,-Inf
protein/DD_g1017,-Inf,-Inf,1.79010526013165476615984405495591062e+00,1.37862158289616150940573028317493353e+00
protein/DD_g1018,-Inf,-Inf,-Inf,1.50127191283734690009117425616693599e+00
protein/DD_g1019,-Inf,-Inf,1.84468539876633054793215276971070402e+00,-Inf
protein/DD_g102,-Inf,-Inf,1.69645196876337918665519067938165671e+00,-Inf
protein/DD_g1020,-Inf,-Inf,1.61710412268589113523572932861087363e+00,1.47758255877116618175309944444972748e+00
protein/DD_g1021,-Inf,-Inf,1.77942288982850545658985875020469995e+00,1.72817752189642640638477174023275832e+00
protein/DD_g1022,-Inf,-Inf,1.87257963035127059804402103934110935e+00,1.48247498044557298264873227634037528e+00
protein/DD_g1023,-Inf,-Inf,2.32090102131331643541095159086942009e+00,-Inf
protein/DD_g1024,-Inf,-Inf,-Inf,1.18875988589661018118073269150139000e+00
protein/DD_g1025,-Inf,-Inf,-Inf,-Inf
protein/DD_g1026,-Inf,-Inf,1.84532635711492535892376273474202146e+00,1.44875005840453830061796218863142899e+00
protein/DD_g1027,-Inf,-Inf,1.67689222116701011719056852331265455e+00,1.91594699185795308517788966997678815e+00
protein/DD_g1028,-Inf,-Inf,1.43608984364079671100260573187851572e+00,1.21167719177741301407122438153199378e+00
protein/DD_g1029,-Inf,-Inf,-Inf,1.54764953477904838046144307182707279e+00
protein/DD_g103,-Inf,-Inf,1.74783670646126046330445178316588537e+00,1.50725955979705796114105673174514985e+00
protein/DD_g1030,-Inf,-Inf,1.59228175215955153307336486291618806e+00,1.55168160922706625333269726715883342e+00
protein/DD_g1031,-Inf,-Inf,1.57380948171338743308020705734696964e+00,-Inf
protein/DD_g1032,-Inf,-Inf,1.59695133163704365177314986245516020e+00,1.37381684735356856449324069209241329e+00
protein/DD_g1033,-Inf,-Inf,-Inf,1.59958868523161113260116609770576191e+00
protein/DD_g1034,-Inf,-Inf,2.11542258149876171069885546519634692e+00,1.41537339905752821924493257115350337e+00
protein/DD_g1035,-Inf,-Inf,-Inf,-Inf
protein/DD_g1036,-Inf,-Inf,1.73287001606199504547151969651362580e+00,1.40983344907076885084183163475192569e+00
protein/DD_g1037,-Inf,-Inf,2.63644361554104862439151214037254067e+01,-Inf
protein/DD_g1038,-Inf,-Inf,1.96308928178721434280632099973732812e+00,1.57484764981396930740526367213018661e+00
protein/DD_g1039,-Inf,-Inf,2.11181877270562157536211799942100279e+03,-Inf
protein/DD_g104,-Inf,-Inf,1.72366352328815367332129268736011899e+00,1.58812781571748933126391271164839977e+00
protein/DD_g1040,-Inf,-Inf,1.44441116156178861767040190562861577e+00,1.35782288383159216653185284939225227e+00
protein/DD_g1041,-Inf,-Inf,-Inf,1.37293625126585312090109845104623135e+00
protein/DD_g1042,-Inf,-Inf,1.87865444815660720013619838076950655e+00,-Inf
protein/DD_g1043,-Inf,-Inf,1.63693123959414015149897776193291764e+00,1.34199942075764703778268991222499219e+00
protein/DD_g1044,-Inf,-Inf,1.31717117231240833988693345417370596e+00,-Inf
protein/DD_g1045,-Inf,-Inf,1.45744730617283117380526577563677016e+00,-Inf
protein/DD_g1046,-Inf,-Inf,-Inf,1.60206688499270117453094467807441012e+00
protein/DD_g1047,-Inf,-Inf,2.13586155599732573615179010585756236e+00,-Inf
protein/DD_g1048,-Inf,-Inf,-Inf,1.24968478522662196370606570233507954e+00
protein/DD_g1049,-Inf,-Inf,1.77806760613219948507941602509612428e+00,-Inf
protein/DD_g105,-Inf,-Inf,-Inf,1.62736665775092183926431898327616801e+00
protein/DD_g1050,-Inf,-Inf,1.85501125375515798018395500297741798e+00,1.40106410519147437302958484986940386e+00
protein/DD_g1051,-Inf,-Inf,1.84282742793131577124427070570334464e+00,1.31603002864186244037038772890199670e+00
protein/DD_g1052,-Inf,-Inf,1.58854064422277569966365335214298506e+00,1.48380852753167191404874195897750821e+00
protein/DD_g1053,-Inf,-Inf,1.49939469078832947618886167846401550e+00,1.24064853458950450349538799669432585e+00
protein/DD_g1054,-Inf,-Inf,1.46921717912464802369815658569356034e+00,1.34598410582390361421255186282558764e+00
protein/DD_g1055,-Inf,-Inf,1.60468009606480595042490477264991000e+00,-Inf
protein/DD_g1056,-Inf,-Inf,-Inf,-Inf
protein/DD_g1057,-Inf,-Inf,2.52988561823593644580582754316352905e+00,1.43329591729822370814817926567946686e+00
protein/DD_g1058,-Inf,-Inf,1.88421447481064873169142594899243356e+00,1.28458008244400144272528001309132460e+00
protein/DD_g1059,-Inf,-Inf,-Inf,1.61573882875135377831496508614037990e+00
protein/DD_g106,-Inf,-Inf,-Inf,1.52695959229783254441223813778924724e+00
protein/DD_g1060,-Inf,-Inf,1.80636536695859279479512117218103238e+00,1.49305022072989757130466794238024224e+00
protein/DD_g1061,-Inf,-Inf,1.73602542223844226173684127796246780e+00,1.49494186058831524656307813374452194e+00
protein/DD_g1062,-Inf,-Inf,2.00477466472021567988615376080331537e+00,1.56096733938507078966599286358051146e+00
protein/DD_g1063,-Inf,-Inf,1.97085739355290085542545701159060634e+00,-Inf
protein/DD_g1064,-Inf,-Inf,1.58735892812181711750503663144472965e+00,1.26471018069290868699537371576029608e+00
protein/DD_g1065,-Inf,-Inf,-Inf,1.38575184593624839842264147724576516e+00
protein/DD_g1066,-Inf,-Inf,1.95106938159615806575653569128785710e+00,-Inf
protein/DD_g1067,-Inf,-Inf,1.67412079578068119425074269773336941e+00,1.36341068774291709436548574633089190e+00
protein/DD_g1068,-Inf,-Inf,-Inf,1.74013803239834216449009728353454949e+00
protein/DD_g1069,-Inf,-Inf,-Inf,1.35158038445959609904185100554402025e+00
protein/DD_g107,-Inf,-Inf,1.70334492618601945185347487845165095e+00,1.37810781641944001850415773315502762e+00
protein/DD_g1070,-Inf,-Inf,1.50935744419038194726097460135686666e+00,-Inf
protein/DD_g1071,-Inf,-Inf,-Inf,-Inf
protein/DD_g1072,-Inf,-Inf,1.72917038762967733095353982201167994e+00,1.39545820122830592445700588515726714e+00
protein/DD_g1073,-Inf,-Inf,-Inf,-Inf
protein/DD_g1074,-Inf,-Inf,1.68969142563360569170652202770516341e+00,1.48663662946885692412429953795432035e+00
protein/DD_g1075,-Inf,-Inf,1.64203046030357612050467136928710226e+00,1.55005357427702715765870788814914478e+00
protein/DD_g1076,-Inf,-Inf,-Inf,-Inf
protein/DD_g1077,-Inf,-Inf,1.46306584334855742893945535176820447e+00,-Inf
protein/DD_g1078,-Inf,-Inf,1.83033071702642133028606793351915376e+00,-Inf
protein/DD_g1079,-Inf,-Inf,1.62556333036561031426739090640007707e+00,1.63857954582225125907494200132865399e+00
protein/DD_g108,-Inf,-Inf,2.16281206360881571497167993536282028e+00,1.44778824039015315469771986879983245e+00
protein/DD_g1080,-Inf,-Inf,1.71270764561104619451374907721296949e+00,1.29874031405968267337078744733117312e+00
protein/DD_g1081,-Inf,-Inf,1.69035747840993913700848736218330264e+00,1.51874329716862434087949960539566884e+00
protein/DD_g1082,-Inf,-Inf,1.76955809962764197695945617816878228e+00,1.29582216818424315623293597621988461e+00
protein/DD_g1083,-Inf,-Inf,1.89395093387857932554721488859915705e+00,1.41281148532260072523296867265598172e+00
protein/DD_g1084,-Inf,-Inf,1.99998099279376180752161851172032705e+00,1.52869045643863095969991767695110503e+00
protein/DD_g1085,-Inf,-Inf,1.55527034548999300605657627347443949e+00,1.40136072161327674760034533014323301e+00
protein/DD_g1086,-Inf,-Inf,1.46190127048249801676174431406410164e+00,1.47007299141129383267435250466537656e+00
protein/DD_g1087,-Inf,-Inf,-Inf,-Inf
protein/DD_g1088,-Inf,-Inf,1.78910003668602800713583699749485342e+00,1.45702209873148397321532017958871319e+00
protein/DD_g1089,-Inf,-Inf,2.08153682594246963332871664162109675e+00,1.27291249541839879736152814976433025e+00
protein/DD_g109,-Inf,-Inf,1.65745158530104527155352249949178182e+00,1.27488305937169196341769815676235887e+00
protein/DD_g1090,-Inf,-Inf,-Inf,-Inf
protein/DD_g1091,-Inf,-Inf,1.60082299303483569220940227992964278e+00,1.54444078637020221204186789285296272e+00
protein/DD_g1092,-Inf,-Inf,1.36227995858579400977546369527425753e+00,1.50131548404994788583112259084466352e+00
protein/DD_g1093,-Inf,-Inf,1.63466634428155721942684594688375032e+00,1.39634267647859695658262101988087485e+00
protein/DD_g1094,-Inf,-Inf,1.69395474812057400683699152556223071e+00,-Inf
protein/DD_g1095,-Inf,-Inf,1.64253254452806728905060249787577098e+00,1.39547868760197027051787613248156287e+00
protein/DD_g1096,-Inf,-Inf,1.58824036791509393437527805245794217e+00,1.29932604523489443006961830826550427e+00
protein/DD_g1097,-Inf,-Inf,2.18747268829466276629587080098910886e+00,1.62432065083035570442028141522501347e+00
protein/DD_g1098,-Inf,-Inf,1.60120213491686440460450099543730902e+00,1.76294141489843804095103388139353454e+00
protein/DD_g1099,-Inf,-Inf,1.80921358729781562515032372048244691e+00,1.35180037996784766610449992185696716e+00
protein/DD_g11,-Inf,-Inf,-Inf,1.49911159034991181631816177751914899e+00
protein/DD_g110,-Inf,-Inf,1.66027600221348449001505761810536807e+00,1.57037852213636389386511599413524363e+00
protein/DD_g1100,-Inf,-Inf,-Inf,1.27034455856735979835152244050461961e+00
protein/DD_g1101,-Inf,-Inf,-Inf,-Inf
protein/DD_g1102,-Inf,-Inf,1.68740268892026307057184711419196889e+00,-Inf
protein/DD_g1103,-Inf,-Inf,1.57834957969636688961207690114901171e+00,1.54914002296722224490335458118434937e+00
protein/DD_g1104,-Inf,-Inf,1.43858478279521242676772186356497248e+00,-Inf
protein/DD_g1105,-Inf,-Inf,1.66396531163839173440958424279515245e+00,1.25319592909208146840654947942298261e+00
protein/DD_g1106,-Inf,-Inf,-Inf,-Inf
protein/DD_g1107,-Inf,-Inf,1.55673240912482636327070383820887001e+00,2.25149835905287728533958393517687660e+00
protein/DD_g1108,-Inf,-Inf,1.69523102263024726755911987471622176e+00,-Inf
protein/DD_g1109,-Inf,-Inf,1.75453692000309919032119414548034280e+00,1.52632082500208101477706617139402206e+00
protein/DD_g111,-Inf,-Inf,-Inf,1.57638697678364738867577063116466518e+00
protein/DD_g1110,-Inf,-Inf,1.70109540668572747580141879336609013e+00,-Inf
protein/DD_g1111,-Inf,-Inf,1.63735842394381383872007868039196610e+00,1.29074243454701595505225761306605063e+00
protein/DD_g1112,-Inf,-Inf,1.68168533549396326588960174088594163e+00,-Inf
protein/DD_g1113,-Inf,-Inf,1.59425289616252208556833865417016928e+00,1.44399065056064279701403765009289255e+00
protein/DD_g1114,-Inf,-Inf,1.09146253922873860795539489192410596e+01,-Inf
protein/DD_g1115,-Inf,-Inf,1.56759373215015927780081709013543232e+00,1.38959821074318913984316421114014336e+00
protein/DD_g1116,-Inf,-Inf,1.74949876940950979569245476087319114e+00,1.24967559909004852517037903511532021e+00
protein/DD_g1117,-Inf,-Inf,-Inf,1.13824416455678499685668486396135316e+00
protein/DD_g1118,-Inf,-Inf,1.73436867749702984666324673877075851e+00,1.34870987727624321856150930065350497e+00
protein/DD_g1119,-Inf,-Inf,1.56212832764345019130803919601936104e+00,1.43677517208558953610323250454733357e+00
protein/DD_g112,-Inf,-Inf,1.90971011241883342059822042774759864e+00,-Inf
protein/DD_g1120,-Inf,-Inf,3.29171500112195516347206197791075247e+00,-Inf
protein/DD_g1121,-Inf,-Inf,1.80362021849318547727372386175420018e+00,1.46281561669689620092426917658533003e+00
protein/DD_g1122,-Inf,-Inf,1.83952608862230119804510658738932461e+00,1.40662778320418705540499784331154823e+00
protein/DD_g1123,-Inf,-Inf,1.67856152823232042781011017640950259e+00,1.25419589829151200309156901361603822e+00
protein/DD_g1124,-Inf,-Inf,1.91833971600487416143167730285736944e+00,1.53275844432484740400760753915583579e+00
protein/DD_g1125,-Inf,-Inf,-Inf,1.55060025902966546639019921169869839e+00
protein/DD_g1126,-Inf,-Inf,-Inf,-Inf
protein/DD_g1127,-Inf,-Inf,1.67357932825933293703864935977618108e+00,1.39920373744750297182261305001869882e+00
protein/DD_g1128,-Inf,-Inf,1.66504755975389096477565865901970937e+00,1.43310546864413928820056224097229200e+00
protein/DD_g1129,-Inf,-Inf,1.72892341665706371218659119984908803e+00,-Inf
protein/DD_g113,-Inf,-Inf,1.60166474685675459663513569010219523e+00,1.44212732873870130556901254326010363e+00
protein/DD_g1130,-Inf,-Inf,1.74628326441747332700430270985132829e+00,-Inf
protein/DD_g1131,-Inf,-Inf,1.50003385581606658776827136544144498e+00,1.41390467997966023538957850097356486e+00
protein/DD_g1132,-Inf,-Inf,1.85391233206440053534007251693769541e+00,1.30786421881312028874131305268796607e+00
protein/DD_g1133,-Inf,-Inf,1.81338536245312151442135916379085204e+00,1.29816659559265895897977976967960615e+00
protein/DD_g1134,-Inf,-Inf,1.71325317325097713651165691322064829e+00,-Inf
protein/DD_g1135,-Inf,-Inf,1.84601535671899196438908900926708161e+00,1.41360157609515217622993450189255506e+00
protein/DD_g1136,-Inf,-Inf,1.84592588920432000304499926090582664e+00,1.33964388792726628248065726040908940e+00
protein/DD_g1137,-Inf,-Inf,1.71075547894123387589309482681571611e+00,1.31612737285167753415283484408348803e+00
protein/DD_g1138,-Inf,-Inf,1.70982770456379259042218184776198426e+00,1.27962343323457064889826777347498634e+00
protein/DD_g1139,-Inf,-Inf,-Inf,1.37999850572262894380919968729385352e+00
protein/DD_g114,-Inf,-Inf,2.11113794901510424573008248143690167e+00,1.55573939128162182651290376843925112e+00
protein/DD_g1140,-Inf,-Inf,1.63494827242015887677776968146117145e+00,-Inf
protein/DD_g1141,-Inf,-Inf,1.84295458874106168674432078444864024e+00,1.51793225126176237220730950558955718e+00
protein/DD_g1142,-Inf,-Inf,1.51866828226318538929852540593249351e+00,-Inf
protein/DD_g1143,-Inf,-Inf,1.93000620528975480294262433149707941e+00,1.26518591015896881790017121227967035e+00
protein/DD_g1144,-Inf,-Inf,1.60006382305847325363938160314635576e+00,1.23825290050371040827209685083163917e+00
protein/DD_g1145,-Inf,-Inf,1.92668760745963641280334890530556712e+00,-Inf
protein/DD_g1146,-Inf,-Inf,1.59969715767310886655185273551713127e+00,6.85155667486801560121027902932000878e+00
protein/DD_g1147,-Inf,-Inf,1.50031993472499138292321610980975650e+00,1.35075486114810379019696614850867728e+00
protein/DD_g1148,-Inf,-Inf,2.20703703618768540396041328497967885e+00,1.46198375886951730173302532091938760e+00
protein/DD_g1149,-Inf,-Inf,1.66239218771635250549802901938110978e+00,-Inf
protein/DD_g115,-Inf,-Inf,-Inf,1.58244736254185853306323023538651545e+00
protein/DD_g1150,-Inf,-Inf,1.74917273568324307298770827013747669e+00,1.50323073528958480110999843099842621e+00
protein/DD_g1151,-Inf,-Inf,1.71449457605927563026578134125919380e+00,1.43629241859489869750570969745335513e+00
protein/DD_g1152,-Inf,-Inf,1.82267548839476885788678038421350977e+00,1.52221899007142912983963385138153414e+00
protein/DD_g1153,-Inf,-Inf,-Inf,-Inf
protein/DD_g1154,-Inf,-Inf,2.29719753435631442705472601319371861e+00,1.40820700793669975262413137317710413e+00
protein/DD_g1155,-Inf,-Inf,1.97588228454020182818921874696798014e+00,1.43374565766347892715138673978198707e+00
protein/DD_g1156,-Inf,-Inf,1.57138852978865553713300299128459940e+00,1.23955328004972168395916133131081564e+00
protein/DD_g1157,-Inf,-Inf,1.81778121924908144279242825990119933e+00,1.30267958930903759071969997104405878e+00
protein/DD_g1158,-Inf,-Inf,1.57121920166686030193043507204246015e+00,1.48495598546685073341533369904676899e+00
protein/DD_g1159,-Inf,-Inf,1.78356957571640725795136927755816998e+00,1.53174407456411314712671922067250487e+00
protein/DD_g116,-Inf,-Inf,1.68572366645620140695449260389706491e+00,1.43181200915679804581119969132250699e+00
protein/DD_g1160,-Inf,-Inf,1.53415594039832084515342850328808164e+00,1.54545747202771206629124943750608892e+00
protein/DD_g1161,-Inf,-Inf,1.72987095698321278505853639446803046e+00,1.28024548218868399024045778680811881e+00
protein/DD_g1162,-Inf,-Inf,1.71973805120421308215634998499324702e+00,1.35618091340436033249575176930743445e+00
protein/DD_g1163,-Inf,-Inf,1.81049344114606459633586801434711382e+00,1.28951433605558269210707925966618463e+00
protein/DD_g1164,-Inf,-Inf,2.07028395640316698778809534426617613e+00,1.53695797686451335749229659605997751e+00
protein/DD_g1165,-Inf,-Inf,1.74612334748904645573784947944052638e+00,1.38440936743983504705202824199412382e+00
protein/DD_g1166,-Inf,-Inf,2.05010687267776023806849862243498888e+00,1.36402165682807366510383641867943988e+00
protein/DD_g1167,-Inf,-Inf,2.48209154599632591261464313147320383e+00,-Inf
protein/DD_g1168,-Inf,-Inf,-Inf,-Inf
protein/DD_g1169,-Inf,-Inf,-Inf,-Inf
protein/DD_g117,-Inf,-Inf,1.85556978847744951084625006475550552e+00,1.49057503840694953827577338078104751e+00
protein/DD_g1170,-Inf,-Inf,2.21399094616011650297260546033243222e+00,1.36640127510958717536058487837492146e+00
protein/DD_g1171,-Inf,-Inf,-Inf,-Inf
protein/DD_g1172,-Inf,-Inf,1.89388793586643849230202529475798576e+00,1.45031159918159532864974705005377118e+00
protein/DD_g1173,-Inf,-Inf,-Inf,-Inf
protein/DD_g1174,-Inf,-Inf,1.57454623718343085287869903225196716e+00,-Inf
protein/DD_g1175,-Inf,-Inf,1.39703684539529903894086354749732924e+00,-Inf
protein/DD_g1176,-Inf,-Inf,1.03173356211153537332132248217768344e+02,-Inf
protein/DD_g1177,-Inf,-Inf,-Inf,1.47074455414025379359309167735387344e+00
protein/DD_g1178,-Inf,-Inf,1.67975263179725890765470145153538631e+00,-Inf
protein/DD_g118,-Inf,-Inf,1.56234479995063814690630443941088391e+00,1.86006312876167570593657130125798777e+00
protein/DD_g119,-Inf,-Inf,1.46010274649173140378331958414338336e+00,1.43960918295013746117530832125005866e+00
protein/DD_g12,-Inf,-Inf,2.14223724510844336424861460697939108e+00,1.58739877916226942445538586844322394e+00
protein/DD_g120,-Inf,-Inf,1.75909090909317326233756031146877136e+00,1.58914173877149999863324565992676136e+00
protein/DD_g121,-Inf,-Inf,1.68314695681194057252969159547347325e+00,-Inf
protein/DD_g122,-Inf,-Inf,1.95735956525795464016535733725045840e+00,1.41924609784801213116634306183100852e+00
protein/DD_g123,-Inf,-Inf,1.83206786258294242595678266613815459e+00,1.56475048332522930327276895286709167e+00
protein/DD_g124,-Inf,-Inf,1.81484686494547964931744493913829991e+00,1.43667646236087689393016143598845626e+00
protein/DD_g125,-Inf,-Inf,1.60533753307244861409028750381409562e+00,1.46814662121115796026074116256959099e+00
protein/DD_g126,-Inf,-Inf,2.52206359414656034442894131324580634e+00,1.56617594304764395312185264562106189e+00
protein/DD_g127,-Inf,-Inf,1.56106331608731804537063187055583156e+00,-Inf
protein/DD_g128,-Inf,-Inf,1.72452510549039124554889584651130979e+00,1.45782793624075642126480289780456853e+00
protein/DD_g129,-Inf,-Inf,1.82398599542146863615995549428694164e+00,1.36495884280006953965844049596246513e+00
protein/DD_g13,-Inf,-Inf,1.85037980188569100206037432685848744e+00,1.39933113944522446922353009987369014e+00
protein/DD_g130,-Inf,-Inf,1.87443486860842122349361767412048404e+00,1.38763764347719591812524738005083569e+00
protein/DD_g131,-Inf,-Inf,-Inf,1.36876315205634295331995164668566134e+00
protein/DD_g132,-Inf,-Inf,-Inf,1.55813744533299859615237136038570207e+00
protein/DD_g133,-Inf,-Inf,1.95670219508280740539652224855852475e+00,1.48880919768836201576125249612976721e+00
protein/DD_g134,-Inf,-Inf,1.69994610046289630655319834915374152e+00,-Inf
protein/DD_g135,-Inf,-Inf,-Inf,1.58944277355905325408088669778234549e+00
protein/DD_g136,-Inf,-Inf,-Inf,1.59845559378786056812734421345577949e+00
protein/DD_g137,-Inf,-Inf,1.70142256090144747495026501858782151e+00,-Inf
protein/DD_g138,-Inf,-Inf,1.82644694254379375309674594387459569e+00,-Inf
protein/DD_g139,-Inf,-Inf,1.83092720362544101315812864424656083e+00,1.49686723130147470530294693852240298e+00
protein/DD_g14,-Inf,-Inf,1.71022152576400031198024546179221237e+00,1.51374224697716374088507761590148704e+00
protein/DD_g140,-Inf,-Inf,-Inf,1.52074441394188511491088450677090215e+00
protein/DD_g141,-Inf,-Inf,-Inf,1.53519543026095383119949647347356753e+00
protein/DD_g142,-Inf,-Inf,1.75368750472100603396848099729130672e+00,1.51930342030762149444092395512551713e+00
protein/DD_g143,-Inf,-Inf,1.82312279710050805204450141728536708e+00,1.52609408209603522325993799382233365e+00
protein/DD_g144,-Inf,-Inf,1.63354693909884148810784415269544463e+00,1.43806105822784345891550932794644058e+00
protein/DD_g145,-Inf,-Inf,1.52608533463575152917059966303009121e+00,1.59046203158310941029414667626062605e+00
protein/DD_g146,-Inf,-Inf,1.75353296371642039570203773993178684e+00,1.43339239865626189172576824422224496e+00
protein/DD_g147,-Inf,-Inf,1.89330082809057085249494788787781927e+00,1.51750860284602784826452217907065810e+00
protein/DD_g148,-Inf,-Inf,1.60375580503774322448513700247904603e+00,1.51297987285710361819462072853837883e+00
protein/DD_g149,-Inf,-Inf,1.85569597913588804289941289414935842e+00,1.60165663961057726699857954965306330e+00
protein/DD_g15,-Inf,-Inf,1.85872898404222229543624551541527487e+00,-Inf
protein/DD_g150,-Inf,-Inf,2.05082622573792669792469257418215822e+00,1.44587126337896066517362575468565077e+00
protein/DD_g151,-Inf,-Inf,2.33138506954245930646715104660552897e+00,1.48208659442862897808504785420143865e+00
protein/DD_g152,-Inf,-Inf,-Inf,1.46784284255238031986636122373092745e+00
protein/DD_g153,-Inf,-Inf,1.81521924572614522370976975621244266e+00,1.53029999844282981221640041176169675e+00
protein/DD_g154,-Inf,-Inf,1.76014730249866241304808957110814843e+00,1.46528802063070598717041297299464436e+00
protein/DD_g155,-Inf,-Inf,-Inf,1.99689000634064118673985077202593434e+00
protein/DD_g156,-Inf,-Inf,2.01110559052705927425693152523264290e+00,1.44200719730545559105158150744648598e+00
protein/DD_g157,-Inf,-Inf,1.64473036469475956858051048777050846e+00,1.36523109435105656927431555070733941e+00
protein/DD_g158,-Inf,-Inf,2.02348920842285629775921985267100221e+00,1.70343703757301215366059755223668384e+00
protein/DD_g159,-Inf,-Inf,-Inf,-Inf
protein/DD_g16,-Inf,-Inf,1.87735375395563923907326007224020925e+00,1.55211408244372015147218170334299545e+00
protein/DD_g160,-Inf,-Inf,-Inf,1.61163785454237682265545989816497368e+00
protein/DD_g161,-Inf,-Inf,1.89558723422649196151132456472047359e+00,1.64014688311669670579946005107624636e+00
protein/DD_g162,-Inf,-Inf,2.04318224982448971868396983404547133e+00,1.46906769171255796967865324923519623e+00
protein/DD_g163,-Inf,-Inf,-Inf,1.58872685016019052630823123505563952e+00
protein/DD_g164,-Inf,-Inf,1.76893764673971288977777837044721254e+00,1.67661726447554627008926885818220986e+00
protein/DD_g165,-Inf,-Inf,1.70412437385051995013963332332795912e+00,1.66540531047281241476417006472993179e+00
protein/DD_g166,-Inf,-Inf,1.70481688097345832347311646259306876e+00,1.76503573502829568316495259758633199e+00
protein/DD_g167,-Inf,-Inf,1.86247324301681649496860459916378905e+00,1.66495572341904464030666671993858573e+00
protein/DD_g168,-Inf,-Inf,1.68688555608917943996860004484922965e+00,-Inf
protein/DD_g169,-Inf,-Inf,1.63422646047224601289569014396581710e+00,1.46375446105458976942305899828154867e+00
protein/DD_g17,-Inf,-Inf,1.69984134883035755745898575017975340e+00,1.53671964154024582262957328458834998e+00
protein/DD_g170,-Inf,-Inf,1.68879255351368515494850803404101524e+00,-Inf
protein/DD_g171,-Inf,-Inf,1.83784979882837484492701315202460136e+00,1.69129252813121780359456316824179911e+00
protein/DD_g172,-Inf,-Inf,1.55826099869161192652066602773797895e+00,1.28078294652880522051868581520220577e+00
protein/DD_g173,-Inf,-Inf,1.85633659534667825185849470840556053e+00,1.64791782016935537012946135357739937e+00
protein/DD_g174,-Inf,-Inf,1.51979755227508130436585691156424210e+00,1.28132233486333279577511579264301412e+00
protein/DD_g175,-Inf,-Inf,2.38131495225669121008706519440849975e+00,1.85772494482236194436955910331568900e+00
protein/DD_g176,-Inf,-Inf,1.54939771155298567043814882269457428e+00,1.26175826410423731538562573564066790e+00
protein/DD_g177,-Inf,-Inf,1.89457699010509326822383698048949850e+00,1.55124238797257883443239983313706922e+00
protein/DD_g178,-Inf,-Inf,1.92207452360989290546486275752229444e+00,-Inf
protein/DD_g179,-Inf,-Inf,1.85576151304656737792155539143470515e+00,1.39178681568300104466708220131653497e+00
protein/DD_g18,-Inf,-Inf,1.94448725823359303743084605314017013e+00,1.30119488655428764263447813403341114e+00
protein/DD_g180,-Inf,-Inf,1.75307953586068164077693094566226527e+00,-Inf
protein/DD_g181,-Inf,-Inf,1.50047488502100190365475855291023787e+00,1.38292928306117708319512992631235694e+00
protein/DD_g182,-Inf,-Inf,1.57363914289498367432861519374558366e+00,-Inf
protein/DD_g183,-Inf,-Inf,-Inf,-Inf
protein/DD_g184,-Inf,-Inf,1.85883420942428351733912019907272334e+00,1.55044041404428256664704910209315523e+00
protein/DD_g185,-Inf,-Inf,-Inf,-Inf
protein/DD_g186,-Inf,-Inf,-Inf,1.60441134676760571830986911728252252e+00
protein/DD_g187,-Inf,-Inf,-Inf,1.62383826041578198922812068879426886e+00
protein/DD_g188,-Inf,-Inf,1.60007072032976541375567922684775357e+00,-Inf
protein/DD_g189,-Inf,-Inf,1.85513870667699124664794421577750511e+00,1.65637868451350210036559622908804782e+00
protein/DD_g19,-Inf,-Inf,2.07850158427408816515502045167640074e+00,1.41084934291454714956868919139204791e+00
protein/DD_g190,-Inf,-Inf,2.09878961865115613100923336843845245e+00,1.59272965407859979790355927456287025e+00
protein/DD_g191,-Inf,-Inf,1.87545073496952602684576078201368735e+00,1.60348908360017410277214214183517240e+00
protein/DD_g192,-Inf,-Inf,1.76644756057618095135133423252383451e+00,1.46143348033040943438141246889078505e+00
protein/DD_g193,-Inf,-Inf,1.83626434025146905184194347900543452e+00,1.37854986704959628145801210075746902e+00
protein/DD_g194,-Inf,-Inf,1.60263868491804969333265737890896165e+00,1.67736957045788284647609993592156808e+00
protein/DD_g195,-Inf,-Inf,1.85935222758536216867849574393802641e+00,1.39846946011629348774511742016958030e+00
protein/DD_g196,-Inf,-Inf,-Inf,-Inf
protein/DD_g197,-Inf,-Inf,1.52675978156042480941345568188691099e+00,-Inf
protein/DD_g198,-Inf,-Inf,1.97137463593003423136850080043364543e+00,1.66332872190394103959247277972165764e+00
protein/DD_g199,-Inf,-Inf,-Inf,1.59989791752638767002421505042942497e+00
protein/DD_g2,-Inf,-Inf,1.59678518247623776359245241724178661e+00,1.40283383194417343436802631144794028e+00
protein/DD_g20,-Inf,-Inf,1.98259120270529338955567997893948118e+00,1.44423600265145666357496133934295111e+00
protein/DD_g200,-Inf,-Inf,1.93098107680251013815809869764656817e+00,1.44801501847709574184423904396608895e+00
protein/DD_g201,-Inf,-Inf,1.72572507354462692941415814011800432e+00,1.54799282550281434233004868923217053e+00
protein/DD_g202,-Inf,-Inf,1.50516792633436036112347235024963240e+00,1.38374614846819796420367602734297189e+00
protein/DD_g203,-Inf,-Inf,-Inf,1.69735956475561119820738598233895323e+00
protein/DD_g204,-Inf,-Inf,6.04382943829578137335247175566163878e+03,1.58684609776677745388582924193323512e+00
protein/DD_g205,-Inf,-Inf,1.90007643764184288454216821097212890e+00,1.69558810059986266056319069590974099e+00
protein/DD_g206,-Inf,-Inf,-Inf,1.59055174115816986969057561292338246e+00
protein/DD_g207,-Inf,-Inf,1.75410552478895301635291703627895142e+00,1.37533826330271800954137478162703720e+00
protein/DD_g208,-Inf,-Inf,-Inf,1.60387953260597538729978625404629682e+00
protein/DD_g209,-Inf,-Inf,2.07227148297436465851527097464505958e+00,1.28744564392100839017272967459759053e+00
protein/DD_g21,-Inf,-Inf,-Inf,-Inf
protein/DD_g210,-Inf,-Inf,1.91484095787260311971911665805137896e+00,1.34789414381830628747652631432777619e+00
protein/DD_g211,-Inf,-Inf,2.14640665593301385579731856823092040e+00,1.41170377007920251550418486578568969e+00
protein/DD_g212,-Inf,-Inf,1.73915199521565701002057195973819016e+00,-Inf
protein/DD_g213,-Inf,-Inf,1.85085965385179747391024874253071697e+00,1.43338276715879580725719581957683611e+00
protein/DD_g214,-Inf,-Inf,1.77690318174522718961207241015506147e+00,1.56273077684677725507245344768801669e+00
protein/DD_g215,-Inf,-Inf,-Inf,1.54983440832661753381066290218054235e+00
protein/DD_g216,-Inf,-Inf,2.21896027417569858614401683451332395e+00,1.58731550170887444841436104686156737e+00
protein/DD_g217,-Inf,-Inf,1.62028503949918145721004959595761246e+00,-Inf
protein/DD_g218,-Inf,-Inf,1.81093506377349329838969378517259408e+00,-Inf
protein/DD_g219,-Inf,-Inf,1.87621061511230149173215979094718029e+00,1.44167848168783110621278741241394504e+00
protein/DD_g22,-Inf,-Inf,2.01961736501795777105788065188039164e+00,-Inf
protein/DD_g220,-Inf,-Inf,1.94484363004330189497899205128105823e+00,1.53016856510713292375747334499316510e+00
protein/DD_g221,-Inf,-Inf,1.79853828828051303878443202167187091e+00,1.53713694058085807722913501502458122e+00
protein/DD_g222,-Inf,-Inf,2.56549916130250948422877258645945083e+00,1.55434227161896218158309216393185405e+00
protein/DD_g223,-Inf,-Inf,1.86000896585468610767808605898203842e+00,1.32189700548642831025209878697238570e+00
protein/DD_g224,-Inf,-Inf,1.87815799853196149142253420875643830e+00,1.57318161899571268360558047524517784e+00
protein/DD_g225,-Inf,-Inf,-Inf,1.45814061184005949986753401719596885e+00
protein/DD_g226,-Inf,-Inf,-Inf,1.68377415876420794147683663276761442e+00
protein/DD_g227,-Inf,-Inf,1.68380307868830868625281114469268633e+00,1.60296138863438491453998366517335071e+00
protein/DD_g228,-Inf,-Inf,1.75278771636909933823486747509684704e+00,1.56828831740954747280357539455877843e+00
protein/DD_g229,-Inf,-Inf,1.83160636276626552463874267657735245e+00,1.56875435530021214607474595605871757e+00
protein/DD_g23,-Inf,-Inf,2.03666201093902280002300310884356919e+00,1.60004465568298205137198075195221186e+00
protein/DD_g230,-Inf,-Inf,1.74325188371625452481064139384778890e+00,-Inf
protein/DD_g231,-Inf,-Inf,1.69366119874546190687383256804491806e+00,1.47906853021818739120425874465978023e+00
protein/DD_g232,-Inf,-Inf,-Inf,1.70507596095237990879320332269513864e+00
protein/DD_g233,-Inf,-Inf,-Inf,1.52877690911125730084479429495928273e+00
protein/DD_g234,-Inf,-Inf,1.69482120244914339188137300281822062e+00,1.66861070770993015328780849005428562e+00
protein/DD_g235,-Inf,-Inf,1.77019678801246237169713035971365848e+00,-Inf
protein/DD_g236,-Inf,-Inf,1.84041623878132301589374469342646119e+00,-Inf
protein/DD_g237,-Inf,-Inf,1.60603100762746622891312182986718711e+00,1.66732435351659976523876697475080759e+00
protein/DD_g238,-Inf,-Inf,2.13647338711806863939093872511388530e+00,1.42500192952569997731968407057622201e+00
protein/DD_g239,-Inf,-Inf,1.88251861567151267512676720025212228e+00,1.45776441310892842724201608109466800e+00
protein/DD_g24,-Inf,-Inf,4.02154885107286158643219880816967951e+02,1.29222453061658689550330417742882394e+00
protein/DD_g240,-Inf,-Inf,1.75625083952702007307580491740404504e+00,1.65249653767320874913517741986532614e+00
protein/DD_g241,-Inf,-Inf,2.19866075775937923447295391415362616e+00,1.37647481419134222962826469871494202e+00
protein/DD_g242,-Inf,-Inf,-Inf,-Inf
protein/DD_g243,-Inf,-Inf,1.78726529558035155710842070032509733e+00,-Inf
protein/DD_g244,-Inf,-Inf,1.64687586989767423725842938879484429e+00,1.46915460397216568541183843687230401e+00
protein/DD_g245,-Inf,-Inf,1.83911962343155666962382037629675919e+00,1.69231872831953521414437280506238010e+00
protein/DD_g246,-Inf,-Inf,1.60670900680693628569174188265011434e+00,1.39709896129451030317075446475114305e+00
protein/DD_g247,-Inf,-Inf,2.00940745529635553708001402184989657e+00,1.36937082983161591021298020324529851e+00
protein/DD_g248,-Inf,-Inf,1.95657891393778746451316973101512099e+00,-Inf
protein/DD_g249,-Inf,-Inf,2.18358751646828135797322892411896876e+00,1.59821121275815584475583054158674866e+00
protein/DD_g25,-Inf,-Inf,1.67817637671206846634818391995831542e+00,1.44893722679540999775247198064358830e+00
protein/DD_g250,-Inf,-Inf,-Inf,1.78126240570878789264743235773193551e+00
protein/DD_g251,-Inf,-Inf,1.90536480930712002355387165588901202e+00,1.62954607665997950256829735716337895e+00
protein/DD_g252,-Inf,-Inf,1.90221091801433789229540676522488324e+00,1.64433201051366771838630266113547330e+00
protein/DD_g253,-Inf,-Inf,1.55703158519923594713318247384472924e+00,1.36018882872456823013519796843723561e+00
protein/DD_g254,-Inf,-Inf,1.93492513837399132877490053223096689e+00,1.41484492166574999270472144776517589e+00
protein/DD_g255,-Inf,-Inf,1.57471025711555170270292256522099896e+00,1.50629875257836986576839342371834278e+00
protein/DD_g256,-Inf,-Inf,1.71916343480047722715757740326218010e+00,-Inf
protein/DD_g257,-Inf,-Inf,2.28102247377436020971402317720542157e+00,3.06517411178994015941269479001465080e+00
protein/DD_g258,-Inf,-Inf,1.64991482045520335636148018942137836e+00,-Inf
protein/DD_g259,-Inf,-Inf,-Inf,1.50876057857064331654537318014411425e+00
protein/DD_g26,-Inf,-Inf,2.02113079596670968640346242801561483e+00,1.61605133038662529554596829487186122e+00
protein/DD_g260,-Inf,-Inf,1.85043983649876767622123255263418190e+00,1.57038724708324462195657694588221636e+00
protein/DD_g261,-Inf,-Inf,-Inf,1.75526666266975407103915298921478928e+00
protein/DD_g262,-Inf,-Inf,2.04243230502465721576850150060449415e+00,1.29613157613868338014880286807207077e+00
protein/DD_g263,-Inf,-Inf,1.48640798201623880476742826524223513e+00,1.46572023408817567459389325606341944e+00
protein/DD_g264,-Inf,-Inf,1.75618389030708245156246282524953548e+00,1.44371118002955983678180638082339141e+00
protein/DD_g265,-Inf,-Inf,2.35867739562540635074047066180915957e+00,1.53326908412677999963764385712837872e+00
protein/DD_g266,-Inf,-Inf,1.74442653508938816718898037681512485e+00,1.65115403660305410211890032162327120e+00
protein/DD_g267,-Inf,-Inf,1.85118201604128761113021116246547220e+00,1.35969037392146209882371682399341246e+00
protein/DD_g268,-Inf,-Inf,-Inf,1.62831063186427730358589470765604670e+00
protein/DD_g269,-Inf,-Inf,-Inf,1.45690958378134167090563770891066500e+00
protein/DD_g27,-Inf,-Inf,1.58831918366183501577278774887325315e+00,1.46753391098679186443143905724123867e+00
protein/DD_g270,-Inf,-Inf,1.91316848841029169848364050125609128e+00,1.69195658998364833960271149370273387e+00
protein/DD_g271,-Inf,-Inf,1.91430555524892971348032650107241797e+00,1.48666298975580549233139994501388622e+00
protein/DD_g272,-Inf,-Inf,2.56797351744073741847087007408603058e+00,1.70762880025664480666579933791242148e+00
protein/DD_g273,-Inf,-Inf,1.74301519906681058316981876298734386e+00,1.76550591948951869424471623774965336e+00
protein/DD_g274,-Inf,-Inf,-Inf,1.52217534293977660672804700518833827e+00
protein/DD_g275,-Inf,-Inf,1.83679815786937008880324356098103793e+00,1.51125177631605638569173940353229113e+00
protein/DD_g276,-Inf,-Inf,1.48407042810449580702049394902003098e+00,1.60989019532340476163940212496902398e+00
protein/DD_g277,-Inf,-Inf,1.62146595287077665253635283415525469e+00,1.55843915423466895629421450950783459e+00
protein/DD_g278,-Inf,-Inf,1.59919282512390182615007558757866765e+00,1.55911493589010162986050044239914072e+00
protein/DD_g279,-Inf,-Inf,2.31070497159247060909171940369295515e+00,1.52650379541956522551679781291024466e+00
protein/DD_g28,-Inf,-Inf,1.94066994729693515908590381915351538e+00,-Inf
protein/DD_g280,-Inf,-Inf,1.79655883424582543384850269512188879e+00,1.48452246912292960428157503248776211e+00
protein/DD_g281,-Inf,-Inf,2.49457296654774733771929191029199103e+00,1.54974805457239818023534091956759166e+00
protein/DD_g282,-Inf,-Inf,1.94062756132923061305956041965361063e+00,1.57077332102124218423191355339918822e+00
protein/DD_g283,-Inf,-Inf,1.68480156520024160296016618491715042e+00,1.48678592105471039188538714558650233e+00
protein/DD_g284,-Inf,-Inf,2.26930920902601420449101067844431358e+00,1.48868204921841288523899741143414445e+00
protein/DD_g285,-Inf,-Inf,1.61165836228386396879341688687899504e+00,1.46251273769865698239012489438722902e+00
protein/DD_g286,-Inf,-Inf,1.81836432460003113215305785092251652e+00,1.56311934571952483538604522563818613e+00
protein/DD_g287,-Inf,-Inf,1.72854034620921288540265295086338898e+00,1.68666173494580752410652436006590792e+00
protein/DD_g288,-Inf,-Inf,2.23234320737166328083611002343815075e+00,1.42785455049571022263269674434174684e+00
protein/DD_g289,-Inf,-Inf,1.54479898794872686042658211758953654e+00,1.52196992941418957986009451354833455e+00
protein/DD_g29,-Inf,-Inf,-Inf,1.59445429196111859639118623477569584e+00
protein/DD_g290,-Inf,-Inf,1.68695787837090706343504269323847281e+00,1.62246227149791046708709933741786789e+00
protein/DD_g291,-Inf,-Inf,2.04391060009019026545053614766295126e+00,1.38320631494184626746672374065466638e+00
protein/DD_g292,-Inf,-Inf,1.54536873076222595682839077640747879e+00,-Inf
protein/DD_g293,-Inf,-Inf,1.90771602132586557233140665652304202e+00,1.54626926555989420528613593821075035e+00
protein/DD_g294,-Inf,-Inf,-Inf,-Inf
protein/DD_g295,-Inf,-Inf,1.64066620817631543041403363534959005e+00,-Inf
protein/DD_g296,-Inf,-Inf,1.68644872625054103109041572902110909e+00,-Inf
protein/DD_g297,-Inf,-Inf,1.53272559275136960220748223041906368e+00,1.59188598462138325209976258765776214e+00
protein/DD_g298,-Inf,-Inf,1.88587417262940130964566719999105168e+00,1.54481149956219417746600666987551902e+00
protein/DD_g299,-Inf,-Inf,1.84075377157578580809609469517823301e+00,1.74196369002501566504584873909808322e+00
protein/DD_g3,-Inf,-Inf,1.73592261388724668643234552945678967e+00,1.43306791704221627953309778072788949e+00
protein/DD_g30,-Inf,-Inf,1.89878920460994268397831104709189625e+00,1.34934466811106525586187635597641261e+00
protein/DD_g300,-Inf,-Inf,1.82317755972968451422679430780088025e+00,1.49505744432779217331677721113034469e+00
protein/DD_g301,-Inf,-Inf,2.19449016888007000440936966206539295e+00,1.59765714140091228712688468247658472e+00
protein/DD_g302,-Inf,-Inf,1.55948893203262471393153041504786259e+00,1.60016542756291962615120729878290267e+00
protein/DD_g303,-Inf,-Inf,1.54043116460145061094422052404935948e+00,1.43265021487111110056586323729058938e+00
protein/DD_g304,-Inf,-Inf,1.57477485392415826849630186252041599e+00,1.52992202791671982021936256686395063e+00
protein/DD_g305,-Inf,-Inf,1.55235252853137721485815889152883881e+00,1.48002965015693400589375141386238832e+00
protein/DD_g306,-Inf,-Inf,1.59978683165055109915302739095398203e+00,1.43462997679534038906199265923924062e+00
protein/DD_g307,-Inf,-Inf,2.03497859611199579224767903506420028e+00,1.57254998868408784152826054525074198e+00
protein/DD_g308,-Inf,-Inf,1.86072414183285670130163341424237923e+00,-Inf
protein/DD_g309,-Inf,-Inf,2.03054799117612126399024378076649405e+00,1.38548339412301831996406515902743907e+00
protein/DD_g31,-Inf,-Inf,2.38563822230688838954357069322953538e+00,1.64395392406036506250554288342048174e+00
protein/DD_g310,-Inf,-Inf,1.82872200135220325333183496552103750e+00,1.82596522854747834903362462401538320e+00
protein/DD_g311,-Inf,-Inf,1.69615123592245119331288978553897723e+00,1.41794223257331351697679373968873107e+00
protein/DD_g312,-Inf,-Inf,2.22952942715682329611506511715741965e+00,1.64103579021012047114467302846334246e+00
protein/DD_g313,-Inf,-Inf,-Inf,1.61857756364835504585815016250160897e+00
protein/DD_g314,-Inf,-Inf,1.90659867348260050504379817829636416e+00,1.58593766534067879652852447459303269e+00
protein/DD_g315,-Inf,-Inf,1.72047081263499768569490404494552324e+00,1.49231845955535499950794428857963380e+00
protein/DD_g316,-Inf,-Inf,1.74061300358657988514789773026472478e+00,1.52362532159096814778708165288072918e+00
protein/DD_g317,-Inf,-Inf,-Inf,1.85235324521611876457142599398897590e+00
protein/DD_g318,-Inf,-Inf,2.02118045357008600513459064077787167e+00,1.66390285383686182220406182201498999e+00
protein/DD_g319,-Inf,-Inf,1.92314339144607798796466286767912303e+00,1.43563049337923576309968983123387281e+00
protein/DD_g32,-Inf,-Inf,1.56940848856890110448419745688714501e+00,1.46058640403712919534035707491434133e+00
protein/DD_g320,-Inf,-Inf,1.69927709538026798645614006015131683e+00,1.41734548700849403599330495887460423e+00
protein/DD_g321,-Inf,-Inf,1.57032632161870534679774474741004084e+00,2.60097866108206740523296953242131619e+00
protein/DD_g322,-Inf,-Inf,1.55427195238413784040028063844654881e+00,-Inf
protein/DD_g323,-Inf,-Inf,-Inf,-Inf
protein/DD_g324,-Inf,-Inf,1.88535540675451070345228345296272656e+00,1.44190643691876387663513807857444586e+00
protein/DD_g325,-Inf,-Inf,-Inf,1.69613315650081035799783620652311362e+00
protein/DD_g326,-Inf,-Inf,1.54080452731183340257538593024482143e+00,1.56193656257270900550548450144679206e+00
protein/DD_g327,-Inf,-Inf,1.93705708062596164048964486214046629e+00,1.47054856276546923734350877299783787e+00
protein/DD_g328,-Inf,-Inf,1.53830985685991661030455786959860450e+00,-Inf
protein/DD_g329,-Inf,-Inf,-Inf,1.64332980739547136747353154615614157e+00
protein/DD_g33,-Inf,-Inf,-Inf,1.67851149080781381250832447280624146e+00
protein/DD_g330,-Inf,-Inf,-Inf,1.51242384544466364877250237265674296e+00
protein/DD_g331,-Inf,-Inf,1.70093447254440306736400377555871800e+00,1.51187920469920837090970234222286979e+00
protein/DD_g332,-Inf,-Inf,1.87486695398229322916426278793359887e+00,1.45511368414032774781354867597462905e+00
protein/DD_g333,-Inf,-Inf,1.85771303349629998855118855415584701e+00,1.43365573723577538197668486519995663e+00
protein/DD_g334,-Inf,-Inf,2.02468302880309817963295135367365377e+00,1.37812887840745406329108021639407415e+00
protein/DD_g335,-Inf,-Inf,1.83177441011525052482930095706083679e+00,1.46374182215430912615461797553601650e+00
protein/DD_g336,-Inf,-Inf,1.77642829955698903301170581177799386e+00,1.51895451046403280913659693421417486e+00
protein/DD_g337,-Inf,-Inf,1.60893914472743689489748722774645670e+00,1.39542224759324515568354400484961023e+00
protein/DD_g338,-Inf,-Inf,2.29513566690141421149194523122663750e+00,1.53630174984677924358957116871308148e+00
protein/DD_g339,-Inf,-Inf,2.17658329602307968431727207270872709e+00,1.46090078375832973311616179397961379e+00
protein/DD_g34,-Inf,-Inf,1.88575906644156705245758690947763792e+00,1.79132879018484271785234683252574934e+00
protein/DD_g340,-Inf,-Inf,2.32967677409116234623692370361285666e+00,1.45948356674730580860654637383414088e+00
protein/DD_g341,-Inf,-Inf,1.70977111828652784132939804644682704e+00,1.69287511201302033393045953697736176e+00
protein/DD_g342,-Inf,-Inf,1.95214185944248566473895762666884517e+00,1.58435911052163588694227280969699361e+00
protein/DD_g343,-Inf,-Inf,2.03642293070545397816388335162022880e+00,1.45809134494131474059042321400957606e+00
protein/DD_g344,-Inf,-Inf,1.51139150726299557597168886163351846e+00,1.35811869430864976813382766386137443e+00
protein/DD_g345,-Inf,-Inf,-Inf,1.53170463798878836528979980863798362e+00
protein/DD_g346,-Inf,-Inf,1.83700006364903591298890995212162938e+00,-Inf
protein/DD_g347,-Inf,-Inf,1.73103001746257930529966481125578904e+00,1.29262736431001178640028649948376991e+00
protein/DD_g348,-Inf,-Inf,1.62083615475140171926760855074375140e+00,1.52402320173987488651151512837449648e+00
protein/DD_g349,-Inf,-Inf,-Inf,1.61998744554701275493706237973911953e+00
protein/DD_g35,-Inf,-Inf,-Inf,1.58936614364485252948716761648017429e+00
protein/DD_g350,-Inf,-Inf,-Inf,-Inf
protein/DD_g351,-Inf,-Inf,2.12160596230310540086435435517352914e+00,1.56917958215412239195788233143421199e+00
protein/DD_g352,-Inf,-Inf,2.01009617611490143936609399068711477e+00,2.24169827008660557372561567509334657e+00
protein/DD_g353,-Inf,-Inf,1.64526550007717069991089860722741436e+00,1.42013826198069076237666961826737366e+00
protein/DD_g354,-Inf,-Inf,1.57025640494055773328577174920174480e+00,1.36730985399829478272335922527589766e+00
protein/DD_g355,-Inf,-Inf,2.06173798986304221337724600815591855e+00,1.39027349272487129519026677350183986e+00
protein/DD_g356,-Inf,-Inf,-Inf,1.37131268865792442577792968762909309e+00
protein/DD_g357,-Inf,-Inf,1.60296006685721233306460874514306815e+00,1.37187725969780382196495524668714298e+00
protein/DD_g358,-Inf,-Inf,-Inf,-Inf
protein/DD_g359,-Inf,-Inf,1.55339682559730699018833897883351152e+00,1.46538477144405954506598352482603567e+00
protein/DD_g36,-Inf,-Inf,1.50654991705513550963478094062956569e+00,1.56750432706320284299011060115769036e+00
protein/DD_g360,-Inf,-Inf,1.70675935704276093414378101744090910e+00,1.38430209578398056005756556927741751e+00
protein/DD_g361,-Inf,-Inf,1.66601101483106667694775320865981852e+00,1.41929592124507107758520725913271752e+00
protein/DD_g362,-Inf,-Inf,1.85066078171798753447611676293809018e+00,1.39631104835640804925038714865958360e+00
protein/DD_g363,-Inf,-Inf,1.87501144404612898633266780902185389e+00,1.70276860969238644231795138259344721e+00
protein/DD_g364,-Inf,-Inf,-Inf,1.41408678181166044161935252558933535e+00
protein/DD_g365,-Inf,-Inf,1.84394639231387326058858916488099748e+00,-Inf
protein/DD_g366,-Inf,-Inf,-Inf,1.42545603941338252235033831162383525e+00
protein/DD_g367,-Inf,-Inf,1.95690433905094646347758553736089930e+00,1.44706278882018354616193023806891070e+00
protein/DD_g368,-Inf,-Inf,1.95620896960758611788867532725271053e+00,1.43450716817133279676046536253903903e+00
protein/DD_g369,-Inf,-Inf,1.89592999926899475490730974458608510e+00,1.63020314959114559411732542442790822e+00
protein/DD_g37,-Inf,-Inf,2.90143718829387901519506353648961203e+00,1.57871367922541824174009713301382156e+00
protein/DD_g370,-Inf,-Inf,1.64599830833434873957101518513370397e+00,1.60645612986024815754391373035490199e+00
protein/DD_g371,-Inf,-Inf,2.17094269115543588431298762937532473e+00,1.45960096369216343028368421872760062e+00
protein/DD_g372,-Inf,-Inf,1.56586948129908743733371769037670390e+00,1.46300638687572069154174230341582905e+00
protein/DD_g373,-Inf,-Inf,-Inf,1.54649185429636910498892235662602235e+00
protein/DD_g374,-Inf,-Inf,1.78204126444655885109513444602839467e+00,1.37039050031041945603361984219823559e+00
protein/DD_g375,-Inf,-Inf,-Inf,1.60452471210562334478361210859767969e+00
protein/DD_g376,-Inf,-Inf,1.69690794602761336555241526515459570e+00,-Inf
protein/DD_g377,-Inf,-Inf,1.77310696361853990494849427006236565e+00,1.60027726079538305820960631182800823e+00
protein/DD_g378,-Inf,-Inf,1.87881193492240939681682649734694789e+00,-Inf
protein/DD_g379,-Inf,-Inf,1.71751167320090646540983451505830469e+00,1.41515043493629973967430145257042149e+00
protein/DD_g38,-Inf,-Inf,1.46959317372545067058240052807306976e+00,-Inf
protein/DD_g380,-Inf,-Inf,2.57679959644130333861225501148491280e+00,1.61016724591986347277222560978719773e+00
protein/DD_g381,-Inf,-Inf,1.91084813100072188532872398589573621e+00,1.43332348369578967472452983369142982e+00
protein/DD_g382,-Inf,-Inf,1.78695041067014747288238990167762607e+00,-Inf
protein/DD_g383,-Inf,-Inf,1.68028230884180025706495852003185183e+00,-Inf
protein/DD_g384,-Inf,-Inf,1.85398902083081032007124130013609870e+00,1.65060135329677183242211124279052661e+00
protein/DD_g385,-Inf,-Inf,1.80467031172118245742212443446277441e+00,1.61664795543882154609549888589907825e+00
protein/DD_g386,-Inf,-Inf,1.69004392141045475342082122058822232e+00,1.46473829352782531035429318511143199e+00
protein/DD_g387,-Inf,-Inf,1.86557890626300424155269774801628461e+00,1.49204796408312663811013703770029932e+00
protein/DD_g388,-Inf,-Inf,-Inf,1.74125070665193108753361221641550607e+00
protein/DD_g389,-Inf,-Inf,1.66859961361486967520049282266121679e+00,1.62141979500249274113342822369127254e+00
protein/DD_g39,-Inf,-Inf,1.64232102253501325105175992788547581e+00,1.46510588554551427764952636778012317e+00
protein/DD_g390,-Inf,-Inf,1.99733051345388643550663686466216279e+00,1.59871320773194882320386288333751275e+00
protein/DD_g391,-Inf,-Inf,1.45722638223945276670827710249039840e+00,-Inf
protein/DD_g392,-Inf,-Inf,1.90757196658583792915108142570346628e+00,1.47932032446325581200401234344929409e+00
protein/DD_g393,-Inf,-Inf,1.85475234776681547171845960281045465e+00,1.33598430882812977827043595083198050e+00
protein/DD_g394,-Inf,-Inf,1.60467992748269911189385097700117869e+00,1.29238259660814197138762078693714020e+00
protein/DD_g395,-Inf,-Inf,1.56705963175946790213842813366212261e+00,1.61486893412042332900045985471121186e+00
protein/DD_g396,-Inf,-Inf,1.77658337069385674203567567067888352e+00,1.43059689136518181087302175845240410e+00
protein/DD_g397,-Inf,-Inf,1.55250469278695329674441083931158546e+00,1.59973917055791156709280612426998843e+00
protein/DD_g398,-Inf,-Inf,2.02492732170435517572583401796333197e+00,1.60275843036358752318877009826871884e+00
protein/DD_g399,-Inf,-Inf,2.13588218300172212712233727571841829e+00,1.44001173758958541393064539160342103e+00
protein/DD_g4,-Inf,-Inf,-Inf,1.21161926366655043110768804838011732e+00
protein/DD_g40,-Inf,-Inf,1.61661123018175182191490040020961267e+00,1.43166866294116206060953926769002669e+00
protein/DD_g400,-Inf,-Inf,1.52631825647147389672344476441922153e+00,1.44022906208476180481753242241511845e+00
protein/DD_g401,-Inf,-Inf,1.57284658167872226024990461543116007e+00,1.36229630251577441307248295903236432e+00
protein/DD_g402,-Inf,-Inf,1.91498442352368788114797504054486469e+00,1.35609251552023980871447146453208054e+00
protein/DD_g403,-Inf,-Inf,1.73538987089968988581854528274086324e+00,1.52244979877060788952090028023943071e+00
protein/DD_g404,-Inf,-Inf,1.80858967639840610722154874399789907e+00,1.44677459608829237752800643112467139e+00
protein/DD_g405,-Inf,-Inf,1.55079474525217374197412336240988217e+00,1.38207562313262697428333993003701617e+00
protein/DD_g406,-Inf,-Inf,1.70358544826090903894886007160732787e+00,1.55974205773238421136457478635578196e+00
protein/DD_g407,-Inf,-Inf,1.85856054579337846447474725723029187e+00,-Inf
protein/DD_g408,-Inf,-Inf,1.61922780509734717230256395253326610e+00,1.40994091743301947860423066261671248e+00
protein/DD_g409,-Inf,-Inf,1.72979965900392805792916489144316862e+00,1.71153496903279748687959534047682182e+00
protein/DD_g41,-Inf,-Inf,-Inf,1.60401129804970648852966811269078575e+00
protein/DD_g410,-Inf,-Inf,2.14309913658935256740111209740507954e+00,1.61390784641816340022621139709457451e+00
protein/DD_g411,-Inf,-Inf,-Inf,1.67431240416067268745241351879871824e+00
protein/DD_g412,-Inf,-Inf,1.56694987953486664581089013456110739e+00,1.38799717025863973422390511192048439e+00
protein/DD_g413,-Inf,-Inf,-Inf,1.59506544454819727543994005001790153e+00
protein/DD_g414,-Inf,-Inf,1.78391442599071177466109322972510382e+00,1.46609913810305981361508844445612288e+00
protein/DD_g415,-Inf,-Inf,1.54810564555380918649262096036756824e+00,-Inf
protein/DD_g416,-Inf,-Inf,1.96408330818061805811079056812519699e+00,1.58592878956408733459843205311399567e+00
protein/DD_g417,-Inf,-Inf,1.90217095483937785843144293907170487e+00,1.52016900835479510945253277697971429e+00
protein/DD_g418,-Inf,-Inf,1.63071527640537921283237889312882517e+00,1.38798694769031802047232686944367499e+00
protein/DD_g419,-Inf,-Inf,1.60557050253494788792072094880285912e+00,1.51321891574326868387191690136928744e+00
protein/DD_g42,-Inf,-Inf,1.94150776079003424108897513258373582e+00,1.69049008837104055938659648609301486e+00
protein/DD_g420,-Inf,-Inf,2.10406715277378208006472204761873850e+00,-Inf
protein/DD_g421,-Inf,-Inf,2.05044856801882823048275563519436696e+00,1.25989814254162971850462974297737838e+00
protein/DD_g422,-Inf,-Inf,1.79525819544999657645390696944541079e+00,1.46943072012495934233990099406733586e+00
protein/DD_g423,-Inf,-Inf,1.99527035478311032573498311349540889e+00,1.56987767257708697303063190622128539e+00
protein/DD_g424,-Inf,-Inf,1.51015613054011960178938256809060673e+00,1.40774007265190484044071644367610200e+00
protein/DD_g425,-Inf,-Inf,1.81608505402202153664772808584584887e+00,1.39719663533392120012036307607610879e+00
protein/DD_g426,-Inf,-Inf,1.62842717083685622685582795417081799e+00,1.40315528431365547813638194247360204e+00
protein/DD_g427,-Inf,-Inf,1.85330340195038428515265758074284715e+00,1.45563246073806269087246251647203274e+00
protein/DD_g428,-Inf,-Inf,1.91277502211301651900467445006147005e+00,1.36937823094628309743508665049973375e+00
protein/DD_g429,-Inf,-Inf,1.65552934375696323755024767290006804e+00,-Inf
protein/DD_g43,-Inf,-Inf,1.92067741481877636130729461647324252e+00,1.42581515479262163954900233327656790e+00
protein/DD_g430,-Inf,-Inf,1.80397420287149976741731196627736938e+00,1.43322506789002225540930532734484446e+00
protein/DD_g431,-Inf,-Inf,1.61873377894998626419875031820755500e+00,-Inf
protein/DD_g432,-Inf,-Inf,1.82042366750655789934707959949408543e+00,1.58378478772364033356174869465460732e+00
protein/DD_g433,-Inf,-Inf,-Inf,1.62206546907402544287171952892750091e+00
protein/DD_g434,-Inf,-Inf,1.65422095587626959791553874675269564e+00,-Inf
protein/DD_g435,-Inf,-Inf,-Inf,1.59905937142068703436080020585349632e+00
protein/DD_g436,-Inf,-Inf,2.01144570875322849468615642716904079e+00,1.43329626125623111783991201030989416e+00
protein/DD_g437,-Inf,-Inf,2.51185930450791617371202135335953182e+00,1.46751049186072775461695478158067814e+00
protein/DD_g438,-Inf,-Inf,1.77021509487199443620810794751590824e+00,-Inf
protein/DD_g439,-Inf,-Inf,1.82004741430343411807119344883249983e+00,-Inf
protein/DD_g44,-Inf,-Inf,1.50888733674996284010385087515642370e+00,1.58287875715269452712723507869712059e+00
protein/DD_g440,-Inf,-Inf,1.60945683112101179717240895443043786e+00,1.43179841589516278366577909363906635e+00
protein/DD_g441,-Inf,-Inf,-Inf,1.57605451111506871962034874854778360e+00
protein/DD_g442,-Inf,-Inf,2.33491803119290625479907143177327374e+00,1.57399920443836399639517529942475475e+00
protein/DD_g443,-Inf,-Inf,2.09064431958312802769119385206157791e+00,1.57461185160880681673233654031447429e+00
protein/DD_g444,-Inf,-Inf,-Inf,1.53479015483945909123145920489329450e+00
protein/DD_g445,-Inf,-Inf,1.80680994275053390252392987174474922e+00,1.62400371941333427599203547003559725e+00
protein/DD_g446,-Inf,-Inf,1.68367947980749204806060552938182682e+00,1.62871836729626157500323246977764118e+00
protein/DD_g447,-Inf,-Inf,1.63708924260792488386997499527088797e+00,1.44558198183753851249761464953422906e+00
protein/DD_g448,-Inf,-Inf,2.14420063544833222542885522417245092e+00,1.53607525255015312127949213401546402e+00
protein/DD_g449,-Inf,-Inf,2.21459547319559733305277558184643035e+00,1.53003372305397203799042147287140258e+00
protein/DD_g45,-Inf,-Inf,1.89138846711167985880371272771429356e+00,1.30951449945643845479635923830248497e+00
protein/DD_g450,-Inf,-Inf,1.46011322482033766579025294165357877e+00,1.60555520066511960862966007077047288e+00
protein/DD_g451,-Inf,-Inf,2.03402677156372653260203976686580518e+00,1.58652506438428246181315261583481514e+00
protein/DD_g452,-Inf,-Inf,1.77589681900542694005170211048991139e+00,-Inf
protein/DD_g453,-Inf,-Inf,1.86061641006209377588411328635486955e+00,1.69064687369199415401841794753310437e+00
protein/DD_g454,-Inf,-Inf,1.53985683523809600298297299382603800e+00,1.56629044687324073902925430481128568e+00
protein/DD_g455,-Inf,-Inf,1.80841897690856322189908374077631773e+00,-Inf
protein/DD_g456,-Inf,-Inf,1.61853047326182982597350769106329468e+00,1.39046903558477230190166629227365070e+00
protein/DD_g457,-Inf,-Inf,2.05186533150295761099788085696426031e+00,1.50473072779772723325459542135613777e+00
protein/DD_g458,-Inf,-Inf,1.78768950985703094215373590252883104e+00,1.69121166906488544229752496352581394e+00
protein/DD_g459,-Inf,-Inf,1.86082897145018203150851039962483492e+00,1.30484457995026711076864086622906852e+00
protein/DD_g46,-Inf,-Inf,1.94027843185516023960491374807787033e+00,1.67971211588430802770023400189100949e+00
protein/DD_g460,-Inf,-Inf,-Inf,1.49583371122829637718494761624746954e+00
protein/DD_g461,-Inf,-Inf,1.78156680026539544651560992968924048e+00,1.56281173469746054323905550114838237e+00
protein/DD_g462,-Inf,-Inf,1.71843776992873182467175200112984524e+00,1.47757546374394227310549421778611602e+00
protein/DD_g463,-Inf,-Inf,1.75144349270930760405917107474886458e+00,1.51058573393095049394113019278672917e+00
protein/DD_g464,-Inf,-Inf,-Inf,1.60513919843112023991220061783532741e+00
protein/DD_g465,-Inf,-Inf,1.52285199458807761427185743730726304e+00,1.35841187440060604290988738958715390e+00
protein/DD_g466,-Inf,-Inf,1.91802298748331901606226060060032923e+00,1.35132924310508550831593259745036421e+00
protein/DD_g467,-Inf,-Inf,1.54023511647614698948833656549495962e+00,1.44190557207647916072706927097498246e+00
protein/DD_g468,-Inf,-Inf,1.64956620634194697197249913021909937e+00,1.49709116918437514938244222692172371e+00
protein/DD_g469,-Inf,-Inf,1.54259531638617199511997471968182669e+00,1.42898321980069701624330883819154900e+00
protein/DD_g47,-Inf,-Inf,1.60077301796405065830029527104816354e+00,1.54435320876237544296815933223241014e+00
protein/DD_g470,-Inf,-Inf,1.65484413623958451692160191464977536e+00,1.40867143360360815061285580699507133e+00
protein/DD_g471,-Inf,-Inf,1.65931554635549603842703836666146401e+00,1.39944950495601792093859070755779676e+00
protein/DD_g472,-Inf,-Inf,1.84970305007353734427916521051419278e+00,1.67240420837642466820754503215846579e+00
protein/DD_g473,-Inf,-Inf,-Inf,1.75836634453629833404589319372627354e+00
protein/DD_g474,-Inf,-Inf,2.16856426847064084587914731147056760e+01,-Inf
protein/DD_g475,-Inf,-Inf,1.80998410320679647001898961295316250e+00,1.44212901715953844397211300768198795e+00
protein/DD_g476,-Inf,-Inf,1.60819867583629528019362407156451433e+00,1.80767874909011742795802474048727599e+00
protein/DD_g477,-Inf,-Inf,1.74611976872886581152398043834454297e+00,1.43591507282042733485641784094277854e+00
protein/DD_g478,-Inf,-Inf,1.86411869357884068585613686316017647e+00,1.48732336412790087174837451154007151e+00
protein/DD_g479,-Inf,-Inf,1.67994778752866381174846035051248441e+00,1.35269460470450399989000475257600907e+00
protein/DD_g48,-Inf,-Inf,-Inf,1.64094344076725535497993685074935124e+00
protein/DD_g480,-Inf,-Inf,1.79321738647486236435418227115778465e+00,1.48899292665014373346235923508117807e+00
protein/DD_g481,-Inf,-Inf,1.75867943403093475272333408924014333e+00,1.35633432646671964127380993359503970e+00
protein/DD_g482,-Inf,-Inf,-Inf,1.79503786304522830657966699130533435e+00
protein/DD_g483,-Inf,-Inf,1.59209219735452498614899114192498045e+00,1.46613294323318722623180233068727685e+00
protein/DD_g484,-Inf,-Inf,1.86792342359494464000760256255666178e+00,1.73157741549484532119548092518759111e+00
protein/DD_g485,-Inf,-Inf,-Inf,1.51835290183353195031916270248407702e+00
protein/DD_g486,-Inf,-Inf,2.02328924113390209018104655023358875e+00,1.56806514705949532554462405207410305e+00
protein/DD_g487,-Inf,-Inf,-Inf,-Inf
protein/DD_g488,-Inf,-Inf,1.48523533723807048783811692498811156e+00,1.73699328757395551407212892318101868e+00
protein/DD_g489,-Inf,-Inf,1.70438082586524722166371811921593392e+00,-Inf
protein/DD_g49,-Inf,-Inf,1.47601068298639489658849699239255006e+00,-Inf
protein/DD_g490,-Inf,-Inf,1.77913630040362884848776448200776879e+00,1.52406622444659119312472953568912824e+00
protein/DD_g491,-Inf,-Inf,1.80932436714508313543955479482067901e+00,1.48725214089849700345865198807684114e+00
protein/DD_g492,-Inf,-Inf,2.09711259950124631890727272139798816e+00,-Inf
protein/DD_g493,-Inf,-Inf,-Inf,-Inf
protein/DD_g494,-Inf,-Inf,2.00276502479901787722682862031196956e+00,-Inf
protein/DD_g495,-Inf,-Inf,1.72800204922327464589347924579525393e+00,1.33754181857938518887531516075009376e+00
protein/DD_g496,-Inf,-Inf,1.94250496824817735723729611281291750e+00,1.35936177894874151487115069066003926e+00
protein/DD_g497,-Inf,-Inf,-Inf,-Inf
protein/DD_g498,-Inf,-Inf,-Inf,1.67302308152679154087114954656851916e+00
protein/DD_g499,-Inf,-Inf,1.77116353976695649330400646105214741e+00,1.38258590036504379601088098589476306e+00
protein/DD_g5,-Inf,-Inf,1.45634609965277487031055255717166015e+00,1.41448396054268280882120572831016083e+00
protein/DD_g50,-Inf,-Inf,1.42222042870515558939882987465463836e+00,1.42359218307876545283940215672328259e+00
protein/DD_g500,-Inf,-Inf,2.08966293845315359776326299238774082e+00,1.56208967760050137389333788109941475e+00
protein/DD_g501,-Inf,-Inf,1.87043181281479085607592796299323893e+00,1.59468047216589041260000840755057939e+00
protein/DD_g502,-Inf,-Inf,1.52007447692710509195844261676215018e+00,-Inf
protein/DD_g503,-Inf,-Inf,1.63336975891435227374003775962364070e+00,1.33486350395340293885381198014109218e+00
protein/DD_g504,-Inf,-Inf,1.78460851485390309504174421192264786e+00,1.53827831634164114009059263751260876e+00
protein/DD_g505,-Inf,-Inf,-Inf,1.54473634142888631868046202144697065e+00
protein/DD_g506,-Inf,-Inf,-Inf,1.67624089259749134151011478281710372e+00
protein/DD_g507,-Inf,-Inf,1.69156208272274543083430622120127981e+00,1.59704158525277488988872918280279338e+00
protein/DD_g508,-Inf,-Inf,-Inf,-Inf
protein/DD_g509,-Inf,-Inf,2.19741716844470643727334925076659199e+00,1.48459081568310072873618329166765114e+00
protein/DD_g51,-Inf,-Inf,-Inf,1.64345799590822756013659305127926399e+00
protein/DD_g510,-Inf,-Inf,1.75224194918894653547359883615562821e+00,1.60385195414319815084731896788064517e+00
protein/DD_g511,-Inf,-Inf,-Inf,1.52632811138778799673149020061464887e+00
protein/DD_g512,-Inf,-Inf,1.62082813015321901994020766683630906e+00,1.49738567735581832471091324428208393e+00
protein/DD_g513,-Inf,-Inf,-Inf,-Inf
protein/DD_g514,-Inf,-Inf,1.59822060394014026653944674071913217e+00,-Inf
protein/DD_g515,-Inf,-Inf,1.80929879037333962989202447155265059e+00,1.43882386204458255880892392995396429e+00
protein/DD_g516,-Inf,-Inf,-Inf,1.61081626998237480868647324618404951e+00
protein/DD_g517,-Inf,-Inf,-Inf,1.55333829132500053577943825053638084e+00
protein/DD_g518,-Inf,-Inf,1.63344101874276135573074786259048885e+00,1.47251372137261674059209720323050700e+00
protein/DD_g519,-Inf,-Inf,1.74809162577553591146615896973920509e+00,1.50712225028446181057842664680724636e+00
protein/DD_g52,-Inf,-Inf,1.88313167496345018592210905201880199e+00,1.56247856877150347008976379845958198e+00
protein/DD_g520,-Inf,-Inf,1.83082137126786355507087708733828529e+00,1.47818267476490912853536594518669907e+00
protein/DD_g521,-Inf,-Inf,1.69883023221984150528074385426231173e+00,1.54155740583659160702281283860900779e+00
protein/DD_g522,-Inf,-Inf,-Inf,1.61232154892608940565819545810717410e+00
protein/DD_g523,-Inf,-Inf,1.68267600191433070622232958775991963e+00,1.47113624409348688473749998955908032e+00
protein/DD_g524,-Inf,-Inf,1.82065428936022976533635623351575454e+00,1.43355476887254857741959220692068431e+00
protein/DD_g525,-Inf,-Inf,1.47742553822756625769381539977259548e+00,1.52807973985702718753853397637909084e+00
protein/DD_g526,-Inf,-Inf,1.78960554895389632409526444352342550e+00,1.62950958371044020833384862488097837e+00
protein/DD_g527,-Inf,-Inf,1.51056340237381592351423495297242365e+00,-Inf
protein/DD_g528,-Inf,-Inf,-Inf,1.62755189490495562683682589065640011e+00
protein/DD_g529,-Inf,-Inf,1.93154274018590644834159332218088755e+00,1.54963220089337675097729480580960092e+00
protein/DD_g53,-Inf,-Inf,2.53547096605707562996259404708255740e+00,1.34472818835818657436218165827013505e+00
protein/DD_g530,-Inf,-Inf,2.08541149191434962623639399871135458e+00,1.45213114759039983849260751700411176e+00
protein/DD_g531,-Inf,-Inf,2.17684268055785885792873835756358361e+00,1.58454333336402686977037591608165517e+00
protein/DD_g532,-Inf,-Inf,-Inf,1.27124975882069258571167348867832090e+00
protein/DD_g533,-Inf,-Inf,1.65902610647922833818159300069648599e+00,1.51521409756355073159702871594940564e+00
protein/DD_g534,-Inf,-Inf,1.84874123202785967587684107403514927e+00,1.49943125820927030752387589847003275e+00
protein/DD_g535,-Inf,-Inf,1.60325872314907294150004867339115145e+00,1.45118132855197735057743802331133227e+00
protein/DD_g536,-Inf,-Inf,1.83202277131907478256225821112846186e+00,1.51036028946657334409387796788224192e+00
protein/DD_g537,-Inf,-Inf,3.75678093942152373271316459249470863e+00,1.64839911052540381855018697529842448e+00
protein/DD_g538,-Inf,-Inf,2.24356478775621061941434980203822026e+00,1.48369508890108722967262656711751074e+00
protein/DD_g539,-Inf,-Inf,1.72493798864353652349114570474912771e+00,1.56047880457830312858752530782671816e+00
protein/DD_g54,-Inf,-Inf,-Inf,1.53043465316236596677564707049278363e+00
protein/DD_g540,-Inf,-Inf,-Inf,1.48011974656078427448719063908737728e+00
protein/DD_g541,-Inf,-Inf,1.77513389046613143760622114104844466e+00,1.49866136350101562616583465909047378e+00
protein/DD_g542,-Inf,-Inf,2.06911451814183873280236331755069407e+00,1.51469408103459369059222631756221133e+00
protein/DD_g543,-Inf,-Inf,1.71271194787074064009068406150731885e+00,1.34667437665515566089852117282046695e+00
protein/DD_g544,-Inf,-Inf,1.71229668077446134934598190133259497e+00,1.46356884772708187071609565315256525e+00
protein/DD_g545,-Inf,-Inf,1.78546502911616743686060850436515784e+00,-Inf
protein/DD_g546,-Inf,-Inf,1.63820167877821721816969190593203697e+00,1.61942049018018552785121221731431506e+00
protein/DD_g547,-Inf,-Inf,1.76205076145767315178698679723130389e+00,1.44029246980608540739581896516487776e+00
protein/DD_g548,-Inf,-Inf,-Inf,1.50777721602321714350667285061313672e+00
protein/DD_g549,-Inf,-Inf,1.96876588785412887550394609356857821e+00,1.49339504212050695189929140071039449e+00
protein/DD_g55,-Inf,-Inf,1.99321528741461797821445949482483471e+00,1.68189331695393454552874400653348721e+00
protein/DD_g550,-Inf,-Inf,1.59654502392107681683520296395207173e+00,1.47510897703003992429396728244883852e+00
protein/DD_g551,-Inf,-Inf,1.72231612730357716673349034251828107e+00,1.44025033227740214844386835406591262e+00
protein/DD_g552,-Inf,-Inf,1.92590316143232551258461433649263239e+00,1.48974244572592659218073554935726476e+00
protein/DD_g553,-Inf,-Inf,-Inf,-Inf
protein/DD_g554,-Inf,-Inf,1.67400575952995984777560225405617364e+00,1.29322781274351971473792195402255074e+00
protein/DD_g555,-Inf,-Inf,2.10327997229678247297044939338580170e+00,1.45299000394751853923361473237173249e+00
protein/DD_g556,-Inf,-Inf,1.99806782842975835635154335863661707e+00,1.46569795783520532220963855167699655e+00
protein/DD_g557,-Inf,-Inf,1.68231807755646924135174487593418124e+00,1.44003889079853767706034272419244485e+00
protein/DD_g558,-Inf,-Inf,1.69677940444232683437395572283731921e+00,1.56618902124108621188125119849380534e+00
protein/DD_g559,-Inf,-Inf,2.04621229479304841083536747127285876e+00,1.48250100940466152935975924166609094e+00
protein/DD_g56,-Inf,-Inf,1.58420534699563379272291052546678234e+00,1.56799206995342389059961822011095929e+00
protein/DD_g560,-Inf,-Inf,1.70027845158681402835768058113526112e+00,1.54977569969047798207967817479012980e+00
protein/DD_g561,-Inf,-Inf,1.70519703492703855034218672266629731e+00,1.27185557767047630494456298796744882e+00
protein/DD_g562,-Inf,-Inf,1.55036357172502089225485322295286852e+00,1.38730048987645883751862380017509366e+00
protein/DD_g563,-Inf,-Inf,1.56199939597335077768232748837186471e+00,1.28169126265983671729961667679009873e+00
protein/DD_g564,-Inf,-Inf,1.74035442222334109275068182533974280e+00,1.56588435994261444957834112763971992e+00
protein/DD_g565,-Inf,-Inf,1.73052334277831383300654472746535868e+00,-Inf
protein/DD_g566,-Inf,-Inf,1.81344478243985414994471152555960512e+00,-Inf
protein/DD_g567,-Inf,-Inf,-Inf,1.52596715862239157711734450866289777e+00
protein/DD_g568,-Inf,-Inf,-Inf,-Inf
protein/DD_g569,-Inf,-Inf,1.88740045901457250184685954980605262e+00,1.39293366436567917829842864488819339e+00
protein/DD_g57,-Inf,-Inf,2.04310263029208102987032642603055194e+00,1.48291125958799349263112624002591318e+00
protein/DD_g570,-Inf,-Inf,1.80669540263141810884036457577943135e+00,1.54993704270281502720442462748829442e+00
protein/DD_g571,-Inf,-Inf,1.65205971693041668284517608156985162e+00,-Inf
protein/DD_g572,-Inf,-Inf,-Inf,-Inf
protein/DD_g573,-Inf,-Inf,1.94710642293939562306924629481197699e+00,1.51904012684288001034337440352872439e+00
protein/DD_g574,-Inf,-Inf,1.83124817761644482250175118249356459e+00,1.73281463188946124188241328382483819e+00
protein/DD_g575,-Inf,-Inf,1.66356463540267123412740824435856016e+00,1.19116037866571542597061632424450280e+00
protein/DD_g576,-Inf,-Inf,-Inf,1.54400490243552201892948306014652708e+00
protein/DD_g577,-Inf,-Inf,-Inf,1.56986118310198983379363453634099046e+00
protein/DD_g578,-Inf,-Inf,1.68480419023366802786265349233769425e+00,1.52146654751834269521586077443147198e+00
protein/DD_g579,-Inf,-Inf,1.60928717090130101501467515996814206e+00,1.38011084903850540729101463106420014e+00
protein/DD_g58,-Inf,-Inf,1.97481490248796783702183084683517336e+00,1.50427392871170577488751125705416015e+00
protein/DD_g580,-Inf,-Inf,1.73124384544446332032408892205266287e+00,-Inf
protein/DD_g581,-Inf,-Inf,1.70170548898913306535029996319551795e+00,1.38750440602116011190909872875224694e+00
protein/DD_g582,-Inf,-Inf,2.01302552369576944022906830623343966e+00,1.41710928703222275473402021266603872e+00
protein/DD_g583,-Inf,-Inf,1.59979687456383954596456088385715825e+00,1.26808860309840949527449762330547082e+00
protein/DD_g584,-Inf,-Inf,1.60587331674461746315871118244174629e+00,1.37456473080581820195419586590718298e+00
protein/DD_g585,-Inf,-Inf,-Inf,1.59174512396019192348085299170221604e+00
protein/DD_g586,-Inf,-Inf,1.64785794551848723070942751752645162e+00,1.35549967269750973793486187556038224e+00
protein/DD_g587,-Inf,-Inf,-Inf,1.64535244335718448677279933579547968e+00
protein/DD_g588,-Inf,-Inf,1.78680830486942425266001358476740670e+00,1.62250442682325708310116494742543673e+00
protein/DD_g589,-Inf,-Inf,1.71798989228581724906429612456883876e+00,-Inf
protein/DD_g59,-Inf,-Inf,1.74103551803803216713367953357032352e+00,1.44831864839158042597430176551124733e+00
protein/DD_g590,-Inf,-Inf,-Inf,1.51745944102585239279189655640708038e+00
protein/DD_g591,-Inf,-Inf,1.64511646919952223269561903561538610e+00,1.65362901300361244362279230096718027e+00
protein/DD_g592,-Inf,-Inf,1.66648959054849090105027322353137546e+00,1.46583120494553933743629413857087047e+00
protein/DD_g593,-Inf,-Inf,1.64226027907705960732434093398948296e+00,1.37097312186426277889482643349216933e+00
protein/DD_g594,-Inf,-Inf,1.59118966490001789992093928795992649e+00,1.49108843719839446076057488629627785e+00
protein/DD_g595,-Inf,-Inf,2.00177270856755439178205416710755459e+00,-Inf
protein/DD_g596,-Inf,-Inf,2.95920125752854755185832940479027254e+00,1.27666374451190388199084575446666315e+00
protein/DD_g597,-Inf,-Inf,1.64338494756825270016324686177804252e+00,1.47529082282780460903583686998105717e+00
protein/DD_g598,-Inf,-Inf,1.91801008191199410318509971330827891e+00,1.50428564697204206790890846021557172e+00
protein/DD_g599,-Inf,-Inf,1.85691054131478250872254714402575155e+00,1.50877722529334193083182089877336391e+00
protein/DD_g6,-Inf,-Inf,-Inf,-Inf
protein/DD_g60,-Inf,-Inf,2.00661006091941732924597476909724374e+00,1.60994859202528320627681864408759460e+00
protein/DD_g600,-Inf,-Inf,-Inf,1.67832750084193197020988926616452171e+00
protein/DD_g601,-Inf,-Inf,-Inf,-Inf
protein/DD_g602,-Inf,-Inf,1.57443577996964721763892224181928830e+00,1.38076027626344074623609098196673014e+00
protein/DD_g603,-Inf,-Inf,-Inf,1.67005744472002090608459264826147678e+00
protein/DD_g604,-Inf,-Inf,1.78886164513018648883478709861958963e+00,-Inf
protein/DD_g605,-Inf,-Inf,-Inf,1.34207743091626629566834720616149157e+00
protein/DD_g606,-Inf,-Inf,1.59713717561936581166816281628055758e+00,1.42650741007975685927282260062050102e+00
protein/DD_g607,-Inf,-Inf,1.77367167486779913219030596079386168e+00,1.50311372485501089212586110235662920e+00
protein/DD_g608,-Inf,-Inf,1.71540364046873806990581931496089117e+00,1.62027174651598372180794776538573966e+00
protein/DD_g609,-Inf,-Inf,2.39454483305937835003303490284062307e+00,1.45321650282107650043880672311049240e+00
protein/DD_g61,-Inf,-Inf,1.61797265417041047735304643358077368e+00,1.39210581083654729453766009833650351e+00
protein/DD_g610,-Inf,-Inf,1.91408145818678432950261918464005723e+00,1.34571086966366482365444695253127968e+00
protein/DD_g611,-Inf,-Inf,1.64486913726003984161404076114943995e+00,-Inf
protein/DD_g612,-Inf,-Inf,-Inf,-Inf
protein/DD_g613,-Inf,-Inf,-Inf,1.52819543645124445401849886478186597e+00
protein/DD_g614,-Inf,-Inf,2.23127717827382041426195089993174192e+00,1.45558749180691486598881323829468751e+00
protein/DD_g615,-Inf,-Inf,-Inf,-Inf
protein/DD_g616,-Inf,-Inf,2.73850838444213411963633281124498146e+00,1.41518902981175766930229311124915283e+00
protein/DD_g617,-Inf,-Inf,1.77570795547766972275587266178539874e+00,-Inf
protein/DD_g618,-Inf,-Inf,1.84346580689292449070476491179550847e+00,1.52589854198278247620921226351714267e+00
protein/DD_g619,-Inf,-Inf,-Inf,1.68843134270981984490302834046787183e+00
protein/DD_g62,-Inf,-Inf,1.86466913630940601679773828011451147e+00,1.62743077985088554406772882031012241e+00
protein/DD_g620,-Inf,-Inf,1.78636451856549969219200308052794066e+00,1.63308434793632713065135266319211681e+00
protein/DD_g621,-Inf,-Inf,1.61127917755577751404886867110597505e+00,1.44147143093843915181778216865220066e+00
protein/DD_g622,-Inf,-Inf,1.78462908713818204535479679869955621e+00,1.67169980651940657235940851018638952e+00
protein/DD_g623,-Inf,-Inf,-Inf,1.58526381185115563281907070373177082e+00
protein/DD_g624,-Inf,-Inf,1.92521681417894548581870660740034738e+00,1.44177343991468755577444363518587138e+00
protein/DD_g625,-Inf,-Inf,-Inf,1.44891661855019288343339625879423761e+00
protein/DD_g626,-Inf,-Inf,-Inf,1.51173807401128845030002983270676544e+00
protein/DD_g627,-Inf,-Inf,2.34364150679932385048571190985812662e+00,-Inf
protein/DD_g628,-Inf,-Inf,1.91741625692721326569758900112629666e+00,1.46117064982713839392209544577792452e+00
protein/DD_g629,-Inf,-Inf,2.04475766935134136060765562111666912e+00,1.52537574409770804053532062347898310e+00
protein/DD_g63,-Inf,-Inf,1.65013463375082436792883287511107289e+00,-Inf
protein/DD_g630,-Inf,-Inf,1.46644790123058315735345872323976621e+00,-Inf
protein/DD_g631,-Inf,-Inf,1.71770430767988678248484635163329646e+00,1.37749713163673451379338569821053753e+00
protein/DD_g632,-Inf,-Inf,-Inf,1.56987206044544993181480562053047852e+00
protein/DD_g633,-Inf,-Inf,2.00425074085835096299044689472365804e+00,1.65424015178442671224190011449047665e+00
protein/DD_g634,-Inf,-Inf,-Inf,1.75808583225421465056905728665593217e+00
protein/DD_g635,-Inf,-Inf,1.59764980416855970270212319512528113e+00,1.44289178553025288736085154147048605e+00
protein/DD_g636,-Inf,-Inf,1.66063082852756012131385977335833594e+00,1.60094343038131647509714900616023118e+00
protein/DD_g637,-Inf,-Inf,-Inf,1.75061948840828598599594599781164532e+00
protein/DD_g638,-Inf,-Inf,1.93928351618229871708636815323838935e+00,-Inf
protein/DD_g639,-Inf,-Inf,-Inf,1.55399274135132732536214528099822415e+00
protein/DD_g64,-Inf,-Inf,2.02750523129500000611911323600945468e+00,1.55077803298041459653366348306903292e+00
protein/DD_g640,-Inf,-Inf,-Inf,1.48364113954710948245076862894727600e+00
protein/DD_g641,-Inf,-Inf,1.62218409132057724331235433744265021e+00,1.69911733070145304590117442321931008e+00
protein/DD_g642,-Inf,-Inf,1.47474556480700503297218334827883044e+00,-Inf
protein/DD_g643,-Inf,-Inf,1.49692997972903825449429891635291633e+00,1.45120688087130360918446808318165660e+00
protein/DD_g644,-Inf,-Inf,1.71952278852120088452408928316750778e+00,1.47387924163549268359453949085536842e+00
protein/DD_g645,-Inf,-Inf,2.03013450796448412473825693779457233e+00,1.55567471351868099678099682512880798e+00
protein/DD_g646,-Inf,-Inf,-Inf,1.50875314174673487825512615408384881e+00
protein/DD_g647,-Inf,-Inf,1.89788118916309219640148027769850849e+00,-Inf
protein/DD_g648,-Inf,-Inf,-Inf,1.57182184507738279142309168524179249e+00
protein/DD_g649,-Inf,-Inf,-Inf,1.55231167287499019589564808390123511e+00
protein/DD_g65,-Inf,-Inf,1.86587675953680672615160340999793808e+00,-Inf
protein/DD_g650,-Inf,-Inf,1.67134187634774379792905634390772767e+00,1.43594431784774621659763886328362939e+00
protein/DD_g651,-Inf,-Inf,-Inf,1.62649986412029609051121501741000275e+00
protein/DD_g652,-Inf,-Inf,1.82289310613937948494386727255173284e+00,1.41577181959588154525056515419468481e+00
protein/DD_g653,-Inf,-Inf,2.11977408894587668602941073048766324e+00,1.73172376209328204986013969872426539e+00
protein/DD_g654,-Inf,-Inf,1.61691185265959045392873650364613246e+00,1.45347707132014347043428318799962600e+00
protein/DD_g655,-Inf,-Inf,1.69906574963902838536565284886451108e+00,1.38068950090665826597892153231094798e+00
protein/DD_g656,-Inf,-Inf,1.71198694529315322543153308072215808e+00,1.60467669719471551163959821224041486e+00
protein/DD_g657,-Inf,-Inf,-Inf,1.48833118356258984400484033633739734e+00
protein/DD_g658,-Inf,-Inf,1.90545797869599190677685188419346951e+00,1.57989673648060754123063911068938317e+00
protein/DD_g659,-Inf,-Inf,2.02387993670483504746251281391122449e+00,-Inf
protein/DD_g66,-Inf,-Inf,-Inf,1.54819476402943835278174890235758998e+00
protein/DD_g660,-Inf,-Inf,1.69154089531035519598033759397133602e+00,1.52142376077465835971354778016191669e+00
protein/DD_g661,-Inf,-Inf,1.62007057493739173358554731111992211e+00,1.57530814179580930080392426408988640e+00
protein/DD_g662,-Inf,-Inf,1.72700158677486932858042510115271810e+00,1.44290351530920757231778102711259359e+00
protein/DD_g663,-Inf,-Inf,1.64511024741177698180391788449005641e+00,1.34358896025811677707780045261047299e+00
protein/DD_g664,-Inf,-Inf,2.24683070009876976842210367631235564e+00,1.59169700596882730300515134698211789e+00
protein/DD_g665,-Inf,-Inf,1.79722341904454546847713020622981413e+00,1.59025762716388081900626811842928579e+00
protein/DD_g666,-Inf,-Inf,2.19458134688576006938635149774431567e+00,1.76111848169959861242034352072664052e+00
protein/DD_g667,-Inf,-Inf,1.65992174650376957210706552793475502e+00,-Inf
protein/DD_g668,-Inf,-Inf,1.57994969339225353996597194137682687e+00,1.60883718810609607190023146869590207e+00
protein/DD_g669,-Inf,-Inf,1.69255507920149263386038583032588613e+00,-Inf
protein/DD_g67,-Inf,-Inf,-Inf,1.42026020283907382237969211879726760e+00
protein/DD_g670,-Inf,-Inf,2.04638051475260358732901732734457035e+00,1.69221066662136871596754406909015523e+00
protein/DD_g671,-Inf,-Inf,1.49219163322669437587337984046315486e+01,1.42030903299076678774217090781849327e+00
protein/DD_g672,-Inf,-Inf,1.63156801447794105066291347758482976e+00,1.51202404543424941362676262111382841e+00
protein/DD_g673,-Inf,-Inf,1.63719383660989347433542672146307351e+00,1.59068243285954269165241258372149175e+00
protein/DD_g674,-Inf,-Inf,-Inf,1.43765734368098728759907893346281686e+00
protein/DD_g675,-Inf,-Inf,1.71236820408697009102155306710680367e+00,1.37976800499835310662076261595081551e+00
protein/DD_g676,-Inf,-Inf,1.79329029382582785566328062384351353e+00,1.44206967274768827332112450981179061e+00
protein/DD_g677,-Inf,-Inf,1.79654475022475661768926266587855254e+00,1.50709862248001204117252012171244949e+00
protein/DD_g678,-Inf,-Inf,-Inf,1.77885851061645007002206701568184915e+00
protein/DD_g679,-Inf,-Inf,1.65070575282520598543159431974819186e+00,1.39505892928930524577351764625293649e+00
protein/DD_g68,-Inf,-Inf,-Inf,-Inf
protein/DD_g680,-Inf,-Inf,2.53051087517093542305540155645136599e+00,1.69663162680410286376782910178713176e+00
protein/DD_g681,-Inf,-Inf,1.80789720975646453469156059193355747e+00,1.38558349851567592091701056037190184e+00
protein/DD_g682,-Inf,-Inf,-Inf,1.51578458915882492219506147389671605e+00
protein/DD_g683,-Inf,-Inf,-Inf,1.62549607827194610517266669274657483e+00
protein/DD_g684,-Inf,-Inf,2.41911675467478739539343230928858541e+00,1.72425952630854710183161418123527512e+00
protein/DD_g685,-Inf,-Inf,2.02337791975278864757843775556091979e+00,1.46821900209834396861981208211551597e+00
protein/DD_g686,-Inf,-Inf,2.21670239798019960038699911506344716e+00,1.60967211941028302104165476942931785e+00
protein/DD_g687,-Inf,-Inf,1.52282739845366368695996874338899486e+00,-Inf
protein/DD_g688,-Inf,-Inf,1.84731141208410302445313385370782120e+00,1.58815993247556046000910972578409704e+00
protein/DD_g689,-Inf,-Inf,2.18763390474779690941977827714462156e+00,1.44927542601318616476348866740075189e+00
protein/DD_g69,-Inf,-Inf,2.09167422823136537641120204169942416e+00,1.49166315273950951319721920072989601e+00
protein/DD_g690,-Inf,-Inf,1.65178338324258153151714355261096733e+00,1.35998778110681554219839931751308798e+00
protein/DD_g691,-Inf,-Inf,-Inf,1.55522058613446809244273329085952115e+00
protein/DD_g692,-Inf,-Inf,1.76946499688772476336406924334308448e+00,1.39449399104648013714295705939705874e+00
protein/DD_g693,-Inf,-Inf,1.65821042652178074909386962768959504e+00,-Inf
protein/DD_g694,-Inf,-Inf,1.82077136038751147158494983705437851e+00,1.45520743349336873925366912233030216e+00
protein/DD_g695,-Inf,-Inf,1.92814885093946946229078829668535540e+00,-Inf
protein/DD_g696,-Inf,-Inf,2.02925494147474224780515348012485962e+00,-Inf
protein/DD_g697,-Inf,-Inf,1.88985830702222116671684368090196942e+00,1.51964446880800332366273767404526841e+00
protein/DD_g698,-Inf,-Inf,2.18673998519451661312561426299957211e+00,1.31102535505921703303714437193418300e+00
protein/DD_g699,-Inf,-Inf,1.82181516162188792225471103625148064e+00,-Inf
protein/DD_g7,-Inf,-Inf,-Inf,-Inf
protein/DD_g70,-Inf,-Inf,1.62133220001442426945816487710050674e+00,1.35567488174939876004579546312413986e+00
protein/DD_g700,-Inf,-Inf,1.73435860882642951082230461719807686e+00,1.35419831442240505014740940217064159e+00
protein/DD_g701,-Inf,-Inf,1.53853510612124154656550355398871085e+00,-Inf
protein/DD_g702,-Inf,-Inf,1.80477901147080888610440400145708999e+00,-Inf
protein/DD_g703,-Inf,-Inf,1.71335062366759898939986331328488009e+00,1.35364907152956797147186454673785430e+00
protein/DD_g704,-Inf,-Inf,1.56925735009385273053192552919161506e+00,1.31021532213207677510892555586631822e+00
protein/DD_g705,-Inf,-Inf,2.12198992206712106954640300019320716e+00,1.11877794562850881667422362942256239e+00
protein/DD_g706,-Inf,-Inf,1.40280773718053853275531223988289523e+00,1.31886980557567127377489267335014558e+00
protein/DD_g707,-Inf,-Inf,2.20575792323234652955283060750248182e+00,1.51237058875039725038175802288321861e+00
protein/DD_g708,-Inf,-Inf,-Inf,-Inf
protein/DD_g709,-Inf,-Inf,-Inf,1.35990482988660766078265784242773124e+00
protein/DD_g71,-Inf,-Inf,1.76874790006576902266733254871329713e+00,1.53581713683421050434330722381908826e+00
protein/DD_g710,-Inf,-Inf,1.80883813799954829151995311178882584e+00,1.51281013723986019519440062277541244e+00
protein/DD_g711,-Inf,-Inf,2.14208160252705080202212091972935888e+00,-Inf
protein/DD_g712,-Inf,-Inf,9.56133288860371122826653442664685182e+01,-Inf
protein/DD_g713,-Inf,-Inf,1.72793618428392455958664926115228241e+00,-Inf
protein/DD_g714,-Inf,-Inf,3.32549886130164957575921753598977571e+03,1.33228003403982552393197881559047592e+00
protein/DD_g715,-Inf,-Inf,1.54335014288789953624389873499744807e+00,-Inf
protein/DD_g716,-Inf,-Inf,-Inf,-Inf
protein/DD_g717,-Inf,-Inf,1.50869702981203989996022272774186804e+00,1.26261904903765639476201523142643295e+00
protein/DD_g718,-Inf,-Inf,1.98087305791992948680945147219428061e+00,-Inf
protein/DD_g719,-Inf,-Inf,2.00234247293392345958539445336281268e+00,1.49187289652688030974693191026060745e+00
protein/DD_g72,-Inf,-Inf,1.83346421700852793586812280236289683e+00,1.75323364414920473343881988700791624e+00
protein/DD_g720,-Inf,-Inf,1.84792192776199499097661735803416646e+00,-Inf
protein/DD_g721,-Inf,-Inf,2.07921601816122721882414244506135467e+00,1.68390348205295110151463130234026022e+00
protein/DD_g722,-Inf,-Inf,1.71723352688761612436255897883342597e+00,-Inf
protein/DD_g723,-Inf,-Inf,1.56953983701074303514926403199033397e+00,1.37239506613506120464109363026391710e+00
protein/DD_g724,-Inf,-Inf,1.68329393292895746893909999273044416e+00,1.41789726918422741405207818562905772e+00
protein/DD_g725,-Inf,-Inf,2.25583580057018840340250588791295553e+00,1.37532654624828879859255284689344459e+00
protein/DD_g726,-Inf,-Inf,1.91786046434126160741811630160725829e+00,1.42834058046472060167665639724882783e+00
protein/DD_g727,-Inf,-Inf,1.98713413627586976856718902299771848e+00,-Inf
protein/DD_g728,-Inf,-Inf,1.57681066914785262867612914816465564e+00,1.36638584570618471366940884344074178e+00
protein/DD_g729,-Inf,-Inf,1.76916749218138398660022495009237159e+00,1.54322874015117966484285759858979182e+00
protein/DD_g73,-Inf,-Inf,-Inf,1.71982015974042063196978316749303813e+00
protein/DD_g730,-Inf,-Inf,1.80291400675328665384840873203870166e+00,1.32245214285770685395621115171115158e+00
protein/DD_g731,-Inf,-Inf,1.51438651575635963456094291792755626e+00,1.18129173807242890316940629823977123e+00
protein/DD_g732,-Inf,-Inf,1.93780220240556630153743486907177690e+00,1.46736197607899612643164805703666333e+00
protein/DD_g733,-Inf,-Inf,1.78491238425772487397352401089756022e+00,1.62609817520998995859060412770550701e+00
protein/DD_g734,-Inf,-Inf,1.54948891961147602515644404340581604e+00,-Inf
protein/DD_g735,-Inf,-Inf,1.58138202491882137921331795837117804e+00,-Inf
protein/DD_g736,-Inf,-Inf,2.24259116895370671318117333517679378e+00,1.58514032111612761107525212030520530e+00
protein/DD_g737,-Inf,-Inf,1.63616580479436458359209030479214042e+00,1.39798500283110550370368116501469435e+00
protein/DD_g738,-Inf,-Inf,2.04637150384051946188620103884319311e+00,1.74559426879775340829569602952090333e+00
protein/DD_g739,-Inf,-Inf,1.82975593806882502655087459330256339e+00,1.45631185189954280468118621019477607e+00
protein/DD_g74,-Inf,-Inf,1.81869571704207078353589613757291480e+00,1.31005969709362724896260363042219650e+00
protein/DD_g740,-Inf,-Inf,1.59967804515969079535478473426111939e+00,1.17000671635768811851054226365967040e+00
protein/DD_g741,-Inf,-Inf,1.50804052884362349404547519918636262e+00,1.30154083908456172662364576999478839e+00
protein/DD_g742,-Inf,-Inf,-Inf,1.29924411165586501797431250144369406e+00
protein/DD_g743,-Inf,-Inf,2.06866261540698570180180001159903112e+00,1.48946162124266930022165111050567468e+00
protein/DD_g744,-Inf,-Inf,1.77285909123245443151525818159084437e+00,1.36098729569527060097092958112637419e+00
protein/DD_g745,-Inf,-Inf,1.79608745010083452995271940951793035e+00,1.41783702726272793429000739114968745e+00
protein/DD_g746,-Inf,-Inf,-Inf,1.21702738528997836620704251942199895e+00
protein/DD_g747,-Inf,-Inf,1.47991509555153214343881242419751778e+00,-Inf
protein/DD_g748,-Inf,-Inf,2.00822623150113167842574623682074425e+00,1.42556338053651406790375429867253761e+00
protein/DD_g749,-Inf,-Inf,-Inf,1.28700804318863348657737165291332494e+00
protein/DD_g75,-Inf,-Inf,1.74123497436489337586128099225991033e+00,1.42722375760415917623435821184843217e+00
protein/DD_g750,-Inf,-Inf,1.64655707959450208943571665746548018e+00,1.35621616564891798823637650717624998e+00
protein/DD_g751,-Inf,-Inf,1.58808886522852380522799714853962740e+00,1.22862333712256859602886584463616300e+00
protein/DD_g752,-Inf,-Inf,1.85138529870957799220755238215219516e+00,1.46316551269882079556309117892517285e+00
protein/DD_g753,-Inf,-Inf,2.21690683571406494783894781579828345e+00,1.35572111145353217803132574000775956e+00
protein/DD_g754,-Inf,-Inf,1.63473929170877710002868023913287379e+00,1.31084374380059380730557828195860340e+00
protein/DD_g755,-Inf,-Inf,1.81527215874707249316619103160069792e+00,-Inf
protein/DD_g756,-Inf,-Inf,2.03717052031256296493045913085682392e+00,-Inf
protein/DD_g757,-Inf,-Inf,1.66329390390248034131030338404158576e+00,1.29402062490903689788250197221228129e+00
protein/DD_g758,-Inf,-Inf,1.93322998386811733635006605032512306e+00,1.50102565361471199930862608797641224e+00
protein/DD_g759,-Inf,-Inf,1.42002973580455839835959983443736610e+00,1.40662098722672987313718039855080203e+00
protein/DD_g76,-Inf,-Inf,2.90504568386131984081550117612933915e+00,1.51617770546290975157282327186607637e+00
protein/DD_g760,-Inf,-Inf,1.58749853142001495885718936225976790e+00,1.41850636048211907981432878403805344e+00
protein/DD_g761,-Inf,-Inf,1.93133940316157523484978668237149027e+00,1.77402285736860919677116179164627343e+00
protein/DD_g762,-Inf,-Inf,1.86591180709147297576932797629738460e+00,-Inf
protein/DD_g763,-Inf,-Inf,1.32854004099208105398995580979844183e+00,1.29352642951012896699622131820097467e+00
protein/DD_g764,-Inf,-Inf,-Inf,1.41304094638728876952459597993590652e+00
protein/DD_g765,-Inf,-Inf,1.92512159636593854119821422179034127e+00,1.73656401975739323791474263283517392e+00
protein/DD_g766,-Inf,-Inf,1.69139392717259076875787655629286337e+00,-Inf
protein/DD_g767,-Inf,-Inf,2.00531253958846051395313852985152400e+00,1.35689870510127725217853887364172468e+00
protein/DD_g768,-Inf,-Inf,1.67908830807126380731343033027705652e+00,1.34825763761063459206651496450945584e+00
protein/DD_g769,-Inf,-Inf,1.66685881142332460130487303274546232e+00,-Inf
protein/DD_g77,-Inf,-Inf,1.60101247530519842534823032003999809e+00,1.47259686793229983766079775688273617e+00
protein/DD_g770,-Inf,-Inf,4.48384222180275102400273171978844377e+01,-Inf
protein/DD_g771,-Inf,-Inf,1.57635996216621844345220857182961203e+00,-Inf
protein/DD_g772,-Inf,-Inf,1.59572232212319842782397473416587346e+00,1.50663814325048608147244617441564198e+00
protein/DD_g773,-Inf,-Inf,2.03350282342817840553562669988216976e+00,1.47360694057494770497451128837220528e+00
protein/DD_g774,-Inf,-Inf,1.81459491160652520070240663771391838e+00,1.38828089733718016616828811901604945e+00
protein/DD_g775,-Inf,-Inf,1.98997699230546924176547294413926514e+00,2.33908536341719012414451086923372595e+00
protein/DD_g776,-Inf,-Inf,-Inf,1.51387542069938299132640493766673578e+00
protein/DD_g777,-Inf,-Inf,1.90125894741631080178731901649337065e+00,1.32952637631416084167089234728293298e+00
protein/DD_g778,-Inf,-Inf,1.77522528847165072789720544813401662e+00,1.36998038799628797329396850621031534e+00
protein/DD_g779,-Inf,-Inf,1.69564847472258575570954268860589449e+00,1.51764077091289376879249481457624910e+00
protein/DD_g78,-Inf,-Inf,1.77450089552929738417822153746945524e+00,1.20936532964322027652273647241553423e+00
protein/DD_g780,-Inf,-Inf,1.43313097696682259164447103434072328e+00,1.33045767332956462552563344617062793e+00
protein/DD_g781,-Inf,-Inf,4.32197852832691966864759217899639802e+03,-Inf
protein/DD_g782,-Inf,-Inf,1.65496645261607233058694128249908512e+00,-Inf
protein/DD_g783,-Inf,-Inf,1.66695925920202394075331101688728617e+00,1.57585034768782755777892595208226605e+00
protein/DD_g784,-Inf,-Inf,1.53830231660563080309147944620137066e+00,1.35814223826885711240306556595321911e+00
protein/DD_g785,-Inf,-Inf,1.66191442374950504821006267257076559e+00,1.41867195991132546212551747040240978e+00
protein/DD_g786,-Inf,-Inf,1.64477119111342237274981855620283992e+00,1.35933133325546154431635121860162211e+00
protein/DD_g787,-Inf,-Inf,4.36768644489401312211183785285240452e+01,1.31096113893372891082753329440236050e+00
protein/DD_g788,-Inf,-Inf,1.97165270984788067196348740873548070e+00,1.49111959086533587835765547419285932e+00
protein/DD_g789,-Inf,-Inf,-Inf,1.25654964868650521738691718709099904e+00
protein/DD_g79,-Inf,-Inf,-Inf,-Inf
protein/DD_g790,-Inf,-Inf,1.73929845154697058981141873627016841e+00,1.37801675342698243945876233244243818e+00
protein/DD_g791,-Inf,-Inf,1.78370281238378197481093066508487587e+00,1.36101516709337699593159101752950456e+00
protein/DD_g792,-Inf,-Inf,1.50107679418772990324328980361100100e+00,1.26018957741371575292512308296463837e+00
protein/DD_g793,-Inf,-Inf,1.64098161581426611207126928580347493e+00,1.28541020972110982279677605082155617e+00
protein/DD_g794,-Inf,-Inf,-Inf,1.27766741963169298405270836656136620e+00
protein/DD_g795,-Inf,-Inf,1.42911990701119179068509527203991055e+00,1.40340766792210569788152058953060888e+00
protein/DD_g796,-Inf,-Inf,-Inf,1.34468805363462197160648391189294927e+00
protein/DD_g797,-Inf,-Inf,1.65743833818174761147138598385049710e+00,1.52230434481229390611817254169731947e+00
protein/DD_g798,-Inf,-Inf,1.80208318499818266662129020263921792e+00,-Inf
protein/DD_g799,-Inf,-Inf,-Inf,-Inf
protein/DD_g8,-Inf,-Inf,-Inf,1.84335338212435206016759477435202171e+00
protein/DD_g80,-Inf,-Inf,1.79963512296874407565558463826096060e+00,1.28450465132061384541772206773219284e+00
protein/DD_g800,-Inf,-Inf,1.62853941866138498252538416273858383e+00,-Inf
protein/DD_g801,-Inf,-Inf,2.18969756828784048255713317164865483e+02,-Inf
protein/DD_g802,-Inf,-Inf,1.82049098723644068292126280707965205e+00,1.42194004620873635006788894866049317e+00
protein/DD_g803,-Inf,-Inf,1.70794991210637820473395840507776422e+00,1.25346643066313991560636852297206830e+00
protein/DD_g804,-Inf,-Inf,1.70347512467682478311013150293916997e+00,1.52032160680491733341079883484806033e+00
protein/DD_g805,-Inf,-Inf,1.82437979945719169671831657513322484e+00,1.54892465492724509518732917939737646e+00
protein/DD_g806,-Inf,-Inf,1.52576067443574353636899626980649131e+00,1.57638926961299975057912466895868139e+00
protein/DD_g807,-Inf,-Inf,1.87740888811463130525390892233876627e+00,-Inf
protein/DD_g808,-Inf,-Inf,1.76979149506083626744342980745217717e+00,1.24507203107064159807819432267646056e+00
protein/DD_g809,-Inf,-Inf,7.32818067130743407507432189114873097e+02,-Inf
protein/DD_g81,-Inf,-Inf,1.66762820651024811467101084528514826e+00,1.47372437208124793325951547837580516e+00
protein/DD_g810,-Inf,-Inf,-Inf,-Inf
protein/DD_g811,-Inf,-Inf,1.86036565955336388124267957204107736e+00,1.31578601536145988404015230152546663e+00
protein/DD_g812,-Inf,-Inf,1.85716377600673297255023805448958628e+00,1.61432708954661505474465821280707210e+00
protein/DD_g813,-Inf,-Inf,-Inf,-Inf
protein/DD_g814,-Inf,-Inf,1.70727348887430659549595965524955649e+00,-Inf
protein/DD_g815,-Inf,-Inf,-Inf,1.59679823226209545845457298816246463e+00
protein/DD_g816,-Inf,-Inf,1.79407285112683170265246670287028934e+00,1.30839308563548972142910498561022394e+00
protein/DD_g817,-Inf,-Inf,1.87788127664180093979981106070692044e+00,1.43565106724535390486532759582020661e+00
protein/DD_g818,-Inf,-Inf,1.61698446200106759531341956970558803e+00,1.58383355589020577223172788927536831e+00
protein/DD_g819,-Inf,-Inf,2.13636484262435062126233896812029864e+00,1.42631065771709850954395422764356322e+00
protein/DD_g82,-Inf,-Inf,1.54412963632760025358759901482651903e+00,-Inf
protein/DD_g820,-Inf,-Inf,1.65843787507616901222624932508830628e+00,1.34322365363349101360988351929698559e+00
protein/DD_g821,-Inf,-Inf,1.75303738713629578871450868450590868e+00,-Inf
protein/DD_g822,-Inf,-Inf,-Inf,1.30411634885215436812783487228860312e+00
protein/DD_g823,-Inf,-Inf,1.90515501158927805906889657625767585e+00,1.31269362666738952875598059286096231e+00
protein/DD_g824,-Inf,-Inf,-Inf,1.64524932356586738575696912901181652e+00
protein/DD_g825,-Inf,-Inf,2.04555267953573975738743111669382934e+00,3.06556522627130496208278551154325730e+00
protein/DD_g826,-Inf,-Inf,-Inf,1.61705621573846412857837297109675945e+00
protein/DD_g827,-Inf,-Inf,-Inf,-Inf
protein/DD_g828,-Inf,-Inf,2.21975398498859590230453047824075894e+00,-Inf
protein/DD_g829,-Inf,-Inf,1.38818667534635158392039800144931601e+00,-Inf
protein/DD_g83,-Inf,-Inf,1.92252821276740349243994904574963304e+00,1.58936584383500396217434367767479024e+00
protein/DD_g830,-Inf,-Inf,1.68862727848565006239243760498964819e+00,1.62716233246938973266409682216969196e+00
protein/DD_g831,-Inf,-Inf,1.53623915874997592860960083931529196e+00,-Inf
protein/DD_g832,-Inf,-Inf,1.72009941498321625053686462399529182e+00,-Inf
protein/DD_g833,-Inf,-Inf,1.49019969912551370635446298265370491e+00,1.39711439767209314467191150878601631e+00
protein/DD_g834,-Inf,-Inf,1.63503465015199864636812423113963338e+00,1.69974007950171296820162565605955927e+00
protein/DD_g835,-Inf,-Inf,1.61407581054391406309399785623474367e+00,1.83410984701228864734518764411281698e+00
protein/DD_g836,-Inf,-Inf,1.61607569270611918204832989220430537e+00,1.57343814043549467505434767144184953e+00
protein/DD_g837,-Inf,-Inf,1.82729151540155968032629865468247087e+00,1.55005157367761468406788217955058135e+00
protein/DD_g838,-Inf,-Inf,1.94011791933628696394133044126864850e+00,-Inf
protein/DD_g839,-Inf,-Inf,2.68025070134183497195023714436002689e+02,-Inf
protein/DD_g84,-Inf,-Inf,1.49543029363266233297767060652137497e+00,-Inf
protein/DD_g840,-Inf,-Inf,1.61134671436220354612486047013833733e+00,1.64741824371393852602992921806346224e+00
protein/DD_g841,-Inf,-Inf,1.66295671560434391904562576339985439e+00,1.39115661368417579392844970929068555e+00
protein/DD_g842,-Inf,-Inf,1.74534050252900782989027661606392335e+00,1.38306236597164144940687297482917883e+00
protein/DD_g843,-Inf,-Inf,1.68330029128520025623123083484373083e+00,1.77711394244660213484322602942846857e+00
protein/DD_g844,-Inf,-Inf,1.70175733616782531767224775998763070e+00,1.39474077776797199030976498144330533e+00
protein/DD_g845,-Inf,-Inf,-Inf,1.63205843518835708952211671104374716e+00
protein/DD_g846,-Inf,-Inf,1.88319322703821680132100030703134988e+00,-Inf
protein/DD_g847,-Inf,-Inf,1.67267587737878602932323109833583372e+00,-Inf
protein/DD_g848,-Inf,-Inf,1.61102182367656190039026682604146484e+00,1.40430562024847291011285530596646067e+00
protein/DD_g849,-Inf,-Inf,-Inf,1.51908827070365940540634950682600627e+00
protein/DD_g85,-Inf,-Inf,1.92169116187869062608368726868068393e+00,1.62025677097534254526222193577627475e+00
protein/DD_g850,-Inf,-Inf,2.07289124027436734892555239734449801e+00,1.58198036897907212617882393374958052e+00
protein/DD_g851,-Inf,-Inf,1.54024843494652008870155963603783794e+00,-Inf
protein/DD_g852,-Inf,-Inf,1.63476438463835650990612568356946129e+00,1.31704858765421795128441803318221153e+00
protein/DD_g853,-Inf,-Inf,4.51943126957967846873605442894328275e+02,-Inf
protein/DD_g854,-Inf,-Inf,1.48779991049539246267646361371032368e+00,1.76410138088162546030987981426169665e+00
protein/DD_g855,-Inf,-Inf,1.85066113750400874443286698472902328e+00,1.43932849691562383202112382280830123e+00
protein/DD_g856,-Inf,-Inf,1.56576258754338682070348217912279726e+00,1.32204566307251599233693180762766627e+00
protein/DD_g857,-Inf,-Inf,1.66207780476796268729838366076789791e+00,1.42560592026126889458716186315315162e+00
protein/DD_g858,-Inf,-Inf,-Inf,1.61334137745211600599478022535098147e+00
protein/DD_g859,-Inf,-Inf,1.89038712939333155536656822088357022e+00,1.64496882126625398113041429017943601e+00
protein/DD_g86,-Inf,-Inf,1.56195890060579596430319703264886361e+00,1.35276046079240521785347941190893284e+00
protein/DD_g860,-Inf,-Inf,1.64779924735123859359098704595128589e+00,1.24577666736628619847763333290264618e+00
protein/DD_g861,-Inf,-Inf,1.73293617744928033302951854496200291e+00,-Inf
protein/DD_g862,-Inf,-Inf,1.66970382024778594034316375529595168e+00,1.42603774430598766429382191995025174e+00
protein/DD_g863,-Inf,-Inf,-Inf,-Inf
protein/DD_g864,-Inf,-Inf,1.49364617984657696539575744650502253e+00,-Inf
protein/DD_g865,-Inf,-Inf,1.55492533956618005245976682610953376e+00,1.32863492701682585244231917716009703e+00
protein/DD_g866,-Inf,-Inf,1.57129182270706275355874640096579652e+00,1.31901468928718344469106328465945429e+00
protein/DD_g867,-Inf,-Inf,1.55272988779528261317397034686450316e+00,1.51709249434686991337854107444974031e+00
protein/DD_g868,-Inf,-Inf,2.09144683209254189484224903192764880e+00,-Inf
protein/DD_g869,-Inf,-Inf,1.71218407130760452704094715325144321e+00,1.25804643207452332098430105839077454e+00
protein/DD_g87,-Inf,-Inf,2.02566808403510215924709232431878661e+00,1.51293234364743959220844957795327832e+00
protein/DD_g870,-Inf,-Inf,1.79381244503557299974329004112799763e+00,1.47979627008763643101444089263875522e+00
protein/DD_g871,-Inf,-Inf,1.46163144812430523503206229737454209e+00,1.68916112195968481271200512509304921e+00
protein/DD_g872,-Inf,-Inf,1.86596330672678560322966429240089698e+00,-Inf
protein/DD_g873,-Inf,-Inf,-Inf,1.49819385666510366884448447070577580e+00
protein/DD_g874,-Inf,-Inf,1.75870632864122140592171341871412856e+00,1.48798738456852801438967160582035035e+00
protein/DD_g875,-Inf,-Inf,-Inf,1.26094973001837939842552950680056894e+00
protein/DD_g876,-Inf,-Inf,1.58427260320722199602068287393424565e+00,-Inf
protein/DD_g877,-Inf,-Inf,1.54426247722326550183469667731977625e+00,1.52258174565954596235101366634887945e+00
protein/DD_g878,-Inf,-Inf,1.86605493731483615021984729768137276e+00,1.39971043637584532551746484007875205e+00
protein/DD_g879,-Inf,-Inf,1.49159365481188581483303438785756201e+00,1.49523322711415903259118662745035282e+00
protein/DD_g88,-Inf,-Inf,1.73627903852581856540786764937253803e+00,1.29571232966036661666183997159764386e+00
protein/DD_g880,-Inf,-Inf,-Inf,1.56168263452451824816525829150584708e+00
protein/DD_g881,-Inf,-Inf,1.74023648060897691680584555628810221e+00,1.40358135606852328048937639114956378e+00
protein/DD_g882,-Inf,-Inf,1.74824960897508871948222237780530630e+00,1.55511133770525632700886218949641638e+00
protein/DD_g883,-Inf,-Inf,1.67577646761211771650074331458968027e+00,1.57290231413836508432472664270879781e+00
protein/DD_g884,-Inf,-Inf,3.01232791627764806355097355101456693e+00,1.48751191224022532662065676809150224e+00
protein/DD_g885,-Inf,-Inf,1.77192250811890142362425749170206309e+00,-Inf
protein/DD_g886,-Inf,-Inf,1.61593804845683763431473543357506788e+00,1.36260100570805437981273306029765815e+00
protein/DD_g887,-Inf,-Inf,1.82307660245146686188606647421507675e+00,1.72147323529390318714244570909999757e+00
protein/DD_g888,-Inf,-Inf,1.84239769636096879804761023567323558e+00,1.49449044822205289716450404727434102e+00
protein/DD_g889,-Inf,-Inf,-Inf,1.92354771569262004412100751875845894e+00
protein/DD_g89,-Inf,-Inf,1.70838485376111753986051315525930045e+00,1.48976896514426728062956607397576090e+00
protein/DD_g890,-Inf,-Inf,2.00500125585047905325407715108894080e+00,1.38154814102666464796578344280243865e+00
protein/DD_g891,-Inf,-Inf,1.69881332790849880174004220211701445e+00,1.46919793429542356390993973515037235e+00
protein/DD_g892,-Inf,-Inf,1.85567384952353947537216107885210811e+00,1.44042611467369005088169693520274281e+00
protein/DD_g893,-Inf,-Inf,1.76613767874081252405013314013663067e+00,1.51397550768516579662157109884603328e+00
protein/DD_g894,-Inf,-Inf,3.23574461465370397486422251638967639e+00,-Inf
protein/DD_g895,-Inf,-Inf,1.81525727305370746667228310966184851e+00,1.23229029359819965209905437009024730e+00
protein/DD_g896,-Inf,-Inf,3.28888734778825142514199757265162347e+00,-Inf
protein/DD_g897,-Inf,-Inf,1.70004439533072407542692419841486251e+00,1.41169731059294709073606111086236019e+00
protein/DD_g898,-Inf,-Inf,1.50901751840326028551843109484466624e+00,1.56343082340895471325032089643139681e+00
protein/DD_g899,-Inf,-Inf,1.63968670103861865214449047918252518e+00,-Inf
protein/DD_g9,-Inf,-Inf,1.99560703742216202570049399423481770e+00,1.45824016663221219637951945176259715e+00
protein/DD_g90,-Inf,-Inf,1.87106682638250929263284686962315816e+00,1.61997344823794427471022096540682565e+00
protein/DD_g900,-Inf,-Inf,-Inf,1.34022867631852587406144282095962985e+00
protein/DD_g901,-Inf,-Inf,1.56079136578975676839894416896695610e+00,1.50150335633162696243129820452506623e+00
protein/DD_g902,-Inf,-Inf,-Inf,1.39786852677360262470055920172401823e+00
protein/DD_g903,-Inf,-Inf,-Inf,-Inf
protein/DD_g904,-Inf,-Inf,1.40268466605813784467659647981154589e+00,-Inf
protein/DD_g905,-Inf,-Inf,1.77888269705584041333866212735319906e+00,1.28415317893945849038159789858974534e+00
protein/DD_g906,-Inf,-Inf,1.58551745645580260866065199822218554e+00,1.33598903580881214564984774560714228e+00
protein/DD_g907,-Inf,-Inf,1.57972029361966029903902846109884087e+00,1.23608915742762441331992716163429761e+00
protein/DD_g908,-Inf,-Inf,1.71418237413324463192925901212795253e+00,1.34568179320145919800609084537400532e+00
protein/DD_g909,-Inf,-Inf,1.90237462918952562733422871932017660e+00,1.74027792312740569866309340228088088e+00
protein/DD_g91,-Inf,-Inf,1.74219463805733674639644947848621495e+00,1.46357273027928431230909743256310120e+00
protein/DD_g910,-Inf,-Inf,1.87179344628787817039606183868517002e+00,1.40864118556292541161736353967594081e+00
protein/DD_g911,-Inf,-Inf,1.55497909000499880167837106275331615e+00,-Inf
protein/DD_g912,-Inf,-Inf,2.22621849529286805998980391007877181e+00,1.40318777015602233008824796672485992e+00
protein/DD_g913,-Inf,-Inf,1.42985306822468041030743857567172124e+00,-Inf
protein/DD_g914,-Inf,-Inf,1.52838349243176211360437594894882258e+00,-Inf
protein/DD_g915,-Inf,-Inf,1.62715431517279950631547218535714175e+00,1.50853054183717072806850101228352053e+00
protein/DD_g916,-Inf,-Inf,-Inf,-Inf
protein/DD_g917,-Inf,-Inf,2.30934928071472307291061714288596208e+00,1.45772722263764890991855323533731209e+00
protein/DD_g918,-Inf,-Inf,1.71153969611910925014673626893879713e+00,1.52138550857672193640866728181126326e+00
protein/DD_g919,-Inf,-Inf,1.93881183687328514742049267867380152e+00,1.38213985320912681967715402848111981e+00
protein/DD_g92,-Inf,-Inf,2.14854001163815185212001372460362019e+00,1.45162619629735909845956978562836234e+00
protein/DD_g920,-Inf,-Inf,1.53470004535589838550231442130597046e+00,-Inf
protein/DD_g921,-Inf,-Inf,-Inf,-Inf
protein/DD_g922,-Inf,-Inf,1.70670193727866601693043606100313269e+00,1.21326091784677315474502377838096971e+00
protein/DD_g923,-Inf,-Inf,1.94216600961426159291129141323423961e+00,1.47417306391665261426635789406453457e+00
protein/DD_g924,-Inf,-Inf,1.58675085603637721066386786934611070e+00,1.41806707336982563557523348834127550e+00
protein/DD_g925,-Inf,-Inf,1.58606137363568972376605391572727786e+00,1.38821038605889550896409592068276433e+00
protein/DD_g926,-Inf,-Inf,1.68187456819937788609585884348299769e+00,1.40064587368458719428959246511266659e+00
protein/DD_g927,-Inf,-Inf,1.51464775774631440675852509580065113e+00,1.41600061716225616951008089515646837e+00
protein/DD_g928,-Inf,-Inf,1.74298981684574123677135418661110633e+00,1.37412231700115167342086218945311958e+00
protein/DD_g929,-Inf,-Inf,1.73544333735553190855763356646340743e+00,1.51851066116825733165208206140367738e+00
protein/DD_g93,-Inf,-Inf,1.86781055306161323053324108227644567e+00,1.69139079823131566359917951702961970e+00
protein/DD_g930,-Inf,-Inf,1.79903513394989542452591683409696712e+00,1.32914983615979609724125970408415887e+00
protein/DD_g931,-Inf,-Inf,2.08996930419041443992443121245812461e+00,1.42228452465895177352151599062634053e+00
protein/DD_g932,-Inf,-Inf,1.54726135184147842992004721409567357e+00,-Inf
protein/DD_g933,-Inf,-Inf,1.53170280687851273703145374862595986e+00,1.42182785506776756983532470852433637e+00
protein/DD_g934,-Inf,-Inf,1.69416789131248494891755068721407326e+00,1.53129607121878975213218240118321414e+00
protein/DD_g935,-Inf,-Inf,1.96211070666833713173527953014974930e+00,-Inf
protein/DD_g936,-Inf,-Inf,1.71822448258285860343170529359468012e+00,1.23073964743533590431589533391574294e+00
protein/DD_g937,-Inf,-Inf,1.61456816312879071445013129085714851e+00,1.39137800211264786128317994305088000e+00
protein/DD_g938,-Inf,-Inf,1.66078240597990865563340251398143148e+00,-Inf
protein/DD_g939,-Inf,-Inf,1.77128621657199804980321483802777149e+00,1.42328204038857928513183352325248602e+00
protein/DD_g94,-Inf,-Inf,1.84550433045251629815502887569887211e+00,1.57330584048324415637867985775870322e+00
protein/DD_g940,-Inf,-Inf,1.87155437042413536542200655561675118e+00,-Inf
protein/DD_g941,-Inf,-Inf,1.73602462674413982888514959056226848e+00,1.43057496750797725830049863373632883e+00
protein/DD_g942,-Inf,-Inf,1.91898723453048623647323589415414232e+00,1.40158448185132074696194222264827473e+00
protein/DD_g943,-Inf,-Inf,1.03202600556527813350203282590255403e+04,1.26576879936745897446829930542457917e+00
protein/DD_g944,-Inf,-Inf,1.46162861439714439735010963288510846e+00,1.41910624860689790483309850039531231e+00
protein/DD_g945,-Inf,-Inf,2.30265993618930558687510171968772674e+00,1.45775737107271990587584747498921622e+00
protein/DD_g946,-Inf,-Inf,1.61415413941426094782626212675625103e+00,1.52455845852124815199975472671128612e+00
protein/DD_g947,-Inf,-Inf,-Inf,-Inf
protein/DD_g948,-Inf,-Inf,1.80924902718422125834903120243774174e+00,1.41873631020726554676373156132819661e+00
protein/DD_g949,-Inf,-Inf,1.48822779797902036056089473330879708e+00,-Inf
protein/DD_g95,-Inf,-Inf,1.49698158685356335158430476549270646e+00,1.61485614639655722533092844162428270e+00
protein/DD_g950,-Inf,-Inf,1.60669261150732454591823638949948826e+00,1.53017093386232999829580634018920197e+00
protein/DD_g951,-Inf,-Inf,1.78304089774939225913745308765744813e+00,1.41756071665955596589936026888490786e+00
protein/DD_g952,-Inf,-Inf,1.82545699080813091786911377456001055e+00,1.44719264120858824139042562870733743e+00
protein/DD_g953,-Inf,-Inf,1.89625694068237133157735199216070400e+00,-Inf
protein/DD_g954,-Inf,-Inf,1.66322665973641173828706036275716107e+00,-Inf
protein/DD_g955,-Inf,-Inf,1.34746949690433068564721288975443371e+00,-Inf
protein/DD_g956,-Inf,-Inf,1.80270821734027041191433028637766618e+00,1.52311540278976647010822856956485945e+00
protein/DD_g957,-Inf,-Inf,1.79199604296772108973353600540466235e+00,1.43951095110146477310222791912078500e+00
protein/DD_g958,-Inf,-Inf,1.67667599279081454767818427141535800e+00,1.43333989226242733125756631116130186e+00
protein/DD_g959,-Inf,-Inf,1.33354712549986257416575856760745237e+00,1.22161667174166063091513949111481995e+00
protein/DD_g96,-Inf,-Inf,1.86883176599953928636063520890142424e+00,1.76401256771284727911091361694664716e+00
protein/DD_g960,-Inf,-Inf,-Inf,1.63142409820823240478677515429374926e+00
protein/DD_g961,-Inf,-Inf,1.92685398437808936647948974736241423e+00,1.26598982797871679288950005709273670e+00
protein/DD_g962,-Inf,-Inf,1.74425613233055342178466673962526673e+00,-Inf
protein/DD_g963,-Inf,-Inf,-Inf,1.57484231812849864545230555236951829e+00
protein/DD_g964,-Inf,-Inf,1.60175641367372783269555423200778030e+00,1.40835293207847583449578635681970004e+00
protein/DD_g965,-Inf,-Inf,1.74433274092761823800252560294982822e+00,1.48066993677601775283812914972356557e+00
protein/DD_g966,-Inf,-Inf,1.78060906150266494714264283348174833e+00,1.49082785088311550925991141833295987e+00
protein/DD_g967,-Inf,-Inf,1.92506883312905447033789801738959870e+00,1.42203360551879817493376910096522793e+00
protein/DD_g968,-Inf,-Inf,1.91850612337401574486150210165249448e+00,1.57864692453989799675033727573708376e+00
protein/DD_g969,-Inf,-Inf,1.47413378326346541147631301170686369e+00,1.26556924454618999035656697937256646e+00
protein/DD_g97,-Inf,-Inf,1.96994475227348038281428885652622642e+00,1.42901948359734571846515271685163393e+00
protein/DD_g970,-Inf,-Inf,2.05190484435858879272682974040836674e+00,1.42274713477707999249677995445738000e+00
protein/DD_g971,-Inf,-Inf,1.64832727471946326452232801478253937e+00,1.46409258771175589805188179752140248e+00
protein/DD_g972,-Inf,-Inf,1.95482566606528031897122956041719822e+00,1.51311548303305093831136933441481844e+00
protein/DD_g973,-Inf,-Inf,1.73629675807530068697114593331424376e+00,1.53807065705857051692229116547214130e+00
protein/DD_g974,-Inf,-Inf,1.80997841245104966690437208831671019e+00,1.48598492478542367942465740721290330e+00
protein/DD_g975,-Inf,-Inf,1.61955384834145045085816760203961958e+00,-Inf
protein/DD_g976,-Inf,-Inf,1.63624868520675206842458585162559049e+00,1.38387649640084362772111417264283554e+00
protein/DD_g977,-Inf,-Inf,1.52516486017104913689902886040844577e+00,1.43917589616472480370327179089253047e+00
protein/DD_g978,-Inf,-Inf,1.79094598360076802391090138453244320e+00,1.27671020988678513692635690895024910e+00
protein/DD_g979,-Inf,-Inf,2.76189965522173923207409346972888230e+00,1.32032375897035519667221462737328004e+00
protein/DD_g98,-Inf,-Inf,2.03747897930047487268240085727378989e+00,-Inf
protein/DD_g980,-Inf,-Inf,1.62610779128237351374677983406323649e+00,1.27627962569436241318253528155996649e+00
protein/DD_g981,-Inf,-Inf,1.91104716842952031897989619339174110e+00,1.37179300459494030251398580736865419e+00
protein/DD_g982,-Inf,-Inf,1.77845030036459420391161435402707874e+00,-Inf
protein/DD_g983,-Inf,-Inf,1.74450079253053738389632087615612442e+00,1.47765430551711767835480526066438561e+00
protein/DD_g984,-Inf,-Inf,1.79128229638771364652709907952656105e+00,-Inf
protein/DD_g985,-Inf,-Inf,1.62231455579551089076420614791787650e+00,-Inf
protein/DD_g986,-Inf,-Inf,1.74178353886450633906301804914668272e+00,-Inf
protein/DD_g987,-Inf,-Inf,1.82310072943441574448965181309448226e+00,1.40640613202209336115727157799733315e+00
protein/DD_g988,-Inf,-Inf,1.78641281174493931596446390103567756e+00,1.33914474524325704562752651833694516e+00
protein/DD_g989,-Inf,-Inf,-Inf,1.39450147100057645531817038808269040e+00
protein/DD_g99,-Inf,-Inf,1.92431194370718036057912437401963680e+00,1.36910903678656878829196496216949449e+00
protein/DD_g990,-Inf,-Inf,1.74655588444090659622877280154246230e+00,-Inf
protein/DD_g991,-Inf,-Inf,1.92896320134506000600963090831567802e+00,1.35843459219503261180576576964880108e+00
protein/DD_g992,-Inf,-Inf,-Inf,1.60025756479329269723512654422804699e+00
protein/DD_g993,-Inf,-Inf,9.74281160414947387490770670001616418e+02,1.63545311949508460532012582020299031e+00
protein/DD_g994,-Inf,-Inf,1.48699557639765996066775897321082479e+00,1.23479278524376345102069108702238896e+00
protein/DD_g995,-Inf,-Inf,1.76018831425065657523297327534319153e+00,-Inf
protein/DD_g996,-Inf,-Inf,1.65800193005900646851958135261516000e+00,1.24553073969862751459957623617307273e+00
protein/DD_g997,-Inf,-Inf,2.24348005372824570713553220506081714e+00,1.60479463790990565339158522535454102e+00
protein/DD_g998,-Inf,-Inf,-Inf,1.62895202806761217472930172399398066e+00
protein/DD_g999,-Inf,-Inf,1.83416096302450972157643534833017381e+00,1.43190378657091974186380726961366910e+00


==> data/eigen_graph_biological_08/eigenvectors_relative_error.sorted.csv <==
percent,Float8_4,Float8_5,LinearTakum8,Posit8
0.0,100000.0,100000.0,1.3171711723124084,1.1187779456285087
0.0008210180623973727,100000.0,100000.0,1.3285400409920811,1.138244164556785
0.0016420361247947454,100000.0,100000.0,1.3335471254998625,1.1413056492634315
0.0024630541871921183,100000.0,100000.0,1.3474694969043306,1.1700067163576882
0.003284072249589491,100000.0,100000.0,1.3500936667214298,1.1812917380724288
0.004105090311986864,100000.0,100000.0,1.362279958585794,1.1887598858966102
0.0049261083743842365,100000.0,100000.0,1.3790850811552642,1.1911603786657154
0.005747126436781609,100000.0,100000.0,1.3881866753463517,1.209223092869509
0.006568144499178982,100000.0,100000.0,1.397036845395299,1.2093653296432203
0.007389162561576354,100000.0,100000.0,1.4026846660581378,1.2116192636665504
0.008210180623973728,100000.0,100000.0,1.4028077371805385,1.211677191777413
0.0090311986863711,100000.0,100000.0,1.4200297358045584,1.2132609178467733
0.009852216748768473,100000.0,100000.0,1.4222204287051556,1.2170273852899784
0.010673234811165846,100000.0,100000.0,1.4291199070111917,1.2216166717416606
0.011494252873563218,100000.0,100000.0,1.4298530682246804,1.2286233371225685
0.012315270935960592,100000.0,100000.0,1.4331309769668226,1.2307396474353358
0.013136288998357963,100000.0,100000.0,1.4360898436407967,1.2322902935981996
0.013957307060755337,100000.0,100000.0,1.4385847827952125,1.2347927852437635
0.014778325123152709,100000.0,100000.0,1.4444111615617887,1.2360891574276245
0.015599343185550082,100000.0,100000.0,1.4563460996527748,1.2382529005037104
0.016420361247947456,100000.0,100000.0,1.4572263822394527,1.2395532800497218
0.017241379310344827,100000.0,100000.0,1.4574473061728312,1.2406485345895044
0.0180623973727422,100000.0,100000.0,1.4601027464917313,1.2450720310706416
0.018883415435139574,100000.0,100000.0,1.4601132248203377,1.2455307396986275
0.019704433497536946,100000.0,100000.0,1.4616286143971444,1.2457766673662862
0.020525451559934318,100000.0,100000.0,1.4616314481243053,1.2496755990900486
0.021346469622331693,100000.0,100000.0,1.461901270482498,1.249684785226622
0.022167487684729065,100000.0,100000.0,1.4630658433485575,1.2531959290920816
0.022988505747126436,100000.0,100000.0,1.466447901230583,1.25346643066314
0.023809523809523808,100000.0,100000.0,1.469217179124648,1.254195898291512
0.024630541871921183,100000.0,100000.0,1.4695931737254506,1.2565496486865053
0.025451559934318555,100000.0,100000.0,1.4741337832634653,1.2580464320745233
0.026272577996715927,100000.0,100000.0,1.4747455648070051,1.2598981425416298
0.027093596059113302,100000.0,100000.0,1.4760106829863948,1.2601895774137157
0.027914614121510674,100000.0,100000.0,1.4774255382275663,1.2608792578921666
0.028735632183908046,100000.0,100000.0,1.4799150955515321,1.2609497300183794
0.029556650246305417,100000.0,100000.0,1.4840704281044959,1.2617582641042373
0.030377668308702793,100000.0,100000.0,1.4852353372380704,1.2626190490376563
0.031198686371100164,100000.0,100000.0,1.4864079820162388,1.2647101806929086
0.03201970443349754,100000.0,100000.0,1.48699557639766,1.2651859101589689
0.03284072249589491,100000.0,100000.0,1.487502158618953,1.26556924454619
0.03366174055829228,100000.0,100000.0,1.4877999104953925,1.265768799367459
0.034482758620689655,100000.0,100000.0,1.4882277979790204,1.2659898279787167
0.035303776683087026,100000.0,100000.0,1.4901996991255138,1.2680886030984095
0.0361247947454844,100000.0,100000.0,1.4915936548118858,1.2703445585673598
0.03694581280788178,100000.0,100000.0,1.493646179846577,1.2712497588206926
0.03776683087027915,100000.0,100000.0,1.4954302936326622,1.2718555776704763
0.03858784893267652,100000.0,100000.0,1.4969299797290383,1.2729124954183988
0.03940886699507389,100000.0,100000.0,1.4969815868535634,1.274883059371692
0.040229885057471264,100000.0,100000.0,1.4993946907883295,1.2755804883819557
0.041050903119868636,100000.0,100000.0,1.5000338558160666,1.2762796256943625
0.04187192118226601,100000.0,100000.0,1.5003199347249914,1.2766637445119038
0.042692939244663386,100000.0,100000.0,1.500474885021002,1.276710209886785
0.04351395730706076,100000.0,100000.0,1.5010767941877299,1.277667419631693
0.04433497536945813,100000.0,100000.0,1.5051679263343603,1.2796234332345706
0.0451559934318555,100000.0,100000.0,1.5065499170551355,1.280245482188684
0.04597701149425287,100000.0,100000.0,1.5080405288436234,1.2807829465288052
0.046798029556650245,100000.0,100000.0,1.50869702981204,1.2813223348633327
0.047619047619047616,100000.0,100000.0,1.508887336749963,1.2816912626598367
0.048440065681444995,100000.0,100000.0,1.5090175184032604,1.2841531789394585
0.04926108374384237,100000.0,100000.0,1.5093574441903819,1.2845046513206138
0.05008210180623974,100000.0,100000.0,1.5101561305401197,1.2845800824440015
0.05090311986863711,100000.0,100000.0,1.510563402373816,1.2854102097211098
0.05172413793103448,100000.0,100000.0,1.5113915072629955,1.2870080431886335
0.052545155993431854,100000.0,100000.0,1.5143865157563596,1.2874456439210085
0.053366174055829226,100000.0,100000.0,1.5146477577463144,1.2895143360555827
0.054187192118226604,100000.0,100000.0,1.5186682822631854,1.290742434547016
0.055008210180623976,100000.0,100000.0,1.5197975522750813,1.292224530616587
0.05582922824302135,100000.0,100000.0,1.520074476927105,1.292382596608142
0.05665024630541872,100000.0,100000.0,1.5228273984536638,1.2926273643100117
0.05747126436781609,100000.0,100000.0,1.5228519945880776,1.2932278127435197
0.05829228243021346,100000.0,100000.0,1.5251648601710492,1.293526429510129
0.059113300492610835,100000.0,100000.0,1.5257606744357435,1.294020624909037
0.05993431855500821,100000.0,100000.0,1.5260853346357515,1.2957123296603665
0.060755336617405585,100000.0,100000.0,1.526318256471474,1.2958221681842432
0.06157635467980296,100000.0,100000.0,1.5267597815604248,1.2961315761386834
0.06239737274220033,100000.0,100000.0,1.528383492431762,1.298166595592659
0.06321839080459771,100000.0,100000.0,1.5317028068785128,1.2987403140596827
0.06403940886699508,100000.0,100000.0,1.5327255927513697,1.299244111655865
0.06486042692939245,100000.0,100000.0,1.534155940398321,1.2993260452348945
0.06568144499178982,100000.0,100000.0,1.5347000453558983,1.3011948865542877
0.0665024630541872,100000.0,100000.0,1.536239158749976,1.3015408390845618
0.06732348111658457,100000.0,100000.0,1.5383023166056309,1.3026795893090375
0.06814449917898194,100000.0,100000.0,1.5383098568599165,1.3041163488521543
0.06896551724137931,100000.0,100000.0,1.5385351061212416,1.304844579950267
0.06978653530377668,100000.0,100000.0,1.539856835238096,1.3078642188131202
0.07060755336617405,100000.0,100000.0,1.540235116476147,1.3083930856354897
0.07142857142857142,100000.0,100000.0,1.5402484349465202,1.3095144994564385
0.0722495894909688,100000.0,100000.0,1.5404311646014506,1.3100596970936274
0.07307060755336617,100000.0,100000.0,1.5408045273118334,1.3102153221320767
0.07389162561576355,100000.0,100000.0,1.542595316386172,1.3108437438005938
0.07471264367816093,100000.0,100000.0,1.5433501428878995,1.310961138933729
0.0755336617405583,100000.0,100000.0,1.5441296363276003,1.311025355059217
0.07635467980295567,100000.0,100000.0,1.5442624772232656,1.3126936266673894
0.07717569786535304,100000.0,100000.0,1.544798987948727,1.3157860153614598
0.07799671592775041,100000.0,100000.0,1.545368730762226,1.3160300286418625
0.07881773399014778,100000.0,100000.0,1.5472613518414784,1.3161273728516776
0.07963875205254516,100000.0,100000.0,1.5481056455538091,1.317048587654218
0.08045977011494253,100000.0,100000.0,1.5493977115529858,1.3188698055756714
0.0812807881773399,100000.0,100000.0,1.549488919611476,1.3190146892871835
0.08210180623973727,100000.0,100000.0,1.5503635717250208,1.3190202418520465
0.08292282430213464,100000.0,100000.0,1.5507947452521738,1.3203237589703551
0.08374384236453201,100000.0,100000.0,1.5523525285313773,1.3218970054864283
0.08456486042692939,100000.0,100000.0,1.5525046927869532,1.322045663072516
0.08538587848932677,100000.0,100000.0,1.5527298877952826,1.322452142857707
0.08620689655172414,100000.0,100000.0,1.553396825597307,1.3286349270168258
0.08702791461412152,100000.0,100000.0,1.5542719523841377,1.3291498361597962
0.08784893267651889,100000.0,100000.0,1.55492533956618,1.329526376314161
0.08866995073891626,100000.0,100000.0,1.554979090004999,1.3304576733295645
0.08949096880131363,100000.0,100000.0,1.555270345489993,1.3322800340398255
0.090311986863711,100000.0,100000.0,1.5567324091248265,1.334863503953403
0.09113300492610837,100000.0,100000.0,1.557031585199236,1.3359843088281298
0.09195402298850575,100000.0,100000.0,1.5582609986916118,1.3359890358088122
0.09277504105090312,100000.0,100000.0,1.5594889320326246,1.3375418185793853
0.09359605911330049,100000.0,100000.0,1.5607913657897567,1.339144745243257
0.09441707717569786,100000.0,100000.0,1.561063316087318,1.3396438879272663
0.09523809523809523,100000.0,100000.0,1.561958900605796,1.3402286763185258
0.0960591133004926,100000.0,100000.0,1.5619993959733507,1.341999420757647
0.09688013136288999,100000.0,100000.0,1.56212832764345,1.3420774309162662
0.09770114942528736,100000.0,100000.0,1.5623447999506381,1.343223653633491
0.09852216748768473,100000.0,100000.0,1.5640474548696928,1.3435889602581168
0.0993431855500821,100000.0,100000.0,1.565762587543387,1.344688053634622
0.10016420361247948,100000.0,100000.0,1.5658694812990874,1.3447281883581865
0.10098522167487685,100000.0,100000.0,1.5669498795348666,1.3456817932014593
0.10180623973727422,100000.0,100000.0,1.5670596317594678,1.3457108696636648
0.10262725779967159,100000.0,100000.0,1.5675937321501592,1.3459841058239037
0.10344827586206896,100000.0,100000.0,1.5692573500938527,1.3466743766551557
0.10426929392446634,100000.0,100000.0,1.569408488568901,1.3468245506018366
0.10509031198686371,100000.0,100000.0,1.569539837010743,1.3478941438183063
0.10591133004926108,100000.0,100000.0,1.5695987642396023,1.3482576376106346
0.10673234811165845,100000.0,100000.0,1.5702564049405576,1.3487098772762431
0.10755336617405582,100000.0,100000.0,1.5703263216187053,1.3493446681110652
0.10837438423645321,100000.0,100000.0,1.5712192016668602,1.3507548611481037
0.10919540229885058,100000.0,100000.0,1.5712918227070627,1.3513292431050854
0.11001642036124795,100000.0,100000.0,1.5713885297886556,1.3515803844595962
0.11083743842364532,100000.0,100000.0,1.5728465816787223,1.3518003799678477
0.1116584564860427,100000.0,100000.0,1.5736391428949836,1.352694604704504
0.11247947454844007,100000.0,100000.0,1.5738094817133874,1.3527604607924053
0.11330049261083744,100000.0,100000.0,1.5744357799696471,1.353649071529568
0.11412151067323481,100000.0,100000.0,1.574546237183431,1.354198314422405
0.11494252873563218,100000.0,100000.0,1.5747102571155518,1.3554996726975097
0.11576354679802955,100000.0,100000.0,1.5747748539241582,1.3556748817493987
0.11658456486042693,100000.0,100000.0,1.5763599621662185,1.3557211114535321
0.1174055829228243,100000.0,100000.0,1.5768106691478527,1.35609251552024
0.11822660098522167,100000.0,100000.0,1.578349579696367,1.3561809134043603
0.11904761904761904,100000.0,100000.0,1.5797202936196604,1.356216165648918
0.11986863711001643,100000.0,100000.0,1.5799496933922534,1.3563343264667196
0.1206896551724138,100000.0,100000.0,1.5813820249188213,1.3568987051012773
0.12151067323481117,100000.0,100000.0,1.5842053469956339,1.3578228838315922
0.12233169129720854,100000.0,100000.0,1.584272603207222,1.3581186943086498
0.12315270935960591,100000.0,100000.0,1.5855174564558026,1.358142238268857
0.12397372742200329,100000.0,100000.0,1.5860613736356897,1.358411874400606
0.12479474548440066,100000.0,100000.0,1.5867508560363772,1.3584345921950327
0.12561576354679804,100000.0,100000.0,1.5873589281218172,1.3593313332554615
0.12643678160919541,100000.0,100000.0,1.587498531420015,1.3593617789487416
0.1272577996715928,100000.0,100000.0,1.5880888652285239,1.359690373921462
0.12807881773399016,100000.0,100000.0,1.588240367915094,1.3599048298866077
0.12889983579638753,100000.0,100000.0,1.588319183661835,1.3599877811068155
0.1297208538587849,100000.0,100000.0,1.5885406442227756,1.3601888287245683
0.13054187192118227,100000.0,100000.0,1.591189664900018,1.3609872956952707
0.13136288998357964,100000.0,100000.0,1.592092197354525,1.361015167093377
0.13218390804597702,100000.0,100000.0,1.5922817521595516,1.3622963025157744
0.1330049261083744,100000.0,100000.0,1.5942528961625222,1.3626010057080544
0.13382594417077176,100000.0,100000.0,1.5957223221231984,1.363410687742917
0.13464696223316913,100000.0,100000.0,1.5965450239210768,1.3640216568280736
0.1354679802955665,100000.0,100000.0,1.5967851824762378,1.3642509357232313
0.13628899835796388,100000.0,100000.0,1.5969513316370436,1.3649588428000696
0.13711001642036125,100000.0,100000.0,1.5971371756193657,1.3652310943510566
0.13793103448275862,100000.0,100000.0,1.5976498041685596,1.3663858457061848
0.138752052545156,100000.0,100000.0,1.5982206039401403,1.366401275109587
0.13957307060755336,100000.0,100000.0,1.5991928251239018,1.3673098539982949
0.14039408866995073,100000.0,100000.0,1.5996780451596908,1.368763152056343
0.1412151067323481,100000.0,100000.0,1.599697157673109,1.3691090367865688
0.14203612479474548,100000.0,100000.0,1.599786831650551,1.3693708298316158
0.14285714285714285,100000.0,100000.0,1.5997968745638396,1.3693782309462832
0.14367816091954022,100000.0,100000.0,1.6000638230584732,1.369980387996288
0.1444991789819376,100000.0,100000.0,1.6000707203297655,1.3703905003104195
0.14532019704433496,100000.0,100000.0,1.6007730179640507,1.3709731218642627
0.14614121510673234,100000.0,100000.0,1.6008229930348357,1.3713126886579243
0.1469622331691297,100000.0,100000.0,1.6010124753051984,1.3717930045949402
0.1477832512315271,100000.0,100000.0,1.6012021349168644,1.3718772596978037
0.14860426929392448,100000.0,100000.0,1.6016647468567546,1.3721040886551032
0.14942528735632185,100000.0,100000.0,1.601756413673728,1.3723950661350612
0.15024630541871922,100000.0,100000.0,1.6026386849180496,1.3729362512658532
0.1510673234811166,100000.0,100000.0,1.6029600668572124,1.3738168473535686
0.15188834154351397,100000.0,100000.0,1.6031460301235874,1.3741223170011516
0.15270935960591134,100000.0,100000.0,1.603258723149073,1.3745647308058182
0.1535303776683087,100000.0,100000.0,1.6037558050377432,1.3753265462482889
0.15435139573070608,100000.0,100000.0,1.604679927482699,1.375338263302718
0.15517241379310345,100000.0,100000.0,1.604680096064806,1.3764748141913423
0.15599343185550082,100000.0,100000.0,1.6053375330724486,1.3774971316367346
0.1568144499178982,100000.0,100000.0,1.6055705025349478,1.3780167534269825
0.15763546798029557,100000.0,100000.0,1.6058733167446175,1.37810781641944
0.15845648604269294,100000.0,100000.0,1.6060310076274662,1.3781288784074541
0.1592775041050903,100000.0,100000.0,1.6066926115073246,1.3785498670495964
0.16009852216748768,100000.0,100000.0,1.6067090068069363,1.3786215828961614
0.16091954022988506,100000.0,100000.0,1.6081986758362954,1.3797680049983532
0.16174055829228243,100000.0,100000.0,1.6089391447274368,1.379998505722629
0.1625615763546798,100000.0,100000.0,1.609287170901301,1.3801108490385054
0.16338259441707717,100000.0,100000.0,1.6094568311210118,1.3806895009066582
0.16420361247947454,100000.0,100000.0,1.6110218236765619,1.3807602762634408
0.16502463054187191,100000.0,100000.0,1.6112791775557775,1.3815481410266646
0.16584564860426929,100000.0,100000.0,1.6113467143622036,1.382075623132627
0.16666666666666666,100000.0,100000.0,1.611658362283864,1.382139853209127
0.16748768472906403,100000.0,100000.0,1.6140758105439141,1.3825859003650438
0.1683087027914614,100000.0,100000.0,1.614154139414261,1.382929283061177
0.16912972085385877,100000.0,100000.0,1.6145681631287907,1.3830623659716414
0.16995073891625614,100000.0,100000.0,1.6159380484568375,1.3832063149418463
0.17077175697865354,100000.0,100000.0,1.6160756927061193,1.3837461484681979
0.17159277504105092,100000.0,100000.0,1.616611230181752,1.3838764964008436
0.1724137931034483,100000.0,100000.0,1.6169118526595905,1.3843020957839807
0.17323481116584566,100000.0,100000.0,1.6169844620010676,1.384409367439835
0.17405582922824303,100000.0,100000.0,1.617104122685891,1.3854833941230182
0.1748768472906404,100000.0,100000.0,1.6179726541704105,1.3855834985156759
0.17569786535303777,100000.0,100000.0,1.6185304732618297,1.3857518459362483
0.17651888341543515,100000.0,100000.0,1.6185394569248561,1.387300489876459
0.17733990147783252,100000.0,100000.0,1.6187337789499863,1.38750440602116
0.1781609195402299,100000.0,100000.0,1.6192278050973472,1.387637643477196
0.17898193760262726,100000.0,100000.0,1.6195538483414504,1.387986947690318
0.17980295566502463,100000.0,100000.0,1.6196503363842478,1.3879971702586398
0.180623973727422,100000.0,100000.0,1.6200705749373918,1.3882103860588955
0.18144499178981938,100000.0,100000.0,1.6202850394991815,1.38828089733718
0.18226600985221675,100000.0,100000.0,1.620828130153219,1.3895982107431892
0.18308702791461412,100000.0,100000.0,1.6208361547514016,1.3902734927248712
0.1839080459770115,100000.0,100000.0,1.6213322000144244,1.3904690355847722
0.18472906403940886,100000.0,100000.0,1.6214659528707767,1.3911566136841758
0.18555008210180624,100000.0,100000.0,1.6221840913205772,1.3913780021126478
0.1863711001642036,100000.0,100000.0,1.622314555795511,1.391786815683001
0.18719211822660098,100000.0,100000.0,1.6255633303656103,1.3920047441665464
0.18801313628899835,100000.0,100000.0,1.6261077912823736,1.3921058108365474
0.18883415435139572,100000.0,100000.0,1.6271543151727994,1.3929336643656791
0.1896551724137931,100000.0,100000.0,1.6284271708368563,1.3944939910464802
0.19047619047619047,100000.0,100000.0,1.628539418661385,1.3945014710005765
0.19129720853858784,100000.0,100000.0,1.6307152764053792,1.394740777767972
0.1921182266009852,100000.0,100000.0,1.631568014477941,1.3950589292893052
0.19293924466338258,100000.0,100000.0,1.6333697589143523,1.3954222475932452
0.19376026272577998,100000.0,100000.0,1.6334410187427613,1.3954582012283059
0.19458128078817735,100000.0,100000.0,1.6335469390988415,1.3954786876019702
0.19540229885057472,100000.0,100000.0,1.634226460472246,1.396311048356408
0.1962233169129721,100000.0,100000.0,1.6346663442815572,1.396342676478597
0.19704433497536947,100000.0,100000.0,1.634739291708777,1.3970989612945104
0.19786535303776684,100000.0,100000.0,1.6347643846383566,1.3971143976720932
0.1986863711001642,100000.0,100000.0,1.634948272420159,1.3971966353339211
0.19950738916256158,100000.0,100000.0,1.6350346501519986,1.3978685267736026
0.20032840722495895,100000.0,100000.0,1.6361658047943646,1.3979850028311056
0.20114942528735633,100000.0,100000.0,1.6362486852067522,1.3984694601162935
0.2019704433497537,100000.0,100000.0,1.6369312395941402,1.399203737447503
0.20279146141215107,100000.0,100000.0,1.6370892426079249,1.3993311394452244
0.20361247947454844,100000.0,100000.0,1.6371938366098935,1.3994495049560178
0.2044334975369458,100000.0,100000.0,1.637358423943814,1.3997104363758452
0.20525451559934318,100000.0,100000.0,1.6382016787782172,1.4006458736845873
0.20607553366174056,100000.0,100000.0,1.6396867010386187,1.4010641051914743
0.20689655172413793,100000.0,100000.0,1.6406662081763155,1.4013607216132768
0.2077175697865353,100000.0,100000.0,1.640981615814266,1.4015844818513208
0.20853858784893267,100000.0,100000.0,1.642030460303576,1.4028338319441733
0.20935960591133004,100000.0,100000.0,1.6422602790770595,1.4031552843136554
0.21018062397372742,100000.0,100000.0,1.6423210225350133,1.4031877701560223
0.2110016420361248,100000.0,100000.0,1.6425325445280672,1.4034076679221057
0.21182266009852216,100000.0,100000.0,1.6433849475682527,1.4035813560685233
0.21264367816091953,100000.0,100000.0,1.6447303646947595,1.404305620248473
0.2134646962233169,100000.0,100000.0,1.6447711911134224,1.4064061320220933
0.21428571428571427,100000.0,100000.0,1.64486913726004,1.40662098722673
0.21510673234811165,100000.0,100000.0,1.645110247411777,1.4066277832041871
0.21592775041050905,100000.0,100000.0,1.6451164691995221,1.407740072651905
0.21674876847290642,100000.0,100000.0,1.6452655000771708,1.4082070079366997
0.2175697865353038,100000.0,100000.0,1.6459983083343488,1.4083529320784758
0.21839080459770116,100000.0,100000.0,1.6465570795945021,1.4086411855629255
0.21921182266009853,100000.0,100000.0,1.6468758698976742,1.4086714336036081
0.2200328407224959,100000.0,100000.0,1.6477992473512386,1.409833449070769
0.22085385878489328,100000.0,100000.0,1.6478579455184872,1.4099409174330195
0.22167487684729065,100000.0,100000.0,1.6483272747194633,1.4108493429145472
0.22249589490968802,100000.0,100000.0,1.649566206341947,1.4116973105929471
0.2233169129720854,100000.0,100000.0,1.6499148204552034,1.4117037700792026
0.22413793103448276,100000.0,100000.0,1.6501346337508245,1.4128114853226008
0.22495894909688013,100000.0,100000.0,1.650705752825206,1.4130409463872888
0.2257799671592775,100000.0,100000.0,1.6517833832425814,1.4136015760951521
0.22660098522167488,100000.0,100000.0,1.6520597169304168,1.4139046799796602
0.22742200328407225,100000.0,100000.0,1.6542209558762695,1.4140867818116605
0.22824302134646962,100000.0,100000.0,1.6548441362395845,1.4144839605426829
0.229064039408867,100000.0,100000.0,1.6549664526160723,1.41484492166575
0.22988505747126436,100000.0,100000.0,1.6555293437569631,1.4151504349362998
0.23070607553366174,100000.0,100000.0,1.6574383381817477,1.4151890298117578
0.2315270935960591,100000.0,100000.0,1.6574515853010452,1.4153733990575281
0.23234811165845648,100000.0,100000.0,1.6580019300590065,1.4157718195958815
0.23316912972085385,100000.0,100000.0,1.6582104265217807,1.4160006171622561
0.23399014778325122,100000.0,100000.0,1.658437875076169,1.4171092870322228
0.2348111658456486,100000.0,100000.0,1.6590261064792284,1.41723986327428
0.23563218390804597,100000.0,100000.0,1.659315546355496,1.417345487008494
0.23645320197044334,100000.0,100000.0,1.6599217465037697,1.417560716659556
0.2372742200328407,100000.0,100000.0,1.6602760022134846,1.4178370272627279
0.23809523809523808,100000.0,100000.0,1.6606308285275602,1.4178972691842273
0.23891625615763548,100000.0,100000.0,1.6607824059799086,1.4179422325733135
0.23973727422003285,100000.0,100000.0,1.6619144237495052,1.4180670733698257
0.24055829228243022,100000.0,100000.0,1.6620778047679627,1.418506360482119
0.2413793103448276,100000.0,100000.0,1.6623921877163526,1.4186719599113256
0.24220032840722497,100000.0,100000.0,1.6629567156043439,1.4187363102072656
0.24302134646962234,100000.0,100000.0,1.6632266597364118,1.419106248606898
0.2438423645320197,100000.0,100000.0,1.6632939039024803,1.4192460978480121
0.24466338259441708,100000.0,100000.0,1.6635646354026712,1.419295921245071
0.24548440065681446,100000.0,100000.0,1.6639653116383917,1.4201382619806908
0.24630541871921183,100000.0,100000.0,1.665047559753891,1.4202602028390738
0.2471264367816092,100000.0,100000.0,1.6660110148310667,1.4203090329907668
0.24794745484400657,100000.0,100000.0,1.6664895905484909,1.4218278550677677
0.24876847290640394,100000.0,100000.0,1.6668588114233247,1.4219400462087364
0.24958949096880131,100000.0,100000.0,1.666959259202024,1.422033605518798
0.2504105090311987,100000.0,100000.0,1.6676282065102481,1.4222845246589517
0.2512315270935961,100000.0,100000.0,1.6685996136148697,1.42274713477708
0.25205254515599346,100000.0,100000.0,1.6697038202477859,1.4232820403885793
0.25287356321839083,100000.0,100000.0,1.671341876347744,1.4235921830787654
0.2536945812807882,100000.0,100000.0,1.672675877378786,1.4250019295257
0.2545155993431856,100000.0,100000.0,1.673579328259333,1.4254560394133826
0.25533661740558294,100000.0,100000.0,1.6740057595299598,1.425563380536514
0.2561576354679803,100000.0,100000.0,1.6741207957806812,1.425605920261269
0.2569786535303777,100000.0,100000.0,1.6757764676121176,1.4258151547926217
0.25779967159277506,100000.0,100000.0,1.6766759927908146,1.4260377443059877
0.25862068965517243,100000.0,100000.0,1.67689222116701,1.4263106577170985
0.2594417077175698,100000.0,100000.0,1.6781763767120685,1.4265074100797568
0.2602627257799672,100000.0,100000.0,1.6785615282323205,1.427223757604159
0.26108374384236455,100000.0,100000.0,1.6790883080712637,1.4278545504957103
0.2619047619047619,100000.0,100000.0,1.6797526317972589,1.4283405804647207
0.2627257799671593,100000.0,100000.0,1.679947787528664,1.428983219800697
0.26354679802955666,100000.0,100000.0,1.6800758367519215,1.4290194835973458
0.26436781609195403,100000.0,100000.0,1.6802823088418002,1.4305749675079773
0.2651888341543514,100000.0,100000.0,1.6816853354939634,1.4305968913651819
0.2660098522167488,100000.0,100000.0,1.6818745681993779,1.4316686629411621
0.26683087027914615,100000.0,100000.0,1.6823180775564692,1.4317984158951629
0.2676518883415435,100000.0,100000.0,1.6826760019143308,1.431812009156798
0.2684729064039409,100000.0,100000.0,1.6831469568119406,1.4319037865709197
0.26929392446633826,100000.0,100000.0,1.6832939329289576,1.432650214871111
0.27011494252873564,100000.0,100000.0,1.6833002912852002,1.4330679170422163
0.270935960591133,100000.0,100000.0,1.683679479807492,1.4331054686441393
0.2717569786535304,100000.0,100000.0,1.6838030786883087,1.4332250678900222
0.27257799671592775,100000.0,100000.0,1.6848015652002417,1.4332959172982238
0.2733990147783251,100000.0,100000.0,1.6848041902336681,1.4332962612562312
0.2742200328407225,100000.0,100000.0,1.6857236664562014,1.4333234836957898
0.27504105090311987,100000.0,100000.0,1.686448726250541,1.4333398922624274
0.27586206896551724,100000.0,100000.0,1.6868855560891793,1.4333827671587958
0.2766830870279146,100000.0,100000.0,1.6869578783709072,1.433392398656262
0.277504105090312,100000.0,100000.0,1.6874026889202631,1.4335547688725485
0.27832512315270935,100000.0,100000.0,1.68862727848565,1.4336557372357754
0.2791461412151067,100000.0,100000.0,1.6887925535136852,1.4337456576634788
0.2799671592775041,100000.0,100000.0,1.6896914256336057,1.4345071681713328
0.28078817733990147,100000.0,100000.0,1.6900439214104548,1.4346299767953403
0.28160919540229884,100000.0,100000.0,1.690357478409939,1.4356304933792359
0.2824302134646962,100000.0,100000.0,1.691288485882169,1.435651067245354
0.2832512315270936,100000.0,100000.0,1.6913939271725908,1.4359150728204273
0.28407224958949095,100000.0,100000.0,1.6915408953103552,1.4359443178477462
0.2848932676518883,100000.0,100000.0,1.6915620827227453,1.4362924185948986
0.2857142857142857,100000.0,100000.0,1.6925550792014927,1.436676462360877
0.28653530377668307,100000.0,100000.0,1.693661198745462,1.4367751720855895
0.28735632183908044,100000.0,100000.0,1.6939547481205741,1.4376573436809872
0.2881773399014778,100000.0,100000.0,1.694167891312485,1.4380610582278435
0.2889983579638752,100000.0,100000.0,1.6948212024491434,1.4388238620445826
0.28981937602627256,100000.0,100000.0,1.6952310226302472,1.4391758961647247
0.29064039408866993,100000.0,100000.0,1.6956484747225857,1.439328496915624
0.2914614121510673,100000.0,100000.0,1.696151235922451,1.4395109511014648
0.2922824302134647,100000.0,100000.0,1.6964519687633792,1.4396091829501374
0.29310344827586204,100000.0,100000.0,1.6967794044423268,1.4400117375895853
0.2939244663382594,100000.0,100000.0,1.6969079460276133,1.4400388907985378
0.2947454844006568,100000.0,100000.0,1.6988133279084987,1.4402290620847618
0.2955665024630542,100000.0,100000.0,1.6988302322198414,1.440250332277402
0.2963875205254516,100000.0,100000.0,1.6990657496390285,1.4402924698060855
0.29720853858784896,100000.0,100000.0,1.699277095380268,1.44042611467369
0.29802955665024633,100000.0,100000.0,1.6998413488303576,1.4410679265310622
0.2988505747126437,100000.0,100000.0,1.6999461004628964,1.441471430938439
0.2996715927750411,100000.0,100000.0,1.700044395330724,1.4416784816878312
0.30049261083743845,100000.0,100000.0,1.7002784515868141,1.4417734399146875
0.3013136288998358,100000.0,100000.0,1.700934472544403,1.441905572076479
0.3021346469622332,100000.0,100000.0,1.7010954066857276,1.441906436918764
0.30295566502463056,100000.0,100000.0,1.7014225609014475,1.4420071973054556
0.30377668308702793,100000.0,100000.0,1.701705488989133,1.4420696727476883
0.3045977011494253,100000.0,100000.0,1.7017573361678253,1.4421273287387013
0.3054187192118227,100000.0,100000.0,1.7033449261860194,1.4421290171595385
0.30623973727422005,100000.0,100000.0,1.7034751246768247,1.442891785530253
0.3070607553366174,100000.0,100000.0,1.703585448260909,1.4429035153092076
0.3078817733990148,100000.0,100000.0,1.7041243738505198,1.44371118002956
0.30870279146141216,100000.0,100000.0,1.7043808258652473,1.4439906505606428
0.30952380952380953,100000.0,100000.0,1.7048168809734583,1.4442360026514567
0.3103448275862069,100000.0,100000.0,1.7051970349270384,1.4455819818375386
0.3111658456486043,100000.0,100000.0,1.706701937278666,1.4458712633789608
0.31198686371100165,100000.0,100000.0,1.7067593570427608,1.4467745960882923
0.312807881773399,100000.0,100000.0,1.7072318819535264,1.4470627888201835
0.3136288998357964,100000.0,100000.0,1.7072734888743066,1.4471926412085883
0.31444991789819376,100000.0,100000.0,1.7079499121063781,1.4477882403901532
0.31527093596059114,100000.0,100000.0,1.7083848537611175,1.4480150184770957
0.3160919540229885,100000.0,100000.0,1.7097711182865278,1.4483186483915804
0.3169129720853859,100000.0,100000.0,1.7098277045637926,1.4487500584045383
0.31773399014778325,100000.0,100000.0,1.7102215257640003,1.448916618550193
0.3185550082101806,100000.0,100000.0,1.7107554789412338,1.44893722679541
0.319376026272578,100000.0,100000.0,1.7115396961191092,1.4492754260131862
0.32019704433497537,100000.0,100000.0,1.7119869452931533,1.4503115991815954
0.32101806239737274,100000.0,100000.0,1.7121840713076044,1.4511813285519775
0.3218390804597701,100000.0,100000.0,1.7122966807744613,1.4512068808713037
0.3226600985221675,100000.0,100000.0,1.71236820408697,1.4516261962973591
0.32348111658456485,100000.0,100000.0,1.7127076456110462,1.4521311475903997
0.3243021346469622,100000.0,100000.0,1.7127119478707407,1.4529900039475185
0.3251231527093596,100000.0,100000.0,1.713253173250977,1.4532165028210764
0.32594417077175697,100000.0,100000.0,1.713350623667599,1.4534770713201435
0.32676518883415434,100000.0,100000.0,1.7141823741332447,1.4551136841403278
0.3275862068965517,100000.0,100000.0,1.7144945760592756,1.4552074334933687
0.3284072249589491,100000.0,100000.0,1.715403640468738,1.455587491806915
0.32922824302134646,100000.0,100000.0,1.7172335268876162,1.4556324607380626
0.33004926108374383,100000.0,100000.0,1.7175116732009064,1.4563118518995428
0.3308702791461412,100000.0,100000.0,1.7177043076798868,1.4569095837813417
0.33169129720853857,100000.0,100000.0,1.7179898922858172,1.457022098731484
0.33251231527093594,100000.0,100000.0,1.7182244825828585,1.457727222637649
0.3333333333333333,100000.0,100000.0,1.7184377699287319,1.4577573710727199
0.3341543513957307,100000.0,100000.0,1.7191634348004772,1.4577644131089285
0.33497536945812806,100000.0,100000.0,1.719522788521201,1.4578279362407565
0.33579638752052543,100000.0,100000.0,1.719738051204213,1.4580913449413146
0.3366174055829228,100000.0,100000.0,1.7200994149832163,1.4581406118400595
0.3374384236453202,100000.0,100000.0,1.7204708126349977,1.4582401666322122
0.33825944170771755,100000.0,100000.0,1.720959222440815,1.4594835667473058
0.3390804597701149,100000.0,100000.0,1.7223161273035772,1.4596009636921634
0.3399014778325123,100000.0,100000.0,1.7236635232881536,1.4605864040371292
0.34072249589490966,100000.0,100000.0,1.7245251054903912,1.4609007837583297
0.3415435139573071,100000.0,100000.0,1.7249379886435365,1.4611706498271384
0.34236453201970446,100000.0,100000.0,1.725725073544627,1.4614169519826012
0.34318555008210183,100000.0,100000.0,1.7270015867748694,1.4614334803304094
0.3440065681444992,100000.0,100000.0,1.7279361842839245,1.4614831849136871
0.3448275862068966,100000.0,100000.0,1.7280020492232746,1.4619837588695173
0.34564860426929395,100000.0,100000.0,1.7285403462092128,1.462512737698657
0.3464696223316913,100000.0,100000.0,1.7289234166570637,1.4628156166968962
0.3472906403940887,100000.0,100000.0,1.7291703876296773,1.4630063868757206
0.34811165845648606,100000.0,100000.0,1.729799659003928,1.4631655126988208
0.34893267651888343,100000.0,100000.0,1.7298709569832127,1.4635688477270818
0.3497536945812808,100000.0,100000.0,1.7305233427783138,1.4635727302792843
0.3505747126436782,100000.0,100000.0,1.7310300174625792,1.463741822154309
0.35139573070607555,100000.0,100000.0,1.7312438454444634,1.4637544610545898
0.3522167487684729,100000.0,100000.0,1.732870016061995,1.4640925877117559
0.3530377668308703,100000.0,100000.0,1.7329361774492804,1.4647382935278253
0.35385878489326766,100000.0,100000.0,1.7342593585227728,1.4651058855455144
0.35467980295566504,100000.0,100000.0,1.7343586088264296,1.465288020630706
0.3555008210180624,100000.0,100000.0,1.73436867749703,1.4653847714440595
0.3563218390804598,100000.0,100000.0,1.73538987089969,1.4656979578352054
0.35714285714285715,100000.0,100000.0,1.7354433373555318,1.4657202340881756
0.3579638752052545,100000.0,100000.0,1.7359226138872468,1.4658312049455393
0.3587848932676519,100000.0,100000.0,1.73602462674414,1.46609913810306
0.35960591133004927,100000.0,100000.0,1.7360254222384424,1.4661329432331873
0.36042692939244664,100000.0,100000.0,1.7362790385258187,1.4673619760789962
0.361247947454844,100000.0,100000.0,1.7362967580753006,1.4675104918607278
0.3620689655172414,100000.0,100000.0,1.739151995215657,1.4675339109867918
0.36288998357963875,100000.0,100000.0,1.7392984515469705,1.4678428425523804
0.3637110016420361,100000.0,100000.0,1.740236480608977,1.468146621211158
0.3645320197044335,100000.0,100000.0,1.7403544222233411,1.4682190020983439
0.36535303776683087,100000.0,100000.0,1.7406130035865799,1.469067691712558
0.36617405582922824,100000.0,100000.0,1.7410355180380321,1.4691546039721657
0.3669950738916256,100000.0,100000.0,1.7412349743648934,1.4691979342954236
0.367816091954023,100000.0,100000.0,1.7417835388645064,1.4694307201249592
0.36863711001642036,100000.0,100000.0,1.7421946380573368,1.4700729914112938
0.3694581280788177,100000.0,100000.0,1.7429898168457412,1.4705485627654693
0.3702791461412151,100000.0,100000.0,1.7430151990668106,1.4707445541402537
0.37110016420361247,100000.0,100000.0,1.7432518837162545,1.471136244093487
0.37192118226600984,100000.0,100000.0,1.7442561323305534,1.4725137213726167
0.3727422003284072,100000.0,100000.0,1.7443327409276181,1.4725968679322998
0.3735632183908046,100000.0,100000.0,1.744412044545623,1.4736069405749477
0.37438423645320196,100000.0,100000.0,1.7444265350893882,1.4737243720812478
0.37520525451559933,100000.0,100000.0,1.7445007925305374,1.4738792416354927
0.3760262725779967,100000.0,100000.0,1.7453405025290079,1.4741730639166526
0.3768472906403941,100000.0,100000.0,1.7461197687288659,1.4751089770300398
0.37766830870279144,100000.0,100000.0,1.7461233474890465,1.4752908228278045
0.3784893267651888,100000.0,100000.0,1.7462832644174733,1.4775754637439422
0.3793103448275862,100000.0,100000.0,1.746378716712379,1.4775825587711662
0.38013136288998356,100000.0,100000.0,1.7465558844409066,1.4776543055171176
0.38095238095238093,100000.0,100000.0,1.7478367064612605,1.4781826747649092
0.3817733990147783,100000.0,100000.0,1.748091625775536,1.4790685302181874
0.3825944170771757,100000.0,100000.0,1.7482496089750887,1.4793203244632558
0.38341543513957305,100000.0,100000.0,1.7491727356832432,1.4797962700876364
0.3842364532019704,100000.0,100000.0,1.7494987694095099,1.480029650156934
0.3850574712643678,100000.0,100000.0,1.7514434927093077,1.4801197465607843
0.38587848932676516,100000.0,100000.0,1.7522419491889465,1.4806699367760177
0.3866995073891626,100000.0,100000.0,1.7527877163690992,1.482086594428629
0.38752052545155996,100000.0,100000.0,1.7530373871362959,1.482474980445573
0.38834154351395733,100000.0,100000.0,1.7530795358606817,1.4825010094046616
0.3891625615763547,100000.0,100000.0,1.7535329637164203,1.4829112595879934
0.3899835796387521,100000.0,100000.0,1.753687504721006,1.4836411395471094
0.39080459770114945,100000.0,100000.0,1.754105524788953,1.4836950889010871
0.3916256157635468,100000.0,100000.0,1.7545369200030991,1.483808527531672
0.3924466338259442,100000.0,100000.0,1.7561838903070826,1.4845224691229295
0.39326765188834156,100000.0,100000.0,1.75625083952702,1.4845908156831007
0.39408866995073893,100000.0,100000.0,1.7586794340309349,1.4849559854668508
0.3949096880131363,100000.0,100000.0,1.7587063286412215,1.4859849247854238
0.3957307060755337,100000.0,100000.0,1.7590909090931732,1.4866366294688569
0.39655172413793105,100000.0,100000.0,1.7601473024986625,1.4866629897558055
0.3973727422003284,100000.0,100000.0,1.7601883142506565,1.4867859210547103
0.3981937602627258,100000.0,100000.0,1.7620507614576733,1.4869452057689512
0.39901477832512317,100000.0,100000.0,1.7661376787408125,1.487252140898497
0.39983579638752054,100000.0,100000.0,1.766447560576181,1.487323364127901
0.4006568144499179,100000.0,100000.0,1.768747900065769,1.4875119122402254
0.4014778325123153,100000.0,100000.0,1.7689376467397129,1.487987384568528
0.40229885057471265,100000.0,100000.0,1.769167492181384,1.4883311835625899
0.40311986863711,100000.0,100000.0,1.7694649968877247,1.488682049218413
0.4039408866995074,100000.0,100000.0,1.7695580996276419,1.488809197688362
0.40476190476190477,100000.0,100000.0,1.7697914950608362,1.4889929266501438
0.40558292282430214,100000.0,100000.0,1.7701967880124623,1.4894616212426692
0.4064039408866995,100000.0,100000.0,1.7702150948719944,1.4897424457259265
0.4072249589490969,100000.0,100000.0,1.7711635397669565,1.4897689651442674
0.40804597701149425,100000.0,100000.0,1.771286216571998,1.4905750384069496
0.4088669950738916,100000.0,100000.0,1.7719225081189014,1.4908278508831154
0.409688013136289,100000.0,100000.0,1.7724843145456715,1.4910884371983946
0.41050903119868637,100000.0,100000.0,1.7728590912324544,1.4911195908653359
0.41133004926108374,100000.0,100000.0,1.77310696361854,1.4916631527395094
0.4121510673234811,100000.0,100000.0,1.7736716748677992,1.4918728965268804
0.4129720853858785,100000.0,100000.0,1.7745008955292974,1.4920479640831266
0.41379310344827586,100000.0,100000.0,1.7751338904661313,1.492318459555355
0.41461412151067323,100000.0,100000.0,1.7752252884716506,1.4930502207298977
0.4154351395730706,100000.0,100000.0,1.7757079554776698,1.4932418614072391
0.41625615763546797,100000.0,100000.0,1.775896819005427,1.4933950421205069
0.41707717569786534,100000.0,100000.0,1.776428299556989,1.493917794838544
0.4178981937602627,100000.0,100000.0,1.7765833706938567,1.494490448222053
0.4187192118226601,100000.0,100000.0,1.7769031817452272,1.4949418605883154
0.41954022988505746,100000.0,100000.0,1.7780676061321994,1.4950574443277922
0.42036124794745483,100000.0,100000.0,1.7784503003645942,1.495233227114159
0.4211822660098522,100000.0,100000.0,1.7788826970558405,1.4958337112282964
0.4220032840722496,100000.0,100000.0,1.779136300403629,1.4968672313014748
0.42282430213464695,100000.0,100000.0,1.7794228898285054,1.4970911691843751
0.4236453201970443,100000.0,100000.0,1.7806090615026648,1.4973856773558183
0.4244663382594417,100000.0,100000.0,1.7815668002653955,1.4981938566651036
0.42528735632183906,100000.0,100000.0,1.7820412644465589,1.4986613635010155
0.42610837438423643,100000.0,100000.0,1.7830408977493923,1.499111590349912
0.4269293924466338,100000.0,100000.0,1.7835695757164072,1.4994312582092704
0.4277504105090312,100000.0,100000.0,1.783702812383782,1.501025653614712
0.42857142857142855,100000.0,100000.0,1.7839144259907118,1.5012719128373468
0.4293924466338259,100000.0,100000.0,1.784608514853903,1.5013154840499479
0.4302134646962233,100000.0,100000.0,1.784629087138182,1.501503356331627
0.43103448275862066,100000.0,100000.0,1.7849123842577248,1.5031137248550108
0.4318555008210181,100000.0,100000.0,1.7854650291161673,1.5032307352895848
0.43267651888341546,100000.0,100000.0,1.7863645185654997,1.5042739287117057
0.43349753694581283,100000.0,100000.0,1.7864128117449394,1.504285646972042
0.4343185550082102,100000.0,100000.0,1.7868083048694243,1.5047307277977273
0.4351395730706076,100000.0,100000.0,1.7869504106701475,1.5062987525783698
0.43596059113300495,100000.0,100000.0,1.7872652955803516,1.506638143250486
0.4367816091954023,100000.0,100000.0,1.787689509857031,1.507098622480012
0.4376026272577997,100000.0,100000.0,1.7888616451301864,1.507122250284462
0.43842364532019706,100000.0,100000.0,1.789100036686028,1.507259559797058
0.43924466338259444,100000.0,100000.0,1.7896055489538962,1.5077772160232172
0.4400656814449918,100000.0,100000.0,1.7901052601316547,1.5085305418371708
0.4408866995073892,100000.0,100000.0,1.790945983600768,1.5087531417467348
0.44170771756978655,100000.0,100000.0,1.7912822963877137,1.5087605785706433
0.4425287356321839,100000.0,100000.0,1.791996042967721,1.508777225293342
0.4433497536945813,100000.0,100000.0,1.7932173864748624,1.5103602894665733
0.44417077175697867,100000.0,100000.0,1.793290293825828,1.5105857339309505
0.44499178981937604,100000.0,100000.0,1.793703549618567,1.5112517763160564
0.4458128078817734,100000.0,100000.0,1.793812445035573,1.5117380740112885
0.4466338259441708,100000.0,100000.0,1.7940728511268318,1.5118792046992084
0.44745484400656815,100000.0,100000.0,1.7952581954499967,1.5120240454342495
0.4482758620689655,100000.0,100000.0,1.7960874501008346,1.5123705887503973
0.4490968801313629,100000.0,100000.0,1.7965447502247567,1.5124238454446637
0.44991789819376027,100000.0,100000.0,1.7965588342458254,1.5128101372398601
0.45073891625615764,100000.0,100000.0,1.7968717770863043,1.5129150764375898
0.451559934318555,100000.0,100000.0,1.7972234190445455,1.5129323436474396
0.4523809523809524,100000.0,100000.0,1.798538288280513,1.5129798728571036
0.45320197044334976,100000.0,100000.0,1.7990351339498953,1.5131154830330509
0.4540229885057471,100000.0,100000.0,1.7996351229687442,1.5132189157432687
0.4548440065681445,100000.0,100000.0,1.8020831849981827,1.5137422469771638
0.45566502463054187,100000.0,100000.0,1.8027082173402704,1.513875420699383
0.45648604269293924,100000.0,100000.0,1.8029140067532867,1.5139755076851658
0.4573070607553366,100000.0,100000.0,1.8036202184931855,1.5146940810345937
0.458128078817734,100000.0,100000.0,1.8039742028714998,1.5152140975635506
0.45894909688013136,100000.0,100000.0,1.8046703117211824,1.5157845891588249
0.45977011494252873,100000.0,100000.0,1.8047790114708089,1.5161777054629098
0.4605911330049261,100000.0,100000.0,1.8063653669585928,1.51709249434687
0.4614121510673235,100000.0,100000.0,1.8066954026314181,1.5174594410258524
0.46223316912972084,100000.0,100000.0,1.806809942750534,1.5175086028460278
0.4630541871921182,100000.0,100000.0,1.8070501583078646,1.5176407709128938
0.4638752052545156,100000.0,100000.0,1.8078972097564645,1.5179322512617623
0.46469622331691296,100000.0,100000.0,1.8084189769085632,1.518352901833532
0.46551724137931033,100000.0,100000.0,1.8085896763984062,1.5185106611682573
0.4663382594417077,100000.0,100000.0,1.8088381379995484,1.5187432971686243
0.4671592775041051,100000.0,100000.0,1.8092135872978157,1.5189545104640327
0.46798029556650245,100000.0,100000.0,1.8092490271842212,1.51904012684288
0.4688013136288998,100000.0,100000.0,1.8092987903733397,1.5190882707036595
0.4696223316912972,100000.0,100000.0,1.8093243671450832,1.5193034203076214
0.47044334975369456,100000.0,100000.0,1.8099784124510496,1.5196444688080033
0.47126436781609193,100000.0,100000.0,1.8099841032067965,1.5201690083547952
0.4720853858784893,100000.0,100000.0,1.8104934411460647,1.5203216068049172
0.4729064039408867,100000.0,100000.0,1.8109350637734933,1.520744413941885
0.47372742200328405,100000.0,100000.0,1.8133853624531215,1.5213855085767218
0.4745484400656814,100000.0,100000.0,1.813444782439854,1.5214237607746584
0.4753694581280788,100000.0,100000.0,1.8145949116065252,1.5214665475183426
0.47619047619047616,100000.0,100000.0,1.8148468649454796,1.5219699294141895
0.47701149425287354,100000.0,100000.0,1.8152192457261451,1.5221753429397766
0.47783251231527096,100000.0,100000.0,1.8152572730537075,1.5222189900714291
0.47865353037766833,100000.0,100000.0,1.8152721587470726,1.522304344812294
0.4794745484400657,100000.0,100000.0,1.8160850540220215,1.5224497987706078
0.4802955665024631,100000.0,100000.0,1.8177812192490814,1.522581745659546
0.48111658456486045,100000.0,100000.0,1.8183643246000312,1.5231154027897664
0.4819376026272578,100000.0,100000.0,1.8186957170420708,1.523625321590968
0.4827586206896552,100000.0,100000.0,1.8200474143034342,1.524023201739875
0.48357963875205257,100000.0,100000.0,1.820423667506558,1.5240662244465912
0.48440065681444994,100000.0,100000.0,1.8204909872364408,1.5245584585212482
0.4852216748768473,100000.0,100000.0,1.8206542893602298,1.525375744097708
0.4860426929392447,100000.0,100000.0,1.8207713603875115,1.5258985419827824
0.48686371100164205,100000.0,100000.0,1.8218151616218878,1.5259671586223915
0.4876847290640394,100000.0,100000.0,1.822675488394769,1.5260940820960351
0.4885057471264368,100000.0,100000.0,1.8228931061393794,1.526320825002081
0.48932676518883417,100000.0,100000.0,1.8230766024514669,1.526328111387788
0.49014778325123154,100000.0,100000.0,1.8231007294344157,1.5265037954195653
0.4909688013136289,100000.0,100000.0,1.823122797100508,1.5269595922978325
0.4917898193760263,100000.0,100000.0,1.8231775597296844,1.5280797398570272
0.49261083743842365,100000.0,100000.0,1.8239859954214686,1.5281954364512444
0.493431855500821,100000.0,100000.0,1.8243797994571918,1.528690456438631
0.4942528735632184,100000.0,100000.0,1.8254569908081308,1.5287769091112573
0.49507389162561577,100000.0,100000.0,1.8264469425437937,1.5299220279167198
0.49589490968801314,100000.0,100000.0,1.8272915154015597,1.530033723053972
0.4967159277504105,100000.0,100000.0,1.8287220013522032,1.5301685651071328
0.4975369458128079,100000.0,100000.0,1.829755938068825,1.53017093386233
0.49835796387520526,100000.0,100000.0,1.8303307170264214,1.5302999984428298
0.49917898193760263,100000.0,100000.0,1.8308213712678636,1.530434653162366
0.5,100000.0,100000.0,1.830927203625441,1.5312960712187897
0.5008210180623974,100000.0,100000.0,1.8312481776164449,1.5317046379887884
0.5016420361247947,100000.0,100000.0,1.8316063627662655,1.531744074564113
0.5024630541871922,100000.0,100000.0,1.8317744101152504,1.5327584443248474
0.5032840722495895,100000.0,100000.0,1.8320227713190749,1.53326908412678
0.5041050903119869,100000.0,100000.0,1.8320678625829425,1.5347901548394591
0.5049261083743842,100000.0,100000.0,1.833464217008528,1.5351954302609538
0.5057471264367817,100000.0,100000.0,1.8341609630245097,1.5358171368342104
0.506568144499179,100000.0,100000.0,1.8362643402514691,1.536075252550153
0.5073891625615764,100000.0,100000.0,1.8367981578693702,1.5363017498467793
0.5082101806239737,100000.0,100000.0,1.837000063649036,1.5367196415402458
0.5090311986863711,100000.0,100000.0,1.8378497988283748,1.5369579768645134
0.5098522167487685,100000.0,100000.0,1.8391196234315568,1.5371369405808581
0.5106732348111659,100000.0,100000.0,1.8395260886223013,1.5380706570585705
0.5114942528735632,100000.0,100000.0,1.840416238781323,1.5382783163416411
0.5123152709359606,100000.0,100000.0,1.8407537715757858,1.5415574058365915
0.513136288998358,100000.0,100000.0,1.8423976963609687,1.5432287401511797
0.5139573070607554,100000.0,100000.0,1.8428274279313157,1.544004902435522
0.5147783251231527,100000.0,100000.0,1.8429545887410617,1.5443532087623755
0.5155993431855501,100000.0,100000.0,1.8434658068929244,1.544440786370202
0.5164203612479474,100000.0,100000.0,1.8439463923138733,1.5447363414288864
0.5172413793103449,100000.0,100000.0,1.8446853987663305,1.5448114995621942
0.5180623973727422,100000.0,100000.0,1.8453263571149254,1.545457472027712
0.5188834154351396,100000.0,100000.0,1.8455043304525163,1.5462692655598942
0.5197044334975369,100000.0,100000.0,1.84592588920432,1.546491854296369
0.5205254515599343,100000.0,100000.0,1.8460153567189919,1.5476495347790484
0.5213464696223317,100000.0,100000.0,1.847311412084103,1.5479928255028144
0.5221674876847291,100000.0,100000.0,1.847921927761995,1.5481947640294385
0.5229885057471264,100000.0,100000.0,1.8487412320278598,1.548924654927245
0.5238095238095238,100000.0,100000.0,1.8497030500735374,1.5491400229672223
0.5246305418719212,100000.0,100000.0,1.850379801885691,1.5496322008933767
0.5254515599343186,100000.0,100000.0,1.8504398364987678,1.5497480545723983
0.5262725779967159,100000.0,100000.0,1.8506607817179874,1.549775699690478
0.5270935960591133,100000.0,100000.0,1.8506611375040087,1.5498344083266176
0.5279146141215106,100000.0,100000.0,1.8508596538517974,1.549937042702815
0.5287356321839081,100000.0,100000.0,1.8511820160412875,1.5500515736776146
0.5295566502463054,100000.0,100000.0,1.851385298709578,1.5500535742770272
0.5303776683087028,100000.0,100000.0,1.8533034019503842,1.5504404140442827
0.5311986863711001,100000.0,100000.0,1.8539123320644004,1.5506002590296655
0.5320197044334976,100000.0,100000.0,1.8539890208308103,1.5507780329804146
0.5328407224958949,100000.0,100000.0,1.8547523477668155,1.5512423879725787
0.5336617405582923,100000.0,100000.0,1.855011253755158,1.5516816092270662
0.5344827586206896,100000.0,100000.0,1.8551387066769913,1.55211408244372
0.535303776683087,100000.0,100000.0,1.8555697884774496,1.5523116728749902
0.5361247947454844,100000.0,100000.0,1.8556738495235394,1.5533382913250005
0.5369458128078818,100000.0,100000.0,1.855695979135888,1.5539927413513273
0.5377668308702791,100000.0,100000.0,1.8557615130465674,1.554342271618962
0.5385878489326765,100000.0,100000.0,1.8563365953466782,1.5551113377052563
0.5394088669950738,100000.0,100000.0,1.8569105413147826,1.5552205861344681
0.5402298850574713,100000.0,100000.0,1.857163776006733,1.5553050253367562
0.5410509031198686,100000.0,100000.0,1.8577130334963,1.555674713518681
0.541871921182266,100000.0,100000.0,1.8585605457933785,1.5557393912816218
0.5426929392446633,100000.0,100000.0,1.8587289840422223,1.5581374453329986
0.5435139573070608,100000.0,100000.0,1.8588342094242836,1.558439154234669
0.5443349753694581,100000.0,100000.0,1.8593522275853622,1.5591149358901015
0.5451559934318555,100000.0,100000.0,1.8600089658546861,1.5597420577323842
0.5459770114942529,100000.0,100000.0,1.860365659553364,1.5604788045783031
0.5467980295566502,100000.0,100000.0,1.8606164100620939,1.5609673393850707
0.5476190476190477,100000.0,100000.0,1.8607241418328566,1.5609914692181903
0.548440065681445,100000.0,100000.0,1.860828971450182,1.5616826345245183
0.5492610837438424,100000.0,100000.0,1.8624732430168165,1.561936562572709
0.5500821018062397,100000.0,100000.0,1.8641186935788407,1.5620645440108523
0.5509031198686372,100000.0,100000.0,1.8646691363094061,1.5620896776005013
0.5517241379310345,100000.0,100000.0,1.8655789062630042,1.5624785687715035
0.5525451559934319,100000.0,100000.0,1.8658767595368067,1.5627307768467773
0.5533661740558292,100000.0,100000.0,1.865911807091473,1.5628117346974606
0.5541871921182266,100000.0,100000.0,1.8659633067267856,1.563119345719525
0.555008210180624,100000.0,100000.0,1.866054937314836,1.5634308234089547
0.5558292282430214,100000.0,100000.0,1.8678105530616131,1.5647504833252293
0.5566502463054187,100000.0,100000.0,1.8679234235949447,1.5658843599426144
0.5574712643678161,100000.0,100000.0,1.8688317659995393,1.5661759430476438
0.5582922824302134,100000.0,100000.0,1.8704318128147908,1.5661890212410863
0.5591133004926109,100000.0,100000.0,1.8710668263825092,1.566280787506244
0.5599343185550082,100000.0,100000.0,1.8715543704241353,1.5662904468732408
0.5607553366174056,100000.0,100000.0,1.8717934462878782,1.5675043270632028
0.5615763546798029,100000.0,100000.0,1.8725796303512705,1.567992069953424
0.5623973727422004,100000.0,100000.0,1.8744348686084211,1.5680651470594953
0.5632183908045977,100000.0,100000.0,1.8748669539822933,1.5682883174095474
0.5640394088669951,100000.0,100000.0,1.875011444046129,1.5687543553002121
0.5648604269293924,100000.0,100000.0,1.875450734969526,1.5691795821541223
0.5656814449917899,100000.0,100000.0,1.8762106151123015,1.5698611831019897
0.5665024630541872,100000.0,100000.0,1.8773537539556393,1.56987206044545
0.5673234811165846,100000.0,100000.0,1.8774088881146314,1.5698776725770869
0.5681444991789819,100000.0,100000.0,1.877881276641801,1.570378522136364
0.5689655172413793,100000.0,100000.0,1.8781579985319614,1.5703872470832447
0.5697865353037767,100000.0,100000.0,1.8786544481566072,1.5707733210212422
0.5706075533661741,100000.0,100000.0,1.8788119349224095,1.5718218450773829
0.5714285714285714,100000.0,100000.0,1.8825186156715126,1.572549988684088
0.5722495894909688,100000.0,100000.0,1.8831316749634501,1.5729023141383651
0.5730706075533661,100000.0,100000.0,1.8831932270382168,1.5731816189957126
0.5738916256157636,100000.0,100000.0,1.8842144748106486,1.573305840483244
0.5747126436781609,100000.0,100000.0,1.8853554067545106,1.5734381404354947
0.5755336617405583,100000.0,100000.0,1.885759066441567,1.573999204438364
0.5763546798029556,100000.0,100000.0,1.8858741726294013,1.5746118516088068
0.577175697865353,100000.0,100000.0,1.8874004590145725,1.5748423181284987
0.5779967159277504,100000.0,100000.0,1.8898583070222212,1.5748476498139694
0.5788177339901478,100000.0,100000.0,1.8903871293933316,1.5753081417958092
0.5796387520525451,100000.0,100000.0,1.8913884671116798,1.5758503476878276
0.5804597701149425,100000.0,100000.0,1.8933008280905708,1.5760545111150688
0.5812807881773399,100000.0,100000.0,1.8938879358664384,1.5763869767836474
0.5821018062397373,100000.0,100000.0,1.8939509338785794,1.5763892696129997
0.5829228243021346,100000.0,100000.0,1.8945769901050933,1.578646924539898
0.583743842364532,100000.0,100000.0,1.895587234226492,1.5787136792254182
0.5845648604269293,100000.0,100000.0,1.8959299992689949,1.5798967364806076
0.5853858784893268,100000.0,100000.0,1.8962569406823713,1.5819803689790721
0.5862068965517241,100000.0,100000.0,1.8978811891630922,1.5824473625418585
0.5870279146141215,100000.0,100000.0,1.8987892046099426,1.5828787571526945
0.5878489326765188,100000.0,100000.0,1.9000764376418429,1.5837847877236404
0.5886699507389163,100000.0,100000.0,1.9012589474163109,1.5838335558902057
0.5894909688013136,100000.0,100000.0,1.902170954839378,1.584359110521636
0.590311986863711,100000.0,100000.0,1.9022109180143378,1.5845433333640269
0.5911330049261084,100000.0,100000.0,1.9023746291895256,1.5851403211161277
0.5919540229885057,100000.0,100000.0,1.9051550115892781,1.5852638118511557
0.5927750410509032,100000.0,100000.0,1.90536480930712,1.5859287895640872
0.5935960591133005,100000.0,100000.0,1.905457978695992,1.5859376653406787
0.5944170771756979,100000.0,100000.0,1.9065986734826006,1.5865250643842825
0.5952380952380952,100000.0,100000.0,1.907571966585838,1.5868460977667775
0.5960591133004927,100000.0,100000.0,1.9077160213258655,1.5873155017088745
0.59688013136289,100000.0,100000.0,1.9097101124188334,1.5873987791622695
0.5977011494252874,100000.0,100000.0,1.910848131000722,1.5881278157174894
0.5985221674876847,100000.0,100000.0,1.9110471684295203,1.5881599324755604
0.5993431855500821,100000.0,100000.0,1.9127750221130164,1.5887268501601906
0.6001642036124795,100000.0,100000.0,1.9131684884102917,1.5891417387715
0.6009852216748769,100000.0,100000.0,1.9140814581867844,1.589365843835004
0.6018062397372742,100000.0,100000.0,1.9143055552489296,1.5893661436448525
0.6026272577996716,100000.0,100000.0,1.9148409578726031,1.5894427735590533
0.603448275862069,100000.0,100000.0,1.914984423523688,1.5898111559158263
0.6042692939244664,100000.0,100000.0,1.9174162569272133,1.5901865300633853
0.6050903119868637,100000.0,100000.0,1.9178604643412616,1.5902576271638809
0.6059113300492611,100000.0,100000.0,1.918010081911994,1.5904620315831095
0.6067323481116584,100000.0,100000.0,1.918022987483319,1.5905517411581698
0.6075533661740559,100000.0,100000.0,1.918339716004874,1.5906824328595426
0.6083743842364532,100000.0,100000.0,1.9185061233740157,1.5916970059688273
0.6091954022988506,100000.0,100000.0,1.9189872345304861,1.5917451239601919
0.6100164203612479,100000.0,100000.0,1.9206774148187764,1.5918859846213833
0.6108374384236454,100000.0,100000.0,1.9216911618786907,1.5927296540785998
0.6116584564860427,100000.0,100000.0,1.9220745236098928,1.5944542919611187
0.6124794745484401,100000.0,100000.0,1.9225282127674035,1.5946804721658905
0.6133004926108374,100000.0,100000.0,1.923143391446078,1.5950654445481973
0.6141215106732348,100000.0,100000.0,1.9243119437071803,1.5967982322620955
0.6149425287356322,100000.0,100000.0,1.9245177761524004,1.5970415852527748
0.6157635467980296,100000.0,100000.0,1.9250688331290544,1.5976571414009122
0.6165845648604269,100000.0,100000.0,1.9251215963659385,1.5982112127581558
0.6174055829228243,100000.0,100000.0,1.9252168141789454,1.5984555937878606
0.6182266009852216,100000.0,100000.0,1.9259031614323254,1.5987132077319488
0.6190476190476191,100000.0,100000.0,1.9266876074596364,1.599059371420687
0.6198686371100164,100000.0,100000.0,1.9268539843780894,1.5995886852316112
0.6206896551724138,100000.0,100000.0,1.9281488509394695,1.5997391705579116
0.6215106732348111,100000.0,100000.0,1.92896320134506,1.5998979175263877
0.6223316912972086,100000.0,100000.0,1.9300062052897549,1.6000446556829822
0.6231527093596059,100000.0,100000.0,1.9309810768025102,1.6001654275629196
0.6239737274220033,100000.0,100000.0,1.9313394031615752,1.6002575647932926
0.6247947454844006,100000.0,100000.0,1.9315427401859064,1.600277260795383
0.625615763546798,100000.0,100000.0,1.9332299838681173,1.6009434303813164
0.6264367816091954,100000.0,100000.0,1.9349251383739914,1.6016566396105774
0.6272577996715928,100000.0,100000.0,1.9370570806259617,1.6020668849927011
0.6280788177339901,100000.0,100000.0,1.9378022024055663,1.6027584303635876
0.6288998357963875,100000.0,100000.0,1.9388118368732852,1.602961388634385
0.6297208538587848,100000.0,100000.0,1.9392835161822988,1.603489083600174
0.6305418719211823,100000.0,100000.0,1.940117919336287,1.6038519541431981
0.6313628899835796,100000.0,100000.0,1.9402784318551602,1.6038795326059754
0.632183908045977,100000.0,100000.0,1.9406275613292305,1.6040112980497065
0.6330049261083743,100000.0,100000.0,1.940669947296935,1.6044113467676058
0.6338259441707718,100000.0,100000.0,1.9415077607900342,1.6045247121056234
0.6346469622331691,100000.0,100000.0,1.9421660096142617,1.6046766971947155
0.6354679802955665,100000.0,100000.0,1.9425049682481774,1.6047946379099056
0.6362889983579638,100000.0,100000.0,1.944487258233593,1.6051391984311203
0.6371100164203612,100000.0,100000.0,1.9448436300433019,1.6055552006651197
0.6379310344827587,100000.0,100000.0,1.9471064229393957,1.6064561298602482
0.638752052545156,100000.0,100000.0,1.9510693815961582,1.608837188106096
0.6395730706075534,100000.0,100000.0,1.9521418594424857,1.609672119410283
0.6403940886699507,100000.0,100000.0,1.9548256660652803,1.6098901953234048
0.6412151067323482,100000.0,100000.0,1.9562089696075862,1.6099485920252832
0.6420361247947455,100000.0,100000.0,1.9565789139377874,1.6101672459198635
0.6428571428571429,100000.0,100000.0,1.9567021950828074,1.6108162699823747
0.6436781609195402,100000.0,100000.0,1.9569043390509464,1.6116378545423768
0.6444991789819376,100000.0,100000.0,1.9573595652579547,1.6123215489260894
0.645320197044335,100000.0,100000.0,1.9621107066683372,1.613341377452116
0.6461412151067324,100000.0,100000.0,1.9630892817872143,1.6139078464181633
0.6469622331691297,100000.0,100000.0,1.9635986883534655,1.614327089546615
0.6477832512315271,100000.0,100000.0,1.9640833081806182,1.6148561463965572
0.6486042692939245,100000.0,100000.0,1.968765887854129,1.6148689341204234
0.6494252873563219,100000.0,100000.0,1.9699447522734803,1.6149579033629495
0.6502463054187192,100000.0,100000.0,1.9708573935529008,1.6157388287513539
0.6510673234811166,100000.0,100000.0,1.9713746359300341,1.6160513303866253
0.6518883415435139,100000.0,100000.0,1.9716527098478807,1.6166479554388216
0.6527093596059114,100000.0,100000.0,1.9748149024879678,1.617056215738464
0.6535303776683087,100000.0,100000.0,1.9758822845402018,1.618577563648355
0.6543513957307061,100000.0,100000.0,1.9808730579199294,1.6194204901801856
0.6551724137931034,100000.0,100000.0,1.9825912027052934,1.6199734482379442
0.6559934318555009,100000.0,100000.0,1.9871341362758699,1.6199874455470127
0.6568144499178982,100000.0,100000.0,1.9899769923054693,1.6202567709753426
0.6576354679802956,100000.0,100000.0,1.993215287414618,1.6202717465159837
0.6584564860426929,100000.0,100000.0,1.9952703547831103,1.6206780290010812
0.6592775041050903,100000.0,100000.0,1.995607037422162,1.6214197950024927
0.6600985221674877,100000.0,100000.0,1.9973305134538863,1.6220654690740255
0.6609195402298851,100000.0,100000.0,1.9980678284297584,1.6224622714979104
0.6617405582922824,100000.0,100000.0,1.9999809927937617,1.6225044268232571
0.6625615763546798,100000.0,100000.0,2.0017727085675543,1.623838260415782
0.6633825944170771,100000.0,100000.0,2.0023424729339236,1.6240037194133343
0.6642036124794746,100000.0,100000.0,2.002765024799018,1.6243206508303556
0.6650246305418719,100000.0,100000.0,2.004250740858351,1.625496078271946
0.6658456486042693,100000.0,100000.0,2.0047746647202156,1.62609817520999
0.6666666666666666,100000.0,100000.0,2.005001255850479,1.6264998641202961
0.6674876847290641,100000.0,100000.0,2.0053125395884606,1.6271623324693898
0.6683087027914614,100000.0,100000.0,2.0066100609194173,1.6273666577509218
0.6691297208538588,100000.0,100000.0,2.0082262315011317,1.6274307798508856
0.6699507389162561,100000.0,100000.0,2.0094074552963557,1.6275518949049557
0.6707717569786535,100000.0,100000.0,2.0100961761149017,1.6283106318642773
0.6715927750410509,100000.0,100000.0,2.0111055905270594,1.6287183672962615
0.6724137931034483,100000.0,100000.0,2.0114457087532287,1.6289520280676122
0.6732348111658456,100000.0,100000.0,2.0130255236957693,1.6295095837104403
0.674055829228243,100000.0,100000.0,2.019617365017958,1.6295460766599794
0.6748768472906403,100000.0,100000.0,2.0211307959667097,1.6302031495911455
0.6756978653530378,100000.0,100000.0,2.021180453570086,1.6314240982082324
0.6765188834154351,100000.0,100000.0,2.0232892411339023,1.6320584351883571
0.6773399014778325,100000.0,100000.0,2.0233779197527886,1.633084347936327
0.6781609195402298,100000.0,100000.0,2.0234892084228564,1.6354531194950845
0.6789819376026273,100000.0,100000.0,2.023879936704835,1.6385795458222512
0.6798029556650246,100000.0,100000.0,2.024683028803098,1.6401468831166968
0.680623973727422,100000.0,100000.0,2.024927321704355,1.6409434407672554
0.6814449917898193,100000.0,100000.0,2.025668084035102,1.6410357902101205
0.6822660098522167,100000.0,100000.0,2.027505231295,1.6433298073954714
0.6830870279146142,100000.0,100000.0,2.029254941474742,1.6434579959082276
0.6839080459770115,100000.0,100000.0,2.030134507964484,1.6439539240603651
0.6847290640394089,100000.0,100000.0,2.030547991176121,1.6443320105136676
0.6855500821018062,100000.0,100000.0,2.0335028234281785,1.6449688212662539
0.6863711001642037,100000.0,100000.0,2.0340267715637266,1.6452493235658674
0.687192118226601,100000.0,100000.0,2.034978596111996,1.6453524433571844
0.6880131362889984,100000.0,100000.0,2.036422930705454,1.6474182437139386
0.6888341543513957,100000.0,100000.0,2.0366620109390228,1.6479178201693554
0.6896551724137931,100000.0,100000.0,2.037170520312563,1.6483991105254039
0.6904761904761905,100000.0,100000.0,2.037478979300475,1.6506013532967718
0.6912972085385879,100000.0,100000.0,2.0424323050246573,1.6511540366030542
0.6921182266009852,100000.0,100000.0,2.043102630292081,1.6524965376732088
0.6929392446633826,100000.0,100000.0,2.04318224982449,1.6536290130036124
0.69376026272578,100000.0,100000.0,2.0439106000901903,1.6542401517844267
0.6945812807881774,100000.0,100000.0,2.044757669351341,1.656378684513502
0.6954022988505747,100000.0,100000.0,2.04555267953574,1.663328721903941
0.6962233169129721,100000.0,100000.0,2.0462122947930483,1.6639028538368619
0.6970443349753694,100000.0,100000.0,2.0463715038405192,1.6649557234190446
0.6978653530377669,100000.0,100000.0,2.0463805147526037,1.6654053104728124
0.6986863711001642,100000.0,100000.0,2.0501068726777603,1.6673243535165998
0.6995073891625616,100000.0,100000.0,2.0504485680188282,1.6686107077099301
0.7003284072249589,100000.0,100000.0,2.050826225737927,1.670057444720021
0.7011494252873564,100000.0,100000.0,2.051865331502958,1.6716998065194066
0.7019704433497537,100000.0,100000.0,2.0519048443585888,1.6724042083764246
0.7027914614121511,100000.0,100000.0,2.061737989863042,1.6730230815267915
0.7036124794745484,100000.0,100000.0,2.0686626154069856,1.6743124041606727
0.7044334975369458,100000.0,100000.0,2.0691145181418387,1.6762408925974914
0.7052545155993432,100000.0,100000.0,2.070283956403167,1.6766172644755464
0.7060755336617406,100000.0,100000.0,2.0722714829743647,1.6773695704578828
0.7068965517241379,100000.0,100000.0,2.0728912402743673,1.678327500841932
0.7077175697865353,100000.0,100000.0,2.0785015842740884,1.6785114908078138
0.7085385878489326,100000.0,100000.0,2.0792160181612274,1.679712115884308
0.7093596059113301,100000.0,100000.0,2.08153682594247,1.6818933169539345
0.7101806239737274,100000.0,100000.0,2.08541149191435,1.6837741587642079
0.7110016420361248,100000.0,100000.0,2.0896629384531535,1.683903482052951
0.7118226600985221,100000.0,100000.0,2.0899693041904146,1.6866617349458075
0.7126436781609196,100000.0,100000.0,2.090644319583128,1.6884313427098199
0.7134646962233169,100000.0,100000.0,2.091446832092542,1.6889213154032794
0.7142857142857143,100000.0,100000.0,2.091674228231365,1.6891611219596847
0.7151067323481116,100000.0,100000.0,2.0971125995012465,1.6904900883710405
0.715927750410509,100000.0,100000.0,2.098789618651156,1.6906468736919942
0.7167487684729064,100000.0,100000.0,2.1032799722967823,1.6911612199435606
0.7175697865353038,100000.0,100000.0,2.104067152773782,1.6912116690648855
0.7183908045977011,100000.0,100000.0,2.1090610688231806,1.6912925281312179
0.7192118226600985,100000.0,100000.0,2.111137949015104,1.6913907982313157
0.7200328407224958,100000.0,100000.0,2.1154225814987617,1.6919565899836484
0.7208538587848933,100000.0,100000.0,2.1197740889458765,1.6922106666213688
0.7216748768472906,100000.0,100000.0,2.1216059623031054,1.6923187283195351
0.722495894909688,100000.0,100000.0,2.121989922067121,1.6928751120130203
0.7233169129720853,100000.0,100000.0,2.1249843851355315,1.6955881005998628
0.7241379310344828,100000.0,100000.0,2.1358615559973257,1.6956307282564258
0.7249589490968801,100000.0,100000.0,2.1358821830017223,1.6961331565008104
0.7257799671592775,100000.0,100000.0,2.1363648426243507,1.6966316268041028
0.7266009852216748,100000.0,100000.0,2.136473387118069,1.6973595647556112
0.7274220032840722,100000.0,100000.0,2.1420816025270506,1.699117330701453
0.7282430213464697,100000.0,100000.0,2.1422372451084435,1.699740079501713
0.729064039408867,100000.0,100000.0,2.1430991365893526,1.7027686096923864
0.7298850574712644,100000.0,100000.0,2.1442006354483323,1.7034370375730121
0.7307060755336617,100000.0,100000.0,2.146406655933014,1.70507596095238
0.7315270935960592,100000.0,100000.0,2.148540011638152,1.7076288002566449
0.7323481116584565,100000.0,100000.0,2.1628120636088157,1.70935077601655
0.7331691297208539,100000.0,100000.0,2.1632200319593005,1.7115349690327974
0.7339901477832512,100000.0,100000.0,2.1709426911554357,1.7198201597404206
0.7348111658456487,100000.0,100000.0,2.1765832960230798,1.7214732352939033
0.735632183908046,100000.0,100000.0,2.1768426805578587,1.7242595263085472
0.7364532019704434,100000.0,100000.0,2.183587516468281,1.7281775218964264
0.7372742200328407,100000.0,100000.0,2.1867399851945164,1.7315774154948453
0.7380952380952381,100000.0,100000.0,2.1874726882946627,1.7317237620932822
0.7389162561576355,100000.0,100000.0,2.187633904747797,1.7328146318894613
0.7397372742200329,100000.0,100000.0,2.19449016888007,1.7365640197573933
0.7405582922824302,100000.0,100000.0,2.19458134688576,1.7369932875739555
0.7413793103448276,100000.0,100000.0,2.1974171684447064,1.7401380323983422
0.7422003284072249,100000.0,100000.0,2.198660757759379,1.7402779231274057
0.7430213464696224,100000.0,100000.0,2.2057579232323463,1.7412507066519312
0.7438423645320197,100000.0,100000.0,2.2070370361876854,1.7419636900250157
0.7446633825944171,100000.0,100000.0,2.2139909461601164,1.7438808206014194
0.7454844006568144,100000.0,100000.0,2.2145954731955975,1.7454665788123997
0.7463054187192119,100000.0,100000.0,2.2167023979801996,1.7455942687977535
0.7471264367816092,100000.0,100000.0,2.216906835714065,1.750619488408286
0.7479474548440066,100000.0,100000.0,2.2189602741756986,1.7532336441492047
0.7487684729064039,100000.0,100000.0,2.219753984988596,1.7552666626697542
0.7495894909688013,100000.0,100000.0,2.226218495292868,1.7575149669143593
0.7504105090311987,100000.0,100000.0,2.229529427156823,1.7580858322542146
0.7512315270935961,100000.0,100000.0,2.2312771782738205,1.7583663445362983
0.7520525451559934,100000.0,100000.0,2.232343207371663,1.7611184816995986
0.7528735632183908,100000.0,100000.0,2.2425911689537066,1.7629414148984381
0.7536945812807881,100000.0,100000.0,2.2434800537282458,1.7640125677128473
0.7545155993431856,100000.0,100000.0,2.2435647877562106,1.7641013808816255
0.7553366174055829,100000.0,100000.0,2.2468307000987697,1.7650357350282957
0.7561576354679803,100000.0,100000.0,2.2558358005701886,1.7655059194895186
0.7569786535303776,100000.0,100000.0,2.269309209026014,1.7740228573686092
0.7577996715927751,100000.0,100000.0,2.2735283082867466,1.777113942446602
0.7586206896551724,100000.0,100000.0,2.2810224737743603,1.77885851061645
0.7594417077175698,100000.0,100000.0,2.2951356669014142,1.7812624057087878
0.7602627257799671,100000.0,100000.0,2.2971975343563145,1.7913287901848427
0.7610837438423645,100000.0,100000.0,2.3026599361893054,1.7950378630452284
0.7619047619047619,100000.0,100000.0,2.309349280714723,1.8076787490901174
0.7627257799671593,100000.0,100000.0,2.310704971592471,1.8259652285474783
0.7635467980295566,100000.0,100000.0,2.3209010213133165,1.8341098470122887
0.764367816091954,100000.0,100000.0,2.3296767740911624,1.843353382124352
0.7651888341543513,100000.0,100000.0,2.3313850695424594,1.8523532452161187
0.7660098522167488,100000.0,100000.0,2.334627839236134,1.8577249448223618
0.7668308702791461,100000.0,100000.0,2.334918031192906,1.8600631287616758
0.7676518883415435,100000.0,100000.0,2.3436415067993237,1.915946991857953
0.7684729064039408,100000.0,100000.0,2.3586773956254063,1.92354771569262
0.7692939244663383,100000.0,100000.0,2.3813149522566914,1.9968900063406412
0.7701149425287356,100000.0,100000.0,2.3856382223068886,2.2416982700866055
0.770935960591133,100000.0,100000.0,2.394544833059378,2.2514983590528774
0.7717569786535303,100000.0,100000.0,2.4191167546747874,2.33908536341719
0.7725779967159278,100000.0,100000.0,2.482091545996326,2.6009786610820673
0.7733990147783252,100000.0,100000.0,2.4945729665477474,3.0651741117899403
0.7742200328407225,100000.0,100000.0,2.511859304507916,3.065565226271305
0.7750410509031199,100000.0,100000.0,2.5220635941465606,6.851556674868015
0.7758620689655172,100000.0,100000.0,2.5298856182359364,100000.0
0.7766830870279147,100000.0,100000.0,2.5305108751709353,100000.0
0.777504105090312,100000.0,100000.0,2.535470966057076,100000.0
0.7783251231527094,100000.0,100000.0,2.5654991613025095,100000.0
0.7791461412151067,100000.0,100000.0,2.567973517440737,100000.0
0.7799671592775042,100000.0,100000.0,2.5767995964413033,100000.0
0.7807881773399015,100000.0,100000.0,2.738508384442134,100000.0
0.7816091954022989,100000.0,100000.0,2.761899655221739,100000.0
0.7824302134646962,100000.0,100000.0,2.901437188293879,100000.0
0.7832512315270936,100000.0,100000.0,2.90504568386132,100000.0
0.784072249589491,100000.0,100000.0,2.9592012575285476,100000.0
0.7848932676518884,100000.0,100000.0,3.012327916277648,100000.0
0.7857142857142857,100000.0,100000.0,3.235744614653704,100000.0
0.7865353037766831,100000.0,100000.0,3.2888873477882514,100000.0
0.7873563218390804,100000.0,100000.0,3.2917150011219554,100000.0
0.7881773399014779,100000.0,100000.0,3.7567809394215237,100000.0
0.7889983579638752,100000.0,100000.0,10.914625392287386,100000.0
0.7898193760262726,100000.0,100000.0,14.803475731478864,100000.0
0.7906403940886699,100000.0,100000.0,14.921916332266944,100000.0
0.7914614121510674,100000.0,100000.0,21.68564268470641,100000.0
0.7922824302134647,100000.0,100000.0,26.364436155410488,100000.0
0.7931034482758621,100000.0,100000.0,43.67686444894013,100000.0
0.7939244663382594,100000.0,100000.0,44.83842221802751,100000.0
0.7947454844006568,100000.0,100000.0,95.61332888603711,100000.0
0.7955665024630542,100000.0,100000.0,103.17335621115353,100000.0
0.7963875205254516,100000.0,100000.0,218.96975682878406,100000.0
0.7972085385878489,100000.0,100000.0,268.0250701341835,100000.0
0.7980295566502463,100000.0,100000.0,402.15488510728613,100000.0
0.7988505747126436,100000.0,100000.0,451.9431269579678,100000.0
0.7996715927750411,100000.0,100000.0,732.8180671307434,100000.0
0.8004926108374384,100000.0,100000.0,974.2811604149474,100000.0
0.8013136288998358,100000.0,100000.0,1049.4497592881917,100000.0
0.8021346469622331,100000.0,100000.0,1393.8499877387453,100000.0
0.8029556650246306,100000.0,100000.0,2111.8187727056215,100000.0
0.8037766830870279,100000.0,100000.0,3325.4988613016494,100000.0
0.8045977011494253,100000.0,100000.0,4321.978528326919,100000.0
0.8054187192118226,100000.0,100000.0,6043.829438295781,100000.0
0.80623973727422,100000.0,100000.0,10320.260055652781,100000.0
0.8070607553366174,100000.0,100000.0,100000.0,100000.0
0.8078817733990148,100000.0,100000.0,100000.0,100000.0
0.8087027914614121,100000.0,100000.0,100000.0,100000.0
0.8095238095238095,100000.0,100000.0,100000.0,100000.0
0.8103448275862069,100000.0,100000.0,100000.0,100000.0
0.8111658456486043,100000.0,100000.0,100000.0,100000.0
0.8119868637110016,100000.0,100000.0,100000.0,100000.0
0.812807881773399,100000.0,100000.0,100000.0,100000.0
0.8136288998357963,100000.0,100000.0,100000.0,100000.0
0.8144499178981938,100000.0,100000.0,100000.0,100000.0
0.8152709359605911,100000.0,100000.0,100000.0,100000.0
0.8160919540229885,100000.0,100000.0,100000.0,100000.0
0.8169129720853858,100000.0,100000.0,100000.0,100000.0
0.8177339901477833,100000.0,100000.0,100000.0,100000.0
0.8185550082101807,100000.0,100000.0,100000.0,100000.0
0.819376026272578,100000.0,100000.0,100000.0,100000.0
0.8201970443349754,100000.0,100000.0,100000.0,100000.0
0.8210180623973727,100000.0,100000.0,100000.0,100000.0
0.8218390804597702,100000.0,100000.0,100000.0,100000.0
0.8226600985221675,100000.0,100000.0,100000.0,100000.0
0.8234811165845649,100000.0,100000.0,100000.0,100000.0
0.8243021346469622,100000.0,100000.0,100000.0,100000.0
0.8251231527093597,100000.0,100000.0,100000.0,100000.0
0.825944170771757,100000.0,100000.0,100000.0,100000.0
0.8267651888341544,100000.0,100000.0,100000.0,100000.0
0.8275862068965517,100000.0,100000.0,100000.0,100000.0
0.8284072249589491,100000.0,100000.0,100000.0,100000.0
0.8292282430213465,100000.0,100000.0,100000.0,100000.0
0.8300492610837439,100000.0,100000.0,100000.0,100000.0
0.8308702791461412,100000.0,100000.0,100000.0,100000.0
0.8316912972085386,100000.0,100000.0,100000.0,100000.0
0.8325123152709359,100000.0,100000.0,100000.0,100000.0
0.8333333333333334,100000.0,100000.0,100000.0,100000.0
0.8341543513957307,100000.0,100000.0,100000.0,100000.0
0.8349753694581281,100000.0,100000.0,100000.0,100000.0
0.8357963875205254,100000.0,100000.0,100000.0,100000.0
0.8366174055829229,100000.0,100000.0,100000.0,100000.0
0.8374384236453202,100000.0,100000.0,100000.0,100000.0
0.8382594417077176,100000.0,100000.0,100000.0,100000.0
0.8390804597701149,100000.0,100000.0,100000.0,100000.0
0.8399014778325123,100000.0,100000.0,100000.0,100000.0
0.8407224958949097,100000.0,100000.0,100000.0,100000.0
0.8415435139573071,100000.0,100000.0,100000.0,100000.0
0.8423645320197044,100000.0,100000.0,100000.0,100000.0
0.8431855500821018,100000.0,100000.0,100000.0,100000.0
0.8440065681444991,100000.0,100000.0,100000.0,100000.0
0.8448275862068966,100000.0,100000.0,100000.0,100000.0
0.8456486042692939,100000.0,100000.0,100000.0,100000.0
0.8464696223316913,100000.0,100000.0,100000.0,100000.0
0.8472906403940886,100000.0,100000.0,100000.0,100000.0
0.8481116584564861,100000.0,100000.0,100000.0,100000.0
0.8489326765188834,100000.0,100000.0,100000.0,100000.0
0.8497536945812808,100000.0,100000.0,100000.0,100000.0
0.8505747126436781,100000.0,100000.0,100000.0,100000.0
0.8513957307060755,100000.0,100000.0,100000.0,100000.0
0.8522167487684729,100000.0,100000.0,100000.0,100000.0
0.8530377668308703,100000.0,100000.0,100000.0,100000.0
0.8538587848932676,100000.0,100000.0,100000.0,100000.0
0.854679802955665,100000.0,100000.0,100000.0,100000.0
0.8555008210180624,100000.0,100000.0,100000.0,100000.0
0.8563218390804598,100000.0,100000.0,100000.0,100000.0
0.8571428571428571,100000.0,100000.0,100000.0,100000.0
0.8579638752052545,100000.0,100000.0,100000.0,100000.0
0.8587848932676518,100000.0,100000.0,100000.0,100000.0
0.8596059113300493,100000.0,100000.0,100000.0,100000.0
0.8604269293924466,100000.0,100000.0,100000.0,100000.0
0.861247947454844,100000.0,100000.0,100000.0,100000.0
0.8620689655172413,100000.0,100000.0,100000.0,100000.0
0.8628899835796388,100000.0,100000.0,100000.0,100000.0
0.8637110016420362,100000.0,100000.0,100000.0,100000.0
0.8645320197044335,100000.0,100000.0,100000.0,100000.0
0.8653530377668309,100000.0,100000.0,100000.0,100000.0
0.8661740558292282,100000.0,100000.0,100000.0,100000.0
0.8669950738916257,100000.0,100000.0,100000.0,100000.0
0.867816091954023,100000.0,100000.0,100000.0,100000.0
0.8686371100164204,100000.0,100000.0,100000.0,100000.0
0.8694581280788177,100000.0,100000.0,100000.0,100000.0
0.8702791461412152,100000.0,100000.0,100000.0,100000.0
0.8711001642036125,100000.0,100000.0,100000.0,100000.0
0.8719211822660099,100000.0,100000.0,100000.0,100000.0
0.8727422003284072,100000.0,100000.0,100000.0,100000.0
0.8735632183908046,100000.0,100000.0,100000.0,100000.0
0.874384236453202,100000.0,100000.0,100000.0,100000.0
0.8752052545155994,100000.0,100000.0,100000.0,100000.0
0.8760262725779967,100000.0,100000.0,100000.0,100000.0
0.8768472906403941,100000.0,100000.0,100000.0,100000.0
0.8776683087027914,100000.0,100000.0,100000.0,100000.0
0.8784893267651889,100000.0,100000.0,100000.0,100000.0
0.8793103448275862,100000.0,100000.0,100000.0,100000.0
0.8801313628899836,100000.0,100000.0,100000.0,100000.0
0.8809523809523809,100000.0,100000.0,100000.0,100000.0
0.8817733990147784,100000.0,100000.0,100000.0,100000.0
0.8825944170771757,100000.0,100000.0,100000.0,100000.0
0.8834154351395731,100000.0,100000.0,100000.0,100000.0
0.8842364532019704,100000.0,100000.0,100000.0,100000.0
0.8850574712643678,100000.0,100000.0,100000.0,100000.0
0.8858784893267652,100000.0,100000.0,100000.0,100000.0
0.8866995073891626,100000.0,100000.0,100000.0,100000.0
0.8875205254515599,100000.0,100000.0,100000.0,100000.0
0.8883415435139573,100000.0,100000.0,100000.0,100000.0
0.8891625615763546,100000.0,100000.0,100000.0,100000.0
0.8899835796387521,100000.0,100000.0,100000.0,100000.0
0.8908045977011494,100000.0,100000.0,100000.0,100000.0
0.8916256157635468,100000.0,100000.0,100000.0,100000.0
0.8924466338259441,100000.0,100000.0,100000.0,100000.0
0.8932676518883416,100000.0,100000.0,100000.0,100000.0
0.8940886699507389,100000.0,100000.0,100000.0,100000.0
0.8949096880131363,100000.0,100000.0,100000.0,100000.0
0.8957307060755336,100000.0,100000.0,100000.0,100000.0
0.896551724137931,100000.0,100000.0,100000.0,100000.0
0.8973727422003284,100000.0,100000.0,100000.0,100000.0
0.8981937602627258,100000.0,100000.0,100000.0,100000.0
0.8990147783251231,100000.0,100000.0,100000.0,100000.0
0.8998357963875205,100000.0,100000.0,100000.0,100000.0
0.9006568144499179,100000.0,100000.0,100000.0,100000.0
0.9014778325123153,100000.0,100000.0,100000.0,100000.0
0.9022988505747126,100000.0,100000.0,100000.0,100000.0
0.90311986863711,100000.0,100000.0,100000.0,100000.0
0.9039408866995073,100000.0,100000.0,100000.0,100000.0
0.9047619047619048,100000.0,100000.0,100000.0,100000.0
0.9055829228243021,100000.0,100000.0,100000.0,100000.0
0.9064039408866995,100000.0,100000.0,100000.0,100000.0
0.9072249589490968,100000.0,100000.0,100000.0,100000.0
0.9080459770114943,100000.0,100000.0,100000.0,100000.0
0.9088669950738916,100000.0,100000.0,100000.0,100000.0
0.909688013136289,100000.0,100000.0,100000.0,100000.0
0.9105090311986864,100000.0,100000.0,100000.0,100000.0
0.9113300492610837,100000.0,100000.0,100000.0,100000.0
0.9121510673234812,100000.0,100000.0,100000.0,100000.0
0.9129720853858785,100000.0,100000.0,100000.0,100000.0
0.9137931034482759,100000.0,100000.0,100000.0,100000.0
0.9146141215106732,100000.0,100000.0,100000.0,100000.0
0.9154351395730707,100000.0,100000.0,100000.0,100000.0
0.916256157635468,100000.0,100000.0,100000.0,100000.0
0.9170771756978654,100000.0,100000.0,100000.0,100000.0
0.9178981937602627,100000.0,100000.0,100000.0,100000.0
0.9187192118226601,100000.0,100000.0,100000.0,100000.0
0.9195402298850575,100000.0,100000.0,100000.0,100000.0
0.9203612479474549,100000.0,100000.0,100000.0,100000.0
0.9211822660098522,100000.0,100000.0,100000.0,100000.0
0.9220032840722496,100000.0,100000.0,100000.0,100000.0
0.922824302134647,100000.0,100000.0,100000.0,100000.0
0.9236453201970444,100000.0,100000.0,100000.0,100000.0
0.9244663382594417,100000.0,100000.0,100000.0,100000.0
0.9252873563218391,100000.0,100000.0,100000.0,100000.0
0.9261083743842364,100000.0,100000.0,100000.0,100000.0
0.9269293924466339,100000.0,100000.0,100000.0,100000.0
0.9277504105090312,100000.0,100000.0,100000.0,100000.0
0.9285714285714286,100000.0,100000.0,100000.0,100000.0
0.9293924466338259,100000.0,100000.0,100000.0,100000.0
0.9302134646962233,100000.0,100000.0,100000.0,100000.0
0.9310344827586207,100000.0,100000.0,100000.0,100000.0
0.9318555008210181,100000.0,100000.0,100000.0,100000.0
0.9326765188834154,100000.0,100000.0,100000.0,100000.0
0.9334975369458128,100000.0,100000.0,100000.0,100000.0
0.9343185550082101,100000.0,100000.0,100000.0,100000.0
0.9351395730706076,100000.0,100000.0,100000.0,100000.0
0.9359605911330049,100000.0,100000.0,100000.0,100000.0
0.9367816091954023,100000.0,100000.0,100000.0,100000.0
0.9376026272577996,100000.0,100000.0,100000.0,100000.0
0.9384236453201971,100000.0,100000.0,100000.0,100000.0
0.9392446633825944,100000.0,100000.0,100000.0,100000.0
0.9400656814449918,100000.0,100000.0,100000.0,100000.0
0.9408866995073891,100000.0,100000.0,100000.0,100000.0
0.9417077175697866,100000.0,100000.0,100000.0,100000.0
0.9425287356321839,100000.0,100000.0,100000.0,100000.0
0.9433497536945813,100000.0,100000.0,100000.0,100000.0
0.9441707717569786,100000.0,100000.0,100000.0,100000.0
0.944991789819376,100000.0,100000.0,100000.0,100000.0
0.9458128078817734,100000.0,100000.0,100000.0,100000.0
0.9466338259441708,100000.0,100000.0,100000.0,100000.0
0.9474548440065681,100000.0,100000.0,100000.0,100000.0
0.9482758620689655,100000.0,100000.0,100000.0,100000.0
0.9490968801313628,100000.0,100000.0,100000.0,100000.0
0.9499178981937603,100000.0,100000.0,100000.0,100000.0
0.9507389162561576,100000.0,100000.0,100000.0,100000.0
0.951559934318555,100000.0,100000.0,100000.0,100000.0
0.9523809523809523,100000.0,100000.0,100000.0,100000.0
0.9532019704433498,100000.0,100000.0,100000.0,100000.0
0.9540229885057471,100000.0,100000.0,100000.0,100000.0
0.9548440065681445,100000.0,100000.0,100000.0,100000.0
0.9556650246305419,100000.0,100000.0,100000.0,100000.0
0.9564860426929392,100000.0,100000.0,100000.0,100000.0
0.9573070607553367,100000.0,100000.0,100000.0,100000.0
0.958128078817734,100000.0,100000.0,100000.0,100000.0
0.9589490968801314,100000.0,100000.0,100000.0,100000.0
0.9597701149425287,100000.0,100000.0,100000.0,100000.0
0.9605911330049262,100000.0,100000.0,100000.0,100000.0
0.9614121510673235,100000.0,100000.0,100000.0,100000.0
0.9622331691297209,100000.0,100000.0,100000.0,100000.0
0.9630541871921182,100000.0,100000.0,100000.0,100000.0
0.9638752052545156,100000.0,100000.0,100000.0,100000.0
0.964696223316913,100000.0,100000.0,100000.0,100000.0
0.9655172413793104,100000.0,100000.0,100000.0,100000.0
0.9663382594417077,100000.0,100000.0,100000.0,100000.0
0.9671592775041051,100000.0,100000.0,100000.0,100000.0
0.9679802955665024,100000.0,100000.0,100000.0,100000.0
0.9688013136288999,100000.0,100000.0,100000.0,100000.0
0.9696223316912972,100000.0,100000.0,100000.0,100000.0
0.9704433497536946,100000.0,100000.0,100000.0,100000.0
0.9712643678160919,100000.0,100000.0,100000.0,100000.0
0.9720853858784894,100000.0,100000.0,100000.0,100000.0
0.9729064039408867,100000.0,100000.0,100000.0,100000.0
0.9737274220032841,100000.0,100000.0,100000.0,100000.0
0.9745484400656814,100000.0,100000.0,100000.0,100000.0
0.9753694581280788,100000.0,100000.0,100000.0,100000.0
0.9761904761904762,100000.0,100000.0,100000.0,100000.0
0.9770114942528736,100000.0,100000.0,100000.0,100000.0
0.9778325123152709,100000.0,100000.0,100000.0,100000.0
0.9786535303776683,100000.0,100000.0,100000.0,100000.0
0.9794745484400657,100000.0,100000.0,100000.0,100000.0
0.9802955665024631,100000.0,100000.0,100000.0,100000.0
0.9811165845648604,100000.0,100000.0,100000.0,100000.0
0.9819376026272578,100000.0,100000.0,100000.0,100000.0
0.9827586206896551,100000.0,100000.0,100000.0,100000.0
0.9835796387520526,100000.0,100000.0,100000.0,100000.0
0.9844006568144499,100000.0,100000.0,100000.0,100000.0
0.9852216748768473,100000.0,100000.0,100000.0,100000.0
0.9860426929392446,100000.0,100000.0,100000.0,100000.0
0.986863711001642,100000.0,100000.0,100000.0,100000.0
0.9876847290640394,100000.0,100000.0,100000.0,100000.0
0.9885057471264368,100000.0,100000.0,100000.0,100000.0
0.9893267651888341,100000.0,100000.0,100000.0,100000.0
0.9901477832512315,100000.0,100000.0,100000.0,100000.0
0.9909688013136289,100000.0,100000.0,100000.0,100000.0
0.9917898193760263,100000.0,100000.0,100000.0,100000.0
0.9926108374384236,100000.0,100000.0,100000.0,100000.0
0.993431855500821,100000.0,100000.0,100000.0,100000.0
0.9942528735632183,100000.0,100000.0,100000.0,100000.0
0.9950738916256158,100000.0,100000.0,100000.0,100000.0
0.9958949096880131,100000.0,100000.0,100000.0,100000.0
0.9967159277504105,100000.0,100000.0,100000.0,100000.0
0.9975369458128078,100000.0,100000.0,100000.0,100000.0
0.9983579638752053,100000.0,100000.0,100000.0,100000.0
0.9991789819376026,100000.0,100000.0,100000.0,100000.0
1.0,100000.0,100000.0,100000.0,100000.0


==> data/eigen_graph_biological_08/matrix_vector_product_count.csv <==
matrix\type,Float8_4,Float8_5,LinearTakum8,Posit8
bio/bio-CE-GT,-Inf,-Inf,-Inf,-Inf
bio/bio-CE-HT,-Inf,-Inf,-Inf,-Inf
bio/bio-CE-LC,-Inf,-Inf,-Inf,24
bio/bio-DM-HT,-Inf,-Inf,-Inf,-Inf
bio/bio-DM-LC,-Inf,-Inf,-Inf,24
bio/bio-HS-HT,-Inf,-Inf,-Inf,-Inf
bio/bio-HS-LC,-Inf,-Inf,24,24
bio/bio-SC-CC,-Inf,-Inf,-Inf,-Inf
bio/bio-SC-GT,-Inf,-Inf,24,-Inf
bio/bio-SC-LC,-Inf,-Inf,-Inf,-Inf
bio/bio-SC-TS,-Inf,-Inf,24,24
bio/bio-WormNet-v3-benchmark,-Inf,-Inf,-Inf,-Inf
bio/bio-celegans,-Inf,-Inf,24,24
bio/bio-celegans-dir,-Inf,-Inf,-Inf,24
bio/bio-diseasome,-Inf,-Inf,24,24
bio/bio-dmela,-Inf,-Inf,-Inf,-Inf
bio/bio-grid-fission-yeast,-Inf,-Inf,24,-Inf
bio/bio-grid-fruitfly,-Inf,-Inf,-Inf,-Inf
bio/bio-grid-human,-Inf,-Inf,-Inf,-Inf
bio/bio-grid-mouse,-Inf,-Inf,-Inf,-Inf
bio/bio-grid-plant,-Inf,-Inf,-Inf,-Inf
bio/bio-grid-worm,-Inf,-Inf,-Inf,-Inf
bio/bio-yeast,-Inf,-Inf,-Inf,-Inf
bio/bio-yeast-protein-inter,-Inf,-Inf,-Inf,-Inf
bn/bn-cat-mixed-species_brain_1,-Inf,-Inf,-Inf,-Inf
bn/bn-fly-drosophila_medulla_1,-Inf,-Inf,-Inf,-Inf
bn/bn-macaque-rhesus_brain_1,-Inf,-Inf,36,24
bn/bn-macaque-rhesus_brain_2,-Inf,-Inf,-Inf,24
bn/bn-macaque-rhesus_cerebral-cortex_1,-Inf,-Inf,-Inf,24
bn/bn-macaque-rhesus_interareal-cortical-network_2,-Inf,-Inf,34,24
bn/bn-mouse-kasthuri_graph_v4,-Inf,-Inf,24,24
bn/bn-mouse_brain_1,-Inf,-Inf,-Inf,-Inf
bn/bn-mouse_retina_1,-Inf,-Inf,-Inf,-Inf
bn/bn-mouse_visual-cortex_1,-Inf,-Inf,-Inf,-Inf
bn/bn-mouse_visual-cortex_2,-Inf,-Inf,-Inf,-Inf
eco/eco-everglades,-Inf,-Inf,-Inf,-Inf
eco/eco-florida,-Inf,-Inf,24,24
eco/eco-foodweb-baydry,-Inf,-Inf,48,24
eco/eco-foodweb-baywet,-Inf,-Inf,-Inf,24
eco/eco-mangwet,-Inf,-Inf,-Inf,24
eco/eco-stmarks,-Inf,-Inf,-Inf,-Inf
protein/DD_g1,-Inf,-Inf,24,24
protein/DD_g10,-Inf,-Inf,24,-Inf
protein/DD_g100,-Inf,-Inf,-Inf,24
protein/DD_g1000,-Inf,-Inf,24,24
protein/DD_g1001,-Inf,-Inf,24,24
protein/DD_g1002,-Inf,-Inf,24,24
protein/DD_g1003,-Inf,-Inf,-Inf,24
protein/DD_g1004,-Inf,-Inf,24,24
protein/DD_g1005,-Inf,-Inf,24,24
protein/DD_g1006,-Inf,-Inf,24,24
protein/DD_g1007,-Inf,-Inf,24,24
protein/DD_g1008,-Inf,-Inf,24,24
protein/DD_g1009,-Inf,-Inf,24,24
protein/DD_g101,-Inf,-Inf,24,24
protein/DD_g1010,-Inf,-Inf,24,24
protein/DD_g1011,-Inf,-Inf,-Inf,-Inf
protein/DD_g1012,-Inf,-Inf,24,-Inf
protein/DD_g1013,-Inf,-Inf,24,24
protein/DD_g1014,-Inf,-Inf,24,24
protein/DD_g1015,-Inf,-Inf,24,-Inf
protein/DD_g1016,-Inf,-Inf,24,-Inf
protein/DD_g1017,-Inf,-Inf,24,24
protein/DD_g1018,-Inf,-Inf,-Inf,24
protein/DD_g1019,-Inf,-Inf,24,-Inf
protein/DD_g102,-Inf,-Inf,24,-Inf
protein/DD_g1020,-Inf,-Inf,24,24
protein/DD_g1021,-Inf,-Inf,24,24
protein/DD_g1022,-Inf,-Inf,24,24
protein/DD_g1023,-Inf,-Inf,24,-Inf
protein/DD_g1024,-Inf,-Inf,-Inf,24
protein/DD_g1025,-Inf,-Inf,-Inf,-Inf
protein/DD_g1026,-Inf,-Inf,24,24
protein/DD_g1027,-Inf,-Inf,24,48
protein/DD_g1028,-Inf,-Inf,24,24
protein/DD_g1029,-Inf,-Inf,-Inf,24
protein/DD_g103,-Inf,-Inf,24,24
protein/DD_g1030,-Inf,-Inf,24,24
protein/DD_g1031,-Inf,-Inf,24,-Inf
protein/DD_g1032,-Inf,-Inf,24,24
protein/DD_g1033,-Inf,-Inf,-Inf,24
protein/DD_g1034,-Inf,-Inf,24,24
protein/DD_g1035,-Inf,-Inf,-Inf,-Inf
protein/DD_g1036,-Inf,-Inf,24,24
protein/DD_g1037,-Inf,-Inf,24,-Inf
protein/DD_g1038,-Inf,-Inf,24,24
protein/DD_g1039,-Inf,-Inf,34,-Inf
protein/DD_g104,-Inf,-Inf,24,24
protein/DD_g1040,-Inf,-Inf,24,24
protein/DD_g1041,-Inf,-Inf,-Inf,24
protein/DD_g1042,-Inf,-Inf,24,-Inf
protein/DD_g1043,-Inf,-Inf,24,24
protein/DD_g1044,-Inf,-Inf,24,-Inf
protein/DD_g1045,-Inf,-Inf,24,-Inf
protein/DD_g1046,-Inf,-Inf,-Inf,24
protein/DD_g1047,-Inf,-Inf,24,-Inf
protein/DD_g1048,-Inf,-Inf,-Inf,24
protein/DD_g1049,-Inf,-Inf,24,-Inf
protein/DD_g105,-Inf,-Inf,-Inf,36
protein/DD_g1050,-Inf,-Inf,24,24
protein/DD_g1051,-Inf,-Inf,24,24
protein/DD_g1052,-Inf,-Inf,24,24
protein/DD_g1053,-Inf,-Inf,24,24
protein/DD_g1054,-Inf,-Inf,24,24
protein/DD_g1055,-Inf,-Inf,24,-Inf
protein/DD_g1056,-Inf,-Inf,-Inf,-Inf
protein/DD_g1057,-Inf,-Inf,24,24
protein/DD_g1058,-Inf,-Inf,24,24
protein/DD_g1059,-Inf,-Inf,-Inf,24
protein/DD_g106,-Inf,-Inf,-Inf,24
protein/DD_g1060,-Inf,-Inf,24,24
protein/DD_g1061,-Inf,-Inf,24,24
protein/DD_g1062,-Inf,-Inf,24,24
protein/DD_g1063,-Inf,-Inf,24,-Inf
protein/DD_g1064,-Inf,-Inf,24,24
protein/DD_g1065,-Inf,-Inf,-Inf,24
protein/DD_g1066,-Inf,-Inf,24,-Inf
protein/DD_g1067,-Inf,-Inf,24,24
protein/DD_g1068,-Inf,-Inf,-Inf,24
protein/DD_g1069,-Inf,-Inf,-Inf,24
protein/DD_g107,-Inf,-Inf,24,24
protein/DD_g1070,-Inf,-Inf,24,-Inf
protein/DD_g1071,-Inf,-Inf,-Inf,-Inf
protein/DD_g1072,-Inf,-Inf,24,24
protein/DD_g1073,-Inf,-Inf,-Inf,-Inf
protein/DD_g1074,-Inf,-Inf,24,24
protein/DD_g1075,-Inf,-Inf,24,24
protein/DD_g1076,-Inf,-Inf,-Inf,-Inf
protein/DD_g1077,-Inf,-Inf,24,-Inf
protein/DD_g1078,-Inf,-Inf,24,-Inf
protein/DD_g1079,-Inf,-Inf,24,24
protein/DD_g108,-Inf,-Inf,24,24
protein/DD_g1080,-Inf,-Inf,24,24
protein/DD_g1081,-Inf,-Inf,24,24
protein/DD_g1082,-Inf,-Inf,24,24
protein/DD_g1083,-Inf,-Inf,24,24
protein/DD_g1084,-Inf,-Inf,24,24
protein/DD_g1085,-Inf,-Inf,24,24
protein/DD_g1086,-Inf,-Inf,24,24
protein/DD_g1087,-Inf,-Inf,-Inf,-Inf
protein/DD_g1088,-Inf,-Inf,24,24
protein/DD_g1089,-Inf,-Inf,24,24
protein/DD_g109,-Inf,-Inf,24,24
protein/DD_g1090,-Inf,-Inf,-Inf,-Inf
protein/DD_g1091,-Inf,-Inf,24,24
protein/DD_g1092,-Inf,-Inf,24,24
protein/DD_g1093,-Inf,-Inf,24,24
protein/DD_g1094,-Inf,-Inf,24,-Inf
protein/DD_g1095,-Inf,-Inf,24,24
protein/DD_g1096,-Inf,-Inf,24,24
protein/DD_g1097,-Inf,-Inf,24,24
protein/DD_g1098,-Inf,-Inf,24,24
protein/DD_g1099,-Inf,-Inf,24,24
protein/DD_g11,-Inf,-Inf,-Inf,24
protein/DD_g110,-Inf,-Inf,24,24
protein/DD_g1100,-Inf,-Inf,-Inf,24
protein/DD_g1101,-Inf,-Inf,-Inf,-Inf
protein/DD_g1102,-Inf,-Inf,24,-Inf
protein/DD_g1103,-Inf,-Inf,24,24
protein/DD_g1104,-Inf,-Inf,24,-Inf
protein/DD_g1105,-Inf,-Inf,24,24
protein/DD_g1106,-Inf,-Inf,-Inf,-Inf
protein/DD_g1107,-Inf,-Inf,24,24
protein/DD_g1108,-Inf,-Inf,24,-Inf
protein/DD_g1109,-Inf,-Inf,24,24
protein/DD_g111,-Inf,-Inf,-Inf,24
protein/DD_g1110,-Inf,-Inf,24,-Inf
protein/DD_g1111,-Inf,-Inf,24,24
protein/DD_g1112,-Inf,-Inf,24,-Inf
protein/DD_g1113,-Inf,-Inf,24,24
protein/DD_g1114,-Inf,-Inf,34,-Inf
protein/DD_g1115,-Inf,-Inf,24,24
protein/DD_g1116,-Inf,-Inf,24,24
protein/DD_g1117,-Inf,-Inf,-Inf,24
protein/DD_g1118,-Inf,-Inf,24,24
protein/DD_g1119,-Inf,-Inf,24,24
protein/DD_g112,-Inf,-Inf,24,-Inf
protein/DD_g1120,-Inf,-Inf,24,-Inf
protein/DD_g1121,-Inf,-Inf,24,24
protein/DD_g1122,-Inf,-Inf,24,24
protein/DD_g1123,-Inf,-Inf,24,24
protein/DD_g1124,-Inf,-Inf,24,24
protein/DD_g1125,-Inf,-Inf,-Inf,24
protein/DD_g1126,-Inf,-Inf,-Inf,-Inf
protein/DD_g1127,-Inf,-Inf,24,24
protein/DD_g1128,-Inf,-Inf,24,24
protein/DD_g1129,-Inf,-Inf,24,-Inf
protein/DD_g113,-Inf,-Inf,24,24
protein/DD_g1130,-Inf,-Inf,24,-Inf
protein/DD_g1131,-Inf,-Inf,24,24
protein/DD_g1132,-Inf,-Inf,24,24
protein/DD_g1133,-Inf,-Inf,24,24
protein/DD_g1134,-Inf,-Inf,24,-Inf
protein/DD_g1135,-Inf,-Inf,24,24
protein/DD_g1136,-Inf,-Inf,24,24
protein/DD_g1137,-Inf,-Inf,24,24
protein/DD_g1138,-Inf,-Inf,24,24
protein/DD_g1139,-Inf,-Inf,-Inf,24
protein/DD_g114,-Inf,-Inf,24,24
protein/DD_g1140,-Inf,-Inf,24,-Inf
protein/DD_g1141,-Inf,-Inf,24,24
protein/DD_g1142,-Inf,-Inf,24,-Inf
protein/DD_g1143,-Inf,-Inf,24,24
protein/DD_g1144,-Inf,-Inf,24,24
protein/DD_g1145,-Inf,-Inf,24,-Inf
protein/DD_g1146,-Inf,-Inf,24,60
protein/DD_g1147,-Inf,-Inf,24,24
protein/DD_g1148,-Inf,-Inf,24,24
protein/DD_g1149,-Inf,-Inf,24,-Inf
protein/DD_g115,-Inf,-Inf,-Inf,24
protein/DD_g1150,-Inf,-Inf,24,24
protein/DD_g1151,-Inf,-Inf,24,24
protein/DD_g1152,-Inf,-Inf,24,24
protein/DD_g1153,-Inf,-Inf,-Inf,-Inf
protein/DD_g1154,-Inf,-Inf,24,24
protein/DD_g1155,-Inf,-Inf,24,24
protein/DD_g1156,-Inf,-Inf,24,24
protein/DD_g1157,-Inf,-Inf,24,24
protein/DD_g1158,-Inf,-Inf,24,24
protein/DD_g1159,-Inf,-Inf,24,24
protein/DD_g116,-Inf,-Inf,24,24
protein/DD_g1160,-Inf,-Inf,24,24
protein/DD_g1161,-Inf,-Inf,24,24
protein/DD_g1162,-Inf,-Inf,24,24
protein/DD_g1163,-Inf,-Inf,24,24
protein/DD_g1164,-Inf,-Inf,24,24
protein/DD_g1165,-Inf,-Inf,24,24
protein/DD_g1166,-Inf,-Inf,24,24
protein/DD_g1167,-Inf,-Inf,24,-Inf
protein/DD_g1168,-Inf,-Inf,-Inf,-Inf
protein/DD_g1169,-Inf,-Inf,-Inf,-Inf
protein/DD_g117,-Inf,-Inf,24,24
protein/DD_g1170,-Inf,-Inf,24,24
protein/DD_g1171,-Inf,-Inf,-Inf,-Inf
protein/DD_g1172,-Inf,-Inf,24,24
protein/DD_g1173,-Inf,-Inf,-Inf,-Inf
protein/DD_g1174,-Inf,-Inf,24,-Inf
protein/DD_g1175,-Inf,-Inf,24,-Inf
protein/DD_g1176,-Inf,-Inf,36,-Inf
protein/DD_g1177,-Inf,-Inf,-Inf,24
protein/DD_g1178,-Inf,-Inf,24,-Inf
protein/DD_g118,-Inf,-Inf,24,24
protein/DD_g119,-Inf,-Inf,24,24
protein/DD_g12,-Inf,-Inf,24,24
protein/DD_g120,-Inf,-Inf,24,24
protein/DD_g121,-Inf,-Inf,24,-Inf
protein/DD_g122,-Inf,-Inf,24,24
protein/DD_g123,-Inf,-Inf,24,24
protein/DD_g124,-Inf,-Inf,24,24
protein/DD_g125,-Inf,-Inf,24,24
protein/DD_g126,-Inf,-Inf,24,24
protein/DD_g127,-Inf,-Inf,24,-Inf
protein/DD_g128,-Inf,-Inf,24,24
protein/DD_g129,-Inf,-Inf,24,24
protein/DD_g13,-Inf,-Inf,24,24
protein/DD_g130,-Inf,-Inf,24,24
protein/DD_g131,-Inf,-Inf,-Inf,24
protein/DD_g132,-Inf,-Inf,-Inf,24
protein/DD_g133,-Inf,-Inf,24,24
protein/DD_g134,-Inf,-Inf,24,-Inf
protein/DD_g135,-Inf,-Inf,-Inf,24
protein/DD_g136,-Inf,-Inf,-Inf,24
protein/DD_g137,-Inf,-Inf,24,-Inf
protein/DD_g138,-Inf,-Inf,24,-Inf
protein/DD_g139,-Inf,-Inf,24,24
protein/DD_g14,-Inf,-Inf,24,24
protein/DD_g140,-Inf,-Inf,-Inf,24
protein/DD_g141,-Inf,-Inf,-Inf,24
protein/DD_g142,-Inf,-Inf,24,24
protein/DD_g143,-Inf,-Inf,24,24
protein/DD_g144,-Inf,-Inf,24,24
protein/DD_g145,-Inf,-Inf,24,24
protein/DD_g146,-Inf,-Inf,24,24
protein/DD_g147,-Inf,-Inf,24,24
protein/DD_g148,-Inf,-Inf,24,24
protein/DD_g149,-Inf,-Inf,24,24
protein/DD_g15,-Inf,-Inf,24,-Inf
protein/DD_g150,-Inf,-Inf,24,24
protein/DD_g151,-Inf,-Inf,24,24
protein/DD_g152,-Inf,-Inf,-Inf,24
protein/DD_g153,-Inf,-Inf,24,24
protein/DD_g154,-Inf,-Inf,24,24
protein/DD_g155,-Inf,-Inf,-Inf,24
protein/DD_g156,-Inf,-Inf,24,24
protein/DD_g157,-Inf,-Inf,24,24
protein/DD_g158,-Inf,-Inf,24,24
protein/DD_g159,-Inf,-Inf,-Inf,-Inf
protein/DD_g16,-Inf,-Inf,24,24
protein/DD_g160,-Inf,-Inf,-Inf,24
protein/DD_g161,-Inf,-Inf,24,24
protein/DD_g162,-Inf,-Inf,24,24
protein/DD_g163,-Inf,-Inf,-Inf,24
protein/DD_g164,-Inf,-Inf,24,24
protein/DD_g165,-Inf,-Inf,24,24
protein/DD_g166,-Inf,-Inf,24,24
protein/DD_g167,-Inf,-Inf,24,24
protein/DD_g168,-Inf,-Inf,24,-Inf
protein/DD_g169,-Inf,-Inf,24,24
protein/DD_g17,-Inf,-Inf,24,24
protein/DD_g170,-Inf,-Inf,24,-Inf
protein/DD_g171,-Inf,-Inf,24,24
protein/DD_g172,-Inf,-Inf,24,24
protein/DD_g173,-Inf,-Inf,24,24
protein/DD_g174,-Inf,-Inf,24,24
protein/DD_g175,-Inf,-Inf,24,24
protein/DD_g176,-Inf,-Inf,24,24
protein/DD_g177,-Inf,-Inf,24,24
protein/DD_g178,-Inf,-Inf,24,-Inf
protein/DD_g179,-Inf,-Inf,24,24
protein/DD_g18,-Inf,-Inf,24,24
protein/DD_g180,-Inf,-Inf,24,-Inf
protein/DD_g181,-Inf,-Inf,24,24
protein/DD_g182,-Inf,-Inf,24,-Inf
protein/DD_g183,-Inf,-Inf,-Inf,-Inf
protein/DD_g184,-Inf,-Inf,24,24
protein/DD_g185,-Inf,-Inf,-Inf,-Inf
protein/DD_g186,-Inf,-Inf,-Inf,24
protein/DD_g187,-Inf,-Inf,-Inf,24
protein/DD_g188,-Inf,-Inf,24,-Inf
protein/DD_g189,-Inf,-Inf,24,24
protein/DD_g19,-Inf,-Inf,24,24
protein/DD_g190,-Inf,-Inf,24,24
protein/DD_g191,-Inf,-Inf,24,36
protein/DD_g192,-Inf,-Inf,24,24
protein/DD_g193,-Inf,-Inf,24,24
protein/DD_g194,-Inf,-Inf,24,24
protein/DD_g195,-Inf,-Inf,24,24
protein/DD_g196,-Inf,-Inf,-Inf,-Inf
protein/DD_g197,-Inf,-Inf,24,-Inf
protein/DD_g198,-Inf,-Inf,24,24
protein/DD_g199,-Inf,-Inf,-Inf,24
protein/DD_g2,-Inf,-Inf,24,24
protein/DD_g20,-Inf,-Inf,24,24
protein/DD_g200,-Inf,-Inf,24,24
protein/DD_g201,-Inf,-Inf,24,24
protein/DD_g202,-Inf,-Inf,24,24
protein/DD_g203,-Inf,-Inf,-Inf,24
protein/DD_g204,-Inf,-Inf,45,24
protein/DD_g205,-Inf,-Inf,24,24
protein/DD_g206,-Inf,-Inf,-Inf,24
protein/DD_g207,-Inf,-Inf,24,24
protein/DD_g208,-Inf,-Inf,-Inf,24
protein/DD_g209,-Inf,-Inf,24,24
protein/DD_g21,-Inf,-Inf,-Inf,-Inf
protein/DD_g210,-Inf,-Inf,24,24
protein/DD_g211,-Inf,-Inf,24,24
protein/DD_g212,-Inf,-Inf,24,-Inf
protein/DD_g213,-Inf,-Inf,24,24
protein/DD_g214,-Inf,-Inf,24,24
protein/DD_g215,-Inf,-Inf,-Inf,24
protein/DD_g216,-Inf,-Inf,24,24
protein/DD_g217,-Inf,-Inf,24,-Inf
protein/DD_g218,-Inf,-Inf,24,-Inf
protein/DD_g219,-Inf,-Inf,24,24
protein/DD_g22,-Inf,-Inf,24,-Inf
protein/DD_g220,-Inf,-Inf,24,24
protein/DD_g221,-Inf,-Inf,24,24
protein/DD_g222,-Inf,-Inf,24,24
protein/DD_g223,-Inf,-Inf,24,24
protein/DD_g224,-Inf,-Inf,24,24
protein/DD_g225,-Inf,-Inf,-Inf,24
protein/DD_g226,-Inf,-Inf,-Inf,36
protein/DD_g227,-Inf,-Inf,24,24
protein/DD_g228,-Inf,-Inf,24,24
protein/DD_g229,-Inf,-Inf,24,24
protein/DD_g23,-Inf,-Inf,24,24
protein/DD_g230,-Inf,-Inf,24,-Inf
protein/DD_g231,-Inf,-Inf,24,24
protein/DD_g232,-Inf,-Inf,-Inf,24
protein/DD_g233,-Inf,-Inf,-Inf,24
protein/DD_g234,-Inf,-Inf,24,24
protein/DD_g235,-Inf,-Inf,24,-Inf
protein/DD_g236,-Inf,-Inf,24,-Inf
protein/DD_g237,-Inf,-Inf,24,24
protein/DD_g238,-Inf,-Inf,24,24
protein/DD_g239,-Inf,-Inf,24,24
protein/DD_g24,-Inf,-Inf,24,24
protein/DD_g240,-Inf,-Inf,24,24
protein/DD_g241,-Inf,-Inf,24,24
protein/DD_g242,-Inf,-Inf,-Inf,-Inf
protein/DD_g243,-Inf,-Inf,24,-Inf
protein/DD_g244,-Inf,-Inf,24,24
protein/DD_g245,-Inf,-Inf,24,24
protein/DD_g246,-Inf,-Inf,24,24
protein/DD_g247,-Inf,-Inf,24,24
protein/DD_g248,-Inf,-Inf,24,-Inf
protein/DD_g249,-Inf,-Inf,24,24
protein/DD_g25,-Inf,-Inf,24,24
protein/DD_g250,-Inf,-Inf,-Inf,24
protein/DD_g251,-Inf,-Inf,24,24
protein/DD_g252,-Inf,-Inf,24,24
protein/DD_g253,-Inf,-Inf,24,24
protein/DD_g254,-Inf,-Inf,24,24
protein/DD_g255,-Inf,-Inf,24,24
protein/DD_g256,-Inf,-Inf,24,-Inf
protein/DD_g257,-Inf,-Inf,36,53
protein/DD_g258,-Inf,-Inf,24,-Inf
protein/DD_g259,-Inf,-Inf,-Inf,24
protein/DD_g26,-Inf,-Inf,24,24
protein/DD_g260,-Inf,-Inf,24,24
protein/DD_g261,-Inf,-Inf,-Inf,24
protein/DD_g262,-Inf,-Inf,24,24
protein/DD_g263,-Inf,-Inf,24,24
protein/DD_g264,-Inf,-Inf,24,24
protein/DD_g265,-Inf,-Inf,24,24
protein/DD_g266,-Inf,-Inf,24,24
protein/DD_g267,-Inf,-Inf,24,24
protein/DD_g268,-Inf,-Inf,-Inf,24
protein/DD_g269,-Inf,-Inf,-Inf,24
protein/DD_g27,-Inf,-Inf,24,24
protein/DD_g270,-Inf,-Inf,24,24
protein/DD_g271,-Inf,-Inf,24,24
protein/DD_g272,-Inf,-Inf,24,24
protein/DD_g273,-Inf,-Inf,24,24
protein/DD_g274,-Inf,-Inf,-Inf,24
protein/DD_g275,-Inf,-Inf,24,24
protein/DD_g276,-Inf,-Inf,24,24
protein/DD_g277,-Inf,-Inf,24,24
protein/DD_g278,-Inf,-Inf,24,24
protein/DD_g279,-Inf,-Inf,24,24
protein/DD_g28,-Inf,-Inf,24,-Inf
protein/DD_g280,-Inf,-Inf,24,24
protein/DD_g281,-Inf,-Inf,24,24
protein/DD_g282,-Inf,-Inf,24,24
protein/DD_g283,-Inf,-Inf,24,24
protein/DD_g284,-Inf,-Inf,24,24
protein/DD_g285,-Inf,-Inf,24,24
protein/DD_g286,-Inf,-Inf,24,24
protein/DD_g287,-Inf,-Inf,24,24
protein/DD_g288,-Inf,-Inf,24,24
protein/DD_g289,-Inf,-Inf,24,24
protein/DD_g29,-Inf,-Inf,-Inf,24
protein/DD_g290,-Inf,-Inf,24,24
protein/DD_g291,-Inf,-Inf,24,24
protein/DD_g292,-Inf,-Inf,24,-Inf
protein/DD_g293,-Inf,-Inf,24,24
protein/DD_g294,-Inf,-Inf,-Inf,-Inf
protein/DD_g295,-Inf,-Inf,24,-Inf
protein/DD_g296,-Inf,-Inf,24,-Inf
protein/DD_g297,-Inf,-Inf,24,24
protein/DD_g298,-Inf,-Inf,24,24
protein/DD_g299,-Inf,-Inf,24,24
protein/DD_g3,-Inf,-Inf,24,24
protein/DD_g30,-Inf,-Inf,24,24
protein/DD_g300,-Inf,-Inf,24,24
protein/DD_g301,-Inf,-Inf,24,24
protein/DD_g302,-Inf,-Inf,24,24
protein/DD_g303,-Inf,-Inf,24,24
protein/DD_g304,-Inf,-Inf,24,24
protein/DD_g305,-Inf,-Inf,24,24
protein/DD_g306,-Inf,-Inf,24,24
protein/DD_g307,-Inf,-Inf,24,24
protein/DD_g308,-Inf,-Inf,24,-Inf
protein/DD_g309,-Inf,-Inf,24,24
protein/DD_g31,-Inf,-Inf,24,24
protein/DD_g310,-Inf,-Inf,24,24
protein/DD_g311,-Inf,-Inf,24,24
protein/DD_g312,-Inf,-Inf,24,24
protein/DD_g313,-Inf,-Inf,-Inf,24
protein/DD_g314,-Inf,-Inf,24,24
protein/DD_g315,-Inf,-Inf,24,24
protein/DD_g316,-Inf,-Inf,24,24
protein/DD_g317,-Inf,-Inf,-Inf,24
protein/DD_g318,-Inf,-Inf,24,24
protein/DD_g319,-Inf,-Inf,24,24
protein/DD_g32,-Inf,-Inf,24,24
protein/DD_g320,-Inf,-Inf,24,24
protein/DD_g321,-Inf,-Inf,24,24
protein/DD_g322,-Inf,-Inf,24,-Inf
protein/DD_g323,-Inf,-Inf,-Inf,-Inf
protein/DD_g324,-Inf,-Inf,24,24
protein/DD_g325,-Inf,-Inf,-Inf,24
protein/DD_g326,-Inf,-Inf,24,24
protein/DD_g327,-Inf,-Inf,24,24
protein/DD_g328,-Inf,-Inf,24,-Inf
protein/DD_g329,-Inf,-Inf,-Inf,24
protein/DD_g33,-Inf,-Inf,-Inf,24
protein/DD_g330,-Inf,-Inf,-Inf,24
protein/DD_g331,-Inf,-Inf,24,24
protein/DD_g332,-Inf,-Inf,24,24
protein/DD_g333,-Inf,-Inf,24,24
protein/DD_g334,-Inf,-Inf,24,24
protein/DD_g335,-Inf,-Inf,24,24
protein/DD_g336,-Inf,-Inf,24,24
protein/DD_g337,-Inf,-Inf,24,24
protein/DD_g338,-Inf,-Inf,24,24
protein/DD_g339,-Inf,-Inf,24,24
protein/DD_g34,-Inf,-Inf,24,24
protein/DD_g340,-Inf,-Inf,24,24
protein/DD_g341,-Inf,-Inf,24,24
protein/DD_g342,-Inf,-Inf,24,24
protein/DD_g343,-Inf,-Inf,24,24
protein/DD_g344,-Inf,-Inf,24,24
protein/DD_g345,-Inf,-Inf,-Inf,24
protein/DD_g346,-Inf,-Inf,24,-Inf
protein/DD_g347,-Inf,-Inf,24,24
protein/DD_g348,-Inf,-Inf,24,24
protein/DD_g349,-Inf,-Inf,-Inf,24
protein/DD_g35,-Inf,-Inf,-Inf,24
protein/DD_g350,-Inf,-Inf,-Inf,-Inf
protein/DD_g351,-Inf,-Inf,24,24
protein/DD_g352,-Inf,-Inf,24,24
protein/DD_g353,-Inf,-Inf,24,24
protein/DD_g354,-Inf,-Inf,24,24
protein/DD_g355,-Inf,-Inf,24,24
protein/DD_g356,-Inf,-Inf,-Inf,24
protein/DD_g357,-Inf,-Inf,24,24
protein/DD_g358,-Inf,-Inf,-Inf,-Inf
protein/DD_g359,-Inf,-Inf,24,24
protein/DD_g36,-Inf,-Inf,24,24
protein/DD_g360,-Inf,-Inf,24,24
protein/DD_g361,-Inf,-Inf,24,24
protein/DD_g362,-Inf,-Inf,24,24
protein/DD_g363,-Inf,-Inf,24,24
protein/DD_g364,-Inf,-Inf,-Inf,24
protein/DD_g365,-Inf,-Inf,24,-Inf
protein/DD_g366,-Inf,-Inf,-Inf,24
protein/DD_g367,-Inf,-Inf,24,24
protein/DD_g368,-Inf,-Inf,24,24
protein/DD_g369,-Inf,-Inf,24,24
protein/DD_g37,-Inf,-Inf,24,24
protein/DD_g370,-Inf,-Inf,24,24
protein/DD_g371,-Inf,-Inf,24,24
protein/DD_g372,-Inf,-Inf,24,24
protein/DD_g373,-Inf,-Inf,-Inf,24
protein/DD_g374,-Inf,-Inf,24,24
protein/DD_g375,-Inf,-Inf,-Inf,24
protein/DD_g376,-Inf,-Inf,24,-Inf
protein/DD_g377,-Inf,-Inf,24,24
protein/DD_g378,-Inf,-Inf,24,-Inf
protein/DD_g379,-Inf,-Inf,24,24
protein/DD_g38,-Inf,-Inf,24,-Inf
protein/DD_g380,-Inf,-Inf,24,24
protein/DD_g381,-Inf,-Inf,24,24
protein/DD_g382,-Inf,-Inf,24,-Inf
protein/DD_g383,-Inf,-Inf,24,-Inf
protein/DD_g384,-Inf,-Inf,24,24
protein/DD_g385,-Inf,-Inf,24,24
protein/DD_g386,-Inf,-Inf,24,24
protein/DD_g387,-Inf,-Inf,24,24
protein/DD_g388,-Inf,-Inf,-Inf,24
protein/DD_g389,-Inf,-Inf,24,24
protein/DD_g39,-Inf,-Inf,24,24
protein/DD_g390,-Inf,-Inf,24,24
protein/DD_g391,-Inf,-Inf,24,-Inf
protein/DD_g392,-Inf,-Inf,24,24
protein/DD_g393,-Inf,-Inf,24,24
protein/DD_g394,-Inf,-Inf,24,24
protein/DD_g395,-Inf,-Inf,24,24
protein/DD_g396,-Inf,-Inf,24,24
protein/DD_g397,-Inf,-Inf,24,24
protein/DD_g398,-Inf,-Inf,24,24
protein/DD_g399,-Inf,-Inf,24,24
protein/DD_g4,-Inf,-Inf,-Inf,24
protein/DD_g40,-Inf,-Inf,24,24
protein/DD_g400,-Inf,-Inf,24,24
protein/DD_g401,-Inf,-Inf,24,24
protein/DD_g402,-Inf,-Inf,24,24
protein/DD_g403,-Inf,-Inf,24,24
protein/DD_g404,-Inf,-Inf,24,24
protein/DD_g405,-Inf,-Inf,24,24
protein/DD_g406,-Inf,-Inf,24,24
protein/DD_g407,-Inf,-Inf,24,-Inf
protein/DD_g408,-Inf,-Inf,24,24
protein/DD_g409,-Inf,-Inf,24,36
protein/DD_g41,-Inf,-Inf,-Inf,24
protein/DD_g410,-Inf,-Inf,24,24
protein/DD_g411,-Inf,-Inf,-Inf,24
protein/DD_g412,-Inf,-Inf,24,24
protein/DD_g413,-Inf,-Inf,-Inf,24
protein/DD_g414,-Inf,-Inf,24,24
protein/DD_g415,-Inf,-Inf,24,-Inf
protein/DD_g416,-Inf,-Inf,24,24
protein/DD_g417,-Inf,-Inf,24,24
protein/DD_g418,-Inf,-Inf,24,24
protein/DD_g419,-Inf,-Inf,24,24
protein/DD_g42,-Inf,-Inf,24,24
protein/DD_g420,-Inf,-Inf,24,-Inf
protein/DD_g421,-Inf,-Inf,24,24
protein/DD_g422,-Inf,-Inf,24,24
protein/DD_g423,-Inf,-Inf,24,24
protein/DD_g424,-Inf,-Inf,24,24
protein/DD_g425,-Inf,-Inf,24,24
protein/DD_g426,-Inf,-Inf,24,24
protein/DD_g427,-Inf,-Inf,24,24
protein/DD_g428,-Inf,-Inf,24,24
protein/DD_g429,-Inf,-Inf,24,-Inf
protein/DD_g43,-Inf,-Inf,24,24
protein/DD_g430,-Inf,-Inf,24,24
protein/DD_g431,-Inf,-Inf,24,-Inf
protein/DD_g432,-Inf,-Inf,24,24
protein/DD_g433,-Inf,-Inf,-Inf,24
protein/DD_g434,-Inf,-Inf,24,-Inf
protein/DD_g435,-Inf,-Inf,-Inf,24
protein/DD_g436,-Inf,-Inf,24,24
protein/DD_g437,-Inf,-Inf,24,24
protein/DD_g438,-Inf,-Inf,24,-Inf
protein/DD_g439,-Inf,-Inf,24,-Inf
protein/DD_g44,-Inf,-Inf,24,36
protein/DD_g440,-Inf,-Inf,24,24
protein/DD_g441,-Inf,-Inf,-Inf,24
protein/DD_g442,-Inf,-Inf,24,24
protein/DD_g443,-Inf,-Inf,24,24
protein/DD_g444,-Inf,-Inf,-Inf,24
protein/DD_g445,-Inf,-Inf,24,24
protein/DD_g446,-Inf,-Inf,24,24
protein/DD_g447,-Inf,-Inf,24,24
protein/DD_g448,-Inf,-Inf,24,24
protein/DD_g449,-Inf,-Inf,24,24
protein/DD_g45,-Inf,-Inf,24,24
protein/DD_g450,-Inf,-Inf,24,24
protein/DD_g451,-Inf,-Inf,24,24
protein/DD_g452,-Inf,-Inf,24,-Inf
protein/DD_g453,-Inf,-Inf,24,24
protein/DD_g454,-Inf,-Inf,24,24
protein/DD_g455,-Inf,-Inf,24,-Inf
protein/DD_g456,-Inf,-Inf,24,24
protein/DD_g457,-Inf,-Inf,24,24
protein/DD_g458,-Inf,-Inf,24,24
protein/DD_g459,-Inf,-Inf,24,24
protein/DD_g46,-Inf,-Inf,24,24
protein/DD_g460,-Inf,-Inf,-Inf,24
protein/DD_g461,-Inf,-Inf,24,24
protein/DD_g462,-Inf,-Inf,24,24
protein/DD_g463,-Inf,-Inf,24,24
protein/DD_g464,-Inf,-Inf,-Inf,24
protein/DD_g465,-Inf,-Inf,24,24
protein/DD_g466,-Inf,-Inf,24,24
protein/DD_g467,-Inf,-Inf,24,24
protein/DD_g468,-Inf,-Inf,24,24
protein/DD_g469,-Inf,-Inf,24,24
protein/DD_g47,-Inf,-Inf,24,24
protein/DD_g470,-Inf,-Inf,24,24
protein/DD_g471,-Inf,-Inf,24,24
protein/DD_g472,-Inf,-Inf,24,24
protein/DD_g473,-Inf,-Inf,-Inf,24
protein/DD_g474,-Inf,-Inf,24,-Inf
protein/DD_g475,-Inf,-Inf,24,24
protein/DD_g476,-Inf,-Inf,24,24
protein/DD_g477,-Inf,-Inf,24,24
protein/DD_g478,-Inf,-Inf,24,24
protein/DD_g479,-Inf,-Inf,24,24
protein/DD_g48,-Inf,-Inf,-Inf,24
protein/DD_g480,-Inf,-Inf,24,24
protein/DD_g481,-Inf,-Inf,24,24
protein/DD_g482,-Inf,-Inf,-Inf,24
protein/DD_g483,-Inf,-Inf,24,24
protein/DD_g484,-Inf,-Inf,24,24
protein/DD_g485,-Inf,-Inf,-Inf,24
protein/DD_g486,-Inf,-Inf,24,24
protein/DD_g487,-Inf,-Inf,-Inf,-Inf
protein/DD_g488,-Inf,-Inf,24,24
protein/DD_g489,-Inf,-Inf,24,-Inf
protein/DD_g49,-Inf,-Inf,24,-Inf
protein/DD_g490,-Inf,-Inf,24,24
protein/DD_g491,-Inf,-Inf,24,24
protein/DD_g492,-Inf,-Inf,24,-Inf
protein/DD_g493,-Inf,-Inf,-Inf,-Inf
protein/DD_g494,-Inf,-Inf,24,-Inf
protein/DD_g495,-Inf,-Inf,24,24
protein/DD_g496,-Inf,-Inf,24,24
protein/DD_g497,-Inf,-Inf,-Inf,-Inf
protein/DD_g498,-Inf,-Inf,-Inf,35
protein/DD_g499,-Inf,-Inf,24,24
protein/DD_g5,-Inf,-Inf,24,24
protein/DD_g50,-Inf,-Inf,24,24
protein/DD_g500,-Inf,-Inf,24,24
protein/DD_g501,-Inf,-Inf,24,36
protein/DD_g502,-Inf,-Inf,24,-Inf
protein/DD_g503,-Inf,-Inf,24,24
protein/DD_g504,-Inf,-Inf,24,24
protein/DD_g505,-Inf,-Inf,-Inf,24
protein/DD_g506,-Inf,-Inf,-Inf,36
protein/DD_g507,-Inf,-Inf,24,24
protein/DD_g508,-Inf,-Inf,-Inf,-Inf
protein/DD_g509,-Inf,-Inf,24,24
protein/DD_g51,-Inf,-Inf,-Inf,24
protein/DD_g510,-Inf,-Inf,24,24
protein/DD_g511,-Inf,-Inf,-Inf,24
protein/DD_g512,-Inf,-Inf,24,24
protein/DD_g513,-Inf,-Inf,-Inf,-Inf
protein/DD_g514,-Inf,-Inf,24,-Inf
protein/DD_g515,-Inf,-Inf,24,24
protein/DD_g516,-Inf,-Inf,-Inf,24
protein/DD_g517,-Inf,-Inf,-Inf,24
protein/DD_g518,-Inf,-Inf,24,24
protein/DD_g519,-Inf,-Inf,24,24
protein/DD_g52,-Inf,-Inf,24,24
protein/DD_g520,-Inf,-Inf,24,24
protein/DD_g521,-Inf,-Inf,24,24
protein/DD_g522,-Inf,-Inf,-Inf,24
protein/DD_g523,-Inf,-Inf,24,24
protein/DD_g524,-Inf,-Inf,24,24
protein/DD_g525,-Inf,-Inf,24,24
protein/DD_g526,-Inf,-Inf,24,24
protein/DD_g527,-Inf,-Inf,24,-Inf
protein/DD_g528,-Inf,-Inf,-Inf,24
protein/DD_g529,-Inf,-Inf,24,24
protein/DD_g53,-Inf,-Inf,24,24
protein/DD_g530,-Inf,-Inf,24,24
protein/DD_g531,-Inf,-Inf,24,24
protein/DD_g532,-Inf,-Inf,-Inf,24
protein/DD_g533,-Inf,-Inf,24,24
protein/DD_g534,-Inf,-Inf,24,24
protein/DD_g535,-Inf,-Inf,24,24
protein/DD_g536,-Inf,-Inf,24,24
protein/DD_g537,-Inf,-Inf,24,24
protein/DD_g538,-Inf,-Inf,24,24
protein/DD_g539,-Inf,-Inf,24,24
protein/DD_g54,-Inf,-Inf,-Inf,24
protein/DD_g540,-Inf,-Inf,-Inf,24
protein/DD_g541,-Inf,-Inf,24,24
protein/DD_g542,-Inf,-Inf,24,24
protein/DD_g543,-Inf,-Inf,24,24
protein/DD_g544,-Inf,-Inf,24,24
protein/DD_g545,-Inf,-Inf,24,-Inf
protein/DD_g546,-Inf,-Inf,24,24
protein/DD_g547,-Inf,-Inf,24,24
protein/DD_g548,-Inf,-Inf,-Inf,24
protein/DD_g549,-Inf,-Inf,24,24
protein/DD_g55,-Inf,-Inf,24,24
protein/DD_g550,-Inf,-Inf,24,24
protein/DD_g551,-Inf,-Inf,24,24
protein/DD_g552,-Inf,-Inf,24,24
protein/DD_g553,-Inf,-Inf,-Inf,-Inf
protein/DD_g554,-Inf,-Inf,24,24
protein/DD_g555,-Inf,-Inf,24,24
protein/DD_g556,-Inf,-Inf,24,24
protein/DD_g557,-Inf,-Inf,24,24
protein/DD_g558,-Inf,-Inf,24,24
protein/DD_g559,-Inf,-Inf,24,24
protein/DD_g56,-Inf,-Inf,24,24
protein/DD_g560,-Inf,-Inf,24,24
protein/DD_g561,-Inf,-Inf,24,24
protein/DD_g562,-Inf,-Inf,24,24
protein/DD_g563,-Inf,-Inf,24,24
protein/DD_g564,-Inf,-Inf,24,24
protein/DD_g565,-Inf,-Inf,24,-Inf
protein/DD_g566,-Inf,-Inf,24,-Inf
protein/DD_g567,-Inf,-Inf,-Inf,24
protein/DD_g568,-Inf,-Inf,-Inf,-Inf
protein/DD_g569,-Inf,-Inf,24,24
protein/DD_g57,-Inf,-Inf,24,24
protein/DD_g570,-Inf,-Inf,24,24
protein/DD_g571,-Inf,-Inf,24,-Inf
protein/DD_g572,-Inf,-Inf,-Inf,-Inf
protein/DD_g573,-Inf,-Inf,24,24
protein/DD_g574,-Inf,-Inf,24,24
protein/DD_g575,-Inf,-Inf,24,24
protein/DD_g576,-Inf,-Inf,-Inf,24
protein/DD_g577,-Inf,-Inf,-Inf,24
protein/DD_g578,-Inf,-Inf,24,24
protein/DD_g579,-Inf,-Inf,24,24
protein/DD_g58,-Inf,-Inf,24,24
protein/DD_g580,-Inf,-Inf,24,-Inf
protein/DD_g581,-Inf,-Inf,24,24
protein/DD_g582,-Inf,-Inf,24,24
protein/DD_g583,-Inf,-Inf,24,24
protein/DD_g584,-Inf,-Inf,24,24
protein/DD_g585,-Inf,-Inf,-Inf,24
protein/DD_g586,-Inf,-Inf,24,24
protein/DD_g587,-Inf,-Inf,-Inf,24
protein/DD_g588,-Inf,-Inf,24,24
protein/DD_g589,-Inf,-Inf,24,-Inf
protein/DD_g59,-Inf,-Inf,24,24
protein/DD_g590,-Inf,-Inf,-Inf,24
protein/DD_g591,-Inf,-Inf,24,24
protein/DD_g592,-Inf,-Inf,24,24
protein/DD_g593,-Inf,-Inf,24,24
protein/DD_g594,-Inf,-Inf,24,24
protein/DD_g595,-Inf,-Inf,24,-Inf
protein/DD_g596,-Inf,-Inf,24,24
protein/DD_g597,-Inf,-Inf,24,24
protein/DD_g598,-Inf,-Inf,24,24
protein/DD_g599,-Inf,-Inf,24,24
protein/DD_g6,-Inf,-Inf,-Inf,-Inf
protein/DD_g60,-Inf,-Inf,24,24
protein/DD_g600,-Inf,-Inf,-Inf,24
protein/DD_g601,-Inf,-Inf,-Inf,-Inf
protein/DD_g602,-Inf,-Inf,24,24
protein/DD_g603,-Inf,-Inf,-Inf,24
protein/DD_g604,-Inf,-Inf,24,-Inf
protein/DD_g605,-Inf,-Inf,-Inf,24
protein/DD_g606,-Inf,-Inf,24,24
protein/DD_g607,-Inf,-Inf,24,24
protein/DD_g608,-Inf,-Inf,24,24
protein/DD_g609,-Inf,-Inf,24,24
protein/DD_g61,-Inf,-Inf,24,24
protein/DD_g610,-Inf,-Inf,24,24
protein/DD_g611,-Inf,-Inf,24,-Inf
protein/DD_g612,-Inf,-Inf,-Inf,-Inf
protein/DD_g613,-Inf,-Inf,-Inf,24
protein/DD_g614,-Inf,-Inf,24,24
protein/DD_g615,-Inf,-Inf,-Inf,-Inf
protein/DD_g616,-Inf,-Inf,24,24
protein/DD_g617,-Inf,-Inf,24,-Inf
protein/DD_g618,-Inf,-Inf,24,24
protein/DD_g619,-Inf,-Inf,-Inf,24
protein/DD_g62,-Inf,-Inf,24,24
protein/DD_g620,-Inf,-Inf,24,24
protein/DD_g621,-Inf,-Inf,24,24
protein/DD_g622,-Inf,-Inf,24,24
protein/DD_g623,-Inf,-Inf,-Inf,24
protein/DD_g624,-Inf,-Inf,24,24
protein/DD_g625,-Inf,-Inf,-Inf,24
protein/DD_g626,-Inf,-Inf,-Inf,24
protein/DD_g627,-Inf,-Inf,24,-Inf
protein/DD_g628,-Inf,-Inf,24,24
protein/DD_g629,-Inf,-Inf,24,24
protein/DD_g63,-Inf,-Inf,24,-Inf
protein/DD_g630,-Inf,-Inf,24,-Inf
protein/DD_g631,-Inf,-Inf,24,24
protein/DD_g632,-Inf,-Inf,-Inf,24
protein/DD_g633,-Inf,-Inf,24,24
protein/DD_g634,-Inf,-Inf,-Inf,24
protein/DD_g635,-Inf,-Inf,24,24
protein/DD_g636,-Inf,-Inf,24,24
protein/DD_g637,-Inf,-Inf,-Inf,24
protein/DD_g638,-Inf,-Inf,24,-Inf
protein/DD_g639,-Inf,-Inf,-Inf,24
protein/DD_g64,-Inf,-Inf,24,24
protein/DD_g640,-Inf,-Inf,-Inf,24
protein/DD_g641,-Inf,-Inf,24,24
protein/DD_g642,-Inf,-Inf,24,-Inf
protein/DD_g643,-Inf,-Inf,24,24
protein/DD_g644,-Inf,-Inf,24,24
protein/DD_g645,-Inf,-Inf,24,24
protein/DD_g646,-Inf,-Inf,-Inf,24
protein/DD_g647,-Inf,-Inf,24,-Inf
protein/DD_g648,-Inf,-Inf,-Inf,24
protein/DD_g649,-Inf,-Inf,-Inf,24
protein/DD_g65,-Inf,-Inf,24,-Inf
protein/DD_g650,-Inf,-Inf,24,24
protein/DD_g651,-Inf,-Inf,-Inf,24
protein/DD_g652,-Inf,-Inf,24,24
protein/DD_g653,-Inf,-Inf,24,24
protein/DD_g654,-Inf,-Inf,24,24
protein/DD_g655,-Inf,-Inf,24,24
protein/DD_g656,-Inf,-Inf,24,24
protein/DD_g657,-Inf,-Inf,-Inf,24
protein/DD_g658,-Inf,-Inf,24,24
protein/DD_g659,-Inf,-Inf,24,-Inf
protein/DD_g66,-Inf,-Inf,-Inf,24
protein/DD_g660,-Inf,-Inf,24,24
protein/DD_g661,-Inf,-Inf,24,24
protein/DD_g662,-Inf,-Inf,24,24
protein/DD_g663,-Inf,-Inf,24,24
protein/DD_g664,-Inf,-Inf,24,24
protein/DD_g665,-Inf,-Inf,24,24
protein/DD_g666,-Inf,-Inf,24,24
protein/DD_g667,-Inf,-Inf,24,-Inf
protein/DD_g668,-Inf,-Inf,24,24
protein/DD_g669,-Inf,-Inf,24,-Inf
protein/DD_g67,-Inf,-Inf,-Inf,24
protein/DD_g670,-Inf,-Inf,24,24
protein/DD_g671,-Inf,-Inf,33,24
protein/DD_g672,-Inf,-Inf,24,24
protein/DD_g673,-Inf,-Inf,24,24
protein/DD_g674,-Inf,-Inf,-Inf,24
protein/DD_g675,-Inf,-Inf,24,24
protein/DD_g676,-Inf,-Inf,24,24
protein/DD_g677,-Inf,-Inf,24,24
protein/DD_g678,-Inf,-Inf,-Inf,24
protein/DD_g679,-Inf,-Inf,24,24
protein/DD_g68,-Inf,-Inf,-Inf,-Inf
protein/DD_g680,-Inf,-Inf,24,24
protein/DD_g681,-Inf,-Inf,24,24
protein/DD_g682,-Inf,-Inf,-Inf,24
protein/DD_g683,-Inf,-Inf,-Inf,24
protein/DD_g684,-Inf,-Inf,24,24
protein/DD_g685,-Inf,-Inf,24,24
protein/DD_g686,-Inf,-Inf,24,24
protein/DD_g687,-Inf,-Inf,24,-Inf
protein/DD_g688,-Inf,-Inf,24,24
protein/DD_g689,-Inf,-Inf,24,24
protein/DD_g69,-Inf,-Inf,24,24
protein/DD_g690,-Inf,-Inf,24,24
protein/DD_g691,-Inf,-Inf,-Inf,24
protein/DD_g692,-Inf,-Inf,24,24
protein/DD_g693,-Inf,-Inf,24,-Inf
protein/DD_g694,-Inf,-Inf,24,24
protein/DD_g695,-Inf,-Inf,24,-Inf
protein/DD_g696,-Inf,-Inf,24,-Inf
protein/DD_g697,-Inf,-Inf,24,24
protein/DD_g698,-Inf,-Inf,24,24
protein/DD_g699,-Inf,-Inf,24,-Inf
protein/DD_g7,-Inf,-Inf,-Inf,-Inf
protein/DD_g70,-Inf,-Inf,24,24
protein/DD_g700,-Inf,-Inf,24,24
protein/DD_g701,-Inf,-Inf,24,-Inf
protein/DD_g702,-Inf,-Inf,24,-Inf
protein/DD_g703,-Inf,-Inf,24,24
protein/DD_g704,-Inf,-Inf,24,24
protein/DD_g705,-Inf,-Inf,24,24
protein/DD_g706,-Inf,-Inf,24,24
protein/DD_g707,-Inf,-Inf,24,24
protein/DD_g708,-Inf,-Inf,-Inf,-Inf
protein/DD_g709,-Inf,-Inf,-Inf,24
protein/DD_g71,-Inf,-Inf,24,24
protein/DD_g710,-Inf,-Inf,24,24
protein/DD_g711,-Inf,-Inf,24,-Inf
protein/DD_g712,-Inf,-Inf,24,-Inf
protein/DD_g713,-Inf,-Inf,24,-Inf
protein/DD_g714,-Inf,-Inf,36,24
protein/DD_g715,-Inf,-Inf,24,-Inf
protein/DD_g716,-Inf,-Inf,-Inf,-Inf
protein/DD_g717,-Inf,-Inf,24,24
protein/DD_g718,-Inf,-Inf,24,-Inf
protein/DD_g719,-Inf,-Inf,24,24
protein/DD_g72,-Inf,-Inf,24,24
protein/DD_g720,-Inf,-Inf,24,-Inf
protein/DD_g721,-Inf,-Inf,24,24
protein/DD_g722,-Inf,-Inf,24,-Inf
protein/DD_g723,-Inf,-Inf,24,24
protein/DD_g724,-Inf,-Inf,24,24
protein/DD_g725,-Inf,-Inf,24,24
protein/DD_g726,-Inf,-Inf,24,24
protein/DD_g727,-Inf,-Inf,24,-Inf
protein/DD_g728,-Inf,-Inf,24,24
protein/DD_g729,-Inf,-Inf,24,24
protein/DD_g73,-Inf,-Inf,-Inf,24
protein/DD_g730,-Inf,-Inf,24,24
protein/DD_g731,-Inf,-Inf,24,24
protein/DD_g732,-Inf,-Inf,24,24
protein/DD_g733,-Inf,-Inf,24,24
protein/DD_g734,-Inf,-Inf,24,-Inf
protein/DD_g735,-Inf,-Inf,24,-Inf
protein/DD_g736,-Inf,-Inf,24,24
protein/DD_g737,-Inf,-Inf,24,24
protein/DD_g738,-Inf,-Inf,24,24
protein/DD_g739,-Inf,-Inf,24,24
protein/DD_g74,-Inf,-Inf,24,24
protein/DD_g740,-Inf,-Inf,24,24
protein/DD_g741,-Inf,-Inf,24,24
protein/DD_g742,-Inf,-Inf,-Inf,24
protein/DD_g743,-Inf,-Inf,24,24
protein/DD_g744,-Inf,-Inf,24,24
protein/DD_g745,-Inf,-Inf,24,24
protein/DD_g746,-Inf,-Inf,-Inf,24
protein/DD_g747,-Inf,-Inf,24,-Inf
protein/DD_g748,-Inf,-Inf,24,24
protein/DD_g749,-Inf,-Inf,-Inf,24
protein/DD_g75,-Inf,-Inf,24,24
protein/DD_g750,-Inf,-Inf,24,24
protein/DD_g751,-Inf,-Inf,24,24
protein/DD_g752,-Inf,-Inf,24,24
protein/DD_g753,-Inf,-Inf,24,24
protein/DD_g754,-Inf,-Inf,24,24
protein/DD_g755,-Inf,-Inf,24,-Inf
protein/DD_g756,-Inf,-Inf,24,-Inf
protein/DD_g757,-Inf,-Inf,24,24
protein/DD_g758,-Inf,-Inf,24,24
protein/DD_g759,-Inf,-Inf,24,24
protein/DD_g76,-Inf,-Inf,24,24
protein/DD_g760,-Inf,-Inf,24,24
protein/DD_g761,-Inf,-Inf,24,24
protein/DD_g762,-Inf,-Inf,24,-Inf
protein/DD_g763,-Inf,-Inf,24,24
protein/DD_g764,-Inf,-Inf,-Inf,24
protein/DD_g765,-Inf,-Inf,24,24
protein/DD_g766,-Inf,-Inf,24,-Inf
protein/DD_g767,-Inf,-Inf,24,24
protein/DD_g768,-Inf,-Inf,24,24
protein/DD_g769,-Inf,-Inf,24,-Inf
protein/DD_g77,-Inf,-Inf,24,24
protein/DD_g770,-Inf,-Inf,34,-Inf
protein/DD_g771,-Inf,-Inf,24,-Inf
protein/DD_g772,-Inf,-Inf,24,24
protein/DD_g773,-Inf,-Inf,24,24
protein/DD_g774,-Inf,-Inf,24,24
protein/DD_g775,-Inf,-Inf,24,30
protein/DD_g776,-Inf,-Inf,-Inf,24
protein/DD_g777,-Inf,-Inf,24,24
protein/DD_g778,-Inf,-Inf,24,24
protein/DD_g779,-Inf,-Inf,24,24
protein/DD_g78,-Inf,-Inf,24,24
protein/DD_g780,-Inf,-Inf,24,24
protein/DD_g781,-Inf,-Inf,34,-Inf
protein/DD_g782,-Inf,-Inf,24,-Inf
protein/DD_g783,-Inf,-Inf,24,24
protein/DD_g784,-Inf,-Inf,24,24
protein/DD_g785,-Inf,-Inf,24,24
protein/DD_g786,-Inf,-Inf,24,24
protein/DD_g787,-Inf,-Inf,36,24
protein/DD_g788,-Inf,-Inf,24,24
protein/DD_g789,-Inf,-Inf,-Inf,24
protein/DD_g79,-Inf,-Inf,-Inf,-Inf
protein/DD_g790,-Inf,-Inf,24,24
protein/DD_g791,-Inf,-Inf,24,24
protein/DD_g792,-Inf,-Inf,24,24
protein/DD_g793,-Inf,-Inf,24,24
protein/DD_g794,-Inf,-Inf,-Inf,24
protein/DD_g795,-Inf,-Inf,24,24
protein/DD_g796,-Inf,-Inf,-Inf,24
protein/DD_g797,-Inf,-Inf,24,24
protein/DD_g798,-Inf,-Inf,24,-Inf
protein/DD_g799,-Inf,-Inf,-Inf,-Inf
protein/DD_g8,-Inf,-Inf,-Inf,24
protein/DD_g80,-Inf,-Inf,24,24
protein/DD_g800,-Inf,-Inf,24,-Inf
protein/DD_g801,-Inf,-Inf,32,-Inf
protein/DD_g802,-Inf,-Inf,24,24
protein/DD_g803,-Inf,-Inf,24,24
protein/DD_g804,-Inf,-Inf,24,24
protein/DD_g805,-Inf,-Inf,24,24
protein/DD_g806,-Inf,-Inf,24,24
protein/DD_g807,-Inf,-Inf,24,-Inf
protein/DD_g808,-Inf,-Inf,24,24
protein/DD_g809,-Inf,-Inf,34,-Inf
protein/DD_g81,-Inf,-Inf,24,24
protein/DD_g810,-Inf,-Inf,-Inf,-Inf
protein/DD_g811,-Inf,-Inf,24,24
protein/DD_g812,-Inf,-Inf,24,24
protein/DD_g813,-Inf,-Inf,-Inf,-Inf
protein/DD_g814,-Inf,-Inf,24,-Inf
protein/DD_g815,-Inf,-Inf,-Inf,24
protein/DD_g816,-Inf,-Inf,24,24
protein/DD_g817,-Inf,-Inf,24,24
protein/DD_g818,-Inf,-Inf,24,24
protein/DD_g819,-Inf,-Inf,24,24
protein/DD_g82,-Inf,-Inf,24,-Inf
protein/DD_g820,-Inf,-Inf,24,24
protein/DD_g821,-Inf,-Inf,24,-Inf
protein/DD_g822,-Inf,-Inf,-Inf,24
protein/DD_g823,-Inf,-Inf,24,24
protein/DD_g824,-Inf,-Inf,-Inf,24
protein/DD_g825,-Inf,-Inf,24,48
protein/DD_g826,-Inf,-Inf,-Inf,24
protein/DD_g827,-Inf,-Inf,-Inf,-Inf
protein/DD_g828,-Inf,-Inf,24,-Inf
protein/DD_g829,-Inf,-Inf,24,-Inf
protein/DD_g83,-Inf,-Inf,24,24
protein/DD_g830,-Inf,-Inf,24,24
protein/DD_g831,-Inf,-Inf,24,-Inf
protein/DD_g832,-Inf,-Inf,24,-Inf
protein/DD_g833,-Inf,-Inf,24,24
protein/DD_g834,-Inf,-Inf,24,24
protein/DD_g835,-Inf,-Inf,24,24
protein/DD_g836,-Inf,-Inf,24,24
protein/DD_g837,-Inf,-Inf,24,24
protein/DD_g838,-Inf,-Inf,24,-Inf
protein/DD_g839,-Inf,-Inf,36,-Inf
protein/DD_g84,-Inf,-Inf,24,-Inf
protein/DD_g840,-Inf,-Inf,24,24
protein/DD_g841,-Inf,-Inf,24,24
protein/DD_g842,-Inf,-Inf,24,24
protein/DD_g843,-Inf,-Inf,24,24
protein/DD_g844,-Inf,-Inf,24,24
protein/DD_g845,-Inf,-Inf,-Inf,24
protein/DD_g846,-Inf,-Inf,24,-Inf
protein/DD_g847,-Inf,-Inf,24,-Inf
protein/DD_g848,-Inf,-Inf,24,24
protein/DD_g849,-Inf,-Inf,-Inf,24
protein/DD_g85,-Inf,-Inf,24,24
protein/DD_g850,-Inf,-Inf,24,24
protein/DD_g851,-Inf,-Inf,24,-Inf
protein/DD_g852,-Inf,-Inf,24,24
protein/DD_g853,-Inf,-Inf,34,-Inf
protein/DD_g854,-Inf,-Inf,24,24
protein/DD_g855,-Inf,-Inf,24,24
protein/DD_g856,-Inf,-Inf,24,24
protein/DD_g857,-Inf,-Inf,24,24
protein/DD_g858,-Inf,-Inf,-Inf,24
protein/DD_g859,-Inf,-Inf,24,24
protein/DD_g86,-Inf,-Inf,24,24
protein/DD_g860,-Inf,-Inf,24,24
protein/DD_g861,-Inf,-Inf,24,-Inf
protein/DD_g862,-Inf,-Inf,24,24
protein/DD_g863,-Inf,-Inf,-Inf,-Inf
protein/DD_g864,-Inf,-Inf,24,-Inf
protein/DD_g865,-Inf,-Inf,24,24
protein/DD_g866,-Inf,-Inf,24,24
protein/DD_g867,-Inf,-Inf,24,24
protein/DD_g868,-Inf,-Inf,24,-Inf
protein/DD_g869,-Inf,-Inf,24,24
protein/DD_g87,-Inf,-Inf,24,24
protein/DD_g870,-Inf,-Inf,24,24
protein/DD_g871,-Inf,-Inf,24,24
protein/DD_g872,-Inf,-Inf,24,-Inf
protein/DD_g873,-Inf,-Inf,-Inf,24
protein/DD_g874,-Inf,-Inf,24,24
protein/DD_g875,-Inf,-Inf,-Inf,24
protein/DD_g876,-Inf,-Inf,24,-Inf
protein/DD_g877,-Inf,-Inf,24,24
protein/DD_g878,-Inf,-Inf,24,24
protein/DD_g879,-Inf,-Inf,24,24
protein/DD_g88,-Inf,-Inf,24,24
protein/DD_g880,-Inf,-Inf,-Inf,24
protein/DD_g881,-Inf,-Inf,24,24
protein/DD_g882,-Inf,-Inf,24,24
protein/DD_g883,-Inf,-Inf,24,36
protein/DD_g884,-Inf,-Inf,24,24
protein/DD_g885,-Inf,-Inf,24,-Inf
protein/DD_g886,-Inf,-Inf,24,24
protein/DD_g887,-Inf,-Inf,24,24
protein/DD_g888,-Inf,-Inf,24,24
protein/DD_g889,-Inf,-Inf,-Inf,24
protein/DD_g89,-Inf,-Inf,24,24
protein/DD_g890,-Inf,-Inf,24,24
protein/DD_g891,-Inf,-Inf,24,24
protein/DD_g892,-Inf,-Inf,24,24
protein/DD_g893,-Inf,-Inf,24,24
protein/DD_g894,-Inf,-Inf,36,-Inf
protein/DD_g895,-Inf,-Inf,24,24
protein/DD_g896,-Inf,-Inf,33,-Inf
protein/DD_g897,-Inf,-Inf,24,24
protein/DD_g898,-Inf,-Inf,24,24
protein/DD_g899,-Inf,-Inf,24,-Inf
protein/DD_g9,-Inf,-Inf,24,24
protein/DD_g90,-Inf,-Inf,24,24
protein/DD_g900,-Inf,-Inf,-Inf,24
protein/DD_g901,-Inf,-Inf,24,24
protein/DD_g902,-Inf,-Inf,-Inf,24
protein/DD_g903,-Inf,-Inf,-Inf,-Inf
protein/DD_g904,-Inf,-Inf,24,-Inf
protein/DD_g905,-Inf,-Inf,24,24
protein/DD_g906,-Inf,-Inf,24,24
protein/DD_g907,-Inf,-Inf,24,24
protein/DD_g908,-Inf,-Inf,24,24
protein/DD_g909,-Inf,-Inf,24,24
protein/DD_g91,-Inf,-Inf,24,24
protein/DD_g910,-Inf,-Inf,24,24
protein/DD_g911,-Inf,-Inf,24,-Inf
protein/DD_g912,-Inf,-Inf,24,24
protein/DD_g913,-Inf,-Inf,24,-Inf
protein/DD_g914,-Inf,-Inf,24,-Inf
protein/DD_g915,-Inf,-Inf,24,24
protein/DD_g916,-Inf,-Inf,-Inf,-Inf
protein/DD_g917,-Inf,-Inf,24,24
protein/DD_g918,-Inf,-Inf,24,24
protein/DD_g919,-Inf,-Inf,24,24
protein/DD_g92,-Inf,-Inf,24,24
protein/DD_g920,-Inf,-Inf,24,-Inf
protein/DD_g921,-Inf,-Inf,-Inf,-Inf
protein/DD_g922,-Inf,-Inf,24,24
protein/DD_g923,-Inf,-Inf,24,24
protein/DD_g924,-Inf,-Inf,24,24
protein/DD_g925,-Inf,-Inf,24,24
protein/DD_g926,-Inf,-Inf,24,24
protein/DD_g927,-Inf,-Inf,24,24
protein/DD_g928,-Inf,-Inf,24,24
protein/DD_g929,-Inf,-Inf,24,24
protein/DD_g93,-Inf,-Inf,24,36
protein/DD_g930,-Inf,-Inf,24,24
protein/DD_g931,-Inf,-Inf,24,24
protein/DD_g932,-Inf,-Inf,24,-Inf
protein/DD_g933,-Inf,-Inf,24,24
protein/DD_g934,-Inf,-Inf,24,24
protein/DD_g935,-Inf,-Inf,24,-Inf
protein/DD_g936,-Inf,-Inf,24,24
protein/DD_g937,-Inf,-Inf,24,24
protein/DD_g938,-Inf,-Inf,24,-Inf
protein/DD_g939,-Inf,-Inf,24,24
protein/DD_g94,-Inf,-Inf,24,24
protein/DD_g940,-Inf,-Inf,24,-Inf
protein/DD_g941,-Inf,-Inf,24,24
protein/DD_g942,-Inf,-Inf,24,24
protein/DD_g943,-Inf,-Inf,34,24
protein/DD_g944,-Inf,-Inf,24,24
protein/DD_g945,-Inf,-Inf,24,24
protein/DD_g946,-Inf,-Inf,24,24
protein/DD_g947,-Inf,-Inf,-Inf,-Inf
protein/DD_g948,-Inf,-Inf,24,24
protein/DD_g949,-Inf,-Inf,24,-Inf
protein/DD_g95,-Inf,-Inf,24,24
protein/DD_g950,-Inf,-Inf,24,24
protein/DD_g951,-Inf,-Inf,24,24
protein/DD_g952,-Inf,-Inf,24,24
protein/DD_g953,-Inf,-Inf,24,-Inf
protein/DD_g954,-Inf,-Inf,24,-Inf
protein/DD_g955,-Inf,-Inf,24,-Inf
protein/DD_g956,-Inf,-Inf,24,24
protein/DD_g957,-Inf,-Inf,24,24
protein/DD_g958,-Inf,-Inf,24,24
protein/DD_g959,-Inf,-Inf,24,24
protein/DD_g96,-Inf,-Inf,24,24
protein/DD_g960,-Inf,-Inf,-Inf,24
protein/DD_g961,-Inf,-Inf,24,24
protein/DD_g962,-Inf,-Inf,24,-Inf
protein/DD_g963,-Inf,-Inf,-Inf,24
protein/DD_g964,-Inf,-Inf,24,24
protein/DD_g965,-Inf,-Inf,24,24
protein/DD_g966,-Inf,-Inf,24,24
protein/DD_g967,-Inf,-Inf,24,24
protein/DD_g968,-Inf,-Inf,24,24
protein/DD_g969,-Inf,-Inf,24,24
protein/DD_g97,-Inf,-Inf,24,24
protein/DD_g970,-Inf,-Inf,24,24
protein/DD_g971,-Inf,-Inf,24,24
protein/DD_g972,-Inf,-Inf,24,24
protein/DD_g973,-Inf,-Inf,24,24
protein/DD_g974,-Inf,-Inf,24,24
protein/DD_g975,-Inf,-Inf,24,-Inf
protein/DD_g976,-Inf,-Inf,24,24
protein/DD_g977,-Inf,-Inf,24,24
protein/DD_g978,-Inf,-Inf,24,24
protein/DD_g979,-Inf,-Inf,34,24
protein/DD_g98,-Inf,-Inf,24,-Inf
protein/DD_g980,-Inf,-Inf,24,24
protein/DD_g981,-Inf,-Inf,24,24
protein/DD_g982,-Inf,-Inf,24,-Inf
protein/DD_g983,-Inf,-Inf,24,24
protein/DD_g984,-Inf,-Inf,24,-Inf
protein/DD_g985,-Inf,-Inf,24,-Inf
protein/DD_g986,-Inf,-Inf,24,-Inf
protein/DD_g987,-Inf,-Inf,24,24
protein/DD_g988,-Inf,-Inf,24,24
protein/DD_g989,-Inf,-Inf,-Inf,24
protein/DD_g99,-Inf,-Inf,24,24
protein/DD_g990,-Inf,-Inf,24,-Inf
protein/DD_g991,-Inf,-Inf,24,24
protein/DD_g992,-Inf,-Inf,-Inf,24
protein/DD_g993,-Inf,-Inf,47,24
protein/DD_g994,-Inf,-Inf,24,24
protein/DD_g995,-Inf,-Inf,24,-Inf
protein/DD_g996,-Inf,-Inf,24,24
protein/DD_g997,-Inf,-Inf,24,24
protein/DD_g998,-Inf,-Inf,-Inf,24
protein/DD_g999,-Inf,-Inf,24,24


==> data/eigen_graph_biological_08/matrix_vector_product_count.sorted.csv <==
percent,Float8_4,Float8_5,LinearTakum8,Posit8
0.0,100.0,100.0,24.0,24.0
0.0008210180623973727,100.0,100.0,24.0,24.0
0.0016420361247947454,100.0,100.0,24.0,24.0
0.0024630541871921183,100.0,100.0,24.0,24.0
0.003284072249589491,100.0,100.0,24.0,24.0
0.004105090311986864,100.0,100.0,24.0,24.0
0.0049261083743842365,100.0,100.0,24.0,24.0
0.005747126436781609,100.0,100.0,24.0,24.0
0.006568144499178982,100.0,100.0,24.0,24.0
0.007389162561576354,100.0,100.0,24.0,24.0
0.008210180623973728,100.0,100.0,24.0,24.0
0.0090311986863711,100.0,100.0,24.0,24.0
0.009852216748768473,100.0,100.0,24.0,24.0
0.010673234811165846,100.0,100.0,24.0,24.0
0.011494252873563218,100.0,100.0,24.0,24.0
0.012315270935960592,100.0,100.0,24.0,24.0
0.013136288998357963,100.0,100.0,24.0,24.0
0.013957307060755337,100.0,100.0,24.0,24.0
0.014778325123152709,100.0,100.0,24.0,24.0
0.015599343185550082,100.0,100.0,24.0,24.0
0.016420361247947456,100.0,100.0,24.0,24.0
0.017241379310344827,100.0,100.0,24.0,24.0
0.0180623973727422,100.0,100.0,24.0,24.0
0.018883415435139574,100.0,100.0,24.0,24.0
0.019704433497536946,100.0,100.0,24.0,24.0
0.020525451559934318,100.0,100.0,24.0,24.0
0.021346469622331693,100.0,100.0,24.0,24.0
0.022167487684729065,100.0,100.0,24.0,24.0
0.022988505747126436,100.0,100.0,24.0,24.0
0.023809523809523808,100.0,100.0,24.0,24.0
0.024630541871921183,100.0,100.0,24.0,24.0
0.025451559934318555,100.0,100.0,24.0,24.0
0.026272577996715927,100.0,100.0,24.0,24.0
0.027093596059113302,100.0,100.0,24.0,24.0
0.027914614121510674,100.0,100.0,24.0,24.0
0.028735632183908046,100.0,100.0,24.0,24.0
0.029556650246305417,100.0,100.0,24.0,24.0
0.030377668308702793,100.0,100.0,24.0,24.0
0.031198686371100164,100.0,100.0,24.0,24.0
0.03201970443349754,100.0,100.0,24.0,24.0
0.03284072249589491,100.0,100.0,24.0,24.0
0.03366174055829228,100.0,100.0,24.0,24.0
0.034482758620689655,100.0,100.0,24.0,24.0
0.035303776683087026,100.0,100.0,24.0,24.0
0.0361247947454844,100.0,100.0,24.0,24.0
0.03694581280788178,100.0,100.0,24.0,24.0
0.03776683087027915,100.0,100.0,24.0,24.0
0.03858784893267652,100.0,100.0,24.0,24.0
0.03940886699507389,100.0,100.0,24.0,24.0
0.040229885057471264,100.0,100.0,24.0,24.0
0.041050903119868636,100.0,100.0,24.0,24.0
0.04187192118226601,100.0,100.0,24.0,24.0
0.042692939244663386,100.0,100.0,24.0,24.0
0.04351395730706076,100.0,100.0,24.0,24.0
0.04433497536945813,100.0,100.0,24.0,24.0
0.0451559934318555,100.0,100.0,24.0,24.0
0.04597701149425287,100.0,100.0,24.0,24.0
0.046798029556650245,100.0,100.0,24.0,24.0
0.047619047619047616,100.0,100.0,24.0,24.0
0.048440065681444995,100.0,100.0,24.0,24.0
0.04926108374384237,100.0,100.0,24.0,24.0
0.05008210180623974,100.0,100.0,24.0,24.0
0.05090311986863711,100.0,100.0,24.0,24.0
0.05172413793103448,100.0,100.0,24.0,24.0
0.052545155993431854,100.0,100.0,24.0,24.0
0.053366174055829226,100.0,100.0,24.0,24.0
0.054187192118226604,100.0,100.0,24.0,24.0
0.055008210180623976,100.0,100.0,24.0,24.0
0.05582922824302135,100.0,100.0,24.0,24.0
0.05665024630541872,100.0,100.0,24.0,24.0
0.05747126436781609,100.0,100.0,24.0,24.0
0.05829228243021346,100.0,100.0,24.0,24.0
0.059113300492610835,100.0,100.0,24.0,24.0
0.05993431855500821,100.0,100.0,24.0,24.0
0.060755336617405585,100.0,100.0,24.0,24.0
0.06157635467980296,100.0,100.0,24.0,24.0
0.06239737274220033,100.0,100.0,24.0,24.0
0.06321839080459771,100.0,100.0,24.0,24.0
0.06403940886699508,100.0,100.0,24.0,24.0
0.06486042692939245,100.0,100.0,24.0,24.0
0.06568144499178982,100.0,100.0,24.0,24.0
0.0665024630541872,100.0,100.0,24.0,24.0
0.06732348111658457,100.0,100.0,24.0,24.0
0.06814449917898194,100.0,100.0,24.0,24.0
0.06896551724137931,100.0,100.0,24.0,24.0
0.06978653530377668,100.0,100.0,24.0,24.0
0.07060755336617405,100.0,100.0,24.0,24.0
0.07142857142857142,100.0,100.0,24.0,24.0
0.0722495894909688,100.0,100.0,24.0,24.0
0.07307060755336617,100.0,100.0,24.0,24.0
0.07389162561576355,100.0,100.0,24.0,24.0
0.07471264367816093,100.0,100.0,24.0,24.0
0.0755336617405583,100.0,100.0,24.0,24.0
0.07635467980295567,100.0,100.0,24.0,24.0
0.07717569786535304,100.0,100.0,24.0,24.0
0.07799671592775041,100.0,100.0,24.0,24.0
0.07881773399014778,100.0,100.0,24.0,24.0
0.07963875205254516,100.0,100.0,24.0,24.0
0.08045977011494253,100.0,100.0,24.0,24.0
0.0812807881773399,100.0,100.0,24.0,24.0
0.08210180623973727,100.0,100.0,24.0,24.0
0.08292282430213464,100.0,100.0,24.0,24.0
0.08374384236453201,100.0,100.0,24.0,24.0
0.08456486042692939,100.0,100.0,24.0,24.0
0.08538587848932677,100.0,100.0,24.0,24.0
0.08620689655172414,100.0,100.0,24.0,24.0
0.08702791461412152,100.0,100.0,24.0,24.0
0.08784893267651889,100.0,100.0,24.0,24.0
0.08866995073891626,100.0,100.0,24.0,24.0
0.08949096880131363,100.0,100.0,24.0,24.0
0.090311986863711,100.0,100.0,24.0,24.0
0.09113300492610837,100.0,100.0,24.0,24.0
0.09195402298850575,100.0,100.0,24.0,24.0
0.09277504105090312,100.0,100.0,24.0,24.0
0.09359605911330049,100.0,100.0,24.0,24.0
0.09441707717569786,100.0,100.0,24.0,24.0
0.09523809523809523,100.0,100.0,24.0,24.0
0.0960591133004926,100.0,100.0,24.0,24.0
0.09688013136288999,100.0,100.0,24.0,24.0
0.09770114942528736,100.0,100.0,24.0,24.0
0.09852216748768473,100.0,100.0,24.0,24.0
0.0993431855500821,100.0,100.0,24.0,24.0
0.10016420361247948,100.0,100.0,24.0,24.0
0.10098522167487685,100.0,100.0,24.0,24.0
0.10180623973727422,100.0,100.0,24.0,24.0
0.10262725779967159,100.0,100.0,24.0,24.0
0.10344827586206896,100.0,100.0,24.0,24.0
0.10426929392446634,100.0,100.0,24.0,24.0
0.10509031198686371,100.0,100.0,24.0,24.0
0.10591133004926108,100.0,100.0,24.0,24.0
0.10673234811165845,100.0,100.0,24.0,24.0
0.10755336617405582,100.0,100.0,24.0,24.0
0.10837438423645321,100.0,100.0,24.0,24.0
0.10919540229885058,100.0,100.0,24.0,24.0
0.11001642036124795,100.0,100.0,24.0,24.0
0.11083743842364532,100.0,100.0,24.0,24.0
0.1116584564860427,100.0,100.0,24.0,24.0
0.11247947454844007,100.0,100.0,24.0,24.0
0.11330049261083744,100.0,100.0,24.0,24.0
0.11412151067323481,100.0,100.0,24.0,24.0
0.11494252873563218,100.0,100.0,24.0,24.0
0.11576354679802955,100.0,100.0,24.0,24.0
0.11658456486042693,100.0,100.0,24.0,24.0
0.1174055829228243,100.0,100.0,24.0,24.0
0.11822660098522167,100.0,100.0,24.0,24.0
0.11904761904761904,100.0,100.0,24.0,24.0
0.11986863711001643,100.0,100.0,24.0,24.0
0.1206896551724138,100.0,100.0,24.0,24.0
0.12151067323481117,100.0,100.0,24.0,24.0
0.12233169129720854,100.0,100.0,24.0,24.0
0.12315270935960591,100.0,100.0,24.0,24.0
0.12397372742200329,100.0,100.0,24.0,24.0
0.12479474548440066,100.0,100.0,24.0,24.0
0.12561576354679804,100.0,100.0,24.0,24.0
0.12643678160919541,100.0,100.0,24.0,24.0
0.1272577996715928,100.0,100.0,24.0,24.0
0.12807881773399016,100.0,100.0,24.0,24.0
0.12889983579638753,100.0,100.0,24.0,24.0
0.1297208538587849,100.0,100.0,24.0,24.0
0.13054187192118227,100.0,100.0,24.0,24.0
0.13136288998357964,100.0,100.0,24.0,24.0
0.13218390804597702,100.0,100.0,24.0,24.0
0.1330049261083744,100.0,100.0,24.0,24.0
0.13382594417077176,100.0,100.0,24.0,24.0
0.13464696223316913,100.0,100.0,24.0,24.0
0.1354679802955665,100.0,100.0,24.0,24.0
0.13628899835796388,100.0,100.0,24.0,24.0
0.13711001642036125,100.0,100.0,24.0,24.0
0.13793103448275862,100.0,100.0,24.0,24.0
0.138752052545156,100.0,100.0,24.0,24.0
0.13957307060755336,100.0,100.0,24.0,24.0
0.14039408866995073,100.0,100.0,24.0,24.0
0.1412151067323481,100.0,100.0,24.0,24.0
0.14203612479474548,100.0,100.0,24.0,24.0
0.14285714285714285,100.0,100.0,24.0,24.0
0.14367816091954022,100.0,100.0,24.0,24.0
0.1444991789819376,100.0,100.0,24.0,24.0
0.14532019704433496,100.0,100.0,24.0,24.0
0.14614121510673234,100.0,100.0,24.0,24.0
0.1469622331691297,100.0,100.0,24.0,24.0
0.1477832512315271,100.0,100.0,24.0,24.0
0.14860426929392448,100.0,100.0,24.0,24.0
0.14942528735632185,100.0,100.0,24.0,24.0
0.15024630541871922,100.0,100.0,24.0,24.0
0.1510673234811166,100.0,100.0,24.0,24.0
0.15188834154351397,100.0,100.0,24.0,24.0
0.15270935960591134,100.0,100.0,24.0,24.0
0.1535303776683087,100.0,100.0,24.0,24.0
0.15435139573070608,100.0,100.0,24.0,24.0
0.15517241379310345,100.0,100.0,24.0,24.0
0.15599343185550082,100.0,100.0,24.0,24.0
0.1568144499178982,100.0,100.0,24.0,24.0
0.15763546798029557,100.0,100.0,24.0,24.0
0.15845648604269294,100.0,100.0,24.0,24.0
0.1592775041050903,100.0,100.0,24.0,24.0
0.16009852216748768,100.0,100.0,24.0,24.0
0.16091954022988506,100.0,100.0,24.0,24.0
0.16174055829228243,100.0,100.0,24.0,24.0
0.1625615763546798,100.0,100.0,24.0,24.0
0.16338259441707717,100.0,100.0,24.0,24.0
0.16420361247947454,100.0,100.0,24.0,24.0
0.16502463054187191,100.0,100.0,24.0,24.0
0.16584564860426929,100.0,100.0,24.0,24.0
0.16666666666666666,100.0,100.0,24.0,24.0
0.16748768472906403,100.0,100.0,24.0,24.0
0.1683087027914614,100.0,100.0,24.0,24.0
0.16912972085385877,100.0,100.0,24.0,24.0
0.16995073891625614,100.0,100.0,24.0,24.0
0.17077175697865354,100.0,100.0,24.0,24.0
0.17159277504105092,100.0,100.0,24.0,24.0
0.1724137931034483,100.0,100.0,24.0,24.0
0.17323481116584566,100.0,100.0,24.0,24.0
0.17405582922824303,100.0,100.0,24.0,24.0
0.1748768472906404,100.0,100.0,24.0,24.0
0.17569786535303777,100.0,100.0,24.0,24.0
0.17651888341543515,100.0,100.0,24.0,24.0
0.17733990147783252,100.0,100.0,24.0,24.0
0.1781609195402299,100.0,100.0,24.0,24.0
0.17898193760262726,100.0,100.0,24.0,24.0
0.17980295566502463,100.0,100.0,24.0,24.0
0.180623973727422,100.0,100.0,24.0,24.0
0.18144499178981938,100.0,100.0,24.0,24.0
0.18226600985221675,100.0,100.0,24.0,24.0
0.18308702791461412,100.0,100.0,24.0,24.0
0.1839080459770115,100.0,100.0,24.0,24.0
0.18472906403940886,100.0,100.0,24.0,24.0
0.18555008210180624,100.0,100.0,24.0,24.0
0.1863711001642036,100.0,100.0,24.0,24.0
0.18719211822660098,100.0,100.0,24.0,24.0
0.18801313628899835,100.0,100.0,24.0,24.0
0.18883415435139572,100.0,100.0,24.0,24.0
0.1896551724137931,100.0,100.0,24.0,24.0
0.19047619047619047,100.0,100.0,24.0,24.0
0.19129720853858784,100.0,100.0,24.0,24.0
0.1921182266009852,100.0,100.0,24.0,24.0
0.19293924466338258,100.0,100.0,24.0,24.0
0.19376026272577998,100.0,100.0,24.0,24.0
0.19458128078817735,100.0,100.0,24.0,24.0
0.19540229885057472,100.0,100.0,24.0,24.0
0.1962233169129721,100.0,100.0,24.0,24.0
0.19704433497536947,100.0,100.0,24.0,24.0
0.19786535303776684,100.0,100.0,24.0,24.0
0.1986863711001642,100.0,100.0,24.0,24.0
0.19950738916256158,100.0,100.0,24.0,24.0
0.20032840722495895,100.0,100.0,24.0,24.0
0.20114942528735633,100.0,100.0,24.0,24.0
0.2019704433497537,100.0,100.0,24.0,24.0
0.20279146141215107,100.0,100.0,24.0,24.0
0.20361247947454844,100.0,100.0,24.0,24.0
0.2044334975369458,100.0,100.0,24.0,24.0
0.20525451559934318,100.0,100.0,24.0,24.0
0.20607553366174056,100.0,100.0,24.0,24.0
0.20689655172413793,100.0,100.0,24.0,24.0
0.2077175697865353,100.0,100.0,24.0,24.0
0.20853858784893267,100.0,100.0,24.0,24.0
0.20935960591133004,100.0,100.0,24.0,24.0
0.21018062397372742,100.0,100.0,24.0,24.0
0.2110016420361248,100.0,100.0,24.0,24.0
0.21182266009852216,100.0,100.0,24.0,24.0
0.21264367816091953,100.0,100.0,24.0,24.0
0.2134646962233169,100.0,100.0,24.0,24.0
0.21428571428571427,100.0,100.0,24.0,24.0
0.21510673234811165,100.0,100.0,24.0,24.0
0.21592775041050905,100.0,100.0,24.0,24.0
0.21674876847290642,100.0,100.0,24.0,24.0
0.2175697865353038,100.0,100.0,24.0,24.0
0.21839080459770116,100.0,100.0,24.0,24.0
0.21921182266009853,100.0,100.0,24.0,24.0
0.2200328407224959,100.0,100.0,24.0,24.0
0.22085385878489328,100.0,100.0,24.0,24.0
0.22167487684729065,100.0,100.0,24.0,24.0
0.22249589490968802,100.0,100.0,24.0,24.0
0.2233169129720854,100.0,100.0,24.0,24.0
0.22413793103448276,100.0,100.0,24.0,24.0
0.22495894909688013,100.0,100.0,24.0,24.0
0.2257799671592775,100.0,100.0,24.0,24.0
0.22660098522167488,100.0,100.0,24.0,24.0
0.22742200328407225,100.0,100.0,24.0,24.0
0.22824302134646962,100.0,100.0,24.0,24.0
0.229064039408867,100.0,100.0,24.0,24.0
0.22988505747126436,100.0,100.0,24.0,24.0
0.23070607553366174,100.0,100.0,24.0,24.0
0.2315270935960591,100.0,100.0,24.0,24.0
0.23234811165845648,100.0,100.0,24.0,24.0
0.23316912972085385,100.0,100.0,24.0,24.0
0.23399014778325122,100.0,100.0,24.0,24.0
0.2348111658456486,100.0,100.0,24.0,24.0
0.23563218390804597,100.0,100.0,24.0,24.0
0.23645320197044334,100.0,100.0,24.0,24.0
0.2372742200328407,100.0,100.0,24.0,24.0
0.23809523809523808,100.0,100.0,24.0,24.0
0.23891625615763548,100.0,100.0,24.0,24.0
0.23973727422003285,100.0,100.0,24.0,24.0
0.24055829228243022,100.0,100.0,24.0,24.0
0.2413793103448276,100.0,100.0,24.0,24.0
0.24220032840722497,100.0,100.0,24.0,24.0
0.24302134646962234,100.0,100.0,24.0,24.0
0.2438423645320197,100.0,100.0,24.0,24.0
0.24466338259441708,100.0,100.0,24.0,24.0
0.24548440065681446,100.0,100.0,24.0,24.0
0.24630541871921183,100.0,100.0,24.0,24.0
0.2471264367816092,100.0,100.0,24.0,24.0
0.24794745484400657,100.0,100.0,24.0,24.0
0.24876847290640394,100.0,100.0,24.0,24.0
0.24958949096880131,100.0,100.0,24.0,24.0
0.2504105090311987,100.0,100.0,24.0,24.0
0.2512315270935961,100.0,100.0,24.0,24.0
0.25205254515599346,100.0,100.0,24.0,24.0
0.25287356321839083,100.0,100.0,24.0,24.0
0.2536945812807882,100.0,100.0,24.0,24.0
0.2545155993431856,100.0,100.0,24.0,24.0
0.25533661740558294,100.0,100.0,24.0,24.0
0.2561576354679803,100.0,100.0,24.0,24.0
0.2569786535303777,100.0,100.0,24.0,24.0
0.25779967159277506,100.0,100.0,24.0,24.0
0.25862068965517243,100.0,100.0,24.0,24.0
0.2594417077175698,100.0,100.0,24.0,24.0
0.2602627257799672,100.0,100.0,24.0,24.0
0.26108374384236455,100.0,100.0,24.0,24.0
0.2619047619047619,100.0,100.0,24.0,24.0
0.2627257799671593,100.0,100.0,24.0,24.0
0.26354679802955666,100.0,100.0,24.0,24.0
0.26436781609195403,100.0,100.0,24.0,24.0
0.2651888341543514,100.0,100.0,24.0,24.0
0.2660098522167488,100.0,100.0,24.0,24.0
0.26683087027914615,100.0,100.0,24.0,24.0
0.2676518883415435,100.0,100.0,24.0,24.0
0.2684729064039409,100.0,100.0,24.0,24.0
0.26929392446633826,100.0,100.0,24.0,24.0
0.27011494252873564,100.0,100.0,24.0,24.0
0.270935960591133,100.0,100.0,24.0,24.0
0.2717569786535304,100.0,100.0,24.0,24.0
0.27257799671592775,100.0,100.0,24.0,24.0
0.2733990147783251,100.0,100.0,24.0,24.0
0.2742200328407225,100.0,100.0,24.0,24.0
0.27504105090311987,100.0,100.0,24.0,24.0
0.27586206896551724,100.0,100.0,24.0,24.0
0.2766830870279146,100.0,100.0,24.0,24.0
0.277504105090312,100.0,100.0,24.0,24.0
0.27832512315270935,100.0,100.0,24.0,24.0
0.2791461412151067,100.0,100.0,24.0,24.0
0.2799671592775041,100.0,100.0,24.0,24.0
0.28078817733990147,100.0,100.0,24.0,24.0
0.28160919540229884,100.0,100.0,24.0,24.0
0.2824302134646962,100.0,100.0,24.0,24.0
0.2832512315270936,100.0,100.0,24.0,24.0
0.28407224958949095,100.0,100.0,24.0,24.0
0.2848932676518883,100.0,100.0,24.0,24.0
0.2857142857142857,100.0,100.0,24.0,24.0
0.28653530377668307,100.0,100.0,24.0,24.0
0.28735632183908044,100.0,100.0,24.0,24.0
0.2881773399014778,100.0,100.0,24.0,24.0
0.2889983579638752,100.0,100.0,24.0,24.0
0.28981937602627256,100.0,100.0,24.0,24.0
0.29064039408866993,100.0,100.0,24.0,24.0
0.2914614121510673,100.0,100.0,24.0,24.0
0.2922824302134647,100.0,100.0,24.0,24.0
0.29310344827586204,100.0,100.0,24.0,24.0
0.2939244663382594,100.0,100.0,24.0,24.0
0.2947454844006568,100.0,100.0,24.0,24.0
0.2955665024630542,100.0,100.0,24.0,24.0
0.2963875205254516,100.0,100.0,24.0,24.0
0.29720853858784896,100.0,100.0,24.0,24.0
0.29802955665024633,100.0,100.0,24.0,24.0
0.2988505747126437,100.0,100.0,24.0,24.0
0.2996715927750411,100.0,100.0,24.0,24.0
0.30049261083743845,100.0,100.0,24.0,24.0
0.3013136288998358,100.0,100.0,24.0,24.0
0.3021346469622332,100.0,100.0,24.0,24.0
0.30295566502463056,100.0,100.0,24.0,24.0
0.30377668308702793,100.0,100.0,24.0,24.0
0.3045977011494253,100.0,100.0,24.0,24.0
0.3054187192118227,100.0,100.0,24.0,24.0
0.30623973727422005,100.0,100.0,24.0,24.0
0.3070607553366174,100.0,100.0,24.0,24.0
0.3078817733990148,100.0,100.0,24.0,24.0
0.30870279146141216,100.0,100.0,24.0,24.0
0.30952380952380953,100.0,100.0,24.0,24.0
0.3103448275862069,100.0,100.0,24.0,24.0
0.3111658456486043,100.0,100.0,24.0,24.0
0.31198686371100165,100.0,100.0,24.0,24.0
0.312807881773399,100.0,100.0,24.0,24.0
0.3136288998357964,100.0,100.0,24.0,24.0
0.31444991789819376,100.0,100.0,24.0,24.0
0.31527093596059114,100.0,100.0,24.0,24.0
0.3160919540229885,100.0,100.0,24.0,24.0
0.3169129720853859,100.0,100.0,24.0,24.0
0.31773399014778325,100.0,100.0,24.0,24.0
0.3185550082101806,100.0,100.0,24.0,24.0
0.319376026272578,100.0,100.0,24.0,24.0
0.32019704433497537,100.0,100.0,24.0,24.0
0.32101806239737274,100.0,100.0,24.0,24.0
0.3218390804597701,100.0,100.0,24.0,24.0
0.3226600985221675,100.0,100.0,24.0,24.0
0.32348111658456485,100.0,100.0,24.0,24.0
0.3243021346469622,100.0,100.0,24.0,24.0
0.3251231527093596,100.0,100.0,24.0,24.0
0.32594417077175697,100.0,100.0,24.0,24.0
0.32676518883415434,100.0,100.0,24.0,24.0
0.3275862068965517,100.0,100.0,24.0,24.0
0.3284072249589491,100.0,100.0,24.0,24.0
0.32922824302134646,100.0,100.0,24.0,24.0
0.33004926108374383,100.0,100.0,24.0,24.0
0.3308702791461412,100.0,100.0,24.0,24.0
0.33169129720853857,100.0,100.0,24.0,24.0
0.33251231527093594,100.0,100.0,24.0,24.0
0.3333333333333333,100.0,100.0,24.0,24.0
0.3341543513957307,100.0,100.0,24.0,24.0
0.33497536945812806,100.0,100.0,24.0,24.0
0.33579638752052543,100.0,100.0,24.0,24.0
0.3366174055829228,100.0,100.0,24.0,24.0
0.3374384236453202,100.0,100.0,24.0,24.0
0.33825944170771755,100.0,100.0,24.0,24.0
0.3390804597701149,100.0,100.0,24.0,24.0
0.3399014778325123,100.0,100.0,24.0,24.0
0.34072249589490966,100.0,100.0,24.0,24.0
0.3415435139573071,100.0,100.0,24.0,24.0
0.34236453201970446,100.0,100.0,24.0,24.0
0.34318555008210183,100.0,100.0,24.0,24.0
0.3440065681444992,100.0,100.0,24.0,24.0
0.3448275862068966,100.0,100.0,24.0,24.0
0.34564860426929395,100.0,100.0,24.0,24.0
0.3464696223316913,100.0,100.0,24.0,24.0
0.3472906403940887,100.0,100.0,24.0,24.0
0.34811165845648606,100.0,100.0,24.0,24.0
0.34893267651888343,100.0,100.0,24.0,24.0
0.3497536945812808,100.0,100.0,24.0,24.0
0.3505747126436782,100.0,100.0,24.0,24.0
0.35139573070607555,100.0,100.0,24.0,24.0
0.3522167487684729,100.0,100.0,24.0,24.0
0.3530377668308703,100.0,100.0,24.0,24.0
0.35385878489326766,100.0,100.0,24.0,24.0
0.35467980295566504,100.0,100.0,24.0,24.0
0.3555008210180624,100.0,100.0,24.0,24.0
0.3563218390804598,100.0,100.0,24.0,24.0
0.35714285714285715,100.0,100.0,24.0,24.0
0.3579638752052545,100.0,100.0,24.0,24.0
0.3587848932676519,100.0,100.0,24.0,24.0
0.35960591133004927,100.0,100.0,24.0,24.0
0.36042692939244664,100.0,100.0,24.0,24.0
0.361247947454844,100.0,100.0,24.0,24.0
0.3620689655172414,100.0,100.0,24.0,24.0
0.36288998357963875,100.0,100.0,24.0,24.0
0.3637110016420361,100.0,100.0,24.0,24.0
0.3645320197044335,100.0,100.0,24.0,24.0
0.36535303776683087,100.0,100.0,24.0,24.0
0.36617405582922824,100.0,100.0,24.0,24.0
0.3669950738916256,100.0,100.0,24.0,24.0
0.367816091954023,100.0,100.0,24.0,24.0
0.36863711001642036,100.0,100.0,24.0,24.0
0.3694581280788177,100.0,100.0,24.0,24.0
0.3702791461412151,100.0,100.0,24.0,24.0
0.37110016420361247,100.0,100.0,24.0,24.0
0.37192118226600984,100.0,100.0,24.0,24.0
0.3727422003284072,100.0,100.0,24.0,24.0
0.3735632183908046,100.0,100.0,24.0,24.0
0.37438423645320196,100.0,100.0,24.0,24.0
0.37520525451559933,100.0,100.0,24.0,24.0
0.3760262725779967,100.0,100.0,24.0,24.0
0.3768472906403941,100.0,100.0,24.0,24.0
0.37766830870279144,100.0,100.0,24.0,24.0
0.3784893267651888,100.0,100.0,24.0,24.0
0.3793103448275862,100.0,100.0,24.0,24.0
0.38013136288998356,100.0,100.0,24.0,24.0
0.38095238095238093,100.0,100.0,24.0,24.0
0.3817733990147783,100.0,100.0,24.0,24.0
0.3825944170771757,100.0,100.0,24.0,24.0
0.38341543513957305,100.0,100.0,24.0,24.0
0.3842364532019704,100.0,100.0,24.0,24.0
0.3850574712643678,100.0,100.0,24.0,24.0
0.38587848932676516,100.0,100.0,24.0,24.0
0.3866995073891626,100.0,100.0,24.0,24.0
0.38752052545155996,100.0,100.0,24.0,24.0
0.38834154351395733,100.0,100.0,24.0,24.0
0.3891625615763547,100.0,100.0,24.0,24.0
0.3899835796387521,100.0,100.0,24.0,24.0
0.39080459770114945,100.0,100.0,24.0,24.0
0.3916256157635468,100.0,100.0,24.0,24.0
0.3924466338259442,100.0,100.0,24.0,24.0
0.39326765188834156,100.0,100.0,24.0,24.0
0.39408866995073893,100.0,100.0,24.0,24.0
0.3949096880131363,100.0,100.0,24.0,24.0
0.3957307060755337,100.0,100.0,24.0,24.0
0.39655172413793105,100.0,100.0,24.0,24.0
0.3973727422003284,100.0,100.0,24.0,24.0
0.3981937602627258,100.0,100.0,24.0,24.0
0.39901477832512317,100.0,100.0,24.0,24.0
0.39983579638752054,100.0,100.0,24.0,24.0
0.4006568144499179,100.0,100.0,24.0,24.0
0.4014778325123153,100.0,100.0,24.0,24.0
0.40229885057471265,100.0,100.0,24.0,24.0
0.40311986863711,100.0,100.0,24.0,24.0
0.4039408866995074,100.0,100.0,24.0,24.0
0.40476190476190477,100.0,100.0,24.0,24.0
0.40558292282430214,100.0,100.0,24.0,24.0
0.4064039408866995,100.0,100.0,24.0,24.0
0.4072249589490969,100.0,100.0,24.0,24.0
0.40804597701149425,100.0,100.0,24.0,24.0
0.4088669950738916,100.0,100.0,24.0,24.0
0.409688013136289,100.0,100.0,24.0,24.0
0.41050903119868637,100.0,100.0,24.0,24.0
0.41133004926108374,100.0,100.0,24.0,24.0
0.4121510673234811,100.0,100.0,24.0,24.0
0.4129720853858785,100.0,100.0,24.0,24.0
0.41379310344827586,100.0,100.0,24.0,24.0
0.41461412151067323,100.0,100.0,24.0,24.0
0.4154351395730706,100.0,100.0,24.0,24.0
0.41625615763546797,100.0,100.0,24.0,24.0
0.41707717569786534,100.0,100.0,24.0,24.0
0.4178981937602627,100.0,100.0,24.0,24.0
0.4187192118226601,100.0,100.0,24.0,24.0
0.41954022988505746,100.0,100.0,24.0,24.0
0.42036124794745483,100.0,100.0,24.0,24.0
0.4211822660098522,100.0,100.0,24.0,24.0
0.4220032840722496,100.0,100.0,24.0,24.0
0.42282430213464695,100.0,100.0,24.0,24.0
0.4236453201970443,100.0,100.0,24.0,24.0
0.4244663382594417,100.0,100.0,24.0,24.0
0.42528735632183906,100.0,100.0,24.0,24.0
0.42610837438423643,100.0,100.0,24.0,24.0
0.4269293924466338,100.0,100.0,24.0,24.0
0.4277504105090312,100.0,100.0,24.0,24.0
0.42857142857142855,100.0,100.0,24.0,24.0
0.4293924466338259,100.0,100.0,24.0,24.0
0.4302134646962233,100.0,100.0,24.0,24.0
0.43103448275862066,100.0,100.0,24.0,24.0
0.4318555008210181,100.0,100.0,24.0,24.0
0.43267651888341546,100.0,100.0,24.0,24.0
0.43349753694581283,100.0,100.0,24.0,24.0
0.4343185550082102,100.0,100.0,24.0,24.0
0.4351395730706076,100.0,100.0,24.0,24.0
0.43596059113300495,100.0,100.0,24.0,24.0
0.4367816091954023,100.0,100.0,24.0,24.0
0.4376026272577997,100.0,100.0,24.0,24.0
0.43842364532019706,100.0,100.0,24.0,24.0
0.43924466338259444,100.0,100.0,24.0,24.0
0.4400656814449918,100.0,100.0,24.0,24.0
0.4408866995073892,100.0,100.0,24.0,24.0
0.44170771756978655,100.0,100.0,24.0,24.0
0.4425287356321839,100.0,100.0,24.0,24.0
0.4433497536945813,100.0,100.0,24.0,24.0
0.44417077175697867,100.0,100.0,24.0,24.0
0.44499178981937604,100.0,100.0,24.0,24.0
0.4458128078817734,100.0,100.0,24.0,24.0
0.4466338259441708,100.0,100.0,24.0,24.0
0.44745484400656815,100.0,100.0,24.0,24.0
0.4482758620689655,100.0,100.0,24.0,24.0
0.4490968801313629,100.0,100.0,24.0,24.0
0.44991789819376027,100.0,100.0,24.0,24.0
0.45073891625615764,100.0,100.0,24.0,24.0
0.451559934318555,100.0,100.0,24.0,24.0
0.4523809523809524,100.0,100.0,24.0,24.0
0.45320197044334976,100.0,100.0,24.0,24.0
0.4540229885057471,100.0,100.0,24.0,24.0
0.4548440065681445,100.0,100.0,24.0,24.0
0.45566502463054187,100.0,100.0,24.0,24.0
0.45648604269293924,100.0,100.0,24.0,24.0
0.4573070607553366,100.0,100.0,24.0,24.0
0.458128078817734,100.0,100.0,24.0,24.0
0.45894909688013136,100.0,100.0,24.0,24.0
0.45977011494252873,100.0,100.0,24.0,24.0
0.4605911330049261,100.0,100.0,24.0,24.0
0.4614121510673235,100.0,100.0,24.0,24.0
0.46223316912972084,100.0,100.0,24.0,24.0
0.4630541871921182,100.0,100.0,24.0,24.0
0.4638752052545156,100.0,100.0,24.0,24.0
0.46469622331691296,100.0,100.0,24.0,24.0
0.46551724137931033,100.0,100.0,24.0,24.0
0.4663382594417077,100.0,100.0,24.0,24.0
0.4671592775041051,100.0,100.0,24.0,24.0
0.46798029556650245,100.0,100.0,24.0,24.0
0.4688013136288998,100.0,100.0,24.0,24.0
0.4696223316912972,100.0,100.0,24.0,24.0
0.47044334975369456,100.0,100.0,24.0,24.0
0.47126436781609193,100.0,100.0,24.0,24.0
0.4720853858784893,100.0,100.0,24.0,24.0
0.4729064039408867,100.0,100.0,24.0,24.0
0.47372742200328405,100.0,100.0,24.0,24.0
0.4745484400656814,100.0,100.0,24.0,24.0
0.4753694581280788,100.0,100.0,24.0,24.0
0.47619047619047616,100.0,100.0,24.0,24.0
0.47701149425287354,100.0,100.0,24.0,24.0
0.47783251231527096,100.0,100.0,24.0,24.0
0.47865353037766833,100.0,100.0,24.0,24.0
0.4794745484400657,100.0,100.0,24.0,24.0
0.4802955665024631,100.0,100.0,24.0,24.0
0.48111658456486045,100.0,100.0,24.0,24.0
0.4819376026272578,100.0,100.0,24.0,24.0
0.4827586206896552,100.0,100.0,24.0,24.0
0.48357963875205257,100.0,100.0,24.0,24.0
0.48440065681444994,100.0,100.0,24.0,24.0
0.4852216748768473,100.0,100.0,24.0,24.0
0.4860426929392447,100.0,100.0,24.0,24.0
0.48686371100164205,100.0,100.0,24.0,24.0
0.4876847290640394,100.0,100.0,24.0,24.0
0.4885057471264368,100.0,100.0,24.0,24.0
0.48932676518883417,100.0,100.0,24.0,24.0
0.49014778325123154,100.0,100.0,24.0,24.0
0.4909688013136289,100.0,100.0,24.0,24.0
0.4917898193760263,100.0,100.0,24.0,24.0
0.49261083743842365,100.0,100.0,24.0,24.0
0.493431855500821,100.0,100.0,24.0,24.0
0.4942528735632184,100.0,100.0,24.0,24.0
0.49507389162561577,100.0,100.0,24.0,24.0
0.49589490968801314,100.0,100.0,24.0,24.0
0.4967159277504105,100.0,100.0,24.0,24.0
0.4975369458128079,100.0,100.0,24.0,24.0
0.49835796387520526,100.0,100.0,24.0,24.0
0.49917898193760263,100.0,100.0,24.0,24.0
0.5,100.0,100.0,24.0,24.0
0.5008210180623974,100.0,100.0,24.0,24.0
0.5016420361247947,100.0,100.0,24.0,24.0
0.5024630541871922,100.0,100.0,24.0,24.0
0.5032840722495895,100.0,100.0,24.0,24.0
0.5041050903119869,100.0,100.0,24.0,24.0
0.5049261083743842,100.0,100.0,24.0,24.0
0.5057471264367817,100.0,100.0,24.0,24.0
0.506568144499179,100.0,100.0,24.0,24.0
0.5073891625615764,100.0,100.0,24.0,24.0
0.5082101806239737,100.0,100.0,24.0,24.0
0.5090311986863711,100.0,100.0,24.0,24.0
0.5098522167487685,100.0,100.0,24.0,24.0
0.5106732348111659,100.0,100.0,24.0,24.0
0.5114942528735632,100.0,100.0,24.0,24.0
0.5123152709359606,100.0,100.0,24.0,24.0
0.513136288998358,100.0,100.0,24.0,24.0
0.5139573070607554,100.0,100.0,24.0,24.0
0.5147783251231527,100.0,100.0,24.0,24.0
0.5155993431855501,100.0,100.0,24.0,24.0
0.5164203612479474,100.0,100.0,24.0,24.0
0.5172413793103449,100.0,100.0,24.0,24.0
0.5180623973727422,100.0,100.0,24.0,24.0
0.5188834154351396,100.0,100.0,24.0,24.0
0.5197044334975369,100.0,100.0,24.0,24.0
0.5205254515599343,100.0,100.0,24.0,24.0
0.5213464696223317,100.0,100.0,24.0,24.0
0.5221674876847291,100.0,100.0,24.0,24.0
0.5229885057471264,100.0,100.0,24.0,24.0
0.5238095238095238,100.0,100.0,24.0,24.0
0.5246305418719212,100.0,100.0,24.0,24.0
0.5254515599343186,100.0,100.0,24.0,24.0
0.5262725779967159,100.0,100.0,24.0,24.0
0.5270935960591133,100.0,100.0,24.0,24.0
0.5279146141215106,100.0,100.0,24.0,24.0
0.5287356321839081,100.0,100.0,24.0,24.0
0.5295566502463054,100.0,100.0,24.0,24.0
0.5303776683087028,100.0,100.0,24.0,24.0
0.5311986863711001,100.0,100.0,24.0,24.0
0.5320197044334976,100.0,100.0,24.0,24.0
0.5328407224958949,100.0,100.0,24.0,24.0
0.5336617405582923,100.0,100.0,24.0,24.0
0.5344827586206896,100.0,100.0,24.0,24.0
0.535303776683087,100.0,100.0,24.0,24.0
0.5361247947454844,100.0,100.0,24.0,24.0
0.5369458128078818,100.0,100.0,24.0,24.0
0.5377668308702791,100.0,100.0,24.0,24.0
0.5385878489326765,100.0,100.0,24.0,24.0
0.5394088669950738,100.0,100.0,24.0,24.0
0.5402298850574713,100.0,100.0,24.0,24.0
0.5410509031198686,100.0,100.0,24.0,24.0
0.541871921182266,100.0,100.0,24.0,24.0
0.5426929392446633,100.0,100.0,24.0,24.0
0.5435139573070608,100.0,100.0,24.0,24.0
0.5443349753694581,100.0,100.0,24.0,24.0
0.5451559934318555,100.0,100.0,24.0,24.0
0.5459770114942529,100.0,100.0,24.0,24.0
0.5467980295566502,100.0,100.0,24.0,24.0
0.5476190476190477,100.0,100.0,24.0,24.0
0.548440065681445,100.0,100.0,24.0,24.0
0.5492610837438424,100.0,100.0,24.0,24.0
0.5500821018062397,100.0,100.0,24.0,24.0
0.5509031198686372,100.0,100.0,24.0,24.0
0.5517241379310345,100.0,100.0,24.0,24.0
0.5525451559934319,100.0,100.0,24.0,24.0
0.5533661740558292,100.0,100.0,24.0,24.0
0.5541871921182266,100.0,100.0,24.0,24.0
0.555008210180624,100.0,100.0,24.0,24.0
0.5558292282430214,100.0,100.0,24.0,24.0
0.5566502463054187,100.0,100.0,24.0,24.0
0.5574712643678161,100.0,100.0,24.0,24.0
0.5582922824302134,100.0,100.0,24.0,24.0
0.5591133004926109,100.0,100.0,24.0,24.0
0.5599343185550082,100.0,100.0,24.0,24.0
0.5607553366174056,100.0,100.0,24.0,24.0
0.5615763546798029,100.0,100.0,24.0,24.0
0.5623973727422004,100.0,100.0,24.0,24.0
0.5632183908045977,100.0,100.0,24.0,24.0
0.5640394088669951,100.0,100.0,24.0,24.0
0.5648604269293924,100.0,100.0,24.0,24.0
0.5656814449917899,100.0,100.0,24.0,24.0
0.5665024630541872,100.0,100.0,24.0,24.0
0.5673234811165846,100.0,100.0,24.0,24.0
0.5681444991789819,100.0,100.0,24.0,24.0
0.5689655172413793,100.0,100.0,24.0,24.0
0.5697865353037767,100.0,100.0,24.0,24.0
0.5706075533661741,100.0,100.0,24.0,24.0
0.5714285714285714,100.0,100.0,24.0,24.0
0.5722495894909688,100.0,100.0,24.0,24.0
0.5730706075533661,100.0,100.0,24.0,24.0
0.5738916256157636,100.0,100.0,24.0,24.0
0.5747126436781609,100.0,100.0,24.0,24.0
0.5755336617405583,100.0,100.0,24.0,24.0
0.5763546798029556,100.0,100.0,24.0,24.0
0.577175697865353,100.0,100.0,24.0,24.0
0.5779967159277504,100.0,100.0,24.0,24.0
0.5788177339901478,100.0,100.0,24.0,24.0
0.5796387520525451,100.0,100.0,24.0,24.0
0.5804597701149425,100.0,100.0,24.0,24.0
0.5812807881773399,100.0,100.0,24.0,24.0
0.5821018062397373,100.0,100.0,24.0,24.0
0.5829228243021346,100.0,100.0,24.0,24.0
0.583743842364532,100.0,100.0,24.0,24.0
0.5845648604269293,100.0,100.0,24.0,24.0
0.5853858784893268,100.0,100.0,24.0,24.0
0.5862068965517241,100.0,100.0,24.0,24.0
0.5870279146141215,100.0,100.0,24.0,24.0
0.5878489326765188,100.0,100.0,24.0,24.0
0.5886699507389163,100.0,100.0,24.0,24.0
0.5894909688013136,100.0,100.0,24.0,24.0
0.590311986863711,100.0,100.0,24.0,24.0
0.5911330049261084,100.0,100.0,24.0,24.0
0.5919540229885057,100.0,100.0,24.0,24.0
0.5927750410509032,100.0,100.0,24.0,24.0
0.5935960591133005,100.0,100.0,24.0,24.0
0.5944170771756979,100.0,100.0,24.0,24.0
0.5952380952380952,100.0,100.0,24.0,24.0
0.5960591133004927,100.0,100.0,24.0,24.0
0.59688013136289,100.0,100.0,24.0,24.0
0.5977011494252874,100.0,100.0,24.0,24.0
0.5985221674876847,100.0,100.0,24.0,24.0
0.5993431855500821,100.0,100.0,24.0,24.0
0.6001642036124795,100.0,100.0,24.0,24.0
0.6009852216748769,100.0,100.0,24.0,24.0
0.6018062397372742,100.0,100.0,24.0,24.0
0.6026272577996716,100.0,100.0,24.0,24.0
0.603448275862069,100.0,100.0,24.0,24.0
0.6042692939244664,100.0,100.0,24.0,24.0
0.6050903119868637,100.0,100.0,24.0,24.0
0.6059113300492611,100.0,100.0,24.0,24.0
0.6067323481116584,100.0,100.0,24.0,24.0
0.6075533661740559,100.0,100.0,24.0,24.0
0.6083743842364532,100.0,100.0,24.0,24.0
0.6091954022988506,100.0,100.0,24.0,24.0
0.6100164203612479,100.0,100.0,24.0,24.0
0.6108374384236454,100.0,100.0,24.0,24.0
0.6116584564860427,100.0,100.0,24.0,24.0
0.6124794745484401,100.0,100.0,24.0,24.0
0.6133004926108374,100.0,100.0,24.0,24.0
0.6141215106732348,100.0,100.0,24.0,24.0
0.6149425287356322,100.0,100.0,24.0,24.0
0.6157635467980296,100.0,100.0,24.0,24.0
0.6165845648604269,100.0,100.0,24.0,24.0
0.6174055829228243,100.0,100.0,24.0,24.0
0.6182266009852216,100.0,100.0,24.0,24.0
0.6190476190476191,100.0,100.0,24.0,24.0
0.6198686371100164,100.0,100.0,24.0,24.0
0.6206896551724138,100.0,100.0,24.0,24.0
0.6215106732348111,100.0,100.0,24.0,24.0
0.6223316912972086,100.0,100.0,24.0,24.0
0.6231527093596059,100.0,100.0,24.0,24.0
0.6239737274220033,100.0,100.0,24.0,24.0
0.6247947454844006,100.0,100.0,24.0,24.0
0.625615763546798,100.0,100.0,24.0,24.0
0.6264367816091954,100.0,100.0,24.0,24.0
0.6272577996715928,100.0,100.0,24.0,24.0
0.6280788177339901,100.0,100.0,24.0,24.0
0.6288998357963875,100.0,100.0,24.0,24.0
0.6297208538587848,100.0,100.0,24.0,24.0
0.6305418719211823,100.0,100.0,24.0,24.0
0.6313628899835796,100.0,100.0,24.0,24.0
0.632183908045977,100.0,100.0,24.0,24.0
0.6330049261083743,100.0,100.0,24.0,24.0
0.6338259441707718,100.0,100.0,24.0,24.0
0.6346469622331691,100.0,100.0,24.0,24.0
0.6354679802955665,100.0,100.0,24.0,24.0
0.6362889983579638,100.0,100.0,24.0,24.0
0.6371100164203612,100.0,100.0,24.0,24.0
0.6379310344827587,100.0,100.0,24.0,24.0
0.638752052545156,100.0,100.0,24.0,24.0
0.6395730706075534,100.0,100.0,24.0,24.0
0.6403940886699507,100.0,100.0,24.0,24.0
0.6412151067323482,100.0,100.0,24.0,24.0
0.6420361247947455,100.0,100.0,24.0,24.0
0.6428571428571429,100.0,100.0,24.0,24.0
0.6436781609195402,100.0,100.0,24.0,24.0
0.6444991789819376,100.0,100.0,24.0,24.0
0.645320197044335,100.0,100.0,24.0,24.0
0.6461412151067324,100.0,100.0,24.0,24.0
0.6469622331691297,100.0,100.0,24.0,24.0
0.6477832512315271,100.0,100.0,24.0,24.0
0.6486042692939245,100.0,100.0,24.0,24.0
0.6494252873563219,100.0,100.0,24.0,24.0
0.6502463054187192,100.0,100.0,24.0,24.0
0.6510673234811166,100.0,100.0,24.0,24.0
0.6518883415435139,100.0,100.0,24.0,24.0
0.6527093596059114,100.0,100.0,24.0,24.0
0.6535303776683087,100.0,100.0,24.0,24.0
0.6543513957307061,100.0,100.0,24.0,24.0
0.6551724137931034,100.0,100.0,24.0,24.0
0.6559934318555009,100.0,100.0,24.0,24.0
0.6568144499178982,100.0,100.0,24.0,24.0
0.6576354679802956,100.0,100.0,24.0,24.0
0.6584564860426929,100.0,100.0,24.0,24.0
0.6592775041050903,100.0,100.0,24.0,24.0
0.6600985221674877,100.0,100.0,24.0,24.0
0.6609195402298851,100.0,100.0,24.0,24.0
0.6617405582922824,100.0,100.0,24.0,24.0
0.6625615763546798,100.0,100.0,24.0,24.0
0.6633825944170771,100.0,100.0,24.0,24.0
0.6642036124794746,100.0,100.0,24.0,24.0
0.6650246305418719,100.0,100.0,24.0,24.0
0.6658456486042693,100.0,100.0,24.0,24.0
0.6666666666666666,100.0,100.0,24.0,24.0
0.6674876847290641,100.0,100.0,24.0,24.0
0.6683087027914614,100.0,100.0,24.0,24.0
0.6691297208538588,100.0,100.0,24.0,24.0
0.6699507389162561,100.0,100.0,24.0,24.0
0.6707717569786535,100.0,100.0,24.0,24.0
0.6715927750410509,100.0,100.0,24.0,24.0
0.6724137931034483,100.0,100.0,24.0,24.0
0.6732348111658456,100.0,100.0,24.0,24.0
0.674055829228243,100.0,100.0,24.0,24.0
0.6748768472906403,100.0,100.0,24.0,24.0
0.6756978653530378,100.0,100.0,24.0,24.0
0.6765188834154351,100.0,100.0,24.0,24.0
0.6773399014778325,100.0,100.0,24.0,24.0
0.6781609195402298,100.0,100.0,24.0,24.0
0.6789819376026273,100.0,100.0,24.0,24.0
0.6798029556650246,100.0,100.0,24.0,24.0
0.680623973727422,100.0,100.0,24.0,24.0
0.6814449917898193,100.0,100.0,24.0,24.0
0.6822660098522167,100.0,100.0,24.0,24.0
0.6830870279146142,100.0,100.0,24.0,24.0
0.6839080459770115,100.0,100.0,24.0,24.0
0.6847290640394089,100.0,100.0,24.0,24.0
0.6855500821018062,100.0,100.0,24.0,24.0
0.6863711001642037,100.0,100.0,24.0,24.0
0.687192118226601,100.0,100.0,24.0,24.0
0.6880131362889984,100.0,100.0,24.0,24.0
0.6888341543513957,100.0,100.0,24.0,24.0
0.6896551724137931,100.0,100.0,24.0,24.0
0.6904761904761905,100.0,100.0,24.0,24.0
0.6912972085385879,100.0,100.0,24.0,24.0
0.6921182266009852,100.0,100.0,24.0,24.0
0.6929392446633826,100.0,100.0,24.0,24.0
0.69376026272578,100.0,100.0,24.0,24.0
0.6945812807881774,100.0,100.0,24.0,24.0
0.6954022988505747,100.0,100.0,24.0,24.0
0.6962233169129721,100.0,100.0,24.0,24.0
0.6970443349753694,100.0,100.0,24.0,24.0
0.6978653530377669,100.0,100.0,24.0,24.0
0.6986863711001642,100.0,100.0,24.0,24.0
0.6995073891625616,100.0,100.0,24.0,24.0
0.7003284072249589,100.0,100.0,24.0,24.0
0.7011494252873564,100.0,100.0,24.0,24.0
0.7019704433497537,100.0,100.0,24.0,24.0
0.7027914614121511,100.0,100.0,24.0,24.0
0.7036124794745484,100.0,100.0,24.0,24.0
0.7044334975369458,100.0,100.0,24.0,24.0
0.7052545155993432,100.0,100.0,24.0,24.0
0.7060755336617406,100.0,100.0,24.0,24.0
0.7068965517241379,100.0,100.0,24.0,24.0
0.7077175697865353,100.0,100.0,24.0,24.0
0.7085385878489326,100.0,100.0,24.0,24.0
0.7093596059113301,100.0,100.0,24.0,24.0
0.7101806239737274,100.0,100.0,24.0,24.0
0.7110016420361248,100.0,100.0,24.0,24.0
0.7118226600985221,100.0,100.0,24.0,24.0
0.7126436781609196,100.0,100.0,24.0,24.0
0.7134646962233169,100.0,100.0,24.0,24.0
0.7142857142857143,100.0,100.0,24.0,24.0
0.7151067323481116,100.0,100.0,24.0,24.0
0.715927750410509,100.0,100.0,24.0,24.0
0.7167487684729064,100.0,100.0,24.0,24.0
0.7175697865353038,100.0,100.0,24.0,24.0
0.7183908045977011,100.0,100.0,24.0,24.0
0.7192118226600985,100.0,100.0,24.0,24.0
0.7200328407224958,100.0,100.0,24.0,24.0
0.7208538587848933,100.0,100.0,24.0,24.0
0.7216748768472906,100.0,100.0,24.0,24.0
0.722495894909688,100.0,100.0,24.0,24.0
0.7233169129720853,100.0,100.0,24.0,24.0
0.7241379310344828,100.0,100.0,24.0,24.0
0.7249589490968801,100.0,100.0,24.0,24.0
0.7257799671592775,100.0,100.0,24.0,24.0
0.7266009852216748,100.0,100.0,24.0,24.0
0.7274220032840722,100.0,100.0,24.0,24.0
0.7282430213464697,100.0,100.0,24.0,24.0
0.729064039408867,100.0,100.0,24.0,24.0
0.7298850574712644,100.0,100.0,24.0,24.0
0.7307060755336617,100.0,100.0,24.0,24.0
0.7315270935960592,100.0,100.0,24.0,24.0
0.7323481116584565,100.0,100.0,24.0,24.0
0.7331691297208539,100.0,100.0,24.0,24.0
0.7339901477832512,100.0,100.0,24.0,24.0
0.7348111658456487,100.0,100.0,24.0,24.0
0.735632183908046,100.0,100.0,24.0,24.0
0.7364532019704434,100.0,100.0,24.0,24.0
0.7372742200328407,100.0,100.0,24.0,24.0
0.7380952380952381,100.0,100.0,24.0,24.0
0.7389162561576355,100.0,100.0,24.0,24.0
0.7397372742200329,100.0,100.0,24.0,24.0
0.7405582922824302,100.0,100.0,24.0,24.0
0.7413793103448276,100.0,100.0,24.0,24.0
0.7422003284072249,100.0,100.0,24.0,24.0
0.7430213464696224,100.0,100.0,24.0,24.0
0.7438423645320197,100.0,100.0,24.0,24.0
0.7446633825944171,100.0,100.0,24.0,24.0
0.7454844006568144,100.0,100.0,24.0,24.0
0.7463054187192119,100.0,100.0,24.0,24.0
0.7471264367816092,100.0,100.0,24.0,24.0
0.7479474548440066,100.0,100.0,24.0,24.0
0.7487684729064039,100.0,100.0,24.0,24.0
0.7495894909688013,100.0,100.0,24.0,24.0
0.7504105090311987,100.0,100.0,24.0,24.0
0.7512315270935961,100.0,100.0,24.0,24.0
0.7520525451559934,100.0,100.0,24.0,24.0
0.7528735632183908,100.0,100.0,24.0,24.0
0.7536945812807881,100.0,100.0,24.0,24.0
0.7545155993431856,100.0,100.0,24.0,24.0
0.7553366174055829,100.0,100.0,24.0,24.0
0.7561576354679803,100.0,100.0,24.0,24.0
0.7569786535303776,100.0,100.0,24.0,24.0
0.7577996715927751,100.0,100.0,24.0,24.0
0.7586206896551724,100.0,100.0,24.0,24.0
0.7594417077175698,100.0,100.0,24.0,24.0
0.7602627257799671,100.0,100.0,24.0,24.0
0.7610837438423645,100.0,100.0,24.0,24.0
0.7619047619047619,100.0,100.0,24.0,24.0
0.7627257799671593,100.0,100.0,24.0,24.0
0.7635467980295566,100.0,100.0,24.0,30.0
0.764367816091954,100.0,100.0,24.0,35.0
0.7651888341543513,100.0,100.0,24.0,36.0
0.7660098522167488,100.0,100.0,24.0,36.0
0.7668308702791461,100.0,100.0,24.0,36.0
0.7676518883415435,100.0,100.0,24.0,36.0
0.7684729064039408,100.0,100.0,24.0,36.0
0.7692939244663383,100.0,100.0,24.0,36.0
0.7701149425287356,100.0,100.0,24.0,36.0
0.770935960591133,100.0,100.0,24.0,36.0
0.7717569786535303,100.0,100.0,24.0,36.0
0.7725779967159278,100.0,100.0,24.0,48.0
0.7733990147783252,100.0,100.0,24.0,48.0
0.7742200328407225,100.0,100.0,24.0,53.0
0.7750410509031199,100.0,100.0,24.0,60.0
0.7758620689655172,100.0,100.0,24.0,100.0
0.7766830870279147,100.0,100.0,24.0,100.0
0.777504105090312,100.0,100.0,24.0,100.0
0.7783251231527094,100.0,100.0,24.0,100.0
0.7791461412151067,100.0,100.0,24.0,100.0
0.7799671592775042,100.0,100.0,24.0,100.0
0.7807881773399015,100.0,100.0,24.0,100.0
0.7816091954022989,100.0,100.0,24.0,100.0
0.7824302134646962,100.0,100.0,24.0,100.0
0.7832512315270936,100.0,100.0,24.0,100.0
0.784072249589491,100.0,100.0,24.0,100.0
0.7848932676518884,100.0,100.0,24.0,100.0
0.7857142857142857,100.0,100.0,24.0,100.0
0.7865353037766831,100.0,100.0,24.0,100.0
0.7873563218390804,100.0,100.0,24.0,100.0
0.7881773399014779,100.0,100.0,24.0,100.0
0.7889983579638752,100.0,100.0,32.0,100.0
0.7898193760262726,100.0,100.0,33.0,100.0
0.7906403940886699,100.0,100.0,33.0,100.0
0.7914614121510674,100.0,100.0,34.0,100.0
0.7922824302134647,100.0,100.0,34.0,100.0
0.7931034482758621,100.0,100.0,34.0,100.0
0.7939244663382594,100.0,100.0,34.0,100.0
0.7947454844006568,100.0,100.0,34.0,100.0
0.7955665024630542,100.0,100.0,34.0,100.0
0.7963875205254516,100.0,100.0,34.0,100.0
0.7972085385878489,100.0,100.0,34.0,100.0
0.7980295566502463,100.0,100.0,34.0,100.0
0.7988505747126436,100.0,100.0,36.0,100.0
0.7996715927750411,100.0,100.0,36.0,100.0
0.8004926108374384,100.0,100.0,36.0,100.0
0.8013136288998358,100.0,100.0,36.0,100.0
0.8021346469622331,100.0,100.0,36.0,100.0
0.8029556650246306,100.0,100.0,36.0,100.0
0.8037766830870279,100.0,100.0,36.0,100.0
0.8045977011494253,100.0,100.0,45.0,100.0
0.8054187192118226,100.0,100.0,47.0,100.0
0.80623973727422,100.0,100.0,48.0,100.0
0.8070607553366174,100.0,100.0,100.0,100.0
0.8078817733990148,100.0,100.0,100.0,100.0
0.8087027914614121,100.0,100.0,100.0,100.0
0.8095238095238095,100.0,100.0,100.0,100.0
0.8103448275862069,100.0,100.0,100.0,100.0
0.8111658456486043,100.0,100.0,100.0,100.0
0.8119868637110016,100.0,100.0,100.0,100.0
0.812807881773399,100.0,100.0,100.0,100.0
0.8136288998357963,100.0,100.0,100.0,100.0
0.8144499178981938,100.0,100.0,100.0,100.0
0.8152709359605911,100.0,100.0,100.0,100.0
0.8160919540229885,100.0,100.0,100.0,100.0
0.8169129720853858,100.0,100.0,100.0,100.0
0.8177339901477833,100.0,100.0,100.0,100.0
0.8185550082101807,100.0,100.0,100.0,100.0
0.819376026272578,100.0,100.0,100.0,100.0
0.8201970443349754,100.0,100.0,100.0,100.0
0.8210180623973727,100.0,100.0,100.0,100.0
0.8218390804597702,100.0,100.0,100.0,100.0
0.8226600985221675,100.0,100.0,100.0,100.0
0.8234811165845649,100.0,100.0,100.0,100.0
0.8243021346469622,100.0,100.0,100.0,100.0
0.8251231527093597,100.0,100.0,100.0,100.0
0.825944170771757,100.0,100.0,100.0,100.0
0.8267651888341544,100.0,100.0,100.0,100.0
0.8275862068965517,100.0,100.0,100.0,100.0
0.8284072249589491,100.0,100.0,100.0,100.0
0.8292282430213465,100.0,100.0,100.0,100.0
0.8300492610837439,100.0,100.0,100.0,100.0
0.8308702791461412,100.0,100.0,100.0,100.0
0.8316912972085386,100.0,100.0,100.0,100.0
0.8325123152709359,100.0,100.0,100.0,100.0
0.8333333333333334,100.0,100.0,100.0,100.0
0.8341543513957307,100.0,100.0,100.0,100.0
0.8349753694581281,100.0,100.0,100.0,100.0
0.8357963875205254,100.0,100.0,100.0,100.0
0.8366174055829229,100.0,100.0,100.0,100.0
0.8374384236453202,100.0,100.0,100.0,100.0
0.8382594417077176,100.0,100.0,100.0,100.0
0.8390804597701149,100.0,100.0,100.0,100.0
0.8399014778325123,100.0,100.0,100.0,100.0
0.8407224958949097,100.0,100.0,100.0,100.0
0.8415435139573071,100.0,100.0,100.0,100.0
0.8423645320197044,100.0,100.0,100.0,100.0
0.8431855500821018,100.0,100.0,100.0,100.0
0.8440065681444991,100.0,100.0,100.0,100.0
0.8448275862068966,100.0,100.0,100.0,100.0
0.8456486042692939,100.0,100.0,100.0,100.0
0.8464696223316913,100.0,100.0,100.0,100.0
0.8472906403940886,100.0,100.0,100.0,100.0
0.8481116584564861,100.0,100.0,100.0,100.0
0.8489326765188834,100.0,100.0,100.0,100.0
0.8497536945812808,100.0,100.0,100.0,100.0
0.8505747126436781,100.0,100.0,100.0,100.0
0.8513957307060755,100.0,100.0,100.0,100.0
0.8522167487684729,100.0,100.0,100.0,100.0
0.8530377668308703,100.0,100.0,100.0,100.0
0.8538587848932676,100.0,100.0,100.0,100.0
0.854679802955665,100.0,100.0,100.0,100.0
0.8555008210180624,100.0,100.0,100.0,100.0
0.8563218390804598,100.0,100.0,100.0,100.0
0.8571428571428571,100.0,100.0,100.0,100.0
0.8579638752052545,100.0,100.0,100.0,100.0
0.8587848932676518,100.0,100.0,100.0,100.0
0.8596059113300493,100.0,100.0,100.0,100.0
0.8604269293924466,100.0,100.0,100.0,100.0
0.861247947454844,100.0,100.0,100.0,100.0
0.8620689655172413,100.0,100.0,100.0,100.0
0.8628899835796388,100.0,100.0,100.0,100.0
0.8637110016420362,100.0,100.0,100.0,100.0
0.8645320197044335,100.0,100.0,100.0,100.0
0.8653530377668309,100.0,100.0,100.0,100.0
0.8661740558292282,100.0,100.0,100.0,100.0
0.8669950738916257,100.0,100.0,100.0,100.0
0.867816091954023,100.0,100.0,100.0,100.0
0.8686371100164204,100.0,100.0,100.0,100.0
0.8694581280788177,100.0,100.0,100.0,100.0
0.8702791461412152,100.0,100.0,100.0,100.0
0.8711001642036125,100.0,100.0,100.0,100.0
0.8719211822660099,100.0,100.0,100.0,100.0
0.8727422003284072,100.0,100.0,100.0,100.0
0.8735632183908046,100.0,100.0,100.0,100.0
0.874384236453202,100.0,100.0,100.0,100.0
0.8752052545155994,100.0,100.0,100.0,100.0
0.8760262725779967,100.0,100.0,100.0,100.0
0.8768472906403941,100.0,100.0,100.0,100.0
0.8776683087027914,100.0,100.0,100.0,100.0
0.8784893267651889,100.0,100.0,100.0,100.0
0.8793103448275862,100.0,100.0,100.0,100.0
0.8801313628899836,100.0,100.0,100.0,100.0
0.8809523809523809,100.0,100.0,100.0,100.0
0.8817733990147784,100.0,100.0,100.0,100.0
0.8825944170771757,100.0,100.0,100.0,100.0
0.8834154351395731,100.0,100.0,100.0,100.0
0.8842364532019704,100.0,100.0,100.0,100.0
0.8850574712643678,100.0,100.0,100.0,100.0
0.8858784893267652,100.0,100.0,100.0,100.0
0.8866995073891626,100.0,100.0,100.0,100.0
0.8875205254515599,100.0,100.0,100.0,100.0
0.8883415435139573,100.0,100.0,100.0,100.0
0.8891625615763546,100.0,100.0,100.0,100.0
0.8899835796387521,100.0,100.0,100.0,100.0
0.8908045977011494,100.0,100.0,100.0,100.0
0.8916256157635468,100.0,100.0,100.0,100.0
0.8924466338259441,100.0,100.0,100.0,100.0
0.8932676518883416,100.0,100.0,100.0,100.0
0.8940886699507389,100.0,100.0,100.0,100.0
0.8949096880131363,100.0,100.0,100.0,100.0
0.8957307060755336,100.0,100.0,100.0,100.0
0.896551724137931,100.0,100.0,100.0,100.0
0.8973727422003284,100.0,100.0,100.0,100.0
0.8981937602627258,100.0,100.0,100.0,100.0
0.8990147783251231,100.0,100.0,100.0,100.0
0.8998357963875205,100.0,100.0,100.0,100.0
0.9006568144499179,100.0,100.0,100.0,100.0
0.9014778325123153,100.0,100.0,100.0,100.0
0.9022988505747126,100.0,100.0,100.0,100.0
0.90311986863711,100.0,100.0,100.0,100.0
0.9039408866995073,100.0,100.0,100.0,100.0
0.9047619047619048,100.0,100.0,100.0,100.0
0.9055829228243021,100.0,100.0,100.0,100.0
0.9064039408866995,100.0,100.0,100.0,100.0
0.9072249589490968,100.0,100.0,100.0,100.0
0.9080459770114943,100.0,100.0,100.0,100.0
0.9088669950738916,100.0,100.0,100.0,100.0
0.909688013136289,100.0,100.0,100.0,100.0
0.9105090311986864,100.0,100.0,100.0,100.0
0.9113300492610837,100.0,100.0,100.0,100.0
0.9121510673234812,100.0,100.0,100.0,100.0
0.9129720853858785,100.0,100.0,100.0,100.0
0.9137931034482759,100.0,100.0,100.0,100.0
0.9146141215106732,100.0,100.0,100.0,100.0
0.9154351395730707,100.0,100.0,100.0,100.0
0.916256157635468,100.0,100.0,100.0,100.0
0.9170771756978654,100.0,100.0,100.0,100.0
0.9178981937602627,100.0,100.0,100.0,100.0
0.9187192118226601,100.0,100.0,100.0,100.0
0.9195402298850575,100.0,100.0,100.0,100.0
0.9203612479474549,100.0,100.0,100.0,100.0
0.9211822660098522,100.0,100.0,100.0,100.0
0.9220032840722496,100.0,100.0,100.0,100.0
0.922824302134647,100.0,100.0,100.0,100.0
0.9236453201970444,100.0,100.0,100.0,100.0
0.9244663382594417,100.0,100.0,100.0,100.0
0.9252873563218391,100.0,100.0,100.0,100.0
0.9261083743842364,100.0,100.0,100.0,100.0
0.9269293924466339,100.0,100.0,100.0,100.0
0.9277504105090312,100.0,100.0,100.0,100.0
0.9285714285714286,100.0,100.0,100.0,100.0
0.9293924466338259,100.0,100.0,100.0,100.0
0.9302134646962233,100.0,100.0,100.0,100.0
0.9310344827586207,100.0,100.0,100.0,100.0
0.9318555008210181,100.0,100.0,100.0,100.0
0.9326765188834154,100.0,100.0,100.0,100.0
0.9334975369458128,100.0,100.0,100.0,100.0
0.9343185550082101,100.0,100.0,100.0,100.0
0.9351395730706076,100.0,100.0,100.0,100.0
0.9359605911330049,100.0,100.0,100.0,100.0
0.9367816091954023,100.0,100.0,100.0,100.0
0.9376026272577996,100.0,100.0,100.0,100.0
0.9384236453201971,100.0,100.0,100.0,100.0
0.9392446633825944,100.0,100.0,100.0,100.0
0.9400656814449918,100.0,100.0,100.0,100.0
0.9408866995073891,100.0,100.0,100.0,100.0
0.9417077175697866,100.0,100.0,100.0,100.0
0.9425287356321839,100.0,100.0,100.0,100.0
0.9433497536945813,100.0,100.0,100.0,100.0
0.9441707717569786,100.0,100.0,100.0,100.0
0.944991789819376,100.0,100.0,100.0,100.0
0.9458128078817734,100.0,100.0,100.0,100.0
0.9466338259441708,100.0,100.0,100.0,100.0
0.9474548440065681,100.0,100.0,100.0,100.0
0.9482758620689655,100.0,100.0,100.0,100.0
0.9490968801313628,100.0,100.0,100.0,100.0
0.9499178981937603,100.0,100.0,100.0,100.0
0.9507389162561576,100.0,100.0,100.0,100.0
0.951559934318555,100.0,100.0,100.0,100.0
0.9523809523809523,100.0,100.0,100.0,100.0
0.9532019704433498,100.0,100.0,100.0,100.0
0.9540229885057471,100.0,100.0,100.0,100.0
0.9548440065681445,100.0,100.0,100.0,100.0
0.9556650246305419,100.0,100.0,100.0,100.0
0.9564860426929392,100.0,100.0,100.0,100.0
0.9573070607553367,100.0,100.0,100.0,100.0
0.958128078817734,100.0,100.0,100.0,100.0
0.9589490968801314,100.0,100.0,100.0,100.0
0.9597701149425287,100.0,100.0,100.0,100.0
0.9605911330049262,100.0,100.0,100.0,100.0
0.9614121510673235,100.0,100.0,100.0,100.0
0.9622331691297209,100.0,100.0,100.0,100.0
0.9630541871921182,100.0,100.0,100.0,100.0
0.9638752052545156,100.0,100.0,100.0,100.0
0.964696223316913,100.0,100.0,100.0,100.0
0.9655172413793104,100.0,100.0,100.0,100.0
0.9663382594417077,100.0,100.0,100.0,100.0
0.9671592775041051,100.0,100.0,100.0,100.0
0.9679802955665024,100.0,100.0,100.0,100.0
0.9688013136288999,100.0,100.0,100.0,100.0
0.9696223316912972,100.0,100.0,100.0,100.0
0.9704433497536946,100.0,100.0,100.0,100.0
0.9712643678160919,100.0,100.0,100.0,100.0
0.9720853858784894,100.0,100.0,100.0,100.0
0.9729064039408867,100.0,100.0,100.0,100.0
0.9737274220032841,100.0,100.0,100.0,100.0
0.9745484400656814,100.0,100.0,100.0,100.0
0.9753694581280788,100.0,100.0,100.0,100.0
0.9761904761904762,100.0,100.0,100.0,100.0
0.9770114942528736,100.0,100.0,100.0,100.0
0.9778325123152709,100.0,100.0,100.0,100.0
0.9786535303776683,100.0,100.0,100.0,100.0
0.9794745484400657,100.0,100.0,100.0,100.0
0.9802955665024631,100.0,100.0,100.0,100.0
0.9811165845648604,100.0,100.0,100.0,100.0
0.9819376026272578,100.0,100.0,100.0,100.0
0.9827586206896551,100.0,100.0,100.0,100.0
0.9835796387520526,100.0,100.0,100.0,100.0
0.9844006568144499,100.0,100.0,100.0,100.0
0.9852216748768473,100.0,100.0,100.0,100.0
0.9860426929392446,100.0,100.0,100.0,100.0
0.986863711001642,100.0,100.0,100.0,100.0
0.9876847290640394,100.0,100.0,100.0,100.0
0.9885057471264368,100.0,100.0,100.0,100.0
0.9893267651888341,100.0,100.0,100.0,100.0
0.9901477832512315,100.0,100.0,100.0,100.0
0.9909688013136289,100.0,100.0,100.0,100.0
0.9917898193760263,100.0,100.0,100.0,100.0
0.9926108374384236,100.0,100.0,100.0,100.0
0.993431855500821,100.0,100.0,100.0,100.0
0.9942528735632183,100.0,100.0,100.0,100.0
0.9950738916256158,100.0,100.0,100.0,100.0
0.9958949096880131,100.0,100.0,100.0,100.0
0.9967159277504105,100.0,100.0,100.0,100.0
0.9975369458128078,100.0,100.0,100.0,100.0
0.9983579638752053,100.0,100.0,100.0,100.0
0.9991789819376026,100.0,100.0,100.0,100.0
1.0,100.0,100.0,100.0,100.0


==> data/eigen_graph_biological_16/eigenvalues_absolute_error.csv <==
matrix\type,BFloat16,Float16,LinearTakum16,Posit16
bio/bio-CE-GT,1.28274500179746480897197902107124459e-01,1.72316135021906922079013657261863190e-02,2.65676906388478898704604018038993631e-02,3.17621256064566422856748310062420318e-02
bio/bio-CE-HT,-Inf,-Inf,-Inf,-Inf
bio/bio-CE-LC,2.22621982012109250773636589405267076e-01,5.53289666961532187847058769786517810e-02,4.23399255580903309204483986645260092e-02,4.90352054165089739611790361758395990e-02
bio/bio-DM-HT,-Inf,2.69901731304639169237134164395058354e-02,5.58225373091430397069677902811040728e-02,4.94472926550433964508880211850200379e-02
bio/bio-DM-LC,1.65650559544250287375691369618745092e-01,4.82061496311548824154773723206397927e-02,3.98286202795745855856474178430844322e-02,5.52366957229698311116069744987908810e-02
bio/bio-HS-HT,1.16653282367366134326826861317259581e-01,5.70596568885859267338889025135293399e-02,6.05793543740488370823342277814677749e-02,5.99681195420028791458399154274402036e-02
bio/bio-HS-LC,2.93705940268430784006878582333753939e+00,1.07057790069428840555781007401986919e-01,1.09594531824519113425494447737874271e-01,9.30425906696912378512284448864355708e-02
bio/bio-SC-CC,1.22087616028887504206452959851833081e-01,2.41160147012682525251816267644324975e-02,3.31845552904482871730380631993396070e-02,3.09062071622719001847020828672244501e-02
bio/bio-SC-GT,6.04226018043300061433590252729675309e-02,2.61828177271054514751756911449622205e-02,2.06721622596321796360568449698873769e-02,2.07799226373259690536226179363430599e-02
bio/bio-SC-LC,1.72278931021782176183857870230266361e-01,1.56906633090158263300652762448006401e-02,3.62267775541793405119729917006309032e-02,2.65500896029122525846159859623567660e-02
bio/bio-SC-TS,2.23744490437840749786587921344741112e-01,1.58204707881061695429040978528033393e-01,1.57351648733113003249514637341155274e-01,4.79506175348444944558992524763766438e-02
bio/bio-WormNet-v3-benchmark,-Inf,4.58493265182227655442207220543424522e-01,6.04802270515663184129803792341181656e-01,1.45334972188235917504800444394687499e-02
bio/bio-celegans,1.09119908011182951758919851300356832e-01,1.01051706050525160340495246633364536e-02,3.10449768579108944314601476080273196e-02,3.25245922775919713447552196291060208e-02
bio/bio-celegans-dir,5.21612033506659174827930150711383996e-02,1.75397920120077837509485992894206957e-02,4.32618694708234043632420343605195424e-02,2.67305654565968696302555241857081653e-02
bio/bio-diseasome,1.37315218675140460646367921375879836e-01,1.76999621133946167605208543818516453e-02,3.40441240906365840483305945781422149e-02,3.64290542707836788537587713975159942e-02
bio/bio-dmela,2.20265339996062523615502217633444255e+00,2.32698374604049480735409474435067461e-02,8.06310100121613031353527277184313935e-02,4.43489049993542929480549900088708367e-02
bio/bio-grid-fission-yeast,1.10000257932806077912698167605496602e-01,1.12916436624591953423785454907928224e-01,1.32052257268101118593752542303198325e-01,1.33557001940707072011185020058337040e-01
bio/bio-grid-fruitfly,2.11304831796084440257933377830673056e+00,2.80809341476316887333001142299704854e-02,7.01492361757141144826165650004811334e-02,3.19412189209909124151296627357599089e-02
bio/bio-grid-human,-Inf,3.24100554173318256634534230592371238e-02,6.90311614562433714346373894554512979e-02,4.94508897394259925949815786633004688e-02
bio/bio-grid-mouse,-Inf,-Inf,-Inf,-Inf
bio/bio-grid-plant,-Inf,-Inf,-Inf,-Inf
bio/bio-grid-worm,-Inf,3.19832904203276836845952802398297762e-02,8.71083181103960187764001226598686849e-02,4.03000875106450095988336872989641829e-02
bio/bio-yeast,3.25626931255354778298252402457880334e-01,9.61581339337412176981522987459042793e-03,4.54353487490748558928683752235869753e-02,3.36567219136306375052411431144399330e-02
bio/bio-yeast-protein-inter,3.03382622483556029120617879662849465e-01,4.64868368570775210032718458882896137e-02,3.89891890189004043960719709606990071e-02,5.27705315863525278723605695525773908e-02
bn/bn-cat-mixed-species_brain_1,1.77876887846079255524040661241272568e-01,1.38122091192246297679827203702079351e-02,5.18195754017726870977988118617182121e-02,3.78543115242642101417312830758180631e-02
bn/bn-fly-drosophila_medulla_1,1.88041050754663155670683994638715534e-01,1.98984568906518457111342422577875883e-01,1.77842869231822306038729573860832621e-01,2.10530771383341619963923307463838625e-01
bn/bn-macaque-rhesus_brain_1,8.13627251315732427503541548846201887e-02,1.84188695354902054971043500782186664e-02,3.94793912585940722120457633526532650e-02,3.20297517692109257145448866101315093e-02
bn/bn-macaque-rhesus_brain_2,8.00948907291776788627831425343183951e-02,9.60418155820161090882384448896332834e-03,3.07169704819215262566059502557826424e-02,6.93228127203636282426387079468283569e-03
bn/bn-macaque-rhesus_cerebral-cortex_1,9.87289488209139653580314850246050813e-02,1.41952646016952195850353756364678500e-02,2.37138384566545174438614097168290378e-02,1.82026506926858038343539108562985587e-02
bn/bn-macaque-rhesus_interareal-cortical-network_2,1.65052182754661847196393527210797053e-02,3.92683828005424852495809741284045285e-03,1.18028416896522845709830639690323721e-02,2.92433316544440435953244609901093485e-03
bn/bn-mouse-kasthuri_graph_v4,2.09423330343606225756624575563033264e-01,5.40041432367405453395042051426377819e-02,5.25358629815500102072957064640921414e-02,3.02888049106485086298242620621557212e-02
bn/bn-mouse_brain_1,8.43553287986695502565278921681567569e-02,1.61302421283925692285975507222767948e-02,4.29220016971826609894225487051090373e-02,1.32809527761288119332541384142010125e-02
bn/bn-mouse_retina_1,5.33465312148815772501436661832476847e-01,1.61994379255424437155851285585016401e-02,4.23308126248808547631073467620091688e-02,3.28830086527514319846042367831969572e-02
bn/bn-mouse_visual-cortex_1,5.19230933783372422288193213101482975e-02,1.02943705014115544180080520256815969e-02,1.75241061359860689024756093926406243e-02,1.07436279101877121224061086873256476e-02
bn/bn-mouse_visual-cortex_2,7.21770995098302677030215499609262453e-02,1.33317340766760232583188510065403079e-02,3.06845835037036287448245417754733423e-02,1.43891228818343883399365520961649083e-02
eco/eco-everglades,5.86055255549575558375706381722941503e-02,1.29344217620504208639765800603013254e-02,8.00904748640728922001452657304905993e-03,2.98128186285499820175182228678028464e-02
eco/eco-florida,5.69651082334492069126158861715790672e-02,1.17283517045482511386607020322810120e-02,2.40047753735064800939630070295248289e-02,2.38560072781483687419240592709599262e-02
eco/eco-foodweb-baydry,1.21707580367827999140458222938508337e-01,1.49357511115063639698996788718344591e-02,3.39915535472473357137933701110158406e-02,1.73527657615789358680365351834136034e-02
eco/eco-foodweb-baywet,9.05813227885307500113642763068541704e-02,1.25807361234632401418625224975772055e-02,3.07937806178161405314423385864998656e-02,2.66930221132436397435759685597675387e-02
eco/eco-mangwet,6.78020068762499262997890709113958538e-02,1.09672995144515531058562420051151517e-02,1.81717579006049144094150334436875807e-02,3.87820580761830852668915568293263030e-02
eco/eco-stmarks,6.24017790350349654287388519325173683e-02,1.83152869005055926633608163903540045e-02,4.51109141244235941310181554420582658e-02,2.24604120797022121553987731588408080e-02
protein/DD_g1,1.66184284621242243676324219154868038e-01,1.84337617400294582279449051625239265e-02,6.60558179940365020873216971974175515e-02,1.84038148886711472056291733745468485e-02
protein/DD_g10,6.75675362293125714986924178019044180e-02,1.57346249038517041414780423632194527e-02,7.86161172162961606873888981880260477e-02,4.60910823092730711594010123738488831e-02
protein/DD_g100,1.11434431859098171288227766561739699e-01,2.56276767469981410073545385445986068e-02,7.40042285603347928223154120184124376e-02,3.47288820470349317302382251443008087e-02
protein/DD_g1000,5.10172148036807780864900701751902438e-02,1.50232906715315435660627288162200703e-02,3.60637477712346463317216531208096644e-02,4.16650830729856479208352496314369223e-02
protein/DD_g1001,1.50302028949137213349842938979973701e-01,2.17741356520956899939615022308285581e-02,3.45167064323325429323754022508221489e-02,3.44107894489479774822393245658639459e-02
protein/DD_g1002,6.24935409011701851958314939147234642e-02,2.67428761596022064869786682402365899e-02,5.28022508297488707663460234187644496e-02,3.34930321909486399621496760879964172e-02
protein/DD_g1003,8.29729966681155178819089276254250886e-02,2.35136708163312380661914668949402655e-02,2.24837799273710132987488797586582456e-02,2.15872778432885770849156834398897132e-02
protein/DD_g1004,8.28026994079776807641156628202393949e-02,2.32158639421506389979451851097391371e-02,5.76991499354521406044764204917036453e-02,2.08132993531485607124118868536758892e-02
protein/DD_g1005,8.16633687567095334457370794002574031e-02,1.99939105707749082712446058043144536e-02,2.61340631997675082846445733041532889e-02,5.99677839312985388385153964556785212e-02
protein/DD_g1006,9.78369916080340748799979820265753679e-02,1.73874953820526951471906001481614902e-02,3.41216766218868101798271329685936329e-02,2.45725622818222011544516032135119766e-02
protein/DD_g1007,5.24614809956651570871897435908752677e-02,2.25078492139277281413168078558498206e-02,4.53408181371734395537224425665905920e-02,4.60081399065195986839582098883475016e-02
protein/DD_g1008,1.73502518556412340294254430648516306e-01,3.30393065853171588785416108138304675e-02,4.72531270395085979582780213590594769e-02,4.15335857005496067130659041945752024e-02
protein/DD_g1009,9.54377368333448340016406140857606988e-02,3.80399701707376602210484774341851411e-02,2.14440191851973162795261877406562372e-02,5.13520123507669160226270675365914772e-02
protein/DD_g101,5.62270923949929224255795666330516753e-02,3.53037030790862023503738890728349817e-02,4.13847617543102573327771062711599796e-02,2.58648769950881950347414230722078883e-02
protein/DD_g1010,9.49855107318695192557334984883492819e-02,1.94260723471431002880036282338988069e-02,4.86997895891749666939459078924820315e-02,3.03940516394450039397446775763779143e-02
protein/DD_g1011,5.34609664677938056345488600204119144e-02,1.54975337064037666998043447472979257e-02,3.26957800567870397729902950520740337e-02,1.49179639023153912966080676459232810e-02
protein/DD_g1012,1.10154775221757935920022244765577779e-01,2.25929548559237242654304571205893479e-02,6.10750362132390029607057816205375935e-02,2.17611833060119378139994760918067663e-02
protein/DD_g1013,1.04993046406748668322495829678578038e-01,3.16038657535880216202888639850944960e-02,4.47287368057554189106091680985719924e-02,2.52853758465118988857531283050405498e-02
protein/DD_g1014,6.63539676149613932605280568034877458e-02,1.80458268349036421787469507442346017e-02,4.53130644357021489528312100662159089e-02,7.06523124487711361294109315739978167e-02
protein/DD_g1015,6.66238078055318482310928637681361689e-02,3.04274361673099656863870266775249866e-02,4.01416434438024855878405777532837447e-02,2.69271576989873407959559668689543784e-02
protein/DD_g1016,5.56197144690393149554988193186631053e-02,3.08811062820466120502773053111708554e-02,5.39117783257542751906500722335975988e-02,3.50188886276659918248491649464690609e-02
protein/DD_g1017,8.34979046874578262578535679193896758e-02,1.75751595832616990870614741774567101e-02,2.37049979060859713992740909866372647e-02,1.59731009008356757412920277626959352e-02
protein/DD_g1018,1.09562689223374174810702177260454825e-01,1.37372313530839575633073251131919982e-02,6.15142454161016391435276097510273223e-02,7.63128171781821927186876250936146496e-02
protein/DD_g1019,5.22667242011298631429516592863155359e-02,1.01809887254823026015534686527892957e-02,3.67452867535209722653461357642335738e-02,3.83992961564611627077983147432642530e-02
protein/DD_g102,8.13135830853052947539204930405457712e-02,2.28216944498059056959293800749754931e-02,3.59664495309494339705039123978404151e-02,4.82182813117103579996865533878416256e-02
protein/DD_g1020,9.33829890813902199218744847017751557e-02,1.85464638495323682402345928538318593e-02,3.72391550503416335182852078677982276e-02,2.44173786904466293598988390198795919e-02
protein/DD_g1021,5.66392290417412796079221733619548611e-02,1.43795468518031093748736490155822989e-02,6.59477460647790878952668414903958599e-02,5.03330387972181222487196104741667801e-02
protein/DD_g1022,3.94914033445610305469339022790469730e-02,2.47950379890490798229999457923237078e-02,2.98910216819559102797114177924287161e-02,2.53111207191437030337560383469924724e-02
protein/DD_g1023,5.45019277153228085640894282581108760e-02,1.47526163946564829438703539443052541e-02,2.30086720163910937494660004445259506e-02,2.66299210148158259140710109943533302e-02
protein/DD_g1024,5.62673813702267439517344008366931263e-02,1.84067587243249045908910021435355222e-02,2.52097899073510471433762772697308517e-02,4.90017798931872727856516226030779116e-02
protein/DD_g1025,7.88088643723113445487201723072010021e-02,2.05386135009577576302086334305519904e-02,3.86787444607415290577164809197464751e-02,2.92145811399323841898719810988794065e-02
protein/DD_g1026,1.11109273074471871828093826776031652e-01,5.04118802670385572482545841365698878e-02,3.72813124184172936565439573345321646e-02,3.09682268386124869843316221326810242e-02
protein/DD_g1027,3.59134088231552025776029195280945071e-02,1.83263930013779200181533613274398030e-02,2.88769994746392305929881937839135995e-02,1.93377606523201959794438678441432100e-02
protein/DD_g1028,8.38857835732341753009953807690351429e-02,2.60461752476796278286608124111820107e-02,2.60337030837446674715915583538024021e-02,1.79192575836952881422815268802674851e-02
protein/DD_g1029,5.22808168318648069445324625147042450e-02,1.09278383270025345995542025070444087e-02,5.86925911201775738281277063754630822e-02,3.60894064178908837141465030891796124e-02
protein/DD_g103,8.14641331059396280562123718704312795e-02,2.09646306134039962330934902057705736e-02,4.36195609327685195833836857805888605e-02,3.50239444779500350523798629469347772e-02
protein/DD_g1030,9.57544613609895917757384609656789812e-02,3.29325081984116220085962424161711687e-02,3.61308593802202904414104664155324065e-02,3.97318981752992319009316277156270518e-02
protein/DD_g1031,1.32432489148320079858758062435415451e-01,1.39085268370615507377493726451191337e-02,3.59434039172012336628448469063490363e-02,2.69715580943103609995233935999030112e-02
protein/DD_g1032,1.07801247436294867245892696646201364e-01,1.75188930635527702895281927852966270e-02,4.75338259870814953830900416603680419e-02,6.09458404536642275582246402686477967e-02
protein/DD_g1033,8.34016079331414537341168350851057015e-02,2.71089707451531827989406784454907635e-02,3.27574960589821203147977910810142260e-02,3.44645207057918338972316148714623730e-02
protein/DD_g1034,1.35825178008646350290997865344829275e-01,1.14605144360230502852210776757743782e-02,2.06009295720392513267161109661602591e-02,3.20638488079641376128861748551617947e-02
protein/DD_g1035,9.10176681440605459132340189426190558e-02,2.41095943361247056727992823914293383e-02,2.23090773735616252213621336884454023e-02,1.81340635410431093217706197995547401e-02
protein/DD_g1036,1.53459930642682776921022053958220163e-01,2.47006712164078829890990094801343608e-02,2.62855462283370091893560429078472555e-02,3.29256926377091114428121828828693732e-02
protein/DD_g1037,9.14583104434287511895572621205753849e-02,2.28908018085920477927230291056449159e-02,2.22143441872314160855343370462024753e-02,1.88420968968079769293140029361255970e-02
protein/DD_g1038,7.56293039811666210969272061361537101e-02,1.94389076212902625845371002584074512e-02,3.83529271118784589683668001526978105e-02,4.00952566345320216306841452983734694e-02
protein/DD_g1039,1.01482452238696362047827910251028646e-01,1.24834813012069074178806059919502328e-02,5.17792549671047400377054328382433701e-02,3.05532851706634712467004742826818842e-02
protein/DD_g104,1.08341527424396760744447284094007586e-01,2.46376172667448740416410028644120854e-02,2.98645541303148400676259035175362980e-02,3.33869360378369719100478751510101454e-02
protein/DD_g1040,7.47586998879755524347929571754990531e-02,2.86071407739499846421853433779569067e-02,4.58500760748117560511904921918343894e-02,3.90505737674277188903044906857395577e-02
protein/DD_g1041,6.75783847759870789496100663863985445e-02,2.70159112881945220545667376382809735e-02,3.20332075848178863388483853960136625e-02,2.50283305710020086329029647652923606e-02
protein/DD_g1042,7.72850907176164777307060766935753589e-02,2.45974216948519792392164049417661661e-02,4.23155398111741786171806528399934460e-02,2.69270831131175917345148485451494312e-02
protein/DD_g1043,1.60529776565639968780613589268475901e-01,1.01612375281155696807215029130786248e-02,5.51206338719434224402458780939661768e-02,8.97057893373868867296813219844244367e-02
protein/DD_g1044,7.58101883850471882127208911391765007e-02,1.90818492517932173079613318888034752e-02,4.41861027473370307102414675922817021e-02,1.24680216260948890763595459483945115e-01
protein/DD_g1045,1.31538772118964676809365432416577030e-01,2.61394526799410942057925336851689908e-02,2.52380944525392019075746447924546727e-02,1.99715805568000015711637617983600843e-02
protein/DD_g1046,1.44944128266976717997589706202592454e-01,2.01305595242065929948361073654145995e-02,3.13815145748139710779690191018362931e-02,5.04407166231553230280900866070612690e-02
protein/DD_g1047,8.24680379148836102228027837641697861e-02,1.77825518267453737037091110680099737e-02,3.04983938677841423295889534812978187e-02,2.67833172439778622081847008857711245e-02
protein/DD_g1048,4.72997520516108181606270272515397918e-02,1.62646598497806232480457083256545907e-02,3.75999067269061271392758615995675851e-02,2.32224224364536442304566120258027504e-02
protein/DD_g1049,6.42834817435014738658402845336445080e-02,1.49754825647691474290215547321088360e-02,2.12067605299757067936134241270867707e-02,1.55937438114125616041641218927359186e-02
protein/DD_g105,1.05323526715250881360266590182188951e-01,1.55603604696721173067366299357527122e-02,2.26128652185204527086112432209492985e-02,2.06748149665009297787648477613041925e-02
protein/DD_g1050,1.07933800284480260664592765025060282e-01,1.63658382836437652312465861110568083e-02,3.72586668411936129520447807506054259e-02,4.02875244294095077554078026612802931e-02
protein/DD_g1051,4.90223701849008474290761941551714836e-02,2.03963447843067475144464922830909010e-02,3.13479633054946208184057442812696997e-02,2.06128721636828173266457793611438514e-02
protein/DD_g1052,1.15472557441981238497630536765176852e-01,2.17668427527354323745424210623351900e-02,2.82291934686071526415354322272815377e-02,2.92102050497073181458161288497995248e-02
protein/DD_g1053,6.70338128683504596633932085157563503e-02,1.94360102397923002262888464970296919e-02,2.91542906836042663557475386269010269e-02,3.15996347326704517416510815916064162e-02
protein/DD_g1054,4.79319765965041915485107799530675741e-02,2.36751303265797371342314241007355268e-02,2.90537860902535901284192286128993077e-02,4.02229851431547043768293370627045423e-02
protein/DD_g1055,7.39240854166120708512222933355646275e-02,2.00523459222463923507091876288693944e-02,3.92838996658040412855093619404744969e-02,4.08813837278496229856851334820772293e-02
protein/DD_g1056,9.82350512758826629681972921140129883e-02,1.85264262450811950372049327326172786e-02,3.85724757953653576114331444952670820e-02,2.49137908497110406987207540394414416e-02
protein/DD_g1057,8.59849671146903771448496329676154889e-02,1.78357294746489238600710336334453535e-02,5.85035204418880137536892560633049149e-02,8.75668025707498871187583001419371202e-02
protein/DD_g1058,7.22284368281884040950270360814619662e-02,1.68146773794131609081958647869940760e-02,3.81493149655690358835387050467753696e-02,2.10618653648783474724997181701558230e-02
protein/DD_g1059,7.64120457024739633534600193039650287e-02,2.11114580699689776518337697938008005e-02,4.32576092504905391972048835311160408e-02,3.23692687398576716776603600463113174e-02
protein/DD_g106,7.83344075343225973132871074055558895e-02,2.18506058680291675231109609780643713e-02,2.69199093372015351091927836193809659e-02,2.75634432713497374326366240960632587e-02
protein/DD_g1060,1.26902445236537171998439778167554039e-01,1.83543229796991439557337286314098050e-02,3.43973218765632883887757149602669868e-02,1.60716585297166880352755826708403162e-02
protein/DD_g1061,1.23134857271383333156424862741042787e-01,3.09345486525139054644608471291087168e-02,6.13468017560081977548647528037795146e-02,3.60276987182078513952772460436594334e-02
protein/DD_g1062,6.48657710398988737267744848271337384e-02,2.18015678206055302366074799249908415e-02,3.86901729062643794154520282945459876e-02,3.42351386384306479621550734771793616e-02
protein/DD_g1063,6.71671905284928017870625857849356063e-02,1.48955502325296171702690536949492151e-02,4.02547638698261642585950089800994690e-02,1.75973060704773767621202641302924532e-02
protein/DD_g1064,8.08572213096890640518168297702387241e-02,1.71281252983538755549016732177681355e-02,2.66552352898141944366245024797815098e-02,7.73440747059049076382192182674703889e-02
protein/DD_g1065,4.04877245628118560067576807422022392e-02,1.55182150221891701089328364532493266e-02,2.17452728306058240495124375837302198e-02,2.55575831401894704840947526114821815e-02
protein/DD_g1066,4.43702604611413122079147865900179754e-02,2.62553886257551315814415482846557400e-02,1.98557161964451188339726979781414797e-02,2.05466433758820440632537205857886928e-02
protein/DD_g1067,1.43597853293873192812889705154865435e-01,4.31911489651401933435167445831504097e-02,3.15762602672941715739287025274756866e-02,5.46925390740908477007493624030214013e-02
protein/DD_g1068,1.05274338403713753461356948792344255e-01,3.28040980217978896544942450219832012e-02,5.56933643144688062948031222878140317e-02,6.68104532647869698175466230183804296e-02
protein/DD_g1069,4.54091873271097778482963906377622244e-02,3.63240416750735994842783368232641095e-02,3.55529054327591944763528478228448368e-02,2.05942851836579754720430126332860963e-02
protein/DD_g107,6.37584115447606115321555806675503000e-02,2.03219664328049679022784467709492046e-02,4.05901964217564832384489838997749181e-02,4.03161693298401673396293084407428102e-02
protein/DD_g1070,7.53228165753510036170328855166177541e-02,2.49918666033255267014790826519116439e-02,2.12852707100467011317913173606851183e-02,3.28237584622932274435337410770165381e-02
protein/DD_g1071,8.93278386403379481728868087168849994e-02,2.32340195951562240262760975791342354e-02,5.34287882932215789122471533444542823e-02,2.16100248848982521132427945845471636e-02
protein/DD_g1072,1.34288154865424407538246859672809431e-01,1.14893155042013476440070065729175407e-02,2.88405628909959294754972994800953975e-02,2.11453320102102807029784227813514591e-02
protein/DD_g1073,1.14782586576189715613356387082533341e-01,1.19819633544226400290582290933748608e-02,2.39439413389952621557947826168329783e-02,3.33733297143765744587754247877853550e-02
protein/DD_g1074,1.18221931022377748491641263354390739e-01,2.67140605918890544711645866536231698e-02,3.68419519421739992933047215996552397e-02,2.84704175861968916557957096077727240e-02
protein/DD_g1075,6.98983759319307293044375634154461194e-02,1.92880606355204029569634854436236766e-02,3.23534730234486497984325840804267774e-02,2.18929216032676737023268413395151781e-02
protein/DD_g1076,6.86298348618128814295529945270611278e-02,1.57253007575394690788430027418756860e-02,5.42137863291134730962185639009849387e-02,2.60540754165872691184751867967568136e-02
protein/DD_g1077,1.22934612587771802194235490310545357e-01,2.35197208447524112769111228163332756e-02,5.34628004373772941832139349687565781e-02,2.30915214983418332260856839866818877e-02
protein/DD_g1078,1.46131751565313114758359621187805164e-01,1.14332341332465711234735138910983757e-02,4.80873612677056288331041058510329705e-02,3.52250070040980968926692559104184832e-02
protein/DD_g1079,8.61125892876172640541029989335630373e-02,1.24982739282911889351106255247283084e-02,5.25023518449355151433872930275356053e-02,4.81105744247840290078761761662756925e-02
protein/DD_g108,5.38088925096205906029964488690774871e-02,1.52153697205940122644992365927758368e-02,4.83315515267821343719893415742111910e-02,2.46439459633115792137730404353376267e-02
protein/DD_g1080,1.05528371793072965709578205861417792e-01,2.77371773937751702671842365917266991e-02,2.27589382946130858618001627746298060e-02,3.21651078489220115804200234911607607e-02
protein/DD_g1081,8.69640663082731325256698166055014329e-02,1.33330659758803107375214576404962361e-02,3.79059003670748298904074878210922829e-02,3.47925693732713440509868205517978600e-02
protein/DD_g1082,1.18536689239381597732236485777524994e-01,3.88885734870904178373756899290408452e-02,4.01054965916694753059395282830562119e-02,4.59025793307774450829678130178898868e-02
protein/DD_g1083,6.90192654849401343736424313682678248e-02,3.48410996270560184438766760873312196e-02,5.99406784573211738404505917561244993e-02,2.37571611258920849964911342902296922e-02
protein/DD_g1084,1.77109938340161096946670172019054890e-01,1.46116174896288400655210311100181234e-02,3.35744077526575529557847693196283931e-02,4.69644875315456823031862343740134850e-02
protein/DD_g1085,5.53926810120110466779245036211084996e-02,1.41427422683978662274710819384775114e-02,2.93468299331972512124037282262583447e-02,4.82858850060936726099551990209259720e-02
protein/DD_g1086,6.10200429168812154267008612042842806e-02,1.65805023461130443215204528012118151e-02,3.47938052431069286011488898560027860e-02,3.02266203169132149144556817450098552e-02
protein/DD_g1087,7.79444870444951290781064572472742421e-02,1.01272691255472949725474687429180206e-02,2.66927821064095344759692679853694909e-02,3.25696487163190227735115942762127863e-02
protein/DD_g1088,1.25659394377370272815933647266436596e-01,1.74366066101314520161081771206059049e-02,5.96915617556931545428635478855653677e-02,2.05830737846416371124452865157438048e-02
protein/DD_g1089,1.26289802393501991442988430568093633e-01,1.78073223130055697344061167483210256e-02,3.32729873943780684447060814205003907e-02,2.12715873987714417581730595068185164e-02
protein/DD_g109,1.11656681768576145984850426706819328e-01,3.14856183475660223837992123633738209e-02,3.91145631581173022502850623170763450e-02,3.94020337406571045010039772881436941e-02
protein/DD_g1090,1.25503151347298673776141256570419924e-01,1.97268174494568467677225747673574933e-02,2.21644179332672827200232045145499341e-02,4.88254631075609343860019919021558106e-02
protein/DD_g1091,6.39387179381445641872894984686289991e-02,3.43256074768422451815120231167207508e-02,4.30596200156809491094127712835137450e-02,2.64698718041073348555446270142127272e-02
protein/DD_g1092,4.76285897812217649960452247459247218e-02,2.31152450146455163289933930645432166e-02,3.86956107684291778508022461616312681e-02,2.52007489407776565964608997126296724e-02
protein/DD_g1093,1.12252383525185996399838375361870785e-01,1.70365094586248931996493893946099473e-02,4.25297737454561665440731212025819709e-02,1.68212760814087873251071681669584407e-02
protein/DD_g1094,6.76748305393180553181899338733292003e-02,2.09097994546732115615532510522610207e-02,1.68888505477719068161020454267226512e-02,3.05164271853828723964345396024991890e-02
protein/DD_g1095,1.11067534609651083375432478509773417e-01,2.09684802764541665838809607877600707e-02,1.77094891909617223792376032456678539e-02,2.00886663361028448349436378815525125e-02
protein/DD_g1096,1.08894958439230574439150583966720132e-01,2.31328662216488277944368996316092118e-02,3.59779894719915656652878244793362057e-02,6.41940360275494481911884418147762844e-02
protein/DD_g1097,8.29977019239691259355438926395824961e-02,1.88696874905534301519613648812139717e-02,3.24504083422112845456068087929940875e-02,1.67799095667953918542597390700261339e-02
protein/DD_g1098,8.59648877364155151685659664987353638e-02,1.50534898216898687522540583580250197e-02,1.97011418142886017945334597730161447e-02,7.61546284183151128313744051339794544e-02
protein/DD_g1099,4.96353141793562192270919768136350504e-02,1.89952202538551370164348254160162107e-02,3.90498154709382530822075896988114339e-02,3.63395640972655141424562841567748108e-02
protein/DD_g11,7.32037867376312656150107289374605500e-02,1.61536996366912444905870665425954296e-02,5.18642949008301719374293569124272348e-02,2.39539508258444113812065632952819146e-02
protein/DD_g110,1.18962387447689881998660973465781183e-01,1.88246775500297175500710296364326783e-02,6.88827845359325839318195364609375805e-02,2.72467877369256540304336409983773522e-02
protein/DD_g1100,4.98371880018861249819607470920227989e-02,2.48392042942588453276248943321029394e-02,3.89120918751043334551652888483620868e-02,4.74048832568582105363035553853067210e-02
protein/DD_g1101,8.51915154116505897752893474505015622e-02,1.65713450806516546757311634376034632e-02,2.65195747266134163548838699184909743e-02,1.54386894784935198518842722322324180e-02
protein/DD_g1102,9.83779973608839260154827663280948133e-02,1.44627153934501068376965483416234287e-02,2.79089133850736589898302501269877678e-02,2.39702704060174104121924197744242259e-02
protein/DD_g1103,7.40267830997818673269565158497296696e-02,1.65555871564747253297478475742154755e-02,3.18622781399767043545041525577653226e-02,3.63035692464230736354041108434453834e-02
protein/DD_g1104,5.84699524867553474462368361043356532e-02,2.16285775008533759833041539770061606e-02,4.40318992255106901823043786722390433e-02,2.57524271302009245048803790564884371e-02
protein/DD_g1105,1.26296726556504680014244021439497025e-01,2.11553740396217062561586334149674952e-02,4.07224242834150607359197552212433414e-02,1.41211675784855741232482135851697844e-01
protein/DD_g1106,1.23862401244428194219448950145909264e-01,1.27138419825390367895107423246439302e-02,2.06939767196579229464159089255858954e-02,2.13142959157700482291550479854060669e-02
protein/DD_g1107,8.57022041259738914236093321884415044e-02,1.39338581760959896578158686704895044e-02,4.85816504663104829399192744379864842e-02,2.16140747772741408529440156919098499e-02
protein/DD_g1108,1.23384969145906921624046160511107688e-01,2.07997175605567575868815466791496879e-02,2.99713997619136663168310785142327337e-02,1.36089957272479433113044324011518342e-02
protein/DD_g1109,7.35553964470156270473773058211062314e-02,2.31938190845113487046087053132970621e-02,2.29944981355473378084292896688536382e-02,3.71527185912707809276803015270984703e-02
protein/DD_g111,9.65183297158082137149634734020095675e-02,2.55045680846993963792229238777531527e-02,7.60109782810957101589870264155549197e-02,3.43059150661080712670433847250139101e-02
protein/DD_g1110,1.57656770350743724592188253509453590e-01,1.93886546106798995934791991741758584e-02,3.23223928931362968938488520924255365e-02,2.11431885054473724970029916518715523e-02
protein/DD_g1111,1.09494304608091525493882614862016731e-01,2.01597069575236638226934423905137322e-02,5.22507360915510318202109954399287505e-02,3.35243214210180302325873497312570879e-02
protein/DD_g1112,5.46651891581899886131993205038760554e-02,1.94630575791451416713710101469384955e-02,3.27680943221136495279002200054606391e-02,8.38759055378557900199417414765044692e-03
protein/DD_g1113,9.32219438254786032587479832826538966e-02,1.34260900041512236022675262590698932e-02,3.11401504697437744873310481687796181e-02,2.83633571463792273284537888309117320e-02
protein/DD_g1114,6.81392118620280972068624121902033418e-02,2.77494971250696636052936057788799879e-02,3.91266525383987534585646942057079755e-02,2.19332828154792728416694583210824071e-02
protein/DD_g1115,7.09945851924032269043459855447210563e-02,1.62420282103214460413737016878134955e-02,2.23685422364011182008392443092403379e-02,3.66935061232199105515157062557826718e-02
protein/DD_g1116,8.01605050843607995446975119825622995e-02,1.50698164172684052826236864152870169e-02,3.00478315941747565878167788674463194e-02,3.78598142092872321075487192173867808e-02
protein/DD_g1117,6.21287823777416806279815815640811269e-02,1.45597179417177060161014179358895840e-02,2.59415895807208205943444379274917060e-02,3.53228550831064149235622877385495227e-02
protein/DD_g1118,9.99435144833450398638766435504433785e-02,1.90112911698787736654356379840984786e-02,3.96952481112727162213239242898061750e-02,2.75573512056512031671359888774358339e-02
protein/DD_g1119,1.16667722538544396383097818070139339e-01,1.69685536007974338641255060174500302e-02,3.07349372430267726825192854029199393e-02,1.29785220491879957891929093329564544e-02
protein/DD_g112,4.71164444356621464908362553863360583e-02,2.18200071995020516610354803415048749e-02,3.38852120473626415316916432316547509e-02,3.36653431897516938759637550482005101e-02
protein/DD_g1120,8.81259954853348647539982073474189396e-02,1.59287041380485455577403263645610635e-02,2.76824044682563356117863082312025534e-02,2.96438355424612954198895626761402093e-02
protein/DD_g1121,6.27547671887544174357451686733103054e-02,2.04057174746355152492654350606768690e-02,1.88865252653139560327345270419181419e-02,2.50643531160643055606247883503039576e-02
protein/DD_g1122,9.02335292248398116374275006327692939e-02,2.74872381590647725669760500063027673e-02,4.74926629532472165616834353294606332e-02,2.09224957034114753129395325191835914e-02
protein/DD_g1123,6.62742129565348707172624302449856457e-02,2.62807948307462371004787828087228724e-02,5.62141796184929895213980953186513383e-02,3.47916927755274981944328612091594465e-02
protein/DD_g1124,7.97807278154830875631672003145382683e-02,2.85105821834236472887153512418509000e-02,2.07073935823940463319805924357154692e-02,3.97247172458185360185440726292577743e-02
protein/DD_g1125,8.16836007903938821793556388927712006e-02,2.10366086140584546105844670790248192e-02,3.59057778180400189078222862236028094e-02,2.29781097809273974313441092002068966e-02
protein/DD_g1126,9.03606594682876022166896517783921330e-02,1.31077617990219430617361174890411877e-02,4.02669708660614810926615591033245878e-02,2.77508977983725613021978745908736030e-02
protein/DD_g1127,5.59554972775317490549964943352745444e-02,2.14950651255653463891941934758819948e-02,4.03172011649007130328741771323508028e-02,1.89030504731159851751464015837684807e-02
protein/DD_g1128,1.22562910924781178075790842261438449e-01,1.67629573927994638046228103295655765e-02,3.44233313264801277105693077332025870e-02,2.15405092586237879170722349183096770e-02
protein/DD_g1129,3.82919187415930855420867992235553098e-02,2.28510980684154175764314011527991429e-02,3.77516253321955583943357070482511274e-02,3.19321314591391498653618331085530599e-02
protein/DD_g113,1.05877359106774942294225238287241567e-01,2.97353841517661043322741004556056092e-02,5.37550842890174676505493224423603336e-02,3.79109276767743040632391767333687051e-02
protein/DD_g1130,7.54735805047948822765800827485513467e-02,2.24914174350595407889193790002917553e-02,4.28079695907700625093221845178087105e-02,2.40729379451925404670404653697475648e-02
protein/DD_g1131,4.78066706573064264124812637214547228e-02,2.13116401935382067989652538218178189e-02,3.95327060913675986080887618686809939e-02,2.64109118613275701823182334883488201e-02
protein/DD_g1132,3.47734922157807149890478371443472231e-02,1.84812570374463791895102332844092107e-02,2.28536830168805504881551555989730532e-02,3.62757430812971080486591235899651042e-02
protein/DD_g1133,7.57379871771866161871735471407370257e-02,3.06799033892829303968022606445980174e-02,4.42677205376321833538991919351570208e-02,2.12940447039158347949270083983226181e-02
protein/DD_g1134,8.31162802905756269909058096299570285e-02,1.54830760747479645954896694439370533e-02,2.55618155246671887102587138770201485e-02,2.21042983975484271257224156038825027e-02
protein/DD_g1135,5.80456084337692630603467145069982401e-02,1.59158294920537449683088962203471958e-02,4.72899505321267182614924684158694786e-02,2.52128539394990142527044654789738591e-02
protein/DD_g1136,1.04238987514179360856013088515303192e-01,1.84538451111609327417164161766762377e-02,3.71295499095781533010383508206481130e-02,2.64587086389128285067250009375233324e-02
protein/DD_g1137,1.00243416074165137828007691664584813e-01,2.13793452722089414518483806988540440e-02,3.09854630924270873545997156468536117e-02,1.96998240375140678822183689728077277e-02
protein/DD_g1138,1.83988170571209347131164854483823996e-01,1.93003609506314247936278158279131175e-02,2.74132405735876965046196585153163057e-02,3.45506616282518696925319529982295297e-02
protein/DD_g1139,7.45143768370942686286202889376266940e-02,2.08546045217610251591494023076785098e-02,3.03385162826155043503967148624004074e-02,2.39130941730242460641801578798144031e-02
protein/DD_g114,8.75710621246474074188097010600253173e-02,2.27946104560712719237951146216025726e-02,3.78789038592166223433715792379902132e-02,2.55592573366870755538552126771854649e-02
protein/DD_g1140,5.95172461074247672554156185688359015e-02,2.27961624710989139833433468787536953e-02,4.34065801025690920728123750909625089e-02,1.56716870239039546560841735438010508e-02
protein/DD_g1141,7.47443570524531768018992256827819997e-02,1.94245737801579321481283105978631943e-02,7.16702861595021003678930425706714034e-02,2.86794196088619296076941246270094650e-02
protein/DD_g1142,6.57208322566423337745083041193105138e-02,2.21277509517304766043192226866131204e-02,5.01327172579076978332495022435379890e-02,2.85300586338998604575953820045315652e-02
protein/DD_g1143,1.14226038032436271847296302976569540e-01,1.03118214990953832241216288637226528e-02,4.27811563316374549553107782939020669e-02,1.93027614175523183539972303691879236e-02
protein/DD_g1144,7.53243791370483396116854656994870284e-02,2.47822872932397245496225148438938102e-02,4.80140131313260682878058422088469650e-02,2.98831735025105847279589401223540841e-02
protein/DD_g1145,8.91964855732616223288678825900313082e-02,1.31165221737426618026050087688131993e-02,2.55737550473753296310742019795218754e-02,3.17331022829103724306337420570252749e-02
protein/DD_g1146,1.16291842180031463035695343667243168e-01,2.08772463760845340577396166455495234e-02,4.04591407337177088663446610276956400e-02,2.10031885332310003533208787545483961e-02
protein/DD_g1147,9.40978873702603552864052660072229320e-02,2.40199779752954354964167438216010670e-02,3.52075734138656149708983875481148443e-02,2.47903476320403071491848590904795177e-02
protein/DD_g1148,7.14613326312428220363600801171090230e-02,1.80608409171440846948593228987229622e-02,5.47279870626876833124545375500636015e-02,3.13000353922734827169255193056007209e-02
protein/DD_g1149,5.27665326918013651979378417391984805e-02,2.18943456791713581402593947119477584e-02,3.90224883494237830162872688794630805e-02,2.47604669875006984607383353170970689e-02
protein/DD_g115,4.42495531510599893190623474126643686e-02,1.79398674826776948087708188058513940e-02,2.46240330026601525678512082862097340e-02,4.74400850253177970339576989933103575e-02
protein/DD_g1150,1.16060849376749991383510287685717435e-01,1.99487312001210776341995219233255374e-02,5.67198469572852978869006427532831435e-02,2.80133949026228961147720784312352138e-02
protein/DD_g1151,1.06260771527948558350714915366130172e-01,1.75148144010238392897547059162994080e-02,3.63863147366862360274649392985433098e-02,1.73516034969047967870657884520771284e-02
protein/DD_g1152,6.16946881243957282811094439445295455e-02,2.50194486777649127424040099343034144e-02,3.28372861779842491179955594498615390e-02,2.00472539073692395482157811105340318e-02
protein/DD_g1153,7.69770669804345737343934272622352509e-02,2.44891079538080863735023191223024810e-02,1.67133914339279048609899513450106601e-02,2.19116435448332308702346442894487581e-02
protein/DD_g1154,1.21448428666284547106795545778769641e-01,1.53610136232611679600785412123171736e-02,3.68090824002512426465865331146159031e-02,4.23026977380832151795896490698063017e-02
protein/DD_g1155,1.72902879264084811517477611726308566e-01,1.75017154405978620450249807457126545e-02,3.46189144826799379943631970772240435e-02,5.35569258247547777603188259252419741e-02
protein/DD_g1156,1.22281604718981108209547092665544438e-01,2.87451347828043916464185843563649642e-02,4.02457819828704234298128856068757096e-02,3.90776344395605864471820352875075270e-02
protein/DD_g1157,8.07095559135147662016998684818444397e-02,3.00038811395167990261271866559935997e-02,3.07484289180873935950293739056454411e-02,4.21038064698269137554001598155393059e-02
protein/DD_g1158,8.98775410952640917852808041725764503e-02,2.03909500720268083946276508341085512e-02,3.66863598824198031443230332613600773e-02,2.87637674847931601035563814787485555e-02
protein/DD_g1159,8.71550273138887993856766102887015700e-02,3.08719036382949951836433394040632513e-02,4.29211144134798262404961136584862731e-02,2.14228478035521545007688004602587465e-02
protein/DD_g116,1.09136937690244864519449199581931724e-01,4.45169198266004062017454213533691673e-02,3.02531151728464300862885760387149313e-02,2.66860081250724795538264009185911796e-02
protein/DD_g1160,1.50327742316456215147888172619602928e-01,2.85397183690874424573551630584330161e-02,3.22327495301694095983192810311151624e-02,2.41614289493373514443925295412666930e-02
protein/DD_g1161,9.78116347723922103125525732485409039e-02,2.42357773683486201998788673940306232e-02,2.78370151635337834994832914687696210e-02,6.72082759886785035642563750602168051e-02
protein/DD_g1162,4.93189519284251172068116151717218568e-02,2.18009858333702095499410703067628531e-02,3.60793369824144059328896961803558977e-02,2.66080677708226161112608248096379273e-02
protein/DD_g1163,8.90797772993180834519401690929618396e-02,2.18441172484581011614295300450762188e-02,4.02625735140212147153860050490345933e-02,9.28757277783199272526130228807684096e-02
protein/DD_g1164,1.28494280558429653475556206167568374e-01,2.29951240336067379363536751009270018e-02,4.53436929019510447541356735191215829e-02,2.19305507155359578571178332700073678e-02
protein/DD_g1165,4.62999336864644511276823996558197597e-02,3.27667135434029615110970370717532593e-02,3.37248896100369852167920396605494539e-02,1.67276350959608732512676961921091954e-02
protein/DD_g1166,1.13657536412802215181201621731027334e-01,1.43357095633719346356841082939704287e-02,4.55599979184267105634950275391424160e-02,1.10587432721495619136584234795908310e-02
protein/DD_g1167,1.18358705174085305539441434296348499e-01,1.35866302302479486480537773809282979e-02,2.44071379282701785665953935143671759e-02,3.96388807902684937128599100969804062e-02
protein/DD_g1168,9.59785724407857135403969605285200877e-02,1.47527678598738543105614280283864554e-02,1.63573352473524489600456251018097035e-02,4.57722872142542635518029876874922487e-02
protein/DD_g1169,1.07848968614757172288125508279940295e-01,3.59768698654604642838041327088901266e-02,2.53324651027832398448224071401211036e-02,1.91892581857258065356326356499914998e-02
protein/DD_g117,7.44900999971301932982371531469718985e-02,2.98185468680009390061967717177853051e-02,4.36071649694181299426834693960642564e-02,3.53618310059319412183157211746601752e-02
protein/DD_g1170,1.01521171298451593041943883585148260e-01,2.51772281607142802617709478098535502e-02,1.85933421031273471273128329344920498e-02,1.53760022501597409195151737068520144e-02
protein/DD_g1171,1.02471995504206578496047521590450482e-01,1.36892771925931883187383455930463589e-02,2.75977630841283115954110279189249341e-02,2.74072166345203491713817787477093347e-02
protein/DD_g1172,5.03645080759753852285972328825885445e-02,2.72568902254317415653132933838684089e-02,4.49430558451397700445857284230138332e-02,4.15909483358852904022011561140241823e-02
protein/DD_g1173,7.18044125951186021133498108038931174e-02,1.98948931863427410980152827668890396e-02,3.83646506964660891321185044592978970e-02,1.41584771124137002356408023326731769e-02
protein/DD_g1174,7.03293532256211237197532317283621966e-02,2.23588594647714962717532516302270228e-02,3.83879402113748960258022697945063298e-02,3.31939882192724391250315042489344431e-02
protein/DD_g1175,1.21969885409043356350198955997933510e-01,2.06705510300103929571353455384038927e-02,3.77158051143124160679111377180806879e-02,2.58897822397472647302078708068152731e-02
protein/DD_g1176,9.67644954271887931442334540467055360e-02,1.90840837764860300377282671342360443e-02,2.51859949888717096115115981317945768e-02,1.84504128676153512507696611299003071e-02
protein/DD_g1177,9.53701297615220188911457396058532014e-02,3.86881337502084920287849859528741506e-02,4.34329394403779540542614258661854385e-02,2.56454429286896205733704062468818279e-02
protein/DD_g1178,4.83738539373737981587033510645778812e-02,2.01811594110755646379721010694395433e-02,2.98168011877106459405650623501185862e-02,1.49611635695613799332770448907581826e-02
protein/DD_g118,7.51033098540769031889766768529410144e-02,1.72952431432644110627641974224101678e-02,3.60533860996135735858354136021649463e-02,5.99833006852630606391975465246190600e-02
protein/DD_g119,9.41074013279174332089127486568279996e-02,1.91495571785070987634594512243052273e-02,3.37337335211669705657474742140245694e-02,1.80816959328019134235271354096036511e-02
protein/DD_g12,3.77523355322710330914440723632328494e-02,2.24709953763429332018335533244834366e-02,4.92966774788474639704198324866271660e-02,3.62245917851673058143449877420474820e-02
protein/DD_g120,1.11994214062447194753258324010452175e-01,2.61896599062987910859642633359501267e-02,3.46141329566107832628128703345738958e-02,1.64352853664566859770986073778744928e-02
protein/DD_g121,1.20791782447195183263456218401423533e-01,3.00996947082348298924898219185607595e-02,4.67707068440688084074532125715631051e-02,3.11036134072710099948618532372719802e-02
protein/DD_g122,1.17944608191303095670997599016570862e-01,2.48280448789262327134920827422801471e-02,4.14789959775518197806710241297756888e-02,2.80631757569531126283940700053296411e-02
protein/DD_g123,7.02373957994466034824063096888976172e-02,1.47251239751452819199506353847562862e-02,6.37034934393321878882543372278145243e-02,2.67755237346562120140723849112638692e-02
protein/DD_g124,7.20275849083722169717262878320386864e-02,2.91613623630671704416275563400625909e-02,2.44712465991507192908345902890448908e-02,1.44588535889113189727494733862726641e-02
protein/DD_g125,3.45134471953356715438614246546705894e-02,3.69894629235879011349070223488084962e-02,4.61146454672313612940282269620096198e-02,2.07871486604148665566544344359209196e-02
protein/DD_g126,1.01654212522921259520045261377634051e-01,2.01962746244984988050225537034614201e-02,5.23441359576758481640628868085963091e-02,2.95152205238153545639447456858156216e-02
protein/DD_g127,1.15157052307364991418607552885437156e-01,2.49510908587383412637445413150078237e-02,2.35932957450273524808886565976235636e-02,3.49616968903929021354081942882091088e-02
protein/DD_g128,1.21116998881185274390164688851307018e-01,2.15069409990052857072996450146641532e-02,4.02898961892837356178141291815686004e-02,4.55168974787061578002911944155264732e-02
protein/DD_g129,1.73685638845077815310267077181205835e-01,1.80532792146971764355770612001306702e-02,2.39165751243885918421869386834981180e-02,2.96033903192676894067829773220735567e-02
protein/DD_g13,7.70322676930293645778720418017709050e-02,1.97169800417246235970929302576509880e-02,5.72475087153615163253878650616231858e-02,4.72292448073011195850862342390470810e-02
protein/DD_g130,9.75435627895503120305505429586689671e-02,2.49138971067143343810914334511751842e-02,2.08284909551194980647458865126079067e-02,4.99662799561509506985951879535262223e-02
protein/DD_g131,7.34898664201841641604049064198059713e-02,1.35552388402199018948555724860930010e-02,4.25519877020990445040677056854370999e-02,2.15961146821410278549519914648953129e-02
protein/DD_g132,1.16515102564631195135025061834026197e-01,1.96469203263539543334835249843524313e-02,3.80867859237011065925518669824024714e-02,2.73419369002546718803795133361860127e-02
protein/DD_g133,8.71217537415033906502115702964706876e-02,2.23345802928161996402124746290241293e-02,2.02397327828511309378765331864512865e-02,2.94521943433628776139442773315168376e-02
protein/DD_g134,1.28485920206072449161116996349789403e-01,2.95824603139308484165339531587148234e-02,2.87212213021076311831596572657049082e-02,2.73457642655395800067972324677596852e-02
protein/DD_g135,8.15065952724630990702780085665466978e-02,3.43543436096699567376201753584117582e-02,3.58621143035559162323934278924589190e-02,2.64137996824679396617051862231320919e-02
protein/DD_g136,9.69609056127291105921238976776969300e-02,1.70541408890572887055377641387625277e-02,3.90931956255252871479586931495868452e-02,3.91379558503084184843795368261784827e-02
protein/DD_g137,1.54036559696871950782956315759119267e-01,1.03052571106956536703679149798033717e-02,5.43326318597016403796355994915919520e-02,1.91200376245763527283768854282174473e-02
protein/DD_g138,6.68404709863755617293951317192793793e-02,1.57468041591930806738121425783291159e-02,4.72407297098587171967461139035943325e-02,3.06625405042288674391652986627000430e-02
protein/DD_g139,7.50856195648625061391984463638530326e-02,1.96630247341674630252188665629925984e-02,4.19860793413924624450252110825493688e-02,6.34056256659336979753509387670662070e-02
protein/DD_g14,4.72976915258467953121215756413705325e-02,2.40492341907976099867198720027666916e-02,4.76184005485767630220997474483731000e-02,3.42769599729225891054340879889269577e-02
protein/DD_g140,1.18221562808853744044156320265235197e-01,3.93438035023968168432988943670511913e-02,5.51846608822584066002493883922543709e-02,6.86516433695163281030468563915299097e-02
protein/DD_g141,5.73374274484825683948715281801547294e-02,1.90077848453573867830044810536627730e-02,3.28615615517803021040101362650628917e-02,2.33534004678072669943633645071852725e-02
protein/DD_g142,5.62612010753236997792270068623058877e-02,1.99528165292361615853965354749191456e-02,4.59513400060170505394115642150593315e-02,8.78567974133876329355579239641570613e-02
protein/DD_g143,1.01315810130630797832020889830070591e-01,2.64459538546146705558006473594484306e-02,5.17335883932938112913966092956929500e-02,1.76975497183634973177858869199544423e-02
protein/DD_g144,1.02260300104353263279462367085057567e-01,1.81753367802879318772903371381351679e-02,1.99515203551977159671706446802366107e-02,2.34079150575334152089359756960356433e-02
protein/DD_g145,1.03845893853661887692001383968399278e-01,1.75522432758074190243641790912841799e-02,4.05284136777490051106551111996229678e-02,3.16195412473345720821515532845425744e-02
protein/DD_g146,1.64049944668617013153476373645544555e-01,3.29440045184225964203258256881371990e-02,3.12448878692373085224920151526786142e-02,4.91130332594304519607047224683731014e-02
protein/DD_g147,6.62174443915440538335369649917185146e-02,1.75242178827951720237092797389226922e-02,1.98302060913840690733471350717206223e-02,3.31340376029414663179610626373914563e-02
protein/DD_g148,6.62196646513902186475647129754899816e-02,2.68523587322824125692796082706537913e-02,5.58532054861503385336543229607615993e-02,3.47787286038802863173188944825480215e-02
protein/DD_g149,6.35736513956016307265711028361344392e-02,1.23215096156381976981794374915673501e-02,2.90657363036617167830933673825919696e-02,2.01991483455430247540569130933749778e-02
protein/DD_g15,5.13851931432101184450610699943164271e-02,2.57356958153686428223119210154189198e-02,5.66236178057458415679141435392781616e-02,2.17888061219052274150377223486685092e-02
protein/DD_g150,6.31812595118291439464010861134519613e-02,1.68461564541720333754976363756441276e-02,4.14833779482610037615162045096368064e-02,3.81367317101847765961177705956638082e-02
protein/DD_g151,7.92587241117448191511700889972509975e-02,2.30841929871971070350623547870004543e-02,3.79192113602239070001317622609485366e-02,2.84172074398316370486195595989017544e-02
protein/DD_g152,5.06809012309406979339164349334770173e-02,1.87262323512989172904994308074127303e-02,4.90736558785482298143281030223831879e-02,5.43805031051523708721845813592788471e-02
protein/DD_g153,1.04185864758987357802821508258116689e-01,2.71447184457474485514812826483082931e-02,4.08985832301624077069429882673449764e-02,5.46045107287289411508602623670505897e-02
protein/DD_g154,1.01090453309523895684161473060242721e-01,2.46034098933135710325386615050143684e-02,3.18576550994679610231512312419819934e-02,7.98913007796568640332386437069294903e-02
protein/DD_g155,8.57348140216101354172128563448529746e-02,1.73103729323158234689651013233417251e-02,3.08564758176398228320352863320900006e-02,1.76913897707352068859869598457611768e-02
protein/DD_g156,1.54274649273951129028006037867800227e-01,1.58497646120086326556230020327633057e-02,3.70734780365943642586474296607696635e-02,4.19330179867745628641123324844023078e-02
protein/DD_g157,9.42514373543589185123546539424066557e-02,1.67054859423247459899955449310498768e-02,3.74389516242424359246470479493220757e-02,5.65734170588871237424197492830836732e-02
protein/DD_g158,1.51265435007910310331962849037611592e-01,1.95926280579220784692754556966012682e-02,4.71561470721739163623961696513339363e-02,4.36272442552831796605259437785658897e-02
protein/DD_g159,1.25647774083598577086694487315680956e-01,2.12261630308737545543013511840782187e-02,8.37734225773623949232260896278140843e-02,3.46760881399357783404573832782808328e-02
protein/DD_g16,7.09967080670403557148758771721426110e-02,1.75911227170775348367120056810321182e-02,4.08121482223723016119281664342676541e-02,1.99916254812255965137133270559417495e-02
protein/DD_g160,8.14756008182998387412001911546321769e-02,2.79853047165976204114082810137964672e-02,2.34547515903709508312991411338172997e-02,4.37359260445715976993443633049811766e-02
protein/DD_g161,4.80866057035384738945306623637854139e-02,4.75190382789534335519401868339052005e-02,3.58695407992621810958854073879005028e-02,3.29367945516984763682786320355640379e-02
protein/DD_g162,1.43998572483987749568011535257885662e-01,1.78812339546505370464692231760171429e-02,3.34527899315283127338053253443099679e-02,2.99403684567069202230542297704365096e-02
protein/DD_g163,9.59436112795165574132559450114086535e-02,1.95164965189471000889084077463036451e-02,2.04452287187858632740557099477447950e-02,3.45555746853057824577156288136761201e-02
protein/DD_g164,5.31250310331380437202545055148954748e-02,1.26804847165232720761921043168202494e-02,5.36207828398298302915347220257385807e-02,3.06047096237511366228689412700663053e-02
protein/DD_g165,1.00922998238689437732891233943023320e-01,1.88093710398575852296789246162169602e-02,4.21063446463442992375802034551477689e-02,6.79119133956396782683361544261472723e-02
protein/DD_g166,1.05000072656463157888705657145136425e-01,2.50531721802355068147874082574637337e-02,4.75908042807474669951614160181622617e-02,1.07101849833370527950511633926676859e-01
protein/DD_g167,1.30761375535332972056913721522796299e-01,2.77507225542530480740925660450196691e-02,3.57358531127775344894289922843495087e-02,6.58667969943105493850844188806648794e-02
protein/DD_g168,9.69551417244542591380147279087276847e-02,1.94149627054508110589920695362741990e-02,3.66629843143139079155842893004265452e-02,4.49907407822065284254581168990026562e-02
protein/DD_g169,1.03801895770582888324239817713490098e-01,2.72922003979876618812636496334725745e-02,4.62982701004549815768385659582670703e-02,2.63532182991784864836372392273232348e-02
protein/DD_g17,8.63040534861048683457720893610553468e-02,2.38709484499377653461008823883661796e-02,2.10681797824544609803284889531589269e-02,3.92152338015635605129247328235178743e-02
protein/DD_g170,9.47674241999816529618100642031573850e-02,-Inf,6.19660487506146256623005395301320590e-02,3.59009488889808172810320355044009614e-02
protein/DD_g171,6.26795717197766684998438750935231306e-02,1.13192650732770921715344315927133541e-02,4.93260865255647354144318354927090317e-02,1.93486838781197159776415923728101074e-02
protein/DD_g172,1.36820893648250677545260647521642363e-01,3.27054571943836334281807099884696236e-02,3.17757660720183174525423030998954368e-02,2.78460791044080653159590189526526962e-02
protein/DD_g173,3.79940457445718675250601762985759043e-02,1.39276843704499618316438085443023002e-02,4.04150600328476684580759938481245306e-02,2.89559418439651225157245273533784455e-02
protein/DD_g174,1.39271498306352239999275291654994790e-01,1.87740547315114439294596596681587622e-02,4.94767900849898781608778050005661036e-02,2.78414770975133238073048113871128440e-02
protein/DD_g175,7.64075387311172267692398375490005504e-02,2.17037438999871166070668779485513374e-02,3.53723106112119294728830838562153135e-02,3.24474832758083651460593991002364766e-02
protein/DD_g176,1.38758892885970384672846817403608595e-01,3.11496801017517843923987945679963873e-02,3.87257359054357665111974841490829576e-02,2.28106075561097740096081673495824642e-02
protein/DD_g177,7.52548109760920437456212384994494861e-02,2.10385821473631368104314950178820365e-02,4.78324058671258569776384594233334674e-02,3.48195762481540384298033886972134191e-02
protein/DD_g178,1.25803906558137700610882626945718462e-01,1.80988906780535407208677617997655257e-02,3.52647056506370441677515489702185754e-02,3.97410139786152983228182318188179242e-02
protein/DD_g179,5.73944082828436302059679623308772731e-02,2.03753046643842791697479809560732245e-02,3.14799274235218254876522898064151612e-02,1.49645010028312047201031040339852913e-02
protein/DD_g18,7.64275921638440508536913782171242524e-02,1.54848344679175843989217837441153161e-02,5.27383674986644071897794793906865732e-02,1.82748473403365761969113150148393172e-02
protein/DD_g180,1.05118719183967050893385622653931976e-01,3.11653189312606744088514922024610850e-02,3.42995428762462878844417650958039329e-02,5.04670252916117512074647490641383078e-02
protein/DD_g181,9.16920898225977129943243038235436769e-02,1.87168706607793065248711938067465256e-02,4.69104973452125727597922456640162917e-02,5.74827780031684734256597533666899318e-02
protein/DD_g182,6.58932768632494066922034989115855117e-02,1.58843962737672496244969052551243218e-02,4.89531945272167059668713752620026091e-02,4.45265885982030257536343955706390488e-02
protein/DD_g183,6.27296274720939340042662809299185420e-02,2.03366965315174661907007136317988654e-02,5.05666067659054787831390025718689396e-02,3.42992319546995717082041672692049551e-02
protein/DD_g184,4.18446511281537176255886543070884090e-02,2.25471612537421335027397817049528601e-02,3.33427835528939000650148266763829480e-02,3.67512495638788275668812111768590737e-02
protein/DD_g185,1.68261594690948511953809437142762442e-01,2.44715345430607766931040263858447059e-02,5.17821925749748761695401237418527833e-02,5.25992237346357187465531230795080149e-02
protein/DD_g186,1.37161167643582754247963934062737225e-01,2.15924716205994106613235940729857690e-02,3.33128915420664831339516961687141932e-02,3.05601295700009848733072903922836005e-02
protein/DD_g187,8.67433718827685165580125274051969926e-02,2.51988566657813458366639607981273446e-02,5.00113968403984400817437460680100054e-02,7.64280232494540537964938117602112198e-02
protein/DD_g188,1.06913077461904302651987281406489636e-01,1.35047906274528725489723394296105422e-02,4.29357481456293965484574170614764184e-02,3.69042172449449099018400709732805095e-02
protein/DD_g189,1.30030102188197134945414825485474068e-01,1.52411345634933910074594586592424380e-02,2.39093803073542712809512311717899757e-02,2.78963268190466692273765048939025230e-02
protein/DD_g19,7.12972475696005514353388637265692555e-02,2.28118328466757554479428052300157367e-02,3.90361219094614957994927015054259306e-02,3.31153547518431609189435121615248262e-02
protein/DD_g190,6.29816183418147207437372684266984104e-02,2.12555097398868693284091774416963293e-02,3.05254721616728997564081929600983892e-02,1.66568340974930144927998481277373590e-02
protein/DD_g191,6.38680729823919396692770905558970914e-02,3.90049815790570941741541277816750798e-02,4.68974098792407743882202523607824317e-02,2.26261621714381768162715295214309478e-02
protein/DD_g192,6.80017218049438191833839140330451667e-02,1.78025268279793946633977086790258226e-02,4.31814510631736616159738512037167141e-02,1.67644275407880220274250712079612630e-02
protein/DD_g193,8.50965759692813172747046710049067710e-02,1.79701445574775059245179491119314152e-02,2.57101426882595936766497106254212374e-02,2.63254142897397072733239951201349005e-02
protein/DD_g194,5.64873489864689179763736062090843919e-02,2.41258432837435425115195806029007568e-02,3.70456776783381089005737248903767263e-02,3.78603701738700828824374106112461170e-02
protein/DD_g195,6.79631719185170787607880434934834925e-02,2.12274957999413941904380584420790057e-02,2.29675229584508778905383356575417321e-02,4.19796674145616483668949400840160980e-02
protein/DD_g196,-Inf,2.77467984526140354078261802275135238e-02,3.01759507525861536576577617729782718e-02,3.65365904348746837012599963910178450e-02
protein/DD_g197,6.14162281879042342207932762429622264e-02,2.25787739004428840270579477339752379e-02,2.64028535305191595900883791574067071e-02,4.47666806078500526772476542794024661e-02
protein/DD_g198,1.93805668717742792124436351082018096e-01,1.28758948117756448363983190371382269e-02,3.23090225924518388635690595309217669e-02,3.84023737018236346953673912500180713e-02
protein/DD_g199,9.41492483294154787312505510215565161e-02,1.64799876131318970833302353368071271e-02,3.95060372331765796799360401659995793e-02,2.77036151372715722153854139155501519e-02
protein/DD_g2,5.77091672160536004714752677494130340e-02,1.40312871938790374711061880604162445e-02,3.46965777711878205575161832766222507e-02,2.43083500848049976986279410222545627e-02
protein/DD_g20,8.54418774230201119758694145428200983e-02,1.94410075420308052667300325740598612e-02,4.71073416858135709333059778745173401e-02,3.84200193861877933696336164042190320e-02
protein/DD_g200,7.55036310429449624612100293745441571e-02,1.61818514157538058384130642367169158e-02,3.85069474503331725895246091301075334e-02,9.98930983805579578795308524745498944e-02
protein/DD_g201,4.99987114508402229885407522541866006e-02,2.27620452615459777759077896236432423e-02,8.55678992488165064961735029379683856e-02,4.53351395619543649254440115493226275e-02
protein/DD_g202,1.63553252554542066213086488000221738e-01,2.74105479398646992040886582045917381e-02,3.92863236523359863417691423164339252e-02,3.86819486379533298369992054392269227e-02
protein/DD_g203,1.16317381377806001378564757926498957e-01,1.84574110754679694985455404679344552e-02,1.64449225819388391094952922497670951e-02,3.83811205081702049319877135669970457e-02
protein/DD_g204,1.11174886203969805187250626633349293e-01,1.48681704715489782434015216789596052e-02,6.26370366083656115329959256826619921e-02,1.75932067504815733582140549985012061e-02
protein/DD_g205,8.75420463104499210106237401916408851e-02,2.01495437325779056228794916179004839e-02,2.14040002393728786605556650707498356e-02,2.49212779154758582402512937397278856e-02
protein/DD_g206,9.23065086823480343027476488254135134e-02,1.32661905455818031808863878479282458e-02,4.80577074881522170551374274555738109e-02,2.42601513698054290296354392243155802e-02
protein/DD_g207,5.05957348566888231463882476405614121e-02,2.73281444706845744700261850917693864e-02,2.57514046478809299733953365332770632e-02,3.76578229130820445769574751572293417e-02
protein/DD_g208,9.64111181381499348819580249884828639e-02,2.44295661909944190403324581778990298e-02,3.54094494005551331992192879761804313e-02,1.58877053863372175566156759434515074e-02
protein/DD_g209,1.16378794106153009968978229121624503e-01,1.49875087392447066876562808083555364e-02,5.41461630502413387558059355166141872e-02,5.27628246705929996950044100229054747e-02
protein/DD_g21,2.18867108857142866360950141110661896e+00,1.62539293645377652021603327396980887e-02,3.15738099608360391336605090562729466e-02,4.58111095927329267723682448923903033e-02
protein/DD_g210,1.96973872049388367886663579411406811e-01,1.68240792753476608346034320560900135e-02,4.42935476165355317994657358665457453e-02,5.50990752803571282121398051049276081e-02
protein/DD_g211,1.09671741930782381145957865800854218e-01,3.11411376387374863254836271211219685e-02,4.26064549878778122548570588017539397e-02,1.45903205866363053073644804711135392e-02
protein/DD_g212,8.87303295713736115137005026481849168e-02,1.70233002112949708497792022601112040e-02,3.23623113871704298572602770471073081e-02,2.08709091895745663506823732812484148e-02
protein/DD_g213,1.11162369956901624343265643216466464e-01,1.50252237230979014114650756441251698e-02,3.87744452145343893429406014224157517e-02,3.12886844049075909247250801657615758e-02
protein/DD_g214,1.55323408929585441874706448531394725e-01,2.84546402406381274952047623394564448e-02,3.16701337664919802621153383234476379e-02,3.24013228292139381952882855226942481e-02
protein/DD_g215,8.52982210889020156283945801026741339e-02,2.32589811699697479537365269504896749e-02,2.23577446027057591226657125599990170e-02,3.91966686011694402737567372361670325e-02
protein/DD_g216,8.05215457823495165370457345318271543e-02,1.22044593688900780779503115467853867e-02,2.33496289741232088311121736693928961e-02,3.91778883738075360751471423470996159e-02
protein/DD_g217,1.17759224716939644351886273859345960e-01,1.63974107221171627063158735503672545e-02,3.19734108770235961246890419560875030e-02,2.66885789601628460862999058463322786e-02
protein/DD_g218,1.52679562416710011954594187478335899e-01,2.04147168259845822646571002639182613e-02,2.68189776211398382593108728431746234e-02,3.68983241018055425358390585612632970e-02
protein/DD_g219,6.78700937355453377663239793634221160e-02,1.69483491958830224447770613720231379e-02,1.39381426866413954291518365981818239e-02,3.49266635413537989086562517324536095e-02
protein/DD_g22,7.68354702960209881861978156589203230e-02,1.99324230244443813117081350332136800e-02,2.36525988523555170827873043546001324e-02,2.58846822613340676723354479500376773e-02
protein/DD_g220,1.05697167948202620862573461745206900e-01,2.17155192618217992350629538374417264e-02,4.42171606659822672610136743445350352e-02,2.88633540074498605970034461045216838e-02
protein/DD_g221,7.66398237522974190112581481450186004e-02,2.78690114237007850905849462854335195e-02,2.30675729724178175669381346279658261e-02,2.31560862338586243401402444054619814e-02
protein/DD_g222,7.71341710461148601940790513585181070e-02,3.69903610699514830349802393659136976e-02,3.90384604182579422626957673225112634e-02,3.15440893253390923765661939598703671e-02
protein/DD_g223,1.24428081533867576713831304804749536e-01,1.96575715020040424430795969589570498e-02,3.30150716859979825091551832439793200e-02,2.19940207054754094906960625504084542e-02
protein/DD_g224,9.28606689672555854700173566532981912e-02,2.37416439321480157247253853651456984e-02,4.37648886771822341779006318395571056e-02,3.92576319314368747993404908926756677e-02
protein/DD_g225,1.37569064677852217395404439861208276e-01,1.35311400544146951547510246924099226e-02,6.92507470147875711873601153037637589e-02,2.36378132278709701751488564722205796e-02
protein/DD_g226,8.64725263953564324331005741608546896e-02,1.56537491780248925237959053215619807e-02,2.60678435455498840662137239451225294e-02,3.45910721635859732241035072115172651e-02
protein/DD_g227,1.04876538575864125459086558461440363e-01,3.17411918722573184643411032680919096e-02,5.52322060592482086669348259103509950e-02,1.78833675644868705825218754824995979e-02
protein/DD_g228,6.03322300325809526985150341237544657e-02,1.99802275089806443485557332397404740e-02,1.80872374382098463428625064800050626e-02,7.07668104945511017566594832536477154e-02
protein/DD_g229,1.16173474232121607732409269344129229e-01,1.49858683767077419286719065042467188e-02,3.29141952303233889593523907870967768e-02,3.20784289100012764113262423570355453e-02
protein/DD_g23,8.14888665228520295463395177895273471e-02,2.16728940697226355369271037292217079e-02,4.09268317823987728085311095895696067e-02,2.30228279386816917260473257631645090e-02
protein/DD_g230,6.08284142424488899727892294216559103e-02,1.94834993644608298307933727039324589e-02,3.78375236419364110166956407353791053e-02,4.16550282133047674465043320179257968e-02
protein/DD_g231,7.76168523863824251899561986046858676e-02,3.09106692987570118769289634850248086e-02,4.42266914660536506425481144102053987e-02,2.94588487985244354702810693658276987e-02
protein/DD_g232,5.02836186098666810445026157189775159e-02,2.26618985931789438690724309077724905e-02,5.14304737660590272080137998364009926e-02,3.20389524230931479919881488714974743e-02
protein/DD_g233,1.97708566511043090198771520628791091e-01,2.21423797677446357468467892881292129e-02,3.83413402999932748361448536072417874e-02,2.21707018841916503018204620047844636e-02
protein/DD_g234,1.35271069803594453599448301781927055e-01,2.74329607575209920371862256790650958e-02,2.93595820992366139791110608701533253e-02,4.44270761454964188881668946995823504e-02
protein/DD_g235,6.76290446199085034011066920419808953e-02,2.29856047374434282802880869115530669e-02,2.71492695034286949592024758446774611e-02,3.83383851377340296243794558913505581e-02
protein/DD_g236,1.19429707668239145329132531712970869e-01,4.14864444763184746269325256090265313e-02,3.17363402783181668656348700751432188e-02,1.94638149888948075291546228279094966e-02
protein/DD_g237,1.90458298560940699630610147090353831e-01,1.45746913924113813938174873158491557e-02,2.59415278498796024941322519107641824e-02,2.36036310297394066062409516804808909e-02
protein/DD_g238,5.95897726239123228631199890852628374e-02,1.43298469215663856643247339691833436e-02,4.10030545923379914680925963826693080e-02,3.71015143838417591398512571237058157e-02
protein/DD_g239,1.12529578386814449981810830549661410e-01,1.28517047309178928470136106298766027e-02,3.25577391571541556132379649743455328e-02,2.65910959691284771738372145771688670e-02
protein/DD_g24,1.30084318992779258490662694531925629e-01,1.24169645656605774682386207366343248e-02,2.83379387329835800084984273063486416e-02,1.90560637072467616926733972403089870e-02
protein/DD_g240,4.98806747638975343529719848505035236e-02,1.74340317453202756974624262752292304e-02,4.89890680540098643050106259255816369e-02,2.05507647647463943044788579236259841e-02
protein/DD_g241,9.00467390737779341617917311259196385e-02,3.19111816633628491163105457786146683e-02,3.58270251314198230338256588660105247e-02,7.47303991054855213657465895429397180e-02
protein/DD_g242,1.76678439734411030965045351369148304e-01,1.70150542129535386135045327664581883e-02,3.82519441286436790685754141504994097e-02,2.02535220948397478579116211311010682e-02
protein/DD_g243,6.35735274583507153788036228778611497e-02,2.30671244935242257555723998075596747e-02,4.30690652722625697271904880464535540e-02,1.67168631943972090348763036658304385e-02
protein/DD_g244,1.06052362323097583361758764162710234e-01,1.59497459862345760862534407443899915e-02,3.55769799368361215841915135850183614e-02,2.77999425411677317836561079330213226e-02
protein/DD_g245,6.33723730728183390735385896047689304e-02,1.07464619600568197925040645164631227e-02,4.48850733411891907574702709024870151e-02,4.14399183586808522660523766730395261e-02
protein/DD_g246,8.09024901676559100655253482287595611e-02,2.15873486185081778471210324253344801e-02,3.70116291905608583703813330704094946e-02,1.97760351954078958494403775409965642e-02
protein/DD_g247,8.20435245863220423961246861663033301e-02,2.40974525173403428032941491254111964e-02,4.97473868704852214937790505283215910e-02,3.64915121253466375127141292215639084e-02
protein/DD_g248,1.06267452137820805075794411785830950e-01,2.78207491740742681388898970493582621e-02,4.14573628153925370062801169503267211e-02,2.10596513579483311390780118820217123e-02
protein/DD_g249,1.44943153482774066964989901488965710e-01,1.69565837464313633047308271513403409e-02,3.94829049780241633879271367258831644e-02,2.88053116846840716421278032494672162e-02
protein/DD_g25,1.34952378054348202493438763488491994e-01,2.83829569796850922465352962100504376e-02,5.79426126386178084091014627328959767e-02,2.65511454867235730627663444360651890e-02
protein/DD_g250,1.48417998727274862175530314322119818e-01,2.31201519333710713093525769350625385e-02,3.47166490187274204899778078271182654e-02,5.39957945001012697529287358221601211e-02
protein/DD_g251,6.39096044800356183687066527645575116e-02,2.17756512573706822248854225813049575e-02,3.36629896343135676317692949145998778e-02,4.15970201074209910456680230265198521e-02
protein/DD_g252,9.89945361315698658331378607587700849e-02,1.21562605818793659360217272516905236e-02,3.55898076069295115448287176598121265e-02,1.88372639513554681811339388831520411e-02
protein/DD_g253,1.16140974538335275742908875966679113e-01,1.97861350495178983285465091334949145e-02,2.22943345249805446758341259397381239e-02,3.43842598448302035067025268696227159e-02
protein/DD_g254,2.06753954810788051901301915238663250e-01,1.50582526144349689027723244147469310e-02,2.30475093270580832699787877088521323e-02,3.27291621742361028626544868662191983e-02
protein/DD_g255,7.81224059927180311073252433528660846e-02,2.53577451511065200158667105835166051e-02,2.36484839152491838444774425177156712e-02,2.02033887893910573795115780584645402e-02
protein/DD_g256,8.18952572602111015088737725179018166e-02,2.03027145702697384382618214564478900e-02,3.01834388713579248643718755419718526e-02,3.23993374358945937758581014647724478e-02
protein/DD_g257,7.91797777911301222222335305261262478e-02,2.50981871878425340144255449242267635e-02,3.11293338168193060865215048238728783e-02,2.48697627156973390880153163031508634e-02
protein/DD_g258,6.02652826141856995559813369545957716e-02,2.10512618493853624322315230891080404e-02,5.58279287647096319464979195928236607e-02,3.01131282939315334274934015079417017e-02
protein/DD_g259,4.54778000681212754039297725448509276e-02,1.76269961315748001716515210592751762e-02,2.24072252665926307543616734162803631e-02,2.97107616808136313857198225847826231e-02
protein/DD_g26,1.19880565864142519550739355731697401e-01,2.18010475873675474801649118020631892e-02,4.10466976098403551405677085772654592e-02,2.73971579715927071265299495464831596e-02
protein/DD_g260,9.86064849893283471853239070652341307e-02,1.70910588374473786650871329674384854e-02,4.85955472517078391883067129267475592e-02,3.11967040216930844683429484405118511e-02
protein/DD_g261,9.71198145951997795889980820704821528e-02,3.04193880053254083919411877035697196e-02,3.23280462768428683796766298673091245e-02,3.05445416622785855559005840377646864e-02
protein/DD_g262,6.35290989922932395958420571990252961e-02,1.24774067097667617339650713487775726e-02,4.19796577636825489390485494491689609e-02,4.37069687593836493374916154043327919e-02
protein/DD_g263,1.13048485823253288058714619492376550e-01,1.89361138006683141667051679346587760e-02,3.87338632209814488554119886524583940e-02,2.76326621014508605356498685445082470e-02
protein/DD_g264,1.66368658190790171716387837445800453e-01,1.97077444603039696896418931357890241e-02,2.76239217760240531999887229632476154e-02,3.21155551630598048260757625209913774e-02
protein/DD_g265,1.38828056079174851746415367141525225e-01,1.64155835353535365060080901767444320e-02,4.34233543451794858221907829171871080e-02,2.10651957980863810434950415319024126e-02
protein/DD_g266,1.21882052678414654280345260045909109e-01,1.51173438350139785899105145167386365e-02,4.50768957031552171582115027090337949e-02,3.69898814638145003882241458358383081e-02
protein/DD_g267,1.44178696578236966009629059647685352e-01,1.50134630683409502225850012640382882e-02,4.54411853337156196932725842004662399e-02,2.49425558571354398156160923971558600e-02
protein/DD_g268,8.41557032685153503252736998206917136e-02,2.15348237647578129984311692124930656e-02,4.59358402359863607053346855085446374e-02,2.98246359185613661813297063060609017e-02
protein/DD_g269,1.01317011133328839605507016736448963e-01,2.49087506232141105205974435637735493e-02,3.52650257280466579187861500615586416e-02,3.67039209446626609202683790507477413e-02
protein/DD_g27,8.46215397841851364544347725012861213e-02,2.75744420343570622981885149666414188e-02,5.41267884885653970523455156862570708e-02,2.73369476235650794075306850125793859e-02
protein/DD_g270,8.24437117134962369197108466419121629e-02,2.05720812559142270329359326517604884e-02,3.32825877218041342390793993105102751e-02,4.68577559300213773722843417573159966e-02
protein/DD_g271,5.87877064176246761691723703190487378e-02,2.02421028375340334697487365369424112e-02,5.98452429834250259984241297516132639e-02,3.16708461016218750339054764908632242e-02
protein/DD_g272,9.18443737198962249112407624477797007e-02,2.61103189547027897349113724936380951e-02,5.26258837509359770677148025199204640e-02,3.35547610486385030405732850136764377e-02
protein/DD_g273,7.87373418855292971674181985182855687e-02,2.02225150640396400115239452499949892e-02,4.84462596588463828338716096753260301e-02,2.64705026927099623450729655460961157e-02
protein/DD_g274,1.07730074052991880286683294949495566e-01,2.10935679904077194546917362499730611e-02,4.39541710282803904777741764971256806e-02,2.81901344669793077579674925879535317e-02
protein/DD_g275,8.03560875139037687284280876476199380e-02,1.03555143918758990142833496443228054e-02,4.97585199161236120613917300756826846e-02,1.95523206597866864818033425217843812e-02
protein/DD_g276,5.88558587686489556782306230467303764e-02,2.03125723117669502915383780655634789e-02,3.40561696485433780685588780921541832e-02,3.10379840187422757055035669151824424e-02
protein/DD_g277,1.58714398875669373517496638119368101e-01,2.32898522262912589454741864210804402e-02,4.61643143108111867301197610645982513e-02,4.89432284284009338768707904045857910e-02
protein/DD_g278,1.00127506640923720132476808154241121e-01,2.99497721829801865269338354464635756e-02,5.39884335323714434865572427379352478e-02,4.63311707395700969112839224559053934e-02
protein/DD_g279,1.34198079539400293325258614922453770e-01,1.31983578319405501363013958985342738e-02,5.61366996282469452658532845373997059e-02,3.25836913524643201053008780827558296e-02
protein/DD_g28,7.83655873044025647934652340159259145e-02,3.91646867726561266589860738503659197e-02,4.91848277383518483879112937783752708e-02,5.04268363214875865755911183176860091e-02
protein/DD_g280,6.49824696253646645820310538341003434e-02,3.39327921383084034693066301527969785e-02,4.09854788907226272943578477140659241e-02,2.64076930122732706115039838208685720e-02
protein/DD_g281,1.15177229973092140504273907672277757e-01,2.18511083699386387012396824024803044e-02,3.56100303749223308905684906742066383e-02,2.16634346133549245901470022343925834e-02
protein/DD_g282,9.88757385305119693174883741214032162e-02,2.52759041934962065689714841173480906e-02,4.11319919112415435906136861563122737e-02,5.14712810955542822803134964351937126e-02
protein/DD_g283,4.70603231538571784787161580384998970e-02,1.98709396438940634273292270749625737e-02,4.41278231539820726468893744176353330e-02,3.22054608219428855674079929621435661e-02
protein/DD_g284,1.00126820592211636766163327262656967e-01,2.80405277119595621277779089625997161e-02,4.90104929113988236740310363058343683e-02,3.77293425146151278488773699116934087e-02
protein/DD_g285,1.13577555510234004716067572927227255e-01,2.25126471473269250367776100273747700e-02,3.83588551201963103855904968281317879e-02,2.36974538980641224197187561549589660e-02
protein/DD_g286,7.36485699640657157727890510336420132e-02,1.64863093775563257386320842705098619e-02,3.73263172754053412029972830738436292e-02,3.38381736756116071616227898762914681e-02
protein/DD_g287,1.16645601202106123297875295563858435e-01,2.38531290347327435029403988891959442e-02,3.34007163454625293484853362022568911e-02,2.67357470962196288572790214118531440e-02
protein/DD_g288,6.86451659957954610288394925859214277e-02,2.83236938500288550163702801032429301e-02,4.11082752584541499742577080736284689e-02,2.89853461536457266575844127051603154e-02
protein/DD_g289,1.33448446586412228213550773174406508e-01,1.35817556279557849712512029535694949e-02,3.03091735457698618479235868147620407e-02,4.30540241917020396841187662708622436e-02
protein/DD_g29,1.22256128386477964277876122699160348e-01,1.29443366132998104521027901440108076e-02,3.68475134490709570063273485370663878e-02,2.76525569085137148564280123984738840e-02
protein/DD_g290,8.88949116787360163851863701535821675e-02,2.79366523091761638709200328080957446e-02,4.15867342940827358659344939151587725e-02,4.00357216066864224181202882136940941e-02
protein/DD_g291,1.28983171441416909499177137088883740e-01,2.54214945538598919313552649913259609e-02,2.23450389211968075558266593450391452e-02,1.93519369725256133864695399829574866e-02
protein/DD_g292,8.30026100068499716974072409886292795e-02,3.11118498602013771744068209412454859e-02,3.61871480686644502324467274752935463e-02,2.28646854597978160817307691405827810e-02
protein/DD_g293,8.72982744691699333706129761032305138e-02,2.02021851086409382716221376811848391e-02,2.85253731079412799292118134480518029e-02,2.16995977212917822764039257741476186e-02
protein/DD_g294,1.12065678647564214061174580869235492e-01,3.25866958150323054571857819350481285e-02,6.43959935316114900821784408599090542e-02,3.22897699901780680140070804629938371e-02
protein/DD_g295,1.12637522643683277058141090984837747e-01,2.91874061147834259667375967460333082e-02,2.40302789211961927812341679537856625e-02,2.35509720784042911956129062065140495e-02
protein/DD_g296,4.37722706902448502976644962159746544e-02,1.66871550322442955498053488914980547e-02,3.23977708902814396480003285744130804e-02,3.63197797937094925362914158052907571e-02
protein/DD_g297,1.79550002204953697458873522699849111e-01,1.95249335208225491975965629442479710e-02,2.15640423212489668308691490645862441e-02,2.50541268223484177515907299556392449e-02
protein/DD_g298,9.90461615460447587406453072792344556e-02,1.84182950172284952945843583603071170e-02,3.41440457607131510994248916089245005e-02,3.39684344607022065622286797658260187e-02
protein/DD_g299,1.40066705258664162438329667064313461e-01,2.69331819045301134691683209477899420e-02,5.12375587182678445839684224816311214e-02,3.12598404993937317386489532154395210e-02
protein/DD_g3,9.86915874710042720644814573034797504e-02,3.06329754090900696812776949377673364e-02,4.43010102520861058442229751051851516e-02,2.21719488948890630775713775023938131e-02
protein/DD_g30,2.11960906657403576516870107482104402e-01,2.37795907297624157527071183185784415e-02,2.47112373741543964401432252989664983e-02,4.28455799602110264810837136153645776e-02
protein/DD_g300,1.08048464660637956613131065200802062e-01,1.37803200236409302898519895801515339e-02,3.64570212626786436884391510917908877e-02,3.83341866969488197499263337676549377e-02
protein/DD_g301,6.87572674343446709418419558928438043e-02,2.92099964035190323238992293744375190e-02,3.07602310073833116637924185035074272e-02,3.39662950873570709773199195605513763e-02
protein/DD_g302,1.11816386985254227287962765523849535e-01,1.29164206921455241063244968347349163e-02,3.11294825426836086880943307473899659e-02,3.50597401409163120397166953533314906e-02
protein/DD_g303,7.60867239506959083415543272010953525e-02,2.43474671781177852694550941453662234e-02,1.95053977889775682554916926292277484e-02,3.12774844387952362217973718083005504e-02
protein/DD_g304,6.97289303650156489956568951752182950e-02,3.01403264571630534953777508451540432e-02,4.59128111823646291286783965034286126e-02,2.69980511485680818075798915932202848e-02
protein/DD_g305,9.76807386499912910834893523290038705e-02,2.77797258344152161821117239080256977e-02,3.69037802452203388746963620308987715e-02,6.07963038200899599572433242399823484e-02
protein/DD_g306,1.10066357411339432501179343651099928e-01,1.46632053842518517763527134548931783e-02,4.30092322890131355247213816497118403e-02,2.13757812812264347100656904466569438e-02
protein/DD_g307,7.01617699086339509768579889905396194e-02,2.35249202302116252795387630413326888e-02,4.53123590054988294195460753426951134e-02,4.75078252507955614152754638845126558e-02
protein/DD_g308,6.80642150107982675070316268182661926e-02,2.17487235048451470691217644657490750e-02,5.36054529080770056920713709367309178e-02,4.13345622595036297600169634007615928e-02
protein/DD_g309,1.33175135327155930347414544267213812e-01,2.51937721071993555059694166434548638e-02,5.07260479173621390655987466044472200e-02,3.65980713442261353472855692656624181e-02
protein/DD_g31,9.71228411064896030120724887754509016e-02,2.61234431721268408132965309380352019e-02,4.53336404617116058595617560607987928e-02,3.10243899371568195940828577392442764e-02
protein/DD_g310,9.91802527243493476491691632668399765e-02,2.35089442488272194571493146118821583e-02,3.01330585998564317853707064284456043e-02,2.54078387406246374279018705223184502e-02
protein/DD_g311,9.98428729346004891779855702302353124e-02,2.23794022893671373850196637553179860e-02,3.16186891016428361160055202596156313e-02,3.57157513106175393184232390333025716e-02
protein/DD_g312,2.70413132002498642336501421235506437e-02,2.05469627518379054770769626876324338e-02,2.97287552894292746180623692951724835e-02,1.84959806307372434078861398997656962e-02
protein/DD_g313,1.35797106282530913294091453036064765e-01,2.50418841194951163587616741741427358e-02,7.22313671735303591366530680571573173e-02,2.02456614582139016535718317415983908e-02
protein/DD_g314,1.40388104407935247223941641662726024e-01,2.55138493230299580009602154918967786e-02,4.34886204733378731781469326479341918e-02,2.65011605097630155373892189906874566e-02
protein/DD_g315,8.00807675692527887386869465665047154e-02,2.03989673047444926135555289578902822e-02,3.84107494991177163941374547813727402e-02,3.62457483121003552749649525399160383e-02
protein/DD_g316,6.45720501689695868239479414400604627e-02,2.27667123898589287245312222708215857e-02,5.85040564561005842654822383524403956e-02,2.25258801748854423593353956214348486e-02
protein/DD_g317,1.75684748254328598283968354905171736e-01,2.47885404486114831810079319002835226e-02,3.97485589468269841261370078330734396e-02,2.47462485878104009801459896515167189e-02
protein/DD_g318,1.01018373805237289853036571740772227e-01,2.28673076713952802838013061723821445e-02,3.26858774344022216356089018745705979e-02,4.40082931235188365834395294456952076e-02
protein/DD_g319,8.72073171980054032206783318002454764e-02,2.42322622888395206228238227601289686e-02,6.14125771519151309795997182984507049e-02,2.52493031733308082251163211737974215e-02
protein/DD_g32,1.28614037543806091353237031644779214e-01,1.66351357183772709923389562062447139e-02,2.27402785920347869878703480838513684e-02,2.90889940241559453579737167022887660e-02
protein/DD_g320,5.66526507646655963339582298595203157e-02,2.85217589823548683245219833251415192e-02,2.93249458469687611621905811833692437e-02,2.34826449119308733635176711927855480e-02
protein/DD_g321,9.98606117591691965659286072650129080e-02,1.62748984185295126369586442391889215e-02,3.47759748393082877280257974378934086e-02,7.04759657073592150827977621573020684e-02
protein/DD_g322,1.37572706165105120971293409477684558e-01,1.63887307255256092358893085149636727e-02,2.36076588564896027985227559199856258e-02,1.64339244682177334927153239741490512e-02
protein/DD_g323,5.98158513547367849192593954208123264e-02,2.33483257441772854767578175462636844e-02,4.07153897124003394898628288111106022e-02,7.77437803817604716960190826511945666e-02
protein/DD_g324,1.94712821021220234002554546381778794e-01,2.18835032865850862381194066141438261e-02,1.84939849933357300149642715256469028e-02,3.27497965893709220746931382002114680e-02
protein/DD_g325,8.25568797722693345044818180081874725e-02,1.78647742858291557007366504097638927e-02,3.35806406216206664523979097769572711e-02,4.85451782055432593676339265226535209e-02
protein/DD_g326,9.85574058233604092182514450062939968e-02,1.65099346419612849801725983292821801e-02,4.49955236764684288982888899151050484e-02,4.12388734265184955708772005202198245e-02
protein/DD_g327,6.80253590243481200028489621121298045e-02,1.26682793984506230727203061582583249e-02,2.98361397738943018465678711101605256e-02,3.70728572173785266866481034629334508e-02
protein/DD_g328,6.35835552780250693982118222892039186e-02,1.36984461244575772368072377641598290e-02,3.28095174234829971932465588310616373e-02,4.27916962736580888460057594808747727e-02
protein/DD_g329,8.12745614086738772743810989927564462e-02,2.22900884392739577142881482160547316e-02,2.60370763016647687416739197181444043e-02,3.28834042683511452183381918167606214e-02
protein/DD_g33,6.16917389289034637534854538336969942e-02,2.36755704291961510737497945351115017e-02,3.36894635895837656313790303529815091e-02,1.84138999812570727521276230258971757e-02
protein/DD_g330,1.01397328554097756232872878516711077e-01,1.45084732491843322385399249753411523e-02,6.02750815608761827264882239385679838e-02,4.51733672193384382132445984752722008e-02
protein/DD_g331,9.33105480284203348897402417872681570e-02,3.64567870414286002722678288010904464e-02,3.27487944495945198847434647704781900e-02,2.25085701081583476048251951180107299e-02
protein/DD_g332,7.57037501293547440114777106210202864e-02,2.20927362173071682416833011231921950e-02,2.72096758066421093539516732823499428e-02,3.21657555815599304020858765765688944e-02
protein/DD_g333,9.44017332640938346938815851129437282e-02,1.44190992247848121181175161576813768e-02,4.01606757747372620671336202848074722e-02,2.61619889384671625616398363205357824e-02
protein/DD_g334,1.02522822200902564853018727471484032e-01,1.12815652032221856070723494859282810e-02,5.43065036822630077403977492155109012e-02,3.21549512753039390608024946682146180e-02
protein/DD_g335,8.91106975242850825777164863338368438e-02,1.93384151195332104754141359756784656e-02,5.61240996577439862173296293793315834e-02,2.39280540778036927620208059966331055e-02
protein/DD_g336,1.69080965582849869294975084697632926e-01,2.02785981216668397006357750055097267e-02,2.67032664975897599173223408112080344e-02,2.39970941371035020609891231313821110e-02
protein/DD_g337,1.40874691280040366493364008799901545e-01,2.47769727888053111765541596783117246e-02,3.63882355522368923102226363300544286e-02,2.48394005622380449065263497070488424e-02
protein/DD_g338,2.16593165273220661707224112790215444e-01,1.60919589776040233439939022582540557e-02,3.98387979583333406745191038788799203e-02,3.76872813746300986861261113791009254e-02
protein/DD_g339,2.12307151493213911241626020038310677e-01,1.86022204811605025481859143649944690e-02,3.40507623711267848277351077518480622e-02,7.32577124780623788950711353340707151e-02
protein/DD_g34,7.74999402760988979935832049349801658e-02,1.78407721823034400957979594186470811e-02,4.08956994284604679186627901904128852e-02,3.51966566492469745991392151578611263e-02
protein/DD_g340,6.88619347908700943770804329180812735e-02,1.37902769889682272001122685787855145e-02,4.59682587189398205273509150916532202e-02,5.30172148929181344170239529636422424e-02
protein/DD_g341,7.75190625534510519374931151716019682e-02,1.69942047796665191451533792458210626e-02,3.69055978922437345707191455921914445e-02,3.20724443182166257778972745709144304e-02
protein/DD_g342,8.67970373164728051783352629101738046e-02,1.68964224780853327441770217294564795e-02,2.49153775306639216878780929724923503e-02,4.22320344958964218359642914478468220e-02
protein/DD_g343,8.71373653487321746343277366345960704e-02,2.04022176260899515442588277989182933e-02,4.89619817034131894460200185291662049e-02,2.61517153120047728782025353610175801e-02
protein/DD_g344,6.69805302012861432404209888394392207e-02,1.41705649637553682725647703494508424e-02,5.31092189063731195322094226635593294e-02,7.31636842621054751160230558307573300e-02
protein/DD_g345,3.73277100778455382515170799139579992e-02,1.37865255074859268574957827040147742e-02,4.12239605944412961997195996691925002e-02,2.22648873428835708000519175335690512e-02
protein/DD_g346,1.09995159164378204404273237164057505e-01,1.79217230240669778802504613554274947e-02,3.76613741393993345982864828971696122e-02,3.19578985937873716289885391029712026e-02
protein/DD_g347,6.31363291342467861612463142511690270e-02,2.35418527138336841758483405821561442e-02,4.66006135747100219307408697626385021e-02,2.67345673907787215908129961370189194e-02
protein/DD_g348,1.62576593092491736063236033616222764e-01,2.29729737720882452877738566806507477e-02,2.32271084118984054233193140904888471e-02,2.12453661088956503373312039659604816e-02
protein/DD_g349,7.42937815258554317221054219379242179e-02,2.03624855559530099685406120258527335e-02,3.70396889318422976430651177904173610e-02,3.18822965181012298965988154643515680e-02
protein/DD_g35,1.25699001196159951142583934027856725e-01,2.88206192797060386692721815737547036e-02,4.28578051947215974019352741394653700e-02,3.85387443955684667523414912704186383e-02
protein/DD_g350,7.01045492895140299279449189239887762e-02,2.69141004612351673005968771449916577e-02,5.85557311025039619205770226248568211e-02,2.44959922662541927540732844226801292e-02
protein/DD_g351,4.47260163639075208990010592049368062e-02,2.54515966544220484205164476817918247e-02,3.83146250061236449467931881567813295e-02,2.54532647562178970303563359063191647e-02
protein/DD_g352,5.96521340058775699556142987736799178e-02,1.78006128101022643541698371610002198e-02,5.30228574845177197150590727567536660e-02,4.11896931093635670918043530905796361e-02
protein/DD_g353,6.52532094107735078746270523895735740e-02,1.69792358975873907475030783801933242e-02,4.70133065375952834247678348226798868e-02,1.62809298742711309760239848573759206e-02
protein/DD_g354,1.71241934945507906358323678992057801e-01,3.07878109976621482004890500292219572e-02,3.61069022087142932405173113034724121e-02,8.09346031638639109721135088581861902e-02
protein/DD_g355,1.19310768665526524926744033985157052e-01,1.20512805423869134783901200484755386e-02,7.56902747613005032362057746190315732e-02,2.59899558269855306177845807988271996e-02
protein/DD_g356,1.49143784191590278254040956473039926e-01,1.94307340195825996264220263196767205e-02,3.07996401614985911235785623303692021e-02,2.66298851689848332724945282413140648e-02
protein/DD_g357,7.72082517301719149953632698194546713e-02,1.90754629734988465143867283052346574e-02,2.69691811012225808162265925815993648e-02,3.37451090990129604502699525564416935e-02
protein/DD_g358,6.34608407504517137671456194919761674e-02,2.18905214194451469793533010904475598e-02,3.70869619072181262720539115259445184e-02,2.41318814547692131980690823693788949e-02
protein/DD_g359,1.00562255353827642229871231160775297e-01,2.82919882472520738162152428984626204e-02,3.46423379568967916248166551608821892e-02,3.24928192433996644495776342990560189e-02
protein/DD_g36,1.11683212495096962519942247594879231e-01,1.42867557337557494116483027183414207e-02,5.74970019236656061971315036249811466e-02,4.70327432127291471060190021359202858e-02
protein/DD_g360,9.02105975795882473886465808923464243e-02,2.02844543446577395014691896300397967e-02,3.12736279681553072623878756974318901e-02,2.75143954521385493847889925296827290e-02
protein/DD_g361,1.05329409816687274644227434983351770e-01,2.98354176710268474173688495001224571e-02,3.36494079549566899191296138107935308e-02,1.81129236501823442966614454031991689e-02
protein/DD_g362,1.16625786643554369291334116214945857e-01,2.94201316983603475073805203793981856e-02,3.99724507159483635850462980159596274e-02,3.73747664129234131204821483423224444e-02
protein/DD_g363,6.96244771006269846336087536038807165e-02,1.90279635761801202149189967481646739e-02,5.40325449591651168110623958054061216e-02,3.05906890085366225369350175865876832e-02
protein/DD_g364,6.90346956677938316768211363599195617e-02,1.81448137132083450819381375653432590e-02,3.91136663640167332604866778683795645e-02,4.09149034444435195180428992565279819e-02
protein/DD_g365,8.50537179972640701803984764423068179e-02,2.76417195380626677745725875603904310e-02,3.50344128505091119002382619471058222e-02,1.00884798545434404407222526375061612e-01
protein/DD_g366,4.50322582123957972557012814612392536e-02,1.30198518727131035137339959986121774e-02,4.91419294533178297679261465876661789e-02,4.14952871482293153492363801108022027e-02
protein/DD_g367,1.03481798694622778248190206760234065e-01,1.99224737297894644329392247419068534e-02,2.95412711115434984353974904730846258e-02,1.75606522317995684672624705158209269e-02
protein/DD_g368,1.07607181514902199324244964747548445e-01,3.27123605833289189139154262323817730e-02,4.54806829711104178522374926345495385e-02,2.92726202127960822848057695501400820e-02
protein/DD_g369,6.89769058820519174952177422971224483e-02,2.61584041119786717045406690106285714e-02,3.14561016391907550743260281007229164e-02,2.80957628984284191407773939215439607e-02
protein/DD_g37,9.29908802481769291829455064436971587e-02,2.59499885728039089902386770635337016e-02,3.99144891315718293162375465549675002e-02,3.53631164183878112333101681017067042e-02
protein/DD_g370,1.77194638497581268517367340880837129e-01,1.51577719254664997345870062632404293e-02,3.19659403106827436608619770708926379e-02,8.65285392387615300719246452816372447e-02
protein/DD_g371,2.09410643279052174139311379433953439e-01,1.80659219223443672717360016943525758e-02,4.58960574165401286396705248082202997e-02,2.75743276309637056225605648833448158e-02
protein/DD_g372,8.73490293809398779191489287801034700e-02,2.87105251198017488491485621625382796e-02,4.67702744779079744844300030542759127e-02,2.96420425554299986376738535278446097e-02
protein/DD_g373,5.36527406058846034635648008122402637e-02,9.69480225904271124653540580888425727e-03,3.06997757919772344022138164140525705e-02,4.61839372750579793277568857856526850e-02
protein/DD_g374,8.69891140155102038762871799480463380e-02,7.76408730417631772113429779812295001e-03,3.94341330604518008511519832560247102e-02,1.14996032639792338414277043407656104e-02
protein/DD_g375,1.19269332418003711069275342050415251e-01,1.87895033977988784415478046580172950e-02,4.42544016870933848295533372538243850e-02,3.97509253106732185686129486780168386e-02
protein/DD_g376,1.05277732757112857410330835176271047e-01,1.92071372303052211513686276383569126e-02,6.40180245421235756697310768603270734e-02,5.12541124974677562743730520407833525e-02
protein/DD_g377,1.01044120958290719393800560767966378e-01,2.63902202328408988268458862049917425e-02,3.99219673724092730294615917471625685e-02,3.43531773431444261591216635707279839e-02
protein/DD_g378,6.63066728346516986168761323562148710e-02,1.32875694052047332965510344818036243e-02,3.31587699736867423018230896224227456e-02,2.47072486172392985982068188208656516e-02
protein/DD_g379,1.20273096279117945789259367281208364e-01,1.95076655986250502255661535165985087e-02,3.61813781244162840944612908442591810e-02,3.40721683783670074250414385268594441e-02
protein/DD_g38,7.95555754994339905635790526481478203e-02,9.95533434962054312012694145252290283e-03,6.93889852957356425964897437671283934e-02,3.16321002155417346132531121005730891e-02
protein/DD_g380,8.83566975737873340584798759362217862e-02,1.32072101639732167118754373934770052e-02,5.94723727197789521400682874953771842e-02,5.07650468194300572393271073778378151e-02
protein/DD_g381,8.19733160952170724276911352710753062e-02,3.22745961764522311801017474796922823e-02,3.95663741699325833076040311277792632e-02,4.08235795021339944085877485034187267e-02
protein/DD_g382,8.43224198587040317581438679014905922e-02,1.27598590180620778551926978287259524e-02,3.81700246018725462695352635690384641e-02,4.05414123369073416532897475664516057e-02
protein/DD_g383,5.98445234696793939411922796173468475e-02,1.93699857187180326255844320121809800e-02,3.74918176675228927998313518408311992e-02,2.19152169758014403685978670741667554e-02
protein/DD_g384,7.09383394018618917220183616833573675e-02,1.47701962506967206564791538651951414e-02,6.69332346728986336400398582665706642e-02,1.54828499440169667537581857119177919e-02
protein/DD_g385,1.44796251340700986691848678049733747e-01,2.32554782211530027237765114156532793e-02,3.22194584561888469158851592140116298e-02,3.13762188872881146391843187053664635e-02
protein/DD_g386,7.17546632357175660246498063991353092e-02,1.74756634907787760846912896679103123e-02,3.60997288070324839795202177359129592e-02,1.89335938799665634749855639583579557e-02
protein/DD_g387,1.07957498116440397150798713624272676e-01,3.49111028612970019045088740029509979e-02,4.23328311541663638573321228369415749e-02,3.33038027903318335831182383315097784e-02
protein/DD_g388,1.11840013820788642212727506448392159e-01,1.75405993060567255930314732145139080e-02,3.03444785141528206461478728642355383e-02,5.66563438196265641607756717339204381e-02
protein/DD_g389,7.46529050625358990048270308090447364e-02,2.24316391202417736958661230252088927e-02,6.45848347559858236568054425496234440e-02,4.00956550636026793307355809401898423e-02
protein/DD_g39,5.21087183874218388569200309856785321e-02,2.36826137812614221462596372092528430e-02,3.37143497968514568254158154195022818e-02,2.18901889887500638220001794259627916e-02
protein/DD_g390,8.66546582516425491690911764518964467e-02,1.85356613885099909330942880153877157e-02,5.83660531852405959774015233181940365e-02,1.97477715412006672032529136625125154e-02
protein/DD_g391,7.83598904029758918926765235689352764e-02,1.86317416225459198305096658847019936e-02,4.29957709171702312341028994683755432e-02,2.00468501938774474917153835200060855e-02
protein/DD_g392,1.40037825282269006053107776647063072e-01,2.36947566339801234091029149255381074e-02,3.61606390135817976302472184839396761e-02,1.72830255500266594484702090074624815e-02
protein/DD_g393,7.58824425916356351360898607904300399e-02,2.91826842636770161835323868774469804e-02,2.54289158794125102401305276437578637e-02,3.18099296782863292828747826997685878e-02
protein/DD_g394,1.09355412075716103955185429547799346e-01,2.27439486460451419643405199868048888e-02,2.42089701666863651737865583030739109e-02,2.40206939686249473565432198745967177e-02
protein/DD_g395,9.21250830643456636461977667719333883e-02,1.76465011633003474538103265094803033e-02,3.14058774938564844335531676331712564e-02,4.34979629615300080297548330789307425e-02
protein/DD_g396,9.72753441758410994977254291195214622e-02,2.25202778942800202913396130477645679e-02,6.73179019079008964778428087011598506e-02,6.84499416650757059202096211921636893e-02
protein/DD_g397,7.53791754534441528429312721198130136e-02,2.70101450305432950052649549581360570e-02,3.85320326727741089757939946089962046e-02,2.58547297032828937457016795281097026e-02
protein/DD_g398,1.39069205705711634868864786893179164e-01,2.01291895404128343993467475966866461e-02,3.90856830149709554971194885726574008e-02,4.07996000619570592478931537165165250e-02
protein/DD_g399,1.26474398991423344087426301775237707e-01,1.46771439523694260506152570222704200e-02,3.43763586487423495776778287048177991e-02,5.06404438183493080938899007236978113e-02
protein/DD_g4,1.13049573665953022071316191526917057e-01,3.86476020278924221978265491526535686e-02,3.36323740662024626758734098000232491e-02,2.33764413042859813061682301903727960e-02
protein/DD_g40,8.32077814324870753014444818494826265e-02,2.36779302447486667810369020962435076e-02,1.70867480054590376503099125519368060e-02,3.37877818675262165617070757553897894e-02
protein/DD_g400,9.67262624878832732500991899616246123e-02,3.44499272565431630059998084200320254e-02,5.41323410516470150845177960287413172e-02,4.81669215393509513715143106872074267e-02
protein/DD_g401,6.97379560163230537003693241811309371e-02,2.11245461143359645163776233652019251e-02,4.28611975221826823882868096036629751e-02,3.30715257807967956729116825504001160e-02
protein/DD_g402,5.49966480846209836982337245423395501e-02,3.96259803201682646148867064707441992e-02,4.49461549113970021676673885690549436e-02,1.17016124518009931952274924084701373e-02
protein/DD_g403,3.68330414860517948062040954663007277e-02,1.50255793017864923499888274044159642e-02,3.87600931346986777512079003106631817e-02,1.78632932071602157817313580470599872e-02
protein/DD_g404,1.49785512182055837627791303174036378e-01,2.79552431606884507470726800706693112e-02,4.13471536896649296181781328406732850e-02,2.28534406184647094973975390269105820e-02
protein/DD_g405,8.67519958691925161865909407248504700e-02,1.39125035213317172600012078481253531e-02,4.34770749032330432038661956400152164e-02,2.01506061070926646034881566348667369e-02
protein/DD_g406,6.92033091281787775354262766666273446e-02,1.99301344121526913822346359449324794e-02,2.91777032181365727142689796755314108e-02,5.30868883632687270374058216060643799e-02
protein/DD_g407,8.22524991538778805369166445463639719e-02,2.10750208429312330734726508233037470e-02,2.88029628385166820723555494445247350e-02,6.53675761588193266120783245538959673e-02
protein/DD_g408,9.12775714940568438369341830127638174e-02,3.46952944748834977314626018828533343e-02,6.46362114042181331450947322558809754e-02,3.63684254142168182809831098633288518e-02
protein/DD_g409,1.02184190458374720562976565996165515e-01,1.41003823022681026376026401965796385e-02,3.68726534601492651983306098708021850e-02,2.93730006128355236153509901020137593e-02
protein/DD_g41,4.15880902284823119930927848283699958e-02,2.27660954935746532321846181279352369e-02,5.24793305557250727258833002587113166e-02,4.74374187327774336602374086712616444e-02
protein/DD_g410,1.23472922000318958194561715397302625e-01,1.75258198857314921129381457030541946e-02,3.93267339026726545446697187975445237e-02,3.70244454537968297969816213957371690e-02
protein/DD_g411,8.67028144304156409797536432692865876e-02,2.01840441643209702189257099551774541e-02,5.76370384502216780147573130802757524e-02,2.40812425143357908987935188046913116e-02
protein/DD_g412,5.38143693178986195033078202258913364e-02,2.08856624553616434900977027113522627e-02,4.79220443225520634311950111223287097e-02,7.01293745688521964499201277685520440e-02
protein/DD_g413,7.92831006218861951945904873132409380e-02,1.97610895737492762616719563109919780e-02,3.11621909249599126363161603869530476e-02,3.39926046995684435441748544138839229e-02
protein/DD_g414,5.76894435696401497370515662032671255e-02,2.18363203789076805051070552515194811e-02,3.65807623533366774563075204970979976e-02,5.78678851816524634383580800618129252e-02
protein/DD_g415,5.62982171763692232064884890703696913e-02,4.36616248941928861314676380165431206e-02,1.90083788361523136639438753246638369e-02,3.44910354947466469236276170983513512e-02
protein/DD_g416,1.15796455162973229796731351450566697e-01,2.04734247400874744917860934625196482e-02,6.01011167533486114257937860902760142e-02,4.35095007712282655612727968819955386e-02
protein/DD_g417,5.58198894212092253922922529333230010e-02,2.04412468855282106266587146979936299e-02,3.93856544471890486668058005680987434e-02,2.45505789714840910775227168185689975e-02
protein/DD_g418,1.02326923736339073475152901736735404e-01,2.24574144073384184575207425483249852e-02,3.77642148318670739518124041201235531e-02,2.04246340337189825905818551324930877e-02
protein/DD_g419,4.58373267235918462061607626456441704e-02,2.98205414396967259533941852690216651e-02,2.60037651307662084366921286335426272e-02,2.00238818402175187480677240740683843e-02
protein/DD_g42,5.09300182489716392813273148453437543e-02,2.44958003065334151677885510009926459e-02,4.45123409583718023165349721263193843e-02,2.72285504770995437745685238232328979e-02
protein/DD_g420,1.10447575506646403422998327304438929e-01,3.15583736540683136404545889391036286e-02,2.60384799504200015942264775253500978e-02,2.98811110228935178066730709392743212e-02
protein/DD_g421,8.98387216806299043625150598115630845e-02,1.78127123252624019390164245785379895e-02,6.36107316593150000129271516860152453e-02,6.39686298566194364542651820012390604e-02
protein/DD_g422,8.69517880003750354039542411530425725e-02,2.20453129357834839246174987135296939e-02,3.15365622075237716022750927160068235e-02,3.85584572020636558622864788959495722e-02
protein/DD_g423,1.63684546082234910313433726814126329e-01,2.67682808332559698819692772437983876e-02,4.89992592589209712637141564961411774e-02,3.19627964418612785342059453996884431e-02
protein/DD_g424,4.88303767730211102807538717101931469e-02,2.90955685169988284090313964493668709e-02,2.72630504973841085757980946666133700e-02,1.89514897337023587109013970846132525e-02
protein/DD_g425,1.04210670081468925117499605848945305e-01,3.52871104551865565773618115296378367e-02,7.51692790536246429578128431878635045e-02,2.14827843676528718826817650910329776e-02
protein/DD_g426,8.70905461062958331107076601706403526e-02,1.89566945118316018414308593600752093e-02,6.18421178901994045197129288612547619e-02,3.63859114167550696467746397207111941e-02
protein/DD_g427,1.06984107244381104633368106199910283e-01,2.92984790357988254330809186605286418e-02,3.67439167241426768667944599589283561e-02,3.60441821781027071815540923594053525e-02
protein/DD_g428,5.90302869039294766197127512114165200e-02,1.22801845459378280869109696619095748e-02,2.14978222265170065064460893135527639e-02,4.30915476865073331309883848972829477e-02
protein/DD_g429,6.09640835235025384653552153809960924e-02,2.42747803154482446565180027213696909e-02,3.00353356684010514468854934839608118e-02,3.09796150502540109906542323981431465e-02
protein/DD_g43,1.00620983400154167398977303529881852e-01,1.22122167454593097731852402478441083e-02,5.33370987609753496605504848158107386e-02,2.43565342379987708891005592093367065e-02
protein/DD_g430,8.88922597776941101344979259852025228e-02,2.76551844933278907390224884949731949e-02,3.92932224222879453146245915370841827e-02,6.58280538551883007658452310403950746e-02
protein/DD_g431,9.95101318484699181162979296526436981e-02,3.40647246737037899556652619011002105e-02,6.45039556404629662402251502687084604e-02,3.14632592486603002957577446910069020e-02
protein/DD_g432,8.90638292282629449810194296893397496e-02,1.13619201865233234797568231082077424e-02,2.54539868296105784136150871932807104e-02,1.89782237689840208703146568550475669e-02
protein/DD_g433,6.89904084329709489158466414041605824e-02,2.10135747291407447108483555127596787e-02,3.38247163323377293924239893729468588e-02,2.53635149392980199651011084509831048e-02
protein/DD_g434,1.67197284476908541360872261031219900e-01,2.09092432837598591217145015474007248e-02,4.40535952366459122129345760259643365e-02,3.33941691192815678621374540934707316e-02
protein/DD_g435,7.44031930987881123730037358341940477e-02,1.63161863031700698053378406319170059e-02,4.49861989587624876896647379866711600e-02,4.50457676416045957719974177684567091e-02
protein/DD_g436,8.85150512253311705076040310873144483e-02,2.74071153714438150211615329754676363e-02,3.01086032135710984290364554761057905e-02,2.62930083336701377117697406212296010e-02
protein/DD_g437,3.33411728084117849064354578582865843e-02,2.82529368627363708005242380537655372e-02,5.77529191112266539713013744140531572e-02,3.76929200195682901342387348825229654e-02
protein/DD_g438,7.40886272315113226685431700015685045e-02,2.49198391217561321280573713736743734e-02,4.73030590765205107174594686919711480e-02,2.73293571399940429279682964490366049e-02
protein/DD_g439,5.49102044225180702148311831178066045e-02,1.38845860115296104954543273893962223e-02,5.39917020846398737239694933251697408e-02,5.34032404965639933008558237083064513e-02
protein/DD_g44,6.74306800539459063785789345531020455e-02,1.77634783787379679964827169734037802e-02,3.25971293774947203229763766865838617e-02,8.34654680957750152975753296005885269e-02
protein/DD_g440,7.00033778432694216438602108482087011e-02,2.31771345424442478362929627798977489e-02,3.49474474918042865443985956636217671e-02,2.29345750004963319990403736432056097e-02
protein/DD_g441,8.23628533778019973739979976272374401e-02,3.04782630195206354333227050479489903e-02,3.10993544913133058327546772209255031e-02,2.81159546826025825048719472626395975e-02
protein/DD_g442,1.04010222748564228599067677016812267e-01,2.10516597699654651915042084784512150e-02,3.99212482145758054927102227410105101e-02,2.18581892979032679604908852112424955e-02
protein/DD_g443,4.76932769427786839363817297995392461e-02,1.40040346208376720400757464758059435e-02,4.97933877919935728414881029900637468e-02,3.14283699212571692916607171609495474e-02
protein/DD_g444,1.48434093328872516951463416368274392e-01,2.90573723111190690380840655298531180e-02,5.36505438347538624320043851901645632e-02,2.88326183313556620640633209322408408e-02
protein/DD_g445,1.12827973039153346505973147944031380e-01,1.58900540981161649540647965035312375e-02,4.46174078375747290378019548725381758e-02,3.25550193459753845436077065475047723e-02
protein/DD_g446,1.47208924295079088446716461209028457e-01,1.94656347180355971249496098625717802e-02,6.33362666768314266676925991865278767e-02,6.00021285948933651143830317178335747e-02
protein/DD_g447,1.57732275828362862695997428887758416e-01,2.26872684704546834951273467133024639e-02,4.78916195434553919542393169227922036e-02,3.12861538988152870465626821983135241e-02
protein/DD_g448,9.54806962784402384521059487677597494e-02,9.65108619747960095229638209329407152e-03,3.56754595044329343607418757733200098e-02,2.21226121206376193081003843332547324e-02
protein/DD_g449,1.05708334189870190708016497123275280e-01,2.65152483320117263894425681231433037e-02,4.10251942171973149880766499129166064e-02,4.71115017401845720896937185556695748e-02
protein/DD_g45,7.31135572356600100070379525300057808e-02,1.48860997715483012842033979533438873e-02,2.70617465149993398853415667142217141e-02,2.19919528586739951445562778348205278e-02
protein/DD_g450,9.67326127865193203572174422874524591e-02,1.12062123149317411566932319862130434e-02,3.62966506442444981587244904683925358e-02,3.19532006855856121155443135747105201e-02
protein/DD_g451,1.29710601908579944221547103784688680e-01,2.00201954341615359438801420079854854e-02,3.20267539130420721960801867707215627e-02,2.31009311919497067284379323348841086e-02
protein/DD_g452,1.20174102164587276925691254362581412e-01,2.08101851736036836895968228140226606e-02,4.32342614407726780124938448490926870e-02,8.16967769978155241920964270663735380e-02
protein/DD_g453,6.54827997224366736490518152081938800e-02,2.21582365618149492263538810248273616e-02,4.53550438839536917242210355141865685e-02,2.68956816437100549640782509150674879e-02
protein/DD_g454,4.33054382999579951150720121859283356e-02,1.43596483478563184963600981374616750e-02,4.28640612547737588720354109895719702e-02,4.27155070824374532117018725121395289e-02
protein/DD_g455,8.74441028959586053541844834095510668e-02,2.89465533518161285821005652052337381e-02,2.70485448025440278225282861533248537e-02,3.35181664192091192865949104054034404e-02
protein/DD_g456,4.79597253021506371795611289056453976e-02,2.52087214896486174040117948073360252e-02,3.30342417756370047650301492367418261e-02,4.35348376637239785219649624933347323e-02
protein/DD_g457,9.37112603481819968021495896496968264e-02,3.05207740141476826443642154763488133e-02,2.59180571780372643880610152875943141e-02,4.29739639618746652491947954063603715e-02
protein/DD_g458,9.72950080031254212893646653454087805e-02,2.47184937835515324133994988301302256e-02,3.43560527755556434139138729875477716e-02,2.78220578682694031089412228228350559e-02
protein/DD_g459,6.65350943464950762133817694935427518e-02,2.30553647679772300487817401313971130e-02,3.35351448222853225631652122983661855e-02,1.98377997179686551209511723545247888e-02
protein/DD_g46,1.32799504929911954209928853633716642e-01,2.16976330348015363882999606300481851e-02,3.70354308647041136456372740032082722e-02,5.87931630697295916105159928438952608e-02
protein/DD_g460,1.11737752221488560705121368148354204e-01,1.39838937537226821123421073953258550e-02,4.63375528498675213812014559641092387e-02,3.34139560243887618242498004459455315e-02
protein/DD_g461,9.63374548346313009958380206224653600e-02,2.29451551739972311137565170179809917e-02,5.80791900139966790794596618233363457e-02,1.96432601259611240150615785272062746e-02
protein/DD_g462,1.12550332636163645960486412377807992e-01,2.88586250313291275283256393102130523e-02,3.87397955904769622709595140361943053e-02,3.28684660093623779243469402089795378e-02
protein/DD_g463,1.65486162003718289710275220079132828e-01,3.11667674173427235648440665657644509e-02,4.80196726486555103909237752930439834e-02,1.71251158133632039543737443783760098e-02
protein/DD_g464,1.53272244119186248882484169137343474e-01,2.25531435734927049669030262007961493e-02,3.38276786285814307286218957733898105e-02,2.11827731125906962116988386332269294e-02
protein/DD_g465,7.12517222056458250144012658775665129e-02,1.68899338998500268149989321464603264e-02,3.50313185460833091044023817861751273e-02,2.95182912994538527442855212607682386e-02
protein/DD_g466,1.45580512769076569277411985274124472e-01,3.92604477426262875537064852217728172e-02,3.01036171061724476299099373731343529e-02,5.17358534504508274323465116074675909e-02
protein/DD_g467,5.53312901703516046297082210913030947e-02,3.14206647807466496995526325239345929e-02,3.89356651830220068424101853691419118e-02,3.69178433999960980615092076802674473e-02
protein/DD_g468,1.07563688052011749678841635792025712e-01,2.20455759644830843008651529796820384e-02,3.27224765108817423102446747769367709e-02,3.04738662136537925201659895066605497e-02
protein/DD_g469,1.14309055371009426246309908455004751e-01,1.40043004057058075832934882243573272e-02,1.61597921107362166104248177052859194e-02,2.88215207437384609576146507015131927e-02
protein/DD_g47,1.47446330177383758146269306722865971e-01,3.03067791107180630798865280091716666e-02,4.20004536695527501505694545829454060e-02,2.60356883336879640820585375204474848e-02
protein/DD_g470,4.19968209818033197843218895935412218e-02,2.58065275317984942156536300764160729e-02,2.35708669019585697668390233640420878e-02,2.89152769118577969539712464551351641e-02
protein/DD_g471,7.03418461534809548143781184930027444e-02,1.23859916509721252392705176158330195e-02,2.90536625616444835634172046371973225e-02,6.54961084053419375150025848209402432e-02
protein/DD_g472,7.48344727519002619150325912812109258e-02,1.68485395269802912337405472376681821e-02,3.69640801493529275382459768227299727e-02,2.86020059567446484207850891362329212e-02
protein/DD_g473,1.07401453170180106377371348188062981e-01,2.46302029327905498973264873205190728e-02,5.87895761934564621393648020752766013e-02,3.04427407137508257651836678354345565e-02
protein/DD_g474,6.34936303480158151648946936983180076e-02,2.15994026970943540658856812063185511e-02,3.53487866797162418194039174035923197e-02,4.68639573281771119333697743459698279e-02
protein/DD_g475,1.00617894758254728628629410289942932e-01,2.37012189685413320756856399850159414e-02,4.20793337078092256987097217606036511e-02,3.41095849431621266386396299308123977e-02
protein/DD_g476,7.13421438223278662014752509989692051e-02,1.93631683522453059842891418613968692e-02,4.55635035524464493713455508220756191e-02,2.51501252392372064843770339204155391e-02
protein/DD_g477,9.84893419130037412202855022396169537e-02,4.05728001889315243902671788113801914e-02,4.05356799950099733391757445876725264e-02,3.47450748235901828471098377386525236e-02
protein/DD_g478,1.14451730885603845513570991962190395e-01,1.88571009950277086642026913299392670e-02,5.86713061349515184664213483557790724e-02,3.24518649301676844515482927333504028e-02
protein/DD_g479,6.31507154263162653896851859496048016e-02,2.61306142815127016955404790980804246e-02,4.29274802095555763609118362334978987e-02,5.65456162803789609026847125586523842e-02
protein/DD_g48,7.64355723071575317084441211205418715e-02,2.77047052832507853368734006026650512e-02,5.16477507094515305690803923638969301e-02,1.14793401027047058971429438373309582e-01
protein/DD_g480,1.05963541977529393091525709405286426e-01,2.03032320317889661616398296871154020e-02,5.34533511521038885649541499440957105e-02,2.50687146639221686907526038017269145e-02
protein/DD_g481,1.09716651303033544897876156023234007e-01,1.39127973567980794079832932924297484e-02,5.60208950190738564600260173384075267e-02,1.94374358961139546816240617417527598e-02
protein/DD_g482,8.84626020853120041082278817457472400e-02,2.06357638230539852041863719418011270e-02,4.83833402026351833071828078479107734e-02,3.51038294107272245925551220345011453e-02
protein/DD_g483,8.85282466119451184783461638802697076e-02,2.29199939857861010827916099856883359e-02,3.37119443342807306667547320560737956e-02,8.21289895104907774374277478576738255e-02
protein/DD_g484,2.72271173226934995946873617400483241e-02,1.83627243187020763176543368172297157e-02,3.46040187603036308699716236715524804e-02,4.42700663391045354102910671740849779e-02
protein/DD_g485,1.35595079820107260314789186067108930e-01,2.87845191598253184269034652347428775e-02,6.17773571229067653752155045035899608e-02,1.74093088727168639523631544738935233e-02
protein/DD_g486,1.28429990736917028702395043337795706e-01,1.90606135379280595051259526216082508e-02,3.36176314874278147374411319294689803e-02,3.16592265083322804262328587246991076e-02
protein/DD_g487,1.14812863405896398129677786607341120e-01,1.13277981974450712196924887615043501e-02,6.74785781143866212514293561564680666e-02,2.37460154943155970216660071549861136e-02
protein/DD_g488,9.46246801155317297277676172265894966e-02,3.09137649440908601525646240543119813e-02,3.58529527035343141014062236403015817e-02,4.10551670900697582959283952220843564e-02
protein/DD_g489,1.79095279965937798311663266653737800e-01,2.22216723424973875997173999064990621e-02,2.89659801743799593009013299966779803e-02,1.89060583082250308894914346269060945e-02
protein/DD_g49,1.03394179064665947962193029467333479e-01,1.80638984041180318904318632448184808e-02,4.36270755324214670757221938516195134e-02,2.76028166984473939988954987576063404e-02
protein/DD_g490,6.99890320171719807028467295781198435e-02,3.29330095707768427734008064769339084e-02,3.64490090307420028899237922123860395e-02,2.31961090828518348311016243998815953e-02
protein/DD_g491,6.60049086279410105617376893490569487e-02,1.50175147196133296326998878594291126e-02,4.54472426396299458652466594385877639e-02,6.61072742619357946107390207564310566e-02
protein/DD_g492,7.01010304830431159484683572196239684e-02,1.51224569677669590184410220680016466e-02,3.65719477596208184174466496057989459e-02,4.56186587986524277958266264695470571e-02
protein/DD_g493,6.22333440179428472350662777520086997e-02,1.92052379247780994746238813104382795e-02,4.20381921072756081461397303676385833e-02,8.44732879949565276720138179067789660e-03
protein/DD_g494,8.06477496817081114751587572581748209e-02,2.24133197131209843546745279440894387e-02,3.90542103969746683306262614175920962e-02,1.93148399024260866105587853771724690e-02
protein/DD_g495,2.76379984735800220979889206108307812e-02,1.15625630782170158796875321949878633e-02,3.00230179890707583870158207426142353e-02,2.98843663899006189148143292729995210e-02
protein/DD_g496,1.09675273440372922004605601022494416e-01,1.71124015914443260777368071060475910e-02,2.89565304770606911446075940318966373e-02,1.14593174513233218620793830943235853e-02
protein/DD_g497,1.19161290566763336747867912752187455e-01,1.44338363379184672408175264918838480e-02,2.67441592515272902693972327167980053e-02,1.85118999041833356473344993899250489e-02
protein/DD_g498,1.18842640197679239272605105403148004e-01,2.70164202544939308351384081230154304e-02,2.13167443381118469040977311490584405e-02,3.68894569057847856221208821051183428e-02
protein/DD_g499,5.88842635473878222955691602767551526e-02,2.18896001935834538095226034103995928e-02,3.96039530393998843496667534544964051e-02,3.52180031585811000914056199657618286e-02
protein/DD_g5,9.17636134192997523221653418658086133e-02,1.85002358452962586451879290435641501e-02,4.30328128130893522207744543479859782e-02,3.05118563197477061339295006713732850e-02
protein/DD_g50,7.01349788782154391068487349447668118e-02,1.47090130676702843191271561019511474e-02,2.98812022124403289066301326914931165e-02,2.78063751414008995122948324118960654e-02
protein/DD_g500,7.04574146487324977947431009396000874e-02,2.63006155534709570711047108676548378e-02,4.54068044305743961293003894585603139e-02,2.83987914474187727510659491431571834e-02
protein/DD_g501,9.58843331637974637530953316556070098e-02,2.47736935486602443658818759698747687e-02,5.19340726178133674735979473518875378e-02,3.73594795252274670681519563144953590e-02
protein/DD_g502,9.80087586166190345021269027674158275e-02,3.51290019046124102088958182091979643e-02,5.14777435551563847173774377426351247e-02,4.95258278560316267269242109411457167e-02
protein/DD_g503,1.01577041042358656901763183315809618e-01,3.61550831603752298249563687971638109e-02,2.44197295800661837868171941542607347e-02,1.78832869164098861025876892261607378e-02
protein/DD_g504,7.37640007075852304090121860170280833e-02,1.83045183155263041554544867417484239e-02,2.83419188143890327490399360515369350e-02,3.65814549276321182091450342191102657e-02
protein/DD_g505,8.52859408904393858426682827125406336e-02,1.91327499284450881148177287067724286e-02,5.18014061104736479891787433658449045e-02,4.38920044946913546821275269824870255e-02
protein/DD_g506,1.63706451197253440025832327990160842e-01,1.60875134657141155690028231306487373e-02,3.19373598823276456680264902694459575e-02,2.75581074690048822646822919240533648e-02
protein/DD_g507,7.59778732710513187803332024010249888e-02,1.98046959787969565852150547931809608e-02,3.43405038222831113665610153718203066e-02,3.47020146619199987722804386496123477e-02
protein/DD_g508,7.09156984187362287781707831669237104e-02,2.00123452115371037048710187065914343e-02,6.76097170537540337599149830659355830e-02,3.91793061494696441959700777475897308e-02
protein/DD_g509,8.49176904115905956729775279462091232e-02,2.18423274435922172013856669056133669e-02,2.13588155436532757189896478906595559e-02,1.13657703809965747763050896555071377e-02
protein/DD_g51,2.12608451995969167544379932812636227e-01,1.77983879995914818953540465575193019e-02,2.61238278825107030532381937992254393e-02,4.00734846931347715655591547331980521e-02
protein/DD_g510,1.35324420245824441991581491057196959e-01,2.14115275138137815377651612896442981e-02,1.96757380060018902916513980086728126e-02,3.25164161302917879878443561138957558e-02
protein/DD_g511,1.63917182985276576151156580563461628e-01,1.77595935467036380367612508759856094e-02,3.34402026492106807646591611903651364e-02,4.75923408625291686634630391299495219e-02
protein/DD_g512,6.47828656733768858413199026061949580e-02,2.30022814454037235374624292607302195e-02,4.05146433716030026281178583000119327e-02,2.32294670739628121194156222005657230e-02
protein/DD_g513,6.07481568833834957392134789888446241e-02,2.13937357290015819103848002408038257e-02,6.03965663821539886339819041016533828e-02,5.04572890906256475828247095495307676e-02
protein/DD_g514,8.97021754209581778118186740353797304e-02,1.45166541046867522630372152720742297e-02,3.10856585116049424695321003567605084e-02,3.57525018789132383764872247586380783e-02
protein/DD_g515,1.59527430674194268038595953834200630e-01,2.40460542700702225694334510786384088e-02,7.28646636440178725374978942841370704e-02,2.51835092247265126885930679598599416e-02
protein/DD_g516,8.90350382957122916367308475931334448e-02,1.49128311229034133942887669449817589e-02,5.96023337805350743456333312274275886e-02,2.14450154148618825149570349258887448e-02
protein/DD_g517,1.42114805468108605377698724266787354e-01,1.45374646284092456518717209855015245e-02,4.10111821195282120180416547439831091e-02,7.69919990879945255493522638436233733e-02
protein/DD_g518,5.34378367096712258072403010774669603e-02,1.56578948148172968154880051843666879e-02,5.52835823502647736154290254828760344e-02,1.55648965786006133172894706001401640e-02
protein/DD_g519,8.16412966581772609887615451178316807e-02,2.12211008275508655182366095737166688e-02,2.21679380281531507746106496744868369e-02,2.10450313597232753268724983575479838e-02
protein/DD_g52,7.48996909841212864171739218345807340e-02,2.06853469714247663004852256876652061e-02,3.09021969023343144669989034962626357e-02,3.05046875732559686754996476261556661e-02
protein/DD_g520,5.80308663445419108348686711340042089e-02,2.77847567200856943098250514995686917e-02,5.04376031772783776115562721332022605e-02,2.73157078340004136819938517072472527e-02
protein/DD_g521,4.39619294791041201238762310299905964e-02,3.65575419748969407564444348487649076e-02,3.78472843004010546335273603642095761e-02,5.07257517369201835414450259380632797e-02
protein/DD_g522,8.00854412067818468575956084039160333e-02,2.27637997613040395250960627178551295e-02,3.92853137356298206266346071870976031e-02,2.75638098392290058001767802798026442e-02
protein/DD_g523,1.30090533267929505864539366168777409e-01,1.15425217757749931867627540898464442e-02,6.31311579539328767508047502113723841e-02,2.65802861420807834241058278121128273e-02
protein/DD_g524,1.05942429981916716088915922003339365e-01,2.10647769460953077730185620096073787e-02,7.86267239349553069053168406248443660e-02,2.11098662917139015161586644224559261e-02
protein/DD_g525,1.02377384428082052519811818372457254e-01,3.76118496499895961728938958732213046e-02,5.09087631678948906236607162113170826e-02,2.18811218679015771084358444167143215e-02
protein/DD_g526,5.52934211770448249153475842357392295e-02,2.51511693435254238811805940261879997e-02,2.18310815169495772156259333370029569e-02,1.08328520396769826170899070475954392e-02
protein/DD_g527,8.69381452497382142807016817513686868e-02,1.86989253158218571302147970024740749e-02,2.35428213696712526214092187556131504e-02,2.54143071964493560620944758253168346e-02
protein/DD_g528,1.07751030364886298404479169932370744e-01,1.35863964602696819428489702380998722e-02,2.97848326949555494365402003676300782e-02,2.37852527444844487173001250714144938e-02
protein/DD_g529,3.89668162919358093943651366921643534e-02,2.12697002385130246202802931207507138e-02,3.46159314985517106573116620120127752e-02,1.94572388918666844118726103756541642e-02
protein/DD_g53,8.75443076621851966671994987751282654e-02,2.09451970342184393730377488172946784e-02,4.57921285262039952107199179046616116e-02,5.67497553789988239523453082537902860e-02
protein/DD_g530,8.43213547556002468120456723579079591e-02,2.77208551405141902788842499289939535e-02,4.39714827542296010684236476272716751e-02,3.15787006621282608385140173176949592e-02
protein/DD_g531,8.39469748340987480406996603077812895e-02,1.74274536459145589169351552867202713e-02,3.27475894178430053296645026943963245e-02,4.46288187355211589386610929877703773e-02
protein/DD_g532,1.19132444297973925473930044954395654e-01,2.14350791770557940437438003368156115e-02,7.30703992253693187858996838055495309e-02,2.10914130881084754237638380979649139e-02
protein/DD_g533,9.87396575585279026218178572616085274e-02,2.36839523022491669952264031881337538e-02,4.01562311757773462314407711373257085e-02,2.42816456123575333974579997037620518e-02
protein/DD_g534,5.27778577753592117514683878004298152e-02,2.37446006216969986789934215511280801e-02,2.71085321034834916363391148855795717e-02,2.40608126026426251518303929810733494e-02
protein/DD_g535,1.35924554318671511557168966329312474e-01,2.32104857043718163522570111773860847e-02,4.84022388189317353345295363490970622e-02,4.16779244014133221878627545874287124e-02
protein/DD_g536,5.80822408242172115462726643245716619e-02,3.39216307689976723402005818805947832e-02,3.32477623195066377483180255688213486e-02,2.11249305124496610594578507369918401e-02
protein/DD_g537,6.00673792914542926522985412558521643e-02,1.58652331139715232406648066453527185e-02,5.45030783408791007386136718531533136e-02,3.64101127388736878219901826836813935e-02
protein/DD_g538,7.45637509693950556354876609541848613e-02,1.43178848141826314063260911962564391e-02,2.34727116693410471820355126540584044e-02,2.75407597730694414379284318749416389e-02
protein/DD_g539,7.18045484606578354535997690690962810e-02,1.16448277647572643794060867314976943e-02,2.36060442473841353545842800268366904e-02,3.44627242605391639505104135731437076e-02
protein/DD_g54,8.50987115915366426108402251948744097e-02,2.37935255788995489954902903593422718e-02,5.87931592513902459082952671177322729e-02,4.49735242925337201849657243694722800e-02
protein/DD_g540,1.03204205075221908499401695080807250e-01,3.94290399415740688170759503652058318e-02,4.01010470383157510068790236879690815e-02,2.52653485801861115151733722865678135e-02
protein/DD_g541,1.59665616490382912537747175884195170e-01,3.50424782249042799517583225063811672e-02,2.81538434022234681947145016667897380e-02,2.64621708110555400709457788425038271e-02
protein/DD_g542,7.65622705711706932176466051588418937e-02,2.54560183550028028315121166348621582e-02,3.07409994988052569654982103195092765e-02,3.03208328227312675717012422192697257e-02
protein/DD_g543,8.09442571379673148685031528359939619e-02,2.81318776484378164875050320769329169e-02,3.32746648929956688614965303296275714e-02,1.53600948894383308581205148781722504e-02
protein/DD_g544,1.11637505758204866437467695096132412e-01,2.47740669900850268646053574941055009e-02,5.88498557335406405671835673296789601e-02,4.66730863417888638561862237134033856e-02
protein/DD_g545,1.17130017833770305988228847321742882e-01,1.67547206624365014777632363959603114e-02,3.35411778227941835038882068064516152e-02,3.42751617757357660906213837167827418e-02
protein/DD_g546,6.41522297970914070338450204135329090e-02,3.43325592795615579691479149570291368e-02,2.29389695614004849833707082199839927e-02,2.70276748739324950204549402542131801e-02
protein/DD_g547,9.18980008962459391691507290457269632e-02,2.21245725881986896507591075638049373e-02,4.23670217886780678325251897312879979e-02,2.63662208778282716063805692186595020e-02
protein/DD_g548,1.08652232777486419248324350642714293e-01,1.91336870411618540920103296337162957e-02,5.01271257266764960483404709982962899e-02,2.02494319849599768319159422051466720e-02
protein/DD_g549,1.52969839360805299107987826071258600e-01,2.01317365535382701641436789846495472e-02,7.81626506642870235564487680829792522e-02,2.76764954073566385835788277654071394e-02
protein/DD_g55,8.73378510875911064017473529726193232e-02,2.13880362436320915214604413537423357e-02,5.26711266759770616182878488938834640e-02,4.62951457470841253420880821046724304e-02
protein/DD_g550,4.55226763017015777591247076456516226e-02,2.31837350928036708380003398242163093e-02,3.29411268331653361678705447667791662e-02,2.24407401021452188012833248658972419e-02
protein/DD_g551,6.46911795829799544360319124054591276e-02,1.94719538939876454451538136111480620e-02,3.38981605984254442747123961629914642e-02,1.85217007536246357488405093397246496e-02
protein/DD_g552,8.20783918636939303937325645921785155e-02,2.50699020950320842074801272228329733e-02,2.63721236325296387419439894251979997e-02,3.99611522261687443301296914398934166e-02
protein/DD_g553,9.25611504116507229059582155072939185e-02,2.52059624953235060077973531528646665e-02,4.00933156431682761391514971688533335e-02,2.35528093367757745241276539251324273e-02
protein/DD_g554,3.65166687480554089529662597476042651e-02,1.66549929424672016778878317446561948e-02,4.50580240651082749822222690011136005e-02,3.28968564788824806565018317039949359e-02
protein/DD_g555,1.11085902585396089247362608342677075e-01,2.35385266589617387374741495107485070e-02,5.02213132963333903065896512012703114e-02,3.25381315753627735542679408699887775e-02
protein/DD_g556,7.63632820015090187716702404032164660e-02,2.76866005174935190518311986674379162e-02,4.01489314381064474813463983890825265e-02,3.10415267102332794211468132015543519e-02
protein/DD_g557,8.85694679702504040237987413322260002e-02,2.16260903520281916464411380054950681e-02,4.44767351090994057510097659739072694e-02,3.52671534248307146110822845657003074e-02
protein/DD_g558,1.30594640158922796290011279755106538e-01,1.74152466218177885655422349187931588e-02,4.36349160305539336787767168712295353e-02,2.33718947087040214948983420934801289e-02
protein/DD_g559,7.54484412875230122331982546780825986e-02,3.15687128103661725508189952301449284e-02,3.34187611050759272286290046106000049e-02,2.88971143809620783835008431317529210e-02
protein/DD_g56,4.07798378778909498804697552519309628e-02,1.71383630823715538375473972874202633e-02,6.07427787526904269062804615166205034e-02,2.05629760511054554977797841143152123e-02
protein/DD_g560,6.96278525128118035362171591992955352e-02,1.99989052810204662844204250742597909e-02,5.13155419310400177517836913566846366e-02,3.06313117079262052659664228658261271e-02
protein/DD_g561,7.14970522110222073623505073694181561e-02,2.91686037708868402548054047066290543e-02,3.18431208493734995902216471121460615e-02,4.41541430159461660656489953186192363e-02
protein/DD_g562,1.19733374659261662108381347892349159e-01,2.94922513966640388022198754248178827e-02,4.19296437532425316739217859966205839e-02,1.70689666594300854113274326360985578e-02
protein/DD_g563,7.45855283089245127453692388461558892e-02,1.47864691903892618873404031858797303e-02,7.49458978262606119192579905983732507e-02,5.90296636128391089705589150726642133e-02
protein/DD_g564,8.15044807041863354166182148315204977e-02,1.94473450910689540443902635482017487e-02,2.03422388557217637919958246678155186e-02,4.62511677196063122695435417065426932e-02
protein/DD_g565,8.41106608220854939585948535847849245e-02,3.22075967444905018051667036719312777e-02,3.99858069447264717206758197760096344e-02,3.96369831878797361330571266894263720e-02
protein/DD_g566,6.86870881947543429455153801444288120e-02,1.28398702265643269812697734945905994e-02,3.38649995457103469269790270907106071e-02,2.73747193166670508813119982503701286e-02
protein/DD_g567,1.18016220259616008777351404258972908e-01,2.04268354707577689213105467694071469e-02,3.12204748236871727120970296259561779e-02,3.80643774162095728924647785432781274e-02
protein/DD_g568,1.26713022009371042659172636040951603e-01,9.94724402312142905214286151094759907e-03,3.76151333837726422337720244714500355e-02,2.33449396497585330396546363269133930e-02
protein/DD_g569,6.23813473373649782424346377991755187e-02,1.50177729804104045475264134606253152e-02,3.24454311387269635843295067419741652e-02,4.77478540933501887795016976245361712e-02
protein/DD_g57,6.82890863895706148798968729709248710e-02,1.95761660533118717632398801360541085e-02,1.86893620844857821346332974229285476e-02,2.28683809962707969399984266755653613e-02
protein/DD_g570,4.80619226603200895136038686642651289e-02,1.80234593913785143289957443696152780e-02,3.87612923158932846667574737850783538e-02,3.60108829645458589522551631458080113e-02
protein/DD_g571,9.06105788059704022393740679547605185e-02,2.97532697355716581822489421893976669e-02,4.45729701625111769383075340095225126e-02,2.20303260085612335463530944456743726e-02
protein/DD_g572,1.13897858956972770762918092331377982e-01,1.83717663812276932261953508459292969e-02,4.16384191660596459018556622698798720e-02,6.78230290025717937879615822102286041e-02
protein/DD_g573,6.71734009571110900253025453193251197e-02,1.75507892845456535218216778222628599e-02,5.55901184307290926570291473224483591e-02,3.17395516727198856504111467504724789e-02
protein/DD_g574,7.60004700896638169209694335675011567e-02,2.85980153115884711967096733057757610e-02,4.51739634930970414577504455509010122e-02,2.64172677087062102687211157977707873e-02
protein/DD_g575,9.10467211942888078942346781962800965e-02,1.35193351303075809582060669432001043e-02,2.45695697114912528727552464732074888e-02,5.74288444679339205934451196994743857e-02
protein/DD_g576,8.83902992457387929789141746654862276e-02,2.70961185405150132311881940600051432e-02,3.24854071775390435510758637489377759e-02,3.50621715398340950973320653849209345e-02
protein/DD_g577,8.18837607700058036368357720761460256e-02,2.09936265032715961687399798895046117e-02,1.84028787792539205893362460805561293e-02,6.61819319827200038282520235828954758e-02
protein/DD_g578,4.62239997093871658710111933264290099e-02,2.69086175847330106866379818197942795e-02,3.66236564419479060461805900587710454e-02,2.33361553571209267594123344412836489e-02
protein/DD_g579,1.46625627373145187381261841028712697e-01,1.68558647493718470928306606789034148e-02,5.81139221700656699453415720438895568e-02,4.47718006626887690428002444867092957e-02
protein/DD_g58,8.37454263824237122255994213350342733e-02,1.76211449179984051815167145910103207e-02,4.26277408934124213305448551597211605e-02,3.02779007462374427146567430745121170e-02
protein/DD_g580,4.76492715990362239245607135693016833e-02,4.33729972336800780383095046053518674e-02,4.00378397806737842442310713364036925e-02,5.57620372108320979115758304602800356e-02
protein/DD_g581,1.37100899751114370444787215822826246e-01,2.18933741677954426222856775523445550e-02,4.73100426613255644727983947101202121e-02,3.79354773728910519213601145329685775e-02
protein/DD_g582,1.34432795489048746276041630732132382e-01,1.72623206240140952036567311511333287e-02,2.70186446488235804976676042053698540e-02,2.08832360672829932294234279343485869e-02
protein/DD_g583,1.88070132064758615076986503855228081e-01,1.48145818730600518787530258316785903e-02,4.33395580824188408054521812669646779e-02,2.22696874355602224664095130205053048e-02
protein/DD_g584,6.50169725507654498459474787190310805e-02,1.26722445231483225480536169026431414e-02,7.58412335718239358845081521319170769e-02,1.93408007300722153210136864065341532e-02
protein/DD_g585,1.03860350509509563470294092956970816e-01,2.49046509001921352949466775748425193e-02,5.54666318130195986747438430109923328e-02,3.40954410809525360796367085557197927e-02
protein/DD_g586,1.47830194499306768100075456550433019e-01,1.51408631892558290445583600368901745e-02,2.89556698262436265642592722196481856e-02,1.05659962293080554968300807704141662e-01
protein/DD_g587,5.03503268279740434248245140762185024e-02,2.27956946072676889223886848803276064e-02,2.92121000152379742556411786009414727e-02,1.01344209350044699089774724505087238e-01
protein/DD_g588,7.87598995787491872088718028212221055e-02,1.67665476181637136019529202251097905e-02,5.78741782351890193888352296059761761e-02,3.76813599680865735702089649237559583e-02
protein/DD_g589,1.51531517895845430583779609001941301e-01,1.96637589546557919821463987490158437e-02,4.29204889538996023753285213962658414e-02,5.23908302720378292991629605297044621e-02
protein/DD_g59,8.56868347022959108128206122616624777e-02,2.99879241297176938723914128143331243e-02,4.82949819293193793998152997147105505e-02,4.25721318231228885443843422291077861e-02
protein/DD_g590,6.07342084402852235755430085286659451e-02,1.78743971399257935021710536119539577e-02,2.88192002935005410304921595995782291e-02,3.03549907644671254874231347585054669e-02
protein/DD_g591,9.32763135658218861638221923010530041e-02,1.84659444046869470760292729942476736e-02,5.19007758323608083300668222699337719e-02,4.25022546797500105698225952896871643e-02
protein/DD_g592,1.07269481801729874083570105464117984e-01,2.94015790466341992280875409793733671e-02,3.31073570543335119158581161778976409e-02,5.24915080104402420533768971996125677e-02
protein/DD_g593,6.51325791384659210106209624405637227e-02,1.69665293100538010688343589325807107e-02,1.59270249476798918530662464221644078e-02,3.78807401811784329741660717602778487e-02
protein/DD_g594,1.05886406701218347151361536893645550e-01,1.43874832615686304135416864478923744e-02,3.22176289749841943004760067711113242e-02,4.70040738172717324898065497877934733e-02
protein/DD_g595,7.82300761906580354817815314753331034e-02,2.08165971736595969581880047258190141e-02,3.23763071981694369946760667188627918e-02,1.73453898433879209999073424998087714e-02
protein/DD_g596,1.45061103600050993438794940639170887e-01,3.49204574706212707215081438602253981e-02,3.87177301699948778793302278089627739e-02,4.89805143938558964148861964647787891e-02
protein/DD_g597,1.02401318512284137022969054509865515e-01,2.24359174113130255756036679742086510e-02,3.56122970465754699262217543519207923e-02,2.56040988454256309431659516695445693e-02
protein/DD_g598,7.86935238589004110016073257203374856e-02,1.17904160543314526234373136851476241e-02,5.50939376795761495614783458728111201e-02,6.14607132348672610217905731100885722e-02
protein/DD_g599,7.35032498614162723192153760843604402e-02,2.05933300746938428698417270451145858e-02,3.69980371334111881575532236589534464e-02,1.55496503385775924107974506158695238e-02
protein/DD_g6,-Inf,7.34606703521009472779522655985425274e-03,5.02329510349123639358009475170344504e-02,4.76003017508885713445902065523599171e-02
protein/DD_g60,8.42349074948525679994126631587999393e-02,2.43956804961927018654169196255350491e-02,3.71129859318314528879979435170872681e-02,3.49997519958040770153608157009548133e-02
protein/DD_g600,6.99992311033001941485412660271726771e-02,2.28936721259059673087648882511957744e-02,4.06664378653054254470347676682455666e-02,2.08123386993303666773517705004072710e-02
protein/DD_g601,1.10209666569056460119613800994872712e-01,1.14187073222581320768476722908475267e-02,2.22475435367271425533918447073360705e-02,2.50724891002064143047346525425063993e-02
protein/DD_g602,4.53974289398032666254083664284327388e-02,1.75689168284412161010199681883982658e-02,2.66576669328281948261484913326946021e-02,5.88251578328225539759792274863756535e-02
protein/DD_g603,1.06800208514714366998407330623898265e-01,1.46989497283189641769669831438395514e-02,2.23525537542755126953002506729271848e-02,1.95296816346721175045620717040389392e-02
protein/DD_g604,6.99957991571913267262314625296789696e-02,1.57886046286276417503571480859110753e-02,2.91602328096215120807501651820151185e-02,2.41956384922418145681968164129407770e-02
protein/DD_g605,1.37800868139748656262629924949597427e-01,2.47744520702289452044789929801581144e-02,5.13025493043284826998574932368548608e-02,4.23598526957243458865919666881946244e-02
protein/DD_g606,6.26461439147753947171841846009379690e-02,2.37672832669796494891840626807896051e-02,6.93230491153831441904356448072869445e-02,2.96099102116971475167965136432135163e-02
protein/DD_g607,8.63229568313049066386569678131130370e-02,2.32811403864255149340501531421946192e-02,4.78490050689110218777573697090766160e-02,5.95631616904937489652247623634563681e-02
protein/DD_g608,7.14139793794497524469773904989274115e-02,1.86897025488827486072468154117188875e-02,2.26118488388328418417341197173238799e-02,4.39214785288780492734708837322404271e-02
protein/DD_g609,1.54983286732580267839456473583269865e-01,2.43112050199971638450917566183637312e-02,2.45947083906652121321326888714384633e-02,4.26104206346803903535577428940088386e-02
protein/DD_g61,1.11068929467985178965218007128091880e-01,2.40756397096090261067607082038618807e-02,2.89658849782552158623641579285958912e-02,1.97407566353726665069418081434356405e-02
protein/DD_g610,5.22939840734851875927781045971739250e-02,1.54565102547168767280191019073655694e-02,3.58066838383387184923435641842204444e-02,2.74745658042163309360543695940717868e-02
protein/DD_g611,8.91025799772368688318334675677975877e-02,2.59919926164521430424303003099221896e-02,4.95236745055093350381350672318602596e-02,7.87304325859153911653852517175785348e-02
protein/DD_g612,5.57462688713460679234561543162667285e-02,1.51822694162442015385595985572824970e-02,5.70421067285806271778355714474558817e-02,3.37214473803570751165382587456720668e-02
protein/DD_g613,3.09930803075169822889396374432172676e-02,1.85956724506912427183090331586118632e-02,3.34171098174100416200218334813109875e-02,6.71480662981988684268561252149042780e-02
protein/DD_g614,7.81437636197660882865995051165359161e-02,2.15421964658264815707744730284350595e-02,2.92431424337825395605940862621100828e-02,3.65041202430788894932743665482430318e-02
protein/DD_g615,5.43963785021292050069524434920319434e-02,1.06992096550648271866655768149513831e-02,8.04984373330893177818182798059637330e-02,3.31659181355896326044736555050393692e-02
protein/DD_g616,1.50806228745044541347632285884569511e-01,2.42276396688535374212195203157967827e-02,4.69397741829606775786897656183245665e-02,3.77540356937430878670678463070935980e-02
protein/DD_g617,6.41412175480744645621990449844543257e-02,1.67821152262737642747490170123059311e-02,3.41270169783123978227841116237099441e-02,1.58898272938855928128908953955043909e-02
protein/DD_g618,8.94163815348459497794812456195012439e-02,2.06465221042813825324908772614477898e-02,3.42609425094983821369053094382209678e-02,3.51568311272006382236437001540616125e-02
protein/DD_g619,3.50469034005466849477459358255872706e-02,1.74970221008866190410597483584276767e-02,2.22706144790212675178891750299344193e-02,1.85056813445175887553214095293527976e-02
protein/DD_g62,6.21003969497726360487958791583184137e-02,2.12152638969643649714678154322984288e-02,2.84402736318515246078352893650440943e-02,2.56189900767504821754125156364650233e-02
protein/DD_g620,6.50499088217692902392038633652113110e-02,1.81584876944725660358814329633364787e-02,2.41333011039625289108293563370076161e-02,2.65259748082293239807261721181601228e-02
protein/DD_g621,5.30984621467148150056179531275095932e-02,2.51653822454212581947185602083991342e-02,3.60631400761028592509894773395912838e-02,2.70782973171419243369021849455605934e-02
protein/DD_g622,8.32849036731974686440051751407721566e-02,2.29478111827041275253912312402683972e-02,5.33468318108518298072424122941368465e-02,3.16469064272998580130221523376993869e-02
protein/DD_g623,5.12533190386939654842278589930343159e-02,1.90926451646643011981069889287343776e-02,8.41682691607834350639115662232943565e-02,9.36335819667981009718272605864405874e-02
protein/DD_g624,6.21921379370750426553527101157410879e-02,3.01518288940987015850265987181127679e-02,1.76344165086689895133557576255276394e-02,1.73844314700797883386410809016160318e-02
protein/DD_g625,1.01691180595204590007126204773994330e-01,2.18371364140562578187041285227738792e-02,3.06880979157225551421692819546979478e-02,3.32114978116074995057556558100988410e-02
protein/DD_g626,1.43129148838103188367718000679095548e-01,2.11753957238098218959757519678129416e-02,5.42392826101242801478269113812629491e-02,2.28935826992828896518795222196796991e-02
protein/DD_g627,9.95901184433784302526321916841695453e-02,2.10063690511139299180166052791359901e-02,5.38042086681508533689302800031382721e-02,4.39769583848392801088578520884814377e-02
protein/DD_g628,1.12414541989656729086309474091865847e-01,2.41380650852832002523196402407226305e-02,2.95619767652989955002703044168878182e-02,2.57227452493242874280421923847269061e-02
protein/DD_g629,1.45579467614321349855868452411802407e-01,1.54839583540128127526166784180352779e-02,3.36613640716345940848185204231446753e-02,4.28079348633734552548225267739775143e-02
protein/DD_g63,1.51982262503008149434028535562338915e-01,1.62213628706787777245712883457221092e-02,3.53314217170568258118569733564525669e-02,2.28229635752950644719517776014028504e-02
protein/DD_g630,1.59511862450337775064052932389110179e-01,2.36464769336896570233234677972102976e-02,3.54599753722408124415095491461081913e-02,3.21332133428400769733400271902308420e-02
protein/DD_g631,8.19788006696962112824384244936191506e-02,3.64665729537286393775770837103157390e-02,4.51677880544670940293036885660736007e-02,2.03812769509568377429476400884746466e-02
protein/DD_g632,1.21968380228967504215586498236706520e-01,1.61958598586862937312887143898628474e-02,2.81488912471555663581447994141521701e-02,1.80888472303942815415354546085320525e-02
protein/DD_g633,9.34692100332620721328582780915296470e-02,3.27529577026811858116787172142384597e-02,5.62630014660169217134247690131023821e-02,3.18726312672206317386306692068913756e-02
protein/DD_g634,6.06592772831174705589532143539790059e-02,1.93145991330062354430664356979184602e-02,3.99492074793340501032480207196711167e-02,3.08196290522705094537017208095995773e-02
protein/DD_g635,8.07971251298821343408896201622689423e-02,2.05476416529218809513868823001687699e-02,4.64700251443011836913837070291306396e-02,4.21330725653851113360604958336454517e-02
protein/DD_g636,6.47767538718614208184439548553241977e-02,1.40289110304671985313688316149575844e-02,2.89005468764206141334666240239529971e-02,2.96917463606882403887889510051969191e-02
protein/DD_g637,2.91898417015407081225070710827553078e-02,1.94139610673697519958091575157479546e-02,4.78972053657648886747827790126103327e-02,4.06383585203487865926578129806924399e-02
protein/DD_g638,8.95927800641976700503796469517996407e-02,1.21442527192549194651266879510072315e-02,2.26762297267061659169206805686166060e-02,1.97094155338675692735839076023547237e-02
protein/DD_g639,1.02390017478989868167092523172521445e-01,2.30506422655285538547813422544202232e-02,5.10851895306109628476971724150090298e-02,2.85789092743957249717585466268021607e-02
protein/DD_g64,2.03342693071165571549577129839121170e-01,3.15576730539998834811453350109799030e-02,2.92538847715604509247002189823614500e-02,3.74793098216825528377124987619894193e-02
protein/DD_g640,1.02245165375149383788460952205876215e-01,1.43228971596476383864546832343431874e-02,3.99503988685191219055500185561348140e-02,2.88829677560117863075804918398891386e-02
protein/DD_g641,1.55590537259005920541818717148902569e-01,1.66082284753677791085358797202645643e-02,2.12708822276640926052879643095080006e-02,3.63159651919614119638752766908032158e-02
protein/DD_g642,6.50697038218023643084759856498073029e-02,1.91831196710103862740078070812833243e-02,5.11884621430960509018355424497551934e-02,3.94753326703640843957032425828196408e-02
protein/DD_g643,1.02015199453738106144499945155480178e-01,1.93091039761486595470441475018632881e-02,2.68503072465462117953343906773795660e-02,3.37819371115871343120645209177142389e-02
protein/DD_g644,7.47099487917390626147584747768629055e-02,2.52253505350657678859271763163808456e-02,3.44577002866589011398184101187100492e-02,2.85955480377394289147485650382337421e-02
protein/DD_g645,8.04181204093650295247444971021897924e-02,2.27438194207292069310428134024279802e-02,2.47093718795956122964045290534959293e-02,1.13271449770338281822200830800098949e-02
protein/DD_g646,1.82162195552713634610578051088829416e-01,2.92835646668586650170463392903289881e-02,7.19694632999630227345912347234992459e-02,2.89611408603592980827932515465024556e-02
protein/DD_g647,1.18831513273874148065609762222103947e-01,3.33850208543876351436519708747554041e-02,5.47735664945518547194154464657647866e-02,3.34270330664224109208199931584781261e-02
protein/DD_g648,5.26928942758403306609099157539616940e-02,2.43945969679456116152399299625750475e-02,4.23519415658029689218753397272011344e-02,4.85538833419749374771086575762071287e-02
protein/DD_g649,9.80410247632394260849414303533594354e-02,3.30704720314019759012577403928907169e-02,3.15298128676798982171380335266900493e-02,2.22911524143964436414100807304239211e-02
protein/DD_g65,1.11092527315117026224348875853146880e-01,1.75271203783166054305832634379589863e-02,1.69442290288647330050805679180326092e-02,1.96897559228959972644484485811241443e-02
protein/DD_g650,1.26706076046611816361266795742469120e-01,2.52990131724988240859692784705076307e-02,5.88305363808995068780810566198661596e-02,2.58496883045406863195380062907264219e-02
protein/DD_g651,7.68053811586252108573155474865831200e-02,1.55670336152817699354453901582366303e-02,6.18985431079544400358736147352328977e-02,6.63034430236113823399508863374013522e-02
protein/DD_g652,9.58817353382348239628783357977396746e-02,2.60981892170557725371084104635884337e-02,4.08233150733827032607243324749956391e-02,3.15875273980639679698715346004006199e-02
protein/DD_g653,8.03856155985399846910498291560720684e-02,2.55533125580010344889792005535740626e-02,4.78593670975006411294055825685239096e-02,4.07836372715789762482266168311977187e-02
protein/DD_g654,1.22445600533670933075101874048186557e-01,1.70295650648038254251752921587757890e-02,4.36527033571840016674109663920728079e-02,1.77415267105315024861675356491408803e-02
protein/DD_g655,1.42937583392508682788928196799754924e-01,1.64199475263392626212794425285212022e-02,3.17570864950616703145109175967005639e-02,2.26974126035690315468517111091196600e-02
protein/DD_g656,5.04588874781378246763735152899459655e-02,2.42345174182251336091597662160778031e-02,3.34456676556796593858738298346566900e-02,2.20274151301047184070087975260122214e-02
protein/DD_g657,5.54195931860762638613501087625560767e-02,3.00602228826837751705533681492914887e-02,1.92120303771576403396578802684428958e-02,4.17024443668099151086558136568629780e-02
protein/DD_g658,1.29832870483085092211679296914449767e-01,2.70512558882374000661968012475448729e-02,3.09520631370188372863191676243000204e-02,2.90243837430950851468610299897708202e-02
protein/DD_g659,6.57014428714290558541925639260408345e-02,3.41263194125149025678202981591598616e-02,2.51759614182795569354895795010580289e-02,1.77604552186603017573035360099749892e-02
protein/DD_g66,1.13292195233818154744193747595749559e-01,1.57014908656364657988283059346212240e-02,3.57337945391486918761139450613168174e-02,3.97603958907079097422594162810248564e-02
protein/DD_g660,1.13950171909022636138763502213682753e-01,3.14742282559903613013749452036122976e-02,4.16165925775202129591427677013857855e-02,3.71971304510427592063414429529021787e-02
protein/DD_g661,1.03372539232580347932983427915566088e-01,1.45984973654117007876408909725770519e-02,2.02078807605269103545783584592830833e-02,3.85042507016132066401644003723525956e-02
protein/DD_g662,8.13406974749721741622476829841446206e-02,2.76847394111348879297741012030330325e-02,4.15357054231558465233257086705737143e-02,2.44234267024899201872907500646265947e-02
protein/DD_g663,9.60080929123823331679548845831321052e-02,1.92149036626265153000085178758250724e-02,2.77741626838947417366629695941021308e-02,2.83279662714717780118417796242928016e-02
protein/DD_g664,1.53138175338913376202940428235447974e-01,1.97296385889957966928183100664240731e-02,7.74923529057121907345116954678142533e-02,4.17609824154080258406159297797872358e-02
protein/DD_g665,1.38645673891258659319204607386118919e-01,2.94986928103724189374599863672526949e-02,2.57281484647820028186797473474013748e-02,4.90688388205988727482789536621236804e-02
protein/DD_g666,5.35422158511214979662525818312816979e-02,2.29339222725034417410626809064852207e-02,3.39750734346179103563448998382367209e-02,1.88585154287369243727819306592041286e-02
protein/DD_g667,5.34248808474123896554785761464102430e-02,2.09325010480785402112214732939921988e-02,4.30471167383009858358108286257498041e-02,3.84288471031682454117843048101683082e-02
protein/DD_g668,1.36565642456654479003560502813156906e-01,1.82022833994668687956656194142166821e-02,4.06984747203107719138512959398385041e-02,3.10570049491100793511355827234890600e-02
protein/DD_g669,7.13357303035000070588145182838211085e-02,2.85692233179909594261886699321916129e-02,5.01606576588271512952268398159743849e-02,2.78580608965556070076919117620895735e-02
protein/DD_g67,1.18871958436115810957311309760510981e-01,2.38686703483837196047643344926328409e-02,4.03490775504604739790863547224181390e-02,6.26549887980828601410983844580812104e-02
protein/DD_g670,1.10758665616433013004315397961801398e-01,1.69634226504734827645224367950301884e-02,2.88343004877261881562427630097600190e-02,6.16766394764070030558768318309162994e-02
protein/DD_g671,7.21501413591876950780960341834930672e-02,2.00618603941811998599930832349315499e-02,3.66353782247370837764745532487394192e-02,1.94256808375434001808302933330739774e-02
protein/DD_g672,8.88902414709781105172994703265374069e-02,2.23714351887456092693971187741864321e-02,4.89238881429147599187428961907967901e-02,6.00959420322350766250873717579725661e-02
protein/DD_g673,1.03110592368071519637851247061929534e-01,2.41334051998093552452299837024557358e-02,4.91509009480249173208518122276169230e-02,3.03564607322721498761705884242871988e-02
protein/DD_g674,6.13486165619299987765909683252097402e-02,2.34615489704656762564342865477069362e-02,4.94811252214821914247640977108453125e-02,2.79394967427803992272927211836453838e-02
protein/DD_g675,7.52644029840879782599626353376260540e-02,3.37059014804400786941522144071389225e-02,4.28179856413223589049202091378467779e-02,4.49508448028931902451272365293980692e-02
protein/DD_g676,4.51490673216390168839583215161097242e-02,2.04697960422438011393106281904681031e-02,2.43397838291676368816765689043812657e-02,3.67628723631975448840939349230969011e-02
protein/DD_g677,7.02512407501099961493594207008365841e-02,1.79255891137819774435864190645935311e-02,3.26924777296920667983123959225101554e-02,3.09281747134744998241722672167781225e-02
protein/DD_g678,6.59280308520979208890862660588564173e-02,1.59227204260856622340334546938500591e-02,3.29388456498924925245210647301130769e-02,2.86767736004573151084263276112041230e-02
protein/DD_g679,1.14304546725645056430784383719824585e-01,1.11949013920763094446711459081236228e-02,5.30753569467271675901840654791252972e-02,3.66598489701874758560441260896518526e-02
protein/DD_g68,9.82341186210707374005722767771926309e-02,2.65685142806537449314288126709768179e-02,2.83644247238682281793289198851742185e-02,1.59548657253434643411411203695814968e-02
protein/DD_g680,1.47041932329310802035878959658634159e-01,1.84907763221248019265763434330532486e-02,2.72009764161443023572968494060099744e-02,1.78020474178936080397627675640140786e-02
protein/DD_g681,1.01590988723246439135860341395674572e-01,1.43417727853413844455093211316939956e-02,3.76122960237010996407505356542358756e-02,3.43658902647129262498382754912353509e-02
protein/DD_g682,1.07013491105931924633076448925403376e-01,3.52716870687522193201465917431131560e-02,5.84810233213886362735308708360358043e-02,3.20177558843187350582494890165510239e-02
protein/DD_g683,9.73626946752296926208775054422994851e-02,1.70982890749736938796256951169008715e-02,3.02138791360791743616771507160573880e-02,1.91703336658021947404880554142296055e-02
protein/DD_g684,8.04184912798963629419524322026318085e-02,3.13085266900198955019812805601053992e-02,4.83696152871597024224514607741246840e-02,2.69257868454899867444542298415179087e-02
protein/DD_g685,7.15771956901253228570816519062525238e-02,2.41201234938974397146498632925815926e-02,4.83166333947083891037299871238988432e-02,1.95030586482374929941894493569445609e-02
protein/DD_g686,8.83419258353726258069831773586309360e-02,2.78353812089889062719495219958922402e-02,4.07433116539268565634710583362487477e-02,2.73373895182770969978682885627988222e-02
protein/DD_g687,7.04872203492170665790133821653913858e-02,1.86266760438562731026234996568747842e-02,5.54664386018806217385842182891046662e-02,5.21466893801573339950795699106389553e-02
protein/DD_g688,9.01608287298552768649796565148285907e-02,2.89577906807646312297784371985840384e-02,4.17298342732911736563514584712498609e-02,3.67454665020557388740968036706442611e-02
protein/DD_g689,9.20165073749518828084981723084766210e-02,3.46195684540196403744986612927596820e-02,2.09078324368914820594324518111577193e-02,3.98347441576744254367284488222712609e-02
protein/DD_g69,6.31205450892499991142190365805500595e-02,2.19122537912798532928886062891205123e-02,3.81757767538547597356377156501628563e-02,7.24780767113631542386429047716042661e-02
protein/DD_g690,9.08982911342537733085746790887908087e-02,1.88968017144638904455967462617304725e-02,4.23263723009131057315108614532084543e-02,1.72499600648761299170148186385962395e-02
protein/DD_g691,1.22429273835662642926938020228349545e-01,2.50433033324922027427708838644863912e-02,3.79991450218847082492044888695451808e-02,4.05805411535923323728660794510705646e-02
protein/DD_g692,7.00590729291884319640747861051773865e-02,1.52373040048985085509326421576419737e-02,3.53791863720794103080035810903871158e-02,3.01295714429605766826597001015724739e-02
protein/DD_g693,6.45644340252258889341075427123673619e-02,2.13190519335026922514683652389635478e-02,6.03076508885393102740044166957737659e-02,1.95892866903817082947366933981390085e-02
protein/DD_g694,4.20977921292763867476138420055614542e-02,2.13384913564201325153217223730989826e-02,5.19734233199818093577694022801214294e-02,2.55326816536352076436703364050697055e-02
protein/DD_g695,5.17533568253044930674608709018193461e-02,2.59608328407378808011320670321788596e-02,3.31115565457087535911080344104247581e-02,3.10167619333311621279557161400862016e-02
protein/DD_g696,9.91828902995270570834123317217975527e-02,1.75290254248662200295887509885861073e-02,4.21285731739890414621778735204438772e-02,5.46450850043146226171935716197757315e-02
protein/DD_g697,1.29600896917760952237497410104800070e-01,3.41052708225284807674268243099697440e-02,2.61766095548527760041330619644274159e-02,2.34130696898380129009562238435482323e-02
protein/DD_g698,1.35175258365915518342388724360530340e-01,2.19137840492629521487606692032589542e-02,3.73837858705582432425126276048755274e-02,3.10861716596069749949756676402426852e-02
protein/DD_g699,7.30196415589669530601582982282189429e-02,2.67993938745227799098761166824513496e-02,4.08996362018471294774803535463023287e-02,2.04892463207342447696014648104805672e-02
protein/DD_g7,4.11664915701369698909229198639368488e-02,3.71690146015894596954633482064591027e-02,3.52635966589885791230461512970591524e-02,6.02463900859891535550711371905971433e-02
protein/DD_g70,1.09090663203762500774433649749572650e-01,2.09004834191505522698925068166959289e-02,3.71778090541554844721904818599906285e-02,3.76911205429590427834440429398998947e-02
protein/DD_g700,7.21461321476144130995566151536383877e-02,2.13228875816824511730254223615932629e-02,3.37502076957020265975755430731959152e-02,3.97831881461190959557169555118092626e-02
protein/DD_g701,3.41779959567152216432835122340573346e-02,1.94969940759761068033429156070209615e-02,3.71029582885940302232528868894413697e-02,4.69965917463941783251949386314576738e-02
protein/DD_g702,3.16528834581788334601790505684171666e-02,4.23995325268506323215758754254310505e-02,4.35991931164162256469463862933028529e-02,1.89787682172382609661555518212133441e-02
protein/DD_g703,6.61354912648142945586645103311582957e-02,3.08540835228273432827829272224965779e-02,2.57204110026070088786883916126573155e-02,3.71052215257091553271030193218645645e-02
protein/DD_g704,6.81712936236449693342829357207376327e-02,2.30888126869569176798615969146914893e-02,3.10006568319274626715465676538666221e-02,2.68477021227894290150492886534236092e-02
protein/DD_g705,1.10126696902317224617002346049880676e-01,1.98931473573359261090331552803999114e-02,5.26998520965385602280143785805680757e-02,1.50359259622997170846489889301730262e-02
protein/DD_g706,9.02197840499003838180970403314128378e-02,2.40849266239784695975321482683492836e-02,3.16086869268074162408905131252551951e-02,3.87455921820916563361987756260143495e-02
protein/DD_g707,8.94340927140062308297055859184438870e-02,1.73659701435071286012846884298902514e-02,2.88777176975369053649298241198423643e-02,3.30598836486454761560207821630936263e-02
protein/DD_g708,9.90041441829810369247084862338650130e-02,2.37888254242870096287542222870526289e-02,2.90017139124656654512507938071558883e-02,2.34522571393870840554261012438101123e-02
protein/DD_g709,4.05196753008922582747514172967576215e-02,1.21055186643453418697094314297950627e-02,3.29866848259923354129447878828773624e-02,1.50812922616542832304356137451408104e-02
protein/DD_g71,7.60913814783931216473263328731783174e-02,2.67904707622883759299132979369220265e-02,4.82864065215663805986891681144910045e-02,5.88416171245579736917139099376310811e-02
protein/DD_g710,1.13915777740721133518701968851434195e-01,3.37131145752732278230842565019629590e-02,4.35600855266696563652885393786948191e-02,1.43481046025050719691280609531135100e-02
protein/DD_g711,3.99709657188604468365819837757033761e-02,1.45836292118009002766293832001498871e-02,4.31318533335548861721539232981578115e-02,2.09902182836210264416001311757140957e-02
protein/DD_g712,9.95154790861970889034466400480129238e-02,1.92417632992997288523418269157778969e-02,5.10202433054789725576830636127431060e-02,4.28553036115169697045999013364602869e-02
protein/DD_g713,5.65066048551075792648989715135751391e-02,1.18084943953582800844602621443287098e-02,5.35395819827206659754616907290681860e-02,2.54017843375265727160848225889872123e-02
protein/DD_g714,7.61360766475818694694891491564884844e-02,1.85217803136770633806211537967171073e-02,2.48318690120232058549964046720592710e-02,2.72629282268752010328887622864691155e-02
protein/DD_g715,7.31062442172499895717795590843035588e-02,1.45868399724786218014835361695574383e-02,4.32899927720847479886055913816329240e-02,2.63865892678732683586043795203946471e-02
protein/DD_g716,1.03606354185787310090482227721918648e-01,1.12954640852623553037583846562082751e-02,2.60012190316118796362571886635864220e-02,2.64108745532639937259253544345257778e-02
protein/DD_g717,8.98920299629912588992501065225550572e-02,2.67310986382697150607749249940804170e-02,4.48478869915346606293689146654653637e-02,2.42833193608968052398852984744942123e-02
protein/DD_g718,7.52539015402198000339561039345396293e-02,1.41441153465812597195794267913749163e-02,4.39233092393838337854670641434193461e-02,2.41639037751709014542231425682966218e-02
protein/DD_g719,8.97397184926604616165120231918210848e-02,1.25125274503747141437779654655437462e-02,3.83235100557934484209435532780385347e-02,2.35808637312546195301190047666008961e-02
protein/DD_g72,1.05981094857241972732251958041613955e-01,2.40595226235770816767632147036745022e-02,4.84922809308621761963961369216027385e-02,2.39305833432157597943247594016007139e-02
protein/DD_g720,4.33502500331689495548042587123699101e-02,2.15095967885285839563237019196234184e-02,3.42501741767615487355176428954314747e-02,4.84650246223277834798949393430006882e-02
protein/DD_g721,1.08253975483798313063314285271882501e-01,2.45386776196440455854355466309980683e-02,2.82623820572866138890282279746239994e-02,3.61281019586031456587949949338725354e-02
protein/DD_g722,6.77101465680741072818682040502937224e-02,1.72353954957074234171550760582667875e-02,4.36399095394412277185864055737715326e-02,3.08696315319688153610204941977453726e-02
protein/DD_g723,1.71598582752900068185821670594377733e-01,2.89452790043404312269722286695448984e-02,2.94772174832529030659887721645189558e-02,1.79100938903173600903519946572376095e-02
protein/DD_g724,9.09835034463146649957474437277136237e-02,2.92359120774693328300320654556169728e-02,4.83520122768903332955452920405826774e-02,3.05381928668462213573702144381480071e-02
protein/DD_g725,1.01544288226194182569222343391853767e-01,1.43591945225061378182546275896456461e-02,4.99942306379502831253195302651920045e-02,2.64930334457047145632115798432791643e-02
protein/DD_g726,1.14015536791073806726980234154027942e-01,1.79981695667834149618334352627977214e-02,4.68023227376879310448531704591351171e-02,3.19157184233540993780693481229357357e-02
protein/DD_g727,5.28095185409669531756405782874269276e-02,2.00368748114427989581369765330941498e-02,3.64119693054124449191852895447228155e-02,1.73930358288543403173248944431551775e-02
protein/DD_g728,2.12037467070037809261094638029122781e-01,2.64277308422566527319691757177823418e-02,3.95479712920291342139794839587902016e-02,2.06490638127011494984180979534356485e-02
protein/DD_g729,1.05049340741007614824917563922825264e-01,2.65148731250114641805915097486684193e-02,3.49746930492935180339906274893242659e-02,3.54899547121991715275426770792547173e-02
protein/DD_g73,3.15357438089650940697302456416508421e-02,3.40802499140816903708749831896147604e-02,2.58772128065893310425640867076329916e-02,2.25490532462879531739955252708841141e-02
protein/DD_g730,6.55093414343070163552241740442651206e-02,3.11564007214677427908384805659902017e-02,6.49124010472911545923812989403892424e-02,3.94201182911824577046489798860318994e-02
protein/DD_g731,6.23295368650863871184048726761806460e-02,1.36282683822325180376028303310001037e-02,2.68925478221387862929313851053717622e-02,3.92551872898860391732335097849421784e-02
protein/DD_g732,1.38461917804620781682740377919158742e-01,1.85342486005837430769380202082226921e-02,6.02378654511814535403003132398352614e-02,1.39790821998909444932956620773502747e-02
protein/DD_g733,5.24310835522491233244319697141000338e-02,2.41591008187914244556970137098893032e-02,4.25688454759642604221033483694176441e-02,2.40391210884397643812439046060300795e-02
protein/DD_g734,7.39935404581521604905069534785246875e-02,1.74109898852796914821530354085446552e-02,3.47494535559716770741440376186359875e-02,3.99631539098160829345604247866951138e-02
protein/DD_g735,8.68734195793359410268682596038995786e-02,1.69322042174088177600631501601085566e-02,3.20421469972371829824910114344488106e-02,4.71112817665094236045289894107810272e-02
protein/DD_g736,8.80811872886343271681185907420774267e-02,2.50455829688089199115257456496651890e-02,3.73309621941511786352048378926754985e-02,3.47413056788882282270649682671933043e-02
protein/DD_g737,8.91066577174626254739832836943048699e-02,4.17105867890602816849507532293686638e-02,3.72119273812184407040482265263035964e-02,5.44279777821258178751031465182338281e-02
protein/DD_g738,1.32263668475196467398032155225001616e-01,2.12071820082010691803896934505968570e-02,4.28105132296799502730021792205346598e-02,6.41043572346364182253291835208027794e-02
protein/DD_g739,1.12982207333763661453137904285021857e-01,2.76609775306123810078309531072484608e-02,4.06061518951786986866287432124007944e-02,3.06279677084702050373640099078358140e-02
protein/DD_g74,5.82004070923732807779290860632254960e-02,2.56394408113168336780435121591150697e-02,3.53631867469180329960797611573720223e-02,2.98194157597050920348510969101601563e-02
protein/DD_g740,6.77664515426731588141553830430977496e-02,1.59340000355937497939851566731096508e-02,2.78996408947025121705910234330908942e-02,2.12542894405801055707438882630119633e-02
protein/DD_g741,9.34297243565183461465949486961439864e-02,2.86692231721168740368970645148799393e-02,4.29883735299079070645272105548751848e-02,2.35032240594268028345979170123007459e-02
protein/DD_g742,9.07340475838019092070850109112696372e-02,1.56553627036064527244651628817990186e-02,2.45050823203493943460313476674816285e-02,2.44753431748232822411466044822330846e-02
protein/DD_g743,7.90552560368583929212646162089185012e-02,1.84272254378528189562489105933649726e-02,3.27965904443859866693362693398957792e-02,5.17446332711991779139615771220360949e-02
protein/DD_g744,5.34742651046569580943146155322261923e-02,4.08475964739987942347866392536121732e-02,4.08241753975707115118822558073318075e-02,3.66698659860054888796827745717792950e-02
protein/DD_g745,8.15904682898561153545896561558329428e-02,2.64480087785622250900706628042140774e-02,4.11576126903569943837454034012930996e-02,3.08772132883347144413521678369321228e-02
protein/DD_g746,1.10944891399972703228254316567539443e-01,1.91229372195094379939580668637534388e-02,3.31442716088600682380075800448910766e-02,3.01143291953664993085098557252301712e-02
protein/DD_g747,1.38654974914866734686694175704499412e-01,2.52275687661680918700073731082181379e-02,3.17405921985822709164432724672412940e-02,3.61020220945007503828058697789859425e-02
protein/DD_g748,7.63663670093368131570759330819384349e-02,2.46726522711842045852831113517955371e-02,2.33376208345625135364586293477319156e-02,2.74001446774673188278129464271752625e-02
protein/DD_g749,1.41734625477142205780352643824680578e-01,1.36151177115388477892675073772347126e-02,3.48264888363676720024629899793772009e-02,1.68125842490123279459163927154067147e-02
protein/DD_g75,8.92845861252508769780447122412906580e-02,1.81931015615885860116742617288431820e-02,3.20390196013579936915320486932113925e-02,1.77877677981101357341077991766212787e-02
protein/DD_g750,7.97301212745926235980885370297297173e-02,3.40041915668076854863132198598926202e-02,5.04534471336163756244500768404271214e-02,4.77703703038149841138393012454472371e-02
protein/DD_g751,7.24879290427420568755004195142085631e-02,3.91862618096748048230244560843938835e-02,3.54634596444639339792108908204013682e-02,3.23392750042123350546187582670160383e-02
protein/DD_g752,7.19577081081059627393837352452980357e-02,1.54854148522180884456249881356120225e-02,4.21280225080118178975560224371259724e-02,3.01975810825634454457360670573009330e-02
protein/DD_g753,1.34468849311452835934067084074408415e-01,1.81224261907137902601157073973549908e-02,3.56195965070152100342581399002759848e-02,3.49874973551432559730831171576230814e-02
protein/DD_g754,7.00481590237496664292483501648677323e-02,2.85129449361853211470674709016259921e-02,3.42040108841258338848695705527291169e-02,2.92054820769552418290595048011042037e-02
protein/DD_g755,6.85562794510743707001210726046975198e-02,3.02940737608265864120695006506437032e-02,3.29363120602549208958012908277067346e-02,1.94226003718619771495045480428247273e-02
protein/DD_g756,8.53615817936194440020249486483299991e-02,5.10255633336503557553274450991268994e-02,3.06214187775721930782104114349207250e-02,4.03697188550979670671456597197243101e-02
protein/DD_g757,4.91803093121992655825361481358669654e-02,1.24922259106722986301814466104850099e-02,3.05784537006421964214325857768917176e-02,3.00023426346238273135900088102076117e-02
protein/DD_g758,6.41047456331871296768847920799940685e-02,1.70854844233574198842856482368685949e-02,3.69696983966907224113609828092966109e-02,2.99715598989263880923232049604767517e-02
protein/DD_g759,5.07274095086440563784397773609630399e-02,1.99084875719162500244265023237731535e-02,3.85902552034468521717586110573970464e-02,2.86872348088204630455293915026557100e-02
protein/DD_g76,1.00134513269419861185327309439336487e-01,2.00987314418700263484509589393594347e-02,3.60544618048010330014744463278151220e-02,2.54111901888614192315336296821386806e-02
protein/DD_g760,1.03352089007658998168531524113318900e-01,2.32145437867219718057325441319274755e-02,5.95658314350113494637551650069139085e-02,3.38444157403348038844982746167873756e-02
protein/DD_g761,8.89995626286593836107483151453099299e-02,2.28682721174354343347010995367085508e-02,4.50456889133771169629851451738300906e-02,3.94903213907961990389914024631170157e-02
protein/DD_g762,1.07643416579082717794288289637569803e-01,2.04792225962226583262018989257357592e-02,3.83252606242678102351173290339273117e-02,3.19108797158204876981489003193488583e-02
protein/DD_g763,8.39651233129280332161450210125225099e-02,2.40967499613204443044382552374851146e-02,3.52053450329494119246755268605124013e-02,3.38140343321655877977074453497087928e-02
protein/DD_g764,5.83125307094400231727627062037146536e-02,2.81449263508253951618403914694458430e-02,4.14121829776075645774781757814488360e-02,2.58760345867051880554174090621147164e-02
protein/DD_g765,1.07414846946519800489092112081440854e-01,1.26130930994359461026143652176809831e-02,4.58472557979046978433614005840414986e-02,2.57490836390473895556283510152016638e-02
protein/DD_g766,6.82083531129641381554257115555882862e-02,2.40059464957129472033641282578788492e-02,5.10037463231082646827933175602692519e-02,3.11005386442463463529395876274866843e-02
protein/DD_g767,1.33593335710081851577501275062085187e-01,2.42239582515538581675773714238126358e-02,2.96012886862186122441886467447406058e-02,3.76067668614411240635883787349379393e-02
protein/DD_g768,1.00981514940414759249623145483238481e-01,1.23436163785207383025922484271465362e-02,3.70804311290463424713206632272447990e-02,1.82412786704493025586820841344472088e-01
protein/DD_g769,7.91538930719195781474015294381919070e-02,2.28150355650230500356752172532053018e-02,5.62307236236744719953584667442818399e-02,2.41755829326281400882132859540992836e-02
protein/DD_g77,1.10873109307368703634471904213686773e-01,2.33146917646614481005466604386623287e-02,2.93680894480975630325562908464306433e-02,3.51758089573790516128308102875731059e-02
protein/DD_g770,6.61435268480968174533309534539718848e-02,1.80293687580285919767924893012302729e-02,4.11099961187971518098860840865479975e-02,2.64927690019735251414356779950917220e-02
protein/DD_g771,1.00262535659845927256443241616158919e-01,2.27035735423096907610691464117248722e-02,3.83644883491443925460832187466799923e-02,3.51256129953308976812131170876023302e-02
protein/DD_g772,6.13233311697267774780985763477821185e-02,1.82099036424292118241308307331712596e-02,3.30252411003637483025051327945196914e-02,4.75146053208249400528740852089640224e-02
protein/DD_g773,9.86761583189706164135732220670358007e-02,1.98639025674457314613167710474475049e-02,3.11499964246713848727466320816916498e-02,4.38292170307539197118556485381488959e-02
protein/DD_g774,4.73906136486931282403099992986748649e-02,2.22648496537206149334959268107983971e-02,3.90138961551040827804244327408039767e-02,3.72456871561807738684069136648011583e-02
protein/DD_g775,9.28814481533549343697288892397988382e-02,1.66835049100855546879902656628797147e-02,6.14853352319287702209511854556727926e-02,4.93694204906263183754961072742449770e-02
protein/DD_g776,6.69851227280455024015274043491643030e-02,1.65582622643580124227442402004821355e-02,4.56837241807131014565732223160277134e-02,2.72991394911069426694288598908431920e-02
protein/DD_g777,6.88831750114399863784925355896099498e-02,2.74216129127465783522018300906054657e-02,4.54656727658635748647222455619343707e-02,2.04287776984712048611263565617762029e-02
protein/DD_g778,8.75487649030032835799512315246324474e-02,2.10840637254608363971179815250814580e-02,4.39318032681190833945821865713571551e-02,4.17921118557295239594676129522376640e-02
protein/DD_g779,1.55053860919573412659003585416247390e-01,3.38131508943959909400616366623926938e-02,4.90397876109381850444018035110501870e-02,2.04772975527269775262223679650392402e-02
protein/DD_g78,8.44502099036176428567220310513846863e-02,1.73792987305896272997687466348558914e-02,2.76776562878369710776757064208171223e-02,2.54745417942697272848865759591243669e-02
protein/DD_g780,4.41439533303038934225220595961348831e-02,1.42625045444357075705532977751045491e-02,6.22571034802505346336419166985618335e-02,2.23014095881272337326559251236390657e-02
protein/DD_g781,7.54085340274557539192274649701757681e-02,1.38048260253664195818354080665695520e-02,1.36975012711629576046249241560416494e-02,1.38498574140302119659481269154805430e-02
protein/DD_g782,5.72647374976306187283036342805022225e-02,2.18774627693214348959663977525247663e-02,3.75817295492444577077150743263148356e-02,1.46108183918434278348995512551471341e-02
protein/DD_g783,1.39523511818291708503539801321221775e-01,2.76008504776340766215463932416412818e-02,3.03745255458372629747967416493635075e-02,7.94774763152147693443052164573172155e-02
protein/DD_g784,8.14231502607766747741881061079809001e-02,2.48978055835856294276261395777817778e-02,2.90551663268145200400014742740371121e-02,2.71055510803425358246298014668288106e-02
protein/DD_g785,9.04971624158104715415632000698315808e-02,1.39822495836880885293183924189839798e-02,4.07584488036231604753518114960824748e-02,2.89412467513339598277338756098633962e-02
protein/DD_g786,4.97320361840296602673057079500380748e-02,3.53123881312278559256592935656167107e-02,3.46315903713546779041497140601956496e-02,4.81048853868542364305393122233444042e-02
protein/DD_g787,6.08244634876227286922714659695537374e-02,1.43891254144069691229652028644549733e-02,3.71979939997730695603658505830450037e-02,2.52718038996297882289866943289892461e-02
protein/DD_g788,1.53862929514468169381193797119220232e-01,1.82082662850282360948338586917564118e-02,2.99485329424031715951756316499358377e-02,3.51454179327523618357368026664922699e-02
protein/DD_g789,6.46180614348187520152474377682886006e-02,1.47434079535062589329229014234281458e-02,2.95115878344606571220405693132252615e-02,1.70922024885369215978842041261089641e-02
protein/DD_g79,1.01265291702142956468412852736720605e-01,2.31757873521744724903195826098999671e-02,4.57134515854697445946211138060162562e-02,4.25310017011139215307800496237841445e-02
protein/DD_g790,5.46594607454916947599170214113994373e-02,2.51428207122709327174882583337781710e-02,5.30661094248022358589545271216533372e-02,2.72413783444873072825879944605566759e-02
protein/DD_g791,7.53366937277407467629084109755565847e-02,2.50409237682772328888980154925733781e-02,4.08168671507210553176708588845583707e-02,3.23064533600813311120406468225588867e-02
protein/DD_g792,7.48764977999111724052394550112221755e-02,1.74103670798296799935582959108742827e-02,2.38810158503187498002048388857776401e-02,1.99703420888412995411530540311842799e-02
protein/DD_g793,8.65794662546717520160019877258648067e-02,1.40564078245133182387946262651863542e-02,3.66275355117472423300903191359325379e-02,1.35980483562789970827272743461891608e-01
protein/DD_g794,1.34986082164178045018613705943105000e-01,1.67933509217961317466016393839226194e-02,2.97480094021346287781112907901772021e-02,2.79136598115924475745622263117089119e-02
protein/DD_g795,5.91992370237635223007993003764714861e-02,1.73467030813427165899742163355517485e-02,4.77377130065326674997784052315018548e-02,1.66432290732233457464599863644970561e-02
protein/DD_g796,7.32056940399794073640230788968642462e-02,2.31938061105241823745211637149899782e-02,4.42968353287586410015157684561657513e-02,2.41201716883941624494493027061186574e-02
protein/DD_g797,9.55158813187189226416950220644285366e-02,1.96002451757815409812779067725267914e-02,4.35195016252988496711521700484139096e-02,3.57193571003853314350629701694896985e-02
protein/DD_g798,5.97981852140170410751592900756629119e-02,1.83497839770187818784955362184946510e-02,2.59600234102082454369469542347505496e-02,2.46710919920189563618446829818804244e-02
protein/DD_g799,1.70297807832674111631175358234985516e-01,1.68117440622554838266338514975010698e-02,3.40304803603137913504628185118656173e-02,4.37611125885070151678336487406359445e-02
protein/DD_g8,7.42334996409557506708532236762177262e-02,2.74267286193023503433799423200369580e-02,2.43547061916101892292193307238503516e-02,2.30000870714742394277127105782503001e-02
protein/DD_g80,1.07442653583879584960375448776181599e-01,2.61153350662328708068473127253802725e-02,2.56755252315233241694702835091136066e-02,4.53275319620809105059501392849953557e-02
protein/DD_g800,1.04768157126106340536671092457342649e-01,1.84952935002954733454882095892478495e-02,1.98421389288536302852520997866087936e-02,9.20323466068480945733978726833921876e-02
protein/DD_g801,7.49937101991264796022416667928922991e-02,1.74668753204766923578254579780504079e-02,5.78879259850408790752241197154654176e-02,7.86124543126523658358841803838967091e-02
protein/DD_g802,1.18504263770447032755698965010290754e-01,2.04783777051333688321420485169613173e-02,4.74498859095187025382161618317132219e-02,2.73527332628478024759412161202693623e-02
protein/DD_g803,1.54459529362230141630073625156032430e-01,1.77533041964982011612631668951615067e-02,4.30479804036598990728436181582508436e-02,2.22548825133609920878926137325484421e-02
protein/DD_g804,1.34113591128257334968856507726379629e-01,2.22468656130936089763315097458987368e-02,5.80064762288900240329689414764021773e-02,2.97646620112407737024829696436398837e-02
protein/DD_g805,5.01949719158759512705736049868618062e-02,1.78008333085138453524776892942011777e-02,3.60061202651389006392606369443022278e-02,2.60614244406261893959992439334208428e-02
protein/DD_g806,1.12578987441819183594507291373315228e-01,2.23677596161596773519149771558968063e-02,4.54559540938459573687133480799936115e-02,3.47490164600186655732347391292329161e-02
protein/DD_g807,1.15068729171905475867470540451945690e-01,3.62131750119036375148866526927373563e-02,1.99764590732707353900083683253212024e-02,2.99632449861172223811376579457567338e-02
protein/DD_g808,1.07441633237306645688015543371670699e-01,1.64320837946968008143790419241355381e-02,3.72100883594939818236740313045121550e-02,3.05698986155858906949434409856571609e-02
protein/DD_g809,8.07102669636650818096050322931129194e-02,2.04346483918166232278370918251404126e-02,2.80958068146754552615642264297846932e-02,2.27309972912563341712563387864341291e-02
protein/DD_g81,1.46099243778185602818475512332457526e-01,2.45018561318552930084286837239238233e-02,4.38353784629781497552082646500244102e-02,2.78241617895933671746696697780007704e-02
protein/DD_g810,7.58207824905884659913762902292175320e-02,1.98612942523939833830089394089205849e-02,3.88301157447046546288234465008520584e-02,1.88091206881151291143528120237174241e-02
protein/DD_g811,5.17757155924418351764915995967931144e-02,2.17158934332260811969247162693488267e-02,4.46366841355550147317863896633186876e-02,3.86528657325232520835197851126083806e-02
protein/DD_g812,3.91168487677742091829691111858767114e-02,1.92882749567106789361524865517360770e-02,2.98407772109472307696017483202348354e-02,3.27153651814598804952101791091323759e-02
protein/DD_g813,7.32586275486450016484966268668877500e-02,1.15337975023256632920146226668795170e-02,3.91425664515645066621443103080696295e-02,3.88762778465083873147321182369815665e-02
protein/DD_g814,6.72489991126036011412689148435136958e-02,9.82459989276385539035772120090591243e-03,5.58914814966021507275540707427664060e-02,3.41800830792170257507735300661865671e-02
protein/DD_g815,6.97202931707104254426168134692877697e-02,2.28076740398786217793310967352963500e-02,2.67971853126388092327503396370125079e-02,2.54461456070024429269608012279998844e-02
protein/DD_g816,6.11037754130035008901442676559507762e-02,1.82764135009936656764957286516872584e-02,5.68122874660718593142259355105532714e-02,1.46486350981219307956774766223125630e-02
protein/DD_g817,1.52648327910182108824638592311582816e-01,2.24510851629184123962497438499495999e-02,4.13696198156594657299818256476648753e-02,4.61328902109931375907977743208491609e-02
protein/DD_g818,1.18933282027937255743628903380961965e-01,1.35911867990557451340314469710762409e-02,3.57122982016959980490703377303547816e-02,2.69600998036187189950249149653905880e-02
protein/DD_g819,9.16863660026930031245189215750815536e-02,2.72871968551070114579762601822692041e-02,6.79770943747138595012571768457314597e-02,4.16416131076357928057100599149452490e-02
protein/DD_g82,7.52999129922719142303775996982242386e-02,2.58342129021750475393743811053613180e-02,3.66479782185081354501451553217499497e-02,1.51907906014932802907633676965236507e-02
protein/DD_g820,1.16523352238543204068790422921246042e-01,2.32950227398694847634576740431999861e-02,5.67644567448132597904867686448950743e-02,4.66567380268426846221822212820237629e-02
protein/DD_g821,1.11797558611409987501478167495533499e-01,1.43402468067655575184628236268198968e-02,5.31037465323643625434608867390546311e-02,2.86900062539431960494774883965727858e-02
protein/DD_g822,3.41344195960168531582151712765729206e-02,2.02303355949164825935008343035901747e-02,4.71006441728412364102647653860018364e-02,2.35961683005792976650038864273418658e-02
protein/DD_g823,6.05187551848242602221661172045264337e-02,3.25137881561628757939815854250008492e-02,4.17037111861718790193581801103803696e-02,4.13788012497344478170798175185115018e-02
protein/DD_g824,4.91766005693496715884790070241077950e-02,1.35581071322194664693228664284963183e-02,7.34743106702782772252606162110894899e-02,5.47601665566415810903167322798724178e-02
protein/DD_g825,1.30461349263716658778552831522856570e-01,1.33576594055499799005850397863396970e-02,3.48300001111978084600151752764890252e-02,2.81312076948486957682649506806487761e-02
protein/DD_g826,1.05251697673269370193118211902761243e-01,1.24522421299636211158442375317308168e-02,7.73782584099151415219608496929600513e-02,3.25974803860399118636076373982733983e-02
protein/DD_g827,7.96581186998585625694847425175129353e-02,2.32162885667147331328187579827456819e-02,3.87209404998264263781763764087388042e-02,2.72987604181255165721689385952421363e-02
protein/DD_g828,9.05236510715299760762319388998254504e-02,2.31071779198575716153246451324275819e-02,4.57165336869273061217732032229445188e-02,2.18155943585321779146302453513010537e-02
protein/DD_g829,8.14662701520834374027344950212406858e-02,2.37387500664421461104021398689373718e-02,3.78097012774668462911709291084706721e-02,3.61438396031078218874066237980016358e-02
protein/DD_g83,7.24529605514064803706693698830955602e-02,2.34939488471533671961722544145426974e-02,2.75928865722869503294078405697116388e-02,2.64782651179543773990661461089614734e-02
protein/DD_g830,1.12927665146723398408571794942612830e-01,1.96844387202298023619180482896444817e-02,3.21244402037405304074522393383776272e-02,1.69553199054273566141835542968378504e-02
protein/DD_g831,8.51138927902530613264634021636314422e-02,2.49713736991948148498979937092382470e-02,3.01287394659821453869305728050119878e-02,2.31532825757210233517434945063133203e-02
protein/DD_g832,7.16080585320703392696025993957191225e-02,2.21592897232275373305560317826310099e-02,3.76877241440970168381803584523924347e-02,5.87640828615885837679938782548269296e-02
protein/DD_g833,7.85639394457519506668630915383091707e-02,2.30771735876039413882876860458439872e-02,5.79620521680801437876177307224123568e-02,4.66417648070195621112356445380364303e-02
protein/DD_g834,8.34439070522194483949017297598614116e-02,2.51513702781677469737246572819633051e-02,4.97820965756389319271295181527461994e-02,1.23117876070914395624083507949533510e-02
protein/DD_g835,1.05124688685482064237912691306288666e-01,1.90303807193107945112535762023526017e-02,3.35119787431661137716280763624872058e-02,4.41416602151803083928543565694475455e-02
protein/DD_g836,6.53876562811639853984013477907677899e-02,2.19509575474574279963978046340496643e-02,2.96693012651001298358456191020780497e-02,4.14070217117337461461783067849899387e-02
protein/DD_g837,1.26439786925688942037993615960722328e-01,1.89776317455870679199737389510372406e-02,5.10976541513485479889654403812203945e-02,2.42942380600071756811118640647849133e-02
protein/DD_g838,9.48727613686252172421497198082351039e-02,1.76468560220093905624652300857986297e-02,3.66878427487735081594346199584210529e-02,2.06083047496407895235825035627771338e-02
protein/DD_g839,6.63661368398849593213070760922025644e-02,1.53872116145062896705889587672728487e-02,3.53355315428893830242453162794412562e-02,2.61286654448924401622281499429330604e-02
protein/DD_g84,6.66076899716152247389094472002584317e-02,1.31843157257731326760926747020499249e-02,4.78428783861966173668329976875516085e-02,3.67945246717472344774229575363447928e-02
protein/DD_g840,6.73564768935489036137063035119545997e-02,1.81548854262471831766542521556888188e-02,2.86771976496842891720950073626699392e-02,2.90160586809201907366300968782954009e-02
protein/DD_g841,1.18161092845151169210075390461482121e-01,1.87501281857010776149163912856556612e-02,3.27499804903514424916881618207350912e-02,1.09685223840711529135417509182808431e-01
protein/DD_g842,9.60118130648083482487962894065378557e-02,1.58417797136696446025058793986159221e-02,3.93820598349227263477729226411656397e-02,2.52410863491460721408867864369164438e-02
protein/DD_g843,5.97098560746460931140054195661425867e-02,2.20423166118669531931369895262388146e-02,5.72856595315511606244376227351147861e-02,3.41792832420981236533439763932607762e-02
protein/DD_g844,8.21255339983067452266209822493846842e-02,2.38591123276531944626982828918463267e-02,2.72551145290590024698796609610070988e-02,2.40691649974298121208193308945699113e-02
protein/DD_g845,1.09434770113905372557417887516796515e-01,1.49397286563236088356905487462236447e-02,3.07611457222461955248081126722482185e-02,4.27855467830089431658082265108730820e-02
protein/DD_g846,6.31255454666242567325304408222764405e-02,3.23674167721952559662732390690943672e-02,2.59941748201127068904792630672938365e-02,5.27208471111421373253924516243910287e-02
protein/DD_g847,8.56777520795202493678399889941886534e-02,2.47716156365189847243507863698788969e-02,4.73782145951310056487528782149043580e-02,6.54530275163133259396810585103876902e-02
protein/DD_g848,1.02335503342226199390516036362485584e-01,1.80110096710782541117090787926609041e-02,3.40085777865877378648989370659835475e-02,2.80959783313666886530917782381001520e-02
protein/DD_g849,6.40324573997185507233825688215741679e-02,2.25514181962858927174962242790528965e-02,5.58880091409385095170264235810648253e-02,3.52727327338073218440459824049554977e-02
protein/DD_g85,1.08499110549839076720961850770167012e-01,3.05909027527775056922138568314467941e-02,5.95330890206674143077335865256810499e-02,3.30716081768284718690399252881576136e-02
protein/DD_g850,7.73073033465205424107874097813917335e-02,2.31460194050487418067246199615164139e-02,3.37938546035546070615826367393770729e-02,3.99693095418376994884861761534458607e-02
protein/DD_g851,9.93068805327393232652028075623036816e-02,1.88987427480875624926975528934094035e-02,3.34799634953797029091506482104148755e-02,2.41987423016868045330407480583638885e-02
protein/DD_g852,6.59950147992389707021904827782639171e-02,2.24610120524152840402978300460367921e-02,3.84424139179437772186714931086176481e-02,3.47426105909113717048108217374892132e-02
protein/DD_g853,9.61145517931626152224892440113702634e-02,1.15131345278402631985220709169845903e-02,2.55625656124498142071643006953540906e-02,1.58917733111900387363978464757072738e-02
protein/DD_g854,1.57942590338397275663927450579822622e-01,1.61933695570994039370052684134090683e-02,5.56187464188090970130832983380223969e-02,2.37230870369424640657534116631701042e-02
protein/DD_g855,7.85478006026810627614517923926986755e-02,3.74884658177735149440214563594137476e-02,4.37096569967608926366970332642219078e-02,2.86337661991705874300445080943571489e-02
protein/DD_g856,7.83588871208659388953152959308506288e-02,2.81498377126764024524277827298697136e-02,3.10063560301563086091979055290996564e-02,1.56644423991662458070336137388795748e-02
protein/DD_g857,4.51209722406038965264639298890435912e-02,2.18193168707068241261195865999259373e-02,3.33155756412624244947893381100588840e-02,2.87672266633466800068938337515402118e-02
protein/DD_g858,1.28998694479086512483526422837335486e-01,2.13257957233781783279806349957011055e-02,4.95354428239446429751893356762491014e-02,4.11004616468010191415870823564122337e-02
protein/DD_g859,8.49217125411936390863941926522117326e-02,2.71332699379640700710475033121485538e-02,5.05270485610031343311848277330928248e-02,3.22386322618645050248967432904125352e-02
protein/DD_g86,9.43530836452550919627383542773532890e-02,1.69103907427945715752044488719906566e-02,4.59794894487568264254372048391048678e-02,3.03226373179109129605270474244998583e-02
protein/DD_g860,1.17992697876760138869203244327280812e-01,2.77916253302658251656396194310790707e-02,4.36512020974433781121404665540096702e-02,2.05814750882539237785260742570408978e-02
protein/DD_g861,1.01701644978761344619256570753927224e-01,1.50170596060928783014119614676873653e-02,5.94401481912656146206357267829083177e-02,3.34291676853515574816231703643221020e-02
protein/DD_g862,8.67865423565335883737138176510611501e-02,2.38059360922703346839831317489412211e-02,3.06198450831575251654690253696927635e-02,3.50686962202193227264847903701400119e-02
protein/DD_g863,1.39254550886104229107962533632606486e-01,2.26349783736784276720204078551739388e-02,6.55417261888758567719413232448696018e-02,4.03103712899968460913946289525844047e-02
protein/DD_g864,6.55492936150857395468375985538257390e-02,2.15222912906766520045581708502947047e-02,5.77061093597031711240782214864500821e-02,3.50949420306261792114694335407298817e-02
protein/DD_g865,7.99167996074677762571491828179211880e-02,1.54080836656977031449907045768855749e-02,3.76827225359739294481243492528168528e-02,2.37162099652147381755046174764665790e-02
protein/DD_g866,8.12994348710555989876146502006238486e-02,1.89995367040737695251776934078557021e-02,3.02973281951225468754424723372811490e-02,2.71201623487325266914418665401667246e-02
protein/DD_g867,1.48284915868074911842834952364174556e-01,1.40764689371418925778162049897227865e-02,4.38805562671693576876670922898014625e-02,5.39733675031635316821926037353363961e-02
protein/DD_g868,1.05701220419731294720889509098400756e-01,2.52355363832750868246069742639338006e-02,6.17034699365630036259028575378291433e-02,2.62291023282210297574517040767811068e-02
protein/DD_g869,1.23663591322951714778703929101012984e-01,1.61816224729088795440807821759760275e-02,3.06086613581511222142405994473304815e-02,1.64481080274838700676132214253076303e-02
protein/DD_g87,7.84275556201171874130469298775460902e-02,3.58093021175006926458634109710514925e-02,2.20391748471960171495943659432399986e-02,3.59734714044408320933860937726484716e-02
protein/DD_g870,8.81234719858480126341191963552256441e-02,2.03118647181200313714227219419174293e-02,3.51561811091830819687460523325598530e-02,5.17103300474951036893601881658441885e-02
protein/DD_g871,1.21298458369897071106214464355858512e-01,1.11695420011557232297833303690828657e-02,4.04779159331206265517489216575109342e-02,2.57878194788508854900929033144099520e-02
protein/DD_g872,1.34884964620295854465353236943833330e-01,2.12105550901193947628910241969916148e-02,1.78116725837481346095413306658270584e-02,2.47539916777143068886507392350383920e-02
protein/DD_g873,8.51345808207865307750780675621683182e-02,2.60298354014838848746749949827433967e-02,7.11684214441015585080790137911874817e-02,3.27007046855681680031434271232518381e-02
protein/DD_g874,7.72270139100647335115890547234243658e-02,3.76154971468634920288717176296896493e-02,4.21204236290523022773983171617358283e-02,4.85292616895710222866958387521070651e-02
protein/DD_g875,1.02197868091884120329550969018805102e-01,1.73066040002846962623643712520621639e-02,3.80854623850863505842633568678763695e-02,2.31045118132046516441671130445694102e-02
protein/DD_g876,9.28691101081944167465130984488914736e-02,2.10762709507159079710705446040685389e-02,2.37601395802654782353177255219563745e-02,4.21409854853406706300331633995278326e-02
protein/DD_g877,8.43458221457131194191555425139033383e-02,1.71827455109565072786263456778399907e-02,6.19998846780606763646701034922253454e-02,2.22233947248403275360439489465859307e-02
protein/DD_g878,1.30395626789201643380502338376656396e-01,2.11286438329992761914853981036543699e-02,2.69947878406836936222568628915771489e-02,3.67830315306261623065914421339819884e-02
protein/DD_g879,5.36843481528224204456311161450104047e-02,2.19478487847446482803265177254329925e-02,3.99525291892441469181848724138833484e-02,2.90686989688289670167281292792325017e-02
protein/DD_g88,1.22879064605466246822265775516450342e-01,3.08139465810092605979027652123518714e-02,2.84733821741118797932593660710017325e-02,3.34136146748358723592233645004025244e-02
protein/DD_g880,6.54323596245630139836455528247525366e-02,1.71671230084234497408120618117124078e-02,3.48675815786485851570575019532308842e-02,1.79072886179774603563685129492635483e-02
protein/DD_g881,6.09753614397269784640086887512475721e-02,2.38042723270744352653545951877006504e-02,4.04211474023008821643870740449501242e-02,4.93501287149056887196809881607895747e-02
protein/DD_g882,9.68937856600063903022636482615207593e-02,2.01751091282733561137761729789384376e-02,2.72941804165144697812708109455449306e-02,4.05442257267777323861510960803746361e-02
protein/DD_g883,6.18971517037234511543871707004949900e-02,2.26766501964535711734270734095317854e-02,6.27181493826772826273049488210019338e-02,3.17390445023647656555784246566123506e-02
protein/DD_g884,8.03113775079275449090986968142755551e-02,3.43096936917888935237779060226187951e-02,4.49187617255720788713271691345259912e-02,3.55131985283696453134944883528257227e-02
protein/DD_g885,8.03580675953716109674642555762137499e-02,1.94988650494161751806471324272822598e-02,2.80285625911417942700286351253880714e-02,2.93435308078833440606474192634755667e-02
protein/DD_g886,1.07696015485420832254436637537550153e-01,2.85164355139381365144975856863655709e-02,2.90197147910343639810556207190917533e-02,4.30210284046791896944211211036364274e-02
protein/DD_g887,1.69107428072167068283338314403612575e-01,3.37975272794357582827750795550674143e-02,2.80695406327309803761075865168625636e-02,3.85400623482167120723245586102618173e-02
protein/DD_g888,1.06385981564874960804319468773614525e-01,2.95673424923734861105964987655275886e-02,4.14528010477302341452523136644887403e-02,2.70509938206092444085401620482127406e-02
protein/DD_g889,4.74054092602532047408588384476675197e-02,2.25571381486812871129640599424521059e-02,3.07728136072707432715094677220919327e-02,2.48785926802100039951032376876037884e-02
protein/DD_g89,4.15700604784456649876636358071253241e-02,1.96230073829054142373836047388900506e-02,4.39956587694283412003342635458791353e-02,5.13075483362077328258454080021845553e-02
protein/DD_g890,6.37636611844055202524666082554128424e-02,4.00857000261828791504057310678460115e-02,3.07161520761071305066747005803687373e-02,3.02731805980443285308078904968294664e-02
protein/DD_g891,9.57572941038841701516828355825962531e-02,1.93251755363047459334822314658498420e-02,4.72243451789625972673444811140860824e-02,1.52101959719802966871562989846780139e-02
protein/DD_g892,9.22086455659214477039624225514955783e-02,2.60642463192091812919579253802833551e-02,3.95624330926526411482227171083919700e-02,3.43474821603820841415389784606486286e-02
protein/DD_g893,9.67167574205446923584470673028763973e-02,1.48829591836776694092122107694981789e-02,3.38118537860645790418533142223117648e-02,3.25917601646970899887786391921288991e-02
protein/DD_g894,1.17289449816991613734398734403637145e-01,2.56233992313560289000093542276575206e-02,4.23309929421174419622010147948557191e-02,6.25995821660639901636409731853329728e-02
protein/DD_g895,7.47946557087490173231779959904230333e-02,2.55840942096055166721233138657481008e-02,5.35069787912087443006015983360058152e-02,1.74123193472289811621939481650468442e-02
protein/DD_g896,9.81497978089326750813043226122199303e-02,2.86848654147514366386614508712719908e-02,3.11111472059458258855793537208621524e-02,1.51332056555011110781235380937860091e-02
protein/DD_g897,6.97228196721720321385287159278027256e-02,2.04670183643975126231980088900033837e-02,4.62189561789541262594221672189053910e-02,2.48395439393086397584017326302030309e-02
protein/DD_g898,5.74077366230824238779243066725752342e-02,2.49432917909911555297221112334532706e-02,3.80706212440747949353674199491527915e-02,3.28082402694274939762354981331637777e-02
protein/DD_g899,1.36101117109131235471038746325346993e-01,2.01974729359186758031082783800655226e-02,4.44454802638933417686706654410255749e-02,2.87097807610027762858533633557066430e-02
protein/DD_g9,1.23971391761055186915810159519740849e-01,2.55047528983763073882504847446239980e-02,4.41326836816101479223173626359079781e-02,3.64038736499755051475268940247794739e-02
protein/DD_g90,8.28332011851877106394113820090893335e-02,1.29382547528334710465035149740150435e-02,7.00499646706191420973840236763393501e-02,3.31909955644797762888061912231065928e-02
protein/DD_g900,6.29904767215301180686408366421618743e-02,1.77800713366121663238830377554525761e-02,2.30139438618475409840887146838520188e-02,4.66230085003364355812312623423807249e-02
protein/DD_g901,1.06174884419081642174828784149467545e-01,3.04825367986735966148749097825890245e-02,4.90926297082963319807539271053590368e-02,4.17480398806394816121102937309550825e-02
protein/DD_g902,5.76119138303882913292709202794647405e-02,2.60958694381162969565841981536195604e-02,2.93493150538782596773938145414549643e-02,3.63169110074338458412578854004666896e-02
protein/DD_g903,6.37062702586334801454864346810227237e-02,1.80917138578217806107590600267573333e-02,5.59489963165817720312081066481506474e-02,2.48989523908704240878797900395909814e-02
protein/DD_g904,1.14432792163210824534443005622493413e-01,1.85722047269947488112106221332509204e-02,2.34167272452407735365864330231407781e-02,3.62310057508833655862428885852038731e-02
protein/DD_g905,9.11893392632188305510077966246697631e-02,1.76132045124562148037071778521290416e-02,5.12486885658342898422694275791169264e-02,2.92153975129816485525873954903163959e-02
protein/DD_g906,9.32942658565730303318648324333638429e-02,2.25538538818852200315040090778751291e-02,4.03203344067134594727251893987754032e-02,8.94828536938541652325223424786741367e-02
protein/DD_g907,1.39978637321408816592626746975175959e-01,2.33700680468378831793695072642713829e-02,3.88593462369648004829065739657973505e-02,1.60654710899156543601310498696166417e-02
protein/DD_g908,9.88078332468043993789820217346963665e-02,1.91705171857515157762948568183180732e-02,2.39976639246870097129637588553187363e-02,4.28528923978845541683457926432455783e-02
protein/DD_g909,8.01124432957830336597328068092229864e-02,2.61645983194278772794891733296062952e-02,7.25808442422247171974878835439333778e-02,3.06647942181471152905816050398485404e-02
protein/DD_g91,1.90812648950330252952777197721603175e-01,1.80830642340572804994195113381051617e-02,2.42754940768931533926502712670442665e-02,3.15378306512751974902162391451692950e-02
protein/DD_g910,9.97509118015936767932320044002244131e-02,3.51555181978024657372019318074922331e-02,2.97191744183420262531360265767596512e-02,3.05158741689395612529489369111765605e-02
protein/DD_g911,9.19674265917783828199616336941081908e-02,2.10637004493264320673715497456693196e-02,2.68615067688633871057284509676188136e-02,4.71565871269658106301705212803707752e-02
protein/DD_g912,7.72410390692079606796533198030986941e-02,2.02784858110935342322510889986663243e-02,3.48098465195699062361608259056595918e-02,2.02892996288184508986544999721512223e-02
protein/DD_g913,7.31650204077540779134771189836526063e-02,2.31700019653100893979599123564631018e-02,3.49524530530388963592342649824066789e-02,3.95921447061302979951248159642106678e-02
protein/DD_g914,7.02460349543164719897397590977077956e-02,2.04948942436764261828810471805497360e-02,4.98015100519914366868897833483945604e-02,2.83555895013204878657580749485390832e-02
protein/DD_g915,7.16709039286980256253268692485902795e-02,2.08734135732180350099274002201899748e-02,6.22889805026763369720686968104362646e-02,2.21136836705917571477999818289768149e-02
protein/DD_g916,7.38349436850088723633148211450999852e-02,1.42827795949239975272500943818500509e-02,3.02737287830992266187924492926678961e-02,4.33018629683680099174249113540366529e-02
protein/DD_g917,1.12257544461429774446372556174915626e-01,1.60557449945913276411059302890752755e-02,4.31341532745403623340388754229775887e-02,3.74806271279732358559423846845105938e-02
protein/DD_g918,9.36368591554807201652140464959817631e-02,1.78187159452297494649238975114382754e-02,3.60433969616889072073007745565023441e-02,1.75207779787064905007137623351474731e-02
protein/DD_g919,9.11262286845994610399957694539044460e-02,2.38454644775161679612914562822177815e-02,3.26745278687585769610098024475439903e-02,2.68766644664430006671211467632085398e-02
protein/DD_g92,7.56025225100060191831835104654219303e-02,3.07669003693122543482864359746323338e-02,5.98012807823384473935384936813600449e-02,2.83777032137617980979569606532805031e-02
protein/DD_g920,1.20853728460891751437468033622130646e-01,1.39540107439550860850690968604740343e-02,3.18280499631622509965783445796222100e-02,3.15329651201457582160209127315155717e-02
protein/DD_g921,6.62393367264805571117843899528634430e-02,2.20536755028767981957424555562338356e-02,1.14557077828008375445781376715633868e-02,2.40097572693943078608552536209988425e-02
protein/DD_g922,8.57244650509835758793674796335449369e-02,3.02503078727057270660101341704703765e-02,1.88182891753551353520663063412441336e-02,3.47034421727492711502216400217951878e-02
protein/DD_g923,9.12115177687595061840651614367367743e-02,1.71428583271465718108246045638715350e-02,4.96535265082783543740628853176835553e-02,4.05065919706539968259826978928213079e-02
protein/DD_g924,7.74786237760024512815153205188033154e-02,2.37362604781382481063619994015559794e-02,3.45877564307177161730937609750335216e-02,3.44850429207274976720594244561018167e-02
protein/DD_g925,1.62946168690604425440897038370999424e-01,1.22434529341875529036448570420017205e-02,3.02876365151392985027112497384266689e-02,2.00440466268873713228798340178236629e-02
protein/DD_g926,1.14373230384257296632846329888541797e-01,2.37115868800312282736707539234329274e-02,3.68369210640120941230977382153693730e-02,4.40590837177078100446865157243083145e-02
protein/DD_g927,1.85580050493814319997941961671543415e-01,2.21834229439825528616864426444064085e-02,2.71895585471331852857819865672046833e-02,1.73178236912596170676950188645370421e-02
protein/DD_g928,1.11760206763047188158533911454101962e-01,1.63377154373117104136265831998722511e-02,2.22646222256192238024278030122749076e-02,2.74885350318041033250974916871588880e-02
protein/DD_g929,1.04909059617322214647284070579295858e-01,2.15598655024023463692977597596840863e-02,5.71802221505859970727140373444575018e-02,7.31885343300198929282093141937587155e-02
protein/DD_g93,9.30785654274557468137823176365612566e-02,2.78987169553885593985261780757210477e-02,4.79438092468320573541262687874549227e-02,5.40307441175857384843017185574331630e-02
protein/DD_g930,1.02133470786177004760564084761496579e-01,2.04835405726175790410684958560988430e-02,3.48900687733125235896980666633897459e-02,4.07060018091704706166553858358434357e-02
protein/DD_g931,8.62125267218006444741049254980206058e-02,2.01452074992847931327891745352630770e-02,3.96939834769499046817762145374483088e-02,5.81968270192248386599876423616454681e-02
protein/DD_g932,1.92525458078880082718417830257823577e-01,1.34063719985103253961913325186376093e-02,2.46815317191111109522718977659848282e-02,2.38913939440738793684739567419710107e-02
protein/DD_g933,2.31319716030391248971504165666666125e-02,3.63387480513417540507881148866263713e-02,5.35304266268239331564900065549095820e-02,2.21706782596251231673662377743027831e-02
protein/DD_g934,6.95824681483857317962576149525894181e-02,1.10257088815514296640497033619531061e-02,4.53832174816140889382446813839458182e-02,7.44709560090977565873308349886196072e-02
protein/DD_g935,1.06232515707475230734730724964251884e-01,1.90824904860463456887214599363314518e-02,4.96331082219724591900287591773459950e-02,2.11538700706131378677609894264544925e-02
protein/DD_g936,1.03290751300246450340829200562506193e-01,2.52825354058969381580957899690950228e-02,2.98508143550234977623016247588837533e-02,5.62386195369459546521391719560479650e-02
protein/DD_g937,4.49701128626609982772444149405588997e-02,2.33605369938002381231376596934265451e-02,4.70018566218891189928247623120653715e-02,1.61979303651773776587133063044739264e-02
protein/DD_g938,9.75383840506105682422353666252867614e-02,2.54737972391433748527775205374450644e-02,4.92134971814981880573830834888237140e-02,2.07735588302832420117664748693347439e-02
protein/DD_g939,1.04739191045017030295188844831743897e-01,1.88687269742005521423647541790165281e-02,4.55217606598168819664538593236311994e-02,2.47482612802570249201451544754814445e-02
protein/DD_g94,1.21321295228252398190926456373341675e-01,2.42025122661375471370916121868971956e-02,3.36240371448182548971651870144313138e-02,5.92385823312873633373097928465790075e-02
protein/DD_g940,7.40572028984954672397070284986645973e-02,1.78024275727541045111312314965761328e-02,2.20117396019406802767309278019724541e-02,2.82564075016432933463086088562827926e-02
protein/DD_g941,8.57977657608633625906799262261271661e-02,3.20784654225441905179964258905923188e-02,3.80524885245082676242661329035586554e-02,4.72569490993923698142164693135339352e-02
protein/DD_g942,8.55060723530525469645700227372209772e-02,2.07226103770999884232832709460825545e-02,2.47997187229865560103731878657297283e-02,1.74148027257019763889120277449958834e-02
protein/DD_g943,9.23552813517593282162385426992744802e-02,9.50968859108854088980629316890238497e-03,3.28562262854271740169440978175962212e-02,3.60141683089237117700519618868823000e-02
protein/DD_g944,5.89900435215524500717798764755074500e-02,2.88354503471141657720380138307475215e-02,3.45233277223289902642550620437873029e-02,3.40455467125768472771240307606285587e-02
protein/DD_g945,9.12212557099135909937709495320790748e-02,2.15431371810849947582610292787128401e-02,2.89374609094711967641986596304457114e-02,1.91381629806975542500643284088522994e-02
protein/DD_g946,8.19048614413855837664366332528319818e-02,1.91931980646988009287912929987182510e-02,5.17605546971977819021402793888583814e-02,3.46450435784524917511676840100079492e-02
protein/DD_g947,4.42506136086851962964045209307006641e-02,1.71206674205142479186668817769956877e-02,3.40982927522964919635166305928807643e-02,2.49649392482151094253105178512672406e-02
protein/DD_g948,4.40495239621678117537902072735677282e-02,2.02322331411165379581981792981160921e-02,7.10627342108497053972599807969658233e-02,1.63814200302410402199603197728184215e-02
protein/DD_g949,6.98928896700627389303294883712415881e-02,3.59759868313429224975835449268495963e-02,2.79528383899890783526764299639179233e-02,3.09441587492373507736581078207557593e-02
protein/DD_g95,5.81398067910323557039065082310902503e-02,2.62058126115112439499651137922678189e-02,1.96924951703233178294765249868670008e-02,2.71388173664073659669458870790943321e-02
protein/DD_g950,1.18894344620662083873904866148838505e-01,1.37286755356411676420001737855047110e-02,3.28404632511905523855215055304010076e-02,3.82038657649823544622623696240613062e-02
protein/DD_g951,1.76238628851865491450564303600189590e-01,2.18365524049199054636339276242229153e-02,4.75489826761441244159389247586634071e-02,2.27106695821016831320955687522747785e-02
protein/DD_g952,3.93043889636034873801634925506214497e-02,3.01068398966118380174857181055035391e-02,3.16621351219179015517485132149272124e-02,1.85070961876401180960867228922256927e-02
protein/DD_g953,6.67922910103434253737217762471084795e-02,1.55473840709562786063090287318660390e-02,5.32624271098579734002837715392711165e-02,2.63869020313526538254682604983992515e-02
protein/DD_g954,1.46787895586916614149531307251920816e-01,2.01345178979005679996956819071942528e-02,3.45884281874305264031071762413268192e-02,7.89296472715203200884566937971908998e-02
protein/DD_g955,1.21487926050530579997923414422943442e-01,2.82310503489416034588202557100042151e-02,4.20705771105888193243316896460596884e-02,2.33484510296065362420493072586906393e-02
protein/DD_g956,9.37599663786244448312476823036192736e-02,1.88246425736283759693348243247921186e-02,4.49823346566771575743192157339170511e-02,7.99431391463027716337355378412869091e-02
protein/DD_g957,9.88082266461486863293715086712820882e-02,1.09562771727543552243628068419639921e-02,3.76412102817732617489201805215184586e-02,3.43841986877236567102003272444012308e-02
protein/DD_g958,8.32837922927984275912055252583030003e-02,2.18769899337704687199905453110514331e-02,2.30919252378978070606114937579276210e-02,6.30609646877656777913646807421202914e-02
protein/DD_g959,6.20546961529826479162068962067106587e-02,2.16604673675400794553115614094493274e-02,4.21842659098761076797327185889128618e-02,1.62926985682550946858154595202936848e-02
protein/DD_g96,6.60884212498543443366697335923987124e-02,1.76218897150176745647534230800732623e-02,4.44199843791267164900865209516782577e-02,2.41054509933313167254767674382942958e-02
protein/DD_g960,1.40812741788916919512114144423587300e-01,2.36721222325522562568310103288524265e-02,4.95260501893789135779321641933731923e-02,4.59582161062653407388054108467520660e-02
protein/DD_g961,7.30062321711828083474913530978212881e-02,2.73776698816630090679156093310337260e-02,4.47433481422224137303206525248462643e-02,3.90597734395357558502121860646377747e-02
protein/DD_g962,3.60784528381238256684883022811169877e-02,1.87536291551061128708523260025693794e-02,4.20041637317957020919771316443777157e-02,5.48420023966871803665358247807026795e-02
protein/DD_g963,7.69416820595147298916744674730483370e-02,2.37419938876051828454329532239054432e-02,1.44559829732374711337527965518969055e-02,3.79896336892296093730350530777064166e-02
protein/DD_g964,5.85569517637639748902885772742434217e-02,1.45884064631999572838602128274834652e-02,4.61507255536365957955520689224493534e-02,1.65738952217076254022914047710098677e-02
protein/DD_g965,1.16064978741090638864612344752843401e-01,1.74233806953989264444923637118536427e-02,3.74413601025890700117683102420460070e-02,3.49943078900052608504987886257673102e-02
protein/DD_g966,7.02516433244124833266571239376679625e-02,2.37384384967059320376325302405560508e-02,2.65183039583842697019333139317501517e-02,3.52880943494282829402670486661317471e-02
protein/DD_g967,1.14820043813298746484319614672148753e-01,2.21722953547771970858438598077804656e-02,6.33082771708846013900073371022663946e-02,2.34225698127343805587557305462798390e-02
protein/DD_g968,1.03229116327457766499923264314930360e-01,2.67151813696973256866690877485064321e-02,4.15529871049697299110145156667981444e-02,2.81322993586453019650512016467267597e-02
protein/DD_g969,8.23667014816361704561030590750525597e-02,2.59366463673050975433514773692751956e-02,3.01260723391373162083532022921957033e-02,2.66558079334381592390573021643927953e-02
protein/DD_g97,1.16956889996947731147287573687016803e-01,1.31855405715241006264675982337951097e-02,6.11050996973778621833570144646215870e-02,3.45926396126664852129978535178859443e-02
protein/DD_g970,8.09468107687316343510022930987540052e-02,2.69316419418871356334452322580929696e-02,4.56682528839255372398999020574514601e-02,3.33290564854991783804305075068355683e-02
protein/DD_g971,6.01822355778993766043495591882317397e-02,2.55051709350380583223743588672098816e-02,3.20023874014515704565000725200574790e-02,3.85462904569324286526100989953471516e-02
protein/DD_g972,5.94713596522565291536908756430654707e-02,3.16011353921467822480969123154999534e-02,3.03446441026209925690209421847905370e-02,3.37228760571832638386878540125034793e-02
protein/DD_g973,9.82371423543136420969763460866094033e-02,2.18745155897186285163653385977267416e-02,3.07403430018253292460323967889563301e-02,2.54465837964049709702458011664646108e-02
protein/DD_g974,1.47277126058189401355038049096893251e-01,1.23227592614657462686661586227302500e-02,2.83668210242960594496861110473274252e-02,2.54320972525270055635320068122408530e-02
protein/DD_g975,1.03304253090127874189646928325849571e-01,1.81414023765067191101325620308993337e-02,5.21388255381163607034493854863705284e-02,4.16299243808110212822536504891614660e-02
protein/DD_g976,6.80238181185651633408284364000630625e-02,1.98137575676610746132529765880668370e-02,3.02023118947083593311115204731751215e-02,4.80569182701660141402067665255898649e-02
protein/DD_g977,1.00042452798474475371943004807277876e-01,1.56719328442186710594076453655488619e-02,3.93717263002613820890535020031892466e-02,1.73878361329766456569164889918709819e-02
protein/DD_g978,9.94502885821647794774492223294335571e-02,1.92665617312899196944607539470594609e-02,3.51407619723486900015864981624750475e-02,4.66603417318571293520458746453475314e-02
protein/DD_g979,7.30661160143616391958162472695643032e-02,1.34164241824437260219706417836563389e-02,2.22152670562628523532868524955368648e-02,2.82185282788528190335662567374995878e-02
protein/DD_g98,1.39065117808044865966966980433525681e-01,1.45588641149428146275282483850535542e-02,5.06661759173343089390556527529874851e-02,3.61363247423059084134302797294581357e-02
protein/DD_g980,5.32887619016882524843140139917600513e-02,2.72819501600628224275832083290032223e-02,4.22476803587006173563878549950465116e-02,1.80421600530828483964890758132038744e-02
protein/DD_g981,7.97379501507386603261626982303533940e-02,2.26157635634404793792388388149038904e-02,3.02213536241468912809614297901839262e-02,2.74467946544840259505572901345149298e-02
protein/DD_g982,3.39579543065595472274368772895373617e-02,2.63370257597501731760911680234468028e-02,3.28860965772249201567094825730233789e-02,1.96567745097957204136304649754623393e-02
protein/DD_g983,1.07888804183960943223715633425408721e-01,1.53696400884617595253802060950835220e-02,3.13383999580092690051335498288061650e-02,3.81570848836440900736834775811285452e-02
protein/DD_g984,5.46536659038680831709723016574478550e-02,1.75334794473740515115561237793261742e-02,2.78153281671740690966334827169123513e-02,3.91705885820178099154011131469499793e-02
protein/DD_g985,1.01147535648754204734376702468758883e-01,2.56556988787426107185686691780078729e-02,3.08239849177022854177183943948735030e-02,6.19398726710590279700695935682929523e-02
protein/DD_g986,1.00853488987588005077451737158922141e-01,3.00628789718940700638899531121654826e-02,5.97878423273422337694157626835831008e-02,2.10982353598407571611562594030329774e-02
protein/DD_g987,5.54250456801910661424103438608074893e-02,1.73654707765146209933863297974751205e-02,3.33655060675524260973337785348271950e-02,7.83432707537988950656175694207633522e-02
protein/DD_g988,9.65031714477786115840277413547259550e-02,1.81445312802598247729550691789324740e-02,5.11411031947622337196715393412416426e-02,2.74489957047588459050534008806495405e-02
protein/DD_g989,8.32171187860259884597069721946889536e-02,2.17645397170346605418719404137845729e-02,2.34076270257312999264936836635061080e-02,2.05086738043923364733831817478563916e-02
protein/DD_g99,7.87856114977283521636658617599339456e-02,2.81186322506689571511146475803089352e-02,6.63543443167661507390337468074688739e-02,4.05946618291497500468715501444994778e-02
protein/DD_g990,6.19133092941197303242677755927405147e-02,3.32372354563444146040522685856151325e-02,3.08792422430889348929305473292840520e-02,2.88514008691045005481065268051149392e-02
protein/DD_g991,6.42826470954874147820184858999588067e-02,2.75005598608858225621122339604740244e-02,2.18396722100027549500361284173277148e-02,3.57757252336759966730184379168458454e-02
protein/DD_g992,2.24059050081650386539837497443821692e-01,1.89970950672441421182803869046626602e-02,3.22167872117820018578094984659580688e-02,2.00877894155141510875528333622651736e-02
protein/DD_g993,7.25441647086114314898091620483522338e-02,1.85119870767206947725237415349646838e-02,3.98521322761023285723347856620800976e-02,4.08941619879796063518027164780084519e-02
protein/DD_g994,7.42589067213008897086166538159531248e-02,2.43752583689689185805614603404086160e-02,3.84629573871813129945452183725392385e-02,4.04103849020272912776235893676231427e-02
protein/DD_g995,6.54006018253983226552919615987890649e-02,2.24387151067305370202668908865016304e-02,4.59565822162586716775980755383640162e-02,3.96834456032554565467570170430581549e-02
protein/DD_g996,7.25772595356502613725792600386456924e-02,2.00250226312056544916647147823310751e-02,5.55638553368572605645263869746224408e-02,2.11953489599077382641873178705729510e-02
protein/DD_g997,7.51631367709269398243439966004753040e-02,1.60065017690735554453880894442208903e-02,4.33347468146393094593250049295834254e-02,4.52232961728798441969032901404157206e-02
protein/DD_g998,1.01477730512700954091716534069912582e-01,1.63684305775673768331705943509962735e-02,4.27116893718140134042610044606009764e-02,2.30842040140541146671059465473147538e-02
protein/DD_g999,5.70795361610778849899356081306587715e-02,3.97224377874854461496076552903636918e-02,4.10294555097905859943072857506329106e-02,3.43245031172918593726583271814815466e-02


==> data/eigen_graph_biological_16/eigenvalues_absolute_error.sorted.csv <==
percent,BFloat16,Float16,LinearTakum16,Posit16
0.0,0.016505218275466183,0.003926838280054248,0.00800904748640729,0.002924333165444404
0.0008210180623973727,0.023131971603039123,0.007346067035210095,0.011455707782800837,0.006932281272036362
0.0016420361247947454,0.027041313200249863,0.007764087304176318,0.011802841689652285,0.008387590553785578
0.0024630541871921183,0.0272271173226935,0.009509688591088541,0.013697501271162957,0.008447328799495652
0.003284072249589491,0.027637998473580023,0.009604181558201611,0.013938142686641395,0.010743627910187712
0.004105090311986864,0.02918984170154071,0.009615813393374122,0.01445598297323747,0.010832852039676983
0.0049261083743842365,0.030993080307516983,0.009651086197479602,0.01592702494767989,0.011058743272149563
0.005747126436781609,0.031535743808965094,0.009694802259042712,0.016159792110736218,0.011327144977033828
0.006568144499178982,0.031652883458178835,0.009824599892763856,0.016357335247352448,0.011365770380996575
0.007389162561576354,0.033341172808411784,0.00994724402312143,0.016444922581938838,0.011459317451323323
0.008210180623973728,0.03395795430655955,0.009955334349620542,0.016713391433927905,0.011499603263979233
0.0090311986863711,0.03413441959601685,0.010105170605052517,0.016888850547771908,0.011701612451800993
0.009852216748768473,0.034177995956715224,0.010127269125547294,0.01694422902886473,0.012311787607091439
0.010673234811165846,0.034513447195335674,0.01016123752811557,0.01708674800545904,0.012978522049187995
0.011494252873563218,0.034773492215780716,0.010180988725482303,0.017524106135986067,0.013280952776128813
0.012315270935960592,0.03504690340054668,0.010294370501411555,0.01763441650866899,0.013608995727247943
0.013136288998357963,0.035913408823155205,0.010305257110695654,0.017709489190961724,0.013849857414030211
0.013957307060755337,0.036078452838123824,0.010311821499095384,0.017811672583748134,0.013979082199890944
0.014778325123152709,0.03651666874805541,0.0103555143918759,0.018087237438209846,0.0141584771124137
0.015599343185550082,0.03683304148605179,0.010699209655064826,0.018171757900604914,0.014348104602505072
0.016420361247947456,0.037327710077845536,0.01074646196005682,0.01840287877925392,0.014389122881834387
0.017241379310344827,0.03775233553227103,0.010927838327002535,0.01849398499333573,0.01445885358891132
0.0180623973727422,0.03799404574457187,0.010956277172754355,0.018593342103127346,0.014533497218823592
0.018883415435139574,0.03829191874159309,0.010967299514451552,0.01868936208448578,0.014590320586636306
0.019704433497536946,0.03896681629193581,0.01102570888155143,0.018818289175355135,0.014610818391843429
0.020525451559934318,0.03911684876777421,0.011169542001155722,0.018886525265313956,0.01464863509812193
0.021346469622331693,0.039304388963603484,0.011194901392076309,0.019008378836152313,0.014917963902315392
0.022167487684729065,0.039491403344561034,0.01120621231493174,0.01921203037715764,0.01496116356956138
0.022988505747126436,0.03997096571886045,0.011281565203222186,0.019505397788977568,0.014964501002831204
0.023809523809523808,0.040487724562811855,0.011295464085262356,0.01967573800600189,0.015035925962299718
0.024630541871921183,0.04051967530089226,0.011319265073277093,0.01969249517032332,0.015081292261654283
0.025451559934318555,0.04077983787789095,0.01132779819744507,0.0197011418142886,0.01513320565550111
0.026272577996715927,0.04116649157013697,0.011361920186523324,0.01983020609138407,0.01519079060149328
0.027093596059113302,0.041570060478445664,0.011418707322258132,0.01984213892885363,0.015210195971980296
0.027914614121510674,0.04158809022848231,0.01143323413324657,0.01985571619644512,0.015360094889438331
0.028735632183908046,0.04184465112815372,0.01146051443602305,0.019951520355197715,0.015376002250159742
0.029556650246305417,0.041996820981803316,0.011489315504201347,0.019976459073270735,0.01543868947849352
0.030377668308702793,0.04209779212927639,0.011513134527840262,0.02020788076052691,0.015482849944016967
0.031198686371100164,0.043305438299958,0.011533797502325664,0.02023973278285113,0.015549650338577593
0.03201970443349754,0.04335025003316895,0.011542521775774993,0.020342238855721763,0.015564896578600614
0.03284072249589491,0.04377227069024485,0.011562563078217016,0.020445228718785863,0.015593743811412562
0.03366174055829228,0.04396192947910412,0.011644827764757264,0.02060092957203925,0.015664442399166246
0.034482758620689655,0.04404952396216781,0.011728351704548251,0.02067216225963218,0.015671687023903955
0.035303776683087026,0.044143953330303895,0.011790416054331452,0.020693976719657923,0.015887705386337218
0.0361247947454844,0.04424955315105999,0.01180849439535828,0.020707393582394047,0.01588982729388559
0.03694581280788178,0.044250613608685194,0.01198196335442264,0.0208284909551195,0.01589177331119004
0.03776683087027915,0.044370260461141314,0.012051280542386914,0.020907832436891483,0.015954865725343464
0.03858784893267652,0.04472601636390752,0.012105518664345342,0.02106817978245446,0.015973100900835677
0.03940886699507389,0.044970112862661,0.012144252719254919,0.021206760529975707,0.016065471089915656
0.040229885057471264,0.045032258212395794,0.012156260581879366,0.021270882227664094,0.01607165852971669
0.041050903119868636,0.04512097224060389,0.012204459368890077,0.0212852707100467,0.016197930365177377
0.04187192118226601,0.045149067321639015,0.01221221674545931,0.021316744338111846,0.01628092987427113
0.042692939244663386,0.04539742893980327,0.012243452934187552,0.021358815543653275,0.016292698568255094
0.04351395730706076,0.04540918732710978,0.012280184545937827,0.02140400023937288,0.01638142003024104
0.04433497536945813,0.04547780006812128,0.012321509615638198,0.021444019185197317,0.016433924468217734
0.0451559934318555,0.04552267630170158,0.012322759261465746,0.021497822226517006,0.016435285366456685
0.04597701149425287,0.045837326723591844,0.012343616378520739,0.021564042321248967,0.01644810802748387
0.046798029556650245,0.04622399970938717,0.012385991650972126,0.021745272830605823,0.016573895221707626
0.047619047619047616,0.04629993368646445,0.012416964565660578,0.021831081516949576,0.016643229073223346
0.048440065681444995,0.04706032315385718,0.012452242129963622,0.021839672210002756,0.016656834097493016
0.04926108374384237,0.047116444435662146,0.012477406709766761,0.02201173960194068,0.01671686319439721
0.05008210180623974,0.04729769152584679,0.012483481301206908,0.022039174847196016,0.016727635095960872
0.05090311986863711,0.04729975205161082,0.012492225910672299,0.02216441793326728,0.01676442754078802
0.05172413793103448,0.047390613648693125,0.01249827392829119,0.02216793802815315,0.01677990956679539
0.052545155993431854,0.0474054092602532,0.012512527450374714,0.022214344187231415,0.016812584249012327
0.053366174055829226,0.04762858978122177,0.01258073612346324,0.022215267056262852,0.01682127608140879
0.054187192118226604,0.04764927159903622,0.012613093099435946,0.022247543536727143,0.016955319905427358
0.055008210180623976,0.04769327694277868,0.012668279398450622,0.022264622225619222,0.017068966659430085
0.05582922824302135,0.04780667065730643,0.012672244523148322,0.022270614479021268,0.01709220248853692
0.05665024630541872,0.047931976596504194,0.012680484716523272,0.022294334524980544,0.017125115813363203
0.05747126436781609,0.04795972530215064,0.012713841982539036,0.022309077373561626,0.01724996006487613
0.05829228243021346,0.04806192266032009,0.012759859018062078,0.022345038921196807,0.01728302555002666
0.059113300492610835,0.048086605703538475,0.012839870226564328,0.022352553754275514,0.01731782369125962
0.05993431855500821,0.0483738539373738,0.012851704730917892,0.02235774460270576,0.01734538984338792
0.060755336617405585,0.04883037677302111,0.012875894811775646,0.02236854223640112,0.017351603496904795
0.06157635467980296,0.04902237018490085,0.012916420692145525,0.02240722526659263,0.017352765761578934
0.06239737274220033,0.04917660056934967,0.01293442176205042,0.022483779927371012,0.01738443147007979
0.06321839080459771,0.049180309312199265,0.01293825475283347,0.02261184883883284,0.017387836132976647
0.06403940886699508,0.049318951928425114,0.012944336613299811,0.02261286521852045,0.01739303582885434
0.06486042692939245,0.04963531417935622,0.013019851872713104,0.022676229726706167,0.017409308872716862
0.06568144499178982,0.04973203618402966,0.013107761799021943,0.02274027859203479,0.01741231934722898
0.0665024630541872,0.04983718800188613,0.013116522173742661,0.022758938294613087,0.017414802725701978
0.06732348111658457,0.049880674763897535,0.013184315725773133,0.022853683016880552,0.017520777978706492
0.06814449917898194,0.04999871145084022,0.013185540571524101,0.022938969561400485,0.01756065223179957
0.06896551724137931,0.05019497191587595,0.01319835783194055,0.02296752295845088,0.017593206750481573
0.06978653530377668,0.05028361860986668,0.013207210163973217,0.02299449813554734,0.017597306070477377
0.07060755336617405,0.050350326827974044,0.013266190545581803,0.023008672016391094,0.017691389770735207
0.07142857142857142,0.05036450807597539,0.013287569405204733,0.02301394386184754,0.017697549718363497
0.0722495894909688,0.05045888747813782,0.013331734076676023,0.023047509327058083,0.017741526710531502
0.07307060755336617,0.05059573485668882,0.01333306597588031,0.023067572972417818,0.017760455218660303
0.07389162561576355,0.0506809012309407,0.01335765940554998,0.02309192523789781,0.017787767798110136
0.07471264367816093,0.05072740950864406,0.013406371998510325,0.023227108411898404,0.017802047417893607
0.0755336617405583,0.05093001824897164,0.013416424182443727,0.023337620834562513,0.017863293207160215
0.07635467980295567,0.05101721480368078,0.013426090004151224,0.02334962897412321,0.017883286916409887
0.07717569786535304,0.05125331903869396,0.013504790627452872,0.0234076270257313,0.01788336756448687
0.07799671592775041,0.05138519314321012,0.013519335130307581,0.023416727245240774,0.01790728861797746
0.07881773399014778,0.05175335682530449,0.013531140054414696,0.02345475159037095,0.01791009389031736
0.07963875205254516,0.05177571559244184,0.013555238840219901,0.023472711669341048,0.017919257583695287
0.08045977011494253,0.05192309337833724,0.013558107132219466,0.023542821369671254,0.01804216005308285
0.0812807881773399,0.052108718387421836,0.013581755627955786,0.02357086690195857,0.018081695932801914
0.08210180623973727,0.052161203350665916,0.013586396460269682,0.023593295745027353,0.01808884723039428
0.08292282430213464,0.05226672420112986,0.013586630230247948,0.023606044247384134,0.018112923650182345
0.08374384236453201,0.05228081683186481,0.013591186799055745,0.0236076588564896,0.01813406354104311
0.08456486042692939,0.052293984073485185,0.013615117711538848,0.023648483915249183,0.018202650692685805
0.08538587848932677,0.052431083552249125,0.013628268382232519,0.023652598852355516,0.018274847340336575
0.08620689655172414,0.05246148099566516,0.013689277192593188,0.023704997906085972,0.018403814888671148
0.08702791461412152,0.052692894275840334,0.013698446124457577,0.023713838456654517,0.018413899981257073
0.08784893267651889,0.052766532691801364,0.013728675535641168,0.023760139580265478,0.01845041286761535
0.08866995073891626,0.05277785777535921,0.013737231353083957,0.02388101585031875,0.018495980630737242
0.08949096880131363,0.05280951854096695,0.01378032002364093,0.02390938030735427,0.018505681344517588
0.090311986863711,0.05309846214671481,0.013786525507485927,0.023916575124388592,0.01850709618764012
0.09113300492610837,0.053125031033138044,0.013790276988968227,0.023943941338995262,0.018511899904183334
0.09195402298850575,0.053288761901688256,0.01380482602536642,0.02399766392468701,0.018521700753624637
0.09277504105090312,0.05342488084741239,0.013812209119224629,0.02400477537350648,0.01880912068811513
0.09359605911330049,0.05343783670967123,0.01388458601152961,0.024030278921196194,0.018837263951355467
0.09441707717569786,0.0534609664677938,0.013908526837061551,0.02413330110396253,0.018842096896807978
0.09523809523809523,0.05347426510465696,0.013912503521331717,0.024208970166686366,0.018858515428736924
0.0960591133004926,0.0535422158511215,0.01391279735679808,0.024275494076893153,0.018903050473115985
0.09688013136288999,0.053652740605884604,0.013927684370449962,0.024339783829167638,0.018906058308225032
0.09770114942528736,0.05368434815282242,0.013933858176095989,0.02435470619161019,0.018933593879966563
0.09852216748768473,0.05380889250962059,0.013954010743955086,0.02440713792827018,0.018951489733702358
0.0993431855500821,0.05381436931789862,0.013982249583688088,0.024419729580066184,0.01897822376898402
0.10016420361247948,0.05439637850212921,0.013983893753722682,0.02447124659915072,0.018978768217238262
0.10098522167487685,0.05450192771532281,0.014004034620837671,0.024505082320349394,0.019056063707246763
0.10180623973727422,0.05465366590386808,0.014004300405705808,0.024569569711491254,0.019120037624576352
0.10262725779967159,0.054659460745491696,0.014028911030467198,0.024594708390665212,0.019138162980697555
0.10344827586206896,0.05466518915818999,0.014031287193879038,0.024624033002660153,0.019170333665802196
0.10426929392446634,0.05491020442251807,0.014056407824513319,0.02468153171911111,0.019189258185725807
0.10509031198686371,0.054996648084620986,0.014076468937141892,0.024709371879595612,0.019302761417552317
0.10591133004926108,0.055293421177044826,0.014100382302268103,0.024711237374154395,0.019314839902426086
0.10673234811165845,0.055331290170351606,0.014142742268397866,0.024799718722986554,0.019337760652320197
0.10755336617405582,0.055392681012011044,0.014144115346581259,0.024831869012023205,0.019340800730072216
0.10837438423645321,0.05541959318607626,0.014170564963755369,0.02491537753066392,0.019348683878119714
0.10919540229885058,0.05542504568019107,0.014195264601695219,0.025175961418279557,0.019351936972525612
0.11001642036124795,0.055619714469039315,0.014262504544435707,0.02518599498887171,0.019422600371861977
0.11083743842364532,0.055746268871346066,0.014282779594923998,0.02520978990735105,0.0194256808375434
0.1116584564860427,0.055819889421209225,0.014286755733755749,0.025238094452539203,0.019437435896113953
0.11247947454844007,0.05595549727753175,0.014317884814182632,0.02533246510278324,0.019457238891866683
0.11330049261083744,0.05622709239499292,0.014322897159647638,0.02542891587941251,0.01946381498889481
0.11412151067323481,0.0562612010753237,0.014329846921566386,0.02545398682961058,0.01950305864823749
0.11494252873563218,0.05626738137022674,0.014335709563371934,0.02556181552466719,0.019529681634672117
0.11576354679802955,0.05629821717636922,0.014340246806765558,0.025562565612449815,0.019552320659786685
0.11658456486042693,0.05648734898646892,0.014341772785341385,0.02557375504737533,0.019589286690381708
0.1174055829228243,0.05650660485510758,0.014359194522506138,0.025675525231523322,0.019643260125961123
0.11822660098522167,0.056639229041741276,0.01435964834785632,0.025710142688259593,0.01965677450979572
0.11904761904761904,0.056652650764665594,0.014379546851803109,0.02572041100260701,0.019689755922896
0.11986863711001643,0.056965108233449205,0.01438748326156863,0.025728148464782004,0.01969982403751407
0.1206896551724138,0.05707953616107789,0.01438912541440697,0.02575140464788093,0.01970941553386757
0.12151067323481117,0.05726473749763062,0.014419099224784812,0.02587721280658933,0.019740756635372666
0.12233169129720854,0.05733742744848257,0.014433836337918468,0.025918057178037263,0.01974777154120067
0.12315270935960591,0.05739440828284363,0.014462715393450107,0.025941527849879603,0.019776035195407896
0.12397372742200329,0.05740773662308243,0.014508473249184332,0.02594158958072082,0.019837799717968656
0.12479474548440066,0.057611913830388294,0.014516654104686753,0.025960023410208245,0.0199703420888413
0.12561576354679804,0.05768944356964015,0.014537464628409246,0.025994174820112705,0.0199715805568
0.12643678160919541,0.0577091672160536,0.014558864114942815,0.02600121903161188,0.019991625481225597
0.1272577996715928,0.05803086634454191,0.014559717941717705,0.02600376513076621,0.020023881840217517
0.12807881773399016,0.05804560843376926,0.014574691392411382,0.026033703083744666,0.02004404662688737
0.12889983579638753,0.05808224082421721,0.0145836292118009,0.02603707630166477,0.020046850193877447
0.1297208538587849,0.05813980679103235,0.014586839972478621,0.026038479950420003,0.02004725390736924
0.13054187192118227,0.05820040709237328,0.014588406463199957,0.026067843545549883,0.020087789415514153
0.13136288998357964,0.05831253070944002,0.014598497365411701,0.026123827882510702,0.020088666336102845
0.13218390804597702,0.05846995248675535,0.01461161748962884,0.026134063199767507,0.020150606107092666
0.1330049261083744,0.05855695176376397,0.014663205384251851,0.026176609554852775,0.020199148345543025
0.13382594417077176,0.05860552555495756,0.014677143952369427,0.02628554622833701,0.02020338878939106
0.13464696223316913,0.05878770641762467,0.014698949728318964,0.026372123632529637,0.020245661458213902
0.1354679802955665,0.058855858768648954,0.014709013067670284,0.02640285353051916,0.020249431984959976
0.13628899835796388,0.05888426354738782,0.014725123975145282,0.02651830395838427,0.020253522094839747
0.13711001642036125,0.05899004352155245,0.014743407953506258,0.026519574726613416,0.020289299628818452
0.13793103448275862,0.059030286903929474,0.014752616394656482,0.02656769063884789,0.020381276950956838
0.138752052545156,0.05919923702376352,0.014752767859873854,0.026655235289814193,0.020424634033718983
0.13957307060755336,0.05947135965225653,0.014770196250696721,0.026657666932828193,0.020428777698471203
0.14039408866995073,0.059517246107424766,0.014786469190389262,0.026692782106409536,0.020477297552726977
0.1412151067323481,0.059589772623912324,0.014814581873060052,0.02670326649758976,0.020489246320734244
0.14203612479474548,0.05965213400587757,0.014868170471548979,0.02674415925152729,0.020508673804392336
0.14285714285714285,0.059709856074646094,0.01488295918367767,0.02679718531263881,0.020546643375882044
0.14367816091954022,0.059798185214017044,0.0148860997715483,0.02681897762113984,0.020550764764746394
0.1444991789819376,0.059815851354736785,0.014895550232529618,0.02685030724654621,0.020562976051105457
0.14532019704433496,0.059844523469679396,0.014912831122903413,0.026861506768863386,0.020581475088253923
0.14614121510673234,0.060067379291454295,0.014935751111506364,0.026892547822138787,0.020583073784641637
0.1469622331691297,0.060182235577899375,0.01493972865632361,0.026919909337201536,0.020594285183657975
0.1477832512315271,0.0602652826141857,0.014975482564769148,0.02696918110122258,0.020608304749640788
0.14860426929392448,0.06033223003258095,0.014985868376707743,0.026994787840683692,0.020612872163682818
0.14942528735632185,0.060422601804330005,0.014987508739244707,0.02701864464882358,0.020649063812701148
0.15024630541871922,0.06051875518482426,0.01501346306834095,0.02704854480254403,0.02067481496650093
0.1510673234811166,0.06065927728311747,0.015017059606092878,0.02706174651499934,0.020773558830283242
0.15188834154351397,0.06073420844028522,0.01501751471961333,0.02710853210348349,0.02077992263732597
0.15270935960591134,0.060748156883383496,0.015017772980410404,0.027149269503428695,0.020787148660414867
0.1535303776683087,0.06082446348762273,0.015023290671531544,0.027189558547133185,0.020812338699330368
0.15435139573070608,0.06082841424244889,0.015025223723097902,0.0272009764161443,0.02081329935314856
0.15517241379310345,0.060964083523502535,0.015025579301786492,0.02720967580664211,0.020870909189574568
0.15599343185550082,0.060975361439726976,0.015053489821689869,0.027255114529059002,0.020883236067282995
0.1568144499178982,0.06102004291688121,0.01505825261443497,0.02726305049738411,0.020922495703411474
0.15763546798029557,0.0611037754130035,0.015069816417268405,0.02729418041651447,0.020990218283621027
0.15845648604269294,0.061323331169726776,0.015117343835013978,0.027413240573587697,0.021003188533231
0.1592775041050903,0.06134861656193,0.01512245696776696,0.02759288657228695,0.021045031359723274
0.16009852216748768,0.06141622818790424,0.015140863189255829,0.027597763084128313,0.021059651357948333
0.16091954022988506,0.061691738928903464,0.015157771925466499,0.027623921776024053,0.02106186536487835
0.16174055829228243,0.06169468812439573,0.015182269416244202,0.02767765628783697,0.02106519579808638
0.1625615763546798,0.06189715170372345,0.015215369720594013,0.027682404468256337,0.021091413088108475
0.16338259441707717,0.06191330929411973,0.015237304004898509,0.02777416268389474,0.021098235359840758
0.16420361247947454,0.06205469615298265,0.01524113456349339,0.02781532816717407,0.0211098662917139
0.16502463054187191,0.06210039694977264,0.015361013623261168,0.027837015163533783,0.021124930512449663
0.16584564860426929,0.06212878237774168,0.01536964008846176,0.027899640894702513,0.02114318850544737
0.16666666666666666,0.062192137937075044,0.01538721161450629,0.027908913385073657,0.02114533201021028
0.16748768472906403,0.062233344017942845,0.015408083665697703,0.02795283838998908,0.02115387007061314
0.1683087027914614,0.06232953686508639,0.015456510254716877,0.028028562591141795,0.021182773112590696
0.16912972085385877,0.06238134733736498,0.015483076074747965,0.02806954063273098,0.02119534895990774
0.16995073891625614,0.062401779035034965,0.015483958354012813,0.028095806814675457,0.02124536610889565
0.17077175697865354,0.06249354090117019,0.015484834467917584,0.028148891247155566,0.021254289440580106
0.17159277504105092,0.0626461439147754,0.015485414852218089,0.028153843402223468,0.02127158739877144
0.1724137931034483,0.06267957171977667,0.015497533706403766,0.028229193468607153,0.021294044703915833
0.17323481116584566,0.06272962747209393,0.01551821502218917,0.028262382057286616,0.021314295915770047
0.17405582922824303,0.06275476718875442,0.015547384070956278,0.02833793873298358,0.021375781281226434
0.1748768472906404,0.06298161834181472,0.015560360469672118,0.028341918814389033,0.021422847803552154
0.17569786535303777,0.06299047672153012,0.01556703361528177,0.02836442472386823,0.021445015414861882
0.17651888341543515,0.06312054508925,0.01565374917802489,0.02836682102429606,0.02148278436765287
0.17733990147783252,0.06312554546662426,0.015655362703606453,0.028440273631851525,0.02154050925862379
0.1781609195402299,0.06313632913424679,0.015657894814817296,0.02847338217411188,0.021587277843288576
0.17898193760262726,0.06315071542631627,0.01567193284421867,0.02852537310794128,0.021596114682141027
0.17980295566502463,0.06318125951182914,0.015690663309015827,0.02867719764968429,0.02161002488489825
0.180623973727422,0.06337237307281834,0.015701490865636467,0.028721221302107632,0.02161407477727414
0.18144499178981938,0.06346084075045172,0.01572530075753947,0.02880296283851668,0.021663434613354925
0.18226600985221675,0.06349363034801582,0.015734624903851704,0.02881920029350054,0.02169959772129178
0.18308702791461412,0.06352909899229324,0.015746804159193082,0.02883430048772619,0.021761183306011938
0.1839080459770115,0.06357352745835071,0.01578860462862764,0.02884056289099593,0.021788806121905226
0.18472906403940886,0.06357365139560163,0.015841779713669644,0.02887699947463923,0.021815594358532177
0.18555008210180624,0.06358355527802508,0.015849764612008634,0.028877717697536904,0.021858189297903268
0.1863711001642036,0.06370627025863349,0.015865233113971523,0.028900546876420616,0.021881121867901577
0.18719211822660098,0.06375841154476061,0.01588439627376725,0.028937460909471198,0.021890188988750062
0.18801313628899835,0.06376366118440552,0.015890054098116165,0.028955669826243625,0.021892921603267675
0.18883415435139572,0.06386807298239194,0.015915829492053744,0.02895653047706069,0.021911643544833232
0.1896551724137931,0.06390960448003562,0.01592272042608566,0.028965884978255217,0.02191521697580144
0.19047619047619047,0.06393871793814457,0.015928704138048547,0.02896598017437996,0.021930550715535957
0.19129720853858784,0.06403245739971855,0.01593400003559375,0.029001713912465664,0.021933282815479273
0.1921182266009852,0.06410474563318713,0.015949745986234574,0.029019714791034365,0.021991952858673995
0.19293924466338258,0.06414121754807446,0.016006501769073554,0.029053662561644482,0.02199402070547541
0.19376026272577998,0.06415222979709141,0.016055744994591326,0.02905378609025359,0.022027415130104717
0.19458128078817735,0.06428264709548741,0.016087513465714114,0.02905516632681452,0.022030326008561234
0.19540229885057472,0.06428348174350147,0.016091958977604022,0.029065736303661716,0.022104298397548426
0.1962233169129721,0.0645644340252259,0.01613024212839257,0.029154290683604266,0.022113683670591758
0.19704433497536947,0.06457205016896958,0.016153699636691245,0.029160232809621513,0.022122612120637618
0.19786535303776684,0.06461806143481875,0.01618162247290888,0.029177703218136574,0.022170678259625123
0.1986863711001642,0.06469117958297996,0.016181851415753807,0.029212100015237975,0.02217070188419165
0.19950738916256158,0.06477675387186142,0.016193369557099404,0.02924314243378254,0.022171948894889063
0.20032840722495895,0.06478286567337689,0.016195859858686292,0.029253884771560452,0.022223394724840327
0.20114942528735633,0.06486577103989888,0.016199437925542445,0.02932494584696876,0.022254882513360993
0.2019704433497537,0.06498246962536466,0.01622136287067878,0.02934682993319725,0.02226488734288357
0.20279146141215107,0.06501697255076545,0.016242028210321446,0.02934931505387826,0.022269687435560223
0.20361247947454844,0.0650499088217693,0.016253929364537765,0.029359582099236614,0.022291152414396442
0.2044334975369458,0.06506970382180237,0.01626465984978062,0.029368089448097563,0.022301409588127232
0.20525451559934318,0.06513257913846592,0.016274898418529513,0.029477217483252903,0.02244074010214522
0.20607553366174056,0.0652532094107735,0.01631618630317007,0.029511587834460656,0.022460412079702213
0.20689655172413793,0.06538765628116398,0.01633771543731171,0.029541271111543498,0.02250857010815835
0.2077175697865353,0.06540060182539832,0.016365838283643765,0.029561976765298995,0.02252588017488544
0.20853858784893267,0.06543235962456301,0.016368430577567376,0.029601288686218613,0.022549053246287955
0.20935960591133004,0.06548279972243667,0.01638873072552561,0.02966930126510013,0.022626162171438178
0.21018062397372742,0.06550934143430702,0.016397410722117162,0.029719174418342025,0.02269741260356903
0.2110016420361248,0.06554929361508574,0.016415583535353537,0.029728755289429275,0.022710669582101682
0.21182266009852216,0.06570144287142905,0.01641994752633926,0.02974800940213463,0.022730997291256334
0.21264367816091953,0.06572083225664234,0.0164320837946968,0.02978483269495555,0.022810607556109773
0.2134646962233169,0.0658932768632494,0.016479987613131897,0.029816801187710646,0.022822963575295063
0.21428571428571427,0.06592803085209792,0.016486309377556324,0.0298361397738943,0.02285344061846471
0.21510673234811165,0.06599501479923897,0.016509934641961287,0.02984077721094723,0.022864685459797817
0.21592775041050905,0.066004908627941,0.016555587156474726,0.029850814355023497,0.022868380996270796
0.21674876847290642,0.06608842124985434,0.016558262264358012,0.02986455413031484,0.02289358269928289
0.2175697865353038,0.0661354912648143,0.016571345080651653,0.02988120221244033,0.02293457500049633
0.21839080459770116,0.06614352684809682,0.016580502346113045,0.02989102168195591,0.022978109780927396
0.21921182266009853,0.06621744439154405,0.01660822847536778,0.029948532942403173,0.02300008707147424
0.2200328407224959,0.06621966465139022,0.01663513571837727,0.029971399761913667,0.02302282793868169
0.22085385878489328,0.06623933672648055,0.016654992942467202,0.03002301798907076,0.023084204014054116
0.22167487684729065,0.06627421295653486,0.016683504910085554,0.030035335668401053,0.023091521498341833
0.22249589490968802,0.06630667283465169,0.016687155032244296,0.030047831594174755,0.023100931191949708
0.2233169129720854,0.06635396761496139,0.016705485942324745,0.03010361710617245,0.02310451181320465
0.22413793103448276,0.06636613683988496,0.016754720662436502,0.0301086032135711,0.023153282575721024
0.22495894909688013,0.06653509434649507,0.016762957392799465,0.030126072339137316,0.023156086233858623
0.2257799671592775,0.06660768997161523,0.016766547618163714,0.030128739465982147,0.023196109082851836
0.22660098522167488,0.06662380780553184,0.016782115226273764,0.030133058599856433,0.023222422436453644
0.22742200328407225,0.06679229101034342,0.01679335092179613,0.030175950752586153,0.023229467073962812
0.22824302134646962,0.06684047098637556,0.016811744062255485,0.030183438871357923,0.023336155357120927
0.229064039408867,0.06698053020128614,0.01681467737941316,0.03020231189470836,0.023344939649758534
0.22988505747126436,0.0669851227280455,0.01682407927534766,0.030213879136079175,0.023348451029606535
0.23070607553366174,0.06703381286835046,0.016846156454172034,0.03022135362414689,0.02335340046780727
0.2315270935960591,0.0671671905284928,0.016848539526980292,0.03025311517284643,0.02337189470870402
0.23234811165845648,0.06717340095711109,0.016855864749371847,0.030273728783099228,0.02337644130428598
0.23316912972085385,0.0672489991126036,0.016889933899850027,0.0302876365151393,0.023407915057533417
0.23399014778325122,0.0673564768935489,0.016896422478085333,0.03029732819512255,0.02341306968983801
0.2348111658456486,0.06743068005394591,0.016910390742794573,0.03030917354576986,0.02342256981273438
0.23563218390804597,0.06756753622931257,0.01693220421740882,0.030338516282615503,0.023452257139387082
0.23645320197044334,0.06757838477598709,0.016948349195883023,0.030344478514152822,0.023482644911930875
0.2372742200328407,0.0676290446199085,0.016956583746431362,0.030344644102620992,0.023503224059426803
0.23809523809523808,0.06767483053931805,0.016963422650473483,0.030374525545837264,0.02355097207840429
0.23891625615763548,0.0677101465680741,0.0169665293100538,0.030498393867784142,0.023552809336775775
0.23973727422003285,0.06776645154267316,0.016968553600797433,0.0305254721616729,0.02358086373125462
0.24055829228243022,0.06780200687624993,0.016979235897587392,0.030578453700642196,0.023596168300579298
0.2413793103448276,0.06787009373554534,0.016994204779666518,0.030608661358151122,0.023603631029739405
0.24220032840722497,0.06796317191851708,0.01701505421295354,0.030619845083157526,0.02363781322787097
0.24302134646962234,0.06800172180494382,0.01702330021129497,0.03062141877757219,0.023697453898064123
0.2438423645320197,0.06802381811856516,0.017029565064803825,0.03068458350370363,0.023716209965214737
0.24466338259441708,0.06802535902434811,0.017036509458624893,0.030688097915722554,0.023723087036942463
0.24548440065681446,0.06806421501079826,0.01705414088905729,0.030699775791977236,0.023746015494315598
0.24630541871921183,0.06813921186202809,0.01708548442335742,0.03071615207610713,0.023757161125892084
0.2471264367816092,0.06817129362364496,0.017091058837447378,0.030716970481921527,0.02378525274448445
0.24794745484400657,0.06820835311296414,0.017098289074973693,0.030734937243026773,0.023856007278148367
0.24876847290640394,0.06828908638957061,0.017112401591444327,0.030740343001825328,0.02389139394407388
0.24958949096880131,0.06855627945107437,0.017120667420514248,0.030740999498805256,0.023913094173024247
0.2504105090311987,0.06862983486181289,0.017128125298353874,0.030748428918087392,0.02392805407780369
0.2512315270935961,0.06864516599579547,0.017138363082371554,0.03076023100738331,0.02393058334321576
0.25205254515599346,0.06868708819475434,0.01714285832714657,0.030761145722246197,0.023953950825844412
0.25287356321839083,0.06875726743434467,0.01716712300842345,0.030772813607270744,0.02397027040601741
0.2536945812807882,0.06886193479087009,0.01718274551095651,0.030793780617816142,0.023997094137103502
0.2545155993431856,0.06888317501143999,0.01723161350219069,0.030799640161498592,0.02400975726939431
0.25533661740558294,0.06897690588205192,0.017235395495707424,0.030823984917702284,0.024020693968624947
0.2561576354679803,0.06899040843297095,0.017262320624014095,0.03085647581763982,0.024039121088439766
0.2569786535303777,0.06901926548494014,0.017295243143264413,0.030879242243088936,0.024060812602642624
0.25779967159277506,0.06903469566779383,0.017306604000284696,0.030902196902334315,0.024069164997429813
0.25862068965517243,0.06920330912817878,0.017310372932315823,0.030952063137018836,0.02407293794519254
0.2594417077175698,0.06958246814838573,0.017346703081342715,0.030985463092427088,0.024081242514335792
0.2602627257799672,0.06962447710062698,0.01736547077651462,0.031000656831927462,0.024105450993331317
0.26108374384236455,0.0696278525128118,0.017365970143507128,0.03100635603015631,0.024120171688394164
0.2619047619047619,0.06972029317071042,0.01737929873058963,0.031044976857910894,0.024131881454769213
0.2627257799671593,0.06972281967217203,0.017387495382052694,0.03108565851160494,0.02416142894933735
0.26354679802955666,0.06972893036501565,0.01741036707982968,0.031099354491313305,0.0241639037751709
0.26436781609195403,0.06973795601632306,0.01741098988527969,0.031111147205945825,0.02417558293262814
0.2651888341543514,0.06989288967006274,0.017415246621817787,0.031129333816819305,0.024195638492241815
0.2660098522167488,0.06989837593193073,0.017423380695398928,0.03112948254268361,0.024198742301686806
0.26683087027914615,0.06998903201717198,0.01742745364591456,0.031140150469743774,0.02426015136980543
0.2676518883415435,0.06999579915719133,0.017434031745320277,0.031149996424671384,0.024281645612357534
0.2684729064039409,0.0699992311033002,0.017436606610131453,0.031162190924959914,0.024283319360896807
0.26929392446633826,0.07000337784326942,0.017466875320476694,0.031220474823687172,0.024294238060007176
0.27011494252873564,0.07004815902374967,0.017475663490778778,0.03124488786923731,0.024308350084805
0.270935960591133,0.07005907292918843,0.01749702210088662,0.031273627968155304,0.024356534237998773
0.2717569786535304,0.07010103048304311,0.01750171544059786,0.03133839995800927,0.02441737869044663
0.27257799671592775,0.07010454928951403,0.01751481440102384,0.03134796330549462,0.02442342670248992
0.2733990147783251,0.07013497887821545,0.01751889306355277,0.03138151457481397,0.02447534317482328
0.2742200328407225,0.07016176990863394,0.017524217882795172,0.03140587749385648,0.024495992266254193
0.27504105090311987,0.0702373957994466,0.017525819885731493,0.031456101639190756,0.02455057897148409
0.27586206896551724,0.07024603495431647,0.017527120378316604,0.03147992742352183,0.0245725622818222
0.2766830870279146,0.07025124075011,0.01752902542486622,0.0315298128676799,0.02464394596331158
0.277504105090312,0.07025164332441249,0.017533479447374052,0.03153656220752377,0.024671091992018956
0.27832512315270935,0.07032935322562113,0.017539792012007782,0.03157380996083604,0.0247072486172393
0.2791461412151067,0.07034184615348095,0.017540599306056726,0.031576260267294175,0.0247462485878104
0.2799671592775041,0.0704574146487325,0.017550789284545655,0.03160868692680742,0.024748261280257026
0.28078817733990147,0.07048722034921706,0.01755224327580742,0.03161868910164284,0.024753991677714308
0.28160919540229884,0.07091569841873623,0.017568916828441215,0.0316621351219179,0.024760466987500698
0.2824302134646962,0.0709383394018619,0.0175751595832617,0.03167013376649198,0.024790347632040306
0.2832512315270936,0.07099458519240323,0.017591122717077533,0.03173634027831817,0.024839400562238045
0.28407224958949095,0.07099670806704035,0.017613204512456213,0.031740592198582274,0.02483954393930864
0.2848932676518883,0.07125172220564582,0.017621144917998405,0.03175708649506167,0.02486976271569734
0.2857142857142857,0.07129724756960056,0.017621889715017675,0.03177576607201832,0.024878592680210004
0.28653530377668307,0.0713357303035,0.0176269961315748,0.03182804996316225,0.024898952390870425
0.28735632183908044,0.07134214382232787,0.017646501163300347,0.0318431208493735,0.02491379084971104
0.2881773399014778,0.07141397937944975,0.01764685602200939,0.03185765509946796,0.024921277915475857
0.2889983579638752,0.07146133263124282,0.017699962113394616,0.031862278139976705,0.02494255585713544
0.28981937602627256,0.0714970522110222,0.0177533041964982,0.03193735988232765,0.02496493924821511
0.29064039408866993,0.07157719569012533,0.017759593546703638,0.03196594031068274,0.025028330571002008
0.2914614121510673,0.07160805853207033,0.017763478378737967,0.03197341087702359,0.025054126822348418
0.2922824302134647,0.07167090392869803,0.017780071336612167,0.032002387401451574,0.025064353116064305
0.29310344827586204,0.07175466323571757,0.017782551826745374,0.03202675391304207,0.02506871466392217
0.2939244663382594,0.0718044125951186,0.01779838799959148,0.03203320758481789,0.025072489100206416
0.2947454844006568,0.07180454846065784,0.017800612810102263,0.03203901960135799,0.025150125239237205
0.2955665024630542,0.07195770810810596,0.017800833308513845,0.03204214699723718,0.02518350922472651
0.2963875205254516,0.07202758490837222,0.017802427572754104,0.03212444020374053,0.025200748940777656
0.29720853858784896,0.07214613214761441,0.017802526827979396,0.032216787211782,0.025212853939499014
0.29802955665024633,0.0721501413591877,0.01780732231300557,0.032217628974984196,0.025241086349146073
0.2988505747126437,0.07217709950983027,0.0178127123252624,0.03221945845618885,0.02524930317333081
0.2996715927750411,0.0722284368281884,0.01781871594522975,0.032232749530169406,0.02526534858018611
0.30049261083743845,0.07245296055140649,0.017835729474648922,0.03230902259245184,0.02527180389962979
0.3013136288998358,0.07248792904274205,0.01784077218230344,0.0323223928931363,0.025285375846511898
0.3021346469622332,0.07254416470861143,0.017864774285829155,0.03232804627684287,0.025311120719143702
0.30295566502463056,0.07257725953565027,0.017874397139925793,0.032353473023448646,0.02536351493929802
0.30377668308702793,0.07300623217118281,0.017881233954650536,0.03236231138717043,0.025401784337526573
0.3045977011494253,0.07301964155896695,0.017921723024066978,0.03237630719816944,0.025407838740624637
0.3054187192118227,0.07306611601436164,0.01792558911378198,0.03239777089028144,0.02541119018886142
0.30623973727422005,0.07310624421724998,0.017939867482677695,0.032445431138726964,0.025414307196449357
0.3070607553366174,0.07311355723566001,0.017970144557477506,0.03245040834221129,0.025432097252527007
0.3078817733990148,0.07316502040775408,0.017998169566783413,0.03248540717753905,0.02544614560700244
0.30870279146141216,0.07320378673763127,0.018011009671078253,0.03255773915715415,0.02544658379640497
0.30952380952380953,0.07320569403997941,0.018023459391378515,0.03259712937749472,0.025453264756217897
0.3103448275862069,0.073258627548645,0.018029368758028592,0.032674527868758574,0.025474541794269726
0.3111658456486043,0.07348986642018417,0.018045826834903644,0.032685877434402225,0.025532681653635207
0.31198686371100165,0.07350324986141628,0.018053279214697175,0.03269247772969207,0.02555758314018947
0.312807881773399,0.07355539644701563,0.018060840917144085,0.03269578005678704,0.025559257336687076
0.3136288998357964,0.07364856996406571,0.018063898404118033,0.03272247651088174,0.02560409884542563
0.31444991789819376,0.07376400070758524,0.018065921922344366,0.032747589417843004,0.025618990076750482
0.31527093596059114,0.07383494368500887,0.01808306423405728,0.03274879444959452,0.02564544292868962
0.3160919540229885,0.07392408541661206,0.01809171385782178,0.032749980490351445,0.02572274524932429
0.3169129720853859,0.07399354045815217,0.01809889067805354,0.03275749605898212,0.02574908363904739
0.31773399014778325,0.07402678309978186,0.01812242619071379,0.03276809432211365,0.025752427130200924
0.3185550082101806,0.07405720289849546,0.01814140237650672,0.03279659044438599,0.025787819478850886
0.319376026272578,0.07408862723151133,0.018144531280259824,0.032809517423482995,0.025849688304540687
0.32019704433497537,0.07423349964095576,0.018144813713208346,0.032837286177984246,0.025854729703282894
0.32101806239737274,0.0742589067213009,0.018154885426247182,0.032840463251190555,0.025864876995088194
0.3218390804597701,0.07429378152585543,0.018158487694472567,0.03285622628542718,0.025876034586705187
0.3226600985221675,0.07440319309878811,0.018175336780287932,0.0328615615517803,0.025884682261334068
0.32348111658456485,0.07449009999713019,0.018193101561588584,0.03288609657722492,0.025889782239747264
0.3243021346469622,0.07451437683709426,0.01820228339946687,0.032914195230323386,0.02598995582698553
0.3251231527093596,0.07456375096939506,0.018208266285028234,0.03293631206025492,0.026035688333687964
0.32594417077175697,0.07458552830892451,0.018209903642429213,0.032938845649892495,0.026054075416587268
0.32676518883415434,0.0746529050625359,0.018276413500993665,0.032941126833165336,0.026061424440626188
0.3275862068965517,0.07470994879173906,0.018304518315526305,0.03298668482599233,0.02612866544489244
0.3284072249589491,0.07474435705245318,0.018315286900505594,0.03301507168599798,0.02615171531200477
0.32922824302134646,0.07475869988797555,0.01832639300137792,0.03302524110036375,0.026161988938467162
0.33004926108374383,0.07479465570874902,0.018349783977018783,0.033034241775637005,0.02622910232822103
0.3308702791461412,0.07483447275190026,0.018354322979699144,0.033107357054333514,0.026293008333670136
0.33169129720853857,0.07487649779991118,0.018362724318702076,0.033111556545708756,0.026325414289739706
0.33251231527093594,0.07489969098412129,0.018371766381227693,0.03314427160886007,0.026353218299178485
0.3333333333333333,0.07499371019912648,0.018406758724324904,0.03315876997368674,0.02636622087782827
0.3341543513957307,0.07508561956486251,0.018418295017228494,0.03318455529044829,0.026386589267873267
0.33497536945812806,0.0751033098540769,0.018418869535490205,0.03324776231950664,0.026386902031352653
0.33579638752052543,0.07516313677092694,0.01842722543785282,0.03327298739437807,0.026407693012273272
0.3366174055829228,0.0752539015402198,0.018433761740029458,0.033274664892995666,0.026410874553263994
0.3374384236453202,0.07525481097609205,0.01845384511116093,0.03328258772180413,0.02641091186132757
0.33825944170771755,0.07526440298408797,0.01845741107546797,0.033312891542066486,0.026413799682467938
0.3390804597701149,0.07529991299227191,0.01846594440468695,0.033315575641262425,0.02641726770870621
0.3399014778325123,0.075322816575351,0.01848125703744638,0.0333427835528939,0.02645870863891283
0.34072249589490966,0.07532437913704834,0.018490776322124803,0.033365506067552425,0.02646217081105554
0.3415435139573071,0.07533669372774075,0.018495293500295475,0.03340071634546253,0.026469871804107335
0.34236453201970446,0.07537917545344415,0.01850023584529626,0.03341710981741004,0.026470502692709962
0.34318555008210183,0.07540853402745576,0.018511987076720696,0.033418761105075925,0.026478265117954376
0.3440065681444992,0.07544844128752301,0.018521780313677065,0.03344020264921068,0.026492769001973525
0.3448275862068966,0.07547358050479488,0.018526426245081194,0.03344566765567966,0.026493033445704715
0.34564860426929395,0.07550363104294497,0.018534248600583742,0.03345278993152831,0.026501160509763016
0.3464696223316913,0.07560252251000601,0.01853566138850999,0.033479963495379704,0.026525974808229325
0.3472906403940887,0.07562930398116662,0.018546463849532367,0.03351197874316612,0.026550089602912254
0.34811165845648606,0.07570375012935475,0.018572204726994748,0.033535144822285326,0.026551145486723573
0.34893267651888343,0.07573798717718662,0.018595672450691242,0.033541177822794185,0.026580286142080783
0.3497536945812808,0.07581018838504719,0.018602220481160503,0.033574407752657555,0.026591095969128477
0.3505747126436782,0.07582078249058846,0.018626676043856275,0.03358064062162067,0.026608067770822617
0.35139573070607555,0.07588244259163564,0.01863174162254592,0.033617631487427815,0.026629885168984832
0.3522167487684729,0.07597787327105132,0.018689702548882747,0.03362403714481826,0.026629921014815826
0.3530377668308703,0.07600047008966382,0.018698925315821856,0.03363237406620246,0.02665580793343816
0.35385878489326766,0.0760867239506959,0.018716870660779306,0.03364940795495669,0.02668600812507248
0.35467980295566504,0.07609138147839312,0.018726232351298916,0.03366136407163459,0.026688578960162846
0.3555008210180624,0.07613607664758187,0.018750128185701077,0.033662989634313564,0.02669302211324364
0.3563218390804598,0.07636328200150902,0.018753629155106113,0.03368946358958377,0.02673056545659687
0.35714285714285715,0.07636636700933681,0.018774054731511444,0.03371194433428073,0.026734567390778723
0.3579638752052545,0.07640753873111723,0.01878950339779888,0.03371434979685146,0.02673574709621963
0.3587848932676519,0.07641204570247397,0.018809371039857584,0.03372488961003699,0.026775523734656213
0.35960591133004927,0.07642759216384405,0.018824642573628377,0.03373373352116697,0.026783317243977863
0.36042692939244664,0.07643557230715753,0.018824677550029718,0.03375020769570203,0.02684770212278943
0.361247947454844,0.0765622705711707,0.018857100995027708,0.03379385460355461,0.026876664466443
0.3620689655172414,0.07663982375229741,0.018868726974200552,0.03381185378606458,0.026895681643710055
0.36288998357963875,0.07680538115862522,0.01886968749055343,0.03382471633233773,0.026925786845489987
0.3637110016420361,0.07683547029602099,0.018896801714463892,0.03382767862858143,0.026927083113117593
0.3645320197044335,0.07694168205951472,0.018898742748087564,0.033864999545710345,0.02692715769898734
0.36535303776683087,0.07697706698043458,0.018936113800668314,0.03388521204736264,0.026960099803618718
0.36617405582922824,0.07703226769302937,0.0189566945118316,0.033898160598425445,0.02697155809431036
0.3669950738916256,0.07713417104611486,0.01897763174558707,0.03397507343461791,0.026998051148568084
0.367816091954023,0.07720825173017191,0.01899522025385514,0.03399155354724734,0.027027674873932494
0.36863711001642036,0.07722701391006473,0.018997095067244143,0.03400857778658774,0.027050993820609246
0.3694581280788177,0.07724103906920796,0.01899953670407377,0.034030480360313795,0.027078297317141925
0.3702791461412151,0.07728509071761648,0.019007784845357388,0.034044124090636584,0.027105551080342537
0.37110016420361247,0.07730730334652054,0.019011291169878774,0.03405076237112679,0.027120162348732525
0.37192118226600984,0.07747862377600245,0.01902796357618012,0.034056169648543376,0.027138817366407365
0.3727422003284072,0.0774999402760989,0.019030380719310794,0.03409829275229649,0.027228550477099545
0.3735632183908046,0.07751906255345105,0.01906061353792806,0.03412167662188681,0.027241378344487307
0.37438423645320196,0.07761685238638243,0.019075462973498845,0.0341270169783124,0.027246787736925654
0.37520525451559933,0.07794448704449512,0.019081849251793216,0.03414404576071315,0.0272629282268752
0.3760262725779967,0.07812240599271802,0.019082490486046346,0.034204010884125835,0.027298760418125515
0.3768472906403941,0.07814376361976609,0.01908408377648603,0.03425017417676155,0.027299139491106943
0.37766830870279144,0.07823007619065804,0.0190926451646643,0.034260942509498384,0.027315707834000412
0.3784893267651888,0.0783344075343226,0.019122937219509438,0.034299542876246286,0.027329357139994043
0.3793103448275862,0.07835888712086594,0.01913274992844509,0.03434050382228311,0.02733694762356508
0.38013136288998356,0.07835989040297589,0.019133687041161855,0.034356052775555646,0.0273373895182771
0.38095238095238093,0.07836558730440256,0.0191495571785071,0.03437635864874235,0.027341936900254674
0.3817733990147783,0.07842755562011719,0.019170517185751516,0.03439732187656329,0.02734576426553958
0.3825944170771757,0.07854780060268106,0.019183119671010385,0.03442333132648013,0.027352733262847803
0.38341543513957305,0.07856393944575195,0.0191931980646988,0.0344577002866589,0.027374719316667052
0.3842364532019704,0.07869352385890041,0.019205237924778098,0.034516706432332546,0.027397157971592707
0.3850574712643678,0.07873734188552929,0.019207137230305222,0.03452332772232899,0.02740014467746732
0.38587848932676516,0.07875989957874918,0.019214903662626515,0.034587756430717716,0.027407216634520348
0.3866995073891626,0.07878561149772835,0.01924176329929973,0.03458842818743053,0.027446794654484026
0.38752052545155996,0.07880886437231134,0.01926656173128992,0.03460401876030363,0.027448995704758845
0.38834154351395733,0.0790552560368584,0.019288060635520403,0.03461413295661078,0.027474565804216332
0.3891625615763547,0.07915389307191958,0.01928827495671068,0.03461593149855171,0.027488535031804102
0.3899835796387521,0.07917977779113013,0.019300360950631423,0.03461891448267994,0.02751439545213855
0.39080459770114945,0.07925872411174482,0.01930910397614866,0.03463159037135468,0.02754075977306944
0.3916256157635468,0.07928310062188619,0.019314599133006236,0.03464233795689679,0.0275573512056512
0.3924466338259442,0.07955557549943398,0.019325175536304747,0.03469657777118782,0.027558107469004882
0.39326765188834156,0.07965811869985856,0.01933841511953321,0.03471664901872742,0.027563443271349738
0.39408866995073893,0.07973012127459263,0.019363168352245306,0.03474945355597168,0.027563809839229007
0.3949096880131363,0.07973795015073866,0.019369985718718032,0.03477597483930829,0.027574327630963704
0.3957307060755337,0.0797807278154831,0.0193886546106799,0.03479380524310693,0.027602816698447392
0.39655172413793105,0.07991679960746778,0.019413961067369753,0.034809846519569906,0.02763266210145086
0.3973727422003284,0.0800807675692528,0.01941496270545081,0.03482648883636767,0.027652556908513714
0.3981937602627258,0.08008544120678185,0.019424573780157932,0.03483000011119781,0.027676495407356637
0.39901477832512317,0.08009489072917768,0.0194260723471431,0.03486758157864858,0.027703615137271573
0.39983579638752054,0.08011244329578303,0.0194307340195826,0.03489006877331252,0.027750897798372563
0.4006568144499179,0.0801605050843608,0.0194360102397923,0.034947447491804284,0.027799942541167733
0.4014778325123153,0.08031137750792755,0.019438907621290264,0.034952453053038894,0.0278063751414009
0.40229885057471265,0.08035608751390377,0.019441007542030805,0.034974693049293515,0.0278220578682694
0.40311986863711,0.0803580675953716,0.019447345091068956,0.03503131854608331,0.027824161789593366
0.4039408866995074,0.08038561559853999,0.01946305757914514,0.03503441285050911,0.027841477097513324
0.40476190476190477,0.08041812040936502,0.0194656347180356,0.03514076197234869,0.027846079104408065
0.40558292282430214,0.08041849127989636,0.019471953893987645,0.03515618110918308,0.027858060896555608
0.4064039408866995,0.08052154578234952,0.01948349936446083,0.03520534503294941,0.02789632681904667
0.4072249589490969,0.08064774968170811,0.019496994075976107,0.035207573413865614,0.027913659811592446
0.40804597701149425,0.08070955591351477,0.019498865049416177,0.03526359665898858,0.0279394967427804
0.4088669950738916,0.08071026696366508,0.01950766559862505,0.035264705650637045,0.028013394902622897
0.409688013136289,0.08079712512988213,0.019516496518947102,0.035265025728046656,0.028063175756953114
0.41050903119868637,0.08085722130968906,0.01952493352082255,0.035331421717056825,0.02809576289842842
0.41133004926108374,0.08090249016765591,0.01957616605331187,0.03533553154288938,0.028095978331366688
0.4121510673234811,0.08094425713796731,0.019592628057922078,0.03534878667971624,0.028115954682602584
0.4129720853858785,0.08094681076873163,0.01960024517578154,0.03536318674691803,0.028131207694848694
0.41379310344827586,0.08127456140867388,0.019623007382905414,0.03537231061121193,0.0281322993586453
0.41461412151067323,0.08129943487105559,0.019646920326353956,0.03537918637207941,0.028190134466979308
0.4154351395730706,0.0813135830853053,0.01965757150200404,0.03540944940055513,0.02821852827885282
0.41625615763546797,0.08134069747497218,0.019663024734167464,0.03545997537224081,0.028256407501643294
0.41707717569786534,0.08136272513157325,0.019663758954655792,0.035463459644463936,0.02832796627147178
0.4178981937602627,0.08142315026077668,0.0196844387202298,0.03555290543275919,0.02835558950132049
0.4187192118226601,0.08146413310593963,0.01970774446030397,0.035576979936836124,0.028363357146379227
0.41954022988505746,0.08146627015208344,0.019716980041724622,0.035589807606929515,0.028377703213761797
0.42036124794745483,0.08147560081829984,0.019726817449456847,0.03561003037492233,0.028398791447418772
0.4211822660098522,0.08148886652285203,0.019729638588995797,0.03561229704657547,0.028417207439831636
0.4220032840722496,0.08150448070418634,0.019761089573749276,0.03561959650701521,0.02847041758619689
0.42282430213464695,0.0815065952724631,0.0197861350495179,0.03567545950443293,0.02853005863389986
0.4236453201970443,0.08159046828985611,0.019804695978796957,0.035712298201696,0.028578909274395724
0.4244663382594417,0.08164129665817726,0.019813757567661076,0.03573379453914869,0.028595548037739428
0.42528735632183906,0.08166336875670953,0.019861294252393982,0.035735853112777535,0.02860200595674465
0.42610837438423643,0.08168360079039388,0.019863902567445732,0.03580668383833872,0.028633766199170588
0.4269293924466338,0.08188376077000581,0.019870939643894064,0.035827025131419825,0.028676773600457315
0.4277504105090312,0.0818952572602111,0.019893147357335925,0.035852952703534315,0.02867941960886193
0.42857142857142855,0.08190486144138559,0.01989489318634274,0.03586211430355592,0.028687234808820464
0.4293924466338259,0.08197331609521707,0.01990848757191625,0.03586954079926218,0.028690006253943197
0.4302134646962233,0.0819788006696962,0.019922473729789465,0.03590577781804002,0.028709780761002775
0.43103448275862066,0.08204352458632204,0.019930134412152693,0.03594340391720123,0.02876376748479316
0.4318555008210181,0.08207839186369394,0.019932423024444382,0.035966449530949435,0.02876722666334668
0.43267651888341546,0.08212553399830674,0.019948731200121077,0.035977989471991566,0.02880531168468407
0.43349753694581283,0.08225249915387788,0.01995281652923616,0.0360061202651389,0.02882152074373846
0.4343185550082102,0.082362853377802,0.019980227508980646,0.03604339696168891,0.028832618331355662
0.4351395730706076,0.08236670148163618,0.019993910570774907,0.036053386099613574,0.0288514008691045
0.43596059113300495,0.08244371171349624,0.019998905281020465,0.036054461804801034,0.02886335400744986
0.4367816091954023,0.08246803791488361,0.020012345211537105,0.03606314007610286,0.028882967756011787
0.4376026272577997,0.08255687977226933,0.020020195434161538,0.036063747771234646,0.02889711438096208
0.43842364532019706,0.08280269940797769,0.020025022631205654,0.0360793369824144,0.028915276911857798
0.43924466338259444,0.08283320118518771,0.020036874811442798,0.03609972880703249,0.02894124675133396
0.4400656814449918,0.08297299666811551,0.020052345922246393,0.03610690220871429,0.028955941843965122
0.4408866995073892,0.08299770192396913,0.0200618603941812,0.03613085938022029,0.028961140860359297
0.44170771756978655,0.08300261000684997,0.020098731441870025,0.0361606390135818,0.028985346153645727
0.4425287356321839,0.08311628029057563,0.020129189540412835,0.03618137812441628,0.02901605868092019
0.4433497536945813,0.08320778143248707,0.020130559524206594,0.03618714806866445,0.029024383743095086
0.44417077175697867,0.08321711878602599,0.02013173655353827,0.03622677755417934,0.029068698968828965
0.44499178981937604,0.08328379229279843,0.020134517897900567,0.0362966506442445,0.029088994024155945
0.4458128078817734,0.08328490367319746,0.020145207499284792,0.036386314736686236,0.029205482076955242
0.4466338259441708,0.08340160793314146,0.020149543732577907,0.03638823555223689,0.029210205049707318
0.44745484400656815,0.08344390705221945,0.020159706957523664,0.03641196930541245,0.029214581139932385
0.4482758620689655,0.08349790468745782,0.020175109128273357,0.036449009030742004,0.029215397512981647
0.4490968801313629,0.08374542638242372,0.020181159411075563,0.03645702126267864,0.029272620212796082
0.44991789819376027,0.08388578357323417,0.02018404416432097,0.03657194775962082,0.029343530807883343
0.45073891625615764,0.08394697483409874,0.020196274624498498,0.036580762353336675,0.029373000612835525
0.451559934318555,0.08396512331292803,0.020197472935918677,0.036623656441947906,0.029452194343362877
0.4523809523809524,0.0841106608220855,0.020202185108640937,0.036627535511747245,0.029458848798524437
0.45320197044334976,0.08415570326851535,0.02022251506403964,0.036635378224737086,0.029515220523815354
0.4540229885057471,0.08423490749485257,0.020230335594916483,0.03664797821850813,0.029518291299453853
0.4548440065681445,0.08432135475560025,0.020232233141116537,0.03666298431431391,0.02960339031926769
0.45566502463054187,0.08432241985870403,0.020242102837534033,0.036686359882419806,0.02960991021169715
0.45648604269293924,0.08434582214571312,0.020278485811093535,0.03668784274877351,0.029642042555429998
0.4573070607553366,0.08435532879866955,0.020278598121666838,0.03674391672414268,0.029643835542461295
0.458128078817734,0.08445020990361764,0.02028445434465774,0.03674528675352097,0.02969174636068824
0.45894909688013136,0.08462153978418514,0.020302714570269737,0.03680908240025124,0.02971076168081363
0.45977011494252873,0.0849176904115906,0.020303232031788965,0.036836921064012096,0.029764662011240773
0.4605911330049261,0.08492171254119364,0.02031186471812003,0.036841951942173996,0.02981281862854998
0.4614121510673235,0.08505371799726406,0.02031257231176695,0.03684751344907096,0.029819415759705092
0.46223316912972084,0.08509657596928132,0.02032196643280497,0.036872653460149264,0.029824635918561365
0.4630541871921182,0.08509871159153665,0.020336696531517467,0.03690378024522034,0.02988111102289352
0.4638752052545156,0.08511389279025307,0.02036248555595301,0.036905597892243736,0.029883173502510584
0.46469622331691296,0.08513458082078654,0.02037530466438428,0.03696408014935293,0.029884366389900618
0.46551724137931033,0.08519151541165058,0.02039095007202681,0.036969698396690724,0.02994036845670692
0.4663382594417077,0.08528594089043938,0.02039634478430675,0.03699803713341119,0.029963244986117223
0.4671592775041051,0.08529822108890202,0.020398967304744494,0.037011629190560856,0.029971559898926387
0.46798029556650245,0.08536158179361944,0.02040221762608995,0.037035430864704115,0.030002342634623827
0.4688013136288998,0.08544187742302012,0.020405717474635515,0.0370396889318423,0.030113128293931535
0.4696223316912972,0.08550607235305255,0.020414716825984582,0.03704567767833811,0.0301143291953665
0.47044334975369456,0.08567775207952025,0.02042683547075777,0.037073478036594366,0.030129571442960575
0.47126436781609193,0.0856868347022959,0.020434648391816624,0.03708043112904634,0.030197581082563447
0.4720853858784893,0.08570220412597389,0.02044124688552821,0.03708696190721813,0.030226620316913214
0.4729064039408867,0.08572446505098358,0.020467018364397512,0.03710295828859403,0.03027318059804433
0.47372742200328405,0.08573481402161014,0.0204697960422438,0.03711298593183145,0.030277900746237443
0.4745484400656814,0.08579776576086336,0.020473424740087474,0.037129549909578154,0.030288804910648507
0.4753694581280788,0.08596488773641552,0.020478377705133367,0.037177809054155485,0.030320832822731267
0.47619047619047616,0.08598496711469038,0.02047922259622266,0.03719799399977307,0.030322637317910912
0.47701149425287354,0.08611258928761727,0.02048354057261758,0.03721008835949398,0.030354990764467127
0.47783251231527096,0.08621252672180064,0.020494894243676426,0.03721192738121844,0.03035646073227215
0.47865353037766833,0.08630405348610487,0.02053861350095776,0.03723915505034164,0.030394051639445002
0.4794745484400657,0.0863229568313049,0.020546962751837906,0.03725866684119361,0.030442740713750825
0.4802955665024631,0.08647252639535644,0.02054764165292188,0.03728131241841729,0.03047386621365379
0.48111658456486045,0.08657946625467175,0.020572081255914226,0.03732631727540534,0.03050468757325597
0.4819376026272578,0.08665465825164255,0.02059333007469384,0.03733096219415118,0.030511856319747704
0.4827586206896552,0.08670281443041564,0.020635763823053984,0.037383785870558246,0.030515874168939562
0.48357963875205257,0.08674337188276851,0.020646522104281383,0.037438951624242434,0.03051642718538287
0.48440065681444994,0.08675199586919252,0.020670551030010392,0.03744136010258907,0.030538192866846222
0.4852216748768473,0.08678654235653359,0.020685346971424767,0.037491817667522895,0.030544541662278584
0.4860426929392447,0.0867970373164728,0.02072261037709999,0.03758172954924446,0.030553285170663472
0.48686371100164205,0.08687341957933595,0.020799717560556756,0.03759990672690613,0.030560129570000986
0.4876847290640394,0.08693814524973821,0.020810185173603685,0.0376122960237011,0.03056989861558589
0.4885057471264368,0.08695178800037504,0.020816597173659596,0.03761513338377264,0.030590689008536624
0.48932676518883417,0.08696406630827314,0.020854604521761026,0.03764121028177326,0.03060470962375114
0.49014778325123154,0.08698911401551021,0.020873413573218036,0.03766137413939934,0.030627967708470205
0.4909688013136289,0.08709054610629584,0.020877246376084534,0.03768272253597393,0.030631311707926205
0.4917898193760263,0.0871217537415034,0.020885662455361644,0.03768772414409702,0.03066254050422887
0.49261083743842365,0.08713736534873218,0.020900483419150552,0.03771580511431242,0.030664794218147114
0.493431855500821,0.0871550273138888,0.02090924328375986,0.03775162533219556,0.03081962905227051
0.4942528735632184,0.08720731719800541,0.020909799454673212,0.03776421483186707,0.030869631531968814
0.49507389162561577,0.08729827446916993,0.02093250104807854,0.03780970127746685,0.030877213288334714
0.49589490968801314,0.08733785108759111,0.02094519703421844,0.03783752364193641,0.0309062071622719
0.4967159277504105,0.08734902938093987,0.020964630613403996,0.03784728430040105,0.0309281747134745
0.4975369458128079,0.08744410289595861,0.020968480276454166,0.03787890385921662,0.030944158749237352
0.49835796387520526,0.08754204631044991,0.020993626503271596,0.03790590036707483,0.030968226838612486
0.49917898193760263,0.0875443076621852,0.02100636905111393,0.03791921136022391,0.03097961505025401
0.5,0.08754876490300328,0.021013574729140744,0.03799914502188471,0.031016761933331163
0.5008210180623974,0.08757106212464741,0.021036608614058455,0.038052488524508266,0.03102438993715682
0.5016420361247947,0.08808118728863433,0.021038582147363136,0.038070621244074794,0.031037984018742276
0.5024630541871922,0.08812347198584801,0.021051261849385362,0.03808546238508635,0.03104152671023328
0.5032840722495895,0.08812599548533487,0.021051659769965467,0.03808678592370111,0.031057004949110078
0.5041050903119869,0.08834192583537262,0.02106370044932643,0.03814931496556904,0.031086171659606976
0.5049261083743842,0.08835669757378734,0.021064776946095307,0.03817002460187255,0.031100538644246348
0.5057471264367817,0.0883902992457388,0.02107502084293123,0.03817577675385476,0.03110361340727101
0.506568144499179,0.08846260208531201,0.021076270950715906,0.03825194412864368,0.031196704021693084
0.5073891625615764,0.08851505122533117,0.021084063725460837,0.03831462500612365,0.03125984049939373
0.5082101806239737,0.08852824661194512,0.021093567990407718,0.03832351005579345,0.03127748443879524
0.5090311986863711,0.0885694679702504,0.021111458069968978,0.03832526062426781,0.03128615389881529
0.5098522167487685,0.08873032957137361,0.021124546114335965,0.038341340299993275,0.03128868440490759
0.5106732348111659,0.08889024147097811,0.021128643832999276,0.03835292711187846,0.03130003539227348
0.5114942528735632,0.0888922597776941,0.021155374039621706,0.03835885512019631,0.031376218887288115
0.5123152709359606,0.08889491167873602,0.02117539572380982,0.03836448834914439,0.03142836992125717
0.513136288998358,0.08899956262865938,0.02120718200820107,0.038364650696466086,0.0314632592486603
0.5139573070607554,0.08903503829571228,0.021210555090119394,0.0383879402113749,0.03153296512014576
0.5147783251231527,0.08906382922826295,0.021215263896964365,0.03841074949911771,0.031537830651275196
0.5155993431855501,0.08907977729931808,0.021221100827550864,0.03844241391794378,0.03154408932533909
0.5164203612479474,0.08910257997723686,0.021226163030873754,0.038462957387181314,0.03157870066212826
0.5172413793103449,0.08910665771746262,0.021227495799941393,0.03850694745033317,0.03158752739806397
0.5180623973727422,0.08911069752428508,0.02125550973988687,0.03853203267277411,0.031599634732670454
0.5188834154351396,0.08919648557326162,0.021269700238513024,0.03857247579536536,0.03161954124733457
0.5197044334975369,0.08928458612525088,0.021311640193538206,0.038590255203446854,0.031632100215541734
0.5205254515599343,0.08932783864033794,0.021319051933502694,0.03867874446074153,0.03164690642729986
0.5213464696223317,0.08941638153484595,0.02132288758168245,0.03869017290626438,0.03165922650833228
0.5221674876847291,0.08943409271400624,0.02132579572337818,0.03869561076842918,0.03167084610162187
0.5229885057471264,0.08959278006419767,0.021338491356420134,0.03871773016999488,0.031733102282910375
0.5238095238095238,0.08970217542095818,0.02137934527220894,0.038720940499826426,0.03173904450236477
0.5246305418719212,0.08973971849266046,0.021388036243632093,0.038725735905435765,0.031739551672719885
0.5254515599343186,0.08983872168062991,0.021393735729001582,0.03873386322098145,0.031762125606456644
0.5262725779967159,0.0898775410952641,0.021411527513813783,0.03873979559047696,0.03180992967828633
0.5270935960591133,0.08989202996299125,0.021435079177055793,0.03876009313469868,0.03187263126722063
0.5279146141215106,0.09004673907377793,0.021495065125565347,0.038761292315893286,0.03188229651810123
0.5287356321839081,0.09016082872985527,0.021506940999005287,0.03877444521453439,0.03191087971582049
0.5295566502463054,0.09021059757958824,0.021509596788528585,0.03883011574470466,0.0319157184233541
0.5303776683087028,0.09021978404990039,0.021522291290676652,0.0388593462369648,0.03193213145913915
0.5311986863711001,0.0902335292248398,0.021534823764757814,0.03891209187510433,0.031941218920990916
0.5320197044334976,0.0903606594682876,0.02154219646582648,0.03893566518302201,0.03195320068558561
0.5328407224958949,0.09049716241581048,0.021543137181084995,0.0389891890189004,0.03195789859378737
0.5336617405582923,0.09052365107152997,0.021559865502402346,0.03901389615510408,0.03196279644186128
0.5344827586206896,0.09058132278853075,0.021587348618508178,0.03902248834942378,0.03201775588431874
0.535303776683087,0.0906105788059704,0.02159247162059941,0.0390361219094615,0.032029751769210926
0.5361247947454844,0.09073404758380191,0.021599402697094355,0.03903846041825794,0.032038952423093146
0.5369458128078818,0.09089829113425377,0.021626090352028192,0.039049815470938255,0.03206384880796414
0.5377668308702791,0.09098350344631466,0.021628577500853376,0.03905421039697467,0.032072444318216625
0.5385878489326765,0.09101766814406055,0.02166046736754008,0.03908568301497096,0.032078428910001275
0.5394088669950738,0.0910467211942888,0.021672894069722635,0.03909319562552529,0.032115555163059806
0.5402298850574713,0.09112622868459946,0.021697633034801538,0.03911366636401673,0.032133213342840077
0.5410509031198686,0.09118933926321883,0.021703743899987117,0.0391145631581173,0.03215495127530394
0.541871921182266,0.0912115177687595,0.0217155192618218,0.039126652538398754,0.032165107848922014
0.5426929392446633,0.09122125570991359,0.02171589343322608,0.039142566451564505,0.03216575558155993
0.5435139573070608,0.09127757149405684,0.021748723504845146,0.03928389966580404,0.03220546082194289
0.5443349753694581,0.09145831044342875,0.02176453971703466,0.03928531373562982,0.032238632261864505
0.5451559934318555,0.091686366002693,0.02176684275273543,0.03928632365233599,0.03228976999017807
0.5459770114942529,0.09169208982259772,0.02177413565209569,0.03929322242228794,0.03230645336008133
0.5467980295566502,0.09176361341929976,0.021775651257370684,0.039326733902672655,0.03233927500421233
0.5476190476190477,0.09184437371989622,0.021800985833370208,0.03937172630026138,0.032369268739857675
0.548440065681445,0.09189800089624595,0.021801047587367547,0.039382059834922725,0.03239933743589459
0.5492610837438424,0.09196742659177838,0.02180156782060553,0.03938565444718905,0.03240132282921394
0.5500821018062397,0.09201650737495189,0.021819316870706824,0.0394341330604518,0.03244748327580837
0.5509031198686372,0.09212508306434566,0.021820007199502053,0.03947939125859407,0.03245186493016768
0.5517241379310345,0.09220864556592145,0.02183632037890768,0.03948290497802416,0.03249281924339967
0.5525451559934319,0.09230650868234803,0.021836552404919905,0.03950603723317658,0.03251641613029179
0.5533661740558292,0.09235528135175933,0.021837136414056258,0.0395327060913676,0.03252459227759197
0.5541871921182266,0.09256115041165072,0.021842327443592217,0.03954797129202913,0.032538131575362776
0.555008210180624,0.09286066896725559,0.0218441172484581,0.039562433092652644,0.032555019345975385
0.5558292282430214,0.09286911010819442,0.021850605868029168,0.03956637416993258,0.032569648716319025
0.5566502463054187,0.09288144815335493,0.02185110836993864,0.03960395303939988,0.03258369135246432
0.5574712643678161,0.09299088024817694,0.02187451558971863,0.039693983476949905,0.03259176016469709
0.5582922824302134,0.09307856542745575,0.02187698993377047,0.039695248111272716,0.03259748038603991
0.5591133004926109,0.0932219438254786,0.021877462769321433,0.03974855894682698,0.03270070468556817
0.5599343185550082,0.09327631356582189,0.021883503286585088,0.03982862027957459,0.03271536518145988
0.5607553366174056,0.09329426585657304,0.021889600193583453,0.03983879795833334,0.032729162174236104
0.5615763546798029,0.09331054802842033,0.02189052141944515,0.03985213227610233,0.032749796589370925
0.5623973727422004,0.09338298908139021,0.02189337416779544,0.03991448913157183,0.0328082402694275
0.5632183908045977,0.09342972435651835,0.021894345679171357,0.03992124821457581,0.032823758462293226
0.5640394088669951,0.09346921003326207,0.021912253791279854,0.03992196737240927,0.03286846600936238
0.5648604269293924,0.09363685915548071,0.021913784049262953,0.03994920747933405,0.032883008652751435
0.5656814449917899,0.093711260348182,0.021947848784744647,0.03995039886851912,0.032883404268351145
0.5665024630541872,0.09375996637862445,0.021950957547457427,0.03995252918924415,0.03289685647888248
0.5673234811165846,0.09409788737026036,0.022042316611866952,0.03997245071594836,0.032925692637709114
0.5681444991789819,0.09410740132791744,0.022045312935783483,0.03998580694472647,0.03293679455169848
0.5689655172413793,0.09414924832941547,0.022045575964483085,0.04003783978067378,0.033059883648645476
0.5697865353037767,0.09425143735435892,0.022053675502876798,0.04009331564316827,0.03307152578079679
0.5706075533661741,0.09435308364525509,0.022092736217307167,0.040101047038315754,0.03307160817682847
0.5714285714285714,0.09440173326409383,0.02212457258819869,0.040105496591669475,0.033115354751843164
0.5722495894909688,0.09462468011553173,0.022127750951730477,0.040141643443802486,0.033134037602941466
0.5730706075533661,0.09476742419998166,0.022142379767744635,0.040148931438106446,0.03316591813558963
0.5738916256157636,0.09487276136862521,0.02215823656181495,0.040156231175777345,0.033190995564479776
0.5747126436781609,0.09498551073186952,0.02215928972322754,0.04016067577473726,0.03319398821927244
0.5755336617405583,0.09537012976152202,0.0221722953547772,0.040245781982870425,0.0332114978116075
0.5763546798029556,0.09543773683334483,0.022183422943982553,0.04025476386982616,0.033303802790331835
0.577175697865353,0.09548069627844023,0.022221672342497386,0.04026257351402122,0.03332905648549918
0.5779967159277504,0.09551588131871892,0.022246865613093608,0.04026697086606148,0.03337332971437657
0.5788177339901478,0.0957544613609896,0.022264849653720616,0.04028989618928373,0.03338693603783697
0.5796387520525451,0.09575729410388417,0.022290088439273957,0.040317201164900715,0.033394169119281565
0.5804597701149425,0.09588173533823482,0.022334580292816198,0.04032033440671346,0.03341361467483587
0.5812807881773399,0.09588433316379746,0.022358859464771497,0.04034907755046047,0.03341395602438876
0.5821018062397373,0.09594361127951656,0.022367759616159676,0.04041506003284767,0.03342703306642241
0.5829228243021346,0.09597857244078571,0.022371435188745608,0.040421147402300885,0.033429167685351556
0.583743842364532,0.09600809291238234,0.022379402289367138,0.04045914073371771,0.03349303219094864
0.5845648604269293,0.09601181306480835,0.022413319713120983,0.040477915933120626,0.03351816641920912
0.5853858784893268,0.09611455179316261,0.022431639120241775,0.040514643371603,0.03352432142101803
0.5862068965517241,0.0963374548346313,0.022435917411313025,0.040528413677749,0.033554761048638505
0.5870279146141215,0.09641111813814994,0.022438715106730536,0.040535679995009975,0.03365672191363064
0.5878489326765188,0.09650317144777862,0.022451085162918414,0.040590196421756486,0.033665343189751694
0.5886699507389163,0.09651832971580822,0.02245741440733842,0.0406061518951787,0.033721447380357074
0.5894909688013136,0.0967167574205447,0.022461012052415283,0.040666437865305424,0.033722876057183264
0.590311986863711,0.09672626248788327,0.022470995376342933,0.040698474720310775,0.03374510909901296
0.5911330049261084,0.09673261278651932,0.02249141743505954,0.04071538971240034,0.03378193711158713
0.5919540229885057,0.09676449542718879,0.02250784921392773,0.04072242428341506,0.03378778186752621
0.5927750410509032,0.09689378566000639,0.022512647147326925,0.040743311653926854,0.033814034332165586
0.5935960591133005,0.09695514172445426,0.02252027789428002,0.040758448803623164,0.03383817367561161
0.5944170771756979,0.09696090561272912,0.022547161253742135,0.0408121482223723,0.0338444157403348
0.5952380952380952,0.09711981459519978,0.022551418196285894,0.04081686715072105,0.033966295087357073
0.5960591133004927,0.0971228411064896,0.022553143573492706,0.0408233150733827,0.033968434460702204
0.59688013136289,0.0972753441758411,0.02255385388188522,0.04082417539757071,0.03399260469956844
0.5977011494252874,0.09729500800312542,0.022557138148681287,0.04089569942846047,0.03404554671257685
0.5985221674876847,0.09736269467522969,0.022578773900442883,0.040898583230162405,0.034072168378367004
0.5993431855500821,0.09753838405061056,0.022592954855923723,0.04089963620184713,0.034095441080952534
0.6001642036124795,0.09754356278955031,0.02261576356344048,0.040926831782398775,0.03410958494316213
0.6009852216748769,0.09768073864999129,0.02263497837367843,0.040985478890722626,0.034179283242098124
0.6018062397372742,0.09781163477239221,0.022661898593178943,0.04100305459233799,0.03418008307921703
0.6026272577996716,0.09783699160803408,0.022676650196453572,0.041011182119528214,0.03423513863843065
0.603448275862069,0.09800875861661903,0.022687268470454682,0.04102519421719732,0.034275161775735766
0.6042692939244664,0.09804102476323942,0.02270357354230969,0.041029455509790584,0.03427695997292259
0.6050903119868637,0.09814979780893268,0.022743819420729207,0.04104669760984035,0.03429923195469957
0.6059113300492611,0.09823411862107073,0.02274394864604514,0.04110827525845415,0.03430591506610807
0.6067323481116584,0.09823505127588267,0.022762045261545977,0.04110999611879715,0.034324503117291856
0.6075533661740559,0.09823714235431365,0.02276379976130404,0.04113199191124154,0.03434748216038208
0.6083743842364532,0.09837799736088393,0.022766095493574653,0.041157612690357,0.03435317734314443
0.6091954022988506,0.09848934191300374,0.022766712389858928,0.0412239605944413,0.03436589026471293
0.6100164203612479,0.09855740582336041,0.02279461045607127,0.04134715368966493,0.034384198687723654
0.6108374384236454,0.09860648498932835,0.02279569460726769,0.04136961981565947,0.034384259844830206
0.6116584564860427,0.09867615831897061,0.022796162471098915,0.04138476175431026,0.03441078944894798
0.6124794745484401,0.09869158747100427,0.02280767403987862,0.04141218297760756,0.03446272426053917
0.6133004926108374,0.09872894882091396,0.022811832846675754,0.041452801047730234,0.03446452070579183
0.6141215106732348,0.0987396575585279,0.02281503556502305,0.041457362815392536,0.034485042920727495
0.6149425287356322,0.0988078332468044,0.022821694449805904,0.04147899597755182,0.03449103549474665
0.6157635467980296,0.09880822664614869,0.022851098068415416,0.041483377948261006,0.03455066162825187
0.6165845648604269,0.09887573853051197,0.02286730767139528,0.04153570542315585,0.03455557468530578
0.6174055829228243,0.09899453613156986,0.022868272117435435,0.04155298710496973,0.03459107216358597
0.6182266009852216,0.09900414418298104,0.022890801808592046,0.04158673429408274,0.03459263961266649
0.6190476190476191,0.09904616154604476,0.022893672125905967,0.04161659257752021,0.034645043578452495
0.6198686371100164,0.09918025272434934,0.0229199939857861,0.04163841916605965,0.03467608813993578
0.6206896551724138,0.09918289029952705,0.022933922272503442,0.04170371118617188,0.03470201466192
0.6215106732348111,0.09930688053273933,0.02294515517399723,0.041729834273291175,0.034703442172749274
0.6223316912972086,0.09945028858216479,0.022947811182704128,0.04192964375324253,0.034728882047034934
0.6231527093596059,0.09951013184846992,0.022972973772088245,0.04197965776368255,0.03474130567888823
0.6239737274220033,0.0995154790861971,0.02298560473744343,0.041986079341392465,0.03474261059091137
0.6247947454844006,0.09959011844337844,0.022995124033606738,0.042000453669552754,0.03474507482359018
0.625615763546798,0.09975091180159368,0.023002281445403724,0.042004163731795705,0.03474901646001866
0.6264367816091954,0.0998428729346005,0.023050642265528554,0.04203819210727561,0.03477872860388029
0.6272577996715928,0.0998606117591692,0.02305536476797723,0.04207057711058882,0.034791692775527495
0.6280788177339901,0.09994351448334504,0.023067124493524226,0.042079333707809224,0.03479256937327135
0.6288998357963875,0.10004245279847447,0.02307717358760394,0.0421063446463443,0.03481957624815404
0.6297208538587848,0.10012682059221163,0.02308419298719711,0.0421204236290523,0.0349266635413538
0.6305418719211823,0.10012750664092372,0.02308881268695692,0.04212802250801182,0.0349616968903929
0.6313628899835796,0.10013451326941986,0.02310717791985757,0.04212857317398904,0.034987497355143254
0.632183908045977,0.10024341607416513,0.023115245014645517,0.04218426590987611,0.03499430789000526
0.6330049261083743,0.10026253565984593,0.02312015193337107,0.04224768035870062,0.034999751995804074
0.6338259441707718,0.10056225535382764,0.023132866221648826,0.042315539811174176,0.035018888627665994
0.6346469622331691,0.10061789475825472,0.02314601940504874,0.04232637230091311,0.035023944477950035
0.6354679802955665,0.10062098340015417,0.023170001965310088,0.04233081262488086,0.03505974014091631
0.6362889983579638,0.100853488987588,0.023175787352174473,0.042330992942117444,0.0350621715398341
0.6371100164203612,0.10092299823868944,0.023177134542444248,0.04233283115416636,0.035068696220219325
0.6379310344827587,0.10098151494041475,0.02318373509280367,0.04233992555809033,0.03509494203062618
0.638752052545156,0.10101837380523729,0.02319380611052418,0.04235194156580297,0.035103829410727226
0.6395730706075534,0.10104412095829073,0.02319381908451135,0.042367021788678065,0.035125612995330895
0.6403940886699507,0.10109045330952389,0.023210485704371817,0.04252977374545617,0.03514541793275236
0.6412151067323482,0.1011475356487542,0.023214543786721973,0.042551987702099045,0.03515683112720064
0.6420361247947455,0.10126529170214296,0.02321586394215064,0.04256884547596426,0.035175808957379054
0.6428571428571429,0.1013158101306308,0.023216288566714732,0.04260645498787781,0.035196656649246975
0.6436781609195402,0.10131701113332885,0.023234019595156225,0.042627740893412425,0.0352180031585811
0.6444991789819376,0.10139732855409776,0.023255478221153,0.042711689371814014,0.0352250070040981
0.645320197044335,0.10147773051270095,0.023258981169969748,0.042781156331637454,0.035267153424830715
0.6461412151067324,0.10148245223869636,0.02326983746040495,0.04280796959077006,0.03527273273380732
0.6469622331691297,0.10152117129845159,0.023281140386425515,0.04281051322967995,0.035288094349428284
0.6477832512315271,0.10154428822619418,0.02328985222629126,0.04281798564132236,0.03532285508310642
0.6486042692939245,0.10157704104235865,0.023295022739869484,0.0428578051947216,0.03536183100593194
0.6494252873563219,0.10159098872324644,0.023314691764661447,0.04286119752218268,0.03536311641838781
0.6502463054187192,0.10165421252292126,0.023348325744177285,0.04286406125477376,0.03548995471219917
0.6510673234811166,0.10169118059520459,0.023360536993800238,0.042920488953899605,0.03551319852836964
0.6518883415435139,0.10170164497876134,0.02337006804683788,0.04292111441347982,0.03571575131061754
0.6527093596059114,0.1020151994537381,0.023461548970465675,0.04292200169718266,0.03571935710038533
0.6535303776683087,0.102133470786177,0.02349394884715337,0.04292748020955558,0.03575250187891324
0.6543513957307061,0.10218419045837472,0.02350894424882722,0.04293574814562939,0.035775725233675996
0.6551724137931034,0.10219786809188412,0.02351367081633124,0.042988373529907906,0.035900948888980815
0.6559934318555009,0.10224516537514938,0.02351972084475241,0.04299577091717023,0.035973471404440835
0.6568144499178982,0.10226030010435326,0.023524920230211625,0.043009232289013134,0.03601088296454586
0.6576354679802956,0.10232692373633907,0.02353852665896174,0.04303281281308935,0.03601416830892371
0.6584564860426929,0.1023355033422262,0.023541852713833685,0.043047116738300986,0.03602769871820785
0.6592775041050903,0.10237738442808206,0.023646476933689656,0.0430479804036599,0.03604418217810271
0.6600985221674877,0.10239001747898986,0.023672122232552256,0.04305962001568095,0.036089406417890886
0.6609195402298851,0.10240131851228414,0.023675130326579738,0.04306906527226257,0.03610202209450075
0.6617405582922824,0.10247199550420658,0.02367557042919615,0.04313185333355488,0.036128101958603144
0.6625615763546798,0.10252282220090256,0.023677930244748666,0.043134153274540364,0.03613632474230591
0.6633825944170771,0.10311059236807152,0.023682613781261422,0.04318145106317366,0.036143839603107825
0.6642036124794746,0.1032042050752219,0.023683952302249168,0.04323426144077268,0.03622459178516731
0.6650246305418719,0.10322911632745777,0.023694756633980123,0.04325760925049054,0.036231005750883366
0.6658456486042693,0.10329075130024645,0.023701218968541334,0.0432618694708234,0.036245748312100354
0.6666666666666666,0.10330425309012788,0.023711586880031228,0.04328999277208475,0.03627574308129711
0.6674876847290641,0.10335208900765899,0.02373626047813825,0.04333474681463931,0.03630356924642307
0.6683087027914614,0.10337253923258034,0.02373843849670593,0.04333955808241884,0.03631596519196141
0.6691297208538588,0.10339417906466594,0.023738750066442146,0.04340658010256909,0.036316911007433846
0.6699507389162561,0.10348179869462278,0.023741643932148015,0.043423354345179487,0.03631977979370949
0.6707717569786535,0.10360635418578731,0.023741993887605183,0.04343293944037795,0.03633956409726551
0.6715927750410509,0.1038018957705829,0.023744600621696997,0.04347707490323304,0.036368425414216816
0.6724137931034483,0.10384589385366189,0.02376728326697965,0.043488620473337875,0.03638591141675507
0.6732348111658456,0.10386035050950956,0.023779590729762417,0.04351950162529885,0.03640387364997551
0.674055829228243,0.10401022274856422,0.02378882542428701,0.04356008552666966,0.036410112738873686
0.6748768472906403,0.10418586475898736,0.02379352557889955,0.043599193116416225,0.036429054270783676
0.6756978653530378,0.10421067008146892,0.023804272327074435,0.04360716496941813,0.03649151212534664
0.6765188834154351,0.10423898751417936,0.023805936092270333,0.04361956093276852,0.03650412024307889
0.6773399014778325,0.10473919104501703,0.02384546447751617,0.04362707553242147,0.036536590434874686
0.6781609195402298,0.10476815712610633,0.023853129034732745,0.04363491603055394,0.036581454927632116
0.6789819376026273,0.10487653857586413,0.023859112327653195,0.043639909539441225,0.03659807134422614
0.6798029556650246,0.10490905961732222,0.02386867034838372,0.04365120209744338,0.036659848970187474
0.680623973727422,0.10499304640674867,0.023870948449937767,0.043652703357184,0.03666986598600549
0.6814449917898193,0.10500007265646316,0.024005946495712947,0.043709656996760896,0.03669350612321991
0.6822660098522167,0.10504934074100762,0.024019977975295436,0.043764888677182236,0.03670392094466266
0.6830870279146142,0.10511871918396705,0.024046054270070224,0.04383537846297815,0.03674546650205574
0.6839080459770115,0.10512468868548207,0.02404923419079761,0.04388055626716936,0.036751249563878825
0.6847290640394089,0.10525169767326938,0.024059522623577082,0.04392330923938383,0.036762872363197543
0.6855500821018062,0.10527433840371375,0.024075639709609027,0.04393180326811908,0.03678303153062616
0.6863711001642037,0.10527773275711286,0.02408492662397847,0.04395417102828039,0.036794524671747236
0.687192118226601,0.10532352671525089,0.024096749961320444,0.0439714827542296,0.03688945690578479
0.6880131362889984,0.10532940981668727,0.024097452517340343,0.04399565876942834,0.03689832410180554
0.6888341543513957,0.10552837179307296,0.024109594336124706,0.04403189922551069,0.03690421724494491
0.6896551724137931,0.10569716794820262,0.024116014701268253,0.04405359523664591,0.0369178433999961
0.6904761904761905,0.10570122041973129,0.02412012349389744,0.044127823153982074,0.0369898814638145
0.6912972085385879,0.10570833418987019,0.024125843283743544,0.04413268368161015,0.03702444545379683
0.6921182266009852,0.10587735910677494,0.024133405199809357,0.04418610274733703,0.037072857217378526
0.6929392446633826,0.10588640670121835,0.0241380650852832,0.04421716066598227,0.03710151438384176
0.69376026272578,0.10594242998191672,0.024159100818791423,0.04422669146605365,0.03710522152570916
0.6945812807881774,0.1059635419775294,0.02420251226613755,0.04425440168709339,0.037152718591270784
0.6954022988505747,0.10598109485724197,0.024223958251553858,0.044267720537632185,0.03719713045104276
0.6962233169129721,0.10605236232309759,0.024227639668853537,0.044293547616535534,0.037245687156180776
0.6970443349753694,0.10617488441908164,0.02423226228883952,0.04429683532875864,0.03735947952522747
0.6978653530377669,0.10623251570747523,0.024234517418225132,0.044301010252086104,0.037374766412923414
0.6986863711001642,0.10626077152794856,0.02423577736834862,0.04441998437912672,0.03747930982168255
0.6995073891625616,0.10626745213782081,0.024274780315448243,0.04444548026389334,0.03748062712797324
0.7003284072249589,0.10638598156487496,0.024311205019997163,0.044476735109099406,0.03760676686144113
0.7011494252873564,0.10680020851471436,0.024347467178117786,0.0445123409583718,0.03765782291308205
0.7019704433497537,0.1069130774619043,0.024375258368968918,0.044572970162511175,0.037681359968086574
0.7027914614121511,0.10698410724438111,0.02439459696794561,0.04461740783757473,0.0376872813746301
0.7036124794745484,0.10701349110593192,0.0243956804961927,0.044636684135555015,0.03769112054295904
0.7044334975369458,0.10726948180172988,0.024429566190994418,0.04472873680575542,0.03769292001956829
0.7052545155993432,0.1074014531701801,0.024471534543060777,0.04474334814222242,0.03772934251461513
0.7060755336617406,0.1074148469465198,0.024489107953808088,0.04484788699153466,0.03775403569374309
0.7068965517241379,0.10744163323730664,0.024495800306533415,0.04488507334118919,0.03785431152426421
0.7077175697865353,0.10744265358387958,0.024501856131855293,0.044918761725572076,0.03785981420928723
0.7085385878489326,0.10756368805201175,0.024538677619644046,0.04494305584513977,0.03786037017387008
0.7093596059113301,0.1076071815149022,0.02459742169485198,0.044946154911397,0.037880740181178436
0.7101806239737274,0.10764341657908272,0.024603409893313572,0.044982334656677156,0.03791092767677431
0.7110016420361248,0.10769601548542083,0.02463020293279055,0.04498619895876249,0.037935477372891054
0.7118226600985221,0.10773007405299188,0.024637617266744873,0.044995523676468425,0.03798963368922961
0.7126436781609196,0.1077510303648863,0.024672652271184203,0.04504568891337712,0.03806437741620957
0.7134646962233169,0.10780124743629486,0.02470067121640788,0.045058024065108275,0.03813673171018478
0.7142857142857143,0.10784896861475718,0.024718493783551534,0.04507689570315522,0.03815708488364409
0.7151067323481116,0.10788880418396095,0.024771615636518984,0.04511091412442359,0.03820386576498235
0.715927750410509,0.10793380028448026,0.024773693548660245,0.04516778805446709,0.03833418669694882
0.7167487684729064,0.1079574981164404,0.024774066990085025,0.04517396349309704,0.03833838513773403
0.7175697865353038,0.10804846466063796,0.024774452070228947,0.04531235900549883,0.038381120508170205
0.7183908045977011,0.10825397548379831,0.02477697278880531,0.04531306443570215,0.03839929615646116
0.7192118226600985,0.10834152742439676,0.024782287293239724,0.04533364046171161,0.03840237370182364
0.7200328407224958,0.10849911054983907,0.024788540448611483,0.04534081813717344,0.0384200193861878
0.7208538587848933,0.10865223277748642,0.02479503798904908,0.045343692901951047,0.03842884710316825
0.7216748768472906,0.10889495843923057,0.024828044878926234,0.04535504388395369,0.03850425070161321
0.722495894909688,0.1090906632037625,0.024839204294258847,0.04538321748161409,0.03853874439556847
0.7233169129720853,0.10911990801118295,0.02489780558358563,0.0454068044305744,0.03854006234821671
0.7241379310344828,0.10913693769024486,0.024904650900192137,0.04543534874907486,0.038546290456932426
0.7249589490968801,0.1093554120757161,0.02490875062321411,0.04544118533371562,0.038558457202063655
0.7257799671592775,0.10943477011390537,0.024913897106714336,0.045447242639629945,0.03865286573252325
0.7266009852216748,0.10949430460809152,0.024919839121756132,0.04545595409384596,0.03868194863795333
0.7274220032840722,0.10956268922337417,0.024943291790991154,0.04546567276586357,0.03874559218209166
0.7282430213464697,0.10967174193078238,0.02495109085873834,0.045480682971110416,0.03878205807618308
0.729064039408867,0.10967527344037292,0.024971373699194815,0.04552176065981688,0.038876277846508385
0.7298850574712644,0.10971665130303354,0.024991866603325526,0.04555999791842671,0.03905057376742772
0.7307060755336617,0.1099951591643782,0.025019448677764913,0.04556350355244645,0.039059773439535754
0.7315270935960592,0.11000025793280607,0.025040923768277233,0.045668252883925536,0.03907763443956059
0.7323481116584565,0.11006635741133944,0.025041884119495116,0.0456837241807131,0.039137955850308416
0.7331691297208539,0.11012669690231723,0.025043303332492203,0.045713451585469744,0.03917058858201781
0.7339901477832512,0.11015477522175794,0.02504558296880892,0.0457165336869273,0.039177888373807535
0.7348111658456487,0.11020966656905647,0.025053172180235506,0.045792128526204,0.03917930614946964
0.735632183908046,0.1104475755066464,0.025069902095032084,0.0458472557979047,0.03919666860116944
0.7364532019704434,0.11075866561643301,0.025098187187842534,0.04585007607481176,0.03921523380156356
0.7372742200328407,0.1108731093073687,0.025142820712270933,0.045896057416540126,0.039255187289886036
0.7380952380952381,0.1109448913999727,0.025151169343525424,0.04591281118236463,0.03925763193143687
0.7389162561576355,0.11106753460965109,0.02515137027816775,0.04593584023598636,0.0394020337406571
0.7397372742200329,0.11106892946798518,0.02516538224542126,0.04595134000601705,0.03942011829118246
0.7405582922824302,0.11108590258539609,0.02517722816071428,0.04595658221625867,0.039475332670364086
0.7413793103448276,0.11109252731511703,0.025193772107199357,0.04596825871893982,0.039490321390796196
0.7422003284072249,0.11110927307447187,0.025198856665781345,0.04597948944875683,0.039592144706130296
0.7430213464696224,0.11116236995690162,0.025205962495323506,0.04611464546723136,0.03963698318787973
0.7438423645320197,0.1111748862039698,0.025208721489648617,0.0461507255536366,0.03963888079026849
0.7446633825944171,0.11143443185909817,0.025225350535065767,0.04616431431081119,0.03968344560325546
0.7454844006568144,0.11163750575820487,0.025227568766168093,0.04621895617895413,0.03972471724581854
0.7463054187192119,0.11165668176857614,0.025235536383275088,0.04629827010045498,0.039731898175299235
0.7471264367816092,0.11168321249509697,0.025275904193496207,0.04633755284986752,0.0397410139786153
0.7479474548440066,0.11173775222148856,0.02528253540589694,0.04647002514430118,0.039750925310673216
0.7487684729064039,0.11176020676304718,0.025299013172498823,0.04660061357471002,0.03976039589070791
0.7495894909688013,0.11179755861140998,0.02535774515110652,0.04677027447790798,0.03978318814611909
0.7504105090311987,0.11181638698525423,0.02542149455385989,0.04677070684406881,0.03983474415767443
0.7512315270935961,0.11184001382078865,0.025451596654422048,0.04680232273768793,0.03996115222616874
0.7520525451559934,0.1119942140624472,0.025456018355002802,0.04689740987924077,0.039963153909816085
0.7528735632183908,0.11206567864756421,0.025473797239143375,0.046910497345212576,0.0399693095418377
0.7536945812807881,0.112252383525186,0.025504568084699395,0.04693977418296068,0.04003572160668642
0.7545155993431856,0.11225754446142977,0.025504752898376306,0.04700185662188912,0.04007348469313477
0.7553366174055829,0.11241454198965672,0.025505170935038058,0.047013306537595285,0.04009525663453202
0.7561576354679803,0.11252957838681445,0.02551384932302996,0.04710064417284124,0.04009565506360268
0.7569786535303776,0.11255033263616365,0.025553312558001036,0.04710734168581357,0.040222985143154706
0.7577996715927751,0.11257898744181918,0.025584094209605515,0.047156147072173915,0.040287524429409506
0.7586206896551724,0.11263752264368328,0.02562339923135603,0.047224345178962596,0.04030008751064501
0.7594417077175698,0.11282797303915335,0.025627676746998142,0.047240729709858716,0.040310371289996844
0.7602627257799671,0.1129276651467234,0.025639440811316833,0.0472531270395086,0.04031616932984017
0.7610837438423645,0.11298220733376366,0.02565569887874261,0.047289950532126715,0.04036971885509797
0.7619047619047619,0.11304848582325329,0.025735695815368644,0.047303059076520514,0.040410384902027294
0.7627257799671593,0.11304957366595302,0.025806527531798493,0.04731004266132557,0.040506591970653996
0.7635467980295566,0.11329219523381816,0.02583421290217505,0.04737821459513101,0.04054141233690734
0.764367816091954,0.113577555510234,0.025936646367305097,0.0474498859095187,0.04054422572677773
0.7651888341543513,0.11365753641280221,0.02594998857280391,0.047492662953247215,0.04058054115359233
0.7660098522167488,0.11389785895697277,0.025960832840737882,0.047533825987081495,0.04059466182914975
0.7668308702791461,0.11391577774072113,0.025991992616452145,0.04754898267614412,0.040638358520348784
0.7676518883415435,0.11395017190902264,0.026029835401483885,0.04759080428074747,0.04070600180917047
0.7684729064039408,0.1140155367910738,0.026046175247679628,0.047618400548576766,0.04078363727157898
0.7692939244663383,0.11422603803243628,0.026064246319209183,0.047737713006532664,0.040799600061957056
0.7701149425287356,0.11430454672564505,0.026095869438116297,0.04783240586712586,0.04082357950213399
0.770935960591133,0.11430905537100942,0.026098189217055773,0.047842878386196615,0.04088138372784962
0.7717569786535303,0.1143732303842573,0.02611031895470279,0.04784900506891102,0.040894161987979606
0.7725779967159278,0.11443279216321083,0.02611533506623287,0.04785936709750064,0.04091490344444352
0.7733990147783252,0.11445173088560384,0.02612344317212684,0.047891619543455395,0.04105516709006976
0.7742200328407225,0.11478258657618971,0.026130614281512702,0.04789720536576489,0.04110046164680102
0.7750410509031199,0.1148128634058964,0.026139452679941094,0.047922044322552065,0.041189693109363566
0.7758620689655172,0.11482004381329874,0.026158404111978673,0.04794380924683206,0.041238873426518496
0.7766830870279147,0.11506872917190547,0.026164598319427877,0.04801401313132607,0.04133456225950363
0.777504105090312,0.11515705230736499,0.026182817727105453,0.04801967264865551,0.04137880124973445
0.7783251231527094,0.11517722997309214,0.02618965990629879,0.04805770748815222,0.041407021711733744
0.7791461412151067,0.11547255744198123,0.026205812611511243,0.04808736126770563,0.041439918358680855
0.7799671592775042,0.11579645516297322,0.026255388625755133,0.04828640652156638,0.041495287148229316
0.7807881773399015,0.11606084937674999,0.026280794830746235,0.04829498192931938,0.04153358570054961
0.7816091954022989,0.11606497874109063,0.026300615553470956,0.04831663339470839,0.04159094833588529
0.7824302134646962,0.11614097453833527,0.026337025759750173,0.04833155152678213,0.041597020107420994
0.7832512315270936,0.11617347423212161,0.0263902202328409,0.04835201227689033,0.04162992438081102
0.784072249589491,0.11629184218003147,0.026427730842256653,0.048369615287159703,0.04164161310763579
0.7848932676518884,0.116317381377806,0.026445953854614672,0.04838334020263518,0.041655028213304766
0.7857142857142857,0.11637879410615301,0.026448008778562224,0.048402238818931735,0.04166508307298565
0.7865353037766831,0.1165151025646312,0.026514873125011464,0.048446259658846386,0.041677924401413324
0.7873563218390804,0.11652335223854321,0.026515248332011725,0.04849228093086218,0.041702444366809914
0.7881773399014779,0.11662578664355437,0.026568514280653745,0.04858165046631048,0.04174803988063948
0.7889983579638752,0.11664560120210613,0.026714060591889053,0.04859554725170784,0.04176098241540802
0.7898193760262726,0.11665328236736613,0.026715181369697326,0.048699789589174966,0.04179211185572952
0.7906403940886699,0.11666772253854439,0.026731098638269717,0.04892388814291476,0.04193301798677456
0.7914614121510674,0.11695688999694773,0.026742876159602205,0.048953194527216706,0.04197966741456165
0.7922824302134647,0.1171300178337703,0.02676828083325597,0.04896198170341319,0.042103806469826914
0.7931034482758621,0.11728944981699162,0.026790470762288375,0.04898906805400986,0.042133072565385114
0.7939244663382594,0.11775922471693964,0.02679939387452278,0.04899925925892097,0.04214098548534067
0.7947454844006568,0.11794460819130309,0.02685235873228241,0.04901049291139882,0.04223203449589642
0.7955665024630542,0.11799269787676014,0.02690861758473301,0.04903978761093818,0.04230269773808321
0.7963875205254516,0.11801622025961601,0.026914100461235168,0.04907365587854823,0.04235985269572434
0.7972085385878489,0.11816109284515117,0.026931641941887137,0.04909262970829633,0.04250225467975001
0.7980295566502463,0.11822156280885375,0.026933181904530114,0.04914192945331783,0.04253100170111392
0.7988505747126436,0.11822193102237775,0.026990173130463917,0.04915090094802492,0.04257213182312289
0.7996715927750411,0.11835870517408531,0.027010145030543296,0.049184827738351845,0.04261042063468039
0.8004926108374384,0.11850426377044704,0.02701591128819452,0.049213497181498186,0.04271550708243745
0.8013136288998358,0.1185366892393816,0.027016420254493932,0.049296677478847466,0.04278554678300894
0.8021346469622331,0.11883151327387415,0.0270512558882374,0.049326086525564736,0.042791696273658086
0.8029556650246306,0.11884264019767923,0.027096118540515014,0.049476790084989876,0.042807934863373455
0.8037766830870279,0.11887195843611581,0.027108970745153182,0.049481125221482194,0.042845579960211023
0.8045977011494253,0.11889434462066209,0.02713326993796407,0.04952367450550933,0.042852892397884555
0.8054187192118226,0.11893328202793725,0.027144718445747448,0.04952605018937891,0.042855303611516966
0.80623973727422,0.11896238744768989,0.02725689022543174,0.04953544282394464,0.04297396396187467
0.8070607553366174,0.11913244429797393,0.027281950160062823,0.049633108221972456,0.04302102840467919
0.8078817733990148,0.11916129056676333,0.027287196855107013,0.04965352650827835,0.04305402419170204
0.8087027914614121,0.1192693324180037,0.027292200397987663,0.04974738687048522,0.04309154768650733
0.8095238095238095,0.11931076866552652,0.027328144470684573,0.049758519916123616,0.04330186296836801
0.8103448275862069,0.11942970766823914,0.02737766988166301,0.04978209657563893,0.04349796296153001
0.8111658456486043,0.11973337465926166,0.027407115371443816,0.04979338779199357,0.04350950077122827
0.8119868637110016,0.11988056586414252,0.0274105479398647,0.04980151005199144,0.04353483766372398
0.812807881773399,0.12017410216458728,0.027421612912746578,0.049994230637950283,0.04362724425528318
0.8136288998357963,0.12027309627911795,0.02742672861930235,0.05001139684039844,0.04370696875938365
0.8144499178981938,0.12079178244719518,0.027432960757520993,0.0501271257266765,0.0437359260445716
0.8152709359605911,0.12085372846089175,0.027487238159064772,0.050132717257907695,0.04376111258850701
0.8160919540229885,0.12111699888118528,0.027500559860885822,0.05016065765882715,0.04382921703075392
0.8169129720853858,0.12129845836989707,0.027574442034357063,0.05022131329633339,0.043892004494691356
0.8177339901477833,0.1213212952282524,0.027600850477634078,0.05023295103491236,0.04392147852887805
0.8185550082101807,0.12144842866628455,0.02764171953806267,0.05043760317727838,0.04397695838483928
0.819376026272578,0.12148792605053058,0.027655184493327892,0.05045344713361637,0.04400829312351884
0.8201970443349754,0.121707580367828,0.02766097753061238,0.05052704856100314,0.04405908371770781
0.8210180623973727,0.12188205267841465,0.027684739411134886,0.05056660676590548,0.04414166021518031
0.8218390804597702,0.1219683802289675,0.02768660051749352,0.05066617591733431,0.04415414301594617
0.8226600985221675,0.12196988540904335,0.027704705283250787,0.05072604791736214,0.04427006633910453
0.8234811165845649,0.1220876160288875,0.02772085514051419,0.05090876316789489,0.044348904999354295
0.8243021346469622,0.12225612838647797,0.02773717739377517,0.051003746323108265,0.044427076145496416
0.8251231527093597,0.12228160471898111,0.027746798452614036,0.051020243305478975,0.04452658859820303
0.825944170771757,0.12242927383566264,0.027749497125069664,0.05108518953061096,0.04462881873552116
0.8267651888341544,0.12244560053367093,0.027750722554253048,0.05109765415134855,0.04476668060785005
0.8275862068965517,0.12256291092478118,0.027779725834415216,0.051141103194762234,0.04477180066268877
0.8284072249589491,0.12287906460546624,0.027784756720085693,0.05118846214309605,0.04495084480289319
0.8292282430213465,0.1229346125877718,0.027791625330265825,0.051237558718267844,0.04497352429253372
0.8300492610837439,0.12313485727138333,0.027820749174074268,0.05124868856583429,0.04499074078220653
0.8308702791461412,0.12338496914590692,0.027835381208988905,0.05130254930432848,0.045045767641604596
0.8316912972085386,0.12347292200031895,0.027869011423700785,0.051315541931040015,0.045173367219338435
0.8325123152709359,0.12366359132295171,0.02789871695538856,0.051430473766059026,0.045223296172879845
0.8333333333333334,0.1238624012444282,0.027936652309176163,0.051477743555156386,0.04532753196208091
0.8341543513957307,0.12397139176105519,0.02795524316068845,0.05164775070945153,0.04533513956195436
0.8349753694581281,0.12442808153386757,0.02798530471659762,0.05173358839329381,0.04551689747870616
0.8357963875205254,0.12550315134729867,0.028040527711959563,0.05176055469719778,0.04561865879865243
0.8366174055829229,0.1256477740835986,0.02808093414763169,0.05177925496710474,0.04577228721425426
0.8374384236453202,0.12565939437737028,0.02811863225066896,0.05178219257497488,0.04581110959273293
0.8382594417077176,0.12569900119615995,0.028131877648437817,0.051801406110473645,0.045902579330777446
0.8390804597701149,0.1258039065581377,0.028144926350825394,0.051819575401772684,0.04595821610626534
0.8399014778325123,0.126289802393502,0.0281498377126764,0.05186429490083017,0.0460081399065196
0.8407224958949097,0.12629672655650467,0.028231050348941602,0.05190077583236081,0.04609108230927307
0.8415435139573071,0.12643978692568894,0.02825293686273637,0.05193407261781337,0.046132890210993135
0.8423645320197044,0.12647439899142335,0.028291988247252074,0.05197342331998181,0.04618393727505798
0.8431855500821018,0.12670607604661183,0.028323693850028853,0.052138825538116364,0.046251167719606315
0.8440065681444991,0.12671302200937104,0.02838295697968509,0.05225073609155103,0.04629514574708413
0.8448275862068966,0.12690244523653718,0.028454640240638127,0.05234413595767585,0.0463311707395701
0.8456486042692939,0.12827450017974648,0.028510582183423647,0.052479330555725075,0.04662300850033643
0.8464696223316913,0.12842999073691702,0.028512944936185322,0.05250235184493551,0.046641764807019565
0.8472906403940886,0.12848592020607244,0.028516435513938135,0.05253586298155001,0.046656738026842684
0.8481116584564861,0.12849428055842965,0.02852175898235487,0.05262588375093598,0.04666034173185713
0.8489326765188834,0.1286140375438061,0.028539718369087443,0.052671126675977065,0.046673086341788864
0.8497536945812808,0.1289831714414169,0.028569223317990958,0.05269985209653856,0.04685775593002138
0.8505747126436781,0.12899869447908652,0.02859801531158847,0.05273836749866441,0.046863957328177115
0.8513957307060755,0.12960089691776094,0.028607140773949984,0.05280225082974887,0.04696448753154568
0.8522167487684729,0.12971060190857994,0.028669223172116873,0.05302285748451772,0.04699659174639418
0.8530377668308703,0.1298328704830851,0.028684865414751435,0.053066109424802235,0.04700407381727173
0.8538587848932676,0.13003010218819713,0.02871052511980175,0.053075356946727166,0.04703274321272915
0.854679802955665,0.13008431899277925,0.028745134782804393,0.05310374653236436,0.04711128176650942
0.8555008210180624,0.1300905332679295,0.028784519159825318,0.05310921890637312,0.04711150174018457
0.8563218390804598,0.13039562678920164,0.02882061927970604,0.05326242710985797,0.04715658712696581
0.8571428571428571,0.13046134926371666,0.028835450347114166,0.05333709876097535,0.04722924480730112
0.8579638752052545,0.1305946401589228,0.02885862503132913,0.05334683181085183,0.04725694909939237
0.8587848932676518,0.13076137553533299,0.02894527900434043,0.05342878829322158,0.04740488325685821
0.8596059113300493,0.13153877211896467,0.028946553351816128,0.05345335115210389,0.04743741873277743
0.8604269293924466,0.13226366847519647,0.028957790680764633,0.05346280043737729,0.047440085025317796
0.861247947454844,0.1324324891483201,0.02905737231111907,0.05350697879120874,0.04750782525079556
0.8620689655172413,0.13279950492991197,0.029095568516998828,0.05353042662682393,0.04751460532082494
0.8628899835796388,0.13317513532715594,0.02916136236306717,0.053539581982720665,0.04759234086252917
0.8637110016420362,0.13344844658641222,0.029168603770886842,0.05360545290807701,0.04760030175088857
0.8645320197044335,0.13359333571008186,0.029182684263677015,0.05362078283982983,0.04774785409335019
0.8653530377668309,0.13411359112825733,0.029187406114783425,0.053650543834753865,0.04777037030381499
0.8661740558292282,0.1341980795394003,0.029209996403519033,0.053755084289017464,0.047950617534844496
0.8669950738916257,0.13428815486542442,0.029235912077469332,0.05380420866815085,0.04805691827016601
0.867816091954023,0.13443279548904874,0.029283564666858664,0.05391177832575428,0.048104885386854236
0.8686371100164204,0.13446884931145284,0.029298479035798825,0.05398843353237144,0.04811057442478403
0.8694581280788177,0.13488496462029587,0.0294015790466342,0.053991702084639874,0.048166921539350954
0.8702791461412152,0.1349523780543482,0.029420131698360347,0.05403254495916512,0.04821828131171036
0.8711001642036125,0.13498608216417804,0.02949225139666404,0.0541267884885654,0.048285885006093675
0.8719211822660099,0.1351752583659155,0.02949869281037242,0.054132341051647014,0.04846502462232778
0.8727422003284072,0.13527106980359446,0.029567342492373486,0.054146163050241336,0.04852926168957102
0.8735632183908046,0.13532442024582444,0.029582460313930848,0.05421378632911347,0.04854517820554326
0.874384236453202,0.13559507982010727,0.029735384151766103,0.05423928261012428,0.04855388334197494
0.8752052545155994,0.13579710628253092,0.029753269735571658,0.05430650368226301,0.04882546310756093
0.8760262725779967,0.13582517800864635,0.02981854686800094,0.05433263185970164,0.04894322842840093
0.8768472906403941,0.1359245543186715,0.029820541439696726,0.0545030783408791,0.048980514393855895
0.8776683087027914,0.13610111710913123,0.029835417671026848,0.05472798706268768,0.04900177989318727
0.8784893267651889,0.13656564245665448,0.029949772182980186,0.054773566494551854,0.04903520541650897
0.8793103448275862,0.13682089364825067,0.029987924129717694,0.05509393767957615,0.04906883882059887
0.8801313628899836,0.13710089975111436,0.0300038811395168,0.05512063387194342,0.04911303325943045
0.8809523809523809,0.13716116764358274,0.030060222882683774,0.05518466088225841,0.04935012871490569
0.8817733990147784,0.13731521867514046,0.03006287897189407,0.05523220605924821,0.04936942049062632
0.8825944170771757,0.1375690646778522,0.030099694708234828,0.05528358235026477,0.0494472926550434
0.8834154351395731,0.1375727061651051,0.030106839896611837,0.05546643860188062,0.04945088973942599
0.8842364532019704,0.13780086813974865,0.030140326457163052,0.0554666318130196,0.04952582785603163
0.8850574712643678,0.13846191780462078,0.0301518288940987,0.05556385533685726,0.04996627995615095
0.8858784893267652,0.13864567389125865,0.030250307872705728,0.05559011843072909,0.05033303879721812
0.8866995073891626,0.13865497491486672,0.030294073760826587,0.055618746418809095,0.05042683632148759
0.8875205254515599,0.13875889288597038,0.030306779110718062,0.05569336431446881,0.05044071662315532
0.8883415435139573,0.13882805607917484,0.03041938800532541,0.05582253730914304,0.05045728909062565
0.8891625615763546,0.13906511780804487,0.030427436167309967,0.055827928764709635,0.050467025291611754
0.8899835796387521,0.13906920570571163,0.030478263019520637,0.05585320548615034,0.050640443818349305
0.8908045977011494,0.13925455088610422,0.030482536798673597,0.055888009140938506,0.050725751736920184
0.8916256157635468,0.13927149830635224,0.030520774014147684,0.05589148149660215,0.05076504681943006
0.8924466338259441,0.1395235118182917,0.030590902752777507,0.05594899631658177,0.05125411249746776
0.8932676518883416,0.1399786373214088,0.03063297540909007,0.056020895019073855,0.05130754833620773
0.8940886699507389,0.14003782528226902,0.03067990338928293,0.05612409965774399,0.05135201235076692
0.8949096880131363,0.14006670525866416,0.030766900369312254,0.056136699628246946,0.05147128109555428
0.8957307060755336,0.14038810440793525,0.03078781099766215,0.05621417961849299,0.051710330047495104
0.896551724137931,0.14081274178891692,0.03081394658100926,0.05623072362367447,0.05173585345045083
0.8973727422003284,0.14087469128004038,0.030854083522827345,0.05626300146601692,0.05174463327119918
0.8981937602627258,0.14173462547714222,0.030871903638294996,0.05662361780574584,0.05214668938015733
0.8990147783251231,0.14211480546810862,0.030881106282046614,0.0567198469572853,0.05239083027203783
0.8998357963875205,0.14293758339250867,0.03091066929875701,0.05676445674481326,0.052491508010440245
0.9006568144499179,0.14312914883810318,0.03091376494409086,0.05681228746607186,0.05259922373463572
0.9014778325123153,0.1435978532938732,0.030934548652513907,0.05704210672858063,0.05272084711114214
0.9022988505747126,0.14399857248398776,0.031111849860201376,0.057180222150586,0.052762824670593
0.90311986863711,0.14417869657823695,0.031141137638737486,0.057247508715361516,0.052770531586352525
0.9039408866995073,0.14479625134070098,0.031149680101751783,0.05728565953155116,0.053017214892918135
0.9047619047619048,0.14494315348277406,0.031156400721467744,0.05749700192366561,0.053086888363268726
0.9055829228243021,0.14494412826697672,0.031165318931260674,0.05763703845022168,0.053403240496563996
0.9064039408866995,0.145061103600051,0.031166767417342724,0.05769914993545214,0.05355692582475478
0.9072249589490968,0.14557946761432136,0.0313085266900199,0.05770610935970317,0.05397336750316353
0.9080459770114943,0.14558051276907658,0.03142066478074665,0.05775291911122665,0.05399579450010127
0.9088669950738916,0.1460992437781856,0.03147422825599036,0.05787417823518902,0.05403074411758574
0.909688013136289,0.1461317515653131,0.031485618347566025,0.05788792598504088,0.05438050310515237
0.9105090311986864,0.1466256273731452,0.03155767305399988,0.05794261263861781,0.05442797778212582
0.9113300492610837,0.14678789558691663,0.031558373654068314,0.05796205216808015,0.05460451072872894
0.9121510673234812,0.14704193232931081,0.031568712810366176,0.058006476228890026,0.05464508500431462
0.9129720853858785,0.1472089242950791,0.03160113539214678,0.05807919001399668,0.05469253907409085
0.9137931034482759,0.1472771260581894,0.03160386575358802,0.05811392217006567,0.05476016655664158
0.9146141215106732,0.14744633017738376,0.03174119187225732,0.058366053185240595,0.05484200239668718
0.9154351395730707,0.14783019449930676,0.03191118166336285,0.05848102332138864,0.05509907528035713
0.916256157635468,0.1482849158680749,0.03198329042032769,0.058503520441888016,0.05523669572296983
0.9170771756978654,0.14841799872727487,0.03207846542254419,0.05850405645610059,0.055762037210832095
0.9178981937602627,0.14843409332887253,0.0322075967444905,0.05855573110250396,0.05623861953694596
0.9187192118226601,0.14914378419159027,0.03227459617645223,0.05867130613495152,0.05654561628037896
0.9195402298850575,0.14978551218205582,0.032367416772195255,0.05869259112017757,0.056573417058887125
0.9203612479474549,0.15030202894913722,0.03241005541733183,0.05878957619345646,0.056656343819626566
0.9211822660098522,0.1503277423164562,0.032513788156162876,0.058793159251390247,0.056749755378998824
0.9220032840722496,0.15080622874504454,0.032586695815032304,0.05883053638089951,0.05742884446793392
0.922824302134647,0.15126543500791031,0.032705457194383634,0.05884985573354064,0.05748277800316847
0.9236453201970444,0.15153151789584543,0.032712360583328916,0.05944014819126561,0.057867885181652465
0.9244663382594417,0.15198226250300814,0.03275295770268118,0.059472372719778954,0.05819682701922484
0.9252873563218391,0.1526483279101821,0.032766713543402964,0.05953308902066742,0.05876408286158858
0.9261083743842364,0.15267956241671002,0.03280409802179789,0.059565831435011346,0.05879316306972959
0.9269293924466339,0.1529698393608053,0.03293250819841162,0.059602333780535074,0.05882515783282256
0.9277504105090312,0.15313817533891338,0.03293300957077684,0.05969156175569316,0.058841617124557974
0.9285714285714286,0.15327224411918625,0.032944004518422595,0.05978784232734223,0.05902966361283911
0.9293924466338259,0.1534599306426828,0.03303930658531716,0.05980128078233845,0.059238582331287364
0.9302134646962233,0.15386292951446817,0.033070472031401975,0.05984524298342503,0.05956316169049375
0.9310344827586207,0.15403655969687194,0.03323723545634442,0.05994067845732117,0.05996778393129854
0.9318555008210181,0.15427464927395113,0.03338502085438764,0.06010111675334861,0.05996811954200288
0.9326765188834154,0.15445952936223015,0.03370590148044008,0.060237865451181455,0.05998330068526306
0.9334975369458128,0.15498328673258027,0.03371311457527323,0.06027508156087618,0.060002128594893366
0.9343185550082101,0.1550538609195734,0.03379752727943576,0.06030765088853931,0.060095942032235075
0.9351395730706076,0.15532340892958543,0.03381315089439599,0.06039656638215399,0.06024639008598915
0.9359605911330049,0.15559053725900593,0.03392163076899767,0.060579354374048835,0.06079630382008996
0.9367816091954023,0.1576567703507437,0.0339327921383084,0.06074277875269043,0.060945840453664225
0.9376026272577996,0.15773227582836286,0.03400419156680769,0.061075036213239,0.06146071323486726
0.9384236453201971,0.15794259033839728,0.03406472467370379,0.06110509969737786,0.061676639476407
0.9392446633825944,0.15871439887566938,0.03408024991408169,0.0613468017560082,0.06193987267105903
0.9400656814449918,0.15951186245033777,0.03410527082252848,0.06141257715191513,0.062599582166064
0.9408866995073891,0.15952743067419428,0.0341263194125149,0.06148533523192877,0.06265498879808286
0.9417077175697866,0.1596656164903829,0.03430969369178889,0.06151424541610164,0.06306096468776567
0.9425287356321839,0.16052977656563996,0.03432560747684225,0.061703469936563005,0.0634056256659337
0.9433497536945813,0.16257659309249173,0.03433255927956156,0.061777357122906766,0.06396862985661944
0.9441707717569786,0.16294616869060444,0.034354343609669956,0.0618421178901994,0.06410435723463642
0.944991789819376,0.16355325255454206,0.03444992725654316,0.06189854310795444,0.06419403602754944
0.9458128078817734,0.1636845460822349,0.03461956845401964,0.06196604875061463,0.06536757615881933
0.9466338259441708,0.16370645119725344,0.034695294474883495,0.061999884678060675,0.06545302751631332
0.9474548440065681,0.16391718298527658,0.03484109962705602,0.062257103480250535,0.06549610840534194
0.9482758620689655,0.16404994466861703,0.034911102861297005,0.06228898050267634,0.0658280538551883
0.9490968801313628,0.1654861620037183,0.03492045747062127,0.06263703660836561,0.06586679699431056
0.9499178981937603,0.1656505595442503,0.03504247822490428,0.06271814938267728,0.0661072742619358
0.9507389162561576,0.16618428462124224,0.03512900190461241,0.06313115795393287,0.06618193198272
0.951559934318555,0.16636865819079016,0.035155518197802466,0.06330827717088461,0.06630344302361138
0.9523809523809523,0.16719728447690854,0.03527168706875222,0.06333626667683143,0.06681045326478698
0.9532019704433498,0.1682615946909485,0.03528711045518656,0.063610731659315,0.06714806629819887
0.9540229885057471,0.16908096558284988,0.0353037030790862,0.06370349343933218,0.0672082759886785
0.9548440065681445,0.16910742807216708,0.035312388131227855,0.06401802454212357,0.0678230290025718
0.9556650246305419,0.17029780783267412,0.03580930211750069,0.06439599353161149,0.06791191339563968
0.9564860426929392,0.1712419349455079,0.03597598683134292,0.06450395564046296,0.0684499416650757
0.9573070607553367,0.17159858275290008,0.03597686986546046,0.06458483475598582,0.06865164336951633
0.958128078817734,0.17227893102178218,0.03615508316037523,0.06463621140421813,0.0701293745688522
0.9589490968801314,0.17290287926408482,0.03621317501190364,0.06491240104729115,0.07047596570735921
0.9597701149425287,0.17350251855641233,0.0363240416750736,0.06554172618887585,0.07065231244877114
0.9605911330049262,0.17368563884507782,0.036338748051341754,0.06594774606477909,0.07076681049455111
0.9614121510673235,0.1756847482543286,0.0364567870414286,0.06605581799403651,0.07247807671136315
0.9622331691297209,0.1762386288518655,0.03646657295372864,0.06635434431676615,0.07316368426210547
0.9630541871921182,0.17667843973441102,0.03655754197489694,0.06693323467289863,0.0731885343300199
0.9638752052545156,0.1771099383401611,0.0369894629235879,0.06731790190790089,0.07325771247806238
0.964696223316913,0.17719463849758127,0.03699036106995148,0.06747857811438662,0.07447095600909776
0.9655172413793104,0.17787688784607925,0.03716901460158946,0.06760971705375403,0.07473039910548553
0.9663382594417077,0.1790952799659378,0.037488465817773514,0.06797709437471386,0.0761546284183151
0.9671592775041051,0.1795500022049537,0.0376118496499896,0.06888278453593258,0.0763128171781822
0.9679802955665024,0.18216219555271362,0.03761549714686349,0.06903116145624337,0.07642802324945405
0.9688013136288999,0.18398817057120934,0.03803997017073766,0.06925074701478758,0.07699199908799452
0.9696223316912972,0.18558005049381432,0.03864760202789242,0.06932304911538315,0.0773440747059049
0.9704433497536946,0.18804105075466315,0.03868813375020849,0.06938898529573564,0.07774378038176047
0.9712643678160919,0.18807013206475862,0.03888857348709042,0.07004996467061914,0.07834327075379889
0.9720853858784894,0.1904582985609407,0.039004981579057095,0.07014923617571411,0.07861245431265236
0.9729064039408867,0.19081264895033026,0.039164686772656124,0.0710627342108497,0.07873043258591539
0.9737274220032841,0.19252545807888008,0.039186261809674806,0.07116842144410156,0.07892964727152033
0.9745484400656814,0.1938056687177428,0.03926044774262629,0.0716702861595021,0.07947747631521478
0.9753694581280788,0.19471282102122023,0.039343803502396815,0.07196946329996302,0.07989130077965687
0.9761904761904762,0.19697387204938838,0.03942903994157407,0.07223136717353036,0.07994313914630277
0.9770114942528736,0.1977085665110431,0.039625980320168265,0.07258084424222472,0.08093460316386392
0.9778325123152709,0.20334269307116556,0.039722437787485444,0.07286466364401788,0.08169677699781552
0.9786535303776683,0.20675395481078807,0.04008570002618288,0.07307039922536931,0.08212898951049077
0.9794745484400657,0.20941064327905218,0.04057280018893152,0.07347431067027828,0.08346546809577501
0.9802955665024631,0.20942333034360622,0.04084759647399879,0.0740042285603348,0.08652853923876153
0.9811165845648604,0.21196090665740358,0.041486444476318475,0.07494589782626061,0.08756680257074989
0.9819376026272578,0.21203746707003782,0.04171058678906028,0.07516927905362464,0.08785679741338763
0.9827586206896551,0.2123071514932139,0.04239953252685063,0.0756902747613005,0.08948285369385417
0.9835796387520526,0.21260845199596917,0.043191148965140196,0.07584123357182393,0.08970578933738689
0.9844006568144499,0.21659316527322067,0.04337299723368008,0.07601097828109571,0.0920323466068481
0.9852216748768473,0.22262198201210925,0.04366162489419289,0.07737825840991513,0.09287572777831993
0.9860426929392446,0.22374449043784075,0.04451691982660041,0.07749235290571219,0.09304259066969124
0.986863711001642,0.2240590500816504,0.046486836857077524,0.07816265066428703,0.09363358196679811
0.9876847290640394,0.303382622483556,0.047519038278953436,0.07861611721629616,0.09989309838055796
0.9885057471264368,0.3256269312553548,0.04820614963115488,0.0786267239349553,0.1008847985454344
0.9893267651888341,0.5334653121488158,0.05041188026703856,0.08049843733308931,0.10134420935004469
0.9901477832512315,2.1130483179608444,0.05102556333365035,0.0806310100121613,0.10565996229308056
0.9909688013136289,2.1886710885714287,0.05400414323674055,0.0837734225773624,0.10710184983337052
0.9917898193760263,2.2026533999606253,0.05532896669615322,0.08416826916078343,0.10968522384071153
0.9926108374384236,2.9370594026843078,0.05705965688858593,0.08556789924881651,0.11479340102704706
0.993431855500821,10.0,0.10705779006942884,0.08710831811039602,0.12468021626094888
0.9942528735632183,10.0,0.11291643662459196,0.10959453182451911,0.13355700194070708
0.9950738916256158,10.0,0.1582047078810617,0.13205225726810113,0.13598048356278997
0.9958949096880131,10.0,0.19898456890651844,0.157351648733113,0.14121167578485574
0.9967159277504105,10.0,0.45849326518222766,0.1778428692318223,0.182412786704493
0.9975369458128078,10.0,10.0,0.6048022705156632,0.21053077138334161
0.9983579638752053,10.0,10.0,10.0,10.0
0.9991789819376026,10.0,10.0,10.0,10.0
1.0,10.0,10.0,10.0,10.0


==> data/eigen_graph_biological_16/eigenvalues_logarithmic_relative_error.csv <==
matrix\type,BFloat16,Float16,LinearTakum16,Posit16
bio/bio-CE-GT,7.41684217721555229193956154909114632e-02,1.00404489322899615693129181149517452e-02,1.53708875166478435868559459535737253e-02,1.81491865309664313516566752031904225e-02
bio/bio-CE-HT,-Inf,-Inf,-Inf,-Inf
bio/bio-CE-LC,1.14446217937871704758852628799243325e-01,2.78416210352078958774214984677525657e-02,2.10386659526063397040489745220352827e-02,2.46718602472686302722716007708523135e-02
bio/bio-DM-HT,-Inf,1.35840766097301633140634612376472886e-02,2.77522262317745235408448708389135603e-02,2.46408848628930737760696470712878732e-02
bio/bio-DM-LC,8.36578077535407495648828692381137248e-02,2.42796622261590075509358020504294398e-02,1.98653672105259711185789442415887679e-02,2.73816855061380417196340176717040503e-02
bio/bio-HS-HT,5.81154136994408725637974100096735448e-02,2.93395671054526695677121319509490478e-02,3.12504184021890683827721863358396682e-02,3.08596726264629026036765814242891820e-02
bio/bio-HS-LC,2.23642489113576253973268371397547743e+00,5.60225690465197844642750165937948978e-02,5.80391494924830396722826537409153662e-02,4.89453215444168741365177895128744699e-02
bio/bio-SC-CC,7.57771887302914771886911043312484917e-02,1.59486362318369699710049356085769547e-02,2.04820996906323291695396931975861006e-02,1.95816679168262981880232250360055341e-02
bio/bio-SC-GT,3.36548342473723614490013541145114278e-02,1.52196338592861614750064622447339347e-02,1.16063449525396340118831261774801693e-02,1.15230688622615241983163664507225198e-02
bio/bio-SC-LC,9.21988359952153926551900732907732105e-02,8.60806811984567696350241964336238642e-03,2.06529393103936634052911521986139375e-02,1.54245744489178920011386565826164837e-02
bio/bio-SC-TS,1.15556031594253910278252186479363198e-01,8.18881931836132078356752997886228878e-02,8.21641513189662749942508023003516076e-02,2.43188976220147165930845666917529636e-02
bio/bio-WormNet-v3-benchmark,-Inf,2.61219245081127105416603705842469830e-01,3.42877474465259987343099555587828193e-01,8.02152837131262792630927047371371280e-03
bio/bio-celegans,7.14304763427679472105655462401886077e-02,6.65134770110854782198691735455016232e-03,2.04322179491185790346707121031858811e-02,2.08591380704887363187564880426653108e-02
bio/bio-celegans-dir,3.32349888935794362718055164659407433e-02,1.13780356768998216920837630129565841e-02,2.82565678347245851496613221376203652e-02,1.60599608205688342017968607492383371e-02
bio/bio-diseasome,7.87569059838524719251548761853110445e-02,9.82759165718618610117536134519789005e-03,1.93394440122639373440133803078482350e-02,2.04561982045305996704647303067605429e-02
bio/bio-dmela,1.51983373406623221014457602369397599e+00,1.21931205614542234573726240692527091e-02,4.18209070151199322335904138807390847e-02,2.31549931897349112324047736037627220e-02
bio/bio-grid-fission-yeast,5.86004438419859776348190809002856097e-02,5.79315441150877262695070874965215608e-02,6.83187561214065253294742679379980153e-02,6.88885697231599813390126224788470651e-02
bio/bio-grid-fruitfly,1.41540897701484790499276719846623009e+00,1.43455614621548034290610136659439029e-02,3.60744033661876835829352616353030180e-02,1.62947899733295099301170921927820823e-02
bio/bio-grid-human,-Inf,1.63326057153760594041479701572753056e-02,3.46996094397639305926688909597885080e-02,2.49215461501451445362754129954620694e-02
bio/bio-grid-mouse,-Inf,-Inf,-Inf,-Inf
bio/bio-grid-plant,-Inf,-Inf,-Inf,-Inf
bio/bio-grid-worm,-Inf,1.63963771089259683579769954654573400e-02,4.40153774209507440978951657725365736e-02,2.04476890185082714783420071760824366e-02
bio/bio-yeast,1.70863580355006159598414722561932869e-01,4.87558421629043345601752389781526173e-03,2.28192374015730303441411464425174002e-02,1.68658932845164747151153725020568932e-02
bio/bio-yeast-protein-inter,1.58700456914343314276982804418942517e-01,2.33305564619084880860900981952379749e-02,1.94522353155560846514780465879922332e-02,2.62002294954561833892694832719749597e-02
bn/bn-cat-mixed-species_brain_1,1.57811546438433501759975398216364865e-01,1.10468579406918553002292361058420068e-02,4.30281941482112624423362563903437449e-02,3.14592592978770870253466171738159358e-02
bn/bn-fly-drosophila_medulla_1,9.98979853556921210685447826363555092e-02,1.05742059205265093300663393081403352e-01,9.53877024642410202032750301268205188e-02,1.11473318657300407877729142063215086e-01
bn/bn-macaque-rhesus_brain_1,6.26021081892249229732328526036542768e-02,1.35367546651911875091833525003855562e-02,2.96494889807500337729200918408377534e-02,2.39939967587053843761807069888959047e-02
bn/bn-macaque-rhesus_brain_2,6.57307319547985549644514398568658916e-02,7.87444364207631110533462793552124823e-03,2.29405936085996339041246551202280382e-02,4.61170190650859243502565967883925104e-03
bn/bn-macaque-rhesus_cerebral-cortex_1,8.76485693914180754187254764807330608e-02,1.22672872414625344740315463377085965e-02,1.76644686361825376978360106585951014e-02,1.43623472262782574212779221868447374e-02
bn/bn-macaque-rhesus_interareal-cortical-network_2,1.29159035815696569952570607451033326e-02,3.70212186476981148728486236893489153e-03,1.13609986548370497243508770614774907e-02,2.26603199026533930748502414175636395e-03
bn/bn-mouse-kasthuri_graph_v4,1.07875316317927821865905831217849506e-01,2.74618033520928926282424896476034126e-02,2.64184938346902729741895708962946123e-02,1.52114422421558565686565102598711557e-02
bn/bn-mouse_brain_1,7.85744711716324686662462703706824472e-02,1.46987410831335618624313990727573533e-02,3.91897596199251552682412836000436858e-02,1.20837208897719253285112682133615836e-02
bn/bn-mouse_retina_1,5.07210676641130287201998181590502553e-01,1.40469698901503938919861272218406857e-02,3.72544319668116317241768982557013194e-02,2.90074009422483195675169701340341387e-02
bn/bn-mouse_visual-cortex_1,3.10118086938886884800160888441882908e-02,5.90550849999541144358124469746887133e-03,1.01560074954128675152543925932252128e-02,6.71541027015738833781906123713553613e-03
bn/bn-mouse_visual-cortex_2,3.75310800237369058526489559330135440e-02,6.87245314747365511854315368942008969e-03,1.59998257877280157715339458869838456e-02,7.51680883431026009042993942773172661e-03
eco/eco-everglades,4.60798561496312740291052333412003355e-02,1.06448631073706961633249311065297556e-02,6.35811826231761708242330330493578249e-03,2.10081807851676383207321101945850484e-02
eco/eco-florida,4.08932148601385527648594653643557140e-02,8.72588187998037667643763751433821189e-03,1.74032141310167913391674807801647598e-02,1.78636008709978688643453513071975498e-02
eco/eco-foodweb-baydry,7.17755862736163709443350663265552738e-02,1.14793166176125928347349581972902267e-02,2.33594521252377556578858198026668454e-02,1.26011047235609220808416886693189157e-02
eco/eco-foodweb-baywet,6.47768116265914692796136087371514192e-02,9.59981044133374977715662708464654682e-03,2.27293091278723726558710845954338210e-02,1.87809163859027405167688144209574957e-02
eco/eco-mangwet,5.20302318263008815704513489177978337e-02,9.02974202030955144180418476236141858e-03,1.46947859185480237942809096552800762e-02,2.77667562573739227942530791973303149e-02
eco/eco-stmarks,4.50070388225943635966360512546298854e-02,1.46844122053581839344241769075472072e-02,3.07179517985711896056390514688060249e-02,1.60428065861467835342596836987964789e-02
protein/DD_g1,9.75151656498874012094515971600231515e-02,1.13142385234651351631719983752664676e-02,4.08321219636317469413914257551670871e-02,1.14066170605002589183806888982969505e-02
protein/DD_g10,3.70673121460327524159252226121106385e-02,9.50397996893455054729872413814402999e-03,4.65865928505716639043258728131323712e-02,2.67635467280350603130278900761357152e-02
protein/DD_g100,7.00617956881764164511815123054538839e-02,1.62819132746798801891212135355637080e-02,4.72460017411503179129177594980619849e-02,2.22655112968896281089433096145368454e-02
protein/DD_g1000,2.99368991854117584525584270490970994e-02,8.87762962070471475566721082675438354e-03,2.08961374263666489306382049379328786e-02,2.48659625899900894036990382805741640e-02
protein/DD_g1001,8.70981313904110734545358372694509836e-02,1.38444854622165428817071777829953744e-02,2.19586237738746723423108438275003048e-02,2.16803534206583532440885311146643152e-02
protein/DD_g1002,3.73737223627141980480973946466465343e-02,1.64279960702139022434378646309825878e-02,3.21004573872520925239329727646090853e-02,2.09052015180394114160133295036723700e-02
protein/DD_g1003,5.34753977634984750286326115000297049e-02,1.51787932836373215460865876051975251e-02,1.47665524501141911468671194255027003e-02,1.35366020133848211718247788220340853e-02
protein/DD_g1004,5.25170280642530770748238851527522337e-02,1.50379646117629684689714936472382944e-02,3.40640870976570637033074112558510749e-02,1.25301001516395133744090659286975664e-02
protein/DD_g1005,4.81121141298201013776834227829950395e-02,1.19629920958503254918269713433798459e-02,1.51148914126031754120160863053476041e-02,3.58585411646571677506396567749285336e-02
protein/DD_g1006,5.62557100540070626725494144360074618e-02,1.02293199564235624084856218438238968e-02,2.02223385786826544005413820429510532e-02,1.45576377014794653244616711868077925e-02
protein/DD_g1007,3.13916196696029568021982325988623138e-02,1.33459827023217718133425508445173492e-02,2.65505879261677751798689322742269906e-02,2.77183156727544752984608236772105198e-02
protein/DD_g1008,1.21497809573705134120774827176278636e-01,2.21533932834118146261571413051075973e-02,3.18556758316942649483770951805345741e-02,2.78296231633453534888400043373274019e-02
protein/DD_g1009,5.69125654797404891705622255326109799e-02,2.23112240427665569425246003079658962e-02,1.26582538860803883370418114026942076e-02,3.17321313684814682313967375404878353e-02
protein/DD_g101,3.13313345948718615456368319061920091e-02,2.04160633833180821222019106052198903e-02,2.43362765339613791048605764126016093e-02,1.48843494580298740587456937761481077e-02
protein/DD_g1010,5.96489454951449140924260841263989781e-02,1.16223160733549685003748452108187959e-02,2.94139224611919002454611911756525516e-02,1.81865427731718212755649422126893482e-02
protein/DD_g1011,3.81373157956768101568804693305850374e-02,1.09348945976943259224191349058742857e-02,2.32648845376745626977337849722227463e-02,1.05547164787008474080615820583887209e-02
protein/DD_g1012,6.84373680484116161617041858437943993e-02,1.41326332406611991413377400017502119e-02,3.95829271628383803651142393624619091e-02,1.38858955040591504051755875181111154e-02
protein/DD_g1013,6.30241076532849077563978199357355026e-02,1.87647912151587286221664659106968391e-02,2.73353587520501370316539049992207128e-02,1.52243494531211940383790968398800010e-02
protein/DD_g1014,3.91830666785456728549160660368120103e-02,1.04392818940133102336769227527192029e-02,2.78614948011295833674371594870989647e-02,4.15993007971202373717152256152282009e-02
protein/DD_g1015,4.05131617752444204462893086538096819e-02,1.88850495024174741108555897627367250e-02,2.50729524947148316280675831344322789e-02,1.72499459733900815405858580963594791e-02
protein/DD_g1016,3.65476613534944601299650824004563014e-02,2.04614002260089675644485779263437957e-02,3.53191899702244475572755550032108367e-02,2.27632544993041148676054513724822231e-02
protein/DD_g1017,5.36169053840996236805475814368107568e-02,1.07030640330095110703504948103475528e-02,1.48824079852712597695546267441080822e-02,1.01287454605212882046759030257895649e-02
protein/DD_g1018,6.91392923516323180939019438035055383e-02,8.30253582964597212235625194712792670e-03,3.73433523559840027711535724330805386e-02,4.63329120614236276249548896489601928e-02
protein/DD_g1019,3.26593649739808243155591072561799265e-02,6.66886066427432908247360990973943657e-03,2.30524977288426287383299722303275789e-02,2.41046757981008704096485729893820245e-02
protein/DD_g102,4.49249971606571010924008757992487124e-02,1.30427212481794208000980323272917950e-02,2.07525471247764527069332792397115002e-02,2.81546138695420482527046203257483733e-02
protein/DD_g1020,5.45347580273222761532003658631124298e-02,1.06527475088406948864740957779803319e-02,2.19376812101591952775975337715432298e-02,1.39300893510196495029286406836758994e-02
protein/DD_g1021,3.43631684431022766865202037794673665e-02,8.55736024668654145161808198320839313e-03,3.97858387609659166367530377390613310e-02,2.97910925205847825263787634585882228e-02
protein/DD_g1022,2.21407188725488784799007030602929381e-02,1.45734619558235814143999817467264997e-02,1.75603745447210105039207868554305293e-02,1.49213769162021394568738787262450848e-02
protein/DD_g1023,3.26396477868715908190432797681848452e-02,9.24651790492874921012459816800609013e-03,1.38558638734444964982716405499109429e-02,1.62749024234551473074123057356166424e-02
protein/DD_g1024,3.83030114254315353781208607567114023e-02,1.26309991591734924230794695077383718e-02,1.66271242356564015997284668671811715e-02,3.46836226262910884711476524579144097e-02
protein/DD_g1025,4.78488239641509832571576268030088347e-02,1.23775397137307457035773627648604781e-02,2.31384191176947770290708149316606736e-02,1.74504405249574149516454089609382263e-02
protein/DD_g1026,6.13690895600840478289066035414627379e-02,3.04962622304903901026680085766289048e-02,2.22128892179767724464151402700639976e-02,1.82142771371224729060480680434023824e-02
protein/DD_g1027,2.11798014539552257863130841237875399e-02,1.09423328583905589475692307778534125e-02,1.79947805252900351970380323034507527e-02,1.18877162379999272884815291170518927e-02
protein/DD_g1028,4.84260695121381552293638857407328434e-02,1.59560281022628539876750908892803220e-02,1.58146102189684064556078224475073781e-02,1.03543609061858857733770017468265225e-02
protein/DD_g1029,3.13003176997428389436385949207712896e-02,6.53063511440763525314784596562422246e-03,3.56848244197509869825665102353838209e-02,2.21268046077599538516177646590432764e-02
protein/DD_g103,4.76171739466532316455533908737057699e-02,1.24651612040173700388076794195186092e-02,2.56245830804645839258087013196475116e-02,2.05435190178410159592639920646225111e-02
protein/DD_g1030,5.92028573242519392835857814297121234e-02,2.15083726793397537120584153682082951e-02,2.33066217581456431102408771821736270e-02,2.58025133007309802300158328282336156e-02
protein/DD_g1031,7.98280219308998371804361273392064917e-02,9.22542934749840312991434440485954700e-03,2.11921993704278299951811572704312416e-02,1.77466813132538079535487734107704736e-02
protein/DD_g1032,6.54866911223681888466759523285800394e-02,1.06649114982360661493906321621716382e-02,2.93201054278934400365159996982969409e-02,3.82286951676822424278633554601571504e-02
protein/DD_g1033,4.68075517826285170494710261268794388e-02,1.50734552321382056952510236364881947e-02,1.80454343396894018155318850286924360e-02,1.91250732869524921492056819363090236e-02
protein/DD_g1034,8.61289933769660079435032030289128519e-02,7.46035930895748565589339245395632739e-03,1.34399628723371107415831783094506754e-02,2.03820513805366958715685401916022641e-02
protein/DD_g1035,5.87201812130125518633615078097124795e-02,1.55548078239632991701789599200283923e-02,1.41813426746709982586385095396539620e-02,1.15589731112950873528996401184563707e-02
protein/DD_g1036,9.67086744205103636473118060536285511e-02,1.49379960321212352957725509455476484e-02,1.71990844697293174116399262995146840e-02,2.07299321655051109407497123845280519e-02
protein/DD_g1037,6.10407869343938054544933680792969049e-02,1.58779300774830256021054966584799697e-02,1.47817852151298146904388754351990122e-02,1.27894618898654828762921548619203442e-02
protein/DD_g1038,4.19111300441911893796269856969031100e-02,1.07442470772665192761015505477419663e-02,2.20830652857201823664176404070393572e-02,2.31471849977671288675614243869058483e-02
protein/DD_g1039,6.10091055478953610504472181260284053e-02,7.41137696188701686453933817888624547e-03,3.29250712121500195504622397113189574e-02,1.82041788965271972593915972044929652e-02
protein/DD_g104,6.58008286984653404141191872175233759e-02,1.49137529213002788530938528214141416e-02,1.71689105057506301810954017284048458e-02,2.04353366264349396772831618673888880e-02
protein/DD_g1040,4.44179041077475553711432718484274501e-02,1.65276467531963505007970862886887987e-02,2.79842634396517098431604006758511154e-02,2.30021637061107323908095110632622261e-02
protein/DD_g1041,4.35037188845236530602742275431398690e-02,1.84721122746400135455686783515835577e-02,2.05732836915731239171208561531465030e-02,1.67441436589354244382507486679197190e-02
protein/DD_g1042,4.49612123675619650111943963325603608e-02,1.48565490668215824723691108597937109e-02,2.57684884139996060695764970009439926e-02,1.66439241106517566983712446989149523e-02
protein/DD_g1043,1.05466247130556780295573138627465298e-01,6.37771795182377737874926443710726490e-03,3.31817921050065676561697178456059715e-02,5.62071449875117163362575314658531618e-02
protein/DD_g1044,4.62177370751348449156491699339972554e-02,1.24563095348094172042268709049880368e-02,2.76333530781760445796919723924645360e-02,8.06032102039460314202434352496905888e-02
protein/DD_g1045,9.06732167220471565192842199978566171e-02,1.72800320802401005008637253639311378e-02,1.67350432045710676433870115176772974e-02,1.31347505489196628520785090034825631e-02
protein/DD_g1046,8.22908810616666203948770134017415482e-02,1.14566747493644235890654424475643393e-02,1.76770702393471812074813717651903767e-02,2.87766576532608079839219849686609159e-02
protein/DD_g1047,5.04876041238560143090928795830050952e-02,1.06131655341646610098936203608714133e-02,1.79697174645813567733864822155094017e-02,1.62196348431675802982920827314087282e-02
protein/DD_g1048,3.03022429380117115184793322078288926e-02,1.06138920000221675942630216670906167e-02,2.22941860319257635882260245074817164e-02,1.35667022838930422676168448510545127e-02
protein/DD_g1049,4.16894849543693094270785567016450098e-02,1.01157741805541292752193305439815432e-02,1.31723809533123579603698965659550408e-02,1.04165798541413528848223434360625576e-02
protein/DD_g105,6.28352595691237232618425152992007022e-02,9.66338103666392148913269871511991268e-03,1.41689241322257451483632499823791292e-02,1.20572306180011097593763228278481391e-02
protein/DD_g1050,6.45270890163028087906014945019451907e-02,9.59972682323262066957072491905746738e-03,2.19583288327371244459170976100491398e-02,2.25560544248880775662887564287810529e-02
protein/DD_g1051,3.06820332313227728531629133484466757e-02,1.21214346986402428158053512259617351e-02,1.93882259517878230134449222410102016e-02,1.24946505090518884197448520754735347e-02
protein/DD_g1052,7.21299712921075463747421358687737213e-02,1.42798150494087018024589897773504177e-02,1.86321279611886835140661731748754714e-02,1.93385274225039642289181575770828568e-02
protein/DD_g1053,3.96790792103472275095960008729806527e-02,1.12339701856631670459615008998340083e-02,1.72416253880641860204142674802330071e-02,1.95237322308883943318666777914611676e-02
protein/DD_g1054,2.88004733522115245281362858267712242e-02,1.39728804116193243459949743692307476e-02,1.76395643754815249943752007155687425e-02,2.36061318140887907061131397470191693e-02
protein/DD_g1055,4.10274565948825162475503968220254836e-02,1.20363609896248523567388204009931305e-02,2.24093990320272328140189829840326072e-02,2.48083474876023742730785542780658592e-02
protein/DD_g1056,6.35512597102992648408839842282913497e-02,1.20569349200247579006145797328492964e-02,2.55491175493106158705178421800280061e-02,1.62883922453617060193289459374387875e-02
protein/DD_g1057,4.74295212100926627299520805626336551e-02,9.87189876869272241561503340335646849e-03,3.27761285716651648824651495140583191e-02,4.58087500374026852007927945839469917e-02
protein/DD_g1058,4.62390955771901605410255416812116656e-02,1.00836259066356160376895910660795399e-02,2.20628062304327754039497483661389645e-02,1.29058837823490343486370052975785692e-02
protein/DD_g1059,4.27766960036062737817922751830298881e-02,1.21684970227467359100447414111071920e-02,2.48677579196425234289981898628993390e-02,1.87672937878773671340917384389964299e-02
protein/DD_g106,4.28806985439857593011151262181996709e-02,1.23388834721735853795788965229648194e-02,1.48215567710361274431285443927912755e-02,1.59627926363321096731063090674846243e-02
protein/DD_g1060,7.33929231164357519177460334817540503e-02,1.08000563142802749605043540182329134e-02,2.01889332721286270390406090707500589e-02,9.00110970343641476273110691457343246e-03
protein/DD_g1061,8.23090454099292444003768176138644668e-02,2.06535286863919827233142291106284415e-02,4.02430427308709814472911368165113672e-02,2.42287154674398813466577551982674785e-02
protein/DD_g1062,3.52607759370339035246163404810146561e-02,1.21244080307247992835394169709602082e-02,2.11535972834877704010497130626758656e-02,1.80525503328118688406770547141627221e-02
protein/DD_g1063,4.04288822983825069434558607015278565e-02,8.94916822083391145998659634814193978e-03,2.49374405391672400773931242545685972e-02,1.04168048921717170468396707443822379e-02
protein/DD_g1064,4.98524160182359554024640567398939670e-02,1.03278235458304305468285346444782604e-02,1.67500288419073392317902326687227518e-02,4.78482550618014803156997585667847266e-02
protein/DD_g1065,2.66836860514839317149175122994371495e-02,1.03473752686962761898919028007846296e-02,1.40796237299314550349457842070030016e-02,1.73372855097309277830303236106418760e-02
protein/DD_g1066,2.63613029250040058576495100005474107e-02,1.58951040543570320354113616434944441e-02,1.16136578510887859464337220015903279e-02,1.17548394073581104533945368132119623e-02
protein/DD_g1067,8.30340679145671384906678688211684217e-02,2.51030807901669709093115713728463232e-02,1.77333232293755420125498263029881092e-02,3.07358396193915117184955259495244671e-02
protein/DD_g1068,5.84478750976839219604370307434233263e-02,1.77710764500424983385306938007887331e-02,2.96822110985173358476473722894716712e-02,3.53432286668998661700014019180989154e-02
protein/DD_g1069,3.00209995199952290235660423524415552e-02,2.32478842829367176339054729707719222e-02,2.34864258041360395139225152871924301e-02,1.37974739690443220919947087078728809e-02
protein/DD_g107,3.93128976571998626029542762682620909e-02,1.25597877080734984674202714997954032e-02,2.51415656060617395671009196213517024e-02,2.44462647852431890042131555462875453e-02
protein/DD_g1070,4.53750665226877272394589116476180173e-02,1.49055632179779691345495001296240549e-02,1.32426592100564058866687011971179518e-02,2.02849898443334537718522315846616797e-02
protein/DD_g1071,5.96953870681359004400255138187918110e-02,1.63150978515680180133950784298769230e-02,3.78071740407192440547783657544184471e-02,1.48420397468386344474808219679458636e-02
protein/DD_g1072,7.56178338520786734930685282642817283e-02,6.67208324659513296794762414297645985e-03,1.69914878980825474002061833863565056e-02,1.25404548777340543511786415043829142e-02
protein/DD_g1073,7.38506142321510604488493261601935951e-02,7.87105747244498006843798180860736921e-03,1.63885560578793403500335558495261537e-02,2.11474363583587448956628249824915582e-02
protein/DD_g1074,7.29036452661597449562284988220161583e-02,1.59676572074929475585329546899783959e-02,2.22881350004640829775363696295147055e-02,1.74932391051464444592361857009934336e-02
protein/DD_g1075,4.31530951646279874779677660063130078e-02,1.21339045680321495890867427206640244e-02,2.05699451520716850755678862468157056e-02,1.36081244151853268022727127525259116e-02
protein/DD_g1076,3.69186135299303856159627843211832092e-02,8.56951375258242164482276958688330282e-03,2.89977612227456657828665678586223508e-02,1.42615739130209146981178756437853834e-02
protein/DD_g1077,7.42339664544863293721771297987740716e-02,1.45196047101486027646729959439189944e-02,3.32671823604463597610610138565191292e-02,1.44236226996466501945867471413649389e-02
protein/DD_g1078,7.87931454237636253494267506577764893e-02,6.74741873413333022516877838435525945e-03,2.74647375821284833595763133823418285e-02,2.14337750585743156178332394790617824e-02
protein/DD_g1079,5.22300555806668135312360589431770817e-02,7.40863811130091527463900247358759802e-03,3.07902119379849638772738752988281756e-02,2.82544363924172014663691001075839484e-02
protein/DD_g108,3.06262762789609124919144806313916341e-02,8.76221782021540568429886474077872190e-03,2.78184800518288277559108880489600445e-02,1.40323587887308494414496328154615241e-02
protein/DD_g1080,6.99681133800134725598893867895587448e-02,1.75440492476698770153115744264205809e-02,1.41217260637318951655437979013051718e-02,2.11760640932667557860879708060136184e-02
protein/DD_g1081,5.33074352283360126285885558933201064e-02,7.77971205890749042930302016721174817e-03,2.21238742277452424325458755472963950e-02,2.09659500655020232914816528708544231e-02
protein/DD_g1082,7.73945077839852034657618563969796905e-02,2.59024781673682868633050516569356456e-02,2.62744004428835558262512090973933855e-02,2.91095337556163321887697009159740621e-02
protein/DD_g1083,4.06780747542430097141016051874534715e-02,2.11190231009386388876016888518492393e-02,3.60767442200870536266130452189570404e-02,1.41401456080377925992817318964887525e-02
protein/DD_g1084,1.15970135661926625181676008502518885e-01,9.14968437546937230209763849872240523e-03,2.10927523623911695529008567066367465e-02,2.95767538998807370709225572193565403e-02
protein/DD_g1085,3.26285614335089985454935203273990239e-02,8.62301324839475628043507308416577149e-03,1.70247237321096707691174504792720135e-02,2.94797174143652858836871220001121556e-02
protein/DD_g1086,3.82114585813596827634235814820764146e-02,1.06972853874653829290945520926350223e-02,2.12144231978128132900678604027051377e-02,1.88958652268584918332785049331809776e-02
protein/DD_g1087,5.28445866116624865926300990011579271e-02,7.00593108660227747837950008477620347e-03,1.86060702519810214009055733698927183e-02,2.28700685659455388012219758383905877e-02
protein/DD_g1088,7.82524798413903676365886333408977389e-02,1.06737631337581583780885107625580346e-02,3.58607725600448317214894869168118087e-02,1.27188961990538721178747932713659355e-02
protein/DD_g1089,7.85595522688396278219296027772687221e-02,9.94576049713551801272148099778764190e-03,1.99796515767351529985467006775411285e-02,1.23141554024623630778108241030404580e-02
protein/DD_g109,6.94055046958726726044579193119759700e-02,1.92106885236182508238066662750323281e-02,2.46171512841217673715462802630123806e-02,2.48424885430633793171846088061130378e-02
protein/DD_g1090,7.50253987317691471023749611228064024e-02,1.14859686059012064771458398331395947e-02,1.42217382452230497340839057496660384e-02,2.82643449788543443963739068753969798e-02
protein/DD_g1091,4.04707205990908573181517722192310363e-02,2.22640893031051564793850901854473001e-02,2.77243977876608450509435273005915405e-02,1.70760257522512882489912664308934861e-02
protein/DD_g1092,3.34935072820390299516388956782328895e-02,1.70337013211270751271728888644049583e-02,2.74901501857237634489348506854822352e-02,1.81311756790140058363774377793682633e-02
protein/DD_g1093,6.70196161256969962246436677247173034e-02,9.90294248634207385210815861565055851e-03,2.44252338498707190854304797113018905e-02,9.93253649858746685906201610880058482e-03
protein/DD_g1094,4.06598699008726192171591145738639313e-02,1.26853318487122609823488402508014136e-02,1.00677973103696649099940556933463695e-02,1.93320437498122449759612072865487216e-02
protein/DD_g1095,7.03441470278466711821048900286658553e-02,1.34161701329943070050704730557461431e-02,1.14464834295572727799039049880753309e-02,1.27583489063033514171532134508963289e-02
protein/DD_g1096,6.44557473538095862514036894796977344e-02,1.39992644839308985409964455204621572e-02,2.18333956996929783595247948538123457e-02,4.07051248112161687164905233119301724e-02
protein/DD_g1097,4.86806574927787825343235327187994543e-02,1.12937471307749446561890213447555136e-02,1.92174821699855931247288185206185118e-02,9.97285307444646411670619130418780185e-03
protein/DD_g1098,4.97970381827533355030853030404944340e-02,8.79523515193004282880400054532242032e-03,1.16172536367411983081472536446847580e-02,4.16600753330256350688754163192934409e-02
protein/DD_g1099,2.69559399917797938965356586261993681e-02,1.06413123328081888225071407545833606e-02,2.29860873426192350620444580018382683e-02,2.05436948309459499311603998600634569e-02
protein/DD_g11,4.23680181165047612868682113699113822e-02,9.39007827939533178275020668689601595e-03,3.03445748688312871450851453465328094e-02,1.42570228739110940418084997858200672e-02
protein/DD_g110,7.64463479633986646125089756473161563e-02,1.17239880568481307837938796210957302e-02,4.24183411160183939415280462344266088e-02,1.55509525896523611696235696775110922e-02
protein/DD_g1100,2.96409553136059749740892518608599890e-02,1.41906205749096834236924940028246925e-02,2.31740988023111869251184215560534982e-02,2.76851629507233644354869748761062162e-02
protein/DD_g1101,5.72026301850962665968129577591126955e-02,1.11760651875402192589376177516303368e-02,1.84504841856831430117036052955286920e-02,1.07545210452804364464728015408396495e-02
protein/DD_g1102,5.81613599808153126676317294379026895e-02,9.12984071453152627134443683847969767e-03,1.78159212922617498536278811263375547e-02,1.45370689855689650245133658171310611e-02
protein/DD_g1103,4.47944533130689414665231369592477140e-02,1.04484127911490244427401555433502987e-02,2.04938863618961076612999011206510140e-02,2.30851131801895509029568710933598879e-02
protein/DD_g1104,3.69057789995472168526008522387250655e-02,1.30587664861526063574685565253767891e-02,2.74425830013793720555977730581011755e-02,1.55861304139356865095078391163172990e-02
protein/DD_g1105,7.08383067299497865414530746653391980e-02,1.25041123720020789700793420322267302e-02,2.39106445931561870451708978729508238e-02,8.01182347719977021799830823548222183e-02
protein/DD_g1106,8.14004951702963660384365950972930579e-02,8.01596863623397467745671939753975081e-03,1.32974171720830489801191240446256007e-02,1.39304987398486052660621412715898388e-02
protein/DD_g1107,5.36244767129388387148425930824348247e-02,8.62290975327761627230123483669821527e-03,2.99947947495361554540659205678879980e-02,1.32514032289105342083215832084027051e-02
protein/DD_g1108,7.93005939877176046750437315506085869e-02,1.29225462907145076810011664030434940e-02,1.76352720361180954888849883128286435e-02,7.95833657090910937976892616186168874e-03
protein/DD_g1109,4.14168291815044897702808679906856507e-02,1.32754989941094397662913317500986239e-02,1.32637094087302662076625543125308987e-02,2.15810811067830773194687524660865899e-02
protein/DD_g111,5.65500801892398056653211634489489594e-02,1.52543785323205331514033482722570303e-02,4.49124854849660440851420476830308537e-02,2.11149798901150431427930951903372686e-02
protein/DD_g1110,8.72616584884286029183227462659878004e-02,1.12300066060787919254531571689299454e-02,1.95689763457103631095535787191524069e-02,1.26592890692549570794470741529273888e-02
protein/DD_g1111,7.08681983225151548594627847584310064e-02,1.24004826569493814908565074312336217e-02,3.28849031614180477919753986095299986e-02,2.07855737452745094158430238110959379e-02
protein/DD_g1112,3.37906655378815248670665644297018843e-02,1.13654506127653322712810489722700619e-02,2.03436670797122309671144417318683653e-02,5.06398033800831905270294745345924310e-03
protein/DD_g1113,5.34845400315809191298547397105517894e-02,8.19957951148310227460341090429207499e-03,1.95832940438090055776251605360578466e-02,1.66684267668501592030594929894093948e-02
protein/DD_g1114,4.45411315310999217157328664021320087e-02,1.85199997771236031983188565249294537e-02,2.53769496834678353381960544343013750e-02,1.38103904687845412264020262252807744e-02
protein/DD_g1115,4.98161575544792064002559201980813927e-02,1.07818586585201474068214024840265376e-02,1.48302247704339148477764597564812711e-02,2.44193465168777839349535628648110013e-02
protein/DD_g1116,5.60541322772551360974355096713470623e-02,9.49694422170941018040974517835951578e-03,1.82775206653804075700489961110825547e-02,2.56507167031200731916543169861666893e-02
protein/DD_g1117,3.88514612894566197763109544396514228e-02,8.87433215989979053828462962774263875e-03,1.58549667118215517052126490468933772e-02,2.16211221773584210174291903526963818e-02
protein/DD_g1118,6.43748585903862538381141799357703949e-02,1.14957284433487262800730582700925790e-02,2.47057401085762247087968349843716130e-02,1.67913835665124807542371117492820084e-02
protein/DD_g1119,6.91257864091675567460763416241323686e-02,1.05323338447651424211891735310475989e-02,1.86692274513517522338040219082515241e-02,8.08410414589260849204630252723201115e-03
protein/DD_g112,2.75641144322943171488960949265679422e-02,1.30877818374164466507334540880607726e-02,2.01769841170681103860991660874346930e-02,2.04840311550180360426190810078556677e-02
protein/DD_g1120,5.43852753204296474415276587909983450e-02,9.36386005081521031208348671877689175e-03,1.66204685889655239733674514931468180e-02,1.75546888261208069373839219775868368e-02
protein/DD_g1121,3.72044579599386731101259264504511903e-02,1.19367989661684517183263857623824947e-02,1.10213744751669355073212216513496042e-02,1.49572487315862539983345944551797108e-02
protein/DD_g1122,5.68818692711019977517923633760046338e-02,1.73276575243855528946991982526456817e-02,3.19654725330593230951206414699658476e-02,1.37020064014354535289650529755758462e-02
protein/DD_g1123,3.92008840426506521238294595063035097e-02,1.55312550564435935611391793070270073e-02,3.33296761221763000834732104991749980e-02,2.09577381668393297499680939533690751e-02
protein/DD_g1124,4.77176235965322916317402000113210829e-02,1.68456001433557820606279435159266385e-02,1.21473964017731460424935088885095080e-02,2.37218186745407893308611881937959297e-02
protein/DD_g1125,4.86742986627006472456218585612362381e-02,1.24506096125528249817883245991237887e-02,2.10858577446557698268694100404509041e-02,1.37134852249260922261941624936874613e-02
protein/DD_g1126,5.90189722950964297319449310138748386e-02,8.89667090786075956247759432235386161e-03,2.59442426218872778139981354668489026e-02,1.74611508673899258255562727416644551e-02
protein/DD_g1127,3.43348478972789532977214098269501094e-02,1.34592226869607572598731310631919427e-02,2.50333947239301789633825645622544920e-02,1.15098585377650824045263958515436359e-02
protein/DD_g1128,7.43380743657937743954817426006432970e-02,9.75807307811483775381132915769395192e-03,1.95083496117631321464769990481742214e-02,1.29663273495709527170544405359680932e-02
protein/DD_g1129,2.37042924114748492109581773387121709e-02,1.43537945925333450535668866477561718e-02,2.32662922031142918980781289421505936e-02,1.96866566308805035016144364443281340e-02
protein/DD_g113,5.99737486013868351925452307370403057e-02,1.67395496616651420091861137205409467e-02,3.13039958953442486643139229033945282e-02,2.22241047779086660063039692824217194e-02
protein/DD_g1130,4.61179561463664133110031052948948956e-02,1.41548737006975483386460244915158089e-02,2.65915454612941627687611843840418874e-02,1.51574431857360810330635803538592645e-02
protein/DD_g1131,2.96880718669503737268128595888009628e-02,1.30202251009313922813115582235894366e-02,2.47180920775136782718924719611710876e-02,1.61886121627017376693735871360632232e-02
protein/DD_g1132,2.00331357377155448454242511363581385e-02,1.05219323473504955482464728954447584e-02,1.34355319091309776657333348036234494e-02,2.15543153991948059456202157708119414e-02
protein/DD_g1133,4.92690028488604076844572718208336926e-02,1.96723537859700249557451438046044493e-02,2.83724744502862187702875072398314246e-02,1.38482407587480545104418643484009704e-02
protein/DD_g1134,4.96130085991913822719800655000015932e-02,9.43726654767107654138195961490895251e-03,1.56875475425188105762056541996650789e-02,1.39628157521134347901637359525755371e-02
protein/DD_g1135,3.73944039013985913817488808596659320e-02,1.03287858214883197412215491640971639e-02,3.05057369271349603677580616623493035e-02,1.63412821144439672183081492512796357e-02
protein/DD_g1136,6.59373775635842348058935608701396937e-02,1.17246699927958247870523334870622990e-02,2.32783806147018065846082374112716752e-02,1.68593604408750530812183603236653258e-02
protein/DD_g1137,6.51616074187780079960905223686636961e-02,1.31753451879083771117009583432157900e-02,1.93258021158823051565629150602867055e-02,1.23859904893135528818299383104024860e-02
protein/DD_g1138,1.04462810064477245992847139992910984e-01,1.25383656643596718169033062289916896e-02,1.79679534587127736173847615585028812e-02,2.18456658739527912559030550045284998e-02
protein/DD_g1139,5.13692020749364810345767790214353013e-02,1.46559820030067859660226342154228525e-02,2.10241268788605634652488626318103158e-02,1.58768878281717516087460101915223319e-02
protein/DD_g114,5.08744959474073113293903877721593058e-02,1.30016474013457610857934764001533063e-02,2.14034118942223325996948906301419375e-02,1.43509570612489230006633417331037769e-02
protein/DD_g1140,3.70071694136291302407160897529380407e-02,1.45917997730202513848194456349487408e-02,2.88434304844108948820444052151926521e-02,1.01663890322274344454769653193735741e-02
protein/DD_g1141,4.11525638453147914355700437237695982e-02,1.10027389665397436168385553463414177e-02,4.21824519761158197491212060862378515e-02,1.67525146037288197371285457845104191e-02
protein/DD_g1142,4.09150841419258544566026167127374050e-02,1.37586082963430265720209591393460015e-02,3.11213087816939098380367585783012539e-02,1.81093176234527480987822054011354063e-02
protein/DD_g1143,7.21482087841627210935494178690725082e-02,6.68040696368327912178442753267876196e-03,2.86424477017796329182837122839205607e-02,1.25961242943049505084072524994662040e-02
protein/DD_g1144,4.51590048494900406028710158343043811e-02,1.51229384092898546783041546747416036e-02,2.72602704994355448873686236280682747e-02,1.76930509754714039728274598263081853e-02
protein/DD_g1145,5.56491208328389183587368908874097502e-02,8.40434362164905807211286008401990350e-03,1.56466866929373762882487291592305478e-02,2.02350596969910793900035177860813059e-02
protein/DD_g1146,6.45916360093800111170160937097136716e-02,1.23182827319984013102405698980878204e-02,2.41917401410798855097642392919726686e-02,1.27511115934855580427025339013505648e-02
protein/DD_g1147,5.37513332068344405980814807355259672e-02,1.56829753367979406376975864038390083e-02,2.15000738899840576837022359561251759e-02,1.47855466600249278176945102772333779e-02
protein/DD_g1148,4.12581415324087941218617629605494134e-02,1.10642784143087073925607716834277466e-02,3.27372234120097837118038702349307488e-02,1.95771036965810164405834089795480135e-02
protein/DD_g1149,3.50727485397263442573202933817343700e-02,1.52559630387616890833685013837325968e-02,2.68260288758990195029437651064651423e-02,1.70118711657755995222649088051647006e-02
protein/DD_g115,2.83554828699053377521932533278985002e-02,1.13788851694982885045932644077513815e-02,1.57311510123935035310385050454909369e-02,2.95958368159451670018273118163468045e-02
protein/DD_g1150,7.10889177677080974893600825988956673e-02,1.18688116533710906686446314819325172e-02,3.36757610339775891617717450414581795e-02,1.65936131379707442635321250430036377e-02
protein/DD_g1151,6.37564498867860854540516817678883904e-02,1.02005875511800649009092544723652375e-02,2.12418554164719938532621935498208447e-02,1.00401528188848150275937814509421624e-02
protein/DD_g1152,3.74280880961771566136088563522411359e-02,1.52860283341145876176793223085804899e-02,2.02853528451416636445333679992487688e-02,1.23179492891569506010080815635212106e-02
protein/DD_g1153,4.53666876665377463332862573104819456e-02,1.52838349038694580803764582380183186e-02,1.04479699290741783342467149161063396e-02,1.29514998731962820240455329671580851e-02
protein/DD_g1154,6.80437209122153642486412885620785888e-02,8.92369938734344975830015193451510909e-03,2.13996183498846375721866459844133416e-02,2.41285194336126694782182578456984662e-02
protein/DD_g1155,1.05654310452574008358190424570795668e-01,1.03326398941993843364399629928082435e-02,1.99093169118643700570612896801656962e-02,3.12352147140306065060335939754552386e-02
protein/DD_g1156,7.47735566744771368168277342858328075e-02,1.82391112100322578585802871721611941e-02,2.54947774448612951732397363942536791e-02,2.57443116352791588308089896911059343e-02
protein/DD_g1157,4.67460154420566960714066006673864998e-02,1.77908511057233841681051775682867952e-02,1.84280509867829852107679052344171077e-02,2.45992464541422945773625203774803467e-02
protein/DD_g1158,5.12440354744485716113029251135463058e-02,1.15142296375476726164286703776024994e-02,2.14399448444996090104846484278744430e-02,1.68934707281495022129956698962144025e-02
protein/DD_g1159,4.98081697156312942316176758118149052e-02,1.77188381112587532776771148327127781e-02,2.46275032268076049504095418835574616e-02,1.23284234177121195989290193704803705e-02
protein/DD_g116,6.44460112387363590551009601668217959e-02,2.63328704823809119095063596164083133e-02,1.76645476879178370841249452208366235e-02,1.52452119814022424952392195639044513e-02
protein/DD_g1160,8.39065037456682240134515348164100067e-02,1.55222499998975293332320926689943259e-02,1.70261819712563461871634170326393967e-02,1.29056905847501227418688477694655181e-02
protein/DD_g1161,6.38173362968892144281627129236160262e-02,1.53694500771022924796443860050282587e-02,1.71746509444092505729079340477722100e-02,4.25217388027681524411906268066749015e-02
protein/DD_g1162,2.88161900074860075490397797814599665e-02,1.31547473550563486227521739334130348e-02,2.30093580026377455097900010220177337e-02,1.66040097820747854336302209713154683e-02
protein/DD_g1163,5.43808348395585469442239626255435998e-02,1.40435078286849339025364154999322380e-02,2.48453512716289904231046365619782515e-02,5.67598384130771573799735361711517673e-02
protein/DD_g1164,7.19488591359372999069996827871152453e-02,1.30432568246578034306147763551357058e-02,2.59799373898625967959178518897583671e-02,1.28795788422131751551551180058817189e-02
protein/DD_g1165,2.69573549751308148595017175421443187e-02,2.05304400873449954576249436215914677e-02,2.08455392532325059482225669334522498e-02,1.00569479255627475320699397046763214e-02
protein/DD_g1166,6.99748608625436373829304704531079141e-02,8.95947336759428179700522666960650543e-03,2.96272572501283656797734145200003179e-02,7.05707726909763082313603379181680293e-03
protein/DD_g1167,6.93141849970434713765080530839103467e-02,7.91145252098853456271827903464438906e-03,1.41821254538559296438881209038856880e-02,2.32060501477097375013006054749736927e-02
protein/DD_g1168,6.82911721557821129908873330421620827e-02,1.03599332408754772239328197157048649e-02,1.15428357607050757286878710949307555e-02,3.16343851564878449530777671901689897e-02
protein/DD_g1169,6.35715477860102324698708949256903733e-02,2.30750676743808628216662646949094571e-02,1.56947588110291513646075367570442089e-02,1.19805101000046857802739813080249423e-02
protein/DD_g117,4.21147693126155366232440875568389841e-02,1.65413395792447599598865501380282268e-02,2.56298517866476897407173327774556472e-02,2.08182648832250870151914657920274035e-02
protein/DD_g1170,6.67652924495110657077491529447348588e-02,1.51578788979414938933115569506189580e-02,1.17789344092969868299785709680884832e-02,9.87196154395182798431318072804805629e-03
protein/DD_g1171,6.04882137209760876644627939676652371e-02,8.28566505911372429356002395497575809e-03,1.70979981141403574608937386289587117e-02,1.51999251067099858970750866100484853e-02
protein/DD_g1172,2.84151072586951888185908359581037450e-02,1.62661672965819965123122914745026363e-02,2.60170475018928108826615358031914871e-02,2.42136489416375683822926190158735050e-02
protein/DD_g1173,4.28496267612511154265503623815160539e-02,1.22030925229911194211176706392928336e-02,2.43211424255681063579774097935875702e-02,9.41114640704271501617991705459874015e-03
protein/DD_g1174,4.02739848489793843762366593506039059e-02,1.30971693851965380291705155992780278e-02,2.25628015162235125287911391223893022e-02,1.96579478752247822118753292076629148e-02
protein/DD_g1175,7.45661550322006305338899703322844912e-02,1.28737934791861109767293263887565615e-02,2.29362211561794792852014789860866775e-02,1.60691138917040891818075499747098873e-02
protein/DD_g1176,5.68821422470650197938231315535403144e-02,1.14297145812428752063329909846332959e-02,1.53684442163073866612220837237537210e-02,1.11590018076324220913536436235363795e-02
protein/DD_g1177,5.93842390342766474539031932210170656e-02,2.37572324934799010386187597839575961e-02,2.71844346921464368180537176383818127e-02,1.69001788669152832692984625806384611e-02
protein/DD_g1178,2.92289147175430342971708341831014924e-02,1.25784210000458268046628992231293926e-02,1.86179899592446624006897786531050923e-02,9.50655084772673155757771777743405302e-03
protein/DD_g118,4.40015459388940118075496522742550282e-02,9.98259116210135236404839801331710459e-03,2.10440660882248174565140324588124910e-02,3.57977453996102430324651031773474667e-02
protein/DD_g119,5.84021030559895450436832418383873199e-02,1.16944926384594994615033178638012406e-02,2.02123148599710507311927469221578436e-02,1.12854291282373217019881179832500253e-02
protein/DD_g12,2.41369726285336554763206944409735353e-02,1.48032673597284800538995825634899636e-02,3.22593224294831247910948121614970886e-02,2.36718654437398464018494435796339638e-02
protein/DD_g120,6.44829549269382472164868020311199708e-02,1.59005018338015298429078904038189908e-02,2.07158489324515840808506449508814662e-02,1.00265747009291274775198638863166133e-02
protein/DD_g121,7.48503721822289103706705017880645888e-02,1.80193963349203646513357819599108944e-02,2.65274168994145639656457021011886343e-02,1.80052910287614215309843554108496866e-02
protein/DD_g122,7.39323183735260535380688879576335953e-02,1.49206752115266267630340558866735647e-02,2.46402964860016035968595090770004946e-02,1.68845286007893576519649532373860025e-02
protein/DD_g123,3.94234412362697113214494320378804403e-02,8.52480260483999982105205071927863622e-03,3.63950466068495490182352817889128804e-02,1.57780025409581732179233541917939991e-02
protein/DD_g124,4.43814708550374092349802019809041821e-02,1.82344863633741384673030282733894218e-02,1.51402551848187602160012032795606719e-02,9.01364807295034499353145232586166947e-03
protein/DD_g125,2.10212320712529786965310247617623565e-02,2.29730828671234908028374895569638253e-02,2.81851978159436113668601062400157047e-02,1.31575435585074521047651382994284001e-02
protein/DD_g126,6.76825698043271496659183618221833453e-02,1.30126419931234224030770965476428060e-02,3.35237504863669583614940172377026019e-02,1.89961299417908236412066146280085363e-02
protein/DD_g127,7.65651031219840313405072855538146313e-02,1.64600217975394865439675674913806326e-02,1.53992814479603358071590959975553548e-02,2.28349483769481668715852514549638010e-02
protein/DD_g128,7.63780015239739273732379728185250310e-02,1.38420074112799698806502417240688972e-02,2.57090975714069675586258588093680644e-02,2.92169057351267382414454284730559966e-02
protein/DD_g129,1.05023424731727387243401256191478480e-01,1.06730088128468954071376419117287248e-02,1.43785027602104958752296173477039364e-02,1.76118599249695685620325978152602162e-02
protein/DD_g13,4.51144401328650155767773789347158017e-02,1.09511547902701283298801331736684537e-02,3.35010605066692126650589466785204873e-02,2.71342888878762867492423459480590548e-02
protein/DD_g130,5.28453234470709501545905595788831029e-02,1.36629458122910768156389869813441317e-02,1.15400877228464925802985645925146964e-02,2.91352697289182519670698879606990330e-02
protein/DD_g131,4.85255359354075791112024908934285387e-02,9.43275854291824650663230747295003346e-03,2.94220512252483445788684388390571521e-02,1.43217727612420889558012038297129748e-02
protein/DD_g132,6.52877937068766438916087887470253272e-02,1.21756866620168264281147406242605624e-02,2.36351808559767418188981461246996249e-02,1.70295403221006969378071685068080419e-02
protein/DD_g133,5.11661402400764393486237737915446416e-02,1.32026712022814420833394956593397165e-02,1.20241873567953545296991751401107061e-02,1.70240497122254789100835807312203746e-02
protein/DD_g134,7.31482472904033678003384265061483705e-02,1.73640590871789397833301547823384682e-02,1.69891172741446744012485397537804983e-02,1.61645975498398912728746913951789007e-02
protein/DD_g135,5.03778032696932690808895044467178887e-02,2.20028646301455649539551827682812396e-02,2.30336246775800551083292866985092487e-02,1.68779121866023350459309521545659048e-02
protein/DD_g136,5.35654263949816472416679791653504238e-02,9.33105569546994242943505869728983973e-03,2.16928466101430498757531683206067671e-02,2.25842269894652511136619691631623416e-02
protein/DD_g137,9.45620555887157985274313943092098755e-02,6.24960758973095271594475958470841232e-03,3.22070180234135065367649306181729848e-02,1.13741750198860038349825952328785095e-02
protein/DD_g138,4.09377502173640647333136204101741746e-02,1.01868046441014055611463880001852582e-02,2.84079492014446302340362989743932626e-02,1.92736804290131550497015949153083818e-02
protein/DD_g139,4.27854541532441335156339916282355880e-02,1.11888470100853119018668940598998306e-02,2.35759388232853502439120017519502213e-02,3.65984410503155860659360522123592091e-02
protein/DD_g14,2.81826995283967844569865872686977129e-02,1.51038081512322572022492334883777166e-02,3.05694152766890067048125205079214408e-02,2.20649007128415249385516108361561719e-02
protein/DD_g140,6.45946846649896307756334246449169749e-02,2.25221353279313483370009888587286402e-02,3.14343760154984083986459398052609619e-02,3.92219459582566424019352864355187280e-02
protein/DD_g141,3.46794807037997883165630665490456953e-02,1.14496623588370961542729683815006370e-02,2.00839116307238768346035046427735717e-02,1.42924969039027234667133773567194087e-02
protein/DD_g142,3.26538879777194125115580688241665481e-02,1.17770903799707741748871671380437086e-02,2.70614445382053874963059118904965903e-02,5.15022990844064632421792456088793907e-02
protein/DD_g143,5.79978154366400382225743208519272306e-02,1.46683060860536248443790851726359287e-02,2.93670841532082477912048110152086129e-02,1.05118871481440425463974859941337925e-02
protein/DD_g144,5.91138377721495183410289789682839502e-02,1.13933976846683966625203099101791693e-02,1.23804693237566638455314732942923192e-02,1.45786571972522136177271143823317358e-02
protein/DD_g145,6.54484875279496813354610726916453500e-02,1.09199841265374515701413948704480599e-02,2.49264920651229020540318414325697440e-02,1.95775049573567618318231859796059283e-02
protein/DD_g146,9.39621636613446512149828761992656892e-02,1.91737804781497180249624669747205732e-02,1.80356031747784198792290807060130644e-02,2.88367651464906089131353114067040301e-02
protein/DD_g147,4.51210545464601185908425937100537897e-02,1.22572490366883057604986658277033501e-02,1.35064850171420055068639775163713970e-02,2.26989275546145360148069653474699165e-02
protein/DD_g148,3.97599111077110703491087575273853256e-02,1.64349932253531084694774702081584028e-02,3.33826892205644319730403952619467114e-02,2.20201719653904848590895686945995043e-02
protein/DD_g149,4.04381778916310568547147996889289378e-02,7.86773874804415032892874284485284320e-03,1.86223232817393327785148616861990355e-02,1.30447460375453705097750812008136188e-02
protein/DD_g15,2.92448385858033165137527799298905705e-02,1.50699837954223005963839126672969869e-02,3.38265257029521243869003363480152020e-02,1.26978274228295693371202872089281635e-02
protein/DD_g150,3.74026195387874483093601839595045155e-02,1.00980992127643705256786234006815478e-02,2.45869850992301434086610464228079655e-02,2.31582815261642985659538407786556265e-02
protein/DD_g151,4.76285206626773734180751047066187382e-02,1.42307966443195761620211899266840584e-02,2.31959289607509801210731604970238706e-02,1.80159534790484871275796166667184785e-02
protein/DD_g152,2.84845237198389882833636810568088703e-02,1.02637297530756279870922263427208589e-02,2.75927164185883993193577676572958158e-02,3.09823856331430949978701267540381470e-02
protein/DD_g153,6.28576428254238237182762562505972434e-02,1.69611556074544932918305750977205126e-02,2.62071482836603057367164064771990726e-02,3.49501903557540865825149662286767937e-02
protein/DD_g154,5.87476517029662695128484327798199423e-02,1.45209234167214965727483956222298514e-02,1.88254797368549197634317847478502491e-02,4.70187428213886265368580870919517620e-02
protein/DD_g155,4.84540687014288538197334032565894728e-02,9.89007817215216479854705211781700441e-03,1.79464342161809561698260392385091456e-02,1.02802760065448014507005406057765243e-02
protein/DD_g156,8.64688859064018098448460523858917206e-02,9.21820989163244814491408139774535574e-03,2.15200329733259426251406132970047860e-02,2.52255034107035373441889803024199116e-02
protein/DD_g157,5.46295676005264260420176452263666752e-02,9.11362541707451755477410455459393856e-03,2.23760846564021955771541984477106747e-02,3.34785525335004530016049004066968795e-02
protein/DD_g158,9.19120782914258295031293030247769899e-02,1.13173483203608651610558929982924325e-02,2.74834085835219407089258808333689435e-02,2.59730871597880095001954852361957448e-02
protein/DD_g159,7.58633753778044818084891081574837783e-02,1.24569921690520928323826440073496029e-02,5.01271437192235726296753134116326889e-02,2.07180238601528965818964794664554828e-02
protein/DD_g16,3.85959296573110711718172512360716223e-02,1.00551605291774213619843575856987764e-02,2.29251191943919489005551577619699338e-02,1.15594696362081966943061806092418783e-02
protein/DD_g160,4.67103353118152629029959667058119583e-02,1.56150921545486186774350740617239897e-02,1.29615686122760549033090252153285534e-02,2.45771847484449609731875553858540071e-02
protein/DD_g161,2.60955284214883524165242715408261528e-02,2.66278055416355351166984267486863209e-02,1.94304071136238494453966714349462168e-02,1.79248479010423347180583519615049525e-02
protein/DD_g162,8.83645994803019468955361580779575026e-02,1.07900745273912218754163556002569110e-02,2.00186712468212250283288169318568575e-02,1.78131790968666070308544886515190245e-02
protein/DD_g163,5.75859086232239633901766098129380843e-02,1.18263816279747896014825781396111654e-02,1.23478092127835675084661332624470099e-02,2.11115373884175599046005128771851196e-02
protein/DD_g164,2.99232144374080801089425093619496161e-02,7.12435309212316258363877904613719058e-03,3.00933385907712437067971030426219020e-02,1.68119770846883525439136606711975467e-02
protein/DD_g165,6.12822146321586209356107682715619910e-02,1.15021536300600980317833372691130440e-02,2.55794049763287743155329047583746326e-02,4.14604876506020673891646678221150848e-02
protein/DD_g166,6.55057614281290813517301466722871165e-02,1.54204192391485523717498523796712584e-02,2.77259448969289209392863419143595065e-02,6.13428270692257237255457700098958528e-02
protein/DD_g167,8.29412974079120310167455385734030742e-02,1.82097177271839735131522046481676915e-02,2.35004270089828461865690535299757418e-02,4.31864721337914340513865580930860330e-02
protein/DD_g168,5.99462556993500045157496261347548351e-02,1.26896239097339266796146772852723509e-02,2.36088443062028437405489652036036299e-02,2.78235141435859981895237469640731880e-02
protein/DD_g169,6.52512492567703933992389557889895350e-02,1.70807921991935548220097967432239967e-02,2.87226786556037018026409170100181702e-02,1.63045377058331807210537539929451932e-02
protein/DD_g17,5.00411309346459077622321940799435683e-02,1.37659043163485994547361003970748713e-02,1.21373458369223037789860385345039535e-02,2.32261717301590269669804228085872774e-02
protein/DD_g170,5.79155119207180009457472314224175981e-02,-Inf,3.94228713369662305444424016694291751e-02,2.30555722389248945706807724800661159e-02
protein/DD_g171,3.57872209788197213695424571660645983e-02,6.46884209041183873853131230076813877e-03,2.86184240164342840624227096406410298e-02,1.12203754102486624041349593929034252e-02
protein/DD_g172,7.63226604665485359105634213085357036e-02,2.03160808291379384902676014403500556e-02,1.93770926600106385681162014470698977e-02,1.69437857881080541975175236831646258e-02
protein/DD_g173,2.38273539621705782936146106530690823e-02,8.48102294459050066241278921528518352e-03,2.48043316350127754960088507143196235e-02,1.77050323296049137998863287310835752e-02
protein/DD_g174,8.30211255787435514426182369046762235e-02,1.08128028707699832799968478571334475e-02,2.87306672458572374087937557977242565e-02,1.64278419209393481205685695738198314e-02
protein/DD_g175,4.65670004612289946248854943726511791e-02,1.31637531352385211751389015191183115e-02,2.27345345904045554022163439226774266e-02,2.03628579984089580674361562080152915e-02
protein/DD_g176,7.80451410566006181643300630991012125e-02,1.74753687982568421151525249828577715e-02,2.15731246606387874512863805684137132e-02,1.33730629699872356653530560433915646e-02
protein/DD_g177,4.52641655652079756691170059415185547e-02,1.25061582388790526386237128334737756e-02,2.91765251974427924303577012344008714e-02,2.14283521610197207721151903102262252e-02
protein/DD_g178,7.51354766079172193667563203922021195e-02,1.03069738287443553315512861302108264e-02,2.04719475390468605952084355054048061e-02,2.36935608229571383686642881941044070e-02
protein/DD_g179,3.72889864126976182570350979639449242e-02,1.26470638782338510455697819703458669e-02,1.93203896504055408655675757395467385e-02,9.81272454216346028187775822164891015e-03
protein/DD_g18,4.71790180638786766710006893914770491e-02,9.59787905258658214105330881722114616e-03,3.28587232884711227390675955508792271e-02,1.14620764279552309310710769597800351e-02
protein/DD_g180,7.00619913591114419651799704854732389e-02,2.04231189681037647889425306921311701e-02,2.22792045960707685095391359559106771e-02,3.28766473597102051262155228622745401e-02
protein/DD_g181,5.33159742883083700366265965793759757e-02,1.10052989192684017932073470324347164e-02,2.69869684445612959256650493658439917e-02,3.41519103112196967557989306032452449e-02
protein/DD_g182,4.06888771938238264569872069687727960e-02,9.79885408970873879936964776387705919e-03,3.08744243777308507822323926487377753e-02,2.73470823205318657655434744416553511e-02
protein/DD_g183,3.88257398890554554776149690371694189e-02,1.26396713615221976700139353968742960e-02,3.07787686582151169448094267508372831e-02,2.12916517718144545691044175194351047e-02
protein/DD_g184,2.39563701118578088349885960152664151e-02,1.26870617312569499933906452319535043e-02,1.90081666391733515608404480933239437e-02,2.12943753631366058789659538242384168e-02
protein/DD_g185,1.11352464163518231427485157385017149e-01,1.66666114466435513458482743589430758e-02,3.46045766434630715318865153102618063e-02,3.52577685759301450545674214997434608e-02
protein/DD_g186,8.17054725109006555109803398948154741e-02,1.33571553697921092379784242436076623e-02,2.00422392188638197357333918789957991e-02,1.89878587870071038978344784008061036e-02
protein/DD_g187,4.74303955008019631543420615276979282e-02,1.38575528643735521932553689423108839e-02,2.81631839190446457719413605398266433e-02,4.36971624233919888434767530117155694e-02
protein/DD_g188,6.75925429578105596470382340562193829e-02,8.49992232255825276365620044654553209e-03,2.79064834339749995235674394381113249e-02,2.43027084155183136857893599165940261e-02
protein/DD_g189,8.51515614727630463847116487157289396e-02,9.39155224730676267318782248865295563e-03,1.46060325923169064166362840873930886e-02,1.73582752051997311385402261174133950e-02
protein/DD_g19,4.67123091541160364431187065841399539e-02,1.48241928774535819263093966284364828e-02,2.50341712228598258017755421169401696e-02,2.05751303567405320505973532757814935e-02
protein/DD_g190,3.74454112568693754498019924040075337e-02,1.33796170715365915958415893492602130e-02,1.88199641955931805318249403292447771e-02,1.04763725424885139175155958924121884e-02
protein/DD_g191,3.88849173778781093850133130449266718e-02,2.41129572817250622511400606221325660e-02,2.85939658177584402778564640493629931e-02,1.37213262837492577155733568683237798e-02
protein/DD_g192,3.82178334787398738996101664482015920e-02,1.03570361229608406813090631409601916e-02,2.55159092403030480077126880717675756e-02,9.74552917935457606208502363923613059e-03
protein/DD_g193,4.85793357215353277864817699145757333e-02,1.05781989380602247348892131779209209e-02,1.53269446440022490157062619180793470e-02,1.52507331353865618573682202559268886e-02
protein/DD_g194,3.47651301943242020155871259852844974e-02,1.39956429946341862456614482998168902e-02,2.20056510196136388306471359374284716e-02,2.26936260013636535237992759723271642e-02
protein/DD_g195,3.98876730090921788886802993810974555e-02,1.26626989585660172036468332885930630e-02,1.35540195918728660347280965781444100e-02,2.49059284594008972579928071731942228e-02
protein/DD_g196,-Inf,1.54913889713664576862715792719038375e-02,1.63486976527014062377382877098433703e-02,2.02177709156473625225162577956966056e-02
protein/DD_g197,3.89986398913094523296268701960471792e-02,1.46252438952849784432471854157997559e-02,1.72050003184364366449265326857208451e-02,2.90853673729106407342748251816536082e-02
protein/DD_g198,1.13249756645599936363134775355260669e-01,7.35860145880877319936691148415323619e-03,1.80772734852927784757526707760370279e-02,2.20354750927585787965015700578016244e-02
protein/DD_g199,5.02583806697794140262569116571062603e-02,8.76909645212569599045775855810511882e-03,2.12081305834401167317175743504756512e-02,1.53307049807335301617255671442189787e-02
protein/DD_g2,3.38450085067216709057445985240385194e-02,8.21979200004476736240369313666525360e-03,1.95237741954120278081871294889848178e-02,1.41742523105230666667634964664568971e-02
protein/DD_g20,4.65728712508788647259804027502062670e-02,1.06187211396004746653716078444631711e-02,2.67270912418790741294232182386181325e-02,2.18308815138682404794960681078746319e-02
protein/DD_g200,4.53719501557420424188539885126356030e-02,9.64484240621177683229995314354362474e-03,2.24938832328709785978638946473316905e-02,6.16569113518463630121882375371598274e-02
protein/DD_g201,2.84016284997103862946665356121575710e-02,1.30312107429400013630169954738236301e-02,4.96021045292745239044382189097210177e-02,2.62989756786881323629903142327500018e-02
protein/DD_g202,9.62195660451290914391925892812993823e-02,1.58468655108588073287853141111311494e-02,2.28815037969759046706085969663828556e-02,2.27791706052075968719725201057930722e-02
protein/DD_g203,7.35928312958500787903978095486417054e-02,1.16369530653180625334485576990854571e-02,9.97766125434362614089045513242995410e-03,2.42938978072758683136163215630377841e-02
protein/DD_g204,6.70746137675661733035222158347381938e-02,8.73810163021050136301481794721084686e-03,3.70214063416764760798254941860489034e-02,1.03382413484103918649382377862914263e-02
protein/DD_g205,5.20252233774218477639049916370214724e-02,1.23494125278234338968551804002073393e-02,1.31099744698446065532648672655651204e-02,1.49604131075326317427648823498546269e-02
protein/DD_g206,4.97468695487725484998713359487122943e-02,7.25938884169808021511624111621634966e-03,2.63626418148743964000806075130072873e-02,1.36282275961196553514146744236472085e-02
protein/DD_g207,3.16625630773768198225592268359008519e-02,1.82776489253728850178364055208880790e-02,1.69450144545811847598240853817322531e-02,2.53375593167646978005095769689784346e-02
protein/DD_g208,5.39721531189438446794516816006038662e-02,1.41241177446375009931522123355314773e-02,2.01213963014088020131017472751045294e-02,9.00596288164420655853504659384027623e-03
protein/DD_g209,6.67404448240024517151300459536016328e-02,9.04360604398589213924640299883600210e-03,3.27366256378827322780941490343946481e-02,3.27250216460810900199064037782897244e-02
protein/DD_g21,1.50169673537930502339744839332666060e+00,8.81988998798414686934782226372892379e-03,1.73339587736006936774050008561363991e-02,2.48891934792255116579764271514499510e-02
protein/DD_g210,1.12728758669402617593970100411487320e-01,9.88718265237388778572745849960944374e-03,2.52911348274865589963392741967100529e-02,3.31713778752866825869966464781437350e-02
protein/DD_g211,6.44550287681564195547846441595366206e-02,1.89414913971981651150523539178253548e-02,2.63643156572378092926086718320057472e-02,8.45680774367113518148276061949043153e-03
protein/DD_g212,5.68636139642120694326240533993930247e-02,1.12711019097019028337306865335428785e-02,2.09942265846712546835392936327294777e-02,1.38429127964626419019843242467950709e-02
protein/DD_g213,6.97533853638415428529076182507699431e-02,9.11332529540235995385677034371572317e-03,2.35589422261071989658619864086400680e-02,1.92135819828581333715442415597459939e-02
protein/DD_g214,9.35090842118311187584591358004380526e-02,1.66621935302238323853132974417960874e-02,1.84397089552409846259637721568751865e-02,1.89968033156958579691558014714590938e-02
protein/DD_g215,5.28299045611659927626248062049786018e-02,1.41154287306539532876900951341959261e-02,1.35357901037345098864785721361082760e-02,2.39359009279012720470930880218492773e-02
protein/DD_g216,4.73985181610197288274016591928868275e-02,7.51225001423303294250682929255454330e-03,1.42305131465850131451966924359083489e-02,2.48371549420554981650112374084602731e-02
protein/DD_g217,7.06502049836564373254590705778922264e-02,1.03866763544947377507106049474852400e-02,2.00865782776363417746781224515691162e-02,1.74100879013428801342438365567858746e-02
protein/DD_g218,8.87453351476414001608161584304376644e-02,1.23120093266469368950887358141019349e-02,1.64821870379259463896941280692099897e-02,2.21045614946937181039925878462499056e-02
protein/DD_g219,3.77590283711457895211993103811158485e-02,9.63516509018884792295555502172658345e-03,7.98677763586290915695789933662811946e-03,2.00544042159606125338593532997278969e-02
protein/DD_g22,4.13666312213281927721089198954143393e-02,1.15270224743081761714361226960053228e-02,1.34162584716347081982716664955427046e-02,1.46278087169655534332230018089008786e-02
protein/DD_g220,7.19876188626169460602752189340042116e-02,1.44266190120567612278609418677956371e-02,2.93578482588165852920985359063144110e-02,1.84037775679869550395120968373302316e-02
protein/DD_g221,4.77379196725139451627037807694139105e-02,1.66412061099262233890110996153424235e-02,1.37326633676013588822024924762285888e-02,1.34834370791591637608047924872246265e-02
protein/DD_g222,4.36250703740509946617250598448498401e-02,2.04160099014000589102125446088969952e-02,2.19457913380096411332697424380926045e-02,1.75048605904865894660584015338147721e-02
protein/DD_g223,8.18544342904274786077761329505534153e-02,1.22925827812062228531574523277421417e-02,2.04343487611008265414938538382753971e-02,1.36223343124770135994633125734823188e-02
protein/DD_g224,5.42496783249663769847973615139305183e-02,1.34580924842707316007587547187089095e-02,2.55173096459362848752178310974646505e-02,2.28631383320029175817886708652867640e-02
protein/DD_g225,8.48824336854130248489549649334450112e-02,7.88071883952170103943842810884431952e-03,4.02605731840256768057854030003283406e-02,1.40068629794589957056823114283411356e-02
protein/DD_g226,4.87834794252483194006490508696344660e-02,8.81875457252571388016864201574448076e-03,1.48593614048318645106588873051940315e-02,1.97728583775820007331319082349083487e-02
protein/DD_g227,6.14731548549593796428761382058315786e-02,1.87734695341841440814121529535006460e-02,3.22837072055151570210085243380032631e-02,1.06005671475962181569272432543424264e-02
protein/DD_g228,3.50315650658688813675021353802110824e-02,1.18221274349939820095671590559257682e-02,1.08652687032704421901353589494067081e-02,4.26534504035837099404706650740050130e-02
protein/DD_g229,6.56791998413522775573364626482575885e-02,8.54300388226565279858929609795389367e-03,1.92341683719916757674986485435188050e-02,1.88253960470308180703376401233460079e-02
protein/DD_g23,4.69284371841952702204779611374291424e-02,1.27424457672339181646320148526798227e-02,2.42526699596428739649232635238955633e-02,1.40083376953867049746087225467918179e-02
protein/DD_g230,3.94128455951236272339454227961259566e-02,1.24049515893635306409155253186393240e-02,2.48733533840581032802557476637366553e-02,2.69490046337729437182989555267479156e-02
protein/DD_g231,4.74623396950680562296217321346962302e-02,1.93887090099359151961166556073602968e-02,2.66964403998449295138908754043800341e-02,1.90246634135500298733133148803346833e-02
protein/DD_g232,2.89700306163391087672560742281522205e-02,1.31532008340719463002335708269812214e-02,2.95015965831631141276009463842146024e-02,1.84476510587640552683210931216347398e-02
protein/DD_g233,1.15771567350722648364550026348164084e-01,1.24787822752430752252815664067182540e-02,2.13764443656871541522062397712114427e-02,1.26637770515482336652911914522246980e-02
protein/DD_g234,8.21193865887324648922041425308704160e-02,1.73969815680799193519221363312644422e-02,1.81369052042746430867227224918004552e-02,2.79063572813488957390920088420745977e-02
protein/DD_g235,4.15851508389579281435141135468419264e-02,1.38459491412180457156853753277371517e-02,1.67593169185877986898295481027027733e-02,2.37822813888682585005202084455431418e-02
protein/DD_g236,7.03675723377348370395055592966123363e-02,2.51312263103892247861673972107152349e-02,1.84157934069860230756688150260118418e-02,1.17379982344879058626799419526947882e-02
protein/DD_g237,1.03432671381543790796389883586045772e-01,7.98935953687221919741028582854289171e-03,1.44008593663790887147169782517073017e-02,1.31595552131482249706012883165930198e-02
protein/DD_g238,3.86334709508677691243123991339237073e-02,9.41499873783717248260296353741773743e-03,2.67071247844036596008799365492427758e-02,2.42980834481442010166694123767422044e-02
protein/DD_g239,6.56924339084319492891268724232942972e-02,7.87266101470860426798542011096456037e-03,1.93308934463144384012008179591649773e-02,1.58563855192919951325178319151852766e-02
protein/DD_g24,7.60256918353669707282131748911830830e-02,7.61918804104261966513001057150758422e-03,1.84131361481046206078286350921678025e-02,1.09673881045758188694889927293497922e-02
protein/DD_g240,3.03877085568827630395348050676950976e-02,1.07072613554466281482189549584249579e-02,3.06645338673435919434760939813015640e-02,1.28184492813631133081723921781971866e-02
protein/DD_g241,5.25632087792385702970660679263009447e-02,1.94655192608365760430278921248728115e-02,2.18528330727229343801698958004612279e-02,4.63666904021019397274951156203220072e-02
protein/DD_g242,1.05382233198038263918049774056998400e-01,9.88992679931008692986681648135221217e-03,2.18558710074460029022847825743749553e-02,1.16021420510265007651057371818099978e-02
protein/DD_g243,3.65042022533248313864313960280849800e-02,1.36951284739848782491462534124403353e-02,2.58597211832085826535403233825239771e-02,9.88153030787440785390688289666851740e-03
protein/DD_g244,6.55270912035102411297303592814947872e-02,9.82011930726553990270367208183352671e-03,2.18991496790685881770920071485101220e-02,1.71435394717375954153977370894093240e-02
protein/DD_g245,3.56995896322520430941616881258570798e-02,6.17102556353656728413593082957934952e-03,2.60395325316917503550992852275407662e-02,2.41864779295363007081912183435201433e-02
protein/DD_g246,4.93071203312763286524054987238326444e-02,1.27886662525956327164804797789858557e-02,2.30425763114942521705829369856946563e-02,1.23719967129961454803920541903279818e-02
protein/DD_g247,4.92750010615974180921172751009452972e-02,1.41287544261211192682346111512857481e-02,2.92616291924108017309477294661745019e-02,2.17447978628083441217771505287401991e-02
protein/DD_g248,6.15681203689043499423656195740873479e-02,1.62969216183181907199053211165701121e-02,2.41935572628498138415111552915904301e-02,1.22213349289618941173094322346636638e-02
protein/DD_g249,8.63641517333297693179327493415806959e-02,9.39876527034946228208965533404834184e-03,2.21521664799539273727726802312557334e-02,1.63642800680945738979885325178249757e-02
protein/DD_g25,7.99239158931246403038629813352645370e-02,1.77532280213835815795580756049607837e-02,3.32523296777429101455791890538839295e-02,1.64576222824306660551726117692236404e-02
protein/DD_g250,8.97074903541350430605287141901460201e-02,1.33340010720133792332126923171115387e-02,2.01845435748897536382248405880637019e-02,3.13915463474596528030985931072240278e-02
protein/DD_g251,3.95588027505154125949844795815895271e-02,1.36289350069636028942164278660712283e-02,2.10919276887644620809081474624767709e-02,2.58938160399006012413176507043919864e-02
protein/DD_g252,5.40898705528695631842315242375006465e-02,6.99026640356317822610463674716346459e-03,2.05152678973124587863850279609998424e-02,1.08866366479990126794742353090036100e-02
protein/DD_g253,6.79406338799354490292089741276169114e-02,1.18974189818999068367641839691387391e-02,1.34291562282285280422904381183098433e-02,2.10039072830064453908749274714185918e-02
protein/DD_g254,1.08327772178774382787935251738930845e-01,8.12228510503448088392656165854527321e-03,1.29329647895315481708293885434073134e-02,1.79885525322020494300321297629495722e-02
protein/DD_g255,4.96922009781037021789906782076939068e-02,1.55601888598256228978082768649580094e-02,1.45474189791619500206678599618769219e-02,1.29372003715036385133881215931865275e-02
protein/DD_g256,5.63455859117862613605323952690470177e-02,1.38440308438835813435852380138581837e-02,2.04711036649867028879392317107420326e-02,2.17595934311416775752694546376319484e-02
protein/DD_g257,4.26638535912614513439798201776558472e-02,1.38222183288968251767400913906799898e-02,1.76616492027539566721691252549542969e-02,1.36858637935014163949782848701039006e-02
protein/DD_g258,3.35065438417651714521523865902103699e-02,1.16058911218343931636045475538938243e-02,3.21075038851425538047731939747745268e-02,1.74518739673499685409807715307316325e-02
protein/DD_g259,2.84069837111314087004269667884304084e-02,1.11611288389977968120160649890286732e-02,1.36216619130359444162312746098790377e-02,1.86146316602357926646448249472377129e-02
protein/DD_g26,6.92861646111290683889217542983709601e-02,1.31021806372859057039649152924147152e-02,2.50747132766811283052398176297730153e-02,1.67282218834242841101638644211715952e-02
protein/DD_g260,5.88866332449810011889540719832565542e-02,9.97548775849015360697500771154043207e-03,2.85026662666525549628517078494029390e-02,1.84158361390639829217458073136316848e-02
protein/DD_g261,5.39583644590073207179562268351332777e-02,1.73070303175435671349138632078327341e-02,1.77382368169820606805800643691101950e-02,1.72888089750168524934917707368351610e-02
protein/DD_g262,4.05266952195049074444109293988209627e-02,8.04494888107881412833130512510270394e-03,2.67048506087884862560091146123675214e-02,2.74148726232675197606629096189289194e-02
protein/DD_g263,7.05645211773619577572379604606420914e-02,1.13115357477928989128982726835191288e-02,2.43704259704657733057113480412242570e-02,1.73871884353928337517749498257800030e-02
protein/DD_g264,1.02443626374217756822322309045481271e-01,1.14288067312785823193708328435615387e-02,1.56960771602912576416840695293863447e-02,1.86189182840638215878680443578315435e-02
protein/DD_g265,8.34182255921317840675823617490826573e-02,9.80233158071770170890369528394439864e-03,2.43665482275766965417552483659302648e-02,1.22364437234923945419959150497882999e-02
protein/DD_g266,6.94862314869979360083066710938041063e-02,8.92836483243626961588498999548327290e-03,2.71573980156172968435693679598532692e-02,2.24168407073225784023919048190639615e-02
protein/DD_g267,8.93820293284828986366780026596573723e-02,8.93670673850263274134946811976337680e-03,2.65750572207019455077614452775286521e-02,1.49448343866115516722486021555033071e-02
protein/DD_g268,5.30467306161166747983380834989125574e-02,1.31820600406278995660272157114121080e-02,2.86280261619975013139189393884994761e-02,1.86299785526053566879048443107526313e-02
protein/DD_g269,6.00033585166827387961547422860259929e-02,1.38205950872586845999063508965736261e-02,1.98193915742330531879546121053437272e-02,2.07099171112055661068940586682015616e-02
protein/DD_g27,4.94300637923131182272938156988833809e-02,1.70475382974619138608414902628117070e-02,3.20432669534111227951283625362701122e-02,1.74858251885081321001184804673707934e-02
protein/DD_g270,4.76913069703523231799325303558485325e-02,1.17859449488288855794308370397136979e-02,1.89945061878738823181087485491836833e-02,2.69391312492239422768282028629135966e-02
protein/DD_g271,3.31981080977495532758157460230466462e-02,1.11447179233650945837328840600081791e-02,3.24605863344751541848554645329120027e-02,1.80721115903163481431024981492287336e-02
protein/DD_g272,5.14643052109250587923151789661603481e-02,1.53270270153050482286778795507996453e-02,3.01823638539358118447696829509502695e-02,1.96150791516356292309392955013430937e-02
protein/DD_g273,4.44702832886398709004795142681220350e-02,1.11483775805178204888720633308018586e-02,2.76887056844311665132036418692459160e-02,1.52101380258448809581398738797885699e-02
protein/DD_g274,6.94447317770667837146522278807493911e-02,1.30400010106457865899653790042798049e-02,2.76487330122090099297951677073091539e-02,1.79791079672646090453163996702146397e-02
protein/DD_g275,4.57516093406055509355548687976773565e-02,5.79998430977770822272976992754216296e-03,2.85451183572059137710755620370583701e-02,1.11974124334220158419065932017654989e-02
protein/DD_g276,3.42612555479669722624888058581328380e-02,1.19335919422210265885485773010326784e-02,2.02749636439166970286106443007991314e-02,1.86221913521574988359134882422548763e-02
protein/DD_g277,9.19130119263223004164735086225836972e-02,1.26801342484328709906966191035089670e-02,2.58516729587656833648597365000731511e-02,2.95251483328627455045440823960700941e-02
protein/DD_g278,5.75672681560322568676598491850438270e-02,1.69369662346056915720303022967724822e-02,3.03568234621046211719004797167487126e-02,2.65268047060830218905291667892869384e-02
protein/DD_g279,8.06002644584875934453799439471986340e-02,7.88410939475796930259095684600648085e-03,3.39584102404074562612387715649935897e-02,1.96754548680379614266902099023752933e-02
protein/DD_g28,4.78302650692598757572274339759761111e-02,2.34909028395815196999478886393335498e-02,2.98924101010473467673178455161607274e-02,3.06946861454872344033464504562762980e-02
protein/DD_g280,4.19665474146600468902462364822915298e-02,2.19735041505106678471040461583885254e-02,2.61426691823042063604077761336987789e-02,1.70330479523889513214209303336844222e-02
protein/DD_g281,6.73655708401120895133713161785354781e-02,1.25339224596572353466072593664222135e-02,2.01823517644923025071874430786531972e-02,1.22155929839835642216661567397039752e-02
protein/DD_g282,6.07221457053400586862505026027427021e-02,1.57197166696457147280651456686173852e-02,2.57761772655674118060196083378957536e-02,3.19860852306542185439870283126385964e-02
protein/DD_g283,2.61090646323198325959604125564296271e-02,1.15387829080282431771982212143797826e-02,2.54733982305140058588503216751467952e-02,1.81388630788154541530365632155704761e-02
protein/DD_g284,5.82823446338610111525136666864051040e-02,1.72630934727224304173675906977608856e-02,2.91005853290532615988664100844954603e-02,2.35526216495185091353157562109234807e-02
protein/DD_g285,6.85914252633554695317274891642581659e-02,1.33614754006124608816146724832922278e-02,2.27453037479493914481929371340958034e-02,1.36894647676216728897653412934443550e-02
protein/DD_g286,4.52483765777631217145044913735215626e-02,9.62729276820130248256628970991596210e-03,2.17841222995063265563936195330469127e-02,2.04538083770112839375210563297160561e-02
protein/DD_g287,6.65851051958008893769693905882542256e-02,1.35734427607439985528223564280080426e-02,1.87230797458385181172064070606089865e-02,1.52048443466925923900758919458688190e-02
protein/DD_g288,4.53497243570277722515461439471092426e-02,1.78300784169983547239848727765694759e-02,2.35339067586625218223156585218395835e-02,1.82271126001801207842786326336085199e-02
protein/DD_g289,7.23631952787203047318642545527168242e-02,7.65944644743483124824383957080316275e-03,1.73637756210809966020140193041257149e-02,2.45836897568310913993629073492584510e-02
protein/DD_g29,7.53942241111723443627056390770116962e-02,8.20618926181652267297870853796483716e-03,2.30687771826767034135190973067029365e-02,1.68486767472583254121508290921225258e-02
protein/DD_g290,5.22223031570477380512718996701916125e-02,1.72741191616983722650303353933738381e-02,2.59697155198541585333259629724814509e-02,2.40970370008328087729772839703750153e-02
protein/DD_g291,8.32694748958637440880538919214319529e-02,1.59795302315426770887161802205734534e-02,1.41669964342925393111458624168566916e-02,1.22994243181148287515321427526077404e-02
protein/DD_g292,5.21254310787383985022162656663557824e-02,2.03997009664757435719052306312213664e-02,2.38058255499301442851058417970471549e-02,1.48309725103237408871490686434526099e-02
protein/DD_g293,4.80870852718045906564725855924689508e-02,1.13971633839203453119844744034527746e-02,1.64268190204775106699566799047984872e-02,1.23686501067422928975064200731114377e-02
protein/DD_g294,5.93490827901924001559932277784450245e-02,1.78698637497486993345687809348470805e-02,3.56121006067724694829723370090835846e-02,1.78711585059509248004108994241459026e-02
protein/DD_g295,7.33309514713207771384817742585226254e-02,1.86882142944535733091162889933667945e-02,1.54583293292858494771015625223239364e-02,1.49717634838923471115318946904734890e-02
protein/DD_g296,2.46277172315786466331760489309171243e-02,9.82703672913612069489703973226186534e-03,1.98568226502185804410463212334422930e-02,2.15794778428792692319366386616678437e-02
protein/DD_g297,9.86457090204624800390235754677484300e-02,1.08359179593847763743107323350388314e-02,1.15911752603032069446142431104265137e-02,1.43732759268358265962531678132158865e-02
protein/DD_g298,5.92600702799511132441333163135319410e-02,1.06009110337150067530906841477842963e-02,1.97580942594854764826013091907053044e-02,1.99579922870108378175051240204407524e-02
protein/DD_g299,8.10316389368315182015240645165691763e-02,1.61940867919690705112258267903898554e-02,3.09130955979839831096698366852974415e-02,1.84592042969231023269511195612757034e-02
protein/DD_g3,5.87718277314977590627043130915359086e-02,1.84726637240259642324768538401950813e-02,2.64943210188314790568802064930014088e-02,1.31535298212109853015295479514726899e-02
protein/DD_g30,1.36376346417900779951088663232999802e-01,1.48627004476006094218230690558559562e-02,1.53987937642875840680929477222865547e-02,2.66529099047702722112931168459929980e-02
protein/DD_g300,6.19449076922839324904380698688578509e-02,7.89012617089960646991911693326912484e-03,2.16027346108211048306284962940641986e-02,2.23487600914417770160329117092246976e-02
protein/DD_g301,3.97854156971042971530315695097445291e-02,1.65863668267219818066962202645750137e-02,1.78422162010971971935222725303257833e-02,1.90136254330167908950478674788861208e-02
protein/DD_g302,6.89762501207562211193157547123230485e-02,7.75510079917865015271310188683811073e-03,1.84830677627116350579277386420600946e-02,2.09284850722916920900463129558595903e-02
protein/DD_g303,4.14059939641456400241355346449542041e-02,1.48830298759364844655272486784272763e-02,1.20025592532941498794418762266285503e-02,1.97687976966905318982159485994885060e-02
protein/DD_g304,4.22861241748352399346310717394982669e-02,1.76079713181732841056778199066022756e-02,2.64243931396548388890367400752941254e-02,1.52769864751054303330551081110116470e-02
protein/DD_g305,5.58892901759325134578276965890305156e-02,1.52950046592149010524057546880584637e-02,2.06645579459253246941092376059550590e-02,3.53527267589181372609672859115568173e-02
protein/DD_g306,6.78725782463859343539250673370436778e-02,9.10900617985703651358725014837514149e-03,2.72167265514429960190504902577119324e-02,1.37907249551794701976984552879480686e-02
protein/DD_g307,4.26892749229372977781480220667489405e-02,1.45126421367315562962685058065043394e-02,2.85536048832836534072459479973035276e-02,2.96643605337205407021308405562370568e-02
protein/DD_g308,3.97296517234941474379588890990220906e-02,1.25710507143479657432766967796829262e-02,3.16902256731309843482841804841967024e-02,2.45289701090763225979701196053655099e-02
protein/DD_g309,7.71003421241961702577312854686869404e-02,1.49436282843368447461984978711972573e-02,3.06901969204900399803961093690039938e-02,2.07702636470272175163962166060751612e-02
protein/DD_g31,5.45652345387485010446420298414519955e-02,1.49855976459449027626790103027722818e-02,2.62034352082048924991013202768118356e-02,1.81448707165846876576649383711676788e-02
protein/DD_g310,5.33934561077916839401885169798788383e-02,1.33461739715211068402175284319003703e-02,1.70036116553063039345892251294542959e-02,1.40616205808435291044330490775534176e-02
protein/DD_g311,5.71984989909329039501948070038910871e-02,1.30393857431228697231727252542804371e-02,1.82033687518302223854102043835251023e-02,2.09287063989231264502087016926019414e-02
protein/DD_g312,1.59598691028568085208553284364084231e-02,1.22301545381910357322858966901667141e-02,1.75101879931696196555430166269624206e-02,1.12452741215801496777163550962620998e-02
protein/DD_g313,7.96510663795549620580814659175472156e-02,1.42473688590106381464671950198309884e-02,4.11089543901158165198214954309470709e-02,1.15704714329363484991891468777698097e-02
protein/DD_g314,9.02080202165617489816817732533488539e-02,1.56816075019510349625160902172067787e-02,2.64696632698724389611599762620649386e-02,1.62779001247468399928340664891539207e-02
protein/DD_g315,4.32179683742605690979396857286611501e-02,1.12431723013315211815751521289334886e-02,2.14845016863270991639384795399370446e-02,2.01705776102852911621475243511699855e-02
protein/DD_g316,3.97249603509238315713521859096593155e-02,1.39399654076118614888271570353489914e-02,3.62219497731224161308817086087253620e-02,1.41300603032046795238840200873812410e-02
protein/DD_g317,1.06879724646364041784548026980198841e-01,1.39235122297664802189601977085172129e-02,2.32801718519916138854830870147504808e-02,1.41843900071767123142944836771153930e-02
protein/DD_g318,6.58837995221297323187646841901753836e-02,1.42759381462440034935680400607979226e-02,1.99212070910176412706066835857519100e-02,2.76517147510055832232438278393901445e-02
protein/DD_g319,5.02870536203675827567053391703142733e-02,1.36029487205536390928906368616159621e-02,3.47793861658145765086122895655475207e-02,1.47566441851030451202371925268802701e-02
protein/DD_g32,8.18774313596216049292263976616895317e-02,1.09000631156002323249742924975140237e-02,1.49031430984677713948912477535399919e-02,1.91792985582870619544274277414257761e-02
protein/DD_g320,3.29209740297204836499477881977650235e-02,1.66639757915899348569917427216035726e-02,1.64001110758982931428584201290696614e-02,1.38495186192079494769252712220250214e-02
protein/DD_g321,5.96886734742700813383783154575888885e-02,9.55205172398736041782858719686375891e-03,2.05245179553015752568553286566202259e-02,4.09099432578813584262307161522839132e-02
protein/DD_g322,7.67233132154247478420031076705275289e-02,9.60565147168503927583772464558716050e-03,1.35097957383471066887786361841282168e-02,9.69518366030706692680268480864657645e-03
protein/DD_g323,3.55623714404245932095763367770619458e-02,1.38415715164239235710922853402626487e-02,2.42822711194335926449336325818351728e-02,4.70384203125052686648978948765622823e-02
protein/DD_g324,1.20999811070836707088003182463823513e-01,1.34293010020610464354128061330998401e-02,1.12354480354803952035103695313085821e-02,2.04147044579669672350622096241261717e-02
protein/DD_g325,4.41640931840526836276812798965489965e-02,9.76695449192167403742261207082729787e-03,1.80136802228396577080075871269823759e-02,2.55999121178244176929369864989053288e-02
protein/DD_g326,5.56450200843772934943399049240047140e-02,9.53216752759484678813537935659011052e-03,2.61634050966120179232997673370689108e-02,2.50225492741085139877058765439650002e-02
protein/DD_g327,4.13678664384840225404181244688817559e-02,7.58447833766235230962213173478769246e-03,1.80707921447762876078893555195985088e-02,2.22351580018117374194440697185852403e-02
protein/DD_g328,4.15835508344014070350378189438827026e-02,8.41921046489500679632181809252523941e-03,2.05454445224935243393713684141510324e-02,2.77532933470589192414994362131467662e-02
protein/DD_g329,4.68920000053958988080830310206229638e-02,1.31035268777902823441968116595608629e-02,1.50357175504089592102319477930301839e-02,1.90609599220452928758070672500889075e-02
protein/DD_g33,3.85257608179312261823573126183145142e-02,1.48094505600988670249378033522600484e-02,2.10430486805707812666728792697241250e-02,1.15250548427803246478977570283788952e-02
protein/DD_g330,6.37541081864759029230254938148056712e-02,8.76200407620440205659009736352761325e-03,3.63404627216102093928294739638290280e-02,2.72803866887107620780418821021241872e-02
protein/DD_g331,5.81536793724945396778477908766095547e-02,2.21660607798467345477898093727693666e-02,1.97194728154395240632283507339230949e-02,1.38309740030515178302379453797170644e-02
protein/DD_g332,4.62197444457410950289275247919195829e-02,1.29109545340165339356018517223483945e-02,1.67709430876378565933043393487490419e-02,1.84946733864922787800134589987672898e-02
protein/DD_g333,5.36195451848712984263694884577653722e-02,8.64716183425209353231762167438427666e-03,2.32783614301149343292141375434638010e-02,1.51471250292164727204292727375443958e-02
protein/DD_g334,6.18051315117172543853965392956239314e-02,6.74444671284155715351031131011795013e-03,3.41678909040496934693142104749883400e-02,2.05407108585683083370748256090290664e-02
protein/DD_g335,5.46030262673719886235293863288536282e-02,1.20072215996309499307856131050421515e-02,3.51338070194372336389829841213726623e-02,1.48503040426347252088032128315585862e-02
protein/DD_g336,1.06923986342398035504685020355806812e-01,1.29489369832976958238074139156445599e-02,1.71704076203287393238043592805991197e-02,1.54761410339298248436948439877675420e-02
protein/DD_g337,8.55718202125085875150832507102184165e-02,1.56385912258265315040366102789525230e-02,2.23079544550577380909026707962777901e-02,1.55967306878507478174788256950361384e-02
protein/DD_g338,1.33668553589446981529714458311882395e-01,9.42731098498878055767270540082790895e-03,2.33063904944468464497271932067469834e-02,2.20127096174110296007158263180551280e-02
protein/DD_g339,1.30364166959653579120585267815164683e-01,1.09467737542996002278460269022282685e-02,1.96596450113012126526489738417077372e-02,4.29596085916996112553791480267164446e-02
protein/DD_g34,4.43297091928608203462550763720213027e-02,1.03879588121111193402909988937669394e-02,2.34560646946223018332531108335149795e-02,2.09842531249946536277256255737212105e-02
protein/DD_g340,4.37989057450351885911047062156086902e-02,8.81587170446963265150723287643088711e-03,2.95413704919374981976581974051623256e-02,3.39789641947943042102633322121037208e-02
protein/DD_g341,4.65934466819877718383039822401894114e-02,1.01876735539591276593136145840671583e-02,2.25406395506851128644345259805915187e-02,1.95160692981229626889196881819465769e-02
protein/DD_g342,4.79080196491665679702650348469899217e-02,9.14263474490239757259509676394209883e-03,1.38427864002404545074050418623672236e-02,2.39927511650141303294365133318116899e-02
protein/DD_g343,5.13361818729308673342548422416765395e-02,1.19666027319206596853206128813509648e-02,2.90653575395337682534941885027973789e-02,1.51251442641073988694183545501210169e-02
protein/DD_g344,3.89442281834797012160564363530863833e-02,8.41471145962680884536656915996773653e-03,3.12407585165047788889560579732721607e-02,4.39539252913475595541696565123872124e-02
protein/DD_g345,2.06199600533952704661271343868257225e-02,7.79511939856870478380072000001534249e-03,2.32764270541241196343355628322695950e-02,1.24939921072570797094308518477371969e-02
protein/DD_g346,6.13678055679227812222229343546455362e-02,1.06024606283473824326931320448670661e-02,2.26006643173850037817322255795043947e-02,1.95793665702682888157027548660793757e-02
protein/DD_g347,3.51396665917699790734606441536674395e-02,1.32807693231069778197712862927054080e-02,2.73524222905518080784528615220629514e-02,1.56795752588926216946131643215898137e-02
protein/DD_g348,9.08982383649326990067138253885610542e-02,1.35828184929498615887669151089387798e-02,1.32704660116451433339649428534622819e-02,1.20547375168854363178589370519001433e-02
protein/DD_g349,3.88543754887486446635695408775011620e-02,1.07843060461995199654422570891586743e-02,1.96224339923791789396869579885564274e-02,1.69576962298151172065433513175681992e-02
protein/DD_g35,7.35795792764770120661565540162023411e-02,1.65147268862696769851319608642156041e-02,2.49428470575750974797956877537316944e-02,2.18662390014569051203258603901929223e-02
protein/DD_g350,3.76049083179723473202460360097337454e-02,1.45389364431768618290661678067507639e-02,3.21059364542407474087601982204739052e-02,1.35069259446919206759493897573150891e-02
protein/DD_g351,2.70378959071537104213798005252084199e-02,1.54935919664010708542940449252364819e-02,2.23613155593573842254681200495483211e-02,1.51501053950330498388074113361056243e-02
protein/DD_g352,3.69845917426776027175571194887831515e-02,1.07926034511795234861084714812742585e-02,3.20943980976601163748275328669252464e-02,2.48947802019896276747101736435138319e-02
protein/DD_g353,3.92992195776203575076556218592845577e-02,1.04968004097036885763502789168068981e-02,2.94025190736911634253850593209424879e-02,9.83433768725843693070992272624333559e-03
protein/DD_g354,1.06623378446337666924172664703904196e-01,1.83954908062064975638798258383506815e-02,2.15594948788049034083012741849071888e-02,4.67733664832736074614849508970928734e-02
protein/DD_g355,6.63472980115207303673342287654233817e-02,6.94172973442243461655700460140735479e-03,4.55093654331009383864814563539290858e-02,1.59805620843217511852775867777770205e-02
protein/DD_g356,8.41255393933660510099235416329953011e-02,1.15137799678016123931088663117009356e-02,1.82769663015120066541840301071388967e-02,1.58332327244535480294516961753035904e-02
protein/DD_g357,4.56354336776188299756415235408842845e-02,1.18492941963316888464713129012319286e-02,1.69317856482120403992473993040272092e-02,2.07944933364380236774799983226592755e-02
protein/DD_g358,3.52046269251462125501523881827721164e-02,1.18599281935989982823290814499197445e-02,2.07503050717509804714205554166542704e-02,1.31622410336065984369312551709845451e-02
protein/DD_g359,6.36797900303918803142401693276452786e-02,1.79250715146620527652850697521746318e-02,2.19944349435223582257663631963575948e-02,2.08293872953411243436877057539724641e-02
protein/DD_g36,6.28989266707482234612672405672857867e-02,8.37708418093027726021866887165168421e-03,3.40141391487775952041085070950042192e-02,2.76896100283715863688769516802772257e-02
protein/DD_g360,5.31509602203323070283494876255761429e-02,1.17239967348077014232944058385290036e-02,1.78850481790089118434041207222360289e-02,1.56010545641845560647473694599794929e-02
protein/DD_g361,6.75977266764129047919065679574770849e-02,1.88192399273261508774593515431755814e-02,2.04519550716197640591004061167324768e-02,1.13105341967729550923546131897852808e-02
protein/DD_g362,6.79593495598144227970825584050842489e-02,1.88147844024133335037373137214171061e-02,2.47906650388557212609718124214965715e-02,2.31179071589039651845287775954281825e-02
protein/DD_g363,4.05307456748615702833789219901915983e-02,1.09925641072259243521012867562634673e-02,3.17694509244147831382089765217352859e-02,1.77827674342259522938281232400113923e-02
protein/DD_g364,3.85992504253676912507038886748556493e-02,1.05841489449044628665057347440621609e-02,2.26665462564470749296180179451915641e-02,2.34881005583984984685159552667426355e-02
protein/DD_g365,5.30700045295363811839484789796357242e-02,1.72754230929156196691388265916319121e-02,2.25713418571155623594165341184049257e-02,6.52788628558862204784756817455599220e-02
protein/DD_g366,2.55695292116999425717233401516671686e-02,7.58640204192398442106107396647885767e-03,2.87667350652042295020231818147651663e-02,2.39267627146227818520012129794109395e-02
protein/DD_g367,6.27931936176145703303140823800356640e-02,1.22366499022724006431855195938940850e-02,1.84403922003798986318189628072224952e-02,1.09548083557264113336234916328345395e-02
protein/DD_g368,6.68219120965716128708995776064263411e-02,2.07692247253486679758922001160838447e-02,2.71274267892091783641337023708192930e-02,1.83628236950474582984819641636108837e-02
protein/DD_g369,4.09842305882361445030632006503026248e-02,1.48224624343741967069065484903829455e-02,1.85526198547394657338529361694281083e-02,1.59959543101285705509162883557097205e-02
protein/DD_g37,5.40608941695148951140555083898313349e-02,1.45789941619832073025051271134225232e-02,2.27440225579689857937145864084402039e-02,2.04481406382505911070106945749551323e-02
protein/DD_g370,1.10049319223350136366115389231257056e-01,9.01053957211993644163615038215669111e-03,1.89857403878238526216956617508334303e-02,5.11301965674542067832955972786030749e-02
protein/DD_g371,1.33820858152466346719276853751875375e-01,1.07780639741965845624412244990610953e-02,2.74085533361299515833668924356476620e-02,1.63897147319245956091824325305937385e-02
protein/DD_g372,5.24458593547153425469155608669336133e-02,1.67339159376675938231081790509043139e-02,2.84320672518143038435637846346556784e-02,1.77799270528435620826983962315366986e-02
protein/DD_g373,3.08024166103593376073659001765199054e-02,5.78267774742255790179373551933577185e-03,1.82011004885068303812011431113120984e-02,2.74610939048765607119542127377613271e-02
protein/DD_g374,5.07820496499609789608443731326429393e-02,4.65242673367008489996845764002373442e-03,2.31697514444149138813951237590769814e-02,6.93805907077341599961289785887688240e-03
protein/DD_g375,6.97801241532621871444172302690094168e-02,1.09451538805971633287201937478990117e-02,2.57319113195822378925002015524068115e-02,2.32893838509773406795043146280317407e-02
protein/DD_g376,6.04764091607228825215055948522930019e-02,1.07467288916441450734720545250708204e-02,3.47650975229458573768661296294051111e-02,2.95211386342520990342960568730942028e-02
protein/DD_g377,5.80134254658916445920840007273775719e-02,1.55241441982991525325139089761131860e-02,2.34474121006862213581475215621918325e-02,1.99716258838038464011213048110972507e-02
protein/DD_g378,3.83674970171361267810732764197121443e-02,8.24148624371915737270761608738295153e-03,2.04611663792349052328107887268025851e-02,1.52211093119106556964056345999689511e-02
protein/DD_g379,6.52944656181156245064409898999932048e-02,1.09571346683444414150687826721241999e-02,2.08600978158580232375312724210605131e-02,1.91346559229475434084978894147073393e-02
protein/DD_g38,4.65492763214123600823062337669683021e-02,5.70001251849635806664624385806362346e-03,4.17125438150941997284550199513947666e-02,1.88404938958866637061584681399345462e-02
protein/DD_g380,4.99023682077401664458827389667338339e-02,7.69147039968057575662099025716184118e-03,3.23031220796885794917118176877453052e-02,2.90740164715643515632280229392482185e-02
protein/DD_g381,5.44368553991291690474366012785340838e-02,2.09815435080512446260142535161744985e-02,2.54955092740755983663841992213281050e-02,2.65985126605508632738398912129267760e-02
protein/DD_g382,4.99250792297699994499792324441042287e-02,7.71990315642718706040047059358343783e-03,2.29753392259987874361346636393116629e-02,2.51131846554645714448591520997450301e-02
protein/DD_g383,3.46436898088668077506064439279785576e-02,1.06439777685308282586063756616744047e-02,2.23983084504806252434868657657471476e-02,1.30341217134658220832617315558601480e-02
protein/DD_g384,3.90433323079439813580102456585435375e-02,8.19309276546914959537680460605482622e-03,3.78014972590015552505139264539131649e-02,8.85152617759958682108001696534514888e-03
protein/DD_g385,8.73229565558962330932346508217332102e-02,1.44133166316803823818100388881924970e-02,1.95282051756157113767195708893678630e-02,1.90024108992501739386960957657437276e-02
protein/DD_g386,3.98795328143508700105415102867145353e-02,9.84066034961383474913045496430969905e-03,2.08512453258458743321844258011509249e-02,1.09877694854519961844021340736781737e-02
protein/DD_g387,6.08313072893582252694475689612567846e-02,2.02814893405858732461549167114342070e-02,2.43565565578468836060185664656493998e-02,1.95212489139810670848412858680027836e-02
protein/DD_g388,6.81007951998560056240933159414929666e-02,1.07910257524495746620055916128175576e-02,1.83855391685525205789977555722631162e-02,3.53004836800150288648798072086626379e-02
protein/DD_g389,4.32642618081886931791748133733332612e-02,1.26535646858588520418858925243656994e-02,3.61481990721622488367826899172655837e-02,2.28530886336093986258881913483638639e-02
protein/DD_g39,3.15636054124605514852725135695053773e-02,1.43595758467804546958165817493068979e-02,2.03804675293507583157411450722269370e-02,1.31837176023495314360877659070599759e-02
protein/DD_g390,4.93396430703470293536286052684808823e-02,1.09055064303926820270863844918311916e-02,3.45624233905944061302009014006258634e-02,1.19162408598369015615201132409112999e-02
protein/DD_g391,4.51525824340546046738782575310658591e-02,1.09214924147557349638676452571158059e-02,2.49372886994489904729919117643161825e-02,1.14620711067712886805137299306801782e-02
protein/DD_g392,9.08581748220254747245364383028430888e-02,1.45762840524947204974682445393501044e-02,2.17949177336515617526815059255816135e-02,1.05498052869700599719474712123571639e-02
protein/DD_g393,4.52710918454122451792751555598650810e-02,1.68059203954153051206048052741767729e-02,1.51568299548446088956572828287793661e-02,1.88162626719054029262529899179951794e-02
protein/DD_g394,6.64730052092537772554369329216865203e-02,1.45264315946795862477100193860765800e-02,1.51888870205835368605450506244817159e-02,1.48607529766377928613030410934575183e-02
protein/DD_g395,5.17535709000328629042120874966002354e-02,1.02614956725797496876536095999356021e-02,1.72628143762392477255329812222248439e-02,2.51214884286750764714323117957533586e-02
protein/DD_g396,5.50384574236289552009272723827530831e-02,1.33339461643407461217397296758520030e-02,3.98118956659751448761268547456386209e-02,3.92249670031415540211142304579633263e-02
protein/DD_g397,4.12159842473008753317875685748448690e-02,1.55046961532580359947374951173353035e-02,2.19306670881532238299881002695179384e-02,1.50247087031522330860360394958874523e-02
protein/DD_g398,8.49058679670212124447766142583805162e-02,1.17679435402094421086259175704065204e-02,2.28791295492523886054075784406936210e-02,2.35643938685336553697525610666579608e-02
protein/DD_g399,7.21373250504151250234188576975302338e-02,8.63258946148984866623008079880361548e-03,1.97788995119527524642624793085274163e-02,2.99262502277451194762242023766472298e-02
protein/DD_g4,7.09733518708285458366383122393153897e-02,2.40016451688901065905472292364644283e-02,2.06806834843960343355848440601819347e-02,1.46712693704166618060608935262524545e-02
protein/DD_g40,5.03410740356741460404535778502383894e-02,1.45401348921140816355019547942136817e-02,1.07498000158608334487833061552700434e-02,2.10295430316337776957588727664371828e-02
protein/DD_g400,5.62417428941112413926196025246822358e-02,2.03386008430731414557753428712078318e-02,3.15826806176010967325035469570573369e-02,2.87398615363892046991984254142796021e-02
protein/DD_g401,3.87563631414138292887374021389983084e-02,1.20868382246883904879091831835479668e-02,2.42280542161323896549716015560114042e-02,1.93243899588699894049561607305160406e-02
protein/DD_g402,3.41457786305517957104551519762468548e-02,2.47492768306342399980957429444902789e-02,2.81139951876609782441617908491372061e-02,7.36678679885910403236223622580788425e-03
protein/DD_g403,2.04266247872365186697988411604041078e-02,9.26171129339613015864564572053826651e-03,2.24529350824024136610428866604475874e-02,1.06266587247187456462912800459665472e-02
protein/DD_g404,8.36458527454198555867646482221178175e-02,1.62090364362693247180207095363075689e-02,2.36393938797177461243675163472092271e-02,1.30664667623663534556013779548000413e-02
protein/DD_g405,4.69017542204596004292335234087027959e-02,7.82782297633671085347304846214114985e-03,2.45211307270152508019408993371810690e-02,1.12486399234777895559229522243940326e-02
protein/DD_g406,3.95613555659938592297996431147693240e-02,1.14645238345950132545988256181228567e-02,1.67290257596034264564980775630305425e-02,3.12487007434582178001288679162928961e-02
protein/DD_g407,4.85817256263697022793477649253838046e-02,1.24627417343424904326922616312443907e-02,1.77130775592207108677119452839790137e-02,4.06203783747117558953955309509572787e-02
protein/DD_g408,6.08057782147809619247972232213345682e-02,2.19380475259256864382701851986209291e-02,4.23012734247862988270223931539286642e-02,2.39114713235968533291529696005069784e-02
protein/DD_g409,5.78519590999259186712016783443339979e-02,7.93214018506015573909822648434709751e-03,2.07511817973476597608612511343377313e-02,1.65158867228815994817062139424843114e-02
protein/DD_g41,2.71352967284502372326559564475377112e-02,1.49058389573095939967756308009122421e-02,3.26637176611471644837184217950010285e-02,3.09764835587823150557399466947746949e-02
protein/DD_g410,7.09439213131708833717156248933341306e-02,1.07138502184813629204065039850322519e-02,2.43964943331923227814608005872328469e-02,2.28128635702634670255764388650011039e-02
protein/DD_g411,5.06467380613410581098172816023349591e-02,1.18210119462604457199283446567887442e-02,3.33726291267799813719302266665570883e-02,1.40806853797260501323738713628648113e-02
protein/DD_g412,3.28812088511388893004834353456912564e-02,1.24892387768498125095483208053935382e-02,2.80027776140889883172250066326892305e-02,4.28407775320181796773569651992780340e-02
protein/DD_g413,4.53871206828310387897782899801538487e-02,1.13461754466018781351376850386562607e-02,1.77216402338871346506446072385441923e-02,1.92871572555604929613344988535029717e-02
protein/DD_g414,3.32322451300712622171232079712374905e-02,1.30390469332685119872763513177788297e-02,2.17740977388839786687723925181843253e-02,3.51653974498078728468470861350092385e-02
protein/DD_g415,3.29941780511214303568804844479235414e-02,2.91075002623869656887676263341153510e-02,1.25133567251465915009651815527935575e-02,2.29314327478021074871999386951266643e-02
protein/DD_g416,7.08335612133599272855624410139709601e-02,1.28120330678112518443099882162115591e-02,3.72811044853024202974524292337398371e-02,2.72039920893962576818319654297820622e-02
protein/DD_g417,3.33435497543739382043985181918090285e-02,1.29287850895412644529310394209746963e-02,2.35995332981689986371298045452275542e-02,1.50910553169947530089490784519397269e-02
protein/DD_g418,5.75009160496392567693337672551945361e-02,1.28939111922695994756693104551370203e-02,2.18290982532569751706036266801575588e-02,1.18164145699036136051586883747149015e-02
protein/DD_g419,2.69461858964114553290180234667773576e-02,1.76991659786666791967202160124700811e-02,1.49068797621191257196214309325689306e-02,1.19786201963168799244820615611720435e-02
protein/DD_g42,2.74870649007624668015480360159024652e-02,1.37245476165982705091217493609961123e-02,2.42592398708684993490602201195174230e-02,1.53098989488318042719597619166946102e-02
protein/DD_g420,6.12153116999123281631989073328679413e-02,1.90861124783940731550485403767377731e-02,1.57576312812549141929271447547269017e-02,1.75606638271277065294836310109359745e-02
protein/DD_g421,5.51781131237821798675277600343723990e-02,1.09170032000092042859539487907730768e-02,3.94346937691417772879632113072621510e-02,3.86331194729779321990740611880954928e-02
protein/DD_g422,5.22734614994700237803268296261691952e-02,1.43990053219493538579375405498506622e-02,2.05923701268591246737529503596101252e-02,2.50660171946458101500664845822433517e-02
protein/DD_g423,9.93139196443226140576222189122066659e-02,1.55575875335180865194538692612174097e-02,2.80956023722941748719212879422195291e-02,1.77288347561983635672846793995525657e-02
protein/DD_g424,2.86369635324986909204780675909599190e-02,1.68309778835529956160722465239984678e-02,1.62344482978001915044579775544717530e-02,1.11902443574007281698435849179676574e-02
protein/DD_g425,5.69134341183824683190024353624558517e-02,2.12139631974462497128341525946729233e-02,4.45988045284765229259776499835100810e-02,1.30304503269556550760114700310440612e-02
protein/DD_g426,5.00096473176989237660615167190208155e-02,1.13071661389130747725129005498178171e-02,3.67744485875581754613463903033485474e-02,2.14352941166191662741402716674899910e-02
protein/DD_g427,6.27832378813498665402492224326244547e-02,1.73178249882527345157103121523201758e-02,2.15883343667398221204164726745787012e-02,2.11384095792079630605604264332937311e-02
protein/DD_g428,3.47515976809934292971308072888207099e-02,7.56806385956446854217499486014337765e-03,1.30155447859857619425525851708868994e-02,2.42662150566412586476292175956860499e-02
protein/DD_g429,3.70207461231197690383215144002875513e-02,1.52229030621341329066393526448129643e-02,1.85302969923519233126701741076644982e-02,2.00164553790797400656232092147317913e-02
protein/DD_g43,5.56081918404411808994989440694428514e-02,7.33260543127725323389561752072879489e-03,3.06692613208622500326789238538472326e-02,1.49380813852884316849751394285485677e-02
protein/DD_g430,5.64810480760463356731103397062379026e-02,1.67565329100320090045659972194834932e-02,2.44918588174962398034860814028325975e-02,3.97387759114238105284990051912958586e-02
protein/DD_g431,5.61484743554230426100463874894894042e-02,2.00560885609551906893057872358580423e-02,3.67682587041597708422231361857258164e-02,1.82860725589588430941609599437309520e-02
protein/DD_g432,4.92245380375990425108308048687121859e-02,6.89182714416948782377048857408469293e-03,1.44560620901855261863392431748764188e-02,1.16672150362333930705237393204698421e-02
protein/DD_g433,4.10993080627200897583739630817988990e-02,1.27704759824122848818992462745573738e-02,2.08671616439977785810551116468504516e-02,1.55441855985537421986792443849792853e-02
protein/DD_g434,1.11560234435969694375867646535148315e-01,1.33632772261348052477700604121851641e-02,2.81013077267336887459394442335755281e-02,2.15216740267504558330571599110178517e-02
protein/DD_g435,4.66688510005913973121476082562677260e-02,1.05652580697954709503552732525641591e-02,2.92677709516937171160148219073018392e-02,2.92131890134865371974867862926738737e-02
protein/DD_g436,4.85501104031278580788710990470845644e-02,1.60079954972998675153312344959557286e-02,1.69208497459722540117408486113454986e-02,1.49683920979503951299087274408409866e-02
protein/DD_g437,1.93906136290659350191579823313268248e-02,1.64838640420655645578327008444641004e-02,3.39836369233773114992502702128227004e-02,2.20680396623660626425728921630176613e-02
protein/DD_g438,4.39678687161170855632650527181049815e-02,1.51044701190820203742972710517431918e-02,2.91022663373607548854642121795599642e-02,1.63091524239048446719310508825579794e-02
protein/DD_g439,3.14821099949043395722431781126927453e-02,7.99285559807537233028871913498923589e-03,2.98392038902560735245927668524486227e-02,3.01731713953522293907297699606908782e-02
protein/DD_g44,3.95747466592977541868673931349355960e-02,1.11103666115404032992278380576194391e-02,2.02462193980760219909525096686319866e-02,5.15316188786795993614225560531063838e-02
protein/DD_g440,4.51942358261776312145932165596129921e-02,1.48168473239820454531660656220794459e-02,2.20487739393289304684444377680453747e-02,1.49589910717140920957365070541749877e-02
protein/DD_g441,4.97036400781226453467161816663143734e-02,1.81883427986511682065921046925576695e-02,1.86632062033576207818740015793726977e-02,1.66562131550714074632879378778375251e-02
protein/DD_g442,6.03155572393381090293367617479818171e-02,1.23028517359526893051305237564687679e-02,2.28238051861821808959531171524838177e-02,1.27767652374842472691650343705169377e-02
protein/DD_g443,2.82450830984870225207332571580992584e-02,8.25074264966290074408223608297780515e-03,2.99389372422996649534993544170409805e-02,1.85267467497097479382580674916567242e-02
protein/DD_g444,8.86609890829862214037334572914990142e-02,1.72291942454375793313651734165762615e-02,3.16445629880726145832353832633518557e-02,1.72610430577236363503202166082469335e-02
protein/DD_g445,6.24426400396000787199499284644900275e-02,9.26717075524081810490478270862335588e-03,2.61888382845573787840938504005756702e-02,1.93494987553773382502108197820251159e-02
protein/DD_g446,8.23563436925980894566512722950205207e-02,1.10529740861174749318628886477828967e-02,3.53116198737594332167265839605956830e-02,3.30092305388815739895601964964564305e-02
protein/DD_g447,9.06811461209268941051035612074170726e-02,1.28505883277378574644893097757482442e-02,2.64001291538398219981870505031283054e-02,1.74318635670615172495216799967034533e-02
protein/DD_g448,5.70396902065771597685136556169417141e-02,5.68233954798730428405883556068243275e-03,2.11692581952710293303538483083378510e-02,1.34214811172904904311272077505511122e-02
protein/DD_g449,5.92673503859096847217909133728607018e-02,1.52621942983473250293489383095292726e-02,2.34496307908952750328679502495430079e-02,2.76155925294387265421157131384346986e-02
protein/DD_g45,4.36228089805377879932097748805475634e-02,9.28976424215534469813182442396026807e-03,1.68330857442083582698461891482484482e-02,1.37185693603573098618123672619719320e-02
protein/DD_g450,5.61968402827419776223290389159914503e-02,6.29079933712862433654099570371761815e-03,2.08847227611097382850400397141839004e-02,1.84301977744666013239454658744211163e-02
protein/DD_g451,8.41428777944185622191132878916392624e-02,1.23978350440630261036341464493501641e-02,1.99085600963562622595203470736778137e-02,1.44748586644570618597359344686992073e-02
protein/DD_g452,7.11545626126829010529486991141085548e-02,1.16296695273758710527432917832076813e-02,2.36479884003192799556376358823099321e-02,4.48522303593076016037257188475520322e-02
protein/DD_g453,4.19125119232781001146656811648879907e-02,1.43002521125615747190386882819813579e-02,2.93946407090643397227543184328850940e-02,1.73330862768174456862134067449039358e-02
protein/DD_g454,2.43775379797036825458436317389807836e-02,8.05886151748788566104748728766463156e-03,2.48977918524834905650111777733821507e-02,2.60655503580034416425891255042224976e-02
protein/DD_g455,5.36945584910697697927729859076765091e-02,1.71751186614854449337499775332837401e-02,1.63711791800324467856740716287979830e-02,2.05514388787464528167915204357241987e-02
protein/DD_g456,2.80120997355200986935489393694947354e-02,1.47771025591796374119738439813267312e-02,1.87199596255090703073844493945587460e-02,2.42986324841817306599501800918786762e-02
protein/DD_g457,5.37356296497959810811470341802233689e-02,1.79780533498314501859355109813124377e-02,1.53549893739074533685350095285642878e-02,2.56641715663301244111522777730585875e-02
protein/DD_g458,5.82970557284804819141694908531159268e-02,1.41643114782122692071895957214270324e-02,1.99227684602683794101521019460593699e-02,1.62888958681645708277199297654329148e-02
protein/DD_g459,4.05707478102180736600100789497114896e-02,1.40698048597909191748377817488726543e-02,2.04187545034893780630968259611431147e-02,1.18917241857545777673087526082051832e-02
protein/DD_g46,7.51175573345547691302147981549651759e-02,1.28361991154462194104612933031074576e-02,2.15593609866983504765269438985882035e-02,3.47465682649186386202265100511645274e-02
protein/DD_g460,6.48767430486464479236799916242139211e-02,7.96992163399515133989247583527940732e-03,2.66997673122809687450218638322141981e-02,1.88873195461593631356752023834679124e-02
protein/DD_g461,5.43047551839778528039824632166288628e-02,1.33022818810671009735469872153745790e-02,3.38646298887174040636221181307530648e-02,1.12959236834048184458749654028751148e-02
protein/DD_g462,6.46779240340290330044784594395752135e-02,1.72546964820012337490333484342327545e-02,2.25611150672592333103710561687715279e-02,1.95105328049319704871128406596423438e-02
protein/DD_g463,9.48563641998505409281400448551987700e-02,1.76057974698228993050161027131137428e-02,2.70163331908129014759625134054911647e-02,9.52363399143548645734250099794669815e-03
protein/DD_g464,9.60372437010470540064493513580730389e-02,1.33552655634497385633023809709806229e-02,2.02926638128359678098385937719996737e-02,1.28351289148958397216889517418635779e-02
protein/DD_g465,4.32785057937692732094131640266122143e-02,1.00759732556904083125009082058707246e-02,2.13332693593393747679042024566106924e-02,1.80520235526959908074458761606221261e-02
protein/DD_g466,8.80775695630294959620663457582709706e-02,2.51298850059921385638082198945476674e-02,1.87496703065266930028070448200523616e-02,3.24944355215351214359558672205130022e-02
protein/DD_g467,3.21673921289540525992629413846083830e-02,1.82662146386959044883431777134521839e-02,2.24410285897996864941948412280342470e-02,2.18628157997242945214957088247391146e-02
protein/DD_g468,6.12323940744998488428263728191044786e-02,1.24743510569937658159184058626818798e-02,1.85233544754482180166510194173309843e-02,1.71327816438318996900226303770270160e-02
protein/DD_g469,6.92086436081162036014895030236406300e-02,9.13582987509473248672978142663245927e-03,1.05265085825716752324243575000873346e-02,1.87494108387604574254873133363380838e-02
protein/DD_g47,9.23636917388456963578221985382647620e-02,1.90522619723379093638110350802584222e-02,2.58046081951425673617151708150944062e-02,1.62085643951868424784193217543160634e-02
protein/DD_g470,2.64509249833542452096037488882199656e-02,1.68181055599895996906971869366382769e-02,1.53057085150241540543929749105308693e-02,1.88581067438173273284485827820559065e-02
protein/DD_g471,4.20917489321785642035307927222001861e-02,7.65393644966997425321126000876479665e-03,1.76197387099397197794525168609120687e-02,3.99698509502348234419497644538077354e-02
protein/DD_g472,4.43904970571695718133508153535701825e-02,9.75006133572504944339124316482045732e-03,2.13818299249825287684335901714774180e-02,1.64344783230479478376381842399919943e-02
protein/DD_g473,6.33487047906076819428746236348824719e-02,1.44365262427539402819810488386778825e-02,3.35205134010824597580448070520497143e-02,1.79614113263211173203542569260537619e-02
protein/DD_g474,4.06752129965308269180199889602171279e-02,1.40928063287361220427870078048126098e-02,2.36741562885926501242606639838917812e-02,2.95372279995148726820611869804185312e-02
protein/DD_g475,5.68228806961261465986848832759869314e-02,1.41681673275500625679418710885547886e-02,2.52428946965999847310383288598560398e-02,2.03157006682799361884419029384573491e-02
protein/DD_g476,4.23947207037710081406253675374544344e-02,1.08995801903902424242438792885141425e-02,2.52978295094283771028996529088054906e-02,1.44444464113997508698063235919694887e-02
protein/DD_g477,6.35464460754941332187207174238305185e-02,2.67978946034607861673665509765285242e-02,2.67792408961133577657155196965024717e-02,2.30955321968046162441315477879111179e-02
protein/DD_g478,7.06124398658727108826228921539035651e-02,1.13341524950588916535278758624151215e-02,3.49608518545904763253884225953950868e-02,1.96680782778650282751685599406817252e-02
protein/DD_g479,3.73667232559206805240488559365349082e-02,1.56659673647353429095728397934412556e-02,2.55479868033380616496479947530666494e-02,3.42901454482344281734545164114050667e-02
protein/DD_g48,4.23015648998108576424674635803204720e-02,1.59361989391317252502486524076754630e-02,2.92824536410858541742844072080879853e-02,6.31115110567721898720858390976658232e-02
protein/DD_g480,6.30413270509911801068934940582583992e-02,1.19496940748325252534408829833457516e-02,3.20624696530036900548466089060851727e-02,1.54396239761671675665142954227807120e-02
protein/DD_g481,6.00387036351426960991068407145008332e-02,7.90297368770462985723738998966994602e-03,3.23571780707989256447364230176556191e-02,1.05349920776529023908170553583959364e-02
protein/DD_g482,5.16114138447377354243304506033570842e-02,1.14939888177127456061971366609716672e-02,2.73773686070393682900879402280527893e-02,2.01353238180125023045795701042425589e-02
protein/DD_g483,5.77199088212856360650673703502179404e-02,1.45062363846685145949279221352720677e-02,2.11548580569854197224090675298302384e-02,5.22232076040082415191055710504121094e-02
protein/DD_g484,1.61780573682212313354110326643270808e-02,1.11687448084845483447926622239273957e-02,2.10643550464313999863642921103295291e-02,2.70779650523816885775905667067836471e-02
protein/DD_g485,7.83501089776608084002569231834389187e-02,1.71343499623596045563985039420852404e-02,3.72877686316197575091223561520133182e-02,1.06393257587708880680502895062870015e-02
protein/DD_g486,7.47359640247590973717438329064819735e-02,1.06708234830468391849802373595648914e-02,1.90788000044575984681150341901965920e-02,1.77732143495218125206843138000677422e-02
protein/DD_g487,6.54734623933213929980866275349936055e-02,6.39093709662614603105591338212711895e-03,3.66688344839165327393882284099263711e-02,1.34132953169360146289314472891700543e-02
protein/DD_g488,5.18476937776131508002730724551033761e-02,1.77099054077698753962286963536432944e-02,2.07691891000472810827734061859942599e-02,2.37955102618815151433793445531049384e-02
protein/DD_g489,1.05869023538029254618928545081330051e-01,1.30672499674488477785397233357782046e-02,1.68082604641274271364246175570308014e-02,1.16801986841111198619533670283953273e-02
protein/DD_g49,6.21334476444501200021276656698103429e-02,1.11457174122989561813912908279408078e-02,2.78347807160460200635991107920575074e-02,1.72784555613949504249294638773684107e-02
protein/DD_g490,3.97735373215199782415503186056053441e-02,1.90263149765919723750921395171077830e-02,2.13058117825665337521746329376636799e-02,1.29889654400478527158019675945807404e-02
protein/DD_g491,3.85305957742988784844858284884137179e-02,8.41232918858653128907968394725684102e-03,2.70168955839954548755901480498836681e-02,3.70061893537712850393120955635661456e-02
protein/DD_g492,4.31013309126475033956985054601336660e-02,9.14589588363728621809175576223347093e-03,2.20990145739560673076067638774573718e-02,2.78947603250072532955985739752273219e-02
protein/DD_g493,3.48604100890557206403195088955440864e-02,1.05897668113749459401579960616651401e-02,2.30934849503622870157335393712532073e-02,4.69344711423827498644390918073444274e-03
protein/DD_g494,4.87544936768366817765963379926983368e-02,1.31595427288283472103445854987635196e-02,2.30690182756795244415991073828322499e-02,1.15085514721436878336435596908200478e-02
protein/DD_g495,1.62800582676499929423506779695538722e-02,6.97612327621384246651940205584055090e-03,1.80550243741007883398983241204329651e-02,1.84672663978647634236532592786639951e-02
protein/DD_g496,6.90427813494752972027600556659368643e-02,1.06189964812943431179969163807897577e-02,1.80032477599076418306512516483777217e-02,7.14889414380979098158214365784080307e-03
protein/DD_g497,6.61244543419274789719867102988965848e-02,8.28894453761339236504118523844768373e-03,1.57019539559680264720611268689908445e-02,1.07677343914048650411651988876015674e-02
protein/DD_g498,6.93847075179473229518589414498037708e-02,1.54620758350194900788375444277798532e-02,1.20130217276278214473434955943649867e-02,2.10863537403641217446532926694058278e-02
protein/DD_g499,3.63248028954355420044177044763284507e-02,1.35888922739396703724802128301131264e-02,2.40307916400143401034347038845770458e-02,2.15820039996868941054993470912786858e-02
protein/DD_g5,5.56875634579488759298314669988600727e-02,1.13919743752924710559669941341732085e-02,2.58311440491471959659618202664095498e-02,1.89251956892167033758500078096542535e-02
protein/DD_g50,3.80107902401120117394631304945942324e-02,8.35203197193144140669921628264649705e-03,1.68752901309169086761726954307484268e-02,1.60352781520648148941649269777287711e-02
protein/DD_g500,4.04188322778893563044665355115590785e-02,1.48801941508553445618759908243825406e-02,2.55986526771434503539654939662551714e-02,1.63450884993152061571423351827364346e-02
protein/DD_g501,5.79204678221691813038581440693889180e-02,1.49947449955046294870240392526808253e-02,3.01113388459008435880361524355358778e-02,2.16727040044695176132956134530215489e-02
protein/DD_g502,5.98079869568898353700194230369094869e-02,2.29239393337417560600706417191599719e-02,3.33441922827632615369362186390627503e-02,3.15925471495591406260897156790124409e-02
protein/DD_g503,5.75964130927724589268197857455769387e-02,2.12673881492420418751707236937333871e-02,1.45392216571753983123685090788343716e-02,1.02876976525408542376045748247231708e-02
protein/DD_g504,4.57189558201106046174007807413668835e-02,1.13777158348505929425800311357347030e-02,1.76942343092854730835458043980909922e-02,2.24429091852519184876000094184319717e-02
protein/DD_g505,5.05963146388284351519829621065842181e-02,1.06672156846582264693509428224131908e-02,2.96438588497567783994729933185719794e-02,2.49150308429208847786702392746120832e-02
protein/DD_g506,9.51356981510045120456957029143569162e-02,9.99138415066255675664014042142114646e-03,1.98756400808212949773325548402910763e-02,1.69294300439156296556112995524870774e-02
protein/DD_g507,4.36845504268933404943111837208026998e-02,1.15334712257153649966601128903464555e-02,1.98630459051225718751085871197201173e-02,2.06716969998808372310274125675261594e-02
protein/DD_g508,4.29440719246755639650630315811491952e-02,1.21913817025171992021841595954891034e-02,4.14420975012302813845639662654747298e-02,2.38735172853636349822956547798939779e-02
protein/DD_g509,4.86306723891556640221092008840113208e-02,1.35981300968726658735978552587321156e-02,1.31968201279835426715679297526966459e-02,6.95195059560370052787610342865361772e-03
protein/DD_g51,1.30259115694022797183862687888175248e-01,1.04435520567480074647361338654533523e-02,1.49426185597774343731605044667172812e-02,2.34015505395893670945231181672175894e-02
protein/DD_g510,8.42032539140970553883033275279546707e-02,1.39262645556356639552133703279230166e-02,1.26081801607767225107454670613298650e-02,2.09329005828775543662147219597850452e-02
protein/DD_g511,9.42472198738064982269895245711017396e-02,9.85650827403873846343110798974134651e-03,1.86840540445041647290847833814032377e-02,2.66212783350246510215979955348508580e-02
protein/DD_g512,3.66006394200072352074891214139055777e-02,1.32057183074863712220389383642579604e-02,2.35282271216081543195110161978128702e-02,1.35115059838173563807565240388190011e-02
protein/DD_g513,3.50857591992083157536941266650369103e-02,1.18212989363260786304545843973905761e-02,3.45310993849460558129789096179145406e-02,2.90800785081841325064380002064226239e-02
protein/DD_g514,5.09586909561349439417745713859659823e-02,8.76131597531672114872761544346165257e-03,1.80263400109768941408377148638305569e-02,2.19107105335292142012653583796958402e-02
protein/DD_g515,1.01456941725132891962026972177286039e-01,1.45500150070461614067613999603008413e-02,4.29661029919214536634427787925859943e-02,1.51436270665066816950113653926534040e-02
protein/DD_g516,4.88221309848258862050142929360985984e-02,8.44112748952080062117657775396713555e-03,3.40621678434765702266817595568959514e-02,1.21385501785826128969988972137599926e-02
protein/DD_g517,8.29847864489234385933044377052741369e-02,7.90958813216096911686586902984867350e-03,2.39274080774275198975932462657927997e-02,4.52308328006132288704712453450202425e-02
protein/DD_g518,3.16511703996883069086377852214955320e-02,8.80203401541123116773682805183812978e-03,3.35255885632988160531433884141760731e-02,9.33684088478119368499144745230595493e-03
protein/DD_g519,4.89653827634586518005319064911602299e-02,1.31481690687185520693799065338263988e-02,1.37542591614598252147144442492659003e-02,1.28680006032300612955926430745628107e-02
protein/DD_g52,4.48256786270961130989390833652305592e-02,1.25240114348090937149965459657279557e-02,1.89108887977527294330426917716386344e-02,1.93557986327590013784278138191819265e-02
protein/DD_g520,3.54653345896927200171901512165449237e-02,1.75907573587195471605430582122042026e-02,3.21372046667115948065751341651471115e-02,1.76950843461136740707395342670184084e-02
protein/DD_g521,2.69275069961346772816787629675288908e-02,2.34141193687794939253022774706345306e-02,2.34933545543830957177701497906329385e-02,3.23367471181937476315621558800963927e-02
protein/DD_g522,4.56553761914013782710828601140431310e-02,1.25655913425894100139640245084470379e-02,2.18156128231327226979061589529354623e-02,1.51549984632541388309182623947714543e-02
protein/DD_g523,8.05860968973422186028689919088140932e-02,6.89639584100388001195059821090318473e-03,3.81049990633035678980445273913217659e-02,1.61381582339902566165307069407133812e-02
protein/DD_g524,6.35305506359357821319020700470360443e-02,1.18813144253267135682472508273757964e-02,4.53142331172758923091339445043697485e-02,1.19716412388693328454113598166067719e-02
protein/DD_g525,6.17937715888850764300400112781994779e-02,2.25799896335837897327840172602239469e-02,3.04076072211881790171988421179890800e-02,1.31014772601598765695905258301208518e-02
protein/DD_g526,3.50059205598725460327387092064144284e-02,1.57262878560743782235440655262256378e-02,1.37480892237984600867016716072065345e-02,6.74968526711809386581478079150739494e-03
protein/DD_g527,5.23251650466690478470649090464895882e-02,1.19162782208352119997692535480982455e-02,1.45602276555933639811315688131233915e-02,1.61179119871058037489893410846621889e-02
protein/DD_g528,5.96576759024667194681043927799202529e-02,7.91385972701367536479897385151792652e-03,1.73388039311375788100151526634098050e-02,1.37183379240829865688738295853343241e-02
protein/DD_g529,2.41653724400975132238152655035881509e-02,1.32044991501922840129910776003631887e-02,2.15157982727897450888121265761441425e-02,1.18112313273342921500672168837427358e-02
protein/DD_g53,5.17947900068622660936443931023065253e-02,1.26369787996566998826315738946295538e-02,2.80845420371073396696302200567746057e-02,3.39551734106776294918379106937049395e-02
protein/DD_g530,4.96307633440728017355323759730371621e-02,1.70158950805518294120091290708662370e-02,2.62247029278898104863758721447992459e-02,1.89403586138604216960155674576263526e-02
protein/DD_g531,5.03373852406909661506771492770055227e-02,1.02613369408516463370908960956446774e-02,1.94912785862714686118855281734579345e-02,2.64931752035272556310224851407693285e-02
protein/DD_g532,7.22813657270167225319336281602832605e-02,1.36909582512030876828339642569708709e-02,4.66925494048252692139891525220255554e-02,1.29419354680961838036434831644403288e-02
protein/DD_g533,5.22661926626781756846088514292539386e-02,1.32698241494454176780583637853051322e-02,2.21414884795438398074153654787397147e-02,1.32736981704590305972340149768988922e-02
protein/DD_g534,3.06405612025078197249585767939361511e-02,1.37288131515307183933160311835875357e-02,1.55316139016067169568109675711032713e-02,1.38751462659456620544660987884880273e-02
protein/DD_g535,7.43344674889583493464162965246995731e-02,1.30284124831886238444706146972825115e-02,2.79655526432414797555994839474836900e-02,2.41961456866924730516894935498879804e-02
protein/DD_g536,3.45212825966553089634288042360976734e-02,2.05270800465349530372232672783889961e-02,1.96665984447366993953378353273425191e-02,1.23883795354713778444382500915765334e-02
protein/DD_g537,3.34368910238710058874833015037314737e-02,8.66769428928099424346096841528753363e-03,3.12306883960874912041667535375590924e-02,2.04447613571837722607027225523745324e-02
protein/DD_g538,4.74508520244666346307889952484225610e-02,9.06038898321617190166516321003963326e-03,1.46394308816992193962322507119270198e-02,1.76613546952336812130434506354300699e-02
protein/DD_g539,4.35571805219211262862076311003958035e-02,6.81476211818705605581105458976805718e-03,1.38149597265273239288779394147046057e-02,2.03897552539410950637392811100569747e-02
protein/DD_g54,4.62182455434088883990519531582994022e-02,1.32813569311252892780497165025363055e-02,3.29300564045707371458660160799549618e-02,2.52475570574576844184185165223530796e-02
protein/DD_g540,6.30258221714855904211707430899053523e-02,2.42359190477050996331141140734350609e-02,2.46986461477250086064760092284709676e-02,1.55342809294597018486985254706590805e-02
protein/DD_g541,1.00104098803228749956024403616263757e-01,2.13099291926117828371726335826460442e-02,1.67531245540355585849589666458893244e-02,1.58457322444359795424822956511986755e-02
protein/DD_g542,4.64510247173466104215300382485922399e-02,1.54952893368096740218184882440786125e-02,1.90449394922928600308995953891367005e-02,1.83804546552525343818088440868220465e-02
protein/DD_g543,4.81559323129159086182402357927636608e-02,1.67354727062530089651252341795903588e-02,1.96128397055226935360144214886507685e-02,8.99922215550995746552758606988289640e-03
protein/DD_g544,6.74735290255115847884595304396750986e-02,1.57723949589237940121297052440464778e-02,3.70771511057599069060716989715658476e-02,2.95434896604809962894859158775240672e-02
protein/DD_g545,6.59365166572439139686673592206196204e-02,1.01883528699858095893485943817697293e-02,1.96918464167286549157155332192872066e-02,2.05482781921976720603376431951906091e-02
protein/DD_g546,4.14557594473749509017622369514809858e-02,2.22422030965035174460313248688387310e-02,1.47373876862167215560227856982752052e-02,1.72336563857120104382808638843821893e-02
protein/DD_g547,5.50180435292136110840743012341599731e-02,1.36065149105952112618025330585069306e-02,2.55449187827272496237704096782036127e-02,1.63963197967191163897807369308595998e-02
protein/DD_g548,6.88478968476401879565086018893721299e-02,1.18064939439951919626197747097239375e-02,3.11665934790381882111614399142544393e-02,1.27594586373799073580620457642059156e-02
protein/DD_g549,9.52983702399138180182863447123975493e-02,1.19072650062556688643272714699393712e-02,4.63701549404023536233399387982959481e-02,1.60682854155413526821773889606353912e-02
protein/DD_g55,5.32409664143985384434170803020025672e-02,1.29945346725793878429891378080306045e-02,3.22153254188812313798832122276841418e-02,2.83028928093794117519935030970534402e-02
protein/DD_g550,2.63449756996780866714540015930194544e-02,1.31429602386817714389237842010339599e-02,1.93754735203987666262635065018412357e-02,1.32273653168996244147214987456125247e-02
protein/DD_g551,4.02923987786201304903957369383841574e-02,1.20621552573165122981587559600427538e-02,2.14567056785135786478513780501070901e-02,1.13392709947030399776951803408268284e-02
protein/DD_g552,4.70855300212813632528480548858262056e-02,1.54446838260376534465256519503966828e-02,1.56606531593009193956497520982236332e-02,2.42551233464645281272434765609429380e-02
protein/DD_g553,5.07297503633270310849367283099090519e-02,1.36817302160832006820611750488761101e-02,2.21059775440315037417308041775402347e-02,1.31036385542613422102177942965698330e-02
protein/DD_g554,2.18027153230155983812561016618129618e-02,1.04401250290969462635489283489817254e-02,2.79952091919992436140074466518892876e-02,2.03602410977915123327298883125901265e-02
protein/DD_g555,6.22448250511487737414672759236151091e-02,1.31999336661780771201162453575180843e-02,2.86454831675532307560859208702925952e-02,1.83330480648220689882247987575665649e-02
protein/DD_g556,4.46931467688364618376565522977024249e-02,1.64483148228263074750569409034461581e-02,2.38266844292907528644492917330706531e-02,1.87717313031013261709348387710933612e-02
protein/DD_g557,5.29789077525117366617173949046751789e-02,1.22519187248193181141462334303887662e-02,2.57838191896599432662665999579060340e-02,2.01980152817298767433785580015620505e-02
protein/DD_g558,7.72569091520148558162786963745229064e-02,1.06374085863291076955315236428386575e-02,2.77467024091252130816749813137011979e-02,1.45012650507692538236434266036445392e-02
protein/DD_g559,4.16006144297550266809790353964273261e-02,1.80538136714626309780488093495865431e-02,1.83764430630506662133239710244238934e-02,1.64094718947713179099224049921104177e-02
protein/DD_g56,2.49168167847875367126154780160867180e-02,1.03156110334417383124855590134220263e-02,3.68156266782733790292150745798132535e-02,1.25125183661846324720396577393017423e-02
protein/DD_g560,4.16406267316686547057229621627204581e-02,1.19946923898572555188170182727030834e-02,2.99066341381079516729127755135468913e-02,1.83292369504982116277569969816527683e-02
protein/DD_g561,4.30514696980867439651458217918810986e-02,1.69520099057530087506471366608343335e-02,1.93231582751328154205567379958284656e-02,2.68451318871188958381723220200646652e-02
protein/DD_g562,7.32647631269837782167570170439664798e-02,1.82133370335524522481627167373666572e-02,2.53444238880896359926663090284069316e-02,1.02146359684027509088735282112290579e-02
protein/DD_g563,4.49373786523778850525339207768511459e-02,9.47297795685617152963065303012181512e-03,4.59950258591609026593654427598589308e-02,3.81157421225338509129691514690145427e-02
protein/DD_g564,5.45158283584933500992546902438318542e-02,1.30510519612943462166532246884960881e-02,1.34600625249433732754021397796855798e-02,3.11406265375785512708818080012008427e-02
protein/DD_g565,5.54414091321678311315475485692487601e-02,2.09356361423386941976631534224708296e-02,2.59088295182755791342450814776614493e-02,2.51344056102006279925443741060972593e-02
protein/DD_g566,3.97185291619144637721801515292024325e-02,7.65014003917920323737442806707946145e-03,2.08377924707256183566131492732972508e-02,1.69511637095474504264564336354899045e-02
protein/DD_g567,6.56478819746450185539081737278781421e-02,1.15202605264140198759269345568925338e-02,1.77955278101260186382844345135743441e-02,2.16512337431966854324989580788315115e-02
protein/DD_g568,7.36332650772111035226663565557462834e-02,5.93003988332461586282957354758105158e-03,2.41115579537064695458466653699169643e-02,1.42951645087041071897902662045253180e-02
protein/DD_g569,3.56359295434645239134658698016261350e-02,8.88153677356280676341916649805552467e-03,1.88990483233334894194568805377943975e-02,2.83008670708863056648906926544892911e-02
protein/DD_g57,3.91068577371553066246036797516218549e-02,1.11520576173238572268422644898380242e-02,1.09431181917345811503479850110158644e-02,1.33521855899421808474711310106765449e-02
protein/DD_g570,2.81812159379886342496660424792888986e-02,1.07536647739438694700133981770186768e-02,2.29954336894263360297398085936187623e-02,2.17176084091520229684767339773934833e-02
protein/DD_g571,5.38960666884831422026145729355647488e-02,1.76120160756841404860024384698731436e-02,2.62844833010296799343677319327560074e-02,1.23066263529262265531977784728083343e-02
protein/DD_g572,6.89279349534775874556647289345352843e-02,1.05176878513429520549436121919968315e-02,2.37825837649334776686650820403329770e-02,3.96136773468028750890227045486096911e-02
protein/DD_g573,4.10023124599263073948472012571009935e-02,1.08109799477121361024477323291515883e-02,3.38886490344478972544725627422454963e-02,1.97328081689802941488442633420965037e-02
protein/DD_g574,4.71757499321001757285171355620849471e-02,1.89002681590500952312403313586542684e-02,2.98939843493832401295378857485396236e-02,1.75102462620450784113629451401114349e-02
protein/DD_g575,5.52371603364297815979911023080510807e-02,8.34183385018147606195802913386112464e-03,1.53537175184960734807485762067762866e-02,3.63593161438609874019216954048175677e-02
protein/DD_g576,5.25142186511400270422800736189247574e-02,1.58967174310329727675318346961087336e-02,1.92854568909094355019619495066617310e-02,2.07891304329468430240419693043127454e-02
protein/DD_g577,4.69413480448827493836070675876725467e-02,1.22452181170897942636082596165035855e-02,1.04932057703109209573807779645458127e-02,3.90063403960079829837869623844472549e-02
protein/DD_g578,2.78359610998764892614461713631116757e-02,1.58848806308069020036507318782146045e-02,2.14413868060843073680376049261764562e-02,1.37703758747360877778691427802020176e-02
protein/DD_g579,7.94651194671882744849311410265977392e-02,9.70340159029670963460970395491926212e-03,3.32842322364329398872683906758170130e-02,2.55341754385306117947381250927926665e-02
protein/DD_g58,5.46914443026405460249004665812788187e-02,1.11094209384865158923106746130547890e-02,2.69822728385098486177863314225837533e-02,1.82552202102696458830294279886298694e-02
protein/DD_g580,3.10131043902642163834854300839910745e-02,2.82749434125514866532861825589503485e-02,2.65707919727456230564307468788633631e-02,3.69801735245930077836174673289446821e-02
protein/DD_g581,8.38026628688363769109162524515828407e-02,1.24023714889505894895985782830232135e-02,2.75323842671531997290190923585229882e-02,2.25042639762589814353397869447522457e-02
protein/DD_g582,8.49125252071191018336780170489363549e-02,1.08961323203184651842539907737966415e-02,1.67012939073974101644820587440495178e-02,1.29471869584037126457695992402874440e-02
protein/DD_g583,1.21391996861624230363126305260185349e-01,9.14307361038256158459194398312818484e-03,2.65900160798436414378007606977468486e-02,1.37384176717634270986086847431407757e-02
protein/DD_g584,3.89530980916753026708314636525347671e-02,7.67006834182571190812668552594679213e-03,4.61985845089245611237351033770785933e-02,1.14146998946706372841774097802567595e-02
protein/DD_g585,6.16399132491491036209386580405278551e-02,1.43455951010301128952406390901127297e-02,3.18223708038453862709472731254331342e-02,2.01680604139253519459362861728209218e-02
protein/DD_g586,8.87993579109836329225003320649218873e-02,8.59532840996333362615211840654052355e-03,1.70445344149506585655145604184435163e-02,6.15100591871117550862239934882244774e-02
protein/DD_g587,2.88459062959271502433498949497412805e-02,1.44814555835221523071313569178284638e-02,1.75172664025834020360944508397102342e-02,5.74894614021001705426067425842664710e-02
protein/DD_g588,4.97387952879399790374097008062598897e-02,1.05510466318021464357511032556156234e-02,3.65029495659670325524364294106871610e-02,2.38506750022741936628958807498362492e-02
protein/DD_g589,9.28542920563553227795743742942837466e-02,1.13651409180589278175305402780778816e-02,2.46387607773137771331849231209951137e-02,3.05696492121083264179404586634893694e-02
protein/DD_g59,5.50085592641457301824834731782796844e-02,1.93736660057735578891143170541007331e-02,3.07434485830852936471415213979271994e-02,2.68082416570228636252330625463134228e-02
protein/DD_g590,3.94784030724972192626111901075508374e-02,1.14815450514552155080083101919452970e-02,1.85785287634201386578371481367332986e-02,1.93322705098405067361007941318589040e-02
protein/DD_g591,5.42987229974405058363694144585909539e-02,1.08544697065431592457419929236061148e-02,3.04503450819638084976835958102508611e-02,2.47758713594483558555403559141738514e-02
protein/DD_g592,6.34535890978212829946373045916983181e-02,1.70457938919370741088123136754438304e-02,1.92458084107785723742333073327403200e-02,3.08722198097459131761909519784129229e-02
protein/DD_g593,3.84389673689770536922788702130525176e-02,1.02912912479836760810324215083645235e-02,9.57868753330409444492595482930570493e-03,2.31077004985104042940431319524227605e-02
protein/DD_g594,6.27846295756830113885654677334092867e-02,8.22808902260485132085362304834385642e-03,1.91607214142368746910098975156925457e-02,2.75360266586765255328966753984960387e-02
protein/DD_g595,4.49566863353564780923463633676026858e-02,1.23570290377679167926479067243589849e-02,1.91232105400927290057526368950224059e-02,1.02184742789574785297225896870174430e-02
protein/DD_g596,8.96668899672050332979122709982342752e-02,2.27712148610180047583134171709624464e-02,2.47824040478138126804336770314192224e-02,3.15438273404047625376831050842293945e-02
protein/DD_g597,6.22389866156497206454853066884068773e-02,1.30981811288727391762330243049282020e-02,2.13030359536055847777472177302273880e-02,1.50705974296300924072014129225211924e-02
protein/DD_g598,4.62533168323729087359555927062622092e-02,7.06605226786331699456672183493909397e-03,3.30246466769278137664581353826542621e-02,3.73363651209814529221575650087830147e-02
protein/DD_g599,4.23578868831006839757403636434015377e-02,1.22615939246854798737824096974791203e-02,2.24137246357247100490510234011501044e-02,9.54144305740198865406462983062607579e-03
protein/DD_g6,-Inf,3.94228531326480533715899819062659820e-03,2.70969505954623299952724234857708041e-02,2.57099137797038054393022019428469787e-02
protein/DD_g60,4.89188024927765389492075658384770145e-02,1.40652474074727891546584396645728354e-02,2.13138466270122096615330760475351211e-02,1.99583583911318320891063289770935793e-02
protein/DD_g600,3.93712534491789328647866537465859629e-02,1.34422841611956195370557878698761528e-02,2.32814303350686045995090838212213154e-02,1.22298127026569508003145623867889262e-02
protein/DD_g601,7.50974662429121737340579504776458510e-02,7.47752120684501694113627480895190071e-03,1.47603142967919427720411307007527624e-02,1.66921492503803465806295717256842299e-02
protein/DD_g602,2.76851401298208112542425131676555665e-02,1.11527485185863194594064101328762803e-02,1.65354842177041410772956429320913107e-02,3.73645451727356375089567349270479458e-02
protein/DD_g603,5.98239050397476813531063540724896513e-02,8.49334822352819914322188652150332528e-03,1.29834426915705010076065181567762738e-02,1.15694768514280914608190340694942584e-02
protein/DD_g604,4.17372199084289455609670809317194774e-02,9.92756970821740804347260836320038834e-03,1.82800172406073114165201336300603642e-02,1.53078436638583447154695746626201152e-02
protein/DD_g605,7.81901173989779988092159916644662881e-02,1.51971340297595011019092074578744606e-02,3.19042283612289392418469906709648976e-02,2.65177815601955935421301673270229148e-02
protein/DD_g606,3.75512845257001651469728552305162408e-02,1.51652961617616074496977318349054507e-02,4.33407422717250317668616442788289271e-02,1.85994171328370014121559915435988083e-02
protein/DD_g607,5.10062983789754304171990030222660064e-02,1.36037084799565280029842821927557591e-02,2.77072847923742449598418490491906246e-02,3.52924817424291814088565157577022141e-02
protein/DD_g608,4.61274356311373846107277085248581179e-02,1.18739633036227601561745438128200364e-02,1.41852063592729977759428279401514780e-02,2.79240051667864006417920135880062925e-02
protein/DD_g609,9.36191935607346682316075398357113001e-02,1.50541695127904942911002638282690749e-02,1.51024712331132983631329798179529718e-02,2.66572836518567804161213670840061905e-02
protein/DD_g61,6.78438961603949694345723969262223777e-02,1.52490780024276877613672898876072228e-02,1.84610451905750024267300342817390184e-02,1.24242242527930191135337265854957416e-02
protein/DD_g610,3.52012180594082789504320703498846684e-02,1.04241049447386977863458532829442015e-02,2.47061282234949446666995490505959711e-02,1.87304514233402383388232016400341302e-02
protein/DD_g611,5.54923857434339816293919032601056336e-02,1.61506612799687874035356006572438381e-02,2.67604552021997642038888315788106803e-02,4.84696659776285444387932945708540258e-02
protein/DD_g612,3.38578424627769664838432688293194387e-02,9.26247047503574025603779805797778681e-03,3.45072290597663956823602149746919918e-02,2.01484067163054267523752135168636791e-02
protein/DD_g613,1.76937349630675846576659519500984983e-02,1.06491264248701729975662136214201107e-02,1.88635991184404838089280696246154172e-02,3.85215955061707370665836754742203381e-02
protein/DD_g614,4.56599197360716751822982611791997699e-02,1.27889171528507288208935503921212054e-02,1.72849053177427807962516232789529239e-02,2.18737692885694683120364279012747815e-02
protein/DD_g615,3.20743090895130184534938730055786318e-02,6.12935927537031234133122770170639668e-03,4.74468288379627683773983454798191076e-02,1.96066068678547165651869175081031874e-02
protein/DD_g616,9.13902878814576792982408086351689685e-02,1.43789100188348473157973593619368217e-02,2.71090704341809055939195093821568284e-02,2.20424852676190248162509955755613820e-02
protein/DD_g617,4.13519477838645203605814287753229178e-02,1.04274523033295471052383078609351814e-02,2.16251276983243378145959182660289280e-02,9.95817000243082951490385709437257390e-03
protein/DD_g618,4.90235182651121157496504735452548797e-02,1.19069197507226567793275911885922614e-02,1.98982555659078827757990557021098791e-02,2.03950030785827437620876460491912463e-02
protein/DD_g619,2.06547726528317622592679945851774622e-02,1.00849293972812465532793040157656700e-02,1.32369802532987936692351021221129071e-02,1.06560640694011715953300424987461236e-02
protein/DD_g62,3.72339408642589743326834960999376210e-02,1.28445366442045681197619070188219527e-02,1.68507896871724772961112191554692288e-02,1.53254622905171004513022264466020539e-02
protein/DD_g620,3.66186630293780714015923442495387159e-02,1.06557422224684855243536114881584979e-02,1.41356265489994957628045974152049783e-02,1.53117597603409928714484820357800308e-02
protein/DD_g621,3.12266003925391167712520625056043314e-02,1.43120859718861174273101061820979457e-02,2.18790394785729005845554449404073083e-02,1.64103222388438939925064940048209241e-02
protein/DD_g622,4.66821134692597103189107160435561100e-02,1.32982908726252007514834444254360201e-02,3.07859246201824245651476566914105638e-02,1.81836518052144842053301585278799246e-02
protein/DD_g623,3.07344882252942028121227519028258112e-02,1.15753539427360308028620375672388390e-02,5.04761244302477708664828868876495523e-02,5.58564679815634453303603468287536802e-02
protein/DD_g624,3.74025180589455573347150454296959193e-02,1.83295912903369200770252413033960889e-02,1.04359773827315681908370960466269049e-02,1.03431764390837499092389239761093646e-02
protein/DD_g625,5.80424396901531135758992239551175799e-02,1.26668830647123853708747341768047038e-02,1.79416306960224698932973874859879197e-02,1.94651417336383888883598022324259977e-02
protein/DD_g626,8.61503733600320286033128937654188142e-02,1.28468154134828079393975664563998714e-02,3.25004796184369858680328746746531291e-02,1.38544989587261040475094634146290976e-02
protein/DD_g627,5.31400140670930608065283706506251427e-02,1.19336958610977684519963947187022843e-02,3.04619973806663901544984355873732369e-02,2.49452353856885270777162013276253792e-02
protein/DD_g628,6.92328591547090137012335378412239736e-02,1.41821053553427447666608549405922020e-02,1.74569220759855179969604553061365141e-02,1.49289593667814851599482637973331343e-02
protein/DD_g629,8.32955358127477461253089142261149786e-02,8.64262705321852184531925924994141665e-03,1.84569718115962632863116327914757066e-02,2.38086988763635601209742394886193372e-02
protein/DD_g63,9.20050654615643690670429936556108764e-02,1.01722276484093310025175426873450245e-02,2.14951194897501951545858087815631185e-02,1.45443150937493898581567067766416369e-02
protein/DD_g630,9.40702587107488299417628938603036838e-02,1.40924998028054288394668504401631541e-02,2.09705080811304907096284749070627183e-02,1.95464204178537323888144538840128819e-02
protein/DD_g631,4.70246782470747586630567826087662671e-02,2.16067108574296394722324971122874522e-02,2.65132605155906711447660267345148674e-02,1.22544139785400701415975911786374729e-02
protein/DD_g632,7.51788721666027515312442913854173585e-02,1.00953330987048774340918046855480091e-02,1.74600843789380278027480214511423738e-02,1.12280788146969232618307671856680411e-02
protein/DD_g633,5.81155067722084394579079433249029794e-02,2.06908038912912066990239284606057999e-02,3.56112063755909307758427726094832167e-02,1.99502728528199444135887581347082611e-02
protein/DD_g634,3.50814095937009625672738951778565298e-02,1.09215804593707327373743211510889616e-02,2.29627379074185560320356285361399587e-02,1.75826490779516134585525746679758420e-02
protein/DD_g635,4.66838826770715689027264053310764938e-02,1.13521305408854042349804741095149437e-02,2.63872409343377603883759726264147955e-02,2.42825878146102157397612080800232005e-02
protein/DD_g636,4.20951603697743625016734728756358967e-02,8.77650984782845243452113201907682726e-03,1.85333960539430188253576019203504662e-02,1.82066393200754629302830490157868648e-02
protein/DD_g637,1.64314443942951511817741007193830397e-02,1.08644090611049744984952432373994997e-02,2.70289869494566962373265685128038749e-02,2.29742947746957935792785832904336228e-02
protein/DD_g638,5.07770368103887205619229329946923735e-02,7.13876167293879390834081229400787278e-03,1.30880810837300887699537088883885998e-02,1.17572388928692715293806742930119185e-02
protein/DD_g639,6.09117565505434648697318298517947867e-02,1.34628691099220999719500835888115389e-02,2.96410069157036180217157343935383674e-02,1.68623666260352500607529006284541428e-02
protein/DD_g64,1.23664637627410744101278313453921564e-01,1.75547042150085387516233985113508532e-02,1.68950246823063206598716985653988909e-02,2.10650184902372064300991154817342843e-02
protein/DD_g640,5.69417305650862908929173842396601647e-02,7.59602428608487582777946902061154039e-03,2.23311637717090401282360415982210758e-02,1.61021216370476641206704030338255120e-02
protein/DD_g641,1.02823938682014586115810641828118338e-01,1.05569593859044781410132974486436998e-02,1.35227274537464364246878677492493618e-02,2.28146733479758881975834190657872805e-02
protein/DD_g642,3.83571094058760410916458536516396375e-02,1.19479436905632590137671705695704154e-02,3.15434825950135640716441131362950915e-02,2.38951062463465971740877828620624191e-02
protein/DD_g643,6.26313823919250435580499846793214312e-02,1.20592650562598534802107590374478721e-02,1.61939618828623276359683325662247639e-02,2.06259075041472180537951475475617489e-02
protein/DD_g644,4.24207535628589413296797409624697270e-02,1.45825344760705231527831053178189896e-02,1.98762189430128452883932066158812261e-02,1.64215476033896924514768186687343847e-02
protein/DD_g645,4.45245625732629916065646633864476513e-02,1.25332186208987645068020228959187769e-02,1.37224874433261085994528292376064620e-02,6.30939004893175316415884288792319593e-03
protein/DD_g646,1.21064333056567271513283155092343056e-01,1.90175303420162943923008713887692777e-02,4.62988036539632392168776693869563016e-02,1.87881850985613309067683440609484530e-02
protein/DD_g647,7.00036783967177755411145279837739052e-02,1.97753011701695587836914794569195302e-02,3.13781754774759127169539416406711247e-02,1.98995273478175271597597549831675035e-02
protein/DD_g648,2.90063965739198091451713639437239531e-02,1.39123187093909591072958357619416775e-02,2.42654834311433200202187434991494760e-02,2.84459309797048565986706866557643389e-02
protein/DD_g649,6.03097123513469911885638399969419251e-02,2.10558863789782412968704069480943426e-02,1.99743643794039141663608251608829582e-02,1.42402715243244148495980148935570399e-02
protein/DD_g65,6.69282407597192009477898178615892588e-02,1.12050330830794382531355861080217706e-02,1.05245210721738242756503662777993056e-02,1.24393076145549834201272110137052392e-02
protein/DD_g650,6.79448800871523916891676668220697130e-02,1.44660269098270194902581083780713042e-02,3.20632951586439066502445315822809290e-02,1.43301141452749018890805310599476247e-02
protein/DD_g651,4.85155175244349782742711410758581849e-02,9.25721531686937584072694833054830985e-03,3.78286523497017655320843214702965000e-02,4.13580832618434424733462643977700679e-02
protein/DD_g652,5.42813863675986367223062199514337795e-02,1.47960869243251353572571277291955729e-02,2.29624160318493606472764936756435744e-02,1.81487282739396011433036705034083754e-02
protein/DD_g653,4.72079154325808802585796295304363793e-02,1.49744038614376530417683245086367442e-02,2.73628378076131812384098491438983327e-02,2.41479135661145743178486280135990255e-02
protein/DD_g654,6.42278862911162362654706426918266387e-02,9.78797625557929820749492121507906461e-03,2.51156620089702810768766191332219801e-02,1.01774657439473872799511405267614938e-02
protein/DD_g655,8.57113624364954464716799711601211908e-02,1.00933397301825568477294817705505409e-02,1.93708063127353543622953130026451097e-02,1.38891181673524793610313477100258708e-02
protein/DD_g656,2.84214466861632215303669087791926328e-02,1.36236107003762771730281417144421969e-02,1.91776045807890722028991154663315187e-02,1.29076339568095424349571273567992061e-02
protein/DD_g657,3.08807271244069829628269775755443831e-02,1.69662253064042253737293400673207291e-02,1.09996054908138934805193676043437272e-02,2.38558337149188020792621882019844611e-02
protein/DD_g658,7.32156007227800078909224656604260050e-02,1.54839434173775436434396811699032982e-02,1.76927296672909580129008425906801219e-02,1.66216120558083949612775417280177070e-02
protein/DD_g659,4.35002203918079526456554965836724108e-02,2.27556394792138908472640898881270720e-02,1.63436825459486336308567361489070132e-02,1.17028601287935867940938703701086230e-02
protein/DD_g66,7.02233203829360985911124167779079236e-02,9.80759068689671991414711471717012740e-03,2.24994584502389676963960026213207927e-02,2.48768722640886239134293673080818560e-02
protein/DD_g660,6.69377087617774006665613147291157105e-02,1.87510933220831623321995152465464109e-02,2.43322594945787603637590059821511616e-02,2.17446243730167563962431738701582088e-02
protein/DD_g661,6.06059258534313091014453436690133438e-02,8.51360691499887213794635912929969488e-03,1.17675059330235782295213218311081027e-02,2.28383826442622830518097729591877203e-02
protein/DD_g662,4.39667263686800125433128490503393121e-02,1.58500547246356891138229021305713057e-02,2.32733786094159351236707652938335890e-02,1.38050726438150791631618004817259119e-02
protein/DD_g663,5.48956218610558270441587318894685671e-02,1.11773370653182190802759901729378366e-02,1.61222706938633759349715290701366141e-02,1.56528336443718794191517104318620831e-02
protein/DD_g664,8.98117735404496510462612120340186114e-02,1.13388821145111784667724708289710460e-02,4.34652684232401069564185037306596835e-02,2.38691665375504163950180446359092747e-02
protein/DD_g665,9.27960920339183710860803421349913029e-02,1.93182238633187872772611368766768554e-02,1.64467506731539800785716719260410661e-02,3.18897520770808829657838292527386397e-02
protein/DD_g666,3.39650761052393001078985850355224009e-02,1.45175247148549345597290853120127318e-02,2.09754409729392140598813620105188251e-02,1.19279931110836449497524772170346980e-02
protein/DD_g667,3.28453543287474015211337431899364098e-02,1.29426095964706981585362202664957880e-02,2.71023244454442871265653675661109146e-02,2.43910478100820170820539008584608020e-02
protein/DD_g668,8.58694301131514591752456900094832804e-02,1.09439949832721928694703679378775908e-02,2.44809266402819760768725081553575125e-02,1.83772736947437825692362454365706851e-02
protein/DD_g669,4.31733252798371291164224902408614551e-02,1.69673828408217273885206195612572243e-02,3.11340667780660906259664301451740046e-02,1.68087790260826854590495478934485807e-02
protein/DD_g67,7.37596958499969681201889297115321845e-02,1.43187945201972596106404416959511577e-02,2.40075975039532416460405990633812421e-02,3.79332205583109379461798311232733951e-02
protein/DD_g670,7.01736179702149769376237758036600616e-02,1.04296414685769591440174578351538061e-02,1.77800866479846034358889887222118551e-02,3.73412430397160559632227290036809441e-02
protein/DD_g671,4.86290008395827045040590069061581513e-02,1.36044647824679851173419842628671668e-02,2.55489055445576104804379502185417253e-02,1.34460329323591728723331487624345578e-02
protein/DD_g672,4.87160704350130321891382959635414884e-02,1.23227577840653329749109873476996446e-02,2.71880139915832011613519171720469318e-02,3.37687854455302195033442900927892028e-02
protein/DD_g673,5.65653618479826217603821942352820746e-02,1.43303564867285496552709956228340345e-02,2.90820350832064006745146956407708478e-02,1.84747274967871784937831384976907685e-02
protein/DD_g674,3.44327233484393998473900397807684085e-02,1.39463971268094608257378184415098807e-02,2.95773441171326653717884783567575496e-02,1.62847825625321725799877042911773024e-02
protein/DD_g675,4.49357319485613781999843738527815581e-02,2.16456323971345627859873301255388532e-02,2.65956642913647056883088433904455764e-02,2.88010536898774299780285924181559444e-02
protein/DD_g676,2.58986651699632872370432218512589690e-02,1.18625571176327944791413521159764605e-02,1.45304108981740958096827744776529344e-02,2.13238199922917762913942134766589253e-02
protein/DD_g677,4.00524136527943365728688238842645776e-02,1.01012492042140022768317483238456751e-02,1.82220696731783495561852701673601648e-02,1.73579086049145682055430750447021551e-02
protein/DD_g678,3.67420912319181594909415729846521501e-02,8.70049586708117815379944687159379442e-03,1.84015470364273877746917088870068145e-02,1.63052166432412176854195086025612332e-02
protein/DD_g679,6.33394453510949504246090216454026208e-02,6.62488632142643832656697245499468575e-03,3.08396022226595244606156233926252877e-02,2.24544640679071061122289696302462177e-02
protein/DD_g68,5.18659546588973295393951349900686255e-02,1.49094354420890178824591679282921466e-02,1.59863143771750641001675321902152052e-02,8.93341791826997914959665235458805227e-03
protein/DD_g680,8.76076842313281974269734336151879572e-02,1.10253573477864924189100971006202931e-02,1.62076046438343265122686991168814162e-02,1.06779395270021798113819767879368618e-02
protein/DD_g681,6.12325537597917828930679988022656633e-02,9.12057559745546072101453035691228565e-03,2.33237872818398375697933062460577096e-02,2.19228677645267497360390356959809799e-02
protein/DD_g682,6.29302114525450176822702296437994254e-02,2.00537180677281716215883273406664184e-02,3.29083329096654564674067994196151203e-02,1.81703105785438435789566436413127507e-02
protein/DD_g683,5.96213539400530557082039648439624142e-02,1.01437829876025869360656754610452054e-02,1.85277871290348426586060956333642580e-02,1.17571619123739244703445093287296424e-02
protein/DD_g684,4.67279781889426447861405290257483914e-02,1.76326876947465967145611487913621872e-02,2.75413076408575886074722061671112895e-02,1.55023644088293579701592247017028334e-02
protein/DD_g685,4.14309095715158023265882659945904183e-02,1.37083349846914196495128398653420661e-02,2.85090826399814390273545154528789481e-02,1.16021248390728722912737673151740145e-02
protein/DD_g686,4.80772655276687983929660827128524739e-02,1.52859064192633443642553768035686577e-02,2.25413096995002125300222584298291644e-02,1.51601871397276548425112500961482566e-02
protein/DD_g687,4.39682435741391417983626915969924478e-02,1.17937938223058941931711563826954958e-02,3.53815718366218774250311077681240488e-02,3.32207324156840800901964173715113531e-02
protein/DD_g688,5.38169183793454969438249933117932886e-02,1.76022846122818021856611424942410650e-02,2.54282633686442855569036265800430367e-02,2.23274106562108417857506555001482668e-02
protein/DD_g689,5.39857950087256480853709242914527476e-02,2.06658856549659570827923005997336192e-02,1.19634914194226044145873433339456584e-02,2.35314782071003436215166086841991092e-02
protein/DD_g69,3.54672621931863357730600770653950715e-02,1.27359933685181357130904768964939270e-02,2.16717581069171003668443748727971875e-02,4.07652266741924855684929187337645913e-02
protein/DD_g690,5.35769061761767681632340627203531802e-02,1.13170434875546315242935070384057213e-02,2.52818938811318298447193487671787994e-02,1.00271744017560230171951476697211570e-02
protein/DD_g691,7.37031518184243579554807022790228818e-02,1.45779370883634679999339759333238866e-02,2.19841620125514769113118326877589244e-02,2.35056287409907828355701163131714940e-02
protein/DD_g692,4.34326913968730930861087542916922188e-02,9.43411476791218550844069025955754612e-03,2.19389499730775308294576304765837141e-02,1.86502138598682243879553080517329662e-02
protein/DD_g693,3.99935968005497574102749137246901317e-02,1.31139315224561207057187344749273432e-02,3.73473436986439449244317855930927785e-02,1.18861289860166310776667224933722138e-02
protein/DD_g694,2.59846640283561737785273236888025227e-02,1.32195888980827308911325323466626270e-02,3.25780923268192809813710801220913181e-02,1.57199676651591988524050364101865775e-02
protein/DD_g695,3.15331693066455006539734011344617551e-02,1.67513049071758244985753821303423728e-02,2.09927158155590816236992520292567536e-02,1.98685640043116668218251431554528056e-02
protein/DD_g696,5.59502597567265310642552288583238769e-02,1.02893144808404144118151096076270312e-02,2.53471296739854682490354407191729746e-02,3.24854611475743788256398587912784774e-02
protein/DD_g697,7.73569675717063948992062500749448750e-02,2.08417296609730497479684436178049276e-02,1.55609003516537713767701401380026364e-02,1.37149525108886277117906324115006605e-02
protein/DD_g698,8.11026099721839727384024073002189542e-02,1.27252048800380778631962991691053709e-02,2.19292385649188332297750833441643374e-02,1.79551469091649445461674604336740891e-02
protein/DD_g699,4.36687595262650281044859131938056215e-02,1.53032302826024333572400900501109888e-02,2.32772796855770030515971303804368751e-02,1.17003036874591170429707366395103999e-02
protein/DD_g7,2.33328793888297625023909174278474027e-02,2.08753343653065277090973928030992486e-02,1.94224076141657633154002394894060070e-02,3.36801667700901321190261040210974096e-02
protein/DD_g70,6.67290402091835343752627370924667125e-02,1.26318319632846169318044694854852550e-02,2.36368191798706563258085512062955594e-02,2.36383679677669705812453230413369677e-02
protein/DD_g700,4.25424108161848419037752163621918928e-02,1.21977939740089097650631321834094248e-02,2.00581915014451664038229664775665768e-02,2.37555285842304597436607735577731311e-02
protein/DD_g701,1.99651997300465852911135315051562506e-02,1.13598585899447500604942675859891262e-02,2.20188148761689870393946658387332099e-02,2.70063027795588607571844178825608016e-02
protein/DD_g702,1.97574252617381118185204735815933160e-02,2.68307639499513665896756077825837916e-02,2.72622765903404776471177334877100095e-02,1.17671685981056978837678010449668701e-02
protein/DD_g703,4.06397347135570952417653853951547583e-02,1.93212941579775864971737508832989857e-02,1.61500551514472668402013552301048694e-02,2.33452439576479185331738837819837385e-02
protein/DD_g704,4.29201106975401404357974272013035105e-02,1.47687739054162632827674650445074985e-02,1.98458065680636897656427427173105284e-02,1.72020064200532338605789477192112263e-02
protein/DD_g705,6.65539923570032275231381273813675857e-02,1.17263977441124288344719659533982465e-02,3.30685955145758009936749228806148205e-02,8.95166799212294440959877607137446906e-03
protein/DD_g706,5.11514868613071944480997747197770037e-02,1.57558343866258554790601582647292872e-02,2.03442741883906148474172626852646040e-02,2.44541689333581964421141204394014291e-02
protein/DD_g707,5.04242429764028542384605928518484293e-02,1.03595019683796286958260445594064005e-02,1.73922239460881718129808108931394672e-02,1.93195175260644510546856424563618346e-02
protein/DD_g708,6.24353807116693388095666480905695094e-02,1.45655513964529805683056959251674586e-02,1.86992544919266895870808326865201561e-02,1.48468070203426616592003884154866594e-02
protein/DD_g709,3.01884978765808586618483885175183093e-02,8.91848712725036565720051314819596602e-03,2.39792198970583323147228659492960566e-02,1.09049479371119598380475066696033213e-02
protein/DD_g71,4.43196354077664242559330869657591340e-02,1.58134097849023139261974124494674896e-02,2.82557456245572629456125516948027586e-02,3.43243768883374699610995765464488926e-02
protein/DD_g710,7.08794276988175498194862370122626310e-02,2.15485376470398260888983132825197925e-02,2.80065449782645746940894639917094456e-02,8.99405774084100174146355770437547099e-03
protein/DD_g711,2.58036645933967370450838870172182521e-02,9.63641697535869712006681901514457821e-03,2.77794792049286122821765210516886541e-02,1.33758295369780613923794919420592121e-02
protein/DD_g712,6.37627907852776529588747937883142972e-02,1.26103621911527181002338552171820014e-02,3.53951266498113145863296350978474943e-02,2.87717836911024437502843616190533082e-02
protein/DD_g713,3.54593454949994664449207911508905871e-02,7.41670780357189309080593305052363412e-03,3.39718478667398883491285815935696490e-02,1.60108451261739368648849414127224950e-02
protein/DD_g714,5.17548119628074346343619808322978565e-02,1.13602442221742380652879772845014257e-02,1.56706716441489755354923875988779743e-02,1.72480801321998570742175328842824790e-02
protein/DD_g715,4.69693382787364891686243159730043122e-02,1.00494046136226061249962538372703840e-02,2.75988536386518889662092719826253612e-02,1.81816153909358244927286106171659509e-02
protein/DD_g716,6.87098409708671801834369469067376616e-02,7.04514435702350390134337145570839200e-03,1.70315967755171058853535900294524294e-02,1.72860816345725968868777122270871573e-02
protein/DD_g717,5.18380013254621162129343948929016627e-02,1.52560378809763809855317022554908003e-02,2.65261658322074841990570987538567915e-02,1.48007467034391978909151639132297487e-02
protein/DD_g718,4.83384187922801997726817544621727767e-02,8.90033835133897397052211480578609334e-03,2.71480063006717355093912340350210497e-02,1.56815815607902012764984913948100650e-02
protein/DD_g719,5.94905880296951089368253075059263539e-02,8.01195855093063052810872364896693746e-03,2.37706967094331057097209043695005371e-02,1.47220894692749393184607317571803744e-02
protein/DD_g72,6.02853487396547550979638193268826716e-02,1.38817385016316038189002602529664710e-02,2.80441707399978173453588851631810829e-02,1.38186714629013416870014743482843200e-02
protein/DD_g720,2.54367680278663019945892352002157453e-02,1.22703275411206330343489057184631027e-02,1.97920318078246969505523882886978032e-02,2.89063606763276247857923969885428541e-02
protein/DD_g721,7.27202854897560647084907736921097453e-02,1.67254054192313953647150206930985319e-02,1.86071704271596270024109069020703246e-02,2.44398390222485586873321461577191838e-02
protein/DD_g722,3.71162602494370938751166167528480808e-02,1.00678690500106503454653002800789696e-02,2.59515336798699140538189050912889743e-02,1.85252795259211557545202396297725169e-02
protein/DD_g723,1.12141430668867856489648845210771190e-01,1.78621592161099164059181981569602225e-02,1.81706987653090216995671386972129093e-02,1.09344429219106070098350269308065229e-02
protein/DD_g724,5.18705055689225956216976584298319679e-02,1.72730048184777489939015388434870015e-02,2.82338635248767739002157042416951511e-02,1.83942952283858532112611585477550133e-02
protein/DD_g725,5.73533349365222647614398232041964013e-02,8.42029351281561313441651176174803422e-03,2.98473710937061658900043706331702895e-02,1.55808115165374876984070859278609393e-02
protein/DD_g726,6.59224278167686792596180060837714816e-02,1.09456113109642814812839272171663077e-02,2.82894735783947705911782566754168201e-02,1.82160168679652501836253103028969782e-02
protein/DD_g727,3.63994686037726569448828013555807696e-02,1.35925128681981656295653940849076331e-02,2.43520170959930063633365010305749216e-02,1.20181851122320989653508354418879109e-02
protein/DD_g728,1.28004487335399926117740065146009060e-01,1.49728254049892769341376782821891421e-02,2.17399816333108749872458216884476279e-02,1.19654778433730446214688135053146647e-02
protein/DD_g729,6.22990370500607069658719322172033915e-02,1.57001648113430599790706616427839079e-02,2.10478201362883334097922967990412314e-02,2.09820094513180047046270862360449523e-02
protein/DD_g73,1.74786459242790432080411988862180297e-02,1.89806543030176674704992795270132759e-02,1.43747583367372484389668832481187247e-02,1.29173519794853843370345623176851700e-02
protein/DD_g730,3.83627611501929506289060682285505730e-02,1.88979387625193455640089542160077552e-02,3.85640500097466645656870195023531274e-02,2.36581046344063997890905780125210171e-02
protein/DD_g731,4.00202561385776917945388271362757100e-02,8.87949850471491713807170112196887011e-03,1.74902693779041287685712623525217099e-02,2.44506271989385466721053873479862498e-02
protein/DD_g732,8.12000712254362804300025422801314760e-02,1.09212324491453043903859186558772973e-02,3.39941249531919196336046061986459027e-02,8.23967507482635057343901544410213615e-03
protein/DD_g733,3.23073962217731437196991842779287649e-02,1.54135695453117552990669374247368865e-02,2.73907801280534746700542007733226440e-02,1.54409094233454498766795462743423380e-02
protein/DD_g734,4.64317148499755951198539446334500301e-02,1.14617630260125336233534574825895378e-02,2.20738429330659571167824104736025085e-02,2.63902623071907339405104345399471813e-02
protein/DD_g735,5.30447203384676572062575919685694045e-02,1.02915751363528991578720214221174934e-02,2.15516754563068118480866405143414796e-02,3.02817231740557202129354332184460177e-02
protein/DD_g736,5.47136215773329994441727581484968230e-02,1.54729609267356154481269605022067696e-02,2.28622137054387240808730208311395168e-02,2.17326884189655340519714611770879008e-02
protein/DD_g737,5.64049061367728081466450117062365630e-02,2.53423929772352188740313405022526355e-02,2.29729179069520277148070040893844178e-02,3.40653041418037112388484588765525443e-02
protein/DD_g738,7.23065466724279181243655835471628745e-02,1.23009166517288006235622356922233266e-02,2.44117636286135380975889685160362865e-02,3.73663964106443111177400457686457463e-02
protein/DD_g739,6.84065047882071150758869009474118720e-02,1.68559759649091215610965314314645299e-02,2.42809923262675729927113006840650835e-02,1.88873847398534945360799462671540663e-02
protein/DD_g74,3.52284165276437872528167743914035105e-02,1.54227471545521689443797808879793356e-02,2.20406163144427987241593038404476245e-02,1.86345098316551922196656396468791217e-02
protein/DD_g740,4.07433241179410838305170929048403962e-02,9.20489348209471676507884992598120746e-03,1.67014237859769920970298291729249706e-02,1.22502143357567734648530204912501099e-02
protein/DD_g741,5.36074607645247911392995565770850729e-02,1.72884147901802090086868822782166120e-02,2.68419266602469854953038041675460283e-02,1.46325714444852250111843778467006481e-02
protein/DD_g742,5.99366354233947809400319650698330978e-02,9.95090109606826647987706349123797353e-03,1.51682748759607837070314317197383276e-02,1.50051405026112601932161681338543338e-02
protein/DD_g743,4.68239727112866299232268107222635814e-02,1.06550921837652296535222244034860747e-02,1.86535135667980400676023063133278646e-02,3.05744744888230025149996767134531641e-02
protein/DD_g744,3.37894786987114854179511644944388000e-02,2.59720847783931283165491693767802045e-02,2.56765805580139638948007949317423423e-02,2.19572883988226308394820342533565545e-02
protein/DD_g745,4.53974117896867201009378838030681485e-02,1.53076245615808091764022006142103193e-02,2.46688463677349729591524872887411215e-02,1.81579071026054373985287584286443279e-02
protein/DD_g746,7.27553565370453460087790321373637135e-02,1.21603853996812212334210803835175391e-02,2.11641451293601139466096812739768297e-02,1.80235360633523301430163668102277367e-02
protein/DD_g747,9.32385817724119918008440696618626368e-02,1.64866058373896664609909610529873671e-02,2.05703777529168475561302147240445890e-02,2.37304256496333202754787575928075856e-02
protein/DD_g748,4.33593046318744072278518408836535477e-02,1.42823868434263493265907271639925954e-02,1.34924601250818089200068052756104435e-02,1.52161059012905140552656676216066408e-02
protein/DD_g749,9.54184388057678420321615717879409045e-02,9.35480762394850164217560390515232975e-03,2.35355960396934427143787389180211441e-02,1.13176734135304895438954822607049913e-02
protein/DD_g75,5.20435943291171548695697800925369904e-02,1.06794514249685834456092999949078423e-02,1.77216408720525291241103239268635314e-02,1.05441668118375373803773400466464766e-02
protein/DD_g750,4.93696879573787466459797789428723279e-02,2.06404366107840642174259568818221374e-02,3.08491803631905493816064137901381485e-02,2.89253322708323953874407468480584095e-02
protein/DD_g751,4.26040833491998298183059598015115629e-02,2.34789503790100127971385423167969406e-02,2.10599295413118233760719552049302367e-02,1.99276281725678704433811973499930708e-02
protein/DD_g752,4.45364386138343874310143857733716040e-02,9.66708327271516120434016273944146395e-03,2.59857302251012338077282217352354512e-02,1.86576127710785607386863867724853711e-02
protein/DD_g753,8.45909789982384615884714497270007405e-02,1.05764507967655496370718580744681062e-02,2.18581635554631353203470446776475026e-02,2.15737953310845298494399565345355789e-02
protein/DD_g754,4.37332235862474108011316823210982147e-02,1.83238063367581356134034043689334844e-02,2.15812185648954723368909352575576323e-02,1.87194310364312809974295013357363221e-02
protein/DD_g755,3.91563615141005810442280262141827339e-02,1.83470412808502861507755471905455128e-02,2.01255514587255306965454649907989024e-02,1.15804828222418533419699249256520997e-02
protein/DD_g756,5.50063609950460516801003357442812859e-02,3.36133305333205465599927670227448308e-02,1.96399275245040823457619351354525883e-02,2.69049364843249636065951697559580702e-02
protein/DD_g757,2.95038067484402660003516158380891779e-02,8.16638474405144453284227019094080592e-03,2.03370718650367091465166524938652961e-02,1.98645130644488364494745709507854605e-02
protein/DD_g758,3.55449556253416536669623480630989704e-02,9.71101100036757040009874563208308609e-03,2.13248564889442595453112231093500557e-02,1.73250013666969392269524545698330221e-02
protein/DD_g759,3.14481468129153330754352244140034806e-02,1.27219573940429466280632822841079481e-02,2.28609054123157803724384580709720508e-02,1.84363417448900689526675817889126768e-02
protein/DD_g76,6.34881552067627096724736342236447422e-02,1.21837718862332057892115891217245216e-02,2.17425142584209062308137888959884073e-02,1.53878905375912653659803208942382368e-02
protein/DD_g760,6.14896167569370921798237557238430925e-02,1.38683385564357392150005312875767783e-02,3.50827117363999715760772888628675860e-02,1.93669647334130491322402814389290868e-02
protein/DD_g761,5.13320305217429603876714524967637507e-02,1.36470785059969329650794027078533869e-02,2.67420702711478113379909953212726991e-02,2.37662488543944442891061896062059823e-02
protein/DD_g762,6.33351212593577543151507032350305109e-02,1.28105798410480397928107623901333062e-02,2.39775770001397976189625735529830562e-02,1.96982462339738058386998617364491308e-02
protein/DD_g763,4.75958930845082411821481972070560292e-02,1.36430354883404287687315851677962420e-02,2.06681196379912120365642414403528340e-02,1.90542094021781190792255665316375613e-02
protein/DD_g764,3.42489735846299927467022369129661143e-02,1.65872757764875142888692211467783848e-02,2.44002007870498900623631363049418120e-02,1.51054851396815629022876358942488718e-02
protein/DD_g765,5.97778639392990647534895893309612606e-02,7.30716307229017253555209458113617585e-03,2.67756991366063158489172058338090452e-02,1.47951484411784655393804891071076844e-02
protein/DD_g766,4.25217331894105480788380854714250489e-02,1.48297957745789937908275244564747149e-02,3.17639805103221556243890131670232047e-02,1.93349795183235694816558831711600886e-02
protein/DD_g767,9.15355719189574987591550337990522148e-02,1.58192872505973720254307710720069981e-02,1.92880271527099878898686511804502979e-02,2.48547966379010088467701436013731290e-02
protein/DD_g768,6.29771436718669559806542724535053671e-02,7.37513906289200902615695654094395269e-03,2.33783633978473484856522040783392687e-02,1.09215723737442769897682220266765083e-01
protein/DD_g769,4.81522203543951138680339164639216659e-02,1.38785561347823527426177726699939926e-02,3.38792053245729960867284955666382685e-02,1.45318520430614901166880024713142835e-02
protein/DD_g77,6.80907166608167400436307102414850786e-02,1.41818056018908228131149814244132738e-02,1.87424923642984858774483926577315385e-02,2.23373184501809320336754400976260433e-02
protein/DD_g770,4.04456950286165569687169934237118644e-02,1.04691720640116756880125193578303633e-02,2.50629684984703927975459495863091493e-02,1.58061088479366424093845690548917586e-02
protein/DD_g771,6.67245812431640106289039013458620437e-02,1.47837162202738383790496454893175945e-02,2.48779001325865358129416106633273032e-02,2.32208890620558023903527921786735188e-02
protein/DD_g772,3.55463430445682093858387568532917161e-02,1.06225203141240230022966811664391772e-02,1.91246848138797135906155490089345166e-02,2.87334952849081457652521179861776515e-02
protein/DD_g773,5.52845933296950696839626125698893500e-02,1.14512686515993820482191667384869861e-02,1.77734105892847481351945660081946862e-02,2.55088693601354989928256148740222290e-02
protein/DD_g774,3.07654093676662925213594380010364885e-02,1.43569232920755021156718566737185409e-02,2.41094245677810405199816414170321181e-02,2.49287243095337902467239159657235573e-02
protein/DD_g775,5.01304515459741382014152657501128752e-02,9.67249488152910627971105968590129216e-03,3.67336811634296125181308876374633989e-02,2.76374178723192280795474011941896192e-02
protein/DD_g776,3.76828247881221778807593623419751711e-02,9.71330438633001343429679585826564535e-03,2.71482724493518606323359220389592557e-02,1.60830596705952264125568632211757889e-02
protein/DD_g777,4.35402447804571472170091271959710513e-02,1.76154948584959051435511993233788134e-02,2.84657123574916488872404200665388783e-02,1.32737070708963078715973178662892906e-02
protein/DD_g778,5.77959335918890317678004952734213776e-02,1.39781286545281171822752730192002143e-02,2.80655066217232122696264101691227064e-02,2.66745210804023493092329786825663859e-02
protein/DD_g779,9.29350087599844919037971266525208712e-02,1.93240092374171089568035134660043686e-02,2.84121613447701815802448283438359430e-02,1.14433730282950098993640042962149522e-02
protein/DD_g78,5.34581232201821113086290405580744829e-02,1.06155059929758970218525038096643031e-02,1.68555533395736706709578762087370554e-02,1.55423189503282974016407339765465636e-02
protein/DD_g780,2.85417225670064334891972101063020468e-02,9.38175219452287345063409434754671202e-03,4.14649790303948147798973768922084583e-02,1.49168483451484841140356767143519447e-02
protein/DD_g781,5.02634680744203652790034786870153326e-02,9.38386716062644111684738830631866774e-03,9.81255299818138734318516671207735326e-03,9.77609278766201262589179684322782264e-03
protein/DD_g782,3.73370177359448941535378202845273405e-02,1.45292959121550085646463624756624481e-02,2.45344732907437032756336683277415028e-02,9.76707882192070896198131034361017039e-03
protein/DD_g783,7.76777983207885622209300136325160748e-02,1.55720256397006511238714134980104491e-02,1.69451132133880045353092542719489250e-02,4.48753775160671028182086774276317336e-02
protein/DD_g784,5.38788166514944123640038277786989813e-02,1.64879067128317826937014101952273400e-02,1.81682632501619250246497948967801364e-02,1.80833396235818840037971172969051580e-02
protein/DD_g785,5.30515440804466929786215936981931416e-02,8.23733396504661291378843428881284764e-03,2.35186446048060542419625809920061062e-02,1.71975283535084124858897559683646670e-02
protein/DD_g786,3.03258032921726599999737692282113165e-02,2.19913377234215698938079482789451003e-02,2.16348386716647069050923040272316708e-02,2.99020588255894042739422679160700927e-02
protein/DD_g787,3.85256597113801169347408268169050811e-02,8.91987988301850196784709403202067685e-03,2.32496974329480543589300085416945470e-02,1.67834002281337092469076846525133614e-02
protein/DD_g788,1.00444552649788481738574465620180686e-01,1.14041436832290123287009272471965551e-02,1.83133305563313017923937528538630195e-02,2.20035104734413743599334994373494925e-02
protein/DD_g789,4.72905322738570656936996775488239450e-02,1.04949965624553129385771944802073152e-02,2.13244465310856506279098856263023976e-02,1.20260121488589646454202255718368077e-02
protein/DD_g79,6.36834322555535144010090974911357771e-02,1.43364636611820692478337179908116615e-02,2.82109835931150377441981824985834186e-02,2.63363937248055924546825721607342942e-02
protein/DD_g790,3.68663237458170227732097834351357068e-02,1.72483748262546229065195425923337650e-02,3.59613309582563866472068097748275509e-02,1.85168929208422802670144840659111252e-02
protein/DD_g791,5.21614786908839492108551877218568496e-02,1.71928345680505661442290918154147894e-02,2.74569431579596857842724275153118900e-02,2.23468652221270198627966227999183671e-02
protein/DD_g792,4.65775910326166711813227409667378198e-02,1.06544130798846379858087086050722195e-02,1.50246500768808586207735032742841053e-02,1.26524696863153372027360583675339937e-02
protein/DD_g793,5.58360540603888484949782231691625648e-02,9.24475560685501366917685898802926684e-03,2.39275128623289872670702003527063012e-02,8.80462584720315461802211823968809674e-02
protein/DD_g794,8.17550733107291324443767023877839995e-02,1.08155600444906743142562801672420966e-02,1.84723760859953392381893126983642823e-02,1.67955233102758862508844138320663666e-02
protein/DD_g795,3.39954028001732883557627624903036285e-02,1.02576766403856528953376142332613643e-02,2.79567832761731362234193623559756169e-02,1.04524369643155813885105901354384451e-02
protein/DD_g796,4.37869891167930020709063941615801743e-02,1.39931925684890560645040232591268560e-02,2.73392332282819131065372027335680183e-02,1.51816098938032152069147148776678150e-02
protein/DD_g797,5.56164100932983926133145111675485415e-02,1.14740567795271073622514022154088367e-02,2.39999293951568758548978993309153451e-02,1.99314766648723369269494412706808041e-02
protein/DD_g798,3.60736575848058395774997767616824188e-02,1.12566678989780819528328838303493533e-02,1.60253580339161249391818248069329744e-02,1.55281173678967263661261106440604604e-02
protein/DD_g799,1.07672906546612858992170340642023474e-01,1.05943069176795732967784438042395363e-02,2.20551715442497538096120946289875027e-02,2.83233155689917834770223615852995439e-02
protein/DD_g8,4.45730001773217536052973894455235545e-02,1.66852969531996260029337929702022769e-02,1.44949859724246506790672069101892214e-02,1.41344067939318421241128586099411764e-02
protein/DD_g80,6.43963469320839296010186743818090443e-02,1.54086317884341173191642317804855733e-02,1.62825770908893176279562697712415016e-02,2.73647398483918517042886638566961296e-02
protein/DD_g800,5.69442511867783538101816954318055130e-02,9.85671704689017616620709186605116463e-03,1.05623022945087628938804726528413224e-02,4.93764063014924895200802617761504576e-02
protein/DD_g801,5.20401370901972540371183049075204560e-02,1.21588223436240045887043167238680108e-02,4.16530179112098071658600369156514477e-02,5.70856140332164359791423011318035077e-02
protein/DD_g802,7.63637597802046660665945256498121803e-02,1.32238916612882802390160016162478025e-02,3.02267797391250472434476143755189461e-02,1.76820981033638749424378436711794066e-02
protein/DD_g803,8.88093137013988757644146556052236132e-02,1.07815888967889113682402115648364672e-02,2.71230886198833765986995167506172753e-02,1.42859964541906281380557183635251344e-02
protein/DD_g804,8.00580221192514280221065803572951737e-02,1.36389175038431723651723576086554930e-02,3.57442323461849083535986818784297335e-02,1.82935561565546345814198319593003865e-02
protein/DD_g805,2.94221181232884048627454524106850029e-02,1.01151898973715673259790649128011943e-02,2.09637411703815782693830757440346355e-02,1.51925532244267421931138682209030331e-02
protein/DD_g806,7.02266211274618621049315858733974389e-02,1.44919777501114695847989755194893641e-02,2.94342437429760700483953769721024965e-02,2.20114609582586155789777360080055925e-02
protein/DD_g807,7.24042922199734076714219529173344253e-02,2.14140563316056980252196612228056798e-02,1.20123799001097988273969073441353486e-02,1.83498984237206355297699927711177132e-02
protein/DD_g808,6.32775053438927014138351335351845599e-02,1.01042071075042459360387729099982657e-02,2.22651053975332233751412726924316557e-02,1.86071500494291219822956321436875397e-02
protein/DD_g809,5.47627605926619557828586632127675245e-02,1.34682285142790553817370771513712810e-02,2.02202914644193012641917133547687631e-02,1.58836179896232956294359031106255942e-02
protein/DD_g81,8.39112127787102612581136669429304646e-02,1.39907629604724810560259499778850014e-02,2.45436032650232826304001442722757679e-02,1.69474025585757794555418069837050580e-02
protein/DD_g810,5.19140701021934528180929759007591037e-02,1.36957190914619878873577641693190774e-02,2.61387771197462420873207349272870361e-02,1.29625931295491225961867597731597169e-02
protein/DD_g811,3.07937170536493970584950764047875584e-02,1.23369508003731634431939905126724415e-02,2.42167807003051660799890996409614964e-02,2.34579190961843495680188555520071890e-02
protein/DD_g812,2.46325991402132218628761772646046727e-02,1.26530874862507570468538897274170837e-02,1.88577458668878805967600305583767838e-02,2.13629726522341898147077875701517703e-02
protein/DD_g813,4.09027861515836346702886045908106607e-02,6.39613648402629496680202553381055542e-03,2.20244068129125787994898018662222940e-02,2.20032989794778451401658824722900672e-02
protein/DD_g814,4.05202177980398696246115709961546277e-02,6.13745835617226654379827396600661526e-03,3.42700753324690196357947486999759988e-02,2.09887902172615281897338122856600223e-02
protein/DD_g815,3.77267770737684192832716160048445181e-02,1.28343826058850209488316245098148862e-02,1.51692292108801565387601469228095516e-02,1.42825032144376175484170024846634706e-02
protein/DD_g816,3.91900334752658727328702388379198265e-02,1.15985275012993428689175980032077961e-02,3.60685546777878585173329870678962611e-02,9.71147101341187028324006726971304599e-03
protein/DD_g817,8.63340032269183126813505811278134718e-02,1.26540781907045034871431518175451228e-02,2.27406614359685070330831882187091078e-02,2.57966777092334322041037105294415833e-02
protein/DD_g818,6.99706250420522715756952588965213426e-02,8.25273392756695420644943767672859055e-03,2.18141089647479239532493786790145093e-02,1.66477457108150932833321746154560807e-02
protein/DD_g819,5.10507421259585795644349482829143741e-02,1.53973937201551982947050416682089072e-02,3.88063809478696239505893507488626813e-02,2.37913598619105281399765787284109785e-02
protein/DD_g82,4.41762487705785759792816357854391443e-02,1.54232154369047670389124659678818938e-02,2.15813586607921604804977411229632189e-02,9.09317189846706873670033029051496957e-03
protein/DD_g820,6.50714164144158977518092149504644564e-02,1.35811214566813037360767517535238026e-02,3.38992607749457434787990000714379758e-02,2.77146224757702079843973989086203712e-02
protein/DD_g821,6.64699942699461213327065086007165626e-02,9.09773253488090030257648706646966978e-03,3.16205692954599687563460298920210717e-02,1.66787321913116928043370428365018764e-02
protein/DD_g822,2.10928809408971363734972015741474787e-02,1.32273398286332704331821053113559237e-02,3.11337689666799131791962912045415966e-02,1.57361506839341748238725569633987654e-02
protein/DD_g823,3.63046002965833000269049524153205076e-02,1.98610379298478257683381484910263301e-02,2.52479495764521100906369147009805842e-02,2.57085955111450641527923009398326755e-02
protein/DD_g824,2.80317710797529906900875522504721759e-02,7.47331706970880361420728641042618986e-03,4.13371655653358349924252922858666629e-02,3.10974644955470705566852625740537546e-02
protein/DD_g825,7.73049080813670840626313669810695683e-02,7.97027626741917973033017322246348633e-03,2.03808159050843258704466316808042794e-02,1.65504958551544681857735899679671080e-02
protein/DD_g826,6.00887538803596492101386353467381969e-02,7.27825002140405576483118295825083075e-03,4.30539956214361925881023956532854689e-02,1.83607380247053193223031735563518403e-02
protein/DD_g827,5.48208705556155281109391189242601244e-02,1.64322420895595594741052150242250861e-02,2.61496552298454947947942167501160111e-02,1.97194218131433734910005985321320699e-02
protein/DD_g828,4.98096078095063948910851342669805706e-02,1.33132570209298956790690712519563726e-02,2.68286161012753738347485127042623688e-02,1.29149800081899506399161457701213422e-02
protein/DD_g829,4.84881507231928450205115311456351267e-02,1.42640765349674495036363462777839252e-02,2.25212586224964996382124695086356461e-02,2.17143028299124686865045869753326269e-02
protein/DD_g83,4.20395352558936036593040875608011731e-02,1.34641163220145992950052180706267880e-02,1.58949335246459201512274457428443045e-02,1.52409713878559775079079889107197954e-02
protein/DD_g830,7.02110497250549763411882639997968105e-02,1.14238612893714078624585637953084485e-02,1.94619656755388244499458691495020840e-02,1.02046438818107791155552544193066942e-02
protein/DD_g831,5.00704029146268785199502415669877001e-02,1.50104397131848309858397052448840618e-02,1.80013975240849483423073601562721656e-02,1.37920623448667980390119232726715581e-02
protein/DD_g832,4.21315050037131379695401747098453619e-02,1.43813541720440639671098571568048662e-02,2.37273566259864671783585280718309669e-02,3.75684334578340973420842450958109037e-02
protein/DD_g833,4.70994936643594854293327316234489808e-02,1.46557710533151507328937196009668179e-02,3.73833102451009122345113085424632880e-02,2.97242282482657374346385033371240964e-02
protein/DD_g834,5.03110195317266833125821810151475368e-02,1.56684101076344204748297183826113733e-02,3.13565093124482276689178134098270522e-02,7.61723853262001515081917957217730932e-03
protein/DD_g835,6.78690952273292012646768705764118439e-02,1.21445481489887068728134894564829365e-02,2.12873116132761978131637833823089832e-02,2.79328247587728198027257488737246461e-02
protein/DD_g836,3.81183792546419572133965570270147461e-02,1.24608613660833139214155467549557201e-02,1.69073522521704679987909279062674437e-02,2.38160966971245702262262209545491966e-02
protein/DD_g837,7.21705677791415732166307407299988197e-02,1.16229410146877319434184188054304957e-02,3.08806625070858393760834001918287691e-02,1.48679175743611281631821354454893009e-02
protein/DD_g838,5.86836322212775756274378373270624606e-02,1.08897778287984894081897093342007773e-02,2.24085254124198991994677030481021887e-02,1.26296131701550063472836981080944294e-02
protein/DD_g839,4.55194726579447282041142535712268135e-02,9.92514852107540834378285303387601291e-03,2.36875606120364173069351593406760348e-02,1.73749677495557336082674012010330135e-02
protein/DD_g84,3.76743197005013976392905488175835399e-02,7.71969487854655510387968654158830715e-03,2.81686156737593909802077962059647788e-02,2.19097982210312053110172796573412764e-02
protein/DD_g840,3.89107654503615114877809578279944160e-02,1.07041833359306707952207498602332401e-02,1.66311792154723754234035701642355573e-02,1.72293669337074733205590895825141576e-02
protein/DD_g841,7.38775197915919266935682086054498174e-02,1.09117792059070996376290466317594104e-02,1.96601735801833809202436240898567432e-02,6.49432666276806511249033594427673984e-02
protein/DD_g842,5.58640899408916292058413222738743230e-02,9.62810331976724223922693675953559246e-03,2.47312833722631686748824238465349149e-02,1.58396829282640634030471138547834451e-02
protein/DD_g843,3.55110583343252186001713691032356966e-02,1.28990715879428817481168111720058594e-02,3.37357376332730844313108178413794164e-02,1.96964452079832085304111472471500843e-02
protein/DD_g844,5.34512817101818877282087013001882189e-02,1.52170373293374575737296953258580239e-02,1.70890544610033723712749387737537632e-02,1.53310823744566883506396444225864212e-02
protein/DD_g845,5.99556815528273219591560923636597442e-02,8.45494520485837861571030753785426114e-03,1.67358554082911858131438465647130356e-02,2.41033365317714001592267394499621621e-02
protein/DD_g846,3.76242143976777188222071921701007527e-02,2.02392077681618319712903137611863805e-02,1.60287593660468155866852717063334333e-02,3.18347707389832754768615799385592945e-02
protein/DD_g847,5.02201785905389358425915955608390726e-02,1.48814425491156805524375102015988442e-02,2.91435443674204173995403591276712351e-02,3.78960322372402491954098102795868087e-02
protein/DD_g848,6.00611873529858768617370997999596429e-02,1.08231216292838644890517815189521084e-02,1.96463174612109867768856346704547297e-02,1.65347023311463436021547875347747762e-02
protein/DD_g849,3.51881719825174580688456924419601823e-02,1.24386743527559032368858571511492685e-02,3.17575261476631158089465005236162600e-02,1.97860814012325078777556208506154939e-02
protein/DD_g85,6.32338406724325222841851297728772796e-02,1.71333094997041388857371513264738308e-02,3.43596661741186141212035334088878290e-02,1.92821939722025068727465649317894159e-02
protein/DD_g850,4.73025495582844322226996952216552782e-02,1.49998036259832191759298963533019837e-02,2.11495198648474095746207429846111770e-02,2.50015531347613182874088175282067157e-02
protein/DD_g851,6.44414168813786394216111604407401289e-02,1.26714435114489475383596537453032058e-02,2.28534291713240823942645746977146681e-02,1.63136646748310736469026551241223221e-02
protein/DD_g852,4.21044698730464238689574346963799360e-02,1.44646049098859587148118047311422764e-02,2.55425696244607934343879177828881208e-02,2.30517320773051347467847220228998383e-02
protein/DD_g853,6.16747737356653103903637800698820307e-02,7.06659434753479104658662814549196280e-03,1.61832775993044714266856456437835812e-02,9.94713300425586880257477556551409462e-03
protein/DD_g854,9.09134874364492214167315700735398953e-02,9.45583682476121249982366279525675551e-03,3.24358998630043489572634414834076942e-02,1.41380229217982989429046109584298460e-02
protein/DD_g855,4.84414047325725205668721714135324980e-02,2.29985254458270290164441016278250379e-02,2.67774678665585289002474617591658686e-02,1.70189515311701863834874995896127177e-02
protein/DD_g856,4.94058013630396840867170115097706465e-02,1.80220400412878192568998464901254696e-02,1.97585624171893840692500801544994307e-02,1.02019682651191245939563413668184466e-02
protein/DD_g857,2.80134216603846192537409938408136510e-02,1.35560793172426608129124451952031204e-02,2.09469575283054587817017312308104093e-02,1.85492265872092145620895976531820822e-02
protein/DD_g858,7.09002186898197652186552702435883305e-02,1.20345805145738640918983393868246163e-02,2.93519445570872604102784880934868192e-02,2.37799967996239289726478784335939666e-02
protein/DD_g859,5.22863150245295410466602686160741998e-02,1.65417431016932156799700826527763729e-02,3.00288730759202568448831043206137572e-02,1.98573859433492619860079352764250201e-02
protein/DD_g86,5.25807919720878922583424863387813422e-02,9.00918832007376413118479606589603207e-03,2.55681770243012721194793964151086243e-02,1.74454099698380467097827642002164474e-02
protein/DD_g860,6.88734328862011831422052830156790709e-02,1.79042471330086599848283693483766908e-02,2.67183352478617060636510005388818546e-02,1.29536005193245336059459993013392951e-02
protein/DD_g861,6.41902563826303786802382841286137990e-02,9.78562305275374499566747832442280868e-03,3.90104989056815380535786410761360862e-02,2.11425791259963486997990920180141561e-02
protein/DD_g862,5.22358711295393175253497415487236263e-02,1.37917395050566761029450082516344039e-02,1.81033814247547751961391724356621702e-02,2.12987808612101125872384765142036672e-02
protein/DD_g863,1.01642608672667048877982284980293900e-01,1.51852568155912990543155326813863800e-02,4.65559437919071230918631115164009367e-02,2.48641827574025199337726455800055416e-02
protein/DD_g864,4.13974596646736869392761243025582513e-02,1.37088458893997438106643008911223895e-02,3.73137940112548757204369855646035166e-02,2.29040950223701217539416316571364975e-02
protein/DD_g865,4.64913669888890676950497638098332085e-02,9.22507680646942999842874724476170582e-03,2.25939903549670830169719934265829623e-02,1.40796514182845549607110183359137388e-02
protein/DD_g866,4.92838406345626234661911005964188659e-02,1.13156156142029851925919695904452678e-02,1.90048161665329827490243707011551530e-02,1.65020545830341570497167086732307210e-02
protein/DD_g867,8.82338777969339949402490676637569909e-02,8.43048253870268287333351492305143973e-03,2.62035928813663150184242140642705835e-02,3.35763581685452590934920547451244264e-02
protein/DD_g868,6.28631415302625362744737573466976692e-02,1.65245729221367381269727148431573834e-02,3.96842535924298809744173894350805656e-02,1.62128765028427208992731046129681204e-02
protein/DD_g869,7.05611808646333398295282567332830451e-02,8.81802178081914289455029518633228493e-03,1.70172393316683960581895811995577308e-02,9.29569410967166483402760225984705274e-03
protein/DD_g87,4.42403066585696038707937801286662317e-02,2.04556311974474513243416466686480522e-02,1.29397791898245708747516844497829243e-02,2.07434020990923590524775279822623337e-02
protein/DD_g870,4.85218371551017970950149130135683770e-02,1.16694585099013270770505726550888855e-02,2.08658567600091971570115346749145458e-02,3.09414459724829718739929091541817274e-02
protein/DD_g871,7.18309710866661328299520498986227785e-02,6.25679036925460698305652991830091468e-03,2.46746899703050141565345488730315994e-02,1.52447104233927440887428856113173598e-02
protein/DD_g872,7.92803601772186713015968699807025390e-02,1.25064843720164108391898818239030412e-02,1.07818652810883630008477461197517723e-02,1.49704814237565527109193129243589534e-02
protein/DD_g873,5.26111144046238992113699996109143783e-02,1.64570119478092948349253007504944833e-02,4.60829068314639176829680409211899127e-02,2.09158952821742634062786719025457365e-02
protein/DD_g874,4.26617520655513667002801043254873581e-02,2.03344272839274693668737226220038093e-02,2.28285809859275229109939266587679497e-02,2.59591701346712834873288728548254985e-02
protein/DD_g875,5.77795675737081575937013476042306628e-02,1.04862173038475521683121125047008406e-02,2.43648325348762578028799099558451812e-02,1.29123732336409263484076832890612035e-02
protein/DD_g876,5.85633553751037337688991002939701871e-02,1.26322890894447243861437921799202081e-02,1.53776916927341526449363277514994676e-02,2.71335667159249978308538660986053318e-02
protein/DD_g877,4.98292490297223775339300923226187887e-02,1.03338172416010632105669475952252845e-02,3.73814764326192354541552228465038428e-02,1.39571551220465711428526863196805419e-02
protein/DD_g878,7.91476540163618916311785260070133117e-02,1.31662686177257324429373169707276587e-02,1.73971294493235131749343471739745596e-02,2.35211535142764118731278163877420314e-02
protein/DD_g879,3.28153470905304966082275565500531326e-02,1.42209418804792209560692352382119988e-02,2.52158197357587758163763905446570309e-02,1.84214387437340445546593474123290911e-02
protein/DD_g88,7.43754326981661307410374134834878686e-02,1.76082320608156420842558314649062846e-02,1.65605174172738805206492683191961325e-02,1.99724525613014246552618690385084912e-02
protein/DD_g880,3.84694685890733317986601432748561049e-02,9.29235517202473542600120922885099004e-03,2.05809605365451006494337510512374714e-02,1.08825615511304654004433036555854080e-02
protein/DD_g881,3.60701051977127711253703690649721132e-02,1.37597454521977738173416192023516942e-02,2.43115812993527094992951087132536357e-02,2.96915270930724525523474889050918363e-02
protein/DD_g882,5.24070857568718968911950843239971508e-02,1.09526032101722721585897544768789603e-02,1.47210562911414460293788635309074611e-02,2.14926406278202053894961993957219715e-02
protein/DD_g883,3.73516599889841627448255805046143556e-02,1.42390426993563368139505731293146764e-02,3.89476252084999449502480853105089483e-02,2.03166818660392749603267886607341360e-02
protein/DD_g884,5.18771532065118656837073200801249660e-02,2.29976543611449128149231312043811613e-02,2.97760240211257905016036474851655996e-02,2.34562682168017926373435514507579072e-02
protein/DD_g885,4.97925515967867862654570123743986653e-02,1.18706008668971312064326089975319807e-02,1.69848406162278477445635430209137192e-02,1.74230329362841487440165144486145285e-02
protein/DD_g886,5.77988014315319670414763180969105881e-02,1.54682719971077287286505815965115243e-02,1.64322407452158009095072999608570664e-02,2.45894906823469836283841618473542503e-02
protein/DD_g887,9.84574609967484757501191728009845164e-02,1.98394646687928048300597412725959126e-02,1.66675971879150081204326656641599515e-02,2.22896480177659634414292162853793285e-02
protein/DD_g888,5.69980085365637567224176962106627028e-02,1.65862064536851288340132284876953137e-02,2.26280259797253840712229860225749462e-02,1.54072317922008663915501938397619607e-02
protein/DD_g889,2.70118538454389229189753868477178611e-02,1.28974793111592260062165270895063985e-02,1.75191271489734989558223978808163943e-02,1.40487417010723719069118651709322122e-02
protein/DD_g89,2.46550798871536895743323728425337317e-02,1.14735823195709226138662621944969515e-02,2.59822770068721754145497537770105959e-02,3.03023616341516323844586044697369062e-02
protein/DD_g890,4.00872564440455936967508707883322810e-02,2.59742021819036391839889517652502252e-02,1.97185326817186022800939468927803421e-02,1.96119374047730424760140343037444584e-02
protein/DD_g891,5.48646056856367419423381058093602320e-02,1.17593621308972795827102536776126403e-02,2.80852813808872941348751561495872523e-02,8.80705982275104293753366316396398992e-03
protein/DD_g892,5.26689689313125628751516295635798330e-02,1.52589628922881065341880627224271914e-02,2.30786715337089773722471959170731771e-02,2.05018828621706523606125193721218305e-02
protein/DD_g893,5.60685771667337153906020961765352561e-02,8.87808026828360672781783234375723329e-03,1.95992023075564026703752915947489921e-02,1.96748088029395859498572363788228509e-02
protein/DD_g894,7.53490497955121645642521150499066302e-02,1.63969462902149816517744224338981384e-02,2.56176856308159185108017692173567349e-02,3.85524658523917025823465207169715888e-02
protein/DD_g895,4.49899844613691442892674147054218031e-02,1.68363052867614215096617889529997210e-02,3.54226904349853712765360679301960582e-02,1.09083838837301243918004312618711924e-02
protein/DD_g896,6.06006880631833377910384239960899745e-02,1.83228251162018083969448956641879873e-02,1.98832425462632392610057572927722960e-02,9.64044499029102843983282062761459868e-03
protein/DD_g897,4.20397170955043797860712023348082173e-02,1.22495441446292894604585153028917020e-02,2.66102066539064785717571081015247560e-02,1.45844099782737834024113548310204753e-02
protein/DD_g898,3.49324620725162417521605443144740334e-02,1.56844690126900082448707886383011821e-02,2.35306215075222493672567712725181183e-02,2.04580786443166616483514335990541683e-02
protein/DD_g899,8.45438141749465851271804299199560384e-02,1.06920173042590935757212652835187609e-02,2.59017507959063011596520077547144015e-02,1.69139219792857436897754148674750396e-02
protein/DD_g9,6.63808391996764004151426141289789555e-02,1.41262211349912690128213945558089351e-02,2.36298711711501517113963178663342892e-02,1.94477016387036990344858963939585266e-02
protein/DD_g90,4.75783773730986765416915933798208430e-02,7.22921932046831950116482502304604204e-03,3.97577254558783029517805779959705696e-02,1.86231879044755532608599012295640605e-02
protein/DD_g900,3.87471247987915003737981252414425945e-02,1.17213888618608330181544719749410976e-02,1.45011111436544858563548858726308842e-02,3.05936754293832701212599379779419648e-02
protein/DD_g901,5.93845206934177219161228567913381482e-02,1.72394146383892422228402677585253058e-02,2.89250716629519594790926407633118965e-02,2.42822755196702134351558566541223030e-02
protein/DD_g902,3.53204422212815508311444793848422850e-02,1.57508665197639954637066486927784310e-02,1.88029072405221191462213119626640703e-02,2.31130928292227389817542285166309122e-02
protein/DD_g903,4.43841287515309070832224168624261805e-02,1.14967771961784067425100494067581197e-02,3.50125649271634421034160985192865242e-02,1.64195378256017431528750503237565998e-02
protein/DD_g904,7.10992767410736030633352233101988730e-02,1.14023247286244465893730386560621638e-02,1.42703454089040259968739267383978570e-02,2.04800743104252719593541806081916042e-02
protein/DD_g905,5.22532337602118955360416550029838305e-02,1.02165970364412353493584880670688901e-02,3.12283904052411846075753831794183065e-02,1.78931811376771286047722817610079631e-02
protein/DD_g906,5.78452009657831732814050820505252493e-02,1.35701179738302438972865112464718718e-02,2.42518734046807931016945818904054135e-02,5.23872526284173016832958021677044950e-02
protein/DD_g907,8.49474846511633339724929253627580139e-02,1.49859477910122190346369891110420152e-02,2.34769924370801917766968848912776327e-02,9.95878049919091018824411997386977650e-03
protein/DD_g908,6.73641137818901073758020205003556988e-02,1.33081259941490982785016252893275914e-02,1.66221720730820746846340157978015379e-02,3.01296681674253478981755483721680506e-02
protein/DD_g909,4.99234684372461038782382914505410371e-02,1.62779459733399725127183861868878981e-02,4.54466315829120041527156739724322841e-02,1.94556608600191146897831339882816396e-02
protein/DD_g91,1.15692143102210966920252723427768980e-01,1.02569655602082282968286059965030299e-02,1.37845311636308797106345620668262138e-02,1.77498943027768995617372397513426360e-02
protein/DD_g910,5.85061184265327852700389463971835000e-02,2.23677510068603889776421168695577764e-02,1.77635840779557537179333688068170899e-02,1.86475448295261473321446667868516452e-02
protein/DD_g911,5.77867992193952339012689324505078852e-02,1.33135393413799004296775475863773561e-02,1.70150667602491242090279421742206438e-02,3.01970748057951747697276780829593123e-02
protein/DD_g912,4.57686307102550350711753917552832182e-02,1.23758551844405079869249772355716220e-02,2.05904759581765022481094841362089129e-02,1.27467399216340344949608349049656287e-02
protein/DD_g913,4.45599560444536376268310434361133113e-02,1.51594552401171297576979525183459883e-02,2.14956189375660610218834385784832439e-02,2.47310862390573571997012003563881433e-02
protein/DD_g914,4.47628379542854243944722248441492409e-02,1.26799579474872749244147533644223766e-02,3.23871874093859498751082105846722283e-02,1.87999909429850155377610821841552120e-02
protein/DD_g915,3.97407383904884070146871980317997573e-02,1.17583898261922658855233287616216589e-02,3.44071247300017509679789664222084988e-02,1.23379290965545746537726059115566981e-02
protein/DD_g916,4.75608750640078877396529238517511288e-02,9.05884201651635735803564412530019771e-03,2.03672046986994543019628715821153393e-02,2.69258639157821503632095641655847546e-02
protein/DD_g917,6.33912869994861410054368002550164519e-02,9.06871824430798289159319018683170597e-03,2.46784207703333382907923103758458270e-02,2.16445668476121503841410158058127605e-02
protein/DD_g918,5.77317526752777979431213196969601005e-02,1.11075182490109742033192669621680811e-02,2.21816006932519010730967618072527952e-02,1.09564872360053917428239698142835390e-02
protein/DD_g919,5.24025666645710127845934762747166327e-02,1.40323477707548185541865583572150925e-02,1.87171910728770739380930895961524611e-02,1.55862852607060131397804993498384329e-02
protein/DD_g92,4.40100794571277290963564501562284061e-02,1.75996350127930113502702283584016616e-02,3.33253497193843982291782925226595439e-02,1.62877594970090658934538515495567781e-02
protein/DD_g920,7.12009357467727144018838966109907211e-02,7.78844275687787574019893553123129244e-03,1.69166559075681910019325718209495689e-02,1.77090692255201079894196265489563480e-02
protein/DD_g921,4.28510882275352994477515194345630837e-02,1.52904081284564727852746244287354551e-02,7.89462174408535383903918322026370911e-03,1.63844303126298836505411104962455405e-02
protein/DD_g922,5.14815383090340150139506422268217251e-02,1.79544191428662314296013036433502422e-02,1.13630069975418618856892354664549558e-02,1.93037368460451220572017746667714344e-02
protein/DD_g923,5.20454222939087676490799632696794139e-02,1.00987163149046814404433040613578766e-02,2.98294213461947485779790208372991110e-02,2.48080831934066759474988567089866009e-02
protein/DD_g924,5.17072152050667027306578799600176838e-02,1.55432681286496352153680742183077424e-02,2.26774447591971072134819597615921182e-02,2.28924073476501871372574850848123174e-02
protein/DD_g925,1.12190614147765841573580140809023363e-01,8.38826687675005934281656876830078754e-03,2.10824985664636304114192589014948163e-02,1.41855327328135864504526761815244755e-02
protein/DD_g926,6.29434575893377194423805230523379682e-02,1.38796245116916898566221828099591125e-02,2.14851548368531483066219962692912183e-02,2.62686632883829453750255675181504497e-02
protein/DD_g927,1.07125098576871832481244368859593519e-01,1.28250282402737647441505050475987104e-02,1.56388635014935449485198986139316571e-02,1.02446417596583277954580282489340397e-02
protein/DD_g928,6.33314676124364743549790673853176565e-02,1.00467782518377550956184120217028561e-02,1.36408294322469252132636066066055094e-02,1.68804076037857281141944507463133415e-02
protein/DD_g929,6.50085187320686909444635655324996552e-02,1.27829250326715666469703107321796951e-02,3.46289494746359560599499314898320488e-02,4.33638556613418289224620755694317406e-02
protein/DD_g93,5.77457030086813212788640327218957862e-02,1.80061590092283486705726393791854078e-02,3.12620542303739676338888566069917551e-02,3.46464289555971208500257318890666342e-02
protein/DD_g930,6.48924199402434777450921592516266157e-02,1.20669709387661998450931079032216150e-02,2.03847488860818199259237842330408299e-02,2.39620354209543435292785792449484516e-02
protein/DD_g931,5.12812623642792183455055437481992950e-02,1.19310238303612642219291080131435013e-02,2.31944043398594496807380452806128840e-02,3.58643367387735927018320478455642014e-02
protein/DD_g932,1.28673945993699590721919218784552544e-01,8.54375709204484412330829674613403912e-03,1.58252918873130518752925811155693459e-02,1.51316496679506954723501806915242391e-02
protein/DD_g933,1.53117978435140631549407073771564212e-02,2.36892043620332049951326940293648774e-02,3.49799043142339257306841241532962015e-02,1.46003813846546812701553368319715866e-02
protein/DD_g934,4.06766998440640718078503268852729730e-02,6.10300405161142113018946596062235653e-03,2.66863047260224621430454737395169363e-02,4.19018962559848113281507511372916653e-02
protein/DD_g935,7.02544701411555939544718272511378452e-02,1.21377483532879644483362966187376218e-02,3.15315652879005230980799384118159646e-02,1.34591604962370398703060167504967477e-02
protein/DD_g936,6.12007072661034466706059116082987404e-02,1.61266378864809102641495617813930015e-02,1.86875340383891859780191905266824388e-02,3.62679243988794617114181591935557374e-02
protein/DD_g937,2.70461965504712190388554041830412005e-02,1.46293197664528938309316944251962234e-02,2.87261468598299536631774125459550293e-02,1.03819817415957927885077341013283781e-02
protein/DD_g938,5.99809781253799466372495209344444914e-02,1.57608551956775650612145376803462093e-02,3.12120595230599309804214847787334372e-02,1.29123723449476890145140562524652083e-02
protein/DD_g939,6.43558886418356506224815287532148789e-02,1.12588408866082415135118358911587868e-02,2.79294318529149143177885612258367102e-02,1.47944602054321865240096007789877146e-02
protein/DD_g94,8.05952285616779736978894613809561509e-02,1.56059649430039960111004772684376471e-02,2.15578217440528865568030830387131113e-02,3.76333027762115040331719555198263033e-02
protein/DD_g940,4.66116389914348663686993648996310047e-02,1.09455850802081620013238535800688352e-02,1.33062078442629863646983259094142482e-02,1.77535343472964427643502158705750670e-02
protein/DD_g941,5.08575028479844718994331676774457262e-02,1.93739618947984142516401210012835291e-02,2.31778550972661963767513374649124799e-02,2.87971194408807718102190368429224903e-02
protein/DD_g942,5.27967204024894722028815954011193354e-02,1.28514505049570466004080546938454016e-02,1.50246714431338098708139548888659467e-02,1.05167402743013958929457158259834164e-02
protein/DD_g943,5.77584576924102045599847578216091618e-02,6.29255424748206596839739888460336431e-03,2.13121011434794666592597284683724529e-02,2.48232993791532347117445647918427016e-02
protein/DD_g944,3.73677579761520200606943593971463822e-02,1.79731439733026116955232307551798768e-02,2.11969107292730244129992542671861219e-02,2.12405257377343901787790749833104576e-02
protein/DD_g945,5.36580357932040352875627026715841206e-02,1.25807354156409416546817096698696799e-02,1.68641960052768743351166511903027135e-02,1.13048978143208019437247755133273688e-02
protein/DD_g946,4.68490824805969701833003274927500355e-02,1.10572474874971462760797798785474654e-02,3.03288062870153440953076622576190690e-02,2.01625139383024620034024835092444526e-02
protein/DD_g947,3.18494098544767905186752782822390169e-02,1.12963583622513447795146944545969739e-02,2.37387158159484435748755101974835728e-02,1.84254073752258846769791490271589459e-02
protein/DD_g948,2.74835083990093390095200531180970599e-02,1.25504095096153017669475949764727675e-02,4.46119321847668203879411635254334840e-02,1.02006484420188583879345716340622183e-02
protein/DD_g949,4.12376127215426278429072247477573586e-02,2.23140646517423822653243861365486819e-02,1.69304406607602731511655635969446888e-02,1.80545758703786877992378048219955284e-02
protein/DD_g95,3.82202457677188603269093383973810143e-02,1.72536632587299499848190331284834634e-02,1.28522186421738609316072818891007159e-02,1.78858453739059717546699645899395776e-02
protein/DD_g950,6.91275683937003526614233555208443327e-02,7.82243762513180067774528628267586463e-03,1.87589365904767916475070636227058198e-02,2.13376272477458570526290126423756866e-02
protein/DD_g951,1.04926436863558910588140982696664786e-01,1.24321725312998757608941928502068829e-02,2.73065274737296519655768842102809256e-02,1.29710355603482629187437976167443144e-02
protein/DD_g952,2.56307017524508128842583235412945675e-02,1.98212916330311041586586665373730574e-02,2.12744287820027470378289780696719529e-02,1.25167358713245623995799142511648945e-02
protein/DD_g953,3.88087906099317001636263334900645838e-02,9.31419696069119917124273087871784229e-03,3.05105832270203395782907866216614620e-02,1.58454835208189364436362699686100963e-02
protein/DD_g954,9.46034080798963515476380352227044023e-02,1.22615834718623610905748324459625910e-02,2.12105863902642950426229264883119397e-02,4.78486019520622698486245599119076246e-02
protein/DD_g955,7.43468363154720982752752213343738097e-02,1.85196670111828234632981833504847717e-02,2.73667652304821515197911247716599289e-02,1.42036301053517744631504269195457688e-02
protein/DD_g956,5.66957401584842977534602974061215941e-02,1.13349539571839838296300373006847081e-02,2.63946161313095795159405071979484501e-02,4.26650850256503920954325906181013696e-02
protein/DD_g957,5.85113805037349057363705543385679474e-02,6.41633732025858446713488416578850570e-03,2.22585166181975155232909803809971836e-02,2.01448326755833605135684430762466361e-02
protein/DD_g958,5.55687806093987718777500758953749926e-02,1.44453909536820946933282872602686311e-02,1.52062272545590536049959603419908840e-02,4.21120467693459429715881836727330700e-02
protein/DD_g959,3.77483606579349806154921731793446763e-02,1.39262144146976817616247465899067230e-02,2.66688135514716166556167023257492817e-02,1.02147398448681729121218954398023845e-02
protein/DD_g96,3.97541381749349652520604722742389886e-02,1.05992281358077399419118034153142413e-02,2.66468394875943633396536559812827276e-02,1.41538560080171678474375951646076062e-02
protein/DD_g960,8.02406415621905546395275964813204570e-02,1.41166157455002691366150193415563053e-02,2.95251655085058032314523532252189974e-02,2.74203250778544927232163952954846823e-02
protein/DD_g961,4.06256767819112099773981262543110954e-02,1.60036433182845939612181926769798423e-02,2.64256690580239423207357123157279026e-02,2.33215039337464319962408451806345996e-02
protein/DD_g962,2.22843479455466883707272252596328323e-02,1.16734023060847320974736255418503666e-02,2.65406530412673090200532575697772469e-02,3.47018353185736621864044809075335522e-02
protein/DD_g963,4.22669486449691300565010611583294928e-02,1.33050325475061030310905641726466660e-02,8.20153112636122226307151696186357955e-03,2.23556282649912293313238399425510627e-02
protein/DD_g964,3.82096253719783778267156399155461658e-02,9.59145390513500868132054552950699832e-03,2.98441621079034490502269478219825060e-02,1.11358674624346330304137047795747292e-02
protein/DD_g965,6.95092827963190777421573518528648685e-02,9.75841346868820046385223554982361115e-03,2.06298995093539153293913914799084499e-02,1.99267396053427679703929121262426349e-02
protein/DD_g966,4.38907629635978636949768807449180741e-02,1.54447316302584399385006258347250266e-02,1.69989315446434019832458957846586132e-02,2.29021744700857021038783058969511910e-02
protein/DD_g967,6.66911969211895694471957583269677431e-02,1.27825393049776549296178270480858985e-02,3.73153978277334865388451102891358123e-02,1.41456073941638715963456601402010690e-02
protein/DD_g968,6.15192067339374306217221104170985928e-02,1.60459394267143556091491371968093062e-02,2.50991777262314277287984462082372093e-02,1.71337537296346645504849707530716258e-02
protein/DD_g969,4.82611930069555777676198103894794837e-02,1.65063397423188890797639282079807078e-02,1.97438352190344558271941834797232475e-02,1.69441460742499265051805239757882629e-02
protein/DD_g97,7.11986443415704288015681084545370431e-02,7.75974974638688605066903337270116526e-03,3.49313103653279832646306139172225492e-02,2.01927047048370644869261747369999431e-02
protein/DD_g970,4.56273792700686051204684976932982666e-02,1.57747671917652679577190801430883944e-02,2.70660083459062813611107552479242787e-02,1.95364702562233022200409677746696412e-02
protein/DD_g971,3.61061972364288185991391722995246260e-02,1.52407666672386398703357604960970491e-02,1.95534308353240587809943152856070339e-02,2.37860504885916417376464458241272411e-02
protein/DD_g972,3.36045553259443190862891934896483480e-02,1.84752831873789805234573969032994208e-02,1.76835308648991124813192100211635330e-02,2.00291657680661411717041174546095382e-02
protein/DD_g973,5.46668176196577939691822829927194758e-02,1.24254457278629192832264900633095537e-02,1.72057282594927608507990499778196621e-02,1.43855058276091021768263979581391465e-02
protein/DD_g974,8.85638212461108487342143285697678603e-02,7.22638579212062704028202829331090675e-03,1.67507634821992517931071175385414911e-02,1.54993291299564602650548125153990332e-02
protein/DD_g975,6.11051974408630449372180980344136494e-02,1.16650201211181624230735709462349653e-02,3.24176677063580234970914678942771373e-02,2.67529950586342494552259039674532682e-02
protein/DD_g976,4.47995985365112122674888603741601651e-02,1.34785584189683327237845764518002769e-02,2.09137482120088882380863219964473327e-02,3.33029926292930634423573451948074384e-02
protein/DD_g977,5.95734425706823885531387081851428515e-02,9.27174504912016248433182665741307447e-03,2.41019928893889378308061506334005896e-02,1.05267805186552435758532801596995433e-02
protein/DD_g978,6.29675402576654705280612122171914062e-02,1.31315994034843732708359946606336916e-02,2.37844065297010221783182691401962922e-02,3.27600896553086337216480145187895748e-02
protein/DD_g979,4.43402511437961992402420325766949879e-02,8.46591959322868797872415075842503959e-03,1.34524573799561354497165035765192557e-02,1.69513074954883486007714500569216936e-02
protein/DD_g98,8.09526373027531704945792406220151136e-02,8.92285132052848927423607130785424697e-03,3.15023072300047931462473909193099358e-02,2.27364220026830865908903523653119559e-02
protein/DD_g980,3.12868825948864875690027970162065976e-02,1.75047149604785622677198531814492039e-02,2.60466020938397893756108494744380363e-02,1.15831532588748062543898781539133211e-02
protein/DD_g981,4.78871000684680606424416080728664969e-02,1.37111824958415778871338556811920935e-02,1.83814076307656428023111257818332768e-02,1.67138034718912288975609556236227717e-02
protein/DD_g982,2.17919546875982341039117100255864734e-02,1.72388441733240678972547562848505759e-02,2.16868144776832490700437184892035349e-02,1.26953682322047912433725099440824648e-02
protein/DD_g983,6.65332949908617663787818782901602846e-02,9.29474668724904920229767942982945381e-03,1.93662791608682198200197454081609998e-02,2.39234751128612248832826567977219821e-02
protein/DD_g984,3.39392745702504485431756959127140187e-02,1.09655353004321491056046770837693341e-02,1.76317675886121837274679682574921631e-02,2.37515551154560961230201348230068215e-02
protein/DD_g985,5.80296698668114662019616250096689522e-02,1.52649289617563367041451284823167867e-02,1.82988356899898109824317298431203055e-02,3.69727731277625757449808017271398215e-02
protein/DD_g986,6.34500178369272311817170243804037326e-02,1.92206464886594083028347670931166279e-02,3.80882229801893529620354847390446201e-02,1.37180324612279591660041496137704897e-02
protein/DD_g987,3.44103069243964152709657758899722244e-02,1.10208149540654028121689306116733835e-02,2.05043321884636596186389724778489901e-02,4.92127276381868911770736982006417798e-02
protein/DD_g988,6.04124356583640832048519270861776500e-02,1.07487524900739045827762009601229025e-02,3.05595685624898798821865850637295864e-02,1.66601053963335421720241484707791005e-02
protein/DD_g989,6.16699827699428759238041315022260740e-02,1.58270508635142178417817340336298573e-02,1.68178734203373418784267518471667814e-02,1.43274129086198295607397998330785380e-02
protein/DD_g99,5.07466193289679274608015072329444222e-02,1.79823759095776332939434790971843214e-02,4.21799811731277177725116798651502421e-02,2.24124413585566715780285147451784709e-02
protein/DD_g990,3.66922095626473821437489952597706083e-02,2.05745707031246945773181312214756320e-02,1.93690873031023665034458949410908706e-02,1.78254769616886759163291815022258682e-02
protein/DD_g991,3.74280883555147076725296289090551359e-02,1.64937212982124841754913025270760366e-02,1.28726592125055334264988646542086590e-02,2.13458009335592090354266547990805812e-02
protein/DD_g992,1.38161677079895802721784744505087564e-01,1.11858300763784492656709899611844188e-02,1.87933432628309395000039195251536641e-02,1.17990917052128808554230495536288214e-02
protein/DD_g993,4.11646757404977106936509196088474943e-02,1.02789931833292522353078809109936938e-02,2.21036465443632496622228649021131976e-02,2.28455496220820328641832673310068421e-02
protein/DD_g994,4.30581454307852654858446613664288346e-02,1.40228985784067326728907808734761803e-02,2.29270307372057759469326917245707745e-02,2.40819183317081398704678105394067371e-02
protein/DD_g995,4.36496568974927555983436678485591758e-02,1.50486786529586109351953664033546191e-02,3.08138208579916722162189446643631157e-02,2.62733801278693008954997748241523975e-02
protein/DD_g996,4.24696571127387910035074097787298808e-02,1.15859300420657758923962421036519755e-02,3.38589876086846949873464552150271075e-02,1.23786600922527531142023865608638783e-02
protein/DD_g997,4.34172042926283767661750870912600022e-02,9.14573519896206918037070173723324817e-03,2.44115869874889685671279803647909366e-02,2.53025854818355753695511570958528043e-02
protein/DD_g998,6.33225942649974228335635905069474406e-02,9.92098567753767564573328134369043981e-03,2.57030967349459997841819510159950769e-02,1.41504576940479177096197766705207109e-02
protein/DD_g999,3.89840852970123605512453973555340361e-02,2.67354213036689440247704732443205942e-02,2.79773222739932718922447594123306819e-02,2.32880100192978624979425034956739547e-02


==> data/eigen_graph_biological_16/eigenvalues_logarithmic_relative_error.sorted.csv <==
percent,BFloat16,Float16,LinearTakum16,Posit16
0.0,0.012915903581569656,0.0037021218647698114,0.006358118262317617,0.0022660319902653393
0.0008210180623973727,0.015311797843514063,0.003942285313264805,0.007894621744085353,0.004611701906508592
0.0016420361247947454,0.015959869102856808,0.004652426733670085,0.00798677763586291,0.004693447114238275
0.0024630541871921183,0.01617805736822123,0.004875584216290433,0.008201531126361222,0.005063980338008319
0.003284072249589491,0.016280058267649992,0.005682339547987305,0.009578687533304094,0.006309390048931753
0.004105090311986864,0.016431444394295152,0.005700012518496358,0.009812552998181387,0.006715410270157388
0.0049261083743842365,0.017478645924279043,0.005782677747422558,0.009977661254343627,0.006749685267118094
0.005747126436781609,0.017693734963067583,0.005799984309777708,0.010067797310369666,0.006938059070773416
0.006568144499178982,0.019390613629065936,0.005905508499995412,0.010156007495412867,0.0069519505956037
0.007389162561576354,0.019757425261738112,0.0059300398833246155,0.010435977382731568,0.007057077269097631
0.008210180623973728,0.019965199730046585,0.006103004051611421,0.010447969929074178,0.007148894143809791
0.0090311986863711,0.020033135737715545,0.0061293592753703125,0.010493205770310921,0.007366786798859104
0.009852216748768473,0.02042662478723652,0.006137458356172266,0.010524521072173824,0.0075168088343102605
0.010673234811165846,0.02061996005339527,0.006171025563536567,0.010526508582571675,0.007617238532620015
0.011494252873563218,0.020654772652831763,0.006249607589730952,0.010562302294508764,0.00795833657090911
0.012315270935960592,0.02102123207125298,0.006256790369254607,0.010749800015860834,0.008021528371312628
0.013136288998357963,0.021092880940897136,0.006290799337128624,0.010781865281088363,0.008084104145892609
0.013957307060755337,0.021179801453955226,0.006292554247482066,0.010865268703270443,0.00823967507482635
0.014778325123152709,0.021791954687598234,0.0063777179518237775,0.010943118191734581,0.008456807743671135
0.015599343185550082,0.021802715323015597,0.006390937096626146,0.010999605490813894,0.008807059822751043
0.016420361247947456,0.022140718872548877,0.006396136484026295,0.011021374475166936,0.008851526177599586
0.017241379310344827,0.02228434794554669,0.006416337320258585,0.011235448035480395,0.00893341791826998
0.0180623973727422,0.02333287938882976,0.006468842090411838,0.01136099865483705,0.008951667992122945
0.018883415435139574,0.02370429241147485,0.006530635114407635,0.011363006997541862,0.008994057740841001
0.019704433497536946,0.02382735396217058,0.006624886321426438,0.011446483429557272,0.008999222155509957
0.020525451559934318,0.02395637011185781,0.006651347701108548,0.011540087722846492,0.009001109703436415
0.021346469622331693,0.024136972628533655,0.006668860664274329,0.011542835760705075,0.009005962881644207
0.022167487684729065,0.024165372440097515,0.006672083246595133,0.011591175260303207,0.009013648072950345
0.022988505747126436,0.024377537979703684,0.006680406963683279,0.011606344952539633,0.009093171898467069
0.023809523809523808,0.024627717231578646,0.006744446712841557,0.011613657851088786,0.009295694109671664
0.024630541871921183,0.02463259914021322,0.00674741873413333,0.011617253636741199,0.009336840884781194
0.025451559934318555,0.02465507988715369,0.006814762118187056,0.011767505933023578,0.009411146407042714
0.026272577996715927,0.02491681678478754,0.006872453147473655,0.011778934409296987,0.009506550847726732
0.027093596059113302,0.0254367680278663,0.006891827144169488,0.011963491419422604,0.009523633991435486
0.027914614121510674,0.025569529211699943,0.00689639584100388,0.01200255925329415,0.009541443057401988
0.028735632183908046,0.025630701752450812,0.006941729734422435,0.0120123799001098,0.009640444990291028
0.029556650246305417,0.02580366459339674,0.0069761232762138425,0.012013021727627821,0.009695183660307067
0.030377668308702793,0.025898665169963288,0.006990266403563178,0.012024187356795354,0.00971147101341187
0.031198686371100164,0.025984664028356173,0.007005931086602277,0.012137345836922303,0.009745529179354576
0.03201970443349754,0.02609552842148835,0.007045144357023504,0.012147396401773146,0.009767078821920709
0.03284072249589491,0.026109064632319833,0.007066052267863317,0.012347809212783568,0.009776092787662012
0.03366174055829228,0.026344975699678086,0.007066594347534791,0.012380469323756664,0.00981272454216346
0.034482758620689655,0.026361302925004007,0.007124353092123162,0.012513356725146592,0.009834337687258436
0.035303776683087026,0.026450924983354246,0.007138761672938794,0.012608180160776722,0.009871961543951828
0.0361247947454844,0.026683686051483933,0.007226385792120627,0.01265825388608039,0.009881530307874408
0.03694581280788178,0.02692750699613468,0.00722921932046832,0.012852218642173861,0.009932536498587467
0.03776683087027915,0.026946185896411456,0.0072593888416980805,0.012872659212505534,0.009947133004255869
0.03858784893267652,0.026955939991779795,0.007278250021404056,0.012932964789531548,0.009958170002430829
0.03940886699507389,0.026957354975130816,0.007307163072290172,0.012939779189824571,0.00995878049919091
0.040229885057471264,0.027011853845438923,0.007332605431277253,0.012961568612276054,0.009972853074446465
0.041050903119868636,0.02703789590715371,0.007358601458808773,0.012983442691570502,0.010026574700929127
0.04187192118226601,0.02704619655047122,0.007375139062892009,0.013015544785985761,0.010027174401756022
0.042692939244663386,0.027135296728450237,0.007408638111300915,0.013088081083730089,0.010040152818884814
0.04351395730706076,0.02748350839900934,0.007411376961887017,0.013109974469844606,0.010056947925562748
0.04433497536945813,0.027487064900762467,0.007416707803571893,0.013172380953312359,0.010128745460521288
0.0451559934318555,0.027564114432294316,0.007460359308957486,0.013196820127983542,0.010166389032227434
0.04597701149425287,0.02768514012982081,0.007473317069708804,0.013236980253298794,0.010177465743947386
0.046798029556650245,0.02783596109987649,0.007477521206845017,0.013242659210056407,0.010200648442018859
0.047619047619047616,0.0280120997355201,0.007512250014233033,0.013263709408730267,0.010201968265119125
0.048440065681444995,0.02801342166038462,0.007568063859564469,0.013270466011645143,0.010204643881810778
0.04926108374384237,0.02803177107975299,0.0075844783376623525,0.01329741717208305,0.010214635968402752
0.05008210180623974,0.028181215937988634,0.007586402041923984,0.013306207844262986,0.010214739844868172
0.05090311986863711,0.028182699528396783,0.007596024286084876,0.013416258471634707,0.010218474278957479
0.05172413793103448,0.02824508309848702,0.00761918804104262,0.013429156228228527,0.010244641759658328
0.052545155993431854,0.028355482869905337,0.007650140039179203,0.013435531909130978,0.0102802760065448
0.053366174055829226,0.028401628499710386,0.007653936449669974,0.01343996287233711,0.010287697652540855
0.054187192118226604,0.028406983711131407,0.007659446447434831,0.013452457379956135,0.010338241348410392
0.055008210180623976,0.02841510725869519,0.007670068341825712,0.013460062524943374,0.01034317643908375
0.05582922824302135,0.028421446686163223,0.007691470399680576,0.013492460125081809,0.010354360906185885
0.05665024630541872,0.028484523719838988,0.007719694878546555,0.013506485017142005,0.010381981741595794
0.05747126436781609,0.028541722567006433,0.007719903156427187,0.013509795738347107,0.010416579854141354
0.05829228243021346,0.028636963532498692,0.00775510079917865,0.013522727453746436,0.010416804892171717
0.059113300492610835,0.028800473352211524,0.007759749746386886,0.01353579010373451,0.010452436964315581
0.05993431855500821,0.028816190007486007,0.00777971205890749,0.013554019591872865,0.010476372542488514
0.060755336617405585,0.028845906295927152,0.007788442756877876,0.013621661913035944,0.010511887148144043
0.06157635467980296,0.02897003061633911,0.007795119398568705,0.013640829432246926,0.010516740274301396
0.06239737274220033,0.029006396573919808,0.0078224376251318,0.013722487443326109,0.010526780518655243
0.06321839080459771,0.029228914717543034,0.007827822976336711,0.013732663367601358,0.010534992077652903
0.06403940886699508,0.029244838585803318,0.00786773874804415,0.01374808922379846,0.010544166811837537
0.06486042692939245,0.029422118123288404,0.00787105747244498,0.013754259161459826,0.01054980528697006
0.06568144499178982,0.029503806748440265,0.007872661014708604,0.013784531163630879,0.010554716478700847
0.0665024630541872,0.029640955313605975,0.00787444364207631,0.013814959726527324,0.010600567147596218
0.06732348111658457,0.029688071866950373,0.0078807188395217,0.013842786400240455,0.010626658724718746
0.06814449917898194,0.02992321443740808,0.00788410939475797,0.013855863873444497,0.010639325758770888
0.06896551724137931,0.02993689918541176,0.007890126170899606,0.014079623729931455,0.010656064069401172
0.06978653530377668,0.03002099951999523,0.00790297368770463,0.014121726063731896,0.01067793952700218
0.07060755336617405,0.030188497876580858,0.007909588132160968,0.014135626548999495,0.010754521045280437
0.07142857142857142,0.03030224293801171,0.007911452520988535,0.014166996434292539,0.010767734391404864
0.0722495894909688,0.03032580329217266,0.007913859727013675,0.014168924132225745,0.010882561551130465
0.07307060755336617,0.03038770855688276,0.007932140185060155,0.014181342674670997,0.010886636647999012
0.07389162561576355,0.03062627627896091,0.007969921633995151,0.014182125453855929,0.010904947937111959
0.07471264367816093,0.03064056120250782,0.007970276267419179,0.014185206359272997,0.010908383883730124
0.0755336617405583,0.030682033231322774,0.00798935953687222,0.01422173824522305,0.010934442921910608
0.07635467980295567,0.030734488225294204,0.007992855598075372,0.014230513146585013,0.010954808355726412
0.07717569786535304,0.030765409367666294,0.00801195855093063,0.014270345408904025,0.010956487236005391
0.07799671592775041,0.030793717053649396,0.008015968636233975,0.014374758336737249,0.010967388104575818
0.07881773399014778,0.03080241661035934,0.008044948881078814,0.014378502760210497,0.010987769485451996
0.07963875205254516,0.03088072712440698,0.008058861517487886,0.014400859366379089,0.011135867462434633
0.08045977011494253,0.031011808693888688,0.008122285105034481,0.014456062090185526,0.011159001807632423
0.0812807881773399,0.031013104390264216,0.008166384744051444,0.014494985972424651,0.011190244357400729
0.08210180623973727,0.031226600392539116,0.008193092765469149,0.014501111143654486,0.011197412433422016
0.08292282430213464,0.03128688259488649,0.008199579511483103,0.014530410898174096,0.011220375410248663
0.08374384236453201,0.03130031769974284,0.008206189261816522,0.014539221657175399,0.011228078814696923
0.08456486042692939,0.03133133459487186,0.008219792000044768,0.01454741897916195,0.01124527412158015
0.08538587848932677,0.03139161966960296,0.008228089022604851,0.014560227655593365,0.01124863992347779
0.08620689655172414,0.031448146812915335,0.008237333965046613,0.014606032592316907,0.011285429128237321
0.08702791461412152,0.03148210999490434,0.008241486243719157,0.014639430881699219,0.011295923683404818
0.08784893267651889,0.0315331693066455,0.0082507426496629,0.014694785918548024,0.011304897814320801
0.08866995073891626,0.03156360541246055,0.008252733927566954,0.014721056291141446,0.011310534196772954
0.08949096880131363,0.03165117039968831,0.008285665059113724,0.014737387686216722,0.01131767341353049
0.090311986863711,0.03166256307737682,0.008288944537613393,0.014760314296791944,0.01133927099470304
0.09113300492610837,0.03184940985447679,0.008302535829645971,0.014766552450114191,0.011374175019886005
0.09195402298850575,0.03207430908951302,0.008341833850181475,0.014781785215129815,0.011406617060500258
0.09277504105090312,0.03216739212895405,0.008352031971931441,0.014821556771036127,0.011414699894670637
0.09359605911330049,0.032307396221773144,0.008377084180930278,0.014830224770433914,0.01144337302829501
0.09441707717569786,0.032628561433509,0.00838826687675006,0.014859361404831864,0.011462071106771289
0.09523809523809523,0.03263964778687159,0.008404343621649059,0.014882407985271259,0.01146207642795523
0.0960591133004926,0.03265388797771941,0.008412329188586531,0.014903143098467771,0.011508551472143688
0.09688013136288999,0.03265936497398082,0.008414711459626809,0.014906879762119126,0.011509858537765082
0.09770114942528736,0.032815347090530494,0.008419210464895006,0.014942618559777434,0.011523068862261523
0.09852216748768473,0.032845354328747405,0.008420293512815613,0.015024650076880858,0.011525054842780325
0.0993431855500821,0.03288120885113889,0.008430482538702683,0.015024671443133809,0.011558973111295088
0.10016420361247948,0.03292097402972048,0.0084411274895208,0.015035717550408959,0.011559469636208197
0.10098522167487685,0.03299417805112143,0.008454945204858379,0.015102471233113299,0.011569476851428092
0.10180623973727422,0.033198108097749555,0.008465919593228687,0.015114891412603176,0.011570471432936349
0.10262725779967159,0.03323224513007126,0.0084810229445905,0.015140255184818761,0.011580482822241854
0.10344827586206896,0.03323498889357944,0.008493348223528199,0.015156829954844608,0.011583153258874806
0.10426929392446634,0.03334354975437394,0.008499922322558253,0.015168274875960784,0.011602124839072872
0.10509031198686371,0.033436891023871006,0.008513606914998872,0.015169229210880156,0.0116021420510265
0.10591133004926108,0.03349350728203903,0.008524802604839999,0.015188887020583536,0.011667215036233393
0.10673234811165845,0.03350654384176517,0.008543003882265653,0.015206227254559054,0.01168019868411112
0.10755336617405582,0.03360455532594432,0.008543757092044845,0.015305708515024155,0.011700303687459118
0.10837438423645321,0.03365483424737236,0.008557360246686541,0.01532694464400225,0.011702860128793588
0.10919540229885058,0.03378947869871148,0.00856951375258242,0.015353717518496074,0.011737998234487906
0.11001642036124795,0.03379066553788152,0.008595328409963333,0.015354989373907453,0.01175483940735811
0.11083743842364532,0.03384500850672167,0.008608068119845677,0.015368444216307387,0.011757161912373925
0.1116584564860427,0.03385784246277697,0.008622909753277615,0.015370887516647844,0.011757238892869271
0.11247947454844007,0.03393927457025045,0.008623013248394757,0.015377691692734152,0.011767168598105698
0.11330049261083744,0.0339650761052393,0.00863258946148985,0.015398793764287584,0.01179909170521288
0.11412151067323481,0.03399540280017329,0.008642627053218522,0.015399281447960336,0.011811231327334292
0.11494252873563218,0.03414577863055179,0.008647161834252093,0.01545832932928585,0.011816414569903613
0.11576354679802955,0.03424897358462999,0.008667694289280995,0.015531613901606718,0.01188612898601663
0.11658456486042693,0.034261255547966975,0.008700495867081178,0.015560900351653771,0.011887716237999927
0.1174055829228243,0.034334847897278954,0.008725881879980376,0.015638863501493544,0.011891724185754578
0.11822660098522167,0.03436316844310228,0.008738101630210502,0.015646686692937378,0.011916240859836901
0.11904761904761904,0.034410306924396415,0.008761315975316722,0.01566065315930092,0.011927993111083645
0.11986863711001643,0.0344327233484394,0.008762004076204402,0.015670671644148974,0.011965477843373045
0.1206896551724138,0.03452128259665531,0.008762217820215405,0.01568754754251881,0.011971641238869332
0.12151067323481117,0.034643689808866805,0.008769096452125697,0.01569475881102915,0.01197862019631688
0.12233169129720854,0.03467948070379979,0.008776509847828452,0.01569607716029126,0.011980510100004687
0.12315270935960591,0.03475159768099343,0.008795235151930043,0.015701953955968028,0.0120181851122321
0.12397372742200329,0.0347651301943242,0.008802034015411232,0.015731151012393505,0.012026012148858964
0.12479474548440066,0.03486041008905572,0.008815871704469633,0.015757631281254913,0.012054737516885437
0.12561576354679804,0.03493246207251624,0.008818021780819143,0.015814610218968406,0.012057230618001109
0.12643678160919541,0.03500592055987255,0.008818754572525714,0.01582529188731305,0.012083720889771925
0.1272577996715928,0.03503156506586888,0.008819889987984147,0.01585496671182155,0.012138550178582614
0.12807881773399016,0.03507274853972634,0.00887433215989979,0.01589493352464592,0.012215592983983564
0.12889983579638753,0.035081409593700964,0.008877629620704715,0.015986314377175063,0.012221334928961894
0.1297208538587849,0.03508575919920832,0.008878080268283607,0.015999825787728017,0.012229812702656951
0.13054187192118227,0.03513966659176998,0.008879498504714917,0.016025358033916123,0.012236443723492394
0.13136288998357964,0.03518817198251746,0.008881536773562806,0.016028759366046814,0.012250214335756774
0.13218390804597702,0.035201218059408276,0.00889667090786076,0.016122270693863378,0.01225441397854007
0.1330049261083744,0.03520462692514621,0.008900338351338974,0.016150055151447268,0.01229942431811483
0.13382594417077176,0.03522841652764379,0.008918487127250366,0.01618327759930447,0.012306626352926226
0.13464696223316913,0.0352607759370339,0.008919879883018502,0.016193961882862328,0.012314155402462362
0.1354679802955665,0.03532044222128155,0.00892285132052849,0.016207604643834327,0.01231794928915695
0.13628899835796388,0.03545934549499947,0.00892369938734345,0.016234448297800193,0.01232842341771212
0.13711001642036125,0.03546533458969272,0.00892836483243627,0.016282577090889316,0.012337929096554574
0.13793103448275862,0.035467262193186334,0.008936706738502633,0.016343682545948635,0.012368650106742292
0.138752052545156,0.03551105833432522,0.008949168220833912,0.016348697652701406,0.012371996712996146
0.13957307060755336,0.03554495562534166,0.008959473367594282,0.016371179180032447,0.012378660092252754
0.14039408866995073,0.03554634304456821,0.009009188320073764,0.01638855605787934,0.012385990489313553
0.1412151067323481,0.035562371440424595,0.009010539572119936,0.016400111075898293,0.012388379535471377
0.14203612479474548,0.03563592954346453,0.009029742020309551,0.01642681902047751,0.012424224252793018
0.14285714285714285,0.035699589632252046,0.009043606043985892,0.0164322407452158,0.012439307614554983
0.14367816091954022,0.03578722097881972,0.009058842016516357,0.01644675067315398,0.012493992107257079
0.1444991789819376,0.03607010519771277,0.009060388983216172,0.016482187037925946,0.012494650509051889
0.14532019704433496,0.03607365758480584,0.009068718244307983,0.016535484217704143,0.012512518366184633
0.14614121510673234,0.03610619723642882,0.0090977325348809,0.01656051741727388,0.012516735871324562
0.1469622331691297,0.0363046002965833,0.009109006179857037,0.016620468588965525,0.012530100151639514
0.1477832512315271,0.03632480289543554,0.00911332529540236,0.016622172073082076,0.012540454877734055
0.14860426929392448,0.036399468603772654,0.009113625417074517,0.0166271242356564,0.01259612429430495
0.14942528735632185,0.03650420225332483,0.00912057559745546,0.016631179215472375,0.012601104723560921
0.15024630541871922,0.03654766135349446,0.009129840714531526,0.01666759718791501,0.012629613170155006
0.1510673234811166,0.036600639420007235,0.009135829875094733,0.01670129390739741,0.012652469686315337
0.15188834154351397,0.03661866302937807,0.009142634744902397,0.016701423785976992,0.012659289069254957
0.15270935960591134,0.036692209562647383,0.009143073610382562,0.016729025759603427,0.012663777051548234
0.1535303776683087,0.03674209123191816,0.00914573519896207,0.016735043204571066,0.01269536823220479
0.15435139573070608,0.036866323745817026,0.009145895883637286,0.016735855408291186,0.01269782742282957
0.15517241379310345,0.036905778999547216,0.009149684375469373,0.01675002884190734,0.012718896199053873
0.15599343185550082,0.03691861352993039,0.009204893482094717,0.01675076348219925,0.012746739921634035
0.1568144499178982,0.036984591742677604,0.009218209891632448,0.016753124554035558,0.012751111593485558
0.15763546798029557,0.03700716941362913,0.00922507680646943,0.0167593169185878,0.012758348906303351
0.15845648604269294,0.03702074612311977,0.009225429347498404,0.016770943087637855,0.012759458637379907
0.1592775041050903,0.03706731214603275,0.009244755606855014,0.016808260464127426,0.012776765237484247
0.16009852216748768,0.037116260249437094,0.00924651790492875,0.016817873420337342,0.012789461889865484
0.16091954022988506,0.037204457959938673,0.009257215316869375,0.01683308574420836,0.012818449281363112
0.16174055829228243,0.03723394086425898,0.009261711293396131,0.016850789687172477,0.012835128914895839
0.1625615763546798,0.037288986412697615,0.00926247047503574,0.01685555333957367,0.01286800060323006
0.16338259441707717,0.037337017735944895,0.009267170755240818,0.016864196005276874,0.012879578842213175
0.16420361247947454,0.03735165998898416,0.009271745049120162,0.01687529013091691,0.012905690584750122
0.16502463054187191,0.03736672325592068,0.009289764242155345,0.01689502468230632,0.012905883782349034
0.16584564860426929,0.03736775797615202,0.009292355172024735,0.01690735225217047,0.012907633956809543
0.16666666666666666,0.0373737223627142,0.009294746687249049,0.01691665590756819,0.012912372344947689
0.16748768472906403,0.037394403901398594,0.009314196960691199,0.016920849745972254,0.012912373233640926
0.1683087027914614,0.03740251805894556,0.009331055695469942,0.016930440660760274,0.01291498000818995
0.16912972085385877,0.03740261953878745,0.009354807623948502,0.01693178564821204,0.012917351979485384
0.16995073891625614,0.037428088096177155,0.00936386005081521,0.016945014454581186,0.012937200371503638
0.17077175697865354,0.037428088355514706,0.009381752194522874,0.016945113213388003,0.012941935468096183
0.17159277504105092,0.03744541125686938,0.009383867160626442,0.016984840616227848,0.012947186958403713
0.1724137931034483,0.0375310800237369,0.009390078279395331,0.016989117274144674,0.012951499873196283
0.17323481116584566,0.03755128452570017,0.009391552247306763,0.01699148789808255,0.012953600519324534
0.17405582922824303,0.03760490831797235,0.009398765270349461,0.0169989315446434,0.012962593129549123
0.1748768472906404,0.03762421439767772,0.009414998737837172,0.017003611655306304,0.012966327349570953
0.17569786535303777,0.0376743197005014,0.009427310984988781,0.017015066760249123,0.012971035560348263
0.17651888341543515,0.037682824788122175,0.009432758542918246,0.017017239331668398,0.012988965440047852
0.17733990147783252,0.03772677707376842,0.009434114767912186,0.01702472373210967,0.013030450326955654
0.1781609195402299,0.03774836065793498,0.009437266547671077,0.017026181971256348,0.013034121713465822
0.17898193760262726,0.03775902837114579,0.009455836824761213,0.017031596775517105,0.01304474603754537
0.17980295566502463,0.03801079024011201,0.009472977956856171,0.017044534414950657,0.013066466762366353
0.180623973727422,0.038118379254641954,0.00949694422170941,0.017089054461003374,0.013101477260159877
0.18144499178981938,0.03813731579567681,0.00950397996893455,0.017097998114140357,0.013103638554261342
0.18226600985221675,0.038209625371978376,0.009532167527594847,0.01716891050575063,0.013134750548919662
0.18308702791461412,0.03821145858135968,0.00955205172398736,0.01717040762032874,0.013153529821210985
0.1839080459770115,0.038217833478739874,0.009591453905135008,0.017174650944409252,0.013157543558507453
0.18472906403940886,0.03822024576771886,0.009597879052586583,0.017199084469729318,0.013159555213148225
0.18555008210180624,0.038303011425431535,0.00959972682323262,0.017205000318436435,0.013162241033606598
0.1863711001642036,0.03835710940587604,0.00959981044133375,0.01720572825949276,0.01318371760234953
0.18719211822660098,0.03836276115019295,0.00960565147168504,0.017241625388064185,0.013227365316899624
0.18801313628899835,0.038367497017136126,0.009627292768201302,0.01726281437623925,0.013251403228910535
0.18883415435139572,0.038438967368977055,0.009628103319767243,0.01728490531774278,0.013273698170459031
0.1896551724137931,0.03846946858907333,0.009635165090188847,0.017333958773600694,0.013273707070896307
0.19047619047619047,0.03852565971138012,0.009636416975358697,0.01733880393113758,0.013352185589942181
0.19129720853858784,0.03852576081793123,0.009644842406211777,0.017363775621080997,0.013373062969987236
0.1921182266009852,0.038530595774298876,0.009663381036663922,0.01739222394608817,0.013375829536978062
0.19293924466338258,0.03859592965731107,0.009667083272715161,0.017397129449323513,0.013413295316936014
0.19376026272577998,0.038599250425367694,0.009672494881529107,0.01740321413101679,0.01342148111729049
0.19458128078817735,0.03863347095086777,0.00970340159029671,0.01745692207598552,0.013446032932359173
0.19540229885057472,0.0387471247987915,0.00971101100036757,0.017460084378938028,0.01345916049623704
0.1962233169129721,0.03875636314141383,0.009713304386330014,0.017490269377904127,0.013483437079159164
0.19704433497536947,0.0388087906099317,0.00975006133572505,0.01751018799316962,0.013506925944691921
0.19786535303776684,0.03882573988905545,0.009758073078114838,0.0175172664025834,0.013511505983817356
0.1986863711001642,0.03885146128945662,0.0097584134686882,0.0175191271489735,0.013536602013384821
0.19950738916256158,0.03885437548874864,0.009766954491921675,0.01756037454472101,0.013566702283893043
0.20032840722495895,0.03888491737787811,0.009785623052753744,0.01761973870993972,0.013608124415185326
0.20114942528735633,0.03891076545036151,0.009787976255579298,0.017631767588612183,0.013622334312477013
0.2019704433497537,0.0389442281834797,0.00979885408970874,0.017635272036118095,0.013628227596119655
0.20279146141215107,0.038953098091675305,0.009802331580717702,0.017639564375481524,0.013685863793501417
0.20361247947454844,0.03898408529701236,0.00980759068689672,0.017661649202753957,0.013689464767621673
0.2044334975369458,0.03899863989130945,0.00982011930726554,0.017664468636182536,0.013702006401435454
0.20525451559934318,0.03904333230794398,0.00982703672913612,0.017664547687917836,0.013713485224926093
0.20607553366174056,0.039106857737155304,0.009827591657186186,0.01767707023934718,0.013714952510888627
0.20689655172413793,0.03915636151410058,0.009840660349613835,0.017683530864899114,0.013718032461227958
0.2077175697865353,0.039183066678545674,0.009856508274038738,0.01769272966729096,0.013718337924082986
0.20853858784893267,0.039190033475265874,0.009856717046890177,0.017694234309285472,0.01371856936035731
0.20935960591133004,0.03920088404265065,0.009871898768692723,0.017713077559220712,0.013721326283749257
0.21018062397372742,0.03929921957762036,0.009887182652373887,0.017721640233887136,0.013738417671763427
0.2110016420361248,0.03931289765719986,0.009889926799310087,0.017721640872052528,0.013770375874736087
0.21182266009852216,0.03937125344917893,0.009890078172152164,0.01773332322937554,0.013790724955179471
0.21264367816091953,0.039412845595123626,0.009902942486342074,0.01773823681698206,0.013792062344866797
0.2134646962233169,0.03942344123626971,0.009920985677537675,0.017763584077955755,0.013797473969044322
0.21428571428571427,0.03947840307249722,0.009925148521075408,0.01777341058928475,0.01380507264381508
0.21510673234811165,0.03955880275051541,0.009927569708217407,0.017780086647984604,0.013810390468784541
0.21592775041050905,0.03956135556599386,0.009945760497135518,0.01779552781012602,0.013818671462901342
0.21674876847290642,0.039574746659297756,0.009950901096068266,0.01781592129226175,0.013830974003051518
0.2175697865353038,0.039679079210347225,0.009975487758490154,0.017842216201097195,0.013842912796462641
0.21839080459770116,0.03971852916191446,0.009982591162101352,0.017885048179008912,0.013848240758748055
0.21921182266009853,0.03972496035092383,0.009991384150662556,0.01794163069602247,0.013849518619207949
0.2200328407224959,0.039729651723494144,0.010040448932289961,0.017946434216180956,0.013854498958726104
0.22085385878489328,0.03974073839048841,0.010046778251837755,0.017967953458712774,0.013875146265945663
0.22167487684729065,0.039754138174934964,0.010049404613622605,0.017969717464581356,0.01388589550405915
0.22249589490968802,0.03975991110771107,0.010055160529177421,0.017994780525290036,0.01388911816735248
0.2233169129720854,0.039773537321519975,0.01006786905001065,0.018001397524084948,0.013930089351019649
0.22413793103448276,0.039785415697104295,0.010075973255690408,0.01800324775990764,0.013930498739848605
0.22495894909688013,0.03987953281435087,0.010083625906635616,0.018013680222839657,0.013957155122046571
0.2257799671592775,0.03988767300909218,0.010084929397281247,0.018026340010976895,0.013962815752113434
0.22660098522167488,0.03999359680054976,0.010093339730182557,0.018035603174778418,0.014006862979458995
0.22742200328407225,0.040020256138577695,0.010095333098704877,0.0180454343396894,0.014008337695386706
0.22824302134646962,0.040052413652794334,0.010098099212764371,0.018055024374100788,0.01403235878873085
0.229064039408867,0.040087256444045594,0.010098716314904681,0.018070792144776287,0.014048741701072372
0.22988505747126436,0.040273984848979386,0.010101249204214003,0.01807727348529278,0.01406162058084353
0.23070607553366174,0.040292398778620134,0.010104207107504246,0.018103381424754775,0.014079651418284555
0.2315270935960591,0.04041883227788936,0.010115189897371568,0.018136905204274644,0.01408068537972605
0.23234811165845648,0.040428882298382506,0.01011577418055413,0.018168263250161926,0.01413006030320468
0.23316912972085385,0.04043817789163106,0.010143782987602587,0.01817069876530902,0.014134406793931843
0.23399014778325122,0.04044569502861656,0.01017222764840933,0.01820110048850683,0.0141380229217983
0.2348111658456486,0.040470720599090855,0.010186804644101405,0.018203368751830224,0.014140145608037792
0.23563218390804597,0.04051316177524442,0.010187673553959128,0.01822206967317835,0.014145607394163871
0.23645320197044334,0.04052021779803987,0.01018835286998581,0.018276966301512005,0.014150457694047918
0.2372742200328407,0.04052669521950491,0.010200587551180066,0.01827752066538041,0.014153856008017168
0.23809523809523808,0.04053074567486157,0.010216597036441235,0.01828001724060731,0.014174252310523067
0.23891625615763548,0.04057074781021807,0.010229319956423562,0.01829883568998981,0.014184390007176712
0.23973727422003285,0.04062567678191121,0.010256965560208229,0.018313330556331303,0.014185532732813587
0.24055829228243022,0.04063973471355709,0.010257676640385653,0.018376443063050665,0.014203630105351774
0.2413793103448276,0.04065986990087262,0.010261336940851646,0.018381407630765643,0.014240271524324414
0.24220032840722497,0.040675212996530825,0.01026149567257975,0.018385539168552522,0.014257022873911094
0.24302134646962234,0.04067669984406407,0.010263729753075629,0.018401547036427386,0.014261573913020915
0.2438423645320197,0.04067807475424301,0.010278993183329253,0.01841313614810462,0.014282503214437617
0.24466338259441708,0.04068887719382382,0.010289314480840415,0.018415793406986024,0.014285996454190628
0.24548440065681446,0.040743324117941085,0.010291291247983676,0.018428050986782987,0.014292496903902724
0.24630541871921183,0.040893214860138555,0.010291575136352898,0.018439708955240986,0.014295164508704107
0.2471264367816092,0.04090278615158364,0.010306973828744355,0.0184403922003799,0.014321772761242088
0.24794745484400657,0.04091508414192586,0.010315611033441738,0.018450484185683142,0.01432741290861983
0.24876847290640394,0.040937750217364066,0.010327823545830431,0.018456971811596265,0.014330114145274901
0.24958949096880131,0.040984230588236144,0.01032878582148832,0.018461045190575003,0.014350957061248924
0.2504105090311987,0.041002312459926304,0.010332639894199384,0.018472376085995338,0.014362347226278258
0.2512315270935961,0.041027456594882515,0.010333817241601062,0.018483067762711636,0.014373275926835826
0.25205254515599346,0.04109930806272009,0.010347375268696276,0.018523354475448218,0.014385505827609103
0.25287356321839083,0.041152563845314794,0.010357036122960841,0.018527787129034842,0.01442362269964665
0.2536945812807882,0.04116467574049771,0.010359501968379628,0.018530296992351925,0.01444444641139975
0.2545155993431856,0.04121598424730088,0.010359933240875478,0.018533396053943017,0.014474858664457062
0.25533661740558294,0.04123761272154263,0.010386676354494738,0.018552619854739466,0.014501265050769254
0.2561576354679803,0.041258141532408796,0.010387958812111119,0.01857852876342014,0.01453185204306149
0.2569786535303777,0.04135194778386452,0.010424104944738697,0.01860607025198102,0.014537068985568965
0.25779967159277506,0.04136663122132819,0.010427452303329547,0.018607170427159626,0.01454431509374939
0.25862068965517243,0.04136786643848402,0.010429641468576958,0.01861798995924466,0.014557637701479465
0.2594417077175698,0.04139745966467369,0.01043928189401331,0.018622323281739333,0.014578657197252213
0.2602627257799672,0.04140599396414564,0.010440125029096947,0.018632127961188683,0.014584409978273783
0.26108374384236455,0.04141682918150449,0.010443552056748007,0.01865351356679804,0.01460038138465468
0.2619047619047619,0.0414309095715158,0.010448412791149024,0.01866320620335762,0.014627808716965554
0.2627257799671593,0.04145575944737495,0.010469172064011675,0.01866922745135175,0.014632571444485225
0.26354679802955666,0.041583550834401406,0.010486217303847552,0.018684054044504166,0.014671269370416662
0.26436781609195403,0.041585150838957925,0.010494996562455313,0.018687534038389186,0.014722089469274939
0.2651888341543514,0.041600614429755024,0.010496800409703688,0.01869925449192669,0.014756644185103045
0.2660098522167488,0.041640626731668656,0.010517687851342952,0.018717191072877074,0.014785546660024927
0.26683087027914615,0.04168948495436931,0.010521932347350495,0.01871995962550907,0.014794460205432186
0.2676518883415435,0.04173721990842894,0.010532333844765143,0.01872307974583852,0.014795148441178466
0.2684729064039409,0.04191113004419119,0.010551046631802147,0.018742492364298487,0.014800746703439198
0.26929392446633826,0.0419125119232781,0.010556959385904478,0.018749670306526692,0.014830972510323741
0.27011494252873564,0.04196654741466005,0.01056525806979547,0.018758936590476793,0.014842039746838634
0.270935960591133,0.0420395352558936,0.01057645079676555,0.018793343262830938,0.014846807020342662
0.2717569786535304,0.04203971709550438,0.010578198938060225,0.01880290724052212,0.014850304042634726
0.27257799671592775,0.04209174893217856,0.010584148944904464,0.018819964195593182,0.014860752976637793
0.2733990147783251,0.04209516036977436,0.010589766811374945,0.01882547973685492,0.014867917574361128
0.2742200328407225,0.042104469873046425,0.010594306917679572,0.01885774586688788,0.014884349458029874
0.27504105090311987,0.042114769312615534,0.01059922813580774,0.018863599118440485,0.014916848345148484
0.27586206896551724,0.04213150500371314,0.010600911033715008,0.01889904832333349,0.01492137691620214
0.2766830870279146,0.04226694864496913,0.010602460628347382,0.01891088879775273,0.014928959366781486
0.277504105090312,0.04228612417483524,0.010613165534164661,0.018985740387823854,0.014938081385288432
0.27832512315270935,0.04230156489981086,0.010613892000022168,0.01899450618787388,0.014944834386611552
0.2791461412151067,0.04235788688310069,0.010615505992975897,0.019004816166532983,0.014957248731586254
0.2799671592775041,0.042368018116504765,0.010618721139600475,0.019008166639173353,0.014958991071714093
0.28078817733990147,0.04239472070377101,0.010618996481294343,0.01904493949229286,0.014960413107532631
0.28160919540229884,0.04242075356285894,0.010622520314124024,0.019078800004457597,0.014968392097950395
0.2824302134646962,0.04246965711273879,0.010637408586329108,0.01912321054009273,0.014970481423756553
0.2832512315270936,0.04252173318941055,0.010641312332808189,0.019124684813879713,0.014971763483892347
0.28407224958949095,0.042542410816184845,0.010643977768530828,0.019160721414236876,0.01500514050261126
0.2848932676518883,0.04260408334919983,0.010644863107370697,0.01917760458078907,0.015024708703152234
0.2857142857142857,0.04266175206555137,0.010649126424870174,0.019217482169985593,0.015070597429630092
0.28653530377668307,0.04266385359126145,0.010652747508840694,0.019234168371991676,0.015091055316994752
0.28735632183908044,0.042689274922937295,0.010654413079884639,0.019245808410778574,0.015105485139681563
0.2881773399014778,0.04277669600360627,0.01065509218376523,0.019285456890909436,0.0151251442641074
0.2889983579638752,0.04278545415324413,0.010655742222468486,0.019288027152709986,0.015131649667950695
0.28981937602627256,0.04284962676125111,0.010664911498236066,0.019320389650405542,0.015143627066506682
0.29064039408866993,0.0428510882275353,0.010667215684658227,0.019323158275132816,0.015147125029216472
0.2914614121510673,0.04288069854398576,0.01067082348304684,0.019325802115882307,0.01515010539503305
0.2922824302134647,0.04292011069754014,0.010673008812846895,0.01933089344631444,0.01515499846325414
0.29310344827586204,0.042944071924675566,0.010673763133758158,0.019339444012263937,0.01515744318573608
0.2939244663382594,0.04305146969808674,0.010679451424968584,0.019366279160868218,0.015160187139727655
0.2947454844006568,0.04305814543078527,0.010692017304259093,0.019369087303102366,0.015181609893803216
0.2955665024630542,0.043101330912647506,0.010697285387465384,0.019370806312735356,0.015192553224426742
0.2963875205254516,0.04315309516462799,0.010703064033009512,0.019375473520398766,0.015199925106709986
0.29720853858784896,0.04317332527983713,0.010704183335930671,0.01937709266001064,0.015204844346692592
0.29802955665024633,0.04321796837426057,0.010707261355446628,0.019388225951787824,0.015210138025844882
0.2988505747126437,0.043264261808188695,0.010713850218481364,0.019422407614165763,0.015211442242155856
0.2996715927750411,0.043278505793769274,0.01074424707726652,0.01943040711362385,0.015216105901290513
0.30049261083743845,0.04335930463187441,0.010746728891644144,0.019452235315556083,0.015221109311910655
0.3013136288998358,0.043417204292628374,0.010748752490073905,0.019461965675538824,0.015224349453121193
0.3021346469622332,0.04343269139687309,0.010753664773943869,0.01949127858627147,0.015240971387855977
0.30295566502463056,0.04350022039180795,0.010778063974196584,0.01950834961176313,0.015244710423392744
0.30377668308702793,0.04350371888452365,0.010781588896788912,0.019523774195412028,0.015245211981402242
0.3045977011494253,0.04354024478045715,0.010781858658520148,0.019528205175615713,0.015250733135386562
0.3054187192118227,0.043557180521921125,0.01078430604619952,0.01955343083532406,0.01527698647510543
0.30623973727422005,0.04362280898053779,0.010790074527391221,0.01956897634571036,0.015307843663858345
0.3070607553366174,0.043625070374050993,0.010791025752449574,0.019583294043809006,0.015309898948831804
0.3078817733990148,0.043649656897492756,0.010792603451179524,0.019599202307556404,0.015311759760340993
0.30870279146141216,0.043668759526265026,0.010800056314280274,0.019612839705522692,0.0153254622905171
0.30952380952380953,0.04368455042689334,0.010810979947712136,0.01962243399237918,0.01533070498073353
0.3103448275862069,0.04373322358624741,0.010812802870769984,0.019639927524504084,0.015331082374456689
0.3111658456486043,0.043786989116793004,0.010815560044490675,0.019646317461210986,0.015387890537591266
0.31198686371100165,0.043798905745035185,0.010823121629283864,0.019659645011301213,0.015407231792200866
0.312807881773399,0.04389076296359786,0.010835917959384777,0.01966017358018338,0.015424574448917892
0.3136288998357964,0.043966726368680015,0.01085446970654316,0.0196665984447367,0.015439623976167167
0.31444991789819376,0.04396786871611708,0.010864409061104974,0.019691846416728654,0.01544090942334545
0.31527093596059114,0.04396824357413914,0.01088977782879849,0.019718532681718602,0.015476141033929825
0.3160919540229885,0.044001545938894014,0.010896132320318466,0.019719472815439523,0.01549932912995646
0.3169129720853859,0.04401007945712773,0.010899580190390242,0.019743835219034455,0.015502364408829359
0.31773399014778325,0.044164093184052684,0.010900063115600232,0.019758094259485475,0.015528117367896726
0.3185550082101806,0.044176248770578574,0.010905506430392682,0.019758562417189384,0.015534280929459701
0.319376026272578,0.0442403066585696,0.0109117792059071,0.019778899511952754,0.015542318950328298
0.32019704433497537,0.04431963540776642,0.010917003200009203,0.019792031807824698,0.015544185598553742
0.32101806239737274,0.04432970919286082,0.010919984126537451,0.019819391574233052,0.015550952589652361
0.3218390804597701,0.0443402511437962,0.010921232449145304,0.01984580656806369,0.015580811516537488
0.3226600985221675,0.04438147085503741,0.010921492414755735,0.01985682265021858,0.015586130413935686
0.32348111658456485,0.04438412875153091,0.010921580459370733,0.019863045905122573,0.015586285260706012
0.3243021346469622,0.04439049705716957,0.010934894597694325,0.01986536721052597,0.015596730687850748
0.3251231527093596,0.044417904107747555,0.010942332858390559,0.019875640080821294,0.015601054564184556
0.32594417077175697,0.04447028328863987,0.010943994983272193,0.019876218943012846,0.01565283364437188
0.32676518883415434,0.04452456257326299,0.010945153880597164,0.01988324254626324,0.01567957525889262
0.3275862068965517,0.04453643861383439,0.010945585080208162,0.019898255565907883,0.015681581560790202
0.3284072249589491,0.04454113153109992,0.010945611310964281,0.019908560096356262,0.0157199676651592
0.32922824302134646,0.04455995604445364,0.0109467737542996,0.01990931691186437,0.015736150683934174
0.33004926108374383,0.044573000177321756,0.010951154790270128,0.01992120709101764,0.015778002540958173
0.3308702791461412,0.04469314676883646,0.010952603210172272,0.01992276846026838,0.015806108847936644
0.33169129720853857,0.04476283795428542,0.010957134668344441,0.019974364379403912,0.01583323272445355
0.33251231527093594,0.044794453313068944,0.01096553530043215,0.019979651576735154,0.015839682928264064
0.3333333333333333,0.04479959853651121,0.010992564107225924,0.020018671246821225,0.015845483520818937
0.3341543513957307,0.04482567862709611,0.011002738966539744,0.02004223921886382,0.01584573224443598
0.33497536945812806,0.0449249971606571,0.011005298919268401,0.020058191501445166,0.015856385519291995
0.33579638752052543,0.044935731948561375,0.011020814954065403,0.020083911630723875,0.015876887828171753
0.3366174055829228,0.04493737865237789,0.011025357347786492,0.020086578277636342,0.015883617989623296
0.3374384236453202,0.04495668633535648,0.011046857940691854,0.0201213963014088,0.01596279263633211
0.33825944170771755,0.04496121236756197,0.011052974086117474,0.02012555145872553,0.01598056208432175
0.3390804597701149,0.04498998446136914,0.011057247487497146,0.02017698411706811,0.015995954310128572
0.3399014778325123,0.04500703882259437,0.011064278414308707,0.020182351764492304,0.01601084512617394
0.34072249589490966,0.045114440132865016,0.011107518249010974,0.020184543574889753,0.016035278152064816
0.3415435139573071,0.04512105454646012,0.011109420938486516,0.020188933272128628,0.016042806586146784
0.34236453201970446,0.0451525824340546,0.011110366611540403,0.02021231485997105,0.016059960820568833
0.34318555008210183,0.04515900484949004,0.011144717923365095,0.020220291464419303,0.016068285415541353
0.3440065681444992,0.04519423582617763,0.011145717412298957,0.020222338578682653,0.01606911389170409
0.3448275862068966,0.04524837657776312,0.01114837758051782,0.020246219398076023,0.016083059670595225
0.34564860426929395,0.04526416556520797,0.011152057617323857,0.020274963643916698,0.016102121637047665
0.3464696223316913,0.04527109184541225,0.01115274851858632,0.020285352845141665,0.016117911987105805
0.3472906403940887,0.04534972435702777,0.011161128838997798,0.020292663812835968,0.016138158233990257
0.34811165845648606,0.045366687666537744,0.011168744808484548,0.02033707186503671,0.01616459754983989
0.34893267651888343,0.045371950155742045,0.01117606518754022,0.020343667079712233,0.01618861216270174
0.3497536945812808,0.045375066522687725,0.011177337065318219,0.020344274188390615,0.016208564395186843
0.3505747126436782,0.04538712068283104,0.01118583007637845,0.020367204698699456,0.01621287650284272
0.35139573070607555,0.04539741178968672,0.011188847010085311,0.020380467529350757,0.01621963484316758
0.3522167487684729,0.045519472657944725,0.011205033083079439,0.020380815905084327,0.016274902423455147
0.3530377668308703,0.0456273792700686,0.011230006606078792,0.02038474888608182,0.01627790012474684
0.35385878489326766,0.04563543367761883,0.011233970185663167,0.02041875450348938,0.01628478256253217
0.35467980295566504,0.04565537619140138,0.011243172301331521,0.020432217949118578,0.016287759497009065
0.3555008210180624,0.045659919736071676,0.011256667898978083,0.020434348761100826,0.016288392245361705
0.3563218390804598,0.0457189558201106,0.01125884088660824,0.020451955071619763,0.01628889586816457
0.35714285714285715,0.04575160934060555,0.011271101909701903,0.020461166379234907,0.01629478997332951
0.3579638752052545,0.04576863071025503,0.011293747130774945,0.020471103664986702,0.01630453770583318
0.3587848932676519,0.046079856149631275,0.011296358362251345,0.02047194753904686,0.016305216643241218
0.35960591133004927,0.046117956146366414,0.011307166138913074,0.02048209969063233,0.016309152423904846
0.36042692939244664,0.04612743563113739,0.011311535747792898,0.020493886361896106,0.016313664674831075
0.361247947454844,0.046217737075134845,0.011314238523465135,0.020504332188463658,0.016341282114443967
0.3620689655172414,0.046218245543408885,0.011315615614202985,0.020515267897312457,0.016345088499315204
0.36288998357963875,0.0462197444457411,0.011317043487554631,0.020524517955301576,0.016364280068094574
0.3637110016420361,0.04623909557719016,0.011317348320360866,0.020545444522493524,0.016384430312629882
0.3645320197044335,0.04625331683237291,0.011334152495058892,0.020569945152071684,0.016389714731924597
0.36535303776683087,0.046431714849975596,0.011334953957183983,0.020570377752916848,0.016396319796719117
0.36617405582922824,0.04645102471734661,0.011338882114511178,0.020573283691573123,0.016409471894771318
0.3669950738916256,0.04649136698888907,0.011346175446601879,0.020580960536545102,0.016410322238843894
0.367816091954023,0.04654927632141236,0.011352130540885404,0.020590475958176504,0.016419537825601745
0.36863711001642036,0.046567000461229,0.01135985858994475,0.020592370126859126,0.016421547603389694
0.3694581280788177,0.04657287125087887,0.011360244222174238,0.020629899509353917,0.016427841920939348
0.3702791461412151,0.04657759103261667,0.011365140918058928,0.020652939310393664,0.01643447832304795
0.37110016420361247,0.04659344668198777,0.011365450612765332,0.020664557945925324,0.016457622282430667
0.37192118226600984,0.04661163899143487,0.011377715834850593,0.02066811963799121,0.016502054583034158
0.3727422003284072,0.0466688510005914,0.011378035676899823,0.020680683484396035,0.0165158867228816
0.3735632183908046,0.04668211346925971,0.011378885169498289,0.020715848932451583,0.016534702331146345
0.37438423645320196,0.04668388267707157,0.011391974375292472,0.02075030507175098,0.016550495855154466
0.37520525451559933,0.04671033531181526,0.011393397684668396,0.02075118179734766,0.016593613137970743
0.3760262725779967,0.04671230915411604,0.011397163383920345,0.020752547124776453,0.016604009782074786
0.3768472906403941,0.04672797818894264,0.011402324728624447,0.02076918910004728,0.016621612055808394
0.37766830870279144,0.0467460154420567,0.011404143683229012,0.02083779247072562,0.016643924110651756
0.3784893267651888,0.04680755178262852,0.011423861289371407,0.020845539253232508,0.016647745710815093
0.3793103448275862,0.04682397271128663,0.011428806731278583,0.020851245325845875,0.016656213155071407
0.38013136288998356,0.04684908248059697,0.011429714581242876,0.020860097815858025,0.016660105396333544
0.38095238095238093,0.0468920000053959,0.011449662358837097,0.020865856760009197,0.01666842676685016
0.3817733990147783,0.0469017542204596,0.011451268651599383,0.020867161643997777,0.016678732191311694
0.3825944170771757,0.046928437184195274,0.011456674749364423,0.02088472276110974,0.01669214925038035
0.38341543513957305,0.04694134804488275,0.011461763026012534,0.02089613742636665,0.01671380347189123
0.3842364532019704,0.04696933827873649,0.011464523834595014,0.02091374821200889,0.016728221883424283
0.3850574712643678,0.04702467824707476,0.011473582319570923,0.020946957528305457,0.016744143658935423
0.38587848932676516,0.047085530021281366,0.011474056779527108,0.020963741170381578,0.01675251460372882
0.3866995073891626,0.04709949366435948,0.011479316617612593,0.02097050808113049,0.01678340022813371
0.38752052545155996,0.04717574993210018,0.011481545051455216,0.020975440972939213,0.01679138356651248
0.38834154351395733,0.047179018063878676,0.011485968605901207,0.02099271581555908,0.016795523310275885
0.3891625615763547,0.04720791543258088,0.011493988817712745,0.020994226584671254,0.016808779026082684
0.3899835796387521,0.047290532273857065,0.011495728443348726,0.021024126878860565,0.016811977084688352
0.39080459770114945,0.04730254955828443,0.011496777196178407,0.02103866595260634,0.016848676747258325
0.3916256157635468,0.047398518161019726,0.011502153630060097,0.021043048680570782,0.016859360440875052
0.3924466338259442,0.04742952121009266,0.011513779967801613,0.021044066088224817,0.01686236662603525
0.39326765188834156,0.04743039550080196,0.011514229637547673,0.021047820136288333,0.016865893284516476
0.39408866995073893,0.04745085202446663,0.01152026052641402,0.021059929541311823,0.016877912186602336
0.3949096880131363,0.04746233969506806,0.011527022474308176,0.0210643550464314,0.01688040760378573
0.3957307060755337,0.047560875064007885,0.011533471225715365,0.02108249856646363,0.01688452860078936
0.39655172413793105,0.047578377373098675,0.011538782908028244,0.02108585774465577,0.016893470728149503
0.3973727422003284,0.04759589308450824,0.011575353942736032,0.021091927688764462,0.016900178866915284
0.3981937602627258,0.047617173946653234,0.011585930042065776,0.02109275236239117,0.016913921979285745
0.39901477832512317,0.04762852066267737,0.011598527501299343,0.02114951986484741,0.01692943004391563
0.39983579638752054,0.04769130697035232,0.011605891121834393,0.02115359728348777,0.016943785788108054
0.4006568144499179,0.04771762359653229,0.011622316073354969,0.02115485805698542,0.016944146074249926
0.4014778325123153,0.047737919672513944,0.011622941014687731,0.021164145129360115,0.01694740255857578
0.40229885057471265,0.04783026506925987,0.011629669527375871,0.02116925819527103,0.01695116370954745
0.40311986863711,0.04784882396415098,0.011636953065318062,0.02119219937042783,0.016951307495488347
0.4039408866995074,0.04788710006846806,0.011665020121118162,0.021196910729273023,0.016957696229815116
0.40476190476190477,0.04790801964916657,0.011669458509901327,0.021208130583440118,0.0170118711657756
0.40558292282430214,0.0480772655276688,0.011673402306084732,0.021210586390264297,0.017018951531170185
0.4064039408866995,0.04808708527180459,0.0116944926384595,0.021214423197812814,0.01702404971222548
0.4072249589490969,0.048112114129820104,0.011721388861860834,0.021241855416471993,0.017029540322100696
0.40804597701149425,0.04815222035439511,0.011723988056848132,0.02127442878200275,0.01703304795238895
0.4088669950738916,0.04815593231291591,0.011723996734807701,0.021287311613276197,0.017076025752251287
0.409688013136289,0.048261193006955576,0.011724669992795825,0.021303035953605585,0.0171327816438319
0.41050903119868637,0.0483384187922802,0.01172639774411243,0.021305811782566533,0.017133753729634663
0.41133004926108374,0.048426069512138153,0.011758389826192267,0.021312101143479468,0.017143539471737596
0.4121510673234811,0.048441404732572524,0.01175936213089728,0.02131384662701221,0.017197528353508414
0.4129720853858785,0.048454068701428855,0.011767943540209443,0.02132444653108565,0.017202006420053234
0.41379310344827586,0.04848815072319285,0.011777090379970774,0.02132485648894426,0.017229366933707472
0.41461412151067323,0.048515517524434976,0.011785944948828885,0.021333269359339376,0.01723365638571201
0.4154351395730706,0.0485218371551018,0.011793793822305894,0.021376444365687156,0.017248080132199858
0.41625615763546797,0.04852553593540758,0.011806493943995192,0.02138182992498253,0.017249945973390083
0.41707717569786534,0.04855011040312786,0.011821011946260446,0.021399618349884637,0.017261043057723635
0.4178981937602627,0.048579335721535326,0.011821298936326078,0.021403411894222332,0.01727845556139495
0.4187192118226601,0.048581725626369705,0.011822127434993982,0.021439944844499608,0.017286081634572598
0.41954022988505746,0.04862900083958271,0.011826381627974789,0.021441386806084307,0.01728880897501685
0.42036124794745483,0.048630672389155666,0.011849294196331689,0.021456705678513578,0.01732500136669694
0.4211822660098522,0.04867429866270065,0.011859928193598998,0.0214845016863271,0.017333086276817445
0.4220032840722496,0.048680657492778785,0.011862557117632795,0.02148515483685315,0.01733728550973093
0.42282430213464695,0.04871607043501303,0.01186881165337109,0.021495119489750195,0.017357908604914568
0.4236453201970443,0.04875449367683668,0.01187060086689713,0.02149561893756606,0.01735827520519973
0.4244663382594417,0.04878347942524832,0.01187396330362276,0.021500073889984057,0.017374967749555735
0.42528735632183906,0.048822130984825886,0.011881314425326714,0.021515798272789745,0.017387188435392834
0.42610837438423643,0.04891880249277654,0.011897418981899907,0.021520032973325942,0.01741008790134288
0.4269293924466338,0.04896538276345865,0.011906919750722656,0.02155167545630681,0.01742303293628415
0.4277504105090312,0.049023518265112115,0.011907265006255668,0.021557821744052887,0.017431863567061518
0.42857142857142855,0.04922453803759904,0.011916278220835212,0.02155936098669835,0.017445409969838045
0.4293924466338259,0.049269002848860405,0.011931023830361265,0.021559494878804902,0.017450440524957415
0.4302134646962233,0.04927500106159742,0.011933591942221027,0.021573124660638786,0.017451873967349967
0.43103448275862066,0.04928384063456262,0.011933695861097769,0.021581218564895473,0.017461150867389925
0.4318555008210181,0.04930712033127633,0.011936798966168451,0.02158135866079216,0.017485825188508133
0.43267651888341546,0.04933964307034703,0.011947943690563258,0.021588334366739823,0.017493239105146444
0.43349753694581283,0.04936968795737875,0.011949694074832526,0.021602734610821104,0.01750486059048659
0.4343185550082102,0.04940580136303968,0.011962992095850326,0.021625127698324337,0.017510246262045077
0.4351395730706076,0.04943006379231312,0.01196660273192066,0.021634838671664706,0.017554688826120806
0.43596059113300495,0.049613008599191384,0.011994692389857255,0.0216717581069171,0.017560663827127707
0.4367816091954023,0.0496307633440728,0.01200722159963095,0.02168681447768325,0.017582649077951613
0.4376026272577997,0.0496922009781037,0.012034580514573864,0.02169284661014305,0.01761185992496957
0.43842364532019706,0.04970364007812265,0.012036360989624852,0.021739981633310874,0.01766135469523368
0.43924466338259444,0.04973879528793998,0.012056934920024758,0.021742514258420907,0.017682098103363873
0.4400656814449918,0.04974686954877255,0.012059265056259854,0.021774097738883978,0.017693050975471403
0.4408866995073892,0.049792551596786784,0.012062155257316512,0.021784122299506326,0.017695084346113676
0.44170771756978655,0.049797038182753335,0.0120669709387662,0.02179491773365156,0.017705032329604915
0.4425287356321839,0.0498081697156313,0.01208683822468839,0.021814108964747923,0.017709069225520107
0.4433497536945813,0.0498096078095064,0.012121434698640243,0.021815612823132723,0.017728834756198363
0.44417077175697867,0.049816157554479205,0.0121244080307248,0.021829098253256976,0.01774668131325381
0.44499178981937604,0.049829249029722376,0.01213390456803215,0.02183339569969298,0.0177498943027769
0.4458128078817734,0.04985241601823596,0.012137748353287965,0.021852833072722934,0.017753534347296443
0.4466338259441708,0.04990236820774017,0.012144548148988707,0.021855871007446005,0.017773214349521813
0.44745484400656815,0.049923468437246106,0.012158822343624004,0.021858163555463134,0.017779927052843564
0.4482758620689655,0.04992507922977,0.012160385399681221,0.0218790394785729,0.017782767434225952
0.4490968801313629,0.05000964731769893,0.012168497022746735,0.02189914967906859,0.017813179096866607
0.44991789819376027,0.050041130934645905,0.012175686662016827,0.021929238564918834,0.017825476961688676
0.45073891625615764,0.05007040291462688,0.012183771886233206,0.021930667088153225,0.017863600870997868
0.451559934318555,0.05013045154597414,0.0121913817025172,0.021937681210159196,0.017871158505950925
0.4523809523809524,0.050220178590538934,0.012193120561454223,0.02193894997307753,0.017885845373905973
0.45320197044334976,0.05025838066977941,0.01219779397400891,0.02194579133800964,0.017893181137677128
0.4540229885057471,0.050263468074420364,0.01220309252299112,0.021958328832737125,0.017924847901042335
0.4548440065681445,0.05028705362036758,0.012230154538191035,0.021958623773874673,0.017955146909164943
0.45566502463054187,0.05031101953172668,0.012236649902272401,0.021984162012551475,0.017961411326321116
0.45648604269293924,0.050337385240690966,0.012245218117089795,0.021994434943522358,0.01797910796726461
0.4573070607553366,0.050341074035674144,0.012249544144629289,0.022005651019613638,0.017988552532202048
0.458128078817734,0.050377803269693266,0.012251918724819318,0.022018814876168986,0.01800529102876142
0.45894909688013136,0.050424242976402855,0.012257249036688306,0.022024406812912577,0.018015953479048486
0.45977011494252873,0.050487604123856014,0.012261583471862361,0.022040616314442797,0.01802353606335233
0.4605911330049261,0.05059631463882844,0.01226159392468548,0.02204877393932893,0.01805202355269599
0.4614121510673235,0.05064673806134106,0.012267287241462534,0.022055171544249755,0.01805255033281187
0.46223316912972084,0.05072975036332703,0.012270327541120634,0.022062806230432774,0.01805457587037869
0.4630541871921182,0.05074661932896793,0.012292582781206223,0.022073842933065958,0.01807211159031635
0.4638752052545156,0.05077703681038872,0.012300916651728801,0.022083065285720183,0.018083339623581884
0.46469622331691296,0.05078204964996098,0.01230285173595269,0.022099014573956067,0.018109317623452748
0.46551724137931033,0.05085750284798447,0.012312009326646937,0.02210364654436325,0.018131175679014004
0.4663382594417077,0.05087449594740731,0.012318282731998401,0.022105977544031503,0.018138863078815456
0.4671592775041051,0.05095869095613494,0.012322757784065334,0.02212387422774524,0.018144870716584688
0.46798029556650245,0.05100629837897543,0.012336950800373163,0.02214148847954384,0.0181487282739396
0.4688013136288998,0.05105074212595858,0.012338883472173585,0.022152166479953928,0.01814918653096643
0.4696223316912972,0.051151486861307195,0.012349412527823433,0.0221816006932519,0.01815790710260544
0.47044334975369456,0.05116614024007644,0.012357029037767918,0.02221288921797677,0.018170310578543843
0.47126436781609193,0.05124403547444857,0.012375855184440508,0.022258516618197517,0.018181615390935824
0.4720853858784893,0.05128126236427922,0.012377539713730746,0.022265105397533222,0.018183651805214484
0.4729064039408867,0.05133203052174296,0.012397835044063027,0.02227920459607077,0.01818654277317182
0.47372742200328405,0.05133618187293087,0.012400482656949381,0.022288135000464084,0.018204178896527198
0.4745484400656814,0.05136920207493648,0.012402371488950589,0.022294186031925765,0.018206639320075463
0.4753694581280788,0.05146430521092506,0.012404951589363531,0.02230795445505774,0.018214277137122474
0.47619047619047616,0.051481538309034014,0.01242544572786292,0.02233116377170904,0.01821601686796525
0.47701149425287354,0.05161141384473773,0.012432172531299876,0.022361315559357383,0.01822711260018012
0.47783251231527096,0.0517072152050667,0.012438674352755903,0.022376084656402194,0.018255220210269645
0.47865353037766833,0.05175357090003286,0.012450609612552826,0.022398308450480624,0.01828607255895884
0.4794745484400657,0.051754811962807436,0.012456309534809418,0.0224085254124199,0.018293556156554633
0.4802955665024631,0.05179479000686227,0.012456992169052094,0.02240939903202723,0.01832923695049821
0.48111658456486045,0.05183800132546212,0.012460861366083313,0.02241372463572471,0.01833304806482207
0.4819376026272578,0.05184769377761315,0.01246274173434249,0.022441028589799687,0.018349898423720635
0.4827586206896552,0.05186595465889733,0.01246516120401737,0.022452935082402415,0.01836073802470532
0.48357963875205257,0.051870505568922594,0.012474351056993765,0.02249388323287098,0.018362823695047457
0.48440065681444994,0.051877153206511865,0.012478782275243076,0.022499458450238968,0.018377273694743783
0.4852216748768473,0.051914070102193455,0.012489238776849813,0.0225212586224965,0.018380454655252534
0.4860426929392447,0.052025223377421846,0.01250411237200208,0.022540639550685113,0.018394295228385853
0.48686371100164205,0.05203023182630088,0.012506158238879052,0.022541309699500214,0.018403777567986956
0.4876847290640394,0.05204013709019725,0.01250648437201641,0.022561115067259233,0.018415836139063984
0.4885057471264368,0.052043594329117156,0.012524011434809093,0.022562801516223512,0.018421438743734045
0.48932676518883417,0.052045422293908766,0.012533218620898765,0.02257134185711556,0.018425407375225886
0.49014778325123154,0.0521254310787384,0.012533922459657235,0.02259399035496708,0.0184301977744666
0.4909688013136289,0.05216147869088395,0.012538365664359672,0.022600664317385003,0.018436341744890068
0.4917898193760263,0.05222230315704774,0.012550409509615302,0.022628025979725384,0.018447651058764055
0.49261083743842365,0.05223005558066681,0.012559787708073498,0.022666546256447075,0.018459204296923104
0.493431855500821,0.05223587112953932,0.01256559134258941,0.022677444759197106,0.018467266397864765
0.4942528735632184,0.052253233760211897,0.012571050714347966,0.022729309127872372,0.018474727496787177
0.49507389162561577,0.05226619266267817,0.012578421000045827,0.022734534590404556,0.01849467338649228
0.49589490968801314,0.05227346149947002,0.012580735415640941,0.022740661435968507,0.01851689292084228
0.4967159277504105,0.05228631502452954,0.012610362191152719,0.022744022557968986,0.018525279525921156
0.4975369458128079,0.05232516504666905,0.012630999159173492,0.02274530374794939,0.01852674674970975
0.49835796387520526,0.052402566664571014,0.012631831963284617,0.02281923740157303,0.018549226587209214
0.49917898193760263,0.0524070857568719,0.012632289089444724,0.02282380518618218,0.018599417132837002
0.5,0.052445859354715345,0.0126369787996567,0.02282858098592752,0.018607150049429123
0.5008210180623974,0.052514218651140025,0.012639671361522197,0.02285342917132408,0.018614631660235793
0.5016420361247947,0.052517028064253075,0.01264706387823385,0.02286090541231578,0.018618918284063823
0.5024630541871922,0.05256320877923857,0.012653087486250757,0.022862213705438724,0.018622191352157497
0.5032840722495895,0.05258079197208789,0.012653564685858851,0.022879129549252388,0.018623187904475553
0.5041050903119869,0.0526111144046239,0.012654078190704503,0.022881503796975906,0.018629978552605356
0.5049261083743842,0.052668968931312565,0.012662698958566017,0.022925119194391948,0.018634509831655193
0.5057471264367817,0.05279672040248947,0.012666883064712385,0.022927030737205777,0.018647544829526148
0.506568144499179,0.05282990456116599,0.012671443511448947,0.02293622115617948,0.018650213859868224
0.5073891625615764,0.052844586611662483,0.012679957947487275,0.022940593608599635,0.01865761277107856
0.5082101806239737,0.05284532344707095,0.01268013424843287,0.02296241603184936,0.01871943103643128
0.5090311986863711,0.05297890775251174,0.012685331848712261,0.022962737907418557,0.01873045142334024
0.5098522167487685,0.05304472033846766,0.01268706173125695,0.022972917906952026,0.018749410838760458
0.5106732348111659,0.05304673061611667,0.012689623909733926,0.022975339225998787,0.01876729378787737
0.5114942528735632,0.05305154408044669,0.012721957394042947,0.022986087342619234,0.018771731303101325
0.5123152709359606,0.053070004529536384,0.012725204880038078,0.022995433689426335,0.018780916385902742
0.513136288998358,0.05314001406709306,0.012735993368518135,0.023009358002637745,0.01878818509856133
0.5139573070607554,0.053150960220332305,0.012742445767233919,0.023033624677580054,0.018799990942985016
0.5147783251231527,0.05324096641439854,0.012770475982412285,0.023042576311494253,0.018816262671905403
0.5155993431855501,0.05330743522833601,0.012782539304977655,0.02305249772884263,0.018825396047030818
0.5164203612479474,0.05331597428830837,0.012782925032671567,0.023068777182676702,0.018840493895886663
0.5172413793103449,0.053393456107791684,0.012788666252595633,0.023069018275679525,0.018858106743817327
0.5180623973727422,0.05345128171018189,0.012788917152850729,0.02307867153370898,0.018887319546159364
0.5188834154351396,0.05345812322018211,0.01281057984104804,0.023093484950362286,0.018887384739853495
0.5197044334975369,0.053475397763498474,0.012812033067811252,0.023138419117694778,0.01889586522685849
0.5205254515599343,0.05348454003158092,0.012825028240273765,0.023169751444414913,0.018925195689216703
0.5213464696223317,0.053565426394981644,0.012834382605885021,0.023174098802311187,0.01894035861386042
0.5221674876847291,0.05357690617617677,0.01283619911544622,0.023177855097266196,0.018987858787007105
0.5229885057471264,0.05360746076452479,0.012844536644204568,0.02319440433985945,0.018996129941790823
0.5238095238095238,0.053616905384099627,0.012846815413482808,0.02319592896075098,0.018996803315695858
0.5246305418719212,0.053619545184871296,0.012850588327737857,0.023249697432948056,0.019002410899250175
0.5254515599343186,0.05362447671293884,0.012851450504957047,0.023264884537674564,0.019013625433016792
0.5262725779967159,0.05365803579320404,0.01287379347918611,0.02326629220311429,0.019024663413550028
0.5270935960591133,0.05369455849106977,0.012893911192269599,0.023273378609415935,0.01905420940217812
0.5279146141215106,0.05373562964979598,0.012897479311159227,0.02327642705412412,0.019060959922045293
0.5287356321839081,0.053751333206834444,0.012899071587942882,0.023277279685577003,0.019125073286952492
0.5295566502463054,0.0538169183793455,0.012910954534016535,0.023278361430114934,0.01913465592294754
0.5303776683087028,0.05387881665149441,0.012922546290714508,0.023278380614701808,0.019179298558287063
0.5311986863711001,0.053896066688483145,0.012928785089541265,0.023280171851991615,0.019213581982858132
0.5320197044334976,0.05395836445900732,0.012942609596470698,0.023281430335068604,0.019273680429013156
0.5328407224958949,0.05397215311894384,0.012948936983297696,0.023306390494446848,0.019282193972202506
0.5336617405582923,0.05398579500872565,0.012994534672579388,0.023306621758145643,0.019287157255560492
0.5344827586206896,0.05406089416951489,0.01300164740134576,0.023323787281839838,0.01930373684604512
0.535303776683087,0.05408987055286956,0.013012641993123422,0.023359452125237757,0.01931951752606445
0.5361247947454844,0.054249678324966376,0.013020225100931392,0.023378363397847348,0.019324389958869988
0.5369458128078818,0.05428138636759864,0.013028412483188624,0.02344741210068622,0.019332043749812244
0.5377668308702791,0.054298722997440506,0.01303121074294,0.023449630790895275,0.019332270509840505
0.5385878489326765,0.05430475518397785,0.013039046933268511,0.023456064694622303,0.01933497951832357
0.5394088669950738,0.054380834839558544,0.01303938574312287,0.02347699243708019,0.019338527422503964
0.5402298850574713,0.054385275320429645,0.013040001010645787,0.02348642580413604,0.019349498755377337
0.5410509031198686,0.054436855399129166,0.013042721248179422,0.023493354554383096,0.019355798632759002
0.541871921182266,0.05451582835849335,0.013043256824657803,0.023500427008982847,0.01936696473341305
0.5426929392446633,0.05453475802732228,0.013051051961294345,0.023518644604806054,0.0194477016387037
0.5435139573070608,0.0545652345387485,0.013058766486152607,0.023528227121608153,0.019455660860019115
0.5443349753694581,0.05460302626737199,0.013067249967448848,0.023530621507522248,0.019465141733638388
0.5451559934318555,0.054629567600526424,0.013087781837416447,0.023533906758662522,0.01951053280493197
0.5459770114942529,0.0546668176196578,0.013097169385196538,0.023535596039693442,0.019516069298122964
0.5467980295566502,0.05469144430264054,0.01309818112887274,0.0235589422261072,0.019521248913981066
0.5476190476190477,0.054713621577333,0.013102180637285906,0.02357593882328535,0.019523732230888394
0.548440065681445,0.054762760592661955,0.013103526877790282,0.023599533298169,0.019536470256223303
0.5492610837438424,0.054820870555615527,0.01311393152245612,0.023608844306202845,0.019546420417853733
0.5500821018062397,0.05486460568563674,0.013131599403484373,0.023629871171150153,0.019577103696581017
0.5509031198686372,0.05489562186105583,0.013142960238681771,0.023635180855976743,0.019577504957356762
0.5517241379310345,0.05500636099504605,0.013148169068718553,0.023636819179870656,0.01957936657026829
0.5525451559934319,0.05500855926414573,0.013153200834071945,0.023639393879717745,0.0195816679168263
0.5533661740558292,0.05501804352921361,0.013154747355056349,0.02364798840031928,0.019606606867854717
0.5541871921182266,0.05503845742362896,0.013159542728828346,0.02367415628859265,0.01961193740477304
0.555008210180624,0.05517811312378218,0.013163753135238522,0.023687560612036418,0.019615079151635628
0.5558292282430214,0.05523716033642978,0.013166268617725732,0.023727356625986466,0.019657947875224784
0.5566502463054187,0.05528459332969507,0.013175345187908378,0.023738715815948445,0.019668078277865028
0.5574712643678161,0.05544140913216783,0.0131820600406279,0.023770696709433107,0.019674808802939585
0.5582922824302134,0.05549238574343398,0.013199933666178077,0.023782583764933477,0.019675454868037963
0.5591133004926109,0.05556878060939877,0.013202671202281442,0.023784406529701024,0.019686656630880504
0.5599343185550082,0.05560819184044118,0.013204499150192284,0.023805825549930146,0.019696445207983207
0.5607553366174056,0.055616410093298395,0.013205718307486371,0.023826684429290753,0.019698246233973805
0.5615763546798029,0.05564502008437729,0.01321958889808273,0.023910644593156186,0.019719421813143373
0.5623973727422004,0.05564912083283892,0.01322389166128828,0.02392740807742752,0.019732808168980293
0.5632183908045977,0.055687563457948876,0.01322733982863327,0.023927512862328987,0.019768797696690533
0.5640394088669951,0.05583605406038885,0.013269824149445417,0.023977577000139798,0.019772858377582
0.5648604269293924,0.05586408994089163,0.013275498994109439,0.023979219897058333,0.01978608140123251
0.5656814449917899,0.05588929017593251,0.013280769323106978,0.023999929395156876,0.01985738594334926
0.5665024630541872,0.05595025975672653,0.013281356931125289,0.024007597503953242,0.019864513064448835
0.5673234811165846,0.056054132277255135,0.0132982908726252,0.02403079164001434,0.019868564004311667
0.5681444991789819,0.05606857716673372,0.0133022818810671,0.024101992889388937,0.01989952734781753
0.5689655172413793,0.05614847435542304,0.013305032547506103,0.024109424567781042,0.019926739605342768
0.5697865353037767,0.05619684028274198,0.013308125994149099,0.02411155795370647,0.01992762817256787
0.5706075533661741,0.05624174289411124,0.013313257020929895,0.024191740141079887,0.019931476664872338
0.5714285714285714,0.05625571005400706,0.013313539341379901,0.024193557262849812,0.019950272852819945
0.5722495894909688,0.05634558591178626,0.013333946164340747,0.024216780700305165,0.01995799228701084
0.5730706075533661,0.056404906136772806,0.01333400107201338,0.02422805421613239,0.01995835839113183
0.5738916256157636,0.056481048076046335,0.013345982702321771,0.024251873404680793,0.019971625883803846
0.5747126436781609,0.05655008018923981,0.013346173971521106,0.024252669959642873,0.019972452561301424
0.5755336617405583,0.05656536184798262,0.013355265563449738,0.0242592398708685,0.02001645537907974
0.5763546798029556,0.0566957401584843,0.01335715536979211,0.02426548343114332,0.02002916576806614
0.577175697865353,0.05682288069612615,0.013361475400612461,0.024280992326267573,0.020054404215960612
0.5779967159277504,0.05686361396421207,0.013363277226134805,0.024282271119433593,0.0201353238180125
0.5788177339901478,0.056881869271102,0.01337961707153659,0.024311581299352708,0.02014483267558336
0.5796387520525451,0.05688214224706502,0.013416170132994306,0.024321142425568106,0.020148406716305425
0.5804597701149425,0.05691256547974049,0.013429301002061047,0.024332259494578762,0.020162513938302463
0.5812807881773399,0.05691343411838247,0.01344228416119562,0.02433627653396138,0.02016806041392535
0.5821018062397373,0.05694173056508629,0.01345809248427073,0.024352017095993005,0.02017057761028529
0.5829228243021346,0.05694425118677835,0.013459222686960757,0.024356556557846885,0.020192704704837066
0.583743842364532,0.056998008536563755,0.0134628691099221,0.024364832534876257,0.020198015281729875
0.5845648604269293,0.05703969020657716,0.013464116322014599,0.024366548227576695,0.020217770915647363
0.5853858784893268,0.057198498990932906,0.013468228514279056,0.024370425970465775,0.02023505969699108
0.5862068965517241,0.05720263018509627,0.013478558418968332,0.024396494333192322,0.020284989844333454
0.5870279146141215,0.05735333493652226,0.013536754665191187,0.02440020078704989,0.020315700668279937
0.5878489326765188,0.05750091604963926,0.013556079317242661,0.024411586987488968,0.020316681866039275
0.5886699507389163,0.057567268156032254,0.013570117973830243,0.02441176362861354,0.020360241097791512
0.5894909688013136,0.057585908623223964,0.013573442760743999,0.02442523384987072,0.020362857998408958
0.590311986863711,0.057596413092772455,0.013581121456681304,0.024480926640281977,0.020382051380536694
0.5911330049261084,0.05771990882128564,0.013582818492949861,0.02449185881749624,0.020389755253941096
0.5919540229885057,0.057731752675277796,0.013584076609730163,0.024521130727015252,0.020395003078582743
0.5927750410509032,0.05774570300868132,0.01358889227393967,0.024534473290743705,0.02041470445796697
0.5935960591133005,0.057758457692410205,0.013592512868198165,0.024543603265023282,0.02043533662643494
0.5944170771756979,0.057779567573708154,0.013598130096872666,0.024586985099230144,0.02044476135718377
0.5952380952380952,0.05778679921939523,0.01360294872055364,0.024617151284121768,0.020447689018508273
0.5960591133004927,0.05779593359188903,0.013603708479956528,0.024627503226807606,0.02044814063825059
0.59688013136289,0.05779880143153197,0.013604464782467985,0.02463876077731378,0.020453808377011284
0.5977011494252874,0.057845200965783175,0.01360651491059521,0.024640296486001603,0.0204561982045306
0.5985221674876847,0.057851959099925916,0.013623610700376277,0.024668846367734972,0.02045807864431666
0.5993431855500821,0.057915511920718,0.013628935006963603,0.024674689970305013,0.020480074310425273
0.6001642036124795,0.05792046782216918,0.013638917503843172,0.02467842077033334,0.020484031155018036
0.6009852216748769,0.05799781543664004,0.013643035488340428,0.024698646147725007,0.020501882862170653
0.6018062397372742,0.058013425465891645,0.013647078505996934,0.024705740108576225,0.020540710858568307
0.6026272577996716,0.05802966986681147,0.013662945812291077,0.024706128223494946,0.020543519017841017
0.603448275862069,0.058042439690153116,0.013681730216083201,0.024718092077513677,0.02054369483094595
0.6042692939244664,0.05811541369944087,0.013690958251203087,0.024731283372263168,0.02054827819219767
0.6050903119868637,0.05811550677220844,0.013695128473984878,0.024782404047813813,0.020551438878746452
0.6059113300492611,0.05815367937249454,0.013695719091461988,0.02479066503885572,0.020575130356740533
0.6067323481116584,0.058161359980815314,0.01370833498469142,0.024804331635012774,0.02062590750414722
0.6075533661740559,0.05828234463386101,0.013708845889399744,0.024845351271628992,0.020671696999880838
0.6083743842364532,0.058297055728480485,0.013711182495841578,0.024867757919642523,0.020709917111205567
0.6091954022988506,0.05840210305598954,0.01372454761659827,0.024873353384058102,0.020718023860152895
0.6100164203612479,0.05844787509768392,0.013728813151530718,0.024877900132586537,0.020729932165505113
0.6108374384236454,0.058506118426532784,0.013758608296343027,0.02489779185248349,0.02074340209909236
0.6116584564860427,0.0585113805037349,0.013759745452197774,0.0249264920651229,0.020770263647027217
0.6124794745484401,0.05856335537510374,0.013765904316348599,0.02493728869944899,0.02078557374527451
0.6133004926108374,0.058600443841985976,0.013791739505056676,0.02493744053916724,0.020789130432946844
0.6141215106732348,0.05868363222127758,0.013820595087258684,0.024942847057575098,0.020794493336438024
0.6149425287356322,0.058720181213012555,0.013822218328896825,0.02503339472393018,0.020818264883225086
0.6157635467980296,0.058747651702966266,0.013841571516423923,0.025034171222859825,0.020829387295341124
0.6165845648604269,0.05877182773149776,0.01384200741127997,0.02506296849847039,0.020859138070488736
0.6174055829228243,0.058886633244981,0.013844030843883581,0.02507295249471483,0.02090520151803941
0.6182266009852216,0.05901897229509643,0.013844485462216543,0.025074713276681128,0.020915895282174263
0.6190476190476191,0.05911383777214952,0.013845949141218046,0.02509917772623143,0.020928485072291694
0.6198686371100164,0.05920285732425194,0.013857552864373552,0.02511566200897028,0.020928706398923125
0.6206896551724138,0.059260070279951116,0.013868338556435739,0.02514156560606174,0.020932900582877556
0.6215106732348111,0.05926735038590968,0.013878556134782352,0.025215819735758777,0.02095773816683933
0.6223316912972086,0.0593490827901924,0.01387962451169169,0.025242894696599984,0.020965950065502025
0.6231527093596059,0.05938423903427665,0.013881738501631604,0.02524794957645211,0.020982009451318003
0.6239737274220033,0.05938452069341772,0.013912318709390959,0.02528189388113183,0.020984253124994655
0.6247947454844006,0.05949058802969511,0.013923512229766481,0.02529113482748656,0.02098879021726153
0.625615763546798,0.05957344257068239,0.013926214414697682,0.02529782950942838,0.021003907283006447
0.6264367816091954,0.05962135394005306,0.013926264555635663,0.025344423888089634,0.021008180785167637
0.6272577996715928,0.05964894549514491,0.013939965407611861,0.025347129673985468,0.021029543031633777
0.6280788177339901,0.05965767590246672,0.013946397126809462,0.025376949683467834,0.021065018490237206
0.6288998357963875,0.05968867347427008,0.013972880411619324,0.025428263368644285,0.021086353740364123
0.6297208538587848,0.0596953870681359,0.013978128654528117,0.025473398230514005,0.021111537388417558
0.6305418719211823,0.05977786393929906,0.013990762960472481,0.025494777444861297,0.021114979890115043
0.6313628899835796,0.05980798695688984,0.013993192568489056,0.0254955092740756,0.021138409579207963
0.632183908045977,0.05982390503974768,0.013995642994634187,0.025515909240303048,0.02114257912599635
0.6330049261083743,0.05993663542339478,0.013999264483930898,0.025517309645936286,0.021147436358358744
0.6338259441707718,0.059946255699350005,0.014022898578406733,0.025542569624460793,0.021176064093266757
0.6346469622331691,0.05995568155282732,0.014032347770754818,0.02554491878272725,0.02124052573773439
0.6354679802955665,0.059973748601386836,0.014043507828684933,0.02554798680333806,0.021291651771814454
0.6362889983579638,0.05998097812537995,0.014046969890150394,0.02554890554455761,0.021294375363136605
0.6371100164203612,0.06000335851668274,0.01406524740747279,0.025549117549310617,0.021298780861210113
0.6379310344827587,0.060038703635142694,0.014069804859790919,0.025568177024301274,0.021323819992291777
0.638752052545156,0.06006118735298588,0.01409249980280543,0.025579404976328775,0.021337627247745856
0.6395730706075534,0.06008875388035965,0.014092806328736123,0.025598652677143452,0.02134580093355921
0.6403940886699507,0.06028534873965476,0.014115428730653953,0.025617685630815918,0.02136297265223419
0.6412151067323482,0.060309712351346995,0.01411661574550027,0.025624583080464582,0.02142835216101972
0.6420361247947455,0.06031555723933811,0.014124117744637501,0.02562985178664769,0.021433775058574314
0.6428571428571429,0.060412435658364086,0.01412622113499127,0.025676580558013962,0.021435294116619166
0.6436781609195402,0.06047640916072288,0.01412875442612112,0.025703096734945998,0.021492640627820206
0.6444991789819376,0.06048821372097609,0.0141326332406612,0.025709097571406967,0.021521674026750457
0.645320197044335,0.06060068806318334,0.014154873700697549,0.02573191131958224,0.021554315399194807
0.6461412151067324,0.06060592585343131,0.014164311478212269,0.025768488413999605,0.02157379533108453
0.6469622331691297,0.060722145705340055,0.014168167327550062,0.025776177265567413,0.02157947784287927
0.6477832512315271,0.06080577821478096,0.014181805601890822,0.025783819189659943,0.021581081106783077
0.6486042692939245,0.060831307289358226,0.014182105355342745,0.02580460819514257,0.021582003999686895
0.6494252873563219,0.06091175655054346,0.014190620574909683,0.025831144049147197,0.021621122177358423
0.6502463054187192,0.06100910554789536,0.014220941880479222,0.025851672958765684,0.02164456684761215
0.6510673234811166,0.061040786934393805,0.014230796644319576,0.025859721183208582,0.021651233743196687
0.6518883415435139,0.06110519744086305,0.014239042699356337,0.0259017507959063,0.021672704004469516
0.6527093596059114,0.061200707266103445,0.014247368859010639,0.02590882951827558,0.021680353420658355
0.6535303776683087,0.06121531169991233,0.01426407653496745,0.025944242621887277,0.02171430282991247
0.6543513957307061,0.061232394074499846,0.014275938146244003,0.025951533679869913,0.021717608409152024
0.6551724137931034,0.06123255375979178,0.014279815049408702,0.025969715519854157,0.021732688418965532
0.6559934318555009,0.06128221463215862,0.014282386843426349,0.025979937389862595,0.021744624373016757
0.6568144499178982,0.06136780556792278,0.014300252112561574,0.025982277006872175,0.021744797862808345
0.6576354679802956,0.06136908956008405,0.014312085971886117,0.025985730225101235,0.02175959343114168
0.6584564860426929,0.061473154854959376,0.01431879452019726,0.02601704750189281,0.02183088151386824
0.6592775041050903,0.06148961675693709,0.01433035648672855,0.02603953253169175,0.021845665873952792
0.6600985221674877,0.06151920673393743,0.01433646366118207,0.02604660209383979,0.021862815799724294
0.6609195402298851,0.06156812036890435,0.014345561462154804,0.026138777119746243,0.021866239001456907
0.6617405582922824,0.0616399132491491,0.014345595101030112,0.026142669182304207,0.021873769288569468
0.6625615763546798,0.06166998276994288,0.014353794592533345,0.026149655229845494,0.021909798221031205
0.6633825944170771,0.06167477373566531,0.014356923292075502,0.026163405096612018,0.021910710533529214
0.6642036124794746,0.06179377158888508,0.014359575846780454,0.02618883828455738,0.02192286776452675
0.6650246305418719,0.06180513151171725,0.014378910018834847,0.02620343520820489,0.02195728839882263
0.6658456486042693,0.06194490769228393,0.014381354172044064,0.026203592881366315,0.022003298979477844
0.6666666666666666,0.06213344764445012,0.014399005321949354,0.026207148283660307,0.022003510473441373
0.6674876847290641,0.06223898661564972,0.014413316631680382,0.02622470292788981,0.022011460958258615
0.6683087027914614,0.062244825051148776,0.014426619012056762,0.026274400442883556,0.02201270961741103
0.6691297208538588,0.06229903705006071,0.01443652624275394,0.02628448330102968,0.022020171965390484
0.6699507389162561,0.06243538071166934,0.014445390953682094,0.026362641814874396,0.022035475092758577
0.6707717569786535,0.06244264003960008,0.014464604909885959,0.02636431565723781,0.022042485267619025
0.6715927750410509,0.06260210818922492,0.01446602690982702,0.02638724093433776,0.022064900712841524
0.6724137931034483,0.06263138239192505,0.014481455583522151,0.02639461613130958,0.022068039662366062
0.6732348111658456,0.06278323788134986,0.014491977750111469,0.02640012915383982,0.02210456149469372
0.674055829228243,0.06278462957568301,0.014506236384668515,0.026418493834690273,0.022126804607759953
0.6748768472906403,0.06279319361761457,0.014512642136731556,0.026424393139654837,0.022224104777908666
0.6756978653530378,0.06283525956912372,0.014517524714854934,0.026425669058023942,0.022235158001811736
0.6765188834154351,0.06285764282542382,0.014519604710148603,0.026469663269872438,0.02226551129688963
0.6773399014778325,0.06286314153026254,0.014520923416721497,0.02649432101883148,0.022289648017765964
0.6781609195402298,0.06289892667074823,0.014526431594679586,0.02651326051559067,0.02232741065621084
0.6789819376026273,0.06293021145254502,0.014529295912155009,0.026526165832207484,0.022337318450180933
0.6798029556650246,0.06294345758933773,0.014538936443176862,0.026527416899414565,0.02234686522212702
0.680623973727422,0.06296754025766547,0.014540134892114082,0.02654065304126731,0.022348760091441777
0.6814449917898193,0.06297714367186695,0.014550015007046162,0.026550587926167775,0.02235562826499123
0.6822660098522167,0.06302410765328491,0.014565551396452981,0.026570791972745623,0.022412441358556672
0.6830870279146142,0.06302582217148558,0.014573461955823581,0.026575057220701945,0.02241684070732258
0.6839080459770115,0.06304132705099118,0.01457628405249472,0.026590016079843643,0.02244290918525192
0.6847290640394089,0.06323384067243253,0.014577937088363468,0.026591545461294164,0.022454464067907107
0.6855500821018062,0.0632775053438927,0.014578994161983208,0.026595664291364705,0.02250426397625898
0.6863711001642037,0.06332259426499742,0.014582534476070523,0.02661020665390648,0.02255605442488808
0.687192118226601,0.06333146761243648,0.014591799773020251,0.026646839487594363,0.02258422698946525
0.6880131362889984,0.06333512125935775,0.014625243895284978,0.026668813551471618,0.022693626001363654
0.6888341543513957,0.06333944535109495,0.014629319766452894,0.026686304726022462,0.022698927554614536
0.6896551724137931,0.06334870479060768,0.01465577105331515,0.02669644039984493,0.022736422002683086
0.6904761904761905,0.06339128699948614,0.014655982003006785,0.026699767312280968,0.022763254499304116
0.6912972085385879,0.06345001783692723,0.014668306086053625,0.026704850608788487,0.022779170605207597
0.6921182266009852,0.06345358909782128,0.014684412205358184,0.02670712478440366,0.022812863570263468
0.6929392446633826,0.06348815520676271,0.014698741083133562,0.026718335247861706,0.02281467334797589
0.69376026272578,0.06353055063593578,0.014768773905416263,0.026727091241879074,0.022834948376948168
0.6945812807881774,0.06354644607549413,0.014777102559179637,0.026742070271147812,0.022838382644262283
0.6954022988505747,0.06355125971029926,0.014783716220273838,0.026760455202199763,0.02284554962208203
0.6962233169129721,0.06357154778601024,0.014796086924325135,0.026775699136606317,0.022853088633609398
0.6970443349753694,0.06367979003039188,0.01480326735972848,0.02677746786655853,0.022863138332002916
0.6978653530377669,0.06368343225555352,0.014809450560098867,0.026779240896113356,0.022870068565945537
0.6986863711001642,0.06375410818647591,0.014816847323982045,0.02682602887589902,0.022892407347650186
0.6995073891625616,0.06375644988678608,0.014822462434374196,0.026828616101275373,0.0229021744700857
0.7003284072249589,0.06376279078527765,0.014824192877453582,0.026841926660246984,0.022904095022370122
0.7011494252873564,0.06381733629688921,0.014829795774578994,0.02698227283850985,0.022931432747802107
0.7019704433497537,0.06419025638263037,0.014856549066821583,0.026986968444561298,0.022974294774695793
0.7027914614121511,0.06422788629111624,0.014862700447600609,0.0270163331908129,0.02300216370611073
0.7036124794745484,0.06435588864183565,0.014880194150855345,0.027016895583995455,0.023051732077305136
0.7044334975369458,0.06437485859038625,0.01488144254911568,0.027028986949456695,0.023055572238924894
0.7052545155993432,0.06439634693208393,0.014883029875936484,0.027061444538205387,0.02308511318018955
0.7060755336617406,0.06444141688137864,0.01490556321797797,0.027066008345906282,0.023095532196804616
0.7068965517241379,0.06444601123873636,0.014905838957309594,0.02709695059546233,0.023107700498510405
0.7077175697865353,0.06445502876815642,0.014909435442089019,0.027102324445444286,0.023113092829222737
0.7085385878489326,0.06445574735380959,0.014913752921300278,0.027109070434180906,0.023117907158903966
0.7093596059113301,0.06448295492693824,0.014920675211526627,0.027123088619883377,0.02314718499776713
0.7101806239737274,0.0645270890163028,0.014937996032121235,0.027127426789209177,0.02315499318973491
0.7110016420361248,0.06459163600938,0.014943628284336844,0.027148006300671736,0.0231582815261643
0.7118226600985221,0.06459468466498963,0.014972825404989277,0.027148272449351862,0.02320605014770974
0.7126436781609196,0.06467792403402903,0.014974403861437653,0.0271573980156173,0.023220889062055803
0.7134646962233169,0.06477681162659146,0.014985597645944903,0.027184434692146438,0.023226171730159027
0.7142857142857143,0.06487674304864645,0.014985947791012219,0.0271880139915832,0.023288010019297863
0.7151067323481116,0.06489241994024347,0.01499474499550463,0.027216726551442996,0.02328938385097734
0.715927750410509,0.06500851873206868,0.01499980362598322,0.027260270499435545,0.02332150393374643
0.7167487684729064,0.0650714164144159,0.015010439713184831,0.027262276590340476,0.023345243957647917
0.7175697865353038,0.06516160741877801,0.01503796461176297,0.027306527473729653,0.023401550539589366
0.7183908045977011,0.0652512492567704,0.01504867865295861,0.027335358752050138,0.023456268216801794
0.7192118226600985,0.06528779370687664,0.015054169512790495,0.02733923322828191,0.02345791909618435
0.7200328407224958,0.06529446561811562,0.015069983795422301,0.02735242229055181,0.0234881005583985
0.7208538587848933,0.06544848752794968,0.015073455232138206,0.027362837807613182,0.023505628740990783
0.7216748768472906,0.0654734623933214,0.015103808151232257,0.027366765230482152,0.023521153514276413
0.722495894909688,0.06548669112236818,0.01510447011908202,0.02737736860703937,0.023531478207100345
0.7233169129720853,0.06550576142812908,0.015122938409289854,0.027390780128053474,0.023552621649518508
0.7241379310344828,0.06552709120351025,0.015157878897941493,0.027408553336129952,0.023564393868533654
0.7249589490968801,0.06564788197464502,0.01515945524011713,0.027442583001379372,0.023606131814088792
0.7257799671592775,0.06567919984135227,0.015165296161761608,0.027456943157959685,0.02363836796776697
0.7266009852216748,0.06569243390843195,0.015178793283637321,0.027464737582128484,0.023658104634406398
0.7274220032840722,0.06573073195479856,0.015185256815591299,0.02748340858352194,0.023671865443739847
0.7282430213464697,0.06580082869846535,0.015197134029759501,0.027490150185723764,0.02369356082295714
0.729064039408867,0.06588379952212974,0.015217037329337458,0.0275323842671532,0.02372181867454079
0.7298850574712644,0.06592242781676869,0.015219633859286161,0.02754130764085759,0.02373042564963332
0.7307060755336617,0.06593651665724391,0.015222903062134132,0.0275927164185884,0.023751555115456097
0.7315270935960592,0.06593737756358424,0.01524076666723864,0.027598853638651888,0.02375552858423046
0.7323481116584565,0.06612445434192749,0.015249078002427688,0.027633353078176045,0.023766248854394444
0.7331691297208539,0.06634729801152073,0.015254378532320534,0.02764873301220901,0.023779996799623927
0.7339901477832512,0.0663808391996764,0.01525596303876169,0.027688705684431165,0.02378228138886826
0.7348111658456487,0.06646999426994613,0.01525603788097638,0.027707284792374245,0.023786050488591642
0.735632183908046,0.06647300520925378,0.015258962892288107,0.027724397787660844,0.023791359861910527
0.7364532019704434,0.06653329499086176,0.015262194298347326,0.027725944896928922,0.023795510261881515
0.7372742200328407,0.06655399235700322,0.015264928961756337,0.027746702409125214,0.02380869887636356
0.7380952380952381,0.0665851051958009,0.015283834903869458,0.027752226231774525,0.023816096697124572
0.7389162561576355,0.06669119692118956,0.015285906419263345,0.02777947920492861,0.023850675002274193
0.7397372742200329,0.06672458124316401,0.015286028334114587,0.02781848005182883,0.0238558337149188
0.7405582922824302,0.06672904020918353,0.015290408128456473,0.02783478071604602,0.023869166537550418
0.7413793103448276,0.06674044482400245,0.0152950046592149,0.027861494801129583,0.023873517285363636
0.7422003284072249,0.06676529244951107,0.015303230282602434,0.027906483433975,0.0238951062463466
0.7430213464696224,0.06682191209657161,0.015307624561580808,0.027929431852914913,0.023911471323596854
0.7438423645320197,0.0669282407597192,0.015327027015305049,0.027956783276173135,0.023923475112861223
0.7446633825944171,0.0669377087617774,0.015369450077102293,0.02796555264324148,0.023926762714622782
0.7454844006568144,0.067019616125697,0.015397393720155198,0.02797732227399327,0.023935900927901273
0.7463054187192119,0.06707461376756617,0.015408631788434117,0.02798426343965171,0.023962035420954344
0.7471264367816092,0.06736411378189011,0.015413569545311756,0.027995209191999243,0.02399275116501413
0.7479474548440066,0.06736557084011209,0.015420419239148553,0.028002777614088988,0.023993996758705383
0.7487684729064039,0.06747352902551158,0.015422747154552168,0.028006544978264575,0.02408191833170814
0.7495894909688013,0.06759254295781056,0.015423215436904766,0.028044170739997817,0.024097037000832808
0.7504105090311987,0.06759772667641291,0.015444683826037654,0.02806550662172321,0.0241033365317714
0.7512315270935961,0.06768256980432714,0.01544473163025844,0.02808454203710734,0.02410467579810087
0.7520525451559934,0.06784389616039498,0.01546207583501949,0.028085281380887294,0.02412851943361267
0.7528735632183908,0.0678690952273292,0.015468271997107728,0.028095602372294175,0.024147913566114575
0.7536945812807881,0.06787257824638593,0.015472960926735616,0.02810130772673369,0.0241864779295363
0.7545155993431856,0.06794063387993544,0.015483943417377544,0.02811399518766098,0.024196145686692472
0.7553366174055829,0.0679448800871524,0.015491388971366458,0.028163183919044647,0.024213648941637567
0.7561576354679803,0.06795934955981442,0.015493591966401071,0.02816861567375939,0.02422871546743988
0.7569786535303776,0.06804372091221536,0.015495289336809675,0.02818519781594361,0.024255123346464527
0.7577996715927751,0.06809071666081674,0.015504696153258037,0.028210983593115038,0.02426621505664126
0.7586206896551724,0.06810079519985601,0.01552224999989753,0.028233863524876775,0.024282275519670212
0.7594417077175698,0.0682911721557821,0.015524144198299153,0.028255745624557262,0.024282587814610217
0.7602627257799671,0.06840650478820712,0.015531255056443594,0.028256567834724584,0.02429389780727587
0.7610837438423645,0.06843736804841162,0.015543268128649635,0.028289473578394772,0.0242980834481442
0.7619047619047619,0.06859142526335547,0.015554807823963299,0.02837247445028622,0.02429863248418173
0.7627257799671593,0.06870984097086719,0.015557587533518087,0.02840794920144463,0.024302708415518313
0.7635467980295566,0.06884789684764019,0.015560188859825623,0.028412161344770183,0.024318897622014717
0.764367816091954,0.06887343288620118,0.015572025639700652,0.028432067251814304,0.024391047810082018
0.7651888341543513,0.06892793495347758,0.015605964943003996,0.028465712357491648,0.024419346516877785
0.7660098522167488,0.06897625012075623,0.01561509215454862,0.028502666266652554,0.02443983902224856
0.7668308702791461,0.0690427813494753,0.01563859122582653,0.028509082639981437,0.02444626478524319
0.7676518883415435,0.06912578640916756,0.015665967364735342,0.028545118357205915,0.024450627198938545
0.7684729064039408,0.06912756839370035,0.01566841010763442,0.028553604883283654,0.024454168933358198
0.7692939244663383,0.06913929235163231,0.015681607501951036,0.02859396581775844,0.02452897010907632
0.7701149425287356,0.06920864360811621,0.015682975336797942,0.028618424016434284,0.02457718474844496
0.770935960591133,0.06923285915470902,0.015684469012690008,0.0286280261619975,0.02458368975683109
0.7717569786535303,0.06928616461112908,0.01570016481134306,0.028642447701779632,0.024589490682346983
0.7725779967159278,0.06931418499704348,0.015719716669645716,0.02864548316755323,0.024599246454142295
0.7733990147783252,0.06938470751794733,0.015726287856074377,0.0287226786556037,0.024640884862893075
0.7742200328407225,0.06940550469587267,0.015750866519763995,0.028726146859829955,0.02467186024726863
0.7750410509031199,0.06944473177706678,0.015755834386625856,0.02873066724585724,0.024731086239057357
0.7758620689655172,0.06948623148699794,0.015760855195677565,0.02876673506520423,0.024775871359448354
0.7766830870279147,0.06950928279631907,0.015772394958923793,0.028843430484410897,0.024808083193406674
0.777504105090312,0.06975338536384154,0.01577476719176527,0.02892507166295196,0.024808347487602373
0.7783251231527094,0.0697801241532622,0.015813409784902314,0.028997761222745666,0.024823299379153233
0.7791461412151067,0.06996811338001348,0.01581928725059737,0.02906535753953377,0.0248371549420555
0.7799671592775042,0.06997062504205227,0.015827050863514217,0.0290820350832064,0.02484248854306338
0.7807881773399015,0.06997486086254363,0.01584686551085881,0.029100585329053262,0.024854796637901008
0.7816091954022989,0.07000367839671777,0.01585005472463569,0.029102266337360756,0.02486418275740252
0.7824302134646962,0.07006179568817641,0.015877930077483025,0.029143544367420417,0.02486596258999009
0.7832512315270936,0.07006199135911144,0.0158848806308069,0.029176525197442793,0.024876872264088624
0.784072249589491,0.07017361797021497,0.015895104054357033,0.029261629192410803,0.02488919347922551
0.7848932676518884,0.07021104972505497,0.015896717431032974,0.029267770951693715,0.024894780201989628
0.7857142857142857,0.0702233203829361,0.01590050183380153,0.029282453641085854,0.024905928459400897
0.7865353037766831,0.07022662112746186,0.015936198939131726,0.02932010542789344,0.024915030842920884
0.7873563218390804,0.0702544701411556,0.01594863623183697,0.02935194455708726,0.024921546150145146
0.7881773399014779,0.07034414702784667,0.015956028102262855,0.029357848258816585,0.02492872430953379
0.7889983579638752,0.07036757233773484,0.015967657207492946,0.029367084153208246,0.024945235385688526
0.7898193760262726,0.07056118086463334,0.015979530231542676,0.029394640709064338,0.02500155313476132
0.7906403940886699,0.07056452117736196,0.016003643318284595,0.029402519073691163,0.025022549274108515
0.7914614121510674,0.0706124398658727,0.01600799549729987,0.0294139224611919,0.02506601719464581
0.7922824302134647,0.07065020498365644,0.016045939426714357,0.029422051225248345,0.02511318465546457
0.7931034482758621,0.07083356121335993,0.01612663788648091,0.02943424374297607,0.025121488428675075
0.7939244663382594,0.07083830672994978,0.016150661279968788,0.029501596583163113,0.025134405610200628
0.7947454844006568,0.07086819832251516,0.01619408679196907,0.029525165508505802,0.025225503410703537
0.7955665024630542,0.07087942769881755,0.016209036436269326,0.0295413704919375,0.025247557057457685
0.7963875205254516,0.07090021868981977,0.016266167296581997,0.029577344117132667,0.025302585481835574
0.7972085385878489,0.07094392131317089,0.016277945973339973,0.029627257250128367,0.025337559316764697
0.7980295566502463,0.07097335187082855,0.01628191327467988,0.029641006915703618,0.025508869360135498
0.7988505747126436,0.07108891776770809,0.01629692161831819,0.029643858849756777,0.02553417543853061
0.7996715927750411,0.07109927674107361,0.016315097851568018,0.029649488980750035,0.02559991211782442
0.8004926108374384,0.0711545626126829,0.01633260571537606,0.029682211098517337,0.025650716703120073
0.8013136288998358,0.07119864434157043,0.01639637710892597,0.02977602402112579,0.025664171566330125
0.8021346469622331,0.07120093574677272,0.016396946290214983,0.02982942134619475,0.025708595511145065
0.8029556650246306,0.07143047634276795,0.0164279960702139,0.029839203890256072,0.025709913779703806
0.8037766830870279,0.07177558627361637,0.01643224208955956,0.02984416210790345,0.025744311635279158
0.8045977011494253,0.07183097108666613,0.01643499322535311,0.029847371093706165,0.025796677709233433
0.8054187192118226,0.0719488591359373,0.01644831482282631,0.029892410101047345,0.02580251330073098
0.80623973727422,0.07198761886261694,0.016457011947809293,0.02989398434938324,0.0258938160399006
0.8070607553366174,0.07212997129210755,0.016460021797539488,0.02990663413810795,0.025959170134671285
0.8078817733990148,0.07213732505041512,0.016483864042065564,0.029938937242299665,0.025973087159788008
0.8087027914614121,0.07214820878416273,0.016486605837389666,0.029994794749536157,0.026065550358003443
0.8095238095238095,0.07217056777914158,0.016487906712831783,0.030028873075920257,0.026200229495456185
0.8103448275862069,0.07228136572701672,0.016493721298212485,0.030093338590771245,0.026268663288382944
0.8111658456486043,0.07230654667242792,0.01650633974231889,0.030111338845900844,0.0262733801278693
0.8119868637110016,0.0723631952787203,0.016514726886269676,0.03018236385393581,0.026298975678688132
0.812807881773399,0.07240429221997341,0.01652457292213674,0.030226779739125048,0.026336393724805594
0.8136288998357963,0.07272028548975606,0.01652764675319635,0.030328806287015345,0.026390262307190732
0.8144499178981938,0.07275535653704535,0.01654133957924476,0.030344574868831287,0.026493175203527255
0.8152709359605911,0.07290364526615975,0.016541743101693214,0.03035682346210462,0.026517781560195592
0.8160919540229885,0.07314824729040337,0.01658620645368513,0.03040760722118818,0.026526804706083023
0.8169129720853858,0.07321560072278001,0.01658636682672198,0.030450345081963807,0.026598512660550862
0.8177339901477833,0.07326476312698378,0.016587275776487515,0.030461997380666392,0.026621278335024652
0.8185550082101807,0.07333095147132078,0.016641206109926223,0.03050573692713496,0.02665290990477027
0.819376026272578,0.07339292311643575,0.016662193530223832,0.03051058322702034,0.02665728365185678
0.8201970443349754,0.07357957927647701,0.016663975791589934,0.03055956856248988,0.026674521080402348
0.8210180623973727,0.07359283129585008,0.01666661144664355,0.030569415276689008,0.02675299505863425
0.8218390804597702,0.0736332650772111,0.016685296953199626,0.030664533867343594,0.026763546728035062
0.8226600985221675,0.07370315181842436,0.016725405419231395,0.03066926132086225,0.026808241657022863
0.8234811165845649,0.07375969584999696,0.016733915937667595,0.03069019692049004,0.026845131887118897
0.8243021346469622,0.07385061423215106,0.01673547270625301,0.03071795179857119,0.026904936484324963
0.8251231527093597,0.07387751979159193,0.016739549661665142,0.030743448583085295,0.02692586391578215
0.825944170771757,0.07393231837352605,0.016751304907175826,0.030778768658215116,0.02693913124922394
0.8267651888341544,0.07416842177215552,0.01675653291003201,0.030785924620182425,0.026949004633772942
0.8275862068965517,0.07423396645448634,0.016805920395415307,0.030790211937984965,0.02700630277955886
0.8284072249589491,0.07433446748895835,0.0168181055599896,0.030813820857991673,0.027077965052381688
0.8292282430213465,0.07433807436579377,0.016830977883552995,0.030839602222659523,0.027133566715924998
0.8300492610837439,0.07434683631547209,0.016836305286761423,0.03084918036319055,0.027134288887876286
0.8308702791461412,0.07437543269816613,0.01684560014335578,0.03087442437773085,0.027203992089396258
0.8316912972085386,0.07456615503220063,0.01685597596490912,0.03088066250708584,0.027280386688710762
0.8325123152709359,0.0747359640247591,0.01693696623460569,0.030913095597983983,0.027347082320531867
0.8333333333333334,0.07477355667447713,0.016952009905753008,0.03112130878169391,0.027364739848391852
0.8341543513957307,0.07485037218222891,0.016961155607454495,0.031133768966679912,0.02738168550613804
0.8349753694581281,0.07502539873176915,0.016966225306404226,0.03113406677806609,0.02741487262326752
0.8357963875205254,0.07509746624291218,0.016967382840821728,0.031166593479038187,0.027420325077854493
0.8366174055829229,0.07511755733455477,0.01701589508055183,0.031212059523059933,0.02746109390487656
0.8374384236453202,0.07513547660791722,0.017033701321127075,0.031228390405241186,0.027536026658676525
0.8382594417077176,0.07517887216660275,0.017045793891937073,0.031230688396087492,0.027615592529438727
0.8390804597701149,0.07534904979551217,0.017047538297461914,0.03124075851650478,0.027637417872319228
0.8399014778325123,0.07539422411117234,0.017080792199193555,0.03125041840218907,0.027651714751005585
0.8407224958949097,0.07561783385207867,0.01713330949970414,0.03126205423037397,0.027685162950723364
0.8415435139573071,0.07577718873029148,0.017134349962359605,0.03130399589534425,0.027689610028371586
0.8423645320197044,0.07586337537780448,0.017175118661485446,0.031356509312448225,0.02771462247577021
0.8431855500821018,0.07602569183536698,0.017192834568050566,0.031378175477475914,0.027718315672754474
0.8440065681444991,0.07632266046654854,0.01722919424543758,0.03143437601549841,0.027753293347058918
0.8448275862068966,0.07636375978020467,0.017238844173324067,0.03150230723000479,0.027766756257373924
0.8456486042692939,0.07637800152397392,0.017239414638389242,0.03153156528790052,0.027823514143585998
0.8464696223316913,0.07644634796339866,0.017248374826254624,0.031543482595013564,0.027829623163345352
0.8472906403940886,0.07656510312198403,0.01725366325872995,0.0315826806176011,0.027894760325007255
0.8481116584564861,0.07672331321542475,0.017254696482001234,0.03162056929545997,0.027906357281348895
0.8489326765188834,0.07710034212419617,0.01726309347272243,0.03164456298807262,0.0279240051667864
0.8497536945812808,0.07725690915201486,0.01727300481847775,0.031690225673130984,0.02793282475877282
0.8505747126436781,0.07730490808136709,0.01727411916169837,0.03175752614766312,0.028154613869542048
0.8513957307060755,0.07735696757170639,0.01727542309291562,0.03176398051032216,0.0282544363924172
0.8522167487684729,0.0773945077839852,0.0172800320802401,0.031769450924414785,0.028264344978854345
0.8530377668308703,0.07767779832078857,0.017288414790180208,0.03182237080384539,0.028300867070886304
0.8538587848932676,0.07804514105660061,0.01730703031754357,0.03185567583169426,0.02830289280937941
0.854679802955665,0.07819011739897799,0.017317824988252736,0.03190422836122894,0.028323315568991782
0.8555008210180624,0.07825247984139037,0.017327657524385552,0.03196547253305932,0.028445930979704857
0.8563218390804598,0.07835010897766082,0.01736405908717894,0.03204326695341112,0.028733495284908147
0.8571428571428571,0.07855955226883962,0.01739698156807992,0.03206246965300369,0.028739861536389206
0.8579638752052545,0.07857447117163247,0.01747536879825684,0.03206329515864391,0.028771783691102445
0.8587848932676518,0.07875690598385247,0.017504714960478562,0.03209439809766012,0.028776657653260807
0.8596059113300493,0.07879314542376363,0.017544049247669877,0.03210045738725209,0.028797119440880772
0.8604269293924466,0.0791476540163619,0.01755470421500854,0.03210593645424075,0.02880105368987743
0.861247947454844,0.07928036017721866,0.017590757358719546,0.03210750388514255,0.028836765146490608
0.8620689655172413,0.0793005939877176,0.017599635012793012,0.0321372046667116,0.028906360676327625
0.8628899835796388,0.07946511946718827,0.0176022846122818,0.032207018023413504,0.028925332270832396
0.8637110016420362,0.07965106637955496,0.0176057974698229,0.03221532541888123,0.02900740094224832
0.8645320197044335,0.07982802193089984,0.017607971318173283,0.03225932242948312,0.02907401647156435
0.8653530377668309,0.07992391589312464,0.017608232060815642,0.032283707205515155,0.029080078508184132
0.8661740558292282,0.08005802211925143,0.01761201607568414,0.03230312207968858,0.02908536737291064
0.8669950738916257,0.08024064156219056,0.017615494858495905,0.03235717807079892,0.029109533755616333
0.867816091954023,0.08058609689734222,0.017632687694746598,0.03238718740938595,0.02913526972891825
0.8686371100164204,0.08059522856167797,0.01769916597866668,0.032417667706358025,0.02921318901348654
0.8694581280788177,0.0806002644584876,0.017709905407769875,0.032435899863004346,0.02921690573512674
0.8702791461412152,0.08095263730275316,0.017718838111258753,0.032460586334475156,0.029479717414365284
0.8711001642036125,0.08103163893683152,0.017753228021383582,0.03250047961843699,0.029521138634252098
0.8719211822660099,0.08110260997218398,0.0177710764500425,0.03257809232681928,0.029525148332862745
0.8727422003284072,0.08120007122543628,0.017790851105723385,0.03266371766114717,0.029537227999514873
0.8735632183908046,0.08140049517029636,0.017830078416998355,0.03273662563788273,0.029543489660480995
0.874384236453202,0.08170547251090066,0.017862159216109917,0.03273722341200978,0.029576753899880737
0.8752052545155994,0.08175507331072913,0.0178698637497487,0.03277612857166517,0.029595836815945166
0.8760262725779967,0.08185443429042748,0.01790424713300866,0.03285872328847112,0.02966436053372054
0.8768472906403941,0.08187743135962161,0.017925071514662053,0.032884903161418046,0.02969152709307245
0.8776683087027914,0.08211938658873247,0.017954419142866232,0.03290833290966546,0.029724228248265736
0.8784893267651889,0.08229088106166663,0.017973143973302613,0.03292507121215002,0.029791092520584782
0.8793103448275862,0.08230904540992924,0.01797805334983145,0.03293005640457074,0.029902058825589405
0.8801313628899836,0.08235634369259809,0.017982375909577634,0.03302464667692782,0.02992625022774512
0.8809523809523809,0.08294129740791203,0.018006159009228348,0.0330685955145758,0.030129668167425346
0.8817733990147784,0.08298478644892344,0.018019396334920366,0.03318179210500657,0.03017317139535223
0.8825944170771757,0.08302112557874355,0.01802204004128782,0.03325232967774291,0.030197074805795174
0.8834154351395731,0.08303406791456713,0.01805381367146263,0.03326718236044636,0.03028172317405572
0.8842364532019704,0.08326947489586374,0.01818834279865117,0.03328423223643294,0.030302361634151634
0.8850574712643678,0.08329553581274775,0.018209717727183973,0.033325349719384396,0.030569649212108325
0.8858784893267652,0.08341822559213179,0.018213337033552452,0.0333296761221763,0.030574474488823004
0.8866995073891626,0.08364585274541986,0.018234486363374137,0.03334419228276326,0.03059367542938327
0.8875205254515599,0.08365780775354074,0.018239111210032258,0.03337262912677998,0.030694686145487236
0.8883415435139573,0.08380266286883638,0.018266214638695905,0.033382689220564435,0.03073583961939151
0.8891625615763546,0.08390650374566823,0.018277648925372886,0.03350106050666921,0.030859672626462904
0.8899835796387521,0.08391121277871026,0.01832282511620181,0.03352051340108246,0.030872219809745912
0.8908045977011494,0.08412553939336605,0.018323806336758137,0.03352375048636696,0.03094144597248297
0.8916256157635468,0.08414287779441856,0.01832959129033692,0.03352558856329882,0.030976483558782315
0.8924466338259441,0.08420325391409705,0.018347041280850285,0.03367576103397759,0.030982385633143095
0.8932676518883416,0.08454381417494658,0.018395490806206498,0.03373573763327308,0.03109746449554707
0.8940886699507389,0.08459097899823846,0.018472112274640014,0.03382652570295212,0.031140626537578552
0.8949096880131363,0.08488243368541303,0.018472663724025964,0.03385898760868469,0.031235214714030606
0.8957307060755336,0.08490586796702121,0.01847528318737898,0.033864629888717405,0.03124870074345822
0.896551724137931,0.0849125252071191,0.018519667011182822,0.033879205324572996,0.03139154634745965
0.8973727422003284,0.08494748465116334,0.018519999777123604,0.033888649034447896,0.03145925929787709
0.8981937602627258,0.08515156147276305,0.018688214294453574,0.03389926077494574,0.03154382734040476
0.8990147783251231,0.08557182021250859,0.018751093322083162,0.03395841024040746,0.03159254714955914
0.8998357963875205,0.08571136243649545,0.018764791215158727,0.03397184786673989,0.031634385156487844
0.9006568144499179,0.08586943011315146,0.018773469534184146,0.03398363692337731,0.03173213136848147
0.9014778325123153,0.08612899337696601,0.018814784402413333,0.03399412495319192,0.031834770738983276
0.9022988505747126,0.08615037336003203,0.01881923992732615,0.03401413914877759,0.031889752077080884
0.90311986863711,0.08633400322691831,0.018885049502417473,0.03406216784347657,0.031986085230654215
0.9039408866995073,0.08636415173332977,0.018897938762519346,0.03406408709765706,0.032336747118193745
0.9047619047619048,0.08646888590640181,0.018900268159050094,0.034167890904049696,0.032485461147574377
0.9055829228243021,0.08709813139041107,0.018941491397198165,0.03427007533246902,0.03249443552153512
0.9064039408866995,0.08726165848842861,0.018980654303017666,0.03435966617411861,0.03272502164608109
0.9072249589490968,0.08732295655589624,0.019017530342016295,0.03440712473000175,0.03276008965530863
0.9080459770114943,0.0876076842313282,0.019026314976591973,0.034507229059766394,0.03287664735971021
0.9088669950738916,0.08764856939141807,0.01905226197233791,0.03453109938494606,0.03300923053888157
0.909688013136289,0.08807756956302949,0.019086112478394073,0.034562423390594406,0.033171377875286685
0.9105090311986864,0.088233877796934,0.01917378047814972,0.03460457664346307,0.03322073241568408
0.9113300492610837,0.08836459948030195,0.01921068852361825,0.034628949474635955,0.033302992629293066
0.9121510673234812,0.08856382124611085,0.01922064648865941,0.03469960943976393,0.033478552533500454
0.9129720853858785,0.08866098908298622,0.019318223863318787,0.034765097522945855,0.03357635816854526
0.9137931034482759,0.0887453351476414,0.019321294157977585,0.03477938616581458,0.033680166770090135
0.9146141215106732,0.08879935791098363,0.01932400923741711,0.03493131036532798,0.03376878544553022
0.9154351395730707,0.08880931370139887,0.019373666005773556,0.034960851854590476,0.03395517341067763
0.916256157635468,0.0893820293284829,0.019373961894798414,0.03497990431423392,0.033978964194794306
0.9170771756978654,0.08966688996720504,0.019388709009935914,0.03501256492716344,0.03406530414180371
0.9178981937602627,0.08970749035413504,0.019465519260836575,0.03508271173639997,0.034151910311219696
0.9187192118226601,0.08981177354044965,0.019672353785970025,0.03513380701943723,0.03429014544823443
0.9195402298850575,0.09020802021656175,0.019775301170169558,0.035311619873759435,0.03432437688833747
0.9203612479474549,0.09067321672204716,0.019821291633031105,0.03531918997022445,0.03464642895559712
0.9211822660098522,0.0906811461209269,0.019839464668792803,0.035381571836621876,0.034683622626291086
0.9220032840722496,0.09085817482202548,0.019861037929847825,0.035395126649811315,0.03470183531857366
0.922824302134647,0.0908982383649327,0.020053718067728172,0.035422690434985374,0.03474656826491864
0.9236453201970444,0.09091348743644923,0.02005608856095519,0.03561120637559093,0.034950190355754085
0.9244663382594417,0.09139028788145769,0.02023920776816183,0.035612100606772466,0.03516539744980787
0.9252873563218391,0.0915355719189575,0.020281489340585872,0.03568482441975099,0.035257768575930146
0.9261083743842364,0.09191207829142584,0.02031608082913794,0.03574423234618491,0.03529248174242918
0.9269293924466339,0.0919130119263223,0.02033442728392747,0.03586077256004483,0.03530048368001503
0.9277504105090312,0.09200506546156437,0.02033860084307314,0.035961330958256384,0.035343228666899866
0.9285714285714286,0.09219883599521539,0.020399700966475743,0.036068554677787856,0.03535272675891814
0.9293924466338259,0.09236369173884569,0.020416009901400058,0.03607440336618768,0.03579774539961024
0.9302134646962233,0.09279609203391836,0.020416063383318084,0.036076744220087054,0.03585854116465717
0.9310344827586207,0.09285429205635533,0.020423118968103764,0.03614819907216225,0.035864336738773595
0.9318555008210181,0.09293500875998449,0.020455631197447453,0.03622194977312242,0.036267924398879464
0.9326765188834154,0.093238581772412,0.020461400226008966,0.036340462721610206,0.03635931614386099
0.9334975369458128,0.09350908421183111,0.020527080046534953,0.03639504660684955,0.03659844105031559
0.9343185550082101,0.09361919356073467,0.020530440087344996,0.03650294956596703,0.03697277312776258
0.9351395730706076,0.09396216366134465,0.020574570703124694,0.036668834483916536,0.036980173524593006
0.9359605911330049,0.09407025871074882,0.020640436610784064,0.036733681163429614,0.037006189353771285
0.9367816091954023,0.09424721987380649,0.020653528686391982,0.03676825870415977,0.03733636512098145
0.9376026272577996,0.0945620555887158,0.02066588565496596,0.03677444858755818,0.03734124303971605
0.9384236453201971,0.09460340807989635,0.020690803891291208,0.03681562667827338,0.03736454517273564
0.9392446633825944,0.09485636419985054,0.02076922472534867,0.03702140634167648,0.03736639641064431
0.9400656814449918,0.0951356981510045,0.02084172966097305,0.037077151105759903,0.037568433457834095
0.9408866995073891,0.09529837023991382,0.020875334365306527,0.03725443196681163,0.037633302776211505
0.9417077175697866,0.09541843880576784,0.020935636142338693,0.03728110448530242,0.03789603223724025
0.9425287356321839,0.09603724370104705,0.020981543508051245,0.037287768631619755,0.037933220558310936
0.9433497536945813,0.09621956604512909,0.02105588637897824,0.037313794011254876,0.03811574212253385
0.9441707717569786,0.09670867442051036,0.02111902310093864,0.037315397827733486,0.03822869516768224
0.944991789819376,0.0975151656498874,0.02121396319744625,0.037343352355984,0.038521595506170736
0.9458128078817734,0.09845746099674847,0.02126738814924204,0.037347343698643946,0.0385524658523917
0.9466338259441708,0.09864570902046248,0.021309929192611782,0.037381476432619236,0.038633119472977935
0.9474548440065681,0.09931391964432261,0.0214140563316057,0.037383310245100915,0.039006340396007984
0.9482758620689655,0.09989798535569212,0.021508372679339752,0.03780149725900155,0.03922194595825664
0.9490968801313628,0.10010409880322875,0.021548537647039828,0.037807174040719246,0.039224967003141556
0.9499178981937603,0.10044455264978848,0.02160671085742964,0.037828652349701765,0.03961367734680288
0.9507389162561576,0.1014569417251329,0.021645632397134563,0.03808822298018935,0.03973877591142381
0.951559934318555,0.10164260867266704,0.021938047525925687,0.03810499906330357,0.03996985095023482
0.9523809523809523,0.10244362637421775,0.021973504150510668,0.038564050009746664,0.04062037837471175
0.9532019704433498,0.10282393868201459,0.02199133772342157,0.038806380947869624,0.040705124811216166
0.9540229885057471,0.10343267138154379,0.022002864630145565,0.038947625208499946,0.04076522667419249
0.9548440065681445,0.10446281006447725,0.022153393283411815,0.03901049890568154,0.04090994325788136
0.9556650246305419,0.10492643686355892,0.022166060779846734,0.03918975961992516,0.04135808326184344
0.9564860426929392,0.10502342473172739,0.02224220309650352,0.03942287133696623,0.04146048765060207
0.9573070607553367,0.10538223319803826,0.022264089303105156,0.03943469376914178,0.04159930079712024
0.958128078817734,0.10546624713055679,0.022311224042766555,0.03958292716283838,0.04166007533302563
0.9589490968801314,0.10565431045257401,0.022314064651742384,0.03968425359242988,0.04190189625598481
0.9597701149425287,0.10586902353802925,0.02236775100686039,0.0397577254558783,0.04211204676934594
0.9605911330049262,0.10662337844633767,0.022522135327931347,0.03978583876096592,0.042521738802768154
0.9614121510673235,0.10687972464636404,0.02257998963358379,0.03981189566597514,0.04265345040358371
0.9622331691297209,0.10692398634239804,0.022755639479213892,0.04024304273087098,0.04266508502565039
0.9630541871921182,0.10712509857687183,0.022771214861018005,0.04026057318402568,0.04284077753201818
0.9638752052545156,0.10767290654661286,0.022923939333741757,0.04083212196363175,0.04295960859169961
0.964696223316913,0.10787531631792782,0.02297308286712349,0.04110895439011582,0.04318647213379143
0.9655172413793104,0.10832777217877439,0.022997654361144912,0.041337165565335836,0.04336385566134183
0.9663382594417077,0.11004931922335014,0.02299852544582703,0.041442097501230284,0.043697162423391986
0.9671592775041051,0.11135246416351822,0.02307506767438086,0.04146497903039482,0.04395392529134756
0.9679802955665024,0.1115602344359697,0.02324788428293672,0.04165301791120981,0.044852230359307604
0.9688013136288999,0.11214143066886785,0.02333055646190849,0.0417125438150942,0.0448753775160671
0.9696223316912972,0.11219061414776584,0.023414119368779494,0.04182090701511993,0.04523083280061323
0.9704433497536946,0.11272875866940262,0.023478950379010013,0.04217998117312772,0.04580875003740269
0.9712643678160919,0.11324975664559994,0.02349090283958152,0.04218245197611582,0.04633291206142363
0.9720853858784894,0.1144462179378717,0.023689204362033204,0.0423012734247863,0.04636669040210194
0.9729064039408867,0.11555603159425391,0.023757232493479902,0.042418341116018395,0.046773366483273605
0.9737274220032841,0.11569214310221097,0.024001645168890105,0.042966102991921454,0.047018742821388626
0.9745484400656814,0.11577156735072265,0.02411295728172506,0.04302819414821126,0.04703842031250527
0.9753694581280788,0.11597013566192663,0.0242359190477051,0.04305399562143619,0.04784825506180148
0.9761904761904762,0.12099981107083671,0.02427966222615901,0.04334074227172503,0.04784860195206227
0.9770114942528736,0.12106433305656727,0.02474927683063424,0.043465268423240104,0.04846966597762854
0.9778325123152709,0.12139199686162423,0.02510308079016697,0.04401537742095074,0.04894532154441687
0.9786535303776683,0.12149780957370514,0.02512988500599214,0.044598804528476525,0.04921272763818689
0.9794745484400657,0.12366463762741074,0.025131226310389224,0.04461193218476682,0.04937640630149249
0.9802955665024631,0.12800448733539993,0.025342392977235218,0.04491248548496604,0.051130196567454204
0.9811165845648604,0.12867394599369958,0.025902478167368286,0.04531423311727589,0.05150229908440646
0.9819376026272578,0.1302591156940228,0.025972084778393127,0.045446631582912005,0.0515316188786796
0.9827586206896551,0.13036416695965358,0.02597420218190364,0.04550936543310094,0.05222320760400824
0.9835796387520526,0.133668553589447,0.02633287048238091,0.045995025859160904,0.0523872526284173
0.9844006568144499,0.13382085815246636,0.026627805541635536,0.04608290683146392,0.05585646798156345
0.9852216748768473,0.13637634641790078,0.026735421303668943,0.04619858450892456,0.05620714498751172
0.9860426929392446,0.1381616770798958,0.026797894603460787,0.04629880365396324,0.056759838413077156
0.986863711001642,0.1578115464384335,0.026830763949951368,0.04637015494040236,0.057085614033216436
0.9876847290640394,0.1587004569143433,0.027461803352092893,0.046555943791907126,0.05748946140210017
0.9885057471264368,0.17086358035500615,0.027841621035207896,0.046586592850571665,0.061342827069225725
0.9893267651888341,0.5072106766411303,0.028274943412551486,0.04669254940482527,0.061510059187111756
0.9901477832512315,1.415408977014848,0.029107500262386964,0.04724600174115032,0.061656911351846366
0.9909688013136289,1.501696735379305,0.029339567105452668,0.047446828837962765,0.0631115110567722
0.9917898193760263,1.5198337340662322,0.03049626223049039,0.04960210452927452,0.06494326662768066
0.9926108374384236,2.2364248911357625,0.033613330533320544,0.050127143719223576,0.06527886285588622
0.993431855500821,10.0,0.05602256904651978,0.05047612443024777,0.06888856972315999
0.9942528735632183,10.0,0.057931544115087726,0.05803914949248304,0.0801182347719977
0.9950738916256158,10.0,0.0818881931836132,0.06831875612140653,0.08060321020394604
0.9958949096880131,10.0,0.1057420592052651,0.08216415131896627,0.08804625847203154
0.9967159277504105,10.0,0.2612192450811271,0.09538770246424103,0.10921572373744277
0.9975369458128078,10.0,10.0,0.34287747446526,0.11147331865730041
0.9983579638752053,10.0,10.0,10.0,10.0
0.9991789819376026,10.0,10.0,10.0,10.0
1.0,10.0,10.0,10.0,10.0


==> data/eigen_graph_biological_16/eigenvalues_relative_error.csv <==
matrix\type,BFloat16,Float16,LinearTakum16,Posit16
bio/bio-CE-GT,2.36818101500015985174060795045854396e-02,3.18126984681493256453442100319805584e-03,4.90487980815778293282134969718973653e-03,5.86386715612690833613834315932635086e-03
bio/bio-CE-HT,-Inf,-Inf,-Inf,-Inf
bio/bio-CE-LC,3.51996260189649941870252472126063062e-02,8.74827776717227943089807717948362305e-03,6.69453003627706280003994753524311026e-03,7.75314673251969204322347702175221186e-03
bio/bio-DM-HT,-Inf,4.27640643044691267573938840928134735e-03,8.84469530294483103494966944560327162e-03,7.83458184043828618724216529073550959e-03
bio/bio-DM-LC,2.62424740042045339741178132330863137e-02,7.63685092292394664481722583022077815e-03,6.30967704054669708560714523662982145e-03,8.75063480362692922106160259560356325e-03
bio/bio-HS-HT,1.88082538391393859215559558814580384e-02,9.19984837936243944781440904981855574e-03,9.76733660086906685946300101292566179e-03,9.66878592451312922621511288415490863e-03
bio/bio-HS-LC,4.85070756037462632786649368038778676e-01,1.76811552130052743547421011321477409e-02,1.81001114111294359317036010811824533e-02,1.53664715662825734267689587533315937e-02
bio/bio-SC-CC,2.45077014604721236067763586783260579e-02,4.84101588628935378119094067288186396e-03,6.66142235068629366439385696736942689e-03,6.20406985610436492596827997383218041e-03
bio/bio-SC-GT,1.05805004616393637916837858323764350e-02,4.58482929857559043607076777041768177e-03,3.61986766209475046404470134896887157e-03,3.63873740109784425414462026553231832e-03
bio/bio-SC-LC,3.05774988482966443780872856592083560e-02,2.78490954416115139658832416349177066e-03,6.42983005739896204049113063152434491e-03,4.71233092427638347280183647360908168e-03
bio/bio-SC-TS,3.55453746122532647720099931170491055e-02,2.51333366736764575062396687777606368e-02,2.49978146462025796977376869357689954e-02,7.61771903222993293860904487377828431e-03
bio/bio-WormNet-v3-benchmark,-Inf,7.73070271854679550826172676468419418e-02,1.01976341026523494307935640163672271e-01,2.45050810975155322637795867851821414e-03
bio/bio-celegans,2.18338376521882137519300011111368667e-02,2.02194685149267028337021239609745119e-03,6.21179945058330125131393325554682954e-03,6.50785617799256716464699834919706435e-03
bio/bio-celegans-dir,1.06433966577972185475679136485770441e-02,3.57896198107321279028416443038823131e-03,8.82750410952593478589161948742545419e-03,5.45432223120176108547848167682499300e-03
bio/bio-diseasome,2.41267984230243760630334358978406537e-02,3.10994966271974017002957038640592430e-03,5.98168016151525613944312069368162829e-03,6.40072133018226084408120185134186289e-03
bio/bio-dmela,3.63521192389752012550216332140515458e-01,3.84040406015460285818859827629127488e-03,1.33071689371259574804541790353677000e-02,7.31924815172160106905047281986890458e-03
bio/bio-grid-fission-yeast,1.79392399261226926312948375116535741e-02,1.84148208947723258930825585805184011e-02,2.15355597381017400426769482111078295e-02,2.17809589418556300932978709183432046e-02
bio/bio-grid-fruitfly,3.39606351360838089075867080387519378e-01,4.51313086767658005600895639971324298e-03,1.12742931365497687846394786535390307e-02,5.13355076813558066251599100566931729e-03
bio/bio-grid-human,-Inf,5.16291376500836249631934081978666794e-03,1.09966468464093293212625445334721918e-02,7.87751443309972084882736904660894959e-03
bio/bio-grid-mouse,-Inf,-Inf,-Inf,-Inf
bio/bio-grid-plant,-Inf,-Inf,-Inf,-Inf
bio/bio-grid-worm,-Inf,5.12757755795868605449424932211679801e-03,1.39652503286688605624371444014649252e-02,6.46093074188572934557264334310694572e-03
bio/bio-yeast,5.21082482460946751784850025687638869e-02,1.53876459007357065571343411638403101e-03,7.27076357793040014848520788699049300e-03,5.38589610467423402606164182612938739e-03
bio/bio-yeast-protein-inter,4.79690044781523154435664733948583216e-02,7.35021428425141398407689952935079494e-03,6.16473207112755199216366665994520644e-03,8.34375365753662130826549932384921231e-03
bn/bn-cat-mixed-species_brain_1,4.59717684229098722274617822428097180e-02,3.56972559350854752022414235159627829e-03,1.33926197438602184984257518603351345e-02,9.78333758969305385300658793141653271e-03
bn/bn-fly-drosophila_medulla_1,3.20941236174078846129926251279385074e-02,3.39619212231191539327460649257446268e-02,3.03535372020838754058381977913535430e-02,3.59325826723909916314953443476613108e-02
bn/bn-macaque-rhesus_brain_1,1.90082510636337957714145473980426871e-02,4.30308222681508435329294239255072847e-03,9.22331669286204298165411440931524612e-03,7.48290525115130941752337228172963562e-03
bn/bn-macaque-rhesus_brain_2,1.98677629615866339574021801870419925e-02,2.38234425318817613992747774329348961e-03,7.61943093844003620550346154359874360e-03,1.71957187083959164617068362108560932e-03
bn/bn-macaque-rhesus_cerebral-cortex_1,2.59748274758651071610353272059789098e-02,3.73466499346726248153900723293075839e-03,6.23892860258688008113817857221558634e-03,4.78897746803310169120595193001610685e-03
bn/bn-macaque-rhesus_interareal-cortical-network_2,4.83137717373395343685093809215002948e-03,1.14945688778920039697467033710825347e-03,3.45490613773606152185677387826463605e-03,8.56005432228807973644838015668580460e-04
bn/bn-mouse-kasthuri_graph_v4,3.33960566228352072086747711731454822e-02,8.61186488841906898135561169152523598e-03,8.37772301673704848198262260344555089e-03,4.83005710096572804230152660435040584e-03
bn/bn-mouse_brain_1,2.44817814458827981343169598810980074e-02,4.68135289234634056015092987979668151e-03,1.24569138634761594274066599676244221e-02,3.85442612682228212121931535694441568e-03
bn/bn-mouse_retina_1,1.47130095973727997758416712146923494e-01,4.46781599932898249459559143910485006e-03,1.16748669169462561168219049061316852e-02,9.06915615468286135894420590244745088e-03
bn/bn-mouse_visual-cortex_1,1.00915111205034814970679198009480011e-02,2.00076204313589154677485517016769020e-03,3.40589707665544890381476336518708343e-03,2.08807745216975828502158590751449138e-03
bn/bn-mouse_visual-cortex_2,1.19618229663126965620733272183349394e-02,2.20945208303136844549931033436935583e-03,5.08531872517752991340358056243219529e-03,2.38469184439283211553856046103776656e-03
eco/eco-everglades,1.46052888556116234917547260881828545e-02,3.22343267509653998008024724479204391e-03,1.99596285315444235498158917374683548e-03,7.42975723784970342328614954013789750e-03
eco/eco-florida,1.34776052595660374679153851467996811e-02,2.77485814599827278110350138012260528e-03,5.67938685384084360686527940050895043e-03,5.64418920870977072236359177659387572e-03
eco/eco-foodweb-baydry,2.69306306843323916500949295854701889e-02,3.30488204564955411733528115356300777e-03,7.52142119826092459841078792058931062e-03,3.83970270926806751211999336825560626e-03
eco/eco-foodweb-baywet,2.00227130192696592833056320104126785e-02,2.78093166688838333603757907730251566e-03,6.80686716762045994722204581446526150e-03,5.90040755574138721141082825404702964e-03
eco/eco-mangwet,1.66122563186176681494311157754494627e-02,2.68711206424391851665883261763996549e-03,4.45228561679133177733731988914792409e-03,9.50204159149666724235582240184222924e-03
eco/eco-stmarks,1.44475864510055267070306650348754018e-02,4.24045107306090667849118489699302657e-03,1.04443149181785338118810012902217499e-02,5.20015214733732821723358154383953824e-03
protein/DD_g1,3.17828582056890321870441959625728184e-02,3.52546955276854689565246876466103768e-03,1.26332204140132412961253831215008404e-02,3.51974219694427430780395576761829183e-03
protein/DD_g10,1.24719429537275939129773916469085322e-02,2.90437324121351242988512046067928364e-03,1.45113435220957885372918179281337932e-02,8.50771511463568549864722360179868315e-03
protein/DD_g100,2.21544918132576001524744701376788864e-02,5.09508726532648000432947459880434790e-03,1.47129217463006319665083068129642723e-02,6.90451523966562745068192226278628029e-03
protein/DD_g1000,9.20502351780991475435156456619173959e-03,2.71064864043430433585367726606264802e-03,6.50697313940056745090927204948062344e-03,7.51762069007863574195507684462633797e-03
protein/DD_g1001,2.94007448036411277910492539376316256e-02,4.25926256686639499967644100338410835e-03,6.75185081914380044892053144927768681e-03,6.73113228180512680483783008371303465e-03
protein/DD_g1002,1.21669639150438418692039695170831137e-02,5.20661182781969047746532556360467159e-03,1.02801516959110023348865230276950847e-02,6.52081012207524527874338093419546645e-03
protein/DD_g1003,1.59876040488127407335352592441812923e-02,4.53071811121035339057802076243028079e-03,4.33227417875801225083429831195130294e-03,4.15953219130665138960423888553127536e-03
protein/DD_g1004,1.63044201282705378577424250833686564e-02,4.57136303598723257595541082686555422e-03,1.13613588484175467899078143114326261e-02,4.09828156974917144824765571104828698e-03
protein/DD_g1005,1.52487928310807736891605763630082364e-02,3.73341199143040579813904995982216396e-03,4.87994705135017440657029127463956208e-03,1.11976315406686561820937271643334998e-02
protein/DD_g1006,1.80801057822600328043155490044841942e-02,3.21317888693396447364972832178771472e-03,6.30562645735647113476931818592752056e-03,4.54096674575218539329018374311875361e-03
protein/DD_g1007,9.77170076782436552513288366388280966e-03,4.19240866387256692357039145149942082e-03,8.44537552116403259901645591417844977e-03,8.56967374001234514618412161247222086e-03
protein/DD_g1008,3.66252414256759266097687917184218962e-02,6.97438048906894873183081610657253528e-03,9.97482457511090457882509333691504543e-03,8.76746698672294734243466965694614397e-03
protein/DD_g1009,1.75913537054588536163068195810458373e-02,7.01163494045416630646747823804198627e-03,3.95262229459795847083234349943018059e-03,9.46534822307114829939905906480310530e-03
protein/DD_g101,1.02371302136715601476472762412459820e-02,6.42765951521240035487520615197589244e-03,7.53482310563823888625468755461176410e-03,4.70915536409446170866745981260379312e-03
protein/DD_g1010,1.81571610050254499561307305819773222e-02,3.71343292871303785248454676771533878e-03,9.30931374341527574986940712051741287e-03,5.81004076264125899673738681335170821e-03
protein/DD_g1011,1.18317565784857066927764255621912577e-02,3.42984907486678395846880890243599300e-03,7.23609272961159128080207426354342726e-03,3.30158111984682878064557556758444401e-03
protein/DD_g1012,2.22493984784967425005243380435666693e-02,4.56339413687846065920452579288749400e-03,1.23361226516176010132415293647120155e-02,4.39539037471918965835086875780352097e-03
protein/DD_g1013,2.01993402869093944762577061931245222e-02,6.08018588455295547298715265089280368e-03,8.60524583545171336287667331286177637e-03,4.86458797497339825828286957847738957e-03
protein/DD_g1014,1.23677798928416445499911428287459494e-02,3.36357903378937678798517418992788137e-03,8.44594569631359532185847344662795276e-03,1.31689525237922802631386742286033517e-02
protein/DD_g1015,1.29760228500131966032619194796642502e-02,5.92621646794479895364637994265626980e-03,7.81820943174332238035367096079525710e-03,5.24448279221526002584729990587632086e-03
protein/DD_g1016,1.14708682525477532078942371231260094e-02,6.36884070757797823695985184164512957e-03,1.11186278523512937813188712502300307e-02,7.22220639989448059356656093330312835e-03
protein/DD_g1017,1.64336089304736163538622505266055718e-02,3.45904847029499659458428990758459870e-03,4.66549031073863804011135578192207682e-03,3.14373988896943732554260700959569486e-03
protein/DD_g1018,2.08569195869658798318808137433792517e-02,2.61509033512927877344646682472372092e-03,1.17101695768051740691384395375120341e-02,1.45273021557106024201326942732582726e-02
protein/DD_g1019,1.07464218651458362960920070098895384e-02,2.09328595814239168220908060049808698e-03,7.55510047826098902589466162486669132e-03,7.89517694344204264546060553326039984e-03
protein/DD_g102,1.47931300560568736876730786465246001e-02,4.15188067338506871862778468594615953e-03,6.54326553298931032909667521159161610e-03,8.77220360312191063032384247143635805e-03
protein/DD_g1020,1.74869196264407722222240336866815547e-02,3.47301500928388993620868909835431485e-03,6.97341258539413993666329395018530354e-03,4.57240384837177239138097155869628627e-03
protein/DD_g1021,1.07029785458496914332223844404665593e-02,2.71726829721617319708421843164606063e-03,1.24619865633816224293412746991701607e-02,9.51131298056743225489447367416095148e-03
protein/DD_g1022,7.26351003028897767642493514055743288e-03,4.56046105942341606646590704918903331e-03,5.49774678575392128106004281013519689e-03,4.65538227692979492071466346403262679e-03
protein/DD_g1023,1.07094462713901351982176103478230927e-02,2.89883971565623144903157752240424771e-03,4.52112699614295989745026088372300009e-03,5.23269029692235345293957270365516915e-03
protein/DD_g1024,1.22441586580549802497271463016094381e-02,4.00543385373229100820525201276846554e-03,5.48581895664990151294616004017002740e-03,1.06631151642103794338939237154661340e-02
protein/DD_g1025,1.53105574052070353700122166495257146e-02,3.99013008922706069812988272783832062e-03,7.51429603946402724301046259091500422e-03,5.67564987992854102794363206792904127e-03
protein/DD_g1026,2.05339546553525598565769691610175605e-02,9.31655148891678197360319666948730487e-03,6.88990898337268906667734207020086821e-03,5.72319616594488772461342451299480037e-03
protein/DD_g1027,6.75650811321413961973577251626782479e-03,3.44780479094833585464945010050238387e-03,5.43272520290205802782401991708202517e-03,3.63807672455069632854395695984326134e-03
protein/DD_g1028,1.56043090589807336891511231042123773e-02,4.84507089350059179440580221256473440e-03,4.84275084006143559347738787355329387e-03,3.33331372173871530968538821056230739e-03
protein/DD_g1029,9.92742355521624267788200571408571414e-03,2.07504943857263472959228994219157985e-03,1.11449332070878315012516131814089645e-02,6.85289261104995020329982673020414225e-03
protein/DD_g103,1.50930550515035788133372804022748671e-02,3.88416732515960755048270087710620302e-03,8.08150052520093601031421057801678311e-03,6.48897007765448844311566902914801218e-03
protein/DD_g1030,1.92373364323464697645681125612654905e-02,6.61623208745816843577926330436947551e-03,7.25878969614534673888279825645194947e-03,7.98224836138397312191534400048755755e-03
protein/DD_g1031,2.68159671504561581674101166377211950e-02,2.81630739686668199081296853067819321e-03,7.27810180808243238340643054841648849e-03,5.46141222977096987823832573068819821e-03
protein/DD_g1032,2.05197463792280589209205955874034831e-02,3.33468536828719991344884336648626275e-03,9.04796629803077207337185417336257271e-03,1.16009157474464789573837298594322913e-02
protein/DD_g1033,1.45746074022966743534436942027875917e-02,4.73734998020285055946061868367274321e-03,5.72444172688700199081132920872602306e-03,6.02274789471580493692029388882830114e-03
protein/DD_g1034,2.73815402503624208639945670906037043e-02,2.31037088940791562845833688458448558e-03,4.15302369223300958138315764921715402e-03,6.46387937486020594118387687107623655e-03
protein/DD_g1035,1.84188441704544407052662467238273438e-02,4.87895229733953857276188857316048839e-03,4.51458961879652157910314229754835134e-03,3.66971047874937634704892101592033976e-03
protein/DD_g1036,3.11614155808471354818724885869607612e-02,5.01569287615897873661203949693721936e-03,5.33751596498479409105367265252800727e-03,6.68585726107138985843207042480471437e-03
protein/DD_g1037,1.94679793461232164291346169991591389e-02,4.87257696610870281192464629110912790e-03,4.72858498837233053130112462469930456e-03,4.01076240580241072858196652926340312e-03
protein/DD_g1038,1.36003378443746976340075249030045540e-02,3.49567822336396383516102886900412549e-03,6.89696636864618190039706942989481962e-03,7.21028764620570365225945658433639495e-03
protein/DD_g1039,1.96764236069168969203400771387767852e-02,2.42042107529908273865770626938505976e-03,1.00394751241024656240698471910148497e-02,5.92397373475835702162605306832819250e-03
protein/DD_g104,2.03196605132836194945254079273231050e-02,4.62083220181495406900345273813282136e-03,5.60115419945546810548144147923914659e-03,6.26178365761893938599276357611320178e-03
protein/DD_g1040,1.42160748402189621731225711199652116e-02,5.43991876285377193569635644339683345e-03,8.71882622204477186163389222718942664e-03,7.42583645867462959523705510033327458e-03
protein/DD_g1041,1.41562928753247262035845329757365857e-02,5.65928223583954104826687911847476789e-03,6.71030344702599952250482271690504450e-03,5.24292462624004156891420980628130888e-03
protein/DD_g1042,1.43762779586089223111901798955458467e-02,4.57551861642189815356639935318728555e-03,7.87137540559754810394849767187911763e-03,5.00887335260000219584129191135893566e-03
protein/DD_g1043,3.06791967808166995677423041668377337e-02,1.94193633312763244788519717624265316e-03,1.05342249233695057242538000598117435e-02,1.71438696442392276059794932252164043e-02
protein/DD_g1044,1.59837707429469470260852420526345536e-02,4.02320466799281480778422816276140084e-03,9.31616912426821342609991758076442975e-03,2.62874955906207067448728624586339037e-02
protein/DD_g1045,2.69442720971670968469734101367601896e-02,5.35437965653483880009845893239782742e-03,5.16974632793593750194236694759507188e-03,4.09095882578432159556520511223868760e-03
protein/DD_g1046,2.58839202006330337492713424315608654e-02,3.59488723378228574886542906064288071e-03,5.60406708944657541475301532491032221e-03,9.00763279994114896167761966681026423e-03
protein/DD_g1047,1.55819920658609465545984247936519697e-02,3.35993905616007715480764364384886431e-03,5.76254441459855791082506150209286394e-03,5.06059616968017838315743646637148565e-03
protein/DD_g1048,9.44058776365263141521976178623667595e-03,3.24627386186439937489659601348775516e-03,7.50458943153004790678862391310908006e-03,4.63497814653957566117479862355331777e-03
protein/DD_g1049,1.30164136748377216406107221941336680e-02,3.03230426785432348805389883247649832e-03,4.29404195719827485696892500297534656e-03,3.15749263549038566472669608255114364e-03
protein/DD_g105,2.00489710715767135352619690648797910e-02,2.96200883742899655359532820129092059e-03,4.30449582112153523373859740411728785e-03,3.93557622025162792844395600503382486e-03
protein/DD_g1050,1.95237994086487183849025154029805056e-02,2.96036406540008374481890614163785603e-03,6.73960090095829157931448733556841071e-03,7.28748124829924989187508413274277280e-03
protein/DD_g1051,9.36788562188526508011624512189151312e-03,3.89762111303978676540736208665548770e-03,5.99041077812635163458796633843812753e-03,3.93899821733627261104197923043870790e-03
protein/DD_g1052,2.39333843430630625905814843314507401e-02,4.51149801369892944808283080705010278e-03,5.85091516067203540024234779373657060e-03,6.05424422634431118312084102297633629e-03
protein/DD_g1053,1.25239350775674535224034356536829578e-02,3.63123206027598391369227698885625911e-03,5.44689952921328381576311672414391633e-03,5.90376344314529826955475528252505016e-03
protein/DD_g1054,9.08592572386311820060074744624942743e-03,4.48782818745203275909726728898870927e-03,5.50739946811007078973889566919669462e-03,7.62461891524430819464140911117022608e-03
protein/DD_g1055,1.36328397971417351970476971346555669e-02,3.69798852395977240067357105819095776e-03,7.24460921948110140104647779663123352e-03,7.53921204308885455384698072004847973e-03
protein/DD_g1056,2.01425848973211311282773813299044710e-02,3.79874707284976981849082555620961550e-03,7.90908497849745822378642339828834581e-03,5.10844287030579519194808895062463011e-03
protein/DD_g1057,1.51223901079418306807395285288868361e-02,3.13681412025889404861371698602140421e-03,1.02891597042784510353632813814619612e-02,1.54005914454058431014357362434327805e-02
protein/DD_g1058,1.40988311239001003358761998748003644e-02,3.28218783606140029610134700318658296e-03,7.44666190785016536196681863196424912e-03,4.11122953747562468378686700859499423e-03
protein/DD_g1059,1.37116143496397052418741141001966785e-02,3.78830547923194080144064706245405235e-03,7.76227949765425187297546361384849821e-03,5.80844192378959588071205471524060979e-03
protein/DD_g106,1.39029438276495702657794715942242178e-02,3.87808825706907317247217770491918807e-03,4.77779814951106478636944150511837091e-03,4.89201381053752517498259666011635526e-03
protein/DD_g1060,2.32425691869613379328131217780927536e-02,3.36165013164511147425162538092166602e-03,6.29997422092240182378561848615874348e-03,2.94357318828563922546166350330417994e-03
protein/DD_g1061,2.56640048510213306497945029727667282e-02,6.44743839620120657570535637588125965e-03,1.27860189449923658385997344063840916e-02,7.50896257294077161974883897185974732e-03
protein/DD_g1062,1.12191036578323645274845566397455352e-02,3.77077224800405610154280745309265464e-03,6.69180452827488755078937522460103631e-03,5.92126730272832958194859084532682871e-03
protein/DD_g1063,1.27814037953569615975892939924538347e-02,2.83450953922542289889676596872051930e-03,7.66017437470061512479030718316202748e-03,3.34863305771060508070887024093336284e-03
protein/DD_g1064,1.57153618190360678199572417611820594e-02,3.32901232549728047523956220431815083e-03,5.18069580138753412279701377077734866e-03,1.50325487182701385276304003191180009e-02
protein/DD_g1065,8.49088217879970222314272768864274887e-03,3.25440208857064354652998524703983092e-03,4.56030936646209524859822900965281610e-03,5.35980793095860505938712531449707079e-03
protein/DD_g1066,8.29816689507544235204746656690928307e-03,4.91030691384806336365489402490813730e-03,3.71343429375748982995952404751149298e-03,3.84265212993252374491286914967280333e-03
protein/DD_g1067,2.53881801648116054193498366130283211e-02,7.63621910982273156875571071494856127e-03,5.58270034132363187100980804863234167e-03,9.66967126480895072296230609445952422e-03
protein/DD_g1068,1.76343211343721683307652545698161323e-02,5.49495734488890264784879599799475390e-03,9.32909848940242807978984018210198332e-03,1.11913027036668145480149827800305636e-02
protein/DD_g1069,9.40665461447658698827407741484396334e-03,7.52463839041840006348748039738913494e-03,7.36489511556295404427078926694706930e-03,4.26617033154980447694603608830151704e-03
protein/DD_g107,1.23997673417783255271612082268892204e-02,3.95222606067132588246838768465150718e-03,7.89400143122328506012745622732391617e-03,7.84070850715598772169852547048843207e-03
protein/DD_g1070,1.43864264740490448195968811629002587e-02,4.77336971299136612686348941337063838e-03,4.06542128896604652258549470200473921e-03,6.26923698806899174293102775524845038e-03
protein/DD_g1071,1.98324256432828283254909110728111854e-02,5.15838033281859275060324623336719047e-03,1.18621751870924727771431681313185721e-02,4.79782359231629037086160842079337896e-03
protein/DD_g1072,2.50873965238473065268880104488225561e-02,2.14640683782080277040110986337433292e-03,5.38792597115102397538431348227949670e-03,3.95032107858033624779728679801474824e-03
protein/DD_g1073,2.45085293036695648139948737259097692e-02,2.55840462170137652641384988594278953e-03,5.11254194086824610121765408034940464e-03,7.12591738576045142262841596391184689e-03
protein/DD_g1074,2.24303413060074764311429615328198382e-02,5.06848003211869734655876271450639381e-03,6.99005293938284749793106131125221056e-03,5.40171504610321067033902332170049741e-03
protein/DD_g1075,1.39343298816457168346202986796880782e-02,3.84509934729040821620735379487151962e-03,6.44970587535089358701406344624705851e-03,4.36438168449035324154414956695616520e-03
protein/DD_g1076,1.17782182575380041996434037261935577e-02,2.69876832518485002181941732849865286e-03,9.30414315053418526956203268158761475e-03,4.47138751496063501334701313991188378e-03
protein/DD_g1077,2.40095916167984619844046981049163147e-02,4.59348982793945565012554932991094226e-03,1.04414857473549608134027408197266434e-02,4.50986088714332524776716979269705589e-03
protein/DD_g1078,2.75387864086814813721749395546975590e-02,2.15461314453073789569020360579057349e-03,9.06214807338821874396486684340793283e-03,6.63821471883613314107547295452558575e-03
protein/DD_g1079,1.63194499989248204111385490426083276e-02,2.36858464172256997069940413995313016e-03,9.94987507456810512233539155789071241e-03,9.11757642221675426807197062033648409e-03
protein/DD_g108,9.71307605198976218497491559974193331e-03,2.74653568141824447014435953974180142e-03,8.72435788575955732619274479270093577e-03,4.44849373772140605690273665670706976e-03
protein/DD_g1080,2.15409123838846996730315352399046349e-02,5.66183385437960506231719803462510341e-03,4.64565393575682319791560469503427170e-03,6.56568236787020928672339428759517151e-03
protein/DD_g1081,1.62555840020430538284209860069626777e-02,2.49225666618909892141425093663113469e-03,7.08548454261321004724341334956040312e-03,6.50353137914755261493380067424774110e-03
protein/DD_g1082,2.41722710532631796707493483559988153e-02,7.93024628270440920352014321672206645e-03,8.17840400773972817814434450886602514e-03,9.36055829420647115718118866585835544e-03
protein/DD_g1083,1.29764514260122634617387957144109709e-02,6.55054547107570632990704663585641058e-03,1.12695679529270865056794215343204137e-02,4.46663181944977858268641026318360153e-03
protein/DD_g1084,3.43394504329359835358637093394783520e-02,2.83301388523126776796020276753797656e-03,6.50966694270555388535142836507198952e-03,9.10583960906982300932236351818348221e-03
protein/DD_g1085,1.03396325345549571070527019401493143e-02,2.63989313054633108336239697021556379e-03,5.47789765759022013492767905166367843e-03,9.01307354053740553949605004853575013e-03
protein/DD_g1086,1.20615342630230307805214707290803045e-02,3.27738702868807642870023508247421577e-03,6.87752177841526338298031421227579707e-03,5.97474861013209455378132865329999356e-03
protein/DD_g1087,1.68992385740212770260200380456016972e-02,2.19570547636352235715948067594453352e-03,5.78729439534414421822120982773268820e-03,7.06146495793782315128128551376731940e-03
protein/DD_g1088,2.40244719948686223501124005047127591e-02,3.33365658227367607633038118803896164e-03,1.14122645651384543015760364604206136e-02,3.93522093718199944050549822746737688e-03
protein/DD_g1089,2.31879560449519792284561011100100298e-02,3.26958629474830472302767797521714185e-03,6.10922302959259139837392346312180320e-03,3.90565686429837657403685799493493111e-03
protein/DD_g109,2.17953353490173815283429006266642330e-02,6.14597890324828108743340120868228811e-03,7.63514558697384364884276740968880801e-03,7.69125971870505987379376272849651550e-03
protein/DD_g1090,2.35819197297635658317558709642638824e-02,3.70664975837519851324861741231223595e-03,4.16467251179100588449104844854109751e-03,9.17425689642507103272236042991193306e-03
protein/DD_g1091,1.29723395988635262667286026262307771e-02,6.96422217220028694355448694733826240e-03,8.73624044795234133812117721534107854e-03,5.37039492273603025635918405612516967e-03
protein/DD_g1092,1.07092810416203052183017048001742759e-02,5.19745926437970275476549831378048606e-03,8.70070209300299194656511206351069088e-03,5.66638449943163854519700252627422829e-03
protein/DD_g1093,2.03940839170474592471025788333789111e-02,3.09520379560415355989409611469115219e-03,7.72683614814528033230607915483425643e-03,3.05610005972927187141360380980583667e-03
protein/DD_g1094,1.31268538170794508730953888786214926e-02,4.05586358471151543867742096472223226e-03,3.27592208968001986818121517304646736e-03,5.91925647230600198528033276421597555e-03
protein/DD_g1095,2.25178879244755201256507500554127995e-02,4.25116025552566907851413771587638710e-03,3.59043076091773779416939654936596246e-03,4.07278633399360013877024069618415926e-03
protein/DD_g1096,2.11004631801653464889084892513774556e-02,4.48243150057297221322226422920393943e-03,6.97141771327993624800261514625840452e-03,1.24388117962450419885217952859388530e-02
protein/DD_g1097,1.56038067509454133831128270012554772e-02,3.54755553741778992907092864223652898e-03,6.10077013005707902018393428111685805e-03,3.15467127533805546575553728518295570e-03
protein/DD_g1098,1.58106005556431753382954237072500235e-02,2.76862706165505457388104527505887335e-03,3.62341988592916711500454568705914837e-03,1.40063046912508869950227896415255834e-02
protein/DD_g1099,8.93667891496052812872759744238591905e-03,3.42002840385486448994527320412026192e-03,7.03079386767285699102037599913094259e-03,6.54282181177283487239051627849618403e-03
protein/DD_g11,1.35624169070418733588518266907077372e-02,2.99278519360140159157360608804536798e-03,9.60886343975469580581292090561017039e-03,4.43793254623912606173641114403309954e-03
protein/DD_g110,2.30603036924415094632289362411689498e-02,3.64907590146385280483386657946230147e-03,1.33526063544924692030171501590582309e-02,5.28166266109345776236233869172633339e-03
protein/DD_g1100,9.25172779350540447424446996377798370e-03,4.61112606772790219563259222581587964e-03,7.22360342422838891029661782536121537e-03,8.80019707289174968765611272013675814e-03
protein/DD_g1101,1.82998360450863261294141484338870076e-02,3.55966080139714212276567802028023776e-03,5.69662210065665227539732727316270648e-03,3.31635709075311522369754181892876054e-03
protein/DD_g1102,1.93469425791263011920550056102029778e-02,2.84422667427239425494192662042348954e-03,5.48854580487242047643032207982700682e-03,4.71397525454956591608022068592886021e-03
protein/DD_g1103,1.47416580722715366580219618938168354e-02,3.29687168382654960948039816605481128e-03,6.34503878292304946090400565751958583e-03,7.22947536315918062955130514090309149e-03
protein/DD_g1104,1.12122074557508453155141366043370755e-02,4.14749948646333168861029905678779663e-03,8.44356404939738755663616548056711504e-03,4.93828955202802807103071388954317990e-03
protein/DD_g1105,2.35530025173908506373091450882624636e-02,3.94525330621795507076784442605352111e-03,7.59430103861337753860217526033382227e-03,2.63344826578515190675507900615163014e-02
protein/DD_g1106,2.54713144098919113876102662853320010e-02,2.61450014888600265747685666098077965e-03,4.25555117712609099313260648484973861e-03,4.38311486973918009525190137781609314e-03
protein/DD_g1107,1.66440714461476176036655962057428007e-02,2.70606962059617117201357165110939757e-03,9.43495525674560682003993378476464280e-03,4.19763072028504749790498015312118534e-03
protein/DD_g1108,2.31436625735085323025915246483187595e-02,3.90146099786721554255918160383064425e-03,5.62181899259707681078588586956098466e-03,2.55267726090114327297362900898509701e-03
protein/DD_g1109,1.32967556298728100822567080706496031e-02,4.19279290694028418213777544375930148e-03,4.15676126169997992974263519198486700e-03,6.71617099432550924676200810008404761e-03
protein/DD_g111,1.82844383190297059577401230112529405e-02,4.83158694696931705536983407854308534e-03,1.43995244016553922597658010470474330e-02,6.49891466057341743102965360611693917e-03
protein/DD_g1110,2.92714781312823634203804638275847347e-02,3.59981102092154064502412624876760202e-03,6.00116452098622088960470685061298627e-03,3.92556804624320949720178947111324264e-03
protein/DD_g1111,2.13565911570233647079635774006792034e-02,3.93210058622003967630805156594275260e-03,1.01913758195448327867988392217590739e-02,6.53883532086849265841545258265973016e-03
protein/DD_g1112,1.04050062666728470811800594293662013e-02,3.70461054280059933415899015440592119e-03,6.23709955126785997809215324778624363e-03,1.59649922772378470517733803408751507e-03
protein/DD_g1113,1.80093663064247279495788796731057361e-02,2.59376025671008904258279040019475626e-03,6.01590520035394107628484571888027454e-03,5.47946189027528131737553412376219090e-03
protein/DD_g1114,1.39076159480711279440728073436235607e-02,5.66383640522615751390894054792343275e-03,7.98598108148819199464893285904192367e-03,4.47671268191030023257404455937256291e-03
protein/DD_g1115,1.48484510439908291937326445918990998e-02,3.39700499809219606131071867298063304e-03,4.67835967239630519984696900068119356e-03,7.67441246154797358471154895349081534e-03
protein/DD_g1116,1.64648756453057714705836353111643070e-02,3.09532297790274303072621829928661856e-03,6.17179008650856300058299059776531607e-03,7.77636234021073828357724253088927099e-03
protein/DD_g1117,1.19433729861274985659249384928549058e-02,2.79889827702539825355179271218028765e-03,4.98690089131036412004414962516736661e-03,6.79031548739333679721390083868311842e-03
protein/DD_g1118,1.92487731253405859971730743333775055e-02,3.66150852749699537695739390317689055e-03,7.64516666236830065850391141508827287e-03,5.30744995345652211366446976980706737e-03
protein/DD_g1119,2.24462532036830046465966179471256659e-02,3.26466003052328234066307937308598755e-03,5.91323948514006128872679726675707282e-03,2.49699904812499655865593933075661557e-03
protein/DD_g112,8.86974144859515626988276145793708304e-03,4.10764913575652753331038838096415677e-03,6.37894207406367001634123476775163150e-03,6.33755143130687044246710043156831446e-03
protein/DD_g1120,1.65417489741439084085350333610983333e-02,2.98990807291196799662639689011204258e-03,5.19614426132432335810348918200792804e-03,5.56431599409054404097242424908530993e-03
protein/DD_g1121,1.17702771920929664162024360154828438e-02,3.82729411229551086618896741592674750e-03,3.54235458956571922377631481222753021e-03,4.70106729787123181404301147499053148e-03
protein/DD_g1122,1.87249125258604681559366159802600364e-02,5.70404520944188434427609846917857692e-03,9.85549348517468401494730000401032337e-03,4.34175527915872515048859246585730390e-03
protein/DD_g1123,1.21833615643323895134310439622398348e-02,4.83126711487333242088268601259014494e-03,1.03339993759502401761176561928808747e-02,6.39584770018195376113091002010696950e-03
protein/DD_g1124,1.48087751400432496207918985742868981e-02,5.29209011031491499323059109718955230e-03,3.84367432705390957532723931281270528e-03,7.37364049317381838530221427888170946e-03
protein/DD_g1125,1.51102898032619827762869338757608559e-02,3.89146964091233566361939777934846121e-03,6.64205180957111668808643472433413881e-03,4.25061939681059747088034175782112637e-03
protein/DD_g1126,1.85777186670059638446042028280008215e-02,2.69489302633763032959927057864155671e-03,8.27869629022299233998508589942479265e-03,5.70545163225523147119189741878920901e-03
protein/DD_g1127,1.08977195572801046911941843309708584e-02,4.18631239111410992578071044781211788e-03,7.85205338182128220277706339677725744e-03,3.68149963552992790849417771738577937e-03
protein/DD_g1128,2.27439180204767196456732739884842564e-02,3.11069087577854345534823772567132626e-03,6.38791474332445954768751138789310840e-03,3.99725800408027378154541642509572566e-03
protein/DD_g1129,7.46796232404789159619415499759655831e-03,4.45658366167707399152087218073493858e-03,7.36259046079546661729189950283987976e-03,6.22763137759323595347945542358688035e-03
protein/DD_g113,1.89633245081062033757229788128312506e-02,5.32580094366045593858607719439107739e-03,9.62788565877642202352511322812784012e-03,6.79009402957438740933235844636263304e-03
protein/DD_g1130,1.48454038124965654313962061124698823e-02,4.42398746562278346640012138110441327e-03,8.42018611966714793248358775233176076e-03,4.73506732235726494725808137921754326e-03
protein/DD_g1131,9.17697197465679907755569806997813887e-03,4.09098400078983646513828268945461105e-03,7.58870113510776961503854038728614538e-03,5.06984056082749890393964154888781346e-03
protein/DD_g1132,6.42346036686199096915436405662612641e-03,3.41391141773077678283517007900620093e-03,4.22159862992245997692555346660812652e-03,6.70096050506638802510335087554334143e-03
protein/DD_g1133,1.51378617820593975709931334856872605e-02,6.13203696458668451392251643000910248e-03,8.84785376376304861811845058791891608e-03,4.25607172203762015936627131368602034e-03
protein/DD_g1134,1.61252244528176957410153596162466751e-02,3.00384083662694684257760796762901084e-03,4.95919705881635407050080606145156255e-03,4.28841102833788015110460303350432206e-03
protein/DD_g1135,1.18072659957379417568957211956351433e-02,3.23749612461916072474859940869730318e-03,9.61941893494337973443089395966715945e-03,5.12863730793738762261988520143202240e-03
protein/DD_g1136,2.03153543420916901307668086632283909e-02,3.59650847871401831838777794214630728e-03,7.23625565600254105639972106570971803e-03,5.15659307761944108660336677337048796e-03
protein/DD_g1137,1.94214966075601690208268595121721718e-02,4.14210626430431713060141400581721453e-03,6.00322784179684459947780037154452121e-03,3.81671017108041195785955503345641164e-03
protein/DD_g1138,3.73011478306837514324411444330537925e-02,3.91289078406496986929083848204953170e-03,5.55766893044753943672540572362593439e-03,7.00468586128235050423701105092682542e-03
protein/DD_g1139,1.60910799111398771554251742277321004e-02,4.50346794966180039439098921045124781e-03,6.55148054121499445777055241396482300e-03,5.16393648573323440003144569973916541e-03
protein/DD_g114,1.56748161958032241176301886972652753e-02,4.08013013071913924453884499704279999e-03,6.78014907306472950139206282636103629e-03,4.57498917032140608744252996771650950e-03
protein/DD_g1140,1.21352122135099053183856566926305806e-02,4.64800183699906358977249824575311120e-03,8.85034331152766064602794209727860996e-03,3.19536370072504309416943966966300706e-03
protein/DD_g1141,1.36595754750190771208608413039699904e-02,3.54985235118074349802541939447608722e-03,1.30977872005095119537315445846203133e-02,5.24118090215258709862451208303818115e-03
protein/DD_g1142,1.26684867068046539360625911822395489e-02,4.26539210107384807869503222476451539e-03,9.66368867146551519809559428921555777e-03,5.49951447870455286805759414817686258e-03
protein/DD_g1143,2.29977202441227711212380843075359071e-02,2.07613246619115266243758684992905623e-03,8.61335192905574420201635254655339188e-03,3.88632499792960529963659490346916297e-03
protein/DD_g1144,1.39877952449797686698801451411870488e-02,4.60208984569779710986112613255382708e-03,8.91623923442904412835067498922451265e-03,5.54932834511382749818412937105764747e-03
protein/DD_g1145,1.76121201516599339299317139215997512e-02,2.58989760651642933541531293001841199e-03,5.04961651491919929183320035935749744e-03,6.26579855248320357835370025191607289e-03
protein/DD_g1146,2.13615974834167718635643803735821047e-02,3.83493222987757682102662145250401807e-03,7.43192181563870539428984658222919533e-03,3.85806648948446428804509668297009285e-03
protein/DD_g1147,1.88500843794996411097025388226050643e-02,4.81178296645948526229130351688278619e-03,7.05292911664823080754822119462180287e-03,4.96610665468329268795141381755218530e-03
protein/DD_g1148,1.34471689236896825486641927315548688e-02,3.39858171929110816196713257392979050e-03,1.02983873906056171276684785171362099e-02,5.88985466321056960289497453809851067e-03
protein/DD_g1149,1.14591834515579044794152669655985553e-02,4.75474341198149525058101545985804957e-03,8.47442175789971566439113240306128596e-03,5.37717221658756582216308710558141111e-03
protein/DD_g115,8.86761088920590996924510860161558256e-03,3.59514962099663423892918780468864918e-03,4.93465645732343820555263822523044017e-03,9.50699350836913507988944205463776550e-03
protein/DD_g1150,2.14126392244512658998213491977325448e-02,3.68043992843048779792066806781067576e-03,1.04645246548207688996849052320829741e-02,5.16832955921921662646503079932159030e-03
protein/DD_g1151,1.95459183762413074555724540991383136e-02,3.22172639756699997866270221470708926e-03,6.69300559019972421208056381057539791e-03,3.19170490455361362748637202406545074e-03
protein/DD_g1152,1.17273087433710973409276522966128434e-02,4.75585189184309096587874201684122042e-03,6.24191490403818912294601059891681265e-03,3.81070628891803608157667570307817572e-03
protein/DD_g1153,1.48400305696532061231713060125264450e-02,4.72113481214373226334518401222124257e-03,3.22209262487374008645636025000820948e-03,4.22423811132370771088248729455976766e-03
protein/DD_g1154,2.23571009003442093640193463564772547e-02,2.82776595200322532960898283695506863e-03,6.77608082960697771509664803026322881e-03,7.78738508248517515781575258990842810e-03
protein/DD_g1155,3.12392838125135354379754454284438810e-02,3.16212811597901144830927489278617416e-03,6.25478360689286400411331920000721521e-03,9.67641495090348286591208670738845502e-03
protein/DD_g1156,2.45531150876875707154223784571556047e-02,5.77178067097881727515014503656181226e-03,8.08101364952085712747380947508365037e-03,7.84645947323080857060649900161724935e-03
protein/DD_g1157,1.50019295848889930673018859611560097e-02,5.57698660380112773040095068442246047e-03,5.71537979925707286748247533208442054e-03,7.82606635319584896691048217338992370e-03
protein/DD_g1158,1.66432734256023788171706639314037812e-02,3.77593949857659373946578116572157475e-03,6.79347822684632846257239052451271819e-03,5.32639457161438847167900761720946805e-03
protein/DD_g1159,1.55381710178508659718042237079542368e-02,5.50390417125137400853968561914235163e-03,7.65206135076404664201128816414491276e-03,3.81930776823861507231393960371217411e-03
protein/DD_g116,1.98536000004204952645443398248173468e-02,8.09827669891742587260706687998737296e-03,5.50348268991271499900257874527591834e-03,4.85457391545005157645719618920404849e-03
protein/DD_g1160,2.57537201772668580691958121888201453e-02,4.88934317438372631517372248667222131e-03,5.52202274279111001587897794963034367e-03,4.13926711500963093192444682227504296e-03
protein/DD_g1161,1.91871085816898627134028008904620068e-02,4.75418382496372788105596505857404452e-03,5.46061655932598161638892150203110936e-03,1.31838353584795682412568531641341524e-02
protein/DD_g1162,9.56132997827791811356912684634364305e-03,4.22649734542465213622629837066185423e-03,6.99460213159005988796600806803145426e-03,5.15843313966669495559664107072232217e-03
protein/DD_g1163,1.77525911056562178362857950364325540e-02,4.35328526106292183397593879482921288e-03,8.02387507160184875319861763926525636e-03,1.85090810605492174954024269531783412e-02
protein/DD_g1164,2.34469005690596246214235332126337467e-02,4.19601856554228936007450906039209838e-03,8.27405744664697743908285237229494206e-03,4.00176132211635272638378192043411754e-03
protein/DD_g1165,8.89923787386821779962621329584360258e-03,6.29803878645488686968387119129570751e-03,6.48220831032002399188662482022217225e-03,3.21519259172808749743519644422482814e-03
protein/DD_g1166,2.31751646800592885042875887068367904e-02,2.92310075004602386623319035555482557e-03,9.28984111311220417251966761711862184e-03,2.25491599215849175787387845641631658e-03
protein/DD_g1167,2.18561925264104779848438966323205814e-02,2.50891563624899868460935828602280058e-03,4.50703735559052812011467830417806110e-03,7.31974051937525718064989164148701141e-03
protein/DD_g1168,2.15888201335680317198004801851471476e-02,3.31839538450727055524666070140785723e-03,3.67931674267642067612382613640316546e-03,1.02957321685546581192787831822438928e-02
protein/DD_g1169,2.07796365791000960490703357119678306e-02,6.93178887716829414459717904937047587e-03,4.88089432147377148524238030419847530e-03,3.69726123896694171058996478310969519e-03
protein/DD_g117,1.36096521941848533377896727757968405e-02,5.44797297661202623188367204195756913e-03,7.96721105799410499868508100827679366e-03,6.46075412650562610063643709026585755e-03
protein/DD_g1170,1.99578554920051725503070453464910815e-02,4.94954377391469965696897561589368082e-03,3.65523003784818343463631044113681910e-03,3.02273926737205510203753501250770612e-03
protein/DD_g1171,1.94900455437616586123359046238156148e-02,2.60368342230503727996000862653759712e-03,5.24906006532803808030865784548630519e-03,5.21281836863043819857152237798971457e-03
protein/DD_g1172,9.16807544828581359325716672620068780e-03,4.96169297822656759348045868691134471e-03,8.18118438173158600355926965949705237e-03,7.57098534019125370768101706064351276e-03
protein/DD_g1173,1.35342096314423045106920510767425150e-02,3.74993186696468727497448429708715711e-03,7.23124396115914522836509881734136066e-03,2.66869110651859678056038432918875397e-03
protein/DD_g1174,1.27935271060604636707680377312642960e-02,4.06727293091247404506726074738582040e-03,6.98310351389863512259623967150889482e-03,6.03827802424331386580402442843376577e-03
protein/DD_g1175,2.34330827263022947975537838071077768e-02,3.97126496151133616327277715552155690e-03,7.24603108684440546958937261498324809e-03,4.97399343252123750164825701469252818e-03
protein/DD_g1176,1.84528344716710772497108515791943725e-02,3.63930424497466948480116111756379113e-03,4.80292895118431063532592135392162053e-03,3.51846421641582155852059724849387114e-03
protein/DD_g1177,1.87354593289599969677691074428907247e-02,7.60028279507321529120049874556231668e-03,8.53239974043417151059753308502745341e-03,5.03804654733187746915004652618363646e-03
protein/DD_g1178,9.52959475770141702172566503082155624e-03,3.97566568041287672859338086429803498e-03,5.87387626087620218515556592882248379e-03,2.94733237724217256175022102297800565e-03
protein/DD_g118,1.39045400682999743699625210888414276e-02,3.20202134558063111210414297930792027e-03,6.67488227341758648463376603105726937e-03,1.11052390291138487313582454383274718e-02
protein/DD_g119,1.80613875801564686092260553749149673e-02,3.67524306599656267743222629256754078e-03,6.47428392511320648480802278906641546e-03,3.47029578694776327518988385306372211e-03
protein/DD_g12,7.77618677701484047080195831426044862e-03,4.62855223784794383116237661550963951e-03,1.01540783148130354774759533324442380e-02,7.46150371019530659392661638786049554e-03
protein/DD_g120,2.16146718723710520318727708918371407e-02,5.05455491663165372601971056998587114e-03,6.68046231019212123656053329858495586e-03,3.17197904640557319738874388549088689e-03
protein/DD_g121,2.23682541838906214591548889958229681e-02,5.57386941769512578742648172083981032e-03,8.66101184909417982154095091598792885e-03,5.75977534759411369033606789050726437e-03
protein/DD_g122,2.24597666174117034267088134158469642e-02,4.72791509589689937792220745162512241e-03,7.89869569679122380497941856816764969e-03,5.34396940826879546113702585946875252e-03
protein/DD_g123,1.27686626178933486525403495954099224e-02,2.67692356621747169385079236803312200e-03,1.15808453039829801665529456174403314e-02,4.86760115596305455944986205012578771e-03
protein/DD_g124,1.39964022136433474370573953255139336e-02,5.66663670940113430824153579436235672e-03,4.75525328950954945719210221778227159e-03,2.80964481366444493318933460281069705e-03
protein/DD_g125,6.69168642465592331417865965089000465e-03,7.17175208550417316292961403697471686e-03,8.94100045424024381923775945890615957e-03,4.03034445417557636816560432225955189e-03
protein/DD_g126,2.06307449156995881274181483872371789e-02,4.09883840211240113484408939116880157e-03,1.06232539702376882274882083281317292e-02,5.99012053357016221161814723383236901e-03
protein/DD_g127,2.40232432188968834986369807728542979e-02,5.20511868154105417339369766129949540e-03,4.92186514556961741354434765811868837e-03,7.29345993940089134028206044180961905e-03
protein/DD_g128,2.45398847506414681207532580104797516e-02,4.35758694757769791192714926852784747e-03,8.16325881778367954461577224043246980e-03,9.22231750003944081768911964345778623e-03
protein/DD_g129,3.26783715519331917077576396327156498e-02,3.39666405254659896003824861909175331e-03,4.49982355110899923490411688467307055e-03,5.56977879393249090689726829538668430e-03
protein/DD_g13,1.38774335783182126992495751876274252e-02,3.55203201318736779376277035538305896e-03,1.03131911277423283064893850842202610e-02,8.50839170903390837854110069867743962e-03
protein/DD_g130,1.73771627159314068999927420908086146e-02,4.43835381372523636880620811064540784e-03,3.71054804749443855278390960791505875e-03,8.90137854592321392644896147892351257e-03
protein/DD_g131,1.57705395830517050598049966168105061e-02,2.90888310321781283865995310820584623e-03,9.13143320409100648189083977360970868e-03,4.63441285207299576180328972585652083e-03
protein/DD_g132,2.26486482613644255654988353457026082e-02,3.81904300898514479179207683504705585e-03,7.40345413431102681458473864701772254e-03,5.31482956292970706493848716094584252e-03
protein/DD_g133,1.62488941134073415547281767941925991e-02,4.16557535471739779677814787628510742e-03,3.77486977417831108442787485765113303e-03,5.49306650452351007155069587329155554e-03
protein/DD_g134,2.40916786347444977211504395576599996e-02,5.54684222181896246592096018843247640e-03,5.38535609581175463337209967117296867e-03,5.12745181456639690891103773571185474e-03
protein/DD_g135,1.62741080671569875202008502592089287e-02,6.85939951989258899125332900506322098e-03,7.16045028922931759073920874515664429e-03,5.27394168606559599413150247650129023e-03
protein/DD_g136,1.73855594356433780752109542145745345e-02,3.05788996273171436566596492152294580e-03,7.00959909338529966963840285082270696e-03,7.01762481822153435970507805083852868e-03
protein/DD_g137,2.88674702075642417392526921969077327e-02,1.93127334971463568501649204991992087e-03,1.01822946097668757850649564312487090e-02,3.58322152598798744760508681939698179e-03
protein/DD_g138,1.33348921009055433354941910789387229e-02,3.14153882069041777324961000332910763e-03,9.42467975094632106202029467391791565e-03,6.11727690020141033596829274857979353e-03
protein/DD_g139,1.34506384114229479368138275675434229e-02,3.52238201278584180939391053798609217e-03,7.52127471021979429969336893874241354e-03,1.13583153342136803256705913456816352e-02
protein/DD_g14,9.40162001373076195116232575479325418e-03,4.78039739760962715777209759912005450e-03,9.46536909469879162383807454132682362e-03,6.81341821334286947275210039054887150e-03
protein/DD_g140,2.09650550436457793650683140040193804e-02,6.97711133617630798274995074574610172e-03,9.78628116117940815484234658470506758e-03,1.21744751793355580182189619789629845e-02
protein/DD_g141,1.09083303396840431018107123184895639e-02,3.61619286643258486464828715705098540e-03,6.25184604256545629469759076820573473e-03,4.44293750511674533878984912367973273e-03
protein/DD_g142,1.03050773961281699226076807761467682e-02,3.65465568943759136784495212846200454e-03,8.41667270102946191149050111240630996e-03,1.60922817113126071818043741839807888e-02
protein/DD_g143,1.80819953407723479192550979621257826e-02,4.71985185495595380875018921182363384e-03,9.23297660140961230598180724586947365e-03,3.15851011937758815502134083339106465e-03
protein/DD_g144,1.97488422827100090171305673767990200e-02,3.51008024759125856258025133181049239e-03,3.85310260573256914228833007736292557e-03,4.52061281031406621034710194675911630e-03
protein/DD_g145,2.00655808307526012076160347085957908e-02,3.39152510650114843600233525301231322e-03,7.83108633779047980047998977665545013e-03,6.10967306635913603329275534002839036e-03
protein/DD_g146,2.97444194816551530768178552260830074e-02,5.97318269006987833548859370899728201e-03,5.66511042303119441734789195832434026e-03,8.90484093875126507840639195306211984e-03
protein/DD_g147,1.45559794636655270562122667294431840e-02,3.85218967543453873721382440068092683e-03,4.35909412208154947447598514722643851e-03,7.28355458789537151206333414617808303e-03
protein/DD_g148,1.27694075148964693099546354129916642e-02,5.17804965026358296053041466215420908e-03,1.07704009922214492532178227897227378e-02,6.70652382084526587848534723030062920e-03
protein/DD_g149,1.27936500679356090132405240600214360e-02,2.47959774011163804558132160521923274e-03,5.84922921796603443474823035487906213e-03,4.06490471964737446347636523467036209e-03
protein/DD_g15,9.49306730175889594691838965862251040e-03,4.75449594500885467631433890367063490e-03,1.04608308701092516012469123492505285e-02,4.02533473726086630334579818494100895e-03
protein/DD_g150,1.19437039784533038996224137494054089e-02,3.18457573365834078340817192545040517e-03,7.84196437469821696718940560796257851e-03,7.20931867727106833253706023476001264e-03
protein/DD_g151,1.52032791359157020095486351751392453e-02,4.42797223327620546871102543514327978e-03,7.27360125190108455183973291317227602e-03,5.45094236392029501702374173818563374e-03
protein/DD_g152,8.86150917392195913456660075519663926e-03,3.27426457982403642986064965419722283e-03,8.58048379574115111582692996298527542e-03,9.50838117406253561014968064034168624e-03
protein/DD_g153,2.05478060952720399863547547793819504e-02,5.35355167828425126704891769527505305e-03,8.06612451438359647393131636206982027e-03,1.07692430348075313020496444030493163e-02
protein/DD_g154,1.86200730715066164190739576391316659e-02,4.53175621459566177358429692442579392e-03,5.86793160401293056762490601277125084e-03,1.47153545126577924048912930665673887e-02
protein/DD_g155,1.56400792052327449480147707031292554e-02,3.15782575401977827594436118358244314e-03,5.62895868253231522410342542340538818e-03,3.22733233194160682079264547540573510e-03
protein/DD_g156,2.84514583471764544032247798280416023e-02,2.92302669163971668739981648554825392e-03,6.83712146556294242542521512779363343e-03,7.73332184021734697712529424518650365e-03
protein/DD_g157,1.71541680354211302207390853430791900e-02,3.04047047994171553259856074427555107e-03,6.81405064219485569365152964058372179e-03,1.02966058641356934221192473372585105e-02
protein/DD_g158,2.76787453505872981480924414089338999e-02,3.58508447574713842259477571754560973e-03,8.62869290963457038998504529094122195e-03,7.98296969844239666539924484288328440e-03
protein/DD_g159,2.36185285909603552398427288776836179e-02,3.98996911865324204287615379108173636e-03,1.57472346067156832435808309699764832e-02,6.51820682959987534939622116529862143e-03
protein/DD_g16,1.26870019194858833000199636937181477e-02,3.14350642098409158136197655009185361e-03,7.29306776233413404889977998239407389e-03,3.57247255202948575775224159363217871e-03
protein/DD_g160,1.44452124690013899856124366568905092e-02,4.96165316463922170906969460924571850e-03,4.15840898045219971288248797661886351e-03,7.75415876528852095533520192594269834e-03
protein/DD_g161,8.31466057770813218786580811827345911e-03,8.21652242839722524224976163000330049e-03,6.20220646603410310119612997648292599e-03,5.69510497171413647872532387243497179e-03
protein/DD_g162,2.68352551199229309324217962851554619e-02,3.33230716634661999113103839171074330e-03,6.23418785894960733464535725045539878e-03,5.57962077026538362430124087732620010e-03
protein/DD_g163,1.83280134997262949618148169545528295e-02,3.72821709435686431779727748065593123e-03,3.90563189112415482108984779377191679e-03,6.60111737380786089254777377106785931e-03
protein/DD_g164,9.41967710542745872418727847765067567e-03,2.24839532790954309877224349598108136e-03,9.50757958477953674910078459628462476e-03,5.42656591355736277122830574322043028e-03
protein/DD_g165,1.92038500654424685973099958062912476e-02,3.57908848903210487941178017391262077e-03,8.01208786405494375862384934429250115e-03,1.29224282400204873475582599865504650e-02
protein/DD_g166,1.94437079635624584606492893355185365e-02,4.63929739388958462953530626868423714e-03,8.81277199886731245282492615162624708e-03,1.98329109478877476203537519255758396e-02
protein/DD_g167,2.71221256368854954664803184562398462e-02,5.75597022094209769182074696556832476e-03,7.41222164341749435831122696428440313e-03,1.36618901113976693079512907928644546e-02
protein/DD_g168,1.95514493777058827487306055486445857e-02,3.91511634921294650498529943459117954e-03,7.39325907948352286136538650388968474e-03,9.07258939777234174733918380668107798e-03
protein/DD_g169,2.03376846277154642010659061186784643e-02,5.34730276716184742164437412177569524e-03,9.07112157366482294734629515470401289e-03,5.16333000197403360768105267585782872e-03
protein/DD_g17,1.57378914701265590218598579690121219e-02,4.35296351468116574942217908297179435e-03,3.84186736886890414990658860081959252e-03,7.15105569918579471702359775149147331e-03
protein/DD_g170,1.86123991521369513897419009031146655e-02,-Inf,1.21701823486665995238619192529596775e-02,7.05097554674603000412433845890232592e-03
protein/DD_g171,1.13031393236539124960240407050364664e-02,2.04122693653077271138516281120458904e-03,8.89507718370626896388478799584274000e-03,3.48918895906748695542219924689770390e-03
protein/DD_g172,2.60792791478118771481380465151183860e-02,6.23395100767234479013095306303187682e-03,6.05674361152903215584874549560522772e-03,5.30771032677869214985282469105174964e-03
protein/DD_g173,7.41113527930338369169873434587876411e-03,2.71674024110977640396626053466658428e-03,7.88337939155620331228114613982964170e-03,5.64815875592627424316186163405143387e-03
protein/DD_g174,2.52991507730233110219271622169815048e-02,3.41037216551461623835812838754941306e-03,8.98763054427692747861706662638833203e-03,5.05750089141920688449745794240959842e-03
protein/DD_g175,1.48381971284836296402562330296538864e-02,4.21482534004173139046197373668769326e-03,6.86923471761254809168090178013531082e-03,6.30123887204265096088002891865379236e-03
protein/DD_g176,2.45567685195082493392877903607307487e-02,5.51269520681504178545901204884775509e-03,6.85346295720947461288603758754035432e-03,4.03689304443397989417631881844770896e-03
protein/DD_g177,1.43868305068455110309790623236348473e-02,4.02204871067470067838869884487059085e-03,9.14435511855322220734936708228376514e-03,6.65662879628416410671767246721326765e-03
protein/DD_g178,2.33548365197609236243380025026958075e-02,3.35996428520782683707478426490800666e-03,6.54670795145385167756779214504370344e-03,7.37771115375634832502322845195677042e-03
protein/DD_g179,1.16499395482883549029347534974134059e-02,4.13578734792862560268657233084534440e-03,6.38980803950826619542029861388903261e-03,3.03750029435178404602059826059193420e-03
protein/DD_g18,1.46834670864419617725749055798411473e-02,2.97498653053515062954772744965553256e-03,1.01322318476187684182252452484667791e-02,3.51101103455313978988312347282476418e-03
protein/DD_g180,2.12844581099201144420166719528939237e-02,6.31035966214371274760146531986049430e-03,6.94497791835939214820433281170891886e-03,1.02185728107256383342658138774945137e-02
protein/DD_g181,1.67666407582702729596911585968215261e-02,3.42253129027226072712827558706963764e-03,8.57796412210389152085323363636524749e-03,1.05111912099640850156548626180568910e-02
protein/DD_g182,1.29471147057914106482936648986586710e-02,3.12106348900385584990838917687733216e-03,9.61862355205292785043540956166944731e-03,8.74885690136385112074027592754156685e-03
protein/DD_g183,1.22441866589622918041031649600428151e-02,3.96951677210811541061003806348204142e-03,9.87008845585010948280274440760289874e-03,6.69486198525908489569649362626268758e-03
protein/DD_g184,7.46802883746573470760626482592499994e-03,4.02399938597279355200567663729108473e-03,5.95069769686418987498638179165057057e-03,6.55900776219607762178485214484799748e-03
protein/DD_g185,3.52530587627226609909423892180813156e-02,5.12711440091282469114408918012638114e-03,1.08490632164822252031956228100603531e-02,1.10202421925010977282432892915578213e-02
protein/DD_g186,2.62105824707109174486699287211262223e-02,4.12617702139169971384891741639774893e-03,6.36587093928864715749865412483157676e-03,5.83983652349432188193354000653061999e-03
protein/DD_g187,1.52303685029531691245907903893549886e-02,4.42440574470205483595196677651258777e-03,8.78098218566029010261983731719860386e-03,1.34192034823664760519215892676683002e-02
protein/DD_g188,2.17276363560486386956128611236064361e-02,2.74453964644713451825387553225517942e-03,8.72570825318855065690254577001064960e-03,7.49993762539009793722949237242305683e-03
protein/DD_g189,2.52511559912369238165454377909571331e-02,2.95974747285200394169883667365985570e-03,4.64307480833167041569985216403169395e-03,5.41731866880139589702313434401951717e-03
protein/DD_g19,1.43204204636840439836717278483987626e-02,4.58187446286442316914319338149905407e-03,7.84060672846321185410445659122926935e-03,6.65139006085068055016646116629131376e-03
protein/DD_g190,1.19573306105192752619364613421197618e-02,4.03544977005137792299873020367309631e-03,5.79539193004497092228430518347490555e-03,3.16237145808717253835722333464666479e-03
protein/DD_g191,1.23231483414666837688393815516877998e-02,7.52589128824056316947491143403701134e-03,9.04871106619702569704707192112345744e-03,4.36564843460339236903642818869901772e-03
protein/DD_g192,1.23653029443687093462745960138681169e-02,3.23717740610521612808794893689162769e-03,7.85203241625501876730301513153498348e-03,3.04841141854280541356894547659450137e-03
protein/DD_g193,1.57020859890768085282849722192329987e-02,3.31586496711114928056770529234457115e-03,4.74405540627413318890049589402059537e-03,4.85758579786785895236387076196279346e-03
protein/DD_g194,1.06047242612895308118611762827840210e-02,4.52929585448363846713825162204758504e-03,6.95481738655305575182370932312048425e-03,7.10776471773207744834229218754866331e-03
protein/DD_g195,1.26044593362674533333826188902767917e-02,3.93685432960568482643943723163766254e-03,4.25956000893637867905034433098123935e-03,7.78555496955415670530670482860032884e-03
protein/DD_g196,-Inf,4.81800367200835387258444938032795963e-03,5.23980601872308260499762934883645959e-03,6.34427886080339317037166703301400917e-03
protein/DD_g197,1.25239695807747413793701663583095890e-02,4.60425340083045525161408503565603826e-03,5.38405799604276649373875804992029476e-03,9.12880133976368825049218375623949979e-03
protein/DD_g198,3.47629041124017801155100125516133052e-02,2.30954801097698995297387039419157791e-03,5.79526626737931865010338445169861529e-03,6.88823006838549902737439599314994516e-03
protein/DD_g199,1.59463943614160559494424951940778195e-02,2.79127434592747841340244379964310824e-03,6.69127858751255278136205128127958023e-03,4.69226021508026010911620544953671714e-03
protein/DD_g2,1.04358928714297242660327979946709513e-02,2.53736134252950441688594031839232463e-03,6.27438908050330471020550160778694351e-03,4.39582391505496908178732403783631302e-03
protein/DD_g20,1.50347436323561044017406292091472444e-02,3.42092862615849415027209718645247825e-03,8.28922335052986572524834802778497176e-03,6.76056237577307857971372934121246916e-03
protein/DD_g200,1.45122093158423294396905708520452654e-02,3.11024001918145668785129830927769129e-03,7.40124512946311030162547103605582228e-03,1.91999978396024996777640101703183921e-02
protein/DD_g201,9.04549930457893285661596241437932127e-03,4.11798741626667077093230230347170680e-03,1.54804864103441377812913466703329583e-02,8.20179083582674492018507584677229148e-03
protein/DD_g202,2.90645672156005165620213425886938268e-02,4.87104781208163869282448997483829787e-03,6.98145696653982816193154284804794514e-03,6.87405526125673488931073332486551316e-03
protein/DD_g203,2.23296147458776827789905075010026828e-02,3.54329571074865627481631682725172733e-03,3.15695540452171717919585238780881269e-03,7.36807882287894146802866715878610263e-03
protein/DD_g204,2.03191549591439920982332672363391270e-02,2.71741820554780174679927335105623081e-03,1.14480139938430583206445266093593857e-02,3.21546624779480498451282243239217121e-03
protein/DD_g205,1.66802127988521833940792080567388203e-02,3.83928285234814730308041685020405742e-03,4.07830629721988471539401840906992182e-03,4.74848642874197200457150375766768252e-03
protein/DD_g206,1.61293687328941410461797923882724423e-02,2.31809524642374368385194583734595613e-03,8.39746292649249257759505565044434850e-03,4.23914773232288811934313379125277791e-03
protein/DD_g207,1.05642962996493516255849879769814244e-02,5.70606625885915107010775748912042165e-03,5.37684588637646503044039661580625230e-03,7.86288410239247211073672864938147498e-03
protein/DD_g208,1.73459090412161384898801461231265908e-02,4.39527142977588677838093978276453372e-03,6.37072881595936776943941595013872872e-03,2.85845344216576689466082020257588424e-03
protein/DD_g209,2.15365370012550835893388097512113695e-02,2.77352106110465404073478836779176153e-03,1.00200457734925092352374894542208575e-02,9.76405138527623220777515352617638829e-03
protein/DD_g21,3.77822539132052004867522497032997805e-01,2.80585826506761582942019067253241275e-03,5.45047499908373173066473548889788439e-03,7.90820961503196937058543190828390494e-03
protein/DD_g210,3.64760995952673253042946239430040864e-02,3.11552382486740967422734086320862749e-03,8.20238662863551377263264426295605832e-03,1.02033804616965148807655409170086756e-02
protein/DD_g211,2.07991294048776815246154380266326770e-02,5.90588368672031477765852092842037662e-03,8.08026894781395688115674469243131462e-03,2.76703880687540460037625777255923320e-03
protein/DD_g212,1.83073522329103436559039332750682191e-02,3.51234526728614642344717889239632642e-03,6.67717832783975042146639288144179886e-03,4.30620609435782008797396349342188828e-03
protein/DD_g213,2.15086636038323239133380710754704026e-02,2.90721116109462144641893587044571282e-03,7.50241739959294002144869838823007475e-03,6.05400719445393087645835510849159122e-03
protein/DD_g214,2.86631122132758610875222564389615182e-02,5.25096990741138204662168969129863867e-03,5.84435149997218999719373423393286279e-03,5.97928386012545372439292049192990686e-03
protein/DD_g215,1.63804168834170764173570659221891960e-02,4.46658562141130539871536780636475187e-03,4.29351482938414752836020024959099444e-03,7.52721175109989225193682517812414176e-03
protein/DD_g216,1.58824741354769613772984079644480671e-02,2.40726886674306249848817094394511023e-03,4.60559809987883209337459357601244956e-03,7.72764348639713255907560166629288627e-03
protein/DD_g217,2.36000375206466301352947492843648672e-02,3.28619273108844998605305321478309295e-03,6.40776718914881449788761613906509313e-03,5.34863800561332471806283568274680975e-03
protein/DD_g218,2.86633893764881082349947692161699256e-02,3.83256912799415536887095992070926185e-03,5.03487687589756351055110349900630797e-03,6.92712904287283768815583740057271618e-03
protein/DD_g219,1.21338875286311016989153582483072490e-02,3.03004389149835567990178264423957847e-03,2.49187597083196973220853080405430923e-03,6.24422604766750639623675453547949130e-03
protein/DD_g22,1.37414346445164700846473391249641619e-02,3.56476100480694274563478348277281056e-03,4.23008592321247450006450531123042573e-03,4.62927692402784486865723108653923098e-03
protein/DD_g220,2.14696489152823781907151620817102752e-02,4.41094670382125527415097925960951761e-03,8.98157381089429763596652674328841116e-03,5.86284466354989918961389072951245912e-03
protein/DD_g221,1.43817523276668067377503629312250718e-02,5.22972523016229827058522191049675520e-03,4.32871717401031980532444021200357568e-03,4.34532702175566438725768787238254962e-03
protein/DD_g222,1.35164297275974154585923196949435216e-02,6.48192116696945478107239267939138712e-03,6.84081516350922406631035819028521955e-03,5.52755621671359023221152129760870333e-03
protein/DD_g223,2.38809042506084118122602384133741426e-02,3.77278647273101276666527108196826096e-03,6.33642949437978060923489261109763592e-03,4.22121032550353163042985410498873519e-03
protein/DD_g224,1.68661164995158883971207519647386090e-02,4.31215214043775433451718391306412003e-03,7.94893811585594637172146093639560261e-03,7.13029316948175920317603890828446908e-03
protein/DD_g225,2.53341765805368043639328735155992722e-02,2.49184140545883228906448813909573981e-03,1.27529445469084427543283386337598839e-02,4.35304649119303160111058575107037725e-03
protein/DD_g226,1.56004807908924061409894944715386749e-02,2.82408787550283682610237904319162274e-03,4.70289130484081419827591029297014983e-03,6.24056424993469925690091578777994335e-03
protein/DD_g227,1.90601645396839311153063044230835739e-02,5.76861467765997864626780944323790291e-03,1.00378497390766379286912062567818187e-02,3.25010658180904725849731669035939656e-03
protein/DD_g228,1.13884586831552107295516726224387183e-02,3.77151640745232900599967906712611250e-03,3.41419099122033677006769404921251686e-03,1.33581155051064689281263987287984907e-02
protein/DD_g229,2.12426666547786144811442554734612885e-02,2.74021078015389934958353883460301137e-03,6.01845887892660954837941450780608668e-03,5.86563651167588767585509599807445139e-03
protein/DD_g23,1.51700724537972994580590965950761413e-02,4.03465390243176558625998363985108475e-03,7.61899177072556322017250502649534315e-03,4.28595933191888395870406889736245937e-03
protein/DD_g230,1.25485976259714948677949956468998718e-02,4.01934847250832025122363756925760517e-03,7.80569188362139813574171967231595311e-03,8.59322398351261021234715249113326807e-03
protein/DD_g231,1.49679054663461796077154874595478961e-02,5.96092165219595280813225944318832841e-03,8.52882997184374806968916316442978752e-03,5.68094750568705374068521921981320830e-03
protein/DD_g232,9.21816202187888947420525728899428459e-03,4.15445544156446384736343022795723719e-03,9.42840736494840841211678541615885775e-03,5.87348847621300748631765581629674392e-03
protein/DD_g233,3.50438432906242303654489786547135773e-02,3.92473680000603481779862965973766787e-03,6.79600254423174360121617313445676986e-03,3.92975689512858253914231649348679869e-03
protein/DD_g234,2.64439862503923384024631771169152942e-02,5.36283802687987042937673489787743486e-03,5.73947102271566262737904455192540039e-03,8.68499814810677963403890660609387899e-03
protein/DD_g235,1.30670220334542457135634915813840556e-02,4.44118951028366491790993579745124536e-03,5.24567668798705154546499379008818602e-03,7.40759426866650185115342480600030120e-03
protein/DD_g236,2.25205453730008282768509575229122996e-02,7.82298955121594615041878598510461182e-03,5.98443808634498466457277620395791421e-03,3.67024032083157392629961980103106400e-03
protein/DD_g237,3.33640767150598118564611894574278647e-02,2.55316321414655336990081866002527324e-03,4.54438127311268559871306856412479008e-03,4.13483351673548704990850167353564306e-03
protein/DD_g238,1.19112492719559443794056319010172690e-02,2.86435693905054965963928638635299237e-03,8.19599710915779553715817760518914065e-03,7.41612808261767561722121351700044219e-03
protein/DD_g239,2.13703521769576599797251196704810890e-02,2.44065125019760651932730135101919133e-03,6.18299972192409112672742735574305149e-03,5.04988194017920785465526857511551799e-03
protein/DD_g24,2.54180871927615387872811221532138352e-02,2.42623776980306291243101054150333898e-03,5.53714854453820372304826252250601147e-03,3.72349790206845222037394429080320054e-03
protein/DD_g240,9.81426895509174218092810440394980288e-03,3.43023179477957884276066266386015944e-03,9.63884093423153854692038307728783399e-03,4.04346439956387323433181467106761958e-03
protein/DD_g241,1.73889588594665739458304197913057569e-02,6.16238001296785472642881014742937051e-03,6.91856998349375568991161686786631455e-03,1.44312148220281488752079700353377298e-02
protein/DD_g242,3.18731484366827668604847358253715573e-02,3.06955024847916526340290214773777487e-03,6.90072821016935124079263892147377898e-03,3.65377641473891267025689604745150304e-03
protein/DD_g243,1.18490395633796130326623452107330189e-02,4.29932523275879712131389958866711884e-03,8.02735161586167427797530688831912987e-03,3.11574300318297574522549436250658876e-03
protein/DD_g244,2.04942277033725911209896568704524634e-02,3.08222955993175821430304139117902521e-03,6.87512009965891198591369166499349204e-03,5.37223631891960488870531014552238328e-03
protein/DD_g245,1.16115019130223930592479452326661154e-02,1.96903725640887893188286729969571223e-03,8.22413758071676857266968038179306839e-03,7.59289368483033759678634942666031087e-03
protein/DD_g246,1.54380025331760927334464892331742292e-02,4.11934839046921265624941174075968784e-03,7.06264571111171554793011814493799022e-03,3.77370932353506043171385078762325845e-03
protein/DD_g247,1.51887560183934829863498107281354250e-02,4.46117263728238278154105406360418908e-03,9.20975696178710988920528410563557947e-03,6.75569068014590819679063764950306599e-03
protein/DD_g248,1.94322090770386737395070677423421325e-02,5.08733957345021261166834914181433381e-03,7.58094906582067988881176636272579350e-03,3.85099614269895172792862356277110066e-03
protein/DD_g249,2.57084799367642862554834976082065946e-02,3.00757905817884978245515470405845070e-03,7.00305910339765854575753619131192852e-03,5.10918080450038452156371826822661814e-03
protein/DD_g25,2.60281130223998488957549265662627899e-02,5.47418891632753522324739068364559076e-03,1.11753263804193161217318052748684142e-02,5.12088949869643398897034643288554927e-03
protein/DD_g250,2.72222263565887201496204459893872630e-02,4.24060433859823858246548345758739544e-03,6.36758672151780243770837909690279415e-03,9.90368926134484579006627194431619004e-03
protein/DD_g251,1.24984583648863191626174411157667207e-02,4.25854725315271133381406359132090489e-03,6.58329022382698647380763520449079810e-03,8.13490598394093751011990111177396943e-03
protein/DD_g252,1.76479936818428569921633849950132387e-02,2.16712576599898378327843108722743670e-03,6.34468046751919835132287099748728091e-03,3.35816428044972390855662406164215122e-03
protein/DD_g253,2.13899984883067513673613828723119125e-02,3.64406619180662025588105861027991742e-03,4.10600809647704405876493138535463661e-03,6.33264245479273976354037797550012059e-03
protein/DD_g254,3.58105023439901677685604072051354136e-02,2.60814160018903183251095204268169696e-03,3.99190858300662516826103631290073768e-03,5.66880444840787606867792409553065619e-03
protein/DD_g255,1.55714939741454212732119846458988473e-02,5.05434991153723645266820599857251503e-03,4.71365698616991249766700316010921498e-03,4.02697462774820723783591235644527812e-03
protein/DD_g256,1.73441025488426648837595297524676086e-02,4.29978945432441258401222146584832623e-03,6.39236845423405309224831886432317389e-03,6.86166024507662054141368824351018627e-03
protein/DD_g257,1.38335846533338664800354720275553084e-02,4.38493144075396680486311223860943415e-03,5.43863959422602188128381267849885058e-03,4.34502315406175990375419021650648936e-03
protein/DD_g258,1.05523652556160523662787778421802819e-02,3.68604600344213237218893238985644449e-03,9.77539090891210986306578053706840612e-03,5.27276592696163564263767630712754583e-03
protein/DD_g259,8.96891875757365594605754033843896458e-03,3.47631363010850520832157570599537779e-03,4.41904803437478992578272265569731173e-03,5.85941728363507034578877963485762622e-03
protein/DD_g26,2.28099655450232840908345596838090235e-02,4.14813811336878694319693935569551244e-03,7.81005454444136025618715079860796458e-03,5.21292358656201473464082614264131974e-03
protein/DD_g260,1.82724570245301247469424461097852806e-02,3.16709025927423647075703507490880475e-03,9.00508773673915741194665191276024483e-03,5.78096292150628250995426416592388614e-03
protein/DD_g261,1.70008591121205214004181317895458254e-02,5.32492501052434025908954410124778307e-03,5.65903633994254553118250266585046228e-03,5.34683320400778202007474541448215009e-03
protein/DD_g262,1.24764057355837136637533974365241118e-02,2.45042336674457739705973237961475770e-03,8.24433607919085159688153581912377580e-03,8.58356067320746667678329664679380203e-03
protein/DD_g263,2.18828271039463602139738917303000845e-02,3.66546885880928009939421057271993107e-03,7.49772476614894350568153440636481467e-03,5.34886215223805895645920708771780229e-03
protein/DD_g264,3.02363233896999686897417468715391230e-02,3.58174274688179303052745929255979595e-03,5.02045181583291677145029364111718823e-03,5.83677431981464678154118512151529768e-03
protein/DD_g265,2.54914697624229902794221310371414873e-02,3.01421314352585537406364506094160029e-03,7.97335319340517721488036460098637053e-03,3.86797032885192050477602320390432277e-03
protein/DD_g266,2.29280482557855103193081588811068322e-02,2.84382467583668311557701609577885109e-03,8.47971639130418872086002651678539679e-03,6.95841404489509888020858031735047280e-03
protein/DD_g267,2.63563595433397930759100010069085823e-02,2.74451246967075476764443489821133377e-03,8.30680431405515409220744436702308573e-03,4.55958463838497411600760583052431158e-03
protein/DD_g268,1.62456478416569024976670693780208868e-02,4.15714146072956268292614782381611486e-03,8.86758062496806189629969504914534285e-03,5.75742954215023523329242148095844403e-03
protein/DD_g269,1.78685786189200162979526508949226636e-02,4.39298360493740660950716432314340818e-03,6.21944802428692852917429287843185734e-03,6.47321599488622312887575507389052920e-03
protein/DD_g27,1.63432309380648359152822173596680671e-02,5.32554093561888266279664540652798392e-03,1.04536812549201232900572340936519466e-02,5.27967287398856934670349145014659257e-03
protein/DD_g270,1.47214630627750642794141524126946441e-02,3.67342915595309226529882647981110759e-03,5.94306558495111298955812468072348852e-03,8.36709930680394854318450491418780947e-03
protein/DD_g271,1.02823088092616118121369658736207851e-02,3.54046049774032673650401643885985185e-03,1.04672780521403437885724762311308706e-02,5.53941359021696773654182162944295263e-03
protein/DD_g272,1.67442706855245170877315386952882609e-02,4.76020719131121823525945644573661318e-03,9.59429529432054954902967703019004130e-03,6.11741339213666126229272622447199848e-03
protein/DD_g273,1.40947859382739929878122822126602482e-02,3.62003611165268942927607201193958200e-03,8.67237378160684331341367529082061327e-03,4.73848951714258362807885136702742689e-03
protein/DD_g274,2.12023788723208291787078425940223340e-02,4.15142961919520727635679832350999200e-03,8.65062978330429168988019402862449931e-03,5.54810638240683548516947752415936233e-03
protein/DD_g275,1.42367566122775630406363381941747228e-02,1.83469532369362175540515918760047501e-03,8.81575944461513715468588754866253581e-03,3.46410134005622472559073102093869413e-03
protein/DD_g276,1.09664840911564895325374938507975206e-02,3.78479739770810052952468251537998835e-03,6.34561198273465705507694454215039986e-03,5.78324002205226756827700899547309027e-03
protein/DD_g277,2.88499878619340675985080240785804750e-02,4.23346563887433034377273736632562853e-03,8.39142457745577944208944469237821112e-03,8.89655605342617793291279411752832866e-03
protein/DD_g278,1.79293073420311027561470525995719007e-02,5.36294858732648935378702617695369010e-03,9.66742556756205579106198596833225751e-03,8.29627968950498271397683198565445805e-03
protein/DD_g279,2.53516704638443240427633490101315226e-02,2.49333239020769761592149030079633041e-03,1.06049141298277074117102566703545618e-02,6.15546070777236765782079529334470725e-03
protein/DD_g28,1.47788756677097088475653764548919698e-02,7.38602307833865325711946206932677101e-03,9.27570989877574449571841064771320984e-03,9.50993886406240118034210622894483214e-03
protein/DD_g280,1.30921612756199043125371345643070726e-02,6.83651436715195130500010923166700450e-03,8.25743470030275290528516700657996485e-03,5.32041607262633008458298338984013286e-03
protein/DD_g281,2.05376284260611771448362656802196523e-02,3.89634257139399286600476645337517345e-03,6.34974093622293883411100323728388317e-03,3.86287785029469366481173167198226844e-03
protein/DD_g282,1.94569963516619938850343603488408677e-02,4.97385084538257884946722672196402900e-03,8.09404843339452781121532588174605706e-03,1.01286376554600797709265142934896767e-02
protein/DD_g283,8.44039655075166463683019352256612617e-03,3.56390690055793505853631258438990525e-03,7.91444472498320069507651818488698607e-03,5.77613671602284803736423954309183923e-03
protein/DD_g284,1.92725981581582780571861923258541431e-02,5.39729334796569075275871552580421807e-03,9.43363156672655659256102816120491014e-03,7.26221458701001730576308130018704204e-03
protein/DD_g285,2.11585985550582767180101037107883797e-02,4.19392776382696169994053043429759294e-03,7.14595073713083866186337432036962684e-03,4.41464787258042492927058591977376663e-03
protein/DD_g286,1.37100476605023802450549179809679960e-02,3.06900850107975185573603074104528207e-03,6.94847963900085528376606772165522332e-03,6.29914435627667159735875486346380101e-03
protein/DD_g287,2.08748374393223879410026402662488709e-02,4.26874383506745101114575878159589849e-03,5.97737520217658550173067913837156764e-03,4.78461569661268405982646397111715426e-03
protein/DD_g288,1.35338881981530155625879315494426722e-02,5.58421995728706868082281390757844026e-03,8.10479213351884297730382643365260256e-03,5.71466946779957315883519155259763894e-03
protein/DD_g289,2.40522287696114626804882804267589855e-02,2.44792278825831116752178859296972873e-03,5.46280750798143737720523830034185185e-03,7.75988979864710774892166339437970314e-03
protein/DD_g29,2.43165327477816909034576877088266724e-02,2.57460619201506060180611855398139798e-03,7.32890677370543944075463001015413045e-03,5.50004580138612011205602631043933080e-03
protein/DD_g290,1.72145246672630470075262322280650322e-02,5.40994058282079517611842559195318897e-03,8.05328280119824032900143760426627750e-03,7.75292875773043506701298666281463160e-03
protein/DD_g291,2.55567997029568015306340092480480970e-02,5.03702953805791006809376089800536632e-03,4.42745885127483442939595100254254670e-03,3.83440391133282509379959996552511899e-03
protein/DD_g292,1.68675646960336111151438872887188727e-02,6.32246552592650133694790764788297013e-03,7.35385382655764275885712994902770842e-03,4.64649920304638961812077875638653597e-03
protein/DD_g293,1.56613198330132890467065195738929992e-02,3.62427418223370117735831291434331426e-03,5.11745500487843171451933206630215506e-03,3.89291016606399984360475351634047931e-03
protein/DD_g294,1.93717625150588373155341459921559526e-02,5.63296220660497639533287353479721072e-03,1.11315427584104214393758357333512343e-02,5.58163537190339344336655062089422475e-03
protein/DD_g295,2.26048723966849306101250078835888851e-02,5.85752931464975904134411942113540441e-03,4.82256157558389212714810851741459916e-03,4.72637098326730526216962507841079535e-03
protein/DD_g296,8.23341684523877666659068007283430830e-03,3.13879771771151561506796428449821560e-03,6.09391170231606706790639883991717153e-03,6.83162838147060610239538635378589517e-03
protein/DD_g297,3.17770857656777467844468122669176099e-02,3.45555822579219511759012875449950744e-03,3.81644340786383769386331402752086115e-03,4.43412490693897429655105272588482913e-03
protein/DD_g298,1.81827305211324903748659212363499602e-02,3.38120013667865851103943954694867569e-03,6.26810744886514292025780815844165467e-03,6.23586901685805958817388814753630912e-03
protein/DD_g299,2.61663733602084505340283137733717194e-02,5.03148619217450641699370900611027889e-03,9.57187569316989902208453814593933040e-03,5.83976510461328707019650714128186752e-03
protein/DD_g3,1.87499698329003200839538306313712479e-02,5.81982091412974881923293873193838620e-03,8.41654924273729268883472466833202429e-03,4.21234862634991698072414140722791147e-03
protein/DD_g30,4.09544697984644826973480822443938745e-02,4.59462334691746893690056454617863131e-03,4.77463340142371311780608560049914616e-03,8.27849832381752109518219489788326846e-03
protein/DD_g300,1.97813973022746109565200326273872569e-02,2.52288624550384249347829500873081535e-03,6.67451244512909679024521178944812838e-03,7.01818188433884005144801208348887765e-03
protein/DD_g301,1.24802640336254326053220309540243565e-02,5.30196270358284560759830964971140810e-03,5.58334877217208136295896088467443127e-03,6.16528763798000935662354622832147144e-03
protein/DD_g302,2.09148247469659989755425644996647006e-02,2.41596676853755077435183336129191557e-03,5.82264987626388482880328970831476906e-03,6.55778943043592846240727193415554057e-03
protein/DD_g303,1.42467054142088228140371726969944955e-02,4.55889246451896538837035422245526853e-03,3.65224893197654743745977004881049291e-03,5.85648959187367819213080513037056933e-03
protein/DD_g304,1.29282715371924207042732030604578679e-02,5.58824468721995326565443056121402586e-03,8.51258275287213798367289155147515575e-03,5.00564305800418599421547827498265579e-03
protein/DD_g305,1.73885039225677235036150727425216450e-02,4.94517013605351129798355361099457095e-03,6.56937628052680926204112087727551237e-03,1.08225713898545298786149296409979544e-02
protein/DD_g306,2.19262889404733018668250424482665969e-02,2.92105313203984404263789096373384198e-03,8.56785739490349760856429354613416290e-03,4.25826353959311739905680331046699790e-03
protein/DD_g307,1.37621102833497422562858754730995326e-02,4.61437257122753295362644411716816691e-03,8.88794114864073137375135934774429074e-03,9.31857807000817973162182536608077010e-03
protein/DD_g308,1.25839493710108172181239649386931111e-02,4.02097982656032466974563674030886905e-03,9.91076302427533393487492232224414615e-03,7.64207797980138260804610529345079129e-03
protein/DD_g309,2.45100586209470908798200278792417647e-02,4.63675767787504136840406611188090358e-03,9.33581486520925939995861040767122157e-03,6.73564830144140037054288533512081857e-03
protein/DD_g31,1.76162339441819229388851995846498413e-02,4.73829514360220550558362333462980135e-03,8.22265912751991415069839939209804850e-03,5.62723356197164961750123374265507762e-03
protein/DD_g310,1.76986350947556919997798835464275195e-02,4.19515190064442337974592279771083544e-03,5.37721969644484548178907357440097669e-03,4.53400807181359735682291665487248962e-03
protein/DD_g311,1.82604928221090091667411029061291123e-02,4.09302039150816574085093971938398523e-03,5.78281482107629880331210101646977825e-03,6.53213595797629450903134035319044002e-03
protein/DD_g312,5.03233795660870471616732820658392878e-03,3.82375144962056483618424204207779208e-03,5.53246591753333830073765315243165713e-03,3.44206750180676844295692407589333172e-03
protein/DD_g313,2.43669345167829456476422016743159971e-02,4.49342380865666696165588528332865689e-03,1.29609315114068460863415136246681478e-02,3.63280721147970653479958450850487066e-03
protein/DD_g314,2.69363376924906447078066390023449942e-02,4.89535537287027376772376757570073845e-03,8.34418394486262564950025898050793713e-03,5.08479127732652131810165261679352337e-03
protein/DD_g315,1.39662085592479352542772021695027249e-02,3.55761115207801703029369786282853099e-03,6.69889356339884144925770157262024597e-03,6.32131403929206545402296683247630578e-03
protein/DD_g316,1.25897959666845873044682100625531059e-02,4.43889055822877636455898889438758418e-03,1.14067020030851862640313565837500702e-02,4.39193481745878653153589857244790277e-03
protein/DD_g317,3.17861469415254731840304401972071848e-02,4.48492084255867644120117331304779046e-03,7.19159487634465161791262750217144082e-03,4.47726909523734561129604170516150838e-03
protein/DD_g318,1.99584866447356284583972319866175062e-02,4.51795883826573166137032579535177735e-03,6.45784151607636353003727755274384918e-03,8.69484329906946176237282276497157126e-03
protein/DD_g319,1.58145153614206859607227769584584641e-02,4.39437304714601164937528641387117789e-03,1.11367964978013140494969513403094498e-02,4.57880721170655406529700307907244002e-03
protein/DD_g32,2.62825815800697614342376561612009282e-02,3.39942917556621543730524244944977272e-03,4.64702950519767348591550080927804147e-03,5.94440446099547484929601663605335981e-03
protein/DD_g320,1.03729919268142666361496597547330288e-02,5.22227948152843491655126872951343075e-03,5.36934145921014863898041302103743369e-03,4.29962733965539054322882622224373030e-03
protein/DD_g321,1.83908158426285053899416201655362304e-02,2.99726443088988649219065963934080577e-03,6.40451262766149552158586955868104482e-03,1.29791965402859281872175821819485758e-02
protein/DD_g322,2.52658672083703802189479892183932212e-02,3.00986660630143606022274850846781832e-03,4.33565632599198987191104726449410009e-03,3.01816664730039766744384170311031365e-03
protein/DD_g323,1.13418739972717858218799122171837213e-02,4.42715037302140334890619231968940162e-03,7.72017465954351542751750620896246103e-03,1.47412456930895354374742584303915517e-02
protein/DD_g324,3.73693752139644194421407790297261580e-02,4.19989213357090101043792318272577542e-03,3.54937420552327988147664718281295014e-03,6.28535620053410599928186802552779585e-03
protein/DD_g325,1.40176661062967585578814163124609576e-02,3.03333219101656936594423279251881218e-03,5.70179262065011610686597271521106842e-03,8.24268190649999468567529235063129087e-03
protein/DD_g326,1.83748691981134183305682464015767194e-02,3.07808314333223674480596828429049151e-03,8.38888620442721671292495325471614685e-03,7.68850294667786486838551560141718869e-03
protein/DD_g327,1.29181538510943680664201603364576646e-02,2.40573198943734070904940714711698043e-03,5.66594354590568864327525160335302742e-03,7.04021088756524097077241262749423984e-03
protein/DD_g328,1.29324933182243114251183554315096092e-02,2.78617737243499792728787864402651586e-03,6.67324849952204795576231252655924422e-03,8.70356059384788034698433026543603380e-03
protein/DD_g329,1.49403263437888267436127565312097798e-02,4.09748376051065853969162247893385272e-03,4.78627519167991889876167859787575424e-03,6.04480396508756400433555642589969757e-03
protein/DD_g33,1.21507187228146278917457784250550071e-02,4.66310727954808996401517231996569651e-03,6.63542968810286299878643446128943707e-03,3.62677601810102082117755142329141944e-03
protein/DD_g330,1.92366855949907455886107777345753489e-02,2.75248808166567616046116989551907243e-03,1.14351414355101443877319582430821861e-02,8.57010608520964511402195252943207393e-03
protein/DD_g331,1.76619728124847930311884631538692637e-02,6.90060014822914216292410233688196820e-03,6.19874525904853635410189920346327596e-03,4.26045888378146664037040971136773031e-03
protein/DD_g332,1.42088175427163622823405348197282726e-02,4.14658002271617220670039007927655785e-03,5.10697710843161233668418190507734956e-03,6.03718245662939145914425529588302443e-03
protein/DD_g333,1.77362542175518009066739874079316696e-02,2.70906900325059822105586668836037471e-03,7.54541183154675199418856713541129371e-03,4.91533015978979309660738858958077548e-03
protein/DD_g334,2.03402588941905807804488792230251592e-02,2.23823293232763619119235658781644335e-03,1.07742678246894689330787513557651051e-02,6.37945795510892432507064773272801162e-03
protein/DD_g335,1.75257235343684698977612696295945504e-02,3.80335612214712398886445465018729086e-03,1.10381298939883538660416125676406062e-02,4.70601703424798802211457424032405514e-03
protein/DD_g336,3.38545948831507672798551263610298509e-02,4.06032531125365220667349472198029216e-03,5.34671816083128940969600541178252598e-03,4.80486906130417574540228320162633730e-03
protein/DD_g337,2.69431363900829198704996153053363432e-02,4.73874583941493469520829785662502747e-03,6.95947004085673789369776712301422675e-03,4.75068552850205216027737527367646838e-03
protein/DD_g338,3.93293559089865707134780422841999086e-02,2.92200532322729603546943684452991081e-03,7.23399679723513948137795748537697284e-03,6.84332075093510534972498448171670743e-03
protein/DD_g339,3.84272869333478735725768127492419032e-02,3.36697496527715301245447947229271828e-03,6.16313867305764008386534411904572616e-03,1.32595398585298354314135836337482813e-02
protein/DD_g34,1.42122635479187713167804908217612254e-02,3.27171550390822708687182138609080915e-03,7.49962459562050179560303280424732482e-03,6.45451026829985221285880229072070666e-03
protein/DD_g340,1.38784809041785657615287557321449723e-02,2.77930174973973275355106739943923280e-03,9.26447394727761747732605090760072131e-03,1.06851253412886966781608894066884392e-02
protein/DD_g341,1.47457438384063128629951878364038169e-02,3.23265248783928482564586399833801336e-03,7.02021509028203449670715759013214725e-03,6.10084839276630316682746219938334623e-03
protein/DD_g342,1.51117884809738917841487416480892171e-02,2.94174974709118787382947184720521100e-03,4.33788902026896232867669359772421625e-03,7.35280364577672381250681447335876298e-03
protein/DD_g343,1.59998993280183947762608538170851518e-02,3.74619345879168452848761926029028935e-03,8.99025091038385059424312161185442416e-03,4.80189882460293481884543427410452595e-03
protein/DD_g344,1.21885138748413687026079066519927194e-02,2.57863183758071824405284022329685487e-03,9.66433752580069285066384756142191796e-03,1.33136685852340772476077966201845357e-02
protein/DD_g345,6.60438264636324603894323168856415967e-03,2.43924659791344914717512123083490558e-03,7.29374530064943314990735175410279865e-03,3.93932109105847554125860965740047482e-03
protein/DD_g346,2.06700289075952594908482337592076226e-02,3.36780759985797010546270983185584364e-03,7.07723592633564401176549940696493913e-03,6.00545235606611914350431826017349461e-03
protein/DD_g347,1.13995577721908209482830569818510327e-02,4.25059096332835836731196500176444913e-03,8.41395744651070796859628797830238179e-03,4.82705044250664057138139610647061189e-03
protein/DD_g348,2.95945386156501515640471714320216531e-02,4.18187235002270631625862796927825605e-03,4.22813360613819978427401950767235268e-03,3.86738826145554589513101524252708847e-03
protein/DD_g349,1.25270479573923666422711545844965013e-02,3.43342104617948595559855852954453367e-03,6.24544813908287798459541450343846700e-03,5.37583427941493675304856459586719115e-03
protein/DD_g35,2.25121743469775831499997120241569107e-02,5.16165442715090435513681753927005451e-03,7.67565671557499252944644076867389957e-03,6.90213068274680180588330603503460033e-03
protein/DD_g350,1.19785820274286529060294880483666669e-02,4.59874235462181435524616314643234712e-03,1.00052654969755843195205765419064427e-02,4.18556649573201771111285069265874991e-03
protein/DD_g351,8.42731446308033832589785130426422657e-03,4.79561172739237282653151358849549628e-03,7.21927459030683776102638232748004566e-03,4.79592603256714330594580766305838051e-03
protein/DD_g352,1.12735039204684664980869525546317215e-02,3.36409219294076547778517058864001973e-03,1.00206539411859798735983626376384392e-02,7.78433453370754821316348678275249377e-03
protein/DD_g353,1.24973086276200410189134238057419011e-02,3.25186689190310991867236058838217644e-03,9.00399852682541871779622916470486005e-03,3.11812717291131901292143747213078989e-03
protein/DD_g354,3.20198695165448904981801641639390137e-02,5.75689413436546933646461513041310822e-03,6.75149050223930854487650241507041564e-03,1.51336495555538305536435309307457554e-02
protein/DD_g355,2.22386637245450989995309115426610365e-02,2.24627146761256950612061959701511015e-03,1.41081193798505872437678570510862952e-02,4.84433965447340095183406416772963077e-03
protein/DD_g356,2.75541047841093306720462435482704139e-02,3.58980083621832936846101417610252505e-03,5.69019028800160432464571432199800666e-03,4.91983390600049921708317684684026283e-03
protein/DD_g357,1.49012445379112909438194993444960984e-02,3.68157718990156236153501823749909957e-03,5.20507010029196742318792116063840910e-03,6.51282876343621397519818934454801456e-03
protein/DD_g358,1.09845409303300719480378768497121486e-02,3.78906622847493221326451892771060222e-03,6.41944301767747987877571237105285936e-03,4.17702691031396086000569214082492428e-03
protein/DD_g359,2.03885702010304314893867923529255602e-02,5.73608046554090292547294352246854739e-03,7.02358690024276179153506458172867421e-03,6.58778110974647010278291802743636097e-03
protein/DD_g36,2.04922640961031712199733014485487936e-02,2.62141431135401798672055848016528310e-03,1.05498733590389342973641228570800759e-02,8.62983230466944177618217445255060294e-03
protein/DD_g360,1.62510921512703652245614066220652674e-02,3.65416642432105328722135453492885368e-03,5.63382378180847247307758865676906545e-03,4.95661250425383458499480417529125167e-03
protein/DD_g361,2.05095345773395529915759348934818918e-02,5.80949358226013745854951752768216832e-03,6.55214623494312396534556587937864684e-03,3.52691270697001075507287587345637867e-03
protein/DD_g362,2.26322643407235922337446036767615099e-02,5.70923649648104935855304943756042431e-03,7.75700723644283498086532705848733351e-03,7.25290364570355424992049014446494587e-03
protein/DD_g363,1.29024208857813457780257483599265223e-02,3.52615638756419823391037725117292642e-03,1.00130107345075281336604886499810457e-02,5.66889635959119406736121152017030356e-03
protein/DD_g364,1.24288471665691087747940699090994518e-02,3.26675035394620217047444761267757919e-03,7.04193415586146412241988268593107259e-03,7.36622471971232835909196872860558474e-03
protein/DD_g365,1.68675531779674849674385628013474246e-02,5.48180826443980632415545614025386470e-03,6.94790111155209974607993430608911760e-03,2.00071172005483600551497056584847976e-02
protein/DD_g366,8.17738853652105527095727891983710667e-03,2.36426934107913164624869915799446278e-03,8.92366198201163549395075927113145376e-03,7.53511147154010944146089918810219668e-03
protein/DD_g367,1.99563111856618831999706483209104483e-02,3.84201946965685955055731508276250884e-03,5.69699025875745385003731003080598346e-03,3.38654570157940488895067191202802623e-03
protein/DD_g368,2.07892631458125653384180858641045985e-02,6.31989299146684945624065751780029689e-03,8.78668015486262017804849383919613552e-03,5.65534935497750606967974288427361493e-03
protein/DD_g369,1.26034940222329920782954605908445751e-02,4.77967640967009705933390742609801937e-03,5.74767429623795052645899552943304208e-03,5.13367155589618328563470967645857604e-03
protein/DD_g37,1.66154987201973783494883791921119597e-02,4.63671276978812122051844112524296598e-03,7.13187294617491059846781974956708861e-03,6.31863913992181939993608440795587602e-03
protein/DD_g370,3.27212345986567640045242179696101864e-02,2.79907459600078586600319006309742070e-03,5.90291580457038889548586718825266128e-03,1.59785908643575641323294683917655675e-02
protein/DD_g371,3.92803472970049253705416712206890348e-02,3.38872789003675284519267622739736095e-03,8.60898494296022449406664806092451106e-03,5.17227371477159924525251210650888227e-03
protein/DD_g372,1.64548096578628318467496275091256900e-02,5.40848855873736481954714133913585492e-03,8.81058404007757024272035305067252669e-03,5.58396780796171852832881034888359361e-03
protein/DD_g373,9.94042104856917215286627913392823584e-03,1.79618814154172530229534280137719052e-03,5.68784919507828628599516000536391466e-03,8.55665110505896907356348159351477021e-03
protein/DD_g374,1.63354072998746295524544737988087445e-02,1.45799310477966224122567740781498785e-03,7.40520963284067363715982975449528400e-03,2.15947369081807886816501365293752158e-03
protein/DD_g375,2.16983829336167453946093555167865629e-02,3.41832918481557982165011772414366956e-03,8.05109691516725202649900445325779946e-03,7.23179028397401028682145376903721470e-03
protein/DD_g376,1.85911511194153171278522981579226721e-02,3.39181687777966529370347169255598083e-03,1.13050379929334756239809531645896358e-02,9.05103981608644128872301197022123369e-03
protein/DD_g377,1.86575163382009595434000320677400189e-02,4.87288088107763297435336691071644527e-03,7.37148041310895056762517565279400669e-03,6.34321879858208925393339112459995746e-03
protein/DD_g378,1.26550853158760673686513885893889344e-02,2.53602416279908657850549521173701419e-03,6.32857968960281338676301226705176988e-03,4.71554861380893399969923522211009446e-03
protein/DD_g379,2.09753196695822807892160908720745308e-02,3.40208687227017183533967419304384992e-03,6.30993959351013594033359942717731238e-03,5.94209882078311576433549267255695765e-03
protein/DD_g38,1.46344646242182479177313832729590192e-02,1.83131084713004378087597831685920344e-03,1.27642926877961953942380327791650260e-02,5.81881092164766543721581478018588945e-03
protein/DD_g380,1.58871246694842716400422420293024546e-02,2.37474464497607809733464897558484233e-03,1.06935300405508764616190267337228355e-02,9.12789465675726858259160534995401467e-03
protein/DD_g381,1.65080608092790025643068698254427630e-02,6.49956622051165227637017416205697840e-03,7.96800888280818877239623134516986067e-03,8.22118910122979836798075360281255112e-03
protein/DD_g382,1.62175424906412972470048257686945236e-02,2.45407515755317758977375671398859274e-03,7.34115549443395194286446936664754436e-03,7.79723919576931694270748802832565341e-03
protein/DD_g383,1.09758538522646126114997886166323733e-02,3.55257457228844112196868447124635245e-03,6.87623006277216108038916097328418324e-03,4.01938564669054941416827853972571600e-03
protein/DD_g384,1.25919545378171040090909052594414056e-02,2.62179297220098519843687117630637784e-03,1.18810259047036825817830615206663867e-02,2.74829301411288343844027225469503045e-03
protein/DD_g385,2.79619031767360864699198190305405785e-02,4.49091343406754627907815998016001058e-03,6.22196617258407656361290199666761100e-03,6.05912643770091791355334630503714568e-03
protein/DD_g386,1.28997065823192018661193925294046257e-02,3.14169032640906893562017333160928234e-03,6.48983478303350101889917787049485284e-03,3.40379000592658542401601207411356381e-03
protein/DD_g387,1.97554580618294840379631947999722396e-02,6.38848473243322593789974999459228908e-03,7.74660848107672953124796408095431875e-03,6.09436019547443166848416562832204418e-03
protein/DD_g388,2.17550779504799608027344587657404291e-02,3.41199086234794541174395963998549550e-03,5.90259669048209631847404048211499517e-03,1.10207709573446297547520744759995555e-02
protein/DD_g389,1.31892203141042175140934776221583025e-02,3.96308529608476131054230595674556495e-03,1.14104550095290902252461996140456330e-02,7.08385598429409796379509398426943296e-03
protein/DD_g39,9.80889700282921396860477138624060398e-03,4.45799333637517287680788605399474319e-03,6.34635805501786219282315982191293829e-03,4.12058894956328450111714397306697167e-03
protein/DD_g390,1.61364517041518544241233060530314405e-02,3.45162984696825920102342148805809335e-03,1.08686713142480261177184680668464527e-02,3.67734370163728366133609488899494665e-03
protein/DD_g391,1.43742139033827034172324745417109247e-02,3.41777710634550396320905628179276018e-03,7.88707596355666855632355847010934364e-03,3.67736237626131259118711607240440302e-03
protein/DD_g392,2.74961439758102934783410255244825005e-02,4.65241757765425356990427334858727353e-03,7.10006838916998725826995959546487867e-03,3.39348713751634370793658551859171882e-03
protein/DD_g393,1.39124022814341072021648527834933530e-02,5.35039765803616892262822108870700330e-03,4.66217606092362063163972902066048653e-03,5.83208082283359306593906683819236595e-03
protein/DD_g394,2.15501482541811363594212326129747132e-02,4.48204122598333255574623338231966688e-03,4.77074601311837300803874657208475233e-03,4.73364332287248143869932909201155301e-03
protein/DD_g395,1.67096825197624398436385340856392487e-02,3.20072907632999732781938696938280818e-03,5.69640997566705084949305519674387645e-03,7.88967702570086716312457097789174067e-03
protein/DD_g396,1.75670301558050285467274607042115811e-02,4.06695452211187996705214645484950107e-03,1.21569923279214619522942488297882276e-02,1.23614282692213646152544058711652564e-02
protein/DD_g397,1.35311322053985798920605011394972702e-02,4.84852535327874465365817908357025013e-03,6.91679134325449270362507421097303288e-03,4.64111956180838945525051773664726828e-03
protein/DD_g398,2.55083748030332188996044983526710266e-02,3.69213952630678188936692385065518948e-03,7.16918060126290657642148618804876567e-03,7.48355097674592309908899221584068595e-03
protein/DD_g399,2.27334947929298075186848852625850051e-02,2.63818431458921865350477270447806209e-03,6.17907478962653585362581281651771019e-03,9.10250829445860846971891731086109000e-03
protein/DD_g4,2.21595762847272575778658633157930393e-02,7.57556581229980444311984428170153394e-03,6.59249862329158691801446150201605972e-03,4.58216707546755918701794294949667137e-03
protein/DD_g40,1.60281772565748808635674042387979291e-02,4.56104052407137268491431970566604261e-03,3.29139199549667425636960753978417348e-03,6.50848451377836198380734022111233559e-03
protein/DD_g400,1.77840563475575858513639123520386439e-02,6.33395141858572573235961439823831621e-03,9.95275304479266910516700450478240495e-03,8.85595312701664302498150886869353369e-03
protein/DD_g401,1.25040218383083521465309097431543995e-02,3.78763303409957996055297857132707940e-03,7.68501660283787430722882307596224143e-03,5.92972757177554140696953948488089435e-03
protein/DD_g402,1.06173186901028761006621679626567942e-02,7.64995097191423174907160807193912428e-03,8.67703155026422019243462749938346487e-03,2.25904219467493460226054238784082762e-03
protein/DD_g403,7.03258465617983977201491960473361788e-03,2.86885508729906151447011944390669299e-03,7.40051935038835799343718368706372042e-03,3.41066381295416866750478447005489629e-03
protein/DD_g404,2.71091503615811314453476732320429108e-02,5.05952063852844792224737003307328773e-03,7.48327518508036149646629693919040399e-03,4.13616343116290711540317647482620892e-03
protein/DD_g405,1.53569157815120534753178392687904608e-02,2.46280379772742327002187349781350069e-03,7.69635062600958963910216137676348354e-03,3.56707828831563760706503761620110011e-03
protein/DD_g406,1.24745870407204989928154567659312974e-02,3.59260560787869015344004797592915590e-03,5.25957216538286858789717953339746197e-03,9.56944137428469824879067171808712564e-03
protein/DD_g407,1.57127748350759637898653086891515007e-02,4.02598170944328114088759212366550290e-03,5.50225797781532786277051264918774138e-03,1.24872315888748756028864641686613030e-02
protein/DD_g408,1.83074695275103447753429652906947620e-02,6.95880746989730049249257516462530743e-03,1.29640332371626186246025367323603591e-02,7.29438600453627169831344014840642764e-03
protein/DD_g409,1.81349440625700063717590304411147448e-02,2.50243842188727642170176455545291442e-03,6.54390375789811771801992778558972179e-03,5.21291719075267198231620308803033535e-03
protein/DD_g41,8.51725129798011743176023748669884854e-03,4.66250206074115851302190027491557137e-03,1.07477800456140058252159788644404048e-02,9.71519524110928547379192644684325669e-03
protein/DD_g410,2.34554679640690436739154246527181829e-02,3.32928305424534537898166245383552418e-03,7.47068209160242898901341584880414292e-03,7.03332909078405020056235121454798207e-03
protein/DD_g411,1.59595307649519691545066989734907001e-02,3.71531046503867853226191458223019838e-03,1.06093452028051167960605137688795645e-02,4.43267422505939712773378054682308887e-03
protein/DD_g412,1.00151793958623721029228756653833757e-02,3.88694802044819743266585379170420992e-03,8.91858209972919790621005606556907068e-03,1.30515004845198344039624588732454991e-02
protein/DD_g413,1.41932501325526592887901671881616262e-02,3.53762762823350881850012132217012532e-03,5.57865127633798804328485100008653314e-03,6.08535157396171218912127923610098826e-03
protein/DD_g414,1.08697005847900264964115295152839895e-02,4.11434483859688466438688015383849443e-03,6.89245569623387027596815198727089659e-03,1.09033221067605012754137449952565242e-02
protein/DD_g415,1.14934071101045038026901790268696229e-02,8.91361849746581407100109716016423386e-03,3.88060310653486626951677110875783901e-03,7.04142213506153794424479063532908871e-03
protein/DD_g416,2.25935931884768518560091498727544262e-02,3.99466658199001092010921208593232392e-03,1.17266127031884114721572119811379651e-02,8.48934415889774377759179905442367903e-03
protein/DD_g417,1.07278588809584568166113119752179310e-02,3.92854257169948576452733851684329172e-03,7.56941203618896116619480843799983223e-03,4.71830290928229594700034687126603793e-03
protein/DD_g418,1.87843729954971758875272862453646993e-02,4.12255575892082785060956580188766156e-03,6.93245796298632094141151966140592051e-03,3.74939390315760964298783558952238605e-03
protein/DD_g419,8.60814598514946295149875717654737666e-03,5.60023003996410618445313453766867108e-03,4.88344810680168178139143183260577107e-03,3.76043958910151628813251312259127742e-03
protein/DD_g42,8.85638047007675559483697918436299945e-03,4.25965147652510804807407761074848513e-03,7.74039045527107380791282357525664841e-03,4.73485796716266967489927687170340917e-03
protein/DD_g420,2.07535819784985911932613704837318340e-02,5.92995628680309062795245816562248789e-03,4.89274414370475958506927785327937894e-03,5.61479131051564230290270042116387244e-03
protein/DD_g421,1.72606777195922685813170437505153385e-02,3.42234930558294625856766638133468582e-03,1.22215044708904475402516307685887722e-02,1.22902673086126461915199764686666146e-02
protein/DD_g422,1.79782380183525539948591037563520664e-02,4.55811079062425413876307814096411894e-03,6.52053091357935948716759724997780847e-03,7.97238489444484726883651726772453812e-03
protein/DD_g423,2.97243798112866964258982588503460975e-02,4.86099980375143354157605633750467800e-03,8.89804582988636722975254276691171101e-03,5.80430055254826260174478469455951813e-03
protein/DD_g424,9.15655370391669710479202323716434143e-03,5.45593037117589082247321000812521486e-03,5.11230104105636589415127572700452829e-03,3.55373734514675054177341297215030313e-03
protein/DD_g425,1.94498881346413515523484372905532177e-02,6.58598923134798312960972418148453795e-03,1.40296004968748608396507998316606210e-02,4.00954866180993446909986195451225839e-03
protein/DD_g426,1.61716623443093507500483098018996455e-02,3.52002917096648369080226318948483262e-03,1.14833342296033689288407692132657192e-02,6.75642420250223164304750196793582711e-03
protein/DD_g427,1.98907120362839920602985775848014546e-02,5.44723533815145569431229201846551011e-03,6.83150689826882616349852750207213244e-03,6.70141076795922883071813896650720751e-03
protein/DD_g428,1.11816165852147554807662856898241061e-02,2.32613328496656626437525190391036965e-03,4.07215377328649793231328426295399237e-03,8.16247369893688714806104311823040328e-03
protein/DD_g429,1.20763843503502121734136630710341151e-02,4.80859483431181875342447426539554208e-03,5.94970409886602884728468109150136924e-03,6.13675654171906124851791412490133359e-03
protein/DD_g43,1.85316708258964751020958073318654878e-02,2.24916089203125342459602831247718496e-03,9.82325478887350539714109610829560840e-03,4.48581657330113997589611116011371455e-03
protein/DD_g430,1.73905593645609462356939422408303594e-02,5.41036001190496129125405289464515676e-03,7.68718355083560655032948155365921313e-03,1.28783617525879404157207060024149588e-02
protein/DD_g431,1.79768270782335785124843886463968453e-02,6.15390265846809616618440572755858030e-03,1.16528481559687736845091574728277990e-02,5.68393951775772323788536276857472882e-03
protein/DD_g432,1.69171952214343411671303487211270538e-02,2.15813561522431687786417611258678841e-03,4.83484786238781763103536322275733232e-03,3.60481150696006140803089189919888889e-03
protein/DD_g433,1.33477595894280820847430002711578190e-02,4.06555273363198204125314062207742825e-03,6.54415870321008957916053048850591366e-03,4.90714734761338593190330215802167744e-03
protein/DD_g434,3.37329396781622151063714809932189366e-02,4.21855082523485751834662436699388438e-03,8.88804668911467167318672518200984888e-03,6.73745088640270424106762458737836493e-03
protein/DD_g435,1.49099821816484391614296649446099436e-02,3.26967213261556289277217077341290478e-03,9.01498170924824734684534256902796500e-03,9.02691893885855240768649193678289172e-03
protein/DD_g436,1.59398245084563995069778876121393443e-02,4.93548388953324873656337807265578797e-03,5.42196886038433299706194181467723185e-03,4.73485506517047800952555871792545244e-03
protein/DD_g437,6.14504223707600074238946723723563276e-03,5.20724004943084458293491848086724981e-03,1.06443204410429083717239741245474392e-02,6.94710371737544748551319639506168024e-03
protein/DD_g438,1.39225534903703615783994555200902219e-02,4.68287517407948588109419630962586414e-03,8.88907508291501365551025392312524138e-03,5.13566590254179523278001778069016129e-03
protein/DD_g439,9.91213395678883120049513360173211505e-03,2.50638069787259793561261851108863341e-03,9.74633019939216743793927369462511483e-03,9.64010385857306817947286819546173174e-03
protein/DD_g44,1.29001777982906495953276575427019280e-02,3.39833484132868398504764578126386967e-03,6.23616378104372945581182824582810853e-03,1.59677965221714527899392775976192469e-02
protein/DD_g440,1.39097788169745951228305725677835698e-02,4.60533227151491981054548866736688210e-03,6.94411155297656964984931468977597392e-03,4.55713531756226745564128867711764459e-03
protein/DD_g441,1.54919874107469194834190506809753521e-02,5.73278908677420279905959310356088705e-03,5.84961288375702540039204480591311868e-03,5.28845223448029770584423725541203458e-03
protein/DD_g442,1.88957684287164448512202672719356877e-02,3.82450183781463580635719918792878245e-03,7.25258192621597185543977200917843666e-03,3.97102585043670363501618729650749661e-03
protein/DD_g443,8.92336932418010707965442896852502324e-03,2.62014231272611171283289231102722294e-03,9.31629817978686021194782706672173669e-03,5.88021981380740326118754169711432362e-03
protein/DD_g444,2.74283214824111129056951599773514934e-02,5.36935235908136404208328686831219459e-03,9.91378955470456191429978867120631002e-03,5.32782130463726388755848095149178402e-03
protein/DD_g445,2.07569606490408803036490658903530884e-02,2.92329303400027674094735857900611808e-03,8.20826390655237426333280997070342884e-03,5.98914646156658779898255439436098332e-03
protein/DD_g446,2.62588518650286071349516606548564956e-02,3.47224341844294862151777105976270157e-03,1.12978044796871029521036980520935621e-02,1.07030671809098383986095938173115870e-02
protein/DD_g447,2.74078935198983385503840321000888146e-02,3.94218770527469357677690578630685536e-03,8.32174900190262163042279589663774375e-03,5.43634820586092911766443903769020106e-03
protein/DD_g448,1.77339663085520775255846264872384344e-02,1.79253026148785794514026416718030896e-03,6.62612885696546195116162920882612649e-03,4.10891073584619957293544072442143822e-03
protein/DD_g449,1.92144684039225375967849883486125353e-02,4.81964270085358269721881451227744378e-03,7.45709696489250307627870819835481958e-03,8.56339728163896928342959366618288727e-03
protein/DD_g45,1.39871239364423309563510148210270270e-02,2.84781277655218404980964391767136280e-03,5.17709733670661499857377340916020276e-03,4.20721110925021705809699834300104519e-03
protein/DD_g450,1.73140812703210821971773649718230568e-02,2.00578962114254525207185968466681786e-03,6.49670406899710346186024133395931595e-03,5.71927396128607734304488433659682639e-03
protein/DD_g451,2.55714877408217604147534961922179744e-02,3.94683375592025438126047254995531943e-03,6.31383813670745378607500033206076321e-03,4.55417807090936295529547873641300363e-03
protein/DD_g452,2.11883114185531289661296132409134183e-02,3.66911569293176161126817935009675451e-03,7.62278210411442922612883637383895335e-03,1.44042411945882354227688051350835887e-02
protein/DD_g453,1.31811173797392180964414656549850019e-02,4.46026007268040808647028317655189440e-03,9.12957539585436556571139268160224811e-03,5.41386651542894415867511399050275101e-03
protein/DD_g454,8.10231384591188947984222095438023868e-03,2.68664588556709954688756513415845011e-03,8.01973356304549060201045652846891872e-03,7.99193953590618791956366292746209172e-03
protein/DD_g455,1.66351505407579537629663385127187248e-02,5.50672094167939440237379174079289319e-03,5.14564847482186955247444330315457883e-03,6.37641334026987050457085246265181106e-03
protein/DD_g456,8.65163606564808666143270081083308618e-03,4.54749652202328030358756207710251376e-03,5.95917169556064542411346701200338228e-03,7.85341386487714554401605984165820992e-03
protein/DD_g457,1.72800364149656631404131720890450642e-02,5.62792650976912490263716115599300767e-03,4.77920124195976332638924853701157182e-03,7.92425221256799169779381394674933347e-03
protein/DD_g458,1.78333121246226015607820123053700373e-02,4.53068069924468952881676081631158410e-03,6.29715979361252697907022482533389868e-03,5.09953647260322130973575849748443843e-03
protein/DD_g459,1.27486309023160596080232895604898684e-02,4.41758351186116170456377187006663244e-03,6.42558919911642488930147527442914668e-03,3.80107353874631548645097028001160301e-03
protein/DD_g46,2.45476826360199917305959364163828501e-02,4.01075749470781225187056622171254859e-03,6.84591409911379397857479675112151957e-03,1.08677807870232230738145206513677921e-02
protein/DD_g460,1.99836734676621705448255451023309453e-02,2.50094136516138980648790909381379873e-03,8.28721275515519910146931874334299114e-03,5.97589957895890768738340391793109493e-03
protein/DD_g461,1.74486129657473537089828352741292747e-02,4.15582010919154579348610759628307281e-03,1.05192867058600151013365550802443124e-02,3.55778179848885370953195011049517508e-03
protein/DD_g462,2.10330681396253158602622835096343835e-02,5.39301317448804487916476826429079945e-03,7.23957665237364930364162861578556149e-03,6.14236021367161503879026904372879130e-03
protein/DD_g463,2.92719690177634745347195186314307436e-02,5.51292409696345303464050957389753098e-03,8.49394507066400679197796167088780127e-03,3.02917085902998775034802437082299854e-03
protein/DD_g464,2.87800097854731883721125046922555676e-02,4.23481561497572915425718107648694675e-03,6.35184098429043500404442599822022965e-03,3.97750043373642542202965333017160799e-03
protein/DD_g465,1.36204688185881329304534868366093521e-02,3.22867729943366062763419363771123325e-03,6.69658174091331859789200316320524863e-03,5.64271225700078327212403129363161326e-03
protein/DD_g466,2.82811960552450303412451629483408819e-02,7.62693027182252836313478344134440613e-03,5.84807871024708808753083246999055538e-03,1.00504647681692998100569446916494782e-02
protein/DD_g467,1.01600424330511267697308315019882760e-02,5.76952546134769529448055194226767733e-03,7.14944490180249808464777662048422777e-03,6.77892842053556865039050195384092424e-03
protein/DD_g468,1.93134933791730714782823032872293521e-02,3.95837194820076453048401448225712009e-03,5.87545244020889575089324382585553479e-03,5.47170540555113270605921946007188948e-03
protein/DD_g469,2.32295472686024982336668212163200516e-02,2.84591240109711232708649713643637705e-03,3.28394503365251438282516990691542475e-03,5.85702398026708297741073373861646921e-03
protein/DD_g47,2.84239524313215457124686954075635742e-02,5.84238649244966117192077885738033912e-03,8.09663350563612230675026303583799060e-03,5.01902736964132015191273268166147752e-03
protein/DD_g470,8.64299221389222784898670654858200855e-03,5.31101191258196860508664999571722385e-03,4.85091048192882036506127662448256292e-03,5.95079597381928915816663544998386175e-03
protein/DD_g471,1.35128051760546436986343439643751478e-02,2.37937303673601756516551685685921071e-03,5.58126496978365793121773193590715327e-03,1.25819295493048906944731953618501093e-02
protein/DD_g472,1.36103362633107702374453015081399283e-02,3.06428681963369350730409123125004553e-03,6.72275145392654554477148378519293545e-03,5.20191971108164639408327562247465594e-03
protein/DD_g473,1.95024874821154357631073454221259472e-02,4.47247416305982810243707990755230700e-03,1.06753022417213686268181560955370654e-02,5.52794354421318103914037447503391296e-03
protein/DD_g474,1.26549721687802025533952200114017045e-02,4.30499624128906030598322290423963590e-03,7.04539824199762041702347034753503752e-03,9.34049718777054690389713493454270082e-03
protein/DD_g475,1.86607823151970925260343972370906752e-02,4.39567224934891497024020859016935992e-03,7.80411166598715259341477588017781402e-03,6.32602720435922457367094637226147312e-03
protein/DD_g476,1.27282842233128656942962466514461442e-02,3.45461878556697703096907671037729541e-03,8.12906919183383276045275126693529711e-03,4.48708049892858299877687145301214904e-03
protein/DD_g477,2.00864744119647896547340718183502805e-02,8.27464674844306054781514756427751530e-03,8.26707624577860969264399039588699429e-03,7.08610741863125728247979864918096302e-03
protein/DD_g478,2.17129905336877254912573954755141309e-02,3.57743873534839994319231085918479010e-03,1.11307142744796739107198941283484205e-02,6.15654329189244408083293928462096206e-03
protein/DD_g479,1.19125965980078579624679160090817337e-02,4.92921520670667212038911208815225017e-03,8.09773493860212495514622246490181301e-03,1.06666268400372606767871023794417853e-02
protein/DD_g48,1.37843968227041842854391033777407708e-02,4.99626862144442924826371594496372276e-03,9.31415922312018939106392568288532423e-03,2.07018505209316078252028169659928468e-02
protein/DD_g480,1.95082644229768551164131847043029060e-02,3.73789712693055876404008199220953398e-03,9.84095179444463397307086076144527816e-03,4.61523940481017766546758405864302392e-03
protein/DD_g481,1.91323058994439086997637807953466048e-02,2.42610298241827420656909267553130799e-03,9.76888090856196488104287806271569236e-03,3.38948523354177195517635411950255606e-03
protein/DD_g482,1.57646408788843559166740921452512579e-02,3.67743428593916426822885655474086258e-03,8.62224222253660075871287202969075049e-03,6.25574255209046870962056894756003575e-03
protein/DD_g483,1.73031262635208433049384124065646209e-02,4.47978543654657328281063124322323596e-03,6.58910632175717288901902568957215917e-03,1.60523711897808370656741037531887748e-02
protein/DD_g484,5.23042437113461106648798544711908519e-03,3.52754350226100615967612382904554159e-03,6.64755291270718412786207691360726440e-03,8.50443442643863637964306888528365464e-03
protein/DD_g485,2.57654210457761418018042890894235455e-02,5.46955875343739430302501442550310581e-03,1.17387711964083824022175333326632942e-02,3.30807116170154838592511567852294102e-03
protein/DD_g486,2.27786001941044140013202169041837582e-02,3.38062856458646894364093186403874387e-03,5.96249040221052084403540111517590475e-03,5.61514377560878284887755537366939865e-03
protein/DD_g487,2.01656034918337673043544149398639232e-02,1.98960186262069219096201869470525655e-03,1.18518623269312973179441080370566595e-02,4.17072372175256712333999944260093038e-03
protein/DD_g488,1.68482017492204856545482855084538776e-02,5.50428649238341222980475084270483751e-03,6.38372335543838636719098781482809305e-03,7.30999288068309975620447003946295079e-03
protein/DD_g489,3.37742187080716389999037036973359346e-02,4.19061642438234559805303024054427517e-03,5.46247421869096559175705064085907091e-03,3.56534995411934222318855636455332108e-03
protein/DD_g49,1.97373473543010988947808840961471965e-02,3.44829313023410858712955680415385953e-03,8.32815494668403928447255494567523092e-03,5.26921714609891088435365357476672487e-03
protein/DD_g490,1.26009816494338315922932566245838564e-02,5.92933260114483877181301535289847204e-03,6.56236099713079687238578609957757978e-03,4.17627928929730602454396674867881944e-03
protein/DD_g491,1.22112552784772442750293406838626782e-02,2.77831921445701294413340743419825892e-03,8.40797893841019327551183101602998797e-03,1.22301934592040686501473024608281723e-02
protein/DD_g492,1.33651625183106440456056251571407016e-02,2.88318293836285894298297689555186050e-03,6.97265107303570280311817004606234275e-03,8.69745828998666850378377870068762017e-03
protein/DD_g493,1.08230962991200325965679584139417671e-02,3.34001238062117008347095121509292691e-03,7.31092645908233313400288726321267595e-03,1.46908790633059742801190106552371098e-03
protein/DD_g494,1.49332223694531288458551154730235368e-02,4.15018507812869316635752961229396032e-03,7.23151248017660555354115036561985051e-03,3.57645192124604544189380480366095329e-03
protein/DD_g495,5.30624824023150492866792669671988244e-03,2.21990858147722776876907971645785072e-03,5.76415063208120008719054476565091757e-03,5.73753076650717406559858530786342348e-03
protein/DD_g496,2.11382405187159893218527708562792009e-02,3.29815508405791924363314958439715167e-03,5.58093074775339703803605656463095065e-03,2.20860911368581899836624027840599537e-03
protein/DD_g497,2.16143778862526466722470691799199105e-02,2.61811861446146781715429111574978525e-03,4.85105827205486466564053704179736537e-03,3.35782868764183895271377229127678792e-03
protein/DD_g498,2.12428706559602243566320396758721307e-02,4.82912799731359242029412702721764605e-03,3.81032297858294514523793836138240714e-03,6.59391242330804234567463571593672391e-03
protein/DD_g499,1.13254487582372500411903403357619038e-02,4.21011540937794686352044363531821897e-03,7.61718859590382420574299124891799146e-03,6.77362110199375622136635709269475016e-03
protein/DD_g5,1.77491453585895184888310351327524716e-02,3.57836143271675085295757856548115684e-03,8.32351322433707359553840073773397028e-03,5.90167881145904533594902611968020016e-03
protein/DD_g50,1.25892173935128340594274762225789326e-02,2.64026547258916101538856075019734038e-03,5.36367097629187687502143504923277160e-03,4.99123985177956706066921595971634660e-03
protein/DD_g500,1.26210250946545847951344448347712748e-02,4.71122493722087089149213662971508958e-03,8.13371340750241305992386342251906165e-03,5.08707083992021275517321492095352209e-03
protein/DD_g501,1.80876090804089921757273573572311334e-02,4.67330657262371466583782913533192140e-03,9.79683721489603495508760799928821210e-03,7.04748772612828773446740559156408529e-03
protein/DD_g502,1.99773796010988303344265262295178420e-02,7.16043561781392051977520383333772790e-03,1.04928420533529442838885478877193884e-02,1.00949780111881720216882295032197672e-02
protein/DD_g503,1.85131084221824900439395390147480740e-02,6.58951046114769354122872563215475027e-03,4.45066224332738805567733273238873561e-03,3.25935099340442555097659195003911482e-03
protein/DD_g504,1.42914430701297328560504276568985819e-02,3.54641802129898266955925762388843983e-03,5.49111918210298797200966046709428815e-03,7.08749221172613191068046590559373765e-03
protein/DD_g505,1.55369526764077342006753446851046654e-02,3.48550566604722035281714167177082998e-03,9.43691289451471813085278670491799411e-03,7.99601891691320947777174233420705195e-03
protein/DD_g506,3.15169595887874644764046112786820046e-02,3.09718711800828872581524504665688291e-03,6.14861829465135903682934058321375536e-03,5.30551944099965191181353845621406575e-03
protein/DD_g507,1.39504845991204141229047490501155860e-02,3.63638904785898509511128588647450135e-03,6.30534455722028836192773393675500144e-03,6.37172245362149021130105371384946412e-03
protein/DD_g508,1.35223162150279577514397708380585565e-02,3.81598526403581339832876202447179003e-03,1.28919265211365996827900544947591412e-02,7.47077133345335378959441135525126111e-03
protein/DD_g509,1.64451044426225613137189045078041234e-02,4.22997086165225216296285269440438712e-03,4.13633426302119167960297972187785115e-03,2.20108766595520567765648998697861816e-03
protein/DD_g51,3.86577484517250913404673815992108498e-02,3.23621003621932525680068463557801676e-03,4.74999162731972350158512287964292952e-03,7.28640219289414763717811372852805770e-03
protein/DD_g510,2.73623428395608605978297491549701883e-02,4.32937052667506564644080799196867976e-03,3.97839715820407023792608807952268899e-03,6.57475808471696782601859962401044013e-03
protein/DD_g511,2.87045804420125495520539691900213711e-02,3.10999537873092485388146093902753413e-03,5.85592656889234389954156218235944938e-03,8.33419750042225512299996781330962623e-03
protein/DD_g512,1.19405099693974568433780560559759991e-02,4.23968541778482845313758147876387359e-03,7.46749156674024883583910429786882555e-03,4.28155933358828508907736074248928047e-03
protein/DD_g513,1.10437840859054538337870721683982457e-02,3.88929986197887677814685983952381618e-03,1.09798662687824121444518446435097876e-02,9.17294342520875145804732677092756432e-03
protein/DD_g514,1.68346104451459490465814285138874631e-02,2.72437335741840340781778605128607653e-03,5.83391594482374607742805744249733464e-03,6.70975301040724565212957038888430020e-03
protein/DD_g515,3.03197256838481879250730361869099396e-02,4.57018436369383883666588288871104414e-03,1.38486315763741693712723206453407163e-02,4.78636864032364786309694548147069480e-03
protein/DD_g516,1.61188759295495354487348782989559767e-02,2.69981435656866580684228415487801483e-03,1.07903881630195245439601967135794066e-02,3.88239899028697938707238848878969952e-03
protein/DD_g517,2.55808817122635604249195037898597353e-02,2.61676580304650073184314125293345454e-03,7.38207532441209469036379333183242718e-03,1.38586772502226337459719149270185014e-02
protein/DD_g518,1.00417996979158880994183773754603300e-02,2.94236168794937085288542951687769481e-03,1.03886439782493291870914317327888445e-02,2.92488587459597606212536796998625952e-03
protein/DD_g519,1.54961696476418299900677237798721158e-02,4.02793429298753270801105587612202345e-03,4.20765154993731801627091207901478406e-03,3.99451490286380818798615818247416244e-03
protein/DD_g52,1.42739168548604353341576406999081630e-02,3.94208465888933326495016200207338572e-03,5.88914831851519660778549169047392551e-03,5.81339346508731593772761666134496745e-03
protein/DD_g520,1.16812177766695072604264662815913858e-02,5.59288210849929891158290022215300427e-03,1.01527456672623188660195994711120097e-02,5.49846576541498196383670952892265039e-03
protein/DD_g521,8.61832932801796333034499518438701037e-03,7.16676769868024005710545445192848073e-03,7.41960974272113121177783010283156161e-03,9.94431407037883889766282223767850988e-03
protein/DD_g522,1.40089374133699976722484643833715393e-02,3.98195528851741121373560728717086844e-03,6.87197938968759964952605738621260333e-03,4.82159654855084884649822151610630945e-03
protein/DD_g523,2.47511549575007382560860874476208230e-02,2.19609173623829855192072874584289992e-03,1.20113972470697783736838447831426504e-02,5.05719182319269957038953936112434829e-03
protein/DD_g524,1.90385569307005176121353415276579695e-02,3.78548004977040092405536227021447025e-03,1.41297434858312367902880219663890884e-02,3.79358290406281384247435613560417368e-03
protein/DD_g525,1.92508395597712105637296840693946767e-02,7.07245733228146000051364143348199206e-03,9.57278247931787476657295946165409060e-03,4.11448259613117727680431421730594889e-03
protein/DD_g526,1.08300502110923825064671954840100371e-02,4.92623572677666724064468694608039258e-03,4.27594646809754428177173710874504383e-03,2.12177740175248956625528532343340445e-03
protein/DD_g527,1.67131092599725454477687096328640906e-02,3.59470725939300364033479083689017744e-03,4.52590453487408572128292146682445630e-03,4.88568155808504133183157783299478128e-03
protein/DD_g528,1.94448680226934940426417580832342098e-02,2.45181586829657220316762282745985143e-03,5.37500327254553204692291765071561115e-03,4.29231255549670648020805753450396379e-03
protein/DD_g529,7.53418656521145682258914286502156406e-03,4.11247068743061506887890719635018331e-03,6.69294827898582006847527573745925331e-03,3.76203348913443520148755983285772564e-03
protein/DD_g53,1.65320110908494220962552036384732434e-02,3.95532546794353731643409624455948181e-03,8.64746089020484290290212162628570071e-03,1.07167171730784131739308438377192024e-02
protein/DD_g530,1.57701330486602838074423046913688543e-02,5.18447047080339791838397241692901102e-03,8.22373093258463128170413757171855010e-03,5.90598090352081685742294003758186608e-03
protein/DD_g531,1.54646635851453537744377393288000981e-02,3.21047552115374518038833567533110944e-03,6.03274215148607243052447008552360188e-03,8.22149540601341693042396439133024154e-03
protein/DD_g532,2.33132706182215497885075781309169255e-02,4.19467429315731854765207892257264529e-03,1.42992952202147729216949040987405974e-02,4.12742157639197559146265466565494172e-03
protein/DD_g533,1.70258855182899482535062383975037186e-02,4.08387339483847639845025730405364022e-03,6.92422286799516819208516231444574559e-03,4.18693490147699035972457310370855845e-03
protein/DD_g534,9.44050181456269926253721244521594738e-03,4.24725357761399685097236664377670963e-03,4.84896805782347393174664931318468914e-03,4.30381517192139927587706673194715624e-03
protein/DD_g535,2.37218464457848538524465755129699444e-02,4.05074403643315251779213198820765479e-03,8.44726313542292996054850061285963471e-03,7.27372127710956988259950424635791585e-03
protein/DD_g536,1.08548865868636630989281339963237465e-02,6.33955318551360467310147714830780113e-03,6.21361511064096690408612824337135555e-03,3.94800065586324947225031655057818290e-03
protein/DD_g537,1.05477145373504760784931903243570615e-02,2.78590396199454498481451087840590502e-03,9.57063415330707121409174042077908402e-03,6.39354471549294173435109373039405268e-03
protein/DD_g538,1.47511207922568619201267538116082462e-02,2.83254055271867875899689968751618281e-03,4.64366130532228712196859577571223088e-03,5.44845275138888338679264809250265494e-03
protein/DD_g539,1.30613218081985216231713080277540791e-02,2.11820624315846119046512314023652521e-03,4.29396392211269874443627739772214205e-03,6.26880527214429626878078249279844717e-03
protein/DD_g54,1.48358379826430932103932898207695209e-02,4.14808736727730514044352305082292333e-03,1.02498118811484732185365200800578328e-02,7.84054079590613815986259366173069733e-03
protein/DD_g540,1.98856831585667364201302699832467187e-02,7.59730085564954613452838439441070761e-03,7.72678511645435872793281760818193708e-03,4.86820005434981708764082594426299064e-03
protein/DD_g541,3.00966801959529556231247081255571995e-02,6.60544382435722756786091871784851945e-03,5.30694860790330037326905991978807023e-03,4.98807138128571565760076838103036493e-03
protein/DD_g542,1.45590038667173220918085639588917840e-02,4.84069068089089154937146176004470760e-03,5.84567734513333284214382815415442779e-03,5.76577887535192077385948418031072341e-03
protein/DD_g543,1.50597930935586678075676239435340921e-02,5.23397547520466761447396334744812990e-03,6.19079828840590167303296724266198428e-03,2.85776729704357757895489513539393182e-03
protein/DD_g544,2.19559820746191079662095199001167554e-02,4.87236764253614365674597845727825786e-03,1.15741243841304175199744417207739951e-02,9.17929364444037960009786472408103262e-03
protein/DD_g545,2.22121523063414977146218436514944869e-02,3.17731025818172242312154212748049300e-03,6.36063892170933654024190190033174123e-03,6.49982923051887318201469364041218911e-03
protein/DD_g546,1.28731987163104869537448970454133730e-02,6.88939198907383858256593760042383191e-03,4.60308105338365879225267708647050396e-03,5.42354693815708784112047820106099785e-03
protein/DD_g547,1.77465711169484564040270066770890680e-02,4.27251188316758792837662932653317521e-03,8.18156388445218307320237527697041878e-03,5.09162342303645089190856325438244202e-03
protein/DD_g548,2.11285542319125328069714208139993798e-02,3.72074401023627699720591062348219485e-03,9.74773980554073624296063910313099265e-03,3.93771219350683347679741285294404848e-03
protein/DD_g549,2.89967407951316452430255584108082800e-02,3.81614277061468028101316319995382918e-03,1.48163986485395985845360627442260676e-02,5.24631631175262685618376304761392088e-03
protein/DD_g55,1.67643311461468186275926901021335295e-02,4.10539208016971523230515663734213060e-03,1.01101206228576674664244447403811695e-02,8.88626344819145119236824211403258770e-03
protein/DD_g550,8.29767942443621563994456646900625422e-03,4.22583242659540812966381269762328588e-03,6.00436820826992603752998590588284803e-03,4.09040246624803349379168763046942552e-03
protein/DD_g551,1.25937944271301810279996482797539714e-02,3.79071437584290963193297947011775845e-03,6.59914487239821468470048139255070651e-03,3.60572327225488381994041620349591016e-03
protein/DD_g552,1.54001887631113756219200036844729814e-02,4.70381078100766639049842960971580949e-03,4.94814375383388264259560718041426759e-03,7.49782340395296569590723343161979192e-03
protein/DD_g553,1.62148549536242950617250976872601769e-02,4.41557850146080149679827922868205786e-03,7.02354383964117411010590456003829310e-03,4.12597926287351517234594936367458395e-03
protein/DD_g554,7.03275610622054239707859524614200515e-03,3.20759004944649290509189886642392459e-03,8.67773826973187468572464943072801994e-03,6.33561538358127912283906772452257107e-03
protein/DD_g555,1.96384334837471363771510730547766226e-02,4.16128220898301289551647221671887143e-03,8.87842559390725658466389946815804130e-03,5.75228645360244054745051887081560233e-03
protein/DD_g556,1.42286328638412124985288323471222619e-02,5.15879443216527399032125233169018074e-03,7.48087811753638674861619640291331861e-03,5.78391179001842805479776728689412730e-03
protein/DD_g557,1.60689585328933200897704767747580983e-02,3.92357272838163618741466343413049432e-03,8.06931359672000770273187472563250044e-03,6.39843999229104993063132908604390955e-03
protein/DD_g558,2.56760156270066892252027808674521445e-02,3.42398542440807413504020887921381781e-03,8.57899516029317584665312709749084821e-03,4.59511303866047791329921410611296752e-03
protein/DD_g559,1.32726835904781383856011963318784041e-02,5.55348168021006971647217645723743434e-03,5.87893712002771015553655774408110791e-03,5.08350138599605490322070024878232636e-03
protein/DD_g56,7.77999432036690714625811772524493762e-03,3.26966399033983737125713530834162165e-03,1.15885324290474094783683723569529980e-02,3.92301306754765861600464793123953836e-03
protein/DD_g560,1.29833805085567553379246539049917102e-02,3.72915992160316329307094908047582588e-03,9.56871686902736699965605988450272638e-03,5.71176563727909617295523069835425220e-03
protein/DD_g561,1.34640594785942634301320539643510349e-02,5.49292318961123823935605277699483610e-03,5.99657831814686130590739719628818531e-03,8.31494431460501016844981102802431787e-03
protein/DD_g562,2.30145286795962853090473988885723074e-02,5.66884770036743610847139608210166722e-03,8.05949879413685364159646124755857888e-03,3.28090830006635778448139045174512696e-03
protein/DD_g563,1.47324525548501672111639183919456356e-02,2.92068663640608495507622096011639631e-03,1.48036342832194904818315247375663097e-02,1.16597916274444291044404831069985304e-02
protein/DD_g564,1.70079693875708823799544808121550387e-02,4.05817995674241185199728585743693448e-03,4.24492215327985061494176581508370851e-03,9.65147483816882259502790823769802004e-03
protein/DD_g565,1.71408169337697069886400072196214420e-02,6.56354990292775869349911388456715562e-03,8.14866260816068416587343307588273922e-03,8.07757620722386363561493826693230069e-03
protein/DD_g566,1.30031366337316765911811634904902430e-02,2.43071283560612383497782301190269107e-03,6.41097515948801822454880164371235845e-03,5.18230172423963774448148089292786474e-03
protein/DD_g567,2.11717398801095664056409037948754714e-02,3.66451023604478607624093437665642026e-03,5.60085529299737528836717969619637746e-03,6.82862995935206613461425568838214120e-03
protein/DD_g568,2.40127153230852835807367022061702531e-02,1.88504965936974939723392472862512197e-03,7.12824519107132516505982826798285530e-03,4.42397617194230163799815073042303125e-03
protein/DD_g569,1.15403392131778671848075840679185598e-02,2.77823743503251428047964394914000526e-03,6.00229551365328329445774188734171893e-03,8.83319223547024106694206317352122296e-03
protein/DD_g57,1.23765787843441379036632156492195209e-02,3.54794556881376753152631512224689389e-03,3.38722297364193640003769477505697121e-03,4.14462008550124115104272641393211594e-03
protein/DD_g570,8.91542576334717375825786100564452805e-03,3.34332888299536484567116534061388469e-03,7.19017061751986785351903168207476505e-03,6.67997316736670498218591105791220666e-03
protein/DD_g571,1.64703616512545397499738258902878471e-02,5.40827703905917605706360744150378776e-03,8.10206653705609397330033382534836396e-03,4.00447101693311476379360428671773097e-03
protein/DD_g572,2.09182363102019283132179221135949206e-02,3.37411918114741045394365483961703187e-03,7.64722269299123159211931802393183581e-03,1.24562319339596446399728345959109406e-02
protein/DD_g573,1.31011813464920655675904095190718990e-02,3.42302265353085295659012043591868023e-03,1.08420328918429444672121244502485243e-02,6.19033153593273288981558694902029287e-03
protein/DD_g574,1.56629837532697978676503961660761762e-02,5.89378261309057819424176719147775017e-03,9.30992999685946768807374801579278578e-03,5.44435099465941381346062318815248083e-03
protein/DD_g575,1.79894869239935895334514528825125587e-02,2.67122087822105178777771931598808440e-03,4.85458396804679557560106822686808449e-03,1.13470911754344897119699100074417899e-02
protein/DD_g576,1.64012229663432004267398372516431658e-02,5.02780831717658392273269978996716339e-03,6.02781539170939479907564290605486617e-03,6.50594576572513502776492360006278164e-03
protein/DD_g577,1.49305701735436271678828138572941935e-02,3.82794843271387851733283064408928897e-03,3.35555512381295904165626242038787167e-03,1.20675207195740809561934829833202678e-02
protein/DD_g578,8.60476694189759197535862505250911988e-03,5.00913777477056423391490631555738931e-03,6.81762786051354885560594551749082106e-03,4.34411083918299818380881076734130303e-03
protein/DD_g579,2.60155480355972174375236424440374463e-02,2.99070883395332067173202374622391315e-03,1.03110592659547800696282916794278632e-02,7.94378821524955293972401585437155129e-03
protein/DD_g58,1.63648898522978459611837923728864219e-02,3.44338918686243454627631571511155633e-03,8.32998665727012276084811617265318399e-03,5.91667547799333546390370977941376792e-03
protein/DD_g580,9.84436940388527134631629709757450484e-03,8.96088843739380399839018780891351947e-03,8.27184281537889844405557815268865098e-03,1.15204718686136359274531123202536381e-02
protein/DD_g581,2.51112184867704861048441360052925741e-02,4.00996129958410242213406992449296606e-03,8.66524450272488157010189881265290645e-03,6.94821159044116612245332839189504512e-03
protein/DD_g582,2.63549720261913514501450829691621488e-02,3.38420379861920514372261954910720430e-03,5.29688921006896484829000376924835254e-03,4.09406871565375402135889657424317618e-03
protein/DD_g583,3.74111218605592003287955981281692359e-02,2.94693326197825848401232373646518708e-03,8.62115356119312293072331008671476507e-03,4.42991123205801057391522850960586268e-03
protein/DD_g584,1.23772997960115817139346420475004393e-02,2.41241884077123229006322036186477913e-03,1.44379174850821567933519617592715577e-02,3.68191380710797431651453746315963266e-03
protein/DD_g585,1.88622799991779172485108876349521500e-02,4.52298202592904634135323314467421725e-03,1.00734027445121272880086595216785644e-02,6.19213928327264394024900712476270673e-03
protein/DD_g586,2.75210000207092041451357145180564017e-02,2.81871844623067801888735961739973664e-03,5.39056985338294092041488655629577288e-03,1.96703240113077154780029993652228015e-02
protein/DD_g587,9.79218016769084612883792615404728639e-03,4.43332869327087874069692183634451467e-03,5.68119741115342060535530065158410627e-03,1.97095196680324616805470431677577300e-02
protein/DD_g588,1.54910612114532114068027612398473880e-02,3.29776468541612149819387541095072239e-03,1.13831079318156798016443586166449095e-02,7.41143979256584602641208091635699290e-03
protein/DD_g589,2.80402466079410727937269602149105972e-02,3.63869284742890553842896494460468085e-03,7.94224931890392048588951412109032583e-03,9.69469468280831163653294920858178387e-03
protein/DD_g59,1.68707063956847025057796847709603491e-02,5.90426131582825590073554614702473016e-03,9.50870064631544218486267464659155952e-03,8.38194034266325142370038554477024467e-03
protein/DD_g590,1.22771396463515557570572871724960250e-02,3.61322680276600372292676080958547590e-03,5.82566819566538613921510910595857588e-03,6.13612114407470656962250842379808427e-03
protein/DD_g591,1.69741067569825117709567670134234329e-02,3.36036984858405915158558174686854590e-03,9.44472692016328993420946332748903374e-03,7.73441596014021704928716931284439898e-03
protein/DD_g592,1.95420369014422795778074823255213036e-02,5.35629270356680260573026529325158446e-03,6.03140037966117308601115991227238664e-03,9.56274766432062577663696809715073360e-03
protein/DD_g593,1.23698673375277987954608028848223224e-02,3.22225404735578179530933740994347892e-03,3.02483316782926071852065574310301760e-03,7.19424498287375065748766606608349967e-03
protein/DD_g594,1.94774795905216546336061729612857424e-02,2.64653339665128641246588567478075375e-03,5.92633398719378214925680490999334116e-03,8.64625514236804592252391733548775523e-03
protein/DD_g595,1.45936525033321568684664272181990666e-02,3.88329144297205796946811328576958606e-03,6.03973049239646889141693252441916746e-03,3.23574517928768831146652004817404951e-03
protein/DD_g596,2.95062401292915568935994172688293176e-02,7.10301643915317813419070020568630183e-03,7.87540295299796467744964085210930219e-03,9.96291068725073125244999661346300482e-03
protein/DD_g597,1.90149813801538520787019269270885602e-02,4.16614315148304776830350003688465923e-03,6.61287545007447449219396291535370354e-03,4.75444525397378411120450445324806851e-03
protein/DD_g598,1.48291583173998254063221220399810524e-02,2.22180857742741282679472214841369886e-03,1.03820071095595011282032690796267357e-02,1.15817744862250798768740242194256697e-02
protein/DD_g599,1.38834894552271679739235576954541453e-02,3.88972299155583986724047227374842099e-03,6.98828772026108220355956564703941804e-03,2.93705933975899294549144739257051340e-03
protein/DD_g6,-Inf,1.24415010065259524993031215342594230e-03,8.50759063136914409867458950072572896e-03,8.06171791389978753636921648151182953e-03
protein/DD_g60,1.53336733261681765314100649963692952e-02,4.44085957263086305105904500889651400e-03,6.75585003132049519212915101189406661e-03,6.37116819571930475017289590392366390e-03
protein/DD_g600,1.27905472016741272163023959134935311e-02,4.18322586306588844368292576687829354e-03,7.43073866443676117403872274939004818e-03,3.80291606515180428440191831036385877e-03
protein/DD_g601,2.29493049407129707535303471828275847e-02,2.37775328176911507225635136638254729e-03,4.63267585050012774328701205864263433e-03,5.22092313583764179118034145198495780e-03
protein/DD_g602,8.98791842335526979624033747976319238e-03,3.47834657002554799147190885240539404e-03,5.27776443170249306365653598606550780e-03,1.16463802508173190941109892337484869e-02
protein/DD_g603,1.96978201409708921964175334512636049e-02,2.71101781575369307837574871313697745e-03,4.12261913779354648076542521896042296e-03,3.60197944929286281719023969471338820e-03
protein/DD_g604,1.37381553845898864868143009917589694e-02,3.09884744949950067218960307168932318e-03,5.72331217320258629674372450736511676e-03,4.74890558059485024972871726939544750e-03
protein/DD_g605,2.65606127916905724400829355499928652e-02,4.77518492769089254984963310851190986e-03,9.88837853994501516743334359387880113e-03,8.16470651130570291813724900745101090e-03
protein/DD_g606,1.22708791392285251946669570485410166e-02,4.65544153577391672811035061651646597e-03,1.35787249477782856874794073248969329e-02,5.79987221600480361639884583622967646e-03
protein/DD_g607,1.56968578178320998412728900567590989e-02,4.23341326452551925320714377142395323e-03,8.70080285548149719878492550008800492e-03,1.08308903512578038124284823617347173e-02
protein/DD_g608,1.41123817012212444772075924173774458e-02,3.69334153542520605930461246965799557e-03,4.46841143088229029782294207691975432e-03,8.67948649924815649434990268652006352e-03
protein/DD_g609,3.00538958768302469186951053285316519e-02,4.71435623617906261764670195077860659e-03,4.76933236271772374833363898747498110e-03,8.26288545056011149591337544846384885e-03
protein/DD_g61,2.18624030156955261179075607656522993e-02,4.73896111822948941937836855591152582e-03,5.70153916252006665959978942016644549e-03,3.88569854291863680169678857278603409e-03
protein/DD_g610,1.11956687537630455840007238582159860e-02,3.30909897126564445487716196068505631e-03,7.66588697586001256950017612319385501e-03,5.88205590656905116077789196501351933e-03
protein/DD_g611,1.67616238699643160808207596975208589e-02,4.88951053919158198472560393885176836e-03,9.31619718454790351059291643408268745e-03,1.48104566496483963016688945313226662e-02
protein/DD_g612,1.06815625014787461248735776167153097e-02,2.90908006880543459581304244681488924e-03,1.09298584564201878196957738546402991e-02,6.46137858418637113282106658892658266e-03
protein/DD_g613,5.56444716118421836478254207413461059e-03,3.33863674574688818895398092551613583e-03,5.99965347146760662272562278002127772e-03,1.20556544617283567884863591532002844e-02
protein/DD_g614,1.45824118130087329494201817229320433e-02,4.01999040831920689901226505461365385e-03,5.45706433786384251599366329680128070e-03,6.81203578632751593640073645580170070e-03
protein/DD_g615,1.00420984207860022026787979544370048e-02,1.97517774784546162561643772759699540e-03,1.48607913371791015379688814632040846e-02,6.12274977313583275733927344928048864e-03
protein/DD_g616,2.77529939033521969651167452006829376e-02,4.45863238950865040225811992160983975e-03,8.63836512301381714998811201258057843e-03,6.94790613859059990057400293607761078e-03
protein/DD_g617,1.26132178198314960779989695473651888e-02,3.30016302961271592478030820504613955e-03,6.71099669048088120504837888419502640e-03,3.12469673072645550953179876379201987e-03
protein/DD_g618,1.60634332389006925362050519598532042e-02,3.70909696573177057091948961812612662e-03,6.15489413971274251839851222637171397e-03,6.31583832860661944942866558697094956e-03
protein/DD_g619,6.44314029651602161467211966876841849e-03,3.21671124204072952276398317496593848e-03,4.09430447928580187196790049483208671e-03,3.40214654124010750844400370932842098e-03
protein/DD_g62,1.20717244532823467737140984730956378e-02,4.12404481367426295548446728742642618e-03,5.52851774743639822122900564332156994e-03,4.98008715190730957062989314283754726e-03
protein/DD_g620,1.19820571452694473187475132658514019e-02,3.34475545266297729952117543334687265e-03,4.44530358565087114566183093624340809e-03,4.88602907741226754629430338335245926e-03
protein/DD_g621,1.00236149853279436883741385798743584e-02,4.75057266046106778951058218763483140e-03,6.80778720645434323442198349303977547e-03,5.11168150247571842756612677997251087e-03
protein/DD_g622,1.49974603019831306035634304594080894e-02,4.13230816211853319267538805943411441e-03,9.60638671636353999490632870368632739e-03,5.69879055976799332073253184101731227e-03
protein/DD_g623,9.64394140200678687117196592088011199e-03,3.59251565812395611300587851107149015e-03,1.58372934849765088558836371738007975e-02,1.76183083297703717488567087726217714e-02
protein/DD_g624,1.17914527469160675829073337640797468e-02,5.71670113668686814068310045920888458e-03,3.34343529389185060275809317683637545e-03,3.29603884045358843594708219456300150e-03
protein/DD_g625,1.86816768612233775317052511588301129e-02,4.01169819913656278377548189107850982e-03,5.63770747267877168112833039235363752e-03,6.10128102124656429758032147503039734e-03
protein/DD_g626,2.65285524097153488807361816149297512e-02,3.92479519242417191280655003341427644e-03,1.00530860629626664703406892889964563e-02,4.24325592246096794995302611987070883e-03
protein/DD_g627,1.78437144503284627267610632025577958e-02,3.76374339989768451335641594480890206e-03,9.64018268786590097859700069111523287e-03,7.87941916405285928882524688852736556e-03
protein/DD_g628,2.08637157638490751826155674394661859e-02,4.47993400244405432445219506919458436e-03,5.48659158977366155931439904594608876e-03,4.77404467472882896908401940572267524e-03
protein/DD_g629,2.54654021929407980573488431862859252e-02,2.70852224894997608224856377709687822e-03,5.88819418352410085497067317701897950e-03,7.48815266472218349996018974946531376e-03
protein/DD_g63,2.97626837032394530250094618536482170e-02,3.17662919609404441799166324407521045e-03,6.91895167259873132870028746762269233e-03,4.46942054207554234540625149922100827e-03
protein/DD_g630,3.01526875129057718259698477247564415e-02,4.46991727643243162073901490566430438e-03,6.70303474732106123316394267012007218e-03,6.07417358075076138966280879084314335e-03
protein/DD_g631,1.52264196876618966504846490992220542e-02,6.77315769233331729902198965132906276e-03,8.38928712865281988788811376510080718e-03,3.78553814023355155800454926771805698e-03
protein/DD_g632,2.35885948586392636127907060785982750e-02,3.13226736205451034444263569687837452e-03,5.44397482447955964540113768376764106e-03,3.49836972481373162454908616935827448e-03
protein/DD_g633,1.85164235707383725242796638666308025e-02,6.48842156472173562931904100970410932e-03,1.11458047643187609652396809015306483e-02,6.31402726788639080919173739565304539e-03
protein/DD_g634,1.09442668375045222783684287823893885e-02,3.48477819451181642578664190516452565e-03,7.20771506327108408073155369196562538e-03,5.56053845822576293476931040865662116e-03
protein/DD_g635,1.46128221563124870922403670274392717e-02,3.71620936664661016958798778915117286e-03,8.40448483707124837104908655104856179e-03,7.62011142484667640293806625859493194e-03
protein/DD_g636,1.26844200805339729399202216012203700e-02,2.74710586972130352050150196755332378e-03,5.65923198101048675157274586349953076e-03,5.81416266256030629157389309788482899e-03
protein/DD_g637,5.18599518929040525851899541555952784e-03,3.44916939700761007591090234106528361e-03,8.50962739527979167601002025887892257e-03,7.21998885578278635916293979256317128e-03
protein/DD_g638,1.62896232039122704445896269745585159e-02,2.20804958555809949272576564167749824e-03,4.12295764980965752400660556055947296e-03,3.58353599906134673305669740307826665e-03
protein/DD_g639,1.87709350015902490343314976038845574e-02,4.22582316484056259147950751667395911e-03,9.36533458859682274775411276841572381e-03,5.23930810458261182140254117391684231e-03
protein/DD_g64,3.59685457843125280996299983822501317e-02,5.58212144702886230425595451009570477e-03,5.17461275781678000480425923207609248e-03,6.62957813199525885218435180255209739e-03
protein/DD_g640,1.78394195754629333260673755973485009e-02,2.49901470675563680138028185337077881e-03,6.97042177992145457564082674785361309e-03,5.03941069969938973903512006690933749e-03
protein/DD_g641,3.08425691544207402852241102033930564e-02,3.29223386144134460826911251436797319e-03,4.21650742802030741272442402223343722e-03,7.19888039192289490052934756601738172e-03
protein/DD_g642,1.25117054622553595305953177477653029e-02,3.68856056004452788570722400291857250e-03,9.84259837964153498588574811978699084e-03,7.59037933765196495521976880898731507e-03
protein/DD_g643,1.96076184113705932655361541343754486e-02,3.71126601385994231288451544562987760e-03,5.16070724301314386293225819554653429e-03,6.49298668853063680523670696444384232e-03
protein/DD_g644,1.35801362027453832930208050772674111e-02,4.58524870607417297848126176460252717e-03,6.26342636682342751300854802971512198e-03,5.19785441463974172161429111877896404e-03
protein/DD_g645,1.40442312107028088294414412503399988e-02,3.97198363917488504233848169416264061e-03,4.31524798119835937335137458595274201e-03,1.97817410062332645152588221514158164e-03
protein/DD_g646,3.70108056002463719918053726827879469e-02,5.94968849534820060062908716218083832e-03,1.46223963060337485097635579074434995e-02,5.88418003577440097917993398718212231e-03
protein/DD_g647,2.20759334088658243480228217388607953e-02,6.20210478626542521101078509786898736e-03,1.01755634779554414027797185216824776e-02,6.20990960814883691585833260438387579e-03
protein/DD_g648,9.41687016903125422719381983089796675e-03,4.35961538325128934158608715242658725e-03,7.56881436505993670810073726608192763e-03,8.67717786083549933770094018124876802e-03
protein/DD_g649,1.93046118614901889632441362988611917e-02,6.51168863426502596281582071509529751e-03,6.20832759496207386031144780680624169e-03,4.38920386995580347358307630781050856e-03
protein/DD_g65,2.18804554064222127022158248432371223e-02,3.45208975895325747904974563992803372e-03,3.33728520380713058190475303363325157e-03,3.87803605558660411197221057657401173e-03
protein/DD_g650,2.24570435207556006305853365386569834e-02,4.48392892885398201539324458219174371e-03,1.04269657547380450810395192054438368e-02,4.58152910551411799503487095716935979e-03
protein/DD_g651,1.49485260710955219065543210504543126e-02,3.02979041751070502195994092758020883e-03,1.20472286115095608009558685817791902e-02,1.29045482450619516148026475386402027e-02
protein/DD_g652,1.70133063697316947598634300516420262e-02,4.63087664484455000593225352857344688e-03,7.24371084775917530121612217327997966e-03,5.60490774587861961457002404870715943e-03
protein/DD_g653,1.48880743543610142729972039202840881e-02,4.73268276334076166387559401269774167e-03,8.86394674712412260564428186469266191e-03,7.55346363425230940283034109369415887e-03
protein/DD_g654,2.20995473110980525203639288176187958e-02,3.07357452776398111965707360995142081e-03,7.87864144481153020565364778628010761e-03,3.20207265268533652679389865882435004e-03
protein/DD_g655,2.72761392376763152515081872510444971e-02,3.13334508933107788287183445852408189e-03,6.06006266835787351157993143368420076e-03,4.33124565153649385834989492568820259e-03
protein/DD_g656,9.13726960067758687179736643387643378e-03,4.38847010625395760053698250923970412e-03,6.05645700129664351337984393417275018e-03,3.98880040185220550779991416325817799e-03
protein/DD_g657,1.01377968569579716450494086473332452e-02,5.49885727302834679893438547742042021e-03,3.51441881789676581563229113724182541e-03,7.62854588285805185891028232481082605e-03
protein/DD_g658,2.30581633977006450394285978002875315e-02,4.80427087580454803358584231484573669e-03,5.49704960426265277925796176405232476e-03,5.15469603634038070850124771511784373e-03
protein/DD_g659,1.35611512067575127070597829693327780e-02,7.04386627533972641221853143434039742e-03,5.19646151815716373648712994050630690e-03,3.66585889433845242245414231409569434e-03
protein/DD_g66,2.20603619285252101991426507985381886e-02,3.05740894682546594225846077960953748e-03,6.95811780313942717693899202003164458e-03,7.74218137410260630842938006798167676e-03
protein/DD_g660,2.12876287682960663845706684526098581e-02,5.87986552066873588804924857269697277e-03,7.77461375046445470612969455152700032e-03,6.94899087049978605825995843833778768e-03
protein/DD_g661,1.89479376351922090409853710769203692e-02,2.67586943012964045237533892083507250e-03,3.70405590529583290299358276787418845e-03,7.05773647818094216198740838436834643e-03
protein/DD_g662,1.44364464492974726582186043556006454e-02,4.91352140291861666001616848962568093e-03,7.37180778735865058238361020455933617e-03,4.33469963553393179284226782838604827e-03
protein/DD_g663,1.68638816816344191575127072107048437e-02,3.37510986898007286456418496966267872e-03,4.87854907955638570669272552888007468e-03,4.97582502674436804016337158785007681e-03
protein/DD_g664,2.70271492477600918660555954750205981e-02,3.48205720467179698019184251884589126e-03,1.36765204555142640471404580208397072e-02,7.37033925065654524515093636470227905e-03
protein/DD_g665,2.82963166017071513363729225088939809e-02,6.02041396368031179161539143441235600e-03,5.25088027705924027499968172364246874e-03,1.00145021447607130398258738107836976e-02
protein/DD_g666,1.05435936194218293809663073376715519e-02,4.51617387694683147697383463213283684e-03,6.69040983437599391973675401201640025e-03,3.71364015824597070819455115800397878e-03
protein/DD_g667,1.05283719942879432341611467853196430e-02,4.12514083904910345590080206283164774e-03,8.48323947781575952095228329693066634e-03,7.57312306918071866467560340797346224e-03
protein/DD_g668,2.56176349960622501800979044092090984e-02,3.41447119373694180834726639716466794e-03,7.63441412881212555253815432786381820e-03,5.82582121348511304901591983761806099e-03
protein/DD_g669,1.36103686891674928443912580603148467e-02,5.45081210869639199836071517185732579e-03,9.57030987869839616051351444404026588e-03,5.31512719017889895688843651452272026e-03
protein/DD_g67,2.21558197558820036409936839101541947e-02,4.44873597616008733796198102145214022e-03,7.52041861920314080458325134053446555e-03,1.16778814522784349801289824005474439e-02
protein/DD_g670,2.13377272699742356663303458331701983e-02,3.26801414649223926138999607341355136e-03,5.55494630061976824664233777137637881e-03,1.18820437638140107162564350983411313e-02
protein/DD_g671,1.54441379791446360868366066936197503e-02,4.29435250173097889577207635177754979e-03,7.84200592767016708449047658882627559e-03,4.15817473870606864269660540339396230e-03
protein/DD_g672,1.54892320800088979709316142417919616e-02,3.89824963761059167100374169138669890e-03,8.52504667736126253947335472284004935e-03,1.04717905790363031444643834116679961e-02
protein/DD_g673,1.90700183734026368242143845068784337e-02,4.46340642608552138116229056755435034e-03,9.09032294957863564574622815641029181e-03,5.61434330480253366357501938040517534e-03
protein/DD_g674,1.12243657218246008305916562564083263e-02,4.29253373267460044408342864254918755e-03,9.05308508876737050336887486113622155e-03,5.11182072391346181962906776380700192e-03
protein/DD_g675,1.49843009263253131942381828400040355e-02,6.71046804002105922341825223518349125e-03,8.52458209286924015951859774467283431e-03,8.94921049943753427498666147308594166e-03
protein/DD_g676,8.28061747676657356569800799403197749e-03,3.75428687475925292122080020213921559e-03,4.46406650929703606099711034232458540e-03,6.74253758595209276664589723818082687e-03
protein/DD_g677,1.25227836570082409101483674061943402e-02,3.19536383983313926085705326555789488e-03,5.82766683476480339038542817224570244e-03,5.51316726519719971242379080001627642e-03
protein/DD_g678,1.15865342052004714627047957004439295e-02,2.79834150166817930521605370929850485e-03,5.78884363554676958455894653913554275e-03,5.03980498009846820339111201165968364e-03
protein/DD_g679,2.12989333195659169067714611171206273e-02,2.08600152049291445273132943086678279e-03,9.88979459613112029524808321314420994e-03,6.83101154843387011900723721384376789e-03
protein/DD_g68,1.72678874228656486523124676013980863e-02,4.67029296980652770746269144393898938e-03,4.98598348335000257169138223180629896e-03,2.80459405611314517019242914760229495e-03
protein/DD_g680,2.75906486526461674875501710252265954e-02,3.46957160271701894748314827523083200e-03,5.10393580537265233875365703294776459e-03,3.34033991409225665922824126144623438e-03
protein/DD_g681,1.99862893372727259804321360455113619e-02,2.82149848229272015295956768182836669e-03,7.39957589168367692770835752377269569e-03,6.76090108773938589249473013155714140e-03
protein/DD_g682,1.91866515185038631700171185613417894e-02,6.32392758393389879259946606302947889e-03,1.04851734423117409651307307295892660e-02,5.74052409848815503292480291879753177e-03
protein/DD_g683,1.87523861476844551495906006019953412e-02,3.29318863110938986936520409201208892e-03,5.81929588605941932897903221711963360e-03,3.69227146680993348729385948876085364e-03
protein/DD_g684,1.42499085973470237212743830971403598e-02,5.54777435574588684906319188935161105e-03,8.57094662882804258011575695877284766e-03,4.77116637421670899547689749443406718e-03
protein/DD_g685,1.32648876366416892949195863692487540e-02,4.47000926543159880854451219935867537e-03,8.95417467507791547722194169414392084e-03,3.61436179561577813773483091610255096e-03
protein/DD_g686,1.52526755401438004523085867585171873e-02,4.80591784820391050983782038221656398e-03,7.03453662812811337679526722700405405e-03,4.71993709095542516176832502077868209e-03
protein/DD_g687,1.36009303134796731614436957969410732e-02,3.59412843334039036356472059964666159e-03,1.07025807291527939661965210122072773e-02,1.00620152819810877964843262881604154e-02
protein/DD_g688,1.71972370653765649549013286119146880e-02,5.52339633787947937267728264247532390e-03,7.95953035044619462302858125745615360e-03,7.00881422027630295235072837436063614e-03
protein/DD_g689,1.68989013507815571234326436601140737e-02,6.35790999681390600877934155584449538e-03,3.83973928036610266772259060532087423e-03,7.31568096918886233647283976920215695e-03
protein/DD_g69,1.13396587698884782395041051709954503e-02,3.93655473857158771153183695311775666e-03,6.85831025464133181294300872117152625e-03,1.30207471599390879057499950572054963e-02
protein/DD_g690,1.71441520218689437447634372316357763e-02,3.56408945951899328459844274788967009e-03,7.98309574587399395280667485060238501e-03,3.25348182053953498343503288029990137e-03
protein/DD_g691,2.22431826069858766528179555897111337e-02,4.54991483372255385117332100291426929e-03,6.90375671725101493747843354973027709e-03,7.37274966101063168589034709500979483e-03
protein/DD_g692,1.38123894657669789656899458575309450e-02,3.00408738689239148156428133543308513e-03,6.97512942609212315394747989725424776e-03,5.94014961670208759471555781949284549e-03
protein/DD_g693,1.25593827851043291566626843598867282e-02,4.14708403923691168963263214826239788e-03,1.17313329515700410464880977919839624e-02,3.81060182352915178693248903387661619e-03
protein/DD_g694,8.24747876590144277767715144000737312e-03,4.18047468660612546814972969966471376e-03,1.01822372039472760284911383848701323e-02,5.00216850157403603929438982497726739e-03
protein/DD_g695,1.03259945611835699401773573498184747e-02,5.17978804007131097551885664954958666e-03,6.60652320500563363041721174215190417e-03,6.18856311311780876567688049389647139e-03
protein/DD_g696,1.80622954407854456806882600848514964e-02,3.19222836778414621127236048694923900e-03,7.67207663407815360211316968135063578e-03,9.95147113331775543340328865893341662e-03
protein/DD_g697,2.38167332280455062330160110395481281e-02,6.26751940895779285614627697675796164e-03,4.81047077149662114867061871127305615e-03,4.30261555370525793834186099871025040e-03
protein/DD_g698,2.48316832465493766566669978699752376e-02,4.02556023064197776876387745685483321e-03,6.86739822447124792405736776120779259e-03,5.71052703971647008978766429436767982e-03
protein/DD_g699,1.32653110101249070179304456124155060e-02,4.86858449368442092251292066746747396e-03,7.43014321674440231666856029293880956e-03,3.72223444274385263065983766538163422e-03
protein/DD_g7,7.28697044090255097282878452744986183e-03,6.57936832576078877013330857320822570e-03,6.24208614076715092724667910545496636e-03,1.06643448830154161214221058946259309e-02
protein/DD_g70,2.11171909493216640699653558826945392e-02,4.04580452931109513640057044479099933e-03,7.19668273908654437924838827050407999e-03,7.29604684970065487013510470670188722e-03
protein/DD_g700,1.33220331265501013087483283699826138e-02,3.93734502822228249455438333996753616e-03,6.23209272023262245442361624070546648e-03,7.34610345122844782596079246011708268e-03
protein/DD_g701,6.23477522385212620918812285713599318e-03,3.55665603560947745685391055477221578e-03,6.76834900917863742043196156648043667e-03,8.57315291970303859040092882107726284e-03
protein/DD_g702,6.24151671033897279057727109081833393e-03,8.36060926728996003510024843077020620e-03,8.59716596603122421639746882595190495e-03,3.74235412473724288017991133086355696e-03
protein/DD_g703,1.28477515925662454315635882512729896e-02,5.99384072207647553911271407701566332e-03,4.99655245769694316459090906766046944e-03,7.20821241110337332769633171072588310e-03
protein/DD_g704,1.37844324844212007391521963338744661e-02,4.66862461765601288556061888865985773e-03,6.26842235723979704474768551950811833e-03,5.42868291918523301772630634325729721e-03
protein/DD_g705,2.12348009765698512225279749483011882e-02,3.83582761321988224155606809054288486e-03,1.01616674452452125996872328331023797e-02,2.89925062940079697801031353907737766e-03
protein/DD_g706,1.74483226612315867497045114705189599e-02,4.65797580245624093458773496175677514e-03,6.11305573610932846739381422682016317e-03,7.49331869071763431234348918431309537e-03
protein/DD_g707,1.63282442173516523232537930776576268e-02,3.17055602589027189707923489308642411e-03,5.27228948934454324820144837705849251e-03,6.03583977464306042749774711156373449e-03
protein/DD_g708,1.94474157119296490457214087193076971e-02,4.67284658781139885270003561627517525e-03,5.69681594107580172240542175626896528e-03,4.60673437194493224065889655674748008e-03
protein/DD_g709,9.29826666346522931517937846376820582e-03,2.77791813001423041379787865345106361e-03,7.56963103919553854677102705741831675e-03,3.46078481718307946000157663289716455e-03
protein/DD_g71,1.42553098453416993776789187547227256e-02,5.01905017623361765239862782008286232e-03,9.04619778099990154912054717236732854e-03,1.10236595474314642117052936149701718e-02
protein/DD_g710,2.25910407655401193184933958344883958e-02,6.68576698336555573748724810822526892e-03,8.63855461816011996844100222867010387e-03,2.84542336814118967790794260786008218e-03
protein/DD_g711,8.16630485843215248467384436265055913e-03,2.97952175895784381121395423535154365e-03,8.81209290534584930440358419668485276e-03,4.28842582275174196763187547923570008e-03
protein/DD_g712,2.07554414823336750465754917978935021e-02,4.01315750919119602926342978601187804e-03,1.06410347823786189664259720534966672e-02,8.93811449720343527098673835769886790e-03
protein/DD_g713,1.11808166171635482228129247858661234e-02,2.33651642490020422923028499562133085e-03,1.05937394299895717171337370237280591e-02,5.02618575571613404836007189292565703e-03
protein/DD_g714,1.54881630498656908685751268956878695e-02,3.76783735258486005785217969459936397e-03,5.05148220168155748071970371942191784e-03,5.54602622287918825564039936063125106e-03
protein/DD_g715,1.49790234170884286184490617395641995e-02,2.98875451568503393824239907851927438e-03,8.86985540567055071107541009199116575e-03,5.40645115574555362138894671957108746e-03
protein/DD_g716,2.08043664325634126546771532381017132e-02,2.26815213895340678843624867105441278e-03,5.22109761199570318191000163758863341e-03,5.30335727309998927123965624753237977e-03
protein/DD_g717,1.66593890914828077315469717976843889e-02,4.95398505563932839914276600724029297e-03,8.31150881374494178254558167593662857e-03,4.50034631359943317676636781811878395e-03
protein/DD_g718,1.50114608551329795225939264797251255e-02,2.82143290261452755258112435652974684e-03,8.76171233357936701623576185406546701e-03,4.82015534349820159762824282150507035e-03
protein/DD_g719,1.78379601193381688656666620268368288e-02,2.48717033439505308736641386326804158e-03,7.61773332355850282594367933714726668e-03,4.68727241273962951799750343251101659e-03
protein/DD_g72,1.91728232480452263471921795131328120e-02,4.35255906079807435374759890205151132e-03,8.77263942625181632270014080434489403e-03,4.32923291913641509793717370004822601e-03
protein/DD_g720,7.91481528310802157670585633197323061e-03,3.92718577782311818230122754999837792e-03,6.25333883463018844967909484068235391e-03,8.84866217111794471578972550121864419e-03
protein/DD_g721,2.29085077355285987299885998690448446e-02,5.19282994972679525498724340317068944e-03,5.98083345290829211048395245086197343e-03,7.64536267134590224310628283755241245e-03
protein/DD_g722,1.26764629981068321517433292864148691e-02,3.22675203544883854202424330218578337e-03,8.17011521251519948677635994790460746e-03,5.77930726359857201751682675199776154e-03
protein/DD_g723,3.31279431543304563095388795186299257e-02,5.58802725557952788490567789708477391e-03,5.69072057278709998316112726928701045e-03,3.45763095923429096083155650900524859e-03
protein/DD_g724,1.66911390513212724356858468459114217e-02,5.36339726756267843881045498281999995e-03,8.87029109404403606679294415238703595e-03,5.60230376067414509159831891408950311e-03
protein/DD_g725,1.88933646429415979637918287200117092e-02,2.67167659384563731022699558944619967e-03,9.30194347693955909417948566455876276e-03,4.92930277153912444788557778140693472e-03
protein/DD_g726,2.14939970810064482737634511127895292e-02,3.39298147445277143392099727062058201e-03,8.82308689342541157629443448782464313e-03,6.01669191705724522333017926727241025e-03
protein/DD_g727,1.12994944344272798168815309477861247e-02,4.28723006136818508125371533680762159e-03,7.79095996101295593330717459636830664e-03,3.72153575673055809226642216879150367e-03
protein/DD_g728,3.84667681331824775517178529429814718e-02,4.79438567458200044116926736580456556e-03,7.17459354164869805707870705270934137e-03,3.74604903947517436000382236163973851e-03
protein/DD_g729,1.97361304326250466142968068412933551e-02,4.98147813882902544920874454201435237e-03,6.57086564268580853174236220529771827e-03,6.66767035668309995493335621043562648e-03
protein/DD_g73,5.64690016434333021765380096558149836e-03,6.10252829318013176761787761166179590e-03,4.63366388741195285242979992279090738e-03,4.03771204045777027967891077239813761e-03
protein/DD_g730,1.21850383861215755200513027635484557e-02,5.79523363313271259285705013216787663e-03,1.20740047324355790441942677702760516e-02,7.33232305571555275700700128103170483e-03
protein/DD_g731,1.27116351839106169208069883246179839e-02,2.77938172777282030242829105868857174e-03,5.48453067798074739375847536499496949e-03,8.00579701057633770140369437878632036e-03
protein/DD_g732,2.55565783993461332119542880044501805e-02,3.42095490907596182615188608533062148e-03,1.11183909295889226321142106653673295e-02,2.58018606023160586563758341098595625e-03
protein/DD_g733,1.05846876961049658204561016011850993e-02,4.87719344824891734138560196040241591e-03,8.59371777998481043625658795037214012e-03,4.85297216786340581084218882239214319e-03
protein/DD_g734,1.49370905800628070039754800075683375e-02,3.51475995600001331153220794910053453e-03,7.01487903078231648203563187308693301e-03,8.06736974768109578923995028652239893e-03
protein/DD_g735,1.72512275635805244525208388034957917e-02,3.36237838365255032708194795866785968e-03,6.36289410675529854267381382650355242e-03,9.35530622026227397738993805207645725e-03
protein/DD_g736,1.73524106067670657865537371960005428e-02,4.93409833516973750259268140261705777e-03,7.35437616452516507533241783122010333e-03,6.84420157938840527742438341640139788e-03
protein/DD_g737,1.70806182106172245703330187209913888e-02,7.99539143914195705407191960412779775e-03,7.13305538285545583347047857863944266e-03,1.04331542926927409216889940799699149e-02
protein/DD_g738,2.39090896676400618763890642001453907e-02,3.83358802970997985577366711112291551e-03,7.73878731269319312450764799291000585e-03,1.15880410915472028637747850209995078e-02
protein/DD_g739,2.11300258233141848007379517315364122e-02,5.17317888641822969460704778363903300e-03,7.59419609846953540721324827841844856e-03,5.72806784243281346110320464577763193e-03
protein/DD_g74,1.12793886206566438822303199905075977e-02,4.96898958916498251382625039328955725e-03,6.85347656675777175366188617647110721e-03,5.77907948755091136119948389340562282e-03
protein/DD_g740,1.26758455925554285683500734960562685e-02,2.98048546921144816747199698076465395e-03,5.21868169305421577165377342191689791e-03,3.97565587388947054694420543322419143e-03
protein/DD_g741,1.79657317812704758251340345468794708e-02,5.51284484070835704868777439019671449e-03,8.26629419995190629939139033905618913e-03,4.51946767856760291857040771465953437e-03
protein/DD_g742,1.85327144694082412691731308886424987e-02,3.19765704966475417374657441159201080e-03,5.00524010320305200703683436356120388e-03,4.99916578923518260208830597483329882e-03
protein/DD_g743,1.44205909155884887594875120781897710e-02,3.36133855065510047990865698413075671e-03,5.98247653519816982398486605706262161e-03,9.43881818728425927513466480321030962e-03
protein/DD_g744,1.05790527507911287971375050626268891e-02,8.08106248857695452730580755806053675e-03,8.07642899239840826435851810602945995e-03,7.25456340299680374393962380149373666e-03
protein/DD_g745,1.47098281448240702625903473639833931e-02,4.76827345227797296368755193945854954e-03,7.42024677901808005013545725002098402e-03,5.56680836110547026364280847722411168e-03
protein/DD_g746,2.18799740036861217889496592402223392e-02,3.77132614180999790175860525130621133e-03,6.53654072776124877889031311117315304e-03,5.93899125609696279928553991332472309e-03
protein/DD_g747,2.83705894652156529289431482086138025e-02,5.16188472220271949342536185073988140e-03,6.49453300324568315073563950913069404e-03,7.38693760058807733840185526078821666e-03
protein/DD_g748,1.37881642756870803761253204904757257e-02,4.45471738350992777923003596449761477e-03,4.21367366908135189860977572935032878e-03,4.94717387753068764555078157362175413e-03
protein/DD_g749,3.01186871964688459806058349547766328e-02,2.89322012963638119562466640776739265e-03,7.40064835873880866517319253169655064e-03,3.57268355742715145825223162415968048e-03
protein/DD_g75,1.64190660184760343612001511130157788e-02,3.34563611239143306364917412873076027e-03,5.89184315940028094402235272119191883e-03,3.27109691015182224463155107943375574e-03
protein/DD_g750,1.51313042253349990533762891199423673e-02,6.45336742636939909445278810372315762e-03,9.57513227863212157117411904893220314e-03,9.06593385872943386020948724155147656e-03
protein/DD_g751,1.35084541294968273321904566633474353e-02,7.30253750042051776777652040088883042e-03,6.60877644328934019320537277360902667e-03,6.02657047517522024353132900958973663e-03
protein/DD_g752,1.39409237592459766381187044884794488e-02,3.00010927961654881156154711724046204e-03,8.16178788003716423099355245799672560e-03,5.85041111861430119917624758051129828e-03
protein/DD_g753,2.58523721926524206893446034679130161e-02,3.48413561442071395918071187464951114e-03,6.84806236512525563631739239078729388e-03,6.72653784386602683382720056502158053e-03
protein/DD_g754,1.39230403345248386979244517807310660e-02,5.66734212483723511303631467030965176e-03,6.79852018638702535219288418597498583e-03,5.80499345898331793144516697382157976e-03
protein/DD_g755,1.27650288988406106295093178561351866e-02,5.64069010332649030818685377318975036e-03,6.13266908059722363656596678523023798e-03,3.61644559801976134685129514774935957e-03
protein/DD_g756,1.77135400846187491807177613449161601e-02,1.05884092405423092371745140948171205e-02,6.35430737771270206391076551976572263e-03,8.37719519857841154636021608636810197e-03
protein/DD_g757,9.78694609128105109530170701398263423e-03,2.48596934947554552511309597052831784e-03,6.08515241380729474093294821995204962e-03,5.97050555565275219417665223752929421e-03
protein/DD_g758,1.15725906037620068349083830726052615e-02,3.08437877017495766730102666451481278e-03,6.67400174610422948041557841107798896e-03,5.41065390776375858900685239805077047e-03
protein/DD_g759,1.00619411132243126989867108017096500e-02,3.94891108263363570461514293056678777e-03,7.65449840948835421364119709292977376e-03,5.69020318883825096668588542275481286e-03
protein/DD_g76,1.90684812048888066959469653908458206e-02,3.82737450084004099966422668918748445e-03,6.86580285687759033884237694515681408e-03,4.83901890256789901965256227591749825e-03
protein/DD_g760,1.88448635448596366080803608364663759e-02,4.23285986879786438996721519341067021e-03,1.08610283169575310474865834133410592e-02,6.17107406832236133939876880676056687e-03
protein/DD_g761,1.67551658481892334140204441752710578e-02,4.30520870746130664740922888595290158e-03,8.48035615229563914574206149261765059e-03,7.43449590939919016842284532017596685e-03
protein/DD_g762,2.09798541220611062669639501554218683e-02,3.99142944600161218669592790157215090e-03,7.46964749577965318918277755846048613e-03,6.21947558541770707947544981338266582e-03
protein/DD_g763,1.49039706924214335283344545773963386e-02,4.27721941010751995507101527104651529e-03,6.24901637590848426874742687553559556e-03,6.00205605368929769911446044582508021e-03
protein/DD_g764,1.08571560825032292564060979625058109e-02,5.24027776883984579991822649747017450e-03,7.71049599176942256721079583462622215e-03,4.81783491277338257009499121643020061e-03
protein/DD_g765,1.93655053466739894665482833681637361e-02,2.27397728339022234536479336322903369e-03,8.26566626982862965268739114388371429e-03,4.64222620111533698263580177654162062e-03
protein/DD_g766,1.32189476213481633906205817630365379e-02,4.65241183586649934909074167366748948e-03,9.88465225103860677450442938831236748e-03,6.02736135049516873885857485543747020e-03
protein/DD_g767,2.77531640900264773532180338454215419e-02,5.03237294504196942798382933930225038e-03,6.14947907257675650442371288685108119e-03,7.81256614376296620430568964265470131e-03
protein/DD_g768,1.99965905357917624848634426245842970e-02,2.44431114543901280634084150542833987e-03,7.34275177606204444522183014444618928e-03,3.61217972059024135411806239811975745e-02
protein/DD_g769,1.51207459238661553825892023022280477e-02,4.35834982505829460907975858283262373e-03,1.07417393135190298554093674645596457e-02,4.61825480590679484052951136615787127e-03
protein/DD_g77,2.18407663720398063159342368528509054e-02,4.59273433431390804735114832796095121e-03,5.78518618658813969984291760738840407e-03,6.92924217770233903838390934518793163e-03
protein/DD_g770,1.26685114041187608508353140380457861e-02,3.45317636667146880725191977048966419e-03,7.87382347860461931208917950361811627e-03,5.07417675200430728439671700936803763e-03
protein/DD_g771,2.06002001745387499735237740352926716e-02,4.66473500366747203950434697913484945e-03,7.88246710882504952293718091381263579e-03,7.21699939259553417889299926598441552e-03
protein/DD_g772,1.13057279645680641830527834592082731e-02,3.35722494057752375867086783497388231e-03,6.08861887837735616224085221924109858e-03,8.75991554689475079239107998387912890e-03
protein/DD_g773,1.79617823517810321659803715700845702e-02,3.61577812362858408462475394899866901e-03,5.67015848174886161329655639859577829e-03,7.97812633129259586593830015853530419e-03
protein/DD_g774,9.64533961138403896653419642569334764e-03,4.53153103056439912818862725006119285e-03,7.94043902382821331855682684344398723e-03,7.58055813211937537800694329308450647e-03
protein/DD_g775,1.71186036542830959416791095586361281e-02,3.07486924244004227407808110808593617e-03,1.13321131971185629732493416550948470e-02,9.09907800560221604965837003338235861e-03
protein/DD_g776,1.23952702012071085274318951049327637e-02,3.06402565928623542116431916700721576e-03,8.45355031021348966986514079627341120e-03,5.05157259510461692723377571225229589e-03
protein/DD_g777,1.37153917966844139938248203628815724e-02,5.45994235505082560437226404884400233e-03,9.05271156824725848083062250960822716e-03,4.06759255820261279723244976138898251e-03
protein/DD_g778,1.81017080378863881023651354489258705e-02,4.35937121709629988142747832080390817e-03,9.08340257247963382397269294442051065e-03,8.64099691111867158892767550785968628e-03
protein/DD_g779,2.78230646706793993329102680512254252e-02,6.06747538226221253172259492670137185e-03,8.79976270209259996686986037167578920e-03,3.67447266847352475709030837514871618e-03
protein/DD_g78,1.62000610760364676817835496508064104e-02,3.33386620608238745441363455318881977e-03,5.30939736936398311882032312558051191e-03,4.88677450798774866544799611930034884e-03
protein/DD_g780,9.23841383722694951651554205604587789e-03,2.98484638090568621722828450206255756e-03,1.30291204766833498939474025280500527e-02,4.66722247069759809719448276077251444e-03
protein/DD_g781,1.65600799292896639529143152566218120e-02,3.03160677154618866830260053770244667e-03,3.00803773481947559480372767069045593e-03,3.04149588297391908074337391870147793e-03
protein/DD_g782,1.17346736918437993530748425573957443e-02,4.48312343724741009488877235757677369e-03,7.70123731124681804968598527551240363e-03,2.99404474186521215172567175462176527e-03
protein/DD_g783,2.44261829703942008577634011839708164e-02,4.83204167612412282602505456626957265e-03,5.31762502930538567710804776566972278e-03,1.39140088519911842281365153758685347e-02
protein/DD_g784,1.65008116918083738022002076893158777e-02,5.04566576161951025215684435435994952e-03,5.88817586518624091223295331893565036e-03,5.49307651137249032850326341681956923e-03
protein/DD_g785,1.65313515552417615397797387909353390e-02,2.55417382413636720364558778825255710e-03,7.44545163662834745064914495426109606e-03,5.28677266470527330852781333549529890e-03
protein/DD_g786,9.60498854851885239298262270900290679e-03,6.82005221676837646404021516411729215e-03,6.68856645448746196029321794066604077e-03,9.29072904955624810800656168461985414e-03
protein/DD_g787,1.23624818126842754546054555984340414e-02,2.92456835681316646374193742293527303e-03,7.56043700055177566478425350073916983e-03,5.13645658619696863161165070155341626e-03
protein/DD_g788,3.03227076332107385963270372226980887e-02,3.58841429063419494404601601737490029e-03,5.90214037469420953559914210946817470e-03,6.92632225309112170148362703903091862e-03
protein/DD_g789,1.43032254952387341521524884391494184e-02,3.26345736539949401346316440034698832e-03,6.53239800368546785694093774519587092e-03,3.78336367534684711420011767245474558e-03
protein/DD_g79,1.96784143417401824779933824479095545e-02,4.50364323793775984640976967609610752e-03,8.88328297059471973477745064783054491e-03,8.26485224874007915161921173604659452e-03
protein/DD_g790,1.16493950631232492801448703695130569e-02,5.35860850955578123763863492086236814e-03,1.13098092209670650314380724720310430e-02,5.80586734795252536740508706415749566e-03
protein/DD_g791,1.61391800489376724489737413806973685e-02,5.36445067191919001186129055221316299e-03,8.74408917332788594553801425501568679e-03,6.92092580283979730741852392927676667e-03
protein/DD_g792,1.45793271941611573131579567513797836e-02,3.39000147824208407455227209440201968e-03,4.64991224270586575699185005808083606e-03,3.88845846223446753457854621297824485e-03
protein/DD_g793,1.79103811684545525696996071636110643e-02,2.90779826772951545687409390080685028e-03,7.57700584971093304516374875456189743e-03,2.81297910166883468097678196484947684e-02
protein/DD_g794,2.62648177283552105877257830867294243e-02,3.26755391324581704120550541661103354e-03,5.78819706596246128845526485818524338e-03,5.43127984254771375597106506728439340e-03
protein/DD_g795,1.10252426085397706195588800322471823e-02,3.23064315598081760386029460538727281e-03,8.89065288565448799401583114562372111e-03,3.09962843352409795565876690880983718e-03
protein/DD_g796,1.39613061362839168719361702876010130e-02,4.42336940891233114900208944877167110e-03,8.44799966728831490472646973141898741e-03,4.60003972938897569438351666247081232e-03
protein/DD_g797,1.70996390059970220966562110958540742e-02,3.50891508624143205185470224782875432e-03,7.79103702169024733760952268171774283e-03,6.39462363232348919496464162883164488e-03
protein/DD_g798,1.17218138183947228716556901813972241e-02,3.59697791189753103338391967982316516e-03,5.08875913284907119258744989769644699e-03,4.83609905537981767338623999969835717e-03
protein/DD_g799,3.43101070066273083614994188371464264e-02,3.38708257660464733951649587767955358e-03,6.85616237524624322872547864172595965e-03,8.81660471587507024462634519783483425e-03
protein/DD_g8,1.42461908424708824955530738722888899e-02,5.26347824075465669973937232789046876e-03,4.67392476437365594113988018274032673e-03,4.41395908044852892806297659604198417e-03
protein/DD_g80,2.08087112057638887025815789991732988e-02,5.05782803484791120646508181322035535e-03,4.97264886688571159882288092992402387e-03,8.77870650814315200016454841628542612e-03
protein/DD_g800,1.78408314355371473485243897018758244e-02,3.14953916095307949866412528072763279e-03,3.37889169439229098372052247880542370e-03,1.56720670427881916399644995694509324e-02
protein/DD_g801,1.65969884739314103567404872697377270e-02,3.86562456504419452511665324889168702e-03,1.28112776098482585350407498850338549e-02,1.73978590293796171280698769945024518e-02
protein/DD_g802,2.35952339417623479595222588367932340e-02,4.07742386076822475864432944049528644e-03,9.44768671542292510188986241721854908e-03,5.44616809344263333553022941304435211e-03
protein/DD_g803,2.97179221896745901223680558806296122e-02,3.41572523818765675014527205906371829e-03,8.28240599554375396956556527891279170e-03,4.28182624667595038364396519847190494e-03
protein/DD_g804,2.57372307688666243755446904497646873e-02,4.26931162868186238472497730488967311e-03,1.11318029159623605028152540804528073e-02,5.71202343100344454933202447620180851e-03
protein/DD_g805,9.11110366937749113466913982806338494e-03,3.23110525785314151093636822042467999e-03,6.53562462426630073569783413393925032e-03,4.73052042439916161810520665544428927e-03
protein/DD_g806,2.25758825984795090598785838734786062e-02,4.48548993520128637959333543368091581e-03,9.11545134970133526113462146234222056e-03,6.96834936821081001750548765080592008e-03
protein/DD_g807,2.18902815239481702843095395841221812e-02,6.88907057192147140901028584294219867e-03,3.80025325831347995662869588221372341e-03,5.70010525741754891850928919347677120e-03
protein/DD_g808,2.06046878394682465493843748578074840e-02,3.15127336526888323644857075440161305e-03,7.13598846206095096630278383218464077e-03,5.86256183268468102817160258611683477e-03
protein/DD_g809,1.76551739774860958832275433391235007e-02,4.47002947826572175790257843658133709e-03,6.14588919120097814114140883248508574e-03,4.97235019727497249555248431054978521e-03
protein/DD_g81,2.73828056568472407957651682043086901e-02,4.59228636192846831094974280276762079e-03,8.21589228188258784191312237290233839e-03,5.21497302207714503161082861780129898e-03
protein/DD_g810,1.64430010423713297971751384112329262e-02,4.30725285821860024837635921468994378e-03,8.42095811586793046801448201814390858e-03,4.07907147514806421214910576641781466e-03
protein/DD_g811,9.42525827959620990313125098950094420e-03,3.95316418205568466662853495441586974e-03,8.12566802618515295283172668718758012e-03,7.03637291357432187445800452927582369e-03
protein/DD_g812,7.89255528224225401281116906108006640e-03,3.89176994544466517869691699013088101e-03,6.02093448786460574471482082220370306e-03,6.60093633324921332214212962105192946e-03
protein/DD_g813,1.28357521529451936810389109836313371e-02,2.02085366701425166830495101203150139e-03,6.85822678385356009322972175241597839e-03,6.81156996471803594957325740924771987e-03
protein/DD_g814,1.29997492143586696639549766655201347e-02,1.89917078949371022252901677712489037e-03,1.08042536284918986714694961248744147e-02,6.60727317906639525540024285175239048e-03
protein/DD_g815,1.23720364359916888305841637238241834e-02,4.04727750571397630735222213764622684e-03,4.75522603237226820211674740059464712e-03,4.51548073434723569173602422737361600e-03
protein/DD_g816,1.24564318851003890431506486831210002e-02,3.72577468970286594574798795122308162e-03,1.15815820589584319306713717827968075e-02,2.98622669509575480918898486049208835e-03
protein/DD_g817,2.72252850975051422554386841531639014e-02,4.00421807874942387494929707532184156e-03,7.37839522565513447387696622769501261e-03,8.22793872400101514076831929376437861e-03
protein/DD_g818,2.26283207150559843277656723224329409e-02,2.58586771123516549341233099826664580e-03,6.79464421901575386240963479547182892e-03,5.12944547114153970888154795082999631e-03
protein/DD_g819,1.65748099425164701547157591663040884e-02,4.93290465590213840646482742280748693e-03,1.22887128024279438705446207734966409e-02,7.52785668196941477111193765186368234e-03
protein/DD_g82,1.38266732145001408930661664909863538e-02,4.74371357625416517875942398084129174e-03,6.72935198280290227323316190426270436e-03,2.78935378767707192288646451853862522e-03
protein/DD_g820,2.17392635407464344526804838733574442e-02,4.34605277655402882380669858432362296e-03,1.05903019542087355044589888981845385e-02,8.70454809642523945709595245161759241e-03
protein/DD_g821,2.13077174971206990129532920499705718e-02,2.73313596104202095154574716938825252e-03,1.01211479320697849562128389439812172e-02,5.46808495500774681630988923882890428e-03
protein/DD_g822,6.90625772287051816565084086334652779e-03,4.09310933340017159698371528253288004e-03,9.52965339445288434979431713597703921e-03,4.77410254765381264026890492596117803e-03
protein/DD_g823,1.14337986061773323094719105202138866e-02,6.14282472542829258721326521403205244e-03,7.87907539367969105370079823311696871e-03,7.81769021206076984927566347129356845e-03
protein/DD_g824,8.64640590247557852281989794127699933e-03,2.38383491695609307499336009945321724e-03,1.29185162476597709744298313850068060e-02,9.62812845650410496935542353965967582e-03
protein/DD_g825,2.44275684577899417697171455152588130e-02,2.50108665444917035956488541296602113e-03,6.52156532875702773736169638756322608e-03,5.26728418527354881137826902286702625e-03
protein/DD_g826,1.87647932015350077608987393846071318e-02,2.22004731163165290124383058653246661e-03,1.37953785967839438062459722129565202e-02,5.81164001966004674128435961528565660e-03
protein/DD_g827,1.75418671306851862607159290041992201e-02,5.11256173196164848385709902346822578e-03,8.52690980541984655525502773425897130e-03,6.01158093993520403722709235549608619e-03
protein/DD_g828,1.65561583019828604838230372067303656e-02,4.22614522309698834842670951213164635e-03,8.36124217018844253695256032102246997e-03,3.98992339986711150044683877883907067e-03
protein/DD_g829,1.52965153617663943414037486498980158e-02,4.45730674035503002269431400435758496e-03,7.09933909254564111120329615507915240e-03,6.78654855181215174241133368725309613e-03
protein/DD_g83,1.31011180687733693414533250384175767e-02,4.24823216892416129064906695223404375e-03,4.98941191761673478828074899277634209e-03,4.78786339338716901499271812978914906e-03
protein/DD_g830,2.10768000095347251479997120427544550e-02,3.67390025878227518411048262158882921e-03,5.99569999709802411796366319217930913e-03,3.16453799235168686388409587847703804e-03
protein/DD_g831,1.59432388775903572304588799894616409e-02,4.67755101941985092306981009517396500e-03,5.64361086821122823251824720261207326e-03,4.33699250267804956438753312630254516e-03
protein/DD_g832,1.40211601252686779451543616892353116e-02,4.33888246435901501877941706209132705e-03,7.37941547102102131614879640780305504e-03,1.15062554732981741316692171294343481e-02
protein/DD_g833,1.57564482940103513182878565207355533e-02,4.62825941481787463147448618747248090e-03,1.16246217341443070048849716768135077e-02,9.35427322901299390680847277756326849e-03
protein/DD_g834,1.63014705531337741013617000904896964e-02,4.91353217322306838157989489163330164e-03,9.72535215654735840859788380162865909e-03,2.40521147946535650107451565277966696e-03
protein/DD_g835,2.10334231026752031665647401365794498e-02,3.80761222201398143840329390398565560e-03,6.70510074014815777539375844432035746e-03,8.83189503217652109094995708041458631e-03
protein/DD_g836,1.18953497556463563334063454269192616e-02,3.99332737016251842747816054053458052e-03,5.39745168470999990587449062835194574e-03,7.53278269346079916586251332360221832e-03
protein/DD_g837,2.39228138111453247475424001040394179e-02,3.59062888244966513021011460684209866e-03,9.66784029118489199954468050500397997e-03,4.59654787408623520262946338901592903e-03
protein/DD_g838,1.80374570029683612115419186010458239e-02,3.35506632401902613791049894610100649e-03,6.97518841621396873106453983307478006e-03,3.91810468529952668011966068184729185e-03
protein/DD_g839,1.39079115344341498843578544659976682e-02,3.22459597750095745482477541663570763e-03,7.40503320098878400871071953884588409e-03,5.47561128045042443728512321794508450e-03
protein/DD_g84,1.19978479726730557139912364297192594e-02,2.37485214948841960418966891801835751e-03,8.61779745998227660029538101407586267e-03,6.62768988725651311275690867569061259e-03
protein/DD_g840,1.22741492611674012681061394298023745e-02,3.30830506312441764707585143621953855e-03,5.22575141363926919012394564647922538e-03,5.28750094490937807922737329171643050e-03
protein/DD_g841,2.19424340367376782656137812788948279e-02,3.48188596591847526990805979474582215e-03,6.08164895322793467914550501315400694e-03,2.03684709660197000641449977728257354e-02
protein/DD_g842,1.85797450274792448263645322165960162e-02,3.06562513992728220353235724182728932e-03,7.62102711148564015932186970568734781e-03,4.88453382571957484430185418098381836e-03
protein/DD_g843,1.10346113272784361966728695663531029e-02,4.07350498819982902781922141522125959e-03,1.05866104712632574607223285953501722e-02,6.31646315727197016105117500341178970e-03
protein/DD_g844,1.65355886885990249143515465646746807e-02,4.80391966685160274963764820351786852e-03,5.48768868306501405798268775445379796e-03,4.84621278059184190879820144210156067e-03
protein/DD_g845,1.92736085430096852708979596616875053e-02,2.63117911757899135616770696790608892e-03,5.41764085005114653997335209485211350e-03,7.53537362152835140182144621300601410e-03
protein/DD_g846,1.22462450407082579690122366741465522e-02,6.27922205181747137970704808065957484e-03,5.04282429759623573569399127824954664e-03,1.02277518190812546241311938115331948e-02
protein/DD_g847,1.62923701368344551968976564528570436e-02,4.71053827909700714968510852365662083e-03,9.00937979663400361800006923482820966e-03,1.24464627629637304286853398037319341e-02
protein/DD_g848,1.89795178631103927735890749707912593e-02,3.34038792618936459643933920819938848e-03,6.30735559526178261204565829920709788e-03,5.21078321018728035761848450563574887e-03
protein/DD_g849,1.12424316870006973023760511104877587e-02,3.95944164588384223315465981221235815e-03,9.81247870852811334066767919962216060e-03,6.19297313077047664299420536019558643e-03
protein/DD_g85,1.94293731540548993823343954791101699e-02,5.47803628703572753168123457493209610e-03,1.06608302661134719900490445789000646e-02,5.92226620859839516495009678098738771e-03
protein/DD_g850,1.50846073097829429608121816977316565e-02,4.51637294790584133410058416960641306e-03,6.59403451047248884620846245796896162e-03,7.79902173251679536052150518492844994e-03
protein/DD_g851,2.07984430492709879868818961248344024e-02,3.95807845982371225744319957153368877e-03,7.01191206807428753731863361991417955e-03,5.06808955155621797032739514030257338e-03
protein/DD_g852,1.34493724006182780758038077024109438e-02,4.57741416539832599765084080209382165e-03,7.83432418848550896936785264213960123e-03,7.08032734636525946238653108570710064e-03
protein/DD_g853,1.95888105425069730272644827071832908e-02,2.34645646063660897792580370994894326e-03,5.20982770476077624389876420100839864e-03,3.23885333458440644027006524770969645e-03
protein/DD_g854,2.92450517619042963953478941099370219e-02,2.99840549583468947642799252346826674e-03,1.02985085559589343145977174409209395e-02,4.39262713661394388200342531451321422e-03
protein/DD_g855,1.47357107753542330882558932720108036e-02,7.03290461940201501976778286274679286e-03,8.20001144083240297873176406123839360e-03,5.37174680745535551450819005897581424e-03
protein/DD_g856,1.61011125553317101595729953366496794e-02,5.78420294212462428132377350817132486e-03,6.37115771695658289731017219007235692e-03,3.21871531682747060685803231636310200e-03
protein/DD_g857,8.99017702059622335232666685825957015e-03,4.34741343981090155229660675469322299e-03,6.63799797931845434795270590103306294e-03,5.73175725726872996368380138959623114e-03
protein/DD_g858,2.35461204531176694230971496367981778e-02,3.89259563353683396579533504883000567e-03,9.04170005860189014843954747161132244e-03,7.50206367996394042236364955443247563e-03
protein/DD_g859,1.56976022194349467961428702042920282e-02,5.01552860456157702135538070906520967e-03,9.33982000478333455445091737420051952e-03,5.95924422861713224387873947227778677e-03
protein/DD_g86,1.66362370911108595761119011790259471e-02,2.98162242114070318010908403558500006e-03,8.10705552214578796369835597647599201e-03,5.34645571887358537071615857293168548e-03
protein/DD_g860,2.31081931530800434252952248876617221e-02,5.44283042702005430567331594748494808e-03,8.54883757709660860930064432291949888e-03,4.03076385465334118935499812887990756e-03
protein/DD_g861,2.05584609612407127303384590465081621e-02,3.03562084692885526830625266480263017e-03,1.20155181990978646409755028037094067e-02,6.75753316447920257708023277280384814e-03
protein/DD_g862,1.61487202368695851670705122527019164e-02,4.42966606909565848234671511394964465e-03,5.69755746130347013795809865075865428e-03,6.52537304695897480767935469460387126e-03
protein/DD_g863,3.02975764590036987792992747635856597e-02,4.92468636436390726743372502976410725e-03,1.42598963396657194825457573742168424e-02,8.77031700923303413059658271858407343e-03
protein/DD_g864,1.32573227872923972433259106764408413e-02,4.35287624056052254188801400727368452e-03,1.16710413856285042683555195392948051e-02,7.09794032920361605114287107728042270e-03
protein/DD_g865,1.48628380528183495235812972005442936e-02,2.86557836840780057034336411107198848e-03,7.00819108363209895777901024844716662e-03,4.41071451398167760095987261767183269e-03
protein/DD_g866,1.59194880413327532636105569676667376e-02,3.72035670150824854086157516485571092e-03,5.93261139701111154555408612504031020e-03,5.31048095075208133962703159879843216e-03
protein/DD_g867,2.75817859807039810674487916346469027e-02,2.61829837050785775778277202710675706e-03,8.16201772506705208583942975013590885e-03,1.00393344961302727588902106240000282e-02
protein/DD_g868,2.10293064619952066323900461605056746e-02,5.02062158061571978588444194823336251e-03,1.22759337490323930832291553513453292e-02,5.21829198275016665050573759660602171e-03
protein/DD_g869,2.21236738001291272986832313838919356e-02,2.89492593024048269814901318814547010e-03,5.47595320580561448249077915550310706e-03,2.94260075044254955875392148523640665e-03
protein/DD_g87,1.43051033908973026986092701330428821e-02,6.53157892141838120549247708364536235e-03,4.01992223710632591686853747304855678e-03,6.56152322613015760939954228654160831e-03
protein/DD_g870,1.63290132903204066189642658654568587e-02,3.76372720524035153580369909326701066e-03,6.51433421348800845162012858637812577e-03,9.58176803029280634195891787677412621e-03
protein/DD_g871,2.25109032604439743304546146278049189e-02,2.07287448522001889668496920012180050e-03,7.51200354893377209256462158570714665e-03,4.78577483496089401807535524056085948e-03
protein/DD_g872,2.53374804109244304843921337883919781e-02,3.98429895884681042698497873463407289e-03,3.34583551581857706521324856335138026e-03,4.64991617851452219493678257915767947e-03
protein/DD_g873,1.70356576638886431217520659458016682e-02,5.20863978740327934860730064054782549e-03,1.42409917628330502803731397539176801e-02,6.54349859975162981041518141634249705e-03
protein/DD_g874,1.31837413485688390560906361195698887e-02,6.42149631293003759567626909945425719e-03,7.19055085134143475523060787099109038e-03,8.28462997025102602631269100304273296e-03
protein/DD_g875,1.95468180926749224248395671402245655e-02,3.31013793645260757033694712452726443e-03,7.28439466611354245841700306932688950e-03,4.41907153216471856328890944488477840e-03
protein/DD_g876,1.88199111509407572189990213470337014e-02,4.27110312808551260097324194506345661e-03,4.81498870091026200745824862090025051e-03,8.53986435019383563152638956647893470e-03
protein/DD_g877,1.63237853641058360052395240090272223e-02,3.32544567770465293636043389134716197e-03,1.19990864317565394847165052965786356e-02,4.30098274367858753028707609940496573e-03
protein/DD_g878,2.59218317420975287738718730327455203e-02,4.20024170951007341020318075076708734e-03,5.36639429979542240513456048064654576e-03,7.31223567675752475237582105985852258e-03
protein/DD_g879,1.06638359728801328302198128573003644e-02,4.35971130229302316894662264673325092e-03,7.93615332280803898684211165262661595e-03,5.77419393947367429199231819630997802e-03
protein/DD_g88,2.26204462973021111416514051849737707e-02,5.67244897315607470713878284034160486e-03,5.24158134211094270629302253755435019e-03,6.15101424134089340403908341574351036e-03
protein/DD_g880,1.20288402864906685071726442195135837e-02,3.15593969148784121541615318585126806e-03,6.40992579806492116423739315789315385e-03,3.29200896904352841353811426172851983e-03
protein/DD_g881,1.12787636267702577361490463340170602e-02,4.40313520978028484019187881296627915e-03,7.47679974843674509763860311672188732e-03,9.12841553676243330859766314955929105e-03
protein/DD_g882,1.66523244490513481422388995441913744e-02,3.46732724612385923236485894259225042e-03,4.69082247917933644482336873671842784e-03,6.96799693333225649164600379445029844e-03
protein/DD_g883,1.20853553187474702474655561986345220e-02,4.42759266815503737344837047216512176e-03,1.22456542726236814832258840183615160e-02,6.19701585178987145240269222876149031e-03
protein/DD_g884,1.68481290320837432289587531664841300e-02,7.19766195410443723426088013407946630e-03,9.42328617684536013132259840794134040e-03,7.45013931667299533913835680095286881e-03
protein/DD_g885,1.52717958234294704942649771439766377e-02,3.70569744562200285336421655496622337e-03,5.32673940433063591242309886461401673e-03,5.57664494239676978327367714760596482e-03
protein/DD_g886,1.93688771515246242406684392814942822e-02,5.12861440397126537507834650103387243e-03,5.21912800790589342386557147543378202e-03,7.73723159902127493737642237424459282e-03
protein/DD_g887,3.08280979001306273266189243564361524e-02,6.16125200194128432845668578161292262e-03,5.11704634445887866912816987794972408e-03,7.02581092204258998568138516246023288e-03
protein/DD_g888,1.88142728726609986951390495344033435e-02,5.22896007150820657458902437525698543e-03,7.33089358932626790295165466123382451e-03,4.78394588959308056135493494927388714e-03
protein/DD_g889,8.45013001676396679780402344773329393e-03,4.02086498433164708371629685427879824e-03,5.48532920653646604691104435287253506e-03,4.43466992612066278102277843388099249e-03
protein/DD_g89,7.70117909571385343807098648817668588e-03,3.63531571792219548567990294747907007e-03,8.15054016563100484029389377409001860e-03,9.50512494212048935389739125647990484e-03
protein/DD_g890,1.27698690161769671684147151802316128e-02,8.02791322279511955326410617901657702e-03,6.15148552336874731752035704746999529e-03,6.06277217711961869089525405279521898e-03
protein/DD_g891,1.79109746244396547315164630569639638e-02,3.61468786146032333747989203164996798e-03,8.83310306615972923387901545527212413e-03,2.84499929364485751775318196577006130e-03
protein/DD_g892,1.69952624014723522438510437224369454e-02,4.80398234648056376746248512477045458e-03,7.29187515469613984112945018540397816e-03,6.33069132035190409416977142094600195e-03
protein/DD_g893,1.76206981731027917938987974106068332e-02,2.71150665812629339384501321555580688e-03,6.16013694138559615876700246397310181e-03,5.93784969749503887783983317779774978e-03
protein/DD_g894,2.29491701684752520569017070514853860e-02,5.01354341906017951660004089509244041e-03,8.28259627737160179461239771205382118e-03,1.22484031244584369298839002784205912e-02
protein/DD_g895,1.48854304058060643935025814808332881e-02,5.09167734303938583450224868615904895e-03,1.06488144303111244564421038987249560e-02,3.46535277675633511671111656861339445e-03
protein/DD_g896,1.89310593312329032652223302185963960e-02,5.53271531065414197169252525801194231e-03,6.00069472139940503649633469860031879e-03,2.91888134801605709150139803077678704e-03
protein/DD_g897,1.27482906551744357950658541234682972e-02,3.74223963088330605307871150441676617e-03,8.45078684308067162849216718827923506e-03,4.54172288741601257322130572735677920e-03
protein/DD_g898,1.12035678358119055287495777510196041e-02,4.86787806081971928129818916318053298e-03,7.42977885471967030832600980330517911e-03,6.40278413771071788910437784367652676e-03
protein/DD_g899,2.50333838836180865752989511797877381e-02,3.71496652065258341261464796195634210e-03,8.17495692151938895974488922032832665e-03,5.28065440071598505701444718720300222e-03
protein/DD_g9,2.13946512536343437936139277165997206e-02,4.40154204788316380404870326763764181e-03,7.61630052580908346842751287220176315e-03,6.28248315969349977319562139039637666e-03
protein/DD_g90,1.47645746011830326771281353365359278e-02,2.30617463497813541956890582177090517e-03,1.24860311371684480436438710421924013e-02,5.91611724631654148952768072233088278e-03
protein/DD_g900,1.26702667058254906475383007769514197e-02,3.57638579049647440982068599468870692e-03,4.62915700688509818534579560081846818e-03,9.37802002894386255767355217857564994e-03
protein/DD_g901,1.92692343588724059222677871290672750e-02,5.53214772627556803797759218973395351e-03,8.90961541722661678206902600499684199e-03,7.57667662070012409804644747614187187e-03
protein/DD_g902,1.14722902990700782782657561640215054e-02,5.19648402380947562976932256910161581e-03,5.84434433766995138303379139148815804e-03,7.23180533577435932607690676957151919e-03
protein/DD_g903,1.32781185947826808258477621111299157e-02,3.77080499630216108815559090715962778e-03,1.16612918215841495281871259249991547e-02,5.18961856328452689030571374965848484e-03
protein/DD_g904,2.18864220864807000679549323312748435e-02,3.55212089163912518442789719071390730e-03,4.47868453338412149529358150201526185e-03,6.92954414107598056849346504524739400e-03
protein/DD_g905,1.68963217035569460712537604883827634e-02,3.26352150456952832139349400146643871e-03,9.49578465958906970754491058512511836e-03,5.41327263762445038027412090738000014e-03
protein/DD_g906,1.75594993670580294709377763051148737e-02,4.24500240531964347462860592381154610e-03,7.58894322168430168157460217193113796e-03,1.68421295604104337393729668571372940e-02
protein/DD_g907,2.73001774495809510490896837705402539e-02,4.55788838137144033531023702228009979e-03,7.57877822033628385235152360480810014e-03,3.13326533218601741542692194244504992e-03
protein/DD_g908,2.12717224141559611335859280378360578e-02,4.12710112863750245322257624623559937e-03,5.16630745579734722731723323716826324e-03,9.22553204313865043376288517974746541e-03
protein/DD_g909,1.59041404339534010573464483238192252e-02,5.19426731917020634194243974500551520e-03,1.44089468770952098558152576700206210e-02,6.08765846552785710264709612571421213e-03
protein/DD_g91,3.40427856730076688260701166984737010e-02,3.22619010541322462109697189709146073e-03,4.33097829998240506496026338307340598e-03,5.62664799927623033673142391242732715e-03
protein/DD_g910,1.93581069533627439021220185356194926e-02,6.82243669739646061182300238234385797e-03,5.76743557091691196163546499523238484e-03,5.92204667875781398360924915579183278e-03
protein/DD_g911,1.80573376627217322609296204507812178e-02,4.13575072757242307881685406783862864e-03,5.27412058627954895229365448084921595e-03,9.25895665813163174289725552494205286e-03
protein/DD_g912,1.47893048112027114675826087110231017e-02,3.88271198036573467821391503150318870e-03,6.66502466581049498859339966946527344e-03,3.88478249687397692219494478371810156e-03
protein/DD_g913,1.42691666014463168508977189589949301e-02,4.51877982615596017399980156685270471e-03,6.81667787370952361433428327024305025e-03,7.72154378925684817136354144704061397e-03
protein/DD_g914,1.43327769149956778711413397175936111e-02,4.18171285086878825976957633070791064e-03,1.01613412638779396336023584916532551e-02,5.78558403872796499441043943609989911e-03
protein/DD_g915,1.26394196686767753183970662742341580e-02,3.68110097135410163103163541677796827e-03,1.09848839926812613069622289793848071e-02,3.89982702898569900396505915465152980e-03
protein/DD_g916,1.48821500373302399390887106284873374e-02,2.87883295189584753895280473709925340e-03,6.10196407627247959898858548210425032e-03,8.72791105984154954953996857715894772e-03
protein/DD_g917,2.00688987907241726286469447410034864e-02,2.87037386085743707083500628419275826e-03,7.71132987669939565866559883767202731e-03,6.70061790548616566662549090987842335e-03
protein/DD_g918,1.80314726861840084631627654295562931e-02,3.43131639364129194049493697286683255e-03,6.94080871244110475427612648522824639e-03,3.37394304350979191113725758133893066e-03
protein/DD_g919,1.66771583841463481231526365620966601e-02,4.36399699159590683986689961812966027e-03,5.97981815181366143473961179254800898e-03,4.91874180040745392293887900315560663e-03
protein/DD_g92,1.34251011130599447498391974043184909e-02,5.46342548740739742921663910350855938e-03,1.06191991290651216494367000485256310e-02,5.03916433410983491837333927433752520e-03
protein/DD_g920,2.09372785935834313389537638371160205e-02,2.41745963624603147894364063124804510e-03,5.51404377552874186037800225278603293e-03,5.46292186439151592040117695093973581e-03
protein/DD_g921,1.43013518613884929664933371484060247e-02,4.76148145181288062365461182588055913e-03,2.47333557247994151225655761034034860e-03,5.18380774605292911725603481566823330e-03
protein/DD_g922,1.63242394382312347739840452160447752e-02,5.76047069527433320056214809694123463e-03,3.58350744018842482741810036229817841e-03,6.60846701139339188972268242526850856e-03
protein/DD_g923,1.70366769931546608364629692143249007e-02,3.20197873254817378896272078606942138e-03,9.27438895203120291295174349486937415e-03,7.56590549503943115081993247735710514e-03
protein/DD_g924,1.60041587114581032522090798524563775e-02,4.90301532725850088985954093382718528e-03,7.14452472711464254467725192852168354e-03,7.12330799357473235414718380244599190e-03
protein/DD_g925,3.57915550844672223939195686064126042e-02,2.68930668109242401206711723621593809e-03,6.65275912542787855507515094151595850e-03,4.40272762917214223103715588215871831e-03
protein/DD_g926,2.07967564012602520453798853044537940e-02,4.31153421630734370592495996909784230e-03,6.69814493624864024204319992101419449e-03,8.01136794214410709980193454849218281e-03
protein/DD_g927,3.39724472277518493239406221305347661e-02,4.06091691046536480152853278375084113e-03,4.97734449597608898584527781116780930e-03,3.17021603284043732890049412781167641e-03
protein/DD_g928,2.12888522039902325970678956337529570e-02,3.11212030980941464454117493435947223e-03,4.24111824474187510961219088077325855e-03,5.23620505496217463808797645679801635e-03
protein/DD_g929,1.98265197311428287814243959602982219e-02,4.07454895071412408308180188123809787e-03,1.08063574951017239081264100278692925e-02,1.38317312659236484472725555024671222e-02
protein/DD_g93,1.84826199786291767493466852483196818e-02,5.53985099587369016763967399952244075e-03,9.52020696244744715996311011237624132e-03,1.07288902241000949677375138739779862e-02
protein/DD_g930,1.89358148657456916294699021501129741e-02,3.79770244849617499515586882823949838e-03,6.46871077482268222262371136803668211e-03,7.54700009947653088165961309870517775e-03
protein/DD_g931,1.66493746784004798493508265685020471e-02,3.89044516363654466122429305381897474e-03,7.66570739213538696468572528388820763e-03,1.12389790089764057322886263306745572e-02
protein/DD_g932,3.87069061225879933954550600624379188e-02,2.69532760793756367785312737228845069e-03,4.96217872039496488110647011397564761e-03,4.80332290471501405672808857847276559e-03
protein/DD_g933,4.77796083258997687250974328951692778e-03,7.50585025237775367365612359745825046e-03,1.10568301813578769472279816184672960e-02,4.57940352747647215870837680499987330e-03
protein/DD_g934,1.27677443325332112482453400212950876e-02,2.02311639455484319326187700014814595e-03,8.32740391670689973445327352322572014e-03,1.36647369923101315565023162924142638e-02
protein/DD_g935,2.14916897770918168374912364259468571e-02,3.86054084259585758030893174772699120e-03,1.00411757876161940229875400735530243e-02,4.27959754237970988391042844569154168e-03
protein/DD_g936,2.03394295892216232310834869125544227e-02,4.97849364296391321522694493514763437e-03,5.87805325367478343510592951466853387e-03,1.10741903594228825725516562758657227e-02
protein/DD_g937,8.76617171262500711217830028920518211e-03,4.55374615607900784581237868329871204e-03,9.16222619271585482685905041806493613e-03,3.15751573503801599406637105737320737e-03
protein/DD_g938,1.90914660006973468754683376148600500e-02,4.98605896164341215351716831129051136e-03,9.63269811532320485776251662692275970e-03,4.06606789708606054819434419872903314e-03
protein/DD_g939,2.00421668101640411998870290412935106e-02,3.61058902345189286016497600330875585e-03,8.71072911231748868790647587483648637e-03,4.73565602227393580858484874143552961e-03
protein/DD_g94,2.45200336172994826991142849391755042e-02,4.89152719044330122103798645185988189e-03,6.79569501454082270049910686722335339e-03,1.19726056952454500911178767058278810e-02
protein/DD_g940,1.44295546483326885134488806558141966e-02,3.46868490140151863801926736576294834e-03,4.28884142338468697768170753320436979e-03,5.50557353306146739569980794601252878e-03
protein/DD_g941,1.64542103403847416649511242083164636e-02,6.15197625227752346506937479627506956e-03,7.29766847195619939172724414270747945e-03,9.06289078311813577376811588575215676e-03
protein/DD_g942,1.61253059664276049957619944068149388e-02,3.90800820992072694851443168757348719e-03,4.67689652073260093221127636574433678e-03,3.28419975995887997350553013839681980e-03
protein/DD_g943,1.86015262672484061058443312534036625e-02,1.91537202346594564458724735467622122e-03,6.61766113800473486458034232565769998e-03,7.25371075683250978789500734757491187e-03
protein/DD_g944,1.12185039021184585844658670600036751e-02,5.48381714823203401254649050606798438e-03,6.56551620657067618712177472666484927e-03,6.47465361684730698859447091530942349e-03
protein/DD_g945,1.69621325456482893592278434496427244e-02,4.00583773453729488303371582396902881e-03,5.38077494835037368705416773537007521e-03,3.55864490827801999934254182061343633e-03
protein/DD_g946,1.48202727213986642180017214966976285e-02,3.47291265388709584255310400157519875e-03,9.36581203268764929389399950001038934e-03,6.26884638154051694736130797966857738e-03
protein/DD_g947,9.95863164531334143972355154466531743e-03,3.85301821734182927857856931202089628e-03,7.67384471223534743842726674385289596e-03,5.61837709685009521638170858215054533e-03
protein/DD_g948,8.53558619087008375144561350398977903e-03,3.92045030856854648354040424585465202e-03,1.37700033565981140468700631096775995e-02,3.17426864174644750906362988909971766e-03
protein/DD_g949,1.32047177575224529428154035052407404e-02,6.79686809915526253869234127271717881e-03,5.28107141089553391569238169117078183e-03,5.84621532256761015207046907592014267e-03
protein/DD_g95,1.18752868276420236213097803409580910e-02,5.35264147732144303181184983742487686e-03,4.02227047881443863913697567173317970e-03,5.54321141016914310370790396912164458e-03
protein/DD_g950,2.14788504540707367126554210284266033e-02,2.48015302749102313728411854582479181e-03,5.93279185200322552353116483472348613e-03,6.90171700051446233196286042872030793e-03
protein/DD_g951,3.20793995864432847883588254779761589e-02,3.97474432677600736817568055735939050e-03,8.65498571529967356376551795426565447e-03,4.13385333933963565998552731206127547e-03
protein/DD_g952,8.14320110271523177549779168984033074e-03,6.23762532149751170780984708713852614e-03,6.55985604757464640421932989118239482e-03,3.83435565485587489239334374011082697e-03
protein/DD_g953,1.25317472072708686196778892925135717e-02,2.91704153225409997249101167894750630e-03,9.99323817299614033531825616292233257e-03,4.95078070894028173005134277326367055e-03
protein/DD_g954,2.85221129118210509562182635671224641e-02,3.91230483012788711965589468793892545e-03,6.72082020291759323390260745938816316e-03,1.53366890544152383578939307953392443e-02
protein/DD_g955,2.43052141958175369256727959823702711e-02,5.64798287377577949016874649724691526e-03,8.41675729643467679769024900241586820e-03,4.67115640099994075629758963824515903e-03
protein/DD_g956,1.72308762251894487964944223849939254e-02,3.45952647700150626784236303668788068e-03,8.26669495229212256978900809356984782e-03,1.46916684048329919666344320716897932e-02
protein/DD_g957,1.83682871930106004982969041281163853e-02,2.03675394758461027315872118063797591e-03,6.99743922359995187748119748511428730e-03,6.39196611289717753461498612561635962e-03
protein/DD_g958,1.73043209480877425318582385016885438e-02,4.54549972773974825837524603131207746e-03,4.79793336284452208732036433312272944e-03,1.31025154140043132944002062282323982e-02
protein/DD_g959,1.20472867043127610321037567275508055e-02,4.20515894369782555092022639065601711e-03,8.18964522160209885464314174849599603e-03,3.16306134760247088199443901473439209e-03
protein/DD_g96,1.25981558881487597278646281123088313e-02,3.35918621560425413940367682029633130e-03,8.46759352355696536459728000001673792e-03,4.59512004712607054640795290953914789e-03
protein/DD_g960,2.59747324280918918507597520243535691e-02,4.36662927789128403058950048640864677e-03,9.13572085555839221406210540506871356e-03,8.47758768891909476544075298462865173e-03
protein/DD_g961,1.35973689343003659728594824329390350e-02,5.09907533742573291509824014818846343e-03,8.33342296886520995236475989086222124e-03,7.27486043523274836577685547031342065e-03
protein/DD_g962,7.17017769582080309325824303578025987e-03,3.72706817797759013693843469835335757e-03,8.34784460610447464883487169867855563e-03,1.08992174399274012704201741627464095e-02
protein/DD_g963,1.37378592302614948437553290451308642e-02,4.23910890876234589002962184358890816e-03,2.58110108598587520935718370345682332e-03,6.78301053294035077528203170670098115e-03
protein/DD_g964,1.21123187755210483790540141393855735e-02,3.01756536477525507154764761701619695e-03,9.54613043866032302247188329427470067e-03,3.42825738414946456648237853453781971e-03
protein/DD_g965,2.05996219125090885959934498815268879e-02,3.09236307675176778159226740770699768e-03,6.64522468680193551108842631572597623e-03,6.21091322673746088287855526843598203e-03
protein/DD_g966,1.41450610968744064612890848393966575e-02,4.77969833858130606068402441805867755e-03,5.33942000395147213420903318262991883e-03,7.10520390619070259775391278814542588e-03
protein/DD_g967,2.14646912308850880026071381210425180e-02,4.14493374035063597923870292266530787e-03,1.18349773846274995716557680254477014e-02,4.37866257638514080314923372073296728e-03
protein/DD_g968,1.95510982663390702724616246043354195e-02,5.05972689435000436388424186399241309e-03,7.86993595462070777499888959559199143e-03,5.32812222739761616813852353469880470e-03
protein/DD_g969,1.59749183604505407490719332264337068e-02,5.03038000561370135131286317918436031e-03,5.84291391401711233529111626043052591e-03,5.16986048862795449451087269586847952e-03
protein/DD_g97,2.18647184217774857979926974789351960e-02,2.46499485274293176363807163140102469e-03,1.14234039486914786802404518304482393e-02,6.46698389993712609585170142919261132e-03
protein/DD_g970,1.47380256327359153467287763760516895e-02,4.90345728882652117389763969920858377e-03,8.31484125456801756342685203124357831e-03,6.06823769995808119833568893967431054e-03
protein/DD_g971,1.15252942612387671510247042732014569e-02,4.88440812121403477403570443686890402e-03,6.12866784229825099447183295742755056e-03,7.38186835250217703751458558259767040e-03
protein/DD_g972,1.09745928754760643502502184664012564e-02,5.83153970851664465079366311495853075e-03,5.59967212662919660937741142446026209e-03,6.22307674621465031308648344781041630e-03
protein/DD_g973,1.75318886981095473629494285548360372e-02,3.90383477626850347560241073525973830e-03,5.48607440255052823409687474902216967e-03,4.54132382288398481816021972168827452e-03
protein/DD_g974,2.75221920222372668027744235517420511e-02,2.30279715333299325706935830565432902e-03,5.30100712980134436504124281510755538e-03,4.75258502692204210080548744869309103e-03
protein/DD_g975,2.02044195426873759483946425191211858e-02,3.54812598458906148422337698622919988e-03,1.01973991788703600466894859415708000e-02,8.14205061805567814528547634805093052e-03
protein/DD_g976,1.44623603172363649683421865350152948e-02,4.21254950262306103301459968768145920e-03,6.42123199073435729441892663089035768e-03,1.02172516477641715047136955261483362e-02
protein/DD_g977,1.91639482552480521673148389119946565e-02,3.00208663107577068608859556692374102e-03,7.54197547573027348547315904187824323e-03,3.33078190909947398614097300347935366e-03
protein/DD_g978,2.09328646247599042788834404534365843e-02,4.05533592969381797407946668850066030e-03,7.39662824176064251590410020868231651e-03,9.82133516898779586584946092580392151e-03
protein/DD_g979,1.41928503952769521595363871475258290e-02,2.60609584370916730225148972345949353e-03,4.31524185244346819946751672626729150e-03,5.48135540909179894581736194765645773e-03
protein/DD_g98,2.71365950591504306978634620605492905e-02,2.84095685701525774312631134867277491e-03,9.88678915845885009550979561277661801e-03,7.05149376719677760085716683521845168e-03
protein/DD_g980,1.05126849331566763749241947011630510e-02,5.38212066033640444072991228464287192e-03,8.33452564702315677780249759583964391e-03,3.55931602429735370997490500035983562e-03
protein/DD_g981,1.52315732722343447824689062322513922e-02,4.32007167443945513460426524365713650e-03,5.77289435258995219546111768163522442e-03,5.24289705312760234901694331086478566e-03
protein/DD_g982,6.98748991636570363275625395903790439e-03,5.41934005393751598040706935721752829e-03,6.76693496161515772988328782231434090e-03,4.04475229678191332458081286870768120e-03
protein/DD_g983,2.07554636822176400984867174451526918e-02,2.95678508143339316809098001058446563e-03,6.02882780198586084355903769406478316e-03,7.34059474949215198558217037663601345e-03
protein/DD_g984,1.07107895659124503042804153677702182e-02,3.43613562993920098295277459265180883e-03,5.45112796695881443364988667683335972e-03,7.67648289527148527939972144201344755e-03
protein/DD_g985,1.86703959846084722396250837054588816e-02,4.73567699159163653495478059930033960e-03,5.68966906159308906590777038472096153e-03,1.14332192335438670895346226899923054e-02
protein/DD_g986,2.04946162050315293943080062277141892e-02,6.10913090595317246809197231746447934e-03,1.21495933807170401868755981998836998e-02,4.28740979260099678944189706901894075e-03
protein/DD_g987,1.07929931710810849975813287008712602e-02,3.38160131766055300796008434214282432e-03,6.49730955955644104862382587188664194e-03,1.52558897492819003963824678246307355e-02
protein/DD_g988,1.81187319294170055127055599697735713e-02,3.40668491325024608299725015702746836e-03,9.60188069945423558590569179417055806e-03,5.15362332081877439912208130370260814e-03
protein/DD_g989,1.87712891078678183971957198250988494e-02,4.90942817160756663531959379210834046e-03,5.28005944737089287496168660799706325e-03,4.62614244301197419865878396892216332e-03
protein/DD_g99,1.56196619061291774456397303342407403e-02,5.57466675283586427182074420982939935e-03,1.31550977967678156050292224802930464e-02,8.04810524296367245635971683185901586e-03
protein/DD_g990,1.19395734924935502547801898962309206e-02,6.40958171906386226512377589303373006e-03,5.95485827453400068307556238147320398e-03,5.56380243546086998639547324363931900e-03
protein/DD_g991,1.20589347179729901164044906011975060e-02,5.15889545708223431869734472208593457e-03,4.09695607355970231902204702180826855e-03,6.71125341867452349890312115396616586e-03
protein/DD_g992,4.15226221786881229377228810488908475e-02,3.52054157456413732600506891555406684e-03,5.97041486482482435762511583461864194e-03,3.72266904640311136411193386433703248e-03
protein/DD_g993,1.27634638774101692713063118176326073e-02,3.25701011655264043748554567193818772e-03,7.01160807057199458816220851279272070e-03,7.19494340347100282092242073681481939e-03
protein/DD_g994,1.41406201858477199368259365653910739e-02,4.64161520477414902010447852298552926e-03,7.32424022451388874770607038566555847e-03,7.69507564403141278411147861440943663e-03
protein/DD_g995,1.36733367063411629569103854181401263e-02,4.69127344930395030639860079805192384e-03,9.60816575041858277004175555225256729e-03,8.29663792467372955844826068243541928e-03
protein/DD_g996,1.35552542211692091221665329334647805e-02,3.74007332720140527213837205401663693e-03,1.03776608460864156455035099216353361e-02,3.95865516686830375408348512594684871e-03
protein/DD_g997,1.35104361488420322040409481361950011e-02,2.87713937187680740881712859211571347e-03,7.78934135824783758239817800701866110e-03,8.12880464589916639396129334687545982e-03
protein/DD_g998,1.94384906979355757552966329167213037e-02,3.13544246520200397519886247725525046e-03,8.18160568188117191342676889553244863e-03,4.42187741812254980150751297415840293e-03
protein/DD_g999,1.20723166097333692116058058295698686e-02,8.40129191182806118887574316552230870e-03,8.67772603900233940174567865935004866e-03,7.25962922919278111765721278557887270e-03


==> data/eigen_graph_biological_16/eigenvalues_relative_error.sorted.csv <==
percent,BFloat16,Float16,LinearTakum16,Posit16
0.0,0.0047779608325899765,0.0011494568877892003,0.0019959628531544425,0.0008560054322288079
0.0008210180623973727,0.004831377173733954,0.0012441501006525953,0.0024733355724799416,0.0014690879063305974
0.0016420361247947454,0.005032337956608705,0.0014579931047796623,0.0024918759708319697,0.0015964992277237846
0.0024630541871921183,0.005185995189290405,0.0015387645900735707,0.0025811010859858752,0.0017195718708395917
0.003284072249589491,0.005230424371134611,0.001792530261487858,0.0030080377348194755,0.0019781741006233266
0.004105090311986864,0.005306248240231505,0.0017961881415417254,0.0030248331678292607,0.0020880774521697585
0.0049261083743842365,0.005564447161184218,0.0018313108471300437,0.0031569554045217173,0.0021217774017524894
0.005747126436781609,0.0056469001643433304,0.0018346953236936217,0.00322209262487374,0.002159473690818079
0.006568144499178982,0.006145042237076001,0.0018850496593697493,0.00327592208968002,0.0022010876659552055
0.007389162561576354,0.006234775223852127,0.0018991707894937101,0.0032839450336525143,0.002208609113685819
0.008210180623973728,0.0062415167103389724,0.0019153720234659456,0.003291391995496674,0.0022549159921584918
0.0090311986863711,0.006423460366861991,0.0019312733497146358,0.0033372852038071306,0.0022590421946749348
0.009852216748768473,0.006443140296516022,0.0019419363331276325,0.0033434352938918506,0.002384691844392832
0.010673234811165846,0.006604382646363246,0.001969037256408879,0.003345835515818577,0.0024052114794653563
0.011494252873563218,0.006691686424655923,0.0019751777478454616,0.003355555123812959,0.002450508109751553
0.012315270935960592,0.00675650811321414,0.001989601862620692,0.003378891694392291,0.0024969990481249964
0.013136288998357963,0.0069062577228705185,0.0020007620431358917,0.0033872229736419362,0.0025526772609011433
0.013957307060755337,0.006987489916365703,0.0020057896211425454,0.003405897076655449,0.0025801860602316057
0.014778325123152709,0.007032584656179839,0.0020208536670142515,0.003414190991220337,0.002668691106518597
0.015599343185550082,0.007032756106220542,0.0020219468514926704,0.0034549061377360615,0.0027482930141128833
0.016420361247947456,0.007170177695820803,0.0020231163945548434,0.003514418817896766,0.0027670388068754045
0.017241379310344827,0.007263510030288978,0.0020367539475846103,0.0035423545895657193,0.002789353787677072
0.0180623973727422,0.007286970440902551,0.002041226936530773,0.00354937420552328,0.002804594056113145
0.018883415435139574,0.0074111352793033835,0.002072874485220019,0.003583507440188425,0.002809644813664445
0.019704433497536946,0.007467962324047892,0.0020750494385726346,0.0035904307609177376,0.0028449992936448575
0.020525451559934318,0.007468028837465735,0.0020761324661911526,0.0036198676620947503,0.0028454233681411895
0.021346469622331693,0.007534186565211457,0.0020860015204929145,0.003623419885929167,0.0028577672970435774
0.022167487684729065,0.007701179095713853,0.0020932859581423917,0.0036522489319765475,0.002858453442165767
0.022988505747126436,0.0077761867770148405,0.0021182062431584613,0.0036552300378481836,0.002899250629400797
0.023809523809523808,0.007779994320366907,0.0021464068378208028,0.0036793167426764205,0.0029188813480160573
0.024630541871921183,0.007892555282242255,0.0021546131445307377,0.003704055905295833,0.0029248858745959763
0.025451559934318555,0.007914815283108022,0.002158135615224317,0.0037105480474944386,0.0029370593397589928
0.026272577996715927,0.008102313845911889,0.0021671257659989836,0.00371343429375749,0.0029426007504425498
0.027093596059113302,0.008143201102715231,0.0021957054763635225,0.003774869774178311,0.0029435731882856394
0.027914614121510674,0.008166304858432153,0.0021960917362382985,0.00380025325831348,0.0029473323772421724
0.028735632183908046,0.008177388536521056,0.0022080495855580995,0.0038103229785829452,0.0029862266950957546
0.029556650246305417,0.008233416845238777,0.0022094520830313684,0.003816443407863838,0.002994044741865212
0.030377668308702793,0.008247478765901442,0.002219908581477228,0.0038397392803661027,0.003018166647300398
0.031198686371100164,0.008280617476766573,0.002220047311631653,0.0038418673688689043,0.003022739267372055
0.03201970443349754,0.008297679424436216,0.0022218085774274128,0.0038436743270539096,0.0030291708590299876
0.03284072249589491,0.008298166895075442,0.0022382329323276363,0.0038531026057325693,0.003037500294351784
0.03366174055829228,0.008314660577708133,0.0022462714676125695,0.0038806031065348663,0.003041495882973919
0.034482758620689655,0.008427314463080338,0.002248395327909543,0.0039056318911241546,0.0030484114185428055
0.035303776683087026,0.008440396550751664,0.0022491608920312536,0.003952622294597958,0.003056100059729272
0.0361247947454844,0.008450130016763967,0.0022681521389534068,0.00397839715820407,0.003099628433524098
0.03694581280788178,0.008490882178799702,0.0022739772833902223,0.003991908583006625,0.003115743003182976
0.03776683087027915,0.008517251297980118,0.002302797153332993,0.004019922237106326,0.003118127172911319
0.03858784893267652,0.008535586190870083,0.0023061746349781354,0.004022270478814438,0.0031246967307264556
0.03940886699507389,0.008604766941897593,0.00230954801097699,0.004065421288966047,0.0031332653321860175
0.040229885057471264,0.008608145985149463,0.0023103708894079158,0.0040721537732864976,0.003143739888969437
0.041050903119868636,0.008618329328017963,0.002318095246423744,0.004078306297219884,0.0031546712753380553
0.04187192118226601,0.008642992213892227,0.002326133284966566,0.004094304479285802,0.0031574926354903856
0.042692939244663386,0.008646405902475578,0.0023365164249002043,0.004096956073559702,0.003157515735038016
0.04351395730706076,0.008651636065648087,0.002346456460636609,0.004106008096477044,0.0031585101193775883
0.04433497536945813,0.008766171712625007,0.0023642693410791315,0.004122619137793547,0.0031623714580871726
0.0451559934318555,0.008856380470076756,0.00236858464172257,0.0041229576498096575,0.0031630613476024707
0.04597701149425287,0.008861509173921958,0.002374744644976078,0.004136334263021192,0.0031645379923516868
0.046798029556650245,0.00886761088920591,0.0023748521494884197,0.004153023692233009,0.0031702160328404374
0.047619047619047616,0.008869741448595156,0.0023777532817691152,0.0041567612616999795,0.003171979046405573
0.048440065681444995,0.008899237873868218,0.0023793730367360176,0.0041584089804522,0.0031742686417464477
0.04926108374384237,0.008915425763347173,0.002382344253188176,0.004164672511791006,0.0031917049045536135
0.05008210180623974,0.008923369324180107,0.002383834916956093,0.004207651549937318,0.003195363700725043
0.05090311986863711,0.008936678914960527,0.0024057319894373406,0.004213673669081352,0.0032020726526853366
0.05172413793103448,0.008968918757573656,0.0024072688667430625,0.004216507428020307,0.0032151925917280875
0.052545155993431854,0.00898791842335527,0.002412418840771232,0.00422159862992246,0.003215466247794805
0.053366174055829226,0.008990177020596223,0.0024159667685375507,0.0042281336061382,0.0032187153168274705
0.054187192118226604,0.009045499304578934,0.0024174596362460314,0.004230085923212474,0.003227332331941607
0.055008210180623976,0.009085925723863119,0.002420421075299083,0.0042411182447418755,0.0032357451792876884
0.05582922824302135,0.009111103669377492,0.002426102982418274,0.0042449221532798505,0.0032388533345844065
0.05665024630541872,0.009137269600677587,0.002426237769803063,0.004255551177126091,0.003250106581809047
0.05747126436781609,0.009156553703916697,0.002430712835606124,0.0042595600089363785,0.003253481820539535
0.05829228243021346,0.009168075448285814,0.002439246597913449,0.004275946468097544,0.0032593509934044254
0.059113300492610835,0.009176971974656799,0.0024406512501976064,0.004288841423384687,0.003271096910151822
0.05993431855500821,0.009205023517809914,0.0024443111454390126,0.004293514829384147,0.003280908300066358
0.060755336617405585,0.00921816202187889,0.002447922788258311,0.004293963922112699,0.00328419975995888
0.06157635467980296,0.00923841383722695,0.0024504233667445776,0.004294041957198275,0.0032920089690435285
0.06239737274220033,0.009251727793505405,0.002451815868296572,0.0043044958211215355,0.0032960388404535885
0.06321839080459771,0.00929826666346523,0.0024540751575531775,0.004315241852443468,0.0033015811198468287
0.06403940886699508,0.009367885621885265,0.002462803797727423,0.004315247981198359,0.0033080711617015485
0.06486042692939245,0.009401620013730762,0.0024649948527429317,0.00432871717401032,0.0033163570907531153
0.06568144499178982,0.009406654614476586,0.0024795977401116383,0.004330978299982405,0.003330781909099474
0.0665024630541872,0.009416870169031255,0.002480153027491023,0.004332274178758012,0.0033333137217387153
0.06732348111658457,0.009419677105427458,0.0024859693494755455,0.00433565632599199,0.0033403399140922566
0.06814449917898194,0.00942525827959621,0.0024871703343950532,0.004337889020268962,0.003348633057710605
0.06896551724137931,0.009440501814562699,0.002491841405458832,0.00435909412208155,0.003357828687641839
0.06978653530377668,0.009440587763652631,0.002492256666189099,0.0044190480343747895,0.003358164280449724
0.07060755336617405,0.009493067301758897,0.0024933323902076978,0.004427458851274834,0.003373943043509792
0.07142857142857142,0.009529594757701418,0.002499014706755637,0.004445303585650871,0.0033865457015794047
0.0722495894909688,0.009561329978277917,0.00250094136516139,0.004450662243327388,0.003389485233541772
0.07307060755336617,0.009604988548518852,0.0025010866544491702,0.004452285616791332,0.0033934871375163435
0.07389162561576355,0.009643941402006787,0.0025024384218872765,0.004464066509297036,0.0034021465412401074
0.07471264367816093,0.009645339611384038,0.002506380697872598,0.00446841143088229,0.0034037900059265855
0.0755336617405583,0.009713076051989762,0.002508915636248999,0.004478684533384122,0.003410663812954169
0.07635467980295567,0.009771700767824366,0.0025228862455038423,0.004499823551109,0.0034282573841494645
0.07717569786535304,0.009786946091281052,0.0025360241627990867,0.004507037355590528,0.0034420675018067685
0.07799671592775041,0.009792180167690847,0.0025373613425295045,0.004514589618796521,0.003457630959234291
0.07881773399014778,0.009808897002829215,0.0025531632141465536,0.00452112699614296,0.0034607848171830796
0.07963875205254516,0.009814268955091743,0.002554173824136367,0.004525904534874086,0.0034641013400562247
0.08045977011494253,0.009844369403885271,0.0025584046217013764,0.004544381273112685,0.003465352776756335
0.0812807881773399,0.00991213395678883,0.0025746061920150607,0.004560309366462095,0.0034702957869477634
0.08210180623973727,0.009927423555216242,0.0025786318375807184,0.004603081053383659,0.003489188959067487
0.08292282430213464,0.009940421048569173,0.0025858677112351653,0.0046055980998788324,0.0034983697248137315
0.08374384236453201,0.009958631645313342,0.0025898976065164294,0.0046291570068850985,0.00351101103455314
0.08456486042692939,0.010015179395862371,0.002593760256710089,0.004632675850500128,0.0035184642164158217
0.08538587848932677,0.010023614985327944,0.002603683422305037,0.004633663887411953,0.0035197421969442744
0.08620689655172414,0.010041799697915889,0.0026060958437091673,0.00464307480833167,0.003526912706970011
0.08702791461412152,0.010042098420786003,0.0026081416001890317,0.004643661305322287,0.0035537373451467505
0.08784893267651889,0.010061941113224313,0.0026145001488860026,0.004645653935756823,0.003557781798488854
0.08866995073891626,0.010091511120503481,0.002615090335129279,0.004647029505197673,0.00355864490827802
0.08949096880131363,0.01013779685695797,0.002616765803046501,0.004649912242705866,0.0035593160242973535
0.090311986863711,0.010160042433051127,0.002618118614461468,0.004662176060923621,0.0035653499541193423
0.09113300492610837,0.01023713021367156,0.0026182983705078577,0.004665490310738638,0.0035670782883156374
0.09195402298850575,0.010282308809261611,0.0026201423127261117,0.004673924764373656,0.0035724725520294856
0.09277504105090312,0.01030507739612817,0.002621414311354018,0.004676896520732601,0.0035726835574271514
0.09359605911330049,0.01032599456118357,0.002621792972200985,0.004678359672396305,0.0035764519212460456
0.09441707717569786,0.010339632534554957,0.0026311791175789912,0.004690822479179337,0.0035832215259879873
0.09523809523809523,0.010372991926814268,0.002638184314589219,0.004702891304840814,0.0035835359990613468
0.0960591133004926,0.010405006266672847,0.002639893130546331,0.004713656986169912,0.003601979449292863
0.09688013136288999,0.010435892871429724,0.002640265472589161,0.00472858498837233,0.0036048115069600615
0.09770114942528736,0.010512684933156677,0.0026465333966512864,0.004744055406274133,0.003605723272254884
0.09852216748768473,0.010528371994287944,0.0026712208782210516,0.004749991627319723,0.003614361795615778
0.0993431855500821,0.01054359361942183,0.002671676593845637,0.0047552260323722685,0.003616445598019761
0.10016420361247948,0.010547714537350476,0.0026758694301296407,0.004755253289509549,0.0036267760181010206
0.10098522167487685,0.010552365255616052,0.0026769235662174717,0.004769332362717724,0.0036328072114797066
0.10180623973727422,0.010564296299649351,0.0026866458855670993,0.004770746013118373,0.0036380767245506964
0.10262725779967159,0.01057905275079113,0.0026871120642439185,0.004774633401423713,0.003638737401097844
0.10344827586206896,0.010580500461639364,0.002689306681092424,0.004777798149511065,0.0036537764147389126
0.10426929392446634,0.010584687696104966,0.0026948930263376303,0.004779201241959763,0.0036658588943384524
0.10509031198686371,0.010604724261289531,0.0026953276079375635,0.004786275191679919,0.003669710478749376
0.10591133004926108,0.010617318690102876,0.0026987683251848502,0.004797933362844522,0.003670240320831574
0.10673234811165845,0.010643396657797219,0.0026998143565686657,0.004802928951184311,0.0036744726684735246
0.10755336617405582,0.010663835972880132,0.002706069620596171,0.004810470771496621,0.0036773437016372834
0.10837438423645321,0.010681562501478746,0.002708522248949976,0.004814988700910262,0.0036773623762613125
0.10919540229885058,0.010702978545849692,0.0027090690032505983,0.004822561575583892,0.0036814996355299277
0.11001642036124795,0.010709281041620305,0.0027106486404343045,0.004834847862387818,0.0036819138071079744
0.11083743842364532,0.010709446271390135,0.002711017815753693,0.004842750840061435,0.0036922714668099336
0.1116584564860427,0.01071078956591245,0.0027115066581262933,0.004848968057823474,0.0036972612389669416
0.11247947454844007,0.010727858880958457,0.0027167402411097763,0.004850910481928821,0.003713640158245971
0.11330049261083744,0.010746421865145836,0.0027172682972161732,0.004851058272054865,0.003721535756730558
0.11412151067323481,0.010792993171081086,0.002717418205547802,0.0048545839680467955,0.0037222344427438525
0.11494252873563218,0.010823096299120033,0.0027243733574184035,0.004878549079556386,0.0037226690464031115
0.11576354679802955,0.010830050211092382,0.002733135961042021,0.004879947051350174,0.003723497902068452
0.11658456486042693,0.010854886586863663,0.0027402107801538992,0.004880894321473771,0.003742354124737243
0.1174055829228243,0.01085715608250323,0.0027445124696707547,0.0048834481068016815,0.0037460490394751744
0.11822660098522167,0.010869700584790027,0.0027445396464471344,0.00489274414370476,0.0037493939031576096
0.11904761904761904,0.010897719557280104,0.0027465356814182443,0.004904879808157783,0.0037604395891015162
0.11986863711001643,0.010908330339684044,0.0027471058697213033,0.004921865145569617,0.0037620334891344353
0.1206896551724138,0.010944266837504522,0.0027524880816656764,0.004934656457323439,0.0037737093235350604
0.12151067323481117,0.010966484091156489,0.0027686270616550544,0.004948143753833883,0.003783363675346847
0.12233169129720854,0.010974592875476065,0.002773521061104654,0.004959197058816354,0.0037855381402335515
0.12315270935960591,0.010975853852264612,0.0027748581459982728,0.004962178720394965,0.003793582904062814
0.12397372742200329,0.010984540930330073,0.0027779181300142306,0.004972648866885711,0.0038010735387463157
0.12479474548440066,0.01102524260853977,0.002778237435032514,0.004977344495976089,0.0038029160651518045
0.12561576354679804,0.011034611327278437,0.002778319214457013,0.004985983483350003,0.003810601823529152
0.12643678160919541,0.011043784085905454,0.0027793017497397326,0.004986900891310364,0.0038107062889180363
0.1272577996715928,0.011180816617163547,0.0027793817277728203,0.004989411917616735,0.003816710171080412
0.12807881773399016,0.011181616585214755,0.0027809316668883834,0.004996552457696943,0.003819307768238615
0.12889983579638753,0.011195668753763046,0.0027849095441611514,0.005005240103203052,0.003834355654855875
0.1297208538587849,0.011203567835811905,0.002785903961994545,0.005020451815832916,0.0038344039113328253
0.13054187192118227,0.011212207455750845,0.002786177372434998,0.0050348768758975634,0.0038397027092680674
0.13136288998357964,0.01121850390211846,0.0027912743459274783,0.005042824297596235,0.0038426521299325237
0.13218390804597702,0.011219103657832364,0.0027983415016681794,0.005049616514919199,0.003850996142698952
0.1330049261083744,0.0112243657218246,0.0027988982770253985,0.005051482201681557,0.003854426126822282
0.13382594417077176,0.011242431687000697,0.002799074596000786,0.00508531872517753,0.003858066489484464
0.13464696223316913,0.011273503920468466,0.002805858265067616,0.005088759132849071,0.003862877850294694
0.1354679802955665,0.011278763626770258,0.002816307396866682,0.005103935805372653,0.003867388261455546
0.13628899835796388,0.011279388620656644,0.002818718446230678,0.005106977108431612,0.0038679703288519206
0.13711001642036125,0.011299494434427279,0.0028214329026145274,0.005112301041056366,0.003878036055586604
0.13793103448275862,0.011303139323653913,0.00282149848229272,0.005112541940868246,0.0038823989902869796
0.138752052545156,0.011305727964568064,0.0028240878755028368,0.005117046344458879,0.003884782496873977
0.13957307060755336,0.011325448758237251,0.0028277659520032253,0.005117455004878432,0.0038856985429186366
0.14039408866995073,0.011339658769888478,0.0028325405527186787,0.005145648474821869,0.0038863249979296053
0.1412151067323481,0.011341873997271787,0.0028330138852312677,0.005160707243013144,0.0038884584622344677
0.14203612479474548,0.01138845868315521,0.002834509539225423,0.005166307455797347,0.0038929101660639997
0.14285714285714285,0.011399557772190821,0.0028409568570152578,0.005169746327935937,0.003899827028985699
0.14367816091954022,0.011433798606177333,0.002843824675836683,0.00517461275781678,0.0039056568642983768
0.1444991789819376,0.011459183451557905,0.002844226674272394,0.005177097336706615,0.003918104685299527
0.14532019704433496,0.011470868252547754,0.0028459124010971125,0.005180695801387534,0.003923013067547659
0.14614121510673234,0.011472290299070079,0.002847812776552184,0.005196144261324323,0.00392556804624321
0.1469622331691297,0.011493407110104504,0.0028643569390505498,0.005196461518157163,0.003929756895128583
0.1477832512315271,0.011525294261238767,0.0028655783684078005,0.0052050701002919674,0.003935220937181999
0.14860426929392448,0.011540339213177868,0.0028688550872990617,0.005209827704760776,0.003935576220251628
0.14942528735632185,0.011572590603762006,0.0028703738608574373,0.005218681693054216,0.003937712193506833
0.15024630541871922,0.011586534205200472,0.0028771393718768075,0.005219128007905894,0.003938998217336272
0.1510673234811166,0.011611501913022394,0.0028788329518958477,0.005221097611995703,0.003939321091058476
0.15188834154351397,0.01164939506312325,0.002883182938362859,0.005225751413639269,0.003948000655863249
0.15270935960591134,0.011649939548288355,0.0028932201296363812,0.005239806018723083,0.003950321078580336
0.1535303776683087,0.011681217776669507,0.0028949259302404827,0.005241581342110942,0.003958655166868304
0.15435139573070608,0.011721813818394723,0.0028988397156562316,0.005245676687987051,0.003971025850436703
0.15517241379310345,0.011727308743371098,0.0029043732412135123,0.005249060065328038,0.00397565587388947
0.15599343185550082,0.011734673691843799,0.0029072111610946214,0.0052508802770592404,0.003977500433736425
0.1568144499178982,0.011770277192092966,0.0029077982677295153,0.0052595721653828685,0.003988800401852206
0.15763546798029557,0.011778218257538005,0.002908883103217813,0.0052722894893445435,0.003989923399867112
0.15845648604269294,0.011791452746916068,0.0029090800688054345,0.0052741205862795485,0.003994514902863808
0.1592775041050903,0.011807265995737943,0.0029170415322541,0.005277764431702493,0.0039972580040802735
0.16009852216748768,0.011831756578485706,0.002920686636406085,0.005280059447370893,0.004001761322116353
0.16091954022988506,0.011849039563379613,0.002921053132039844,0.005281071410895534,0.0040044710169331145
0.16174055829228243,0.011875286827642023,0.002922005323227296,0.005296889210068965,0.004009548661809934
0.1625615763546798,0.011895349755646356,0.002923026691639717,0.005301007129801344,0.004010762405802411
0.16338259441707717,0.011911249271955944,0.002923100750046024,0.0053069486079033,0.0040193856466905495
0.16420361247947454,0.011912596598007858,0.0029232930340002765,0.005309397369363983,0.004025334737260866
0.16502463054187191,0.01193957349249355,0.0029245683568131665,0.005317625029305386,0.004026974627748208
0.16584564860426929,0.011940509969397457,0.002941749747091188,0.005326739404330636,0.004030344454175576
0.16666666666666666,0.011943372986127498,0.0029423616879493708,0.0053375159649847945,0.004030763854653341
0.16748768472906403,0.011943703978453304,0.0029469332619782586,0.005339420003951472,0.00403689304443398
0.1683087027914614,0.011957330610519274,0.002956785081433393,0.0053467181608312896,0.0040377120404577705
0.16912972085385877,0.011961822966312697,0.002959747472852004,0.005363670976291877,0.004043464399563873
0.16995073891625614,0.011978582027428653,0.002960364065400084,0.005366394299795422,0.004044752296781914
0.17077175697865354,0.011982057145269447,0.0029620088374289967,0.005369341459210149,0.004064904719647374
0.17159277504105092,0.011997847972673056,0.0029749865305351507,0.005375003272545532,0.00406606789708606
0.1724137931034483,0.012028840286490669,0.002979521758957844,0.005376845886376465,0.004067592558202613
0.17323481116584566,0.012047286704312762,0.002980485469211448,0.005377219696444845,0.0040727863339936
0.17405582922824303,0.01205893471797299,0.0029816224211407032,0.0053807749483503736,0.004079071475148064
0.1748768472906404,0.012061534263023031,0.002984846380905686,0.005384057996042767,0.004090402466248033
0.17569786535303777,0.012071724453282346,0.002988754515685034,0.005385356095811754,0.004090958825784322
0.17651888341543515,0.01207231660973337,0.002989908072911968,0.005387925971151024,0.004094068715653754
0.17733990147783252,0.012076384350350211,0.002990708833953321,0.005390569853382941,0.004098281569749171
0.1781609195402299,0.01208535531874747,0.0029927851936014014,0.00539745168471,0.004108910735846199
0.17898193760262726,0.012112318775521049,0.0029972644308898866,0.005417640850051146,0.004111229537475625
0.17980295566502463,0.012133887528631102,0.0029984054958346893,0.005421968860384333,0.0041144825961311774
0.180623973727422,0.012135212213509905,0.0030001092796165486,0.005432725202902058,0.0041205889495632845
0.18144499178981938,0.012150718722814627,0.003002086631075771,0.005438639594226022,0.004125979262873516
0.18226600985221675,0.012166963915043842,0.0030038408366269468,0.00544397482447956,0.004127421576391976
0.18308702791461412,0.01218336156433239,0.0030040873868923913,0.005446899529213284,0.004133853339339636
0.1839080459770115,0.012185038386121576,0.0030075790581788496,0.005450474999083732,0.004134833516735487
0.18472906403940886,0.01218851387484137,0.003009866606301436,0.005451127966958814,0.0041361634311629075
0.18555008210180624,0.012211255278477244,0.0030142131435258552,0.005457064337863842,0.004139267115009631
0.1863711001642036,0.01224415865805498,0.003017565364775255,0.005460616559325982,0.004144620085501241
0.18719211822660098,0.012244186658962292,0.003029790417510705,0.005462474218690966,0.004158174738706068
0.18801313628899835,0.012246245040708257,0.0030300438914983557,0.005462807507981437,0.004159532191306652
0.18883415435139572,0.012270879139228525,0.0030316067715461885,0.005475953205805614,0.004170723721752567
0.1896551724137931,0.012274149261167402,0.0030323042678543233,0.00547789765759022,0.004176279289297306
0.19047619047619047,0.012277139646351555,0.0030333321910165694,0.0054845306779807475,0.004177026910313961
0.19129720853858784,0.012323148341466684,0.0030356208469288553,0.0054853292065364665,0.004185566495732018
0.1921182266009852,0.012362481812684276,0.0030404704799417157,0.005485818956649902,0.00418693490147699
0.19293924466338258,0.01236530294436871,0.003057408946825466,0.005486074402550528,0.004197630720285048
0.19376026272577998,0.012367779892841645,0.0030578899627317145,0.005486591589773661,0.004207211109250217
0.19458128078817735,0.012369867337527799,0.0030640256592862356,0.005487688683065014,0.004212348626349917
0.19540229885057472,0.012372036435991688,0.0030642868196336936,0.0054885458048724205,0.004221210325503532
0.1962233169129721,0.012376578784344137,0.003065625139927282,0.005491119182102988,0.004224238111323708
0.19704433497536947,0.012377299796011581,0.0030690085010797517,0.0054970496042626524,0.0042391477323228885
0.19786535303776684,0.012395270201207108,0.003069550248479165,0.0054977467857539215,0.004243255922460968
0.1986863711001642,0.012399767341778325,0.0030735745277639813,0.005502257977815328,0.004250619396810597
0.19950738916256158,0.012428847166569109,0.0030748692424400425,0.005503482689912715,0.00425607172203762
0.20032840722495895,0.01245643188510039,0.003078083143332237,0.005507399468110071,0.0042582635395931176
0.20114942528735633,0.012471942953727593,0.003082229559931758,0.005514043775528742,0.004260458883781466
0.2019704433497537,0.012474587040720499,0.0030843787701749577,0.00552202274279111,0.004266170331549805
0.20279146141215107,0.012476405735583713,0.0030923630767517676,0.0055285177474363985,0.00427959754237971
0.20361247947454844,0.012480264033625432,0.0030952037956041537,0.005532465917533339,0.004281559333588285
0.2044334975369458,0.012497308627620041,0.003095322977902743,0.005537148544538204,0.00428182624667595
0.20525451559934318,0.01249845836488632,0.003097187118008289,0.0055549463006197685,0.004285959331918884
0.20607553366174056,0.012504021838308352,0.0030988474494995006,0.005557668930447539,0.004287409792600997
0.20689655172413793,0.012511705462255359,0.00310994966271974,0.005578651276337988,0.0042884110283378804
0.2077175697865353,0.01252278365700824,0.003109995378730925,0.005580930747753397,0.004288425822751742
0.20853858784893267,0.012523935077567454,0.0031102400191814566,0.005581264969783658,0.004292312555496706
0.20935960591133004,0.012523969580774742,0.0031106908757785436,0.005582700341323632,0.004299627339655391
0.21018062397372742,0.012527047957392366,0.0031121203098094146,0.005583348772172082,0.0043009827436785875
0.2110016420361248,0.012531747207270868,0.00311552382486741,0.005599672126629197,0.004302615553705258
0.21182266009852216,0.012548597625971495,0.003121063489003856,0.0056008552929973756,0.004303815171921399
0.21264367816091953,0.01255938278510433,0.0031322673620545103,0.005601154199455468,0.00430620609435782
0.2134646962233169,0.012583949371010818,0.0031333450893310777,0.005604067089446575,0.004329232919136415
0.21428571428571427,0.012589217393512833,0.003135442465202004,0.005621818992597077,0.004331245651536494
0.21510673234811165,0.012589795966684587,0.003136814120258894,0.005628958682532315,0.004334699635533932
0.21592775041050905,0.012591954537817104,0.0031387977177115157,0.005633823781808473,0.00433699250267805
0.21674876847290642,0.01259379442713018,0.0031415388206904177,0.005637707472678772,0.004341755279158725
0.2175697865353038,0.01259815588814876,0.003141690326409069,0.005643610868211228,0.004344110839182998
0.21839080459770116,0.012600981649433832,0.0031435064209840917,0.005659036339942546,0.00434502315406176
0.21921182266009853,0.012603494022232991,0.0031495391609530797,0.005659231981010487,0.0043453270217556645
0.2200328407224959,0.012604459336267453,0.0031512733652688833,0.005665110423031194,0.004353046491193032
0.22085385878489328,0.012613217819831496,0.0031559396914878413,0.005665943545905688,0.004364381684490353
0.22167487684729065,0.012621025094654586,0.0031578257540197784,0.005670158481748862,0.004365648434603392
0.22249589490968802,0.012639419668676776,0.0031621281159790113,0.005679386853840843,0.004378662576385141
0.2233169129720854,0.012654972168780202,0.0031670902592742366,0.005681197411153421,0.0043831148697391804
0.22413793103448276,0.012655085315876067,0.003170556025890272,0.005687849195078286,0.004389203869955803
0.22495894909688013,0.012668486706804654,0.0031766291960940445,0.005689669061593089,0.0043919348174587865
0.2257799671592775,0.012668511404118761,0.0031773102581817226,0.005690190288001605,0.004392627136613944
0.22660098522167488,0.012670266705825491,0.0031812698468149324,0.0056907205727871,0.00439539037471919
0.22742200328407225,0.012675845592555428,0.003184575733658341,0.005696409975667051,0.004395823915054969
0.22824302134646962,0.012676462998106833,0.003192228367784146,0.005696622100656652,0.004402727629172142
0.229064039408867,0.012684420080533974,0.0031953638398331393,0.0056968159410758015,0.004410714513981678
0.22988505747126436,0.012687001919485883,0.003197657049664754,0.005696990258757454,0.004413959080448529
0.23070607553366174,0.012711635183910617,0.0032007290763299973,0.00569755746130347,0.004414647872580425
0.2315270935960591,0.012728284223312866,0.003201978732548174,0.005701539162520066,0.004419071532164719
0.23234811165845648,0.012748290655174436,0.003202021345580631,0.005701792620650116,0.00442187741812255
0.23316912972085385,0.012748630902316059,0.003207590049446493,0.0057153797992570725,0.004423976171942302
0.23399014778325122,0.01276346387741017,0.003210475521153745,0.005723312173202586,0.004429911232058011
0.2348111658456486,0.01276502889884061,0.0032131788869339643,0.005724441726887002,0.0044326742250593975
0.23563218390804597,0.012767744332533212,0.0032167112420407296,0.005739471022715663,0.004434124906938975
0.23645320197044334,0.01276866261789335,0.003221726397567,0.00574767429623795,0.004434669926120662
0.2372742200328407,0.01276940751489647,0.003222254047355782,0.005762544414598558,0.004437932546239126
0.23809523809523808,0.012769869016176967,0.00322343267509654,0.0057641506320812,0.004442937505116745
0.23891625615763548,0.012781403795356961,0.0032245959775009576,0.005767435570916912,0.004448493737721406
0.23973727422003285,0.012790547201674126,0.0032261901054132245,0.005772894352589952,0.004466631819449778
0.24055829228243022,0.012793527106060463,0.0032267520354488386,0.005782814821076299,0.004469420542075542
0.2413793103448276,0.012793650067935609,0.0032286772994336607,0.005785186186588139,0.004471387514960635
0.24220032840722497,0.012835752152945194,0.0032306431559808177,0.005787294395344144,0.0044767126819103
0.24302134646962234,0.012847751592566245,0.0032311052578531414,0.005788197065962461,0.004477269095237346
0.2438423645320197,0.012873198716310487,0.003232652487839285,0.00578884363554677,0.00448581657330114
0.24466338259441708,0.012899706582319202,0.003236210036219325,0.005795266267379319,0.004487080498928583
0.24548440065681446,0.01290017779829065,0.0032371774061052162,0.005795391930044971,0.0045003463135994334
0.24630541871921183,0.012902420885781345,0.0032374961246191608,0.005819295886059419,0.004509860887143325
0.2471264367816092,0.012918153851094369,0.0032462738618643993,0.005822649876263884,0.0045154807343472355
0.24794745484400657,0.01292827153719242,0.00325186689190311,0.005825668195665386,0.004519467678567603
0.24876847290640394,0.012932493318224311,0.0032544020885706434,0.005827666834764804,0.004520612810314066
0.24958949096880131,0.01294711470579141,0.0032570101165526402,0.005833915944823746,0.0045340080718135976
0.2504105090311987,0.012972339598863526,0.003263457365399494,0.005842913914017112,0.004540966745752185
0.2512315270935961,0.012976022850013197,0.003263521504569528,0.0058443443376699515,0.004541323822883985
0.25205254515599346,0.012976451426012264,0.003264660030523282,0.00584435149997219,0.004541722887416013
0.25287356321839083,0.012983380508556755,0.0032667503539462023,0.005845677345133333,0.004554178070909363
0.2536945812807882,0.01299974921435867,0.003267553913245817,0.005848078710247088,0.004557135317562268
0.2545155993431856,0.013003136633731677,0.0032680141464922394,0.005849229217966034,0.004559584638384974
0.25533661740558294,0.013016413674837721,0.003269586294748305,0.005849612883757026,0.004572403848371772
0.2561576354679803,0.013061321808198521,0.0032696639903398374,0.0058509151606720355,0.004574989170321406
0.2569786535303777,0.013067022033454246,0.003269672132615563,0.005855926568892344,0.004578807211706554
0.25779967159277506,0.013092161275619905,0.003271715503908227,0.005867931604012931,0.004579403527476472
0.25862068965517243,0.013101118068773369,0.0032742645798240363,0.005873876260876202,0.004581529105514118
0.2594417077175698,0.013101181346492066,0.0032773870286880763,0.005875452440208896,0.004582167075467559
0.2602627257799672,0.01312685381707945,0.0032821878360614004,0.005878053253674784,0.004595113038660478
0.26108374384236455,0.013181117379739218,0.00328619273108845,0.00587893712002771,0.004595120047126071
0.2619047619047619,0.01318374134856884,0.003292233861441345,0.005888175865186241,0.004596547874086235
0.2627257799671593,0.013189220314104218,0.00329318863110939,0.005888194183524101,0.004600039729388976
0.26354679802955666,0.013204717757522452,0.0032968716838265495,0.005889148318515196,0.004606734371944933
0.26436781609195403,0.013218947621348164,0.0032977646854161213,0.005891843159400281,0.004615239404810178
0.2651888341543514,0.013257322787292396,0.003298155084057919,0.00590214037469421,0.004618254805906795
0.2660098522167488,0.013264887636641689,0.003300163029612716,0.005902596690482096,0.004626142443011974
0.26683087027914615,0.013265311010124906,0.0033048820456495543,0.0059029158045703885,0.004629276924027845
0.2676518883415435,0.013272683590478139,0.0033083050631244177,0.005913239485140062,0.004634412852072996
0.2684729064039409,0.013278118594782682,0.0033090989712656446,0.005926333987193782,0.004634978146539575
0.26929392446633826,0.01329675562987281,0.0033101379364526076,0.0059326113970111114,0.00464111956180839
0.27011494252873564,0.0133220331265501,0.0033158649671111494,0.0059327918520032255,0.004642226201115337
0.270935960591133,0.013334892100905544,0.0033183953845072707,0.005943065584951113,0.00464649920304639
0.2717569786535304,0.013347759589428082,0.003325445677704653,0.005949704098866029,0.004649916178514522
0.27257799671592775,0.013365162518310644,0.0033290123254972803,0.00595069769686419,0.004655382276929795
0.2733990147783251,0.013425101113059945,0.0033292830542453454,0.005954858274534001,0.0046672224706975985
0.2742200328407225,0.013447168923689683,0.00333230716634662,0.005959171695560646,0.004671156400999941
0.27504105090311987,0.013449372400618278,0.0033336565822736763,0.005962490402210521,0.00468727241273963
0.27586206896551724,0.013450638411422949,0.0033338662060823873,0.005970414864824824,0.00469226021508026
0.2766830870279146,0.013464059478594264,0.0033346853682871998,0.005977375202176585,0.004701067297871232
0.277504105090312,0.013477605259566037,0.003338636745746888,0.005979818151813661,0.004706017034247988
0.27832512315270935,0.013508454129496828,0.0033400123806211703,0.005980833452908292,0.004709155364094462
0.2791461412151067,0.013510436148842031,0.0033403879261893646,0.0059816801615152565,0.0047123309242763835
0.2799671592775041,0.013512805176054644,0.0033433288829953648,0.00598247653519817,0.004713975254549566
0.28078817733990147,0.013516429727597416,0.0033447554526629775,0.005984438086344985,0.004715548613808934
0.28160919540229884,0.013522316215027958,0.003345636112391433,0.005990410778126351,0.004718302909282296
0.2824302134646962,0.01353113220539858,0.0033550663240190263,0.005995699997098024,0.004719937090955425
0.2832512315270936,0.013533888198153016,0.0033572249405775237,0.005996578318146861,0.004726370983267305
0.28407224958949095,0.013534209631442305,0.003359186215604254,0.005999653471467607,0.004730520424399162
0.2848932676518883,0.013555254221169209,0.003359939056160077,0.006000694721399405,0.004733643322872481
0.2857142857142857,0.013561151206757513,0.003359964285207827,0.006001164520986221,0.004734855065170478
0.28653530377668307,0.013562416907041873,0.003360369848584059,0.0060022955136532835,0.00473485796716267
0.28735632183908044,0.013580136202745383,0.0033613385506551007,0.006003227841796845,0.004735067322357265
0.2881773399014778,0.013597368934300367,0.0033616501316451114,0.006004368208269926,0.004735656022273936
0.2889983579638752,0.013600337844374697,0.0033623783836525503,0.006015905200353941,0.004738489517142583
0.28981937602627256,0.013600930313479673,0.003363579033789377,0.006018458878926609,0.004748486428741972
0.29064039408866993,0.013609652194184854,0.0033640921929407653,0.006020934487864606,0.00474890558059485
0.2914614121510673,0.01361033626331077,0.003366974965277153,0.006027815391709395,0.004750685528502052
0.2922824302134647,0.013610368689167493,0.00336780759985797,0.006028827801985861,0.004752585026922042
0.29310344827586204,0.013620468818588133,0.0033741191811474105,0.006031400379661173,0.004754445253973784
0.2939244663382594,0.013632839797141735,0.003375109868980073,0.006032742151486073,0.004771166374216709
0.2947454844006568,0.013659575475019076,0.003380628564586469,0.006039730492396469,0.004774044674728829
0.2955665024630542,0.013673336706341162,0.0033812001366786584,0.006056457001296644,0.004774102547653813
0.2963875205254516,0.01371004766050238,0.003381601317660553,0.006056743611529032,0.00478394588959308
0.29720853858784896,0.013711614349639705,0.003384203798619205,0.006060062668357873,0.004784615696612684
0.29802955665024633,0.013715391796684413,0.0033870825766046473,0.006081648953227934,0.004785774834960894
0.2988505747126437,0.013737859230261495,0.003388727890036753,0.006085152413807295,0.0047863686403236474
0.2996715927750411,0.013738155384589886,0.003390001478242084,0.006088618878377357,0.004787863393387169
0.30049261083743845,0.01374143464451647,0.0033915251065011484,0.006093911702316067,0.004788977468033102
0.3013136288998358,0.013762110283349742,0.003391816877779665,0.006100770130057079,0.004795926032567143
0.3021346469622332,0.013784396822704185,0.0033929814744527716,0.006101964076272479,0.00479782359231629
0.30295566502463056,0.0137844324844212,0.0033966640525465988,0.006109223029592592,0.004801898824602935
0.30377668308702793,0.013788164275687081,0.003397004998092196,0.006113055736109328,0.004803322904715014
0.3045977011494253,0.013812389465766978,0.003398334841328684,0.006128667842298251,0.004804869061304176
0.3054187192118227,0.013826673214500141,0.0033985817192911084,0.006132669080597224,0.004817834912773383
0.30623973727422005,0.013833584653333866,0.0033994291755662155,0.0061458891912009785,0.004820155343498202
0.3070607553366174,0.013877433578318213,0.003402086872270172,0.006148618294651359,0.004821596548550849
0.3078817733990148,0.013878480904178566,0.003406684913250246,0.0061494790725767565,0.004827050442506641
0.30870279146141216,0.013883489455227167,0.0034103721655146164,0.006151485523368748,0.004830057100965728
0.30952380952380953,0.01390294382764957,0.0034119908623479454,0.006154894139712742,0.004836099055379818
0.3103448275862069,0.013904540068299975,0.003413911417730777,0.006160136941385596,0.004839018902567899
0.3111658456486043,0.013907615948071128,0.003414471193736942,0.00616313867305764,0.004844339654473401
0.31198686371100165,0.01390791153443415,0.0034157252381876568,0.006164732071127552,0.004846212780591842
0.312807881773399,0.013909778816974595,0.003417777106345504,0.006171790086508563,0.004852972167863406
0.3136288998357964,0.013912402281434108,0.00341832918481558,0.006179074789626536,0.004854573915450052
0.31444991789819376,0.013922553490370361,0.0034200284038548644,0.0061829997219240915,0.004857585797867859
0.31527093596059114,0.01392304033452484,0.003420928626158494,0.0061907982884059016,0.004864587974973398
0.3160919540229885,0.013934329881645717,0.003420954909075962,0.006198745259048536,0.004867601155963054
0.3169129720853859,0.013940923759245976,0.0034223493055829464,0.006202206466034103,0.004868200054349817
0.31773399014778325,0.013950484599120414,0.0034225312902722606,0.006208327594962074,0.004884533825719575
0.3185550082101806,0.013961306136283916,0.003423022653530853,0.006211799450583301,0.004885681558085041
0.319376026272578,0.013966208559247935,0.0034239854244080743,0.006213615110640967,0.004886029077412268
0.32019704433497537,0.01398712393644233,0.003429849074866784,0.006219448024286928,0.004886774507987749
0.32101806239737274,0.013987795244979768,0.0034302317947795787,0.006221966172584076,0.004892013810537525
0.3218390804597701,0.013996402213643348,0.003431316393641292,0.0062320927202326225,0.004907147347613386
0.3226600985221675,0.014008937413369997,0.003433421046179486,0.006234187858949607,0.004915330159789793
0.32348111658456485,0.01401766610629676,0.003436135629939201,0.006236163781043729,0.004918741800407454
0.3243021346469622,0.014021160125268679,0.0034433891868624346,0.00623709955126786,0.0049198339060005
0.3251231527093596,0.014044231210702808,0.003447804790948336,0.00623892860258688,0.004929302771539124
0.32594417077175697,0.014094785938273994,0.0034482931302341085,0.006241914904038189,0.004938289552028028
0.32676518883415434,0.014098831123900101,0.00344916939700761,0.0062420861407671505,0.004947173877530688
0.3275862068965517,0.014112381701221244,0.0034516298469682593,0.006245448139082878,0.004950780708940282
0.3284072249589491,0.01414062018584772,0.0034520897589532576,0.0062490163759084845,0.004956612504253835
0.32922824302134646,0.014145061096874407,0.003453176366671469,0.0062518460425654565,0.0049661066546832925
0.33004926108374383,0.014156292875324727,0.003454618785566977,0.0062533388346301885,0.004972350197274973
0.3308702791461412,0.014192850395276952,0.003455558225792195,0.006254783606892864,0.004973993432521238
0.33169129720853857,0.014193250132552659,0.0034590484702949967,0.006263426366823427,0.004975825026744368
0.33251231527093594,0.014208817542716362,0.003459526477001506,0.006268107448865143,0.00498008715190731
0.3333333333333333,0.014212263547918772,0.0034673272461238592,0.006268422357239797,0.004988071381285716
0.3341543513957307,0.014216074840218963,0.0034686849014015186,0.0062743890805033046,0.004991239851779567
0.33497536945812806,0.014228632863841212,0.003469571602717019,0.006297159793612527,0.004999165789235182
0.33579638752052543,0.014236756612277563,0.0034722434184429486,0.006299974220922402,0.005002168501574036
0.3366174055829228,0.014246190842470882,0.003472912653887096,0.006305344557220288,0.005005643058004186
0.3374384236453202,0.014246705414208824,0.00347301500928389,0.006305626457356471,0.005008873352600002
0.33825944170771755,0.014249908597347023,0.0034763136301085053,0.006307355595261782,0.00501902736964132
0.3390804597701149,0.0142553098453417,0.003478346570025548,0.006309677040546697,0.005026185755716134
0.3399014778325123,0.014269166601446316,0.003481885965918475,0.006309939593510136,0.005038046547331878
0.34072249589490966,0.014273916854860435,0.003482057204671797,0.006313838136707454,0.005039164334109835
0.3415435139573071,0.014291443070129733,0.003484135614420714,0.006328579689602813,0.00503941069969939
0.34236453201970446,0.014301351861388492,0.0034847781945118164,0.00633642949437978,0.005039804980098468
0.34318555008210183,0.014303225495238735,0.0034855056660472203,0.006344680467519198,0.005049881940179208
0.3440065681444992,0.014305103390897302,0.003495678223363964,0.006345038782923049,0.005051572595104617
0.3448275862068966,0.014320420463684045,0.003508915086241432,0.006345611982734657,0.0050571918231927
0.34564860426929395,0.014332776914995678,0.0035100802475912588,0.0063463580550178625,0.005057500891419207
0.3464696223316913,0.014374213903382704,0.0035123452672861464,0.006349740936222939,0.005060596169680178
0.3472906403940887,0.014376277958608923,0.003514759956000013,0.006351840984290435,0.005068089551556218
0.34811165845648606,0.014381752327666806,0.0035200291709664836,0.006354307377712702,0.005069840560827499
0.34893267651888343,0.014386426474049046,0.0035205415745641374,0.0063606389217093365,0.0050741767520043075
0.3497536945812808,0.014386830506845511,0.003522382012785842,0.006362894106755298,0.005083501385996055
0.3505747126436782,0.01442059091558849,0.003525469552768547,0.006365870939288647,0.005084791277326521
0.35139573070607555,0.014429554648332689,0.003526156387564198,0.006367586721517803,0.005087070839920212
0.3522167487684729,0.014436446449297473,0.003527543502261006,0.006370728815959368,0.0050916234230364505
0.3530377668308703,0.01444521246900139,0.003537627628233509,0.006371157716956583,0.005099536472603221
0.35385878489326766,0.014447586451005526,0.003540460497740327,0.00637894207406367,0.005108442870305795
0.35467980295566504,0.014462360317236364,0.0035432957107486562,0.006383723355438386,0.005109180804500384
0.3555008210180624,0.01451220931584233,0.0035464180212989825,0.00638791474332446,0.005111681502475718
0.3563218390804598,0.014555979463665526,0.00354755553741779,0.006389808039508266,0.005111820723913462
0.35714285714285715,0.014559003866717322,0.0035479455688137676,0.006392368454234053,0.005120889498696434
0.3579638752052545,0.014574607402296675,0.0035481259845890614,0.006404512627661496,0.005127451814566397
0.3587848932676519,0.014579327194161157,0.0035498523511807434,0.006407767189148815,0.0051286373079373875
0.35960591133004927,0.014582411813008733,0.003552032013187368,0.006409925798064921,0.00512944547114154
0.36042692939244664,0.014593652503332158,0.003552120891639125,0.0064109751594880185,0.005133550768135581
0.361247947454844,0.014605288855611624,0.003552574572288441,0.00641944301767748,0.0051336715558961835
0.3620689655172414,0.014612822156312487,0.0035566560356094777,0.006421231990734357,0.005135665902541795
0.36288998357963875,0.014634464624218248,0.003557611152078017,0.0064255891991164245,0.005136456586196969
0.3637110016420361,0.014683467086441962,0.0035596608013971423,0.006429830057398962,0.005153623320818775
0.3645320197044335,0.01470982814482407,0.003563906900557935,0.006449705875350893,0.005154696036340381
0.36535303776683087,0.014721463062775064,0.0035640894595189935,0.006457841516076364,0.005156593077619441
0.36617405582922824,0.014732452554850168,0.0035647610048069427,0.0064687107748226825,0.005158433139666695
0.3669950738916256,0.014735710775354233,0.0035697255935085476,0.0064742839251132065,0.005163330001974034
0.367816091954023,0.014738025632735916,0.0035763857904964743,0.006482208310320024,0.005163936485733234
0.36863711001642036,0.014741658072271537,0.0035774387353484,0.006489834783033501,0.005168329559219216
0.3694581280788177,0.014745743838406314,0.003578361432716751,0.0064945330032456835,0.005169860488627954
0.3702791461412151,0.014751120792256862,0.003578961981073213,0.006496704068997104,0.005172273714771599
0.37110016420361247,0.014764574601183033,0.003579088489032105,0.006497309559556441,0.005182301724239638
0.37192118226600984,0.014778875667709709,0.003581742746881793,0.006506973139400568,0.005183807746052929
0.3727422003284072,0.014789304811202712,0.0035850844757471384,0.006509666942705554,0.005189618563284527
0.3735632183908046,0.014793130056056874,0.003588414290634195,0.006514334213488009,0.005197854414639742
0.37438423645320196,0.01480877514004325,0.003589800836218329,0.00652053091357936,0.0052001521473373285
0.37520525451559933,0.014820272721398664,0.003590628882449665,0.006521565328757028,0.005201919711081646
0.3760262725779967,0.014829158317399825,0.003592515658123956,0.006532398003685468,0.00521078321018728
0.3768472906403941,0.014835837982643093,0.00359260560787869,0.0065356246242663,0.005212818368630438
0.37766830870279144,0.01483819712848363,0.0035941284333403903,0.006536540727761248,0.005212917190752672
0.3784893267651888,0.014840030569653205,0.0035947072593930035,0.00654326553298931,0.005212923586562015
0.3793103448275862,0.014845403812496565,0.003594887233782286,0.006543903757898118,0.005214973022077145
0.38013136288998356,0.014848451043990829,0.003595149620996634,0.0065441587032100896,0.005218291982750167
0.38095238095238093,0.01486283805281835,0.0035965084787140185,0.006546707951453852,0.005220923135837642
0.3817733990147783,0.01488215003733024,0.003596977911897531,0.006551480541214995,0.005232690296922354
0.3825944170771757,0.014885430405806064,0.0035998110209215406,0.006552146234943124,0.005236205054962174
0.38341543513957305,0.014888074354361014,0.0036105890234518928,0.006559856047574647,0.0052393081045826115
0.3842364532019704,0.014901244537911291,0.0036132268027660036,0.006562360997130797,0.005241180902152587
0.3850574712643678,0.014903970692421433,0.0036146878614603233,0.006565516206570676,0.005242897053127602
0.38587848932676516,0.01490998218164844,0.003615778123628584,0.006569376280526809,0.005242924626240042
0.3866995073891626,0.014930570173543628,0.003616192866432585,0.006570865642685809,0.00524448279221526
0.38752052545155996,0.014933222369453129,0.0036200361116526894,0.006583290223826987,0.005246316311752627
0.38834154351395733,0.014937090580062807,0.003624274182233701,0.006589106321757173,0.005267284185273549
0.3891625615763547,0.014940326343788828,0.0036312320602759837,0.006592498623291587,0.005269217146098911
0.3899835796387521,0.014948526071095522,0.0036353157179221953,0.006594034510472488,0.0052727659269616355
0.39080459770114945,0.014967905466346179,0.0036363890478589853,0.006599144872398215,0.005273941686065596
0.3916256157635468,0.014979023417088429,0.0036386928474289055,0.0066065232050056336,0.005279672873988569
0.3924466338259442,0.014984300926325312,0.0036393042449746693,0.00660877644328934,0.005280654400715985
0.39326765188834156,0.01499746030198313,0.00364406619180662,0.006612875450074475,0.005281662661093458
0.39408866995073893,0.015001929584888994,0.0036490759014638527,0.006617661138004735,0.005286772664705273
0.3949096880131363,0.015011460855132979,0.0036541664243210535,0.006626128856965462,0.005287500944909378
0.3957307060755337,0.015034743632356105,0.0036546556894375914,0.006635429688102863,0.005288452234480298
0.39655172413793105,0.015059793093558668,0.0036615085274969953,0.006637997979318454,0.0053033572730999895
0.3973727422003284,0.015084607309782942,0.003664510236044786,0.006642051809571117,0.005305519440999652
0.3981937602627258,0.015093055051503578,0.00366546885880928,0.0066452246868019356,0.005307449953456522
0.39901477832512317,0.015110289803261982,0.0036691156929317616,0.006647552912707184,0.005307710326778692
0.39983579638752054,0.015111788480973892,0.003673429155953092,0.006652759125427878,0.0053104809507520815
0.4006568144499179,0.015120745923866155,0.003673900258782275,0.0066614223506862935,0.005314829562929707
0.4014778325123153,0.01512239010794183,0.0036752430659965627,0.006665024665810495,0.005315127190178899
0.40229885057471265,0.015131304225334999,0.003677434285939164,0.0066732484995220475,0.00532041607262633
0.40311986863711,0.015137861782059397,0.0036804399284304876,0.006674001746104229,0.0053263945716143886
0.4039408866995074,0.0151700724537973,0.003681100971354102,0.006674512445129096,0.005327821304637264
0.40476190476190477,0.015188756018393482,0.0036815771899015625,0.006674882273417586,0.005328122227397617
0.40558292282430214,0.015203279135915702,0.0036860460034421325,0.006677178327839751,0.005343969408268795
0.4064039408866995,0.015226419687661896,0.0036885605600445277,0.006680462310192121,0.005346455718873586
0.4072249589490969,0.01523036850295317,0.0036921395263067817,0.006688566454487462,0.005346833204007782
0.40804597701149425,0.015231573272234344,0.003693341535425206,0.006690409834375994,0.005348638005613325
0.4088669950738916,0.015248792831080774,0.0036979885239597724,0.006691278587512553,0.005348862152238059
0.409688013136289,0.0152526755401438,0.0037046105428005993,0.006691804528274887,0.005359807930958605
0.41050903119868637,0.01527179582342947,0.003705697445622003,0.00669294827898582,0.0053703949227360305
0.41133004926108374,0.015296515361766395,0.0037066497583751984,0.006693005590199724,0.005371746807455355
0.4121510673234811,0.015310557405207035,0.0037090969657317704,0.006694530036277063,0.005372236318919605
0.4129720853858785,0.015333673326168177,0.0037112660138599422,0.006696581740913319,0.005375834279414937
0.41379310344827586,0.015356915781512053,0.003713432928713038,0.00669814493624864,0.005377172216587566
0.41461412151067323,0.015400188763111375,0.003714966520652583,0.0066988935633988415,0.005385896104674234
0.4154351395730706,0.015438002533176093,0.0037153104650386785,0.006703034747321061,0.00540171504610321
0.41625615763546797,0.015444137979144635,0.00371620936664661,0.0067051007401481575,0.005406451155745553
0.41707717569786534,0.015464663585145354,0.0037203567015082484,0.0067103034470259995,0.005410653907763759
0.4178981937602627,0.01548816304986569,0.003720744010236277,0.006710996690480881,0.00541327263762445
0.4187192118226601,0.015489232080008897,0.003725774689702866,0.006720820202917593,0.005413866515428944
0.41954022988505746,0.015491061211453211,0.00372706817797759,0.0067227514539265456,0.005417318668801396
0.42036124794745483,0.01549198741074692,0.003728217094356864,0.006729351982802902,0.005423546938157088
0.4211822660098522,0.01549616964764183,0.0037291599216031633,0.006739600900958292,0.005426565913557363
0.4220032840722496,0.015536952676407733,0.003733411991430406,0.006751490502239309,0.005428682919185233
0.42282430213464695,0.015538171017850867,0.0037346649934672624,0.006751850819143801,0.005431279842547714
0.4236453201970443,0.015571493974145421,0.003737897126930559,0.0067558500313204956,0.005436348205860929
0.4244663382594417,0.015581992065860946,0.0037400733272014053,0.006766934961615158,0.005444350994659414
0.42528735632183906,0.015600480790892405,0.003742239630883306,0.006768349009178638,0.005446168093442633
0.42610837438423643,0.015603806750945413,0.0037461934587916844,0.006776080829606978,0.005448452751388884
0.4269293924466338,0.015604309058980734,0.0037499318669646873,0.00678014907306473,0.005450942363920295
0.4277504105090312,0.015619661906129177,0.003754286874759253,0.0067934782268463285,0.005454322231201761
0.42857142857142855,0.015640079205232745,0.0037637272052403513,0.006794644219015754,0.00546141222977097
0.4293924466338259,0.01566131983301329,0.0037637433998976844,0.006795695014540823,0.005462921864391516
0.4302134646962233,0.0156629837532698,0.00376783735258486,0.006796002544231744,0.005468084955007747
0.43103448275862066,0.015674816195803225,0.003770772248004056,0.006798520186387025,0.005471705405551133
0.4318555008210181,0.0156968578178321,0.003770804996302161,0.00680686716762046,0.005475611280450424
0.43267651888341546,0.015697602219434947,0.003771326141809998,0.006807787206454343,0.005479461890275281
0.43349753694581283,0.015702085989076808,0.003771516407452329,0.006814050642194856,0.005481355409091799
0.4343185550082102,0.015712774835075966,0.003772786472731013,0.006816677873709523,0.00549306650452351
0.4351395730706076,0.01571536181903607,0.003775939498576594,0.006817627860513549,0.005493076511372491
0.43596059113300495,0.01573789147012656,0.0037847973977081007,0.006831506898268826,0.005498465765414982
0.4367816091954023,0.01575644829401035,0.003785480049770401,0.006837121465562942,0.005499514478704553
0.4376026272577997,0.015764640878884358,0.00378763303409958,0.0068408151635092245,0.00550004580138612
0.43842364532019706,0.015770133048660283,0.0037883054792319406,0.006845914099113794,0.005505573533061467
0.43924466338259444,0.015770539583051704,0.0037890662284749323,0.006848062365125256,0.0055131672651971995
0.4400656814449918,0.015810600555643175,0.0037907143758429095,0.006853462957209474,0.00552755621671359
0.4408866995073892,0.015814515361420686,0.003797702448496175,0.006853476566757772,0.005527943544213181
0.44170771756978655,0.01588247413547696,0.00379874707284977,0.006856162375246244,0.005539413590216968
0.4425287356321839,0.015887124669484273,0.003803356122147124,0.0068582267838535604,0.005543211410169143
0.4433497536945813,0.0159041404339534,0.0038076122220139816,0.006858310254641332,0.005546026222879188
0.44417077175697867,0.015919488041332752,0.003815985264035813,0.00686580285687759,0.005548106382406835
0.44499178981937604,0.0159398245084564,0.0038161427706146804,0.006867398224471248,0.005549328345113827
0.4458128078817734,0.015943238877590356,0.003819043008985145,0.0068692347176125485,0.005560538458225763
0.4466338259441708,0.015946394361416056,0.003823751449620565,0.006871979389687599,0.00556380243546087
0.44745484400656815,0.01595953076495197,0.003824501837814636,0.006875120099658912,0.005564315994090544
0.4482758620689655,0.015974918360450542,0.0038272941122955107,0.006876230062772161,0.0055668083611054705
0.4490968801313629,0.01598377074294695,0.003827374500840041,0.006877521778415263,0.005569778793932491
0.44991789819376027,0.01598760404881274,0.0038279484327138785,0.006889908983372689,0.0055766449423967695
0.45073891625615764,0.015999899328018395,0.0038325691279941553,0.0068924556962338705,0.005579620770265384
0.451559934318555,0.0160041587114581,0.00383358802970998,0.006896966368646182,0.005581635371903393
0.4523809523809524,0.01602817725657488,0.0038349322298775767,0.006900728210169352,0.005583967807961719
0.45320197044334976,0.016063433238900693,0.0038358276132198824,0.006903756717251015,0.0056023037606741455
0.4540229885057471,0.01606895853289332,0.003839282852348147,0.006916791343254493,0.005604907745878619
0.4548440065681445,0.016091079911139877,0.003840404060154603,0.0069185699834937555,0.005614343304802534
0.45566502463054187,0.01610111255533171,0.0038420194696568597,0.0069189516725987315,0.005614791310515642
0.45648604269293924,0.016118875929549536,0.003845099347290408,0.006924222867995168,0.0056151437756087825
0.4573070607553366,0.016125224452817697,0.003852189675434539,0.006932457962986321,0.005618377096850096
0.458128078817734,0.016125305966427604,0.003853018217341829,0.006940808712441105,0.005626647999276231
0.45894909688013136,0.016129368732894143,0.0038605408425958576,0.006944111552976569,0.0056272335619716495
0.45977011494252873,0.016136451704151854,0.0038656245650441944,0.006944977918359392,0.005642712257000783
0.4605911330049261,0.016139180048937673,0.003878088257069073,0.006947901111552099,0.005644189208709771
0.4614121510673235,0.016148720236869585,0.003882711980365735,0.006948479639000855,0.005648158755926274
0.46223316912972084,0.01617166234430935,0.003883291442972058,0.0069548173865530555,0.005655349354977506
0.4630541871921182,0.016200061076036467,0.0038841673251596076,0.006958117803139427,0.005666384499431638
0.4638752052545156,0.016214854953624295,0.0038869480204481973,0.006959470040856738,0.005668804448407876
0.46469622331691296,0.016217542490641296,0.003889299861978877,0.006970421779921455,0.005668896359591194
0.46551724137931033,0.016245647841656902,0.00388972299155584,0.006971417713279937,0.005675649879928541
0.4663382594417077,0.016248894113407342,0.0038904451636365446,0.006972651073035703,0.005680947505687053
0.4671592775041051,0.016251092151270366,0.0038914696409123356,0.00697341258539414,0.005683939517757723
0.46798029556650245,0.016255584002043053,0.003891769945444665,0.0069751294260921234,0.005690203188838251
0.4688013136288998,0.016274108067156987,0.003892595633536834,0.006975188416213969,0.0056951049717141366
0.4696223316912972,0.016289623203912272,0.003896342571393993,0.006981456966539828,0.005698790559767994
0.47044334975369456,0.016292370136834454,0.0038976211130397867,0.0069831035138986355,0.005700105257417549
0.47126436781609193,0.016301470553133773,0.003898249637610592,0.006988287720261082,0.005705451632255231
0.4720853858784893,0.016304420128270537,0.0039014609978672153,0.006990052939382848,0.00571052703971647
0.4729064039408867,0.01631944999892482,0.0039038347762685036,0.00699460213159006,0.005711765637279096
0.47372742200328405,0.016323785364105836,0.003908008209920727,0.006997439223599952,0.005712023431003445
0.4745484400656814,0.016324239438231233,0.003912304830127887,0.007003059103397658,0.005714669467799573
0.4753694581280788,0.016328244217351653,0.00391289078406497,0.007008191083632099,0.005719273961286077
0.47619047619047616,0.016329013290320406,0.0039151163492129465,0.0070095990933852995,0.005723196165944888
0.47701149425287354,0.01633540729987463,0.003920450308568546,0.007011608070571994,0.0057280678424328135
0.47783251231527096,0.016343230938064834,0.003923572728381636,0.007011912068074288,0.00573175725726873
0.47865353037766833,0.016364889852297847,0.003924736800006035,0.007014879030782317,0.005737530766507174
0.4794745484400657,0.016380416883417077,0.003924795192424172,0.007020215090282034,0.0057405240984881555
0.4802955665024631,0.0164012229663432,0.003927185777823118,0.0070235438396411744,0.005752286453602441
0.48111658456486045,0.016419066018476033,0.003928542571699486,0.0070235869002427615,0.005757429542150235
0.4819376026272578,0.016433608930473617,0.0039321005862200395,0.007030793867672857,0.005759775347594114
0.4827586206896552,0.01644300104237133,0.003936554738571588,0.007034536628128113,0.005765778875351921
0.48357963875205257,0.016445104442622562,0.003936854329605685,0.007041934155861464,0.005774193939473675
0.48440065681444994,0.01645421034038474,0.003937345028222282,0.00704539824199762,0.005776136716022848
0.4852216748768473,0.01645480965786283,0.003942084658889333,0.0070529291166482305,0.0057790794875509114
0.4860426929392447,0.01646487564530577,0.0039421877052746935,0.007062645711111716,0.005779307263598572
0.48686371100164205,0.01647036165125454,0.003945253306217955,0.007077235926335644,0.0057809629215062825
0.4876847290640394,0.016500811691808375,0.003946833755920255,0.00708548454261321,0.005783240022052267
0.4885057471264368,0.016508060809279003,0.0039489110826336354,0.007099339092545641,0.005783911790018428
0.48932676518883417,0.016531351555241762,0.003952226060671326,0.007100068389169987,0.005785584038727965
0.49014778325123154,0.01653201109084942,0.003953164182055685,0.0071282451910713255,0.005799872216004804
0.4909688013136289,0.016535588688599025,0.003955325467943537,0.007131872946174911,0.0058043005525482624
0.4917898193760263,0.01654174897414391,0.003958078459823712,0.007133055382855456,0.005804993458983318
0.49261083743842365,0.01655615830198286,0.003958371948200765,0.007135988462060951,0.0058058673479525254
0.493431855500821,0.016560079929289664,0.003959441645883842,0.007144524727114642,0.005808441923789596
0.4942528735632184,0.01657480994251647,0.003963085296084762,0.007145950737130839,0.005810040762641259
0.49507389162561577,0.01659698847393141,0.0039695167721081155,0.007149444901802498,0.005811640019660047
0.49589490968801314,0.01661225631861767,0.003971264961511336,0.007160450289229317,0.005813393465087316
0.4967159277504105,0.016615498720197377,0.003971983639174885,0.0071691806012629065,0.005814162662560306
0.4975369458128079,0.016635150540757954,0.003974744326776007,0.007174593541648698,0.005818810921647665
0.49835796387520526,0.01663623709111086,0.003975665680412877,0.007190170617519868,0.005825821213485113
0.49917898193760263,0.01664327342560238,0.003981955288517411,0.007190550851341434,0.005832080822833593
0.5,0.01664407144614762,0.003984298958846811,0.007191594876344651,0.005836774319814646
0.5008210180623974,0.01664937467840048,0.003989969118653242,0.007196682739086544,0.005839765104613287
0.5016420361247947,0.016652324449051348,0.00399013008922706,0.0072077150632710845,0.005839836523494322
0.5024630541871922,0.016659389091482808,0.003991429446001612,0.007219274590306838,0.00584621532256761
0.5032840722495895,0.016677158384146348,0.003993327370162518,0.007223603424228389,0.005850411118614301
0.5041050903119869,0.016680212798852182,0.003994666581990011,0.007231243961159145,0.005856489591873678
0.5049261083743842,0.01669113905132127,0.004004218078749424,0.007231512480176606,0.005857023980267083
0.5057471264367817,0.01670968251976244,0.004005433853732291,0.007233996797235139,0.005859417283635071
0.506568144499179,0.016713109259972544,0.004005837734537295,0.007236092729611591,0.005862561832684681
0.5073891625615764,0.016744270685524518,0.004009961299584103,0.007236255656002541,0.005862844663549899
0.5082101806239737,0.016755165848189233,0.004010757494707812,0.007239576652373649,0.005863867156126908
0.5090311986863711,0.016761623869964316,0.0040116981991365624,0.007243710847759175,0.005865636511675888
0.5098522167487685,0.016764331146146817,0.004013157509191196,0.007244609219481102,0.005873488476213008
0.5106732348111659,0.016766640758270272,0.0040193484725083205,0.007246031086844406,0.005880219813807403
0.5114942528735632,0.016834610445145948,0.004019990408319207,0.007252581926215972,0.005882055906569051
0.5123152709359606,0.016848129032083742,0.004020864984331647,0.007258789696145347,0.005884180035774401
0.513136288998358,0.016848201749220484,0.004020979826560325,0.0072707635779304,0.00588985466321057
0.5139573070607554,0.01686388168163442,0.004022048710674701,0.007273601251901084,0.005900407555741387
0.5147783251231527,0.016866116499515887,0.0040232046679928146,0.007278101808082432,0.005901678811459045
0.5155993431855501,0.016867553177967485,0.004023999385972794,0.007284394666113542,0.0059037634431452985
0.5164203612479474,0.01686756469603361,0.004025560230641978,0.00729187515469614,0.005905980903520817
0.5172413793103449,0.016870706395684703,0.0040259817094432816,0.007293067762334134,0.005916117246316541
0.5180623973727422,0.016896321703556948,0.004027934292987533,0.007293745300649433,0.005916675477993336
0.5188834154351396,0.016898901350781557,0.004034653902431766,0.007297668471956199,0.005919256472306002
0.5197044334975369,0.016899238574021275,0.004035449770051378,0.0073109264590823335,0.005921267302728329
0.5205254515599343,0.016917195221434343,0.004045804529311095,0.0073242402245138885,0.005922046678757814
0.5213464696223317,0.016962132545648288,0.004047277505713976,0.00732890677370544,0.005922266208598395
0.5221674876847291,0.01697410675698251,0.004050744036433153,0.007330893589326268,0.005923973734758357
0.5229885057471264,0.016995262401472352,0.004055335929693818,0.007341155494433952,0.005929727571775541
0.5238095238095238,0.01700085911212052,0.004055863584711515,0.007342751776062044,0.0059378496974950385
0.5246305418719212,0.017007969387570883,0.004058179956742412,0.007353853826557643,0.0059389912560969624
0.5254515599343186,0.017013306369731696,0.004060325311253652,0.007354376164525165,0.0059401496167020874
0.5262725779967159,0.017025885518289947,0.004060916910465365,0.0073625904607954665,0.005942098820783116
0.5270935960591133,0.017035657663888645,0.004065552733631982,0.007364895115562954,0.005944404460995475
0.5279146141215106,0.01703667699315466,0.00406695452211188,0.00737148041310895,0.005950795973819289
0.5287356321839081,0.017080618210617224,0.004067272930912474,0.007371807787358651,0.005959244228617132
0.5295566502463054,0.017099639005997022,0.004073504988199829,0.007378395225655135,0.005970505555652752
0.5303776683087028,0.017118603654283096,0.0040745489507141245,0.007379415471021021,0.005974748610132094
0.5311986863711001,0.017140816933769707,0.004077423860768225,0.0073820753244120945,0.0059758995789589075
0.5320197044334976,0.017144152021868943,0.004080130130719139,0.007393259079483523,0.005979283860125454
0.5328407224958949,0.01715416803542113,0.004083873394838476,0.0073966282417606425,0.005989146461566588
0.5336617405582923,0.017197237065376566,0.004090984000789837,0.007399575891683677,0.005990120533570162
0.5344827586206896,0.017214524667263045,0.0040930203915081655,0.007400519350388358,0.006002056053689297
0.535303776683087,0.01723087622518945,0.004093109333400171,0.007400648358738809,0.006005452356066119
0.5361247947454844,0.017251227563580523,0.004097483760510659,0.00740124512946311,0.006011580939935204
0.5369458128078818,0.01726067771959227,0.004098838402112401,0.007403454134311027,0.0060166919170572455
0.5377668308702791,0.017267887422865648,0.004105392080169715,0.007405033200988784,0.006022747894715805
0.5385878489326765,0.017280036414965665,0.004107649135756527,0.007405209632840673,0.0060265704751752205
0.5394088669950738,0.017303126263520843,0.004112470687430615,0.007412221643417495,0.006027361350495169
0.5402298850574713,0.017304320948087742,0.0041143448385968845,0.007419609742721131,0.00603583977464306
0.5410509031198686,0.017314081270321083,0.0041179874162666705,0.00742024677901808,0.006037182456629392
0.541871921182266,0.017344102548842666,0.004119348390469213,0.007429778854719671,0.006038278024243314
0.5426929392446633,0.017345909041216138,0.004122555758920828,0.007430143216744402,0.006044803965087564
0.5435139573070608,0.017352410606767066,0.004124044813674263,0.007430738664436761,0.0060540071944539305
0.5443349753694581,0.017377162715931406,0.004125140839049104,0.007431921815638705,0.006054244226344311
0.5451559934318555,0.017385559435643377,0.0041261770213917,0.007445451636628348,0.006059126437700918
0.5459770114942529,0.017388503922567723,0.004127101128637503,0.007446661907850165,0.006062772177119619
0.5467980295566502,0.017388958859466574,0.004132308162118533,0.0074570969648925034,0.006068237699958081
0.5476190476190477,0.017390559364560947,0.004135750727572423,0.007467491566740249,0.006074173580750761
0.548440065681445,0.017448322661231586,0.004135787347928625,0.007469647495779653,0.0060853515739617125
0.5492610837438424,0.017448612965747352,0.004142106264304317,0.007470682091602429,0.006087658465527857
0.5500821018062397,0.01748691962644077,0.004144933740350636,0.007476799748436745,0.006094360195474432
0.5509031198686372,0.01752572353436847,0.004146580022716172,0.007480878117536387,0.006100848392766303
0.5517241379310345,0.01753188869810955,0.004147084039236912,0.007483275185080362,0.0061012810212465645
0.5525451559934319,0.017541867130685188,0.004147499486463332,0.007497724766148944,0.006109673066359136
0.5533661740558292,0.01755949936705803,0.004148087367277305,0.007499624595620502,0.00611727690020141
0.5541871921182266,0.01756703015580503,0.004148138113368787,0.00750241739959294,0.006117413392136661
0.555008210180624,0.017591353705458855,0.004150185078128693,0.007504589431530048,0.0061227497731358325
0.5558292282430214,0.017612120151659933,0.004151429619195207,0.007512003548933772,0.006136121144074707
0.5566502463054187,0.017616233944181922,0.004151880673385068,0.007514296039464027,0.006136756541719061
0.5574712643678161,0.017620698173102793,0.004154455441564463,0.007520418619203141,0.006142360213671615
0.5582922824302134,0.017634321134372168,0.004155820109191546,0.007521274710219794,0.006151014241340893
0.5591133004926109,0.017647993681842857,0.004157141460729563,0.0075214211982609245,0.006155460707772367
0.5599343185550082,0.017655173977486095,0.004161282208983013,0.007534823105638239,0.006156543291892444
0.5607553366174056,0.017661972812484793,0.004165575354717398,0.007541975475730273,0.006165287637980009
0.5615763546798029,0.017698635094755694,0.004166143151483048,0.007545411831546752,0.006171074068322361
0.5623973727422004,0.01771354008461875,0.004180474686606125,0.007555100478260989,0.006188563113117809
0.5632183908045977,0.017733966308552077,0.004181712850868788,0.007560437000551775,0.0061903315359327325
0.5640394088669951,0.0177362542175518,0.004181872350022707,0.007568814365059936,0.006192139283272644
0.5648604269293924,0.017746571116948457,0.004183225863065888,0.007569412036188961,0.006192973130770477
0.5656814449917899,0.01774914535858952,0.00418631239111411,0.007569631039195539,0.0061970158517898714
0.5665024630541872,0.017752591105656218,0.0041906164243823455,0.007577005849710933,0.006204069856104365
0.5673234811165846,0.017784056347557586,0.004192408663872567,0.0075787782203362835,0.006209909608148837
0.5681444991789819,0.0178333121246226,0.004192792906940284,0.00758094906582068,0.006210913226737461
0.5689655172413793,0.017837960119338168,0.004193927763826962,0.007588701135107769,0.006219475585417707
0.5697865353037767,0.017839419575462933,0.0041946742931573185,0.007588943221684302,0.00622307674621465
0.5706075533661741,0.017840831435537146,0.004195151900644423,0.007594196098469536,0.006227631377593236
0.5714285714285714,0.017843714450328462,0.004196018565542289,0.007594301038613378,0.00623586901685806
0.5722495894909688,0.017868578618920015,0.004199892133570901,0.007616300525809083,0.006240564249934699
0.5730706075533661,0.017910381168454552,0.0042002417095100735,0.007617188595903824,0.0062442260476675065
0.5738916256157636,0.017910974624439656,0.004205158943697825,0.007617733323558503,0.006255742552090469
0.5747126436781609,0.017929307342031103,0.004210115409377947,0.0076189917707255635,0.006261783657618939
0.5755336617405583,0.01793923992612269,0.004212549502623061,0.007619430938440037,0.006265798552483204
0.5763546798029556,0.01796178235178103,0.004214825340041731,0.00762102711148564,0.006268805272144296
0.577175697865353,0.017965731781270478,0.004218550825234858,0.00762278210411443,0.006268846381540517
0.5779967159277504,0.01797682707823358,0.004225823164840562,0.007634414128812126,0.006269236988068992
0.5788177339901478,0.017978238018352553,0.004225832426595408,0.007635145586973844,0.0062824831596935
0.5796387520525451,0.01798948692399359,0.0042261452230969885,0.007645166662368301,0.006285356200534106
0.5804597701149425,0.018009366306424728,0.0042264973454246525,0.007647222692991232,0.006299144356276672
0.5812807881773399,0.01803147268618401,0.004229970861652253,0.007652061350764046,0.006301238872042651
0.5821018062397373,0.01803745700296836,0.004232859868797865,0.007654498409488354,0.006314027267886391
0.5829228243021346,0.01805733766272173,0.00423341326452552,0.007660174374700615,0.006315838328606619
0.583743842364532,0.01806138758015647,0.004233465638874331,0.0076657073921353866,0.00631646315727197
0.5845648604269293,0.018062295440785445,0.0042348156149757295,0.007665886975860013,0.00631863913992182
0.5853858784893268,0.018080105782260034,0.004239108908762346,0.007672076634078154,0.006321314039292066
0.5862068965517241,0.018081995340772348,0.004239685417784828,0.007673844712235347,0.0063260272043592245
0.5870279146141215,0.018087609080408993,0.004240451073060906,0.007675656715574993,0.006330691320351904
0.5878489326765188,0.01810170803788639,0.004240604338598238,0.0076850166028378745,0.006332642454792739
0.5886699507389163,0.018118731929417004,0.004245002405319644,0.0076871835508356065,0.006335615383581279
0.5894909688013136,0.018134944062570005,0.004247253577613997,0.00769635062600959,0.006337551431306871
0.590311986863711,0.01815716100502545,0.004248232168924161,0.007701237311246818,0.00634321879858209
0.5911330049261084,0.01818273052113249,0.004250590963328358,0.007710495991769422,0.006344278860803393
0.5919540229885057,0.01826049282210901,0.004251160255525669,0.007711329876699396,0.0063711681957193044
0.5927750410509032,0.018272457024530123,0.004258547253152711,0.007720174659543515,0.00637172245362149
0.5935960591133005,0.018284438319029706,0.004259262566866395,0.007726785116454359,0.0063764133402698705
0.5944170771756979,0.018299836045086327,0.004259651476525108,0.007726836148145281,0.006379457955108924
0.5952380952380952,0.018307352232910343,0.004265392101073848,0.007738787312693193,0.0063919661128971775
0.5960591133004927,0.018307469527510344,0.004268743835067451,0.007740390455271074,0.006393544715492942
0.59688013136289,0.018328013499726296,0.004269311628681862,0.007746608481076729,0.006394623632323489
0.5977011494252874,0.0183682871930106,0.004271103128085513,0.007757007236442835,0.006395847700181954
0.5985221674876847,0.01837486919811342,0.004272511883167588,0.0077622794976542515,0.00639843999229105
0.5993431855500821,0.018390815842628506,0.0042764064304469124,0.007774613750464455,0.006400721330182261
0.6001642036124795,0.018418844170454442,0.00427721941010752,0.007789341358247838,0.006402784137710718
0.6009852216748769,0.01845283447167108,0.004287230061368185,0.007790959961012956,0.006454510268299852
0.6018062397372742,0.018482619978629176,0.0042925337326746,0.0077910370216902475,0.006460754126505626
0.6026272577996716,0.01851310842218249,0.004294352501730979,0.0078041116659871524,0.006460930741885729
0.603448275862069,0.018516423570738374,0.004299325232758797,0.007805691883621398,0.006461378584186371
0.6042692939244664,0.018531670825896476,0.004299789454324412,0.00781005454444136,0.006463879374860206
0.6050903119868637,0.01853271446940824,0.004303082226815085,0.007818209431743323,0.0064669838999371265
0.6059113300492611,0.018577718667005964,0.00430499624128906,0.00783108633779048,0.006473215994886223
0.6067323481116584,0.018579745027479246,0.004305208707461307,0.007834324188485509,0.006474653616847307
0.6075533661740559,0.018591151119415318,0.0043072528582186005,0.007840606728463212,0.006488970077654488
0.6083743842364532,0.018601526267248408,0.004311534216307344,0.007841964374698217,0.006492986688530637
0.6091954022988506,0.01861239915213695,0.004312152140437754,0.007842005927670167,0.006498914660573418
0.6100164203612479,0.018620073071506617,0.004320071674439455,0.007852032416255018,0.0064998292305188735
0.6108374384236454,0.01865751633820096,0.0043293705266750655,0.007852053381821282,0.006503531379147553
0.6116584564860427,0.01866078231519709,0.004338882464359015,0.007869935954620707,0.006505945765725135
0.6124794745484401,0.018670395984608474,0.004346052776554029,0.007871375405597549,0.006507856177992567
0.6133004926108374,0.01868167686122338,0.004347413439810902,0.00787382347860462,0.006508484513778362
0.6141215106732348,0.01872491252586047,0.004352559060798075,0.007875402952997965,0.006512828763436214
0.6149425287356322,0.018735459328959998,0.004352876240560522,0.00787864144481153,0.006518206829599875
0.6157635467980296,0.01874996983290032,0.004352963514681165,0.00787907539367969,0.006520810122075245
0.6165845648604269,0.018752386147684454,0.004353285261062921,0.00788246710882505,0.006525373046958975
0.6174055829228243,0.01876479320153501,0.004357586947577698,0.007883379391556204,0.006532135957976294
0.6182266009852216,0.018770935001590248,0.004358349825058294,0.007887075963556669,0.006538835320868493
0.6190476190476191,0.01877128910786782,0.0043593712170963,0.007894001431223286,0.006542821811772835
0.6198686371100164,0.018784372995497175,0.004359615383251289,0.007898695696791224,0.0065434985997516295
0.6206896551724138,0.018808253839139387,0.004359711302293024,0.007909084978497459,0.006557789430435929
0.6215106732348111,0.018814272872661,0.004363996991595907,0.0079144447249832,0.0065590077621960775
0.6223316912972086,0.018819911150940758,0.004366629277891284,0.007936153322808039,0.006561523226130158
0.6231527093596059,0.018844863544859636,0.004384931440753967,0.007940439023828212,0.006565682367870209
0.6239737274220033,0.01885008437949964,0.004388470106253957,0.00794224931890392,0.006574758084716968
0.6247947454844006,0.018862279999177917,0.004392983604937406,0.007948938115855946,0.00658778110974647
0.625615763546798,0.0188933646429416,0.004394373047146012,0.007959530350446194,0.006593912423308043
0.6264367816091954,0.018895768428716445,0.004395271429775887,0.007967211057994104,0.006600936333249213
0.6272577996715928,0.018931059331232902,0.0043956722493489146,0.007968008882808188,0.006601117373807861
0.6280788177339901,0.018935814865745693,0.004401542047883164,0.007973353193405178,0.006607273179066395
0.6288998357963875,0.01894793763519221,0.004403135209780285,0.007983095745873994,0.006608467011393392
0.6297208538587848,0.018963324508106203,0.004410946703821255,0.007985981081488193,0.006627689887256513
0.6305418719211823,0.018979517863110393,0.004415578501460802,0.008012087864054943,0.006629578131995259
0.6313628899835796,0.019008251063633796,0.004417583511861162,0.00801973356304549,0.006638214718836133
0.632183908045977,0.019014981380153853,0.004423369408912331,0.00802387507160185,0.0066513900608506805
0.6330049261083743,0.01903855693070052,0.004423987465622783,0.008027351615861674,0.006656628796284164
0.6338259441707718,0.01906016453968393,0.0044244057447020545,0.008051096915167252,0.0066676703566831
0.6346469622331691,0.019068481204888806,0.004427150373021403,0.00805328280119824,0.006679973167366705
0.6354679802955665,0.019070018373402636,0.0044275926681550375,0.008059498794136854,0.00668585726107139
0.6362889983579638,0.019091466000697346,0.004427972233276205,0.008066124514383596,0.006694861985259085
0.6371100164203612,0.019132305899443907,0.0044296660690956585,0.008069313596720008,0.006700617905486166
0.6379310344827587,0.019163948255248052,0.0044333286932708785,0.008076428992398408,0.006700960505066388
0.638752052545156,0.019172823248045225,0.004438353813725236,0.008080268947813957,0.006701410767959229
0.6395730706075534,0.019186651518503864,0.004438890558228777,0.008081013649520857,0.006706523820845266
0.6403940886699507,0.019187108581689864,0.004440859572630863,0.008081500525200937,0.006709753010407246
0.6412151067323482,0.01920385006544247,0.004441189510283665,0.008094048433394528,0.006711253418674523
0.6420361247947455,0.019214468403922536,0.004448735976160087,0.008096633505636122,0.0067161709943255096
0.6428571428571429,0.019236685594990744,0.004454717383509928,0.008097734938602125,0.006726537843866027
0.6436781609195402,0.01923733643234647,0.004456583661677074,0.008102066537056094,0.006731132281805127
0.6444991789819376,0.019248773125340585,0.00445730674035503,0.008104792133518843,0.0067356483014414
0.645320197044335,0.01925083955977121,0.004457993336375173,0.008107055522145789,0.006737450886402705
0.6461412151067324,0.019269234358872407,0.004458632389508651,0.008125668026185152,0.006742537585952093
0.6469622331691297,0.019272598158158277,0.004460260072680408,0.008129069191833833,0.006755690680145908
0.6477832512315271,0.019273608543009687,0.0044611726372823825,0.008133713407502413,0.006756424202502232
0.6486042692939245,0.019304611861490188,0.0044634064260855215,0.008148662608160684,0.006757533164479202
0.6494252873563219,0.019313493379173072,0.004466585621411306,0.008150540165631005,0.006760562375773079
0.6502463054187192,0.0193469425791263,0.004467815999328982,0.008161787880037165,0.006760901087739386
0.6510673234811166,0.019358106953362743,0.004469917276432432,0.008162017725067052,0.006773621101993756
0.6518883415435139,0.01936550534667399,0.004470009265431599,0.008163258817783679,0.006778928420535569
0.6527093596059114,0.019368877151524626,0.004470029478265722,0.0081701152125152,0.006783010532940351
0.6535303776683087,0.019371762515058837,0.004472474163059828,0.00817495692151939,0.006786548551812151
0.6543513957307061,0.01942149660756017,0.004479785436546573,0.008178404007739727,0.006790094029574387
0.6551724137931034,0.0194293731540549,0.004479934002444054,0.008181184381731587,0.0067903154873933365
0.6559934318555009,0.019432209077038673,0.004482041225983333,0.008181563884452183,0.006811569964718036
0.6568144499178982,0.019438490697935577,0.004482431500572972,0.008181605681881171,0.006812035786327516
0.6576354679802956,0.01944370796356246,0.0044831234372474105,0.008189645221602098,0.006813418213342869
0.6584564860426929,0.019444868022693493,0.004483928928853982,0.008195997109157796,0.006828629959352066
0.6592775041050903,0.01944741571192965,0.004484920842558676,0.008200011440832404,0.00683101154843387
0.6600985221674877,0.019449888134641352,0.004485489935201287,0.008202386628635514,0.006831628381470606
0.6609195402298851,0.019456996351661995,0.004487828187452033,0.008208263906552373,0.006843320750935106
0.6617405582922824,0.019467979346123217,0.004490913434067547,0.008215892281882587,0.006844201579388406
0.6625615763546798,0.019477479590521655,0.004493423808656667,0.008222659127519915,0.00685289261104995
0.6633825944170771,0.019490045543761658,0.0045034679496618,0.008223730932584631,0.006861660245076621
0.6642036124794746,0.019502487482115437,0.00450364323793776,0.00822413758071677,0.006874055261256735
0.6650246305418719,0.019508264422976856,0.004511498013698929,0.008244336079190851,0.006888230068385499
0.6658456486042693,0.019523799408648717,0.00451313086767658,0.008257434700302753,0.0069017170005144625
0.6666666666666666,0.01954203690144228,0.004516173876946831,0.00826566626982863,0.006902130682746802
0.6674876847290641,0.019545918376241308,0.004516372947905842,0.008266294199951906,0.006904515239665628
0.6683087027914614,0.019546818092674924,0.004517958838265732,0.008266694952292123,0.006920925802839797
0.6691297208538588,0.01955109826633907,0.00451877982615596,0.00826707624577861,0.006926322253091121
0.6699507389162561,0.019551449377705882,0.004522982025929046,0.008271842815378898,0.006927129042872838
0.6707717569786535,0.01958881054250697,0.004529295854483638,0.008274057446646978,0.006929242177702339
0.6715927750410509,0.019607618411370594,0.0045306806992446895,0.008278696290222992,0.006929544141075981
0.6724137931034483,0.019638433483747136,0.004530718111210353,0.008282405995543755,0.006947103717375448
0.6732348111658456,0.019676423606916897,0.004531531030564399,0.008282596277371601,0.0069479061385906
0.674055829228243,0.019678414341740183,0.004531756214595662,0.0082872127551552,0.006948211590441166
0.6748768472906403,0.019697820140970893,0.004545499727739748,0.008289223350529866,0.006948990870499786
0.6756978653530378,0.019736130432625048,0.00454749652202328,0.008306804314055154,0.0069584140448950985
0.6765188834154351,0.019737347354301098,0.004549914833722554,0.008311508813744942,0.006967996933332257
0.6773399014778325,0.01974884228271001,0.004553746156079008,0.008314841254568018,0.00696834936821081
0.6781609195402298,0.019755458061829483,0.00455788838137144,0.008321749001902622,0.00700468586128235
0.6789819376026273,0.01978139730227461,0.004558110790624254,0.008323513224337074,0.007008814220276303
0.6798029556650246,0.019826519731142828,0.004558892464518965,0.0083274039167069,0.007017624818221534
0.680623973727422,0.019832425643282827,0.004560461059423416,0.00832815494668404,0.00701818188433884
0.6814449917898193,0.019853600000420496,0.004561040524071373,0.008329986657270123,0.00702581092204259
0.6822660098522167,0.019867762961586634,0.004563394136878461,0.00833342296886521,0.00703332909078405
0.6830870279146142,0.019885683158566737,0.004570184363693839,0.008334525647023156,0.007036372913574322
0.6839080459770115,0.01989071203628399,0.0045713630359872325,0.008344183944862625,0.007040210887565241
0.6847290640394089,0.019956311185661883,0.0045755186164218985,0.008347844606104474,0.007041422135061538
0.6855500821018062,0.019957855492005173,0.004577414165398326,0.008361242170188443,0.0070474877261282876
0.6863711001642037,0.019958486644735627,0.0045818744628644235,0.008377723016737048,0.00705097554674603
0.687192118226601,0.01997737960109883,0.004584829298575591,0.008388886204427216,0.007051493767196777
0.6880131362889984,0.01998367346766217,0.004585248706074173,0.00838928712865282,0.007057736478180942
0.6888341543513957,0.019986289337272724,0.004592286361928468,0.008391424577455779,0.007061464957937823
0.6896551724137931,0.019996590535791763,0.004592734334313908,0.008397462926492492,0.007080327346365259
0.6904761904761905,0.02002271301926966,0.004593489827939456,0.008404484837071248,0.007083855984294098
0.6912972085385879,0.02004216681016404,0.004594623346917469,0.008407978938410193,0.007086107418631258
0.6921182266009852,0.020048971071576712,0.004598742354621814,0.008413957446510708,0.007087492211726132
0.6929392446633826,0.0200655808307526,0.004602089845697797,0.008416549242737293,0.007097940329203616
0.69376026272578,0.020068898790724172,0.004604253400830456,0.008416672701029462,0.007105203906190702
0.6945812807881774,0.02008647441196479,0.00460533227151492,0.008416757296434678,0.007107764717732078
0.6954022988505747,0.020142584897321132,0.004611126067727902,0.008420186119667147,0.007123307993574733
0.6962233169129721,0.02016560349183377,0.0046143725712275326,0.00842095811586793,0.007125917385760451
0.6970443349753694,0.020199340286909395,0.004620832201814954,0.008443564049397388,0.00713029316948176
0.6978653530377669,0.020204419542687375,0.0046282594148178745,0.008445375521164032,0.007151055699185795
0.6986863711001642,0.02031535434209169,0.004628552237847944,0.008445945696313595,0.007194244982873751
0.6995073891625616,0.020319154959143992,0.00463087664484455,0.00844726313542293,0.007194943403471003
0.7003284072249589,0.02031966051328362,0.0046367127697881216,0.008447999667288314,0.007198880391922895
0.7011494252873564,0.020337684627715465,0.004636757677875042,0.008450786843080671,0.007208212411103373
0.7019704433497537,0.020339429589221622,0.004639297393889585,0.00845355031021349,0.007209318677271068
0.7027914614121511,0.02034025889419058,0.004641615204774149,0.008467593523556966,0.007210287646205704
0.7036124794745484,0.02038857020103043,0.0046480018369990635,0.008474421757899716,0.007216999392595534
0.7044334975369458,0.02039408391704746,0.0046524118358665,0.008479716391304189,0.007219988855782787
0.7052545155993432,0.02049226409610317,0.004652417577654253,0.00848035615229564,0.0072222063998944805
0.7060755336617406,0.02049422770337259,0.004655441535773916,0.00848323947781576,0.007229475363159181
0.7068965517241379,0.02049461620503153,0.004657975802456241,0.008493945070664007,0.00723179028397401
0.7077175697865353,0.020509534577339554,0.004662502060741158,0.008507590631369143,0.00723180533577436
0.7085385878489326,0.02051974637922806,0.00466310727954809,0.008509627395279792,0.007252903645703555
0.7093596059113301,0.02053395465535256,0.004664735003667472,0.008512582752872137,0.00725371075683251
0.7101806239737274,0.020537628426061178,0.004668624617656013,0.00852458209286924,0.007254563402996804
0.7110016420361248,0.02054780609527204,0.004670292969806528,0.008525046677361262,0.007259629229192781
0.7118226600985221,0.020558460961240713,0.004672846587811399,0.008526909805419846,0.007262214587010017
0.7126436781609196,0.020599621912509088,0.004673306572623714,0.008528829971843748,0.00727372127710957
0.7134646962233169,0.02060020017453875,0.0046775510194198506,0.008532399740434172,0.0072748604352327485
0.7142857142857143,0.020604687839468245,0.004681352892346341,0.008548837577096608,0.0072835545878953715
0.7151067323481116,0.02063074491569959,0.004682875174079486,0.008567857394903497,0.007286402192894148
0.715927750410509,0.02067002890759526,0.00469127344930395,0.008570946628828043,0.00728748124829925
0.7167487684729064,0.02075358197849859,0.004703810781007667,0.008577964122103892,0.007293459939400892
0.7175697865353038,0.020755441482333676,0.004710538279097007,0.008578995160293175,0.0072943860045362715
0.7183908045977011,0.020755463682217642,0.004711224937220871,0.008580483795741152,0.007296046849700655
0.7192118226600985,0.02075696064904088,0.004714356236179063,0.00859371777998481,0.0073099928806831
0.7200328407224958,0.020779636579100095,0.004719851854955954,0.008597165966031224,0.007312235676757524
0.7208538587848933,0.020789263145812566,0.004721134812143733,0.008605245835451714,0.007315680969188863
0.7216748768472906,0.020796756401260254,0.004727915095896899,0.008608984942960224,0.007319248151721601
0.722495894909688,0.020798443049270986,0.0047326827633407615,0.008613351929055744,0.007319740519375257
0.7233169129720853,0.020799129404877683,0.004735676991591636,0.008617797459982276,0.007332323055715553
0.7241379310344828,0.020804366432563413,0.00473734998020285,0.008621153561193123,0.007340594749492152
0.7249589490968801,0.02080871120576389,0.004738295143602206,0.0086222422225366,0.0073461034512284475
0.7257799671592775,0.02085691958696588,0.004738745839414935,0.008628692909634571,0.0073528036457767235
0.7266009852216748,0.020863715763849076,0.0047389611182294894,0.008638365123013816,0.007366224719712328
0.7274220032840722,0.020874837439322388,0.004743713576254165,0.00863855461816012,0.007368078822878941
0.7282430213464697,0.020914824746965998,0.0047505726604610676,0.008647460890204843,0.007370339250656545
0.729064039408867,0.02091823631020193,0.004754183824963728,0.008650629783304291,0.007372749661010631
0.7298850574712644,0.020932864624759906,0.004754495945008855,0.008654985715299674,0.0073736404931738185
0.7307060755336617,0.020937278593583433,0.0047547434119814954,0.00866101184909418,0.007377711153756348
0.7315270935960592,0.020965055043645778,0.004755851891843091,0.008665244502724882,0.007381868352502177
0.7323481116584565,0.02097531966958228,0.004760207191311218,0.008672373781606844,0.007386937600588077
0.7331691297208539,0.020979854122061107,0.00476148145181288,0.00867703155026422,0.007407594268666502
0.7339901477832512,0.021029306461995207,0.004768273452277973,0.00867772603900234,0.007411439792565846
0.7348111658456487,0.021033068139625317,0.004773369712991366,0.008677738269731875,0.007416128082617676
0.735632183908046,0.021033423102675204,0.004775184927690893,0.008700702093002992,0.007425836458674629
0.7364532019704434,0.021076800009534727,0.004779676409670097,0.008700802855481497,0.007429757237849704
0.7372742200328407,0.021100463180165348,0.004779698338581306,0.008710729112317489,0.00743449590939919
0.7380952380952381,0.021117190949321664,0.004780397397609627,0.008718826222044772,0.007450139316672996
0.7389162561576355,0.02112855423191253,0.0047943856745820005,0.008724357885759558,0.007461503710195307
0.7397372742200329,0.021130025823314184,0.004795611727392373,0.00872570825318855,0.007470771333453354
0.7405582922824302,0.02113824051871599,0.004803919666851603,0.008736240447952341,0.00748290525115131
0.7413793103448276,0.021158598555058278,0.004803982346480564,0.008744089173327887,0.007483550976745923
0.7422003284072249,0.021171739880109567,0.004804270875804548,0.008761712333579367,0.007488152664722183
0.7430213464696224,0.021188311418553128,0.004805917848203911,0.008772639426251816,0.007493318690717635
0.7438423645320197,0.021202378872320828,0.004808594834311819,0.00878098218566029,0.0074978234039529655
0.7446633825944171,0.02123480097656985,0.004811782966459485,0.00878668015486262,0.007499937625390098
0.7454844006568144,0.021242666654778614,0.004818003672008354,0.0087997627020926,0.007502063679963941
0.7463054187192119,0.021242870655960224,0.0048196427008535825,0.00881058404007757,0.007508962572940771
0.7471264367816092,0.021271722414155963,0.004829127997313593,0.00881209290534585,0.007517620690078636
0.7479474548440066,0.021284458109920114,0.004831267114873332,0.008812771998867312,0.007527211751099892
0.7487684729064039,0.021287628768296065,0.004831586946969317,0.008815759444615138,0.007527856681969414
0.7495894909688013,0.02128885220399023,0.004832041676124122,0.00882308689342541,0.007532782693460799
0.7504105090311987,0.021298933319565918,0.004840690680890891,0.008827504109525935,0.00753511147154011
0.7512315270935961,0.0213077174971207,0.004841015886289354,0.008833103066159729,0.007535373621528351
0.7520525451559934,0.021337727269974235,0.004845070893500592,0.00884469530294483,0.0075392120430888545
0.7528735632183908,0.021356591157023364,0.004848525353278745,0.008847853763763049,0.007547000099476531
0.7536945812807881,0.02136159748341677,0.004860999803751434,0.008850343311527661,0.007553463634252309
0.7545155993431856,0.02137035217695766,0.004867878060819719,0.008863946747124122,0.007565905495039431
0.7553366174055829,0.021389998488306753,0.004868584493684421,0.008867580624968062,0.007570985340191253
0.7561576354679803,0.021394651253634343,0.004871047812081639,0.00886985540567055,0.007573123069180719
0.7569786535303776,0.021412639224451267,0.004872367642536144,0.008870291094044035,0.007576676620700124
0.7577996715927751,0.021464691230885086,0.004872576966108703,0.008878425593907257,0.007580558132119376
0.7586206896551724,0.02146964891528238,0.004872880881077633,0.00888328297059472,0.007590379337651965
0.7594417077175698,0.021478850454070737,0.004877193448248917,0.008887941148640732,0.007592893684830337
0.7602627257799671,0.021491689777091816,0.004878952297339538,0.008888046689114672,0.007617719032229933
0.7610837438423645,0.02149399708100645,0.004884408121214035,0.008889075082915013,0.007620111424846677
0.7619047619047619,0.021508663603832325,0.004889343174383726,0.008890652885654488,0.007624618915244308
0.7627257799671593,0.021536537001255084,0.004889510539191582,0.008895077183706268,0.007628545882858052
0.7635467980295566,0.0215409123838847,0.0048915271904433014,0.008898045829886366,0.007642077979801383
0.764367816091954,0.021550148254181136,0.004895355372870273,0.008909615417226617,0.007645362671345903
0.7651888341543513,0.021588820133568033,0.004903015327258501,0.008916239234429043,0.007674412461547974
0.7660098522167488,0.021614377886252648,0.004903457288826521,0.008918582099729198,0.0076764828952714855
0.7668308702791461,0.021614671872371052,0.004909428171607566,0.008923661982011636,0.007688502946677865
0.7676518883415435,0.021698382933616745,0.004910306913848064,0.008941000454240244,0.00769125971870506
0.7684729064039408,0.021712990533687724,0.0049135214029186166,0.008954174675077916,0.007695075644031412
0.7692939244663383,0.02172763635604864,0.004913532173223069,0.008981573810894298,0.007721543789256848
0.7701149425287356,0.021739263540746435,0.004924686364363907,0.008987630544276927,0.007727643486397133
0.770935960591133,0.02175507795047996,0.004926235726776668,0.00899025091038385,0.007733321840217347
0.7717569786535303,0.02179533534901738,0.004929215206706672,0.00900399852682542,0.007734415960140217
0.7725779967159278,0.021833837652188215,0.004932904655902138,0.009005087736739158,0.007737231599021275
0.7733990147783252,0.021840766372039806,0.004934098335169738,0.009009379796634003,0.007742181374102606
0.7742200328407225,0.021856192526410478,0.004935483889533248,0.009014981709248247,0.007752928757730435
0.7750410509031199,0.021862403015695527,0.004945170136053511,0.00904170005860189,0.007753146732519692
0.7758620689655172,0.021864718421777486,0.0049495437739146995,0.0090461977809999,0.007754158765288521
0.7766830870279147,0.02187997400368612,0.004953985055639328,0.009047966298030771,0.0077598897986471075
0.777504105090312,0.021880455406422212,0.004961653164639221,0.009048711066197026,0.007776362340210738
0.7783251231527094,0.02188282710394636,0.004961692978226568,0.009052711568247258,0.007784334533707548
0.7791461412151067,0.0218864220864807,0.0049689895891649825,0.00905308508876737,0.007785554969554157
0.7799671592775042,0.02189028152394817,0.004973850845382579,0.009062148073388218,0.007787385082485175
0.7807881773399015,0.021926288940473302,0.0049784936429639135,0.009071121573664824,0.007797239195769317
0.7816091954022989,0.02194243403673768,0.004981478138829026,0.009083402572479634,0.007799021732516795
0.7824302134646962,0.02195598207461911,0.004986058961643412,0.009090322949578636,0.007812566143762967
0.7832512315270936,0.02206036192852521,0.00499626862144443,0.009115451349701336,0.00781769021206077
0.784072249589491,0.022075933408865826,0.005009137774770564,0.009129575395854366,0.007826066353195849
0.7848932676518884,0.022099547311098054,0.005013543419060179,0.009131433204091006,0.007834581840438287
0.7857142857142857,0.022123673800129126,0.005015528604561577,0.009135720855558391,0.007840540795906138
0.7865353037766831,0.0221544918132576,0.005015692876158979,0.009144355118553223,0.007840708507155987
0.7873563218390804,0.022155819755882003,0.005019050176233618,0.009162226192715854,0.007846459473230809
0.7881773399014779,0.022159576284727256,0.00502062158061572,0.00920975696178711,0.007853413864877146
0.7889983579638752,0.022212152306341496,0.0050278083171765835,0.009223316692862043,0.007862884102392472
0.7898193760262726,0.0222386637245451,0.0050303800056137014,0.009232976601409612,0.007877514433099721
0.7906403940886699,0.022243182606985875,0.005031486192174506,0.009264473947277618,0.007879419164052858
0.7914614121510674,0.022249398478496742,0.005032372945041969,0.009274388952031204,0.007889677025700868
0.7922824302134647,0.022329614745877684,0.00503702953805791,0.009275709898775745,0.007895176943442042
0.7931034482758621,0.02235710090034421,0.00504566576161951,0.009289841113112204,0.00790820961503197
0.7939244663382594,0.022368254183890622,0.005054349911537237,0.009301943476939559,0.007924252212567992
0.7947454844006568,0.022430341306007476,0.0050545549166316536,0.009304143150534185,0.007943788215249553
0.7955665024630542,0.022446253203683004,0.005057828034847911,0.009309313743415275,0.007972384894444847
0.7963875205254516,0.0224570435207556,0.005059520638528448,0.009309929996859468,0.007978126331292596
0.7972085385878489,0.022459766617411704,0.005059726894350004,0.00931415922312019,0.007982248361383974
0.7980295566502463,0.022510903260443974,0.005068480032118698,0.009316169124268213,0.007982969698442397
0.7988505747126436,0.02251217434697758,0.005087339573450212,0.009316197184547903,0.007991939535906187
0.7996715927750411,0.02251788792447552,0.005091677343039386,0.00931629817978686,0.007996018916913209
0.8004926108374384,0.022520545373000828,0.00509508726532648,0.009329098489402428,0.008005797010576337
0.8013136288998358,0.022575882598479508,0.005099075337425733,0.00933581486520926,0.008011367942144108
0.8021346469622331,0.02259104076554012,0.005112561731961648,0.009339820004783334,0.008048105242963672
0.8029556650246306,0.02259359318847685,0.005127114400912825,0.009365334588596824,0.008061717913899787
0.8037766830870279,0.02260487239668493,0.005127577557958686,0.009365812032687649,0.008067369747681095
0.8045977011494253,0.022620446297302112,0.005128614403971265,0.00942328617684536,0.008077576207223864
0.8054187192118226,0.022628320715055984,0.005158380332818593,0.00942467975094632,0.008128804645899166
0.80623973727422,0.02263226434072359,0.005158794432165274,0.009428407364948408,0.008134905983940937
0.8070607553366174,0.022648648261364427,0.005158895457082234,0.009433631566726556,0.008142050618055677
0.8078817733990148,0.02273349479292981,0.005161654427150904,0.009434955256745607,0.008162473698936887
0.8087027914614121,0.02274391802047672,0.00516188472220272,0.009436912894514718,0.008164706511305703
0.8095238095238095,0.022778600194104413,0.005162913765008362,0.00944472692016329,0.008201790835826745
0.8103448275862069,0.022809965545023285,0.00517317888641823,0.009447686715422924,0.008221189101229799
0.8111658456486043,0.022908507735528598,0.005178049650263583,0.009465369094698792,0.008221495406013416
0.8119868637110016,0.02292804825578551,0.005179788040071311,0.00949578465958907,0.008227938724001016
0.812807881773399,0.022949170168475252,0.005184470470803398,0.009507579584779536,0.008242681906499995
0.8136288998357963,0.02294930494071297,0.005192829949726795,0.009508700646315442,0.008262885450560111
0.8144499178981938,0.02299772024412277,0.0051942673191702066,0.009520206962447448,0.008264852248740078
0.8152709359605911,0.023014528679596285,0.005196484023809476,0.009529653394452884,0.008278498323817522
0.8160919540229885,0.023058163397700646,0.005197459264379703,0.009546130438660323,0.008284629970251025
0.8169129720853858,0.02306030369244151,0.005205118681541054,0.009568716869027367,0.008296279689504983
0.8177339901477833,0.023108193153080044,0.00520661182781969,0.009570309878698396,0.008296637924673729
0.8185550082101807,0.02314366257350853,0.005207240049430845,0.009570634153307072,0.00831494431460501
0.819376026272578,0.023175164680059288,0.005208639787403279,0.009571875693169899,0.008334197500422256
0.8201970443349754,0.02318795604495198,0.005222279481528435,0.009572782479317875,0.008343753657536621
0.8210180623973727,0.023229547268602498,0.005228960071508207,0.009575132278632121,0.008367099306803948
0.8218390804597702,0.023242569186961336,0.005229725230162298,0.00959429529432055,0.008377195198578411
0.8226600985221675,0.02331327061822155,0.005233975475204667,0.009601880699454236,0.008381940342663251
0.8234811165845649,0.023354836519760922,0.005240277768839846,0.00960638671636354,0.008477587688919095
0.8243021346469622,0.023433082726302294,0.0052509699074113824,0.009608165750418583,0.008489344158897743
0.8251231527093597,0.023446900569059625,0.005263478240754657,0.009608863439754697,0.008504434426438636
0.825944170771757,0.023455467964069044,0.005292090110314915,0.009618623552052927,0.008507715114635685
0.8267651888341544,0.02354612045311767,0.005301962703582846,0.009619418934943379,0.008508391709033909
0.8275862068965517,0.023553002517390852,0.005311011912581968,0.009627885658776422,0.008539864350193835
0.8284072249589491,0.023581919729763565,0.00532492501052434,0.009632698115323204,0.008556651105058969
0.8292282430213465,0.023588594858639265,0.005325540935618883,0.009638840934231539,0.00856339728163897
0.8300492610837439,0.02359523394176235,0.005325800943660456,0.0096401826878659,0.008569673740012345
0.8308702791461412,0.02360003752064663,0.005347302767161847,0.009663688671465515,0.008570106085209646
0.8316912972085386,0.023618528590960357,0.005350397658036169,0.009664337525800693,0.008573152919703038
0.8325123152709359,0.0236818101500016,0.005352641477321443,0.009667425567562055,0.008583560673207466
0.8333333333333334,0.023721846445784855,0.0053535516782842515,0.009667840291184893,0.00859322398351261
0.8341543513957307,0.023816733228045506,0.005354379656534839,0.009725352156547358,0.008629832304669441
0.8349753694581281,0.02388090425060841,0.005356292703566802,0.009746330199392167,0.008640996911118672
0.8357963875205254,0.023909089667640063,0.005358608509555781,0.009747739805540737,0.008646255142368046
0.8366174055829229,0.023922813811145326,0.005362838026879871,0.009767336600869066,0.0086771778608355
0.8374384236453202,0.023933384343063063,0.00536294858732649,0.009768880908561964,0.008679486499248157
0.8382594417077176,0.024009591616798463,0.005363397267562678,0.00977539090891211,0.00868499814810678
0.8390804597701149,0.024012715323085285,0.00536445067191919,0.009786281161179407,0.008694843299069463
0.8399014778325123,0.024023243218896883,0.0053693523590813644,0.009796837214896034,0.008697458289986668
0.8407224958949097,0.024024471994868624,0.005382120660336404,0.009812478708528114,0.00870356059384788
0.8415435139573071,0.024052228769611463,0.005393013174488045,0.009823254788873505,0.008704548096425239
0.8423645320197044,0.0240916786347445,0.005397293347965691,0.009840951794444634,0.00872791105984155
0.8431855500821018,0.024126798423024377,0.005408277039059176,0.009842598379641535,0.008748856901363851
0.8440065681444991,0.02417227105326318,0.005408488558737365,0.009855493485174683,0.008750634803626929
0.8448275862068966,0.024305214195817538,0.005409940582820795,0.00987008845585011,0.00875991554689475
0.8456486042692939,0.024316532747781693,0.005410360011904961,0.009884652251038607,0.008767466986722948
0.8464696223316913,0.024366934516782946,0.005419340053937516,0.00988678915845885,0.008770317009233034
0.8472906403940886,0.0244261829703942,0.005439918762853772,0.009888378539945016,0.008772203603121911
0.8481116584564861,0.02442756845778994,0.005442830427020054,0.00988979459613112,0.008778706508143152
0.8489326765188834,0.024481781445882797,0.0054472353381514555,0.009910763024275335,0.008800197072891749
0.8497536945812808,0.024507701460472122,0.005447972976612026,0.009913789554704563,0.00881660471587507
0.8505747126436781,0.024508529303669566,0.005450812108696392,0.009949875074568106,0.008831895032176521
0.8513957307060755,0.02451005862094709,0.005455930371175891,0.00995275304479267,0.00883319223547024
0.8522167487684729,0.024520033617299482,0.005459942355050825,0.009974824575110905,0.008848662171117945
0.8530377668308703,0.024539884750641467,0.0054634254874073975,0.00999323817299614,0.008855953127016643
0.8538587848932676,0.02454768263601999,0.005469558753437394,0.010005265496975585,0.008886263448191451
0.854679802955665,0.02455311508768757,0.005474188916327535,0.010013010734507529,0.008896556053426178
0.8555008210180624,0.02455676851950825,0.005478036287035727,0.01002004577349251,0.008901378545923214
0.8563218390804598,0.02475115495750074,0.005481808264439806,0.01002065394118598,0.008904840938751265
0.8571428571428571,0.02483168324654938,0.005483817148232034,0.010037849739076638,0.008938114497203435
0.8579638752052545,0.025033383883618088,0.005492923189611238,0.010039475124102465,0.008949210499437534
0.8587848932676518,0.025087396523847307,0.005494957344888903,0.010041175787616194,0.00900763279994115
0.8596059113300493,0.025111218486770486,0.005498857273028347,0.010053086062962666,0.009013073540537405
0.8604269293924466,0.025251155991236923,0.005503904171251374,0.010073402744512128,0.009026918938858552
0.861247947454844,0.02526586720837038,0.005504286492383412,0.010110120622857667,0.009051039816086442
0.8620689655172413,0.02529915077302331,0.005506720941679395,0.010121147932069785,0.009062890783118135
0.8628899835796388,0.025334176580536806,0.005512695206815041,0.010132231847618769,0.009065933858729433
0.8637110016420362,0.02533748041092443,0.005512844840708357,0.01015274566726232,0.009069156154682862
0.8645320197044335,0.025351670463844324,0.005512924096963453,0.010154078314813035,0.009072589397772342
0.8653530377668309,0.025388180164811605,0.0055233963378794795,0.01016134126387794,0.009099078005602217
0.8661740558292282,0.02541808719276154,0.005532147726275568,0.010161667445245213,0.009102508294458609
0.8669950738916257,0.025465402192940797,0.005532715310654142,0.010175563477955441,0.009105839609069823
0.867816091954023,0.02547131440989191,0.00553985099587369,0.010182237203947276,0.009117576422216755
0.8686371100164204,0.02549146976242299,0.005546842221818962,0.010182294609766876,0.00912789465675727
0.8694581280788177,0.02550837480303322,0.005547774355745887,0.010191375819544832,0.009128415536762434
0.8702791461412152,0.025556578399346132,0.0055534816802100696,0.01019739917887036,0.009128801339763688
0.8711001642036125,0.025556799702956802,0.005573869417695125,0.010249811881148473,0.009172943425208751
0.8719211822660099,0.025571487740821762,0.005574666752835865,0.010280151695911002,0.009174256896425072
0.8727422003284072,0.02558088171226356,0.005576986603801128,0.01028915970427845,0.00917929364444038
0.8735632183908046,0.02561763499606225,0.0055821214470288625,0.010298387390605616,0.009222317500039441
0.874384236453202,0.02566400485102133,0.005584219957287069,0.010298508555958935,0.00922553204313865
0.8752052545155994,0.02567601562700669,0.005588027255579528,0.01031105926595478,0.009258956658131631
0.8760262725779967,0.025708479936764287,0.005588244687219953,0.010313191127742328,0.009290729049556247
0.8768472906403941,0.025737230768866623,0.0055928821084992985,0.01033399937595024,0.009318578070008179
0.8776683087027914,0.025753720177266858,0.005600230039964106,0.010377660846086415,0.009340497187770547
0.8784893267651889,0.025765421045776143,0.005627926509769125,0.0103820071095595,0.009354273229012994
0.8793103448275862,0.02585237219265242,0.005632962206604976,0.01038864397824933,0.009355306220262274
0.8801313628899836,0.025883920200633032,0.00564069010332649,0.010426965754738044,0.009360558294206471
0.8809523809523809,0.02592183174209753,0.005647982873775779,0.010441485747354961,0.009378020028943862
0.8817733990147784,0.025974732428091892,0.005659282235839541,0.010444314918178535,0.00943881818728426
0.8825944170771757,0.025974827475865107,0.005661833854379605,0.010453681254920123,0.009465348223071149
0.8834154351395731,0.02601554803559722,0.0056638364052261575,0.010460830870109251,0.009502041591496667
0.8842364532019704,0.026028113022399848,0.005666636709401134,0.010464524654820768,0.00950512494212049
0.8850574712643678,0.026079279147811878,0.005667342124837235,0.010467278052140344,0.009506993508369135
0.8858784893267652,0.02616637336020845,0.005668847700367436,0.010485173442311741,0.009508381174062535
0.8866995073891626,0.026210582470710918,0.005672448973156075,0.010492842053352944,0.0095099388640624
0.8875205254515599,0.026242474004204534,0.0057040452094418844,0.010519286705860015,0.009511312980567432
0.8883415435139573,0.026258851865028607,0.005706066258859151,0.010534224923369506,0.009562747664320626
0.8891625615763546,0.026264817728355212,0.005709236496481049,0.010549873359038934,0.009569441374284698
0.8899835796387521,0.026282581580069762,0.005716701136686868,0.010586610471263257,0.009581768030292806
0.8908045977011494,0.026354972026191352,0.005732789086774203,0.010590301954208736,0.009628128456504105
0.8916256157635468,0.026356359543339793,0.005736080465540903,0.010593739429989571,0.009640103858573067
0.8924466338259441,0.026443986250392338,0.005755970220942098,0.010604914129827708,0.009651474838168823
0.8932676518883416,0.02652855240971535,0.0057568941343654695,0.010609345202805117,0.009668785924513128
0.8940886699507389,0.02656061279169057,0.005760470695274333,0.010619199129065122,0.00966967126480895
0.8949096880131363,0.026815967150456158,0.0057686146776599785,0.010623253970237688,0.009676414950903482
0.8957307060755336,0.02683525511992293,0.0057695254613476955,0.010641034782378619,0.009694694682808312
0.896551724137931,0.026930630684332393,0.0057717806709788174,0.010644320441042908,0.009715195241109285
0.8973727422003284,0.026936337692490646,0.005784202942124624,0.010648814430311125,0.009764051385276232
0.8981937602627258,0.02694313639008292,0.005795233633132712,0.010660830266113471,0.009783337589693054
0.8990147783251231,0.026944272097167096,0.0058094935822601374,0.010675302241721368,0.009821335168987796
0.8998357963875205,0.02702714924776009,0.005819820914129749,0.010693530040550877,0.009903689261344845
0.9006568144499179,0.02710915036158113,0.005831539708516645,0.010702580729152793,0.00994431407037884
0.9014778325123153,0.027122125636885496,0.0058423864924496615,0.01074173931351903,0.009951471133317756
0.9022988505747126,0.02713659505915043,0.005857529314649759,0.010747780045614006,0.00996291068725073
0.90311986863711,0.02722222635658872,0.005879865520668736,0.010770400992221449,0.010014502144760714
0.9039408866995073,0.02722528509750514,0.0058937826130905785,0.010774267824689468,0.010039334496130273
0.9047619047619048,0.027276139237676314,0.005904261315828256,0.010790388163019525,0.0100504647681693
0.9055829228243021,0.02730017744958095,0.005905883686720315,0.010804253628491899,0.010062015281981088
0.9064039408866995,0.02736234283956086,0.005926216467944799,0.010806357495101724,0.010094978011188171
0.9072249589490968,0.02738154025036242,0.005929332601144839,0.010842032891842945,0.01012863765546008
0.9080459770114943,0.02738280565684724,0.005929956286803091,0.010849063216482225,0.010203380461696514
0.9088669950738916,0.02740789351989834,0.005949688495348201,0.010861028316957531,0.010217251647764172
0.909688013136289,0.027428321482411113,0.005960921652195953,0.010868671314248027,0.010218572810725638
0.9105090311986864,0.027496143975810294,0.0059731826900698785,0.010929858456420187,0.010227751819081254
0.9113300492610837,0.027521000020709206,0.005993840722076475,0.010979866268782413,0.010295732168554658
0.9121510673234812,0.02752219202223727,0.006020413963680311,0.010984883992681261,0.010296605864135694
0.9129720853858785,0.02753878640868148,0.0060674753822622125,0.010996646846409329,0.010433154292692742
0.9137931034482759,0.02755410478410933,0.006080185884552955,0.011038129893988355,0.010471790579036303
0.9146141215106732,0.02758178598070398,0.0061025282931801315,0.011056830181357877,0.010511191209964086
0.9154351395730707,0.02759064865264617,0.006109130905953173,0.011118390929588922,0.010663115164210379
0.916256157635468,0.027678745350587296,0.006132036964586684,0.011118627852351294,0.010664344883015417
0.9170771756978654,0.027752993903352195,0.006142824725428293,0.011130714274479673,0.01066662684003726
0.9178981937602627,0.027753164090026476,0.006145978903248281,0.01113154275841042,0.010685125341288697
0.9187192118226601,0.0278230646706794,0.0061519762522775235,0.011131802915962361,0.010703067180909838
0.9195402298850575,0.027961903176736087,0.006153902658468096,0.011136796497801313,0.010716717173078413
0.9203612479474549,0.028040246607941074,0.006161252001941285,0.011144933207087832,0.010728890224100096
0.9211822660098522,0.02828119605524503,0.0061623800129678545,0.011145804764318762,0.010769243034807531
0.9220032840722496,0.02829631660170715,0.006202104786265425,0.011175326380419317,0.01082257138985453
0.922824302134647,0.028370589465215652,0.006233951007672345,0.011269567952927087,0.010830890351257803
0.9236453201970444,0.028423952431321547,0.006237625321497512,0.01127429313654977,0.010867780787023223
0.9244663382594417,0.028451458347176453,0.006267519408957793,0.011297804479687102,0.010899217439927401
0.9252873563218391,0.02852211291182105,0.006279222051817471,0.011305037992933475,0.010903322106760501
0.9261083743842364,0.02866311221327586,0.006298038786454887,0.011309809220967065,0.011020242192501098
0.9269293924466339,0.02866338937648811,0.006310359662143713,0.011332113197118562,0.01102077095734463
0.9277504105090312,0.02870458044201255,0.006319892991466849,0.011361358848417547,0.011023659547431465
0.9285714285714286,0.02878000978547319,0.006322465525926501,0.01138310793181568,0.011074190359422883
0.9293924466338259,0.028849987861934066,0.006323927583933899,0.011406702003085186,0.011105239029113848
0.9302134646962233,0.028867470207564243,0.006333951418585726,0.011410455009529091,0.011191302703666814
0.9310344827586207,0.028996740795131645,0.006339553185513605,0.011412264565138453,0.011197631540668657
0.9318555008210181,0.029064567215600516,0.006357909996813906,0.011423403948691478,0.011238979008976406
0.9326765188834154,0.029245051761904298,0.006368840707577979,0.011435141435510145,0.01134709117543449
0.9334975369458128,0.029271478131282364,0.006388484732433226,0.011448013993843058,0.01135831533421368
0.9343185550082101,0.029271969017763473,0.006409581719063862,0.011483334229603369,0.011433219233543868
0.9351395730706076,0.02940074480364113,0.006421496312930037,0.011574124384130418,0.011506255473298175
0.9359605911330049,0.029506240129291556,0.0064276595152124,0.01158084530398298,0.011520471868613637
0.9367816091954023,0.029594538615650152,0.006447438396201206,0.011581582058958432,0.01158177448622508
0.9376026272577996,0.02971792218967459,0.006453367426369399,0.011588532429047409,0.011588041091547202
0.9384236453201971,0.029724379811286696,0.006481921166969455,0.011624621734144308,0.01160091574744648
0.9392446633825944,0.029744419481655154,0.006488421564721736,0.011652848155968773,0.01164638025081732
0.9400656814449918,0.029762683703239454,0.006499566220511652,0.01166129182158415,0.011659791627444429
0.9408866995073891,0.030053895876830248,0.006511688634265026,0.011671041385628505,0.011677881452278435
0.9417077175697866,0.030096680195952956,0.006531578921418381,0.011674866916946256,0.01188204376381401
0.9425287356321839,0.030118687196468846,0.006550545471075707,0.011710169576805174,0.01197260569524545
0.9433497536945813,0.03015268751290577,0.006563549902927759,0.011726612703188411,0.012055654461728358
0.9441707717569786,0.03023632338969997,0.0065793683257607885,0.01173133295157004,0.01206752071957408
0.944991789819376,0.0302975764590037,0.006585989231347983,0.011738771196408383,0.012174475179335557
0.9458128078817734,0.03031972568384819,0.006589510461147694,0.0118349773846275,0.01223019345920407
0.9466338259441708,0.030322707633210738,0.006605443824357227,0.011851862326931297,0.012248403124458436
0.9474548440065681,0.030577498848296643,0.006616232087458169,0.011862175187092473,0.012290267308612646
0.9482758620689655,0.0306791967808167,0.006685766983365556,0.011881025904703683,0.012361428269221365
0.9490968801313628,0.03082809790013063,0.006710468040021059,0.01199908643175654,0.012438811796245041
0.9499178981937603,0.03084256915442074,0.0067731576923333175,0.012011397247069778,0.01244646276296373
0.9507389162561576,0.031161415580847136,0.006796868099155262,0.012015518199097864,0.012456231933959644
0.951559934318555,0.031239283812513535,0.006820052216768377,0.01204722861150956,0.012487231588874876
0.9523809523809523,0.03151695958878747,0.00682243669739646,0.012074004732435578,0.01258192954930489
0.9532019704433498,0.03177708576567775,0.006836514367151951,0.01214959338071704,0.012878361752587941
0.9540229885057471,0.03178285820568903,0.006859399519892589,0.012156992327921463,0.012904548245061952
0.9548440065681445,0.03178614694152547,0.006889070571921472,0.012170182348666599,0.012922428240020488
0.9556650246305419,0.03187314843668277,0.006889391989073838,0.012221504470890448,0.012979196540285929
0.9564860426929392,0.03201986951654489,0.006900600148229142,0.012245654272623682,0.013020747159939087
0.9573070607553367,0.032079399586443284,0.006931788877168294,0.012275933749032393,0.013051500484519835
0.958128078817734,0.032094123617407884,0.006958807469897301,0.012288712802427944,0.013102515414004314
0.9589490968801314,0.03267837155193319,0.006964222172200287,0.012336122651617602,0.01316895252379228
0.9597701149425287,0.032721234598656765,0.006974380489068949,0.012456913863476159,0.013183835358479569
0.9605911330049262,0.03312794315433046,0.006977111336176308,0.012461986563381622,0.013259539858529835
0.9614121510673235,0.03336407671505981,0.007011634940454166,0.012486031137168448,0.013313668585234077
0.9622331691297209,0.03339605662283521,0.007032904619402015,0.012633220414013241,0.013358115505106469
0.9630541871921182,0.03373293967816222,0.007043866275339726,0.012752944546908443,0.013419203482366476
0.9638752052545156,0.03377421870807164,0.00707245733228146,0.012764292687796195,0.01366189011139767
0.964696223316913,0.03385459488315077,0.007103016439153178,0.012786018944992365,0.013664736992310132
0.9655172413793104,0.03397244722775185,0.00716043561781392,0.012811277609848258,0.01383173126592365
0.9663382594417077,0.03404278567300767,0.00716676769868024,0.012891926521136599,0.013858677250222634
0.9671592775041051,0.03431010700662731,0.007171752085504173,0.01291851624765977,0.013914008851991184
0.9679802955665024,0.034339450432935986,0.007197661954104437,0.012960931511406846,0.014006304691250887
0.9688013136288999,0.03476290411240178,0.007302537500420518,0.01296403323716262,0.014404241194588236
0.9696223316912972,0.03504384329062423,0.007350214284251414,0.01302912047668335,0.014431214822028148
0.9704433497536946,0.035199626018964994,0.0073860230783386535,0.013097787200509511,0.014527302155710603
0.9712643678160919,0.03525305876272266,0.007505850252377754,0.013155097796767816,0.014691668404832992
0.9720853858784894,0.03554537461225327,0.0075246383904184,0.013307168937125958,0.014715354512657793
0.9729064039408867,0.03579155508446722,0.007525891288240563,0.01335260635449247,0.014741245693089535
0.9737274220032841,0.03581050234399017,0.007575565812299804,0.013392619743860218,0.014810456649648395
0.9745484400656814,0.03596854578431253,0.007597300855649546,0.013578724947778285,0.01503254871827014
0.9753694581280788,0.036476099595267326,0.0076002827950732155,0.013676520455514264,0.015133649555553831
0.9761904761904762,0.03662524142567593,0.0076269302718225285,0.013770003356598113,0.0152558897492819
0.9770114942528736,0.037010805600246374,0.007636219109822731,0.013795378596783944,0.015336689054415239
0.9778325123152709,0.03730114783068375,0.007636850922923947,0.013848631576374169,0.015366471566282574
0.9786535303776683,0.03736937521396442,0.007649950971914231,0.01396525032866886,0.015400591445405842
0.9794745484400657,0.0374111218605592,0.007822989551215947,0.01402960049687486,0.01567206704278819
0.9802955665024631,0.038427286933347876,0.007930246282704409,0.014108119379850587,0.01596779652217145
0.9811165845648604,0.03846676813318248,0.007995391439141956,0.014129743485831237,0.015978590864357566
0.9819376026272578,0.038657748451725094,0.00802791322279512,0.01424099176283305,0.016052371189780836
0.9827586206896551,0.038706906122587995,0.008081062488576955,0.01425989633966572,0.016092281711312606
0.9835796387520526,0.03928034729700493,0.008098276698917425,0.014299295220214774,0.016842129560410434
0.9844006568144499,0.03932935590898657,0.008216522428397226,0.014399524401655392,0.017143869644239227
0.9852216748768473,0.04095446979846448,0.008274646748443061,0.01440894687709521,0.01739785902937962
0.9860426929392446,0.04152262217868812,0.00836060926728996,0.014437917485082156,0.017618308329770373
0.986863711001642,0.04597176842290987,0.008401291911828061,0.014511343522095788,0.01850908106054922
0.9876847290640394,0.04796900447815231,0.00861186488841907,0.014622396306033748,0.0191999978396025
0.9885057471264368,0.052108248246094675,0.00874827776717228,0.014712921746300633,0.019670324011307715
0.9893267651888341,0.147130095973728,0.008913618497465813,0.01480363428321949,0.01970951966803246
0.9901477832512315,0.3396063513608381,0.008960888437393804,0.014816398648539598,0.019832910947887746
0.9909688013136289,0.363521192389752,0.009199848379362439,0.014860791337179102,0.02000711720054836
0.9917898193760263,0.377822539132052,0.009316551488916781,0.015480486410344137,0.0203684709660197
0.9926108374384236,0.48507075603746264,0.01058840924054231,0.015747234606715683,0.020701850520931608
0.993431855500821,10.0,0.017681155213005274,0.01583729348497651,0.02178095894185563
0.9942528735632183,10.0,0.018414820894772328,0.018100111411129435,0.026287495590620706
0.9950738916256158,10.0,0.025133336673676458,0.02153555973810174,0.02633448265785152
0.9958949096880131,10.0,0.033961921223119154,0.02499781464620258,0.028129791016688346
0.9967159277504105,10.0,0.07730702718546796,0.030353537202083874,0.035932582672390995
0.9975369458128078,10.0,10.0,0.10197634102652349,0.03612179720590241
0.9983579638752053,10.0,10.0,10.0,10.0
0.9991789819376026,10.0,10.0,10.0,10.0
1.0,10.0,10.0,10.0,10.0


==> data/eigen_graph_biological_16/eigenvectors_absolute_error.csv <==
matrix\type,BFloat16,Float16,LinearTakum16,Posit16
bio/bio-CE-GT,2.70319336166825484326020799740883972e+00,1.50637341189142583379619621335866888e+00,1.60223805093336627007020345910892826e+00,1.79458339940343465398153597084258618e+00
bio/bio-CE-HT,-Inf,-Inf,-Inf,-Inf
bio/bio-CE-LC,4.20888946885320909329864561386625165e+00,4.15187862271600018240602052703612555e+00,4.00254321264138698961715386685234302e+00,4.29436635110333057630437828603997925e+00
bio/bio-DM-HT,-Inf,3.33053926290504047899299422880705964e+00,3.66118420510672065533197958466195645e+00,3.50999905677817035707156839148398193e+00
bio/bio-DM-LC,4.05005622142305460801747810751025430e+00,3.59119837083534740702753143265439466e+00,3.65007361023234570768086609575054003e+00,3.75391988590512815032187246479073008e+00
bio/bio-HS-HT,3.59675658143517616812979940102186159e+00,2.66723650299276222034564223586289928e+00,2.66250966249003311218552057653946581e+00,2.67835187287964043520440268382528239e+00
bio/bio-HS-LC,4.78865515418617867399403295365570592e+00,8.68080862169414032126710911661798452e-01,1.38372196912634877255316736850208362e+00,7.93757878165434621058467620035370608e-01
bio/bio-SC-CC,2.63515826002334178942019297573899859e+00,2.05178197515402033265134223889805256e+00,1.52786075104734795577228216600477861e+00,1.58008498310044002310879383209226974e+00
bio/bio-SC-GT,1.76280670748359950016410494078352850e+00,6.24186352190350517416763320118193887e-01,1.23256397217145315259566132775759678e+00,1.51158865587845230957712578123165205e+00
bio/bio-SC-LC,3.33210691401767344245980305849248445e+00,1.69234885930988279343296543834569437e+00,2.55643467377911771816278416478413339e+00,1.31384722290089030363931689426643233e+00
bio/bio-SC-TS,3.79765585188357356739948624549734292e+00,3.47888290115381449691580460949914552e+00,3.41591347556545652907402091284664710e+00,3.41058179377532134347439316813426937e+00
bio/bio-WormNet-v3-benchmark,-Inf,3.27166544225067721163330072242803679e+00,3.00067144373006959245811471005415385e+00,3.17593372795471837395106646025463728e+00
bio/bio-celegans,2.87570716119995282745170778688198647e+00,1.77402443144486628971894399540794033e+00,2.08216544710076845422820273885304963e+00,2.26474168142600927463069703856737263e+00
bio/bio-celegans-dir,3.23223540382897896793125236278512223e+00,1.56093801982535055766439990758991131e+00,1.43894392909873187954701471440671682e+00,1.48311424214378768180728097843853330e+00
bio/bio-diseasome,3.02838135688978727091767006687914559e+00,1.38962189173257912060478291852596174e+00,1.93366511749500617541805126299700512e+00,1.14184488001852728281071594346736751e+00
bio/bio-dmela,4.83732038914057638862152378377686782e+00,1.69379996300062852160225138996281408e+00,2.40807434393891871572684551288319301e+00,1.77561300449313884763445659113759250e+00
bio/bio-grid-fission-yeast,3.51030842486047536455789447850008938e+00,2.73835688169164350999065404922075444e+00,2.85484446028898491400895372881771173e+00,2.56002815601295107952791391577893035e+00
bio/bio-grid-fruitfly,4.73358808163025690734552320201416778e+00,3.30433465024057555614260608025094932e+00,3.32887654546910316908385382637367732e+00,3.25035719025367400198904515909457703e+00
bio/bio-grid-human,-Inf,3.68453020087674268216296367575636356e+00,3.83387906395171725138275012900390880e+00,3.67932371535933556001755545169684409e+00
bio/bio-grid-mouse,-Inf,-Inf,-Inf,-Inf
bio/bio-grid-plant,-Inf,-Inf,-Inf,-Inf
bio/bio-grid-worm,-Inf,3.20903808556205029083523977821223344e+00,3.29956466722540155629698869213635665e+00,3.33091971129008977086124555048100525e+00
bio/bio-yeast,4.00338942061176654311638385837724450e+00,2.35844542459432778167098646445315874e+00,3.09193260886751847468550304196595975e+00,3.16558364393486655893935306156679717e+00
bio/bio-yeast-protein-inter,4.32277418296992858893007522039886612e+00,4.10916019265986093069088503814506649e+00,4.11391027652301532867418553691154291e+00,4.14834434110652191581668007690630420e+00
bn/bn-cat-mixed-species_brain_1,3.21419908600141760576209981659750343e+00,8.22530441018749318370090027001729305e-01,2.03465589308909753953640840572635420e+00,1.34595951239888761441223130065111823e+00
bn/bn-fly-drosophila_medulla_1,2.64342565543650710185278608598647206e+00,1.72603941791146878026923321785309899e+00,1.80415885891200091269685298373104219e+00,2.36810224680372353052878896917613278e+00
bn/bn-macaque-rhesus_brain_1,2.90437051708128836732283729039526704e+00,2.04753908095594010734742611973281662e+00,1.88455399020980305317770200449150909e+00,1.21816338803910925253072874580886752e+00
bn/bn-macaque-rhesus_brain_2,1.33131398483459162086561587358743173e+00,1.78337176080635675525587685393814284e-01,3.76645621762931674593618163048569984e-01,1.48058724697053032224730849971864052e-01
bn/bn-macaque-rhesus_cerebral-cortex_1,3.40420032077309377158318208999769007e+00,1.75219761113684657891767515935714739e+00,1.40536953566504995645206863616363883e+00,1.46846834599578553220989122162720943e+00
bn/bn-macaque-rhesus_interareal-cortical-network_2,3.60931066889979597045095734611431944e+00,3.19253208252735377238056342348879421e+00,3.17366333647627347014700516642991234e+00,3.05570576496131928047502063773536823e+00
bn/bn-mouse-kasthuri_graph_v4,3.84424413317946785888350098543573544e+00,2.80171498385282615880612633819527761e+00,3.08624179318011903683633720245151116e+00,3.18051011698987002935179289674432210e+00
bn/bn-mouse_brain_1,3.39515630596631501668579030397326969e+00,1.99850189743933263889593832205245073e+00,2.73980529057042253017355358025054049e+00,2.51647092545298322903371813440067227e+00
bn/bn-mouse_retina_1,4.26734038949803906513327481077690583e+00,3.03024505153836725424643790822900062e+00,2.62105994709286939101149762266920717e+00,2.83632263629174796596278151876535120e+00
bn/bn-mouse_visual-cortex_1,1.02674062575662753463656770293576720e+00,2.70919019656162102638766597398044540e-01,7.98986521840405398682832924462592599e-02,1.27664317078912746787686837968419772e-01
bn/bn-mouse_visual-cortex_2,2.27781153348951592478175570699983795e+00,6.63934806263293467246887907501940245e-01,1.04159125657401999577925599682268951e+00,6.42123814063900362817755044710469456e-01
eco/eco-everglades,1.84236613714814518929564387713162602e+00,7.51875706868652256945732144654216072e-01,8.72757373509028463250797713172576916e-01,7.04493774575195372469709397164060102e-01
eco/eco-florida,1.85914490482321183642849457761032288e+00,5.88921299150960708830363941733746130e-01,7.04466887992522527348775053886191590e-01,6.80918707523493039205116898734997001e-01
eco/eco-foodweb-baydry,1.72706881625032379254521535630392536e+00,3.39161364358714839140373725415190165e-01,8.63690497203493803653275909524146695e-01,4.00776830770195463480282701825091501e-01
eco/eco-foodweb-baywet,1.29524387653278463487241969197996310e+00,8.89532929073449252079276085196959835e-01,7.64277149286967760541420933417317265e-01,1.20615022809483865131140411204339007e+00
eco/eco-mangwet,2.05878479085677688250503616407991124e+00,6.02758195583205713122119843303537453e-01,1.13687880451104631907694094124276500e+00,7.07908503496560204525783876673747081e-01
eco/eco-stmarks,1.78309253289513791154908869406435624e+00,4.87016846915697653054287170224273673e-01,8.98298717945554300612710423612661671e-01,6.74432172467113559984476539059496077e-01
protein/DD_g1,2.79949137045321348752458644193825487e+00,1.67195803668776681991042047486918240e+00,1.47081472493293444530274215282528724e+00,1.40333687004568249396715680637215095e+00
protein/DD_g10,2.16169986454368347999774419120447181e+00,4.67535048257613058997443544474986140e-01,1.50360401801198282572536632199871939e+00,1.15027993929147433943788535260633800e+00
protein/DD_g100,2.99614312970650443938761363103316969e+00,2.00440846058628815590602434908804043e+00,2.41938578133762100101077199551428641e+00,2.02476502044972343638069202267152012e+00
protein/DD_g1000,2.49354377495501609735002465305129017e+00,6.31636522890390206605319327552286011e-01,6.44237448071886999090887108284197495e-01,1.02683135047856742309508976555153654e+00
protein/DD_g1001,1.43812099615878858287818572519946285e+00,9.36442108323720812830114119035756835e-01,1.32324929160003210988983159705199324e+00,7.78243113864975854967913799997648894e-01
protein/DD_g1002,2.34939440892757986961070850670878172e+00,1.03482105580237297298083962356457999e+00,1.05984605268583830005259305381311091e+00,7.19943902289531373543684226445514423e-01
protein/DD_g1003,2.20158054347493940703986849437222707e+00,9.24855661396884612023042876907028120e-01,1.37135671419299458738887797113172621e+00,4.38606916796514169128978843010113788e-01
protein/DD_g1004,2.20286243467878573343519447869861475e+00,1.07542027014037845299301313419609424e+00,1.96420679801724955841105786009329535e+00,1.31229212225944383657019400567059144e+00
protein/DD_g1005,3.28658724443949745509085385597490319e+00,1.94654286679023418752855882175970362e+00,1.69095312359056000814736709766630346e+00,1.68783218637485026472376654271813495e+00
protein/DD_g1006,3.07679387300879093310685649672143986e+00,1.66271835409016800257458192005770455e+00,1.58430074586628378939238916353429752e+00,1.55337353069493788317772584689715811e+00
protein/DD_g1007,2.74971593774817304471531659726565917e+00,1.44932267759474345062318125240812604e+00,2.11705429858850959648995483064613694e+00,1.85776198698658976612644233305705678e+00
protein/DD_g1008,3.18886629142868870459653219404240345e+00,2.16635096586936984899836187063572430e+00,2.78975401936062523470952100792656245e+00,2.66662005629513045846932943059634276e+00
protein/DD_g1009,2.27803339855909746386879078817286178e+00,1.10648926750904371669793188197786159e+00,1.41466772930212641799912673522477998e+00,1.18945137371464942492913360765744498e+00
protein/DD_g101,2.49634452021501808552591088703257943e+00,7.60671856575414524217662993995931693e-01,9.85021218693313762387303166266739322e-01,7.45543850901228897963299229098878335e-01
protein/DD_g1010,3.20747637436509431376415208207758791e+00,1.11033068852314965168828610926638838e+00,1.96702587814498804325031832913060820e+00,1.39499921162070534016322095629425727e+00
protein/DD_g1011,2.56206055553685126029655131910830191e+00,1.71337630444676561388517077777501420e+00,1.17002625097005349491098267287523122e+00,1.48051009960078453596970793124805048e+00
protein/DD_g1012,3.23809214376031155921292566808124798e+00,2.27803392057920768691036145400347434e+00,2.42224445034950101171627699230880647e+00,2.32625714724426432179318652051723595e+00
protein/DD_g1013,2.68675387526640772768698214441223585e+00,4.52202825640724531945343812147918329e-01,7.67723340846961710670906802588845326e-01,6.39853496984615959754525232130857834e-01
protein/DD_g1014,2.77615510715544293314933236740190737e+00,9.51091606115153048105821517728907168e-01,8.08742324822326555732509511081996743e-01,6.77291026573511941962589911173461029e-01
protein/DD_g1015,2.26232160108821030556255063045675959e+00,1.47582448366783926343139140317820587e+00,1.43180188191175735208810346648738109e+00,1.16712847297455905965417710212718357e+00
protein/DD_g1016,2.84104279807498850944490139640004458e+00,1.18662490277875944873414353441446187e+00,1.75715701706120531901725142997452364e+00,1.52516543384803274551834944940879996e+00
protein/DD_g1017,2.98450895003673414927085948871843181e+00,1.83165377053987099654770599128833470e+00,2.08409397336429316820001817527797044e+00,1.56408173259464941055562423480373665e+00
protein/DD_g1018,3.42191611171780487830752563162659911e+00,1.56725107127398407411161927249366582e+00,2.01362461519280949891569065907242101e+00,2.10873693580062637741051362083268096e+00
protein/DD_g1019,2.71761110209908033347252033053853164e+00,8.19413021897678294620541459294899039e-01,1.48771309959465817825847590269078504e+00,1.34181517770817085701591298322193940e+00
protein/DD_g102,2.77292824902908094412349006100478271e+00,1.47954139664283274870327392188440241e+00,1.76782668463316038424869745245604883e+00,1.84537387057776516312420698578216738e+00
protein/DD_g1020,2.67144950703939488302830802682049320e+00,1.21601738907236748328698117552905312e+00,1.85356250144433318862448237594921019e+00,1.67688984576427172956511370382074207e+00
protein/DD_g1021,2.75721639577135433333205020764938809e+00,1.74842909677040114556700619633575457e+00,2.21119777094972923914258627112523770e+00,2.02960694501568138211370038072405101e+00
protein/DD_g1022,2.72189452399423926106487402499733813e+00,1.75763037151149934904457144761310887e+00,1.84441358230889077218820609398675206e+00,1.77573395331638255054794767409410219e+00
protein/DD_g1023,3.14594707397406128970244666542973270e+00,2.10989205149320014735814917318706976e+00,2.75539489352520203831424046899618980e+00,2.28654709253204734776088432063305592e+00
protein/DD_g1024,2.51208867258923947230884608706417013e+00,1.12847535527010984359337243653187070e+00,1.60237401908459531839058168578257117e+00,1.27614718616147495058397166957745683e+00
protein/DD_g1025,2.29070228487424920254759150679217853e+00,6.40723969687238425071778303117425405e-01,8.62290552812997053938716117543112293e-01,8.77908634845385745082127321274628166e-01
protein/DD_g1026,2.35224329820477594206986068767320001e+00,1.36120731484654824788293398463291158e+00,1.53288110157744665345002087255771225e+00,1.47594780927731714614212437142734245e+00
protein/DD_g1027,2.45263660543382691433625380156916715e+00,1.45105858494003419928002714010979084e+00,1.45702455258584277276644599542622152e+00,1.05785057614212292470285192535835886e+00
protein/DD_g1028,2.47138493024035800371669325790083068e+00,9.04294288000211145557389277892644700e-01,1.70348764798273028941106001906654598e+00,9.21511569825031259809229781495040752e-01
protein/DD_g1029,2.97953037575400956974782154170908590e+00,1.36803379845800511252309928747872362e+00,1.32864359511396673382519222035807534e+00,1.46930235881091349634741295287397924e+00
protein/DD_g103,2.43300480436031996155618591320738548e+00,1.67469199175946907466634520352702282e+00,1.94053136202617299367557114323301184e+00,1.67188645494240404274079042586807884e+00
protein/DD_g1030,2.68424303354577190176178003386437331e+00,1.68551542204702344886976115441991906e+00,2.01736956219726045854697175866147289e+00,1.69082180480087551663844842830182456e+00
protein/DD_g1031,2.80925447391538561937843789867807154e+00,1.30161073533864989127973803417274320e+00,1.33370120813044347226769400559031325e+00,7.82176696208452454003306359861668438e-01
protein/DD_g1032,2.32939213302070809631002642708173405e+00,1.25257882321530997858892531965372496e+00,2.43412991711875357984214912272468060e+00,8.14282744509996706574918290972643559e-01
protein/DD_g1033,2.84627867047859195011156544211323652e+00,1.63675845983507834822018661974973207e+00,1.99337652824360346860964971415821925e+00,1.53473886143160782453614417048532056e+00
protein/DD_g1034,3.02608175839031217017071358831922450e+00,1.64444574901349973065768961511991136e+00,1.98032725313832756582132056562129978e+00,1.60598481716287064278207393815141842e+00
protein/DD_g1035,2.59927840550853970125099626401739308e+00,1.54022855372140208059700932125843496e+00,1.54334285196257831849581395882969765e+00,1.32827993324962530795573594710047583e+00
protein/DD_g1036,3.19862506095465136862622758286277489e+00,2.31155566807385354271769569574889398e+00,2.06826364844945670938341897387424238e+00,1.90783181465660933454411956427641011e+00
protein/DD_g1037,3.22332776524799959957581138029272476e+00,1.35372436328016015805632478430209528e+00,1.79345592407551777868949646600819723e+00,1.46328693268870451275726180235452275e+00
protein/DD_g1038,2.65757350400628945983399823342186935e+00,1.18189967970135047126421997457120477e+00,1.57300835428410023017792875622431427e+00,1.26129668144732906293291541670967348e+00
protein/DD_g1039,2.07729541750778793295183116354636379e+00,4.89721153842764581685365974853198667e-01,1.20577164388016164613112113650604326e+00,8.07682172489629675233140336537021967e-01
protein/DD_g104,2.26889340738176321910840026232145118e+00,1.62084562251354648231849422533571385e+00,2.05883521285714269181104817851665423e+00,1.87773171368680360281791780977962668e+00
protein/DD_g1040,2.51542236399613282530584939143217292e+00,1.15105619491534538773930911970207000e+00,1.91034742089767335583269356394088786e+00,1.40923667629371181644139015946934290e+00
protein/DD_g1041,2.59685727304674308570002284018463998e+00,1.14150412440551752443360475037846156e+00,2.03251478085208823335380120781609119e+00,1.48537458347435309781110489549909347e+00
protein/DD_g1042,2.89566528792638385420014339929079811e+00,1.56545667564091476279964633992581030e+00,1.99673792169531743362803014869573195e+00,1.40418722149405330776322607399380528e+00
protein/DD_g1043,2.81495877611873272271170715684024825e+00,8.27887333467925042337123762210345631e-01,1.94402436395846946568242288868383369e+00,1.68052166233699095857465048587645219e+00
protein/DD_g1044,2.99137887865542325045606219154526841e+00,1.59105846754339735818908007374637889e+00,1.99537611262122271199805739125799215e+00,1.26382272726822012000603170157844958e+00
protein/DD_g1045,2.61307998170115242938318017122478810e+00,1.57859074804388183864947455592823080e+00,1.73458202363224864686550830948049019e+00,1.16568254447795689823234460513332717e+00
protein/DD_g1046,3.18781857330507479004482333185202783e+00,2.02559780465047042562453727124335129e+00,1.98188014464476244475132870990508695e+00,2.00694896263187633899991961745327064e+00
protein/DD_g1047,2.39523120988452606186338739502385687e+00,8.84142919964347645110499621056386089e-01,9.18696972088757971858108037920178221e-01,1.25348525222089675755166773974654620e+00
protein/DD_g1048,2.02138202608923745834793478770171049e+00,5.52160431287211146168406701822519658e-01,1.40238812156105672758095882287540006e+00,4.81374252042910085447023646929964530e-01
protein/DD_g1049,2.36990940740810010885254987517192278e+00,1.34390196784049636584992632220796781e+00,1.58909162122882417713869424994415274e+00,2.26681853230202979012814008621312703e+00
protein/DD_g105,2.26923005194690391072788986404321273e+00,1.16763673018575065805793938567239019e+00,1.43465680357396732488154774669748524e+00,1.84865190796673841460757525919709144e+00
protein/DD_g1050,2.56337165009542160170136311789792541e+00,1.41419913185373273403693191737928615e+00,1.59979324332272417012532257931928037e+00,1.17804136617327972284292438081073801e+00
protein/DD_g1051,3.00543236335000888063080597449871642e+00,1.55454651337920098949899087737482860e+00,1.47649714866143364213621189157104488e+00,1.45124268675133395805440202826430236e+00
protein/DD_g1052,2.49521714749937430942270341633890274e+00,1.89492268918670696500623999852778905e+00,1.88108300579320714503027394425092011e+00,1.66841320663224259375965324062203722e+00
protein/DD_g1053,2.51803648044676189549750608362544392e+00,3.56899743817144593339896494289288419e-01,1.44849976405761197773590146498207243e+00,1.01790213187491097071180469789868122e+00
protein/DD_g1054,2.71201217778849722264336064253436362e+00,9.85101895088248414040456405534094061e-01,1.33427806174819678000206432681898850e+00,1.45484225444394610062014669313809721e+00
protein/DD_g1055,2.82088668613901743770445588069589997e+00,1.41141829472745088805339508004452909e+00,1.56809232042293799202425489709438810e+00,1.77967498575527322467600531530964691e+00
protein/DD_g1056,2.95924987531920144133471173712001577e+00,1.13013520333669304229064810690414815e+00,2.00898447421186650027757323735741197e+00,1.42308311789525458379428580964001678e+00
protein/DD_g1057,2.78571654800440999702318295664529571e+00,1.66333971718466781567945351449304187e+00,1.95330479928095528518140037962480532e+00,1.66802852775813710182099545615868691e+00
protein/DD_g1058,2.24031325926286009992682634211510292e+00,5.76829086160155347049892222422575314e-01,1.21866703313630688703593277328882035e+00,1.14772528283528320692598247438336902e+00
protein/DD_g1059,3.06515075847879755142707599597314122e+00,1.39469764710733606208104853993252083e+00,1.76989524261149953265404398035467455e+00,1.58583279358274892529005185611659433e+00
protein/DD_g106,2.68294294134247054334558263936406482e+00,1.94864401425672613139734940493069737e+00,2.21267915623531821631075126527439167e+00,1.90743970128500631090808204885823203e+00
protein/DD_g1060,2.71463430241933731080938336908375517e+00,1.00303473817041025579330848730892725e+00,1.66271957829774635425747015304712843e+00,1.36940544693251030940255922340082148e+00
protein/DD_g1061,2.88632374631773907441655280696929124e+00,2.23511284181311544860696761989222627e+00,2.31969610549482302575857534715089283e+00,1.79540589026605093232879272260659827e+00
protein/DD_g1062,3.07111690028926903020824062441717841e+00,1.74400080102020066252324874219149141e+00,1.60957346328011201185072530551360769e+00,1.41376854164841557746009240261236651e+00
protein/DD_g1063,2.73101646820902738141667868700816267e+00,1.50434994458237471595169278874630626e+00,1.78111904366559347144620730894235959e+00,1.72356515295232591354480726494985458e+00
protein/DD_g1064,3.02201575279176537083608716780298476e+00,1.64672590915254670791636684607450008e+00,2.00320721410465094710453094189209472e+00,1.50356789431551111537761634365583364e+00
protein/DD_g1065,2.65840383127380591849700614923694168e+00,1.35192699208666793753980242224968490e+00,1.69915330061976369219938608174540997e+00,1.38104540160845364720100573892697977e+00
protein/DD_g1066,2.50884393139236439764091500098553474e+00,1.17250550180771672050068178068745122e+00,1.56482199321106583470471967861356480e+00,1.36745624514737008026660517531817254e+00
protein/DD_g1067,2.97383870044760000149694411873893603e+00,2.05437283657682912850951161052390597e+00,1.48319516633511593765628434671698462e+00,1.61724253695147921993710225814382378e+00
protein/DD_g1068,3.22600820002826254304086414097855925e+00,1.56834284062136874488161948667853384e+00,1.79642003319131152428560942910170205e+00,1.52128150249254369606493507593101991e+00
protein/DD_g1069,2.25491012531165208209290645289126292e+00,1.65044207152738892111653680844532359e+00,1.47893288611822825041763570099410205e+00,1.79244202549743518353909520401161489e+00
protein/DD_g107,2.96069883948651455773861434072133856e+00,9.92285909443725148069249675478043350e-01,1.81996815851657938574426684096948461e+00,1.53427085955367106888882852593818284e+00
protein/DD_g1070,2.49370077222228284032346347415525707e+00,1.57764191675121606934147236575380229e+00,1.10546046739965766412637677949041723e+00,1.70018264000599421291105935129786724e+00
protein/DD_g1071,1.79383494407190713362536623270324953e+00,4.37099926989526620651341110856324344e-01,1.57722361597370308917687520832851705e+00,6.48403605836733035140987362230346055e-01
protein/DD_g1072,1.93200267292943193632566011129270255e+00,8.20843774781100165740862609833874360e-01,1.81510760397543081120043050632918842e+00,2.30537242776571604306448668637900199e+00
protein/DD_g1073,2.18553526626952467794332235446635032e+00,1.77184443648922285087264773662197645e+00,1.53410754803008485360176888201310880e+00,1.51899306383400190497615782033448542e+00
protein/DD_g1074,2.90736208651420407184139269494689318e+00,1.72491305980747885211002058533464372e+00,2.18313811612083570963833374934506917e+00,1.86368782537089063652797435207569127e+00
protein/DD_g1075,2.91226430993762211306219025166681225e+00,1.16322644738470099911126427471213981e+00,1.69405019602059845336254842066516799e+00,1.14836244403869378673892702459154538e+00
protein/DD_g1076,3.10040284588030162019410945744690172e+00,1.72184609654728270837454123115531521e+00,2.30100817385383788336741382037414933e+00,1.98760580110661769922977662564042717e+00
protein/DD_g1077,2.69842392876524195491371280657222071e+00,1.51548271837725999248177212231263031e+00,1.93912935300767485652342508216137091e+00,1.43747389329521286940727259259273254e+00
protein/DD_g1078,2.63540325891098316527904610159333555e+00,1.73041391913099022298465198822329452e+00,1.62480887727643865171339403333789263e+00,1.60864365802079927256752151259581710e+00
protein/DD_g1079,2.85523306597859987444140478152684163e+00,1.11439843292203959537456669457783712e+00,1.73822821806232373851558959034091434e+00,1.38358770343499951315737165002891945e+00
protein/DD_g108,3.08355618864587393710799189543736013e+00,2.28458966238523864697845227242352472e+00,2.33064265119808454419097856673818231e+00,2.52591514718407289705404205202648745e+00
protein/DD_g1080,3.25181345647839439646097755843004598e+00,2.19800188866056255239540068516971291e+00,1.49983170139979210619781517505177601e+00,2.11218517560890775535999931775777137e+00
protein/DD_g1081,2.60946944868197866187298668144546314e+00,8.90919368372926680440486903861981633e-01,2.20441769639763589186997147789280248e+00,1.35702727978151068356105915552546736e+00
protein/DD_g1082,2.83864803114615380760779684535029455e+00,1.35818168737119154512569825905491047e+00,1.77787772013625604013664484177525977e+00,1.53229826034579673078167794144305789e+00
protein/DD_g1083,2.92385341569912559923037259913297886e+00,1.67819468493371998129268494846598098e+00,2.54334508744583013152884097955967852e+00,2.06498513668169275447819031439957759e+00
protein/DD_g1084,3.04221998458521183476648872737185301e+00,1.13394799880742316946908295222225207e+00,2.11448420607356001923079145844528537e+00,1.73024336227822829713564770387519925e+00
protein/DD_g1085,2.81515094894386134798451587642581133e+00,1.15289980899438091312174541989139788e+00,1.26869666238429202452062452687835326e+00,1.05358153113734699514040829636086632e+00
protein/DD_g1086,2.90133700597793803849650727991121814e+00,1.45295658944321291003316883992336352e+00,1.43754965834079335628530300303965141e+00,1.68147625204366128528098947214415525e+00
protein/DD_g1087,3.01742561303594061013210730669046002e+00,1.31353748207567608696789821500592243e+00,2.20007521964216273253114989140538638e+00,1.70510841311547238071313579508301017e+00
protein/DD_g1088,3.22534795725493711994166864067983546e+00,1.52301957331142708598690989502515035e+00,1.91399876154420268097747870884493985e+00,1.43578272305263325090350080527709827e+00
protein/DD_g1089,2.85760748356303193150086952832526765e+00,1.93489315256630202053950388508882546e+00,1.22321336185418652613083442917428564e+00,1.72140023685849371026442179702134383e+00
protein/DD_g109,2.58697221123473570365649414953709687e+00,1.18429509133308244182049819353911378e+00,2.24395678022942677797561200885197812e+00,1.33358195956538729980874480728304474e+00
protein/DD_g1090,1.64805721718383029657668652922058694e+00,7.25206906325993152263883157676110409e-01,1.22177889927358631149042296043142050e+00,4.19198649917807283758811294551111482e-01
protein/DD_g1091,3.11433052477994193399515475724065744e+00,1.86469819780591081029493997360513938e+00,1.96804642062758482271389040124587416e+00,1.76132094217388431463341831298195578e+00
protein/DD_g1092,3.15088196967534347485400015933674682e+00,7.53288976263974168969854525544148728e-01,1.66927032373127454761898013969140001e+00,1.48948920239465058490642773410448769e+00
protein/DD_g1093,3.09675360159433305444659821763811173e+00,1.21030600007307763229223326216053165e+00,1.23636046374432516669476129502860777e+00,2.19511104814846070946164395813572876e+00
protein/DD_g1094,2.58865947100516763057360173732127843e+00,1.68617249404797784258005314891169698e+00,1.10068427121955296939819023941783317e+00,1.29258609542359677121986824069841104e+00
protein/DD_g1095,3.43997410537436050364863475993840246e+00,1.67991253331592605335662876746380451e+00,1.90898113479779249691690072234740367e+00,1.54575790429079024381966965344577756e+00
protein/DD_g1096,2.55324889495340769041179439385705331e+00,1.41705281745821942727256720222718402e+00,1.62412456249002456521779476894479077e+00,1.68888841395632820127816179874246591e+00
protein/DD_g1097,3.37997602167651725198112801242333032e+00,1.70000809264096549252809947594619497e+00,1.98831701847084267567790411623418535e+00,1.86724100368681554396331460641786582e+00
protein/DD_g1098,2.93167836046724944284056584988307796e+00,1.88087623450946369307108752383766273e+00,1.92900573198259976462719654701319499e+00,2.05328970669981746829771496570202558e+00
protein/DD_g1099,2.69248437247863571944756528459456570e+00,1.72554023493550504919797876541762613e+00,2.09969998744882849756719291233803938e+00,1.92428611844840310967177557907116868e+00
protein/DD_g11,3.11883055438884165016311366916262757e+00,1.85503413659107134528819408696702596e+00,1.60014660646676444895721175609368217e+00,1.25403630801514680480470596581341461e+00
protein/DD_g110,3.15373730222975303309308594037488195e+00,1.58203373502133923414999065080229999e+00,1.75194228828800121206621579174384197e+00,9.15473650554576333506108483939977460e-01
protein/DD_g1100,1.65303154445662763392874453502467912e+00,1.09584399133445705547648504773555494e+00,1.54600200220207135154275108971489774e+00,8.29898245683574887787566971564935903e-01
protein/DD_g1101,1.88111235115799791930201052835643458e+00,1.09785437354944028915652711195648405e+00,9.35610560170227154815476662476266794e-01,9.76660165625348427091409842804781619e-01
protein/DD_g1102,2.49101967381669148358598429688155349e+00,6.93925823149816059330316431752042587e-01,1.81864416600072392801318692426667095e+00,1.11190387731617064344883810290796372e+00
protein/DD_g1103,3.01643511473983592538383974423008615e+00,1.29868761514776482843126125917609882e+00,2.04773700777470355782588848642267091e+00,1.45792238433966051302992993155242889e+00
protein/DD_g1104,2.62555863955287123796313706600169133e+00,1.46752844951910384096677633215690462e+00,1.82815564437255641889747915944036812e+00,1.21676039093647369817190528981202902e+00
protein/DD_g1105,2.45098061587710848918359368136047832e+00,7.96236029091894746483584240406846855e-01,1.33937852857688887184277071278676030e+00,7.49702271298817611880633108929511075e-01
protein/DD_g1106,2.54507260774323547644228656141072901e+00,1.28527249917107014496721541868974770e+00,1.39657388571912895512710972573879937e+00,1.05558604533355860432749978740651158e+00
protein/DD_g1107,2.70284648466438578051121614602639780e+00,2.63624002196791068415944032524222587e+00,1.97639448435849001823077228231491862e+00,1.86838083655172251987105796294822099e+00
protein/DD_g1108,2.23975112965918250015986680706540320e+00,1.29180451629354433591295088642017091e+00,1.27163779975923307839081099752709842e+00,9.72821249104905532777737383773639773e-01
protein/DD_g1109,2.85355783272510603863265322922172302e+00,1.06930826895028775056176541737512989e+00,1.68142967759258401435307653280397663e+00,1.27573183240323197748514552690938302e+00
protein/DD_g111,2.60315762937218708385708366269040668e+00,1.70609711771550761783386186375455950e+00,1.84194496925527206488038853040575926e+00,1.60511191449996561530002261345024508e+00
protein/DD_g1110,2.50461946003575724975639316058513127e+00,1.29127750336676579146880034211410519e+00,1.64132680632830001058180375732688846e+00,1.10420287216055585924806193448634430e+00
protein/DD_g1111,2.69174003094246955667805559935022695e+00,9.35616532785390513672692388648327856e-01,1.91835173214194796342086623500211592e+00,1.67448255873132793394154550869511942e+00
protein/DD_g1112,2.38862081411836632653404880463801067e+00,8.42555644151241881500127333755479308e-01,1.29709888419544625525905327331779291e+00,1.32057930229186220709222568716691482e+00
protein/DD_g1113,2.78984534457377852459273725610680931e+00,1.53937488760334388790930440361211066e+00,1.88716720759711752899350254014743047e+00,1.59822309794936900046923085001317873e+00
protein/DD_g1114,2.23817286044399539780713356553494203e+00,1.13197853286841299892603105902363747e+00,7.06601493973883536652955355824570388e-01,1.01774616074893532023499382716506343e+00
protein/DD_g1115,2.67187043029767715600612128195534041e+00,1.14550031143211859922418763614281535e+00,1.23396275115077666447158429572301910e+00,1.54968880050716321010845707530805350e+00
protein/DD_g1116,2.36206751301155149286067948100609706e+00,1.22896582032192319499122767185900947e+00,2.00558927911516961117753746565528348e+00,1.26842167476696610911722435314228248e+00
protein/DD_g1117,1.91761027232511795542173709406920526e+00,1.10538652307899925652884985599247717e+00,8.74078137805424100353301405726134937e-01,8.41923632296814426108393881099220659e-01
protein/DD_g1118,2.93768688532477191901694876849490692e+00,1.30464104363443990245303122277443049e+00,1.28523142783817198815695588175692231e+00,1.60812032638388712617170818482066377e+00
protein/DD_g1119,2.59942644582552220108150391775111175e+00,1.40318903490780063280944298116661096e+00,1.69017945242533531933715692773370115e+00,9.15821473802702520273829712504157200e-01
protein/DD_g112,3.15230164358459901929867016968599118e+00,1.64586889366294593632395269682079915e+00,1.84143813225143604170108505131738061e+00,1.44061582656585865090237712480849128e+00
protein/DD_g1120,2.76654568136772601780293260240571742e+00,9.48749736873097551769077902938616640e-01,1.32443108115490742098648167763798688e+00,1.07342029283775026518156881924477276e+00
protein/DD_g1121,2.78282444887980536520045215031495932e+00,1.33663384384524372585612757569764672e+00,1.22226904617285716098964292822186947e+00,1.04161768099979362929411996527994607e+00
protein/DD_g1122,2.78182817977721739575845846522374728e+00,1.69034055638266281265502617513973671e+00,1.68908696392381606738980982897722538e+00,2.03684857222767253074130508439474607e+00
protein/DD_g1123,1.79366792573013194070286292098975813e+00,8.04237939928329486244278770389965420e-01,1.48110447732929762501960455241578854e+00,9.38494629228533846590369908773164921e-01
protein/DD_g1124,3.19116502291466651071291032806576050e+00,1.85403270907020100332289986556861509e+00,2.06718858548817413189005365861551795e+00,1.92018962707801708310837207655434218e+00
protein/DD_g1125,2.91293080314218019237958073553747117e+00,1.41218327868864481102960387870592275e+00,2.00825803561577460510452646304050672e+00,1.58892179608089543992654408129715125e+00
protein/DD_g1126,1.94440681761803334909398620764014395e+00,9.34652689342059810576804073812861066e-01,1.19836973661423979487079020859113199e+00,6.46049280101178836238049201627865923e-01
protein/DD_g1127,2.84079837531090950524038286221624164e+00,9.28047148194098238016864963467379551e-01,1.06954428964075625724325840094946165e+00,1.13144741813232473096767174479026573e+00
protein/DD_g1128,2.23602539397861559554421376392831588e+00,1.11438867990481448390491167283369688e+00,1.85094580633746451055801074796959375e+00,1.93037991800692617368786204707500826e+00
protein/DD_g1129,2.76572298855248879110871625612382290e+00,1.89485127476740251259198936653299237e+00,2.18926211661261026907604748845171754e+00,2.55553052049221105763062948128680470e+00
protein/DD_g113,2.70804676400614072601736406747601026e+00,1.74385221069318078798995385780059963e+00,1.86221898866342970954497458166908747e+00,2.18194431017129517999012327571687440e+00
protein/DD_g1130,3.23509927581159298179169519944604436e+00,1.70436760730868995501453465959310095e+00,2.09197261524365199458740892326322988e+00,1.96386400379439233180673376371439601e+00
protein/DD_g1131,2.75670267346467530520728438912433825e+00,2.33430866827876468775074208019061774e+00,2.24581236204033569114741729058668141e+00,1.81634360484821945683051901665231024e+00
protein/DD_g1132,2.58636003100107184643709645003226377e+00,1.28375379235896867081168852178036458e+00,1.51440524869526617638995992150198163e+00,1.57477117985187472836409540861904171e+00
protein/DD_g1133,3.44884841314164403748131153966697137e+00,1.92535848513178318975783835769088468e+00,1.99887565710178481834006155674724055e+00,1.44966397530047858535850149253370777e+00
protein/DD_g1134,2.87484089861365348919571019582808825e+00,1.52028248517092179919964302340710266e+00,1.59982556799188673407058286149084494e+00,1.05846991474625951514206341672865895e+00
protein/DD_g1135,3.05420687448667742652236065111420883e+00,1.86800968893551540518786163947228896e+00,2.25239041935890331247348278997358158e+00,1.58695440508615514483860355468636856e+00
protein/DD_g1136,2.67412825599452619706961661190295893e+00,1.21937506921939028247547476064555299e+00,1.47119542839678236104940562432264368e+00,1.48519155985233036779927619943627822e+00
protein/DD_g1137,2.99711586474827114634340297634355893e+00,1.14537155282605449468260086647950451e+00,2.18601313178755147075554920608246938e+00,1.48021583178397543756060582324260533e+00
protein/DD_g1138,2.82333888314859734002164185683340707e+00,1.38375522571201040704838385301546591e+00,1.74213922024697151874962614189051788e+00,1.19543692998640786615563042530312804e+00
protein/DD_g1139,2.44643925920868673121942933636688610e+00,1.35880020628806531565735308448676120e+00,1.78541290204559753967243640665592518e+00,1.43801235310275084427313945435692548e+00
protein/DD_g114,3.04092071801055106949287510797741380e+00,1.67748073165515259458395948261780316e+00,2.20254035318356182324957267113719338e+00,2.14152916852284574973676782657538430e+00
protein/DD_g1140,3.14423201026942534877335760009145015e+00,2.02080724385872017038785017164881250e+00,1.48249688998489227171242524271668757e+00,1.38925549543865032070138693851704003e+00
protein/DD_g1141,2.12739222201191514498911439644965449e+00,1.41561157248193583703596474247495338e+00,1.80314731838439051279532922447130074e+00,1.68847453179119816818757915416879773e+00
protein/DD_g1142,2.25149017442587545381629911306905492e+00,1.49012725215016091692720027323728678e+00,1.62342077983928494849161848947773610e+00,1.08128666146927656361674270242796075e+00
protein/DD_g1143,2.80764212370443915724109684476524040e+00,6.93833235731747966691774494239790516e-01,1.10823729523917116922814365080682590e+00,1.12777317816847889050726687224778672e+00
protein/DD_g1144,2.31148149666824802226178954566875821e+00,1.42530079973597411126544645251820360e+00,1.14664774859669204253229252083762451e+00,3.10264677356739879936757590548971065e-01
protein/DD_g1145,2.67158635796906395582346424469767904e+00,1.69006955537659890387103443685030714e+00,1.63764818055269927963935464376169193e+00,1.73195621841202170847169271669321525e+00
protein/DD_g1146,2.00610328561020643916495497101923375e+00,9.03236914195441291743268690729877216e-01,1.21316618689724007896566964991196973e+00,8.12486295667784796595739235984323585e-01
protein/DD_g1147,2.17140763046625405497388637564678516e+00,1.20526002960484259501866678936045910e+00,1.36192743200808643067818793044865244e+00,1.44740398663126437478075691902619084e+00
protein/DD_g1148,2.19370103521677174868534028635520311e+00,1.08445829093281084066829109095445769e+00,1.53788942719749542140955598807780558e+00,1.14628352675797785273509919266104578e+00
protein/DD_g1149,2.52001762286419506769147372177480225e+00,1.60448748477771474341320467308508399e+00,1.77783876861541548682284855361749255e+00,1.92908734674587179546700848520009335e+00
protein/DD_g115,3.05302415173537875931183617267409481e+00,2.17380746178209776071217768413506018e+00,2.23123090773844984304598588653312255e+00,2.07660736077305685866288074665364905e+00
protein/DD_g1150,2.66161448411038301380820669013065159e+00,1.61208164150828620034022299837676830e+00,2.03014789790458292877965060208815916e+00,1.33146355682785361114347474324327567e+00
protein/DD_g1151,2.64221889509539354195335390273464042e+00,1.32819528525700578059949694979918900e+00,2.24527690952599997445772304692680397e+00,1.36938890081229201298764547683302689e+00
protein/DD_g1152,3.01087172265870248392477991133106766e+00,1.12458754484077424502387509363898377e+00,2.10245277523268156269492722893981838e+00,1.86545162691842689323892608916849269e+00
protein/DD_g1153,2.28832134576839237822800591246550806e+00,5.51421070692453332497926458147328857e-01,7.67134320360030820596740949770792360e-01,8.86443681750939277110233572681839197e-01
protein/DD_g1154,2.97200246659547928545766969433935799e+00,1.45579690191858499732977457280859150e+00,1.73723514917208623508517366990586087e+00,1.62852555630696934891766656927869513e+00
protein/DD_g1155,3.15156702455062422052213010791171715e+00,1.38533470166505658788732476187455772e+00,2.03118964931503688295072993053544712e+00,1.65994274439878264443954653898308980e+00
protein/DD_g1156,2.45116171798113340358164223184134287e+00,1.69815349320760054383821448827107015e+00,1.77987203408295901399937807465093254e+00,1.54164739271117948956607360046457240e+00
protein/DD_g1157,2.68631759344049944898470926812869638e+00,6.31320478178483750784986839596112419e-01,8.87542844759496525148506781442645868e-01,9.78709461805564234013212934111295439e-01
protein/DD_g1158,2.39700459916231901644511165743704789e+00,9.79805100796272156881958937235240410e-01,1.29699434097501020183494139807695286e+00,1.18339242268694330831578622039565572e+00
protein/DD_g1159,2.54100148029075633231119050828650673e+00,1.83203987701949288439171845934687753e+00,1.31125141325269099894835528370139135e+00,1.40896787219758884339796896008138169e+00
protein/DD_g116,3.52803772202026986573708440243868585e+00,2.56938216205747382834454674255259756e+00,2.77920791728851699252006041897233101e+00,2.79317081769005619835525999299467480e+00
protein/DD_g1160,2.66470614477848928797938831746727232e+00,1.46004409388842472078393792723287291e+00,1.91643613391947176578912675581079762e+00,1.96232567455096230631840084148825125e+00
protein/DD_g1161,3.06452931607152262614616182506422043e+00,1.88786086407457909658952369690937254e+00,1.62934711635441388629725022021189331e+00,1.89639579268774555746133852951407895e+00
protein/DD_g1162,2.46156034172475665709161479744911414e+00,1.01733727640229290513399146275692617e+00,1.29768221089495516261140109851538864e+00,9.67708031499987647366123513231940915e-01
protein/DD_g1163,2.22693529212896403390785684338864698e+00,8.11507908856806098620723412895967178e-01,2.18911033913112492785603606158727334e+00,1.70088973859642875498938688548706896e+00
protein/DD_g1164,2.66063870051111620669441889267660180e+00,1.73192738281453325749611542495687975e+00,1.53264665537106215346773710871793382e+00,9.97075904431313094401047603357791833e-01
protein/DD_g1165,2.66851570003027619244982979056654963e+00,1.58937250126845082552806965291492914e+00,2.17461297859800282342832333264746615e+00,1.34236546605927739052242489571245173e+00
protein/DD_g1166,1.76597053275094017597510058089607485e+00,9.67746972341230152945450893788154517e-01,1.31754036771392762545989545640015188e+00,6.04421171835030464234247452625412671e-01
protein/DD_g1167,2.94834730548138930990906363351124608e+00,1.91562942523893405500642383071155366e+00,1.65985861225800853439855170321996158e+00,1.62327582641543077979557292913827937e+00
protein/DD_g1168,2.55922298580041938505995331688093096e+00,1.13650783914194245062390649548392003e+00,1.25672416381845778965812423195135621e+00,9.52072021250269730002632351987210547e-01
protein/DD_g1169,2.26421976910729376500897104399320960e+00,1.76891902441784785972411350372247245e+00,1.57328547059420345762654064053637793e+00,1.50014049861872216529647726409332017e+00
protein/DD_g117,2.74573953147380234861975086473851861e+00,1.66384895836944273552352936469269758e+00,2.00069376988090273066279928283999317e+00,1.42983602763509227911253853274492455e+00
protein/DD_g1170,2.76324679887190744306063580809388177e+00,1.07046063389967216340028735000483379e+00,1.99843102810015663561083415274415684e+00,1.89594515386626221523973791731935703e+00
protein/DD_g1171,2.24356471015309709825543856740341910e+00,1.15348607498518497029731135310003523e+00,1.61518989482647177539934009264506270e+00,1.32318835075733823725046881733428169e+00
protein/DD_g1172,2.92714906383356643689649823793527421e+00,1.49808287355954879984690199710012744e+00,1.78518633522969883152030464136965758e+00,2.73454149553606075970861657240154177e+00
protein/DD_g1173,1.99002710260043769733722835540985833e+00,8.33687414368002714705107512627736503e-01,1.36091981703711780892549888294102878e+00,1.01981320376995458594394391605576852e+00
protein/DD_g1174,2.81635315426856499087463821802925027e+00,1.40058275820082705551999940356461864e+00,1.81327424329305154699799505518467655e+00,8.78179384191402202866959262750612189e-01
protein/DD_g1175,2.92685596969882485870865271991377443e+00,1.03078619524915020216225256738596390e+00,1.29857252681888996848912878866367192e+00,1.08246812449284601454498343705735503e+00
protein/DD_g1176,1.97413392307322603994931335516828393e+00,6.64210425077672162282395957490776508e-01,1.50252851293986585681460814167721651e+00,7.65659695864451969449619742396104160e-01
protein/DD_g1177,1.53956482567833529397151811694910133e+00,9.61340162234917936336769809999300481e-01,1.08553582946324679688667427985350460e+00,9.72377899144256958653196709159318002e-01
protein/DD_g1178,2.74605152819617429268611805531841730e+00,1.65298567563818817847046627442767021e+00,1.76616783444019372795106139151791338e+00,1.42202235321111313899469135226773018e+00
protein/DD_g118,2.42793711644743332172812548047847723e+00,1.76431813152387144244688238845369481e+00,2.31527602672444748748164087434899356e+00,2.00837211211793897218778946785244513e+00
protein/DD_g119,2.84724857265922730327531200588027827e+00,1.13450216695516497940899946355045759e+00,1.86760480191373547816969313280067317e+00,1.89973385013146824957852813755716255e+00
protein/DD_g12,3.37033039325501899255760322127019442e+00,1.76787002296574586350900752003695871e+00,1.89274980756738771249027870855958540e+00,1.77980057115585752680465103914237358e+00
protein/DD_g120,2.66823406323959473642707635983611341e+00,1.72166957024505177355328562999323255e+00,1.29288905859279966960934582706500697e+00,7.35752737283140720225617919443699847e-01
protein/DD_g121,2.68815191353687276496333643527916203e+00,1.65003678560949469581347990300659184e+00,2.48212254415776204202063560046745708e+00,1.96211566580215700516987268074426308e+00
protein/DD_g122,3.04582346358487364332603168718437289e+00,1.50944172412346007274695238430888125e+00,2.27705332704007136721875914824039775e+00,1.70358821475197104933913573030699814e+00
protein/DD_g123,3.04780811412272343642881984213095107e+00,1.34068851534555616018230976490378689e+00,1.99747160759203759256859947131985487e+00,1.38700873885524554110097158785533625e+00
protein/DD_g124,2.79607548994432828469436520433026681e+00,1.39075908179438135364582269239923915e+00,2.15415010893522202935346543134607858e+00,1.73815046712925056800566416215575350e+00
protein/DD_g125,2.98342852787737844389638662826147456e+00,1.93987032598124927570623114346022579e+00,1.78822994384623498821353591884438449e+00,1.71778253812930873084474132142896031e+00
protein/DD_g126,3.31088574806318632546322470686186595e+00,1.86232724815485740346346526198354783e+00,2.23355489241512512841350365738414337e+00,1.99737461002966829984808058585453870e+00
protein/DD_g127,2.79919643280735357513143190865855619e+00,1.70741726674299903510620344312968671e+00,2.01614230700236480546002483936949375e+00,1.61937860133265496947231209168514613e+00
protein/DD_g128,3.36676801384292218836820319720285437e+00,2.28184878014686663291938478978593256e+00,2.22888777308059926731478675729269069e+00,2.32909166701033083824750272901228017e+00
protein/DD_g129,3.33960662329931861136455104703145709e+00,1.63581818437478257597411475158321082e+00,2.15328525787279227944912408986937197e+00,1.70934245345082191363808399285943886e+00
protein/DD_g13,2.82505795165569917057512992607354424e+00,1.73667381372619357756970309347871077e+00,2.24172491381887059750299840490635671e+00,1.62971459591036322052392311777268485e+00
protein/DD_g130,2.17953203762705637891927011638488217e+00,7.77696530048710116163806960345400356e-01,1.00542411556881310010199082783396969e+00,1.08980270256429700503443769422326411e+00
protein/DD_g131,2.87020249568686313467640496389199758e+00,1.24963142589615296601650633846163939e+00,1.64560071832782133553833213589441083e+00,1.43215714667254612721203805030477730e+00
protein/DD_g132,2.85437926861075681884934981087489965e+00,1.53511098492711518429602479851936973e+00,2.02498213014766771227823106575684829e+00,1.24132103622069524498585760661360403e+00
protein/DD_g133,2.96540132265101883965348564249437853e+00,1.90276497316771404925417472525068034e+00,1.40575113124523466149433703997339137e+00,1.64655386616906098179231298048422889e+00
protein/DD_g134,2.50000743867739655864342066294733938e+00,1.66251586589999981654507125881843967e+00,2.28683426673467497732821386351745658e+00,1.67322858147915464766996323641991831e+00
protein/DD_g135,2.63688326355859434727082607105595167e+00,1.92674125229576335524282928568661837e+00,2.15672464465559294117575301251914524e+00,2.13557892231078808361509736742222610e+00
protein/DD_g136,2.44700791572404694194803166614374297e+00,1.27104180670039887573834253164249707e+00,1.90371049075677277943109769254788405e+00,1.44512602313533056796359157207684833e+00
protein/DD_g137,2.86755891684904516637210140299645762e+00,1.66988309770292696007651552233733509e+00,2.06080691788315160527084398616116730e+00,1.77454755077151897222457438727797914e+00
protein/DD_g138,2.18084966973665350263124420414648113e+00,1.15567352942216761926547065039880578e+00,7.64646098087351121187466338881792724e-01,7.21846705353970421022625275867009849e-01
protein/DD_g139,2.74402365949147478590831542170154283e+00,1.95615735961403113389082101623285115e+00,2.16314214401700074096386899279902620e+00,1.75472672974849567646478020271873635e+00
protein/DD_g14,2.72269504551363144803657836119739821e+00,2.17533367098748838758333692140317425e+00,2.08058380026983018010939485292655069e+00,2.07686273255302775454828393177906969e+00
protein/DD_g140,2.82119024042336744041156576693141577e+00,1.64083546951640281266905562215319878e+00,1.84750603480452896299519675411347669e+00,1.82280825577557120949367882782110323e+00
protein/DD_g141,2.88616280563574794544882188544618408e+00,1.38619199366611859532437446946217716e+00,2.01797025682039843286409721857593372e+00,1.65045770675202742558104033922121609e+00
protein/DD_g142,2.81346384593107915475793325585504773e+00,2.14383129517861555312909867325482540e+00,1.83139271062166617108556145757766949e+00,2.14102887761781587547982064296560732e+00
protein/DD_g143,2.37272683305528912520467105526412649e+00,1.66910855504763033590532591411245922e+00,1.50345523816376954643733516541368642e+00,1.25787481542456891288238563803593131e+00
protein/DD_g144,3.08709840240191743265910589413130251e+00,1.72487407673819360272152222132735290e+00,2.26667385615097970302393593801859417e+00,2.01002918429354995726334477205455418e+00
protein/DD_g145,2.89696447096811332048164686016759050e+00,1.08530589305455254294915788624807487e+00,2.01792622543492953831126498669398362e+00,1.20859987333964619753898636294492799e+00
protein/DD_g146,2.70446237805158217178027498577426274e+00,1.59390902857116883074556351570305047e+00,2.10859463790033015886107708226778360e+00,1.79155523040035735175485882988517108e+00
protein/DD_g147,2.94051550504016425032725024138507388e+00,1.97724702428959171684237424944577907e+00,2.50409254325558798000136972374975254e+00,1.85600985453303253900134445134520588e+00
protein/DD_g148,2.30357379835194531338201725590216946e+00,1.01494443147661040889860449117372117e+00,1.17169534689366530859603618771123958e+00,8.55694209943289684706478502215645637e-01
protein/DD_g149,3.13256517812351800517021345538963722e+00,2.36096894477702723772744126948004366e+00,2.62879010942578733842323488915341700e+00,2.72044296233570815607238360896960145e+00
protein/DD_g15,2.77713665334741057000328395865687041e+00,1.04806844883585287975905115674199468e+00,2.06117467019822374588202336843758731e+00,1.36643884783100942558943933493575625e+00
protein/DD_g150,3.23506543365199139831687226919391567e+00,1.93207878217994106719823315999655353e+00,2.37527137762550329115311590759334617e+00,2.55568677951449337154640248082840977e+00
protein/DD_g151,2.67365404831004351633656164510895463e+00,1.70382170364507230531909681614251350e+00,1.89379159838059257840053653538351396e+00,1.48449921499887157891104887256349596e+00
protein/DD_g152,3.10565719747940545565041368442233598e+00,1.23113502325886330780177357381088361e+00,2.34259462571203335836684333562210722e+00,2.01563506255919022318660225471578342e+00
protein/DD_g153,2.89850050326707931246969430155241138e+00,1.87281442949371578091381816948754020e+00,2.07419038983815970009935770559512249e+00,1.78883764463434572245514589298652462e+00
protein/DD_g154,3.17363116110174206296102853689907249e+00,1.70527107816500118006347847738475711e+00,2.08405959962160060852720962842790523e+00,2.34100843114200832131919227007505496e+00
protein/DD_g155,3.24642396828930842423515628835137188e+00,2.11498644161279842346216145263898087e+00,2.66588518816429786809632438784398930e+00,2.06815924498806059357160573168706347e+00
protein/DD_g156,2.94515082139265732282594353512923646e+00,8.16392272107234109351204109801594557e-01,1.80567324077077604575034494307810477e+00,1.54024438703276971662659606963902357e+00
protein/DD_g157,2.57458434734134920986680607784571464e+00,7.23159441463974007559845558139416985e-01,1.90379603178353557564467683135961794e+00,8.73477912158617502137644802328038898e-01
protein/DD_g158,3.21605403599785131692024340353753891e+00,2.05456232402728370411879901315874021e+00,2.17140669656978411891721898178078064e+00,1.70720059617840135051262556246344178e+00
protein/DD_g159,3.05294607064951791918886568787837673e+00,2.26339786023262426732539403865213835e+00,2.12851416599731563375987120980772578e+00,2.04863548967048940705650184337934712e+00
protein/DD_g16,2.88810803156723798714823993295503858e+00,2.29121887586618074601911890408457276e+00,2.46347047254935379245134520718187321e+00,2.21048777533581721897645720058069367e+00
protein/DD_g160,3.23487122057085164105431983166000491e+00,1.86277422521555136598495394987076927e+00,2.33356486422350780458351115933244789e+00,2.19993604151989223423748886132118063e+00
protein/DD_g161,2.41323779934273558750869162288775520e+00,1.49152378191426924718686049782433797e+00,1.69718675393549949576310508952530130e+00,1.34366047163898996326642208151295676e+00
protein/DD_g162,3.10809004360415251153924225938100811e+00,1.94444103177154517081560061032699697e+00,2.01713669996225533332599462225691648e+00,1.83887527884637367890689037249251813e+00
protein/DD_g163,3.12826259937316980684706259201725846e+00,1.97789684218332714018695680212236834e+00,2.06098987935010951159329831286087998e+00,2.25131909323366413297233980351554989e+00
protein/DD_g164,3.26398346038196279116940661185108477e+00,1.31506205400639154693146583689413489e+00,2.28448454367880545558411072115092006e+00,1.61145708818774860506112016751566829e+00
protein/DD_g165,3.18578252676647812801762752406669523e+00,2.22926166047550749584446791673381951e+00,2.72155649207489631940817356314442266e+00,1.95034125733386835135833348938732003e+00
protein/DD_g166,2.84473608401333096514521231725112793e+00,2.19204264264558829498368788745249293e+00,2.09248114070330381705234667500751352e+00,2.22785282186422857052021153527214735e+00
protein/DD_g167,3.49435676997327584881711078245616168e+00,2.34842815498152848467939453359100053e+00,2.73302294353472695857194021039479030e+00,2.93014066001935879446168576649703681e+00
protein/DD_g168,2.38137098500328132345968851829537652e+00,1.18711284465832235376042629816734416e+00,1.87046619719206645169954089000723646e+00,1.36116099104657503850684525558435786e+00
protein/DD_g169,3.14284191920450623503536260307679358e+00,2.35123240080491535085405953306177635e+00,2.38701783008253616405804532665988576e+00,2.53912031196316337078209506953682239e+00
protein/DD_g17,2.75535494711256388592379767397054820e+00,1.51889371178013832113892204080237610e+00,1.89552668637974796700379944631195184e+00,2.17408501837562505575725703162668139e+00
protein/DD_g170,3.21286738571928193162673958890450430e+00,-Inf,2.58466881454420538227122407833194847e+00,2.38754611835015924750045049467647113e+00
protein/DD_g171,2.74565844874504297115109529144852775e+00,1.71125924965460028085736443948739317e+00,2.10280144563932458797356559409116120e+00,1.88747423769820386883553899597449239e+00
protein/DD_g172,2.08515720337980374831880965661552647e+00,1.13036714216946693934979977171717425e+00,1.36266252310012102167955730430859050e+00,7.86904081920010333322388821412388462e-01
protein/DD_g173,2.57046533997292718342710264249551924e+00,1.12581796362742365751098144893245867e+00,1.18479330189087892606989783121592754e+00,1.33320557945577884718017767277366528e+00
protein/DD_g174,2.65698724759691130419682370655534090e+00,9.50904804526713057947019688705884506e-01,1.05315005717785345902432144032583133e+00,1.42092904870677960796879541964591745e+00
protein/DD_g175,2.45748094040591546630018965937497828e+00,1.38617021004430686734414665398971284e+00,1.90412348067634216516782539731114596e+00,1.47282060521928983689180136388740806e+00
protein/DD_g176,2.55902348585023139590333285797348714e+00,9.77568626196950774298083599868185642e-01,1.28794648582080896550727540338067290e+00,1.40011129808976207143812443437600732e+00
protein/DD_g177,3.15643888329196128495763510255321566e+00,1.19931393816437172239826888229636715e+00,2.14115996485467916237112154033397586e+00,1.59725960520237698361254758292923177e+00
protein/DD_g178,2.91202803837500167353760814446119895e+00,1.26852523122309339699505912488936002e+00,2.04595154250369720693761552153406660e+00,1.49633820109938311978991952432382766e+00
protein/DD_g179,3.06063943017047520904782931191954624e+00,1.77670545421197597258212528026505901e+00,2.34963395672403320669285526528347293e+00,1.84185061744273983469209450387215133e+00
protein/DD_g18,2.41993275812262138822605955542318423e+00,8.03137226319446757578301659049491874e-01,1.54931227800966117017244026831069899e+00,1.55606509975810047816027508280184555e+00
protein/DD_g180,2.93661406298208879394339586704100902e+00,2.02953916291335510691155258424511110e+00,2.17095521375970221052433208536265435e+00,1.74873807545690366124954905385647665e+00
protein/DD_g181,2.63803705812328506821674307813419118e+00,1.34702811808553257266060458251437021e+00,1.97293273749029920703135427293761810e+00,1.58947077036645417165857192773448761e+00
protein/DD_g182,2.80595788459217504702134887394353077e+00,1.51721541363594321048372550415171503e+00,2.03033678471741779128518227125973321e+00,1.92511917243289336531542288736788130e+00
protein/DD_g183,3.17060006282129427586496525751770963e+00,1.94731222685795451907233613513409676e+00,1.92809230098223166646213022419123736e+00,1.87303448997060960459016397098017110e+00
protein/DD_g184,3.13160482538360477350353327116479865e+00,1.18102155323726791922272962092415693e+00,1.64081953772509936648064523452380672e+00,1.37870953646367022735939797745543988e+00
protein/DD_g185,3.10551745591462013552592077927517833e+00,1.45129764081512679408063564814809209e+00,2.31054953159064689230069341324626903e+00,1.19700533221183529410002910526505992e+00
protein/DD_g186,2.15151559745282559111465684919674531e+00,1.36259980808305822833410257849942174e+00,1.23981498442765950179911536463284907e+00,1.01270173983757322567831700810237067e+00
protein/DD_g187,2.64764315415952311898143010677086333e+00,1.60244929389674726670709412629946789e+00,1.45068197780077135455445473644718966e+00,1.57137802395276612017929344398264546e+00
protein/DD_g188,3.07717368957465709426117347651169898e+00,1.80010755616467364885427805081070451e+00,2.46453570742182906906366881116637823e+00,2.58742818088658468557287856327276537e+00
protein/DD_g189,2.84537146173369636860273437026893756e+00,1.46998852422593196972959269074087579e+00,2.33557903013885981857996041774012959e+00,1.55158005069559018330501471657899509e+00
protein/DD_g19,2.69156065346937417201037765145318582e+00,1.66727115953047371639306821123892243e+00,2.18578537682626966855561906391688896e+00,2.04927824090023650816214024009939588e+00
protein/DD_g190,2.02757003394261219592990956053920136e+00,1.43348990765075591352252763515014784e+00,1.53412670392443002513084903728115413e+00,1.74088497503531148751397586511861346e+00
protein/DD_g191,2.89041176173072090827643482481221851e+00,1.51779568182043682232922731372505905e+00,1.92437982744890418682809050086339596e+00,1.21882842433346187070954052311312951e+00
protein/DD_g192,2.84490809370138732681388958251510314e+00,1.11267499141819458091007849079582106e+00,1.49143280890376923315610291474942861e+00,1.77566643185902661636626363895912707e+00
protein/DD_g193,2.78494111947846515250932328444214424e+00,1.95466794748864234463882583652011122e+00,2.22066821978856573800405567732845062e+00,1.83025472324034876474763226405636148e+00
protein/DD_g194,2.56628927420864501464237337116709393e+00,1.61710803383398521635671601737569813e+00,1.93028032304789748751434072033555807e+00,1.81738238772589983931387561758485047e+00
protein/DD_g195,3.13383778149806054618498906368695059e+00,1.71139633070450189083226664653927500e+00,1.77350122160209113957871167816110685e+00,2.12849006247835908709629748591145432e+00
protein/DD_g196,-Inf,2.45489025148649466711392954364637557e+00,2.62390670902358964007618468151043832e+00,2.57370104701801858221962138100855834e+00
protein/DD_g197,3.01757945346547017202761025265499329e+00,2.15070087377655272899092521359503987e+00,2.04501117118344757579395466035025933e+00,2.18584797105010340150775910569892363e+00
protein/DD_g198,3.38487117394498258999383749366798878e+00,1.99110126799527355636799901189343661e+00,2.22722986799277283765221922861263290e+00,2.24027789569509849733686805977905081e+00
protein/DD_g199,2.58326961545207508139426629219741365e+00,1.63164169233173671319590557154324263e+00,1.84820744526833632673421227945528714e+00,1.55138984205262940919716378724561401e+00
protein/DD_g2,2.42487275984224195052167004996240473e+00,1.33948626001456570460941148472027456e+00,1.76069535475325671742217964358642704e+00,1.54168668590388947922394073924134867e+00
protein/DD_g20,2.68562504408057987982808273013848264e+00,6.86191711179869677409485006631233579e-01,1.89839310482884456208664507538967506e+00,1.35132579395568809672888363237793660e+00
protein/DD_g200,2.66728778977922882118478904112927534e+00,1.59786336211602370671678509414675874e+00,1.87556770823862906154903870386657617e+00,1.20128349468474317601413987299851763e+00
protein/DD_g201,3.26451231312340921380968906541536997e+00,1.71511422879476147764925868576460774e+00,2.26919843947607796227201538467305849e+00,1.68822011381167866579941160814165736e+00
protein/DD_g202,2.41032044178905182488750864710351087e+00,7.68537521948151154767611867901755301e-01,1.22071922801832352303454753090021256e+00,8.93837411936558456939966929534193973e-01
protein/DD_g203,2.94851073662527793908270018348779737e+00,1.91044136930857613380983978155916049e+00,1.74374171437189333220231086932417560e+00,1.62534266771889566828472313600023431e+00
protein/DD_g204,3.09229272322899596860842021437047032e+00,2.47211800256234832457664644801516324e+00,2.61589063928765283595292842953404535e+00,2.16692898305868033929055946643746989e+00
protein/DD_g205,2.33426854452249117995037639576547170e+00,1.22426114711519898278530960987962623e+00,1.72169369469163846564179759803823162e+00,1.54813652835646310369533634737892051e+00
protein/DD_g206,2.51119913924750705204732184738324550e+00,1.43958653911534239604380908492751104e+00,1.37689049612708458489235789545900409e+00,1.07864539676241273504493998176453826e+00
protein/DD_g207,2.92014306198863205118881069953301604e+00,1.56969698773948252229232937199097753e+00,2.04865587169677187676141535742831837e+00,2.11445563899349834946275098991775760e+00
protein/DD_g208,2.68339257872269523606836896638526226e+00,1.69548504331622931796680519048921041e+00,2.26700066929684321835745483886414074e+00,1.71680923899572658480269004718419125e+00
protein/DD_g209,2.54942224058646865743471520383234233e+00,1.22941647389395106764502474464817278e+00,1.42586807977870619914439441751619439e+00,1.52670921548618843542615435107044070e+00
protein/DD_g21,4.96292133620252295057980945770377425e+00,2.28672135136965971505308302923981198e+00,2.74168465029406039867711687291815618e+00,2.34834955193152035401158086887307613e+00
protein/DD_g210,2.84994271120102874290996843851165565e+00,2.06682454350297934255567502596780527e+00,2.61477622348403590223272427483697269e+00,2.29608696770802620749271930054311084e+00
protein/DD_g211,2.58395483266902231383780459655319994e+00,1.02498838095182610158401735652247174e+00,1.22081815812282120206755125064391176e+00,1.01348636995918294534596272698346139e+00
protein/DD_g212,3.10974864053153668645046557666300013e+00,1.49076404219923590815877796146089111e+00,2.98881877451764101547423620127090518e+00,1.65860493169901185347551556907039706e+00
protein/DD_g213,2.98533562138604656734591972851918928e+00,1.58229531203286625593845118864147931e+00,2.12123903860004067646853605666733671e+00,1.83729964178752807937489879730630228e+00
protein/DD_g214,3.35084129940827725321200811519020791e+00,1.50507282867106198869847417110983746e+00,1.93331254180514374335684438804586084e+00,1.53410110530548294239956517115346533e+00
protein/DD_g215,3.19292837877951469102256072097291325e+00,1.87999216131250363126259357912222951e+00,2.28998620592422103230062679857955577e+00,2.00326185309857898822902821970943472e+00
protein/DD_g216,2.85106963437657570279382339705550669e+00,1.80441957580547145283428850611264304e+00,2.05918410971180130429284881294446116e+00,1.74860416101258353583749516454762653e+00
protein/DD_g217,2.33034830953051982216111418002732244e+00,1.15527260102887143110729188769856345e+00,1.71770258540099553857625247501983693e+00,1.35607040087306812796505735271768493e+00
protein/DD_g218,2.07789534314635028663665176907696306e+00,6.25518395017311854075783422809343097e-01,9.12395413713509635262744755221314113e-01,1.23422418075937998210781310481552624e+00
protein/DD_g219,2.76592501013205661544558779447500635e+00,1.09274405968579443625511311778609581e+00,1.82078849440831955165050310889144584e+00,1.79183465081396641644026138965986854e+00
protein/DD_g22,2.41617112032835788730668016148581931e+00,1.40360933635438555811268214123652336e+00,2.16767708221924943907656027663324767e+00,2.05726111052022285026494677996322815e+00
protein/DD_g220,2.68872279522843603374162750339360474e+00,1.04573287970065547535369539481239435e+00,1.88012336226673021649592517108830736e+00,8.66785340210684018536085783347305633e-01
protein/DD_g221,3.22459936659336714827322040662625251e+00,1.90119533555248128467986888839142852e+00,1.98103086270364313834871212230924043e+00,1.43007464071021514643107696440538890e+00
protein/DD_g222,2.65412738656680355383339127191063447e+00,1.63047971388361108456258930190146591e+00,1.99825359183660203389797279268101012e+00,2.09086813586953557436643823244201972e+00
protein/DD_g223,2.88181463284359275791685963090239265e+00,1.32557691291578597708022659078666178e+00,1.86004365620483706180932383925159574e+00,1.57129781955911839655345821013290560e+00
protein/DD_g224,2.85968323156583680505780293637159886e+00,1.84445837353248065038280535936643364e+00,2.07080318324379297684555947989774519e+00,2.15043318999448494754163135474228722e+00
protein/DD_g225,3.08375828373643359753958784426341024e+00,1.79523360668898279457755373107489798e+00,1.94819845692916400603732589145867236e+00,1.05284832041472448350419264087030282e+00
protein/DD_g226,2.95700575209297799544360087892162619e+00,1.53128351455167028514601899558755708e+00,2.18281192682408473208312573695394953e+00,1.66650739120502955657132485229859287e+00
protein/DD_g227,2.64579663264353275737243082628062218e+00,1.69398479816863848828941319276310077e+00,1.10609179618478572313498928007266540e+00,1.52807358701086117679071082928373520e+00
protein/DD_g228,2.66966233530891451632981680745115066e+00,1.78700669391542762773168964565484873e+00,1.99689411232308276969343814071078652e+00,1.59350735646684741073142526574081014e+00
protein/DD_g229,2.98882728760087400872127822809889535e+00,1.35362238870050701689630104031539725e+00,1.99242813311982043980715025532396929e+00,2.01136209413555709757990010047401941e+00
protein/DD_g23,1.93296487885532122177826381850476080e+00,1.63970855677447131470333085792857293e+00,2.23797067413542388893206251379941989e+00,1.40258292946737185768283260192342925e+00
protein/DD_g230,3.09174987641921570907503131075287598e+00,1.49266177440084338909563756005735634e+00,2.08083457519141665393724617929331601e+00,1.75373700224828148775697176643157932e+00
protein/DD_g231,2.52878727372543852004290858854168763e+00,8.59467055234145239566476436711984527e-01,1.24210456612627386759630236149609943e+00,1.24822604598987578039211781760218088e+00
protein/DD_g232,3.40078839827364157203066120412546058e+00,1.39148173320686563068649858868190116e+00,1.96729402177777433942553670487665816e+00,2.46898968458727232551198916823958418e+00
protein/DD_g233,3.05153835898928308373251612133277700e+00,1.86925679894836940975752262756173910e+00,2.20190464806346256360251275770534511e+00,1.61187232660204738853433873925222562e+00
protein/DD_g234,3.20289664836030936855671267783933644e+00,1.65182349635988478199839421575960425e+00,1.82459614863165936541295026438562358e+00,1.68196122021903123320846419923570319e+00
protein/DD_g235,2.73449737043907326421731746796235729e+00,1.80308289380527615734105010071002728e+00,2.22447403973379683260932506076194121e+00,1.75419203914925935186678612256424272e+00
protein/DD_g236,2.92250456412100197054491694604606060e+00,1.23395697423297786964788992576616610e+00,1.65513901498118470932511815093499044e+00,1.83925309471600441213504631037695917e+00
protein/DD_g237,3.28846788278832734423559252471386104e+00,2.48662998401032425925081581844520264e+00,2.11540235452168132412950226183911749e+00,2.13914000450453517802741148406904671e+00
protein/DD_g238,3.07246310512231558111846794104647702e+00,2.18512209299792258723058922466418073e+00,1.62999185339068120933598786743021962e+00,1.92114713997739722171467514515610579e+00
protein/DD_g239,2.70106991005860202909846114666455764e+00,1.38968542113925063138196253305333933e+00,1.77802031751178023255857940904180341e+00,1.94428529827557339896457758084192462e+00
protein/DD_g24,2.86850414167911997654667869735611347e+00,1.81406996870110176701852881256272533e+00,2.42046230564595549696724047669276966e+00,1.50677833220254416307807727823297477e+00
protein/DD_g240,3.09017737299168445717555513175508199e+00,1.80454059851942371059562099303411501e+00,2.28079272979625848011179670427874507e+00,1.91325140791724500745323105182997399e+00
protein/DD_g241,2.10236851620618349297675479900046334e+00,1.33160859580968374315483529399591437e+00,1.97593298993474812652937642450490144e+00,1.86579442923210714897209528701228211e+00
protein/DD_g242,3.31953992819484479909623114129316948e+00,1.99275799185935612885696376884631532e+00,2.31690140941300163276374769312319269e+00,2.44374711351406747403258706043716844e+00
protein/DD_g243,2.84045585415751881308784840578827217e+00,1.83659379583697214424381214724679229e+00,2.28822713184808714011837784013200724e+00,2.24878107254907747189314762452636316e+00
protein/DD_g244,2.79778328263743153686051100761210340e+00,1.14981790650208480727614277850664078e+00,8.41480923819375324606506801151326733e-01,1.35778511336319957192935487552809783e+00
protein/DD_g245,2.85156244411711708775431917463892699e+00,1.89753793629059353241036638854470200e+00,2.49016668531453769145695242920481841e+00,1.95188104678638516297360639356537401e+00
protein/DD_g246,2.86203759668348021718954390956779373e+00,9.88819410481722524558246495002605581e-01,1.40792153412819795349132256212598920e+00,7.34884239277689811120466523902837920e-01
protein/DD_g247,2.03748318727284092521107165461029031e+00,1.26591258930730536551663666798182223e+00,1.37302410007429715114384216586078138e+00,8.19759369672923239723219162309214669e-01
protein/DD_g248,3.29805057162771051793450312598276455e+00,1.97221694939009375755996547355088360e+00,2.25771102262899287127505355447542479e+00,2.12993223146372695311922257590661778e+00
protein/DD_g249,3.23447163363145100675280642573505657e+00,1.50898795232704798211427845297603588e+00,2.12163681301310984051009750530332761e+00,1.39779458548930247675106388968531559e+00
protein/DD_g25,2.06951715991666371284753221718122819e+00,1.28262030585787043149280305520218189e+00,1.35597360458728435067409886224949915e+00,1.48739062849635940071838726073426757e+00
protein/DD_g250,3.53449955269634913439219905815502748e+00,1.38010576226409277449295974419848564e+00,2.38013325379378337299553885402291756e+00,1.66506945962245675005495649361210572e+00
protein/DD_g251,3.27854541987201549361165010336255844e+00,2.03169829377060797658288485007301106e+00,2.87249721939938192769408409937206650e+00,2.63902064619666715653811807891295455e+00
protein/DD_g252,2.83039962650508719733300278326280602e+00,1.03974181442932285476906040673635689e+00,1.62702169439189895233053067122714557e+00,1.53918003660387952375032733350586841e+00
protein/DD_g253,2.54242157839247164900029835580138956e+00,9.44043165150070377814301875562419819e-01,1.61446543669044550421825804756937482e+00,1.33045589330056002725409661603051555e+00
protein/DD_g254,2.50774938019622083336901130957770642e+00,1.11397972871257540061528315269070633e+00,1.52381984589091377526338646864514691e+00,1.36073653855769017350511457806562278e+00
protein/DD_g255,2.09898009577518612743560649157259357e+00,7.39649477529613184283871296753362857e-01,1.59652228083519702152817882723916359e+00,1.30620549052578194115107637041120002e+00
protein/DD_g256,3.10583345420896145910078282522151050e+00,1.12164995404996377881455355119761404e+00,1.68303819372903337203101751316476566e+00,1.60060685826425536177269804585668955e+00
protein/DD_g257,2.84300019512654639323766921836341173e+00,7.21833434162692224358618551301121919e-01,1.53572231427140927945942768658938893e+00,1.21379233342942347508118263210694704e+00
protein/DD_g258,2.73397928522421131125383973995560622e+00,9.65478133280447802845921138221246842e-01,1.58833701761943478820365846565407834e+00,8.48582848043487203250006222624941314e-01
protein/DD_g259,2.82342094371501165754734520629516559e+00,1.78855735883321469645576529292775128e+00,2.05420229687088107756539905753443793e+00,1.69813013390989685462460331774825619e+00
protein/DD_g26,3.05150455592272281033509509769829258e+00,2.26116429871004995350418721345004984e+00,2.21122195616499375919083626757031399e+00,2.08257409899077476411128147679215011e+00
protein/DD_g260,2.87257006595070074876340365861281906e+00,1.46519774604720079489518635948622442e+00,2.18201808113138020225934017222150476e+00,1.69116028013409496901051883271364992e+00
protein/DD_g261,2.74919484279776733695861397934964783e+00,8.04824531312758196799844771185720868e-01,1.13365983240699713391357782125480423e+00,1.04736262014683489155506453875386162e+00
protein/DD_g262,2.89419852807870964040700484517857939e+00,1.44573843012115850218309266610135812e+00,1.58137085974433803846995798543511878e+00,1.87193043667140101343468893010863451e+00
protein/DD_g263,2.71414617496606994694896900756995635e+00,6.55096450764448593181247444416747681e-01,1.51391606181836449169569003147887930e+00,8.35329737127851252420360368523911846e-01
protein/DD_g264,2.96378881893221928041785228978306100e+00,1.26998353243253116843191226766049388e+00,1.78765326578093000602623177152280336e+00,1.44633393716344810187974101218642140e+00
protein/DD_g265,2.88911620995560727503342259067178611e+00,1.50015058060009857865047727433891854e+00,1.60616838957263238589799225968014415e+00,1.68518339374850213261125126760599345e+00
protein/DD_g266,2.74170327875374548435054870213417704e+00,2.05509797302437177545575526438907794e+00,2.05857824208117227778436213899205692e+00,1.85575211040268029742197167433310843e+00
protein/DD_g267,2.59725860221117308106556300599371863e+00,1.44966364593739115022590504304761028e+00,1.09089959787953030004198652813448314e+00,1.03932746136804509798176654317294644e+00
protein/DD_g268,3.09503443073825219992086793011748562e+00,2.04720318419308509469220855453971523e+00,2.17120518594528936775304539176624347e+00,1.90848253666145059553587564730079680e+00
protein/DD_g269,2.73372531048354997866451571074127942e+00,7.46704038033713131237077607345836160e-01,1.01740067749640304962877171182498406e+00,1.22219738454534268277905486439940955e+00
protein/DD_g27,2.82865154572679620606014295641619045e+00,1.25628513943559230465770116813515175e+00,2.13822412898872948054161710853843379e+00,1.53133955703528161413720579073023240e+00
protein/DD_g270,2.97351854144778224856691706052337984e+00,1.85647434020219450916568354084072601e+00,2.46316617035807710926599138476051545e+00,2.40900962336351505081494639438186375e+00
protein/DD_g271,2.66258891697585564291571504457452705e+00,1.39139701212399532486065861608012101e+00,1.84271546423249884701879433304633054e+00,1.49774553318203788207313511477922491e+00
protein/DD_g272,2.96752348705019765498570954829364412e+00,1.21899554571624284464667533001572839e+00,2.27884459133529388100681867292954607e+00,1.33361366104442822935337722844583105e+00
protein/DD_g273,2.22784259714385147608884434507809652e+00,1.02804083734359655600030445373205109e+00,1.02861260123175122657871369288046253e+00,9.28502760210701607271490310138608522e-01
protein/DD_g274,3.00400136832809919789189537948527688e+00,2.41375200671604595327705232474093422e+00,2.57586582973540405213935309897205049e+00,1.92591223236902235837946791653504171e+00
protein/DD_g275,2.54742824657505468810998534129097721e+00,1.82236267383648632546110684667090719e+00,1.81503483701015769480745107599893263e+00,1.77233501556502551873177655189431691e+00
protein/DD_g276,3.18290957547016626541970490526956644e+00,1.71657077236392137779492770647162787e+00,2.14965400501730183178687989980581144e+00,1.52974067244062712780923801591065779e+00
protein/DD_g277,2.72608564706567312287249861114480817e+00,1.10223000951506738360848738585492195e+00,1.89539645910129800904663001319305691e+00,5.31031711227622319254959176919948512e-01
protein/DD_g278,2.87310538527584111439469505539968247e+00,2.17328494592313290851456128591363782e+00,1.95967876288242879744149192493576645e+00,1.87154726765118232612740109792461329e+00
protein/DD_g279,3.34211121127772119339059756005480525e+00,1.90293736165360365934882775493029725e+00,2.02001018613667312018339856103452436e+00,1.87841778414045925032385949901809653e+00
protein/DD_g28,2.80252379110034120699764465949818899e+00,9.53747625636072254763331742350924617e-01,8.88849416355070362731632175303825719e-01,1.23808175795064550831979146672431914e+00
protein/DD_g280,3.04390488531093733410992820615797542e+00,1.17855232545340547376212130081579783e+00,1.84790410673727334450170937783875895e+00,1.67377569003386596794818446634247051e+00
protein/DD_g281,3.09644889474833089056303378194752403e+00,1.88737536261361626535504017488020910e+00,2.39034309234748578203946867445480403e+00,1.88482272141505780329629682664441394e+00
protein/DD_g282,3.26074935733163782194013936675677489e+00,1.80363481505630947231610226218341086e+00,2.25449253064485912810306386996007185e+00,2.10456045325893571231298571759778274e+00
protein/DD_g283,2.60365848176578512004637632059545045e+00,1.30742442028097347125076109396946556e+00,1.40894520384772861097647860246508141e+00,1.30650372728084147271111702369613798e+00
protein/DD_g284,2.53491963681908590426475541924089768e+00,1.31070158752925694685327390754717925e+00,2.07926602804732066677683220806638896e+00,1.64094254011494681852914954094686319e+00
protein/DD_g285,3.09290404564434541048587715002567723e+00,1.64559435559015785690972761253091066e+00,1.88646263400846833757853147437626511e+00,1.93490737036376989463845953183443755e+00
protein/DD_g286,2.89693566926300198091579912271541837e+00,1.28285623620622187379503003858075455e+00,1.78102383919796098901643621825217154e+00,1.56002166090961583101138449498523046e+00
protein/DD_g287,2.95936361615614828544297561873040745e+00,1.82683897139629487193188178045856917e+00,2.14739617703046997229877337011312144e+00,2.04102843748311104626113453304543832e+00
protein/DD_g288,2.84126235503307041576239455006280608e+00,1.21046268880358800939681547185077888e+00,1.33091611448959045358240671484266078e+00,1.30848181313426656978727165388429897e+00
protein/DD_g289,3.00333278575014801173797847211776085e+00,1.71925742569355868025802771445912459e+00,1.68404429601588696660401759928205193e+00,1.94896233934537055502684538597745708e+00
protein/DD_g29,2.78238755183544964098088225927085302e+00,1.61911438599711999389809752007813750e+00,2.19286274900777135956164537486344173e+00,2.11266390068587418381234487863182993e+00
protein/DD_g290,2.80369924964297129199755551356675150e+00,1.43290688580689848530617447673418405e+00,2.04887862701026641966601968335857417e+00,1.63419557342780562076009720416376700e+00
protein/DD_g291,3.11001190529545076989748837933757504e+00,1.93761842676729278911428714546418801e+00,2.13918074783485415112074023748632806e+00,1.71955151825618515304562546010253022e+00
protein/DD_g292,3.06850091265497060644817518231466007e+00,1.66395034267274012356125368865642182e+00,2.18786434136068809664623589680356308e+00,2.33882128667087632133519930087302336e+00
protein/DD_g293,2.56908103658662196007675537393511489e+00,1.66447231965204294809884824350890221e+00,1.73104034203858623308730236397813977e+00,1.60434992526768967701532903742091680e+00
protein/DD_g294,2.95494006372695527909420127027352950e+00,1.21489294327793736496335317975238145e+00,2.23942441598323760936246113980059872e+00,1.36486528147077958361650529634566016e+00
protein/DD_g295,3.60193801230071453415378010869543136e+00,2.28334272773654682527748268792841396e+00,2.36458144882591077147071505571956638e+00,2.06505969435969727663336798170521883e+00
protein/DD_g296,2.62933252156933382711936421509203661e+00,8.92210482768022844670321604456348019e-01,1.00470217013239145107879511014771662e+00,7.07839317313322384474754636229828056e-01
protein/DD_g297,2.70968717825876342926908018493082742e+00,1.23143525066231367040771830613966237e+00,1.91578664024065249067935406930081715e+00,1.93503026495201345529637142946003025e+00
protein/DD_g298,2.94612858503604631079220342312824461e+00,1.80357273582145907880478193898227061e+00,1.92478942633391446309024773525123190e+00,1.70309652485839804810590743065744692e+00
protein/DD_g299,2.25374539106745025340405946447905076e+00,1.65927969116125934512960921459003127e+00,1.91289462095822704999294698264057409e+00,1.61007559291594801085089052656405859e+00
protein/DD_g3,2.64483017747392333240305723923093574e+00,1.38562433579702084504972576376899893e+00,1.21301522835211547241611053307323100e+00,7.25706607243336540586291963333827026e-01
protein/DD_g30,3.02070434428153205730222965948202968e+00,1.20488221797286298472910319417979147e+00,1.42485224902745739729043683213302474e+00,1.52133018541050448708925041224636581e+00
protein/DD_g300,2.81995632871370715301336800037197975e+00,6.86750677796782975937115713591026746e-01,2.00986156753505765447764009113702181e+00,1.70066897874619261025410997391690509e+00
protein/DD_g301,2.46549615549242077090761820807263538e+00,1.67628793463156152001443404740814669e+00,1.41369870702563561264902943500508232e+00,1.91892762408419397902565404831465619e+00
protein/DD_g302,2.96193272475721953791113702657874893e+00,1.77159245818004073298894112011850233e+00,1.98379290517846415350957490059713088e+00,1.90411600723185087041405832964795079e+00
protein/DD_g303,2.48555553333229292417139562230110173e+00,1.27359376071358460142086410578173550e+00,1.77539915839130225329019909184763699e+00,1.63525801323018044597408343296632885e+00
protein/DD_g304,2.97999333593763336215743178166146889e+00,1.53821115311795217695263186686851254e+00,1.93644463649622849458350021001335251e+00,1.81037346134135286344887885050257043e+00
protein/DD_g305,2.60865066267947064313153783817543066e+00,1.77074333978494623842911139161304012e+00,1.55604532079881923389748538764061425e+00,1.54417614124953816185166011660065278e+00
protein/DD_g306,2.66610087640868651748763001426875452e+00,1.92799934048392518936047834988819243e+00,2.03870789005208671464173225710676429e+00,1.38920609711454881822205023078669347e+00
protein/DD_g307,2.70073244157088659151446016219411806e+00,1.64561327904732201148379114745313073e+00,2.06368793147862084315564517678806894e+00,1.45751640798729027393971270043873557e+00
protein/DD_g308,2.53007486370039262097667309949343191e+00,1.51064286686813052841391268543437469e+00,2.23846673809345951083363909474174641e+00,1.45086105620425047396140000289627940e+00
protein/DD_g309,2.45692758437325461903637984275369643e+00,1.76959859899228461725584124036885930e+00,1.53141334214183121780755496748414372e+00,1.40676428609193719851148671178284040e+00
protein/DD_g31,2.47457032713993588283880843805969079e+00,1.47169365563563230688499664238006424e+00,1.54705963432043781344433405170653592e+00,1.95262293953691417516954983704713937e+00
protein/DD_g310,2.68645812545983939472038215307772978e+00,6.28645176578904332219421734692534577e-01,1.69634207342756075758846309945393626e+00,1.12626035933047324868979808825659248e+00
protein/DD_g311,2.90848357508883694064917541475310025e+00,2.12211272168602734501024191568558694e+00,2.34608126021583684242762519329471419e+00,2.24102005318562292376085832914336887e+00
protein/DD_g312,2.57339910987951444317311140018391012e+00,1.98465711266959821378926425688453339e+00,2.53209529136882544868799731318309446e+00,1.92470773517217419936043640751363519e+00
protein/DD_g313,3.43632995033108960313594513404520548e+00,1.32001418193188996622574100757246654e+00,2.28762204510020088430381118448536418e+00,1.49773257549955121368989938990061819e+00
protein/DD_g314,3.21269082628910405368341051760099848e+00,1.50002566803658468274727658407303011e+00,1.92512917274062309264536082849930415e+00,1.55544300300264948069965383882435099e+00
protein/DD_g315,2.74494990954925511485443434295240654e+00,1.01635497616551329260473063106744618e+00,1.36064212347562988612185345986452008e+00,1.14946403957147335233304719996932913e+00
protein/DD_g316,3.03863218603294194575831844718279209e+00,1.93959631314974107703651573351164884e+00,2.55247205909464891088926557448003246e+00,1.88162608815280750030543056194127742e+00
protein/DD_g317,3.13320611764470947504151458828853674e+00,1.31903163840800166695126642813668519e+00,1.73229262665191333996016585358473327e+00,1.94187334011111343611477544025105882e+00
protein/DD_g318,3.23552249916070626464589594034831038e+00,2.35981405413610444768878271732826797e+00,2.36077041114551649236194041341707277e+00,2.21067892438606696634686897804684371e+00
protein/DD_g319,2.36882578317337208185719520183704711e+00,1.20132016571541590182088711839926439e+00,1.52956854462845764376263846652846129e+00,1.37973345407325005313178458142333002e+00
protein/DD_g32,3.13178073889158454389343030523777368e+00,1.69454943408536024099416917641834309e+00,1.44231921477586378610113339627369481e+00,1.98421746812422897821515027565782434e+00
protein/DD_g320,2.58169049378159205093034616393510721e+00,1.18352821728538791040379721915603196e+00,1.65124203231948796387634700324010407e+00,1.40956707039014028448019751226932519e+00
protein/DD_g321,3.24457758610462210598882450733052567e+00,1.67370440380393625712294169030197397e+00,1.99221427838433924762569967248949328e+00,1.99657055257641661182468603384281225e+00
protein/DD_g322,2.21199251631111703794244756830075563e+00,6.83401370029354952246216492796404348e-01,9.65129772206581812467064730226955248e-01,6.94995966124753374854327811164558835e-01
protein/DD_g323,3.04418573091484259105966253155411743e+00,1.19575613250741328021437849390545134e+00,2.00995599888620619254531839296331896e+00,1.53872479631765539115310902322684387e+00
protein/DD_g324,2.96176343605968317165436341784853772e+00,2.41188542865650371007976700639664612e+00,2.46322760065809457536207924456993792e+00,1.84568082598885429001106166473083439e+00
protein/DD_g325,2.95919048052088972464879970869860140e+00,1.61016348318532949983349569170247046e+00,1.85777287397693841901682711959058609e+00,2.42741695934505085253330516981761256e+00
protein/DD_g326,3.09549963308261898895609950364781583e+00,1.82233350942142426355472921626726788e+00,1.28521507070556779308504125782809426e+00,1.64401238196209424527555969222281278e+00
protein/DD_g327,2.74893094070077077441247287604403295e+00,1.35953306571498577183019857310190452e+00,1.82103770635570132965641878019579979e+00,2.07321768209943430987099229561517231e+00
protein/DD_g328,3.11345645780815040544385359732341848e+00,2.04760144995367087104454388352290820e+00,2.15466174990358759569019436248883722e+00,1.71298262858140709614713240681999613e+00
protein/DD_g329,2.78505839030121203924975806704597601e+00,1.57491050475606370010402079708110342e+00,1.47800089708802631118406683921172903e+00,1.65294747176253731991802760221195905e+00
protein/DD_g33,3.10190055149828592668289829973650084e+00,2.24805075198350308063935811961244273e+00,2.36539800678422032208259889431330334e+00,2.09950380836811960677303315053212287e+00
protein/DD_g330,3.21576018889965022385659829891179607e+00,2.09771477949509722629169138001004974e+00,2.50634296995822011394413816305033146e+00,2.15068165249794347982510379991221618e+00
protein/DD_g331,2.74478524193283550948129595629643112e+00,2.25127652919937240873022661615576200e+00,2.02791691062899337232826133252471457e+00,1.66462809943730521678975796467986974e+00
protein/DD_g332,2.64567051864941829379582858093678163e+00,1.62479995641515462045364496192299013e+00,1.90807516501924494337774334213427168e+00,1.85627375060503129877234958889009498e+00
protein/DD_g333,2.82687829722420762438395461149489827e+00,1.98738081729310604048010437609096208e+00,1.94068813472221120821545103162107744e+00,1.97682428042373747646824177756387884e+00
protein/DD_g334,2.63477717362512986677913716890260729e+00,1.59943116232837975781704871198764411e+00,2.01023570491222358776040790666754295e+00,1.64819955466213542013495887184109201e+00
protein/DD_g335,2.94283341365725197755888822302169305e+00,2.21135445444365660867016826540293391e+00,2.24253160183810041443595611476444332e+00,1.79414859950792757786113108715586023e+00
protein/DD_g336,3.10502714917149349535655955376818239e+00,1.36930794652234174220323071349443515e+00,2.04143009855048270088140360595828697e+00,2.01319523510411574996754987572405951e+00
protein/DD_g337,3.03990080994195971916664915140573893e+00,1.44558312648925972918133359576506439e+00,1.73950688826656952587769933396895421e+00,1.55748575358550020737603156763051395e+00
protein/DD_g338,2.96270814092695632280998311447360532e+00,1.38505943611427266447204652528854693e+00,1.31951710521303773945560490590867659e+00,1.15626039595046435692068759774447668e+00
protein/DD_g339,2.97907750415606055510554663821818906e+00,1.58232753939730388528149366928484101e+00,1.44911850912104071499035225181493727e+00,1.62340728702205858501961710800068569e+00
protein/DD_g34,2.84988440129666836676637195339478136e+00,1.68151271395397448149085958483854447e+00,1.48707023157851122920591581302546751e+00,1.20765149765906399778093124744154997e+00
protein/DD_g340,3.18043599231551920053213661771529062e+00,2.40664661330685237342191476260432297e+00,2.32061827210405078641190098338965840e+00,2.56803296014790396011352669247958006e+00
protein/DD_g341,2.89626715615391710124711911332462992e+00,1.33477168125540538980513718119636709e+00,1.89171711677559069505573743811665189e+00,1.74399333843066788817258049848414226e+00
protein/DD_g342,2.37299095281645896832946530469955257e+00,9.33856604390961543577863890172168858e-01,1.98727946474858011726128103976395320e+00,1.13641183034542864444259581105142654e+00
protein/DD_g343,2.81308057356028566158255647449183862e+00,1.14314241031380499143225488307548987e+00,1.63056084165952641673247580974796597e+00,1.06751552457005433983597558491716639e+00
protein/DD_g344,2.32389086134240996109287613342295368e+00,8.04263431598998544794310143839224584e-01,1.26037701332685696732453183923891924e+00,1.40567868933268406665612749141579105e+00
protein/DD_g345,2.90561408258050922943203326083630229e+00,1.96068228832116956323339812608480914e+00,2.15785047134145218530229167069779979e+00,2.18725798778376054107483354745802318e+00
protein/DD_g346,2.65159123913835557639307266245823628e+00,1.17914364914783068956744525605354072e+00,1.40214539815120849776653160754416991e+00,1.28940905983216022743148089999663602e+00
protein/DD_g347,2.31472995856359854921331320963986002e+00,8.06976491756495761016588158204322709e-01,1.59175537658523819044607516014158911e+00,1.24477577860399939693011277833550127e+00
protein/DD_g348,3.02698848960379899348523301279562034e+00,1.78993811432652372131561213107145111e+00,2.21759843622574186683845645979124818e+00,1.96185534715037053626360355859953707e+00
protein/DD_g349,3.18863844848294027706918218748049950e+00,1.79297482194735990607539203723295488e+00,2.34494746684819947818988748645214117e+00,1.61736071713963114305689624185606361e+00
protein/DD_g35,2.56556115497752333349464158562257149e+00,1.32199419486790953413643136517768937e+00,1.95261773945064898865433749612902538e+00,1.56604358559734610910943624251923997e+00
protein/DD_g350,2.74791177357463171942173898838346312e+00,1.95496501641529663767686342333716489e+00,1.98437694529481872868039287019288070e+00,1.37675300966386655479526593296829954e+00
protein/DD_g351,2.64188896070449925631357084055716746e+00,1.71002587928536575028827792188552434e+00,2.02787031027000103973626852547954088e+00,1.90004201115156065399658120322109174e+00
protein/DD_g352,3.18499178398264711684673954490009442e+00,1.91100581510898340763040313464919425e+00,2.68469604802352173593222018750004287e+00,2.24886040098526373706749093872238931e+00
protein/DD_g353,2.57180928987565054699357728116831838e+00,6.89418252538079713678783791135801232e-01,9.38395026806929721258926579998786796e-01,1.04818762399989626330254330561596718e+00
protein/DD_g354,3.19194209858358777336963994925714334e+00,2.09251228615934236211780117617116474e+00,2.10454132011483340262991170924109618e+00,1.63583954079860756883809659629932436e+00
protein/DD_g355,2.57622830492533504282877016727859939e+00,8.23265348823281737404342546447320782e-01,2.18025132098946840055938389313752997e+00,9.58416879454582640561987781073598653e-01
protein/DD_g356,2.88618690163391854522003024321262804e+00,1.26552415977614916275691571781853356e+00,1.41369393555453859796221826585056156e+00,1.16402614235345764112238138080474468e+00
protein/DD_g357,2.79211370490999512209656066383331916e+00,1.19507002093893020901504226901307999e+00,1.89435307680321875368219544129501523e+00,1.69150673619268171546481800273631899e+00
protein/DD_g358,2.64668473553352097173229706686874972e+00,1.84547057268837687830093053192445500e+00,1.79510993317460606398413566079615495e+00,1.35983417929910993678429882275667141e+00
protein/DD_g359,2.77438593431056921972301118054954010e+00,1.82461638685098900671891460951019021e+00,2.44791700181895433878418718611321017e+00,2.27287091209358185627598783649460896e+00
protein/DD_g36,3.30486586606161608220185210631557955e+00,1.47874205582005894431032326340322338e+00,1.62018048935159995414318364523035206e+00,1.37094636215887358333646908669448193e+00
protein/DD_g360,2.43201689032502273176051387870058310e+00,1.14837256285913313134548138064839833e+00,1.57425919856834041738452009356721729e+00,1.14497777048950408523663193274461097e+00
protein/DD_g361,2.66400563710292950698927708738138181e+00,1.72272036079055303155776810510742738e+00,1.91932467043106543433051336764717739e+00,1.78003550634934392708065349031470194e+00
protein/DD_g362,2.22044469762105576405029838348493347e+00,1.62336504136456334597799728088255412e+00,1.79206623383132763988318328793120275e+00,1.28855110291468542486673118083633079e+00
protein/DD_g363,3.45245675747783196377271877878230086e+00,2.06601443792095929176680705790544263e+00,2.56790929412009254843076447410587828e+00,2.26270026284078062550075218983613434e+00
protein/DD_g364,2.52716969267060363890037332505613712e+00,1.95680040893937041044549526721226454e+00,1.96939625328675679626205741413109544e+00,2.07439521479514450443641623057087182e+00
protein/DD_g365,2.85977863801200615080961723968834356e+00,1.34953400764199224762188291890988484e+00,1.96003018677006171492560399614481386e+00,1.17623138654404738020109559594218947e+00
protein/DD_g366,2.62947797061642179908023665734338590e+00,1.45659895191712530280217896621048468e+00,1.96127259833921303369917162356432890e+00,1.42074575586088347228173277409101707e+00
protein/DD_g367,2.68941914984521331928430091229960252e+00,1.54737380776367910172360781276216216e+00,1.46652277824132013347344515877068632e+00,1.29936615072255355459284270673010079e+00
protein/DD_g368,2.62674931492425717624337722380896163e+00,1.22774430580102096138381775372570513e+00,1.29852422573624773046710122185054797e+00,1.41359623272729149794993646483581485e+00
protein/DD_g369,2.79571629000096088985783073173598273e+00,1.41394346836868296931485896442790963e+00,1.69872743548329944636208206109387835e+00,1.66550884461608383550981155239708053e+00
protein/DD_g37,2.95386226873088782576935804790028248e+00,1.31806758763719655860356863490967150e+00,1.78246364979486855289815813767352785e+00,1.24445551673861347999376810733399411e+00
protein/DD_g370,3.18285423753702434284278343633452486e+00,1.45203995555700275394617395072599677e+00,1.80208617338899246484523731985059788e+00,1.40291764657372871595140142686366183e+00
protein/DD_g371,3.12355219195297989148802965647226428e+00,1.55742091874309520898427206459103557e+00,1.74198603103955053298543750493110595e+00,1.55560454586425377258317108382034059e+00
protein/DD_g372,2.60281765818897401051384812745457365e+00,9.34834718683120573401199586555873973e-01,1.74511614766924052020471791454039116e+00,1.48672410785902345677741454542517277e+00
protein/DD_g373,2.73640175932433804698652499106510068e+00,1.04029905096079203555667427517090655e+00,1.96864902251918988918655788155207921e+00,1.64319777730828991873699873240422797e+00
protein/DD_g374,2.96768908862790745895307248010007825e+00,1.26530443588241241459193365463028836e+00,2.15697625983598140522473122054355662e+00,1.44296218430728198529294735401195052e+00
protein/DD_g375,2.68297510457572938439259237467458336e+00,1.79925121403368118784429950842249276e+00,1.70516672781361976205006521050863293e+00,2.08810529020847173464598233740808706e+00
protein/DD_g376,2.98384307424145416678137609846905375e+00,1.31607304404408730036193591599145413e+00,2.06090403961503526303519010836516191e+00,1.17563037951211500697609080694582747e+00
protein/DD_g377,2.84523276923852819463923427373751294e+00,1.56470473600131939961486812851376373e+00,1.68626670695205982152001818902610195e+00,1.69373418626885057982297871894756389e+00
protein/DD_g378,2.96034168192314198095754383678361246e+00,1.06905207198042022385423568812285739e+00,1.51336899289432998271363420397615475e+00,1.20238798499542795201365520017122614e+00
protein/DD_g379,2.44087711098132289213038397648535299e+00,1.45478191122533038568981561915256877e+00,1.56505370771887322839131758389460830e+00,1.43060542253527564223040528614900924e+00
protein/DD_g38,2.89908492805768539440405203233170614e+00,1.57590733773701481414247330013813777e+00,2.09068863524877504863380179737604166e+00,2.00099378605016853771502497773116964e+00
protein/DD_g380,2.53845664468213838036327431098147977e+00,1.66144586867122600766526356043782044e+00,1.78485808474476639032705450982188694e+00,1.89991266408275725482695516694949127e+00
protein/DD_g381,2.68402595731967932172149413845779279e+00,1.50470611627021376303141931412557644e+00,1.78329405116173118533418227498834668e+00,1.43445304488096135953399657796761104e+00
protein/DD_g382,2.90869269235692563178286151122412380e+00,1.49347918646451779491354308286809963e+00,1.93376501072061087352377188167017346e+00,1.69778291728497014330529330620789871e+00
protein/DD_g383,2.23303102651224039919948223905788505e+00,8.95231214256267697370271495711335554e-01,1.74542875852672742259773001892341557e+00,9.64425389188787012938425436413776430e-01
protein/DD_g384,2.59291120083016258888030206998280692e+00,1.00511320468975431993955862240747813e+00,1.88119159670705098930537188981613015e+00,9.89813878682557996022272308057242770e-01
protein/DD_g385,2.73965730694707387552439777342543048e+00,1.21209018749660553594714097705704190e+00,1.51494992516540615708031249842646515e+00,1.51782782247694409132297237340633596e+00
protein/DD_g386,2.50971936552665351961205089160395060e+00,1.16548103298866836455091862247536439e+00,1.36538993807522443792812660116971322e+00,1.25521886194960563688355039920153429e+00
protein/DD_g387,2.79589723461336721415172240009776295e+00,1.35268655475123676861758312891766437e+00,1.66537467383258051772461466034915463e+00,1.51212044018064158410150487639601393e+00
protein/DD_g388,2.78175249005476151402373805173148651e+00,1.58547591488916733031951795315553722e+00,2.09968033561817692451533341542177193e+00,1.75806841964043947299293126030861582e+00
protein/DD_g389,2.65023578570801060559683870326175958e+00,1.56263978259909864870874437009901511e+00,1.98623511916277297514642352315128384e+00,1.70371925053331293591173057005075277e+00
protein/DD_g39,2.84962501816855150838949170016183464e+00,1.44599587408733686693373929484437718e+00,2.24758469759069181879152314488897628e+00,1.68903689169420615672874520372473121e+00
protein/DD_g390,3.07650931358755760321906642938531482e+00,1.50772521880239100316623508840249432e+00,2.60845261476211736320811788777808347e+00,2.30402021509324298816870161100460674e+00
protein/DD_g391,2.49755195687246211833272622731155639e+00,1.21833039566608267321066756183003636e+00,1.71942146636763859698826077750372502e+00,2.02079232100434268186184937106561498e+00
protein/DD_g392,2.56127164020487523435096820792466731e+00,1.69747144615750882352518945693554393e+00,2.05348258385089634853915289471843312e+00,1.91648093606036907676941403685255260e+00
protein/DD_g393,2.92141949286215111523620566534492313e+00,1.59579507161712962010232696135571991e+00,1.69926758339776688457258395547526463e+00,1.61644895185005495819593853485457518e+00
protein/DD_g394,2.95748434810069177431942134559926330e+00,2.00644037883002606688420067185889932e+00,2.46732241138788652378242126100604756e+00,2.04036777449800522627743123514415974e+00
protein/DD_g395,2.89130620661263006595863696141589213e+00,1.61601838313994647071815884015460434e+00,1.77471247012362150472966184624858841e+00,2.14941993084717262433230059428437266e+00
protein/DD_g396,2.76263424577804045692491016562738470e+00,1.95641438208921980800590329484315165e+00,1.63828673552344400471332786771161683e+00,1.76261581588434111708355416046470968e+00
protein/DD_g397,2.96145976278104133753929338250713470e+00,1.77266156820550414008227086188461907e+00,2.17884562899173263172492201997668968e+00,1.61488379721953599076268877105800940e+00
protein/DD_g398,3.32322249523064420379914401167321094e+00,1.71093706247049255897157522913792344e+00,1.73043117989897080109990505621397975e+00,1.90741395688495357981075584691735752e+00
protein/DD_g399,2.76403263263158643685916888720713630e+00,1.15041658444455184776715036126474022e+00,1.06171264506909177599304808963923397e+00,5.50386049426956929758392068100403589e-01
protein/DD_g4,2.74399214109499311514609277914888524e+00,1.00435933736450739238218470957494871e+00,1.28777563725589696994955378046314925e+00,9.42862363170090521721537452903114055e-01
protein/DD_g40,2.70268234879872854825536130081154095e+00,1.36941453068534794832683648306957854e+00,1.28426728936735980353629952207178824e+00,1.09833892990030533373234222755404304e+00
protein/DD_g400,2.29427474184113004278573411981462529e+00,1.19397412250591118563013452548516966e+00,1.84155113971285171441396166557141801e+00,1.59440052030956147764942204139301546e+00
protein/DD_g401,2.69297761594824498575630684284197204e+00,1.25929817221726850457022711677213488e+00,1.63417182122274524059670608259849404e+00,9.92668852460669970476274403464916576e-01
protein/DD_g402,2.99818836209909711284323926520538264e+00,2.34026408743163848679300809056177237e+00,1.83392253877592473103028729037981407e+00,1.24548291465804442896881542360865325e+00
protein/DD_g403,3.01090063886427041232400675245255751e+00,1.35075738282944656199898726155554132e+00,2.13704794538529206586780219236922951e+00,1.48554212118636201071796843226192159e+00
protein/DD_g404,2.58792131349303712656184651236982266e+00,1.34508436295481221410109351840367403e+00,1.78339034028375258751116431480804404e+00,1.56710722189204016362120476766011601e+00
protein/DD_g405,2.45985607338243400490286983931307061e+00,1.55570222668830609107652453291037301e+00,2.06586671647930863533697621455155097e+00,1.08571213301235292495447867401420335e+00
protein/DD_g406,2.72357529043682635287157655445345273e+00,1.39116192183638491717393486125258126e+00,1.75681107416827686761683359302819453e+00,1.43348412175128723780077396987371866e+00
protein/DD_g407,2.15996054363901980952250040547877055e+00,1.39724454166454146389830018804039935e+00,1.57434043035360064792935386802984835e+00,1.25635180203641467539067771399309719e+00
protein/DD_g408,2.83859871400698683481500113791985341e+00,1.59807282407267469982973443928468697e+00,2.46508662610818213268335711278046286e+00,1.64485755879335245658280612039176769e+00
protein/DD_g409,3.16219443479816413006821173344306474e+00,1.45204464524195593115999520995514878e+00,2.05510592652372428332475374737865536e+00,1.94813406683467093288970227535412600e+00
protein/DD_g41,2.97218937020475152478052277564294729e+00,2.09746192705264686000178610574360168e+00,2.20025179218312348952019283574634397e+00,1.60034849782241597099179257579500346e+00
protein/DD_g410,2.96107809451953931828761837420386066e+00,1.35492352619825607945030559057605833e+00,1.84295897042106769198785668133945995e+00,1.43549799611054673439245223409898303e+00
protein/DD_g411,3.37126685114159531783684864685254481e+00,1.83162396154950828203130854689647539e+00,2.13801449955872398206299231812928822e+00,2.00271258371584806464628287767684801e+00
protein/DD_g412,3.09775758356159653407260824671429293e+00,1.19869798406657525760947825145780186e+00,1.84987555053147569635124997484448927e+00,1.44458299096585826239074190703580781e+00
protein/DD_g413,2.93967582959307130967378523385533848e+00,1.87723455184605967089143756253181666e+00,2.26199016486712894034319050548618926e+00,1.50771457140608318094503402722988941e+00
protein/DD_g414,2.82489608030632220325594045469739782e+00,1.81289771002555682610752080265524453e+00,1.95694855391378599926129512473945267e+00,1.74620850846786034319434422386207335e+00
protein/DD_g415,2.95489487227624617107983079957404217e+00,2.32582309366535105325141118096510803e+00,2.38640979810346214256301850087605987e+00,2.12816083102739975855601854942521766e+00
protein/DD_g416,3.13898596803344879007470577601044763e+00,1.93916518427320770617454071015242706e+00,2.63977614074135349111096705722647934e+00,2.51930825395978450755847190880373183e+00
protein/DD_g417,2.81450205126173554059425613511549942e+00,1.12522013350143552943002940712099040e+00,8.58196432267632454626449302595351575e-01,1.21241305623655552767813032215283283e+00
protein/DD_g418,3.07435717648545593496587559113632083e+00,2.00727801248153657800004475189196663e+00,2.07309339064938319932153009819260811e+00,1.94503960850539594933131143576740877e+00
protein/DD_g419,2.79307224670705336537085052506971675e+00,7.45701186388667680935312445890780520e-01,1.32318278963505790464841516157155189e+00,8.15190008290974406372952237591200496e-01
protein/DD_g42,2.81801875532876244412263418426810771e+00,1.35660037534145259581018698940108538e+00,2.14532544291482976358645916853944360e+00,1.64510957973099260394933487370673412e+00
protein/DD_g420,2.59676822314368274285731846967267132e+00,1.35106435785570240664368101706614313e+00,1.20645341914486608666829945151884489e+00,1.27627911385568859214580783146538141e+00
protein/DD_g421,2.89036876241155998583858481896971649e+00,1.57905620785632429574088513035841911e+00,1.94492460241129289486892778852468000e+00,1.09876300805438439870358064094637614e+00
protein/DD_g422,2.56869159488314299175190795190589317e+00,1.59892634783739677866029062463602122e+00,1.89767337446661920063034988029953174e+00,1.84750676708468113619360643307212796e+00
protein/DD_g423,3.08818529176920751698662535452060390e+00,1.52126648127537909064325151146968748e+00,2.24672188541371335178319327874898078e+00,1.94618719594596146713733088367014668e+00
protein/DD_g424,2.42972861505238944988324468243405028e+00,1.72397772502635434772587277167942470e+00,1.68665150644902868617959190878517749e+00,1.18637963434004953401617476159913812e+00
protein/DD_g425,2.64619153723803795696628496295845757e+00,1.99899780313094500135785308943554691e+00,2.17225279526773505593717237816994026e+00,1.80825527449517449103423925866027466e+00
protein/DD_g426,3.22749336041900398933387169929629016e+00,9.84545030586802304372298450126424056e-01,2.12017458333139872718067937915613887e+00,9.83333099420060512325020862469293645e-01
protein/DD_g427,2.55340900381970348306234358341388381e+00,1.48830260333246287933131366581195175e+00,1.51162036696647914311595295987259223e+00,1.68234986573054555912298345537198505e+00
protein/DD_g428,2.79723271812798594141138965578146138e+00,1.57163364404676493287752578895974439e+00,1.91527741276705533825622044728531130e+00,1.35250886425497565424069324646707174e+00
protein/DD_g429,2.87165671336621207119789943718237911e+00,1.49429227512909436122390857669983581e+00,1.94989361360314752262223843863811973e+00,1.42136796916055641658636816058756729e+00
protein/DD_g43,2.65249326823604243118344023786954622e+00,1.42050459441306173228342647735466235e+00,1.16657256520812851787551408687831499e+00,9.87198962846866050572680249363325407e-01
protein/DD_g430,3.11639571009859164387405962786688007e+00,1.98145044699108961843001483631790812e+00,2.12417813724791114368802210314193015e+00,1.79416796612225456943625894149705890e+00
protein/DD_g431,2.95191855915705098165709454511385302e+00,9.10326749926309712522476243669775176e-01,1.71556459925337317913513129725916975e+00,1.10103116789927848002623091945458044e+00
protein/DD_g432,3.05459409514036738564392251189596257e+00,2.38811734329084092973881220057620855e+00,2.34718339490534547529030613966916878e+00,2.07338546248643540774041389866103233e+00
protein/DD_g433,2.91448660349298657933970823864815728e+00,1.91286144938765222149646929925597192e+00,2.54530750658372714219820367164430479e+00,1.80377668036810571385039898461818935e+00
protein/DD_g434,3.47235777954497465088189202805717800e+00,2.10468331820710121721169749628531979e+00,2.42457506006025995609912943840747496e+00,1.68024519864986472341966849898085496e+00
protein/DD_g435,2.51115322680106451935294768951226767e+00,1.42098439078777622005244903780821519e+00,2.18090799413294386474671588691680343e+00,1.73154928220170582490719363017126693e+00
protein/DD_g436,2.77570381246832065927887005283816149e+00,1.56294097335901637089067717828330875e+00,1.86959100441782578035791751997766479e+00,1.61046874335875518770016616029374314e+00
protein/DD_g437,2.91590016612003218340636407566619723e+00,1.84454937655798408934538020617679542e+00,1.79022570444992190415118580383017671e+00,2.17835694607106376621958962425456730e+00
protein/DD_g438,1.91521137381784975935624506512918589e+00,9.33069110286959525466798205350554377e-01,1.89378136302735991018774771823341007e+00,9.80987069083063254031034986209887528e-01
protein/DD_g439,2.43008079021018216341323859346383607e+00,1.24555489697977816907632005714925971e+00,2.04075659138481477587708561372839077e+00,1.52231204317466130085383936448077650e+00
protein/DD_g44,2.61990020282508725430922348537135807e+00,1.00076461597386441069072264774236987e+00,1.86602398175876626415422680181573713e+00,1.67642274522355734665523893451024241e+00
protein/DD_g440,2.57931559804152720380358302233819473e+00,6.88772530034161754117822535751590709e-01,1.23185570229324088351472839669651585e+00,1.22612103994155074953630066235571230e+00
protein/DD_g441,3.29350557758516923352856477667794765e+00,2.23465781110491764450288132594959139e+00,2.43646647737924280147478400277711317e+00,2.45613905579878155523761707909757577e+00
protein/DD_g442,3.39176418936061449207679512423225712e+00,2.39956409205434730051549103916436301e+00,2.76995527259759911243461572753544102e+00,1.84156758696932197122347930899533925e+00
protein/DD_g443,3.00625805799068091406930765312614983e+00,1.72034813696583683790020466243168558e+00,2.17004813842909870452522931828067469e+00,1.61580761914777377809557528156649941e+00
protein/DD_g444,2.71312415074431547787017131419186473e+00,2.22587271342018228592033512149460233e+00,2.27859912130524219127483048522595795e+00,2.21817003223450652250807338559483010e+00
protein/DD_g445,2.50772224679180650655659247901530560e+00,1.37314368324449677808650189579295469e+00,2.02612029481337717403511958520598410e+00,1.51759864104281212542772295690305126e+00
protein/DD_g446,3.14109099928118563533343147202180859e+00,1.66344003600932058969797965721227267e+00,2.22478366874628919851030305791049727e+00,1.66838994198421178673067885743985805e+00
protein/DD_g447,2.94216609782346962513492753544135650e+00,2.12837927634253383623311371021123516e+00,2.29871347813666287959462824987412927e+00,2.20229297506662010302245475883207303e+00
protein/DD_g448,2.98595479584106858837894077775185763e+00,1.57913375624307250933110950567726978e+00,1.15293547616886819576198021288390064e+00,1.37305725889438111330107318474293339e+00
protein/DD_g449,3.01216075244967548071117938892764807e+00,1.25661957188214690049874996962127277e+00,1.63077282820835881115360747326722986e+00,2.24527173967569990119053128001093076e+00
protein/DD_g45,2.65189685294164099179363768370475978e+00,1.06101402455581198857492929113755545e+00,2.01382828278079493732277778107300677e+00,1.29436615067071325141382428392345275e+00
protein/DD_g450,2.43681545089371232021063290146251558e+00,8.49321522971956012906887544356057279e-01,1.29632377282726597330337201444331344e+00,1.43418284163456326456648054454326708e+00
protein/DD_g451,3.23263498879657110787882389757320716e+00,1.63906163900572404010845947075356088e+00,2.26837916699382836783189503193398519e+00,2.23152172629817324321050391539417302e+00
protein/DD_g452,2.71134965864301119070454479363785769e+00,9.59609822570496022225965597862678631e-01,1.35237153517247544560256938068199983e+00,1.27077753793920001527106870276661802e+00
protein/DD_g453,3.32095743330643220803710132012462576e+00,1.68520289173229539596008595833676809e+00,2.03329890285620074203218349257334784e+00,2.09590691400883436360191992231694538e+00
protein/DD_g454,1.97553218230690956856876949154929147e+00,5.93044390482358187806224673896920144e-01,1.06685092460803964773506515450888384e+00,6.16226355489709164955767546782603845e-01
protein/DD_g455,2.95213587741038187042597642758796762e+00,1.24382704171918264663528767916981747e+00,1.79739644760387437086118738108921581e+00,1.13548833845531091906580742944273215e+00
protein/DD_g456,2.94384317714302329024266427439496982e+00,1.36047897306336001657864019888660280e+00,1.60471389707260799299402513582600990e+00,1.20629340205812060108181921972794280e+00
protein/DD_g457,2.93955449235839219484572001946219153e+00,1.55001675914097641968454290501717703e+00,1.55514742912088404987969959110877365e+00,1.67538599655540012621403567939251626e+00
protein/DD_g458,3.05169697848412379056214753520449964e+00,1.11125079445573958679058648788021535e+00,1.56292304515041801597066694370860122e+00,1.73889420856532739333441146451145562e+00
protein/DD_g459,3.21734513789553695144829202453816651e+00,1.52768728334598475954122201118984600e+00,1.77837648350637836986742616212624557e+00,1.54388375325107410748809500650937490e+00
protein/DD_g46,3.42947438098132994022592761147096702e+00,1.44977559430569154881872057327957942e+00,1.93308252092453865721867357975962968e+00,1.96024724302175084932198033693940648e+00
protein/DD_g460,3.04560890884139478282471945270825543e+00,1.26947483071887301551020052469420699e+00,1.74137481943396174617088967854057465e+00,1.38169308251568145094858035113950340e+00
protein/DD_g461,3.26449502598645925837362464940710727e+00,2.01414739233690692036464917743155473e+00,2.27758320358584881738244932710097333e+00,1.74098813264878803963409716856653503e+00
protein/DD_g462,2.92073961423408404910957040886644469e+00,1.87525748116191501930137561345158413e+00,2.56241007932754359870998604783814451e+00,1.23773737366218643635700424874887021e+00
protein/DD_g463,3.11039180072027987132114523196906086e+00,1.89878823463194457944989642404626769e+00,2.22578764348519853874199168813040985e+00,1.63081247033230655837840264644198451e+00
protein/DD_g464,2.99539522062124451231611183514571179e+00,1.95490224238365633277262990362153878e+00,2.14753060266081637791924576447061544e+00,1.98603227428709999973125543978616729e+00
protein/DD_g465,2.98866991077465223559971766175248122e+00,1.20033613870117155179641417589724107e+00,2.12166676687087338894855883086873446e+00,1.23759054468322775163921539603281477e+00
protein/DD_g466,2.55669905782012133600452923216885692e+00,1.08027017444411139812073390292383652e+00,1.43490182175340562654782503790644066e+00,2.00027544582812784575245017466357514e+00
protein/DD_g467,2.99277869938645397088484540523611874e+00,1.81613741636834448469046986957939566e+00,1.69455380752962125949852790124368765e+00,1.97852391538495512913806856973462255e+00
protein/DD_g468,2.91309558719901366331358905842462825e+00,1.12954567038828245117764270756419725e+00,1.86122057100516422544973936373567838e+00,9.81604804900809926346421140502322991e-01
protein/DD_g469,3.20334503469788141726227767722967249e+00,1.51894051518021002579453629201359704e+00,2.43128763649903306965507659667659905e+00,1.60355416638192199809074669121201944e+00
protein/DD_g47,2.92211706875792351681995177423476695e+00,1.61138465686754961569838857069314511e+00,1.58870322052637478748914534054579027e+00,1.78900950338636961907040692216147799e+00
protein/DD_g470,2.80414824416713032814424720154089050e+00,1.61702927992056254169003870302777495e+00,1.70858508505324137711583822486834991e+00,1.75405209249499782880759382299150159e+00
protein/DD_g471,3.02250940887228300429549463325300928e+00,1.75906406210637422480500803626856234e+00,1.90598672801206411970882369379706106e+00,1.48155457761252631540646544084106741e+00
protein/DD_g472,3.24543602251736005689865130738473292e+00,2.05860038543870204436564114902726449e+00,1.95662169531068934044661207128540226e+00,1.90823506203471709263534025673599672e+00
protein/DD_g473,2.51236495765315912678090159339971896e+00,1.22127334192314680602269316326316764e+00,1.34283379945573520534053533111098238e+00,1.14072025995203976290031584585033984e+00
protein/DD_g474,1.71036481110302373930183632678907792e+00,5.99207396150137005028068507911799364e-01,1.00860438817370458264639616582267067e+00,3.76024247034256371347632474832980887e-01
protein/DD_g475,3.39166400856842492312456821599264562e+00,1.85844407364060922589886227442790374e+00,2.00249716887566355702949356827385678e+00,1.56671054711566091730733438325694548e+00
protein/DD_g476,2.61300907700219885009771821759362668e+00,1.20022123201001375544078532899278199e+00,2.05332704092559598914566635897046182e+00,1.58469507724234029723237042970913188e+00
protein/DD_g477,2.98764488176203840468018643809476093e+00,2.05460258277813519755614810672004508e+00,2.15725632583703806725525638337758244e+00,1.36803525525383562897917096034984179e+00
protein/DD_g478,3.00514751980465122976208084562893189e+00,1.87310032747510747413425064957862606e+00,1.85775526065627530431839738557604552e+00,1.73967516462507036196086260052487650e+00
protein/DD_g479,3.04897806175656880444392648152085183e+00,1.37933034216434847333363438246390249e+00,1.40987988147567900739574464566931772e+00,1.55142290754270528045866305626076916e+00
protein/DD_g48,2.85587265880277362562795727023245028e+00,2.16635232254538329142714306290337668e+00,2.34961690873757144988650572939174201e+00,2.19915661509794812120315514076828752e+00
protein/DD_g480,3.10874679585598146032029179047489447e+00,1.35894667481689672329134014383053539e+00,2.09760097815307239112001613526937212e+00,1.20620291842077622641045959138335581e+00
protein/DD_g481,2.64375990626305197155666241455883735e+00,1.79294257145940849967481133924959458e+00,1.87928657584947998354729701861085934e+00,1.19454457644862652432250916633475358e+00
protein/DD_g482,3.03911414993931185802273976565867065e+00,1.76955973668286511764540134643806674e+00,2.64359337596531041248449983173864884e+00,2.14494036519876720910704391477839373e+00
protein/DD_g483,2.65001449087291359793331571763744229e+00,1.84402928262288991622179842607876519e+00,1.91066662442182353304015036664150290e+00,1.76888592683820365327177840881555563e+00
protein/DD_g484,3.23388647017413567942100667178401766e+00,1.86027482313462571560971265278999935e+00,2.56123380442279675252870780849704323e+00,1.97299075763832557980029929168744466e+00
protein/DD_g485,2.37580535766565166719756495312559139e+00,1.05123218441107419186746650821384106e+00,1.51129559688105933323988944657428145e+00,9.16912162993681563955601742332016007e-01
protein/DD_g486,2.99791840757293028754556195443481094e+00,1.73063322668866022318075997672967276e+00,1.93814682525791625899543850729334100e+00,1.61542549546810568985217087578707193e+00
protein/DD_g487,3.12353326740525614353587739565080896e+00,1.90611233185246137023924852300046376e+00,2.39797305564477046633210797080720016e+00,2.16743366006166762001558205190887044e+00
protein/DD_g488,2.42374349098754609622330598891376473e+00,1.75886689306610612086846718043104749e+00,1.78031179988903953808503577426299536e+00,1.79976465810762571020338055510253610e+00
protein/DD_g489,2.80361742141215111634834945317235694e+00,9.94881882311326011642244913188305279e-01,1.50377619397200147425683006993448383e+00,1.01401305540522771142386701383477785e+00
protein/DD_g49,2.27905045403759946492348102958702979e+00,1.38860436914573144365519496459360775e+00,1.30466892206341008871616678372891799e+00,1.12936239128701953975390712048841499e+00
protein/DD_g490,3.03073291931790868896332227375812661e+00,1.31024551609084329375544022638024081e+00,1.86555889754959965896972854015986414e+00,1.70852288463809878605525777299772814e+00
protein/DD_g491,2.38624897956648376788321182143587017e+00,1.23187313853820838920991959390252097e+00,1.06385445879747388522742484000532571e+00,8.87553718678521496607456623293931188e-01
protein/DD_g492,3.21422328422635186751046197439171618e+00,2.08732771152754114196704008339738010e+00,2.56758024875775531914188838331631051e+00,2.08679157330138190393905289652279055e+00
protein/DD_g493,2.82605747534793405952467381444956531e+00,1.88486435744397051357291518072044768e+00,2.25776407993251678944792016697025836e+00,2.18140478655367037987483949492363048e+00
protein/DD_g494,2.67876353330291067351990006808256242e+00,1.73869660997052152828704125203985442e+00,1.99702446024115050268645134204287145e+00,1.87061442747612990403523855730344960e+00
protein/DD_g495,2.99782757122298919681657589598954858e+00,1.63534929869807875561454646832727978e+00,1.94938529668942556740683098087541906e+00,1.64352928147438742841326231218590038e+00
protein/DD_g496,2.39910636628050892012148934672972030e+00,1.35997327096520165229507693113520606e+00,1.67069371424772725976656779877369762e+00,1.55797745890565253467942318071088487e+00
protein/DD_g497,2.76779475819689593654799031729988951e+00,1.74036638274232299080060517761222052e+00,1.64585517235275793945305044149098493e+00,1.49027076903460595565932662731211702e+00
protein/DD_g498,2.75813626044140402340062285179618227e+00,1.47897861871910405694747699683135438e+00,1.44104551510377269992810195329491514e+00,1.45604708939649782749090200187120034e+00
protein/DD_g499,2.88519714365921679881693710411677002e+00,1.84541812305458321797697466424742194e+00,1.75344023889497260865938605798264609e+00,1.65799548958394780468687116257390848e+00
protein/DD_g5,3.42415895550098079854300951344439059e+00,1.75896451757450329235938658582604422e+00,2.43513344560405370510104083164204746e+00,2.52296705050168131341129899070251269e+00
protein/DD_g50,2.53578023891676128408665310119735710e+00,1.38610587781386362251348281943900963e+00,1.83171923728277016312654495393916850e+00,1.54734040454849934739114333438575838e+00
protein/DD_g500,2.76932864141607906639736375367648133e+00,1.91564871938347265937721893976438838e+00,1.94415844621377166236525779864061231e+00,1.73475012755260386448781837084404295e+00
protein/DD_g501,2.58050108435128378462128126730587674e+00,1.47487981317931428526315793572060700e+00,1.59870809449099395143163500207478040e+00,1.76039844865014628176150239049453512e+00
protein/DD_g502,3.03334772098808260467890125972364498e+00,1.74448269657764060859475382873144876e+00,1.96856806233417841715894900232668034e+00,1.24997805775965813526262983850378875e+00
protein/DD_g503,3.00063184724082082995053506255691143e+00,1.85105357847627366523667302260303007e+00,1.73632289641861558673050577309567356e+00,1.98807319540851996511784027086841503e+00
protein/DD_g504,2.51035391313747331767837567306398654e+00,1.86896989604387250670072130103101192e+00,1.78982496792477241222046343552141804e+00,1.69184595797538661237839792395196091e+00
protein/DD_g505,2.61717300582069175966280314229620786e+00,1.27529975430966641054849200503728065e+00,1.50301778164386661367148126820993375e+00,1.30631494665562058826243301915757839e+00
protein/DD_g506,3.10284923983227886008228500729238975e+00,2.18027573617325650815311310858010823e+00,2.05374471680007145535699133994680604e+00,2.13984099714510083926654372800424679e+00
protein/DD_g507,2.87474942843053030886388004254531516e+00,1.79884503431217245416442654574504933e+00,1.61129710903355156415377546761841704e+00,2.00853155820167332956049627817586661e+00
protein/DD_g508,2.65185068464202776941664221684496263e+00,1.55059379373949092569019519841364664e+00,2.19305774752445800520422356375690999e+00,1.83372681197482723995528412975238242e+00
protein/DD_g509,2.92712852217358856587618641991958703e+00,7.62145293456364339925353467228800706e-01,1.74298946445766393855199328870101652e+00,1.41376645723430404364350155456774048e+00
protein/DD_g51,3.11583223022691520108643749372960872e+00,1.67303091844805900657864495396373075e+00,1.89189184751686548555150459631404087e+00,1.94456852878711854644645625602600128e+00
protein/DD_g510,2.98680215759463034269294950600519663e+00,1.51734586573913488015848854110860328e+00,2.07865323422116253165833949908621388e+00,1.93642777837748631341205029910719224e+00
protein/DD_g511,3.55814794860736799084436959851570809e+00,2.28786810299107542451522495447880864e+00,2.37111418771776090519912332303321171e+00,2.18834092528678351065806399845069257e+00
protein/DD_g512,2.76383196784390485577060876258048019e+00,1.37421767416019463824964630505058718e+00,1.96249525403630979906875887672914905e+00,1.40187733093575670836982787263538940e+00
protein/DD_g513,3.31233684458540935645509693078933792e+00,2.51592800034447136058290123274905823e+00,2.28151173844652276766190908498852089e+00,2.51757526998795276728169230048100602e+00
protein/DD_g514,2.81438369935419600900926694636331710e+00,1.75154547582641785964165345354074120e+00,2.07326628199380539045272758717587439e+00,1.87821086972893997948746607239801028e+00
protein/DD_g515,3.24606327588410768156672508449728823e+00,7.98046476522205023887606280234551818e-01,1.40851488749033128839928359954482729e+00,8.98681484131370111186808375650732432e-01
protein/DD_g516,3.23902779918410725196511176628175942e+00,7.34344714228355673616297402933292646e-01,1.53647465234388317198402303959129579e+00,1.26519060661259645421656263184318520e+00
protein/DD_g517,2.73795281959768741374095945052773698e+00,1.51313936463794293628642790670909721e+00,1.47729663615962534334107993400882235e+00,1.37136698191063148093114008761631235e+00
protein/DD_g518,2.85180903093811210302765833752442130e+00,1.37789219589234899003978223001144170e+00,2.63117333232994399149172521476451634e+00,2.09086105121952769714248994612405906e+00
protein/DD_g519,2.67552992863067430636662276764710045e+00,1.16140618086309926629842139929574244e+00,1.86447861305525328421447593817396223e+00,1.42072866466379071582664567584675825e+00
protein/DD_g52,2.49471003300628218402654202108396550e+00,8.71387915562377852269081997820498082e-01,1.02698783101020345138966122827392277e+00,1.27151605098771036450568703726467314e+00
protein/DD_g520,3.03034945808931595729674325084126965e+00,1.93328060928253274853937029630386203e+00,1.98839699006052105367324846751467936e+00,1.65899316492301356473251000213958418e+00
protein/DD_g521,2.93727978265508160521336385716341721e+00,2.14106464028131806131754744952327050e+00,2.66974253333881286341843632312474645e+00,1.87689654280167192917459787131426396e+00
protein/DD_g522,3.45755723376111150952632287185490701e+00,1.48185243657111798777169269054585657e+00,2.00743426156873864451805389130470478e+00,2.02109557006177901415314128715214185e+00
protein/DD_g523,2.80701474557870561945415002419999486e+00,1.28369939314474017101569616182788953e+00,1.51860208551449269023210308925368724e+00,1.33047795499946802305972634183840966e+00
protein/DD_g524,2.82922112367319821399996746568641590e+00,1.46043649691229213157518756719080419e+00,2.13199783850062399335204813631048293e+00,1.03727170008305752999133939644466813e+00
protein/DD_g525,2.75693604762421407970398192456014368e+00,1.72815440109146805154957462612329494e+00,1.30101366088779046667279069528770762e+00,1.60865708439861722087308298868166646e+00
protein/DD_g526,3.14627331887996385771471270060336741e+00,2.32335976738932380147449980515218415e+00,1.97436682261491162579289965657062646e+00,1.57083976411172270041144337291550188e+00
protein/DD_g527,2.78191863181125659989276447286024113e+00,1.68442678604308740864945872221359428e+00,1.79061990076855346627287192831684080e+00,1.76526871372220744509392436443993504e+00
protein/DD_g528,2.88073525964237986944957878253477113e+00,9.79633926674503077481896757052340780e-01,1.37496512411674673186637937524439410e+00,1.45934224507313247086452686419776030e+00
protein/DD_g529,2.89246411218256567636659983702034486e+00,1.54013946871977785329495195932221791e+00,1.82360816930022380449191200874560433e+00,1.40215757507749021072990773145089552e+00
protein/DD_g53,2.34350214670017579951366552370793676e+00,1.30876376898264162301244177837996497e+00,1.75155928158002946388952435481442862e+00,1.44579471688371896435799491566187242e+00
protein/DD_g530,2.84230445609842189083663579902521260e+00,1.62799288383065915702501550175852764e+00,2.01929603498848178480740571611388068e+00,2.30216232027960932624542144001481769e+00
protein/DD_g531,2.99151433618403165306420966434438422e+00,1.26531246160200140266881432122210697e+00,2.35576756151287302954953982270546787e+00,1.16188468442690213401786833951037110e+00
protein/DD_g532,2.57718112198837851303112308910192132e+00,1.33273249275493220292082944810368899e+00,1.68653065408377088160061104376767346e+00,1.29652209772206700963958228232051557e+00
protein/DD_g533,2.89177876014345842837270274839391865e+00,1.30016665808986704860482653993549762e+00,1.57062528520664555663134667813614199e+00,8.69587769420381973627462201174584489e-01
protein/DD_g534,3.23063435835619310892283495343696120e+00,1.46139527623298000310449607751891535e+00,2.19959896596426681015493443705693333e+00,1.40855409745148442279690424838224508e+00
protein/DD_g535,2.69291222394685569790672695372464057e+00,1.12071750389025745613714706340871070e+00,1.31589241711164219547650514669459406e+00,1.07625424924210485295581804825804976e+00
protein/DD_g536,2.72648711188913897104194827868735943e+00,9.36449761500293020824172373361327073e-01,1.57143519071295436696950824317651766e+00,1.40389807265853147844537452176981358e+00
protein/DD_g537,2.69475384901709540356907663932875159e+00,1.74732609221570307083044445117103394e+00,1.68029691872403451823208541863676522e+00,1.91689134592663588230596734461504488e+00
protein/DD_g538,3.12201884690588765558623179850530966e+00,1.97735626991159228340105092010840689e+00,1.99446503850733145196444568970618721e+00,1.55068344187057979507505257673203974e+00
protein/DD_g539,2.83908561843135062855402288267418920e+00,8.46662167013183912531240351172229689e-01,1.44101814644750035612158811375476350e+00,1.47946168424026585993137372151635005e+00
protein/DD_g54,2.84922725098503486939851724468837353e+00,1.50563707748741872116075001968744153e+00,2.33939045385809270932888234697172044e+00,2.18584975951872223904406161833835422e+00
protein/DD_g540,2.71231835406403104804929587906559674e+00,1.96423598433399866062006090284877671e+00,2.26371174591240891138932839937457207e+00,1.80059768053933502605363486236982734e+00
protein/DD_g541,3.31388499014133808160638611480746932e+00,1.70827478430788254964222602194614083e+00,2.26056349152453074720937055370859144e+00,2.00389947456482997088518710896761267e+00
protein/DD_g542,2.43327409986170057448771460758586019e+00,1.11531890353408892318801333894138610e+00,1.54272277088912369286682983358644911e+00,1.26994329282059155904071475008019779e+00
protein/DD_g543,2.69984732291866617753702053822190820e+00,1.72119147031175008277587505170272389e+00,1.69503325066084674019158872506308677e+00,1.55746781639831909695314892877522655e+00
protein/DD_g544,3.16564861754158191424938304168987602e+00,1.42073382368066877318445052912830999e+00,1.73873866313405408649913820833359146e+00,1.23643567031829361345426934133273388e+00
protein/DD_g545,2.63618396073387592310577724317208519e+00,1.39099527315887865105198096814726102e+00,1.25667241918223888368547516330735224e+00,1.62775197646403423572024720840943279e+00
protein/DD_g546,2.76371601030163664156040515110710664e+00,1.73148642976004159142999265097841527e+00,1.93302082270511670982612565913637916e+00,2.00355635351735476532956651511967839e+00
protein/DD_g547,2.41045423798626265959455794901961461e+00,1.07765135354600786843006385444802216e+00,1.75827313274989771177212090548122347e+00,1.38178745999329494360932797608834351e+00
protein/DD_g548,3.31109040433367404681461565626002708e+00,2.07492458366799907843434688556994921e+00,2.01009075866098675056234050546029362e+00,1.24257787803544705566138038014590789e+00
protein/DD_g549,3.02205115763336680856633384147605006e+00,2.58009569771005565768597149730307329e+00,2.59297323778876136097554286391394604e+00,2.04367190664142267111329832514335625e+00
protein/DD_g55,2.82420269857359009264820026985091460e+00,1.49683922700250911788416757978985707e+00,2.48380653937807292773181758999020950e+00,2.00694147374334361763381121264910780e+00
protein/DD_g550,2.60719170375347847136150886952655047e+00,1.66560244629584820803905607116264818e+00,1.58937948260424464931666170531952216e+00,1.38951741015172175780489155477047542e+00
protein/DD_g551,3.06427818521654123375350953045233732e+00,1.20222744335134560422607611236675832e+00,1.69559803433888505658412984390827202e+00,1.58769694860806385206442785091156278e+00
protein/DD_g552,2.62606129403352350525365598561407488e+00,1.42687057961300521835923089466416800e+00,1.95101352154575063580373115331049552e+00,1.90162505271819580401562328059564134e+00
protein/DD_g553,2.88638661821483804738865385505533020e+00,1.58323403483362101906899761914503573e+00,2.11982904739975918026855269332908015e+00,1.77447259652787991752475540861651109e+00
protein/DD_g554,2.12253246335245909694024946856792232e+00,1.04937310240233088633229910502406764e+00,1.25889676785891140174592797034783974e+00,6.45835545861167354853632189300227962e-01
protein/DD_g555,2.67163710600998927843882902084573373e+00,2.29968645121019212209527679877564820e+00,2.38581922483629500090163007866267841e+00,1.84222453042364272264418446297995379e+00
protein/DD_g556,2.93263661133045798756465504355318520e+00,1.81655936257504926370924445027190108e+00,2.53191567767346758664417621608018939e+00,1.79908114252715151287555656128795485e+00
protein/DD_g557,2.74829728579956902536521282391841067e+00,1.01201258128047569031195278737872528e+00,1.07775210880256174989921062231816512e+00,1.61071006522925074666222266902161079e+00
protein/DD_g558,2.99133148121341399150713673605922846e+00,1.45510267699908094267339981399127298e+00,1.86734381792591387400111893116580914e+00,1.65557598481338070026375675061752414e+00
protein/DD_g559,2.84898280515030630613835047726032013e+00,1.68157351559367357409121571824895901e+00,1.97228207401828139975950981285016710e+00,1.43000302029063174238586359129312169e+00
protein/DD_g56,2.74183036558698552456490682775977511e+00,1.59381650655910123841724654178791183e+00,1.85418888107751962394712770086885360e+00,2.51411974882787620646116634498575621e+00
protein/DD_g560,2.80116127072941994878307177996826610e+00,7.29125503173458600758470864305373328e-01,1.37581340212448143485375184835617543e+00,1.57587673353515418541841984720539060e+00
protein/DD_g561,2.77235782341476096674565903188259474e+00,1.33806536711323667709693870764088044e+00,1.52437743639421563302708503724029311e+00,1.26018044821060342827849997180467476e+00
protein/DD_g562,2.74360939086449439971801284907230538e+00,1.82168463110034154953304493259335870e+00,2.01016336105862546591082020278420450e+00,2.06549078557047855420879363813533486e+00
protein/DD_g563,2.55852228277169339123853057152054323e+00,1.17678244771616388718415509145113410e+00,2.01576830920591713155514064070121503e+00,1.85443986990925494946364801965657375e+00
protein/DD_g564,2.97745497247049209064961214530057151e+00,2.03882860037865786296551090915146222e+00,1.72330066234656060136854088555986377e+00,2.32307615173864863633428620337169198e+00
protein/DD_g565,3.23554097857649163478405387031214734e+00,1.62767611729703527240550075197812574e+00,1.84685366135968769737757561351749793e+00,1.65002360962862322859000104120171622e+00
protein/DD_g566,2.64732949073282249669753845583993325e+00,1.70444247965777634550974338251230935e+00,1.56381520455123312578253665261327236e+00,1.48141268617524596692222415126538406e+00
protein/DD_g567,2.90579319630133379654236062728273870e+00,8.80272085620316664494441920104582985e-01,1.76989653423087337990787805501514729e+00,1.43518758066993793940557248964763880e+00
protein/DD_g568,1.90235974727209559049279808020412846e+00,1.33302695324787786389531895510325230e+00,1.48541330941619910845675111930253618e+00,1.24129296559323722489270391511982679e+00
protein/DD_g569,3.23420565339777922866624381192166560e+00,1.76953098569255423562947457626789947e+00,2.29425546775953875473536161706424128e+00,1.65365641978012046735920886972339975e+00
protein/DD_g57,3.19760426173859549630428658569315870e+00,1.25404237683965337874757348141318160e+00,1.40266149384637700236026408906615972e+00,1.24175420085118095695265254055424530e+00
protein/DD_g570,2.66750486433995970658097024970896818e+00,1.01726027636360914229855689198120870e+00,1.74256605024333159515047386342572422e+00,1.13586143437271677764965500372003737e+00
protein/DD_g571,2.82754215468312099740088031000173535e+00,1.23392649919891647667437165120110252e+00,1.59619342279951448267894706635785202e+00,1.27242047781714198049670218831660243e+00
protein/DD_g572,3.01968406601922683712997741366164815e+00,1.66342536440144024690980269981148472e+00,1.79078110327665949918222400310849170e+00,1.30756267527911763666579402832696132e+00
protein/DD_g573,3.08287221978632354386791542846606503e+00,1.56479516043752050661930489386721137e+00,2.25837938746515299466413198454897069e+00,1.90278893308439509275906115423238285e+00
protein/DD_g574,3.13141254742025218881123011716647155e+00,1.61148662071866246605604601378826381e+00,2.33805324442131568156496554085608221e+00,2.04349061858349461380433730846823108e+00
protein/DD_g575,3.18359962989293617058404299413245414e+00,1.45570629692537391733669015514977032e+00,2.20857227882204107682489105261656952e+00,1.59051917755176410959752926024222100e+00
protein/DD_g576,2.72700697097125344095425427579874927e+00,1.49410345712379067072398651792369211e+00,1.68900015611604567644431461493850347e+00,1.67524790522030759114344569974804465e+00
protein/DD_g577,2.72377190453357463914955982167099427e+00,1.70531624235248404404097200656162830e+00,2.09579786897635166074418004677304550e+00,2.02141802578655386551892113050064716e+00
protein/DD_g578,2.96375959743134901902348126067187673e+00,1.89944322886102662041095396993920947e+00,2.23955063383729201942550280712340921e+00,1.97745229162105029881396375275112661e+00
protein/DD_g579,2.71281497457253960299389179350809122e+00,1.18143489796735999632555246506171931e+00,1.60981054237919447960206544155835985e+00,1.45128995113299502861672609845228381e+00
protein/DD_g58,2.88142355485988752256549113132504445e+00,1.38798407415204704530622390461164581e+00,1.60457053174155443800507388754884229e+00,1.60365867239014784604872003951517518e+00
protein/DD_g580,3.24487357515829124187535457883097196e+00,1.62040398833741119919554514680748771e+00,2.33377060023120602449428150817094722e+00,2.05962147252781835068612507447153229e+00
protein/DD_g581,2.85921546028247805011575511904092672e+00,1.46355460661430292368962961683862781e+00,1.78397971795049763037399186975297031e+00,1.70824402777953501253160990797645526e+00
protein/DD_g582,2.97909513951763834371097802285819922e+00,1.25208293349817580054819180037563362e+00,1.67129434696639020325265944075107825e+00,1.78444191728516869109749358302760424e+00
protein/DD_g583,2.86966242593587706843222434685518849e+00,1.57303953661239529581343206049762598e+00,1.93091376966522177421674206640573634e+00,1.69195649460509581906691231371991455e+00
protein/DD_g584,2.14944809420009480554054592821933741e+00,1.25221638251660366863056436519721258e+00,2.13906278080558167277158800207923079e+00,1.02802924502215525825974254034114809e+00
protein/DD_g585,2.65348065405861443202046783296587654e+00,9.18782229227670051038412860697738722e-01,1.84940804114103919999368754768481323e+00,1.10642113401695223983361213873762956e+00
protein/DD_g586,3.33951869905531963685868486525967785e+00,1.66021250816802370347692417274395640e+00,1.76354881356777662888063509847431410e+00,1.45406464445085765050768116668913249e+00
protein/DD_g587,2.74435961908107751089202937825767535e+00,1.43849780667370417876694606006580391e+00,1.64092120970343050722663340714601675e+00,1.88411448814115346775923739005344031e+00
protein/DD_g588,2.57261587466701892420156054708211051e+00,1.18589936765432193004475746652034520e+00,1.98798189388405640600654866111841063e+00,2.23551107298789578344423429682355609e+00
protein/DD_g589,2.94727710496040773019157084559634750e+00,1.62959992211309515028334144982837394e+00,1.98254994859219782898632045013473142e+00,1.04043919832172015521853124561297264e+00
protein/DD_g59,2.54865436214403494198611111193988224e+00,1.08366817775767456147025860658334408e+00,1.64744560375516249712985229998318016e+00,2.20111115370748131377591345905398638e+00
protein/DD_g590,3.26708548419596913295059950941305456e+00,2.14467083424183007390558612447640813e+00,2.50460576814117683390865799850991364e+00,2.14313126789797409165124895377497858e+00
protein/DD_g591,3.17656213180918604205524926869886892e+00,2.20808102076777259002070640803678009e+00,2.43657402059614254344911940544790367e+00,2.36654484554447275182758453547450049e+00
protein/DD_g592,2.74458016424465188664711875606554825e+00,1.09613357988079250301455054307342413e+00,1.38453821710436372354007469530371135e+00,1.39701532900058350095584095913404988e+00
protein/DD_g593,3.15940588490912235659276369925517219e+00,1.67164870899739156523048554662104943e+00,1.64055940193148686383413669691140757e+00,1.86992929131961282682444887544807403e+00
protein/DD_g594,2.94651860713801702789757663656746243e+00,1.39774603641327894555531375426026812e+00,2.18001044475138697925923097343463112e+00,1.90529288531509325394915559452192268e+00
protein/DD_g595,2.50685670096776104184147571798321083e+00,1.36319829155280984529571250183607035e+00,2.01103143554749414448730071393915050e+00,1.76716791733839492214264530042238347e+00
protein/DD_g596,2.92427206481270807164333075629236241e+00,1.53441802558610225970489310007431849e+00,2.49103902673487932309192979205907327e+00,1.55901639123930315237197707688339679e+00
protein/DD_g597,2.72908739567570217793303092643398923e+00,1.71645957591861483781073128178591229e+00,1.55477662177005158170269568647944187e+00,1.58045021060326965757357309787630491e+00
protein/DD_g598,2.87608982827591209574441432943965901e+00,1.71608961703183469289042964906467842e+00,1.85026022074016082147252021806816206e+00,1.50682057592532447150606633199177753e+00
protein/DD_g599,2.41688520180077234997666335361499753e+00,1.26003131204446131254923066890195828e+00,1.29693452826622880950952063909565377e+00,1.85147288798321091803599810925982255e+00
protein/DD_g6,-Inf,1.93505829900126437838403411142359512e+00,2.64952783335573161895923451655257746e+00,2.15545783073165130674998242241581182e+00
protein/DD_g60,2.49048449928684265520435083902429031e+00,2.05723588615061309053061478424281851e+00,1.87823431688836709571575296876440410e+00,1.67408238966627557139862417524401676e+00
protein/DD_g600,2.76305724658599877305218177817377893e+00,1.12930432169550413458773786692793924e+00,1.52567303520371345229684571593054735e+00,1.51892132100021345048206414485486200e+00
protein/DD_g601,3.08893323166666330597871642732244020e+00,2.23787545422783426033277535704442541e+00,2.39376198551934060368148005594111837e+00,2.16508236342396345181530145807228027e+00
protein/DD_g602,2.94794363686837615079466726790735750e+00,1.49523492132626385848065731709739781e+00,1.61156226764193223455624742928809284e+00,2.14977177950956434743723278673971407e+00
protein/DD_g603,3.03100226112383440061291394491822803e+00,1.50678373490312032243719593464948451e+00,2.39645832420647888700673534739771382e+00,1.44931579886273425870999989766500537e+00
protein/DD_g604,2.41933743693849298505010752073891718e+00,1.49045465190381866849876669762721423e+00,2.32539942215007290060213820908871859e+00,1.70959662151495746897846697165582288e+00
protein/DD_g605,2.30975448972770653412704566711883307e+00,1.45570856588314802142844228792317420e+00,1.72208963430105298450263634050464726e+00,2.34578955280689149376832205714260243e+00
protein/DD_g606,3.00369148247720560235680578822795352e+00,1.58351632821765683088715381357375806e+00,2.31548172631418113443993359882467050e+00,1.40534229195635801048365620554668037e+00
protein/DD_g607,2.58857817704996505885639093004643222e+00,1.36745541052128171522157219323249731e+00,1.41513007235816524295995436281366280e+00,1.19441535536731809922195059603045038e+00
protein/DD_g608,3.18588752727113741638168176753186902e+00,2.04287669223739950183871064510369113e+00,2.44406206499421516242381560427890372e+00,2.00666408012932194462405773743777305e+00
protein/DD_g609,2.81003285042539650898167524910444017e+00,1.12217744945851548970835398069731770e+00,1.76861686554584637574281504122558643e+00,1.09408399280411352029780370483936699e+00
protein/DD_g61,2.30916487130391088451232679327659393e+00,1.42585493812686362565557845626074617e+00,1.78928118399526928390151439818463398e+00,1.75891247700475928914728190732825888e+00
protein/DD_g610,2.96727877356482878664730278541909456e+00,1.28069299731029822049738300297705613e+00,2.13425675747881391439519416165031021e+00,1.14772800267677502152961142577248100e+00
protein/DD_g611,3.06713200584446614641330388747419700e+00,1.54352140152967244917692962558919509e+00,2.43024371796880758222215227421733995e+00,2.00043667348234991786831108357349894e+00
protein/DD_g612,3.31949342557278753611351481304858644e+00,1.52549149071266139188903100684636492e+00,2.81258168187969809748574360444074774e+00,2.09467279187945114565408004639140163e+00
protein/DD_g613,3.12736798450293328506361215603582238e+00,2.08722945921092435907672671372287022e+00,2.31761621704702973719796786402531936e+00,2.01091429103399912580729084925500281e+00
protein/DD_g614,3.03521868110147904943295943132084952e+00,1.49821851360065518202682754121741426e+00,1.94758683093488434779458365943208441e+00,1.72779854581370450086537393150137392e+00
protein/DD_g615,2.74215842834417372637961613902631895e+00,1.64444981213773993261153903262641753e+00,2.11824996002421800503884633756739088e+00,1.44740003645586605064078516633938920e+00
protein/DD_g616,2.95609745312475896519728310836777682e+00,1.87131844181773812824720603337620284e+00,1.48536197250869257329499276879755694e+00,1.36488715715973948841164408439844520e+00
protein/DD_g617,2.89172966046307620035015185476634145e+00,1.87143954127229495627513540757468451e+00,1.86520268557359175022415397138495465e+00,1.59077364319042620795184458863610439e+00
protein/DD_g618,2.86292871436271540360100100921905662e+00,1.75648856353525405372524008133877399e+00,1.56642230425416110056960131848430205e+00,2.25968762885933024265403832545997255e+00
protein/DD_g619,1.95164065098810276343986386024589822e+00,1.06393231767350222743106307136948929e+00,1.26533103319907216630490043294732560e+00,1.24127593173169214874619025527610169e+00
protein/DD_g62,3.09969422229229254543607862825048097e+00,1.86015809346788272136273703857215793e+00,2.26455663271940626173559639104293518e+00,2.26352814311438525289919359600322927e+00
protein/DD_g620,2.72496270562323594246391729025697185e+00,1.12064130869928555623315001525224472e+00,1.81198711577673957021431864410931511e+00,1.18905156961890964033041018619812080e+00
protein/DD_g621,2.55358895122060950897475250514677107e+00,1.63642535363994531789852363615684976e+00,1.82999018183380039162695779276763281e+00,1.68186950929952694837869942261545874e+00
protein/DD_g622,3.15969745419092918424941019898267354e+00,1.59553009162844812530049180543878931e+00,1.69456448033876010304551165653321851e+00,1.19507063760488917446696590131386631e+00
protein/DD_g623,3.27264360332939504784281071753180276e+00,1.73074384447325276778062101966820159e+00,2.67585549226723320911865139674220097e+00,1.88084952975447521061455519961480411e+00
protein/DD_g624,2.72070975543108656418438304048372808e+00,1.85337362052570441607436800498677079e+00,1.29830603165652526809277918077113060e+00,1.61438715341520776428506607355321542e+00
protein/DD_g625,2.48259542660438872458959018537130755e+00,1.50447306539358833011060507817786254e+00,1.36827198254501512398081331644480927e+00,1.36927409085494225576492316630069473e+00
protein/DD_g626,2.86244975522025245319507819880397583e+00,1.14624346829741263236029865976549189e+00,1.50156552948904510869284356599479140e+00,1.13274827930330761279666454557778016e+00
protein/DD_g627,2.80945859146003623090140723948329872e+00,1.73386912979101350251956467007250115e+00,1.74514324799903647862676658293381561e+00,1.60626695025574837419849170922041785e+00
protein/DD_g628,2.76609557585356630902399024572959341e+00,9.61651897546466035415451339707862884e-01,2.13124465846236007335468900771890120e+00,1.58660323057286868097499551412046171e+00
protein/DD_g629,3.22619019761983681765376081105852963e+00,2.13748260257419535690710018518730391e+00,2.23520949017269360297081064130375525e+00,1.79206848137875250189667258382000006e+00
protein/DD_g63,2.66101366395481954007038557285005119e+00,5.77101903557681468491704211054175963e-01,1.23306314895160703501822053205612424e+00,1.12211226669009370989949962454079959e+00
protein/DD_g630,2.57729079565044867191162043237222401e+00,8.94888065797975639438528225010133055e-01,1.60028193446300786381276113936552932e+00,8.18612766292015161422989022112803820e-01
protein/DD_g631,2.35092617909374853500217974019914592e+00,1.58299568171499305667146905679493554e+00,1.75155561773063670210410131232465396e+00,1.11960374148191011172762456914777116e+00
protein/DD_g632,3.09722759575940226959169283758583938e+00,2.35817713252645230687883510499569702e+00,2.39929104786518870488441411885586310e+00,2.17498300796872584060992918717385007e+00
protein/DD_g633,3.14724182557240118479594379526813820e+00,1.70761908180733041474880732068115559e+00,2.33948397939214428048308242190319140e+00,2.42875309671652315087652687823544289e+00
protein/DD_g634,2.88672226124491921553922273135764460e+00,1.44595328115110667595127398790833773e+00,2.09334642914590605470209164084781671e+00,2.14000314726610544159094198896127955e+00
protein/DD_g635,2.73735881535204190718391902602884914e+00,1.51950942712460526694443053215675546e+00,1.85554054558435482322258891966360237e+00,1.46355106902493377825210137969150664e+00
protein/DD_g636,2.42137916489790629085671999206775622e+00,1.61856087812813906400048682795558595e+00,1.30724333024389013045167228192625560e+00,1.57002614295939928944862133101486865e+00
protein/DD_g637,3.18629322235536999842020353045121325e+00,1.82227857509296085126993213900025275e+00,1.94535811430566443484677487318457610e+00,1.41557828727723514554908651485304262e+00
protein/DD_g638,3.10158941534109459676134104269794296e+00,1.50896324293834919396950524436899798e+00,1.09670184776520421224119724020374752e+00,1.62530599663103127473079917616372032e+00
protein/DD_g639,3.06568047074000259586313363932358590e+00,1.86788325068510788320720455580285191e+00,2.29492934486575718782430642036295332e+00,2.15591835174151167914788432761987937e+00
protein/DD_g64,3.01970772552960171347381107235143548e+00,1.86544173847964594852182071506689767e+00,2.44982458727883389104471004093222230e+00,1.61318311146371830193165704030681512e+00
protein/DD_g640,2.58794874828794356795143435372867837e+00,1.26360898981584192563258134117224337e+00,1.58997578818284834449362336347313631e+00,1.37177968440708283678462871686395009e+00
protein/DD_g641,3.13171728155050494045457533098498805e+00,1.20123951946199987467970270841210392e+00,1.46139839026834394377177662135627427e+00,1.27155667148930357542852642805568458e+00
protein/DD_g642,2.78306213393241127533084237564930177e+00,1.37416543794502079531788716481903542e+00,1.92508968837576109663626169822213228e+00,1.83816820731799202593132566450283560e+00
protein/DD_g643,2.90335592385457185152375616054823851e+00,1.59281751264439679462547479102094413e+00,1.61673511892493946916053824884562820e+00,1.30471661959327841574818897665754874e+00
protein/DD_g644,2.78105236986321941903397912436589777e+00,1.62967932176347978195575004984210405e+00,1.59902372697418504524127918301740613e+00,2.42766181958583975005667763737005372e+00
protein/DD_g645,2.90537369294157395957313033732565017e+00,1.81803933479141245680457266388983195e+00,1.90787204852338291708877340590626360e+00,1.83948834816329769548087526720277687e+00
protein/DD_g646,3.11801567955382299716982159905412083e+00,2.37627351282903397801046936263803299e+00,2.40188332713070992176257807338766688e+00,2.15850534763144146675604495031761389e+00
protein/DD_g647,2.10834174759036426063089894724883084e+00,1.08154860864705841081807715898276758e+00,1.69307502324389642372958254051763149e+00,9.76404307013322745911843372643207751e-01
protein/DD_g648,3.05896345796195450538427573696939657e+00,2.23343141481315057531209613232301872e+00,2.31035030732994735517720242919612159e+00,2.22537605118564324971593887136116525e+00
protein/DD_g649,2.85748818886450966705677023262598270e+00,1.60148796605361963800591269626468979e+00,1.87909553418398101087965412315412688e+00,1.49209676059156617278473430238121415e+00
protein/DD_g65,2.83594871701826592522106133741391708e+00,1.46692278597265893820091095172673679e+00,1.96510312589135857499562906376322478e+00,1.52224411631040809929338929054832149e+00
protein/DD_g650,2.56650783616133430284146908509957233e+00,1.54193874974841151584222822599167925e+00,1.78102204346112006257490118745487675e+00,1.56318616283337609090802142542057777e+00
protein/DD_g651,3.38279745736657268944828258301420897e+00,2.47136340311612877976522568648474938e+00,2.43149605906208510154592205911922717e+00,2.73060791574856930420842723447808832e+00
protein/DD_g652,2.74041238419321030214775318759412549e+00,1.67054736311285956586280100895878045e+00,1.91869278660574319030490450541352822e+00,1.57377841117287032601528891943464410e+00
protein/DD_g653,2.72426134325400456153382413006528477e+00,2.22915149262638732113791990235754538e+00,2.11853665844065052817763251079051810e+00,2.11119922734152108592585041128050760e+00
protein/DD_g654,2.99765549189758087795318098090456654e+00,1.24076264378136621355133162138783370e+00,1.05671842876632600634627258937011564e+00,1.45976275615108439344111675882000859e+00
protein/DD_g655,2.87309014188708642800978772939750825e+00,1.32864424732529615046489122721766175e+00,1.76479259434610855971037494499004072e+00,1.34147631676442200429954244948211825e+00
protein/DD_g656,2.58606416869898060167015254055558338e+00,1.80401517738278238755517705536590904e+00,1.56162975980216530713973055898929181e+00,2.14902107551804585851532638057191574e+00
protein/DD_g657,2.52595074879973550874195761926226658e+00,1.41022535865693866238337810997242095e+00,1.91109029851855186333513435736625475e+00,1.73186155463319271972849870788677733e+00
protein/DD_g658,2.78306433280971026899297164584144086e+00,1.94373125209928856424102634392078390e+00,2.18386088753392740331528022941618565e+00,2.12122178025826434293624388919256970e+00
protein/DD_g659,2.68047897733017058073319275732350001e+00,1.90079557849234160339325541015768390e+00,1.83134070198987177115931236729674546e+00,1.78323642975892525930787437968254958e+00
protein/DD_g66,2.75347306506052807990860481173426308e+00,1.15556194268531841244324718566906658e+00,1.48094435249622325785774811267349766e+00,1.21031593712895085551891475962819751e+00
protein/DD_g660,2.91162864298679539708639795596360629e+00,1.46173152983491186149139758186708097e+00,2.08954350705605640746047879513480485e+00,1.76024477082159824737390605132681891e+00
protein/DD_g661,2.83370210952967843514472582160713154e+00,1.38823189449727122694096056310350647e+00,2.14032144424530188238394254553414481e+00,1.69931508035509171315227739973100618e+00
protein/DD_g662,2.41076673321495939490490679951729196e+00,1.49268217024038006451225594374132434e+00,1.69892116690509914453681895936051848e+00,1.74458072141887126339042803089583693e+00
protein/DD_g663,2.39566614548299883792037779648671438e+00,1.61175677155539712853754983155934689e+00,1.55502771160844848458546762130818538e+00,1.59261058596822174501663303830797333e+00
protein/DD_g664,2.91716109499416304928175778596616386e+00,1.36967053177755071939314038242042162e+00,1.62540187527732172367281253872380148e+00,1.76490941909323169130796156306281483e+00
protein/DD_g665,3.07921156390482114915714429668280951e+00,1.76023220779881195871782211444455595e+00,2.35821783085647832191133631493023710e+00,2.08294072621653017666035879882415982e+00
protein/DD_g666,2.90944315309245498353354290326726058e+00,1.79747214331707722125182747509065017e+00,1.97121740840263261068467950148493455e+00,1.62946677362108945219512678888472151e+00
protein/DD_g667,2.65836736018405305939680731961948110e+00,1.65874312393352641928066533649880959e+00,2.12634755572435190894732299514001305e+00,1.35272582536981513855668895485278534e+00
protein/DD_g668,2.85608236135819086250982073639348385e+00,1.58422207052496073368732087344476266e+00,1.77139707473722248298191610482017800e+00,1.24873521401205892106214158738432099e+00
protein/DD_g669,2.57760644210290627310784462438467912e+00,1.01382941649008008050902630295698129e+00,1.77259944458142120156565446601205504e+00,1.65472038775124925710954601454841601e+00
protein/DD_g67,2.93437652348989740297771234108193908e+00,1.08020151982128048293579731452837052e+00,1.49495156539820605164128665051944215e+00,8.50844803786179032737273507467589375e-01
protein/DD_g670,3.07339184072152028580179094612699927e+00,2.17050696450899068726705941501674211e+00,1.74572978511581489985338429409692548e+00,2.35090428609557471380866345663663765e+00
protein/DD_g671,2.59773374974859157630309997210923850e+00,1.19835328488799200289229689748566318e+00,1.06803682109270695394059756751398699e+00,1.22696056344931850499887784553130010e+00
protein/DD_g672,2.64606536887878890588110305296945440e+00,1.24910775034213118886777956107875463e+00,1.25661903819242390146247536793821604e+00,1.23439469720508736155985366950966526e+00
protein/DD_g673,2.63433029304530647019663917966359232e+00,1.36568970544663753520881502283896392e+00,1.68656347138055508887768770120639242e+00,1.91660517646437044005156167612811714e+00
protein/DD_g674,2.67982212683646399179956299336956855e+00,1.97672797131051984092343893691757922e+00,1.96348370745298705078351274908351915e+00,1.99221208396628987748201015012910447e+00
protein/DD_g675,2.66782455806492875041254298373427863e+00,1.43600153761273351464047732859612059e+00,2.23592989504131755128090811682491596e+00,1.38498059190163140223699388699779199e+00
protein/DD_g676,2.61099695229061870033569226336693894e+00,1.45945256723787788348608747744368546e+00,1.41726017147085878643769629830954860e+00,1.65229246162668363820327489933056391e+00
protein/DD_g677,2.41415518049804627920545169675593358e+00,1.18505295649678462471287823024238896e+00,1.95794816547015511654347951990105530e+00,1.52176886395105797690000256437089443e+00
protein/DD_g678,2.56235990254823961091857049747310037e+00,1.45043163201106408604938761192264241e+00,1.25611037055900880278360570361867832e+00,1.24195939956803076775304790416440201e+00
protein/DD_g679,2.81443796885107642154693857597431919e+00,8.61203986861687298408477966415464464e-01,1.41585240313603516164115089391267226e+00,1.41028964746477984045662277005740107e+00
protein/DD_g68,3.02063722495552531642159827169564726e+00,1.80871031325140748688764698100508779e+00,2.43297295412919813644222927185132132e+00,1.87757326692294521603044701786603252e+00
protein/DD_g680,3.49173464173398490174566538208817696e+00,2.45923102744864130914947139857946969e+00,2.71540286176683140274279059717102269e+00,2.67150090407308997515493842601512313e+00
protein/DD_g681,2.54055350892642943785026101197338249e+00,8.52365081526349388800567761078156438e-01,1.68084444866408006801263131479651970e+00,8.92863476259577211338090616275264158e-01
protein/DD_g682,2.76642682729679055217386519192078281e+00,1.40933680448265318908503653958402714e+00,1.57925651603659368283616411206012490e+00,1.80217436912765997566834691088760210e+00
protein/DD_g683,3.06945111740981378253907017236005214e+00,1.77586235589636441260006369645297380e+00,1.87539287179737038536276198535269495e+00,1.75469194927807156092540238910360867e+00
protein/DD_g684,2.54253278270407922156114527621851705e+00,1.68129477565065070471187038995885776e+00,2.27052880204609259918560709168048552e+00,1.75975230931958364449263317633168918e+00
protein/DD_g685,2.89189778967632643808604289510867878e+00,1.42984518506092722179391689389301319e+00,2.30611399769355252133743306362627211e+00,1.86022336283098791597465353078915464e+00
protein/DD_g686,3.16323315456500797457120500203360808e+00,2.15325415119808554268426551462565155e+00,2.45319998801690703902199310073817881e+00,2.07148075059248257039454395098004619e+00
protein/DD_g687,2.90699014510190246678857869717525465e+00,1.57205544838597610527538286221546913e+00,1.96462025177355839358036674699086350e+00,1.44350997661632136123141164075196447e+00
protein/DD_g688,2.96445252756810195877586955618776995e+00,1.54283640771439613000185932836944959e+00,2.31757766393662187268598430298778496e+00,1.55120711844589474400175919964538824e+00
protein/DD_g689,2.66013159836445545364248099675866522e+00,1.31054225443383128080560295120128566e+00,1.31453044581339826276320895820118325e+00,1.41217054028970538340463061229564977e+00
protein/DD_g69,2.51011631851385493322650965127699448e+00,8.29311460527290052064875689246827752e-01,1.26697669163131885940724744075311057e+00,1.16485713262589113167536313198288115e+00
protein/DD_g690,2.79586206814327305936977401763613345e+00,1.19225840714905133352700402986387940e+00,1.77104577669737809501336181362281890e+00,1.31163909651167457269550660043191256e+00
protein/DD_g691,3.19940595185806850186727514497188580e+00,2.27462639610635797405595996844558775e+00,2.57176843043447902868104669997123822e+00,2.18761035233357565649685742128719178e+00
protein/DD_g692,2.67983641402862180056925888911732885e+00,1.65934318176257976080293850017783804e+00,1.77840051394010447565111265976706509e+00,1.44237990101014316821220824630886431e+00
protein/DD_g693,3.28424709283860482921114212695579126e+00,1.27127314172629498398732832895632137e+00,2.21308097882723038703927723053687365e+00,2.15418180048103744594202392324584950e+00
protein/DD_g694,2.79641018629141957155057582104254339e+00,2.09717925118135121662680312641019691e+00,2.17281288642806999011519660480991117e+00,1.91760127374807222719813805942124120e+00
protein/DD_g695,2.69732493238149799624179015244108104e+00,1.71218582057871221532332481585997643e+00,2.37090161541720443541133278119910011e+00,1.73519205925146995135086473564260152e+00
protein/DD_g696,2.29152113864087787621042839410242413e+00,1.23783912123325135576576464317870416e+00,1.33525985715783917065282056854923343e+00,1.33571474880668136516838393085803827e+00
protein/DD_g697,2.69838810021136362196491188193245682e+00,1.70871518421386875916538831860447059e+00,1.76701207150251160114974958127630309e+00,1.14685627646299906007489141034416117e+00
protein/DD_g698,3.07194529413483638866023828054089697e+00,1.20339383249263307741431785984995989e+00,1.83644122307574318707245971117178406e+00,1.39445487868978587137852911063824088e+00
protein/DD_g699,3.11383473216401524532343464230039454e+00,1.48016605303010011605095115149243148e+00,1.62109708615367529815062136906729880e+00,1.03356679625830089950768748851900113e+00
protein/DD_g7,3.09031322066274103467265400178628078e+00,1.96118451688401115534924464511572995e+00,1.97595419182831591505718982373603371e+00,1.64280322935747222941379620259110753e+00
protein/DD_g70,3.06690736276460084741206669822235621e+00,1.87031105649388247537577870674880828e+00,2.10142067053348403308766694952107215e+00,1.75147729698864152194022039904057037e+00
protein/DD_g700,2.29184304339658770334760844151469815e+00,1.37733271788368773286156007925082714e+00,1.84674373499040200386037422447047695e+00,1.48229879464057285301003583906120263e+00
protein/DD_g701,2.98333898632520180926788221440841902e+00,1.50819766006032563608234930795471478e+00,1.97543759631801649638303805195481749e+00,1.62130883972523401642853410472626476e+00
protein/DD_g702,2.82931925807491240431415569569390916e+00,1.65488933591921735070121036488869939e+00,2.22964416878086430617612505387536927e+00,1.72058265615592338058802235273545174e+00
protein/DD_g703,3.18834789842508527413266379321644757e+00,1.71060550988036110550515988635691337e+00,2.17669431042083508221469475757917935e+00,9.00693760753652223420327409528836953e-01
protein/DD_g704,2.93182473058276764212674972418862812e+00,1.40440840059801771334201209519975451e+00,1.80100683885558321508442791964742316e+00,1.60215705991144815978189613880310882e+00
protein/DD_g705,1.72724621365096118780560228628283961e+00,6.19100606915619939885305182218043200e-01,1.45674061848621537205683606433142835e+00,9.31264579181988420784219872085628255e-01
protein/DD_g706,2.35357539567361319013139610526410499e+00,1.82451647968072169392894478288469976e+00,1.13942287629672887142369841730134726e+00,1.30786930437583452301508372389214147e+00
protein/DD_g707,2.63149883864067037324832773417614615e+00,1.14949610810709877165327780405279406e+00,2.02961988209073541438694540082766387e+00,1.80940024781189407736230142994587984e+00
protein/DD_g708,2.99549376710880810542727379207620363e+00,1.05841288194194323438814980776266897e+00,1.83815669873674992557189367398454587e+00,1.32781717158292104038468916875187214e+00
protein/DD_g709,2.26808023304753292816944345365724505e+00,1.12897822124076847951769377317918677e+00,1.52001700431779101408496261027968692e+00,1.56253224744674678304680746143842099e+00
protein/DD_g71,2.68487622181353348276828001138820368e+00,1.51825918366889463326326501747179705e+00,2.08776682035063236938832562754144476e+00,1.72950370822962004279999712707265662e+00
protein/DD_g710,2.72130893057642046149093376726549413e+00,1.82033081459344641083288354255764452e+00,1.84361501370683981773120535852071665e+00,2.13488243823335340890128395174463268e+00
protein/DD_g711,2.52162321778560239962907852027830091e+00,9.44715048529418501536159228865709673e-01,1.63889080028197585841140036386726759e+00,9.31460426217870426578775417859914773e-01
protein/DD_g712,1.89759985965403142098939644690505207e+00,5.27682022474110525254578246636851091e-01,6.99772870005685057886974525358520609e-01,4.59772561128291953562742365417260012e-01
protein/DD_g713,2.99639171939801100391765513385771269e+00,1.43347994399262285304972800943584054e+00,2.12720081886130224667259015451081756e+00,1.61695379700370753044186244633705876e+00
protein/DD_g714,1.39684405814410340267222104572113179e+00,5.85944554683715103018428925658604042e-01,5.50929258799255878947369116769730911e-01,3.38298890264712863849965872110419945e-01
protein/DD_g715,2.47396592324456396903412448763126532e+00,8.68710919074049893535166132208121086e-01,1.30158053968056648764112836603408895e+00,6.95145866336921373173948005085231544e-01
protein/DD_g716,2.24338893819865335777766780679895675e+00,7.48048275300593076207425452195927484e-01,1.30188304342974577694934106330267450e+00,1.19957922934854864872917193522169723e+00
protein/DD_g717,1.95138950306292945503591310914647758e+00,5.89387734947435950102513581140562869e-01,1.22380939980215583401687995468494202e+00,6.81250071947937263306822600983366602e-01
protein/DD_g718,2.78127069877642192353225177347725969e+00,1.23305617358137326202382875157776912e+00,1.81108188715765133914908297300625088e+00,1.10028816095948473268377492333526297e+00
protein/DD_g719,3.01781237518606441016339645255608405e+00,1.47531050994484763774033865877224788e+00,2.23512294264223685583718812497078858e+00,1.50726350694310372943346802347584906e+00
protein/DD_g72,3.13739692043348239100474207055923289e+00,2.13369206803460535126014734716598654e+00,2.19970253455604412279239956603561618e+00,2.27390174411507134137202609288233258e+00
protein/DD_g720,2.47684528797593318031529667723836399e+00,1.16689360039805111050817485678108359e+00,1.41546423971219039055874733627519907e+00,1.42486054140598278731079483781187355e+00
protein/DD_g721,3.19429309557293814129732334995524224e+00,1.47449192947850976459332321195478659e+00,2.56654144195670851350687860516907838e+00,1.36794788740055931348100486474437664e+00
protein/DD_g722,2.39827698778391675587319569116656520e+00,9.29074551463176145843573641154594465e-01,1.89916029304632329257255900973676050e+00,1.02670955431399788668779346505391545e+00
protein/DD_g723,2.99427692083342051775615341831318478e+00,1.38298825472739155920900938707911308e+00,1.19179627479681353350465984338721757e+00,8.51055390246500672017094090450899484e-01
protein/DD_g724,2.38728502424808522221848898424341314e+00,1.38767204776854947433164155459192296e+00,1.46846584233840106264352124511685309e+00,1.11817298070588370216302878238252693e+00
protein/DD_g725,2.64823442776895748073604972992350073e+00,1.40817083887692636718445537774446890e+00,2.02735496221691227715013848417758021e+00,1.74097089444485232799736999205460379e+00
protein/DD_g726,2.60093060557654549073602218399068056e+00,1.79412324696055451261797734779224928e+00,1.93978688619532363196924948992327704e+00,9.44522194420729006348797483581510898e-01
protein/DD_g727,2.60789190563361632145936535044022432e+00,1.84248312882641508675280952602000847e+00,1.74158486486858787939065113400946618e+00,1.46341384598059679354908937207305440e+00
protein/DD_g728,3.45238362980048718291109342195020593e+00,2.26735592874477965433112670908896142e+00,2.38441509775573336879650038317296102e+00,1.40226124592274394432317244408008762e+00
protein/DD_g729,2.73169258095714515495072107872269155e+00,1.28864686005885987848194998469866118e+00,1.63022817903079925456973381857312801e+00,1.74388441285638892582645336093379569e+00
protein/DD_g73,3.13479707769939075806816550013845074e+00,1.55162825504172917029427216022011084e+00,2.44740767648555766843691546316564657e+00,1.79032562018588656401987781341393577e+00
protein/DD_g730,2.72260468595024936129273295964491463e+00,1.42372025297663289452323813328381236e+00,1.65844390058913273780827129127420099e+00,1.45059380537145837038765085287821215e+00
protein/DD_g731,1.97471816649859950867496256962833691e+00,8.76172350984488155216335445779640736e-01,1.33433126671978184942787903760037754e+00,1.56814885712580571634077137253766427e+00
protein/DD_g732,2.72293097386553117049349881445169309e+00,1.11057256052601806087989146399341437e+00,1.11923035277545510379556654647248740e+00,1.39270334057413088601952596707804470e+00
protein/DD_g733,2.79889417795011281372756357571431412e+00,1.35459545140621805813249924222513949e+00,1.91471052846196757352989597051329152e+00,2.02974768639996284236202584710658216e+00
protein/DD_g734,2.72368129620412836279966388881882285e+00,1.70756258158194424383090967493951919e+00,2.02632109531617178685185442302198926e+00,1.55727272194033247803924822572456337e+00
protein/DD_g735,2.63507367334914951049493051984135979e+00,7.80341253020114451584347372445590299e-01,1.29982069567390266613459469948677112e+00,9.75929494361736604143003677224622916e-01
protein/DD_g736,2.60538573367497271299017195444040612e+00,1.32991106518830857388957101187559171e+00,1.83921633068795643002055097815544576e+00,1.40432615573655479810974414291439680e+00
protein/DD_g737,2.82316650180295026531203628832697768e+00,1.62901654842360142194849266851550386e+00,1.60931696236764429120813239820670181e+00,1.49169276275301360929786982205056606e+00
protein/DD_g738,2.82941930932066095338381364979076055e+00,1.54210722924807976179432446361914041e+00,2.00574723419203799367825833400256286e+00,2.22105671216676434584903945580820348e+00
protein/DD_g739,2.89641363470689936439680037641936640e+00,1.43821037348688804052611491009447918e+00,1.47961004254049781502996617161044286e+00,1.39090008555340786146117970721093915e+00
protein/DD_g74,2.82463370993993903832831714601299747e+00,1.42242744062381859460536312948432719e+00,1.65858329816485634554883065039982143e+00,1.12060117152898062808293234611937913e+00
protein/DD_g740,2.37494226364086865877793170972122201e+00,6.32280868431559032289727795726761282e-01,9.91907312013560011793392421550909308e-01,6.83136156531595451126062653225166905e-01
protein/DD_g741,2.90156136850565568831795091921279097e+00,1.30244185141710152642822997205124099e+00,1.89684576715202087249244620997487207e+00,1.18477842183011848544737829622222109e+00
protein/DD_g742,2.50795994501057972205156884399570048e+00,1.68629607007867446562456270855967323e+00,2.13946507990061392668930516796393423e+00,3.34523080909579108899581197934040467e-01
protein/DD_g743,2.85919983706245707373802018843243564e+00,1.37419295020755875356929246324163843e+00,1.82678653378829981693676411438066920e+00,2.06205652991263088761809259745634544e+00
protein/DD_g744,2.58861461129545999931747248101313690e+00,1.72919231605399139981316123351437697e+00,1.62605416445108236932022181717331488e+00,1.41684637175954146271523694703400665e+00
protein/DD_g745,2.07281106197469396455333124254043560e+00,1.28186256226529610260910689277382191e+00,7.44004999337372419863411244537182750e-01,7.85223462157611531268014874793257033e-01
protein/DD_g746,1.99336466559044661050572240451463695e+00,1.39154923023709161489074380710327651e+00,9.98432373236706721146099293416444534e-01,1.46088932567997991727392652652412463e+00
protein/DD_g747,3.16500755726090966044811343054741896e+00,1.26979848626387278428591255483881710e+00,1.78254093975648830366066443268297080e+00,1.45246377958718037372685173041740684e+00
protein/DD_g748,2.55407840571146984424066911537609617e+00,1.84718967306651770504235696609192500e+00,2.08638310246228449860220862157963698e+00,1.89339912592899410669570032809299961e+00
protein/DD_g749,2.61749269694800711846409746645668440e+00,1.26507191531420538256021405859377504e+00,1.53741932824373936924514021636255450e+00,1.19039584236009881611805437712813575e+00
protein/DD_g75,2.29622520364064232743364786079290165e+00,1.25092186000356723671214626184858844e+00,1.74922472898676263164633155957597040e+00,1.14827619096509819756158169879141805e+00
protein/DD_g750,2.88884237018101734703630476905421590e+00,1.76350014191169269837948690805681150e+00,1.81413719478994020899731241610510506e+00,1.71260778553754398570328830238126167e+00
protein/DD_g751,2.22967288575569410329504713714606006e+00,1.27458827095532550998206666876327291e+00,1.89647064880541891500634283173144306e+00,1.08796095134884526828530683563953555e+00
protein/DD_g752,2.85338577409636328126090732962955703e+00,1.12220929234076921594739036499006771e+00,1.37657390388895120732998774707717156e+00,1.18737225083326654643298494144105345e+00
protein/DD_g753,3.03652137089072741275909092034147827e+00,1.66214434419566177807208054904326493e+00,1.38947201544838428522875633124242574e+00,1.58400846937287177128036285180889029e+00
protein/DD_g754,2.79609393359563225774936140755076232e+00,1.10186620906685302194836153154151428e+00,1.57615244834136138697880868021760794e+00,1.81654406143712622372408458671488453e+00
protein/DD_g755,1.96809496954135354594203700846500264e+00,7.59070689096339289006068538321740375e-01,1.44454369783129953591615562199683802e+00,6.87416160483530825025829151051461846e-01
protein/DD_g756,3.00867270059222747877377480326455557e+00,1.53813805870733677090510602527131723e+00,1.51350317537089207489301149994746850e+00,1.52571877211626524080074715359784186e+00
protein/DD_g757,2.43246882511741048021728655614240263e+00,9.52720821971272024956429141681017943e-01,1.88163868873694207559898071155461849e+00,1.90587931656572956524185779491758310e+00
protein/DD_g758,2.37176668357425992514942615428298592e+00,1.21249565401342669223851709305993083e+00,1.55323959601752570519041776632250084e+00,7.75228364167997210719792015048331938e-01
protein/DD_g759,2.51403525700475146891228039230485270e+00,5.94388509108348363571856583736617594e-01,1.29780423228121865712788369560646764e+00,8.05711597019753513022890768098152284e-01
protein/DD_g76,2.84193718096372993743376225313213016e+00,1.37253668011759695233158682795380226e+00,1.84153745844292479046786096380463330e+00,1.45126108115279900297297183204689639e+00
protein/DD_g760,3.03232652993177587212116663628323627e+00,9.13773195814570810789383632770166497e-01,2.15249173108104313441151087125278211e+00,1.11053458631808113411084638262139638e+00
protein/DD_g761,2.76824683089378160428798931930655246e+00,1.52583621664598658887641414188931283e+00,1.74577154500661953501263531747030651e+00,1.55486694196550386536074877229914934e+00
protein/DD_g762,2.87377801170890004618675943623728292e+00,1.26389209622563086969865844747812220e+00,2.09022650227265907834441894208928760e+00,1.58181502431994226889734674862322724e+00
protein/DD_g763,1.85414350198885377613419329266293767e+00,9.41828097693689813017040367441460021e-01,1.24808329605048629633314216597864832e+00,1.05156593621289170735902289905502625e+00
protein/DD_g764,2.39417845581657971795777629870305465e+00,8.41358660611763226931238885516218943e-01,1.66576316270722674976444923040177738e+00,7.96433314750774078769986156890739385e-01
protein/DD_g765,2.57907904709356520672735725897069856e+00,1.12004457729984695891782251544445144e+00,1.37777999439999117923716323281235385e+00,1.13644824627645179791143219418178094e+00
protein/DD_g766,2.85243970276706856278488133652592312e+00,1.73436491597581352062509590734444051e+00,2.09415136538454122275842195533042545e+00,1.27804701099561998375163057772597770e+00
protein/DD_g767,3.00411026154271043741976928456275216e+00,1.49094769334329552143966820828770890e+00,2.15074954772067600976208841462949519e+00,1.99441589106250334454139758270210765e+00
protein/DD_g768,3.22476838790248981361193906283962454e+00,1.35888903148251692476756518250406841e+00,1.77505232467352771186129828880621349e+00,1.97938528974214710622513703055621762e+00
protein/DD_g769,3.01085109138671327496868435387978728e+00,1.58716637020890885264076761587010702e+00,1.76910214774180420619179395551842056e+00,1.26913646057995608767830737296438398e+00
protein/DD_g77,3.25590308692594627764431111627704666e+00,1.40403696017996653664238087002912691e+00,1.79194001259709711288643750393253051e+00,1.70598550938693478743195001410205222e+00
protein/DD_g770,2.18253218621468932874219805972447546e+00,9.65455805458593526134097467437822611e-01,1.17773170723393305296120639602253041e+00,8.05920832455231040872481036702643561e-01
protein/DD_g771,3.13317048086537766218882012240585844e+00,1.18523323972604844214715558603511471e+00,2.50570205153893371178489470012702055e+00,1.54869508782787615111633150342122742e+00
protein/DD_g772,2.30464102078598517528540505673587750e+00,1.11737149559289040419346690983135826e+00,1.65849656122929102661422564102894168e+00,9.55403630400589501557324246842293685e-01
protein/DD_g773,2.83012500417382461554725206448866611e+00,1.20781676814180825498111338390066273e+00,1.91410489770502407250486955228412905e+00,1.79900430877257018285956918530200970e+00
protein/DD_g774,2.62470877817861088446045822151542569e+00,1.15331359541251345353313680428753981e+00,1.17510254282005742049909835437068273e+00,1.32825947885031147917770537773584756e+00
protein/DD_g775,2.52340468065176605630647367594160614e+00,1.31004638319853162630310840422339443e+00,1.49353714168798141091476973932047932e+00,9.54827401946835596233810726460625712e-01
protein/DD_g776,2.99464291920299769018152251287139149e+00,1.17400016202990761459367516440187685e+00,2.38412992315403432419284391078564705e+00,2.04224134527619880680575799884877308e+00
protein/DD_g777,2.78983465202892602604805137982796541e+00,1.89841317369689455016174247333644963e+00,1.40674810827115884570605302775471678e+00,1.95765586764918573674097088270580888e+00
protein/DD_g778,3.69282140266915130888515909240675550e+00,1.97732340817928370759633797457313802e+00,1.90366575630476971252661777063980439e+00,3.16851924542589534712150246832870900e+00
protein/DD_g779,3.33936418047889104159778832634699056e+00,1.71799221979484803299287341954465858e+00,1.74966289724957036627614908793546602e+00,1.26156576068255109553935892928668637e+00
protein/DD_g78,2.24795959025930990631648260077759453e+00,1.12943853916013630604999693961875920e+00,2.11414718909658759995794208174656316e+00,1.02460216477515303929139989223181934e+00
protein/DD_g780,2.50919909828087551420401083064652025e+00,1.17304036679151607091451778487328457e+00,1.54573869255641155092658466801443591e+00,1.69946649728590016291578262420411020e+00
protein/DD_g781,2.28578507606647977693536728499100291e+00,4.78747930212820182407308758779766628e-01,7.88929214274354471393038690915442676e-01,3.33726360616130280653203996507484980e-01
protein/DD_g782,2.20167693645827869073558126845599283e+00,8.84494447720653227758657582004295769e-01,1.70728851385448553070859384371999518e+00,1.18228494154190125847926201383678591e+00
protein/DD_g783,2.91074845090911068303584902040912411e+00,1.90676870017086234196047242173089314e+00,2.16249266377094614348848128714204108e+00,1.92718528054569522649175082082226854e+00
protein/DD_g784,3.05758024637130040319663933744841023e+00,1.62767684687994515605866794420936797e+00,1.80750527120447587798658531297027251e+00,2.07503679050232711274558384348119083e+00
protein/DD_g785,2.84762367456108532860899944584295824e+00,1.14828871278408190544007123048638523e+00,1.77303414694179540245918281166135284e+00,1.60265002336269856382368084741028370e+00
protein/DD_g786,2.89644496398513426821258905541141390e+00,2.05924448875774394998775266116334198e+00,1.52028423286197837589391192162630882e+00,1.84320179109684144015883615778732679e+00
protein/DD_g787,2.63373142597252649993714837732640680e+00,7.57386371257362822125597502349308081e-01,2.45896029589092942833221837634072086e+00,9.28906707989098164332057105135700717e-01
protein/DD_g788,3.13804137809270933951635355811247499e+00,8.07887281376170261266676473818362235e-01,2.02198697520738187926043723610171339e+00,1.50188279813815014726897565044775546e+00
protein/DD_g789,2.44864083577607969635858791554850425e+00,5.22733669541631465421996336921157019e-01,1.27301410666589782314839978453954612e+00,3.78289575706503847036645202380821833e-01
protein/DD_g79,3.40664745338031430332264280501889470e+00,2.27999917855053964626733847948173282e+00,2.86255117627186269588154590096563780e+00,2.18064151272095632724302908841985906e+00
protein/DD_g790,2.95098880243287850067168657767293172e+00,1.72615792279612915248604566332217335e+00,3.00493946340028256942446553485136555e+00,1.75533625692920321455445266225681244e+00
protein/DD_g791,2.78536681419459781387112558456209267e+00,1.13285663295869380008946047033699108e+00,1.78496140891261419467549844410654329e+00,1.33762329707695509409700560704276936e+00
protein/DD_g792,2.68543308035343980240006599744241917e+00,1.54974746379059387711531238445443412e+00,1.85805697813431614401944820323366385e+00,1.56176845711564724925294136856584189e+00
protein/DD_g793,3.11597787454461365889249171736501187e+00,1.85978554863877027045680489860109624e+00,1.91287086791121651391918676965968437e+00,1.74605323464026478075637228706848100e+00
protein/DD_g794,2.47643899952151555435448557672045613e+00,8.92371084769017974155233468974605963e-01,1.09465338461668041076965176731012471e+00,5.51934582963064827358488475129257657e-01
protein/DD_g795,2.77590854359034109850099361419571177e+00,1.02560608832410908353903928770998986e+00,1.12259045233984666122456191012609784e+00,7.94701988737638701815436983733236433e-01
protein/DD_g796,1.46086508947241965795345265982108661e+00,4.36348468193647306167147021884895141e-01,1.08407567049836669280715902534699406e+00,1.12303284712363865145763432546684933e+00
protein/DD_g797,2.57576670274429501551473281254862173e+00,1.20355295342090106997146385798618542e+00,1.50286882822720735209266932999930015e+00,1.16139088294218090423420444448439606e+00
protein/DD_g798,2.85233330472511950376573291481474163e+00,8.99543986013513360772283007881359644e-01,2.55654539511844190229201871813178300e+00,1.45709877323960931235611636553452996e+00
protein/DD_g799,2.82153130007720472701786098513692293e+00,9.82705305592998588143743347486388633e-01,1.18671974721527662170927052457720052e+00,1.32611935702599986896261594312381290e+00
protein/DD_g8,2.94461123307579959593470244012388909e+00,2.08072416950006955919731536999149684e+00,1.82044689409000431780001157432179323e+00,1.48684958808049446263553709739700614e+00
protein/DD_g80,2.66762508521626998127967140262942029e+00,9.06765557574878657396886341493373140e-01,1.85781458935347773071401180390778079e+00,1.20945361042016328645990635456143773e+00
protein/DD_g800,2.80046256215024844207524812013632790e+00,1.67373930234875568383241644031067117e+00,2.25780163758158006225005527697118716e+00,1.96397677454770246782587375350048685e+00
protein/DD_g801,2.71067757170669347604427641203534907e+00,6.40951501269856197493587135110147401e-01,1.48592738814759088258548964952660442e+00,1.16307989159903499068757807402343911e+00
protein/DD_g802,2.41359454666095359469606255012983233e+00,2.12431133064172618664974197256916235e+00,2.06029487784398238605608281492768729e+00,1.55850504493581245249465214901938398e+00
protein/DD_g803,2.31018713048635869843953320697848569e+00,9.70092157520732508181942841079938727e-01,1.57181433869506215756447941005816602e+00,1.43276322770409860476600115935940180e+00
protein/DD_g804,3.15556438222676009234416767427051369e+00,1.61019542368070250261199992007234968e+00,1.77947878932498112506355101363910338e+00,1.59821626994374459768040499157255641e+00
protein/DD_g805,3.02783196770766439913291192230940183e+00,1.64091103035901427290110425944498302e+00,2.58688356528671069782766307578272052e+00,2.88027976341391945587559153726704273e+00
protein/DD_g806,2.47257786883907574719714485253112924e+00,1.82144459134177190231042579024768279e+00,1.66105550812174967621116205607417017e+00,1.58014083758435954401301513506412423e+00
protein/DD_g807,3.14999266668799147506764345435609804e+00,2.07512027894377684627053314431626336e+00,1.99911303024951724022404795722969979e+00,1.38335313249981361272913440127178553e+00
protein/DD_g808,2.40431643992252298306651967150418448e+00,1.86785945880948244048718988808135622e+00,1.79545822678352827193270013780648626e+00,1.23907282405501830437308731973600239e+00
protein/DD_g809,2.35585260538194664591563064178329907e+00,1.01998663165207989587199777879943606e+00,7.47775772343766061094717204567743868e-01,8.19687696858355556239388918405527361e-01
protein/DD_g81,2.72762020629776888071234014037679061e+00,1.54333173046343073052742678631318224e+00,1.70808996367258138032652654451753506e+00,1.59453749683624146784283853329100196e+00
protein/DD_g810,3.22463911791513564728609765517223591e+00,1.56106438852959201264258108491876507e+00,1.86019927146400353883363434068343261e+00,1.45968469974279427016613406655140190e+00
protein/DD_g811,2.21457488608364800281081934884474216e+00,6.00500302076532711397433985708368645e-01,1.64942468318241848767190685070939717e+00,1.17987867341486999934788931523998118e+00
protein/DD_g812,2.42120626924759169035615662055836667e+00,1.08556784112409788511418738693038116e+00,1.62800129425922869406365117950368730e+00,1.31089167468801447821082056606950211e+00
protein/DD_g813,2.54936661394289453161255549463775416e+00,1.12509552951128212402971527948908121e+00,1.76807741167712006257953348798340333e+00,1.25284198704430165995369606931849389e+00
protein/DD_g814,3.08073990655522272622579772032372961e+00,1.98639920375517222670905511245901773e+00,2.02312570304869807269682506554983555e+00,1.61093717225248403335967203825620797e+00
protein/DD_g815,2.91344338063879176750422972518197368e+00,1.43896208201369542646264307319644416e+00,1.91050677834119575834010154382527570e+00,2.10829541444828201622626768100244379e+00
protein/DD_g816,2.03098207719706039192577967536585188e+00,1.19854306558815398672403249219049212e+00,1.68476837458275172285423529866073664e+00,1.50619353312991629947933474853578145e+00
protein/DD_g817,3.01269693136626379955951607171961048e+00,1.22516286792985111726644426455610706e+00,1.77365661121795446203580222964967791e+00,1.87174716468187561086642433673506534e+00
protein/DD_g818,2.46005476462243857846117585873282218e+00,8.31703035628022533777603997703410489e-01,1.03891898439695186508691300043797691e+00,1.29113578430250691077840506097139822e+00
protein/DD_g819,2.77491206031366300023762318143823061e+00,1.60724778723492934641348658782809771e+00,2.02566141691988905380019949452385323e+00,1.55350006174070118936605659941953759e+00
protein/DD_g82,2.25598815076406979288786880867482448e+00,9.60085745296405273259257999707164118e-01,1.68116754235360271736721727791611549e+00,1.44212134122762751355948635335833300e+00
protein/DD_g820,2.22476780520117199172643430542274942e+00,1.51196555657699957790976991658569455e+00,1.25518884040116183559734161949750361e+00,1.45703607296715026206686456748320057e+00
protein/DD_g821,2.94368813357885651028834902321342115e+00,1.72750474895188192112480686726554852e+00,2.33999733313754821188468572390436400e+00,9.95412820095374121257391161527107995e-01
protein/DD_g822,2.43993089458020800266771063992673303e+00,1.27568490275470760278566437545347343e+00,1.31385296051141945122651158993730966e+00,6.17472924803439604612834446249344593e-01
protein/DD_g823,2.97851351087065646223326894411551063e+00,1.59120259361801023842791454365372602e+00,2.00939882840390513481204522588111744e+00,1.66231472584159026224707099243850075e+00
protein/DD_g824,2.89227788837624536559518017650129862e+00,1.56582830952313352639953471169616836e+00,2.45578183496934759031269629287662858e+00,1.76444407794079588516382139815772641e+00
protein/DD_g825,3.09278759086785239113056945582605121e+00,1.49270022210478691023687152172432234e+00,1.82427492333932846749307109266704602e+00,1.67386995089863327750820565784085844e+00
protein/DD_g826,3.11062455095984846603822997334862048e+00,1.69901735605774967543195403151302354e+00,2.24675419162728488568307803816379357e+00,1.62795225861650445876114491724933402e+00
protein/DD_g827,2.60544463470822146293403946483474893e+00,1.07262744798044388623655804050386556e+00,1.72055105644646715221228892703494218e+00,1.51180720343899249791447076111596646e+00
protein/DD_g828,2.91706502825794787118218452286653710e+00,1.00178350347005836693111197361820688e+00,1.57781505622752623620985945106936548e+00,1.16978859309460277439835459946317741e+00
protein/DD_g829,2.78219572605171487328968086143251035e+00,9.96515048656487065136523359443647775e-01,1.85978905850578162684538786320560787e+00,1.08029298822972154783807449809133880e+00
protein/DD_g83,3.02604417798330359186145351736965947e+00,2.10423393710814559631514098040991208e+00,2.07816212885374510240429379525486648e+00,1.73917080584972676475503317011640290e+00
protein/DD_g830,2.98704760468149871660933520033064133e+00,1.53188727926888172683899988598620971e+00,2.40962786478029134262983540384898529e+00,1.29701084158758448520926422870738839e+00
protein/DD_g831,2.44314890140610808066163077228658192e+00,1.61486721941333291358587880936762707e+00,1.48753173756844551213352864782918121e+00,1.73820618579780636659069607678064044e+00
protein/DD_g832,2.23553793657697472110678025778798303e+00,7.35954353731258289705278601195037728e-01,1.30003229744057014289931913632345588e+00,1.39426587434154390514388355384750944e+00
protein/DD_g833,2.48998160586719261303477278820261109e+00,8.91448018660383029659282442916957539e-01,2.20172290136503746105491360393048820e+00,1.67480186631667968333711939656427360e+00
protein/DD_g834,2.68074323068422979825819482411416127e+00,1.53019411860539933875839320083364801e+00,1.80279478491871138177709959532896598e+00,1.35955246709056827585888197755406759e+00
protein/DD_g835,3.58995022371011744915427770199813627e+00,1.49448612894105520451273547738191550e+00,1.58320714464077325653431379876436750e+00,1.82084089298367119354063168591855940e+00
protein/DD_g836,2.90954150454986355764746204462893380e+00,1.97243623136079704294997830632743267e+00,2.14537257375407338539228438559004230e+00,2.02859794130277208173967962509090436e+00
protein/DD_g837,2.42889949086855952573846388724131911e+00,1.60083657600293259371066262646085164e+00,1.31369250628091629872320009807595759e+00,1.25067637262931068618569860496863124e+00
protein/DD_g838,2.76389861886180107902765659050279271e+00,8.32397289196700746860441851978049118e-01,1.34071169330582263856239466248834401e+00,9.03250083491577946288495960982161542e-01
protein/DD_g839,2.73100003573519120259393644783583358e+00,8.35222628469567792579608684968420121e-01,1.72828284633220253106490046776812106e+00,1.99055369318411960451330537951848325e+00
protein/DD_g84,2.22087917185228386880658605879629871e+00,1.17650906687638900334045992305350041e+00,2.11058690023496782872179250822190260e+00,1.79748909478086301156520593255455104e+00
protein/DD_g840,2.85653535823221971297170813871148082e+00,1.63690600071555033409330850092463261e+00,1.71989122490458576773415397291104329e+00,1.98409802513283758362340132766379235e+00
protein/DD_g841,2.98363233346500380056420317115863914e+00,1.25625800499726582780010021885277084e+00,1.53592529477071385027983913753068294e+00,8.63542453540599746755506296067465604e-01
protein/DD_g842,2.10611712909595506229950885116316442e+00,9.84734297742923610290263605830308419e-01,1.30587651333602758587348208481938667e+00,8.22795379369881738725840498721135412e-01
protein/DD_g843,2.42290888582636483154568122133292836e+00,9.02662840879371635612283236027053341e-01,1.39705410907316054113068057991059482e+00,1.49899499976972433315750512595357204e+00
protein/DD_g844,3.31011724042218861981107667183195384e+00,1.62485058554635454330941281738468868e+00,2.10731789801368822697712375950416336e+00,1.64237496667936502516096348792124685e+00
protein/DD_g845,2.81673702018874701975685578024656501e+00,1.31136495950741711259841984771193750e+00,1.45866698901915191404454231057570676e+00,1.45598374781032416460544219814549186e+00
protein/DD_g846,3.24909819876586985730208009805540210e+00,2.50178778799549973348546860386608471e+00,2.43617649494122877860792358105825302e+00,1.66416837113796764484921588321848012e+00
protein/DD_g847,2.63934254639571617788247746369124301e+00,1.49343855214852010243679319227920347e+00,1.82881517296038624063865338255963868e+00,1.10967127098071144957985368770255901e+00
protein/DD_g848,2.80425345471642252711914683264780355e+00,1.56340947153922795388409190829463186e+00,2.07374929176030061315300378868378524e+00,1.64463999456355111818228316027405059e+00
protein/DD_g849,2.34276044050981279108293496009715005e+00,1.39763170053298118519664677760086780e+00,1.48992719206285977253169354139559209e+00,2.52391754425019843030869805184335172e+00
protein/DD_g85,2.69563476009096674724891311171731242e+00,1.44684585833370083402908612796485294e+00,2.02382869554359210238111983877537605e+00,1.92347009585009292734672071428070562e+00
protein/DD_g850,2.78077799683812333467201499539340513e+00,1.38295785900138134830787183181216354e+00,1.80133059021284348667484005823650448e+00,1.41346521876501158898073253374877055e+00
protein/DD_g851,2.26293681531990045524945413440197275e+00,7.40911341141730865705265641600189053e-01,1.92010060273341937350819075988160739e+00,1.35292460144851396063431662043225111e+00
protein/DD_g852,2.51052373960200773492452251609938162e+00,1.52428044883389161934038499488061996e+00,1.78629674495949905564043920913428359e+00,1.15616036941450076487828330128762858e+00
protein/DD_g853,2.95992858543216643688653709198044971e+00,1.28708041667816996273881703324419771e+00,1.61809647573403775349331359143113042e+00,1.50083334871889604179336760379240218e+00
protein/DD_g854,2.67204382259534909381023749639612518e+00,1.26099513683638294458003052582909119e+00,2.25048109828726655454368756302034378e+00,1.44524012615310371440866638247954496e+00
protein/DD_g855,2.57293563877362261442542762196937282e+00,1.59997137923002734502728706094480852e+00,1.87948834082524561992261424760511876e+00,1.34849962155287754514316605795365011e+00
protein/DD_g856,2.71320239210715045587217147474754591e+00,1.67499938895405487963202603548449234e+00,2.05703838052695790902500534758478257e+00,1.73375256060372631594314951816947808e+00
protein/DD_g857,2.91482054787008527887990237398433585e+00,1.52101677761877631332742372157027646e+00,1.68382405823762275573695716987189541e+00,1.87816686445769775469846201972263629e+00
protein/DD_g858,2.52014581890097847231278069267624373e+00,1.31407177252871367564256059309314655e+00,1.87573045332084982881383733611313366e+00,1.80868506780517730963969953090333341e+00
protein/DD_g859,2.12643325233213041736301185923575578e+00,1.07944963518800384794019474617806610e+00,1.37606589798376019839705421033136049e+00,1.33928857545657202413649558220998760e+00
protein/DD_g86,2.45695881145544447882847368794486171e+00,9.12078222362096411069750453991669634e-01,1.39618162840640016871838229458466826e+00,1.19166962653244641298931163036430833e+00
protein/DD_g860,2.72791323981390684458682315726809889e+00,8.92640460849667539999841921720354664e-01,1.03913398025241766541939339028649234e+00,1.08052928942264231345455892898093873e+00
protein/DD_g861,2.60874733331984795655318709041720633e+00,1.19420048192528704507207462322489938e+00,1.83607205370831466495208915355869692e+00,1.25852052717696298631041492768375290e+00
protein/DD_g862,2.30119980283754791236946126117757255e+00,1.43489475203819766011334233672679644e+00,1.02260894992997508941599603703414413e+00,1.44763505182427752345659918690908620e+00
protein/DD_g863,2.30233547825082466026321200036601371e+00,5.91375006938138783983173800879638253e-01,1.00954623027924003809828402762145549e+00,8.16816571151873649846413028585207873e-01
protein/DD_g864,2.00910653094842438334102520248969525e+00,1.11134301695471132963878677956280737e+00,1.80821060433665086519163578042318743e+00,1.44918834948679258008493321060506554e+00
protein/DD_g865,2.71532059282440358818187752444790986e+00,1.47312329820877621801178352168457128e+00,1.58522662478069584100855156436452668e+00,8.43614318767705652664041390506295388e-01
protein/DD_g866,2.83970963086327371645731494057368227e+00,1.12107230626085992900277407514621682e+00,1.63056990033759049672698750142409885e+00,1.89420904750289617945424277098262072e+00
protein/DD_g867,2.48913577526831231070429087709428759e+00,9.85307132255595495696943682814063757e-01,1.47363269292971186511376068473340577e+00,1.73226391048891501311506130676097439e+00
protein/DD_g868,2.81484938611893887642540750017551259e+00,1.32365461886933353097507257754422460e+00,1.79756533998731653437596204224693262e+00,1.49999926112802687089105086930577064e+00
protein/DD_g869,2.22738719651664718374758662723915354e+00,1.00805707011791295933386667505869363e+00,1.66294730933749810883045765268751536e+00,1.21310449325181474845571981063143814e+00
protein/DD_g87,2.94749901461110267520420938341187468e+00,1.96576054636678195392510123627165919e+00,1.90325455725998297297255234957659132e+00,1.44396874923264844622381049320781392e+00
protein/DD_g870,2.85662913193718713051860710241525098e+00,9.12978908807011170840326956939673106e-01,1.60298416666321023280539152194830596e+00,1.64235424266411366873337218693523661e+00
protein/DD_g871,2.77100317559422457726699610647901875e+00,1.72264582577250128851483330281851926e+00,1.53151947885666102954582439329367457e+00,1.34577114359384298320664109328560368e+00
protein/DD_g872,2.45666867886435917361770184442854384e+00,1.26636606237532390579022450212998864e+00,1.53751619055621309345656670816384425e+00,1.41747445578199502266611635850739413e+00
protein/DD_g873,3.07358920455764502475644460389173111e+00,2.01835305366137220201156590893257474e+00,2.47518795716072096195134666383992953e+00,1.98427869115812785621995951768973619e+00
protein/DD_g874,2.72939695639922086353737662968241484e+00,1.39378457902800192481565774674855284e+00,2.30170587459557979902860640170708206e+00,1.94606363398604308679681648438611466e+00
protein/DD_g875,1.55247269854136086212794183799008458e+00,4.19899482901968002628366630174285178e-01,5.97940317233440780159981096207679081e-01,5.25763248591121780639803776673050058e-01
protein/DD_g876,2.18188071734688688012419370175351207e+00,6.72227110909559639164206291189555847e-01,5.19920660121074229059507942584064723e-01,4.31569400696400686105355081781945051e-01
protein/DD_g877,2.67811543421501839376158800778603116e+00,8.39403682690893568071422693808725736e-01,1.79690111479601180271554981152897247e+00,1.02742996220256850006452989392299381e+00
protein/DD_g878,2.86182499501340501697327124052729974e+00,1.65826934588615775322861250214762074e+00,2.04643856451045933267530273045852796e+00,1.27512256349129018900679895992522849e+00
protein/DD_g879,1.53026089219354585661364131887495346e+00,6.78064011809040409750016238589482720e-01,1.34850915248144057349974080030730709e+00,9.24282625680014245119236155596105028e-01
protein/DD_g88,2.47661970954323010907352501245693249e+00,7.92494447764234319561920159534414340e-01,1.24260088590101608990585441338433461e+00,1.00627431855511306721243739549762267e+00
protein/DD_g880,2.44694150699761121012686838448135217e+00,1.51667329912181576588385219718293081e+00,1.82703024588984335642123897768009567e+00,1.22573642377634775962625115588977452e+00
protein/DD_g881,2.37484596170865001820024656264211383e+00,1.70147400308817221499434325533028426e+00,2.16369055572821505039956608498393563e+00,1.80602962697674578287652795518118961e+00
protein/DD_g882,2.83466106260890406037405791069818710e+00,1.15536871662528900054005843249944622e+00,1.20957258097304138222466157542699229e+00,1.10098146268853842037570323299379391e+00
protein/DD_g883,2.82421098359246476461866933968058215e+00,2.10269972813576130235907711103802894e+00,2.24371524333804031517705582003030382e+00,2.20139015490159407954179223482570028e+00
protein/DD_g884,3.22846653221790943748623756475836412e+00,1.67603712335145611783332019500163816e+00,2.42575765844132662181460132865269055e+00,1.92836354724537804029535661327692655e+00
protein/DD_g885,3.29738946485787295589317191880313479e+00,1.07010643759430903570957613050344172e+00,1.07562310480059179040227620769727163e+00,1.45468894391947558442124051540043481e+00
protein/DD_g886,2.68394567165685086175948719732408935e+00,1.71481061876540207569409835699261278e+00,2.35418918503303221410310488982689235e+00,1.89319951345997168227559617823727242e+00
protein/DD_g887,2.59968599675410694682611402402547477e+00,1.99397703435378884009884030484475946e+00,1.49157097044433126042479867022782398e+00,1.65218826563989599278222817082058525e+00
protein/DD_g888,2.88287069552601958911517118488562426e+00,1.26023617254954534692155484342944388e+00,2.02704752646986024522439948094123972e+00,1.28491245911611019411538569921855835e+00
protein/DD_g889,3.14554150344534901894986644046793718e+00,1.88524628821120507521194003280046552e+00,2.33509420345491347975371855786570342e+00,1.75092376838687021400322048501780654e+00
protein/DD_g89,3.02660416670212166458519365149147723e+00,1.62563480293060990235975827092214749e+00,2.23188493842068183646324667673412177e+00,2.12226352811905352826468662096995780e+00
protein/DD_g890,2.71924577262353594561960097101609636e+00,1.00609860425743964738054994708861892e+00,2.07096318301823454428489408027463669e+00,1.53821615357168617001037331943402615e+00
protein/DD_g891,1.78412336766010379214338763494042681e+00,8.43097241378478482100326340087355314e-01,1.12958404576584964147249395742301152e+00,6.01971664513999310708263272624171539e-01
protein/DD_g892,2.87292921367824116975647970003229597e+00,1.10418984610055896130093212124515039e+00,1.68732131971434565676258762060720465e+00,1.37877103966684466132956906579845281e+00
protein/DD_g893,2.43855540520962631954670744560472314e+00,7.70778492847289705079420827418723561e-01,1.51835568876478446640750405288934314e+00,1.12288973299138665762456445947436230e+00
protein/DD_g894,2.43422576214084224310481593240440079e+00,1.06904043898679890458680077423629872e+00,1.50055061106673933890703335934856116e+00,1.01443213247471948129181065469071620e+00
protein/DD_g895,2.37659916989895077563305562494461290e+00,1.12991522366284612672666253858932078e+00,1.59248470106331284167511269362370432e+00,9.42531097105533937552139942071183050e-01
protein/DD_g896,2.46573672674902386459306357393879512e+00,1.14908990492962717064151463780788902e+00,7.18158199384546877715752474171460811e-01,7.10924476560462612386295017221442315e-01
protein/DD_g897,2.96418208384665458398959657504279818e+00,1.67909396072262883040115540918025148e+00,1.89887309770962671005282319688146193e+00,1.85698631754185964928266486660942149e+00
protein/DD_g898,2.84731667064551970479986576742427586e+00,1.92588348059198056626153853603791770e+00,1.98992292000552148166437498292584236e+00,1.56898940856635679480890691514038369e+00
protein/DD_g899,2.77813960171678194834097006556645920e+00,7.64952700615293373937292592662561143e-01,8.93893897610632786202875518091995314e-01,7.80322901891357732373519228739672441e-01
protein/DD_g9,2.57485237790622788355453028414648072e+00,1.45591257605709619258289163155439071e+00,1.96974520565359322673668681283228112e+00,1.66216418736703134628219480122173711e+00
protein/DD_g90,2.68501390241095658196430116243591781e+00,1.43881530393961373843583623004678972e+00,1.72237399980341651275069411283162225e+00,1.52518328304002748823060269199416074e+00
protein/DD_g900,2.45187703288004701999771486599869287e+00,1.27387684255362885910206117889925817e+00,1.69625103835039111922175507793946780e+00,1.56877444887578392724487577435200913e+00
protein/DD_g901,2.44494876878212034267759398849491613e+00,1.29612088219802428995534137936415503e+00,1.82158100632837329229688238544541808e+00,1.25020224854992937554228968186587250e+00
protein/DD_g902,2.69823676049596466110393065199746989e+00,1.48497426220447684255018096805778876e+00,1.47894595522829213832474923476979618e+00,1.81142383821897986856500700677595863e+00
protein/DD_g903,2.34413600737179903940606230838865567e+00,5.60935179733734814490478499506562352e-01,6.25761000580791209324318997285487618e-01,4.97203463292794766018228073411671680e-01
protein/DD_g904,2.56282920529071251067865306707685905e+00,1.37144657251427183605711907447882513e+00,1.69616209563025049462164246372005930e+00,1.16988754978417917495368012748568889e+00
protein/DD_g905,1.48255311471672964216950789517761435e+00,3.46637972718418928763364034553910567e-01,9.37835890093675196756132775691794455e-01,1.47121445513643797781456265314189108e+00
protein/DD_g906,2.81951379407365327192028379311660861e+00,1.22195247386939661887326794862271334e+00,1.38789968617552913279711421405583316e+00,1.11990505414545076036498017743790329e+00
protein/DD_g907,3.40178555453227505722984983135395579e+00,8.78975058294514167036833272198978538e-01,1.83792621929870274187830044447806558e+00,1.11692042093745500477624636049640618e+00
protein/DD_g908,2.76831386511487366569847135914452393e+00,1.98665096977789105853193406522586607e+00,1.89469721325234386296525134182217066e+00,1.40341802799709553958931713585991164e+00
protein/DD_g909,3.10400368896458447540727177263825578e+00,2.09214595131519461542356189064367047e+00,2.37304781319802123595051228186975839e+00,2.10883509575933038606822830441192482e+00
protein/DD_g91,2.90364716256248806423466810827530338e+00,1.01157151400108950837392333764578923e+00,1.27636615042514574227586389800671480e+00,1.55657111231241631193441233491885481e+00
protein/DD_g910,2.58393398120884775936241169629686653e+00,8.85851510067685187384516036642579394e-01,1.40161338325773140755545712901935094e+00,1.58207907503405941240046992000640683e+00
protein/DD_g911,2.56154583824074078561628274086895557e+00,1.49181209464727790306996028084574587e+00,1.84775572194819740339288379925086050e+00,1.82899175683545833530341758359767157e+00
protein/DD_g912,1.89047790901797453208074781585656550e+00,7.17723027247208542194101629595591997e-01,1.29884203915907990627277986439054343e+00,6.32780251057997145168245667710310498e-01
protein/DD_g913,2.01484387426834591964997589390254941e+00,8.62330658341293868609606283619135179e-01,8.78407879856879905222312018734979974e-01,4.80309944566478853612581660922647480e-01
protein/DD_g914,2.64428589904619910820467187451890526e+00,7.19457344403952033175390642946446223e-01,1.45847733754408644765733720910965823e+00,5.91263561532761716890926172386612698e-01
protein/DD_g915,2.37408095400846088694125990508660199e+00,1.08801533577320006531202948678081059e+00,1.88095893409432442654697270185269457e+00,1.39732851433842052987338480639202757e+00
protein/DD_g916,1.79210548026301265533563476895703264e+00,8.56767953167004357559125971159560837e-01,1.05088029355867518654630076409602645e+00,6.20063666890303244490904998843975758e-01
protein/DD_g917,3.21518670115637592627239366197973876e+00,2.19808404176353955142036339874637944e+00,2.34858891022927517674403107791070120e+00,2.12091754279800306848450411342539588e+00
protein/DD_g918,3.26507994265402327938541768262442495e+00,1.62210948950314043427138488824424943e+00,1.75185042701070704019829399763420672e+00,1.49783202251712079510890920602757827e+00
protein/DD_g919,3.00102991384773305902658559073366138e+00,1.21557234059382306336489026241683958e+00,2.24295814236932169123553651264739320e+00,1.36471916498021998218697071557788654e+00
protein/DD_g92,3.06572944828083280240739393228683553e+00,1.82553379849710014576723449828056435e+00,1.89270189940520425557503820152570315e+00,2.24331140103893015819180887942932730e+00
protein/DD_g920,2.54367862068847018696032459701705304e+00,1.24241463175260932961663980669369055e+00,1.31662243656172376217284696764770878e+00,1.39502416055799952602349189520645238e+00
protein/DD_g921,3.26643542240665088736766359652780032e+00,1.14804994114969955604073526643973245e+00,1.22447626156803873492318228447110082e+00,1.16863737932739334521306385666005729e+00
protein/DD_g922,2.39154221659644987136795789327455429e+00,1.34431337771798034396723432803245049e+00,1.68233433955611078330215658490657494e+00,9.99351747334305609785603664181187119e-01
protein/DD_g923,2.45702837845786788005774642256686574e+00,1.01321720637673864122807163429063172e+00,1.69234709008961575865413730041729136e+00,8.72706938042074199207906148752531025e-01
protein/DD_g924,3.07805599324141918447532867801509357e+00,1.61805774662194860841953099534780846e+00,1.95592527190437539646893216281293948e+00,1.58106868722862100859671918084659434e+00
protein/DD_g925,2.99982205450569716312395536982272534e+00,1.64088068229579566899093669650174670e+00,1.75093104682471357121359612311559089e+00,1.69220637892097151198280415800736331e+00
protein/DD_g926,2.69961850990451512829567734223443635e+00,1.30095281543468105852589441349074891e+00,1.80098463129688798634271149307735173e+00,1.38552363546560512704610775355876573e+00
protein/DD_g927,2.76647893993462849961607943935534289e+00,1.25113962831607466476121456418239975e+00,1.60038593514214228595836283117344809e+00,1.28250951420381112737833934095183980e+00
protein/DD_g928,2.95480959391683953326766394371381305e+00,1.98351301607402333173269574767679540e+00,1.69777747989385918728252806925845073e+00,2.00304175285405035753482704436250976e+00
protein/DD_g929,3.17885897299205599394657182827130695e+00,1.56955849127288408982873842790489211e+00,2.19227279203868725465706932822776890e+00,1.89673134166690547207067908075935465e+00
protein/DD_g93,2.60075156361273016805780860831604989e+00,1.30817258911376024083921830056942218e+00,2.38055338719438173212191778369926551e+00,2.04304655512727154519070749866836967e+00
protein/DD_g930,2.80971075719458972500144093337363623e+00,1.45492602424636660744061022786098884e+00,1.69501148625967686820100135600657486e+00,1.05147854191675550437723507250323439e+00
protein/DD_g931,2.58869507025591434841160003813222177e+00,1.37529207560001131536623814869100443e+00,1.52974226852728552618425629795372670e+00,1.75185014613578848001135629581779767e+00
protein/DD_g932,3.49608046751992938586130389656954096e+00,1.50780940496504634229720919612654479e+00,1.98553753198793567824106273681849921e+00,1.29639876179680794316965832665855709e+00
protein/DD_g933,2.98470628755546268463651770993198554e+00,1.87155694189973543014664333469425294e+00,2.34608355303575057526634806953336902e+00,1.94816559213264327543153899124978080e+00
protein/DD_g934,2.99632521082633761630409493585855958e+00,1.89404009480599644258799560663866003e+00,2.09628913502168156116721248647950294e+00,2.23522560038363750178614896407910645e+00
protein/DD_g935,3.16279846752563962883128619983095581e+00,1.79627598824068762948135681176027088e+00,2.60523802011962006131077845619600487e+00,1.77739370606601850455120587525817833e+00
protein/DD_g936,2.44773392949670224378521850738702198e+00,1.41358747768468065433259203266162896e+00,1.57057195691746406658185127876064342e+00,1.60602621943605230698518540441641430e+00
protein/DD_g937,2.26680932936254682065754955585480947e+00,7.37237225369129406573331572072585200e-01,1.22075204181807860968930309256944384e+00,9.73120527335248295891919858514952719e-01
protein/DD_g938,2.87858550634385358913689067320116513e+00,1.41223812382989241043055652478923995e+00,1.85030387478042858666747780443176905e+00,1.41829885226749989782580448465545779e+00
protein/DD_g939,2.85618623446069629073101884008734482e+00,1.67031509945323200823977655088884667e+00,2.11429778299625454172674518296165102e+00,1.27889811300652196140254142884605459e+00
protein/DD_g94,3.36928525836787301102019370029779460e+00,1.89571774805741973925942769473039168e+00,1.95494263365590715124589657381435899e+00,1.89374174523488486522270968627073072e+00
protein/DD_g940,2.60625035590771637475550733060192620e+00,7.05772030019135874515394404504328801e-01,7.26436984041315329064544231001039118e-01,8.04637641682410998039205539050502533e-01
protein/DD_g941,2.48553135724019584422245900670284399e+00,1.86911600273130726406664856157441187e+00,2.05476138816386684691014808148642956e+00,1.65408238310375716016389979127712918e+00
protein/DD_g942,2.93375608918395973543131200262550447e+00,2.12124817548266190577755226590076180e+00,2.06641810941069399061822557751176643e+00,1.95810628865165826089452125759623538e+00
protein/DD_g943,1.88676003055363300501057349557032634e+00,9.72446013971067309536951893989896531e-01,1.41261563315142530131903684051441467e+00,1.03730666361703676602701633518751577e+00
protein/DD_g944,3.69827159899416901036533153328260585e+00,1.74365986667727347163034012439669822e+00,1.88370659706962886276015502603204688e+00,1.59633617290322070021743587034062097e+00
protein/DD_g945,3.11528160920974292258985480451508193e+00,1.63307165349168742173305667015411928e+00,1.96942630265403529945213722772392730e+00,1.55301113442458737984363277501108474e+00
protein/DD_g946,2.79729483116658563761263675935519787e+00,2.24253567634838367296130745375908578e+00,3.04100559720179603933980566918141266e+00,2.07448053612763998750559893323489963e+00
protein/DD_g947,9.89711154771659290094014266659203001e-01,3.39081508280811854581649171255487973e-01,3.97901730519384177166924975363111424e-01,5.82534730765887741467239390179171021e-01
protein/DD_g948,2.53471780834847360876736198006246733e+00,1.68804338328976916490280148458762636e+00,1.59516045044745578593271174709077215e+00,1.24358815750125694509987411027755180e+00
protein/DD_g949,2.06792089015004826544848128056747452e+00,9.06853148367265178875231026371815105e-01,1.17430617473562983930053368327621612e+00,6.97061507285728259211278126710353417e-01
protein/DD_g95,3.11494762823513984258465095358267395e+00,2.09118509010126190376392929335401883e+00,2.22199921098876342792175663037505768e+00,2.27645486359347695040112806754004109e+00
protein/DD_g950,2.50614906359530264499088206181285012e+00,1.14078125742123624976564944800297258e+00,1.59956017102309055595096676294663961e+00,1.40837621736151571121065020067960968e+00
protein/DD_g951,2.82679372705671184424216309198920553e+00,1.34784977589308629447648784272306512e+00,1.70990474710649373745586421163521076e+00,1.20856307301667564549171022839024614e+00
protein/DD_g952,2.78642201648289675167963199985455124e+00,1.17893991000617492634021005015062789e+00,1.35170040839548870726465448793495660e+00,1.81298409495458737589393917566190869e+00
protein/DD_g953,2.97634553113114761384672147304255870e+00,1.24386635410370924309588914232029689e+00,1.82673559271214695588171719505035573e+00,7.98406375732562048305289811450110183e-01
protein/DD_g954,3.19219930779672205589012033448877030e+00,1.29885131989879383098600113860123603e+00,2.14247856962585402018502680064379989e+00,2.02873879193197391628749886494426975e+00
protein/DD_g955,2.22889013832524769195010755971292760e+00,5.27848747236224373817914047385198715e-01,6.57587095371775078808887654081162744e-01,8.57732172281799226326172135109459922e-01
protein/DD_g956,2.69117208069314442509858997415707666e+00,1.73758515910647464572508976861197901e+00,1.89399977852121847689180824279020049e+00,1.70760480361930074583240427199780560e+00
protein/DD_g957,3.19862800208812071078045915551791461e+00,1.72549434903451351254070920376334417e+00,1.68082633068779688466768612477904367e+00,1.33631857495573805725304912918506032e+00
protein/DD_g958,2.98014583477443551433270570079481119e+00,8.38593229406540702710779362816674685e-01,1.71944653072406682995337492072874287e+00,1.21312590416134323470406077049342742e+00
protein/DD_g959,2.65190042213115185975616473414333905e+00,1.65117545114791908000212211975132042e+00,1.24435348163203506643376095481319925e+00,1.25972603645050149266062975404728257e+00
protein/DD_g96,2.86032689296784222956391211925961662e+00,1.59977353906427149164424672133610736e+00,1.97313516705187001988281101603406598e+00,1.71714986163502021775379488981471452e+00
protein/DD_g960,2.85171347883994325973300634950459924e+00,2.17082703603781184075750444008991443e+00,2.42602402509853069246487731289471963e+00,2.16913824005314533239864727418343439e+00
protein/DD_g961,3.16169984734421494947415103225700198e+00,1.79172894707260373911896228265661186e+00,2.01719943780611786120468274200157903e+00,1.78004656356972917464489650678595555e+00
protein/DD_g962,2.91437786921783111626084836011886473e+00,2.21499883420336809702471362309258778e+00,2.77849516365278482028398825762217158e+00,2.12194163681044001612311605948575784e+00
protein/DD_g963,2.49600640438956166117049982157381474e+00,1.39278384365625320992767794238605426e+00,2.15504475525162982788127140642033829e+00,1.84301053055939027784652977748875957e+00
protein/DD_g964,2.46637682949830403094185070989396587e+00,4.97339857324434122861529490189160961e-01,1.07755877924933361276405726611157861e+00,6.95525760656989022573643865062805092e-01
protein/DD_g965,3.30766842579559636954854884687559496e+00,1.45875324247858883790197015409019528e+00,1.69984894097193195281379297089557676e+00,1.71640479860475347114926976248706825e+00
protein/DD_g966,2.96356800347046131989625587804640730e+00,1.81007075128952277636116538015789548e+00,2.01721304698140039783039492325728106e+00,2.08607298855338120669073573899674247e+00
protein/DD_g967,3.02793618546995953968057471839118584e+00,1.55304172679168409281848423760038329e+00,2.28171845692100483228125335039412198e+00,1.69891298123975493525190165799147747e+00
protein/DD_g968,2.68263113265094527062523258238511214e+00,1.57476363616191172970005514149776148e+00,1.96930493889471288058571780826677488e+00,1.70619213725183544370870766837081842e+00
protein/DD_g969,2.17216040797661400337873832509810354e+00,1.30765909451083144663365949056400400e+00,1.23219340351044884565177057696109750e+00,1.53866787442406572998499239776956538e+00
protein/DD_g97,2.76206810300646266735566514475337075e+00,1.54044716483213622349043184708055304e+00,1.75350235437137745699729764039855435e+00,1.16378061657397245592192742448492216e+00
protein/DD_g970,2.76622729994513829986341428856083638e+00,1.97957668055210664518447121597656743e+00,2.35433695683557788197692674252312880e+00,2.06745602557943163233096722908145852e+00
protein/DD_g971,2.36368574973384630415505441393744628e+00,1.43139801921762002652639274898384873e+00,1.75974466780471685254480802220651538e+00,8.73882264682401605383223687835808646e-01
protein/DD_g972,2.43547303002437107599587547349581580e+00,1.56885274802351551575615320048900058e+00,1.77253808857536962127858268046176248e+00,1.36289662310379571027286438490760430e+00
protein/DD_g973,2.81100504182508613639929658285562784e+00,1.55256583358177388387973973034963150e+00,1.78030226280601823399884736301709007e+00,1.63607946762389246823973116401773121e+00
protein/DD_g974,2.88072993735510387954597104884252380e+00,2.28252126957353896325156783167118970e+00,2.21715252065628505796460129516582149e+00,1.96130509659640074712668039771166245e+00
protein/DD_g975,2.61549374222799112396895292333373048e+00,1.63301487140155558996122400898034547e+00,1.39422733410169729141555263166541863e+00,1.02364475767675870753976777374009730e+00
protein/DD_g976,3.11441144172740938060787929402476493e+00,1.71890296730198115031681048559769309e+00,1.66405052009147604394569421945651705e+00,1.85619803304655574661615874844760706e+00
protein/DD_g977,3.04901655066025038766449785308705715e+00,1.32367507778486686075367411314257011e+00,1.11371398270704635019797218751110063e+00,7.38647862278411088777328656200664364e-01
protein/DD_g978,1.94455649849329735851184504751150997e+00,1.17244953550345220021846341636684828e+00,1.32824715410268956645248481909637767e+00,1.35237059902509376343427047923241746e+00
protein/DD_g979,2.33947411288083550590324637688943728e+00,1.12874946037078554253516351648079449e+00,9.68674371124449750345167048583311871e-01,1.01253557075523128182029191922084894e+00
protein/DD_g98,3.17458927825143981933379022337810980e+00,1.91471138506328804830589102298766058e+00,1.58494383661984574132655975904133075e+00,1.82125079756678145877019834529819449e+00
protein/DD_g980,2.72408798204946762238418765049354924e+00,1.26526207391514220646647798149086637e+00,1.71384782510712714872167222697288040e+00,1.46774735047607161463557143800258474e+00
protein/DD_g981,2.97529166091578378563285415164103013e+00,1.39899049199720567287473733913552610e+00,1.81902384334845955507933638916865420e+00,1.52427502888979790629670064236876164e+00
protein/DD_g982,2.73036140766949798156129876442112742e+00,1.53809316785935372245190545120691595e+00,1.51421923960097373630476451536669010e+00,1.88326107406276829078661820987721149e+00
protein/DD_g983,2.82648617161824458280735328244577356e+00,1.35616086807481319203990797614285159e+00,1.74664570280969714063646210114253631e+00,1.64701084339913110445974662384324330e+00
protein/DD_g984,2.90279182013717892004969685697367429e+00,9.32014431187711498865121648380041465e-01,1.81910569820778650683825392658589598e+00,8.48340216359008908869168227655999774e-01
protein/DD_g985,3.07388590228556346365613706330538698e+00,1.97888834663716329419763434101692593e+00,1.52389387691930481925592538708768059e+00,1.17302082588336858400673742611731802e+00
protein/DD_g986,2.83072603300308753056892408615090755e+00,1.74939892216420404675516671574112749e+00,1.92955916477766669885982352410560223e+00,1.92314208310850451450901901398370439e+00
protein/DD_g987,2.45667319425623207632863108315082904e+00,1.22258663939269150403488338319195844e+00,1.61160996840325504044740885567992741e+00,2.02959634739845085924836663694858667e+00
protein/DD_g988,2.71481753570375706309220177133036513e+00,1.03377068704783992437966950268507554e+00,1.78368619210304268847382538885024357e+00,9.83265383293763857198819939575614972e-01
protein/DD_g989,2.84185066852866463575152508618735170e+00,1.00720304968526150795642538533928364e+00,1.33480881292160857011121272044108716e+00,1.02388558538619955140351635840000488e+00
protein/DD_g99,2.45729484501162423654851253482048825e+00,1.41843649973270671793911908391390289e+00,1.63228044858034339128671285148100207e+00,1.17095842925230727829226658834365585e+00
protein/DD_g990,2.47098137545938232945954058164027209e+00,1.87431397747479686095439317682516134e+00,1.53534141223072375210197575739759372e+00,1.56909138420728064837160987797832324e+00
protein/DD_g991,2.96840562607470765263183436521977049e+00,1.14663335222590656657901996916562756e+00,1.26792964896012323189640967754020604e+00,1.11268219146327591861807551917710552e+00
protein/DD_g992,3.39551058535479863524806594152677885e+00,1.71700608254556938957619845895105371e+00,1.84901624479193770150426830557505631e+00,1.94980530561786286914726822075744816e+00
protein/DD_g993,2.95304184932116249346632897585762251e+00,1.79826264912001986292102807527188161e+00,2.20648606534511370341135026276706430e+00,1.68683807358855082459722868895267867e+00
protein/DD_g994,2.52262634782462800649880466358523168e+00,1.20373075281030461926019003449737929e+00,1.51639768818770173703148209359874723e+00,1.24562327242766153118949881426822231e+00
protein/DD_g995,3.08625588475639049208447678205680506e+00,1.69496056588173142703453041341606528e+00,1.90413924804155043691536419304960005e+00,1.81360494579715614765956351856198519e+00
protein/DD_g996,2.28640626472470334335308616788985549e+00,1.24128027137149582026686524822495443e+00,1.61923949121950707456956353358680361e+00,1.05938282818592035584612204651653629e+00
protein/DD_g997,3.28423583488032982582998005607269236e+00,1.77396199509271095760863005964178401e+00,1.96141750095783134053989477083721494e+00,1.80034424336416924462255926599630042e+00
protein/DD_g998,3.11989241341391878276489406243007732e+00,1.41538203533472566230327989101783029e+00,2.08175644251825170206570160633113743e+00,1.92870600706478501534160752271159868e+00
protein/DD_g999,3.00660944731254284322118219189003651e+00,1.95993109931660051886395701783233416e+00,2.14484828447550889048434942719773515e+00,2.15723068987723379917927615989628179e+00


==> data/eigen_graph_biological_16/eigenvectors_absolute_error.sorted.csv <==
percent,BFloat16,Float16,LinearTakum16,Posit16
0.0,0.9897111547716593,0.17833717608063568,0.07989865218404053,0.12766431707891274
0.0008210180623973727,1.0267406257566276,0.2709190196561621,0.37664562176293165,0.14805872469705303
0.0016420361247947454,1.2952438765327847,0.33908150828081185,0.39790173051938416,0.3102646773567399
0.0024630541871921183,1.3313139848345916,0.33916136435871486,0.5199206601210742,0.33372636061613026
0.003284072249589491,1.3968440581441035,0.34663797271841895,0.5509292587992559,0.3345230809095791
0.004105090311986864,1.4381209961587886,0.35689974381714457,0.5979403172334408,0.3382988902647129
0.0049261083743842365,1.4608650894724196,0.419899482901968,0.6257610005807912,0.37602424703425635
0.005747126436781609,1.4825531147167297,0.4363484681936473,0.644237448071887,0.37828957570650384
0.006568144499178982,1.5302608921935459,0.4370999269895266,0.6575870953717751,0.40077683077019544
0.007389162561576354,1.5395648256783352,0.45220282564072456,0.6997728700056851,0.4191986499178073
0.008210180623973728,1.5524726985413608,0.46753504825761305,0.7044668879925226,0.4315694006964007
0.0090311986863711,1.6480572171838304,0.4787479302128202,0.7066014939738835,0.43860691679651415
0.009852216748768473,1.6530315444566277,0.48701684691569763,0.7181581993845468,0.45977256112829196
0.010673234811165846,1.7103648111030236,0.4897211538427646,0.7264369840413153,0.48030994456647885
0.011494252873563218,1.7270688162503238,0.49733985732443414,0.7440049993373724,0.48137425204291007
0.012315270935960592,1.7272462136509612,0.5227336695416315,0.747775772343766,0.49720346329279475
0.013136288998357963,1.7628067074835996,0.5276820224741106,0.7642771492869678,0.5257632485911218
0.013957307060755337,1.76597053275094,0.5278487472362243,0.7646460980873511,0.5310317112276223
0.014778325123152709,1.783092532895138,0.5514210706924534,0.7671343203600308,0.5503860494269569
0.015599343185550082,1.7841233676601038,0.5521604312872112,0.7677233408469617,0.5519345829630649
0.016420361247947456,1.7921054802630128,0.5609351797337349,0.7889292142743545,0.5825347307658877
0.017241379310344827,1.793667925730132,0.5768290861601554,0.8087423248223266,0.5912635615327617
0.0180623973727422,1.793834944071907,0.5771019035576814,0.8414809238193753,0.6019716645139993
0.018883415435139574,1.8423661371481452,0.5859445546837151,0.8581964322676324,0.6044211718350304
0.019704433497536946,1.8541435019888537,0.5889212991509607,0.862290552812997,0.6162263554897092
0.020525451559934318,1.8591449048232118,0.5893877349474359,0.8636904972034938,0.6174729248034396
0.021346469622331693,1.881112351157998,0.5913750069381388,0.8727573735090285,0.6200636668903032
0.022167487684729065,1.886760030553633,0.5930443904823582,0.8740781378054241,0.6327802510579972
0.022988505747126436,1.8904779090179746,0.5943885091083484,0.87840787985688,0.6398534969846159
0.023809523809523808,1.8975998596540313,0.599207396150137,0.8875428447594965,0.6421238140639004
0.024630541871921183,1.9023597472720957,0.6005003020765327,0.8888494163550703,0.6458355458611673
0.025451559934318555,1.9152113738178498,0.6027581955832058,0.8938938976106328,0.6460492801011788
0.026272577996715927,1.917610272325118,0.61910060691562,0.8982987179455543,0.6484036058367331
0.027093596059113302,1.932002672929432,0.6241863521903506,0.9123954137135096,0.6744321724671135
0.027914614121510674,1.9329648788553213,0.6255183950173119,0.918696972088758,0.6772910265735119
0.028735632183908046,1.9444068176180334,0.6286451765789043,0.9356105601702271,0.680918707523493
0.029556650246305417,1.9445564984932973,0.6313204781784838,0.9378358900936752,0.6812500719479373
0.030377668308702793,1.9513895030629294,0.6316365228903902,0.9383950268069298,0.6831361565315954
0.031198686371100164,1.9516406509881028,0.6322808684315591,0.9651297722065818,0.6874161604835308
0.03201970443349754,1.9680949695413537,0.6407239696872384,0.9686743711244498,0.6949959661247533
0.03284072249589491,1.974133923073226,0.6409515012698562,0.9850212186933137,0.6951458663369213
0.03366174055829228,1.9747181664985995,0.6550964507644486,0.99190731201356,0.695525760656989
0.034482758620689655,1.9755321823069096,0.6639348062632935,0.9984323732367067,0.6970615072857282
0.035303776683087026,1.9900271026004377,0.6642104250776721,1.0047021701323915,0.7044937745751954
0.0361247947454844,1.9933646655904467,0.6722271109095597,1.005424115568813,0.7078393173133224
0.03694581280788178,2.0061032856102066,0.6780640118090404,1.0086043881737046,0.7079085034965602
0.03776683087027915,2.0091065309484244,0.683401370029355,1.00954623027924,0.7109244765604626
0.03858784893267652,2.014843874268346,0.6861917111798697,1.017400677496403,0.7199439022895314
0.03940886699507389,2.0213820260892374,0.686750677796783,1.022608949929975,0.7218467053539704
0.040229885057471264,2.027570033942612,0.6887725300341617,1.0269878310102034,0.7257066072433366
0.041050903119868636,2.0309820771970606,0.6894182525380798,1.0286126012317511,0.7348842392776899
0.04187192118226601,2.0374831872728407,0.6938332357317479,1.038918984396952,0.7357527372831407
0.042692939244663386,2.0587847908567767,0.6939258231498161,1.0391339802524178,0.7386478622784111
0.04351395730706076,2.0679208901500483,0.7057720300191359,1.04159125657402,0.7455438509012289
0.04433497536945813,2.0695171599166637,0.7177230272472085,1.0508802935586752,0.7497022712988176
0.0451559934318555,2.072811061974694,0.719457344403952,1.0531500571778534,0.7656596958644519
0.04597701149425287,2.077295417507788,0.7218334341626922,1.056718428766326,0.7752283641679972
0.046798029556650245,2.0778953431463503,0.723159441463974,1.0598460526858382,0.7782431138649758
0.047619047619047616,2.085157203379804,0.7252069063259932,1.0617126450690917,0.7803229018913578
0.048440065681444995,2.098980095775186,0.7291255031734586,1.0638544587974739,0.7821766962084524
0.04926108374384237,2.1023685162061834,0.7343447142283557,1.0668509246080395,0.7852234621576115
0.05008210180623974,2.106117129095955,0.7359543537312583,1.068036821092707,0.7869040819200104
0.05090311986863711,2.108341747590364,0.7372372253691294,1.0695442896407563,0.7937578781654346
0.05172413793103448,2.122532463352459,0.7396494775296132,1.0756231048005918,0.7947019887376388
0.052545155993431854,2.1264332523321303,0.7409113411417309,1.0775587792493335,0.7964333147507741
0.053366174055829226,2.127392222011915,0.7457011863886677,1.0777521088025617,0.798406375732562
0.054187192118226604,2.149448094200095,0.7467040380337131,1.0840756704983667,0.804637641682411
0.055008210180623976,2.1515155974528257,0.748048275300593,1.085535829463247,0.8057115970197535
0.05582922824302135,2.15996054363902,0.7518757068686522,1.0908995978795304,0.805920832455231
0.05665024630541872,2.1616998645436833,0.7532889762639742,1.0946533846166804,0.8076821724896297
0.05747126436781609,2.171407630466254,0.7573863712573629,1.0967018477652042,0.8124862956677847
0.05829228243021346,2.172160407976614,0.7590706890963392,1.100684271219553,0.8142827445099967
0.059113300492610835,2.179532037627056,0.7606718565754145,1.1054604673996578,0.8151900082909744
0.05993431855500821,2.1808496697366535,0.7621452934563644,1.1060917961847858,0.8168165711518737
0.060755336617405585,2.181880717346887,0.7649527006152934,1.1082372952391712,0.8186127662920152
0.06157635467980296,2.182532186214689,0.7685375219481512,1.1137139827070464,0.8196876968583555
0.06239737274220033,2.185535266269525,0.7707784928472897,1.119230352775455,0.8197593696729233
0.06321839080459771,2.1937010352167716,0.7776965300487101,1.1225904523398467,0.8227953793698818
0.06403940886699508,2.2015805434749396,0.7803412530201145,1.1295840457658497,0.8298982456835748
0.06486042692939245,2.201676936458279,0.7924944477642343,1.133659832406997,0.8353297371278513
0.06568144499178982,2.202862434678786,0.7962360290918947,1.1368788045110463,0.8419236322968144
0.0665024630541872,2.211992516311117,0.7980464765222051,1.139422876296729,0.8436143187677057
0.06732348111658457,2.214574886083648,0.8031372263194467,1.146647748596692,0.8483402163590089
0.06814449917898194,2.2204446976210557,0.8042379399283295,1.1529354761688682,0.8485828480434872
0.06896551724137931,2.220879171852284,0.8042634315989985,1.1665725652081285,0.850844803786179
0.06978653530377668,2.224767805201172,0.8048245313127582,1.1700262509700534,0.8510553902465007
0.07060755336617405,2.2269352921289642,0.8069764917564958,1.1716953468936653,0.8556942099432897
0.07142857142857142,2.227387196516647,0.8078872813761703,1.1743061747356298,0.8577321722817992
0.0722495894909688,2.2278425971438516,0.8115079088568061,1.1751025428200574,0.8635424535405998
0.07307060755336617,2.2288901383252475,0.8163922721072341,1.177731707233933,0.866785340210684
0.07389162561576355,2.229672885755694,0.8194130218976783,1.184793301890879,0.869587769420382
0.07471264367816093,2.2330310265122404,0.8208437747811002,1.1867197472152766,0.8727069380420742
0.0755336617405583,2.2355379365769745,0.8225304410187493,1.1917962747968136,0.8734779121586175
0.07635467980295567,2.2360253939786157,0.8232653488232817,1.1983697366142398,0.8738822646824016
0.07717569786535304,2.238172860443995,0.8278873334679251,1.2057716438801616,0.8779086348453857
0.07799671592775041,2.2397511296591825,0.8293114605272901,1.2064534191448661,0.8781793841914022
0.07881773399014778,2.24031325926286,0.8317030356280225,1.2095725809730413,0.8864436817509392
0.07963875205254516,2.2433889381986534,0.8323972891967008,1.2130152283521154,0.8875537186785215
0.08045977011494253,2.243564710153097,0.8336874143680028,1.21316618689724,0.8928634762595772
0.0812807881773399,2.2479595902593097,0.8352226284695677,1.218667033136307,0.8938374119365584
0.08210180623973727,2.2514901744258755,0.8385932294065407,1.2207192280183234,0.8986814841313701
0.08292282430213464,2.2537453910674503,0.8394036826908936,1.2207520418180786,0.9006937607536523
0.08374384236453201,2.254910125311652,0.8413586606117632,1.2208181581228212,0.903250083491578
0.08456486042692939,2.25598815076407,0.8425556441512418,1.2217788992735863,0.9154736505545763
0.08538587848932677,2.2623216010882103,0.8430972413784785,1.2222690461728571,0.9158214738027025
0.08620689655172414,2.2629368153199003,0.8466621670131839,1.2232133618541865,0.9169121629936816
0.08702791461412152,2.2642197691072936,0.8493215229719561,1.2238093998021558,0.9215115698250312
0.08784893267651889,2.266809329362547,0.8523650815263494,1.2244762615680387,0.9242826256800143
0.08866995073891626,2.268080233047533,0.8567679531670044,1.2318557022932408,0.9285027602107017
0.08949096880131363,2.2688934073817633,0.8594670552341452,1.232193403510449,0.9289067079890981
0.090311986863711,2.269230051946904,0.8612039868616873,1.2325639721714532,0.9312645791819885
0.09113300492610837,2.277811533489516,0.8623306583412939,1.233063148951607,0.9314604262178704
0.09195402298850575,2.2780333985590975,0.868080862169414,1.2339627511507767,0.9384946292285339
0.09277504105090312,2.2790504540375993,0.8687109190740498,1.236360463744325,0.942531097105534
0.09359605911330049,2.28578507606648,0.8713879155623778,1.2398149844276596,0.9428623631700905
0.09441707717569786,2.2864062647247034,0.8761723509844882,1.242104566126274,0.944522194420729
0.09523809523809523,2.2883213457683924,0.8789750582945142,1.242600885901016,0.9520720212502697
0.0960591133004926,2.290702284874249,0.8802720856203167,1.244353481632035,0.9548274019468356
0.09688013136288999,2.291521138640878,0.8841429199643477,1.2480832960504864,0.9554036304005895
0.09770114942528736,2.2918430433965877,0.8844944477206532,1.2551888404011617,0.9584168794545826
0.09852216748768473,2.29427474184113,0.8858515100676851,1.2561103705590089,0.9644253891887871
0.0993431855500821,2.2962252036406423,0.8895329290734493,1.2566190381924238,0.9677080314999876
0.10016420361247948,2.301199802837548,0.8909193683729267,1.256672419182239,0.972377899144257
0.10098522167487685,2.3023354782508245,0.891448018660383,1.2567241638184579,0.9728212491049055
0.10180623973727422,2.3035737983519455,0.8922104827680228,1.2588967678589114,0.9731205273352483
0.10262725779967159,2.304641020785985,0.8923710847690179,1.260377013326857,0.9759294943617366
0.10344827586206896,2.309164871303911,0.8926404608496675,1.2653310331990721,0.9764043070133227
0.10426929392446634,2.3097544897277067,0.8948880657979756,1.2669766916313188,0.9766601656253484
0.10509031198686371,2.3101871304863586,0.8952312142562677,1.2679296489601233,0.9787094618055643
0.10591133004926108,2.311481496668248,0.8995439860135134,1.2686966623842921,0.9809870690830632
0.10673234811165845,2.3147299585635985,0.9026628408793717,1.271637799759233,0.9816048049008099
0.10755336617405582,2.32389086134241,0.9032369141954413,1.2730141066658978,0.9832653832937639
0.10837438423645321,2.329392133020708,0.9042942880002112,1.2763661504251458,0.9833330994200605
0.10919540229885058,2.3303483095305197,0.9067655575748786,1.28426728936736,0.987198962846866
0.11001642036124795,2.3342685445224913,0.9068531483672652,1.2852150707055678,0.989813878682558
0.11083743842364532,2.3394741128808354,0.9103267499263097,1.285231427838172,0.9926688524606699
0.1116584564860427,2.342760440509813,0.9120782223620965,1.287775637255897,0.9954128200953741
0.11247947454844007,2.343502146700176,0.9129789088070112,1.287946485820809,0.9970759044313131
0.11330049261083744,2.344136007371799,0.9137731958145708,1.2928890585927997,0.9993517473343057
0.11412151067323481,2.34939440892758,0.91878222922767,1.296323772827266,1.006274318555113
0.11494252873563218,2.3509261790937486,0.9248556613968846,1.2969345282662288,1.0125355707552313
0.11576354679802955,2.352243298204776,0.9280471481940983,1.2969943409750102,1.0127017398375733
0.11658456486042693,2.353575395673613,0.9290745514631762,1.2970988841954463,1.013486369959183
0.1174055829228243,2.355852605381947,0.9320144311877115,1.297682210894955,1.0140130554052278
0.11822660098522167,2.3620675130115516,0.9330691102869595,1.2978042322812187,1.0144321324747194
0.11904761904761904,2.3636857497338464,0.9338566043909615,1.2983060316565254,1.0177461607489353
0.11986863711001643,2.368825783173372,0.9346526893420598,1.2985242257362477,1.017902131874911
0.1206896551724138,2.3699094074081,0.9348347186831206,1.29857252681889,1.0198132037699545
0.12151067323481117,2.37176668357426,0.9356165327853905,1.2988420391590798,1.0236447576767587
0.12233169129720854,2.3727268330552893,0.9364421083237208,1.2998206956739027,1.0238855853861994
0.12315270935960591,2.3729909528164588,0.936449761500293,1.3000322974405703,1.024602164775153
0.12397372742200329,2.374080954008461,0.9418280976936898,1.3010136608877905,1.026709554313998
0.12479474548440066,2.37484596170865,0.9440431651500704,1.3015805396805664,1.0268313504785673
0.12561576354679804,2.3749422636408686,0.9447150485294185,1.3018830434297457,1.0274299622025684
0.12643678160919541,2.3758053576656515,0.9487497368730976,1.30466892206341,1.0280292450221553
0.1272577996715928,2.3765991698989506,0.9509048045267131,1.3058765133360275,1.0335667962583008
0.12807881773399016,2.381370985003281,0.9510916061151531,1.3072433302438902,1.0372717000830576
0.12889983579638753,2.3862489795664836,0.9527208219712721,1.311251413252691,1.0373066636170367
0.1297208538587849,2.387285024248085,0.9537476256360723,1.3136925062809164,1.039327461368045
0.13054187192118227,2.3886208141183665,0.959609822570496,1.3138529605114195,1.04043919832172
0.13136288998357964,2.39154221659645,0.9600857452964052,1.3145304458133982,1.0416176809997937
0.13218390804597702,2.3941784558165797,0.9613401622349179,1.3158924171116422,1.047362620146835
0.1330049261083744,2.395231209884526,0.9616518975464661,1.3166224365617238,1.0481876239998962
0.13382594417077176,2.395666145482999,0.9654558054585936,1.3175403677139277,1.0514785419167556
0.13464696223316913,2.3970045991623192,0.9654781332804478,1.3195171052130377,1.0515659362128917
0.1354679802955665,2.398276987783917,0.9677469723412302,1.3231827896350579,1.0528483204147245
0.13628899835796388,2.3991063662805088,0.9700921575207325,1.323249291600032,1.053581531137347
0.13711001642036125,2.404316439922523,0.9724460139710673,1.3244310811549074,1.0555860453335586
0.13793103448275862,2.410320441789052,0.9775686261969507,1.3282471541026897,1.0578505761421229
0.138752052545156,2.410454237986263,0.9796339266745031,1.3286435951139668,1.0584699147462595
0.13957307060755336,2.4107667332149596,0.9798051007962721,1.3309161144895905,1.0593828281859203
0.14039408866995073,2.4132377993427356,0.9827053055929986,1.3337012081304436,1.0675155245700543
0.1412151067323481,2.4135945466609536,0.9845450305868023,1.3342780617481969,1.0734202928377503
0.14203612479474548,2.4141551804980463,0.9847342977429236,1.3343312667197818,1.0762542492421048
0.14285714285714285,2.416171120328358,0.9851018950882484,1.3348088129216085,1.0786453967624128
0.14367816091954022,2.4168852018007723,0.9853071322555955,1.3352598571578391,1.0802929882297216
0.1444991789819376,2.419337436938493,0.9888194104817225,1.3393785285768889,1.0805292894226424
0.14532019704433496,2.4199327581226213,0.9922859094437252,1.3407116933058227,1.0812866614692767
0.14614121510673234,2.4212062692475915,0.994881882311326,1.342833799455735,1.082468124492846
0.1469622331691297,2.4213791648979064,0.9965150486564871,1.3485091524814405,1.085712133012353
0.1477832512315271,2.4229088858263648,1.0007646159738643,1.3517004083954887,1.0879609513488453
0.14860426929392448,2.423743490987546,1.0017835034700584,1.3523715351724754,1.089802702564297
0.14942528735632185,2.424872759842242,1.0030347381704103,1.3559736045872843,1.0940839928041135
0.15024630541871922,2.4279371164474335,1.0043593373645074,1.3606421234756298,1.0983389299003052
0.1510673234811166,2.4288994908685595,1.0051132046897544,1.3609198170371177,1.0987630080543844
0.15188834154351397,2.4297286150523894,1.0060986042574396,1.3619274320080865,1.1002881609594848
0.15270935960591134,2.430080790210182,1.0072030496852615,1.362662523100121,1.1009814626885384
0.1535303776683087,2.4320168903250226,1.008057070117913,1.3653899380752244,1.1010311678992786
0.15435139573070608,2.4324688251174105,1.0115715140010895,1.3682719825450151,1.104202872160556
0.15517241379310345,2.43300480436032,1.0120125812804757,1.3713567141929945,1.1064211340169523
0.15599343185550082,2.4332740998617006,1.0132172063767386,1.373024100074297,1.1096712709807115
0.1568144499178982,2.434225762140842,1.01382941649008,1.3749651241167467,1.110534586318081
0.15763546798029557,2.435473030024371,1.0149444314766105,1.3758134021244814,1.1119038773161707
0.15845648604269294,2.4368154508937123,1.0163549761655133,1.3760658979837601,1.1126821914632758
0.1592775041050903,2.4385554052096263,1.0172602763636092,1.3765739038889513,1.116920420937455
0.16009852216748768,2.439930894580208,1.017337276402293,1.3768904961270847,1.1181729807058838
0.16091954022988506,2.4408771109813228,1.0199866316520798,1.377779994399991,1.1196037414819102
0.16174055829228243,2.4431489014061083,1.024988380951826,1.3837219691263487,1.1199050541454507
0.1625615763546798,2.4449487687821203,1.0256060883241092,1.3845382171043636,1.1206011715289805
0.16338259441707717,2.4464392592086868,1.0280408373435965,1.387899686175529,1.1221122666900938
0.16420361247947454,2.4469415069976113,1.0307861952491502,1.3894720154483844,1.1228897329913867
0.16502463054187191,2.447007915724047,1.03377068704784,1.3942273341016973,1.1230328471236386
0.16584564860426929,2.447733929496702,1.034821055802373,1.3961816284064001,1.1262603593304732
0.16666666666666666,2.4486408357760796,1.039741814429323,1.396573885719129,1.127773178168479
0.16748768472906403,2.4509806158771084,1.0402990509607921,1.3970541090731605,1.1293623912870194
0.1683087027914614,2.4511617179811336,1.0457328797006555,1.4016133832577313,1.1314474181323246
0.16912972085385877,2.451877032880047,1.048068448835853,1.4021453981512084,1.1327482793033077
0.16995073891625614,2.452636605433827,1.049373102402331,1.4023881215610567,1.135488338455311
0.17077175697865354,2.456668678864359,1.0512321844110741,1.402661493846377,1.1358614343727167
0.17159277504105092,2.456673194256232,1.0584128819419432,1.40536953566505,1.1364118303454287
0.1724137931034483,2.4569275843732545,1.061014024555812,1.4057511312452347,1.1364482462764518
0.17323481116584566,2.4569588114554444,1.0639323176735023,1.4067481082711588,1.1407202599520399
0.17405582922824303,2.457028378457868,1.069040438986799,1.4079215341281979,1.1418448800185272
0.1748768472906404,2.4572948450116243,1.0690520719804202,1.4085148874903313,1.144977770489504
0.17569786535303777,2.4574809404059152,1.0693082689502877,1.4089452038477286,1.1462835267579778
0.17651888341543515,2.459856073382434,1.070106437594309,1.409879881475679,1.146856276462999
0.17733990147783252,2.4600547646224387,1.070460633899672,1.4126156331514252,1.1477252828352833
0.1781609195402299,2.4615603417247565,1.0726274479804438,1.4136939355545386,1.147728002676775
0.17898193760262726,2.4654961554924206,1.0754202701403786,1.4136987070256357,1.1482761909650983
0.17980295566502463,2.4657367267490238,1.077651353546008,1.4146677293021264,1.1483624440386937
0.180623973727422,2.466376829498304,1.0794496351880039,1.4151300723581652,1.1494640395714733
0.18144499178981938,2.4709813754593823,1.0802015198212804,1.4154642397121904,1.1502799392914744
0.18226600985221675,2.471384930240358,1.0802701744441114,1.415852403136035,1.1561603694145008
0.18308702791461412,2.4725778688390756,1.0815486086470585,1.4172601714708588,1.1562603959504643
0.1839080459770115,2.473965923244564,1.0836681777576747,1.4248522490274573,1.1613908829421808
0.18472906403940886,2.474570327139936,1.0844582909328109,1.4258680797787062,1.1618846844269022
0.18555008210180624,2.4764389995215157,1.0853058930545525,1.4318018819117573,1.163079891599035
0.1863711001642036,2.4766197095432303,1.0855678411240979,1.4346568035739673,1.1637806165739724
0.18719211822660098,2.4768452879759333,1.0880153357732,1.4349018217534055,1.1640261423534577
0.18801313628899835,2.4825954266043886,1.0927440596857945,1.4375496583407934,1.1648571326258912
0.18883415435139572,2.485531357240196,1.095843991334457,1.4389439290987318,1.1656825444779568
0.1896551724137931,2.4855555333322927,1.0961335798807925,1.4410181464475003,1.167128472974559
0.19047619047619047,2.4891357752683123,1.0978543735494404,1.4410455151037727,1.1686373793273934
0.19129720853858784,2.4899816058671926,1.101866209066853,1.442319214775864,1.1697885930946028
0.1921182266009852,2.4904844992868425,1.1022300095150674,1.4445436978312995,1.1698875497841792
0.19293924466338258,2.4910196738166914,1.104189846100559,1.448499764057612,1.1709584292523072
0.19376026272577998,2.493543774955016,1.1053865230789992,1.4491185091210408,1.1730208258833685
0.19458128078817735,2.493700772222283,1.1064892675090436,1.4506819778007713,1.175630379512115
0.19540229885057472,2.494710033006282,1.1103306885231496,1.4567406184862153,1.1762313865440475
0.1962233169129721,2.4952171474993743,1.1105725605260182,1.4570245525858427,1.1780413661732798
0.19704433497536947,2.496006404389562,1.1112507944557395,1.4584773375440865,1.17987867341487
0.19786535303776684,2.4963445202150183,1.1113430169547114,1.458666989019152,1.1822849415419012
0.1986863711001642,2.4975519568724622,1.1126749914181946,1.4613983902683438,1.1833924226869432
0.19950738916256158,2.5000074386773967,1.1139797287125754,1.4665227782413202,1.1847784218301185
0.20032840722495895,2.5046194600357574,1.1143886799048144,1.4684658423384012,1.1863796343400494
0.20114942528735633,2.5061490635953025,1.1143984329220396,1.4708147249329344,1.1873722508332665
0.2019704433497537,2.506856700967761,1.115318903534089,1.4711954283967823,1.1890515696189097
0.20279146141215107,2.5077222467918063,1.1173714955928904,1.4736326929297119,1.1894513737146495
0.20361247947454844,2.5077493801962207,1.1200445772998469,1.4764971486614336,1.1903958423600989
0.2044334975369458,2.5079599450105796,1.1206413086992855,1.4772966361596254,1.1916696265324465
0.20525451559934318,2.5088439313923643,1.1207175038902575,1.4780008970880263,1.194415355367318
0.20607553366174056,2.5091990982808756,1.1210723062608599,1.4789328861182283,1.1945445764486264
0.20689655172413793,2.5097193655266534,1.1216499540499638,1.4789459552282922,1.1950706376048892
0.2077175697865353,2.510116318513855,1.1221774494585155,1.4796100425404979,1.1954369299864078
0.20853858784893267,2.5103539131374735,1.1222092923407692,1.4809443524962234,1.1970053322118352
0.20935960591133004,2.5105237396020077,1.1245875448407743,1.4811044773292976,1.1995792293485485
0.21018062397372742,2.5111532268010643,1.125095529511282,1.4824968899848923,1.2012834946847433
0.2110016420361248,2.5111991392475073,1.1252201335014356,1.483195166335116,1.202387984995428
0.21182266009852216,2.5120886725892393,1.1258179636274237,1.4853619725086926,1.2061502280948386
0.21264367816091953,2.5123649576531593,1.12847535527011,1.4854133094161992,1.2062029184207763
0.2134646962233169,2.5140352570047515,1.1287494603707855,1.485927388147591,1.2062934020581206
0.21428571428571427,2.515422363996133,1.1289782212407684,1.4870702315785111,1.207651497659064
0.21510673234811165,2.518036480446762,1.129304321695504,1.4875317375684456,1.2085630730166756
0.21592775041050905,2.520017622864195,1.1294385391601363,1.4877130995946581,1.2085998733396461
0.21674876847290642,2.5201458189009784,1.1295456703882825,1.4899271920628598,1.2094536104201632
0.2175697865353038,2.5216232177856024,1.129915223662846,1.4914328089037692,1.210315937128951
0.21839080459770116,2.522626347824628,1.1301352033366932,1.4915709704443312,1.2124130562365556
0.21921182266009853,2.5234046806517663,1.130367142169467,1.4935371416879815,1.2131044932518147
0.2200328407224959,2.5259507487997355,1.131978532868413,1.494951565398206,1.2131259041613431
0.22085385878489328,2.5271696926706038,1.1328566329586938,1.4998317013997922,1.2137923334294234
0.22167487684729065,2.5287872737254387,1.1339479988074233,1.5005506110667393,1.2167603909364737
0.22249589490968802,2.5300748637003925,1.134502166955165,1.501565529489045,1.2181633880391092
0.2233169129720854,2.5347178083484736,1.1365078391419425,1.5025285129398658,1.218828424333462
0.22413793103448276,2.534919636819086,1.1407812574212362,1.5028688282272074,1.2221973845453427
0.22495894909688013,2.5357802389167614,1.1415041244055175,1.5030177816438666,1.2257364237763477
0.2257799671592775,2.5384566446821384,1.143142410313805,1.5034552381637696,1.2261210399415507
0.22660098522167488,2.5405535089264295,1.1453715528260544,1.5036040180119827,1.2269605634493186
0.22742200328407225,2.541001480290756,1.1455003114321185,1.5037761939720016,1.23422418075938
0.22824302134646962,2.5424215783924717,1.1462434682974125,1.5112955968810593,1.2343946972050874
0.229064039408867,2.5425327827040793,1.1466333522259067,1.5116203669664792,1.2364356703182937
0.22988505747126436,2.5436786206884703,1.1480499411496996,1.51336899289433,1.2375905446832278
0.23070607553366174,2.5450726077432355,1.148288712784082,1.513503175370892,1.2377373736621864
0.2315270935960591,2.5474282465750546,1.148372562859133,1.5139160618183645,1.2380817579506456
0.23234811165845648,2.5486543621440347,1.1490899049296273,1.5142192396009737,1.2390728240550184
0.23316912972085385,2.5493666139428943,1.1494961081070987,1.5144052486952662,1.2412759317316922
0.23399014778325122,2.549422240586469,1.1498179065020848,1.5149499251654062,1.2412929655932372
0.2348111658456486,2.553248894953408,1.1504165844445517,1.5163976881877017,1.2413210362206952
0.23563218390804597,2.5534090038197035,1.1510561949153455,1.5183556887647844,1.241754200851181
0.23645320197044334,2.5535889512206094,1.152899808994381,1.5186020855144926,1.2419593995680307
0.2372742200328407,2.55407840571147,1.1533135954125135,1.520017004317791,1.242577878035447
0.23809523809523808,2.556699057820121,1.153486074985185,1.5202842328619783,1.2435881575012568
0.23891625615763548,2.5585222827716936,1.1552726010288714,1.5238198458909138,1.2444555167386135
0.23973727422003285,2.5590234858502314,1.155368716625289,1.523893876919305,1.2447757786039995
0.24055829228243022,2.559222985800419,1.1555619426853183,1.5243774363942155,1.2454829146580444
0.2413793103448276,2.5612716402048754,1.1556735294221676,1.5256730352037136,1.2456232724276615
0.24220032840722497,2.561545838240741,1.1614061808630993,1.5278607510473479,1.2482260459898757
0.24302134646962234,2.5620605555368514,1.163226447384701,1.5295685446284577,1.248735214012059
0.2438423645320197,2.5623599025482395,1.1654810329886685,1.5297422685272855,1.2499780577596582
0.24466338259441708,2.5628292052907127,1.166893600398051,1.5314133421418312,1.2502022485499293
0.24548440065681446,2.5633716500954216,1.1676367301857506,1.531519478856661,1.2506763726293106
0.24630541871921183,2.5655611549775235,1.172449535503452,1.5326466553710623,1.2528419870443017
0.2471264367816092,2.566289274208645,1.1725055018077166,1.5328811015774466,1.2534852522208968
0.24794745484400657,2.5665078361613345,1.1730403667915161,1.5341075480300848,1.2540363080151469
0.24876847290640394,2.568691594883143,1.1740001620299076,1.53412670392443,1.2552188619496056
0.24958949096880131,2.569081036586622,1.176509066876389,1.5353414122307238,1.2563518020364146
0.2504105090311987,2.570465339972927,1.176782447716164,1.5357223142714094,1.257874815424569
0.2512315270935961,2.5718092898756506,1.1785523254534054,1.5359252947707138,1.258520527176963
0.25205254515599346,2.572615874667019,1.1789399100061748,1.5364746523438833,1.2597260364505014
0.25287356321839083,2.5729356387736226,1.1791436491478307,1.5374193282437394,1.2601804482106034
0.2536945812807882,2.5733991098795146,1.1810215532372679,1.5375161905562131,1.261296681447329
0.2545155993431856,2.574584347341349,1.18143489796736,1.5378894271974954,1.261565760682551
0.25533661740558294,2.574852377906228,1.1818996797013506,1.5427227708891238,1.26382272726822
0.2561576354679803,2.575766702744295,1.1835282172853878,1.5433428519625783,1.2651906066125964
0.2569786535303777,2.576228304925335,1.1842950913330825,1.5457386925564116,1.268421674766966
0.25779967159277506,2.5771811219883785,1.1850529564967847,1.5460020022020713,1.269136460579956
0.25862068965517243,2.5772907956504487,1.1852332397260485,1.547059634320438,1.2699432928205916
0.2594417077175698,2.577606442102906,1.185899367654322,1.549312278009661,1.2707775379392001
0.2602627257799672,2.579079047093565,1.1866249027787594,1.5532395960175258,1.2715160509877104
0.26108374384236455,2.579315598041527,1.1871128446583223,1.5547766217700516,1.2715566714893036
0.2619047619047619,2.5805010843512837,1.1922584071490514,1.5550277116084485,1.272420477817142
0.2627257799671593,2.581690493781592,1.1939741225059113,1.555147429120884,1.2751225634912902
0.26354679802955666,2.583269615452075,1.194200481925287,1.5560453207988192,1.275731832403232
0.26436781609195403,2.5839339812088475,1.1950700209389302,1.5616297598021653,1.276147186161475
0.2651888341543514,2.5839548326690225,1.1957561325074133,1.562923045150418,1.2762791138556886
0.2660098522167488,2.5860641686989805,1.198353284887992,1.563815204551233,1.27804701099562
0.26683087027914615,2.586360031001072,1.198543065588154,1.5648219932110659,1.278898113006522
0.2676518883415435,2.5869722112347358,1.1986979840665752,1.5650537077188733,1.2825095142038112
0.2684729064039409,2.587921313493037,1.1993139381643718,1.5664223042541612,1.2849124591161103
0.26929392446633826,2.5879487482879435,1.2002212320100138,1.568092320422938,1.2885511029146854
0.27011494252873564,2.588578177049965,1.2003361387011715,1.570571956917464,1.2894090598321601
0.270935960591133,2.5886146112954598,1.2012395194619998,1.5706252852066456,1.2911357843025069
0.2717569786535304,2.5886594710051676,1.201320165715416,1.5714351907129545,1.2925860954235968
0.27257799671592775,2.5886950702559144,1.2022274433513456,1.5718143386950623,1.2943661506707131
0.2733990147783251,2.5929112008301627,1.203393832492633,1.5730083542841002,1.296398761796808
0.2742200328407225,2.5967682231436826,1.203552953420901,1.5732854705942034,1.296522097722067
0.27504105090311987,2.596857273046743,1.2037307528103047,1.5742591985683405,1.2970108415875845
0.27586206896551724,2.597258602211173,1.2048822179728629,1.5743404303536006,1.2993661507225536
0.2766830870279146,2.5977337497485915,1.2052600296048426,1.5761524483413614,1.3047166195932784
0.277504105090312,2.5992784055085396,1.2078167681418082,1.5772236159737032,1.3062054905257818
0.27832512315270935,2.599426445825522,1.2103060000730776,1.5778150562275262,1.3063149466556205
0.2791461412151067,2.599685996754107,1.210462688803588,1.5792565160365937,1.3065037272808415
0.2799671592775041,2.60075156361273,1.2120901874966055,1.581370859744338,1.3075626752791176
0.28078817733990147,2.6009306055765453,1.2124956540134266,1.5832071446407732,1.3078693043758345
0.28160919540229884,2.602817658188974,1.2148929432779374,1.5843007458662839,1.3084818131342666
0.2824302134646962,2.603157629372187,1.215572340593823,1.5849438366198458,1.3108916746880144
0.2832512315270936,2.6036584817657853,1.2160173890723676,1.5852266247806959,1.3116390965116747
0.28407224958949095,2.605385733674973,1.2183303956660827,1.5883370176194347,1.312292122259444
0.2848932676518883,2.6054446347082214,1.218995545716243,1.5887032205263747,1.3138472229008904
0.2857142857142857,2.6062503559077164,1.2193750692193903,1.5890916212288242,1.3205793022918622
0.28653530377668307,2.6071917037534784,1.2212733419231467,1.5893794826042447,1.3231883507573383
0.28735632183908044,2.6078919056336165,1.2219524738693965,1.5899757881828482,1.326119357026
0.2881773399014778,2.6086506626794708,1.2225866393926914,1.5917553765852381,1.327817171582921
0.2889983579638752,2.608747333319848,1.224261147115199,1.5924847010633127,1.3282594788503115
0.28981937602627256,2.6094694486819785,1.2251628679298512,1.5951604504474557,1.3282799332496253
0.29064039408866993,2.610996952290619,1.227744305801021,1.5961934227995145,1.3304558933005601
0.2914614121510673,2.6130090770021988,1.2289658203219231,1.596522280835197,1.330477954999468
0.2922824302134647,2.6130799817011523,1.229416473893951,1.598708094490994,1.3314635568278537
0.29310344827586204,2.615493742227991,1.2311350232588634,1.5990237269741852,1.3332055794557789
0.2939244663382594,2.6171730058206917,1.2314352506623136,1.5995601710230904,1.3335819595653873
0.2947454844006568,2.6174926969480072,1.2318731385382085,1.5997932433227242,1.3336136610444282
0.2955665024630542,2.6199002028250873,1.2330561735813732,1.5998255679918867,1.3357147488066814
0.2963875205254516,2.624708778178611,1.2339264991989165,1.6001466064667644,1.336318574955738
0.29720853858784896,2.6255586395528714,1.233956974232978,1.600281934463008,1.337623297076955
0.29802955665024633,2.6260612940335233,1.2378391212332513,1.6003859351421423,1.339288575456572
0.2988505747126437,2.626749314924257,1.2407626437813661,1.6022380509333662,1.341476316764422
0.2996715927750411,2.6293325215693337,1.2412802713714959,1.6023740190845954,1.3418151777081708
0.30049261083743845,2.629477970616422,1.2424146317526092,1.6029841666632103,1.3423654660592774
0.3013136288998358,2.6314988386406704,1.2438270417191826,1.6045705317415544,1.34366047163899
0.3021346469622332,2.6337314259725266,1.2438663541037092,1.604713897072608,1.345771143593843
0.30295566502463056,2.6343302930453065,1.245554896979778,1.6061683895726324,1.3459595123988877
0.30377668308702793,2.63477717362513,1.2491077503421313,1.6093169623676442,1.3484996215528775
0.3045977011494253,2.6350736733491495,1.249631425896153,1.609573463280112,1.3513257939556882
0.3054187192118227,2.6351582600233416,1.2509218600035672,1.6098105423791944,1.3523705990250938
0.30623973727422005,2.635403258910983,1.2511396283160747,1.6112971090335515,1.3525088642549756
0.3070607553366174,2.636183960733876,1.2520829334981758,1.6115622676419323,1.3527258253698151
0.3078817733990148,2.636883263558594,1.2522163825166037,1.611609968403255,1.352924601448514
0.30870279146141216,2.638037058123285,1.2525788232153099,1.6144654366904454,1.3560704008730682
0.30952380952380953,2.6393425463957163,1.2540423768396534,1.6151898948264718,1.3570272797815106
0.3103448275862069,2.6418889607044993,1.2562580049972658,1.6167351189249395,1.3577851133631995
0.3111658456486043,2.6422188950953935,1.2562851394355923,1.6180964757340377,1.3595524670905683
0.31198686371100165,2.643425655436507,1.256619571882147,1.6192394912195072,1.35983417929911
0.312807881773399,2.643759906263052,1.2592981722172685,1.6201804893515999,1.3607365385576902
0.3136288998357964,2.6442858990461993,1.2600313120444613,1.6210970861536753,1.361160991046575
0.31444991789819376,2.6448301774739233,1.2602361725495455,1.623420779839285,1.3628966231037958
0.31527093596059114,2.6456705186494185,1.260995136836383,1.6241245624900245,1.36471916498022
0.3160919540229885,2.645796632643533,1.263608989815842,1.6248088772764386,1.3648652814707796
0.3169129720853859,2.646065368878789,1.2638920962256308,1.6254018752773218,1.3648871571597394
0.31773399014778325,2.646191537238038,1.2650719153142054,1.6260541644510824,1.3664388478310094
0.3185550082101806,2.646684735533521,1.2652620739151421,1.627021694391899,1.3674562451473702
0.319376026272578,2.6473294907328224,1.2653044358824124,1.6280012942592288,1.3679478874005593
0.32019704433497537,2.6476431541595233,1.2653124616020015,1.629347116354414,1.3680352552538357
0.32101806239737274,2.6482344277689576,1.265524159776149,1.6299918533906812,1.3692740908549423
0.3218390804597701,2.6500144908729135,1.2659125893073053,1.6302281790307993,1.369388900812292
0.3226600985221675,2.6502357857080105,1.266366062375324,1.6305608416595265,1.3694054469325103
0.32348111658456485,2.6515912391383556,1.2685252312230935,1.6305699003375904,1.3709463621588736
0.3243021346469622,2.6518506846420276,1.269474830718873,1.630772828208359,1.3713669819106316
0.3251231527093596,2.651896852941641,1.2697984862638727,1.6322804485803435,1.3717796844070829
0.32594417077175697,2.6519004221311517,1.2699835324325313,1.6341718212227452,1.373057258894381
0.32676518883415434,2.6524932682360425,1.2710418067003988,1.6376481805526992,1.3767530096638665
0.3275862068965517,2.6534806540586144,1.271273141726295,1.638286735523444,1.3787095364636703
0.3284072249589491,2.6541273865668034,1.2735937607135845,1.6388908002819758,1.3787710396668447
0.32922824302134646,2.6569872475969114,1.2738768425536289,1.6405594019314869,1.37973345407325
0.33004926108374383,2.6575735040062893,1.2745882709553256,1.6408195377250994,1.3810454016084537
0.3308702791461412,2.658367360184053,1.2752997543096665,1.6409212097034305,1.3816930825156815
0.33169129720853857,2.658403831273806,1.2756849027547077,1.6413268063283,1.3817874599932949
0.33251231527093594,2.6601315983644556,1.2806929973102983,1.6456007183278214,1.3833531324998136
0.3333333333333333,2.6606387005111163,1.2818625622652962,1.645855172352758,1.3835877034349995
0.3341543513957307,2.6610136639548196,1.2826203058578705,1.6474456037551626,1.3849805919016314
0.33497536945812806,2.661614484110383,1.282856236206222,1.6494246831824184,1.385523635465605
0.33579638752052543,2.6625889169758556,1.2836993931447402,1.651242032319488,1.3870087388552454
0.3366174055829228,2.6640056371029295,1.2837537923589686,1.6551390149811847,1.3892060971145488
0.3374384236453202,2.6647061447784894,1.2852724991710702,1.6584439005891327,1.3892554954386502
0.33825944170771755,2.6661008764086866,1.28708041667817,1.658496561229291,1.3895174101517218
0.3390804597701149,2.6672877897792286,1.2886468600588599,1.6585832981648563,1.390900085553408
0.3399014778325123,2.6675048643399597,1.2912775033667658,1.6598586122580086,1.392703340574131
0.34072249589490966,2.66762508521627,1.2918045162935443,1.6610555081217497,1.394265874341544
0.3415435139573071,2.667824558064929,1.2961208821980243,1.6627195782977464,1.394454878689786
0.34236453201970446,2.668234063239595,1.2986876151477649,1.662947309337498,1.3949992116207053
0.34318555008210183,2.668515700030276,1.2988513198987939,1.6640505200914761,1.3950241605579996
0.3440065681444992,2.6696623353089146,1.300166658089867,1.6653746738325805,1.3970153290005836
0.3448275862068966,2.671449507039395,1.300952815434681,1.6657631627072267,1.3973285143384204
0.34564860426929395,2.6715863579690637,1.30161073533865,1.6692703237312745,1.3977945854893026
0.3464696223316913,2.6716371060099893,1.3024418514171014,1.6706937142477272,1.400111298089762
0.3472906403940887,2.6718704302976772,1.30464104363444,1.6712943469663901,1.4018773309357566
0.34811165845648606,2.672043822595349,1.3074244202809735,1.6802969187240344,1.4021575750774902
0.34893267651888343,2.6736540483100435,1.3076590945108315,1.6808263306877969,1.402261245922744
0.3497536945812808,2.674128255994526,1.3081725891137603,1.6808444486640801,1.402582929467372
0.3505747126436782,2.675529928630674,1.3087637689826417,1.6811675423536028,1.4029176465737287
0.35139573070607555,2.678115434215018,1.3100463831985316,1.681429677592584,1.4033368700456825
0.3522167487684729,2.6787635333029107,1.3102455160908433,1.6823343395561108,1.4034180279970956
0.3530377668308703,2.679822126836464,1.3105422544338312,1.6830381937290333,1.4038980726585315
0.35385878489326766,2.679836414028622,1.310701587529257,1.6838240582376227,1.4041872214940534
0.35467980295566504,2.6804789773301705,1.311364959507417,1.684044296015887,1.4043261557365547
0.3555008210180624,2.6807432306842296,1.313537482075676,1.6847683745827517,1.405342291956358
0.3563218390804598,2.682631132650945,1.3140717725287137,1.6862667069520598,1.405678689332684
0.35714285714285715,2.6829429413424704,1.3150620540063915,1.6865306540837708,1.4067642860919372
0.3579638752052545,2.6829751045757293,1.3160730440440873,1.686563471380555,1.4083762173615157
0.3587848932676519,2.683392578722695,1.3180675876371966,1.6866515064490286,1.4085540974514845
0.35960591133004927,2.683945671656851,1.3190316384080016,1.6873213197143457,1.408967872197589
0.36042692939244664,2.684025957319679,1.32001418193189,1.6890001561160457,1.4092366762937119
0.361247947454844,2.684243033545772,1.3219941948679095,1.689086963923816,1.4095670703901402
0.3620689655172414,2.6848762218135334,1.3236546188693334,1.6901794524253353,1.41028964746478
0.36288998357963875,2.6850139024109567,1.323675077784867,1.69095312359056,1.4121705402897053
0.3637110016420361,2.6854330803534396,1.325576912915786,1.6923470900896158,1.4134652187650116
0.3645320197044335,2.68562504408058,1.3281952852570058,1.6930750232438965,1.4135962327272915
0.36535303776683087,2.6863175934404993,1.3286442473252962,1.6940501960205985,1.413766457234304
0.36617405582922824,2.6864581254598394,1.3299110651883086,1.6945538075296214,1.4137685416484156
0.3669950738916256,2.6867538752664077,1.3316085958096837,1.69456448033876,1.4155782872772351
0.367816091954023,2.6881519135368728,1.3327324927549322,1.6950114862596768,1.4168463717595414
0.36863711001642036,2.688722795228436,1.3330269532478778,1.6950332506608468,1.417474455781995
0.3694581280788177,2.689419149845213,1.3347716812554054,1.695598034338885,1.4182988522675
0.3702791461412151,2.6911720806931445,1.3366338438452436,1.6961620956302506,1.4207286646637907
0.37110016420361247,2.691560653469374,1.3380653671132368,1.696251038350391,1.4207457558608834
0.37192118226600984,2.6917400309424697,1.3394862600145656,1.6963420734275607,1.4209290487067796
0.3727422003284072,2.692484372478636,1.340688515345556,1.6971867539354994,1.4213679691605565
0.3735632183908046,2.6929122239468555,1.3439019678404964,1.6977774798938592,1.4220223532111131
0.37438423645320196,2.692977615948245,1.3443133777179803,1.6987274354832995,1.4230831178952545
0.37520525451559933,2.6947538490170952,1.3450843629548122,1.6989211669050992,1.4248605414059827
0.3760262725779967,2.6956347600909667,1.3470281180855326,1.6991533006197637,1.4298360276350923
0.3768472906403941,2.697324932381498,1.3478497758930863,1.6992675833977668,1.4300030202906318
0.37766830870279144,2.6982367604959645,1.3495340076419922,1.699848940971932,1.4300746407102152
0.3784893267651888,2.6983881002113637,1.3507573828294466,1.7034876479827303,1.4306054225352756
0.3793103448275862,2.698423928765242,1.3510643578557024,1.7051667278136198,1.4321571466725462
0.38013136288998356,2.699618509904515,1.351926992086668,1.7072885138544855,1.4327632277040987
0.38095238095238093,2.699847322918666,1.3526865547512368,1.7080899636725815,1.4334841217512873
0.3817733990147783,2.7007324415708864,1.353622388700507,1.7085850850532414,1.4341828416345632
0.3825944170771757,2.701069910058602,1.35372436328016,1.7099047471064936,1.4344530448809614
0.38341543513957305,2.7026823487987284,1.354595451406218,1.7138478251071272,1.435187580669938
0.3842364532019704,2.7028464846643856,1.3549235261982562,1.7155645992533732,1.4354979961105467
0.3850574712643678,2.7031933616682546,1.3561608680748132,1.7177025854009955,1.4357827230526332
0.38587848932676516,2.704462378051582,1.3566003753414526,1.7194214663676386,1.437473893295213
0.3866995073891626,2.7080467640061405,1.3581816873711916,1.7194465307240667,1.4380123531027509
0.38752052545155996,2.7096871782587635,1.3588002062880653,1.7198912249045857,1.4406158265658586
0.38834154351395733,2.7106775717066935,1.3588890314825168,1.7205510564464672,1.4421213412276275
0.3891625615763547,2.711349658643011,1.3589466748168968,1.7216936946916386,1.4423799010101432
0.3899835796387521,2.7120121777884973,1.3595330657149858,1.722089634301053,1.442962184307282
0.39080459770114945,2.712318354064031,1.3599732709652017,1.7223739998034164,1.4435099766163213
0.3916256157635468,2.7128149745725394,1.36047897306336,1.7233006623465605,1.4439687492326485
0.3924466338259442,2.7131241507443153,1.3612073148465482,1.7282828463322026,1.4445829909658583
0.39326765188834156,2.7132023921071506,1.3625998080830581,1.7304311798989709,1.4451260231353307
0.39408866995073893,2.71414617496607,1.3631982915528098,1.7310403420385863,1.4452401261531038
0.3949096880131363,2.7146343024193373,1.3656897054466375,1.7322926266519134,1.4457947168837189
0.3957307060755337,2.714817535703757,1.3674554105212817,1.7345820236322487,1.446333937163448
0.39655172413793105,2.7153205928244035,1.368033798458005,1.7363228964186155,1.4474000364558661
0.3973727422003284,2.7176111020990805,1.3693079465223417,1.7372351491720863,1.4474039866312645
0.3981937602627258,2.7192457726235357,1.369414530685348,1.7382282180623236,1.4476350518242775
0.39901477832512317,2.7207097554310864,1.3696705317775508,1.738738663134054,1.4491883494867925
0.39983579638752054,2.7213089305764204,1.371446572514272,1.7395068882665696,1.4493157988627343
0.4006568144499179,2.7218945239942394,1.3725366801175969,1.7413748194339618,1.4496639753004785
0.4014778325123153,2.7226046859502495,1.3731436832444968,1.7415848648685879,1.4505938053714584
0.40229885057471265,2.7226950455136314,1.3741654379450208,1.7419860310395505,1.4508610562042505
0.40311986863711,2.722930973865531,1.3741929502075587,1.7421392202469714,1.451242686751334
0.4039408866995074,2.7235752904368264,1.3742176741601946,1.7425660502433316,1.451261081152799
0.40476190476190477,2.7236812962041284,1.3752920756000113,1.742989464457664,1.451289951132995
0.40558292282430214,2.7237719045335744,1.3773327178836878,1.7437417143718934,1.4524637795871804
0.4064039408866995,2.7240879820494674,1.377892195892349,1.7451161476692405,1.4540646444508576
0.4072249589490969,2.7242613432540046,1.3793303421643486,1.7451432479990365,1.4546889439194757
0.40804597701149425,2.724962705623236,1.3801057622640929,1.7454287585267274,1.454842254443946
0.4088669950738916,2.726085647065673,1.3829578590013814,1.745729785115815,1.4559837478103241
0.409688013136289,2.726487111889139,1.3829882547273915,1.7457715450066196,1.4560470893964979
0.41050903119868637,2.7270069709712534,1.3837552257120105,1.746645702809697,1.4570360729671503
0.41133004926108374,2.727620206297769,1.3850594361142727,1.7492247289867626,1.4570987732396092
0.4121510673234811,2.727913239813907,1.3853347016650566,1.7496628972495705,1.4575164079872902
0.4129720853858785,2.7290873956757022,1.3856243357970208,1.7509310468247137,1.4579223843396605
0.41379310344827586,2.7293969563992206,1.3861058778138635,1.7515556177306366,1.4593422450731324
0.41461412151067323,2.730361407669498,1.386170210044307,1.7515592815800294,1.4596846997427944
0.4154351395730706,2.731000035735191,1.3861919936661187,1.7518504270107071,1.4597627561510844
0.41625615763546797,2.7310164682090274,1.3876720477685496,1.7519422882880011,1.46088932567998
0.41707717569786534,2.7316925809571453,1.387984074152047,1.7534402388949726,1.4632869326887046
0.4178981937602627,2.73372531048355,1.3882318944972711,1.7535023543713775,1.4634138459805968
0.4187192118226601,2.7339792852242115,1.3886043691457315,1.756811074168277,1.4635510690249338
0.41954022988505746,2.7344973704390734,1.389621891732579,1.7571570170612054,1.4677473504760716
0.42036124794745483,2.736401759324338,1.3896854211392506,1.7582731327498977,1.4684683459957855
0.4211822660098522,2.737358815352042,1.3907590817943813,1.7597446678047168,1.4693023588109135
0.4220032840722496,2.7379528195976874,1.3909952731588786,1.7606953547532567,1.471214455136438
0.42282430213464695,2.7396573069470738,1.3911619218363849,1.7635488135677766,1.4728206052192898
0.4236453201970443,2.74041238419321,1.3913970121239954,1.7647925943461085,1.475947809277317
0.4244663382594417,2.7417032787537456,1.3914817332068656,1.7661678344401937,1.479461684240266
0.42528735632183906,2.7418303655869853,1.3915492302370915,1.7670120715025115,1.4802158317839755
0.42610837438423643,2.742158428344174,1.3927838436562532,1.7678266846331603,1.4805100996007845
0.4269293924466338,2.7436093908644943,1.393784579028002,1.76807741167712,1.481412686175246
0.4277504105090312,2.743992141094993,1.394697647107336,1.7686168655458463,1.4815545776125263
0.42857142857142855,2.7440236594914746,1.3972445416645414,1.7691021477418043,1.4822987946405728
0.4293924466338259,2.7443596190810777,1.3976317005329812,1.7698952426114996,1.4831142421437877
0.4302134646962233,2.7445801642446517,1.397746036413279,1.7698965342308735,1.4844992149988716
0.43103448275862066,2.7447852419328354,1.3989904919972056,1.7710457766973782,1.4851915598523304
0.4318555008210181,2.744949909549255,1.400582758200827,1.7713970747372225,1.485374583474353
0.43267651888341546,2.745658448745043,1.4031890349078007,1.7725380885753697,1.485542121186362
0.43349753694581283,2.7457395314738022,1.4036093363543856,1.7725994445814213,1.4867241078590234
0.4343185550082102,2.7460515281961744,1.4040369601799665,1.7730341469417954,1.4868495880804944
0.4351395730706076,2.7479117735746317,1.4044084005980177,1.7735012216020911,1.4873906284963594
0.43596059113300495,2.748297285799569,1.4081708388769263,1.7736566112179544,1.4894892023946507
0.4367816091954023,2.7489309407007707,1.409336804482653,1.7747124701236214,1.490270769034606
0.4376026272577997,2.7491948427977673,1.4102253586569387,1.7750523246735277,1.4916927627530137
0.43842364532019706,2.749715937748173,1.411418294727451,1.7753991583913022,1.4920967605915663
0.43924466338259444,2.753473065060528,1.4121832786886448,1.7778387686154156,1.496338201099383
0.4400656814449918,2.755354947112564,1.4122381238298924,1.7778777201362561,1.4977325754995512
0.4408866995073892,2.7567026734646753,1.4135874776846806,1.7780203175117801,1.497745533182038
0.44170771756978655,2.756936047624214,1.413943468368683,1.7783764835063784,1.4978320225171209
0.4425287356321839,2.7572163957713545,1.4141991318537328,1.7784005139401045,1.4989949997697243
0.4433497536945813,2.758136260441404,1.4153820353347257,1.779478789324981,1.4999992611280268
0.44417077175697867,2.7620681030064627,1.4156115724819358,1.779872034082959,1.5001404986187221
0.44499178981937604,2.7626342457780404,1.4170528174582195,1.7803022628060183,1.500833348718896
0.4458128078817734,2.7630572465859986,1.4184364997327068,1.7803117998890396,1.5018827981381502
0.4466338259441708,2.7632467988719074,1.4205045944130616,1.7810220434611201,1.503567894315511
0.44745484400656815,2.7637160103016365,1.4207338236806688,1.781023839197961,1.5061935331299163
0.4482758620689655,2.7638319678439047,1.4209843907877762,1.7811190436655935,1.506778332202544
0.4490968801313629,2.763898618861801,1.4224274406238187,1.7824636497948685,1.5068205759253244
0.44991789819376027,2.7640326326315865,1.4237202529766328,1.7825409397564882,1.5072635069431037
0.45073891625615764,2.765722988552489,1.4253007997359741,1.7832940511617312,1.5077145714060831
0.451559934318555,2.7659250101320567,1.4258549381268637,1.7833903402837525,1.5115886558784524
0.4523809523809524,2.766095575853566,1.4268705796130052,1.7836861921030427,1.5118072034389924
0.45320197044334976,2.7662272999451383,1.4298451850609273,1.7839797179504977,1.5121204401806416
0.4540229885057471,2.7664268272967907,1.43139801921762,1.7848580847447664,1.5175986410428122
0.4548440065681445,2.7664789399346286,1.4329068858068985,1.7849614089126142,1.5178278224769441
0.45566502463054187,2.766545681367726,1.433479943992623,1.7851863352296988,1.5189213210002135
0.45648604269293924,2.767794758196896,1.433489907650756,1.7854129020455975,1.518993063834002
0.4573070607553366,2.7682468308937818,1.4348947520381976,1.786296744959499,1.5212815024925437
0.458128078817734,2.7683138651148735,1.4360015376127335,1.78765326578093,1.5213301854105046
0.45894909688013136,2.769328641416079,1.438210373486888,1.788229943846235,1.521768863951058
0.45977011494252873,2.7710031755942244,1.4384978066737042,1.7892811839952694,1.5222441163104081
0.4605911330049261,2.772357823414761,1.4388153039396137,1.7898249679247724,1.5223120431746613
0.4614121510673235,2.7729282490290807,1.4389620820136955,1.790225704449922,1.524275028889798
0.46223316912972084,2.774385934310569,1.4395865391153424,1.7906199007685535,1.5251654338480327
0.4630541871921182,2.774912060313663,1.4455831264892598,1.7907811032766594,1.5251832830400276
0.4638752052545156,2.7757038124683207,1.4457384301211584,1.791940012597097,1.5257187721162653
0.46469622331691296,2.775908543590341,1.4459532811511067,1.7920662338313276,1.5267092154861885
0.46551724137931033,2.776155107155443,1.4459958740873369,1.7934559240755177,1.5280735870108613
0.4663382594417077,2.7771366533474104,1.446845858333701,1.795109933174606,1.529740672440627
0.4671592775041051,2.778139601716782,1.4493226775947434,1.7954582267835282,1.5313395570352817
0.46798029556650245,2.780777996838123,1.449663645937391,1.7964200331913116,1.5322982603457966
0.4688013136288998,2.7810523698632195,1.4497755943056916,1.796901114796012,1.534101105305483
0.4696223316912972,2.7812706987764217,1.4504316320110642,1.7973964476038744,1.5342708595536712
0.47044334975369456,2.7817524900547617,1.4510585849400341,1.7975653399873166,1.5347388614316078
0.47126436781609193,2.7818281797772175,1.4512976408151268,1.800984631296888,1.538216153571686
0.4720853858784893,2.7819186318112568,1.4520399555570027,1.8010068388555833,1.5386678744240658
0.4729064039408867,2.782195726051715,1.452044645241956,1.8013305902128436,1.5387247963176554
0.47372742200328405,2.7823875518354497,1.4529565894432128,1.8020861733889926,1.5391800366038795
0.4745484400656814,2.7828244488798055,1.4547819112253304,1.8027947849187114,1.5402443870327698
0.4753694581280788,2.783062133932411,1.4549260242463666,1.8031473183843905,1.5416473927111796
0.47619047619047616,2.7830643328097104,1.455102676999081,1.804158858912001,1.5416866859038896
0.47701149425287354,2.7849411194784652,1.455706296925374,1.805673240770776,1.543883753251074
0.47783251231527096,2.785058390301212,1.4557085658831481,1.807505271204476,1.544176141249538
0.47865353037766833,2.7853668141945978,1.455796901918585,1.8082106043366508,1.5457579042907903
0.4794745484400657,2.78571654800441,1.4559125760570961,1.8110818871576513,1.5473404045484993
0.4802955665024631,2.786422016482897,1.4565989519171254,1.8119871157767395,1.5481365283564632
0.48111658456486045,2.789834652028926,1.4587532424785887,1.8132742432930515,1.5486950878278762
0.4819376026272578,2.7898453445737785,1.459452567237878,1.8141371947899403,1.5496888005071632
0.4827586206896552,2.7921137049099953,1.4600440938884247,1.8150348370101577,1.5506834418705797
0.48357963875205257,2.7930722467070535,1.460436496912292,1.8151076039754308,1.5512071184458947
0.48440065681444994,2.7957162900009607,1.46139527623298,1.818644166000724,1.5513898420526293
0.4852216748768473,2.795862068143273,1.4617315298349118,1.8190238433484596,1.5514229075427053
0.4860426929392447,2.795897234613367,1.463554606614303,1.8191056982077864,1.5515800506955901
0.48686371100164205,2.7960754899443283,1.4651977460472008,1.8199681585165794,1.5530111344245874
0.4876847290640394,2.7960939335956323,1.466922785972659,1.8204468940900043,1.5533735306949379
0.4885057471264368,2.7964101862914195,1.4675284495191039,1.8207884944083195,1.553500061740701
0.48932676518883417,2.797232718127986,1.469988524225932,1.8210377063557013,1.554866941965504
0.49014778325123154,2.7972948311665857,1.4716936556356324,1.8215810063283733,1.5554430030026494
0.4909688013136289,2.7977832826374316,1.4731232982087763,1.8236081693002237,1.5556045458642538
0.4917898193760263,2.7988941779501126,1.4744919294785097,1.8242749233393285,1.5560650997581005
0.49261083743842365,2.7991964328073538,1.4748798131793144,1.8245961486316593,1.5565711123124164
0.493431855500821,2.7994913704532136,1.4753105099448476,1.826735592712147,1.5572727219403324
0.4942528735632184,2.8004625621502486,1.4758244836678394,1.8267865337882998,1.557467816398319
0.49507389162561577,2.80116127072942,1.478742055820059,1.8270302458898433,1.5574857535855002
0.49589490968801314,2.802523791100341,1.478978618719104,1.8281556443725564,1.5579774589056525
0.4967159277504105,2.803617421412151,1.4795413966428328,1.8288151729603863,1.5585050449358124
0.4975369458128079,2.803699249642971,1.4801660530301002,1.8299901818338005,1.5590163912393031
0.49835796387520526,2.80414824416713,1.481852436571118,1.8313407019898718,1.5600216609096158
0.49917898193760263,2.8042534547164224,1.4849742622044768,1.831392710621666,1.5617684571156472
0.5,2.805957884592175,1.488302603332463,1.8317192372827702,1.5625322474467467
0.5008210180623974,2.8070147455787056,1.490127252150161,1.8339225387759248,1.563186162833376
0.5016420361247947,2.807642123704439,1.4904546519038187,1.8360720537083146,1.5640817325946494
0.5024630541871922,2.8092544739153857,1.4907640421992359,1.8364412230757432,1.566043585597346
0.5032840722495895,2.8094585914600363,1.4909476933432955,1.8379262192987027,1.5667105471156608
0.5041050903119869,2.8097107571945896,1.4915237819142693,1.83815669873675,1.56710722189204
0.5049261083743842,2.8100328504253964,1.491812094647278,1.8392163306879565,1.5681488571258058
0.5057471264367817,2.8110050418250863,1.4926617744008435,1.841438132251436,1.568774448875784
0.506568144499179,2.8130805735602857,1.49268217024038,1.8415374584429247,1.5689894085663567
0.5073891625615764,2.813463845931079,1.492700222104787,1.8415511397128517,1.5690913842072807
0.5082101806239737,2.814383699354196,1.49343855214852,1.841944969255272,1.5700261429593994
0.5090311986863711,2.8144379688510766,1.4934791864645178,1.8427154642324988,1.5708397641117227
0.5098522167487685,2.8145020512617354,1.4941034571237908,1.8429589704210676,1.5712978195591183
0.5106732348111659,2.8148493861189388,1.4942922751290943,1.84361501370684,1.5713780239527662
0.5114942528735632,2.8149587761187327,1.4944861289410551,1.8444135823088907,1.5737784111728703
0.5123152709359606,2.8151509489438613,1.495234921326264,1.846743734990402,1.5747711798518746
0.513136288998358,2.816353154268565,1.496839227002509,1.8468536613596878,1.5758767335351542
0.5139573070607554,2.816737020188747,1.4980828735595488,1.847506034804529,1.58008498310044
0.5147783251231527,2.8180187553287626,1.4982185136006552,1.8477557219481975,1.5801408375843595
0.5155993431855501,2.819513794073653,1.5000256680365847,1.8479041067372735,1.5804502106032696
0.5164203612479474,2.8199563287137073,1.5001505806000985,1.8482074452683364,1.581068687228621
0.5172413793103449,2.8208866861390174,1.5043499445823747,1.8490162447919376,1.5818150243199423
0.5180623973727422,2.8211902404233675,1.5044730653935883,1.8494080411410392,1.5820790750340594
0.5188834154351396,2.8215313000772047,1.5047061162702138,1.8498755505314757,1.5840084693728718
0.5197044334975369,2.8231665018029504,1.505072828671062,1.8502602207401608,1.5846950772423403
0.5205254515599343,2.8233388831485975,1.5056370774874188,1.8503038747804286,1.585832793582749
0.5213464696223317,2.8234209437150115,1.5063734118914258,1.8509458063374644,1.5866032305728688
0.5221674876847291,2.82420269857359,1.5067837349031203,1.853562501444333,1.586954405086155
0.5229885057471264,2.8242109835924647,1.507725218802391,1.8541888810775196,1.5876969486080639
0.5238095238095238,2.8246337099399392,1.5078094049650463,1.8555405455843548,1.5889217960808955
0.5246305418719212,2.8248960803063223,1.5081976600603257,1.8577552606562753,1.5894707703664541
0.5254515599343186,2.8250579516556993,1.5089632429383493,1.8577728739769384,1.5905191775517642
0.5262725779967159,2.826057475347934,1.508987952327048,1.8578145893534777,1.5907736431904262
0.5270935960591133,2.8264861716182446,1.5094417241234601,1.8580569781343161,1.5926105859682218
0.5279146141215106,2.826793727056712,1.5106428668681304,1.8597890585057817,1.5935073564668474
0.5287356321839081,2.8268782972242077,1.5119655565769996,1.860043656204837,1.5944005203095615
0.5295566502463054,2.827542154683121,1.513139364637943,1.8601992714640034,1.5945374968362416
0.5303776683087028,2.828651545726796,1.51548271837726,1.8612205710051641,1.5963361729032206
0.5311986863711001,2.8292211236731983,1.5166732991218157,1.8622189886634297,1.597259605202377
0.5320197044334976,2.8293192580749125,1.5172154136359433,1.8644786130552533,1.5982162699437445
0.5328407224958949,2.8294193093206608,1.5173458657391348,1.8652026855735917,1.598223097949369
0.5336617405582923,2.8301250041738246,1.5177956818204368,1.8655588975495996,1.600348497822416
0.5344827586206896,2.8303996265050873,1.5182591836688946,1.8660239817587663,1.6006068582642554
0.535303776683087,2.8307260330030877,1.5188937117801382,1.8673438179259139,1.602157059911448
0.5361247947454844,2.8337021095296784,1.51894051518021,1.8676048019137355,1.6026500233626986
0.5369458128078818,2.834661062608904,1.5195094271246052,1.8695910044178259,1.603554166381922
0.5377668308702791,2.835948717018266,1.5202824851709218,1.8704661971920664,1.6036586723901478
0.5385878489326765,2.838598714006987,1.5210167776187764,1.8753928717973705,1.6043499252676896
0.5394088669950738,2.8386480311461537,1.5212664812753791,1.875567708238629,1.6051119144999657
0.5402298850574713,2.8390856184313504,1.5230195733114271,1.8757304533208499,1.6059848171628706
0.5410509031198686,2.8397096308632737,1.5242804488338917,1.878234316888367,1.6060262194360524
0.541871921182266,2.840455854157519,1.5254914907126613,1.879095534183981,1.6062669502557483
0.5426929392446633,2.8407983753109094,1.5258362166459867,1.87928657584948,1.608120326383887
0.5435139573070608,2.8410427980749886,1.5276872833459847,1.8794883408252456,1.6086436580207992
0.5443349753694581,2.8412623550330705,1.5301941186053993,1.8801233622667302,1.6086570843986172
0.5451559934318555,2.8418506685286644,1.5312835145516703,1.8809589340943245,1.610075592915948
0.5459770114942529,2.84193718096373,1.5318872792688818,1.881083005793207,1.6104687433587552
0.5467980295566502,2.842304456098422,1.5344180255861022,1.881191596707051,1.6107100652292508
0.5476190476190477,2.8430001951265464,1.5351109849271152,1.881638688736942,1.6109371722524841
0.548440065681445,2.844736084013331,1.5380931678593537,1.883706597069629,1.6114570881877486
0.5492610837438424,2.8449080937013873,1.5381380587073368,1.884553990209803,1.6118723266020474
0.5500821018062397,2.845232769238528,1.538211153117952,1.8864626340084683,1.6131831114637183
0.5509031198686372,2.8453714617336963,1.539374887603344,1.8871672075971175,1.6143871534152077
0.5517241379310345,2.846278670478592,1.5401394687197778,1.8917171167755906,1.614883797219536
0.5525451559934319,2.847248572659227,1.540228553721402,1.8918918475168656,1.6154254954681058
0.5533661740558292,2.8473166706455197,1.5404471648321363,1.8927018994052043,1.6158076191477737
0.5541871921182266,2.8476236745610852,1.5419387497484116,1.8927498075673876,1.6164489518500549
0.555008210180624,2.8489828051503063,1.5421072292480797,1.8937813630273599,1.6169537970037076
0.5558292282430214,2.849227250985035,1.5428364077143961,1.8937915983805926,1.6172425369514791
0.5566502463054187,2.8496250181685516,1.5433317304634306,1.8939997785212184,1.6173607171396311
0.5574712643678161,2.849884401296668,1.5435214015296725,1.8943530768032188,1.619378601332655
0.5582922824302134,2.8499427112010287,1.5473738077636792,1.8946972132523439,1.621308839725234
0.5591133004926109,2.8510696343765756,1.549747463790594,1.895396459101298,1.6232758264154308
0.5599343185550082,2.8515624441171172,1.5500167591409764,1.895526686379748,1.6234072870220586
0.5607553366174056,2.8517134788399434,1.550593793739491,1.8964706488054188,1.6253059966310313
0.5615763546798029,2.851809030938112,1.551628255041729,1.896845767152021,1.6253426677188956
0.5623973727422004,2.8523333047251196,1.5525658335817738,1.8976733744666192,1.6277519764640342
0.5632183908045977,2.8524397027670685,1.553041726791684,1.8983931048288445,1.6279522586165045
0.5640394088669951,2.8533857740963633,1.554546513379201,1.8988730977096266,1.6285255563069694
0.5648604269293924,2.853557832725106,1.555702226688306,1.8991602930463234,1.6294667736210895
0.5656814449917899,2.854379268610757,1.5574209187430952,1.903254557259983,1.6297145959103632
0.5665024630541872,2.8552330659786,1.5609380198253506,1.9036657563047696,1.6308124703323066
0.5673234811165846,2.8558726588027734,1.561064388529592,1.9037104907567728,1.6341955734278055
0.5681444991789819,2.8560823613581907,1.5626397825990987,1.9037960317835356,1.6352580132301804
0.5689655172413793,2.8561862344606963,1.5629409733590163,1.904123480676342,1.6358395407986075
0.5697865353037767,2.85653535823222,1.563409471539228,1.9041392480415504,1.6360794676238926
0.5706075533661741,2.8566291319371873,1.5647047360013193,1.9059867280120641,1.640942540114947
0.5714285714285714,2.85748818886451,1.5647951604375205,1.9078720485233829,1.6423542426641136
0.5722495894909688,2.857607483563032,1.5654566756409147,1.908075165019245,1.642374966679365
0.5730706075533661,2.859199837062457,1.5658283095231336,1.9089811347977925,1.6428032293574721
0.5738916256157636,2.859215460282478,1.567251071273984,1.9103474208976734,1.64319777730829
0.5747126436781609,2.8596832315658367,1.5683428406213686,1.9105067783411958,1.6435292814743874
0.5755336617405583,2.8597786380120063,1.5688527480235155,1.9106666244218236,1.6440123819620942
0.5763546798029556,2.860326892967842,1.5695584912728842,1.9110902985185518,1.644639994563551
0.577175697865353,2.861824995013405,1.5696969877394826,1.9128708679112165,1.6448575587933525
0.5779967159277504,2.8620375966834803,1.5716336440467649,1.9128946209582272,1.6451095797309927
0.5788177339901478,2.8624497552202524,1.572055448385976,1.9139987615442027,1.646553866169061
0.5796387520525451,2.8629287143627153,1.5730395366123953,1.9141048977050241,1.647010843399131
0.5804597701149425,2.867558916849045,1.5747636361619117,1.9147105284619677,1.6481995546621355
0.5812807881773399,2.86850414167912,1.5749105047560636,1.9152774127670553,1.6500236096286232
0.5821018062397373,2.869662425935877,1.5759073377370147,1.9157866402406525,1.6504577067520274
0.5829228243021346,2.870202495686863,1.5776419167512161,1.9164361339194718,1.652188265639896
0.583743842364532,2.871656713366212,1.5785907480438819,1.9183517321419479,1.6522924616266836
0.5845648604269293,2.872570065950701,1.5790562078563244,1.9186927866057433,1.6529474717625374
0.5853858784893268,2.8729292136782414,1.5791337562430725,1.9193246704310654,1.6536564197801205
0.5862068965517241,2.8730901418870864,1.5820337350213391,1.9201006027334193,1.6540823831037572
0.5870279146141215,2.8731053852758413,1.5822953120328662,1.9243798274489041,1.6547203877512493
0.5878489326765188,2.8737780117089002,1.582327539397304,1.9247894263339145,1.6555759848133806
0.5886699507389163,2.87474942843053,1.582995681714993,1.925089688375761,1.6579954895839477
0.5894909688013136,2.8748408986136536,1.5832340348336211,1.925129172740623,1.658604931699012
0.590311986863711,2.8757071611999527,1.5835163282176568,1.9280923009822317,1.6589931649230136
0.5911330049261084,2.876089828275912,1.5842220705249608,1.9290057319825997,1.6599427443987826
0.5919540229885057,2.8785855063438537,1.5854759148891673,1.9295591647776666,1.6621641873670314
0.5927750410509032,2.880729937355104,1.587166370208909,1.9302803230478975,1.6623147258415902
0.5935960591133005,2.88073525964238,1.5893725012684508,1.9309137696652219,1.6641683711379676
0.5944170771756979,2.8814235548598877,1.5910584675433974,1.9330208227051167,1.6646280994373053
0.5952380952380952,2.881814632843593,1.5912025936180103,1.9330825209245386,1.6650694596224567
0.5960591133004927,2.8828706955260195,1.5928175126443969,1.9333125418051438,1.6655088446160837
0.59688013136289,2.8851971436592168,1.5938165065591012,1.9336651174950061,1.6665073912050297
0.5977011494252874,2.886162805635748,1.5939090285711688,1.9337650107206108,1.668028527758137
0.5985221674876847,2.8861869016339186,1.595530091628448,1.9364446364962284,1.6683899419842119
0.5993431855500821,2.886323746317739,1.5957950716171296,1.9381468252579162,1.6684132066322426
0.6001642036124795,2.886386618214838,1.5978633621160236,1.9391293530076747,1.671886454942404
0.6009852216748769,2.8867222612449193,1.5980728240726747,1.9397868861953236,1.6732285814791545
0.6018062397372742,2.888108031567238,1.5989263478373967,1.940531362026173,1.673775690033866
0.6026272577996716,2.8888423701810173,1.5994311623283797,1.9406881347222111,1.6738699508986332
0.603448275862069,2.889116209955607,1.5997735390642716,1.9440243639584696,1.6740823896662755
0.6042692939244664,2.89036876241156,1.5999713792300274,1.9441584462137718,1.674482558731328
0.6050903119868637,2.890411761730721,1.6008365760029326,1.944924602411293,1.6748018663166797
0.6059113300492611,2.8913062066126303,1.6014879660536196,1.9453581143056644,1.6752479052203075
0.6067323481116584,2.891729660463076,1.6024492938967472,1.9475868309348843,1.6753859965554
0.6075533661740559,2.8917787601434584,1.6044874847777146,1.948198456929164,1.6764227452235574
0.6083743842364532,2.8918977896763263,1.6072477872349293,1.9493852966894256,1.6768898457642718
0.6091954022988506,2.8922778883762454,1.6101634831853295,1.9498936136031475,1.6802451986498648
0.6100164203612479,2.892464112182566,1.6101954236807026,1.9510135215457507,1.680521662336991
0.6108374384236454,2.8941985280787095,1.6113846568675496,1.952617739450649,1.6814762520436612
0.6116584564860427,2.895665287926384,1.6114866207186624,1.9533047992809554,1.681869509299527
0.6124794745484401,2.8962671561539173,1.611756771555397,1.9549426336559073,1.6819612202190313
0.6133004926108374,2.8964136347068994,1.6120816415082861,1.9559252719043754,1.6823498657305456
0.6141215106732348,2.896444963985134,1.6148672194133329,1.9566216953106894,1.6851833937485021
0.6149425287356322,2.896935669263002,1.6160183831399464,1.956948553913786,1.6868380735885509
0.6157635467980296,2.8969644709681135,1.6170292799205626,1.9579481654701552,1.6878321863748502
0.6165845648604269,2.8985005032670794,1.6171080338339852,1.9596787628824288,1.6882201138116786
0.6174055829228243,2.8990849280576856,1.6180577466219486,1.9600301867700618,1.6884745317911982
0.6182266009852216,2.901337005977938,1.618560878128139,1.961272598339213,1.6888884139563283
0.6190476190476191,2.901561368505656,1.61911438599712,1.9614175009578314,1.6890368916942062
0.6198686371100164,2.9027918201371787,1.6204039883374113,1.9624952540363099,1.6908218048008756
0.6206896551724138,2.903355923854572,1.6208456225135466,1.963483707452987,1.691160280134095
0.6215106732348111,2.9036471625624882,1.6221094895031405,1.9642067980172495,1.6915067361926817
0.6223316912972086,2.9043705170812886,1.6233650413645633,1.9646202517735585,1.6918459579753866
0.6231527093596059,2.905373692941574,1.6247999564151545,1.9651031258913585,1.6919564946050958
0.6239737274220033,2.905614082580509,1.6248505855463546,1.967025878144988,1.6922063789209716
0.6247947454844006,2.905793196301334,1.6256348029306098,1.9672940217777743,1.6937341862688506
0.625615763546798,2.9069901451019025,1.6276761172970353,1.9680464206275847,1.69778291728497
0.6264367816091954,2.9073620865142042,1.6276768468799452,1.9685680623341784,1.6981301339098969
0.6272577996715928,2.908483575088837,1.6279928838306592,1.96864902251919,1.698912981239755
0.6280788177339901,2.908692692356926,1.6290165484236014,1.9693049388947128,1.6993150803550918
0.6288998357963875,2.909443153092455,1.6295999221130952,1.9693962532867568,1.6994664972859002
0.6297208538587848,2.9095415045498636,1.6296793217634797,1.9694263026540353,1.7001826400059943
0.6305418719211823,2.910748450909111,1.6304797138836111,1.9697452056535931,1.7006689787461926
0.6313628899835796,2.9116286429867952,1.6316416923317367,1.9712174084026326,1.7008897385964288
0.632183908045977,2.9120280383750017,1.6330148714015555,1.9722820740182814,1.703096524858398
0.6330049261083743,2.912264309937622,1.6330716534916874,1.9729327374902992,1.703588214751971
0.6338259441707718,2.91293080314218,1.6353492986980787,1.97313516705187,1.703719250533313
0.6346469622331691,2.9130955871990136,1.6358181843747825,1.9743668226149116,1.7051084131154723
0.6354679802955665,2.9134433806387916,1.6364253536399453,1.9754375963180164,1.7059855093869347
0.6362889983579638,2.914377869217831,1.6367584598350784,1.9759329899347482,1.7061921372518354
0.6371100164203612,2.9144866034929864,1.6369060007155503,1.9759541918283159,1.7072005961784014
0.6379310344827587,2.9148205478700855,1.639061639005724,1.97639448435849,1.7076048036193008
0.638752052545156,2.915900166120032,1.6397085567744714,1.9803272531383276,1.708244027779535
0.6395730706075534,2.917065028257948,1.640835469516403,1.981030862703643,1.7085228846380989
0.6403940886699507,2.917161094994163,1.6408806822957958,1.9818801446447625,1.709342453450822
0.6412151067323482,2.920143061988632,1.6409110303590142,1.9825499485921978,1.7095966215149574
0.6420361247947455,2.9207396142340842,1.6444457490134998,1.9837929051784642,1.712607785537544
0.6428571428571429,2.9214194928621513,1.64444981213774,1.9843769452948188,1.7129826285814072
0.6436781609195402,2.9221170687579234,1.6455943555901578,1.9855375319879356,1.7164047986047535
0.6444991789819376,2.922504564121002,1.645613279047322,1.986235119162773,1.7168092389957266
0.645320197044335,2.9238534156991256,1.645868893662946,1.98727946474858,1.7171498616350203
0.6461412151067324,2.924272064812708,1.6467259091525468,1.9879818938840563,1.7177825381293088
0.6469622331691297,2.926855969698825,1.6500367856094946,1.9883170184708427,1.7195515182561851
0.6477832512315271,2.9271285221735885,1.6504420715273889,1.988396990060521,1.7205826561559234
0.6486042692939245,2.9271490638335664,1.651175451147919,1.9899229200055215,1.7214002368584937
0.6494252873563219,2.9316783604672496,1.6518234963598848,1.9922142783843393,1.723565152952326
0.6502463054187192,2.931824730582768,1.6529856756381882,1.9924281331198204,1.7277985458137044
0.6510673234811166,2.932636611330458,1.6548893359192174,1.9933765282436036,1.72950370822962
0.6518883415435139,2.9337560891839596,1.6582693458861577,1.9944650385073315,1.7302433622782283
0.6527093596059114,2.9343765234898975,1.6587431239335264,1.9953761126212226,1.7315492822017058
0.6535303776683087,2.936614062982089,1.6592796911612593,1.9967379216953174,1.7318615546331928
0.6543513957307061,2.9372797826550814,1.6593431817625797,1.9968941123230828,1.7319562184120216
0.6551724137931034,2.937686885324772,1.6602125081680237,1.9970244602411504,1.732263910488915
0.6559934318555009,2.939554492358392,1.661445868671226,1.9974716075920376,1.7337525606037263
0.6568144499178982,2.9396758295930714,1.6621443441956618,1.998253591836602,1.7347501275526038
0.6576354679802956,2.9405155050401643,1.6625158659,1.9984310281001567,1.73519205925147
0.6584564860426929,2.9421660978234696,1.662718354090168,1.9988756571017847,1.7381504671292505
0.6592775041050903,2.942833413657252,1.6633397171846678,1.9991130302495173,1.7382061857978064
0.6600985221674877,2.9436881335788567,1.6634253644014403,2.0006937698809026,1.7388942085653274
0.6609195402298851,2.943843177143023,1.6634400360093207,2.0024971688756636,1.7391708058497268
0.6617405582922824,2.9446112330757996,1.6638489583694427,2.003207214104651,1.7396751646250703
0.6625615763546798,2.9451508213926574,1.6639503426727402,2.0055892791151697,1.7408849750353115
0.6633825944170771,2.946128585036046,1.664472319652043,2.005747234192038,1.7409708944448523
0.6642036124794746,2.946518607138017,1.6656024462958483,2.0074342615687386,1.740988132648788
0.6650246305418719,2.9472771049604076,1.6672711595304737,2.0082580356157744,1.7438844128563888
0.6658456486042693,2.9474990146111026,1.6691085550476303,2.0089844742118665,1.7439933384306678
0.6666666666666666,2.9479436368683762,1.6698830977029269,2.009398828403905,1.7445807214188713
0.6674876847290641,2.948347305481389,1.670315099453232,2.0098615675350575,1.7460532346402649
0.6683087027914614,2.948510736625278,1.6705473631128596,2.0099559988862064,1.7462085084678602
0.6691297208538588,2.9509888024328785,1.6716487089973915,2.010090758660987,1.7486041610125835
0.6699507389162561,2.951918559157051,1.6719580366877669,2.0101633610586256,1.7487380754569037
0.6707717569786535,2.952135877410382,1.673030918448059,2.0102357049122235,1.7509237683868701
0.6715927750410509,2.9530418493211625,1.6737044038039361,2.011031435547494,1.7514772969886416
0.6724137931034483,2.9538622687308878,1.6737393023487557,2.0136246151928097,1.7518501461357885
0.6732348111658456,2.9548095939168397,1.6746919917594691,2.013828282780795,1.7537370022482814
0.674055829228243,2.9548948722762463,1.6749993889540549,2.0157683092059173,1.7540520924949978
0.6748768472906403,2.9549400637269554,1.6760371233514562,2.0161423070023647,1.7541920391492594
0.6756978653530378,2.956097453124759,1.6762879346315616,2.0171366999622555,1.7546919492780715
0.6765188834154351,2.957005752092978,1.6774807316551525,2.0171994378061178,1.7547267297484956
0.6773399014778325,2.957484348100692,1.67819468493372,2.0172130469814005,1.7553362569292033
0.6781609195402298,2.9591904805208897,1.6790939607226287,2.0173695621972603,1.7580684196404395
0.6789819376026273,2.9592498753192014,1.6799125333159262,2.0179262254349295,1.7589124770047593
0.6798029556650246,2.959363616156148,1.6812947756506507,2.0179702568203983,1.7597523093195837
0.680623973727422,2.9599285854321664,1.6815127139539745,2.0192960349884816,1.7602447708215982
0.6814449917898193,2.960341681923142,1.6815735155936735,2.0200101861366733,1.7603984486501463
0.6822660098522167,2.9606988394865144,1.6844267860430875,2.021986975207382,1.7613209421738842
0.6830870279146142,2.9610780945195394,1.6852028917322954,2.023125703048698,1.762615815884341
0.6839080459770115,2.9614597627810415,1.6855154220470234,2.023828695543592,1.764444077940796
0.6847290640394089,2.961763436059683,1.6861724940479779,2.024982130147668,1.7649094190932317
0.6855500821018062,2.9619327247572196,1.6862960700786744,2.025661416919889,1.7652687137222074
0.6863711001642037,2.9627081409269564,1.6880433832897692,2.026120294813377,1.767167917338395
0.687192118226601,2.9635680034704612,1.690069555376599,2.0263210953161717,1.7688859268382036
0.6880131362889984,2.963759597431349,1.6903405563826628,2.02704752646986,1.7723350155650255
0.6888341543513957,2.9637888189322195,1.6923488593098828,2.0273549622169122,1.7744725965278798
0.6896551724137931,2.9641820838466546,1.6937999630006286,2.027870310270001,1.774547550771519
0.6904761904761905,2.964452527568102,1.6939847981686385,2.0279169106289934,1.7756130044931389
0.6912972085385879,2.9654013226510187,1.6945494340853602,2.0296198820907354,1.7756664318590265
0.6921182266009852,2.967278773564829,1.6949605658817315,2.030147897904583,1.7757339533163825
0.6929392446633826,2.967523487050198,1.6954850433162294,2.030336784717418,1.7773937060660185
0.69376026272578,2.9676890886279073,1.697471446157509,2.0311896493150368,1.7796749857552732
0.6945812807881774,2.968405626074708,1.6981534932076006,2.0325147808520883,1.7798005711558575
0.6954022988505747,2.9720024665954794,1.6990173560577497,2.0332989028562007,1.7800355063493438
0.6962233169129721,2.9721893702047515,1.7000080926409655,2.0346558930890977,1.7800465635697291
0.6970443349753694,2.973518541447782,1.7014740030881723,2.0387078900520867,1.7832364297589252
0.6978653530377669,2.9738387004476,1.7038217036450722,2.040756591384815,1.7844419172851687
0.6986863711001642,2.975291660915784,1.70436760730869,2.0414300985504825,1.7888376446343457
0.6995073891625616,2.9763455311311477,1.7044424796577764,2.0450111711834476,1.7890095033863695
0.7003284072249589,2.977454972470492,1.7052710781650011,2.045951542503697,1.7903256201858866
0.7011494252873564,2.9785135108706564,1.7053162423524841,2.0464385645104595,1.7915552304003572
0.7019704433497537,2.9790775041560607,1.7060971177155075,2.0477370077747037,1.7918346508139664
0.7027914614121511,2.9790951395176384,1.707417266742999,2.0486558716967718,1.7920684813787524
0.7036124794745484,2.9795303757540097,1.7075625815819442,2.0488786270102666,1.7924420254974351
0.7044334975369458,2.979993335937633,1.7076190818073305,2.053327040925596,1.7941485995079276
0.7052545155993432,2.9801458347744356,1.7082747843078825,2.0534825838508963,1.7941679661222545
0.7060755336617406,2.983338986325202,1.7087151842138688,2.0537447168000713,1.7945833994034346
0.7068965517241379,2.9834285278773782,1.7100258792853658,2.0542022968708813,1.795405890266051
0.7077175697865353,2.9836323334650037,1.7106055098803612,2.054761388163867,1.797489094780863
0.7085385878489326,2.983843074241454,1.7109370624704925,2.055105926523724,1.7990043087725702
0.7093596059113301,2.984508950036734,1.7112592496546002,2.057038380526958,1.7990811425271516
0.7101806239737274,2.9847062875554626,1.711396330704502,2.0585782420811722,1.7997646581076256
0.7110016420361248,2.9853356213860467,1.7121858205787122,2.0588352128571428,1.8003442433641692
0.7118226600985221,2.9859547958410686,1.7133763044467656,2.059184109711801,1.800597680539335
0.7126436781609196,2.98680215759463,1.714810618765402,2.0602948778439822,1.80217436912766
0.7134646962233169,2.9870476046814987,1.7151142287947614,2.0608069178831516,1.8037766803681057
0.7142857142857143,2.9876448817620385,1.7160896170318347,2.060904039615035,1.8060296269767457
0.7151067323481116,2.9886699107746524,1.7164595759186148,2.0609898793501094,1.8082552744951745
0.715927750410509,2.988827287600874,1.7165707723639214,2.061174670198224,1.8086850678051773
0.7167487684729064,2.991331481213414,1.7170060825455693,2.0636879314786207,1.809400247811894
0.7175697865353038,2.991378878655423,1.717992219794848,2.0658667164793085,1.810373461341353
0.7183908045977011,2.9915143361840317,1.718902967301981,2.066418109410694,1.8114238382189798
0.7192118226600985,2.992778699386454,1.7192574256935587,2.067188585488174,1.8129840949545875
0.7200328407224958,2.9942769208334203,1.7203481369658369,2.0682636484494568,1.8136049457971561
0.7208538587848933,2.9946429192029975,1.7211914703117501,2.0708031832437928,1.8163436048482196
0.7216748768472906,2.9953952206212446,1.7216695702450517,2.0709631830182347,1.8165440614371262
0.722495894909688,2.995493767108808,1.7218460965472826,2.073093390649383,1.8173823877258999
0.7233169129720853,2.9961431297065046,1.7226458257725012,2.0732662819938055,1.8208408929836712
0.7241379310344828,2.9963252108263374,1.722720360790553,2.0737492917603007,1.8212507975667815
0.7249589490968801,2.996391719398011,1.7239777250263544,2.0741903898381597,1.8228082557755712
0.7257799671592775,2.997115864748271,1.7248740767381936,2.0781621288537453,1.8289917568354583
0.7266009852216748,2.997655491897581,1.7249130598074789,2.0786532342211625,1.8302547232403488
0.7274220032840722,2.9978275712229894,1.7254943490345136,2.0792660280473205,1.8337268119748273
0.7282430213464697,2.9979184075729304,1.7255402349355051,2.0805838002698303,1.837299641787528
0.729064039408867,2.9981883620990972,1.7260394179114689,2.0808345751914166,1.8381682073179921
0.7298850574712644,2.9998220545056973,1.7261579227961292,2.0817564425182518,1.8388752788463736
0.7307060755336617,3.000631847240821,1.727504748951882,2.0821654471007687,1.8392530947160044
0.7315270935960592,3.001029913847733,1.728154401091468,2.0840595996216007,1.8394883481632978
0.7323481116584565,3.003332785750148,1.7291923160539915,2.0840939733642934,1.841567586969322
0.7331691297208539,3.0036914824772056,1.7304139191309902,2.0863831024622845,1.8418506174427398
0.7339901477832512,3.0040013683280993,1.7306332266886602,2.0877668203506325,1.8422245304236426
0.7348111658456487,3.0041102615427104,1.7307438444732528,2.0895435070560566,1.8430105305593902
0.735632183908046,3.0051475198046513,1.7314864297600416,2.090226502272659,1.8432017910968415
0.7364532019704434,3.005432363350009,1.7319273828145332,2.090688635248775,1.8453738705777651
0.7372742200328407,3.006258057990681,1.7338691297910136,2.091972615243652,1.8456808259888542
0.7380952380952381,3.0066094473125426,1.7343649159758134,2.092481140703304,1.8475067670846812
0.7389162561576355,3.0086727005922276,1.7366738137261937,2.093346429145906,1.8486519079667385
0.7397372742200329,3.0108510913867135,1.7375851591064746,2.0941513653845414,1.851472887983211
0.7405582922824302,3.0108717226587025,1.7386966099705214,2.0957978689763515,1.854439869909255
0.7413793103448276,3.0109006388642703,1.740366382742323,2.0962891350216815,1.8557521104026804
0.7422003284072249,3.0121607524496756,1.7436598666772736,2.0976009781530722,1.8560098545330326
0.7430213464696224,3.0126969313662637,1.7438522106931809,2.099680335618177,1.8561980330465557
0.7438423645320197,3.016435114739836,1.7440008010202006,2.0996999874488287,1.8562737506050313
0.7446633825944171,3.0174256130359405,1.7444826965776405,2.101420670533484,1.8569863175418597
0.7454844006568144,3.01757945346547,1.747326092215703,2.1024527752326816,1.8577619869865898
0.7463054187192119,3.0178123751860646,1.748429096770401,2.1028014456393245,1.8602233628309879
0.7471264367816092,3.019684066019227,1.7493989221642041,2.1045413201148335,1.8636878253708906
0.7479474548440066,3.0197077255296016,1.751545475826418,2.1073178980136884,1.865451626918427
0.7487684729064039,3.020637224955525,1.7521976111368467,2.10859463790033,1.8657944292321071
0.7495894909688013,3.020704344281532,1.756488563535254,2.110586900234968,1.8672410036868154
0.7504105090311987,3.0220157527917655,1.7576303715114994,2.1141471890965877,1.8683808365517225
0.7512315270935961,3.0220511576333666,1.7588668930661062,2.1142977829962546,1.8699292913196128
0.7520525451559934,3.022509408872283,1.7589645175745032,2.11448420607356,1.8706144274761298
0.7528735632183908,3.0260441779833034,1.7590640621063742,2.1154023545216813,1.8715472676511824
0.7536945812807881,3.0260817583903123,1.760232207798812,2.1170542985885095,1.8717471646818755
0.7545155993431856,3.0266041667021217,1.7635001419116927,2.118249960024218,1.871930436671401
0.7553366174055829,3.026988489603799,1.7643181315238714,2.1185366584406506,1.8730344899706095
0.7561576354679803,3.0278319677076646,1.7678700229657458,2.119829047399759,1.876896542801672
0.7569786535303776,3.0279361854699594,1.7689190244178479,2.1201745833313987,1.8775732669229452
0.7577996715927751,3.0283813568897875,1.7695309856925543,2.1212390386000406,1.8777317136868037
0.7586206896551724,3.030349458089316,1.769559736682865,2.12163681301311,1.8781668644576976
0.7594417077175698,3.030732919317909,1.7695985989922847,2.1216667668708733,1.87821086972894
0.7602627257799671,3.0310022611238345,1.7707433397849461,2.124178137247911,1.8784177841404592
0.7610837438423645,3.032326529931776,1.7715924581800406,2.126347555724352,1.8808495297544752
0.7619047619047619,3.0333477209880826,1.7718444364892227,2.127200818861302,1.8816260881528075
0.7627257799671593,3.035218681101479,1.7726615682055042,2.1285141659973155,1.8832610740627682
0.7635467980295566,3.0365213708907275,1.773961995092711,2.13124465846236,1.8841144881411536
0.764367816091954,3.038632186032942,1.7740244314448663,2.131997838500624,1.884822721415058
0.7651888341543513,3.0391141499393117,1.7758623558963644,2.134256757478814,1.8874742376982039
0.7660098522167488,3.0399008099419595,1.776705454211976,2.137047945385292,1.8931995134599717
0.7668308702791461,3.040920718010551,1.7870066939154277,2.138014499558724,1.8933991259289942
0.7676518883415435,3.042219984585212,1.7885573588332146,2.1382241289887296,1.8937417452348848
0.7684729064039408,3.0439048853109374,1.7899381143265236,2.1390627808055815,1.894209047502896
0.7692939244663383,3.0441857309148426,1.7917289470726037,2.139180747834854,1.8959451538662622
0.7701149425287356,3.0456089088413947,1.7929425714594085,2.139465079900614,1.8963957926877455
0.770935960591133,3.0458234635848735,1.7929748219473598,2.140321444245302,1.8967313416669054
0.7717569786535303,3.0478081141227236,1.7941232469605546,2.1411599648546793,1.8997338501314682
0.7725779967159278,3.0489780617565687,1.7952336066889827,2.142478569625854,1.8999126640827573
0.7733990147783252,3.0490165506602502,1.7962759882406876,2.144848284475509,1.9000420111515606
0.7742200328407225,3.051504555922723,1.7974721433170773,2.14532544291483,1.9016250527181957
0.7750410509031199,3.051538358989283,1.7982626491200198,2.145372573754073,1.902788933084395
0.7758620689655172,3.0516969784841237,1.7988450343121725,2.14739617703047,1.9041160072318508
0.7766830870279147,3.0529460706495177,1.7992512140336812,2.1475306026608165,1.9052928853150932
0.777504105090312,3.0530241517353787,1.8001075561646736,2.1496540050173016,1.9058793165657295
0.7783251231527094,3.0542068744866775,1.803082893805276,2.150749547720676,1.9074139568849535
0.7791461412151067,3.0545940951403674,1.803572735821459,2.152491731081043,1.9074397012850064
0.7799671592775042,3.0575802463713004,1.8036348150563095,2.1532852578727923,1.9078318146566093
0.7807881773399015,3.0589634579619545,1.8040151773827824,2.154150108935222,1.908235062034717
0.7816091954022989,3.0606394301704754,1.8044195758054715,2.1546617499035876,1.9084825366614506
0.7824302134646962,3.064278185216541,1.8045405985194236,2.15504475525163,1.913251407917245
0.7832512315270936,3.0645293160715226,1.8087103132514075,2.156724644655593,1.9164809360603692
0.784072249589491,3.0651507584787976,1.8100707512895229,2.1569762598359814,1.9166051764643703
0.7848932676518884,3.0656804707400025,1.8128977100255568,2.157256325837038,1.916891345926636
0.7857142857142857,3.0657294482808326,1.8140699687011017,2.1578504713414524,1.9176012737480723
0.7865353037766831,3.0669073627646006,1.8161374163683446,2.162492663770946,1.918927624084194
0.7873563218390804,3.067132005844466,1.8165593625750494,2.1631421440170007,1.920189627078017
0.7881773399014779,3.0685009126549705,1.8180393347914126,2.163690555728215,1.9211471399773972
0.7889983579638752,3.069451117409814,1.8203308145934465,2.1676770822192495,1.9231420831085044
0.7898193760262726,3.071116900289269,1.8214445913417718,2.170048138429099,1.923470095850093
0.7906403940886699,3.0719452941348364,1.8216846311003416,2.170955213759702,1.924286118448403
0.7914614121510674,3.0724631051223157,1.8222785750929609,2.1712051859452894,1.9247077351721742
0.7922824302134647,3.0733918407215204,1.8223335094214244,2.1714066965697842,1.9251191724328933
0.7931034482758621,3.073589204557645,1.8223626738364864,2.172252795267735,1.9259122323690223
0.7939244663382594,3.0738859022855634,1.8245164796807216,2.17281288642807,1.9271852805456953
0.7947454844006568,3.074357176485456,1.824616386850989,2.174612978598003,1.928363547245378
0.7955665024630542,3.0765093135875574,1.8255337984971,2.176694310420835,1.928706007064785
0.7963875205254516,3.076793873008791,1.826838971396295,2.178845628991733,1.9290873467458718
0.7972085385878489,3.077173689574657,1.8316239615495082,2.180010444751387,1.930379918006926
0.7980295566502463,3.0780559932414193,1.831653770539871,2.1802513209894685,1.9349073703637698
0.7988505747126436,3.079211563904821,1.8320398770194928,2.180907994132944,1.9350302649520135
0.7996715927750411,3.080739906555223,1.8365937958369722,2.18201808113138,1.9364277783774864
0.8004926108374384,3.0828722197863234,1.8424831288264152,2.1828119268240846,1.9418733401111135
0.8013136288998358,3.0835561886458738,1.84402928262289,2.1831381161208356,1.9442852982755734
0.8021346469622331,3.0837582837364335,1.8444583735324807,2.1838608875339274,1.9445685287871186
0.8029556650246306,3.0862558847563903,1.8445493765579841,2.18578537682627,1.945039608505396
0.8037766830870279,3.0870984024019172,1.8454181230545832,2.1860131317875515,1.946063633986043
0.8045977011494253,3.0881852917692076,1.8454705726883769,2.187864341360688,1.9461871959459616
0.8054187192118226,3.088933231666663,1.8471896730665176,2.189110339131125,1.948134066834671
0.80623973727422,3.0901773729916844,1.8510535784762736,2.18926211661261,1.9481655921326433
0.8070607553366174,3.090313220662741,1.8533736205257043,2.192272792038687,1.9489623393453706
0.8078817733990148,3.0917498764192155,1.854032709070201,2.1928627490077712,1.9498053056178628
0.8087027914614121,3.092292723228996,1.8550341365910714,2.193057747524458,1.9503412573338683
0.8095238095238095,3.0927875908678524,1.8564743402021946,2.1995989659642667,1.9518810467863852
0.8103448275862069,3.0929040456443455,1.8584440736406092,2.199702534556044,1.9526229395369141
0.8111658456486043,3.0950344307382522,1.8597855486387702,2.2000752196421627,1.9576558676491858
0.8119868637110016,3.095499633082619,1.8601580934678827,2.2002517921831233,1.9581062886516583
0.812807881773399,3.096448894748331,1.8602748231346258,2.2017229013650375,1.9602472430217508
0.8136288998357963,3.096753601594333,1.8623272481548574,2.2019046480634628,1.9613050965964007
0.8144499178981938,3.0972275957594024,1.8627742252155515,2.202540353183562,1.9618553471503706
0.8152709359605911,3.0977575835615965,1.8646981978059107,2.204417696397636,1.962115665802157
0.8160919540229885,3.0996942222922925,1.865441738479646,2.2064860653451137,1.9623256745509623
0.8169129720853858,3.1004028458803017,1.8678594588094823,2.208572278822041,1.9638640037943924
0.8177339901477833,3.1015894153410946,1.867883250685108,2.2111977709497292,1.9639767745477024
0.8185550082101807,3.101900551498286,1.8680096889355153,2.211221956164994,1.9729907576383257
0.819376026272578,3.102849239832279,1.8689698960438725,2.212679156235318,1.9768242804237375
0.8201970443349754,3.1040036889645846,1.8691160027313072,2.2130809788272305,1.9774522916210504
0.8210180623973727,3.1050271491714936,1.8692567989483695,2.217152520656285,1.9785239153849552
0.8218390804597702,3.10551745591462,1.8703110564938825,2.217598436225742,1.9793852897421471
0.8226600985221675,3.1056571974794056,1.8713184418177382,2.220668219788566,1.9840980251328375
0.8234811165845649,3.1058334542089616,1.871439541272295,2.2219992109887636,1.984217468124229
0.8243021346469622,3.1080900436041525,1.8715569418997355,2.224474039733797,1.9842786911581278
0.8251231527093597,3.1087467958559816,1.8728144294937157,2.2247836687462894,1.9860322742871
0.825944170771757,3.109748640531537,1.8731003274751075,2.2257876434851984,1.9876058011066178
0.8267651888341544,3.1100119052954507,1.8743139774747968,2.2272298679927727,1.98807319540852
0.8275862068965517,3.1103918007202798,1.875257481161915,2.2288877730805994,1.9905536931841197
0.8284072249589491,3.1106245509598485,1.8772345518460596,2.2296441687808644,1.9922120839662898
0.8292282430213465,3.1134564578081503,1.8799921613125037,2.23123090773845,1.9944158910625034
0.8300492610837439,3.1138347321640154,1.8808762345094636,2.231884938420682,1.9965705525764166
0.8308702791461412,3.114330524779942,1.8848643574439705,2.233554892415125,1.9973746100296683
0.8316912972085386,3.1144114417274094,1.885246288211205,2.2351229426422368,2.000275445828128
0.8325123152709359,3.11494762823514,1.8873753626136163,2.2352094901726938,2.00043667348235
0.8333333333333334,3.115281609209743,1.887860864074579,2.2359298950413176,2.0009937860501688
0.8341543513957307,3.115832230226915,1.8940400948059963,2.2379706741354237,2.002712583715848
0.8349753694581281,3.1159778745446136,1.8948512747674024,2.2384667380934595,2.0030417528540503
0.8357963875205254,3.1163957100985917,1.894922689186707,2.2394244159832377,2.003261853098579
0.8366174055829229,3.118015679553823,1.8957177480574197,2.239550633837292,2.0035563535173546
0.8374384236453202,3.1188305543888415,1.8975379362905935,2.2417249138188704,2.0038994745648298
0.8382594417077176,3.1198924134139188,1.8984131736968946,2.2425316018381003,2.006664080129322
0.8390804597701149,3.122018846905888,1.8987882346319447,2.242958142369322,2.0069414737433435
0.8399014778325123,3.1235332674052563,1.8994432288610266,2.2437152433380403,2.0069489626318764
0.8407224958949097,3.12355219195298,1.9007955784923416,2.2439567802294267,2.008372112117939
0.8415435139573071,3.1273679845029334,1.9011953355524813,2.245276909526,2.0085315582016734
0.8423645320197044,3.1282625993731696,1.902764973167714,2.245812362040336,2.01002918429355
0.8431855500821018,3.1314125474202523,1.9029373616536036,2.2467218854137134,2.010914291033999
0.8440065681444991,3.131604825383605,1.9061123318524613,2.246754191627285,2.011362094135557
0.8448275862068966,3.1317172815505048,1.9067687001708624,2.2475846975906917,2.013195235104116
0.8456486042692939,3.1317807388915844,1.9104413693085762,2.2504810982872665,2.0156350625591903
0.8464696223316913,3.132565178123518,1.9110058151089835,2.2523904193589033,2.020792321004343
0.8472906403940886,3.1331704808653775,1.9128614493876521,2.254492530644859,2.021095570061779
0.8481116584564861,3.1332061176447095,1.914711385063288,2.257711022628993,2.021418025786554
0.8489326765188834,3.1338377814980607,1.915629425238934,2.257764079932517,2.0247650204497236
0.8497536945812808,3.1347970776993908,1.9156487193834726,2.25780163758158,2.028597941302772
0.8505747126436781,3.137396920433482,1.925358485131783,2.258379387465153,2.028738791931974
0.8513957307060755,3.1380413780927094,1.9258834805919807,2.2605634915245307,2.029596347398451
0.8522167487684729,3.138985968033449,1.9267412522957634,2.261990164867129,2.0296069450156815
0.8530377668308703,3.1410909992811855,1.9279993404839253,2.263711745912409,2.029747686399963
0.8538587848932676,3.142841919204506,1.932078782179941,2.2645566327194064,2.0368485722276723
0.854679802955665,3.1442320102694254,1.9332806092825328,2.26667385615098,2.040367774498005
0.8555008210180624,3.145541503445349,1.934893152566302,2.267000669296843,2.041028437483111
0.8563218390804598,3.145947073974061,1.9350582990012644,2.2683791669938285,2.042241345276199
0.8571428571428571,3.1462733188799636,1.9376184267672927,2.269198439476078,2.0430465551272716
0.8579638752052545,3.1472418255724013,1.9391651842732076,2.2705288020460928,2.0434906185834945
0.8587848932676518,3.1499926666879916,1.9395963131497411,2.2770533270400715,2.0436719066414226
0.8596059113300493,3.1508819696753436,1.9398703259812493,2.277583203585849,2.0486354896704895
0.8604269293924466,3.151567024550624,1.9437312520992887,2.278599121305242,2.0492782409002364
0.861247947454844,3.152301643584599,1.9444410317715453,2.278844591335294,2.0532897066998173
0.8620689655172413,3.1537373022297532,1.9465428667902342,2.2807927297962585,2.0572611105202228
0.8628899835796388,3.15556438222676,1.9473122268579546,2.2815117384465227,2.059621472527818
0.8637110016420362,3.1564388832919614,1.948644014256726,2.2817184569210047,2.0620565299126308
0.8645320197044335,3.1594058849091224,1.9546679474886424,2.2844845436788055,2.0649851366816927
0.8653530377668309,3.1596974541909293,1.9549022423836564,2.286834266734675,2.0650596943596975
0.8661740558292282,3.161699847344215,1.9549650164152967,2.2876220451002007,2.0654907855704785
0.8669950738916257,3.162194434798164,1.9561573596140311,2.288227131848087,2.0674560255794314
0.867816091954023,3.1627984675256395,1.95641438208922,2.289986205924221,2.0681592449880606
0.8686371100164204,3.163233154565008,1.9568004089393705,2.294255467759539,2.0714807505924826
0.8694581280788177,3.1650075572609095,1.9599310993166006,2.294929344865757,2.0732176820994344
0.8702791461412152,3.165648617541582,1.9606822883211696,2.298713478136663,2.0733854624864354
0.8711001642036125,3.1706000628212943,1.9611845168840112,2.301008173853838,2.0743952147951443
0.8719211822660099,3.173631161101742,1.9642359843339987,2.3017058745955796,2.07448053612764
0.8727422003284072,3.1745892782514398,1.965760546366782,2.3061139976935525,2.075036790502327
0.8735632183908046,3.176562131809186,1.9722169493900938,2.3103503073299474,2.076607360773057
0.874384236453202,3.1788589729920558,1.972436231360797,2.310549531590647,2.076862732553028
0.8752052545155994,3.180435992315519,1.97672797131052,2.3152760267244474,2.082574098990775
0.8760262725779967,3.182854237537024,1.9772470242895916,2.315481726314181,2.0829407262165303
0.8768472906403941,3.182909575470166,1.9773234081792836,2.316901409413002,2.086072988553381
0.8776683087027914,3.183599629892936,1.9773562699115923,2.3175776639366217,2.0867915733013818
0.8784893267651889,3.184991783982647,1.9778968421833272,2.31761621704703,2.0881052902084716
0.8793103448275862,3.185782526766478,1.9788883466371634,2.319696105494823,2.0908610512195276
0.8801313628899836,3.1858875272711376,1.9795766805521067,2.320618272104051,2.0908681358695356
0.8809523809523809,3.18629322235537,1.9814504469910896,2.325399422150073,2.094672791879451
0.8817733990147784,3.187818573305075,1.9835130160740233,2.3306426511980844,2.095906914008834
0.8825944170771757,3.1883478984250853,1.9846571126695982,2.333564864223508,2.0995038083681195
0.8834154351395731,3.18863844848294,1.9863992037551723,2.333770600231206,2.104560453258936
0.8842364532019704,3.1888662914286887,1.9866509697778911,2.3350942034549136,2.108295414448282
0.8850574712643678,3.1911650229146664,1.987380817293106,2.33557903013886,2.1087369358006263
0.8858784893267652,3.1919420985835876,1.9911012679952735,2.3380532444213156,2.1088350957593303
0.8866995073891626,3.192199307796722,1.992757991859356,2.3393904538580927,2.111199227341521
0.8875205254515599,3.1929283787795146,1.9939770343537888,2.3394839793921443,2.1121851756089076
0.8883415435139573,3.194293095572938,1.9985018974393327,2.339997333137548,2.1126639006858743
0.8891625615763546,3.1976042617385954,1.998997803130945,2.3425946257120334,2.1144556389934985
0.8899835796387521,3.1986250609546514,2.004408460586288,2.3449474668481995,2.120917542798003
0.8908045977011494,3.1986280020881206,2.006440378830026,2.3460812602158367,2.1212217802582645
0.8916256157635468,3.1994059518580684,2.0072780124815366,2.3460835530357507,2.12194163681044
0.8924466338259441,3.2028966483603094,2.014147392336907,2.3471833949053456,2.1222635281190536
0.8932676518883416,3.2033450346978816,2.018353053661372,2.348588910229275,2.1281608310273996
0.8940886699507389,3.2074763743650943,2.0208072438587203,2.3496169087375716,2.128490062478359
0.8949096880131363,3.212690826289104,2.0255978046504706,2.349633956724033,2.129932231463727
0.8957307060755336,3.212867385719282,2.029539162913355,2.3541891850330323,2.1348824382333533
0.896551724137931,3.214199086001418,2.031698293770608,2.354336956835578,2.135578922310788
0.8973727422003284,3.214223284226352,2.038828600378658,2.355767561512873,2.1391400045045352
0.8981937602627258,3.2151867011563757,2.0428766922373995,2.3582178308564785,2.1398409971451007
0.8990147783251231,3.21576018889965,2.047203184193085,2.3607704111455163,2.1400031472661056
0.8998357963875205,3.216054035997851,2.04753908095594,2.364581448825911,2.1410288776178157
0.9006568144499179,3.217345137895537,2.047601449953671,2.36539800678422,2.1415291685228457
0.9014778325123153,3.2233277652479995,2.0517819751540203,2.3709016154172042,2.143131267897974
0.9022988505747126,3.224599366593367,2.054372836576829,2.371114187717761,2.1449403651987673
0.90311986863711,3.2246391179151357,2.054562324027284,2.373047813198021,2.149021075518046
0.9039408866995073,3.2247683879024898,2.054602582778135,2.3752713776255034,2.1494199308471726
0.9047619047619048,3.2253479572549373,2.0550979730243717,2.380133253793783,2.1497717795095643
0.9055829228243021,3.2260082000282626,2.0572358861506133,2.380553387194382,2.150433189994485
0.9064039408866995,3.226190197619837,2.058600385438702,2.3841299231540343,2.1506816524979433
0.9072249589490968,3.227493360419004,2.059244488757744,2.3844150977557335,2.1541818004810374
0.9080459770114943,3.2284665322179094,2.0660144379209595,2.385819224836295,2.155457830731651
0.9088669950738916,3.230634358356193,2.0668245435029795,2.386409798103462,2.1559183517415117
0.909688013136289,3.232235403828979,2.074924583667999,2.387017830082536,2.1572306898772338
0.9105090311986864,3.2326349887965713,2.075120278943777,2.3903430923474858,2.1585053476314413
0.9113300492610837,3.2338864701741357,2.0807241695000696,2.3937619855193404,2.1650823634239633
0.9121510673234812,3.234205653397779,2.087229459210924,2.396458324206479,2.16692898305868
0.9129720853858785,3.234471633631451,2.087327711527541,2.3979730556447705,2.1674336600616675
0.9137931034482759,3.234871220570852,2.091185090101262,2.3992910478651885,2.169138240053145
0.9146141215106732,3.2350654336519913,2.0921459513151945,2.40188332713071,2.174085018375625
0.9154351395730707,3.235099275811593,2.092512286159342,2.4080743439389187,2.174983007968726
0.916256157635468,3.235522499160706,2.0971792511813514,2.4096278647802913,2.1783569460710637
0.9170771756978654,3.2355409785764917,2.0974619270526467,2.419385781337621,2.1806415127209564
0.9178981937602627,3.2380921437603116,2.097714779495097,2.4204623056459553,2.1814047865536703
0.9187192118226601,3.2390277991841074,2.1026997281357613,2.422244450349501,2.181944310171295
0.9195402298850575,3.244577586104622,2.1042339371081455,2.42457506006026,2.1858479710501033
0.9203612479474549,3.2448735751582913,2.104683318207101,2.4257576584413267,2.1858497595187223
0.9211822660098522,3.24543602251736,2.1098920514932002,2.4260240250985308,2.1872579877837603
0.9220032840722496,3.2460632758841075,2.1149864416127984,2.4302437179688074,2.1876103523335755
0.922824302134647,3.2464239682893083,2.1212481754826618,2.4312876364990332,2.1883409252867834
0.9236453201970444,3.24909819876587,2.1221127216860274,2.431496059062085,2.1951110481484606
0.9244663382594417,3.2518134564783945,2.124311330641726,2.4329729541291982,2.199156615097948
0.9252873563218391,3.2559030869259464,2.128379276342534,2.4341299171187534,2.199936041519892
0.9261083743842364,3.2607493573316377,2.1336920680346054,2.4351334456040536,2.2011111537074814
0.9269293924466339,3.263983460381963,2.1374826025741953,2.4361764949412286,2.201390154901594
0.9277504105090312,3.2644950259864594,2.1410646402813183,2.4364664773792426,2.2022929750666203
0.9285714285714286,3.2645123131234093,2.1438312951786154,2.4365740205961424,2.2104877753358174
0.9293924466338259,3.2650799426540233,2.14467083424183,2.444062064994215,2.210678924386067
0.9302134646962233,3.266435422406651,2.150700873776553,2.4474076764855575,2.2181700322345064
0.9310344827586207,3.2670854841959693,2.1532541511980856,2.447917001818954,2.221056712166764
0.9318555008210181,3.272643603329395,2.16635096586937,2.449824587278834,2.225376051185643
0.9326765188834154,3.2785454198720156,2.166352322545383,2.453199988016907,2.2278528218642286
0.9334975369458128,3.28423583488033,2.1705069645089905,2.4557818349693474,2.231521726298173
0.9343185550082101,3.284247092838605,2.170827036037812,2.4589602958909293,2.2352256003836377
0.9351395730706076,3.2865872444394975,2.173284945923133,2.463166170358077,2.235511072987896
0.9359605911330049,3.288467882788327,2.173807461782098,2.4632276006580947,2.2402778956950984
0.9367816091954023,3.293505577585169,2.1753336709874884,2.463470472549354,2.241020053185623
0.9376026272577996,3.297389464857873,2.1802757361732565,2.4645357074218293,2.2433114010389303
0.9384236453201971,3.2980505716277104,2.1851220929979225,2.465086626108182,2.2452717396757
0.9392446633825944,3.304865866061616,2.192042642645588,2.4673224113878867,2.2487810725490776
0.9400656814449918,3.307668425795596,2.1980018886605626,2.475187957160721,2.2488604009852637
0.9408866995073891,3.310117240422189,2.1980840417635394,2.482122544157762,2.251319093233664
0.9417077175697866,3.3108857480631864,2.208081020767773,2.483806539378073,2.2596876288593304
0.9425287356321839,3.311090404333674,2.2113544544436565,2.490166685314538,2.2627002628407804
0.9433497536945813,3.3123368445854093,2.214998834203368,2.4910390267348794,2.263528143114385
0.9441707717569786,3.313884990141338,2.2258727134201823,2.504092543255588,2.2647416814260093
0.944991789819376,3.3194934255727877,2.229151492626387,2.5046057681411766,2.26681853230203
0.9458128078817734,3.319539928194845,2.2292616604755073,2.505702051538934,2.2728709120935817
0.9466338259441708,3.320957433306432,2.2334314148131504,2.50634296995822,2.2739017441150713
0.9474548440065681,3.3232224952306444,2.234657811104918,2.5319156776734677,2.276454863593477
0.9482758620689655,3.3321069140176736,2.2351128418131156,2.5320952913688255,2.2865470925320475
0.9490968801313628,3.339364180478891,2.2378754542278343,2.54334508744583,2.296086967708026
0.9499178981937603,3.33951869905532,2.2425356763483837,2.545307506583727,2.3021623202796095
0.9507389162561576,3.3396066232993187,2.248050751983503,2.552472059094649,2.304020215093243
0.951559934318555,3.342111211277721,2.2512765291993726,2.5564346737791177,2.305372427765716
0.9523809523809523,3.3508412994082772,2.26116429871005,2.556545395118442,2.3230761517386487
0.9532019704433498,3.3667680138429223,2.263397860232624,2.561233804422797,2.3262571472442644
0.9540229885057471,3.369285258367873,2.2673559287447795,2.5624100793275435,2.329091667010331
0.9548440065681445,3.370330393255019,2.274626396106358,2.5665414419567085,2.338821286670876
0.9556650246305419,3.3712668511415953,2.2780339205792077,2.5675802487577553,2.3410084311420083
0.9564860426929392,3.379976021676517,2.27999917855054,2.5679092941200925,2.3457895528068913
0.9573070607553367,3.3827974573665727,2.2818487801468668,2.5717684304344792,2.3483495519315203
0.958128078817734,3.3848711739449824,2.282521269573539,2.5758658297354042,2.3509042860955747
0.9589490968801314,3.391664008568425,2.283342727736547,2.584668814544205,2.366544845544473
0.9597701149425287,3.3917641893606145,2.2845896623852386,2.5868835652867106,2.3681022468037236
0.9605911330049262,3.395156305966315,2.2867213513696596,2.5929732377887613,2.3875461183501594
0.9614121510673235,3.3955105853547987,2.2878681029910752,2.60523802011962,2.409009623363515
0.9622331691297209,3.4007883982736415,2.2912188758661807,2.6084526147621174,2.427416959345051
0.9630541871921182,3.401785554532275,2.299686451210192,2.6147762234840357,2.4276618195858397
0.9638752052545156,3.4042003207730938,2.3115556680738534,2.615890639287653,2.428753096716523
0.964696223316913,3.406647453380314,2.3233597673893236,2.6210599470928693,2.4437471135140676
0.9655172413793104,3.4219161117178047,2.3258230936653512,2.6239067090235895,2.4561390557987814
0.9663382594417077,3.424158955500981,2.334308668278765,2.6287901094257875,2.4689896845872723
0.9671592775041051,3.42947438098133,2.3402640874316383,2.631173332329944,2.514119748827876
0.9679802955665024,3.4363299503310896,2.3484281549815287,2.6397761407413536,2.516470925452983
0.9688013136288999,3.4399741053743607,2.3512324008049155,2.6435933759653105,2.517575269987953
0.9696223316912972,3.448848413141644,2.3581771325264524,2.6495278333557315,2.5193082539597844
0.9704433497536946,3.452383629800487,2.358445424594328,2.662509662490033,2.5229670505016815
0.9712643678160919,3.4524567574778318,2.3598140541361046,2.6658851881642978,2.523917544250198
0.9720853858784894,3.4575572337611113,2.3609689447770275,2.669742533338813,2.525915147184073
0.9729064039408867,3.4723577795449745,2.3762735128290338,2.675855492267233,2.5391203119631633
0.9737274220032841,3.4917346417339847,2.388117343290841,2.684696048023522,2.555530520492211
0.9745484400656814,3.494356769973276,2.3995640920543475,2.7154028617668313,2.5556867795144935
0.9753694581280788,3.4960804675199295,2.4066466133068523,2.7215564920748965,2.560028156012951
0.9761904761904762,3.5103084248604755,2.411885428656504,2.733022943534727,2.568032960147904
0.9770114942528736,3.5280377220202697,2.413752006716046,2.7398052905704224,2.5737010470180186
0.9778325123152709,3.534499552696349,2.4548902514864945,2.7416846502940606,2.587428180886585
0.9786535303776683,3.558147948607368,2.4592310274486415,2.755394893525202,2.639020646196667
0.9794745484400657,3.5899502237101175,2.4713634031161287,2.769955272597599,2.6666200562951303
0.9802955665024631,3.596756581435176,2.472118002562348,2.778495163652785,2.67150090407309
0.9811165845648604,3.6019380123007148,2.486629984010324,2.779207917288517,2.6783518728796403
0.9819376026272578,3.609310668899796,2.5017877879954997,2.7897540193606254,2.7204429623357083
0.9827586206896551,3.6928214026691513,2.5159280003444713,2.8125816818796983,2.7306079157485694
0.9835796387520526,3.698271598994169,2.5693821620574737,2.854844460288985,2.7345414955360607
0.9844006568144499,3.7976558518835737,2.5800956977100555,2.8625511762718627,2.793170817690056
0.9852216748768473,3.8442441331794677,2.6362400219679105,2.872497219399382,2.8363226362917477
0.9860426929392446,4.003389420611766,2.667236502992762,2.988818774517641,2.8802797634139194
0.986863711001642,4.050056221423055,2.7383568816916437,3.0006714437300697,2.930140660019359
0.9876847290640394,4.208889468853209,2.8017149838528264,3.0049394634002824,3.0557057649613193
0.9885057471264368,4.267340389498039,3.030245051538367,3.041005597201796,3.1655836439348666
0.9893267651888341,4.322774182969929,3.1925320825273538,3.086241793180119,3.1685192454258955
0.9901477832512315,4.733588081630257,3.2090380855620504,3.0919326088675185,3.1759337279547184
0.9909688013136289,4.788655154186179,3.271665442250677,3.1736633364762734,3.18051011698987
0.9917898193760263,4.837320389140577,3.3043346502405755,3.2995646672254018,3.250357190253674
0.9926108374384236,4.962921336202523,3.3305392629050403,3.3288765454691034,3.3309197112900897
0.993431855500821,10.0,3.4788829011538147,3.4159134755654565,3.4105817937753216
0.9942528735632183,10.0,3.591198370835347,3.650073610232346,3.5099990567781703
0.9950738916256158,10.0,3.684530200876743,3.6611842051067205,3.6793237153593354
0.9958949096880131,10.0,4.109160192659861,3.8338790639517173,3.753919885905128
0.9967159277504105,10.0,4.1518786227160005,4.002543212641387,4.1483443411065215
0.9975369458128078,10.0,10.0,4.113910276523015,4.2943663511033305
0.9983579638752053,10.0,10.0,10.0,10.0
0.9991789819376026,10.0,10.0,10.0,10.0
1.0,10.0,10.0,10.0,10.0


==> data/eigen_graph_biological_16/eigenvectors_logarithmic_relative_error.csv <==
matrix\type,BFloat16,Float16,LinearTakum16,Posit16
bio/bio-CE-GT,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bio/bio-CE-HT,-Inf,-Inf,-Inf,-Inf
bio/bio-CE-LC,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bio/bio-DM-HT,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bio/bio-DM-LC,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bio/bio-HS-HT,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bio/bio-HS-LC,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bio/bio-SC-CC,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bio/bio-SC-GT,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bio/bio-SC-LC,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bio/bio-SC-TS,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bio/bio-WormNet-v3-benchmark,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bio/bio-celegans,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bio/bio-celegans-dir,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bio/bio-diseasome,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bio/bio-dmela,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bio/bio-grid-fission-yeast,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bio/bio-grid-fruitfly,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bio/bio-grid-human,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bio/bio-grid-mouse,-Inf,-Inf,-Inf,-Inf
bio/bio-grid-plant,-Inf,-Inf,-Inf,-Inf
bio/bio-grid-worm,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bio/bio-yeast,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bio/bio-yeast-protein-inter,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bn/bn-cat-mixed-species_brain_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bn/bn-fly-drosophila_medulla_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bn/bn-macaque-rhesus_brain_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bn/bn-macaque-rhesus_brain_2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bn/bn-macaque-rhesus_cerebral-cortex_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bn/bn-macaque-rhesus_interareal-cortical-network_2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bn/bn-mouse-kasthuri_graph_v4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bn/bn-mouse_brain_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bn/bn-mouse_retina_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bn/bn-mouse_visual-cortex_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bn/bn-mouse_visual-cortex_2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
eco/eco-everglades,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
eco/eco-florida,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
eco/eco-foodweb-baydry,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
eco/eco-foodweb-baywet,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
eco/eco-mangwet,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
eco/eco-stmarks,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g100,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1000,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1001,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1002,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1003,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1004,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1005,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1006,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1007,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1008,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1009,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g101,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1010,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1011,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1012,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1013,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1014,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1015,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1016,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1017,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1018,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1019,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g102,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1020,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1021,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1022,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1023,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1024,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1025,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1026,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1027,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1028,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1029,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g103,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1030,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1031,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1032,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1033,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1034,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1035,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1036,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1037,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1038,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1039,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g104,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1040,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1041,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1042,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1043,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1044,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1045,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1046,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1047,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1048,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1049,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g105,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1050,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1051,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1052,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1053,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1054,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1055,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1056,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1057,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1058,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1059,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g106,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1060,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1061,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1062,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1063,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1064,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1065,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1066,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1067,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1068,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1069,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g107,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1070,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1071,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1072,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1073,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1074,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1075,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1076,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1077,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1078,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1079,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g108,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1080,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1081,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1082,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1083,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1084,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1085,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1086,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1087,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1088,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1089,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g109,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1090,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1091,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1092,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1093,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1094,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1095,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1096,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1097,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1098,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1099,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g110,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1100,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1101,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1102,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1103,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1104,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1105,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1106,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1107,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1108,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1109,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g111,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1110,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1111,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1112,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1113,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1114,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1115,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1116,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1117,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1118,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1119,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g112,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1120,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1121,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1122,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1123,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1124,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1125,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1126,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1127,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1128,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1129,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g113,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1130,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1131,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1132,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1133,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1134,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1135,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1136,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1137,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1138,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1139,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g114,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1140,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1141,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1142,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1143,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1144,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1145,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1146,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1147,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1148,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1149,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g115,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1150,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1151,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1152,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1153,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1154,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1155,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1156,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1157,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1158,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1159,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g116,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1160,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1161,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1162,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1163,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1164,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1165,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1166,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1167,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1168,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1169,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g117,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1170,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1171,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1172,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1173,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1174,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1175,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1176,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1177,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1178,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g118,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g119,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g12,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g120,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g121,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g122,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g123,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g124,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g125,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g126,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g127,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g128,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g129,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g13,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g130,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g131,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g132,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g133,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g134,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g135,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g136,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g137,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g138,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g139,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g14,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g140,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g141,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g142,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g143,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g144,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g145,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g146,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g147,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g148,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g149,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g15,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g150,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g151,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g152,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g153,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g154,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g155,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g156,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g157,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g158,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g159,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g16,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g160,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g161,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g162,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g163,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g164,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g165,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g166,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g167,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g168,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g169,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g17,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g170,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g171,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g172,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g173,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g174,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g175,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g176,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g177,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g178,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g179,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g18,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g180,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g181,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g182,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g183,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g184,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g185,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g186,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g187,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g188,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g189,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g19,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g190,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g191,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g192,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g193,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g194,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g195,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g196,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g197,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g198,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g199,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g20,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g200,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g201,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g202,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g203,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g204,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g205,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g206,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g207,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g208,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g209,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g21,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g210,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g211,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g212,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g213,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g214,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g215,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g216,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g217,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g218,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g219,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g22,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g220,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g221,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g222,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g223,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g224,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g225,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g226,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g227,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g228,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g229,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g23,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g230,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g231,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g232,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g233,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g234,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g235,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g236,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g237,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g238,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g239,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g24,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g240,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g241,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g242,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g243,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g244,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g245,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g246,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g247,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g248,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g249,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g25,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g250,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g251,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g252,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g253,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g254,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g255,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g256,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g257,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g258,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g259,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g26,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g260,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g261,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g262,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g263,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g264,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g265,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g266,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g267,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g268,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g269,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g27,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g270,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g271,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g272,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g273,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g274,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g275,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g276,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g277,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g278,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g279,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g28,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g280,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g281,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g282,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g283,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g284,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g285,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g286,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g287,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g288,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g289,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g29,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g290,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g291,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g292,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g293,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g294,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g295,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g296,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g297,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g298,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g299,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g30,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g300,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g301,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g302,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g303,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g304,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g305,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g306,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g307,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g308,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g309,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g31,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g310,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g311,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g312,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g313,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g314,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g315,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g316,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g317,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g318,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g319,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g32,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g320,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g321,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g322,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g323,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g324,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g325,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g326,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g327,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g328,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g329,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g33,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g330,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g331,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g332,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g333,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g334,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g335,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g336,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g337,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g338,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g339,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g34,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g340,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g341,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g342,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g343,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g344,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g345,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g346,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g347,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g348,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g349,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g35,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g350,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g351,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g352,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g353,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g354,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g355,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g356,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g357,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g358,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g359,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g36,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g360,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g361,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g362,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g363,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g364,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g365,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g366,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g367,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g368,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g369,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g37,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g370,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g371,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g372,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g373,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g374,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g375,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g376,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g377,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g378,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g379,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g38,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g380,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g381,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g382,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g383,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g384,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g385,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g386,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g387,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g388,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g389,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g39,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g390,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g391,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g392,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g393,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g394,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g395,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g396,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g397,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g398,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g399,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g40,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g400,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g401,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g402,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g403,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g404,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g405,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g406,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g407,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g408,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g409,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g41,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g410,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g411,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g412,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g413,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g414,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g415,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g416,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g417,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g418,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g419,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g42,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g420,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g421,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g422,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g423,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g424,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g425,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g426,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g427,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g428,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g429,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g43,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g430,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g431,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g432,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g433,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g434,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g435,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g436,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g437,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g438,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g439,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g44,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g440,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g441,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g442,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g443,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g444,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g445,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g446,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g447,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g448,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g449,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g45,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g450,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g451,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g452,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g453,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g454,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g455,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g456,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g457,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g458,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g459,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g46,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g460,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g461,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g462,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g463,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g464,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g465,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g466,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g467,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g468,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g469,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g47,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g470,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g471,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g472,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g473,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g474,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g475,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g476,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g477,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g478,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g479,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g48,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g480,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g481,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g482,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g483,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g484,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g485,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g486,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g487,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g488,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g489,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g49,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g490,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g491,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g492,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g493,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g494,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g495,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g496,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g497,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g498,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g499,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g50,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g500,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g501,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g502,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g503,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g504,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g505,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g506,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g507,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g508,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g509,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g51,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g510,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g511,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g512,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g513,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g514,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g515,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g516,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g517,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g518,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g519,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g52,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g520,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g521,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g522,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g523,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g524,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g525,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g526,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g527,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g528,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g529,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g53,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g530,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g531,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g532,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g533,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g534,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g535,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g536,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g537,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g538,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g539,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g54,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g540,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g541,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g542,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g543,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g544,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g545,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g546,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g547,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g548,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g549,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g55,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g550,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g551,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g552,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g553,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g554,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g555,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g556,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g557,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g558,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g559,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g56,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g560,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g561,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g562,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g563,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g564,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g565,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g566,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g567,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g568,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g569,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g57,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g570,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g571,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g572,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g573,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g574,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g575,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g576,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g577,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g578,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g579,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g58,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g580,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g581,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g582,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g583,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g584,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g585,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g586,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g587,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g588,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g589,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g59,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g590,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g591,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g592,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g593,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g594,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g595,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g596,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g597,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g598,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g599,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g6,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g60,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g600,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g601,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g602,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g603,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g604,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g605,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g606,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g607,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g608,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g609,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g61,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g610,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g611,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g612,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g613,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g614,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g615,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g616,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g617,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g618,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g619,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g62,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g620,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g621,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g622,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g623,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g624,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g625,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g626,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g627,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g628,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g629,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g63,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g630,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g631,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g632,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g633,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g634,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g635,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g636,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g637,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g638,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g639,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g64,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g640,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g641,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g642,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g643,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g644,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g645,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g646,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g647,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g648,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g649,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g65,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g650,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g651,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g652,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g653,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g654,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g655,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g656,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g657,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g658,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g659,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g66,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g660,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g661,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g662,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g663,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g664,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g665,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g666,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g667,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g668,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g669,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g67,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g670,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g671,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g672,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g673,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g674,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g675,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g676,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g677,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g678,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g679,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g68,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g680,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g681,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g682,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g683,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g684,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g685,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g686,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g687,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g688,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g689,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g69,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g690,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g691,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g692,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g693,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g694,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g695,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g696,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g697,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g698,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g699,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g70,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g700,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g701,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g702,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g703,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g704,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g705,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g706,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g707,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g708,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g709,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g71,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g710,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g711,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g712,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g713,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g714,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g715,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g716,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g717,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g718,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g719,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g72,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g720,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g721,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g722,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g723,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g724,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g725,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g726,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g727,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g728,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g729,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g73,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g730,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g731,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g732,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g733,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g734,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g735,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g736,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g737,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g738,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g739,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g74,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g740,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g741,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g742,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g743,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g744,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g745,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g746,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g747,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g748,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g749,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g75,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g750,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g751,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g752,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g753,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g754,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g755,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g756,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g757,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g758,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g759,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g76,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g760,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g761,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g762,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g763,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g764,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g765,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g766,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g767,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g768,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g769,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g77,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g770,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g771,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g772,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g773,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g774,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g775,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g776,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g777,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g778,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g779,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g78,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g780,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g781,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g782,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g783,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g784,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g785,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g786,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g787,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g788,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g789,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g79,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g790,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g791,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g792,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g793,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g794,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g795,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g796,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g797,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g798,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g799,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g80,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g800,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g801,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g802,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g803,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g804,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g805,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g806,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g807,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g808,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g809,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g81,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g810,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g811,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g812,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g813,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g814,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g815,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g816,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g817,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g818,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g819,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g82,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g820,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g821,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g822,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g823,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g824,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g825,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g826,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g827,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g828,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g829,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g83,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g830,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g831,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g832,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g833,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g834,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g835,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g836,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g837,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g838,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g839,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g84,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g840,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g841,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g842,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g843,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g844,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g845,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g846,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g847,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g848,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g849,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g85,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g850,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g851,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g852,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g853,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g854,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g855,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g856,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g857,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g858,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g859,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g86,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g860,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g861,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g862,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g863,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g864,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g865,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g866,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g867,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g868,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g869,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g87,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g870,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g871,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g872,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g873,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g874,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g875,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g876,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g877,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g878,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g879,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g88,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g880,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g881,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g882,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g883,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g884,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g885,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g886,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g887,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g888,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g889,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g89,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g890,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g891,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g892,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g893,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g894,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g895,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g896,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g897,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g898,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g899,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g90,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g900,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g901,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g902,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g903,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g904,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g905,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g906,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g907,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g908,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g909,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g91,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g910,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g911,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g912,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g913,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g914,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g915,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g916,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g917,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g918,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g919,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g92,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g920,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g921,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g922,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g923,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g924,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g925,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g926,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g927,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g928,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g929,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g93,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g930,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g931,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g932,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g933,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g934,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g935,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g936,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g937,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g938,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g939,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g94,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g940,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g941,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g942,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g943,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g944,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g945,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g946,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g947,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g948,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g949,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g95,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g950,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g951,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g952,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g953,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g954,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g955,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g956,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g957,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g958,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g959,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g96,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g960,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g961,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g962,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g963,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g964,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g965,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g966,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g967,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g968,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g969,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g97,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g970,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g971,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g972,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g973,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g974,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g975,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g976,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g977,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g978,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g979,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g98,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g980,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g981,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g982,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g983,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g984,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g985,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g986,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g987,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g988,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g989,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g99,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g990,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g991,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g992,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g993,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g994,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g995,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g996,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g997,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g998,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g999,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00


==> data/eigen_graph_biological_16/eigenvectors_logarithmic_relative_error.sorted.csv <==
percent,BFloat16,Float16,LinearTakum16,Posit16
0.0,0.0,0.0,0.0,0.0
0.0008210180623973727,0.0,0.0,0.0,0.0
0.0016420361247947454,0.0,0.0,0.0,0.0
0.0024630541871921183,0.0,0.0,0.0,0.0
0.003284072249589491,0.0,0.0,0.0,0.0
0.004105090311986864,0.0,0.0,0.0,0.0
0.0049261083743842365,0.0,0.0,0.0,0.0
0.005747126436781609,0.0,0.0,0.0,0.0
0.006568144499178982,0.0,0.0,0.0,0.0
0.007389162561576354,0.0,0.0,0.0,0.0
0.008210180623973728,0.0,0.0,0.0,0.0
0.0090311986863711,0.0,0.0,0.0,0.0
0.009852216748768473,0.0,0.0,0.0,0.0
0.010673234811165846,0.0,0.0,0.0,0.0
0.011494252873563218,0.0,0.0,0.0,0.0
0.012315270935960592,0.0,0.0,0.0,0.0
0.013136288998357963,0.0,0.0,0.0,0.0
0.013957307060755337,0.0,0.0,0.0,0.0
0.014778325123152709,0.0,0.0,0.0,0.0
0.015599343185550082,0.0,0.0,0.0,0.0
0.016420361247947456,0.0,0.0,0.0,0.0
0.017241379310344827,0.0,0.0,0.0,0.0
0.0180623973727422,0.0,0.0,0.0,0.0
0.018883415435139574,0.0,0.0,0.0,0.0
0.019704433497536946,0.0,0.0,0.0,0.0
0.020525451559934318,0.0,0.0,0.0,0.0
0.021346469622331693,0.0,0.0,0.0,0.0
0.022167487684729065,0.0,0.0,0.0,0.0
0.022988505747126436,0.0,0.0,0.0,0.0
0.023809523809523808,0.0,0.0,0.0,0.0
0.024630541871921183,0.0,0.0,0.0,0.0
0.025451559934318555,0.0,0.0,0.0,0.0
0.026272577996715927,0.0,0.0,0.0,0.0
0.027093596059113302,0.0,0.0,0.0,0.0
0.027914614121510674,0.0,0.0,0.0,0.0
0.028735632183908046,0.0,0.0,0.0,0.0
0.029556650246305417,0.0,0.0,0.0,0.0
0.030377668308702793,0.0,0.0,0.0,0.0
0.031198686371100164,0.0,0.0,0.0,0.0
0.03201970443349754,0.0,0.0,0.0,0.0
0.03284072249589491,0.0,0.0,0.0,0.0
0.03366174055829228,0.0,0.0,0.0,0.0
0.034482758620689655,0.0,0.0,0.0,0.0
0.035303776683087026,0.0,0.0,0.0,0.0
0.0361247947454844,0.0,0.0,0.0,0.0
0.03694581280788178,0.0,0.0,0.0,0.0
0.03776683087027915,0.0,0.0,0.0,0.0
0.03858784893267652,0.0,0.0,0.0,0.0
0.03940886699507389,0.0,0.0,0.0,0.0
0.040229885057471264,0.0,0.0,0.0,0.0
0.041050903119868636,0.0,0.0,0.0,0.0
0.04187192118226601,0.0,0.0,0.0,0.0
0.042692939244663386,0.0,0.0,0.0,0.0
0.04351395730706076,0.0,0.0,0.0,0.0
0.04433497536945813,0.0,0.0,0.0,0.0
0.0451559934318555,0.0,0.0,0.0,0.0
0.04597701149425287,0.0,0.0,0.0,0.0
0.046798029556650245,0.0,0.0,0.0,0.0
0.047619047619047616,0.0,0.0,0.0,0.0
0.048440065681444995,0.0,0.0,0.0,0.0
0.04926108374384237,0.0,0.0,0.0,0.0
0.05008210180623974,0.0,0.0,0.0,0.0
0.05090311986863711,0.0,0.0,0.0,0.0
0.05172413793103448,0.0,0.0,0.0,0.0
0.052545155993431854,0.0,0.0,0.0,0.0
0.053366174055829226,0.0,0.0,0.0,0.0
0.054187192118226604,0.0,0.0,0.0,0.0
0.055008210180623976,0.0,0.0,0.0,0.0
0.05582922824302135,0.0,0.0,0.0,0.0
0.05665024630541872,0.0,0.0,0.0,0.0
0.05747126436781609,0.0,0.0,0.0,0.0
0.05829228243021346,0.0,0.0,0.0,0.0
0.059113300492610835,0.0,0.0,0.0,0.0
0.05993431855500821,0.0,0.0,0.0,0.0
0.060755336617405585,0.0,0.0,0.0,0.0
0.06157635467980296,0.0,0.0,0.0,0.0
0.06239737274220033,0.0,0.0,0.0,0.0
0.06321839080459771,0.0,0.0,0.0,0.0
0.06403940886699508,0.0,0.0,0.0,0.0
0.06486042692939245,0.0,0.0,0.0,0.0
0.06568144499178982,0.0,0.0,0.0,0.0
0.0665024630541872,0.0,0.0,0.0,0.0
0.06732348111658457,0.0,0.0,0.0,0.0
0.06814449917898194,0.0,0.0,0.0,0.0
0.06896551724137931,0.0,0.0,0.0,0.0
0.06978653530377668,0.0,0.0,0.0,0.0
0.07060755336617405,0.0,0.0,0.0,0.0
0.07142857142857142,0.0,0.0,0.0,0.0
0.0722495894909688,0.0,0.0,0.0,0.0
0.07307060755336617,0.0,0.0,0.0,0.0
0.07389162561576355,0.0,0.0,0.0,0.0
0.07471264367816093,0.0,0.0,0.0,0.0
0.0755336617405583,0.0,0.0,0.0,0.0
0.07635467980295567,0.0,0.0,0.0,0.0
0.07717569786535304,0.0,0.0,0.0,0.0
0.07799671592775041,0.0,0.0,0.0,0.0
0.07881773399014778,0.0,0.0,0.0,0.0
0.07963875205254516,0.0,0.0,0.0,0.0
0.08045977011494253,0.0,0.0,0.0,0.0
0.0812807881773399,0.0,0.0,0.0,0.0
0.08210180623973727,0.0,0.0,0.0,0.0
0.08292282430213464,0.0,0.0,0.0,0.0
0.08374384236453201,0.0,0.0,0.0,0.0
0.08456486042692939,0.0,0.0,0.0,0.0
0.08538587848932677,0.0,0.0,0.0,0.0
0.08620689655172414,0.0,0.0,0.0,0.0
0.08702791461412152,0.0,0.0,0.0,0.0
0.08784893267651889,0.0,0.0,0.0,0.0
0.08866995073891626,0.0,0.0,0.0,0.0
0.08949096880131363,0.0,0.0,0.0,0.0
0.090311986863711,0.0,0.0,0.0,0.0
0.09113300492610837,0.0,0.0,0.0,0.0
0.09195402298850575,0.0,0.0,0.0,0.0
0.09277504105090312,0.0,0.0,0.0,0.0
0.09359605911330049,0.0,0.0,0.0,0.0
0.09441707717569786,0.0,0.0,0.0,0.0
0.09523809523809523,0.0,0.0,0.0,0.0
0.0960591133004926,0.0,0.0,0.0,0.0
0.09688013136288999,0.0,0.0,0.0,0.0
0.09770114942528736,0.0,0.0,0.0,0.0
0.09852216748768473,0.0,0.0,0.0,0.0
0.0993431855500821,0.0,0.0,0.0,0.0
0.10016420361247948,0.0,0.0,0.0,0.0
0.10098522167487685,0.0,0.0,0.0,0.0
0.10180623973727422,0.0,0.0,0.0,0.0
0.10262725779967159,0.0,0.0,0.0,0.0
0.10344827586206896,0.0,0.0,0.0,0.0
0.10426929392446634,0.0,0.0,0.0,0.0
0.10509031198686371,0.0,0.0,0.0,0.0
0.10591133004926108,0.0,0.0,0.0,0.0
0.10673234811165845,0.0,0.0,0.0,0.0
0.10755336617405582,0.0,0.0,0.0,0.0
0.10837438423645321,0.0,0.0,0.0,0.0
0.10919540229885058,0.0,0.0,0.0,0.0
0.11001642036124795,0.0,0.0,0.0,0.0
0.11083743842364532,0.0,0.0,0.0,0.0
0.1116584564860427,0.0,0.0,0.0,0.0
0.11247947454844007,0.0,0.0,0.0,0.0
0.11330049261083744,0.0,0.0,0.0,0.0
0.11412151067323481,0.0,0.0,0.0,0.0
0.11494252873563218,0.0,0.0,0.0,0.0
0.11576354679802955,0.0,0.0,0.0,0.0
0.11658456486042693,0.0,0.0,0.0,0.0
0.1174055829228243,0.0,0.0,0.0,0.0
0.11822660098522167,0.0,0.0,0.0,0.0
0.11904761904761904,0.0,0.0,0.0,0.0
0.11986863711001643,0.0,0.0,0.0,0.0
0.1206896551724138,0.0,0.0,0.0,0.0
0.12151067323481117,0.0,0.0,0.0,0.0
0.12233169129720854,0.0,0.0,0.0,0.0
0.12315270935960591,0.0,0.0,0.0,0.0
0.12397372742200329,0.0,0.0,0.0,0.0
0.12479474548440066,0.0,0.0,0.0,0.0
0.12561576354679804,0.0,0.0,0.0,0.0
0.12643678160919541,0.0,0.0,0.0,0.0
0.1272577996715928,0.0,0.0,0.0,0.0
0.12807881773399016,0.0,0.0,0.0,0.0
0.12889983579638753,0.0,0.0,0.0,0.0
0.1297208538587849,0.0,0.0,0.0,0.0
0.13054187192118227,0.0,0.0,0.0,0.0
0.13136288998357964,0.0,0.0,0.0,0.0
0.13218390804597702,0.0,0.0,0.0,0.0
0.1330049261083744,0.0,0.0,0.0,0.0
0.13382594417077176,0.0,0.0,0.0,0.0
0.13464696223316913,0.0,0.0,0.0,0.0
0.1354679802955665,0.0,0.0,0.0,0.0
0.13628899835796388,0.0,0.0,0.0,0.0
0.13711001642036125,0.0,0.0,0.0,0.0
0.13793103448275862,0.0,0.0,0.0,0.0
0.138752052545156,0.0,0.0,0.0,0.0
0.13957307060755336,0.0,0.0,0.0,0.0
0.14039408866995073,0.0,0.0,0.0,0.0
0.1412151067323481,0.0,0.0,0.0,0.0
0.14203612479474548,0.0,0.0,0.0,0.0
0.14285714285714285,0.0,0.0,0.0,0.0
0.14367816091954022,0.0,0.0,0.0,0.0
0.1444991789819376,0.0,0.0,0.0,0.0
0.14532019704433496,0.0,0.0,0.0,0.0
0.14614121510673234,0.0,0.0,0.0,0.0
0.1469622331691297,0.0,0.0,0.0,0.0
0.1477832512315271,0.0,0.0,0.0,0.0
0.14860426929392448,0.0,0.0,0.0,0.0
0.14942528735632185,0.0,0.0,0.0,0.0
0.15024630541871922,0.0,0.0,0.0,0.0
0.1510673234811166,0.0,0.0,0.0,0.0
0.15188834154351397,0.0,0.0,0.0,0.0
0.15270935960591134,0.0,0.0,0.0,0.0
0.1535303776683087,0.0,0.0,0.0,0.0
0.15435139573070608,0.0,0.0,0.0,0.0
0.15517241379310345,0.0,0.0,0.0,0.0
0.15599343185550082,0.0,0.0,0.0,0.0
0.1568144499178982,0.0,0.0,0.0,0.0
0.15763546798029557,0.0,0.0,0.0,0.0
0.15845648604269294,0.0,0.0,0.0,0.0
0.1592775041050903,0.0,0.0,0.0,0.0
0.16009852216748768,0.0,0.0,0.0,0.0
0.16091954022988506,0.0,0.0,0.0,0.0
0.16174055829228243,0.0,0.0,0.0,0.0
0.1625615763546798,0.0,0.0,0.0,0.0
0.16338259441707717,0.0,0.0,0.0,0.0
0.16420361247947454,0.0,0.0,0.0,0.0
0.16502463054187191,0.0,0.0,0.0,0.0
0.16584564860426929,0.0,0.0,0.0,0.0
0.16666666666666666,0.0,0.0,0.0,0.0
0.16748768472906403,0.0,0.0,0.0,0.0
0.1683087027914614,0.0,0.0,0.0,0.0
0.16912972085385877,0.0,0.0,0.0,0.0
0.16995073891625614,0.0,0.0,0.0,0.0
0.17077175697865354,0.0,0.0,0.0,0.0
0.17159277504105092,0.0,0.0,0.0,0.0
0.1724137931034483,0.0,0.0,0.0,0.0
0.17323481116584566,0.0,0.0,0.0,0.0
0.17405582922824303,0.0,0.0,0.0,0.0
0.1748768472906404,0.0,0.0,0.0,0.0
0.17569786535303777,0.0,0.0,0.0,0.0
0.17651888341543515,0.0,0.0,0.0,0.0
0.17733990147783252,0.0,0.0,0.0,0.0
0.1781609195402299,0.0,0.0,0.0,0.0
0.17898193760262726,0.0,0.0,0.0,0.0
0.17980295566502463,0.0,0.0,0.0,0.0
0.180623973727422,0.0,0.0,0.0,0.0
0.18144499178981938,0.0,0.0,0.0,0.0
0.18226600985221675,0.0,0.0,0.0,0.0
0.18308702791461412,0.0,0.0,0.0,0.0
0.1839080459770115,0.0,0.0,0.0,0.0
0.18472906403940886,0.0,0.0,0.0,0.0
0.18555008210180624,0.0,0.0,0.0,0.0
0.1863711001642036,0.0,0.0,0.0,0.0
0.18719211822660098,0.0,0.0,0.0,0.0
0.18801313628899835,0.0,0.0,0.0,0.0
0.18883415435139572,0.0,0.0,0.0,0.0
0.1896551724137931,0.0,0.0,0.0,0.0
0.19047619047619047,0.0,0.0,0.0,0.0
0.19129720853858784,0.0,0.0,0.0,0.0
0.1921182266009852,0.0,0.0,0.0,0.0
0.19293924466338258,0.0,0.0,0.0,0.0
0.19376026272577998,0.0,0.0,0.0,0.0
0.19458128078817735,0.0,0.0,0.0,0.0
0.19540229885057472,0.0,0.0,0.0,0.0
0.1962233169129721,0.0,0.0,0.0,0.0
0.19704433497536947,0.0,0.0,0.0,0.0
0.19786535303776684,0.0,0.0,0.0,0.0
0.1986863711001642,0.0,0.0,0.0,0.0
0.19950738916256158,0.0,0.0,0.0,0.0
0.20032840722495895,0.0,0.0,0.0,0.0
0.20114942528735633,0.0,0.0,0.0,0.0
0.2019704433497537,0.0,0.0,0.0,0.0
0.20279146141215107,0.0,0.0,0.0,0.0
0.20361247947454844,0.0,0.0,0.0,0.0
0.2044334975369458,0.0,0.0,0.0,0.0
0.20525451559934318,0.0,0.0,0.0,0.0
0.20607553366174056,0.0,0.0,0.0,0.0
0.20689655172413793,0.0,0.0,0.0,0.0
0.2077175697865353,0.0,0.0,0.0,0.0
0.20853858784893267,0.0,0.0,0.0,0.0
0.20935960591133004,0.0,0.0,0.0,0.0
0.21018062397372742,0.0,0.0,0.0,0.0
0.2110016420361248,0.0,0.0,0.0,0.0
0.21182266009852216,0.0,0.0,0.0,0.0
0.21264367816091953,0.0,0.0,0.0,0.0
0.2134646962233169,0.0,0.0,0.0,0.0
0.21428571428571427,0.0,0.0,0.0,0.0
0.21510673234811165,0.0,0.0,0.0,0.0
0.21592775041050905,0.0,0.0,0.0,0.0
0.21674876847290642,0.0,0.0,0.0,0.0
0.2175697865353038,0.0,0.0,0.0,0.0
0.21839080459770116,0.0,0.0,0.0,0.0
0.21921182266009853,0.0,0.0,0.0,0.0
0.2200328407224959,0.0,0.0,0.0,0.0
0.22085385878489328,0.0,0.0,0.0,0.0
0.22167487684729065,0.0,0.0,0.0,0.0
0.22249589490968802,0.0,0.0,0.0,0.0
0.2233169129720854,0.0,0.0,0.0,0.0
0.22413793103448276,0.0,0.0,0.0,0.0
0.22495894909688013,0.0,0.0,0.0,0.0
0.2257799671592775,0.0,0.0,0.0,0.0
0.22660098522167488,0.0,0.0,0.0,0.0
0.22742200328407225,0.0,0.0,0.0,0.0
0.22824302134646962,0.0,0.0,0.0,0.0
0.229064039408867,0.0,0.0,0.0,0.0
0.22988505747126436,0.0,0.0,0.0,0.0
0.23070607553366174,0.0,0.0,0.0,0.0
0.2315270935960591,0.0,0.0,0.0,0.0
0.23234811165845648,0.0,0.0,0.0,0.0
0.23316912972085385,0.0,0.0,0.0,0.0
0.23399014778325122,0.0,0.0,0.0,0.0
0.2348111658456486,0.0,0.0,0.0,0.0
0.23563218390804597,0.0,0.0,0.0,0.0
0.23645320197044334,0.0,0.0,0.0,0.0
0.2372742200328407,0.0,0.0,0.0,0.0
0.23809523809523808,0.0,0.0,0.0,0.0
0.23891625615763548,0.0,0.0,0.0,0.0
0.23973727422003285,0.0,0.0,0.0,0.0
0.24055829228243022,0.0,0.0,0.0,0.0
0.2413793103448276,0.0,0.0,0.0,0.0
0.24220032840722497,0.0,0.0,0.0,0.0
0.24302134646962234,0.0,0.0,0.0,0.0
0.2438423645320197,0.0,0.0,0.0,0.0
0.24466338259441708,0.0,0.0,0.0,0.0
0.24548440065681446,0.0,0.0,0.0,0.0
0.24630541871921183,0.0,0.0,0.0,0.0
0.2471264367816092,0.0,0.0,0.0,0.0
0.24794745484400657,0.0,0.0,0.0,0.0
0.24876847290640394,0.0,0.0,0.0,0.0
0.24958949096880131,0.0,0.0,0.0,0.0
0.2504105090311987,0.0,0.0,0.0,0.0
0.2512315270935961,0.0,0.0,0.0,0.0
0.25205254515599346,0.0,0.0,0.0,0.0
0.25287356321839083,0.0,0.0,0.0,0.0
0.2536945812807882,0.0,0.0,0.0,0.0
0.2545155993431856,0.0,0.0,0.0,0.0
0.25533661740558294,0.0,0.0,0.0,0.0
0.2561576354679803,0.0,0.0,0.0,0.0
0.2569786535303777,0.0,0.0,0.0,0.0
0.25779967159277506,0.0,0.0,0.0,0.0
0.25862068965517243,0.0,0.0,0.0,0.0
0.2594417077175698,0.0,0.0,0.0,0.0
0.2602627257799672,0.0,0.0,0.0,0.0
0.26108374384236455,0.0,0.0,0.0,0.0
0.2619047619047619,0.0,0.0,0.0,0.0
0.2627257799671593,0.0,0.0,0.0,0.0
0.26354679802955666,0.0,0.0,0.0,0.0
0.26436781609195403,0.0,0.0,0.0,0.0
0.2651888341543514,0.0,0.0,0.0,0.0
0.2660098522167488,0.0,0.0,0.0,0.0
0.26683087027914615,0.0,0.0,0.0,0.0
0.2676518883415435,0.0,0.0,0.0,0.0
0.2684729064039409,0.0,0.0,0.0,0.0
0.26929392446633826,0.0,0.0,0.0,0.0
0.27011494252873564,0.0,0.0,0.0,0.0
0.270935960591133,0.0,0.0,0.0,0.0
0.2717569786535304,0.0,0.0,0.0,0.0
0.27257799671592775,0.0,0.0,0.0,0.0
0.2733990147783251,0.0,0.0,0.0,0.0
0.2742200328407225,0.0,0.0,0.0,0.0
0.27504105090311987,0.0,0.0,0.0,0.0
0.27586206896551724,0.0,0.0,0.0,0.0
0.2766830870279146,0.0,0.0,0.0,0.0
0.277504105090312,0.0,0.0,0.0,0.0
0.27832512315270935,0.0,0.0,0.0,0.0
0.2791461412151067,0.0,0.0,0.0,0.0
0.2799671592775041,0.0,0.0,0.0,0.0
0.28078817733990147,0.0,0.0,0.0,0.0
0.28160919540229884,0.0,0.0,0.0,0.0
0.2824302134646962,0.0,0.0,0.0,0.0
0.2832512315270936,0.0,0.0,0.0,0.0
0.28407224958949095,0.0,0.0,0.0,0.0
0.2848932676518883,0.0,0.0,0.0,0.0
0.2857142857142857,0.0,0.0,0.0,0.0
0.28653530377668307,0.0,0.0,0.0,0.0
0.28735632183908044,0.0,0.0,0.0,0.0
0.2881773399014778,0.0,0.0,0.0,0.0
0.2889983579638752,0.0,0.0,0.0,0.0
0.28981937602627256,0.0,0.0,0.0,0.0
0.29064039408866993,0.0,0.0,0.0,0.0
0.2914614121510673,0.0,0.0,0.0,0.0
0.2922824302134647,0.0,0.0,0.0,0.0
0.29310344827586204,0.0,0.0,0.0,0.0
0.2939244663382594,0.0,0.0,0.0,0.0
0.2947454844006568,0.0,0.0,0.0,0.0
0.2955665024630542,0.0,0.0,0.0,0.0
0.2963875205254516,0.0,0.0,0.0,0.0
0.29720853858784896,0.0,0.0,0.0,0.0
0.29802955665024633,0.0,0.0,0.0,0.0
0.2988505747126437,0.0,0.0,0.0,0.0
0.2996715927750411,0.0,0.0,0.0,0.0
0.30049261083743845,0.0,0.0,0.0,0.0
0.3013136288998358,0.0,0.0,0.0,0.0
0.3021346469622332,0.0,0.0,0.0,0.0
0.30295566502463056,0.0,0.0,0.0,0.0
0.30377668308702793,0.0,0.0,0.0,0.0
0.3045977011494253,0.0,0.0,0.0,0.0
0.3054187192118227,0.0,0.0,0.0,0.0
0.30623973727422005,0.0,0.0,0.0,0.0
0.3070607553366174,0.0,0.0,0.0,0.0
0.3078817733990148,0.0,0.0,0.0,0.0
0.30870279146141216,0.0,0.0,0.0,0.0
0.30952380952380953,0.0,0.0,0.0,0.0
0.3103448275862069,0.0,0.0,0.0,0.0
0.3111658456486043,0.0,0.0,0.0,0.0
0.31198686371100165,0.0,0.0,0.0,0.0
0.312807881773399,0.0,0.0,0.0,0.0
0.3136288998357964,0.0,0.0,0.0,0.0
0.31444991789819376,0.0,0.0,0.0,0.0
0.31527093596059114,0.0,0.0,0.0,0.0
0.3160919540229885,0.0,0.0,0.0,0.0
0.3169129720853859,0.0,0.0,0.0,0.0
0.31773399014778325,0.0,0.0,0.0,0.0
0.3185550082101806,0.0,0.0,0.0,0.0
0.319376026272578,0.0,0.0,0.0,0.0
0.32019704433497537,0.0,0.0,0.0,0.0
0.32101806239737274,0.0,0.0,0.0,0.0
0.3218390804597701,0.0,0.0,0.0,0.0
0.3226600985221675,0.0,0.0,0.0,0.0
0.32348111658456485,0.0,0.0,0.0,0.0
0.3243021346469622,0.0,0.0,0.0,0.0
0.3251231527093596,0.0,0.0,0.0,0.0
0.32594417077175697,0.0,0.0,0.0,0.0
0.32676518883415434,0.0,0.0,0.0,0.0
0.3275862068965517,0.0,0.0,0.0,0.0
0.3284072249589491,0.0,0.0,0.0,0.0
0.32922824302134646,0.0,0.0,0.0,0.0
0.33004926108374383,0.0,0.0,0.0,0.0
0.3308702791461412,0.0,0.0,0.0,0.0
0.33169129720853857,0.0,0.0,0.0,0.0
0.33251231527093594,0.0,0.0,0.0,0.0
0.3333333333333333,0.0,0.0,0.0,0.0
0.3341543513957307,0.0,0.0,0.0,0.0
0.33497536945812806,0.0,0.0,0.0,0.0
0.33579638752052543,0.0,0.0,0.0,0.0
0.3366174055829228,0.0,0.0,0.0,0.0
0.3374384236453202,0.0,0.0,0.0,0.0
0.33825944170771755,0.0,0.0,0.0,0.0
0.3390804597701149,0.0,0.0,0.0,0.0
0.3399014778325123,0.0,0.0,0.0,0.0
0.34072249589490966,0.0,0.0,0.0,0.0
0.3415435139573071,0.0,0.0,0.0,0.0
0.34236453201970446,0.0,0.0,0.0,0.0
0.34318555008210183,0.0,0.0,0.0,0.0
0.3440065681444992,0.0,0.0,0.0,0.0
0.3448275862068966,0.0,0.0,0.0,0.0
0.34564860426929395,0.0,0.0,0.0,0.0
0.3464696223316913,0.0,0.0,0.0,0.0
0.3472906403940887,0.0,0.0,0.0,0.0
0.34811165845648606,0.0,0.0,0.0,0.0
0.34893267651888343,0.0,0.0,0.0,0.0
0.3497536945812808,0.0,0.0,0.0,0.0
0.3505747126436782,0.0,0.0,0.0,0.0
0.35139573070607555,0.0,0.0,0.0,0.0
0.3522167487684729,0.0,0.0,0.0,0.0
0.3530377668308703,0.0,0.0,0.0,0.0
0.35385878489326766,0.0,0.0,0.0,0.0
0.35467980295566504,0.0,0.0,0.0,0.0
0.3555008210180624,0.0,0.0,0.0,0.0
0.3563218390804598,0.0,0.0,0.0,0.0
0.35714285714285715,0.0,0.0,0.0,0.0
0.3579638752052545,0.0,0.0,0.0,0.0
0.3587848932676519,0.0,0.0,0.0,0.0
0.35960591133004927,0.0,0.0,0.0,0.0
0.36042692939244664,0.0,0.0,0.0,0.0
0.361247947454844,0.0,0.0,0.0,0.0
0.3620689655172414,0.0,0.0,0.0,0.0
0.36288998357963875,0.0,0.0,0.0,0.0
0.3637110016420361,0.0,0.0,0.0,0.0
0.3645320197044335,0.0,0.0,0.0,0.0
0.36535303776683087,0.0,0.0,0.0,0.0
0.36617405582922824,0.0,0.0,0.0,0.0
0.3669950738916256,0.0,0.0,0.0,0.0
0.367816091954023,0.0,0.0,0.0,0.0
0.36863711001642036,0.0,0.0,0.0,0.0
0.3694581280788177,0.0,0.0,0.0,0.0
0.3702791461412151,0.0,0.0,0.0,0.0
0.37110016420361247,0.0,0.0,0.0,0.0
0.37192118226600984,0.0,0.0,0.0,0.0
0.3727422003284072,0.0,0.0,0.0,0.0
0.3735632183908046,0.0,0.0,0.0,0.0
0.37438423645320196,0.0,0.0,0.0,0.0
0.37520525451559933,0.0,0.0,0.0,0.0
0.3760262725779967,0.0,0.0,0.0,0.0
0.3768472906403941,0.0,0.0,0.0,0.0
0.37766830870279144,0.0,0.0,0.0,0.0
0.3784893267651888,0.0,0.0,0.0,0.0
0.3793103448275862,0.0,0.0,0.0,0.0
0.38013136288998356,0.0,0.0,0.0,0.0
0.38095238095238093,0.0,0.0,0.0,0.0
0.3817733990147783,0.0,0.0,0.0,0.0
0.3825944170771757,0.0,0.0,0.0,0.0
0.38341543513957305,0.0,0.0,0.0,0.0
0.3842364532019704,0.0,0.0,0.0,0.0
0.3850574712643678,0.0,0.0,0.0,0.0
0.38587848932676516,0.0,0.0,0.0,0.0
0.3866995073891626,0.0,0.0,0.0,0.0
0.38752052545155996,0.0,0.0,0.0,0.0
0.38834154351395733,0.0,0.0,0.0,0.0
0.3891625615763547,0.0,0.0,0.0,0.0
0.3899835796387521,0.0,0.0,0.0,0.0
0.39080459770114945,0.0,0.0,0.0,0.0
0.3916256157635468,0.0,0.0,0.0,0.0
0.3924466338259442,0.0,0.0,0.0,0.0
0.39326765188834156,0.0,0.0,0.0,0.0
0.39408866995073893,0.0,0.0,0.0,0.0
0.3949096880131363,0.0,0.0,0.0,0.0
0.3957307060755337,0.0,0.0,0.0,0.0
0.39655172413793105,0.0,0.0,0.0,0.0
0.3973727422003284,0.0,0.0,0.0,0.0
0.3981937602627258,0.0,0.0,0.0,0.0
0.39901477832512317,0.0,0.0,0.0,0.0
0.39983579638752054,0.0,0.0,0.0,0.0
0.4006568144499179,0.0,0.0,0.0,0.0
0.4014778325123153,0.0,0.0,0.0,0.0
0.40229885057471265,0.0,0.0,0.0,0.0
0.40311986863711,0.0,0.0,0.0,0.0
0.4039408866995074,0.0,0.0,0.0,0.0
0.40476190476190477,0.0,0.0,0.0,0.0
0.40558292282430214,0.0,0.0,0.0,0.0
0.4064039408866995,0.0,0.0,0.0,0.0
0.4072249589490969,0.0,0.0,0.0,0.0
0.40804597701149425,0.0,0.0,0.0,0.0
0.4088669950738916,0.0,0.0,0.0,0.0
0.409688013136289,0.0,0.0,0.0,0.0
0.41050903119868637,0.0,0.0,0.0,0.0
0.41133004926108374,0.0,0.0,0.0,0.0
0.4121510673234811,0.0,0.0,0.0,0.0
0.4129720853858785,0.0,0.0,0.0,0.0
0.41379310344827586,0.0,0.0,0.0,0.0
0.41461412151067323,0.0,0.0,0.0,0.0
0.4154351395730706,0.0,0.0,0.0,0.0
0.41625615763546797,0.0,0.0,0.0,0.0
0.41707717569786534,0.0,0.0,0.0,0.0
0.4178981937602627,0.0,0.0,0.0,0.0
0.4187192118226601,0.0,0.0,0.0,0.0
0.41954022988505746,0.0,0.0,0.0,0.0
0.42036124794745483,0.0,0.0,0.0,0.0
0.4211822660098522,0.0,0.0,0.0,0.0
0.4220032840722496,0.0,0.0,0.0,0.0
0.42282430213464695,0.0,0.0,0.0,0.0
0.4236453201970443,0.0,0.0,0.0,0.0
0.4244663382594417,0.0,0.0,0.0,0.0
0.42528735632183906,0.0,0.0,0.0,0.0
0.42610837438423643,0.0,0.0,0.0,0.0
0.4269293924466338,0.0,0.0,0.0,0.0
0.4277504105090312,0.0,0.0,0.0,0.0
0.42857142857142855,0.0,0.0,0.0,0.0
0.4293924466338259,0.0,0.0,0.0,0.0
0.4302134646962233,0.0,0.0,0.0,0.0
0.43103448275862066,0.0,0.0,0.0,0.0
0.4318555008210181,0.0,0.0,0.0,0.0
0.43267651888341546,0.0,0.0,0.0,0.0
0.43349753694581283,0.0,0.0,0.0,0.0
0.4343185550082102,0.0,0.0,0.0,0.0
0.4351395730706076,0.0,0.0,0.0,0.0
0.43596059113300495,0.0,0.0,0.0,0.0
0.4367816091954023,0.0,0.0,0.0,0.0
0.4376026272577997,0.0,0.0,0.0,0.0
0.43842364532019706,0.0,0.0,0.0,0.0
0.43924466338259444,0.0,0.0,0.0,0.0
0.4400656814449918,0.0,0.0,0.0,0.0
0.4408866995073892,0.0,0.0,0.0,0.0
0.44170771756978655,0.0,0.0,0.0,0.0
0.4425287356321839,0.0,0.0,0.0,0.0
0.4433497536945813,0.0,0.0,0.0,0.0
0.44417077175697867,0.0,0.0,0.0,0.0
0.44499178981937604,0.0,0.0,0.0,0.0
0.4458128078817734,0.0,0.0,0.0,0.0
0.4466338259441708,0.0,0.0,0.0,0.0
0.44745484400656815,0.0,0.0,0.0,0.0
0.4482758620689655,0.0,0.0,0.0,0.0
0.4490968801313629,0.0,0.0,0.0,0.0
0.44991789819376027,0.0,0.0,0.0,0.0
0.45073891625615764,0.0,0.0,0.0,0.0
0.451559934318555,0.0,0.0,0.0,0.0
0.4523809523809524,0.0,0.0,0.0,0.0
0.45320197044334976,0.0,0.0,0.0,0.0
0.4540229885057471,0.0,0.0,0.0,0.0
0.4548440065681445,0.0,0.0,0.0,0.0
0.45566502463054187,0.0,0.0,0.0,0.0
0.45648604269293924,0.0,0.0,0.0,0.0
0.4573070607553366,0.0,0.0,0.0,0.0
0.458128078817734,0.0,0.0,0.0,0.0
0.45894909688013136,0.0,0.0,0.0,0.0
0.45977011494252873,0.0,0.0,0.0,0.0
0.4605911330049261,0.0,0.0,0.0,0.0
0.4614121510673235,0.0,0.0,0.0,0.0
0.46223316912972084,0.0,0.0,0.0,0.0
0.4630541871921182,0.0,0.0,0.0,0.0
0.4638752052545156,0.0,0.0,0.0,0.0
0.46469622331691296,0.0,0.0,0.0,0.0
0.46551724137931033,0.0,0.0,0.0,0.0
0.4663382594417077,0.0,0.0,0.0,0.0
0.4671592775041051,0.0,0.0,0.0,0.0
0.46798029556650245,0.0,0.0,0.0,0.0
0.4688013136288998,0.0,0.0,0.0,0.0
0.4696223316912972,0.0,0.0,0.0,0.0
0.47044334975369456,0.0,0.0,0.0,0.0
0.47126436781609193,0.0,0.0,0.0,0.0
0.4720853858784893,0.0,0.0,0.0,0.0
0.4729064039408867,0.0,0.0,0.0,0.0
0.47372742200328405,0.0,0.0,0.0,0.0
0.4745484400656814,0.0,0.0,0.0,0.0
0.4753694581280788,0.0,0.0,0.0,0.0
0.47619047619047616,0.0,0.0,0.0,0.0
0.47701149425287354,0.0,0.0,0.0,0.0
0.47783251231527096,0.0,0.0,0.0,0.0
0.47865353037766833,0.0,0.0,0.0,0.0
0.4794745484400657,0.0,0.0,0.0,0.0
0.4802955665024631,0.0,0.0,0.0,0.0
0.48111658456486045,0.0,0.0,0.0,0.0
0.4819376026272578,0.0,0.0,0.0,0.0
0.4827586206896552,0.0,0.0,0.0,0.0
0.48357963875205257,0.0,0.0,0.0,0.0
0.48440065681444994,0.0,0.0,0.0,0.0
0.4852216748768473,0.0,0.0,0.0,0.0
0.4860426929392447,0.0,0.0,0.0,0.0
0.48686371100164205,0.0,0.0,0.0,0.0
0.4876847290640394,0.0,0.0,0.0,0.0
0.4885057471264368,0.0,0.0,0.0,0.0
0.48932676518883417,0.0,0.0,0.0,0.0
0.49014778325123154,0.0,0.0,0.0,0.0
0.4909688013136289,0.0,0.0,0.0,0.0
0.4917898193760263,0.0,0.0,0.0,0.0
0.49261083743842365,0.0,0.0,0.0,0.0
0.493431855500821,0.0,0.0,0.0,0.0
0.4942528735632184,0.0,0.0,0.0,0.0
0.49507389162561577,0.0,0.0,0.0,0.0
0.49589490968801314,0.0,0.0,0.0,0.0
0.4967159277504105,0.0,0.0,0.0,0.0
0.4975369458128079,0.0,0.0,0.0,0.0
0.49835796387520526,0.0,0.0,0.0,0.0
0.49917898193760263,0.0,0.0,0.0,0.0
0.5,0.0,0.0,0.0,0.0
0.5008210180623974,0.0,0.0,0.0,0.0
0.5016420361247947,0.0,0.0,0.0,0.0
0.5024630541871922,0.0,0.0,0.0,0.0
0.5032840722495895,0.0,0.0,0.0,0.0
0.5041050903119869,0.0,0.0,0.0,0.0
0.5049261083743842,0.0,0.0,0.0,0.0
0.5057471264367817,0.0,0.0,0.0,0.0
0.506568144499179,0.0,0.0,0.0,0.0
0.5073891625615764,0.0,0.0,0.0,0.0
0.5082101806239737,0.0,0.0,0.0,0.0
0.5090311986863711,0.0,0.0,0.0,0.0
0.5098522167487685,0.0,0.0,0.0,0.0
0.5106732348111659,0.0,0.0,0.0,0.0
0.5114942528735632,0.0,0.0,0.0,0.0
0.5123152709359606,0.0,0.0,0.0,0.0
0.513136288998358,0.0,0.0,0.0,0.0
0.5139573070607554,0.0,0.0,0.0,0.0
0.5147783251231527,0.0,0.0,0.0,0.0
0.5155993431855501,0.0,0.0,0.0,0.0
0.5164203612479474,0.0,0.0,0.0,0.0
0.5172413793103449,0.0,0.0,0.0,0.0
0.5180623973727422,0.0,0.0,0.0,0.0
0.5188834154351396,0.0,0.0,0.0,0.0
0.5197044334975369,0.0,0.0,0.0,0.0
0.5205254515599343,0.0,0.0,0.0,0.0
0.5213464696223317,0.0,0.0,0.0,0.0
0.5221674876847291,0.0,0.0,0.0,0.0
0.5229885057471264,0.0,0.0,0.0,0.0
0.5238095238095238,0.0,0.0,0.0,0.0
0.5246305418719212,0.0,0.0,0.0,0.0
0.5254515599343186,0.0,0.0,0.0,0.0
0.5262725779967159,0.0,0.0,0.0,0.0
0.5270935960591133,0.0,0.0,0.0,0.0
0.5279146141215106,0.0,0.0,0.0,0.0
0.5287356321839081,0.0,0.0,0.0,0.0
0.5295566502463054,0.0,0.0,0.0,0.0
0.5303776683087028,0.0,0.0,0.0,0.0
0.5311986863711001,0.0,0.0,0.0,0.0
0.5320197044334976,0.0,0.0,0.0,0.0
0.5328407224958949,0.0,0.0,0.0,0.0
0.5336617405582923,0.0,0.0,0.0,0.0
0.5344827586206896,0.0,0.0,0.0,0.0
0.535303776683087,0.0,0.0,0.0,0.0
0.5361247947454844,0.0,0.0,0.0,0.0
0.5369458128078818,0.0,0.0,0.0,0.0
0.5377668308702791,0.0,0.0,0.0,0.0
0.5385878489326765,0.0,0.0,0.0,0.0
0.5394088669950738,0.0,0.0,0.0,0.0
0.5402298850574713,0.0,0.0,0.0,0.0
0.5410509031198686,0.0,0.0,0.0,0.0
0.541871921182266,0.0,0.0,0.0,0.0
0.5426929392446633,0.0,0.0,0.0,0.0
0.5435139573070608,0.0,0.0,0.0,0.0
0.5443349753694581,0.0,0.0,0.0,0.0
0.5451559934318555,0.0,0.0,0.0,0.0
0.5459770114942529,0.0,0.0,0.0,0.0
0.5467980295566502,0.0,0.0,0.0,0.0
0.5476190476190477,0.0,0.0,0.0,0.0
0.548440065681445,0.0,0.0,0.0,0.0
0.5492610837438424,0.0,0.0,0.0,0.0
0.5500821018062397,0.0,0.0,0.0,0.0
0.5509031198686372,0.0,0.0,0.0,0.0
0.5517241379310345,0.0,0.0,0.0,0.0
0.5525451559934319,0.0,0.0,0.0,0.0
0.5533661740558292,0.0,0.0,0.0,0.0
0.5541871921182266,0.0,0.0,0.0,0.0
0.555008210180624,0.0,0.0,0.0,0.0
0.5558292282430214,0.0,0.0,0.0,0.0
0.5566502463054187,0.0,0.0,0.0,0.0
0.5574712643678161,0.0,0.0,0.0,0.0
0.5582922824302134,0.0,0.0,0.0,0.0
0.5591133004926109,0.0,0.0,0.0,0.0
0.5599343185550082,0.0,0.0,0.0,0.0
0.5607553366174056,0.0,0.0,0.0,0.0
0.5615763546798029,0.0,0.0,0.0,0.0
0.5623973727422004,0.0,0.0,0.0,0.0
0.5632183908045977,0.0,0.0,0.0,0.0
0.5640394088669951,0.0,0.0,0.0,0.0
0.5648604269293924,0.0,0.0,0.0,0.0
0.5656814449917899,0.0,0.0,0.0,0.0
0.5665024630541872,0.0,0.0,0.0,0.0
0.5673234811165846,0.0,0.0,0.0,0.0
0.5681444991789819,0.0,0.0,0.0,0.0
0.5689655172413793,0.0,0.0,0.0,0.0
0.5697865353037767,0.0,0.0,0.0,0.0
0.5706075533661741,0.0,0.0,0.0,0.0
0.5714285714285714,0.0,0.0,0.0,0.0
0.5722495894909688,0.0,0.0,0.0,0.0
0.5730706075533661,0.0,0.0,0.0,0.0
0.5738916256157636,0.0,0.0,0.0,0.0
0.5747126436781609,0.0,0.0,0.0,0.0
0.5755336617405583,0.0,0.0,0.0,0.0
0.5763546798029556,0.0,0.0,0.0,0.0
0.577175697865353,0.0,0.0,0.0,0.0
0.5779967159277504,0.0,0.0,0.0,0.0
0.5788177339901478,0.0,0.0,0.0,0.0
0.5796387520525451,0.0,0.0,0.0,0.0
0.5804597701149425,0.0,0.0,0.0,0.0
0.5812807881773399,0.0,0.0,0.0,0.0
0.5821018062397373,0.0,0.0,0.0,0.0
0.5829228243021346,0.0,0.0,0.0,0.0
0.583743842364532,0.0,0.0,0.0,0.0
0.5845648604269293,0.0,0.0,0.0,0.0
0.5853858784893268,0.0,0.0,0.0,0.0
0.5862068965517241,0.0,0.0,0.0,0.0
0.5870279146141215,0.0,0.0,0.0,0.0
0.5878489326765188,0.0,0.0,0.0,0.0
0.5886699507389163,0.0,0.0,0.0,0.0
0.5894909688013136,0.0,0.0,0.0,0.0
0.590311986863711,0.0,0.0,0.0,0.0
0.5911330049261084,0.0,0.0,0.0,0.0
0.5919540229885057,0.0,0.0,0.0,0.0
0.5927750410509032,0.0,0.0,0.0,0.0
0.5935960591133005,0.0,0.0,0.0,0.0
0.5944170771756979,0.0,0.0,0.0,0.0
0.5952380952380952,0.0,0.0,0.0,0.0
0.5960591133004927,0.0,0.0,0.0,0.0
0.59688013136289,0.0,0.0,0.0,0.0
0.5977011494252874,0.0,0.0,0.0,0.0
0.5985221674876847,0.0,0.0,0.0,0.0
0.5993431855500821,0.0,0.0,0.0,0.0
0.6001642036124795,0.0,0.0,0.0,0.0
0.6009852216748769,0.0,0.0,0.0,0.0
0.6018062397372742,0.0,0.0,0.0,0.0
0.6026272577996716,0.0,0.0,0.0,0.0
0.603448275862069,0.0,0.0,0.0,0.0
0.6042692939244664,0.0,0.0,0.0,0.0
0.6050903119868637,0.0,0.0,0.0,0.0
0.6059113300492611,0.0,0.0,0.0,0.0
0.6067323481116584,0.0,0.0,0.0,0.0
0.6075533661740559,0.0,0.0,0.0,0.0
0.6083743842364532,0.0,0.0,0.0,0.0
0.6091954022988506,0.0,0.0,0.0,0.0
0.6100164203612479,0.0,0.0,0.0,0.0
0.6108374384236454,0.0,0.0,0.0,0.0
0.6116584564860427,0.0,0.0,0.0,0.0
0.6124794745484401,0.0,0.0,0.0,0.0
0.6133004926108374,0.0,0.0,0.0,0.0
0.6141215106732348,0.0,0.0,0.0,0.0
0.6149425287356322,0.0,0.0,0.0,0.0
0.6157635467980296,0.0,0.0,0.0,0.0
0.6165845648604269,0.0,0.0,0.0,0.0
0.6174055829228243,0.0,0.0,0.0,0.0
0.6182266009852216,0.0,0.0,0.0,0.0
0.6190476190476191,0.0,0.0,0.0,0.0
0.6198686371100164,0.0,0.0,0.0,0.0
0.6206896551724138,0.0,0.0,0.0,0.0
0.6215106732348111,0.0,0.0,0.0,0.0
0.6223316912972086,0.0,0.0,0.0,0.0
0.6231527093596059,0.0,0.0,0.0,0.0
0.6239737274220033,0.0,0.0,0.0,0.0
0.6247947454844006,0.0,0.0,0.0,0.0
0.625615763546798,0.0,0.0,0.0,0.0
0.6264367816091954,0.0,0.0,0.0,0.0
0.6272577996715928,0.0,0.0,0.0,0.0
0.6280788177339901,0.0,0.0,0.0,0.0
0.6288998357963875,0.0,0.0,0.0,0.0
0.6297208538587848,0.0,0.0,0.0,0.0
0.6305418719211823,0.0,0.0,0.0,0.0
0.6313628899835796,0.0,0.0,0.0,0.0
0.632183908045977,0.0,0.0,0.0,0.0
0.6330049261083743,0.0,0.0,0.0,0.0
0.6338259441707718,0.0,0.0,0.0,0.0
0.6346469622331691,0.0,0.0,0.0,0.0
0.6354679802955665,0.0,0.0,0.0,0.0
0.6362889983579638,0.0,0.0,0.0,0.0
0.6371100164203612,0.0,0.0,0.0,0.0
0.6379310344827587,0.0,0.0,0.0,0.0
0.638752052545156,0.0,0.0,0.0,0.0
0.6395730706075534,0.0,0.0,0.0,0.0
0.6403940886699507,0.0,0.0,0.0,0.0
0.6412151067323482,0.0,0.0,0.0,0.0
0.6420361247947455,0.0,0.0,0.0,0.0
0.6428571428571429,0.0,0.0,0.0,0.0
0.6436781609195402,0.0,0.0,0.0,0.0
0.6444991789819376,0.0,0.0,0.0,0.0
0.645320197044335,0.0,0.0,0.0,0.0
0.6461412151067324,0.0,0.0,0.0,0.0
0.6469622331691297,0.0,0.0,0.0,0.0
0.6477832512315271,0.0,0.0,0.0,0.0
0.6486042692939245,0.0,0.0,0.0,0.0
0.6494252873563219,0.0,0.0,0.0,0.0
0.6502463054187192,0.0,0.0,0.0,0.0
0.6510673234811166,0.0,0.0,0.0,0.0
0.6518883415435139,0.0,0.0,0.0,0.0
0.6527093596059114,0.0,0.0,0.0,0.0
0.6535303776683087,0.0,0.0,0.0,0.0
0.6543513957307061,0.0,0.0,0.0,0.0
0.6551724137931034,0.0,0.0,0.0,0.0
0.6559934318555009,0.0,0.0,0.0,0.0
0.6568144499178982,0.0,0.0,0.0,0.0
0.6576354679802956,0.0,0.0,0.0,0.0
0.6584564860426929,0.0,0.0,0.0,0.0
0.6592775041050903,0.0,0.0,0.0,0.0
0.6600985221674877,0.0,0.0,0.0,0.0
0.6609195402298851,0.0,0.0,0.0,0.0
0.6617405582922824,0.0,0.0,0.0,0.0
0.6625615763546798,0.0,0.0,0.0,0.0
0.6633825944170771,0.0,0.0,0.0,0.0
0.6642036124794746,0.0,0.0,0.0,0.0
0.6650246305418719,0.0,0.0,0.0,0.0
0.6658456486042693,0.0,0.0,0.0,0.0
0.6666666666666666,0.0,0.0,0.0,0.0
0.6674876847290641,0.0,0.0,0.0,0.0
0.6683087027914614,0.0,0.0,0.0,0.0
0.6691297208538588,0.0,0.0,0.0,0.0
0.6699507389162561,0.0,0.0,0.0,0.0
0.6707717569786535,0.0,0.0,0.0,0.0
0.6715927750410509,0.0,0.0,0.0,0.0
0.6724137931034483,0.0,0.0,0.0,0.0
0.6732348111658456,0.0,0.0,0.0,0.0
0.674055829228243,0.0,0.0,0.0,0.0
0.6748768472906403,0.0,0.0,0.0,0.0
0.6756978653530378,0.0,0.0,0.0,0.0
0.6765188834154351,0.0,0.0,0.0,0.0
0.6773399014778325,0.0,0.0,0.0,0.0
0.6781609195402298,0.0,0.0,0.0,0.0
0.6789819376026273,0.0,0.0,0.0,0.0
0.6798029556650246,0.0,0.0,0.0,0.0
0.680623973727422,0.0,0.0,0.0,0.0
0.6814449917898193,0.0,0.0,0.0,0.0
0.6822660098522167,0.0,0.0,0.0,0.0
0.6830870279146142,0.0,0.0,0.0,0.0
0.6839080459770115,0.0,0.0,0.0,0.0
0.6847290640394089,0.0,0.0,0.0,0.0
0.6855500821018062,0.0,0.0,0.0,0.0
0.6863711001642037,0.0,0.0,0.0,0.0
0.687192118226601,0.0,0.0,0.0,0.0
0.6880131362889984,0.0,0.0,0.0,0.0
0.6888341543513957,0.0,0.0,0.0,0.0
0.6896551724137931,0.0,0.0,0.0,0.0
0.6904761904761905,0.0,0.0,0.0,0.0
0.6912972085385879,0.0,0.0,0.0,0.0
0.6921182266009852,0.0,0.0,0.0,0.0
0.6929392446633826,0.0,0.0,0.0,0.0
0.69376026272578,0.0,0.0,0.0,0.0
0.6945812807881774,0.0,0.0,0.0,0.0
0.6954022988505747,0.0,0.0,0.0,0.0
0.6962233169129721,0.0,0.0,0.0,0.0
0.6970443349753694,0.0,0.0,0.0,0.0
0.6978653530377669,0.0,0.0,0.0,0.0
0.6986863711001642,0.0,0.0,0.0,0.0
0.6995073891625616,0.0,0.0,0.0,0.0
0.7003284072249589,0.0,0.0,0.0,0.0
0.7011494252873564,0.0,0.0,0.0,0.0
0.7019704433497537,0.0,0.0,0.0,0.0
0.7027914614121511,0.0,0.0,0.0,0.0
0.7036124794745484,0.0,0.0,0.0,0.0
0.7044334975369458,0.0,0.0,0.0,0.0
0.7052545155993432,0.0,0.0,0.0,0.0
0.7060755336617406,0.0,0.0,0.0,0.0
0.7068965517241379,0.0,0.0,0.0,0.0
0.7077175697865353,0.0,0.0,0.0,0.0
0.7085385878489326,0.0,0.0,0.0,0.0
0.7093596059113301,0.0,0.0,0.0,0.0
0.7101806239737274,0.0,0.0,0.0,0.0
0.7110016420361248,0.0,0.0,0.0,0.0
0.7118226600985221,0.0,0.0,0.0,0.0
0.7126436781609196,0.0,0.0,0.0,0.0
0.7134646962233169,0.0,0.0,0.0,0.0
0.7142857142857143,0.0,0.0,0.0,0.0
0.7151067323481116,0.0,0.0,0.0,0.0
0.715927750410509,0.0,0.0,0.0,0.0
0.7167487684729064,0.0,0.0,0.0,0.0
0.7175697865353038,0.0,0.0,0.0,0.0
0.7183908045977011,0.0,0.0,0.0,0.0
0.7192118226600985,0.0,0.0,0.0,0.0
0.7200328407224958,0.0,0.0,0.0,0.0
0.7208538587848933,0.0,0.0,0.0,0.0
0.7216748768472906,0.0,0.0,0.0,0.0
0.722495894909688,0.0,0.0,0.0,0.0
0.7233169129720853,0.0,0.0,0.0,0.0
0.7241379310344828,0.0,0.0,0.0,0.0
0.7249589490968801,0.0,0.0,0.0,0.0
0.7257799671592775,0.0,0.0,0.0,0.0
0.7266009852216748,0.0,0.0,0.0,0.0
0.7274220032840722,0.0,0.0,0.0,0.0
0.7282430213464697,0.0,0.0,0.0,0.0
0.729064039408867,0.0,0.0,0.0,0.0
0.7298850574712644,0.0,0.0,0.0,0.0
0.7307060755336617,0.0,0.0,0.0,0.0
0.7315270935960592,0.0,0.0,0.0,0.0
0.7323481116584565,0.0,0.0,0.0,0.0
0.7331691297208539,0.0,0.0,0.0,0.0
0.7339901477832512,0.0,0.0,0.0,0.0
0.7348111658456487,0.0,0.0,0.0,0.0
0.735632183908046,0.0,0.0,0.0,0.0
0.7364532019704434,0.0,0.0,0.0,0.0
0.7372742200328407,0.0,0.0,0.0,0.0
0.7380952380952381,0.0,0.0,0.0,0.0
0.7389162561576355,0.0,0.0,0.0,0.0
0.7397372742200329,0.0,0.0,0.0,0.0
0.7405582922824302,0.0,0.0,0.0,0.0
0.7413793103448276,0.0,0.0,0.0,0.0
0.7422003284072249,0.0,0.0,0.0,0.0
0.7430213464696224,0.0,0.0,0.0,0.0
0.7438423645320197,0.0,0.0,0.0,0.0
0.7446633825944171,0.0,0.0,0.0,0.0
0.7454844006568144,0.0,0.0,0.0,0.0
0.7463054187192119,0.0,0.0,0.0,0.0
0.7471264367816092,0.0,0.0,0.0,0.0
0.7479474548440066,0.0,0.0,0.0,0.0
0.7487684729064039,0.0,0.0,0.0,0.0
0.7495894909688013,0.0,0.0,0.0,0.0
0.7504105090311987,0.0,0.0,0.0,0.0
0.7512315270935961,0.0,0.0,0.0,0.0
0.7520525451559934,0.0,0.0,0.0,0.0
0.7528735632183908,0.0,0.0,0.0,0.0
0.7536945812807881,0.0,0.0,0.0,0.0
0.7545155993431856,0.0,0.0,0.0,0.0
0.7553366174055829,0.0,0.0,0.0,0.0
0.7561576354679803,0.0,0.0,0.0,0.0
0.7569786535303776,0.0,0.0,0.0,0.0
0.7577996715927751,0.0,0.0,0.0,0.0
0.7586206896551724,0.0,0.0,0.0,0.0
0.7594417077175698,0.0,0.0,0.0,0.0
0.7602627257799671,0.0,0.0,0.0,0.0
0.7610837438423645,0.0,0.0,0.0,0.0
0.7619047619047619,0.0,0.0,0.0,0.0
0.7627257799671593,0.0,0.0,0.0,0.0
0.7635467980295566,0.0,0.0,0.0,0.0
0.764367816091954,0.0,0.0,0.0,0.0
0.7651888341543513,0.0,0.0,0.0,0.0
0.7660098522167488,0.0,0.0,0.0,0.0
0.7668308702791461,0.0,0.0,0.0,0.0
0.7676518883415435,0.0,0.0,0.0,0.0
0.7684729064039408,0.0,0.0,0.0,0.0
0.7692939244663383,0.0,0.0,0.0,0.0
0.7701149425287356,0.0,0.0,0.0,0.0
0.770935960591133,0.0,0.0,0.0,0.0
0.7717569786535303,0.0,0.0,0.0,0.0
0.7725779967159278,0.0,0.0,0.0,0.0
0.7733990147783252,0.0,0.0,0.0,0.0
0.7742200328407225,0.0,0.0,0.0,0.0
0.7750410509031199,0.0,0.0,0.0,0.0
0.7758620689655172,0.0,0.0,0.0,0.0
0.7766830870279147,0.0,0.0,0.0,0.0
0.777504105090312,0.0,0.0,0.0,0.0
0.7783251231527094,0.0,0.0,0.0,0.0
0.7791461412151067,0.0,0.0,0.0,0.0
0.7799671592775042,0.0,0.0,0.0,0.0
0.7807881773399015,0.0,0.0,0.0,0.0
0.7816091954022989,0.0,0.0,0.0,0.0
0.7824302134646962,0.0,0.0,0.0,0.0
0.7832512315270936,0.0,0.0,0.0,0.0
0.784072249589491,0.0,0.0,0.0,0.0
0.7848932676518884,0.0,0.0,0.0,0.0
0.7857142857142857,0.0,0.0,0.0,0.0
0.7865353037766831,0.0,0.0,0.0,0.0
0.7873563218390804,0.0,0.0,0.0,0.0
0.7881773399014779,0.0,0.0,0.0,0.0
0.7889983579638752,0.0,0.0,0.0,0.0
0.7898193760262726,0.0,0.0,0.0,0.0
0.7906403940886699,0.0,0.0,0.0,0.0
0.7914614121510674,0.0,0.0,0.0,0.0
0.7922824302134647,0.0,0.0,0.0,0.0
0.7931034482758621,0.0,0.0,0.0,0.0
0.7939244663382594,0.0,0.0,0.0,0.0
0.7947454844006568,0.0,0.0,0.0,0.0
0.7955665024630542,0.0,0.0,0.0,0.0
0.7963875205254516,0.0,0.0,0.0,0.0
0.7972085385878489,0.0,0.0,0.0,0.0
0.7980295566502463,0.0,0.0,0.0,0.0
0.7988505747126436,0.0,0.0,0.0,0.0
0.7996715927750411,0.0,0.0,0.0,0.0
0.8004926108374384,0.0,0.0,0.0,0.0
0.8013136288998358,0.0,0.0,0.0,0.0
0.8021346469622331,0.0,0.0,0.0,0.0
0.8029556650246306,0.0,0.0,0.0,0.0
0.8037766830870279,0.0,0.0,0.0,0.0
0.8045977011494253,0.0,0.0,0.0,0.0
0.8054187192118226,0.0,0.0,0.0,0.0
0.80623973727422,0.0,0.0,0.0,0.0
0.8070607553366174,0.0,0.0,0.0,0.0
0.8078817733990148,0.0,0.0,0.0,0.0
0.8087027914614121,0.0,0.0,0.0,0.0
0.8095238095238095,0.0,0.0,0.0,0.0
0.8103448275862069,0.0,0.0,0.0,0.0
0.8111658456486043,0.0,0.0,0.0,0.0
0.8119868637110016,0.0,0.0,0.0,0.0
0.812807881773399,0.0,0.0,0.0,0.0
0.8136288998357963,0.0,0.0,0.0,0.0
0.8144499178981938,0.0,0.0,0.0,0.0
0.8152709359605911,0.0,0.0,0.0,0.0
0.8160919540229885,0.0,0.0,0.0,0.0
0.8169129720853858,0.0,0.0,0.0,0.0
0.8177339901477833,0.0,0.0,0.0,0.0
0.8185550082101807,0.0,0.0,0.0,0.0
0.819376026272578,0.0,0.0,0.0,0.0
0.8201970443349754,0.0,0.0,0.0,0.0
0.8210180623973727,0.0,0.0,0.0,0.0
0.8218390804597702,0.0,0.0,0.0,0.0
0.8226600985221675,0.0,0.0,0.0,0.0
0.8234811165845649,0.0,0.0,0.0,0.0
0.8243021346469622,0.0,0.0,0.0,0.0
0.8251231527093597,0.0,0.0,0.0,0.0
0.825944170771757,0.0,0.0,0.0,0.0
0.8267651888341544,0.0,0.0,0.0,0.0
0.8275862068965517,0.0,0.0,0.0,0.0
0.8284072249589491,0.0,0.0,0.0,0.0
0.8292282430213465,0.0,0.0,0.0,0.0
0.8300492610837439,0.0,0.0,0.0,0.0
0.8308702791461412,0.0,0.0,0.0,0.0
0.8316912972085386,0.0,0.0,0.0,0.0
0.8325123152709359,0.0,0.0,0.0,0.0
0.8333333333333334,0.0,0.0,0.0,0.0
0.8341543513957307,0.0,0.0,0.0,0.0
0.8349753694581281,0.0,0.0,0.0,0.0
0.8357963875205254,0.0,0.0,0.0,0.0
0.8366174055829229,0.0,0.0,0.0,0.0
0.8374384236453202,0.0,0.0,0.0,0.0
0.8382594417077176,0.0,0.0,0.0,0.0
0.8390804597701149,0.0,0.0,0.0,0.0
0.8399014778325123,0.0,0.0,0.0,0.0
0.8407224958949097,0.0,0.0,0.0,0.0
0.8415435139573071,0.0,0.0,0.0,0.0
0.8423645320197044,0.0,0.0,0.0,0.0
0.8431855500821018,0.0,0.0,0.0,0.0
0.8440065681444991,0.0,0.0,0.0,0.0
0.8448275862068966,0.0,0.0,0.0,0.0
0.8456486042692939,0.0,0.0,0.0,0.0
0.8464696223316913,0.0,0.0,0.0,0.0
0.8472906403940886,0.0,0.0,0.0,0.0
0.8481116584564861,0.0,0.0,0.0,0.0
0.8489326765188834,0.0,0.0,0.0,0.0
0.8497536945812808,0.0,0.0,0.0,0.0
0.8505747126436781,0.0,0.0,0.0,0.0
0.8513957307060755,0.0,0.0,0.0,0.0
0.8522167487684729,0.0,0.0,0.0,0.0
0.8530377668308703,0.0,0.0,0.0,0.0
0.8538587848932676,0.0,0.0,0.0,0.0
0.854679802955665,0.0,0.0,0.0,0.0
0.8555008210180624,0.0,0.0,0.0,0.0
0.8563218390804598,0.0,0.0,0.0,0.0
0.8571428571428571,0.0,0.0,0.0,0.0
0.8579638752052545,0.0,0.0,0.0,0.0
0.8587848932676518,0.0,0.0,0.0,0.0
0.8596059113300493,0.0,0.0,0.0,0.0
0.8604269293924466,0.0,0.0,0.0,0.0
0.861247947454844,0.0,0.0,0.0,0.0
0.8620689655172413,0.0,0.0,0.0,0.0
0.8628899835796388,0.0,0.0,0.0,0.0
0.8637110016420362,0.0,0.0,0.0,0.0
0.8645320197044335,0.0,0.0,0.0,0.0
0.8653530377668309,0.0,0.0,0.0,0.0
0.8661740558292282,0.0,0.0,0.0,0.0
0.8669950738916257,0.0,0.0,0.0,0.0
0.867816091954023,0.0,0.0,0.0,0.0
0.8686371100164204,0.0,0.0,0.0,0.0
0.8694581280788177,0.0,0.0,0.0,0.0
0.8702791461412152,0.0,0.0,0.0,0.0
0.8711001642036125,0.0,0.0,0.0,0.0
0.8719211822660099,0.0,0.0,0.0,0.0
0.8727422003284072,0.0,0.0,0.0,0.0
0.8735632183908046,0.0,0.0,0.0,0.0
0.874384236453202,0.0,0.0,0.0,0.0
0.8752052545155994,0.0,0.0,0.0,0.0
0.8760262725779967,0.0,0.0,0.0,0.0
0.8768472906403941,0.0,0.0,0.0,0.0
0.8776683087027914,0.0,0.0,0.0,0.0
0.8784893267651889,0.0,0.0,0.0,0.0
0.8793103448275862,0.0,0.0,0.0,0.0
0.8801313628899836,0.0,0.0,0.0,0.0
0.8809523809523809,0.0,0.0,0.0,0.0
0.8817733990147784,0.0,0.0,0.0,0.0
0.8825944170771757,0.0,0.0,0.0,0.0
0.8834154351395731,0.0,0.0,0.0,0.0
0.8842364532019704,0.0,0.0,0.0,0.0
0.8850574712643678,0.0,0.0,0.0,0.0
0.8858784893267652,0.0,0.0,0.0,0.0
0.8866995073891626,0.0,0.0,0.0,0.0
0.8875205254515599,0.0,0.0,0.0,0.0
0.8883415435139573,0.0,0.0,0.0,0.0
0.8891625615763546,0.0,0.0,0.0,0.0
0.8899835796387521,0.0,0.0,0.0,0.0
0.8908045977011494,0.0,0.0,0.0,0.0
0.8916256157635468,0.0,0.0,0.0,0.0
0.8924466338259441,0.0,0.0,0.0,0.0
0.8932676518883416,0.0,0.0,0.0,0.0
0.8940886699507389,0.0,0.0,0.0,0.0
0.8949096880131363,0.0,0.0,0.0,0.0
0.8957307060755336,0.0,0.0,0.0,0.0
0.896551724137931,0.0,0.0,0.0,0.0
0.8973727422003284,0.0,0.0,0.0,0.0
0.8981937602627258,0.0,0.0,0.0,0.0
0.8990147783251231,0.0,0.0,0.0,0.0
0.8998357963875205,0.0,0.0,0.0,0.0
0.9006568144499179,0.0,0.0,0.0,0.0
0.9014778325123153,0.0,0.0,0.0,0.0
0.9022988505747126,0.0,0.0,0.0,0.0
0.90311986863711,0.0,0.0,0.0,0.0
0.9039408866995073,0.0,0.0,0.0,0.0
0.9047619047619048,0.0,0.0,0.0,0.0
0.9055829228243021,0.0,0.0,0.0,0.0
0.9064039408866995,0.0,0.0,0.0,0.0
0.9072249589490968,0.0,0.0,0.0,0.0
0.9080459770114943,0.0,0.0,0.0,0.0
0.9088669950738916,0.0,0.0,0.0,0.0
0.909688013136289,0.0,0.0,0.0,0.0
0.9105090311986864,0.0,0.0,0.0,0.0
0.9113300492610837,0.0,0.0,0.0,0.0
0.9121510673234812,0.0,0.0,0.0,0.0
0.9129720853858785,0.0,0.0,0.0,0.0
0.9137931034482759,0.0,0.0,0.0,0.0
0.9146141215106732,0.0,0.0,0.0,0.0
0.9154351395730707,0.0,0.0,0.0,0.0
0.916256157635468,0.0,0.0,0.0,0.0
0.9170771756978654,0.0,0.0,0.0,0.0
0.9178981937602627,0.0,0.0,0.0,0.0
0.9187192118226601,0.0,0.0,0.0,0.0
0.9195402298850575,0.0,0.0,0.0,0.0
0.9203612479474549,0.0,0.0,0.0,0.0
0.9211822660098522,0.0,0.0,0.0,0.0
0.9220032840722496,0.0,0.0,0.0,0.0
0.922824302134647,0.0,0.0,0.0,0.0
0.9236453201970444,0.0,0.0,0.0,0.0
0.9244663382594417,0.0,0.0,0.0,0.0
0.9252873563218391,0.0,0.0,0.0,0.0
0.9261083743842364,0.0,0.0,0.0,0.0
0.9269293924466339,0.0,0.0,0.0,0.0
0.9277504105090312,0.0,0.0,0.0,0.0
0.9285714285714286,0.0,0.0,0.0,0.0
0.9293924466338259,0.0,0.0,0.0,0.0
0.9302134646962233,0.0,0.0,0.0,0.0
0.9310344827586207,0.0,0.0,0.0,0.0
0.9318555008210181,0.0,0.0,0.0,0.0
0.9326765188834154,0.0,0.0,0.0,0.0
0.9334975369458128,0.0,0.0,0.0,0.0
0.9343185550082101,0.0,0.0,0.0,0.0
0.9351395730706076,0.0,0.0,0.0,0.0
0.9359605911330049,0.0,0.0,0.0,0.0
0.9367816091954023,0.0,0.0,0.0,0.0
0.9376026272577996,0.0,0.0,0.0,0.0
0.9384236453201971,0.0,0.0,0.0,0.0
0.9392446633825944,0.0,0.0,0.0,0.0
0.9400656814449918,0.0,0.0,0.0,0.0
0.9408866995073891,0.0,0.0,0.0,0.0
0.9417077175697866,0.0,0.0,0.0,0.0
0.9425287356321839,0.0,0.0,0.0,0.0
0.9433497536945813,0.0,0.0,0.0,0.0
0.9441707717569786,0.0,0.0,0.0,0.0
0.944991789819376,0.0,0.0,0.0,0.0
0.9458128078817734,0.0,0.0,0.0,0.0
0.9466338259441708,0.0,0.0,0.0,0.0
0.9474548440065681,0.0,0.0,0.0,0.0
0.9482758620689655,0.0,0.0,0.0,0.0
0.9490968801313628,0.0,0.0,0.0,0.0
0.9499178981937603,0.0,0.0,0.0,0.0
0.9507389162561576,0.0,0.0,0.0,0.0
0.951559934318555,0.0,0.0,0.0,0.0
0.9523809523809523,0.0,0.0,0.0,0.0
0.9532019704433498,0.0,0.0,0.0,0.0
0.9540229885057471,0.0,0.0,0.0,0.0
0.9548440065681445,0.0,0.0,0.0,0.0
0.9556650246305419,0.0,0.0,0.0,0.0
0.9564860426929392,0.0,0.0,0.0,0.0
0.9573070607553367,0.0,0.0,0.0,0.0
0.958128078817734,0.0,0.0,0.0,0.0
0.9589490968801314,0.0,0.0,0.0,0.0
0.9597701149425287,0.0,0.0,0.0,0.0
0.9605911330049262,0.0,0.0,0.0,0.0
0.9614121510673235,0.0,0.0,0.0,0.0
0.9622331691297209,0.0,0.0,0.0,0.0
0.9630541871921182,0.0,0.0,0.0,0.0
0.9638752052545156,0.0,0.0,0.0,0.0
0.964696223316913,0.0,0.0,0.0,0.0
0.9655172413793104,0.0,0.0,0.0,0.0
0.9663382594417077,0.0,0.0,0.0,0.0
0.9671592775041051,0.0,0.0,0.0,0.0
0.9679802955665024,0.0,0.0,0.0,0.0
0.9688013136288999,0.0,0.0,0.0,0.0
0.9696223316912972,0.0,0.0,0.0,0.0
0.9704433497536946,0.0,0.0,0.0,0.0
0.9712643678160919,0.0,0.0,0.0,0.0
0.9720853858784894,0.0,0.0,0.0,0.0
0.9729064039408867,0.0,0.0,0.0,0.0
0.9737274220032841,0.0,0.0,0.0,0.0
0.9745484400656814,0.0,0.0,0.0,0.0
0.9753694581280788,0.0,0.0,0.0,0.0
0.9761904761904762,0.0,0.0,0.0,0.0
0.9770114942528736,0.0,0.0,0.0,0.0
0.9778325123152709,0.0,0.0,0.0,0.0
0.9786535303776683,0.0,0.0,0.0,0.0
0.9794745484400657,0.0,0.0,0.0,0.0
0.9802955665024631,0.0,0.0,0.0,0.0
0.9811165845648604,0.0,0.0,0.0,0.0
0.9819376026272578,0.0,0.0,0.0,0.0
0.9827586206896551,0.0,0.0,0.0,0.0
0.9835796387520526,0.0,0.0,0.0,0.0
0.9844006568144499,0.0,0.0,0.0,0.0
0.9852216748768473,0.0,0.0,0.0,0.0
0.9860426929392446,0.0,0.0,0.0,0.0
0.986863711001642,0.0,0.0,0.0,0.0
0.9876847290640394,0.0,0.0,0.0,0.0
0.9885057471264368,0.0,0.0,0.0,0.0
0.9893267651888341,0.0,0.0,0.0,0.0
0.9901477832512315,0.0,0.0,0.0,0.0
0.9909688013136289,0.0,0.0,0.0,0.0
0.9917898193760263,0.0,0.0,0.0,0.0
0.9926108374384236,0.0,0.0,0.0,0.0
0.993431855500821,0.0,0.0,0.0,0.0
0.9942528735632183,0.0,0.0,0.0,0.0
0.9950738916256158,0.0,0.0,0.0,0.0
0.9958949096880131,0.0,0.0,0.0,0.0
0.9967159277504105,0.0,0.0,0.0,0.0
0.9975369458128078,0.0,0.0,0.0,0.0
0.9983579638752053,0.0,0.0,0.0,0.0
0.9991789819376026,0.0,0.0,0.0,0.0
1.0,0.0,0.0,0.0,0.0


==> data/eigen_graph_biological_16/eigenvectors_relative_error.csv <==
matrix\type,BFloat16,Float16,LinearTakum16,Posit16
bio/bio-CE-GT,8.54824797871898451453010150992877952e-01,4.76357098829587640859575668165486953e-01,5.06672159473831007715990041424907761e-01,5.67497099324250948756349515183176606e-01
bio/bio-CE-HT,-Inf,-Inf,-Inf,-Inf
bio/bio-CE-LC,1.33096771414724589322698439369871342e+00,1.31293930163454664504118900293562251e+00,1.26571529851944332211222396865739367e+00,1.35799787766728611705995655539893302e+00
bio/bio-DM-HT,-Inf,1.05320899073982701843992829478417191e+00,1.15776810215703083949976485991613099e+00,1.10995916044616909923386984844602302e+00
bio/bio-DM-LC,1.28074023114320847570149047259622937e+00,1.13563663813256982263388602313834176e+00,1.15425462356078911970338053548287234e+00,1.18709369932596181519660472525455948e+00
bio/bio-HS-HT,1.13739429865360478051859475392811630e+00,8.43454240779964261174800804564035532e-01,8.41959482567468328173521677810976379e-01,8.46969229367742591629301943624376804e-01
bio/bio-HS-LC,1.51430572163331188575746807172539034e+00,2.74511271765804400477792971788446808e-01,4.37571307085245262164699053470034737e-01,2.51008280570520810765811271783135364e-01
bio/bio-SC-CC,8.33310209667999100676199750945113300e-01,6.48830430356571123551291246621868098e-01,4.83151992088511021543403617990379227e-01,4.99666744322605267520275757094196344e-01
bio/bio-SC-GT,5.57448427027036173160537280563300632e-01,1.97385055731353758982110887922128065e-01,3.89770951392618629246996292372809937e-01,4.78006303784837770208506807239561960e-01
bio/bio-SC-LC,1.05370472554906875085971211220602105e+00,5.35167699100708194533114885017208030e-01,8.08415625857154249732608578325506243e-01,4.15474972185375051904988181035706027e-01
bio/bio-SC-TS,1.20092422614191403686557447712052241e+00,1.10011936806604677863796399024329189e+00,1.08020668728487682787736471552259396e+00,1.07852066146326972279537370063338419e+00
bio/bio-WormNet-v3-benchmark,-Inf,1.03459145395742175079091126395956531e+00,9.48895627201279719571902522998877163e-01,1.00431842780864850051227545769379446e+00
bio/bio-celegans,9.09378451304883927013165279662438350e-01,5.60995782815101123838170777695319324e-01,6.58438527814126547873258296848447567e-01,7.16174202522564176358602040833600443e-01
bio/bio-celegans-dir,1.02212258099337002890587531586626036e+00,4.93611942900117287124054178008078956e-01,4.55034024122383217458684325946352028e-01,4.69001903540885607933256928126152577e-01
bio/bio-diseasome,9.57658271136297819888632096062965082e-01,4.39437026430685725313192115249029897e-01,6.11478600330132243087991580832845985e-01,3.61083055546023229067670540751164860e-01
bio/bio-dmela,1.52969502016562560890494408829319615e+00,5.35626578379091504613142340783194092e-01,7.61499970186266900873500318255383167e-01,5.61498133721310913273768900524791590e-01
bio/bio-grid-fission-yeast,1.11005699122371332500098805207853838e+00,8.65944479254182998284124420261678057e-01,9.02781086002731094083173646484608367e-01,8.09551984716180570027182545098483949e-01
bio/bio-grid-fruitfly,1.49689198429786561973022645469021037e+00,1.04492236461760673678401446337266067e+00,1.05268319331954331808619455861098546e+00,1.02785319303068560018654672345277613e+00
bio/bio-grid-human,-Inf,1.16515075424482345313257954894408009e+00,1.21237901157217727784370082565173495e+00,1.16350431896085477832869968660631086e+00
bio/bio-grid-mouse,-Inf,-Inf,-Inf,-Inf
bio/bio-grid-plant,-Inf,-Inf,-Inf,-Inf
bio/bio-grid-worm,-Inf,1.01478694486023758677107277058496854e+00,1.04341396354478000205617642522007381e+00,1.05332929908271586977180084232393391e+00
bio/bio-yeast,1.26598289297550209088064141646884120e+00,7.45805927892097077184455773449923477e-01,9.77754941576788911940195074668745596e-01,1.00104544386096418737673655865021022e+00
bio/bio-yeast-protein-inter,1.36698122287584234578794395659178331e+00,1.29943054793014718481471062053050215e+00,1.30093265633858513139682630868096621e+00,1.31182166365670693837443944049052635e+00
bn/bn-cat-mixed-species_brain_1,1.01641899649959063180445484037545887e+00,2.60106963844203573682945562089325320e-01,6.43414687684559553896290546191424041e-01,4.25629769755012707550177424246375117e-01
bn/bn-fly-drosophila_medulla_1,8.35924589650282220267154644966392903e-01,5.45821589183147094582453715258405655e-01,5.70525125493229545560435728160659674e-01,7.48859683206196079982940724734835941e-01
bn/bn-macaque-rhesus_brain_1,9.18442600301784257554631073929302329e-01,6.47488709402866410845575708262340300e-01,5.95948298262163885005101506163204418e-01,3.85217086843109993312075613854479792e-01
bn/bn-macaque-rhesus_brain_2,4.20998447291217363733376056703075186e-01,5.63951667897308849892601186911007083e-02,1.19105803550114798886653865166335405e-01,4.68202797502511100800624337913186635e-02
bn/bn-macaque-rhesus_cerebral-cortex_1,1.07650266251187853389648322113472867e+00,5.54093536189845100265207039431487452e-01,4.44416868691479590369922581739414981e-01,4.64370464520688276181883988893379858e-01
bn/bn-macaque-rhesus_interareal-cortical-network_2,1.14136424968692148953209098197873705e+00,1.00956728839470835927567730373364140e+00,1.00360046698343620272818059969912452e+00,9.66299007658490842026278689437899591e-01
bn/bn-mouse-kasthuri_graph_v4,1.21565673425867872400207520577025465e+00,8.85980070359680378728865527220261715e-01,9.75955347645149011785100202122826044e-01,1.00576560908965846090371960315045975e+00
bn/bn-mouse_brain_1,1.07364269391370768406184410651138727e+00,6.31981790407651922377882890727679933e-01,8.66402506358198240856178658141065348e-01,7.95777979002321593895040099339865245e-01
bn/bn-mouse_retina_1,1.34945151820438794736738178673261520e+00,9.58247623131555803855003375090289663e-01,8.28851931665389514351401633896107625e-01,8.96923970977527794594668960290219131e-01
bn/bn-mouse_visual-cortex_1,3.24683894361748575042312116204468402e-01,8.56721163573399462068698345574500664e-02,2.52661722879154889442172281109466078e-02,4.03710017899298268685781115479594457e-02
bn/bn-mouse_visual-cortex_2,7.20307252642777443757992647098875709e-01,2.09954620565463390866820349018982425e-01,3.29380076169073400904385715117270655e-01,2.03057379227638630867714269617707431e-01
eco/eco-everglades,5.82607327735429202201647234371231903e-01,2.37763975105404791571680815508696118e-01,2.75990114499483082119068762690107774e-01,2.22780492506683850765669154287092077e-01
eco/eco-florida,5.87913239953831061694868151609026347e-01,1.86233266790242219202298393867513539e-01,2.22771990222709389929729068410935528e-01,2.15325401719226860016220105251136685e-01
eco/eco-foodweb-baydry,5.46147113520184659052855840119448995e-01,1.07252240570379192609465118194457129e-01,2.73122916460632855821409731407062691e-01,1.26736761865767224304276295436052426e-01
eco/eco-foodweb-baywet,4.09592077522951540715455736521382432e-01,2.81295010959311202938240984852995798e-01,2.41685655536735155415932319152065635e-01,3.81418192111130339804350493986769221e-01
eco/eco-mangwet,6.51044915122081460296406654441756009e-01,1.90608877637617412011960703555433563e-01,3.59512644582421589170951281957602722e-01,2.23860324605040138255200444942460069e-01
eco/eco-stmarks,5.63863368278734566989183760553279490e-01,1.54008249512715416292387565425845570e-01,2.84066996791712239920763340252879731e-01,2.13274179229158073410055525022830837e-01
protein/DD_g1,8.85276902061835757370326751755062079e-01,5.28719554815670858723963359131573626e-01,4.65112454690211839550369730217873854e-01,4.43774083383607785487313484043325104e-01
protein/DD_g10,6.83589518963550194208188739057220811e-01,1.47847563845079494050356506183588716e-01,4.75481339589870674223870918052730986e-01,3.63750455496126889985730807711517634e-01
protein/DD_g100,9.47463648573784992411933014044057549e-01,6.33849609676451049539066759768780830e-01,7.65076960765297837075245144852066309e-01,6.40286919125853215764314409790758425e-01
protein/DD_g1000,7.88527777419217614472729310592232680e-01,1.99741006568271411482117348114511088e-01,2.03725768988161460242456881288445547e-01,3.24712584037890124772647334105157656e-01
protein/DD_g1001,4.54773789877203280096554539066078670e-01,2.96128995919307987114489487251199139e-01,4.18448167366041502817490202181584369e-01,2.46102081315508945824975730776786228e-01
protein/DD_g1002,7.42943745427617984071281764183534144e-01,3.27239150703569990555948605132811665e-01,3.35152749562606562500159742540179441e-01,2.27666251878463158777049564071454129e-01
protein/DD_g1003,6.96200896969216031798789417413982924e-01,2.92465039691561918065963820102325840e-01,4.33661070141441983966878054300898858e-01,1.38699685458094786257032279052506427e-01
protein/DD_g1004,6.96606266560884990600550076470612076e-01,3.40077749555716239254947213575198476e-01,6.21136727732081240176598346551602598e-01,4.14983206183599083934407101696665902e-01
protein/DD_g1005,1.03931014212853753886354672522242161e+00,6.15550902221087106500716302747433566e-01,5.34726328712236845804545793194934359e-01,5.33739401708634143404908228694794792e-01
protein/DD_g1006,9.72967652955864504840987540414208865e-01,5.25797710629127530595242512169996023e-01,5.00999885564105007569001089327040020e-01,4.91219841401348234050378865300731533e-01
protein/DD_g1007,8.69536528174999365790217525834222318e-01,4.58316072573327573164124981040293534e-01,6.69471351378988161827751793757902389e-01,5.87475922935771225938801247178983467e-01
protein/DD_g1008,1.00840806346489309496245046615455177e+00,6.85060326345289948027333544345557347e-01,8.82197681278904958157534527792351481e-01,8.43259303217903711937694421839814095e-01
protein/DD_g1009,7.20377412538088384167548433140565760e-01,3.49902629185992271700435676234656677e-01,4.47357215693324256939474397976735805e-01,3.76137550695442611893648524433963334e-01
protein/DD_g101,7.89413450835970291110746049653042438e-01,2.40545561876723887425357111892233077e-01,3.11491059466569771697623327229843776e-01,2.35761666438086118616639226074827559e-01
protein/DD_g1010,1.01429308841726071615272362125737081e+00,3.51117393171613127600204792033688489e-01,6.22028199143098443352418549923486391e-01,4.41137484286065792603253188163463047e-01
protein/DD_g1011,8.10194685877277209206063832188641554e-01,5.41817161101386271765074060471840084e-01,3.69994787525316173452143157249855543e-01,4.68178401362122315815886927591091351e-01
protein/DD_g1012,1.02397464477799694304560284467862257e+00,7.20377577615341655863485794861765790e-01,7.65980951280706214398565703217883853e-01,7.35627100853756125245228584120826284e-01
protein/DD_g1013,8.49626175812578152847870338953807933e-01,1.42999089338867998329411440452559854e-01,2.42775436995018123982176246907646946e-01,2.02339441929506651761061990558974967e-01
protein/DD_g1014,8.77897327652001047737115739832382420e-01,3.00761573879161204081336894617665982e-01,2.55746778661828222883047528932442709e-01,2.14178228276592497243480742909988284e-01
protein/DD_g1015,7.15408905923760733862012775730795835e-01,4.66696679503234130392754672783015787e-01,4.52775510495659421028002430456880142e-01,3.69078429663388217533135650740279372e-01
protein/DD_g1016,8.98416617193480005669444465024587031e-01,3.75243742105674603570903689014888803e-01,5.55661838046075735775136149017835496e-01,4.82299657951864812304027599935795415e-01
protein/DD_g1017,9.43784597927375020295024869514575782e-01,5.79219779974141283000150589475238188e-01,6.59048381366145767854753940620960169e-01,4.94606072166151270385817781265728439e-01
protein/DD_g1018,1.08210488750554585399582020745533713e+00,4.95608305056468026521462170553658850e-01,6.36764013658937083865957712312018019e-01,6.66841170325424272390349900317231416e-01
protein/DD_g1019,8.59384087719349038708972129358862171e-01,2.59121149359809109420376223333118027e-01,4.70456189958804275035882797910933328e-01,4.24319216054141264389295433231925823e-01
protein/DD_g102,8.76876905515448316618579907719411089e-01,4.67872070589795319237218726603468208e-01,5.59035883186497385455502202687214366e-01,5.83558456558652088769003228438180580e-01
protein/DD_g1020,8.44786509637850806198279838872187167e-01,3.84538462383982801137988780750039440e-01,5.86147929004323419179516171946489880e-01,5.30279129782355570863883628013728196e-01
protein/DD_g1021,8.71908381259773053113651326359847317e-01,5.52901827310541701522658067090861718e-01,6.99242131328844575957935594258570923e-01,6.41818070114568144595813378463859493e-01
protein/DD_g1022,8.60738624656162756568195526324001390e-01,5.55811525866426345244426398386157187e-01,5.83254786744653763518977073069566457e-01,5.61536381097487634847876259643580187e-01
protein/DD_g1023,9.94835815210025390271646131206271933e-01,6.67206449980377868211958329086466819e-01,8.71332371673677660431252261733096105e-01,7.23069678963705343391105386723015284e-01
protein/DD_g1024,7.94392188969099015228501593973953646e-01,3.56855240602124355063901094729599647e-01,5.06715156378543609243297007490200937e-01,4.03553173788517019961943436093295236e-01
protein/DD_g1025,7.24383666155450108302452893316505217e-01,2.02614709567635593270968494675590828e-01,2.72680215173478264858782606626591091e-01,2.77619086364048256524699270148505906e-01
protein/DD_g1026,7.43844643319375022216356893158369564e-01,4.30451548259702503077821379593200430e-01,4.84739566321265580796410148076769197e-01,4.66735678485211986217154007785519499e-01
protein/DD_g1027,7.75591794587459877277125073740521080e-01,4.58865014675141086324268059604505022e-01,4.60751619295903865346217951474037128e-01,3.34521724473048448312714611231275480e-01
protein/DD_g1028,7.81520535457587268922149966102413475e-01,2.85962962516093824902303096850193464e-01,5.38690093358856417224562809548861331e-01,2.91407545084438996425277370862750112e-01
protein/DD_g1029,9.42210234504000145217962030471700624e-01,4.32610271921904063263385097304257577e-01,4.20153995915469827736846980105309894e-01,4.64634202530045606337289579071785192e-01
protein/DD_g103,7.69383673991097812858947489886451091e-01,5.29584107320385666715461132615087645e-01,6.13649897499148456765644997744895427e-01,5.28696918680247201551408695757937715e-01
protein/DD_g1030,8.48832177944439612130811231151796879e-01,5.33006776500857968269510888114448588e-01,6.37948269884006060054211989152288453e-01,5.34684802064738884072825875518850770e-01
protein/DD_g1031,8.88364266459069706617847299254779068e-01,4.11605455059674943189425488414779224e-01,4.21753353581047947675607965319153524e-01,2.47345989272429828807951398112519671e-01
protein/DD_g1032,7.36618470402335502166382960689989525e-01,3.96100203025377250079579092530466410e-01,7.69739465885214318202283233302899999e-01,2.57498813202455861645425817296744969e-01
protein/DD_g1033,9.00072345426820733331152205720210608e-01,5.17588471262807184103696523059630179e-01,6.30361006356874969493073805426794745e-01,4.85327041569742734569244514168878515e-01
protein/DD_g1034,9.56931074240073136120876390007653063e-01,5.20019405546424791340214221458393550e-01,6.26234463242194433118157693137871585e-01,5.07856990988374506585384200627659690e-01
protein/DD_g1035,8.21964003429774079808777658757510259e-01,4.87063034698664231835067364140349911e-01,4.88047862274181561103840347149854633e-01,4.20038995936523620258715087025160814e-01
protein/DD_g1036,1.01149405735116146471736087185986059e+00,7.30978084938554048751655633789551944e-01,6.54042393083006344274381211016312108e-01,6.03309392684709571649445234048297993e-01
protein/DD_g1037,1.01930573834442152693534783222352703e+00,4.28085231202651399304332574751106188e-01,5.67140560320064693494791277294467145e-01,4.62731957765780129128230796818729728e-01
protein/DD_g1038,8.40398532197449010966905777807597560e-01,3.73749495367974354566713441528107495e-01,4.97428917801083754701555760200716944e-01,3.98857031858540145505601499299624570e-01
protein/DD_g1039,6.56898489235502427115547754644296655e-01,1.54863426450885651005265004980274694e-01,3.81298473270673791468901917400620474e-01,2.55411529058021948833403393508269191e-01
protein/DD_g104,7.17487093546666367550781399795074039e-01,5.12556390265629799159952101759913738e-01,6.51060859958615240358302808429935242e-01,5.93790904998146648162233615873144668e-01
protein/DD_g1040,7.95446394755290429720211669048012373e-01,3.63995929077921638402508919346983168e-01,6.04104897226499262174351692034606730e-01,4.45639765933354280579330497432054803e-01
protein/DD_g1041,8.21198374120149288860072658736422296e-01,3.60975299159763455019627536967658417e-01,6.42737608545058786576134455580015601e-01,4.69716686230285836429339822371759593e-01
protein/DD_g1042,9.15689765133464157359523889394073626e-01,4.95040867334072148568314646802319276e-01,6.31423972298814104440236904423936418e-01,4.44042988122455270434530545048494758e-01
protein/DD_g1043,8.90168125201519087486950130426526795e-01,2.61800961976198880411691510339852795e-01,6.14754481696891068291256354335112526e-01,5.31427611023729501483657534774085992e-01
protein/DD_g1044,9.45957060107158216010538967716916249e-01,5.03136864793422190824048646584248221e-01,6.30993330457571672096578130603385574e-01,3.99655837685336694004003584009624882e-01
protein/DD_g1045,8.26328445036675178547167924801532439e-01,4.99194225708765829369622044910735670e-01,5.48522998306191971398451295449467765e-01,3.68621186925087630988500572954277118e-01
protein/DD_g1046,1.00807674590324731350947095667123202e+00,6.40550268613229554068863723047460746e-01,6.26725530654140856990126665007567613e-01,6.34652986962888607638586024808269255e-01
protein/DD_g1047,7.57438614595591537622162600973557467e-01,2.79590540419929594886168923854848443e-01,2.90517491130061245402351495281314028e-01,3.96386841044866821101149437588488342e-01
protein/DD_g1048,6.39217122376789173623633049251559304e-01,1.74608459668848525580770868291919495e-01,4.43474062769802719073360577581837035e-01,1.52223904341555739959826620848086775e-01
protein/DD_g1049,7.49431157566951724018525625255190205e-01,4.24979117035832541665539021418026002e-01,5.02514893377266262910112372298968531e-01,7.16830960435438256820843399630304158e-01
protein/DD_g105,7.17593549905442518336007463373641646e-01,3.69239154705845284895296969850760175e-01,4.53678315995053158327633303235072363e-01,5.84595062999086768493927235020249582e-01
protein/DD_g1050,8.10609290380570740544960714799614618e-01,4.47209032169057531759065810823047334e-01,5.05899043424776693117637064892032366e-01,3.72529389500399997478049224406047843e-01
protein/DD_g1051,9.50401162176878853772913484109599027e-01,4.91590771095169190122655233272747431e-01,4.66909394851436211368966075407647020e-01,4.58923232779648062491828172505477746e-01
protein/DD_g1052,7.89056944280633923915347178002831705e-01,5.99227168776131282100043920223133760e-01,5.94850676614224503443154633203831404e-01,5.27598581126303089117747580468386451e-01
protein/DD_g1053,7.96273050960580726199748880800734995e-01,1.12861608679277401296304651366881009e-01,4.58055844463855473281523419637230301e-01,3.21888917186579855817620144777521334e-01
protein/DD_g1054,8.57613552392515977100603718586956530e-01,3.11516571582710248729636900495439994e-01,4.21935770711908807142240258121420515e-01,4.60061516029709184320223799118796279e-01
protein/DD_g1055,8.92042694944382551345990274349876161e-01,4.46329654256956740167563777974200603e-01,4.95874331395505290116896867132371160e-01,5.62782644981437923086570563639745138e-01
protein/DD_g1056,9.35796977157797260419661565580026231e-01,3.57380130648147327651941783654671085e-01,6.35296672242530300449409610324305757e-01,4.50018395228292757511537368603035411e-01
protein/DD_g1057,8.80920920731572040655832418266165696e-01,5.25994202892386515851091644584548580e-01,6.17689213026584511908123155427400112e-01,5.27476934985310836956469223329024497e-01
protein/DD_g1058,7.08449257154595301176691496532707267e-01,1.82409373289960053231060024697339810e-01,3.85376353407062134474643864389571473e-01,3.62942602192045076147723779767816153e-01
protein/DD_g1059,9.69285776858566511772910535593937352e-01,4.41042121213693070939163471466063355e-01,5.59690018654863880987126770411497888e-01,5.01484361590913975427914250207986504e-01
protein/DD_g106,8.48421052691373714868418945630888610e-01,6.16215343390487792748025254092005025e-01,6.99710586488316593668531462889276128e-01,6.03185395549182217267418058352116827e-01
protein/DD_g1060,8.58442741006744264043963992446880170e-01,3.17187434488912794411488377457161243e-01,5.25798097757555173631010025599878375e-01,4.33044025254757245353354332768705540e-01
protein/DD_g1061,9.12735710299409080107406725181176109e-01,7.06804740762107568537733281975656265e-01,7.33552317278587098069360056358714386e-01,5.67757193772305356419538942289011391e-01
protein/DD_g1062,9.71172436555031560411860414618154364e-01,5.51501477238193945369578537472123962e-01,5.08991820533054744192345475634355990e-01,4.47072867590361355764185986803418060e-01
protein/DD_g1063,8.63623236696935422717727568180111959e-01,4.75717222282838303276423652230986382e-01,5.63239296188417438017910999582096848e-01,5.45039157902583603055251883986654217e-01
protein/DD_g1064,9.55645290373032725790178483464407749e-01,5.20740455493356259511884849743384109e-01,6.33469742185127328469280552711629488e-01,4.75469916274035154930014735537213419e-01
protein/DD_g1065,8.40661104734318606053204606654957160e-01,4.27516852525430336655921914697587656e-01,5.37319452375124517604330583087968712e-01,4.36724902118468053787223706303596509e-01
protein/DD_g1066,7.93366111709108409449654643241547744e-01,3.70778795479105789400718081843994466e-01,4.94840163127150883579004413049147377e-01,4.32427633528726318167512177604566756e-01
protein/DD_g1067,9.40410368736961045920357751382547343e-01,6.49649732676365155262237624654464116e-01,4.69027494017126061449191536840677780e-01,5.11416994567569745921341105652000345e-01
protein/DD_g1068,1.02015336624693791142166249334964303e+00,4.95953552838197142041045787986563709e-01,5.68077893923982294452711336084988759e-01,4.81071451015955760981194171210346505e-01
protein/DD_g1069,7.13065191496051817751240143198522729e-01,5.21915609219308439688497843133763370e-01,4.67679642666001904651235801957545873e-01,5.66819937437749985910368234671854254e-01
protein/DD_g107,9.36255179859465135004423891154503823e-01,3.13788356393375550150362939348113275e-01,5.75524464989476275394589553827190495e-01,4.85179046381391109457247882133800816e-01
protein/DD_g1070,7.88577424314316125038814868921333340e-01,4.98894178908759264598757275499202042e-01,3.49577294025723241796656369815101236e-01,5.37644958069705338277825115856174353e-01
protein/DD_g1071,5.67260416966798609185723073146107759e-01,1.38223133438020968018429227563435449e-01,4.98761900588363228524755178777631991e-01,2.05043223751012425042680226566320299e-01
protein/DD_g1072,6.10952889199033868822111201215854309e-01,2.59573593147855757081771904517501797e-01,5.73987422685325864899829442103579401e-01,7.29022772669166462628228291537926679e-01
protein/DD_g1073,6.91126934803426839607334952727429755e-01,5.60306407880350023469809674425720076e-01,4.85127402743122634460101045378868659e-01,4.80347783171298520990286860919250805e-01
protein/DD_g1074,9.19388617620439449507124220567935772e-01,5.45465403476187398371651275720817652e-01,6.90368889367099996277329869792587122e-01,5.89349837569815518528601438847550882e-01
protein/DD_g1075,9.20938836782142352077007390552246930e-01,3.67844500828166868744331291314967872e-01,5.35705709007980242927748178588453066e-01,3.63144090255992203860516521218030849e-01
protein/DD_g1076,9.80433465704974460771843088165622710e-01,5.44495544535959853793864047068308318e-01,7.27642674404282986307196142127780896e-01,6.28536142206053216550237978152440200e-01
protein/DD_g1077,8.53316570759811483709368257488711200e-01,4.79237714469565669401310628683355662e-01,6.13206543319293331244661132674886383e-01,4.54569157984271633579001228184282126e-01
protein/DD_g1078,8.33387685118914543248115358940378050e-01,5.47204927931234293560764703336327533e-01,5.13809681465454782605546561508816820e-01,5.08697790293071569954632285174098148e-01
protein/DD_g1079,9.02903973911819465737548870427151416e-01,3.52403726895601599780445839323998589e-01,5.49676026225277655221449165643354961e-01,4.37528848545617179583470087833227257e-01
protein/DD_g108,9.75106084922879993371809419857713750e-01,7.22450685201246016835259033554907484e-01,7.37013918971930704162327801782862544e-01,7.98764504142111753533421805639211479e-01
protein/DD_g1080,1.02831370484565470501845775285906438e+00,6.95069226951920237221752697935082835e-01,4.74288428334889396606615943151968460e-01,6.67931599496687422070266464221109840e-01
protein/DD_g1081,8.25186694245891828967823212573780309e-01,2.81733441561702899848642025424772219e-01,6.97098083499808483684056007699708692e-01,4.29129705109213626255035299791685628e-01
protein/DD_g1082,8.97659325397443603998643774044635337e-01,4.29494760842371287598456879723317670e-01,5.62214299689797249465643392881792118e-01,4.84555255740638423415202641413607708e-01
protein/DD_g1083,9.24603633807235464897842243120714883e-01,5.30691756157921457755070892082521049e-01,8.04276335212894183195531184075486424e-01,6.53005636630826434637235349678160312e-01
protein/DD_g1084,9.62034429457160672024782080378749545e-01,3.58585842442135433753915112733952026e-01,6.68658616764529060362357900923860504e-01,5.47150993118706526994782836500910154e-01
protein/DD_g1085,8.90228895584698657112813922177072418e-01,3.64578931039532232679542221902269890e-01,4.01197111298803130057923601249191202e-01,3.33171733908162814881991966500386566e-01
protein/DD_g1086,9.17483319862384509897195997246721263e-01,4.59465216399071188397531849131551783e-01,4.54593116995377714844409470170184043e-01,5.31729478794132527514207467374619916e-01
protein/DD_g1087,9.54193760732343187758687610922733056e-01,4.15377023536173348300221260457926027e-01,6.95724871776445159899847691016636132e-01,5.39202624296021432546224084496976107e-01
protein/DD_g1088,1.01994457914970045136028614072984731e+00,4.81621077268190311511072218069019392e-01,6.05259552522117707348271026541611731e-01,4.54034362996506526930847017016057168e-01
protein/DD_g1089,9.03654830680135511804923246080923061e-01,6.11866939117318456488328142992754488e-01,3.86814028781095407781767272997581226e-01,5.44354551322617146320466403812258740e-01
protein/DD_g109,8.18072443106399838450471708617455955e-01,3.74506991036967704107544420865664640e-01,7.09601439650288191828747672956654654e-01,4.21715643873719520695031135139166597e-01
protein/DD_g1090,5.21161452057969343342099905263299149e-01,2.29330559887451067716521102636525276e-01,3.86360411883797453581799573603135775e-01,1.32562252580782719826376820557870419e-01
protein/DD_g1091,9.84837784489207568735628263856224775e-01,5.89669345387786940827428661175930025e-01,6.22350923012495300627128238485139454e-01,5.56978586782319624726857026595874127e-01
protein/DD_g1092,9.96396366253167952461886874577630678e-01,2.38210890129067407197589452503299864e-01,5.27869625351744796729755587012348403e-01,4.71017842979462124507430562620259524e-01
protein/DD_g1093,9.79279473336772910347766272106306755e-01,3.82732362599884227984998144953678298e-01,3.90971507441409697540973139474220883e-01,6.94155062914867299686893617393395894e-01
protein/DD_g1094,8.18606001494293609521849301716878924e-01,5.33214560911831989794860564455711127e-01,3.48066928177630579264419793462724152e-01,4.08751613340231308977520357799797711e-01
protein/DD_g1095,1.08781532649830466994308524438840048e+00,5.31234987514182123091793978951466983e-01,6.03672839625394079859167608361809798e-01,4.88811568876745781513338729623911949e-01
protein/DD_g1096,8.07408194136076222362058151378810727e-01,4.48111446792678768505279901354628518e-01,5.13593282129294766435451100358979931e-01,5.34073410197130278949255184174454383e-01
protein/DD_g1097,1.06884226652524443572466815569751108e+00,5.37589761346398180488410479709077307e-01,6.28761048884294464604301370916254628e-01,5.90473451210919922409766715872269173e-01
protein/DD_g1098,9.27078098610464411871325522606361421e-01,5.94785289793089877911909460687307674e-01,6.10005173258532744097510869390877665e-01,6.49307216935051665528994158109385823e-01
protein/DD_g1099,8.51438318144166728294247599325311893e-01,5.45663733665824446999162333670161527e-01,6.63983436336525683231281739745912084e-01,6.08512700414150902758867170121478322e-01
protein/DD_g11,9.86260818799439550895408168991155098e-01,5.86613300899168287942535126039596910e-01,5.06010786662409236611677121917999696e-01,3.96561100187633147830025146798086337e-01
protein/DD_g110,9.97299301688084038411694482574896506e-01,5.00282993789072246693663218019879603e-01,5.54012796015741675117246326037522707e-01,2.89498187362153019195404439396126898e-01
protein/DD_g1100,5.22734472458882675294023313297403089e-01,3.46536297282670461399856648667690834e-01,4.88888759413919582510938502661281195e-01,2.62436868253809800882288383737708059e-01
protein/DD_g1101,5.94859956433375239163808243578218374e-01,3.47172035959354591795394442710268887e-01,2.95866037304393260993091671510303792e-01,3.08847062333338864698522902314897288e-01
protein/DD_g1102,7.87729586555044664232957103100934263e-01,2.19438612836061692408824257876300646e-01,5.75105781793964291119843595356550974e-01,3.51614879149152881463556257928922380e-01
protein/DD_g1103,9.53880537668922518854464272367861154e-01,4.10681083291912646899572710847846243e-01,6.47551299358598796351384299181779836e-01,4.61035538625672628952003250586552001e-01
protein/DD_g1104,8.30274543132012691451920842109138764e-01,4.64073243157580127952882826835402771e-01,5.78113575351006350675855801216955401e-01,3.84773420203615455673519494203356305e-01
protein/DD_g1105,7.75068124709391595958525415743592802e-01,2.51791940701847853456834680440659839e-01,4.23548679942789093366643435359732834e-01,2.37076674430574448610402483665055429e-01
protein/DD_g1106,8.04822625097291418885338707975344307e-01,4.06438851135745696256975999875267515e-01,4.41635439958414870742208757220771697e-01,3.33805616954379849594625025729327191e-01
protein/DD_g1107,8.54715105731882323691562914038288582e-01,8.33652292831092152728041926260205492e-01,6.24990812556685639902674411802968061e-01,5.90833898011422027628526561776310558e-01
protein/DD_g1108,7.08271496165812403317427358449472578e-01,4.08504456317969443720372107969821714e-01,4.02127180600429366579629278261089752e-01,3.07633090338154075479204988209940464e-01
protein/DD_g1109,9.02374218642509990879360001275828129e-01,3.38144965073481601619986588008600635e-01,5.31714750659514901617800750921916469e-01,4.03421827397441146794867929601614382e-01
protein/DD_g111,8.23190721726054498334331446158420151e-01,5.39515280142941146844201378135456477e-01,5.82474142753547915149524843931932409e-01,5.07580954929333900797838504732180338e-01
protein/DD_g1110,7.92030216569406410367993278557781430e-01,4.08337800197472269225610094265325474e-01,5.19033109268749526048203809759364847e-01,3.49179607492708666888790469463611498e-01
protein/DD_g1111,8.51202936683031361263789309770399600e-01,2.95867926011143648256060462860444406e-01,6.06636082689779677680528402910102489e-01,5.29517878781766452232028413246049727e-01
protein/DD_g1112,7.55348223909971680717479155245167641e-01,2.66439489094825081965830351928451482e-01,4.10178682452059141039370109458341846e-01,4.17603842611830091805750751535126021e-01
protein/DD_g1113,8.82226560847041434560692943600978086e-01,4.86793081769226423330366029658013406e-01,5.96774670158670699611597527585565660e-01,5.05402519861038913889829519365552215e-01
protein/DD_g1114,7.07772403617720637876792419259916218e-01,3.57963042627995993535886295112613962e-01,2.23447011903521361894417460689195695e-01,3.21839594785849445065541118790871830e-01
protein/DD_g1115,8.44919617259481937857161128794525190e-01,3.62239004455770983004060654130787358e-01,3.90213284144401416145809140426082415e-01,4.90054627405693445433542272704776113e-01
protein/DD_g1116,7.46951332820591195779014904110739213e-01,3.88633115871452417163186081914759083e-01,6.34223017281910521161916773622793547e-01,4.01110152578893862712870045004588122e-01
protein/DD_g1117,6.06401612508312270398335478856179049e-01,3.49553910778391800843441246206959142e-01,2.76407776842367075233135726994672688e-01,2.66239629398003328764851439638667432e-01
protein/DD_g1118,9.28978161003215383947552153074319140e-01,4.12563722682394909756530615068521861e-01,4.06425863239895978266990171048392083e-01,5.08532298298644906938475569307774231e-01
protein/DD_g1119,8.22010817888493880284242714521336344e-01,4.43727333808216613323311216220898064e-01,5.34481672408026198550649099296767045e-01,2.89608178730876683547677001688621570e-01
protein/DD_g112,9.96845306561964224379188253196049962e-01,5.20469443399637980909774292516310450e-01,5.82313866820090182021595664281003066e-01,4.55562724523421926101051917892067387e-01
protein/DD_g1120,8.74858560402446734487209754443864501e-01,3.00021009800442448988886671637182580e-01,4.18821882036881755747720184711824620e-01,3.39445301201221746010482800302537236e-01
protein/DD_g1121,8.80006358686299065329410196091819777e-01,4.22680734421680424528377213071753457e-01,3.86515409942773954408608178220100097e-01,3.29388432306204074785209897532102832e-01
protein/DD_g1122,8.79691310733636071821693776525478102e-01,5.34532617952548343750610537441651022e-01,5.34136197209791682652938148246619776e-01,6.44108073710142847973348787782442785e-01
protein/DD_g1123,5.67207601129695203209938872767339996e-01,2.54322367089519538256285845164012340e-01,4.68366360103380172560383003997407589e-01,2.96778060019739871638064373547052589e-01
protein/DD_g1124,1.00913498618737642280341923617965387e+00,5.86296621711415679357493139253701281e-01,6.53702428324432508460604666274942502e-01,6.07217276099586474573056940049087711e-01
protein/DD_g1125,9.21149600439285156884853117346877768e-01,4.46571563426043805871943927549679401e-01,6.35066952188139752383576028733783028e-01,5.02461189950123279309816571006063524e-01
protein/DD_g1126,6.14875424163259919405951271149430591e-01,2.95563131952269203285324463555277463e-01,3.78957784671707523694167815865590100e-01,2.04298720583182171972218399232423113e-01
protein/DD_g1127,8.98339323928831641548170867266023350e-01,2.93474276431717016080249520193545323e-01,3.38219601369162209081851088226552400e-01,3.57795089401504178106157217027602221e-01
protein/DD_g1128,7.07093315094777507768774478145179870e-01,3.52400642720752579040643321210006870e-01,5.85320457356331146121768717391344717e-01,6.10439729035097044542049108551880296e-01
protein/DD_g1129,8.74598402091366163082995160800533576e-01,5.99204585553853245368010379044805841e-01,6.92305468361699882095148891245617558e-01,8.08129707483098975349357536852575444e-01
protein/DD_g113,8.56359578450789002584601044859241282e-01,5.51454488851028739054313893200358930e-01,5.88885350619171621882116528963462529e-01,6.89991374778619184635387511899755221e-01
protein/DD_g1130,1.02302821683259027103439247932630226e+00,5.38968360930690324780805765471962834e-01,6.61539826686902111081290862066233025e-01,6.21028326680783621324331393647691610e-01
protein/DD_g1131,8.71745928002378927148822307746194246e-01,7.38173215363533755871505250769560438e-01,7.10188226141013396033134645386010007e-01,5.74378280480122680197729014260161205e-01
protein/DD_g1132,8.17878854718708651037157877553413950e-01,4.05958593873320293435614611177410380e-01,4.78896988639077892150251687628527581e-01,4.97986372192258448193891536815506314e-01
protein/DD_g1133,1.09062162901849861473695881962745313e+00,6.08851812534787071251964431026234536e-01,6.32099983590736382505558286054736298e-01,4.58424000384358866957154745562281532e-01
protein/DD_g1134,9.09104515022434518997631153697431346e-01,4.80755534000127143651873460624905444e-01,5.05909265382693204085498937986745607e-01,3.34717576536242549048207984575260259e-01
protein/DD_g1135,9.65825016872190930683044782125893266e-01,5.90716530829886377000184597095538143e-01,7.12268390511594746134725380721561546e-01,5.01839046290974911245828863778105327e-01
protein/DD_g1136,8.45633604435651920470173058920821754e-01,3.85600254075874908870454884635984339e-01,4.65232843696099337970186579460441483e-01,4.69658809079165278376956459715051863e-01
protein/DD_g1137,9.47771254402969173693393398871057964e-01,3.62198287409419889143276397604380234e-01,6.91278049148648931294161373158694663e-01,4.68085345707802122515660105033900484e-01
protein/DD_g1138,8.92818147726555174383692493820942655e-01,4.37581823741034388445197727053813560e-01,5.50912793709015795455247222156323226e-01,3.78030349783628857051013960488868751e-01
protein/DD_g1139,7.73632021635450913631505259240326081e-01,4.29690353697693434337883905917426549e-01,5.64597133431518803284575303376423689e-01,4.54739433926299223881268605232473696e-01
protein/DD_g114,9.61623565290795349050663879750207001e-01,5.30465984307599695878100185656701259e-01,6.96504415449174970626064746262720727e-01,6.77210984821875956487055446579481103e-01
protein/DD_g1140,9.94293464446131804700240116919814963e-01,6.39035360276086516482834860447167075e-01,4.68806679646832440436894562332856036e-01,4.39321161749179772200358328519221213e-01
protein/DD_g1141,6.72740489808424839805674550226323619e-01,4.47655685113545618195664354867769209e-01,5.70205248291947815229377365027327680e-01,5.33942529164656996565265073770281731e-01
protein/DD_g1142,7.11983708067555368511754564772669503e-01,4.71219612028254746431439216969477578e-01,5.13370726513889968945175747054316738e-01,3.41932865380234237924430478051459899e-01
protein/DD_g1143,8.87854396553825329505405608556980491e-01,2.19409334123684752457096514706976855e-01,3.50455404090025960083487031660037601e-01,3.56633192705927420601899372589535156e-01
protein/DD_g1144,7.30954629880657086247444202791797216e-01,4.50719687802519602695010771194381921e-01,3.62601855946968737794638469597606375e-01,9.81143057944568531871270834030358110e-02
protein/DD_g1145,8.44829785701617384494395575876384159e-01,5.34446919909812438325783846573951338e-01,5.17869825657719349139229095734079956e-01,5.47692645787404255524261260382548455e-01
protein/DD_g1146,6.34385560407554162171131826821986530e-01,2.85628591559966729897025136670920563e-01,3.83636833089679912952317516351498338e-01,2.56930726198319654368514735512406213e-01
protein/DD_g1147,6.86659384094259074824354090934343545e-01,3.81136686631327324471378732442312330e-01,4.30679269300966109031526244134589356e-01,4.57709329216269890632456274046882823e-01
protein/DD_g1148,6.93709177675424447310186722655579974e-01,3.42935822680120864505908482862290577e-01,4.86323337943578497351539991642908143e-01,3.62486678888577604499581819956052471e-01
protein/DD_g1149,7.96899543201406816040624792753263004e-01,5.07383492913231992983566576957686397e-01,5.62201982137378882985911748363833011e-01,6.10030982112796251484199801702249087e-01
protein/DD_g115,9.65451007098730464945602818311740919e-01,6.87418277390085578494522510962998584e-01,7.05577165421851423147511257908684298e-01,6.56680906591385579429035790007126534e-01
protein/DD_g1150,8.41676402308285004748224948882798292e-01,5.09784976130922338614701659335602215e-01,6.41989134438145835420539176643142168e-01,4.21045746108505288454888206010549287e-01
protein/DD_g1151,8.35542978523494161917838075175633972e-01,4.20012227890919737337630510417779342e-01,7.10018901188596913456675621895834538e-01,4.33038792912124367443273396595185075e-01
protein/DD_g1152,9.52121238619629923889747082646911760e-01,3.55625806995358595171693168283501101e-01,6.64853944267731980145695656691928764e-01,5.89907600592889950564943491360500784e-01
protein/DD_g1153,7.23630747100982877138398449280476480e-01,1.74374653319687381548405478157581485e-01,2.42589172362297818530018896329923643e-01,2.80318105179840375501010391957939735e-01
protein/DD_g1154,9.39829700608020419141996247769843169e-01,4.60363402067947858573821587007729797e-01,5.49361990268617029074594695337107120e-01,5.14984998572281131970117616610585078e-01
protein/DD_g1155,9.96612999625976926195562021341717907e-01,4.38081297893143498217316239635819716e-01,6.42318565159418579334586088683651666e-01,5.24919985777086053816517835114956223e-01
protein/DD_g1156,7.75125394223168343632091474543320978e-01,5.37003285510729089280131971605559025e-01,5.62844957133899354080826106140188597e-01,4.87511710982739129026754194770966548e-01
protein/DD_g1157,8.49488211385417430868704238810800102e-01,1.99641064455063797817328648892100308e-01,2.80665691042524780564575287615362635e-01,3.09495106686315348631481292743667562e-01
protein/DD_g1158,7.57999409525186217270277606699513122e-01,3.09841578156707858134901886731369919e-01,4.10145622983008442027444357041676296e-01,3.74221542147545682319808277833473928e-01
protein/DD_g1159,8.03535221557824118603077112413345060e-01,5.79341877563636738352877126513346594e-01,4.14654105099320031790356062357090698e-01,4.45554762614541137447116815295447126e-01
protein/DD_g116,1.11566348725760380984922525528397141e+00,8.12509981150947997550574522842628871e-01,8.78862710980456623257565083716488449e-01,8.83278167781550975664482234565871558e-01
protein/DD_g1160,8.42654071254642376455767515212181329e-01,4.61706482096414927634464735721694840e-01,6.06030317343300204000361055709548213e-01,6.20541864260735371901792503489114695e-01
protein/DD_g1161,9.69089259514405836197768851263593519e-01,5.96994023596921480224776456907872578e-01,5.15244798670733205407765417604448664e-01,5.99693005005376298890251194944834881e-01
protein/DD_g1162,7.78413727779263973167167669393809236e-01,3.21710294202351459769991231344847027e-01,4.10363146551102818124504079987832233e-01,3.06016148957792925945578237882688242e-01
protein/DD_g1163,7.04218772493996668026373401125551291e-01,2.56621333122783522422519845873550794e-01,6.92257472107798110660302465615063843e-01,5.37868562277312108567319101750283742e-01
protein/DD_g1164,8.41367832440572992917616923794802963e-01,5.47683527170828721929589643421668388e-01,4.84665427921169487840423444175858127e-01,3.15303085807532337763024103522752664e-01
protein/DD_g1165,8.43858758401432661801361510851860127e-01,5.02603715444716118843696469896158265e-01,6.87673004173268232983676738539394824e-01,4.24493232510076772826560450841493397e-01
protein/DD_g1166,5.58448916423394940111686274449571654e-01,3.06028463133025859832455060023926195e-01,4.16642847119178516784592232850601537e-01,1.91134756902671007562696060494610510e-01
protein/DD_g1167,9.32349281854143371028594261491503360e-01,6.05775213659427372733918133408239273e-01,5.24893380858158842876249551631732452e-01,5.13324888216488073352570174733358697e-01
protein/DD_g1168,8.09297367538608369679131656947115518e-01,3.59395335032480261137985880019030748e-01,3.97411074823689573909948527864966656e-01,3.01071608367108248711451282445170855e-01
protein/DD_g1169,7.16009159355960102836613393391750560e-01,5.59381311356340419577598957732124297e-01,4.97516549672754527612938294144966601e-01,4.74386078589583861612578485102004241e-01
protein/DD_g117,8.68279078102079783044828377049802236e-01,5.26155239094611656535264691639831267e-01,6.32674921333243504631486160777480157e-01,4.52153852789434978147721355567070494e-01
protein/DD_g1170,8.73815362160441975892050336035532927e-01,3.38509374867061541011173726126529073e-01,6.31959379554845205285026772345052965e-01,5.99550500497578160946927543026208548e-01
protein/DD_g1171,7.09477456205928406081586805767352125e-01,3.64764324624095847731498232407826594e-01,5.10767892133946586750811519132106051e-01,4.18428896179497235933017562295185447e-01
protein/DD_g1172,9.25645809254367250555307862549638725e-01,4.73735400413821204296460933264303914e-01,5.64525486713473606606429273025089618e-01,8.64737948213711493517080354038061458e-01
protein/DD_g1173,6.29301824968297147070691400044968592e-01,2.63635108601947373345848403627609294e-01,4.30360633469691580765002004044336747e-01,3.22493251182647063235952031489075325e-01
protein/DD_g1174,8.90609066288823237368969004959118513e-01,4.42903156747548638042949689597144815e-01,5.73407663132433964611668302014455316e-01,2.77704704824889560828632122531968495e-01
protein/DD_g1175,9.25553124750905283198189087969361524e-01,3.25963215764634890927190795460561163e-01,4.10644689166777938796915588632787238e-01,3.42306476792809104132783673590168523e-01
protein/DD_g1176,6.24275960311502460150540605161023895e-01,2.10041778887406575127079491512482471e-01,4.75141235023575346971969957618188813e-01,2.42122855152347211926166742360303497e-01
protein/DD_g1177,4.86853145462362494303237550111179325e-01,3.04002451885812647635189283574387879e-01,3.43276570282397693468717394392624886e-01,3.07492890770534523875694510635439469e-01
protein/DD_g1178,8.68377740128600038517982512681272817e-01,5.22719967464897734352094631338376253e-01,5.58511308695818939213273123931543442e-01,4.49682951981957151709656920264227713e-01
protein/DD_g118,7.67781130363535138744318243188147755e-01,5.57926381274795512758127738956856573e-01,7.32154565643412789627923746305836649e-01,6.35103026345574205163643345382219812e-01
protein/DD_g119,9.00379055426657910670872778865199437e-01,3.58761085797493515302264688348155564e-01,5.90588494311499699874959896261933386e-01,6.00748591453640602530230671002683059e-01
protein/DD_g12,1.06579205099768552232724632125537231e+00,5.59049587970593786293978456713513750e-01,5.98540043275834905600574237170368591e-01,5.62822358572109026641967165317563768e-01
protein/DD_g120,8.43769697028287313164190822706009885e-01,5.44439722017762152121161791038193289e-01,4.08847418706413722809554918022378490e-01,2.32665444451821054862587435797377352e-01
protein/DD_g121,8.50068274331653355441887560123042222e-01,5.21787446558894665219399126148767481e-01,7.84916067119039255700251533530166117e-01,6.20475453663256680237352433024944523e-01
protein/DD_g122,9.63173949571112315639769538187464380e-01,4.77327384352165965914882872036236417e-01,7.20067486711090032749440368311515168e-01,5.38721895363628953589303116996409436e-01
protein/DD_g123,9.63801551177020671569407884092619052e-01,4.23962934132156366225237277990328742e-01,6.31655984150891980783296743041747323e-01,4.38610674934026055336328828193524517e-01
protein/DD_g124,8.84196705799530530161041599400809442e-01,4.39796637503465995331867713304650715e-01,6.81202076613513336693218442232139838e-01,5.49651439221406201831541051548804368e-01
protein/DD_g125,9.43442938441566877508954211846419576e-01,6.13440859547405623311019408500743568e-01,5.65487960266910434174327590682264060e-01,5.43210534535365026708285529290238950e-01
protein/DD_g126,1.04699400364700871160133809013737776e+00,5.88919585276295920546577536395522995e-01,7.06312073904413812045437316464730674e-01,6.31625310828434860440811267278029932e-01
protein/DD_g127,8.85183634588971211984904658175355570e-01,5.39932747920714058893546568749145266e-01,6.37560177715391648634424890906688944e-01,5.12092477434897092559596949916105329e-01
protein/DD_g128,1.06466552771449377345611936366479241e+00,7.21583942134090404560401060294142314e-01,7.04836201183522707677373107175530597e-01,7.36523454707109909805454033794601490e-01
protein/DD_g129,1.05607634186097914703105616694530591e+00,5.17291130054557398051686458485864702e-01,6.80928586694103888044612820648864401e-01,5.40541545412494198660556151301834519e-01
protein/DD_g13,8.93361764920185886954821183605572249e-01,5.49184480414576328383933653842475226e-01,7.08895661521229992042868227004180131e-01,5.15361005909767922975668925505157760e-01
protein/DD_g130,6.89228547220930794718273389540117475e-01,2.45929236336350273438827090141874056e-01,3.17943021965780850012292440910213896e-01,3.44625874031020138369367504959394600e-01
protein/DD_g131,9.07637723227009642519007789069042099e-01,3.95168154155576210911395626150508150e-01,5.20384638912510711553316971641594886e-01,4.52887855077308161707631073093974031e-01
protein/DD_g132,9.02633979477555399846013536979433603e-01,4.85444717351409403773229323848696014e-01,6.40355575240614724602471860156070477e-01,3.92540178193776820976201952869025519e-01
protein/DD_g133,9.37742235605308114669195372492830199e-01,6.01707116719914786635748868607949724e-01,4.44537539809323298793696577733865904e-01,5.20686050725029696598524014640268623e-01
protein/DD_g134,7.90571767358430066687573391731547824e-01,5.25733678241105852480238127284409807e-01,7.23160491420259945439098130171731140e-01,5.29121336356675760884281207397206368e-01
protein/DD_g135,8.33855703682323164785387371913102607e-01,6.09289081905973957592731517192111537e-01,6.82016216292896780690643767467592185e-01,6.75329351754986808617984191444883978e-01
protein/DD_g136,7.73811846614934192755919723370926457e-01,4.01938711046872684819135652878801900e-01,6.02006115634832455484397894642713170e-01,4.56988973908882836621612186064207223e-01
protein/DD_g137,9.06801750196837077683599245737386794e-01,5.28063401495873704296913885146289990e-01,6.51684367834234210395299191684565975e-01,5.61161207671128734133111307904888799e-01
protein/DD_g138,6.89645219079380746511180008420691963e-01,3.65456058453966490807149167545517348e-01,2.41802327391654977831858608795064947e-01,2.28267971040700712075374593615926720e-01
protein/DD_g139,8.67736471738337454670548251017155260e-01,6.18591271808141334674394211764235468e-01,6.84045607779369253258172674383399017e-01,5.54893313718398501088681691471656879e-01
protein/DD_g14,8.60991771787888552659980493347741493e-01,6.87900907117580589795978189981451224e-01,6.57938367170151326101086905147987053e-01,6.56761662238869519312867718035730220e-01
protein/DD_g140,8.92138687237587392690916011554714334e-01,5.18877734926361439834178232433235234e-01,5.84232706088862623850698853686354108e-01,5.76422582600957804599059943426394148e-01
protein/DD_g141,9.12684816387081799053670778513621707e-01,4.38352397427463441482056535851937925e-01,6.38138226202739308038219878804504892e-01,5.21920553511467045377756849372489112e-01
protein/DD_g142,8.89695386767926267376360809614307054e-01,6.77938981191317855478918988381819834e-01,5.79137225579410832604372804580874004e-01,6.77052778946619817322680723514791178e-01
protein/DD_g143,7.50322105785280850464137399086513121e-01,5.27818469602304503070426644290645571e-01,4.75434291270841864677937049993274413e-01,3.97774942810553780949787473801250624e-01
protein/DD_g144,9.76226231265707740527373128020195064e-01,5.45453075947274844346457020288491783e-01,7.16785209819395773174408514170072091e-01,6.35627038577796328329745873527717704e-01
protein/DD_g145,9.16100602884397226815367125765300299e-01,3.43203858005550374915130065348821732e-01,6.38124302256077853253760949318400879e-01,3.82192837954429600210836052838488220e-01
protein/DD_g146,8.55226096087836819810751051634354969e-01,5.04038291339129025105283538248057639e-01,6.66796171778304712457674150924563694e-01,5.66539508205286378240508786139062562e-01
protein/DD_g147,9.29872649096725084801156306745077603e-01,6.25260409354538078983836732223838775e-01,7.91863590853136696901964458901859728e-01,5.86921850004217222962666586686873205e-01
protein/DD_g148,7.28453996107757569942630666478789810e-01,3.20953610197078157397155063097223075e-01,3.70522602000507748070641841180406578e-01,2.70594268403909605632131271219768169e-01
protein/DD_g149,9.90604088180138094049296343842936797e-01,7.46603935041970528886868512343999586e-01,8.31296423630875665079706765106838791e-01,8.60279600555649769096666967940000579e-01
protein/DD_g15,8.78207719811529307892953076649267123e-01,3.31428344208094363401281110013636385e-01,6.51800661327276993738525611733729779e-01,4.32105904248222062220603945288851662e-01
protein/DD_g150,1.02301751500206227701006399539041707e+00,6.10976957057295587163022573469753615e-01,7.51126761430249951175064793206163868e-01,8.08179120924635286779232214284623801e-01
protein/DD_g151,8.45483646798959944798953650830583589e-01,5.38795731034684108050025306991627169e-01,5.98869486457351545251825628171502352e-01,4.69439870412842750537372882166549510e-01
protein/DD_g152,9.82095037573026066681456206669041699e-01,3.89319078070238152807202195148693951e-01,7.40793465171966920055983298933570978e-01,6.37399772938302095586067077099787912e-01
protein/DD_g153,9.16586338946828950180964128703456118e-01,5.92235923202896576696926235810867625e-01,6.55916593272115422741597257165993172e-01,5.65680132129541363449447345706522987e-01
protein/DD_g154,1.00359029223662738077011582235893992e+00,5.39254063501242943060683124872477072e-01,6.59037511434284462101816715400251971e-01,7.40291866406619863788125258137350577e-01
protein/DD_g155,1.02660939903564591459743882286032793e+00,6.68817437587116682882309287966356152e-01,8.43026917510573552503548243756312862e-01,6.54009377809644625391625408005242375e-01
protein/DD_g156,9.31338464831655286794997758076013693e-01,2.58165904401881113381778486045138157e-01,5.71004015085326432442871428928496529e-01,4.87068041631346668381643832788169769e-01
protein/DD_g157,8.14155056581673579320059612827528701e-01,2.28683094648136780260956762322276308e-01,6.02033166082628441077025766483506836e-01,2.76217968826971413085993263197171781e-01
protein/DD_g158,1.01700558319303580577521294540546640e+00,6.49709653869510631968673640329419080e-01,6.86659088770264695934104935171254599e-01,5.39864230672109726121253739474618142e-01
protein/DD_g159,9.65426315691380522562524796969690701e-01,7.15749248948653954349065580870265487e-01,6.73095279648524064202839254510879175e-01,6.47835424281309728846136531939771049e-01
protein/DD_g16,9.13299950837794917575817713045421479e-01,7.24547026570773042643999694679521892e-01,7.79017764182726225787202439360473955e-01,6.99017611001975424441534384384238530e-01
protein/DD_g160,1.02295609943328220469025798668737694e+00,5.89060931833659944894325478990924039e-01,7.37938003868785607028412590051461518e-01,6.95680859789761141904810774828689038e-01
protein/DD_g161,7.63132798153543480027352029176618038e-01,4.71661233515734745366321483012361885e-01,5.36697575710391830829796179128848244e-01,4.24902749231528619844951855105924738e-01
protein/DD_g162,9.82864371068117549580791711895523441e-01,6.14886243628591119939198990438433339e-01,6.37874632379640701388274339735041657e-01,5.81503421413178664790070414188908009e-01
protein/DD_g163,9.89243493313803965037855773858834052e-01,6.25465899815391798893445130916620551e-01,6.51742225330197472620644990043845075e-01,7.11929607444334885267673866066380975e-01
protein/DD_g164,1.03216219799249633561808117110676812e+00,4.15859135511955475626490504173531679e-01,7.22417443747544068910618998898952933e-01,5.09587475029610336753487843534771806e-01
protein/DD_g165,1.00743289145484057548594503859325559e+00,7.04954434759156392051311390321022350e-01,8.60631729577466554181351473503308886e-01,6.16752058777160020696124753635475287e-01
protein/DD_g166,8.99584536755023441480425653972853062e-01,6.93184747897460183866615974297430593e-01,6.61700636556970492554926801045229766e-01,7.04508920872433393162714829770708157e-01
protein/DD_g167,1.10501263503446264724257983478795873e+00,7.42638189100853200373848540308378540e-01,8.64257739906749307286181910582249346e-01,9.26591835033024861024757729576713897e-01
protein/DD_g168,7.53055626644904521156820655783206632e-01,3.75398042876194838016608767332197493e-01,5.91493346948057431825463802582588267e-01,4.30436899387923564219921073052655035e-01
protein/DD_g169,9.93853879054112466131681178601569125e-01,7.43524969492944877321854075662479615e-01,7.54841315849360453544159749476660037e-01,8.02940343900087765234769559956642847e-01
protein/DD_g17,8.71319739508848710719427400485513607e-01,4.80316365293256055321437855908843012e-01,5.99418169459167078972523026915004007e-01,6.87506048491599958546031823748951639e-01
protein/DD_g170,1.01599787589436687478333301967914210e+00,-Inf,8.17344045116702857123937732930142124e-01,7.55008375268043806633743648174432011e-01
protein/DD_g171,8.68253437491901655890794174939611459e-01,5.41147689593924587371873860716333683e-01,6.64964203531500886478056827942685413e-01,5.96871761601637156785293955968490750e-01
protein/DD_g172,6.59384604218712726551060669854422868e-01,3.57453476147087970072643991660059715e-01,4.30911725514819085553316496331942740e-01,2.48840919895095696769543769074168909e-01
protein/DD_g173,8.12852512083350587382919919643473127e-01,3.56014899579525887217040806541264154e-01,3.74664539048665689040477911945615184e-01,4.21596622032484867122439168253516285e-01
protein/DD_g174,8.40213141642798304014302654252995631e-01,3.00702502030160429215689221211264470e-01,3.33035289861857734334854059428185513e-01,4.49337218740975612886235055206096189e-01
protein/DD_g175,7.77123707813520681007513337520060729e-01,4.38345508841402163079100484065574112e-01,6.02136714514485355914593497864607515e-01,4.65746769732063220192901741587066545e-01
protein/DD_g176,8.09234280115039951421266698501843263e-01,3.09134342790411054594465058423988629e-01,4.07284439960351452368419780533032659e-01,4.42754067969860507832056282381449411e-01
protein/DD_g177,9.98153616632099549967045747399169058e-01,3.79256367418575378544084653839228949e-01,6.77094232370686414621871553221375075e-01,5.05097836702084201952893798171440411e-01
protein/DD_g178,9.20864121153721583055422252271769757e-01,4.01142900005671615646807304337208419e-01,6.46986685664647809893209696617625181e-01,4.73183686539311910623830656855622262e-01
protein/DD_g179,9.67859169585857216789735930486144042e-01,5.61843596655384500009223054412563515e-01,7.43019497092144679069808854113557568e-01,5.82444306090651208504566158394916735e-01
protein/DD_g18,7.65249930012081581792038217731000167e-01,2.53974290883958221472041166514838996e-01,4.89935560537453294903471700034783507e-01,4.92070990273272174816561639700774799e-01
protein/DD_g180,9.28638904790455748748702486099003295e-01,6.41796635531773581875025864494830932e-01,6.86516317369837489728608604120795375e-01,5.52999534950321208972812079037471323e-01
protein/DD_g181,8.34220565559957681466850771658564452e-01,4.25967692544053331843392530006711484e-01,6.23896112078041874552833151140497613e-01,5.02634790862046206699577742442748727e-01
protein/DD_g182,8.87321793381915867622971994625932085e-01,4.79785640820407030538780803288119639e-01,6.42048865692998644581117472445530613e-01,6.08776135214637681857169399102915630e-01
protein/DD_g183,1.00263177479882389814671562479788313e+00,6.15794195236564870091011271049843161e-01,6.09716321013875814946936340737822523e-01,5.92305512435893310540904849658201908e-01
protein/DD_g184,9.90300397978607183410218622839212680e-01,3.73471807397957264060310930633982298e-01,5.18872696851588904559478278456930682e-01,4.35986236702016595235600196946529901e-01
protein/DD_g185,9.82050847410174307669759870160690653e-01,4.58940610780474817828063553746646924e-01,7.30659916646161571915049828399858403e-01,3.78526322115591609636899432103018279e-01
protein/DD_g186,6.80368970932889402974248097091435546e-01,4.30891893285077610540695748899748894e-01,3.92063922799759474750622023438568278e-01,3.20244408830200788264464807988292815e-01
protein/DD_g187,8.37258279849640442107732240619748310e-01,5.06738960364227756984233846191248091e-01,4.58745921040826004764041906116206419e-01,4.96913362082536477903876295139590349e-01
protein/DD_g188,9.73087761499984548163777445985790378e-01,5.69243991075984366879573656747189120e-01,7.79354621026732313754174512080306895e-01,8.18216633370775517357803360533286112e-01
protein/DD_g189,8.99785460832111464167098739335697471e-01,4.64851187086354914631088897198320899e-01,7.38574939056584633909246662177729916e-01,4.90652693227758630965968586023447393e-01
protein/DD_g19,8.51146212545440662319509314862514350e-01,5.27237434122624712666973721981020599e-01,6.91206026706043535565199572573868606e-01,6.48038680066797229976019320562116725e-01
protein/DD_g190,6.41173942276356515712892688084715344e-01,4.53309311104081858052257092449295194e-01,4.85133460368797462631298235050650180e-01,5.50516166547695227729017102885066713e-01
protein/DD_g191,9.14028454280898726557944278917820966e-01,4.79969137732080091770883502186441801e-01,6.08542333802035029134492936167500098e-01,3.85427389784793238011712062064724191e-01
protein/DD_g192,8.99638930994410757900636724565772226e-01,3.51858726838979991253187389103096122e-01,4.71632465323856499588932565159932952e-01,5.61515028937869766592970760697554557e-01
protein/DD_g193,8.80675708701106772822276070126782228e-01,6.18120278339051247345916563380287654e-01,7.02236950208326598817080906730027130e-01,5.78777362372061477705706275144781466e-01
protein/DD_g194,8.11531924135972238238112719215650839e-01,5.11374460947202316896212022415243604e-01,6.10408234343696864610214200308774251e-01,5.74706772468908089769169975468908096e-01
protein/DD_g195,9.91006520702295171076972708524346244e-01,5.41191038428098216175601715728741407e-01,5.60830329335362317096628352701514525e-01,6.73087657446571290946900509627383740e-01
protein/DD_g196,-Inf,7.76304460044087665819940782277130389e-01,8.29752156831122959071316667602658667e-01,8.13875732493704784307972878180743946e-01
protein/DD_g197,9.54242409347696391902737094020375646e-01,6.80111332684820610315596975649723263e-01,6.46689314142818964564852342375219794e-01,6.91225820737612034849455014223327722e-01
protein/DD_g198,1.07039024959141348605976186075965329e+00,6.29641505891438685433846808970820864e-01,7.04311925561331406334302665640873767e-01,7.08438074212563664519697495251268038e-01
protein/DD_g199,8.16901579513585704275862895507811737e-01,5.15970407305997905535760140349423978e-01,5.84454511552893260642772432104866220e-01,4.90592543973518051023788028460420679e-01
protein/DD_g2,7.66812095719996529993405265593334294e-01,4.23582747614655420397144976546091157e-01,5.56780758669846323743599973514663158e-01,4.87524136581289478158298685576373976e-01
protein/DD_g20,8.49269208048473674474761772770515526e-01,2.16992871885681462453506525606510489e-01,6.00324610561794344516146704033002898e-01,4.27326736983537083271280100478802097e-01
protein/DD_g200,8.43470459085874776955262485753762476e-01,5.05288761402103926131948366366165746e-01,5.93106586389622146819520611335944777e-01,3.79879195877056340072327580425669005e-01
protein/DD_g201,1.03232943591347581824544256622699048e+00,5.42366741035459273394509946257331881e-01,7.17583553164414956192303076414857480e-01,5.33862075135359026698679185657326816e-01
protein/DD_g202,7.62210248691669716431571912650844241e-01,2.43032903665780390958653617887156550e-01,3.86025314410033443571657539215641545e-01,2.82656207958969989200282693038259500e-01
protein/DD_g203,9.32400963319672848627659352029870799e-01,6.04134606322599879594325656219681550e-01,5.51419546846194928137087108856272672e-01,5.13978480824594104434735773921871613e-01
protein/DD_g204,9.77868819736829519884280627152182375e-01,7.81752353280299044184104523079330621e-01,8.27217253006292479539500395789879622e-01,6.85243111429784936067621875131078268e-01
protein/DD_g205,7.38160527117723180413684174434978628e-01,3.87145367573450746386016549671209360e-01,5.44447350837612654291461915977458377e-01,4.89563755851227398391777294850451385e-01
protein/DD_g206,7.94110893827645479496439483063081121e-01,4.55237235252356004207105023562765950e-01,4.35411005640083600570898049889131991e-01,3.41097624142523571110264934620559628e-01
protein/DD_g207,9.23430316942233804755320196492699286e-01,4.96381771756216401044173461956712512e-01,6.47841869643947930717081034324727528e-01,6.68649583060619534378794931077191467e-01
protein/DD_g208,8.48563240515639832990354519746823415e-01,5.36159447562852892665116645390871074e-01,7.16888557210417127627152836670314182e-01,5.42902750324686220742127146417817434e-01
protein/DD_g209,8.06198099774300514754906485588770767e-01,3.88775625043782299496970918505682927e-01,4.50899077503138707204951317870128550e-01,4.82787844570516600575859971217393762e-01
protein/DD_g21,1.56941352706462409416086524743443529e+00,7.23124784446632193232556060980814176e-01,8.66996812085146265939547418169006720e-01,7.42613332633947019418024392543798881e-01
protein/DD_g210,9.01231016839071641266922138687524477e-01,6.53587308140718025439924819302449188e-01,8.26864843786300837410531963942896604e-01,7.26086452378684626848279336240605103e-01
protein/DD_g211,8.17118264223337202573092106221239627e-01,3.24129785901611607613532459864764797e-01,3.86056598855970556942940335772818364e-01,3.20492530660706949788424961669922200e-01
protein/DD_g212,9.83388865469186638780989946318228499e-01,4.71420982722895483503379296938031152e-01,9.45147484094896876785292346607094160e-01,5.24496932255688581877036630934119455e-01
protein/DD_g213,9.44046014361398211335917174356161769e-01,5.00365711703068797458708137160457568e-01,6.70794682364195911861718927243642510e-01,5.81005161226006579839593960500156133e-01
protein/DD_g214,1.05962905838883787965471666685605039e+00,4.75945818303292997283767591656483958e-01,6.11367106107375200704035546965901301e-01,4.85125365374714710359131319352256448e-01
protein/DD_g215,1.00969260827321005206016511495040874e+00,5.94505721301019833609553274580391872e-01,7.24157222108791017098661154119804899e-01,6.33487020552114600486566324265388387e-01
protein/DD_g216,9.01587381237347457276236478590812887e-01,5.70607571414014584388546635996272953e-01,6.51171190831534234778014731934309837e-01,5.52957187484756469482450485575657432e-01
protein/DD_g217,7.36920839963951041349076402661709331e-01,3.65329273763821717044068382605099510e-01,5.43185251262703594730194342760684483e-01,4.28827113429648206496440112365045681e-01
protein/DD_g218,6.57088202379961225180827456718279897e-01,1.97806284658762495890306485506267926e-01,2.88524763402631769006606083649457115e-01,3.90295955445500699596388313271879056e-01
protein/DD_g219,8.74662286924160089044386177960577106e-01,3.45556012822608987993749139746542719e-01,5.75783877975904698672534606879095152e-01,5.66627868698461473625582165312757525e-01
protein/DD_g22,7.64060395695837129075061937916582649e-01,4.43860244795723809588912822209417990e-01,6.85479681156090774225272545215812558e-01,6.50563085093129194915106331137630426e-01
protein/DD_g220,8.50248802973636321443091676048365305e-01,3.30689772398093010080094721739567618e-01,5.94547210685674184068601341628067188e-01,2.74101591750969450170679863136165077e-01
protein/DD_g221,1.01970785399713111244733588682658973e+00,6.01210753723393732471098869898264121e-01,6.26456964123182255034365285712425130e-01,4.52229308869123490406396713216428702e-01
protein/DD_g222,8.39308774178128717228602806294854828e-01,5.15602957457187425790211652796768660e-01,6.31903269281610958706395880638903347e-01,6.61190559641813600140974046269396837e-01
protein/DD_g223,9.11309803418763367532111415737216383e-01,4.19184225854855521177198809890319686e-01,5.88197450095446953282021402054824590e-01,4.96887999226308523194470421254713983e-01
protein/DD_g224,9.04311239833876410009955803719468516e-01,5.83268950973226751392298059703108581e-01,6.54845464497741332103938221635852970e-01,6.80026683640418377685669385343301640e-01
protein/DD_g225,9.75169993001890645343446471721661352e-01,5.67702712921607709489322260971956225e-01,6.16074445792160389354694860432550887e-01,3.32939872319328306612793524617141326e-01
protein/DD_g226,9.35087323083302121111718229065682939e-01,4.84234364945086835368421393260954472e-01,6.90265739254489831233141086523130388e-01,5.26995909371315084768752841242146088e-01
protein/DD_g227,8.36674358475736785172647828523496203e-01,5.35685028391352643286569880708086764e-01,3.49776937717066412192777229191206867e-01,4.83219296729780848655261728712922244e-01
protein/DD_g228,8.44221356314032553452140605924637109e-01,5.65101134674010970992174956545421354e-01,6.31473364112105104163796865129551350e-01,5.03911271466908180180204087989056142e-01
protein/DD_g229,9.45150176168189561640024335097416222e-01,4.28052984009137180379255331296247701e-01,6.30061097485579799812404386908865906e-01,6.36048541679436102714979889151223364e-01
protein/DD_g23,6.11257165429426000683229031906078525e-01,5.18521373827484532825972798957771210e-01,7.07708466693041878574421868195476766e-01,4.43535666438819170119988819608348972e-01
protein/DD_g230,9.77697156502883341042815998698887249e-01,4.72021098337508032696971940578846250e-01,6.58017669163377664426863679202291116e-01,5.54580334402040338706574302922411039e-01
protein/DD_g231,7.99672750302005471755234456962190920e-01,2.71787346841764004891179803765173330e-01,3.92787952105425332765870234432693992e-01,3.94723734007409223431645567069891820e-01
protein/DD_g232,1.07542371788205417888507436606841907e+00,4.40025159945244810726775959060858355e-01,6.22112993605066093131899032763781306e-01,7.80763092275650442910577519137574946e-01
protein/DD_g233,9.64981158177868606555886043527220858e-01,5.91110901643228428904491631619532723e-01,6.96303387839200516089273982396654131e-01,5.09718784945728415264423464201412663e-01
protein/DD_g234,1.01284485189379835449880028681330121e+00,5.22352454108008790318464634625594991e-01,5.76987963964716026064950197919082486e-01,5.31882839196819028232590081753156038e-01
protein/DD_g235,8.64723994632865861512496251715386667e-01,5.70184875451217907568781204075856553e-01,7.03440456147469352359848503413857220e-01,5.54724229704691793770414625379721526e-01
protein/DD_g236,9.24177089485997143454058074256253788e-01,3.90211457322591440349863908588757231e-01,5.23400913154809692834025334170925274e-01,5.81622897281597700442126835116854507e-01
protein/DD_g237,1.03990485219227360948470583297886140e+00,7.86341444754070271002098093373034181e-01,6.68948960797150287229719123169490495e-01,6.76455464821717792717078996457856300e-01
protein/DD_g238,9.71598143901986941487259071533147068e-01,6.90996277942770242236370791591287728e-01,5.15448682423380337990253919069776812e-01,6.07520068264689761127536308102679478e-01
protein/DD_g239,8.54153303513133083458671250114914499e-01,4.39457116193033832366010312035326413e-01,5.62259392939299128959269446375885749e-01,6.14836996373065974297486135077521803e-01
protein/DD_g24,9.07100656533235280150527569946858660e-01,5.73659293600584522475836370541172138e-01,7.65417387642385276356686999238088527e-01,4.76485145874987433111187190431499794e-01
protein/DD_g240,9.77199887256941312651792021774323434e-01,5.70645842156485001663442166952223992e-01,7.21249989690916289951411592356917323e-01,6.05023218554240300982693434798364748e-01
protein/DD_g241,6.64827299224015742007546077364456893e-01,4.21091611461714787849013275324220572e-01,6.24844875206036513517048973201850088e-01,5.90016004202730461156210794557294243e-01
protein/DD_g242,1.04973069569675037510023029379888315e+00,6.30165407977884300777319278640481375e-01,7.32668556779936708845657956641639351e-01,7.72780690416649617541360312950729026e-01
protein/DD_g243,8.98231009229681392295280823342257915e-01,5.80781953137910245028084638759530166e-01,7.23600954043437063285196101577018006e-01,7.11127014833143519778454766571808182e-01
protein/DD_g244,8.84736757267690450900162279303904424e-01,3.63604347899311710049193903347438099e-01,2.66099632685186046000092299248051280e-01,4.29369353129763642281989950950088967e-01
protein/DD_g245,9.01743221360670196970331547233041754e-01,6.00054182525375336583695673836682400e-01,7.87459847906570521796145432614103625e-01,6.17238982955865701982608727879026023e-01
protein/DD_g246,9.05055755455416756055572578778828273e-01,3.12692153170721772953379641207275520e-01,4.45223881464359285180669171321789083e-01,2.32390801267767234342196331345761894e-01
protein/DD_g247,6.44308756608157124056068015014686546e-01,4.00316710089240014832794823762933400e-01,4.34188343853774310205270764218713223e-01,2.59230674143039720293692138652781164e-01
protein/DD_g248,1.04293516447638623599605514817785090e+00,6.23669760006172468733253455127306621e-01,7.13950912997557049896916621718899378e-01,6.73543711323032941052555991957833600e-01
protein/DD_g249,1.02282973894810603650791425579679510e+00,4.77183889110705123099526887550502196e-01,6.70920469678219432509065319076666201e-01,4.42021459119714110978891776616484240e-01
protein/DD_g25,6.54438788213957703781742129937718661e-01,4.05600153969267755099281630006478437e-01,4.28796503756436075195284752283967693e-01,4.70354215643784256467037541453182144e-01
protein/DD_g250,1.11770689753667943048821880592567781e+00,4.36427762067739288728435614960923956e-01,7.52664221669595665464538999614683135e-01,5.26541195479273029835798060642112567e-01
protein/DD_g251,1.03676709391086339423480757670756860e+00,6.42479412659300677049424664818105029e-01,9.08363378580245325072588454126310196e-01,8.34531603419084104911409693674662499e-01
protein/DD_g252,8.95050950824596191887901064769410204e-01,3.28795231211278434472855109879213309e-01,5.14509435678480616798165794215947634e-01,4.86731464472959659367649329292998835e-01
protein/DD_g253,8.03984296008054305484630175746329402e-01,2.98532661138871546071601643774066869e-01,5.10538798356018276520207235845592034e-01,4.20727094922372591424256035463968353e-01
protein/DD_g254,7.93019984229560872324748598014900884e-01,3.52271320998820891301219226521074661e-01,4.81874145678205919623943661313926031e-01,4.30302675725583216626557824631630482e-01
protein/DD_g255,6.63755786600795633953713093095167730e-01,2.33897701914710944604211618894425022e-01,5.04864674264621103804547936147078898e-01,4.13058444227895989448150172479689622e-01
protein/DD_g256,9.82150774844858995623493026889034461e-01,3.54696859222108965155396651769067216e-01,5.32223408123946317255687453015858684e-01,5.06156331060135022065640402526161495e-01
protein/DD_g257,8.99035600490302100601718832346694928e-01,2.28263774321530425800374869267831635e-01,4.85638036664256063856405980235665268e-01,3.83834838008751458421701511048623132e-01
protein/DD_g258,8.64560161702763712644218914309661572e-01,3.05310993225382916487704134856722665e-01,5.02276266763640813857913593172719630e-01,2.68345458316997810443265503568510395e-01
protein/DD_g259,8.92844097556150450375595940962337638e-01,5.65591497976803459390778979478350593e-01,6.49595803286136034663950039115041500e-01,5.36995898652200529387859083310715139e-01
protein/DD_g26,9.64970468709645732821293669764774010e-01,7.15042934778109111960687473658157352e-01,6.99249779365438311460894951776822269e-01,6.58567754888381801826713942126904300e-01
protein/DD_g260,9.08386414682430906798458058106039069e-01,4.63336210005412539695700200025105576e-01,6.90014703204523788548140224959729511e-01,5.34791837363214676309239659729908607e-01
protein/DD_g261,8.69371743482949913870700854481023861e-01,2.54507863572582153568079741705974095e-01,3.58494716225087594955360330012684949e-01,3.31205141578575611561403819151184733e-01
protein/DD_g262,9.15225934943550943231577880001945255e-01,4.57182634001904309588158487005102907e-01,5.00073374221078365954803633158813791e-01,5.91956380127521058216100427102486730e-01
protein/DD_g263,8.58288381552666037112224875085769375e-01,2.07159687150801041121005103276431963e-01,4.78742294165830518501790794241960866e-01,2.64154456659372884246832545977228046e-01
protein/DD_g264,9.37232317156618286620424649623613228e-01,4.01604055339311775002651814796264408e-01,5.65305598650608127481825159891393843e-01,4.57370949863534844333062007139715797e-01
protein/DD_g265,9.13618764837295393507116823573013684e-01,4.74389266792031548172335414082529590e-01,5.07915041681415790183169841430186570e-01,5.32901779933762200655391853273885938e-01
protein/DD_g266,8.67002702921336815310335165379724669e-01,6.49879040955228952494839505568230247e-01,6.50979598664198502991788704203800577e-01,5.86840344153671980936479687113180373e-01
protein/DD_g267,8.21325285545254390511569618426249635e-01,4.58423896230605518936710191819681253e-01,3.44972742786110698468468795640204760e-01,3.28664201268368331489350869689941907e-01
protein/DD_g268,9.78735823777553206921689707741437322e-01,6.47382489519936482604459517598476952e-01,6.86595365515652062872298110957161385e-01,6.03515169050598521611140419829694534e-01
protein/DD_g269,8.64479847837899673667196266360311392e-01,2.36128549823153088888465169707332343e-01,3.21730343388704934064900214679958900e-01,3.86492748546395920197721153114156050e-01
protein/DD_g27,8.94498159145260256352386230990713037e-01,3.97272243123869100646526421654567006e-01,6.76165839553405037860319873807556220e-01,4.84252087134481281187190830629086512e-01
protein/DD_g270,9.40309125571678492688303065731651255e-01,5.87068733269723148858563844984848248e-01,7.78921535380584771755638939432101299e-01,7.61795731509308513542672457237008216e-01
protein/DD_g271,8.41984545036466800220535494533592379e-01,4.39998368786474206519799806951747230e-01,5.82717794658923534883479008529447811e-01,4.73628724019853650013510784372647880e-01
protein/DD_g272,9.38413322912380896538623642254886524e-01,3.85480238206323710245835965670520667e-01,7.20633934217513973946088932849852026e-01,4.21725668761616063454880071838757062e-01
protein/DD_g273,7.04505687531950397749953845826421161e-01,3.25095057367244996255219968830432879e-01,3.25275864984285248916851107711428317e-01,2.93618353601897926012413413149322131e-01
protein/DD_g274,9.49948641817919138748030735933618194e-01,7.63295404802474803208326297912754941e-01,8.14560296896335451288337450169252423e-01,6.09026922786557209511869902103090837e-01
protein/DD_g275,8.05567543502620121996189464777370669e-01,5.76281677219783540958145246148267308e-01,5.73964411750457722477719151364052002e-01,5.60461542605545706121449611162919296e-01
protein/DD_g276,1.00652438448453269657529117794067412e+00,5.42827340554440900297678178069618268e-01,6.79780283715769880153028762249602973e-01,4.83746475430994955521820913469507869e-01
protein/DD_g277,8.62063974142143914954682689432280381e-01,3.48555733545667777329105096813735455e-01,5.99376987977828396066718069613773722e-01,1.67926971725609599990408163245709195e-01
protein/DD_g278,9.08555697516725685929501839533385880e-01,6.87253043367296754124420953840075654e-01,6.19704837296951119371645652926825201e-01,5.91835211444250442123097531101628560e-01
protein/DD_g279,1.05686836212218202387885819816809831e+00,6.01761630745694683224401884051995850e-01,6.38783308493257108045111000159804615e-01,5.94007859525036332114790099565153055e-01
protein/DD_g28,8.86235837668700290112256950870467714e-01,3.01601480998758596948404519799582606e-01,2.81078865259334150676781015340504464e-01,3.91515828462932105290276618828680585e-01
protein/DD_g280,9.62567241849616995657260624564190762e-01,3.72690969012079735388525933879531791e-01,5.84358587486868384572167355881391121e-01,5.29294347272700822648070922610384969e-01
protein/DD_g281,9.79183116571571609398182273082753231e-01,5.96840494554523293053292569731347755e-01,7.55892856106825561884868018693529722e-01,5.96033278530860606974075787069348873e-01
protein/DD_g282,1.03113948480982382941356831814257781e+00,5.70359408275449391168072793152945635e-01,7.12933136467471336095387346694004625e-01,6.65520450581457108169456987829854950e-01
protein/DD_g283,8.23349105159586191339605024911850509e-01,4.13443903661311658171488502382711396e-01,4.45547594252905548048067450801207141e-01,4.13152754970692576000947767293026555e-01
protein/DD_g284,8.01611973783513689179581030109538774e-01,4.14480234939099889719198095779630638e-01,6.57521651004108099225528119992591295e-01,5.18911593622545096507592597064589545e-01
protein/DD_g285,9.78062136858551491404528928592516865e-01,5.20382626838193638511452873447641381e-01,5.96551864426737699289714767096767823e-01,6.11871435179649402169734163716291817e-01
protein/DD_g286,9.16091494985532392162004978207252797e-01,4.05674761696262506060838133996167954e-01,5.63209189892303195743643908914402904e-01,4.93322164767324882675740192551270266e-01
protein/DD_g287,9.35832945168569846353382725468297789e-01,5.77697206797148420595600471776564922e-01,6.79066295815443746652659815283813125e-01,6.45429863162121569378496395207776366e-01
protein/DD_g288,8.98486047199847699434640365773356315e-01,3.82781911927093538890975234682050850e-01,4.20872629640853296021723188536425705e-01,4.13778280641110704775136895777345368e-01
protein/DD_g289,9.49737217442895856744741308277529790e-01,5.43676934934933803735146284242934424e-01,5.32541565602502461319675290909387623e-01,6.16316006622136930737316823546768410e-01
protein/DD_g29,8.79868199709983095306895425185347197e-01,5.12008925209593477978728384461444240e-01,6.93444088300269530157280446090777544e-01,6.68082985658312754537617611008449737e-01
protein/DD_g290,8.86607550297681609948588915115995331e-01,4.53124943408859805822033420798517529e-01,6.47912311059102690412083752952695856e-01,5.16778015419680409636141030401473190e-01
protein/DD_g291,9.83472117097350139639888216537611850e-01,6.12728746489681090206302521751048848e-01,6.76468348994044647679270709550138348e-01,5.43769935169015340228152200679699111e-01
protein/DD_g292,9.70345188629509697063855546407542583e-01,5.26187299626352563090195817072530119e-01,6.91863453016390910655482455764465203e-01,7.39600230596557712949571697780589471e-01
protein/DD_g293,8.12414756916009742800761579603847804e-01,5.26352363240429712544718707154996644e-01,5.47403020247885151933112244420125373e-01,5.07339992776682395414723885967792082e-01
protein/DD_g294,9.34434095066027785292577036293290028e-01,3.84182881402403136234218723781056317e-01,7.08168180229941201378398755325875379e-01,4.31608298873447332441710838692488947e-01
protein/DD_g295,1.13903281096098466898044225542967308e+00,7.22056369842921211433971801422660618e-01,7.47746309127075750658549030061114320e-01,6.53029213838781207413466467747185800e-01
protein/DD_g296,8.31467949411289775616667839267761315e-01,2.82141727782536340916149808107814643e-01,3.17714722773235180838618744232291646e-01,2.23838446012875610821421748517613451e-01
protein/DD_g297,8.56878322985238060860377975845781043e-01,3.89414018311328296874934109608737536e-01,6.05824929408205126983480524941097794e-01,6.11910297860745222511338606309202413e-01
protein/DD_g298,9.31647660844296670647481670049136529e-01,5.70339777097696616597757560467504006e-01,6.08671860342404816482582300931421153e-01,5.38566409367011306609821043929465784e-01
protein/DD_g299,7.12696870188004563294451856930989587e-01,5.24710309933033829056665625738792403e-01,6.04910392611246111186162233844786064e-01,5.09150607866046010523811848436943843e-01
protein/DD_g3,8.36368738516495772514451629437610424e-01,4.38172888247656781291798229761217701e-01,3.83589095806194006601622707940784189e-01,2.29488579192219131991253078392740805e-01
protein/DD_g30,9.55230586589506175503696083297572685e-01,3.81017212102971236584938009764761616e-01,4.50577843614020092394165731640616814e-01,4.81086845906345682922126861185824447e-01
protein/DD_g300,8.91748490094179502865124158222381163e-01,2.17169632650225944505146827605034609e-01,6.35574033504711323571844230164454399e-01,5.37798751883045720805618328829890537e-01
protein/DD_g301,7.79658341374470709886879296171834074e-01,5.30088788769517956832835492240147178e-01,4.47050783943609018911711523952741247e-01,6.06818195712143233047685484966789697e-01
protein/DD_g302,9.36645368642141252207219492536641958e-01,5.60226725342552662250358653722128328e-01,6.27330398644638522995223346050465364e-01,6.02134351203829422930803100470962357e-01
protein/DD_g303,7.86001673616461145103192344726723771e-01,4.02745709763440111026011486321519557e-01,5.61430509646255717820858335283822220e-01,5.17113988384912771398621658444542916e-01
protein/DD_g304,9.42356635368622242168746899508603449e-01,4.86425076612674248056092317327160010e-01,6.12357561414490129702290890321908556e-01,5.72490355336146326835060186231940880e-01
protein/DD_g305,8.24927771377472861140113478806213569e-01,5.59958210529388127477989146980549784e-01,4.92064735617164528940844196549661989e-01,4.88311371483842636169319533935197652e-01
protein/DD_g306,8.43095124122252668880569099312189608e-01,6.09686924323168545647090100728358856e-01,6.44696041632072632676218888687253355e-01,4.39305540627504178348392812688796702e-01
protein/DD_g307,8.54046586607161749915916961234768507e-01,5.20388610960777974439595307640514490e-01,6.52595424327393585527800921629457010e-01,4.60907157630706923636916038308773038e-01
protein/DD_g308,8.00079922003330883400044446589024437e-01,4.77707219038980437277946060959265525e-01,7.07865335890292953728566378782313047e-01,4.58802550604300068631942776855615805e-01
protein/DD_g309,7.76948721271500400869697847422945127e-01,5.59596211705856398751429603371084009e-01,4.84275420033890776712745980179009535e-01,4.44857927503125173974792043595285206e-01
protein/DD_g31,7.82527846403017743480164717705577307e-01,4.65390396982809593867962651096578049e-01,4.89223212055978264666359306551884077e-01,6.17473590042989578768093566958492450e-01
protein/DD_g310,8.49532651511947136972011393290152681e-01,1.98795059806807525195137795853219180e-01,5.36430464280368395718002303675854411e-01,3.56154797384396707852027166021800064e-01
protein/DD_g311,9.19743263447009009430084540837438724e-01,6.71070965214684172977884765581938152e-01,7.41896035812021922042408426428634538e-01,7.08672765017824866454436554746750224e-01
protein/DD_g312,8.13780251586918103838172958414677088e-01,6.27603685048934863151985405641722912e-01,8.00718837331318005054375675736158165e-01,6.08646027328824372700728833241799536e-01
protein/DD_g313,1.08666294348995211970196051401804792e+00,4.17425135862865438795657287016240785e-01,7.23409608812906598976610130737345703e-01,4.73624626440868135365305183344479126e-01
protein/DD_g314,1.01594204290019251856280224722056581e+00,4.74349765971124112491509433634620038e-01,6.08779297589610534447018350631491486e-01,4.91874266006049582743505558946757034e-01
protein/DD_g315,8.68029377724882295148523870688261955e-01,3.21399663592916831959748338296648022e-01,4.30272819055104995515186382237511593e-01,3.63492445350377214250789845862422868e-01
protein/DD_g316,9.60899867936057919682302656801444153e-01,6.13354209081837837425258284970780602e-01,8.07162537067899161670465257145521797e-01,5.95022414335564076829116714787338624e-01
protein/DD_g317,9.90806771053076374321797199649817577e-01,4.17114428319291930280329554864103264e-01,5.47799027413574842651427562856928735e-01,6.14074268230992727258596106020368808e-01
protein/DD_g318,1.02316205180680652875878348624551726e+00,7.46238726554597760842991429418738566e-01,7.46541153195198675778916013781436523e-01,6.99078057639112142349483402812194961e-01
protein/DD_g319,7.49088485496001974431718792788332812e-01,3.79890792275163511095690648016109992e-01,4.83692043837483233691788945197491003e-01,4.36310027880279324394583532702111334e-01
protein/DD_g32,9.90356026714247811393705032470863893e-01,5.35863581945910432489847342155090378e-01,4.56101383171731270390376125161794505e-01,6.27464657236511261435768991015818442e-01
protein/DD_g320,8.16402217395460078266145398789101020e-01,3.74264484170048972413236447363686271e-01,5.22168579033494980117550989875408116e-01,4.45744245720373006759770248259144074e-01
protein/DD_g321,1.02602552172216927150774907205770262e+00,5.29271804587462387544000754711393481e-01,6.29993470680326460602097090137989679e-01,6.31371045536243891035757527278449836e-01
protein/DD_g322,6.99493451879028484101379183054690762e-01,2.16110488537229337587124868869317129e-01,3.05200831781227047686329682054757085e-01,2.19777021758344732682945821132914115e-01
protein/DD_g323,9.62656053027535604797649123879059936e-01,3.78131290483753341923442780420215849e-01,6.35603895319926977327934710736509277e-01,4.86587504854246136035613864764583072e-01
protein/DD_g324,9.36591834855507426930301578271568354e-01,7.62705140992609715342741113043176439e-01,7.78940961347125039179473687935325481e-01,5.83655524382567583486031081623278633e-01
protein/DD_g325,9.35778194873414125594804287573231215e-01,5.09178401209587136877019458460862734e-01,5.87479365704407827317853309562349604e-01,7.67616642245070938862733033552355525e-01
protein/DD_g326,9.78882933675658112348893163449098510e-01,5.76272454621961277301665118088028799e-01,4.06420690660394112476864269011832277e-01,5.19882362851893530532215021040052184e-01
protein/DD_g327,8.69288290312369532021174842620727587e-01,4.29922104197072870291199140480483774e-01,5.75862685713289944094575883118825857e-01,6.55608996076911002514275360188338632e-01
protein/DD_g328,9.84561380243368831162841826331944099e-01,6.47508432211687519484006693994461385e-01,6.81363871693942271383654701983342057e-01,5.41692669861949202223779497845218215e-01
protein/DD_g329,8.80712792991402977397938491442234941e-01,4.98030430595460636712475090306197122e-01,4.67384921857028946109502998674062891e-01,5.22707886338647478281768770135855537e-01
protein/DD_g33,9.80907081806700505703000806565423378e-01,7.10896067192215776436561325385797294e-01,7.48004527426055250133364843640731387e-01,6.63921399064093873748850440417440125e-01
protein/DD_g330,1.01691266058162114371912786682053403e+00,6.63355658460238385152577103466205184e-01,7.92575238261894695472989061452974480e-01,6.80105254382826020218346667446235563e-01
protein/DD_g331,8.67977305252406605760449263948495302e-01,7.11916147514858149227936247855876581e-01,6.41283634315974158436269280239404742e-01,5.26401625133913782506554971976932087e-01
protein/DD_g332,8.36634477729114507708522060030924666e-01,5.13806860441419987299935560937182048e-01,6.03386346826245217620102174236613272e-01,5.87005301269526009384254241215794996e-01
protein/DD_g333,8.93937408732693966111983264917737273e-01,6.28464996077316475826451803771228351e-01,6.13699473378589058128403390773048973e-01,6.25126726006241670735723899766941223e-01
protein/DD_g334,8.33189699567633141277537374480558601e-01,5.05784543360818004283212995779982121e-01,6.35692346131675905765323244559663500e-01,5.21206463120754242700237881360451000e-01
protein/DD_g335,9.30605636160537915000092521262152824e-01,6.99291679000100940816103598008257252e-01,7.09150758671423585051147358081599352e-01,5.67359603524630391506006064780267512e-01
protein/DD_g336,9.81895798804132378641728686495541032e-01,4.33013192917863913959096421233645506e-01,6.45556879544152446353009062631954076e-01,6.36628231752717347904671514629227724e-01
protein/DD_g337,9.61301042040722158426149104965736470e-01,4.57133522681334659271491490377111247e-01,5.50080377247438594437363942362489602e-01,4.92520240459394061649711168679357200e-01
protein/DD_g338,9.36890576765230448909472268938827292e-01,4.37994251282957703664031382158615844e-01,4.17267946402523819295424498095455117e-01,3.65641641945159825560347212494221572e-01
protein/DD_g339,9.42067023930288252714019755925585697e-01,5.00375902890529519474404117750034951e-01,4.58251508832997489551745139893787646e-01,5.13366459710441202516965610816414782e-01
protein/DD_g34,9.01212577628279104041838415043059538e-01,5.31741009062575575855184554216646530e-01,4.70252897242214448840563676456268924e-01,3.81892935231614392915622500474902268e-01
protein/DD_g340,1.00574216880948177269951609833777236e+00,7.61048482118014753449610607432348149e-01,7.33843931965318515185709268280855734e-01,8.12083326045179066327338179908022253e-01
protein/DD_g341,9.15880092578493509980925457119759179e-01,4.22091866905935718248520227669945830e-01,5.98213477773758775273217780958524380e-01,5.51499117360177295498300567109380855e-01
protein/DD_g342,7.50405627787316490732956892343836808e-01,2.95311387786623774640550055111850484e-01,6.28432945588580921030501404669254779e-01,3.59364974385240735031410710090601020e-01
protein/DD_g343,8.89574185402334263867598379773853508e-01,3.61493370652638066943095457872708021e-01,5.15628612312527045911514313602113215e-01,3.37578049523081149477490783493895542e-01
protein/DD_g344,7.34878815549255582139663971240825915e-01,2.54330428263587251593933344806414941e-01,3.98566207263326350535645372783832492e-01,4.44514631665151437053954041611497613e-01
protein/DD_g345,9.18835850241498484592821731651312646e-01,6.20022179904585178885451278468622758e-01,6.82372233950688189845758859425547497e-01,6.91671707179342790872273217192151361e-01
protein/DD_g346,8.38506773942541264994447175889124096e-01,3.72877961982960644705577662719433252e-01,4.43397306888146423999528590848554491e-01,4.07746946472595347291495172815518190e-01
protein/DD_g347,7.31981883728814606556643619481031660e-01,2.55188373216261886756822500137890751e-01,5.03357246782840452244151855456668913e-01,3.93632663659812779365531224210412428e-01
protein/DD_g348,9.57217807826091810807666528717696915e-01,5.66028131201868049338608525839782627e-01,7.01266199410099596576342703428747992e-01,6.20393133677549730038025019313330116e-01
protein/DD_g349,1.00833601319915637412316309164249761e+00,5.66988422468851382977224206825849582e-01,7.41537498868249250914393582968186433e-01,5.11454366424456478148230959938393651e-01
protein/DD_g35,8.11301672618120731311625999040633747e-01,4.18051270930307347013891800598220051e-01,6.17471945631326843994109476501664863e-01,4.95226464558447472894872592609368319e-01
protein/DD_g350,8.68966001368872777788114462009796500e-01,6.18214219782080154314387310299783824e-01,6.27515088345897544393835414911178970e-01,4.35367528602962606754490341258594857e-01
protein/DD_g351,8.35438644108129535814569372534520620e-01,5.40757663637390189232065028700469987e-01,6.41268897988554430435842601620065916e-01,6.00846040524597893487591247693809093e-01
protein/DD_g352,1.00718283663081575942768164759113817e+00,6.04313099757100257785434905984777468e-01,8.48975433700711726724914918642734890e-01,7.11152100687300311701330309355477811e-01
protein/DD_g353,8.13277506358727343298238040918354502e-01,2.18013193851349156269582075476712595e-01,2.96746562968466131849196522654516697e-01,3.31466030703984492769772044438396931e-01
protein/DD_g354,1.00938071909018543367146062471173237e+00,6.61710485614955137295974058835186792e-01,6.65514400150040756540336027607142809e-01,5.17297883548753684318067132860339693e-01
protein/DD_g355,8.14674921615883857501253284749670196e-01,2.60339362097459199557243908008126130e-01,6.89456004591759427938278310574175216e-01,3.03078028702751726281201050894658525e-01
protein/DD_g356,9.12692436210753233633007689825668662e-01,4.00193877886347521086546760426566505e-01,4.47049275071963396046320441531083691e-01,3.68097386581631686655632812881560819e-01
protein/DD_g357,8.82943879368684412581262689910346047e-01,3.77914322955213631608499956076638232e-01,5.99047041524605278650442403544771540e-01,5.34901396388644561861662287951209904e-01
protein/DD_g358,8.36955201268630855783133700081036318e-01,5.83589036451059944616445579005976095e-01,5.67663603922440904685008139358236328e-01,4.30017324673097778171664816921975090e-01
protein/DD_g359,8.77337866075568979574004943517594223e-01,5.76994363851602797322501782463298034e-01,7.74099324879843729965231650501213408e-01,7.18744890976006221938092033355129822e-01
protein/DD_g36,1.04509034980996718271170402259507022e+00,4.67619296827123497903337143810167859e-01,5.12346056691723732875867693827673175e-01,4.33531305434411433601568877673435625e-01
protein/DD_g360,7.69071268142699090304139918056543739e-01,3.63147290107974463323973973550992078e-01,4.97824469494723959741819418968193124e-01,3.62073762500835662537114211841575205e-01
protein/DD_g361,8.42432551277322459012368287473750694e-01,5.44772011164517629431121127607195112e-01,6.06943752791419539887775878125587322e-01,5.62896651603503964575723430950734210e-01
protein/DD_g362,7.02166266292639678319640822971652442e-01,5.13353100460547570589639301625535158e-01,5.66701101678689051909340742812548950e-01,4.07475636673243597893888475067179330e-01
protein/DD_g363,1.09176268768695083268515812724739582e+00,6.53331130262278054508079652991468495e-01,8.12044219413472087461276598673487716e-01,7.15528649283852066775270644989234723e-01
protein/DD_g364,7.99161226258683877070908286726383883e-01,6.18794621859732008912919323664592714e-01,6.22777777578801821624222353069656823e-01,6.55981364610687222341995765876200378e-01
protein/DD_g365,9.04341410001212147922101069587532759e-01,4.26760124400377499726441683199208996e-01,6.19815967287862229147653562186124041e-01,3.71957023685711869153386994926093836e-01
protein/DD_g366,8.31513944438519682856664025924979589e-01,4.60617032547220067498615995999579187e-01,6.20208852322848424842380852473797440e-01,4.49279256453791009357187142953922289e-01
protein/DD_g367,8.50469009638455313742316116299014732e-01,4.89322562422076275089326508154556437e-01,4.63755221976059287275272880539557447e-01,4.10895655080891036832317408133169408e-01
protein/DD_g368,8.30651067744757335550461219033262119e-01,3.88246839063350375745199075799163542e-01,4.10629415023317789199566540050044531e-01,4.47018378725169516565779368034217648e-01
protein/DD_g369,8.84083116803886084189992543716891533e-01,4.47128184276328165417496151173172178e-01,5.37184781994395973315605186439005217e-01,5.26680141214229045641449696410085807e-01
protein/DD_g37,9.34093266362197247902205632993402680e-01,4.16809568697713420223669012212152195e-01,5.63664497980850644613114342104820598e-01,3.93531387965581405576993544667558696e-01
protein/DD_g370,1.00650688509355923726142467502633569e+00,4.59175351312979618311485392079364422e-01,5.69869684780633142756811013306623771e-01,4.43641513281610019753314664176371518e-01
protein/DD_g371,9.87753931698288171282654279790541397e-01,4.92499737882020275256306027507333305e-01,5.50864351028175167115878548135193358e-01,4.91925350344290675189754761591882074e-01
protein/DD_g372,8.23083213398276927036933092564962444e-01,2.95620694684142365381424107851266438e-01,5.51854180817354185741518727001515098e-01,4.70143443311635391893114693521545695e-01
protein/DD_g373,8.65326215275680440058914740500971548e-01,3.28971444874767904922665780073102881e-01,6.22541482462475091522458348918045989e-01,5.19624762242034068691046299618062868e-01
protein/DD_g374,9.38465690729348931631824033056352919e-01,4.00124395090290628125984724201962303e-01,6.82095783999286948368622919841439027e-01,4.56304707990268540610566042302515636e-01
protein/DD_g375,8.48431223598775036634837040033524381e-01,5.68973191916954522539948136622091404e-01,5.39221065022742525184143344155150334e-01,6.60316871130566068312109617003732564e-01
protein/DD_g376,9.43574029512188946115696070977652910e-01,4.16178838633041282504215368332950874e-01,6.51715080422539465791260634953417872e-01,3.71766968574643484389109174093949803e-01
protein/DD_g377,8.99741602414201131425352770578524683e-01,4.94803083141663400615011732200457641e-01,5.33244353648019792626490257153665061e-01,5.35605777950145477331989094900181359e-01
protein/DD_g378,9.36142236721083807828088591909125475e-01,3.38063948478040110505854482868074302e-01,4.78569295782125850509489717417502217e-01,3.80228466380591430050935964717844589e-01
protein/DD_g379,7.71873115927257131646892734704632348e-01,4.60042433828492071120228240224213374e-01,4.94913437688308506836203678911630860e-01,4.52397156819904711076784776687519819e-01
protein/DD_g38,9.16771150292767169762663617083740009e-01,4.98345656862118712667210864880536803e-01,6.61133796561511863448095208713741376e-01,6.32769794776219360308015521957448308e-01
protein/DD_g380,8.02730473878430763539109616139894431e-01,5.25395315407806503437003416194515418e-01,5.64421684795929477007223285914665065e-01,6.00805137389989368337670038060733954e-01
protein/DD_g381,8.48763532414406989520501201504851365e-01,4.75829853660002091697101920960880789e-01,5.63927093949990943539981722788276534e-01,4.53613881838757371205842052370206630e-01
protein/DD_g382,9.19809392133532240419745123204820966e-01,4.72279586728319003329870540205050144e-01,6.11510189341705432764527897279570751e-01,5.36886099114576049143290358697761182e-01
protein/DD_g383,7.06146412960252180351493914676895001e-01,2.83096966952800728821467899715810697e-01,5.51953037050449876980256923374881330e-01,3.04978086313089599630769459843478581e-01
protein/DD_g384,8.19950516518558926491217533109180920e-01,3.17844703313065760682228676843400034e-01,5.94885016076319069237674163551140106e-01,3.13006631628246758217140355255090147e-01
protein/DD_g385,8.66355709827579618619005981329270765e-01,3.83296572202981794825106292109233135e-01,4.79069230462432195177264789305180981e-01,4.79979301500085699989763840367398500e-01
protein/DD_g386,7.93642948289689542990162525616568008e-01,3.68557463397003192016011828214692385e-01,4.31774209859396908523728834984063460e-01,3.96935056576521486481440941978302014e-01
protein/DD_g387,8.84140336514440118739018011007952515e-01,4.27757047329996734926287019747360817e-01,5.26637712687097062645958809686183562e-01,4.78174468746721907549068933819117393e-01
protein/DD_g388,8.79667375541793413848672305230357493e-01,5.01371506638903660012062487569526651e-01,6.63977221882020595064494642165059295e-01,5.55950048847648936413512751644796813e-01
protein/DD_g389,8.38078141932323415235903160262763075e-01,4.94150087540350263569678263099945190e-01,6.28102694517031582551464076807707189e-01,5.38763332516030969234113209985649445e-01
protein/DD_g39,9.01130553481132250654594776510140759e-01,4.57264044932203408255093843347866435e-01,7.10748687852734737250045768371976559e-01,5.34120362980482658440272757423899382e-01
protein/DD_g390,9.72877667365788844573304530758488520e-01,4.76784577709128278907740669251699922e-01,8.24865143127003946079554965077201202e-01,7.28595165476570650316687669175329023e-01
protein/DD_g391,7.89795275832760655613057114593633381e-01,3.85269899291895571538337717158470798e-01,5.43728809150833992014126132887859799e-01,6.39030641255184128695541834536293939e-01
protein/DD_g392,8.09945208944269998452073866512813271e-01,5.36787603295760210207778619269216960e-01,6.49368210045653031970111266182346719e-01,6.06044485024228932262520213584783204e-01
protein/DD_g393,9.23833959825841659395221415068997424e-01,5.04634710518164797913989423275989047e-01,5.37355591762706665355157100511196679e-01,5.11166040923802105879807422058607450e-01
protein/DD_g394,9.35238668429646026740644544999139628e-01,6.34492158643397145920858028513337003e-01,7.80235854196468924822760099753639047e-01,6.45220943182251540452240893613229902e-01
protein/DD_g395,9.14311302587730053909901367855596532e-01,5.11029883142487747379891405327084266e-01,5.61213359749417062291171570164058797e-01,6.79706262963867675623076146863504250e-01
protein/DD_g396,8.73621655864001716437120925463478024e-01,6.18672549451286367245576804749113119e-01,5.18071754469596900851597690069360111e-01,5.57388061803051313202205776550981434e-01
protein/DD_g397,9.36495804933003510983570031472557777e-01,5.60564807617531160193422956317590902e-01,6.89011485751607699753506514719034977e-01,5.10671095571522183418647919255622472e-01
protein/DD_g398,1.05089522564368846969131522941712027e+00,5.41045805060454946810297565306481153e-01,5.47210386265332526745197907315043292e-01,6.03177254455066098347823505824898846e-01
protein/DD_g399,8.74063864614725876794439998522627493e-01,3.63793666487621619291500281562026589e-01,3.35743017902026854566405231839324189e-01,1.74047350857119533610117344739205226e-01
protein/DD_g4,8.67726504746229622960808541568163052e-01,3.17606309532929835814732400534044083e-01,4.07230412900342149289876262526483526e-01,2.98159258766634257189524063728491022e-01
protein/DD_g40,8.54663201413762297304809153425803349e-01,4.33046897789624141022716658227935240e-01,4.06120975885140150819653473934719364e-01,3.47325266131697915936562322113492986e-01
protein/DD_g400,7.25513376241278125190931458745795313e-01,3.77567769441958672543379784490914089e-01,5.82349602917156894213062201610998736e-01,5.04193714673576663971576889489609109e-01
protein/DD_g401,8.51594295424663660672552571042256124e-01,3.98225047749354064324940838468538828e-01,5.16770504312936191783918984289569597e-01,3.13909453608135759454341792802991353e-01
protein/DD_g402,9.48110407844279845973177733785247094e-01,7.40056484257940926772447401482600253e-01,5.79937227485038517479539143184018879e-01,3.93856279714453401820169830861229535e-01
protein/DD_g403,9.52130382726718353537820289788995050e-01,4.27146989602906607898659828885447314e-01,6.75793897640064389796258279830723871e-01,4.69769666306677987318769113045154842e-01
protein/DD_g404,8.18372575593264033290877659249268750e-01,4.25353023201381866066351356553266615e-01,5.63957543243939494264400762227444370e-01,4.95562815887773000843490410341459560e-01
protein/DD_g405,7.77874790808678061257823125958004302e-01,4.91956239733063423677218711730165562e-01,6.53284416640792080749074004533790331e-01,3.43332322359872364231891826879958512e-01
protein/DD_g406,8.61270129673498140503750868158142751e-01,4.39924026710010911384119199282945511e-01,5.55552441297875569427620339233729275e-01,4.53307481442018480719199738439507300e-01
protein/DD_g407,6.83039497399482016143236340388000151e-01,4.41847519989798578799386686738947100e-01,4.97850157240706361951031085826452523e-01,3.97293323689204031166658955249169003e-01
protein/DD_g408,8.97643729948698490692700303454709526e-01,5.05354999088721185432171730992011280e-01,7.79528836812174674081923800996203790e-01,5.20149631233131504694088318550282419e-01
protein/DD_g409,9.99973681827100922410997384422692029e-01,4.59176834321575684321016163332866694e-01,6.49881556072561212425241119392145308e-01,6.16054083856425231734637447173924804e-01
protein/DD_g41,9.39888804718841063339367174602973879e-01,6.63275699497230404742303242098404363e-01,6.95780708916613096692811259736675526e-01,5.06074630314785028332332484710712345e-01
protein/DD_g410,9.36375110831309197126432162936855966e-01,4.28464439813331104925573414479575543e-01,5.82794798076945935606182815917211781e-01,4.53944324431685702222604951505047019e-01
protein/DD_g411,1.06608818498312640307413011007984876e+00,5.79210353543711664337145971734526155e-01,6.76099548907063015982368794119804043e-01,6.33313326322272152981702880856872329e-01
protein/DD_g412,9.79596960311401830624584615065261338e-01,3.79061585630260285567274835818691955e-01,5.84982012753736753088407662615048237e-01,4.56817252059055332492045620558040899e-01
protein/DD_g413,9.29607120405911694584852749092217313e-01,5.93633688619899375613202710687506044e-01,7.15304096587991110933513831674486889e-01,4.76781210706779960358257315981145662e-01
protein/DD_g414,8.93310576704990277508651102814577563e-01,5.73288592858423088565674486276580067e-01,6.18841469414038072174897407115468957e-01,5.52199615632386101347001034339959644e-01
protein/DD_g415,9.34419804274526984018711720394475251e-01,7.35489841060164769061337976302165248e-01,7.54649039254951078976304391353218017e-01,6.72983545320331940348569504703603730e-01
protein/DD_g416,9.92634520229418960205864411897982483e-01,6.13217874160346340413902816742444973e-01,8.34770511771188172630786599666505647e-01,7.96675221057483252756730422855093817e-01
protein/DD_g417,8.90023696120306508815020596641585095e-01,3.55825849094327096707753205668711334e-01,2.71385540579613979434524191643107518e-01,3.83398672263332852104191136086793524e-01
protein/DD_g418,9.72197101857829282575962678262093589e-01,6.34757041661754841396009682531342942e-01,6.55569691669326346428266619012229369e-01,6.15075530211926407001642608027029948e-01
protein/DD_g419,8.83246996899801906086524066563954181e-01,2.35811420287794055222065272401704266e-01,4.18427137598221979890727695064490548e-01,2.57785715201102429395315524983277349e-01
protein/DD_g42,8.91135775591164754807861482945087270e-01,4.28994706071831388066900595896001825e-01,6.78411472192039990909077076838091350e-01,5.20229327251230917319429447667837075e-01
protein/DD_g420,8.21170214068240500663410979575607878e-01,4.27244063629682453820080529137529212e-01,3.81514069539556815036618086152867886e-01,4.03594892988533952349470021151061987e-01
protein/DD_g421,9.14014856702260223041260025392783859e-01,4.99341417025425123960418807771860223e-01,6.15039162091709875850296608804489347e-01,3.47459371418978883039415815515075096e-01
protein/DD_g422,8.12291604636124796826021887058423185e-01,5.05624907002081529607769314464446363e-01,6.00097011837213328902518885048532854e-01,5.84232937656179244051361307113351884e-01
protein/DD_g423,9.76569935862233338338778319746079772e-01,4.81066700890008944028172491004357865e-01,7.10475842685516712024096896872454046e-01,6.15438429224565421474738633573456109e-01
protein/DD_g424,7.68347651965202696812659236139706843e-01,5.45169624647874548277830899259777588e-01,5.33366037933310659697568917834650458e-01,3.75166181415226929504002865229400843e-01
protein/DD_g425,8.36799238273446949692779037438360788e-01,6.32138609556665534724105271589312234e-01,6.86926648671347476078888106372868360e-01,5.71820525841773088600241846666459636e-01
protein/DD_g426,1.02062301519947877309795968098232747e+00,3.11340475565443865252607569638335249e-01,6.70458072052568415157827055766512846e-01,3.10957229280018928438631949450310047e-01
protein/DD_g427,8.07458825005184429469535938838237760e-01,4.70642607408868831425002327668519829e-01,4.78016331711362459075725891835513653e-01,5.32005739698697674780695728133808883e-01
protein/DD_g428,8.84562653482820313984314592763909023e-01,4.96994196253810736564158043186503398e-01,6.05663897541835101150567515659191834e-01,4.27700856661321659433506350359035296e-01
protein/DD_g429,9.08097587235052347069818772848923442e-01,4.72536707940291664962768010428117842e-01,6.16610501400222730060005585601082343e-01,4.49476017575532549851260390443185448e-01
protein/DD_g43,8.38792020588984963158062720310246313e-01,4.49202994507896954290941087893095582e-01,3.68902636192298477174462921805121341e-01,3.12179722635203841465257279098532438e-01
protein/DD_g430,9.85490853428934938079623297646434482e-01,6.26589648325057222207242888338168690e-01,6.71724106963715098714613959439562572e-01,5.67365727785814325739067913227226200e-01
protein/DD_g431,9.33478611425877282588130042117881436e-01,2.87870594474565606020416471575678876e-01,5.42509160679466030524543630113710028e-01,3.48176626539698836006654836227579491e-01
protein/DD_g432,9.65947466794462886108188060812662995e-01,7.55189012454928675772495958855544676e-01,7.42244561402734898320567434026052218e-01,6.55662052893873800208018489501766675e-01
protein/DD_g433,9.21641587708588873394165011098098962e-01,6.04899902839587963294198482781678643e-01,8.04896906632860043899936007158325165e-01,5.70404270026073998794303264659816516e-01
protein/DD_g434,1.09805594343669515871310505449329711e+00,6.65559303889537260373628488521670250e-01,7.66717954782996664195898153510513514e-01,5.31340185529564794103510890629821919e-01
protein/DD_g435,7.94096375037274589664409339488272532e-01,4.49354719443615894425280407815712667e-01,6.89663662872923928472575313691181181e-01,5.47563961258704705545617682369997140e-01
protein/DD_g436,8.77754615741277103232424038896786749e-01,4.94245332421503958628975439112346633e-01,5.91216586692225225543292331196162958e-01,5.09274932952283454668518694973433998e-01
protein/DD_g437,9.22088595460264397421372155519379276e-01,5.83297728656682477223614875850286154e-01,5.66119075184118763448448260243707789e-01,6.88856950643314000778626640946296706e-01
protein/DD_g438,6.05643014192457721500876248681295628e-01,2.95062360285363785020677721020555298e-01,5.98866249754464385362482198955414801e-01,3.10215349347542555998100550819341064e-01
protein/DD_g439,7.68459019528598114005108758821508378e-01,3.93879042523247967734715546620016733e-01,6.45343897877756946062372880261459544e-01,4.81397336593651279468025540605487238e-01
protein/DD_g44,8.28485188326437935790825006129433538e-01,3.16469558818113864732214591556153692e-01,5.90088595085419393783902678603427188e-01,5.30131419621860204504523169397786818e-01
protein/DD_g440,8.15651209421056466628289658022838714e-01,2.17808998466468381037954320978966351e-01,3.89546976791294545520845166432241367e-01,3.87733517326958708267004592941088319e-01
protein/DD_g441,1.04149791116375356835951242162178648e+00,7.06660847417785117283123908800191558e-01,7.70478351116552545671833867698718652e-01,7.76699366641954342085976443681724368e-01
protein/DD_g442,1.07257001245741838806690051646717789e+00,7.58808792244568297321008629218775066e-01,8.75936767820100106135461033679302011e-01,5.82354803996327589507188021160660430e-01
protein/DD_g443,9.50662269748510646637051310671905261e-01,5.44021848123935708580470713824838602e-01,6.86229474964431758320920768696200356e-01,5.10963233716086186475625979645294303e-01
protein/DD_g444,8.57965189116205523979346031888148882e-01,7.03882755602701559649386319378143414e-01,7.20556309778286642029648584329869995e-01,7.01446953939015384553917800593529910e-01
protein/DD_g445,7.93011403893698498348012476152020808e-01,4.34226159372539749540813113031105966e-01,6.40715494510211328839526842087324793e-01,4.79906827967157613323842358489939786e-01
protein/DD_g446,9.93300189558286419713452003493742085e-01,5.26025926490195897466341204131533506e-01,7.03538369438383812833398446830774629e-01,5.27591224198629138983208452337291777e-01
protein/DD_g447,9.30394612365193258143406292438876222e-01,6.73052623794333633890491833147343346e-01,7.26917027903952329099886724663172447e-01,6.96426187619893038350238057133699428e-01
protein/DD_g448,9.44241814516084518146107171671765468e-01,4.99365939978524721303102127022953754e-01,3.64590209990440478825775697868693106e-01,4.34198829593373215816678030970038679e-01
protein/DD_g449,9.52528865630758466227348439288318749e-01,3.97377999949326606037569137096961687e-01,5.15695648345289933323088157688562540e-01,7.10017266338385879808161242288827660e-01
protein/DD_g45,8.38603417512818121271754531645895948e-01,3.35522094697818850732683938792333828e-01,6.36828419005295756835202952869191093e-01,4.09314516234413503902381383881973696e-01
protein/DD_g450,7.70588706231432286249491677421105495e-01,2.68579047839440149680842301330856101e-01,4.09933570715685235717835019525899671e-01,4.53528436069778404423395370184362699e-01
protein/DD_g451,1.02224894085500560190564721584246617e+00,5.18316800466676984804072077055361133e-01,7.17324476457594097432769170288997820e-01,7.05669130325308988342942737286800049e-01
protein/DD_g452,8.57404045443195544783271992422501674e-01,3.03455270439282180710803135955015845e-01,4.27657429392353476423420997243356461e-01,4.01855141926890731952076049938816187e-01
protein/DD_g453,1.05017895017150510999970950704383969e+00,5.32907945737618976835792169720493061e-01,6.42985569694703931002080707769574406e-01,6.62783961196258535677133844782023908e-01
protein/DD_g454,6.24718128705282618152441175037444812e-01,1.87537102751053433973281914738506551e-01,3.37367884561798368045476979131804760e-01,1.94867883757208543433434853633142716e-01
protein/DD_g455,9.33547333491642790792540752267834780e-01,3.93332646714189404332128026178335990e-01,5.68386663272373686560561244416380122e-01,3.59072940607894139563750970099971984e-01
protein/DD_g456,9.30924951411848752327091591219827292e-01,4.30221226364708168564681277785016655e-01,5.07455090767444830822086914523394216e-01,3.81463467693690767562002781263941858e-01
protein/DD_g457,9.29568750203254457307664026008878752e-01,4.90158337031810130904646175454902250e-01,4.91780797337725975566007080651171117e-01,5.29803570906607914642812424146727459e-01
protein/DD_g458,9.65031318066368802626939656154990423e-01,3.51408356215174882053919993448304544e-01,4.94239663024150216987366721153554892e-01,5.49886630914230931178241677914542206e-01
protein/DD_g459,1.01741386546184103403981770625797081e+00,4.83097136784832862007067953567993027e-01,5.62372022516102063087432422728799483e-01,4.88218910280278213617040200276947427e-01
protein/DD_g46,1.08449502210970411524425415173169593e+00,4.58459297413022384179773069317492183e-01,6.11294367118164228510102016769947322e-01,6.19884606501433872622959970946673838e-01
protein/DD_g460,9.63106101403893679856775513761407848e-01,4.01443189732832720131059292201121905e-01,5.50671068947576260406677931584354730e-01,4.36929716804852461027256399335548438e-01
protein/DD_g461,1.03232396924077730670443917943197396e+00,6.36929330307339674023753088913078895e-01,7.20235048387425954573762436708174091e-01,5.50548787849352546260350404513845230e-01
protein/DD_g462,9.23618963326125418424897849136960860e-01,5.93008483974194931035917985539736038e-01,8.10305215004777584234099730544399679e-01,3.91406924588741394661407016474897125e-01
protein/DD_g463,9.83592250578863863968664858593304582e-01,6.00449561576715336050718772041089683e-01,7.03855854127206451630987396599151439e-01,5.15708184285586092020152769011034894e-01
protein/DD_g464,9.47227138954569548901571881861728746e-01,6.18194368890290670394011253223060234e-01,6.79108804932223595757935770213253860e-01,6.28038549335149554300886029869454341e-01
protein/DD_g465,9.45100409246010630204747257956835363e-01,3.79579615610748801128196791145276521e-01,6.70929941919743585549048834153353305e-01,3.91360493188738756490262792827931729e-01
protein/DD_g466,8.08499231431811327881442898251353960e-01,3.41611423959081156317979048162113345e-01,4.53755797546570445198132389197417774e-01,6.32542635652563392962922821517699151e-01
protein/DD_g467,9.46399722289756117697064561034459011e-01,5.74313077957753410010718311839681617e-01,5.35864964950418893532127683438256427e-01,6.25664197773071644019208341231301619e-01
protein/DD_g468,9.21201709733452797055281871473376595e-01,3.57193703960878126657132161325328575e-01,5.88569623233546565121936300573274232e-01,3.10410694565177170732763559311814178e-01
protein/DD_g469,1.01298664410364123522420407953263550e+00,4.80331165827902722797018484986743119e-01,7.68840657834447147590234852243260496e-01,5.07088351721948034178436153581848264e-01
protein/DD_g47,9.24054552692988960528839177671023851e-01,5.09564570235034160078122376634579856e-01,5.02392070290811321828089364847700603e-01,5.65734478638764322000892697189983655e-01
protein/DD_g470,8.86749534833010215117775381852389819e-01,5.11349556773095581019490419790486935e-01,5.40302044496075553272558794470922985e-01,5.54679974686853141541232755185304712e-01
protein/DD_g471,9.55801398132555445290761233060149739e-01,5.56264898640402978642142624790250224e-01,6.02725925056997534830420702656448797e-01,4.68508694310429127347027954464368643e-01
protein/DD_g472,1.02629698315123690196235530275012428e+00,6.50986601008682253204662930446569441e-01,6.18738107648177431452541226434823682e-01,6.03436910702240735150315986793375808e-01
protein/DD_g473,7.94479557977646146835142022472898268e-01,3.86200540612274577108699181306954618e-01,4.24641332533789705686178044152375093e-01,3.60727419454780172901969425730879906e-01
protein/DD_g474,5.40864843288920201361180189091802113e-01,1.89486016265324239803212515977469729e-01,3.18948712466950233427416337634154804e-01,1.18909307607806488935629728385754250e-01
protein/DD_g475,1.07253833250930648359114804059028235e+00,5.87691617674601699552677389357826967e-01,6.33245206168593731969546321871449690e-01,4.95437376309403363029504689071085278e-01
protein/DD_g476,8.26306023002124991743437876294135708e-01,3.79543278924503584441983404071742721e-01,6.49319023053865575418725981200417451e-01,5.01124584094225702658368510538779548e-01
protein/DD_g477,9.44776266611249313262319833104795688e-01,6.49722384804355028210287753583602922e-01,6.82184348645138365974570268107856826e-01,4.32610732601195090126345759665595524e-01
protein/DD_g478,9.50311086738866087991099425560281072e-01,5.92326332082860795346093601084050073e-01,5.87473795883362392346250357310796572e-01,5.50133590904360762367158410069813101e-01
protein/DD_g479,9.64171521103628277786378967834914327e-01,4.36182552701872594729749599669242080e-01,4.45843165271138219106009210813235758e-01,4.90603000199576995717828663236399342e-01
protein/DD_g48,9.03106230921768331292360779371835283e-01,6.85060755363914887556176723114982623e-01,7.43014106045470792417644410084203521e-01,6.95434383513575257733085017330446780e-01
protein/DD_g480,9.83072054365539945818496600999372666e-01,4.29736671113357563191919328676328173e-01,6.63319671316080153430324942408608838e-01,3.81434854255192278229570454215442891e-01
protein/DD_g481,8.36030289042449786005461908210622046e-01,5.66978223969093556783048681982403168e-01,5.94282595586313909286480834042042157e-01,3.77748162817879041337383832783154224e-01
protein/DD_g482,9.61052278305470025483356825935877907e-01,5.59583922364566415271812326470795552e-01,8.35977627538420853908685771799919526e-01,6.78289699926146663076938470902703555e-01
protein/DD_g483,8.38008162360989623961531562883868031e-01,5.83133260513468740550190584334901684e-01,6.04205838243845974488786685246260590e-01,5.59370844982668967801499118020400676e-01
protein/DD_g484,1.02264469401524452124501518705829404e+00,5.88270551497230990498787571356680300e-01,8.09933244219427820232377648283829414e-01,6.23914459659836220662016584353433033e-01
protein/DD_g485,7.51295620745443653560374924167064961e-01,3.32428805241314594653191736384897223e-01,4.77913630392781054969469969032793398e-01,2.89953084937158698835719732102571745e-01
protein/DD_g486,9.48025040727543976789702348024232198e-01,5.47274279070266886574005772781992379e-01,6.12895840763937619172475342757405918e-01,5.10842395598522613135930992983381443e-01
protein/DD_g487,9.87747947230838611432327684872965815e-01,6.02765644478849492827273519894758916e-01,7.58305662355116364277061920656823464e-01,6.85402704310999676895374447827272279e-01
protein/DD_g488,7.66454989552843666825632016760823721e-01,5.56202548315271312174105383552730061e-01,5.62984023292326792175809212489454241e-01,5.69135557189432582990516342744346609e-01
protein/DD_g489,8.86581673939052235637028467718948984e-01,3.14609275093937295835455389850108799e-01,4.75535786409069175854628300596666445e-01,3.20659083222703267995591071962761534e-01
protein/DD_g49,7.20699033719970258099810370202125339e-01,4.39115257536175210471787502157792330e-01,4.12572538615708210854250579520782293e-01,3.57135746020128182357684376590483688e-01
protein/DD_g490,9.58401900469591786945040857505885633e-01,4.14336012486986254315756784802101923e-01,5.89941522544944930447758504822842325e-01,5.40282374997749691803584691178053243e-01
protein/DD_g491,7.54598183968268311309215213993121581e-01,3.89552490616088342179755775435385480e-01,3.36420318872577323480445265927123932e-01,2.80669129677645895281574920285454361e-01
protein/DD_g492,1.01642664865020316634209365868994573e+00,6.60070979161393067370304585377183532e-01,8.11940166133621984460794776177055958e-01,6.59901437367858501308813975374041990e-01
protein/DD_g493,8.93677842064462227347755091971660339e-01,5.96046444999269485818529592090837533e-01,7.13967691190121295843621534392369523e-01,6.89820762430304371406101450412361584e-01
protein/DD_g494,8.47099407823750885016807347076806095e-01,5.49824144752027406118674578290473553e-01,6.31514583743040609194399092534096706e-01,5.91540221479642858651450218997048624e-01
protein/DD_g495,9.47996315751528981940479345457950393e-01,5.17142855384496055630012139704103364e-01,6.16449757478167862410847612250761556e-01,5.19729593063904358959138749572736918e-01
protein/DD_g496,7.58664046645659057887951515908601751e-01,4.30061309319937521334928040677195026e-01,5.28319740954932191091261681509377452e-01,4.92675731334324426193898257802849894e-01
protein/DD_g497,8.75253553177718533398571971864391272e-01,5.50352173265409925927262230288940737e-01,5.20465104340370406580769521456448801e-01,4.71264996052008497707196348150023464e-01
protein/DD_g498,8.72199268009420682332895675370215614e-01,4.67694104584211000636094331306440360e-01,4.55698603969849527191369511816769838e-01,4.60442518295173619838452878969064475e-01
protein/DD_g499,9.12379447257515950372996925175923068e-01,5.83572450420536974163808002376078504e-01,5.54486489589787806280061488276413433e-01,5.24304209737125301036065956364176668e-01
protein/DD_g5,1.08281413698462432849068037259966044e+00,5.56233419895470241750348780017753102e-01,7.70056809456255037998022399704855166e-01,7.97832234114237411645870100336909323e-01
protein/DD_g50,8.01884120062290979094493554654133918e-01,4.38325165203886215354709808123836346e-01,5.79240482375996685135282448005654953e-01,4.89311999397962201647236586649705573e-01
protein/DD_g500,8.75738609641451530318908286931114174e-01,6.05781315003652021568369396418150461e-01,6.14796882228947781271219917355509984e-01,5.48576157433384574316179818588432743e-01
protein/DD_g501,8.16026093108434335323361891938367298e-01,4.66397948465025841612833740777129835e-01,5.05555889233922864481900192642162553e-01,5.56686868716142945738206458745861060e-01
protein/DD_g502,9.59228773360327980999104039143320629e-01,5.51653865993776618320136564501653013e-01,6.22515880604032603836609028869484823e-01,3.95277768775402704075711817933283862e-01
protein/DD_g503,9.48883105691942473662825132203643430e-01,5.85354537899025621666224614116673551e-01,5.49073510618344296747902136748460508e-01,6.28683945261992769596391790019551658e-01
protein/DD_g504,7.93843609863090409631530664235317137e-01,5.91020174978675631044980003936137222e-01,5.65992351168009389224319676021771549e-01,5.35008667735173580643621093935849232e-01
protein/DD_g505,8.27622772910250135977339591448821530e-01,4.03285192307168093285889930305589307e-01,4.75295955372823459848882889348363519e-01,4.13093057295311713779639380298009656e-01
protein/DD_g506,9.81207083399205326842470938199618828e-01,6.89463725350785631721244623159700504e-01,6.49451103762570081319015387105684874e-01,6.76677138158438116014298036388489557e-01
protein/DD_g507,9.09075589610768324609648155876354521e-01,5.68844746611020474311855036751866438e-01,5.09536885179069343265235871520871698e-01,6.35153447624433654675566952457768038e-01
protein/DD_g508,8.38588817814570635916671205452790304e-01,4.90340811393812796127430995793484326e-01,6.93505752245577945202864628493828306e-01,5.79875333235977835893883647670759154e-01
protein/DD_g509,9.25639313411122170914019993482262259e-01,2.41011503529953465236487465582340083e-01,5.51181664536331809037707178118634876e-01,4.47072208440743411453306438277097125e-01
protein/DD_g51,9.85312665447919242065627967546925877e-01,5.29058829817928269532722148884157680e-01,5.98268732485726568368361813923484588e-01,6.14926561724999702510254721697909071e-01
protein/DD_g510,9.44509773830421462076469628236219023e-01,4.79826893397571530253640391451207017e-01,6.57327868581433201612770870055652545e-01,6.12352230409261043164598765365842475e-01
protein/DD_g511,1.12518517694550264835859765381390098e+00,7.23487419150048669720272526096458874e-01,7.49812142552816831875358118927237722e-01,6.92014162086659597219599689510423146e-01
protein/DD_g512,8.74000408837199087307166229712685201e-01,4.34565785120533261978480473674524070e-01,6.20595490002549094635985773371993926e-01,4.43312536591461750260039623417258576e-01
protein/DD_g513,1.04745288065850610351195439082137533e+00,7.95606291008142436413642724135403258e-01,7.21477360190136147532588536238712754e-01,7.96127203407527914732758003863401317e-01
protein/DD_g514,8.89986269960981451383699796234256733e-01,5.53887312897487529255515270150999192e-01,6.55624364712936623623418433775423215e-01,5.93942427442924904421209198869302515e-01
protein/DD_g515,1.02649533808213004364723546701222879e+00,2.52364454448225797360042325298375927e-01,4.45411516272525289517019036650549203e-01,2.84188038087559559577557456145626369e-01
protein/DD_g516,1.02427052500242539270857303216771897e+00,2.32220188466706175764975759319652724e-01,4.85875946852203896800990917687648198e-01,4.00088399114589399095695270922469871e-01
protein/DD_g517,8.65816703600879176294455878970005350e-01,4.78496680951594233121234136257869491e-01,4.67162214996947763797809703318481149e-01,4.33664317078852390498071115322494367e-01
protein/DD_g518,9.01821198960202644559775357213602883e-01,4.35727770919072754363720814759268008e-01,8.32050064885777284141653141801128715e-01,6.61188319278768597953179020755253596e-01
protein/DD_g519,8.46076852242067969188504720720839962e-01,3.67268882012485512509100367783318903e-01,5.89599906592635146970553497224040183e-01,4.49273851742715813508177916564387857e-01
protein/DD_g52,7.88896580597368639909167814047019954e-01,2.75557053872359753384359974550215989e-01,3.24762067526834513134091228306472388e-01,4.02088680258395444351797279626510879e-01
protein/DD_g520,9.58280639381919835391729324308898349e-01,6.11357008157086643648185509284321225e-01,6.28786338121443273292557567012072967e-01,5.24619702380808157653104750872575004e-01
protein/DD_g521,9.28849423835439725334047791648242908e-01,6.77064088093805925455601009997044519e-01,8.44246717157866259328137550487610262e-01,5.93526800774899153838591131322922230e-01
protein/DD_g522,1.09337559990763418807126061697148432e+00,4.68602885583492673734535458909428747e-01,6.34806451961542920993275963538078601e-01,6.39126537027163931830622780787406317e-01
protein/DD_g523,8.87656002170676781988790658435175100e-01,4.05941391331331743561261185486500725e-01,4.80224144970759104528533670373208243e-01,4.20734071444132803050820182784682832e-01
protein/DD_g524,8.94678275506823421576524845158050215e-01,4.61830570828030770885089215764803715e-01,6.74196913621779552210699032540521201e-01,3.28014112469752808754773444322502285e-01
protein/DD_g525,8.71819727391495930936799637960736424e-01,5.46490405589321451966567755805359553e-01,4.11416643539933937066206171749031813e-01,5.08702036086534637774456291222149226e-01
protein/DD_g526,9.94938982907793332857760471735259037e-01,7.34710868894926094553520482478166393e-01,6.24349609613276038383184313422227520e-01,4.96743149375466738978441156378795252e-01
protein/DD_g527,8.79719914178291968326810275518026469e-01,5.32662519569327776683445232603910923e-01,5.66243731005331683966560044085669002e-01,5.58226981759790681632128495117240388e-01
protein/DD_g528,9.10968475642645372907836255616198759e-01,3.09787448146580927969915705745934762e-01,4.34802149550503113117961517032855692e-01,4.61484538013473495121867382836248517e-01
protein/DD_g529,9.14677464479369245489696172238172513e-01,4.87034863547614996056555096597452034e-01,5.76675537467865349531947784618133240e-01,4.43401157570341441810861573789253599e-01
protein/DD_g53,7.41080448506660597487405197474132747e-01,4.13867442909157730140403796494141467e-01,5.53891678660110305758852681840708535e-01,4.57200433439085124734403357747180868e-01
protein/DD_g530,8.98815588491707563230298281745756711e-01,5.14816552745078902961299727055442676e-01,6.38557474071066202289276142790336107e-01,7.28007647550161007955525132830200082e-01
protein/DD_g531,9.45999895538820213080960146823029089e-01,4.00126933045666931400267654071568532e-01,7.44959113232149675211322956260458191e-01,3.67420198125497988843457810123262634e-01
protein/DD_g532,8.14976228827152818714290157876421274e-01,4.21447018881943856697442142715521698e-01,5.33327821059827333237439968790915635e-01,4.09996286554113691834250152376320151e-01
protein/DD_g533,9.14460737135107275910325218469733956e-01,4.11148797737336603354958276838877303e-01,4.96675325190456456361723908968055205e-01,2.74987797679372567159824466494433012e-01
protein/DD_g534,1.02161628596021958461853174974926173e+00,4.62133763470715037944252627184839968e-01,6.95574267139826829658693053191179669e-01,4.45423915550946352206183036881427039e-01
protein/DD_g535,8.51573616658148956213397778767482960e-01,3.54401992591182990985543898240283345e-01,4.16121719381711692684437298607382998e-01,3.40341476903959907942812467494000838e-01
protein/DD_g536,8.62190928466402864336482570572363669e-01,2.96131416066238348849813760086825081e-01,4.96931439799401227495891895542437519e-01,4.43951551232151832236335702412908429e-01
protein/DD_g537,8.52155989639951460579412107861171930e-01,5.52553026644303132227202928010331028e-01,5.31356540853077733480873846521124090e-01,6.06174268019389753391213673433401049e-01
protein/DD_g538,9.87269045419513210366008427517527679e-01,6.25294955853530438067906989606332525e-01,6.30705223525860068764154167887991090e-01,4.90369160622034613929713008074523851e-01
protein/DD_g539,8.97797702647078767622248104961460640e-01,2.67738085645554082217935096291935891e-01,4.55689949240817641190245619633105819e-01,4.67846863314807757143200618704276461e-01
protein/DD_g54,9.01004768453293974305385268995452213e-01,4.76124249445967131833250693824880515e-01,7.39780217064661238682481228019618964e-01,6.91226386301047961063192035780294488e-01
protein/DD_g540,8.57710373832135394541831491045390168e-01,6.21145957255825068587908816044189391e-01,7.15848508315956928888617320629236181e-01,5.69398982012053933879289783715232451e-01
protein/DD_g541,1.04794244726912633989322901494602237e+00,5.40203918784577371568976755776861991e-01,7.14852942864025509452728678042269014e-01,6.33688654163951529354883745506958737e-01
protein/DD_g542,7.69468832705897788381658797346618320e-01,3.52694805260934110219371884282124404e-01,4.87851775421573682055127007704361839e-01,4.01591330456722727846062975134073776e-01
protein/DD_g543,8.53766687513110253895495991118374122e-01,5.44288533543921359227858635175493193e-01,5.36016578180738444965387159886579831e-01,4.92514568222763153238124127065032962e-01
protein/DD_g544,1.00106599031946584080557320569264067e+00,4.49275483167098004748037977813085796e-01,5.49837443129985247758709358192846934e-01,3.90995289848285519537490981460170898e-01
protein/DD_g545,8.33634564712293193118384463030318980e-01,4.39871327771013444378072535698640803e-01,3.97394711732974715314525549271663191e-01,5.14740371146714104755020452822971614e-01
protein/DD_g546,8.73963739842654806869313351714160253e-01,5.47544085571488521365805812481053441e-01,6.11274856428069209404289883917135026e-01,6.33580149761635087712362192795850404e-01
protein/DD_g547,7.62252558764215246973408413104791628e-01,3.40783280076875667955839046210774757e-01,5.56014784816927275678612659890222520e-01,4.36959561583760479944485646705318540e-01
protein/DD_g548,1.04705872164222638144333036179740516e+00,6.56148765746748875797962291567452552e-01,6.35646510102454765405976790514006770e-01,3.92937626473092334529097089124040711e-01
protein/DD_g549,9.55656486366998528450360337381109312e-01,8.15897898596505695373059330139339313e-01,8.19970134327387095255403479032120108e-01,6.46265801508588865394429850324916404e-01
protein/DD_g55,8.93091310148651517979402755039848643e-01,4.73342124841374013658383226676294308e-01,7.85448593165541199913208462946631416e-01,6.34650618768397956045676240463460619e-01
protein/DD_g550,8.24466408055596031474851713790432942e-01,5.26709740664316356631595730186845671e-01,5.02605923136938013128226333314890375e-01,4.39403986453781293856451869132810831e-01
protein/DD_g551,9.69009844965157171985310413537865688e-01,3.80177698655130598900555928248993840e-01,5.36195178461527274810444813949786815e-01,5.02073859170078376686019247871545774e-01
protein/DD_g552,8.30433496435507711822604360991478280e-01,4.51216095786171336252492958126155527e-01,6.16964647387056625701161756048227354e-01,6.01346642222726722263339432130240590e-01
protein/DD_g553,9.12755592138973928844072122767876775e-01,5.00662561917260545469152322983537196e-01,6.70348803996827494409617927373067520e-01,5.61137505058109274080488309043777141e-01
protein/DD_g554,6.71203699184164070664317830471851929e-01,3.31840911890847603577673978142789261e-01,3.98098112545841375448808267533584641e-01,2.04231131881942034556817777769619591e-01
protein/DD_g555,8.44845833641228930330004782146113562e-01,7.27224709005389018047156445251767472e-01,7.54462283590005548586895801398194489e-01,5.82562547757286825346398895525822836e-01
protein/DD_g556,9.27381124140220556525558776492935608e-01,5.74446509064078941203391511324425640e-01,8.00662038493688959446317715137907377e-01,5.68919410584381525359210283408196205e-01
protein/DD_g557,8.69087911038536882765768950376916324e-01,3.20026477759258447205704918492471875e-01,3.40815141686570155261735518510727385e-01,5.09351245628281269953546180065714579e-01
protein/DD_g558,9.45942071719956715426842365296386925e-01,4.60143868872539872229073991531610477e-01,5.90505963928064708351242208165918504e-01,5.23539095148661783591552144585863873e-01
protein/DD_g559,9.00927467893065639566596904602775277e-01,5.31760236229267780594370002151294082e-01,6.23690354221856924018961778912534096e-01,4.52206660503837441954662831839150175e-01
protein/DD_g56,8.67042891306702467648680477845356110e-01,5.04009033309945507462842409570632742e-01,5.86346007636404412021521156651158241e-01,7.95034471670652991681055780712202566e-01
protein/DD_g560,8.85804970895651427238164359921080308e-01,2.30569729014445690328107556430690719e-01,4.35070398609850272212761012568919781e-01,4.98335978963733597690941445799081054e-01
protein/DD_g561,8.76696521097753127774828437827165853e-01,4.23133421826718958696166397973468392e-01,4.82050471277417270399855304923717170e-01,3.98504047915736653843228038604629743e-01
protein/DD_g562,8.67605468495896584392303711987159961e-01,5.76067261280068534175545774409649349e-01,6.35669468996467522510058029188742682e-01,6.53165536849316064620779414152463566e-01
protein/DD_g563,8.09075785785193116436062690804821873e-01,3.72131284529108892379568449510701544e-01,6.37441909227725780629673372523807994e-01,5.86425377273959250046075850835335766e-01
protein/DD_g564,9.41553934360069402678932880105291053e-01,6.44734213588979389863117398326301315e-01,5.44955518629189998190306694014657018e-01,7.34621181751305675188169146839588193e-01
protein/DD_g565,1.02316789551117763264822484683642621e+00,5.14716382371802124350095698253999352e-01,5.84026407491791761579340291228467044e-01,5.21783279947898600549890426146957924e-01
protein/DD_g566,8.37159090764933718128261332590857979e-01,5.38992037646378346883721689064311957e-01,4.94521788598400899862613537614639719e-01,4.68463824298201044471612282459098744e-01
protein/DD_g567,9.18892490973297801032904057963119506e-01,2.78366475122695425601051062176041089e-01,5.59690427100773016771232691299030611e-01,4.53846162450364850549498785495314730e-01
protein/DD_g568,6.01578973040211189066714316115439064e-01,4.21540135465808279932908568034408543e-01,4.69728932448362698356646651278543543e-01,3.92531301481965080372010831991052742e-01
protein/DD_g569,1.02274562861300737358894574945084877e+00,5.59574830503129633299171942222841004e-01,7.25507281241514485910001343407910810e-01,5.22932075386469862935704397782159189e-01
protein/DD_g57,1.01117125229551637673280178934237050e+00,3.96563019318449209946753596433692475e-01,4.43560510676880467185605348821287014e-01,3.92677156877192826763493654183101255e-01
protein/DD_g570,8.43539104089273791258251876247241389e-01,3.21685944652135283346560185294437729e-01,5.51047769205233717482043037626334354e-01,3.59190923896365396903167443480921147e-01
protein/DD_g571,8.94147338893879756836197790411113406e-01,3.90201820270650919006412337375213238e-01,5.04760680222660528969410096168467087e-01,4.02374685134192296004944034189029743e-01
protein/DD_g572,9.54907946273901854341260625927295834e-01,5.26021286920412021631568369497893821e-01,5.66294707714346365961670075208801385e-01,4.13487623730515449675042132314933387e-01
protein/DD_g573,9.74889794978399288131110623012912728e-01,4.94831677859116608770368114492889731e-01,7.14162268516580175616993661610373400e-01,6.01714693510840782593324464453736061e-01
protein/DD_g574,9.90239594347801928119143057461173741e-01,5.09596814035886050221130532495957291e-01,7.39357354311772605109407127751314777e-01,6.46208473191024744726687805939996798e-01
protein/DD_g575,1.00674259885307526230771656252116664e+00,4.60334750253354747980337941568687119e-01,6.98411877818610953782502604392195695e-01,5.02966326324132769401765396825704175e-01
protein/DD_g576,8.62355322342583487065623311186340461e-01,4.72476998444290723459461994712739323e-01,5.34108746170667632819229102268684473e-01,5.29759902592205319701487330939626973e-01
protein/DD_g577,8.61332304510080269512793175962811945e-01,5.39268345671354614771139641626115044e-01,6.62749478129241297025816224614131346e-01,6.39228506480648823418959070351378727e-01
protein/DD_g578,9.37223076506678424774167000142667060e-01,6.00656688938531870843630089207077316e-01,7.08208093819960266762877542488641775e-01,6.25325320584201464159855575473024277e-01
protein/DD_g579,8.57867419026099200926797272973199878e-01,3.73602518478549114447790167618718462e-01,5.09066791526926877541152250903463172e-01,4.58938179089472910039421420170624845e-01
protein/DD_g58,9.11186133701637891609478353902805124e-01,4.38919103036050964587170411772646863e-01,5.07409754669081500725705246816004194e-01,5.07121399423464631366827221318599019e-01
protein/DD_g580,1.02611912167937650029621048543519566e+00,5.12416733276713851857447857258646277e-01,7.38003063306889238082126651352543308e-01,6.51309497097782138662759052062826372e-01
protein/DD_g581,9.04163317565933041656468541749283649e-01,4.62816603693293071906202026079715410e-01,5.64143920826834495562269124052056350e-01,5.40194192716327596360514750839447680e-01
protein/DD_g582,9.42072600721282895982975780856452255e-01,3.95943388927937187277580057410545227e-01,5.28509677697751593630447208101549334e-01,5.64290081089891993921234639162199294e-01
protein/DD_g583,9.07466938176162048835092157781759333e-01,4.97438778519099706942255189731558014e-01,6.10608547752384246623486287026117927e-01,5.35043622486649553512749441798282241e-01
protein/DD_g584,6.79715168998045800771061938189514987e-01,3.95985589212911771839069316810011361e-01,6.76431044543914168924676250770932015e-01,3.25091391553332665579847167157704082e-01
protein/DD_g585,8.39104259401853604893429071940340814e-01,2.90544451804636399425964215863875553e-01,5.84834173303607126188502068352132287e-01,3.49881083483997258076802647243042136e-01
protein/DD_g586,1.05604853777372063195422804488349220e+00,5.25005292571185435695708106056126904e-01,5.57683101576183010055532665561040962e-01,4.59815614158762454955637187192231072e-01
protein/DD_g587,8.67842711488829458084788094807299633e-01,4.54892947824546693373295168985077615e-01,5.18904848354163073551793132093482348e-01,5.95809315504835047664921131084867908e-01
protein/DD_g588,8.13532570865404922526601013890656246e-01,3.75014307754106978517216432503180087e-01,6.28655073184877726621249133421722963e-01,7.06930672516866614753973161508048003e-01
protein/DD_g589,9.32010854734203309982497831423282131e-01,5.15324742871037173350620524689515982e-01,6.26937341260107608090233661249073463e-01,3.29015763361627359681816933709710613e-01
protein/DD_g59,8.05955275289877211829595391807346207e-01,3.42685966955847048316699101586662873e-01,5.20968042909755826460835417479454009e-01,6.96052462891661595913760097298559471e-01
protein/DD_g590,1.03314314405333059225914496669999364e+00,6.78204466753762052265493304195492858e-01,7.92025886812170707413906667125962789e-01,6.77717613128209764056213971980375453e-01
protein/DD_g591,1.00451714655570318133821472205072082e+00,6.98256528381571851665913134385071822e-01,7.70512359267783015327856640487295514e-01,7.48367189685191395982129776981785192e-01
protein/DD_g592,8.67912453993212401029396395891667648e-01,3.46627873221742183534027949548821210e-01,4.37829427359848691158816613172651519e-01,4.41775036581132383992657725369539501e-01
protein/DD_g593,9.99091864925262741087422152469227233e-01,5.28621736811176343795859077150796051e-01,5.18790434690713805628788048384457204e-01,5.91323562403450100707396423324608842e-01
protein/DD_g594,9.31770996662300061881231291300027755e-01,4.42006106553861008079329402028660798e-01,6.89379832837104400096419881702022670e-01,6.02506512730967340107172140211810025e-01
protein/DD_g595,7.92737694271375397955952555661849346e-01,4.31081150375715170172038278447383037e-01,6.35943978252818673183926620278666654e-01,5.58827562676548747600044142899179930e-01
protein/DD_g596,9.24736022281168579591557325172218774e-01,4.85225584367060386449555068465901038e-01,7.87735706485129111351432460524022977e-01,4.93004270585237421124567865483678134e-01
protein/DD_g597,8.63013210399237551474144348216005656e-01,5.42792177150952599654967930715681542e-01,4.91663537757549602284723698281590039e-01,4.99782239399912991181964917781499649e-01
protein/DD_g598,9.09499461259442722055025302854058861e-01,5.42675185878668038150642387845147403e-01,5.85103656154482481054215258346523920e-01,4.76498504513070484651143430251606304e-01
protein/DD_g599,7.64286208084612768887412911376351572e-01,3.98456886919085216602844557590224184e-01,4.10126708543731086627612039899627780e-01,5.85487135207674010926600320582400467e-01
protein/DD_g6,-Inf,6.11919163005512247928236607839255979e-01,8.37854267741515865828333358594489293e-01,6.81615614555769693193565621976886187e-01
protein/DD_g60,7.87560349509041457683131882528173598e-01,6.50555108447078317576271272175135544e-01,5.93949842085769982027606871053318293e-01,5.29391334212295896932072306996997454e-01
protein/DD_g600,8.73755420464525692226517700526416737e-01,3.57117382802929755455498933505350461e-01,4.82460175594598840575611656154738453e-01,4.80325096095241880707984056965924008e-01
protein/DD_g601,9.76806455225120645337545564035520845e-01,7.07678355514384480571256287618642425e-01,7.56974005056811433303894978929086742e-01,6.84659159028015585440792687840182094e-01
protein/DD_g602,9.32221630630439104248105352798316243e-01,4.72834798841366842817311862751625708e-01,5.09620735693437696267127190187095993e-01,6.79817527280351822841713259920521509e-01
protein/DD_g603,9.58487073827174615461287521184493817e-01,4.76486854358921089868492675254030919e-01,7.57826662216269946343613822901984761e-01,4.58313897327271277890324304562903495e-01
protein/DD_g604,7.65061672923962158220228767796385249e-01,4.71323144920948400274680405926208586e-01,7.35355864363363390227778453445156098e-01,5.40621920411608609711900289945038490e-01
protein/DD_g605,7.30408502333954077396778056232381392e-01,4.60335467760802839454483611275692197e-01,5.44572557935775386963484328344592726e-01,7.41803789829760574269920165979411091e-01
protein/DD_g606,9.49850647307570830091004842646026725e-01,5.00751830923455523541547420298088092e-01,7.32219613565144840896528529534364059e-01,4.44408253474341922786391740007585356e-01
protein/DD_g607,8.18580294088449227368073688681068859e-01,4.32427369596782935117350585507716823e-01,4.47503421405068812267594970595340408e-01,3.77707299524014597894920782010968404e-01
protein/DD_g608,1.00746609552985962282794311447546042e+00,6.46014332634100207395472615746292253e-01,7.72880286819620417523366582420516843e-01,6.34562899205528545379076429965522500e-01
protein/DD_g609,8.88610410723950433124431599314378528e-01,3.54863667916739411919273466891351734e-01,5.59285760331265222618605644252458227e-01,3.45979736879227007320074008895376910e-01
protein/DD_g61,7.30222048616994809922963450839209773e-01,4.50894921747934759128636359001920051e-01,5.65820391590786757268526939460360170e-01,5.56216963222357852167051059669121184e-01
protein/DD_g610,9.38335937713588505148701386525794325e-01,4.04990685492843838199939713996934844e-01,6.74911246523865589192748213953605976e-01,3.62943462281443952583624892020222400e-01
protein/DD_g611,9.69912302286938636772559767049702499e-01,4.88104324604907011566525212971614373e-01,7.68510541809730360792582055471518087e-01,6.32593620313478174036484176018141229e-01
protein/DD_g612,1.04971599027646328149508759281100512e+00,4.82402766185760783689138219255328789e-01,8.89416422000697672601089724216681554e-01,6.62393697512291737641622276461494729e-01
protein/DD_g613,9.88960591251943626397240236479872496e-01,6.60039909050803363072849837675959345e-01,7.32894598801177197775298631417255859e-01,6.35906933905015014103125869250091319e-01
protein/DD_g614,9.59820422897293948497431300930011855e-01,4.73778293561002707599512377636119450e-01,6.15881032670351505731714001891018228e-01,5.46377874269808982990079387911411129e-01
protein/DD_g615,8.67146633859521417048894055749872731e-01,5.20020690419126319266083397228563459e-01,6.69849452723714716957967198751183216e-01,4.57708080061128303916739650563438980e-01
protein/DD_g616,9.34800093729706818300886330302326067e-01,5.91762850362133442387683567783986147e-01,4.69712698292787693704624075529091464e-01,4.31615216573697202340039673732337604e-01
protein/DD_g617,9.14445210452867863179512939883332744e-01,5.91801145372113805699528230299372293e-01,5.89828878427543505993356574795881156e-01,5.03046795424574932668648269177227299e-01
protein/DD_g618,9.05337551608379408223017416704059702e-01,5.55450454480878088751152864682075268e-01,4.95346225913240975159074675220449748e-01,7.14575970770071600238074220965410454e-01
protein/DD_g619,6.17162963129615024372540871828869738e-01,3.36444940011008348070738884596197093e-01,4.00132805900319983836132094944972513e-01,3.92525914901982040818876096493963947e-01
protein/DD_g62,9.80209379250791514916745245773993493e-01,5.88233638335488963445584556733015932e-01,7.16115684983470800304154663266566817e-01,7.15790448013303466657486623581425705e-01
protein/DD_g620,8.61708868878434279785742906458155530e-01,3.54377897556160720740591559568168477e-01,5.73000637673371827067183044712694139e-01,3.76011121539402437818015901752896453e-01
protein/DD_g621,8.07515729369773478362071073209705705e-01,5.17483133834873897032404657080207820e-01,5.78693707034049733572288872397071782e-01,5.31853837657624838191109562559376054e-01
protein/DD_g622,9.99184067227887648064920693208315913e-01,5.04550916488304881811915752773424690e-01,5.35868339989009994118861207428025070e-01,3.77914517962112213884413170427710708e-01
protein/DD_g623,1.03490077565014931249070070030446350e+00,5.47309259485170318747942883316696897e-01,8.46179804503553308751954677927861064e-01,5.94776845008077843096069436211915588e-01
protein/DD_g624,8.60363967940190000262878999306025983e-01,5.86088199613382234288380776363580535e-01,4.10560415996929055085576647081147110e-01,5.10514043010773364773685827035914031e-01
protein/DD_g625,7.85065605678724588128070883193859684e-01,4.75756156501918565330677185531239724e-01,4.32685592343639999334038759357707467e-01,4.33002486815795165273697018539246154e-01
protein/DD_g626,9.05186091428745008996337385750346053e-01,3.62474011291082991261477877160258207e-01,4.74836712918211116275958131179988541e-01,3.58206457823502142664680944058791441e-01
protein/DD_g627,8.88428814094219411667871504013571901e-01,5.48297561479371019362368677310117320e-01,5.51862750694103881222694861869850022e-01,5.07946209306054652640517361516092288e-01
protein/DD_g628,8.74716224541232149566253902121023969e-01,3.04101031246972065986739295528336267e-01,6.73958737180870876276359651413439305e-01,5.01727995159156282407204143275211091e-01
protein/DD_g629,1.02021091893874188916885879049941425e+00,6.75931348311894436240374907610760286e-01,7.06835303656946160353236967660958956e-01,5.66701812415590232920778128126297836e-01
protein/DD_g63,8.41486406292713278407269582356452337e-01,1.82495645726110266222364241346387776e-01,3.89928804950654169726988024477129723e-01,3.54843055315498599601475077038944382e-01
protein/DD_g630,8.15010910684300150670130618281763635e-01,2.82988453882422909255351778046743217e-01,5.06053581132340826727419537589569068e-01,2.58868086317387805210322786621412793e-01
protein/DD_g631,7.43428133685316741750963759207688420e-01,5.00587188043033678561160418856586073e-01,5.53890520049201810551226851971126729e-01,3.54049789992917777053855710278695368e-01
protein/DD_g632,9.79429363452697764570561482403638168e-01,7.45721086490832777940827487289684931e-01,7.58722448090606795705078144149142893e-01,6.87790017734532589041621805465695765e-01
protein/DD_g633,9.95245251615515145546660386828450335e-01,5.39996567447656115510197014513329520e-01,7.39809792435359898734058803564494897e-01,7.68039165981143233690502261955518660e-01
protein/DD_g634,9.12861731784555618981916385312578808e-01,4.57250575863131237321940463060111327e-01,6.61974264788134787062501914834052456e-01,6.76728414528962761355966735214859035e-01
protein/DD_g635,8.65628862965274180724176004252672328e-01,4.80511071581139125428197157920782201e-01,5.86773441483805158055239828963395924e-01,4.62815485009309782129469892775162735e-01
protein/DD_g636,7.65707323995381545065121605278679785e-01,5.11833890652712897892080832547313401e-01,4.13386637963436886972828417736292742e-01,4.96485859776083461321555194417976554e-01
protein/DD_g637,1.00759438758003050513712440920709585e+00,5.76255082861993657241553734864094014e-01,6.15176250589608715355789667356063850e-01,4.47645159407621705374060339746462676e-01
protein/DD_g638,9.80808691914784827717506942044026464e-01,4.77176075315917263622561650920327251e-01,3.46807575305328813023689389058561412e-01,5.13966884408401340084905771637070702e-01
protein/DD_g639,9.69453286583559110702525106877281271e-01,5.90676547544420928775831239576618969e-01,7.25720379893383832411438278571824342e-01,6.81761244085921656950883379083869304e-01
protein/DD_g64,9.54915428068012753687252625947388683e-01,5.89904473593984858152812112179290485e-01,7.74702556368307643202203574987726160e-01,5.10133291514263298143177141982466257e-01
protein/DD_g640,8.18381251237168427375760945307771347e-01,3.99588247968257007313228148257578200e-01,5.02794491517923237606881143530562249e-01,4.33794825067334774744357523359089916e-01
protein/DD_g641,9.90335959741040839879599865407605487e-01,3.79865289690608133048010695038179631e-01,4.62134748215161474332342742983883535e-01,4.02101525588868748847985951037767363e-01
protein/DD_g642,8.80081521299500226893378656259441355e-01,4.34549266578903662776633678095052983e-01,6.08766811537117631715662030644149471e-01,5.81279825763344423451057900050303022e-01
protein/DD_g643,9.18121757752283878595207430496890693e-01,5.03693123696034105659494970255615840e-01,5.11256534898600407952236207828459112e-01,4.12587621899022993313566090670865923e-01
protein/DD_g644,8.79445978097678776478083967215747282e-01,5.15349851245100823391128411108233841e-01,5.05655700988964731227088088073618516e-01,7.67694073852001956944529754031473503e-01
protein/DD_g645,9.18759832363004389922051387343710995e-01,5.74914517371826462073870592993522806e-01,6.03322115750517600740518820460936716e-01,5.81697290953683015363213899548031438e-01
protein/DD_g646,9.86003132750778262882971889737651209e-01,7.51443664406909289478025544194974966e-01,7.59542198771634339569169730161255812e-01,6.82579324016888895247049522245579676e-01
protein/DD_g647,6.66716200840536890774015460397984071e-01,3.42015700351078606949343215750667689e-01,5.35397332299323323355177118962442740e-01,3.08766152736041814674262447780429697e-01
protein/DD_g648,9.67329180638450408597370425218118079e-01,7.06273026858188282821717113308089141e-01,7.30596916403264201168460752244461579e-01,7.03725697213808349425148897748737671e-01
protein/DD_g649,9.03617106384124163942339675091770629e-01,5.06434961807985721733175984286174071e-01,5.94222182907217033137694993417453806e-01,4.71842425282831634843498617169541250e-01
protein/DD_g65,8.96805727321003929782044762583437116e-01,4.63881715527330020986809349168958745e-01,6.21420171493329356040463694812147539e-01,4.81375856233115960532213926411336596e-01
protein/DD_g650,8.11601039494007449669002339664834795e-01,4.87603846167736297370046101605946906e-01,5.63208622030453635441169984414874470e-01,4.94322868141231575654436276586814310e-01
protein/DD_g651,1.06973448283047084227673608111319866e+00,7.81513727983183494487783926179557815e-01,7.68906566835948595182031688522801450e-01,8.63494041065064082446468851039351879e-01
protein/DD_g652,8.66594486218295486881563788939470204e-01,5.28273460662498951291869060353527009e-01,6.06743933580955712811809874333398865e-01,4.97672431170725398762263289450607647e-01
protein/DD_g653,8.61487078623243963564402510114041716e-01,7.04919596626342239139445745172177932e-01,6.69940114723463738848673263146232966e-01,6.67619815278683563605860268026752802e-01
protein/DD_g654,9.47941899490877424768306004988930910e-01,3.92363599000127108652125279791657359e-01,3.34163708037598363329243037868972021e-01,4.61617515292239563991107737048290030e-01
protein/DD_g655,9.08550877133953265264810388360762809e-01,4.20154202162801500032793020885345645e-01,5.58076419593129600445948683025813951e-01,4.24212058814909207311799653072997966e-01
protein/DD_g656,8.17785294843869737866669036548453702e-01,5.70479689404226888329077676360962535e-01,4.93830690287649954618008961773914518e-01,6.79580133834174007838580970016018960e-01
protein/DD_g657,7.98775762361499331294843169852981226e-01,4.45952414748377753990379434993668823e-01,6.04339815756973576083018828725311374e-01,5.47662710472102452375577499660548365e-01
protein/DD_g658,8.80082216645556232797751029383926388e-01,6.14661791588469249840672361670913483e-01,6.90597449756402815698719408459202519e-01,6.70789224797330826842325315500000178e-01
protein/DD_g659,8.47641878856218213108173331190035953e-01,6.01084339441316302327206267866085561e-01,5.79120779005964897226516518254236549e-01,5.63908872462506869195789789728118201e-01
protein/DD_g66,8.70724636151626245026951349997582687e-01,3.65420771629455557364864421564883436e-01,4.68315724185133246349682432017186404e-01,3.82735504972863801864673943392281802e-01
protein/DD_g660,9.20737821242351684513210685207356493e-01,4.62240096196069064621858404384403035e-01,6.60771675231325548491285350415456301e-01,5.56638271519734882183114294448834566e-01
protein/DD_g661,8.96095287653771209072838805610274663e-01,4.38997470710194729097119871575003442e-01,6.76829068871623959766362005898255331e-01,5.37370611619414092983841144812034311e-01
protein/DD_g662,7.62351378432276936445879426554346457e-01,4.72027548068280753462819965528665533e-01,5.37246045249118957605615496321760462e-01,5.51684864170333143512618375441158806e-01
protein/DD_g663,7.57576153308257780023036302813174838e-01,5.09682243231474232054163333572176038e-01,4.91742939336215383738587725183833710e-01,5.03627687735497980079201058326364225e-01
protein/DD_g664,9.22487336181236927764945970109480066e-01,4.33127852443109293865312987171426878e-01,5.13997203898526487339217255220131211e-01,5.58113362821927830365265663506338620e-01
protein/DD_g665,9.73732193946835387248872732469328065e-01,5.56634298743104755490631264563846676e-01,7.45733956432817520672200087391870203e-01,6.58683692596943386844253559424714016e-01
protein/DD_g666,9.20046708655412040359025271844660106e-01,5.68410600358656875203788016230015037e-01,6.23353677392665366040706469335838538e-01,5.15282637620861700639499873584716875e-01
protein/DD_g667,8.40649571563081859830062974798538398e-01,5.24540632477289997987672632886522252e-01,6.72410137322075614067282006580600702e-01,4.27769465789979872184104352047288036e-01
protein/DD_g668,9.03172544692395946267025230723043300e-01,5.00975006236677805448952112968081994e-01,5.60164939672913568453249110733173623e-01,3.94884747073591409785735966458585727e-01
protein/DD_g669,8.15110726856811957940012785296913513e-01,3.20601011498812377011412301757371684e-01,5.60545162402670542714165556015538945e-01,5.23268531601093387638361899204076486e-01
protein/DD_g67,9.27931332675465615198690169033071983e-01,3.41589713461076607411357983413703324e-01,4.72745193829249494713449726008522404e-01,2.69060751528338205168173513636926654e-01
protein/DD_g670,9.71891835885743754613935810916283347e-01,6.86374568510666263227563843240166327e-01,5.52048230016228678556986731165083222e-01,7.43421210511412823562413855071212290e-01
protein/DD_g671,8.21475540389540643170112717113667616e-01,3.78952582179069063861308572861093030e-01,3.37742897957871931585881242648933130e-01,3.87998997970338725064513202437324238e-01
protein/DD_g672,8.36759340335059612416087111174558279e-01,3.95002553405010274394306873861737141e-01,3.97377831181817755907275961518962431e-01,3.90349877480195875634743708601558091e-01
protein/DD_g673,8.33048383520199279356370606469908141e-01,4.31869004625583612002916969664285482e-01,5.33338198800276114664201916609366480e-01,6.06083773289635312785811491456073921e-01
protein/DD_g674,8.47434164491986321425475922776501210e-01,6.25096270390521795129173805430718427e-01,6.20908066418316652601363273628819511e-01,6.29992776744409001254386525558378329e-01
protein/DD_g675,8.43640200121730353389851654753991868e-01,4.54103558236018990453348045994925528e-01,7.07063115679178765150493332695224462e-01,4.37969318553730800774434868014208812e-01
protein/DD_g676,8.25669733299634726632763543959530725e-01,4.61519424945173078511172149442666959e-01,4.48177017888870340230753851052867263e-01,5.22500753946668082993324718917483453e-01
protein/DD_g677,7.63422899546873325901145175521834190e-01,3.74746649044627230575926118861163016e-01,6.19157574343393292597046550626247495e-01,4.81225568241224439848446841646485291e-01
protein/DD_g678,8.10289347713952364266671010937713544e-01,4.58666754751015154145038405112771275e-01,3.97216976352457827389755066928412958e-01,3.92742046409011764112712372058662914e-01
protein/DD_g679,8.90003431482742801995809350497740617e-01,2.72336612850065620568543822755092455e-01,4.47731842453279821448137413638081535e-01,4.45972744654461255505941708503106424e-01
protein/DD_g68,9.55209361594986507983345423769161662e-01,5.71964421731107729366633046110507391e-01,7.69373602063663038137254255441314012e-01,5.93740799731979113052042224396500759e-01
protein/DD_g680,1.10418344527914200640601768898329969e+00,7.77677133929376888690928186261744348e-01,8.58685780812253679385217237022861251e-01,8.44802762806996097326468389540735095e-01
protein/DD_g681,8.03393560574043509762071603964885914e-01,2.69541505561837403660527877256871014e-01,5.31529685022845670898773091914598807e-01,2.82348222455594113215834021858630272e-01
protein/DD_g682,8.74820975445112805404253036281709393e-01,4.45671429246858522707161127042257981e-01,4.99404760033786610295506876636849877e-01,5.69897574722044174555139978899210258e-01
protein/DD_g683,9.70645669756392331803612148689749754e-01,5.61576985558506097439201513010201839e-01,5.93051298252384581536698104813819238e-01,5.54882315167935268327900698457363662e-01
protein/DD_g684,8.04019461899085408475000084444946515e-01,5.31672090919785997919089062404233313e-01,7.18004250747923103966874856538608343e-01,5.56482541519103507780717770892664761e-01
protein/DD_g685,9.14498377578376154406164319045335195e-01,4.52156748621749226948716176219537193e-01,7.29257277670791459870697620042888437e-01,5.88254278320373060961882110635034801e-01
protein/DD_g686,1.00030215385848748212307784736096238e+00,6.80918749899853164200200743372176796e-01,7.75769951803120100703797748629069469e-01,6.55059730106743394133137254008799955e-01
protein/DD_g687,9.19270999418538165298403931108615210e-01,4.97127582497695694127060309840212875e-01,6.21267473289790053234981099117497082e-01,4.56477935128397267759927775326530857e-01
protein/DD_g688,9.37442200255829548917352180193020437e-01,4.87887710540966830600985809978569325e-01,7.32882407237199918277145694099952932e-01,4.90534761695561808606403041112320803e-01
protein/DD_g689,8.41207472661592120068053926743582607e-01,4.14429849390280883685863750790307152e-01,4.15691026240688961337717328503537401e-01,4.46567535190604559416469530079287557e-01
protein/DD_g69,7.93768475846045956477386798423407317e-01,2.62251310494706006172760513323676468e-01,4.00653208789976127443526903039765974e-01,3.68360168779065052915481329665383823e-01
protein/DD_g690,8.84129215900163546231989935609881589e-01,3.77025212607538099637147595738927408e-01,5.60053849478567483525387757104676614e-01,4.14776701310230534531931452929963626e-01
protein/DD_g691,1.01174099673705193511716982086450709e+00,7.19300023763644687844346098165473884e-01,8.13264585468924977650897374585547208e-01,6.91783134633754353625963770010070840e-01
protein/DD_g692,8.47438682498845038578959231555292661e-01,5.24730387424052449805737785468550833e-01,5.62379621606475685198125127659540800e-01,4.56120573844025413845980637918662528e-01
protein/DD_g693,1.03857012121564653685939825626315178e+00,4.02011865605313258482519436673724030e-01,6.99837653948892074948184644888332407e-01,6.81212098360248166149509076503452210e-01
protein/DD_g694,8.84302546077665203996380816018937902e-01,6.63186309537943720234861577692007204e-01,6.87103765047745970903305321996822386e-01,6.06398766908395769364904417620175296e-01
protein/DD_g695,8.52969037588519548114853428905075204e-01,5.41440697047312661481308070082059742e-01,7.49744921289094799599321705166172208e-01,5.48715908507249022914467339271667204e-01
protein/DD_g696,7.24642610452765566931417810806826749e-01,3.91439099995836893585814198942673254e-01,4.22246241680985606602151707232697422e-01,4.22390091050878689695542153923914115e-01
protein/DD_g697,8.53305240776258924566367896704294520e-01,5.40343185463001416057492527452333961e-01,5.58778279896024338244025743484427956e-01,3.62667798248283263800540519279730436e-01
protein/DD_g698,9.71434397690197423617891714291012068e-01,3.80546543287586234493104588303307480e-01,5.80733705394471791477316482851614291e-01,4.40965351099351731222034028811288563e-01
protein/DD_g699,9.84681001097865427834244732548701144e-01,4.68069604283669027580797734357969904e-01,5.12635910050782196670745789467156032e-01,3.26842519009942781080127435238337123e-01
protein/DD_g7,9.77242846062478124407316080119785929e-01,6.20180998521042422663120839541516897e-01,6.24851579833474782048827438892584020e-01,5.19499995224960469551047890166485720e-01
protein/DD_g70,9.69841263907641691163303910142652386e-01,5.91444287151652420486890988666471868e-01,6.64527564104409264855292501251468604e-01,5.53865752855927893585813396260781620e-01
protein/DD_g700,7.24744405674533881522027801510374757e-01,4.35550848438258255902163514806485329e-01,5.83991645721606204769772074521737821e-01,4.68744036398639974354044482899606726e-01
protein/DD_g701,9.43414622916556380208309856551428666e-01,4.76933976752699132583175509347014301e-01,6.24688217989318468489707957792633428e-01,5.12702872409662296782086244696188593e-01
protein/DD_g702,8.94709308329446898930580101880684875e-01,5.23321957702822575372099323380291344e-01,7.05075394506042262664671046728937058e-01,5.44096009603504854139759706804369487e-01
protein/DD_g703,1.00824413320344482353015905347980904e+00,5.40940958925560580973915201722852051e-01,6.88331179085942231298624499009919943e-01,2.84824375828431740330270135735254192e-01
protein/DD_g704,9.27124384905106358534165799370994428e-01,4.44112931096391540353205749570310017e-01,5.69528369232348309578440343636409401e-01,5.06646547863902422943160153687544413e-01
protein/DD_g705,5.46203211503885416537688753752863436e-01,1.95776801864595018758240519854089040e-01,4.60661831449882690124028491330526161e-01,2.94491717445330876518151209586958058e-01
protein/DD_g706,7.44265889526062109556640092066884883e-01,5.76962770430340101145847245997496675e-01,3.60317150719794450395527501997988149e-01,4.13584588364765991580001569774844671e-01
protein/DD_g707,8.32152999019242670535322865508307075e-01,3.63502586311757471983100287479061942e-01,6.41822161176911273384479114492227144e-01,5.72182598195868212817431670352729207e-01
protein/DD_g708,9.47258302090180590053222296673872038e-01,3.34699541179943936113419808358367225e-01,5.81276186430408210768524744674264562e-01,4.19892657848463501192025282107490507e-01
protein/DD_g709,7.17229945243570493142505411682583339e-01,3.57014260784631624274479023715526507e-01,4.80671581583021351220361153981318138e-01,4.94116081939353752775759902602635885e-01
protein/DD_g71,8.49032409655821928294880273678253986e-01,4.80115709886162580280966976461148498e-01,6.60209837563557489116966345969341913e-01,5.46917093971289829071598746941991842e-01
protein/DD_g710,8.60553443757851752803275118960376731e-01,5.75639146910496365396225586308144210e-01,5.83002257179616000928095124436710209e-01,6.75109104151113343069927654047002343e-01
protein/DD_g711,7.97407276896531437095306747828116435e-01,2.98745129318946646899915779605702037e-01,5.18262776518716929588430560680263088e-01,2.94553649715968862709470142337117164e-01
protein/DD_g712,6.00073764412259548830256343277524418e-01,1.66867707134234838883543446288669939e-01,2.21287611401088921995429216519189402e-01,1.45392849881439823542341983802648463e-01
protein/DD_g713,9.47542259536584928224222647005116390e-01,4.53306160318729084840790692037505328e-01,6.72679962817697938606790659970157393e-01,5.11325686978926086090263033081306289e-01
protein/DD_g714,4.41720875980803892041727666026189383e-01,1.85291937537362158878580945861791137e-01,1.74219128743401039119419392198350647e-01,1.06979502314385551682610801163352428e-01
protein/DD_g715,7.82336717109412408526148926526349206e-01,2.74710513253220882830546767384570211e-01,4.11595906354175820182637946663810639e-01,2.19824424367564068818010203022026462e-01
protein/DD_g716,7.09421872233446248621190247784344685e-01,2.36553634971055113853945731279140805e-01,4.11691566438990504711963130331389019e-01,3.79340259857091609461690393657635095e-01
protein/DD_g717,6.17083543182297705081143141257751665e-01,1.86380766740151869238884359653782465e-01,3.87002512529843002298290138436996463e-01,2.15430188350906312287549467891148618e-01
protein/DD_g718,8.79515019762157688588833786114825123e-01,3.89926599144908003344402340441426993e-01,5.72714379249423048621512932456202646e-01,3.47941667114992852082562238292349786e-01
protein/DD_g719,9.54316065663056705941260937743009863e-01,4.66534146741021131508550625802713779e-01,7.06807934924735548966008169736060919e-01,4.76638571599322383709552983483212808e-01
protein/DD_g72,9.92132019256787167875565632893335669e-01,6.74732676042430225431342137071252767e-01,6.95607018404234079084552171831070817e-01,7.19070868683300462883220653480722072e-01
protein/DD_g720,7.83247252185960966881780918042306192e-01,3.69004156433220489924700026114116104e-01,4.47609094400907942488166196101835548e-01,4.50580465894356142481097917010806438e-01
protein/DD_g721,1.01012416961604001224276981854896683e+00,4.66275288868846084478867610103748691e-01,8.11611666579603855293875805781403061e-01,4.32583104460131834001572233820701089e-01
protein/DD_g722,7.58401774136499314154885500375681146e-01,2.93799169872295919099857602231362174e-01,6.00567216777922083474181011010229002e-01,3.24674068708858881127229334314153942e-01
protein/DD_g723,9.46873501510928863243555247795026240e-01,4.37339286219968635625253147327869863e-01,3.76879073526185833681650455751925949e-01,2.69127344814239110639840722386808693e-01
protein/DD_g724,7.54925810063424765367151832101948434e-01,4.38820431629859214572049857284780339e-01,4.64369672794706713811400027383779276e-01,3.53597343709010428145870797398547565e-01
protein/DD_g725,8.37445256982256582674569957480277944e-01,4.45302718548107060560277875376353747e-01,6.41105930625005044247433714456535755e-01,5.50543336650631813506121610351685404e-01
protein/DD_g726,8.22486474966292418327071630014723253e-01,5.67351586345211771031092196283869458e-01,6.13414473570305433796420179562600219e-01,2.98684143494988599384549185539562650e-01
protein/DD_g727,8.24687831331912813535823948190897440e-01,5.82644323752491052517639459691491847e-01,5.50737491146130118290978660257727760e-01,4.62772091272553067953206200531207048e-01
protein/DD_g728,1.09173956268491009250258059104516141e+00,7.17000900111994441919962110287442492e-01,7.54018259620115799042990108233772169e-01,4.43433941170137107290985984943189803e-01
protein/DD_g729,8.63837042320848211288580119348921128e-01,4.07505917741026037627296762637774035e-01,5.15523415152607366646150077748622133e-01,5.51464672069160958093243194895841787e-01
protein/DD_g73,9.91309876796990262774453151724211773e-01,4.90667936780450465208644766032191662e-01,7.73938262067487919723534724848710393e-01,5.66150671314092796068162378501627585e-01
protein/DD_g730,8.60963197585021978496263849020643538e-01,4.50219875031727976952147347493240451e-01,5.24446009747552297168457124998042779e-01,4.58718038470480082224705298661659156e-01
protein/DD_g731,6.24460714304718337333092436156896763e-01,2.77070025197545521494989825941669305e-01,4.21952595601214142987477998251970434e-01,4.95892209870751108332238977798934030e-01
protein/DD_g732,8.61066378883549836294381727035457752e-01,3.51193879814742222855467241032949045e-01,3.53931714116419593021891839467148241e-01,4.40411466113944813293405298018457549e-01
protein/DD_g733,8.85088053210698227734924789456576358e-01,4.28360693454758482755750233125155519e-01,6.05484632984447189717167191499088049e-01,6.41862576448105588079386137124167021e-01
protein/DD_g734,8.61303651640476955868648380815726901e-01,5.39978700507602798846515241545172790e-01,6.40778993204625127072850427150498038e-01,4.92452873938151778893636714084061450e-01
protein/DD_g735,8.33283461012984482192445473155571530e-01,2.46765571173330879980303974256192719e-01,4.11039394815410398658777619825299934e-01,3.08616003791954197842433112692851517e-01
protein/DD_g736,8.23895310172176902083405163806699646e-01,4.20554805145572143317179408221710515e-01,5.81611271475138306687003589209554731e-01,4.44086922987584758343974937184785861e-01
protein/DD_g737,8.92763635958718223578255913669489022e-01,5.15140263912455571161066126235309739e-01,5.08910707822523796401196393962597762e-01,4.71714669948870526529855844461713736e-01
protein/DD_g738,8.94740947311377164256811894871865973e-01,4.87657124063536021375177002553878918e-01,6.34272967062999627673186120422545388e-01,7.02359802285198913088922975615188960e-01
protein/DD_g739,9.15926413164072470090463618360763309e-01,4.54802053470000725543850922993258630e-01,4.67893778328660163632989773731265722e-01,4.39841226807182924444975024225167976e-01
protein/DD_g74,8.93227607910159909988876441993241999e-01,4.49811051869518538788227072604407798e-01,5.24490091131511536644782779349804993e-01,3.54365205068460955945865286681730838e-01
protein/DD_g740,7.51022686450124041453540593123220610e-01,1.99944766519298139704321106279632834e-01,3.13668633373814713296524269864381965e-01,2.16026620665315338895465139120551020e-01
protein/DD_g741,9.17554269523302553180255686309405422e-01,4.11868277040464378788490494831866654e-01,5.99835299424978705211455720995619938e-01,3.74659833560293220091773815509204267e-01
protein/DD_g742,7.93086570670407333891354872360774470e-01,5.33253639083952411088919918283984485e-01,6.76558262688006814164309226989208123e-01,1.05785486557106126897761955341526488e-01
protein/DD_g743,9.04158377069967818760663572128588522e-01,4.34557966720224110054315633935188252e-01,5.77680624569516877674506688605667031e-01,6.52079529854704210879131006603971118e-01
protein/DD_g744,8.18591815608508601431776349664219671e-01,5.46818623119235660453607861608984273e-01,5.14203475846741785332549907803193411e-01,4.48046162930582050501004431777451930e-01
protein/DD_g745,6.55480411503246875141904736418213855e-01,4.05360534405774402051446708014168963e-01,2.35275038845816267122646963221095301e-01,2.48309461262108574631519200458555525e-01
protein/DD_g746,6.30357255056568143664728447838487466e-01,4.40046504380325944697321848233120489e-01,3.15732038907533493230382602624117744e-01,4.61973767857624837042629501042505673e-01
protein/DD_g747,1.00086326925902672687762964686724490e+00,4.01545538602786959171965742442690741e-01,5.63688939212749185541429279711942986e-01,4.59309376239226939918635174968774862e-01
protein/DD_g748,8.07670508469985151003244390984590909e-01,5.84132663723198119587610959706148961e-01,6.59772267546927705558044407955007563e-01,5.98745375770759408990668251069655357e-01
protein/DD_g749,8.27723868121256476406407666820993158e-01,4.00050865630453552595308524887160144e-01,4.86174679601625368171826645177148106e-01,3.76436217905266021835342490146241321e-01
protein/DD_g75,7.26130166418839076600186441447607603e-01,3.95576225250555758013296605397473820e-01,5.53153428308892719716074000111939995e-01,3.63116814639216984784019343358849844e-01
protein/DD_g750,9.13532169097130266114655382438251850e-01,5.57667710247111248874561443660303234e-01,5.73680552356475952466100880400172591e-01,5.41574134083581419216178397997405518e-01
protein/DD_g751,7.05084475610839451172324900477543443e-01,4.03060201515466703988147886318566440e-01,5.99716676588240838286736136946685354e-01,3.44043461158599039692433159738182848e-01
protein/DD_g752,9.02319808926718748215315528817048880e-01,3.54873737520258044981343804873555554e-01,4.35310890383880411815357918926695217e-01,3.75480074311388413103970905726441268e-01
protein/DD_g753,9.60232369579160903854861733008317011e-01,5.25616192762516266407462270858650047e-01,4.39389631388155887806631937325052428e-01,5.00907459621534090031811501574943082e-01
protein/DD_g754,8.84202538194179579100115862234194827e-01,3.48440689742653025404562323397353970e-01,4.98423167640958266440984057852495738e-01,5.74441670419416022749417504077916512e-01
protein/DD_g755,6.22366275527038928077604313356767200e-01,2.40039228261797113697415555830197914e-01,4.56804826478894027408007229765683028e-01,2.17380076753579099980800956922825476e-01
protein/DD_g756,9.51425846784126802529345855884268050e-01,4.86401962130497020757697103121262020e-01,4.78611728006927687635237219220706631e-01,4.82474638876279600128583206268238246e-01
protein/DD_g757,7.69214182472481151452240020186243723e-01,3.01276777169700918188763791160576781e-01,5.95026398990135460785348810372934725e-01,6.02691958575278521195968470927241627e-01
protein/DD_g758,7.50018479859852760217076749364847985e-01,3.83424791973790777718790032781495549e-01,4.91177487537517995161106639644318967e-01,2.45148733753733450050671315941313229e-01
protein/DD_g759,7.95007753010179566118961548909668994e-01,1.87962150381411928973232182808071749e-01,4.10401733101487200670755484460965658e-01,2.54788378379415429342875434782233097e-01
protein/DD_g76,8.98699445896350393553347558870875037e-01,4.34034208129754982458444194381638342e-01,5.82345276519731629706025753079742348e-01,4.58929049600130570497220273843920360e-01
protein/DD_g760,9.58905844393915728004821735940644604e-01,2.88960456358508329775710640662641498e-01,6.80677651489474547325846611938582394e-01,3.51181871315800069627209956316315099e-01
protein/DD_g761,8.75396511116731895235281779812795425e-01,4.82511778097544280156205917414393945e-01,5.52061435653206935426093539640175503e-01,4.91692099511183682110925760022256116e-01
protein/DD_g762,9.08768400671015786115401061355886831e-01,3.99677774075769612553559154710247849e-01,6.60987657282871997442379988097484159e-01,5.00213831392565508656459788192030145e-01
protein/DD_g763,5.86331657508571730957077295438069277e-01,2.97832195305563720462081609366722155e-01,3.94678592512977047869839356121867700e-01,3.32534346828007442007301351759911256e-01
protein/DD_g764,7.57105704528519726878351496801911686e-01,2.66060969664176819497945956130996371e-01,5.26760563656048835993953512227644227e-01,2.51854327905022424652080737023596648e-01
protein/DD_g765,8.15576405443233279010916098551895447e-01,3.54189194518804151733949923152165152e-01,4.35692289691800688539724693611643905e-01,3.59376490113755610116149969783933430e-01
protein/DD_g766,9.02020634903763299150197909465731361e-01,5.48454342837012340259301463419518972e-01,6.62228807976664382608606121497247982e-01,4.04153951151642013444196941007513454e-01
protein/DD_g767,9.49983076875910043119094740932553552e-01,4.71479058313907891487714909208322864e-01,6.80126724737433943791072394882893569e-01,6.30689681739176640558362687179238601e-01
protein/DD_g768,1.01976130322812421429687688607158630e+00,4.29718442690500877914602168836328854e-01,5.61320831194504560130151229496795274e-01,6.25936588261750652730461684228494780e-01
protein/DD_g769,9.52114714438578690577474209382802316e-01,5.01906075548216801086901608090751982e-01,5.59439220035980712720891656865184043e-01,4.01336187699716212929400576766871726e-01
protein/DD_g77,1.02960695954591847749844887246931492e+00,4.43995471322782856382863229521541090e-01,5.66661187019764444323446753067577990e-01,5.39479986490527687464326851170239815e-01
protein/DD_g770,6.90177277506516533970276294643499109e-01,3.05303932548157916631205428318027629e-01,3.72431466745783256545278594017725923e-01,2.54854544433748048210239769811432627e-01
protein/DD_g771,9.90795501713960240120949693360779296e-01,3.74803659607467628984770903403480823e-01,7.92372562061964713462463401806182429e-01,4.89740387865059892228038472942491182e-01
protein/DD_g772,7.28791481473917047647341285085531677e-01,3.53343891862232804603190623520422140e-01,5.24462662504146569420288125196640506e-01,3.02125155685955125668143071617828600e-01
protein/DD_g773,8.94964107618282689617931827100541595e-01,3.81945198347161133732713873549450645e-01,6.05293115723147859829575164075416317e-01,5.68895113617815585381318714088495057e-01
protein/DD_g774,8.30005793368206340052349474103484622e-01,3.64709781794146395133808777542074126e-01,3.71600051956692396195176724208382962e-01,4.20032527687523391841522680083664358e-01
protein/DD_g775,7.97970624918940323389528947683196662e-01,4.14273041137310064155232336573759359e-01,4.72297913779163909246401564061005905e-01,3.01942936249309191377700700006780081e-01
protein/DD_g776,9.46989240357706057500324727138061770e-01,3.71251448542123446454265757883661856e-01,7.53928079492895768612747752973056578e-01,6.45813418283914124997863254040873045e-01
protein/DD_g777,8.82223179567469694106032714582301271e-01,6.00330956895104278939721017511064398e-01,4.44852811627001414684904331347382278e-01,6.19065141656456555976509767455385756e-01
protein/DD_g778,1.16777266246523163562199468750608071e+00,6.25284564061335053794887518123254077e-01,6.01991969359011538176331112248801387e-01,1.00197376256238791956707230495218193e+00
protein/DD_g779,1.05599967470948851524288849854122247e+00,5.43276841700033210017665936061459603e-01,5.53291989279779888373521502291474487e-01,3.98942122183975928128904434386819405e-01
protein/DD_g78,7.10867239323827925792967485962056484e-01,3.57159826091930830993441808390685761e-01,6.68552042638791324102743907831401740e-01,3.24007653622862720730175663151527807e-01
protein/DD_g780,7.93478425340825431182911598229664869e-01,3.70947934638053290195204790302084091e-01,4.88805493592901898575858265384072640e-01,5.37418493857180775174643915221995151e-01
protein/DD_g781,7.22828708199130863764560916203077271e-01,1.51393388456385156510884507544873868e-01,2.49481322975398362990124308730059984e-01,1.05533541478568524383012307727004547e-01
protein/DD_g782,6.96231379106997111760539296646502979e-01,2.79701703256999020701202860244953463e-01,5.39892032682411218404523226199253195e-01,3.73871325859143265230403207779968861e-01
protein/DD_g783,9.20459480067959728321249657206784529e-01,6.02973206365861660692805087444514750e-01,6.83840224092087341679503865225886266e-01,6.09429495967498279407988820780235801e-01
protein/DD_g784,9.66891770727209264959473707306589822e-01,5.14716613086175840921724978679624790e-01,5.71583353976650189111575307436529001e-01,6.56184248663300251530557089957794130e-01
protein/DD_g785,9.00497673063111141212082799429950684e-01,3.63120774386060669958382276200798543e-01,5.60682627358973922676067043641656614e-01,5.06802436594819288605553243958864466e-01
protein/DD_g786,9.15936320351739613667649467904424539e-01,6.51190284362346905648585948759939230e-01,4.80756086668565652507015043994471373e-01,5.82871584716788566910056472149158592e-01
protein/DD_g787,8.32859005123633026267898307333726759e-01,2.39506600194315277417971143353509559e-01,7.77591521093691401988546154143633950e-01,2.93746093105447733959476862360901509e-01
protein/DD_g788,9.92335814662656946425405779078536195e-01,2.55476390183002879432849601353351456e-01,6.39408424084973840006998027710967927e-01,4.74937042074344782672552250942435172e-01
protein/DD_g789,7.74328221275072609440753460305160899e-01,1.65302900540934116914779175960667560e-01,4.02562407058877503489038759249465489e-01,1.19625667433125197824764631004742761e-01
protein/DD_g79,1.07727651378940684277315662747739437e+00,7.20999046753262744297787273741696116e-01,9.05218163581322794464688981433085221e-01,6.89579394051326096871729162288064669e-01
protein/DD_g790,9.33184596534053085545823237788779043e-01,5.45859063718085327134636554470123295e-01,9.50245293526907090652283961395273836e-01,5.55086063137080187336090991436724462e-01
protein/DD_g791,8.80810325190194576303547116840493562e-01,3.58240722257884674991150743692289370e-01,5.64454358766703536969772952314778202e-01,4.22993627006722651211413393464016068e-01
protein/DD_g792,8.49208503787883901948218629168578684e-01,4.90073178364759937845457725548435822e-01,5.87569207327411481440418255973197721e-01,4.93874550229244886229910348227825094e-01
protein/DD_g793,9.85358722225138071988574106057399405e-01,5.88115829316437608447870400319154968e-01,6.04902881238253876432875773236217880e-01,5.52150513736764672995390909980441371e-01
protein/DD_g794,7.83118772495662047135314649900708215e-01,2.82192514594528864695808742285212815e-01,3.46159794380103313200857772803555365e-01,1.74537040157845088507391366147994063e-01
protein/DD_g795,8.77819357406627747382931469032917541e-01,3.24325122124000786232458937680278270e-01,3.54994270895261285508933949302233801e-01,2.51306834547641785790419364222665740e-01
protein/DD_g796,4.61966103695851335839691453813837646e-01,1.37985501301746349380473603310625045e-01,3.42814827474904199638692928318711263e-01,3.55134168409437328602849727546886235e-01
protein/DD_g797,8.14528950189385069680466996410650221e-01,3.80596861743258947296316375474117507e-01,4.75248852166632726308925953261291981e-01,3.67264044385128796619783371053560456e-01
protein/DD_g798,9.01986988888649182407647515564483378e-01,2.84460785130935037435028832022940130e-01,8.08450639018939128748084419315328037e-01,4.60775089927436767368620142399601221e-01
protein/DD_g799,8.92246539769998833901594959563135922e-01,3.10758703440567975060601810292203867e-01,3.75273734549953554985750127985447488e-01,4.19355761744017451627024784452281392e-01
protein/DD_g8,9.31167832023646582128307770498830172e-01,6.57982755818247428123009218398860365e-01,5.75675854470373231544885238052661253e-01,4.70183123641750466136988737204362590e-01
protein/DD_g80,8.43577121268417976020153009502844796e-01,2.86744446572916313436102974377777184e-01,5.87492557264739405067755267935301085e-01,3.82462813324167256533053947754609960e-01
protein/DD_g800,8.85584019842563222732712989818191070e-01,5.29282840476327873345105128791679617e-01,7.13979567961581418987675352532555146e-01,6.21063987924174921569231303130599078e-01
protein/DD_g801,8.57191512892754693055091637177911392e-01,2.02686661371705087037402494453531383e-01,4.69891498417147489183492891644705447e-01,3.67798155819468864381842721034549620e-01
protein/DD_g802,7.63245611561016058428699675387280093e-01,6.71766226413089430669060381515635242e-01,6.51522446556536554011075792240179179e-01,4.92842568686023589085684742735971038e-01
protein/DD_g803,7.30545315354550481264574651459986811e-01,3.06770075803235686692023141375391478e-01,4.97051336918772966155331042302031988e-01,4.53079514727941182348208972165907642e-01
protein/DD_g804,9.97877075113871631695834151273435817e-01,5.09188501681084412694305105415618024e-01,5.62720602222586174156287358923880248e-01,5.05400360656073958591332356224882786e-01
protein/DD_g805,9.57484539022561286428284268393541378e-01,5.18901629362818811797777233727832290e-01,8.18044410796289446130532193860935516e-01,9.10824435087890241088830575348722237e-01
protein/DD_g806,7.81897775765655038027971017520513121e-01,5.75991354043460833505508705068691044e-01,5.25271872563304497806541411360014570e-01,4.99684407061277161013677110889706760e-01
protein/DD_g807,9.96115143956165529289519321462616390e-01,6.56210650026628128337247206110756751e-01,6.32175047570956191116905782640558778e-01,4.37454670702810861806612883574011631e-01
protein/DD_g808,7.60311616594256375625592573348114368e-01,5.90669023892742544565707556435543123e-01,5.67773744032308316716891107354466468e-01,3.91829231083092924922246087074410443e-01
protein/DD_g809,7.44986006464880253367299415819078551e-01,3.22548093894376581493652349485749122e-01,2.36467461969784724029821938308723846e-01,2.59208009209004842667741464788781821e-01
protein/DD_g81,8.62549244379930070760294063889683202e-01,4.88044345347351361193249063249291614e-01,5.40145473367962270061574199101009153e-01,5.04237030454605423068949085166876460e-01
protein/DD_g810,1.01972042446881018138945180966044753e+00,4.93651904193154004944194564651489430e-01,5.88246659961211299572848168222632772e-01,4.61592831688622680119406744198194734e-01
protein/DD_g811,7.00310068903225361057256165127203048e-01,1.89894869018098284324011323824919679e-01,5.21593882775806871467259868757441319e-01,3.73110397064894649361138143576621400e-01
protein/DD_g812,7.65652649590128530546235419892759383e-01,3.43286693258395121767779792116038616e-01,5.14819212356116691848916179422325458e-01,4.14540345776662271870951338920604491e-01
protein/DD_g813,8.06180509085072054053053372269955198e-01,3.55786445852884101247056890678428927e-01,5.59115170039488760053358689899719700e-01,3.96183422735115726645117566835368806e-01
protein/DD_g814,9.74215498328880131099623836859080289e-01,6.28154582621123781298593023045831129e-01,6.39768521446334436180335750396919807e-01,5.09423063174885066315604539797924904e-01
protein/DD_g815,9.21311691675949138601909751090189493e-01,4.55039764578128833528819211807534713e-01,6.04155290474862505940211051317949919e-01,6.66701549014523681883321593205504048e-01
protein/DD_g816,6.42252925092263490051790371522124418e-01,3.79012596105914399361298395591830080e-01,5.32770539350122776799356511380668420e-01,4.76300216170681605248283854645852751e-01
protein/DD_g817,9.52698420291736518783234344462324728e-01,3.87430516732239074054959393114963471e-01,5.60879467846448990158543591749144312e-01,5.91898424435699978840170412693148593e-01
protein/DD_g818,7.77937622495631822933775509416430863e-01,2.63007592946072133010201092252851150e-01,3.28535029508330193965340659983383331e-01,4.08292984694379686683088714992638468e-01
protein/DD_g819,8.77504241726170693749129844771549676e-01,5.08256377192807755261308694155252056e-01,6.40570384579079068074781207711686870e-01,4.91259854031281738652384949132493707e-01
protein/DD_g82,7.13406093076579161455320762936191866e-01,3.03605770419693107038861553034497344e-01,5.31631856218497556140536641047705315e-01,4.56038810061618688902776711379119536e-01
protein/DD_g820,7.03533352944950291214662589435600491e-01,4.78125490250749558547526537574411846e-01,3.96925562929324736923327958994649609e-01,4.60755262360348394826169112139346341e-01
protein/DD_g821,9.30875922331917003237548384279309637e-01,5.46284967544532070978429299894332327e-01,7.39972129143445360544878088978196955e-01,3.14777172363280759870517307074949700e-01
protein/DD_g822,7.71573896028564077914219992877276237e-01,4.03406986939528328388817136010399144e-01,4.15476786577134958933873866623641289e-01,1.95262083586474663143220550422453131e-01
protein/DD_g823,9.41888673593596419536498037140426212e-01,5.03182441460021798042017511393254361e-01,6.35427702543018389702142777898395642e-01,5.25670072169778502828658482861418447e-01
protein/DD_g824,9.14618575341117421310013345818021467e-01,4.95158388286422352851273079546281749e-01,7.76586403497087757452782767557791761e-01,5.57966209028857354546655271534318682e-01
protein/DD_g825,9.78025310624739113721457818708192051e-01,4.72033256569034569157508816891603127e-01,5.76886383608134120512958377867268027e-01,5.29324155175389004218211182672948063e-01
protein/DD_g826,9.83665852667162524512794082634335482e-01,5.37276462929976687595824924056050536e-01,7.10486058807262901040316780846337141e-01,5.14803705924362807106269685594153000e-01
protein/DD_g827,8.23913936314337237772110258932085872e-01,3.39194581643197811150407404279530662e-01,5.44086016897976729891918757098221582e-01,4.78075414591675823608870039065516454e-01
protein/DD_g828,9.22456957211855073133938669005844191e-01,3.16791759334857768976413783402160883e-01,4.98948930418562153901570913926890034e-01,3.69919633506286084193913139949782056e-01
protein/DD_g829,8.79807539070928220633645286850619765e-01,3.15125727638801459837981685950765667e-01,5.88116939233841625874168096835856994e-01,3.41618638311539041047017336330980869e-01
protein/DD_g83,9.56919190271918809882920185562974761e-01,6.65417197108524332795441996801246338e-01,6.57172567428215909570930268879499282e-01,5.49974098655562868380987113622946176e-01
protein/DD_g830,9.44587391014377188717753744266681682e-01,4.84425292112810397474608854454030162e-01,7.61991236611394765132735978394005793e-01,4.10150840934860717004169690572510658e-01
protein/DD_g831,7.72591519138145395101434411400835460e-01,5.10665853208901124244706269938850928e-01,4.70398838250414756424604485183912814e-01,5.49669059011489034651650784261359357e-01
protein/DD_g832,7.06939167529628241535971753045702763e-01,2.32729201170801523568775718218320230e-01,4.11106309169368871037355461639354028e-01,4.40905582676539705769614445733124689e-01
protein/DD_g833,7.87401320646400956660233691019692834e-01,2.81900615461109380362843876264150143e-01,6.96245914486776609953558411022505584e-01,5.29618852706154466747374964819708681e-01
protein/DD_g834,8.47725443104034815978136279731700302e-01,4.83889867698689774785385177694396313e-01,5.70093767421649930019715473434181128e-01,4.29928239450730979167941737558913337e-01
protein/DD_g835,1.13524193935549801460143462877836959e+00,4.72598009898181890613006174582765228e-01,5.00654058491648535569439858180165913e-01,5.75800447860330613335593524560123518e-01
protein/DD_g836,9.20077810117072853935585308755988271e-01,6.23739103053895738376172293961407559e-01,6.78426376272044500148404909840142794e-01,6.41498995124532141640797423336779240e-01
protein/DD_g837,7.68085459876799625838784003672203195e-01,5.06228974187451362888385469308228427e-01,4.15426046494274996244179514219506851e-01,3.95498595326609269629442790911051852e-01
protein/DD_g838,8.74021485739691158272966749328805609e-01,2.63227135201144461701472068398464978e-01,4.23970263646752261717005500696456203e-01,2.85632756057064038338304740855258039e-01
protein/DD_g839,8.63618040292444077749738517384226999e-01,2.64120585927642844858207618653369202e-01,5.46531023540854411375255340343893494e-01,6.29468347532180379328673332720937918e-01
protein/DD_g84,7.02303659108172824971218141097905887e-01,3.72044833916875073750448974074501494e-01,6.67426180445706672797281005932116193e-01,5.68415960882180571004746991227153584e-01
protein/DD_g840,9.03315794881882700599240608578465548e-01,5.17635127785834997505427055147145681e-01,5.43877359843540134041985685962370866e-01,6.27426886046177192319285495897461502e-01
protein/DD_g841,9.43507387427243392957841241256649330e-01,3.97263662461054997203336615608706240e-01,4.85702224734096130612621651118688313e-01,2.73076100943842918364644679092624819e-01
protein/DD_g842,6.66012714703810128518224942127472013e-01,3.11400327095404465915779973670990516e-01,4.12954412506109472294000850533916194e-01,2.60190744707114363556475915538652557e-01
protein/DD_g843,7.66191064227217192549619773300084984e-01,2.85447053637696144430187583113933200e-01,4.41787299916849392246311047119468337e-01,4.74023840047590417983328348681685016e-01
protein/DD_g844,1.04675098019252913705151102000141058e+00,5.13822870778474712293916482819448349e-01,6.66392431176167343435162509262960833e-01,5.19364566674994240183302926812435647e-01
protein/DD_g845,8.90730455351212398184461880846166645e-01,4.14690011577791649536030261112456324e-01,4.61271003300033878314917857794086585e-01,4.60422487926881959394750044183286356e-01
protein/DD_g846,1.02745506496506308045207611737920142e+00,7.91134763246023434428272304774139791e-01,7.70386650617995255039053259932319439e-01,5.26256246280839541977538719953716071e-01
protein/DD_g847,8.34633397199909752389671397132329224e-01,4.72266737029347430778894523022106588e-01,5.78322136602960015091550851908284988e-01,3.50908867035295581525868307949979393e-01
protein/DD_g848,8.86782805329974291609036287984096223e-01,4.94393484554415221467369244254389899e-01,6.55777105812359722433782405276298814e-01,5.20080831382776253495912849327806811e-01
protein/DD_g849,7.40845900415041243803028828842361081e-01,4.41969950373858878726389981027413515e-01,4.71156347473778371971618762019362949e-01,7.98132806628943949685339900297439686e-01
protein/DD_g85,8.52434558180901289284521903251306620e-01,4.57532833551580591170514116154586449e-01,6.39990827192521378534807021049417367e-01,6.08254651410868018293162437407763051e-01
protein/DD_g850,8.79359213728897359910284095904727558e-01,4.37329674247435966737593449296581150e-01,5.69630748400799644447756563208119967e-01,4.46976948472560726681419524177330439e-01
protein/DD_g851,7.15603453745869875237844690233768480e-01,2.34296738225788856704407065781081292e-01,6.07189124129973227711507348917756956e-01,4.27832324305284387854878894028650718e-01
protein/DD_g852,7.93897313706580666154056956412503001e-01,4.82019801117884584245494770634643019e-01,5.64876629101691692111093626369851499e-01,3.65610010777149655951311553263920986e-01
protein/DD_g853,9.36011604140593216674759428722479942e-01,4.07010564850158602364112133907145385e-01,5.11687033721093369316235366429903543e-01,4.74605177028946388952454287552079920e-01
protein/DD_g854,8.44974448718419261317773320310683298e-01,3.98761675079866237964481213236249597e-01,7.11664610174502179190442090377881647e-01,4.57025056451289018275720205088328645e-01
protein/DD_g855,8.13633689154488577500117254097595703e-01,5.05955374944790558642100234469022420e-01,5.94346399273860717922199757987953560e-01,4.26433022798217863519970979555236286e-01
protein/DD_g856,8.57989931207584941922418569857476091e-01,5.29681314848509379048498357947565673e-01,6.50492651684934077187930175119339329e-01,5.48260699065688793966695018496346376e-01
protein/DD_g857,9.21747190192932679644379896284964194e-01,4.80987737660515212114703146888971291e-01,5.32471920301889458210433343503814635e-01,5.93928511754307010673495006333793382e-01
protein/DD_g858,7.96940082347731044466198621687212788e-01,4.15545981012541549227794230623024179e-01,5.93158050903403046661296857030966125e-01,5.71956438420044262212593370756404427e-01
protein/DD_g859,6.72437236968908632960144727067827121e-01,3.41351946663193147683472028115941796e-01,4.35150244811358497487713547242031967e-01,4.23520234268505052779694809944482180e-01
protein/DD_g86,7.76958596141940524419128848863854916e-01,2.88424458690174503330411664422130492e-01,4.41511397304706878449856823350243262e-01,3.76839023828475109262213826133152500e-01
protein/DD_g860,8.62641909714106438102880592461007381e-01,2.82277698790731048468170801838751334e-01,3.28603017167407022979735577116534862e-01,3.41693363309883488596629274703646749e-01
protein/DD_g861,8.24958341318118796094308501608215107e-01,3.77639350575464769113817124766283493e-01,5.80616963790128020713361911461166589e-01,3.97979134795504176392926332752469257e-01
protein/DD_g862,7.27703272809705685806335685912675769e-01,4.53753561906323854707760525257034218e-01,3.23377343745180500150200589552831361e-01,4.57782398446060688107128507525652596e-01
protein/DD_g863,7.28062404908566440959267198143794551e-01,1.87009197322239660719864117002057046e-01,3.19246549091924305413217205791787611e-01,2.58300079540890553866815353589488740e-01
protein/DD_g864,6.35335269971659305523431019634318671e-01,3.51437519530001206428210061878395325e-01,5.71806399897335544388670231839711678e-01,4.58273594295837000728351040942840375e-01
protein/DD_g865,8.58659765088377163731400400030731731e-01,4.65842489659917456706235323803096339e-01,5.01292674184811625742368871032780416e-01,2.66774271403728153033402549372195227e-01
protein/DD_g866,8.97995032704392539873372397934008595e-01,3.54514190952216089192532113175850761e-01,5.15631476918054315662440160403701133e-01,5.99001495460723302767230097551048724e-01
protein/DD_g867,7.87133845525688354513738433628456538e-01,3.11581473273644040278201376270673156e-01,4.66003574414539706973341426962185756e-01,5.47789946565501306370628001016595623e-01
protein/DD_g868,8.90133533046259697113776928898847534e-01,4.18576343102918396461385843905529546e-01,5.68440071733486861117715512755824689e-01,4.74341415373423464728604550639450805e-01
protein/DD_g869,7.04361677208966917551926954494814968e-01,3.18775635300866569320919104292599799e-01,5.25870112635508562694241027947739514e-01,3.83617323846009625771863908529169934e-01
protein/DD_g87,9.32081028727300149291212170266577146e-01,6.21628066101606218665551569839134367e-01,6.01861936803690369838677190496622390e-01,4.56623011767968081755033845344908659e-01
protein/DD_g870,9.03345448731115669108265815607411295e-01,2.88709280752531545571281265029228349e-01,5.06908101984269586627144311463039679e-01,5.19358013165948404862151553112879510e-01
protein/DD_g871,8.76268143843725326938773388831318623e-01,5.44748441122269102040592805199190219e-01,4.84308983410113774271853857484721552e-01,4.25570202308606182552383461778614385e-01
protein/DD_g872,7.76866848160812941603710504470229491e-01,4.00460110864488319419319778423093799e-01,4.86205310154310158874053175730330215e-01,4.48244780537873409239832088650924444e-01
protein/DD_g873,9.71954247810733994109987854678905825e-01,6.38259277192598745827961072304018448e-01,7.82723158164715542227088168869303002e-01,6.27484017659749876766491438749066198e-01
protein/DD_g874,8.63111102095282421444846866891595181e-01,4.40753383734743951764864812343700487e-01,7.27863306751192323083778448648523301e-01,6.15399355502015769989292292702990801e-01
protein/DD_g875,4.90934973261866435623244451033107677e-01,1.32783875429714777918421927053700694e-01,1.89085330730130357522385269879184556e-01,1.66260937555725854584401328263812029e-01
protein/DD_g876,6.89971264961821846925197123965585193e-01,2.12576877538883187925312840128747250e-01,1.64413348856086982320021502612866857e-01,1.36474227463448369948005955145120931e-01
protein/DD_g877,8.46894460897029159091040464892295088e-01,2.65442751363647964711885312764540619e-01,5.68230025285108459020113009597831893e-01,3.24901881686082473308508836907828955e-01
protein/DD_g878,9.04988524904237426666459044664505366e-01,5.24390810703782785100518757752356793e-01,6.47140695545847234252666361437223301e-01,4.03229159650514285473075810246656140e-01
protein/DD_g879,4.83910983361298276536646129429561172e-01,2.14422667670787663915061862398262503e-01,4.26436036742465416048503738930660679e-01,2.92283829886968144691250869779258183e-01
protein/DD_g88,7.83175918022125695047075428556620634e-01,2.50608748797231482148333491552485741e-01,3.92944902199022045951908133932917342e-01,3.18211879756799332878592099555044172e-01
protein/DD_g880,7.73790846331729397953838532710931751e-01,4.79614209158679205205698535156452978e-01,5.77757693102939259925500761079069724e-01,3.87611891016262603689931811009487067e-01
protein/DD_g881,7.50992233105235435794600551868552454e-01,5.38053322932299106176279847198104100e-01,6.84219030789664025598015350051572698e-01,5.71116714299079459085021023395408143e-01
protein/DD_g882,8.96398535243729696336953559097093208e-01,3.65359668184156221016933980825672155e-01,3.82500435116325684845298668066427431e-01,3.48160908371947110803643597669637563e-01
protein/DD_g883,8.93093930101661662833201378513291205e-01,6.64932037632584258916036939603505318e-01,7.09525058978714399073275667149100717e-01,6.96140690815991905987454381700653868e-01
protein/DD_g884,1.02093075914339723041415315232402315e+00,5.30009475278718402112990137802249859e-01,7.67091925227136505104713318811360614e-01,6.09802096613711008101677956582868065e-01
protein/DD_g885,1.04272610415946189589721006136937388e+00,3.38397368160685141389038026276915456e-01,3.40141891507186287343741997445061205e-01,4.60013034985049003217407012335216812e-01
protein/DD_g886,8.48738143858607564540867687184998726e-01,5.42270731114134643137740393262126771e-01,7.44459986763996093509346708615129652e-01,5.98682252765611342450975605707994754e-01
protein/DD_g887,8.22092895098807830273936254170730251e-01,6.30550903062578350646750065749237154e-01,4.71676155839177874211334082867195247e-01,5.22467804282538305920361755651802997e-01
protein/DD_g888,9.11643759761600953733314180374286001e-01,3.98521669498953021862171744093088585e-01,6.41008710905521062523224471369951960e-01,4.06324996473489131449237390530201216e-01
protein/DD_g889,9.94707562547768441065300246908449581e-01,5.96167222112565168168373397521247962e-01,7.38421623397414931639027324332330882e-01,5.53690711742763328956376991267930877e-01
protein/DD_g89,9.57096274253465280233414213672071729e-01,5.14070862089969352659865390817119523e-01,7.05783988083400114844516443799813351e-01,6.71118654396101010796589832765972149e-01
protein/DD_g890,8.59901015927471209777500515413599684e-01,3.18156314016988849661967745664685844e-01,6.54896060868976186938331387316125738e-01,4.86426657894987619236307347989944647e-01
protein/DD_g891,5.64189346853592219602654286103125214e-01,2.66610757176075025904998998032374955e-01,3.57205839320796251921013850253120751e-01,1.90360154674699436426126897810387747e-01
protein/DD_g892,9.08499987165981038109243213823126247e-01,3.49175488290855846552111536991786790e-01,5.33577851485850288857935176287352420e-01,4.36005685722559326185128541193111877e-01
protein/DD_g893,7.71138928097725125742206232824214492e-01,2.43741560886923719366538159468213961e-01,4.80146227477045062944640484328414603e-01,3.55088911747109842297773447699377161e-01
protein/DD_g894,7.69769774742433250671842100561934064e-01,3.38060269802455152588371272986544417e-01,4.74515767532836028999082949386839513e-01,3.20791607028177533528018712334512346e-01
protein/DD_g895,7.51546646214616667588079439801891850e-01,3.57310566967317604914098429518713501e-01,5.03587879433243395500382414145363027e-01,2.98054503239082338961178129313402110e-01
protein/DD_g896,7.79734416685514169674464887266989323e-01,3.63374133588396686444739232078193396e-01,2.27101563038050133850517408341670565e-01,2.24814059029404954687933376906825645e-01
protein/DD_g897,9.37356678441962965588808287518817032e-01,5.30976132131681132631935522552493573e-01,6.00476397638188069588235687212557094e-01,5.87230634720096699946078966988042443e-01
protein/DD_g898,9.00400589900733402057101647462953358e-01,6.09017830676334269381279477754687628e-01,6.29268879539048955011717000847027059e-01,4.96158015575018810834115252448542252e-01
protein/DD_g899,8.78524879933805849266666761069184808e-01,2.41899283624121271548827930777357964e-01,2.82674070297494469563047516938180890e-01,2.46759768036880255311694359155490697e-01
protein/DD_g9,8.14239815288429393442118575927408804e-01,4.60399981442355176128121805285699614e-01,6.22888126006212794157271462600484801e-01,5.25622467724269154240925314176284641e-01
protein/DD_g90,8.49075948083568898567136769365475200e-01,4.54993349275661727383186539810810760e-01,5.44662482203320061348578681593467749e-01,4.82305302361974515419170703142426729e-01
protein/DD_g900,7.75351596655650356802811843216005024e-01,4.02835228101317242486777543933344207e-01,5.36401676461285870531722108114794202e-01,4.96090039352285282187217288013162288e-01
protein/DD_g901,7.73160687177588340753995070203449358e-01,4.09869411065254387659745836313332735e-01,5.76034492249925007939852502429943589e-01,3.95348664128171727832948482987580578e-01
protein/DD_g902,8.53257382956148687126559987824759923e-01,4.69590093529423844548931430436468771e-01,4.67683775481481236098178967998070958e-01,5.72822513669634056219904155527098502e-01
protein/DD_g903,7.41280892850813947135906742194309068e-01,1.77383278767452424308572999777647364e-01,1.97883003274124828563943051894411924e-01,1.57229540452915371456114695890978312e-01
protein/DD_g904,8.10437754271790144761572141461756133e-01,4.33689485837637511608273534071058806e-01,5.36373550303592339997003508481264274e-01,3.69950926359163251053973660698840547e-01
protein/DD_g905,4.68824459468176267880131067733932562e-01,1.09616551729351231924129557672388530e-01,2.96569748414735656269658391787693001e-01,4.65238860479475217640155666284022929e-01
protein/DD_g906,8.91608548353570198558720636982378399e-01,3.86415300990467822682699402693490715e-01,4.38892417214758023736319717236953900e-01,3.54145073423381819505138596614187878e-01
protein/DD_g907,1.07573904637809155417288057288564964e+00,2.77956319068994108413340506168297621e-01,5.81203302432601733669126342678749900e-01,3.53201249531637653323248882912041661e-01
protein/DD_g908,8.75417709198714516613190178997923232e-01,6.28234198028047101951544283483536823e-01,5.99155867025117079160071048332975129e-01,4.43799747781277635979829857859091502e-01
protein/DD_g909,9.81572152269294408543319299162668522e-01,6.61594640365576168863286332866946011e-01,7.50423608618752791623961178197918383e-01,6.66872211229877546114251235366279856e-01
protein/DD_g91,9.18213855518265852913869034825881081e-01,3.19887000038835030378785353694875230e-01,4.03622416368455156283766727552117475e-01,4.92231005492899944794972286907865957e-01
protein/DD_g910,8.17111670412668014145799768099441774e-01,2.80130844051346504149437684388956715e-01,4.43229069006894477758662326549415095e-01,5.00297331560005923677039530244609328e-01
protein/DD_g911,8.10031917976597966533274199570711633e-01,4.71752406007208281665435961834564397e-01,5.84311664096508020017809539912881776e-01,5.78377977327288659983822395656245278e-01
protein/DD_g912,5.97821605872937080872701373207452471e-01,2.26963949525226859422968361159980866e-01,4.10729916452030172868699223660763180e-01,2.00102685171644285248455792572178573e-01
protein/DD_g913,6.37149577232589721249264052830026675e-01,2.72692897655096491641280637113883847e-01,2.77776961498728105362030040515167458e-01,1.51887340765928873126000657861260980e-01
protein/DD_g914,8.36196622565205384108304923454548336e-01,2.27512388765268527727455202588456334e-01,4.61211030237752127836675484769114269e-01,1.86973955190664429895359359879337545e-01
protein/DD_g915,7.50750316429218947890537248151164295e-01,3.44060659023618868868881506518226630e-01,5.94811441698060907570195589014742557e-01,4.41874074480865816313127699067809172e-01
protein/DD_g916,5.66713512490104936790340000191925049e-01,2.70933815824820614466419569021892718e-01,3.32317527583178696345191034030607984e-01,1.96081348168929352670688065571514088e-01
protein/DD_g917,1.01673130783372747472054342967854072e+00,6.95095206044146004861260925423572942e-01,7.42689024373723620125461572785209681e-01,6.70693016464933767516105988064563644e-01
protein/DD_g918,1.03250893613186709051875149485473887e+00,5.12956060100291520741070381550579176e-01,5.53983746929239485868582634244902076e-01,4.73656074349071201329232532265292905e-01
protein/DD_g919,9.49008985405772230640561129559243595e-01,3.84397725697843506597707633914420698e-01,7.09285642630727324726118046219871844e-01,4.31562092782059449292091266964199839e-01
protein/DD_g92,9.69468774641880845383895913314742225e-01,5.77284474886970352727481366834071594e-01,5.98524893384733658663675905765478681e-01,7.09397352830643690472266025605115644e-01
protein/DD_g920,8.04381807685106599877204930230659134e-01,3.92886003465760007551443209656582041e-01,4.16352571801559827057336566400934298e-01,4.41145373832770827171175023060163762e-01
protein/DD_g921,1.03293757646592157509842943408090083e+00,3.63045268165531750397169064003444840e-01,3.87213392736310195643356996045060296e-01,3.69555587748473618288002382950327390e-01
protein/DD_g922,7.56272052489252094441443029343526421e-01,4.25109216262306561058403067920751392e-01,5.32000829891241377881476848028633612e-01,3.16022770524550936108576927780935099e-01
protein/DD_g923,7.76980595159705364540523141308818540e-01,3.20407413662337498519378620692666411e-01,5.35167139624135558411549086640156381e-01,2.75974165404440119147587553968362593e-01
protein/DD_g924,9.73366770417473188575893164446828688e-01,5.11674786500497603258500942848802071e-01,6.18517879230196936323036001524723585e-01,4.99977818881481481749199576934213277e-01
protein/DD_g925,9.48627026744377651532547758553547871e-01,5.18892032462584254914964859740868492e-01,5.53693013386902626218804277319863225e-01,5.35122642845621569752662360583153860e-01
protein/DD_g926,8.53694330484809688469102496707264618e-01,4.11397402518224866662655987508283921e-01,5.69521346585673429589198524173108754e-01,4.38141044006816033584774541895941516e-01
protein/DD_g927,8.74837454908157544063044647226737785e-01,3.95645089637529238611958265728805619e-01,5.06086469034767739012712095842502686e-01,4.05565118572011271025180005548117225e-01
protein/DD_g928,9.34392836889442241946479982823104024e-01,6.27241889938408748491472749658547979e-01,5.36884379660532071707658754725099122e-01,6.33417418743487551845885405034852402e-01
protein/DD_g929,1.00524347151185761775174304894867645e+00,4.96337975327982753132857216257511163e-01,6.93257527525889998941160472338620441e-01,5.99799114909445269195210105905642740e-01
protein/DD_g93,8.22429856926051831303344314698066608e-01,4.13680495419907243489631767027031811e-01,7.52797079516295941812473837740810539e-01,6.46068047996293607830522538016013673e-01
protein/DD_g930,8.88508555901123258064413052321705147e-01,4.60088006367188293094984070212075853e-01,5.36009695672777802091764709243725437e-01,3.32506710324977676567327655949323808e-01
protein/DD_g931,8.18617258965829117353397893640295787e-01,4.34905540687651763932277132074544591e-01,4.83746980157913310119891510355603141e-01,5.53983658108791459419377666177534730e-01
protein/DD_g932,1.10555771605892959954221063195743425e+00,4.76811199711274306950084138361205044e-01,6.27882098083130786811352111980447499e-01,4.09957284309999397551149934980112713e-01
protein/DD_g933,9.43847001530073850950117144921375909e-01,5.91838270710258281833819020939852840e-01,7.41896760865341120697067146684291724e-01,6.16064053030976040767290598289418591e-01
protein/DD_g934,9.47521227679543682110647377731349694e-01,5.98948067926820179037804577044136589e-01,6.62904830093275898074448866646915328e-01,7.06840398152963009489597161501071913e-01
protein/DD_g935,1.00016469374711155686729596563944761e+00,5.68032342911040494473287137102349672e-01,8.23848599044557328509676663514376243e-01,5.62061241001645316701532060192432331e-01
protein/DD_g936,7.74041432328358435315355183530646595e-01,4.47015610137603307264468535825518094e-01,4.96658461304703093856649847084672312e-01,5.07870083536730763097206466285962198e-01
protein/DD_g937,7.16828050210444769231632096650119867e-01,2.33134880802931868758827532480577641e-01,3.86035691044624518488195614453130339e-01,3.07727730424352840099920807658351366e-01
protein/DD_g938,9.10288663959565078789828286041169808e-01,4.46588906982537412162194786667398354e-01,5.85117460774113965527443184257380017e-01,4.48505477596796748426642312679858959e-01
protein/DD_g939,9.03205392251550475844649312557518152e-01,5.28200012444288033512718195161518265e-01,6.68599664611258764932367503827727257e-01,4.04423093239201984280532266323152727e-01
protein/DD_g94,1.06546155032713708855837942507489779e+00,5.99478588466668652677946824931500104e-01,6.18207141732081124617027920886377004e-01,5.98853721508455483200695452116564137e-01
protein/DD_g940,8.24168727729285920745514863013948242e-01,2.23184712370120017144272019182933563e-01,2.29719544615394495622852448504044362e-01,2.54448763882285746264533290448867478e-01
protein/DD_g941,7.85994028464866268180392959695367702e-01,5.91066377970043244772202309614107079e-01,6.49772603476716389915475240941870513e-01,5.23066776816708601638949079709141666e-01
protein/DD_g942,9.27735134120938739223842990500140151e-01,6.70797571700175581276502078236368893e-01,6.53458782395681547252125350058128712e-01,6.19207577283835506924719503034898136e-01
protein/DD_g943,5.96645909471836247717043732824706158e-01,3.07514430570049384954244293145977203e-01,4.46708285911936290420118978412799095e-01,3.28025168909995116370371833396868917e-01
protein/DD_g944,1.16949616587344516331317144228534992e+00,5.51393664332571661263166743814879740e-01,5.95680329022508607569413720470587120e-01,5.04805821769054218078626912236621576e-01
protein/DD_g945,9.85138543793736933479618183147896162e-01,5.16422600729099964357070246594380057e-01,6.22787280023086522157084100261495939e-01,4.91105241638362460339871010723932819e-01
protein/DD_g946,8.84582295350257213537508434574648049e-01,7.09152047144708072528151638146285203e-01,9.61650406447824061814248336512486086e-01,6.56008345585055848792951319878282349e-01
protein/DD_g947,3.12974147475386747730806614755810668e-01,1.07226987861261065226421821008828334e-01,1.25827575336378720799850660070458983e-01,1.84213656537316830374222222293486741e-01
protein/DD_g948,8.01548150017133367948002438351824789e-01,5.33806188037228595399246875554756270e-01,5.04434025683411848677015335321849839e-01,3.93257104891618080265097482627908310e-01
protein/DD_g949,6.53934003391700681585950467858907965e-01,2.86772145213516347779622061080561280e-01,3.71348218256426753611362900403785169e-01,2.20430203225295646189342682997684140e-01
protein/DD_g95,9.85032929736246075203512900388813495e-01,6.61290789370442000463904000652066755e-01,7.02657846582153184199034772229393208e-01,7.19878235952330743123591729908930224e-01
protein/DD_g950,7.92513919685932854041140688288305906e-01,3.60746708548196858829753906338753215e-01,5.05825339492143148232962615199877486e-01,4.45367664927476672398291119593827318e-01
protein/DD_g951,8.93910665297555105756486372066711562e-01,4.26227523556966338237491513809865323e-01,5.40719358279072740598611304719558448e-01,3.82181200670507924411759281913998645e-01
protein/DD_g952,8.81144009452519204772546784248102695e-01,3.72813534009344654613146720664420883e-01,4.27445200470952879559356057871605444e-01,5.73315910171547942414049839093787066e-01
protein/DD_g953,9.41203098203801770175954862397461087e-01,3.93345078381725044837752121081829633e-01,5.77664515586806564806123405929629424e-01,2.52478264571508223212916523773711060e-01
protein/DD_g954,1.00946205578505383656247413733300290e+00,4.10732851279616891028328726492642420e-01,6.77511211811734183682784555068428948e-01,6.41543536004346703776441584602364271e-01
protein/DD_g955,7.04836949139553962281051360788000992e-01,1.66920430133297789952796676492691454e-01,2.07947298130917780211187702647211336e-01,2.71238728681442928821930724312081101e-01
protein/DD_g956,8.51023335044478568788399846572330652e-01,5.49472673128252376191440523372542334e-01,5.98935318798150744296764653154501592e-01,5.39992052288152724951866978647588991e-01
protein/DD_g957,1.01149498741922803213889203826927685e+00,5.45649223269862223553391160297498456e-01,5.31523955615680893776958293662154281e-01,4.22581037645057437625187875462469300e-01
protein/DD_g958,9.42404859735104353100352946860828248e-01,2.65186463532076048984926723403009132e-01,5.43736735196273941895970971138911107e-01,3.83624094570098207607002880998546334e-01
protein/DD_g959,8.38604546189643633778039994261167453e-01,5.22147524218350968165572182749177407e-01,3.93499121631772823892779764963532265e-01,3.98360350299987839455651269426793452e-01
protein/DD_g96,9.04514783441103851249094678441833071e-01,5.05892812391145184205862593490043040e-01,6.23960125926073180647088819091453766e-01,5.43010464660964805489525814233084733e-01
protein/DD_g960,9.01790982733660489654057403041331478e-01,6.86475784015190970552411852907593704e-01,7.67176157760085521236536940559758667e-01,6.85941739833701674525092068985644395e-01
protein/DD_g961,9.99817279541438617323695916363095149e-01,5.66594442240470732547952841345260879e-01,6.37894471827850061766088665185376600e-01,5.62900148203604747253059164783859709e-01
protein/DD_g962,9.21607202911667001141580063807777365e-01,7.00444133070031485405945543273885242e-01,8.78637318490508659358918322931758207e-01,6.71016863426677923310295039090242319e-01
protein/DD_g963,7.89306529223831266934803557689546449e-01,4.40436923423761825827127747255483859e-01,6.81484988619526167961557816198256149e-01,5.82811102824303206085779053592648198e-01
protein/DD_g964,7.79936834947940272794383665044171412e-01,1.57272672032838715181942322068783564e-01,3.40754005513847788097041512783730566e-01,2.19944557499721547191731582368637973e-01
protein/DD_g965,1.04597659701377251258097746009952302e+00,4.61298279038822840694252625544834541e-01,5.37539433169641853060311217736808298e-01,5.42774855043361816505155409107803622e-01
protein/DD_g966,9.37162489176444590255969438324934878e-01,5.72394630012705257172095459406125998e-01,6.37898775426946989892435119359890362e-01,6.59674200918304468369550998324498709e-01
protein/DD_g967,9.57517495572711152568047458443789113e-01,4.91114915794266620902085103866479539e-01,7.21542730311516019546095925709014216e-01,5.37243456714453796852723378169840634e-01
protein/DD_g968,8.48322450125428044529602856926530448e-01,4.97983986668033925483553420962398804e-01,6.22748901432600588450367676489769215e-01,5.39545327958642050996846234915621085e-01
protein/DD_g969,6.86897433244667918381729506297786247e-01,4.13518114168761367653111541012106545e-01,3.89653767292793386335391469936911795e-01,4.86569504570998829316681519943963451e-01
protein/DD_g97,8.73442625800099091072251043167675432e-01,4.87132165601838149421458440687805962e-01,5.54506132228126383077770465228989121e-01,3.68019744512885543762923173776223786e-01
protein/DD_g970,8.74757879356440557619032137202295803e-01,6.25997111350020310911635069966560207e-01,7.44506716310995391345803454170556841e-01,6.53787000307034207094170345767834790e-01
protein/DD_g971,7.47463064204168894109858265450597104e-01,4.52647797898114833055342143488658476e-01,5.56480125059928197708153360840839262e-01,2.76345836322250930382440706939923679e-01
protein/DD_g972,7.70164195478866123106874406478102689e-01,4.96114799716853464785588927042123785e-01,5.60525759929945135890883898073481786e-01,4.30985754436005665878147645240691436e-01
protein/DD_g973,8.88917844638415066789923823598988777e-01,4.90964425147634133410713948473164573e-01,5.62981007401868648069460345228927824e-01,5.17373755072721040241237777618564123e-01
protein/DD_g974,9.10966792587629986778862202911300974e-01,7.21796601963156939727405282121054888e-01,7.01125188525738143776103204542160425e-01,6.20219129174118336105693794610572361e-01
protein/DD_g975,8.27091743135777004716894577259350187e-01,5.16404644655587808457335192545681328e-01,4.40893395182591257989655382306865445e-01,3.23704894914968818256526307814592756e-01
protein/DD_g976,9.84863372674738101209850607118986629e-01,5.43564845349619319879317525966848262e-01,5.26218978507684756518006120058986503e-01,5.86981357275161036233093858609777456e-01
protein/DD_g977,9.64183692363655942097152465382563806e-01,4.18582812780072628521667374497461471e-01,3.52187284733164541426162376697053064e-01,2.33580963361414911996967270009142172e-01
protein/DD_g978,6.14922757412060102080942728946722247e-01,3.70761097379736001521917828295496225e-01,4.20028630260116193044502047706187130e-01,4.27657133356558304559230721602027535e-01
protein/DD_g979,7.39806672370530345080821329304256297e-01,3.56941920245764851794127178345708936e-01,3.06321732378450126884348218938301089e-01,3.20191861552510727366235752394968336e-01
protein/DD_g98,1.00389327548245872255565079293518819e+00,6.05484903865569130529035270461401659e-01,5.01203248716449988490893178460713945e-01,5.75930071070927635786795605543877607e-01
protein/DD_g980,8.61432256996819259188253581130281391e-01,4.00110999060016691804141717289453890e-01,5.41966269026443184112133624247204621e-01,4.64142465718180994993850342295885133e-01
protein/DD_g981,9.40869835179925582906388179983147123e-01,4.42399637963073336627234278216293472e-01,5.75225846313445926607399858514788927e-01,4.82018087181071893214388810355584071e-01
protein/DD_g982,8.63416088365914256044533572664497469e-01,4.86387766397924739870372105077344411e-01,4.78838167398730978462717226646561419e-01,5.95539442277339984534111429821729366e-01
protein/DD_g983,8.93813407728322274610890336931122544e-01,4.28855721670753842691056746097020710e-01,5.52337868622420353587839702568043590e-01,5.20830559613615334065066307827221148e-01
protein/DD_g984,9.17943372493930918190263298533247949e-01,2.94728841469943930672300513808603865e-01,5.75251731092748511092365555504265159e-01,2.68268731441450337119627329060046677e-01
protein/DD_g985,9.72048071870415913649968348827290011e-01,6.25779441053824150892034715127040765e-01,4.81897556344929948569622731672086190e-01,3.70941755260323870183337106875820522e-01
protein/DD_g986,8.95154169622272216745161348762698651e-01,5.53208513028250393064905223429124206e-01,6.10180184074957215194797387761400924e-01,6.08150924674370456153378729884337695e-01
protein/DD_g987,7.76868276053097600213789728674588825e-01,3.86615841737184263213302512671098258e-01,5.09635819998628109561173544471714531e-01,6.41814718853746234801125964284900567e-01
protein/DD_g988,8.58500684458936250184436112088766550e-01,3.26906994938830116184707074370233085e-01,5.64051099803825620130907795543711579e-01,3.10935815560676823135189845186594064e-01
protein/DD_g989,8.98672088262277016447655068370611366e-01,3.18505570327316467456176896704861217e-01,4.22103608969787632879320821411715720e-01,3.23781051323520248461598578419069820e-01
protein/DD_g99,7.77064859282717942807929862871614033e-01,4.48549005547216981577863941789714018e-01,5.16172399767524091296142322783904913e-01,3.70289568181042700771501472858805001e-01
protein/DD_g990,7.81392920230733917123022301385190805e-01,5.92710121910988906191759931907862002e-01,4.85517584862858824828510308768221053e-01,4.96190263104136296281389843057788311e-01
protein/DD_g991,9.38692279765417965736890666566928667e-01,3.62597303414796496663558763510514412e-01,4.00954560357173307438651289409858654e-01,3.51861003693151283198756965478990418e-01
protein/DD_g992,1.07375472689327367022006604807036410e+00,5.42964997720707834985370929690473863e-01,5.84710276419397206173186515221290882e-01,6.16582575963314716293574376876832494e-01
protein/DD_g993,9.33833826965062953227194266708395806e-01,5.68660580242744773488881906129089154e-01,6.97752159191367990420525594243673690e-01,5.33425035643053897241953540030225152e-01
protein/DD_g994,7.97724494467796888209102414727543600e-01,3.80653086846969189534602901336028416e-01,4.79527053328694511953956222370964213e-01,3.93900664738382524065559076709616260e-01
protein/DD_g995,9.75959803792832989960808296946951268e-01,5.35993593235415382167884810506922490e-01,6.02141700593161139303880722378491811e-01,5.73512240446523136655871368645304422e-01
protein/DD_g996,7.23025145300795899234520478668438092e-01,3.92527287216582473613022098128263593e-01,5.12048486954585984200105372824768023e-01,3.35006265113833244077248602662716437e-01
protein/DD_g997,1.03856656113665132176578152645533877e+00,5.60976038706940802580811299979528892e-01,6.20254674554224081881938035254442138e-01,5.69318838140325640779470654811949872e-01
protein/DD_g998,9.86596608106764510027086898770333986e-01,4.47583099094265466576326159018197529e-01,6.58309189208706625887496029032320518e-01,6.09910391917352605580934449166649246e-01
protein/DD_g999,9.50773388808765216123127536360504986e-01,6.19784633083813897721468613189225803e-01,6.78260581444737470288900375127568593e-01,6.82176241842839764827059224461751130e-01


==> data/eigen_graph_biological_16/eigenvectors_relative_error.sorted.csv <==
percent,BFloat16,Float16,LinearTakum16,Posit16
0.0,0.31297414747538677,0.05639516678973089,0.02526617228791549,0.040371001789929827
0.0008210180623973727,0.32468389436174855,0.08567211635733994,0.1191058035501148,0.04682027975025111
0.0016420361247947454,0.4095920775229515,0.10722698786126106,0.12582757533637873,0.09811430579445685
0.0024630541871921183,0.4209984472912174,0.10725224057037919,0.164413348856087,0.10553354147856853
0.003284072249589491,0.4417208759808039,0.10961655172935124,0.17421912874340104,0.10578548655710612
0.004105090311986864,0.4547737898772033,0.1128616086792774,0.18908533073013037,0.10697950231438555
0.0049261083743842365,0.46196610369585134,0.1327838754297148,0.19788300327412484,0.11890930760780649
0.005747126436781609,0.46882445946817625,0.13798550130174636,0.20372576898816147,0.1196256674331252
0.006568144499178982,0.4839109833612983,0.13822313343802098,0.20794729813091778,0.1267367618657672
0.007389162561576354,0.48685314546236247,0.14299908933886799,0.22128761140108894,0.13256225258078272
0.008210180623973728,0.4909349732618664,0.1478475638450795,0.22277199022270938,0.13647422746344837
0.0090311986863711,0.5211614520579694,0.15139338845638517,0.22344701190352137,0.13869968545809477
0.009852216748768473,0.5227344724588827,0.1540082495127154,0.22710156303805012,0.14539284988143983
0.010673234811165846,0.5408648432889201,0.15486342645088566,0.22971954461539448,0.15188734076592889
0.011494252873563218,0.5461471135201846,0.1572726720328387,0.23527503884581627,0.15222390434155575
0.012315270935960592,0.5462032115038854,0.1653029005409341,0.23646746196978471,0.15722954045291537
0.013136288998357963,0.5574484270270361,0.16686770713423485,0.24168565553673516,0.16626093755572585
0.013957307060755337,0.5584489164233949,0.1669204301332978,0.24180232739165497,0.1679269717256096
0.014778325123152709,0.5638633682787346,0.17437465331968738,0.24258917236229782,0.17404735085711953
0.015599343185550082,0.5641893468535922,0.17460845966884853,0.24277543699501813,0.17453704015784507
0.016420361247947456,0.5667135124901049,0.1773832787674524,0.24948132297539835,0.18421365653731683
0.017241379310344827,0.5672076011296951,0.18240937328996004,0.2557467786618282,0.18697395519066443
0.0180623973727422,0.5672604169667986,0.18249564572611027,0.26609963268518605,0.19036015467469944
0.018883415435139574,0.5826073277354292,0.18529193753736217,0.271385540579614,0.191134756902671
0.019704433497536946,0.5863316575085717,0.1862332667902422,0.2726802151734783,0.19486788375720854
0.020525451559934318,0.587913239953831,0.18638076674015186,0.27312291646063286,0.19526208358647465
0.021346469622331693,0.5948599564333752,0.18700919732223967,0.2759901144994831,0.19608134816892936
0.022167487684729065,0.5966459094718363,0.18753710275105342,0.27640777684236706,0.20010268517164428
0.022988505747126436,0.5978216058729371,0.18796215038141192,0.2777769614987281,0.20233944192950665
0.023809523809523808,0.6000737644122596,0.18948601626532424,0.28066569104252476,0.20305737922763864
0.024630541871921183,0.6015789730402112,0.1898948690180983,0.2810788652593342,0.20423113188194203
0.025451559934318555,0.6056430141924577,0.1906088776376174,0.2826740702974945,0.20429872058318216
0.026272577996715927,0.6064016125083123,0.195776801864595,0.28406699679171227,0.20504322375101242
0.027093596059113302,0.6109528891990339,0.19738505573135376,0.2885247634026318,0.21327417922915806
0.027914614121510674,0.611257165429426,0.1978062846587625,0.29051749113006126,0.2141782282765925
0.028735632183908046,0.6148754241632599,0.19879505980680753,0.29586603730439326,0.21532540171922687
0.029556650246305417,0.6149227574120602,0.1996410644550638,0.29656974841473566,0.2154301883509063
0.030377668308702793,0.6170835431822977,0.1997410065682714,0.29674656296846613,0.21602662066531533
0.031198686371100164,0.617162963129615,0.19994476651929813,0.30520083178122703,0.2173800767535791
0.03201970443349754,0.6223662755270389,0.20261470956763558,0.3063217323784501,0.21977702175834474
0.03284072249589491,0.6242759603115025,0.20268666137170507,0.3114910594665698,0.21982442436756408
0.03366174055829228,0.6244607143047184,0.20715968715080105,0.31366863337381473,0.21994455749972155
0.034482758620689655,0.6247181287052826,0.20995462056546338,0.3157320389075335,0.22043020322529563
0.035303776683087026,0.6293018249682971,0.21004177888740658,0.3177147227732352,0.22278049250668386
0.0361247947454844,0.6303572550565681,0.21257687753888319,0.31794302196578084,0.2238384460128756
0.03694581280788178,0.6343855604075541,0.21442266767078766,0.3189487124669502,0.22386032460504013
0.03776683087027915,0.6353352699716593,0.21611048853722933,0.3192465490919243,0.22481405902940496
0.03858784893267652,0.6371495772325897,0.21699287188568145,0.32173034338870493,0.22766625187846315
0.03940886699507389,0.6392171223767892,0.21716963265022596,0.3233773437451805,0.2282679710407007
0.040229885057471264,0.6411739422763565,0.21780899846646837,0.3247620675268345,0.22948857919221913
0.041050903119868636,0.6422529250922635,0.21801319385134915,0.32527586498428523,0.23239080126776723
0.04187192118226601,0.6443087566081571,0.21940933412368474,0.3285350295083302,0.23266544445182105
0.042692939244663386,0.6510449151220815,0.2194386128360617,0.32860301716740703,0.2335809633614149
0.04351395730706076,0.6539340033917007,0.22318471237012003,0.3293800761690734,0.23576166643808613
0.04433497536945813,0.6544387882139577,0.22696394952522686,0.3323175275831787,0.23707667443057445
0.0451559934318555,0.6554804115032469,0.22751238876526853,0.3330352898618577,0.24212285515234722
0.04597701149425287,0.6568984892355024,0.22826377432153042,0.3341637080375984,0.24514873375373344
0.046798029556650245,0.6570882023799612,0.22868309464813677,0.33515274956260654,0.24610208131550895
0.047619047619047616,0.6593846042187127,0.22933055988745107,0.3357430179020269,0.24675976803688027
0.048440065681444995,0.6637557866007956,0.2305697290144457,0.33642031887257734,0.24734598927242982
0.04926108374384237,0.6648272992240157,0.23222018846670617,0.3373678845617984,0.24830946126210857
0.05008210180623974,0.6660127147038102,0.23272920117080154,0.33774289795787193,0.24884091989509569
0.05090311986863711,0.6667162008405368,0.23313488080293188,0.3382196013691622,0.2510082805705208
0.05172413793103448,0.6712036991841641,0.23389770191471093,0.34014189150718627,0.2513068345476418
0.052545155993431854,0.6724372369689087,0.23429673822578886,0.34075400551384777,0.25185432790502243
0.053366174055829226,0.6727404898084248,0.23581142028779406,0.3408151416865702,0.25247826457150824
0.054187192118226604,0.6797151689980458,0.2361285498231531,0.3428148274749042,0.25444876388228577
0.055008210180623976,0.6803689709328894,0.2365536349710551,0.3432765702823977,0.2547883783794154
0.05582922824302135,0.683039497399482,0.23776397510540478,0.3449727427861107,0.25485454443374805
0.05665024630541872,0.6835895189635502,0.2382108901290674,0.3461597943801033,0.25541152905802195
0.05747126436781609,0.6866593840942591,0.23950660019431527,0.3468075753053288,0.25693072619831964
0.05829228243021346,0.6868974332446679,0.2400392282617971,0.3480669281776306,0.2574988132024559
0.059113300492610835,0.6892285472209307,0.24054556187672388,0.34957729402572324,0.25778571520110244
0.05993431855500821,0.6896452190793807,0.24101150352995346,0.3497769377170664,0.25830007954089057
0.060755336617405585,0.6899712649618218,0.24189928362412128,0.35045540409002596,0.2588680863173878
0.06157635467980296,0.6901772775065166,0.2430329036657804,0.3521872847331645,0.25920800920900483
0.06239737274220033,0.6911269348034268,0.24374156088692372,0.3539317141164196,0.25923067414303974
0.06321839080459771,0.6937091776754244,0.24592923633635028,0.3549942708952613,0.26019074470711434
0.06403940886699508,0.696200896969216,0.24676557117333087,0.35720583932079625,0.2624368682538098
0.06486042692939245,0.6962313791069971,0.2506087487972315,0.3584947162250876,0.26415445665937287
0.06568144499178982,0.696606266560885,0.25179194070184785,0.3595126445824216,0.26623962939800333
0.0665024630541872,0.6994934518790284,0.2523644544482258,0.3603171507197945,0.26677427140372817
0.06732348111658457,0.7003100689032253,0.25397429088395823,0.36260185594696875,0.26826873144145036
0.06814449917898194,0.7021662662926397,0.25432236708951955,0.3645902099904405,0.2683454583169978
0.06896551724137931,0.7023036591081728,0.25433042826358726,0.36890263619229846,0.2690607515283382
0.06978653530377668,0.7035333529449503,0.25450786357258215,0.36999478752531617,0.2691273448142391
0.07060755336617405,0.7042187724939967,0.25518837321626187,0.37052260200050774,0.2705942684039096
0.07142857142857142,0.7043616772089669,0.2554763901830029,0.3713482182564268,0.27123872868144294
0.0722495894909688,0.7045056875319504,0.2566213331227835,0.3716000519566924,0.27307610094384294
0.07307060755336617,0.704836949139554,0.25816590440188114,0.37243146674578326,0.27410159175096943
0.07389162561576355,0.7050844756108394,0.2591211493598091,0.3746645390486657,0.2749877976793726
0.07471264367816093,0.7061464129602522,0.2595735931478558,0.37527373454995355,0.27597416540444014
0.0755336617405583,0.7069391675296283,0.26010696384420356,0.3768790735261858,0.2762179688269714
0.07635467980295567,0.7070933150947775,0.2603393620974592,0.37895778467170754,0.2763458363222509
0.07717569786535304,0.7077724036177206,0.2618009619761989,0.3812984732706738,0.27761908636404825
0.07799671592775041,0.7082714961658124,0.262251310494706,0.3815140695395568,0.27770470482488957
0.07881773399014778,0.7084492571545953,0.2630075929460721,0.3825004351163257,0.28031810517984035
0.07963875205254516,0.7094218722334462,0.26322713520114444,0.383589095806194,0.2806691296776459
0.08045977011494253,0.7094774562059284,0.2636351086019474,0.38363683308967994,0.2823482224555941
0.0812807881773399,0.7108672393238279,0.26412058592764287,0.3853763534070621,0.28265620795897
0.08210180623973727,0.7119837080675554,0.26518646353207603,0.38602531441003346,0.28418803808755955
0.08292282430213464,0.7126968701880045,0.265442751363648,0.38603569104462454,0.28482437582843173
0.08374384236453201,0.7130651914960519,0.2660609696641768,0.38605659885597055,0.28563275605706406
0.08456486042692939,0.7134060930765792,0.26643948909482507,0.38636041188379744,0.289498187362153
0.08538587848932677,0.7154089059237607,0.266610757176075,0.38651540994277395,0.2896081787308767
0.08620689655172414,0.7156034537458699,0.26773808564555407,0.3868140287810954,0.2899530849371587
0.08702791461412152,0.7160091593559601,0.26857904783944014,0.387002512529843,0.291407545084439
0.08784893267651889,0.7168280502104448,0.2695415055618374,0.38721339273631017,0.29228382988696816
0.08866995073891626,0.7172299452435705,0.2709338158248206,0.3895469767912945,0.2936183536018979
0.08949096880131363,0.7174870935466664,0.27178734684176403,0.3896537672927934,0.29374609310544775
0.090311986863711,0.7175935499054426,0.2723366128500656,0.38977095139261864,0.29449171744533087
0.09113300492610837,0.7203072526427774,0.27269289765509647,0.3899288049506542,0.29455364971596887
0.09195402298850575,0.7203774125380884,0.2745112717658044,0.39021328414440143,0.2967780600197399
0.09277504105090312,0.7206990337199702,0.2747105132532209,0.3909715074414097,0.29805450323908234
0.09359605911330049,0.7228287081991308,0.27555705387235974,0.3920639227997595,0.29815925876663424
0.09441707717569786,0.7230251453007959,0.27707002519754553,0.39278795210542533,0.2986841434949886
0.09523809523809523,0.7236307471009829,0.2779563190689941,0.39294490219902206,0.3010716083671082
0.0960591133004926,0.7243836661554501,0.2783664751226954,0.3934991216317728,0.3019429362493092
0.09688013136288999,0.7246426104527656,0.2795905404199296,0.39467859251297704,0.3021251556859551
0.09770114942528736,0.7247444056745339,0.279701703256999,0.39692556292932474,0.30307802870275175
0.09852216748768473,0.7255133762412781,0.28013084405134653,0.39721697635245784,0.3049780863130896
0.0993431855500821,0.7261301664188391,0.2812950109593112,0.39737783118181774,0.30601614895779294
0.10016420361247948,0.7277032728097057,0.2817334415617029,0.3973947117329747,0.30749289077053454
0.10098522167487685,0.7280624049085664,0.2819006154611094,0.3974110748236896,0.30763309033815406
0.10180623973727422,0.7284539961077575,0.2821417277825363,0.3980981125458414,0.30772773042435286
0.10262725779967159,0.728791481473917,0.2821925145945289,0.39856620726332637,0.3086160037919542
0.10344827586206896,0.7302220486169948,0.28227769879073106,0.40013280590031997,0.3087661527360418
0.10426929392446634,0.730408502333954,0.2829884538824229,0.4006532087899761,0.30884706233333886
0.10509031198686371,0.7305453153545505,0.28309696695280073,0.4009545603571733,0.30949510668631536
0.10591133004926108,0.7309546298806571,0.28446078513093503,0.40119711129880314,0.3102153493475426
0.10673234811165845,0.7319818837288146,0.2854470536376961,0.40212718060042935,0.31041069456517717
0.10755336617405582,0.7348788155492556,0.2856285915599667,0.4025624070588775,0.31093581556067684
0.10837438423645321,0.7366184704023355,0.2859629625160938,0.40362241636845514,0.31095722928001895
0.10919540229885058,0.7369208399639511,0.2867444465729163,0.4061209758851402,0.3121797226352038
0.11001642036124795,0.7381605271177232,0.28677214521351635,0.4064206906603941,0.31300663162824677
0.11083743842364532,0.7398066723705303,0.2878705944745656,0.406425863239896,0.31390945360813577
0.1116584564860427,0.7408459004150413,0.2884244586901745,0.4072304129003422,0.31477717236328073
0.11247947454844007,0.7410804485066605,0.28870928075253155,0.40728443996035146,0.31530308580753236
0.11330049261083744,0.741280892850814,0.2889604563585083,0.4088474187064137,0.3160227705245509
0.11412151067323481,0.742943745427618,0.2905444518046364,0.40993357071568526,0.3182118797567993
0.11494252873563218,0.7434281336853168,0.2924650396915619,0.41012670854373107,0.3201918615525107
0.11576354679802955,0.743844643319375,0.29347427643171703,0.41014562298300844,0.3202444088302008
0.11658456486042693,0.7442658895260621,0.29379916987229593,0.41017868245205913,0.32049253066070693
0.1174055829228243,0.7449860064648802,0.29472884146994394,0.41036314655110284,0.32065908322270326
0.11822660098522167,0.7469513328205912,0.2950623602853638,0.4104017331014872,0.32079160702817755
0.11904761904761904,0.7474630642041689,0.29531138778662375,0.41056041599692905,0.32183959478584945
0.11986863711001643,0.7490884854960019,0.2955631319522692,0.4106294150233178,0.32188891718657986
0.1206896551724138,0.7494311575669518,0.29562069468414237,0.41064468916677793,0.32249325118264704
0.12151067323481117,0.7500184798598527,0.29586792601114364,0.41072991645203016,0.32370489491496884
0.12233169129720854,0.7503221057852808,0.29612899591930797,0.4110393948154104,0.32378105132352025
0.12315270935960591,0.7504056277873165,0.29613141606623833,0.41110630916936886,0.3240076536228627
0.12397372742200329,0.750750316429219,0.2978321953055637,0.41141664353993396,0.3246740687088589
0.12479474548440066,0.7509922331052354,0.29853266113887156,0.4115959063541758,0.3247125840378901
0.12561576354679804,0.751022686450124,0.29874512931894665,0.4116915664389905,0.32490188168608247
0.12643678160919541,0.7512956207454436,0.30002100980044244,0.4125725386157082,0.32509139155333266
0.1272577996715928,0.7515466462146166,0.3007025020301604,0.4129544125061095,0.32684251900994277
0.12807881773399016,0.7530556266449046,0.3007615738791612,0.4133866379634369,0.3280141124697528
0.12889983579638753,0.7545981839682683,0.3012767771697009,0.41465410509932005,0.3280251689099951
0.1297208538587849,0.7549258100634247,0.3016014809987586,0.415426046494275,0.3286642012683683
0.13054187192118227,0.7553482239099717,0.30345527043928217,0.41547678657713494,0.32901576336162736
0.13136288998357964,0.7562720524892521,0.3036057704196931,0.415691026240689,0.32938843230620407
0.13218390804597702,0.7571057045285198,0.30400245188581265,0.4161217193817117,0.3312051415785756
0.1330049261083744,0.7574386145955916,0.3041010312469721,0.4163525718015598,0.3314660307039845
0.13382594417077176,0.7575761533082578,0.3053039325481579,0.41664284711917854,0.3325067103249777
0.13464696223316913,0.7579994095251862,0.3053109932253829,0.4172679464025238,0.3325343468280074
0.1354679802955665,0.7584017741364993,0.30602846313302584,0.418427137598222,0.3329398723193283
0.13628899835796388,0.758664046645659,0.3067700758032357,0.4184481673660415,0.3331717339081628
0.13711001642036125,0.7603116165942564,0.3075144305700494,0.41882188203688175,0.3338056169543798
0.13793103448275862,0.7622102486916698,0.3091343427904111,0.4200286302601162,0.33452172447304845
0.138752052545156,0.7622525587642153,0.30978744814658093,0.4201539959154698,0.33471757653624257
0.13957307060755336,0.762351378432277,0.3098415781567079,0.4208726296408533,0.33500626511383325
0.14039408866995073,0.7631327981535435,0.310758703440568,0.42175335358104793,0.3375780495230811
0.1412151067323481,0.7632456115610161,0.31134047556544386,0.4219357707119088,0.33944530120122174
0.14203612479474548,0.7634228995468734,0.31140032709540444,0.4219525956012141,0.3403414769039599
0.14285714285714285,0.7640603956958372,0.31151657158271023,0.42210360896978766,0.3410976241425236
0.14367816091954022,0.7642862080846128,0.31158147327364405,0.4222462416809856,0.34161863831153905
0.1444991789819376,0.7650616729239622,0.3126921531707218,0.4235486799427891,0.3416933633098835
0.14532019704433496,0.7652499300120816,0.31378835639337554,0.4239702636467523,0.34193286538023426
0.14614121510673234,0.7656526495901286,0.31460927509393727,0.4246413325337897,0.3423064767928091
0.1469622331691297,0.7657073239953816,0.3151257276388015,0.42643603674246544,0.3433323223598724
0.1477832512315271,0.7661910642272172,0.31646955881811384,0.42744520047095286,0.344043461158599
0.14860426929392448,0.7664549895528436,0.31679175933485776,0.42765742939235346,0.34462587403102013
0.14942528735632185,0.7668120957199965,0.3171874344889128,0.4287965037564361,0.345979736879227
0.15024630541871922,0.7677811303635351,0.31760630953292984,0.430272819055105,0.3473252661316979
0.1510673234811166,0.7680854598767997,0.31784470331306575,0.43036063346969156,0.34745937141897887
0.15188834154351397,0.7683476519652027,0.31815631401698885,0.4306792693009661,0.34794166711499286
0.15270935960591134,0.7684590195285981,0.31850557032731647,0.4309117255148191,0.34816090837194713
0.1535303776683087,0.7690712681426991,0.31877563530086656,0.4317742098593969,0.34817662653969883
0.15435139573070608,0.7692141824724812,0.319887000038835,0.43268559234364,0.34917960749270865
0.15517241379310345,0.7693836739910979,0.32002647775925847,0.433661070141442,0.34988108348399727
0.15599343185550082,0.7694688327058978,0.3204074136623375,0.4341883438537743,0.35090886703529556
0.1568144499178982,0.7697697747424332,0.32060101149881237,0.4348021495505031,0.3511818713158001
0.15763546798029557,0.7701641954788662,0.32095361019707813,0.43507039860985025,0.3516148791491529
0.15845648604269294,0.7705887062314323,0.32139966359291683,0.4351502448113585,0.35186100369315126
0.1592775041050903,0.7711389280977251,0.3216859446521353,0.43531089038388043,0.3532012495316377
0.16009852216748768,0.7715738960285641,0.3217102942023515,0.4354110056400836,0.3535973437090104
0.16091954022988506,0.7718731159272572,0.3225480938943766,0.4356922896918007,0.35404978999291775
0.16174055829228243,0.7725915191381454,0.3241297859016116,0.4375713070852453,0.3541450734233818
0.1625615763546798,0.7731606871775883,0.3243251221240008,0.4378294273598487,0.354365205068461
0.16338259441707717,0.7736320216354509,0.325095057367245,0.438892417214758,0.3548430553154986
0.16420361247947454,0.7737908463317293,0.3259632157646349,0.4393896313881559,0.3550889117471098
0.16502463054187191,0.7738118466149342,0.32690699493883013,0.44089339518259124,0.35513416840943735
0.16584564860426929,0.7740414323283584,0.32723915070357,0.4415113973047069,0.3561547973843967
0.16666666666666666,0.7743282212750726,0.32879523121127846,0.44163543995841487,0.3566331927059274
0.16748768472906403,0.7750681247093916,0.3289714448747679,0.4417872999168494,0.3571357460201282
0.1683087027914614,0.7751253942231684,0.330689772398093,0.44322906900689446,0.3577950894015042
0.16912972085385877,0.7753515966556503,0.33142834420809436,0.44339730688814644,0.35820645782350213
0.16995073891625614,0.7755917945874599,0.3318409118908476,0.4434740627698027,0.35907294060789413
0.17077175697865354,0.776866848160813,0.3324288052413146,0.44356051067688046,0.3591909238963654
0.17159277504105092,0.7768682760530976,0.33469954117994394,0.4444168686914796,0.35936497438524073
0.1724137931034483,0.7769487212715004,0.33552209469781885,0.4445375398093233,0.3593764901137556
0.17323481116584566,0.7769585961419405,0.33644494001100833,0.4448528116270014,0.36072741945478015
0.17405582922824303,0.7769805951597054,0.3380602698024551,0.44522388146435926,0.3610830555460232
0.1748768472906404,0.777064859282718,0.3380639484780401,0.4454115162725253,0.36207376250083567
0.17569786535303777,0.7771237078135207,0.33814496507348163,0.4455475942529055,0.3624866788885776
0.17651888341543515,0.777874790808678,0.33839736816068516,0.4458431652711382,0.36266779824828327
0.17733990147783252,0.7779376224956318,0.33850937486706156,0.4467082859119363,0.36294260219204505
0.1781609195402299,0.778413727779264,0.3391945816431978,0.4470492750719634,0.362943462281444
0.17898193760262726,0.7796583413744708,0.34007774955571624,0.44705078394360903,0.36311681463921697
0.17980295566502463,0.7797344166855141,0.3407832800768757,0.44735721569332426,0.3631440902559922
0.180623973727422,0.7799368349479403,0.34135194666319313,0.4475034214050688,0.3634924453503772
0.18144499178981938,0.7813929202307339,0.3415897134610766,0.44760909440090796,0.3637504554961269
0.18226600985221675,0.7815205354575873,0.3416114239590812,0.44773184245327985,0.36561001077714966
0.18308702791461412,0.781897775765655,0.3420157003510786,0.4481770178888703,0.3656416419451598
0.1839080459770115,0.7823367171094124,0.342685966955847,0.4505778436140201,0.3672640443851288
0.18472906403940886,0.7825278464030178,0.34293582268012085,0.45089907750313873,0.367420198125498
0.18555008210180624,0.7831187724956621,0.34320385800555037,0.4527755104956594,0.36779815581946884
0.1863711001642036,0.7831759180221257,0.3432866932583951,0.45367831599505315,0.36801974451288555
0.18719211822660098,0.7832472521859609,0.3440606590236189,0.45375579754657047,0.3680973865816317
0.18801313628899835,0.7850656056787246,0.345556012822609,0.4545931169953777,0.3683601687790651
0.18883415435139572,0.7859940284648663,0.34653629728267044,0.4550340241223832,0.3686211869250876
0.1896551724137931,0.7860016736164611,0.3466278732217422,0.4556899492408176,0.3690784296633882
0.19047619047619047,0.7871338455256883,0.3471720359593546,0.4556986039698495,0.36955558774847364
0.19129720853858784,0.787401320646401,0.348440689742653,0.45610138317173127,0.3699196335062861
0.1921182266009852,0.7875603495090414,0.34855573354566777,0.45680482647889403,0.36995092635916327
0.19293924466338258,0.7877295865550447,0.3491754882908559,0.4580558444638555,0.3702895681810427
0.19376026272577998,0.7885277774192176,0.3495539107783918,0.4582515088329975,0.37094175526032386
0.19458128078817735,0.7885774243143161,0.3499026291859923,0.458745921040826,0.3717669685746435
0.19540229885057472,0.7888965805973687,0.3511173931716131,0.4606618314498827,0.3719570236857119
0.1962233169129721,0.7890569442806339,0.3511938798147422,0.46075161929590386,0.3725293895004
0.19704433497536947,0.7893065292238313,0.35140835621517486,0.4612110302377521,0.3731103970648946
0.19786535303776684,0.7894134508359703,0.3514375195300012,0.4612710033000339,0.3738713258591433
0.1986863711001642,0.7897952758327607,0.35185872683898,0.4621347482151615,0.37422154214754566
0.19950738916256158,0.79057176735843,0.3522713209988209,0.4637552219760593,0.3746598335602932
0.20032840722495895,0.7920302165694064,0.35240064272075255,0.4643696727947067,0.37516618141522695
0.20114942528735633,0.7925139196859329,0.3524037268956016,0.46511245469021184,0.3754800743113884
0.2019704433497537,0.7927376942713754,0.3526948052609341,0.46523284369609935,0.3760111215394024
0.20279146141215107,0.7930114038936985,0.3533438918622328,0.4660035744145397,0.37613755069544264
0.20361247947454844,0.7930199842295609,0.35418919451880415,0.46690939485143623,0.37643621790526605
0.2044334975369458,0.7930865706704073,0.3543778975561607,0.46716221499694777,0.3768390238284751
0.20525451559934318,0.7933661117091084,0.354401992591183,0.46738492185702896,0.3777072995240146
0.20607553366174056,0.7934784253408255,0.3545141909522161,0.4676796426660019,0.37774816281787904
0.20689655172413793,0.7936429482896895,0.354696859222109,0.4676837754814812,0.37791451796211223
0.2077175697865353,0.7937684758460459,0.3548636679167394,0.46789377832866014,0.37803034978362887
0.20853858784893267,0.7938436098630904,0.354873737520258,0.46831572418513323,0.3785263221155916
0.20935960591133004,0.7938973137065807,0.3556258069953586,0.4683663601033802,0.37934025985709163
0.21018062397372742,0.7940963750372746,0.3557864458528841,0.4688066796468324,0.3798791958770563
0.2110016420361248,0.7941108938276454,0.3558258490943271,0.46902749401712607,0.38022846638059143
0.21182266009852216,0.794392188969099,0.35601489957952587,0.46971269829278767,0.3814181921111303
0.21264367816091953,0.7944795579776461,0.35685524060212437,0.4697289324483627,0.3814348542551923
0.2134646962233169,0.7950077530101796,0.3569419202457649,0.4698914984171475,0.38146346769369077
0.21428571428571427,0.7954463947552904,0.3570142607846316,0.4702528972422145,0.3818929352316144
0.21510673234811165,0.7962730509605808,0.35711738280292976,0.47039883825041473,0.3821812006705079
0.21592775041050905,0.7968995432014068,0.3571598260919308,0.4704561899588043,0.3821928379544296
0.21674876847290642,0.7969400823477311,0.35719370396087813,0.4711563474737784,0.38246281332416726
0.2175697865353038,0.7974072768965315,0.3573105669673176,0.4716324653238565,0.3827355049728638
0.21839080459770116,0.7977244944677969,0.35738013064814733,0.4716761558391779,0.38339867226333285
0.21921182266009853,0.7979706249189403,0.35745347614708795,0.4722979137791639,0.3836173238460096
0.2200328407224959,0.7987757623614994,0.357963042627996,0.4727451938292495,0.3836240945700982
0.22085385878489328,0.7991612262586839,0.35824072225788467,0.4742884283348894,0.38383483800875146
0.22167487684729065,0.7996727503020055,0.3585858424421354,0.47451576753283603,0.38477342020361543
0.22249589490968802,0.8000799220033309,0.3587610857974935,0.4748367129182111,0.38521708684311
0.2233169129720854,0.8015481500171334,0.3593953350324803,0.47514123502357536,0.38542738978479324
0.22413793103448276,0.8016119737835137,0.36074670854819685,0.4752488521666327,0.3864927485463959
0.22495894909688013,0.8018841200622909,0.36097529915976345,0.4752959553728235,0.3876118910162626
0.2257799671592775,0.8027304738784308,0.3614933706526381,0.47543429127084186,0.3877335173269587
0.22660098522167488,0.8033935605740435,0.3621982874094199,0.47548133958987066,0.3879989979703387
0.22742200328407225,0.8035352215578241,0.362239004455771,0.4755357864090692,0.3902959554455007
0.22824302134646962,0.8039842960080543,0.362474011291083,0.47791363039278106,0.3903498774801959
0.229064039408867,0.8040194618990855,0.3625973034147965,0.4780163317113625,0.3909952898482855
0.22988505747126436,0.8043818076851066,0.36304526816553173,0.47856929578212587,0.3913604931887388
0.23070607553366174,0.8048226250972914,0.36312077438606066,0.4786117280069277,0.3914069245887414
0.2315270935960591,0.8055675435026202,0.3631472901079745,0.47874229416583053,0.3915158284629321
0.23234811165845648,0.8059552752898772,0.3633741335883967,0.478838167398731,0.3918292310830929
0.23316912972085385,0.8061805090850721,0.36350258631175747,0.47889698863907787,0.392525914901982
0.23399014778325122,0.8061980997743006,0.36360434789931173,0.4790692304624322,0.3925313014819651
0.2348111658456486,0.8074081941360762,0.3637936664876216,0.4795270533286945,0.39254017819377685
0.23563218390804597,0.8074588250051844,0.36399592907792166,0.48014622747704505,0.39267715687719285
0.23645320197044334,0.8075157293697734,0.3645789310395322,0.4802241449707591,0.3927420464090118
0.2372742200328407,0.8076705084699851,0.36470978179414637,0.48067158158302137,0.3929376264730923
0.23809523809523808,0.8084992314318113,0.36476432462409586,0.4807560866685657,0.3932571048916181
0.23891625615763548,0.8090757857851931,0.36532927376382174,0.4818741456782059,0.3935313879655814
0.23973727422003285,0.80923428011504,0.3653596681841562,0.4818975563449299,0.39363266365981275
0.24055829228243022,0.8092973675386084,0.3654207716294556,0.4820504712774173,0.3938562797144534
0.2413793103448276,0.80994520894427,0.3654560584539665,0.48246017559459886,0.39390066473838253
0.24220032840722497,0.810031917976598,0.36726888201248553,0.483151992088511,0.39472373400740923
0.24302134646962234,0.8101946858772772,0.3678445008281669,0.4836920438374832,0.3948847470735914
0.2438423645320197,0.8102893477139523,0.3685574633970032,0.4837469801579133,0.3952777687754027
0.24466338259441708,0.8104377542717901,0.3690041564332205,0.4842754200338908,0.3953486641281717
0.24548440065681446,0.8106092903805707,0.3692391547058453,0.48430898341011375,0.39549859532660925
0.24630541871921183,0.8113016726181207,0.370761097379736,0.4846654279211695,0.39618342273511575
0.2471264367816092,0.8115319241359722,0.3707787954791058,0.4847395663212656,0.3963868410448668
0.24794745484400657,0.8116010394940074,0.3709479346380533,0.48512740274312266,0.39656110018763313
0.24876847290640394,0.8122916046361248,0.37125144854212344,0.48513346036879745,0.3969350565765215
0.24958949096880131,0.8124147569160097,0.3720448339168751,0.48551758486285884,0.39729332368920406
0.2504105090311987,0.8128525120833506,0.3721312845291089,0.4856380366642561,0.39777494281055376
0.2512315270935961,0.8132775063587273,0.3726909690120797,0.48570222473409613,0.3979791347955042
0.25205254515599346,0.8135325708654049,0.37281353400934464,0.4858759468522039,0.39836035029998784
0.25287356321839083,0.8136336891544885,0.37287796198296064,0.48617467960162536,0.3985040479157367
0.2536945812807882,0.8137802515869181,0.37347180739795727,0.4862053101543102,0.39885703185854016
0.2545155993431856,0.8141550565816735,0.37360251847854914,0.4863233379435785,0.39894212218397596
0.25533661740558294,0.8142398152884294,0.37374949536797436,0.4878517754215737,0.3996558376853367
0.2561576354679803,0.8145289501893851,0.374264484170049,0.48804786227418157,0.4000883991145894
0.2569786535303777,0.8146749216158838,0.3745069910369677,0.4888054935929019,0.4011101525788939
0.25779967159277506,0.8149762288271528,0.37474664904462723,0.48888875941391957,0.40133618769971624
0.25862068965517243,0.8150109106843002,0.37480365960746764,0.48922321205597824,0.40159133045672274
0.2594417077175698,0.815110726856812,0.375014307754107,0.4899355605374533,0.40185514192689076
0.2602627257799672,0.8155764054432333,0.3752437421056746,0.491177487537518,0.40208868025839545
0.26108374384236455,0.8156512094210565,0.3753980428761948,0.4916635377575496,0.40210152558886875
0.2619047619047619,0.8160260931084343,0.3770252126075381,0.4917429393362154,0.4023746851341923
0.2627257799671593,0.81640221739546,0.3775677694419587,0.49178079733772595,0.4032291596505143
0.26354679802955666,0.8169015795135857,0.37763935057546477,0.4920647356171645,0.40342182739744115
0.26436781609195403,0.817111670412668,0.37791432295521366,0.49383069028765,0.403553173788517
0.2651888341543514,0.8171182642233372,0.3781312904837533,0.49423966302415023,0.40359489298853396
0.2660098522167488,0.8177852948438697,0.3789525821790691,0.4945217885984009,0.404153951151642
0.26683087027914615,0.8178788547187087,0.3790125961059144,0.4948401631271509,0.404423093239202
0.2676518883415435,0.8180724431063998,0.37906158563026027,0.49491343768830853,0.4055651185720113
0.2684729064039409,0.818372575593264,0.3792563674185754,0.49534622591324096,0.40632499647348913
0.26929392446633826,0.8183812512371684,0.37954327892450357,0.4958743313955053,0.4074756366732436
0.27011494252873564,0.8185802940884492,0.3795796156107488,0.4966584613047031,0.40774694647259535
0.270935960591133,0.8185918156085086,0.3798652896906081,0.49667532519045643,0.4082929846943797
0.2717569786535304,0.8186060014942936,0.37989079227516354,0.49693143979940124,0.4087516133402313
0.27257799671592775,0.8186172589658292,0.3801776986551306,0.49705133691877296,0.4093145162344135
0.2733990147783251,0.8199505165185589,0.38054654328758625,0.4974289178010838,0.4099572843099994
0.2742200328407225,0.8211702140682405,0.38059686174325896,0.49751654967275455,0.4099962865541137
0.27504105090311987,0.8211983741201493,0.3806530868469692,0.497824469494724,0.4101508409348607
0.27586206896551724,0.8213252855452544,0.38101721210297124,0.49785015724070636,0.41089565508089104
0.2766830870279146,0.8214755403895406,0.3811366866313273,0.4984231676409583,0.412587621899023
0.277504105090312,0.821964003429774,0.3819451983471611,0.4987619005883632,0.413058444227896
0.27832512315270935,0.8220108178884938,0.38273236259988425,0.49894893041856214,0.4130930572953117
0.2791461412151067,0.8220928950988078,0.38278191192709354,0.4994047600337866,0.4131527549706926
0.2799671592775041,0.8224298569260519,0.3832965722029818,0.5000733742210783,0.41348762373051545
0.28078817733990147,0.8224864749662925,0.38342479197379076,0.5006540584916486,0.41358458836476597
0.28160919540229884,0.823083213398277,0.38418288140240314,0.500999885564105,0.4137782806411107
0.2824302134646962,0.8231907217260545,0.38439772569784353,0.50120324871645,0.41454034577666227
0.2832512315270936,0.8233491051595861,0.3845384623839828,0.5012926741848116,0.41477670131023053
0.28407224958949095,0.8238953101721769,0.3852698992918956,0.5022762667636408,0.4149832061835991
0.2848932676518883,0.8239139363143373,0.3854802382063237,0.5023920702908113,0.41547497218537505
0.2857142857142857,0.824168727729286,0.3856002540758749,0.5025148933772663,0.4176038426118301
0.28653530377668307,0.824466408055596,0.3862005406122746,0.502605923136938,0.41842889617949725
0.28735632183908044,0.8246878313319128,0.38641530099046784,0.5027944915179232,0.41935576174401745
0.2881773399014778,0.8249277713774729,0.3866158417371843,0.5033572467828404,0.4198926578484635
0.2889983579638752,0.8249583413181188,0.38714536757345075,0.5035878794332433,0.4200325276875234
0.28981937602627256,0.8251866942458919,0.38743051673223905,0.5044340256834119,0.4200389959365236
0.29064039408866993,0.8256697332996348,0.3882468390633504,0.5047606802226605,0.4207270949223726
0.2914614121510673,0.826306023002125,0.38863311587145244,0.5048646742646211,0.42073407144413283
0.2922824302134647,0.8263284450366751,0.3887756250437823,0.5055558892339229,0.4210457461085053
0.29310344827586204,0.827091743135777,0.38931907807023813,0.5056557009889647,0.4215966220324849
0.2939244663382594,0.8276227729102501,0.38941401831132827,0.5058253394921431,0.4217156438737195
0.2947454844006568,0.8277238681212564,0.3895524906160883,0.5058990434247767,0.42172566876161605
0.2955665024630542,0.8284851883264379,0.389926599144908,0.5059092653826932,0.4223900910508787
0.2963875205254516,0.8300057933682063,0.3902018202706509,0.5060107866624093,0.42258103764505744
0.29720853858784896,0.8302745431320127,0.39021145732259144,0.5060535811323408,0.42299362700672266
0.29802955665024633,0.8304334964355077,0.39143909999583687,0.5060864690347677,0.42352023426850505
0.2988505747126437,0.8306510677447574,0.39236359900012713,0.506672159473831,0.4242120588149092
0.2996715927750411,0.8314679494112898,0.3925272872165825,0.5067151563785436,0.42431921605414125
0.30049261083743845,0.8315139444385197,0.39288600346576,0.5069081019842696,0.42449323251007676
0.3013136288998358,0.8321529990192427,0.3933326467141894,0.5074097546690814,0.4249027492315286
0.3021346469622332,0.832859005123633,0.39334507838172506,0.5074550907674449,0.4255702023086062
0.30295566502463056,0.8330483835201993,0.39387904252324796,0.5079150416814158,0.4256297697550127
0.30377668308702793,0.8331896995676331,0.3950025534050103,0.5089107078225238,0.4264330227982179
0.3045977011494253,0.8332834610129844,0.3951681541555762,0.5089918205330547,0.42732673698353707
0.3054187192118227,0.8333102096679991,0.39557622525055575,0.5090667915269269,0.4276571333565583
0.30623973727422005,0.8333876851189146,0.39564508963752926,0.5095368851790694,0.4277008566613217
0.3070607553366174,0.8336345647122932,0.3959433889279372,0.5096207356934377,0.4277694657899799
0.3078817733990148,0.8338557036823232,0.39598558921291177,0.5096358199986281,0.4278323243052844
0.30870279146141216,0.8342205655599577,0.39610020302537724,0.5105387983560182,0.4288271134296482
0.30952380952380953,0.8346333971999097,0.39656301931844923,0.5107678921339466,0.4291297051092136
0.3103448275862069,0.8354386441081295,0.397263662461055,0.5112565348986005,0.42936935312976365
0.3111658456486043,0.8355429785234941,0.3972722431238691,0.5116870337210934,0.429928239450731
0.31198686371100165,0.8359245896502823,0.3973779999493266,0.5120484869545859,0.4300173246730978
0.312807881773399,0.8360302890424498,0.3982250477493541,0.5123460566917237,0.43030267572558323
0.3136288998357964,0.8361966225652054,0.3984568869190852,0.5126359100507822,0.43043689938792357
0.31444991789819376,0.8363687385164957,0.398521669498953,0.5133707265138899,0.4309857544360057
0.31527093596059114,0.8366344777291145,0.39876167507986626,0.5135932821292948,0.4315620927820594
0.3160919540229885,0.8366743584757368,0.399588247968257,0.5138096814654548,0.4316082988734473
0.3169129720853859,0.8367593403350596,0.3996777740757696,0.5139972038985264,0.4316152165736972
0.31773399014778325,0.8367992382734469,0.40005086563045356,0.5142034758467418,0.43210590424822204
0.3185550082101806,0.8369552012686309,0.4001109990600167,0.5145094356784806,0.4324276335287263
0.319376026272578,0.8371590907649337,0.40012439509029063,0.5148192123561167,0.4325831044601318
0.32019704433497537,0.8372582798496404,0.40012693304566693,0.5152447986707333,0.4326107326011951
0.32101806239737274,0.8374452569822566,0.4001938778863475,0.5154486824233804,0.4330024868157952
0.3218390804597701,0.8380081623609896,0.40031671008924,0.5155234151526074,0.4330387929121244
0.3226600985221675,0.8380781419323234,0.4004601108644883,0.515628612312527,0.43304402525475727
0.32348111658456485,0.8385067739425413,0.4011429000056716,0.5156314769180543,0.43353130543441143
0.3243021346469622,0.8385888178145706,0.4014431897328327,0.5156956483452899,0.4336643170788524
0.3251231527093596,0.8386034175128181,0.40154553860278697,0.516172399767524,0.4337948250673348
0.32594417077175697,0.8386045461896436,0.40160405533931176,0.5167705043129361,0.4341988295933732
0.32676518883415434,0.8387920205889849,0.4019387110468727,0.5178698256577193,0.43536752860296263
0.3275862068965517,0.8391042594018536,0.40201186560531327,0.5180717544695969,0.4359862367020166
0.3284072249589491,0.8393087741781288,0.4027457097634401,0.5182627765187169,0.4360056857225593
0.32922824302134646,0.8402131416427983,0.4028352281013172,0.5187904346907138,0.43631002788027934
0.33004926108374383,0.840398532197449,0.40306020151546673,0.5188726968515889,0.43672490211846804
0.3308702791461412,0.8406495715630818,0.4032851923071681,0.5189048483541631,0.4369297168048525
0.33169129720853857,0.8406611047343187,0.4034069869395283,0.5190331092687496,0.4369595615837605
0.33251231527093594,0.8412074726615921,0.40499068549284384,0.5203846389125107,0.43745467070281085
0.3333333333333333,0.841367832440573,0.4053605344057744,0.5204651043403704,0.4375288485456172
0.3341543513957307,0.8414864062927133,0.40560015396926774,0.5209680429097558,0.4379693185537308
0.33497536945812806,0.841676402308285,0.4056747616962625,0.5215938827758069,0.438141044006816
0.33579638752052543,0.8419845450364668,0.4059413913313317,0.522168579033495,0.43861067493402606
0.3366174055829228,0.8424325512773224,0.4059585938733203,0.5234009131548097,0.43930554062750415
0.3374384236453202,0.8426540712546424,0.4064388511357457,0.5244460097475523,0.4393211617491798
0.33825944170771755,0.8430951241222526,0.40701056485015863,0.5244626625041465,0.4394039864537813
0.3390804597701149,0.8434704590858748,0.407505917741026,0.5244900911315116,0.4398412268071829
0.3399014778325123,0.8435391040892738,0.4083378001974723,0.5248933808581588,0.4404114661139448
0.34072249589490966,0.843577121268418,0.40850445631796944,0.5252718725633045,0.44090558267653973
0.3415435139573071,0.8436402001217304,0.4098694110652544,0.5257980977575551,0.44096535109935175
0.34236453201970446,0.8437696970282873,0.41068108329191266,0.5258701126355085,0.4411374842860658
0.34318555008210183,0.8438587584014327,0.4107328512796169,0.5262189785076847,0.4411453738327708
0.3440065681444992,0.8442213563140325,0.4111487977373366,0.526637712687097,0.4417750365811324
0.3448275862068966,0.8447865096378508,0.4113974025182249,0.5267605636560488,0.4418740744808658
0.34564860426929395,0.8448297857016174,0.41160545505967494,0.5278696253517448,0.44202145911971413
0.3464696223316913,0.8448458336412289,0.41186827704046436,0.5283197409549322,0.4427540679698605
0.3472906403940887,0.844919617259482,0.4125637226823949,0.5285096776977516,0.44331253659146175
0.34811165845648606,0.8449744487184193,0.4134439036613117,0.5313565408530777,0.44340115757034143
0.34893267651888343,0.8454836467989599,0.4135181141687614,0.5315239556156809,0.4434339411701371
0.3497536945812808,0.8456336044356519,0.41368049541990726,0.5315296850228457,0.44353566643881914
0.3505747126436782,0.846076852242068,0.4138674429091577,0.5316318562184975,0.44364151328161
0.35139573070607555,0.8468944608970291,0.41427304113731006,0.5317147506595149,0.4437740833836078
0.3522167487684729,0.8470994078237509,0.41433601248698626,0.5320008298912414,0.4437997477812776
0.3530377668308703,0.8474341644919863,0.4144298493902809,0.5322234081239463,0.44395155123215185
0.35385878489326766,0.847438682498845,0.4144802349390999,0.5324719203018895,0.4440429881224553
0.35467980295566504,0.8476418788562182,0.4146900115777917,0.5325415656025024,0.44408692298758473
0.3555008210180624,0.8477254431040349,0.41537702353617334,0.5327705393501228,0.44440825347434193
0.3563218390804598,0.8483224501254281,0.41554598101254153,0.5332443536480198,0.4445146316651514
0.35714285714285715,0.8484210526913737,0.41585913551195547,0.5333278210598273,0.4448579275031252
0.3579638752052545,0.848431223598775,0.4161788386330413,0.5333381988002761,0.44536766492747665
0.3587848932676519,0.8485632405156398,0.4168095686977134,0.5333660379333106,0.44542391555094635
0.35960591133004927,0.8487381438586076,0.4171144283192919,0.5335778514858502,0.44555476261454113
0.36042692939244664,0.8487635324144069,0.41742513586286545,0.5341087461706676,0.4456397659333543
0.361247947454844,0.8488321779444397,0.41805127093030736,0.5341361972097917,0.445744245720373
0.3620689655172414,0.8490324096558219,0.4185763431029184,0.5344816724080262,0.44597274465446124
0.36288998357963875,0.8490759480835689,0.41858281278007264,0.5347263287122368,0.44656753519060455
0.3637110016420361,0.8492085037878839,0.41918422585485554,0.5351671396241355,0.44697694847256075
0.3645320197044335,0.8492692080484737,0.42001222789091974,0.5353973322993233,0.44701837872516953
0.36535303776683087,0.8494882113854174,0.4201542021628015,0.5357057090079802,0.4470722084407434
0.36617405582922824,0.8495326515119471,0.42055480514557214,0.5358649649504189,0.44707286759036136
0.3669950738916256,0.8496261758125782,0.4210916114617148,0.53586833998901,0.44764515940762173
0.367816091954023,0.8500682743316533,0.42144701888194386,0.5360096956727778,0.448046162930582
0.36863711001642036,0.8502488029736364,0.42154013546580826,0.5360165781807384,0.4482447805378734
0.3694581280788177,0.8504690096384553,0.4220918669059357,0.5361951784615273,0.44850547759679676
0.3702791461412151,0.8510233350444786,0.4226807344216804,0.5363735503035924,0.44927385174271584
0.37110016420361247,0.8511462125454407,0.423133421826719,0.5364016764612859,0.449279256453791
0.37192118226600984,0.8512029366830314,0.4235827476146554,0.5364304642803684,0.4493372187409756
0.3727422003284072,0.8514383181441667,0.42396293413215635,0.5366975757103918,0.44947601757553257
0.3735632183908046,0.8515736166581489,0.4249791170358325,0.536884379660532,0.4496829519819571
0.37438423645320196,0.8515942954246637,0.4251092162623066,0.537184781994396,0.45001839522829273
0.37520525451559933,0.8521559896399514,0.42535302320138185,0.537246045249119,0.45058046589435613
0.3760262725779967,0.8524345581809013,0.4259676925440533,0.5373194523751245,0.452153852789435
0.3768472906403941,0.8529690375885195,0.42622752355696636,0.5373555917627066,0.45220666050383745
0.37766830870279144,0.8532573829561487,0.4267601244003775,0.5375394331696418,0.4522293088691235
0.3784893267651888,0.8533052407762589,0.4271469896029066,0.5386900933588564,0.4523971568199047
0.3793103448275862,0.8533165707598115,0.4272440636296825,0.5392210650227425,0.45288785507730817
0.38013136288998356,0.8536943304848097,0.4275168525254303,0.5398920326824113,0.45307951472794117
0.38095238095238093,0.8537666875131102,0.42775704732999675,0.5401454733679623,0.4533074814420185
0.3817733990147783,0.8540465866071617,0.42805298400913716,0.5403020444960756,0.4535284360697784
0.3825944170771757,0.8541533035131331,0.4280852312026514,0.5407193582790727,0.4536138818387574
0.38341543513957305,0.8546632014137623,0.42836069345475847,0.5419662690264432,0.45384616245036485
0.3842364532019704,0.8547151057318824,0.4284644398133311,0.5425091606794661,0.4539443244316857
0.3850574712643678,0.8548247978718985,0.42885572167075386,0.5431852512627036,0.4540343629965065
0.38587848932676516,0.8552260960878368,0.4289947060718314,0.543728809150834,0.4545691579842716
0.3866995073891626,0.856359578450789,0.4294947608423713,0.543736735196274,0.45473943392629923
0.38752052545155996,0.856878322985238,0.42969035369769343,0.5438773598435401,0.45556272452342195
0.38834154351395733,0.8571915128927547,0.42971844269050086,0.5440860168979768,0.45603881006161867
0.3891625615763547,0.8574040454431956,0.42973667111335756,0.5444473508376126,0.45612057384402543
0.3899835796387521,0.857613552392516,0.4299221041970729,0.5445725579357754,0.45630470799026857
0.39080459770114945,0.8577103738321354,0.4300613093199375,0.54466248220332,0.4564779351283973
0.3916256157635468,0.8578674190260992,0.43022122636470816,0.54495551862919,0.4566230117679681
0.3924466338259442,0.8579651891162056,0.4304515482597025,0.5465310235408544,0.4568172520590553
0.39326765188834156,0.8579899312075849,0.4308918932850776,0.5472103862653325,0.4569889739088828
0.39408866995073893,0.8582883815526661,0.43108115037571515,0.5474030202478851,0.457025056451289
0.3949096880131363,0.8584427410067442,0.4318690046255836,0.5477990274135749,0.4572004334390851
0.3957307060755337,0.8585006844589362,0.43242736959678296,0.548522998306192,0.4573709498635348
0.39655172413793105,0.8586597650883772,0.43261027192190404,0.5490735106183443,0.4577080800611283
0.3973727422003284,0.859384087719349,0.4330131929178639,0.549361990268617,0.4577093292162699
0.3981937602627258,0.8599010159274713,0.43304689778962413,0.5496760262252777,0.45778239844606067
0.39901477832512317,0.86036396794019,0.4331278524431093,0.5498374431299853,0.45827359429583703
0.39983579638752054,0.8605534437578517,0.4336894858376375,0.5500803772474386,0.4583138973272713
0.4006568144499179,0.8607386246561628,0.43403420812975496,0.5506710689475762,0.4584240003843589
0.4014778325123153,0.8609631975850219,0.4342261593725398,0.5507374911461301,0.4587180384704801
0.40229885057471265,0.8609917717878885,0.43454926657890364,0.5508643510281752,0.4588025506043001
0.40311986863711,0.8610663788835499,0.4345579667202241,0.5509127937090158,0.4589232327796481
0.4039408866995074,0.8612701296734981,0.4345657851205333,0.5510477692052337,0.4589290496001306
0.40476190476190477,0.861303651640477,0.43490554068765175,0.5511816645363318,0.45893817908947293
0.40558292282430214,0.8613323045100802,0.43555084843825825,0.5514195468461949,0.45930937623922696
0.4064039408866995,0.8614322569968192,0.4357277709190728,0.5518541808173542,0.45981561415876243
0.4072249589490969,0.8614870786232439,0.4361825527018726,0.5518627506941038,0.46001303498504903
0.40804597701149425,0.8617088688784342,0.4364277620677393,0.5519530370504498,0.4600615160297092
0.4088669950738916,0.8620639741421439,0.43732967424743596,0.5520482300162287,0.46042248792688195
0.409688013136289,0.8621909284664029,0.43733928621996865,0.552061435653207,0.46044251829517363
0.41050903119868637,0.8623553223425835,0.4375818237410344,0.5523378686224204,0.4607552623603484
0.41133004926108374,0.8625492443799301,0.4379942512829577,0.5531534283088927,0.46077508992743677
0.4121510673234811,0.8626419097141065,0.4380812978931435,0.5532919892797799,0.46090715763070694
0.4129720853858785,0.8630132103992375,0.43817288824765677,0.5536930133869026,0.46103553862567265
0.41379310344827586,0.8631111020952824,0.4383251652038862,0.5538905200492018,0.4614845380134735
0.41461412151067323,0.8634160883659142,0.43834550884140216,0.5538916786601104,0.4615928316886227
0.4154351395730706,0.863618040292444,0.43835239742746346,0.5539837469292395,0.46161751529223954
0.41625615763546797,0.8636232366969354,0.43882043162985923,0.5540127960157417,0.46197376785762484
0.41707717569786534,0.8638370423208482,0.438919103036051,0.5544864895897879,0.46273195776578013
0.4178981937602627,0.8644798478378997,0.43899747071019474,0.5545061322281264,0.4627720912725531
0.4187192118226601,0.8645601617027637,0.4391152575361752,0.5555524412978756,0.4628154850093098
0.41954022988505746,0.8647239946328659,0.4394370264306857,0.5556618380460757,0.464142465718181
0.42036124794745483,0.8653262152756804,0.43945711619303385,0.5560147848169272,0.46437046452068825
0.4211822660098522,0.8656288629652742,0.439796637503466,0.5564801250599282,0.4646342025300456
0.4220032840722496,0.8658167036008791,0.43987132777101345,0.5567807586698463,0.4652388604794752
0.42282430213464695,0.8663557098275796,0.4399240267100109,0.5576831015761831,0.4657467697320632
0.4236453201970443,0.8665944862182955,0.4399983687864742,0.5580764195931296,0.46673567848521197
0.4244663382594417,0.8670027029213369,0.4400251599452448,0.5585113086958189,0.46784686331480774
0.42528735632183906,0.8670428913067024,0.44004650438032594,0.5587782798960244,0.46808534570780214
0.42610837438423643,0.8671466338595214,0.44043692342376184,0.5590358831864974,0.4681784013621223
0.4269293924466338,0.8676054684958966,0.44075338373474393,0.5591151700394887,0.46846382429820105
0.4277504105090312,0.8677265047462296,0.4410421212136931,0.5592857603312652,0.46850869431042913
0.42857142857142855,0.8677364717383375,0.4418475199897986,0.5594392200359807,0.46874403639864
0.4293924466338259,0.8678427114888294,0.4419699503738589,0.5596900186548639,0.4690019035408856
0.4302134646962233,0.8679124539932124,0.442006106553861,0.559690427100773,0.46943987041284274
0.43103448275862066,0.8679773052524066,0.44239963796307336,0.5600538494785675,0.4696588090791653
0.4318555008210181,0.8680293777248823,0.44290315674754865,0.5601649396729136,0.46971668623028584
0.43267651888341546,0.8682534374919016,0.4437273338082166,0.5605257599299451,0.469769666306678
0.43349753694581283,0.8682790781020798,0.44386024479572384,0.5605451624026705,0.4701434433116354
0.4343185550082102,0.8683777401286,0.44399547132278283,0.5606826273589739,0.47018312364175047
0.4351395730706076,0.8689660013688728,0.44411293109639155,0.5608303293353624,0.47035421564378427
0.43596059113300495,0.8690879110385369,0.44530271854810705,0.560879467846449,0.47101784297946214
0.4367816091954023,0.8692882903123695,0.44567142924685854,0.5612133597494171,0.4712649960520085
0.4376026272577997,0.8693717434829499,0.44595241474837777,0.5613208311945046,0.4717146699488705
0.43842364532019706,0.8695365281749994,0.44632965425695675,0.5614305096462557,0.47184242528283166
0.43924466338259444,0.8707246361516262,0.4465715634260438,0.5622019821373789,0.4731836865393119
0.4400656814449918,0.8713197395088487,0.4465889069825374,0.5622142996897973,0.4736246264408681
0.4408866995073892,0.8717459280023789,0.4470156101376033,0.5622593929392992,0.4736287240198537
0.44170771756978655,0.8718197273914959,0.44712818427632817,0.5623720225161021,0.4736560743490712
0.4425287356321839,0.8719083812597731,0.44720903216905755,0.5623796216064757,0.4740238400475904
0.4433497536945813,0.8721992680094207,0.44758309909426547,0.5627206022225861,0.47434141537342345
0.44417077175697867,0.8734426258000991,0.44765568511354564,0.5628449571338994,0.47438607858958387
0.44499178981937604,0.8736216558640018,0.4481114467926788,0.5629810074018686,0.4746051770289464
0.4458128078817734,0.8737554204645257,0.448549005547217,0.5629840232923268,0.4749370420743448
0.4466338259441708,0.873815362160442,0.44920299450789697,0.5632086220304536,0.4754699162740352
0.44745484400656815,0.8739637398426549,0.449275483167098,0.5632091898923032,0.4763002161706816
0.4482758620689655,0.8740004088371991,0.4493547194436159,0.5632392961884174,0.4764851458749874
0.4490968801313629,0.8740214857396912,0.44981105186951853,0.5636644979808506,0.47649850451307046
0.44991789819376027,0.8740638646147258,0.450219875031728,0.5636889392127492,0.4766385715993224
0.45073891625615764,0.8745984020913662,0.4507196878025196,0.563927093949991,0.47678121070678
0.451559934318555,0.87466228692416,0.4508949217479348,0.5639575432439395,0.47800630378483777
0.4523809523809524,0.8747162245412321,0.45121609578617133,0.5640510998038256,0.47807541459167585
0.45320197044334976,0.8747578793564406,0.4521567486217492,0.5641439208268345,0.4781744687467219
0.4540229885057471,0.8748209754451128,0.4526477978981148,0.5644216847959295,0.4799068279671576
0.4548440065681445,0.8748374549081576,0.4531249434088598,0.5644543587667036,0.4799793015000857
0.45566502463054187,0.8748585604024467,0.4533061603187291,0.5645254867134736,0.4803250960952419
0.45648604269293924,0.8752535531777186,0.45330931110408185,0.5645971334315188,0.4803477831712985
0.4573070607553366,0.8753965111167319,0.4537535619063239,0.5648766291016917,0.4810714510159558
0.458128078817734,0.8754177091987145,0.454103558236019,0.5653055986506081,0.4810868459063457
0.45894909688013136,0.8757386096414516,0.45480205347000074,0.5654879602669104,0.4812255682412244
0.45977011494252873,0.8762681438437253,0.4548929478245467,0.5658203915907868,0.48137585623311596
0.4605911330049261,0.8766965210977531,0.4549933492756617,0.5659923511680094,0.4813973365936513
0.4614121510673235,0.8768769055154483,0.45503976457812884,0.5661190751841187,0.4820180871810719
0.46223316912972084,0.877337866075569,0.455237235252356,0.5662437310053317,0.4822996579518648
0.4630541871921182,0.8775042417261707,0.45713352268133467,0.5662947077143463,0.4823053023619745
0.4638752052545156,0.8777546157412771,0.4571826340019043,0.5666611870197644,0.4824746388762796
0.46469622331691296,0.8778193574066278,0.4572505758631312,0.566701101678689,0.4827878445705166
0.46551724137931033,0.877897327652001,0.4572640449322034,0.5671405603200647,0.48321929672978087
0.4663382594417077,0.8782077198115293,0.4575328335515806,0.5676636039224409,0.48374647543099497
0.4671592775041051,0.8785248799338059,0.45831607257332757,0.5677737440323083,0.48425208713448126
0.46798029556650245,0.8793592137288974,0.45842389623060553,0.5680778939239823,0.4845552557406384
0.4688013136288998,0.8794459780976788,0.4584592974130224,0.5682300252851085,0.48512536537471473
0.4696223316912972,0.8795150197621577,0.45866675475101515,0.5683866632723736,0.4851790463813911
0.47044334975369456,0.8796673755417934,0.45886501467514107,0.5684400717334869,0.4853270415697427
0.47126436781609193,0.879691310733636,0.4589406107804748,0.5695213465856734,0.4864266578949876
0.4720853858784893,0.879719914178292,0.4591753513129796,0.5695283692323483,0.48656950457099885
0.4729064039408867,0.8798075390709282,0.4591768343215757,0.5696307484007996,0.4865875048542461
0.47372742200328405,0.8798681997099831,0.4594652163990712,0.5698696847806332,0.4867314644729597
0.4745484400656814,0.8800063586862991,0.4600424338284921,0.57009376742165,0.48706804163134665
0.4753694581280788,0.8800815212995002,0.4600880063671883,0.5702052482919479,0.48751171098273915
0.47619047619047616,0.8800822166455562,0.4601438688725399,0.5705251254932295,0.48752413658128946
0.47701149425287354,0.8806757087011068,0.46033475025335474,0.5710040150853264,0.4882189102802782
0.47783251231527096,0.8807127929914029,0.46033546776080286,0.5715833539766502,0.4883113714838426
0.47865353037766833,0.8808103251901945,0.46036340206794785,0.5718063998973355,0.48881156887674576
0.4794745484400657,0.880920920731572,0.46039998144235517,0.572714379249423,0.4893119993979622
0.4802955665024631,0.8811440094525193,0.4606170325472201,0.5730006376733718,0.4895637558512274
0.48111658456486045,0.8822231795674697,0.46129827903882287,0.573407663132434,0.4897403878650599
0.4819376026272578,0.8822265608470414,0.46151942494517306,0.573680552356476,0.49005462740569344
0.4827586206896552,0.8829438793686845,0.4617064820964149,0.5739644117504578,0.4903691606220346
0.48357963875205257,0.8832469968998019,0.46183057082803075,0.5739874226853259,0.4905347616955618
0.48440065681444994,0.8840831168038861,0.46213376347071505,0.5751057817939643,0.49059254397351804
0.4852216748768473,0.8841292159001636,0.46224009619606904,0.575225846313446,0.490603000199577
0.4860426929392447,0.8841403365144401,0.4628166036932931,0.5752517310927485,0.4906526932277586
0.48686371100164205,0.8841967057995306,0.46333621000541253,0.5755244649894763,0.49110524163836244
0.4876847290640394,0.8842025381941796,0.46388171552733004,0.5756758544703733,0.4912198414013482
0.4885057471264368,0.8843025460776652,0.46407324315758014,0.5757838779759047,0.49125985403128175
0.48932676518883417,0.8845626534828203,0.4648511870863549,0.5758626857132899,0.4916920995111837
0.49014778325123154,0.8845822953502572,0.4653903969828096,0.576034492249925,0.4918742660060496
0.4909688013136289,0.8847367572676904,0.4658424896599175,0.5766755374678654,0.4919253503442907
0.4917898193760263,0.8850880532106983,0.46627528886884606,0.5768863836081342,0.49207099027327217
0.49261083743842365,0.8851836345889712,0.46639794846502586,0.5769879639647161,0.49223100549289994
0.493431855500821,0.8852769020618357,0.4665341467410211,0.5776645155868065,0.4924528739381518
0.4942528735632184,0.8855840198425632,0.4666966795032341,0.5776806245695169,0.4925145682227631
0.49507389162561577,0.8858049708956515,0.4676192968271235,0.5777576931029392,0.4925202404593941
0.49589490968801314,0.8862358376687003,0.467694104584211,0.5781135753510064,0.4926757313343244
0.4967159277504105,0.8865816739390522,0.4678720705897953,0.5783221366029601,0.4928425686860236
0.4975369458128079,0.8866075502976816,0.468069604283669,0.5786937070340498,0.49300427058523744
0.49835796387520526,0.8867495348330102,0.46860288558349267,0.5791207790059649,0.4933221647673249
0.49917898193760263,0.8867828053299743,0.4695900935294238,0.5791372255794108,0.49387455022924487
0.5,0.8873217933819159,0.4706426074088688,0.5792404823759967,0.49411608193935375
0.5008210180623974,0.8876560021706768,0.47121961202825474,0.5799372274850385,0.49432286814123155
0.5016420361247947,0.8878543965538254,0.4713231449209484,0.5806169637901281,0.49460607216615127
0.5024630541871922,0.8883642664590697,0.4714209827228955,0.5807337053944718,0.4952264645584475
0.5032840722495895,0.8884288140942194,0.4714790583139079,0.5812033024326018,0.4954373763094034
0.5041050903119869,0.8885085559011232,0.47166123351573475,0.5812761864304082,0.495562815887773
0.5049261083743842,0.8886104107239504,0.4717524060072083,0.5816112714751384,0.4958922098707511
0.5057471264367817,0.8889178446384151,0.47202109833750805,0.5823138668200902,0.4960900393522853
0.506568144499179,0.8895741854023342,0.47202754806828073,0.5823452765197317,0.4961580155750188
0.5073891625615764,0.8896953867679263,0.47203325656903455,0.5823496029171569,0.4961902631041363
0.5082101806239737,0.8899862699609814,0.4722667370293474,0.5824741427535479,0.49648585977608345
0.5090311986863711,0.8900034314827429,0.472279586728319,0.5827177946589235,0.49674314937546676
0.5098522167487685,0.8900236961203065,0.4724769984442907,0.5827947980769459,0.4968879992263085
0.5106732348111659,0.8901335330462598,0.4725367079402917,0.583002257179616,0.4969133620825365
0.5114942528735632,0.8901681252015191,0.4725980098981819,0.5832547867446538,0.4976724311707254
0.5123152709359606,0.8902288955846986,0.47283479884136687,0.5839916457216062,0.49798637219225844
0.513136288998358,0.8906090662888232,0.473342124841374,0.5840264074917918,0.4983359789637336
0.5139573070607554,0.8907304553512124,0.47373540041382123,0.5842327060888626,0.49966674432260527
0.5147783251231527,0.8911357755911647,0.4737782935610027,0.584311664096508,0.49968440706127715
0.5155993431855501,0.8916085483535702,0.4743497659711241,0.5843585874868684,0.499782239399913
0.5164203612479474,0.8917484900941796,0.4743892667920315,0.5844545115528933,0.49997781888148146
0.5172413793103449,0.8920426949443826,0.4757172222828383,0.5847102764193972,0.5002138313925655
0.5180623973727422,0.8921386872375874,0.47575615650191855,0.5848341733036071,0.5002973315600059
0.5188834154351396,0.8922465397699988,0.4758298536600021,0.5849820127537367,0.500907459621534
0.5197044334975369,0.8927636359587182,0.475945818303293,0.5851036561544825,0.5011245840942257
0.5205254515599343,0.8928181477265552,0.47612424944596715,0.585117460774114,0.501484361590914
0.5213464696223317,0.8928440975561505,0.47635709882958766,0.5853204573563311,0.5017279951591563
0.5221674876847291,0.8930913101486515,0.4764868543589211,0.5861479290043234,0.5018390462909749
0.5229885057471264,0.8930939301016617,0.4767845777091283,0.5863460076364044,0.5020738591700784
0.5238095238095238,0.8932276079101599,0.4768111997112743,0.5867734414838052,0.5024611899501232
0.5246305418719212,0.8933105767049903,0.4769339767526991,0.5874737958833623,0.5026347908620462
0.5254515599343186,0.8933617649201859,0.47717607531591727,0.5874793657044078,0.5029663263241327
0.5262725779967159,0.8936778420644622,0.47718388911070514,0.5874925572647394,0.503046795424575
0.5270935960591133,0.8938134077283223,0.477327384352166,0.5875692073274115,0.5036276877354979
0.5279146141215106,0.8939106652975551,0.47770721903898045,0.5881169392338417,0.5039112714669082
0.5287356321839081,0.893937408732694,0.4781254902507496,0.588197450095447,0.5041937146735767
0.5295566502463054,0.8941473388938798,0.47849668095159426,0.5882466599612113,0.5042370304546054
0.5303776683087028,0.8944981591452602,0.47923771446956565,0.5885696232335466,0.5048058217690542
0.5311986863711001,0.8946782755068234,0.4796142091586792,0.5888853506191716,0.5050978367020842
0.5320197044334976,0.894709308329447,0.47978564082040703,0.5895999065926352,0.505400360656074
0.5328407224958949,0.8947409473113772,0.4798268933975715,0.5898288784275435,0.5054025198610389
0.5336617405582923,0.8949641076182827,0.4799691377320801,0.5899415225449449,0.5060746303147851
0.5344827586206896,0.8950509508245962,0.4801157098861626,0.5900885950854194,0.506156331060135
0.535303776683087,0.8951541696222722,0.48031636529325605,0.5905059639280648,0.5066465478639024
0.5361247947454844,0.8960952876537712,0.4803311658279027,0.5905884943114997,0.5068024365948193
0.5369458128078818,0.8963985352437297,0.48051107158113915,0.5912165866922252,0.507088351721948
0.5377668308702791,0.8968057273210039,0.48075553400012716,0.5914933469480574,0.5071213994234647
0.5385878489326765,0.8976437299486985,0.4809877376605152,0.5930512982523846,0.5073399927766824
0.5394088669950738,0.8976593253974436,0.48106670089000897,0.5931065863896221,0.5075809549293339
0.5402298850574713,0.8977977026470788,0.4816210772681903,0.593158050903403,0.5078569909883746
0.5410509031198686,0.8979950327043925,0.48201980111788456,0.59394984208577,0.5078700835367308
0.541871921182266,0.8982310092296814,0.4824027661857608,0.5942221829072171,0.5079462093060546
0.5426929392446633,0.8983393239288316,0.48251177809754425,0.5942825955863139,0.5085322982986449
0.5435139573070608,0.89841661719348,0.48309713678483285,0.5943463992738607,0.5086977902930716
0.5443349753694581,0.8984860471998477,0.4838898676986898,0.5945472106856742,0.5087020360865346
0.5451559934318555,0.8986720882622771,0.4842343649450868,0.5948114416980609,0.509150607866046
0.5459770114942529,0.8986994458963504,0.4844252921128104,0.5948506766142245,0.5092749329522834
0.5467980295566502,0.8988155884917076,0.48522558436706037,0.594885016076319,0.5093512456282813
0.5476190476190477,0.8990356004903021,0.4854447173514094,0.5950263989901354,0.5094230631748851
0.548440065681445,0.8995845367550235,0.48638776639792475,0.5956803290225086,0.5095874750296103
0.5492610837438424,0.8996389309944107,0.486401962130497,0.5959482982621639,0.5097187849457284
0.5500821018062397,0.8997416024142011,0.48642507661267426,0.5965518644267377,0.5101332915142633
0.5509031198686372,0.8997854608321114,0.4867930817692264,0.5967746701586707,0.5105140430107734
0.5517241379310345,0.9000723454268207,0.487034863547615,0.5982134777737588,0.5106710955715222
0.5525451559934319,0.9003790554266579,0.48706303469866424,0.5982687324857265,0.5108423955985226
0.5533661740558292,0.9004005899007334,0.48713216560183814,0.5985248933847337,0.5109632337160862
0.5541871921182266,0.9004976730631111,0.4876038461677363,0.5985400432758349,0.5111660409238021
0.555008210180624,0.9009274678930657,0.487657124063536,0.5988662497544643,0.5113256869789261
0.5558292282430214,0.901004768453294,0.48788771054096686,0.5988694864573515,0.5114169945675697
0.5566502463054187,0.9011305534811322,0.48804434534735136,0.5989353187981508,0.5114543664244565
0.5574712643678161,0.9012125776282791,0.488104324604907,0.5990470415246053,0.512092477434897
0.5582922824302134,0.9012310168390716,0.4893225624220763,0.599155867025117,0.5127028724096623
0.5591133004926109,0.9015873812373475,0.49007317836475994,0.5993769879778283,0.513324888216488
0.5599343185550082,0.9017432213606702,0.4901583370318101,0.599418169459167,0.5133664597104411
0.5607553366174056,0.9017909827336605,0.4903408113938128,0.5997166765882408,0.5139668844084013
0.5615763546798029,0.9018211989602026,0.49066793678045045,0.5998352994249787,0.5139784808245941
0.5623973727422004,0.9019869888886491,0.4909644251476341,0.6000970118372133,0.5147403711467141
0.5632183908045977,0.9020206349037633,0.49111491579426664,0.6003246105617943,0.5148037059243628
0.5640394088669951,0.9023198089267187,0.4915907710951692,0.600476397638188,0.5149849985722811
0.5648604269293924,0.90237421864251,0.4919562397330634,0.6005672167779221,0.5152826376208617
0.5656814449917899,0.9026339794775554,0.4924997378820203,0.6018619368036904,0.515361005909768
0.5665024630541872,0.9029039739118194,0.4936119429001173,0.6019919693590116,0.5157081842855861
0.5673234811165846,0.9031062309217683,0.493651904193154,0.6020061156348324,0.5167780154196804
0.5681444991789819,0.9031725446923959,0.4941500875403503,0.6020331660826285,0.5171139883849127
0.5689655172413793,0.9032053922515505,0.494245332421504,0.6021367145144854,0.5172978835487537
0.5697865353037767,0.9033157948818827,0.49439348455441523,0.6021417005931612,0.517373755072721
0.5706075533661741,0.9033454487311157,0.4948030831416634,0.6027259250569975,0.5189115936225451
0.5714285714285714,0.9036171063841242,0.49483167785911664,0.6033221157505176,0.5193580131659484
0.5722495894909688,0.9036548306801355,0.49504086733407215,0.6033863468262453,0.5193645666749942
0.5730706075533661,0.9041583770699678,0.49515838828642234,0.6036728396253941,0.5194999952249605
0.5738916256157636,0.904163317565933,0.495608305056468,0.6041048972264993,0.519624762242034
0.5747126436781609,0.9043112398338764,0.49595355283819714,0.6041552904748625,0.5197295930639043
0.5755336617405583,0.9043414100012122,0.49611479971685346,0.604205838243846,0.5198823628518935
0.5763546798029556,0.9045147834411038,0.49633797532798274,0.6043398157569736,0.5200808313827763
0.577175697865353,0.9049885249042374,0.4963817717562164,0.6049028812382539,0.5201496312331315
0.5779967159277504,0.9050557554554167,0.49699419625381075,0.6049103926112461,0.5202293272512309
0.5788177339901478,0.905186091428745,0.4971275824976957,0.6052595525221177,0.5206860507250297
0.5796387520525451,0.9053375516083794,0.49743877851909973,0.6052931157231478,0.5208305596136154
0.5804597701149425,0.9068017501968371,0.49798398666803395,0.6054846329844472,0.5212064631207542
0.5812807881773399,0.9071006565332352,0.49803043059546065,0.6056638975418351,0.5217832799478986
0.5821018062397373,0.9074669381761621,0.49834565686211874,0.6058249294082051,0.521920553511467
0.5829228243021346,0.9076377232270096,0.49889417890875926,0.6060303173433002,0.5224678042825383
0.583743842364532,0.9080975872350523,0.4991942257087658,0.6066360826897796,0.5225007539466681
0.5845648604269293,0.9083864146824309,0.4993414170254251,0.6067439335809557,0.5227078863386475
0.5853858784893268,0.908499987165981,0.49936593997852474,0.6069437527914195,0.5229320753864699
0.5862068965517241,0.9085508771339532,0.5002829937890723,0.6071891241299733,0.5230667768167087
0.5870279146141215,0.9085556975167257,0.5003657117030688,0.608542333802035,0.5232685316010934
0.5878489326765188,0.9087684006710158,0.5003759028905295,0.6086718603424048,0.5235390951486618
0.5886699507389163,0.9090755896107683,0.5005871880430337,0.6087668115371176,0.5243042097371253
0.5894909688013136,0.9091045150224345,0.5006625619172606,0.6087792975896106,0.5244969322556886
0.590311986863711,0.9093784513048839,0.5007518309234555,0.6097163210138759,0.5246197023808081
0.5911330049261084,0.9094994612594427,0.5009750062366778,0.6100051732585328,0.5249199857770861
0.5919540229885057,0.9102886639595651,0.5013715066389036,0.6101801840749572,0.5256224677242691
0.5927750410509032,0.91096679258763,0.5019060755482168,0.6104082343436968,0.5256700721697785
0.5935960591133005,0.9109684756426454,0.5026037154447162,0.6106085477523843,0.5262562462808396
0.5944170771756979,0.9111861337016379,0.5031368647934222,0.6112748564280692,0.5264016251339138
0.5952380952380952,0.9113098034187633,0.5031824414600218,0.6112943671181642,0.526541195479273
0.5960591133004927,0.911643759761601,0.5036931236960341,0.6113671061073752,0.526680141214229
0.59688013136289,0.912379447257516,0.5040090333099455,0.6114786003301322,0.5269959093713151
0.5977011494252874,0.9126848163870818,0.504038291339129,0.6115101893417054,0.5274769349853108
0.5985221674876847,0.9126924362107532,0.5045509164883049,0.6123575614144902,0.5275912241986291
0.5993431855500821,0.912735710299409,0.5046347105181648,0.6128958407639377,0.5275985811263031
0.6001642036124795,0.912755592138974,0.5052887614021039,0.6132065433192934,0.5286969186802472
0.6009852216748769,0.9128617317845557,0.5053549990887212,0.6134144735703054,0.5291213363566758
0.6018062397372742,0.9132999508377949,0.5056249070020815,0.6136498974991484,0.5292943472727009
0.6026272577996716,0.9135321690971303,0.505784543360818,0.6136994733785891,0.529324155175389
0.603448275862069,0.9136187648372954,0.5058928123911451,0.6147544816968911,0.5293913342122959
0.6042692939244664,0.9140148567022602,0.5059553749447906,0.6147968822289478,0.5295178787817665
0.6050903119868637,0.9140284542808987,0.5062289741874514,0.6150391620917098,0.5296188527061545
0.6059113300492611,0.9143113025877301,0.5064349618079858,0.6151762505896087,0.5297599025922053
0.6067323481116584,0.9144452104528679,0.5067389603642277,0.6158810326703515,0.5298035709066079
0.6075533661740559,0.9144607371351072,0.507383492913232,0.6160744457921604,0.5301314196218602
0.6083743842364532,0.9144983775783762,0.5082563771928078,0.6164497574781679,0.5302791297823556
0.6091954022988506,0.9146185753411175,0.5091784012095871,0.6166105014002228,0.5313401855295647
0.6100164203612479,0.9146774644793693,0.5091885016810844,0.6169646473870566,0.5314276110237295
0.6108374384236454,0.915225934943551,0.5095645702350342,0.6174719456313268,0.5317294787941326
0.6116584564860427,0.9156897651334641,0.5095968140358861,0.6176892130265845,0.5318538376576248
0.6124794745484401,0.9158800925784936,0.5096822432314743,0.6182071417320811,0.531882839196819
0.6133004926108374,0.9159264131640724,0.5097849761309223,0.618517879230197,0.5320057396986977
0.6141215106732348,0.9159363203517397,0.5106658532089011,0.6187381076481774,0.5329017799337622
0.6149425287356322,0.9160914949855324,0.5110298831424878,0.6188414694140381,0.5334250356430539
0.6157635467980296,0.9161006028843972,0.5113495567730956,0.6191575743433932,0.5337394017086341
0.6165845648604269,0.916586338946829,0.5113744609472023,0.6197048372969511,0.533862075135359
0.6174055829228243,0.9167711502927671,0.5116747865004976,0.6198159672878623,0.533942529164657
0.6182266009852216,0.9174833198623845,0.5118338906527129,0.6202088523228484,0.5340734101971303
0.6190476190476191,0.9175542695233025,0.5120089252095935,0.6202546745542241,0.5341203629804827
0.6198686371100164,0.9179433724939309,0.5124167332767139,0.6205954900025491,0.5346848020647389
0.6206896551724138,0.9181217577522839,0.5125563902656298,0.6209080664183166,0.5347918373632147
0.6215106732348111,0.9182138555182658,0.5129560601002915,0.6211367277320813,0.5349013963886445
0.6223316912972086,0.9184426003017843,0.5133531004605476,0.62126747328979,0.5350086677351735
0.6231527093596059,0.9187598323630044,0.51380686044142,0.6214201714933294,0.5350436224866496
0.6239737274220033,0.9188358502414985,0.5138228707784747,0.6220281991430985,0.5351226428456216
0.6247947454844006,0.9188924909732978,0.5140708620899693,0.6221129936050661,0.5356057779501455
0.625615763546798,0.9192709994185382,0.5147163823718022,0.6223509230124953,0.5368860991145761
0.6264367816091954,0.9193886176204394,0.5147166130861759,0.6225158806040326,0.5369958986522005
0.6272577996715928,0.919743263447009,0.5148165527450789,0.6225414824624751,0.5372434567144538
0.6280788177339901,0.9198093921335322,0.5151402639124556,0.6227489014326006,0.5373706116194141
0.6288998357963875,0.920046708655412,0.5153247428710371,0.6227777775788018,0.5374184938571808
0.6297208538587848,0.9200778101170729,0.5153498512451008,0.6227872800230865,0.5376449580697054
0.6305418719211823,0.9204594800679597,0.5156029574571874,0.6228881260062128,0.5377987518830457
0.6313628899835796,0.9207378212423517,0.5159704073059979,0.6233536773926653,0.5378685622773121
0.632183908045977,0.9208641211537216,0.5164046446555878,0.6236903542218569,0.5385664093670113
0.6330049261083743,0.9209388367821424,0.5164226007291,0.6238961120780419,0.5387218953636289
0.6338259441707718,0.9211496004392852,0.517142855384496,0.6239601259260732,0.5387633325160309
0.6346469622331691,0.9212017097334528,0.5172911300545574,0.624349609613276,0.5392026242960214
0.6354679802955665,0.9213116916759492,0.5174831338348739,0.6246882179893185,0.5394799864905276
0.6362889983579638,0.921607202911667,0.5175884712628072,0.6248448752060365,0.5395453279586421
0.6371100164203612,0.9216415877085888,0.517635127785835,0.6248515798334748,0.5398642306721098
0.6379310344827587,0.9217471901929327,0.5183168004666769,0.6249908125566856,0.5399920522881527
0.638752052545156,0.9220885954602644,0.5185213738274845,0.6262344632421945,0.5401941927163276
0.6395730706075534,0.922456957211855,0.5188777349263615,0.6264569641231823,0.5402823749977497
0.6403940886699507,0.9224873361812369,0.5188920324625843,0.6267255306541408,0.5405415454124942
0.6412151067323482,0.9234303169422338,0.5189016293628188,0.6269373412601076,0.5406219204116086
0.6420361247947455,0.9236189633261254,0.5200194055464248,0.6273303986446386,0.5415741340835815
0.6428571428571429,0.9238339598258417,0.5200206904191264,0.6275150883458975,0.5416926698619492
0.6436781609195402,0.924054552692989,0.5203826268381936,0.6278820980831308,0.5427748550433619
0.6444991789819376,0.9241770894859972,0.5203886109607779,0.6281026945170316,0.5429027503246863
0.645320197044335,0.9246036338072354,0.520469443399638,0.6284329455885809,0.5430104646609648
0.6461412151067324,0.9247360222811686,0.5207404554933562,0.6286550731848777,0.543210534535365
0.6469622331691297,0.9255531247509052,0.5217874465588946,0.6287610488842945,0.5437699351690154
0.6477832512315271,0.9256393134111222,0.5219156092193085,0.6287863381214432,0.5440960096035049
0.6486042692939245,0.9256458092543672,0.522147524218351,0.629268879539049,0.5443545513226171
0.6494252873563219,0.9270780986104644,0.5223524541080088,0.6299934706803264,0.5450391579025836
0.6502463054187192,0.9271243849051064,0.5227199674648977,0.6300610974855798,0.546377874269809
0.6510673234811166,0.9273811241402206,0.5233219577028225,0.630361006356875,0.5469170939712898
0.6518883415435139,0.9277351341209388,0.5243908107037828,0.6307052235258601,0.5471509931187065
0.6527093596059114,0.9279313326754656,0.52454063247729,0.6309933304575717,0.5475639612587047
0.6535303776683087,0.9286389047904557,0.5247103099330338,0.6314239722988141,0.5476627104721025
0.6543513957307061,0.9288494238354398,0.5247303874240524,0.6314733641121051,0.5476926457874043
0.6551724137931034,0.9289781610032154,0.5250052925711854,0.6315145837430406,0.5477899465655013
0.6559934318555009,0.9295687502032545,0.5253953154078065,0.631655984150892,0.5482606990656888
0.6568144499178982,0.9296071204059116,0.5256161927625163,0.631903269281611,0.5485761574333846
0.6576354679802956,0.9298726490967251,0.5257336782411058,0.6319593795548452,0.548715908507249
0.6584564860426929,0.9303946123651933,0.5257977106291275,0.6320999835907364,0.5496514392214062
0.6592775041050903,0.9306056361605379,0.5259942028923865,0.6321750475709562,0.549669059011489
0.6600985221674877,0.930875922331917,0.5260212869204121,0.6326749213332435,0.549886630914231
0.6609195402298851,0.9309249514118487,0.5260259264901959,0.6332452061685937,0.5499740986555629
0.6617405582922824,0.9311678320236466,0.5261552390946117,0.6334697421851273,0.5501335909043608
0.6625615763546798,0.9313384648316553,0.5261872996263526,0.6342230172819106,0.5505161665476952
0.6633825944170771,0.9316476608442966,0.5263523632404297,0.6342729670629996,0.5505433366506318
0.6642036124794746,0.9317709966623,0.5267097406643163,0.634806451961543,0.5505487878493526
0.6650246305418719,0.9320108547342033,0.5272374341226247,0.6350669521881398,0.5514646720691609
0.6658456486042693,0.9320810287273001,0.5278184696023045,0.6352966722425303,0.5514991173601773
0.6666666666666666,0.9322216306304391,0.5280634014958737,0.6354277025430184,0.5516848641703331
0.6674876847290641,0.9323492818541433,0.528200012444288,0.6355740335047113,0.5521505137367647
0.6683087027914614,0.9324009633196728,0.5282734606624989,0.635603895319927,0.5521996156323861
0.6691297208538588,0.9331845965340531,0.5286217368111763,0.6356465101024548,0.5529571874847564
0.6699507389162561,0.9334786114258773,0.5287195548156709,0.6356694689964675,0.5529995349503212
0.6707717569786535,0.9335473334916428,0.5290588298179283,0.6356923461316759,0.5536907117427633
0.6715927750410509,0.933833826965063,0.5292718045874624,0.6359439782528187,0.5538657528559279
0.6724137931034483,0.9340932663621972,0.5292828404763279,0.6367640136589371,0.5539836581087915
0.6732348111658456,0.9343928368894422,0.5295841073203856,0.6368284190052957,0.5545803344020404
0.674055829228243,0.934419804274527,0.5296813148485093,0.6374419092277258,0.5546799746868531
0.6748768472906403,0.9344340950660278,0.5300094752787184,0.6375601777153916,0.5547242297046918
0.6756978653530378,0.9348000937297068,0.5300887887695179,0.6378746323796407,0.5548823151679353
0.6765188834154351,0.9350873230833021,0.5304659843075997,0.6378944718278501,0.5548933137183985
0.6773399014778325,0.935238668429646,0.5306917561579214,0.637898775426947,0.5550860631370802
0.6781609195402298,0.9357781948734141,0.5309761321316812,0.6379482698840061,0.555950048847649
0.6789819376026273,0.9357969771577973,0.5312349875141821,0.6381243022560779,0.5562169632223578
0.6798029556650246,0.9358329451685699,0.531672090919786,0.6381382262027393,0.5564825415191035
0.680623973727422,0.9360116041405933,0.5317410090625756,0.6385574740710662,0.5566382715197349
0.6814449917898193,0.9361422367210838,0.5317602362292678,0.6387833084932572,0.5566868687161429
0.6822660098522167,0.9362551798594652,0.5326625195693278,0.6394084240849739,0.5569785867823196
0.6830870279146142,0.9363751108313092,0.532907945737619,0.6397685214463344,0.5573880618030513
0.6839080459770115,0.9364958049330036,0.5330067765008579,0.6399908271925214,0.5579662090288574
0.6847290640394089,0.9365918348555075,0.533214560911832,0.6403555752406147,0.5581133628219278
0.6855500821018062,0.9366453686421412,0.5332536390839524,0.6405703845790791,0.5582269817597907
0.6863711001642037,0.9368905767652305,0.5338061880372286,0.6407154945102114,0.5588275626765488
0.687192118226601,0.9371624891764446,0.5344469199098124,0.6407789932046252,0.559370844982669
0.6880131362889984,0.9372230765066785,0.5345326179525484,0.641008710905521,0.5604615426055457
0.6888341543513957,0.9372323171566183,0.5351676991007082,0.6411059306250051,0.5611375050581092
0.6896551724137931,0.937356678441963,0.5356265783790916,0.6412688979885545,0.5611612076711288
0.6904761904761905,0.9374422002558296,0.5356850283913527,0.6412836343159741,0.561498133721311
0.6912972085385879,0.9377422356053081,0.5358635819459104,0.6418221611769113,0.5615150289378698
0.6921182266009852,0.9383359377135885,0.5359935932354154,0.6419891344381459,0.5615363810974876
0.6929392446633826,0.9384133229123809,0.5361594475628529,0.6420488656929987,0.5620612410016453
0.69376026272578,0.9384656907293489,0.5367876032957603,0.6423185651594185,0.5627826449814379
0.6945812807881774,0.9386922797654179,0.5370032855107291,0.6427376085450588,0.562822358572109
0.6954022988505747,0.9398297006080204,0.5372764629299767,0.6429855696947039,0.562896651603504
0.6962233169129721,0.9398888047188411,0.5375897613463981,0.6434146876845596,0.5629001482036048
0.6970443349753694,0.9403091255716785,0.5380533229322991,0.6446960416320726,0.5639088724625069
0.6978653530377669,0.940410368736961,0.5387957310346841,0.6453438978777569,0.564290081089892
0.6986863711001642,0.9408698351799256,0.5389683609306903,0.6455568795441524,0.5656801321295414
0.6995073891625616,0.9412030982038018,0.5389920376463784,0.6466893141428189,0.5657344786387644
0.7003284072249589,0.9415539343600694,0.5392540635012429,0.6469866856646478,0.5661506713140928
0.7011494252873564,0.9418886735935964,0.5392683456713546,0.6471406955458472,0.5665395082052864
0.7019704433497537,0.9420670239302883,0.5395152801429411,0.6475512993585988,0.5666278686984615
0.7027914614121511,0.9420726007212828,0.5399327479207141,0.647841869643948,0.5667018124155903
0.7036124794745484,0.9422102345040001,0.5399787005076028,0.6479123110591027,0.5668199374377499
0.7044334975369458,0.9423566353686222,0.5399965674476561,0.6493190230538656,0.5673596035246304
0.7052545155993432,0.9424048597351043,0.5402039187845774,0.649368210045653,0.5673657277858143
0.7060755336617406,0.9434146229165564,0.5403431854630014,0.6494511037625701,0.567497099324251
0.7068965517241379,0.9434429384415669,0.5407576636373902,0.6495958032861361,0.5677571937723054
0.7077175697865353,0.9435073874272434,0.5409409589255606,0.6497726034767164,0.5684159608821806
0.7085385878489326,0.9435740295121889,0.541045805060455,0.6498815560725613,0.5688951136178156
0.7093596059113301,0.943784597927375,0.5411476895939246,0.6504926516849341,0.5689194105843816
0.7101806239737274,0.9438470015300738,0.5411910384280982,0.6509795986641985,0.5691355571894325
0.7110016420361248,0.9440460143613982,0.5414406970473127,0.6510608599586153,0.5693188381403257
0.7118226600985221,0.9442418145160845,0.5418171611013862,0.6511711908315342,0.569398982012054
0.7126436781609196,0.9445097738304215,0.5422707311141346,0.6515224465565366,0.5698975747220442
0.7134646962233169,0.9445873910143772,0.5423667410354592,0.6516843678342342,0.570404270026074
0.7142857142857143,0.9447762666112494,0.542675185878668,0.6517150804225395,0.5711167142990795
0.7151067323481116,0.9451004092460106,0.5427921771509526,0.6517422253301974,0.5718205258417731
0.715927750410509,0.9451501761681895,0.5428273405544409,0.651800661327277,0.5719564384200443
0.7167487684729064,0.9459420717199567,0.5429649977207078,0.6525954243273936,0.5721825981958683
0.7175697865353038,0.9459570601071582,0.5432768417000332,0.6532844166407921,0.5724903553361463
0.7183908045977011,0.9459998955388202,0.5435648453496194,0.6534587823956816,0.5728225136696341
0.7192118226600985,0.9463997222897561,0.5436769349349339,0.6537024283244325,0.5733159101715479
0.7200328407224958,0.9468735015109289,0.5440218481239357,0.6540423930830064,0.5735122404465232
0.7208538587848933,0.946989240357706,0.5442885335439214,0.6548454644977413,0.5743782804801226
0.7216748768472906,0.9472271389545696,0.5444397220177621,0.6548960608689762,0.5744416704194161
0.722495894909688,0.9472583020901806,0.5444955445359598,0.6555696916693263,0.5747067724689081
0.7233169129720853,0.947463648573785,0.5447484411222691,0.6556243647129366,0.5758004478603306
0.7241379310344828,0.9475212276795437,0.5447720111645177,0.6557771058123597,0.5759300710709276
0.7249589490968801,0.9475422595365849,0.5451696246478746,0.6559165932721154,0.5764225826009578
0.7257799671592775,0.9477712544029692,0.5454530759472749,0.657172567428216,0.5783779773272887
0.7266009852216748,0.9479418994908774,0.5454654034761874,0.6573278685814332,0.5787773623720615
0.7274220032840722,0.947996315751529,0.5456492232698622,0.6575216510041081,0.5798753332359778
0.7282430213464697,0.948025040727544,0.5456637336658244,0.6579383671701513,0.5810051612260065
0.729064039408867,0.9481104078442798,0.545821589183147,0.6580176691633777,0.5812798257633445
0.7298850574712644,0.9486270267443776,0.5458590637180853,0.6583091892087066,0.5815034214131787
0.7307060755336617,0.9488831056919425,0.546284967544532,0.6584385278141266,0.5816228972815977
0.7315270935960592,0.9490089854057723,0.5464904055893215,0.6590375114342845,0.581697290953683
0.7323481116584565,0.9497372174428959,0.5468186231192357,0.6590483813661457,0.5823548039963276
0.7331691297208539,0.9498506473075709,0.5472049279312343,0.6597722675469277,0.5824443060906512
0.7339901477832512,0.9499486418179192,0.5472742790702669,0.6602098375635574,0.5825625477572868
0.7348111658456487,0.94998307687591,0.5473092594851703,0.6607716752313255,0.5828111028243032
0.735632183908046,0.9503110867388661,0.5475440855714885,0.660987657282872,0.5828715847167886
0.7364532019704434,0.9504011621768789,0.5476835271708287,0.6611337965615118,0.5835584565586521
0.7372742200328407,0.9506622697485106,0.548297561479371,0.6615398266869021,0.5836555243825676
0.7380952380952381,0.9507733888087652,0.5484543428370123,0.6617006365569705,0.5842329376561792
0.7389162561576355,0.9514258467841268,0.5491844804145763,0.6619742647881348,0.5845950629990868
0.7397372742200329,0.9521147144385786,0.5494726731282524,0.6622288079766644,0.585487135207674
0.7405582922824302,0.9521212386196299,0.5498241447520275,0.6627494781292413,0.5864253772739593
0.7413793103448276,0.9521303827267183,0.55035217326541,0.6629048300932759,0.586840344153672
0.7422003284072249,0.9525288656307584,0.5513936643325716,0.6633196713160802,0.5869218500042173
0.7430213464696224,0.9526984202917366,0.5514544888510288,0.6639772218820206,0.586981357275161
0.7438423645320197,0.9538805376689226,0.551501477238194,0.6639834363365257,0.587005301269526
0.7446633825944171,0.9541937607323432,0.5516538659937766,0.6645275641044093,0.5872306347200967
0.7454844006568144,0.9542424093476964,0.5525530266443032,0.664853944267732,0.5874759229357712
0.7463054187192119,0.9543160656630567,0.5529018273105417,0.6649642035315009,0.588254278320373
0.7471264367816092,0.9549079462739019,0.5532085130282504,0.6655144001500407,0.5893498375698155
0.7479474548440066,0.9549154280680128,0.5538873128974875,0.6663924311761673,0.5899076005928899
0.7487684729064039,0.9552093615949865,0.5540935361898451,0.6667961717783047,0.5900160042027305
0.7495894909688013,0.9552305865895062,0.555450454480878,0.6674261804457067,0.5904734512109199
0.7504105090311987,0.9556452903730327,0.5558115258664263,0.6685520426387913,0.590833898011422
0.7512315270935961,0.9556564863669985,0.5562025483152713,0.6685996646112587,0.5913235624034501
0.7520525451559934,0.9558013981325555,0.5562334198954703,0.6686586167645291,0.5915402214796429
0.7528735632183908,0.9569191902719189,0.556264898640403,0.6689489607971503,0.5918352114442504
0.7536945812807881,0.9569310742400732,0.5566342987431048,0.6694713513789882,0.5918984244357
0.7545155993431856,0.9570962742534653,0.5576677102471113,0.6698494527237148,0.591956380127521
0.7553366174055829,0.9572178078260918,0.5579263812747955,0.6699401147234637,0.5923055124358934
0.7561576354679803,0.9574845390225613,0.5590495879705938,0.6703488039968275,0.5935268007748992
0.7569786535303776,0.9575174955727112,0.5593813113563404,0.6704580720525685,0.5937407997319791
0.7577996715927751,0.9576582711362979,0.5595748305031296,0.6707946823641959,0.5937909049981467
0.7586206896551724,0.9582806393819199,0.5595839223645664,0.6709204696782194,0.593928511754307
0.7594417077175698,0.9584019004695918,0.5595962117058564,0.6709299419197435,0.5939424274429249
0.7602627257799671,0.9584870738271746,0.5599582105293881,0.6717241069637151,0.5940078595250363
0.7610837438423645,0.9589058443939157,0.5602267253425527,0.6724101373220757,0.5947768450080778
0.7619047619047619,0.959228773360328,0.56030640788035,0.6726799628176979,0.5950224143355641
0.7627257799671593,0.959820422897294,0.5605648076175311,0.6730952796485241,0.59553944227734
0.7635467980295566,0.9602323695791609,0.5609760387069408,0.6739587371808708,0.5958093155048351
0.764367816091954,0.960899867936058,0.5609957828151011,0.6741969136217796,0.5960332785308606
0.7651888341543513,0.96105227830547,0.5615769855585061,0.6749112465238656,0.5968717616016371
0.7660098522167488,0.9613010420407222,0.5618435966553845,0.6757938976400644,0.5986822527656114
0.7668308702791461,0.9616235652907954,0.565101134674011,0.676099548907063,0.5987453757707594
0.7676518883415435,0.9620344294571607,0.5655914979768034,0.676165839553405,0.5988537215084555
0.7684729064039408,0.962567241849617,0.566028131201868,0.6764310445439141,0.5990014954607233
0.7692939244663383,0.9626560530275357,0.5665944422404707,0.6764683489940446,0.5995505004975782
0.7701149425287356,0.9631061014038936,0.5669782239690936,0.6765582626880068,0.5996930050053763
0.770935960591133,0.9631739495711124,0.5669884224688514,0.676829068871624,0.5997991149094453
0.7717569786535303,0.9638015511770207,0.5673515863452118,0.6770942323706864,0.6007485914536406
0.7725779967159278,0.9641715211036282,0.5677027129216077,0.6775112118117342,0.6008051373899894
0.7733990147783252,0.964183692363656,0.5680323429110405,0.6782605814447374,0.6008460405245979
0.7742200328407225,0.9649704687096458,0.5684106003586569,0.67841147219204,0.6013466422227267
0.7750410509031199,0.9649811581778686,0.5686605802427448,0.6784263762720445,0.6017146935108408
0.7758620689655172,0.9650313180663688,0.5688447466110205,0.6790662958154438,0.6021343512038294
0.7766830870279147,0.9654263156913805,0.5689731919169545,0.6791088049322236,0.6025065127309673
0.777504105090312,0.9654510070987304,0.5692439910759843,0.6797802837157699,0.6026919585752786
0.7783251231527094,0.9658250168721909,0.5701848754512179,0.680126724737434,0.6031772544550661
0.7791461412151067,0.9659474667944629,0.5703397770976966,0.6806776514894746,0.6031853955491823
0.7799671592775042,0.9668917707272092,0.5703594082754494,0.6809285866941039,0.6033093926847096
0.7807881773399015,0.9673291806384504,0.5704796894042269,0.6812020766135133,0.6034369107022407
0.7816091954022989,0.9678591695858573,0.5706075714140146,0.6813638716939423,0.6035151690505985
0.7824302134646962,0.9690098449651572,0.570645842156485,0.6814849886195262,0.6050232185542403
0.7832512315270936,0.9690892595144058,0.5719644217311077,0.6820162162928968,0.6060444850242289
0.784072249589491,0.9692857768585665,0.5723946300127053,0.6820957839992869,0.6060837732896354
0.7848932676518884,0.9694532865835591,0.573288592858423,0.6821843486451383,0.6061742680193898
0.7857142857142857,0.9694687746418809,0.5736592936005845,0.6823722339506882,0.6063987669083958
0.7865353037766831,0.9698412639076417,0.5743130779577534,0.6838402240920873,0.6068181957121432
0.7873563218390804,0.9699123022869386,0.5744465090640789,0.6840456077793693,0.6072172760995864
0.7881773399014779,0.9703451886295097,0.5749145173718264,0.6842190307896641,0.6075200682646897
0.7889983579638752,0.9706456697563923,0.5756391469104963,0.6854796811560908,0.6081509246743705
0.7898193760262726,0.9711724365550316,0.5759913540434608,0.6862294749644318,0.608254651410868
0.7906403940886699,0.9714343976901975,0.5760672612800686,0.6865163173698375,0.608512700414151
0.7914614121510674,0.971598143901987,0.5762550828619937,0.686595365515652,0.6086460273288243
0.7922824302134647,0.9718918358857438,0.5762724546219613,0.6866590887702647,0.6087761352146377
0.7931034482758621,0.971954247810734,0.5762816772197835,0.6869266486713475,0.6090269227865572
0.7939244663382594,0.9720480718704159,0.57696277043034,0.687103765047746,0.6094294959674983
0.7947454844006568,0.9721971018578293,0.5769943638516027,0.6876730041732683,0.609802096613711
0.7955665024630542,0.9728776673657888,0.5772844748869703,0.6883311790859422,0.6099103919173526
0.7963875205254516,0.9729676529558645,0.5776972067971484,0.6890114857516078,0.6100309821127963
0.7972085385878489,0.9730877614999845,0.5792103535437116,0.6893798328371044,0.610439729035097
0.7980295566502463,0.9733667704174732,0.5792197799741413,0.6894560045917594,0.6118714351796494
0.7988505747126436,0.9737321939468354,0.5793418775636368,0.6896636628729239,0.6119102978607452
0.7996715927750411,0.9742154983288801,0.5807819531379103,0.6900147032045237,0.612352230409261
0.8004926108374384,0.9748897949783993,0.5826443237524911,0.6902657392544899,0.6140742682309928
0.8013136288998358,0.97510608492288,0.5831332605134687,0.6903688893671,0.614836996373066
0.8021346469622331,0.9751699930018907,0.5832689509732267,0.6905974497564028,0.6149265617249997
0.8029556650246306,0.975959803792833,0.5832977286566825,0.6912060267060436,0.6150755302119264
0.8037766830870279,0.9762262312657077,0.583572450420537,0.6912780491486489,0.6153993555020157
0.8045977011494253,0.9765699358622333,0.58358903645106,0.691863453016391,0.6154384292245654
0.8054187192118226,0.9768064552251207,0.5841326637231982,0.6922574721077981,0.6160540838564252
0.80623973727422,0.9771998872569413,0.5853545378990256,0.6923054683616999,0.616064053030976
0.8070607553366174,0.9772428460624781,0.5860881996133822,0.69325752752589,0.6163160066221369
0.8078817733990148,0.9776971565028834,0.5862966217114157,0.6934440883002695,0.6165825759633147
0.8087027914614121,0.9778688197368295,0.5866133008991683,0.693505752245578,0.61675205877716
0.8095238095238095,0.9780253106247391,0.5870687332697232,0.6955742671398268,0.6172389829558657
0.8103448275862069,0.9780621368585515,0.5876916176746017,0.6956070184042341,0.6174735900429896
0.8111658456486043,0.9787358237775532,0.5881158293164376,0.6957248717764452,0.6190651416564565
0.8119868637110016,0.9788829336756582,0.5882336383354889,0.6957807089166131,0.6192075772838355
0.812807881773399,0.9791831165715716,0.588270551497231,0.6962459144867766,0.6198846065014338
0.8136288998357963,0.9792794733367729,0.588919585276296,0.6963033878392005,0.6202191291741184
0.8144499178981938,0.9794293634526977,0.5890609318336599,0.696504415449175,0.6203931336775498
0.8152709359605911,0.9795969603114019,0.5896693453877869,0.6970980834998085,0.6204754536632566
0.8160919540229885,0.9802093792507915,0.5899044735939849,0.697752159191368,0.6205418642607353
0.8169129720853858,0.9804334657049745,0.5906690238927426,0.6984118778186109,0.6210283266807837
0.8177339901477833,0.9808086919147848,0.5906765475444209,0.6992421313288446,0.6210639879241749
0.8185550082101807,0.9809070818067005,0.5907165308298864,0.6992497793654383,0.6239144596598363
0.819376026272578,0.9812070833992054,0.5910201749786756,0.6997105864883166,0.6251267260062416
0.8201970443349754,0.9815721522692944,0.5910663779700432,0.6998376539488921,0.6253253205842014
0.8210180623973727,0.9818957988041324,0.5911109016432284,0.7011251885257381,0.6256641977730717
0.8218390804597702,0.9820508474101743,0.5914442871516524,0.7012661994100996,0.6259365882617507
0.8226600985221675,0.9820950375730261,0.5917628503621335,0.7022369502083265,0.6274268860461772
0.8234811165845649,0.982150774844859,0.5918011453721138,0.7026578465821531,0.6274646572365112
0.8243021346469622,0.9828643710681175,0.5918382707102583,0.7034404561474693,0.6274840176597499
0.8251231527093597,0.9830720543655399,0.5922359232028965,0.7035383694383838,0.6280385493351496
0.825944170771757,0.9833888654691867,0.5923263320828608,0.7038558541272064,0.6285361422060532
0.8267651888341544,0.9834721170973502,0.5927101219109889,0.7043119255613314,0.6286839452619928
0.8275862068965517,0.9835922505788639,0.5930084839741949,0.7048362011835227,0.6294683475321804
0.8284072249589491,0.9836658526671626,0.5936336886198994,0.7050753945060423,0.629992776744409
0.8292282430213465,0.9845613802433688,0.5945057213010199,0.7055771654218514,0.6306896817391766
0.8300492610837439,0.9846810010978654,0.5947852897930899,0.7057839880834001,0.6313710455362439
0.8308702791461412,0.9848377844892076,0.5960464449992695,0.7063120739044139,0.6316253108284349
0.8316912972085386,0.9848633726747381,0.5961672221125651,0.7068079349247356,0.6325426356525634
0.8325123152709359,0.9850329297362461,0.5968404945545233,0.7068353036569461,0.6325936203134782
0.8333333333333334,0.9851385437937369,0.5969940235969214,0.7070631156791788,0.6327697947762193
0.8341543513957307,0.9853126654479193,0.5989480679268202,0.7077084666930419,0.6333133263222721
0.8349753694581281,0.9853587222251381,0.5992045855538533,0.707865335890293,0.6334174187434876
0.8357963875205254,0.9854908534289349,0.5992271687761312,0.7081681802299412,0.6334870205521146
0.8366174055829229,0.9860031327507782,0.5994785884666687,0.7082080938199603,0.6335801497616351
0.8374384236453202,0.9862608187994395,0.6000541825253753,0.70889566152123,0.6336886541639515
0.8382594417077176,0.9865966081067645,0.6003309568951043,0.7091507586714236,0.6345628992055286
0.8390804597701149,0.9872690454195132,0.6004495615767154,0.7092856426307274,0.6346506187683979
0.8399014778325123,0.9877479472308386,0.6006566889385319,0.7095250589787144,0.6346529869628886
0.8407224958949097,0.9877539316982882,0.6010843394413163,0.7096014396502882,0.6351030263455743
0.8415435139573071,0.9889605912519436,0.6012107537233937,0.7100189011885969,0.6351534476244337
0.8423645320197044,0.989243493313804,0.6017071167199148,0.7101882261410134,0.6356270385777963
0.8431855500821018,0.990239594347802,0.6017616307456947,0.7104758426855167,0.635906933905015
0.8440065681444991,0.9903003979786071,0.6027656444788495,0.7104860588072629,0.6360485416794361
0.8448275862068966,0.9903359597410408,0.6029732063658617,0.7107486878527347,0.6366282317527173
0.8456486042692939,0.9903560267142478,0.6041346063225999,0.7116646101745022,0.6373997729383021
0.8464696223316913,0.9906040881801381,0.6043130997571002,0.7122683905115947,0.6390306412551842
0.8472906403940886,0.9907955017139602,0.6048999028395879,0.7129331364674714,0.6391265370271639
0.8481116584564861,0.9908067710530764,0.6054849038655691,0.7139509129975571,0.6392285064806488
0.8489326765188834,0.9910065207022952,0.6057752136594273,0.7139676911901213,0.6402869191258532
0.8497536945812808,0.9913098767969902,0.6057813150036521,0.7139795679615815,0.6414989951245321
0.8505747126436781,0.9921320192567872,0.608851812534787,0.7141622685165802,0.6415435360043467
0.8513957307060755,0.992335814662657,0.6090178306763343,0.7148529428640256,0.6418147188537462
0.8522167487684729,0.992634520229419,0.609289081905974,0.7153040965879911,0.6418180701145682
0.8530377668308703,0.9933001895582865,0.6096869243231685,0.7158485083159569,0.6418625764481056
0.8538587848932676,0.9938538790541125,0.6109769570572956,0.7161156849834708,0.6441080737101429
0.854679802955665,0.9942934644461318,0.6113570081570866,0.7167852098193958,0.6452209431822515
0.8555008210180624,0.9947075625477685,0.6118669391173185,0.7168885572104171,0.6454298631621216
0.8563218390804598,0.9948358152100254,0.6119191630055123,0.7173244764575941,0.6458134182839141
0.8571428571428571,0.9949389829077934,0.6127287464896811,0.7175835531644149,0.6460680479962936
0.8579638752052545,0.9952452516155151,0.6132178741603463,0.7180042507479231,0.6462084731910247
0.8587848932676518,0.9961151439561655,0.6133542090818378,0.72006748671109,0.6462658015085888
0.8596059113300493,0.996396366253168,0.6134408595474056,0.7202350483874259,0.6478354242813097
0.8604269293924466,0.9966129996259769,0.6146617915884692,0.7205563097782867,0.6480386800667972
0.861247947454844,0.9968453065619642,0.6148862436285911,0.720633934217514,0.6493072169350517
0.8620689655172413,0.997299301688084,0.6155509022210871,0.7212499896909162,0.6505630850931292
0.8628899835796388,0.9978770751138716,0.6157941952365649,0.7214773601901362,0.6513094970977822
0.8637110016420362,0.9981536166320996,0.6162153433904878,0.7215427303115161,0.6520795298547042
0.8645320197044335,0.9990918649252627,0.6181202783390513,0.722417443747544,0.6530056366308264
0.8653530377668309,0.9991840672278877,0.6181943688902907,0.72316049142026,0.6530292138387812
0.8661740558292282,0.9998172795414386,0.6182142197820801,0.7234096088129066,0.6531655368493161
0.8669950738916257,0.9999736818271009,0.6185912718081413,0.723600954043437,0.6537870003070342
0.867816091954023,1.0001646937471116,0.6186725494512864,0.724157222108791,0.6540093778096446
0.8686371100164204,1.0003021538584875,0.618794621859732,0.7255072812415145,0.6550597301067433
0.8694581280788177,1.0008632692590267,0.6197846330838139,0.7257203798933838,0.655608996076911
0.8702791461412152,1.0010659903194659,0.6200221799045852,0.7269170279039523,0.6556620528938738
0.8711001642036125,1.0026317747988238,0.6201809985210425,0.727642674404283,0.6559813646106872
0.8719211822660099,1.0035902922366273,0.6211459572558251,0.7278633067511924,0.6560083455850558
0.8727422003284072,1.0038932754824588,0.6216280661016063,0.7292572776707915,0.6561842486633003
0.8735632183908046,1.0045171465557032,0.6236697600061725,0.7305969164032642,0.6566809065913856
0.874384236453202,1.0052434715118577,0.6237391030538958,0.7306599166461616,0.6567616622388696
0.8752052545155994,1.0057421688094819,0.6250962703905218,0.7321545656434127,0.6585677548883818
0.8760262725779967,1.0065068850935592,0.6252604093545381,0.7322196135651449,0.6586836925969434
0.8768472906403941,1.0065243844845326,0.625284564061335,0.7326685567799367,0.6596742009183044
0.8776683087027914,1.0067425988530752,0.6252949558535305,0.7328824072371999,0.6599014373678586
0.8784893267651889,1.0071828366308158,0.6254658998153918,0.7328945988011772,0.660316871130566
0.8793103448275862,1.0074328914548405,0.6257794410538241,0.733552317278587,0.6611883192787686
0.8801313628899836,1.0074660955298596,0.6259971113500203,0.7338439319653185,0.6611905596418136
0.8809523809523809,1.0075943875800306,0.6265896483250573,0.7353558643633634,0.6623936975122917
0.8817733990147784,1.0080767459032474,0.6272418899384088,0.7370139189719307,0.6627839611962585
0.8825944170771757,1.0082441332034449,0.6276036850489348,0.7379380038687856,0.6639213990640939
0.8834154351395731,1.0083360131991563,0.6281545826211238,0.7380030633068893,0.6655204505814571
0.8842364532019704,1.008408063464893,0.6282341980280471,0.7384216233974149,0.6667015490145237
0.8850574712643678,1.0091349861873764,0.6284649960773164,0.7385749390565847,0.6668411703254242
0.8858784893267652,1.0093807190901853,0.6296415058914386,0.7393573543117726,0.6668722112298775
0.8866995073891626,1.0094620557850538,0.6301654079778843,0.7397802170646612,0.6676198152786835
0.8875205254515599,1.00969260827321,0.6305509030625783,0.7398097924353599,0.6679315994966875
0.8883415435139573,1.01012416961604,0.6319817904076519,0.7399721291434453,0.6680829856583127
0.8891625615763546,1.0111712522955163,0.6321386095566656,0.7407934651719669,0.6686495830606195
0.8899835796387521,1.0114940573511615,0.6338496096764511,0.7415374988682493,0.6706930164649337
0.8908045977011494,1.011494987419228,0.6344921586433971,0.7418960358120219,0.6707892247973308
0.8916256157635468,1.0117409967370519,0.6347570416617548,0.7418967608653412,0.6710168634266779
0.8924466338259441,1.0128448518937982,0.6369293303073397,0.7422445614027349,0.671118654396101
0.8932676518883416,1.0129866441036413,0.6382592771925988,0.7426890243737236,0.6729835453203319
0.8940886699507389,1.0142930884172607,0.6390353602760865,0.7430141060454708,0.6730876574465713
0.8949096880131363,1.0159420429001924,0.6405502686132295,0.7430194970921447,0.6735437113230329
0.8957307060755336,1.0159978758943669,0.6417966355317736,0.744459986763996,0.6751091041511134
0.896551724137931,1.0164189964995907,0.6424794126593006,0.7445067163109954,0.6753293517549868
0.8973727422003284,1.0164266486502032,0.6447342135889794,0.7449591132321497,0.6764554648217178
0.8981937602627258,1.0167313078337274,0.6460143326341002,0.7457339564328175,0.6766771381584381
0.8990147783251231,1.0169126605816212,0.6473824895199365,0.7465411531951986,0.6767284145289627
0.8998357963875205,1.0170055831930358,0.6474887094028664,0.7477463091270757,0.6770527789466199
0.9006568144499179,1.017413865461841,0.6475084322116875,0.7480045274260553,0.6772109848218759
0.9014778325123153,1.0193057383444215,0.6488304303565712,0.7497449212890948,0.6777176131282098
0.9022988505747126,1.0197078539971312,0.6496497326763652,0.7498121425528168,0.6782896999261466
0.90311986863711,1.0197204244688103,0.6497096538695106,0.7504236086187528,0.679580133834174
0.9039408866995073,1.0197613032281243,0.6497223848043551,0.7511267614302499,0.6797062629638677
0.9047619047619048,1.0199445791497004,0.649879040955229,0.7526642216695957,0.6798175272803518
0.9055829228243021,1.020153366246938,0.6505551084470783,0.7527970795162959,0.6800266836404184
0.9064039408866995,1.0202109189387418,0.6509866010086822,0.7539280794928958,0.680105254382826
0.9072249589490968,1.0206230151994788,0.6511902843623469,0.7540182596201158,0.6812120983602482
0.9080459770114943,1.0209307591433971,0.6533311302622781,0.7544622835900056,0.6816156145557697
0.9088669950738916,1.0216162859602196,0.653587308140718,0.7546490392549511,0.6817612440859216
0.909688013136289,1.02212258099337,0.6561487657467489,0.7548413158493604,0.6821762418428398
0.9105090311986864,1.0222489408550055,0.6562106500266282,0.7558928561068256,0.6825793240168889
0.9113300492610837,1.0226446940152445,0.6579827558182474,0.7569740050568114,0.6846591590280156
0.9121510673234812,1.0227456286130074,0.6600399090508033,0.7578266622162699,0.6852431114297849
0.9129720853858785,1.022829738948106,0.660070979161393,0.7583056623551163,0.6854027043109997
0.9137931034482759,1.0229560994332823,0.6612907893704421,0.7587224480906068,0.6859417398337017
0.9146141215106732,1.0230175150020622,0.6615946403655761,0.7595421987716343,0.6875060484915999
0.9154351395730707,1.0230282168325904,0.6617104856149552,0.7614999701862669,0.6877900177345326
0.916256157635468,1.0231620518068065,0.6631863095379438,0.7619912366113948,0.688856950643314
0.9170771756978654,1.0231678955111776,0.6632756994972304,0.7650769607652979,0.6895793940513261
0.9178981937602627,1.023974644777997,0.6633556584602384,0.7654173876423853,0.6898207624303043
0.9187192118226601,1.0242705250024253,0.6649320376325842,0.7659809512807062,0.6899913747786192
0.9195402298850575,1.0260255217221692,0.6654171971085243,0.7667179547829966,0.6912258207376121
0.9203612479474549,1.0261191216793766,0.6655593038895372,0.7670919252271365,0.6912263863010479
0.9211822660098522,1.026296983151237,0.6672064499803778,0.7671761577600855,0.6916717071793428
0.9220032840722496,1.02649533808213,0.6688174375871166,0.7685105418097303,0.6917831346337544
0.922824302134647,1.026609399035646,0.6707975717001756,0.7688406578344471,0.6920141620866596
0.9236453201970444,1.0274550649650631,0.6710709652146841,0.7689065668359486,0.6941550629148673
0.9244663382594417,1.0283137048456548,0.6717662264130895,0.769373602063663,0.6954343835135752
0.9252873563218391,1.0296069595459185,0.6730526237943336,0.7697394658852144,0.6956808597897611
0.9261083743842364,1.0311394848098239,0.6747326760424303,0.770056809456255,0.6960524628916616
0.9269293924466339,1.0321621979924964,0.6759313483118944,0.7703866506179953,0.696140690815992
0.9277504105090312,1.0323239692407773,0.6770640880938059,0.7704783511165525,0.6964261876198931
0.9285714285714286,1.0323294359134758,0.6779389811913179,0.770512359267783,0.6990176110019755
0.9293924466338259,1.0325089361318671,0.678204466753762,0.7728802868196204,0.6990780576391121
0.9302134646962233,1.0329375764659217,0.6801113326848206,0.773938262067488,0.7014469539390153
0.9310344827586207,1.0331431440533305,0.6809187498998531,0.7740993248798437,0.7023598022851989
0.9318555008210181,1.0349007756501494,0.6850603263452899,0.7747025563683076,0.7037256972138084
0.9326765188834154,1.0367670939108633,0.6850607553639149,0.7757699518031201,0.7045089208724334
0.9334975369458128,1.0385665611366512,0.6863745685106662,0.7765864034970877,0.705669130325309
0.9343185550082101,1.0385701212156466,0.6864757840151909,0.7775915210936915,0.706840398152963
0.9351395730706076,1.0393101421285376,0.6872530433672968,0.7789215353805847,0.7069306725168666
0.9359605911330049,1.0399048521922736,0.6874182773900855,0.7789409613471251,0.7084380742125637
0.9367816091954023,1.0414979111637537,0.6879009071175806,0.7790177641827263,0.7086727650178248
0.9376026272577996,1.042726104159462,0.6894637253507856,0.7793546210267324,0.7093973528306436
0.9384236453201971,1.0429351644763862,0.6909962779427702,0.7795288368121747,0.7100172663383859
0.9392446633825944,1.0450903498099673,0.6931847478974602,0.7802358541964689,0.7111270148331436
0.9400656814449918,1.0459765970137724,0.6950692269519202,0.7827231581647155,0.7111521006873003
0.9408866995073891,1.0467509801925292,0.695095206044146,0.7849160671190393,0.7119296074443349
0.9417077175697866,1.0469940036470087,0.6982565283815718,0.7854485931655412,0.7145759707700716
0.9425287356321839,1.0470587216422265,0.6992916790001009,0.7874598479065705,0.7155286492838521
0.9433497536945813,1.0474528806585062,0.7004441330700315,0.7877357064851291,0.7157904480133035
0.9441707717569786,1.0479424472691263,0.7038827556027015,0.7918635908531367,0.7161742025225641
0.944991789819376,1.0497159902764632,0.7049195966263423,0.7920258868121707,0.7168309604354383
0.9458128078817734,1.0497306956967505,0.7049544347591564,0.7923725620619647,0.7187448909760062
0.9466338259441708,1.050178950171505,0.7062730268581883,0.7925752382618947,0.7190708686833005
0.9474548440065681,1.0508952256436885,0.7066608474177851,0.800662038493689,0.7198782359523307
0.9482758620689655,1.0537047255490688,0.7068047407621075,0.800718837331318,0.7230696789637053
0.9490968801313628,1.0559996747094884,0.7076783555143845,0.8042763352128942,0.7260864523786846
0.9499178981937603,1.0560485377737205,0.709152047144708,0.8048969066328601,0.728007647550161
0.9507389162561576,1.056076341860979,0.7108960671922158,0.8071625370678992,0.7285951654765707
0.951559934318555,1.056868362122182,0.7119161475148581,0.8084156258571542,0.7290227726691665
0.9523809523809523,1.059629058388838,0.7150429347781091,0.8084506390189391,0.7346211817513056
0.9532019704433498,1.0646655277144939,0.715749248948654,0.8099332442194278,0.7356271008537562
0.9540229885057471,1.0654615503271372,0.7170009001119945,0.8103052150047776,0.7365234547071099
0.9548440065681445,1.0657920509976855,0.7193000237636447,0.8116116665796038,0.7396002305965577
0.9556650246305419,1.0660881849831263,0.7203775776153416,0.811940166133622,0.7402918664066198
0.9564860426929392,1.0688422665252444,0.7209990467532628,0.812044219413472,0.7418037898297606
0.9573070607553367,1.069734482830471,0.7215839421340904,0.813264585468925,0.742613332633947
0.958128078817734,1.0703902495914135,0.721796601963157,0.8145602968963355,0.7434212105114129
0.9589490968801314,1.0725383325093065,0.7220563698429212,0.8173440451167029,0.7483671896851914
0.9597701149425287,1.0725700124574185,0.722450685201246,0.8180444107962894,0.7488596832061961
0.9605911330049262,1.0736426939137076,0.7231247844466322,0.8199701343273871,0.7550083752680438
0.9614121510673235,1.0737547268932737,0.7234874191500487,0.8238485990445573,0.7617957315093085
0.9622331691297209,1.0754237178820543,0.7245470265707731,0.824865143127004,0.767616642245071
0.9630541871921182,1.0757390463780916,0.727224709005389,0.8268648437863009,0.767694073852002
0.9638752052545156,1.0765026625118785,0.7309780849385541,0.8272172530062925,0.7680391659811432
0.964696223316913,1.077276513789407,0.7347108688949261,0.8288519316653895,0.7727806904166497
0.9655172413793104,1.082104887505546,0.7354898410601648,0.8297521568311229,0.7766993666419544
0.9663382594417077,1.0828141369846243,0.7381732153635338,0.8312964236308756,0.7807630922756504
0.9671592775041051,1.084495022109704,0.7400564842579409,0.8320500648857773,0.795034471670653
0.9679802955665024,1.0866629434899522,0.7426381891008532,0.8347705117711882,0.7957779790023216
0.9688013136288999,1.0878153264983046,0.7435249694929449,0.8359776275384209,0.796127203407528
0.9696223316912972,1.0906216290184987,0.7457210864908328,0.8378542677415158,0.7966752210574832
0.9704433497536946,1.09173956268491,0.7458059278920971,0.8419594825674683,0.7978322341142374
0.9712643678160919,1.0917626876869508,0.7462387265545978,0.8430269175105736,0.7981328066289439
0.9720853858784894,1.0933755999076342,0.7466039350419705,0.8442467171578663,0.7987645041421118
0.9729064039408867,1.0980559434366952,0.7514436644069092,0.8461798045035533,0.8029403439000877
0.9737274220032841,1.104183445279142,0.7551890124549286,0.8489754337007117,0.808129707483099
0.9745484400656814,1.1050126350344627,0.7588087922445683,0.8586857808122537,0.8081791209246353
0.9753694581280788,1.1055577160589296,0.7610484821180148,0.8606317295774666,0.8095519847161806
0.9761904761904762,1.1100569912237133,0.7627051409926097,0.8642577399067493,0.8120833260451791
0.9770114942528736,1.115663487257604,0.7632954048024748,0.8664025063581983,0.8138757324937048
0.9778325123152709,1.1177068975366795,0.7763044600440877,0.8669968120851462,0.8182166333707755
0.9786535303776683,1.1251851769455026,0.7776771339293769,0.8713323716736776,0.8345316034190841
0.9794745484400657,1.135241939355498,0.7815137279831835,0.8759367678201001,0.8432593032179038
0.9802955665024631,1.1373942986536048,0.781752353280299,0.8786373184905086,0.8448027628069961
0.9811165845648604,1.1390328109609846,0.7863414447540703,0.8788627109804567,0.8469692293677425
0.9819376026272578,1.1413642496869214,0.7911347632460234,0.882197681278905,0.8602796005556498
0.9827586206896551,1.1677726624652316,0.7956062910081424,0.8894164220006977,0.8634940410650641
0.9835796387520526,1.169496165873445,0.812509981150948,0.9027810860027311,0.8647379482137115
0.9844006568144499,1.200924226141914,0.8158978985965057,0.9052181635813228,0.883278167781551
0.9852216748768473,1.2156567342586788,0.8336522928310921,0.9083633785802453,0.8969239709775277
0.9860426929392446,1.2659828929755021,0.8434542407799642,0.9451474840948969,0.9108244350878902
0.986863711001642,1.2807402311432086,0.865944479254183,0.9488956272012797,0.9265918350330249
0.9876847290640394,1.3309677141472458,0.8859800703596804,0.9502452935269071,0.9662990076584909
0.9885057471264368,1.349451518204388,0.9582476231315558,0.9616504064478241,1.0010454438609642
0.9893267651888341,1.3669812228758424,1.0095672883947084,0.975955347645149,1.001973762562388
0.9901477832512315,1.4968919842978656,1.0147869448602376,0.9777549415767889,1.0043184278086486
0.9909688013136289,1.5143057216333118,1.0345914539574217,1.0036004669834362,1.0057656090896585
0.9917898193760263,1.5296950201656256,1.0449223646176067,1.04341396354478,1.0278531930306856
0.9926108374384236,1.5694135270646241,1.053208990739827,1.0526831933195433,1.0533292990827159
0.993431855500821,10.0,1.1001193680660468,1.0802066872848768,1.0785206614632696
0.9942528735632183,10.0,1.1356366381325698,1.1542546235607891,1.1099591604461692
0.9950738916256158,10.0,1.1651507542448234,1.1577681021570307,1.1635043189608547
0.9958949096880131,10.0,1.2994305479301471,1.2123790115721773,1.1870936993259618
0.9967159277504105,10.0,1.3129393016345468,1.2657152985194433,1.311821663656707
0.9975369458128078,10.0,10.0,1.3009326563385852,1.357997877667286
0.9983579638752053,10.0,10.0,10.0,10.0
0.9991789819376026,10.0,10.0,10.0,10.0
1.0,10.0,10.0,10.0,10.0


==> data/eigen_graph_biological_16/matrix_vector_product_count.csv <==
matrix\type,BFloat16,Float16,LinearTakum16,Posit16
bio/bio-CE-GT,51,116,107,95
bio/bio-CE-HT,-Inf,-Inf,-Inf,-Inf
bio/bio-CE-LC,51,127,185,131
bio/bio-DM-HT,-Inf,138,175,194
bio/bio-DM-LC,69,133,175,142
bio/bio-HS-HT,58,102,96,125
bio/bio-HS-LC,24,84,79,91
bio/bio-SC-CC,57,86,109,110
bio/bio-SC-GT,42,76,78,72
bio/bio-SC-LC,43,92,87,104
bio/bio-SC-TS,56,78,86,108
bio/bio-WormNet-v3-benchmark,-Inf,69,75,56
bio/bio-celegans,50,104,105,86
bio/bio-celegans-dir,63,99,113,114
bio/bio-diseasome,50,94,102,100
bio/bio-dmela,24,142,140,134
bio/bio-grid-fission-yeast,52,102,107,104
bio/bio-grid-fruitfly,24,99,111,107
bio/bio-grid-human,-Inf,120,151,153
bio/bio-grid-mouse,-Inf,-Inf,-Inf,-Inf
bio/bio-grid-plant,-Inf,-Inf,-Inf,-Inf
bio/bio-grid-worm,-Inf,96,139,121
bio/bio-yeast,45,188,181,159
bio/bio-yeast-protein-inter,46,153,134,177
bn/bn-cat-mixed-species_brain_1,24,65,66,67
bn/bn-fly-drosophila_medulla_1,51,105,130,76
bn/bn-macaque-rhesus_brain_1,44,103,80,105
bn/bn-macaque-rhesus_brain_2,24,24,34,24
bn/bn-macaque-rhesus_cerebral-cortex_1,24,56,68,63
bn/bn-macaque-rhesus_interareal-cortical-network_2,24,24,24,24
bn/bn-mouse-kasthuri_graph_v4,49,106,124,134
bn/bn-mouse_brain_1,24,70,82,66
bn/bn-mouse_retina_1,24,129,119,126
bn/bn-mouse_visual-cortex_1,36,24,24,24
bn/bn-mouse_visual-cortex_2,32,31,32,30
eco/eco-everglades,35,48,48,66
eco/eco-florida,43,61,61,62
eco/eco-foodweb-baydry,41,61,61,61
eco/eco-foodweb-baywet,41,55,67,55
eco/eco-mangwet,43,66,66,66
eco/eco-stmarks,33,50,51,51
protein/DD_g1,51,98,95,100
protein/DD_g10,56,68,68,74
protein/DD_g100,51,95,144,126
protein/DD_g1000,49,75,77,106
protein/DD_g1001,55,66,91,68
protein/DD_g1002,57,73,76,75
protein/DD_g1003,39,54,54,54
protein/DD_g1004,57,74,103,81
protein/DD_g1005,50,91,117,99
protein/DD_g1006,51,85,103,109
protein/DD_g1007,57,94,91,99
protein/DD_g1008,52,98,99,104
protein/DD_g1009,54,85,103,91
protein/DD_g101,55,84,109,91
protein/DD_g1010,46,78,81,88
protein/DD_g1011,48,56,58,56
protein/DD_g1012,51,95,84,91
protein/DD_g1013,44,75,76,76
protein/DD_g1014,39,75,75,76
protein/DD_g1015,49,73,74,85
protein/DD_g1016,57,89,93,91
protein/DD_g1017,62,107,107,107
protein/DD_g1018,45,109,112,111
protein/DD_g1019,51,92,96,121
protein/DD_g102,61,122,110,99
protein/DD_g1020,56,100,101,91
protein/DD_g1021,62,91,93,81
protein/DD_g1022,68,83,81,79
protein/DD_g1023,57,92,112,106
protein/DD_g1024,60,80,89,87
protein/DD_g1025,55,84,90,90
protein/DD_g1026,62,85,103,110
protein/DD_g1027,50,99,82,101
protein/DD_g1028,55,73,74,75
protein/DD_g1029,51,67,83,82
protein/DD_g103,62,79,85,81
protein/DD_g1030,66,88,90,91
protein/DD_g1031,44,65,69,68
protein/DD_g1032,50,90,112,99
protein/DD_g1033,56,85,104,86
protein/DD_g1034,49,84,97,84
protein/DD_g1035,50,62,63,63
protein/DD_g1036,43,85,89,90
protein/DD_g1037,48,76,89,88
protein/DD_g1038,50,92,100,130
protein/DD_g1039,49,67,68,68
protein/DD_g104,63,99,135,142
protein/DD_g1040,49,74,76,76
protein/DD_g1041,50,85,85,87
protein/DD_g1042,44,81,89,89
protein/DD_g1043,43,95,112,118
protein/DD_g1044,61,78,97,90
protein/DD_g1045,50,74,88,83
protein/DD_g1046,45,110,111,102
protein/DD_g1047,56,89,91,91
protein/DD_g1048,55,73,75,74
protein/DD_g1049,49,94,90,113
protein/DD_g105,56,90,122,92
protein/DD_g1050,61,98,107,112
protein/DD_g1051,50,88,89,88
protein/DD_g1052,56,88,96,88
protein/DD_g1053,49,85,87,86
protein/DD_g1054,57,84,90,90
protein/DD_g1055,49,87,89,83
protein/DD_g1056,49,70,78,72
protein/DD_g1057,57,99,98,99
protein/DD_g1058,48,71,78,81
protein/DD_g1059,52,100,104,96
protein/DD_g106,61,94,95,101
protein/DD_g1060,50,116,118,112
protein/DD_g1061,56,95,93,110
protein/DD_g1062,58,89,92,91
protein/DD_g1063,58,89,111,103
protein/DD_g1064,62,88,100,93
protein/DD_g1065,55,83,83,95
protein/DD_g1066,49,80,80,89
protein/DD_g1067,48,80,100,99
protein/DD_g1068,44,83,87,86
protein/DD_g1069,57,71,71,72
protein/DD_g107,59,83,84,92
protein/DD_g1070,50,87,70,69
protein/DD_g1071,44,48,48,48
protein/DD_g1072,52,86,93,88
protein/DD_g1073,47,74,72,79
protein/DD_g1074,45,105,76,108
protein/DD_g1075,63,90,134,97
protein/DD_g1076,63,118,119,134
protein/DD_g1077,50,82,88,88
protein/DD_g1078,62,80,93,94
protein/DD_g1079,49,93,89,89
protein/DD_g108,63,99,101,102
protein/DD_g1080,45,83,108,86
protein/DD_g1081,49,110,99,111
protein/DD_g1082,45,74,76,77
protein/DD_g1083,62,97,104,103
protein/DD_g1084,44,92,98,100
protein/DD_g1085,48,75,76,76
protein/DD_g1086,56,93,138,101
protein/DD_g1087,44,92,94,90
protein/DD_g1088,49,94,102,95
protein/DD_g1089,43,91,97,91
protein/DD_g109,57,90,78,96
protein/DD_g1090,48,58,71,66
protein/DD_g1091,62,78,100,99
protein/DD_g1092,63,69,74,69
protein/DD_g1093,42,76,76,76
protein/DD_g1094,51,81,76,84
protein/DD_g1095,52,89,108,103
protein/DD_g1096,51,92,101,100
protein/DD_g1097,52,105,101,129
protein/DD_g1098,56,101,102,98
protein/DD_g1099,56,86,107,88
protein/DD_g11,47,83,102,85
protein/DD_g110,44,95,93,102
protein/DD_g1100,50,67,73,74
protein/DD_g1101,48,57,58,58
protein/DD_g1102,50,76,78,77
protein/DD_g1103,51,94,107,96
protein/DD_g1104,50,86,89,89
protein/DD_g1105,44,74,87,87
protein/DD_g1106,51,69,71,69
protein/DD_g1107,61,91,93,99
protein/DD_g1108,50,78,73,79
protein/DD_g1109,49,89,89,88
protein/DD_g111,63,93,92,100
protein/DD_g1110,49,80,85,86
protein/DD_g1111,56,87,85,84
protein/DD_g1112,43,85,91,92
protein/DD_g1113,50,94,100,101
protein/DD_g1114,42,67,68,73
protein/DD_g1115,42,73,103,103
protein/DD_g1116,50,86,87,88
protein/DD_g1117,57,60,60,60
protein/DD_g1118,39,95,96,97
protein/DD_g1119,57,91,91,92
protein/DD_g112,56,102,104,104
protein/DD_g1120,42,78,79,79
protein/DD_g1121,45,80,80,80
protein/DD_g1122,51,98,113,85
protein/DD_g1123,54,66,90,91
protein/DD_g1124,51,85,92,101
protein/DD_g1125,51,90,111,110
protein/DD_g1126,52,58,60,60
protein/DD_g1127,50,82,82,82
protein/DD_g1128,56,79,82,76
protein/DD_g1129,62,76,83,109
protein/DD_g113,45,98,82,88
protein/DD_g1130,56,101,118,101
protein/DD_g1131,55,75,79,72
protein/DD_g1132,68,69,74,74
protein/DD_g1133,57,80,95,79
protein/DD_g1134,45,83,83,95
protein/DD_g1135,56,86,110,110
protein/DD_g1136,44,79,80,97
protein/DD_g1137,50,88,91,97
protein/DD_g1138,50,82,83,85
protein/DD_g1139,55,74,80,82
protein/DD_g114,51,101,116,97
protein/DD_g1140,49,69,89,89
protein/DD_g1141,62,92,98,99
protein/DD_g1142,50,74,74,74
protein/DD_g1143,49,74,73,74
protein/DD_g1144,49,74,75,74
protein/DD_g1145,69,84,111,86
protein/DD_g1146,51,78,91,86
protein/DD_g1147,56,76,75,94
protein/DD_g1148,55,90,93,99
protein/DD_g1149,62,73,86,75
protein/DD_g115,52,110,95,125
protein/DD_g1150,52,102,105,98
protein/DD_g1151,51,82,101,83
protein/DD_g1152,51,96,116,97
protein/DD_g1153,38,65,66,67
protein/DD_g1154,51,101,98,106
protein/DD_g1155,43,95,91,92
protein/DD_g1156,57,78,91,85
protein/DD_g1157,43,74,74,68
protein/DD_g1158,50,85,86,81
protein/DD_g1159,62,76,91,85
protein/DD_g116,56,85,84,110
protein/DD_g1160,48,67,69,70
protein/DD_g1161,43,87,88,88
protein/DD_g1162,54,86,82,88
protein/DD_g1163,56,92,112,98
protein/DD_g1164,70,87,102,107
protein/DD_g1165,61,87,94,87
protein/DD_g1166,61,84,85,86
protein/DD_g1167,57,86,107,107
protein/DD_g1168,44,71,73,73
protein/DD_g1169,48,68,77,81
protein/DD_g117,49,98,97,99
protein/DD_g1170,46,104,81,94
protein/DD_g1171,42,66,68,67
protein/DD_g1172,56,79,93,92
protein/DD_g1173,43,76,77,71
protein/DD_g1174,56,66,79,79
protein/DD_g1175,44,80,83,83
protein/DD_g1176,51,54,60,56
protein/DD_g1177,51,54,56,56
protein/DD_g1178,57,85,87,87
protein/DD_g118,69,120,133,126
protein/DD_g119,44,93,100,94
protein/DD_g12,55,110,111,105
protein/DD_g120,51,71,103,114
protein/DD_g121,45,82,78,84
protein/DD_g122,50,95,100,96
protein/DD_g123,58,97,100,98
protein/DD_g124,50,92,92,93
protein/DD_g125,61,98,123,117
protein/DD_g126,51,117,125,126
protein/DD_g127,56,90,98,102
protein/DD_g128,43,95,101,100
protein/DD_g129,44,115,98,116
protein/DD_g13,49,89,91,93
protein/DD_g130,54,80,104,110
protein/DD_g131,51,76,78,77
protein/DD_g132,51,75,94,89
protein/DD_g133,62,92,106,105
protein/DD_g134,57,94,105,111
protein/DD_g135,51,90,114,97
protein/DD_g136,57,112,118,96
protein/DD_g137,50,94,92,88
protein/DD_g138,56,86,86,87
protein/DD_g139,51,77,84,84
protein/DD_g14,62,94,114,117
protein/DD_g140,62,95,102,99
protein/DD_g141,55,105,101,105
protein/DD_g142,65,96,112,114
protein/DD_g143,56,70,89,72
protein/DD_g144,62,110,108,103
protein/DD_g145,50,101,101,102
protein/DD_g146,52,108,109,110
protein/DD_g147,56,109,86,116
protein/DD_g148,62,80,87,86
protein/DD_g149,55,92,98,104
protein/DD_g15,62,95,92,98
protein/DD_g150,51,116,101,102
protein/DD_g151,49,94,95,101
protein/DD_g152,45,98,101,100
protein/DD_g153,56,89,102,123
protein/DD_g154,44,94,106,103
protein/DD_g155,63,104,126,130
protein/DD_g156,51,121,125,112
protein/DD_g157,50,87,89,89
protein/DD_g158,49,92,112,113
protein/DD_g159,58,107,126,130
protein/DD_g16,68,107,109,109
protein/DD_g160,56,101,110,101
protein/DD_g161,64,99,101,100
protein/DD_g162,42,89,77,97
protein/DD_g163,50,97,102,98
protein/DD_g164,56,85,88,90
protein/DD_g165,52,102,149,116
protein/DD_g166,44,92,76,100
protein/DD_g167,61,111,119,93
protein/DD_g168,57,92,88,94
protein/DD_g169,56,92,92,94
protein/DD_g17,50,99,113,113
protein/DD_g170,50,-Inf,90,106
protein/DD_g171,56,100,95,98
protein/DD_g172,54,80,81,87
protein/DD_g173,56,80,95,113
protein/DD_g174,44,80,81,81
protein/DD_g175,57,93,95,119
protein/DD_g176,43,84,85,84
protein/DD_g177,56,108,112,109
protein/DD_g178,44,82,100,88
protein/DD_g179,49,100,110,107
protein/DD_g18,54,79,86,98
protein/DD_g180,55,94,122,113
protein/DD_g181,61,69,93,70
protein/DD_g182,50,100,96,98
protein/DD_g183,50,109,111,110
protein/DD_g184,56,108,104,103
protein/DD_g185,50,113,105,107
protein/DD_g186,62,85,112,93
protein/DD_g187,62,96,91,101
protein/DD_g188,69,103,82,95
protein/DD_g189,51,97,127,99
protein/DD_g19,55,80,87,118
protein/DD_g190,68,85,99,87
protein/DD_g191,61,95,117,95
protein/DD_g192,64,90,94,92
protein/DD_g193,67,87,91,91
protein/DD_g194,50,103,100,135
protein/DD_g195,50,89,107,104
protein/DD_g196,-Inf,94,108,108
protein/DD_g197,57,90,103,98
protein/DD_g198,46,104,129,104
protein/DD_g199,52,95,96,97
protein/DD_g2,57,101,80,97
protein/DD_g20,50,82,101,94
protein/DD_g200,50,82,94,90
protein/DD_g201,56,97,92,99
protein/DD_g202,51,77,97,87
protein/DD_g203,39,117,154,113
protein/DD_g204,50,99,103,97
protein/DD_g205,62,99,93,96
protein/DD_g206,59,97,94,93
protein/DD_g207,68,86,89,102
protein/DD_g208,55,102,98,103
protein/DD_g209,43,72,85,73
protein/DD_g21,24,157,129,121
protein/DD_g210,51,98,94,95
protein/DD_g211,56,75,76,88
protein/DD_g212,52,96,83,109
protein/DD_g213,50,108,110,109
protein/DD_g214,39,90,103,97
protein/DD_g215,57,113,122,118
protein/DD_g216,63,96,122,120
protein/DD_g217,62,82,89,83
protein/DD_g218,50,88,106,82
protein/DD_g219,57,106,120,107
protein/DD_g22,70,97,104,100
protein/DD_g220,44,97,103,103
protein/DD_g221,44,99,101,99
protein/DD_g222,73,91,110,107
protein/DD_g223,44,92,88,99
protein/DD_g224,56,97,95,83
protein/DD_g225,58,90,98,107
protein/DD_g226,57,93,100,88
protein/DD_g227,44,86,89,87
protein/DD_g228,63,129,103,103
protein/DD_g229,57,94,95,103
protein/DD_g23,56,106,102,108
protein/DD_g230,51,100,105,103
protein/DD_g231,51,79,99,104
protein/DD_g232,59,112,117,105
protein/DD_g233,52,98,100,111
protein/DD_g234,45,87,105,87
protein/DD_g235,51,82,78,83
protein/DD_g236,52,87,89,94
protein/DD_g237,57,90,110,110
protein/DD_g238,50,89,120,91
protein/DD_g239,56,98,107,100
protein/DD_g24,43,77,90,90
protein/DD_g240,66,119,112,112
protein/DD_g241,57,105,100,102
protein/DD_g242,52,98,100,103
protein/DD_g243,58,98,101,99
protein/DD_g244,56,81,85,89
protein/DD_g245,62,123,130,126
protein/DD_g246,56,100,113,101
protein/DD_g247,56,91,98,86
protein/DD_g248,50,91,104,113
protein/DD_g249,46,84,92,123
protein/DD_g25,54,90,105,99
protein/DD_g250,51,117,113,117
protein/DD_g251,59,120,104,109
protein/DD_g252,51,94,100,90
protein/DD_g253,56,79,80,85
protein/DD_g254,51,83,83,95
protein/DD_g255,62,80,93,101
protein/DD_g256,50,94,96,101
protein/DD_g257,51,83,90,95
protein/DD_g258,55,73,86,73
protein/DD_g259,75,102,115,108
protein/DD_g26,57,101,96,96
protein/DD_g260,52,113,100,115
protein/DD_g261,55,83,108,90
protein/DD_g262,49,81,84,87
protein/DD_g263,51,81,83,94
protein/DD_g264,44,106,90,102
protein/DD_g265,42,77,78,78
protein/DD_g266,69,96,108,98
protein/DD_g267,45,68,74,76
protein/DD_g268,49,120,127,116
protein/DD_g269,45,75,83,83
protein/DD_g27,55,91,124,118
protein/DD_g270,63,101,99,98
protein/DD_g271,51,89,96,90
protein/DD_g272,55,90,85,91
protein/DD_g273,56,93,110,88
protein/DD_g274,50,101,97,102
protein/DD_g275,49,86,87,100
protein/DD_g276,56,98,104,99
protein/DD_g277,44,85,93,98
protein/DD_g278,63,78,80,80
protein/DD_g279,56,98,100,101
protein/DD_g28,51,88,83,83
protein/DD_g280,55,98,111,98
protein/DD_g281,56,98,111,102
protein/DD_g282,56,148,105,129
protein/DD_g283,51,75,96,77
protein/DD_g284,56,101,114,103
protein/DD_g285,45,84,87,90
protein/DD_g286,45,118,106,99
protein/DD_g287,53,98,100,100
protein/DD_g288,50,98,112,106
protein/DD_g289,39,93,99,105
protein/DD_g29,58,101,134,127
protein/DD_g290,50,106,113,113
protein/DD_g291,43,91,103,108
protein/DD_g292,50,83,91,85
protein/DD_g293,58,74,94,93
protein/DD_g294,63,93,106,102
protein/DD_g295,44,109,116,113
protein/DD_g296,49,100,106,105
protein/DD_g297,70,81,82,88
protein/DD_g298,51,131,115,109
protein/DD_g299,63,74,91,101
protein/DD_g3,51,79,81,86
protein/DD_g30,51,96,98,97
protein/DD_g300,51,123,106,107
protein/DD_g301,68,89,109,90
protein/DD_g302,49,96,97,98
protein/DD_g303,55,94,96,97
protein/DD_g304,51,94,121,101
protein/DD_g305,50,86,86,99
protein/DD_g306,57,85,100,105
protein/DD_g307,56,75,91,102
protein/DD_g308,62,84,98,86
protein/DD_g309,63,91,95,101
protein/DD_g31,52,107,109,89
protein/DD_g310,62,83,97,102
protein/DD_g311,65,80,85,94
protein/DD_g312,64,93,96,95
protein/DD_g313,49,109,103,120
protein/DD_g314,44,88,101,102
protein/DD_g315,51,79,81,81
protein/DD_g316,64,105,101,110
protein/DD_g317,44,95,97,93
protein/DD_g318,52,84,131,118
protein/DD_g319,52,85,85,92
protein/DD_g32,55,105,102,103
protein/DD_g320,57,75,77,82
protein/DD_g321,51,133,94,102
protein/DD_g322,52,93,83,84
protein/DD_g323,55,116,108,114
protein/DD_g324,50,94,96,98
protein/DD_g325,62,84,85,81
protein/DD_g326,53,124,107,107
protein/DD_g327,50,93,113,112
protein/DD_g328,56,95,105,124
protein/DD_g329,58,89,93,89
protein/DD_g33,62,103,105,108
protein/DD_g330,46,115,102,92
protein/DD_g331,51,92,94,93
protein/DD_g332,50,91,108,98
protein/DD_g333,49,113,95,95
protein/DD_g334,58,87,76,88
protein/DD_g335,56,92,107,117
protein/DD_g336,47,88,108,107
protein/DD_g337,56,89,89,90
protein/DD_g338,44,84,90,90
protein/DD_g339,42,100,95,95
protein/DD_g34,51,76,84,77
protein/DD_g340,61,94,112,99
protein/DD_g341,51,84,110,96
protein/DD_g342,44,86,83,87
protein/DD_g343,52,87,106,93
protein/DD_g344,50,84,81,100
protein/DD_g345,57,110,110,82
protein/DD_g346,56,87,99,100
protein/DD_g347,45,91,85,91
protein/DD_g348,51,100,102,125
protein/DD_g349,69,96,99,98
protein/DD_g35,48,82,82,82
protein/DD_g350,56,125,115,132
protein/DD_g351,62,94,104,98
protein/DD_g352,57,94,95,109
protein/DD_g353,51,105,82,82
protein/DD_g354,50,90,126,110
protein/DD_g355,62,106,95,88
protein/DD_g356,52,81,81,106
protein/DD_g357,49,89,103,103
protein/DD_g358,58,77,79,87
protein/DD_g359,63,109,110,116
protein/DD_g36,50,100,102,107
protein/DD_g360,57,86,87,85
protein/DD_g361,45,82,90,82
protein/DD_g362,56,109,106,111
protein/DD_g363,43,97,141,112
protein/DD_g364,62,100,83,100
protein/DD_g365,44,85,92,103
protein/DD_g366,57,89,91,97
protein/DD_g367,43,99,111,88
protein/DD_g368,43,74,89,76
protein/DD_g369,58,86,101,102
protein/DD_g37,49,95,111,99
protein/DD_g370,44,96,95,103
protein/DD_g371,45,91,93,92
protein/DD_g372,57,109,92,111
protein/DD_g373,69,113,114,108
protein/DD_g374,56,91,97,89
protein/DD_g375,58,118,114,102
protein/DD_g376,45,80,86,82
protein/DD_g377,62,90,91,95
protein/DD_g378,51,67,69,75
protein/DD_g379,50,76,95,90
protein/DD_g38,50,86,98,99
protein/DD_g380,65,73,91,81
protein/DD_g381,45,91,94,130
protein/DD_g382,51,116,94,113
protein/DD_g383,56,85,88,87
protein/DD_g384,57,94,96,101
protein/DD_g385,59,95,101,95
protein/DD_g386,57,87,87,87
protein/DD_g387,52,82,83,85
protein/DD_g388,63,102,113,115
protein/DD_g389,46,92,91,99
protein/DD_g39,57,87,90,102
protein/DD_g390,63,111,87,104
protein/DD_g391,50,78,91,85
protein/DD_g392,45,110,117,94
protein/DD_g393,44,106,102,108
protein/DD_g394,49,86,86,87
protein/DD_g395,50,87,96,96
protein/DD_g396,61,81,97,96
protein/DD_g397,57,97,117,104
protein/DD_g398,44,96,99,103
protein/DD_g399,51,111,77,89
protein/DD_g4,43,76,80,82
protein/DD_g40,56,86,94,87
protein/DD_g400,57,101,89,90
protein/DD_g401,44,85,87,86
protein/DD_g402,62,80,118,84
protein/DD_g403,49,89,134,78
protein/DD_g404,56,95,97,96
protein/DD_g405,56,94,95,96
protein/DD_g406,58,83,83,91
protein/DD_g407,55,76,95,94
protein/DD_g408,51,102,81,86
protein/DD_g409,57,119,116,121
protein/DD_g41,56,109,106,112
protein/DD_g410,50,88,90,95
protein/DD_g411,62,105,116,106
protein/DD_g412,50,82,95,95
protein/DD_g413,62,97,123,129
protein/DD_g414,67,125,109,121
protein/DD_g415,56,90,92,92
protein/DD_g416,63,143,127,106
protein/DD_g417,49,80,94,100
protein/DD_g418,56,82,79,87
protein/DD_g419,50,91,111,93
protein/DD_g42,63,97,106,95
protein/DD_g420,51,84,86,96
protein/DD_g421,46,81,83,82
protein/DD_g422,61,103,98,85
protein/DD_g423,45,111,128,113
protein/DD_g424,57,87,84,82
protein/DD_g425,56,93,100,96
protein/DD_g426,56,106,101,101
protein/DD_g427,56,101,102,100
protein/DD_g428,49,85,91,74
protein/DD_g429,52,86,85,105
protein/DD_g43,51,80,80,92
protein/DD_g430,51,96,110,98
protein/DD_g431,46,69,86,88
protein/DD_g432,68,102,94,125
protein/DD_g433,57,104,76,110
protein/DD_g434,45,98,117,100
protein/DD_g435,61,100,119,102
protein/DD_g436,51,100,101,82
protein/DD_g437,63,103,102,105
protein/DD_g438,57,90,69,88
protein/DD_g439,63,85,93,92
protein/DD_g44,56,94,96,94
protein/DD_g440,50,87,96,95
protein/DD_g441,57,108,107,106
protein/DD_g442,52,113,120,96
protein/DD_g443,52,113,123,129
protein/DD_g444,58,95,95,97
protein/DD_g445,56,80,106,87
protein/DD_g446,44,90,104,91
protein/DD_g447,58,88,95,89
protein/DD_g448,45,111,95,108
protein/DD_g449,49,111,108,95
protein/DD_g45,50,81,80,81
protein/DD_g450,58,100,102,95
protein/DD_g451,51,85,91,84
protein/DD_g452,45,75,76,83
protein/DD_g453,43,91,81,104
protein/DD_g454,68,80,81,99
protein/DD_g455,55,95,107,100
protein/DD_g456,50,85,92,116
protein/DD_g457,50,94,109,92
protein/DD_g458,58,111,115,108
protein/DD_g459,57,69,76,76
protein/DD_g46,45,116,108,98
protein/DD_g460,45,75,112,78
protein/DD_g461,51,106,107,109
protein/DD_g462,63,96,111,99
protein/DD_g463,45,114,113,97
protein/DD_g464,52,128,103,140
protein/DD_g465,61,95,97,96
protein/DD_g466,59,68,74,69
protein/DD_g467,57,98,99,81
protein/DD_g468,58,88,90,100
protein/DD_g469,50,97,101,94
protein/DD_g47,49,85,90,89
protein/DD_g470,62,71,87,74
protein/DD_g471,51,86,82,86
protein/DD_g472,44,108,91,109
protein/DD_g473,51,87,89,89
protein/DD_g474,49,59,71,72
protein/DD_g475,50,114,96,103
protein/DD_g476,55,98,99,106
protein/DD_g477,51,88,91,109
protein/DD_g478,51,88,92,90
protein/DD_g479,56,101,102,97
protein/DD_g48,68,91,92,88
protein/DD_g480,39,99,87,105
protein/DD_g481,50,76,77,82
protein/DD_g482,59,124,109,103
protein/DD_g483,49,92,99,104
protein/DD_g484,63,111,117,117
protein/DD_g485,62,76,95,82
protein/DD_g486,44,94,99,100
protein/DD_g487,52,110,109,111
protein/DD_g488,63,83,96,83
protein/DD_g489,50,74,82,76
protein/DD_g49,50,93,99,95
protein/DD_g490,51,87,82,89
protein/DD_g491,53,86,99,93
protein/DD_g492,57,127,120,94
protein/DD_g493,60,80,85,87
protein/DD_g494,52,100,102,97
protein/DD_g495,55,100,89,97
protein/DD_g496,46,80,93,82
protein/DD_g497,74,98,103,89
protein/DD_g498,55,94,102,98
protein/DD_g499,51,86,84,86
protein/DD_g5,45,84,91,98
protein/DD_g50,57,98,99,94
protein/DD_g500,56,85,102,111
protein/DD_g501,63,76,94,97
protein/DD_g502,59,90,98,99
protein/DD_g503,50,105,93,117
protein/DD_g504,69,85,86,91
protein/DD_g505,43,91,115,91
protein/DD_g506,44,91,122,121
protein/DD_g507,56,100,95,97
protein/DD_g508,50,99,105,106
protein/DD_g509,57,96,98,92
protein/DD_g51,45,105,120,134
protein/DD_g510,62,99,96,79
protein/DD_g511,43,106,110,101
protein/DD_g512,56,96,105,102
protein/DD_g513,69,119,147,139
protein/DD_g514,62,95,90,108
protein/DD_g515,44,95,95,92
protein/DD_g516,50,94,95,101
protein/DD_g517,46,99,96,94
protein/DD_g518,63,125,90,96
protein/DD_g519,63,97,98,104
protein/DD_g52,54,75,76,106
protein/DD_g520,49,100,101,101
protein/DD_g521,61,91,117,115
protein/DD_g522,51,122,136,119
protein/DD_g523,45,87,89,94
protein/DD_g524,45,87,96,101
protein/DD_g525,56,82,88,89
protein/DD_g526,56,90,108,111
protein/DD_g527,49,85,134,99
protein/DD_g528,51,87,83,89
protein/DD_g529,57,96,99,98
protein/DD_g53,62,83,77,91
protein/DD_g530,51,108,118,92
protein/DD_g531,45,107,101,107
protein/DD_g532,43,57,64,58
protein/DD_g533,51,99,100,96
protein/DD_g534,57,96,73,91
protein/DD_g535,38,73,73,85
protein/DD_g536,56,90,101,101
protein/DD_g537,57,92,99,100
protein/DD_g538,56,107,119,128
protein/DD_g539,57,105,106,106
protein/DD_g54,56,102,88,108
protein/DD_g540,59,84,117,111
protein/DD_g541,44,115,94,83
protein/DD_g542,63,104,99,106
protein/DD_g543,61,100,94,95
protein/DD_g544,45,95,91,103
protein/DD_g545,57,101,103,102
protein/DD_g546,52,94,96,92
protein/DD_g547,50,90,86,87
protein/DD_g548,45,90,98,117
protein/DD_g549,50,93,95,97
protein/DD_g55,51,87,117,94
protein/DD_g550,62,105,105,100
protein/DD_g551,43,100,80,80
protein/DD_g552,57,112,107,138
protein/DD_g553,62,114,102,109
protein/DD_g554,63,86,88,82
protein/DD_g555,49,110,110,105
protein/DD_g556,58,100,100,125
protein/DD_g557,45,76,100,100
protein/DD_g558,49,118,113,151
protein/DD_g559,56,82,89,83
protein/DD_g56,64,114,120,103
protein/DD_g560,55,93,100,90
protein/DD_g561,56,101,94,101
protein/DD_g562,57,79,92,87
protein/DD_g563,50,78,75,92
protein/DD_g564,52,92,126,119
protein/DD_g565,45,88,105,102
protein/DD_g566,50,101,90,90
protein/DD_g567,52,96,97,104
protein/DD_g568,42,71,72,71
protein/DD_g569,52,113,84,117
protein/DD_g57,50,100,102,103
protein/DD_g570,62,106,100,94
protein/DD_g571,45,73,87,88
protein/DD_g572,58,94,95,96
protein/DD_g573,50,92,103,103
protein/DD_g574,50,108,119,122
protein/DD_g575,45,84,100,96
protein/DD_g576,56,100,103,122
protein/DD_g577,68,95,99,101
protein/DD_g578,63,91,106,93
protein/DD_g579,43,80,80,80
protein/DD_g58,51,91,93,93
protein/DD_g580,64,91,98,99
protein/DD_g581,45,97,93,93
protein/DD_g582,43,77,91,95
protein/DD_g583,44,103,99,94
protein/DD_g584,73,78,79,80
protein/DD_g585,44,82,107,102
protein/DD_g586,45,92,97,92
protein/DD_g587,56,110,103,117
protein/DD_g588,56,110,117,100
protein/DD_g589,44,75,82,89
protein/DD_g59,49,86,115,91
protein/DD_g590,49,114,100,119
protein/DD_g591,49,91,98,98
protein/DD_g592,55,87,89,88
protein/DD_g593,64,85,86,85
protein/DD_g594,55,105,87,89
protein/DD_g595,58,94,95,95
protein/DD_g596,50,83,84,84
protein/DD_g597,55,89,107,89
protein/DD_g598,64,109,105,105
protein/DD_g599,68,112,124,115
protein/DD_g6,-Inf,120,120,138
protein/DD_g60,69,87,85,99
protein/DD_g600,61,87,95,84
protein/DD_g601,51,113,121,139
protein/DD_g602,63,96,98,101
protein/DD_g603,51,102,98,102
protein/DD_g604,75,90,91,91
protein/DD_g605,54,99,105,81
protein/DD_g606,55,107,98,131
protein/DD_g607,55,94,95,95
protein/DD_g608,51,101,95,102
protein/DD_g609,50,78,74,85
protein/DD_g61,56,108,93,98
protein/DD_g610,62,99,92,111
protein/DD_g611,55,111,91,121
protein/DD_g612,61,116,81,137
protein/DD_g613,50,100,100,101
protein/DD_g614,68,114,110,105
protein/DD_g615,58,78,115,80
protein/DD_g616,44,81,112,94
protein/DD_g617,50,102,102,103
protein/DD_g618,51,89,90,91
protein/DD_g619,67,91,80,86
protein/DD_g62,60,110,116,112
protein/DD_g620,56,87,91,94
protein/DD_g621,57,83,97,96
protein/DD_g622,57,88,91,104
protein/DD_g623,56,115,101,118
protein/DD_g624,56,88,95,96
protein/DD_g625,59,91,105,81
protein/DD_g626,45,123,120,119
protein/DD_g627,51,87,90,89
protein/DD_g628,51,107,91,97
protein/DD_g629,57,100,107,106
protein/DD_g63,43,78,93,94
protein/DD_g630,60,86,82,88
protein/DD_g631,60,92,90,107
protein/DD_g632,57,113,96,118
protein/DD_g633,57,107,111,132
protein/DD_g634,62,83,83,84
protein/DD_g635,56,89,85,95
protein/DD_g636,52,81,81,141
protein/DD_g637,63,94,108,91
protein/DD_g638,56,96,100,96
protein/DD_g639,58,115,91,115
protein/DD_g64,38,89,106,107
protein/DD_g640,56,87,90,94
protein/DD_g641,45,107,114,108
protein/DD_g642,48,93,124,96
protein/DD_g643,45,111,112,112
protein/DD_g644,64,77,81,80
protein/DD_g645,63,107,103,131
protein/DD_g646,52,102,102,109
protein/DD_g647,69,98,110,94
protein/DD_g648,63,79,87,82
protein/DD_g649,57,84,96,94
protein/DD_g65,44,99,96,93
protein/DD_g650,67,78,80,77
protein/DD_g651,56,140,117,111
protein/DD_g652,61,78,80,79
protein/DD_g653,51,89,88,90
protein/DD_g654,61,82,88,84
protein/DD_g655,45,82,83,82
protein/DD_g656,57,97,85,111
protein/DD_g657,64,108,90,97
protein/DD_g658,59,97,122,124
protein/DD_g659,68,106,103,104
protein/DD_g66,62,93,107,95
protein/DD_g660,55,86,87,88
protein/DD_g661,56,104,105,88
protein/DD_g662,62,71,74,80
protein/DD_g663,54,72,75,75
protein/DD_g664,40,85,133,91
protein/DD_g665,47,103,88,122
protein/DD_g666,52,102,109,104
protein/DD_g667,62,82,83,85
protein/DD_g668,53,97,105,103
protein/DD_g669,51,83,79,84
protein/DD_g67,45,87,100,90
protein/DD_g670,52,114,119,116
protein/DD_g671,46,80,75,75
protein/DD_g672,46,78,76,77
protein/DD_g673,51,99,101,118
protein/DD_g674,50,83,83,103
protein/DD_g675,56,83,93,89
protein/DD_g676,56,82,86,87
protein/DD_g677,58,80,93,90
protein/DD_g678,58,88,89,94
protein/DD_g679,50,92,86,92
protein/DD_g68,63,99,107,125
protein/DD_g680,51,116,127,134
protein/DD_g681,49,92,82,76
protein/DD_g682,45,102,105,98
protein/DD_g683,51,107,108,104
protein/DD_g684,58,104,105,101
protein/DD_g685,58,101,98,109
protein/DD_g686,57,96,99,99
protein/DD_g687,50,92,105,100
protein/DD_g688,63,123,123,94
protein/DD_g689,45,68,80,70
protein/DD_g69,62,81,77,82
protein/DD_g690,55,98,95,95
protein/DD_g691,50,104,115,125
protein/DD_g692,57,80,80,86
protein/DD_g693,44,90,92,79
protein/DD_g694,62,87,92,95
protein/DD_g695,50,90,116,116
protein/DD_g696,67,76,79,80
protein/DD_g697,44,79,106,105
protein/DD_g698,39,76,96,83
protein/DD_g699,45,83,82,84
protein/DD_g7,69,101,101,102
protein/DD_g70,45,86,105,87
protein/DD_g700,50,88,97,91
protein/DD_g701,50,94,90,83
protein/DD_g702,56,81,81,117
protein/DD_g703,51,87,93,106
protein/DD_g704,51,89,91,83
protein/DD_g705,60,71,72,77
protein/DD_g706,48,64,83,82
protein/DD_g707,57,102,86,85
protein/DD_g708,56,67,73,70
protein/DD_g709,48,71,69,75
protein/DD_g71,51,130,120,114
protein/DD_g710,63,90,95,107
protein/DD_g711,50,91,88,93
protein/DD_g712,51,64,66,72
protein/DD_g713,50,93,100,94
protein/DD_g714,43,40,39,39
protein/DD_g715,49,81,82,83
protein/DD_g716,38,45,52,52
protein/DD_g717,51,84,87,86
protein/DD_g718,57,89,107,102
protein/DD_g719,45,92,86,93
protein/DD_g72,57,96,136,100
protein/DD_g720,50,98,88,101
protein/DD_g721,45,89,118,91
protein/DD_g722,55,63,82,87
protein/DD_g723,38,96,97,96
protein/DD_g724,49,94,106,100
protein/DD_g725,74,102,114,109
protein/DD_g726,51,82,83,113
protein/DD_g727,63,77,86,84
protein/DD_g728,42,78,81,96
protein/DD_g729,44,84,84,89
protein/DD_g73,63,120,97,123
protein/DD_g730,44,86,102,87
protein/DD_g731,61,85,86,85
protein/DD_g732,43,87,75,87
protein/DD_g733,62,107,111,109
protein/DD_g734,54,81,95,87
protein/DD_g735,42,89,92,90
protein/DD_g736,50,84,115,90
protein/DD_g737,44,93,106,88
protein/DD_g738,58,124,115,108
protein/DD_g739,45,98,87,98
protein/DD_g74,50,73,79,98
protein/DD_g740,44,66,90,67
protein/DD_g741,51,85,82,81
protein/DD_g742,48,67,68,85
protein/DD_g743,50,86,106,107
protein/DD_g744,68,81,90,89
protein/DD_g745,49,71,73,79
protein/DD_g746,45,58,71,58
protein/DD_g747,42,70,70,72
protein/DD_g748,51,89,88,89
protein/DD_g749,52,78,87,92
protein/DD_g75,64,88,95,93
protein/DD_g750,51,96,84,96
protein/DD_g751,55,66,68,68
protein/DD_g752,56,86,100,95
protein/DD_g753,44,81,95,97
protein/DD_g754,56,94,96,91
protein/DD_g755,52,68,86,70
protein/DD_g756,71,95,95,100
protein/DD_g757,61,93,105,99
protein/DD_g758,58,94,80,95
protein/DD_g759,51,80,80,81
protein/DD_g76,49,90,110,109
protein/DD_g760,43,87,82,88
protein/DD_g761,57,90,92,92
protein/DD_g762,63,93,90,106
protein/DD_g763,50,65,67,67
protein/DD_g764,56,80,98,87
protein/DD_g765,55,93,87,100
protein/DD_g766,56,77,78,102
protein/DD_g767,52,101,127,103
protein/DD_g768,49,96,100,73
protein/DD_g769,56,88,114,90
protein/DD_g77,51,114,90,89
protein/DD_g770,44,48,55,55
protein/DD_g771,54,102,90,110
protein/DD_g772,54,79,81,80
protein/DD_g773,51,83,113,85
protein/DD_g774,55,76,100,88
protein/DD_g775,49,91,97,91
protein/DD_g776,64,136,119,114
protein/DD_g777,50,82,106,77
protein/DD_g778,50,86,87,86
protein/DD_g779,50,76,98,115
protein/DD_g78,56,66,85,85
protein/DD_g780,56,80,81,81
protein/DD_g781,36,46,52,58
protein/DD_g782,56,86,104,87
protein/DD_g783,54,93,84,100
protein/DD_g784,44,63,77,65
protein/DD_g785,49,83,89,83
protein/DD_g786,56,75,84,72
protein/DD_g787,56,73,74,73
protein/DD_g788,44,113,109,110
protein/DD_g789,41,60,62,61
protein/DD_g79,51,103,100,126
protein/DD_g790,57,81,75,84
protein/DD_g791,50,92,94,93
protein/DD_g792,48,82,85,90
protein/DD_g793,48,104,100,113
protein/DD_g794,43,55,55,55
protein/DD_g795,38,77,85,85
protein/DD_g796,50,64,68,72
protein/DD_g797,50,74,117,88
protein/DD_g798,50,87,91,88
protein/DD_g799,43,80,81,76
protein/DD_g8,50,88,116,117
protein/DD_g80,49,79,79,86
protein/DD_g800,62,101,110,101
protein/DD_g801,36,61,64,63
protein/DD_g802,45,82,118,106
protein/DD_g803,51,87,85,90
protein/DD_g804,44,88,90,91
protein/DD_g805,57,103,106,136
protein/DD_g806,51,80,93,87
protein/DD_g807,45,71,91,90
protein/DD_g808,55,83,83,89
protein/DD_g809,36,41,40,40
protein/DD_g81,57,96,110,103
protein/DD_g810,50,88,113,90
protein/DD_g811,62,64,71,65
protein/DD_g812,55,74,75,73
protein/DD_g813,56,108,90,93
protein/DD_g814,63,82,81,80
protein/DD_g815,57,86,97,100
protein/DD_g816,61,65,86,78
protein/DD_g817,50,101,98,108
protein/DD_g818,56,80,83,101
protein/DD_g819,56,93,90,89
protein/DD_g82,62,98,111,87
protein/DD_g820,68,76,90,79
protein/DD_g821,60,75,74,97
protein/DD_g822,56,62,74,68
protein/DD_g823,51,87,101,87
protein/DD_g824,51,105,124,107
protein/DD_g825,50,108,122,112
protein/DD_g826,43,100,102,102
protein/DD_g827,52,70,78,74
protein/DD_g828,43,74,76,76
protein/DD_g829,44,76,84,83
protein/DD_g83,58,111,110,98
protein/DD_g830,52,103,97,104
protein/DD_g831,49,82,78,84
protein/DD_g832,55,76,106,82
protein/DD_g833,58,85,105,109
protein/DD_g834,51,74,90,80
protein/DD_g835,50,107,108,108
protein/DD_g836,71,99,115,100
protein/DD_g837,49,103,98,104
protein/DD_g838,51,74,77,77
protein/DD_g839,51,98,98,98
protein/DD_g84,49,111,76,94
protein/DD_g840,56,109,129,98
protein/DD_g841,43,75,88,81
protein/DD_g842,63,81,80,81
protein/DD_g843,57,83,90,84
protein/DD_g844,55,118,120,126
protein/DD_g845,51,101,107,97
protein/DD_g846,63,92,100,113
protein/DD_g847,57,80,92,92
protein/DD_g848,52,91,98,109
protein/DD_g849,58,101,97,98
protein/DD_g85,58,96,94,109
protein/DD_g850,43,89,92,86
protein/DD_g851,49,74,87,87
protein/DD_g852,62,67,85,86
protein/DD_g853,56,78,80,79
protein/DD_g854,46,115,85,99
protein/DD_g855,50,80,81,87
protein/DD_g856,59,78,84,99
protein/DD_g857,56,87,101,90
protein/DD_g858,68,97,103,101
protein/DD_g859,50,73,80,99
protein/DD_g86,51,67,80,98
protein/DD_g860,56,75,77,77
protein/DD_g861,55,80,99,100
protein/DD_g862,63,81,106,94
protein/DD_g863,38,58,66,59
protein/DD_g864,62,100,96,90
protein/DD_g865,62,70,76,75
protein/DD_g866,46,93,89,95
protein/DD_g867,43,84,85,85
protein/DD_g868,55,91,87,92
protein/DD_g869,63,68,74,74
protein/DD_g87,51,91,96,98
protein/DD_g870,54,94,91,91
protein/DD_g871,50,81,84,80
protein/DD_g872,56,87,87,87
protein/DD_g873,51,103,102,105
protein/DD_g874,51,88,92,91
protein/DD_g875,49,57,76,63
protein/DD_g876,51,65,72,67
protein/DD_g877,50,87,89,94
protein/DD_g878,51,73,79,75
protein/DD_g879,61,79,76,80
protein/DD_g88,49,85,85,86
protein/DD_g880,51,86,117,86
protein/DD_g881,68,81,87,81
protein/DD_g882,50,94,95,101
protein/DD_g883,56,82,124,101
protein/DD_g884,50,116,109,101
protein/DD_g885,50,88,101,94
protein/DD_g886,57,88,91,90
protein/DD_g887,45,82,112,142
protein/DD_g888,57,83,110,91
protein/DD_g889,57,86,111,107
protein/DD_g89,57,91,98,95
protein/DD_g890,56,94,129,95
protein/DD_g891,51,71,72,78
protein/DD_g892,59,95,96,102
protein/DD_g893,45,74,76,76
protein/DD_g894,42,67,68,69
protein/DD_g895,60,90,83,102
protein/DD_g896,50,64,65,83
protein/DD_g897,49,99,124,118
protein/DD_g898,58,80,94,94
protein/DD_g899,44,85,75,89
protein/DD_g9,62,83,87,82
protein/DD_g90,50,94,101,101
protein/DD_g900,66,81,94,94
protein/DD_g901,55,99,116,98
protein/DD_g902,62,94,108,107
protein/DD_g903,37,58,58,64
protein/DD_g904,54,72,75,78
protein/DD_g905,50,90,72,109
protein/DD_g906,50,80,99,106
protein/DD_g907,55,74,76,76
protein/DD_g908,61,83,89,84
protein/DD_g909,68,104,107,108
protein/DD_g91,45,78,74,74
protein/DD_g910,56,81,98,89
protein/DD_g911,56,94,90,94
protein/DD_g912,54,79,79,86
protein/DD_g913,48,70,72,72
protein/DD_g914,45,74,74,75
protein/DD_g915,58,82,86,78
protein/DD_g916,56,66,73,78
protein/DD_g917,53,100,101,83
protein/DD_g918,45,95,96,96
protein/DD_g919,62,90,87,85
protein/DD_g92,49,87,113,96
protein/DD_g920,44,80,99,99
protein/DD_g921,55,81,88,83
protein/DD_g922,51,67,68,74
protein/DD_g923,50,96,98,99
protein/DD_g924,56,90,93,90
protein/DD_g925,49,86,103,96
protein/DD_g926,49,103,90,121
protein/DD_g927,44,95,77,77
protein/DD_g928,56,83,107,113
protein/DD_g929,56,84,74,84
protein/DD_g93,56,95,105,102
protein/DD_g930,43,85,92,86
protein/DD_g931,50,93,105,93
protein/DD_g932,39,97,108,113
protein/DD_g933,58,94,95,101
protein/DD_g934,50,106,131,113
protein/DD_g935,50,86,137,105
protein/DD_g936,62,77,95,83
protein/DD_g937,62,83,89,78
protein/DD_g938,43,75,77,83
protein/DD_g939,45,97,99,109
protein/DD_g94,50,97,124,100
protein/DD_g940,50,80,81,83
protein/DD_g941,62,96,96,111
protein/DD_g942,49,90,87,97
protein/DD_g943,56,65,72,72
protein/DD_g944,45,83,90,89
protein/DD_g945,51,95,114,96
protein/DD_g946,57,95,98,106
protein/DD_g947,35,40,40,40
protein/DD_g948,56,81,82,82
protein/DD_g949,56,80,87,86
protein/DD_g95,55,116,129,112
protein/DD_g950,55,80,83,82
protein/DD_g951,44,81,82,85
protein/DD_g952,61,104,104,89
protein/DD_g953,53,99,95,100
protein/DD_g954,45,82,90,99
protein/DD_g955,44,65,71,72
protein/DD_g956,50,97,111,99
protein/DD_g957,50,94,96,96
protein/DD_g958,56,112,94,95
protein/DD_g959,55,84,104,120
protein/DD_g96,57,93,124,112
protein/DD_g960,62,109,103,128
protein/DD_g961,52,76,77,78
protein/DD_g962,58,99,97,110
protein/DD_g963,58,96,103,98
protein/DD_g964,49,79,81,82
protein/DD_g965,44,82,85,84
protein/DD_g966,62,90,127,102
protein/DD_g967,50,91,89,92
protein/DD_g968,64,80,82,112
protein/DD_g969,50,74,86,105
protein/DD_g97,51,88,108,96
protein/DD_g970,54,74,104,122
protein/DD_g971,62,87,107,94
protein/DD_g972,62,82,90,96
protein/DD_g973,57,77,114,81
protein/DD_g974,49,90,102,99
protein/DD_g975,56,67,93,93
protein/DD_g976,54,87,113,89
protein/DD_g977,50,86,106,93
protein/DD_g978,59,67,80,84
protein/DD_g979,57,74,77,76
protein/DD_g98,44,78,85,81
protein/DD_g980,45,69,95,88
protein/DD_g981,56,99,115,95
protein/DD_g982,62,86,104,103
protein/DD_g983,52,94,97,97
protein/DD_g984,46,86,104,105
protein/DD_g985,56,91,98,106
protein/DD_g986,57,82,84,80
protein/DD_g987,63,78,102,97
protein/DD_g988,43,74,90,78
protein/DD_g989,47,74,71,71
protein/DD_g99,49,94,89,94
protein/DD_g990,62,88,89,95
protein/DD_g991,50,87,93,89
protein/DD_g992,46,97,101,100
protein/DD_g993,57,109,87,118
protein/DD_g994,49,78,84,85
protein/DD_g995,48,101,103,103
protein/DD_g996,56,100,112,94
protein/DD_g997,50,109,118,127
protein/DD_g998,51,108,105,109
protein/DD_g999,51,90,92,100


==> data/eigen_graph_biological_16/matrix_vector_product_count.sorted.csv <==
percent,BFloat16,Float16,LinearTakum16,Posit16
0.0,24.0,24.0,24.0,24.0
0.0008210180623973727,24.0,24.0,24.0,24.0
0.0016420361247947454,24.0,24.0,32.0,24.0
0.0024630541871921183,24.0,31.0,34.0,30.0
0.003284072249589491,24.0,40.0,39.0,39.0
0.004105090311986864,24.0,40.0,40.0,40.0
0.0049261083743842365,24.0,41.0,40.0,40.0
0.005747126436781609,24.0,45.0,48.0,48.0
0.006568144499178982,24.0,46.0,48.0,51.0
0.007389162561576354,24.0,48.0,51.0,52.0
0.008210180623973728,32.0,48.0,52.0,54.0
0.0090311986863711,33.0,48.0,52.0,55.0
0.009852216748768473,35.0,50.0,54.0,55.0
0.010673234811165846,35.0,54.0,55.0,55.0
0.011494252873563218,36.0,54.0,55.0,56.0
0.012315270935960592,36.0,54.0,56.0,56.0
0.013136288998357963,36.0,55.0,58.0,56.0
0.013957307060755337,36.0,55.0,58.0,56.0
0.014778325123152709,37.0,56.0,58.0,58.0
0.015599343185550082,38.0,56.0,60.0,58.0
0.016420361247947456,38.0,57.0,60.0,58.0
0.017241379310344827,38.0,57.0,60.0,58.0
0.0180623973727422,38.0,57.0,61.0,59.0
0.018883415435139574,38.0,58.0,61.0,60.0
0.019704433497536946,38.0,58.0,62.0,60.0
0.020525451559934318,38.0,58.0,63.0,61.0
0.021346469622331693,39.0,58.0,64.0,61.0
0.022167487684729065,39.0,58.0,64.0,62.0
0.022988505747126436,39.0,59.0,65.0,63.0
0.023809523809523808,39.0,60.0,66.0,63.0
0.024630541871921183,39.0,60.0,66.0,63.0
0.025451559934318555,39.0,61.0,66.0,63.0
0.026272577996715927,39.0,61.0,66.0,64.0
0.027093596059113302,39.0,61.0,66.0,65.0
0.027914614121510674,39.0,62.0,67.0,65.0
0.028735632183908046,40.0,62.0,67.0,66.0
0.029556650246305417,41.0,63.0,68.0,66.0
0.030377668308702793,41.0,63.0,68.0,66.0
0.031198686371100164,41.0,64.0,68.0,66.0
0.03201970443349754,42.0,64.0,68.0,67.0
0.03284072249589491,42.0,64.0,68.0,67.0
0.03366174055829228,42.0,64.0,68.0,67.0
0.034482758620689655,42.0,64.0,68.0,67.0
0.035303776683087026,42.0,65.0,68.0,67.0
0.0361247947454844,42.0,65.0,68.0,67.0
0.03694581280788178,42.0,65.0,68.0,68.0
0.03776683087027915,42.0,65.0,69.0,68.0
0.03858784893267652,42.0,65.0,69.0,68.0
0.03940886699507389,42.0,65.0,69.0,68.0
0.040229885057471264,42.0,65.0,69.0,68.0
0.041050903119868636,42.0,65.0,69.0,68.0
0.04187192118226601,42.0,66.0,70.0,69.0
0.042692939244663386,42.0,66.0,70.0,69.0
0.04351395730706076,43.0,66.0,71.0,69.0
0.04433497536945813,43.0,66.0,71.0,69.0
0.0451559934318555,43.0,66.0,71.0,69.0
0.04597701149425287,43.0,66.0,71.0,70.0
0.046798029556650245,43.0,66.0,71.0,70.0
0.047619047619047616,43.0,66.0,71.0,70.0
0.048440065681444995,43.0,66.0,71.0,70.0
0.04926108374384237,43.0,67.0,71.0,70.0
0.05008210180623974,43.0,67.0,72.0,71.0
0.05090311986863711,43.0,67.0,72.0,71.0
0.05172413793103448,43.0,67.0,72.0,71.0
0.052545155993431854,43.0,67.0,72.0,72.0
0.053366174055829226,43.0,67.0,72.0,72.0
0.054187192118226604,43.0,67.0,72.0,72.0
0.055008210180623976,43.0,67.0,72.0,72.0
0.05582922824302135,43.0,67.0,72.0,72.0
0.05665024630541872,43.0,67.0,73.0,72.0
0.05747126436781609,43.0,67.0,73.0,72.0
0.05829228243021346,43.0,67.0,73.0,72.0
0.059113300492610835,43.0,67.0,73.0,72.0
0.05993431855500821,43.0,67.0,73.0,72.0
0.060755336617405585,43.0,68.0,73.0,72.0
0.06157635467980296,43.0,68.0,73.0,72.0
0.06239737274220033,43.0,68.0,73.0,72.0
0.06321839080459771,43.0,68.0,73.0,73.0
0.06403940886699508,43.0,68.0,74.0,73.0
0.06486042692939245,43.0,68.0,74.0,73.0
0.06568144499178982,43.0,68.0,74.0,73.0
0.0665024630541872,43.0,69.0,74.0,73.0
0.06732348111658457,43.0,69.0,74.0,73.0
0.06814449917898194,43.0,69.0,74.0,73.0
0.06896551724137931,43.0,69.0,74.0,74.0
0.06978653530377668,43.0,69.0,74.0,74.0
0.07060755336617405,43.0,69.0,74.0,74.0
0.07142857142857142,43.0,69.0,74.0,74.0
0.0722495894909688,43.0,69.0,74.0,74.0
0.07307060755336617,43.0,69.0,74.0,74.0
0.07389162561576355,43.0,70.0,74.0,74.0
0.07471264367816093,43.0,70.0,74.0,74.0
0.0755336617405583,43.0,70.0,74.0,74.0
0.07635467980295567,43.0,70.0,74.0,74.0
0.07717569786535304,44.0,70.0,74.0,74.0
0.07799671592775041,44.0,70.0,75.0,74.0
0.07881773399014778,44.0,70.0,75.0,74.0
0.07963875205254516,44.0,71.0,75.0,75.0
0.08045977011494253,44.0,71.0,75.0,75.0
0.0812807881773399,44.0,71.0,75.0,75.0
0.08210180623973727,44.0,71.0,75.0,75.0
0.08292282430213464,44.0,71.0,75.0,75.0
0.08374384236453201,44.0,71.0,75.0,75.0
0.08456486042692939,44.0,71.0,75.0,75.0
0.08538587848932677,44.0,71.0,75.0,75.0
0.08620689655172414,44.0,71.0,75.0,75.0
0.08702791461412152,44.0,71.0,75.0,75.0
0.08784893267651889,44.0,71.0,75.0,76.0
0.08866995073891626,44.0,71.0,76.0,76.0
0.08949096880131363,44.0,72.0,76.0,76.0
0.090311986863711,44.0,72.0,76.0,76.0
0.09113300492610837,44.0,72.0,76.0,76.0
0.09195402298850575,44.0,73.0,76.0,76.0
0.09277504105090312,44.0,73.0,76.0,76.0
0.09359605911330049,44.0,73.0,76.0,76.0
0.09441707717569786,44.0,73.0,76.0,76.0
0.09523809523809523,44.0,73.0,76.0,76.0
0.0960591133004926,44.0,73.0,76.0,76.0
0.09688013136288999,44.0,73.0,76.0,76.0
0.09770114942528736,44.0,73.0,76.0,76.0
0.09852216748768473,44.0,73.0,76.0,76.0
0.0993431855500821,44.0,73.0,76.0,76.0
0.10016420361247948,44.0,73.0,76.0,76.0
0.10098522167487685,44.0,73.0,76.0,76.0
0.10180623973727422,44.0,73.0,76.0,77.0
0.10262725779967159,44.0,73.0,76.0,77.0
0.10344827586206896,44.0,74.0,76.0,77.0
0.10426929392446634,44.0,74.0,76.0,77.0
0.10509031198686371,44.0,74.0,76.0,77.0
0.10591133004926108,44.0,74.0,76.0,77.0
0.10673234811165845,44.0,74.0,76.0,77.0
0.10755336617405582,44.0,74.0,77.0,77.0
0.10837438423645321,44.0,74.0,77.0,77.0
0.10919540229885058,44.0,74.0,77.0,77.0
0.11001642036124795,44.0,74.0,77.0,77.0
0.11083743842364532,44.0,74.0,77.0,77.0
0.1116584564860427,44.0,74.0,77.0,78.0
0.11247947454844007,44.0,74.0,77.0,78.0
0.11330049261083744,44.0,74.0,77.0,78.0
0.11412151067323481,44.0,74.0,77.0,78.0
0.11494252873563218,44.0,74.0,77.0,78.0
0.11576354679802955,44.0,74.0,77.0,78.0
0.11658456486042693,44.0,74.0,77.0,78.0
0.1174055829228243,44.0,74.0,77.0,78.0
0.11822660098522167,44.0,74.0,77.0,78.0
0.11904761904761904,44.0,74.0,77.0,78.0
0.11986863711001643,44.0,74.0,77.0,78.0
0.1206896551724138,44.0,74.0,78.0,79.0
0.12151067323481117,44.0,74.0,78.0,79.0
0.12233169129720854,44.0,74.0,78.0,79.0
0.12315270935960591,44.0,74.0,78.0,79.0
0.12397372742200329,44.0,74.0,78.0,79.0
0.12479474548440066,44.0,74.0,78.0,79.0
0.12561576354679804,44.0,74.0,78.0,79.0
0.12643678160919541,44.0,74.0,78.0,79.0
0.1272577996715928,44.0,75.0,78.0,79.0
0.12807881773399016,44.0,75.0,78.0,79.0
0.12889983579638753,44.0,75.0,78.0,79.0
0.1297208538587849,44.0,75.0,78.0,79.0
0.13054187192118227,45.0,75.0,79.0,80.0
0.13136288998357964,45.0,75.0,79.0,80.0
0.13218390804597702,45.0,75.0,79.0,80.0
0.1330049261083744,45.0,75.0,79.0,80.0
0.13382594417077176,45.0,75.0,79.0,80.0
0.13464696223316913,45.0,75.0,79.0,80.0
0.1354679802955665,45.0,75.0,79.0,80.0
0.13628899835796388,45.0,75.0,79.0,80.0
0.13711001642036125,45.0,75.0,79.0,80.0
0.13793103448275862,45.0,75.0,79.0,80.0
0.138752052545156,45.0,75.0,79.0,80.0
0.13957307060755336,45.0,75.0,79.0,80.0
0.14039408866995073,45.0,75.0,79.0,80.0
0.1412151067323481,45.0,75.0,80.0,80.0
0.14203612479474548,45.0,75.0,80.0,80.0
0.14285714285714285,45.0,75.0,80.0,81.0
0.14367816091954022,45.0,76.0,80.0,81.0
0.1444991789819376,45.0,76.0,80.0,81.0
0.14532019704433496,45.0,76.0,80.0,81.0
0.14614121510673234,45.0,76.0,80.0,81.0
0.1469622331691297,45.0,76.0,80.0,81.0
0.1477832512315271,45.0,76.0,80.0,81.0
0.14860426929392448,45.0,76.0,80.0,81.0
0.14942528735632185,45.0,76.0,80.0,81.0
0.15024630541871922,45.0,76.0,80.0,81.0
0.1510673234811166,45.0,76.0,80.0,81.0
0.15188834154351397,45.0,76.0,80.0,81.0
0.15270935960591134,45.0,76.0,80.0,81.0
0.1535303776683087,45.0,76.0,80.0,81.0
0.15435139573070608,45.0,76.0,80.0,81.0
0.15517241379310345,45.0,76.0,80.0,81.0
0.15599343185550082,45.0,76.0,80.0,81.0
0.1568144499178982,45.0,76.0,80.0,81.0
0.15763546798029557,45.0,76.0,80.0,81.0
0.15845648604269294,45.0,76.0,80.0,81.0
0.1592775041050903,45.0,76.0,80.0,81.0
0.16009852216748768,45.0,76.0,80.0,81.0
0.16091954022988506,45.0,76.0,80.0,82.0
0.16174055829228243,45.0,76.0,81.0,82.0
0.1625615763546798,45.0,76.0,81.0,82.0
0.16338259441707717,45.0,76.0,81.0,82.0
0.16420361247947454,45.0,77.0,81.0,82.0
0.16502463054187191,45.0,77.0,81.0,82.0
0.16584564860426929,45.0,77.0,81.0,82.0
0.16666666666666666,45.0,77.0,81.0,82.0
0.16748768472906403,45.0,77.0,81.0,82.0
0.1683087027914614,45.0,77.0,81.0,82.0
0.16912972085385877,45.0,77.0,81.0,82.0
0.16995073891625614,45.0,77.0,81.0,82.0
0.17077175697865354,45.0,77.0,81.0,82.0
0.17159277504105092,45.0,77.0,81.0,82.0
0.1724137931034483,45.0,77.0,81.0,82.0
0.17323481116584566,45.0,77.0,81.0,82.0
0.17405582922824303,45.0,78.0,81.0,82.0
0.1748768472906404,45.0,78.0,81.0,82.0
0.17569786535303777,45.0,78.0,81.0,82.0
0.17651888341543515,45.0,78.0,81.0,82.0
0.17733990147783252,45.0,78.0,81.0,82.0
0.1781609195402299,45.0,78.0,81.0,82.0
0.17898193760262726,45.0,78.0,81.0,82.0
0.17980295566502463,45.0,78.0,81.0,82.0
0.180623973727422,45.0,78.0,81.0,82.0
0.18144499178981938,45.0,78.0,82.0,82.0
0.18226600985221675,45.0,78.0,82.0,82.0
0.18308702791461412,45.0,78.0,82.0,83.0
0.1839080459770115,45.0,78.0,82.0,83.0
0.18472906403940886,46.0,78.0,82.0,83.0
0.18555008210180624,46.0,78.0,82.0,83.0
0.1863711001642036,46.0,78.0,82.0,83.0
0.18719211822660098,46.0,78.0,82.0,83.0
0.18801313628899835,46.0,78.0,82.0,83.0
0.18883415435139572,46.0,78.0,82.0,83.0
0.1896551724137931,46.0,78.0,82.0,83.0
0.19047619047619047,46.0,78.0,82.0,83.0
0.19129720853858784,46.0,78.0,82.0,83.0
0.1921182266009852,46.0,78.0,82.0,83.0
0.19293924466338258,46.0,78.0,82.0,83.0
0.19376026272577998,46.0,78.0,82.0,83.0
0.19458128078817735,46.0,78.0,82.0,83.0
0.19540229885057472,46.0,79.0,82.0,83.0
0.1962233169129721,46.0,79.0,82.0,83.0
0.19704433497536947,46.0,79.0,82.0,83.0
0.19786535303776684,46.0,79.0,82.0,83.0
0.1986863711001642,47.0,79.0,82.0,83.0
0.19950738916256158,47.0,79.0,82.0,83.0
0.20032840722495895,47.0,79.0,82.0,83.0
0.20114942528735633,47.0,79.0,83.0,83.0
0.2019704433497537,47.0,79.0,83.0,83.0
0.20279146141215107,48.0,79.0,83.0,83.0
0.20361247947454844,48.0,79.0,83.0,84.0
0.2044334975369458,48.0,79.0,83.0,84.0
0.20525451559934318,48.0,79.0,83.0,84.0
0.20607553366174056,48.0,79.0,83.0,84.0
0.20689655172413793,48.0,79.0,83.0,84.0
0.2077175697865353,48.0,79.0,83.0,84.0
0.20853858784893267,48.0,79.0,83.0,84.0
0.20935960591133004,48.0,80.0,83.0,84.0
0.21018062397372742,48.0,80.0,83.0,84.0
0.2110016420361248,48.0,80.0,83.0,84.0
0.21182266009852216,48.0,80.0,83.0,84.0
0.21264367816091953,48.0,80.0,83.0,84.0
0.2134646962233169,48.0,80.0,83.0,84.0
0.21428571428571427,48.0,80.0,83.0,84.0
0.21510673234811165,48.0,80.0,83.0,84.0
0.21592775041050905,48.0,80.0,83.0,84.0
0.21674876847290642,48.0,80.0,83.0,84.0
0.2175697865353038,49.0,80.0,83.0,84.0
0.21839080459770116,49.0,80.0,83.0,84.0
0.21921182266009853,49.0,80.0,83.0,84.0
0.2200328407224959,49.0,80.0,83.0,84.0
0.22085385878489328,49.0,80.0,83.0,84.0
0.22167487684729065,49.0,80.0,83.0,84.0
0.22249589490968802,49.0,80.0,83.0,85.0
0.2233169129720854,49.0,80.0,83.0,85.0
0.22413793103448276,49.0,80.0,84.0,85.0
0.22495894909688013,49.0,80.0,84.0,85.0
0.2257799671592775,49.0,80.0,84.0,85.0
0.22660098522167488,49.0,80.0,84.0,85.0
0.22742200328407225,49.0,80.0,84.0,85.0
0.22824302134646962,49.0,80.0,84.0,85.0
0.229064039408867,49.0,80.0,84.0,85.0
0.22988505747126436,49.0,80.0,84.0,85.0
0.23070607553366174,49.0,80.0,84.0,85.0
0.2315270935960591,49.0,80.0,84.0,85.0
0.23234811165845648,49.0,80.0,84.0,85.0
0.23316912972085385,49.0,80.0,84.0,85.0
0.23399014778325122,49.0,80.0,84.0,85.0
0.2348111658456486,49.0,80.0,84.0,85.0
0.23563218390804597,49.0,80.0,84.0,85.0
0.23645320197044334,49.0,80.0,84.0,85.0
0.2372742200328407,49.0,80.0,84.0,85.0
0.23809523809523808,49.0,80.0,84.0,85.0
0.23891625615763548,49.0,80.0,84.0,85.0
0.23973727422003285,49.0,80.0,85.0,85.0
0.24055829228243022,49.0,80.0,85.0,85.0
0.2413793103448276,49.0,80.0,85.0,85.0
0.24220032840722497,49.0,80.0,85.0,85.0
0.24302134646962234,49.0,80.0,85.0,85.0
0.2438423645320197,49.0,80.0,85.0,86.0
0.24466338259441708,49.0,80.0,85.0,86.0
0.24548440065681446,49.0,81.0,85.0,86.0
0.24630541871921183,49.0,81.0,85.0,86.0
0.2471264367816092,49.0,81.0,85.0,86.0
0.24794745484400657,49.0,81.0,85.0,86.0
0.24876847290640394,49.0,81.0,85.0,86.0
0.24958949096880131,49.0,81.0,85.0,86.0
0.2504105090311987,49.0,81.0,85.0,86.0
0.2512315270935961,49.0,81.0,85.0,86.0
0.25205254515599346,49.0,81.0,85.0,86.0
0.25287356321839083,49.0,81.0,85.0,86.0
0.2536945812807882,49.0,81.0,85.0,86.0
0.2545155993431856,49.0,81.0,85.0,86.0
0.25533661740558294,49.0,81.0,85.0,86.0
0.2561576354679803,49.0,81.0,85.0,86.0
0.2569786535303777,49.0,81.0,85.0,86.0
0.25779967159277506,49.0,81.0,85.0,86.0
0.25862068965517243,49.0,81.0,85.0,86.0
0.2594417077175698,49.0,81.0,85.0,86.0
0.2602627257799672,49.0,81.0,85.0,86.0
0.26108374384236455,49.0,81.0,85.0,86.0
0.2619047619047619,49.0,81.0,85.0,86.0
0.2627257799671593,49.0,81.0,86.0,86.0
0.26354679802955666,49.0,81.0,86.0,86.0
0.26436781609195403,49.0,81.0,86.0,86.0
0.2651888341543514,49.0,81.0,86.0,86.0
0.2660098522167488,49.0,81.0,86.0,86.0
0.26683087027914615,49.0,81.0,86.0,86.0
0.2676518883415435,49.0,81.0,86.0,87.0
0.2684729064039409,49.0,82.0,86.0,87.0
0.26929392446633826,49.0,82.0,86.0,87.0
0.27011494252873564,49.0,82.0,86.0,87.0
0.270935960591133,49.0,82.0,86.0,87.0
0.2717569786535304,49.0,82.0,86.0,87.0
0.27257799671592775,49.0,82.0,86.0,87.0
0.2733990147783251,49.0,82.0,86.0,87.0
0.2742200328407225,49.0,82.0,86.0,87.0
0.27504105090311987,49.0,82.0,86.0,87.0
0.27586206896551724,49.0,82.0,86.0,87.0
0.2766830870279146,50.0,82.0,86.0,87.0
0.277504105090312,50.0,82.0,86.0,87.0
0.27832512315270935,50.0,82.0,86.0,87.0
0.2791461412151067,50.0,82.0,86.0,87.0
0.2799671592775041,50.0,82.0,86.0,87.0
0.28078817733990147,50.0,82.0,86.0,87.0
0.28160919540229884,50.0,82.0,86.0,87.0
0.2824302134646962,50.0,82.0,86.0,87.0
0.2832512315270936,50.0,82.0,87.0,87.0
0.28407224958949095,50.0,82.0,87.0,87.0
0.2848932676518883,50.0,82.0,87.0,87.0
0.2857142857142857,50.0,82.0,87.0,87.0
0.28653530377668307,50.0,82.0,87.0,87.0
0.28735632183908044,50.0,82.0,87.0,87.0
0.2881773399014778,50.0,82.0,87.0,87.0
0.2889983579638752,50.0,82.0,87.0,87.0
0.28981937602627256,50.0,82.0,87.0,87.0
0.29064039408866993,50.0,82.0,87.0,87.0
0.2914614121510673,50.0,82.0,87.0,87.0
0.2922824302134647,50.0,82.0,87.0,87.0
0.29310344827586204,50.0,82.0,87.0,87.0
0.2939244663382594,50.0,82.0,87.0,87.0
0.2947454844006568,50.0,82.0,87.0,87.0
0.2955665024630542,50.0,82.0,87.0,87.0
0.2963875205254516,50.0,82.0,87.0,87.0
0.29720853858784896,50.0,83.0,87.0,87.0
0.29802955665024633,50.0,83.0,87.0,88.0
0.2988505747126437,50.0,83.0,87.0,88.0
0.2996715927750411,50.0,83.0,87.0,88.0
0.30049261083743845,50.0,83.0,87.0,88.0
0.3013136288998358,50.0,83.0,87.0,88.0
0.3021346469622332,50.0,83.0,87.0,88.0
0.30295566502463056,50.0,83.0,87.0,88.0
0.30377668308702793,50.0,83.0,87.0,88.0
0.3045977011494253,50.0,83.0,87.0,88.0
0.3054187192118227,50.0,83.0,87.0,88.0
0.30623973727422005,50.0,83.0,87.0,88.0
0.3070607553366174,50.0,83.0,87.0,88.0
0.3078817733990148,50.0,83.0,87.0,88.0
0.30870279146141216,50.0,83.0,87.0,88.0
0.30952380952380953,50.0,83.0,87.0,88.0
0.3103448275862069,50.0,83.0,87.0,88.0
0.3111658456486043,50.0,83.0,88.0,88.0
0.31198686371100165,50.0,83.0,88.0,88.0
0.312807881773399,50.0,83.0,88.0,88.0
0.3136288998357964,50.0,83.0,88.0,88.0
0.31444991789819376,50.0,83.0,88.0,88.0
0.31527093596059114,50.0,83.0,88.0,88.0
0.3160919540229885,50.0,83.0,88.0,88.0
0.3169129720853859,50.0,83.0,88.0,88.0
0.31773399014778325,50.0,83.0,88.0,88.0
0.3185550082101806,50.0,83.0,88.0,88.0
0.319376026272578,50.0,83.0,88.0,88.0
0.32019704433497537,50.0,83.0,88.0,88.0
0.32101806239737274,50.0,83.0,88.0,88.0
0.3218390804597701,50.0,83.0,88.0,88.0
0.3226600985221675,50.0,83.0,88.0,88.0
0.32348111658456485,50.0,84.0,88.0,88.0
0.3243021346469622,50.0,84.0,88.0,88.0
0.3251231527093596,50.0,84.0,88.0,88.0
0.32594417077175697,50.0,84.0,89.0,88.0
0.32676518883415434,50.0,84.0,89.0,89.0
0.3275862068965517,50.0,84.0,89.0,89.0
0.3284072249589491,50.0,84.0,89.0,89.0
0.32922824302134646,50.0,84.0,89.0,89.0
0.33004926108374383,50.0,84.0,89.0,89.0
0.3308702791461412,50.0,84.0,89.0,89.0
0.33169129720853857,50.0,84.0,89.0,89.0
0.33251231527093594,50.0,84.0,89.0,89.0
0.3333333333333333,50.0,84.0,89.0,89.0
0.3341543513957307,50.0,84.0,89.0,89.0
0.33497536945812806,50.0,84.0,89.0,89.0
0.33579638752052543,50.0,84.0,89.0,89.0
0.3366174055829228,50.0,84.0,89.0,89.0
0.3374384236453202,50.0,84.0,89.0,89.0
0.33825944170771755,50.0,84.0,89.0,89.0
0.3390804597701149,50.0,84.0,89.0,89.0
0.3399014778325123,50.0,84.0,89.0,89.0
0.34072249589490966,50.0,84.0,89.0,89.0
0.3415435139573071,50.0,84.0,89.0,89.0
0.34236453201970446,50.0,84.0,89.0,89.0
0.34318555008210183,50.0,84.0,89.0,89.0
0.3440065681444992,50.0,84.0,89.0,89.0
0.3448275862068966,50.0,84.0,89.0,89.0
0.34564860426929395,50.0,85.0,89.0,89.0
0.3464696223316913,50.0,85.0,89.0,89.0
0.3472906403940887,50.0,85.0,89.0,89.0
0.34811165845648606,50.0,85.0,89.0,89.0
0.34893267651888343,50.0,85.0,89.0,89.0
0.3497536945812808,50.0,85.0,89.0,89.0
0.3505747126436782,50.0,85.0,89.0,89.0
0.35139573070607555,50.0,85.0,89.0,89.0
0.3522167487684729,50.0,85.0,89.0,89.0
0.3530377668308703,50.0,85.0,90.0,89.0
0.35385878489326766,50.0,85.0,90.0,89.0
0.35467980295566504,50.0,85.0,90.0,89.0
0.3555008210180624,50.0,85.0,90.0,89.0
0.3563218390804598,50.0,85.0,90.0,90.0
0.35714285714285715,50.0,85.0,90.0,90.0
0.3579638752052545,50.0,85.0,90.0,90.0
0.3587848932676519,50.0,85.0,90.0,90.0
0.35960591133004927,50.0,85.0,90.0,90.0
0.36042692939244664,50.0,85.0,90.0,90.0
0.361247947454844,50.0,85.0,90.0,90.0
0.3620689655172414,50.0,85.0,90.0,90.0
0.36288998357963875,50.0,85.0,90.0,90.0
0.3637110016420361,50.0,85.0,90.0,90.0
0.3645320197044335,50.0,85.0,90.0,90.0
0.36535303776683087,50.0,85.0,90.0,90.0
0.36617405582922824,50.0,85.0,90.0,90.0
0.3669950738916256,50.0,85.0,90.0,90.0
0.367816091954023,50.0,85.0,90.0,90.0
0.36863711001642036,50.0,85.0,90.0,90.0
0.3694581280788177,50.0,85.0,90.0,90.0
0.3702791461412151,50.0,85.0,90.0,90.0
0.37110016420361247,50.0,85.0,90.0,90.0
0.37192118226600984,50.0,85.0,90.0,90.0
0.3727422003284072,50.0,85.0,90.0,90.0
0.3735632183908046,50.0,85.0,90.0,90.0
0.37438423645320196,50.0,85.0,90.0,90.0
0.37520525451559933,50.0,85.0,90.0,90.0
0.3760262725779967,50.0,86.0,90.0,90.0
0.3768472906403941,50.0,86.0,90.0,90.0
0.37766830870279144,50.0,86.0,90.0,90.0
0.3784893267651888,50.0,86.0,90.0,90.0
0.3793103448275862,50.0,86.0,90.0,90.0
0.38013136288998356,50.0,86.0,90.0,90.0
0.38095238095238093,50.0,86.0,90.0,90.0
0.3817733990147783,50.0,86.0,90.0,90.0
0.3825944170771757,50.0,86.0,90.0,90.0
0.38341543513957305,50.0,86.0,90.0,90.0
0.3842364532019704,50.0,86.0,90.0,91.0
0.3850574712643678,50.0,86.0,90.0,91.0
0.38587848932676516,50.0,86.0,90.0,91.0
0.3866995073891626,50.0,86.0,91.0,91.0
0.38752052545155996,50.0,86.0,91.0,91.0
0.38834154351395733,51.0,86.0,91.0,91.0
0.3891625615763547,51.0,86.0,91.0,91.0
0.3899835796387521,51.0,86.0,91.0,91.0
0.39080459770114945,51.0,86.0,91.0,91.0
0.3916256157635468,51.0,86.0,91.0,91.0
0.3924466338259442,51.0,86.0,91.0,91.0
0.39326765188834156,51.0,86.0,91.0,91.0
0.39408866995073893,51.0,86.0,91.0,91.0
0.3949096880131363,51.0,86.0,91.0,91.0
0.3957307060755337,51.0,86.0,91.0,91.0
0.39655172413793105,51.0,86.0,91.0,91.0
0.3973727422003284,51.0,86.0,91.0,91.0
0.3981937602627258,51.0,86.0,91.0,91.0
0.39901477832512317,51.0,86.0,91.0,91.0
0.39983579638752054,51.0,86.0,91.0,91.0
0.4006568144499179,51.0,86.0,91.0,91.0
0.4014778325123153,51.0,86.0,91.0,91.0
0.40229885057471265,51.0,86.0,91.0,91.0
0.40311986863711,51.0,86.0,91.0,91.0
0.4039408866995074,51.0,86.0,91.0,91.0
0.40476190476190477,51.0,86.0,91.0,91.0
0.40558292282430214,51.0,86.0,91.0,91.0
0.4064039408866995,51.0,86.0,91.0,91.0
0.4072249589490969,51.0,86.0,91.0,91.0
0.40804597701149425,51.0,86.0,91.0,91.0
0.4088669950738916,51.0,86.0,91.0,91.0
0.409688013136289,51.0,87.0,91.0,91.0
0.41050903119868637,51.0,87.0,91.0,91.0
0.41133004926108374,51.0,87.0,91.0,91.0
0.4121510673234811,51.0,87.0,91.0,92.0
0.4129720853858785,51.0,87.0,91.0,92.0
0.41379310344827586,51.0,87.0,91.0,92.0
0.41461412151067323,51.0,87.0,91.0,92.0
0.4154351395730706,51.0,87.0,91.0,92.0
0.41625615763546797,51.0,87.0,91.0,92.0
0.41707717569786534,51.0,87.0,91.0,92.0
0.4178981937602627,51.0,87.0,91.0,92.0
0.4187192118226601,51.0,87.0,92.0,92.0
0.41954022988505746,51.0,87.0,92.0,92.0
0.42036124794745483,51.0,87.0,92.0,92.0
0.4211822660098522,51.0,87.0,92.0,92.0
0.4220032840722496,51.0,87.0,92.0,92.0
0.42282430213464695,51.0,87.0,92.0,92.0
0.4236453201970443,51.0,87.0,92.0,92.0
0.4244663382594417,51.0,87.0,92.0,92.0
0.42528735632183906,51.0,87.0,92.0,92.0
0.42610837438423643,51.0,87.0,92.0,92.0
0.4269293924466338,51.0,87.0,92.0,92.0
0.4277504105090312,51.0,87.0,92.0,92.0
0.42857142857142855,51.0,87.0,92.0,92.0
0.4293924466338259,51.0,87.0,92.0,92.0
0.4302134646962233,51.0,87.0,92.0,92.0
0.43103448275862066,51.0,87.0,92.0,92.0
0.4318555008210181,51.0,87.0,92.0,92.0
0.43267651888341546,51.0,87.0,92.0,92.0
0.43349753694581283,51.0,87.0,92.0,93.0
0.4343185550082102,51.0,87.0,92.0,93.0
0.4351395730706076,51.0,87.0,92.0,93.0
0.43596059113300495,51.0,87.0,92.0,93.0
0.4367816091954023,51.0,87.0,92.0,93.0
0.4376026272577997,51.0,87.0,92.0,93.0
0.43842364532019706,51.0,87.0,92.0,93.0
0.43924466338259444,51.0,87.0,92.0,93.0
0.4400656814449918,51.0,87.0,93.0,93.0
0.4408866995073892,51.0,87.0,93.0,93.0
0.44170771756978655,51.0,87.0,93.0,93.0
0.4425287356321839,51.0,87.0,93.0,93.0
0.4433497536945813,51.0,87.0,93.0,93.0
0.44417077175697867,51.0,87.0,93.0,93.0
0.44499178981937604,51.0,87.0,93.0,93.0
0.4458128078817734,51.0,87.0,93.0,93.0
0.4466338259441708,51.0,88.0,93.0,93.0
0.44745484400656815,51.0,88.0,93.0,93.0
0.4482758620689655,51.0,88.0,93.0,93.0
0.4490968801313629,51.0,88.0,93.0,93.0
0.44991789819376027,51.0,88.0,93.0,93.0
0.45073891625615764,51.0,88.0,93.0,93.0
0.451559934318555,51.0,88.0,93.0,93.0
0.4523809523809524,51.0,88.0,93.0,93.0
0.45320197044334976,51.0,88.0,93.0,94.0
0.4540229885057471,51.0,88.0,93.0,94.0
0.4548440065681445,51.0,88.0,93.0,94.0
0.45566502463054187,51.0,88.0,93.0,94.0
0.45648604269293924,51.0,88.0,93.0,94.0
0.4573070607553366,51.0,88.0,93.0,94.0
0.458128078817734,51.0,88.0,93.0,94.0
0.45894909688013136,51.0,88.0,93.0,94.0
0.45977011494252873,51.0,88.0,93.0,94.0
0.4605911330049261,51.0,88.0,93.0,94.0
0.4614121510673235,51.0,88.0,93.0,94.0
0.46223316912972084,51.0,88.0,93.0,94.0
0.4630541871921182,51.0,88.0,93.0,94.0
0.4638752052545156,51.0,88.0,94.0,94.0
0.46469622331691296,51.0,88.0,94.0,94.0
0.46551724137931033,51.0,88.0,94.0,94.0
0.4663382594417077,51.0,88.0,94.0,94.0
0.4671592775041051,51.0,88.0,94.0,94.0
0.46798029556650245,51.0,88.0,94.0,94.0
0.4688013136288998,51.0,88.0,94.0,94.0
0.4696223316912972,51.0,88.0,94.0,94.0
0.47044334975369456,51.0,89.0,94.0,94.0
0.47126436781609193,51.0,89.0,94.0,94.0
0.4720853858784893,51.0,89.0,94.0,94.0
0.4729064039408867,51.0,89.0,94.0,94.0
0.47372742200328405,51.0,89.0,94.0,94.0
0.4745484400656814,51.0,89.0,94.0,94.0
0.4753694581280788,51.0,89.0,94.0,94.0
0.47619047619047616,51.0,89.0,94.0,94.0
0.47701149425287354,51.0,89.0,94.0,94.0
0.47783251231527096,51.0,89.0,94.0,94.0
0.47865353037766833,51.0,89.0,94.0,94.0
0.4794745484400657,51.0,89.0,94.0,94.0
0.4802955665024631,51.0,89.0,94.0,94.0
0.48111658456486045,51.0,89.0,94.0,94.0
0.4819376026272578,51.0,89.0,94.0,94.0
0.4827586206896552,51.0,89.0,94.0,94.0
0.48357963875205257,51.0,89.0,95.0,94.0
0.48440065681444994,51.0,89.0,95.0,94.0
0.4852216748768473,51.0,89.0,95.0,94.0
0.4860426929392447,51.0,89.0,95.0,95.0
0.48686371100164205,51.0,89.0,95.0,95.0
0.4876847290640394,51.0,89.0,95.0,95.0
0.4885057471264368,51.0,89.0,95.0,95.0
0.48932676518883417,51.0,89.0,95.0,95.0
0.49014778325123154,52.0,89.0,95.0,95.0
0.4909688013136289,52.0,89.0,95.0,95.0
0.4917898193760263,52.0,89.0,95.0,95.0
0.49261083743842365,52.0,89.0,95.0,95.0
0.493431855500821,52.0,89.0,95.0,95.0
0.4942528735632184,52.0,90.0,95.0,95.0
0.49507389162561577,52.0,90.0,95.0,95.0
0.49589490968801314,52.0,90.0,95.0,95.0
0.4967159277504105,52.0,90.0,95.0,95.0
0.4975369458128079,52.0,90.0,95.0,95.0
0.49835796387520526,52.0,90.0,95.0,95.0
0.49917898193760263,52.0,90.0,95.0,95.0
0.5,52.0,90.0,95.0,95.0
0.5008210180623974,52.0,90.0,95.0,95.0
0.5016420361247947,52.0,90.0,95.0,95.0
0.5024630541871922,52.0,90.0,95.0,95.0
0.5032840722495895,52.0,90.0,95.0,95.0
0.5041050903119869,52.0,90.0,95.0,95.0
0.5049261083743842,52.0,90.0,95.0,95.0
0.5057471264367817,52.0,90.0,95.0,95.0
0.506568144499179,52.0,90.0,95.0,95.0
0.5073891625615764,52.0,90.0,95.0,95.0
0.5082101806239737,52.0,90.0,95.0,95.0
0.5090311986863711,52.0,90.0,95.0,95.0
0.5098522167487685,52.0,90.0,95.0,95.0
0.5106732348111659,52.0,90.0,95.0,95.0
0.5114942528735632,52.0,90.0,95.0,95.0
0.5123152709359606,52.0,90.0,95.0,95.0
0.513136288998358,52.0,90.0,95.0,95.0
0.5139573070607554,52.0,90.0,95.0,95.0
0.5147783251231527,52.0,90.0,95.0,95.0
0.5155993431855501,52.0,90.0,95.0,95.0
0.5164203612479474,52.0,90.0,95.0,96.0
0.5172413793103449,52.0,90.0,95.0,96.0
0.5180623973727422,52.0,90.0,95.0,96.0
0.5188834154351396,52.0,90.0,95.0,96.0
0.5197044334975369,52.0,90.0,95.0,96.0
0.5205254515599343,52.0,90.0,96.0,96.0
0.5213464696223317,52.0,90.0,96.0,96.0
0.5221674876847291,52.0,90.0,96.0,96.0
0.5229885057471264,52.0,90.0,96.0,96.0
0.5238095238095238,52.0,90.0,96.0,96.0
0.5246305418719212,52.0,90.0,96.0,96.0
0.5254515599343186,52.0,90.0,96.0,96.0
0.5262725779967159,52.0,91.0,96.0,96.0
0.5270935960591133,52.0,91.0,96.0,96.0
0.5279146141215106,53.0,91.0,96.0,96.0
0.5287356321839081,53.0,91.0,96.0,96.0
0.5295566502463054,53.0,91.0,96.0,96.0
0.5303776683087028,53.0,91.0,96.0,96.0
0.5311986863711001,53.0,91.0,96.0,96.0
0.5320197044334976,53.0,91.0,96.0,96.0
0.5328407224958949,54.0,91.0,96.0,96.0
0.5336617405582923,54.0,91.0,96.0,96.0
0.5344827586206896,54.0,91.0,96.0,96.0
0.535303776683087,54.0,91.0,96.0,96.0
0.5361247947454844,54.0,91.0,96.0,96.0
0.5369458128078818,54.0,91.0,96.0,96.0
0.5377668308702791,54.0,91.0,96.0,96.0
0.5385878489326765,54.0,91.0,96.0,96.0
0.5394088669950738,54.0,91.0,96.0,96.0
0.5402298850574713,54.0,91.0,96.0,96.0
0.5410509031198686,54.0,91.0,96.0,96.0
0.541871921182266,54.0,91.0,96.0,96.0
0.5426929392446633,54.0,91.0,96.0,96.0
0.5435139573070608,54.0,91.0,96.0,96.0
0.5443349753694581,54.0,91.0,96.0,97.0
0.5451559934318555,54.0,91.0,96.0,97.0
0.5459770114942529,54.0,91.0,96.0,97.0
0.5467980295566502,54.0,91.0,96.0,97.0
0.5476190476190477,54.0,91.0,96.0,97.0
0.548440065681445,55.0,91.0,97.0,97.0
0.5492610837438424,55.0,91.0,97.0,97.0
0.5500821018062397,55.0,91.0,97.0,97.0
0.5509031198686372,55.0,91.0,97.0,97.0
0.5517241379310345,55.0,91.0,97.0,97.0
0.5525451559934319,55.0,91.0,97.0,97.0
0.5533661740558292,55.0,91.0,97.0,97.0
0.5541871921182266,55.0,91.0,97.0,97.0
0.555008210180624,55.0,91.0,97.0,97.0
0.5558292282430214,55.0,92.0,97.0,97.0
0.5566502463054187,55.0,92.0,97.0,97.0
0.5574712643678161,55.0,92.0,97.0,97.0
0.5582922824302134,55.0,92.0,97.0,97.0
0.5591133004926109,55.0,92.0,97.0,97.0
0.5599343185550082,55.0,92.0,97.0,97.0
0.5607553366174056,55.0,92.0,97.0,97.0
0.5615763546798029,55.0,92.0,97.0,97.0
0.5623973727422004,55.0,92.0,97.0,97.0
0.5632183908045977,55.0,92.0,97.0,97.0
0.5640394088669951,55.0,92.0,97.0,97.0
0.5648604269293924,55.0,92.0,97.0,97.0
0.5656814449917899,55.0,92.0,97.0,97.0
0.5665024630541872,55.0,92.0,97.0,97.0
0.5673234811165846,55.0,92.0,97.0,97.0
0.5681444991789819,55.0,92.0,97.0,97.0
0.5689655172413793,55.0,92.0,98.0,97.0
0.5697865353037767,55.0,92.0,98.0,98.0
0.5706075533661741,55.0,92.0,98.0,98.0
0.5714285714285714,55.0,92.0,98.0,98.0
0.5722495894909688,55.0,92.0,98.0,98.0
0.5730706075533661,55.0,92.0,98.0,98.0
0.5738916256157636,55.0,92.0,98.0,98.0
0.5747126436781609,55.0,92.0,98.0,98.0
0.5755336617405583,55.0,92.0,98.0,98.0
0.5763546798029556,55.0,92.0,98.0,98.0
0.577175697865353,55.0,92.0,98.0,98.0
0.5779967159277504,55.0,92.0,98.0,98.0
0.5788177339901478,55.0,92.0,98.0,98.0
0.5796387520525451,55.0,92.0,98.0,98.0
0.5804597701149425,55.0,92.0,98.0,98.0
0.5812807881773399,55.0,92.0,98.0,98.0
0.5821018062397373,55.0,93.0,98.0,98.0
0.5829228243021346,55.0,93.0,98.0,98.0
0.583743842364532,55.0,93.0,98.0,98.0
0.5845648604269293,55.0,93.0,98.0,98.0
0.5853858784893268,55.0,93.0,98.0,98.0
0.5862068965517241,55.0,93.0,98.0,98.0
0.5870279146141215,55.0,93.0,98.0,98.0
0.5878489326765188,55.0,93.0,98.0,98.0
0.5886699507389163,55.0,93.0,98.0,98.0
0.5894909688013136,55.0,93.0,98.0,98.0
0.590311986863711,55.0,93.0,98.0,98.0
0.5911330049261084,55.0,93.0,98.0,98.0
0.5919540229885057,56.0,93.0,98.0,98.0
0.5927750410509032,56.0,93.0,98.0,98.0
0.5935960591133005,56.0,93.0,98.0,98.0
0.5944170771756979,56.0,93.0,98.0,98.0
0.5952380952380952,56.0,93.0,98.0,98.0
0.5960591133004927,56.0,93.0,98.0,98.0
0.59688013136289,56.0,93.0,98.0,98.0
0.5977011494252874,56.0,93.0,99.0,98.0
0.5985221674876847,56.0,93.0,99.0,98.0
0.5993431855500821,56.0,93.0,99.0,98.0
0.6001642036124795,56.0,93.0,99.0,99.0
0.6009852216748769,56.0,93.0,99.0,99.0
0.6018062397372742,56.0,93.0,99.0,99.0
0.6026272577996716,56.0,93.0,99.0,99.0
0.603448275862069,56.0,93.0,99.0,99.0
0.6042692939244664,56.0,93.0,99.0,99.0
0.6050903119868637,56.0,94.0,99.0,99.0
0.6059113300492611,56.0,94.0,99.0,99.0
0.6067323481116584,56.0,94.0,99.0,99.0
0.6075533661740559,56.0,94.0,99.0,99.0
0.6083743842364532,56.0,94.0,99.0,99.0
0.6091954022988506,56.0,94.0,99.0,99.0
0.6100164203612479,56.0,94.0,99.0,99.0
0.6108374384236454,56.0,94.0,99.0,99.0
0.6116584564860427,56.0,94.0,99.0,99.0
0.6124794745484401,56.0,94.0,99.0,99.0
0.6133004926108374,56.0,94.0,99.0,99.0
0.6141215106732348,56.0,94.0,99.0,99.0
0.6149425287356322,56.0,94.0,99.0,99.0
0.6157635467980296,56.0,94.0,99.0,99.0
0.6165845648604269,56.0,94.0,99.0,99.0
0.6174055829228243,56.0,94.0,99.0,99.0
0.6182266009852216,56.0,94.0,99.0,99.0
0.6190476190476191,56.0,94.0,100.0,99.0
0.6198686371100164,56.0,94.0,100.0,99.0
0.6206896551724138,56.0,94.0,100.0,99.0
0.6215106732348111,56.0,94.0,100.0,99.0
0.6223316912972086,56.0,94.0,100.0,99.0
0.6231527093596059,56.0,94.0,100.0,99.0
0.6239737274220033,56.0,94.0,100.0,99.0
0.6247947454844006,56.0,94.0,100.0,99.0
0.625615763546798,56.0,94.0,100.0,99.0
0.6264367816091954,56.0,94.0,100.0,99.0
0.6272577996715928,56.0,94.0,100.0,99.0
0.6280788177339901,56.0,94.0,100.0,99.0
0.6288998357963875,56.0,94.0,100.0,99.0
0.6297208538587848,56.0,94.0,100.0,99.0
0.6305418719211823,56.0,94.0,100.0,99.0
0.6313628899835796,56.0,94.0,100.0,99.0
0.632183908045977,56.0,94.0,100.0,99.0
0.6330049261083743,56.0,94.0,100.0,99.0
0.6338259441707718,56.0,94.0,100.0,100.0
0.6346469622331691,56.0,94.0,100.0,100.0
0.6354679802955665,56.0,94.0,100.0,100.0
0.6362889983579638,56.0,94.0,100.0,100.0
0.6371100164203612,56.0,94.0,100.0,100.0
0.6379310344827587,56.0,94.0,100.0,100.0
0.638752052545156,56.0,94.0,100.0,100.0
0.6395730706075534,56.0,94.0,100.0,100.0
0.6403940886699507,56.0,94.0,100.0,100.0
0.6412151067323482,56.0,94.0,100.0,100.0
0.6420361247947455,56.0,94.0,100.0,100.0
0.6428571428571429,56.0,94.0,100.0,100.0
0.6436781609195402,56.0,94.0,100.0,100.0
0.6444991789819376,56.0,94.0,100.0,100.0
0.645320197044335,56.0,95.0,100.0,100.0
0.6461412151067324,56.0,95.0,100.0,100.0
0.6469622331691297,56.0,95.0,100.0,100.0
0.6477832512315271,56.0,95.0,100.0,100.0
0.6486042692939245,56.0,95.0,100.0,100.0
0.6494252873563219,56.0,95.0,101.0,100.0
0.6502463054187192,56.0,95.0,101.0,100.0
0.6510673234811166,56.0,95.0,101.0,100.0
0.6518883415435139,56.0,95.0,101.0,100.0
0.6527093596059114,56.0,95.0,101.0,100.0
0.6535303776683087,56.0,95.0,101.0,100.0
0.6543513957307061,56.0,95.0,101.0,100.0
0.6551724137931034,56.0,95.0,101.0,100.0
0.6559934318555009,56.0,95.0,101.0,100.0
0.6568144499178982,56.0,95.0,101.0,100.0
0.6576354679802956,56.0,95.0,101.0,100.0
0.6584564860426929,56.0,95.0,101.0,100.0
0.6592775041050903,56.0,95.0,101.0,100.0
0.6600985221674877,56.0,95.0,101.0,100.0
0.6609195402298851,56.0,95.0,101.0,100.0
0.6617405582922824,56.0,95.0,101.0,100.0
0.6625615763546798,56.0,95.0,101.0,100.0
0.6633825944170771,56.0,95.0,101.0,100.0
0.6642036124794746,56.0,95.0,101.0,100.0
0.6650246305418719,56.0,95.0,101.0,100.0
0.6658456486042693,56.0,95.0,101.0,101.0
0.6666666666666666,56.0,95.0,101.0,101.0
0.6674876847290641,56.0,95.0,101.0,101.0
0.6683087027914614,56.0,95.0,101.0,101.0
0.6691297208538588,56.0,95.0,101.0,101.0
0.6699507389162561,56.0,95.0,101.0,101.0
0.6707717569786535,56.0,95.0,101.0,101.0
0.6715927750410509,56.0,96.0,101.0,101.0
0.6724137931034483,56.0,96.0,101.0,101.0
0.6732348111658456,56.0,96.0,101.0,101.0
0.674055829228243,56.0,96.0,101.0,101.0
0.6748768472906403,56.0,96.0,101.0,101.0
0.6756978653530378,56.0,96.0,101.0,101.0
0.6765188834154351,56.0,96.0,102.0,101.0
0.6773399014778325,56.0,96.0,102.0,101.0
0.6781609195402298,56.0,96.0,102.0,101.0
0.6789819376026273,56.0,96.0,102.0,101.0
0.6798029556650246,56.0,96.0,102.0,101.0
0.680623973727422,56.0,96.0,102.0,101.0
0.6814449917898193,56.0,96.0,102.0,101.0
0.6822660098522167,56.0,96.0,102.0,101.0
0.6830870279146142,56.0,96.0,102.0,101.0
0.6839080459770115,56.0,96.0,102.0,101.0
0.6847290640394089,56.0,96.0,102.0,101.0
0.6855500821018062,56.0,96.0,102.0,101.0
0.6863711001642037,56.0,96.0,102.0,101.0
0.687192118226601,56.0,96.0,102.0,101.0
0.6880131362889984,56.0,96.0,102.0,101.0
0.6888341543513957,56.0,96.0,102.0,101.0
0.6896551724137931,56.0,96.0,102.0,101.0
0.6904761904761905,56.0,96.0,102.0,101.0
0.6912972085385879,56.0,96.0,102.0,101.0
0.6921182266009852,56.0,96.0,102.0,101.0
0.6929392446633826,56.0,96.0,102.0,101.0
0.69376026272578,56.0,96.0,102.0,101.0
0.6945812807881774,56.0,96.0,102.0,101.0
0.6954022988505747,56.0,96.0,102.0,101.0
0.6962233169129721,56.0,96.0,102.0,102.0
0.6970443349753694,56.0,97.0,102.0,102.0
0.6978653530377669,56.0,97.0,102.0,102.0
0.6986863711001642,56.0,97.0,102.0,102.0
0.6995073891625616,57.0,97.0,102.0,102.0
0.7003284072249589,57.0,97.0,102.0,102.0
0.7011494252873564,57.0,97.0,103.0,102.0
0.7019704433497537,57.0,97.0,103.0,102.0
0.7027914614121511,57.0,97.0,103.0,102.0
0.7036124794745484,57.0,97.0,103.0,102.0
0.7044334975369458,57.0,97.0,103.0,102.0
0.7052545155993432,57.0,97.0,103.0,102.0
0.7060755336617406,57.0,97.0,103.0,102.0
0.7068965517241379,57.0,97.0,103.0,102.0
0.7077175697865353,57.0,97.0,103.0,102.0
0.7085385878489326,57.0,97.0,103.0,102.0
0.7093596059113301,57.0,97.0,103.0,102.0
0.7101806239737274,57.0,97.0,103.0,102.0
0.7110016420361248,57.0,97.0,103.0,102.0
0.7118226600985221,57.0,97.0,103.0,102.0
0.7126436781609196,57.0,97.0,103.0,102.0
0.7134646962233169,57.0,97.0,103.0,102.0
0.7142857142857143,57.0,97.0,103.0,102.0
0.7151067323481116,57.0,97.0,103.0,102.0
0.715927750410509,57.0,97.0,103.0,102.0
0.7167487684729064,57.0,97.0,103.0,102.0
0.7175697865353038,57.0,98.0,103.0,102.0
0.7183908045977011,57.0,98.0,103.0,102.0
0.7192118226600985,57.0,98.0,103.0,102.0
0.7200328407224958,57.0,98.0,103.0,102.0
0.7208538587848933,57.0,98.0,103.0,102.0
0.7216748768472906,57.0,98.0,103.0,102.0
0.722495894909688,57.0,98.0,103.0,102.0
0.7233169129720853,57.0,98.0,104.0,102.0
0.7241379310344828,57.0,98.0,104.0,103.0
0.7249589490968801,57.0,98.0,104.0,103.0
0.7257799671592775,57.0,98.0,104.0,103.0
0.7266009852216748,57.0,98.0,104.0,103.0
0.7274220032840722,57.0,98.0,104.0,103.0
0.7282430213464697,57.0,98.0,104.0,103.0
0.729064039408867,57.0,98.0,104.0,103.0
0.7298850574712644,57.0,98.0,104.0,103.0
0.7307060755336617,57.0,98.0,104.0,103.0
0.7315270935960592,57.0,98.0,104.0,103.0
0.7323481116584565,57.0,98.0,104.0,103.0
0.7331691297208539,57.0,98.0,104.0,103.0
0.7339901477832512,57.0,98.0,104.0,103.0
0.7348111658456487,57.0,98.0,104.0,103.0
0.735632183908046,57.0,98.0,104.0,103.0
0.7364532019704434,57.0,98.0,104.0,103.0
0.7372742200328407,57.0,98.0,104.0,103.0
0.7380952380952381,57.0,98.0,105.0,103.0
0.7389162561576355,57.0,98.0,105.0,103.0
0.7397372742200329,57.0,98.0,105.0,103.0
0.7405582922824302,57.0,98.0,105.0,103.0
0.7413793103448276,57.0,98.0,105.0,103.0
0.7422003284072249,57.0,99.0,105.0,103.0
0.7430213464696224,57.0,99.0,105.0,103.0
0.7438423645320197,57.0,99.0,105.0,103.0
0.7446633825944171,57.0,99.0,105.0,103.0
0.7454844006568144,57.0,99.0,105.0,103.0
0.7463054187192119,57.0,99.0,105.0,103.0
0.7471264367816092,57.0,99.0,105.0,103.0
0.7479474548440066,57.0,99.0,105.0,103.0
0.7487684729064039,57.0,99.0,105.0,103.0
0.7495894909688013,57.0,99.0,105.0,103.0
0.7504105090311987,57.0,99.0,105.0,104.0
0.7512315270935961,57.0,99.0,105.0,104.0
0.7520525451559934,57.0,99.0,105.0,104.0
0.7528735632183908,57.0,99.0,105.0,104.0
0.7536945812807881,57.0,99.0,105.0,104.0
0.7545155993431856,57.0,99.0,105.0,104.0
0.7553366174055829,57.0,99.0,105.0,104.0
0.7561576354679803,57.0,99.0,105.0,104.0
0.7569786535303776,57.0,99.0,105.0,104.0
0.7577996715927751,57.0,99.0,105.0,104.0
0.7586206896551724,57.0,99.0,105.0,104.0
0.7594417077175698,57.0,99.0,105.0,104.0
0.7602627257799671,57.0,99.0,105.0,104.0
0.7610837438423645,57.0,99.0,106.0,104.0
0.7619047619047619,57.0,99.0,106.0,104.0
0.7627257799671593,57.0,99.0,106.0,104.0
0.7635467980295566,57.0,99.0,106.0,104.0
0.764367816091954,57.0,99.0,106.0,104.0
0.7651888341543513,57.0,100.0,106.0,104.0
0.7660098522167488,57.0,100.0,106.0,104.0
0.7668308702791461,57.0,100.0,106.0,105.0
0.7676518883415435,57.0,100.0,106.0,105.0
0.7684729064039408,57.0,100.0,106.0,105.0
0.7692939244663383,57.0,100.0,106.0,105.0
0.7701149425287356,57.0,100.0,106.0,105.0
0.770935960591133,58.0,100.0,106.0,105.0
0.7717569786535303,58.0,100.0,106.0,105.0
0.7725779967159278,58.0,100.0,106.0,105.0
0.7733990147783252,58.0,100.0,106.0,105.0
0.7742200328407225,58.0,100.0,106.0,105.0
0.7750410509031199,58.0,100.0,106.0,105.0
0.7758620689655172,58.0,100.0,106.0,105.0
0.7766830870279147,58.0,100.0,106.0,105.0
0.777504105090312,58.0,100.0,106.0,105.0
0.7783251231527094,58.0,100.0,106.0,105.0
0.7791461412151067,58.0,100.0,106.0,105.0
0.7799671592775042,58.0,100.0,106.0,105.0
0.7807881773399015,58.0,100.0,107.0,105.0
0.7816091954022989,58.0,100.0,107.0,105.0
0.7824302134646962,58.0,100.0,107.0,106.0
0.7832512315270936,58.0,100.0,107.0,106.0
0.784072249589491,58.0,100.0,107.0,106.0
0.7848932676518884,58.0,100.0,107.0,106.0
0.7857142857142857,58.0,100.0,107.0,106.0
0.7865353037766831,58.0,100.0,107.0,106.0
0.7873563218390804,58.0,100.0,107.0,106.0
0.7881773399014779,58.0,100.0,107.0,106.0
0.7889983579638752,58.0,100.0,107.0,106.0
0.7898193760262726,58.0,101.0,107.0,106.0
0.7906403940886699,58.0,101.0,107.0,106.0
0.7914614121510674,58.0,101.0,107.0,106.0
0.7922824302134647,58.0,101.0,107.0,106.0
0.7931034482758621,58.0,101.0,107.0,106.0
0.7939244663382594,58.0,101.0,107.0,106.0
0.7947454844006568,58.0,101.0,107.0,106.0
0.7955665024630542,58.0,101.0,107.0,106.0
0.7963875205254516,58.0,101.0,107.0,106.0
0.7972085385878489,58.0,101.0,107.0,106.0
0.7980295566502463,58.0,101.0,107.0,106.0
0.7988505747126436,58.0,101.0,107.0,106.0
0.7996715927750411,58.0,101.0,107.0,107.0
0.8004926108374384,58.0,101.0,107.0,107.0
0.8013136288998358,58.0,101.0,108.0,107.0
0.8021346469622331,58.0,101.0,108.0,107.0
0.8029556650246306,58.0,101.0,108.0,107.0
0.8037766830870279,59.0,101.0,108.0,107.0
0.8045977011494253,59.0,101.0,108.0,107.0
0.8054187192118226,59.0,101.0,108.0,107.0
0.80623973727422,59.0,101.0,108.0,107.0
0.8070607553366174,59.0,101.0,108.0,107.0
0.8078817733990148,59.0,101.0,108.0,107.0
0.8087027914614121,59.0,101.0,108.0,107.0
0.8095238095238095,59.0,101.0,108.0,107.0
0.8103448275862069,59.0,101.0,108.0,107.0
0.8111658456486043,59.0,101.0,108.0,107.0
0.8119868637110016,59.0,102.0,108.0,107.0
0.812807881773399,59.0,102.0,108.0,107.0
0.8136288998357963,59.0,102.0,108.0,107.0
0.8144499178981938,59.0,102.0,108.0,107.0
0.8152709359605911,60.0,102.0,108.0,107.0
0.8160919540229885,60.0,102.0,109.0,107.0
0.8169129720853858,60.0,102.0,109.0,108.0
0.8177339901477833,60.0,102.0,109.0,108.0
0.8185550082101807,60.0,102.0,109.0,108.0
0.819376026272578,60.0,102.0,109.0,108.0
0.8201970443349754,60.0,102.0,109.0,108.0
0.8210180623973727,60.0,102.0,109.0,108.0
0.8218390804597702,61.0,102.0,109.0,108.0
0.8226600985221675,61.0,102.0,109.0,108.0
0.8234811165845649,61.0,102.0,109.0,108.0
0.8243021346469622,61.0,102.0,109.0,108.0
0.8251231527093597,61.0,102.0,109.0,108.0
0.825944170771757,61.0,102.0,109.0,108.0
0.8267651888341544,61.0,102.0,110.0,108.0
0.8275862068965517,61.0,103.0,110.0,108.0
0.8284072249589491,61.0,103.0,110.0,108.0
0.8292282430213465,61.0,103.0,110.0,108.0
0.8300492610837439,61.0,103.0,110.0,108.0
0.8308702791461412,61.0,103.0,110.0,108.0
0.8316912972085386,61.0,103.0,110.0,109.0
0.8325123152709359,61.0,103.0,110.0,109.0
0.8333333333333334,61.0,103.0,110.0,109.0
0.8341543513957307,61.0,103.0,110.0,109.0
0.8349753694581281,61.0,103.0,110.0,109.0
0.8357963875205254,61.0,103.0,110.0,109.0
0.8366174055829229,61.0,103.0,110.0,109.0
0.8374384236453202,61.0,103.0,110.0,109.0
0.8382594417077176,61.0,103.0,110.0,109.0
0.8390804597701149,61.0,104.0,110.0,109.0
0.8399014778325123,61.0,104.0,110.0,109.0
0.8407224958949097,61.0,104.0,110.0,109.0
0.8415435139573071,61.0,104.0,110.0,109.0
0.8423645320197044,61.0,104.0,110.0,109.0
0.8431855500821018,61.0,104.0,110.0,109.0
0.8440065681444991,61.0,104.0,111.0,109.0
0.8448275862068966,62.0,104.0,111.0,109.0
0.8456486042692939,62.0,104.0,111.0,109.0
0.8464696223316913,62.0,104.0,111.0,109.0
0.8472906403940886,62.0,104.0,111.0,109.0
0.8481116584564861,62.0,104.0,111.0,109.0
0.8489326765188834,62.0,105.0,111.0,109.0
0.8497536945812808,62.0,105.0,111.0,109.0
0.8505747126436781,62.0,105.0,111.0,109.0
0.8513957307060755,62.0,105.0,111.0,110.0
0.8522167487684729,62.0,105.0,111.0,110.0
0.8530377668308703,62.0,105.0,111.0,110.0
0.8538587848932676,62.0,105.0,111.0,110.0
0.854679802955665,62.0,105.0,111.0,110.0
0.8555008210180624,62.0,105.0,111.0,110.0
0.8563218390804598,62.0,105.0,111.0,110.0
0.8571428571428571,62.0,105.0,111.0,110.0
0.8579638752052545,62.0,105.0,111.0,110.0
0.8587848932676518,62.0,105.0,112.0,110.0
0.8596059113300493,62.0,105.0,112.0,110.0
0.8604269293924466,62.0,105.0,112.0,110.0
0.861247947454844,62.0,106.0,112.0,110.0
0.8620689655172413,62.0,106.0,112.0,110.0
0.8628899835796388,62.0,106.0,112.0,110.0
0.8637110016420362,62.0,106.0,112.0,110.0
0.8645320197044335,62.0,106.0,112.0,111.0
0.8653530377668309,62.0,106.0,112.0,111.0
0.8661740558292282,62.0,106.0,112.0,111.0
0.8669950738916257,62.0,106.0,112.0,111.0
0.867816091954023,62.0,106.0,112.0,111.0
0.8686371100164204,62.0,106.0,112.0,111.0
0.8694581280788177,62.0,106.0,112.0,111.0
0.8702791461412152,62.0,106.0,112.0,111.0
0.8711001642036125,62.0,106.0,112.0,111.0
0.8719211822660099,62.0,107.0,112.0,111.0
0.8727422003284072,62.0,107.0,113.0,111.0
0.8735632183908046,62.0,107.0,113.0,111.0
0.874384236453202,62.0,107.0,113.0,111.0
0.8752052545155994,62.0,107.0,113.0,111.0
0.8760262725779967,62.0,107.0,113.0,112.0
0.8768472906403941,62.0,107.0,113.0,112.0
0.8776683087027914,62.0,107.0,113.0,112.0
0.8784893267651889,62.0,107.0,113.0,112.0
0.8793103448275862,62.0,107.0,113.0,112.0
0.8801313628899836,62.0,107.0,113.0,112.0
0.8809523809523809,62.0,107.0,113.0,112.0
0.8817733990147784,62.0,107.0,113.0,112.0
0.8825944170771757,62.0,107.0,113.0,112.0
0.8834154351395731,62.0,108.0,113.0,112.0
0.8842364532019704,62.0,108.0,114.0,112.0
0.8850574712643678,62.0,108.0,114.0,112.0
0.8858784893267652,62.0,108.0,114.0,112.0
0.8866995073891626,62.0,108.0,114.0,113.0
0.8875205254515599,62.0,108.0,114.0,113.0
0.8883415435139573,62.0,108.0,114.0,113.0
0.8891625615763546,62.0,108.0,114.0,113.0
0.8899835796387521,62.0,108.0,114.0,113.0
0.8908045977011494,62.0,108.0,114.0,113.0
0.8916256157635468,62.0,108.0,114.0,113.0
0.8924466338259441,62.0,108.0,115.0,113.0
0.8932676518883416,62.0,108.0,115.0,113.0
0.8940886699507389,62.0,109.0,115.0,113.0
0.8949096880131363,62.0,109.0,115.0,113.0
0.8957307060755336,62.0,109.0,115.0,113.0
0.896551724137931,62.0,109.0,115.0,113.0
0.8973727422003284,62.0,109.0,115.0,113.0
0.8981937602627258,62.0,109.0,115.0,113.0
0.8990147783251231,62.0,109.0,115.0,113.0
0.8998357963875205,62.0,109.0,115.0,113.0
0.9006568144499179,62.0,109.0,115.0,114.0
0.9014778325123153,63.0,109.0,115.0,114.0
0.9022988505747126,63.0,109.0,116.0,114.0
0.90311986863711,63.0,109.0,116.0,114.0
0.9039408866995073,63.0,109.0,116.0,114.0
0.9047619047619048,63.0,109.0,116.0,114.0
0.9055829228243021,63.0,110.0,116.0,115.0
0.9064039408866995,63.0,110.0,116.0,115.0
0.9072249589490968,63.0,110.0,116.0,115.0
0.9080459770114943,63.0,110.0,116.0,115.0
0.9088669950738916,63.0,110.0,116.0,115.0
0.909688013136289,63.0,110.0,117.0,115.0
0.9105090311986864,63.0,110.0,117.0,116.0
0.9113300492610837,63.0,110.0,117.0,116.0
0.9121510673234812,63.0,110.0,117.0,116.0
0.9129720853858785,63.0,110.0,117.0,116.0
0.9137931034482759,63.0,110.0,117.0,116.0
0.9146141215106732,63.0,110.0,117.0,116.0
0.9154351395730707,63.0,111.0,117.0,116.0
0.916256157635468,63.0,111.0,117.0,116.0
0.9170771756978654,63.0,111.0,117.0,117.0
0.9178981937602627,63.0,111.0,117.0,117.0
0.9187192118226601,63.0,111.0,117.0,117.0
0.9195402298850575,63.0,111.0,117.0,117.0
0.9203612479474549,63.0,111.0,117.0,117.0
0.9211822660098522,63.0,111.0,118.0,117.0
0.9220032840722496,63.0,111.0,118.0,117.0
0.922824302134647,63.0,111.0,118.0,117.0
0.9236453201970444,63.0,111.0,118.0,117.0
0.9244663382594417,63.0,111.0,118.0,117.0
0.9252873563218391,63.0,112.0,118.0,117.0
0.9261083743842364,63.0,112.0,118.0,118.0
0.9269293924466339,63.0,112.0,118.0,118.0
0.9277504105090312,63.0,112.0,119.0,118.0
0.9285714285714286,63.0,112.0,119.0,118.0
0.9293924466338259,63.0,113.0,119.0,118.0
0.9302134646962233,63.0,113.0,119.0,118.0
0.9310344827586207,63.0,113.0,119.0,118.0
0.9318555008210181,63.0,113.0,119.0,118.0
0.9326765188834154,63.0,113.0,119.0,118.0
0.9334975369458128,63.0,113.0,119.0,118.0
0.9343185550082101,63.0,113.0,120.0,119.0
0.9351395730706076,63.0,113.0,120.0,119.0
0.9359605911330049,63.0,113.0,120.0,119.0
0.9367816091954023,63.0,113.0,120.0,119.0
0.9376026272577996,63.0,113.0,120.0,119.0
0.9384236453201971,63.0,114.0,120.0,120.0
0.9392446633825944,63.0,114.0,120.0,120.0
0.9400656814449918,64.0,114.0,120.0,120.0
0.9408866995073891,64.0,114.0,120.0,121.0
0.9417077175697866,64.0,114.0,120.0,121.0
0.9425287356321839,64.0,114.0,121.0,121.0
0.9433497536945813,64.0,114.0,121.0,121.0
0.9441707717569786,64.0,114.0,122.0,121.0
0.944991789819376,64.0,115.0,122.0,121.0
0.9458128078817734,64.0,115.0,122.0,121.0
0.9466338259441708,64.0,115.0,122.0,121.0
0.9474548440065681,64.0,115.0,122.0,122.0
0.9482758620689655,64.0,115.0,122.0,122.0
0.9490968801313628,64.0,115.0,122.0,122.0
0.9499178981937603,64.0,116.0,123.0,122.0
0.9507389162561576,65.0,116.0,123.0,123.0
0.951559934318555,65.0,116.0,123.0,123.0
0.9523809523809523,65.0,116.0,123.0,123.0
0.9532019704433498,66.0,116.0,124.0,124.0
0.9540229885057471,66.0,116.0,124.0,124.0
0.9548440065681445,66.0,116.0,124.0,125.0
0.9556650246305419,67.0,116.0,124.0,125.0
0.9564860426929392,67.0,116.0,124.0,125.0
0.9573070607553367,67.0,116.0,124.0,125.0
0.958128078817734,67.0,117.0,124.0,125.0
0.9589490968801314,67.0,117.0,124.0,125.0
0.9597701149425287,68.0,117.0,124.0,125.0
0.9605911330049262,68.0,118.0,125.0,126.0
0.9614121510673235,68.0,118.0,125.0,126.0
0.9622331691297209,68.0,118.0,126.0,126.0
0.9630541871921182,68.0,118.0,126.0,126.0
0.9638752052545156,68.0,118.0,126.0,126.0
0.964696223316913,68.0,119.0,126.0,126.0
0.9655172413793104,68.0,119.0,127.0,126.0
0.9663382594417077,68.0,119.0,127.0,127.0
0.9671592775041051,68.0,120.0,127.0,127.0
0.9679802955665024,68.0,120.0,127.0,128.0
0.9688013136288999,68.0,120.0,127.0,128.0
0.9696223316912972,68.0,120.0,127.0,129.0
0.9704433497536946,68.0,120.0,128.0,129.0
0.9712643678160919,68.0,120.0,129.0,129.0
0.9720853858784894,68.0,121.0,129.0,129.0
0.9729064039408867,68.0,122.0,129.0,130.0
0.9737274220032841,68.0,122.0,129.0,130.0
0.9745484400656814,69.0,123.0,129.0,130.0
0.9753694581280788,69.0,123.0,130.0,130.0
0.9761904761904762,69.0,123.0,130.0,131.0
0.9770114942528736,69.0,123.0,131.0,131.0
0.9778325123152709,69.0,124.0,131.0,131.0
0.9786535303776683,69.0,124.0,133.0,132.0
0.9794745484400657,69.0,124.0,133.0,132.0
0.9802955665024631,69.0,125.0,134.0,134.0
0.9811165845648604,69.0,125.0,134.0,134.0
0.9819376026272578,69.0,125.0,134.0,134.0
0.9827586206896551,69.0,127.0,134.0,134.0
0.9835796387520526,69.0,127.0,134.0,134.0
0.9844006568144499,70.0,128.0,135.0,135.0
0.9852216748768473,70.0,129.0,136.0,136.0
0.9860426929392446,70.0,129.0,136.0,137.0
0.986863711001642,71.0,130.0,137.0,138.0
0.9876847290640394,71.0,131.0,138.0,138.0
0.9885057471264368,73.0,133.0,139.0,139.0
0.9893267651888341,73.0,133.0,140.0,139.0
0.9901477832512315,74.0,136.0,141.0,140.0
0.9909688013136289,74.0,138.0,144.0,141.0
0.9917898193760263,75.0,140.0,147.0,142.0
0.9926108374384236,75.0,142.0,149.0,142.0
0.993431855500821,1000.0,143.0,151.0,142.0
0.9942528735632183,1000.0,148.0,154.0,151.0
0.9950738916256158,1000.0,153.0,175.0,153.0
0.9958949096880131,1000.0,157.0,175.0,159.0
0.9967159277504105,1000.0,188.0,181.0,177.0
0.9975369458128078,1000.0,1000.0,185.0,194.0
0.9983579638752053,1000.0,1000.0,1000.0,1000.0
0.9991789819376026,1000.0,1000.0,1000.0,1000.0
1.0,1000.0,1000.0,1000.0,1000.0


==> data/eigen_graph_biological_32/eigenvalues_absolute_error.csv <==
matrix\type,Float32,LinearTakum32,Posit32
bio/bio-CE-GT,4.44059297246245435348869856482752698e-06,2.13176398397734317314314738398192696e-06,1.39165803304460858105861225957895082e-05
bio/bio-CE-HT,-Inf,-Inf,-Inf
bio/bio-CE-LC,4.84150405185532337765348757961863805e-02,4.84046540973212520280518634114724421e-02,4.86145742925193310524078303720291125e-02
bio/bio-DM-HT,8.77882972469538027800318716743500093e-03,8.78341476398239580745007634208229680e-03,8.59836446122428007021138759402188040e-03
bio/bio-DM-LC,4.53238936080541205022113245136542596e-02,4.53232983382790037833190060802507087e-02,4.53579445476413114500051548458342379e-02
bio/bio-HS-HT,1.00711392334114953356376571293212406e-05,2.60707944344761221034011372097443818e-06,1.73197007179343632607333172607380640e-04
bio/bio-HS-LC,1.05103392469266670660278926764921624e-01,1.05105660037000400866157682528901801e-01,1.05120119868528493792016709830595746e-01
bio/bio-SC-CC,6.73490555377099029035971671657741486e-06,2.27626835546328401201953474303031265e-06,1.23185830436308778726469535337454166e-04
bio/bio-SC-GT,4.08656416145603247711993697871854746e-06,2.88616294963811860496447480115501156e-06,8.90743137237761301989764248369398875e-06
bio/bio-SC-LC,3.86304332085297610397582745287742082e-06,2.52337917920642824249117249399331646e-06,5.76912110369399277400897516133697512e-05
bio/bio-SC-TS,2.25360721538386998357322998640668898e-01,2.25359017810819043157063709121369707e-01,2.25355758717076811670337275739271955e-01
bio/bio-WormNet-v3-benchmark,4.60139620864147214056844335767694206e-01,7.16283661419681684347126362536260335e-01,4.60127963870203741686419312088481729e-01
bio/bio-celegans,3.19276702216201078241597846224376574e-06,2.54040697550806530119570477190754053e-06,2.26682129372989504661686611865674259e-05
bio/bio-celegans-dir,7.89203888732131663846528053195831186e-06,1.99263239892217350628586808869284158e-06,1.31027033756758491951822733800669311e-04
bio/bio-diseasome,7.47098354405160936218758257362139509e-06,2.31866323229797503163223885443944876e-06,2.02213452527074971893687704340778839e-05
bio/bio-dmela,8.27894109092835862411282199985572258e-06,3.40901582196762404903248147245374765e-06,1.00537629026476550983147351988798469e-03
bio/bio-grid-fission-yeast,3.50009036664343775260449255149830332e-06,4.41343576387402992541608193919022954e-06,1.02122257366915783930228042662100835e-04
bio/bio-grid-fruitfly,7.15068959237894226659319271472570062e-02,7.15093562478889860659431453911410214e-02,7.15084120609031038387309389863062845e-02
bio/bio-grid-human,9.45079909229513197350348607273455711e-06,3.68595802929988762822441124876073946e-06,4.59593707389717854352981996069726571e-02
bio/bio-grid-mouse,-Inf,-Inf,-Inf
bio/bio-grid-plant,-Inf,-Inf,-Inf
bio/bio-grid-worm,3.74512162935700076940015829501329721e-02,3.74533236224870975259087774231627884e-02,2.59030698169003931540947989546169428e-05
bio/bio-yeast,8.63339483723416594740804947949171136e-06,5.67404695183137618883341676591742834e-06,1.44187402641304117876614548424413822e-04
bio/bio-yeast-protein-inter,4.37113546650769599151894839330139049e-02,4.37110410205631222149681406180442853e-02,5.03465329381968835539537461344780177e-02
bn/bn-cat-mixed-species_brain_1,6.11701505058679007355813372254023081e-06,1.58967235299937497321790161103847525e-06,4.85494700341956967023297926503222999e-05
bn/bn-fly-drosophila_medulla_1,2.07444380902107800385878707969649841e-01,2.07448518666589737594235201032836457e-01,2.07418448653057943920079254709757686e-01
bn/bn-macaque-rhesus_brain_1,2.49785095351399023593756519799342272e-06,3.25962189616346347211810274489114040e-06,1.35996495925932099630027115621065060e-05
bn/bn-macaque-rhesus_brain_2,8.72921827133424979139008225790964805e-07,7.57322112242263542889646070711999490e-07,1.60498292214511142983524894348702919e-05
bn/bn-macaque-rhesus_cerebral-cortex_1,4.07702759053238355337393462250747993e-06,1.52425258587138364804731645424299652e-06,9.98404560298371309624739439613593947e-05
bn/bn-macaque-rhesus_interareal-cortical-network_2,7.38333651719848784430096029962739482e-07,5.63081680190136674695211553986746516e-08,7.96240852833090950536891222318266937e-06
bn/bn-mouse-kasthuri_graph_v4,6.11796383682638342500038678489836635e-06,1.90471760383789582989454833124768126e-06,6.99463014792376251485402757516207732e-05
bn/bn-mouse_brain_1,4.12779197326359376601538646346649500e-06,2.19377960990858317366186463515288827e-06,1.61267288368872053225259492316171103e-04
bn/bn-mouse_retina_1,6.91396204884060374449979754591526321e-06,3.77105964101380250871476052352933627e-06,6.38052026572309568221415156377685903e-04
bn/bn-mouse_visual-cortex_1,2.89257980581660650102092371515932513e-06,2.25606378337854155463883598200604165e-07,3.98921510191506948094515027855145961e-06
bn/bn-mouse_visual-cortex_2,2.23875227303475895956043136488401845e-06,1.20356948060892752542940076620476633e-06,1.89815541797713470996280597517790502e-06
eco/eco-everglades,3.26558927363069676828342613931545762e-06,1.84718268053331209791660170963019213e-06,6.24097605555803691161815888357527327e-05
eco/eco-florida,4.98801616531157516413474018617243791e-06,1.68685713862971188499020999405010840e-06,4.58543469714031412790213751027985872e-05
eco/eco-foodweb-baydry,4.52222234468827733942288719808973969e-06,1.17445813024822162713761710229552803e-06,3.56108563901122804562538623366941820e-05
eco/eco-foodweb-baywet,2.46686737660655232291005866672544249e-06,1.10322702624831096527861079120740527e-06,3.77924336515862221666801619363160410e-05
eco/eco-mangwet,3.26294998189273031343738060826483542e-06,1.58012996781278775657645170154291377e-06,9.79459268133086430319644879788284536e-05
eco/eco-stmarks,4.22343155815063614107746102267467181e-06,1.28674008109454807369777408411230315e-06,7.08678899839115026949490430479843655e-05
protein/DD_g1,6.11499921868832647250710315349794472e-06,3.46847291568866155329997248105735991e-06,9.73050207818622384129951121046080595e-06
protein/DD_g10,5.20657554407733084526320935263456314e-06,2.37070611563820005800757810022592792e-06,8.89022588414355028805319562159421210e-06
protein/DD_g100,7.43578041857550461925435183299374144e-06,2.18613739324487846223998407927624254e-06,1.92573107140692780575802618597828265e-04
protein/DD_g1000,4.68436444431136062634077574610972023e-06,2.01904195639160778498485669227981555e-06,4.16489860117883115671341200378163006e-06
protein/DD_g1001,5.19502279445734827809757315046269451e-06,1.55968447188309897481835616679910150e-06,1.15893456973046964337021442238040421e-04
protein/DD_g1002,5.24292848717055070530279924682934799e-06,1.66030790000489907906524673071585274e-06,2.67626624452945042911578798632469124e-05
protein/DD_g1003,4.95697520219057189412388854905976965e-06,1.32483231304534104830287783789477410e-06,2.12285623141944754923018911812718765e-06
protein/DD_g1004,6.06844771077338409010938346757622111e-06,2.22552394353551014373583159968870117e-06,3.77903274482890931685172576747381769e-05
protein/DD_g1005,4.59386464401136082369149749224638522e-06,3.41448724742819244576735916250223288e-06,8.05865951915970406250420538679337063e-06
protein/DD_g1006,6.37400237634311746084665898877558920e-06,2.84345071080941610654960203767905703e-06,1.92097057517037224085808834581490683e-05
protein/DD_g1007,7.09733621143194388308994890431004938e-06,4.31850722919462819418635731171471035e-06,4.09286240720134469274269351423911174e-05
protein/DD_g1008,3.46973801165093633373339077492851680e-06,2.04802073356785496205732364571180730e-06,2.21548664887569183444633688395909323e-04
protein/DD_g1009,4.04081140148148501844370349029388083e-06,1.37851481622312242238142249171264657e-06,4.19854884514256031333540774101318630e-06
protein/DD_g101,4.32440514301613577128915470116575100e-06,2.18118373115817445940770816916364667e-06,4.64420002487377477363846291448535625e-05
protein/DD_g1010,6.25179329807084966853764214006611484e-06,2.20423675861365574022849756727969589e-06,3.61653568342596449294872606778081074e-06
protein/DD_g1011,6.30451604884867575100541077737444084e-06,1.49841842540474654573802251680711807e-06,5.01185137011997348814711290476915799e-05
protein/DD_g1012,6.92447662264752094735470755126339990e-06,1.79020598362859364847845543958177341e-06,2.21641171864871856649653888944235776e-05
protein/DD_g1013,5.79446938886354322069441522438459976e-06,1.39412254243016288083157318365023611e-06,4.30067368521647328879207807855617115e-06
protein/DD_g1014,8.83338383727914183490927585946074299e-06,1.43103752789308146886298076717305642e-06,2.92738344199966806963125189480850384e-06
protein/DD_g1015,1.01351283295276615922936034691937130e-05,2.82691583625714506654303937138791930e-06,5.59056064748930816293721202940511046e-06
protein/DD_g1016,4.00234674153117508745302354453263083e-06,2.47960868803510538399722978528528499e-06,9.75005384133128751172726121651325025e-06
protein/DD_g1017,4.93593230275504170244284276130832890e-06,1.56705196580155771962408717644936068e-06,1.51679374742741277968818524047773185e-04
protein/DD_g1018,3.90461675761809411288558932901791952e-06,1.26076342096988745728818246787057572e-06,6.22572548162797782191190982312954150e-04
protein/DD_g1019,4.64294533075876971829183494725498840e-06,2.24489911008152534796269239519068045e-06,1.88674112015740871951998459977953780e-05
protein/DD_g102,4.30287789373666135761877030344044621e-06,3.78872188887808703551014889872203186e-06,1.94125440664527434699643186817048473e-05
protein/DD_g1020,5.06165441964676249122909725477410301e-06,1.12562113649702851940504834996477705e-06,1.13450531191341496577513985452166229e-05
protein/DD_g1021,4.50556860564806511197532448047642389e-06,2.73683909885550166441502421175421107e-06,5.25053353406477886138367896504602460e-05
protein/DD_g1022,3.29938384133431457307296223116303004e-06,1.34047782370700479439952333060092386e-06,3.63164814705193115540604462194049953e-05
protein/DD_g1023,6.65374482218496394265257363754767237e-06,1.55754457182357732228965296380511648e-06,4.07292599378368628105903363859400961e-05
protein/DD_g1024,5.61548502094839100499319326532863268e-06,2.34958746452082285100046932458921662e-06,8.39500378008276128712521323423945139e-06
protein/DD_g1025,6.71725190214082101930323207238457704e-06,1.24116096892178162635237472876666593e-06,4.75166965759123290943863546894960341e-06
protein/DD_g1026,6.63806324565332879147502136138976621e-06,1.48065682992681763557868566308288852e-06,8.21733436381272565820791572638867987e-05
protein/DD_g1027,4.84959447891420205922750835570024759e-06,1.77396388655373007673939236208027850e-06,7.63701721855475257210054596380002034e-05
protein/DD_g1028,7.12559290816589778396851869065810664e-06,1.97255272042113000656707133548083194e-06,1.44933284860416732491150362319011811e-05
protein/DD_g1029,4.08859365333224429094393097670494092e-06,7.17447939628278101260095369251374743e-07,3.99013558097882882809358403392711750e-06
protein/DD_g103,3.56992886088468458233584121867483393e-06,1.98443876550725648185765348767050643e-06,6.61497829895298375413203830450577753e-05
protein/DD_g1030,8.35055316720003415183399693987450324e-06,2.54134014689412157672374176661627409e-06,3.52532494780774781523987864830878036e-05
protein/DD_g1031,3.48255956078941640810020857115801541e-06,1.79198207285791436024092634407053848e-06,2.24325691317053082623460756984555367e-05
protein/DD_g1032,5.18390060648978224232277586267730667e-06,2.98029845238209858689478567932760944e-06,1.33636243404186672032885058524512450e-05
protein/DD_g1033,5.20620360855786989317147571436380336e-06,1.80371096880549329486112698974837088e-06,1.72021338977576575312312550435786795e-04
protein/DD_g1034,4.68526308299297401904964172554411576e-06,2.10758610704026918557951053675953179e-06,5.34478889813887995644638186504451503e-05
protein/DD_g1035,4.60223153368528944752550159276542080e-06,2.86931404728092994150175693224431114e-06,1.32310018771836266488003607961950301e-05
protein/DD_g1036,2.46530160079031047661305312236670322e-06,2.19151395515832395925964289402498029e-06,9.90911310590531604531448154748372405e-05
protein/DD_g1037,4.12405438489454833401994217859496702e-06,2.17880650166393589837195321122005718e-06,1.22714436707286367210928926508552195e-05
protein/DD_g1038,4.71550691684262046706111987708103263e-06,1.90553475465853345321809659095602285e-06,5.79331314278023519154728756906315025e-04
protein/DD_g1039,2.98867795295776924023152531553838803e-06,1.28935423966048607299122321738870567e-06,7.63153429102018668595856095532282489e-06
protein/DD_g104,8.92160717098165500202966060115243210e-06,1.76738720379358735025410950109612568e-06,1.43513486341732068666582310090681095e-04
protein/DD_g1040,5.01288558969354011765434524821625880e-06,2.04005229896455164008292643209641205e-06,1.86259268582957117656789755221576920e-05
protein/DD_g1041,4.33778958529090989676610461033069355e-06,1.24589226055759246901157022617292271e-06,4.82625815782787594551000387105365810e-06
protein/DD_g1042,5.64061607158888000887055560447542425e-06,1.56109466318084770812365705280431262e-06,6.71127356377700216055487135085160836e-06
protein/DD_g1043,5.92372850698562737599332587461274769e-06,2.49167415444427907033422243991406971e-06,3.66041418586962299993812473279758410e-05
protein/DD_g1044,4.57195899642307514058236174746214939e-06,1.89159454105923449815256082911737042e-06,8.43475397281502242485655209728211299e-06
protein/DD_g1045,4.72338319217045095031952414797866626e-06,2.56514306309632103017660778870820663e-06,8.52463002420540831516842217917782101e-06
protein/DD_g1046,7.53967953180623968255868996049381501e-06,2.34339713457918361446979758861797651e-06,1.09572306203689026078780564596187970e-05
protein/DD_g1047,4.82069400422444790857070539328457658e-06,2.70273682611579727420158357515911639e-06,9.35975820615625092030780799082938524e-06
protein/DD_g1048,3.16905733574313281391289516835332166e-06,1.09875274788473964142369605672897318e-06,3.61288754012797655234470615214151896e-06
protein/DD_g1049,6.72135166988254517391490069998776637e-06,1.64813418162173015499929636778811279e-06,7.36377441366533749154782935753563569e-05
protein/DD_g105,6.88070829894060358097366339126664979e-06,1.78048543834389672775814066514123868e-06,7.56529442085149879383136622095465920e-05
protein/DD_g1050,6.13526928543978007149209830338301078e-06,2.87522541722476327363983883852969663e-06,6.47363872442091590119887633553980834e-04
protein/DD_g1051,5.92294473705361472206381743092612011e-06,1.05517625809638112244992533913154066e-06,1.02358042414312255325815408494271784e-04
protein/DD_g1052,3.99380071880221316909926972633173552e-06,1.15071434354585557100339717243378413e-06,5.61195773006691783046035433078798275e-05
protein/DD_g1053,7.24055495788333223958154765834197942e-06,2.19269885514188340185178224613412083e-06,5.56753996027863840717233270561639532e-05
protein/DD_g1054,5.34054966516366255604979306162285066e-06,1.85970584188947965767324808812877126e-06,1.30049700454216603535280820316045758e-05
protein/DD_g1055,4.21744365159073659746406895657123190e-06,2.45275276002104366713867407749679216e-06,5.86124099009396075305728252231435991e-05
protein/DD_g1056,4.65573882866405662959530429966563135e-06,1.65554327287501112702908046432149916e-06,2.58646765676588451847383070187811680e-06
protein/DD_g1057,7.63127530078046885019548897853046548e-06,1.87278072712727476343824922236898194e-06,2.39325426784152449170203550793521032e-04
protein/DD_g1058,4.62768802700605552230941145991778032e-06,2.41635232763649038978976572040474041e-06,7.04881044489766905192843448965780752e-06
protein/DD_g1059,9.16570813629550133538425655463924915e-06,2.25949300746436669313221159191306519e-06,1.88079312019335340237141973522687313e-04
protein/DD_g106,5.61710272664753367275002767531736507e-06,2.24036399979258801345516358839430998e-06,5.01512419446473371451100708437038426e-05
protein/DD_g1060,6.90430418468612073139786681745617186e-06,2.81214369308140478955793586606499256e-06,6.44212791041863349211622166825001756e-05
protein/DD_g1061,7.94548996146242289092847314323062500e-06,3.80200223744419488599854735173020033e-06,5.87424008350828479106031950940513617e-04
protein/DD_g1062,4.92127380217368594812310849188978961e-06,2.33480950184429734450126134573657475e-06,4.89236700180059903653963408867348748e-05
protein/DD_g1063,4.60319051885332642003176811055802994e-06,1.02225363972936748045384017786187351e-06,1.00854889824334153153289409036063305e-05
protein/DD_g1064,5.04353419840813112969236847536762891e-06,2.12081585158792491062380436704021664e-06,1.01694501781164853696193283049056197e-05
protein/DD_g1065,4.83709377579582985608903336198778171e-06,1.12709118212860471033084388232151740e-06,5.47730320604129804865979790358784369e-06
protein/DD_g1066,9.99000719593863053126587557020425252e-06,1.73771074458509500378981947947538295e-06,2.74167576713306335912474494167004979e-04
protein/DD_g1067,8.04045681835483621698787496100288713e-06,2.29671753073669728530237080676342994e-06,1.67191448317297568385357370791130730e-05
protein/DD_g1068,4.19603019404199229108564670363482427e-06,2.24908720572476297427747615178725908e-06,2.05551817258907337579837234170625881e-05
protein/DD_g1069,2.54681649752320645054974516910151653e-06,1.01244332976794840127198323028166884e-06,7.51455488374112787585253682285614510e-06
protein/DD_g107,6.00338458696495623780527065464377753e-06,2.66435151605701591474401865478073824e-06,7.06287829126285726240543483650847136e-06
protein/DD_g1070,4.48155915731366471437693862671856626e-06,1.73076973570438857918727254218339853e-06,2.96213681196749172133573249436055474e-05
protein/DD_g1071,4.27368498539367521696202804416124533e-06,1.45296064297293419079295572894236808e-06,6.70517180468696638552885630127200315e-06
protein/DD_g1072,4.36414149427744913325826656845709130e-06,1.76688799396635492990722658157028585e-06,1.54337207958770944650060532800848490e-05
protein/DD_g1073,2.22047593544798483937047486635473008e-06,1.75758357990878942506687979553778783e-06,1.15683155146963434213762550240637700e-05
protein/DD_g1074,4.57783080987776036902921771695640021e-06,2.18179424409834156167912262266210152e-06,1.69799253895541385524721609265089993e-05
protein/DD_g1075,4.75214658509684773822451399715869429e-06,2.13034172217502598112879245213519216e-06,6.13160347185684027567392725320518771e-05
protein/DD_g1076,5.55721692206593195066663303879884254e-06,3.81710942909370054989141075516290857e-06,6.89442935597063936264088524702824586e-04
protein/DD_g1077,4.22876873159233238080300611057370641e-06,1.35961201618711451627047957889183374e-06,4.44165846460385432189733397713010249e-06
protein/DD_g1078,3.80811908282217778338518780664243187e-06,2.16110900684110197658071452853026266e-06,5.69994022811873635041146940853357838e-06
protein/DD_g1079,6.08064550485895998722330643867298555e-06,2.73911337933490644516853207419984780e-06,1.56916604484364723147210935898121876e-04
protein/DD_g108,3.86105831115871563892437885305754060e-06,3.60381688098009021903621165236284643e-06,4.90533839045976379153837820983281510e-05
protein/DD_g1080,4.92193365380057392823006325419491763e-06,2.14286787676019603823397778844892820e-06,9.87037089504757415875594206608989668e-06
protein/DD_g1081,4.36555104895825372135275403873164021e-06,2.43203588984203567446107416889918531e-06,1.49866112418153011157233434303126760e-04
protein/DD_g1082,4.62600406227102805753930264629229319e-06,1.38328609296594471508664161310672976e-06,1.31596632658708931324628366008172312e-05
protein/DD_g1083,7.97275298000115734475094568749790585e-06,1.89451098048805790449459124099075923e-06,9.37318348253705938657124586353878258e-05
protein/DD_g1084,8.91232753584981208789212325527578409e-06,2.52941984146857277893394465304069287e-06,3.19836233979694777660503395143306824e-05
protein/DD_g1085,3.83674571391504266102443446557773114e-06,2.36836102015343561998813729961414477e-06,1.89817824933127492123470601989437654e-05
protein/DD_g1086,6.13934461309964870782081264404112806e-06,1.95058495769957893546836526727581929e-06,3.09114614460613624775575302311868848e-05
protein/DD_g1087,3.28866456205563321416153021083075516e-06,1.09521075356438194802071578161049703e-06,2.09719317416803041989553074320733153e-05
protein/DD_g1088,3.39883103374404106415494259584745844e-06,1.61155628361675246187933476722526958e-06,1.76551017563233383579607854566670071e-04
protein/DD_g1089,5.58396593777937559869985654376626207e-06,3.37238223397968709068314972963075310e-06,2.60324156889689546168179838963729928e-05
protein/DD_g109,6.57996280270573915524379093330582431e-06,1.44029110028074387182913863000185889e-06,5.70596810212118145585316658858018003e-05
protein/DD_g1090,3.62107502544153650533966937377694192e-06,2.42142667727411422648726681703064811e-06,2.31378870563269582142455121754417714e-06
protein/DD_g1091,4.22695602715326862737170481666456825e-06,1.55007326270736620079864029149778722e-06,4.77650857189199250878957726347001077e-06
protein/DD_g1092,3.22996877965691189185608477686026774e-06,2.23627195679792940710064048131319148e-06,2.59375032235163152031125630677328781e-06
protein/DD_g1093,5.15389219099016305395583401925418121e-06,2.01706542673872978305704203275299375e-06,2.55099745041990186202793909995675440e-05
protein/DD_g1094,4.08076095207085599592284909380005750e-06,1.93127503784491008994153433622763705e-06,2.33595710782994339856311672262402663e-05
protein/DD_g1095,8.87776284227470185191125541402793727e-06,3.77763137970902192488502057791022220e-06,2.72287796770055115570208502080449388e-05
protein/DD_g1096,4.63359184578383609997899815057643932e-06,2.29009000564397519389126312675126705e-06,1.00333469794045143169425477173009137e-05
protein/DD_g1097,5.49231398707596811309902699841487310e-06,3.40054801369634734778236377916963882e-06,8.29555921879516381424927024171609513e-06
protein/DD_g1098,5.80232510588688864596365740415181623e-06,1.89078085403759434972173449637951326e-06,1.04852614837331273094930465174041727e-05
protein/DD_g1099,3.10317318966969931414129797927952636e-06,2.16230240032113775473048952935283913e-06,4.27388611285968412875147407932560634e-05
protein/DD_g11,8.65549917886471174646633084794921955e-06,2.63411889418119087443933267032451557e-06,1.30695757921080072044312929250832863e-05
protein/DD_g110,3.90353829634103047038604838630476903e-06,2.63894581106009394950498857835396988e-06,1.44329238700229743760250982929039081e-05
protein/DD_g1100,6.26854330832389104446386944884753472e-06,1.81976498603905744638438793887210999e-06,1.07089917308481597013056312666113276e-05
protein/DD_g1101,3.18588730054834353760144435686043622e-06,1.64769730700974764474406591020604322e-06,2.56228328863631168840333756231232730e-06
protein/DD_g1102,5.41515287259169532654227349512874046e-06,2.24536991527047819286868466227257939e-06,1.78534840771654112860516649045005152e-05
protein/DD_g1103,6.40598352244533628840394688307129763e-06,1.65061691797323593041186927794341847e-06,4.37931006792673849770551056774779049e-05
protein/DD_g1104,4.23048065273084791587257214913345423e-06,1.80859261531038533318106814197258750e-06,1.45467292704965460915920043619674881e-04
protein/DD_g1105,5.14980708864203564665633678299636878e-06,1.95334635911801066810858915059651112e-06,6.25335955557423869228293192238931749e-05
protein/DD_g1106,4.92592337583998398785530096939339404e-06,1.36731715673283475346905517549789718e-06,1.41514494188315997210691853793976626e-05
protein/DD_g1107,8.65105878990790226271463738686484177e-06,2.44346296324681717056618288040593900e-06,1.25172324653391976348969451542599471e-05
protein/DD_g1108,5.43653429224419993868428680076598412e-06,1.23716533759336047261132476534191133e-06,9.67541238652187734932083833784504435e-06
protein/DD_g1109,5.20966389364376357817541626378888024e-06,2.11572022848296739869333676332461684e-06,2.17437839719408136957108888876184639e-05
protein/DD_g111,5.11547497318809617212343552914582711e-06,1.79915069416080986827713171359340622e-06,3.97172182758155717434467382267024384e-05
protein/DD_g1110,2.87893337059615143574837465122098196e-06,3.27702243880501585028432636384329707e-06,1.44540459373537018173397175030358671e-05
protein/DD_g1111,5.16179754978558178563134166628680512e-06,1.91355877116514813555640046067412949e-06,1.76307105559250649252308040885798840e-05
protein/DD_g1112,3.53521884905349943050074590917004020e-06,1.84646961775253081168675631692677913e-06,6.42972184342264281482843422575667946e-06
protein/DD_g1113,5.18838309236805099652206918857422526e-06,3.23749589962744212291202132886456086e-06,1.73217536131106118719784466275533014e-05
protein/DD_g1114,4.59829157572769332388553546891618758e-06,1.01550057256828170866615748989291259e-06,4.20785463226049282176481477388389569e-06
protein/DD_g1115,3.49603569905226729348831198333768776e-06,1.12642598016141411091673658996492002e-06,3.45111093750454116378535340599446072e-06
protein/DD_g1116,2.73279896982629770669040782694159420e-06,1.64367106749144093662000252732910404e-06,3.12624927991047455971455459041591938e-05
protein/DD_g1117,4.32630996304830094473005530401363299e-06,1.50349437822995528691557645399061369e-06,2.61394959106912221261343472691617248e-05
protein/DD_g1118,5.99188081273165129575630587096321521e-06,2.39644698647213913126550137378169599e-06,9.37797952958002403569908221546688121e-06
protein/DD_g1119,6.88938052788028533506092711540593247e-06,2.27243249311363812879343583255721742e-06,2.93082162181405760666882096071869669e-06
protein/DD_g112,6.41189387064147212032416524042425555e-06,2.09271430931276695834712815801748247e-06,1.36816929519591574579730046723572268e-05
protein/DD_g1120,4.40668911283474056262841000213842557e-06,2.22376074215146857990816627504147286e-06,8.85190189708831267370873694350194600e-05
protein/DD_g1121,6.19259860877066042946890888642808966e-06,1.79706163707177770221878762020748091e-06,1.78761883449936901348236233465246215e-05
protein/DD_g1122,5.36624261834255953264030263732349523e-06,2.24826821306516622095896854221025214e-06,5.29448129230064939194294842512551661e-05
protein/DD_g1123,4.04887188227074194850444028735028874e-06,2.49222681438413863026208877253873678e-06,1.16590561362751140146339865349250370e-05
protein/DD_g1124,3.01527105876581836994810430309513930e-06,1.39321507989894492703579604238760927e-06,1.60786256723392357101371697389662349e-05
protein/DD_g1125,6.72137434356664308287725928753630292e-06,3.10076089800758787775546235909813904e-06,1.64285842615671503276148724557759980e-05
protein/DD_g1126,4.30738836806303434788496009536572205e-06,1.74626769362803936069513630246343224e-06,8.25379100535590921456511721197775742e-06
protein/DD_g1127,6.83179215039773891357395326623417962e-06,2.40386094291026315604948367347777136e-06,1.11789727858275804078154412286765193e-05
protein/DD_g1128,9.77870575138663255732830057664787020e-06,2.92638297669200884482904458189056301e-06,2.96996274045852885225378389008151269e-05
protein/DD_g1129,4.92617917733279469061585217927965800e-06,1.75456275300757930569137269552164243e-06,2.74936754232160485396074257132124458e-05
protein/DD_g113,3.17576310492129372293429740430495889e-06,2.30321177623678320210988565958208861e-06,1.78959000702095297265736350490312574e-05
protein/DD_g1130,8.71955492394486210925579622379786776e-06,1.96644279189027880249976870161216748e-06,1.84519710521031148701202074592458699e-04
protein/DD_g1131,3.54884567901643399782539065875393946e-06,1.61156903276543091854829075857868551e-06,6.29300643193888375812081209887614011e-06
protein/DD_g1132,4.10474478735644878365822605563800782e-06,1.57284841235850019562168313913683271e-06,5.77173271100450226831710204409508815e-06
protein/DD_g1133,2.76592927416539704897985476810518962e-06,2.41785669252302447788281288198281731e-06,1.06137977882934835521122823116744924e-04
protein/DD_g1134,4.98209786684507242628240483475116159e-06,1.40975909548746557476825971567230950e-06,6.87153143342654634359296590422252125e-06
protein/DD_g1135,3.46515360643245100611740550161308174e-06,2.82200584096103043070897294485209068e-06,4.36223053974097878871543228951197135e-04
protein/DD_g1136,4.85087721460303972761099185377075116e-06,2.70406732639767608465678747027270712e-06,1.79893128713485809783379940743429230e-05
protein/DD_g1137,5.99510491139286688095793053840142790e-06,1.54945584823952611210000561998424780e-06,7.58269100009822951452350769276989468e-05
protein/DD_g1138,2.20285914626007111410594616618748080e-06,9.65370745935832786749749670188900218e-07,1.38023191310651237286055856580581066e-05
protein/DD_g1139,4.13159806388117343248129829593160590e-06,1.94246575262648080421408665259335211e-06,7.55314788082487473755780471990684886e-05
protein/DD_g114,7.20206119743077879521590844361734104e-06,3.18017768969983938615082863513666062e-06,4.16705275429355356620226436952951727e-05
protein/DD_g1140,2.28746321681041364291392299806277038e-06,3.08414420202210730023792390753477421e-06,5.28572977440737753056881643162575641e-06
protein/DD_g1141,6.83651059395614257752185182847029409e-06,2.52271481120520446737067091909395121e-06,8.14023857691958013273798445391445130e-05
protein/DD_g1142,8.89490707922421367505841286269636824e-06,2.20060526172237428785622923799677649e-06,7.38141719299020965109294350237937246e-05
protein/DD_g1143,3.79964961009989549426422562219706021e-06,1.66099382139242999430569852996613747e-06,3.78899391690880686074255590052443239e-06
protein/DD_g1144,5.64031410303107698054172259809824144e-06,1.70778185594733593256807819916784210e-06,1.66056721672984277804285762779328556e-04
protein/DD_g1145,6.84865377462252179363721205906971725e-06,2.13698509177328554810663210782766491e-06,2.58775133701623642573383274322782319e-05
protein/DD_g1146,4.99163733612783818069812285601031109e-06,3.51659897234097574632770985663598958e-06,7.78950675889981725818714145551876263e-06
protein/DD_g1147,5.41203173657093853767581657629247222e-06,1.65116064239913907710176302292510790e-06,1.33868226072797836639956358909043133e-05
protein/DD_g1148,6.90042261959287603197012590483044770e-06,2.89906197453256829193104100492228350e-06,1.05175520940185273171033322514320540e-03
protein/DD_g1149,4.33061398564839953778687113719326699e-06,1.98691227578559086394135398050817817e-06,1.26306273166327831814728940542251144e-04
protein/DD_g115,7.94834543632125863330842704450823189e-06,2.54208630150577003076483088509110748e-06,3.51178966092925591628203220744588460e-05
protein/DD_g1150,6.25339874834605699720217786779779138e-06,2.11057998389202044185383415473067103e-06,5.71031984498327997212683957947268020e-05
protein/DD_g1151,8.05083509052628291839687552485813382e-06,2.45862427644467696992370944639252241e-06,1.01980310145799594202334295895504388e-05
protein/DD_g1152,2.59354348467805380985222135836407746e-06,3.03492731214939435854309471569325784e-06,2.21619714080369398234791887874097807e-05
protein/DD_g1153,4.97425007081224096407308604259013318e-06,1.88630889449771726821255441218280787e-06,1.15116095848784543955622701653068686e-05
protein/DD_g1154,7.76224083425063838460238816942883173e-06,2.77768542181649738558257223080846254e-06,1.44232141969492304842383131902525033e-05
protein/DD_g1155,6.81590240856370232950642833882980684e-06,3.20889566859292053925214733148792619e-06,2.76380952185571051709200573340198200e-04
protein/DD_g1156,3.51217512988263684011607597761771138e-06,1.21105390577615715495902863756815063e-06,6.18723691512588562559062378284360213e-06
protein/DD_g1157,3.44182910495674851584389094162511146e-06,1.95291459643780937900919140211573833e-06,8.79622762558192030453342458200132268e-06
protein/DD_g1158,2.80818296236326337747229540466345118e-06,2.76558645955488799259058361403395526e-06,8.36813721289058439305414512728195764e-06
protein/DD_g1159,5.05221324876708486034998421980830511e-06,2.43989387868302292964868169256250824e-06,1.83959342134701824665871865782773593e-05
protein/DD_g116,7.71616632303823915388642947424670168e-06,3.81450774560630375597058848480612789e-06,1.05321753310317650282233617402507836e-04
protein/DD_g1160,4.47967347260028297076477914461473039e-06,1.87693341389200406764998765883333655e-06,2.44600627066823775804231792989787806e-05
protein/DD_g1161,4.45873966891022869238779851178338653e-06,2.21385484754996180049671892370999267e-06,9.60760399532963458301041245728557702e-06
protein/DD_g1162,6.90753367007789006778260907188685692e-06,1.38501338590708838462748261410800038e-06,1.05208601232088117683217681026783389e-05
protein/DD_g1163,5.04711305762173690227977316026363849e-06,1.41755107921206302082613869921148355e-06,9.10824992369111538633061965058693364e-06
protein/DD_g1164,4.90082105713262366979973012972071842e-06,2.53006455448017371330969360034485699e-06,7.85228266683636460943381252394958065e-05
protein/DD_g1165,4.74117433595055697231478252012168833e-06,2.23000455163294007749035920089905109e-06,3.28563578353352117225370876713108040e-05
protein/DD_g1166,6.12655211769423489318342493637452380e-06,1.58176636637423704482565988160819089e-06,2.34268646270029760281390715964424463e-04
protein/DD_g1167,5.77973209268561504312129672801982556e-06,2.08917367501758784137484017514313500e-06,1.75781130884767127501278974242073468e-05
protein/DD_g1168,3.24732220560308609186144274122888033e-06,1.63487331577667347709024231839425813e-06,4.61545329149322356856534660892915665e-06
protein/DD_g1169,4.43113714098536602483773352878278999e-06,1.72421219383888442386255855628631816e-06,6.76144432354914636864782289927187036e-05
protein/DD_g117,6.66210651440496849860365710897335610e-06,1.14010754655261797381967898462480008e-06,9.20177898549058936764437216192347318e-05
protein/DD_g1170,5.51824453510896259204133543290855820e-06,1.31926262518198733175467001936738896e-06,6.85411331074830789209464887315514882e-05
protein/DD_g1171,5.49596103019066796142267145017525165e-06,1.64039846688719637859370657637184457e-06,4.85562178080086623219836078472060345e-06
protein/DD_g1172,6.24645748695151221248612953362302598e-06,1.78055774482429861332711293951776278e-06,3.10142817698593832318016846426264554e-05
protein/DD_g1173,4.81387636181968327389143836472967540e-06,2.88267647801018872797740998778074732e-06,2.92996563911532615457687971427461443e-05
protein/DD_g1174,7.03114080564493442083737124581998085e-06,2.32783591042968203413296709622495383e-06,9.06468395801805191071514738197568767e-06
protein/DD_g1175,5.42673512281050187786708246248034080e-06,1.67883902219752856205497705318365231e-06,1.62554611979661929052056766510703355e-05
protein/DD_g1176,4.09111149661128550865874348331127431e-06,2.15362518800502332377289373450274585e-06,4.50345141725255242722414660758415028e-05
protein/DD_g1177,5.55331816784907058980290332697849193e-06,1.09017688092341357314182798526751863e-06,2.78091151641839144645874281775787118e-06
protein/DD_g1178,4.71162269189703104932249592157800109e-06,2.55414832871859705710332329797378644e-06,5.40530737417097072090227262967836295e-06
protein/DD_g118,5.08281823025690946929851690565621209e-06,4.74682666440985489108209637927244002e-06,2.97986278476664871801907520040697536e-04
protein/DD_g119,6.51021708405775434052971432614529345e-06,1.70066797684169128775792745402083542e-06,6.06219381071515375280858889151279624e-06
protein/DD_g12,6.40973564985474268010258270183159215e-06,3.09447388927555497575378908395506405e-06,1.51105918782146268165213914248959224e-04
protein/DD_g120,6.21298280755124411581093343604046503e-06,2.68805844624274412288846767845243583e-06,1.54864473653343961752723844981776331e-05
protein/DD_g121,4.95505348574791350163437648468178404e-06,2.27291479817686549205897634046842815e-06,7.85149887156018459124576763364064732e-05
protein/DD_g122,3.01538715619933322216310849364255475e-06,3.12464261664679027304313048610787143e-06,8.21486660846556959358750011102532109e-05
protein/DD_g123,6.82167685422832461119043500466222812e-06,1.66531616262746544894269240153822385e-06,1.99151241950234890922885767965065600e-05
protein/DD_g124,5.42056319589932283607115444605570072e-06,2.15765595728958423103143980203234927e-06,3.80020296402061591052063725560272288e-06
protein/DD_g125,6.53090208308583157465486849277102473e-06,1.57690975660874100809095773716938724e-06,1.10337037724570054986781632641876156e-04
protein/DD_g126,4.94997995618004633000410066136416858e-06,2.95914526596959151603085509885196385e-06,1.34413518095756917085283632379524861e-04
protein/DD_g127,4.25499088795206634191623044795934099e-06,1.70329160362562780152239356572849989e-06,1.27241310872592118073650689315223759e-04
protein/DD_g128,5.52129698171274071569823683270763320e-06,1.48496814017955539774095512123856593e-06,1.72385693940623472279799756887621524e-04
protein/DD_g129,6.86520679312177869904906282100121949e-06,3.14783743463290768350428600899528933e-06,1.33495135824149581935915509562623308e-04
protein/DD_g13,3.39917962256617970494086796771197178e-06,1.35873266676694787186148778803964212e-06,9.11199098797797041069181847669233354e-06
protein/DD_g130,8.13944227219956402285103998714012533e-06,2.35940925715572113758422193124207246e-06,2.97853355786959651995649597266750026e-05
protein/DD_g131,5.69069249694217163113897423333195520e-06,1.23862706515156727172436014890703422e-06,6.59207491455261326031859670728545338e-06
protein/DD_g132,3.93980067178585476006704961695357929e-06,1.57195917948030322782114466155317437e-06,2.93910559466718666741189302047986251e-05
protein/DD_g133,4.26379692777428502671277079701323544e-06,5.22425576812528214779714857330144194e-06,3.79494217178333158316327633070553924e-04
protein/DD_g134,6.29840347798114882867983602386975321e-06,3.14385315884416070617532987612264508e-06,2.68036618332901440411540931016723083e-05
protein/DD_g135,5.98210205831060525004079996207926096e-06,3.41433301940125392264584274184728638e-06,2.29227162929318284027143170305717657e-05
protein/DD_g136,3.05633012521578876539891592558806789e-06,2.38747841304017789939561962438850465e-06,1.14341358950407570245337863650552161e-04
protein/DD_g137,6.99135486617882168208712971161058639e-06,2.10417587635409175053356284607935675e-06,2.16227959762066287425071773706996160e-05
protein/DD_g138,4.87010834316002562429148258101259451e-06,1.52162986007997722397615552510366914e-06,1.21870816787688515581341553879682322e-05
protein/DD_g139,4.21146880574187534446242915352780652e-06,2.01267855544858558434504415727252047e-06,5.15644158483664578381770650015474926e-05
protein/DD_g14,6.90276694381665084160181559460561126e-06,2.51633484945442857701717183898957091e-06,6.87260920398601954720740833845789528e-05
protein/DD_g140,5.94141760497039930992533357314141023e-06,1.95826033087229712938252942378575791e-06,5.17018007051393006835169818564521587e-05
protein/DD_g141,4.00117436207742802794143078979167440e-06,2.28042692607228063493967887492397223e-06,2.38085733123422637837892758325714185e-04
protein/DD_g142,6.17383252997602078123418905497136593e-06,3.99265659465594919305864608872525956e-06,1.78328021881407043643925705005739726e-04
protein/DD_g143,4.24260181895411754514646746893137836e-06,1.88059650443043611054826741215985944e-06,1.20006939587749433373488265435124941e-05
protein/DD_g144,5.85163778997278149443901880788616115e-06,3.18786289163008984099128154675097592e-06,1.50763503912364767975101835128897894e-04
protein/DD_g145,5.75993299860210997547512910787672708e-06,3.84086318502586974334256144382842902e-06,8.03409785125149177688192203672995170e-05
protein/DD_g146,7.39893921924443251015577023560110022e-06,2.05055778456933590238586023579065507e-06,7.88933107706981856679408756444268141e-05
protein/DD_g147,6.18199811462146227646645546490804236e-06,1.89999617945385460334164576052839684e-06,1.50514237496156762114968876598420756e-05
protein/DD_g148,5.88994805238370558271733880901885042e-06,2.52559849196740145108293898266038686e-06,8.38837197351723284745690249645704948e-05
protein/DD_g149,5.34694573291642414809030684754975072e-06,4.36291396244951022091574758670764797e-06,2.38973104073373802696912258053869249e-04
protein/DD_g15,6.16213665991820333629482652371701726e-06,2.48720054596337301099236435120035674e-06,1.03825373821398602446989292619056470e-04
protein/DD_g150,6.04043644607890766215564214806154379e-06,2.41542262296316640159863076327946606e-06,6.99752705642382151431078384788045513e-05
protein/DD_g151,5.43022669504125693943177078577938452e-06,2.14135746446249341420482860789717712e-06,5.50591105528431283629427333950111218e-04
protein/DD_g152,6.47198691356408920795333091067178687e-06,2.46335881040352090648416908475164872e-06,2.71235602866887271672739773211987177e-04
protein/DD_g153,7.75931331716327454952901530340363785e-06,2.06056764177820888876354861894060985e-06,2.26567756676355868339604144169601406e-04
protein/DD_g154,6.55520402127070293575192200013625632e-06,3.73672277973916913297032553375190836e-06,3.50224144013708366181028894293653446e-04
protein/DD_g155,5.02360002635888676936365579064203918e-06,1.40310957494331981687006031840628115e-06,3.04959352299160383579477820994962736e-04
protein/DD_g156,6.72269164513682524435558836151715212e-06,3.01900822933970467146646279924056361e-06,2.09857353567523265511684114566088587e-04
protein/DD_g157,4.64588417538672886688694857615669562e-06,2.44760774123757531106673209119936842e-06,4.15087989970938449860943218606804456e-06
protein/DD_g158,7.84583425162611336620216430860148933e-06,4.60593141830752661952903771886960180e-06,8.16516830423099109849468662780303588e-05
protein/DD_g159,9.43859919326992532460964922663212375e-06,2.57776858448690382295326261597849540e-06,1.53090185311017437176465730946899331e-04
protein/DD_g16,5.87761199341068457071985745153853448e-06,3.13120818513003335250658230062648924e-06,3.63580227346566655185995573053890453e-04
protein/DD_g160,5.74097653731301706300516206432240335e-06,2.06480553494911309474598125773868585e-06,3.77101800936177609776820644156459758e-05
protein/DD_g161,5.19317778310022096639414532013361204e-06,2.42953037463066963115577275710877471e-06,3.65121709553071134709826399351068796e-05
protein/DD_g162,2.86892309791298896174001643153543442e-06,1.85997736365478365260119908814678286e-06,8.18800297884532477314303741197327741e-05
protein/DD_g163,4.36880078429264943758682827469158050e-06,2.84309227635492766173020494658850474e-06,4.94293423484403550841576559226969762e-04
protein/DD_g164,8.05139842573867521795169919428606513e-06,3.52200802037854807337951562613950874e-06,5.41015525424815229193444465143284545e-05
protein/DD_g165,4.75963293775764558195860101015511857e-06,3.76560686443904799118685945814824489e-06,5.63994903059047390697323426974286325e-04
protein/DD_g166,6.50468104457219701789595504256056687e-06,2.69935433207353872522568098264103997e-06,1.78345387664868282328336323002879121e-04
protein/DD_g167,5.23852860842017177492345792137456325e-06,3.29551384042741216494890309187019229e-06,4.71012207545301543052118587221254291e-04
protein/DD_g168,8.05318635695339144524644862397243970e-06,1.49015446751909862677387172275295209e-06,1.04609417059122777463127838118877811e-05
protein/DD_g169,5.44612581966999428398249517126573465e-06,1.40093560709400133058982724626218784e-06,5.38652059828029907034277011900918774e-05
protein/DD_g17,5.02123594743294512155395645440760807e-06,2.12635060952114441101650413621621724e-06,1.12925763539943077371995065458537672e-04
protein/DD_g170,6.18143171922429220342310168539395877e-06,2.25856771793034616368895547119648844e-06,1.37250141465541014229408658445613080e-05
protein/DD_g171,5.42366157715208562192403453901899890e-06,3.39429369771966575209456159506979126e-06,9.38309717049064408783254481472409414e-06
protein/DD_g172,4.59565377694538876791492778584109262e-06,3.35833779370527113304802186392046988e-06,9.85483057013813214889167827903984059e-06
protein/DD_g173,6.06687197167127333718332669714242696e-06,3.16233709290765707097615441150249682e-06,1.31679561577317981751057835514359080e-05
protein/DD_g174,5.06777413581621847774490898582959314e-06,1.66862058888379915841138273787308546e-06,4.51715297671015146419522362251021840e-05
protein/DD_g175,6.08509184097683163226254900078798261e-06,2.26274589666151922592579204091770728e-06,3.62674183414813505455886127828655704e-05
protein/DD_g176,5.03346146018863518711355960676669146e-06,4.16054801518827232268186251604623160e-06,1.93542267917572104149337706410273194e-05
protein/DD_g177,9.10626515711280352452406446877115682e-06,3.41697067176534133421362626269801030e-06,3.54120397268140873866855602066303047e-04
protein/DD_g178,3.97823409213694168881981154691548814e-06,1.92157429923570579133629945358802958e-06,1.05521710065273402700731804250338264e-05
protein/DD_g179,5.14462922188893271275888465219738841e-06,2.08479286809257043257578976861021308e-06,5.93136938593308041318605442372256072e-05
protein/DD_g18,7.47462324440329993708580887689816611e-06,2.98822898572591036553338644419900656e-06,3.04740612311881635506705049034921846e-05
protein/DD_g180,4.40052356090762562366562594213894409e-06,1.91744650464944893090633841225038271e-06,9.59535873567011889066260669160063510e-05
protein/DD_g181,3.29251403322924481864426424590668074e-06,1.56244011996976563534312446803095891e-06,5.64319040002474106994498667244054551e-06
protein/DD_g182,6.75863145949949593701736628963129203e-06,1.99059880402420911938288129980689870e-06,2.06184183173030193409141679288198163e-05
protein/DD_g183,3.18136931512544883281147601260784195e-06,3.44161226228064003132563564401756750e-06,2.53097838717375644002373495589591840e-04
protein/DD_g184,8.51733955556033341279245439757925888e-06,2.54978801604150627774142633311821437e-06,2.21966731052989858755794118391457563e-04
protein/DD_g185,5.22383960514529856592872769222810922e-06,1.52605908237192362636213911329445579e-06,7.30162841535087552551518471915381929e-05
protein/DD_g186,8.37975202291393950035858495964732291e-06,1.66129847818131145176342142888412454e-06,6.63024976148896946291500414747102496e-06
protein/DD_g187,5.41720582471551975367197019979246672e-06,2.59168596623658472189429187737193510e-06,4.89163881081285215343015638287815815e-05
protein/DD_g188,4.65778964904379583830430120673160960e-06,4.53001635164355080498071846583335786e-06,3.67990096121036665112959587837810523e-04
protein/DD_g189,1.01746872257645218038856632976432453e-05,2.34386580157936078816808819524573121e-06,8.34941322485279748334919598638928141e-04
protein/DD_g19,3.47730926509576435111849199656801618e-06,2.37939981084645672491041374298239262e-06,3.94305181000109492762234675098554804e-04
protein/DD_g190,3.45660934705000173086825201010545612e-06,1.99013604095533864638332035315213966e-06,3.27069180935220770090083303459377201e-05
protein/DD_g191,5.89611404971236288803092413469843203e-06,1.69808738974105626512477982232005234e-06,1.28806119059619143617643032910520737e-05
protein/DD_g192,4.05004148218053194757455550311184834e-06,1.84894144376751297653540808061542253e-06,1.66556855845506258583788973453207637e-05
protein/DD_g193,5.74605170598241057978187467628696176e-06,2.32961686214534898842147457050658413e-06,2.45268117949315759255441337555520781e-05
protein/DD_g194,6.28006581320021233766002361595468628e-06,1.77781749976341296248408258434953816e-06,1.05519417002069356935078779762218464e-05
protein/DD_g195,1.19536599700624029528693582500391327e-05,3.25947184469823542161942692358015563e-06,1.87399206668841783736993231782327756e-05
protein/DD_g196,3.84200918543594917773898198293147186e-06,4.86762387678367238854197491691927752e-06,8.74905853688607407703579762042302059e-04
protein/DD_g197,6.61776054818089581140595281495869932e-06,3.09567094874372097312568547509949687e-06,2.68501283483392502878265248833133700e-05
protein/DD_g198,7.83841491241723974274167762653770965e-06,2.49441785037788714732379719838767829e-06,6.32754145073990508277830934702615236e-05
protein/DD_g199,6.03180945439851113990003258648648992e-06,2.27713071720697264790642710050938325e-06,8.85913325063734476199607125378111007e-06
protein/DD_g2,8.63633277761130558244235426990359792e-06,3.15250437428514912505939294611796478e-06,3.97745154053264082455538573549290753e-06
protein/DD_g20,6.17362070538998934776481885940618348e-06,1.40513663626377920875185804478382460e-06,1.81639614659827426766183687287600794e-05
protein/DD_g200,6.34867448974376447081474942723000986e-06,2.45582797882278895491920463972221795e-06,2.63634319981120673485168939272586419e-05
protein/DD_g201,8.55772886490820310959276881340543353e-06,2.63537124562183051908301645534862491e-06,5.54643803014047112287345746585859529e-04
protein/DD_g202,5.72514045269870956294362767025478112e-06,2.21766184664251956789270082530822517e-06,1.33616863983028946577080042622988731e-04
protein/DD_g203,7.55319066988628838956530168374274524e-06,2.32909986778870501430610633473573530e-06,2.23014568384254184821158793791437201e-05
protein/DD_g204,4.47880873048407636867528931266640238e-06,3.80797202149304291754533987649464181e-06,4.42970983882747069538181550729910747e-05
protein/DD_g205,3.57531275478898803253161485858683725e-06,2.25768953690499741062622709348385962e-06,1.06217069143213823635858293740714880e-05
protein/DD_g206,6.11203068838465168500927937376890363e-06,2.48875643714051172942829675660208917e-06,1.56908654351294335809421988567576908e-05
protein/DD_g207,4.78214407265894631693719263331129672e-06,1.80420732001052863568109128721007327e-06,3.73129011212499264698893029312090388e-05
protein/DD_g208,7.44549143048253900381836239608352892e-06,1.79370513988939915139479639333375675e-06,3.71661252528343552670232947812275993e-05
protein/DD_g209,3.86556706688326171250543341196867203e-06,9.16396352618008556219820188383698744e-07,8.71754543280509469124525266881955555e-06
protein/DD_g21,7.37772187085898866920252191026225447e-06,2.77445359487021176362606602326973209e-06,5.47665976241086675940329544943217100e-04
protein/DD_g210,4.26232738933663570441818100628329589e-06,2.43748529577450007372784491236907477e-06,1.41879384957179986240719878234184948e-05
protein/DD_g211,5.30505026145958064607815282006464221e-06,3.23220902643769681799173977386995075e-06,4.78503858075581890285898032760688356e-05
protein/DD_g212,3.61922594991345110789806887209664278e-06,2.92418148636818708577815349771925994e-06,1.76829198067724611748905063718149388e-05
protein/DD_g213,7.70794759504841018472068675040665404e-06,2.42165104868041105544936191385265269e-06,1.95252772674771501065630797065204549e-04
protein/DD_g214,5.00502824847945005646310611914255416e-06,1.97751219414093490139122657058301010e-06,2.27652102498414998981383792583165373e-05
protein/DD_g215,4.42480964800911733264255069274224061e-06,1.89261738065372831326096746423561627e-06,1.17817153602837850344367470100033173e-04
protein/DD_g216,7.17462085625471256996233271020772702e-06,2.43166133584635176066980274597019100e-06,4.49465103054674004452140374243118072e-05
protein/DD_g217,6.36198604113590439420469128801144997e-06,1.58053923679054194480502031024861433e-06,5.56206018558692639841121251265995795e-06
protein/DD_g218,6.37916838533467472603679640352690962e-06,2.12182124995569018500694636821766278e-06,1.34692648457928737752207567428613107e-05
protein/DD_g219,7.54449186431596461549185076669593211e-06,3.81518278204300087093886011821281892e-06,2.58254690034767655076442974063330052e-04
protein/DD_g22,4.91577867742073909932753630772875227e-06,2.03450922822798046509859885238227328e-06,5.58418791016006628317232770728676463e-04
protein/DD_g220,8.23326643157906157346771975073896813e-06,2.52336938699561946633113373009857367e-06,3.26624879782644198188904408380425889e-05
protein/DD_g221,3.51632659526132268378811122143451471e-06,2.06760841368766565873151816056087095e-06,7.54341037614308942357680679640051357e-06
protein/DD_g222,4.20269553437139881279645550161080941e-06,2.48203548309363692858806652732474851e-06,1.99832688025674338771884580517104409e-05
protein/DD_g223,2.30739549801629847935629499105955096e-06,2.07357183887675749823137771748979877e-06,6.86918237150703520561291042706725589e-05
protein/DD_g224,4.57149282832547188941289944779559227e-06,3.85181288329889930803609517571656584e-06,4.01967971818058862857738845934890397e-05
protein/DD_g225,7.17795182097361363800536444956723685e-06,2.70483664640258225974400305354190152e-06,1.14430232002106506911775504108183908e-04
protein/DD_g226,5.60634865940427090087193933376154750e-06,1.85842803207873299062950569031578652e-06,7.05694470113501595590726479071227182e-06
protein/DD_g227,6.12918739302581527442542048771608275e-06,2.36434707635297293377851913202803998e-06,8.40864784191355500017030009524139660e-05
protein/DD_g228,5.53030280042939723198774493323685681e-06,2.74186766137563449053705713714606592e-06,2.66956609634905175326565537025789354e-05
protein/DD_g229,6.80135232470227884898209849313049480e-06,4.07923743439559431242973144839011134e-06,4.53781242015593988765059036302536098e-05
protein/DD_g23,4.33663145621994988384747905323667734e-06,1.52915472780396845848892917792337901e-06,2.58160817446085771003373701427392783e-05
protein/DD_g230,5.06451542922310566962403365452131226e-06,3.83391274810074648463758063753641168e-06,3.09641623901334092400098531271498904e-05
protein/DD_g231,5.86824954270402775321748807542112332e-06,1.87757967377038511047070330496951219e-06,1.40683610057040434900517677017753964e-04
protein/DD_g232,8.37587096106008978054584576352640845e-06,1.74931603530401445431946305021706384e-06,2.88973327481524526870137027331840320e-05
protein/DD_g233,6.88880016327641875244416346814618747e-06,2.07756228969236413078433456126255441e-06,8.74949400173889351575799824033529244e-04
protein/DD_g234,4.76185588901396704290250818837206570e-06,2.17314538956362686458508141454361138e-06,1.19626295346392217948531159537157428e-04
protein/DD_g235,6.76825556598082934675901984684710936e-06,2.60201166581888881245321485020538376e-06,8.59638370613644291751738690484993802e-05
protein/DD_g236,3.42872442042952382834755617997537102e-06,1.81137986756778325244844186719823601e-06,5.07741061553635475554768645723301727e-06
protein/DD_g237,3.86289602402376764807373058630502629e-06,2.79708841454028635696875171376566923e-06,1.45628809569020291185815939611727308e-04
protein/DD_g238,4.50213405940913764772781297635729835e-06,2.13973214117339310393557892448487274e-06,6.16346707485575244855181603478888253e-04
protein/DD_g239,6.54098957709107170290543841265387887e-06,4.08486013601957292187082377495698548e-06,1.03069188415558247560995546534532906e-05
protein/DD_g24,6.57422283894120377794495014021162659e-06,1.21976055801959087054679654762280758e-06,7.36546316400254034534577638877708095e-05
protein/DD_g240,5.98816106852474333980031711275686814e-06,2.11496865731462663413670301839224932e-06,3.70858084547111571686502768294238360e-04
protein/DD_g241,5.81331172777545122622087192118230426e-06,1.84763710370583745892353150458766241e-06,8.01581915320733698788193642998302937e-05
protein/DD_g242,6.39394794860502537279420232827055896e-06,3.53293055721190651037734623556349495e-06,4.47940818528080098972857940731288324e-04
protein/DD_g243,5.33675204051604830776750874428152175e-06,3.40495437654329318726274873712431425e-06,1.34545699547354176019331177756693177e-05
protein/DD_g244,3.93284451354659340079102321303674303e-06,2.77721347055399553310894898360950672e-06,4.35542214658828237419670642958281051e-05
protein/DD_g245,6.26429801947621671302300515870061212e-06,3.38870993199309287159657646380434801e-06,1.55902576973427154327382170429387526e-04
protein/DD_g246,8.79881211855054609562782253905185617e-06,2.40470064480549440848312252498684099e-06,2.82209785359378186378305054869338586e-04
protein/DD_g247,4.21605092725784401785229408109594460e-06,1.93479636589085819806568428905373750e-06,1.15304285336793686353046102293122604e-05
protein/DD_g248,4.55016336395371179526315513307151630e-06,1.47688665841209673088701294775677971e-06,1.42651111956683534926005115458508916e-04
protein/DD_g249,3.92634756817280700199978900286165848e-06,1.80762785032994021349887157622059931e-06,4.29310433184860529359268295186446136e-06
protein/DD_g25,5.28319221183542904971655999417315756e-06,1.58613414989815502361902581598575329e-06,2.01593502624185742734562635750501735e-05
protein/DD_g250,6.88514207062724721366314833454001823e-06,3.63701922986025535315417958009295067e-06,1.25156427492246171383417438829487826e-04
protein/DD_g251,4.81918815670654863681432503736310904e-06,2.17871092757762880212631537753385274e-06,2.42718493666075864072138842502741710e-04
protein/DD_g252,4.89020235129083534537586161398916688e-06,2.90572982738896821115084488876862913e-06,2.21048663704861938373237457223564253e-05
protein/DD_g253,5.95244585682771415798684348717760097e-06,3.42602733816924824971530205982225826e-06,2.64327538718126878652787176319419392e-05
protein/DD_g254,4.47379381214792187822217053313182049e-06,1.64861549953765319835095219445266528e-06,8.65388758647081057090569778554413758e-06
protein/DD_g255,7.94540636727006825677783654238969863e-06,2.48910758438455407364402815244322540e-06,2.81944663181708073210580763318258683e-05
protein/DD_g256,7.40460936873865738917300137049391836e-06,2.18051312434784127487020614704731715e-06,5.97330286797023856909057092570886504e-05
protein/DD_g257,6.15480966497968101127547510942027120e-06,2.45720310635161224177896820629466491e-06,7.29658528793857473232812153850238026e-05
protein/DD_g258,5.64099773034894387623108536644629175e-06,1.83009968757787417775795903962745238e-06,9.56756965227392409817278609001842634e-06
protein/DD_g259,5.26831028451082405199264726112828281e-06,3.92225364785350537601424146338463146e-06,1.82220524866871728327016313494438482e-04
protein/DD_g26,6.84611990899825002458875557517223186e-06,3.07742057874584946916194506075204317e-06,4.86800192074074446926907859630079016e-05
protein/DD_g260,3.80401756378227421879035092106867769e-06,3.43197555844138674562001264432400351e-06,1.46560336931661776892192441183016696e-04
protein/DD_g261,6.05478838343573547882844149229398185e-06,1.73922068475663949603147620738108357e-06,3.38766547076218472539796049872491834e-05
protein/DD_g262,5.09965845219377070402723761552810434e-06,2.63900120666759523952616420047168397e-06,1.60001250185480206971998158199184029e-05
protein/DD_g263,5.36748693241656665758532278771935223e-06,1.56004311171424937439416459462687585e-06,9.00297734827424746552280507546680050e-06
protein/DD_g264,5.31784773466386252114471089848830211e-06,2.66533122643277107905848088961713091e-06,1.05217252637288455062641735065273601e-05
protein/DD_g265,3.05189901413047211024130016153568337e-06,2.16755584950988257921153968792429746e-06,3.23584627805201422559413988049700988e-05
protein/DD_g266,4.41090359389305614452446526581465919e-06,1.69483342232920243526127315147471457e-06,2.77184722122161733358101132609661981e-05
protein/DD_g267,6.33834588078425052246583039502618388e-06,2.62832137761592972790899501486682907e-06,1.34707156556403009176899893616878787e-05
protein/DD_g268,5.93250884550855137198807602601958830e-06,3.35201649391725972775869470040844986e-06,2.20429623410336069898744272370460854e-04
protein/DD_g269,5.78415741383798894837170760953339542e-06,2.81426867097642776994366089689294629e-06,1.48063517362833201898041051720190592e-05
protein/DD_g27,4.59812227248731261094580133168456508e-06,2.59653960436816212187983899567133729e-06,7.58135874994262744483770222913241426e-05
protein/DD_g270,1.00629642709464387731359298538730917e-05,2.56984478555601618206603128532638295e-06,2.33412222655898973015934371211498773e-04
protein/DD_g271,5.09265374154904263978455761503859241e-06,1.53993085232846879152802310978205513e-06,9.96113356137526416213227747753374721e-06
protein/DD_g272,8.64036740194820244840217842428218914e-06,2.00944289581496992579745215965835608e-06,1.05215789177392780913512752059735543e-04
protein/DD_g273,7.33518992693717881410821600267486255e-06,3.00785900201216623661173770157464775e-06,9.11251491999970205668230934403278777e-06
protein/DD_g274,5.22403331929717477982528758498991273e-06,1.97544642011309369882988551252691913e-06,6.06937173161643506445165731763506406e-05
protein/DD_g275,5.50241550761170762552409022572384678e-06,2.12371511918538409448254885696569083e-06,3.19757530411743239690776374971114845e-05
protein/DD_g276,2.53850325431245923965288832572425089e-06,2.09993497407934407775270852686844144e-06,1.84477195965961310608662170234742243e-04
protein/DD_g277,9.60548667221012725020222551909472046e-06,1.63193438953406791619420169457611618e-06,1.54318532422855517790403303317854225e-05
protein/DD_g278,4.80736263387829066680920386326586121e-06,1.96565039588361851515997281026416033e-06,2.17307287294165046521585586775036450e-05
protein/DD_g279,5.77132411589692460496453142299898911e-06,3.53560283032137511894700586638711268e-06,1.61144193382336927460587026568597345e-05
protein/DD_g28,4.89396211347213031203991466629912520e-06,1.78776345488299158836331152599943387e-06,6.82901059128362043066310024051868063e-06
protein/DD_g280,3.98172371220538082608628875641400782e-06,3.50696222011296284791129876037217735e-06,2.70492549818490994843495119376242960e-05
protein/DD_g281,5.76364850827742162274852346801787552e-06,2.25743872748009212329916167138855240e-06,2.23285613119211858180657684679351991e-05
protein/DD_g282,5.29099566179921855279009769159732340e-06,2.10108421956756240417273965400142397e-06,4.89079571416458992594022870899623660e-04
protein/DD_g283,6.92597809793853978865203672412427007e-06,3.38281780398605850215928229125643606e-06,2.63588079457572813626456736078651258e-04
protein/DD_g284,6.41158078418680334766993682368856550e-06,3.00801596547672029792406667036516687e-06,3.39829499578709279983441133846569949e-05
protein/DD_g285,4.65846179145342710498747049649835977e-06,2.19794326441617270779446424655939622e-06,5.21541439229644232331550570213088145e-05
protein/DD_g286,1.02085391004330532161242774501595959e-05,2.79767661061888234550802060026273142e-06,3.64731557140249961761037687051962902e-04
protein/DD_g287,8.59408684313736239427905361109548481e-06,3.52187822361493608473127707048926681e-06,4.68151976424951946872534921313486899e-04
protein/DD_g288,6.82929136289984761672962952095631872e-06,2.88425018465896741919234640807165804e-06,4.35793807214077214450526515321644362e-05
protein/DD_g289,5.76503516363720149230059494991525038e-06,3.24887898533888603686108812035854229e-06,2.87469727890527637965144808909204007e-04
protein/DD_g29,7.77814603346050381384020490111513026e-06,1.79026181335003350218870700776801093e-06,7.22582439004645216920173145189028614e-06
protein/DD_g290,4.52052944398375847178818855427920782e-06,3.25034597215665837426000663626819232e-06,4.20152268393224054105205617159923202e-05
protein/DD_g291,5.09425606287651450748317457177145475e-06,2.00144891605476102890007581041671125e-06,8.52497132430316802044473214233047431e-05
protein/DD_g292,7.74569943853934214121098754730788212e-06,2.77941646286063462001102182651039961e-06,7.46606576422480807279443987481913099e-06
protein/DD_g293,5.04429557094269157351863527151458379e-06,2.82402624785509275678061132884658028e-06,4.42330044408873964672111697189317009e-04
protein/DD_g294,5.47795493171814970665261300083025739e-06,1.64470423552917851410101533571344396e-06,1.05645446704831095416788438954418964e-04
protein/DD_g295,5.63733400850004428084790547278828738e-06,2.49519023540437176776956134160389621e-06,1.23803414437333028802002039976828716e-04
protein/DD_g296,3.60949395004343933321894156830559184e-06,2.10388877226978762523071244130321290e-06,9.75558240385406971869960395001405501e-05
protein/DD_g297,4.35885663716639638901873460605655722e-06,1.55689855711216074243099973537897990e-06,4.37915149746087924935484653636016936e-05
protein/DD_g298,5.03151613026852495351289877763791328e-06,1.00835846431135754580448235230147631e-06,1.92542614080606461229091131658062472e-04
protein/DD_g299,5.43185308324474201493181926173169656e-06,2.28180599729457366355696227548664576e-06,6.06384198323256385817042515301719100e-05
protein/DD_g3,5.36937056430107970726785014969319286e-06,2.20147454702229171528097624027252181e-06,4.22062949369261702485229436032324105e-05
protein/DD_g30,2.86588623421169888253878558571060333e-06,1.59474036754880456136037629209362003e-06,5.74969723410648146070167447853352198e-05
protein/DD_g300,7.72121526088045811074820147353016377e-06,1.48872096587035993577415624547724138e-06,2.80501436753539725885676072805818312e-05
protein/DD_g301,7.08789737345894643001000966070313374e-06,1.94470168214714930945481060322152283e-06,4.82067462867383847572202742656995558e-05
protein/DD_g302,7.03846489928381056857993622421818058e-06,1.93780955232442085176398822376588663e-06,3.10838375847726310600397991538722550e-04
protein/DD_g303,4.02307979623958099743081216006450511e-06,1.08585927997418130891466046606672112e-06,7.50513752883211584970293996758848209e-05
protein/DD_g304,4.05635313095931451487573955345700105e-06,2.15582246856195193332009293018769355e-06,9.82687444601554094828394774249191706e-05
protein/DD_g305,6.93499086658090570902640060842121533e-06,2.67082834445088959136600065204148660e-06,1.73045855617568368913805694444499100e-05
protein/DD_g306,6.19911385359141837598543832110836517e-06,3.46495566461827737153189978142069913e-06,1.99695594778127666010841417019482940e-04
protein/DD_g307,7.82042075617921920661763414409659559e-06,2.33857589609337456901310772176651453e-06,3.46463197129321094545312925693495928e-05
protein/DD_g308,4.72527649717941657643764201952290630e-06,2.50665914772878477126516031574314152e-06,1.02475921064575029678973883583181113e-04
protein/DD_g309,3.34686132337245927813287074622636321e-06,2.34060238841844023763761929684484504e-06,4.22769980284947909799751066825603639e-06
protein/DD_g31,5.82888710946327024061673323513435760e-06,2.59286836419688930875884002831795532e-06,2.49606449170319846483485833398736762e-05
protein/DD_g310,8.31601609607885499519245861162039383e-06,3.01490977676921818142193284789880605e-06,2.39644054980799747772127396467843064e-05
protein/DD_g311,5.25048621401775758782631763928429638e-06,1.14692628030875344203654930069436929e-06,1.62185665056319907348283307176617013e-04
protein/DD_g312,7.83019458843056678394989216798920163e-06,1.98348561789822059031765887188058883e-06,1.97854095478404005413288055941972662e-05
protein/DD_g313,9.81583403623188485738692916167338877e-06,3.58378725597532516972230969105089987e-06,9.42578585439301487622624806020450287e-05
protein/DD_g314,4.26444284447150684838438945552332154e-06,2.33470909345672572114862706870202009e-06,1.15432391357384195919571449335711549e-04
protein/DD_g315,6.20920302628751021101890411384324888e-06,2.24361457090765883565210981569504291e-06,3.88142917092018510781587014922534694e-05
protein/DD_g316,8.89635491468931224579159171932453874e-06,2.22297831837172209371531889389718304e-06,4.80233564871460449562975568873004930e-04
protein/DD_g317,3.26390636000903739788293855046175941e-06,1.89591064690877599734006571456406167e-06,3.52966288093227324870442879155605221e-05
protein/DD_g318,4.26037176298435100105917157065441432e-06,1.56937269299496089638765090930087987e-06,2.55022379400973160884028560211138658e-04
protein/DD_g319,5.97070184689076584914340105332344216e-06,1.78541839636778921975377826058593845e-06,9.20510786397653362604246735760684424e-05
protein/DD_g32,4.64105879812030375270738646995055694e-06,3.27758694469374092812397153864301519e-06,1.45946342379851752020340752159624027e-04
protein/DD_g320,6.64611887919991628565273568095188146e-06,1.24075922291584311401219438757630545e-06,9.71900233903789533566779560114090800e-06
protein/DD_g321,3.65064782003938747565916233334508231e-06,3.15806631643197598224118371288972389e-06,7.65927045202451518068523385309579007e-06
protein/DD_g322,6.14556353251172921776582389418513719e-06,1.79950363404318602568025615672711646e-06,1.42244862097439876753497591134583595e-05
protein/DD_g323,6.18402720714246937596344387199982293e-06,2.76500538936731807677692745849244362e-06,1.74196105272253888299212691252631286e-04
protein/DD_g324,5.58757829271880708006995147376214267e-06,3.04250745670876521362893630236614774e-06,6.64238446035289118659424143199291085e-05
protein/DD_g325,3.82076584024452144909271984047574831e-06,1.93332932523157194503425882325833031e-06,4.08519542973759843874239366756133819e-05
protein/DD_g326,5.55359790361765004319293954777695530e-06,1.98253494827464578160308030392304854e-06,5.45850431058027078115378664651028764e-04
protein/DD_g327,2.91116688519965630225334545055446005e-06,2.16883606534644488098152332013625134e-06,8.75633983770268136309037498820287878e-06
protein/DD_g328,6.07376999059568210183895664950730901e-06,1.30254281904890407247721961573907037e-06,1.16589949003668586696753148443071051e-04
protein/DD_g329,5.15838992665557705688176315719836722e-06,2.35599123158028779659936045298552186e-06,2.09559098138344960067914236753644098e-05
protein/DD_g33,8.62917466932712935656343142015928375e-06,3.02031467088983448048432878470186616e-06,1.07008263464621911941309063697936828e-04
protein/DD_g330,7.69242566387459286494482862045856503e-06,2.73951620625243429695155696385082432e-06,3.92497624732424592611761891681773896e-04
protein/DD_g331,5.37717878935612237745299286453044275e-06,2.15522491892646648466605881756497844e-06,2.07074119776578545567397594844805659e-05
protein/DD_g332,6.29066185465873977437378599272216184e-06,2.31446710661715058926813785798480555e-06,9.73765105631706227250472043272355561e-06
protein/DD_g333,6.09839381993649204311841507147689954e-06,1.29529884937655840243697012144592230e-06,1.97346873537421912453984993857844801e-04
protein/DD_g334,3.98739720617656189768647936507065205e-06,2.08857793723772274426806773771397218e-06,1.61467478212008507148693921180080130e-05
protein/DD_g335,5.39578996261064197232540750907915450e-06,2.35483535438015411148079497958846317e-06,6.16438608881336310477265663472918151e-05
protein/DD_g336,4.55901257024676366438836018445010908e-06,8.81995708983759078960991792521094586e-07,2.75533740274262758560953871577713291e-05
protein/DD_g337,6.35472791203958981602904860319599830e-06,2.21506393493886955728248795200183660e-06,7.64956612678468252316057909914871245e-06
protein/DD_g338,5.96698393375184421471372958844999864e-06,1.99275988437003658238374683348987639e-06,2.43303776950867715934820544759856603e-05
protein/DD_g339,6.22634978261612815517270172386088573e-06,2.92872157879724095211803295300362318e-06,2.38494338326248959837818407946328293e-05
protein/DD_g34,5.47211156753976063606371417222796033e-06,1.97286917472680991130064213422624024e-06,1.41938608778156100532747507257210875e-05
protein/DD_g340,3.98394519849749264292092307404570073e-06,2.42725923650158038919582390251649532e-06,2.11499282899850084635022096122954001e-05
protein/DD_g341,3.99825350562072685833720616368272006e-06,2.71015906647190823941881510941013987e-06,5.85214918851718319090499578068051488e-06
protein/DD_g342,4.77721771945786736968627637641834721e-06,1.52321296770819764803668067828233252e-06,9.01988460354520350903518010580586828e-06
protein/DD_g343,6.12313327149987839223358656304011035e-06,2.80473531010723227922992765114100872e-06,2.25779110123783315679745855327521832e-04
protein/DD_g344,1.05094388842434975776513193693233768e-05,2.45034489568370106901479934382332313e-06,2.50129778387767644409520689759897081e-05
protein/DD_g345,8.36695990862123123115573799560744117e-06,2.84485445817500796801254330063197018e-06,7.50511836113674201958200559217391838e-05
protein/DD_g346,6.25428392245606981167023571656724521e-06,2.63259127483336026842767935478090611e-06,1.86470856872231017252822666264621735e-05
protein/DD_g347,2.93242228327757134779902151455706141e-06,2.43674453145630756183281178277896935e-06,2.80349088827667461612866464002635600e-05
protein/DD_g348,4.51485702418008209534098377933735084e-06,2.20200597197994583542245602887266878e-06,2.50727157295839454265045860755452677e-05
protein/DD_g349,7.01693230088019650909226425914194230e-06,2.74611304466244068707133195919219439e-06,5.47083274985291431417720075525579902e-06
protein/DD_g35,6.54570522967368669830377969500225489e-06,2.53949347131506720151718998418708559e-06,8.38062644175909333948792853759912064e-05
protein/DD_g350,6.72609953668465485750018174476169038e-06,2.08814667613041585649269450446628204e-06,2.67592800914048987309499820947085734e-04
protein/DD_g351,6.49975156939753481283984024592994654e-06,2.23080044177015563651735822714189874e-06,1.65313433733473876453425303600574042e-05
protein/DD_g352,4.86832364095399965424224315575427606e-06,3.24861709503126044836047340738243161e-06,2.58193792870684096065006013164110294e-05
protein/DD_g353,6.42821431973938896854579159601337022e-06,1.38545741779661306793628978091911792e-06,1.86602610448977438747825631345483030e-05
protein/DD_g354,5.01652231281711835962158565414290450e-06,2.79647283372967755203480755209154353e-06,1.28299943492322835436050105888142738e-04
protein/DD_g355,7.57994617556671662773929168841740737e-06,1.71355032409443302142760500598600050e-06,9.20211384156336610757744998553366614e-05
protein/DD_g356,4.08797619065399474088196300763207612e-06,1.24640056315033163539105514472618095e-06,1.17852654553358061574346066925566042e-04
protein/DD_g357,6.74858100917333035812834678926960735e-06,1.63716398735274514327241177680648992e-06,4.19437929519586644678275161484636963e-05
protein/DD_g358,5.38536527635932099819640947454367455e-06,1.10697999460673206234243383885080953e-06,5.24135477653288603140611319172638327e-05
protein/DD_g359,4.93616272150290165673037169579914180e-06,2.11712998025133089760556853116275116e-06,1.39224758236787010047500720972615168e-04
protein/DD_g36,5.69599453269956817981455266581418538e-06,3.14790982661866629820418266086791676e-06,3.67577478458219782534887524937585308e-05
protein/DD_g360,4.10010491739098492438000137217943579e-06,3.43554119155272681309499211681628201e-06,3.39731084034719477008614508771258402e-05
protein/DD_g361,3.47273555726700002708478401943407327e-06,2.57593097134008941171208978794707189e-06,4.99678722434528326399211832743288468e-06
protein/DD_g362,6.71195798927836926975926672354159796e-06,2.10415647245264507028467764046497715e-06,2.16734969550318934829225939703666167e-04
protein/DD_g363,7.15325279128466968373574140735515136e-06,5.02058848611784709231126344882423266e-06,1.00263990897025306185113989389139719e-03
protein/DD_g364,3.98151700116714726531011862740468163e-06,2.76801873553923518792936460395899937e-06,7.32893047140402243536219442969512966e-05
protein/DD_g365,2.86154349606919690512866015655965910e-06,3.29263195536776809336834652548899586e-06,5.03792435139239126380377787649782028e-05
protein/DD_g366,8.90064285542910235284812179367566692e-06,1.30879710792810368240186450342088074e-06,2.31051689019911093948176020877673605e-05
protein/DD_g367,6.73670240211426825967862882383797615e-06,1.87377871707177631111847747330822377e-06,5.10660623353345364389579650999194735e-05
protein/DD_g368,3.77543260687172995784219062082854271e-06,1.63681404561013520070848725579166818e-06,5.79824175810313860781743638291269687e-06
protein/DD_g369,5.80151514708628042237337172747640492e-06,2.30029903748555087723015488074396297e-06,3.53534528679252377919468527375893836e-05
protein/DD_g37,8.56054623704947165851453705409492296e-06,3.07659205101104720151874693117365201e-06,4.97947655840760528402439337216276961e-05
protein/DD_g370,6.06723642020989164901088616375620698e-06,1.67598148553313416405789417202081437e-06,3.10465586446720139814993943830813057e-05
protein/DD_g371,5.79022982318292191157002428945287914e-06,4.10540584117231979749471299494488034e-06,1.50552124840981802368696878176297463e-05
protein/DD_g372,3.38759295300871412832800458398913770e-06,2.20845332798100462362808972325338886e-06,7.21034946965924364904973573071726723e-06
protein/DD_g373,4.00383040161383779101848907823017934e-06,2.22389364768871398410341987010824068e-06,7.68438554436142795461060067066984161e-05
protein/DD_g374,5.52097706044796755060234932884062551e-06,2.69243720140512199103147070722417603e-06,5.35021598687745144026953236296921702e-05
protein/DD_g375,4.55618259055156020601880800068698367e-06,3.45323584907727307839873355664710966e-06,6.61367246738316496368894528177558283e-04
protein/DD_g376,6.15567485272359011226736524854929166e-06,1.02500944251363944917084200363574728e-06,6.14951044769429254631769007807191865e-06
protein/DD_g377,6.86645815090409628027969133501827182e-06,2.31202583528067007356181859862368384e-06,8.89988350023328883757713676323014875e-05
protein/DD_g378,4.87011170602455120493674382702978873e-06,1.81346202320164354673287194442405359e-06,3.13280835963197089574355426238790913e-06
protein/DD_g379,5.42794148217691948494552092357878652e-06,1.33058713978510298072046519226034351e-06,9.48690261799120373523486147277159844e-06
protein/DD_g38,4.71087038925757107771580922322023220e-06,2.15829349712357190626481443437324618e-06,8.85888610683517176759282509971815143e-05
protein/DD_g380,5.90242714746944800368782046430265171e-06,3.42655403844554853893908205659776002e-06,6.54585146617796749339305170840925752e-05
protein/DD_g381,6.44211945787132709891758494655404567e-06,2.48837922750033537966828069374634250e-06,1.42647399657825135787638624319955847e-05
protein/DD_g382,8.37262170837271083752839326271538530e-06,1.66421546716592398233446958917144978e-06,2.43002226925697697471957943917169719e-05
protein/DD_g383,7.53035348491315904893318114943424398e-06,3.52371226608569335281719623366416136e-06,2.18790811095623755324134431289827742e-05
protein/DD_g384,6.99674303039548089989415278957009508e-06,1.37698964721224606473624293144081013e-06,8.62055193380102659592624127588016116e-04
protein/DD_g385,4.66595246415079008140133037175210845e-06,2.59665449350618267412709777695324401e-06,1.78199681149314835216060459420743536e-05
protein/DD_g386,3.43230929927907927419700158118669310e-06,2.13042956360027811843570689937262532e-06,7.82241399145091831414240526630713611e-04
protein/DD_g387,5.54230041681804724146855115963117719e-06,2.03002351428701170250651059787668097e-06,1.42571231980071983209517421332812780e-05
protein/DD_g388,3.69702933441950190217019383954884305e-06,3.03649677413815367924744075437656358e-06,2.17010656408404535990266343917978177e-05
protein/DD_g389,5.97342416606727417214995874043121740e-06,2.89617848018677730588680760497336175e-06,8.44673820881496968306852318058649145e-06
protein/DD_g39,5.78413956843801728296608454425350184e-06,2.60567722654935453710990079590974501e-06,4.13018227958539377814521410293708947e-05
protein/DD_g390,5.78094920676779468004867663852604552e-06,2.29399883034226111241082503976396068e-06,5.28609242944368905227053133571808977e-05
protein/DD_g391,5.05645420084571259263379882439586470e-06,2.83549776354637660736084435821887925e-06,5.49052122112831167926863819501323888e-05
protein/DD_g392,6.82694403936412166394831826313329426e-06,4.44924797791822945701883492483552764e-06,1.96833040940718325540799532744108257e-05
protein/DD_g393,4.53691391985287843694353485251062082e-06,1.82612443779471357536367145133703638e-06,3.28153749990640242480694044588814942e-05
protein/DD_g394,4.55964320988927283362526513493371062e-06,2.75816119310948833939067873739426377e-06,2.15878007340893331491727357313044652e-05
protein/DD_g395,3.79680184420041835431977698479439094e-06,3.57175036697384018694212321804609949e-06,4.87716497306068208772583766008368460e-05
protein/DD_g396,3.96109012237880789871680961765377409e-06,3.40622250846907407218007596138556314e-06,1.16339713765888202930369681514234879e-04
protein/DD_g397,6.74182491570714375476703386127984255e-06,2.89774345796617232126623031287574497e-06,1.22723290215362720880041809840647889e-04
protein/DD_g398,6.25881746984444571224407134572713826e-06,2.92141269839563175130387217576847542e-06,9.68027365113217612890099991381436175e-06
protein/DD_g399,8.18777362479645109342775403888934973e-06,2.65466034579104185248886087481047885e-06,4.01770331642774808991520048099509946e-05
protein/DD_g4,6.21216627587585933053708970995811922e-06,1.02777288828002743767643918946381123e-06,2.46873200342171644705566777187727186e-05
protein/DD_g40,3.30602213750253351679271940994070047e-06,2.15637071455210925191019606827345804e-06,2.10745284995517864665448154306571358e-03
protein/DD_g400,5.27860073976020216828821862561345419e-06,2.58966319809193821376939382605934573e-06,8.16490463538488902561090292422298459e-05
protein/DD_g401,6.86165538331423839895984710987264722e-06,1.42113940283228304712714977514827776e-06,4.85492837050177039156989239875332168e-05
protein/DD_g402,6.39204714450358052601577636542530109e-06,2.89004648424243340791492712215729027e-06,1.29286701783884224662118821942809720e-05
protein/DD_g403,6.14217866396191654574852731604252358e-06,3.16389398253191608387848006177993416e-06,2.45100262741341207497970934700813903e-04
protein/DD_g404,6.94504339268564599191382499344468597e-06,2.49967021810667932127517613155726975e-06,1.59067164494320160765146464711217646e-05
protein/DD_g405,4.68241576542834194365175022249890295e-06,2.42050498976875233325959203431128404e-06,3.36558738006258420464386124352898536e-05
protein/DD_g406,7.33785665421070484741686217986117646e-06,1.62169191247348285306754364709265723e-06,9.90476097089546784233042900525943209e-05
protein/DD_g407,4.71130193730456429146120126118145587e-06,3.22910144954052389829022877528472908e-06,3.24935149435247136679347487786050184e-05
protein/DD_g408,6.48312597412464305064385866472002194e-06,1.13276004494879487296877309476348088e-06,2.18287525927788614434402900601454864e-04
protein/DD_g409,4.40174052423774055107792525765689805e-06,2.19760310442962756486552164331957266e-06,1.80407252891802023321380002866293448e-04
protein/DD_g41,6.78585191049863317974029171343771174e-06,2.91010878244019097128729699808060540e-06,3.90776611723520117385559407073722050e-05
protein/DD_g410,3.72785961653375588550784322203083034e-06,3.01597628786439229601691183889249672e-06,2.53763367410142568270400415617435307e-05
protein/DD_g411,4.84822882207832631190880676380712875e-06,4.61378343804041694497787250317901928e-06,1.86566354128835743527123152719962820e-05
protein/DD_g412,3.53615407178650398398970179022438327e-06,2.10234979518709123931865226804124786e-06,8.69309241147345367506819741501282262e-05
protein/DD_g413,6.03099453430673757555107616007266309e-06,3.61030834497280313277529589064866206e-06,1.35007957805254926365989244119024909e-05
protein/DD_g414,4.05840257190292487939980346316057738e-06,2.49764415456629765028919495241916941e-06,1.00027859271495512040577184944566433e-04
protein/DD_g415,7.79200364503320967107231985487369240e-06,1.58821283852854382134089682095870820e-06,2.80130744301658025289548274326369986e-05
protein/DD_g416,4.56864604086423088004922439428475664e-06,2.72027917067109423873856180423283833e-06,1.41789153311774007075380178528290259e-04
protein/DD_g417,5.73293003882730291453275275428967464e-06,2.51365139474930938261899350802069174e-06,2.49940673809121330785943439626509472e-05
protein/DD_g418,6.21049596227529458218349354139038338e-06,2.94637277505078851471904189453790134e-06,3.02999307128518644645346622586162566e-05
protein/DD_g419,6.28818037591083808407346099294622659e-06,1.33167463752383855455135948469654826e-06,2.89169188015873829906633039284904450e-04
protein/DD_g42,7.62888699342240782186462775341613271e-06,2.11560436190532985517955477549082732e-06,4.66722825528763559177554832805389825e-05
protein/DD_g420,5.23172331971012002949776607158956074e-06,2.37033140143059430929248408896156431e-06,4.46500980833411925855489904800280287e-05
protein/DD_g421,3.84041715153329524971509343304754730e-06,1.82160905158192363909201570906385724e-06,1.48421866531333787596549182236218483e-05
protein/DD_g422,6.05636573823129463504062638024318345e-06,2.75088668894185122104299003861714073e-06,1.07125106055414735703564614814723403e-05
protein/DD_g423,5.49776698656672127090034861531421835e-06,2.36011757766059571796916848143434828e-06,2.48259336543670552821720898266168281e-04
protein/DD_g424,4.90741665845098075462821976228026670e-06,1.50881087039058500385525391485395797e-06,7.98781256129855405343390064569445168e-06
protein/DD_g425,4.12369966503795084429519813565742008e-06,2.71068079162016455846396246987092278e-06,4.02206992214728908090562394697264937e-04
protein/DD_g426,6.46290927957525395235033209652560710e-06,2.83696889805133334840373682409022067e-06,3.48624714326111985309302596143608415e-05
protein/DD_g427,3.63582957226120661240498940569067676e-06,2.41934462867011322242024613862219503e-06,6.89054102232814241684650929442322096e-05
protein/DD_g428,4.02099126612433805047441947191057631e-06,1.86675629026587708649944624028485011e-06,8.06912140449313625998238313932872119e-05
protein/DD_g429,5.87167320897038697628025096684778161e-06,1.91259414453267105607242189506464195e-06,1.57446867321647012124791583721049963e-05
protein/DD_g43,4.09755606924794234903032787556377599e-06,3.43046745185481239480536284003954726e-06,3.98345213707468776752398514338342007e-05
protein/DD_g430,3.92385726823311728170283771251579482e-06,3.17235310525252926450353989060870856e-06,4.56256887554260143403636489591440942e-05
protein/DD_g431,5.67141441031270903182431071312952992e-06,3.05142749554614250202491296556068186e-06,4.81114767487671329192291448605514397e-06
protein/DD_g432,6.97494307700987953559486765494451137e-06,3.22224080662589102769757168339521854e-06,3.47166058989627733118456550267406967e-04
protein/DD_g433,2.97429549217200310160352058837261907e-06,1.83583210941788970592294699836015171e-06,6.01268740818492299543642498774614710e-06
protein/DD_g434,5.06412844451025799538935309619858184e-06,2.59212640429981011826455156380383115e-06,2.46035390691964404130128337518385518e-05
protein/DD_g435,6.29772033491443296571314044051768185e-06,2.23929355857072842295400060450143734e-06,1.51993178748524204290282752882341231e-04
protein/DD_g436,4.88222902945521078391715266745380595e-06,2.97497321109578623377947077010151926e-06,5.04783977321947497381549172084365112e-05
protein/DD_g437,3.11619263793308706283834506618295611e-06,2.15711824694793523199450961473809516e-06,1.54740754293878918566084773774103990e-04
protein/DD_g438,3.29878450974288771965418405648752428e-06,1.69227791194751703227345304250723102e-06,3.42517263620287639550068673640783477e-05
protein/DD_g439,5.10300673408817250766163851100688355e-06,2.01302226375934537230667729307842739e-06,1.24200030461810130888011556168808860e-05
protein/DD_g44,5.55371933875658512703285766745754419e-06,1.56620859115542446567535111525205072e-06,1.97754732614039070976995427357765076e-05
protein/DD_g440,4.78279119493284565260148622905542327e-06,1.81587257035224695823602162714822960e-06,1.03177921747250687236949454094107109e-04
protein/DD_g441,5.20112748441535668248272170558294214e-06,1.65653625074671751932106361793098375e-06,6.50993705254951271312421419355526631e-05
protein/DD_g442,7.22528145201684527742562438951218748e-06,1.80877572797419511888969853004236642e-06,4.92020529729735035176641245261449022e-04
protein/DD_g443,4.77700183706288554397756044248941677e-06,2.30566742145442506895721466555288669e-06,1.01004373471519610461429332200102403e-04
protein/DD_g444,6.37809685064825693358471101099515230e-06,2.32605525567505308730281765772790869e-06,1.41573894271860709891618415038870341e-04
protein/DD_g445,5.23064644429746188392570794926984025e-06,2.64598927735163664861291046397819389e-06,4.55112733327345696410825385397529085e-05
protein/DD_g446,6.24870580542781618606299103486313685e-06,1.12771840887753011294001026047211554e-06,6.31863078103062915237388628000032543e-05
protein/DD_g447,9.07272854821078280232788316473343977e-06,2.39476014264197016969423967294609585e-06,7.82527238797080326832498082699283341e-05
protein/DD_g448,8.26159630211495729190701545052498868e-06,1.53277771901679009620498121473381770e-06,7.94578984252095602180908127988061906e-05
protein/DD_g449,7.07490220297424607786580847553109215e-06,3.10878692708683181474392690525115802e-06,3.03598879878287086032324698006158346e-04
protein/DD_g45,6.16517618857016501502905487571776743e-06,2.15949721741728617976922770540610368e-06,2.82657356391668541437677427463048261e-05
protein/DD_g450,6.56040755980476836204665430117737626e-06,2.57067035540917652772631757576760558e-06,1.01274514210373113423194446310308188e-05
protein/DD_g451,5.94508518513300388283960112081373460e-06,1.59423338510804654743559651507605950e-06,6.00529274894763520349080979978710961e-05
protein/DD_g452,2.90149513351152443111422714551995290e-06,1.26877846051249884425489541635291199e-06,4.90714284897666622928552231364853945e-04
protein/DD_g453,5.50619757116023949341313923760004607e-06,1.89203447578378130829451436673602329e-06,1.01170218295295875186492835101798325e-05
protein/DD_g454,7.13570713869755199948639676590451006e-06,2.11895259733434536197110973310329986e-06,1.93262513626216821436121149582133464e-06
protein/DD_g455,6.87789007669718703490584484165688431e-06,2.99866123776009731749420470727959968e-06,1.21062266217701842165600981632779657e-05
protein/DD_g456,5.05997535615214781973840689507771747e-06,1.57761152331147259636762893931671613e-06,6.58783919142608314299693924764731348e-05
protein/DD_g457,4.30161163040851488895818795598022104e-06,2.50585212711742842726388836280632560e-06,4.48770493244384470193549820890095884e-05
protein/DD_g458,6.62153923983721910407726199243520529e-06,2.68252994682688630672448971701649573e-06,6.25208500938576335011197122809020722e-05
protein/DD_g459,4.22433300947520573149294963006520100e-06,2.28458681336570248030880748743948466e-06,1.34501720285652257964488066526998600e-05
protein/DD_g46,8.03769109530334313952706653676246660e-06,2.26422812983541257396899773650832243e-06,6.85043661508353007886544494233571352e-05
protein/DD_g460,6.85373917975249932051027406357298688e-06,2.35045713654514462563352513031731510e-06,2.33358882104397284214953810051519022e-05
protein/DD_g461,8.78412720365255500420811228948326845e-06,2.74151461274356971818448988021505298e-06,2.49733895323905662977755517057727139e-04
protein/DD_g462,7.31119441454977401546372551464780779e-06,2.18062446919864434380112704909713929e-06,1.87407908030893221843390408284136366e-05
protein/DD_g463,4.06002543219763684360487597651982237e-06,2.53516686714877254035717440292749973e-06,6.73964803698371561458644564779447283e-05
protein/DD_g464,4.47382091183386298781777970094222771e-06,4.91141062086174098619547871146290360e-06,3.20514526415544917934320425000069748e-05
protein/DD_g465,4.27283562596107188564540535233725601e-06,1.77859928307518073925807525350847991e-06,1.67301533455572838390161153493255079e-05
protein/DD_g466,4.79272077989857937757017003347681918e-06,1.92983768680385231226108210474003529e-06,1.26244270124934832270262369109721959e-05
protein/DD_g467,5.86572496225205198567394403238275713e-06,3.50060126054200464647695777979165406e-06,7.18906366782158479532713747979810939e-05
protein/DD_g468,9.22426067589727590068595832366138617e-06,2.70253639817721043051617018274596686e-06,7.31486934021268646777161627901331134e-05
protein/DD_g469,2.67071374611898872069840303982338949e-06,2.90347713248680900051548000470266789e-06,5.58254364675359318180785872562217894e-05
protein/DD_g47,5.17307477822722433827931459884115320e-06,1.72588593509626029765931415260740652e-06,5.71451192434932804235797253013426116e-03
protein/DD_g470,4.09614410854282120592220873725193757e-06,1.70943834559216478728267228482888010e-06,2.97509190291023141722358665698836133e-05
protein/DD_g471,4.10161816834564281370453983273656643e-06,1.76684395407346637612715884294849188e-06,2.17561040980261331519549314116033651e-05
protein/DD_g472,6.11779227042832240374514745834058696e-06,1.53150725650690314023892688194815468e-06,2.35256644434703645491962130931582087e-05
protein/DD_g473,6.32268156563849605874842102243815277e-06,2.26436511901177217042586837544814896e-06,1.31972991171602372535245178142785971e-05
protein/DD_g474,1.96147917746193227265475118434895891e-06,1.93903797510784680827254756890644673e-06,7.98551202552718686255717472623560909e-06
protein/DD_g475,5.07594125775799615463103380539152857e-06,2.78837568117614269906990917844415911e-06,5.62237792081469702912950028508527816e-05
protein/DD_g476,7.13665128075601806078438585670793083e-06,1.69242516366283524983224823599074302e-06,2.42597661850712167272395537077137938e-04
protein/DD_g477,5.11012927697266479833011500548988657e-06,2.71324512376349696325892333065294564e-06,9.42500650194696730344750174897743314e-05
protein/DD_g478,2.88686776799656536873933368939107109e-06,2.03134928408059078880734184477117443e-06,4.24460622527233721910557485802371296e-04
protein/DD_g479,6.76838198069652957982636413036119905e-06,2.21889079633894691342768309732010148e-06,4.80404512522438427544733158467302355e-05
protein/DD_g48,6.87283625686140452642356161423967070e-06,3.61738247977253510474134334814031276e-06,8.74938997284933922123914034438091172e-05
protein/DD_g480,3.49165629243470876029482090288106245e-06,1.45289562041770329219720881479633789e-06,2.94962801398746234978363399597067138e-04
protein/DD_g481,4.58168403301338321307628014613869403e-06,1.75495369398376611831911667438618352e-06,6.36065191389665924635556636093199689e-04
protein/DD_g482,6.58662047641080688753243186191972943e-06,3.16955625026976260989047965237712662e-06,1.09618818899359697756953175697438147e-04
protein/DD_g483,5.47719280956974206580729582736066998e-06,2.40242291211917966964652650368994912e-06,2.38409451486451753925260970116173271e-05
protein/DD_g484,5.43347600665431301362844175426361545e-06,1.82647507654136254868779414902409797e-06,1.12086149886951489294110004544198890e-03
protein/DD_g485,5.31649767977962091369455391798365473e-06,1.99632668886631958974524431889742375e-06,3.09612947779213216646436051384072934e-05
protein/DD_g486,3.82059080404630164096414827561355107e-06,2.71614124631628484927546892022177870e-06,1.12922516955273696365980855052067573e-04
protein/DD_g487,7.60146596843147252265169746296287567e-06,4.78792308912762660308764233809723973e-06,1.33929630513133926293683089039461430e-04
protein/DD_g488,9.62142513878942435915820438837619574e-06,1.80576678556663012338513434953105938e-06,1.32132756645400408940735875553418107e-05
protein/DD_g489,6.88781228678799953743805079276586088e-06,2.02470032514692943313957672117981995e-06,2.02618074257835052631510466616226002e-05
protein/DD_g49,3.75110343554550748079439440199489597e-06,1.78555231091959662371676829397292402e-06,1.23617896626206486047716165279492548e-05
protein/DD_g490,4.38391835976218815512212798932929493e-06,1.59304573680253025907248824878247078e-06,1.81980689015279217246708096843906547e-05
protein/DD_g491,6.71458963787036981446126350922370166e-06,2.17491050921268921837480631099832375e-06,1.42862992763895194058175279298200873e-05
protein/DD_g492,5.92265795419970114577340153101436411e-06,3.32733098925966478477386786839766825e-06,2.57394049865484134111657096023695720e-05
protein/DD_g493,6.58236455093536435970198075584995416e-06,2.53550690236323601685272248139228149e-06,2.21046746694286070414260896264005880e-04
protein/DD_g494,7.36432560020568275840069013341859310e-06,3.50989972948009518106788821870760973e-06,1.88681823509968986597767748970357185e-05
protein/DD_g495,5.98439987302550435504506884509741284e-06,2.18391670925150120004892125280190208e-06,3.91413349196888280530737517473731695e-04
protein/DD_g496,6.42917339119740457108643008567512513e-06,1.85572793259971188658130561993353066e-06,2.66638471767542180158433681617932607e-04
protein/DD_g497,7.45788555338722589694680590754953108e-06,1.95251603926746152086584098780353252e-06,6.06275622603698691631156789498774274e-05
protein/DD_g498,4.19903923551258608616905768442249010e-06,1.79774561033627437218037325883490583e-06,9.23219683948771428140720083212103546e-04
protein/DD_g499,4.70702045118427899801637041798846700e-06,2.91318410908538107703209743525109147e-06,5.70441944595186836147163685130834951e-06
protein/DD_g5,3.84092008454058903168340148373981866e-06,2.01583101085510587789877026029933748e-06,5.60232996869238527781950504696074703e-05
protein/DD_g50,3.34035748272382264688989780865413438e-06,1.88984827472504549612563209990611432e-06,1.65087761391652489821684427075733941e-05
protein/DD_g500,4.11282283066838893987537172994971790e-06,2.14700877069019559996655943658027745e-06,8.50233284734387393693550815950666618e-05
protein/DD_g501,6.87435172041215257350906159518112944e-06,1.83551343452927797127849473573192179e-06,3.76853147941221664616331383405672198e-05
protein/DD_g502,7.41965795643651771476146179685686240e-06,2.41254338303703780208645961178070506e-06,5.35165516114931615245712050513238923e-05
protein/DD_g503,6.35660186277421543765575431909309449e-06,3.01648771229408279739621512825982782e-06,1.15242374607608633876864580107692123e-04
protein/DD_g504,3.68169970999117579255705462985662748e-06,2.22307448724088250074913204895455196e-06,3.80585007602742339723162199915625032e-05
protein/DD_g505,4.20965572110356100661687794506135130e-06,1.94745667136393967978040114381718683e-06,3.79526321707872256681289032371452739e-04
protein/DD_g506,5.12549687597068876907631957221036265e-06,3.60984970391264372887208577522001677e-06,9.92513162668756755532063400891874951e-05
protein/DD_g507,3.20308657100116481111657734810505400e-06,3.21667033616169306998121319615238979e-06,9.29313195344965044829078385656605992e-06
protein/DD_g508,9.07161342439035432063653429955727112e-06,2.17822485541309924499033802820007491e-06,1.75142292620687584763465502711893972e-05
protein/DD_g509,8.12657422107953819014017865674588195e-06,3.14617852889449929225659691300634928e-06,1.29034415715149346377466273416912216e-04
protein/DD_g51,5.22483795389748913515828884094292996e-06,3.28132124024908514355089626481393652e-06,8.58017965305400091559607924058782925e-04
protein/DD_g510,5.75929159806353854251824948118115900e-06,3.09649426013608043810185909915204816e-06,2.12268486555338759812548587009036483e-04
protein/DD_g511,5.08224252707781442386471605863220808e-06,2.46583705193155469143722874460556237e-06,8.05309695145268521229183486485340218e-05
protein/DD_g512,5.05679912234800228949199170671935661e-06,2.43745504622275529833041326675980085e-06,2.88537860631936003288257358889834358e-05
protein/DD_g513,9.17941054348858725549003511856210922e-06,5.16447848421170957835004582951968175e-06,2.33010498929514393595353155430319518e-04
protein/DD_g514,1.02058928970186285944731911890237897e-05,1.59846339008111238003943081364458695e-06,1.38839042866498064820937256797260288e-05
protein/DD_g515,8.46592355009652566748605148024808789e-06,2.32779259433860482124079971523329247e-06,1.41022477313677398706326081653363230e-05
protein/DD_g516,4.70320013610204122239220206749808502e-06,1.90887285371114281826526074874117199e-06,6.33894634998302154543812520522364276e-06
protein/DD_g517,6.42201699477613827051114788395119578e-06,1.63237550739965114535584032646306072e-06,5.99666135502128666908552133102811103e-05
protein/DD_g518,5.27977821755512018389483819003599249e-06,1.94870896632095639882044420383542512e-06,7.42987137958405131645662494467808343e-05
protein/DD_g519,5.00019486883453895684242693292506311e-06,4.35872040535538306693469095989751669e-06,1.73866809793236725626603800048521803e-05
protein/DD_g52,2.31721768906369481706773882511341248e-06,2.51829232173418768931691918541079374e-06,1.17705831939803645893060464878705174e-05
protein/DD_g520,2.72927085267525038980630134484742453e-06,1.76791019620044135348402448817901726e-06,4.26046805425165004417547642589685834e-04
protein/DD_g521,1.13163180243562456914091019764161087e-05,2.32690965979143246371003753503818293e-06,3.23161186974071460936475048123550424e-04
protein/DD_g522,6.47566657684155321637935224371776709e-06,2.57210315644449598686871437848166704e-06,9.38817111021496353305911835625992206e-05
protein/DD_g523,4.96818984050255550734935175317482220e-06,3.26994450679902073314364924053443452e-06,2.14445895857618738507360637885836782e-05
protein/DD_g524,3.46663006250495673639558045075798221e-06,1.81268704891745845966837938956825406e-06,1.20645875767915976981165872854448832e-04
protein/DD_g525,6.66771448747924086704401799252107998e-06,1.61097101340690772366117380928747091e-06,5.09227172902442585078414270214344518e-05
protein/DD_g526,5.98482998071414287820777480083274961e-06,2.05320410393547242992127528754527298e-06,9.36694039050296385946180944382271367e-05
protein/DD_g527,6.75308292925314273494670978900937771e-06,2.66138865834641626651326749289008158e-06,2.36165618912988896850545848012032166e-05
protein/DD_g528,6.13677996728684811978325283881753991e-06,1.81114646871107320530411757158508421e-06,4.28383067919817735312658387612199741e-06
protein/DD_g529,7.60842490444567168593844931547072246e-06,8.51957132299554895319011879242988504e-07,1.54624960645495166748868630440535771e-05
protein/DD_g53,4.39582424791811792604426243617632363e-06,1.93218886790393814179035282142707859e-06,1.85750766668937958214012791051752101e-05
protein/DD_g530,5.63631018735267540190083163930040729e-06,3.41338253609624194223517574811262029e-06,1.50259221488143484146950200987789589e-04
protein/DD_g531,7.01944385146626649909293467818699578e-06,3.44321915732890988324858199848781014e-06,3.35475148476716548342457059198156117e-04
protein/DD_g532,6.21866504907866195299486990242504202e-06,1.18474756322506077300543934348261993e-06,1.40423343642748546185679874642871749e-04
protein/DD_g533,3.38835990800867712315615331734770218e-06,2.84496346647746233937561581148943499e-06,2.80886402366827605077352249470115423e-05
protein/DD_g534,6.60852508984560212505984237118032249e-06,1.59944410108923219581216902720691629e-06,3.48935542185833114104415207023867827e-05
protein/DD_g535,5.26237826133405292530931351988564634e-06,2.36315387884678495048441930324521494e-06,4.68440344157217535665880880414941952e-06
protein/DD_g536,6.37682066174091581172930738692951556e-06,3.36913487740173792575170538359354806e-06,1.57302756967722819801093814147922945e-05
protein/DD_g537,5.04311845097010607484311764634228978e-06,2.31844901093451740340761080393451436e-06,9.35195615376415184054018579181190540e-05
protein/DD_g538,4.84298071671872163836051794092766087e-06,1.92379532518149400290111008166601773e-06,3.79821171842186742599502615605794338e-05
protein/DD_g539,5.51893504885000854489024687567392285e-06,2.33316198010072566185961927324627073e-06,8.24512138134691490494440296122702638e-06
protein/DD_g54,4.99531975445362535236107389530861853e-06,4.02392174079967750165998173644655024e-06,2.44594027429127064366760017115401455e-05
protein/DD_g540,8.05961169568413178716721364765768482e-06,1.69076067538757539539808425580893340e-06,5.73833525983958189328339726793799947e-05
protein/DD_g541,5.26059283336903718575365329237626345e-06,4.43646096967870994630677846598733376e-06,7.30126292315508494622189850473592115e-04
protein/DD_g542,4.59105963592114031088373364432412679e-06,2.38050930039024827462572997020108069e-06,1.28584329140926007676311645443953477e-04
protein/DD_g543,6.32961874754795677506917196529319551e-06,2.21543188511108684904466644696999640e-06,6.53708195907256997734946763230563432e-05
protein/DD_g544,6.78893443470452897588540339067585619e-06,2.31891170480102964442787248040100797e-06,7.83204790619214510229552317854480444e-05
protein/DD_g545,4.68114825845159526812920579009660814e-06,2.21406602638407029487226037799427605e-06,6.31521568218095531120985356344031750e-05
protein/DD_g546,4.81276520858995077614951943729100194e-06,2.92489492406903152332988126351997927e-06,1.95515302197040644764905481404948859e-05
protein/DD_g547,5.24023391553117880742237232251579440e-06,1.45513656847144154431466218883012336e-06,1.58907521270100374791817403249814236e-05
protein/DD_g548,5.66441518231687002156462668399196945e-06,3.18497912882165974342899377448639537e-06,3.34353074081156489160318810911503156e-05
protein/DD_g549,7.22722598773127090924633192712456827e-06,1.41814989692242201094606428439352233e-06,1.02949525862970761171530907370421451e-04
protein/DD_g55,5.03365639983683856960897345669066632e-06,2.23611384360965680303283329407492008e-06,4.96544851083484750176165526124692728e-04
protein/DD_g550,6.29202199043194471285332432280399355e-06,1.21052766053740641198097579330182261e-06,5.05786167480972166083548777741226393e-05
protein/DD_g551,6.07561870366674674018063276921537558e-06,2.31093875653764293166532061795575636e-06,2.88519204947596725556208577546703531e-05
protein/DD_g552,4.65352541587059635879371973722357086e-06,1.69444754748980397827823111250458718e-06,9.86114868093773953110057998911490227e-05
protein/DD_g553,9.48590343824616078860828163038733873e-06,2.21290207257603904113806384132155228e-06,6.50434439681199249297159183554099283e-04
protein/DD_g554,4.68129553014450914525687898131811275e-06,2.01993941742252201407937265548334340e-06,2.84549022586069245889925770394219990e-05
protein/DD_g555,7.56957748265465525890755115032651341e-06,3.16780209294088064580466095456636623e-06,3.20102532465976764784384784763104180e-04
protein/DD_g556,5.92034943350894850103553374998984391e-06,5.39860689658222704228312970656630595e-06,3.67927634210704257315673850618953147e-05
protein/DD_g557,6.46028988987001777766284166633918898e-06,2.62660959785197922401406827584706065e-06,6.82248538136695091008407414748670474e-05
protein/DD_g558,5.55093386915688905428312929147738563e-06,2.98431726583620354884451506950573937e-06,1.21861408750610759829524753455787360e-04
protein/DD_g559,3.88831686743358542414961996044288274e-06,2.36008555671236651454793883140956306e-06,2.15861873937803919491599086183042665e-05
protein/DD_g56,6.84334097271854006889606014089354016e-06,1.84359582880443675086750161450441547e-06,1.17293447377468035585189238368894295e-04
protein/DD_g560,8.71759815381416285853251434709147336e-06,2.90658212525224766529739480152048010e-06,2.69908865185836191384852955063678154e-05
protein/DD_g561,7.07398839063320171037587555944426201e-06,1.79976532347133394589921415914709910e-06,1.52432029881942956457972467406981980e-05
protein/DD_g562,4.62865221649398231506565167454369173e-06,1.92500086841879258152058988259703258e-06,1.80879325645711188342199494379001154e-05
protein/DD_g563,3.08187157215309795838401246784712430e-06,2.54788139990421200311808087562541441e-06,9.46418205641807425365781679822048765e-06
protein/DD_g564,9.95237281900874164665494144298186946e-06,2.53025227263504206522422160246333485e-06,6.09157680375553815397694551263520668e-05
protein/DD_g565,6.35951804253413182056418465081469178e-06,4.07313415945309958993325768001312751e-06,3.86346274820880725196293429781592015e-05
protein/DD_g566,4.73600939267138778611325103805136510e-06,1.73685450985897266931374125582838154e-06,7.16500381041599549899435189824051304e-05
protein/DD_g567,8.23463831543603884296316160265933674e-06,2.24081630057104873578359675287396571e-06,1.04590347260304650549070897599928100e-05
protein/DD_g568,3.65010397934838526805610060302904980e-06,2.97494851882429434607525503616387287e-06,2.03043750062206363159972232541902460e-05
protein/DD_g569,5.45778063626013613239845554417325767e-06,2.27119502858431099476427245960989515e-06,4.11609050996579254093773735972608794e-04
protein/DD_g57,3.78827832808712515053408405618367553e-06,2.03568153931389500765552480950812339e-06,1.16952220838264762224806434411721546e-04
protein/DD_g570,4.99177108721704471381236355545220023e-06,3.80016916617907484895895909787542499e-06,1.50949225182440697636685484937810364e-05
protein/DD_g571,2.70255606912593042283558329003399321e-06,1.74850775707852196959037387423480407e-06,5.97776717367311465726349566536943329e-05
protein/DD_g572,5.26685048855575468462948919237390649e-06,1.63876819331701437024768556459478738e-06,1.83571392629646113581022612781875699e-04
protein/DD_g573,8.29620317473186997908019821823414796e-06,1.89902236556799590583047145665818829e-06,9.92638784376724468305265426922345691e-05
protein/DD_g574,4.40143154110575894740210574539521619e-06,3.04252823597986729756833699421312754e-06,8.32169696462997667576154632596559063e-05
protein/DD_g575,5.44095959781977326982782003641943130e-06,1.47998928462822825362064078912919768e-06,8.53228678593685371755532516449747737e-06
protein/DD_g576,6.46193371578326238434278675685791556e-06,2.53217899166433332339624531231028631e-06,1.60104235631916415116144168578099292e-03
protein/DD_g577,5.75937616608897427947096614915445325e-06,2.88761878310396135184631859686425445e-06,4.13997664622537317561023552984945439e-05
protein/DD_g578,4.89742679360335896509301617761004180e-06,1.83312029636532628163042810820198600e-06,1.21870842188512405709549610949729409e-05
protein/DD_g579,5.23544354938663604291361560949309855e-06,1.22480611396178107311343749567457019e-06,8.44197876510709303555533838276430844e-05
protein/DD_g58,4.75187096022062569196847726392856841e-06,1.08875141369498814008169955335031377e-06,9.10858142020344675597962972648216696e-05
protein/DD_g580,5.43224955860552098908833176589534040e-06,1.54925384821463024969360967223441926e-06,4.73599177237478366440969600462911447e-05
protein/DD_g581,4.70491088375101539807689998539676067e-06,2.15270711425136233734768879737615168e-06,1.40001090983455179236451025409465947e-05
protein/DD_g582,4.33810364172305449370702999147556752e-06,3.33199774864819527078197044712961075e-06,4.62418848141076194341074435176515350e-05
protein/DD_g583,5.28255777255801566999231905064054746e-06,1.80709294183825995308463794649809541e-06,8.33072625257337003319987970962436930e-05
protein/DD_g584,4.97155316961988286778379071274871288e-06,2.98497397056826545929536487229798786e-06,6.53887830866602230640061453962558615e-05
protein/DD_g585,4.38713922280209054961761634729447238e-06,9.37592030658511060346524710117687308e-07,5.93908168264966053333625567608236447e-06
protein/DD_g586,2.91881176131809152686901585612655318e-06,2.33711715572601875960663131003349352e-06,8.09457828718911363670290614783725046e-05
protein/DD_g587,4.95852983036982466150714172078810842e-06,1.83530060588108645280386488568527813e-06,1.77084736706693475079786117200875603e-04
protein/DD_g588,8.06117858920602195596567154032349047e-06,2.23791506162570904100143378203882684e-06,7.69040978676147922770042265994262956e-05
protein/DD_g589,4.20512525628153168421914714662833964e-06,3.47084310504990242873064808301487496e-06,3.47935447890694106770993523895269273e-05
protein/DD_g59,7.89201023911610255125703377391090817e-06,2.80613009494376720503297337772932060e-06,2.81295255639730697242696035204097001e-05
protein/DD_g590,7.52550073898999460391186736768690067e-06,2.13498041633759801499808974405288790e-06,3.38319859450299721401875781852572760e-04
protein/DD_g591,3.96195257816818535828914064121995131e-06,3.30561871116825962829428415397730600e-06,5.67486030446636988547898620247676676e-04
protein/DD_g592,6.95138199527964151273360127951519033e-06,2.52073964986188350224327296127243345e-06,1.25659189710670696042506425169065840e-05
protein/DD_g593,3.91975573755830150332982685809110984e-06,2.18639837024724888943460583593955256e-06,1.30143093435918005983396063474423207e-04
protein/DD_g594,3.86730430591801833768781787998961043e-06,8.34025521044024664352059492443714778e-07,1.66339645097502308519488555282595644e-05
protein/DD_g595,5.34261040834476182495303226699133903e-06,1.67567065464765538146555230368349084e-06,1.65149118687888081302314478852888605e-05
protein/DD_g596,7.45863508295208545343082253511040502e-06,1.63983384097624770463861996042067593e-06,2.83296787623425496327156565347824009e-05
protein/DD_g597,5.56322945578547793978144089005235338e-06,2.95697540044051089126835381552939302e-06,4.21687757126250833955748231524558506e-05
protein/DD_g598,5.15633711868910023066295218507155382e-06,1.88984878365821622430290580704736096e-06,1.06092645138386049168328125820103002e-05
protein/DD_g599,8.83527535452836292322563301878460298e-06,2.18556399291536574885794430478457029e-06,9.09135335446685376830546652847513381e-05
protein/DD_g6,7.79087357209355333436117568270648291e-06,2.08999501754587690499073700905186607e-06,1.96798328036890242498988632526489445e-04
protein/DD_g60,9.07262000709188345519290013706401717e-06,2.54651529602930389707853621435508455e-06,1.05400089451689301419171448855037579e-05
protein/DD_g600,6.09967013158831957243585680039644220e-06,1.15786240034097604875055337073429207e-06,1.73536259113377801645772402502560681e-04
protein/DD_g601,4.88312549867207103418272555475166752e-06,4.83148927744204769386264312250338697e-06,3.92978000901242850967402894135900393e-04
protein/DD_g602,6.63609365503777962204773136021241658e-06,3.83752577011423196655338889667450664e-06,5.72625363485934394962784204323919869e-05
protein/DD_g603,4.74839208675426081961535063798480586e-06,3.32325754267008466165455653069984971e-06,1.08033733156861110129842558346670805e-04
protein/DD_g604,2.57717636151129816681000449815674456e-06,2.91801902442959604257550925728305812e-06,2.50688406493417436652741883551438123e-05
protein/DD_g605,8.24334233275902995703903395688287188e-06,2.30754449117827975053076699878980227e-06,1.29706643797222118317363241274664106e-05
protein/DD_g606,4.33085970243336399611321971874905185e-06,2.27272466539159564630586272974253646e-06,6.30965255489514321869751799229741163e-05
protein/DD_g607,4.98520838380220641499277811968436734e-06,1.76551951860853556794350596894944791e-06,5.13555204416041858036279170624770282e-05
protein/DD_g608,4.69398707044895757212533720438786161e-06,1.51318749415349286592396906478636015e-06,2.51335880635234491708669267009712824e-04
protein/DD_g609,7.37945839901061047961430482074300806e-06,2.60188870117856341464044117396121092e-06,4.82713592426774374158838481633673708e-06
protein/DD_g61,7.06930199231547793355345239171925586e-06,1.73536167301532822362301539057567800e-06,7.07738818562705742328432030146108373e-05
protein/DD_g610,4.79104284948753123800131342325723700e-06,2.07407133641980258172987140774675814e-06,1.48817214143328596997800493086947993e-05
protein/DD_g611,4.26488977590550025166570872640168838e-06,3.13297798314359561701298578668457999e-06,3.37558974787644351263901768156017916e-05
protein/DD_g612,7.81220743147670680220803568799088118e-06,3.33877453649928863819490416603740899e-06,3.13516347467074821473034018482926516e-04
protein/DD_g613,5.25827140397127151928914787450664630e-06,2.65119766832967077615313677484835637e-06,3.23973743945749661466893649502101153e-04
protein/DD_g614,8.95484535648934788651142913900458032e-06,2.43768129205271114741094332299868540e-06,7.69730838419164836372850039237177713e-04
protein/DD_g615,5.30532920137497939646191515562206662e-06,1.25282531326088666366247773334980475e-06,2.02635883466843219201178313330516954e-05
protein/DD_g616,4.66240413106106129074288787194981492e-06,3.93841684659532131672682970780734200e-06,1.66908393356218515427441053802295097e-04
protein/DD_g617,4.10169038937848642647815815600753134e-06,2.15538257522014574151000796034069304e-06,2.61521297490129152792195738344675295e-05
protein/DD_g618,6.22898102353466599444362317738941335e-06,1.53681120006962317569264690813263649e-06,2.65009516525016506073099189488109215e-05
protein/DD_g619,6.82397415938415743545584715820817830e-06,1.96654798850906350723186559195172147e-06,1.22130566709625136548000461491533517e-04
protein/DD_g62,4.07045871162489642185322845936248069e-06,3.62535150418846346640063335452227615e-06,5.16474438938589816929802801447338152e-05
protein/DD_g620,5.01200795845139826125500898768888119e-06,1.40989177919882658966922864254761723e-06,1.37112896485996010179098950317368945e-05
protein/DD_g621,6.16646025983755413207875669235772423e-06,3.12226377569800897578817206034809280e-06,2.53724494948061336495827514048152365e-05
protein/DD_g622,4.65498124875440654985359803720340961e-06,2.29955527341184472244571208353213739e-06,1.23828203299497702087904781802896367e-05
protein/DD_g623,6.31599832718401566796550975430446822e-06,3.01925974237247002462543908522217341e-06,4.58481244370887641023298681693233834e-05
protein/DD_g624,6.80717250811445893618903456817520852e-06,1.13901672143088265921295918784719385e-06,1.22571822012180965428322518755270167e-05
protein/DD_g625,3.99180228160081386832431758116376222e-06,2.81777163278423767307559059089871249e-06,5.07073314550826755897039023343361519e-05
protein/DD_g626,5.01708610670412629905491129807412575e-06,2.45159768983803087736543067341035536e-06,2.28096522233156833477293939931770035e-05
protein/DD_g627,3.96894574100933066515771081546705293e-06,1.62270836716457427938908750384934096e-06,1.97021199145895063558480751995277387e-04
protein/DD_g628,7.67774358460672312490958942114419033e-06,2.04490632023921653147076405437658580e-06,1.69137579149177378379146561071147080e-05
protein/DD_g629,4.37175771168285277987471759914950388e-06,1.20922601384937364825010899898367766e-06,6.48097691402686879592760578207021149e-05
protein/DD_g63,6.64995321595866669843592326387614914e-06,1.11587939850588049608851716614415978e-06,3.77930550131809218075954115721056442e-06
protein/DD_g630,6.38571806112844939012244201057801095e-06,3.29857308614207471807828199149647391e-06,1.59958542941738787359281695945340869e-05
protein/DD_g631,6.02682746807594168090920287972147363e-06,2.14447614838470641649499504935148957e-06,2.90445006048661494710490643796280213e-05
protein/DD_g632,5.16541530783499731309800830045022209e-06,2.54814359984666876239699176206720453e-06,7.98576596514783758644205369299845707e-05
protein/DD_g633,9.27931038892275276528363341130128654e-06,2.24793632569550219571607527954805567e-06,1.09700427393322610439231891117733384e-03
protein/DD_g634,5.08066281936676360983688870218136212e-06,1.69764965693905817599245403490901640e-06,4.69315642939545900363678235442056092e-05
protein/DD_g635,7.06720259513460258903693608447155963e-06,2.62676217115702001094435295963851421e-06,1.18668300648865821706536062610424151e-05
protein/DD_g636,5.23526518484369355968233390723088762e-06,2.14117047059916895519185723535249859e-06,1.25102430902306924482394283357995059e-05
protein/DD_g637,7.37038574109777981302311834242950609e-06,3.37094263194520465134595481438690249e-06,1.42478525998355197192964913913789033e-05
protein/DD_g638,6.10283799374116676692437977310832101e-06,3.36964480715023137401241944756441670e-06,2.54823281678376254586348170243684110e-05
protein/DD_g639,7.25777421104660933219160014566298520e-06,4.08479718962568062254843650553569952e-06,4.69064528461005547374546051012969863e-05
protein/DD_g64,2.07232506951682233415792626209425747e-06,3.36120972181308057539377705494232668e-06,1.20842091591511645089891557967638432e-04
protein/DD_g640,6.61196658298081526098848179000795717e-06,3.37170769567301195905162448706193877e-06,1.22663370163799453047517410440772053e-04
protein/DD_g641,5.53777148186399249454860220864352493e-06,1.30743061758276988824406659144705658e-06,1.26582634904520183206127274841977439e-04
protein/DD_g642,5.45436568681525281974481227088242345e-06,3.49399025692984468967481100104977701e-06,1.10763835473134351126088142598073562e-04
protein/DD_g643,6.52172435460765770314485450274175944e-06,2.53882629237243669634701686450872725e-06,6.08786971096208260021046080626285088e-05
protein/DD_g644,4.40705473767117267464526632123028303e-06,2.29305106282638965945573028648319205e-06,1.28004969413404704415772188070295497e-05
protein/DD_g645,8.77156373094147881685119883318399631e-06,2.27608310943072704966746114749987279e-06,2.96986532406178001976951744390440318e-04
protein/DD_g646,7.31577814933409358215718955875365284e-06,2.73816109119055937705220325093354400e-06,3.41004801834123398838071535215822133e-04
protein/DD_g647,3.89580959192455083462858655627559089e-06,2.39218153987139528556019266518930012e-06,2.15992880270571065591583691173886745e-05
protein/DD_g648,7.14945913706539404924667890592571490e-06,1.76236531332362675188411370813809924e-06,7.72098769763910330151405447879708150e-05
protein/DD_g649,6.30376050663048614013495629856070231e-06,3.61129796928402206031535059665235310e-06,1.71434879252288340892676123114386187e-04
protein/DD_g65,5.05192762510085134031599775505105446e-06,1.53516637102549119427330336536627923e-06,1.62010196309716668053032657872843583e-04
protein/DD_g650,4.54384103041959544169847362980390053e-06,3.18824478718949504453859656823061045e-06,2.02602497966707091435626265271317715e-04
protein/DD_g651,8.10287080853535572437057167877981909e-06,1.20474785386205562556885323446188203e-06,2.28146109838196547596362503696923721e-04
protein/DD_g652,4.01023330985687379501009439369224459e-06,1.50007848655600441493051121308983535e-06,1.17593017664558602326004761789389838e-05
protein/DD_g653,7.57781819411628090422469554095140078e-06,2.09301547866528262568293444683598886e-06,1.74902571749607054545216543960191737e-04
protein/DD_g654,5.86420140063529795736052217589614217e-06,1.14908338836448606582175906200434482e-06,2.95740354948732259102584539289551858e-05
protein/DD_g655,3.47739142249300281326613740624979100e-06,2.67608495194564571379275233719126884e-06,2.63103671556808360246414161113917015e-05
protein/DD_g656,5.70929528801429059586611191485082659e-06,2.67676193391987529363678530390528007e-06,5.51758136181670399598139622909350972e-05
protein/DD_g657,3.79029301280520289531293066440815239e-06,3.57347619643084819399801268239328479e-06,1.31185410879973515840435970108039972e-05
protein/DD_g658,3.64770617189300385826792137623627246e-06,2.31280903194844090786085942443990533e-06,2.09186936078309537759376170723306311e-05
protein/DD_g659,6.58080303745891281380544114710847237e-06,2.85209661983978451077478775452174017e-06,1.29346966313469551297132677330491429e-04
protein/DD_g66,6.97308585798768206216779374743460563e-06,2.77197217658250863402186081498875513e-06,2.29946304759230416617130397212312565e-05
protein/DD_g660,3.70814143814847058372774361266942062e-06,1.73629835131794371170291080977438781e-06,5.27817966009922210180313797350434072e-05
protein/DD_g661,4.20636029380619298022014245739716861e-06,1.71528408331208794412181178961726833e-06,1.23856936600805674096111066358285540e-05
protein/DD_g662,3.97197642419639999904305540780263951e-06,1.88469296154645244094201443194878264e-06,9.71090061149116759900181907264330221e-06
protein/DD_g663,3.21427365361459664225909957578625439e-06,1.65468491859775139402124280711756433e-06,5.68150133342859765794782572628029326e-05
protein/DD_g664,6.12165410923293306256281689633551564e-06,2.31464390442243868478937472685062055e-06,2.54389739034518416758363581923898687e-05
protein/DD_g665,6.89950993428759833279043025665578390e-06,3.81590443041505613879820017290243788e-06,1.67227910960734737242420718383139425e-04
protein/DD_g666,3.98797878119188198323115406632482736e-06,2.83056162655181838059925323846159373e-06,1.86702543729621720786370858636157501e-05
protein/DD_g667,3.59954304547938244439844662313605277e-06,2.06495546743359590547056614772828976e-06,1.69240162657565394138452672063140482e-05
protein/DD_g668,5.73876913904592338542177895042878477e-06,3.49247589089420661502651309417289754e-06,2.75389536226616956938011066832590111e-05
protein/DD_g669,5.20738896644870001627790965831194165e-06,1.16344268060909015328832650214601929e-06,1.69223421059762343592762184028764432e-05
protein/DD_g67,3.67513995821836550866223123472892381e-06,1.57963984916474414036066306533111115e-06,7.78221563312387325414500434385406337e-05
protein/DD_g670,1.08638085165203259040321927669364821e-05,3.19985146411322391754983258996326838e-06,9.73382965166496518744380087770485280e-05
protein/DD_g671,2.98181924264582212622519234433827528e-06,1.51016138451283460364321511357336754e-06,5.13806746763395521489117238210218283e-06
protein/DD_g672,7.05552121322413343562532745263230429e-06,2.05861019661543841200230504877643767e-06,1.58042543845085614451920339284143902e-05
protein/DD_g673,7.78723337675345129964659494930434228e-06,2.08599842592504004180066947616649778e-06,4.05989076539869499320725545781403863e-04
protein/DD_g674,3.54605879521170507381802206797079974e-06,1.88570912829506663584607007300088262e-06,7.88971899966496849220826771621126522e-05
protein/DD_g675,5.69347013266962641592511452618903528e-06,2.55189236750939918719903821034113895e-06,2.06480194542080134371476358484289603e-05
protein/DD_g676,5.16385042244613220279581439638370414e-06,1.58793387863739943845938271775620867e-06,3.60660549725975820074060893487250206e-05
protein/DD_g677,6.99370271221075605363225541624357837e-06,2.27266701309403228838012809026199514e-06,3.85555314678049341911642758081142714e-05
protein/DD_g678,5.14804582711404102290894738340291696e-06,1.90550294345542757407288060412148492e-06,3.05823146610736654421290903546955497e-05
protein/DD_g679,5.99607203869441177512571272639955531e-06,1.93582823221006616814180656680687238e-06,2.46035625485542284162903265699462936e-05
protein/DD_g68,4.54111434307052691092938215197453033e-06,2.78706380180618124468762711859886376e-06,1.64438594256285145992611329225773517e-04
protein/DD_g680,5.74693451818470874417851356882547907e-06,2.58468530425760777980662683489590381e-06,4.89897202137131754393957329883851091e-05
protein/DD_g681,6.68516182535456337972891923090260931e-06,1.52490737871699759533492643435340545e-06,1.12840988082518101848435093356319421e-04
protein/DD_g682,6.07234885396684498490026603221235949e-06,1.89008212517910443455944709268454554e-06,1.64882850277911897255813063735052247e-04
protein/DD_g683,5.05600344466174496598387302584976680e-06,2.85134310201756989761379213362267642e-06,1.55060029482639347126443877552811116e-05
protein/DD_g684,7.44487284213898364667595004342837513e-06,3.61193732268089102961095415694731550e-06,3.03100543217341871596348126191499948e-04
protein/DD_g685,7.02598993235482498560627736367359639e-06,1.78337868061023859529566234150049507e-06,2.09726016719787802309659551303774153e-05
protein/DD_g686,5.25263503968655860453606909325959053e-06,2.35315066378075791842056775482963634e-06,1.71169223553556965171864713745528653e-04
protein/DD_g687,3.71792339239741836448261814366327853e-06,2.17971207896809566728834312855828965e-06,1.37402121345885884712403048891928852e-05
protein/DD_g688,5.50501164663785046488358436451744455e-06,2.23955441602006786909736551653136985e-06,1.97371238645298317499360029258120987e-05
protein/DD_g689,4.95629547260071621480280574454720203e-06,2.61849765932915239374639142036685365e-06,1.87727036715430173494078607255676991e-05
protein/DD_g69,5.99531232519392720231210872356365081e-06,1.36452283851302389150290037280844998e-06,5.13280483954717963317688264484152877e-05
protein/DD_g690,6.54771166974351762337630754375503603e-06,2.02603520857838878731550832205939145e-06,3.35646075648147156894935496455267642e-05
protein/DD_g691,6.52091998040931362102492137728843497e-06,2.62870435036745641190026603175600259e-06,7.94462896323869468983454358426717378e-05
protein/DD_g692,6.62295386748621197369979095878462254e-06,1.51138208597351927916424827816451064e-06,1.41692621022464160560698270664973228e-05
protein/DD_g693,6.05964191666209176765482386295836770e-06,1.20144315592436919356522523256373844e-06,1.20179880502187737254573353249927073e-05
protein/DD_g694,6.59101127645187430408385280776690383e-06,2.13295923775630736460005577529821305e-06,5.16070707365427474255522440828152660e-05
protein/DD_g695,5.69826143452385356548387857191453095e-06,3.07486287242799560919671976890751948e-06,1.39358655040930623787302793649941303e-05
protein/DD_g696,3.71901366817421011712265060859711730e-06,1.54166081067883770020254696267404537e-06,1.33492777124742482811542031717383357e-05
protein/DD_g697,4.77091821973139823034631760125342179e-06,4.25495011031134719508573533291018714e-06,1.27457556146303287587168133607611389e-04
protein/DD_g698,6.38160105548915231000806611265285698e-06,1.99490818428319002040421014928538311e-06,1.35147175460764575755220295978904217e-05
protein/DD_g699,5.08138893080872531855153375216423167e-06,1.02841787006814086714666926912079882e-06,1.33733699533014132754159142790377182e-05
protein/DD_g7,7.78232770327749641637077311084618750e-06,2.81062586964480782193096601640465372e-06,8.51112625888375123702520130345893671e-05
protein/DD_g70,5.70302880020147259125974387099810608e-06,2.89583561698261411062848965623280981e-06,2.97858405556729292299904748695637413e-05
protein/DD_g700,5.65172565783800476632810898185154268e-06,1.96062425921496687410256123406600981e-06,6.43277944918340168136625111926053921e-05
protein/DD_g701,5.58368656532822232847680110691101739e-06,2.15577003207447798907406615994673998e-06,2.05220367259669151332093345674544742e-05
protein/DD_g702,1.82672746146074233956438267277256767e-06,1.17254895017501966550335954457308297e-06,6.97601123385822796374309487460466173e-06
protein/DD_g703,7.13765285751551767084595443330875309e-06,1.75702290348433346800031192885684355e-06,1.66118250185302489675737180684261683e-05
protein/DD_g704,5.21743906142285181349798940412684089e-06,1.59872025460949944120028715472181262e-06,6.38897761557593961076326497765937528e-05
protein/DD_g705,5.52409502172740300288382421676247515e-06,2.99605896296250018401833108566065331e-06,4.37769112401730562113971136739609888e-05
protein/DD_g706,5.77087354314876606397589935040111164e-06,2.04656734897890761877539706644325529e-06,9.92375023450184864050028058010488033e-06
protein/DD_g707,2.98610663932365478578783822111181393e-06,2.28117039001589700833511020641281389e-06,1.26227144451901416629035737808946881e-04
protein/DD_g708,2.66810664686601560010689825552157973e-06,1.46335851732968309010886116903061136e-06,4.07435731243905744954222033028602892e-06
protein/DD_g709,4.04062687839735267596949804450520104e-06,1.91550246295669205576799120452012075e-06,2.87600696410391537779871268327694636e-06
protein/DD_g71,7.53008712273706556288079134942361998e-06,2.02157278793650953850026114662668447e-06,4.02258262535260497185771348655491779e-05
protein/DD_g710,6.31038325584351146373270682485193565e-06,2.73835392998384489654257191828841156e-06,2.69029252935386232745453029134679097e-05
protein/DD_g711,6.81167926390218051795499412242432599e-06,1.97298411559174626985791002464834724e-06,4.86037872949196400360556595012669632e-06
protein/DD_g712,2.47754999033137377273904214046956420e-06,1.83009192424889169798962664963842191e-06,1.22743116553480514693284285205672824e-05
protein/DD_g713,4.03507084673789832464375314871067771e-06,3.02042652732036324419724732939041832e-06,2.65438592921971584554260833183437213e-05
protein/DD_g714,2.86875631166544547312446504966157137e-06,9.79093124564577336534739866301226442e-07,3.34044172727145461106727567533173417e-05
protein/DD_g715,3.85943014138119152597979145539693490e-06,1.56390402181226542468445703230893889e-06,1.25981603273952460897360626184983584e-05
protein/DD_g716,4.74920517126826010347709962219747270e-06,6.39333557695467323857133894054511596e-07,9.21977024772555827523733361990989241e-05
protein/DD_g717,7.08350719174998283917520176152854283e-06,1.39925560821642464446503759029709037e-06,3.92913868482731503879624256221178562e-06
protein/DD_g718,6.26842600976516459520618621982736479e-06,3.14887078504340746171381735249105807e-06,4.58757167904203592248307048045779597e-05
protein/DD_g719,8.22046968296735635464306505284518158e-06,1.97105144199175142095758312482250753e-06,5.23440854775080513950748415219205096e-06
protein/DD_g72,6.91515003218406566261065476105286939e-06,3.33741916761746560621944315351263721e-06,8.08778695870190819896735743559764600e-05
protein/DD_g720,5.83914936847123503537893120113954251e-06,1.91545808821053049253288876938892861e-06,1.56387816402025741025481140043844721e-05
protein/DD_g721,3.00884099891405628856758449872689621e-06,1.64307151668866446464015079185717610e-06,3.29254701393084404599994174720026729e-05
protein/DD_g722,5.33618907995793787336994880952379886e-06,3.03802797632688459378187690354968488e-06,2.20497635877838869733044714810639244e-05
protein/DD_g723,5.07888574964409326649262493294279778e-06,3.00260780832073951469928123007856454e-06,7.35080363430482045894409067780865757e-05
protein/DD_g724,4.68445708043409077193694328921192777e-06,2.64548212267151645559915154400878709e-06,4.70227687977990035763772063672179943e-05
protein/DD_g725,3.17421672101038606278446142913684934e-06,3.08771784992653578325566700089002845e-06,1.00870181732408654127316722084947741e-04
protein/DD_g726,5.45390667254690757071376082294771052e-06,1.80858895204176745710961719473294616e-06,4.06868163398607990481204599190040147e-04
protein/DD_g727,6.00633871204005751124628660130985942e-06,2.05630091442091755735439943355487525e-06,6.18656533427487631496372640221721323e-06
protein/DD_g728,5.37990263728481854940406118872213332e-06,1.92381063884275749900410469094483234e-06,1.27132349920175282769106365080081361e-05
protein/DD_g729,6.52796654559885656155591845927813047e-06,1.47941577553001122254999256966168071e-06,4.33796225438178611119283156927568602e-04
protein/DD_g73,8.27956570948720537735553249805787807e-06,3.28233339280585404893187255368818659e-06,4.58145706254225639670946603754049274e-05
protein/DD_g730,4.32050404966416913620747535049935658e-06,9.18879069123560711436591933774203554e-07,4.51619791424527111909118597628949990e-05
protein/DD_g731,6.30307904589023569040409017452900204e-06,2.17984844150767176629560053452218461e-06,6.65240317329555444221702186409973980e-06
protein/DD_g732,7.93301014257716825755598937754036628e-06,2.21466771783599079576046183555308738e-06,5.13808838172672579965069178642418893e-06
protein/DD_g733,7.43653760827389721051819924240299098e-06,1.79886377139579123705050905234034847e-06,3.59799603027205855168172730862340261e-05
protein/DD_g734,4.95057179519915006020369553885912865e-06,1.94959495249572826769876092290029896e-06,4.69389635160949298714035161875449741e-05
protein/DD_g735,4.44469324659462378404103578429849914e-06,1.63417763580970225999446693822898701e-06,8.99059432526614592458063390088048032e-05
protein/DD_g736,4.67055626520146231129314065578038109e-06,3.17829564717425808549337483200329651e-06,5.53941972691873330427578086938929734e-06
protein/DD_g737,7.48853031369768424717600928256182816e-06,1.78478654886931687908537868112202305e-06,8.84203720062550558135349942527476399e-06
protein/DD_g738,7.64325084387080475945283391052577834e-06,2.47497404085746257576185575200983374e-06,6.28473301719620761837278886686275709e-05
protein/DD_g739,7.02649601055704663195144265065121539e-06,2.59023460718091294287125975480960710e-06,5.45586421015572545907528114785833775e-06
protein/DD_g74,5.41062039557997551072242109190016967e-06,1.44521892654979748797579429393442685e-06,3.61393724039656238913267889936543597e-06
protein/DD_g740,4.88455248105521352017676561524375902e-06,1.39690280920469668204551569313723392e-06,5.86029892180094911542474256014385148e-05
protein/DD_g741,5.49618424281123935285809885915795892e-06,2.16428963903464042486006174428275998e-06,1.53152927321891126172134387541048968e-05
protein/DD_g742,4.30484989375047830483213115323597589e-06,1.76944018214608551299277550489574898e-06,6.10589166279690016022122182145591753e-06
protein/DD_g743,4.11779978105307596427747194662090619e-06,1.88634712067216393498803428201816873e-06,4.45637310585860648568844515963825817e-05
protein/DD_g744,3.77134498359792357532473611361421609e-06,2.15452876344025351700491166132740425e-06,8.36508145919917507809131906121640786e-06
protein/DD_g745,2.81378115773889802887031064468994802e-06,3.07871371603723300373040720636506401e-06,5.84576305285217301170743622655905925e-05
protein/DD_g746,4.75013009445218272972637347378689534e-06,1.17291077557838462595765536217235455e-06,9.30592500644120038425642686933162457e-06
protein/DD_g747,4.07462285463365472059977590898203473e-06,1.68076159838467467831383963200265740e-06,8.77396333205921319478585214518317220e-06
protein/DD_g748,7.61563473696815018458892043695074365e-06,2.68154719870013006693534859712471274e-06,2.28849287478074392616329522247991466e-04
protein/DD_g749,4.47752868427089938685969340835819838e-06,1.49976643213204329538899948616487097e-06,4.07219586942820128942346692575165296e-05
protein/DD_g75,7.77820802243616626178989160675360240e-06,4.23064897377112640408811772591825387e-06,2.16611452798797602941889502742711017e-05
protein/DD_g750,9.55899806359736616009971628083523086e-06,2.49663153174794651963262637874690182e-06,1.84044684400484166551334707459640087e-04
protein/DD_g751,4.70701785608302700109107298161406871e-06,1.32452243264382986651219597595810897e-06,1.09183463609173813772939258600226912e-04
protein/DD_g752,6.16784446503912982218243251138737925e-06,2.48018964129335179848559081311874933e-06,8.58287043537654773710499758155197245e-06
protein/DD_g753,2.88173140984379968402228403112147519e-06,3.13036353940192256701674495852283248e-06,8.77366584640046536372202284395487396e-06
protein/DD_g754,7.25590175407546313750906604210200674e-06,1.32960970590078344418476725686276351e-06,1.16726580066637396545366782237662770e-05
protein/DD_g755,6.68019662068259533306074746787767915e-06,1.49668708626399996013138889760692634e-06,1.57451506250111325392738996594088695e-05
protein/DD_g756,6.13018287209897470273939185226061734e-06,1.59546445817696946562292743039994045e-06,6.59591522373112787631152835366644520e-06
protein/DD_g757,5.88164531758843833727389303483540066e-06,3.30691619087026153769460270135955835e-06,2.23496452894031672369126724164505290e-05
protein/DD_g758,4.90384526399509193222804529210367995e-06,1.57166830433699669342231568627875608e-06,9.08493044211803673920317408355494485e-06
protein/DD_g759,7.35008844246288781322510605630795518e-06,1.84418146919768033050708459501221267e-06,1.69201912960492535551817160793416943e-05
protein/DD_g76,5.78385472785591252826404757632101610e-06,1.76276843675611818761747681058542798e-06,7.13682156491436284496812799045539295e-04
protein/DD_g760,4.65766313448158135811208921796175718e-06,2.92349485256639008210208512803828211e-06,2.01138582242945708329624621494804058e-05
protein/DD_g761,4.20499354014643806132410919067096291e-06,2.18933536261905350812813637572531824e-06,2.68255800489114751007632684486326986e-05
protein/DD_g762,1.02956113345978320221519953571779057e-05,1.16522479589532912082750617012436518e-06,1.24951659358798259861979012754211236e-05
protein/DD_g763,3.08651795094795861674716545673521861e-06,2.06235991474129529824056517500458431e-06,6.77431066106570312129625661438985640e-06
protein/DD_g764,4.72872308337992239535985172524377957e-06,1.50231729149220748472057515338580286e-06,1.75451096150504044555581068973162987e-05
protein/DD_g765,8.14621668676132788612290998698654995e-06,1.51158828250721214198822814681276854e-06,2.26691639568425713308097556771783326e-05
protein/DD_g766,6.22499624722553696244571002522104705e-06,2.05792857234219263119312549524508987e-06,7.48124857014683031207729076418792140e-05
protein/DD_g767,6.64169988333841440377237743226054601e-06,1.25930757561196092169380047415139326e-06,9.60739380732244675350177061965364603e-06
protein/DD_g768,6.72408645368127218907488962435166277e-06,1.76769483100497982032182244150318713e-06,5.22586593247017439650401098139963758e-06
protein/DD_g769,2.68888856399520076273707800494561471e-06,2.56002167318673768531470467968731029e-06,1.39355585106319867084162047049335681e-05
protein/DD_g77,6.47988363670953272478440386873676574e-06,2.08531647961248206722678573189248482e-06,2.88868713217228989181233812885652846e-05
protein/DD_g770,6.53181004725839728844449802778096974e-06,1.35590493678025053794612486093647483e-06,1.02782212859354580592532949940415098e-05
protein/DD_g771,5.94778448747895058043427373786639345e-06,2.61086821784224313900209345994832492e-06,2.31086092498389788348419541357522634e-05
protein/DD_g772,7.26124855551827876935740506637754474e-06,2.49223823357501570769919044490073813e-06,6.89965467095433267230422208500508669e-06
protein/DD_g773,5.22561826480486021138355042299872905e-06,3.27725253368282324722559097922235751e-06,1.07803617234498224238307640675741405e-05
protein/DD_g774,4.97702176630619076828478908800720639e-06,1.70687455836335675551807911373387613e-06,6.01478921146468340713274384289343486e-05
protein/DD_g775,5.54519283702460536460867420342203739e-06,1.82346290990826095862071699120157121e-06,1.23149645728914578608462115647423298e-05
protein/DD_g776,8.09426875762620759566245516935997332e-06,1.99623095197682344393296726713141211e-06,3.72995054307477926646392553440424005e-04
protein/DD_g777,4.75407654826301180445110323408962492e-06,1.66697978195309907279415251767821631e-06,2.60306197789735919356710357944473862e-05
protein/DD_g778,5.13872612444700187869603073705659004e-06,1.22148228252078114352336457054170128e-06,3.21299283893659570980129360789171521e-05
protein/DD_g779,6.99600011469474684637627030551240952e-06,2.94258806350902652535459607582705209e-06,1.51714598347902252540238793312797630e-04
protein/DD_g78,5.77122209586573358536138492708607033e-06,2.42590416693368127668147212936271779e-06,3.39044012799499964171801200334639562e-05
protein/DD_g780,4.52018701558271496399828611048614203e-06,2.22045743732525243325627872807215580e-06,8.97048459468558290846897211690021098e-05
protein/DD_g781,2.54410536548607852782891212479379181e-06,1.32096893889774781556471518233623362e-06,2.29214889843130197662532574487095875e-06
protein/DD_g782,5.49982250534819431789525272802397610e-06,1.46193101813693454245660803662962425e-06,6.40221688491354800909252266268105745e-06
protein/DD_g783,4.33567296003097129934424610596046370e-06,3.12374071879717185328164727316431904e-06,4.55593588420215621157255332415329144e-04
protein/DD_g784,4.43362804429694949698414045229919611e-06,1.85417425800465160970215696859556870e-06,2.44490132082085847752900451456477724e-05
protein/DD_g785,5.13438142934820209480745923240011243e-06,3.19067998525258256050926831881814920e-06,3.38769956097672956075778141303659177e-05
protein/DD_g786,5.40913850596739833613490484016761453e-06,2.55932939767169128815446317446751990e-06,1.18032093440876052455496441346579408e-05
protein/DD_g787,4.41721491531004545482108341247144856e-06,1.91940645162865726318820461436450538e-06,9.48275239402615017410704039807080333e-06
protein/DD_g788,5.78362721849241571659919679730022792e-06,2.10948646602120117023205246639860587e-06,7.73017070594564533243417038336982390e-05
protein/DD_g789,3.73305863107354422763811432124917409e-06,1.92406698596660557721103692401480663e-06,1.22951427524843551682533685520186057e-05
protein/DD_g79,6.27967851933665148618743148021393511e-06,1.63836624796367643155993929832897377e-06,1.84887294579813064499413927623642078e-04
protein/DD_g790,1.67590403569383729487129694626920578e-06,2.64138878029443097263766346181469855e-06,4.96182697949449274831181506809601218e-06
protein/DD_g791,8.18424902133707143034480329371609178e-06,1.26514016526991889483069426285576445e-06,1.07061608070437408082496213510982813e-05
protein/DD_g792,3.31724076684184341630110467621938629e-06,1.33278442620675987683963758065249552e-06,1.23346896236768687489235801928273019e-04
protein/DD_g793,6.81281361309099319759454855180923490e-06,2.31185784490970741223789118878297494e-06,2.21217145851207258087363221145157637e-05
protein/DD_g794,5.91959241184344570080487203268634456e-06,1.72075546057380871523646262966895795e-06,1.00617699932397842616026045241299482e-05
protein/DD_g795,5.19171153322115972898571999392697121e-06,1.48367212308943966065211536597818603e-06,8.40261806641875552543635695869909669e-06
protein/DD_g796,4.95875068625172431449202838637122554e-06,1.38908409829445880817999247835082776e-06,3.51653456400386748743029783416360983e-06
protein/DD_g797,8.82734344554168608660781847482574894e-06,4.13049634196053351224210148444558109e-06,1.22930350806403639950721298463572233e-05
protein/DD_g798,6.39125250177849072844296126436150093e-06,1.68366880781392223657241601574969750e-06,4.45145506771755965865919981931874980e-05
protein/DD_g799,4.42466705368497924609992766894824379e-06,1.40510278851647147995829002607467992e-06,5.24147550954545652855124505566144173e-06
protein/DD_g8,5.00586792780431159941457571715624411e-06,2.01170793617062324440502991375682757e-06,2.63828858079493897658689639639255068e-05
protein/DD_g80,4.45448432324098355922880565035396459e-06,2.85873179734885385222483688736793013e-06,3.46739111719475700849457392264310051e-05
protein/DD_g800,4.55449448358982824921597967505705518e-06,2.97060567959751524491794899571852254e-06,1.05944707604694043621504775631525871e-04
protein/DD_g801,4.36963716106926959279192642131055723e-06,2.28610080738203229133676089750716508e-06,9.41512782229617962668889416616533563e-06
protein/DD_g802,9.51446869821895278086973580693116118e-06,2.34714911872257740599627629656556623e-06,2.27874644882165376401414871749350851e-05
protein/DD_g803,7.36837568842216943267208107846661547e-06,2.35836758199049245779030912381984251e-06,1.56687394227287307477868245991133259e-05
protein/DD_g804,6.36937750994618417115253412278556588e-06,1.93109459314795492908149244502811440e-06,1.55102034140669372226958229968496250e-05
protein/DD_g805,4.58021614436082830735963330410287893e-06,2.03209100660979308251192146050852052e-06,1.43790789918710428461596482128863152e-04
protein/DD_g806,4.55824589645682935160866891183598448e-06,1.25872058907104938992514008405706020e-06,3.46399634939312859933705804783007351e-05
protein/DD_g807,4.53569570148696004994715197214929801e-06,2.01412452991037118869154440152598644e-06,1.48211098480759601155263378883695817e-05
protein/DD_g808,5.49738665465762962169346349073891733e-06,1.97788895954632275415898188065035402e-06,1.00231360407824469443453953812106361e-05
protein/DD_g809,3.29259255649564605808593250168600534e-06,8.57108798191420905368753975222324051e-07,5.50289148522432964375279667637759536e-06
protein/DD_g81,5.48909614747538548850386188426948488e-06,2.11412505642883502345703960990455019e-06,1.22536798996861695140779361627523653e-05
protein/DD_g810,2.81199078772966001001162346788028059e-06,1.53083756845299616269459305085497666e-06,1.02553247862592237856888181151149863e-05
protein/DD_g811,6.34255702836244219029958021500805989e-06,2.91640659890640120372040998413983286e-06,5.11391168276223553855626638934470241e-05
protein/DD_g812,4.66168271981292238672487185463884786e-06,2.37119039353636331204329873479198338e-06,4.25208824824429060638525700769297780e-05
protein/DD_g813,6.47850048011512666934465713680376267e-06,1.65037516011242663101340617598143214e-06,7.68472685021114027089935375882311387e-05
protein/DD_g814,4.04128707396948090074042220811660889e-06,2.22018751994154245879214673996825735e-06,2.45198521567230592278564262627006459e-05
protein/DD_g815,1.06678889979521086117755332716609996e-05,2.57795675320733906711532882659723791e-06,2.42326314067288532954105791611199794e-05
protein/DD_g816,4.28441039917342257419243319531635113e-06,1.57721645981987160659480801832168770e-06,5.73543177821605848561893665039152306e-05
protein/DD_g817,5.60033523154574406089586595432096214e-06,3.35486636093065515774501801989344027e-06,2.10835325905695424932960200207528024e-05
protein/DD_g818,6.79786953837887848777770413150796995e-06,1.28488056473422976833780294654672122e-06,9.38975212632053481106842211811389248e-06
protein/DD_g819,3.07632888028447591853430322587833380e-06,1.60903862497614866266687283018999221e-06,8.82427593842917364442760910222560750e-05
protein/DD_g82,4.92966771204307943045191252457527912e-06,2.80176611425210999745807049968405036e-06,1.37646748343813406795862661321854458e-05
protein/DD_g820,4.27617306024571644714299348082293094e-06,3.12387782665907381461184322852682788e-06,8.39078861755549061686909561098960578e-05
protein/DD_g821,3.36485285235215493572038334042973315e-06,1.79338664211000539789064097682179254e-06,1.55038299036823392376453382512089820e-05
protein/DD_g822,4.36116061010621827045156345270625690e-06,1.91716225841564842502663031724979459e-06,9.76861497644305527044941477568995811e-06
protein/DD_g823,4.58852493621510186489615200944166033e-06,2.25978899754056478542182607513285256e-06,1.30163783112528084610802289845462824e-04
protein/DD_g824,6.66050922648303361292636759718234633e-06,3.49182324745056070514912591217801182e-06,2.62266501100663750547760170705874560e-04
protein/DD_g825,6.64827873661568557505368482986949761e-06,2.64606362489565473400756533927561055e-06,8.48319372175189093199313342536761774e-05
protein/DD_g826,8.85844093071814772024394508310206737e-06,3.11005240083218473235990447953843021e-06,4.92529789156257179664419370955541406e-05
protein/DD_g827,5.55555423480348208466397496653047568e-06,1.07600763326807495390328120471149516e-06,1.26998702015579416553649100523759841e-05
protein/DD_g828,7.03367867668911311910347974014199788e-06,2.64322689150655724823230531291355641e-06,1.17039884824342164882395178184382253e-05
protein/DD_g829,6.56022068760910981991330146250938352e-06,1.31783045689081300521172119965647264e-06,1.84767783794771920523314823040685036e-05
protein/DD_g83,6.34234637792445182118468417101898245e-06,1.83466689862412037560572084945636250e-06,7.94712152584404998445813516294550762e-05
protein/DD_g830,5.67273194155614001653398915458908916e-06,3.04862760275061405146704232517621411e-06,9.90074456359882915227795552619128184e-05
protein/DD_g831,5.72057796373140512195112241775658657e-06,1.84665007760858110075574754233430039e-06,7.74664675855909262576282346101502043e-06
protein/DD_g832,6.89112406212885902615211819587130404e-06,1.66538577464922029570174496020035247e-06,1.16720047671587812262818645303607493e-05
protein/DD_g833,6.10217354823465801215392764902941163e-06,2.20208499117715608978527901681377290e-06,1.09772165527216190675833362543501549e-05
protein/DD_g834,4.20890520080124954700353711761869760e-06,1.45295095775587475654961255142219787e-06,2.55134721287355687232412282006140487e-05
protein/DD_g835,5.90428735074103154302586251177410430e-06,4.47924556787923980286776953175471021e-06,1.51176624063216277797898301437105875e-04
protein/DD_g836,6.95608566031387820348950229542994022e-06,2.87828036522068354404347427622914737e-06,1.95797629012703549318069605715090055e-04
protein/DD_g837,4.98660307466636921859376836430101114e-06,3.76880768669598887383751627817868770e-06,3.24736960336701994253969829380967049e-05
protein/DD_g838,3.81769792768560049765000502567234443e-06,1.19553883948037192126551509249219768e-06,8.10847901244405124437945734483879435e-06
protein/DD_g839,8.17336066983435640499761785665369542e-06,1.53817194493429685000050617402614624e-06,4.11118286218647625909196704829625236e-05
protein/DD_g84,4.31404367243885166901480993377803824e-06,1.91443963627641001620761480903737719e-06,2.29208537818721594939855770051064159e-05
protein/DD_g840,5.76756379650701399469409877051101360e-06,2.74420352494159015768419426855215326e-06,4.28772846398772805591738487223857357e-04
protein/DD_g841,3.82400972641199488750981964040965338e-06,1.80647626317054092933819763777388510e-06,1.43439830214164114381219609854550838e-05
protein/DD_g842,5.11473585324034036529090907995596633e-06,1.56963571290674683944968907425181784e-06,2.62134800659457572348457355790927276e-05
protein/DD_g843,7.87511361887898689398003172552838244e-06,1.56469460842659082986989663971778964e-06,7.04957823298550834643499910221821337e-06
protein/DD_g844,4.05463663722012984424214438300436336e-06,1.18173845479068681594937490302695662e-06,2.22723060154282826473544738199215581e-04
protein/DD_g845,5.58734201083862011482418754759148892e-06,2.27624543942464776999057109796094911e-06,5.69517009246015977633047156714795186e-05
protein/DD_g846,9.27359124103497824045096761242380171e-06,2.48487715719992575000906594592818848e-06,1.31104372934866100069128457059542394e-04
protein/DD_g847,7.72944170498569389457200608893930196e-06,3.18199323624838357611149081188424032e-06,1.26557316692703047734885688969335650e-05
protein/DD_g848,4.45565093376039951117992346242532115e-06,2.09871000623761297554456284052779672e-06,1.69714700374872979682846908617830165e-05
protein/DD_g849,5.45167172088752130269063948780387001e-06,2.34794244189820605937402131946185749e-06,2.60526508603273685141252632803740665e-04
protein/DD_g85,5.81463851154043480396967477730982143e-06,1.91435175741183299179380174810625522e-06,1.54486684430309462741621055850710151e-05
protein/DD_g850,5.61681455830383171143018859079810135e-06,2.55721669570888008989081022600574934e-06,1.07756688446604588826137424470746426e-04
protein/DD_g851,4.66278829479435493041023505495826162e-06,1.71812229563603860842458616990410114e-06,6.94147602934988132223370465517588456e-06
protein/DD_g852,5.28765379028685733795696900218021554e-06,1.62060840231813297048413982203784426e-06,1.15705107330090550654865662864545915e-04
protein/DD_g853,2.22207917727429787522723891772682155e-06,1.34304859885245853095925428539769694e-06,1.23655490733983301160201860543967750e-05
protein/DD_g854,5.51573183664443801223845092072917830e-06,1.60957100653006878123509084075500951e-06,1.57788603402440258002549877116549042e-05
protein/DD_g855,8.40031282045619785244821934097186015e-06,2.64288801424272275837732842554802177e-06,1.02254911967912781478604078257438102e-04
protein/DD_g856,4.00442300985971694764523971154178085e-06,1.31735401243361744707243616870148338e-06,1.49236513940418747900759869563333096e-05
protein/DD_g857,6.34909321177814706259531805774393613e-06,1.46309495166670369938271166645175314e-06,6.61513263367684669242864492792786599e-06
protein/DD_g858,3.44065794362343715883058392669405975e-06,1.95373030310576456468893039175082709e-06,5.70115645075830623938749101759708680e-06
protein/DD_g859,7.17560098660081183440788386532108768e-06,1.75664022191097380065566821049430562e-06,1.27403667352680427420986820080790204e-05
protein/DD_g86,4.78870875037621703581442706937284754e-06,1.63984964517719566159018684236404223e-06,4.95701022405010423454932172889158268e-05
protein/DD_g860,3.92044157548967564841049807849976032e-06,1.23771986583003213080795744548781019e-06,9.23246501245237098489579039474317532e-06
protein/DD_g861,6.71144622377207104019727810225197764e-06,2.05501777136748433915253826999878000e-06,3.57207326583920369682479367557725430e-05
protein/DD_g862,3.76833449613966582206881296861659610e-06,1.62371578926968588859165427828975840e-06,1.05645218358148078901231219728339345e-04
protein/DD_g863,4.30576305669069641993909487654098970e-06,1.11739619533967290902557330779337109e-06,7.99739249590758679949821025522239986e-06
protein/DD_g864,5.26214342296947576365349636420565923e-06,2.79639728159313250785916607465915744e-06,1.08919806279924307003739798077761815e-05
protein/DD_g865,3.76084092444482328059140828466843800e-06,2.91376325087021662564382330046660345e-06,1.43232516005198384237190063300837112e-05
protein/DD_g866,5.10835095573708769845514154912155661e-06,3.54235195295912570341328287318682961e-06,1.43674149898738561398977694707522536e-04
protein/DD_g867,7.52282315509170277731631398747793049e-06,1.34645188010766549056879560902921121e-06,7.55812760400964072244720437295471572e-05
protein/DD_g868,4.00345979815586780307817780042049041e-06,1.81769392142202799233473246922399335e-06,2.28108194513685543905681338298361453e-05
protein/DD_g869,8.30803019941663926419769094532953960e-06,1.62724107806279213381256339087115304e-06,1.22552496498501729679472608815818686e-05
protein/DD_g87,5.75647506156954683739356817224266594e-06,3.40155951000041784590668320731878814e-06,8.75316497241061870225503615215858028e-05
protein/DD_g870,4.52257851831089343893246891058148244e-06,2.78494620534778485900970084109853324e-06,6.15604625650109137875127400837746897e-05
protein/DD_g871,8.06964963001200014696257793921852005e-06,3.38819116552910350382690447838981891e-06,2.07289615250542005483561494876071951e-05
protein/DD_g872,3.25470015026233940267433714392453731e-06,1.27799168193453620694219330526164735e-06,6.98121384468037308818508835530438899e-05
protein/DD_g873,4.60047936449133152245826802556388763e-06,1.73490337873229419805170023061190283e-06,3.47153537805138914526546240220293412e-05
protein/DD_g874,4.57781599451195949634844846441202656e-06,2.83318488065550169860373930344715111e-06,2.77759016055577611421469107636549121e-06
protein/DD_g875,5.95449270019143916395264925427121628e-06,1.78352832760112030277973341259524682e-06,4.15467156426681308266789365439811598e-06
protein/DD_g876,6.92348059030778782914971926372417552e-06,2.31091747425415594354067758009280711e-06,5.48882630462392515019891220272078347e-06
protein/DD_g877,4.22565856742698369859921722185469647e-06,2.17344352590211239784613605096073022e-06,1.70638879463777303636230269062117466e-05
protein/DD_g878,2.45160700159200046062527381625775792e-06,2.47616730689825005027179050076641038e-06,3.11084069595512259878710097903978772e-04
protein/DD_g879,2.52811421653111140472758342121947339e-06,1.11251136064057210063425517346881890e-06,7.11192184741407109426310081003475548e-06
protein/DD_g88,3.96871525133665302810705846150668258e-06,1.46823833745757981534304441752439862e-06,4.11661812656565945426731887295581991e-05
protein/DD_g880,5.96340386540924126289007037449395369e-06,2.37078230236636470828206407333263433e-06,1.12542933173999534417810811103563662e-04
protein/DD_g881,3.50106813115883220988120579310186924e-06,1.38818037795991627668665515522825900e-06,1.10434951311771473341768104413370506e-04
protein/DD_g882,7.84674579658034073275681369483436592e-06,3.39518445193506273968115642124253477e-06,1.01828081430795855097503685596010021e-05
protein/DD_g883,7.21872013468458157212842091003951766e-06,1.84208280351451109647411085324991238e-06,4.64996485823827305016891607734280841e-05
protein/DD_g884,5.00511661984040198384536149813234600e-06,2.03982966331835705808111268654162821e-06,8.03173133420799025390413502853133366e-06
protein/DD_g885,5.56388059915956301509977847567956225e-06,3.85169219268333106089490602167383334e-06,3.22190282289109854992082928389771480e-05
protein/DD_g886,4.91177479974380613495640996027780103e-06,1.78666153590196229995284048189026375e-06,9.77408398394447759794012285301140852e-05
protein/DD_g887,9.47368254974401215724521646961626562e-06,4.00331868584366654590671430738856634e-06,3.40130979362687583426583416362011780e-05
protein/DD_g888,5.83818388328388919870184192777967918e-06,2.35219063168376130407309208972570708e-06,1.97120524144655009548621759491432744e-05
protein/DD_g889,6.97964426265014292890559384463744767e-06,3.27039915134026659909312370558586155e-06,6.30136127760085995716360967022984199e-05
protein/DD_g89,6.32987574579884384052512681812287711e-06,3.13631710043308145501950504717490367e-06,1.15601779163551934566795241851552517e-04
protein/DD_g890,4.31497360870530758157982936338282724e-06,2.42624119742169528550869723221432971e-06,5.69237442251381074110469270827655362e-05
protein/DD_g891,5.90410080467514763013482111404561813e-06,1.09393550368106000775113515713379269e-06,6.71174534730608948341604763547794185e-06
protein/DD_g892,5.17556001888052345962644330890570469e-06,2.24590930404648330021395739719726889e-06,2.58738872829228286896448088763309325e-05
protein/DD_g893,6.82861600649563280088625542338792403e-06,2.20514050937065419709605154640045745e-06,2.05845093153056962646154258799960511e-04
protein/DD_g894,5.24153665777011375120185883909778138e-06,1.09052735091106250721679938246826723e-06,6.39765073609601533538657878263145669e-05
protein/DD_g895,4.50899171136128090420862902321996226e-06,1.55885635598723285611521229979401060e-06,8.70842369345493882574002191605236489e-06
protein/DD_g896,5.46244613412597296753278932662483599e-06,2.25326451406183408782093143928170685e-06,6.54515615524612290410056455411758062e-06
protein/DD_g897,5.44978557576564202771952382754288775e-06,1.29408263701164557480341461370277218e-06,2.61444924242100025608031899265757635e-04
protein/DD_g898,5.92146850498848183504499892822083668e-06,2.31304754160623122362922665255008919e-06,6.64287675369587766231708908945043183e-06
protein/DD_g899,4.01904292543291950666678265325525735e-06,1.97805256758712576815725025724983511e-06,1.05940886504920774622220182011612733e-05
protein/DD_g9,7.79223440577573549110569015748513239e-06,1.39441901019835441159375591437886901e-06,2.38642330115041034536144356390436089e-05
protein/DD_g90,8.96804091355315632327463714599233823e-06,3.00506849605569619460615934786161574e-06,5.53934587412207580922815401770710038e-05
protein/DD_g900,2.82600253351772602124236283226703471e-06,1.68676389229733388300000652330920274e-06,4.10048037656456295633580720393906793e-05
protein/DD_g901,3.24528850685323255753013162369315304e-06,2.00103649332821631808977033809682707e-06,1.60427170370322023891977855288231325e-04
protein/DD_g902,7.34920294322146992110534657804993695e-06,2.02370170176024685064160763726289527e-06,5.31031524697493400490631394087535668e-05
protein/DD_g903,2.55933785812996118900063196855940292e-06,5.93299043046503595815246886848506306e-07,5.43133013381755658672119751128352479e-06
protein/DD_g904,4.92463227463686643061015235914735709e-06,1.33048380158537748030680201628218972e-06,1.69546423395814323933839525117807916e-04
protein/DD_g905,5.75223642426797385278209583480791849e-06,1.30407610371013947439221707713900466e-06,4.50538234319453235042802131475305314e-05
protein/DD_g906,7.02251495515931299398819711190580181e-06,2.54442113231718578595077476411847954e-06,5.71878753350247512112865786881091214e-05
protein/DD_g907,4.74371787329928326659775677913219833e-06,1.73957808830848058428124747381099760e-06,5.06470043654662774686181242768411902e-06
protein/DD_g908,5.19611546473376887300967787247685672e-06,1.50161622785487785897544445352463194e-06,1.29724907104607727770489030905338466e-05
protein/DD_g909,4.35164587582952431718405791571904795e-06,2.40324919503024936932154339812823517e-06,3.15208354848235129193628569573447748e-05
protein/DD_g91,1.01298742191702794799359725176284710e-05,2.15969968705764272788971414008286046e-06,1.47414088453031889553412410290106882e-05
protein/DD_g910,4.87832952329945165890841668880383404e-06,4.07028383410291914453482908943096869e-06,3.08405095255054500824171808978579279e-05
protein/DD_g911,6.07355554160573560711985752714142908e-06,2.75169403969070548181997502515427897e-06,1.48802538598770092995679309557849076e-05
protein/DD_g912,6.58005421756625988977773955048107448e-06,3.24918778393222061446949395145574533e-06,2.38905458835713263719255174069922279e-05
protein/DD_g913,8.68899551328053220521125019803045630e-06,2.18560950439846429070646923902346857e-06,7.02440412588188660430740850877299101e-06
protein/DD_g914,5.12732492891405076057922339545366977e-06,1.83002351381935312163629994758268624e-06,4.28296294818690309065060434746601570e-06
protein/DD_g915,5.57275596741835106926324864134791559e-06,3.61668175992164192767277046916425932e-06,2.21706357575678647950681216057347554e-05
protein/DD_g916,4.95269349562998602324396635786087941e-06,1.99546120593724319119990786283490629e-06,7.82368900220826628872789991179866164e-06
protein/DD_g917,5.98260828631650247580185730679393389e-06,2.93418780409125939277483611907799657e-06,8.07558120928935303303907836927346562e-05
protein/DD_g918,4.76636683089093203833670021302432831e-06,2.65778960754527067595507023771294127e-06,4.95540189157954671749803755427043201e-04
protein/DD_g919,3.99591348440480784537908709676590468e-06,2.48226028240538099411384216126251165e-06,3.87965966811837185982890956198163051e-06
protein/DD_g92,4.33503502114532507042120961629047196e-06,3.32113179658069106238948823720919995e-06,2.49937409741998090219189304816737426e-04
protein/DD_g920,4.31736251192684135224959665699226770e-06,1.77567303619053615569306273576853642e-06,5.17225484160049237069156579906390671e-04
protein/DD_g921,5.49947417592060275399101034409962571e-06,2.05599040542120714091443887528997585e-06,6.50610201954388071381231041665731922e-06
protein/DD_g922,5.07014302536757352302588596602331789e-06,2.24973535079049490954508880604324045e-06,3.90626857947461482599046846856505637e-05
protein/DD_g923,8.49626036870799438625687154613753260e-06,2.75616173145234517911385868489535694e-06,3.58351175358826933531762508433471211e-04
protein/DD_g924,5.03033349657223434633554604881531388e-06,2.35358485750607638132361910425614899e-06,1.06169912416452065589223016515486707e-04
protein/DD_g925,3.41218772292625444949397980464508665e-06,1.47475672524076401245457765649381922e-06,2.41461412122979728619400229279136996e-05
protein/DD_g926,4.18026371640431441675659534436228912e-06,2.01476585191918284210083920393032777e-06,4.06948174043381636645838436082010595e-04
protein/DD_g927,6.10578905666400408036660630220118833e-06,1.61299311935347200546939330438480776e-06,1.07178732986374834878244612232507824e-05
protein/DD_g928,5.69534192083097215502878539351295456e-06,1.98215978067795720618216001250403029e-06,2.62541547232587395877561465419742442e-05
protein/DD_g929,4.60890317902488392096864235720376904e-06,1.26975353493626026278410169392691992e-06,6.37087866501037231173308368122502120e-06
protein/DD_g93,6.33793478807200347145440431893638693e-06,1.89784244303963720976703355308262478e-06,7.54366773287334384110659884108308556e-04
protein/DD_g930,4.08896953841362830133459279506297288e-06,2.26156497550726875084864098845507278e-06,5.01430610125730451468089802251457008e-05
protein/DD_g931,4.30376975300500809648013447365105626e-06,2.69699539215665140812330225774899051e-06,9.51739510751609115270196481014256285e-05
protein/DD_g932,8.66059969908600992964652350862558289e-06,1.81253272705797635704033800221688484e-06,5.99666782065543079149495547462892440e-05
protein/DD_g933,8.69936270985981131366737985117645043e-06,1.67558529199131339869200585505589675e-06,3.47610839848727357969350200875016472e-05
protein/DD_g934,7.27513098679768425064931903461972139e-06,1.89247121317529492380120240009492018e-06,6.53682252676762763064656792393785529e-05
protein/DD_g935,4.28689734460880072187340652935534913e-06,3.20004241321281320239508617481139628e-06,7.65841546307033516742795496946497065e-05
protein/DD_g936,4.99981773326110204190013836225717212e-06,1.48585319074483783078759201368265452e-06,1.91290488102196833319807103096448652e-05
protein/DD_g937,5.56560613464172180953803922292282237e-06,2.11385484786874345385328483614823600e-06,8.64373088911309853230666649969308246e-06
protein/DD_g938,4.23597601784292160351702096740594469e-06,2.65883122688357422003992964060828105e-06,7.47806539830371935446778147859194178e-06
protein/DD_g939,5.98441797583139603307502484324808026e-06,3.05453611528200685427106766536340659e-06,5.52184050990948580200398974970387040e-06
protein/DD_g94,9.71763177532692023283003108547651594e-06,1.76255783884110940248992821690111664e-06,6.01036326640973704726759040045915792e-05
protein/DD_g940,4.04577049411530163424603815692917263e-06,2.41314003888144384330388880949991508e-06,1.75020628092985994766865215339250747e-05
protein/DD_g941,3.73524645893593111327815028462247654e-06,2.72868864995409055397735808517446622e-06,1.14860616590353556813064334825787860e-05
protein/DD_g942,4.89531329862715303340982410114169669e-06,1.45086564227043459258027584035857627e-06,1.35256363315549672283401125920655995e-04
protein/DD_g943,4.39589101780609978845071685520732780e-06,1.32095859987260953303538222123556554e-06,3.26183621034467739020092234880910683e-06
protein/DD_g944,5.07956992524175104069175509554481150e-06,2.81593509902912672333692527500426842e-06,7.60909063437376569080779836999782092e-05
protein/DD_g945,6.07727949503437662246685009340432583e-06,2.14820736599580499490579528205929347e-06,4.94257686793035877130051882581105190e-05
protein/DD_g946,3.44392256235632762026478787625296975e-06,1.78915263007333562211742733688115936e-06,1.00748275541823852139306911125185938e-04
protein/DD_g947,5.00942282789431701703386761457316472e-06,9.06386217374367108637260917203602980e-07,2.43208350355717818003074241321870071e-06
protein/DD_g948,4.39400150327085521349617297639253273e-06,1.75420140489569699054986898711149477e-06,3.55412798117564877324079785926297327e-05
protein/DD_g949,5.11068499772397425245364816412605112e-06,1.58186243227684857843667477624488937e-06,2.27405139746723129126047085554949838e-05
protein/DD_g95,4.66230741065632036169254966473226324e-06,2.78875881153650632338280728880577456e-06,8.76784698365150048696158898814001788e-05
protein/DD_g950,5.38235039728972755851777683995012942e-06,2.59023433682949012979890548096597746e-06,8.40184942212668792426826087656633141e-05
protein/DD_g951,4.32716926069422303048963787222836720e-06,3.07150898942397303307413943416962029e-06,4.35015720705774926850162533146405319e-05
protein/DD_g952,6.53533448661071258190414455548000646e-06,2.21299645955703148517298778610897944e-06,2.42288398381812680493118545562135387e-05
protein/DD_g953,5.86419968405092329273149661386799699e-06,2.04937984643726254826118156205187341e-06,4.51010543004809019290402676150601336e-05
protein/DD_g954,6.13613244623541692429559686302937907e-06,2.22776097659937024279758231158167544e-06,9.44091922833885278202441189023270047e-06
protein/DD_g955,5.41304421898776802573057552894259867e-06,2.05643147185348561929450634695635714e-06,4.88186891252979601667684507489903037e-06
protein/DD_g956,5.51473475097480876100198253642846887e-06,3.46760290313313146802057103653291526e-06,1.78264958050406286714229916530583648e-04
protein/DD_g957,5.95565554657159659712835902967106091e-06,1.94589679784272715542674988385784500e-06,7.08113112193088458482808302424514485e-05
protein/DD_g958,4.42977636621881499104798629069798508e-06,2.07525910626653027411065615513674756e-06,4.96079539841618967385393969909576998e-06
protein/DD_g959,4.66971291932473099603948522341884626e-06,2.13153016824764310009296371908658901e-06,4.75448351194005192425993216654868224e-05
protein/DD_g96,4.01472437761174195542305960515391159e-06,1.66773573641390764166370660640475312e-06,1.75176095047243337956697463677088694e-03
protein/DD_g960,3.86701035659431574201202597118405252e-06,2.33093380934656830512274385497371280e-06,1.41066956298664818847684386942300269e-04
protein/DD_g961,5.47360551292674547698361675985056595e-06,2.52038221685775521584907271525173255e-06,7.99931975816666056149989863162578991e-05
protein/DD_g962,5.06887457676284916929516918455444110e-06,1.80976577780528623058941827979571459e-06,3.73450361653364875428873189763010889e-05
protein/DD_g963,4.66728130143697353974166599380266623e-06,2.05700874437627533292357997972897765e-06,1.24789668141198430641911884102271556e-04
protein/DD_g964,4.59632656913581102994264719778991440e-06,1.53368567442944287159930892218683051e-06,8.49145891970173301366640426202595095e-06
protein/DD_g965,6.92506546891748331615683800527977730e-06,3.77096897011690029953005061067926782e-06,2.56460915416104966580390556754178568e-05
protein/DD_g966,5.71592025272108063724218166962741707e-06,1.86585306527321389942537652791315034e-06,1.04009129855325776452774329022223317e-04
protein/DD_g967,4.90632495370194732188705159831313080e-06,1.94783986015725063564205068916173801e-06,6.10122276674092708024479984451745824e-06
protein/DD_g968,3.14680971603983821115949990843352738e-06,2.89722628136822931689725346380448847e-06,7.12205878512449284416050576375441064e-06
protein/DD_g969,3.40054758217699764880109581733623632e-06,2.30394529564042157660969947065531010e-06,6.22895660823819405632060957393468648e-06
protein/DD_g97,4.86183548667054011258857906620204650e-06,2.20432506304137062042349896857589184e-06,1.10719630685535760345034331255194984e-04
protein/DD_g970,4.59043614031661556645618101716499629e-06,2.42297867321632985677397188525411680e-06,8.33383039768015295962063315674354105e-05
protein/DD_g971,5.14912181334145623275274575360704869e-06,1.74360735183945387526116351741788378e-06,5.18215451001815359848457332576471459e-06
protein/DD_g972,4.98742249597381696502743784995867998e-06,2.02064586253647391323046909794969812e-06,9.03927223688876648008152726509158629e-06
protein/DD_g973,4.91487599504947623862923723397287084e-06,2.63103988528134679161514397471074906e-06,2.48244683985047444616149972866012311e-04
protein/DD_g974,4.67237441667947212876162891950671191e-06,2.15778126454139398733051825125806355e-06,6.97744448940602355085977716684230982e-06
protein/DD_g975,4.12882327427559777905147058901521173e-06,2.33234983643547351983544758724690915e-06,2.87263591640322826310882459478339719e-05
protein/DD_g976,1.00423772557728317106626864187858495e-05,2.45763578957513011079252324620674087e-06,4.03033439433232987988656198956595103e-05
protein/DD_g977,6.55102810010435918411074218310779963e-06,2.56742692969331987553662796987004272e-06,2.28474259188707360497478085379497728e-06
protein/DD_g978,5.74023178075875399948578992990688262e-06,1.11432067153830213992151627188630612e-06,4.06482864747271691057870456797893132e-06
protein/DD_g979,4.81115005784634117709441488110878405e-06,1.26955615078006182004413110942808006e-06,6.28894276018321379517083262397112233e-06
protein/DD_g98,2.73195356789387980718637153544471120e-06,2.43984814519452012055822618333103149e-06,4.99328904845371441196782345156569621e-05
protein/DD_g980,4.93706677789974244743470030676229083e-06,2.42041173585206697620435590185469076e-06,5.42589254595080802290763585492039284e-06
protein/DD_g981,2.94493045827910749078570549100487486e-06,1.95182667660776411895494627308265691e-06,4.07777451621714644362380749413440897e-05
protein/DD_g982,6.97351757944594610209551415785049995e-06,2.50382001829225771790034719196177704e-06,1.63350095989366300300924870157947351e-05
protein/DD_g983,6.72470076985031652934915761998243467e-06,2.01163396660485681070729140225781598e-06,3.85158798769598691215814031041345299e-05
protein/DD_g984,5.20462801171817220606300262414192942e-06,2.04443624004118352043741609446377036e-06,4.59641435113600677017466490094443469e-06
protein/DD_g985,7.86404014953009355585257126137908798e-06,2.30099359285577113498202019736221893e-06,2.63201915052968007695219757748554696e-04
protein/DD_g986,4.36954000130861505838240108110686912e-06,3.15194259042437521250251141909510801e-06,9.70603924549208451464205513633353501e-06
protein/DD_g987,5.16621958057096602455300922065946644e-06,2.82189706931488495097656744054151372e-06,1.60876027977282641577132411645693057e-05
protein/DD_g988,4.45399284585772140360885413884922693e-06,2.32834362297368021546378106894388043e-06,2.37534148141055273112852150866523899e-05
protein/DD_g989,4.82613482348857263866430444545388968e-06,1.85477246244085652943952825426498086e-06,7.40889105207013929850226173393964207e-06
protein/DD_g99,7.51900862085383223780675037198074980e-06,2.48527113907924593997372375867452775e-06,7.14224046928758290981197234362216136e-05
protein/DD_g990,3.36959084950128137167701856690964497e-06,2.42209089173719367744180284361001401e-06,2.96658823645436501462444254158658079e-05
protein/DD_g991,4.44005833330236109905870581399690967e-06,1.66682361416261088492718453777769692e-06,1.28287786841017515611433734081056909e-05
protein/DD_g992,3.96285454977519624831036336863735026e-06,2.52234348978485541827661833931196090e-06,3.35385922325858986253082988940194302e-05
protein/DD_g993,5.10654076175078081354892136132899588e-06,4.34249467173762185021836871265856857e-06,1.15735016196201424804034316413855302e-04
protein/DD_g994,7.00686630620761114528727524614510566e-06,2.67575115735152373939970905437960201e-06,4.08496744175052725361966495378116663e-06
protein/DD_g995,4.02829364978194606263110746019818324e-06,1.74148649890112210169863849802495485e-06,6.57203115028645889309974608705262667e-05
protein/DD_g996,6.49457854362972606700005808977582018e-06,1.97171528485177283902691527568556868e-06,1.01652623027086079801773656552823987e-04
protein/DD_g997,7.75350252551545712511123328103982262e-06,2.01137260196836746934318750262580262e-06,4.10698738112970676761751000996893784e-04
protein/DD_g998,4.20689345414235365746896949038214048e-06,1.23504027947410620443510081351987863e-06,5.31269346829039653777226017874122884e-05
protein/DD_g999,4.24199827644666463454005293028278198e-06,2.73473800389056863115102459503464974e-06,1.73959766697768475013638272652962784e-05


==> data/eigen_graph_biological_32/eigenvalues_absolute_error.sorted.csv <==
percent,Float32,LinearTakum32,Posit32
0.0,7.383336517198488e-7,5.630816801901367e-8,1.8981554179771347e-6
0.0008210180623973727,8.72921827133425e-7,2.2560637833785416e-7,1.932625136262168e-6
0.0016420361247947454,1.6759040356938373e-6,5.932990430465036e-7,2.1228562314194475e-6
0.0024630541871921183,1.8267274614607423e-6,6.393335576954673e-7,2.2847425918870734e-6
0.003284072249589491,1.9614791774619323e-6,7.174479396282781e-7,2.292148898431302e-6
0.004105090311986864,2.0723250695168225e-6,7.573221122422636e-7,2.3137887056326957e-6
0.0049261083743842365,2.2028591462600712e-6,8.340255210440247e-7,2.4320835035571782e-6
0.005747126436781609,2.220475935447985e-6,8.519571322995549e-7,2.562283288636312e-6
0.006568144499178982,2.2220791772742977e-6,8.571087981914209e-7,2.5864676567658844e-6
0.007389162561576354,2.238752273034759e-6,8.819957089837591e-7,2.5937503223516314e-6
0.008210180623973728,2.2874632168104137e-6,9.063862173743671e-7,2.777590160555776e-6
0.0090311986863711,2.3073954980162983e-6,9.163963526180086e-7,2.7809115164183913e-6
0.009852216748768473,2.317217689063695e-6,9.188790691235607e-7,2.876006964103915e-6
0.010673234811165846,2.4516070015920005e-6,9.375920306585111e-7,2.927383441999668e-6
0.011494252873563218,2.4653016007903103e-6,9.653707459358329e-7,2.9308216218140575e-6
0.012315270935960592,2.466867376606552e-6,9.790931245645774e-7,3.132808359631971e-6
0.013136288998357963,2.477549990331374e-6,1.0083584643113575e-6,3.2618362103446773e-6
0.013957307060755337,2.4978509535139903e-6,1.0124433297679484e-6,3.451110937504541e-6
0.014778325123152709,2.5281142165311116e-6,1.0155005725682816e-6,3.5165345640038673e-6
0.015599343185550082,2.538503254312459e-6,1.0222536397293676e-6,3.6128875401279764e-6
0.016420361247947456,2.5441053654860785e-6,1.0250094425136394e-6,3.6139372403965624e-6
0.017241379310344827,2.5468164975232063e-6,1.0277728882800274e-6,3.6165356834259644e-6
0.0180623973727422,2.5593378581299612e-6,1.0284178700681408e-6,3.779305501318092e-6
0.018883415435139574,2.577176361511298e-6,1.055176258096381e-6,3.7889939169088067e-6
0.019704433497536946,2.5935434846780537e-6,1.076007633268075e-6,3.8002029640206157e-6
0.020525451559934318,2.6681066468660155e-6,1.0858592799741813e-6,3.879659668118372e-6
0.021346469622331693,2.670713746118989e-6,1.088751413694988e-6,3.929138684827315e-6
0.022167487684729065,2.688888563995201e-6,1.0901768809234137e-6,3.977451540532641e-6
0.022988505747126436,2.7025560691259305e-6,1.0905273509110626e-6,3.9892151019150695e-6
0.023809523809523808,2.7292708526752504e-6,1.09393550368106e-6,3.990135580978829e-6
0.024630541871921183,2.73195356789388e-6,1.095210753564382e-6,4.064828647472717e-6
0.025451559934318555,2.732798969826298e-6,1.0987527478847397e-6,4.0743573124390575e-6
0.026272577996715927,2.765929274165397e-6,1.103227026248311e-6,4.084967441750527e-6
0.027093596059113302,2.8081829623632635e-6,1.106979994606732e-6,4.1508798997093846e-6
0.027914614121510674,2.81199078772966e-6,1.1125113606405721e-6,4.154671564266813e-6
0.028735632183908046,2.813781157738898e-6,1.1143206715383021e-6,4.1648986011788316e-6
0.029556650246305417,2.826002533517726e-6,1.1158793985058805e-6,4.1985488451425605e-6
0.030377668308702793,2.861543496069197e-6,1.1173961953396729e-6,4.207854632260493e-6
0.031198686371100164,2.8658862342116987e-6,1.1256211364970284e-6,4.227699802849479e-6
0.03201970443349754,2.8687563116654456e-6,1.1264259801614141e-6,4.282962948186903e-6
0.03284072249589491,2.868923097912989e-6,1.1270911821286048e-6,4.283830679198177e-6
0.03366174055829228,2.8789333705961513e-6,1.12771840887753e-6,4.293104331848605e-6
0.034482758620689655,2.8817314098437996e-6,1.132760044948795e-6,4.300673685216473e-6
0.035303776683087026,2.8868677679965655e-6,1.1390167214308827e-6,4.441658464603854e-6
0.0361247947454844,2.8925798058166066e-6,1.140107546552618e-6,4.596414351136007e-6
0.03694581280788178,2.9014951335115246e-6,1.1469262803087535e-6,4.615453291493223e-6
0.03776683087027915,2.9111668851996565e-6,1.1490833883644861e-6,4.6844034415721755e-6
0.03858784893267652,2.9188117613180915e-6,1.1507143435458557e-6,4.7516696575912325e-6
0.03940886699507389,2.9324222832775716e-6,1.157862400340976e-6,4.776508571891992e-6
0.040229885057471264,2.9449304582791076e-6,1.1634426806090901e-6,4.811147674876713e-6
0.041050903119868636,2.974295492172003e-6,1.1652247958953292e-6,4.826258157827876e-6
0.04187192118226601,2.981819242645822e-6,1.1725489501750196e-6,4.827135924267744e-6
0.042692939244663386,2.986106639323655e-6,1.1729107755783846e-6,4.855621780800867e-6
0.04351395730706076,2.9886779529577693e-6,1.1744581302482216e-6,4.860378729491964e-6
0.04433497536945813,3.0088409989140563e-6,1.1817384547906868e-6,4.881868912529796e-6
0.0451559934318555,3.0152710587658186e-6,1.1847475632250608e-6,4.960795398416189e-6
0.04597701149425287,3.015387156199333e-6,1.1955388394803719e-6,4.961826979494493e-6
0.046798029556650245,3.0518990141304723e-6,1.2014431559243692e-6,4.996787224345283e-6
0.047619047619047616,3.0563301252157886e-6,1.2035694806089276e-6,5.064700436546628e-6
0.048440065681444995,3.076328880284476e-6,1.2047478538620556e-6,5.077410615536355e-6
0.04926108374384237,3.081871572153098e-6,1.2092260138493737e-6,5.138067467633955e-6
0.05008210180623974,3.0865179509479587e-6,1.2105276605374065e-6,5.1380883817267256e-6
0.05090311986863711,3.1031731896696992e-6,1.2110539057761572e-6,5.182154510018153e-6
0.05172413793103448,3.116192637933087e-6,1.2197605580195908e-6,5.225865932470174e-6
0.052545155993431854,3.1468097160398383e-6,1.2214822825207812e-6,5.234408547750805e-6
0.053366174055829226,3.1690573357431327e-6,1.224806113961781e-6,5.241475509545457e-6
0.054187192118226604,3.174216721010386e-6,1.2350402794741063e-6,5.285729774407378e-6
0.055008210180623976,3.1757631049212937e-6,1.2371653375933605e-6,5.405307374170971e-6
0.05582922824302135,3.181369315125449e-6,1.2377198658300321e-6,5.425892545950808e-6
0.05665024630541872,3.1858873005483437e-6,1.2386270651515673e-6,5.431330133817557e-6
0.05747126436781609,3.192767022162011e-6,1.240759222915843e-6,5.4558642101557254e-6
0.05829228243021346,3.2030865710011646e-6,1.2411609689217816e-6,5.470832749852914e-6
0.059113300492610835,3.214273653614597e-6,1.2458922605575926e-6,5.477303206041298e-6
0.05993431855500821,3.229968779656912e-6,1.2464005631503317e-6,5.488826304623925e-6
0.060755336617405585,3.2452885068532325e-6,1.2528253132608867e-6,5.50289148522433e-6
0.06157635467980296,3.247322205603086e-6,1.2587205890710493e-6,5.521840509909486e-6
0.06239737274220033,3.2547001502623395e-6,1.259307575611961e-6,5.539419726918733e-6
0.06321839080459771,3.2629499818927304e-6,1.2607634209698874e-6,5.5620601855869265e-6
0.06403940886699508,3.2639063600090374e-6,1.265140165269919e-6,5.5905606474893085e-6
0.06486042692939245,3.2655892736306966e-6,1.2687784605124988e-6,5.643190400024741e-6
0.06568144499178982,3.288664562055633e-6,1.269556150780062e-6,5.699940228118736e-6
0.0665024630541872,3.292514033229245e-6,1.2697535349362604e-6,5.701156450758306e-6
0.06732348111658457,3.292592556495646e-6,1.2779916819345362e-6,5.704419445951869e-6
0.06814449917898194,3.298784509742888e-6,1.2848805647342297e-6,5.771732711004502e-6
0.06896551724137931,3.2993838413343144e-6,1.286740081094548e-6,5.798241758103139e-6
0.06978653530377668,3.3060221375025336e-6,1.289354239660486e-6,5.8521491885171835e-6
0.07060755336617405,3.3172407668418432e-6,1.2940826370116455e-6,5.9390816826496606e-6
0.07142857142857142,3.3403574827238226e-6,1.2952988493765583e-6,6.012687408184923e-6
0.0722495894909688,3.346861323372459e-6,1.3025428190489041e-6,6.062193810715154e-6
0.07307060755336617,3.364852852352155e-6,1.3040761037101395e-6,6.101222766740927e-6
0.07389162561576355,3.3695908495012813e-6,1.3074306175827699e-6,6.1058916627969e-6
0.07471264367816093,3.387592953008714e-6,1.3087971079281036e-6,6.149510447694292e-6
0.0755336617405583,3.3883599080086773e-6,1.3173540124336175e-6,6.186565334274877e-6
0.07635467980295567,3.398831033744041e-6,1.317830456890813e-6,6.187236915125886e-6
0.07717569786535304,3.3991796225661797e-6,1.3192626251819874e-6,6.228956608238194e-6
0.07799671592775041,3.4005475821769976e-6,1.3209585998726095e-6,6.288942760183213e-6
0.07881773399014778,3.4121877229262545e-6,1.320968938897748e-6,6.293006431938883e-6
0.07963875205254516,3.428724420429524e-6,1.3245224326438298e-6,6.3389463499830214e-6
0.08045977011494253,3.4323092992790793e-6,1.324832313045341e-6,6.370878665010372e-6
0.0812807881773399,3.440657943623437e-6,1.3296097059007834e-6,6.402216884913548e-6
0.08210180623973727,3.4418291049567486e-6,1.3304838015853775e-6,6.4297218434226425e-6
0.08292282430213464,3.4439225623563278e-6,1.330587139785103e-6,6.506102019543881e-6
0.08374384236453201,3.456609347050002e-6,1.3316746375238385e-6,6.545156155246123e-6
0.08456486042692939,3.465153606432451e-6,1.33278442620676e-6,6.592074914552613e-6
0.08538587848932677,3.4666300625049565e-6,1.3404778237070049e-6,6.595915223731128e-6
0.08620689655172414,3.4697380116509363e-6,1.3430485988524586e-6,6.615132633676847e-6
0.08702791461412152,3.472735557267e-6,1.3464518801076654e-6,6.630249761488969e-6
0.08784893267651889,3.4773092650957645e-6,1.3559049367802505e-6,6.642876753695878e-6
0.08866995073891626,3.4773914224930028e-6,1.3587326667669478e-6,6.652403173295555e-6
0.08949096880131363,3.4825595607894162e-6,1.3596120161871145e-6,6.705171804686966e-6
0.090311986863711,3.491656292434709e-6,1.364522838513024e-6,6.711273563777002e-6
0.09113300492610837,3.496035699052267e-6,1.3673171567328347e-6,6.71174534730609e-6
0.09195402298850575,3.5000903666434377e-6,1.376989647212246e-6,6.774310661065703e-6
0.09277504105090312,3.501068131158832e-6,1.3785148162231224e-6,6.829010591283621e-6
0.09359605911330049,3.512175129882637e-6,1.3832860929659446e-6,6.8715314334265465e-6
0.09441707717569786,3.5163265952613225e-6,1.3850133859070885e-6,6.899654670954333e-6
0.09523809523809523,3.5352188490534996e-6,1.385457417796613e-6,6.941476029349881e-6
0.0960591133004926,3.536154071786504e-6,1.3881803779599164e-6,6.976011233858228e-6
0.09688013136288999,3.5460587952117052e-6,1.3890840982944588e-6,6.977444489406024e-6
0.09770114942528736,3.548845679016434e-6,1.3932150798989449e-6,7.024404125881886e-6
0.09852216748768473,3.5699288608846844e-6,1.3941225424301629e-6,7.048810444897669e-6
0.0993431855500821,3.575312754788988e-6,1.3944190101983544e-6,7.0495782329855085e-6
0.10016420361247948,3.5995430454793823e-6,1.3969028092046968e-6,7.056944701135016e-6
0.10098522167487685,3.6094939500434394e-6,1.3992556082164245e-6,7.062878291262857e-6
0.10180623973727422,3.619225949913451e-6,1.4009356070940013e-6,7.111921847414071e-6
0.10262725779967159,3.6210750254415365e-6,1.4031095749433198e-6,7.1220587851244925e-6
0.10344827586206896,3.6358295722612064e-6,1.4051027885164714e-6,7.210349469659244e-6
0.10426929392446634,3.647706171893004e-6,1.4051366362637792e-6,7.225824390046452e-6
0.10509031198686371,3.6501039793483852e-6,1.4097590954874655e-6,7.408891052070139e-6
0.10591133004926108,3.6506478200393875e-6,1.4098917791988266e-6,7.466065764224808e-6
0.10673234811165845,3.6751399582183656e-6,1.417551079212063e-6,7.478065398303719e-6
0.10755336617405582,3.681699709991176e-6,1.418149896922422e-6,7.5145548837411275e-6
0.10837438423645321,3.6970293344195018e-6,1.421139402832283e-6,7.543410376143089e-6
0.10919540229885058,3.7081414381484708e-6,1.4310375278930815e-6,7.631534291020186e-6
0.11001642036124795,3.7179233923974183e-6,1.4402911002807439e-6,7.649566126784682e-6
0.11083743842364532,3.71901366817421e-6,1.4452189265497974e-6,7.659270452024515e-6
0.1116584564860427,3.727859616533756e-6,1.4508656422704346e-6,7.746646758559093e-6
0.11247947454844007,3.7330586310735443e-6,1.4528956204177034e-6,7.789506758899817e-6
0.11330049261083744,3.735246458935931e-6,1.4529509577558748e-6,7.823689002208267e-6
0.11412151067323481,3.7511034355455077e-6,1.4529606429729343e-6,7.96240852833091e-6
0.11494252873563218,3.7608409244448234e-6,1.4551365684714415e-6,7.985512025527187e-6
0.11576354679802955,3.7683344961396658e-6,1.4619310181369345e-6,7.987812561298554e-6
0.11658456486042693,3.7713449835979235e-6,1.4630949516667037e-6,7.997392495907588e-6
0.1174055829228243,3.77543260687173e-6,1.463358517329683e-6,8.03173133420799e-6
0.11822660098522167,3.7882783280871253e-6,1.4682383374575797e-6,8.058659519159704e-6
0.11904761904761904,3.790293012805203e-6,1.474756725240764e-6,8.108479012444052e-6
0.11986863711001643,3.7968018442004183e-6,1.4768866584120967e-6,8.245121381346915e-6
0.1206896551724138,3.7996496100998954e-6,1.4794157755300113e-6,8.253791005355909e-6
0.12151067323481117,3.804017563782274e-6,1.4799892846282284e-6,8.295559218795163e-6
0.12233169129720854,3.8081190828221776e-6,1.4806568299268176e-6,8.365081459199175e-6
0.12315270935960591,3.817697927685601e-6,1.4836721230894398e-6,8.368137212890584e-6
0.12397372742200329,3.820590804046302e-6,1.4849681401795553e-6,8.395003780082762e-6
0.12479474548440066,3.820765840244521e-6,1.4858531907448379e-6,8.402618066418756e-6
0.12561576354679804,3.824009726411995e-6,1.48872096587036e-6,8.434753972815023e-6
0.12643678160919541,3.836745713915043e-6,1.4901544675190987e-6,8.446738208814969e-6
0.1272577996715928,3.840417151533295e-6,1.496687086264e-6,8.491458919701733e-6
0.12807881773399016,3.840920084540589e-6,1.4984184254047466e-6,8.524630024205408e-6
0.12889983579638753,3.842009185435949e-6,1.4997664321320433e-6,8.532286785936853e-6
0.1297208538587849,3.859430141381192e-6,1.5000784865560044e-6,8.582870435376548e-6
0.13054187192118227,3.861058311158716e-6,1.5016162278548778e-6,8.643730889113099e-6
0.13136288998357964,3.862896024023768e-6,1.5023172914922074e-6,8.653887586470811e-6
0.13218390804597702,3.863043320852976e-6,1.5034943782299553e-6,8.70842369345494e-6
0.1330049261083744,3.865567066883262e-6,1.508810870390585e-6,8.717545432805095e-6
0.13382594417077176,3.867010356594316e-6,1.5101613845128347e-6,8.75633983770268e-6
0.13464696223316913,3.867304305918019e-6,1.5113820859735193e-6,8.773665846400466e-6
0.1354679802955665,3.888316867433585e-6,1.5115882825072121e-6,8.773963332059212e-6
0.13628899835796388,3.895809591924551e-6,1.5131874941534929e-6,8.79622762558192e-6
0.13711001642036125,3.903538296341031e-6,1.5216298600799771e-6,8.842037200625506e-6
0.13793103448275862,3.904616757618094e-6,1.5232129677081977e-6,8.859133250637345e-6
0.138752052545156,3.9197557375583014e-6,1.5242525858713837e-6,8.89022588414355e-6
0.13957307060755336,3.920441575489676e-6,1.5249073787169976e-6,8.907431372377614e-6
0.14039408866995073,3.923857268233117e-6,1.5260590823719236e-6,9.002977348274248e-6
0.1412151067323481,3.926347568172807e-6,1.5291547278039684e-6,9.019884603545203e-6
0.14203612479474548,3.932844513546594e-6,1.5308375684529961e-6,9.039272236888766e-6
0.14285714285714285,3.939800671785855e-6,1.5315072565069032e-6,9.064683958018051e-6
0.14367816091954022,3.961090122378808e-6,1.53277771901679e-6,9.084930442118038e-6
0.1444991789819376,3.961952578168185e-6,1.5336856744294429e-6,9.108249923691116e-6
0.14532019704433496,3.962854549775196e-6,1.5351663710254913e-6,9.11199098797797e-6
0.14614121510673234,3.968715251336653e-6,1.5368112000696232e-6,9.112514919999702e-6
0.1469622331691297,3.968945741009331e-6,1.5381719449342968e-6,9.232465012452371e-6
0.1477832512315271,3.9719764241964e-6,1.5399308523284688e-6,9.293131953449651e-6
0.14860426929392448,3.978234092136941e-6,1.5416608106788377e-6,9.3059250064412e-6
0.14942528735632185,3.981517001167148e-6,1.5492538482146303e-6,9.35975820615625e-6
0.15024630541871922,3.981723712205381e-6,1.5494558482395262e-6,9.377979529580025e-6
0.1510673234811166,3.983945198497493e-6,1.5500732627073663e-6,9.383097170490644e-6
0.15188834154351397,3.987397206176562e-6,1.5568985571121607e-6,9.389752126320536e-6
0.15270935960591134,3.987978781191882e-6,1.5575445718235772e-6,9.41512782229618e-6
0.1535303776683087,3.991802281600814e-6,1.5588563559872328e-6,9.440919228338853e-6
0.15435139573070608,3.993800718802213e-6,1.559684471883099e-6,9.464182056418074e-6
0.15517241379310345,3.9959134844048076e-6,1.5600431117142494e-6,9.48275239402615e-6
0.15599343185550082,3.998253505620727e-6,1.5610946631808477e-6,9.486902617991204e-6
0.1568144499178982,4.001174362077428e-6,1.5624401199697657e-6,9.567569652273925e-6
0.15763546798029557,4.002346741531175e-6,1.5639040218122655e-6,9.607393807322447e-6
0.15845648604269294,4.0034597981558676e-6,1.5646946084265907e-6,9.607603995329635e-6
0.1592775041050903,4.003830401613838e-6,1.5662085911554245e-6,9.675412386521878e-6
0.16009852216748768,4.004423009859717e-6,1.5670519658015578e-6,9.680273651132176e-6
0.16091954022988506,4.0102333098568735e-6,1.569372692994961e-6,9.706039245492084e-6
0.16174055829228243,4.014724377611742e-6,1.5696357129067468e-6,9.710900611491168e-6
0.1625615763546798,4.019042925432919e-6,1.5716683043369966e-6,9.719002339037895e-6
0.16338259441707717,4.020991266124338e-6,1.5719591794803032e-6,9.730502078186223e-6
0.16420361247947454,4.023079796239581e-6,1.5728484123585002e-6,9.737651056317062e-6
0.16502463054187191,4.028293649781946e-6,1.576909756608741e-6,9.750053841331287e-6
0.16584564860426929,4.035070846737899e-6,1.5772164598198716e-6,9.768614976443056e-6
0.16666666666666666,4.040626878397353e-6,1.5776115233114726e-6,9.854830570138132e-6
0.16748768472906403,4.040811401481485e-6,1.5796398491647442e-6,9.870370895047575e-6
0.1683087027914614,4.041287073969481e-6,1.5801299678127877e-6,9.923750234501849e-6
0.16912972085385877,4.045770494115302e-6,1.580539236790542e-6,9.961133561375264e-6
0.16995073891625614,4.048871882270742e-6,1.581766366374237e-6,1.0023136040782447e-5
0.17077175697865354,4.050041482180532e-6,1.5818624322768486e-6,1.0033346979404514e-5
0.17159277504105092,4.05463663722013e-6,1.586134149898155e-6,1.0061769993239785e-5
0.1724137931034483,4.056353130959315e-6,1.5879338786373994e-6,1.0085488982433416e-5
0.17323481116584566,4.0584025719029245e-6,1.5882128385285438e-6,1.0117021829529588e-5
0.17405582922824303,4.0600254321976365e-6,1.5896723529993749e-6,1.0127451421037312e-5
0.1748768472906404,4.070458711624896e-6,1.5930457368025302e-6,1.0169450178116485e-5
0.17569786535303777,4.074622854633654e-6,1.5942333851080465e-6,1.0182808143079586e-5
0.17651888341543515,4.0770275905323835e-6,1.5947403675488045e-6,1.0198031014579959e-5
0.17733990147783252,4.080760952070856e-6,1.5954644581769694e-6,1.0255324786259223e-5
0.1781609195402299,4.086564161456032e-6,1.5984633900811123e-6,1.0278221285935458e-5
0.17898193760262726,4.087976190653995e-6,1.5987202546094995e-6,1.0306918841555824e-5
0.17980295566502463,4.088593653332244e-6,1.5994441010892323e-6,1.0459034726030465e-5
0.180623973727422,4.088969538413629e-6,1.6090386249761486e-6,1.0460941705912278e-5
0.18144499178981938,4.091111496611286e-6,1.6095710065300689e-6,1.0485261483733128e-5
0.18226600985221675,4.096144108542821e-6,1.6109710134069077e-6,1.0520860123208811e-5
0.18308702791461412,4.097556069247942e-6,1.6115562836167525e-6,1.0521725263728846e-5
0.1839080459770115,4.100104917390985e-6,1.611569032765431e-6,1.054000894516893e-5
0.18472906403940886,4.1016181683456425e-6,1.612993119353472e-6,1.0551941700206935e-5
0.18555008210180624,4.101690389378486e-6,1.620608402318133e-6,1.055217100652734e-5
0.1863711001642036,4.104744787356449e-6,1.621691912473483e-6,1.0594088650492077e-5
0.18719211822660098,4.112822830668389e-6,1.6227083671645744e-6,1.0609264513838606e-5
0.18801313628899835,4.117799781053076e-6,1.623715789269686e-6,1.0621706914321382e-5
0.18883415435139572,4.123699665037951e-6,1.627241078062792e-6,1.070616080704374e-5
0.1896551724137931,4.124054384894549e-6,1.631934389534068e-6,1.070899173084816e-5
0.19047619047619047,4.127791973263593e-6,1.6323755073996511e-6,1.0712510605541474e-5
0.19129720853858784,4.128823274275598e-6,1.6341776358097023e-6,1.0717873298637484e-5
0.1921182266009852,4.131598063881173e-6,1.6348733157766734e-6,1.0780361723449823e-5
0.19293924466338258,4.180263716404315e-6,1.6368140456101352e-6,1.0891980627992431e-5
0.19376026272577998,4.196030194041993e-6,1.637163987352745e-6,1.0957230620368902e-5
0.19458128078817735,4.199039235512586e-6,1.6383662479636765e-6,1.0977216552721618e-5
0.19540229885057472,4.202695534371399e-6,1.6387681933170144e-6,1.117897278582758e-5
0.1962233169129721,4.204993540146438e-6,1.6398338409762477e-6,1.134505311913415e-5
0.19704433497536947,4.205125256281532e-6,1.6398496451771956e-6,1.1486061659035355e-5
0.19786535303776684,4.206360293806193e-6,1.6403984668871964e-6,1.1511609584878454e-5
0.1986863711001642,4.206893454142354e-6,1.6430715166886645e-6,1.1530428533679369e-5
0.19950738916256158,4.20890520080125e-6,1.643671067491441e-6,1.1568315514696343e-5
0.20032840722495895,4.209655721103561e-6,1.6447042355291784e-6,1.1659056136275114e-5
0.20114942528735633,4.211468805741875e-6,1.6476973070097476e-6,1.167200476715878e-5
0.2019704433497537,4.216050927257844e-6,1.6481341816217302e-6,1.167265800666374e-5
0.20279146141215107,4.2174436515907366e-6,1.6486154995376533e-6,1.1703988482434216e-5
0.20361247947454844,4.223431558150636e-6,1.6503751601124267e-6,1.175930176645586e-5
0.2044334975369458,4.224333009475206e-6,1.650616917973236e-6,1.1770583193980364e-5
0.20525451559934318,4.225658567426984e-6,1.651160642399139e-6,1.1803209344087606e-5
0.20607553366174056,4.226956027153268e-6,1.6546849185977513e-6,1.1866830064886583e-5
0.20689655172413793,4.228768731592332e-6,1.6555432728750112e-6,1.2000693958774944e-5
0.2077175697865353,4.230480652730848e-6,1.6565362507467175e-6,1.2017988050218774e-5
0.20853858784893267,4.235976017842922e-6,1.6603079000048991e-6,1.2106226621770183e-5
0.20935960591133004,4.2419982764466645e-6,1.66099382139243e-6,1.2187081678768851e-5
0.21018062397372742,4.242601818954118e-6,1.6612984781813115e-6,1.218708421885124e-5
0.2110016420361248,4.254990887952066e-6,1.664215467165924e-6,1.2253679899686169e-5
0.21182266009852216,4.260371762984351e-6,1.6653161626274654e-6,1.2255249649850174e-5
0.21264367816091953,4.2623273893366354e-6,1.6653857746492203e-6,1.2257182201218097e-5
0.2134646962233169,4.263796927774285e-6,1.6668236141626108e-6,1.2271443670728637e-5
0.21428571428571427,4.264442844471507e-6,1.6669797819530992e-6,1.2274311655348052e-5
0.21510673234811165,4.2648897759055006e-6,1.6677357364139077e-6,1.2293035080640364e-5
0.21592775041050905,4.2728356259610715e-6,1.6686205888837992e-6,1.2295142752484355e-5
0.21674876847290642,4.273684985393675e-6,1.6755852919913134e-6,1.2314964572891459e-5
0.2175697865353038,4.2761730602457166e-6,1.6756706546476553e-6,1.2361789662620648e-5
0.21839080459770116,4.2844103991734225e-6,1.6759814855331342e-6,1.236554907339833e-5
0.21921182266009853,4.286897344608801e-6,1.6788390221975285e-6,1.2382820329949771e-5
0.2200328407224959,4.301611630408515e-6,1.6807615983846746e-6,1.2385693660080568e-5
0.22085385878489328,4.302877893736661e-6,1.6836688078139223e-6,1.2420003046181013e-5
0.22167487684729065,4.303769753005008e-6,1.686763892297334e-6,1.2495165935879827e-5
0.22249589490968802,4.304849893750478e-6,1.6868571386297119e-6,1.2510243090230693e-5
0.2233169129720854,4.305763056690696e-6,1.6907606753875753e-6,1.2517232465339198e-5
0.22413793103448276,4.307388368063034e-6,1.692277911947517e-6,1.256591897106707e-5
0.22495894909688013,4.314043672438852e-6,1.6924251636628353e-6,1.2598160327395246e-5
0.2257799671592775,4.3149736087053076e-6,1.694447547489804e-6,1.2624427012493483e-5
0.22660098522167488,4.317362511926842e-6,1.6948334223292025e-6,1.2655731669270305e-5
0.22742200328407225,4.320504049664169e-6,1.6976496569390582e-6,1.2699870201557942e-5
0.22824302134646962,4.324405143016136e-6,1.6980873897410562e-6,1.2713234992017529e-5
0.229064039408867,4.326309963048301e-6,1.7006679768416913e-6,1.2740366735268042e-5
0.22988505747126436,4.327169260694223e-6,1.7032916036256278e-6,1.280049694134047e-5
0.23070607553366174,4.330613985648399e-6,1.7068745583633568e-6,1.2828778684101752e-5
0.2315270935960591,4.330859702433364e-6,1.707781855947336e-6,1.2880611905961914e-5
0.23234811165845648,4.335035021145325e-6,1.7094383455921647e-6,1.2928670178388422e-5
0.23316912972085385,4.335672960030971e-6,1.713550324094433e-6,1.2970664379722211e-5
0.23399014778325122,4.33663145621995e-6,1.7152840833120879e-6,1.2972490710460773e-5
0.2348111658456486,4.33778958529091e-6,1.7181222956360385e-6,1.300497004542166e-5
0.23563218390804597,4.338103641723054e-6,1.7207554605738088e-6,1.3069575792108006e-5
0.23645320197044334,4.351645875829524e-6,1.7242121938388845e-6,1.3118541087997352e-5
0.2372742200328407,4.358856637166396e-6,1.7258859350962604e-6,1.3159663265870893e-5
0.23809523809523808,4.361160610106219e-6,1.7307697357043886e-6,1.3167956157731798e-5
0.23891625615763548,4.364141494277449e-6,1.7349033787322942e-6,1.3197299117160237e-5
0.23973727422003285,4.365551048958254e-6,1.7353616730153283e-6,1.321327566454004e-5
0.24055829228243022,4.36880078429265e-6,1.7362983513179436e-6,1.3231001877183627e-5
0.2413793103448276,4.369540001308615e-6,1.7368545098589726e-6,1.3349277712474249e-5
0.24220032840722497,4.36963716106927e-6,1.737710744585095e-6,1.3363624340418666e-5
0.24302134646962234,4.371757711682852e-6,1.7392206847566396e-6,1.3373369953301413e-5
0.2438423645320197,4.383918359762188e-6,1.7395780883084807e-6,1.3386822607279784e-5
0.24466338259441708,4.38713922280209e-6,1.741486498901122e-6,1.3450172028565226e-5
0.24548440065681446,4.3940015032708556e-6,1.743607351839454e-6,1.3454569954735418e-5
0.24630541871921183,4.3958242479181175e-6,1.7462676936280393e-6,1.3469264845792874e-5
0.2471264367816092,4.3958910178061e-6,1.748507757078522e-6,1.34707156556403e-5
0.24794745484400657,4.400523560907626e-6,1.7493160353040145e-6,1.3500795780525493e-5
0.24876847290640394,4.401431541105759e-6,1.754201404895697e-6,1.3514717546076457e-5
0.24958949096880131,4.401740524237741e-6,1.7545627530075792e-6,1.359964959259321e-5
0.2504105090311987,4.406689112834741e-6,1.754953693983766e-6,1.3681692951959158e-5
0.2512315270935961,4.407054737671173e-6,1.7566402219109737e-6,1.3711289648599601e-5
0.25205254515599346,4.410903593893056e-6,1.7570229034843335e-6,1.3725014146554101e-5
0.25287356321839083,4.417214915310045e-6,1.7575835799087894e-6,1.374021213458859e-5
0.2536945812807882,4.4246670536849794e-6,1.7623653133236268e-6,1.376467483438134e-5
0.2545155993431856,4.424809648009117e-6,1.7625578388411095e-6,1.3802319131065123e-5
0.25533661740558294,4.429776366218815e-6,1.762768436756118e-6,1.3883904286649807e-5
0.2561576354679803,4.431137140985366e-6,1.7655195186085355e-6,1.3916580330446086e-5
0.2569786535303777,4.433628044296949e-6,1.7668439540734663e-6,1.3935558510631987e-5
0.25779967159277506,4.440058333302361e-6,1.7668879939663548e-6,1.3935865504093062e-5
0.25862068965517243,4.440592972462454e-6,1.7673872037935874e-6,1.4000109098345517e-5
0.2594417077175698,4.444693246594624e-6,1.7676948310049797e-6,1.410224773136774e-5
0.2602627257799672,4.453992845857721e-6,1.7679101962004414e-6,1.41514494188316e-5
0.26108374384236455,4.454484323240984e-6,1.7694401821460855e-6,1.4169262102246415e-5
0.2619047619047619,4.4556509337603994e-6,1.7739638865537302e-6,1.4187938495717998e-5
0.2627257799671593,4.458739668910229e-6,1.775673036190536e-6,1.419386087781561e-5
0.26354679802955666,4.473793812147922e-6,1.777817499763413e-6,1.4224486209743988e-5
0.26436781609195403,4.473820911833863e-6,1.7785992830751808e-6,1.424785259983552e-5
0.2651888341543514,4.477528684270899e-6,1.7804854383438967e-6,1.4257123198007198e-5
0.2660098522167488,4.478808730484076e-6,1.7805577448242986e-6,1.4264739965782514e-5
0.26683087027914615,4.479673472600283e-6,1.7833786806102386e-6,1.428629927638952e-5
0.2676518883415435,4.481559157313664e-6,1.7835283276011203e-6,1.4323251600519839e-5
0.2684729064039409,4.502134059409138e-6,1.7847865488693169e-6,1.4343983021416412e-5
0.26929392446633826,4.505568605648065e-6,1.7854183963677892e-6,1.442321419694923e-5
0.27011494252873564,4.508991711361281e-6,1.7855523109195967e-6,1.4432923870022975e-5
0.270935960591133,4.514857024180082e-6,1.7866615359019623e-6,1.4454045937353702e-5
0.2717569786535304,4.520187015582715e-6,1.7877634548829917e-6,1.4493328486041673e-5
0.27257799671592775,4.520529443983759e-6,1.7891526300733355e-6,1.4741408845303188e-5
0.2733990147783251,4.522222344688277e-6,1.7902059836285936e-6,1.480635173628332e-5
0.2742200328407225,4.522578518310893e-6,1.7902618133500335e-6,1.482110984807596e-5
0.27504105090311987,4.53569570148696e-6,1.7919820728579143e-6,1.4842186653133379e-5
0.27586206896551724,4.536913919852878e-6,1.7933866421100053e-6,1.488025385987701e-5
0.2766830870279146,4.541114343070527e-6,1.7937051398893992e-6,1.488172141433286e-5
0.277504105090312,4.543841030419595e-6,1.7970616370717778e-6,1.4923651394041875e-5
0.27832512315270935,4.550163363953712e-6,1.7977456103362744e-6,1.5051423749615677e-5
0.2791461412151067,4.554494483589829e-6,1.7988637713957912e-6,1.505521248409818e-5
0.2799671592775041,4.55618259055156e-6,1.7991506941608098e-6,1.509492251824407e-5
0.28078817733990147,4.55824589645683e-6,1.7995036340431861e-6,1.5243202988194295e-5
0.28160919540229884,4.559012570246764e-6,1.799765323471334e-6,1.5315292732189114e-5
0.2824302134646962,4.559643209889273e-6,1.8037109688054934e-6,1.5431853242285553e-5
0.2832512315270936,4.568646040864231e-6,1.8042073200105287e-6,1.5433720795877096e-5
0.28407224958949095,4.5714928283254716e-6,1.8057667855666301e-6,1.5448668443030946e-5
0.2848932676518883,4.5719589964230755e-6,1.806476263170541e-6,1.5462496064549517e-5
0.2857142857142857,4.577815994511959e-6,1.80709294183826e-6,1.5486447365334397e-5
0.28653530377668307,4.577830809877761e-6,1.8076278503299402e-6,1.550382990368234e-5
0.28735632183908044,4.580216144360828e-6,1.8085889520417675e-6,1.5506002948263934e-5
0.2881773399014778,4.581684033013383e-6,1.8085926153103854e-6,1.5510203414066938e-5
0.2889983579638752,4.5885249362151015e-6,1.8087757279741951e-6,1.5638781640202573e-5
0.28981937602627256,4.590436140316615e-6,1.8097657778052862e-6,1.566873942272873e-5
0.29064039408866993,4.59105963592114e-6,1.8111464687110733e-6,1.5690865435129434e-5
0.2914614121510673,4.593864644011361e-6,1.8113798675677832e-6,1.5730275696772283e-5
0.2922824302134647,4.595653776945389e-6,1.8125327270579763e-6,1.5744686732164702e-5
0.29310344827586204,4.596326569135811e-6,1.8126870489174585e-6,1.5745150625011134e-5
0.2939244663382594,4.598122272487313e-6,1.8134620232016435e-6,1.5778860340244027e-5
0.2947454844006568,4.598291575727693e-6,1.815872570352247e-6,1.580425438450856e-5
0.2955665024630542,4.600479364491331e-6,1.817693921422028e-6,1.5890752127010038e-5
0.2963875205254516,4.602231533685289e-6,1.8197649860390575e-6,1.5906716449432018e-5
0.29720853858784896,4.603190518853326e-6,1.8216090515819237e-6,1.599585429417388e-5
0.29802955665024633,4.608903179024884e-6,1.823462909908261e-6,1.600012501854802e-5
0.2988505747126437,4.626004062271028e-6,1.8261244377947136e-6,1.6049829221451115e-5
0.2996715927750411,4.627688027006056e-6,1.8264750765413625e-6,1.6078625672339236e-5
0.30049261083743845,4.6286522164939826e-6,1.830023513819353e-6,1.6087602797728264e-5
0.3013136288998358,4.633591845783836e-6,1.8300919242488917e-6,1.611441933823369e-5
0.3021346469622332,4.641058798120303e-6,1.8300996875778741e-6,1.6146747821200852e-5
0.30295566502463056,4.6429453307587695e-6,1.8331202963653264e-6,1.6255461197966193e-5
0.30377668308702793,4.645884175386729e-6,1.8346668986241203e-6,1.633500959893663e-5
0.3045977011494253,4.6535254158705965e-6,1.8353006058810864e-6,1.642858426156715e-5
0.3054187192118227,4.6549812487544066e-6,1.835513434529278e-6,1.6508776139165248e-5
0.30623973727422005,4.655738828664057e-6,1.8358321094178896e-6,1.651491186878881e-5
0.3070607553366174,4.657663134481581e-6,1.842082803514511e-6,1.6531343373347386e-5
0.3078817733990148,4.6577896490437956e-6,1.8435958288044368e-6,1.661182501853025e-5
0.30870279146141216,4.658461791453427e-6,1.8441814691976804e-6,1.663396450975023e-5
0.30952380952380953,4.661682719812922e-6,1.8464696177525308e-6,1.6655685584550626e-5
0.3103448275862069,4.662307410656321e-6,1.8466500776085812e-6,1.6719144831729756e-5
0.3111658456486043,4.662404131061061e-6,1.8471826805333122e-6,1.6730153345557285e-5
0.31198686371100165,4.662788294794355e-6,1.8476371037058376e-6,1.691375791491774e-5
0.312807881773399,4.66595246415079e-6,1.848941443767513e-6,1.6920191296049253e-5
0.3136288998357964,4.667281301436973e-6,1.8541742580046517e-6,1.6922342105976233e-5
0.31444991789819376,4.669712919324731e-6,1.8547724624408566e-6,1.692401626575654e-5
0.31527093596059114,4.670556265201462e-6,1.8557279325997118e-6,1.69714700374873e-5
0.3160919540229885,4.672374416679472e-6,1.858428032078733e-6,1.6979925389554137e-5
0.3169129720853859,4.681148258451595e-6,1.8597058418894797e-6,1.706388794637773e-5
0.31773399014778325,4.681295530144509e-6,1.8599773636547837e-6,1.7304585561756837e-5
0.3185550082101806,4.682415765428342e-6,1.865853065273214e-6,1.732175361311061e-5
0.319376026272578,4.684364444311361e-6,1.866756290265877e-6,1.7386680979323674e-5
0.32019704433497537,4.684457080434091e-6,1.8727807271272747e-6,1.7395976669776848e-5
0.32101806239737274,4.685263082992974e-6,1.8737787170717762e-6,1.75020628092986e-5
0.3218390804597701,4.693987070448957e-6,1.876933413892004e-6,1.751422926206876e-5
0.3226600985221675,4.703200136102041e-6,1.877579673770385e-6,1.7545109615050403e-5
0.32348111658456485,4.704910883751015e-6,1.8805965044304362e-6,1.7578113088476714e-5
0.3243021346469622,4.707017856083027e-6,1.8846929615464524e-6,1.7630710555925065e-5
0.3251231527093596,4.707020451184279e-6,1.8857091282950666e-6,1.768291980677246e-5
0.32594417077175697,4.710870389257571e-6,1.8863088944977173e-6,1.7819968114931483e-5
0.32676518883415434,4.711301937304564e-6,1.886347120672164e-6,1.785348407716541e-5
0.3275862068965517,4.711622691897031e-6,1.8898482747250455e-6,1.787618834499369e-5
0.3284072249589491,4.715506916842621e-6,1.8898487836582163e-6,1.789590007020953e-5
0.32922824302134646,4.7233831921704505e-6,1.8900821251791045e-6,1.798931287134858e-5
0.33004926108374383,4.725276497179417e-6,1.8907808540375943e-6,1.808793256457112e-5
0.3308702791461412,4.728723083379922e-6,1.8915945410592345e-6,1.8163961465982742e-5
0.33169129720853857,4.736009392671388e-6,1.8920344757837813e-6,1.819806890152792e-5
0.33251231527093594,4.741174335950557e-6,1.892471213175295e-6,1.8395934213470183e-5
0.3333333333333333,4.743717873299283e-6,1.8926173806537282e-6,1.8476778379477193e-5
0.3341543513957307,4.74839208675426e-6,1.8945109804880579e-6,1.8575076666893795e-5
0.33497536945812806,4.74920517126826e-6,1.895910646908776e-6,1.8625926858295712e-5
0.33579638752052543,4.750130094452182e-6,1.8978424430396373e-6,1.86470856872231e-5
0.3366174055829228,4.751870960220626e-6,1.8990223655679958e-6,1.8656635412883573e-5
0.3374384236453202,4.752146585096848e-6,1.8999961794538547e-6,1.8660261044897745e-5
0.33825944170771755,4.754076548263012e-6,1.9047176038378958e-6,1.8670254372962173e-5
0.3390804597701149,4.759632937757645e-6,1.9055029434554276e-6,1.873992066688418e-5
0.3399014778325123,4.761855889013967e-6,1.9055347546585335e-6,1.8740790803089323e-5
0.34072249589490966,4.766366830890932e-6,1.9088728537111428e-6,1.8772703671543017e-5
0.3415435139573071,4.770918219731398e-6,1.912594144532671e-6,1.8867411201574087e-5
0.34236453201970446,4.777001837062885e-6,1.913558771165148e-6,1.8868182350996898e-5
0.34318555008210183,4.777217719457867e-6,1.914351757411833e-6,1.898178249331275e-5
0.3440065681444992,4.782144072658946e-6,1.91443963627641e-6,1.9129048810219683e-5
0.3448275862068966,4.782791194932846e-6,1.9154580882105306e-6,1.9209705751703723e-5
0.34564860426929395,4.788708750376217e-6,1.915502462956692e-6,1.935422679175721e-5
0.3464696223316913,4.791042849487531e-6,1.9171622584156485e-6,1.9412544066452745e-5
0.3472906403940887,4.792720779898579e-6,1.9174465046494487e-6,1.9551530219704066e-5
0.34811165845648606,4.80736263387829e-6,1.9194064516286573e-6,1.9683304094071834e-5
0.34893267651888343,4.811150057846341e-6,1.921574299235706e-6,1.9712052414465502e-5
0.3497536945812808,4.812765208589951e-6,1.923795325181494e-6,1.9737123864529833e-5
0.3505747126436782,4.813876361819683e-6,1.9238106388427575e-6,1.977547326140391e-5
0.35139573070607555,4.8191881567065485e-6,1.9240669859666055e-6,1.9785409547840402e-5
0.3522167487684729,4.820694004224448e-6,1.9250008684187925e-6,1.991512419502349e-5
0.3530377668308703,4.826134823488573e-6,1.9298376868038523e-6,1.9983268802567432e-5
0.35385878489326766,4.83709377579583e-6,1.931094593147955e-6,2.011385822429457e-5
0.35467980295566504,4.842980716718722e-6,1.9312750378449103e-6,2.0159350262418575e-5
0.3555008210180624,4.848228822078326e-6,1.932188867903938e-6,2.0221345252707498e-5
0.3563218390804598,4.8495944789142024e-6,1.9333293252315718e-6,2.0261807425783505e-5
0.35714285714285715,4.850877214603039e-6,1.9347963658908584e-6,2.026358834668432e-5
0.3579638752052545,4.86183548667054e-6,1.9358282322100664e-6,2.0304375006220637e-5
0.3587848932676519,4.8683236409539995e-6,1.937809552324421e-6,2.0522036725966914e-5
0.35960591133004927,4.870108343160025e-6,1.939037975107847e-6,2.0555181725890733e-5
0.36042692939244664,4.870111706024551e-6,1.9424657526264807e-6,2.061841831730302e-5
0.361247947454844,4.8783295232994516e-6,1.9447016821471493e-6,2.0648019454208013e-5
0.3620689655172414,4.8822290294552105e-6,1.945896797842727e-6,2.0707411977657853e-5
0.36288998357963875,4.883125498672071e-6,1.9474566713639396e-6,2.07289615250542e-5
0.3637110016420361,4.8845524810552135e-6,1.947839860157251e-6,2.0918693607830952e-5
0.3645320197044335,4.8902023512908355e-6,1.9487089663209562e-6,2.0955909813834495e-5
0.36535303776683087,4.89396211347213e-6,1.9495949524957284e-6,2.0971931741680304e-5
0.36617405582922824,4.895313298627153e-6,1.950584957699579e-6,2.0972601671978782e-5
0.3669950738916256,4.897426793603359e-6,1.9518266766077642e-6,2.108353259056954e-5
0.367816091954023,4.9008210571326235e-6,1.9525160392674614e-6,2.1149928289985008e-5
0.36863711001642036,4.903845263995092e-6,1.9529145964378093e-6,2.1444589585761875e-5
0.3694581280788177,4.906324953701947e-6,1.9533463591180105e-6,2.158618739378039e-5
0.3702791461412151,4.9074166584509806e-6,1.9537303031057647e-6,2.1587800734089334e-5
0.37110016420361247,4.911774799743806e-6,1.9582603308722972e-6,2.1599288027057108e-5
0.37192118226600984,4.9148759950494765e-6,1.9606242592149667e-6,2.162279597620663e-5
0.3727422003284072,4.915778677420739e-6,1.9656503958836187e-6,2.1661145279879762e-5
0.3735632183908046,4.921273802173686e-6,1.966442791890279e-6,2.1701065640840454e-5
0.37438423645320196,4.921933653800574e-6,1.9665479885090636e-6,2.1730728729416505e-5
0.37520525451559933,4.9246322746368665e-6,1.9710514419917515e-6,2.1743783971940814e-5
0.3760262725779967,4.925923375839984e-6,1.971715284851773e-6,2.1756104098026135e-5
0.3768472906403941,4.926179177332795e-6,1.97255272042113e-6,2.1879081109562377e-5
0.37766830870279144,4.9296677120430794e-6,1.9728691747268097e-6,2.2049763587783886e-5
0.3784893267651888,4.935932302755042e-6,1.972984115591746e-6,2.2104866370486193e-5
0.3793103448275862,4.936162721502901e-6,1.9754464201130937e-6,2.2121714585120724e-5
0.38013136288998356,4.937066777899743e-6,1.977512194140935e-6,2.216197140803694e-5
0.38095238095238093,4.949979956180046e-6,1.9778889595463227e-6,2.2164117186487185e-5
0.3817733990147783,4.95057179519915e-6,1.9780525675871257e-6,2.2170635757567864e-5
0.3825944170771757,4.952693495629986e-6,1.982159780677957e-6,2.2301456838425418e-5
0.38341543513957305,4.955053485747913e-6,1.9825349482746456e-6,2.2328561311921186e-5
0.3842364532019704,4.956295472600717e-6,1.9834856178982204e-6,2.234964528940317e-5
0.3850574712643678,4.956975202190572e-6,1.9844387655072566e-6,2.2432569131705307e-5
0.38587848932676516,4.958529830369825e-6,1.986912275785591e-6,2.2668212937298952e-5
0.3866995073891626,4.9587506862517245e-6,1.9901360409553385e-6,2.266916395684257e-5
0.38752052545155996,4.968189840502555e-6,1.990598804024209e-6,2.2740513974672314e-5
0.38834154351395733,4.971553169619883e-6,1.9926323989221734e-6,2.27652102498415e-5
0.3891625615763547,4.974250070812241e-6,1.9927598843700365e-6,2.2787464488216536e-5
0.3899835796387521,4.977021766306191e-6,1.99490818428319e-6,2.2809652223315684e-5
0.39080459770114945,4.982097866845073e-6,1.995461205937243e-6,2.2810819451368554e-5
0.3916256157635468,4.985208383802206e-6,1.9962309519768236e-6,2.292085378187216e-5
0.3924466338259442,4.986603074666369e-6,1.9963266888663196e-6,2.2922716292931827e-5
0.39326765188834156,4.987422495973817e-6,2.0010364933282165e-6,2.2994630475923043e-5
0.39408866995073893,4.988016165311576e-6,2.001448916054761e-6,2.310516890199111e-5
0.3949096880131363,4.991637336127838e-6,2.00944289581497e-6,2.310860924983898e-5
0.3957307060755337,4.991771087217045e-6,2.0113726019683674e-6,2.3335888210439727e-5
0.39655172413793105,4.995319754453626e-6,2.0116339666048566e-6,2.3359571078299434e-5
0.3973727422003284,4.999817733261102e-6,2.011707936170623e-6,2.3525664443470363e-5
0.3981937602627258,5.000194868834539e-6,2.0126785554485857e-6,2.361656189129889e-5
0.39901477832512317,5.00502824847945e-6,2.0130222637593456e-6,2.3753414814105528e-5
0.39983579638752054,5.005116619840402e-6,2.0141245299103714e-6,2.3840945148645175e-5
0.4006568144499179,5.005867927804312e-6,2.014765851919183e-6,2.3849433832624896e-5
0.4014778325123153,5.009422827894317e-6,2.015831010855106e-6,2.3864233011504105e-5
0.40229885057471265,5.012007958451398e-6,2.01706542673873e-6,2.3890545883571327e-5
0.40311986863711,5.0128855896935404e-6,2.0190419563916077e-6,2.3964405498079975e-5
0.4039408866995074,5.016522312817118e-6,2.019939417422522e-6,2.4146141212297974e-5
0.40476190476190477,5.017086106704127e-6,2.0206458625364737e-6,2.4228839838181267e-5
0.40558292282430214,5.021235947432945e-6,2.0215727879365096e-6,2.4232631406728854e-5
0.4064039408866995,5.0236000263588865e-6,2.0237017017602467e-6,2.430022269256977e-5
0.4072249589490969,5.030333496572235e-6,2.0247003251469294e-6,2.433037769508677e-5
0.40804597701149425,5.0315161302685246e-6,2.026035208578389e-6,2.4449013208208584e-5
0.4088669950738916,5.033461460188635e-6,2.0300235142870116e-6,2.4459402742912707e-5
0.409688013136289,5.033656399836839e-6,2.031349284080591e-6,2.446006270668238e-5
0.41050903119868637,5.043118450970106e-6,2.032091006609793e-6,2.4519852156723058e-5
0.41133004926108374,5.043534198408131e-6,2.0345092282279804e-6,2.4526811794931575e-5
0.4121510673234811,5.044295570942692e-6,2.035681539313895e-6,2.460353906919644e-5
0.4129720853858785,5.047113057621737e-6,2.039829663318357e-6,2.460356254855423e-5
0.41379310344827586,5.0519276251008516e-6,2.0400522989645517e-6,2.4687320034217164e-5
0.41461412151067323,5.052213248767085e-6,2.0444362400411836e-6,2.4960644917031984e-5
0.4154351395730706,5.056003444661745e-6,2.0449063202392167e-6,2.4994067380912134e-5
0.41625615763546797,5.056454200845713e-6,2.0465673489789077e-6,2.5012977838776764e-5
0.41707717569786534,5.056799122348002e-6,2.048020733567855e-6,2.5068840649341745e-5
0.4178981937602627,5.059975356152148e-6,2.0493798464372627e-6,2.5072715729583944e-5
0.4187192118226601,5.061654419646762e-6,2.050557784569336e-6,2.5372449494806133e-5
0.41954022988505746,5.064128444510258e-6,2.0532041039354723e-6,2.5376336741014256e-5
0.42036124794745483,5.0645154292231054e-6,2.0550177713674844e-6,2.543897390345184e-5
0.4211822660098522,5.067774135816219e-6,2.055990405421207e-6,2.5482328167837625e-5
0.4220032840722496,5.068874576762849e-6,2.0563009144209176e-6,2.550997450419902e-5
0.42282430213464695,5.070143025367574e-6,2.0564314718534855e-6,2.551347212873557e-5
0.4236453201970443,5.075941257757996e-6,2.0570087443762752e-6,2.5646091541610495e-5
0.4244663382594417,5.078885749644094e-6,2.0579285723421925e-6,2.5739404986548412e-5
0.42528735632183906,5.079569925241751e-6,2.0586101966154383e-6,2.5816081744608578e-5
0.42610837438423643,5.080662819366764e-6,2.060567641778209e-6,2.581937928706841e-5
0.4269293924466338,5.0813889308087255e-6,2.0623599147412953e-6,2.587388728292283e-5
0.4277504105090312,5.082242527077814e-6,2.064805534949113e-6,2.5877513370162363e-5
0.42857142857142855,5.0828182302569095e-6,2.064955467433596e-6,2.5903069816900392e-5
0.4293924466338259,5.092653741549043e-6,2.0676084136876656e-6,2.6030619778973592e-5
0.4302134646962233,5.0942560628765145e-6,2.0735718388767575e-6,2.6032415688968955e-5
0.43103448275862066,5.099658452193771e-6,2.0740713364198026e-6,2.6139495910691223e-5
0.4318555008210181,5.103006734088173e-6,2.0752591062665303e-6,2.6152129749012915e-5
0.43267651888341546,5.1065407617507805e-6,2.077562289692364e-6,2.6213480065945758e-5
0.43349753694581283,5.108350955737087e-6,2.0847928680925704e-6,2.625415472325874e-5
0.4343185550082102,5.110129276972665e-6,2.0853164796124822e-6,2.6310367155680835e-5
0.4351395730706076,5.110684997723974e-6,2.08599842592504e-6,2.636343199811207e-5
0.43596059113300495,5.11473585324034e-6,2.088146676130416e-6,2.638288580794939e-5
0.4367816091954023,5.1154749731880965e-6,2.088577937237723e-6,2.6432753871812686e-5
0.4376026272577997,5.125496875970689e-6,2.089173675017588e-6,2.650095165250165e-5
0.43842364532019706,5.127324928914051e-6,2.089995017545877e-6,2.6543859292197157e-5
0.43924466338259444,5.134381429348202e-6,2.092714309312767e-6,2.6695660963490518e-5
0.4400656814449918,5.138726124447002e-6,2.0930154786652827e-6,2.6762662445294504e-5
0.4408866995073892,5.144629221888933e-6,2.098710006237613e-6,2.6803661833290145e-5
0.44170771756978655,5.148045827114041e-6,2.099934974079344e-6,2.6825580048911475e-5
0.4425287356321839,5.1491218133414566e-6,2.1010842195675626e-6,2.685012834833925e-5
0.4433497536945813,5.149807088642035e-6,2.1023497951870914e-6,2.6902925293538622e-5
0.44417077175697867,5.1538921909901635e-6,2.1038887722697874e-6,2.699088651858362e-5
0.44499178981937604,5.1563371186891005e-6,2.1041564724526453e-6,2.70492549818491e-5
0.4458128078817734,5.158389926655577e-6,2.104175876354092e-6,2.722877967700551e-5
0.4466338259441708,5.161797549785582e-6,2.1075861070402693e-6,2.7493675423216047e-5
0.44745484400656815,5.163850422446132e-6,2.1094864660212014e-6,2.7538953622661695e-5
0.4482758620689655,5.165415307834997e-6,2.1105799838920206e-6,2.7553374027426275e-5
0.4490968801313629,5.166219580570966e-6,2.1138548478687432e-6,2.7718472212216172e-5
0.44991789819376027,5.1730747782272245e-6,2.114125056428835e-6,2.80130744301658e-5
0.45073891625615764,5.1755600188805234e-6,2.1149686573146268e-6,2.8034908882766747e-5
0.451559934318555,5.183900606489782e-6,2.1156043619053297e-6,2.8050143675353974e-5
0.4523809523809524,5.188383092368051e-6,2.115720228482967e-6,2.808864023668276e-5
0.45320197044334976,5.1917115332211595e-6,2.1171299802513307e-6,2.812952556397307e-5
0.4540229885057471,5.193177783100221e-6,2.1189525973343453e-6,2.8194466318170806e-5
0.4548440065681445,5.195022794457348e-6,2.120815851587925e-6,2.8265735639166856e-5
0.45566502463054187,5.196115464733769e-6,2.1218212499556904e-6,2.832967876234255e-5
0.45648604269293924,5.201127484415356e-6,2.123715119185384e-6,2.8454902258606924e-5
0.4573070607553366,5.204628011718172e-6,2.1263506095211446e-6,2.8726359164032282e-5
0.458128078817734,5.20620360855787e-6,2.130341722175026e-6,2.885192049475967e-5
0.45894909688013136,5.206575544077331e-6,2.130429563600278e-6,2.88537860631936e-5
0.45977011494252873,5.2073889664487e-6,2.1315301682476432e-6,2.88868713217229e-5
0.4605911330049261,5.209663893643763e-6,2.131763983977343e-6,2.889733274815245e-5
0.4614121510673235,5.217439061422852e-6,2.1329592377563072e-6,2.904450060486615e-5
0.46223316912972084,5.223839605145299e-6,2.134980416337598e-6,2.9299656391153262e-5
0.4630541871921182,5.2240333192971745e-6,2.1369850917732854e-6,2.9391055946671866e-5
0.4638752052545156,5.224837953897489e-6,2.139732141173393e-6,2.9574035494873227e-5
0.46469622331691296,5.225618264804861e-6,2.141170470599169e-6,2.9621368119674917e-5
0.46551724137931033,5.230646444297462e-6,2.1413574644624933e-6,2.966588236454365e-5
0.4663382594417077,5.23172331971012e-6,2.142867876760196e-6,2.9699627404585287e-5
0.4671592775041051,5.2352651848436935e-6,2.1444761483847065e-6,2.9750919029102313e-5
0.46798029556650245,5.235443549386636e-6,2.1470087706901957e-6,2.9785335578695966e-5
0.4688013136288998,5.238528608420172e-6,2.148207365995805e-6,2.978584055567293e-5
0.4696223316912972,5.240233915531179e-6,2.1527071142513625e-6,3.0299930712851866e-5
0.47044334975369456,5.241536657770114e-6,2.1536251880050232e-6,3.0474061231188163e-5
0.47126436781609193,5.242928487170551e-6,2.1545287634402535e-6,3.0582314661073666e-5
0.4720853858784893,5.250486214017757e-6,2.1552249189264665e-6,3.084050952550545e-5
0.4729064039408867,5.252635039686558e-6,2.1553825752201457e-6,3.0911461446061364e-5
0.47372742200328405,5.258271403971271e-6,2.155770032074478e-6,3.096129477792132e-5
0.4745484400656814,5.260592833369037e-6,2.155822468561952e-6,3.096416239013341e-5
0.4753694581280788,5.262143422969476e-6,2.1563707145521093e-6,3.101428176985938e-5
0.47619047619047616,5.262378261334053e-6,2.1571182469479353e-6,3.104655864467201e-5
0.47701149425287354,5.266850488555755e-6,2.1576559572895844e-6,3.1262492799104746e-5
0.47783251231527096,5.268310284510824e-6,2.157781264541394e-6,3.152083548482351e-5
0.47865353037766833,5.278600739760202e-6,2.1582934971235717e-6,3.1975753041174324e-5
0.4794745484400657,5.27977821755512e-6,2.1594972174172863e-6,3.198362339796948e-5
0.4802955665024631,5.282557772558016e-6,2.1596996870576428e-6,3.205145264155449e-5
0.48111658456486045,5.283192211835429e-6,2.161109006841102e-6,3.212992838936596e-5
0.4819376026272578,5.2876537902868575e-6,2.1623024003211376e-6,3.221902822891099e-5
0.4827586206896552,5.290995661799219e-6,2.1642896390346402e-6,3.235846278052014e-5
0.48357963875205257,5.305050261459581e-6,2.1675558495098825e-6,3.24736960336702e-5
0.48440065681444994,5.305329201374979e-6,2.1688360653464447e-6,3.249351494352471e-5
0.4852216748768473,5.3164976797796206e-6,2.173145389563627e-6,3.266248797826442e-5
0.4860426929392447,5.317847734663863e-6,2.1734435259021126e-6,3.270691809352208e-5
0.48686371100164205,5.336189079957938e-6,2.174910509212689e-6,3.2815374999064024e-5
0.4876847290640394,5.336752040516048e-6,2.178224855413099e-6,3.2856357835335214e-5
0.4885057471264368,5.340549665163663e-6,2.178710927577629e-6,3.292547013930844e-5
0.48932676518883417,5.342610408344762e-6,2.1788065016639357e-6,3.3404417272714544e-5
0.49014778325123154,5.346945732916424e-6,2.1797120789680956e-6,3.343530740811565e-5
0.4909688013136289,5.366242618342559e-6,2.179848441507672e-6,3.35385922325859e-5
0.4917898193760263,5.367486932416567e-6,2.180513124347841e-6,3.3564607564814715e-5
0.49261083743842365,5.36937056430108e-6,2.1806244691986445e-6,3.3655873800625845e-5
0.493431855500821,5.377178789356122e-6,2.1811837311581744e-6,3.375589747876443e-5
0.4942528735632184,5.379902637284818e-6,2.1817942440983417e-6,3.387665470762185e-5
0.49507389162561577,5.3823503972897275e-6,2.1839167092515014e-6,3.3876995609767297e-5
0.49589490968801314,5.385365276359321e-6,2.1855639929153658e-6,3.3904401279949996e-5
0.4967159277504105,5.395789962610642e-6,2.1856095043984643e-6,3.397310840347195e-5
0.4975369458128079,5.409138505967399e-6,2.1861373932448786e-6,3.3982949957870925e-5
0.49835796387520526,5.410620395579975e-6,2.186398370247249e-6,3.4013097936268756e-5
0.49917898193760263,5.412031736570938e-6,2.1893353626190537e-6,3.425172636202877e-5
0.5,5.413044218987768e-6,2.191513955158324e-6,3.4639963493931284e-5
0.5008210180623974,5.415152872591695e-6,2.1926988551418835e-6,3.4646319712932107e-5
0.5016420361247947,5.41720582471552e-6,2.193779609908583e-6,3.467391117194757e-5
0.5024630541871922,5.420563195899323e-6,2.1976031044296276e-6,3.471535378051389e-5
0.5032840722495895,5.423661577152086e-6,2.1979432644161727e-6,3.4761083984872735e-5
0.5041050903119869,5.4267351228105015e-6,2.2006052617223743e-6,3.479354478906941e-5
0.5049261083743842,5.427941482176919e-6,2.201474547022292e-6,3.4862471432611196e-5
0.5057471264367817,5.430226695041257e-6,2.202005971979946e-6,3.489355421858331e-5
0.506568144499179,5.431853083244742e-6,2.202084991177156e-6,3.511789660929256e-5
0.5073891625615764,5.432249558605521e-6,2.2042367586136556e-6,3.525324947807748e-5
0.5082101806239737,5.433476006654313e-6,2.2043250630413705e-6,3.5296628809322736e-5
0.5090311986863711,5.4365342922442e-6,2.205140509370654e-6,3.535345286792524e-5
0.5098522167487685,5.440959597819774e-6,2.2084533279810047e-6,3.5541279811756485e-5
0.5106732348111659,5.446125819669995e-6,2.212902072576039e-6,3.561085639011228e-5
0.5114942528735632,5.449785575765642e-6,2.2129964595570315e-6,3.5720732658392035e-5
0.5123152709359606,5.451671720887522e-6,2.213854847549962e-6,3.5979960302720585e-5
0.513136288998358,5.453906672546907e-6,2.2140660263840705e-6,3.606605497259758e-5
0.5139573070607554,5.454365686815253e-6,2.214667717835991e-6,3.626741834148135e-5
0.5147783251231527,5.457780636260136e-6,2.2150639349388695e-6,3.631648147051931e-5
0.5155993431855501,5.462446134125973e-6,2.215431885111087e-6,3.651217095530711e-5
0.5164203612479474,5.4721115675397605e-6,2.2176618466425196e-6,3.660414185869623e-5
0.5172413793103449,5.473605512926746e-6,2.2188907963389467e-6,3.675774784582198e-5
0.5180623973727422,5.477192809569742e-6,2.2201875199415424e-6,3.679276342107043e-5
0.5188834154351396,5.47795493171815e-6,2.2204574373252524e-6,3.716612525283435e-5
0.5197044334975369,5.489096147475386e-6,2.222978318371722e-6,3.731290112124993e-5
0.5205254515599343,5.492313987075968e-6,2.2230744872408824e-6,3.734503616533649e-5
0.5213464696223317,5.495961030190668e-6,2.2237607421514684e-6,3.768531479412217e-5
0.5221674876847291,5.496184242811239e-6,2.223893647688714e-6,3.771018009361776e-5
0.5229885057471264,5.49738665465763e-6,2.22552394353551e-6,3.7790327448289094e-5
0.5238095238095238,5.497766986566721e-6,2.2277609765993702e-6,3.7792433651586225e-5
0.5246305418719212,5.4994741759206025e-6,2.23000455163294e-6,3.798211718421867e-5
0.5254515599343186,5.499822505348194e-6,2.2308004417701555e-6,3.805850076027424e-5
0.5262725779967159,5.502415507611707e-6,2.2361138436096566e-6,3.851587987695987e-5
0.5270935960591133,5.5050116466378505e-6,2.2362719567979296e-6,3.855553146780493e-5
0.5279146141215106,5.50619757116024e-6,2.237915061625709e-6,3.8634627482088075e-5
0.5287356321839081,5.514734750974809e-6,2.2392935585707283e-6,3.881429170920185e-5
0.5295566502463054,5.515731836644438e-6,2.239554416020068e-6,3.9062685794746146e-5
0.5303776683087028,5.5182445351089626e-6,2.240363999792588e-6,3.9077661172352015e-5
0.5311986863711001,5.5189350488500085e-6,2.240816300571049e-6,3.9717218275815573e-5
0.5320197044334976,5.520977060447967e-6,2.243614570907659e-6,3.983452137074688e-5
0.5328407224958949,5.521296981712741e-6,2.2448991100815255e-6,4.017703316427748e-5
0.5336617405582923,5.524095021727403e-6,2.2453699152704783e-6,4.0196797181805884e-5
0.5344827586206896,5.530302800429398e-6,2.2459093040464833e-6,4.022582625352605e-5
0.535303776683087,5.537771481863992e-6,2.247936325695502e-6,4.03033439433233e-5
0.5361247947454844,5.542300416818048e-6,2.2482682130651664e-6,4.072195869428201e-5
0.5369458128078818,5.5451928370246055e-6,2.249087205724763e-6,4.072925993783686e-5
0.5377668308702791,5.550933869156889e-6,2.2497353507904947e-6,4.077774516217146e-5
0.5385878489326765,5.55331816784907e-6,2.253264514061834e-6,4.0851954297375984e-5
0.5394088669950738,5.55359790361765e-6,2.257438727480092e-6,4.0928624072013446e-5
0.5402298850574713,5.553719338756585e-6,2.2576895369049973e-6,4.100480376564563e-5
0.5410509031198686,5.555554234803482e-6,2.2585677179303462e-6,4.111182862186476e-5
0.541871921182266,5.557216922065932e-6,2.2594930074643666e-6,4.11661812656566e-5
0.5426929392446633,5.5632294557854775e-6,2.2597889975405647e-6,4.130182279585394e-5
0.5435139573070608,5.563880599159563e-6,2.2615649755072687e-6,4.139976646225373e-5
0.5443349753694581,5.565606134641722e-6,2.262745896661519e-6,4.1670527542935536e-5
0.5451559934318555,5.572755967418351e-6,2.2642281298354126e-6,4.194379295195867e-5
0.5459770114942529,5.583686565328223e-6,2.264365119011772e-6,4.201522683932241e-5
0.5467980295566502,5.583965937779376e-6,2.271195028584311e-6,4.216877571262508e-5
0.5476190476190477,5.58734201083862e-6,2.272432493113638e-6,4.220629493692617e-5
0.548440065681445,5.587578292718807e-6,2.2726670130940325e-6,4.252088248244291e-5
0.5492610837438424,5.600335231545744e-6,2.2727246653915955e-6,4.273886112859684e-5
0.5500821018062397,5.606348659404271e-6,2.2729147981768655e-6,4.350157207057749e-5
0.5509031198686372,5.615485020948391e-6,2.276083109430727e-6,4.355422146588283e-5
0.5517241379310345,5.616814558303831e-6,2.2762454394246478e-6,4.357938072140772e-5
0.5525451559934319,5.617102726647534e-6,2.276268355463284e-6,4.3776911240173056e-5
0.5533661740558292,5.636310187352675e-6,2.2771307172069726e-6,4.3791514974608795e-5
0.5541871921182266,5.637334008500044e-6,2.2804269260722806e-6,4.3793100679267385e-5
0.555008210180624,5.640314103031077e-6,2.281170390015897e-6,4.429709838827471e-5
0.5558292282430214,5.64061607158888e-6,2.281805997294574e-6,4.45145506771756e-5
0.5566502463054187,5.640997730348944e-6,2.2845868133657023e-6,4.4563731058586063e-5
0.5574712643678161,5.651725657838005e-6,2.2861008073820323e-6,4.4650098083341194e-5
0.5582922824302134,5.66441518231687e-6,2.2900900056439754e-6,4.4877049324438445e-5
0.5591133004926109,5.671414410312709e-6,2.2930510628263897e-6,4.49465103054674e-5
0.5599343185550082,5.67273194155614e-6,2.293998830342261e-6,4.503451417252552e-5
0.5607553366174056,5.690692496942172e-6,2.2967175307366974e-6,4.505382343194532e-5
0.5615763546798029,5.693470132669626e-6,2.2995552734118446e-6,4.51010543004809e-5
0.5623973727422004,5.695341920830972e-6,2.300299037485551e-6,4.516197914245271e-5
0.5632183908045977,5.695994532699568e-6,2.300993592855771e-6,4.5171529767101516e-5
0.5640394088669951,5.698261434523853e-6,2.303211776236783e-6,4.53781242015594e-5
0.5648604269293924,5.7030288002014724e-6,2.3039452956404215e-6,4.551127333273457e-5
0.5656814449917899,5.709295288014291e-6,2.3056674214544252e-6,4.5625688755426015e-5
0.5665024630541872,5.715920252721081e-6,2.3075444911782798e-6,4.581457062542256e-5
0.5673234811165846,5.720577963731405e-6,2.310917474254156e-6,4.5848124437088765e-5
0.5681444991789819,5.725140452698709e-6,2.310938756537643e-6,4.585434697140314e-5
0.5689655172413793,5.732930038827303e-6,2.3118578449097073e-6,4.587571679042036e-5
0.5697865353037767,5.7387691390459236e-6,2.31202583528067e-6,4.624188481410762e-5
0.5706075533661741,5.740231780758754e-6,2.312809031948441e-6,4.644200024873775e-5
0.5714285714285714,5.740976537313017e-6,2.3130475416062313e-6,4.649964858238273e-5
0.5722495894909688,5.74605170598241e-6,2.3144671066171507e-6,4.6672282552876356e-5
0.5730706075533661,5.746934518184709e-6,2.314643904422439e-6,4.690645284610056e-5
0.5738916256157636,5.752236424267974e-6,2.3184490109345173e-6,4.693156429395459e-5
0.5747126436781609,5.7564750615695466e-6,2.318663232297975e-6,4.693896351609493e-5
0.5755336617405583,5.759291598063539e-6,2.3189117048010298e-6,4.7022768797799e-5
0.5763546798029556,5.7593761660889745e-6,2.326055255675053e-6,4.735991772374784e-5
0.577175697865353,5.75993299860211e-6,2.3269096597914325e-6,4.754483511940052e-5
0.5779967159277504,5.7636485082774215e-6,2.327792594338605e-6,4.785038580755819e-5
0.5788177339901478,5.765035163637201e-6,2.327835910429682e-6,4.8040451252243845e-5
0.5796387520525451,5.767563796507014e-6,2.3283436229736803e-6,4.8206746286738386e-5
0.5804597701149425,5.7708735431487665e-6,2.329099867788705e-6,4.85492837050177e-5
0.5812807881773399,5.771222095865734e-6,2.329616862145349e-6,4.8549470034195694e-5
0.5821018062397373,5.7713241158969245e-6,2.3309338093465683e-6,4.868001920740744e-5
0.5829228243021346,5.7797320926856154e-6,2.3323498364354737e-6,4.877164973060682e-5
0.583743842364532,5.780949206767795e-6,2.3331619801007255e-6,4.8916388108128525e-5
0.5845648604269293,5.783627218492416e-6,2.334709093456726e-6,4.892367001800599e-5
0.5853858784893268,5.783854727855913e-6,2.334809501844297e-6,4.898972021371317e-5
0.5862068965517241,5.7841395684380175e-6,2.3371171557260187e-6,4.905338390459764e-5
0.5870279146141215,5.784157413837989e-6,2.3385758960933745e-6,4.925297891562572e-5
0.5878489326765188,5.790229823182922e-6,2.34060238841844e-6,4.942576867930359e-5
0.5886699507389163,5.794469388863543e-6,2.3433971345791836e-6,4.957010224050104e-5
0.5894909688013136,5.801515147086281e-6,2.343865801579361e-6,4.979476558407605e-5
0.590311986863711,5.802325105886889e-6,2.3471491187225776e-6,4.9932890484537144e-5
0.5911330049261084,5.813311727775452e-6,2.347942441898206e-6,5.011851370119973e-5
0.5919540229885057,5.814638511540435e-6,2.349587464520823e-6,5.014306101257304e-5
0.5927750410509032,5.82888710946327e-6,2.3504571365451446e-6,5.0151241944647336e-5
0.5935960591133005,5.838183883283889e-6,2.352190631683761e-6,5.037924351392391e-5
0.5944170771756979,5.839149368471235e-6,2.3531506637807577e-6,5.047839773219475e-5
0.5952380952380952,5.8516377899727815e-6,2.3535848575060766e-6,5.0578616748097216e-5
0.5960591133004927,5.8641996840509234e-6,2.354835354380154e-6,5.0707331455082674e-5
0.59688013136289,5.864201400635298e-6,2.355991231580288e-6,5.092271729024426e-5
0.5977011494252874,5.865724962252052e-6,2.3583675819904926e-6,5.1066062335334535e-5
0.5985221674876847,5.868249542704028e-6,2.3594092571557213e-6,5.113911682762236e-5
0.5993431855500821,5.871673208970387e-6,2.3600855567123663e-6,5.1328048395471794e-5
0.6001642036124795,5.877611993410685e-6,2.3601175776605957e-6,5.1355520441604186e-5
0.6009852216748769,5.8816453175884386e-6,2.363153878846785e-6,5.156441584836646e-5
0.6018062397372742,5.8899480523837055e-6,2.364347076352973e-6,5.1607070736542745e-5
0.6026272577996716,5.896114049712363e-6,2.3683610201534355e-6,5.164744389385898e-5
0.603448275862069,5.902427147469448e-6,2.370331401430594e-6,5.17018007051393e-5
0.6042692939244664,5.904100804675148e-6,2.3707061156382002e-6,5.215414392296442e-5
0.6050903119868637,5.9042873507410314e-6,2.370782302366365e-6,5.241354776532886e-5
0.6059113300492611,5.9195924118434455e-6,2.3711903935363633e-6,5.250533534064779e-5
0.6067323481116584,5.920349433508948e-6,2.3793998108464565e-6,5.278179660099222e-5
0.6075533661740559,5.921468504988482e-6,2.380509300390248e-6,5.286092429443689e-5
0.6083743842364532,5.922657954199701e-6,2.387478413040178e-6,5.294481292300649e-5
0.6091954022988506,5.922944737053615e-6,2.392181539871395e-6,5.310315246974934e-5
0.6100164203612479,5.9237285069856274e-6,2.39476014264197e-6,5.3126934682903963e-5
0.6108374384236454,5.932508845508551e-6,2.396446986472139e-6,5.34478889813888e-5
0.6116584564860427,5.941417604970399e-6,2.40242291211918e-6,5.350215986877451e-5
0.6124794745484401,5.945085185133004e-6,2.403249195030249e-6,5.3516551611493164e-5
0.6133004926108374,5.947784487478951e-6,2.403860942910263e-6,5.386520598280299e-5
0.6141215106732348,5.952445856827714e-6,2.4047006448054943e-6,5.4101552542481525e-5
0.6149425287356322,5.954492700191439e-6,2.412543383037038e-6,5.4905212211283116e-5
0.6157635467980296,5.955655546571596e-6,2.4131400388814437e-6,5.517581361816704e-5
0.6165845648604269,5.963403865409241e-6,2.4154226229631666e-6,5.539345874122076e-5
0.6174055829228243,5.966983933751844e-6,2.4163523276364904e-6,5.5675399602786385e-5
0.6182266009852216,5.970701846890766e-6,2.4178566925230244e-6,5.582543646753593e-5
0.6190476190476191,5.973424166067274e-6,2.419344628670113e-6,5.602329968692385e-5
0.6198686371100164,5.982102058310606e-6,2.420411735852067e-6,5.611957730066918e-5
0.6206896551724138,5.982608286316502e-6,2.4205049897687524e-6,5.622377920814697e-5
0.6215106732348111,5.984399873025505e-6,2.421426677274114e-6,5.681501333428598e-5
0.6223316912972086,5.984417975831396e-6,2.421651048680411e-6,5.692374422513811e-5
0.6231527093596059,5.9848299807141426e-6,2.4220908917371937e-6,5.69517009246016e-5
0.6239737274220033,5.988161068524743e-6,2.42297867321633e-6,5.705968102121181e-5
0.6247947454844006,5.991880812731651e-6,2.4259041669336815e-6,5.71031984498328e-5
0.625615763546798,5.995104911392867e-6,2.4262411974216954e-6,5.718787533502475e-5
0.6264367816091954,5.995312325193927e-6,2.4272592365015803e-6,5.726253634859344e-5
0.6272577996715928,5.996072038694412e-6,2.4295303746306694e-6,5.7354317782160585e-5
0.6280788177339901,6.003384586964957e-6,2.431661335846352e-6,5.7383352598395816e-5
0.6288998357963875,6.006338712040057e-6,2.4320358898420357e-6,5.7496972341064815e-5
0.6297208538587848,6.026827468075941e-6,2.4367445314563074e-6,5.769121103693993e-5
0.6305418719211823,6.030994534306738e-6,2.4374550462227554e-6,5.845763052852173e-5
0.6313628899835796,6.031809454398511e-6,2.4374852957745e-6,5.8602989218009494e-5
0.632183908045977,6.040436446078908e-6,2.437681292052711e-6,5.861240990093961e-5
0.6330049261083743,6.054788383435736e-6,2.4398481451945202e-6,5.9313693859330804e-5
0.6338259441707718,6.056365738231294e-6,2.439893878683023e-6,5.9733028679702383e-5
0.6346469622331691,6.059641916662092e-6,2.4434629632468173e-6,5.977767173673115e-5
0.6354679802955665,6.066871971671273e-6,2.4476077412375755e-6,5.996661355021287e-5
0.6362889983579638,6.067236420209892e-6,2.4503448956837013e-6,5.9966678206554306e-5
0.6371100164203612,6.068447710773384e-6,2.451597689838031e-6,6.0052927489476355e-5
0.6379310344827587,6.072348853966845e-6,2.4527527600210435e-6,6.010363266409737e-5
0.638752052545156,6.0735555416057354e-6,2.455827978822789e-6,6.0147892114646836e-5
0.6395730706075534,6.073769990595682e-6,2.4572031063516123e-6,6.062756226036987e-5
0.6403940886699507,6.075618703666747e-6,2.45763578957513e-6,6.063841983232564e-5
0.6412151067323482,6.077279495034377e-6,2.458624276444677e-6,6.069371731616435e-5
0.6420361247947455,6.08064550485896e-6,2.463358810403521e-6,6.0878697109620824e-5
0.6428571428571429,6.085091840976832e-6,2.4658370519315546e-6,6.0915768037555384e-5
0.6436781609195402,6.098393819936492e-6,2.4749740408574628e-6,6.13160347185684e-5
0.6444991789819376,6.09967013158832e-6,2.47616730689825e-6,6.156046256501091e-5
0.645320197044335,6.102173548234658e-6,2.4796086880351054e-6,6.164386088813363e-5
0.6461412151067324,6.102837993741167e-6,2.4801896412933516e-6,6.240976055558037e-5
0.6469622331691297,6.105789056664004e-6,2.4820354830936367e-6,6.252085009385763e-5
0.6477832512315271,6.112030688384652e-6,2.482260282405381e-6,6.253359555574238e-5
0.6486042692939245,6.114999218688326e-6,2.4848771571999258e-6,6.284733017196208e-5
0.6494252873563219,6.11701505058679e-6,2.485271139079246e-6,6.301361277600859e-5
0.6502463054187192,6.117792270428323e-6,2.487200545963373e-6,6.309652554895144e-5
0.6510673234811166,6.117963836826383e-6,2.4883792275003355e-6,6.315215682180955e-5
0.6518883415435139,6.121654109232933e-6,2.488756437140512e-6,6.31863078103063e-5
0.6527093596059114,6.123133271499878e-6,2.4891075843845542e-6,6.327541450739905e-5
0.6535303776683087,6.126552117694235e-6,2.4916741544442792e-6,6.38897761557594e-5
0.6543513957307061,6.129187393025815e-6,2.4922268143841384e-6,6.397650736096016e-5
0.6551724137931034,6.130182872098975e-6,2.4922382335750157e-6,6.432779449183401e-5
0.6559934318555009,6.13526928543978e-6,2.494417850377887e-6,6.442127910418634e-5
0.6568144499178982,6.136132446235417e-6,2.495190235404372e-6,6.480976914026868e-5
0.6576354679802956,6.136779967286848e-6,2.4966315317479467e-6,6.509937052549513e-5
0.6584564860426929,6.139344613099649e-6,2.4976441545662977e-6,6.536822526767627e-5
0.6592775041050903,6.1421786639619165e-6,2.4996702181066793e-6,6.53708195907257e-5
0.6600985221674877,6.145563532511729e-6,2.5038200182922578e-6,6.538878308666022e-5
0.6609195402298851,6.154809664979681e-6,2.5058521271174285e-6,6.545851466177967e-5
0.6617405582922824,6.15567485272359e-6,2.506659147728785e-6,6.572031150286459e-5
0.6625615763546798,6.162136659918203e-6,2.5136513947493093e-6,6.587839191426083e-5
0.6633825944170771,6.165176188570165e-6,2.5163348494544286e-6,6.614978298952984e-5
0.6642036124794746,6.166460259837554e-6,2.5182923217341875e-6,6.642384460352892e-5
0.6650246305418719,6.16784446503913e-6,2.520382216857755e-6,6.739648036983716e-5
0.6658456486042693,6.17362070538999e-6,2.5207396498618836e-6,6.761444323549146e-5
0.6666666666666666,6.173832529976021e-6,2.5223434897848553e-6,6.822485381366951e-5
0.6674876847290641,6.181431719224292e-6,2.5227148112052044e-6,6.85043661508353e-5
0.6683087027914614,6.181998114621462e-6,2.5233693869956194e-6,6.854113310748308e-5
0.6691297208538588,6.18402720714247e-6,2.523379179206428e-6,6.869182371507035e-5
0.6699507389162561,6.19259860877066e-6,2.5255984919674016e-6,6.87260920398602e-5
0.6707717569786535,6.1991138535914186e-6,2.529419841468573e-6,6.890541022328143e-5
0.6715927750410509,6.2092030262875105e-6,2.5300645544801738e-6,6.981213844680373e-5
0.6724137931034483,6.210495962275295e-6,2.530252272635042e-6,6.994630147923762e-5
0.6732348111658456,6.212166275875859e-6,2.5321789916643332e-6,6.997527056423822e-5
0.674055829228243,6.2129828075512444e-6,2.5351668671487725e-6,7.077388185627058e-5
0.6748768472906403,6.218665049078662e-6,2.535506902363236e-6,7.081131121930885e-5
0.6756978653530378,6.224996247225537e-6,2.538826292372437e-6,7.08678899839115e-5
0.6765188834154351,6.226349782616128e-6,2.539493471315067e-6,7.142240469287583e-5
0.6773399014778325,6.228981023534666e-6,2.5404069755080655e-6,7.165003810415996e-5
0.6781609195402298,6.246457486951512e-6,2.5413401468941215e-6,7.189063667821585e-5
0.6789819376026273,6.248705805427816e-6,2.54208630150577e-6,7.296585287938574e-5
0.6798029556650246,6.251793298070849e-6,2.5444211323171856e-6,7.301628415350875e-5
0.680623973727422,6.253398748346057e-6,2.546515296029304e-6,7.314869340212687e-5
0.6814449917898193,6.25428392245607e-6,2.547881399904212e-6,7.328930471404022e-5
0.6822660098522167,6.258817469844446e-6,2.548143599846669e-6,7.35080363430482e-5
0.6830870279146142,6.264298019476216e-6,2.549788016041506e-6,7.363774413665338e-5
0.6839080459770115,6.2684260097651645e-6,2.5518923675093993e-6,7.365463164002541e-5
0.6847290640394089,6.268543308323891e-6,2.554148328718597e-6,7.38141719299021e-5
0.6855500821018062,6.2796785193366514e-6,2.55721669570888e-6,7.429871379584051e-5
0.6863711001642037,6.280065813200212e-6,2.5593293976716912e-6,7.48124857014683e-5
0.687192118226601,6.288180375910838e-6,2.5600216731867375e-6,7.505118361136743e-5
0.6880131362889984,6.29066185465874e-6,2.565143063096321e-6,7.505137528832115e-5
0.6888341543513957,6.292021990431945e-6,2.5674269296933197e-6,7.553147880824875e-5
0.6896551724137931,6.297720334914433e-6,2.5698447855560162e-6,7.558127604009641e-5
0.6904761904761905,6.298403477981149e-6,2.5706703554091766e-6,7.565294420851499e-5
0.6912972085385879,6.303079045890236e-6,2.572103156444496e-6,7.581358749942628e-5
0.6921182266009852,6.303760506630486e-6,2.5759309713400892e-6,7.58269100009823e-5
0.6929392446633826,6.3045160488486755e-6,2.577768584486904e-6,7.609090634373766e-5
0.69376026272578,6.3103832558435115e-6,2.577956753207339e-6,7.637017218554752e-5
0.6945812807881774,6.315998327184016e-6,2.5846853042576078e-6,7.658415463070335e-5
0.6954022988505747,6.322681565638496e-6,2.5896631980919383e-6,7.684385544361428e-5
0.6962233169129721,6.3296187475479565e-6,2.5902343368294903e-6,7.68472685021114e-5
0.6970443349753694,6.329875745798844e-6,2.5902346071809127e-6,7.690409786761479e-5
0.6978653530377669,6.337934788072003e-6,2.5916859662365846e-6,7.720987697639103e-5
0.6986863711001642,6.33834588078425e-6,2.59212640429981e-6,7.730170705945646e-5
0.6995073891625616,6.342346377924452e-6,2.592868364196889e-6,7.782215633123873e-5
0.7003284072249589,6.3425570283624425e-6,2.596539604368162e-6,7.825272387970803e-5
0.7011494252873564,6.348674489743764e-6,2.5966544935061827e-6,7.832047906192145e-5
0.7019704433497537,6.349093211778147e-6,2.6018887011785635e-6,7.851498871560185e-5
0.7027914614121511,6.354727912039589e-6,2.6020116658188887e-6,7.852282666836365e-5
0.7036124794745484,6.356601862774216e-6,2.6056772265493547e-6,7.889331077069819e-5
0.7044334975369458,6.359518042534132e-6,2.607079443447612e-6,7.889718999664968e-5
0.7052545155993432,6.361986041135905e-6,2.610868217842243e-6,7.944628963238695e-5
0.7060755336617406,6.369377509946184e-6,2.6184976593291524e-6,7.945789842520956e-5
0.7068965517241379,6.374002376343117e-6,2.626609597851979e-6,7.94712152584405e-5
0.7077175697865353,6.376820661740916e-6,2.62676217115702e-6,7.985765965147837e-5
0.7085385878489326,6.3780968506482565e-6,2.6283213776159296e-6,7.999319758166661e-5
0.7093596059113301,6.379168385334674e-6,2.6287043503674563e-6,8.015819153207336e-5
0.7101806239737274,6.381601055489152e-6,2.6310398852813467e-6,8.034097851251492e-5
0.7110016420361248,6.385718061128449e-6,2.6325912748333605e-6,8.053096951452685e-5
0.7118226600985221,6.391252501778491e-6,2.634118894181191e-6,8.069121404493136e-5
0.7126436781609196,6.3920471445035804e-6,2.6353712456218306e-6,8.075581209289352e-5
0.7134646962233169,6.393947948605025e-6,2.638945811060094e-6,8.087786958701908e-5
0.7142857142857143,6.405983522445336e-6,2.6390012066675954e-6,8.094578287189114e-5
0.7151067323481116,6.4097356498547425e-6,2.641388780294431e-6,8.140238576919581e-5
0.715927750410509,6.411580784186803e-6,2.642888014242723e-6,8.164904635384889e-5
0.7167487684729064,6.411893870641472e-6,2.6432268915065572e-6,8.165168304230991e-5
0.7175697865353038,6.422016994776138e-6,2.6454821226715164e-6,8.188002978845325e-5
0.7183908045977011,6.428214319739389e-6,2.6459892773516365e-6,8.21486660846557e-5
0.7192118226600985,6.429173391197404e-6,2.646063624895655e-6,8.217334363812726e-5
0.7200328407224958,6.442119457871327e-6,2.651197668329671e-6,8.321696964629976e-5
0.7208538587848933,6.460289889870018e-6,2.6546603457910418e-6,8.33072625257337e-5
0.7216748768472906,6.461933715783263e-6,2.6577896075452706e-6,8.333830397680153e-5
0.722495894909688,6.462909279575254e-6,2.658831226883574e-6,8.380626441759094e-5
0.7233169129720853,6.4719869135640895e-6,2.6613886583464163e-6,8.388371973517232e-5
0.7241379310344828,6.475666576841553e-6,2.664351516057016e-6,8.39078861755549e-5
0.7249589490968801,6.478500480115127e-6,2.6653312264327713e-6,8.401849422126688e-5
0.7257799671592775,6.479883636709532e-6,2.6708283444508894e-6,8.408647841913555e-5
0.7266009852216748,6.483125974124643e-6,2.6757511573515238e-6,8.441978765107093e-5
0.7274220032840722,6.494578543629726e-6,2.6760849519456456e-6,8.483193721751891e-5
0.7282430213464697,6.4997515693975346e-6,2.6767619339198755e-6,8.502332847343875e-5
0.729064039408867,6.504681044572197e-6,2.68154719870013e-6,8.511126258883751e-5
0.7298850574712644,6.510217084057755e-6,2.6825299468268864e-6,8.524971324303168e-5
0.7307060755336617,6.520919980409314e-6,2.688058446242744e-6,8.596383706136443e-5
0.7315270935960592,6.521724354607658e-6,2.692437201405122e-6,8.693092411473453e-5
0.7323481116584565,6.527966545598857e-6,2.6969953921566515e-6,8.74938997284934e-5
0.7331691297208539,6.530902083085831e-6,2.699354332073539e-6,8.753164972410618e-5
0.7339901477832512,6.531810047258397e-6,2.7025363981772104e-6,8.7678469836515e-5
0.7348111658456487,6.535334486610712e-6,2.7027368261157974e-6,8.824275938429174e-5
0.735632183908046,6.540989577091072e-6,2.704067326397676e-6,8.851901897088313e-5
0.7364532019704434,6.545705229673687e-6,2.704836646402582e-6,8.858886106835171e-5
0.7372742200328407,6.547711669743518e-6,2.710159066471908e-6,8.899883500233289e-5
0.7380952380952381,6.551028100104359e-6,2.7106807916201645e-6,8.970484594685583e-5
0.7389162561576355,6.555204021270703e-6,2.713245123763497e-6,8.990594325266146e-5
0.7397372742200329,6.5602206876091095e-6,2.7161412463162847e-6,9.091353354466853e-5
0.7405582922824302,6.5604075598047684e-6,2.720279170671094e-6,9.108581420203447e-5
0.7413793103448276,6.574222838941204e-6,2.7286886499540907e-6,9.20177898549059e-5
0.7422003284072249,6.5799628027057394e-6,2.7347380038905685e-6,9.202113841563366e-5
0.7430213464696224,6.5800542175662595e-6,2.7368390988555015e-6,9.205107863976533e-5
0.7438423645320197,6.580803037458913e-6,2.7381610911905594e-6,9.219770247725558e-5
0.7446633825944171,6.582364550935364e-6,2.738353929983845e-6,9.351956153764152e-5
0.7454844006568144,6.586620476410807e-6,2.7391133793349063e-6,9.366940390502963e-5
0.7463054187192119,6.591011276451874e-6,2.7395162062524344e-6,9.373183482537059e-5
0.7471264367816092,6.6085250898456025e-6,2.7415146127435696e-6,9.388171110214964e-5
0.7479474548440066,6.6119665829808155e-6,2.7418676613756344e-6,9.425006501946967e-5
0.7487684729064039,6.617760548180896e-6,2.74420352494159e-6,9.425785854393015e-5
0.7495894909688013,6.621539239837219e-6,2.7461130446624405e-6,9.51739510751609e-5
0.7504105090311987,6.622953867486212e-6,2.7508866889418513e-6,9.59535873567012e-5
0.7512315270935961,6.63609365503778e-6,2.7516940396907053e-6,9.733829651664965e-5
0.7520525451559934,6.638063245653329e-6,2.756161731452345e-6,9.75558240385407e-5
0.7528735632183908,6.641699883338414e-6,2.758161193109488e-6,9.774083983944477e-5
0.7536945812807881,6.646118879199916e-6,2.765005389367318e-6,9.794592681330865e-5
0.7545155993431856,6.648278736615686e-6,2.765586459554888e-6,9.826874446015542e-5
0.7553366174055829,6.649953215958667e-6,2.768018735539235e-6,9.861148680937739e-5
0.7561576354679803,6.653744822184964e-6,2.7719721765825085e-6,9.90074456359883e-5
0.7569786535303776,6.6605092264830335e-6,2.774453594870212e-6,9.904760970895467e-5
0.7577996715927751,6.662106514404969e-6,2.7772134705539953e-6,9.909113105905315e-5
0.7586206896551724,6.6677144874792405e-6,2.7776854218164975e-6,9.925131626687567e-5
0.7594417077175698,6.680196620682595e-6,2.7794164628606344e-6,9.926387843767244e-5
0.7602627257799671,6.685161825354564e-6,2.784946205347785e-6,9.984045602983714e-5
0.7610837438423645,6.711446223772071e-6,2.7870638018061812e-6,0.0001000278592714955
0.7619047619047619,6.711957989278369e-6,2.7883756811761427e-6,0.00010074827554182385
0.7627257799671593,6.71458963787037e-6,2.7887588115365065e-6,0.00010087018173240865
0.7635467980295566,6.717251902140821e-6,2.7963972815931325e-6,0.00010100437347151962
0.764367816091954,6.721351669882545e-6,2.7964728337296777e-6,0.00010165262302708608
0.7651888341543513,6.721374343566643e-6,2.7970884145402863e-6,0.00010212225736691578
0.7660098522167488,6.7226916451368256e-6,2.7976766106188825e-6,0.00010225491196791278
0.7668308702791461,6.724086453681272e-6,2.80176611425211e-6,0.00010235804241431225
0.7676518883415435,6.724700769850317e-6,2.8047353101072322e-6,0.00010247592106457503
0.7684729064039408,6.726099536684655e-6,2.8061300949437673e-6,0.00010294952586297076
0.7692939244663383,6.73490555377099e-6,2.810625869644808e-6,0.00010317792174725069
0.7701149425287356,6.736702402114268e-6,2.8121436930814047e-6,0.0001038253738213986
0.770935960591133,6.741824915707144e-6,2.8142686709764278e-6,0.00010400912985532578
0.7717569786535303,6.74858100917333e-6,2.815935099029127e-6,0.00010521578917739277
0.7725779967159278,6.7530829292531426e-6,2.8177716327842377e-6,0.00010532175331031765
0.7733990147783252,6.758631459499496e-6,2.821897069314885e-6,0.00010564521835814807
0.7742200328407225,6.768255565980829e-6,2.8220058409610303e-6,0.0001056454467048311
0.7750410509031199,6.768381980696529e-6,2.824026247855093e-6,0.00010594470760469404
0.7758620689655172,6.785851910498633e-6,2.826915836257145e-6,0.00010613797788293484
0.7766830870279147,6.788934434704529e-6,2.8305616265518182e-6,0.00010616991241645206
0.777504105090312,6.797869538378879e-6,2.833184880655502e-6,0.00010700826346462191
0.7783251231527094,6.8013523247022785e-6,2.8354977635463767e-6,0.00010775668844660459
0.7791461412151067,6.807172508114459e-6,2.8369688980513333e-6,0.00010803373315686111
0.7799671592775042,6.811679263902181e-6,2.843092276354928e-6,0.00010918346360917381
0.7807881773399015,6.812813613090993e-6,2.8434507108094163e-6,0.00010961881889935969
0.7816091954022989,6.815902408563703e-6,2.844854458175008e-6,0.00011033703772457006
0.7824302134646962,6.821676854228325e-6,2.8449634664774624e-6,0.00011043495131177147
0.7832512315270936,6.823974159384158e-6,2.85134310201757e-6,0.00011071963068553576
0.784072249589491,6.826944039364122e-6,2.8520966198397844e-6,0.00011076383547313436
0.7848932676518884,6.828616006495633e-6,2.8587317973488538e-6,0.00011254293317399953
0.7857142857142857,6.829291362899848e-6,2.86931404728093e-6,0.0001128409880825181
0.7865353037766831,6.831792150397739e-6,2.8752254172247634e-6,0.0001129225169552737
0.7873563218390804,6.836510593956143e-6,2.8782803652206837e-6,0.00011292576353994307
0.7881773399014779,6.84334097271854e-6,2.882676478010189e-6,0.00011434135895040757
0.7889983579638752,6.84611990899825e-6,2.8842501846589673e-6,0.0001144302320021065
0.7898193760262726,6.848653774622522e-6,2.886162949638119e-6,0.00011524237460760864
0.7906403940886699,6.853739179752499e-6,2.887618783103961e-6,0.00011543239135738419
0.7914614121510674,6.8616553833142386e-6,2.8900464842424335e-6,0.00011560177916355194
0.7922824302134647,6.865206793121779e-6,2.895835616982614e-6,0.00011570510733009055
0.7931034482758621,6.866458150904096e-6,2.8961784801867773e-6,0.00011573501619620142
0.7939244663382594,6.8728362568614044e-6,2.8972262813682293e-6,0.00011589345697304696
0.7947454844006568,6.874351720412153e-6,2.897743457966172e-6,0.0001163397137658882
0.7955665024630542,6.877890076697187e-6,2.8990619745325684e-6,0.00011658994900366858
0.7963875205254516,6.880708298940603e-6,2.903477132486809e-6,0.00011695222083826476
0.7972085385878489,6.885142070627247e-6,2.9057298273889684e-6,0.00011729344737746804
0.7980295566502463,6.887812286787999e-6,2.906582125252248e-6,0.00011781715360283785
0.7988505747126436,6.888800163276419e-6,2.910108782440191e-6,0.00011785265455335806
0.7996715927750411,6.889380527880286e-6,2.913184109085381e-6,0.00011962629534639222
0.8004926108374384,6.891124062128859e-6,2.9137632508702165e-6,0.00012064587576791597
0.8013136288998358,6.899509934287599e-6,2.9164065989064012e-6,0.00012084209159151164
0.8021346469622331,6.900422619592876e-6,2.918019024429596e-6,0.00012186140875061076
0.8029556650246306,6.902766943816651e-6,2.921412698395632e-6,0.00012213056670962513
0.8037766830870279,6.9043041846861205e-6,2.92349485256639e-6,0.00012266337016379945
0.8045977011494253,6.90753367007789e-6,2.9241814863681873e-6,0.0001227232902153627
0.8054187192118226,6.913962048840604e-6,2.9248949240690314e-6,0.00012318583043630877
0.80623973727422,6.915150032184066e-6,2.9263829766920087e-6,0.0001233468962367687
0.8070607553366174,6.923480590307788e-6,2.928721578797241e-6,0.00012380341443733302
0.8078817733990148,6.924476622647521e-6,2.9341878040912593e-6,0.00012478966814119844
0.8087027914614121,6.925065468917484e-6,2.9425880635090266e-6,0.00012515642749224618
0.8095238095238095,6.9259780979385395e-6,2.9463727750507884e-6,0.00012622714445190142
0.8103448275862069,6.9349908665809056e-6,2.956975400440511e-6,0.00012630627316632782
0.8111658456486043,6.945043392685646e-6,2.9591452659695914e-6,0.00012658263490452018
0.8119868637110016,6.951381995279641e-6,2.970605679597515e-6,0.00012724131087259212
0.812807881773399,6.9560856603138785e-6,2.9749485188242945e-6,0.00012745755614630328
0.8136288998357963,6.973085857987682e-6,2.974973211095786e-6,0.00012829994349232283
0.8144499178981938,6.9735175794459465e-6,2.9802984523820986e-6,0.000128584329140926
0.8152709359605911,6.974943077009879e-6,2.9843172658362034e-6,0.00012903441571514936
0.8160919540229885,6.9796442626501426e-6,2.9849739705682655e-6,0.00012934696631346955
0.8169129720853858,6.991354866178821e-6,2.9882289857259102e-6,0.000130143093435918
0.8177339901477833,6.993702712210756e-6,2.9960589629625e-6,0.0001301637831125281
0.8185550082101807,6.996000114694747e-6,2.9986612377600974e-6,0.0001310270337567585
0.819376026272578,6.996743030395481e-6,3.0026078083207394e-6,0.0001311043729348661
0.8201970443349754,7.006866306207611e-6,3.005068496055696e-6,0.00013349513582414958
0.8210180623973727,7.016932300880196e-6,3.007859002012166e-6,0.00013361686398302895
0.8218390804597702,7.019443851466266e-6,3.0080159654767203e-6,0.00013392963051313392
0.8226600985221675,7.022514955159313e-6,3.014909776769218e-6,0.00013441351809575692
0.8234811165845649,7.025989932354825e-6,3.015976287864392e-6,0.00013525636331554968
0.8243021346469622,7.026496010557046e-6,3.016487712294083e-6,0.00013922475823678702
0.8251231527093597,7.031140805644934e-6,3.0190082293397046e-6,0.00014042334364274854
0.825944170771757,7.033678676689113e-6,3.01925974237247e-6,0.00014068361005704043
0.8267651888341544,7.0384648992838105e-6,3.0203146708898346e-6,0.00014106695629866482
0.8275862068965517,7.055521213224134e-6,3.0204265273203632e-6,0.0001415738942718607
0.8284072249589491,7.067202595134603e-6,3.0349273121493945e-6,0.000141789153311774
0.8292282430213465,7.069301992315478e-6,3.0364967741381536e-6,0.00014265111195668355
0.8300492610837439,7.073988390633202e-6,3.0380279763268846e-6,0.00014351348634173206
0.8308702791461412,7.074902202974246e-6,3.042507456708765e-6,0.00014367414989873857
0.8316912972085386,7.083507191749983e-6,3.0425282359798673e-6,0.00014379078991871042
0.8325123152709359,7.087897373458946e-6,3.0486276027506142e-6,0.0001441874026413041
0.8333333333333334,7.0973362114319436e-6,3.0514274955461423e-6,0.00014546729270496547
0.8341543513957307,7.1255929081658975e-6,3.054536115282007e-6,0.0001456288095690203
0.8349753694581281,7.135707138697552e-6,3.071508989423973e-6,0.00014594634237985175
0.8357963875205254,7.136651280756018e-6,3.0748628724279956e-6,0.00014656033693166178
0.8366174055829229,7.137652857515518e-6,3.0765920510110474e-6,0.000149866112418153
0.8374384236453202,7.149459137065394e-6,3.0774205787458496e-6,0.00015025922148814347
0.8382594417077176,7.153252791284669e-6,3.078713716037233e-6,0.00015076350391236476
0.8390804597701149,7.174620856254712e-6,3.0841442020221074e-6,0.00015110591878214627
0.8399014778325123,7.175600986600812e-6,3.087717849926536e-6,0.00015117662406321627
0.8407224958949097,7.177951820973613e-6,3.094473889275555e-6,0.00015167937474274128
0.8415435139573071,7.202061197430779e-6,3.095670948743721e-6,0.00015171459834790226
0.8423645320197044,7.218720134684582e-6,3.0964942601360803e-6,0.0001519931787485242
0.8431855500821018,7.225281452016845e-6,3.100760898007588e-6,0.00015309018531101744
0.8440065681444991,7.227225987731271e-6,3.1087869270868318e-6,0.00015474075429387893
0.8448275862068966,7.240554957883332e-6,3.1100524008321847e-6,0.00015590257697342715
0.8456486042692939,7.2559017540754635e-6,3.122263775698009e-6,0.00015691660448436472
0.8464696223316913,7.25777421104661e-6,3.123740718797172e-6,0.00016042717037032203
0.8472906403940886,7.261248555518278e-6,3.123877826659074e-6,0.00016126728836887206
0.8481116584564861,7.275130986797684e-6,3.1246426166467902e-6,0.00016201019630971667
0.8489326765188834,7.311194414549774e-6,3.1303635394019228e-6,0.0001621856650563199
0.8497536945812808,7.315778149334093e-6,3.1312081851300332e-6,0.00016443859425628514
0.8505747126436781,7.335189926937179e-6,3.1329779831435956e-6,0.0001648828502779119
0.8513957307060755,7.337856654210705e-6,3.1363171004330813e-6,0.00016605672167298427
0.8522167487684729,7.3492029432214695e-6,3.143853158844161e-6,0.0001669083933562185
0.8530377668308703,7.350088442462888e-6,3.1461785288944995e-6,0.00016722791096073473
0.8538587848932676,7.364325600205683e-6,3.1478374346329075e-6,0.00016954642339581433
0.854679802955665,7.368375688422169e-6,3.1479098266186663e-6,0.00017116922355355697
0.8555008210180624,7.370385741097779e-6,3.1488707850434073e-6,0.00017143487925228834
0.8563218390804598,7.3777218708589884e-6,3.1519425904243753e-6,0.00017202133897757657
0.8571428571428571,7.3794583990106106e-6,3.1525043742851493e-6,0.00017238569394062347
0.8579638752052545,7.398939219244432e-6,3.158066316431976e-6,0.00017319700717934364
0.8587848932676518,7.404609368738657e-6,3.162337092907657e-6,0.0001735362591133778
0.8596059113300493,7.419657956436517e-6,3.1638939825319162e-6,0.00017419610527225388
0.8604269293924466,7.435780418575505e-6,3.1678020929408808e-6,0.00017490257174960705
0.861247947454844,7.436537608273897e-6,3.1695562502697626e-6,0.0001765510175632334
0.8620689655172413,7.444872842138984e-6,3.1723531052525293e-6,0.00017708473670669347
0.8628899835796388,7.445491430482539e-6,3.178295647174258e-6,0.0001782649580504063
0.8637110016420362,7.457885553387226e-6,3.1801776896998393e-6,0.00017832802188140704
0.8645320197044335,7.458635082952085e-6,3.1819932362483837e-6,0.00017834538766486828
0.8653530377668309,7.4709835440516094e-6,3.1849791288216597e-6,0.00018040725289180203
0.8661740558292282,7.4746232444033e-6,3.1878628916300898e-6,0.00018222052486687173
0.8669950738916257,7.488530313697685e-6,3.188244787189495e-6,0.0001835713926296461
0.867816091954023,7.519008620853832e-6,3.1906799852525826e-6,0.00018404468440048416
0.8686371100164204,7.522823155091703e-6,3.199851464113224e-6,0.00018447719596596132
0.8694581280788177,7.5255007389899944e-6,3.200042413212813e-6,0.00018451971052103116
0.8702791461412152,7.530087122737066e-6,3.2088956685929204e-6,0.00018488729457981308
0.8711001642036125,7.530353484913159e-6,3.216670336161693e-6,0.00018807931201933535
0.8719211822660099,7.539679531806239e-6,3.222240806625891e-6,0.00019254261408060646
0.8727422003284072,7.544491864315965e-6,3.2291014495405237e-6,0.00019257310714069278
0.8735632183908046,7.5531906698862886e-6,3.2322090264376967e-6,0.0001952527726747715
0.874384236453202,7.5695774826546554e-6,3.237495899627442e-6,0.00019579762901270355
0.8752052545155994,7.577818194116281e-6,3.2486170950312606e-6,0.00019679832803689025
0.8760262725779967,7.579946175566716e-6,3.248878985338886e-6,0.00019702119914589506
0.8768472906403941,7.601465968431473e-6,3.2491877839322207e-6,0.0001973468735374219
0.8776683087027914,7.608424904445672e-6,3.2503459721566583e-6,0.00019969559477812766
0.8784893267651889,7.61563473696815e-6,3.2594718446982353e-6,0.0002026024979667071
0.8793103448275862,7.628886993422408e-6,3.2596218961634633e-6,0.00020584509315305696
0.8801313628899836,7.631275300780469e-6,3.2699445067990207e-6,0.00020985735356752327
0.8809523809523809,7.643250843870806e-6,3.2703991513402667e-6,0.00021226848655533877
0.8817733990147784,7.677743584606723e-6,3.277022438805016e-6,0.00021673496955031894
0.8825944170771757,7.692425663874593e-6,3.2772525336828234e-6,0.0002182875259277886
0.8834154351395731,7.70794759504841e-6,3.277586944693741e-6,0.00022042962341033606
0.8842364532019704,7.71616632303824e-6,3.281321240249085e-6,0.00022104674669428607
0.8850574712643678,7.721215260880458e-6,3.282333392805854e-6,0.0002215486648875692
0.8858784893267652,7.729441704985695e-6,3.292631955367768e-6,0.00022196673105298985
0.8866995073891626,7.745699438539342e-6,3.2955138404274122e-6,0.00022272306015428282
0.8875205254515599,7.753502525515458e-6,3.2985730861420746e-6,0.0002257791101237833
0.8883415435139573,7.759313317163275e-6,3.3056187111682597e-6,0.00022656775667635588
0.8891625615763546,7.762240834250638e-6,3.3069161908702617e-6,0.00022814610983819654
0.8899835796387521,7.778146033460504e-6,3.321131796580691e-6,0.0002288492874780744
0.8908045977011494,7.778208022436166e-6,3.3232575426700847e-6,0.0002330104989295144
0.8916256157635468,7.782327703277496e-6,3.3273309892596647e-6,0.00023341222265589896
0.8924466338259441,7.78723337675345e-6,3.3319977486481953e-6,0.00023426864627002975
0.8932676518883416,7.790873572093554e-6,3.3374191676174656e-6,0.00023808573312342264
0.8940886699507389,7.79200364503321e-6,3.3387745364992887e-6,0.0002389731040733738
0.8949096880131363,7.792234405775736e-6,3.35201649391726e-6,0.00023932542678415246
0.8957307060755336,7.812207431476707e-6,3.3548663609306552e-6,0.00024259766185071217
0.896551724137931,7.82042075617922e-6,3.3583377937052713e-6,0.00024271849366607588
0.8973727422003284,7.830194588430567e-6,3.3612097218130806e-6,0.0002451002627413412
0.8981937602627258,7.83841491241724e-6,3.369134877401738e-6,0.0002482446839850474
0.8990147783251231,7.845834251626113e-6,3.3696448071502314e-6,0.00024825933654367056
0.8998357963875205,7.846745796580342e-6,3.370942631945205e-6,0.00024973389532390565
0.9006568144499179,7.864040149530093e-6,3.371707695673012e-6,0.0002499374097419981
0.9014778325123153,7.875113618878988e-6,3.372382233979687e-6,0.0002513358806352345
0.9022988505747126,7.892010239116102e-6,3.3828178039860585e-6,0.00025309783871737564
0.90311986863711,7.892038887321316e-6,3.3881911655291034e-6,0.00025502237940097313
0.9039408866995073,7.933010142577169e-6,3.3887099319930927e-6,0.00025825469003476763
0.9047619047619048,7.945406367270069e-6,3.3942936977196656e-6,0.00026052650860327367
0.9055829228243021,7.945489961462423e-6,3.3951844519350627e-6,0.0002614449242421
0.9064039408866995,7.948345436321258e-6,3.4005480136963474e-6,0.00026226650110066377
0.9072249589490968,7.972752980001158e-6,3.4015595100004176e-6,0.000263201915052968
0.9080459770114943,8.037691095303343e-6,3.4049543765432934e-6,0.00026358807945757283
0.9088669950738916,8.040456818354836e-6,3.406222508469074e-6,0.00026663847176754216
0.909688013136289,8.050835090526284e-6,3.409015821967624e-6,0.000267592800914049
0.9105090311986864,8.051398425738675e-6,3.413382536096242e-6,0.00027123560286688726
0.9113300492610837,8.053186356953392e-6,3.414333019401254e-6,0.00027416757671330636
0.9121510673234812,8.059611695684131e-6,3.4144872474281926e-6,0.00027638095218557107
0.9129720853858785,8.061178589206021e-6,3.4169706717653414e-6,0.0002822097853593782
0.9137931034482759,8.069649630012e-6,3.4260273381692484e-6,0.00028746972789052763
0.9146141215106732,8.094268757626208e-6,3.4265540384455485e-6,0.00028916918801587385
0.9154351395730707,8.102870808535355e-6,3.4304674518548123e-6,0.00029496280139874626
0.916256157635468,8.126574221079538e-6,3.4319755584413867e-6,0.000296986532406178
0.9170771756978654,8.139442272199564e-6,3.4355411915527267e-6,0.0002979862784766649
0.9178981937602627,8.146216686761327e-6,3.44161226228064e-6,0.00030310054321734187
0.9187192118226601,8.173360669834357e-6,3.44321915732891e-6,0.00030359887987828707
0.9195402298850575,8.184249021337071e-6,3.4532358490772733e-6,0.0003049593522991604
0.9203612479474549,8.187773624796451e-6,3.4649556646182773e-6,0.00031083837584772634
0.9211822660098522,8.220469682967357e-6,3.4676029031331317e-6,0.00031108406959551223
0.9220032840722496,8.233266431579062e-6,3.4684729156886615e-6,0.0003135163474670748
0.922824302134647,8.234638315436038e-6,3.4708431050499024e-6,0.00032010253246597675
0.9236453201970444,8.24334233275903e-6,3.491823247450561e-6,0.00032316118697407146
0.9244663382594417,8.261596302114958e-6,3.4924758908942068e-6,0.00032397374394574965
0.9252873563218391,8.278941090928359e-6,3.4939902569298445e-6,0.00033547514847671655
0.9261083743842364,8.279565709487206e-6,3.500601260542005e-6,0.00033831985945029973
0.9269293924466339,8.29620317473187e-6,3.5069622201129627e-6,0.0003410048018341234
0.9277504105090312,8.30803019941664e-6,3.509899729480095e-6,0.00034716605898962773
0.9285714285714286,8.316016096078856e-6,3.5165989723409757e-6,0.00035022414401370835
0.9293924466338259,8.350553167200034e-6,3.521878223614936e-6,0.0003541203972681409
0.9302134646962233,8.36695990862123e-6,3.522008020378548e-6,0.00035835117535882693
0.9310344827586207,8.372621708372711e-6,3.5237122660856935e-6,0.00036358022734656666
0.9318555008210181,8.375870961060089e-6,3.5329305572119063e-6,0.00036473155714025
0.9326765188834154,8.37975202291394e-6,3.5356028303213753e-6,0.00036799009612103665
0.9334975369458128,8.400312820456199e-6,3.542351952959126e-6,0.00037085808454711156
0.9343185550082101,8.465923550096526e-6,3.57175036697384e-6,0.00037299505430747794
0.9351395730706076,8.496260368707995e-6,3.573476196430848e-6,0.0003794942171783332
0.9359605911330049,8.517339555560334e-6,3.5837872559753253e-6,0.00037952632170787224
0.9367816091954023,8.557728864908203e-6,3.6038168809800903e-6,0.00039141334919688827
0.9376026272577996,8.560546237049471e-6,3.609849703912644e-6,0.0003924976247324246
0.9384236453201971,8.594086843137363e-6,3.610308344972803e-6,0.00039297800090124283
0.9392446633825944,8.62917466932713e-6,3.611297969284022e-6,0.0003943051810001095
0.9400656814449918,8.633394837234167e-6,3.611937322680891e-6,0.0004022069922147289
0.9408866995073891,8.636332777611306e-6,3.6166817599216418e-6,0.0004059890765398695
0.9417077175697866,8.640367401948202e-6,3.617382479772535e-6,0.00040686816339860797
0.9425287356321839,8.651058789907903e-6,3.6253515041884635e-6,0.0004069481740433816
0.9433497536945813,8.655499178864711e-6,3.6370192298602554e-6,0.0004106987381129707
0.9441707717569786,8.66059969908601e-6,3.685958029299888e-6,0.00041160905099657926
0.944991789819376,8.688995513280532e-6,3.736722779739169e-6,0.00042446062252723374
0.9458128078817734,8.699362709859812e-6,3.765606864439048e-6,0.000426046805425165
0.9466338259441708,8.717598153814164e-6,3.7688076866959887e-6,0.0004287728463987728
0.9474548440065681,8.719554923944861e-6,3.7709689701169e-6,0.0004337962254381786
0.9482758620689655,8.77156373094148e-6,3.7710596410138026e-6,0.0004362230539740979
0.9490968801313628,8.784127203652555e-6,3.777631379709022e-6,0.000442330044408874
0.9499178981937603,8.798812118550546e-6,3.788721888878087e-6,0.0004479408185280801
0.9507389162561576,8.827343445541685e-6,3.800169166179075e-6,0.0004555935884202156
0.951559934318555,8.833383837279142e-6,3.802002237444195e-6,0.00046815197642495194
0.9523809523809523,8.835275354528362e-6,3.807972021493043e-6,0.00047101220754530157
0.9532019704433498,8.858440930718148e-6,3.8145077456063037e-6,0.0004802335648714605
0.9540229885057471,8.877762842274702e-6,3.815182782043001e-6,0.000489079571416459
0.9548440065681445,8.894907079224214e-6,3.815904430415056e-6,0.0004907142848976666
0.9556650246305419,8.896354914689312e-6,3.817109429093701e-6,0.000492020529729735
0.9564860426929392,8.900642855429103e-6,3.833912748100747e-6,0.0004942934234844035
0.9573070607553367,8.912327535849812e-6,3.837525770114232e-6,0.0004955401891579546
0.958128078817734,8.921607170981654e-6,3.84086318502587e-6,0.0004965448510834847
0.9589490968801314,8.954845356489348e-6,3.851692192683331e-6,0.0005172254841600492
0.9597701149425287,8.968040913553156e-6,3.8518128832989e-6,0.0005458504310580271
0.9605911330049262,9.071613424390354e-6,3.922253647853506e-6,0.0005476659762410867
0.9614121510673235,9.072620007091883e-6,3.938416846595322e-6,0.0005505911055284313
0.9622331691297209,9.072728548210783e-6,3.992656594655949e-6,0.0005546438030140471
0.9630541871921182,9.106265157112803e-6,4.003318685843666e-6,0.0005584187910160066
0.9638752052545156,9.165708136295502e-6,4.023921740799677e-6,0.0005639949030590474
0.964696223316913,9.179410543488587e-6,4.070283834102919e-6,0.000567486030446637
0.9655172413793104,9.224260675897275e-6,4.0731341594531e-6,0.0005793313142780235
0.9663382594417077,9.273591241034978e-6,4.079237434395594e-6,0.0005874240083508285
0.9671592775041051,9.279310388922752e-6,4.0847971896256805e-6,0.0006163467074855753
0.9679802955665024,9.438599193269925e-6,4.084860136019573e-6,0.0006225725481627978
0.9688013136288999,9.450799092295132e-6,4.1054058411723196e-6,0.0006360651913896659
0.9696223316912972,9.473682549744011e-6,4.1304963419605335e-6,0.0006380520265723095
0.9704433497536946,9.485903438246161e-6,4.160548015188272e-6,0.0006473638724420916
0.9712643678160919,9.514468698218953e-6,4.230648973771126e-6,0.0006504344396811993
0.9720853858784894,9.558998063597365e-6,4.254950110311347e-6,0.0006613672467383165
0.9729064039408867,9.605486672210127e-6,4.318507229194628e-6,0.000689442935597064
0.9737274220032841,9.621425138789424e-6,4.342494671737622e-6,0.0007136821564914363
0.9745484400656814,9.71763177532692e-6,4.358720405355383e-6,0.0007301262923155085
0.9753694581280788,9.778705751386633e-6,4.36291396244951e-6,0.0007543667732873344
0.9761904761904762,9.815834036231885e-6,4.41343576387403e-6,0.0007697308384191649
0.9770114942528736,9.952372819008742e-6,4.43646096967871e-6,0.0007822413991450918
0.9778325123152709,9.990007195938631e-6,4.44924797791823e-6,0.0008349413224852798
0.9786535303776683,1.0042377255772831e-5,4.47924556787924e-6,0.0008580179653054
0.9794745484400657,1.006296427094644e-5,4.530016351643551e-6,0.0008620551933801026
0.9802955665024631,1.0071139233411495e-5,4.605931418307527e-6,0.0008749058536886074
0.9811165845648604,1.012987421917028e-5,4.613783438040417e-6,0.0008749494001738893
0.9819376026272578,1.0135128329527662e-5,4.746826664409855e-6,0.0009232196839487714
0.9827586206896551,1.0174687225764522e-5,4.787923089127626e-6,0.001002639908970253
0.9835796387520526,1.0205892897018628e-5,4.831489277442048e-6,0.0010053762902647654
0.9844006568144499,1.0208539100433053e-5,4.867623876783673e-6,0.0010517552094018528
0.9852216748768473,1.0295611334597832e-5,4.911410620861741e-6,0.001097004273933226
0.9860426929392446,1.0509438884243498e-5,5.0205884861178475e-6,0.0011208614988695148
0.986863711001642,1.0667888997952108e-5,5.16447848421171e-6,0.001601042356319164
0.9876847290640394,1.0863808516520326e-5,5.224255768125282e-6,0.0017517609504724334
0.9885057471264368,1.1316318024356246e-5,5.398606896582227e-6,0.002107452849955179
0.9893267651888341,1.1953659970062402e-5,5.674046951831376e-6,0.005714511924349328
0.9901477832512315,0.00877882972469538,0.008783414763982396,0.00859836446122428
0.9909688013136289,0.03745121629357001,0.0374533236224871,0.04535794454764131
0.9917898193760263,0.04371135466507696,0.04371104102056312,0.045959370738971786
0.9926108374384236,0.04532389360805412,0.04532329833827901,0.04861457429251933
0.993431855500821,0.048415040518553235,0.048404654097321254,0.05034653293819688
0.9942528735632183,0.07150689592378942,0.07150935624788898,0.07150841206090311
0.9950738916256158,0.10510339246926667,0.1051056600370004,0.1051201198685285
0.9958949096880131,0.2074443809021078,0.20744851866658973,0.20741844865305795
0.9967159277504105,0.225360721538387,0.22535901781081905,0.2253557587170768
0.9975369458128078,0.4601396208641472,0.7162836614196817,0.4601279638702037
0.9983579638752053,10.0,10.0,10.0
0.9991789819376026,10.0,10.0,10.0
1.0,10.0,10.0,10.0


==> data/eigen_graph_biological_32/eigenvalues_logarithmic_relative_error.csv <==
matrix\type,Float32,LinearTakum32,Posit32
bio/bio-CE-GT,2.65690781892164620769095757859924245e-06,1.26998268716311591345906165148144737e-06,8.28317452111221027505504937872448700e-06
bio/bio-CE-HT,-Inf,-Inf,-Inf
bio/bio-CE-LC,2.43592433193756922656968876400468924e-02,2.43539877581683011561773216485541879e-02,2.44597338103956123214586589882211673e-02
bio/bio-DM-HT,4.40716186954246596220395192186366900e-03,4.40947000616441344491886339862621083e-03,4.31662290338862933738138830372578142e-03
bio/bio-DM-LC,2.28103887877469077994877580401856701e-02,2.28100776141155035963412324665216039e-02,2.28275719593552407988673899532524459e-02
bio/bio-HS-HT,5.17742520947264513901312482896598877e-06,1.34616058293264418820823416933038331e-06,9.13345604977213676779998949529790999e-05
bio/bio-HS-LC,5.49891165668936596580427791944721671e-02,5.49903575275928212301554902336891495e-02,5.49984035825541055962353764834175524e-02
bio/bio-SC-CC,4.40820754879065357221674249743398354e-06,1.49560211165067371033328528199462288e-06,8.18131706406875667279337880644752195e-05
bio/bio-SC-GT,2.47151165555323047021669907071919957e-06,1.71081223976326411040042877035533045e-06,5.48856833599248575216796271592530855e-06
bio/bio-SC-LC,2.15029288879048123461661513524337976e-06,1.45543134049252816028819396474580515e-06,3.33890819339357875286957789736675606e-05
bio/bio-SC-TS,1.17612925929165794199406192419390048e-01,1.17612114240473664232196650504977270e-01,1.17610114714952997575965804176019905e-01
bio/bio-WormNet-v3-benchmark,2.61644806931437780068401967518906192e-01,4.02511753733447995780817969167783604e-01,2.61639202554501993942708395111778715e-01
bio/bio-celegans,1.99862965732785256350131618809812456e-06,1.64381487049338546318950204196350740e-06,1.51140943228628691054165377404253170e-05
bio/bio-celegans-dir,5.13883016059464866790046833949979730e-06,1.32364557951509944032984642742795638e-06,8.75804633491115957356101329493052611e-05
bio/bio-diseasome,4.13472277369326727231269463022660579e-06,1.31544930206016063591699049685434591e-06,1.14239594490530097166966772143649877e-05
bio/bio-dmela,4.32915978541316553982557552980455044e-06,1.78210133647556273604995799545012663e-06,5.33727683557638040526730570491722788e-04
bio/bio-grid-fission-yeast,1.82927559575070706191667750190448932e-06,2.31951150849325434313180590635939891e-06,5.35101916948694103077113061753185999e-05
bio/bio-grid-fruitfly,3.64429345609949678873349086047590886e-02,3.64442009234097359350520321943477019e-02,3.64437574259721740995285608427346829e-02
bio/bio-grid-human,4.78496188383800118540767302570322492e-06,1.86669218324387900033670951901431249e-06,2.32518024377471503420845285427235636e-02
bio/bio-grid-mouse,-Inf,-Inf,-Inf
bio/bio-grid-plant,-Inf,-Inf,-Inf
bio/bio-grid-worm,1.89265663291374657671550164976299478e-02,1.89275959788528948139168231891879926e-02,1.32322512101024087014563754522580880e-05
bio/bio-yeast,4.37602490627131649974168816311643369e-06,2.87154170484681146046920955162840400e-06,7.27663277402705896378724519538618695e-05
bio/bio-yeast-protein-inter,2.19669187067917181346631427278287188e-02,2.19667554707282040264025575018084198e-02,2.53080991144211042755587258057620764e-02
bn/bn-cat-mixed-species_brain_1,5.09188424317098520613118814052956012e-06,1.30594477909323577843280535893391489e-06,3.79058244621922421933107086225451733e-05
bn/bn-fly-drosophila_medulla_1,1.09760868348099274623873937773377948e-01,1.09763052227810170467210339204490697e-01,1.09744720475304636071889385251529935e-01
bn/bn-macaque-rhesus_brain_1,1.87723751467165233795405223125038590e-06,2.43236568977372231358424035352042894e-06,1.03609014660565644564779901139449116e-05
bn/bn-macaque-rhesus_brain_2,7.21700464134996962542714614890089763e-07,4.74007906894352948455304919023878121e-07,1.20528091678097808668671347464733118e-05
bn/bn-macaque-rhesus_cerebral-cortex_1,3.50703383558090314225488550369241967e-06,1.24371216725769687987501609991528342e-06,8.28118993235226852730051754627150045e-05
bn/bn-macaque-rhesus_interareal-cortical-network_2,6.61412548702886656541822196882672763e-07,5.40164320116975079510115204894558229e-08,7.77114199537692940990016993192596838e-06
bn/bn-mouse-kasthuri_graph_v4,3.10986902696939576946009764769326110e-06,9.57820020588297756523746418859160979e-07,3.56901333246468081944895647711109484e-05
bn/bn-mouse_brain_1,3.79075957455170985486704338310792201e-06,2.01455067352728137099909656049526377e-06,1.48427377032401621976129349101140832e-04
bn/bn-mouse_retina_1,6.16163725467337638392330153632173517e-06,3.35560237628335973596580040466170404e-06,5.70382977156602212203450068440382659e-04
bn/bn-mouse_visual-cortex_1,1.66818103867539707118069321007779250e-06,1.32164302083350172580350827386102111e-07,2.03436861875650002869866942598711024e-06
bn/bn-mouse_visual-cortex_2,1.17367707160855122524970159126956984e-06,6.34083618202773927757241338689792967e-07,1.01538033203067640360508289877592744e-06
eco/eco-everglades,2.66938210972758466222846533796509850e-06,1.35242368187482895676305121212069168e-06,4.54110368428945015165960818836500003e-05
eco/eco-florida,3.80845184019897190771415838810560869e-06,1.26325583002416119978240001938103207e-06,3.11883504331771574068943171349695347e-05
eco/eco-foodweb-baydry,3.64240591072144110967225132343991486e-06,8.91662747002149592180481906846329073e-07,2.65123346834057334409882168616724467e-05
eco/eco-foodweb-baywet,1.76789900511368604005942413245653768e-06,8.47761478684702560024688797342163512e-07,2.83894042800453786832921641170122580e-05
eco/eco-mangwet,2.69387389977652035498001806641421332e-06,1.31848216440997658505147369884234759e-06,7.79182673260539581528333180124337456e-05
eco/eco-stmarks,3.07109717324271523362394126895791711e-06,9.17192762079622138822879215225170959e-07,4.72007794381569484593236095321655960e-05
protein/DD_g1,3.73569021528839859533307725332702074e-06,2.21237530265186489367913167330320470e-06,5.82420026558263482984417111546816740e-06
protein/DD_g10,3.03388635527598573234164418167860259e-06,1.40905235206541058309335479449451296e-06,5.54206662591812247446406128211533798e-06
protein/DD_g100,4.77011208667624604725028155311409486e-06,1.39669007151255212570391908434155215e-06,1.26310062988700712890217822990286937e-04
protein/DD_g1000,2.70952228574991692274161377854643492e-06,1.16763268242153694287959244702201006e-06,2.44981071903914994312761575710787410e-06
protein/DD_g1001,3.35311244561778251213338978363415092e-06,9.80993478883731266043587903217106625e-07,6.82735545040085547546364115227944858e-05
protein/DD_g1002,3.22828745735733965187061416205926565e-06,1.04900134256079770920715810055792033e-06,1.63885813684378849639918619424368106e-05
protein/DD_g1003,3.17851117434751478769729334936935506e-06,7.85034609831205502057575338723020597e-07,1.28909642582112726924074112839165262e-06
protein/DD_g1004,3.72270058299338376388344978665812273e-06,1.37818303040052184462747682036073688e-06,2.39975145485442965790868400405922733e-05
protein/DD_g1005,2.71837498286216218217661131949202052e-06,2.03777859195357543233282812972591999e-06,4.82256311973665244153485399326350996e-06
protein/DD_g1006,3.80353762303466636485752438228215033e-06,1.71862322122421183728877135267624966e-06,1.13856084403607763384626000443633064e-05
protein/DD_g1007,4.22698936830289323611632815004440787e-06,2.53596527026137212397235716023877184e-06,2.46691588352860039822558492162363492e-05
protein/DD_g1008,2.33865613373502470785300243677242046e-06,1.38935559552183145394664463536225913e-06,1.50356613486920697060112280428879897e-04
protein/DD_g1009,2.42131984888772248595817481744979930e-06,8.10461767725897905907142883087612972e-07,2.55830686799270260878515312529579479e-06
protein/DD_g101,2.46815563052022238065781879935168689e-06,1.24501709161401989938582343883516314e-06,2.62437333769308287021230107421895268e-05
protein/DD_g1010,3.82929352817801685527768143608341996e-06,1.34221405982670226286895079457573856e-06,2.21992092653931811866937877179345379e-06
protein/DD_g1011,4.40055557242941389248832112480127634e-06,1.06480358765951044649245616975488676e-06,3.47123450884395799937573006086532859e-05
protein/DD_g1012,4.51132389141855153662700663751781826e-06,1.14164060683555869743799275243528273e-06,1.42941665940892761001937960974296280e-05
protein/DD_g1013,3.51965566804895782007669737430671197e-06,8.80403706779059998279554903597640449e-07,2.70582780728799138172888921904057226e-06
protein/DD_g1014,5.35896305768009205023898503107114567e-06,8.44695571427405153134014958226098854e-07,1.73709469302731131877584824375298527e-06
protein/DD_g1015,6.47809378921833475565021314473008783e-06,1.77350302684890778335903055155352009e-06,3.52838455306318786591024973860053227e-06
protein/DD_g1016,2.58859487253246180894853473773089805e-06,1.63883459966760721820724775840196693e-06,6.36798702080135865213608635829588567e-06
protein/DD_g1017,3.09532802992058912610271716216802358e-06,9.92858446899772649108190535189627310e-07,9.58844414057313334678814966285017093e-05
protein/DD_g1018,2.36701814183522004464916034345315329e-06,7.58195733072297950788294708252690820e-07,3.85684652654330171936405394753324782e-04
protein/DD_g1019,3.10845689911308952157208055789138117e-06,1.49099449015031040190903336543048287e-06,1.27307087174361371069236431451181782e-05
protein/DD_g102,2.50910884792985552334645504806192173e-06,2.19192911901165207912470908730902163e-06,1.14609490051582760219377046375908690e-05
protein/DD_g1020,3.06407931024226665934019863101045162e-06,6.89064561732188948828564391713232113e-07,6.99523819833568522009756335366393146e-06
protein/DD_g1021,2.71089716830475462314404009933675598e-06,1.64009924610288558295287346195513050e-06,3.27742881731519793001932029824558052e-05
protein/DD_g1022,1.94251259931664617499887122133285568e-06,7.98030540053741347787109910190838351e-07,2.09057767621707219195273361786647468e-05
protein/DD_g1023,4.18640029815563333462956511805987365e-06,9.76744993171583981713229326341695268e-07,2.51345154977439153295603249666930137e-05
protein/DD_g1024,3.95895760000031509518783062904243785e-06,1.65007349303361094026820153622401581e-06,5.70270984841739955632564864236783662e-06
protein/DD_g1025,4.35953860799409848988382634270802189e-06,7.84166184293727905676832852567553853e-07,3.06233490825331612448820185031881124e-06
protein/DD_g1026,3.94706501406552966907561293577886257e-06,8.84742245770595145426140716621209953e-07,4.82800565718355685270727118989979789e-05
protein/DD_g1027,2.89384437182066032091666095806382499e-06,1.06031789797061646570240046612750783e-06,4.46504299182580973575547786453105668e-05
protein/DD_g1028,4.13910777434441102329483971193871774e-06,1.18480718135980038510473898344907705e-06,9.00201919023081765062517673707625847e-06
protein/DD_g1029,2.47551500644899408557310556682499681e-06,4.41145096195917765735861211742977482e-07,2.29829538775567419861872311193258214e-06
protein/DD_g103,2.06556964486443030050395125255078818e-06,1.14491712459513288168776534994147381e-06,3.88752139308185394527014840974554954e-05
protein/DD_g1030,5.35366192999010764981564027326251776e-06,1.62725521689905449603288811645923535e-06,2.26900629906565924367478429009158521e-05
protein/DD_g1031,2.23048577227754801326723504203382205e-06,1.13692799246751963294955838010593568e-06,1.41846018554214024898616665122021498e-05
protein/DD_g1032,3.22437398899087098116475302998289672e-06,1.81688880623462805925118345941809171e-06,8.07728806352766295233673080832996000e-06
protein/DD_g1033,2.91634228566456168565800777018809993e-06,1.01954016905903304713066489873431650e-06,9.47003650609708263810596963052193307e-05
protein/DD_g1034,2.99096473615765788477984769653602969e-06,1.35203441197920262152136822565972193e-06,3.35579798041264534169415939539458505e-05
protein/DD_g1035,2.97124024421503809134551706421440019e-06,1.81413060993767571396095182917980842e-06,8.82542226253653027416913369673211802e-06
protein/DD_g1036,1.63518871926519686444849665242592979e-06,1.45473409717083118986179380767037921e-06,6.50613873133466634162161467914247594e-05
protein/DD_g1037,2.71334767925416815433745947463740537e-06,1.49470821076009331228359098801837261e-06,8.33589484277743962869692265732539479e-06
protein/DD_g1038,2.73616247309860210847900849791493668e-06,1.06391471517391520121932336340110934e-06,3.43346999824027766801270714504265490e-04
protein/DD_g1039,1.83502656873594198894431097279475508e-06,7.91062306089708559984917328568914502e-07,4.78772815683231483645952931449821039e-06
protein/DD_g104,5.49337270012216153426760123904800675e-06,1.06552925350996731570270533389957889e-06,9.01911435417817533810617411262372204e-05
protein/DD_g1040,3.10583452051419160415532496587321549e-06,1.23384857446502850965931290078621995e-06,1.13116079187330937102646199942685866e-05
protein/DD_g1041,2.75595869649481802758898386954749416e-06,8.51292341937593992275267910113869147e-07,3.32298947219918259793305012227303261e-06
protein/DD_g1042,3.21349250691234752955948026817866590e-06,9.27942071522318234790336737549414081e-07,4.09443999516721706311452019135204362e-06
protein/DD_g1043,3.72505036731456992754277866759624741e-06,1.59242143199115360227729779009962558e-06,2.34008261389204907150257237477536915e-05
protein/DD_g1044,3.09821154671114669857734195857143508e-06,1.28460848360345253844246797722242976e-06,5.63791635062686785293087933545786659e-06
protein/DD_g1045,3.15547773148791184737978050716117540e-06,1.69497885700712945892829975474431104e-06,5.64170073747299902875669703576037201e-06
protein/DD_g1046,4.23980295369552318260445851419647176e-06,1.32334531171523952010818748595307000e-06,6.26319780624985116047153634900595707e-06
protein/DD_g1047,2.69177479020310379687687817833792158e-06,1.73642354388009152165123937692399915e-06,5.76153691152768079928009356412951554e-06
protein/DD_g1048,2.08712033273502043362121679043196928e-06,7.17157256149104009302006070621279081e-07,2.31339253475364510356155664921690747e-06
protein/DD_g1049,4.64041708836089439980619668381682956e-06,1.12499619252283902594059651581900500e-06,5.13594912338887049341329988120024898e-05
protein/DD_g105,4.27031123064083826065511200420743033e-06,1.07946831607090112361037725229138443e-06,4.82789582427018887399227504993089464e-05
protein/DD_g1050,3.48184753505249601559637207860779560e-06,1.67404321143109909706657326415402500e-06,3.76179560115259048502624811363128357e-04
protein/DD_g1051,3.55662047846136693571340610894616984e-06,6.45336728379967993975394296644422935e-07,6.35218120002909784723539206526445309e-05
protein/DD_g1052,2.62226358257270265788238204180731164e-06,7.55617523478102785518288733505650440e-07,3.83428463541338467987592608018857427e-05
protein/DD_g1053,4.32457095618988296961621972739372395e-06,1.33629234305337062746338645502554415e-06,3.26523001043457505838378640591465455e-05
protein/DD_g1054,3.22942870366631019167668633481341932e-06,1.12570663782388594967462149089091857e-06,7.69786254614551094641760035270216127e-06
protein/DD_g1055,2.41116350943444165671761323855572291e-06,1.48993210819413291091341803779051297e-06,3.40613689633470652711811888537870446e-05
protein/DD_g1056,3.07441496110633691452425648785284337e-06,1.09138640997461048042856577163668859e-06,1.70974387734500188594285387137660780e-06
protein/DD_g1057,4.29908609021314098737460348711181979e-06,1.05830755068743942295253887013336885e-06,1.40402483537106633544620356988269210e-04
protein/DD_g1058,3.00048347371236444736993211709999427e-06,1.50408683955723360366519241206785595e-06,4.55929751593523393154510329401888581e-06
protein/DD_g1059,5.28672684944353169535666967769851869e-06,1.27511224474266971036298739995596282e-06,1.07917111817830422059506003354851144e-04
protein/DD_g106,3.18185778746598955392719104020229912e-06,1.27422957411649492570471534339149638e-06,2.91752629523867982430239295929269880e-05
protein/DD_g1060,4.07722031810874273704605073945070400e-06,1.65732336700876667825755660344302684e-06,3.63117934994928593870935975292582329e-05
protein/DD_g1061,5.36776193947056577677738028413286006e-06,2.56995588978573397468102401877768299e-06,4.01141529822301164630288876872789040e-04
protein/DD_g1062,2.70647889136799255419398373206270811e-06,1.28056024703596249924167601074046560e-06,2.62268922829535187015524013126452281e-05
protein/DD_g1063,2.75228948830930669444530734463305233e-06,6.15806114166722822308483186235467261e-07,5.97220224487078660403845519230000047e-06
protein/DD_g1064,3.14009143008343141077991899193462718e-06,1.33551893315082092321065041146815255e-06,6.42407314536290260231734622076318156e-06
protein/DD_g1065,3.26073996854246282097201408868692925e-06,7.38119045371870489902982845030244382e-07,3.71787372570502297252354838383030070e-06
protein/DD_g1066,5.99849057339431863115997337486940218e-06,1.06547902863056450421811892494159998e-06,1.64131350848432947368536795043141331e-04
protein/DD_g1067,4.58277055314410873592958406762858989e-06,1.29931006364052060866393275889541804e-06,9.60164810496910579629063510793389696e-06
protein/DD_g1068,2.20522027766644395276362096308128357e-06,1.20096210362187417782527049958582476e-06,1.09079586434899470567136999135494322e-05
protein/DD_g1069,1.66997078679377249115849978098356654e-06,6.81487215835238277968263889686149460e-07,4.89431611762209133959287664333979379e-06
protein/DD_g107,3.63549215588820429282149538631859823e-06,1.65057030514046072307210996601835864e-06,4.36343090264739236519630448727500457e-06
protein/DD_g1070,2.72315175084921393994412215885005828e-06,1.06523501548116926632754357280243979e-06,1.76839104853842033565446482351995366e-05
protein/DD_g1071,2.96719848253860511654726136587425202e-06,1.01528099809687116744833266129172861e-06,4.64812401799625609753480893371299008e-06
protein/DD_g1072,2.52461118695366086468020303127067190e-06,1.07047805476016867682459621925014101e-06,9.57176699881614164439060249991817132e-06
protein/DD_g1073,1.45588253671343854981079236430773948e-06,1.21113513507471442616362339246399271e-06,8.01320164746812403429144799591221199e-06
protein/DD_g1074,2.76382373470568814431399050995717122e-06,1.33062311245263295296395695345455953e-06,1.04725640782500824041850080510405525e-05
protein/DD_g1075,2.98334197071867920464631371050156529e-06,1.34662227182602920632905549905149522e-06,3.94243921511348226774852941632026449e-05
protein/DD_g1076,3.05913881310582605019960492924454835e-06,2.09832145006501756016602494308032429e-06,3.82523621523988617685171621521564883e-04
protein/DD_g1077,2.65307661492116962998758572276718899e-06,8.57279734576368779174503180417043948e-07,2.77582529357155994122783231074036119e-06
protein/DD_g1078,2.18288006673796227579460951469559091e-06,1.29691438127249792092835812816555170e-06,3.56612157404563931484975023039309175e-06
protein/DD_g1079,3.76786583498825950161108357777755225e-06,1.67010467633118945020049407112848610e-06,9.76369029497891127743613736268220051e-05
protein/DD_g108,2.18229648157819241762854821054319027e-06,2.07763667959818372506732197744706091e-06,2.81006091360877765514492288105992159e-05
protein/DD_g1080,3.23727642828718372002156813657494000e-06,1.40479959964413426719949336802128331e-06,6.54456182915158909887446333850692973e-06
protein/DD_g1081,2.69260323324809170152311086116976957e-06,1.50374647500354938881044442166056265e-06,9.50029839927669254547084343447436032e-05
protein/DD_g1082,3.09820458825816673904465326735491959e-06,9.09769674836768097850652993536767298e-07,8.50614897856684239629483476101681458e-06
protein/DD_g1083,4.81472975340499641558828456751658368e-06,1.15100668009983263801558009779128668e-06,5.55524602706517219689703674590643477e-05
protein/DD_g1084,5.64062697592658466341588818366623443e-06,1.57572367510185266512745827300791667e-06,1.96532359116370227492053374696869228e-05
protein/DD_g1085,2.29500088760691546254556056816821822e-06,1.42660818733013649333021157829070385e-06,1.13324380976428604524809707023097024e-05
protein/DD_g1086,3.94470353759151547258509495254311082e-06,1.26336943500513656521060250391626945e-06,2.00700604518316500853935459382016453e-05
protein/DD_g1087,2.21839320629076720337523273625780510e-06,7.47453459096620515482264843263718463e-07,1.48255907128881693851225111673373633e-05
protein/DD_g1088,2.06212160680697506809843840632707006e-06,9.80708420987773497515809552831634692e-07,1.08093436813336152136106509213070485e-04
protein/DD_g1089,3.36816241821520677161760564115455940e-06,2.01111495714157568722273565796002003e-06,1.57442005517421974939669957499348024e-05
protein/DD_g109,4.17678357694858472127944668358293256e-06,8.99531903231804231942319100863096009e-07,3.54184465488984446596715562242312566e-05
protein/DD_g1090,2.07704725271777875859773093980826314e-06,1.40886266121297152631814587029261074e-06,1.35144069386406706764168542997207091e-06
protein/DD_g1091,2.70605833814694772692897521555672642e-06,1.01040659383545514958959514249425819e-06,3.08106795828255116036041356988875662e-06
protein/DD_g1092,2.27671597649015570021499384669876950e-06,1.61464054988284272221194506581340872e-06,1.86355433318849543294517657039195153e-06
protein/DD_g1093,2.99317454483774620432515248264157949e-06,1.14598706662113264028458973043761853e-06,1.38500363851950123333303133696106637e-05
protein/DD_g1094,2.48808049984607836901442383641492311e-06,1.20261805621799222467331549503832771e-06,1.46201824524543592903576655377627189e-05
protein/DD_g1095,5.62965945271790029385146621749167639e-06,2.46971747883890001994591825240270925e-06,1.79274413130194256989147320538794075e-05
protein/DD_g1096,2.86571364441793493077538538151296251e-06,1.42866727054383098598271922832692030e-06,6.23895401968068736131557845783656837e-06
protein/DD_g1097,3.30283602884548640222009173361406245e-06,2.03723896736125539298467942891955838e-06,4.96947078559880699421865618938717477e-06
protein/DD_g1098,3.35861979882652098052144077377769309e-06,1.11461419119484512154890753305617767e-06,6.09642961792837553834900244768256283e-06
protein/DD_g1099,1.80475826381686308768087066602283814e-06,1.27245917992379679549836479751207483e-06,2.51077522722722808485497711364610782e-05
protein/DD_g11,5.20343834390862621088322147451133013e-06,1.55736608263610806062321078536224104e-06,7.93867156382609709444652535628866799e-06
protein/DD_g110,2.43641078532303204463133035654950645e-06,1.64492628332044421252493322470522914e-06,9.06507645111221055320732312370137040e-06
protein/DD_g1100,3.61800615664078227175809179992834365e-06,1.09839905344126674335544597961199497e-06,6.16821036506887052201257835726055771e-06
protein/DD_g1101,2.18003278771802859181369620075317451e-06,1.10619795826374957950836640898472521e-06,1.77128085728300495121016815272682625e-06
protein/DD_g1102,3.38373668362138601289168376086434106e-06,1.45969222471544954424793928247447679e-06,1.16526585600974132177807829327810913e-05
protein/DD_g1103,4.12354696133833981660643126250810970e-06,1.03202674092621917267644515090064876e-06,2.75094383049057612399712694788579954e-05
protein/DD_g1104,2.57707991978833932518515438861250536e-06,1.09116888170845366690364395269494012e-06,9.23759439569528475588497135641239781e-05
protein/DD_g1105,3.06410337230725248244203852499423323e-06,1.15168207376758469082094467842419812e-06,3.65474785565545678953343116203103236e-05
protein/DD_g1106,3.19467748707773467135410661564188866e-06,9.12290693213322911695786606377601964e-07,9.27473632317940287302256058249995177e-06
protein/DD_g1107,5.22832923825162142517215779216358565e-06,1.50468215775132266447916857718049858e-06,7.64558282495063261967173858561542738e-06
protein/DD_g1108,3.37112186589597236034481847945078152e-06,7.31270488672330613365549010863579685e-07,6.11307354382090188158561150673080696e-06
protein/DD_g1109,2.94392472599239848698477232834177027e-06,1.21257561474322288806610114524531603e-06,1.28374270799816465684617875009672031e-05
protein/DD_g111,3.04179608773062591072895678461847636e-06,1.11175090541401652158905347548511979e-06,2.46168422443138372850627986563538208e-05
protein/DD_g1110,1.68556874795091418924845973478990848e-06,2.00569013828587061106266757427149578e-06,8.91647629290520137686434418007518795e-06
protein/DD_g1111,3.25831341203310436485659402623193820e-06,1.20645117195307825440270492428665219e-06,1.12338826465908738333975270622060412e-05
protein/DD_g1112,2.18194573502069107193511836364398725e-06,1.15674622632399843272245072438168507e-06,3.92441448575487718135132664756043144e-06
protein/DD_g1113,3.24056150861155698903129312429687848e-06,2.05678452996816148325829546000906838e-06,1.06854943452627714598762911647847480e-05
protein/DD_g1114,2.92357289135893800781125744957762265e-06,6.51928653967213712004582426207209130e-07,2.87601592682105653472318559809150819e-06
protein/DD_g1115,2.29634866646857877134837130455376101e-06,7.48061532322786283181582742856639228e-07,2.37135009768471544446852455703745878e-06
protein/DD_g1116,1.84075821289226829124942012637661580e-06,1.10640256852303753402384909410863040e-06,2.14396616506604893177449665543640777e-05
protein/DD_g1117,2.63138356134439898134697154615568754e-06,9.25568510831677298531934926187002156e-07,1.78434932808170423516046813766395739e-05
protein/DD_g1118,3.58272775209860979522074966621118890e-06,1.46617762464951469738100408654530256e-06,5.84791449048062993471018042958523045e-06
protein/DD_g1119,4.16553449606812165679587135610340790e-06,1.37562456416955868294634754579884533e-06,1.82042456162037729247101646264737036e-06
protein/DD_g112,3.85831621811129203956039083087644247e-06,1.26657302582288478934863041389319591e-06,8.38271864225850054934974352561917454e-06
protein/DD_g1120,2.65305227248938126121113608086289463e-06,1.33868016469303502046173615871635480e-06,5.61229541065644397569197293032105753e-05
protein/DD_g1121,3.77534755289099208967078182171200330e-06,1.08504481082585752393941942845965182e-06,1.12276152961565524598748590920773856e-05
protein/DD_g1122,3.45999168883338936557134193554543238e-06,1.51431689116154238899035867188404854e-06,3.52901280910281269305553900285319144e-05
protein/DD_g1123,2.32700244649457376784667468410715416e-06,1.49657545442983455345664156022334564e-06,7.26454072577540047459718251980989727e-06
protein/DD_g1124,1.78318188052174867720881201641715720e-06,8.13668380853442366766870793534062761e-07,9.46595732199519476175700391908630182e-06
protein/DD_g1125,3.92022584343830176653559379660506608e-06,1.86719508069133438993554422762582124e-06,9.97818985597728729432972581931203981e-06
protein/DD_g1126,2.88628331222503678334576610992076302e-06,1.15251422759054438885221519083729948e-06,5.33437727107818910012316207252363361e-06
protein/DD_g1127,4.19657642641401673661157409534112077e-06,1.48654047578183839153324827260834537e-06,6.92472219053081503713989123997655727e-06
protein/DD_g1128,5.96896070339659636695095622151485580e-06,1.71142969710793164363291893296310986e-06,1.77468451037242864173068234103370359e-05
protein/DD_g1129,3.10741993072059872055216803605236461e-06,1.06645128743679883760906735197748487e-06,1.70609057664393372192458479817147160e-05
protein/DD_g113,1.81171943863364477320334238640563482e-06,1.30478484249681135179208882505221526e-06,1.00003883793386181536543705830852831e-05
protein/DD_g1130,5.44225752505328569499903203892930331e-06,1.25377937662885101540508079338380715e-06,1.17138268532834485465381270835716106e-04
protein/DD_g1131,2.19435219481195286754425526051145706e-06,9.85574391804874524319768618208463188e-07,3.88044077068160710408240397364989837e-06
protein/DD_g1132,2.42523590149020604881150710993836830e-06,9.13683858553272198646923150448662300e-07,3.37380202553126276817694378679277972e-06
protein/DD_g1133,1.71888900191118473339621595953335854e-06,1.51900088053086294790499276890866210e-06,6.74265285892468306505427124318654998e-05
protein/DD_g1134,3.07673345816322361631652029929204497e-06,8.70489662722525200735813766779256998e-07,4.31225202788086738805108930715447486e-06
protein/DD_g1135,2.25832146839730295697827544096070399e-06,1.84012325081698498720712521070748436e-06,2.83382173320343378904258133319949651e-04
protein/DD_g1136,3.05475457916453500111667384750253011e-06,1.71041719305940202726871214466603126e-06,1.07529049369441844264269561967769235e-05
protein/DD_g1137,3.76468211728227788165978656349482833e-06,9.63706698293979423908020840017337265e-07,4.64974882595638399039797245813206883e-05
protein/DD_g1138,1.43067424731792776386638812601255457e-06,6.27905677211196359355618457614618519e-07,8.89837817049774677405419821902167619e-06
protein/DD_g1139,2.88756555145632630774118417777847867e-06,1.33040089428686946750088820661820620e-06,5.00602294177535725512922425244671576e-05
protein/DD_g114,3.97657793896886706310908988391126344e-06,1.85702478683051105155903791669179957e-06,2.43134726261220672839819717937582311e-05
protein/DD_g1140,1.39428793156450633797718062281718676e-06,2.00992694649334706702316588645320541e-06,3.46901754926351688645161159488880961e-06
protein/DD_g1141,3.80705011259985000041599518939417270e-06,1.49324140225183075477896453240342930e-06,4.95305747776987277782484032829307664e-05
protein/DD_g1142,5.46149483771112964402876428818574337e-06,1.39497688973187879097018197302002141e-06,4.75488461614017190535844407359148846e-05
protein/DD_g1143,2.43567171124897582202145150296242395e-06,1.07196387377949783822207445856589383e-06,2.41719884777973523814346838987175796e-06
protein/DD_g1144,3.47406264086137000938218994500569787e-06,1.01088368480105637848508651044036112e-06,9.97809897289665611533995162876148745e-05
protein/DD_g1145,4.31554894700051026247866076021408487e-06,1.35734626049381647808778123310523114e-06,1.63630242052582204214651922259595895e-05
protein/DD_g1146,2.90555552729113667858321022650614956e-06,2.17284558655014714930452791375576297e-06,4.58743527997262510113263302433978104e-06
protein/DD_g1147,3.46268768938410763430205011784939245e-06,1.06830695466658510472500806990941160e-06,8.30625816430640419737007066904552812e-06
protein/DD_g1148,4.38089238178404017673658821105726561e-06,1.81838866298369894300556048841089291e-06,6.25254231619892597444100004333490189e-04
protein/DD_g1149,2.91274203962714406911058398186690426e-06,1.38978520465548488085576554164953488e-06,8.61246552497692951042256773621415386e-05
protein/DD_g115,4.96979463227133495932636013999697881e-06,1.62624641165444412071957498354236314e-06,2.24658182008545308428956134110027608e-05
protein/DD_g1150,3.60275460954073867468526598110275310e-06,1.22089008877994203223130621132971299e-06,3.26903157278585748003049495535603765e-05
protein/DD_g1151,4.75467876076760648169122833677325192e-06,1.46793340571398286472898647150351582e-06,6.09034190678082596165981310874790200e-06
protein/DD_g1152,1.58010987976294522378931528031232299e-06,1.86489911381298793258210879274951401e-06,1.35136654320812534893351703955920863e-05
protein/DD_g1153,3.14541524114296297115065564092549749e-06,1.17169862467583081778482294261549379e-06,7.21076993438839730666198514100929085e-06
protein/DD_g1154,4.61815851182201894014412352104460128e-06,1.63356833886363347021146599104874563e-06,8.52467685338386728803511683765991596e-06
protein/DD_g1155,3.85516452230619194807363175758899990e-06,1.87182944870492009524237936688755901e-06,1.60583037796229672060794388655272897e-04
protein/DD_g1156,2.25252355978198996465864184638625862e-06,7.62911102017087857507446519132245634e-07,4.07079550395841135351969619090467048e-06
protein/DD_g1157,1.99802557653988005162599104105576107e-06,1.16727726654309708537052792632524693e-06,5.21846996731495159092270154150634787e-06
protein/DD_g1158,1.63210539287004194162417005328017617e-06,1.66685613721752186811697667860399455e-06,5.14375340062587456803198008295666558e-06
protein/DD_g1159,2.94493121100101306802608372969464481e-06,1.38413300420634781850768522212804720e-06,1.06294359227602499238578034563498355e-05
protein/DD_g116,4.48399187846979394424571500508796082e-06,2.22293942707507785485216451335241011e-06,6.12583686104818315993527595517423632e-05
protein/DD_g1160,2.48369924078311319442999182260341612e-06,1.07520475616194737648637008066587267e-06,1.31081463712154516154256003606879708e-05
protein/DD_g1161,2.75650787507972838401723575590198943e-06,1.37741597962722978612862759614606323e-06,6.08216609807702701293382212289090351e-06
protein/DD_g1162,4.39458350729565630699061108015136065e-06,8.48158744282104757161835139117540807e-07,6.64824180327295745424509347127935906e-06
protein/DD_g1163,3.30927900343680324080845689199116442e-06,9.00559717814337836016065614590813144e-07,5.99052556296434314786262824894907392e-06
protein/DD_g1164,2.81617697057610411339117759178102052e-06,1.47989204876171434382600280344890635e-06,4.58259227578382019196052146490787899e-05
protein/DD_g1165,2.99413977511949997302416834879358180e-06,1.42589603138805874245418274957629417e-06,2.12161841396441696058168710257462088e-05
protein/DD_g1166,4.00177740862149228641238916884456293e-06,1.03545746114355953768579627853213281e-06,1.62712261085020495650701751654916577e-04
protein/DD_g1167,3.39525475399529598540608553522736321e-06,1.23119978158847600112759415007386203e-06,1.06317380200695641307106527599839891e-05
protein/DD_g1168,2.32299823324624858187464268037208428e-06,1.17345855881046774641001963536142919e-06,3.38101927864603722996329303447332649e-06
protein/DD_g1169,2.89170071469047458973177921787154166e-06,9.73358046448274179366411965090500809e-07,4.47090440807359621902365845261511597e-05
protein/DD_g117,3.97226307583663173340070260983642648e-06,6.56117144331382205430802612929788358e-07,5.25220600167521169909252246298757695e-05
protein/DD_g1170,3.42835923853150775401910675460934384e-06,8.44803254905795652397589873145902382e-07,4.50281003861362273768596908729173746e-05
protein/DD_g1171,3.34455985571988102453207310203474437e-06,9.34943797857904160977723862353984599e-07,2.92372826505947759468720047332016742e-06
protein/DD_g1172,3.60391528796940656700202602963711202e-06,1.03321691136336035600901802396750070e-06,1.84922986297812477621234542593139444e-05
protein/DD_g1173,3.04464517768030859158879013192564053e-06,1.76353664352518062444078830392039443e-06,1.70893939730120481666376831873884722e-05
protein/DD_g1174,4.05818545160977528506059654263321713e-06,1.34007172405147837096119098570629526e-06,5.17010588433274009731921550377207317e-06
protein/DD_g1175,3.33881029261260916427479524155342511e-06,1.00825751964965368485596455978226740e-06,1.03850950096671380658682701478757566e-05
protein/DD_g1176,2.42120630498149924372553520739964326e-06,1.36215296167530411000545124615007079e-06,2.68049845725937934265067052786226958e-05
protein/DD_g1177,3.46039068368603001674624771241785808e-06,6.69530417105095862831982197024067512e-07,1.76491270676457234595428836316926279e-06
protein/DD_g1178,2.92448596965026110640526642256765001e-06,1.58836085736944895059107002752748111e-06,3.38617429173074256600695638138611755e-06
protein/DD_g118,3.00469394365424142501739748858860825e-06,2.84370206924992664184335765919497357e-06,1.81875345037112927097206695037797108e-04
protein/DD_g119,4.09750222521815066145645700072105232e-06,1.06607496317115743306218669025801047e-06,3.83508108458476811523921531405931019e-06
protein/DD_g12,4.19215584234810254315113536814657585e-06,2.00849781162831834367036326610619627e-06,1.00975699469160542447931945280404888e-04
protein/DD_g120,3.95025434303764485415369111734897442e-06,1.66153651549891934434819969407300091e-06,9.91305378105294514373494207954388638e-06
protein/DD_g121,2.98093173917492005200121150026287193e-06,1.36741894200942238646754605090328104e-06,4.79820126002806872439866900258777982e-05
protein/DD_g122,1.86961960259227040992891537959833720e-06,1.91926659434974678512502678165485236e-06,5.07769638316336457272113931098402047e-05
protein/DD_g123,3.94207811075984305205344036239658722e-06,9.62750881434601840715772707896298099e-07,1.16302145908659231082021843004082199e-05
protein/DD_g124,3.31164353184801595060233375134099235e-06,1.34777808769624193414695282002411819e-06,2.36481463164744365985374273162053374e-06
protein/DD_g125,4.07923149482829390345191247285048229e-06,9.93756279165044071630165640724823680e-07,7.00208029044837837090225970616395373e-05
protein/DD_g126,3.17934846256024807309388553435989984e-06,1.91724496091525558392112566084724892e-06,8.64010816601701180327506865424910164e-05
protein/DD_g127,2.78320255040190247430115512217271439e-06,1.14019581772280185941956628336862760e-06,8.50890049669665178310836799927111605e-05
protein/DD_g128,3.56048459951063716886195461448553097e-06,9.48901894750119968221048033586259734e-07,1.12405697823130541987920804647339181e-04
protein/DD_g129,4.09946391620841021255256033066487074e-06,1.87237289763598390222258787095926229e-06,7.96140347842713419441938719775792540e-05
protein/DD_g13,1.89474920301485595287815998547082469e-06,7.86849596790189798450368542162051212e-07,5.39136116383480648064714122948884039e-06
protein/DD_g130,4.65768816247611748234062006250269062e-06,1.32812274469295420306250727384676646e-06,1.68109152703915452697789453895064543e-05
protein/DD_g131,3.92618253395526001426335127470133326e-06,8.63710592719693578488616536614660405e-07,4.40412278069598479656136065347568944e-06
protein/DD_g132,2.49742847788051623594757097965390015e-06,9.93398388709546523917612411745160661e-07,1.91738695257918402159973061755346093e-05
protein/DD_g133,2.53060563450436500216289243837045194e-06,3.17942418954020673729247645314585329e-06,2.31751573491709800966987532552055039e-04
protein/DD_g134,3.86756602668513304701588069643261720e-06,1.95071654067809538821197249200620457e-06,1.56462553750749457246752029945266547e-05
protein/DD_g135,3.84128486863737440462226065680344493e-06,2.24578653633561766687603229268326056e-06,1.48222405506349255911487809399990249e-05
protein/DD_g136,1.77801784181763945237395770244583567e-06,1.37210279702061960459817486577463925e-06,6.74423190682511377859806234090137809e-05
protein/DD_g137,4.21995548017206454304955581801978655e-06,1.26489176010436567676723456339165483e-06,1.28496891131962385068387545453385971e-05
protein/DD_g138,3.10106558392234286684957838970073626e-06,9.48965982457652123237148453440000993e-07,7.97874739787754371644949436156694026e-06
protein/DD_g139,2.48895507444945796648777174852175846e-06,1.16967537036774658373369670353165875e-06,2.84025046919648029148736725238309202e-05
protein/DD_g14,4.38539186060785252472827004463884707e-06,1.62253467562039483794358940613315269e-06,4.41407499461113570120146921574693088e-05
protein/DD_g140,3.41846829266036792910451361074209941e-06,1.11709925739033901687679272275392626e-06,2.95547843528547914712508701960732905e-05
protein/DD_g141,2.42481654212440162284619277189953599e-06,1.40897709053027132874279439469711818e-06,1.47878022833981972634327405274480988e-04
protein/DD_g142,3.60741392517131161788544677136695831e-06,2.38108937884093990595288520441293049e-06,1.07156122884580276258665205200827433e-04
protein/DD_g143,2.44731534557898885705762203267316787e-06,1.03765744760944539192092092633451414e-06,6.73728904430082546040743407660434343e-06
protein/DD_g144,3.45080937753986654621240009007169346e-06,1.99592596552433136016394834077478874e-06,9.42657757347944906703579714298153769e-05
protein/DD_g145,3.44237538259646422109240999165311875e-06,2.39562151107751088713682535989230188e-06,4.88358786570198094927286538613707589e-05
protein/DD_g146,4.14500025231454284498490609761810091e-06,1.21538581001706738401488006971790061e-06,4.70454905398128360635981012289407213e-05
protein/DD_g147,4.26311439361526881129134875420165311e-06,1.34326923541509415410378466094888082e-06,1.04498143028376925159004350493999222e-05
protein/DD_g148,3.62058485737782980759795071402835759e-06,1.58628976918667639905312909899987368e-06,5.20843993479757855036242366017750353e-05
protein/DD_g149,3.38670596622459201688319399196627286e-06,2.82739593384089861035856985013757361e-06,1.55695393125227440027730766983205206e-04
protein/DD_g15,3.63639002656621844399241135278129563e-06,1.44803162307470259675692429159282808e-06,5.95877613824806440307981609643122462e-05
protein/DD_g150,3.57445939326951213949756568373879186e-06,1.47479658922629257667427270427335736e-06,4.26141107693134979583682790795021065e-05
protein/DD_g151,3.27758602780713355605348823140626625e-06,1.34088927639064691741811596575588520e-06,3.55584471633273972198579561025242930e-04
protein/DD_g152,3.70825810171477979790665403674156768e-06,1.40916155214776004192751290495002918e-06,1.54901959384226645576792035325087979e-04
protein/DD_g153,5.02453529349663893531991817374058418e-06,1.27929512880278601305118409719216524e-06,1.47379128376781849199501814204179123e-04
protein/DD_g154,3.90583196955038471152108935863156734e-06,2.23662989148212845094779592159653176e-06,2.10186937969878859698160044378422325e-04
protein/DD_g155,2.86694732176558854552633810340972144e-06,8.12271453509353440017927700273570913e-07,1.79664835995673881264791519563471563e-04
protein/DD_g156,4.01483480852898984805540070582573554e-06,1.82411780340883226444719255610513002e-06,1.27152199264037559356003291675726904e-04
protein/DD_g157,2.65771742405696491825133899566981596e-06,1.42533150099028145271775671488382782e-06,2.48899179563529608673568446412402659e-06
protein/DD_g158,4.58926700036599153656649687390727230e-06,2.77226659955529716875523208915402707e-06,4.88822982053983163519586797957269811e-05
protein/DD_g159,5.71657047155766581317980113877748462e-06,1.53555775856927118503062564985868548e-06,9.24381447328866761677899188557613886e-05
protein/DD_g16,3.33574035572726161040166672244904704e-06,1.82346375466485949980126139525981866e-06,2.11730348802192981493426096378985488e-04
protein/DD_g160,3.24483667899389733957951732071299086e-06,1.16095798860674733685214162303083656e-06,2.11341782956948551640001478406360536e-05
protein/DD_g161,2.88774223709370517024923720750174402e-06,1.35523707738805046547448982766585552e-06,2.08454351816989111462181323905135921e-05
protein/DD_g162,1.74446932232138600990566106103967420e-06,1.09528897999296132803416900608955461e-06,4.96742245014301876309654866755016400e-05
protein/DD_g163,2.61865144492918768732094731583311021e-06,1.75014011735552555561968783920065617e-06,3.00469427105681731880444816172286695e-04
protein/DD_g164,4.60315528900048152209821743370254728e-06,1.97822188978284953623368972763629574e-06,2.99578005091098485492036246411385070e-05
protein/DD_g165,2.88982608706660756966870859552952078e-06,2.30551530453737107199435417049965173e-06,3.31202182637586260846715650383377501e-04
protein/DD_g166,3.83812705325462126391856342624948537e-06,1.54664238199584819159830846602955982e-06,1.10763398083931281235343211094559114e-04
protein/DD_g167,3.44382554895825787430890286631142394e-06,2.18486130817195155679463749138879192e-06,3.13129918056247219547449956503030503e-04
protein/DD_g168,5.33690327628207700642175493625624827e-06,9.87079997993751053793462843402047790e-07,6.85519005402075249303104250011287803e-06
protein/DD_g169,3.39790367200529799402174789888225181e-06,8.57742417079465795653724224270540763e-07,3.42022409092829224868788076126129263e-05
protein/DD_g17,2.99905598109426847114522058538012798e-06,1.27402961447302840532661685792419518e-06,6.79605793641150980153561766763722779e-05
protein/DD_g170,3.97400976198832640952740702296417292e-06,1.44361258058798845103119925111539345e-06,8.57221869994370632509124794552056484e-06
protein/DD_g171,3.07088626430302234541381953087188887e-06,1.98400268355552719738408041868954551e-06,5.48707675912077366688951032356861210e-06
protein/DD_g172,2.71755439998557095985814401917180355e-06,2.04079727441318795429418410426398191e-06,5.87282990098403524333306936720330622e-06
protein/DD_g173,3.81532826417693504815269801712965382e-06,2.02958015225108510577621460063436724e-06,8.34094424737583876801985641128759294e-06
protein/DD_g174,2.96211610904750892459866465682863460e-06,9.75122729016413004247783893973739953e-07,2.56734067919761483430612835682787964e-05
protein/DD_g175,3.72573941294582600856948831474365776e-06,1.42887414058146222687571579215320829e-06,2.16258007723339572959154414983204504e-05
protein/DD_g176,2.74097556397273890875917483303512979e-06,2.42483757005866763034241159066980845e-06,1.09564050693701911445934669871851008e-05
protein/DD_g177,5.59274768688079553811132136591118470e-06,2.09752575059647545803877266730097118e-06,2.16259733634245716099168369067364407e-04
protein/DD_g178,2.42040455074604673859656021699468655e-06,1.15371480676716382316954330272391292e-06,6.34244899020154948126020807516245339e-06
protein/DD_g179,3.37263385530319227105102499378843540e-06,1.37918136234150344481797222685531801e-06,3.55722955316855281029762704108697239e-05
protein/DD_g18,4.76433082728542552387809118786956073e-06,1.90339061558874222638010470670368944e-06,1.91224350930667696838394235559112337e-05
protein/DD_g180,2.87222320509061129687055726774558256e-06,1.22847300749284450944144581798377976e-06,6.33584657142699473925108661430529216e-05
protein/DD_g181,1.88485240378771903440579794484475884e-06,9.44457079130823025120854004418857975e-07,3.36442335770191601512548871056100836e-06
protein/DD_g182,4.24441291364579882770377271707437286e-06,1.25114523937418685203124878341707106e-06,1.31023949924518389925749686519924895e-05
protein/DD_g183,1.95889610728691077157077202545091973e-06,2.15905568217130437740739372148840162e-06,1.49659167199143092240453556090990268e-04
protein/DD_g184,4.87023303860281189025238696906550093e-06,1.45228394262655224181166279099862212e-06,1.29167154755962117974984741593582575e-04
protein/DD_g185,3.54926767397925637509580300026261228e-06,1.02064781282221357165436051984473091e-06,4.93661551450842193613264222052378831e-05
protein/DD_g186,5.04028024320796222196443713165374173e-06,1.01789245426292835142570736563169922e-06,4.16796108419464128508304954348255621e-06
protein/DD_g187,3.04314681414084490171176808736418551e-06,1.47442674234802225713606170443674988e-06,2.68940945647277838798143790854667473e-05
protein/DD_g188,3.03495223753579454507777444639265767e-06,3.00606895367363872213312611786847393e-06,2.48016690599384395689827347966314269e-04
protein/DD_g189,6.27439590350883802920563843575215131e-06,1.46625134755071616687011970132755080e-06,5.27121407029367885644131341421456382e-04
protein/DD_g19,2.26980718493183222179916954076218988e-06,1.54073968354581231821582674970448342e-06,2.61192498085141088729452357379352090e-04
protein/DD_g190,1.98244074853333634221137262312930550e-06,1.23317069541186669179399138171518698e-06,2.05693791845561647341365930172849980e-05
protein/DD_g191,3.61380008771385189533754884479229046e-06,1.06305396094112385027362343815139051e-06,8.02294640890313733433711986338259275e-06
protein/DD_g192,2.35918482693319438425335697500706494e-06,1.08954150972157550017367833628760702e-06,9.52349789291461773311545726408365621e-06
protein/DD_g193,3.43129573573116769251048178232422000e-06,1.38788069297621263992758902338854528e-06,1.47464405517794817486058327814788460e-05
protein/DD_g194,3.87909444608034151922615570493645005e-06,1.06233232081806915085702124697744180e-06,6.33667156318327860564747682302525657e-06
protein/DD_g195,7.16005001385538402120810918025652897e-06,1.92645945810759282572020142345063501e-06,1.13324950781706528289677009784058055e-05
protein/DD_g196,2.11699593744632030422817042256325670e-06,2.68867739832455101478359325409526073e-06,4.84821754620755590257746367165651814e-04
protein/DD_g197,4.32247699526595201217335815793589261e-06,2.03728904101452517892080393580017622e-06,1.77695788929175148205364908319722935e-05
protein/DD_g198,4.52922200742004685529470907009518996e-06,1.41647893184423268714424605657557328e-06,3.65087701581075896046188244454223394e-05
protein/DD_g199,3.31892816168903224739024231902818144e-06,1.24534102053356717927777690902341626e-06,4.90556748700485620615275785075776477e-06
protein/DD_g2,5.00316726093847147024323010526160334e-06,1.79792354685557658560394460838217265e-06,2.30829672392809036085993174502512888e-06
protein/DD_g20,3.50328484242684828313354019666499009e-06,7.77748243089981755069855433301263638e-07,1.00135949056363167985748769944028670e-05
protein/DD_g200,3.93066776220778269004537977323930196e-06,1.53068012447923448715406183699587607e-06,1.63417119445170740892736039400407915e-05
protein/DD_g201,4.90791079259668437112999823606887656e-06,1.54545019949990103747904331206075306e-06,3.31910821049840514510520475227804449e-04
protein/DD_g202,3.29166804725926144273210087243734312e-06,1.25530674160538009565204237107674651e-06,8.19947781204496793641246521336061769e-05
protein/DD_g203,4.73522920384428252049224068020394015e-06,1.43031151527295714026049532135792308e-06,1.37258174785374090755765348645618713e-05
protein/DD_g204,2.60881375898502072814274073496465786e-06,2.28049387642164650992409339341840382e-06,2.65752576542513985816285050571463387e-05
protein/DD_g205,2.16937609070416838072821567907385471e-06,1.40465822427171632884502595877583943e-06,6.53679629784276203818116593015820009e-06
protein/DD_g206,3.38956132988982932810554646036833382e-06,1.36002105201095041590788941305464627e-06,8.61736547032433547413753749895967538e-06
protein/DD_g207,3.14909414488418573412946312199435709e-06,1.19807105247125604488825742827914179e-06,2.44988088673569444989808809896362488e-05
protein/DD_g208,4.15710523053203565253535450703619551e-06,1.03583654351618155606463874389681204e-06,2.17382762442750103062838045608563220e-05
protein/DD_g209,2.32651160112948716066913961709344171e-06,5.38684090349146090743947646736385702e-07,5.25566838905240160597919731243043514e-06
protein/DD_g21,4.04263556782899713840154899106993844e-06,1.52313605829708534959223509855476271e-06,3.03899945596334740580470490762486033e-04
protein/DD_g210,2.47958059593169213949852449252793903e-06,1.48282554089736091995038847585247126e-06,8.67296664520359358022818268913046566e-06
protein/DD_g211,3.18849259715543616770958742608159066e-06,1.94528689926911350464112546190467984e-06,2.84050315933899674577721050902313565e-05
protein/DD_g212,2.34616823293098391449160755125879973e-06,1.89181792601670864277105518613861158e-06,1.14131090760971557281997780174447722e-05
protein/DD_g213,4.79841716434473204189128595047983146e-06,1.50511481871786039211952588395897507e-06,1.23791373108082937538046521175833300e-04
protein/DD_g214,2.89961587960991925852917062173876865e-06,1.14159274556975164831032104271632411e-06,1.37458850037766609155233442156142102e-05
protein/DD_g215,2.70417258375335012559068489566542026e-06,1.16189608835127423038970391450146557e-06,7.09431218699119477128511986271702514e-05
protein/DD_g216,4.54425813996354471795772547463343668e-06,1.51161217049631923616217639771495644e-06,2.87245513020888894456765639929112330e-05
protein/DD_g217,4.00481166125547017825163857016878729e-06,1.02718244143498926514443883878814119e-06,3.65572090599956539342485828845831470e-06
protein/DD_g218,3.92729524529739594576190927963029229e-06,1.28402244148872446280037086890399798e-06,8.48050838782466809068778714195153033e-06
protein/DD_g219,4.35633898245387240628305088265668052e-06,2.18932143965140376331784538580907533e-06,1.49972888163031924659837881774207964e-04
protein/DD_g22,2.83198440977792227119935867100250223e-06,1.17359854731097252941321497791410155e-06,3.17506333802725491249757146200489245e-04
protein/DD_g220,5.49397763543592259409964800476275927e-06,1.69579732486189608480764863897046767e-06,2.22171963859902551817517071189059743e-05
protein/DD_g221,2.09302351955388460344915054974141072e-06,1.22917575841762050278870373987280420e-06,4.46842352461998709405976616479433786e-06
protein/DD_g222,2.31881490628252041191561095948374442e-06,1.38419974215346892784790057009285483e-06,1.11914743297453674478896839764286329e-05
protein/DD_g223,1.38359178146807345934565420126055875e-06,1.26732744117743474220761734303405841e-06,4.18385755836538456737224223987235751e-05
protein/DD_g224,2.62523391156681144777105222853551923e-06,2.27652693014802441970278455949580140e-06,2.39633860983392975047522804251723581e-05
protein/DD_g225,4.15628115100433015389355898594058677e-06,1.58812968799152152746504025307351357e-06,6.87337760425822867461144211340517006e-05
protein/DD_g226,3.17642140589446127534085302149886751e-06,1.06740733761705953148582425575799950e-06,3.99966684331948219485273178633963886e-06
protein/DD_g227,3.54574931752138255760611226574483825e-06,1.41966285985631716554302052278666629e-06,5.04237060679305109200546654153904154e-05
protein/DD_g228,3.31619733162203528435446883042558776e-06,1.66440836532594874602499197300646280e-06,1.61299636102090870125106025049514865e-05
protein/DD_g229,3.97932048019827298036449980168479407e-06,2.39355962685349348223581453862554733e-06,2.70669087484375069475549475983730245e-05
protein/DD_g23,2.70412846899386097575192282505927135e-06,9.11501837038107698144210546278784787e-07,1.53123271553178029662888800335770147e-05
protein/DD_g230,3.32647479326480067937848202117056997e-06,2.51218921595662073383149344381872626e-06,2.06436774546709761900139743361283844e-05
protein/DD_g231,3.64572589093471178779273859501086201e-06,1.21105498989685747446500033639047999e-06,9.20600035251669893475343131319170193e-05
protein/DD_g232,4.79343715956104577209073972170599695e-06,1.01492092756275927037233305476462108e-06,1.71061013215122053378121492682742599e-05
protein/DD_g233,3.88820321398075551261761837683785938e-06,1.17874126304118085648699102085962368e-06,5.06210660687874789983749166352379734e-04
protein/DD_g234,2.90581402936741393032601333537210366e-06,1.35278803826680905100774491741632670e-06,7.38144901879625828174382521117598734e-05
protein/DD_g235,4.24346203661284004625269621761004772e-06,1.62322951173869679888678064235941561e-06,5.55330020714739852938071306935417653e-05
protein/DD_g236,2.08898793080206443925325843801243889e-06,1.09307399474853042903721807946266339e-06,3.15205464499126115183419576483915301e-06
protein/DD_g237,2.14131773623437735480104794388907238e-06,1.56915668157534294469345529688086304e-06,8.15565108849302414479453347393249030e-05
protein/DD_g238,2.91116424197460356433578194713956240e-06,1.38711763492066328936410311391477417e-06,4.11540484779982523359935908618796492e-04
protein/DD_g239,4.05141286276616607209390862331992155e-06,2.55107810075220187677323548622337914e-06,6.36630734514323523866466905299312406e-06
protein/DD_g24,4.28575228952039252309846225946478730e-06,7.86727438168163540206659785733946059e-07,4.69066660503369531315404653183211200e-05
protein/DD_g240,3.74482653934749161022193866492752360e-06,1.32672635056569132339229490122967878e-06,2.36653098535694882983405303934719250e-04
protein/DD_g241,3.60293251023538606122479550641776632e-06,1.14689481811351000813679946562877303e-06,4.90868074764204029610880038613495178e-05
protein/DD_g242,3.66200168811493611268881509219687150e-06,2.05138166088436882616150841238133850e-06,2.56623906176448168028177399851070582e-04
protein/DD_g243,3.16195465019141857647116509042693406e-06,2.03226588609658139328494086212167564e-06,7.77996909374233566526968448087762063e-06
protein/DD_g244,2.41266034176258766467357583443327882e-06,1.73454855259754830034327219524290882e-06,2.63614074033689060586475235179680389e-05
protein/DD_g245,3.71955297447083269226836735895252184e-06,1.98470646272366024454348775054919759e-06,9.08079469696158797914445744652158583e-05
protein/DD_g246,5.52443773920364248658287526165039155e-06,1.44863419665426086088710813569423042e-06,1.77497906678134429669702872883313254e-04
protein/DD_g247,2.38284301204193010901614649790362809e-06,1.14917863282316770688813335063668406e-06,7.04640482832930878540932320562266816e-06
protein/DD_g248,2.63850880559133109311434745395731929e-06,8.70218136172973285104576788987730981e-07,8.51661300277509307004228558919448191e-05
protein/DD_g249,2.20417167921393634149738692286281714e-06,1.03485928587528455690978204582767982e-06,2.43798219864090538169842094390030876e-06
protein/DD_g25,3.19131763590722185688356091698781576e-06,9.14468213224072355292898760939565249e-07,1.28516074207911716845175040790165014e-05
protein/DD_g250,3.98058216945808090311340186752085189e-06,2.13794110639946286650622111147419516e-06,7.32089854858928796046577464060779027e-05
protein/DD_g251,3.03876521311189285702131266460370036e-06,1.36862733791955834033867413232498793e-06,1.53175047312594739978708731878738335e-04
protein/DD_g252,2.77069772838859857447679509434266823e-06,1.65566591691136681297109771655724409e-06,1.24805675294620846520087052941754139e-05
protein/DD_g253,3.60616059714533641790579133127829421e-06,2.10310083905287418857554666723445927e-06,1.60814914210575226654145062527697761e-05
protein/DD_g254,2.48610452751760300254032268363235909e-06,9.18077197963512822052791534768630940e-07,4.83245190022773529304937691408911658e-06
protein/DD_g255,4.97469925673440209091302924430452461e-06,1.60431279572039950719900735296939873e-06,1.82987762781651800271620219289197354e-05
protein/DD_g256,5.03209516647542633161849654728095286e-06,1.49632508543954377822037613148248804e-06,4.00914201126840669063228140190066643e-05
protein/DD_g257,3.41879637122340170844804172520392775e-06,1.39027646439442358396944663639859018e-06,3.99548279004204168965832614004520143e-05
protein/DD_g258,3.15342187376458176433666751464230245e-06,1.06230655226839874530493036424230649e-06,5.53852368830688046874309932109890649e-06
protein/DD_g259,3.35886796484000492718487898490669214e-06,2.48462991022427067191855805889945297e-06,1.15462505718467317611645507690077921e-04
protein/DD_g26,4.22605435918981650833166221017982332e-06,1.85414992740875399824992284798100261e-06,3.00811240986442457921028554497114023e-05
protein/DD_g260,2.24453089260808501607392031005947674e-06,2.05276271107955253819939419598485742e-06,8.88857980805370876214857283248382439e-05
protein/DD_g261,3.30029955671034936819023782568987500e-06,9.66514923308617043596321434869444794e-07,1.95901266844988989359145164316806575e-05
protein/DD_g262,3.26153163199876660607198503147791637e-06,1.69870146218999186872415089535726947e-06,1.02983528824991352226095664043924251e-05
protein/DD_g263,3.24656183207306209284529570026835630e-06,9.67197378546099687317974852378812045e-07,5.31137036820760202393708033591644817e-06
protein/DD_g264,3.05948792125381211216734952815776351e-06,1.54836902219160684609398281374328578e-06,6.14584749580472148298541125828943751e-06
protein/DD_g265,1.75084058426916476643331800010068981e-06,1.30234337213596444443743664280451233e-06,1.87816802964064740551220702081500822e-05
protein/DD_g266,2.61442846080851512362279072517678390e-06,1.02441051098764192566484492485996228e-06,1.69177439613164599649721909290578394e-05
protein/DD_g267,3.43041945076468330038417656796644754e-06,1.52227623523588077577245701791849923e-06,7.92927621536279133824762812649440239e-06
protein/DD_g268,3.58522763182514884206682433869268461e-06,2.06527690448721234280765207560726662e-06,1.38266656182090763588097596780853426e-04
protein/DD_g269,3.27767561438363264959057486539331960e-06,1.63514078576511446107583674446443740e-06,8.03178537088862935149709694763815154e-06
protein/DD_g27,2.90848395296254088873665654357954109e-06,1.65834424859976974811851371289480062e-06,4.87992133844909496578664748498881779e-05
protein/DD_g270,5.72903491718996791370383747959142757e-06,1.47545816537540594690562380841038765e-06,1.33594256135767426991926854730205954e-04
protein/DD_g271,2.82501393382095816005066187560350465e-06,8.61439791427403224636462259414418717e-07,5.43128406345843809776201677977944104e-06
protein/DD_g272,4.96327369628157659512797900378570750e-06,1.14845208379969631079555533449144523e-06,6.11735999102590466200600418107051698e-05
protein/DD_g273,4.07288892066599547751388757127165171e-06,1.77470670401410604344461814492701644e-06,5.35714316201494076134696579703111367e-06
protein/DD_g274,3.32685468875605874629487438392594571e-06,1.24235106987791547907659822625451031e-06,3.85567289937821991916049235992825301e-05
protein/DD_g275,3.18982459818573811487824774597579328e-06,1.18803253230972356705183957769787070e-06,1.78370216769940627525834138052449709e-05
protein/DD_g276,1.52107030746625912104814718161380689e-06,1.25867507033719801561253167039236749e-06,1.10663663812259990320814409813535849e-04
protein/DD_g277,5.56391108408357858215343202716608436e-06,9.37326099479467959927112549350560764e-07,9.45088424077688520272068468856455754e-06
protein/DD_g278,2.68312834517289741678224715292914727e-06,1.12609529646531666385131339740641664e-06,1.29044221099345782493454397654851110e-05
protein/DD_g279,3.49370305400074790882944710778542251e-06,2.10076019784057968930940614018399286e-06,9.81490220177542330946422579190001811e-06
protein/DD_g28,2.87486583373447513208240875497227296e-06,1.08646776713044527787947796820255999e-06,4.20129416288343867826009521029040850e-06
protein/DD_g280,2.53407303782738884505721876822758515e-06,2.29160686584633358196912122978639507e-06,1.73975883646200824738319601834096035e-05
protein/DD_g281,3.28080439247458208207188815975580098e-06,1.28669900833587137217801854403422984e-06,1.27341557091684672271633640653125329e-05
protein/DD_g282,3.30073404504427329941063892906323650e-06,1.32420164929250544522645470738139193e-06,3.08080468102581993314303143753250062e-04
protein/DD_g283,4.03271679868418230952429312440651557e-06,1.89589006637461710497103881052607055e-06,1.55595695749136399100260188590758447e-04
protein/DD_g284,3.96487028221782688350547331643490830e-06,1.85304985264261729637205642905576219e-06,2.04765756815739440998791650879125170e-05
protein/DD_g285,2.77811589340825583038318655112433018e-06,1.30036864081034539066236670196164814e-06,3.07438315947094672979981558659542513e-05
protein/DD_g286,6.06694927314375784966341758471087099e-06,1.69149904382422218703266753010390277e-06,2.24392139642172970984140145009789251e-04
protein/DD_g287,4.80895012211174302440902952345913846e-06,2.00028410248332230378107411106874763e-06,2.68507913589962547002655038323075090e-04
protein/DD_g288,4.48176079613645790603331531127665245e-06,1.88669567911345681384992381996437127e-06,2.87934470044489764665917243885129759e-05
protein/DD_g289,3.21066955071805215669053647654384921e-06,1.87632358926256695675444908636100280e-06,1.59896909116883738283140567004435421e-04
protein/DD_g29,4.96365040137179016326966353161545559e-06,1.15055208136777482218763802482069654e-06,4.59684041700812356688385456364783707e-06
protein/DD_g290,2.84194537311111551440061168870677937e-06,2.03889058812239856383468385263847700e-06,2.62577931801357269906851982493666954e-05
protein/DD_g291,3.19709497210894221084904310774744357e-06,1.27500760092918230179779496321911450e-06,5.49490708338924934607643006100264206e-05
protein/DD_g292,5.02230022620580767486182347498837034e-06,1.81582163760640633683938868464153797e-06,4.83030756341199716242081799352848260e-06
protein/DD_g293,2.93919374107799760846118643178555526e-06,1.66235949098732659491089992395525637e-06,2.52658814012229309628445099155842027e-04
protein/DD_g294,3.03971868782584807653664395629446367e-06,8.89601980700941286981542322902816247e-07,5.87338359001604378020337478731232067e-05
protein/DD_g295,3.61222907922669169578288485211470854e-06,1.59569597034678764338730173095699678e-06,7.99770143046597153336192252307354422e-05
protein/DD_g296,2.16454360849899170354243259529362435e-06,1.27414685825522209786289855441539950e-06,5.84101778472545634885738554012873948e-05
protein/DD_g297,2.46660956134714109616523905169567928e-06,8.83379395425037587250558099567055041e-07,2.30751588645623589776134611885052523e-05
protein/DD_g298,2.90172803104205493310008027714000927e-06,5.99436329190180165205130126293500025e-07,1.14903847760840502461993353491113008e-04
protein/DD_g299,3.23626181334343293733511972296220849e-06,1.39309991859621859044463397059497351e-06,3.61271799675128756162627007761477983e-05
protein/DD_g3,3.34274057295040807722528717588169131e-06,1.31489350475782974579642833977239268e-06,2.64859745491270040938805064834915250e-05
protein/DD_g30,1.74512655399294454947404607515028502e-06,9.86660603316146098047271604847640292e-07,3.46725142681152768095691903221745193e-05
protein/DD_g300,4.52242918159090709485832895253540324e-06,8.75155123759982011182577362384947560e-07,1.69272866682400968495446873979129991e-05
protein/DD_g301,4.16989121975897559607204463598878189e-06,1.13278020307007488637195014760447309e-06,2.87026478553932395254912751851497988e-05
protein/DD_g302,4.28111329989849377551369655491982924e-06,1.17404145626389325790274949293664257e-06,1.88700549586846327136628148553757846e-04
protein/DD_g303,2.49650980910159203348573877373599899e-06,6.53115077798709014645190267719644256e-07,4.75992676572869027240779294996884282e-05
protein/DD_g304,2.34381698817292430631542389885018852e-06,1.29799611837877763300102251754031248e-06,5.95988114675113312128935223239939420e-05
protein/DD_g305,4.05050558442196345760053208333300211e-06,1.52847252489061795206891961535701012e-06,1.00505211639938639339205250958035752e-05
protein/DD_g306,3.97767526864901185012882044449991195e-06,2.22144542181269401419967834678768835e-06,1.30226392452795233134165597270732320e-04
protein/DD_g307,4.86602331599629053425833505747189951e-06,1.46718865381690330202456747584622524e-06,2.17797399264571461615420682978851086e-05
protein/DD_g308,2.72869373978831323642727877606485608e-06,1.46893555519766458493809381958280143e-06,5.91488067008022109585182004451695806e-05
protein/DD_g309,1.97917442734847681867493080437814857e-06,1.40267072507155333981016381958504739e-06,2.53749794855736728801623377469274330e-06
protein/DD_g31,3.44161295304256967715257693692911553e-06,1.52662162305711060207185925809846401e-06,1.49689475013025437788209320010185380e-05
protein/DD_g310,4.78311490564095472936037397388654433e-06,1.71114818299484685440441042194433894e-06,1.35688839042675257492187536141356955e-05
protein/DD_g311,3.05680450532235047116919666517358047e-06,6.58352549282308232784333550477472858e-07,9.44138890315247309940476597019836617e-05
protein/DD_g312,4.73031362292658231520085777703620463e-06,1.18917354277361724740136105727109626e-06,1.18983474696510993497178181543313731e-05
protein/DD_g313,5.66375360123469191114544047006526013e-06,2.03047334610997637867412276221010642e-06,5.42094211983242665213070653615096751e-05
protein/DD_g314,2.65328912873721940291553323120161223e-06,1.41839768041255765209788804485205671e-06,7.03871591532828535502343744588846460e-05
protein/DD_g315,3.47440150791046588515457609605278929e-06,1.25004416845344489002090956490873130e-06,2.25876241949773572446540161848450530e-05
protein/DD_g316,5.62644031080125567500221823147119927e-06,1.39526436016855289437763440982269730e-06,3.07113443808332774669418800210471347e-04
protein/DD_g317,1.86382735931071947077086989223470171e-06,1.08546090867976160405627153153785022e-06,2.04447822764315571395291945938493644e-05
protein/DD_g318,2.66145317284489656346894789238378514e-06,1.00437490305382546914932221901748582e-06,1.64536818225797257738319724735452625e-04
protein/DD_g319,3.34740997973584681900885625933017318e-06,1.09144223300339585008652067800794536e-06,5.62832932712404734641195363831334735e-05
protein/DD_g32,3.02838182586268015619135870024378835e-06,2.16182149340934216918374624837441201e-06,9.54209645429970475592995170637000293e-05
protein/DD_g320,4.05791784957830094926429764006129618e-06,7.32123069702020399978856773619108067e-07,5.65465595860596193013825864386915039e-06
protein/DD_g321,2.13166279252171084753246920035564358e-06,1.85094273784146912166005536393855834e-06,4.50609824511333073600726266347646556e-06
protein/DD_g322,3.53352020074987904923703140944070501e-06,1.07727319715276720168709050879920161e-06,8.68475874526885912172163340892559522e-06
protein/DD_g323,3.80718932308521758875009800597993035e-06,1.68728059289149516791427652321581883e-06,1.08293966271292087365447146577750606e-04
protein/DD_g324,3.49844344344106131535014376159402054e-06,1.88082069649810865980101998232949076e-06,4.07567660095540068194268494493020500e-05
protein/DD_g325,2.10492229956463094026477750449617538e-06,1.02998780830240800064861900817665271e-06,2.25997897582186570043018576295477998e-05
protein/DD_g326,3.36297718353361697950751878730627822e-06,1.18299331413601719767235507300686912e-06,3.31953445886691629045450671855459825e-04
protein/DD_g327,1.78210901376435130062780906289072607e-06,1.30634027327256578601657288947057168e-06,5.30318190447020567646164286183307506e-06
protein/DD_g328,4.03140211668103022553650956036871296e-06,8.35163447944782510699023718702837393e-07,7.66979059782339951988711240569808602e-05
protein/DD_g329,3.03576127872876086236794896652132437e-06,1.38055863720415062522319165442816287e-06,1.21003545924492699049216247654439965e-05
protein/DD_g33,5.41709962865516619564476810956353369e-06,1.90193609530635980653526349452403362e-06,6.77821777285397002531720408136378008e-05
protein/DD_g330,4.62446231440418456222040739440167350e-06,1.66623396736325551021238104194502042e-06,2.40405769230131239619559138002031766e-04
protein/DD_g331,3.28428141437121790755903211255606380e-06,1.31454283047327149245050893285474192e-06,1.29170283352857157681808649526454007e-05
protein/DD_g332,3.76916394428820013757751328040273932e-06,1.39862045085621329611675611780505841e-06,5.85841811366833758935948328041493147e-06
protein/DD_g333,3.61224952649545953036088526187752101e-06,7.96926102649071029864680862098137080e-07,1.21207664604417151302674729484830202e-04
protein/DD_g334,2.50106300393141492670653245230848263e-06,1.34125256479529696974520023827958290e-06,1.06227741534853103256225353999309964e-05
protein/DD_g335,3.36504966027939735413707677683993244e-06,1.45980782919888858080782865165804885e-06,3.93960779221310486416458282935296146e-05
protein/DD_g336,2.92262714392463585416832999032000189e-06,5.66143166949592699256995247246941975e-07,1.79890816435530087189058849404846861e-05
protein/DD_g337,4.08683310797577348954117411516912783e-06,1.36440161622685420794883090369651905e-06,4.95355559023829952348456155199563828e-06
protein/DD_g338,3.49234718282813465408485685696599530e-06,1.15553712882704478773011529160834304e-06,1.43037158830396071991832170943188294e-05
protein/DD_g339,3.57768428278640147502545413046886117e-06,1.72728533322029214854924282184001126e-06,1.41274092894847988343736668763746166e-05
protein/DD_g34,3.11599724817156145567576055063163010e-06,1.15110729580814612196392110447274202e-06,8.56685732389577158728493131972116937e-06
protein/DD_g340,2.55917420529850146013518563629230641e-06,1.55482121548313319782300967607514185e-06,1.32475128911139888185242381486399207e-05
protein/DD_g341,2.36749490465295574349361915761976957e-06,1.64983332739611214526059434985293543e-06,3.53593688854515135599569260501490161e-06
protein/DD_g342,2.69397910804618648913971824869772583e-06,8.67992441403245069169228869067319990e-07,5.26084479374887245759640728052418495e-06
protein/DD_g343,3.65249946194366005085916442358622124e-06,1.63802478811336261823302012070180939e-06,1.39200019638557180220170336513516277e-04
protein/DD_g344,6.24777088550302800616647052334967279e-06,1.47800920637436191637041058513474600e-06,1.47126694354486882250332879372601002e-05
protein/DD_g345,4.73426654122746559565680574828971779e-06,1.61287747462097448116684340315869334e-06,4.20151430762435894935643262121142461e-05
protein/DD_g346,3.79106968434265569746056398258227680e-06,1.58564286570620752704527089283050368e-06,1.12891857666271358637396710860209827e-05
protein/DD_g347,1.66767853638193194959725874068329203e-06,1.47157292313668887087918017208058441e-06,1.68877242244199722445903757432213998e-05
protein/DD_g348,2.65099022224886011075368867344225065e-06,1.29796658580926414892582624598136085e-06,1.49901291400097492767887552373594666e-05
protein/DD_g349,3.76080984702913074233784800324247633e-06,1.46673738083960004413572090536669942e-06,2.90303920063295327161661514183253367e-06
protein/DD_g35,3.82915921767148729436566765545884947e-06,1.47822570167310246581285427134138903e-06,4.88973727140284793188847696784559391e-05
protein/DD_g350,3.72937799128098562225938532931636386e-06,1.13940894137265149116652284356275463e-06,1.49712654385884324111057381131192305e-04
protein/DD_g351,3.95692717905344229110787519332048131e-06,1.32154041429574088796535585414767636e-06,9.91695235981138727990765360184255699e-06
protein/DD_g352,2.86925166270915317813303937738079282e-06,1.96012271416889629864500047813253918e-06,1.53150097115999824327725815492594917e-05
protein/DD_g353,4.05496316490057655709132117402174428e-06,8.76434739942892750917651003260884644e-07,1.15045678042204522171667341059318529e-05
protein/DD_g354,3.00336995805897627470516421586638102e-06,1.69353022759467292475538824541897826e-06,7.86135408714117957522066429255258531e-05
protein/DD_g355,4.59762977046924937008291719416633256e-06,1.04570235511742414651513033666089546e-06,5.75268394187963702231113957439089133e-05
protein/DD_g356,2.37829509572711050509638258262897820e-06,7.32595096680765492074470989690748249e-07,6.90652436860124541837108486648325300e-05
protein/DD_g357,3.97047885628638959010960726787888039e-06,1.02093170817418875997033862708024196e-06,2.57398662768065818984495296450991938e-05
protein/DD_g358,2.97268708661988000852695672776662172e-06,6.03026219734423062047192705340270948e-07,2.87354385752312931721274509021174832e-05
protein/DD_g359,3.20803391730568841273418116891847588e-06,1.36986072424849916749873197675456493e-06,9.10404398412824864185460019801098475e-05
protein/DD_g36,3.37105334215015078893187739217203138e-06,1.86287882649417369019822294631604452e-06,2.09582050391166610715266796735301776e-05
protein/DD_g360,2.33235924467390230566129701975186549e-06,1.96499568951923653219151229579476056e-06,1.91523258461694225116367833392044155e-05
protein/DD_g361,2.02408604679093794493175868329803387e-06,1.60571535036785403059262336846965336e-06,3.18129292089743175600924397524254727e-06
protein/DD_g362,4.24246116987880443549175589244999274e-06,1.34344113428481764545632771040491075e-06,1.42598635111225102509516424532248804e-04
protein/DD_g363,4.20520363663268777650298058853333965e-06,2.96492419973476244123159413730717440e-06,6.07164881826291117557443526592144256e-04
protein/DD_g364,2.26650258124812504807536325983544265e-06,1.62192602972160620158619906868815797e-06,4.34108947752320522556792577625098604e-05
protein/DD_g365,1.81278878380466989642403204967866827e-06,2.15544864051133353258399874432084403e-06,3.34647117872605663350716794628525806e-05
protein/DD_g366,5.18551367540920417089239781355897034e-06,7.55997765475788445164085351146378662e-07,1.26968980799875076669002876167580125e-05
protein/DD_g367,4.18255811136437989946990763466187253e-06,1.18187935703845134245270013863407812e-06,3.24465348344232132915846772551972195e-05
protein/DD_g368,2.36779748810382458539044532751472294e-06,9.99202678734692547743307927194993140e-07,3.55857017442285866218144262270669777e-06
protein/DD_g369,3.42765502838396777158561894097553274e-06,1.35303609824289599555226963544231283e-06,2.08796547778916372370525647174640296e-05
protein/DD_g37,4.83610342043222669361919847466668875e-06,1.76574729604215428290330810982750019e-06,2.92745186233422036741378943831043848e-05
protein/DD_g370,3.48920845210012487206819490858137017e-06,9.80952494096804597634857642083405304e-07,1.83204520675546978994331157303775430e-05
protein/DD_g371,3.47423254719426053083870224197373221e-06,2.49352085723091823023612256857466248e-06,9.12844067303092571317563039003778672e-06
protein/DD_g372,2.05663748099120042822501954627609222e-06,1.34322182406898067820633394139242746e-06,4.44257174529267885634800972588241895e-06
protein/DD_g373,2.34846284108489867288928076114037645e-06,1.30506390547813990490428465870073665e-06,4.60131764709334095967263093069075415e-05
protein/DD_g374,3.31820094067681626556835395583997526e-06,1.63135608640091651164360920354027930e-06,3.21787598243416211920582767998016313e-05
protein/DD_g375,2.64366412833569202105172750761795445e-06,2.05108780786716708612865308330244782e-06,3.96715338748656569644266974160416206e-04
protein/DD_g376,3.45356754189754678301188851333487863e-06,5.92147106803331265190357077272691791e-07,3.49569620613984561662783283437573448e-06
protein/DD_g377,4.04219937821957067731865812090089297e-06,1.39752180871364072815332718270017692e-06,5.25646137254065915704430369236235850e-05
protein/DD_g378,3.03413028923800374137763132859190573e-06,1.08849846343987469133264500738391965e-06,1.90443503556078594696406106268579476e-06
protein/DD_g379,3.06249523413411134032774518428777438e-06,7.34115597119206313246748652625655696e-07,5.37361840373775988949757598298147884e-06
protein/DD_g38,2.77294219690590153990923770267532078e-06,1.30067916408546062697371608176641732e-06,5.46784824447261264957935526692690710e-05
protein/DD_g380,3.43595246837843171197074758239874086e-06,1.97641280329416751072473648354700782e-06,3.71800639324496188323018708221925375e-05
protein/DD_g381,4.25937458099584222751364063153603184e-06,1.60448131414554454604205807426271439e-06,9.46115040935567513829193544921689519e-06
protein/DD_g382,5.25040186971542740606083295933124730e-06,1.01381995972473021763099932245060359e-06,1.45591881739070895076494895590823459e-05
protein/DD_g383,4.40853949785338570726412173191508736e-06,2.08641000493156030078058241912887581e-06,1.32514130205668870280714758406324899e-05
protein/DD_g384,3.91132582832859200696243937375666078e-06,7.76583579381532088004015343530717690e-07,5.05754110887748297710321102774722261e-04
protein/DD_g385,2.79915651154162133271135155183663699e-06,1.60729442161645473921927602279970948e-06,1.12013786609891542017337959470191433e-05
protein/DD_g386,1.98160005078668713051113127893729441e-06,1.22137445327009629686731196400609687e-06,4.75486461422040150647151286262190807e-04
protein/DD_g387,3.16418200369636758195059743068349538e-06,1.18191852384238203387504808061242688e-06,8.57598488111451344003742806887154649e-06
protein/DD_g388,2.32397481094028512730650539665881951e-06,1.90957998785664791917170532335121842e-06,1.36568427900637112416079122416251857e-05
protein/DD_g389,3.30364195150269564770334163941277915e-06,1.62752620345411703427178904994286801e-06,4.78970208112258342273037184164042467e-06
protein/DD_g39,3.45768265046383618304201270226774253e-06,1.55848596909460695376026816785355778e-06,2.44766631673742681903223482937555403e-05
protein/DD_g390,3.43162945590840151029031535731885795e-06,1.38374616099340506033281958237885819e-06,3.20675427958890171811269956593216525e-05
protein/DD_g391,3.00873944697380180483624579046633961e-06,1.76231177226615564006751526083729008e-06,3.41900469928654433565407696169380830e-05
protein/DD_g392,4.34706557554834955986591819030765262e-06,2.90768103159028256798704436078129333e-06,1.20054467830261663198824250035333224e-05
protein/DD_g393,2.65933954328873497723866964718977865e-06,1.04994242555914959775689427705910772e-06,1.98726375494360923803416363785835979e-05
protein/DD_g394,2.87999412325124062871551600729649600e-06,1.74596275425648384694649983325843597e-06,1.39304694849004658538235684895581482e-05
protein/DD_g395,2.30202714736726605389956307027926579e-06,2.17229219385648134330329023575873706e-06,2.97754404554958383292083112834999009e-05
protein/DD_g396,2.24995840633821088094898950520688554e-06,1.96961278028949225754407877857987740e-06,6.97097281600677513914193829066007437e-05
protein/DD_g397,3.66565947414149224054966123565663029e-06,1.67061406768738033527953076450481573e-06,6.94453720498254341944862977484559185e-05
protein/DD_g398,3.64356855348637185543075098268217378e-06,1.71563362140544616825964821221658082e-06,5.67319958435061428317688804439746148e-06
protein/DD_g399,4.69440370976269544173817860709313435e-06,1.50091137955747826336021287988769377e-06,2.22662158201115379437066445286463434e-05
protein/DD_g4,3.81970234230376180267343394209265403e-06,6.44613313785647719330088213903012319e-07,1.57706557860904139224400698085282516e-05
protein/DD_g40,2.04643791735333362306621949311135347e-06,1.35284250744593594111248124494911579e-06,1.34119954620275966528089908265482990e-03
protein/DD_g400,3.04603643899152385502166352145515437e-06,1.53260299733800974394699457006448088e-06,4.61165775256635360095486553125852970e-05
protein/DD_g401,3.91488801903834060125815824565497860e-06,8.14355866547237730573078650679597314e-07,2.86562328836811560652722730826123277e-05
protein/DD_g402,3.92337685684442373264658839897231684e-06,1.76103441475229929138769192152470626e-06,7.96062407392516002125993700545339572e-06
protein/DD_g403,3.80133839627992095677707918980789778e-06,1.93438971822160245481345419508687317e-06,1.47621688661609837241203783994802047e-04
protein/DD_g404,3.96956485539819122222112223139085730e-06,1.43702115103578307117092425212570994e-06,8.97161930458010034850482929942331580e-06
protein/DD_g405,2.67295769479589293070205024144166302e-06,1.35557246822731071954741496460054344e-06,1.83502101248532459909022027392099749e-05
protein/DD_g406,4.19330337692313040892443417669314250e-06,9.50188192031887563687420165643491328e-07,5.80792592707544811218636359673411852e-05
protein/DD_g407,2.86416761627576217335649077783126647e-06,1.97134231258418975569918422947741511e-06,1.98853233575283272243389151595489455e-05
protein/DD_g408,4.08171611621274856828418702992104000e-06,7.44101888750469633156384514347406145e-07,1.45985536253365950571218240072980685e-04
protein/DD_g409,2.49032447511663276200482428051538608e-06,1.24952003790132075706429269889143421e-06,1.03841076371321481054941507877068282e-04
protein/DD_g41,4.45967922507249509779574846779206899e-06,1.91733393381011484129992533883650877e-06,2.57167000039407016141361383045456552e-05
protein/DD_g410,2.24200936589141641272560478033481974e-06,1.85283441024124210870964949428511771e-06,1.53340195658404121726373165963175658e-05
protein/DD_g411,2.82582147289109444465610543015794499e-06,2.72153927711422445013263262635785847e-06,1.08883255661750456087882052817105393e-05
protein/DD_g412,2.14406334531332156383588450551988146e-06,1.26479221966039236477738375535176882e-06,5.12186633646142587895862241256589470e-05
protein/DD_g413,3.43710508854795352552357796670840146e-06,2.05619739221217488097108984803136111e-06,7.75413147373030860925750681209959041e-06
protein/DD_g414,2.43516416084947740277577682197101181e-06,1.53580458961275753847487639418193231e-06,6.02692946511834919654172370790217801e-05
protein/DD_g415,5.21863670826133876694635808584244442e-06,1.04459877030888691447754521123809948e-06,1.83581995849653081562040556425713647e-05
protein/DD_g416,2.79976114445450997731551838910266688e-06,1.71735345871765202373813059295369205e-06,8.92559263030627131561560218916010915e-05
protein/DD_g417,3.61633729778801116675735969961673340e-06,1.57004418523321926553600698724306380e-06,1.48807229044670299329787403043004137e-05
protein/DD_g418,3.62858393882472275088204300538245134e-06,1.73318049463780539009555754794585840e-06,1.78159671683106161709332705756938978e-05
protein/DD_g419,3.69617707559513786197903689153011293e-06,8.20838013348554531749475094365833640e-07,1.80299130856167621309165445245796089e-04
protein/DD_g42,4.18921513008904639537086196879170750e-06,1.16823221526960896864815458042222380e-06,2.57327081856750917419237299810854301e-05
protein/DD_g420,3.06804126910624633360130914889919544e-06,1.46790361897669868361233335038845323e-06,2.78975245488454537356888793957839222e-05
protein/DD_g421,2.38226127765754859832959188963168863e-06,1.15325715423429116200183016459193905e-06,8.89606198754999702500967795671458063e-06
protein/DD_g422,4.01702350283020829093027541308763591e-06,1.81641677084527091640423696056351837e-06,7.00063290184626492915890749296516519e-06
protein/DD_g423,3.19734700696710619677319166897282457e-06,1.38041756596443868520258865945593293e-06,1.45467619412879185341390536979781501e-04
protein/DD_g424,2.91038867102404043290750971651755507e-06,8.98944989370573071787647289056932808e-07,4.81433196849545273732331295108831878e-06
protein/DD_g425,2.47293576079593595853508740559223098e-06,1.67021238180731234053403667382762845e-06,2.50185145271815719758738819702678988e-04
protein/DD_g426,3.88231749264640297419242967351644811e-06,1.69985197460990508981115468654634240e-06,2.11799500922799813614046311114187335e-05
protein/DD_g427,2.23884051295826442904884909157645974e-06,1.42898271521870782579237509981723450e-06,4.01125162566604905960372117737560016e-05
protein/DD_g428,2.50677349941636960499684553848559690e-06,1.11123039172323435272510393326447419e-06,5.04099111291555862420712061124488077e-05
protein/DD_g429,3.66286131440167161108593409104054299e-06,1.23184151225834220411528096476721774e-06,9.64214661548635781729757639218470439e-06
protein/DD_g43,2.35923214882928055799969591607720051e-06,1.97778282041399340471676824059627728e-06,2.30492395930237817879377229539331747e-05
protein/DD_g430,2.38873194472116470022265888889562001e-06,1.97377720286340099370834825295851285e-06,2.77333031169004101050264749465615427e-05
protein/DD_g431,3.19132783968340658716011425525706428e-06,1.78129080233426771104985609087934820e-06,2.80827702161922744676203369345685502e-06
protein/DD_g432,4.25516424083415016460719729261461094e-06,1.98705568246398397616397680972029738e-06,2.09654116236653284994766094225782926e-04
protein/DD_g433,1.87171889565553216322142403723623196e-06,1.12154220881259398271160750454516953e-06,3.75612272221792338156183207556943833e-06
protein/DD_g434,3.23146571262344984798269464986696293e-06,1.64783709490631221846042945881343475e-06,1.58929805944492960619412841677754974e-05
protein/DD_g435,4.04425565998264605718132541067767537e-06,1.46175342166316717011600701933146509e-06,9.96405240534738041279972346422553840e-05
protein/DD_g436,2.83018726749501910149823793296450496e-06,1.74002704111701690931089857749493349e-06,2.96618778591122793829039614214288098e-05
protein/DD_g437,1.79335952047224057343755942308284247e-06,1.27721659118081901535523853093575334e-06,9.25552526301938511296036014264133144e-05
protein/DD_g438,2.00399776754861989395507303479078474e-06,1.03248496510233459701967700582109457e-06,1.95494616725329448737869768153792826e-05
protein/DD_g439,2.93211300781210879373978023231700681e-06,1.13451436493656558459438681657231330e-06,6.90102349894610683484913937055831820e-06
protein/DD_g44,3.35677790663603986502583403672624646e-06,9.61104921210851617244189718723422961e-07,1.24544242230872479836351526160376955e-05
protein/DD_g440,2.81497178281100971039084112517267743e-06,1.14286823058150301443037491007641360e-06,6.39289223013691242697132230274784470e-05
protein/DD_g441,3.13948264230782482873203658204952217e-06,9.90782193932917805633275664221534263e-07,3.87362653752049782904809555427848380e-05
protein/DD_g442,4.19018141654053533257403987854793770e-06,1.05528944043853100143170760459698786e-06,2.88019924657554281329096083617948769e-04
protein/DD_g443,2.76909951795441132265168810619229850e-06,1.37679102689415475539750253575438217e-06,6.07019736105817935008052848764622775e-05
protein/DD_g444,3.73993493885061236033234444147651700e-06,1.38975549489931036850088648558987474e-06,8.56547647237551617223570541923600754e-05
protein/DD_g445,2.93197312911739223229945712480220713e-06,1.52649313911740864655176280979443069e-06,2.57496576812353889397749199000217438e-05
protein/DD_g446,3.59142403600365963903787680081942285e-06,6.53883076878883479593107325835601310e-07,3.49066646511697523293331215248330647e-05
protein/DD_g447,5.07503059414480832887351189517246169e-06,1.29940349867897733002210966026111935e-06,4.40756574319344117570724228068053591e-05
protein/DD_g448,4.80253110068959963063040581347509917e-06,8.94814011702745738625073855085850923e-07,4.89007643426306721822984583495108981e-05
protein/DD_g449,4.10653799882198457988774497654200525e-06,1.85102391900594475350200238876318777e-06,1.80807706278007860925744220349865204e-04
protein/DD_g45,3.55066319881381226857727141079335153e-06,1.36372008786629780378610950459391928e-06,1.76744203866727448672024029098978902e-05
protein/DD_g450,3.78675942324430045553724546014156290e-06,1.50399081980414720371589017041031947e-06,5.46916693205616980411220932106695196e-06
protein/DD_g451,3.71271987006558694126220665530350511e-06,9.96347926400293872398468004053490000e-07,3.73659649110229633820074740732674978e-05
protein/DD_g452,1.65702959840493338135523363049956373e-06,7.22730687797034746795431771345541124e-07,2.82109744480325862095562645835598987e-04
protein/DD_g453,3.52857622312132526222797559293586051e-06,1.21881253855300519265460357518675565e-06,6.54815865427767579326164125840649410e-06
protein/DD_g454,4.12239901466488709995735184193660107e-06,1.30687150214982479599571529306706232e-06,1.14755166228538960090441723089355335e-06
protein/DD_g455,4.21511907966867823229911959130301129e-06,1.82268454532802498146130948052805933e-06,7.35784015304441511337303930927705197e-06
protein/DD_g456,2.85633646253206548146829865122514005e-06,8.94596436158749057413140478242531020e-07,3.95234498671758212745207182008186198e-05
protein/DD_g457,2.54544310416829772208463038144447707e-06,1.50594049478910276544595868391898950e-06,2.71245924866473073232514091064965193e-05
protein/DD_g458,3.85233679651297528605410353448387579e-06,1.58020158361301850372440265720871135e-06,3.72056266089336318694499662766561115e-05
protein/DD_g459,2.52338175768390825531571342912475238e-06,1.40727428066186716006446740565617228e-06,8.39574254443569181977345399071310765e-06
protein/DD_g46,4.73950456941269623207522943378515067e-06,1.33530345453446012091385997624264319e-06,4.09074876402969073711640319519911481e-05
protein/DD_g460,3.90856930157734448958813871389766292e-06,1.31930783411733939015555096947073300e-06,1.36057124443520255386249203582881103e-05
protein/DD_g461,5.00790485252037446714500158074398394e-06,1.56178677372677883402184428997892657e-06,1.45664305737528695808809261488519389e-04
protein/DD_g462,4.38741091968896545545103516383868672e-06,1.28881087615326144766474981514753355e-06,1.10443259634394535670078557641592682e-05
protein/DD_g463,2.24940639517927132647142519048289737e-06,1.44437196998455584267545571423366509e-06,3.83633579361129410455096319314809070e-05
protein/DD_g464,2.67735648221947160167954623718243391e-06,3.01593273720550618340738914855601486e-06,1.97947060298350436338750948939574169e-05
protein/DD_g465,2.62792453069455807294681383009974820e-06,1.08795685822703256050979150496305434e-06,1.01920652624652895765947098334784382e-05
protein/DD_g466,3.04458033650409361886439196725968358e-06,1.19917425566697649768997514026034183e-06,7.81601838221633356088416911909759890e-06
protein/DD_g467,3.40160542790263008789367027645712729e-06,2.04069256371502452444608736554374485e-06,4.33591220688777959617290827106050142e-05
protein/DD_g468,5.30119285829259130604099896140993626e-06,1.54313783351088606316811430447443453e-06,4.22023985845658059372917960263045903e-05
protein/DD_g469,1.72842910360781576694867744772324045e-06,1.91066400529278500559489362887047748e-06,3.64468359067677235856636292867504709e-05
protein/DD_g47,3.18422732600090751420573199717007513e-06,1.07175119003774161907074227528418212e-06,3.50736513425252997730346069899343019e-03
protein/DD_g470,2.66047371808678618705109151089543297e-06,1.11443211385156728853790032876868723e-06,1.90486745269320678405176056492014463e-05
protein/DD_g471,2.53337278077918833885305563838293636e-06,1.08185510528783384057480411327392081e-06,1.30684913317025043142320326814598706e-05
protein/DD_g472,3.50105998790362697972024074460115905e-06,9.09780295642075068833333007405513156e-07,1.39803501487069422239910524036624463e-05
protein/DD_g473,3.55991666349439564762119822655614461e-06,1.31360717254839593255819343664868390e-06,7.88920080340405314143620943542211401e-06
protein/DD_g474,1.22414266928341025116645456961126285e-06,1.24200276797352870378112374398997617e-06,5.28986312989026334391105941971409872e-06
protein/DD_g475,2.97964056155288479627452174208984155e-06,1.66390851479187710222401523047930083e-06,3.25995537720649963743491635485285429e-05
protein/DD_g476,4.21279038609386256663998760850031878e-06,1.00139500844514234921176718777700140e-06,1.42722013697244116993836946547344025e-04
protein/DD_g477,3.35648834000251736039612312666892895e-06,1.79116715274482975257644375821556596e-06,6.18073380685584405098614202872818071e-05
protein/DD_g478,1.72699228109889019849840993626341738e-06,1.20417566478786359919899293579779872e-06,2.61694834790943337426656554470211632e-04
protein/DD_g479,4.13646543567536702462488991776699640e-06,1.35514704004521331957615312636118743e-06,2.94444122599944880346919934795638893e-05
protein/DD_g48,3.88375053482598827590987746309401504e-06,2.07568976017806950658860898372679010e-06,5.07377395692355353491029823678655874e-05
protein/DD_g480,2.06433274972359358588545486233300555e-06,8.64117179285939898983474983687227943e-07,1.83562201270899904669360698865837672e-04
protein/DD_g481,2.60110097241155554959764136010639885e-06,9.77592564244797359401997059589456827e-07,3.73039578324603041172753872794241306e-04
protein/DD_g482,3.81711108510622928005261317731823000e-06,1.81667247562297654940723005250202281e-06,6.39540446366611826875802869894268471e-05
protein/DD_g483,3.45536365278654804105487698932494631e-06,1.53033308505976322455318518315835805e-06,1.54802337687378278842168153379368780e-05
protein/DD_g484,3.28674516350835359196200878461076479e-06,1.08560202388270409470730668550672849e-06,6.97791744428214777952883693134094058e-04
protein/DD_g485,3.23439838855550294404202030356660050e-06,1.21371139769077462087544768834886975e-06,1.94080014777750072001184024890087273e-05
protein/DD_g486,2.09491303435998442496674540500162232e-06,1.59548761841961306878475106314854195e-06,6.60870090681101332170161106462468017e-05
protein/DD_g487,4.30816251161163430309028790685087617e-06,2.69783444267204954984375732281185113e-06,7.61393914105157857363861616613229390e-05
protein/DD_g488,5.57066655211193401923968238996020379e-06,1.03809932291395493692449133840899097e-06,7.69052495836254815851586399359740119e-06
protein/DD_g489,4.18178556032058516028167355976946552e-06,1.24988429456534353153612156537088345e-06,1.20666180204311378522699515872414284e-05
protein/DD_g49,2.22213904694795651600427439161419141e-06,1.05135560766242660660250279608841694e-06,7.23377333059229341458072642729593753e-06
protein/DD_g490,2.51459274070128547090402513698391434e-06,9.34789799796412633873648000611744071e-07,1.06634185266941138489425170779389990e-05
protein/DD_g491,4.03272078819729710210454733786731821e-06,1.32390613506446062505370687567566207e-06,8.73234508251484473942226268770828730e-06
protein/DD_g492,3.58691355749970847603692029078985165e-06,2.01285591847444832435372432480055672e-06,1.58533815762691052046775385320657518e-05
protein/DD_g493,3.67048565195696340728540856629425585e-06,1.41778824247784281588599316622648621e-06,1.23988188752529251924829242564200747e-04
protein/DD_g494,4.43207406636493908943295940583263595e-06,2.08815561556795015545762921929231909e-06,1.11399689879334597520835080835060841e-05
protein/DD_g495,3.54444685399879379439967455522416353e-06,1.33467301979536157650767440638611828e-06,2.41129724148614021888302489448143963e-04
protein/DD_g496,3.83961090164615258151059611724040412e-06,1.11672284624789659491083222871526069e-06,1.67954012261079893358020871618613670e-04
protein/DD_g497,4.35297702845018615045862052811866934e-06,1.12894109736771050432905230320234368e-06,3.45555949021475518044879142057166933e-05
protein/DD_g498,2.38157224396385780370178224671915052e-06,1.01401152255215336919673003763910201e-06,5.33514504706468644759127182818878522e-04
protein/DD_g499,2.91155791780025183100086019143728061e-06,1.79641811841338902258987499336602772e-06,3.50328777175749575380062460998421829e-06
protein/DD_g5,2.41554496662797795239570580003213156e-06,1.21125620072531128744344815601527159e-06,3.58835196513603650472067380348313993e-05
protein/DD_g50,1.90303027041681885668995318748374267e-06,1.07771972931866445540961564218974256e-06,9.68988769562715105592396689675309876e-06
protein/DD_g500,2.27704722767309081723327063163965494e-06,1.25034437171591253639668461830355175e-06,4.98994243313756915829586333019963344e-05
protein/DD_g501,4.18017381228248828852229477468096703e-06,1.11920031255207240932460745662355246e-06,2.22444011276343141546387282974945631e-05
protein/DD_g502,4.84317874405676414768085703423750281e-06,1.57028747464140728747284923912859743e-06,3.51788308353107066253658834942707174e-05
protein/DD_g503,3.71196803388513059399634176892880885e-06,1.79249739066259397150208632342335579e-06,6.22225597300370201499297443522744345e-05
protein/DD_g504,2.25230638811584661734867577443097161e-06,1.35151328584103350666397629304964924e-06,2.30979669124133044820885459186642697e-05
protein/DD_g505,2.48218072283630995727990439947368489e-06,1.16310357040413938166099353065931751e-06,2.39565992016987550863047315830555116e-04
protein/DD_g506,3.17192811913016019313640867386002307e-06,2.25384888765184818890962184993163361e-06,6.27588138651764622064907987328301350e-05
protein/DD_g507,1.86046256277993552760065316876568318e-06,1.92242321803834529662882423024704793e-06,5.54475574461776784188883800400575254e-06
protein/DD_g508,5.68069422700249454775349993882943461e-06,1.35768599556659566553424184575388658e-06,1.08485155348003527477870924558559332e-05
protein/DD_g509,5.09993473421111808574409201287279810e-06,1.96740963936672950481899225354333040e-06,7.77499945580780669366262621904157933e-05
protein/DD_g51,2.91994784242727431922981137239928920e-06,1.92733041628460851173359415510504799e-06,5.05803781329064691444793605567630491e-04
protein/DD_g510,3.66011268816163468402368115965379053e-06,1.98753948899256066521874478190705378e-06,1.40977981315086937742886584061183024e-04
protein/DD_g511,2.84780878543869805235077416171556968e-06,1.38045445640889485002463548963805451e-06,4.45424203587964351578893632314975534e-05
protein/DD_g512,3.01669758125817510839433014740366937e-06,1.44009544724730937387628112352111360e-06,1.64723033245776212518245411334117399e-05
protein/DD_g513,5.32248167947659353729979772948415058e-06,2.98731822625109764802613124880196540e-06,1.34481498060435078053294544250914465e-04
protein/DD_g514,6.10788155215574320787038922344109330e-06,9.79495652225058686401388217941009403e-07,8.40551227607526733074135357161823275e-06
protein/DD_g515,5.15708024117751331187143315674993921e-06,1.40906057180590308049829218426867777e-06,8.54614205490493683833023318039395279e-06
protein/DD_g516,2.73344296660307485915581047077218022e-06,1.08785956310781220210922980218687175e-06,3.74420833640283138662154426147548509e-06
protein/DD_g517,3.68543245400426624669236670991821852e-06,9.33743123394460813782953265890749008e-07,3.39226226781377829621303899690232924e-05
protein/DD_g518,3.19590432647325298825152973091118710e-06,1.18037196524355664870903492994834931e-06,4.48853387403937444653007259982893141e-05
protein/DD_g519,3.05418724348053841906679084176198351e-06,2.71451028670809806928028136941783303e-06,1.08402956914250249193420365545615479e-05
protein/DD_g52,1.35309726633547433566044957054700833e-06,1.55322794958939358946616820342177232e-06,6.90563108765893540421634511993738438e-06
protein/DD_g520,1.74767373214113051469226861585369080e-06,1.15549255547834926418759348944088787e-06,2.79178996779120469628967673302411178e-04
protein/DD_g521,7.31246376054221298585882066658333689e-06,1.49836774896431479709347243946635567e-06,2.08234855259234578333096896615396970e-04
protein/DD_g522,3.60790266347575157344660245228365545e-06,1.41993330458747698159713638440743114e-06,5.30882552755869426271074975590429267e-05
protein/DD_g523,2.97017290232824265157526629720566511e-06,2.01722622862537645086992554344382963e-06,1.33133097049825972078471869338611930e-05
protein/DD_g524,1.96414815456789584881229574826246028e-06,1.04582261260098669920526882481713599e-06,7.06680302996008823964835866446288696e-05
protein/DD_g525,4.11748365421163041166072567918312530e-06,9.78782942290280219276488188796223086e-07,3.03952031304003238965798450855369308e-05
protein/DD_g526,3.74803504397288858213612273698026352e-06,1.29541502802308110100824482738851148e-06,5.96587971845119587420218793225419251e-05
protein/DD_g527,4.17142183589947818475338217237269473e-06,1.68037405906777511828840282945239270e-06,1.46953323840497188333695587917229893e-05
protein/DD_g528,3.64867199674190551596022424636514160e-06,1.04551092259819386452972512540604064e-06,2.49703016602128389903489571917817113e-06
protein/DD_g529,4.74395023628891561005151680930937350e-06,5.18338874270132184841606265068982181e-07,9.75739862144996340115004643675851598e-06
protein/DD_g53,2.69169157902244705023121672154163257e-06,1.15791042973152702313128236207335384e-06,1.12916596564054519614495578414566681e-05
protein/DD_g530,3.37253131482091992358184724717615409e-06,2.10071033675969600334796174282910799e-06,9.29496042048552366729554767547399339e-05
protein/DD_g531,4.18747526397494274541269369806885543e-06,2.08402141768694212032795916827134858e-06,2.04815599954743320158658896939957125e-04
protein/DD_g532,3.78018635194341544620224250158271825e-06,7.38552929712077804375356823696583581e-07,8.56549923206697259930396827509841717e-05
protein/DD_g533,1.88063817949291715980850959563056029e-06,1.56903672238701458637966424057220574e-06,1.58374460688926403595768270609009655e-05
protein/DD_g534,3.75265800051711500718304652412903804e-06,9.15667711136912848755399944318336277e-07,2.07685146382362714499294123065571541e-05
protein/DD_g535,2.88323284120455198582160846643091259e-06,1.33911090298388696541173524931789584e-06,2.69910037104400005264054213995935499e-06
protein/DD_g536,3.84409766060706398874780480187019821e-06,2.04251217557778580000627195168348166e-06,9.41602034324537939416587501468454099e-06
protein/DD_g537,2.90516662895720890209778920263909060e-06,1.31853100124138283398574211175181773e-06,5.43573941009042509455943382762635988e-05
protein/DD_g538,3.08710841456424352172298337898383193e-06,1.22017552823782785244961656556358866e-06,2.41528365307218640363398374090439814e-05
protein/DD_g539,3.15586687171494763420876731489512584e-06,1.35225632720310784102603305639606678e-06,4.88384812260676436817240411754722888e-06
protein/DD_g54,2.73366206143905769033581069885253237e-06,2.29680269523419692336880018108614491e-06,1.35154859117536858798798009858955324e-05
protein/DD_g540,4.94595223940076064448473699579772980e-06,1.02850029697864110563943450104957970e-06,3.54267215831669972712153935746148947e-05
protein/DD_g541,3.17367965562982567642016507157704078e-06,2.71317026651252737701996151348394312e-06,4.55227350753963054862899357038338105e-04
protein/DD_g542,2.77868246639294727039957868812321133e-06,1.49751457350246507815442145833762689e-06,7.86975968821322404310051352894234204e-05
protein/DD_g543,3.79118775164892063682833222572370594e-06,1.32364415020219107413164676205719034e-06,3.96867711265110801254128554767390691e-05
protein/DD_g544,4.18977147886209179779597397254878309e-06,1.46766992303390447238529306261001617e-06,4.86371845103180892097443356983155591e-05
protein/DD_g545,2.74044472150641225996233164756050556e-06,1.35980796614404004398579010952977056e-06,3.83423580533835311582770262388911496e-05
protein/DD_g546,3.08281770517169524321856735307557032e-06,1.83705334474388731486221261888870184e-06,1.24637519571051332178359026620243576e-05
protein/DD_g547,3.14743663994960739450245108236843446e-06,9.06521112903243274654834975705981605e-07,1.01623448409749766766887011056311728e-05
protein/DD_g548,3.49895754719503688643854227795654497e-06,1.99942105137885927904128652859872018e-06,2.05862027866198296435258557528073586e-05
protein/DD_g549,4.36093063793411388226557962191309485e-06,8.53040736084409089453961716962272983e-07,6.14110183420438254335758933764274621e-05
protein/DD_g55,3.12420860881388928752725989266388089e-06,1.42130335553942949377969194351011964e-06,3.20144603908885310833569130968133476e-04
protein/DD_g550,3.53527249876385144424841275492187864e-06,7.08816439502365965953747768470213744e-07,3.04695488089284032092722331806161995e-05
protein/DD_g551,3.78949109393258454718486817237732990e-06,1.42734847781730094057251568867267172e-06,1.77719273462917643368480082909122728e-05
protein/DD_g552,2.83998780182322779014462012377832740e-06,1.03075527821847061350681227112771412e-06,6.23185167579835821275398268926859491e-05
protein/DD_g553,5.25733564347122107245013049160000137e-06,1.20908612051325236329261125248442534e-06,3.75955273115119631421809840377677602e-04
protein/DD_g554,2.90715073071903474669828134091100538e-06,1.24215183308953445481719970224884735e-06,1.79806019602834404951547310783532868e-05
protein/DD_g555,4.42040269176861495422286289194257156e-06,1.84525234879831867896261350255978171e-06,1.86863783859629356533255077073010627e-04
protein/DD_g556,3.50540577031444164533597959615180702e-06,3.18239006952708948255738226438120051e-06,2.16606969782218018663332739138590799e-05
protein/DD_g557,3.66498192136579503913470095263197325e-06,1.52244306818050921678513197639339199e-06,4.15491983936814620207054728429184245e-05
protein/DD_g558,3.44337613725007958361501744372006499e-06,1.85363648204086663560058342276130646e-06,7.86075844108860910229386604846566724e-05
protein/DD_g559,2.18027183591163915195708695684581014e-06,1.33670478418193703609663670172136352e-06,1.16889076027514364466375661735441062e-05
protein/DD_g56,4.16842460871490989181600230168477031e-06,1.12176188991218498899207056976969772e-06,7.20382335123436865123050733653168572e-05
protein/DD_g560,5.23281584596224576155032302141007452e-06,1.72454363914433387313369425472293713e-06,1.58615255548690233663057265552318748e-05
protein/DD_g561,4.19300552523787800466811150465173243e-06,1.09032046173144276386486265230657156e-06,9.30548642797866049217920504426408932e-06
protein/DD_g562,2.92474654288806370491778274064538507e-06,1.22374652238751550192319772195640444e-06,1.13320656111149864354135751518382265e-05
protein/DD_g563,1.90724889830759504703430864040080783e-06,1.64631613093570435622583363652119508e-06,5.79261291885247367899466134843829063e-06
protein/DD_g564,6.62007295986366658096954365954943379e-06,1.70867704288050131130475574968299056e-06,4.01248453697586120355487529672992482e-05
protein/DD_g565,4.01745678102249988114003217665178839e-06,2.67052790286497673438896165825437074e-06,2.45037945297832764128520366321889918e-05
protein/DD_g566,2.80941724457883517691287111406009525e-06,1.08092725146415513692556090145980926e-06,4.14868891620902850318850566318825493e-05
protein/DD_g567,4.75961751441833512995629992684474127e-06,1.27338460109650735002558163312283253e-06,6.03940869836117776776541569143216679e-06
protein/DD_g568,2.36867746921011346457873073802073492e-06,1.93030682931598301232039437058589707e-06,1.30951784544697485418396511195662505e-05
protein/DD_g569,3.14439601961800473075294685144545535e-06,1.36044103380624481416363159363560737e-06,2.46526436700160274526472337840942512e-04
protein/DD_g57,2.19472708554265822580094837842135311e-06,1.20201789330556891934583571077472095e-06,6.74732374292042263397153117010063203e-05
protein/DD_g570,2.96162197008270166496663897659504840e-06,2.29988589739249397890228000369396084e-06,9.01515072128727032025885874454927660e-06
protein/DD_g571,1.54026738333516493171150070178737661e-06,1.01488330102945919237409480396511125e-06,3.43019191966426711787057270381997451e-05
protein/DD_g572,3.11493520537602773032901150917678839e-06,9.73358013815088552671855382532960129e-07,1.08176959033331922840217847896731683e-04
protein/DD_g573,5.19515927550577866039967349787217282e-06,1.18035034838763958979277979396168167e-06,6.04713346587398410994648917293845709e-05
protein/DD_g574,2.91402056002254205843536434164644046e-06,2.01020543944145315505299818284491146e-06,5.53244554420006598993020651497539167e-05
protein/DD_g575,3.38154774497348003689658164582095535e-06,9.38820982837653450425980682239067025e-07,5.44418047282544168712667123061194633e-06
protein/DD_g576,3.79327385870659058548904574365218311e-06,1.51015300116573620968443348529720625e-06,9.67546190408169677428819787679095422e-04
protein/DD_g577,3.42209426001292393297478149579799376e-06,1.73083398396537204610173317485133631e-06,2.43807688191791521282295349682743082e-05
protein/DD_g578,2.87848762007473901386501911779767821e-06,1.08504537381442882535518961433794195e-06,7.23747881585301675936773862530446448e-06
protein/DD_g579,2.97290076831809087289166509343811068e-06,6.98180116837621309735743710219752032e-07,4.98607840071818868739336838051667565e-05
protein/DD_g58,3.02894044926978497136226155484669518e-06,6.80261721455926684478237967833454469e-07,5.84147307955122413600805691817617873e-05
protein/DD_g580,3.62194310612593565293059397005911400e-06,1.02009929121384368983121223384448089e-06,3.13556747509396934381924597100410772e-05
protein/DD_g581,2.71751163323828586851928549245173167e-06,1.29605338290351995036339535231568256e-06,7.82926769900987106230252843520667191e-06
protein/DD_g582,2.68391424081898125581982193362784331e-06,2.12082436690127357616986420380235473e-06,2.91327343969946234047469698054952736e-05
protein/DD_g583,3.39925071083549385449027893406253783e-06,1.14191284064485844830127138318434060e-06,5.38306930253842227757972529959822747e-05
protein/DD_g584,3.07981923561183319526702556494738129e-06,1.81679558483867493969064844714949330e-06,3.84197498397232938108204817649350123e-05
protein/DD_g585,2.49190355295213759151335547618723211e-06,5.62872310806631717714998392001093936e-07,3.43649336203179448024341361833406860e-06
protein/DD_g586,1.73253432177271260186940291937493988e-06,1.39453282497102536966794722269470303e-06,4.77562642651989804200972150378774325e-05
protein/DD_g587,3.09846318390582674012599440145188736e-06,1.16098412433052430370198491567501488e-06,1.13766666242389498526437277908145301e-04
protein/DD_g588,5.21205424514804502147671230153202892e-06,1.43368301829428195910369318632739251e-06,4.93633874519763554306950309756724348e-05
protein/DD_g589,2.44364607228830613374481178495371793e-06,2.07719019970555219581195569000916845e-06,2.08333781242571020656133939588907013e-05
protein/DD_g59,4.99270368903071763162573728346227932e-06,1.80555523635559210179790509014339298e-06,1.78247198374451215765398907942564988e-05
protein/DD_g590,4.87501782073050756718777967444310891e-06,1.37074298998484117027731742109836122e-06,2.15055156171833287475012492005281280e-04
protein/DD_g591,2.32509170026677419421471580575129049e-06,1.93734872522252471403171730416084215e-06,3.32511029964033408817085255931548632e-04
protein/DD_g592,4.08241556928430516976918512493342261e-06,1.49902213520677037304130734465076413e-06,7.41052053618638894806845528677497136e-06
protein/DD_g593,2.38178958714966919874635500622644606e-06,1.31300763738960564399519570202817661e-06,7.99288494092689682824702494717694537e-05
protein/DD_g594,2.26664385033874286611547257167154632e-06,4.89732210116668887686761106328938706e-07,9.62015771999902723448971131593089985e-06
protein/DD_g595,3.19484780078647715253042280885551198e-06,1.00808293461332913829314480104474388e-06,9.79470345098857409031989471675308649e-06
protein/DD_g596,4.89834240587360346405820567136724487e-06,1.05022394857974046646417829512441043e-06,1.85823760848553709209318764265239056e-05
protein/DD_g597,3.32448886484575283147634777049719994e-06,1.77968934910941297115467100992972810e-06,2.49879468190334460136623841782015253e-05
protein/DD_g598,3.03903098981148386409647603957731947e-06,1.15175100427287616592723019409299223e-06,6.31830018261707210956942865898447802e-06
protein/DD_g599,5.39397144438113133681076303930942772e-06,1.33262756799294035268883337496906801e-06,5.60856773993367144576762081734686879e-05
protein/DD_g6,4.16303315796171121464494431158443473e-06,1.10286373041190688879610208792951552e-06,1.04928972245744419298685088811608645e-04
protein/DD_g60,5.22206667713432619843681340540856922e-06,1.46186166529034454941219935285244268e-06,6.06386052766921612890195103869752677e-06
protein/DD_g600,3.61364796207119865836505814868514368e-06,6.76756287429713353027745415190380227e-07,1.02562285168789721531829767779736490e-04
protein/DD_g601,3.28697988735307709425717310046039994e-06,3.24521465733035141366342830393197882e-06,2.64464474690731789161141481952211599e-04
protein/DD_g602,4.18407086336102333815127173977686772e-06,2.45123625204978332217868561582986649e-06,3.58537557902643886700250605458639224e-05
protein/DD_g603,2.82769296455999618013445842838863197e-06,1.98870639342208798598405008401091012e-06,6.47091421066595064473639379991423978e-05
protein/DD_g604,1.60456700308862313153045575463152213e-06,1.83924896074388019248760520303583244e-06,1.57217567669673247719849883631338477e-05
protein/DD_g605,5.25025568655207021561926021193350548e-06,1.43308566442512293135178646484066124e-06,8.14572735747660819921989681634610610e-06
protein/DD_g606,2.71033028791673777675972712090178399e-06,1.44348017214613114555966431125479481e-06,4.02600602091650564257379554448690581e-05
protein/DD_g607,2.89052244620162147470660111125420968e-06,1.02248168734509713471415425118821263e-06,3.09607462269769753541586542625588406e-05
protein/DD_g608,2.84567215550264956215117635055143483e-06,9.51857568203519700031612334133095190e-07,1.60209684224235245562393454950532974e-04
protein/DD_g609,4.32385740985548414217561607280669030e-06,1.59600040757892799366999324942798238e-06,2.97064176031605390824945057678574611e-06
protein/DD_g61,4.50998834551671390765806181906724781e-06,1.07881331786320583978981698867163474e-06,4.64944147124562048810849937739456644e-05
protein/DD_g610,3.27908834126834468151749084900080383e-06,1.41219299823335009018879461366625911e-06,1.03252824261105527149953441502832638e-05
protein/DD_g611,2.49938562973455353224903199405483304e-06,1.94153683283654947751132396736846788e-06,2.06362614574692124926554055057128491e-05
protein/DD_g612,4.77134658967025477322185918022767994e-06,2.00927037554095904310034804034053688e-06,1.92048140386332468543369625626807550e-04
protein/DD_g613,2.99344911737365419270844837295825577e-06,1.54044625943676172166108331733473045e-06,1.89088842495360385665685354272933169e-04
protein/DD_g614,5.34534024618044156623480110067465696e-06,1.44927335227550081545671280906950609e-06,4.69503478544475575330508174391746559e-04
protein/DD_g615,3.10990444954440514139087962759879670e-06,7.46092082927636892911439140653930073e-07,1.19573664313806500886599811644045325e-05
protein/DD_g616,2.71643164546223391459151516366371435e-06,2.36322374865987335140916528854150446e-06,1.01354141493949338954450344779764263e-04
protein/DD_g617,2.58623919222767119799512516461691893e-06,1.35564690998132151037220405825168439e-06,1.66470268370563825084310431773816991e-05
protein/DD_g618,3.52752696408096982531835994642814694e-06,8.80966684760226058359554712189865914e-07,1.55878112793597887001339954063712654e-05
protein/DD_g619,4.07310049970725575236281738939003239e-06,1.17668546467025214992136785381343986e-06,7.41153137675655298790418665210027025e-05
protein/DD_g62,2.44894069321834991444994566692442703e-06,2.26261774059595696174153641642790228e-06,3.19988277838077206588929255432257213e-05
protein/DD_g620,2.97719819896957919975765168169060972e-06,8.21649823235173969729327685766876610e-07,8.20084893364159562072519139125797359e-06
protein/DD_g621,3.77887205185612927510796507401203905e-06,1.91671985796620393539549166641899821e-06,1.52725409220759874514574727353364205e-05
protein/DD_g622,2.69910103369651256424026901015277700e-06,1.32827363407963654769952945414704118e-06,7.28683049683254447195956752348094928e-06
protein/DD_g623,3.71420999188481521663459525500955306e-06,1.81641334674305962200355938282394115e-06,2.69513092803681301210073677286480723e-05
protein/DD_g624,4.22839184881351006743921086415239843e-06,6.95591307626727088505263649203733133e-07,7.60263321186658379820131699853762143e-06
protein/DD_g625,2.33113691526939123158375641185503435e-06,1.66982728857926850037825632745962467e-06,2.89200691676650135861940765074398385e-05
protein/DD_g626,3.00949947085840118884273838162344000e-06,1.46024748831354264805113810380583313e-06,1.38927832433444699652376970782617619e-05
protein/DD_g627,2.29014769844354820508402653616057952e-06,9.03427152393691776619155655157536723e-07,1.14046462648252654350050896126518109e-04
protein/DD_g628,4.43730189904453707838617810718134940e-06,1.22175177365934196821015596658450794e-06,9.88730073519080645456416942739624600e-06
protein/DD_g629,2.41369485815865865040430665693480820e-06,6.73948152337195505461045772013952526e-07,3.56519096041467751697199422240856040e-05
protein/DD_g63,4.20525271687768245494333433480125402e-06,6.91545007683511430138462343233441028e-07,2.39201425929955612931454608925538047e-06
protein/DD_g630,3.96950740703517578156973016069620987e-06,2.02208799784233102050146373543305156e-06,9.73595813853205776672806907950513653e-06
protein/DD_g631,3.54990664411501662354630726374121094e-06,1.28340158709082349758463176322039585e-06,1.76439654385949114575438678524387257e-05
protein/DD_g632,3.08232861990983119862336900038964233e-06,1.57975775650690301304932997356179556e-06,5.05025952764489109848911069385926570e-05
protein/DD_g633,5.85119549433574611038220665522324177e-06,1.42262413931942424244024753597199345e-06,7.00536008299438006576995162441885278e-04
protein/DD_g634,2.93036909885965930916651648387092881e-06,9.80252306468339742020994761905174985e-07,2.64611020929951489975350995715819411e-05
protein/DD_g635,4.09488078827187618495749431044664104e-06,1.53013851233305111125358084939717937e-06,7.06490511763330967268018046614897736e-06
protein/DD_g636,3.39967453308443859256381350184565982e-06,1.34999794884523367618762772647777729e-06,7.71708505043818277333969558892971326e-06
protein/DD_g637,4.13482150699497383406702350078268043e-06,1.88679093084967992855522423883234672e-06,8.06110779221416416324442685209051317e-06
protein/DD_g638,3.55220536476233725969381683566185609e-06,2.00435623885674406642395745668704404e-06,1.52384458645928949674460037574208953e-05
protein/DD_g639,4.28217391758263318016589914747949984e-06,2.40387593469987647900209712167910506e-06,2.72471276912850505493686150940624463e-05
protein/DD_g64,1.16615278003835256071493345238912077e-06,1.90621258087849605063313627866032086e-06,6.99490310777771698204531033226807014e-05
protein/DD_g640,3.54270695042656007249018672557822642e-06,1.91366558095238110055282998932235312e-06,7.24720703833662173975258689250819825e-05
protein/DD_g641,3.51830681000771984301036657446495869e-06,8.36585660401672689027030818721019204e-07,8.31497854108174691309287799829662027e-05
protein/DD_g642,3.38979353097318815724155842835790088e-06,2.20713540090121189276365578267997102e-06,6.92784091321977674703378333896224622e-05
protein/DD_g643,4.06341867694158363591164501368067437e-06,1.56155515266037276452886512047099728e-06,3.79126175971191797219926921419532197e-05
protein/DD_g644,2.57128328264548426558399437860283390e-06,1.33582576448674495702274718300110849e-06,7.38669334711284836184957674410917428e-06
protein/DD_g645,4.91604456691949954245293053169939633e-06,1.26284842284976258581402140472550203e-06,1.69391363533537878852972679806899113e-04
protein/DD_g646,4.76791645670372798460301992563984401e-06,1.77425308916655494842993419728289291e-06,2.24032320282474252759821077040463552e-04
protein/DD_g647,2.35243520023425767164444170560122186e-06,1.40795218125943478957169117005017922e-06,1.25869867485144276357725190469673471e-05
protein/DD_g648,4.09313056438784591151899478091869810e-06,1.00695615326226180069049340495888307e-06,4.39520109077526516891045267485460705e-05
protein/DD_g649,4.01396445707868607869051387705169554e-06,2.32900692323926645993685799582107020e-06,1.06553571743279492923502064216862308e-04
protein/DD_g65,3.21721638212633593406538980637651436e-06,9.74033029143545712929522213943773264e-07,1.04213821976857405315695186012363329e-04
protein/DD_g650,2.51779453726291590901219437897329163e-06,1.80559673103202039755870205336609843e-06,1.13543907693557398750664562885666109e-04
protein/DD_g651,5.09570096901604370607963758652846320e-06,7.55933125261107100028469719647653360e-07,1.44046947643119986474384965701780597e-04
protein/DD_g652,2.20389241493813761732275562602093301e-06,8.42670795704127481455708108770171254e-07,6.52384205254821533892929591865098779e-06
protein/DD_g653,4.46401612893816650365293781289908459e-06,1.24513951434322819590462321987690054e-06,1.05896039923950358394866115130591098e-04
protein/DD_g654,3.39643078410002739643375562007935648e-06,6.72809541369606699693747851300174197e-07,1.72809109579923779162209396405761133e-05
protein/DD_g655,2.11923544142040260083323100110712327e-06,1.63935273738574888967416556073596967e-06,1.57257637800606401284164790683195575e-05
protein/DD_g656,3.23788593147706506123606754151518766e-06,1.55973505905711952115267885907135852e-06,3.28559672860397061419409017588968817e-05
protein/DD_g657,2.19589692830461542940062910774637571e-06,2.08851580529666640564668750544375525e-06,7.79969619440402955520844003430026968e-06
protein/DD_g658,2.04552148056855247785765160593333208e-06,1.32063920894468386993890899773169852e-06,1.19320718362513517015052238198408395e-05
protein/DD_g659,4.34319701255132814099392863365553792e-06,1.90843065393998222224511516296891220e-06,8.60566640999527803871006677312920581e-05
protein/DD_g66,4.47658855927998111680825116339883924e-06,1.79625515633332250181754504222894310e-06,1.44585235728703190812631200513511778e-05
protein/DD_g660,2.20855498782746465506242354299804045e-06,1.03427365827408170838985226163286435e-06,3.16515702753773830554416315831422116e-05
protein/DD_g661,2.44155998576156740877559850029529365e-06,1.01654297540294546187610619884569080e-06,7.23426185394556541314299013530355872e-06
protein/DD_g662,2.25557595381619665306345547199523867e-06,1.04374402691998331633014815220377249e-06,5.50213935539185155504745577519878160e-06
protein/DD_g663,1.77416940341035719531078988187191868e-06,9.45107708041882390241369274996595325e-07,3.25414989575530374118535566024047523e-05
protein/DD_g664,3.52778177775702936719077655256265104e-06,1.30081981549345836089712107112504610e-06,1.49595437115931791136915045815748688e-05
protein/DD_g665,4.52440791211436574554825113405501001e-06,2.48813312976061829725214990950712684e-06,1.09958654919045645208275358420126996e-04
protein/DD_g666,2.55696554246432179626230419074184503e-06,1.80648892391450083650554841923480426e-06,1.20276083294281564389675734152403115e-05
protein/DD_g667,2.21348016653998372252929581563380832e-06,1.28930834486431046858756745633799010e-06,1.05157115489645024707566103045249201e-05
protein/DD_g668,3.49417753310715607775203772334159475e-06,2.06611851761327188555196134237988093e-06,1.68354871857373321896125990048420347e-05
protein/DD_g669,3.14543799720170868963403435545875008e-06,7.08664728654098881422631206123731638e-07,1.00239940284073879054466731524943650e-05
protein/DD_g67,2.19101602656711461536683842351581782e-06,9.42970044493911354283548382801850516e-07,4.66823686497612773097367968175978184e-05
protein/DD_g670,6.55812963901061472757806375511331119e-06,1.94692492039788626417881062668758506e-06,6.03036511864312744589035575502023278e-05
protein/DD_g671,1.96553937173648681199767268496523584e-06,1.04627551666134252933629145347207427e-06,3.59450043084472386702064777987335596e-06
protein/DD_g672,3.81462362700916934593600822423047779e-06,1.17134648517095980055567476226573631e-06,8.50524358195616675067744824270098891e-06
protein/DD_g673,4.82780240563613514796822756240288577e-06,1.27903874910394931583677752180176220e-06,2.53516539611096629315126540765289132e-04
protein/DD_g674,2.10695113820552612801854587397273217e-06,1.11458755487850734807194836912008920e-06,4.81084669920447213070933248909868482e-05
protein/DD_g675,3.69729014108569079125980261167262830e-06,1.62547166954443429535449431592426441e-06,1.31106550051149466328946184721222782e-05
protein/DD_g676,3.08387657753040935102243371516529365e-06,9.46027753872356151968603015882070235e-07,2.12092557522999017092639921458601310e-05
protein/DD_g677,3.96554528581950203385399067171857883e-06,1.32475837429961575792591577967322629e-06,2.18883248279866093218107671588486462e-05
protein/DD_g678,2.91753647265378192300906339875106654e-06,1.06102860316047628513272667327571933e-06,1.74677944206099908894303501354963302e-05
protein/DD_g679,3.62692400374502716470921712494514742e-06,1.16544355749197361342078570023299407e-06,1.50061967208334219707496485948846768e-05
protein/DD_g68,2.57138336848624816137975738234577553e-06,1.57523616593414922840757241469839983e-06,9.36489797159703149864440681476002116e-05
protein/DD_g680,3.42745776450950537215010554453166370e-06,1.52890138974119680704273705187978392e-06,2.92070892214016984893575394602312717e-05
protein/DD_g681,4.15911571702601113294142488537307624e-06,9.86145116176032462459971797589948433e-07,7.45011947825894405242625199957732296e-05
protein/DD_g682,3.42699045274546907763166961108970466e-06,1.08770645686321190861845571237300826e-06,9.77265231934634651809773277834262227e-05
protein/DD_g683,3.05848557799632860460760015338894364e-06,1.75617141840941556646418688711187803e-06,9.76149472521364675551374276914825138e-06
protein/DD_g684,4.12449631113869673168802694138445337e-06,2.05659608090995854742506815789714164e-06,1.76088686763542134843681794653043546e-04
protein/DD_g685,4.19738881741835375638122802664419343e-06,1.06049295866182606707012882078525993e-06,1.28276775413678798227180363617284892e-05
protein/DD_g686,2.85992014915474352919456445131169951e-06,1.29991979113612132486427113470893350e-06,9.51590132105385335979041144988352954e-05
protein/DD_g687,2.31061473311311145005703459130072885e-06,1.35005140022611715573289809974882660e-06,8.89807156414454426956287086687000138e-06
protein/DD_g688,3.31986685337161638612382138726175481e-06,1.38501193394832371192101272847813704e-06,1.17961648743875553704165623453872983e-05
protein/DD_g689,2.89540366718554874488707459131727850e-06,1.60921010662744813462702365938889828e-06,1.11240338911351203829342962519006447e-05
protein/DD_g69,3.43893118037802072055609075571829851e-06,7.76572499016015892605345743083519624e-07,2.92484614708631815982977312232536945e-05
protein/DD_g690,3.87453329111404409948193809495393893e-06,1.21686374040649913425619162158331502e-06,2.05387361298334965045908935386636676e-05
protein/DD_g691,3.84258886997202998091127727886694839e-06,1.54499964008023150511459468169108844e-06,4.57194930489112859795281915606635906e-05
protein/DD_g692,4.08174666540388729178557541062929684e-06,9.56754603286556458552013761998372836e-07,8.76877643259215346914583993858610564e-06
protein/DD_g693,3.82383527271268406888497897447167529e-06,7.51245435273412098376721733303769664e-07,7.59042398587654851118137534796390130e-06
protein/DD_g694,4.10383320801260530791787215560158905e-06,1.33675142672808890712271618581208007e-06,3.22814795434451077992975577421927346e-05
protein/DD_g695,3.64489721504656702009919563601467614e-06,1.96763084574521549138555906072922413e-06,8.89865325533307748416511249959640554e-06
protein/DD_g696,2.14428311872410967915284390071891823e-06,8.96535984207156560093260374313518113e-07,7.60506061792123121182653943839875104e-06
protein/DD_g697,2.88015131519654158572290251393658516e-06,2.55763786323362786195857739208543400e-06,7.86444834425161646561467646828146369e-05
protein/DD_g698,3.70329667226647395685542257278069509e-06,1.18333273031485016118054448760873645e-06,7.93448820165046378368210601326466656e-06
protein/DD_g699,2.88965698231027368411170029617573516e-06,6.03573561094714074634256887348375019e-07,7.84378319885557336697874386476607715e-06
protein/DD_g7,4.36355460495557947957093378115645224e-06,1.57497241000236643663908980468489348e-06,4.89465628481789293644501052837087104e-05
protein/DD_g70,3.57460174572310605615309163328189220e-06,1.83289148516292397776879746891390757e-06,1.90706964927905663565630530178766080e-05
protein/DD_g700,3.27877935119680520806515015148314210e-06,1.19100581049418680981269518951483644e-06,3.98914460879135958572081319596407920e-05
protein/DD_g701,3.25101046420017988384386208417103767e-06,1.26008098603463753887285060415999254e-06,1.17815851095500493930196121002348649e-05
protein/DD_g702,1.13889412571607318523612809146333395e-06,7.25839032259872424947337829506316097e-07,4.35746626517408433002986749628449761e-06
protein/DD_g703,4.47024652808249569081723027352872360e-06,1.08824874486863552960136414727538671e-06,1.05254985862833600550337857563425375e-05
protein/DD_g704,3.36763928344497998353329928346215934e-06,1.04531633126858189753665082320927609e-06,4.01193767489783720701321794468650371e-05
protein/DD_g705,3.48426551445594952671225842497353547e-06,1.88060096385741462792828560821399181e-06,2.83830635803208030335078687139157198e-05
protein/DD_g706,3.45549882609882386523066210018110079e-06,1.31799892353294350965565907252216553e-06,6.34032136084722257407953276544406886e-06
protein/DD_g707,1.70752573628602884125716906489628663e-06,1.32550229074527189842182734349354249e-06,7.33324677711525674291740970678041964e-05
protein/DD_g708,1.67545224571625910280604210641703005e-06,9.05560546403475892025416610515080992e-07,2.60091248312984370868512493105040119e-06
protein/DD_g709,2.88281924812337623076146396360502052e-06,1.37855076768367806328464852498828182e-06,2.10770387531958418017896564418468048e-06
protein/DD_g71,4.39779072576944198518325941075564981e-06,1.20982344771934280133877382724856683e-06,2.48171638219427615735960226724540611e-05
protein/DD_g710,4.04697886974249603516244892723424496e-06,1.75971957934163920563541626386281121e-06,1.70928455993155522152011744745635696e-05
protein/DD_g711,4.30422693657441042454976474981772626e-06,1.32586824393885345863582076008207707e-06,3.24244908200477336384124636045942609e-06
protein/DD_g712,1.58428260985032183791303825287124313e-06,1.24455163119922791354325485810103930e-06,8.44653876197489771259686888920321431e-06
protein/DD_g713,2.54489365988719076301209959044989349e-06,1.95944642508827672405106911044751819e-06,1.73488591862912302621984239044936609e-05
protein/DD_g714,1.76159292284846486423637815071735012e-06,6.22841413799597113218067297324666706e-07,2.07429525522746407832362921953900860e-05
protein/DD_g715,2.66252153667893973789442937414149984e-06,1.02626743820962390622473646008484015e-06,8.54484078352261172094584570629551825e-06
protein/DD_g716,3.17637186312048216007479987408287152e-06,4.16526897806064361396783303492286071e-07,6.21286602220816432234663366227917193e-05
protein/DD_g717,4.28770649064648257756753649928001486e-06,8.30844761235965305940436848248414171e-07,2.44624512458723660115502317544605478e-06
protein/DD_g718,4.08403913485845351922379444337041585e-06,2.01005697437004225194325671275144822e-06,2.98047375242113509485721669368123842e-05
protein/DD_g719,5.30443254175020549088015572616256570e-06,1.23704404231292226736450115527956450e-06,3.36216865469370898384103309246860516e-06
protein/DD_g72,3.95090252330889674385151866649451860e-06,1.94336378329279747417476183718661788e-06,4.61454209314584118028463284264858906e-05
protein/DD_g720,3.40614339335067456653102833784598014e-06,1.14026225360225906352332556627271975e-06,8.69096692245445031700420758590897762e-06
protein/DD_g721,2.02945911311178415354279588370885738e-06,1.11576533297394578276726770042589649e-06,2.20635852645541196361529466654090506e-05
protein/DD_g722,3.27427526486711276917875435115789745e-06,1.84355272067715520803490251558739246e-06,1.37003567567475674865438511588340117e-05
protein/DD_g723,3.09690319855059480206533060773574295e-06,1.92747958738704189118132760415946714e-06,4.80252282163778126228182795289358431e-05
protein/DD_g724,2.75433780861380556888437438662240912e-06,1.58211942428251136521821607547636051e-06,2.75961708948954285310115507447621419e-05
protein/DD_g725,1.90572500454292592798720452455428314e-06,1.85265671472225551414175803532523300e-06,6.06590298773102893738976593801637633e-05
protein/DD_g726,3.28491939282708492129018047967975615e-06,1.06995416703820723808584978074004920e-06,2.56010029118804073326833660638738376e-04
protein/DD_g727,4.02955016214117832445036365858068170e-06,1.40711428945018628508266261078362956e-06,4.22750134411804781047921616342497605e-06
protein/DD_g728,3.00707964549804483866786980917598596e-06,1.11864156072293201576040700165076729e-06,7.39752065269877656052166624620700774e-06
protein/DD_g729,3.91914462240425777614168043564818635e-06,9.13283143195493408745010217174965349e-07,2.70227315996690480710993825649846837e-04
protein/DD_g73,4.78492624176410538488267391975951225e-06,1.90824433116739835951401122788901994e-06,2.67565821878391517591835471579446353e-05
protein/DD_g730,2.56511548148851863285850495318457740e-06,5.50475205264470731813316236976860059e-07,2.76793372116089721613145708771550942e-05
protein/DD_g731,4.24592183951526590078066736449467003e-06,1.47034933913362974027882837065064236e-06,4.48055818282835708437782608613096947e-06
protein/DD_g732,4.79764559014693850906118089844544187e-06,1.34393986152237136383189566065558135e-06,3.15836884781617994974253177009955891e-06
protein/DD_g733,4.80381055399867161306371610217294626e-06,1.15432079177551660854448557936538241e-06,2.33039662259419666504475812615349290e-05
protein/DD_g734,3.22304347327034576475635536692541233e-06,1.27530817759003426551900608090148735e-06,2.98971716082432754778127620327134915e-05
protein/DD_g735,2.76112919991922154188391252478698733e-06,1.08847121495887929761191390488845928e-06,5.42160383901219600559552678349091701e-05
protein/DD_g736,2.94888823231004141942120043193634990e-06,2.01851986731401465424142508410523072e-06,3.53705848061097480325184271884540281e-06
protein/DD_g737,4.72645284845796305102782015223020243e-06,1.06248117095317627363933276567593683e-06,5.64948825749950752554969618356699543e-06
protein/DD_g738,4.43486868762200284764211233554370398e-06,1.45328669203079826299041005961889637e-06,3.70978397377814345565083294563875908e-05
protein/DD_g739,4.25252527165653519455389833253930556e-06,1.55280650592220627600716564740859077e-06,3.32782027217568072424811063135689367e-06
protein/DD_g74,3.26772308869423213246990499716744913e-06,8.93591797193557806711382028237596190e-07,2.23539501359059972706318041582572541e-06
protein/DD_g740,3.02218102017888594025277025416062632e-06,8.75578653400445261541191772899354937e-07,3.87532164930073961681414484529867924e-05
protein/DD_g741,3.48509039612445866927861913015479900e-06,1.35420249915047972994560001713477716e-06,9.66622661632918510635287156698933560e-06
protein/DD_g742,2.76847043474614941453033789072784879e-06,1.16194320140632811705800560236537250e-06,4.20059783456093251807397476857048249e-06
protein/DD_g743,2.35957067860394304731978221892822559e-06,1.05379972074639256020906635769810718e-06,2.65304890129033019944824874848694811e-05
protein/DD_g744,2.37922879819482358609451021905231503e-06,1.38200866958237237104481938165297576e-06,5.35892332316640747113074857682124494e-06
protein/DD_g745,1.49358899050719152643808109868801155e-06,1.80794969871427341071702593963270190e-06,3.42913658801743152815841910981527109e-05
protein/DD_g746,2.87830186349325203852563221993909146e-06,7.66308736846909246056418435276904750e-07,5.58523568308858203680508411949048641e-06
protein/DD_g747,2.61389764864774390803659709277791329e-06,1.07870368463389465961820607519795977e-06,5.88726199943423983641068660101918168e-06
protein/DD_g748,4.38118786585515918629681619264587804e-06,1.56278470457632271316999729763509622e-06,1.39342995436027912761878114623285311e-04
protein/DD_g749,3.16197973647971126753000098241107462e-06,1.03514485164551855902364508839740859e-06,2.86520272565810983793305319607787279e-05
protein/DD_g75,4.43354915359215351117526394146250218e-06,2.51553636504985397351052183551912458e-06,1.30230990934291054726003151277410947e-05
protein/DD_g750,5.76444049354344275919824773884609518e-06,1.51484178906426241895979076826597615e-06,1.11533218636311435537134645645738511e-04
protein/DD_g751,2.76178249656696161092830154380919756e-06,7.75253212143689482318093289503084582e-07,6.10694658074494990010244427730367872e-05
protein/DD_g752,3.88336343439147013280145786602156492e-06,1.53758876697727826807630333749286656e-06,5.39697492106730422839394962951986467e-06
protein/DD_g753,1.77520794772320937800063702401206900e-06,1.94919907824652879006309377666133203e-06,5.44938180227320295732438476245250185e-06
protein/DD_g754,4.50221401524768632154302997275506010e-06,8.34428773094838813530333002596224745e-07,7.72128623668933953474273426092625109e-06
protein/DD_g755,3.99089744367344506480218777061260251e-06,9.10804361579913563634396232598420293e-07,9.06233221136678237952209061730354697e-06
protein/DD_g756,3.97748545913478853829338441397321977e-06,1.04784391018089795613647874492782456e-06,4.38064663728135076720278965964358452e-06
protein/DD_g757,3.89747016663363938529033065821641618e-06,2.21715529226644335431887421795448493e-06,1.50840795332320240502230622849815220e-05
protein/DD_g758,2.81097226658764447102931811923104704e-06,9.00754029961609755627387413013015312e-07,5.24228908311636767818394730670984710e-06
protein/DD_g759,4.84977479888216387948498455544521156e-06,1.16345774354079278403349474601462453e-06,1.01974428732304134855174150690710275e-05
protein/DD_g76,3.42111692090392819154416618679844080e-06,1.07568194090508745338853308989015773e-06,4.45696400512759804702689487123625963e-04
protein/DD_g760,2.77257587590239958851150341109079256e-06,1.74716429689408398345746442484954130e-06,1.18297083238779636974057341152384179e-05
protein/DD_g761,2.47479989831548557025412754459471974e-06,1.33045455035413899200309157309728554e-06,1.65293532589151812436873909471058400e-05
protein/DD_g762,6.46609317844817677991644991512571305e-06,7.16013694116261995534525212388948998e-07,7.90981476605992432392790815777396673e-06
protein/DD_g763,1.78318976745611813878362242471374761e-06,1.13053249370287878471157188160290014e-06,3.75392347350455866160695214171642060e-06
protein/DD_g764,2.76003548532365902884973004139889254e-06,9.04359523424429354406962865201348682e-07,1.10913751671528589110719868915361168e-05
protein/DD_g765,4.81357246438649296841052666522052019e-06,8.82503346275722754520546438889077855e-07,1.33454581562076371998327276213378006e-05
protein/DD_g766,3.85682010854313812519469058069854930e-06,1.26365879813663820783801603282442908e-06,4.55231251502185185210126561971513648e-05
protein/DD_g767,4.35650978197344266490112803432820255e-06,8.17283657385707457074889354473813422e-07,6.53214124486348231625694973241856212e-06
protein/DD_g768,4.26460809685318002428056766077984452e-06,1.12754930739376760132065257515894294e-06,3.33982824992700972231196824198700641e-06
protein/DD_g769,1.58417802659885347216658479589926798e-06,1.59174985354137060751987964814402903e-06,8.75111530799742645233890665533392849e-06
protein/DD_g77,4.01048592013411167094237258422154519e-06,1.33769964842655588974348456355997352e-06,1.78992916240493908114036966866138116e-05
protein/DD_g770,3.93345824376484518331551102713383100e-06,8.37062008536856036462618632290625442e-07,6.24896938169541137123758263776805265e-06
protein/DD_g771,3.90029468730809194417916563471657432e-06,1.73710508068347565319004883589037307e-06,1.52481709885584625388194682889205533e-05
protein/DD_g772,4.24537779694530128260321128893300335e-06,1.46311269772046887286404278014617182e-06,4.19100101688738144045756722641394241e-06
protein/DD_g773,3.02517457548168767023881520528174455e-06,1.89147190084821047812960530783226910e-06,6.21339657822456354174973736046540398e-06
protein/DD_g774,3.16816817800335605001457293850351397e-06,1.10136209293107350994786339857858492e-06,3.84205675853633204602193265601153703e-05
protein/DD_g775,3.40537179242863758733447991169575695e-06,1.10583094426080660711872715504575872e-06,7.58486796259271892963800269397493902e-06
protein/DD_g776,4.86093922923194749324143240403834645e-06,1.16573823779146922747725502061002411e-06,2.26210369238904543822695164803623664e-04
protein/DD_g777,2.91670170392287992966571630989794243e-06,1.06875649992887783059311871676817473e-06,1.71583420976725564932174969461973803e-05
protein/DD_g778,3.36860938079661478310577821757887925e-06,8.09167625576998556195699834258445616e-07,2.06113383794861976191490112304298185e-05
protein/DD_g779,4.02213120444666969173686848692331347e-06,1.70799794847116558156681683844665656e-06,8.94627797254100487219787324993765740e-05
protein/DD_g78,3.53855119426178790023360119985353444e-06,1.52603938006628571127622461938962383e-06,2.13223053954282010768341128573913503e-05
protein/DD_g780,3.04442950004954083614256642229590494e-06,1.46492760537768805916941952733046858e-06,6.01263865161060290025311044822517450e-05
protein/DD_g781,1.82026496467156435478834865674975847e-06,9.12726966300992198148870878725848031e-07,1.66393048215502446999576508636635712e-06
protein/DD_g782,3.67719117393296166648000678347367454e-06,9.47298079326601663716033848910695649e-07,3.99255829696403572122797549362092180e-06
protein/DD_g783,2.40358651220550550550434722262455039e-06,1.76217742074316125497171215429055483e-06,2.62769619863360061465614499555135574e-04
protein/DD_g784,2.86658645123003998115578631128263114e-06,1.20231946141468744784642963244120939e-06,1.53959159352820207768190969661939635e-05
protein/DD_g785,3.04658105609244889176119456010112144e-06,1.84663107730613944761836623430947736e-06,1.92243731002271139659489591616241157e-05
protein/DD_g786,3.34139157459489644808165276963856991e-06,1.57690270745428673499412175908675601e-06,7.23592382444656807828321551189350997e-06
protein/DD_g787,2.89493515543672253747099678361524359e-06,1.28652393498018123172249265392036316e-06,6.27540742351166154865871258553623552e-06
protein/DD_g788,3.62827060600640967797936200989702974e-06,1.35109645283333237768916934975512134e-06,5.01675001741897495890658892040944249e-05
protein/DD_g789,2.59746173349806629835042728875179119e-06,1.37533364477711439500018826148027633e-06,8.48375744059383614074230019703491609e-06
protein/DD_g79,3.86650945433509551701029776668205550e-06,1.00151176596934068783062299907001397e-06,1.14880708035262512544443113719119800e-04
protein/DD_g790,1.13920332395130039014976205452877077e-06,1.77310721396060469748858835304079800e-06,3.37194005778667500760950881642678531e-06
protein/DD_g791,5.69753314526192010190526766909492332e-06,8.82643203641790368543700696665202283e-07,7.45109223060640634180285781676102575e-06
protein/DD_g792,2.02234028577567657718833758556871251e-06,8.16173988080687222223742483921901152e-07,7.80089565425596371027932093582554040e-05
protein/DD_g793,4.53779541008236975742379972962173216e-06,1.56544461869953541754177675287171476e-06,1.48153774256283028054431744740708186e-05
protein/DD_g794,3.49387476037528047921391576559960911e-06,1.08587295206087897110590472559875762e-06,6.46202168575798250894771947331326462e-06
protein/DD_g795,3.02627117096108248479618883322936726e-06,9.06073372800896078108633238848941155e-07,5.22999770931847798943665315639938031e-06
protein/DD_g796,3.08922817591435275216238733616066659e-06,8.44629160098062716055708511629035691e-07,2.18823073338839650570777320838870331e-06
protein/DD_g797,5.11903597224259755972778749613475673e-06,2.39031901757925185262847023995448583e-06,7.09652271411065800308807188275797518e-06
protein/DD_g798,4.05602848597211354786054294058353468e-06,1.06663410351580535656554287480500029e-06,2.77938831192784135559583236904976371e-05
protein/DD_g799,2.87634903623013610694274879958838216e-06,9.04553556259898630755329277036744684e-07,3.39184985590665291935029142930681400e-06
protein/DD_g8,3.00018625471975640098679395165575477e-06,1.21761233872455562117339199284377894e-06,1.60579868666323099005952811856398773e-05
protein/DD_g80,2.82433859604075735656267008876785052e-06,1.86567373599353457148124869099935779e-06,2.29266734861076824595461660209983084e-05
protein/DD_g800,2.46669309675735775270801860891154389e-06,1.61820191923415121435970918171497609e-06,5.78884151314912461439100554918830608e-05
protein/DD_g801,3.06123543557234430543621200344789755e-06,1.65874836397032824748075512646724893e-06,6.41338171693533515846745308435006384e-06
protein/DD_g802,6.18178685566738282456888482526802764e-06,1.48885191077465790692504200388319519e-06,1.44368094705074462783859999297544196e-05
protein/DD_g803,4.61551662848220433184498018685580505e-06,1.51110488697742967620482499897391566e-06,1.02905425694709046823050245070433054e-05
protein/DD_g804,3.99629790579716410573733834108659059e-06,1.20550719675917273389339035011328484e-06,9.54041754410126199623063702105134617e-06
protein/DD_g805,2.65325510562217741222487479357230706e-06,1.18982741271120519863002582778945877e-06,8.53973637945724472342827741756346479e-05
protein/DD_g806,2.90499380723066238823973613015475127e-06,8.02200093558125551945324374355553666e-07,2.24739144930856247020637631219441875e-05
protein/DD_g807,2.77078261409228038812447582659743809e-06,1.23215625066171712095648282763116589e-06,9.06446815137875535782954272179996373e-06
protein/DD_g808,3.38943852261776725463698982646315970e-06,1.20949995717684322062228161495295425e-06,6.39104649398274103457080024790586092e-06
protein/DD_g809,2.26666717636979324431690585445756657e-06,6.03790728466355929289786304586323824e-07,3.91704457932630611893044035197598163e-06
protein/DD_g81,3.30309801032850846261615491229253360e-06,1.29016807235258306510212751652977848e-06,7.56856420749848405194790884692472057e-06
protein/DD_g810,1.89064476309212130379546327382419826e-06,1.05585943081830788369430056187888347e-06,7.19860110063010914335191197357262077e-06
protein/DD_g811,3.88534056153475924202515215326930339e-06,1.84590461777033100187660819014879799e-06,3.22681694358309201638608581148461658e-05
protein/DD_g812,3.08158659579526604250259170277302809e-06,1.55845549473842192309867067068436384e-06,2.92775946524541493951692402327978069e-05
protein/DD_g813,3.66565140177359994742487903254950697e-06,9.06982412166295838291122049430341934e-07,4.39563896736196941196312842377539810e-05
protein/DD_g814,2.42476868665904666295386466027518242e-06,1.38781637222879482623861404050206411e-06,1.50463453333926126746240285034687460e-05
protein/DD_g815,6.11031967810653748748457843943098196e-06,1.46040136289859240817346850877604726e-06,1.34844006666986510777277267158537884e-05
protein/DD_g816,2.90729216098256534519818136257673249e-06,1.03929092920025662297884620921093805e-06,3.67465909361849465775707021631824546e-05
protein/DD_g817,3.12872805055867028790792302231979043e-06,1.93316055262383793521623169397994022e-06,1.23610657918026114765401624487278928e-05
protein/DD_g818,4.17584712323440427525946013914162073e-06,7.83100557296342072920625105234376759e-07,5.61620184433394812484483540005254154e-06
protein/DD_g819,1.77420142862339807365308653134600144e-06,9.30669890434937667821438782422136600e-07,4.98745461740612183768663317429649688e-05
protein/DD_g82,2.97960158332894611938746786691564171e-06,1.69563781421833438421738752671496213e-06,8.19624082497507302690695583044148683e-06
protein/DD_g820,2.62004860918043072395861445917596070e-06,1.90041071938158316330823771832604067e-06,4.93145995845876363614382593896173662e-05
protein/DD_g821,2.06387601026575168684366993276839009e-06,1.11907593690656003051635766699747970e-06,9.79217800102003393034085814119049746e-06
protein/DD_g822,2.84201344202411333563357956456458389e-06,1.25083676192968875403098600205500950e-06,6.59601889978582801571649869997554360e-06
protein/DD_g823,2.82310642992777471212728169717272529e-06,1.40147094553792634048445182987812890e-06,7.98352466096031703599832715685361611e-05
protein/DD_g824,3.80847810703647255048266162681536518e-06,1.96088615612760197143805071971455915e-06,1.50976631797755546893646275721896656e-04
protein/DD_g825,3.91895277035845863738322858804206923e-06,1.57127383566535515321758155028533901e-06,5.09257424966002562740500832874066538e-05
protein/DD_g826,5.13539515405257332089768181599466905e-06,1.80240801245813069044324638042914335e-06,2.89842356525237751114131786853781104e-05
protein/DD_g827,3.80815783924902806793946881536813447e-06,7.51373720101812520433353733038450298e-07,9.02532371149290401237967521463722507e-06
protein/DD_g828,4.09020417319847106242461505017329376e-06,1.53165882496985583776897553659431563e-06,6.87437352489239692274553545129400928e-06
protein/DD_g829,4.07606206576744773140458498940128709e-06,7.91366476615980784813292636243916070e-07,1.06921435538486292399558317097116415e-05
protein/DD_g83,3.60382959719964352935661615013461089e-06,1.05733787072153265330277717731353384e-06,4.65796336860304216369174338724582726e-05
protein/DD_g830,3.44366075105616031505152404968103662e-06,1.84364257989058737913745435273333939e-06,5.78659657344451974192154869170264220e-05
protein/DD_g831,3.36332814302101923390363115726482701e-06,1.06880931502837521368262582399134921e-06,4.78436060007423736869795650810299450e-06
protein/DD_g832,4.27020329711120643654595987523862352e-06,1.07194024759447166708414597777454473e-06,7.42788250637400028373735727453731433e-06
protein/DD_g833,3.95334844346262337899836948560573768e-06,1.42812646755131499336163642000450268e-06,6.94946687384193165607627504632708283e-06
protein/DD_g834,2.56900035603689057999115679118189435e-06,9.15490317045380932284523877135251976e-07,1.61852328372809506810568524172487581e-05
protein/DD_g835,3.74963736050128098968503240932605741e-06,2.84938861778156159560012821769976353e-06,9.52222834885893829996626177165152130e-05
protein/DD_g836,4.04646062797124286948017414100989699e-06,1.63426106233210906068640424436992464e-06,1.13954441734142024031709671006928416e-04
protein/DD_g837,3.12006240278699479639769879010154440e-06,2.37888631282195077942065515454774277e-06,2.04417360783117187571069077352490559e-05
protein/DD_g838,2.37821506371473373174946790364750229e-06,7.24125165437090862857083956467211460e-07,5.11812726086594715171966899004009684e-06
protein/DD_g839,5.42904742118081498300001627096317540e-06,1.02052884532633824316051054698261890e-06,2.65811979345812850014394359934489820e-05
protein/DD_g84,2.58914757879300462166178376916709351e-06,1.12492692949455900207572529713233931e-06,1.30129869896751987640894530202614706e-05
protein/DD_g840,3.42551381630554012883817351656361010e-06,1.59973527867949763813542124782645931e-06,2.60627126479621698647822547809375400e-04
protein/DD_g841,2.21596748541390405061029188774263316e-06,1.06036189571473624505826954274502341e-06,8.80597577186903237715721428854245953e-06
protein/DD_g842,3.20464614232238761724557439413354301e-06,9.70669162655781308821951504065054719e-07,1.64325434969782309481376165206701377e-05
protein/DD_g843,4.55485057803823897924121029983234240e-06,9.16702051329100593868672674920191203e-07,4.07309304647638950695331744233071190e-06
protein/DD_g844,2.59766659404949656580276563296029580e-06,7.59636624674288044626156324863946997e-07,1.41394664604517195943525742659225334e-04
protein/DD_g845,3.12164517870094917051085145176070053e-06,1.30512999063673010265948357827229331e-06,3.30226633529671798258971365624973524e-05
protein/DD_g846,5.73459348719640462267338369681947571e-06,1.54591965152741848047761704476085484e-06,8.15498843843281742181681731825011570e-05
protein/DD_g847,4.84353416944229465465917021972167361e-06,1.99343055621323177106807251686661983e-06,7.88411654341278346160783521301219105e-06
protein/DD_g848,2.59214505048756863973608881252229592e-06,1.23772044894810264601323126881272238e-06,9.75693771476891890342213305729033547e-06
protein/DD_g849,3.09586682630717960186012216948068698e-06,1.33120035489995383559355525331041902e-06,1.51305068944110422828231992619279638e-04
protein/DD_g85,3.33844732969057773235163775780896446e-06,1.11775602148966717065597094753827382e-06,8.88080936683473432312437282597259008e-06
protein/DD_g850,3.60848055263364290349932994179373182e-06,1.61054444018816390639115749026019948e-06,6.69244744838155278405111069028453016e-05
protein/DD_g851,3.12296827444566601351275767640047253e-06,1.12782912829480215756979493906176731e-06,4.47912236395564069127838212361365176e-06
protein/DD_g852,3.35773150566512402458502295428686834e-06,1.05409176773107203607000161484408598e-06,7.66677696608903768815384144762571566e-05
protein/DD_g853,1.50113756986610565176350192901282864e-06,8.66750068245434369021512500511473868e-07,8.31958510435775818442080332456841673e-06
protein/DD_g854,3.25295127545524161241018404001284731e-06,9.55932950311691953263813070981093420e-07,9.10261596885530351656345502345117397e-06
protein/DD_g855,4.96728146640582808413256479418029353e-06,1.66046633491428964620573969308006162e-06,6.42043547212658367590856958949206168e-05
protein/DD_g856,2.61672107395061394343833629591346422e-06,8.77743906315217215148926524169388446e-07,9.57996090502532652792891389124668563e-06
protein/DD_g857,4.00364554397283208306328990212279338e-06,9.17454823051570562001219526295609677e-07,4.24749642437493728754548703087302990e-06
protein/DD_g858,2.00122689139318014839870126725742917e-06,1.13278317004235696005443334494265577e-06,3.29109941897548264242221524717974850e-06
protein/DD_g859,4.38005917955723466838234336144553812e-06,1.03179801520774029554656634300965233e-06,7.79289326940564186306881786039351920e-06
protein/DD_g86,2.66536297352349475073576492717164813e-06,8.63566492010638367682873830815591744e-07,2.85032614693700903377482533290769035e-05
protein/DD_g860,2.44495684983026985569527311804413719e-06,7.80370215572945968247156023300012302e-07,5.94878160934309508422125169124305624e-06
protein/DD_g861,4.50042778450937267787337311230246647e-06,1.38099824041578993826818529518047662e-06,2.30521742226883742147261373835770883e-05
protein/DD_g862,2.21038542184571330834022239654741572e-06,9.88231063867864532243323670741481488e-07,6.62772319647177619170658881697670774e-05
protein/DD_g863,2.88212789296290877415611434766125871e-06,7.84255063939886689714349890892357260e-07,5.81356722829672474107238866144502485e-06
protein/DD_g864,3.35408499689052235161299094900504813e-06,1.83240814663277005373234121699730554e-06,7.02436096131384142833902337071007796e-06
protein/DD_g865,2.24322033749722480898633024904121660e-06,1.70914778373536286954916230026979517e-06,8.44636199948726371130141591737598638e-06
protein/DD_g866,3.19167050441301694774579321230339012e-06,2.24715217978506075464558405600943287e-06,9.06170408657368445047266838439130278e-05
protein/DD_g867,4.71500013011414952136181453454536646e-06,8.06944740086976448060494728454941694e-07,4.77929458408072708712472642749048627e-05
protein/DD_g868,2.45844314781788780712221518510132714e-06,1.14871816770986476499125775624191402e-06,1.48444455106526871178706816658492383e-05
protein/DD_g869,4.86889260235998128959149168022870483e-06,9.22949004566728011250537133067352196e-07,6.82097524920711342873807715600034991e-06
protein/DD_g87,3.33431388888535552636055551977587192e-06,1.98600388211645050081891360843426584e-06,4.96555008528585740437212331086268203e-05
protein/DD_g870,2.65024118448920409128629744870615613e-06,1.62808825747236488583387625378105439e-06,3.79465425216447958858690550520273329e-05
protein/DD_g871,4.86100648129347223341325221488513642e-06,2.03128970932558391147645036793774558e-06,1.30083891031304806712817427704669105e-05
protein/DD_g872,1.96147341247887663008678500196208541e-06,7.51635884368868941132274235523582982e-07,4.32708434932002139183375687048700048e-05
protein/DD_g873,2.97842130033712517455063998012477942e-06,1.10693434679338582386631697937609047e-06,2.25960261372028917698391200876853641e-05
protein/DD_g874,2.42330335793393960797285375632241383e-06,1.55446597858119777351969959027545051e-06,1.49624401306834082047742776336422005e-06
protein/DD_g875,3.74534874423011077277686859075577809e-06,1.15073060925107464099702927686833035e-06,2.68798304784327038293811945031690088e-06
protein/DD_g876,4.57811672170359872527346261924269867e-06,1.49778450279212792599327108230818138e-06,3.72176517342331643112048011981271109e-06
protein/DD_g877,2.62714819903212381640298081032369910e-06,1.40111310530740093230820710632658000e-06,1.06434890732507510588946885760598458e-05
protein/DD_g878,1.52956139950672643007182718927712032e-06,1.54544494810327267158806348530993096e-06,1.93334244605807734897675753758862353e-04
protein/DD_g879,1.55768526213964944973573562298806550e-06,7.14152347385328167669120310032899836e-07,4.41983537074186237849641039843122040e-06
protein/DD_g88,2.41241656962288424136984438492862156e-06,8.59915375347869298474787343798455589e-07,2.57644925349719603292772171457186353e-05
protein/DD_g880,3.58929238821900703561987035193632779e-06,1.40261769195017426981188439720411863e-06,7.00442702118716631081161609741516491e-05
protein/DD_g881,2.04789174673385903298762180150621774e-06,8.34267206764204360675663194016678525e-07,6.74722696120655396005731953143413095e-05
protein/DD_g882,4.27211745948492215348658980438840505e-06,1.91256987474106040692054217256682679e-06,5.74628698723960153567182509819102348e-06
protein/DD_g883,4.55480690040740402192955601016755916e-06,1.17365285380768417346415609963652189e-06,2.96603880879321480759231821063203701e-05
protein/DD_g884,3.34343892141031916254541669338587909e-06,1.35067224770047434893427606559711448e-06,5.42675192636948664029416114935045321e-06
protein/DD_g885,3.33641955683876847734361969075258891e-06,2.36296747544978472924661903207740864e-06,1.96995483457911141953795520474225257e-05
protein/DD_g886,2.89517716903931017644642619508012963e-06,1.04694109729284354130331380131740031e-06,5.94125531495118285344069928008268399e-05
protein/DD_g887,5.70007285219564849140080180782338468e-06,2.35726618821394185138807522013195733e-06,2.05266637994661402947127403762201899e-05
protein/DD_g888,3.30356539197806301244716644576420871e-06,1.35478203486732283527225539380667128e-06,1.13421030711180837225294785254377329e-05
protein/DD_g889,3.93946279392489170334786144085930475e-06,1.87115860409950681310057679830268130e-06,3.52055192301743367136817508650398751e-05
protein/DD_g89,3.68609697809457955260034535255164204e-06,1.83061644524002195386709038285521882e-06,6.70283730151706660654202387276275925e-05
protein/DD_g890,2.74756084925522671595606089831220190e-06,1.52817868844791792197852626081682273e-06,3.76103514882263838370296530552833258e-05
protein/DD_g891,3.51057076037372045398506545433330278e-06,6.59459029367326296647990824303850409e-07,4.06808158253144747800423007839204249e-06
protein/DD_g892,3.10687557598258182327809778620724436e-06,1.34304775278179679210382644566962560e-06,1.47273603870119872759411531488752667e-05
protein/DD_g893,4.09947730533947792871525642100745419e-06,1.30521706730232168811962457427929000e-06,1.23928405722919268222056413772252832e-04
protein/DD_g894,3.32406908687414766729513776247056816e-06,7.09433688375485340381195064591598464e-07,3.91643628548714903448636003314351828e-05
protein/DD_g895,2.85660978992641599608896995682186298e-06,1.03683196314750995927917293993972517e-06,5.89698423600975471056506029044586266e-06
protein/DD_g896,3.28332298080766821931858255208797172e-06,1.47000084075183495258871727885690244e-06,4.11457766787943342109937052814960256e-06
protein/DD_g897,3.21336929668279666256964176408859176e-06,7.64824745800646309365537080128031924e-07,1.58150802946529945625102145238426805e-04
protein/DD_g898,3.69196908230940955032489830214727632e-06,1.44577674158213887887362935827620677e-06,4.15915766357404628041839782200158511e-06
protein/DD_g899,2.37180144211592061585497675708948717e-06,1.18229048446443400408298447144912869e-06,6.35597537394656957887582249558349631e-06
protein/DD_g9,4.40489017337164697384498197662055096e-06,7.62822723775567251288788088281764745e-07,1.32312939650197485663199045912152252e-05
protein/DD_g90,5.16784669461201815011591407541556008e-06,1.76361119898127012907789856016791293e-06,3.26777610930056883590739616866396770e-05
protein/DD_g900,1.86026231954662797781270410771689536e-06,1.10378811289413552451516742691813268e-06,2.57644658584794678386903070461464034e-05
protein/DD_g901,1.92099519289666850700734556310906500e-06,1.17698100473521253907799638578684320e-06,9.42947120839567719284248953203453144e-05
protein/DD_g902,4.73563845197244163013255879962428292e-06,1.30507436330556624763950779698310449e-06,3.45634796512729694386903233885064141e-05
protein/DD_g903,1.66060981667703350424837710881487395e-06,3.86765436346441310658617237835093099e-07,4.09493235413348309322579453682281436e-06
protein/DD_g904,3.13553531319721998855532559171052676e-06,8.37294686395117778744150504039321697e-07,1.07430246697590369188200199797024638e-04
protein/DD_g905,3.40566638819248249604936852344721076e-06,7.64331740207122798754575737192031062e-07,2.90142442038874362728749171006101746e-05
protein/DD_g906,4.27236241368498558688082387259118932e-06,1.56506980392221003198389569351457533e-06,3.56045308800531686619758669204483455e-05
protein/DD_g907,3.00350933032298350400860671228534659e-06,1.10207398015171746999189521582269103e-06,3.21203875582307349516473417299665011e-06
protein/DD_g908,3.53335916900934723516474963759220965e-06,1.05705985790217911761487832968849273e-06,8.66789966441884274931157799863482309e-06
protein/DD_g909,2.75743405701128864231149552695586554e-06,1.52110979629791147601440207548149636e-06,1.98184094387979391029317311487916536e-05
protein/DD_g91,5.88174688157112669880182678921774920e-06,1.25081437992322846219549670831414983e-06,8.52931811856641474998839354873249239e-06
protein/DD_g910,3.07359324321705773563229306550230857e-06,2.62116506679580711507672490283726814e-06,1.86354894482833658579649857655127662e-05
protein/DD_g911,3.80954681371176670155933050928707510e-06,1.69901197441863099863834445082381334e-06,9.55273845052152908293984747038896388e-06
protein/DD_g912,4.18240990458908622033399754585313271e-06,2.06596908483258508323975050115869452e-06,1.54349421627037097460769078193998548e-05
protein/DD_g913,5.44840810588453893608180954605912134e-06,1.39784905613745944039330681796382992e-06,4.58601641345008137998452028578000232e-06
protein/DD_g914,3.31246913317331173974962501398911668e-06,1.18306673968877424785813237665138398e-06,2.78980699332995294852569724974159758e-06
protein/DD_g915,3.01309847373922150817161509809313334e-06,2.02911631982243708865462104559105235e-06,1.29153743606886441752135739624947966e-05
protein/DD_g916,3.30225265535320100129504424846580834e-06,1.33684470152326581999209628744061840e-06,5.32811008172164647858315372372279089e-06
protein/DD_g917,3.44067736232361202515738706183445952e-06,1.66247121449436473315359434311578424e-06,4.71452277957867359658415069731062712e-05
protein/DD_g918,2.90262233412468066055336318277970019e-06,1.67166922920545872774548811430307515e-06,3.17185153642515375565318369724116687e-04
protein/DD_g919,2.35318906299985243229177777214045751e-06,1.44791014392237749605488280441388541e-06,2.27153963064456322351703613656051212e-06
protein/DD_g92,2.36297088081443291156139609366851102e-06,1.91842585083789130877481037078737955e-06,1.45110036878235068433131026078915179e-04
protein/DD_g920,2.41929732233819228953084517871268629e-06,9.71681397861560097388122535106623563e-07,2.99310634144895160514943518326381692e-04
protein/DD_g921,3.77738783110744233958763896471929069e-06,1.40347563065956800678199349694917652e-06,4.53329350334695145462333647549077718e-06
protein/DD_g922,3.12384954599027437199691332632749887e-06,1.40542870366474034026182054185624262e-06,2.30970817389507489844215149862627306e-05
protein/DD_g923,5.21292670854013450588983991774657291e-06,1.69775395882455480692772326666161332e-06,2.22031898372364925776138254830325791e-04
protein/DD_g924,3.31356553909447633628564415611544536e-06,1.56235036460718404142541237104978594e-06,7.12904189656132556844935851002800634e-05
protein/DD_g925,2.39994618177421168481640389402538071e-06,1.04926684476432656498027042961377563e-06,1.70365987109265084604360160495952525e-05
protein/DD_g926,2.31904485936614353820712819727404806e-06,1.15650384447492486367771099322271899e-06,2.50109986267251241998966402333098387e-04
protein/DD_g927,3.64364144767347251109545891334653470e-06,9.29522496452678892897145715106502400e-07,6.48995291004118466717132798039316043e-06
protein/DD_g928,3.46563342440852486024777651892561745e-06,1.21683529576304340891191905689442766e-06,1.61901592985497770048520288709140552e-05
protein/DD_g929,2.76121411698016706996267023456009386e-06,7.71047815522739974381713045726942209e-07,3.86651153160173933884942682862114828e-06
protein/DD_g93,4.15140725721908554119493706535977349e-06,1.23375527327893666434786359530810154e-06,5.00054724349042103544491213299848422e-04
protein/DD_g930,2.47354132624078269498241090688691852e-06,1.43287401173629637566743184548094827e-06,3.23140971886464540292751532748426696e-05
protein/DD_g931,2.67484293148654272440892360220366703e-06,1.68761652353872601903284368010374099e-06,5.88144234598732232821803824197976153e-05
protein/DD_g932,5.56355237518265616599006110722113892e-06,1.15898521771450642915887415825177258e-06,3.90964447250083110731274921289537630e-05
protein/DD_g933,5.77542969932908988856610595993813109e-06,1.10721528681515078600677938608341662e-06,2.24536150043727211127774830770531170e-05
protein/DD_g934,4.33657613939389894199302690508645996e-06,1.08546576902054914439957986603258579e-06,3.67830925543193033288857303160168065e-05
protein/DD_g935,2.74761837869417712163743041354023293e-06,2.05153529793876481318921953602120173e-06,4.90695085535950645665801800013839637e-05
protein/DD_g936,3.17264254088725407420931679023998704e-06,9.48188466076387325819400769538990980e-07,1.20756437799894805041798371857749045e-05
protein/DD_g937,3.51450849719232442231131969117182553e-06,1.34700528716483900251462735000352905e-06,5.50548818238908973994853989114356622e-06
protein/DD_g938,2.70613447403635715980667962978331807e-06,1.71438559565881493890406078542667672e-06,4.87315484676495849878583119009812806e-06
protein/DD_g939,3.63303453622761971053726129664351806e-06,1.83417417918339423850205888379939306e-06,3.35605508164074625604189459216704611e-06
protein/DD_g94,6.31334800574331629672100795595074367e-06,1.12914323233770983790445301332288498e-06,3.82069279244244618186507162801559249e-05
protein/DD_g940,2.55105963822201095712108862987007831e-06,1.47112224420140604493857476292541733e-06,1.14219312391086901712352480719650652e-05
protein/DD_g941,2.27306544451540176224147200155547685e-06,1.63922222412820652451882647205114603e-06,7.06209731110554864314120743312771303e-06
protein/DD_g942,2.91700983900644631739136575639475503e-06,8.56889410111642566846643340966162948e-07,8.01283950829664321357870908418176584e-05
protein/DD_g943,2.70339511066631164549606961693977858e-06,8.56705569340737316262186540594719046e-07,2.14548756234042781692629424079733978e-06
protein/DD_g944,3.08981933386519953571263710007834379e-06,1.74183869655512528739357644733376565e-06,4.44115599772524846188694838304423684e-05
protein/DD_g945,3.56111579679108743298977166033743861e-06,1.30620669103666558644030051993469688e-06,2.89018335703803005299947383844489451e-05
protein/DD_g946,1.97900065191509212675172422535228464e-06,1.05829279430877571591436157049423311e-06,5.94576654786729139492131398696581316e-05
protein/DD_g947,3.56347021252395782017195102185761019e-06,6.95592032517859182919210452711643950e-07,1.77259396267959149714248437890592182e-06
protein/DD_g948,2.67532986118300721774496347273552951e-06,1.07043800128999950142560095937224769e-06,2.30553527697909373673834720300907524e-05
protein/DD_g949,3.06155415333053215088894105915187969e-06,9.32248642975233320642861981421503792e-07,1.35794641989217390132810095698577703e-05
protein/DD_g95,3.07717138046449228258055432543546755e-06,1.83720836780172992933484361800778203e-06,5.77904459303999791056411003224160705e-05
protein/DD_g950,3.09027171252585861364191690184977963e-06,1.51838672196946935010153181333059484e-06,4.81435563325933519402117413275287562e-05
protein/DD_g951,2.50950898584911649764919498192651242e-06,1.80842010257336159427560769727025689e-06,2.55073172972894301337590149551795721e-05
protein/DD_g952,4.33863214257815041726815572006868380e-06,1.47470278185364575539279965077420148e-06,1.64577057456410794625745434410126959e-05
protein/DD_g953,3.44540491498678141542237617661563550e-06,1.24278893651562979846440782460326481e-06,2.82252564222900615698739629696495664e-05
protein/DD_g954,3.81554332399349503677975946086359968e-06,1.39365253196706627630435482274017309e-06,5.88554958654910787233730924599742891e-06
protein/DD_g955,3.44122805459674795513502435312474862e-06,1.33526772405376608297499231106707448e-06,3.36891898930552387089984082724244432e-06
protein/DD_g956,3.29824879223323822742783219801897037e-06,2.10286013493986750642930962124416402e-06,1.07691299243960712132622940965504421e-04
protein/DD_g957,3.48484882032562707067482928513165437e-06,1.15353574152910021904636030622624732e-06,4.31105011401556836009410242933803274e-05
protein/DD_g958,2.97105914082451261741247839489725726e-06,1.39162147492840618116570722343807057e-06,3.34456993583891326254236068442901696e-06
protein/DD_g959,2.88944135211761498397568049226631257e-06,1.38218038638210970589977878847713369e-06,3.16623755529340741641727634246171663e-05
protein/DD_g96,2.51849650441009907800272751235756838e-06,1.02665841601246682345390228126556547e-06,1.11033400230549816492433242722885036e-03
protein/DD_g960,2.23925369245178372622270594043837422e-06,1.37230405831556760576588765451462667e-06,8.48140145130371661742824276547616292e-05
protein/DD_g961,3.22866245707230323704589414847990135e-06,1.48526551257922515492586462594364086e-06,4.70424486747010560709493812850910153e-05
protein/DD_g962,3.20626931268649758132748301872982324e-06,1.13643997440071025338374042266008494e-06,2.38263284180741905884489886729479918e-05
protein/DD_g963,2.68907182911846466592074542070253914e-06,1.16846240402308536426810583715012261e-06,6.98398280529045999752100184006229981e-05
protein/DD_g964,2.94142218947020534896101512591131425e-06,1.03251334480245597192338703060383300e-06,5.58992958605176679725817912658680535e-06
protein/DD_g965,3.84132160095436728228769370245381939e-06,2.09908400609651760843126884311623566e-06,1.43764317066915065297020479033274673e-05
protein/DD_g966,3.75434988152527836065877966437120138e-06,1.20367574507478685582129067098831423e-06,6.53483351616266438774169870839774228e-05
protein/DD_g967,2.88122823002821477116864128801578613e-06,1.14417159239070129907594487977029123e-06,3.64854086978557769124527127567574200e-06
protein/DD_g968,1.90468219495673007379296918163654887e-06,1.73116813466047604578658934654541519e-06,4.25574095191428826370665527309341260e-06
protein/DD_g969,2.11579043791901506196401290724241831e-06,1.49841560678345894683031669168339449e-06,3.85533449259251222886147871416053825e-06
protein/DD_g97,2.94412779778026026025098707549480093e-06,1.32195221362412534288942217341127881e-06,6.44607459400302206701903282534117537e-05
protein/DD_g970,2.71349881571275354843761900423029590e-06,1.42318501726782751160867420605596767e-06,4.89397611222935110004924931684242943e-05
protein/DD_g971,3.13740862270371921909526430964136614e-06,1.06892548630071068078057326529873330e-06,3.20916350753651082015908876548248161e-06
protein/DD_g972,2.91685202636519378825950497423127856e-06,1.21132440156859945525230833444377649e-06,5.34413291221234516848638433920698823e-06
protein/DD_g973,2.80842068047724043013238931047695694e-06,1.53240043468372639808781945705424951e-06,1.35126595438213642225703283830446315e-04
protein/DD_g974,2.76438761559922033895116915503529135e-06,1.30666501545432819018098239552094590e-06,4.19660603645237609589841572143018319e-06
protein/DD_g975,2.57123027404001021795203655351228710e-06,1.48980615967440685136023103523940330e-06,1.86799083726629007809969892054632368e-05
protein/DD_g976,6.74588611935851947936670929727290081e-06,1.67473580698359435116153695592042028e-06,2.75794532007314845355794021088492833e-05
protein/DD_g977,4.00883211714139744099322771931893216e-06,1.58837145580133865009174131130404261e-06,1.42675267697686537505057361715620677e-06
protein/DD_g978,3.82079478177219149842773329860714087e-06,7.57985479923989344450162812770201128e-07,2.79816320945919014577677771483177900e-06
protein/DD_g979,2.94809748472469550028583044978266134e-06,7.74955428693228550383741297061756007e-07,3.91359498705794239037798705006694813e-06
protein/DD_g98,1.67087241444119420849415903732043794e-06,1.51168753757492971378751609493312289e-06,3.11066697695433017254747526156767001e-05
protein/DD_g980,3.09200272092550343286080836382435408e-06,1.54235883419170541062138952952646348e-06,3.39430176551843252827226671865926772e-06
protein/DD_g981,1.80122380503450623883975184232804810e-06,1.18429235833547223419082822249138475e-06,2.47021259968883680211633381842950021e-05
protein/DD_g982,4.59308500409070909482764287779063168e-06,1.64364740698156378865989842836487043e-06,1.09178752751424525317359693796468176e-05
protein/DD_g983,4.18649372829295510328054364812308659e-06,1.22927121694772217825479938933390811e-06,2.36225832091194414628093320849792597e-05
protein/DD_g984,3.26890526997435574617919962539044125e-06,1.32412338291528598573969820463584921e-06,2.94494570843096046361011856944035124e-06
protein/DD_g985,4.53488509477144697100944838398441157e-06,1.39877148376002344667116571731972880e-06,1.58738394370856696579073262819801719e-04
protein/DD_g986,2.85984967865399073665262056513990112e-06,2.06243383668702054072768393246145956e-06,6.31099497061950064589647318897405282e-06
protein/DD_g987,3.16303747604627893337166084796231603e-06,1.77283571787601590886394207597595967e-06,1.02068885498103433468300042301118454e-05
protein/DD_g988,2.67107637417008639325800936112200182e-06,1.41282073689997538920141088155684076e-06,1.48065092665245913830689566270542169e-05
protein/DD_g989,3.44382004850148644697398532972845214e-06,1.35590930230585664167264203880227404e-06,5.31285492334104585087613986001243652e-06
protein/DD_g99,4.94928564354638475132344099333113167e-06,1.61797046602851272752332224438161502e-06,4.59353655165280735684806632627936295e-05
protein/DD_g990,2.10493994070783294646597811139137545e-06,1.52336347942237977813980157428719035e-06,1.91294848750834954462833202251436231e-05
protein/DD_g991,2.62314814936189480048767200913494780e-06,1.02061783218233280426663540647789238e-06,7.92327853359738310741420076541457646e-06
protein/DD_g992,2.33850225433509373838301307358305864e-06,1.47666358165910844871418810990248730e-06,1.97495050564699663624438916613816584e-05
protein/DD_g993,2.87921736321392226830099866617843936e-06,2.46690728988974875662558530536542290e-06,6.61214209655609361918999438690408825e-05
protein/DD_g994,4.05634466211787126232830750819687309e-06,1.65904055719578482707676543797854890e-06,2.57081322175204455590826918399228910e-06
protein/DD_g995,2.64846960326498053330933742985912317e-06,1.16041555061855307246625637220023691e-06,4.34332005911566325834321202511621842e-05
protein/DD_g996,3.99764409256245055679180547759506634e-06,1.19603293575080013091189250602241787e-06,6.43656434078336378883318036585146222e-05
protein/DD_g997,4.40529796423587591553030785511514142e-06,1.13418001431832088031745747337183721e-06,2.37435294601220311589225181775388013e-04
protein/DD_g998,2.58642468647982897750262563461479390e-06,7.61399543644624380714410389544190106e-07,3.19373347007759549576798137406254889e-05
protein/DD_g999,2.78698821631784350844652103623456977e-06,1.82875739963237335107868573339335838e-06,1.16251593090020633498230170703054810e-05


==> data/eigen_graph_biological_32/eigenvalues_logarithmic_relative_error.sorted.csv <==
percent,Float32,LinearTakum32,Posit32
0.0,6.614125487028867e-7,5.401643201169751e-8,1.0153803320306764e-6
0.0008210180623973727,7.217004641349969e-7,1.3216430208335016e-7,1.1475516622853896e-6
0.0016420361247947454,1.1388941257160732e-6,3.867654363464413e-7,1.2890964258211272e-6
0.0024630541871921183,1.1392033239513003e-6,4.1652689780606435e-7,1.351440693864067e-6
0.003284072249589491,1.1661527800383526e-6,4.4114509619591777e-7,1.4267526769768654e-6
0.004105090311986864,1.1736770716085513e-6,4.7400790689435294e-7,1.4962440130683408e-6
0.0049261083743842365,1.2241426692834102e-6,4.897322101166688e-7,1.6639304821550245e-6
0.005747126436781609,1.3530972663354744e-6,5.183388742701322e-7,1.709743877345002e-6
0.006568144499178982,1.3835917814680735e-6,5.38684090349146e-7,1.7370946930273113e-6
0.007389162561576354,1.3942879315645063e-6,5.504752052644707e-7,1.7649127067645723e-6
0.008210180623973728,1.4306742473179277e-6,5.628723108066317e-7,1.771280857283005e-6
0.0090311986863711,1.4558825367134386e-6,5.661431669495927e-7,1.7725939626795916e-6
0.009852216748768473,1.4935889905071915e-6,5.921471068033312e-7,1.8204245616203773e-6
0.010673234811165846,1.5011375698661057e-6,5.994363291901802e-7,1.8635543331884954e-6
0.011494252873563218,1.5210703074662591e-6,6.030262197344231e-7,1.9044350355607859e-6
0.012315270935960592,1.5295613995067264e-6,6.035735610947141e-7,2.0343686187565e-6
0.013136288998357963,1.5402673833351648e-6,6.037907284663559e-7,2.107703875319584e-6
0.013957307060755337,1.5576852621396495e-6,6.158061141667228e-7,2.1454875623404277e-6
0.014778325123152709,1.5801098797629453e-6,6.228414137995971e-7,2.1882307333883964e-6
0.015599343185550082,1.5841780265988535e-6,6.279056772111963e-7,2.219920926539318e-6
0.016420361247947456,1.584282609850322e-6,6.340836182027739e-7,2.2353950135906e-6
0.017241379310344827,1.604567003088623e-6,6.446133137856477e-7,2.271539630644563e-6
0.0180623973727422,1.6321053928700418e-6,6.45336728379968e-7,2.298295387755674e-6
0.018883415435139574,1.6351887192651968e-6,6.519286539672137e-7,2.3082967239280903e-6
0.019704433497536946,1.6570295984049334e-6,6.53115077798709e-7,2.313392534753645e-6
0.020525451559934318,1.6606098166770335e-6,6.538830768788835e-7,2.3648146316474436e-6
0.021346469622331693,1.667678536381932e-6,6.561171443313823e-7,2.3713500976847156e-6
0.022167487684729065,1.668181038675397e-6,6.583525492823082e-7,2.392014259299556e-6
0.022988505747126436,1.6699707867937726e-6,6.594590293673263e-7,2.4171988477797354e-6
0.023809523809523808,1.670872414441194e-6,6.695304171050958e-7,2.4379821986409056e-6
0.024630541871921183,1.675452245716259e-6,6.728095413696067e-7,2.4462451245872367e-6
0.025451559934318555,1.6855687479509142e-6,6.739481523371955e-7,2.44981071903915e-6
0.026272577996715927,1.7075257362860288e-6,6.767562874297133e-7,2.488991795635296e-6
0.027093596059113302,1.7188890019111847e-6,6.802617214559267e-7,2.4970301660212837e-6
0.027914614121510674,1.7269922810988902e-6,6.814872158352383e-7,2.537497948557367e-6
0.028735632183908046,1.7284291036078159e-6,6.890645617321889e-7,2.5583068679927025e-6
0.029556650246305417,1.7325343217727126e-6,6.915450076835114e-7,2.5708132217520446e-6
0.030377668308702793,1.744469322321386e-6,6.955913076267271e-7,2.600912483129844e-6
0.031198686371100164,1.7451265539929446e-6,6.955920325178592e-7,2.6879830478432704e-6
0.03201970443349754,1.7476737321411305e-6,6.981801168376213e-7,2.699100371044e-6
0.03284072249589491,1.7508405842691647e-6,7.086647286540989e-7,2.7058278072879914e-6
0.03366174055829228,1.7615929228484648e-6,7.088164395023659e-7,2.77582529357156e-6
0.034482758620689655,1.767899005113686e-6,7.094336883754853e-7,2.789806993329953e-6
0.035303776683087026,1.7741694034103571e-6,7.141523473853281e-7,2.79816320945919e-6
0.0361247947454844,1.774201428623398e-6,7.16013694116262e-7,2.8082770216192275e-6
0.03694581280788178,1.7752079477232093e-6,7.17157256149104e-7,2.8760159268210566e-6
0.03776683087027915,1.7780178418176394e-6,7.227306877970347e-7,2.9030392006329533e-6
0.03858784893267652,1.7821090137643513e-6,7.241251654370909e-7,2.923728265059478e-6
0.03940886699507389,1.7831818805217486e-6,7.258390322598724e-7,2.9449457084309604e-6
0.040229885057471264,1.7831897674561181e-6,7.312704886723306e-7,2.970641760316054e-6
0.041050903119868636,1.7933595204722405e-6,7.321230697020204e-7,3.062334908253316e-6
0.04187192118226601,1.8012238050345063e-6,7.325950966807654e-7,3.081067958282551e-6
0.042692939244663386,1.804758263816863e-6,7.341155971192064e-7,3.152054644991261e-6
0.04351395730706076,1.8117194386336448e-6,7.381190453718705e-7,3.15836884781618e-6
0.04433497536945813,1.81278878380467e-6,7.385529297120778e-7,3.181292920897432e-6
0.0451559934318555,1.8202649646715643e-6,7.441018887504697e-7,3.2091635075365107e-6
0.04597701149425287,1.829275595750707e-6,7.460920829276369e-7,3.2120387558230733e-6
0.046798029556650245,1.835026568735942e-6,7.474534590966205e-7,3.2424490820047735e-6
0.047619047619047616,1.8407582128922684e-6,7.480615323227862e-7,3.2910994189754825e-6
0.048440065681444995,1.860262319546628e-6,7.512454352734121e-7,3.3229894721991825e-6
0.04926108374384237,1.8604625627799356e-6,7.513737201018125e-7,3.3278202721756805e-6
0.05008210180623974,1.8638273593107195e-6,7.51635884368869e-7,3.33982824992701e-6
0.05090311986863711,1.8696196025922704e-6,7.556175234781028e-7,3.3445699358389133e-6
0.05172413793103448,1.8717188956555322e-6,7.559331252611071e-7,3.356055081640746e-6
0.052545155993431854,1.8772375146716524e-6,7.559977654757885e-7,3.362168654693709e-6
0.053366174055829226,1.8806381794929172e-6,7.579854799239893e-7,3.364423357701916e-6
0.054187192118226604,1.884852403787719e-6,7.58195733072298e-7,3.3689189893055237e-6
0.055008210180623976,1.8906447630921212e-6,7.596366246742881e-7,3.371940057786675e-6
0.05582922824302135,1.894749203014856e-6,7.613995436446244e-7,3.3738020255312627e-6
0.05665024630541872,1.903030270416819e-6,7.628227237755673e-7,3.3810192786460373e-6
0.05747126436781609,1.90468219495673e-6,7.629111020170879e-7,3.3861742917307424e-6
0.05829228243021346,1.905725004542926e-6,7.643317402071228e-7,3.391849855906653e-6
0.059113300492610835,1.907248898307595e-6,7.648247458006463e-7,3.3943017655184327e-6
0.05993431855500821,1.9209951928966685e-6,7.663087368469093e-7,3.4364933620317945e-6
0.060755336617405585,1.942512599316646e-6,7.7104781552274e-7,3.469017549263517e-6
0.06157635467980296,1.9588961072869108e-6,7.749554286932286e-7,3.495696206139846e-6
0.06239737274220033,1.9614734124788767e-6,7.752532121436895e-7,3.503287771757496e-6
0.06321839080459771,1.9641481545678957e-6,7.765724990160159e-7,3.528384553063188e-6
0.06403940886699508,1.965539371736487e-6,7.765835793815321e-7,3.5359368885451515e-6
0.06486042692939245,1.979000651915092e-6,7.777482430899818e-7,3.5370584806109747e-6
0.06568144499178982,1.9791744273484767e-6,7.803702155729459e-7,3.5585701744228585e-6
0.0665024630541872,1.981600050786687e-6,7.831005572963421e-7,3.566121574045639e-6
0.06732348111658457,1.9824407485333363e-6,7.841661842937279e-7,3.594500430844724e-6
0.06814449917898194,1.99802557653988e-6,7.842550639398867e-7,3.6485408697855775e-6
0.06896551724137931,1.9986296573278527e-6,7.850346098312055e-7,3.6557209059995653e-6
0.06978653530377668,2.0012268913931802e-6,7.867274381681635e-7,3.717873725705023e-6
0.07060755336617405,2.0039977675486197e-6,7.868495967901898e-7,3.7217651734233164e-6
0.07142857142857142,2.0223402857756764e-6,7.910623060897085e-7,3.7442083364028313e-6
0.0722495894909688,2.024086046790938e-6,7.913664766159808e-7,3.7539234735045586e-6
0.07307060755336617,2.0294591131117842e-6,7.96926102649071e-7,3.7561227222179233e-6
0.07389162561576355,2.0455214805685524e-6,7.980305400537413e-7,3.835081084584768e-6
0.07471264367816093,2.0464379173533337e-6,8.022000935581255e-7,3.855334492592513e-6
0.0755336617405583,2.047891746733859e-6,8.069447400869765e-7,3.86651153160174e-6
0.07635467980295567,2.0566374809912004e-6,8.091676255769985e-7,3.880440770681607e-6
0.07717569786535304,2.062121606806975e-6,8.104617677258979e-7,3.913594987057943e-6
0.07799671592775041,2.0638760102657518e-6,8.122714535093535e-7,3.917044579326306e-6
0.07881773399014778,2.0643327497235935e-6,8.136683808534423e-7,3.9244144857548774e-6
0.07963875205254516,2.0655696448644303e-6,8.143558665472377e-7,3.992558296964035e-6
0.08045977011494253,2.0770472527177788e-6,8.161739880806872e-7,3.999666843319482e-6
0.0812807881773399,2.0871203327350204e-6,8.172836573857075e-7,4.0680815825314475e-6
0.08210180623973727,2.0889879308020643e-6,8.208380133485546e-7,4.070795503958411e-6
0.08292282430213464,2.0930235195538846e-6,8.216498232351739e-7,4.0730930464763895e-6
0.08374384236453201,2.0949130343599845e-6,8.308447612359653e-7,4.094439995167217e-6
0.08456486042692939,2.104922299564631e-6,8.342672067642044e-7,4.094932354133483e-6
0.08538587848932677,2.104939940707833e-6,8.344287730948388e-7,4.114577667879434e-6
0.08620689655172414,2.106951138205526e-6,8.351634479447825e-7,4.159157663574046e-6
0.08702791461412152,2.115790437919015e-6,8.365856604016727e-7,4.167961084194641e-6
0.08784893267651889,2.1169959374463205e-6,8.370620085368561e-7,4.191001016887382e-6
0.08866995073891626,2.1192354414204025e-6,8.372946863951178e-7,4.196606036452376e-6
0.08949096880131363,2.131662792521711e-6,8.426707957041275e-7,4.200597834560933e-6
0.090311986863711,2.1413177362343775e-6,8.446291600980627e-7,4.201294162883439e-6
0.09113300492610837,2.1440633453133216e-6,8.446955714274052e-7,4.227501344118048e-6
0.09195402298850575,2.1442831187241097e-6,8.448032549057956e-7,4.247496424374938e-6
0.09277504105090312,2.1502928887904812e-6,8.477614786847026e-7,4.255740951914288e-6
0.09359605911330049,2.1645436084989918e-6,8.481587442821048e-7,4.312252027880868e-6
0.09441707717569786,2.1693760907041684e-6,8.51292341937594e-7,4.357466265174084e-6
0.09523809523809523,2.1800327877180285e-6,8.53040736084409e-7,4.3634309026473925e-6
0.0960591133004926,2.1802718359116392e-6,8.567055693407373e-7,4.380646637281351e-6
0.09688013136288999,2.181945735020691e-6,8.568894101116426e-7,4.404122780695985e-6
0.09770114942528736,2.1822964815781924e-6,8.572797345763688e-7,4.419835370741863e-6
0.09852216748768473,2.1828800667379624e-6,8.577424170794658e-7,4.442571745292679e-6
0.0993431855500821,2.1910160265671146e-6,8.599153753478693e-7,4.468423524619987e-6
0.10016420361247948,2.1943521948119528e-6,8.614397914274032e-7,4.47912236395564e-6
0.10098522167487685,2.1947270855426582e-6,8.635664920106384e-7,4.480558182828357e-6
0.10180623973727422,2.1958969283046154e-6,8.637105927196936e-7,4.506098245113331e-6
0.10262725779967159,2.2038924149381377e-6,8.641171792859399e-7,4.533293503346952e-6
0.10344827586206896,2.2041716792139362e-6,8.667500682454344e-7,4.559297515935234e-6
0.10426929392446634,2.205220277666444e-6,8.679924414032451e-7,4.586016413450081e-6
0.10509031198686371,2.2085549878274646e-6,8.702181361729733e-7,4.587435279972625e-6
0.10591133004926108,2.2103854218457133e-6,8.704896627225252e-7,4.596840417008123e-6
0.10673234811165845,2.213480166539984e-6,8.75155123759982e-7,4.648124017996256e-6
0.10755336617405582,2.215967485413904e-6,8.755786534004453e-7,4.784360600074237e-6
0.10837438423645321,2.2183932062907673e-6,8.764347399428927e-7,4.787728156832315e-6
0.10919540229885058,2.2221390469479563e-6,8.777439063152172e-7,4.789702081122584e-6
0.11001642036124795,2.230485772277548e-6,8.8040370677906e-7,4.814331968495453e-6
0.11083743842364532,2.2388405129582645e-6,8.80966684760226e-7,4.822563119736653e-6
0.1116584564860427,2.2392536924517837e-6,8.825033462757228e-7,4.830307563411997e-6
0.11247947454844007,2.2420093658914165e-6,8.826432036417903e-7,4.832451900227735e-6
0.11330049261083744,2.243220337497225e-6,8.833793954250376e-7,4.873154846764958e-6
0.11412151067323481,2.244530892608085e-6,8.847422457705951e-7,4.883848122606764e-6
0.11494252873563218,2.249406395179271e-6,8.896019807009413e-7,4.894316117622091e-6
0.11576354679802955,2.2499584063382107e-6,8.916627470021496e-7,4.9055674870048565e-6
0.11658456486042693,2.2523063881158465e-6,8.935917971935578e-7,4.9535555902382995e-6
0.1174055829228243,2.2525235597819898e-6,8.945964361587491e-7,4.969470785598807e-6
0.11822660098522167,2.2555759538161967e-6,8.948140117027458e-7,5.118127260865947e-6
0.11904761904761904,2.258321468397303e-6,8.965359842071565e-7,5.1437534006258745e-6
0.11986863711001643,2.266502581248125e-6,8.989449893705731e-7,5.17010588433274e-6
0.1206896551724138,2.266643850338743e-6,8.995319032318043e-7,5.2184699673149515e-6
0.12151067323481117,2.266667176369793e-6,9.005597178143378e-7,5.2299977093184776e-6
0.12233169129720854,2.269807184931832e-6,9.007540299616097e-7,5.242289083116368e-6
0.12315270935960591,2.2730654445154017e-6,9.034271523936917e-7,5.255668389052402e-6
0.12397372742200329,2.2767159764901556e-6,9.043595234244294e-7,5.260844793748873e-6
0.12479474548440066,2.2770472276730908e-6,9.045535562598986e-7,5.289863129890263e-6
0.12561576354679804,2.2901476984435483e-6,9.055605464034759e-7,5.303181904470206e-6
0.12643678160919541,2.2950008876069156e-6,9.060733728008961e-7,5.3113703682076024e-6
0.1272577996715928,2.2963486664685787e-6,9.065211129032433e-7,5.312854923341046e-6
0.12807881773399016,2.302027147367266e-6,9.069824121662959e-7,5.328110081721646e-6
0.12889983579638753,2.3106147331131114e-6,9.097696748367681e-7,5.334377271078189e-6
0.1297208538587849,2.3188149062825204e-6,9.097802956420751e-7,5.344132912212345e-6
0.13054187192118227,2.3190448593661435e-6,9.108043615799136e-7,5.35714316201494e-6
0.13136288998357964,2.3229982332462484e-6,9.115018370381077e-7,5.358923323166408e-6
0.13218390804597702,2.323974810940285e-6,9.122906932133229e-7,5.37361840373776e-6
0.1330049261083744,2.3250917002667742e-6,9.127269663009922e-7,5.3913611638348065e-6
0.13382594417077176,2.3265116011294873e-6,9.132831431954935e-7,5.3969749210673045e-6
0.13464696223316913,2.3270024464945737e-6,9.136838585532722e-7,5.4267519263694865e-6
0.1354679802955665,2.3311369152693914e-6,9.144682132240724e-7,5.431284063458438e-6
0.13628899835796388,2.3323592446739022e-6,9.154903170453809e-7,5.444180472825442e-6
0.13711001642036125,2.338502254335094e-6,9.156677111369129e-7,5.4493818022732026e-6
0.13793103448275862,2.338656133735025e-6,9.167020513291005e-7,5.46916693205617e-6
0.138752052545156,2.3438169881729244e-6,9.171927620796221e-7,5.487076759120774e-6
0.13957307060755336,2.346168232930984e-6,9.174548230515706e-7,5.488568335992486e-6
0.14039408866995073,2.3484628410848988e-6,9.180771979635128e-7,5.502139355391852e-6
0.1412151067323481,2.3524352002342575e-6,9.22949004566728e-7,5.505488182389089e-6
0.14203612479474548,2.3531890629998526e-6,9.255685108316773e-7,5.538523688306881e-6
0.14285714285714285,2.3591848269331944e-6,9.279420715223182e-7,5.542066625918122e-6
0.14367816091954022,2.3592321488292803e-6,9.295224964526789e-7,5.544755744617768e-6
0.1444991789819376,2.359570678603943e-6,9.306698904349376e-7,5.585235683088582e-6
0.14532019704433496,2.362970880814433e-6,9.322486429752333e-7,5.5899295860517664e-6
0.14614121510673234,2.3670181418352202e-6,9.337431233944608e-7,5.616201844333948e-6
0.1469622331691297,2.3674949046529556e-6,9.347897997964127e-7,5.637916350626868e-6
0.1477832512315271,2.3677974881038244e-6,9.349437978579042e-7,5.6417007374729994e-6
0.14860426929392448,2.3686774692101135e-6,9.37326099479468e-7,5.649488257499507e-6
0.14942528735632185,2.3718014421159205e-6,9.388209828376534e-7,5.654655958605962e-6
0.15024630541871922,2.3782150637147337e-6,9.429700444939114e-7,5.673199584350614e-6
0.1510673234811166,2.3782950957271107e-6,9.44457079130823e-7,5.7027098484174e-6
0.15188834154351397,2.3792287981948236e-6,9.451077080418824e-7,5.746286987239602e-6
0.15270935960591134,2.381572243963858e-6,9.460277538723562e-7,5.761536911527681e-6
0.1535303776683087,2.3817895871496693e-6,9.472980793266016e-7,5.792612918852473e-6
0.15435139573070608,2.382261277657549e-6,9.481884660763873e-7,5.813567228296725e-6
0.15517241379310345,2.3828430120419303e-6,9.4890189475012e-7,5.824200265582635e-6
0.15599343185550082,2.3887319447211646e-6,9.489659824576521e-7,5.8479144904806296e-6
0.1568144499178982,2.3999461817742116e-6,9.501881920318876e-7,5.8584181136683374e-6
0.15763546798029557,2.4035865122055054e-6,9.518575682035197e-7,5.872829900984035e-6
0.15845648604269294,2.4111635094344415e-6,9.55932950311692e-7,5.885549586549108e-6
0.1592775041050903,2.412416569622884e-6,9.567546032865564e-7,5.88726199943424e-6
0.16009852216748768,2.412660341762588e-6,9.578200205882978e-7,5.896984236009755e-6
0.16091954022988506,2.4136948581586586e-6,9.611049212108517e-7,5.948781609343095e-6
0.16174055829228243,2.415544966627978e-6,9.62750881434602e-7,5.9722022448707866e-6
0.1625615763546798,2.4192973223381924e-6,9.637066982939794e-7,5.9905255629643435e-6
0.16338259441707717,2.4204045507460466e-6,9.66514923308617e-7,6.0394086983611775e-6
0.16420361247947454,2.4212063049814992e-6,9.671973785460998e-7,6.063860527669216e-6
0.16502463054187191,2.4213198488877223e-6,9.706691626557814e-7,6.082166098077027e-6
0.16584564860426929,2.4233033579339397e-6,9.716813978615601e-7,6.090341906780826e-6
0.16666666666666666,2.424768686659047e-6,9.733580138150885e-7,6.096429617928375e-6
0.16748768472906403,2.4248165421244018e-6,9.733580464482741e-7,6.113073543820902e-6
0.1683087027914614,2.425235901490206e-6,9.740330291435458e-7,6.145847495804722e-6
0.16912972085385877,2.4351641608494775e-6,9.75122729016413e-7,6.1682103650688704e-6
0.16995073891625614,2.435671711248976e-6,9.76744993171584e-7,6.2133965782245634e-6
0.17077175697865354,2.4364107853230322e-6,9.775925642447973e-7,6.238954019680688e-6
0.17159277504105092,2.4415599857615674e-6,9.787829422902803e-7,6.248969381695411e-6
0.1724137931034483,2.4436460722883063e-6,9.794956522250588e-7,6.263197806249851e-6
0.17323481116584566,2.4449568498302697e-6,9.802523064683397e-7,6.275407423511662e-6
0.17405582922824303,2.447315345578989e-6,9.807084209877734e-7,6.310994970619501e-6
0.1748768472906404,2.44894069321835e-6,9.809524940968047e-7,6.318300182617072e-6
0.17569786535303777,2.4584431478178878e-6,9.809934788837314e-7,6.3366715631832786e-6
0.17651888341543515,2.4666095613471413e-6,9.855743918048745e-7,6.340321360847222e-6
0.17733990147783252,2.4666930967573575e-6,9.861451161760324e-7,6.3424489902015495e-6
0.1781609195402299,2.4681556305202224e-6,9.86660603316146e-7,6.35597537394657e-6
0.17898193760262726,2.4715116555532307e-6,9.870799979937511e-7,6.366307345143235e-6
0.17980295566502463,2.472935760795936e-6,9.882310638678645e-7,6.367987020801359e-6
0.180623973727422,2.4735413262407826e-6,9.907821939329178e-7,6.391046493982741e-6
0.18144499178981938,2.4747998983154857e-6,9.928584468997727e-7,6.413381716935335e-6
0.18226600985221675,2.4755150064489942e-6,9.933983887095465e-7,6.424073145362902e-6
0.18308702791461412,2.479580595931692e-6,9.93756279165044e-7,6.462021685757983e-6
0.1839080459770115,2.48218072283631e-6,9.963479264002939e-7,6.489952910041185e-6
0.18472906403940886,2.483699240783113e-6,9.992026787346925e-7,6.523842052548216e-6
0.18555008210180624,2.486104527517603e-6,1.0013950084451424e-6,6.532141244863482e-6
0.1863711001642036,2.4880804998460784e-6,1.0015117659693408e-6,6.536796297842762e-6
0.18719211822660098,2.488955074449458e-6,1.0043749030538255e-6,6.544561829151589e-6
0.18801313628899835,2.4903244751166327e-6,1.0069561532622619e-6,6.548158654277676e-6
0.18883415435139572,2.4919035529521374e-6,1.0080829346133292e-6,6.596018899785828e-6
0.1896551724137931,2.496509809101592e-6,1.0082575196496536e-6,6.6482418032729575e-6
0.19047619047619047,2.497428477880516e-6,1.010406593835455e-6,6.737289044300826e-6
0.19129720853858784,2.4993856297345533e-6,1.0108836848010565e-6,6.820975249207114e-6
0.1921182266009852,2.501063003931415e-6,1.0138199597247303e-6,6.855190054020753e-6
0.19293924466338258,2.5067734994163696e-6,1.0140115225521533e-6,6.8743735248923965e-6
0.19376026272577998,2.5091088479298557e-6,1.0148833010294593e-6,6.901023498946107e-6
0.19458128078817735,2.5095089858491164e-6,1.0149209275627592e-6,6.905631087658935e-6
0.19540229885057472,2.5145927407012856e-6,1.015280998096871e-6,6.924722190530815e-6
0.1962233169129721,2.517794537262916e-6,1.0165429754029455e-6,6.949466873841932e-6
0.19704433497536947,2.518496504410099e-6,1.0178924542629283e-6,6.995238198335685e-6
0.19786535303776684,2.5233817576839084e-6,1.019540169059033e-6,7.000632901846265e-6
0.1986863711001642,2.524611186953661e-6,1.0200992912138437e-6,7.024360961313841e-6
0.19950738916256158,2.530605634504365e-6,1.0205288453263382e-6,7.046404828329309e-6
0.20032840722495895,2.5333727807791883e-6,1.0206178321823329e-6,7.0620973111055486e-6
0.20114942528735633,2.534073037827389e-6,1.0206478128222136e-6,7.064905117633309e-6
0.2019704433497537,2.5448936598871907e-6,1.0209317081741888e-6,7.096522714110658e-6
0.20279146141215107,2.5454431041682977e-6,1.0224816873450972e-6,7.198601100630109e-6
0.20361247947454844,2.551059638222011e-6,1.024410510987642e-6,7.210769934388398e-6
0.2044334975369458,2.556965542464322e-6,1.026267438209624e-6,7.233773330592293e-6
0.20525451559934318,2.5591742052985015e-6,1.0266584160124668e-6,7.234261853945566e-6
0.20607553366174056,2.5651154814885186e-6,1.0271824414349894e-6,7.235923824446568e-6
0.20689655172413793,2.5690003560368907e-6,1.0285002969786411e-6,7.237478815853017e-6
0.2077175697865353,2.5712302740400104e-6,1.029987808302408e-6,7.2645407257754e-6
0.20853858784893267,2.5712832826454844e-6,1.0307552782184707e-6,7.286830496832544e-6
0.20935960591133004,2.571383368486248e-6,1.0317980152077402e-6,7.357840153044415e-6
0.21018062397372742,2.5770799197883395e-6,1.0320267409262191e-6,7.386693347112848e-6
0.2110016420361248,2.5862391922276712e-6,1.0324849651023346e-6,7.397520652698777e-6
0.21182266009852216,2.586424686479829e-6,1.032513344802456e-6,7.410520536186389e-6
0.21264367816091953,2.588594872532462e-6,1.0332169113633604e-6,7.427882506374e-6
0.2134646962233169,2.5891475787930044e-6,1.0342736582740818e-6,7.451092230606407e-6
0.21428571428571427,2.5921450504875685e-6,1.0348592858752845e-6,7.568564207498484e-6
0.21510673234811165,2.5974617334980665e-6,1.0351448516455185e-6,7.5848679625927185e-6
0.21592775041050905,2.5976665940494967e-6,1.0354574611435596e-6,7.590423985876548e-6
0.21674876847290642,2.6011009724115556e-6,1.0358365435161815e-6,7.6026332118665835e-6
0.2175697865353038,2.6088137589850206e-6,1.03683196314751e-6,7.605060617921231e-6
0.21839080459770116,2.613897648647744e-6,1.0376574476094454e-6,7.645582824950633e-6
0.21921182266009853,2.614428460808515e-6,1.0380993229139548e-6,7.690524958362547e-6
0.2200328407224959,2.616721073950614e-6,1.0392909292002566e-6,7.697862546145512e-6
0.22085385878489328,2.6186514449291876e-6,1.0437440269199833e-6,7.717085050438183e-6
0.22167487684729065,2.6200486091804307e-6,1.044598770308887e-6,7.721286236689339e-6
0.22249589490968802,2.622263582572703e-6,1.0453163312685819e-6,7.754131473730309e-6
0.2233169129720854,2.623148149361895e-6,1.045510922598194e-6,7.771141995376929e-6
0.22413793103448276,2.6252339115668113e-6,1.0457023551174241e-6,7.779969093742336e-6
0.22495894909688013,2.627148199032124e-6,1.0458226126009867e-6,7.792893269405641e-6
0.2257799671592775,2.6279245306945582e-6,1.0462755166613425e-6,7.79969619440403e-6
0.22660098522167488,2.631383561344399e-6,1.0469410972928436e-6,7.816018382216333e-6
0.22742200328407225,2.638508805591331e-6,1.047843910180898e-6,7.829267699009872e-6
0.22824302134646962,2.643664128335692e-6,1.0490013425607977e-6,7.843783198855573e-6
0.229064039408867,2.6484696032649804e-6,1.0492668447643266e-6,7.884116543412783e-6
0.22988505747126436,2.6502411844892042e-6,1.0499424255591497e-6,7.889200803404053e-6
0.23070607553366174,2.65099022224886e-6,1.0502239485797404e-6,7.909814766059925e-6
0.2315270935960591,2.653052272489381e-6,1.0513556076624266e-6,7.923278533597383e-6
0.23234811165845648,2.6530766149211696e-6,1.0537997207463925e-6,7.929276215362792e-6
0.23316912972085385,2.653255105622177e-6,1.0540917677310721e-6,7.934488201650464e-6
0.23399014778325122,2.6532891287372194e-6,1.055289440438531e-6,7.938671563826097e-6
0.2348111658456486,2.656907818921646e-6,1.0558594308183079e-6,7.96062407392516e-6
0.23563218390804597,2.6577174240569647e-6,1.0570598579021792e-6,7.978747397877544e-6
0.23645320197044334,2.659339543288735e-6,1.0573378707215327e-6,8.013201647468123e-6
0.2372742200328407,2.660473718086786e-6,1.0582927943087757e-6,8.022946408903138e-6
0.23809523809523808,2.6614531728448965e-6,1.0583075506874394e-6,8.03178537088863e-6
0.23891625615763548,2.66252153667894e-6,1.0603178979706164e-6,8.061107792214165e-6
0.23973727422003285,2.665362973523495e-6,1.0603618957147363e-6,8.077288063527663e-6
0.24055829228243022,2.669382109727585e-6,1.0604929586618261e-6,8.145727357476607e-6
0.2413793103448276,2.6710763741700865e-6,1.0610286031604763e-6,8.196240824975073e-6
0.24220032840722497,2.672957694795893e-6,1.0623065522683987e-6,8.200848933641596e-6
0.24302134646962234,2.6748429314865427e-6,1.0623323208180692e-6,8.28317452111221e-6
0.2438423645320197,2.6753298611830072e-6,1.0624811709531762e-6,8.306258164306405e-6
0.24466338259441708,2.6773564822194716e-6,1.0630539609411238e-6,8.319585104357759e-6
0.24548440065681446,2.683128345172897e-6,1.0639147151739151e-6,8.33589484277744e-6
0.24630541871921183,2.683914240818981e-6,1.0648035876595104e-6,8.340944247375839e-6
0.2471264367816092,2.6890718291184648e-6,1.0652350154811692e-6,8.3827186422585e-6
0.24794745484400657,2.691691579022447e-6,1.0654790286305645e-6,8.395742544435692e-6
0.24876847290640394,2.6917747902031037e-6,1.0655292535099673e-6,8.405512276075267e-6
0.24958949096880131,2.6926032332480918e-6,1.0660749631711574e-6,8.446361999487264e-6
0.2504105090311987,2.6938738997765204e-6,1.0664512874367989e-6,8.446538761974898e-6
0.2512315270935961,2.6939791080461866e-6,1.0666341035158054e-6,8.480508387824668e-6
0.25205254515599346,2.6991010336965126e-6,1.0674073376170595e-6,8.483757440593836e-6
0.25287356321839083,2.7033951106663118e-6,1.068306954666585e-6,8.505243581956167e-6
0.2536945812807882,2.704128468993861e-6,1.0687564999288778e-6,8.506148978566843e-6
0.2545155993431856,2.7041725837533503e-6,1.0688093150283752e-6,8.524676853383867e-6
0.25533661740558294,2.7060583381469476e-6,1.0689254863007106e-6,8.529318118566414e-6
0.2561576354679803,2.7061344740363573e-6,1.0699541670382073e-6,8.544840783522611e-6
0.2569786535303777,2.7064788913679926e-6,1.0704380012899996e-6,8.546142054904937e-6
0.25779967159277506,2.7095222857499167e-6,1.0704780547601686e-6,8.566857323895772e-6
0.25862068965517243,2.710330287916738e-6,1.0717511900377417e-6,8.572218699943706e-6
0.2594417077175698,2.7108971683047545e-6,1.0719402475944717e-6,8.575984881114514e-6
0.2602627257799672,2.713347679254168e-6,1.071963873779498e-6,8.617365470324335e-6
0.26108374384236455,2.7134988157127536e-6,1.0752047561619474e-6,8.667899664418843e-6
0.2619047619047619,2.7164316454622338e-6,1.0756819409050874e-6,8.672966645203594e-6
0.2627257799671593,2.717511633238286e-6,1.0772731971527672e-6,8.68475874526886e-6
0.26354679802955666,2.717554399985571e-6,1.0777197293186646e-6,8.69096692245445e-6
0.26436781609195403,2.718374982862162e-6,1.0787036846338946e-6,8.732345082514845e-6
0.2651888341543514,2.7231517508492138e-6,1.0788133178632058e-6,8.751115307997427e-6
0.2660098522167488,2.7286937397883133e-6,1.0794683160709012e-6,8.768776432592153e-6
0.26683087027914615,2.733442966603075e-6,1.0809272514641552e-6,8.805975771869032e-6
0.2676518883415435,2.7336620614390575e-6,1.081855105287834e-6,8.825422262536531e-6
0.2684729064039409,2.736162473098602e-6,1.0850448108258575e-6,8.880809366834734e-6
0.26929392446633826,2.740444721506412e-6,1.0850453738144289e-6,8.896061987549997e-6
0.27011494252873564,2.740975563972739e-6,1.0854609086797616e-6,8.898071564144544e-6
0.270935960591133,2.7475608492552266e-6,1.085465769020549e-6,8.898378170497747e-6
0.2717569786535304,2.747618378694177e-6,1.0856020238827041e-6,8.898653255333077e-6
0.27257799671592775,2.7522894883093067e-6,1.085872952060879e-6,8.916476292905202e-6
0.2733990147783251,2.7543378086138054e-6,1.0864677671304454e-6,8.971619304580101e-6
0.2742200328407225,2.755958696494818e-6,1.0877064568632118e-6,9.002019190230818e-6
0.27504105090311987,2.7565078750797283e-6,1.0878595631078122e-6,9.01515072128727e-6
0.27586206896551724,2.7574340570112887e-6,1.0879568582270326e-6,9.025323711492905e-6
0.2766830870279146,2.760035485323659e-6,1.0882487448686355e-6,9.062332211366783e-6
0.277504105090312,2.7611291999192216e-6,1.0884712149588792e-6,9.064468151378755e-6
0.27832512315270935,2.761214116980167e-6,1.0884984634398747e-6,9.06507645111221e-6
0.2791461412151067,2.7617824965669615e-6,1.0895415097215755e-6,9.102615968855304e-6
0.2799671592775041,2.763823734705688e-6,1.0903204617314428e-6,9.128440673030926e-6
0.28078817733990147,2.76438761559922e-6,1.0911688817084536e-6,9.274736323179403e-6
0.28160919540229884,2.7684704347461496e-6,1.0913864099746105e-6,9.305486427978661e-6
0.2824302134646962,2.7690995179544115e-6,1.0914422330033958e-6,9.41602034324538e-6
0.2832512315270936,2.7706977283885986e-6,1.0930739947485305e-6,9.450884240776885e-6
0.28407224958949095,2.7707826140922805e-6,1.0952889799929613e-6,9.461150409355675e-6
0.2848932676518883,2.7725758759023994e-6,1.0983990534412667e-6,9.465957321995195e-6
0.2857142857142857,2.7729421969059017e-6,1.1013620929310735e-6,9.523497892914618e-6
0.28653530377668307,2.778115893408256e-6,1.1020739801517174e-6,9.540417544101262e-6
0.28735632183908044,2.7786824663929474e-6,1.1028637304119068e-6,9.552738450521529e-6
0.2881773399014778,2.7832025504019023e-6,1.1037881128941356e-6,9.571766998816141e-6
0.2889983579638752,2.7869882163178434e-6,1.1058309442608066e-6,9.579960905025326e-6
0.28981937602627256,2.7991565115416214e-6,1.1061979582637496e-6,9.601648104969106e-6
0.29064039408866993,2.7997611444545098e-6,1.1064025685230375e-6,9.620157719999027e-6
0.2914614121510673,2.8084206804772405e-6,1.106934346793386e-6,9.642146615486358e-6
0.2922824302134647,2.8094172445788352e-6,1.1072152868151508e-6,9.666226616329186e-6
0.29310344827586204,2.8109722665876446e-6,1.1112303917232343e-6,9.689887695627151e-6
0.2939244663382594,2.8149717828110096e-6,1.1117509054140166e-6,9.735958138532057e-6
0.2947454844006568,2.8161769705761043e-6,1.1144321138515673e-6,9.75693771476892e-6
0.2955665024630542,2.8231064299277747e-6,1.1145875548785073e-6,9.757398621449964e-6
0.2963875205254516,2.824338596040757e-6,1.1146141911948451e-6,9.761494725213646e-6
0.29720853858784896,2.825013933820958e-6,1.1157653329739458e-6,9.792178001020033e-6
0.29802955665024633,2.8258214728910944e-6,1.1167228462478966e-6,9.794703450988574e-6
0.2988505747126437,2.8276929645599963e-6,1.117099257390339e-6,9.814902201775424e-6
0.2996715927750411,2.8301872674950193e-6,1.1177560214896671e-6,9.887300735190806e-6
0.30049261083743845,2.831984409777922e-6,1.118641560722932e-6,9.913053781052945e-6
0.3013136288998358,2.839987801823228e-6,1.11907593690656e-6,9.916952359811387e-6
0.3021346469622332,2.8419453731111155e-6,1.1192003125520724e-6,9.978189855977287e-6
0.30295566502463056,2.8420134420241132e-6,1.121542208812594e-6,1.0000388379338619e-5
0.30377668308702793,2.8456721555026497e-6,1.121761889912185e-6,1.0013594905636316e-5
0.3045977011494253,2.847808785438698e-6,1.124926929494559e-6,1.0023994028407387e-5
0.3054187192118227,2.8563364625320654e-6,1.1249961925228391e-6,1.0050521163993863e-5
0.30623973727422005,2.856609789926416e-6,1.125706637823886e-6,1.0162344840974977e-5
0.3070607553366174,2.859849678653991e-6,1.1260952964653167e-6,1.019206526246529e-5
0.3078817733990148,2.8599201491547437e-6,1.1275493073937677e-6,1.0197442873230414e-5
0.30870279146141216,2.864167616275762e-6,1.1278291282948022e-6,1.0206888549810344e-5
0.30952380952380953,2.865713644417935e-6,1.1289410973677106e-6,1.0290542569470905e-5
0.3103448275862069,2.86658645123004e-6,1.1291432323377097e-6,1.0298352882499135e-5
0.3111658456486043,2.8669473217655887e-6,1.1305324937028788e-6,1.0325282426110553e-5
0.31198686371100165,2.8692516627091533e-6,1.1327802030700749e-6,1.0360901466056564e-5
0.312807881773399,2.8722232050906114e-6,1.1327831700423569e-6,1.0385095009667137e-5
0.3136288998357964,2.8748658337344752e-6,1.134180014318321e-6,1.0449814302837692e-5
0.31444991789819376,2.876349036230136e-6,1.1345143649365655e-6,1.0472564078250083e-5
0.31527093596059114,2.878301863493252e-6,1.1364399744007103e-6,1.0515711548964503e-5
0.3160919540229885,2.878487620074739e-6,1.1369279924675196e-6,1.052549858628336e-5
0.3169129720853859,2.8792173632139223e-6,1.1394089413726515e-6,1.062277415348531e-5
0.31773399014778325,2.8799941232512405e-6,1.1401958177228019e-6,1.062943592276025e-5
0.3185550082101806,2.880151315196542e-6,1.1402622536022592e-6,1.0631738020069564e-5
0.319376026272578,2.881228230028215e-6,1.1415927455697517e-6,1.0643489073250751e-5
0.32019704433497537,2.8821278929629086e-6,1.1416406068355587e-6,1.0663418526694114e-5
0.32101806239737274,2.8828192481233764e-6,1.1419128406448585e-6,1.0685494345262772e-5
0.3218390804597701,2.883232841204552e-6,1.142868230581503e-6,1.069214355384863e-5
0.3226600985221675,2.886283312225037e-6,1.1441715923907012e-6,1.0752904936944184e-5
0.32348111658456485,2.8875655514563265e-6,1.1449171245951329e-6,1.0840295691425024e-5
0.3243021346469622,2.8877422370937053e-6,1.1459870666211327e-6,1.0848515534800352e-5
0.3251231527093596,2.889441352117615e-6,1.14689481811351e-6,1.0888325566175045e-5
0.32594417077175697,2.8896569823102737e-6,1.1484520837996963e-6,1.0907958643489947e-5
0.32676518883415434,2.8898260870666074e-6,1.1487181677098647e-6,1.0917875275142452e-5
0.3275862068965517,2.8905224462016214e-6,1.1491786328231677e-6,1.0956405069370192e-5
0.3284072249589491,2.8917007146904746e-6,1.150552081367775e-6,1.1044325963439454e-5
0.32922824302134646,2.8938443718206604e-6,1.1507306092510746e-6,1.1091375167152859e-5
0.33004926108374383,2.8949351554367227e-6,1.1510066800998327e-6,1.1124033891135121e-5
0.3308702791461412,2.8951771690393103e-6,1.151107295808146e-6,1.113996898793346e-5
0.33169129720853857,2.8954036671855486e-6,1.1516820737675846e-6,1.1191474329745368e-5
0.33251231527093594,2.8996158796099195e-6,1.1517510042728762e-6,1.1201378660989154e-5
0.3333333333333333,2.901728031042055e-6,1.1525142275905444e-6,1.1227615296156552e-5
0.3341543513957307,2.9026223341246806e-6,1.1532571542342913e-6,1.1233882646590874e-5
0.33497536945812806,2.9049938072306625e-6,1.1535357415291002e-6,1.1289185766627136e-5
0.33579638752052543,2.905166628957209e-6,1.1537148067671639e-6,1.1291659656405452e-5
0.3366174055829228,2.9055555272911366e-6,1.1543207917755165e-6,1.1311607918733093e-5
0.3374384236453202,2.905814029367414e-6,1.1554925554783493e-6,1.1332065611114987e-5
0.33825944170771755,2.907150730719035e-6,1.1555371288270449e-6,1.133243809764286e-5
0.3390804597701149,2.9072921609825655e-6,1.1565038444749248e-6,1.1332495078170653e-5
0.3399014778325123,2.9084839529625407e-6,1.1567462263239984e-6,1.1342103071118083e-5
0.34072249589490966,2.9103886710240403e-6,1.157910429731527e-6,1.1385608440360776e-5
0.3415435139573071,2.9111642419746037e-6,1.1589852177145065e-6,1.1413109076097156e-5
0.34236453201970446,2.9115579178002517e-6,1.160415550618553e-6,1.142193123910869e-5
0.34318555008210183,2.9127420396271443e-6,1.1609579886067473e-6,1.142395944905301e-5
0.3440065681444992,2.914020560022542e-6,1.1609841243305243e-6,1.1460949005158276e-5
0.3448275862068966,2.9163422856645616e-6,1.1618960883512741e-6,1.1504567804220453e-5
0.34564860426929395,2.91670170392288e-6,1.1619432014063282e-6,1.1625159309002064e-5
0.3464696223316913,2.916852026365194e-6,1.1631035704041393e-6,1.1630214590865922e-5
0.3472906403940887,2.9170098390064463e-6,1.1634577435407927e-6,1.1652658560097414e-5
0.34811165845648606,2.9175364726537817e-6,1.1654435574919737e-6,1.1688907602751437e-5
0.34893267651888343,2.9199478424272742e-6,1.1657382377914693e-6,1.1781585109550049e-5
0.3497536945812808,2.9226271439246356e-6,1.1672772665430971e-6,1.1796164874387555e-5
0.3505747126436782,2.923572891358938e-6,1.167632682421537e-6,1.1829708323877963e-5
0.35139573070607555,2.924485969650261e-6,1.168232215269609e-6,1.18983474696511e-5
0.3522167487684729,2.924746542888064e-6,1.1684624040230854e-6,1.1932071836251352e-5
0.3530377668308703,2.9303690988596595e-6,1.1696753703677466e-6,1.195736643138065e-5
0.35385878489326766,2.9319731291173923e-6,1.1713464851709597e-6,1.2005446783026167e-5
0.35467980295566504,2.9321130078121086e-6,1.1716986246758309e-6,1.2027608329428157e-5
0.3555008210180624,2.9391937410779976e-6,1.1734585588104677e-6,1.205280916780978e-5
0.3563218390804598,2.941422189470205e-6,1.1735985473109725e-6,1.2066618020431138e-5
0.35714285714285715,2.9439247259923983e-6,1.173652853807684e-6,1.207564377998948e-5
0.3579638752052545,2.9441277977802603e-6,1.1740414562638933e-6,1.210035459244927e-5
0.3587848932676519,2.9449312110010133e-6,1.1766854646702522e-6,1.2361065791802611e-5
0.35960591133004927,2.9480974847246955e-6,1.1769810047352126e-6,1.2454424223087248e-5
0.36042692939244664,2.9488882323100415e-6,1.178741263041181e-6,1.2463751957105133e-5
0.361247947454844,2.9616219700827018e-6,1.1803503483876396e-6,1.2480567529462084e-5
0.3620689655172414,2.962116109047509e-6,1.1803719652435567e-6,1.2586986748514428e-5
0.36288998357963875,2.9671984825386053e-6,1.1818793570384513e-6,1.2696898079987508e-5
0.3637110016420361,2.9701729023282428e-6,1.1819185238423821e-6,1.2730708717436137e-5
0.3645320197044335,2.9710591408245127e-6,1.182290484464434e-6,1.2734155709168467e-5
0.36535303776683087,2.9712402442150383e-6,1.1829933141360172e-6,1.282767754136788e-5
0.36617405582922824,2.97268708661988e-6,1.1830667396887743e-6,1.2837427079981646e-5
0.3669950738916256,2.9729007683180907e-6,1.18333273031485e-6,1.2849689113196238e-5
0.367816091954023,2.9771981989695792e-6,1.1842923583354723e-6,1.2851607420791172e-5
0.36863711001642036,2.9784213003371254e-6,1.1848071813598003e-6,1.2904422109934578e-5
0.3694581280788177,2.9796015833289462e-6,1.1880325323097235e-6,1.2915374360688644e-5
0.3702791461412151,2.979640561552885e-6,1.1891735427736171e-6,1.2917028335285715e-5
0.37110016420361247,2.98093173917492e-6,1.1898274127112052e-6,1.300838910313048e-5
0.37192118226600984,2.9833419707186794e-6,1.1910058104941868e-6,1.3012986989675199e-5
0.3727422003284072,2.990964736157658e-6,1.1960329357508e-6,1.3023099093429106e-5
0.3735632183908046,2.993174544837746e-6,1.1980710524712561e-6,1.3068491331702504e-5
0.37438423645320196,2.9934491173736544e-6,1.1991742556669766e-6,1.3095178454469749e-5
0.37520525451559933,2.9941397751195e-6,1.200962103621874e-6,1.3102394992451838e-5
0.3760262725779967,2.9990559810942685e-6,1.202017893305569e-6,1.3108146371215452e-5
0.3768472906403941,3.0001862547197565e-6,1.2023194614146875e-6,1.3110655005114947e-5
0.37766830870279144,3.0004834737123644e-6,1.2026180562179922e-6,1.3231293965019748e-5
0.3784893267651888,3.0033699580589763e-6,1.2036757450747869e-6,1.3232251210102409e-5
0.3793103448275862,3.0035093303229837e-6,1.2041756647878635e-6,1.324751289111399e-5
0.38013136288998356,3.0046939436542414e-6,1.2055071967591728e-6,1.3251413020566887e-5
0.38095238095238093,3.007079645498045e-6,1.2064511719530783e-6,1.3313309704982598e-5
0.3817733990147783,3.008739446973802e-6,1.2090861205132525e-6,1.3345458156207637e-5
0.3825944170771757,3.009499470858401e-6,1.2094999571768433e-6,1.3484400666698651e-5
0.38341543513957305,3.0130984737392216e-6,1.2098234477193428e-6,1.3513665432081254e-5
0.3842364532019704,3.016697581258175e-6,1.2110549898968576e-6,1.3515485911753686e-5
0.3850574712643678,3.022181020178886e-6,1.2111351350747145e-6,1.3568883904267526e-5
0.38587848932676516,3.0251745754816878e-6,1.2112562007253112e-6,1.357946419892174e-5
0.3866995073891626,3.0262711709610825e-6,1.2113244015685995e-6,1.3605712444352026e-5
0.38752052545155996,3.0283818258626803e-6,1.2125756147432228e-6,1.3656842790063711e-5
0.38834154351395733,3.028940449269785e-6,1.2137113976907747e-6,1.3700356756747568e-5
0.3891625615763547,3.033886355275986e-6,1.2153858100170673e-6,1.372581747853741e-5
0.3899835796387521,3.034130289238004e-6,1.2168352957630435e-6,1.3745885003776661e-5
0.39080459770114945,3.0349522375357945e-6,1.216863740406499e-6,1.3850036385195012e-5
0.3916256157635468,3.035761278728761e-6,1.2176123387245557e-6,1.389278324334447e-5
0.3924466338259442,3.038765213111893e-6,1.2188125385530052e-6,1.3930469484900465e-5
0.39326765188834156,3.039030989811484e-6,1.220175528237828e-6,1.3980350148706943e-5
0.39408866995073893,3.0397186878258482e-6,1.220890088779942e-6,1.4127409289484798e-5
0.3949096880131363,3.0417960877306258e-6,1.2213744532700962e-6,1.4184601855421403e-5
0.3957307060755337,3.043146814140845e-6,1.221751773659342e-6,1.4294166594089276e-5
0.39655172413793105,3.0444295000495407e-6,1.2237465223875155e-6,1.4303715883039607e-5
0.3973727422003284,3.0445803365040937e-6,1.2284730074928444e-6,1.4376431706691507e-5
0.3981937602627258,3.0446451776803084e-6,1.2291757584176205e-6,1.4436809470507446e-5
0.39901477832512317,3.046036438991524e-6,1.229271216947722e-6,1.4458523572870319e-5
0.39983579638752054,3.046581056092449e-6,1.231199781588476e-6,1.4559188173907089e-5
0.4006568144499179,3.0541872434805382e-6,1.2318415122583421e-6,1.462018245245436e-5
0.4014778325123153,3.054754579164535e-6,1.2321562506617171e-6,1.469533238404972e-5
0.40229885057471265,3.0568045053223505e-6,1.2331706954118666e-6,1.4712669435448689e-5
0.40311986863711,3.0584855779963285e-6,1.2337552732789366e-6,1.4727360387011987e-5
0.4039408866995074,3.059138813105826e-6,1.2338485744650285e-6,1.4746440551779482e-5
0.40476190476190477,3.059487921253812e-6,1.2370440423129222e-6,1.4806509266524591e-5
0.40558292282430214,3.0612354355723443e-6,1.2377204489481027e-6,1.4815377425628302e-5
0.4064039408866995,3.0615541533305322e-6,1.2420027679735288e-6,1.4822240550634926e-5
0.4072249589490969,3.0624952341341113e-6,1.2421518330895344e-6,1.482559071288817e-5
0.40804597701149425,3.064079310242267e-6,1.2423510698779156e-6,1.4844445510652687e-5
0.4088669950738916,3.0641033723072523e-6,1.2427889365156297e-6,1.488072290446703e-5
0.409688013136289,3.0680412691062465e-6,1.2437121672576969e-6,1.495954371159318e-5
0.41050903119868637,3.0708862643030225e-6,1.244551631199228e-6,1.4968947501302543e-5
0.41133004926108374,3.071097173242715e-6,1.24501709161402e-6,1.4990129140009749e-5
0.4121510673234811,3.0735932432170575e-6,1.2451395143432283e-6,1.5006196720833422e-5
0.4129720853858785,3.074414961106337e-6,1.2453410205335671e-6,1.5046345333392612e-5
0.41379310344827586,3.076733458163224e-6,1.2495200379013208e-6,1.5084079533232024e-5
0.41461412151067323,3.0771713804644924e-6,1.2498842945653435e-6,1.511409432286287e-5
0.4154351395730706,3.0798192356118332e-6,1.250044168453445e-6,1.5238445864592895e-5
0.41625615763546797,3.081586595795266e-6,1.2503443717159125e-6,1.5248170988558462e-5
0.41707717569786534,3.0823286199098314e-6,1.2508143799232286e-6,1.5272540922075986e-5
0.4178981937602627,3.0828177051716954e-6,1.2508367619296888e-6,1.5312327155317802e-5
0.4187192118226601,3.0838765775304094e-6,1.2511452393741868e-6,1.531500971159998e-5
0.41954022988505746,3.0871084145642437e-6,1.253779376628851e-6,1.5334019565840412e-5
0.42036124794745483,3.089228175914353e-6,1.25530674160538e-6,1.539591593528202e-5
0.4211822660098522,3.0898193338651995e-6,1.258675070337198e-6,1.543494216270371e-5
0.4220032840722496,3.0902717125258586e-6,1.2600809860346376e-6,1.5480233768737828e-5
0.42282430213464695,3.0920027209255033e-6,1.2628484228497626e-6,1.5587811279359787e-5
0.4236453201970443,3.095328029920589e-6,1.263255830024161e-6,1.5646255375074947e-5
0.4244663382594417,3.0958668263071795e-6,1.2633694350051367e-6,1.5721756766967326e-5
0.42528735632183906,3.0969031985505946e-6,1.2636587981366382e-6,1.572576378006064e-5
0.42610837438423643,3.0982045882581667e-6,1.2647922196603924e-6,1.57442005517422e-5
0.4269293924466338,3.098211546711147e-6,1.2648917601043656e-6,1.5770655786090412e-5
0.4277504105090312,3.098463183905827e-6,1.2665730258228848e-6,1.583744606889264e-5
0.42857142857142855,3.1010655839223427e-6,1.2673274411774348e-6,1.5853381576269106e-5
0.4293924466338259,3.1058345205141916e-6,1.269982687163116e-6,1.5861525554869023e-5
0.4302134646962233,3.106875575982582e-6,1.2724591799237967e-6,1.5892980594449295e-5
0.43103448275862066,3.1074199307205986e-6,1.2733846010965074e-6,1.605798686663231e-5
0.4318555008210181,3.1084568991130895e-6,1.2740296144730284e-6,1.6081491421057524e-5
0.43267651888341546,3.109869026969396e-6,1.2741468582552222e-6,1.6129963610209086e-5
0.43349753694581283,3.109904449544405e-6,1.274229574116495e-6,1.618523283728095e-5
0.4343185550082102,3.1149352053760277e-6,1.2750076009291823e-6,1.6190159298549777e-5
0.4351395730706076,3.1159972481715615e-6,1.2751122447426696e-6,1.6341711944517075e-5
0.43596059113300495,3.1200624027869946e-6,1.2753081775900343e-6,1.636302420525822e-5
0.4367816091954023,3.121645178700949e-6,1.277216591180819e-6,1.6388581368437884e-5
0.4376026272577997,3.122968274445666e-6,1.2790387491039494e-6,1.643254349697823e-5
0.43842364532019706,3.1238495459902744e-6,1.279295128802786e-6,1.645770574564108e-5
0.43924466338259444,3.1242086088138894e-6,1.2805602470359624e-6,1.647230332457762e-5
0.4400656814449918,3.1287280505586704e-6,1.2834015870908235e-6,1.6529353258915183e-5
0.4408866995073892,3.13553531319722e-6,1.2840224414887246e-6,1.6647026837056383e-5
0.44170771756978655,3.137408622703719e-6,1.2846084836034524e-6,1.6810915270391544e-5
0.4425287356321839,3.139482642307825e-6,1.2865239349801813e-6,1.6835487185737333e-5
0.4433497536945813,3.1400914300834313e-6,1.2866990083358713e-6,1.6887724224419973e-5
0.44417077175697867,3.1443960196180045e-6,1.2888108761532614e-6,1.691774396131646e-5
0.44499178981937604,3.145415241142963e-6,1.2893083448643104e-6,1.6927286668240096e-5
0.4458128078817734,3.1454379972017087e-6,1.2901680723525831e-6,1.703659871092651e-5
0.4466338259441708,3.1474366399496075e-6,1.295415028023081e-6,1.7060905766439336e-5
0.44745484400656815,3.149094144884186e-6,1.29605338290352e-6,1.708939397301205e-5
0.4482758620689655,3.1534218737645817e-6,1.296914381272498e-6,1.7092845599315553e-5
0.4490968801313629,3.155477731487912e-6,1.297966585809264e-6,1.7106101321512204e-5
0.44991789819376027,3.155866871714948e-6,1.2979961183787777e-6,1.7158342097672558e-5
0.45073891625615764,3.1619546501914184e-6,1.2993100636405206e-6,1.728091095799238e-5
0.451559934318555,3.1619797364797113e-6,1.2994034986789774e-6,1.734885918629123e-5
0.4523809523809524,3.163037476046279e-6,1.2999197911361213e-6,1.7397588364620082e-5
0.45320197044334976,3.1641820036963676e-6,1.3003686408103454e-6,1.746779442060999e-5
0.4540229885057471,3.168168178003356e-6,1.3006791640854607e-6,1.764396543859491e-5
0.4548440065681445,3.1719281191301603e-6,1.3008198154934584e-6,1.7674420386672746e-5
0.45566502463054187,3.172642540887254e-6,1.3023433721359645e-6,1.7683910485384203e-5
0.45648604269293924,3.1736796556298255e-6,1.3047848424968113e-6,1.7746845103724288e-5
0.4573070607553366,3.1763718631204823e-6,1.30506390547814e-6,1.7769578892917515e-5
0.458128078817734,3.176421405894461e-6,1.3050743633055662e-6,1.7771927346291764e-5
0.45894909688013136,3.178511174347515e-6,1.30512999063673e-6,1.7815967168310617e-5
0.45977011494252873,3.179348462560248e-6,1.3052170673023217e-6,1.782471983744512e-5
0.4605911330049261,3.1818577874659895e-6,1.3059447790932359e-6,1.7837021676994064e-5
0.4614121510673235,3.1842273260009073e-6,1.3062066910366656e-6,1.7843493280817043e-5
0.46223316912972084,3.1884925971554362e-6,1.3063402732725659e-6,1.789929162404939e-5
0.4630541871921182,3.1898245981857382e-6,1.306665015454328e-6,1.7927441313019426e-5
0.4638752052545156,3.191317635907222e-6,1.3068715021498248e-6,1.798060196028344e-5
0.46469622331691296,3.1913278396834066e-6,1.3130076373896055e-6,1.798908164355301e-5
0.46551724137931033,3.191670504413017e-6,1.313607172548396e-6,1.829877627816518e-5
0.4663382594417077,3.1946774870777346e-6,1.3145428304732714e-6,1.8320452067554697e-5
0.4671592775041051,3.1948478007864774e-6,1.3148935047578298e-6,1.8350210124853246e-5
0.46798029556650245,3.195904326473253e-6,1.3154493020601606e-6,1.8358199584965308e-5
0.4688013136288998,3.1970949721089422e-6,1.3179989235329435e-6,1.8492298629781248e-5
0.4696223316912972,3.197347006967106e-6,1.3184821644099765e-6,1.8582376084855372e-5
0.47044334975369456,3.2046461423223876e-6,1.3185310012413829e-6,1.8635489448283366e-5
0.47126436781609193,3.2062693126864975e-6,1.3193078341173393e-6,1.86799083726629e-5
0.4720853858784893,3.2080339173056884e-6,1.3206392089446838e-6,1.8781680296406473e-5
0.4729064039408867,3.210669550718052e-6,1.321540414295741e-6,1.904867452693207e-5
0.47372742200328405,3.2133692966827967e-6,1.3219522136241254e-6,1.9070696492790568e-5
0.4745484400656814,3.2134925069123476e-6,1.3233453117152395e-6,1.912243509306677e-5
0.4753694581280788,3.217216382126336e-6,1.323644150202191e-6,1.9129484875083497e-5
0.47619047619047616,3.2230434732703457e-6,1.3236455795150993e-6,1.9152325846169422e-5
0.47701149425287354,3.224373988990871e-6,1.3239061350644605e-6,1.917386952579184e-5
0.47783251231527096,3.2282874573573397e-6,1.324123382915286e-6,1.9224373100227113e-5
0.47865353037766833,3.2286624570723033e-6,1.3242016492925054e-6,1.9408001477775006e-5
0.4794745484400657,3.22942870366631e-6,1.3247583742996157e-6,1.9549461672532945e-5
0.4802955665024631,3.2314657126234497e-6,1.325502290745272e-6,1.95901266844989e-5
0.48111658456486045,3.234398388555503e-6,1.3258682439388534e-6,1.9653235911637023e-5
0.4819376026272578,3.236261813343433e-6,1.3267263505656914e-6,1.9699548345791116e-5
0.4827586206896552,3.237276428287184e-6,1.3281227446929542e-6,1.9749505056469967e-5
0.48357963875205257,3.237885931477065e-6,1.3282736340796365e-6,1.9794706029835043e-5
0.48440065681444994,3.240561508611557e-6,1.3304008942868694e-6,1.981840943879794e-5
0.4852216748768473,3.244836678993897e-6,1.330454550354139e-6,1.987263754943609e-5
0.4860426929392447,3.246561832073062e-6,1.330623112452633e-6,1.9885323357528328e-5
0.48686371100164205,3.25101046420018e-6,1.3312003548999537e-6,2.007006045183165e-5
0.4876847290640394,3.2529512754552417e-6,1.3326275679929404e-6,2.044173607831172e-5
0.4885057471264368,3.2583134120331043e-6,1.3346730197953616e-6,2.0444782276431556e-5
0.48932676518883417,3.260739968542463e-6,1.335267724053766e-6,2.0476575681573943e-5
0.49014778325123154,3.2615316319987667e-6,1.3353034545344602e-6,2.0526663799466142e-5
0.4909688013136289,3.267723088694232e-6,1.335518933150821e-6,2.0538736129833497e-5
0.4917898193760263,3.2689052699743557e-6,1.335825764486745e-6,2.0569379184556166e-5
0.49261083743842365,3.274275264867113e-6,1.3362923430533706e-6,2.058620278661983e-5
0.493431855500821,3.2775860278071335e-6,1.336704784181937e-6,2.0611338379486198e-5
0.4942528735632184,3.2776756143836325e-6,1.3367514267280888e-6,2.063626145746921e-5
0.49507389162561577,3.278779351196805e-6,1.3368447015232657e-6,2.0643677454670976e-5
0.49589490968801314,3.2790883412683447e-6,1.337699648426556e-6,2.074295255227464e-5
0.4967159277504105,3.2808043924745822e-6,1.338680164693035e-6,2.076851463823627e-5
0.4975369458128079,3.2833229808076683e-6,1.339110902983887e-6,2.0833378124257103e-5
0.49835796387520526,3.284281414371218e-6,1.3400717240514784e-6,2.0845435181698912e-5
0.49917898193760263,3.284919392827085e-6,1.340889276390647e-6,2.0879654777891637e-5
0.5,3.2867451635083534e-6,1.3412525647952969e-6,2.0905776762170722e-5
0.5008210180623974,3.2869798873530772e-6,1.3422140598267024e-6,2.095820503911666e-5
0.5016420361247947,3.2916680472592615e-6,1.3430477527817967e-6,2.1134178295694856e-5
0.5024630541871922,3.298248792233238e-6,1.3432218240689808e-6,2.117995009227998e-5
0.5032840722495895,3.3002995567103494e-6,1.3432692354150942e-6,2.1209255752299902e-5
0.5041050903119869,3.3007340450442733e-6,1.3434411342848176e-6,2.121618413964417e-5
0.5049261083743842,3.302252655353201e-6,1.3439398615223714e-6,2.13223053954282e-5
0.5057471264367817,3.3028360288454865e-6,1.3461605829326441e-6,2.143966165066049e-5
0.506568144499179,3.3030980103285086e-6,1.3466222718260292e-6,2.1625800772333958e-5
0.5073891625615764,3.303565391978063e-6,1.347005287164839e-6,2.1660696978221803e-5
0.5082101806239737,3.3036419515026957e-6,1.3477780876962419e-6,2.173827624427501e-5
0.5090311986863711,3.3092790034368034e-6,1.3499979488452336e-6,2.1779739926457147e-5
0.5098522167487685,3.3116435318480157e-6,1.3500514002261172e-6,2.188832482798661e-5
0.5106732348111659,3.3124691331733116e-6,1.3506722477004743e-6,2.206358526455412e-5
0.5114942528735632,3.3135655390944763e-6,1.3510964528333323e-6,2.2217196385990255e-5
0.5123152709359606,3.3161973316220354e-6,1.3515132858410335e-6,2.2244401127634315e-5
0.513136288998358,3.3182009406768165e-6,1.3520344119792026e-6,2.2266215820111538e-5
0.5139573070607554,3.318928161689032e-6,1.352256327203108e-6,2.2453615004372722e-5
0.5147783251231527,3.3198668533716163e-6,1.352423681874829e-6,2.246581820085453e-5
0.5155993431855501,3.3240690868741477e-6,1.352788038266809e-6,2.2473914493085624e-5
0.5164203612479474,3.324488864845753e-6,1.3528425074459359e-6,2.2587624194977358e-5
0.5172413793103449,3.3264747932648005e-6,1.353036098242896e-6,2.259602613720289e-5
0.5180623973727422,3.326854688756059e-6,1.3542024991504798e-6,2.2599789758218656e-5
0.5188834154351396,3.3343138888853557e-6,1.3547820348673228e-6,2.2690062990656593e-5
0.5197044334975369,3.3357403557272617e-6,1.3551470400452133e-6,2.2926673486107683e-5
0.5205254515599343,3.3364195568387686e-6,1.3552370773880505e-6,2.304923959302378e-5
0.5213464696223317,3.3384473296905776e-6,1.3555724682273107e-6,2.3052174222688375e-5
0.5221674876847291,3.338810292612609e-6,1.3556469099813216e-6,2.3055352769790937e-5
0.5229885057471264,3.3413915745948963e-6,1.3559093023058567e-6,2.307515886456236e-5
0.5238095238095238,3.3427405729504082e-6,1.3573462604938164e-6,2.3097081738950748e-5
0.5246305418719212,3.3434389214103194e-6,1.3576859955665956e-6,2.3097966912413305e-5
0.5254515599343186,3.344559855719881e-6,1.35980796614404e-6,2.3303966225941966e-5
0.5262725779967159,3.347409979735847e-6,1.3600210520109505e-6,2.340082613892049e-5
0.5270935960591133,3.3531124456177825e-6,1.3604410338062447e-6,2.362258320911944e-5
0.5279146141215106,3.354084996890522e-6,1.362152961675304e-6,2.382632841807419e-5
0.5287356321839081,3.3564883400025174e-6,1.3637200878662977e-6,2.39633860983393e-5
0.5295566502463054,3.35677790663604e-6,1.3644016162268542e-6,2.3997514548544297e-5
0.5303776683087028,3.357731505665124e-6,1.3674189420094223e-6,2.4152836530721865e-5
0.5311986863711001,3.358619798826521e-6,1.3686273379195583e-6,2.4313472626122066e-5
0.5320197044334976,3.358867964840005e-6,1.3698607242484992e-6,2.438076881917915e-5
0.5328407224958949,3.362977183533617e-6,1.3707429899848412e-6,2.4476663167374267e-5
0.5336617405582923,3.3633281430210193e-6,1.3721027970206196e-6,2.4498808867356946e-5
0.5344827586206896,3.3650496602793973e-6,1.3723040583155675e-6,2.4503794529783277e-5
0.535303776683087,3.36763928344498e-6,1.3753336447771145e-6,2.4616842244313836e-5
0.5361247947454844,3.368162418215207e-6,1.3756245641695586e-6,2.4669158835286002e-5
0.5369458128078818,3.368609380796615e-6,1.3767910268941548e-6,2.4702125996888367e-5
0.5377668308702791,3.3710533421501507e-6,1.3774159796272298e-6,2.4817163821942763e-5
0.5385878489326765,3.371121865895972e-6,1.378183030400522e-6,2.4987946819033447e-5
0.5394088669950738,3.37253131482092e-6,1.378550767683678e-6,2.5107752272272282e-5
0.5402298850574713,3.3726338553031923e-6,1.3791813623415034e-6,2.5134515497743915e-5
0.5410509031198686,3.38154774497348e-6,1.3804175659644387e-6,2.550731729728943e-5
0.541871921182266,3.383736683621386e-6,1.380454456408895e-6,2.5673406791976148e-5
0.5426929392446633,3.386705966224592e-6,1.3805586372041506e-6,2.5716700003940703e-5
0.5435139573070608,3.3894385226177673e-6,1.38099824041579e-6,2.573270818567509e-5
0.5443349753694581,3.389561329889829e-6,1.3820086695823723e-6,2.573986627680658e-5
0.5451559934318555,3.389793530973188e-6,1.3821803863821098e-6,2.574965768123539e-5
0.5459770114942529,3.395254753995296e-6,1.383746160993405e-6,2.5764465858479467e-5
0.5467980295566502,3.3964307841000275e-6,1.384133004206348e-6,2.576449253497196e-5
0.5476190476190477,3.397903672005298e-6,1.384199742153469e-6,2.622689228295352e-5
0.548440065681445,3.3992507108354937e-6,1.3850119339483238e-6,2.6243733376930828e-5
0.5492610837438424,3.3996745330844387e-6,1.3871176349206632e-6,2.6257793180135728e-5
0.5500821018062397,3.40160542790263e-6,1.3878163722287948e-6,2.6361407403368904e-5
0.5509031198686372,3.4053717924286374e-6,1.3878806929762126e-6,2.646110209299515e-5
0.5517241379310345,3.4056663881924826e-6,1.3893555955218315e-6,2.6485974549127003e-5
0.5525451559934319,3.4061433933506747e-6,1.3897554948993103e-6,2.6512334683405735e-5
0.5533661740558292,3.4184682926603678e-6,1.3897852046554848e-6,2.6530489012903303e-5
0.5541871921182266,3.418796371223402e-6,1.3902764643944237e-6,2.6575257654251398e-5
0.555008210180624,3.4211169209039283e-6,1.3916214749284063e-6,2.6581197934581284e-5
0.5558292282430214,3.4220942600129238e-6,1.3930999185962186e-6,2.6756582187839153e-5
0.5566502463054187,3.4255138163055402e-6,1.3936525319670664e-6,2.6804984572593792e-5
0.5574712643678161,3.426990452745469e-6,1.3945328249710254e-6,2.6894094564727783e-5
0.5582922824302134,3.4274577645095055e-6,1.3949768897318787e-6,2.695130928036813e-5
0.5591133004926109,3.427655028383968e-6,1.3952643601685529e-6,2.7066908748437508e-5
0.5599343185550082,3.428359238531508e-6,1.3966900715125521e-6,2.712459248664731e-5
0.5607553366174056,3.4304194507646834e-6,1.3975218087136408e-6,2.724712769128505e-5
0.5615763546798029,3.4312957357311677e-6,1.3978490561374595e-6,2.750943830490576e-5
0.5623973727422004,3.4316294559084014e-6,1.3986204508562132e-6,2.7579453200731485e-5
0.5632183908045977,3.4359524683784316e-6,1.3987714837600235e-6,2.7596170894895428e-5
0.5640394088669951,3.4371050885479536e-6,1.401113105307401e-6,2.767933721160897e-5
0.5648604269293924,3.438931180378021e-6,1.4014709455379263e-6,2.773330311690041e-5
0.5656814449917899,3.440677362323612e-6,1.4026176919501743e-6,2.7793883119278412e-5
0.5665024630541872,3.441228054596748e-6,1.4026707250715532e-6,2.7897524548845455e-5
0.5673234811165846,3.44161295304257e-6,1.403475630659568e-6,2.8100609136087777e-5
0.5681444991789819,3.442375382596464e-6,1.4046582242717163e-6,2.822525642229006e-5
0.5689655172413793,3.4433761372500798e-6,1.4047995996441343e-6,2.8383063580320803e-5
0.5697865353037767,3.44366075105616e-6,1.4054287036647404e-6,2.838940428004538e-5
0.5706075533661741,3.4438200485014865e-6,1.4071142894501863e-6,2.84025046919648e-5
0.5714285714285714,3.443825548958258e-6,1.4072742806618672e-6,2.8405031593389966e-5
0.5722495894909688,3.4454049149867814e-6,1.4079521812594347e-6,2.850326146937009e-5
0.5730706075533661,3.4508093775398667e-6,1.4088626612129716e-6,2.86520272565811e-5
0.5738916256157636,3.4535675418975468e-6,1.4089770905302713e-6,2.8656232883681155e-5
0.5747126436781609,3.455363652786548e-6,1.4090523520654106e-6,2.870264785539324e-5
0.5755336617405583,3.4554988260988237e-6,1.4090605718059031e-6,2.872455130208889e-5
0.5763546798029556,3.457682650463836e-6,1.40916155214776e-6,2.8735438575231293e-5
0.577175697865353,3.459991688833389e-6,1.4121929982333502e-6,2.8793447004448976e-5
0.5779967159277504,3.46039068368603e-6,1.4128207368999754e-6,2.89018335703803e-5
0.5788177339901478,3.4626876893841074e-6,1.4164789318442327e-6,2.8920069167665015e-5
0.5796387520525451,3.465633424408525e-6,1.4177882424778428e-6,2.8984235652523776e-5
0.5804597701149425,3.47406264086137e-6,1.4183976804125577e-6,2.9014244203887435e-5
0.5812807881773399,3.4742325471942604e-6,1.4196628598563173e-6,2.9132734396994625e-5
0.5821018062397373,3.4744015079104658e-6,1.419933304587477e-6,2.9175262952386798e-5
0.5829228243021346,3.481847535052496e-6,1.4213033555394296e-6,2.9207089221401697e-5
0.583743842364532,3.4842655144559497e-6,1.4226241393194243e-6,2.9248461470863182e-5
0.5845648604269293,3.484848820325627e-6,1.4231850172678275e-6,2.9274518623342203e-5
0.5853858784893268,3.4850903961244586e-6,1.4253315009902815e-6,2.927759465245415e-5
0.5862068965517241,3.489208452100125e-6,1.4258960313880587e-6,2.9444412259994488e-5
0.5870279146141215,3.4923471828281346e-6,1.4266081873301366e-6,2.9554784352854793e-5
0.5878489326765188,3.493703054000748e-6,1.4273484778173009e-6,2.966038808793215e-5
0.5886699507389163,3.4938747603752805e-6,1.428126467551315e-6,2.966187785911228e-5
0.5894909688013136,3.494177533107156e-6,1.428667270543831e-6,2.977544045549584e-5
0.590311986863711,3.4984434434410615e-6,1.4288741405814623e-6,2.980473752421135e-5
0.5911330049261084,3.4989575471950367e-6,1.4289827152187078e-6,2.9897171608243276e-5
0.5919540229885057,3.501059987903627e-6,1.430311515272957e-6,2.9957800509109847e-5
0.5927750410509032,3.503284842426848e-6,1.4328740117362964e-6,3.0081124098644245e-5
0.5935960591133005,3.505405770314442e-6,1.4330856644251228e-6,3.0395203130400324e-5
0.5944170771756979,3.5070338355809033e-6,1.433683018294282e-6,3.0469548808928403e-5
0.5952380952380952,3.5105707603737204e-6,1.437021151035783e-6,3.074383159470947e-5
0.5960591133004927,3.5145084971923245e-6,1.4400954472473094e-6,3.0960746226976975e-5
0.59688013136289,3.51830681000772e-6,1.443480172146131e-6,3.1106669769543304e-5
0.5977011494252874,3.5196556680489577e-6,1.4436125805879884e-6,3.118835043317716e-5
0.5985221674876847,3.5275269640809697e-6,1.444371969984556e-6,3.135567475093969e-5
0.5993431855500821,3.5277817777570295e-6,1.4457767415821389e-6,3.165157027537738e-5
0.6001642036124795,3.5285762231213254e-6,1.4479101439223776e-6,3.166237555293408e-5
0.6009852216748769,3.5333591690093474e-6,1.4480316230747026e-6,3.1937334700775954e-5
0.6018062397372742,3.5335202007498793e-6,1.448634196654261e-6,3.199882778380772e-5
0.6026272577996716,3.5352724987638516e-6,1.4492733522755008e-6,3.2067542795889016e-5
0.603448275862069,3.538551194261788e-6,1.4522839426265522e-6,3.2178759824341625e-5
0.6042692939244664,3.5427069504265603e-6,1.4532866920307983e-6,3.226816943583092e-5
0.6050903119868637,3.5444468539987936e-6,1.4547340971708312e-6,3.2281479543445106e-5
0.6059113300492611,3.5457493175213825e-6,1.4554313404925281e-6,3.2314097188646456e-5
0.6067323481116584,3.5492676739792565e-6,1.4596922247154495e-6,3.244653483442321e-5
0.6075533661740559,3.5499066441150165e-6,1.4598078291988885e-6,3.2541498957553035e-5
0.6083743842364532,3.550663198813812e-6,1.4602474883135427e-6,3.2599553772065e-5
0.6091954022988506,3.5522053647623373e-6,1.4604013628985924e-6,3.265230010434575e-5
0.6100164203612479,3.556620478461367e-6,1.4617534216631671e-6,3.267776109300569e-5
0.6108374384236454,3.5599166634943958e-6,1.4618616652903446e-6,3.269031572785857e-5
0.6116584564860427,3.560484599510637e-6,1.4631126977204689e-6,3.277428817315198e-5
0.6124794745484401,3.5611157967910875e-6,1.464927605377688e-6,3.285596728603971e-5
0.6133004926108374,3.563470212523958e-6,1.4661776246495148e-6,3.302266335296718e-5
0.6141215106732348,3.574459393269512e-6,1.4662513475507161e-6,3.3389081933935787e-5
0.6149425287356322,3.574601745723106e-6,1.4667373808396e-6,3.3464711787260565e-5
0.6157635467980296,3.5776842827864015e-6,1.4671886538169033e-6,3.3557979804126455e-5
0.6165845648604269,3.5827277520986098e-6,1.4676699230339044e-6,3.392262267813778e-5
0.6174055829228243,3.585227631825149e-6,1.4679036189766986e-6,3.406136896334706e-5
0.6182266009852216,3.5869135574997086e-6,1.4679334057139828e-6,3.4190046992865446e-5
0.6190476190476191,3.589292388219007e-6,1.4689355551976646e-6,3.420224090928292e-5
0.6198686371100164,3.5914240360036596e-6,1.470000840751835e-6,3.429136588017432e-5
0.6206896551724138,3.6027546095407387e-6,1.4703493391336297e-6,3.430191919664267e-5
0.6215106732348111,3.602932510235386e-6,1.471122244201406e-6,3.4555594902147553e-5
0.6223316912972086,3.6038295971996434e-6,1.4715729231366888e-6,3.456347965127297e-5
0.6231527093596059,3.6039152879694068e-6,1.4744267423480222e-6,3.467251426811528e-5
0.6239737274220033,3.6061605971453364e-6,1.4747027818536458e-6,3.471234508843958e-5
0.6247947454844006,3.6074139251713115e-6,1.4747965892262925e-6,3.4906664651169755e-5
0.625615763546798,3.6079026634757515e-6,1.475458165375406e-6,3.517883083531071e-5
0.6264367816091954,3.608480552633643e-6,1.4766635816591084e-6,3.520551923017434e-5
0.6272577996715928,3.612229079226692e-6,1.478009206374362e-6,3.529012809102813e-5
0.6280788177339901,3.6122495264954594e-6,1.4782257016731024e-6,3.541844654889844e-5
0.6288998357963875,3.6136479620711988e-6,1.4798920487617142e-6,3.5426721583167e-5
0.6297208538587848,3.613800087713852e-6,1.482825540897361e-6,3.5572295531685527e-5
0.6305418719211823,3.6163372977880114e-6,1.485265512579225e-6,3.560453088005317e-5
0.6313628899835796,3.6180061566407823e-6,1.4865404757818384e-6,3.565190960414677e-5
0.632183908045977,3.6205848573778298e-6,1.4888519107746579e-6,3.5690133324646806e-5
0.6330049261083743,3.6219431061259355e-6,1.489806159674407e-6,3.585375579026439e-5
0.6338259441707718,3.626924003745027e-6,1.4899321081941329e-6,3.588351965136036e-5
0.6346469622331691,3.62827060600641e-6,1.4909944901503104e-6,3.612717996751288e-5
0.6354679802955665,3.6285839388247228e-6,1.4932414022518307e-6,3.631179349949286e-5
0.6362889983579638,3.63303453622762e-6,1.4947082107600933e-6,3.6446835906767724e-5
0.6371100164203612,3.6354921558882045e-6,1.4956021116506736e-6,3.6508770158107586e-5
0.6379310344827587,3.6363900265662183e-6,1.4963250854395438e-6,3.654747855655457e-5
0.638752052545156,3.642405910721441e-6,1.4965754544298346e-6,3.6746590936184945e-5
0.6395730706075534,3.6435685534863717e-6,1.4975145735024651e-6,3.67830925543193e-5
0.6403940886699507,3.6436414476734723e-6,1.4977845027921278e-6,3.7097839737781434e-5
0.6412151067323482,3.644897215046567e-6,1.4983677489643148e-6,3.718006393244962e-5
0.6420361247947455,3.6457258909347116e-6,1.4984156067834589e-6,3.720562660893363e-5
0.6428571428571429,3.6486719967419055e-6,1.4990221352067704e-6,3.736596491102296e-5
0.6436781609195402,3.65249946194366e-6,1.5009113795574783e-6,3.761035148822638e-5
0.6444991789819376,3.660112688161635e-6,1.5037464750035493e-6,3.790582446219224e-5
0.645320197044335,3.662001688114936e-6,1.5039908198041472e-6,3.791261759711918e-5
0.6461412151067324,3.6628613144016717e-6,1.5040868395572337e-6,3.7946542521644795e-5
0.6469622331691297,3.664981921365795e-6,1.5046821577513226e-6,3.820692792442446e-5
0.6477832512315271,3.6656514017736e-6,1.5051148187178604e-6,3.834235805338353e-5
0.6486042692939245,3.6656594741414923e-6,1.5059404947891029e-6,3.8342846354133844e-5
0.6494252873563219,3.6704856519569634e-6,1.5101530011657362e-6,3.8363357936112944e-5
0.6502463054187192,3.6771911739329617e-6,1.5111048869774296e-6,3.841974983972329e-5
0.6510673234811166,3.685432454004266e-6,1.5116121704963193e-6,3.842056758536332e-5
0.6518883415435139,3.6860969780945797e-6,1.5116875375749296e-6,3.85567289937822e-5
0.6527093596059114,3.6919690823094095e-6,1.5143168911615423e-6,3.8736265375204975e-5
0.6535303776683087,3.696177075595138e-6,1.5148417890642624e-6,3.87532164930074e-5
0.6543513957307061,3.697290141085691e-6,1.5183867219694694e-6,3.887521393081854e-5
0.6551724137931034,3.703296672266474e-6,1.5190008805308629e-6,3.909644472500831e-5
0.6559934318555009,3.70825810171478e-6,1.5211097962979115e-6,3.916436285487149e-5
0.6568144499178982,3.7119680338851306e-6,1.5222762352358808e-6,3.939607792213105e-5
0.6576354679802956,3.712719870065587e-6,1.5224430681805093e-6,3.942439215113482e-5
0.6584564860426929,3.714209991884815e-6,1.5231360582970854e-6,3.952344986717582e-5
0.6592775041050903,3.719552974470833e-6,1.5233634794223798e-6,3.968677112651108e-5
0.6600985221674877,3.722700582993384e-6,1.5260393800662856e-6,3.98914460879136e-5
0.6609195402298851,3.72505036731457e-6,1.5264931391174086e-6,3.995482790042042e-5
0.6617405582922824,3.725739412945826e-6,1.5266216230571107e-6,4.009142011268407e-5
0.6625615763546798,3.7293779912809855e-6,1.5281786884479178e-6,4.011251625666049e-5
0.6633825944170771,3.7356902152883985e-6,1.528472524890618e-6,4.011937674897837e-5
0.6642036124794746,3.7399349388506124e-6,1.5289013897411968e-6,4.0124845369758615e-5
0.6650246305418719,3.744826539347492e-6,1.5301385123330511e-6,4.026006020916506e-5
0.6658456486042693,3.7453487442301106e-6,1.5303330850597633e-6,4.0756766009554006e-5
0.6666666666666666,3.7480350439728886e-6,1.5306801244792344e-6,4.090748764029691e-5
0.6674876847290641,3.749637360501281e-6,1.531658824969856e-6,4.1486889162090286e-5
0.6683087027914614,3.752658000517115e-6,1.5324004346837265e-6,4.154919839368146e-5
0.6691297208538588,3.7543498815252784e-6,1.5326029973380097e-6,4.183857558365385e-5
0.6699507389162561,3.7608098470291306e-6,1.5355577585692712e-6,4.201514307624359e-5
0.6707717569786535,3.764682117282278e-6,1.5358045896127576e-6,4.2202398584565805e-5
0.6715927750410509,3.7678658349882595e-6,1.5375887669772783e-6,4.2614110769313497e-5
0.6724137931034483,3.7691639442882003e-6,1.5404462594367616e-6,4.3110501140155685e-5
0.6732348111658456,3.775347552890992e-6,1.5407396835458123e-6,4.327084349320021e-5
0.674055829228243,3.7773878311074424e-6,1.5423588341917054e-6,4.3359122068877795e-5
0.6748768472906403,3.778872051856129e-6,1.543137833510886e-6,4.341089477523205e-5
0.6756978653530378,3.7801863519434155e-6,1.5449996400802316e-6,4.343320059115663e-5
0.6765188834154351,3.7867594232443006e-6,1.5454449481032726e-6,4.395201090775265e-5
0.6773399014778325,3.7894910939325846e-6,1.545450199499901e-6,4.39563896736197e-5
0.6781609195402298,3.7907595745517097e-6,1.5459196515274185e-6,4.4075657431934414e-5
0.6789819376026273,3.791069684342656e-6,1.5466423819958482e-6,4.4140749946111356e-5
0.6798029556650246,3.7911877516489208e-6,1.5483690221916068e-6,4.441155997725249e-5
0.680623973727422,3.7932738587065906e-6,1.5528065059222062e-6,4.454242035879644e-5
0.6814449917898193,3.801338396279921e-6,1.5532279495893935e-6,4.46504299182581e-5
0.6822660098522167,3.8035376230346664e-6,1.5544659785811977e-6,4.4709044080735964e-5
0.6830870279146142,3.80705011259985e-6,1.554821215483133e-6,4.488533874039374e-5
0.6839080459770115,3.8071893230852175e-6,1.557366082636108e-6,4.502810038613623e-5
0.6847290640394089,3.808157839249028e-6,1.5584554947384218e-6,4.54110368428945e-5
0.6855500821018062,3.808451840198972e-6,1.558485969094607e-6,4.552312515021852e-5
0.6863711001642037,3.8084781070364727e-6,1.5597350590571195e-6,4.571949304891128e-5
0.687192118226601,3.809546813711767e-6,1.5615551526603727e-6,4.58259227578382e-5
0.6880131362889984,3.8146236270091693e-6,1.5617867737267788e-6,4.5935365516528076e-5
0.6888341543513957,3.815328264176935e-6,1.5623503646071841e-6,4.601317647093341e-5
0.6896551724137931,3.815543323993495e-6,1.5627847045763228e-6,4.611657752566353e-5
0.6904761904761905,3.8171110851062295e-6,1.56506980392221e-6,4.614542093145841e-5
0.6912972085385879,3.8197023423037615e-6,1.5654446186995354e-6,4.64944147124562e-5
0.6921182266009852,3.820794781772191e-6,1.5690367223870146e-6,4.649748825956384e-5
0.6929392446633826,3.823835272712684e-6,1.569156681575343e-6,4.657963368603042e-5
0.69376026272578,3.829159217671487e-6,1.5700441852332192e-6,4.6682368649761276e-5
0.6945812807881774,3.829293528178017e-6,1.5702874746414073e-6,4.6906666050336955e-5
0.6954022988505747,3.838127053254621e-6,1.5712738356653551e-6,4.704244867470106e-5
0.6962233169129721,3.839610901646152e-6,1.5749724100023664e-6,4.704549053981284e-5
0.6970443349753694,3.841284868637374e-6,1.5752361659341492e-6,4.714522779578673e-5
0.6978653530377669,3.841321600954368e-6,1.5757236751018528e-6,4.720077943815695e-5
0.6986863711001642,3.84258886997203e-6,1.5769027074542867e-6,4.754884616140172e-5
0.6995073891625616,3.844097660607064e-6,1.579757756506903e-6,4.75992676572869e-5
0.7003284072249589,3.8523367965129755e-6,1.5802015836130185e-6,4.775626426519898e-5
0.7011494252873564,3.855164522306192e-6,1.5821194242825113e-6,4.779294584080727e-5
0.7019704433497537,3.8568201085431384e-6,1.5856428657062074e-6,4.7982012600280685e-5
0.7027914614121511,3.858316218111292e-6,1.5862897691866763e-6,4.802522821637781e-5
0.7036124794745484,3.8665094543350955e-6,1.5881296879915216e-6,4.810846699204472e-5
0.7044334975369458,3.867566026685133e-6,1.588360857369449e-6,4.814355633259335e-5
0.7052545155993432,3.874533291114044e-6,1.5883714558013387e-6,4.827895824270189e-5
0.7060755336617406,3.879094446080341e-6,1.5917498535413706e-6,4.8280056571835566e-5
0.7068965517241379,3.882317492646403e-6,1.5924214319911536e-6,4.863718451031809e-5
0.7077175697865353,3.88336343439147e-6,1.5954876184196131e-6,4.879921338449095e-5
0.7085385878489326,3.883750534825988e-6,1.5956959703467876e-6,4.883587865701981e-5
0.7093596059113301,3.885340561534759e-6,1.596000407578928e-6,4.888229820539832e-5
0.7101806239737274,3.888203213980756e-6,1.5997352786794976e-6,4.889737271402848e-5
0.7110016420361248,3.897470166633639e-6,1.6043127957203996e-6,4.8900764342630674e-5
0.7118226600985221,3.900294687308092e-6,1.6044813141455446e-6,4.8939761122293514e-5
0.7126436781609196,3.905831969550384e-6,1.605715350367854e-6,4.894656284817893e-5
0.7134646962233169,3.908569301577344e-6,1.6072944216164547e-6,4.906950855359506e-5
0.7142857142857143,3.911325828328592e-6,1.6092101066274481e-6,4.90868074764204e-5
0.7151067323481116,3.91488801903834e-6,1.6105444401881638e-6,4.9314599584587637e-5
0.715927750410509,3.918952770358459e-6,1.6128774746209745e-6,4.9363387451976354e-5
0.7167487684729064,3.919144622404258e-6,1.6146405498828427e-6,4.936615514508422e-5
0.7175697865353038,3.9202258434383014e-6,1.6179704660285126e-6,4.9530574777698725e-5
0.7183908045977011,3.9233768568444236e-6,1.6182019192341511e-6,4.9655500852858575e-5
0.7192118226600985,3.92618253395526e-6,1.6219260297216062e-6,4.967422450143019e-5
0.7200328407224958,3.927295245297396e-6,1.622534675620395e-6,4.986078400718189e-5
0.7208538587848933,3.930667762207782e-6,1.6232295117386968e-6,4.9874546174061216e-5
0.7216748768472906,3.933458243764845e-6,1.6254716695444342e-6,4.989942433137569e-5
0.722495894909688,3.9394627939248915e-6,1.626246411654444e-6,5.006022941775357e-5
0.7233169129720853,3.942078110759843e-6,1.6272552168990546e-6,5.016750017418975e-5
0.7241379310344828,3.9447035375915154e-6,1.627526203454117e-6,5.040991112915559e-5
0.7249589490968801,3.94706501406553e-6,1.6280882574723649e-6,5.042370606793051e-5
0.7257799671592775,3.950254343037645e-6,1.6313560864009165e-6,5.0502595276448914e-5
0.7266009852216748,3.9509025233088965e-6,1.6335683388636336e-6,5.0737739569235536e-5
0.7274220032840722,3.9533484434626235e-6,1.634261062332109e-6,5.077696383163365e-5
0.7282430213464697,3.9569271790534425e-6,1.6351407857651145e-6,5.092574249660026e-5
0.729064039408867,3.958957600000315e-6,1.6380247881133626e-6,5.121866336461426e-5
0.7298850574712644,3.964870282217827e-6,1.6388345996676071e-6,5.1359491233888704e-5
0.7307060755336617,3.965545285819502e-6,1.6392222241282065e-6,5.208439934797579e-5
0.7315270935960592,3.969507407035176e-6,1.6393527373857489e-6,5.2522060016752117e-5
0.7323481116584565,3.969564855398191e-6,1.6400992461028855e-6,5.256461372540659e-5
0.7331691297208539,3.970478856286389e-6,1.6436474069815638e-6,5.308825527558694e-5
0.7339901477832512,3.9722630758366314e-6,1.6438148704933855e-6,5.351019169486941e-5
0.7348111658456487,3.974009761988326e-6,1.6449262833204443e-6,5.383069302538422e-5
0.735632183908046,3.976577938968867e-6,1.6463161309357043e-6,5.420942119832427e-5
0.7364532019704434,3.977485459134789e-6,1.6478370949063121e-6,5.421603839012196e-5
0.7372742200328407,3.977675268649012e-6,1.6498333273961121e-6,5.435739410090425e-5
0.7380952380952381,3.979320480198273e-6,1.6500734930336109e-6,5.4678482444726124e-5
0.7389162561576355,3.980582169458081e-6,1.6505703051404608e-6,5.4949070833892495e-5
0.7397372742200329,3.990897443673445e-6,1.655665916911367e-6,5.532445544200066e-5
0.7405582922824302,3.996297905797164e-6,1.6573233670087667e-6,5.5533002071473986e-5
0.7413793103448276,3.997644092562451e-6,1.6583442485997697e-6,5.5552460270651724e-5
0.7422003284072249,4.001777408621492e-6,1.6587483639703282e-6,5.608567739933671e-5
0.7430213464696224,4.003645543972832e-6,1.6590405571957849e-6,5.612295410656444e-5
0.7438423645320197,4.00481166125547e-6,1.6604663349142896e-6,5.628329327124047e-5
0.7446633825944171,4.008832117141398e-6,1.6615365154989192e-6,5.752683941879637e-5
0.7454844006568144,4.010485920134111e-6,1.6623594909873266e-6,5.779044593039998e-5
0.7463054187192119,4.013964457078686e-6,1.6624712144943648e-6,5.7865965734445195e-5
0.7471264367816092,4.01483480852899e-6,1.6639085147918772e-6,5.788841513149125e-5
0.7479474548440066,4.017023502830208e-6,1.6644083653259487e-6,5.807925927075448e-5
0.7487684729064039,4.0174567810225e-6,1.6662339673632555e-6,5.841017784725456e-5
0.7495894909688013,4.022131204446669e-6,1.6668561372175218e-6,5.841473079551224e-5
0.7504105090311987,4.029550162141178e-6,1.6698272885792684e-6,5.873383590016044e-5
0.7512315270935961,4.03140211668103e-6,1.6701046763311894e-6,5.881442345987322e-5
0.7520525451559934,4.032716798684182e-6,1.6702123818073124e-6,5.914880670080221e-5
0.7528735632183908,4.032720788197297e-6,1.6706140676873804e-6,5.941255314951183e-5
0.7536945812807881,4.0421993782195705e-6,1.6716692292054587e-6,5.945766547867292e-5
0.7545155993431856,4.042635567828997e-6,1.674043211431099e-6,5.958776138248065e-5
0.7553366174055829,4.044255659982646e-6,1.6747358069835943e-6,5.959881146751133e-5
0.7561576354679803,4.046460627971243e-6,1.6803740590677752e-6,5.9658797184511956e-5
0.7569786535303776,4.046978869742496e-6,1.6872805928914952e-6,6.012638651610603e-5
0.7577996715927751,4.050505584421963e-6,1.687616523538726e-6,6.026929465118349e-5
0.7586206896551724,4.051412862766166e-6,1.6914990438242222e-6,6.030365118643128e-5
0.7594417077175698,4.054963164900576e-6,1.6935302275946728e-6,6.047133465873984e-5
0.7602627257799671,4.056028485972113e-6,1.6949788570071294e-6,6.065902987731029e-5
0.7610837438423645,4.0563446621178715e-6,1.6956378142183345e-6,6.070197361058179e-5
0.7619047619047619,4.057917849578301e-6,1.695797324861896e-6,6.10694658074495e-5
0.7627257799671593,4.058185451609775e-6,1.6977539588245547e-6,6.117359991025905e-5
0.7635467980295566,4.063418676941583e-6,1.698701462189992e-6,6.125836861048183e-5
0.764367816091954,4.072888920665996e-6,1.699011974418631e-6,6.141101834204382e-5
0.7651888341543513,4.073100499707256e-6,1.699851974609905e-6,6.180733806855844e-5
0.7660098522167488,4.076062065767448e-6,1.7079979484711656e-6,6.212866022208165e-5
0.7668308702791461,4.077220318108743e-6,1.7086770428805013e-6,6.222255973003702e-5
0.7676518883415435,4.079231494828294e-6,1.709147783735363e-6,6.231851675798358e-5
0.7684729064039408,4.081716116212748e-6,1.710417193059402e-6,6.275881386517646e-5
0.7692939244663383,4.081746665403887e-6,1.7108122397632642e-6,6.335846571426995e-5
0.7701149425287356,4.082415569284305e-6,1.7111481829948469e-6,6.352181200029098e-5
0.770935960591133,4.0840391348584536e-6,1.7114296971079316e-6,6.392892230136912e-5
0.7717569786535303,4.086833107975774e-6,1.714385595658815e-6,6.395404463666118e-5
0.7725779967159278,4.090204173198471e-6,1.7156336214054461e-6,6.420435472126584e-5
0.7733990147783252,4.0931305643878455e-6,1.717353458717652e-6,6.436564340783364e-5
0.7742200328407225,4.094880788271876e-6,1.7186232212242117e-6,6.446074594003022e-5
0.7750410509031199,4.097502225218151e-6,1.724543639144334e-6,6.470914210665951e-5
0.7758620689655172,4.09946391620841e-6,1.7272853332202921e-6,6.506138731334666e-5
0.7766830870279147,4.099477305339478e-6,1.730833983965372e-6,6.534833516162664e-5
0.777504105090312,4.103833208012605e-6,1.7311681346604761e-6,6.608700906811013e-5
0.7783251231527094,4.106537998821985e-6,1.7331804946378054e-6,6.612142096556094e-5
0.7791461412151067,4.1174836542116305e-6,1.7345485525975483e-6,6.627723196471777e-5
0.7799671592775042,4.122399014664887e-6,1.7364235438800916e-6,6.692447448381553e-5
0.7807881773399015,4.12354696133834e-6,1.7371050806834756e-6,6.702837301517067e-5
0.7816091954022989,4.1244963111386965e-6,1.740027041117017e-6,6.742652858924684e-5
0.7824302134646962,4.1347227736932676e-6,1.7418386965551252e-6,6.744231906825113e-5
0.7832512315270936,4.134821506994974e-6,1.7459627542564838e-6,6.747226961206554e-5
0.784072249589491,4.136465435675367e-6,1.747164296894084e-6,6.747323742920422e-5
0.7848932676518884,4.139107774344411e-6,1.7501401173555255e-6,6.77821777285397e-5
0.7857142857142857,4.145000252314543e-6,1.7561714184094156e-6,6.79605793641151e-5
0.7865353037766831,4.151407257219085e-6,1.7597195793416391e-6,6.827355450400855e-5
0.7873563218390804,4.15628115100433e-6,1.7610344147522994e-6,6.873377604258228e-5
0.7881773399014779,4.157105230532036e-6,1.7621774207431612e-6,6.906524368601245e-5
0.7889983579638752,4.159115717026011e-6,1.7623117722661557e-6,6.927840913219776e-5
0.7898193760262726,4.1630331579617116e-6,1.7635366435251807e-6,6.944537204982543e-5
0.7906403940886699,4.165534496068122e-6,1.7636111989812702e-6,6.970972816006776e-5
0.7914614121510674,4.16842460871491e-6,1.7657472960421542e-6,6.98398280529046e-5
0.7922824302134647,4.1698912197589755e-6,1.772835717876016e-6,6.994903107777717e-5
0.7931034482758621,4.171421835899478e-6,1.7731072139606046e-6,7.002080290448378e-5
0.7939244663382594,4.175847123234404e-6,1.7735030268489079e-6,7.004427021187166e-5
0.7947454844006568,4.176783576948585e-6,1.774253089166555e-6,7.038715915328285e-5
0.7955665024630542,4.1801738122824886e-6,1.774706704014106e-6,7.066803029960088e-5
0.7963875205254516,4.1817855603205855e-6,1.779689349109413e-6,7.094312186991195e-5
0.7972085385878489,4.182409904589086e-6,1.7812908023342677e-6,7.129041896561325e-5
0.7980295566502463,4.18255811136438e-6,1.7821013364755627e-6,7.203823351234369e-5
0.7988505747126436,4.184070863361023e-6,1.7911671527448297e-6,7.247207038336622e-5
0.7996715927750411,4.186400298155633e-6,1.792497390662594e-6,7.276632774027059e-5
0.8004926108374384,4.186493728292955e-6,1.7962551563333225e-6,7.320898548589288e-5
0.8013136288998358,4.187475263974942e-6,1.796418118413389e-6,7.333246777115256e-5
0.8021346469622331,4.189215130089046e-6,1.7979235468555766e-6,7.381449018796258e-5
0.8029556650246306,4.189771478862092e-6,1.8024080124581306e-6,7.411531376756554e-5
0.8037766830870279,4.190181416540535e-6,1.805555236355592e-6,7.450119478258944e-5
0.8045977011494253,4.1921558423481026e-6,1.8055967310320204e-6,7.613939141051579e-5
0.8054187192118226,4.193005525237878e-6,1.8064889239145007e-6,7.666776966089038e-5
0.80623973727422,4.19330337692313e-6,1.8079496987142734e-6,7.669790597823399e-5
0.8070607553366174,4.196576426414017e-6,1.8084201025733617e-6,7.774999455807807e-5
0.8078817733990148,4.197388817418354e-6,1.8141306099376757e-6,7.791826732605396e-5
0.8087027914614121,4.205203636632688e-6,1.8158216376064064e-6,7.800895654255964e-5
0.8095238095238095,4.205252716877682e-6,1.8164133467430597e-6,7.860758441088609e-5
0.8103448275862069,4.2127903860938625e-6,1.8164167708452708e-6,7.86135408714118e-5
0.8111658456486043,4.215119079668678e-6,1.8166724756229765e-6,7.864448344251616e-5
0.8119868637110016,4.219955480172064e-6,1.8167955848386748e-6,7.869759688213224e-5
0.812807881773399,4.226054359189817e-6,1.816888806234628e-6,7.961403478427134e-5
0.8136288998357963,4.226989368302893e-6,1.818388662983699e-6,7.983524660960316e-5
0.8144499178981938,4.22839184881351e-6,1.822684545328025e-6,7.992884940926897e-5
0.8152709359605911,4.239802953695523e-6,1.8234637546648595e-6,7.997701430465972e-5
0.8160919540229885,4.242461169878805e-6,1.8241178034088322e-6,8.012839508296643e-5
0.8169129720853858,4.24346203661284e-6,1.8287573996323733e-6,8.154988438432817e-5
0.8177339901477833,4.244412913645799e-6,1.830616445240022e-6,8.155651088493024e-5
0.8185550082101807,4.245377796945301e-6,1.83240814663277e-6,8.181317064068757e-5
0.819376026272578,4.245921839515266e-6,1.832891485162924e-6,8.199477812044968e-5
0.8201970443349754,4.2525252716565355e-6,1.8341741791833943e-6,8.281189932352268e-5
0.8210180623973727,4.25516424083415e-6,1.8370533447438873e-6,8.314978541081746e-5
0.8218390804597702,4.259374580995842e-6,1.83720836780173e-6,8.481401451303717e-5
0.8226600985221675,4.2631143936152685e-6,1.8392489607438803e-6,8.508900496696652e-5
0.8234811165845649,4.26460809685318e-6,1.840123250816985e-6,8.516613002775093e-5
0.8243021346469622,4.270203297111207e-6,1.8435527206771552e-6,8.539736379457245e-5
0.8251231527093597,4.270311230640838e-6,1.8436425798905874e-6,8.565476472375516e-5
0.825944170771757,4.272117459484922e-6,1.8452523487983187e-6,8.565499232066973e-5
0.8267651888341544,4.272362413684985e-6,1.845904617770331e-6,8.605666409995278e-5
0.8275862068965517,4.281113299898494e-6,1.8466310773061395e-6,8.61246552497693e-5
0.8284072249589491,4.282173917582633e-6,1.850942737841469e-6,8.640108166017012e-5
0.8292282430213465,4.285752289520392e-6,1.8510239190059447e-6,8.75804633491116e-5
0.8300492610837439,4.287706490646483e-6,1.8526567147222554e-6,8.888579808053708e-5
0.8308702791461412,4.299086090213141e-6,1.8528344102412421e-6,8.925592630306271e-5
0.8316912972085386,4.304226936574411e-6,1.8530498526426173e-6,8.946277972541004e-5
0.8325123152709359,4.308162511611635e-6,1.8536364820408667e-6,9.019114354178175e-5
0.8333333333333334,4.31554894700051e-6,1.854149927408754e-6,9.061704086573685e-5
0.8341543513957307,4.322476995265952e-6,1.857024786830511e-6,9.080794696961588e-5
0.8349753694581281,4.323857409855484e-6,1.8628788264941737e-6,9.104043984128249e-5
0.8357963875205254,4.324570956189883e-6,1.864899113812988e-6,9.133456049772137e-5
0.8366174055829229,4.329159785413166e-6,1.8656737359935346e-6,9.206000352516698e-5
0.8374384236453202,4.336576139393899e-6,1.866692183243879e-6,9.237594395695284e-5
0.8382594417077176,4.33863214257815e-6,1.8671950806913344e-6,9.243814473288667e-5
0.8390804597701149,4.343197012551328e-6,1.8711586040995068e-6,9.255525263019385e-5
0.8399014778325123,4.347065575548349e-6,1.87182944870492e-6,9.294960420485524e-5
0.8407224958949097,4.352977028450186e-6,1.872372897635984e-6,9.364897971597032e-5
0.8415435139573071,4.356338982453873e-6,1.876323589262567e-6,9.42657757347945e-5
0.8423645320197044,4.356509781973443e-6,1.8806009638574147e-6,9.429471208395677e-5
0.8431855500821018,4.3595386079940985e-6,1.8808206964981087e-6,9.441388903152473e-5
0.8440065681444991,4.360930637934114e-6,1.8866956791134569e-6,9.470036506097083e-5
0.8448275862068966,4.3635546049555795e-6,1.88679093084968e-6,9.500298399276693e-5
0.8456486042692939,4.376024906271316e-6,1.8914719008482105e-6,9.515901321053854e-5
0.8464696223316913,4.380059179557235e-6,1.8918179260167086e-6,9.522228348858938e-5
0.8472906403940886,4.38089238178404e-6,1.8958900663746171e-6,9.542096454299705e-5
0.8481116584564861,4.381187865855159e-6,1.9004107193815831e-6,9.588444140573133e-5
0.8489326765188834,4.385391860607852e-6,1.9019360953063599e-6,9.763690294978912e-5
0.8497536945812808,4.387410919688966e-6,1.9033906155887423e-6,9.772652319346347e-5
0.8505747126436781,4.394583507295657e-6,1.9062125808784962e-6,9.964052405347381e-5
0.8513957307060755,4.397790725769442e-6,1.9082443311673985e-6,9.978098972896656e-5
0.8522167487684729,4.4005555724294136e-6,1.908430653939982e-6,0.00010097569946916054
0.8530377668308703,4.404890173371647e-6,1.909579987856648e-6,0.00010135414149394933
0.8538587848932676,4.405297964235876e-6,1.910664005292785e-6,0.00010256228516878972
0.854679802955665,4.408207548790654e-6,1.9125698747410605e-6,0.00010384107637132148
0.8555008210180624,4.4085394978533855e-6,1.913665580952381e-6,0.0001042138219768574
0.8563218390804598,4.420402691768615e-6,1.916719857966204e-6,0.00010492897224574443
0.8571428571428571,4.432074066364939e-6,1.9172449609152556e-6,0.00010589603992395035
0.8579638752052545,4.433549153592154e-6,1.917333933810115e-6,0.00010655357174327949
0.8587848932676518,4.434868687622003e-6,1.9184258508378914e-6,0.00010715612288458028
0.8596059113300493,4.437301899044537e-6,1.919266594349747e-6,0.00010743024669759037
0.8604269293924466,4.459679225072495e-6,1.9224232180383453e-6,0.00010769129924396072
0.861247947454844,4.464016128938167e-6,1.926459458107593e-6,0.00010791711181783042
0.8620689655172413,4.470246528082495e-6,1.9273304162846085e-6,0.00010809343681333615
0.8628899835796388,4.476588559279981e-6,1.927479587387042e-6,0.00010817695903333192
0.8637110016420362,4.4817607961364575e-6,1.930306829315983e-6,0.0001082939662712921
0.8645320197044335,4.483991878469794e-6,1.933160552623838e-6,0.00010995865491904565
0.8653530377668309,4.500427784509373e-6,1.9343897182216023e-6,0.00011066366381226
0.8661740558292282,4.502214015247686e-6,1.9373487252225246e-6,0.00011076339808393128
0.8669950738916257,4.509988345516714e-6,1.9415368328365494e-6,0.00011153321863631144
0.867816091954023,4.511323891418552e-6,1.9433637832927976e-6,0.00011240569782313054
0.8686371100164204,4.522429181590907e-6,1.9452868992691136e-6,0.0001135439076935574
0.8694581280788177,4.524407912114366e-6,1.9469249203978862e-6,0.0001137666662423895
0.8702791461412152,4.529222007420047e-6,1.9491990782465287e-6,0.00011395444173414202
0.8711001642036125,4.534885094771447e-6,1.9507165406780953e-6,0.00011404646264825266
0.8719211822660099,4.53779541008237e-6,1.959446425088277e-6,0.00011488070803526251
0.8727422003284072,4.544258139963545e-6,1.9601227141688964e-6,0.0001149038477608405
0.8735632183908046,4.554806900407404e-6,1.960886156127602e-6,0.00011546250571846732
0.874384236453202,4.554850578038239e-6,1.9649956895192364e-6,0.00011713826853283448
0.8752052545155994,4.578116721703598e-6,1.9674096393667296e-6,0.00012120766460441715
0.8760262725779967,4.582770553144109e-6,1.9676308457452153e-6,0.00012379137310808294
0.8768472906403941,4.589267000365992e-6,1.969612780289492e-6,0.00012392840572291927
0.8776683087027914,4.593085004090709e-6,1.9713423125841896e-6,0.00012398818875252926
0.8784893267651889,4.5976297704692495e-6,1.973777202863401e-6,0.0001263100629887007
0.8793103448275862,4.603155289000481e-6,1.9764128032941676e-6,0.00012715219926403757
0.8801313628899836,4.615516628482205e-6,1.9777828204139936e-6,0.0001291671547559621
0.8809523809523809,4.618158511822019e-6,1.9782218897828495e-6,0.00013022639245279522
0.8817733990147784,4.6244623144041845e-6,1.984002683555527e-6,0.00013359425613576742
0.8825944170771757,4.640417088360894e-6,1.9847064627236602e-6,0.0001344814980604351
0.8834154351395731,4.657688162476118e-6,1.9860038821164505e-6,0.00013512659543821363
0.8842364532019704,4.694403709762696e-6,1.987055682463984e-6,0.00013826665618209077
0.8850574712643678,4.7150001301141496e-6,1.9875394889925605e-6,0.0001392000196385572
0.8858784893267652,4.726452848457963e-6,1.988706393422088e-6,0.0001393429954360279
0.8866995073891626,4.730313622926582e-6,1.993430556213232e-6,0.00014040248353710662
0.8875205254515599,4.734266541227466e-6,1.9959259655243315e-6,0.00014097798131508694
0.8883415435139573,4.735229203844283e-6,1.9994210513788593e-6,0.0001413946646045172
0.8891625615763546,4.735638451972442e-6,2.0002841024833224e-6,0.0001425986351112251
0.8899835796387521,4.7395045694126965e-6,2.004356238856744e-6,0.00014272201369724412
0.8908045977011494,4.7439502362889154e-6,2.005690138285871e-6,0.00014404694764311998
0.8916256157635468,4.754678760767606e-6,2.008497811628318e-6,0.00014511003687823506
0.8924466338259441,4.759617514418335e-6,2.009270375540959e-6,0.00014546761941287918
0.8932676518883416,4.764330827285426e-6,2.009926946493347e-6,0.00014566430573752868
0.8940886699507389,4.767916456703728e-6,2.0100569743700425e-6,0.00014598553625336594
0.8949096880131363,4.770112086676246e-6,2.010205439441453e-6,0.00014737912837678186
0.8957307060755336,4.7713465896702545e-6,2.0111149571415757e-6,0.00014762168866160985
0.896551724137931,4.783114905640955e-6,2.0128559184744484e-6,0.00014787802283398196
0.8973727422003284,4.784926241764105e-6,2.0145506735272812e-6,0.00014842737703240163
0.8981937602627258,4.784961883838001e-6,2.0172262286253765e-6,0.0001496591671991431
0.8990147783251231,4.793437159561046e-6,2.0185198673140146e-6,0.00014971265438588433
0.8998357963875205,4.797645590146938e-6,2.022087997842331e-6,0.00014997288816303192
0.9006568144499179,4.798417164344732e-6,2.029116319822437e-6,0.0001503566134869207
0.9014778325123153,4.8025311006896e-6,2.029580152251085e-6,0.00015097663179775554
0.9022988505747126,4.8038105539986715e-6,2.030473346109976e-6,0.00015130506894411042
0.90311986863711,4.808950122111743e-6,2.031289709325584e-6,0.00015317504731259473
0.9039408866995073,4.813572464386493e-6,2.0322658860965814e-6,0.00015490195938422664
0.9047619047619048,4.814729753404997e-6,2.0372389673612555e-6,0.0001555956957491364
0.9055829228243021,4.827802405636135e-6,2.0372890410145253e-6,0.00015569539312522743
0.9064039408866995,4.836103420432227e-6,2.0377785919535754e-6,0.00015815080294652995
0.9072249589490968,4.843178744056764e-6,2.0388905881223986e-6,0.0001587383943708567
0.9080459770114943,4.843534169442294e-6,2.0406925637150246e-6,0.00015989690911688375
0.9088669950738916,4.849774798882164e-6,2.040797274413188e-6,0.00016020968422423524
0.909688013136289,4.8609392292319475e-6,2.042512175577786e-6,0.00016058303779622966
0.9105090311986864,4.861006481293472e-6,2.051087807867167e-6,0.0001627122610850205
0.9113300492610837,4.866023315996291e-6,2.051381660884369e-6,0.00016413135084843294
0.9121510673234812,4.8688926023599815e-6,2.0515352979387647e-6,0.00016453681822579727
0.9129720853858785,4.8702330386028115e-6,2.0527627110795525e-6,0.0001679540122610799
0.9137931034482759,4.875017820730507e-6,2.0561973922121747e-6,0.00016939136353353787
0.9146141215106732,4.898342405873603e-6,2.0565960809099587e-6,0.00017608868676354214
0.9154351395730707,4.907910792596684e-6,2.0567845299681617e-6,0.00017749790667813444
0.916256157635468,4.916044566919499e-6,2.0624338366870207e-6,0.00017966483599567387
0.9170771756978654,4.945952239400761e-6,2.0652769044872125e-6,0.00018029913085616762
0.9178981937602627,4.9492856435463844e-6,2.065969084832585e-6,0.00018080770627800787
0.9187192118226601,4.9632736962815765e-6,2.066118517613272e-6,0.00018187534503711294
0.9195402298850575,4.96365040137179e-6,2.0756897601780696e-6,0.0001835622012708999
0.9203612479474549,4.967281466405828e-6,2.077190199705552e-6,0.00018686378385962936
0.9211822660098522,4.9697946322713346e-6,2.0776366795981835e-6,0.00018870054958684633
0.9220032840722496,4.974699256734402e-6,2.084021417686942e-6,0.00018908884249536038
0.922824302134647,4.9927036890307174e-6,2.0864100049315604e-6,0.00019204814038633247
0.9236453201970444,5.003167260938471e-6,2.08815561556795e-6,0.00019333424460580773
0.9244663382594417,5.007904852520375e-6,2.0885158052966666e-6,0.0002048155999547433
0.9252873563218391,5.022300226205808e-6,2.0975257505964754e-6,0.00020823485525923457
0.9261083743842364,5.024535293496639e-6,2.0983214500650174e-6,0.0002096541162366533
0.9269293924466339,5.032095166475426e-6,2.0990840060965174e-6,0.00021018693796987886
0.9277504105090312,5.040280243207962e-6,2.100710336759696e-6,0.00021173034880219297
0.9285714285714286,5.075030594144808e-6,2.1007601978405796e-6,0.0002150551561718333
0.9293924466338259,5.0918842431709855e-6,2.1028601349398676e-6,0.00021625973363424572
0.9302134646962233,5.0957009690160434e-6,2.1031008390528743e-6,0.00022203189837236492
0.9310344827586207,5.099934734211118e-6,2.1208243669012737e-6,0.00022403232028247425
0.9318555008210181,5.119035972242598e-6,2.137941106399463e-6,0.00022439213964217298
0.9326765188834154,5.135395154052574e-6,2.1554486405113334e-6,0.00022621036923890455
0.9334975369458128,5.1388301605946484e-6,2.1590556821713045e-6,0.0002317515734917098
0.9343185550082101,5.1570802411775135e-6,2.1618214934093424e-6,0.00023665309853569487
0.9351395730706076,5.167846694612018e-6,2.1722921938564815e-6,0.00023743529460122032
0.9359605911330049,5.177425209472645e-6,2.1728455865501472e-6,0.00023956599201698756
0.9367816091954023,5.1855136754092045e-6,2.1848613081719514e-6,0.00024040576923013124
0.9376026272577996,5.195159275505779e-6,2.189321439651404e-6,0.000241129724148614
0.9384236453201971,5.2034383439086265e-6,2.191929119011652e-6,0.00024652643670016025
0.9392446633825944,5.212054245148045e-6,2.207135400901212e-6,0.0002480166905993844
0.9400656814449918,5.212926708540135e-6,2.212375302651865e-6,0.00025010998626725123
0.9408866995073891,5.2186367082613385e-6,2.2171552922664433e-6,0.0002501851452718157
0.9417077175697866,5.222066677134326e-6,2.221445421812694e-6,0.0002526588140122293
0.9425287356321839,5.228329238251621e-6,2.222939427075078e-6,0.00025351653961109665
0.9433497536945813,5.232815845962245e-6,2.2366298914821286e-6,0.0002560100291188041
0.9441707717569786,5.250255686552071e-6,2.2457865363356178e-6,0.00025662390617644815
0.944991789819376,5.250401869715427e-6,2.2471521797850608e-6,0.0002606271264796217
0.9458128078817734,5.257335643471221e-6,2.253848887651848e-6,0.0002611924980851411
0.9466338259441708,5.286726849443532e-6,2.262617740595957e-6,0.0002616948347909433
0.9474548440065681,5.301192858292591e-6,2.2765269301480243e-6,0.00026276961986336007
0.9482758620689655,5.304432541750206e-6,2.2804938764216465e-6,0.00026446447469073177
0.9490968801313628,5.322481679476594e-6,2.2916068658463337e-6,0.00026850791358996255
0.9499178981937603,5.336903276282077e-6,2.296802695234197e-6,0.00027022731599669046
0.9507389162561576,5.345340246180442e-6,2.299885897392494e-6,0.0002791789967791205
0.951559934318555,5.353661929990107e-6,2.305515304537371e-6,0.00028210974448032586
0.9523809523809523,5.358963057680092e-6,2.319511508493254e-6,0.00028338217332034337
0.9532019704433498,5.3677619394705655e-6,2.3290069232392663e-6,0.0002880199246575543
0.9540229885057471,5.3939714443811315e-6,2.357266188213942e-6,0.0002993106341448952
0.9548440065681445,5.4170996286551665e-6,2.3629674754497846e-6,0.00030046942710568175
0.9556650246305419,5.429047421180815e-6,2.3632237486598732e-6,0.00030389994559633474
0.9564860426929392,5.4422575250532855e-6,2.3788863128219507e-6,0.0003071134438083328
0.9573070607553367,5.448408105884539e-6,2.38108937884094e-6,0.000308080468102582
0.958128078817734,5.46149483771113e-6,2.390319017579252e-6,0.0003131299180562472
0.9589490968801314,5.493372700122162e-6,2.3935596268534934e-6,0.00031718515364251537
0.9597701149425287,5.493977635435923e-6,2.395621511077511e-6,0.0003175063338027255
0.9605911330049262,5.524437739203643e-6,2.4038759346998763e-6,0.0003201446039088853
0.9614121510673235,5.563552375182656e-6,2.424837570058668e-6,0.00033120218263758627
0.9622331691297209,5.563911084083579e-6,2.4323656897737224e-6,0.0003319108210498405
0.9630541871921182,5.570666552111934e-6,2.4512362520497832e-6,0.0003319534458866916
0.9638752052545156,5.592747686880796e-6,2.466907289889749e-6,0.0003325110299640334
0.964696223316913,5.626440310801256e-6,2.4697174788389e-6,0.0003433469998240278
0.9655172413793104,5.629659452717901e-6,2.484629910224271e-6,0.000355584471633274
0.9663382594417077,5.6406269759265845e-6,2.4881331297606184e-6,0.00037303957832460303
0.9671592775041051,5.663753601234692e-6,2.4935208572309182e-6,0.00037595527311511963
0.9679802955665024,5.6806942270024945e-6,2.5121892159566206e-6,0.00037617956011525906
0.9688013136288999,5.69753314526192e-6,2.515536365049854e-6,0.00038252362152398864
0.9696223316912972,5.7000728521956486e-6,2.5359652702613723e-6,0.00038568465265433017
0.9704433497536946,5.716570471557666e-6,2.551078100752202e-6,0.0003967153387486566
0.9712643678160919,5.7290349171899675e-6,2.557637863233628e-6,0.00040114152982230114
0.9720853858784894,5.734593487196405e-6,2.569955889785734e-6,0.00041154048477998255
0.9729064039408867,5.7644404935434424e-6,2.621165066795807e-6,0.0004456964005127598
0.9737274220032841,5.77542969932909e-6,2.670527902864977e-6,0.00045522735075396304
0.9745484400656814,5.851195494335746e-6,2.688677398324551e-6,0.00046950347854447555
0.9753694581280788,5.8817468815711264e-6,2.6978344426720495e-6,0.0004754864614220401
0.9761904761904762,5.968960703396596e-6,2.7131702665125274e-6,0.0004848217546207556
0.9770114942528736,5.998490573394318e-6,2.7145102867080982e-6,0.0005000547243490421
0.9778325123152709,6.066949273143758e-6,2.7215392771142243e-6,0.0005057541108877483
0.9786535303776683,6.1078815521557435e-6,2.772266599555297e-6,0.0005058037813290647
0.9794745484400657,6.1103196781065375e-6,2.8273959338408985e-6,0.0005062106606878747
0.9802955665024631,6.161637254673376e-6,2.8437020692499266e-6,0.0005271214070293679
0.9811165845648604,6.1817868556673825e-6,2.8493886177815614e-6,0.0005335145047064687
0.9819376026272578,6.247770885503028e-6,2.8715417048468115e-6,0.000533727683557638
0.9827586206896551,6.274395903508838e-6,2.9076810315902825e-6,0.0005703829771566022
0.9835796387520526,6.313348005743316e-6,2.9649241997347625e-6,0.0006071648818262911
0.9844006568144499,6.466093178448176e-6,2.987318226251098e-6,0.0006252542316198926
0.9852216748768473,6.478093789218335e-6,3.0060689536736388e-6,0.0006977917444282147
0.9860426929392446,6.558129639010615e-6,3.015932737205506e-6,0.000700536008299438
0.986863711001642,6.620072959863666e-6,3.1794241895402067e-6,0.0009675461904081697
0.9876847290640394,6.74588611935852e-6,3.1823900695270896e-6,0.0011103340023054982
0.9885057471264368,7.160050013855384e-6,3.2452146573303513e-6,0.0013411995462027596
0.9893267651888341,7.312463760542213e-6,3.35560237628336e-6,0.00350736513425253
0.9901477832512315,0.004407161869542466,0.004409470006164413,0.0043166229033886295
0.9909688013136289,0.018926566329137466,0.018927595978852896,0.022827571959355242
0.9917898193760263,0.021966918706791717,0.021966755470728204,0.02325180243774715
0.9926108374384236,0.022810388787746907,0.022810077614115503,0.024459733810395613
0.993431855500821,0.02435924331937569,0.0243539877581683,0.025308099114421105
0.9942528735632183,0.03644293456099497,0.036444200923409734,0.036443757425972174
0.9950738916256158,0.05498911656689366,0.05499035752759282,0.0549984035825541
0.9958949096880131,0.10976086834809927,0.10976305222781017,0.10974472047530463
0.9967159277504105,0.11761292592916579,0.11761211424047366,0.117610114714953
0.9975369458128078,0.26164480693143777,0.402511753733448,0.261639202554502
0.9983579638752053,10.0,10.0,10.0
0.9991789819376026,10.0,10.0,10.0
1.0,10.0,10.0,10.0


==> data/eigen_graph_biological_32/eigenvalues_relative_error.csv <==
matrix\type,Float32,LinearTakum32,Posit32
bio/bio-CE-GT,8.19814379162876259303852673404845379e-07,3.93562476426889369583891315605982125e-07,2.56925431680541567417602751819352167e-06
bio/bio-CE-HT,-Inf,-Inf,-Inf
bio/bio-CE-LC,7.65509005239839005154615022952315920e-03,7.65344781500684033055178537669200032e-03,7.68663911219149387081329663192798998e-03
bio/bio-DM-HT,1.39094490817149276327811197800931882e-03,1.39167137596390250826551769355687269e-03,1.36235143418932552606250600815613784e-03
bio/bio-DM-LC,7.18024196870258399486071806083658479e-03,7.18014766566103697106209719691221293e-03,7.18563634164882746927395720660644692e-03
bio/bio-HS-HT,1.62379094104521849860771707082065189e-06,4.20344896912068415346532113546158727e-07,2.79249174056643576065752541680355332e-05
bio/bio-HS-LC,1.73583762046399589884063112735562329e-02,1.73587507053374802545967409694784702e-02,1.73611388223109047393138765501778930e-02
bio/bio-SC-CC,1.35195575149276801086732280970339939e-06,4.56935003845224504490967397155730030e-07,2.47281555221707444538053314593528792e-05
bio/bio-SC-GT,7.15591396359001476666910513823474285e-07,5.05391153461124128067772448412967889e-07,1.55976536814256304820784988946304961e-06
bio/bio-SC-LC,6.85645087264716538029449499364643176e-07,4.47870343102167848169932598243792357e-07,1.02395163969053786916175984846211597e-05
bio/bio-SC-TS,3.58021386550972651612137249868119365e-02,3.58018679908475145508806045632017278e-02,3.58013502319175075030376682823630501e-02
bio/bio-WormNet-v3-benchmark,7.75846209324742926645482047427698495e-02,1.20773334508784146825698258072069774e-01,7.75826554345790712685041760608944932e-02
bio/bio-celegans,6.38841785093895197026157556852407190e-07,5.08310852571880483883511511055063622e-07,4.53569005105370329161611107593324466e-06
bio/bio-celegans-dir,1.61035587602963183636776747649205100e-06,4.06592939820203708162265732143655287e-07,2.67358228642162415541348447289526107e-05
bio/bio-diseasome,1.31267980146834262107431777938937039e-06,4.07397817636502869441232220493615839e-07,3.55296612758320427687609756561380643e-06
bio/bio-dmela,1.36633867913698565940436296373073822e-06,5.62616658843989778517490821196761565e-07,1.65925146391150895411181232133340959e-04
bio/bio-grid-fission-yeast,5.70807396548853186915531244589698939e-07,7.19759067429007637581333585551682093e-07,1.66544670997174558966470610665128834e-05
bio/bio-grid-fruitfly,1.14924944287371033462907295308334555e-02,1.14928898487961317118343329299800146e-02,1.14927381003034198702445864795476759e-02
bio/bio-grid-human,1.50550994423310484970887315142162524e-06,5.87172197074946092348746764731131274e-07,7.32131632494735599459013507154635654e-03
bio/bio-grid-mouse,-Inf,-Inf,-Inf
bio/bio-grid-plant,-Inf,-Inf,-Inf
bio/bio-grid-worm,6.00419824419049801570967819807154659e-03,6.00453609224554489526053362460305971e-03,4.15279346589551633690847753147199755e-06
bio/bio-yeast,1.38155366833698322308641414573603078e-06,9.07985853584596846037276260247859133e-07,2.30734999154623165370170389744484044e-05
bio/bio-yeast-protein-inter,6.91137201765348704161829136697354592e-03,6.91132242610151987504195755635968693e-03,7.96048581886957403413240299201261698e-03
bn/bn-cat-mixed-species_brain_1,1.58092488996303649413476467638614345e-06,4.10846232837327692216757185334875689e-07,1.25474704470788964824651030201868108e-05
bn/bn-fly-drosophila_medulla_1,3.54058094107081152413598827962450252e-02,3.54065156284422220013214865835686154e-02,3.54013833941370348844789790128810538e-02
bn/bn-macaque-rhesus_brain_1,5.83556880219418963657422395844111383e-07,7.61524534417903435664575308788426182e-07,3.17719881451146639597529483209132376e-06
bn/bn-macaque-rhesus_brain_2,2.16530714850755486825578450528572604e-07,1.87855880376601857249834635553509629e-07,3.98120528841142373603003929932499168e-06
bn/bn-macaque-rhesus_cerebral-cortex_1,1.07263461774027952302555080659717255e-06,4.01019137957878816852857933026135467e-07,2.62672564780448987272041843600361317e-05
bn/bn-macaque-rhesus_interareal-cortical-network_2,2.16123670222601680602112415171345051e-07,1.64824235051902082432077480951144199e-08,2.33074159757732503912187203236084537e-06
bn/bn-mouse-kasthuri_graph_v4,9.75611773415529959707386538799925811e-07,3.03739114662701222035776864172864026e-07,1.11541089568478376393327999249221116e-05
bn/bn-mouse_brain_1,1.19797649280340948093411609586023815e-06,6.36683345499129029861791199703198634e-07,4.68033325747543300589366833656929152e-05
bn/bn-mouse_retina_1,1.90687543620616507878551267675224273e-06,1.04006081420760785956333428754960833e-06,1.75975182955527707580680295318857259e-04
bn/bn-mouse_visual-cortex_1,5.62187253841863972972755981051568867e-07,4.38477203055631794794703048519658987e-08,7.75323771057369320773613657895628731e-07
bn/bn-mouse_visual-cortex_2,3.71025692876791903949785747131314118e-07,1.99466107012794380127431331776392092e-07,3.14578990103327305685500382070712859e-07
eco/eco-everglades,8.13828972157876492896049709154510656e-07,4.60342883419289009548609956038410432e-07,1.55533556212038989184736030482077923e-05
eco/eco-florida,1.18013491045961229370727575122384794e-06,3.99100350175104751339334358879520011e-07,1.08488653331981740476464820014469071e-05
eco/eco-foodweb-baydry,1.00064679183638182430310466084365315e-06,2.59876156146861842329720512685541107e-07,7.87972958542538466710384967352590855e-06
eco/eco-foodweb-baywet,5.45293179850159007859192634547810320e-07,2.43864821815884904534718399860591247e-07,8.35389713917175402321664153121599395e-06
eco/eco-mangwet,7.99459543328327912651461387112145263e-07,3.87149661955359451283606668297955178e-07,2.39978566498331932875498095763987580e-05
eco/eco-stmarks,9.77830976934616183389473534208569611e-07,2.97912797504538786844947794614753491e-07,1.64077047638027552262514015962097463e-05
protein/DD_g1,1.16949778698043954921539582682128748e-06,6.63347819686161488735841454637112794e-07,1.86096518407868832349884233256042136e-06
protein/DD_g10,9.61054920659289762884117629460708226e-07,4.37596412187450569352749503997936656e-07,1.64100093418366886494676160970242195e-06
protein/DD_g100,1.47832167903732318911826454163805663e-06,4.34630142347206944005288370324600559e-07,3.82858265118325355437321707467680372e-05
protein/DD_g1000,8.45198724426792079020802080538333245e-07,3.64295243547650508802364914171282860e-07,7.51471630128635662776238903937981988e-07
protein/DD_g1001,1.01620410913166092971955672858379996e-06,3.05091590929584772044734737597970536e-07,2.26700462841348528393581283234492771e-05
protein/DD_g1002,1.02075383779966002274478114108206539e-06,3.23247907158411094360851541034271062e-07,5.21046405031435836770959957101532044e-06
protein/DD_g1003,9.55131910317760376356508766862113037e-07,2.55274550788653626959189913953550742e-07,4.09041329629727440166678096787654228e-07
protein/DD_g1004,1.19491902691952755725276791638402788e-06,4.38220947388973755219092274453241583e-07,7.44117498471862579775843064208186368e-06
protein/DD_g1005,8.57800643263328850855325648235936843e-07,6.37578506166167564260165222712822098e-07,1.50477296460767185259144867165729603e-06
protein/DD_g1006,1.17790454639446430408404062932978809e-06,5.25464742865776153110513983369488744e-07,3.54992019203063840820517710079259166e-06
protein/DD_g1007,1.32198032519302641393616634864499793e-06,8.04383704128808307874851333790645046e-07,7.62354130459137177705424458340233413e-06
protein/DD_g1008,7.32438891480654226413075241968255683e-07,4.32323717464217723439224024183970323e-07,4.67674671616085514677128318836685848e-05
protein/DD_g1009,7.44813791473688976388871342809082631e-07,2.54091751596564556862071098189168248e-07,7.73888403426006101540102884660899876e-07
protein/DD_g101,7.87333946324946543978297576670329886e-07,3.97122826820698950268578764903054483e-07,8.45558224120500787674373627732063323e-06
protein/DD_g1010,1.19507508680610813100516923917682711e-06,4.21355651098427621125442687411758359e-07,6.91326710552209917806180371540649133e-07
protein/DD_g1011,1.39528901483797498294461640803594689e-06,3.31623672998637998464471659112355797e-07,1.10920189694910904023608120161841372e-05
protein/DD_g1012,1.39862697120631751526084860360301533e-06,3.61591281069350463471806288822273220e-07,4.47677619252992747579377850449169408e-06
protein/DD_g1013,1.11478295919044145714401396399359949e-06,2.68211625435682847843649611202431733e-07,8.27395472402069312772004216049334278e-07
protein/DD_g1014,1.64646291601438405268874661544892870e-06,2.66732462270834544479032623094986382e-07,5.45637817510667702353941001316505482e-07
protein/DD_g1015,1.97397388596644114128426679306397732e-06,5.50585829519205614946592074394220507e-07,1.08884864278475672513759684116451310e-06
protein/DD_g1016,8.25433798274421209032952458010171188e-07,5.11388180429376432950158490024130588e-07,2.01082627152670647874745980504348757e-06
protein/DD_g1017,9.71463672943552574609343495825046398e-07,3.08418747465658937709007207120574591e-07,2.98527194984257532555133650560705707e-05
protein/DD_g1018,7.43303019566499812344618576129647421e-07,2.40005438673980865615085834797506828e-07,1.18516126850541917706068730537568381e-04
protein/DD_g1019,9.54623615383651991963436535530155683e-07,4.61567723065855069312806005888849887e-07,3.87927813296763283731288638764881742e-06
protein/DD_g102,7.82809339868847229844413953315910692e-07,6.89270519411308873286370269498161412e-07,3.53166443043963427963532814964705558e-06
protein/DD_g1020,9.47846549825431359017976378212342642e-07,2.10784068248133434298606768584073580e-07,2.12447720943145645891553266516788008e-06
protein/DD_g1021,8.51406435768508707363443329379369070e-07,5.17173885557402932566124542004507670e-07,9.92180662062769211080986794549996724e-06
protein/DD_g1022,6.06843656990623881537811199875024182e-07,2.46549205479595671786990751142849522e-07,6.67955820978062898531729516576091386e-06
protein/DD_g1023,1.30743857444690987026219639455009142e-06,3.06052292211865638289580507124830134e-07,8.00316317720108206119281757447588226e-06
protein/DD_g1024,1.22196711245576524351020860872220820e-06,5.11285952820131228376516907833104938e-07,1.82680899155358029210489090303766938e-06
protein/DD_g1025,1.30499115387705855294074899117341369e-06,2.41126000420528550485964194474201437e-07,9.23128529291321915751582749939128846e-07
protein/DD_g1026,1.22677150082916953212070979954640220e-06,2.73638188465844721694161243198103892e-07,1.51863446268166413746395546467015210e-05
protein/DD_g1027,9.12370212583557004578647878590711390e-07,3.33741679913194667809252689229743574e-07,1.43677725085936146358409438955925259e-05
protein/DD_g1028,1.32549222563356829068827188140997914e-06,3.66931331787735116845432541638656527e-07,2.69602747159275511195426326780541748e-06
protein/DD_g1029,7.76368913139461683398442087265458455e-07,1.36233708788690309833816908106405325e-07,7.57673050184108206134238559723371182e-07
protein/DD_g103,6.61409270227113979383261808874570544e-07,3.67661722922760095690030530861106301e-07,1.22557287267467939659927209595513309e-05
protein/DD_g1030,1.67764925404373065449614087448078914e-06,5.10562272503662757286433509640538470e-07,7.08247543669551984812848528998665755e-06
protein/DD_g1031,7.05175923085189973496334859703857559e-07,3.62854558643427355994291093165445924e-07,4.54232221114887281448968368389150830e-06
protein/DD_g1032,9.86744849712036583725192155871192051e-07,5.67293698650621602825452183397995017e-07,2.54373848813501997287854312602011412e-06
protein/DD_g1033,9.09795093063178895805859027972671120e-07,3.15202307114153200647147534779099625e-07,3.00610928559724406464965921185871605e-05
protein/DD_g1034,9.44520902320058708745175275463902139e-07,4.24876703031849805113002831292369306e-07,1.07747734617188359629515848446237049e-05
protein/DD_g1035,9.31333302465324749025148913494166005e-07,5.80650431840492504255199557680801840e-07,2.67749950931629409083122172324992477e-06
protein/DD_g1036,5.00601605856502967748867291603194211e-07,4.45006568306895941850251619671388091e-07,2.01213430918136350878333973996789261e-05
protein/DD_g1037,8.77853583760190126359256976906922415e-07,4.63784644259630839827920359219394492e-07,2.61212142199620600703357884618311693e-06
protein/DD_g1038,8.47984627658556228573279528488069712e-07,3.42670302030114501944845154274729435e-07,1.04180538273482014715871582939563348e-04
protein/DD_g1039,5.79474501549606452070926085659821725e-07,2.49992778448648518757605773626635429e-07,1.47967750254627044838468886429417552e-06
protein/DD_g104,1.67326447445304969240174033939200951e-06,3.31476847616607856733237710239124764e-07,2.69162286232000488881876599010030100e-05
protein/DD_g1040,9.53247673051104089100261681041778370e-07,3.87935266443892802062731077045175312e-07,3.54189640246225890167036258970005573e-06
protein/DD_g1041,9.08678418468674759458271460028216717e-07,2.60989009873772125864521958401913319e-07,1.01100261867184674524541195637994448e-06
protein/DD_g1042,1.04924589917670169296184766281048942e-06,2.90388878232541315212759438272724054e-07,1.24840552444521566017012436621224945e-06
protein/DD_g1043,1.13209671395533762828274182859564283e-06,4.76189298541844339133926583173878986e-07,6.99549762729961151704418413807738953e-06
protein/DD_g1044,9.63948857029802341085909269094467698e-07,3.98822561016934085037967387984354180e-07,1.77837803396394192355427776815374677e-06
protein/DD_g1045,9.67533145542244114041741038930366776e-07,5.25441370227471620939563653624659897e-07,1.74617679030892351002355206720592200e-06
protein/DD_g1046,1.34642545146882178867002550684557367e-06,4.18480590797821930774065906672872712e-07,1.95672695671507938233915016380014689e-06
protein/DD_g1047,9.10850041118924774377673594433929112e-07,5.10670859225643391175311505964293846e-07,1.76848730482991292121897729590719780e-06
protein/DD_g1048,6.32514180486308980545004253453400455e-07,2.19300763683540791442972248982714586e-07,7.21098534841551504218416188875369242e-07
protein/DD_g1049,1.36097005663662292536832242697891540e-06,3.33721754294947863452792714221667611e-07,1.49105075482541449095206386233954124e-05
protein/DD_g105,1.30978448918044643199742019707331976e-06,3.38926184490852665934385862207780622e-07,1.44009960283308304758360306067800692e-05
protein/DD_g1050,1.10978920904532870786790411147359148e-06,5.20090316032504823509085523762968568e-07,1.17099577302503329564135931257259872e-04
protein/DD_g1051,1.13183978318852034984371680648834707e-06,2.01637955478136928141603392953869198e-07,1.95600178082107012252417576004828266e-05
protein/DD_g1052,8.27773885935810415047420282964993039e-07,2.38502456888911350362030449682115965e-07,1.16316070455268507969843350332374531e-05
protein/DD_g1053,1.35275372737903790616876749825128785e-06,4.09662182880530279647506014806071203e-07,1.04018414022236673794268734644531847e-05
protein/DD_g1054,1.01234793613368447465827086522093343e-06,3.52523520777870337354728653976147248e-07,2.46520590770679497032850522253991699e-06
protein/DD_g1055,7.77767263965211418830714369220394268e-07,4.52328699785983414408368020690856289e-07,1.08091103163564069510843583064318455e-05
protein/DD_g1056,9.54634963774314775369193705988191515e-07,3.39460513248194119710595716150027277e-07,5.30341702721465471765687214732016137e-07
protein/DD_g1057,1.34213137472709418130121287431660528e-06,3.29370606195359355253598971975857779e-07,4.20907582804819697126420167680569186e-05
protein/DD_g1058,9.03314467985133390099771173274055616e-07,4.71666630197571626105168069052657930e-07,1.37591220925067286344515225664012080e-06
protein/DD_g1059,1.64472308064603760145858413911090174e-06,4.05450429434791515764063265639094162e-07,3.37495347735623681411152292503637966e-05
protein/DD_g106,9.96934375848831466062483541423008167e-07,3.97624183586978300761747511995775439e-07,8.90094048822404804843776818869719263e-06
protein/DD_g1060,1.26454433089356247162661407425975638e-06,5.15052678680008227665449532637486555e-07,1.17989533921171222746046706555520342e-05
protein/DD_g1061,1.65601436858206776891844375993496606e-06,7.92420651857434753923849312808452982e-07,1.22432046733087445790112237025207356e-04
protein/DD_g1062,8.51177439657664242189390642732669611e-07,4.03825768237163539697173799374629791e-07,8.46177755161469052449470273205726040e-06
protein/DD_g1063,8.75952028147801717000427437379041701e-07,1.94527066680149208070052723459410526e-07,1.91919158958155514264736564828297296e-06
protein/DD_g1064,9.80258330558881548728377124361748230e-07,4.12200517398407081432671697687886706e-07,1.97652833551690013081394363244985260e-06
protein/DD_g1065,1.01441100436184642088724248030343778e-06,2.36367900037734959918479076477457328e-07,1.14867250956294861210243508386893212e-06
protein/DD_g1066,1.86834032825893923861897542920120907e-06,3.24988260696859109383418638743499917e-07,5.12750722024248068531331754732861153e-05
protein/DD_g1067,1.42155722825481882972122195882578349e-06,4.06060934202784240161940615481897875e-07,2.95595408603259697662942424837948123e-06
protein/DD_g1068,7.02869712156254883373464744861625819e-07,3.76740681977623433098808202444493725e-07,3.44316270257318939892748359909176223e-06
protein/DD_g1069,5.27580971358832625569876017207637173e-07,2.09730789746416747200806941702040994e-07,1.55666345366811382642186907717132752e-06
protein/DD_g107,1.16754119712225842029103413531615828e-06,5.18164397690930560856285560867211976e-07,1.37359205559055468617028395417249291e-06
protein/DD_g1070,8.55964025738422641561595394520186078e-07,3.30571700293649730935630569173513336e-07,5.65759027462997880171290170078212239e-06
protein/DD_g1071,9.48836790251859902510593815464587120e-07,3.22584027028778332742531221417127950e-07,1.48867165338354926059140843526506569e-06
protein/DD_g1072,8.15298626024262251468458090354925552e-07,3.30085849807680894701518099566979443e-07,2.88329133595243411123555775125927108e-06
protein/DD_g1073,4.74118950925513752792036871391046462e-07,3.75281564536363084458889275619882948e-07,2.47008198929055978896120732284319173e-06
protein/DD_g1074,8.68555492358507244260861581225080538e-07,4.13953562857512797474249071742013262e-07,3.22161479299596957661887832277487301e-06
protein/DD_g1075,9.47346448037087980157731061679429214e-07,4.24686323847182811414014368974316735e-07,1.22234292773127351661372052592271213e-05
protein/DD_g1076,9.53726814939433736964579910210756364e-07,6.55090429101234914587076543266494182e-07,1.18321855034774497937133237972686416e-04
protein/DD_g1077,8.25894417773745270176602776621534042e-07,2.65537333862242492061407201623069563e-07,8.67472582307078057587952231961930865e-07
protein/DD_g1078,7.17646759977363529031870267895443538e-07,4.07264805271803922065809883794743357e-07,1.07416379262556157104427975267589705e-06
protein/DD_g1079,1.15236100898434081482398806205147289e-06,5.19097430529473657366931379420397952e-07,2.97377271089894723824252370777377508e-05
protein/DD_g108,6.96961993981693089720767092325003118e-07,6.50527186303745196933030723793669412e-07,8.85465628915555820021195053073700049e-06
protein/DD_g1080,1.00468660507440094514749287939476084e-06,4.37411554819065104827853844878722342e-07,2.01478323823263868506886033417542832e-06
protein/DD_g1081,8.16021890466695028505412831731488224e-07,4.54603440036586046422596825111559286e-07,2.80134230480567485960761232310607617e-05
protein/DD_g1082,9.43345261321516710438258666804695106e-07,2.82082843699614246118513505754683484e-07,2.68354843950390478433455672065499764e-06
protein/DD_g1083,1.49897338155755770775060664782974724e-06,3.56190833698662535412152234495699097e-07,1.76227114724630305905623192571013323e-05
protein/DD_g1084,1.72799128342312279814005870455777392e-06,4.90423564505859804908739419601787647e-07,6.20123331662419817858471375503717810e-06
protein/DD_g1085,7.16169358219153850324519052877624300e-07,4.42079751515193692424641522950692484e-07,3.54315141000568752611246007439045286e-06
protein/DD_g1086,1.21353430551130194931321939484657391e-06,3.85562614767057709238503977126581695e-07,6.11011781587322269606936057581965358e-06
protein/DD_g1087,7.13019344041374713261046993892067499e-07,2.37453969037637892641766514530663792e-07,4.54694990369784456668088117923925134e-06
protein/DD_g1088,6.49813103031946311469623232424778129e-07,3.08108987758082388880178023601378098e-07,3.37543006484305428313252878642544385e-05
protein/DD_g1089,1.02526691995520465836662542634383289e-06,6.19200042491487123107651435719180437e-07,4.77978822754725855158313787643053304e-06
protein/DD_g109,1.28440585549796323398157934063620587e-06,2.81144191584409677736187577399100291e-07,1.11380247296160804256273950859476360e-05
protein/DD_g1090,6.80396465496815181205904349212242467e-07,4.54983710942612345194040904295893075e-07,4.34758641054937923950083736536583503e-07
protein/DD_g1091,8.57594753569223809280272160088115983e-07,3.14489833631185066121161662350346463e-07,9.69091863108815606079571903000599488e-07
protein/DD_g1092,7.26257980257124524896187764601798758e-07,5.02825403415269314212470579703861972e-07,5.83204358589017710886100489378465785e-07
protein/DD_g1093,9.36362387520134543654428122318652195e-07,3.66461720341600547546146787123928702e-07,4.63466827538363317066083864619705150e-06
protein/DD_g1094,7.91543208211776022961219615394229751e-07,3.74608475563686002748675422053224252e-07,4.53104458970697839240605865486928977e-06
protein/DD_g1095,1.79988211141083677300723559834567776e-06,7.65878889157210321024099187194672837e-07,5.52037651003886826117093270201402291e-06
protein/DD_g1096,8.97846287240541288484407744362681856e-07,4.43748365727341568233114096142630321e-07,1.94415124030643811157069651290203895e-06
protein/DD_g1097,1.03257083127861990671951684740659714e-06,6.39312810150292987076531052337090160e-07,1.55958899994219540614399839025229519e-06
protein/DD_g1098,1.06715947590653835896096419118234576e-06,3.47751059864209336210689342542076826e-07,1.92844177903288026812840539892137469e-06
protein/DD_g1099,5.58716367008028888777483655462534065e-07,3.89315602977595271047058246887092172e-07,7.69499469102204848529170088208387984e-06
protein/DD_g11,1.60359857916989934082902385038158757e-06,4.88021456508021891535930166935065058e-07,2.42139161907085866558627761852177414e-06
protein/DD_g110,7.56682683661523392148994923081427956e-07,5.11547331358840118712472410357633206e-07,2.79775494383860518813123175974772575e-06
protein/DD_g1100,1.16368636906676201163533328791903118e-06,3.37819427098261492309997825984774514e-07,1.98800695643096551358502376108236680e-06
protein/DD_g1101,6.84354715096243194747494856736308647e-07,3.53938891971923457658275757625485932e-07,5.50399460046424167828890225300821801e-07
protein/DD_g1102,1.06493986962249995329809675559506540e-06,4.41572749852582607063574770784322737e-07,3.51105267991157065317940351431188152e-06
protein/DD_g1103,1.27568448540043357224438979849675779e-06,3.28703061164626228536829963949364382e-07,8.72093705960626137634311715877410111e-06
protein/DD_g1104,8.11237647690975573710153293224941482e-07,3.46816009648587971956584292129168415e-07,2.78948313529750454475400951066568030e-05
protein/DD_g1105,9.60384505837503982237649552555617278e-07,3.64278417723355026195298345125071676e-07,1.16618535864185873685303692924758244e-05
protein/DD_g1106,1.01297683400676445355832698613876525e-06,2.81177862267127324889966812068305202e-07,2.91013264623720133722267291154699985e-06
protein/DD_g1107,1.68010662097325885035315329301131315e-06,4.74540562300076600071975727215909759e-07,2.43094928054484978235728249132492546e-06
protein/DD_g1108,1.01974589044326626110884169449093506e-06,2.32058550722191747916008384926430305e-07,1.81484406960793523213077665665133518e-06
protein/DD_g1109,9.41761326206044599194673508768194189e-07,3.82462962857949451750752072030692963e-07,3.93066716936134144412472677511896937e-06
protein/DD_g111,9.69075893617319037539077512038819647e-07,3.40831218182952810261086822604347171e-07,7.52403227351589445079680061688273984e-06
protein/DD_g1110,5.34519608712932988734379056531283306e-07,6.08431153573672792718250265364947593e-07,2.68362271168270000274383195899030465e-06
protein/DD_g1111,1.00679574431444093274947936503936365e-06,3.73234868032488144140307037144916797e-07,3.43882614258716779446435725427483295e-06
protein/DD_g1112,6.72895765018140850503897866214268787e-07,3.51458180970323435267735113326075474e-07,1.22383727384857453863740281464904191e-06
protein/DD_g1113,1.00233365465373243118635896316763539e-06,6.25445546180546282338628758235340911e-07,3.34635594460630170552485774863323752e-06
protein/DD_g1114,9.38538493547056666899005445076667702e-07,2.07269670023823980277706003878578864e-07,8.58848005305489808267153752981289390e-07
protein/DD_g1115,7.31192594262478356818379877904579845e-07,2.35590939446687172413929677265384923e-07,7.21796622433126050438118640778705550e-07
protein/DD_g1116,5.61313768600345427422731617333529097e-07,3.37608148795378365912115632069100637e-07,6.42128010243725957616647857918184633e-06
protein/DD_g1117,8.31671434153149320796733296710202455e-07,2.89025367221415669930545348350580533e-07,5.02494556279259389340385269526178748e-06
protein/DD_g1118,1.15401539514175277879316884906508649e-06,4.61547350900847090862621199859452422e-07,1.80616622571398311386426174278008240e-06
protein/DD_g1119,1.32548040178151521223948878670945777e-06,4.37204001405389506192173664725560649e-07,5.63874590046385831360140717223060958e-07
protein/DD_g112,1.20704865381089640411278416276618419e-06,3.93956612637143202965838475029125794e-07,2.57559925237255295120088550376791183e-06
protein/DD_g1120,8.27160529763724718317546877473169969e-07,4.17412498691682439494710937169537057e-07,1.66155217105887899080921342739956741e-05
protein/DD_g1121,1.16148311004588498453390648697777531e-06,3.37056681861160531563837339342365050e-07,3.35285590855226949976316558086075347e-06
protein/DD_g1122,1.11358188562736283112789100422010365e-06,4.66551912420696952987813733057904502e-07,1.09869025316637055001194414393489742e-05
protein/DD_g1123,7.44314686946418015514276615579436560e-07,4.58152560783783690695204860297939151e-07,2.14331472333360442552673058672117481e-06
protein/DD_g1124,5.59689944153121790335087333780239110e-07,2.58606425447234882733255614187299925e-07,2.98448959620031618895224100952962992e-06
protein/DD_g1125,1.24335745761400846775781564726965335e-06,5.73596111412213305638528341201253313e-07,3.03905149684319363712621283976343381e-06
protein/DD_g1126,8.85578411692455645392284938518537863e-07,3.59024271407498954383978347975874510e-07,1.69693988662821156833471989158183631e-06
protein/DD_g1127,1.33053870577533084047892347095039402e-06,4.68168521148214258413782337303057791e-07,2.17718215878197106572369947254856166e-06
protein/DD_g1128,1.81462793497452054519352854091825700e-06,5.43046946390242279482679693024760383e-07,5.51134014223232738678921139534237390e-06
protein/DD_g1129,9.60738498012910217832994987343429543e-07,3.42187306493098838680702106988331572e-07,5.36201211529147775032179530504863717e-06
protein/DD_g113,5.68799853222253587990003993809460883e-07,4.12520228046328471684366610013720243e-07,3.20527224383998038603182334076153816e-06
protein/DD_g1130,1.71510763164310876176808874289326992e-06,3.86792797221667643097133964782457105e-07,3.62944171421104233058352574652154821e-05
protein/DD_g1131,6.81236674525426037379292610723458020e-07,3.09356908681797752866778293014551373e-07,1.20800597214171216935343540364446469e-06
protein/DD_g1132,7.58240365795124957507661237331158675e-07,2.90541121874485907405683591411164081e-07,1.06617121131231650717275834601669456e-06
protein/DD_g1133,5.52830311601937891174528134173626021e-07,4.83260537867391864690323580327146256e-07,2.12139521909965266178632340966225890e-05
protein/DD_g1134,9.66566911655818280221252254870750721e-07,2.73504562038422282070510036416067879e-07,1.33313216509713214424586389553328557e-06
protein/DD_g1135,7.04859358893996749946016147024127308e-07,5.74034358581523824846362665158300916e-07,8.87337004593934281119258517399203042e-05
protein/DD_g1136,9.45397608272378630526849512387062649e-07,5.27001338085414099092114111252422846e-07,3.50597481870672278274823680446298674e-06
protein/DD_g1137,1.16151179058423338030460458576494596e-06,3.00196787765932521040338335323558689e-07,1.46909605939236027280201478601171511e-05
protein/DD_g1138,4.46600313540367507456230740991680777e-07,1.95716044100961003792143135878998884e-07,2.79823612961505105637271369481467618e-06
protein/DD_g1139,8.92201980726049375628723136167116903e-07,4.19467664857465748785028088682055980e-07,1.63107189900709815322940651431938053e-05
protein/DD_g114,1.28913573458737437686754198642217406e-06,5.69237137778290151226949710564997376e-07,7.45883222345694706691060947449587786e-06
protein/DD_g1140,4.66400134113891330755704745844668094e-07,6.28838644870288391212210736677507228e-07,1.07772883846014304381203958881561880e-06
protein/DD_g1141,1.24937635597531022207204974200031861e-06,4.61027624351944438822525796571457456e-07,1.48763341623319860180909291678655105e-05
protein/DD_g1142,1.71460111234403317906336158020306701e-06,4.24193327257152032633709983043750549e-07,1.42285759896664574975998672966227610e-05
protein/DD_g1143,7.65003148703745731058939876780622464e-07,3.34416494606530126633137163442823893e-07,7.62857782767598382884056711916639393e-07
protein/DD_g1144,1.04741067492935499313481813755676154e-06,3.17136406536054573822776320877133502e-07,3.08368611653360959820244162593853793e-05
protein/DD_g1145,1.35228773174813478965031262691736348e-06,4.21954272712954381230152137714206300e-07,5.10959452911571008173833873887897778e-06
protein/DD_g1146,9.16911672896923217500569356629501926e-07,6.45962522817820837153032322841408058e-07,1.43085107999556889056755497552085605e-06
protein/DD_g1147,1.08416094930452951424803161488021618e-06,3.30767441258936388425819927001288890e-07,2.68170458203475299411034857669380614e-06
protein/DD_g1148,1.29848052357683683375154858443121530e-06,5.45528255020827306130302838544207926e-07,1.97913045369293416041363724128280310e-04
protein/DD_g1149,9.40469225243180023265052968583187567e-07,4.31493052677254120010187732993083757e-07,2.74296354423989215439908040163782893e-05
protein/DD_g115,1.59284850406685045410584391185667237e-06,5.09434119969045373452961744269998618e-07,7.03762682790188112804822580399173664e-06
protein/DD_g1150,1.15372041514451677268420195823446004e-06,3.89391323535164042120168035587319500e-07,1.05352510647182908504208437052149558e-05
protein/DD_g1151,1.48089424984663473842291705627449606e-06,4.52246569775689613338510695714616682e-07,1.87585577389610566788507992311139591e-06
protein/DD_g1152,4.92996822074072006865031207078884550e-07,5.76897795990178515248825032130821392e-07,4.21268489986969165611092199049902294e-06
protein/DD_g1153,9.58961233619303350160536572111135100e-07,3.63652224697907488079827565188266047e-07,2.21926665754789040481354026943991076e-06
protein/DD_g1154,1.42892916318389986814167689530344743e-06,5.11336325442360659043925630342808065e-07,2.65512908359258091449116708930147695e-06
protein/DD_g1155,1.23146537921039927404817317205827901e-06,5.79768266107423392200754401706727821e-07,4.99352182129405404470749988702721098e-05
protein/DD_g1156,7.05215149656411557040172098243017549e-07,2.43169412065295712978599606893487882e-07,1.24234499866923809609456315898949848e-06
protein/DD_g1157,6.39751728173448588880580872709264916e-07,3.62998989765920327635415393736071992e-07,1.63500326520243662921003770439295571e-06
protein/DD_g1158,5.20011521256366384205567042590981993e-07,5.12123619177883870826552909813462528e-07,1.54958840662403177073816315547259222e-06
protein/DD_g1159,9.00718591886494486482518158597528876e-07,4.34989116759106414897290662609498154e-07,3.27966361381063975242536953296385795e-06
protein/DD_g116,1.40368314299888694326625962652717614e-06,6.93914568088000560755693349682286599e-07,1.91595623426853209806051178363744452e-05
protein/DD_g1160,7.67444886227389068236646624353214216e-07,3.21550880681624935235617823359981885e-07,4.19042819880984773712122899826414622e-06
protein/DD_g1161,8.74643618460566239085749101678429497e-07,4.34278329391863304020864263550318662e-07,1.88466475892394011687152660457770799e-06
protein/DD_g1162,1.33914461222795122026167353367473993e-06,2.68508747432592025243099809335510338e-07,2.03965030399049952561830631414041984e-06
protein/DD_g1163,1.00583249186752174802535337004167467e-06,2.82501881387461499659797856344696250e-07,1.81517109141505021518472279902056211e-06
protein/DD_g1164,8.94273764824031983595853040923489174e-07,4.61671692968648932505803964725712556e-07,1.43283957954643953240537969228221304e-05
protein/DD_g1165,9.11293707304769953165837793200120487e-07,4.28625688735965899120356817723753341e-07,6.31526917566757818239146285661951420e-06
protein/DD_g1166,1.24922516121453623487114712386680322e-06,3.22527631541843541527827448183557064e-07,4.77681870295312706733368682287315790e-05
protein/DD_g1167,1.06728894324258456335992473949077115e-06,3.85788117529106741948341726506179334e-07,3.24598535737345708249679675312637645e-06
protein/DD_g1168,7.30432358282453964886863074116766244e-07,3.67738184241570471148694247832236434e-07,1.03817121270902746615037617462099738e-06
protein/DD_g1169,8.53762633101615113677398933813568637e-07,3.32209971346192626009229423761351937e-07,1.30275103784298615290598501934021803e-05
protein/DD_g117,1.21719466808552946194517238482548551e-06,2.08302407610465480306941793503463507e-07,1.68120342924913246432842682551896978e-05
protein/DD_g1170,1.08482128006074023795027416275006506e-06,2.59351349995575442653957261165699553e-07,1.34743720183841351797650535362969469e-05
protein/DD_g1171,1.04532492275665814717129590697062356e-06,3.12001739326290358764057263639208757e-07,9.23533197391525932940931578580656773e-07
protein/DD_g1172,1.13707044330686000107356291273750291e-06,3.24122846984893620655400662939708180e-07,5.64566767556896067784176068101249117e-06
protein/DD_g1173,9.07353872359949540964555223001279780e-07,5.43347495550293967921202117332386207e-07,5.52260895111137776309990689155649049e-06
protein/DD_g1174,1.27902627221625272313899461006256605e-06,4.23453799198223147257301241894234954e-07,1.64894563373472851922145743457631215e-06
protein/DD_g1175,1.04259451126056547255618630633246018e-06,3.22541695922445147396182689754881181e-07,3.12302963742799526109456745627722304e-06
protein/DD_g1176,7.80168417339845323644297403800270187e-07,4.10692877928364159839825503695468063e-07,8.58800980534272543949022996431462181e-06
protein/DD_g1177,1.09094919902781164664994817941066515e-06,2.14165217820157835079281004809815152e-07,5.46309989758597867245603823563787493e-07
protein/DD_g1178,9.28184365113799847808031893154641853e-07,5.03164344839256553277518746006901191e-07,1.06483946644712959520881163220791639e-06
protein/DD_g118,9.41027098270507001737855876459120112e-07,8.78822007722455537014762632596453641e-07,5.51688355271264114284378496363186157e-05
protein/DD_g119,1.24946127857046067502050057875501417e-06,3.26397531346837547017331179258638869e-07,1.16347524696626437867416584937915986e-06
protein/DD_g12,1.32027067734536785879738590722770266e-06,6.37396510714755972423150094079051091e-07,3.11246398665316998486040185750550632e-05
protein/DD_g120,1.19909395193418431187407942075776696e-06,5.18790205151986530734104393999426743e-07,2.98885510356635515030699872011204772e-06
protein/DD_g121,9.17578113498201900918705013436522758e-07,4.20898962776479199689572573096084964e-07,1.45394263521497223123519448783060483e-05
protein/DD_g122,5.74209307470247186235941064671208953e-07,5.95014431002029631635240328160469700e-07,1.56432743852134738242880880468854606e-05
protein/DD_g123,1.24013268499655546426836825636281620e-06,3.02742719753320570751413319299895970e-07,3.62042896017655775263193078506743381e-06
protein/DD_g124,1.05332398428730716986042758098335755e-06,4.19275762963675670662591500748997795e-07,7.38455540964967835981161946567599322e-07
protein/DD_g125,1.26625279018923293862477477751774459e-06,3.05741282563981789734677389840898170e-07,2.13928459043649857022237151484564071e-05
protein/DD_g126,1.00459952695762287651766028798255640e-06,6.00559186240836626857792423700236826e-07,2.72792532275045341472388483495924729e-05
protein/DD_g127,8.87645862301435468517697558109731983e-07,3.55328550416415701376637920395259059e-07,2.65441750838220376447868190028329155e-05
protein/DD_g128,1.11868683055969475915708260972529698e-06,3.00873926492588761288855760290112434e-07,3.49275915110162652033820164236919924e-05
protein/DD_g129,1.29166567747490567261039746379718829e-06,5.92255076228678979425210497968716931e-07,2.51166629425733666216316420886567658e-05
protein/DD_g13,6.12365322294718143087066819619382092e-07,2.44776934373642278951909103795330332e-07,1.64153352210532111681875340116913174e-06
protein/DD_g130,1.45002303315595691893833706694745526e-06,4.20323365300145284181099777565050234e-07,5.30618944087890919058562997734350317e-06
protein/DD_g131,1.22119273921217942297130018605324292e-06,2.65802866587425802507504367209392372e-07,1.41462467464549856804797443310577005e-06
protein/DD_g132,7.65833421342682730490123480873839902e-07,3.05563396964127385650779545361341447e-07,5.71314510749374260554111046421208399e-06
protein/DD_g133,7.95231751257448273829366663669407993e-07,9.74364899144423438754147551861546197e-07,7.07786641884779959639415008321905939e-05
protein/DD_g134,1.18097852480732318928949603628206035e-06,5.89486379956830787904174445598299833e-07,5.02580520952266761789454541049737900e-06
protein/DD_g135,1.19442328611902841139871276706185660e-06,6.81726728361711644534141602765791521e-07,4.57689050679787338054403926633564782e-06
protein/DD_g136,5.48014776791758047219789294852244070e-07,4.28086429153322426056481012761225777e-07,2.05019587989860219756994130060908658e-05
protein/DD_g137,1.31022614830591333278653994952339088e-06,3.94336477922264497044958320263359760e-07,4.05225499631864650881223660342246680e-06
protein/DD_g138,9.71602508441275754718548950455911758e-07,3.03570123044442158902244649704086973e-07,2.43136256841205347264470442704927487e-06
protein/DD_g139,7.54431333393831703125036446624904202e-07,3.60545889407998916140255745572408179e-07,9.23711246563640363501916035287423892e-06
protein/DD_g14,1.37210061961779565356636554952715298e-06,5.00185597196656941633516018567564513e-07,1.36610600125030922216864869269159163e-05
protein/DD_g140,1.05363306122833540622287185490395557e-06,3.47271975188700926667461024798803466e-07,9.16864125194657640718725523052552583e-06
protein/DD_g141,7.61215381130083247629905566595036930e-07,4.33846639657095600437377027738269362e-07,4.52953322401785199718645543087339067e-05
protein/DD_g142,1.13082943193762300203117199543545408e-06,7.31314554927573923164306366207764598e-07,3.26634346985590772920200348100512452e-05
protein/DD_g143,7.57183959977905689296912063198396588e-07,3.35633078264289582344310299878761254e-07,2.14178312317515450332830264129605390e-06
protein/DD_g144,1.13008735248957723944924528462099664e-06,6.15650466519865268660362179057552683e-07,2.91159390077643225251616764045154608e-05
protein/DD_g145,1.11296072357023974979881307223831278e-06,7.42149235169598437594209862888009138e-07,1.55238530724802400073141137840389510e-05
protein/DD_g146,1.34152530377888958357762138216274724e-06,3.71793181880126325873020982924756655e-07,1.43043981794718896540928157491272743e-05
protein/DD_g147,1.35893250528919645274910288760369510e-06,4.17658905795901876423208605815821339e-07,3.30861779719047660491916601309611713e-06
protein/DD_g148,1.13578266091203056417959419462484362e-06,4.87021438914258530357674768173515139e-07,1.61756391670475052224407217986549931e-05
protein/DD_g149,1.07602679942821386755569671611048108e-06,8.77998876684801477841685654196440781e-07,4.80912799885932825639806700391974818e-05
protein/DD_g15,1.13841311975235738129604922236334907e-06,4.59493498642646957119988992998355148e-07,1.91810364236618639191510402315681038e-05
protein/DD_g150,1.14187633121051608431348836992228330e-06,4.56608383790291469157654322689404516e-07,1.32280350833297650015905133508560474e-05
protein/DD_g151,1.04161722436533157822403482855387695e-06,4.10751694868322654153858755684023201e-07,1.05613487485609783554586346462578773e-04
protein/DD_g152,1.13162098571834194216405681397913750e-06,4.30716032407995733257454841714982418e-07,4.74252968025715181002549710019354742e-05
protein/DD_g153,1.53031186948783840724326425664233885e-06,4.06390487302628424157889440200284659e-07,4.46842797954983037428661133751648415e-05
protein/DD_g154,1.20741745514751968208584227468883077e-06,6.88275192452338044423097763966331232e-07,6.45085558472486694157810175345717261e-05
protein/DD_g155,9.16424712694404774873012157129156745e-07,2.55960721862680265751004868064231978e-07,5.56318746213543153974513411519820074e-05
protein/DD_g156,1.23980435037564555106306720908711135e-06,5.56767993258013036926490089095398311e-07,3.87020666193354648219691350860233010e-05
protein/DD_g157,8.45570954191947985545878029925179842e-07,4.45475163632028550626727642498569738e-07,7.55478041430354092138715403937937821e-07
protein/DD_g158,1.43564092022951901731734714017967814e-06,8.42799300599879994178426027784971678e-07,1.49407307905918980567701871277437616e-05
protein/DD_g159,1.77421228932029828257511747745035375e-06,4.84553757180571598251382044799086336e-07,2.87769914360597331925850751709471077e-05
protein/DD_g16,1.05032017219700899451316328466805323e-06,5.59542059577505248022419470869254450e-07,6.49712242696846029370920005470844679e-05
protein/DD_g160,1.01784614078491087935129790564723305e-06,3.66079591435314906165026674861600729e-07,6.68582444591517238115567645951566423e-06
protein/DD_g161,8.97952973690462358811681083018382981e-07,4.20090379279975245508543143808640569e-07,6.31332372096066655070263208010060511e-06
protein/DD_g162,5.34646156026967428894000429689236915e-07,3.46621263044173404383856946253519068e-07,1.52589810488875696417627853865239038e-05
protein/DD_g163,8.34567707888907906749425716369940390e-07,5.43113115371398393594432527265759842e-07,9.44243855075967022543825433799556690e-05
protein/DD_g164,1.42760525392064687628836943916642343e-06,6.24492403477322002984336074122522211e-07,9.59282556530849740061843313108446380e-06
protein/DD_g165,9.05673423287173960081768164058332486e-07,7.16527955888317604581472162221125389e-07,1.07318190551612303521262590540518207e-04
protein/DD_g166,1.20452410581257982106733733704041256e-06,4.99861152427349338077397907951868091e-07,3.30256498559725832653243184332932164e-05
protein/DD_g167,1.08655962426457848669271324234010105e-06,6.83545428091765520859965590916508399e-07,9.76959153056520710967380455059207509e-05
protein/DD_g168,1.62396199507068641264376510454020512e-06,3.00496488566459419780699103921977226e-07,2.10949691340289108230225522139536075e-06
protein/DD_g169,1.06704784668004291584595039025832170e-06,2.74482333384217244075761092317098476e-07,1.05536952244723710332533516853743152e-05
protein/DD_g17,9.15642582179767168909648710335602468e-07,3.87748590805981621500980645562451361e-07,2.05924674332814968175916681300412130e-05
protein/DD_g170,1.21403821472552957680603916496126699e-06,4.43584535858460132995019006318801497e-07,2.69560393585584736359670401816406328e-06
protein/DD_g171,9.78060327613179312009930778421810434e-07,6.12100139137046766332790053888124295e-07,1.69207369634874161582655813752525001e-06
protein/DD_g172,8.75972481394380450069403582092138473e-07,6.40129050902498729273522215782548715e-07,1.87841835073636344282952292706817437e-06
protein/DD_g173,1.18340671605612152694654133497268511e-06,6.16846864686579633543168732844353712e-07,2.56854732167681238203245721629171656e-06
protein/DD_g174,9.20578750891449902045631703144395366e-07,3.03110718090240779072409702068225138e-07,8.20556507342384260088226444451771877e-06
protein/DD_g175,1.18171313696000458864906786120012858e-06,4.39420903014344976721531675920846459e-07,7.04306291799087243007189161229001502e-06
protein/DD_g176,8.90793702363243594356785603274242945e-07,7.36310389902282413952170811773283140e-07,3.42520221453352973440781777371135725e-06
protein/DD_g177,1.74088927560253811435376406503300364e-06,6.53239005771572817447080040834787631e-07,6.76989293898045127049458701715637897e-05
protein/DD_g178,7.38538328428305750418408254943194142e-07,3.56730206931090750469120211681768768e-07,1.95895529422306098032593129415595979e-06
protein/DD_g179,1.04425886121173784654971496852244353e-06,4.23172075653949035815485734580409265e-07,1.20395168888506597286852596008951275e-05
protein/DD_g18,1.43604398994361383985448715199202109e-06,5.74106297429786225079242091122755948e-07,5.85475562437060071227986696906169756e-06
protein/DD_g180,8.91018841562716763259433718805313572e-07,3.88244930332528736988793322464084988e-07,1.94287004868849861644591660319060437e-05
protein/DD_g181,6.02062839810125658057034627137718032e-07,2.85704821959303756397592361224451599e-07,1.03190303930029633682940131942087452e-06
protein/DD_g182,1.32797731310148794325569310366319118e-06,3.91125047588682142350197889469778801e-07,4.05123314113094495413850473199253402e-06
protein/DD_g183,6.20971003579128245581541481301365469e-07,6.71767785738629497820336418695934198e-07,4.94021295059356084208279042529791651e-05
protein/DD_g184,1.52009243008399468352076161330374380e-06,4.55061517298941913913872132184540707e-07,3.96144764927060048011953816568385141e-05
protein/DD_g185,1.09446439578485514254861607161158597e-06,3.19729826672907884974208890322728528e-07,1.52978899351758507114210371708261562e-05
protein/DD_g186,1.60131460860284155130612740973618322e-06,3.17463036505981828576500601761900905e-07,1.26699641859638726786976313563409596e-06
protein/DD_g187,9.51150954545167276632374323661883503e-07,4.55047243990714286749939468892074237e-07,8.58872096564498432280087173155827161e-06
protein/DD_g188,9.46589155601212413797042883705012079e-07,9.20622156915621215481456688609170104e-07,7.47855658162517832388365200499507372e-05
protein/DD_g189,1.97587027908331929544932559625794991e-06,4.55166303665169906471364396444515998e-07,1.62141175180274392044872349454026759e-04
protein/DD_g19,6.98435528101193668839217003722642888e-07,4.77914742911616787367331157389096072e-07,7.91982324060738561333620598496555091e-05
protein/DD_g190,6.56252123115849364505634046408950394e-07,3.77835870657737790055346640780867063e-07,6.20954880474653853687428307093817966e-06
protein/DD_g191,1.13763708031151807761050689269616065e-06,3.27640741663242379365856888798451686e-07,2.48527447023165155297288994154103413e-06
protein/DD_g192,7.36451791736565395061582067136741367e-07,3.36207973441660843691100473370489262e-07,3.02863798934206226519481167967849592e-06
protein/DD_g193,1.06026590326721576091543886566140787e-06,4.29862704513685477905135441431230791e-07,4.52570627496155242533012791082347648e-06
protein/DD_g194,1.17899613783773693871867487300293816e-06,3.33760828046688919461197467255609652e-07,1.98098218733369881423781586789037435e-06
protein/DD_g195,2.21692744407016944302159415241269830e-06,6.04502102601452583583067678148818152e-07,3.47550829872705546106870843905316493e-06
protein/DD_g196,6.67133341345055884756961805793297042e-07,8.45222909315140464965617914488163002e-07,1.51920216054194507005440988756662344e-04
protein/DD_g197,1.34949074932921133765959628030426479e-06,6.31267825102130137335990706515273057e-07,5.47526607537136016477372017915669309e-06
protein/DD_g198,1.40597572711058047345673233802536847e-06,4.47423489326508638892662249879816115e-07,1.13497049995824723021349728432030001e-05
protein/DD_g199,1.02162910463412341125310877554998123e-06,3.85685760358125310749272043010859791e-07,1.50050303132222495142855696627641724e-06
protein/DD_g2,1.56175956121052514638794489210520275e-06,5.70086166788445277509524758282582248e-07,7.19266282649716487911053595965956315e-07
protein/DD_g20,1.08633854250885537117732832761836485e-06,2.47254270760737158999182353210932075e-07,3.19621375636425906928804017626858670e-06
protein/DD_g200,1.22024983170552980327999993659260090e-06,4.72023519664998422107861703074134395e-07,5.06719528790565303633696513377504112e-06
protein/DD_g201,1.54821850903922370757495122128539184e-06,4.76777262410409274552455391254199365e-07,1.00343188631679569491582187421117172e-04
protein/DD_g202,1.01739786220836074374039872359441269e-06,3.94094160748772421484504145197002582e-07,2.37446596977789468015861284247080186e-05
protein/DD_g203,1.44999685999550731277188427297532913e-06,4.47120646427480733217735796329193175e-07,4.28124269627752130803857096112643584e-06
protein/DD_g204,8.18580632141212142244891402084340053e-07,6.95973490297479218750553788667013477e-07,8.09606950926351865843693711327123070e-06
protein/DD_g205,6.81238103126358513747420244529250837e-07,4.30178908267330061707631290838863951e-07,2.02385412593183965911343052130658202e-06
protein/DD_g206,1.06799832522073412351272681486424330e-06,4.34878004097663854925249205015768343e-07,2.74177582874850774296024440438097658e-06
protein/DD_g207,9.98502879230385909145273585790638325e-07,3.76715167169228695041740033892429826e-07,7.79086506720222135218892684190419008e-06
protein/DD_g208,1.33956352352685859350460357974652801e-06,3.22716371349413679791571270809317260e-07,6.68678302357547855436936810925933271e-06
protein/DD_g209,7.15344481837717620870152374817985834e-07,1.69584193645889383955742926253524458e-07,1.61322980888150451047022307645251386e-06
protein/DD_g21,1.27358999934404503956267039271178934e-06,4.78944098723449010689443084729281097e-07,9.45416379921667025419640733337233129e-05
protein/DD_g210,7.89308128755758289932102586815214996e-07,4.51379441778843667763143368605440581e-07,2.62735687853857147984878405162845331e-06
protein/DD_g211,1.00609714904608377030979452905981204e-06,6.12985009820676744428275122643989401e-07,9.07477485962482041959633954448468493e-06
protein/DD_g212,7.46739526333637495117443601503014379e-07,6.03333952691290234992621771633036114e-07,3.64844177828155020608591768593218500e-06
protein/DD_g213,1.49140083970989090925119488673581915e-06,4.68562138357872394970256139957874647e-07,3.77792071796006756260667080176438910e-05
protein/DD_g214,9.23619223305987673846086558061593445e-07,3.64926666974448950466384864675620856e-07,4.20105237482805930004082915420670571e-06
protein/DD_g215,8.49727294882420201934976067687761629e-07,3.63452617184094198903686168719441651e-07,2.26252560416311295708109016467018304e-05
protein/DD_g216,1.41515825452890485590385817436763575e-06,4.79633095683625024700752817357980521e-07,8.86547545095706066233016680237631958e-06
protein/DD_g217,1.27500083019007341006302510072598844e-06,3.16754677867247091252200711980448022e-07,1.11468829204226069198890757930685455e-06
protein/DD_g218,1.19759700927082860191834797021511435e-06,3.98341387099301508114139636433376822e-07,2.52866052783335884061010924465478013e-06
protein/DD_g219,1.34881227804078167827701570593302328e-06,6.82082434700319684943924726059732219e-07,4.61710481030644666709078063666916034e-05
protein/DD_g22,8.79149319480157369213467746867942937e-07,3.63856373698909024001314640337064343e-07,9.98689185014819340242367162836969617e-05
protein/DD_g220,1.67237536391331579206411939529838623e-06,5.12557298119060160319554412009364326e-07,6.63454057668432736495326252256659201e-06
protein/DD_g221,6.59851963643382837250173986614828976e-07,3.87994526349164176657407880432237888e-07,1.41554944184471337941787916157568532e-06
protein/DD_g222,7.36449722430506246861637803006988501e-07,4.34933800851785067509548067856807920e-07,3.50172232143534718982225633024565898e-06
protein/DD_g223,4.42847709915176638107859413390923070e-07,3.97971020130978591933913718224764718e-07,1.31837029448434211015566312738717257e-05
protein/DD_g224,8.30312030666361852346901147246524384e-07,6.99597855007520513456933469031255824e-07,7.30087206688994243575753246728865476e-06
protein/DD_g225,1.32186330804070351775096199807883900e-06,4.98112052894563920896396631343739862e-07,2.10730203805760155043469029265287155e-05
protein/DD_g226,1.01143956599813659393368959449036630e-06,3.35278406035528277434684178386480114e-07,1.27314113327858876202521783166576854e-06
protein/DD_g227,1.11391281398100701716487501425527608e-06,4.29694237778546944783605324365973605e-07,1.52817983506574759885821269757662745e-05
protein/DD_g228,1.04391342594192280668930586428172495e-06,5.17561617718973176243916307675654589e-07,5.03913798210427937373976912802663017e-06
protein/DD_g229,1.24364758126004422300270800098087562e-06,7.45900745392362778566228895546073726e-07,8.29752550833448710287734136154618701e-06
protein/DD_g23,8.07312903018774875693174789944942146e-07,2.84669415635418311223295810656008396e-07,4.80595506171435183299382354942270004e-06
protein/DD_g230,1.04478420296373829307243361434004044e-06,7.90917024685896338847947313313953134e-07,6.38775183437004630443365175816991845e-06
protein/DD_g231,1.13165378017227436245320374117940403e-06,3.62079035653587806068017097650228670e-07,2.71299197436603807187084560797005200e-05
protein/DD_g232,1.53549282505798292702597490160540249e-06,3.20690496959164069282610786533463410e-07,5.29755619497811483223701839168593292e-06
protein/DD_g233,1.22103982463906730635627875681612249e-06,3.68247914550647826584027430201982723e-07,1.55084780634463969719991241833250749e-04
protein/DD_g234,9.30889744852813232343099224245880353e-07,4.24825699132580042878428343054796694e-07,2.33856072397330172369835896968302515e-05
protein/DD_g235,1.30773612293032104075818585968886350e-06,5.02750614911856871313284979449070543e-07,1.66095996073031527538102316870201760e-05
protein/DD_g236,6.46545532006973991265355405343784467e-07,3.41567130086419513131131096808689099e-07,9.57433944845462113478853573837745260e-07
protein/DD_g237,6.76693849843409774717650530258570253e-07,4.89987956138686840495263337359515910e-07,2.55109428735601914716174540417851690e-05
protein/DD_g238,8.99920215769810950681880423371808050e-07,4.27705657975692238566110102729467537e-07,1.23199987976863057534938149453182587e-04
protein/DD_g239,1.24219118965991364565133051745090332e-06,7.75750704408416613770552874738315957e-07,1.95737412919319616837386062374051043e-06
protein/DD_g24,1.28458349660213435605141906957975424e-06,2.38337567956629765175863978302403733e-07,1.43918949161029829733011510630258533e-05
protein/DD_g240,1.17820024590860821851904826481555600e-06,4.16130522145589408916368318749996072e-07,7.29681585733045476087844071503206605e-05
protein/DD_g241,1.12261076315843004354066469082397845e-06,3.56797879790416095590723321082097802e-07,1.54793778113211763779349768539663668e-05
protein/DD_g242,1.15348116254967567843816721802295625e-06,6.37347829400010591805570978605257845e-07,8.08094310842724707382632266932423562e-05
protein/DD_g243,9.94681097559818308043651365904733925e-07,6.34626403979168545313077769642176813e-07,2.50770624307991692816956571011491545e-06
protein/DD_g244,7.60007690701192001738184418035064272e-07,5.36686255729082232441589899330291808e-07,8.41669259045364700137369935111725564e-06
protein/DD_g245,1.14778577651353886590326126674950396e-06,6.20901663455189748106913745549400496e-07,2.85654928637748588509461851553272132e-05
protein/DD_g246,1.67900992285438800665682003725376884e-06,4.58870605454851109283440275860724640e-07,5.38519317790659745814573563173773892e-05
protein/DD_g247,7.80519476925506381617662106545256505e-07,3.58189754706002917359982609093116195e-07,2.13463361878502086723852216305027592e-06
protein/DD_g248,8.32048986253631861244143285965146577e-07,2.70065478676690389979918536571764372e-07,2.60853739959740318731029332809645202e-05
protein/DD_g249,6.96413906112027801186573602634576631e-07,3.20617864360640987027759148578732986e-07,7.61465332647689816151062465699655850e-07
protein/DD_g25,1.01896332611001761496216828234608538e-06,3.05915905428589803420821369643146199e-07,3.88811115930884042369427692811591418e-06
protein/DD_g250,1.26284478669124492725959075904486390e-06,6.67087291214951128766055229060646372e-07,2.29556834642171719322700395236036907e-05
protein/DD_g251,9.42462764700190416961057277198728186e-07,4.26078803632062001680113722482288236e-07,4.74671532104540768997156017271436880e-05
protein/DD_g252,8.71788116505871597697902039559990167e-07,5.18011434153781492851364277268549758e-07,3.94068761053484057657136311685687332e-06
protein/DD_g253,1.09627810844007054240445186161690930e-06,6.30980753137636210897371574950165119e-07,4.86819201928802775132559472402067917e-06
protein/DD_g254,7.74876610912075552825195404008052379e-07,2.85545924693727633358229404450098114e-07,1.49888335622671410283671473280567316e-06
protein/DD_g255,1.58369223013452667287935454085878033e-06,4.96133257273932095698615854435794771e-07,5.61977011330866792865018451922227316e-06
protein/DD_g256,1.56817755413438918373314863616846946e-06,4.61797721907404022682613278029063656e-07,1.26504978387444119255525637580807168e-05
protein/DD_g257,1.07531345630009800763447578502411116e-06,4.29300613495252971689361785989983250e-07,1.27479431083066273013777723479275623e-05
protein/DD_g258,9.87730678006171894148212458325110678e-07,3.20447851894164599385168372613492892e-07,1.67526783580663182894182826130513035e-06
protein/DD_g259,1.03899148289253017915048411271981675e-06,7.73528496574180227149379051469895347e-07,3.59366785782370800953036458996871076e-05
protein/DD_g26,1.30262781223705397535117615374550217e-06,5.85548265164927171184483306252354248e-07,9.26246512808765573610113339449212293e-06
protein/DD_g260,7.04910508292552448392309406735403710e-07,6.35968576586467419025339205672041487e-07,2.71586342254697814253165252266566634e-05
protein/DD_g261,1.05989292390579403560433072482250016e-06,3.04451217804269164461803923068034274e-07,5.93012081288198141361195308683682146e-06
protein/DD_g262,1.00151598199412159420339136831499589e-06,5.18270372370212776549962734836105515e-07,3.14224591121126296412895290744677637e-06
protein/DD_g263,1.03898595075745199075242737796224020e-06,3.01977982630559167708957494429663870e-07,1.74270885008622664268945099127475624e-06
protein/DD_g264,9.66481100413064846647948507437689108e-07,4.84405042268641599701996661027803098e-07,1.91224892447496488381027503619341721e-06
protein/DD_g265,5.60386665590901402299603936013778542e-07,3.98004452101758925825618090991488287e-07,5.94162879481429449102721064808048428e-06
protein/DD_g266,8.29764581658612648575646069836149086e-07,3.18826452613265154487428349906247752e-07,5.21430722975421953109090407545434723e-06
protein/DD_g267,1.15867133570142602667589119346439854e-06,4.80466149770617378622164373374386358e-07,2.46249295875340380027467015762240574e-06
protein/DD_g268,1.14522778348290003040286676515634560e-06,6.47082460304011655848244117057776514e-07,4.25523392558126894713074950507484424e-05
protein/DD_g269,1.02011172987883419218652455687038730e-06,4.96333048513742061142640046054415204e-07,2.61129357350465710856282411852554155e-06
protein/DD_g27,8.88050186422677570583413678195627295e-07,5.01478069321910204613666903417234656e-07,1.46421227019302260640215551037989393e-05
protein/DD_g270,1.79688121431961278067447120945634595e-06,4.58881269430216930939496542334683339e-07,4.16789751796987133977023601957670131e-05
protein/DD_g271,8.90734502503909927248766534858551691e-07,2.69342784970493040936965061418836976e-07,1.74225969356160505267304790097946576e-06
protein/DD_g272,1.57523694420120641490642987179484822e-06,3.66344223514926425834789792130513898e-07,1.91820313321565573032418269943514980e-05
protein/DD_g273,1.31307368728641682897273746083300610e-06,5.38437388799678213405173846730506957e-07,1.63123295860624992849592836240895515e-06
protein/DD_g274,1.02814311278467360943396457481877835e-06,3.88788031655905719630048116478451537e-07,1.19451434617399434380077376227783025e-05
protein/DD_g275,9.74867652036135378924366171198154393e-07,3.76260420349919500754738721252255532e-07,5.66517145901019283049553501249791415e-06
protein/DD_g276,4.72993787469726119725510968981463359e-07,3.91276314159758095486733273493879066e-07,3.43732344930036028723222375447738911e-05
protein/DD_g277,1.74601785259770365599355208435162209e-06,2.96641562851599073971828092589512369e-07,2.80509381556392451985915209669788184e-06
protein/DD_g278,8.60829207267722808294300864279262907e-07,3.51978704524918501962864730842645670e-07,3.89120759346633788302192068331577897e-06
protein/DD_g279,1.09027422470154944141088835082976284e-06,6.67918931127673843290215241509487752e-07,3.04421233285352677349839694678836638e-06
protein/DD_g28,9.22946666839095012577910524156184856e-07,3.37152246691661732080074815562582041e-07,1.28787522602262735018996407326121521e-06
protein/DD_g280,8.02206645818291844386670499132330570e-07,7.06555402371217337318970303027558451e-07,5.44967297564056307992188103438544381e-06
protein/DD_g281,1.02773500863910013623546152668318888e-06,4.02531279753973646655787263300863781e-07,3.98147876641846194243519531721868503e-06
protein/DD_g282,1.04117435498616834378080651013334859e-06,4.13456208795298011800564204954952782e-07,9.62422084340327318519035190095191263e-05
protein/DD_g283,1.24219295004204972703299631003630096e-06,6.06717544867624460608837981774146296e-07,4.72752367084118558568989506343811385e-05
protein/DD_g284,1.23411309059196587829523354252115318e-06,5.78988552848013904542845888188236338e-07,6.54110192347196788518592199795045860e-06
protein/DD_g285,8.67834516129899022406125774471294771e-07,4.09459412730411283879689492629658319e-07,9.71590372139417848775846804161613478e-06
protein/DD_g286,1.90037033549093624465213544970702816e-06,5.20801417990495439274376035099098860e-07,6.78965937033385672703165061828932071e-05
protein/DD_g287,1.53799340859046949590545705129428695e-06,6.30273534890262617071986031286114419e-07,8.37802394951512951849261646054319466e-05
protein/DD_g288,1.34644391105063022897374490868230795e-06,5.68650668527301235908195880454492838e-07,8.59198834866831497677960879173227132e-06
protein/DD_g289,1.03906750634874034129828877555415792e-06,5.85565307045774034220643113905468234e-07,5.18124252205790978194102578101942129e-05
protein/DD_g29,1.54705980989162423643461314654523393e-06,3.56079982132364409489587923213235473e-07,1.43720398911076706319108189844135212e-06
protein/DD_g290,8.75401799191638616780711877295304170e-07,6.29430412361994421425614499128837760e-07,8.13626050318892755277313269063367831e-06
protein/DD_g291,1.00937882345094082439961613462504961e-06,3.96568238256908747642307846386805977e-07,1.68914271663432974333133757670755538e-05
protein/DD_g292,1.57405997696712554715578083091359123e-06,5.64825455496563500681396626836792533e-07,1.51723358208266665537980569960639005e-06
protein/DD_g293,9.04947168190425681524542122795333109e-07,5.06630612728806249949960778802743833e-07,7.93540575614107654632628247841836972e-05
protein/DD_g294,9.46923654825391525158586366318970155e-07,2.84304884802258299187236000503341544e-07,1.82619561052180840380819463320138794e-05
protein/DD_g295,1.13133894397474319463169206060606998e-06,5.00751930199995113679498154887475622e-07,2.48457203243253107395224343376337002e-05
protein/DD_g296,6.78933667877965590426550307944499566e-07,3.95734399540192146713230892224292199e-07,1.83499222755441197326790917624243363e-05
protein/DD_g297,7.71438370919211235753684539129066824e-07,2.75542736676436032218569833319677342e-07,7.75030192184933486965396261314707407e-06
protein/DD_g298,9.23677409415542515349364465271701757e-07,1.85112779123226644491814243480569905e-07,3.53466546407712056026924522892094705e-05
protein/DD_g299,1.01474433593267835316383793970144744e-06,4.26272521728209307544127768814735561e-07,1.13280849319296242906416387544505040e-05
protein/DD_g3,1.02010251007348349404107667679297778e-06,4.18248225632131802540534020176391565e-07,8.01858372232956412838065093775401718e-06
protein/DD_g30,5.53738201424882835332037297936211047e-07,3.08131094781238485843621743606022842e-07,1.11093977393261795503195315976097296e-05
protein/DD_g300,1.41359182855195269990311394542552553e-06,2.72553441556082116134796173577196884e-07,5.13539029148464864309738559611412352e-06
protein/DD_g301,1.28653790304386266401879215496249393e-06,3.52986547683957823385033930559387153e-07,8.75009936127810913874024060079239450e-06
protein/DD_g302,1.31651776474950545995881581853900376e-06,3.62459817139384508763619653761172368e-07,5.81411216259749144472736638229187769e-05
protein/DD_g303,7.53293475377136973817395084927092793e-07,2.03319534339545855351245609739017574e-07,1.40528436387510387481294952875463337e-05
protein/DD_g304,7.52078577044882458086924234661762703e-07,3.99705805232498354328984351384015217e-07,1.82197691166257922411035154797264407e-05
protein/DD_g305,1.23452297303573027722527611922130018e-06,4.75443877532487242531285998499132538e-07,3.08045227828592365831295174658160891e-06
protein/DD_g306,1.23492377439877930758115098208309365e-06,6.90252869770386156272446713488435298e-07,3.97813047894487809632732890971909554e-05
protein/DD_g307,1.53396205724125620770711804112765626e-06,4.58707632802461690471899184688764767e-07,6.79581591830526402024374385109867931e-06
protein/DD_g308,8.73625593053552060991140018713236002e-07,4.63439882475626942223911479596408394e-07,1.89461055595767612019454049016951565e-05
protein/DD_g309,6.15969092357380327495494684684265694e-07,4.30773369274487163800777460183183940e-07,7.78081957604571340795849650964499018e-07
protein/DD_g31,1.05724912682429947973825464102538525e-06,4.70296947348141955116738585967178453e-07,4.52738568236457705740050241980227557e-06
protein/DD_g310,1.48398628037051117329688939512346731e-06,5.38008187284539814977998738661770960e-07,4.27642858858279813925846106481180606e-06
protein/DD_g311,9.60273507819180914464756157916489825e-07,2.09763987087837905003255280730234551e-07,2.96625095568896463230588757307112083e-05
protein/DD_g312,1.45718461019959333025421150609842963e-06,3.69122974443580456087058249216142123e-07,3.68202781859445755460843606252604880e-06
protein/DD_g313,1.76131724552984954088538038363695757e-06,6.43061636429477350656930412494316940e-07,1.69132843085301844486993241328459689e-05
protein/DD_g314,8.18220838677533175772899010721056020e-07,4.47961832808424019038392020300755101e-07,2.21480722128654144179728030372004934e-05
protein/DD_g315,1.08289452117015913882487317260590286e-06,3.91289818704172849341826028739575132e-07,6.76927194312180016355611212950978273e-06
protein/DD_g316,1.73454757793912879512369235881803230e-06,4.33420394635585028447266308187543131e-07,9.36325017134228935014041630488631904e-05
protein/DD_g317,5.90529389679508730955778449260539070e-07,3.43021776275107978851119825491410100e-07,6.38611968894101614608445607639679152e-06
protein/DD_g318,8.41733733479716243526965915772313055e-07,3.10065414378397092907391813600270052e-07,5.03854948526120683897810632420897697e-05
protein/DD_g319,1.08275038276577699238355823980737749e-06,3.23774742339709192809235061036653929e-07,1.66929019715011723888788822174785147e-05
protein/DD_g32,9.48411299489382789395566931495669125e-07,6.69782613972788816698191052995592024e-07,2.98244789073257466112102381838673753e-05
protein/DD_g320,1.21689164669390464772895164306615153e-06,2.27180639011752580548218965577866084e-07,1.77953072696128314809284979058996654e-06
protein/DD_g321,6.72321054136471782451429399877454025e-07,5.81604849210988148439040873360040372e-07,1.41056849032506620671626109359528673e-06
protein/DD_g322,1.12866131997648699673696836984479430e-06,3.30487210189424754022523926445964449e-07,2.61239303711426471600586231542498756e-06
protein/DD_g323,1.17257308540432920711002919419631185e-06,5.24281474186492973128973151788824848e-07,3.30298780685487908649920712254708932e-05
protein/DD_g324,1.07237062594484140927145893000693092e-06,5.83919446828021393505449899220493339e-07,1.27480951645850789460343841295306111e-05
protein/DD_g325,6.48743266056454892004918902988735525e-07,3.28267795844087522273052797901935999e-07,6.93641834223806317975070808677398729e-06
protein/DD_g326,1.03540301416602193311743673200741249e-06,3.69620324834084520692186774786751349e-07,1.01767393212451476705012860749635201e-04
protein/DD_g327,5.52836504629983747651030504889236633e-07,4.11866374125557522628177432024991643e-07,1.66284672096214494942545575596561893e-06
protein/DD_g328,1.23536643203336396692224545797248437e-06,2.64928977789840672370951872139096727e-07,2.37136588205718534184310017105466766e-05
protein/DD_g329,9.48242938220547430065885456778315818e-07,4.33090960478045450743116970336059011e-07,3.85222788069429774566820798312832198e-06
protein/DD_g33,1.69959018885601282288238223211359618e-06,5.94876958528701939144722371542313516e-07,2.10761980931337767575244957966210409e-05
protein/DD_g330,1.45937546944192484501005157816634189e-06,5.19729786706793600145439054188835458e-07,7.44630407075274387635917606468238228e-05
protein/DD_g331,1.01780117673889855332070961795417786e-06,4.07944489954930650281863246774991265e-07,3.91953273337244311057267825340849396e-06
protein/DD_g332,1.18069271816843346199465337352735609e-06,4.34401740605317762404185901057897662e-07,1.82765724178039074174772844013778273e-06
protein/DD_g333,1.14576988545909090655550932516385477e-06,2.43361524051414403186686509707634203e-07,3.70776488637849775061566516226165114e-05
protein/DD_g334,7.91089142363557339623934624487509559e-07,4.14368382103861088568653824316553682e-07,3.20347239699319985869275447382805238e-06
protein/DD_g335,1.06120954903829512431366311597308720e-06,4.63133995540501021329678857643382882e-07,1.21237213211362648426813052373821451e-05
protein/DD_g336,9.12837959618036410384159296035386094e-07,1.76599461171702742985261465805471923e-07,5.51693274371187388792597270314701078e-06
protein/DD_g337,1.21538013180518015950059171140052250e-06,4.23644369116480952697778645965734291e-07,1.46302576854782071538747003506033756e-06
protein/DD_g338,1.08349510723340589401253593616670418e-06,3.61848734398777279098849653663767350e-07,4.41795142779810419470632156917059826e-06
protein/DD_g339,1.12696029295850529618401691556646443e-06,5.30094364060677623190221806101355462e-07,4.31671298229190814479752358215152661e-06
protein/DD_g34,1.00349873153998691863971939401345929e-06,3.61793009864159617029377862362152496e-07,2.60292963890479299906792703594231085e-06
protein/DD_g340,8.02927009363843566627494811913179588e-07,4.89191467907237781021501417707848311e-07,4.26257084975515147778923776677008376e-06
protein/DD_g341,7.60551276716498054557303564836222926e-07,5.15528826576993081235215531891932127e-07,1.11320093400910256035771219820998545e-06
protein/DD_g342,8.31736957112782975099571882353593217e-07,2.65198823498486269886879628165477766e-07,1.57040600077831427265485740078976072e-06
protein/DD_g343,1.12431120133084686805350162966198240e-06,5.14997009880412870473170938547140045e-07,4.14568769424318141350167397651269596e-05
protein/DD_g344,1.91241307395532718596935154448715543e-06,4.45891704192781025490769776595069074e-07,4.55163652068517380511887212604606840e-06
protein/DD_g345,1.48036417739195156031968945755824203e-06,5.03339405921697596530364076876270724e-07,1.32787876244817127404957741396564135e-05
protein/DD_g346,1.17529017145457413512572845593398651e-06,4.94710296035564830044762430309480871e-07,3.50411602769997384425081428594282836e-06
protein/DD_g347,5.29462477294233494668743697819217104e-07,4.39965554591276118090433473533499118e-07,5.06183314471245729541802754386822634e-06
protein/DD_g348,8.21859457161964032837495097988800399e-07,4.00840917687199167082265882114698635e-07,4.56409769539363957975223021679420550e-06
protein/DD_g349,1.18316022743182976451735403578817140e-06,4.63035924412262778543835421212761772e-07,9.22464610317749054653615508956114486e-07
protein/DD_g35,1.17230889626861014561382805856014583e-06,4.54812840477865406402038824623872581e-07,1.50093574171959888226534792371651988e-05
protein/DD_g350,1.14927113634376105597145329173981798e-06,3.56796192241864018676883755582218952e-07,4.57228860064545000533819983890551716e-05
protein/DD_g351,1.22468877982647760858361510002378915e-06,4.20329337498216552983216647740134247e-07,3.11484993366814588951376810276687606e-06
protein/DD_g352,9.20052007644798828683556046678102491e-07,6.13947818754099798130330559015000063e-07,4.87953831774313736019579986837153429e-06
protein/DD_g353,1.23113298186688328359930560016806569e-06,2.65343101082337266085557194865237631e-07,3.57381718778019504609374758156355900e-06
protein/DD_g354,9.38020175574136106518192831339037786e-07,5.22901678675149387608724931404985670e-07,2.39903120162216240281124214904439626e-05
protein/DD_g355,1.41284710453202910868765315616394703e-06,3.19393377972863274372567696112023381e-07,1.71520741645040408216719697074398221e-05
protein/DD_g356,7.55247863146117611658191961996643454e-07,2.30270754535096674910542185389254934e-07,2.17731125051591219805408250557733050e-05
protein/DD_g357,1.30248067593917063666535845888078883e-06,3.15973751218506482654009471744339120e-07,8.09518026400808995678626900308200535e-06
protein/DD_g358,9.32161701663654851996473361245145726e-07,1.91608981476150049599855824116112505e-07,9.07234688232470413429668994036585566e-06
protein/DD_g359,1.00078602868407810197805974765072846e-06,4.29239112380522572426333551603748126e-07,2.82272284670291856185820719383041969e-05
protein/DD_g36,1.04513311935008718097754260706251584e-06,5.77596203374074953267977877953267521e-07,6.74451835335252410053847276034115535e-06
protein/DD_g360,7.38618129467686342235492900932831514e-07,6.18899530558495947594988227207143690e-07,6.12012479845098300123993850930342182e-06
protein/DD_g361,6.76204206533397599214239100352631638e-07,5.01580189402802658697933217236413134e-07,9.72964536036752680143300390298837291e-07
protein/DD_g362,1.30251475105977507170372901168010515e-06,4.08330154671026933040221767766035851e-07,4.20593357945216976720218111942423678e-05
protein/DD_g363,1.32560102508423579244885594067180870e-06,9.30387536678777007620895123265298762e-07,1.85803651835242355797143705530801611e-04
protein/DD_g364,7.16823125240329834213312809141016581e-07,4.98347700173420195343127568881554728e-07,1.31948371528763617860244328751834781e-05
protein/DD_g365,5.67491207057718343374606052452528069e-07,6.52983148889827566333615460283715507e-07,9.99103377308232268403686406079083464e-06
protein/DD_g366,1.61626393485235199170066710517658711e-06,2.37663907870761670562377951514159406e-07,4.19565775321292576703838138062506854e-06
protein/DD_g367,1.29916305280432023731883059935024068e-06,3.61355442625271559421623594274116835e-07,9.84801427734845273409680529720014242e-06
protein/DD_g368,7.29397990436798874698205538721090420e-07,3.16225715011768917011338543201059458e-07,1.12019636603484169238074979235898993e-06
protein/DD_g369,1.06005568880151900311976883714996615e-06,4.20311766634943190620654760564705070e-07,6.45980022136847677665810267156312423e-06
protein/DD_g37,1.52958811300933487890768854926015426e-06,5.49721770024277879230020001730181055e-07,8.89726886794325692189053073250264350e-06
protein/DD_g370,1.12039206126381889984018341431071775e-06,3.09491211676156479946617639000568323e-07,5.73314033374172933260348458915999910e-06
protein/DD_g371,1.08610639279217648654963792548811514e-06,7.70074360649904691450838406402930258e-07,2.82399196977557469766319475598145259e-06
protein/DD_g372,6.38154741216153305095549519890809166e-07,4.16028425361423645462651526828154716e-07,1.35828559207555612804481798897797668e-06
protein/DD_g373,7.41802926554289363634336779981918336e-07,4.12028145731656159263847815039925386e-07,1.42371157461643322577971632093361048e-05
protein/DD_g374,1.03676661150499407908380245519447030e-06,5.05604164521611569699716634407495531e-07,1.00469993604442004832343426429608875e-05
protein/DD_g375,8.28895346028972267006248809441444254e-07,6.28238896741415831799466247228442896e-07,1.20320953329269730248063065732439611e-04
protein/DD_g376,1.08703976075355717513400140779699228e-06,1.81007939148568285771709746250392746e-07,1.08595117931796188844266597479165209e-06
protein/DD_g377,1.26787242959883210874016129950966473e-06,4.26909150052360749440755589246855597e-07,1.64333877358614666816331706158666951e-05
protein/DD_g378,9.29494370668812719130994415305187904e-07,3.46111720579722172481593647947457609e-07,5.97918058236718952240006325373058413e-07
protein/DD_g379,9.46619079899870252229121153733455564e-07,2.32050986202750644477363618761464437e-07,1.65449149679130453422511255184282122e-06
protein/DD_g38,8.66577428773143149674411708210603805e-07,3.97023962607874305298368055274978508e-07,1.62961620887753137339828831641899241e-05
protein/DD_g380,1.06129584422375401010797059531244062e-06,6.16117314140759702708329131209885111e-07,1.17698783642574443283657010711864893e-05
protein/DD_g381,1.29733558207710974157884910928089412e-06,5.01118138936910196129104426769761178e-07,2.87268108697910829099774141009068640e-06
protein/DD_g382,1.61028761438686548178471732288498356e-06,3.20074840090821792135775548860194706e-07,4.67360750212289935789166505177526672e-06
protein/DD_g383,1.38111316649007215134162302100970384e-06,6.46270512448545749869465302404974857e-07,4.01275810646348236136752082781412805e-06
protein/DD_g384,1.24196127079366301029138399945533819e-06,2.44423413106937277256005890952614174e-07,1.53019649115813370541864421171606608e-04
protein/DD_g385,9.01051717995435796309154682654146605e-07,5.01445312696760706347625682988177289e-07,3.44125085027098429079841191236055802e-06
protein/DD_g386,6.17043978243165069565469630480802192e-07,3.82998331055676450822515847902228344e-07,1.40627578341022000236628584789982939e-04
protein/DD_g387,1.01420174939970308116032641224054664e-06,3.71479935166425354942396670507916315e-07,2.60895263723859161776802398818206643e-06
protein/DD_g388,7.19144773036117665993758036479041173e-07,5.90658224735282483363720133002863523e-07,4.22128322857209523813543133653392332e-06
protein/DD_g389,1.05534817821032403670898248292315435e-06,5.11679163887227238683432153584693028e-07,1.49231823032605640644272491794112408e-06
protein/DD_g39,1.08880108804388953105389431070656669e-06,4.90490273581738448171984861565250476e-07,7.77461696182160146347134889721647598e-06
protein/DD_g390,1.07650309355868104468607164351522953e-06,4.27178435436240134473281936773696019e-07,9.84353027435590679904227608991572732e-06
protein/DD_g391,9.27547931752263352304939465834682743e-07,5.20139208543750207245005650463705465e-07,1.00717249689470111679403328684346643e-05
protein/DD_g392,1.34045666478172175644855188821852996e-06,8.73600848473132250958927981975391539e-07,3.86477697864379533501028691730583940e-06
protein/DD_g393,8.31804689115118996894668426373169072e-07,3.34804428097813708500601396156636390e-07,6.01642069510052424579325384243086781e-06
protein/DD_g394,8.98547088746277147033526587337802442e-07,5.43537640179015993994148393125363998e-07,4.25420468425681293723009750665290174e-06
protein/DD_g395,6.88665359061059359405425462700463372e-07,6.47845436734008831520371846072990534e-07,8.84622033278690652572680771606222018e-06
protein/DD_g396,7.15336349814444439819447397729366354e-07,6.15132375327220844909612881504588246e-07,2.10098795060409465041751672425621655e-05
protein/DD_g397,1.21020857141672747979231801594612320e-06,5.20166870905691051364926754410183595e-07,2.20297589433196310869169049683315684e-05
protein/DD_g398,1.14800585100348489382814820820649251e-06,5.35851842159157651240802992703253721e-07,1.77557675141639883502866522288215601e-06
protein/DD_g399,1.47173428416624217380293626921018536e-06,4.77169353080937823442681637599416973e-07,7.22173326395809654154359830582513075e-06
protein/DD_g4,1.21768679013726961109307340185311315e-06,2.01460394609828155317631197064426008e-07,4.83912087258466352290793751036484547e-06
protein/DD_g40,6.36833573997471358425995754892716285e-07,4.15378122679206798882337717354659898e-07,4.05955155364438230493427664699281716e-04
protein/DD_g400,9.70521661621259660427416243200809976e-07,4.76134557993827208764189778799922480e-07,1.50119647315338560951165503845577015e-05
protein/DD_g401,1.23029543251633479924259847160496243e-06,2.54810423811906294282018258035909026e-07,8.70489097127651394029230169808513164e-06
protein/DD_g402,1.23400978021303159569642643088385743e-06,5.57934812776231430129200852939782636e-07,2.49593050310940748042101943696790469e-06
protein/DD_g403,1.17273485123544057097573843925404964e-06,6.04086748680789909237172248274647670e-07,4.67973394929425619617710334226719854e-05
protein/DD_g404,1.25695885307775314774945909099838207e-06,4.52406476499923646808829967125953523e-07,2.87890038031560655747048600405244018e-06
protein/DD_g405,8.28885420366947661844237783129521500e-07,4.28479954889531406319834808540297795e-07,5.95779283612947578196917100801192631e-06
protein/DD_g406,1.32272188539043218524326282598230218e-06,2.92326149865361819631382450104474516e-07,1.78543200326031084862930609819283890e-05
protein/DD_g407,9.00004586881098841472304076122372276e-07,6.16858387504151086584964066454501470e-07,6.20726773240796848099569592979457650e-06
protein/DD_g408,1.30031539261565148079944919248855579e-06,2.27196776441752468239637787016535823e-07,4.37817545290281541275909258217985884e-05
protein/DD_g409,7.81190493626470259305530965670807547e-07,3.90015414241560084375314523772562378e-07,3.20174326869818995867391574964986570e-05
protein/DD_g41,1.38974417134961912809190271352424589e-06,5.95991007721889905252248693278130583e-07,8.00311479833943413023990235887243389e-06
protein/DD_g410,7.08160869554284520038165259870319331e-07,5.72928331607900146500510701796095209e-07,4.82060231370203234343431310265371570e-06
protein/DD_g411,8.92421515377502244850063034357892411e-07,8.49266764936766673274173127994951640e-07,3.43415780443172877471116566167362269e-06
protein/DD_g412,6.58099646046988996353958526336942204e-07,3.91260003945641712212325257347668915e-07,1.61783704072435214082370734277018584e-05
protein/DD_g413,1.07966783970408500506628244878307547e-06,6.46316919922475783899009653296234656e-07,2.41691066568368862444436713950485352e-06
protein/DD_g414,7.64674056110015246555258392423148893e-07,4.70599861042411201410737528469489246e-07,1.88469989159483123525703098457614388e-05
protein/DD_g415,1.59075499345254006399595026467155103e-06,3.24237207610282885768604339440178505e-07,5.71893187705945879849691981019207203e-06
protein/DD_g416,8.91410103393543784780719751018897173e-07,5.30766514870676836832682949947331757e-07,2.76651512687164577904789707835082577e-05
protein/DD_g417,1.10179480949632225144331173121568026e-06,4.83091201333498166586533870027244329e-07,4.80353563046853750549537749256360442e-06
protein/DD_g418,1.14007407222561754457925504310034902e-06,5.40871973567180742292342563182236474e-07,5.56222330805596196918141901175462347e-06
protein/DD_g419,1.18090601101596896954557183283874692e-06,2.50085476268104857048703979863806920e-07,5.43053175822884933846423359420850233e-05
protein/DD_g42,1.32661106553467660620392052375213528e-06,3.67889072051645739594541502018708860e-07,8.11598946763669036082081099086369652e-06
protein/DD_g420,9.83063668952089696770580628378949647e-07,4.45395626206742879769389351035569096e-07,8.38994850425540830177502833876903137e-06
protein/DD_g421,7.37857813661468547352430874338187069e-07,3.49985019624638717126202832186697533e-07,2.85162339447006257879148036615643895e-06
protein/DD_g422,1.25222019319082968500193568683049805e-06,5.68776063064983261120230311484781252e-07,2.21492932887958535265189078356057147e-06
protein/DD_g423,9.98369839633861915545508229509309029e-07,4.28586772281072145097880766537256747e-07,4.50827826312615485291463733893386935e-05
protein/DD_g424,9.20226857750328226578776242167502818e-07,2.82928551381110475397558631531838902e-07,1.49785521898248110637977302422427837e-06
protein/DD_g425,7.69647648586692603724305441858856999e-07,5.05921688484647190733420787845583723e-07,7.50679464917684277133749265373650708e-05
protein/DD_g426,1.20008418024650644337800756098423189e-06,5.26790853333240881457909350646098766e-07,6.47353980084369523019828024551959183e-06
protein/DD_g427,6.75981142410771747047410965290242767e-07,4.49809682624005631957148900969180507e-07,1.28110399553321855997886112175136704e-05
protein/DD_g428,7.61662952841021007549172796645040817e-07,3.53604127483944555976419231426932200e-07,1.52846659667150898116733908049401546e-05
protein/DD_g429,1.16312061713917679555900715620921039e-06,3.78866057860141315162894800290496665e-07,3.11886733079779868903602864568765655e-06
protein/DD_g43,7.54659293717862690416749657784193144e-07,6.31799565542984394605967036830646214e-07,7.33644427439265652769737349942411317e-06
protein/DD_g430,7.67649207387965055620951852214287453e-07,6.20627658023460689493409211759544268e-07,8.92604430165831265076795452982582391e-06
protein/DD_g431,1.02455935138790885256790044466680455e-06,5.51250243670979769035840893265872874e-07,8.69149384012539525761177013139975954e-07
protein/DD_g432,1.32485291407978031274122804769641507e-06,6.12047306392525971867869803017530836e-07,6.59423252410508145580822052507494331e-05
protein/DD_g433,5.75444936175484443967609615640016715e-07,3.55183368234009304360246234090699422e-07,1.16329077959884907551493587820706152e-06
protein/DD_g434,1.02171479564144994406013044938124955e-06,5.22975261876895364503311112882675876e-07,4.96389461041237440179259825986349119e-06
protein/DD_g435,1.26202779837561396333632775281669385e-06,4.48741857267326218507232723681780173e-07,3.04585796991757665741815119501845693e-05
protein/DD_g436,8.79193683586057334344716793293504194e-07,5.35734321403805162226333743636337506e-07,9.09016930093560381783056818856370813e-06
protein/DD_g437,5.74338985883930433371423482838002383e-07,3.97573978996866424957289918833891077e-07,2.85199466856481371373365842366285320e-05
protein/DD_g438,6.19899510981446150336675180803027229e-07,3.18008723201726366781048861289439621e-07,6.43650058358823859776954906144141247e-06
protein/DD_g439,9.21170971090656798438005553410381004e-07,3.63381388691357386766572412204450968e-07,2.24200101296628947972666840818282926e-06
protein/DD_g44,1.06248323247590719346837464112099457e-06,2.99631699976203415383301501270563404e-07,3.78325001191389757605252473190316691e-06
protein/DD_g440,9.50347964611623372038023742926080676e-07,3.60816671874918673380482965180431546e-07,2.05016117009753368475374638840134085e-05
protein/DD_g441,9.78302696006023344068654884900751291e-07,3.11585110150283078975504818116092068e-07,1.22448238164163726383124965312217399e-05
protein/DD_g442,1.31263294647155304219094333679095315e-06,3.28604308231377201348496641543839100e-07,8.93864636212002223965391990285967451e-05
protein/DD_g443,8.93772757647620322395456918299487200e-07,4.31388305841355160917521254236370577e-07,1.88978276524204376102980676705792491e-05
protein/DD_g444,1.17857351328265138845681205685865251e-06,4.29818985030290048664840764710021260e-07,2.61606629482483760881497507858154564e-05
protein/DD_g445,9.62281954455137276913767223417132271e-07,4.86782610981701049040966634928164825e-07,8.37270832940954731022579443675543669e-06
protein/DD_g446,1.11463242380583242481106162532371410e-06,2.01160295043136301047058024038271814e-07,1.12710550982838536636520404099073711e-05
protein/DD_g447,1.57649648227283753905260720290413060e-06,4.16118582265617452609909712844521093e-07,1.35973586412387498624773701576408765e-05
protein/DD_g448,1.53445540498899332009614335905535959e-06,2.84688209104324142707152437206527973e-07,1.47579955796698393402941707622164340e-05
protein/DD_g449,1.28599590450189404672877676624877727e-06,5.65080214751520721367205080366077096e-07,5.51847792285675084525755039250685626e-05
protein/DD_g45,1.17944040339313700344812786270552359e-06,4.13126598710831613735624663682551311e-07,5.40742869705309336419613722730504462e-06
protein/DD_g450,1.17424130688547002329215497299816210e-06,4.60121919284727716785739866039693354e-07,1.81270320230102594515002632710493089e-06
protein/DD_g451,1.17202966213137066323180141903180581e-06,3.14291344450253349307453345840744306e-07,1.18389913893077443804680494685286678e-05
protein/DD_g452,5.11572638038603534539636597723030423e-07,2.23702716793944659670135514835090970e-07,8.65195320677690503508475819922417620e-05
protein/DD_g453,1.10834962477376214028179133477271217e-06,3.80850064712098312459921876724411383e-07,2.03646839832234494710349809149954467e-06
protein/DD_g454,1.33506878165686563469336470016940300e-06,3.96449490922937498991889327658421265e-07,3.61588198046468128549668600457074836e-07
protein/DD_g455,1.30843285069519386083501263612109743e-06,5.70457920647045067195192824228459056e-07,2.30305870452227127676048576811977712e-06
protein/DD_g456,9.12788073884430031779278367518518878e-07,2.84591303779871751877721627086410825e-07,1.18840520424490425495899737707733347e-05
protein/DD_g457,7.93202496053517216910262033763871055e-07,4.62070575576762850524111205380078662e-07,8.27517465501199900322075208791916371e-06
protein/DD_g458,1.21366942079556821306476581676432893e-06,4.91683949744620142797537886894998233e-07,1.14595173678868255270391991482408303e-05
protein/DD_g459,8.09414383119550552663787470754789187e-07,4.37744236090228480538077391798041492e-07,2.57715541623585980126570645973937928e-06
protein/DD_g46,1.48574868737653507765178529183740169e-06,4.18537355060798170332417501534862790e-07,1.26628743107132176842180731403769264e-05
protein/DD_g460,1.22575300717707690383229227581300619e-06,4.20366142889183185177709143714797443e-07,4.17349338790092902057936845247528337e-06
protein/DD_g461,1.59097867056508903564400829259309803e-06,4.96542362467597368031773727193848785e-07,4.52317335081688186837453244061865713e-05
protein/DD_g462,1.36629405441546639407603748699091944e-06,4.07508551714865188104961942963968959e-07,3.50222270089664770212817468336326380e-06
protein/DD_g463,7.18156353520064551105811966048733030e-07,4.48432213857083466523972014295728334e-07,1.19214057623008393423931794936351687e-05
protein/DD_g464,8.40051702517714478217645927294348144e-07,9.22218152028635601627085689826032758e-07,6.01831809773247651723995742047020671e-06
protein/DD_g465,8.16794634695072769176406847233301507e-07,3.39996779389693753891356151816293471e-07,3.19813367199291099228218504777921043e-06
protein/DD_g466,9.31057827975655342267496311747910359e-07,3.74899888296680687903954530306537779e-07,2.45248411778708011204996365749064132e-06
protein/DD_g467,1.07707617757703483556118407638710820e-06,6.42787421706581601443724293023894417e-07,1.32007028381404772462089642679044490e-05
protein/DD_g468,1.65625315306745465087750381137304657e-06,4.85251294172165465767512901780497256e-07,1.31341424908562860590273775431815729e-05
protein/DD_g469,5.42734527942846474746479795423923943e-07,5.90036013100623089068972879854652887e-07,1.13446796581776352852640045406561605e-05
protein/DD_g47,9.97239003799591870829353699418557595e-07,3.32707498803436483146806786232947974e-07,1.10161449871635684591265976024997531e-03
protein/DD_g470,8.42990988590678369465740761117910016e-07,3.51804302460978225440972065823311113e-07,6.12277204591470257271689265871219299e-06
protein/DD_g471,7.87928811172921206711014525536059602e-07,3.39414152932397897982028391279909562e-07,4.17938982473013910658121742913995043e-06
protein/DD_g472,1.11265847045736798078291258438569519e-06,2.78539127547072830779744964269374533e-07,4.27867254380187898140871596319616529e-06
protein/DD_g473,1.14810381468379543225832796994460841e-06,4.11174626459589648282173178497301888e-07,2.39643089765578640384386621539401193e-06
protein/DD_g474,3.90944166593843886883097505579615902e-07,3.86471390511135755346841923348470958e-07,1.59159953341153062298061957203799617e-06
protein/DD_g475,9.41393527297774764623359169382085056e-07,5.17137351406853814993622427667998920e-07,1.04273668939476582497197381478407459e-05
protein/DD_g476,1.27326319391740974456444525232248560e-06,3.01948712999643418511880931198639206e-07,4.32822988840518662342407287145413773e-05
protein/DD_g477,1.04218871778440841110083256607965398e-06,5.53354583280732032087014045861563306e-07,1.92218922633458958987069758300346834e-05
protein/DD_g478,5.47676579755440583141515124413294186e-07,3.85373532008357795771034614811561540e-07,8.05257326170877998976398382745629719e-05
protein/DD_g479,1.27677103280548616387403779817118256e-06,4.18566136161351994660728886091447285e-07,9.06223329840152855374130698385483649e-06
protein/DD_g48,1.23944780424146934237251088381809481e-06,6.52359026767083363068943993726408049e-07,1.57786564163725974235198490180771026e-05
protein/DD_g480,6.42826324561819541952082688250732572e-07,2.67483243888771453700278932659923329e-07,5.43036993407504820336674716195558473e-05
protein/DD_g481,7.98950564140907747407757491485506258e-07,3.06027485471825919745622227224599771e-07,1.10916562519247740450302195585207100e-04
protein/DD_g482,1.17378082905570608084531384653399694e-06,5.64836607256236607551644035282994090e-07,1.95348234483235296660229388933843994e-05
protein/DD_g483,1.07053468673179456381029042739056931e-06,4.69561169205000845665680562934095959e-07,4.65978825896028135080502599590493695e-06
protein/DD_g484,1.04378972582208110731043290542787721e-06,3.50872244034787248460555196158268745e-07,2.15321410301015732919368632077241675e-04
protein/DD_g485,1.01022692998998460622596524810735183e-06,3.79336755815924875811357851681825672e-07,5.88318394099457778929075152922274981e-06
protein/DD_g486,6.77627631453426765662796541769162771e-07,4.81740247472981499528250545894362156e-07,2.00281636078696384304238017495792785e-05
protein/DD_g487,1.33511301894927649699968723877238878e-06,8.40945480328339546854972235948532657e-07,2.35232511812518502012682724349389900e-05
protein/DD_g488,1.71312295751410599150382498965828851e-06,3.21522070966284380228729245747131395e-07,2.35266247550246750367106558538567717e-06
protein/DD_g489,1.29892020961336911474100658127057619e-06,3.81822857714742016677342913925639376e-07,3.82102038395090304786445870303240023e-06
protein/DD_g49,7.16063826213745926622707152345381265e-07,3.40851549852275774341945555728659958e-07,2.35979373983282011909532808908320284e-06
protein/DD_g490,7.89290453258815106872414673168246113e-07,2.86815512625353796175563596440758765e-07,3.27642097160342479408946839077597933e-06
protein/DD_g491,1.24223440139032140120403236419767713e-06,4.02369884117928484637152308083425559e-07,2.64304051130627474768863200834641529e-06
protein/DD_g492,1.12918862323131990797717862977884020e-06,6.34374689176983867018579218923103784e-07,4.90736481902428749954744064345738928e-06
protein/DD_g493,1.14474911375720672872230036992055942e-06,4.40953893839432269779690390423011859e-07,3.84425787145502184635823250781248357e-05
protein/DD_g494,1.36362281927217961455960793222979929e-06,6.49914143440728885882281292473153788e-07,3.49374612269850883165303219341620308e-06
protein/DD_g495,1.14895119215808949161428460108203414e-06,4.19292453697602407905192469556615889e-07,7.51478583865077179696403847284765708e-05
protein/DD_g496,1.23912536724647498833264535954638937e-06,3.57663328716647362247465967868966318e-07,5.13905091910204845601389940666736240e-05
protein/DD_g497,1.35276779746708639232930818470841686e-06,3.54162155352380791601504214478710988e-07,1.09970866779404493353205589681345538e-05
protein/DD_g498,7.50569384952437808203602159439098832e-07,3.21343226717034071794977410322483335e-07,1.65023566461822928546331031694484354e-04
protein/DD_g499,9.05320296329445908414995044029569277e-07,5.60304491610155046006038149762063806e-07,1.09715408223842804335583824251365996e-06
protein/DD_g5,7.42920274725130641825164289825333453e-07,3.89907026290821833727818757270473524e-07,1.08361653661940345749153843382225719e-05
protein/DD_g50,5.99593629237113495399358624901551932e-07,3.39227460417168313756450602025002727e-07,2.96332265356029766287784501507253142e-06
protein/DD_g500,7.36729277032418714728874462693838737e-07,3.84593327876414246977636935401932312e-07,1.52302148417481615755147904173831617e-05
protein/DD_g501,1.29677688207564904227008843203279038e-06,3.46251033616612040926613113465372590e-07,7.10895325207932473161609253556484814e-06
protein/DD_g502,1.51236813523838903826368542113103285e-06,4.91754978303312454497475399407283429e-07,1.09084175901735057032992934633741730e-05
protein/DD_g503,1.15853403755984865566756303759822413e-06,5.49775456134756142709240035133284868e-07,2.10037086535208290089140549201906629e-05
protein/DD_g504,7.13312744725373808768504203707118980e-07,4.30710674181123689176111261076067977e-07,7.37366319251197333891610987322300542e-06
protein/DD_g505,7.66893359443339083510135452383357068e-07,3.54777608436139697824849531581123645e-07,6.91401471128910401626914484913501261e-05
protein/DD_g506,9.86766720132375619529707655957269083e-07,6.94972534116724961645524577301205698e-07,1.91079807853630009569189810489253233e-05
protein/DD_g507,5.88126621009628294465372467690988179e-07,5.90620769615156849422422829518581579e-07,1.70633486583243574309170430926934621e-06
protein/DD_g508,1.72978942660584805293079483657159286e-06,4.15347319974323743014644590631255438e-07,3.33964061026038270176972989123532130e-06
protein/DD_g509,1.57378705401219867410183958595302902e-06,6.09286878293909025620911379561184501e-07,2.49887206404612106694727993524121292e-05
protein/DD_g51,9.50011485557613165408722855891953956e-07,5.96629578476290498308944108126481430e-07,1.56009990940839895033511693980045071e-04
protein/DD_g510,1.16451791134925924003965339722482015e-06,6.26105305994762792176088770632426681e-07,4.29202880944255179598464323431680194e-05
protein/DD_g511,8.89983812480634663421949190467648942e-07,4.31808409130738212467016893646512053e-07,1.41022902566025084668066857248335113e-05
protein/DD_g512,9.32048307928598779863284399960500807e-07,4.49261636959997780258908697155049836e-07,5.31821055708580533220717226144551378e-06
protein/DD_g513,1.66878195617983128085664972129870801e-06,9.38882564049269863214031153381417196e-07,4.23604232942669409694150179594225227e-05
protein/DD_g514,1.91536303729427876867440518211760635e-06,2.99987245086987177506038083198744303e-07,2.60562376582934378489104198444135239e-06
protein/DD_g515,1.60903036308274892066448186329945377e-06,4.42419417218488177298875233909057132e-07,2.68026809517158846565763893191267992e-06
protein/DD_g516,8.51465905073015831194248903000551207e-07,3.45581753916500818410049656937221431e-07,1.14760089617850806534257399306968393e-06
protein/DD_g517,1.15597285276782995679061491040064589e-06,2.93830080738191189365528930467524185e-07,1.07940818893584938024380360840395882e-05
protein/DD_g518,9.92152350742756818246038709597381650e-07,3.66192688817925714036061630070533193e-07,1.39618825852578304979880249143561070e-05
protein/DD_g519,9.49076890377479746216678102600131339e-07,8.27319917894272811191884912985353243e-07,3.30013080503959624145036111795285606e-06
protein/DD_g52,4.41600922429961366204278641952332970e-07,4.79920474228495276632134648742650316e-07,2.24316447286427215465930277058687205e-06
protein/DD_g520,5.49383616166100257145128242561022064e-07,3.55868269978951169976586163916755244e-07,8.57603174089745357747390168973470665e-05
protein/DD_g521,2.21845939589263001679295574983475613e-06,4.56169099087446980910066719160044779e-07,6.33527592709402881431644158598007773e-05
protein/DD_g522,1.13275529756515948157676745365719551e-06,4.49924875188313783905218952052313690e-07,1.64222484795241951097100057541923334e-05
protein/DD_g523,9.45252767526892382806724647262603187e-07,6.22142911994375836279710773830085773e-07,4.08006906039832906002615231950784714e-06
protein/DD_g524,6.22976401560205592659291873437078464e-07,3.25751878489564668864576990276709182e-07,2.16808636035038234256007024627708434e-05
protein/DD_g525,1.25378375845296718451711693122929614e-06,3.02923782315654617070219185383198255e-07,9.57540638470523895284824965850948764e-06
protein/DD_g526,1.17221918659093062718644547214147169e-06,4.02150980458296464179516328547078247e-07,1.83465650332324252758435640543757696e-05
protein/DD_g527,1.29822200041244930791438801571350707e-06,5.11629035821066540787578008591542498e-07,4.54008051471940888610404530418732000e-06
protein/DD_g528,1.10744998116592235970382211854833006e-06,3.26841459748405373023437945992841692e-07,7.73064739209390939029232056822295566e-07
protein/DD_g529,1.47107970710344916985081662907038738e-06,1.64724875961595019842936597956377952e-07,2.98965481915116421515228222577374702e-06
protein/DD_g53,8.30114683189136336058943933606452411e-07,3.64877724740993910845541333050292750e-07,3.50774803834688787130816468107469886e-06
protein/DD_g530,1.05412634576020844387378749708110477e-06,6.38385102993569787742768225594121748e-07,2.81021091457114934840887512214136305e-05
protein/DD_g531,1.29311792273959490924123176065018796e-06,6.34307859494064335941161456714799366e-07,6.18010395564816842939986149993802979e-05
protein/DD_g532,1.21694322673871687930524003174816628e-06,2.31845663190292854629266633640933580e-07,2.74797300664013448241590296936766772e-05
protein/DD_g533,5.84261980596029197094440969260864061e-07,4.90562996486502633630572302032019070e-07,4.84338294115229548501287230982226611e-06
protein/DD_g534,1.18208270915076780104741450073589467e-06,2.86096396767247015243464624158785084e-07,6.24149360739823364791745522503582523e-06
protein/DD_g535,9.18401606543687860997655808722979721e-07,4.12422712899517237944130419550949749e-07,8.17532194150565505818732725388804966e-07
protein/DD_g536,1.19175266115259122096677384848354919e-06,6.29651619343072427504707436502072981e-07,2.93980322118300692878853974585022726e-06
protein/DD_g537,8.85561754588576724690874159785240972e-07,4.07115120140074577251984300437471131e-07,1.64218524329320994793009447471517238e-05
protein/DD_g538,9.58098172612200201272742850702434105e-07,3.80588916898496559654078584911977278e-07,7.51409084502780810964047224569673691e-06
protein/DD_g539,1.00390000712937271851312038788259600e-06,4.24404583080781409956138751703997195e-07,1.49979612737813684561646571071737968e-06
protein/DD_g54,8.70868114952059191618270163478426650e-07,7.01517683227490440068071166446940979e-07,4.26417426844048973946353696886090840e-06
protein/DD_g540,1.55294916950949465590971337827511723e-06,3.25780631353303753201272533482849007e-07,1.10567894739977281360459782887956972e-05
protein/DD_g541,9.91612243307038931508109630469965508e-07,8.36264876190735204645175966955575119e-07,1.37627486778283906446820903045766336e-04
protein/DD_g542,8.73031252770533539736027108444124787e-07,4.52675238738132267203922047195667359e-07,2.44514658616578881235075740308663589e-05
protein/DD_g543,1.17763448661598211150329728078206781e-06,4.12184223839100223587174275409438384e-07,1.21623330944241802502687625321089362e-05
protein/DD_g544,1.33519395423416611947322645585635105e-06,4.56065221785859266097520463913845456e-07,1.54034526540176241393550089357248665e-05
protein/DD_g545,8.87717598001710474774373150578508773e-07,4.19868217420865141821144598107317450e-07,1.19759678325223042463360163505631319e-05
protein/DD_g546,9.65760396810602072133899140624459342e-07,5.86928212798858179172386756802627956e-07,3.92333570512324487298635886681462088e-06
protein/DD_g547,1.01195002007076583719399556159972627e-06,2.81003768802392736489872072549625686e-07,3.06868876334070096706877533041482777e-06
protein/DD_g548,1.10150431622284628774402710706774827e-06,6.19352244593373949821144890857390633e-07,6.50184250957627912582795164962401877e-06
protein/DD_g549,1.36998247177200733729278341097818753e-06,2.68822436772712902287331800997690578e-07,1.95149627462781254215362707446730198e-05
protein/DD_g55,9.66200584419639526964498900142349068e-07,4.29217715892274372000276595115272569e-07,9.53108212398003357412050573454428743e-05
protein/DD_g550,1.14688295262103999783402312218731046e-06,2.20649822848326082138070936905991986e-07,9.21925470123214109711245201695288492e-06
protein/DD_g551,1.18277473783670269911379985143543910e-06,4.49883397105035222896034565851542741e-07,5.61676503475761348489573873256525016e-06
protein/DD_g552,8.73130774020969773057851314391364345e-07,3.17925479386453876382246103704120831e-07,1.85022571299575331616591674770132856e-05
protein/DD_g553,1.66173980845301834665628125530697647e-06,3.87656008744664253984850668083917255e-07,1.13943053315216979583698111863421549e-04
protein/DD_g554,9.01572099903004348529363896778303820e-07,3.89020733793804589405597371757672256e-07,5.48013809780453152072828645502084495e-06
protein/DD_g555,1.33819540043712465146662678293554054e-06,5.60023092435790100468397621072176398e-07,5.65896495010206911088385785166016719e-05
protein/DD_g556,1.10312805195282844243889049307681453e-06,1.00591270430403649384987910584397414e-06,6.85552937279768012241159284943062155e-06
protein/DD_g557,1.17207580365798348135088028623423510e-06,4.76539846938675542903104186135374752e-07,1.23778811363392291333978248121831060e-05
protein/DD_g558,1.09136075259682086152507830786149839e-06,5.86742125559743792070279217747412505e-07,2.39589881453182319063835839981592822e-05
protein/DD_g559,6.84022076536916386963820270843890098e-07,4.15179801015728633534666601625195915e-07,3.79738309119707372210293191292554117e-06
protein/DD_g56,1.30557541840914036007753531425705953e-06,3.51721973983787648844383876932345041e-07,2.23772923557328974845840007449492640e-05
protein/DD_g560,1.62555485868007874766889204470784209e-06,5.41985144588161682024438415631244551e-07,5.03294209554380260827348447665517211e-06
protein/DD_g561,1.33214723540290987619222859516693436e-06,3.38925125069614847440079199621481657e-07,2.87054340466492801559795784884139183e-06
protein/DD_g562,8.89695538002925658673603937039880792e-07,3.70013689337245412898604197532825694e-07,3.47676864488780986502162434412149256e-06
protein/DD_g563,6.08744454136342985668130705459465854e-07,5.03268431430854437940352639359177196e-07,1.86940571821303345566645193773337722e-06
protein/DD_g564,2.07681406932390851489306570242710484e-06,5.28001072137351340976974804940773708e-07,1.27116142456434993672760436539196419e-05
protein/DD_g565,1.29599902662351034280856684630452176e-06,8.30059427562329397677971915965460811e-07,7.87330726571790112921199901923310336e-06
protein/DD_g566,8.96572832683359331359958264651163876e-07,3.28803521858043670589381341912995164e-07,1.35640519894920396562318244941874646e-05
protein/DD_g567,1.47726829445709195212736093851718248e-06,4.01995418345336017565809768308974896e-07,1.87631803602443655820957920155302816e-06
protein/DD_g568,6.91711920099825876679546188670331743e-07,5.63766775904681040154099079561121999e-07,3.84777483092058574457848935992740791e-06
protein/DD_g569,1.00967104081494184532366383263958915e-06,4.20163432947315544513822208159231565e-07,7.61462885055313261047733403145480088e-05
protein/DD_g57,6.86580062253613668039948514199954728e-07,3.68942890924386675385261957462204721e-07,2.11961889042033114795744998770075600e-05
protein/DD_g570,9.25967212552831733683261107753673097e-07,7.04926565852969802722447858736258464e-07,2.80008900322229220921394039890096298e-06
protein/DD_g571,4.91245905586953405679947794065234206e-07,3.17827735884737747033957982548986897e-07,1.08658380196669223194475011979886798e-05
protein/DD_g572,9.67298456169680290064824591935994278e-07,3.00972648997712961400398159653111964e-07,3.37143279600227787858572549776192386e-05
protein/DD_g573,1.61805209697365062946739939282544356e-06,3.70376310233803710498875384807905093e-07,1.93599557866426566909478026313453435e-05
protein/DD_g574,9.07093740843119309435564692020057353e-07,6.27036520600396173357438014275001504e-07,1.71502365975971397258051199715376131e-05
protein/DD_g575,1.07505322822208414208130719656038806e-06,2.92424016309773807444689458797475831e-07,1.68585380729781355441443549012430843e-06
protein/DD_g576,1.19904125872049540702895121660916706e-06,4.69857355245677490319936341795234854e-07,2.97080707822312651802361784619150607e-04
protein/DD_g577,1.05015657799543434511669069249401386e-06,5.26524361731184980389424195816221884e-07,7.54877539234149082864062094816307655e-06
protein/DD_g578,9.11673945113054981613320953102049949e-07,3.41242060960868781900998416555700866e-07,2.26867038905758316736309589567012340e-06
protein/DD_g579,9.28916285555627881524321532506839350e-07,2.17315368826867428903479133718934642e-07,1.49784664532224636675733406934242797e-05
protein/DD_g58,9.28574230444950323106202252504551502e-07,2.12755462970470906706499004710986525e-07,1.77992922230318521621069082222221756e-05
protein/DD_g580,1.12230616658759402493790464787169837e-06,3.20076816925027341351673315366614044e-07,9.78458871173210421499291781358024519e-06
protein/DD_g581,8.61745221053488089458295244035312226e-07,3.94286972456953355236814074527739360e-07,2.56424136563203070033023090192851228e-06
protein/DD_g582,8.50466582268190691383877459625107958e-07,6.53223844207787588069514224879664159e-07,9.06552286055412582000684577228327888e-06
protein/DD_g583,1.05081232407792931936716116239094332e-06,3.59468957235531959156097662737086836e-07,1.65715742101285285540776400814691422e-05
protein/DD_g584,9.46436009215142384019428337870736529e-07,5.68250354754168049024818245774238677e-07,1.24480814748492432132541182185421248e-05
protein/DD_g585,7.96756876035114237032593708945588844e-07,1.70277909909993738901708483625028865e-07,1.07860816073280562932127578963614036e-06
protein/DD_g586,5.43384379732099702562947553157769118e-07,4.35092448528417640260219882089931143e-07,1.50693767240094193260084900063551039e-05
protein/DD_g587,9.64339668176182973848636241014683419e-07,3.56931033557362420336546535668303618e-07,3.44396105452214043371139574504707398e-05
protein/DD_g588,1.58553034767378419425568331434496866e-06,4.40169164652298478466662153857447238e-07,1.51260488376784315788356856426544265e-05
protein/DD_g589,7.78140091518534113778896124267988086e-07,6.42264381394014394126386323848434232e-07,6.43839374010981305920504742238831181e-06
protein/DD_g59,1.55384182504173779916511888328568124e-06,5.52493240115247945492167301143946227e-07,5.53836500657879026007609780669441792e-06
protein/DD_g590,1.52124520684488398777868872763589252e-06,4.31576427630138050665656295603145331e-07,6.83897965623317900315771653849667411e-05
protein/DD_g591,7.20982674561558853924257482861620562e-07,6.01545266490984698382769283883165775e-07,1.03269180520305104737217180790748469e-04
protein/DD_g592,1.26638221035561611880886242498652025e-06,4.59220893297307084598554729539635365e-07,2.28922194932395216593479205760220507e-06
protein/DD_g593,7.44433263820721466443739162347423024e-07,4.15237015709899638086919246153128988e-07,2.47165523305224936682484921274966672e-05
protein/DD_g594,7.11378759895041459657448295939024750e-07,1.53416435312109469213272561193351447e-07,3.05976672872018239901805019639640613e-06
protein/DD_g595,9.96652484014577278131234692420575494e-07,3.12592757603363046554436494579346232e-07,3.08082129881704834665616041897808742e-06
protein/DD_g596,1.51712810900099425747209338308772162e-06,3.33551378578969121308531728095334662e-07,5.76241517265746666901966784784602729e-06
protein/DD_g597,1.03304045350348003804566641397519614e-06,5.49083087970242134309645261831159404e-07,7.83035313069001953028440960335992657e-06
protein/DD_g598,9.71670039939095429045139790171313808e-07,3.56126723452650496072999881192902203e-07,1.99923011948194252128373810580785949e-06
protein/DD_g599,1.66883032314755785346740401176903782e-06,4.12815143637514350375712509171173676e-07,1.71719901730141928075920705934644956e-05
protein/DD_g6,1.31948375810249083784298478578703027e-06,3.53967299642094630476463839531319145e-07,3.33303056535961669823802410779944272e-05
protein/DD_g60,1.65153136079250388335860933100940494e-06,4.63554063637927162344447856550934060e-07,1.91864701733051594888188643281088802e-06
protein/DD_g600,1.11455679588234766226875943245605867e-06,2.11569376565719722372847472246823636e-07,3.17092584933688505679186201214094350e-05
protein/DD_g601,1.01682855616460710598290703184597932e-06,1.00607618367420126799946793744077601e-06,8.18310431238210549093964072037227921e-05
protein/DD_g602,1.31383362040862626852693262727204136e-06,7.59764801109016205848470882587003297e-07,1.13370077873358116744062591809660256e-05
protein/DD_g603,8.75775193555061320127687330729965812e-07,6.12928853492091897409663053078688156e-07,1.99253266868697648032818214121074703e-05
protein/DD_g604,5.05825345724289190710248583465825194e-07,5.72722924168293387085859289397245079e-07,4.92028996452705961294064784268697347e-06
protein/DD_g605,1.58887405257651120607403471348788371e-06,4.44770751862236568172629600877405455e-07,2.50004806857527694077841882656619990e-06
protein/DD_g606,8.48311686187932859303195804923199409e-07,4.45172327345534579265030268787840394e-07,1.23590981141589026893976976062283892e-05
protein/DD_g607,9.06504017763554728100387702131816773e-07,3.21039847052081452387654841721714400e-07,9.33842319729590645829135861318946423e-06
protein/DD_g608,9.27596218757070374592697532727270011e-07,2.99026600793984773429609190962194240e-07,4.96674168497279943446085197815567036e-05
protein/DD_g609,1.43100252309104550619712565789676296e-06,5.04550482551375932097567956994513302e-07,9.36063775067381495761540614444194369e-07
protein/DD_g61,1.39149562290693347426891606299443609e-06,3.41582262971107867593377546475232554e-07,1.39308727970859130457150136008100179e-05
protein/DD_g610,1.02571891735332830205271461529421334e-06,4.44039903741133779437480077841762261e-07,3.18604188211259463620144745965614875e-06
protein/DD_g611,8.02294145566235262452731193635187123e-07,5.89363389474784109943181608783456820e-07,6.35002552200702488168989232682494793e-06
protein/DD_g612,1.49689985793340241507314333628215164e-06,6.39743782176138743932331501150786480e-07,6.00729793851049025557013459793648073e-05
protein/DD_g613,9.44061483926384775518628860167682301e-07,4.75991711469131843497641586542809458e-07,5.81657183445531511267330872962611445e-05
protein/DD_g614,1.67106415996971847055957417939288490e-06,4.54895833307270280999754505250393880e-07,1.43639511984825290660310667604194143e-04
protein/DD_g615,9.79415164426656954579747343113786024e-07,2.31283689213344011121243413700655237e-07,3.74085470648990391696971191129080333e-06
protein/DD_g616,8.58026054368484724427414587731027398e-07,7.24790080900495991945092845982484068e-07,3.07162884569226129712399879142087697e-05
protein/DD_g617,8.06587655932225532205048071342877658e-07,4.23850855122053761424951676323419055e-07,5.14275409146326143024116117278637061e-06
protein/DD_g618,1.11902113572930768170967728765722293e-06,2.76084356013588243978151805005456416e-07,4.76083084922643147766290376055999099e-06
protein/DD_g619,1.25454230253124931110163242917990787e-06,3.61536779583146469869709808710567922e-07,2.24528931075505290400634812254895382e-05
protein/DD_g62,7.91258323275151335451238898956939134e-07,7.04733730450269588721764673398667956e-07,1.00397701468365280199808177649073294e-05
protein/DD_g620,9.23201382729878215103293677453381873e-07,2.59699116770360308731940605818301725e-07,2.52559087446224887069371021802311821e-06
protein/DD_g621,1.16406805334871891176188617030067391e-06,5.89402568454036945711988613277826229e-07,4.78966159637356088654364278591111582e-06
protein/DD_g622,8.38241907064089904841929407370075415e-07,4.14090518259298645401420886305447924e-07,2.22982615257290998137951179039310486e-06
protein/DD_g623,1.18843264992361498976104174027372074e-06,5.68110799046901705094600657524461692e-07,8.62688765832688705490251855630833666e-06
protein/DD_g624,1.29062057732683219457396802630859908e-06,2.15954335936938396510763697057539962e-07,2.32392693883971089393586495879588837e-06
protein/DD_g625,7.33333607519128799778818816240324985e-07,5.17652551620383734966079920840612985e-07,9.31543891214764507113270297923667426e-06
protein/DD_g626,9.29901650405978869086590979874370878e-07,4.54396175275034776528447212392347408e-07,4.22769966401505980289679682530511891e-06
protein/DD_g627,7.11122103059679075213168732083691604e-07,2.90743149947208390514723039010285676e-07,3.53005907932464643851831660798696204e-05
protein/DD_g628,1.42496030337150815783383631737031190e-06,3.79526914170011000694225146332790171e-07,3.13912979041328248904849844568178318e-06
protein/DD_g629,7.64727129742178282169196082230871879e-07,2.11523144640292684980896586856222305e-07,1.13368105010587817075940328335386722e-05
protein/DD_g63,1.30226021739872708464880572662818147e-06,2.18522642325016473059050680633954614e-07,7.40101327623128770781761201062643325e-07
protein/DD_g630,1.20709869651651681421573074358806375e-06,6.23532582323707784022343450092994593e-07,3.02371239746737435965956261600536859e-06
protein/DD_g631,1.11939920643380498219223428378304932e-06,3.98306557045746661661377127505412041e-07,5.39461119479049614629883195293161646e-06
protein/DD_g632,9.98987514177014476373258982534207876e-07,4.92809094501217507504547619218908574e-07,1.54444125300472007085003251178045701e-05
protein/DD_g633,1.83824856917591105714674678433980294e-06,4.45320348292394151740840046789415835e-07,2.17318577827173847397461028299399286e-04
protein/DD_g634,9.16663239276896133100195470227479372e-07,3.06293310344303578239327037404731789e-07,8.46748569616557458756748518341860859e-06
protein/DD_g635,1.27816150016874591057900912737816836e-06,4.75071463153466164110583988840832104e-07,2.14621345770180575303981926796781627e-06
protein/DD_g636,1.02515638509632376480237475822948333e-06,4.19278585136270298419386311886869282e-07,2.44972415536579296733624305687392449e-06
protein/DD_g637,1.30945502847760207164858520092617647e-06,5.98896439774767394188429016786711042e-07,2.53133592829884202310209880530566936e-06
protein/DD_g638,1.10960873545088367822828762650835857e-06,6.12663701250986011579327936372442168e-07,4.63315820666662062513810657099453231e-06
protein/DD_g639,1.33055166241893571327293596185415428e-06,7.48856816602026174315659984316396357e-07,8.59925605257351343955602760013380184e-06
protein/DD_g64,3.66566007448360031650784351923964269e-07,5.94552102874916309069693753254863252e-07,2.13753159183358902748680763588240804e-05
protein/DD_g640,1.15363543752850409887932061839424394e-06,5.88285109112331639585899174630789528e-07,2.14019246666912907853436059208390747e-05
protein/DD_g641,1.09774734954765369886541326391274752e-06,2.59170769301200070076243323415951985e-07,2.50923593399024435672481938049722563e-05
protein/DD_g642,1.04877405226483988369465648230661065e-06,6.71829967175118187165112880474395775e-07,2.12978452937913271121523098753413211e-05
protein/DD_g643,1.25349441273482128962234122379612564e-06,4.87969806657761209032732082947088425e-07,1.17010628680696581562878403753265878e-05
protein/DD_g644,8.01076758295763885260288019904054382e-07,4.16811231390854387676850754045000956e-07,2.32676497223687736431208607444887083e-06
protein/DD_g645,1.53186705296846395507468805590813385e-06,3.97495456010408778321709784724780131e-07,5.18657673960198876569757435892364080e-05
protein/DD_g646,1.48638328648812121064098647271692623e-06,5.56325902532758568507398632339641876e-07,6.92836534558625551935222962670317463e-05
protein/DD_g647,7.23744322995637240668382104364706357e-07,4.44407707359639912884649908346584547e-07,4.01260937463007478571810437222275944e-06
protein/DD_g648,1.27769653570553189489745865781520474e-06,3.14956420102775097220567562976275883e-07,1.37983573923156755338249499205809303e-05
protein/DD_g649,1.24123192451493717576064812790976473e-06,7.11076876048274012045413478015408609e-07,3.37561119080403354738682336473900196e-05
protein/DD_g65,9.95012714077034223040392092754701682e-07,3.02361825178240099925630058531625277e-07,3.19090488029440496404261237713291688e-05
protein/DD_g650,8.05338141274216039119411474285650548e-07,5.65075915652201664450040159309216674e-07,3.59087208460182172861362430938920060e-05
protein/DD_g651,1.57705064026633271559834739827957542e-06,2.34478423658351840922308812173005823e-07,4.44037646775262673317106400056048632e-05
protein/DD_g652,7.11577942076431221646516320705266472e-07,2.66174728485995668756918048602409450e-07,2.08657679109673728070535576075880566e-06
protein/DD_g653,1.40347399068599021169175980008822462e-06,3.87643608115420123413962061118176771e-07,3.23933887125000367175973578892182152e-05
protein/DD_g654,1.05839814358630206017910829306649971e-06,2.07391875207265934358678364280902267e-07,5.33765846833606750618580084472764481e-06
protein/DD_g655,6.63575040046406034073981311163501327e-07,5.10665312989650834273951347974598672e-07,5.02068959681563932127402969598410266e-06
protein/DD_g656,1.03385890739400804377399480224664518e-06,4.84717294998903782556631327686097270e-07,9.99142687567902552319430608196148073e-06
protein/DD_g657,6.93350823834996695858745910586148322e-07,6.53688951323673241757892824315330244e-07,2.39974884267441772373366901471213602e-06
protein/DD_g658,6.47828278196067109123002255373198768e-07,4.10752133630849950070670746305342346e-07,3.71513510778184109852874211393450278e-06
protein/DD_g659,1.35831514731737781683221230894508526e-06,5.88688951529079977477264961299423512e-07,2.66979489589735716250750445258386698e-05
protein/DD_g66,1.35780578237017447966770282499997721e-06,5.39761007764091885070472252384429127e-07,4.47753589437144388243743700449824172e-06
protein/DD_g660,6.92737334513751744269016645967929700e-07,3.24366994052198033450310665068867095e-07,9.86044402515435203632937127059811524e-06
protein/DD_g661,7.71015717615927165909954477879577929e-07,3.14407443974170809554108965407629315e-07,2.27026783691346150685795644061296644e-06
protein/DD_g662,7.04951232603172446409831604143297091e-07,3.34497611372277321267762169865928320e-07,1.72350251478207256913385166846392776e-06
protein/DD_g663,5.64589181418480203824486742159128990e-07,2.90646442827305432959643450300527707e-07,9.97959269417286697221471858975031943e-06
protein/DD_g664,1.08040244626945241669220457559470280e-06,4.08508369136529445272919164086809835e-07,4.48969006504649172255678521270511064e-06
protein/DD_g665,1.40812700474410188829702596941003369e-06,7.78791265925601332684246385143819865e-07,3.41296903132971312685392822933263215e-05
protein/DD_g666,7.85317285871791930602472242420716626e-07,5.57397392518765307453076767511930566e-07,3.67656757850867321620646773884689320e-06
protein/DD_g667,7.09357280561807799243426570138166998e-07,4.06938096406304617325164563782994457e-07,3.33519394066921815338974818114012465e-06
protein/DD_g668,1.07650570440809500819482937211689012e-06,6.55135296082045622124807635952240926e-07,5.16588835513845776590445563518652227e-06
protein/DD_g669,9.93534143965892532526451677568843484e-07,2.21976893829124164719729524398789272e-07,3.22866695506808702260403507179774435e-06
protein/DD_g67,6.84986935213031413340939522911433767e-07,2.94419442884096621660322048377403563e-07,1.45047973582064274288431394310850900e-05
protein/DD_g670,2.09291960993380846218124965948408266e-06,6.16453416675557486127030905221187118e-07,1.87522846400922772776313723813851782e-05
protein/DD_g671,6.38274949220544541633081882946184630e-07,3.23258421311773567880612373410907155e-07,1.09983184261894937187872185797743987e-06
protein/DD_g672,1.22943310433839938824368644530478661e-06,3.58715316439542689256837328214147378e-07,2.75391044013616472407171661727534496e-06
protein/DD_g673,1.44022723720329281467430158812627481e-06,3.85799629268714091746994222198715305e-07,7.50865548456831517861019554011846527e-05
protein/DD_g674,6.48788237113211015373026906641545226e-07,3.45010044026020095005806336195723870e-07,1.44350592495058843751683110930287081e-05
protein/DD_g675,1.13350623137213169295238260442050527e-06,5.08053231677633062198440001477522150e-07,4.11078975940170812922724251947988026e-06
protein/DD_g676,9.47082023885396461175479938360183984e-07,2.91236869495474637556806146634713870e-07,6.61473697776651784569736627226783254e-06
protein/DD_g677,1.24667728414903383785353701101626884e-06,4.05119070147542125112726166734770396e-07,6.87279789220717219745550056443118953e-06
protein/DD_g678,9.04744283954270523948942101475990058e-07,3.34882973859576961047655330786461564e-07,5.37469465286567411315685844339954864e-06
protein/DD_g679,1.11727785280489887261151728533720174e-06,3.60712479223933384935574529876910564e-07,4.58450388157530676911340942248611921e-06
protein/DD_g68,7.98250672487660755734699347254358472e-07,4.89918417811407264884118882958520501e-07,2.89055083249126173672725068814667699e-05
protein/DD_g680,1.07834308628295675157904460386978431e-06,4.84985085395359795142253896361602628e-07,9.19233130710540544962020498270188348e-06
protein/DD_g681,1.31519124075079574950139326042307369e-06,2.99999443519601387988612882842964797e-07,2.21995342821669985544274341620927593e-05
protein/DD_g682,1.08872292788315488606381636958475030e-06,3.38876404296228810744711884636775869e-07,2.95621585368929518508539326097565049e-05
protein/DD_g683,9.73803460088920546570134316277650271e-07,5.49178379531572468227998730154703657e-07,2.98650890736855986175388616256291519e-06
protein/DD_g684,1.31920850330442052657640332734681929e-06,6.40024152261307510585513470891834119e-07,5.37084813195580164951908555112935897e-05
protein/DD_g685,1.30207625613530538871214066254625840e-06,3.30500763319800054965745769811473228e-07,3.88670165049819166733770816704396049e-06
protein/DD_g686,9.06893722697747898642858090832794590e-07,4.06283236779411587702886167373379696e-07,2.95532229418001811086983970541574531e-05
protein/DD_g687,7.17395532414620208278154330338226558e-07,4.20588468982296367059244648200346716e-07,2.65125602639887524897326426742971978e-06
protein/DD_g688,1.05002351540654568475444010144441359e-06,4.27171630470547697543084682954355964e-07,3.76465037942387602686920868785032067e-06
protein/DD_g689,9.10227421646349537648963033657979740e-07,4.80889080607520700427581930097812883e-07,3.44762126365183704194179557419196013e-06
protein/DD_g69,1.07706287850458103320748642858601764e-06,2.45137670319208972014760735975980000e-07,9.22112686615723017924956990990161243e-06
protein/DD_g690,1.23495131603355811477796598898461386e-06,3.82126607487316921606002980808625113e-07,6.33055613549054298431312213553368626e-06
protein/DD_g691,1.18473310627067049160677969205199853e-06,4.77587990626221164761451745137389578e-07,1.44339525374683617395123451200676536e-05
protein/DD_g692,1.30573834917839416110097807122254908e-06,2.97974225610287226885230451475961568e-07,2.79351921765469480447245469278060228e-06
protein/DD_g693,1.17875055393945599809522009815096018e-06,2.33710474158301833777838630720464403e-07,2.33779656723288571249344592488063692e-06
protein/DD_g694,1.29126072411171295202031574903754614e-06,4.17873126645391378309414030034746868e-07,1.01104641963874437987019583107408245e-05
protein/DD_g695,1.13693526740135682291603679178331181e-06,6.13506432138374890097065811921017382e-07,2.78052826382637334901598445353480808e-06
protein/DD_g696,6.77273302078817351796880134583051414e-07,2.80753393532581341305011253978845765e-07,2.43105032768894945581192622068003320e-06
protein/DD_g697,8.76750772521795529247208495180662135e-07,7.81931407004331530556184606969372621e-07,2.34228518847474511459312018832165341e-05
protein/DD_g698,1.17229956081747741849425435849716143e-06,3.66464460559595107989486067985162786e-07,2.48265244193070169543388351778245929e-06
protein/DD_g699,9.23124286718799993381231838552347200e-07,1.86830318576780474590481465707726637e-07,2.42950948397551471723794763738803946e-06
protein/DD_g7,1.37756679698054409082216085692853499e-06,4.97515014065348402328966242708348100e-07,1.50657301853399242211216211819819327e-05
protein/DD_g70,1.10396201312287620143741259389560642e-06,5.60560472232599521376278913847298494e-07,5.76578475304842382553034916837103253e-06
protein/DD_g700,1.04361071334827873744522256878531320e-06,3.62036058655754422196868776003986869e-07,1.18783500053017984082689861327280157e-05
protein/DD_g701,1.01858022042466726785407377383508407e-06,3.93257158825898035660776745586398727e-07,3.74364507164448072738788698079521206e-06
protein/DD_g702,3.60205729471899109206687431467797142e-07,2.31210653395205024463846794275461456e-07,1.37557422675778162286079650728277302e-06
protein/DD_g703,1.38658969811143054635037226917571440e-06,3.41326470472988328767488065821831763e-07,3.22708121245635828030410777098805374e-06
protein/DD_g704,1.05498124886426124249773470920600077e-06,3.23265853407506789552236016052191006e-07,1.29186972851925855663693315252098819e-05
protein/DD_g705,1.06516459370510262871038726531786462e-06,5.77704749003856511345631907585254938e-07,8.44113211148602525380278745383115846e-06
protein/DD_g706,1.11607520100393781872849241763086863e-06,3.95801961055178951919201966060190647e-07,1.91923310307737391903046892826869486e-06
protein/DD_g707,5.45182234048603415531793807988551846e-07,4.16479958584491451948520809448670407e-07,2.30456594227492865685834547111097772e-05
protein/DD_g708,5.24097042134582399628377212930733153e-07,2.87447981667371668755680241860307062e-07,8.00327310213379177943188116636371628e-07
protein/DD_g709,9.27224266332567423257897373295785929e-07,4.39560597730247568725969322834508665e-07,6.59972704115731417748124901730399966e-07
protein/DD_g71,1.41072120142168428808600728403030018e-06,3.78730756454058876639119094557802069e-07,7.53609155054867699703887506658667110e-06
protein/DD_g710,1.25143442116870807868081874512979694e-06,5.43052652491598748378569707031915580e-07,5.33521426155663638924114396920727262e-06
protein/DD_g711,1.39166638750082725680925944207402791e-06,4.03092331621195722205020263040773524e-07,9.93004139845988671495620807044262250e-07
protein/DD_g712,5.16730103859908668436112567888771679e-07,3.81693041020668507844443221590106286e-07,2.55999126606061828205616780111770782e-06
protein/DD_g713,7.98409093774483687909489244021468888e-07,5.97644031068212249404013406642336350e-07,5.25216519057989729300140658886294957e-06
protein/DD_g714,5.83583597445809780693969682158459210e-07,1.99174354944125722612023176914612094e-07,6.79537328539222525865227188223114430e-06
protein/DD_g715,7.90773689489097495848264175157336275e-07,3.20434392651745697456053853914306283e-07,2.58128618939174905468060194960011571e-06
protein/DD_g716,9.53650048039658711125257688538960395e-07,1.28379477411970761067219397561080601e-07,1.85134859888778045344060678066128044e-05
protein/DD_g717,1.31276268305725630640480386029463243e-06,2.59319359294855496595609183474911683e-07,7.28174123689097749059316401871480947e-07
protein/DD_g718,1.25041000855744267102385147771890318e-06,6.28128901759169882995829047893032762e-07,9.15117372927838983801337337734754010e-06
protein/DD_g719,1.63401905900778069349369512791523135e-06,3.91794598935458478194825324264645183e-07,1.04046650124869989482251136019130281e-06
protein/DD_g72,1.25100565793711085128338034688356005e-06,6.03765680016424533402681185223037089e-07,1.46314500747432961844585163696976849e-05
protein/DD_g720,1.06610200925173902711424002248902170e-06,3.49721095936510130328437483472652512e-07,2.85530228407811002587105936970208808e-06
protein/DD_g721,6.36725413459889798053175506761131778e-07,3.47703780686764383940981310645891315e-07,6.96762759992265243500417498033535195e-06
protein/DD_g722,9.99023142786745127047452241744332370e-07,5.68769249235085803283600794617037553e-07,4.12808163037323098913818300338275744e-06
protein/DD_g723,9.80503659775739143369128484377019817e-07,5.79668078797796134967622703627947257e-07,1.41910848580001051635326053780172534e-05
protein/DD_g724,8.59374738802047870117820846346291444e-07,4.85319956857337393153800720493711846e-07,8.62643823168787534400206070079894313e-06
protein/DD_g725,5.90595837672152468324769109069396810e-07,5.74501828436009033197004880795554651e-07,1.87679401605039984720471850583986940e-05
protein/DD_g726,1.02816034901115670083598916145735637e-06,3.40951827707131076725206549087637856e-07,7.67020299388599811235263760114634153e-05
protein/DD_g727,1.28515829575936630084434928630754257e-06,4.39980544794821823150379772237290844e-07,1.32372084605601732445504993292374212e-06
protein/DD_g728,9.75994809724714778635408114857837810e-07,3.49008025794187830373950533069340112e-07,2.30637098913781626467407771658453164e-06
protein/DD_g729,1.22644081623882461395225880356718827e-06,2.77945035199498175378301786695303018e-07,8.14994061460703296719507589912409901e-05
protein/DD_g73,1.48256788388493126185970951844649218e-06,5.87746053733344295700603350039239407e-07,8.20371664487173738698822676744509382e-06
protein/DD_g730,8.03633596978603541647781647669602721e-07,1.70915727197505288890287159267052622e-07,8.40033554597478811146610786990818888e-06
protein/DD_g731,1.28546505230954653859829147289899974e-06,4.44563517368006682737882094335993819e-07,1.35670705236043477837315845590348361e-06
protein/DD_g732,1.46423362370050563357943163208433056e-06,4.08771812905567267397664644927929672e-07,9.48361546859828329366645010991571978e-07
protein/DD_g733,1.50127410671340244052177226197731980e-06,3.63151206079646919994983092485145266e-07,7.26356613902584561171227839173440964e-06
protein/DD_g734,9.99372902960569119191250086472563977e-07,3.93565116894653638907266383258569482e-07,9.47557780629115605481060671914533104e-06
protein/DD_g735,8.82622268337091468981191749490642565e-07,3.24513187246205180653492926355103410e-07,1.78534227601527961277839031147270238e-05
protein/DD_g736,9.20121680583227438391176914291297447e-07,6.26139278967061403080408728150291247e-07,1.09129189312281917276561447724567458e-06
protein/DD_g737,1.43545645772590732450920203752304192e-06,3.42120986350356537438639439794486339e-07,1.69490659280290161294923871746671622e-06
protein/DD_g738,1.38165810675849085291177912836497017e-06,4.47397058845676568797845699111122041e-07,1.13608103402561393383358401822252913e-05
protein/DD_g739,1.31410109303215595590842955201289901e-06,4.84427817704874201232184171743413973e-07,1.02036023520523863822198911816317010e-06
protein/DD_g74,1.04859215200566600124629828893394862e-06,2.80087145930282364562749275968272677e-07,7.00390334390598108119132514939651757e-07
protein/DD_g740,9.13664971812792076841100000749941423e-07,2.61293367355016926450964533809349409e-07,1.09618022735321205442831590462275643e-05
protein/DD_g741,1.05686892053752325063091060045065560e-06,4.16174268089513824301991899782783062e-07,2.94499896337277544417309037716871307e-06
protein/DD_g742,8.79279124419692067495978321004117748e-07,3.61413719983382789308450741915346309e-07,1.24714756787678749058876343801568686e-06
protein/DD_g743,7.51134195140430080539497930969069922e-07,3.44091481271388849765099549644063247e-07,8.12893876364849385151742393663092523e-06
protein/DD_g744,7.46102025803050672426077376778513036e-07,4.26240050179693654676915497680633686e-07,1.65490143433174729334396827351803821e-06
protein/DD_g745,5.07292556778096298579335050295067815e-07,5.55056866558649516129672350827651271e-07,1.05392421057483327559540918787751117e-05
protein/DD_g746,9.36795932370135538443602141601628388e-07,2.31315358052661960664523093151786436e-07,1.83526609158712617125955997204788901e-06
protein/DD_g747,8.33720191470762716312029438822163991e-07,3.43905419376038003093604495240515799e-07,1.79526563565097009450193552423495322e-06
protein/DD_g748,1.37502446337544742525917972689191511e-06,4.84160956408537516217241508519587962e-07,4.13193882817004589524382569449459503e-05
protein/DD_g749,9.51477350017908000585557437294902198e-07,3.18701205757473437035756558715926582e-07,8.65343900131449103671015771454157466e-06
protein/DD_g75,1.43038027691210831436296052814834636e-06,7.77998844099483998517633329077144982e-07,3.98339500490289111173595942432473988e-06
protein/DD_g750,1.81412125652657149767811711626937288e-06,4.73814546391273062470810226985466063e-07,3.49282813847534990348901439199383123e-05
protein/DD_g751,8.77174112094274940519651011156886709e-07,2.46830758736515600614799858787504136e-07,2.03468333188887913866559264702354637e-05
protein/DD_g752,1.19494424859692858802892173765612817e-06,4.80506336385764874400363652727833105e-07,1.66282592262818288821794282559913940e-06
protein/DD_g753,5.54028634497980374656718223442907237e-07,6.01829522103559924225712083331848749e-07,1.68678527492827426295809329327130153e-06
protein/DD_g754,1.44221081886092358692175730668516844e-06,2.64278316838502414502842151043738170e-07,2.32010220543828849454846403106770366e-06
protein/DD_g755,1.24383796197409273406354779097021886e-06,2.78679853423435801002743888923116311e-07,2.93171251932219118378967385120552384e-06
protein/DD_g756,1.27208561216100956466400896126307275e-06,3.31077787450451660723915737737310622e-07,1.36873059584096930393628857318017331e-06
protein/DD_g757,1.17045513654374210955442147126949124e-06,6.58080661570862216939510761887115820e-07,4.44760874150062987415448403485067903e-06
protein/DD_g758,8.85272893041989584632331574546183618e-07,2.83727416298876873041619559827940960e-07,1.64006860384229396336253450851729491e-06
protein/DD_g759,1.45791314402620738260023531897476686e-06,3.65799190711770277503279278255148177e-07,3.35617312404504320089088865714504181e-06
protein/DD_g76,1.10141170680268393497155600954244034e-06,3.35681631710896363620057158798937621e-07,1.35905536892218310119905346264496166e-04
protein/DD_g760,8.49262236012705284585383757028237585e-07,5.33059971014523539577140177137978937e-07,3.66749155471249962606865164009286319e-06
protein/DD_g761,7.91637195451004465301873181295043452e-07,4.12166936719027271123685314974610860e-07,5.05021630913781509706551256629972152e-06
protein/DD_g762,2.00662920930804609178763927359790299e-06,2.27103960596906857259962881114047630e-07,2.43532551173822811241399491991018187e-06
protein/DD_g763,5.47862865765341425575653370159240251e-07,3.66072846841117299701136961854982886e-07,1.20245315638494336735519316549360251e-06
protein/DD_g764,8.80436571052135930015277999672914768e-07,2.79715065025189871689361300910785458e-07,3.26670770857819404275567104713748092e-06
protein/DD_g765,1.46865733450409750252035830706041864e-06,2.72519784731784629898717132457199556e-07,4.08695658272859951610129255362161908e-06
protein/DD_g766,1.20641967705745799796193538226427843e-06,3.98831649859857713818575669325095878e-07,1.44988448595543480813712599925310406e-05
protein/DD_g767,1.37977082254328411037830976553389942e-06,2.61613123139754284013313562274140871e-07,1.99587483458579418344443482613643892e-06
protein/DD_g768,1.33151897771455896272337205132571335e-06,3.50042973198605638822181972809636712e-07,1.03483792363593227850319302026401668e-06
protein/DD_g769,5.13657625870893198680445388406129636e-07,4.89040219975987946756870021705600837e-07,2.66210582156684822207311631783652432e-06
protein/DD_g77,1.27646483003404574250735165363190223e-06,4.10784096590261173693107882285032977e-07,5.69039158095474963463786332739473074e-06
protein/DD_g770,1.25104169699429127167874359696539008e-06,2.59697327509468643143936899923231103e-07,1.96859420384348827124621613782806798e-06
protein/DD_g771,1.22204720068887026458951533114820598e-06,5.36435744048627049521453190666892068e-07,4.74795468884725625232815304130884574e-06
protein/DD_g772,1.33870256696572456789332471126440310e-06,4.59475487620029580755766399109089517e-07,1.27203818304279854786884932000098134e-06
protein/DD_g773,9.51206649356064179900527972640594098e-07,5.96550349391914656947269797159256092e-07,1.96232316142824839319306720148944990e-06
protein/DD_g774,1.01296568019007860026699222967277817e-06,3.47397586186346558968682128018873248e-07,1.22418091197402182382785467757397536e-05
protein/DD_g775,1.02201204062692119157179366677575965e-06,3.36075066158168357653504219450600222e-07,2.26972126007115674487316307827376817e-06
protein/DD_g776,1.49780494900786562709043032751916288e-06,3.69392799864287051226041854923062122e-07,6.90209152952612572641212140821749102e-05
protein/DD_g777,9.46588517152807008795687216631318774e-07,3.31913864638806473128846247980688739e-07,5.18298044362577989334470778389829794e-06
protein/DD_g778,1.06249037430119247623073839886398242e-06,2.52555426408805230815426638014966800e-07,6.64323001731516481462817273049073076e-06
protein/DD_g779,1.25537127855331293173612526324892504e-06,5.28021795166054559182737647683912832e-07,2.72238630904480136149547124807458340e-05
protein/DD_g78,1.10709198405901192273327685649694734e-06,4.65360544559800971852026021776038201e-07,6.50387218822188201972111538444468700e-06
protein/DD_g780,9.45981388643459434296616040914474772e-07,4.64695686869463399916181213327228381e-07,1.87733636781651524035904862226270382e-05
protein/DD_g781,5.58697881404837845373969129084993599e-07,2.90091187879225788951242303225763254e-07,5.03367018831519723735055576607195888e-07
protein/DD_g782,1.12702206075755178816890526521577802e-06,2.99578487695533777942273637383442789e-07,1.31194045990312380726050684185667430e-06
protein/DD_g783,7.59040104720349989688161093933551994e-07,5.46868849235826457298817985784407849e-07,7.97601221891814974176621324200071578e-05
protein/DD_g784,8.98497064239807993038282878938754554e-07,3.75757756573461149916261758162802668e-07,4.95471572528342717400446220959053456e-06
protein/DD_g785,9.37910782630583426550832474283189930e-07,5.82849794716534795937956463851770253e-07,6.18839872003106484365644238017500841e-06
protein/DD_g786,1.04469306695818214524339471130318881e-06,4.94295658145972242695235024308737201e-07,2.27961087630146789481712699504608392e-06
protein/DD_g787,8.97792367118048952889006603128808954e-07,3.90116508865494782181824479066845879e-07,1.92735533177685905166942349439479139e-06
protein/DD_g788,1.13981475433518463818882585116466312e-06,4.15729386975964076478448105645252003e-07,1.52343197293119777563936864504658696e-05
protein/DD_g789,8.26313544566054084824384455492022466e-07,4.25892751301196518385579634286223521e-07,2.72153319644735712302629593396344829e-06
protein/DD_g79,1.22030079368069469493195317406290828e-06,3.18376112180489538630203470800897791e-07,3.59282902178016690734990615997510543e-05
protein/DD_g790,3.57180036784215705235939803133879650e-07,5.62950695035699537030857181625659993e-07,1.05749822502159267004005976768930434e-06
protein/DD_g791,1.75328995718939231374681747857105449e-06,2.71027621522969437463796736147893321e-07,2.29355242907526129483437626607179911e-06
protein/DD_g792,6.45905456887630674596386758007580667e-07,2.59508668272325899663066403765509096e-07,2.40170789427898378807329339569288132e-05
protein/DD_g793,1.40934212138910763814615685233381783e-06,4.78245674185829299082766806298184860e-07,4.57623911833590921929849106449892027e-06
protein/DD_g794,1.15180034289848032743088118128180997e-06,3.34814729062762034192126745051421133e-07,1.95776150148320711416512620945803270e-06
protein/DD_g795,9.66902313020356434727211014343334385e-07,2.76318512382550677662324575396501289e-07,1.56490028227861418201300250643963576e-06
protein/DD_g796,9.45700157510421944155326609952439238e-07,2.64916938493085211429615221817072057e-07,6.70650230569079566498771080408061981e-07
protein/DD_g797,1.58030669053916928618285712133678522e-06,7.39458144425606564940554137508711098e-07,2.20074881019615393975365291895261803e-06
protein/DD_g798,1.25283186478100609695296299608615709e-06,3.30037646232903593010276411108845765e-07,8.72587141867038096103966748606228572e-06
protein/DD_g799,8.91443066782113356783499536333753196e-07,2.83087772196565619729294732893107316e-07,1.05600646240742117347152451103883627e-06
protein/DD_g8,9.60678806423389407163267904195307586e-07,3.86067952024563162074852239815465790e-07,5.06315380539863893913822141622089569e-06
protein/DD_g80,8.62712105119037230747648359970276019e-07,5.53658369386102355881031856169237748e-07,6.71539076785815702013560143592537987e-06
protein/DD_g800,7.75578864654501097040653732265494765e-07,5.05860527138568651105840101074378976e-07,1.80411846663247993239332521286166901e-05
protein/DD_g801,9.67052002160759566509558881989811449e-07,5.05940946908995988737793999243883345e-07,2.08367831825262552129572647260725797e-06
protein/DD_g802,1.89441381789367148669668783782170308e-06,4.67337889712891180047325377324003928e-07,4.53718320701603520900305263416004713e-06
protein/DD_g803,1.41767112898095629311670066806883040e-06,4.53748529376151794518074106053878257e-07,3.01465620734179391619531471260107943e-06
protein/DD_g804,1.22232308782740828530570156382653209e-06,3.70589041440466375992576906302017650e-07,2.97650432876818001478095107423718910e-06
protein/DD_g805,8.31374588462098630767649335248828004e-07,3.68853515006661153545057174409160019e-07,2.61000802201203531944542618381379594e-05
protein/DD_g806,9.14081984141067176684486755680648710e-07,2.52415916050432989579687459181461786e-07,6.94648057177420151522873060145466026e-06
protein/DD_g807,8.62855239012691246658342990241373106e-07,3.83160162637761143727799927822609661e-07,2.81951725205075488254933573820285677e-06
protein/DD_g808,1.05426483700126778574517115879237503e-06,3.79310918539088263288128102133897605e-07,1.92219331622311383918646068979383331e-06
protein/DD_g809,7.20246588306744780666085868215164028e-07,1.87490458388844216788893390977198534e-07,1.20374408617184156414319777101688968e-06
protein/DD_g81,1.02879966487896377854689102615742277e-06,3.96242130057525862718355260101034223e-07,2.29665894632386867391807978094464084e-06
protein/DD_g810,6.09827094036081529001545425386835096e-07,3.31987654399350480652631486588857758e-07,2.22403819389820413369369049770169189e-06
protein/DD_g811,1.15459994055805764728465134104346468e-06,5.30903052299372440964756917779022163e-07,9.30937175421960242293540557166954249e-06
protein/DD_g812,9.40581609546930175421855417908060618e-07,4.78431976379584085937386928434144720e-07,8.57938270116697838897477455834948025e-06
protein/DD_g813,1.13510762169652845245506315160830140e-06,2.89164665288247902870149871622515960e-07,1.34645232258678618015391485201890809e-05
protein/DD_g814,7.81211901412321883374191976372195020e-07,4.29179338710481783410585164999598818e-07,4.73987617684575787767097129738925263e-06
protein/DD_g815,1.89304297752472414911883979675658452e-06,4.57464726991294124308400729715591038e-07,4.30013967339361631671005692840898351e-06
protein/DD_g816,8.73407018541806133882857992769870869e-07,3.21526603994823432906647587701019488e-07,1.16920787290313223806953022143679540e-05
protein/DD_g817,9.98836511397286612321225986665151365e-07,5.98350433252758901987345408399705088e-07,3.76031099389794924465662511525361028e-06
protein/DD_g818,1.29336691522070092607823481713866578e-06,2.44462180842859449933211781427053562e-07,1.78650011944806183716356576645434877e-06
protein/DD_g819,5.56130303058276196176904208955586355e-07,2.90877592404135250918648846341368665e-07,1.59522841766341537879895056182390598e-05
protein/DD_g82,9.05192340892713170007894585811015740e-07,5.14464133433987018018891995618868249e-07,2.52748845617361196381882983031231710e-06
protein/DD_g820,7.97787321739723604973987586833717693e-07,5.82808527545712896283439152622191679e-07,1.56543355102169322923286735940918511e-05
protein/DD_g821,6.41313950750111636023988613519089528e-07,3.41805102077514482237532910173586912e-07,2.95490556157243192200304123910211038e-06
protein/DD_g822,8.82373261379238244738752014421681831e-07,3.87890487369645528209101257981703907e-07,1.97643825268618011390550473302410469e-06
protein/DD_g823,8.66909272338472584297406088034337931e-07,4.26941568963621624933783941483162581e-07,2.45918224421772524705360108810572411e-05
protein/DD_g824,1.17107456844525710852118924515440035e-06,6.13944859701741609455716658367033019e-07,4.61126348076968188160742400515169035e-05
protein/DD_g825,1.24482296773482183702973107603438410e-06,4.95448657442200349641205284364343956e-07,1.58839224450992499870555774350616682e-05
protein/DD_g826,1.57932666006921559926528128469211069e-06,5.54475523318564855128372183960973561e-07,8.78106467014264550083876262362528406e-06
protein/DD_g827,1.22341320401295304809771301151208434e-06,2.36952406640569056001853973160299001e-07,2.79669466576384342098639101175926301e-06
protein/DD_g828,1.28641185190961057457927598751110392e-06,4.83428168504394858256404284947361696e-07,2.14057965831105753823874853280170490e-06
protein/DD_g829,1.23177992974585826622152039998708002e-06,2.47442454286934313204278725148900102e-07,3.46929255248833802059312335011555562e-06
protein/DD_g83,1.14683828097390787441825909917705501e-06,3.31748868132045773988882258845538791e-07,1.43701757146419512785526597035819873e-05
protein/DD_g830,1.05875771436993638235459051372645150e-06,5.68995331686323628201849358483762696e-07,1.84787326330828176984152187080061438e-05
protein/DD_g831,1.07155880202078639525938334443809483e-06,3.45908080872150233395995632754070228e-07,1.45107497405126540941637507474976997e-06
protein/DD_g832,1.34931117948027883671565797391302763e-06,3.26089564434197485420923986334744279e-07,2.28542780209490218396087804527548731e-06
protein/DD_g833,1.22382587574070462658345849520795997e-06,4.41640764799698602202705489905923205e-07,2.20154368843153792072613082637861022e-06
protein/DD_g834,8.22245105911159914059970854153395620e-07,2.83846215855911608913159508757949240e-07,4.98427182172218056965715696513301416e-06
protein/DD_g835,1.18133404741354458827363749274284172e-06,8.96210665525593525762213188377355049e-07,3.02475273593350384903410343670016490e-05
protein/DD_g836,1.26545401021669474560036890415269847e-06,5.23617966851221106226108781029593462e-07,3.56195864922494575802306826155700524e-05
protein/DD_g837,9.43481318704210198906924037390528724e-07,7.13070519739411529839898022920852089e-07,6.14412759513583506241571651688810785e-06
protein/DD_g838,7.25830693947980893102412452627485949e-07,2.27298964438462709510430609422636122e-07,1.54160519243406845563182343889457875e-06
protein/DD_g839,1.71283703629353395461706297001928127e-06,3.22344502084051091719538916757173532e-07,8.61553350425066098649198620226684655e-06
protein/DD_g84,7.77076042592839195669692648352174537e-07,3.44842400610081840737853082295556067e-07,4.12866621250431734422279285488851517e-06
protein/DD_g840,1.05100418217409092219478011623372314e-06,5.00067183166178613631561383457292839e-07,7.81338656437090158968610718031820530e-05
protein/DD_g841,7.10115987904742249577065707046443851e-07,3.35461405180957281806339088412581481e-07,2.66366782578746691368189067610159790e-06
protein/DD_g842,9.89779121991645719743520977544913708e-07,3.03748365965629033775224948597133371e-07,5.07270678848058250526532624914728304e-06
protein/DD_g843,1.45535132146107430323780722285506134e-06,2.89161588805217911630091569883484393e-07,1.30278920325966401599299119843557896e-06
protein/DD_g844,8.16381951515575044163283747178801404e-07,2.37937460794133281854648163995988532e-07,4.48442370463399607320532278098000395e-05
protein/DD_g845,9.84040470873458643116473791539963444e-07,4.00891448866005168923934153792983431e-07,1.00303111007299382397238637633326034e-05
protein/DD_g846,1.79906042641841598907467741810230884e-06,4.82061807754485007780029108811470778e-07,2.54340182726444590022131403004708988e-05
protein/DD_g847,1.46982060280749678695776519882052796e-06,6.05083703990576001765843617872158974e-07,2.40659750873057861558844560287367735e-06
protein/DD_g848,8.26361367533293834644169062155961293e-07,3.89234456781524496871854220967185047e-07,3.14759109223848581993841180971667367e-06
protein/DD_g849,9.57171556284842598622746891674385731e-07,4.12237536711596038366434738235365845e-07,4.57416690623211630042425523959859949e-05
protein/DD_g85,1.04125076071257272362249650545027526e-06,3.42810687151116478913921814708248350e-07,2.76645534135547579703800926460355207e-06
protein/DD_g850,1.09598237522404351322744346033902492e-06,4.98977560863598893238872543496469374e-07,2.10260513542128879792957158601304196e-05
protein/DD_g851,9.76556068218415027104736094274477313e-07,3.59836785988741916751662109329773657e-07,1.45379547821680830733313380165420978e-06
protein/DD_g852,1.07759086299846948125276997264316465e-06,3.30269884545869141856753037410619317e-07,2.35799792131244514490509776698149279e-05
protein/DD_g853,4.52875107899868171887909277321719604e-07,2.73722595189501834553687896445041349e-07,2.52018444172887472516744363636347537e-06
protein/DD_g854,1.02130693641178454614320782384962415e-06,2.98032261593145676453023752860305223e-07,2.92165391491690523238303401173878827e-06
protein/DD_g855,1.57591401917009983689488661732325687e-06,4.95810615837940371564046348564706455e-07,1.91832081427756682031583217969150119e-05
protein/DD_g856,8.22825182566209074568674119401851802e-07,2.70688699249830844427653709392153106e-07,3.06649825770708073131443292039079636e-06
protein/DD_g857,1.26503195874813490706670820843561000e-06,2.91515939490055106377456769510905584e-07,1.31803927172385331689240814489305205e-06
protein/DD_g858,6.28022994385169889483915844858570733e-07,3.56614221838442511006138488228663407e-07,1.04063158975137635563389443325710469e-06
protein/DD_g859,1.32639494191082714276906387489081156e-06,3.24711297276799025959631313734709037e-07,2.35503033506238496240022569619943417e-06
protein/DD_g86,8.44340121739542876164350350999882764e-07,2.89136575477613139251253087152651769e-07,8.74014861670132775817029517537217296e-06
protein/DD_g860,7.67795997565916605534076650653299738e-07,2.42400337001176821591169908927231694e-07,1.80812532153164300546747982564935250e-06
protein/DD_g861,1.35668410490015839322525364730753872e-06,4.15411202406186199634150544004957229e-07,7.22076115895498183903110022797744029e-06
protein/DD_g862,7.01189123160442305864807266956216969e-07,3.02131313370961202949404047068878194e-07,1.96578297660489284843723871839964609e-05
protein/DD_g863,9.36803749639305056565396442358607839e-07,2.43111599928916905027184792334695729e-07,1.73999060767213351505840935689824049e-06
protein/DD_g864,1.06426675352118204101913633851669926e-06,5.65570418215080537358299787241103577e-07,2.20289945191719105449027295177908373e-06
protein/DD_g865,6.99437037981834041091435687979427096e-07,5.41898468590461147893052533133885035e-07,2.66382250007424913458432279426769967e-06
protein/DD_g866,1.00028163885478447880642482246272272e-06,6.93638641434166725873079135677320032e-07,2.81332694967590551549522510421458651e-05
protein/DD_g867,1.39928526795688679949681949912060512e-06,2.50447237826175114662798800724246372e-07,1.40585208393085672389178631368843102e-05
protein/DD_g868,7.96490169833284480570609955154721101e-07,3.61631042441154368493488107819130597e-07,4.53822303079601603934076823779682458e-06
protein/DD_g869,1.48632388957154431991812283287237331e-06,2.91116814739877607219363341395239397e-07,2.19248966241295416358701396515184619e-06
protein/DD_g87,1.04997497718457185214827890676295178e-06,6.20440865408846423215016069229031352e-07,1.59656805491201842127020502813393505e-05
protein/DD_g870,8.38020144552132511372337722511002927e-07,5.16042123343192660887194650880001671e-07,1.14069678455674822337589099109305606e-05
protein/DD_g871,1.49758788865167825548510154921295090e-06,6.28789883895548195667603477370055078e-07,3.84693798957435391754120345358018779e-06
protein/DD_g872,6.11379493132152668384054160485368097e-07,2.40064482334959686971980605196981712e-07,1.31138685124767172195827708573135921e-05
protein/DD_g873,9.20568243687445115882787593080511030e-07,3.47158813199804720018160241119912726e-07,6.94663528009314644239970176724332279e-06
protein/DD_g874,7.81497807014412282672679949346367485e-07,4.83664650076157528199030786692832328e-07,4.74173846624991835634014271841553680e-07
protein/DD_g875,1.13888271661555150045420199640321267e-06,3.41125548249282496134429136880794171e-07,7.94640933493032169068160537971871087e-07
protein/DD_g876,1.40304229698178532615364221066427092e-06,4.68307077476584286920079159753504946e-07,1.11230982245466814508075131832630737e-06
protein/DD_g877,8.17808656337566786143931668045172790e-07,4.20635245650216225952520830227452522e-07,3.30244269636276185048409752856398210e-06
protein/DD_g878,4.87364076218227860053756607727139032e-07,4.92246510678337140718739558477469096e-07,6.18415594775883516048844802490139269e-05
protein/DD_g879,5.02183527478982086140354716058427869e-07,2.20988781200522637762157491071047272e-07,1.41270911620036208495048211719971151e-06
protein/DD_g88,7.30589140635035643143320769196715314e-07,2.70283685595551657148659782462669747e-07,7.57816146773764705460168748527721899e-06
protein/DD_g880,1.09628986441015760621320976361632667e-06,4.35835752108474924597892882172494288e-07,2.06894719415718110790620570646791097e-05
protein/DD_g881,6.47601243521805811151769415910489912e-07,2.56775162699233974595974027258931421e-07,2.04274264648775418901475631850235920e-05
protein/DD_g882,1.34855456398809350354811239602584920e-06,5.83501951883521012596823135510644132e-07,1.75003405890243298985080029927338013e-06
protein/DD_g883,1.40944769465073387270401132314612767e-06,3.59664776072210664150479282014003703e-07,9.07900864331988561921540563470456935e-06
protein/DD_g884,1.04999880774519171701090408600352280e-06,4.27925836132834574374271871141646040e-07,1.68493742815467112749390540807965809e-06
protein/DD_g885,1.05739785735215119784007784836414395e-06,7.32001882344233774124339696939482411e-07,6.12312410520906053516442806963316456e-06
protein/DD_g886,8.83371239533658150134145277713899981e-07,3.21326909303567397357650511764311830e-07,1.75784620350539244471386282309291672e-05
protein/DD_g887,1.72704189548452004217956500643766101e-06,7.29800587588283054911096684804587654e-07,6.20055029527472173723197512029360876e-06
protein/DD_g888,1.03247799235553185613308250341842959e-06,4.15982968263805040545009785803034550e-07,3.48606017024707337980568088799338105e-06
protein/DD_g889,1.24413864178164369981010429349255723e-06,5.82956638636393926177267532412668833e-07,1.12323304258389938129655861237843956e-05
protein/DD_g89,1.17265902938216987675701737953389878e-06,5.81027292560923504261493560159142888e-07,2.14161344697414142316604738872050718e-05
protein/DD_g890,8.64154390885309797259351485552212303e-07,4.85900303044467797629489359951484990e-07,1.14000473649582638415696457926953178e-05
protein/DD_g891,1.10433571334991271234859383208491911e-06,2.04615755181519022262962520752375579e-07,1.25540202160353329194731383455014008e-06
protein/DD_g892,9.53923572519668721879873528731648434e-07,4.13950532706718012616286180585517930e-07,4.76889668013851711359940574123863229e-06
protein/DD_g893,1.24409652266648983409582587487060096e-06,4.01751634165607194052873850482511282e-07,3.75026453905263422869695040286781611e-05
protein/DD_g894,1.02557320280004610662476358991624886e-06,2.13375523446345846902043017018298807e-07,1.25178160226878839979531169311538141e-05
protein/DD_g895,8.97367354442860946963415429199279194e-07,3.10239382477458327544003087419131679e-07,1.73312696749311914133257435083888473e-06
protein/DD_g896,1.05359251029848988700221465752489926e-06,4.34607968196792819213562691528559637e-07,1.26242480650196262792639347553885550e-06
protein/DD_g897,9.96452106425162314612957921205689177e-07,2.36613230302610927101768916415477396e-07,4.78032285588791064809917676445615285e-05
protein/DD_g898,1.15562079234783201989177824645779260e-06,4.51409279728052405445373442486664843e-07,1.29640924225264566629551173958766749e-06
protein/DD_g899,7.39231584090735114117791299846756865e-07,3.63827647547374423567562021535619872e-07,1.94859449884013171503860027742336073e-06
protein/DD_g9,1.34476297498915429615239139033289912e-06,2.40645103687572398603151121343128630e-07,4.11842551304638712844932460087948681e-06
protein/DD_g90,1.59850527566348281778780895315279046e-06,5.35637369519086534563415938214221561e-07,9.87358742992246789746355807117426104e-06
protein/DD_g900,5.68438400129929217158170514153173934e-07,3.39285388800029017654834843360528253e-07,8.24794202189596002126046760113574795e-06
protein/DD_g901,5.88973796796254848881697612725620531e-07,3.63159718624265683040813543044244023e-07,2.91152541423527038796903361892320316e-05
protein/DD_g902,1.46345059599365667342669240748874956e-06,4.02980770082832965324487880794747310e-07,1.05744583094791220517378815293905647e-05
protein/DD_g903,5.33435585954136294148554115370648424e-07,1.23659649572326618161861747547775254e-07,1.13203685212560354819379347346497299e-06
protein/DD_g904,9.41885438132822129963988066785963536e-07,2.54468404643932947240929570526933695e-07,3.24274582097188236443992838529392729e-05
protein/DD_g905,1.06582236393670154538008300527376183e-06,2.41630102293054405552926925023166542e-07,8.34794835484072386497640411033935613e-06
protein/DD_g906,1.32175161868844471161847458409976813e-06,4.78901472156285418278119237943789951e-07,1.07636889741172721802819595647071272e-05
protein/DD_g907,9.25172170482419454323787117394583916e-07,3.39271701789605264853821231699287071e-07,9.87773729567132874728261377729333215e-07
protein/DD_g908,1.11863930384582595217351934604343523e-06,3.23273596049167322120192317420944318e-07,2.79276664962251842260533102150413911e-06
protein/DD_g909,8.63900591229002481339206676109652820e-07,4.77099575585637703643832648264497334e-07,6.25760210926637516540669733972643196e-06
protein/DD_g91,1.80726560233177288883733859754664425e-06,3.85310900346566441191076156032548611e-07,2.63000710172766225307096019241377222e-06
protein/DD_g910,9.46710390513634628924243149556201015e-07,7.89897439211666905607554848796041831e-07,5.98504686431747243993090847176295930e-06
protein/DD_g911,1.19251181959106719389203070939394570e-06,5.40281165414667264382219908117812749e-07,2.92166235821192738922472552054638870e-06
protein/DD_g912,1.25987983422431262891605940903648439e-06,6.22120431113752627292984550371087528e-07,4.57431139502903097183504127967004413e-06
protein/DD_g913,1.69459017283455145417393004112653066e-06,4.26253228252513449189088406870670846e-07,1.36994963152464083442759197406912298e-06
protein/DD_g914,1.04616302435594520926040148739819821e-06,3.73392160708105013145598183717320576e-07,8.73882098989317924522056240556328968e-07
protein/DD_g915,9.82775401485060156014221585827987735e-07,6.37814734654045746865201980265159208e-07,3.90987073276002479339428904508759642e-06
protein/DD_g916,9.98263478134677960731076148029459992e-07,4.02204587398628837451791153929400671e-07,1.57694050764088351618177838175053298e-06
protein/DD_g917,1.06954379573023901928762453339489490e-06,5.24560895713491428066554804327087341e-07,1.44371607933386075028684985504996585e-05
protein/DD_g918,9.17850236527426215254363204169094930e-07,5.11805512768218482994241808613374638e-07,9.54252360266733442282843277532800515e-05
protein/DD_g919,7.31298584729288607032139122961343027e-07,4.54282465958635422844499203996369044e-07,7.10022785928476344974185461851187813e-07
protein/DD_g92,7.69792879329249661079744523185557214e-07,5.89749239821901013736644442458534161e-07,4.43825799235538085813697427322061274e-05
protein/DD_g920,7.47960554075556506156125009921826633e-07,3.07626099114237325059568230367820072e-07,8.96066194686280033214354693226968812e-05
protein/DD_g921,1.18735964351856373236247511723071176e-06,4.43896990288141327994197686687521532e-07,1.40469483581634672176690473707614570e-06
protein/DD_g922,9.65491341158608227822118762875213543e-07,4.28410005441449001791889725654510545e-07,7.43858402189601865731682121714453036e-06
protein/DD_g923,1.58694918243095281494026604029248699e-06,5.14801620544134182917406105247505262e-07,6.69335778424761204353522036477530290e-05
protein/DD_g924,1.03907699604289210314950700996620687e-06,4.86161779400093602558081077485371053e-07,2.19306957956161852756605529937456369e-05
protein/DD_g925,7.49496019606012142151284730374252279e-07,3.23934198587185594850368635891662246e-07,5.30376350804693057686171720280348664e-06
protein/DD_g926,7.60107290062636373063289524419385043e-07,3.66349664927433622122141638291508711e-07,7.39963539989578789541218154638661610e-05
protein/DD_g927,1.11773111365877417768339932400338682e-06,2.95275938766861960309988677562620441e-07,1.96202331049494456810249941944406259e-06
protein/DD_g928,1.08488786765425047170892679299345013e-06,3.77575416489827027157101115734045438e-07,5.00107181108894529236027189963563585e-06
protein/DD_g929,8.71025916648057271617250961477858810e-07,2.39967774050520094329493246015495580e-07,1.20401757500539810311303397017657307e-06
protein/DD_g93,1.25852434015613613044802700972761138e-06,3.76854762349699634901707922122214224e-07,1.49794685072163653147263678611314006e-04
protein/DD_g930,7.58105737277591604791775441619911320e-07,4.19300111446484926898493905201710727e-07,9.29665576648925074487130102964874804e-06
protein/DD_g931,8.31144589678613161037143780212224095e-07,5.20844110448522404734395121712112950e-07,1.83800061467565620635586778713578923e-05
protein/DD_g932,1.74119839974872381382816590562998574e-06,3.64406529974893399023940813595140229e-07,1.20561956168599127537934770073966857e-05
protein/DD_g933,1.79687296048483217577434488502678695e-06,3.46095915825286010587738336985974799e-07,7.17998018622294137746074128014401826e-06
protein/DD_g934,1.33491977069625978964292176785418504e-06,3.47251100018096711234732567980933263e-07,1.19944694389011885495941734410472163e-05
protein/DD_g935,8.67273708270922052689916534975410876e-07,6.47394240457271065809752675885881158e-07,1.54935885891676007703248031292769114e-05
protein/DD_g936,9.84535783353946859279739877023655366e-07,2.92585792751444603358509295374560685e-07,3.76678392292145704603795674283481970e-06
protein/DD_g937,1.08492187266931162345680275827561923e-06,4.12060664125398504744302117035067324e-07,1.68495083485993713237086450681641594e-06
protein/DD_g938,8.29119663110834996855823929083778746e-07,5.20420616598501239243507335475653892e-07,1.46370306102905987875335882036393500e-06
protein/DD_g939,1.14513681208217867821609773713761492e-06,5.84494893834345321525247536855345775e-07,1.05662118920854786536189006268497051e-06
protein/DD_g94,1.96401346823130229251237202183122475e-06,3.56227465091836954434608343293654141e-07,1.21474394966918593647474351708358297e-05
protein/DD_g940,7.88291538899516000498792293076932780e-07,4.70184326470516353041025151945584051e-07,3.41016082002816200918961211947519131e-06
protein/DD_g941,7.16341857663434629992841423846409100e-07,5.23305200334779386677001421696432794e-07,2.20278550198105377523593048919628726e-06
protein/DD_g942,9.23190863169927221835062945609754864e-07,2.73613928858621451461865804691741233e-07,2.55075479711432445367169745683807363e-05
protein/DD_g943,8.85388264091123442198213431248224193e-07,2.66057833767943366351608815436385619e-07,6.56975227167478912930102244766873341e-07
protein/DD_g944,9.66013442702211170836735297067030850e-07,5.35523912353594617368631735301884484e-07,1.44706814705276906338547773391989981e-05
protein/DD_g945,1.13003947938989894902237318595725240e-06,3.99448328067674942855961335412926988e-07,9.19047247250060237722198948224504969e-06
protein/DD_g946,6.23160465780472131426376533802438892e-07,3.23738169520868490853701834173997931e-07,1.82298937262592507002260918964547216e-05
protein/DD_g947,1.12737412275864867028479345560451651e-06,2.03982854272750656993378514901698980e-07,5.47342099179733943043629633619987601e-07
protein/DD_g948,8.51436637231149468064165475635290882e-07,3.39915984120336402755704267671572607e-07,6.88692248814370194806067261800437838e-06
protein/DD_g949,9.65551049056930230838065815678929275e-07,2.98857967499242631004439205995577991e-07,4.29631783882535587593156012526384481e-06
protein/DD_g95,9.52294836121206950042531521123833517e-07,5.69615081438801816569603416689480853e-07,1.79086762647786054938826679841876304e-05
protein/DD_g950,9.72348177229478880702923955272949721e-07,4.67938623483451378315260850359123356e-07,1.51783558630355679327266408047644433e-05
protein/DD_g951,7.87642259227183114606427247135123425e-07,5.59083810666183959244109102667168305e-07,7.91826583185395061348714966369294286e-06
protein/DD_g952,1.35401018566304355068767920996497904e-06,4.58495238953017444426807597432850043e-07,5.01980365272926101933017318343053316e-06
protein/DD_g953,1.10025673474957528654881050850615152e-06,3.84510095083431335753399659460770380e-07,8.46197970941732611316138394902287256e-06
protein/DD_g954,1.19230173423791913434584676750668196e-06,4.32872546207273310775179257066569673e-07,1.83444938116589522694990305729564813e-06
protein/DD_g955,1.08294876265487915560177990607580340e-06,4.11415430547643310430645497278857090e-07,9.76680345547978942978778675848547222e-07
protein/DD_g956,1.01347851944688360852709513091214047e-06,6.37263842232098481591578688808791770e-07,3.27609058118798842557464131820490408e-05
protein/DD_g957,1.10714659310543930866600909459820738e-06,3.61739021576986000405151430233192229e-07,1.31637065570249872074774461099852383e-05
protein/DD_g958,9.20398433584928811649092078678473515e-07,4.31187733371058273309085876221440546e-07,1.03073111068470683066497226066971697e-06
protein/DD_g959,9.06577162625174825455247653699702540e-07,4.13814854438492150463656752156469459e-07,9.23034509073436870054612595703538153e-06
protein/DD_g96,7.65309907553816824180115199113771535e-07,3.17913401322554431008806787319805478e-07,3.33930772069577821135616312534046701e-04
protein/DD_g960,7.13320101811293241824275943144680437e-07,4.29970904878264881662456140082558233e-07,2.60216255841099643845962179271676724e-05
protein/DD_g961,1.01945589228015529666682012871265810e-06,4.69419744573424070915837261606403109e-07,1.48986872408632942892664179566740046e-05
protein/DD_g962,1.00738054362499974287389757083518600e-06,3.59670140870543345014205785430753177e-07,7.42189656978211231375422447922271080e-06
protein/DD_g963,8.33338338737862567944987685582856209e-07,3.67276823293255285501416568217801980e-07,2.22810685759219545061998390344576945e-05
protein/DD_g964,9.50735496382528629007099138771826467e-07,3.17237991913965142254056290965106086e-07,1.75643120426762146298580832701437318e-06
protein/DD_g965,1.22908505154939322027397384745734251e-06,6.69284877064390369196276241426415912e-07,4.55175880804895113534729221010750690e-06
protein/DD_g966,1.15089181367954358229066065595057268e-06,3.75686665210129768811394951519433602e-07,2.09420794563118616548282415721101719e-05
protein/DD_g967,9.17198310608912050064994317681269592e-07,3.64133123250413354557109509753535470e-07,1.14057492463499840159774604742199016e-06
protein/DD_g968,5.95990629122540026377562682113392575e-07,5.48720726690786696413315410007508440e-07,1.34888368825041548577918560513801793e-06
protein/DD_g969,6.59531934980017935975836098791810347e-07,4.46847298031057459000398129870791622e-07,1.20809831518601438461289157867462664e-06
protein/DD_g97,9.08904673609490538147356519792236932e-07,4.12091556253969203026479934623103418e-07,2.06986826408056120695755875843745881e-05
protein/DD_g970,8.35782964874474938136256908152823007e-07,4.41152918247260449887864448686351923e-07,1.51734459768646903923791142734212165e-05
protein/DD_g971,9.86090721221344252655792947740398358e-07,3.33912285129345566595250388720692291e-07,9.92416700071837289520688091681150083e-07
protein/DD_g972,9.20357827891471245864623971377871244e-07,3.72881430936169216632652798128290677e-07,1.66806902129879247963522079327423755e-06
protein/DD_g973,8.77133198759360994711392823229451798e-07,4.69548455131889530831373116299163336e-07,4.43029801683978060613906676583394426e-05
protein/DD_g974,8.73142960739426736978778894139026759e-07,4.03232137224285312821743488742364030e-07,1.30389947306590373763064850043861547e-06
protein/DD_g975,8.07522199287343070880070563119162828e-07,4.56164903245052388865269847941363796e-07,5.61834963346243386675064752807507735e-06
protein/DD_g976,2.13508271560793008941242496276014253e-06,5.22511310015259422672330346458320982e-07,8.56878514349030014891408042347056027e-06
protein/DD_g977,1.25490289389416371339766991569112175e-06,4.91811580518579924369113617889252120e-07,4.37661088694867140345976990468136505e-07
protein/DD_g978,1.20823676325577441594529075765854996e-06,2.34548577972312200846883359695703055e-07,8.55588344825093753536294969787161575e-07
protein/DD_g979,9.34549921701319197493003715168749415e-07,2.46607066302571831914162984883272860e-07,1.22160624662458018584723634759855570e-06
protein/DD_g98,5.33102181631695377572662136347419602e-07,4.76101930991445082104828100233793409e-07,9.74369885539624135181804510439062450e-06
protein/DD_g980,9.73973229585780427237582095800941500e-07,4.77493285253480293922445830462068459e-07,1.07040765784684257130086798624069079e-06
protein/DD_g981,5.62541725390684207423669292867201017e-07,3.72838666949070132931762820580527046e-07,7.78938024039937686884123262554353487e-06
protein/DD_g982,1.43493283865350535099863668624210181e-06,5.15208218147351997062379018031273758e-07,3.36123648161745978808799861889412931e-06
protein/DD_g983,1.29368643630919731745091359940947406e-06,3.86994703033232326882421444098940374e-07,7.40961911684383182476574732129409236e-06
protein/DD_g984,1.01998053525667143684474432535573383e-06,4.00659790809322539810521719861486533e-07,9.00785447024761679431202234931538326e-07
protein/DD_g985,1.45158992444908718040650981805790473e-06,4.24730679409225316940999840898776501e-07,4.85833287625601086786321530928552682e-05
protein/DD_g986,8.87941966295029847786904772980183318e-07,6.40511838901185526563166728813250689e-07,1.97238143374311286714632853177984159e-06
protein/DD_g987,1.00602483893551580742557288034106635e-06,5.49511785237815745261944317587800486e-07,3.13276037942901968143281436558662894e-06
protein/DD_g988,8.36249225584335405793620178256991313e-07,4.37152824216315183002576333962769280e-07,4.45976799485720527742436687415578980e-06
protein/DD_g989,1.08863144226600126217850684653837682e-06,4.18381105110258694265049817612700762e-07,1.67122387720130066937834886085322115e-06
protein/DD_g99,1.49068301044276077950733680050493240e-06,4.92718076302519383926295635905279471e-07,1.41598674252546813494123582493602177e-05
protein/DD_g990,6.49803379046245586691303781377371080e-07,4.67084259218268671092741150794321515e-07,5.72086982184261158681941506083387140e-06
protein/DD_g991,8.32921107087448486010768436292086746e-07,3.12683407696409793763132946123753429e-07,2.40658111718872207273573290573631260e-06
protein/DD_g992,7.34396187788205685789813005024797135e-07,4.67440684467079209165663635027344740e-07,6.21537176548441554145154211194101475e-06
protein/DD_g993,8.98447846397103504274057538156906188e-07,7.64021118765324368829506637836306360e-07,2.03624882098387109167303027545031401e-05
protein/DD_g994,1.33427004926096572956019524794419694e-06,5.09525153258107639748178755114221307e-07,7.77872656840217741690526736393934966e-07
protein/DD_g995,8.42197378741767110198434069500960110e-07,3.64093457925564670569346663464732983e-07,1.37401785693555537761638384049709935e-05
protein/DD_g996,1.21299238606561499141198227364697557e-06,3.68257249018921362940044558520424240e-07,1.89856596432107939134899303592037514e-05
protein/DD_g997,1.39367787589967245550022627187014514e-06,3.61540540720687141570390531768735443e-07,7.38223458474863359583489932672985148e-05
protein/DD_g998,8.05848326153856610045486150220079542e-07,2.36577216132444062575366391047514774e-07,1.01766902001637292523399759646651868e-05
protein/DD_g999,8.97182242453603263994431260801605926e-07,5.78396834453423941279570377143997897e-07,3.67924745394629381488888412113768064e-06


==> data/eigen_graph_biological_32/eigenvalues_relative_error.sorted.csv <==
percent,Float32,LinearTakum32,Posit32
0.0,2.161236702226017e-7,1.6482423505190207e-8,3.145789901033273e-7
0.0008210180623973727,2.165307148507555e-7,4.384772030556318e-8,3.6158819804646815e-7
0.0016420361247947454,3.571800367842157e-7,1.2365964957232662e-7,4.0904132962972746e-7
0.0024630541871921183,3.602057294718991e-7,1.2837947741197075e-7,4.347586410549379e-7
0.003284072249589491,3.6656600744836006e-7,1.362337087886903e-7,4.376610886948671e-7
0.004105090311986864,3.710256928767919e-7,1.5341643531210948e-7,4.7417384662499183e-7
0.0049261083743842365,3.909441665938439e-7,1.64724875961595e-7,5.033670188315198e-7
0.005747126436781609,4.416009224299614e-7,1.695841936458894e-7,5.303417027214655e-7
0.006568144499178982,4.428477099151766e-7,1.7027790990999375e-7,5.456378175106677e-7
0.007389162561576354,4.466003135403675e-7,1.709157271975053e-7,5.463099897585978e-7
0.008210180623973728,4.5287510789986816e-7,1.7659946117170275e-7,5.473420991797339e-7
0.0090311986863711,4.664001341138913e-7,1.8100793914856827e-7,5.503994600464242e-7
0.009852216748768473,4.729937874697261e-7,1.8511277912322663e-7,5.638745900463858e-7
0.010673234811165846,4.7411895092551374e-7,1.8683031857678047e-7,5.832043585890177e-7
0.011494252873563218,4.873640762182279e-7,1.8749045838884423e-7,5.979180582367189e-7
0.012315270935960592,4.912459055869534e-7,1.8785588037660186e-7,6.569752271674789e-7
0.013136288998357963,4.92996822074072e-7,1.9160898147615006e-7,6.599727041157314e-7
0.013957307060755337,5.00601605856503e-7,1.945270666801492e-7,6.706502305690796e-7
0.014778325123152709,5.021835274789821e-7,1.95716044100961e-7,6.9132671055221e-7
0.015599343185550082,5.058253457242892e-7,1.9917435494412573e-7,7.003903343905981e-7
0.016420361247947456,5.072925567780963e-7,1.994661070127944e-7,7.100227859284764e-7
0.017241379310344827,5.115726380386035e-7,2.011602950431363e-7,7.192662826497165e-7
0.0180623973727422,5.136576258708932e-7,2.0146039460982815e-7,7.210985348415515e-7
0.018883415435139574,5.167301038599087e-7,2.0163795547813693e-7,7.21796622433126e-7
0.019704433497536946,5.200115212563663e-7,2.0331953433954586e-7,7.281741236890977e-7
0.020525451559934318,5.240970421345824e-7,2.0398285427275065e-7,7.384555409649679e-7
0.021346469622331693,5.275809713588326e-7,2.0461575518151902e-7,7.401013276231287e-7
0.022167487684729065,5.294624772942335e-7,2.07269670023824e-7,7.514716301286356e-7
0.022988505747126436,5.331021816316954e-7,2.0739187520726592e-7,7.554780414303541e-7
0.023809523809523808,5.334355859541363e-7,2.083024076104655e-7,7.576730501841083e-7
0.024630541871921183,5.34519608712933e-7,2.0973078974641675e-7,7.614653326476898e-7
0.025451559934318555,5.346461560269674e-7,2.097639870878379e-7,7.628577827675984e-7
0.026272577996715927,5.427345279428465e-7,2.1078406824813343e-7,7.730647392093909e-7
0.027093596059113302,5.433843797320997e-7,2.115231446402927e-7,7.738884034260061e-7
0.027914614121510674,5.451822340486034e-7,2.1156937656571972e-7,7.753237710573693e-7
0.028735632183908046,5.452931798501591e-7,2.127554629704709e-7,7.778726568402177e-7
0.029556650246305417,5.476765797554405e-7,2.1337552344634585e-7,7.780819576045713e-7
0.030377668308702793,5.478628657653414e-7,2.1416521782015784e-7,7.946409334930322e-7
0.031198686371100164,5.48014776791758e-7,2.159543359369384e-7,8.003273102133792e-7
0.03201970443349754,5.493836161661003e-7,2.1731536882686742e-7,8.175321941505655e-7
0.03284072249589491,5.528303116019379e-7,2.1852264232501647e-7,8.273954724020693e-7
0.03366174055829228,5.528365046299837e-7,2.193007636835408e-7,8.555883448250937e-7
0.034482758620689655,5.537382014248828e-7,2.2064982284832607e-7,8.588480053054899e-7
0.035303776683087026,5.540286344979804e-7,2.2098878120052263e-7,8.67472582307078e-7
0.0361247947454844,5.561303030582762e-7,2.2197689382912417e-7,8.691493840125395e-7
0.03694581280788178,5.586978814048379e-7,2.2370271679394466e-7,8.738820989893179e-7
0.03776683087027915,5.587163670080289e-7,2.2710396059690685e-7,9.007854470247617e-7
0.03858784893267652,5.596899441531218e-7,2.2718063901175257e-7,9.224646103177491e-7
0.03940886699507389,5.603866655909014e-7,2.2719677644175246e-7,9.231285292913219e-7
0.040229885057471264,5.613137686003454e-7,2.2729896443846272e-7,9.235331973915259e-7
0.041050903119868636,5.62187253841864e-7,2.3027075453509667e-7,9.360637750673815e-7
0.04187192118226601,5.625417253906842e-7,2.3121065339520504e-7,9.483615468598283e-7
0.042692939244663386,5.645891814184802e-7,2.3128368921334402e-7,9.574339448454622e-7
0.04351395730706076,5.674912070577184e-7,2.3131535805266195e-7,9.690918631088156e-7
0.04433497536945813,5.684384001299292e-7,2.3184566319029285e-7,9.729645360367527e-7
0.0451559934318555,5.687998532222536e-7,2.3205098620275064e-7,9.76680345547979e-7
0.04597701149425287,5.708073965488531e-7,2.3205855072219173e-7,9.877737295671328e-7
0.046798029556650245,5.742093074702472e-7,2.3371047415830182e-7,9.924167000718373e-7
0.047619047619047616,5.743389858839305e-7,2.3447842365835185e-7,9.930041398459887e-7
0.048440065681444995,5.754449361754845e-7,2.345485779723122e-7,1.0110026186718467e-6
0.04926108374384237,5.794745015496065e-7,2.3559093944668716e-7,1.0203602352052387e-6
0.05008210180623974,5.83556880219419e-7,2.3636790003773497e-7,1.0307311106847068e-6
0.05090311986863711,5.835835974458098e-7,2.3657721613244406e-7,1.0319030393002964e-6
0.05172413793103448,5.842619805960292e-7,2.3661323030261093e-7,1.0348379236359323e-6
0.052545155993431854,5.881266210096283e-7,2.3695240664056904e-7,1.0381712127090274e-6
0.053366174055829226,5.889737967962548e-7,2.374539690376379e-7,1.0404665012486998e-6
0.054187192118226604,5.905293896795088e-7,2.3766390787076166e-7,1.0406315897513764e-6
0.055008210180623976,5.905958376721525e-7,2.3793746079413327e-7,1.0560064624074212e-6
0.05582922824302135,5.9599062912254e-7,2.3833756795662976e-7,1.0566211892085478e-6
0.05665024630541872,5.995936292371134e-7,2.3850245688891135e-7,1.0574982250215926e-6
0.05747126436781609,6.020628398101256e-7,2.399677740505201e-7,1.0648394664471296e-6
0.05829228243021346,6.068436569906239e-7,2.4000543867398085e-7,1.0661712113123164e-6
0.059113300492610835,6.08744454136343e-7,2.400644823349597e-7,1.0704076578468427e-6
0.05993431855500821,6.098270940360815e-7,2.406451036875724e-7,1.0741637926255615e-6
0.060755336617405585,6.113794931321526e-7,2.4112600042052855e-7,1.077728838460143e-6
0.06157635467980296,6.123653222947182e-7,2.416301022930544e-7,1.0786081607328056e-6
0.06239737274220033,6.159690923573804e-7,2.424003370011768e-7,1.0859511793179619e-6
0.06321839080459771,6.170439782431651e-7,2.431115999289169e-7,1.0888486427847567e-6
0.06403940886699508,6.198995109814462e-7,2.431694120652957e-7,1.091291893122819e-6
0.06486042692939245,6.209710035791282e-7,2.433615240514144e-7,1.097154082238428e-6
0.06568144499178982,6.229764015602056e-7,2.438648218158849e-7,1.0998318426189493e-6
0.0665024630541872,6.231604657804721e-7,2.444234131069373e-7,1.1123098224546682e-6
0.06732348111658457,6.280229943851699e-7,2.4446218084285943e-7,1.1132009340091026e-6
0.06814449917898194,6.32514180486309e-7,2.4477693437364227e-7,1.1146882920422608e-6
0.06896551724137931,6.367254134598898e-7,2.45137670319209e-7,1.1201963660348417e-6
0.06978653530377668,6.368335739974714e-7,2.465492054795957e-7,1.1320368521256035e-6
0.07060755336617405,6.381547412161533e-7,2.466070663025718e-7,1.1405749246349984e-6
0.07142857142857142,6.382749492205446e-7,2.468307587365156e-7,1.147600896178508e-6
0.0722495894909688,6.388417850938952e-7,2.4725427076073715e-7,1.1486725095629487e-6
0.07307060755336617,6.397517281734485e-7,2.474424542869343e-7,1.1632907795988492e-6
0.07389162561576355,6.413139507501116e-7,2.499927784486485e-7,1.1634752469662644e-6
0.07471264367816093,6.428263245618196e-7,2.5008547626810487e-7,1.2024531563849433e-6
0.0755336617405583,6.459054568876306e-7,2.5044723782617514e-7,1.2037440861718417e-6
0.07635467980295567,6.46545532006974e-7,2.5241591605043297e-7,1.204017575005398e-6
0.07717569786535304,6.476012435218058e-7,2.525554264088052e-7,1.2080059721417122e-6
0.07799671592775041,6.478282781960671e-7,2.540917515965646e-7,1.2080983151860144e-6
0.07881773399014778,6.487432660564549e-7,2.5446840464393293e-7,1.2216062466245802e-6
0.07963875205254516,6.48788237113211e-7,2.5481042381190627e-7,1.2238372738485746e-6
0.08045977011494253,6.498033790462455e-7,2.552745507886536e-7,1.242344998669238e-6
0.0812807881773399,6.498131030319463e-7,2.559607218626803e-7,1.2471475678767875e-6
0.08210180623973727,6.562521231158494e-7,2.56775162699234e-7,1.2484055244452157e-6
0.08292282430213464,6.58099646046989e-7,2.586064254472349e-7,1.2554020216035333e-6
0.08374384236453201,6.59531934980018e-7,2.591707693012001e-7,1.2624248065019627e-6
0.08456486042692939,6.598519636433829e-7,2.593193592948555e-7,1.2669964185963872e-6
0.08538587848932677,6.61409270227114e-7,2.5935134999557545e-7,1.2720381830427986e-6
0.08620689655172414,6.63575040046406e-7,2.595086682723259e-7,1.2731411332785887e-6
0.08702791461412152,6.671333413450559e-7,2.5969732750946863e-7,1.2878752260226273e-6
0.08784893267651889,6.723210541364718e-7,2.596991167703603e-7,1.2964092422526456e-6
0.08866995073891626,6.728957650181408e-7,2.5987615614686186e-7,1.302789203259664e-6
0.08949096880131363,6.759811424107718e-7,2.6098900987377215e-7,1.3038994730659038e-6
0.090311986863711,6.762042065333976e-7,2.6129336735501694e-7,1.311940459903124e-6
0.09113300492610837,6.766938498434098e-7,2.6161312313975427e-7,1.3180392717238534e-6
0.09195402298850575,6.772733020788174e-7,2.6427831683850244e-7,1.3237208460560174e-6
0.09277504105090312,6.776276314534267e-7,2.649169384930852e-7,1.3331321650971321e-6
0.09359605911330049,6.789336678779656e-7,2.6492897778984067e-7,1.3488836882504156e-6
0.09441707717569786,6.803964654968152e-7,2.651988234984863e-7,1.3567070523604348e-6
0.09523809523809523,6.812366745254261e-7,2.6534310108233726e-7,1.3582855920755562e-6
0.0960591133004926,6.812381031263586e-7,2.655373338622425e-7,1.3687305958409693e-6
0.09688013136288999,6.840220765369164e-7,2.658028665874258e-7,1.369949631524641e-6
0.09770114942528736,6.843547150962432e-7,2.660578337679434e-7,1.3735920555905547e-6
0.09852216748768473,6.849869352130314e-7,2.661747284859957e-7,1.3755742267577816e-6
0.0993431855500821,6.856450872647166e-7,2.6673246227083454e-7,1.3759122092506728e-6
0.10016420361247948,6.865800622536136e-7,2.6748324388877147e-7,1.4046948358163467e-6
0.10098522167487685,6.886653590610593e-7,2.6821162543568284e-7,1.4105684903250662e-6
0.10180623973727422,6.917119200998259e-7,2.6850874743259203e-7,1.4127091162003621e-6
0.10262725779967159,6.927373345137517e-7,2.688224367727129e-7,1.4146246746454985e-6
0.10344827586206896,6.933508238349967e-7,2.69342784970493e-7,1.4155494418447135e-6
0.10426929392446634,6.964139061120278e-7,2.700654786766904e-7,1.4308510799955689e-6
0.10509031198686371,6.969619939816931e-7,2.7028368559555165e-7,1.437203989110767e-6
0.10591133004926108,6.984355281011936e-7,2.706886992498308e-7,1.4510749740512654e-6
0.10673234811165845,6.99437037981834e-7,2.7102762152296943e-7,1.4537954782168083e-6
0.10755336617405582,7.011891231604423e-7,2.725197847317846e-7,1.4630257685478208e-6
0.10837438423645321,7.028697121562549e-7,2.7255344155608214e-7,1.4637030610290598e-6
0.10919540229885058,7.048593588939968e-7,2.735045620384223e-7,1.4796775025462705e-6
0.11001642036124795,7.049105082925525e-7,2.7361392885862145e-7,1.4886716533835492e-6
0.11083743842364532,7.049512326031724e-7,2.736381884658447e-7,1.4923182303260564e-6
0.1116584564860427,7.0517592308519e-7,2.7372259518950185e-7,1.4978552189824812e-6
0.11247947454844007,7.052151496564115e-7,2.7448233338421727e-7,1.498883356226714e-6
0.11330049261083744,7.081608695542845e-7,2.7554273667643603e-7,1.499796127378137e-6
0.11412151067323481,7.093572805618078e-7,2.7608435601358825e-7,1.500503031322225e-6
0.11494252873563218,7.101159879047422e-7,2.7631851238255066e-7,1.5047729646076718e-6
0.11576354679802955,7.111221030596791e-7,2.779450351994982e-7,1.5172335820826667e-6
0.11658456486042693,7.113787598950415e-7,2.785391275470728e-7,1.5416051924340684e-6
0.1174055829228243,7.115779420764312e-7,2.786798534234358e-7,1.5495884066240319e-6
0.11822660098522167,7.130193440413747e-7,2.7971506502518987e-7,1.556663453668114e-6
0.11904761904761904,7.133127447253738e-7,2.8008714593028234e-7,1.5595889999421955e-6
0.11986863711001643,7.133201018112932e-7,2.8075339353258133e-7,1.559765368142563e-6
0.1206896551724138,7.153363498144444e-7,2.810037688023927e-7,1.5649002822786141e-6
0.12151067323481117,7.153444818377177e-7,2.811441915844097e-7,1.5704060007783142e-6
0.12233169129720854,7.155913963590015e-7,2.811778622671273e-7,1.5769405076408835e-6
0.12315270935960591,7.160638262137459e-7,2.8208284369961426e-7,1.5915995334115306e-6
0.12397372742200329,7.161693582191538e-7,2.825018813874615e-7,1.6132298088815044e-6
0.12479474548440066,7.163418576634347e-7,2.829285513811105e-7,1.63123295860625e-6
0.12561576354679804,7.168231252403298e-7,2.8308777219656564e-7,1.6350032652024365e-6
0.12643678160919541,7.173955324146202e-7,2.8372741629887686e-7,1.640068603842294e-6
0.1272577996715928,7.176467599773635e-7,2.838462158559116e-7,1.6410009341836688e-6
0.12807881773399016,7.181563535200646e-7,2.843048848022583e-7,1.641533522105321e-6
0.12889983579638753,7.191447730361177e-7,2.8459130377987176e-7,1.6489456337347285e-6
0.1297208538587849,7.202465883067447e-7,2.846694156354183e-7,1.6544914967913046e-6
0.13054187192118227,7.209826745615588e-7,2.8468820910432413e-7,1.6549014343317474e-6
0.13136288998357964,7.237443229956373e-7,2.8554592469372766e-7,1.662825922628183e-6
0.13218390804597702,7.258306939479809e-7,2.8570482195930377e-7,1.662846720962145e-6
0.1330049261083744,7.262579802571246e-7,2.86096396767247e-7,1.6680690212987925e-6
0.13382594417077176,7.293979904367989e-7,2.868155126253538e-7,1.6712238772013006e-6
0.13464696223316913,7.304323582824539e-7,2.874479816673717e-7,1.6752678358066318e-6
0.1354679802955665,7.305891406350357e-7,2.8902536722141565e-7,1.6849374281546712e-6
0.13628899835796388,7.311925942624784e-7,2.8913657547761316e-7,1.6849508348599372e-6
0.13711001642036125,7.312985847292886e-7,2.891615888052179e-7,1.6858538072978135e-6
0.13793103448275862,7.324388914806543e-7,2.891646652882479e-7,1.6867852749282742e-6
0.138752052545156,7.333336075191288e-7,2.900911878792258e-7,1.6920736963487416e-6
0.13957307060755336,7.343961877882057e-7,2.903888782325413e-7,1.6949065928029015e-6
0.14039408866995073,7.364497224305063e-7,2.905411218744859e-7,1.6969398866282116e-6
0.1412151067323481,7.364517917365654e-7,2.9064644282730543e-7,1.7063348658324358e-6
0.14203612479474548,7.367292770324187e-7,2.9074314994720837e-7,1.7235025147820726e-6
0.14285714285714285,7.378578136614686e-7,2.9087759240413527e-7,1.7331269674931191e-6
0.14367816091954022,7.385383284283057e-7,2.9111681473987763e-7,1.7399906076721335e-6
0.1444991789819376,7.386181294676863e-7,2.9123686949547465e-7,1.7422596935616051e-6
0.14532019704433496,7.392315840907351e-7,2.915159394900551e-7,1.7427088500862267e-6
0.14614121510673234,7.418029265542893e-7,2.923261498653618e-7,1.7461767903089235e-6
0.1469622331691297,7.429202747251307e-7,2.924240163097738e-7,1.750034058902433e-6
0.1477832512315271,7.433030195664999e-7,2.9258579275144463e-7,1.7564312042676215e-6
0.14860426929392448,7.44314686946418e-7,2.938300807381912e-7,1.768487304829913e-6
0.14942528735632185,7.444332638207214e-7,2.944194428840966e-7,1.775576751416399e-6
0.15024630541871922,7.44813791473689e-7,2.95275938766862e-7,1.778378033963942e-6
0.1510673234811166,7.461020258030506e-7,2.966415628515991e-7,1.7795307269612832e-6
0.15188834154351397,7.467395263336375e-7,2.979127975045388e-7,1.7865001194480619e-6
0.15270935960591134,7.479605540755565e-7,2.979742256102872e-7,1.7952656356509702e-6
0.1535303776683087,7.494960196060121e-7,2.980322615931457e-7,1.806166225713983e-6
0.15435139573070608,7.505693849524378e-7,2.9885796749924265e-7,1.808125321531643e-6
0.15517241379310345,7.511341951404301e-7,2.9902660079398476e-7,1.812703202301026e-6
0.15599343185550082,7.520785770448824e-7,2.995784876955338e-7,1.8148440696079353e-6
0.1568144499178982,7.53293475377137e-7,2.996316999762034e-7,1.8151710914150502e-6
0.15763546798029557,7.544313333938317e-7,2.999872450869872e-7,1.8268089915535802e-6
0.15845648604269294,7.546592937178627e-7,2.999994435196014e-7,1.8276572417803908e-6
0.1592775041050903,7.552478631461176e-7,3.001967877659325e-7,1.8344493811658953e-6
0.16009852216748768,7.566826836615234e-7,3.004964885664594e-7,1.8352660915871261e-6
0.16091954022988506,7.571839599779056e-7,3.0087392649258875e-7,1.8609651840786883e-6
0.16174055829228243,7.581057372775916e-7,3.0097264899771296e-7,1.8694057182130335e-6
0.1625615763546798,7.58240365795125e-7,3.019487129996434e-7,1.8758557738961057e-6
0.16338259441707717,7.5904010472035e-7,3.0197798263055917e-7,1.8763180360244366e-6
0.16420361247947454,7.60007690701192e-7,3.021313133709612e-7,1.8784183507363634e-6
0.16502463054187191,7.601072900626364e-7,3.023618251782401e-7,1.8846647589239401e-6
0.16584564860426929,7.60551276716498e-7,3.027427197533206e-7,1.912248924474965e-6
0.16666666666666666,7.612153811300832e-7,3.0292378231565463e-7,1.918647017330516e-6
0.16748768472906403,7.61662952841021e-7,3.031107180902408e-7,1.919191589581555e-6
0.1683087027914614,7.646740561100153e-7,3.0357012304444216e-7,1.919233103077374e-6
0.16912972085385877,7.647271297421783e-7,3.037391146627012e-7,1.922193316223114e-6
0.16995073891625614,7.650031487037457e-7,3.0374836596562905e-7,1.927355331776859e-6
0.17077175697865354,7.653099075538169e-7,3.044512178042692e-7,1.92844177903288e-6
0.17159277504105092,7.658334213426827e-7,3.0509159092958476e-7,1.944151240306438e-6
0.1724137931034483,7.668933594433391e-7,3.055633969641274e-7,1.9485944988401318e-6
0.17323481116584566,7.674448862273891e-7,3.057412825639818e-7,1.9567269567150794e-6
0.17405582922824303,7.676492073879651e-7,3.0591590542858983e-7,1.957374129193196e-6
0.1748768472906404,7.677959975659167e-7,3.060274854718259e-7,1.957761501483207e-6
0.17569786535303777,7.696476485866926e-7,3.060522922118656e-7,1.958955294223061e-6
0.17651888341543515,7.697928793292497e-7,3.0629331034430356e-7,1.9620233104949447e-6
0.17733990147783252,7.710157176159272e-7,3.076260991142373e-7,1.9623231614282483e-6
0.1781609195402299,7.714383709192113e-7,3.0810898775808237e-7,1.9685942038434885e-6
0.17898193760262726,7.748766109120756e-7,3.081310947812385e-7,1.972381433743113e-6
0.17980295566502463,7.755788646545011e-7,3.084187474656589e-7,1.9764382526861802e-6
0.180623973727422,7.763689131394617e-7,3.0935690868179775e-7,1.9765283355169e-6
0.18144499178981938,7.770760425928392e-7,3.094912116761565e-7,1.980982187333699e-6
0.18226600985221675,7.777672639652114e-7,3.100654143783971e-7,1.9880069564309654e-6
0.18308702791461412,7.781400915185342e-7,3.102393824774583e-7,1.9958748345857942e-6
0.1839080459770115,7.801684173398453e-7,3.1158511015028307e-7,1.9992301194819426e-6
0.18472906403940886,7.805194769255064e-7,3.120017393262904e-7,2.0108262715267067e-6
0.18555008210180624,7.811904936264703e-7,3.12592757603363e-7,2.0147832382326386e-6
0.1863711001642036,7.812119014123219e-7,3.126834076964098e-7,2.0238541259318397e-6
0.18719211822660098,7.814978070144123e-7,3.1429134445025333e-7,2.036468398322345e-6
0.18801313628899835,7.828093398688473e-7,3.144074439741708e-7,2.0396503039904995e-6
0.18883415435139572,7.85317285871792e-7,3.1448983363118506e-7,2.0836783182526254e-6
0.1896551724137931,7.873339463249466e-7,3.149564201027751e-7,2.0865767910967373e-6
0.19047619047619047,7.876422592271831e-7,3.152023071141532e-7,2.1094969134028912e-6
0.19129720853858784,7.879288111729212e-7,3.159737512185065e-7,2.1244772094314565e-6
0.1921182266009852,7.88291538899516e-7,3.1622571501176893e-7,2.134633618785021e-6
0.19293924466338258,7.892904532588151e-7,3.1675467786724707e-7,2.1405796583110576e-6
0.19376026272577998,7.893081287557583e-7,3.1713640653605457e-7,2.1417831231751544e-6
0.19458128078817735,7.907736894890975e-7,3.1723799191396514e-7,2.1433147233336044e-6
0.19540229885057472,7.910891423635574e-7,3.1746303650598184e-7,2.1462134577018056e-6
0.1962233169129721,7.912583232751513e-7,3.1782773588473774e-7,2.177182158781971e-6
0.19704433497536947,7.91543208211776e-7,3.1791340132255446e-7,2.192489662412954e-6
0.19786535303776684,7.916371954510045e-7,3.1792547938645386e-7,2.200748810196154e-6
0.1986863711001642,7.932024960535172e-7,3.1800872320172635e-7,2.201543688431538e-6
0.19950738916256158,7.952317512574483e-7,3.1837611218048954e-7,2.2027855019810536e-6
0.20032840722495895,7.964901698332845e-7,3.1870120575747345e-7,2.202899451917191e-6
0.20114942528735633,7.967568760351143e-7,3.1882645261326514e-7,2.2149293288795855e-6
0.2019704433497537,7.977873217397236e-7,3.1939337797286326e-7,2.2192666575478903e-6
0.20279146141215107,7.982506724876607e-7,3.197298266729079e-7,2.224038193898204e-6
0.20361247947454844,7.984090937744837e-7,3.200748400908218e-7,2.22982615257291e-6
0.2044334975369458,7.989505641409078e-7,3.2007681692502735e-7,2.2420010129662894e-6
0.20525451559934318,7.994595433283279e-7,3.204343926517457e-7,2.243164472864272e-6
0.20607553366174056,8.010767582957639e-7,3.204478518941646e-7,2.268670389057583e-6
0.20689655172413793,8.022066458182918e-7,3.20617864360641e-7,2.269721260071157e-6
0.2077175697865353,8.022941455662352e-7,3.2069049695916406e-7,2.2702678369134614e-6
0.20853858784893267,8.029270093638435e-7,3.2103984705208146e-7,2.2796108763014677e-6
0.20935960591133004,8.036335969786036e-7,3.213269093035674e-7,2.285427802094902e-6
0.21018062397372742,8.05338141274216e-7,3.213432267170341e-7,2.2892219493239523e-6
0.2110016420361248,8.058483261538566e-7,3.2152207096628436e-7,2.2935524290752615e-6
0.21182266009852216,8.065876559322256e-7,3.215266039948234e-7,2.296658946323869e-6
0.21264367816091953,8.073129030187749e-7,3.215508806816249e-7,2.3030587045222713e-6
0.2134646962233169,8.075221992873431e-7,3.223445020840511e-7,2.3063709891378162e-6
0.21428571428571427,8.094143831195506e-7,3.2252763154184353e-7,2.3201022054382886e-6
0.21510673234811165,8.112376476909755e-7,3.2254169592244517e-7,2.3239269388397108e-6
0.21592775041050905,8.138289721578765e-7,3.2258402702877833e-7,2.3267649722368773e-6
0.21674876847290642,8.152986260242622e-7,3.227163713494137e-7,2.330741597577325e-6
0.2175697865353038,8.16021890466695e-7,3.232479071584111e-7,2.3377965672328856e-6
0.21839080459770116,8.163819515155751e-7,3.2325842131177355e-7,2.3526624755024674e-6
0.21921182266009853,8.167946346950728e-7,3.232658534075068e-7,2.3550303350623848e-6
0.2200328407224959,8.178086563375668e-7,3.2327359604916733e-7,2.3597937398328203e-6
0.22085385878489328,8.182208386775331e-7,3.237381695208685e-7,2.3964308976557862e-6
0.22167487684729065,8.185806321412122e-7,3.2377474233970917e-7,2.399748842674418e-6
0.22249589490968802,8.198143791628762e-7,3.239341985871856e-7,2.406581117188722e-6
0.2233169129720854,8.21859457161964e-7,3.241228469848936e-7,2.4065975087305784e-6
0.22413793103448276,8.222451059111599e-7,3.242372076102829e-7,2.4169106656836887e-6
0.22495894909688013,8.228251825662091e-7,3.24366994052198e-7,2.4213916190708585e-6
0.2257799671592775,8.254337982744212e-7,3.2451318724620517e-7,2.4295094839755147e-6
0.22660098522167488,8.258944177737453e-7,3.2471129727679903e-7,2.4309492805448496e-6
0.22742200328407225,8.26313544566054e-7,3.2498826069685913e-7,2.4310503276889493e-6
0.22824302134646962,8.263613675332938e-7,3.2575187848956466e-7,2.4313625684120535e-6
0.229064039408867,8.271605297637247e-7,3.2578063135330375e-7,2.4353255117382283e-6
0.22988505747126436,8.277738859358104e-7,3.260895644341975e-7,2.449724155365793e-6
0.23070607553366174,8.288854203669477e-7,3.2639753134683755e-7,2.45248411778708e-6
0.2315270935960591,8.288953460289723e-7,3.2684145974840536e-7,2.462492958753404e-6
0.23234811165845648,8.29119663110835e-7,3.276407416632424e-7,2.465205907706795e-6
0.23316912972085385,8.297645816586126e-7,3.282677958440875e-7,2.47008198929056e-6
0.23399014778325122,8.301146831891363e-7,3.286043082313772e-7,2.4826524419307017e-6
0.2348111658456486,8.303120306663618e-7,3.287030611646262e-7,2.4852744702316517e-6
0.23563218390804597,8.311445896786132e-7,3.288035218580437e-7,2.4959305031094073e-6
0.23645320197044334,8.313745884620986e-7,3.293706061953594e-7,2.500048068575277e-6
0.2372742200328407,8.316714341531493e-7,3.300376462329036e-7,2.5077062430799167e-6
0.23809523809523808,8.31736957112783e-7,3.300858498076809e-7,2.5201844417288746e-6
0.23891625615763548,8.31804689115119e-7,3.302698845458691e-7,2.525590874462249e-6
0.23973727422003285,8.320489862536319e-7,3.3048721018942476e-7,2.527488456173612e-6
0.24055829228243022,8.329211070874484e-7,3.3050076331980006e-7,2.528660527833359e-6
0.2413793103448276,8.333383387378626e-7,3.3057170029364975e-7,2.5313359282988422e-6
0.24220032840722497,8.337201914707627e-7,3.307674412589364e-7,2.54373848813502e-6
0.24302134646962234,8.345677078889079e-7,3.3107778745045163e-7,2.5599912660606183e-6
0.2438423645320197,8.35782964874475e-7,3.3147684761660785e-7,2.5642413656320305e-6
0.24466338259441708,8.362492255843354e-7,3.31623672998638e-7,2.5685473216768124e-6
0.24548440065681446,8.380201445521325e-7,3.317488681320458e-7,2.5692543168054157e-6
0.24630541871921183,8.3824190706409e-7,3.3191386463880647e-7,2.575599252372553e-6
0.2471264367816092,8.400517025177145e-7,3.319876543993505e-7,2.57715541623586e-6
0.24794745484400657,8.417337334797163e-7,3.322099713461926e-7,2.581286189391749e-6
0.24876847290640394,8.421973787417672e-7,3.327074988034365e-7,2.602929638904793e-6
0.24958949096880131,8.429909885906784e-7,3.3355137857896914e-7,2.6056237658293437e-6
0.2504105090311987,8.443401217395428e-7,3.3372175429494784e-7,2.6089526372385918e-6
0.2512315270935961,8.451987244267921e-7,3.3374167991319466e-7,2.611293573504657e-6
0.25205254515599346,8.45570954191948e-7,3.337608280466889e-7,2.612121421996206e-6
0.25287356321839083,8.479846276585563e-7,3.3391228512934556e-7,2.6123930371142645e-6
0.2536945812807882,8.483116861879328e-7,3.344164946065301e-7,2.6273568785385716e-6
0.2545155993431856,8.492622360127053e-7,3.3449761137227733e-7,2.6300071017276623e-6
0.25533661740558294,8.497272948824202e-7,3.348044280978137e-7,2.643040511306275e-6
0.2561576354679803,8.504665822681907e-7,3.3481472906276204e-7,2.6512560263988753e-6
0.2569786535303777,8.511774396576642e-7,3.3488297385957695e-7,2.655129083592581e-6
0.25779967159277506,8.514064357685087e-7,3.352784060355283e-7,2.662105821566848e-6
0.25862068965517243,8.514366372311495e-7,3.354614051809573e-7,2.6636678257874667e-6
0.2594417077175698,8.514659050730158e-7,3.3563307826428957e-7,2.6638225000742493e-6
0.2602627257799672,8.537626331016151e-7,3.3568163171089637e-7,2.677499509316294e-6
0.26108374384236455,8.559640257384227e-7,3.3607506615816834e-7,2.6802680951715885e-6
0.2619047619047619,8.575947535692238e-7,3.3620797344166084e-7,2.681704582034753e-6
0.2627257799671593,8.578006432633289e-7,3.370566818611605e-7,2.683548439503905e-6
0.26354679802955666,8.580260543684847e-7,3.371522466916617e-7,2.6836227116827e-6
0.26436781609195403,8.593747388020479e-7,3.3760814879537836e-7,2.6956039358558472e-6
0.2651888341543514,8.608292072677228e-7,3.378194270982615e-7,2.6960274715927553e-6
0.2660098522167488,8.617452210534881e-7,3.388764042962288e-7,2.7215331964473573e-6
0.26683087027914615,8.627121051190372e-7,3.3892512506961486e-7,2.741775828748508e-6
0.2676518883415435,8.628552390126913e-7,3.389261844908527e-7,2.7539104401361645e-6
0.2684729064039409,8.639005912290025e-7,3.3922746041716833e-7,2.766455341355476e-6
0.26929392446633826,8.641543908853098e-7,3.3927170178960525e-7,2.7805282638263734e-6
0.27011494252873564,8.665774287731431e-7,3.3928538880002904e-7,2.7927666496225186e-6
0.270935960591133,8.669092723384725e-7,3.394141529323979e-7,2.793519217654695e-6
0.2717569786535304,8.672737082709221e-7,3.394605132481941e-7,2.7966946657638436e-6
0.27257799671592775,8.67834516129899e-7,3.399159841203364e-7,2.7977549438386052e-6
0.2733990147783251,8.685554923585073e-7,3.3999677938969375e-7,2.798236129615051e-6
0.2742200328407225,8.708681149520592e-7,3.408312181829528e-7,2.800089003222292e-6
0.27504105090311987,8.710259166480573e-7,3.4085154985227576e-7,2.8050938155639246e-6
0.27586206896551724,8.717881165058716e-7,3.4095182770713106e-7,2.819517252050755e-6
0.2766830870279146,8.730312527705335e-7,3.411255482492825e-7,2.8239919697755747e-6
0.277504105090312,8.731307740209698e-7,3.412420609608688e-7,2.8516233944700625e-6
0.27832512315270935,8.731429607394268e-7,3.4132647047298834e-7,2.8553022840781102e-6
0.2791461412151067,8.734070185418061e-7,3.415671300864195e-7,2.870543404664928e-6
0.2799671592775041,8.73625593053552e-7,3.415822629711079e-7,2.872681086979108e-6
0.28078817733990147,8.746436184605662e-7,3.418051020775145e-7,2.8789003803156064e-6
0.28160919540229884,8.754017991916386e-7,3.421209863503565e-7,2.883291335952434e-6
0.2824302134646962,8.757751935550613e-7,3.4218730649309884e-7,2.9101326462372013e-6
0.2832512315270936,8.759520281478017e-7,3.426703020301145e-7,2.9216539149169054e-6
0.28407224958949095,8.759724813943804e-7,3.428106871511165e-7,2.9216623582119276e-6
0.2848932676518883,8.767507725217955e-7,3.43021776275108e-7,2.931712519322191e-6
0.2857142857142857,8.77133198759361e-7,3.43905419376038e-7,2.939803221183007e-6
0.28653530377668307,8.771741120942749e-7,3.4409148127138886e-7,2.9449989633727753e-6
0.28735632183908044,8.778535837601901e-7,3.4484240061008187e-7,2.954905561572432e-6
0.2881773399014778,8.791493194801574e-7,3.450100440260201e-7,2.955954086032597e-6
0.2889983579638752,8.791936835860574e-7,3.4558175391650083e-7,2.963322653560298e-6
0.28981937602627256,8.792791244196921e-7,3.4590808087215026e-7,2.97650432876818e-6
0.29064039408866993,8.804365710521359e-7,3.46095915825286e-7,2.984489596200316e-6
0.2914614121510673,8.823732613792383e-7,3.4611172057972217e-7,2.98650890736856e-6
0.2922824302134647,8.826222683370915e-7,3.4625103361661204e-7,2.988855103566355e-6
0.29310344827586204,8.833712395336581e-7,3.466212630441734e-7,2.989654819151164e-6
0.2939244663382594,8.852728930419896e-7,3.4681600964858796e-7,3.014656207341794e-6
0.2947454844006568,8.853882640911234e-7,3.471588131998047e-7,3.0237123974673745e-6
0.2955665024630542,8.855617545885767e-7,3.472511000180967e-7,3.028637989342062e-6
0.2963875205254516,8.855784116924557e-7,3.472719751887009e-7,3.039051496843194e-6
0.29720853858784896,8.876458623014354e-7,3.4739758618634654e-7,3.0442123328535266e-6
0.29802955665024633,8.877175980017105e-7,3.477037806867644e-7,3.0597667287201825e-6
0.2988505747126437,8.879419662950298e-7,3.4775105986420935e-7,3.0664982577070808e-6
0.2996715927750411,8.880501864226775e-7,3.4900802579418784e-7,3.068688763340701e-6
0.30049261083743845,8.896955380029257e-7,3.497210959365101e-7,3.0804522782859235e-6
0.3013136288998358,8.899838124806346e-7,3.4998501962463874e-7,3.080821298817048e-6
0.3021346469622332,8.9073450250391e-7,3.5004297319860563e-7,3.114849933668146e-6
0.30295566502463056,8.907937023632435e-7,3.508722440347872e-7,3.1188673307977985e-6
0.30377668308702793,8.910188415627168e-7,3.514581809703234e-7,3.1230296374279954e-6
0.3045977011494253,8.914101033935438e-7,3.5172197398378767e-7,3.1327603794290195e-6
0.3054187192118227,8.914430667821134e-7,3.518043024609782e-7,3.1391297904132826e-6
0.30623973727422005,8.922019807260494e-7,3.519787045249185e-7,3.142245911211263e-6
0.3070607553366174,8.924215153775023e-7,3.525235207778703e-7,3.147591092238486e-6
0.3078817733990148,8.937727576476203e-7,3.5298654768395783e-7,3.1771988145114664e-6
0.30870279146141216,8.94273764824032e-7,3.536041274839446e-7,3.1860418821125946e-6
0.30952380952380953,8.965728326833593e-7,3.5393889197192346e-7,3.1962137563642592e-6
0.3103448275862069,8.971822424536032e-7,3.5396729964209463e-7,3.198133671992911e-6
0.3111658456486043,8.973673544428609e-7,3.5416215535238077e-7,3.2034723969932e-6
0.31198686371100165,8.977923671180489e-7,3.547776084361397e-7,3.2052722438399804e-6
0.312807881773399,8.978462872405413e-7,3.551833682340093e-7,3.2216147929959694e-6
0.3136288998357964,8.979529736904624e-7,3.553285504164157e-7,3.227081212456358e-6
0.31444991789819376,8.984478463971035e-7,3.5586826997895117e-7,3.228666955068087e-6
0.31527093596059114,8.984970642398079e-7,3.560799821323644e-7,3.245985357373457e-6
0.3160919540229885,8.985470887462772e-7,3.561267234526505e-7,3.266707708578194e-6
0.3169129720853859,8.99920215769811e-7,3.5619083369866255e-7,3.2764209716034246e-6
0.31773399014778325,9.000045868810989e-7,3.56227465091837e-7,3.27966361381064e-6
0.3185550082101806,9.007185918864945e-7,3.566142218384425e-7,3.300130805039596e-6
0.319376026272578,9.010517179954358e-7,3.5673020693109075e-7,3.302442696362762e-6
0.32019704433497537,9.015720999030043e-7,3.5679619224186403e-7,3.3086177971904766e-6
0.32101806239737274,9.033144679851334e-7,3.567978797904161e-7,3.335193940669218e-6
0.3218390804597701,9.047442839542705e-7,3.5693103355736245e-7,3.339640610260383e-6
0.3226600985221675,9.049471681904257e-7,3.5766332871664736e-7,3.3463559446063016e-6
0.32348111658456485,9.051923408927132e-7,3.5818975470600293e-7,3.3528559085522696e-6
0.3243021346469622,9.053202963294459e-7,3.587153164395427e-7,3.356173124045043e-6
0.3251231527093596,9.056734232871739e-7,3.5902427140749895e-7,3.3612364816174597e-6
0.32594417077175697,9.065040177635548e-7,3.5946895723553197e-7,3.410160820028162e-6
0.32676518883415434,9.065771626251748e-7,3.5966477607221066e-7,3.4252022145335296e-6
0.3275862068965517,9.068937226977479e-7,3.596701408705433e-7,3.434157804431729e-6
0.3284072249589491,9.070937408431194e-7,3.5983678598874194e-7,3.4388261425871677e-6
0.32922824302134646,9.073538723599496e-7,3.6054588940799893e-7,3.4412508502709843e-6
0.33004926108374383,9.086784184686748e-7,3.607124792239334e-7,3.4431627025731892e-6
0.3308702791461412,9.089046736094905e-7,3.6081667187491867e-7,3.447621263651837e-6
0.33169129720853857,9.097950930631789e-7,3.6135544262527155e-7,3.469292552488338e-6
0.33251231527093594,9.102274216463495e-7,3.614137199833828e-7,3.4755082987270556e-6
0.3333333333333333,9.108500411189248e-7,3.6153677958314646e-7,3.47676864488781e-6
0.3341543513957307,9.1129370730477e-7,3.615405407206871e-7,3.4860601702470733e-6
0.33497536945812806,9.11673945113055e-7,3.6159128106935044e-7,3.493746122698509e-6
0.33579638752052543,9.12370212583557e-7,3.6163104244115436e-7,3.5017223214353472e-6
0.3366174055829228,9.1278807388443e-7,3.61739021576986e-7,3.5022227008966478e-6
0.3374384236453202,9.128379596180364e-7,3.617930098641596e-7,3.504116027699974e-6
0.33825944170771755,9.136649718127921e-7,3.618487343987773e-7,3.5059748187067227e-6
0.3390804597701149,9.140819841410671e-7,3.620360586557544e-7,3.507748038346888e-6
0.3399014778325123,9.156425821797671e-7,3.620790356535878e-7,3.5110526799115706e-6
0.34072249589490966,9.164247126944048e-7,3.624598171393845e-7,3.531664430439634e-6
0.3415435139573071,9.166632392768961e-7,3.6285455864342736e-7,3.5418964024622587e-6
0.34236453201970446,9.169116728969232e-7,3.629989897659203e-7,3.5431514100056873e-6
0.34318555008210183,9.171983106089121e-7,3.6315120607964693e-7,3.5499201920306385e-6
0.3440065681444992,9.175781134982019e-7,3.631597186242657e-7,3.5529661275832044e-6
0.3448275862068966,9.178502365274262e-7,3.6338138869135737e-7,3.573817187780195e-6
0.34564860426929395,9.184016065436879e-7,3.634526171840942e-7,3.6204289601765578e-6
0.3464696223316913,9.200520076447988e-7,3.636522246979075e-7,3.64844177828155e-6
0.3472906403940887,9.201216805832275e-7,3.6382764754737443e-7,3.6674915547124997e-6
0.34811165845648606,9.202268577503283e-7,3.63856373698909e-7,3.6765675785086734e-6
0.34893267651888343,9.203578278914713e-7,3.640934579255647e-7,3.6792474539462937e-6
0.3497536945812808,9.203984335849288e-7,3.6413312325041334e-7,3.6820278185944574e-6
0.3505747126436782,9.205682436874451e-7,3.64278417723355e-7,3.7151351077818413e-6
0.35139573070607555,9.205787508914499e-7,3.6429524354765053e-7,3.740854706489904e-6
0.3522167487684729,9.211709710906568e-7,3.644065299748934e-7,3.743645071644481e-6
0.3530377668308703,9.22946666839095e-7,3.648777247409939e-7,3.760310993897949e-6
0.35385878489326766,9.231242867188e-7,3.6492666697444894e-7,3.764650379423876e-6
0.35467980295566504,9.231908631699272e-7,3.657991907117703e-7,3.766783922921457e-6
0.3555008210180624,9.232013827298782e-7,3.660728468411173e-7,3.7832500119138976e-6
0.3563218390804598,9.236192233059877e-7,3.660795914353149e-7,3.7973830911970737e-6
0.35714285714285715,9.236774094155426e-7,3.661926888179257e-7,3.821020383950903e-6
0.3579638752052545,9.251721704824195e-7,3.663442235149264e-7,3.846937989574354e-6
0.3587848932676519,9.259672125528317e-7,3.663496649274336e-7,3.847774830920586e-6
0.35960591133004927,9.272242663325674e-7,3.6646172034160056e-7,3.852227880694298e-6
0.36042692939244664,9.275479317522633e-7,3.664644605595951e-7,3.864776978643795e-6
0.361247947454844,9.275962187570704e-7,3.669313317877351e-7,3.879278132967633e-6
0.3620689655172414,9.281843651137998e-7,3.672768232932553e-7,3.886701650498192e-6
0.36288998357963875,9.285742304449503e-7,3.6766172292276007e-7,3.8881111593088405e-6
0.3637110016420361,9.289162855556279e-7,3.677381842415705e-7,3.891207593466338e-6
0.3645320197044335,9.294943706688127e-7,3.6788907205164573e-7,3.909870732760025e-6
0.36535303776683087,9.299016504059789e-7,3.6824791455064784e-7,3.919532733372443e-6
0.36617405582922824,9.308897448528132e-7,3.6825724901892136e-7,3.923335705123245e-6
0.3669950738916256,9.310578279756553e-7,3.6885351500666114e-7,3.930667169361342e-6
0.367816091954023,9.313333024653247e-7,3.6894289092438666e-7,3.94068761053484e-6
0.36863711001642036,9.320483079285988e-7,3.6912297444358046e-7,3.981205288411424e-6
0.3694581280788177,9.321617016636549e-7,3.6939279986428705e-7,3.9814787664184616e-6
0.3702791461412151,9.345499217013192e-7,3.696203248340845e-7,3.983395004902891e-6
0.37110016420361247,9.363623875201345e-7,3.7001368933724543e-7,4.012609374630075e-6
0.37192118226600984,9.367959323701355e-7,3.703763102338037e-7,4.012758106463482e-6
0.3727422003284072,9.36803749639305e-7,3.705890414404664e-7,4.051233141130945e-6
0.3735632183908046,9.379107826305834e-7,3.7147993516642537e-7,4.052254996318646e-6
0.37438423645320196,9.380201755741361e-7,3.7179318188012633e-7,4.080069060398329e-6
0.37520525451559933,9.385384935470566e-7,3.728386669490701e-7,4.086956582728599e-6
0.3760262725779967,9.4046922524318e-7,3.7288143093616923e-7,4.110789759401708e-6
0.3768472906403941,9.405816095469302e-7,3.7323486803248815e-7,4.118425513046387e-6
0.37766830870279144,9.41027098270507e-7,3.73392160708105e-7,4.128081630373231e-6
0.3784893267651888,9.413935272977748e-7,3.74608475563686e-7,4.128666212504317e-6
0.3793103448275862,9.417613262060446e-7,3.7489988829668067e-7,4.152793465895516e-6
0.38013136288998356,9.418854381328221e-7,3.752815645363631e-7,4.1734933879009294e-6
0.38095238095238093,9.424627647001904e-7,3.756866652101298e-7,4.179389824730139e-6
0.3817733990147783,9.433452613215167e-7,3.7575775657346114e-7,4.190428198809848e-6
0.3825944170771757,9.434813187042102e-7,3.762604203499195e-7,4.195657753212926e-6
0.38341543513957305,9.440614839263848e-7,3.767151671692287e-7,4.201052374828059e-6
0.3842364532019704,9.445209023200587e-7,3.767406819776234e-7,4.212684899869692e-6
0.3850574712643678,9.452527675268923e-7,3.768547623496996e-7,4.221283228572096e-6
0.38587848932676516,9.453976082723787e-7,3.7757541648982705e-7,4.22769966401506e-6
0.3866995073891626,9.45700157510422e-7,3.778358706577378e-7,4.254204684256813e-6
0.38752052545155996,9.459813886434594e-7,3.787307564540589e-7,4.262570849755151e-6
0.38834154351395733,9.464360092151424e-7,3.788660578601413e-7,4.264174268440489e-6
0.3891625615763547,9.46588517152807e-7,3.7931091853908826e-7,4.276428588582798e-6
0.3899835796387521,9.465891556012125e-7,3.7933675581592486e-7,4.278672543801879e-6
0.39080459770114945,9.466190798998703e-7,3.79526914170011e-7,4.2812426962775215e-6
0.3916256157635468,9.467103905136346e-7,3.805889168984966e-7,4.296317838825356e-6
0.3924466338259442,9.469236548253915e-7,3.808500647120983e-7,4.300139673393616e-6
0.39326765188834156,9.470820238853965e-7,3.816930410206685e-7,4.316712982291908e-6
0.39408866995073893,9.47346448037088e-7,3.81822857714742e-7,4.417951427798104e-6
0.3949096880131363,9.478465498254313e-7,3.821266074873169e-7,4.44760874150063e-6
0.3957307060755337,9.482429382205475e-7,3.8246296285794945e-7,4.459767994857206e-6
0.39655172413793105,9.484112994893828e-7,3.8299833105567644e-7,4.476776192529928e-6
0.3973727422003284,9.488367902518599e-7,3.831601626377611e-7,4.477535894371444e-6
0.3981937602627258,9.490768903774798e-7,3.8451009508343134e-7,4.489690065046491e-6
0.39901477832512317,9.500114855576132e-7,3.8459332787641427e-7,4.525706274961552e-6
0.39983579638752054,9.503479646116234e-7,3.853109003465664e-7,4.527385682364577e-6
0.4006568144499179,9.507354963825286e-7,3.853735320083578e-7,4.531044589706979e-6
0.4014778325123153,9.511509545451673e-7,3.855626147670577e-7,4.535690051053704e-6
0.40229885057471265,9.512066493560641e-7,3.856857603581253e-7,4.537183207016035e-6
0.40311986863711,9.51477350017908e-7,3.8578811752910677e-7,4.538223030796016e-6
0.4039408866995074,9.522948361212069e-7,3.857996292687141e-7,4.540080514719409e-6
0.40476190476190477,9.532476730511041e-7,3.8606795202456316e-7,4.542322211148873e-6
0.40558292282430214,9.536500480396588e-7,3.8647139051113574e-7,4.546949903697845e-6
0.4064039408866995,9.537268149394338e-7,3.8679279722166764e-7,4.5516365206851735e-6
0.4072249589490969,9.539235725196687e-7,3.8699470303323235e-7,4.551758808048951e-6
0.40804597701149425,9.54623615383652e-7,3.8714966195535947e-7,4.56409769539364e-6
0.4088669950738916,9.546349637743148e-7,3.876436081154201e-7,4.574311395029031e-6
0.409688013136289,9.551319103177603e-7,3.8765600874466424e-7,4.576239118335909e-6
0.41050903119868637,9.571715562848426e-7,3.8774859080598164e-7,4.576890506797873e-6
0.41133004926108374,9.580981726122002e-7,3.8789048736964553e-7,4.584503881575306e-6
0.4121510673234811,9.589612336193034e-7,3.879352664438928e-7,4.633158206666621e-6
0.4129720853858785,9.602735078191809e-7,3.8799452634916416e-7,4.634668275383633e-6
0.41379310344827586,9.60384505837504e-7,3.8824493033252875e-7,4.6597882589602815e-6
0.41461412151067323,9.606788064233894e-7,3.887880316559057e-7,4.673607502122899e-6
0.4154351395730706,9.607384980129101e-7,3.890207337938046e-7,4.739876176845758e-6
0.41625615763546797,9.610549206592897e-7,3.892344567815245e-7,4.747954688847257e-6
0.41707717569786534,9.622819544551373e-7,3.8931560297759527e-7,4.760830849226431e-6
0.4178981937602627,9.639488570298023e-7,3.8939132353516405e-7,4.768896680138517e-6
0.4187192118226601,9.64339668176183e-7,3.899070262908218e-7,4.779788227547259e-6
0.41954022988505746,9.654913411586081e-7,3.9001541424156007e-7,4.789661596373561e-6
0.42036124794745483,9.655510490569303e-7,3.9011650886549476e-7,4.803535630468538e-6
0.4211822660098522,9.657603968106021e-7,3.9112504758868214e-7,4.805955061714352e-6
0.4220032840722496,9.660134427022113e-7,3.912600039456417e-7,4.820602313702032e-6
0.42282430213464695,9.662005844196396e-7,3.912763141597581e-7,4.839120872584664e-6
0.4236453201970443,9.664811004130648e-7,3.9128981870417283e-7,4.843382941152296e-6
0.4244663382594417,9.665669116558184e-7,3.9179459893545847e-7,4.868192019288028e-6
0.42528735632183906,9.669023130203564e-7,3.93257158825898e-7,4.879538317743137e-6
0.42610837438423643,9.670520021607596e-7,3.935624764268894e-7,4.907364819024287e-6
0.4269293924466338,9.672984561696803e-7,3.9356511689465363e-7,4.920289964527059e-6
0.4277504105090312,9.675331455422441e-7,3.939566126371432e-7,4.954715725283427e-6
0.42857142857142855,9.69075893617319e-7,3.940941607487724e-7,4.963894610412374e-6
0.4293924466338259,9.705216616212597e-7,3.9428697245695336e-7,4.98427182172218e-6
0.4302134646962233,9.714636729435526e-7,3.943364779222645e-7,5.001071811088945e-6
0.43103448275862066,9.716025084412757e-7,3.9573439954019217e-7,5.019803652729261e-6
0.4318555008210181,9.716700399390955e-7,3.9580196105517896e-7,5.020689596815639e-6
0.43267651888341546,9.72348177229479e-7,3.962421300575259e-7,5.024945562792594e-6
0.43349753694581283,9.738034600889206e-7,3.964494909229375e-7,5.0258052095226676e-6
0.4343185550082102,9.739732295857803e-7,3.9656823825690877e-7,5.032942095543802e-6
0.4351395730706076,9.748676520361354e-7,3.970239626078743e-7,5.03913798210428e-6
0.43596059113300495,9.756117734155299e-7,3.9712282682069894e-7,5.050216309137815e-6
0.4367816091954023,9.759948097247148e-7,3.974954560104088e-7,5.0618331447124575e-6
0.4376026272577997,9.76556068218415e-7,3.975739789968664e-7,5.063153805398639e-6
0.43842364532019706,9.778309769346163e-7,3.976241835869783e-7,5.0671952879056535e-6
0.43924466338259444,9.780603276131794e-7,3.979710201309786e-7,5.072706788480582e-6
0.4400656814449918,9.783026960060233e-7,3.9800445210175893e-7,5.10959452911571e-6
0.4408866995073892,9.79415164426657e-7,3.9830655704574664e-7,5.135390291484649e-6
0.44170771756978655,9.802583305588817e-7,3.983413870993015e-7,5.1427540914632615e-6
0.4425287356321839,9.80503659775739e-7,3.988225610169341e-7,5.165888355138458e-6
0.4433497536945813,9.827754014850601e-7,3.988316498598577e-7,5.18298044362578e-6
0.44417077175697867,9.830636689520897e-7,3.9910035017510476e-7,5.210464050314359e-6
0.44499178981937604,9.840404708734585e-7,3.9944832806767493e-7,5.214307229754219e-6
0.4458128078817734,9.845357833539469e-7,3.9970580523249837e-7,5.252165190579897e-6
0.4466338259441708,9.860907212213442e-7,4.0065979080932253e-7,5.297556194978115e-6
0.44745484400656815,9.867448497120366e-7,4.008409176871992e-7,5.303763508046931e-6
0.4482758620689655,9.867667201323756e-7,4.0089144886600516e-7,5.306189440878909e-6
0.4490968801313629,9.87730678006172e-7,4.010191379578788e-7,5.3182105570858055e-6
0.44991789819376027,9.897791219916458e-7,4.017516341656072e-7,5.335214261556636e-6
0.45073891625615764,9.916122433070389e-7,4.01995418345336e-7,5.337658468336067e-6
0.451559934318555,9.921523507427568e-7,4.021509804582965e-7,5.362012115291478e-6
0.4523809523809524,9.935341439658926e-7,4.0220458739862885e-7,5.3746946528656745e-6
0.45320197044334976,9.946810975598184e-7,4.023698841179285e-7,5.394611194790496e-6
0.4540229885057471,9.950127140770342e-7,4.0253127975397365e-7,5.407428697053093e-6
0.4548440065681445,9.964521064251623e-7,4.0298077008283295e-7,5.449672975640563e-6
0.45566502463054187,9.966524840145774e-7,4.0309233162119573e-7,5.47526607537136e-6
0.45648604269293924,9.969343758488314e-7,4.0323213722428534e-7,5.480138097804531e-6
0.4573070607553366,9.972390037995918e-7,4.0382576823716355e-7,5.511340142232328e-6
0.458128078817734,9.98263478134678e-7,4.051190701475421e-7,5.516932743711874e-6
0.45894909688013136,9.983698396338619e-7,4.0545042943479153e-7,5.520376510038868e-6
0.45977011494252873,9.98502879230386e-7,4.0606093420278426e-7,5.5226089511113775e-6
0.4605911330049261,9.988365113972867e-7,4.062832367794116e-7,5.53836500657879e-6
0.4614121510673235,9.989875141770145e-7,4.063904873026284e-7,5.562223308055962e-6
0.46223316912972084,9.990231427867451e-7,4.065929398202037e-7,5.6167650347576135e-6
0.4630541871921182,9.993729029605691e-7,4.069380964063046e-7,5.618349633462434e-6
0.4638752052545156,1.0002816388547844e-6,4.0711512014007457e-7,5.6197701133086676e-6
0.46469622331691296,1.0006467918363817e-6,4.0726480527180395e-7,5.645667675568961e-6
0.46551724137931033,1.0007860286840781e-6,4.073978176365029e-7,5.657590274629979e-6
0.4663382594417077,1.0015159819941216e-6,4.0750855171486517e-7,5.665171459010193e-6
0.4671592775041051,1.0023336546537324e-6,4.0794448995493067e-7,5.690391580954749e-6
0.46798029556650245,1.0034987315399868e-6,4.0833015467102695e-7,5.713145107493743e-6
0.4688013136288998,1.0039000071293728e-6,4.0850836913652944e-7,5.718931877059459e-6
0.4696223316912972,1.004599526957623e-6,4.0877181290556725e-7,5.720869821842612e-6
0.47044334975369456,1.004686605074401e-6,4.094594127304113e-7,5.73314033374173e-6
0.47126436781609193,1.0058324918675218e-6,4.096621828805303e-7,5.762415172657467e-6
0.4720853858784893,1.0060248389355158e-6,4.1069287792836414e-7,5.765784753048424e-6
0.4729064039408867,1.0060971490460838e-6,4.1075169486832264e-7,5.854755624370601e-6
0.47372742200328405,1.006795744314441e-6,4.1075213363084997e-7,5.883183940994578e-6
0.4745484400656814,1.0073805436249997e-6,4.1078409659026117e-7,5.930120812881981e-6
0.4753694581280788,1.0093788234509408e-6,4.108462328373277e-7,5.941628794814294e-6
0.47619047619047616,1.0096710408149419e-6,4.1117462645958964e-7,5.9577928361294756e-6
0.47701149425287354,1.0102269299899846e-6,4.1141543054764334e-7,5.985046864317472e-6
0.47783251231527096,1.0114395659981367e-6,4.118663741255575e-7,6.016420695100524e-6
0.47865353037766833,1.0119500200707658e-6,4.1202814573165617e-7,6.018318097732476e-6
0.4794745484400657,1.0123479361336845e-6,4.120606641253985e-7,6.1101178158732225e-6
0.4802955665024631,1.0129656801900785e-6,4.120915562539692e-7,6.120124798450983e-6
0.48111658456486045,1.0129768340067645e-6,4.121669367190273e-7,6.122772045914703e-6
0.4819376026272578,1.0134785194468836e-6,4.121842238391002e-7,6.123124105209061e-6
0.4827586206896552,1.014201749399703e-6,4.122005173984071e-7,6.144127595135835e-6
0.48357963875205257,1.0144110043618464e-6,4.1223753671159603e-7,6.1883987200310644e-6
0.48440065681444994,1.0147443359326783e-6,4.1242271289951725e-7,6.200550295274722e-6
0.4852216748768473,1.016204109131661e-6,4.125202280463285e-7,6.201233316624198e-6
0.4860426929392447,1.016828556164607e-6,4.1281514363751434e-7,6.2072677324079684e-6
0.48686371100164205,1.0173978622083606e-6,4.131265987108316e-7,6.2095488047465384e-6
0.4876847290640394,1.0178011767388987e-6,4.1345620879529803e-7,6.215371765484415e-6
0.4885057471264368,1.0178461407849108e-6,4.138148544384921e-7,6.241493607398234e-6
0.48932676518883417,1.0185802204246673e-6,4.13950532706718e-7,6.257602109266375e-6
0.49014778325123154,1.0189633261100176e-6,4.139535628575128e-7,6.3133237209606665e-6
0.4909688013136289,1.0194558922801553e-6,4.1409051825929865e-7,6.315269175667578e-6
0.4917898193760263,1.0197458904432663e-6,4.143683821038611e-7,6.330556135490543e-6
0.49261083743842365,1.0199805352566715e-6,4.151798010157286e-7,6.350025522007025e-6
0.493431855500821,1.0201025100734835e-6,4.152370157098996e-7,6.386119688941016e-6
0.4942528735632184,1.0201117298788342e-6,4.153473199743237e-7,6.387751834370046e-6
0.49507389162561577,1.02075383779966e-6,4.153781226792068e-7,6.4212801024372594e-6
0.49589490968801314,1.0213069364117845e-6,4.154112024061862e-7,6.436500583588238e-6
0.4967159277504105,1.0216291046341234e-6,4.157293869759641e-7,6.438393740109813e-6
0.4975369458128079,1.0217147956414499e-6,4.1598296826380504e-7,6.4598002213684765e-6
0.49835796387520526,1.0220120406269212e-6,4.1602842536142367e-7,6.473539800843695e-6
0.49917898193760263,1.0245593513879088e-6,4.1611858226561745e-7,6.501842509576279e-6
0.5,1.0251563850963238e-6,4.161305221455894e-7,6.503872188221882e-6
0.5008210180623974,1.0252669199552047e-6,4.1617426808951383e-7,6.541101923471968e-6
0.5016420361247947,1.025573202800046e-6,4.1647995858449147e-7,6.6147369777665175e-6
0.5024630541871922,1.0257189173533282e-6,4.168112313908544e-7,6.634540576684328e-6
0.5032840722495895,1.0277350086391002e-6,4.1741249869168243e-7,6.643230017315165e-6
0.5041050903119869,1.0281431127846736e-6,4.1765890579590185e-7,6.679558209780629e-6
0.5049261083743842,1.0281603490111567e-6,4.178731266453914e-7,6.6858244459151726e-6
0.5057471264367817,1.0287996648789638e-6,4.182482256321318e-7,6.6867830235754784e-6
0.506568144499179,1.0324779923555318e-6,4.183811051102587e-7,6.715390767858157e-6
0.5073891625615764,1.0325708312786199e-6,4.184805907978219e-7,6.7445183533525245e-6
0.5082101806239737,1.03304045350348e-6,4.1853735506079815e-7,6.7692719431218e-6
0.5090311986863711,1.033858907394008e-6,4.18566136161352e-7,6.795373285392225e-6
0.5098522167487685,1.0354030141660218e-6,4.192757629636757e-7,6.795815918305264e-6
0.5106732348111659,1.0367666115049941e-6,4.1927858513627027e-7,6.85552937279768e-6
0.5114942528735632,1.038985950757452e-6,4.192924536976024e-7,6.8727978922071725e-6
0.5123152709359606,1.0389914828925302e-6,4.193001114464849e-7,6.886922488143702e-6
0.513136288998358,1.0390675063487404e-6,4.194676648574657e-7,6.936418342238063e-6
0.5139573070607554,1.0390769960428922e-6,4.1986821742086516e-7,6.946480571774202e-6
0.5147783251231527,1.0411743549861683e-6,4.2009037927997525e-7,6.946635280093146e-6
0.5155993431855501,1.0412507607125728e-6,4.2016343294731554e-7,6.9676275999226525e-6
0.5164203612479474,1.0416172243653316e-6,4.203117666349432e-7,6.995497627299612e-6
0.5172413793103449,1.0421887177844084e-6,4.203233653001453e-7,7.037626827901881e-6
0.5180623973727422,1.0425945112605654e-6,4.2032933749821656e-7,7.043062917990872e-6
0.5188834154351396,1.0436107133482788e-6,4.203448969120684e-7,7.08247543669552e-6
0.5197044334975369,1.043789725822081e-6,4.203661428891832e-7,7.108953252079325e-6
0.5205254515599343,1.0439134259419228e-6,4.2058846898229636e-7,7.179980186222941e-6
0.5213464696223317,1.0442588612117378e-6,4.206352456502162e-7,7.220761158954982e-6
0.5221674876847291,1.044693066958182e-6,4.208989627764792e-7,7.221733263958097e-6
0.5229885057471264,1.0447842029637382e-6,4.213556510984276e-7,7.263566139025846e-6
0.5238095238095238,1.0451331193500871e-6,4.219542727129544e-7,7.300872066889943e-6
0.5246305418719212,1.045324922756658e-6,4.2317207565394904e-7,7.336444274392657e-6
0.5254515599343186,1.0461630243559452e-6,4.2345379919822314e-7,7.3736631925119735e-6
0.5262725779967159,1.047410674929355e-6,4.2364436911648097e-7,7.409619116843832e-6
0.5270935960591133,1.048592152005666e-6,4.2385085512205375e-7,7.421896569782113e-6
0.5279146141215106,1.0487740522648398e-6,4.2419332725715204e-7,7.438584021896018e-6
0.5287356321839081,1.0492458991767017e-6,4.244045830807814e-7,7.441174984718626e-6
0.5295566502463054,1.049974977184572e-6,4.246863238471828e-7,7.458832223456947e-6
0.5303776683087028,1.0499988077451918e-6,4.2473067940922533e-7,7.5140908450278084e-6
0.5311986863711001,1.0500235154065457e-6,4.2482569913258e-7,7.524032273515895e-6
0.5320197044334976,1.0501565779954344e-6,4.248767030318498e-7,7.536091550548677e-6
0.5328407224958949,1.0503201721970089e-6,4.2589275130119654e-7,7.548775392341491e-6
0.5336617405582923,1.0508123240779293e-6,4.26078803632062e-7,7.578161467737647e-6
0.5344827586206896,1.051004182174091e-6,4.2624005017969365e-7,7.623541304591372e-6
0.535303776683087,1.0533239842873071e-6,4.2625322825251344e-7,7.694994691022049e-6
0.5361247947454844,1.0535925102984899e-6,4.262725217282093e-7,7.750301921849335e-6
0.5369458128078818,1.0536330612283354e-6,4.2690915005236076e-7,7.774616961821601e-6
0.5377668308702791,1.0541263457602084e-6,4.2694156896362164e-7,7.789380240399378e-6
0.5385878489326765,1.0542648370012678e-6,4.271716304705477e-7,7.790865067202221e-6
0.5394088669950738,1.0549812488642612e-6,4.2717843543624016e-7,7.83035313069002e-6
0.5402298850574713,1.055348178210324e-6,4.2770565797569225e-7,7.8733072657179e-6
0.5410509031198686,1.0568689205375232e-6,4.279258361328346e-7,7.879729585425384e-6
0.541871921182266,1.0572491268242996e-6,4.280864291533224e-7,7.91826583185395e-6
0.5426929392446633,1.0573978573521512e-6,4.28410005441449e-7,8.003114798339433e-6
0.5435139573070608,1.058398143586302e-6,4.284799548895314e-7,8.003163177201082e-6
0.5443349753694581,1.0587577143699364e-6,4.2858677228107215e-7,8.018583722329563e-6
0.5451559934318555,1.059892923905794e-6,4.286256887359659e-7,8.09518026400809e-6
0.5459770114942529,1.060055688801519e-6,4.291793387104818e-7,8.096069509263518e-6
0.5467980295566502,1.0602659032672157e-6,4.2921771589227435e-7,8.11598946763669e-6
0.5476190476190477,1.0612095490382951e-6,4.2923911238052257e-7,8.128938763648495e-6
0.548440065681445,1.061295844223754e-6,4.29300613495253e-7,8.136260503188927e-6
0.5492610837438424,1.062483232475907e-6,4.2969423777854694e-7,8.203716644871737e-6
0.5500821018062397,1.0624903743011924e-6,4.2981898503029005e-7,8.205565073423842e-6
0.5509031198686372,1.064266753521182e-6,4.298627045136855e-7,8.24794202189596e-6
0.5517241379310345,1.0649398696225e-6,4.299709048782649e-7,8.275174655011998e-6
0.5525451559934319,1.0651645937051026e-6,4.3017890826733007e-7,8.297525508334487e-6
0.5533661740558292,1.0658223639367015e-6,4.307106741811237e-7,8.347948354840724e-6
0.5541871921182266,1.066102009251739e-6,4.3071603240799575e-7,8.353897139171753e-6
0.555008210180624,1.067047846680043e-6,4.3077336927448714e-7,8.372708329409547e-6
0.5558292282430214,1.0671594759065383e-6,4.3118773337105826e-7,8.389948504255409e-6
0.5566502463054187,1.0672889432425845e-6,4.3138830584135517e-7,8.400335545974789e-6
0.5574712643678161,1.0679983252207342e-6,4.314930526772541e-7,8.416692590453647e-6
0.5582922824302134,1.069543795730239e-6,4.3157642763013805e-7,8.441132111486025e-6
0.5591133004926109,1.0705346867317945e-6,4.318084091307382e-7,8.455582241205008e-6
0.5599343185550082,1.0715588020207865e-6,4.323237174642177e-7,8.46177755161469e-6
0.5607553366174056,1.0723706259448415e-6,4.328725462072733e-7,8.461979709417326e-6
0.5615763546798029,1.0726346177402795e-6,4.3309096047804545e-7,8.467485696165575e-6
0.5623973727422004,1.075053228222084e-6,4.33420394635585e-7,8.5687851434903e-6
0.5632183908045977,1.075313456300098e-6,4.338466396570956e-7,8.57938270116698e-6
0.5640394088669951,1.0760267994282138e-6,4.342783293918633e-7,8.588009805342725e-6
0.5648604269293924,1.076503093558681e-6,4.344017406053178e-7,8.588720965644984e-6
0.5656814449917899,1.076505704408095e-6,4.3460796819679284e-7,8.591988348668315e-6
0.5665024630541872,1.077062878504581e-6,4.3463014234720696e-7,8.599256052573513e-6
0.5673234811165846,1.0770761775770347e-6,4.3487800409766385e-7,8.615533504250661e-6
0.5681444991789819,1.0775908629984695e-6,4.349338008517851e-7,8.626438231687875e-6
0.5689655172413793,1.0783430862829568e-6,4.349891167591064e-7,8.626887658326886e-6
0.5697865353037767,1.079667839704085e-6,4.3509244852841764e-7,8.653439001314491e-6
0.5706075533661741,1.0804024462694524e-6,4.358357521084749e-7,8.704890971276514e-6
0.5714285714285714,1.082750382765777e-6,4.3715282421631516e-7,8.720937059606262e-6
0.5722495894909688,1.0828945211701591e-6,4.372040014053895e-7,8.725871418670381e-6
0.5730706075533661,1.0829487626548792e-6,4.374115548190651e-7,8.740148616701329e-6
0.5738916256157636,1.0834951072334059e-6,4.3759641218745057e-7,8.750099361278109e-6
0.5747126436781609,1.0841609493045296e-6,4.377442360902285e-7,8.781064670142645e-6
0.5755336617405583,1.0848212800607402e-6,4.3822094738897374e-7,8.846220332786907e-6
0.5763546798029556,1.0848878676542505e-6,4.3942090301434497e-7,8.854656289155559e-6
0.577175697865353,1.0849218726693116e-6,4.395605977302476e-7,8.865475450957061e-6
0.5779967159277504,1.0861063927921765e-6,4.399655545912761e-7,8.897268867943258e-6
0.5788177339901478,1.0863385425088554e-6,4.399805447948218e-7,8.900940488224049e-6
0.5796387520525451,1.0865596242645785e-6,4.4016916465229847e-7,8.926044301658313e-6
0.5804597701149425,1.087039760753557e-6,4.409538938394323e-7,9.062233298401528e-6
0.5812807881773399,1.0886314422660013e-6,4.4115291824726046e-7,9.065522860554126e-6
0.5821018062397373,1.088722927883155e-6,4.415727498525826e-7,9.072346882324704e-6
0.5829228243021346,1.0888010880438896e-6,4.416407647996986e-7,9.074774859624821e-6
0.583743842364532,1.0902742247015494e-6,4.420797515151937e-7,9.079008643319886e-6
0.5845648604269293,1.0909491990278116e-6,4.424194172184882e-7,9.090169300935604e-6
0.5853858784893268,1.0913607525968209e-6,4.4358453585846015e-7,9.15117372927839e-6
0.5862068965517241,1.0944643957848552e-6,4.4374836572734157e-7,9.168641251946577e-6
0.5870279146141215,1.0959823752240435e-6,4.438969902881413e-7,9.190472472500602e-6
0.5878489326765188,1.0962781084400704e-6,4.440399037411338e-7,9.192331307105405e-6
0.5886699507389163,1.0962898644101576e-6,4.444077073596399e-7,9.21925470123214e-6
0.5894909688013136,1.0977473495476536e-6,4.445635173680067e-7,9.22112686615723e-6
0.590311986863711,1.1002567347495753e-6,4.4477075186223656e-7,9.23034509073437e-6
0.5911330049261084,1.1014117068026838e-6,4.4500656830689595e-7,9.237112465636403e-6
0.5919540229885057,1.1015043162228463e-6,4.451723273455346e-7,9.262465128087656e-6
0.5927750410509032,1.1017948094963222e-6,4.4532034829239414e-7,9.29665576648925e-6
0.5935960591133005,1.1031280519528285e-6,4.4539562620674287e-7,9.309371754219602e-6
0.5944170771756979,1.1039620131228762e-6,4.4547516363202853e-7,9.315438912147646e-6
0.5952380952380952,1.1043357133499127e-6,4.45891704192781e-7,9.338423197295906e-6
0.5960591133004927,1.1070919840590118e-6,4.4684729803105747e-7,9.475577806291155e-6
0.59688013136289,1.1071465931054394e-6,4.4712064642748076e-7,9.575406384705239e-6
0.5977011494252874,1.1074499811659224e-6,4.4739705884567655e-7,9.592825565308497e-6
0.5985221674876847,1.1083496247737621e-6,4.474234893265086e-7,9.715903721394178e-6
0.5993431855500821,1.1096087354508836e-6,4.4787034310216787e-7,9.743698855396241e-6
0.6001642036124795,1.1097892090453286e-6,4.4796183280842404e-7,9.784588711732104e-6
0.6009852216748769,1.112658470457368e-6,4.4843221385708345e-7,9.843530274355907e-6
0.6018062397372742,1.1129607235702398e-6,4.4874185726732624e-7,9.848014277348453e-6
0.6026272577996716,1.1135818856273628e-6,4.4926163695999775e-7,9.860444025154353e-6
0.603448275862069,1.113912813981007e-6,4.498096826240056e-7,9.873587429922468e-6
0.6042692939244664,1.1145567958823476e-6,4.498833971050352e-7,9.921806620627692e-6
0.6050903119868637,1.1146324238058325e-6,4.499248751883138e-7,9.979592694172867e-6
0.6059113300492611,1.1147829591904414e-6,4.5137944177884366e-7,9.991033773082322e-6
0.6067323481116584,1.1160752010039378e-6,4.514092797280524e-7,9.991426875679026e-6
0.6075533661740559,1.1172778528048988e-6,4.522465697756896e-7,1.0030311100729939e-5
0.6083743842364532,1.1177311136587742e-6,4.5232869978598344e-7,1.0039770146836529e-5
0.6091954022988506,1.1186393038458258e-6,4.5240647649992365e-7,1.0046999360444201e-5
0.6100164203612479,1.1186868305596947e-6,4.526752387381323e-7,1.007172496894701e-5
0.6108374384236454,1.1190211357293078e-6,4.537485293761518e-7,1.0110464196387444e-5
0.6116584564860427,1.119399206433805e-6,4.542824659586354e-7,1.017669020016373e-5
0.6124794745484401,1.120392061263819e-6,4.5439617527503476e-7,1.0239516396905378e-5
0.6133004926108374,1.1223061665875941e-6,4.5460344003658605e-7,1.0401841402223668e-5
0.6141215106732348,1.1226107631584301e-6,4.548128404778654e-7,1.0427366893947657e-5
0.6149425287356322,1.1243112013308469e-6,4.5489583330727026e-7,1.053525106471829e-5
0.6157635467980296,1.1269602929585054e-6,4.5498371094261233e-7,1.0539242105748332e-5
0.6165845648604269,1.1270220607575517e-6,4.550472439907143e-7,1.055369522447237e-5
0.6174055829228243,1.1273741227586486e-6,4.550615172989419e-7,1.0574458309479122e-5
0.6182266009852216,1.128661319976487e-6,4.551663036651699e-7,1.0763688974117272e-5
0.6190476190476191,1.1291886232313199e-6,4.560652217858593e-7,1.0774773461718835e-5
0.6198686371100164,1.130039479389899e-6,4.561649032450524e-7,1.0794081889358494e-5
0.6206896551724138,1.1300873524895773e-6,4.56169099087447e-7,1.0809110316356406e-5
0.6215106732348111,1.130829431937623e-6,4.5660838379029145e-7,1.0836165366194035e-5
0.6223316912972086,1.1313389439747433e-6,4.569350038452245e-7,1.0848865333198173e-5
0.6231527093596059,1.1316209857183418e-6,4.574647269912941e-7,1.0865838019666922e-5
0.6239737274220033,1.1316537801722744e-6,4.581525607837837e-7,1.0908417590173506e-5
0.6247947454844006,1.1318397831885204e-6,4.5849523895301744e-7,1.096180227353212e-5
0.625615763546798,1.1320967139553377e-6,4.587076328024617e-7,1.0986902531663706e-5
0.6264367816091954,1.1327552975651596e-6,4.588706054548511e-7,1.099708667794045e-5
0.6272577996715928,1.1335062313721317e-6,4.588812694302169e-7,1.1056789473997729e-5
0.6280788177339901,1.1351076216965285e-6,4.592208932973071e-7,1.109201896949109e-5
0.6288998357963875,1.1357826609120306e-6,4.5947548762002957e-7,1.110939773932618e-5
0.6297208538587848,1.1369352674013568e-6,4.5949349864264694e-7,1.1138024729616081e-5
0.6305418719211823,1.13707044330686e-6,4.6012191928472774e-7,1.1154108956847837e-5
0.6313628899835796,1.1376370803115181e-6,4.60342883419289e-7,1.1232330425838993e-5
0.632183908045977,1.1384131197523573e-6,4.610276243519444e-7,1.1271055098283853e-5
0.6330049261083743,1.1388827166155515e-6,4.615473509008471e-7,1.1328084931929625e-5
0.6338259441707718,1.1398147543351847e-6,4.615677230658551e-7,1.1336810501058781e-5
0.6346469622331691,1.1400740722256175e-6,4.616716929686489e-7,1.1337007787335811e-5
0.6354679802955665,1.141876331210516e-6,4.61797721907404e-7,1.1344679658177635e-5
0.6362889983579638,1.1447491137572068e-6,4.6207057557676287e-7,1.1349704999582471e-5
0.6371100164203612,1.1451368120821787e-6,4.630359244122628e-7,1.1360810340256139e-5
0.6379310344827587,1.1452277834829e-6,4.63133995540501e-7,1.1400047364958263e-5
0.638752052545156,1.1457698854590908e-6,4.6343988247562697e-7,1.1406967845567483e-5
0.6395730706075534,1.1468382809739078e-6,4.6355406363792715e-7,1.1459517367886825e-5
0.6403940886699507,1.14688295262104e-6,4.6378464425963084e-7,1.163160704552685e-5
0.6412151067323482,1.1477857765135388e-6,4.646956868694634e-7,1.1661853586418588e-5
0.6420361247947455,1.148005851003485e-6,4.6536054455980095e-7,1.1692078729031323e-5
0.6428571428571429,1.1481038146837954e-6,4.6655191242069697e-7,1.1701062868069658e-5
0.6436781609195402,1.1489511921580895e-6,4.6708425921826865e-7,1.1769878364257444e-5
0.6444991789819376,1.149271136343761e-6,4.6733788971289117e-7,1.1798953392117123e-5
0.645320197044335,1.1508918136795435e-6,4.674406844670792e-7,1.1838991389307744e-5
0.6461412151067324,1.1518003428984804e-6,4.679386234834514e-7,1.1878350005301799e-5
0.6469622331691297,1.1523610089843408e-6,4.6816852114821427e-7,1.1884052042449043e-5
0.6477832512315271,1.1534811625496756e-6,4.683070774765843e-7,1.192140576230084e-5
0.6486042692939245,1.153635437528504e-6,4.685621383578724e-7,1.1945143461739943e-5
0.6494252873563219,1.1537204151445169e-6,4.6941974457342405e-7,1.1975967832522304e-5
0.6502463054187192,1.1540153951417528e-6,4.695484551318895e-7,1.199446943890119e-5
0.6510673234811166,1.1545999405580576e-6,4.6956116920500086e-7,1.203951688885066e-5
0.6518883415435139,1.155620792347832e-6,4.698573552456775e-7,1.2056195616859912e-5
0.6527093596059114,1.1559728527678299e-6,4.7018432647051633e-7,1.2123721321136265e-5
0.6535303776683087,1.1585340375598487e-6,4.7029694734814194e-7,1.214743949669186e-5
0.6543513957307061,1.158671335701426e-6,4.705998610424112e-7,1.2162333094424181e-5
0.6551724137931034,1.161483110045885e-6,4.7166663019757164e-7,1.2223429277312736e-5
0.6559934318555009,1.1615117905842334e-6,4.7202351966499844e-7,1.2241809119740218e-5
0.6568144499178982,1.163120617139177e-6,4.7381454639127306e-7,1.2244823816416372e-5
0.6576354679802956,1.163686369066762e-6,4.745405623000766e-7,1.2255728726746795e-5
0.6584564860426929,1.1640680533487189e-6,4.7507146315346616e-7,1.2359098114158902e-5
0.6592775041050903,1.1645179113492593e-6,4.754438775324872e-7,1.237788113633923e-5
0.6600985221674877,1.1675411971222585e-6,4.759917114691318e-7,1.2448081474849244e-5
0.6609195402298851,1.1694977869804396e-6,4.7610193099144507e-7,1.2517816022687884e-5
0.6617405582922824,1.1704551365437422e-6,4.7613455799382723e-7,1.2547470447078897e-5
0.6625615763546798,1.171074568445257e-6,4.7618929854184435e-7,1.2650497838744412e-5
0.6633825944170771,1.1720296621313706e-6,4.7653984693867553e-7,1.2662874310713218e-5
0.6642036124794746,1.1720758036579834e-6,4.7677726241040925e-7,1.2711614245643499e-5
0.6650246305418719,1.1722191865909305e-6,4.770995755856377e-7,1.2747943108306628e-5
0.6658456486042693,1.1722995608174775e-6,4.771693530809379e-7,1.2748095164585078e-5
0.6666666666666666,1.17230889626861e-6,4.774932852534803e-7,1.2811039955332186e-5
0.6674876847290641,1.1725730854043292e-6,4.775879906262211e-7,1.2918697285192586e-5
0.6683087027914614,1.17265902938217e-6,4.779147429116168e-7,1.3027510378429861e-5
0.6691297208538588,1.1727348512354406e-6,4.782456741858293e-7,1.3113868512476718e-5
0.6699507389162561,1.173780829055706e-6,4.78431976379584e-7,1.3134142490856286e-5
0.6707717569786535,1.17424130688547e-6,4.789014721562854e-7,1.3163706557024987e-5
0.6715927750410509,1.1752901714545742e-6,4.78944098723449e-7,1.318370294484342e-5
0.6724137931034483,1.1776344866159822e-6,4.796330956836251e-7,1.3194837152876361e-5
0.6732348111658456,1.1779045463944643e-6,4.799204742284953e-7,1.3200702838140478e-5
0.674055829228243,1.1782002459086082e-6,4.804661497706174e-7,1.3228035083329765e-5
0.6748768472906403,1.1785735132826515e-6,4.805063363857649e-7,1.3278787624481713e-5
0.6756978653530378,1.178750553939456e-6,4.808890806075207e-7,1.3464523225867862e-5
0.6765188834154351,1.1789961378377369e-6,4.817402474729815e-7,1.3474372018384135e-5
0.6773399014778325,1.179440403393137e-6,4.82061807754485e-7,1.356405198949204e-5
0.6781609195402298,1.1801349104596123e-6,4.830912013334982e-7,1.359735864123875e-5
0.6789819376026273,1.1806927181684334e-6,4.832605378673919e-7,1.3661060012503092e-5
0.6798029556650246,1.180906011015969e-6,4.834281685043949e-7,1.3740178569355555e-5
0.680623973727422,1.1809785248073232e-6,4.836646500761575e-7,1.3798357392315675e-5
0.6814449917898193,1.1813340474135445e-6,4.841609564085375e-7,1.3930872797085912e-5
0.6822660098522167,1.1817131369600045e-6,4.844050422686416e-7,1.396188258525783e-5
0.6830870279146142,1.1820827091507678e-6,4.844278177048742e-7,1.4052843638751038e-5
0.6839080459770115,1.1827747378367026e-6,4.845537571805716e-7,1.4058520839308567e-5
0.6847290640394089,1.1831602274318297e-6,4.847172949989038e-7,1.4102290256602509e-5
0.6855500821018062,1.1834067160561216e-6,4.849850853953598e-7,1.4159867425254681e-5
0.6863711001642037,1.1847331062706705e-6,4.852512941721654e-7,1.4191084858000104e-5
0.687192118226601,1.1873596435185638e-6,4.853199568573374e-7,1.4228575989666458e-5
0.6880131362889984,1.188432649923615e-6,4.859003030444678e-7,1.4237115746164333e-5
0.6888341543513957,1.1917526611525912e-6,4.861617794000936e-7,1.430439817947189e-5
0.6896551724137931,1.1923017342379192e-6,4.867826109817011e-7,1.4328395795464395e-5
0.6904761904761905,1.1925118195910672e-6,4.870214389142586e-7,1.4367772508593615e-5
0.6912972085385879,1.1944232861190284e-6,4.879698066577612e-7,1.4370175714641952e-5
0.6921182266009852,1.1949190269195275e-6,4.880214565080219e-7,1.4391894916102982e-5
0.6929392446633826,1.1949442485969287e-6,4.89040219975988e-7,1.440099602833083e-5
0.69376026272578,1.1950750868061082e-6,4.891914679072378e-7,1.4433952537468361e-5
0.6945812807881774,1.1975970092708287e-6,4.899184178114072e-7,1.4435059249505884e-5
0.6954022988505747,1.1979764928034096e-6,4.899879561386868e-7,1.4437160793338607e-5
0.6962233169129721,1.1990412587204954e-6,4.904235645058598e-7,1.447068147052769e-5
0.6970443349753694,1.1990939519341842e-6,4.904902735817385e-7,1.4498844859554349e-5
0.6978653530377669,1.2000841802465064e-6,4.905629964865026e-7,1.4504797358206427e-5
0.6986863711001642,1.2045241058125798e-6,4.916839497446201e-7,1.4539426352149722e-5
0.6995073891625616,1.206419677057458e-6,4.917549783033125e-7,1.4631450074743296e-5
0.7003284072249589,1.2070486538108964e-6,4.918115805185799e-7,1.4642122701930227e-5
0.7011494252873564,1.2070986965165169e-6,4.922465106783371e-7,1.4690960593923603e-5
0.7019704433497537,1.2074174551475197e-6,4.927180763025194e-7,1.475799557966984e-5
0.7027914614121511,1.2082367632557745e-6,4.928090945012175e-7,1.4876334162331985e-5
0.7036124794745484,1.2102085714167274e-6,4.942956581459723e-7,1.4898687240863295e-5
0.7044334975369458,1.212992386065615e-6,4.947102960355649e-7,1.4910507548254145e-5
0.7052545155993432,1.2135343055113018e-6,4.954486574422004e-7,1.4940730790591897e-5
0.7060755336617406,1.2136694207955682e-6,4.958106158379404e-7,1.4978466453222464e-5
0.7068965517241379,1.2140382147255295e-6,4.961332572739321e-7,1.5009357417195988e-5
0.7077175697865353,1.21538013180518e-6,4.96333048513742e-7,1.5011964731533857e-5
0.7085385878489326,1.2168916466939046e-6,4.965423624675974e-7,1.5065730185339924e-5
0.7093596059113301,1.216943226738717e-6,4.975150140653484e-7,1.5069376724009419e-5
0.7101806239737274,1.2171946680855295e-6,4.981120528945639e-7,1.512604883767843e-5
0.7110016420361248,1.2176867901372697e-6,4.983477001734202e-7,1.5173445976864691e-5
0.7118226600985221,1.2202498317055297e-6,4.989775608635989e-7,1.5178355863035569e-5
0.7126436781609196,1.2203007936806947e-6,4.998611524273494e-7,1.5186344626816642e-5
0.7134646962233169,1.2210398246390674e-6,5.000671831661786e-7,1.5230214841748162e-5
0.7142857142857143,1.2211927392121795e-6,5.00185597196657e-7,1.5234319729311977e-5
0.7151067323481116,1.2219671124557652e-6,5.007519301999951e-7,1.525898104888757e-5
0.715927750410509,1.2220472006888703e-6,5.011181389369102e-7,1.5281798350657476e-5
0.7167487684729064,1.2223230878274084e-6,5.014453126967607e-7,1.528466596671509e-5
0.7175697865353038,1.223413204012953e-6,5.014780693219102e-7,1.529788993517585e-5
0.7183908045977011,1.2238258757407047e-6,5.015801894028026e-7,1.5403452654017623e-5
0.7192118226600985,1.2246887798264775e-6,5.027506149118569e-7,1.54444125300472e-5
0.7200328407224958,1.225753007177077e-6,5.028254034152693e-7,1.5479377811321178e-5
0.7208538587848933,1.2264408162388246e-6,5.031643448392566e-7,1.54935885891676e-5
0.7216748768472906,1.2267715008291695e-6,5.032684314308545e-7,1.552385307248024e-5
0.722495894909688,1.2290850515493933e-6,5.033394059216976e-7,1.55533556212039e-5
0.7233169129720853,1.2294331043383995e-6,5.045504825513759e-7,1.5643274385213473e-5
0.7241379310344828,1.2302954325163348e-6,5.053911534611242e-7,1.5654335510216932e-5
0.7249589490968801,1.2311329818668832e-6,5.056041645216116e-7,1.5778656416372596e-5
0.7257799671592775,1.2314653792103992e-6,5.058605271385686e-7,1.588392244509925e-5
0.7266009852216748,1.2317799297458582e-6,5.059216884846472e-7,1.5952284176634155e-5
0.7274220032840722,1.2340097802130316e-6,5.05940946908996e-7,1.5965680549120185e-5
0.7282430213464697,1.234113090591966e-6,5.066306127288062e-7,1.6175639167047506e-5
0.729064039408867,1.2345229730357302e-6,5.08053231677633e-7,1.6178370407243523e-5
0.7298850574712644,1.2349237743987794e-6,5.083108525718805e-7,1.6296162088775315e-5
0.7307060755336617,1.2349513160335582e-6,5.094341199690453e-7,1.6310718990070983e-5
0.7315270935960592,1.235366432033364e-6,5.095251532581076e-7,1.6407704763802754e-5
0.7323481116584565,1.239125367246475e-6,5.105622725036628e-7,1.64218524329321e-5
0.7331691297208539,1.2394478042414693e-6,5.106653129896508e-7,1.6422248479524194e-5
0.7339901477832512,1.2398043503756456e-6,5.106708592256434e-7,1.6433387735861467e-5
0.7348111658456487,1.2401326849965554e-6,5.112859528201312e-7,1.657157421012853e-5
0.735632183908046,1.2412319245149372e-6,5.113363254423607e-7,1.6609599607303153e-5
0.7364532019704434,1.241961270793663e-6,5.113881804293765e-7,1.661552171058879e-5
0.7372742200328407,1.2421911896599137e-6,5.115473313588402e-7,1.6654467099717456e-5
0.7380952380952381,1.2421929500420497e-6,5.116290358210665e-7,1.6692901971501173e-5
0.7389162561576355,1.2422344013903214e-6,5.116791638872272e-7,1.6812034292491326e-5
0.7397372742200329,1.2433574576140084e-6,5.118055127682184e-7,1.6891427166343298e-5
0.7405582922824302,1.2436475812600442e-6,5.121236191778839e-7,1.6913284308530185e-5
0.7413793103448276,1.2438379619740928e-6,5.125572981190602e-7,1.715023659759714e-5
0.7422003284072249,1.2440965226664897e-6,5.14464133433987e-7,1.715207416450404e-5
0.7430213464696224,1.2441386417816437e-6,5.148016205441342e-7,1.7171990173014194e-5
0.7438423645320197,1.2448229677348217e-6,5.149970098804129e-7,1.7578462035053924e-5
0.7446633825944171,1.2466772841490338e-6,5.150526786800082e-7,1.762271147246303e-5
0.7454844006568144,1.2492251612145362e-6,5.15208218147352e-7,1.779929222303185e-5
0.7463054187192119,1.2493763559753103e-6,5.155288265769931e-7,1.7853422760152796e-5
0.7471264367816092,1.2494612785704606e-6,5.160421233431927e-7,1.785432003260311e-5
0.7479474548440066,1.2504100085574428e-6,5.171373514068538e-7,1.7908676264778604e-5
0.7487684729064039,1.251005657937111e-6,5.17173885557403e-7,1.80411846663248e-5
0.7495894909688013,1.2510416969942913e-6,5.175616177189731e-7,1.821976911662579e-5
0.7504105090311987,1.251434421168708e-6,5.176525516203837e-7,1.822989372625925e-5
0.7512315270935961,1.2522201931908297e-6,5.180114341537815e-7,1.8261956105218086e-5
0.7520525451559934,1.2528318647810062e-6,5.181643976909306e-7,1.8346565033232425e-5
0.7528735632183908,1.2534944127348212e-6,5.182703723702128e-7,1.834992227554412e-5
0.7536945812807881,1.253783758452967e-6,5.187902051519866e-7,1.8380006146756562e-5
0.7545155993431856,1.2545423025312493e-6,5.190974305294737e-7,1.8478732633082817e-5
0.7553366174055829,1.2549028938941636e-6,5.197297867067936e-7,1.8502257129957534e-5
0.7561576354679803,1.255371278553313e-6,5.200903160325048e-7,1.8513485988877803e-5
0.7569786535303776,1.256958853077753e-6,5.201392085437502e-7,1.8752284640092278e-5
0.7577996715927751,1.2585243401561362e-6,5.20166870905691e-7,1.8767940160504e-5
0.7586206896551724,1.2598798342243127e-6,5.204206165985013e-7,1.8773363678165153e-5
0.7594417077175698,1.262027798375614e-6,5.208014179904955e-7,1.8846998915948312e-5
0.7602627257799671,1.262844786691245e-6,5.208441104485225e-7,1.8897827652420437e-5
0.7610837438423645,1.2645443308935624e-6,5.225113100152594e-7,1.894610555957676e-5
0.7619047619047619,1.265031958748135e-6,5.229016786751494e-7,1.8985659643210794e-5
0.7627257799671593,1.2654540102166948e-6,5.229752618768954e-7,1.9107980785363002e-5
0.7635467980295566,1.266252790189233e-6,5.233052003347793e-7,1.915956234268532e-5
0.764367816091954,1.266382210355616e-6,5.236179668512211e-7,1.9181036423661865e-5
0.7651888341543513,1.2678724295988322e-6,5.24281474186493e-7,1.918203133215656e-5
0.7660098522167488,1.2720856121610095e-6,5.245608957134915e-7,1.918320814277567e-5
0.7668308702791461,1.2732631939174097e-6,5.254413702274717e-7,1.9221892263345895e-5
0.7676518883415435,1.273589999344045e-6,5.254647428657762e-7,1.9359955786642657e-5
0.7684729064039408,1.2750008301900735e-6,5.26524361731185e-7,1.9428700486884986e-5
0.7692939244663383,1.2756844854004336e-6,5.267908533332409e-7,1.9514962746278125e-5
0.7701149425287356,1.2764648300340457e-6,5.270013380854141e-7,1.953482344832353e-5
0.770935960591133,1.2767710328054861e-6,5.280010721373513e-7,1.9560017808210702e-5
0.7717569786535303,1.277696535705532e-6,5.280217951660546e-7,1.965782976604893e-5
0.7725779967159278,1.278161500168746e-6,5.300943640606776e-7,1.9925326686869766e-5
0.7733990147783252,1.2790262722162528e-6,5.307665148706769e-7,2.002816360786964e-5
0.7742200328407225,1.2844058554979631e-6,5.309030522993724e-7,2.0121343091813636e-5
0.7750410509031199,1.2845834966021343e-6,5.330599710145235e-7,2.0346833318888792e-5
0.7758620689655172,1.2851582957593663e-6,5.355239123535947e-7,2.0362488209838712e-5
0.7766830870279147,1.2854650523095466e-6,5.356373695190865e-7,2.042742646487754e-5
0.777504105090312,1.2859959045018941e-6,5.357343214038052e-7,2.0501611700975336e-5
0.7783251231527094,1.2864118519096107e-6,5.358518421591576e-7,2.0501958798986023e-5
0.7791461412151067,1.2865379030438626e-6,5.36435744048627e-7,2.0592467433281496e-5
0.7799671592775042,1.2891357345873745e-6,5.366862557290822e-7,2.0689471941571812e-5
0.7807881773399015,1.2906205773268323e-6,5.380081872845398e-7,2.069868264080561e-5
0.7816091954022989,1.291260724111713e-6,5.384373887996782e-7,2.094207945631186e-5
0.7824302134646962,1.2916656774749057e-6,5.397610077640919e-7,2.100370865352083e-5
0.7832512315270936,1.2931179227395948e-6,5.402811654146673e-7,2.1009879506040945e-5
0.784072249589491,1.293366915220701e-6,5.408719735671807e-7,2.102605135421289e-5
0.7848932676518884,1.2936864363091972e-6,5.418984685904612e-7,2.1073020380576014e-5
0.7857142857142857,1.2959990266235103e-6,5.419851445881616e-7,2.1076198093133777e-5
0.7865353037766831,1.296776882075649e-6,5.430469463902422e-7,2.119618890420331e-5
0.7873563218390804,1.2973355820771098e-6,5.430526524915988e-7,2.1213952190996527e-5
0.7881773399014779,1.2982220004124492e-6,5.431131153713984e-7,2.1297845293791326e-5
0.7889983579638752,1.2984805235768368e-6,5.43347495550294e-7,2.137531591833589e-5
0.7898193760262726,1.298920209613369e-6,5.43537640179016e-7,2.1392845904364985e-5
0.7906403940886699,1.2991630528043203e-6,5.455282550208273e-7,2.140192466669129e-5
0.7914614121510674,1.3003153926156515e-6,5.468688492358264e-7,2.1416134469741416e-5
0.7922824302134647,1.3020762561353053e-6,5.487207266907866e-7,2.1680863603503822e-5
0.7931034482758621,1.302260217398727e-6,5.490830879702422e-7,2.1773112505159123e-5
0.7939244663382594,1.3024806759391706e-6,5.491783795315725e-7,2.1930695795616187e-5
0.7947454844006568,1.302514751059775e-6,5.495117852378158e-7,2.202975894331963e-5
0.7955665024630542,1.302627812237054e-6,5.497217700242779e-7,2.2148072212865413e-5
0.7963875205254516,1.3049911538770586e-6,5.497754561347562e-7,2.2199534282167e-5
0.7972085385878489,1.3055754184091404e-6,5.505858295192056e-7,2.2281068575921955e-5
0.7980295566502463,1.3057383491783942e-6,5.512502436709797e-7,2.2377292355732897e-5
0.7988505747126436,1.30743857444691e-6,5.52493240115248e-7,2.245289310755053e-5
0.7996715927750411,1.307736122930321e-6,5.53354583280732e-7,2.262525604163113e-5
0.8004926108374384,1.3084328506951938e-6,5.536583693861023e-7,2.267004628413485e-5
0.8013136288998358,1.3094550284776021e-6,5.544755233185648e-7,2.295568346421717e-5
0.8021346469622331,1.3097844891804465e-6,5.550568665586495e-7,2.3045659422749285e-5
0.8029556650246306,1.3102261483059133e-6,5.563259025327585e-7,2.3073499915462316e-5
0.8037766830870279,1.312632946471553e-6,5.567679932580131e-7,2.338560723973302e-5
0.8045977011494253,1.3126798014683426e-6,5.573973925187653e-7,2.342285188474745e-5
0.8054187192118226,1.3127626830572563e-6,5.579348127762314e-7,2.352325118125185e-5
0.80623973727422,1.313073687286417e-6,5.59083810666184e-7,2.357997921312445e-5
0.8070607553366174,1.3138336204086263e-6,5.595420595775053e-7,2.3713658820571853e-5
0.8078817733990148,1.314101093032156e-6,5.600230924357901e-7,2.3744659697778946e-5
0.8087027914614121,1.3151912407507957e-6,5.60304491610155e-7,2.3958988145318232e-5
0.8095238095238095,1.3165177647495054e-6,5.605604722325995e-7,2.3990312016221625e-5
0.8103448275862069,1.3192085033044205e-6,5.626166588439898e-7,2.3997856649833193e-5
0.8111658456486043,1.3194837581024908e-6,5.629506950356995e-7,2.4017078942789836e-5
0.8119868637110016,1.3202706773453679e-6,5.63766775904681e-7,2.4451465861657888e-5
0.812807881773399,1.3217516186884447e-6,5.648254554965635e-7,2.4591822442177254e-5
0.8136288998357963,1.3218633080407034e-6,5.648366072562366e-7,2.4716552330522493e-5
0.8144499178981938,1.3219803251930264e-6,5.650759156522017e-7,2.4728155522170745e-5
0.8152709359605911,1.3227218853904321e-6,5.650802147515207e-7,2.484572032432531e-5
0.8160919540229885,1.3248529140797802e-6,5.655704182150805e-7,2.498872064046121e-5
0.8169129720853858,1.3254804017815152e-6,5.672936986506216e-7,2.5092359339902445e-5
0.8177339901477833,1.3254922256335683e-6,5.681107990469017e-7,2.5116662942573367e-5
0.8185550082101807,1.3256010250842358e-6,5.68250354754168e-7,2.543401827264446e-5
0.819376026272578,1.3263949419108271e-6,5.686506685273012e-7,2.5507547971143245e-5
0.8201970443349754,1.3266110655346766e-6,5.687692492350858e-7,2.551094287356019e-5
0.8210180623973727,1.3279773131014879e-6,5.687760630649833e-7,2.6021625584109963e-5
0.8218390804597702,1.3305387057753309e-6,5.689953316863237e-7,2.608537399597403e-5
0.8226600985221675,1.3305516624189357e-6,5.692371377782901e-7,2.6100080220120352e-5
0.8234811165845649,1.331518977714559e-6,5.696150814388018e-7,2.6160662948248375e-5
0.8243021346469622,1.33214723540291e-6,5.700861667884453e-7,2.62672564780449e-5
0.8251231527093597,1.3342700492609657e-6,5.704579206470451e-7,2.654417508382204e-5
0.825944170771757,1.3349197706962599e-6,5.727229241682934e-7,2.669794895897357e-5
0.8267651888341544,1.3350687816568657e-6,5.729283316079001e-7,2.6735822864216243e-5
0.8275862068965517,1.3351130189492765e-6,5.735961114122133e-7,2.6916228623200047e-5
0.8284072249589491,1.335193954234166e-6,5.740343585815238e-7,2.712991974366038e-5
0.8292282430213465,1.3381954004371247e-6,5.741062974297862e-7,2.715863422546978e-5
0.8300492610837439,1.3387025669657245e-6,5.745018284360091e-7,2.7223863090448015e-5
0.8308702791461412,1.3391446122279512e-6,5.768977959901785e-7,2.7279253227504535e-5
0.8316912972085386,1.3395635235268585e-6,5.775962033740749e-7,2.742963544239892e-5
0.8325123152709359,1.3404566647817217e-6,5.777047490038565e-7,2.7479730066401345e-5
0.8333333333333334,1.3415253037788895e-6,5.783968344534239e-7,2.766515126871646e-5
0.8341543513957307,1.3421313747270943e-6,5.789885528480139e-7,2.7894831352975045e-5
0.8349753694581281,1.3447629749891542e-6,5.796680787977962e-7,2.7924917405664357e-5
0.8357963875205254,1.3464254514688218e-6,5.797682661074234e-7,2.8013423048056748e-5
0.8366174055829229,1.3464439110506302e-6,5.806504318404925e-7,2.8102109145711494e-5
0.8374384236453202,1.3485545639880935e-6,5.810272925609235e-7,2.8133269496759056e-5
0.8382594417077176,1.3488122780407816e-6,5.816048492109882e-7,2.8227228467029186e-5
0.8390804597701149,1.3493111794802788e-6,5.828085275457129e-7,2.8519946685648136e-5
0.8399014778325123,1.3494907493292114e-6,5.828497947165348e-7,2.856549286377486e-5
0.8407224958949097,1.351955751492768e-6,5.82956638636394e-7,2.8776991436059732e-5
0.8415435139573071,1.3522877317481349e-6,5.83501951883521e-7,2.8905508324912618e-5
0.8423645320197044,1.3527537273790379e-6,5.839194468280214e-7,2.9115254142352702e-5
0.8431855500821018,1.3527677974670863e-6,5.844948938343453e-7,2.911593900776432e-5
0.8440065681444991,1.3540101856630435e-6,5.855482651649272e-7,2.955322294180018e-5
0.8448275862068966,1.3566841049001584e-6,5.855653070457741e-7,2.9562158536892953e-5
0.8456486042692939,1.3578057823701745e-6,5.867421255597438e-7,2.9662509556889645e-5
0.8464696223316913,1.3583151473173777e-6,5.869282127988582e-7,2.9737727108989473e-5
0.8472906403940886,1.3589325052891964e-6,5.871721970749461e-7,2.9824478907325747e-5
0.8481116584564861,1.360970056636623e-6,5.877460537333443e-7,2.985271949842575e-5
0.8489326765188834,1.3636228192721797e-6,5.882851091123316e-7,3.0061092855972442e-5
0.8497536945812808,1.3662940544154665e-6,5.8868895152908e-7,3.0247527359335037e-5
0.8505747126436781,1.3663386791369857e-6,5.893633894747841e-7,3.0458579699175766e-5
0.8513957307060755,1.3699824717720073e-6,5.89402568454037e-7,3.0716288456922616e-5
0.8522167487684729,1.3721006196177957e-6,5.894863799568308e-7,3.08368611653361e-5
0.8530377668308703,1.3750244633754474e-6,5.89749239821901e-7,3.11246398665317e-5
0.8538587848932676,1.3775667969805442e-6,5.900360131006231e-7,3.170925849336885e-5
0.854679802955665,1.3797708225432841e-6,5.906207696151569e-7,3.190904880294405e-5
0.8555008210180624,1.3811131664900722e-6,5.906582247352825e-7,3.20174326869819e-5
0.8563218390804598,1.3815536683369833e-6,5.92255076228679e-7,3.2393388712500033e-5
0.8571428571428571,1.3816581067584908e-6,5.945521028749163e-7,3.2427458209718825e-5
0.8579638752052545,1.3865896981114305e-6,5.948769585287019e-7,3.266343469855908e-5
0.8587848932676518,1.389744171349619e-6,5.950144310020297e-7,3.276090581187988e-5
0.8596059113300493,1.3914956229069336e-6,5.9599100772189e-7,3.3025649855972586e-5
0.8604269293924466,1.3916663875008272e-6,5.965503493919147e-7,3.302987806854879e-5
0.861247947454844,1.3936778758996724e-6,5.966295784762905e-7,3.3330305653596164e-5
0.8620689655172413,1.395289014837975e-6,5.976440310682123e-7,3.3714327960022776e-5
0.8628899835796388,1.3986269712063175e-6,5.983504332527589e-7,3.3749534773562366e-5
0.8637110016420362,1.3992852679568869e-6,5.988964397747674e-7,3.3754300648430545e-5
0.8645320197044335,1.4030422969817854e-6,6.005591862408367e-7,3.3756111908040336e-5
0.8653530377668309,1.4034739906859903e-6,6.015452664909847e-7,3.412969031329713e-5
0.8661740558292282,1.403683142998887e-6,6.018295221035599e-7,3.4373234493003605e-5
0.8669950738916257,1.4059757271105805e-6,6.033339526912902e-7,3.44396105452214e-5
0.867816091954023,1.408127004744102e-6,6.037656800164246e-7,3.492759151101627e-5
0.8686371100164204,1.4093421213891077e-6,6.040867486807899e-7,3.49282813847535e-5
0.8694581280788177,1.409447694650734e-6,6.045021026014526e-7,3.530059079324646e-5
0.8702791461412152,1.4107212014216844e-6,6.05083703990576e-7,3.534665464077121e-5
0.8711001642036125,1.412847104532029e-6,6.067175448676245e-7,3.561958649224946e-5
0.8719211822660099,1.4135918285519526e-6,6.084311535736728e-7,3.5908720846018214e-5
0.8727422003284072,1.415158254528905e-6,6.09286878293909e-7,3.592829021780167e-5
0.8735632183908046,1.4176711289809564e-6,6.12047306392526e-7,3.593667857823708e-5
0.874384236453202,1.4215572282548188e-6,6.121001391370468e-7,3.629441714211042e-5
0.8752052545155994,1.4249603033715082e-6,6.12663701250986e-7,3.707764886378498e-5
0.8760262725779967,1.4276052539206469e-6,6.129288534920919e-7,3.750264539052634e-5
0.8768472906403941,1.4289291631839e-6,6.129850098206767e-7,3.7779207179600677e-5
0.8776683087027914,1.4303802769121083e-6,6.135064321383749e-7,3.8285826511832536e-5
0.8784893267651889,1.4310025230910455e-6,6.139448597017417e-7,3.844257871455022e-5
0.8793103448275862,1.4349328386535053e-6,6.139478187540998e-7,3.8702066619335465e-5
0.8801313628899836,1.4354564577259074e-6,6.151323753272209e-7,3.961447649270601e-5
0.8809523809523809,1.435640920229519e-6,6.156504665198653e-7,3.9781304789448784e-5
0.8817733990147784,1.4360439899436139e-6,6.161173141407597e-7,4.131938828170046e-5
0.8825944170771757,1.4402272372032928e-6,6.164534166755575e-7,4.1456876942431816e-5
0.8834154351395731,1.4422108188609236e-6,6.168468646865796e-7,4.1678975179698714e-5
0.8842364532019704,1.4499968599955073e-6,6.16858387504151e-7,4.20593357945217e-5
0.8850574712643678,1.4500230331559569e-6,6.188995305584959e-7,4.209075828048197e-5
0.8858784893267652,1.4515899244490872e-6,6.192000424914871e-7,4.236042329426694e-5
0.8866995073891626,1.4553513214610743e-6,6.193522445933739e-7,4.255233925581269e-5
0.8875205254515599,1.4571846101995932e-6,6.204408654088464e-7,4.2920288094425515e-5
0.8883415435139573,1.4579131440262073e-6,6.206276580234607e-7,4.328229888405186e-5
0.8891625615763546,1.4593754694419248e-6,6.209016634551897e-7,4.378175452902815e-5
0.8899835796387521,1.4634505959936568e-6,6.221204311137527e-7,4.4302980168397805e-5
0.8908045977011494,1.4642336237005056e-6,6.221429119943759e-7,4.438257992355381e-5
0.8916256157635468,1.4686573345040975e-6,6.235325823237078e-7,4.440376467752627e-5
0.8924466338259441,1.4698206028074967e-6,6.24492403477322e-7,4.46842797954983e-5
0.8932676518883416,1.4710797071034492e-6,6.254455461805463e-7,4.484423704633996e-5
0.8940886699507389,1.4717342841662422e-6,6.261053059947628e-7,4.508278263126155e-5
0.8949096880131363,1.477268294457092e-6,6.261392789670614e-7,4.523173350816882e-5
0.8957307060755336,1.478321679037323e-6,6.270365206003961e-7,4.529533224017852e-5
0.896551724137931,1.4803641773919516e-6,6.281289017591699e-7,4.57228860064545e-5
0.8973727422003284,1.4808942498466347e-6,6.282388967414158e-7,4.5741669062321165e-5
0.8981937602627258,1.4825678838849312e-6,6.287898838955482e-7,4.611263480769682e-5
0.8990147783251231,1.4839862803705112e-6,6.288386448702884e-7,4.617104810306447e-5
0.8998357963875205,1.485748687376535e-6,6.294304123619944e-7,4.676746716160855e-5
0.9006568144499179,1.4863238895715444e-6,6.296516193430724e-7,4.679733949294256e-5
0.9014778325123153,1.4863832864881212e-6,6.302735348902626e-7,4.680333257475433e-5
0.9022988505747126,1.4906830104427608e-6,6.309807531376362e-7,4.7275236708411854e-5
0.90311986863711,1.491400839709891e-6,6.312678251021301e-7,4.742529680257152e-5
0.9039408866995073,1.4968998579334024e-6,6.317995655429844e-7,4.7467153210454074e-5
0.9047619047619048,1.4975878886516783e-6,6.343078594940643e-7,4.7768187029531274e-5
0.9055829228243021,1.4978049490078657e-6,6.343746891769838e-7,4.780322855887911e-5
0.9064039408866995,1.4989733815575576e-6,6.346264039791686e-7,4.809127998859328e-5
0.9072249589490968,1.5012741067134025e-6,6.359685765864674e-7,4.858332876256011e-5
0.9080459770114943,1.5055099442331048e-6,6.36683345499129e-7,4.940212950593561e-5
0.9088669950738916,1.512368135238389e-6,6.372638422320985e-7,4.966741684972799e-5
0.909688013136289,1.5171281090009943e-6,6.373478294000106e-7,4.993521821294054e-5
0.9105090311986864,1.5200924300839947e-6,6.37396510714756e-7,5.0385494852612066e-5
0.9113300492610837,1.521245206844884e-6,6.375785061661675e-7,5.1275072202424804e-5
0.9121510673234812,1.5295881130093348e-6,6.378147346540457e-7,5.1390509191020485e-5
0.9129720853858785,1.5303118694878384e-6,6.383851029935698e-7,5.1812425220579096e-5
0.9137931034482759,1.531867052968464e-6,6.39312810150293e-7,5.186576739601989e-5
0.9146141215106732,1.5339620572412561e-6,6.397437821761387e-7,5.3708481319558017e-5
0.9154351395730707,1.5344554049889932e-6,6.400241522613075e-7,5.385193177906598e-5
0.916256157635468,1.5354928250579829e-6,6.401290509024987e-7,5.430369934075048e-5
0.9170771756978654,1.5379934085904696e-6,6.405118389011856e-7,5.430531758228849e-5
0.9178981937602627,1.5470598098916243e-6,6.422643813940144e-7,5.516883552712641e-5
0.9187192118226601,1.5482185090392237e-6,6.427874217065816e-7,5.518477922856751e-5
0.9195402298850575,1.5529491695094947e-6,6.430616364294774e-7,5.5631874621354314e-5
0.9203612479474549,1.5538418250417378e-6,6.459625228178208e-7,5.658964950102069e-5
0.9211822660098522,1.5617595612105251e-6,6.462705124485458e-7,5.8141121625974914e-5
0.9220032840722496,1.5681775541343892e-6,6.463169199224758e-7,5.816571834455315e-5
0.922824302134647,1.5737870540121987e-6,6.470824603040117e-7,6.00729793851049e-5
0.9236453201970444,1.5740599769671255e-6,6.473942404572711e-7,6.180103955648168e-5
0.9244663382594417,1.5752369442012065e-6,6.478454367340088e-7,6.184155947758836e-5
0.9252873563218391,1.5759140191700998e-6,6.499141434407289e-7,6.335275927094028e-5
0.9261083743842364,1.5764964822728376e-6,6.505271863037452e-7,6.450855584724867e-5
0.9269293924466339,1.5770506402663328e-6,6.523590267670833e-7,6.497122426968461e-5
0.9277504105090312,1.5793266600692155e-6,6.529831488898276e-7,6.594232524105082e-5
0.9285714285714286,1.5803066905391694e-6,6.532238442077876e-7,6.693357784247612e-5
0.9293924466338259,1.5809248899630366e-6,6.532390057715728e-7,6.769892938980451e-5
0.9302134646962233,1.5836922301345266e-6,6.536889513236732e-7,6.789659370333857e-5
0.9310344827586207,1.5855303476737842e-6,6.550904291012349e-7,6.838979656233179e-5
0.9318555008210181,1.586949182430953e-6,6.551352960820456e-7,6.902091529526125e-5
0.9326765188834154,1.5888740525765112e-6,6.580806615708622e-7,6.914014711289103e-5
0.9334975369458128,1.59075499345254e-6,6.633478196861615e-7,6.928365345586256e-5
0.9343185550082101,1.590978670565089e-6,6.670872912149511e-7,7.0778664188478e-5
0.9351395730706076,1.5928485040668504e-6,6.679189311276739e-7,7.296815857330455e-5
0.9359605911330049,1.5985052756634828e-6,6.692848770643904e-7,7.382234584748634e-5
0.9367816091954023,1.6013146086028415e-6,6.697826139727888e-7,7.399635399895787e-5
0.9376026272577996,1.6035985791698994e-6,6.717677857386295e-7,7.446304070752745e-5
0.9384236453201971,1.6090303630827489e-6,6.718299671751182e-7,7.478556581625179e-5
0.9392446633825944,1.6102876143868654e-6,6.817267283617116e-7,7.506794649176843e-5
0.9400656814449918,1.6103558760296319e-6,6.820824347003197e-7,7.508655484568316e-5
0.9408866995073891,1.616263934852352e-6,6.835454280917655e-7,7.514785838650771e-5
0.9417077175697866,1.6180520969736507e-6,6.882751924523381e-7,7.614628850553133e-5
0.9425287356321839,1.6237909410452185e-6,6.892705194113088e-7,7.670202993885998e-5
0.9433497536945813,1.6239619950706865e-6,6.902528697703861e-7,7.813386564370902e-5
0.9441707717569786,1.6255548586800788e-6,6.936386414341668e-7,7.919823240607386e-5
0.944991789819376,1.6340190590077808e-6,6.939145680880005e-7,7.935405756141077e-5
0.9458128078817734,1.6447230806460375e-6,6.94972534116725e-7,7.97601221891815e-5
0.9466338259441708,1.646462916014384e-6,6.959734902974792e-7,8.05257326170878e-5
0.9474548440065681,1.651531360792504e-6,6.995978550075205e-7,8.080943108427248e-5
0.9482758620689655,1.6560143685820678e-6,7.015176832274905e-7,8.149940614607033e-5
0.9490968801313628,1.6562531530674547e-6,7.047337304502695e-7,8.183104312382105e-5
0.9499178981937603,1.6617398084530183e-6,7.049265658529698e-7,8.378023949515129e-5
0.9507389162561576,1.6687819561798312e-6,7.065554023712173e-7,8.576031740897453e-5
0.951559934318555,1.6688303231475578e-6,7.11076876048274e-7,8.651953206776905e-5
0.9523809523809523,1.6710641599697186e-6,7.130705197394115e-7,8.873370045939343e-5
0.9532019704433498,1.6723753639133158e-6,7.165279558883176e-7,8.938646362120023e-5
0.9540229885057471,1.6732644744530498e-6,7.197590674290076e-7,8.9606619468628e-5
0.9548440065681445,1.6776492540437306e-6,7.24790080900496e-7,9.36325017134229e-5
0.9556650246305419,1.679009922854388e-6,7.29800587588283e-7,9.44243855075967e-5
0.9564860426929392,1.6801066209732587e-6,7.313145549275739e-7,9.454163799216671e-5
0.9573070607553367,1.6945901728345515e-6,7.320018823442338e-7,9.531082123980033e-5
0.958128078817734,1.6995901888560127e-6,7.363103899022824e-7,9.542523602667335e-5
0.9589490968801314,1.712837036293534e-6,7.394581444256066e-7,9.624220843403273e-5
0.9597701149425287,1.713122957514106e-6,7.421492351695985e-7,9.769591530565206e-5
0.9605911330049262,1.714601112344033e-6,7.459007453923628e-7,9.986891850148193e-5
0.9614121510673235,1.7151076316431089e-6,7.488568166020262e-7,0.00010034318863167957
0.9622331691297209,1.72704189548452e-6,7.597648011090162e-7,0.00010176739321245148
0.9630541871921182,1.7279912834231229e-6,7.615245344179034e-7,0.0001032691805203051
0.9638752052545156,1.729789426605848e-6,7.640211187653244e-7,0.00010418053827348202
0.964696223316913,1.7345475779391287e-6,7.658788891572103e-7,0.00010561348748560979
0.9655172413793104,1.740889275602538e-6,7.700743606499047e-7,0.00010731819055161231
0.9663382594417077,1.7411983997487237e-6,7.735284965741803e-7,0.00011091656251924774
0.9671592775041051,1.7460178525977036e-6,7.757507044084166e-7,0.00011394305331521698
0.9679802955665024,1.7532899571893922e-6,7.77998844099484e-7,0.00011709957730250333
0.9688013136288999,1.7613172455298496e-6,7.787912659256013e-7,0.0001183218550347745
0.9696223316912972,1.7742122893202982e-6,7.819314070043315e-7,0.00011851612685054191
0.9704433497536946,1.7968729604848322e-6,7.898974392116669e-7,0.00012032095332926973
0.9712643678160919,1.7968812143196128e-6,7.909170246858963e-7,0.00012243204673308743
0.9720853858784894,1.799060426418416e-6,7.924206518574348e-7,0.00012319998797686305
0.9729064039408867,1.7998821114108367e-6,8.043837041288083e-7,0.0001359055368922183
0.9737274220032841,1.8072656023317728e-6,8.273199178942729e-7,0.00013762748677828392
0.9745484400656814,1.8141212565265715e-6,8.300594275623294e-7,0.000140627578341022
0.9753694581280788,1.8146279349745206e-6,8.362648761907352e-7,0.0001436395119848253
0.9761904761904762,1.838248569175911e-6,8.409454803283395e-7,0.00014979468507216365
0.9770114942528736,1.8683403282589392e-6,8.4279930059988e-7,0.0001519202160541945
0.9778325123152709,1.893042977524724e-6,8.452229093151405e-7,0.00015301964911581338
0.9786535303776683,1.8944138178936715e-6,8.492667649367667e-7,0.00015508478063446397
0.9794745484400657,1.9003703354909362e-6,8.736008484731323e-7,0.00015600999094083989
0.9802955665024631,1.906875436206165e-6,8.779988766848015e-7,0.0001621411751802744
0.9811165845648604,1.9124130739553274e-6,8.788220077224555e-7,0.00016502356646182293
0.9819376026272578,1.9153630372942787e-6,8.962106655255935e-7,0.0001659251463911509
0.9827586206896551,1.964013468231302e-6,9.079858535845968e-7,0.00017597518295552772
0.9835796387520526,1.973973885966441e-6,9.206221569156213e-7,0.00018580365183524237
0.9844006568144499,1.975870279083319e-6,9.222181520286356e-7,0.00019791304536929342
0.9852216748768473,2.006629209308046e-6,9.30387536678777e-7,0.00021532141030101575
0.9860426929392446,2.0768140693239086e-6,9.388825640492699e-7,0.00021731857782717384
0.986863711001642,2.0929196099338083e-6,9.743648991444233e-7,0.00029708070782231267
0.9876847290640394,2.13508271560793e-6,1.0059127043040364e-6,0.00033393077206957784
0.9885057471264368,2.2169274440701694e-6,1.0060761836742013e-6,0.0004059551553644382
0.9893267651888341,2.2184593958926302e-6,1.040060814207608e-6,0.001101614498716357
0.9901477832512315,0.0013909449081714927,0.0013916713759639025,0.0013623514341893255
0.9909688013136289,0.006004198244190498,0.006004536092245545,0.007185636341648828
0.9917898193760263,0.006911372017653487,0.00691132242610152,0.007321316324947356
0.9926108374384236,0.007180241968702584,0.007180147665661037,0.007686639112191494
0.993431855500821,0.00765509005239839,0.0076534478150068405,0.007960485818869574
0.9942528735632183,0.011492494428737104,0.011492889848796132,0.01149273810030342
0.9950738916256158,0.01735837620463996,0.01735875070533748,0.017361138822310905
0.9958949096880131,0.03540580941070812,0.03540651562844222,0.03540138339413704
0.9967159277504105,0.035802138655097265,0.035801867990847516,0.03580135023191751
0.9975369458128078,0.0775846209324743,0.12077333450878415,0.07758265543457907
0.9983579638752053,10.0,10.0,10.0
0.9991789819376026,10.0,10.0,10.0
1.0,10.0,10.0,10.0


==> data/eigen_graph_biological_32/eigenvectors_absolute_error.csv <==
matrix\type,Float32,LinearTakum32,Posit32
bio/bio-CE-GT,5.91639569828506497518093825999925387e-04,1.34720116372221492593580528011691330e-04,4.94778878214578325099900341737594611e-04
bio/bio-CE-HT,-Inf,-Inf,-Inf
bio/bio-CE-LC,4.04873081134653096712061525983499915e+00,4.11155311860707393219197463653852872e+00,4.06553047633207422180034276362301607e+00
bio/bio-DM-HT,3.24005183279746682548454495249345130e+00,2.81549206910266805101516982001833329e+00,2.84158034401269524861370317244097148e+00
bio/bio-DM-LC,3.33404070852553125986452241139694203e+00,3.52224164996988471272715373042611287e+00,3.56587320042726319779148420849330701e+00
bio/bio-HS-HT,2.22072965561984565560121815704982127e+00,2.34479769571379239864422407580775165e+00,2.15347915774111069600968012147473684e+00
bio/bio-HS-LC,1.02857308941487432887713462753339628e+00,1.15949116422132339800991191328723800e+00,7.27937123809054331106173141303310461e-01
bio/bio-SC-CC,5.56365976411399579996468182649297896e-03,1.70446478512873477109769698503972249e-03,3.25048865684006125226207265996946577e-02
bio/bio-SC-GT,1.05283530475785782550841089784813167e+00,1.02492646407413803321567574592993371e+00,9.55374532686536673307958181942233336e-01
bio/bio-SC-LC,4.45314396776135378094716750189992017e-04,1.14996786926627026938646426773275615e-03,1.06132330863829301048877373218288077e-03
bio/bio-SC-TS,3.72877544116493539193752855478214628e+00,3.58702974826239231713152388056041868e+00,3.57511787444420030659725493449498474e+00
bio/bio-WormNet-v3-benchmark,3.06087364789017756964306623786674645e+00,3.54384181754851164992725025568947656e+00,3.02230575780943935961940047666492704e+00
bio/bio-celegans,7.95504595265313732161786505862882872e-01,9.51489150640015174368408505830613503e-01,1.08567815487156371808263525320750200e+00
bio/bio-celegans-dir,4.44618285069555171735911176925702761e-03,1.77898631696841590797895023909535893e-04,3.09174017222021007472852489744193575e-03
bio/bio-diseasome,1.59770648464523707574194268056527338e-03,6.25597281918592550309121798602265048e-04,6.94934717794590418014067778306783520e-04
bio/bio-dmela,1.20844485298049169965108071368097321e-02,3.95935479209724697385608300055059234e-03,2.00140083217318966605162431904531601e-01
bio/bio-grid-fission-yeast,1.97301709292632865411964061268537428e+00,2.03435732014477691575215794818996031e+00,2.23584015003719199989073546597606586e+00
bio/bio-grid-fruitfly,2.90575470851975422528837028316959371e+00,2.67951833133384258177137438587394484e+00,2.78732697845088481471770745933724289e+00
bio/bio-grid-human,3.39380211692658515307423877870414887e+00,3.33721273135675472041043843916410784e+00,3.28478569336430618147787795249446632e+00
bio/bio-grid-mouse,-Inf,-Inf,-Inf
bio/bio-grid-plant,-Inf,-Inf,-Inf
bio/bio-grid-worm,2.37605467800747182779226868424517408e+00,2.52005691409921237790863711184323681e+00,2.35637563531647166694314283897090521e+00
bio/bio-yeast,4.37476609060114228623041010261086404e-03,1.48161780212701363885756126353402838e-02,7.09436144420471716076514815001086819e-02
bio/bio-yeast-protein-inter,3.98989108963411632466286605832626793e+00,4.19218905038286818024631666620485403e+00,4.19800189572781780369584300277711647e+00
bn/bn-cat-mixed-species_brain_1,2.25891739064356202009882959225416582e-04,5.56755867563580715557306600936605113e-05,1.95387724395687355282375094809896396e-03
bn/bn-fly-drosophila_medulla_1,1.15374512360042284807087227375404905e+00,1.48179307407738793781852753730557220e+00,1.30103838833649417748849890871263667e+00
bn/bn-macaque-rhesus_brain_1,8.91854100020650669569823809333373861e-04,3.31383784773861219211976751103853666e-03,3.27550721564319754077906014827146707e-03
bn/bn-macaque-rhesus_brain_2,4.58264634616299019499854129249633917e-05,7.12092195851150778629100229760982137e-06,1.44628479689321655264875880007038567e-05
bn/bn-macaque-rhesus_cerebral-cortex_1,2.38459156574606629280732006320010547e-04,8.19526943363104598110547176616799958e-05,1.47223333196498847495313511074074361e-04
bn/bn-macaque-rhesus_interareal-cortical-network_2,3.13267301831734779485956279968769225e+00,3.33379927316149947888984318458950783e+00,3.80347073895609069243843567938773423e+00
bn/bn-mouse-kasthuri_graph_v4,2.47831507313619020062544409757754667e+00,2.42627278991285998239811116133760838e+00,2.54541981183814338777481424675829453e+00
bn/bn-mouse_brain_1,1.11012942459843050481379564412352185e-03,4.36255117280510071377974877582737912e-04,1.35054221369852290797516991438626272e-02
bn/bn-mouse_retina_1,1.15082814561728752431686000254574677e-02,3.91987173378521957578284505509558978e-03,1.26063485648459470120720588159025189e-02
bn/bn-mouse_visual-cortex_1,4.34858977065687991120836710471919323e-05,6.10608210378111375837291719002059693e-06,2.95464712115787853386982054051047227e-06
bn/bn-mouse_visual-cortex_2,9.32609521409307201330035205006687966e-05,1.94766677206872902275796674354119014e-05,5.09972509308790977801464597869239042e-06
eco/eco-everglades,1.89404259009412272273696353723647818e-04,3.37271549641406405188596792609160908e-05,4.82209619750653139937235464489852022e-04
eco/eco-florida,8.73694759299082307211742762330291431e-05,2.05532109580265993603485123250499669e-05,7.86830915074891665204882948622583632e-05
eco/eco-foodweb-baydry,6.95015883870620491352837547204360700e-05,4.76785966891700352613483529685595869e-05,8.31591381210971137201200734002734236e-05
eco/eco-foodweb-baywet,1.92464084860708528257705202120024866e-04,5.04286426810887115603524732122034107e-05,1.02641681332166585862318512590683844e-04
eco/eco-mangwet,1.80744195675917451071689547170256490e-04,3.70297535092968367318604100982770344e-05,1.10219364228188407434103897065324484e-03
eco/eco-stmarks,1.37400448250306845919736035749325041e-04,4.52604325373609308377502861950466364e-05,1.76054871922402252815944610709676789e-04
protein/DD_g1,5.25973545288177961862942879023760152e-04,1.20870159650636734114761279390508314e-04,3.04059037699600420079891763231622560e-04
protein/DD_g10,2.88967511541139748702545908625712617e-04,1.40614444340705976866779313343734310e-04,7.53936756422070962140175680444766613e-05
protein/DD_g100,2.80262067231840232546725361585550470e-03,4.86142676251693585815546909128233691e-04,4.33945922098207068181386272907517865e-04
protein/DD_g1000,8.76552583760507844946092113596178783e-05,6.47762564836811816731071612742526440e-05,7.57073607419195817606787963838145203e-05
protein/DD_g1001,1.08255592749704364422100625313467105e-04,3.99996658313933192802886967201729569e-05,2.30877324161866042332661186337918990e-04
protein/DD_g1002,1.07730602970716357126406422821854016e-03,1.82399162249605128209933616055842136e-04,4.31781511327617195298778560425524988e-04
protein/DD_g1003,1.60654122228846611357939881717969849e-04,2.71352758602901898397237867315400862e-05,1.88103120013763554575027223077808774e-05
protein/DD_g1004,5.55807929904416932245845237785213969e-04,1.25067978967933340094496355344105093e-04,1.26775739005645491577243312119138406e-03
protein/DD_g1005,3.18574862627977047854232088805614681e-04,1.78654845270884973485715663651879557e-04,2.08459196615498997620453643377095867e-04
protein/DD_g1006,1.35454272596704347149456182756582078e-03,9.48069043506124250185546014248061691e-04,9.99473824376965836962409541684754084e-03
protein/DD_g1007,9.76834951744853375251232990902734905e-04,5.98968671034086999195166606386310673e-04,6.23593124241712407846484867996649564e-04
protein/DD_g1008,1.18752970178778890406875197700733741e-03,8.17503879126698504996837715775397034e-04,1.26159837356997012884994442000620695e-03
protein/DD_g1009,1.96011028201285986439157970005085888e-04,4.78210276901349801321759953060237457e-05,2.65380924098219838737012515740128680e-05
protein/DD_g101,1.62891295759095011434289411789380395e-04,7.88696800931806529277019511471777701e-05,4.43459204470740418685635733565678755e-04
protein/DD_g1010,3.93508068584396763870295646153425842e-04,1.78884242410297994092276686117216187e-04,2.48542569404065659029996478275736694e-04
protein/DD_g1011,2.79053547236067003043915443985422879e-04,2.50907090044094221522416423196757781e-04,5.84497086112180160064954228510181417e-04
protein/DD_g1012,3.10421434677045859608290340989064672e-04,4.14011804118198494882718634112304340e-04,4.70714711328330886822834387231637235e-04
protein/DD_g1013,1.20786494161120024330728932223042692e-04,3.69238866320775907096759300032902090e-05,4.52665947753627574808351103942685933e-05
protein/DD_g1014,6.42956112477180090477343259280023317e-05,7.76200146018900873693109468291108088e-05,4.55869232172693661829352169860607939e-05
protein/DD_g1015,6.13658660854898847867450414792373223e-04,1.04060731493641099037191234568304140e-04,8.91978423584444439619049739618791111e-04
protein/DD_g1016,2.83987004449378742407711794906996706e-04,9.97084378068670731340904816402457280e-05,1.66700617477227858777626778396865872e-04
protein/DD_g1017,1.89427302237806718987834369938572321e-02,4.87181711609346372325959494796718355e-03,4.93705941659830146656021946221641354e-03
protein/DD_g1018,4.72452268835305280130070659018874933e-03,1.31822239769882200332607938104415727e-03,7.02728472324524778892765552573292278e-04
protein/DD_g1019,3.37012728073715158920141333335665807e-04,1.53229837386586334806176508397852179e-04,1.50180963096725766753184835083580131e-04
protein/DD_g102,6.76564853152353112271549093379191586e-04,1.54914962629197490369122659047677403e-04,7.10133355358966163834047138763011605e-05
protein/DD_g1020,5.75325248342070668702227807412380691e-04,2.62606117054922533448193694196748653e-04,6.66162783639203264196813960191136916e-04
protein/DD_g1021,7.61120950759356377067791092346212052e-04,9.28365098242249512741096303998514164e-04,1.71663170587876698306910548797367647e-03
protein/DD_g1022,3.29956414807082203641869788522312221e-04,1.90238080935618750731435661998588727e-04,1.84963086841361638311816472305880297e-03
protein/DD_g1023,1.50604044933083890847686495227917341e-03,4.19687468761906951968254319140725865e-04,2.02409539002925148269002119279395063e-02
protein/DD_g1024,2.47549189764980597086504692180436036e-04,1.03404990079000999325064989775696741e-04,2.28200334200320534640773753931584397e-04
protein/DD_g1025,5.71343551609323631494543161157268671e-04,8.64537965748171206130243052683133984e-05,1.17378302895638101889988517042126987e-04
protein/DD_g1026,2.46899446453523303508990737987703489e-04,8.45500056688987972274366092490517555e-05,2.86594937609062409179925764849698896e-04
protein/DD_g1027,2.94320047668345500272655430339000229e-04,2.98701340460632733667333192531740081e-04,2.51963232215815496651316268680445183e-03
protein/DD_g1028,3.37430487790480092908363023696520517e-04,1.33754887675644534630324057200069789e-04,2.58547383439752794967528220896481519e-04
protein/DD_g1029,4.05112722769178555189786360312181982e-04,7.85613844757827198735625059565526829e-05,1.04508293010775515537217378835913542e-04
protein/DD_g103,1.39199794980260967798155267727773900e-03,1.93961821714112589786242331558559012e-04,1.54756953283272946161067725229679095e-03
protein/DD_g1030,9.29990184159124540517576771853845995e-04,4.82149906899535212716641468817348703e-04,1.75384007650257876043343114193742000e-03
protein/DD_g1031,3.22595322419296295428905652390476970e-04,5.82828681663265964193599351506895449e-05,1.62185564616785883024904588091009331e-04
protein/DD_g1032,4.01969198201174235618773516641257077e-04,3.41366072208058019532967739773784183e-04,3.15135267227737185138909864374775517e-04
protein/DD_g1033,4.96616044384332959465756872052773248e-04,1.97175928486429864304187179362151271e-04,8.94599063666240756452272295720041478e-04
protein/DD_g1034,8.55315337037649446421541944813440040e-04,2.16819958491726142695474325546631722e-04,2.46656487091226838914230685792713254e-04
protein/DD_g1035,1.38808641929604268116153495323251408e-04,1.45884613248607611914835215963995305e-04,2.40733275308374815019331754314190126e-04
protein/DD_g1036,8.15677099961850430038117587523870493e-04,6.36304244902538508253280999788876127e-04,2.67815202332941145064802654999543897e-03
protein/DD_g1037,3.21334962960596955608537556741915377e-04,1.12674721351144401451535748333992723e-04,1.27283285928976783496219992535855838e-03
protein/DD_g1038,6.68527747041248288392401456150989199e-04,1.76845186646715142678041670894165020e-04,5.79558247381655722703241201942069308e-04
protein/DD_g1039,1.48225113999433438436177363639578405e-04,2.45398805594667678005820224229266901e-05,3.70603130865041650230625819962665847e-05
protein/DD_g104,1.54399945154144915224409767324508545e-03,4.28226960315232190018117707980527239e-04,5.09506948560237061466058788608353999e-02
protein/DD_g1040,6.61217884339333342803533251721254949e-04,8.21962048628007617932934110804760127e-05,8.99161603944989588952346922964136457e-05
protein/DD_g1041,3.98789858365417611031658793056638695e-04,4.20646087583099381048693896695086428e-05,5.52298712912841664209412809018996943e-05
protein/DD_g1042,2.04907795581609523185572494000326922e-04,1.39038500496691235115581612901024414e-04,2.44678555304942650244725442467107065e-04
protein/DD_g1043,3.42170533142318229563238898003920027e-04,8.68237314932871879592212174189093684e-04,1.05401608604783387970814289301071925e-02
protein/DD_g1044,6.43104371836263695147964069695205016e-04,1.61491360232007298777201710935824815e-04,4.26588408832433106890484583742523091e-04
protein/DD_g1045,1.74085339670005016536016713269356595e-03,1.39187204020435625088197921991700055e-03,6.49977613190393970241316853562030898e-03
protein/DD_g1046,5.54896097373810146413393923133816901e-04,1.55264616471439444402667225512294420e-04,4.72382422826301622647098812740704955e-04
protein/DD_g1047,1.45090979547559222516225750709387119e-04,5.58932761870151095478443822122023123e-05,1.07055732378646039861398000618914629e-04
protein/DD_g1048,9.56207430369998858059670586735065990e-05,3.32321635133391534502421016939548686e-05,2.20554269418160792796740911355192279e-05
protein/DD_g1049,4.61474308085095974132987361941605634e-04,1.32845960713206807302064484275439939e-04,6.33001643598988432851146189484658263e-04
protein/DD_g105,7.66212840556397782039147693959019944e-04,2.82557260044921527691190375677885368e-04,8.03348873045589428693548667459791727e-03
protein/DD_g1050,2.70102475699496475990874998902658057e-03,6.29523785531009373085208911968768076e-04,1.54428569486747971203263808764055901e-02
protein/DD_g1051,8.46055696133791869731436613283606665e-04,2.22664876445166015246432341815674110e-04,8.38077647639680498306194380385528930e-04
protein/DD_g1052,9.86174179950762393919239929781576679e-04,8.71912201634356967582244730275527468e-04,8.46423812992007448778631463854016834e-03
protein/DD_g1053,2.99542685017767382972488082914529750e-04,4.40825324521924614207904464791898846e-05,2.30292839946152249084799237850088564e-04
protein/DD_g1054,1.40996978371315654093411815786340734e-04,6.21509901581704312154129340048440635e-05,7.40967535995930307927892802821701491e-05
protein/DD_g1055,3.37574904164978751978287533352873821e-04,5.51397624285145314635726131917611349e-04,5.37681887529069227514141784839322155e-04
protein/DD_g1056,1.79728187557458460146390118817945327e-04,1.06773504922971338786318046355436774e-04,6.17819634345178912327893119761077302e-05
protein/DD_g1057,1.55986720871482945834893731494670915e-03,5.30898172266270629788784265922137161e-04,4.53599799430592403689581877094261670e-02
protein/DD_g1058,1.10600377848676278063636823446659497e-04,1.37326214952279345106942545609302217e-04,2.36739080963164406494880022293242116e-04
protein/DD_g1059,7.04222847010979095563580519269350707e-03,1.70457259729397533444626482592464756e-04,2.02070742914505252189040885948381680e-03
protein/DD_g106,5.14385548147663456806530973028170801e-03,1.91848320544677679753143695038359882e-03,4.64569189231664282159353833680773957e-03
protein/DD_g1060,1.60500536826704917931286440797075080e-03,1.03733485341091272613783045202766582e-03,2.19317524573272169324716615020994314e-03
protein/DD_g1061,3.19128482567606813069713707053872887e-03,2.93685622035397387497912313776589486e-04,2.08381509208845525607975082216980528e-03
protein/DD_g1062,7.77300596629770947567390204393687043e-04,3.56300878727670954741772592268739371e-04,8.04408862071776545643607362541723116e-04
protein/DD_g1063,3.49198175123658332298913744260885820e-04,1.60501531485029848131503534273964552e-04,3.01382059313858448083122300121035046e-04
protein/DD_g1064,5.58253458767735330860749483638085174e-04,2.04329159663100915613866766423983721e-04,4.92510698992782204586232961824289901e-04
protein/DD_g1065,1.90934938737155940586212663561027677e-04,2.62186614177931142336639987638579498e-04,4.33272487677827628448960923841799612e-04
protein/DD_g1066,9.96530949894428194174209457289225285e-04,4.02424110770617545774436960498370256e-05,5.79124961305849406629034382814054215e-03
protein/DD_g1067,2.65519514507707683620709226995433590e-03,1.32132209405624915376003377387628674e-03,2.96749747693199566974051334756822760e-03
protein/DD_g1068,4.88022121635990605594060004944231246e-04,2.63445073751597034995188738511493654e-04,4.18583814089544074574109863268791019e-04
protein/DD_g1069,2.76372138476212801287806737542972735e-04,1.17713412555228875077640640352199960e-04,2.69079117996189889466622511103790009e-04
protein/DD_g107,3.24508569872555143347095517915835315e-04,2.06804261634360352014048740771679512e-04,2.37924191476672247194506516489966112e-04
protein/DD_g1070,5.42204077054973853481875304837803585e-03,1.01835681170523539248904809988497054e-03,5.76583208108644610504721215644608859e-03
protein/DD_g1071,1.95513383163127741992111597754589296e-04,3.06034458252809184246903807565219709e-05,1.48565785170000073866073612277934661e-04
protein/DD_g1072,3.69818291786330567526932451122659633e-04,6.95580176207438702640323017223115966e-05,2.09172494040432278312636414754273984e-04
protein/DD_g1073,2.18195197448740495363937383833174148e-04,9.10754902260210089658326237575409953e-05,6.29406171293060341833358352079690731e-05
protein/DD_g1074,4.37127796017999506137190634435324648e-04,3.38183241258323374427547934475905402e-04,1.19691250323031054007195615775313338e-03
protein/DD_g1075,1.00592521019435029690093389283928629e-03,1.84244192917887116362344900106256817e-04,3.23120762585977118267577208755965771e-03
protein/DD_g1076,9.62180865140141759714864458873585297e-04,5.11366556969476330038652586842294281e-04,1.85088398467616302618258151276974268e-03
protein/DD_g1077,1.24652147113222242540791950101107207e-03,3.97722618726309563215289677440104893e-04,2.32209655129612284588683697867600163e-04
protein/DD_g1078,2.13037048448742047534548958583417183e-04,8.15623223784824031378210047824815460e-05,5.56745061103519959175179675050393753e-05
protein/DD_g1079,3.26060151909485620377334983158327778e-04,6.85868517374487391325536034078011302e-04,5.00497874850132235963664654429259501e-03
protein/DD_g108,7.57582587508415061433052482507514939e-04,1.03923912588930703375825664360143556e-03,4.19010449982778029308252599726360251e-04
protein/DD_g1080,4.36464905087445002556537437173892972e-04,9.86037392192624987041345704333302821e-05,2.72018642048503476787543572686943491e-04
protein/DD_g1081,1.30214811855319740356368565252048051e-02,3.07724777895544109914543112243638471e-03,8.55454146319102101513910348898946050e-03
protein/DD_g1082,4.88461262071157204057399307928159488e-04,1.01057152052491873374214148926341481e-04,2.39620999327622182709169029312521304e-04
protein/DD_g1083,9.99368866199760634630595066530518643e-04,1.70046382853631527066287811198692741e-04,3.03927183352629357496875239300100292e-03
protein/DD_g1084,5.23858983770488805816551563507282308e-04,1.14801095643996582719689196311276252e-04,1.18952439047696070758583409239098704e-03
protein/DD_g1085,2.63084135385683821315608306695632084e-04,3.81044426516142708913961949256253102e-05,6.61097249820121005939588204928728439e-04
protein/DD_g1086,6.26146754376850073120838440551066253e-04,1.61231012286224826855230464891076635e-04,3.25460607236158517798996825577606178e-04
protein/DD_g1087,3.37350416562780713309545045449059470e-04,7.98471413169805835070849425729666922e-05,5.68812225844520639886989414353467505e-04
protein/DD_g1088,1.99295251165212202566418580237588409e-03,8.14820155299804973758390083889466094e-04,2.19578748797629305351037393999569404e-02
protein/DD_g1089,1.20619676736831760603076319302820977e-03,5.96445173575751456812807345352384281e-04,9.36365210358772678880370658573474216e-03
protein/DD_g109,2.87577183622380288317463855527550599e-04,5.04332867871717070477585848028233261e-05,3.19688798537301376359763971262682441e-03
protein/DD_g1090,1.28808500983591965910546876048536972e-04,2.60185676119312940628712046718058000e-05,2.28486633336289240412577941259290187e-05
protein/DD_g1091,4.49020822554455714253907048125897071e-04,2.18347078272909868733701691756826091e-04,5.35524784783162673377508996324090457e-04
protein/DD_g1092,2.34721963471069958554686210076292240e-04,8.15469409945566642994615428550224865e-05,8.64883789203591453350898891687018820e-05
protein/DD_g1093,3.19388518169425238196896259975125360e-04,5.36215943605705107389149825294584648e-05,3.09685349745649153855890058549892150e-04
protein/DD_g1094,1.19703674357131353626509634748730031e-03,2.58090695728595531797622063239358112e-04,1.29688884365106075329848812871689061e-03
protein/DD_g1095,1.81875472144329592433043636945343301e-04,9.74003505040955740522676201812800918e-05,2.20607858950821090669176107517209053e-04
protein/DD_g1096,1.20421721889292341310539565529378620e-03,4.58128095099035609296041759964573697e-04,7.63896459489891723684917630593471256e-04
protein/DD_g1097,1.15606959691699230517325713002891298e-03,4.51993558615084647525045928995573649e-04,6.57195144007431831314801859299831566e-04
protein/DD_g1098,1.68240287010228230667065284513730180e-03,5.35827008780755715003628966177405204e-04,1.84153418274294948618474108228867029e-03
protein/DD_g1099,5.71633896326017715777573478215486215e-04,3.44039868950792690529875689435368681e-04,3.32483967241301170252571789311221402e-03
protein/DD_g11,9.66824061136600438969604506083604465e-04,4.63432408508199536387509453432307218e-04,1.40936331691068207440856132038312989e-04
protein/DD_g110,4.63047378114005891170176479652689161e-04,3.28691650430332716470066784009852115e-04,2.75633296256151166837497061512390107e-04
protein/DD_g1100,1.76237199071564348798487596998040729e-04,3.99995384544428584880349948850568524e-05,3.17177455992339405440955266903913350e-05
protein/DD_g1101,7.17679371895558966562099457825596027e-05,2.93704095649384725745871480156635155e-05,5.93441420172351442186695773143413706e-05
protein/DD_g1102,3.81105384770066883959988290853805454e-04,1.14584530454397810452457764271758935e-04,1.11851706414581725464999281934793928e-04
protein/DD_g1103,4.31840902625147834124325043017726637e-04,7.34867037070225813352479592323987612e-05,3.48633465726055027881804013104670761e-04
protein/DD_g1104,1.20277734415855603727329171702070638e-03,5.60430791308471810480393586681981097e-04,1.89666000980789658115893655521545837e-03
protein/DD_g1105,1.80982101208986062332535191786183484e-04,9.69349679830166453573856434224589627e-05,9.86170690363088113508151021414213111e-05
protein/DD_g1106,1.15045585298135663130954489428001801e-04,4.67157876061313005106657455640558375e-05,2.86316407997181202480834444760953470e-04
protein/DD_g1107,3.54736353095094899664110840906156056e-03,8.37879992534916702606099362565881971e-04,1.42926090722110076489171274716092209e-03
protein/DD_g1108,2.56841485913585659767555178543141717e-04,7.16805701865748538273925008860965772e-05,1.52980890502580128232723622080692081e-04
protein/DD_g1109,5.15245243287254629322542771138787327e-04,1.06935091648907877281385693919975674e-03,4.10993467814733612267420811557472799e-03
protein/DD_g111,5.09746447737554275577449922987499302e-04,2.65878077861497001741201773643020688e-04,4.78629888228111063432342728889374096e-04
protein/DD_g1110,1.05060184049634505529863641282769457e-03,6.50812307891303699457517848418792522e-04,4.80724202424106767578004773096308346e-04
protein/DD_g1111,2.98626083890859553572379226126636082e-04,1.33153599077812385050105345260001882e-04,1.04416499332950080469393479475142546e-04
protein/DD_g1112,5.04596328643671799954392333281690844e-04,9.59465891920984923976034401124249187e-05,9.07219634919127345317554677797770333e-05
protein/DD_g1113,3.03052293716205369363722579558824192e-04,2.37529694714860423594089397167091196e-04,1.16175128690366130012734807430196866e-03
protein/DD_g1114,1.02889435086144113105936908654016236e-04,6.87828561312137958537289010137159009e-05,2.68078934852556687511117902466434559e-04
protein/DD_g1115,2.89058975054339725795689757814768197e-04,1.05415462377628100193263012744156228e-04,1.35828045778396140479224844642654386e-04
protein/DD_g1116,3.70512749681110321240561057254501437e-04,2.80505614823493931496494476954577646e-04,3.96975155143792229477283544451220495e-04
protein/DD_g1117,1.41827914871302222850922277408214246e-04,2.83736089949541985747862034876739221e-05,1.56602079677299779815269124277104517e-04
protein/DD_g1118,3.99535861688801665859930501280838932e-04,2.79429091471665485580386723495872574e-04,1.35953606802024277655231908542382752e-04
protein/DD_g1119,3.04153764118212813583612484196187192e-04,1.55306626252625945500523901792623652e-04,2.39197803021007779080388972120168433e-04
protein/DD_g112,1.19733000844582801475971049840005871e-03,2.78105168225238319783260880070243543e-04,7.37900827725359906447405634470333410e-04
protein/DD_g1120,4.59336706473685542471646235179198092e-04,2.56240641368308174966880710041351883e-04,8.52507961230088999381923989065845108e-04
protein/DD_g1121,6.73746607082875719333732279072269770e-04,6.53132387858290024678410963339136132e-05,3.62117628106486779305248664838549091e-04
protein/DD_g1122,8.46496319134493896602542770907152090e-04,1.80615166611733720556318074055727551e-03,7.13668823044771409807825059993503568e-03
protein/DD_g1123,2.55098443386341670001463874689203002e-04,5.42121986124184943922043547676091013e-05,1.36641457915778293952221625619126537e-04
protein/DD_g1124,3.10655051429169465638464816075271339e-04,3.24375117501931694487198936094558534e-04,9.55641382485628561697519979272919511e-04
protein/DD_g1125,5.46554929910328521866475207002083849e-04,2.72786335950424741938783189825547082e-04,9.32966530324174426857943275987305937e-04
protein/DD_g1126,2.74627894657210812392677010852823100e-04,3.84689271126271677267888349946378824e-05,8.92419971429071889359543867896322038e-05
protein/DD_g1127,2.69653267802782281247424715152018456e-04,2.47672958254143743918541807462719761e-04,1.85746162349667461810725548441228799e-04
protein/DD_g1128,1.08057299069353840126114733633326731e-03,2.04857707588294830268461649202477247e-04,5.23694667616475209267714987516072634e-04
protein/DD_g1129,8.38220955645882285788128817928699616e-04,3.62342030024524457288383858002256700e-04,2.63271014163516844685830651892704230e-03
protein/DD_g113,4.23732740718402527674068431177207089e-04,4.07500743796633101205093711574913203e-04,1.66081538802216073571908895345182151e-04
protein/DD_g1130,1.44893701193966905504097408167470041e-03,2.14329432293393329186328879594535824e-04,4.21687776279546107218168696894427853e-04
protein/DD_g1131,5.42160450131784582280297182704293488e-04,1.17357069397459855357990400912774405e-04,5.38537380854405080629603820522823498e-04
protein/DD_g1132,1.76992943277963307881636808531293101e-04,1.57999415464444699448011995581726778e-04,1.01074595296941110150449789684151425e-04
protein/DD_g1133,4.46794808159237259734710472334340440e-04,2.05573308797678274135895539407321848e-04,1.09879508813668061245223402127168710e-03
protein/DD_g1134,2.30324788391784179351476016022712899e-04,9.59905815267438197494212751154630992e-05,8.61657901608342707645140205558231097e-05
protein/DD_g1135,3.70016372774381086474755381714575122e-04,2.47292515817045858119240302050760026e-04,1.48628678805183710759070962805641076e-03
protein/DD_g1136,2.27643981521435908630114270872037733e-04,4.54677540698000089574401657575362126e-05,1.14263837784550584971328228279466881e-04
protein/DD_g1137,1.26311645355629062596949333871418979e-03,7.21833889431044551919363560383546682e-04,3.07700311351720482051925069070772473e-03
protein/DD_g1138,6.29843580394594117139199198145443691e-04,1.43039891346620651188797516802912300e-04,5.10256567071734509373781921408660184e-04
protein/DD_g1139,6.66914569263446236425029819921153061e-04,1.60711438961364847375103511745280896e-04,6.73756521242460490998468260160951647e-04
protein/DD_g114,1.45592316614337030902775294693312196e-03,1.14786034560931101057750838765499561e-03,1.23936961725391870227096575129069633e-03
protein/DD_g1140,3.88995113802514402298777281394721231e-04,2.15252980382678475972491407645468193e-04,1.51535516478608358149177123215305258e-04
protein/DD_g1141,3.38866137812130931490136324535212422e-04,1.01700594494470928960221665867170809e-03,2.03122809606687303657066669220739660e-03
protein/DD_g1142,8.90588570172474428209092911258712023e-04,1.27096861981356609600586331485335525e-04,5.84414030445363046976171671537183867e-03
protein/DD_g1143,1.52034079593732842102212874782032696e-04,5.59185381217353209401004016340877722e-05,6.20092882379484606203409673272056217e-05
protein/DD_g1144,1.17702477564767636297398076473528152e-04,2.85659133914625471479390981761462950e-05,2.44973289992649166215396288572984330e-04
protein/DD_g1145,1.31832602535026746786908834336876536e-03,2.90437311608156920606452042128435262e-04,1.77771828649840953868946969561749545e-03
protein/DD_g1146,2.68105129746906667612690971812103746e-04,4.59459328288218767423931502589434405e-05,7.47746373747721415870866674835831003e-05
protein/DD_g1147,1.95238136249085506497485945892298386e-04,7.44696010698931950821910626543881937e-05,1.16803406050554335606199157147263575e-04
protein/DD_g1148,1.51430573955251201760046163027380458e-03,1.92216075675127700786787548841547983e-04,1.92833658892141359559746635937934789e-02
protein/DD_g1149,2.04885908403192488755283953643670508e-04,1.30701274878456278585527990639862601e-04,1.01206601733536349297431326077262160e-04
protein/DD_g115,1.13364633359052648646154401790558447e-03,5.29190144630683812148943747957964721e-04,1.96965339273497233674221502025535040e-03
protein/DD_g1150,2.02426135687021255125340129817855704e-03,2.72096372504740847366368948975115785e-04,4.82153368592739415391130009683201244e-04
protein/DD_g1151,5.91743067817495225175187798678351023e-04,1.91505273139239918842954740922747597e-04,9.68282104215068640693594326975772819e-05
protein/DD_g1152,6.16384491343468089631835593942588711e-04,2.21918241785280961242423612051651793e-04,1.78308103305414899437067545523848459e-03
protein/DD_g1153,1.14082364917847161694017972459297458e-04,5.81579106723001081735307662388570361e-05,5.28922328150603769383748984512682467e-05
protein/DD_g1154,6.76271536360594476440195399838925787e-04,1.17544238437090614168834822561017978e-04,1.46705302490191573774111286216280473e-04
protein/DD_g1155,5.97023817816344250275946324208359845e-04,5.74793759823271401735495154407325189e-04,1.69891113989222259989264516876510080e-02
protein/DD_g1156,5.31027719515238538754747561103241295e-04,1.80349408586366055731393710709050180e-04,2.47899469836754783994077889091767167e-04
protein/DD_g1157,2.18698273464814356067628297034730918e-04,9.79519619707140489181917648466109466e-05,8.92219832687492872720623778757712363e-05
protein/DD_g1158,2.02270429644610553327727673505358743e-04,8.56042709435415794645407354819108038e-05,9.35546549012712018361963558004907294e-05
protein/DD_g1159,1.62844020699159633598249184418750989e-03,2.03116173492646964375327314925564400e-04,1.39615369299693042713896037732213901e-03
protein/DD_g116,1.54612544620064765492131945856183313e-03,1.49725103047873301278016245395371064e-03,1.21141461110864015154132818251525969e-01
protein/DD_g1160,8.35633846938258984798125115477882455e-01,8.24168810029456656171687052809846231e-01,8.19297875533961876928652501317940147e-01
protein/DD_g1161,3.10876631502364889508609417316445826e-04,6.79304121866728232030764919686187087e-05,2.34717972536648707437546011082097345e-04
protein/DD_g1162,8.44103075287046271564257999008340030e-05,2.95662376010555945150328849024392236e-05,3.36939547386137175607968856430500469e-05
protein/DD_g1163,1.85824700120080388318685762073145662e-04,6.85087361922657042716141237363418553e-05,1.25276026906283863359536605177420805e-04
protein/DD_g1164,1.05997461926094828890063047549402353e-03,2.89060873623639820386786364304788230e-04,8.95234052214527214790819184297597434e-03
protein/DD_g1165,1.11761863086341838346731316934986462e-03,2.79455110631826719573176076597613815e-04,2.31392294218230792727349508321960941e-04
protein/DD_g1166,2.49603202039444463541195845596015986e-04,2.21606299923893370349720858537611890e-05,9.16848821711641054846736720072708638e-05
protein/DD_g1167,2.80856341618869243946224490441218629e-04,1.11616310104447599300628519400280279e-04,2.85298694192392669828405458734792130e-04
protein/DD_g1168,2.00956946854162959434184043102191997e-04,2.34246660384952976730289850885373894e-05,1.31682682516986501325895060276072072e-04
protein/DD_g1169,2.84136923736139466576356794739440076e-03,1.60405668083536392929307432097954085e-03,4.53606131388364337324097464979586127e-03
protein/DD_g117,6.47237359666089468878192417186639019e-04,9.53119358131946394952423667873125914e-05,5.92510439738280478652096832666185772e-04
protein/DD_g1170,4.01478350984165292373142044300956959e-04,6.78954205636916292726938260641221393e-04,4.79304783011741228635428869827347939e-04
protein/DD_g1171,3.28300169421318271988946710830329875e-04,1.77589647497815439201934538221430765e-04,1.19303484371360285617664895950589113e-04
protein/DD_g1172,1.00148193653415682461089286553736616e-03,8.16490189376854203622401646730912312e-04,7.62168439762330944035762994342466412e-03
protein/DD_g1173,2.32207555882236579488091270639876978e-04,5.09266835599841838491826393276818792e-05,1.38495656655394391124570538745146198e-05
protein/DD_g1174,4.73537849768424614108684207273545806e-04,1.23414363841832047470678497469410274e-04,3.99586879855556462605331021759491199e-04
protein/DD_g1175,1.86038840137080973504190866224167326e-04,4.62180581578129561716030589473725882e-05,1.75000224685774838133871865943849078e-04
protein/DD_g1176,2.71889312999333858347995830103797365e-04,1.28910654827271832118645084009845769e-04,1.10144738052337968638763817837385083e-03
protein/DD_g1177,1.89055622875844520862441226908189175e-04,3.19531171106706339446526273034622594e-05,1.21431613709012670644345217521043822e-05
protein/DD_g1178,1.85077079478630000604320194212801201e-04,7.90779352530719372061769473606414823e-05,8.45673846318996823531152627914980679e-05
protein/DD_g118,6.90055156897234649896374641489069693e-04,2.26422314962491148822823381316451873e-04,2.78343120865468433688275732960199173e-03
protein/DD_g119,5.23315170729068544150568781076560149e-04,2.13951193950891480697901747392919408e-04,6.93136335463580358092880757823952466e-05
protein/DD_g12,6.70492170611447863622657087868470671e-04,2.12455315855313059805945622489764299e-04,3.61268462165574013085194626967179378e-04
protein/DD_g120,1.81387137717171013728333720270939154e-04,7.00295220204246628882878984240061753e-05,1.40715117990271057062224411630983732e-04
protein/DD_g121,1.24575786558069771833078005754742649e-03,1.48727875185710681731462485988246922e-03,2.66201767715502751591567133908718395e-03
protein/DD_g122,1.83302455372337462551395152081087923e-03,5.21925887507635179426235324144605057e-04,5.67011286316381721276618362657996165e-03
protein/DD_g123,1.90521279454083666775381464989749282e-03,2.12145449166797449097421460031338411e-04,6.41640982658093092203312832380704004e-04
protein/DD_g124,6.29293014350514870177639279464141746e-04,9.42360135815590767869455498682819319e-05,5.22412020457281996303934219337744848e-05
protein/DD_g125,2.72653963350397309595586464243120445e-03,4.78525841712435154479551037917296251e-04,9.88461777313603785814539296187719116e-03
protein/DD_g126,1.29237670190792410011533354722409819e-03,4.55260083442962133276036126858575179e-04,1.34971313246943078090900318657578080e-03
protein/DD_g127,9.54003659767389493344663002725728071e-04,1.45476620882883654372603821011317962e-04,1.27630041687851218255392131177552881e-03
protein/DD_g128,2.23999994563088333456625475723989515e-03,9.29916736384102727241696813088935120e-04,4.34310920042325867755560615442391452e-03
protein/DD_g129,7.88020004426634042105352567445599685e-04,6.91124562088052891680217051724168336e-04,2.02470390844191685405656466609976266e-03
protein/DD_g13,1.61766244556446119475390244612331553e-03,2.36930166149267852362706757184759507e-04,2.80507007545650854147987929371211289e-04
protein/DD_g130,5.92140831931472857455323232950226920e-04,1.25288340816400079290482979701763874e-04,5.72424070347822308158436853753943662e-04
protein/DD_g131,4.11625085942922141388977199134038954e-04,6.83372663485966293381677496768965277e-05,9.53581975010081308691647255568341629e-05
protein/DD_g132,1.39100060036086737294333714013599008e-03,9.39688777668862202478966324621333534e-04,2.90338498778014416040994396719028717e-03
protein/DD_g133,7.56184019497955163738853025048617244e-04,1.93250243936762377069320145091790168e-04,7.17245416682958493678202567056721984e-03
protein/DD_g134,2.78124350221426700329461258624091938e-04,2.47851691880443552526079994242375530e-04,1.16982166229856156975627932565147505e-03
protein/DD_g135,7.68576162426580206889841334148686208e-04,4.53732443010821754786118462759523050e-04,2.56763852237252064897590366843343848e-02
protein/DD_g136,7.19408475985401619907899951674048924e-04,2.88919850233468266170781804745026647e-04,3.24088066989447733863459776680340748e-04
protein/DD_g137,6.39421510676483657235886470862227178e-04,2.16820393365129460132224598020138409e-04,7.65487984089400714200939149573331848e-04
protein/DD_g138,2.98640522756136953416452325878554665e-04,3.75550426933480800680655661906834054e-05,6.77944489620136610052769271281711077e-05
protein/DD_g139,1.09933660614203355281098846549865875e-03,2.29596433938404863319322004056481851e-04,3.11136821075309104289078204820913857e-03
protein/DD_g14,3.87774782139616216408989560805538896e-03,1.29137683536176656636919762852608393e-03,1.45348232212486027634491784081692790e-02
protein/DD_g140,8.90446040994855297637882022873389796e-04,1.59103653219506963247494360642783750e-04,1.37677118259193476932848283314709544e-03
protein/DD_g141,3.94759078266431680231745628436312350e-04,5.92557714529129983609617995220656831e-04,3.28908175170894196369716631428648087e-04
protein/DD_g142,5.11194013603220805963655092429162004e-03,9.03719034211566584704416746191440788e-04,3.94471329832945757230778242954096567e-02
protein/DD_g143,1.90888807981776610256679588477870009e-04,1.04581146657678367529455391531189097e-04,5.90616962529567285746405973798781211e-05
protein/DD_g144,1.89709070861794120128575897423628971e-03,4.28323434793975274340835227983806639e-04,7.28580907759763791757611347171069228e-03
protein/DD_g145,1.36190175950230136453380284785183405e-03,3.02786507075221570985817744230521955e-04,9.09251247798942219871517162544282167e-03
protein/DD_g146,4.52029881175169901025674771914653673e-03,2.07847963864976392552032560705413602e-04,7.05107108112987038840111671653547638e-04
protein/DD_g147,6.76389426966076725729138066614380365e-04,5.86024398672212651721361592743487251e-04,3.42380956684252746418198183108594421e-03
protein/DD_g148,5.09816092168342377480899786837277795e-03,6.58320118783715126620156454207659586e-04,2.90687918051158372179026247254569419e-03
protein/DD_g149,7.44684285636555901025981165219131505e-04,1.03933543223125785646515459682069771e-03,8.31935570243463148477895833039272230e-03
protein/DD_g15,4.11831649436296340026012134969576183e-04,7.30989367331219212643097634962487781e-05,7.82488162635461225314225761980690181e-03
protein/DD_g150,7.84050703151051478421468851343714107e-04,4.41105933932472822592755040157939361e-04,4.18268099439113511247898086931649630e-03
protein/DD_g151,1.67179412418692987155595671433241356e-03,3.08057346778848978445822493165260175e-04,5.28479212286454571916807295622931057e-03
protein/DD_g152,6.68917983526497842801883022683932009e-04,1.61636907215864896650337605330402488e-03,1.26819003994877440772859416567360637e-02
protein/DD_g153,8.97866211231001236515867668906641732e-04,3.91623017545724267171236199563533774e-04,1.58540458506399649464065891808465125e-03
protein/DD_g154,3.07214972703491403269783563312913722e-03,1.17029616986465281203894564691779832e-03,2.06483176475372419250699489137894599e-02
protein/DD_g155,2.56975973129263614071051297908800878e-03,2.30140759756947954357342290894768540e-04,7.66282657191492155425475278460136835e-03
protein/DD_g156,1.13407463381643472778335980459600265e-02,1.95275352729732294170278410459421636e-03,7.77655223147615893892385810469350615e-03
protein/DD_g157,7.77391094022631035476763474975223047e-04,2.24379276639499887465670102795028686e-04,3.15548082811179403321689379218026343e-04
protein/DD_g158,6.03920498984130990744259603852474658e-04,7.15939073049234224813454161269871602e-04,1.43270802320317050204719720874287483e-02
protein/DD_g159,4.53420417374427519670237136028272829e-03,2.34915748592333510303245898552199846e-04,2.28014402900407029569859948512883467e-02
protein/DD_g16,1.61384333489369921004962875274649257e-03,2.58395446040657080075014572404565504e-03,1.59602678914488498940605644752751643e-02
protein/DD_g160,3.17720102977638930775211102547343201e-03,2.10970388867634879998608064087645347e-03,1.55726783022427352966695332345465841e-03
protein/DD_g161,1.57672269579494266534486568755769767e-03,3.22007971641930916146223214393490013e-04,5.62822055947292841748705352176067631e-03
protein/DD_g162,7.83799033338612203533436412995348017e-04,8.04743153181863993133516083747040376e-04,6.99483753085730314998755462989642914e-03
protein/DD_g163,1.15287971964731932940651351814949470e-03,2.99368868972086033780631356785051701e-04,1.43149243094961857053276264343986259e-03
protein/DD_g164,5.64793059665525161597536201669276202e-04,3.37131860710144967167131922256592908e-04,3.62957325421680390370229007869995594e-03
protein/DD_g165,3.20844325571177935307937578281203008e-03,1.59133245175887027682083949114352921e-03,6.09991282405967953475315060899816542e-02
protein/DD_g166,1.23761378836948581163284914201763577e-03,8.80658502305652596143631816590530311e-04,5.57508914641672450657376640342753246e-03
protein/DD_g167,2.50694932846239916007737814456320843e-03,4.43673024380321648040268531500796024e-04,4.68492971057790684070332662402828250e-03
protein/DD_g168,3.78872287790469846120013510998252111e-04,1.33503745218117988321630198845593984e-04,1.05215092146561083961282408280302149e-04
protein/DD_g169,6.56100283274035985645175845376712311e-03,1.02957524222329843313787493566957518e-03,2.86263237791674648959328236178941057e-03
protein/DD_g17,5.70567667793387345000152962285085030e-04,2.52274496541101762540684380228974061e-04,3.26136476333922890016173590024689148e-04
protein/DD_g170,7.89037046136745928605648235127269246e-04,3.60093708769101699161562167280066892e-04,1.27802040590674613808307333591548577e-03
protein/DD_g171,1.41532202356301875302226765654012113e-03,3.45929587314696728063832310288644923e-04,4.57986871104960934247668274312549059e-04
protein/DD_g172,2.49122767475965114876161206764895146e-04,7.83178098550545641649385358528396796e-05,6.28892687744983582050784231463641308e-05
protein/DD_g173,3.35846004458656369613209962521666177e-04,1.48495571786790785933846476883677194e-04,3.43853328442046813303147078544996420e-04
protein/DD_g174,2.94660121785983252448946933754299403e-04,1.04225784086543416767750972820643492e-04,1.49758498801601460728107918654116169e-04
protein/DD_g175,5.73531525507156024767058768704799545e-04,2.06896893696749528155223976465720701e-04,5.28148260633745728072767306140548903e-04
protein/DD_g176,3.02127522894140976650169381333241651e-04,1.35981590837420889081299392787688862e-04,2.03153101813106099563698966933152972e-04
protein/DD_g177,9.87008156225077311701020688540414646e-04,4.23475291740341552206526659383311933e-04,1.99906707250500945142639781113008102e-03
protein/DD_g178,2.28149955556898289753257018315941258e-04,2.80595831393165324971392389680593888e-04,3.47092106497754991655480738226587268e-04
protein/DD_g179,1.30815206716889715265379086067742956e-02,1.60758596149116794530108028829796053e-03,2.68234443794656543971832469904304135e-03
protein/DD_g18,5.19617934844011802375678050401291150e-04,2.04602962522341825733453231565329947e-04,1.08037060720139029406122238232787223e-04
protein/DD_g180,8.49153935924707969550088925348415294e-04,2.31704282108873555870528082765088808e-04,3.99553261253636106519717718734936649e-04
protein/DD_g181,5.86433023395396633198064105512442580e-03,7.01664853415089711988190260246040271e-05,1.76089426249651678923559356588989605e-04
protein/DD_g182,3.67565802076253766008295475554491336e-04,1.08435556665881904674902612126184116e-04,1.32437933067111794585062187723659992e-04
protein/DD_g183,2.92417706906319975446110452477211052e-04,4.72129999232435072390197106409559712e-04,5.56276011394070468106645729353518231e-04
protein/DD_g184,3.80238884093898142945342011682776982e-04,1.15136984492073985903685378391151747e-04,7.38271792326784585660322984653773626e-04
protein/DD_g185,9.40502147591977484227312510789664289e-04,3.62175370480380671214296108158583380e-04,3.28895631571637847828048356203871381e-04
protein/DD_g186,4.28774400103663068298932895502797501e-04,5.89243658749343513437982247571125388e-05,8.34584822705222732902981145232206946e-05
protein/DD_g187,2.75317412896862136823795278131505244e-04,1.20027374798828148689123578305307353e-04,4.93522863322326047579650652360136944e-04
protein/DD_g188,7.23235581714285915490395537742563076e-04,7.52624742270090581356508031777577685e-04,8.75403876183125006767320925292253292e-03
protein/DD_g189,7.74290345664300081416964792401350065e-03,2.97569030810972781839055570589688486e-04,1.45573878062001748395893568580034122e-02
protein/DD_g19,1.59454810997606380766184777358299481e-03,1.92975990099130804829450052590995860e-04,5.77601665211493678245116522682775208e-04
protein/DD_g190,9.85520231530524203756772122473624926e-04,9.74445764615245546862782892196348496e-04,4.06672006891307733573047701707959176e-04
protein/DD_g191,6.20606484729825071872277912198970656e-04,1.29265210535985707980999192005938519e-04,2.99444260997243796598647185877482254e-04
protein/DD_g192,2.68558141517637037437132296034041923e-04,2.01380121142731683312059385140556843e-04,3.52908205969974792428111057168579041e-04
protein/DD_g193,6.69237348653228085552825090436681704e-04,3.12649621204004638305974320984734382e-04,1.06429056008280083449179904995413707e-03
protein/DD_g194,8.95391896139979678624488883235535454e-04,1.42386445503250473076012655779360687e-04,8.22460263838455465576218142012446372e-04
protein/DD_g195,2.27289162638351899206374965487509371e-03,3.85044705562666999788383947259129554e-04,6.93241450485839917762201707168216864e-03
protein/DD_g196,1.12247620182863453145440314760163892e-03,5.45799112579999520039599461969205751e-04,1.03354108251153333990074795749237754e-02
protein/DD_g197,3.16296155775546840677258374507689105e-03,1.08794127301703811824499462894392523e-03,4.82386005847409423280137814528930161e-03
protein/DD_g198,1.09738941021919220578038801738324964e-03,2.85528646991540783772658529322262724e-04,1.51799835785242445277273211274716787e-03
protein/DD_g199,4.35877652016419026093482245790409581e-04,1.65376757430195244809096861281076863e-04,1.20672389387670248611201398979993260e-04
protein/DD_g2,7.27526831793081984490594317406427069e-04,2.65585461915066208494181344518910206e-04,2.15635595577185283911799056329122764e-04
protein/DD_g20,5.85353043889699970874132427054397935e-04,1.01984410062271656340476488769064869e-04,3.65290610380584735749994586659650542e-04
protein/DD_g200,8.06098065531944756466703373796341903e-04,8.77595087001847941744354857265333518e-05,1.18587917295550908338277230016384650e-03
protein/DD_g201,6.63370006002282967486847465954715592e-03,4.37341855081920285646290106712505296e-04,1.59829875035920579957086142052935077e-02
protein/DD_g202,1.77448546424509292153890069946065597e-04,8.64490334405752680624181429032623694e-05,5.63696386921414185823235673703191866e-05
protein/DD_g203,2.01021628630307146998859224131768588e-03,2.15980429891396626359746115550160266e-04,3.54723637790886481327675312229732237e-03
protein/DD_g204,2.22878324780340998141264945140565802e-03,4.88569710345124916396131711577464746e-04,7.23819515420539513517808109066361301e-04
protein/DD_g205,2.71836084098368749339379580905837204e-04,9.23389721838994972429487140877959087e-05,4.37190722692161291542611440311663274e-04
protein/DD_g206,5.27833160858131827124017857169525706e-04,2.56589160221071152932619065055615460e-04,2.27385098002965946439048317826999145e-04
protein/DD_g207,4.37965512311747482042006462834855820e-04,1.66484047832436149416767367513308650e-04,1.17188923974304278306474727956097807e-03
protein/DD_g208,8.60762188732175109520507734799723237e-03,4.75153623478947947033043222064636405e-04,2.74443757713705152343681721341213569e-02
protein/DD_g209,4.63707849208981408867470556890505236e-04,1.44652303322766245491707966184805653e-04,2.91553224101353940198638945814014959e-04
protein/DD_g21,3.27351757501857852069720533228481637e-02,1.40741332069467795042926371789923862e-02,7.83732619026741588392865023284141699e-01
protein/DD_g210,1.06882838188423502868457165024447722e-03,2.25910384264082460788750754103868773e-03,1.04396625573112307288327843598485133e-02
protein/DD_g211,7.16900220500562121223831325171557842e-04,7.77045174249469912025363652097906759e-04,6.53647955750518796759575885511960421e-04
protein/DD_g212,5.63354297743544652431054069241448099e-04,3.05571294502423228671988079400734658e-04,2.84143702622721134759161519373290445e-04
protein/DD_g213,2.05269851459118742464087960404243224e-03,4.35867320018923233341576176377313008e-04,1.13064902390273861026574528577093139e-02
protein/DD_g214,1.73567364551031682600437387814226577e-03,1.05396363182561249445166073045382072e-03,9.87492585767191749499957102095804488e-04
protein/DD_g215,1.41065629658318224386689740734276966e-03,6.02777572905801796588616211122961550e-04,9.65654537768687687903646219945910998e-03
protein/DD_g216,1.19126608034855345917375577647656542e-03,4.13621291189107352306178389430968037e-04,1.35915241047760940309816414054096068e-03
protein/DD_g217,4.38652847254692250668381523530068858e-04,1.91422162070180862439739801699314918e-04,1.30024851728141046234883039436613471e-04
protein/DD_g218,2.70327196177388855963534321782836846e-04,8.37497410948344644179294659467016471e-05,1.14915915324978989405692481033850821e-04
protein/DD_g219,2.44132061285857878136891873061822628e-03,3.90990004518720413444230240070142300e-04,7.49532562408379742876111308609751934e-03
protein/DD_g22,8.59331589478897918483354326224435663e-04,2.28511702956569870720011562482450593e-04,2.59408083973489106791158294665240863e-03
protein/DD_g220,1.27651936410442230914017351421762103e-03,1.51040465645201927273814857921883029e-04,2.47957619856324731847133343080268782e-04
protein/DD_g221,1.36324134127415221537768172959645927e-04,7.94654645279511759382276123070976814e-05,1.51011253620219973625425633582695575e-04
protein/DD_g222,2.13341533568197276273672166312954287e-03,8.12875142887358521820432331106725901e-04,2.95375663758929537602830293806530497e-03
protein/DD_g223,8.45635478790521442158748374698133876e-04,2.61376189544803354966474087153424237e-04,4.11069112857835959894292495644416792e-03
protein/DD_g224,3.76429104411155068347485406099001430e-04,3.72832341938700539462035242672844360e-04,9.58425857143174130047730839631929638e-04
protein/DD_g225,5.00387225386577894118375451892436058e-04,4.50072161584463055925709804313735178e-04,6.53746725708682990646314876045574241e-03
protein/DD_g226,2.93989494526674002194185718935935862e-04,1.15628406768589061615801466060883304e-03,3.34381656697109570939597552253734230e-03
protein/DD_g227,2.22548000421028964492847927924190241e-04,1.11057310635042088466887983705712806e-04,1.99464964688078807499873930990977168e-04
protein/DD_g228,2.70392641152934095271826844015037631e-03,1.04715053117019741966968132045559549e-03,6.11377197246831613429264209784935478e-04
protein/DD_g229,2.42569545500468950212913732288506537e-03,8.91132514274088810568334712890878407e-04,3.80837584427153777645628964364808156e-04
protein/DD_g23,4.27506363330654760531022049194017158e-04,1.31069296082675210525592660520960984e-04,2.10489003568194585791124994105129652e-03
protein/DD_g230,6.53169937239765525467648008847885582e-04,2.09214994430861479034743888784570274e-04,9.88823596933418645482389026340629813e-04
protein/DD_g231,3.19709809411270809406201829096221658e-04,2.00377521901393309368982661496304308e-04,4.98082625003587371278622648526203340e-04
protein/DD_g232,4.57485615387216470660430483564320205e-03,7.94588114674243079140072974612928911e-04,2.58459473944845445054763274060942436e-03
protein/DD_g233,2.04175290227993492072044084532983273e-03,7.80948711252705398478365085241885763e-04,1.28546660784122066534357096556088832e-03
protein/DD_g234,6.90898943939050725236219334810952310e-04,8.29984758618455209292407789162227280e-04,2.71108697601057360976965604087216890e-03
protein/DD_g235,5.10303194426512317301641474119514711e-04,3.63720177681492298585914166216842499e-04,3.07844396137674777405307042325943626e-02
protein/DD_g236,2.52533075471534927383741841967763613e-04,4.37466333600884401966565203474486606e-05,1.14182535717617709359081129637484509e-04
protein/DD_g237,7.13319561005798215247051910310847223e-04,3.32429251753697234654022550746563209e-04,8.59002384612607139228049419507398880e-04
protein/DD_g238,1.75450792627920994093784764867287501e-03,6.70822907650413805375234282452415263e-04,3.11921106758836935853081031154172214e-02
protein/DD_g239,2.77839607189750688099763247352452071e-04,7.81795507418009597089844528008100654e-05,2.69039072297671398613952484067943875e-04
protein/DD_g24,8.36527496011356347852979646859845326e-04,2.91979839221594746259960519158997738e-04,7.80147087096665453457588223706111517e-04
protein/DD_g240,6.31473950462485238613378130130581371e-04,3.05448395757542676099523167605594851e-04,3.47116019667900640589297201659799779e-04
protein/DD_g241,3.54673322562712651804548945438878451e-04,3.75002391038810587119079029048711128e-04,7.93191755324982017179049175034244343e-04
protein/DD_g242,4.12072849540566330723376943589415299e-03,1.31408461997449084248124128696681848e-03,3.82953103213963725950761974533793463e-02
protein/DD_g243,8.00781303462253440649992313851176158e-04,4.84811180242727650534990253049297261e-04,3.71132521999095959282855464099824088e-04
protein/DD_g244,3.58282873374921839092513898505874434e-04,1.54330244250074797032621211916210069e-04,9.01053792144913073419515720697590069e-04
protein/DD_g245,2.04588566394905978073891342471528205e-03,1.12960674573678652211536155478337072e-03,2.12613525382498222732130026689340225e-02
protein/DD_g246,3.14487645486955490347755725501841017e-04,1.50683061371831910897986404265827617e-04,1.44352020440760496281051800961066649e-02
protein/DD_g247,1.91411863038217702482141249269920244e-04,3.29062529290556292171163203774803140e-04,5.65501523410062269815136246846285550e-05
protein/DD_g248,1.64919203683057070589206912398122070e-03,4.46675890880024585915342514564233309e-04,8.24094299864145904321528750743359581e-03
protein/DD_g249,2.09282827184079023014113025609428156e-04,1.69543926359969126973400387222927623e-04,7.27676691215505779885259691552082369e-04
protein/DD_g25,1.54902614199545841678691143736123996e-03,3.94464916985401382713077178856458012e-04,1.15437429481387499507013938693124043e-03
protein/DD_g250,1.72187029201301406009696788013225740e-03,7.89854219371339596573355220479651905e-03,2.67342436914188720144520382927287724e-01
protein/DD_g251,2.07908588848393427153195360147554515e-03,8.01746652492016550321388499320941449e-04,3.27782977101617224765631759295999921e-03
protein/DD_g252,1.39223742277372627418207205901592494e-04,8.50283617080175418877343107423501705e-05,8.53382694869760675418845336441172698e-05
protein/DD_g253,7.61544778707294411216537254866278805e-04,4.77386214746159237557534189486392533e-04,1.17256933257435524149996103033476270e-03
protein/DD_g254,2.64794084225754971182117612799233397e-04,1.80586165507358635222793948714237662e-04,1.95671924010702269190428039437762915e-04
protein/DD_g255,2.95390263117128522766185011676803132e-04,4.42345008447813579100212091454233286e-05,1.24983206867234524782402764912161759e-04
protein/DD_g256,7.34939292694092325691655845631023322e-04,2.28102102626714804164645389524840670e-04,3.03783133663325954454586470203887116e-04
protein/DD_g257,6.81904052157402563309757524809664196e-04,1.42003620683284753818996047518744730e-04,5.90228572948592932306496364850880790e-04
protein/DD_g258,1.23848072088021391177101480482699001e-03,2.64257311108206646385884202084729769e-04,1.88444634227210841982628024473972922e-04
protein/DD_g259,1.52411486237719565849014935479703112e-03,2.55589797978002034653789546179144343e-04,9.17027626693357285733161182577092457e-03
protein/DD_g26,3.84686570627484424838188624120412979e-04,4.13085015223314640415602319377673934e-04,1.93286978760830767831654035942887956e-03
protein/DD_g260,1.56014901686868850784671420405300702e-03,7.54608516645394021833526755937757329e-04,5.58048096667869593422502873015750185e-03
protein/DD_g261,2.14287531830258666990802790729376925e-04,5.21850989575440437766793102753964363e-05,1.37907356509123430279711337324426829e-04
protein/DD_g262,8.13848410805697612136309735343596949e-04,2.97877345203329829293530927688644919e-04,3.36433415784615163155846266990426009e-03
protein/DD_g263,2.41896320800904316033958684551833147e-04,5.41477236727083250581317617813469097e-05,3.56769168553867226064905736604513096e-05
protein/DD_g264,1.00145761924989636346023123425342916e-03,4.62054668766096325373050674279140097e-04,6.24014042427707696051477850114793469e-05
protein/DD_g265,8.74307966571916823139624592683922984e-04,9.05433240696782292434180674942642172e-04,1.34035374815150356609105742589080984e-03
protein/DD_g266,1.13948873004571170218848340950847480e-03,1.46273796928680331305536037289864063e-04,3.20141809703767925096149121006129727e-04
protein/DD_g267,3.69451686361573054205249139865006013e-04,1.56649366025102404252010368318409281e-04,4.13237058761953670710874473128600013e-04
protein/DD_g268,9.29907555433398613056278130905312110e-04,5.49854451321235741205374789685376181e-04,1.78069594130659977621308780938916850e-03
protein/DD_g269,2.06084424576705325904425277867176933e-04,5.26217180612083192170281756081228275e-05,7.36562339148825396776422068592300016e-05
protein/DD_g27,6.87670345778826314482215518630547730e-03,2.91724332877741917040762680037401112e-03,4.82420972820706431143421683190687556e-03
protein/DD_g270,6.46767097760218857004473814045086442e-03,1.05101697042394486230776477712669500e-03,1.47552763685545292155829419545575159e-02
protein/DD_g271,2.85697132093206845330487539259653489e-04,1.22218099332865269921415918217519496e-04,3.70530705046138971031877726457630226e-04
protein/DD_g272,4.85432546448493123850977007935221492e-04,1.29274396485073328434035839960227509e-04,7.51091655358796438608760401639796630e-04
protein/DD_g273,5.92165909037281447108863898922935198e-04,1.86395208447233891187858743017186975e-04,1.64323147447867342536278222897407024e-04
protein/DD_g274,2.79445664868460502519842048830585065e-03,4.77489296640300765879379269448357852e-04,1.49737639596008486011439880419311069e-03
protein/DD_g275,6.36772044535843803687151356169479892e-04,3.78547749657226622198820940043560375e-04,4.04106107550256389474589669019222201e-03
protein/DD_g276,6.07398332060958575707596892151598514e-04,4.88040021356806132226260617056221749e-04,1.00853953275675493129909168438841961e-02
protein/DD_g277,1.35828993729713237023830614789972642e-03,8.49357944539257458675605352011269517e-05,1.13848202117814573442985369968373395e-03
protein/DD_g278,2.06111442370060841495027089051225469e-03,3.88046864420096913335353378329791775e-04,8.94774529306292868059853387577796725e-03
protein/DD_g279,1.05532578255027962389837455164690231e-03,6.82125266951937594811984524645398676e-04,6.92949887277482473599818343238453630e-04
protein/DD_g28,2.43963080941730807742907375785323604e-04,1.68297797497992585701833081794309237e-04,6.58534643149590533000037962194495790e-05
protein/DD_g280,6.59601875922182729484777555401519846e-04,3.87423994374941921039361976282353822e-04,5.07251967969837641672439706113854444e-04
protein/DD_g281,1.75370417082041582779324326766238538e-03,4.76013411363270320688318227117647312e-04,1.96870284109569580162707362341570253e-03
protein/DD_g282,1.62823509616252047486770281172965660e-03,8.26776059422218479550156562039662205e-04,1.15935408648759199926221599615537325e-03
protein/DD_g283,2.70538058545458274049937484458843121e-03,1.61227760079466210711833864416339492e-04,8.99396905586049863935372057313049494e-04
protein/DD_g284,2.18682858132027211089539244272907011e-04,2.42737793999664854175106474403033613e-04,2.78004588600525659833520146376138971e-04
protein/DD_g285,2.54957621892054097464587122189999182e-03,1.02664050258810573610698136212548266e-03,9.35609103156908154894399300611808653e-05
protein/DD_g286,1.14875193979870719846286856155888313e-03,1.44090820764373770552214056705209490e-04,1.12806106310447720754750507398558714e-02
protein/DD_g287,2.94019463840323549230744480482369293e-03,4.27405952297703143934030582413853444e-04,7.88981134655620592429779280331731432e-04
protein/DD_g288,1.66667099086662297132497433320612127e-03,2.86011527383244824984813442927830256e-04,6.75364506671545008561214474691498669e-03
protein/DD_g289,1.15968091797901486280829007956283091e-02,9.42256520401946129070082674359315465e-04,1.04346953603429173715632343005724018e-02
protein/DD_g29,1.21581262015843666967231279472458545e-03,1.49766532125899686538357716327645661e-04,2.99553276712057457207276644959890526e-04
protein/DD_g290,1.84771067751166232740865434778722800e-03,4.28094420175867354030108446861366866e-04,1.64443271389461969744148715606418970e-02
protein/DD_g291,5.01543297861013273538511122281785924e-04,3.37888807944243208200803148438048219e-04,9.06551990136205917655544290943699940e-04
protein/DD_g292,4.34592291427324277495051397122050208e-04,4.22501122886016458716831675182230666e-04,1.36847612622202696031820996869213518e-03
protein/DD_g293,3.63892366687451275864855898182705143e-03,6.74431283167880661911094744645620330e-04,1.52736419591771825300591470136015503e-02
protein/DD_g294,1.09848843748251307963232310333826831e-03,2.23595725053381109660999284423499536e-04,2.32755011056038951058991754442829590e-04
protein/DD_g295,8.53490247236214052509863868312408590e-03,3.19541379017281127210566807555276768e-03,8.33188806782721041263762708715030325e-03
protein/DD_g296,2.04594337315404360593301908513831194e-04,2.85104670087884567656901160896257384e-05,3.40040282451883804581802436678879479e-04
protein/DD_g297,3.45470710197302522428703762660850848e-04,1.29104866064408230897275864113970470e-04,6.67687891123334722056572961510242055e-04
protein/DD_g298,1.66739097728439728114734303232874258e-03,9.26819364054132463391700637405699101e-04,1.05756132235140643198309343371837441e-02
protein/DD_g299,7.32064944902731282486225385192761055e-04,2.55529102933632831224743887440079927e-04,3.85263453146008846750208157295919800e-04
protein/DD_g3,3.93570971257849230948447729870177575e-04,3.99648180938437438056501315161593335e-05,2.70658729183937451031162346338939013e-03
protein/DD_g30,6.73136687148688283563058869461371107e-04,3.15084537283339435593772261585740189e-04,6.38879289657251942546349046012103746e-04
protein/DD_g300,2.30565984519268218418324009344610670e-03,6.08308166768029434456470833063515804e-04,7.63661634316868588699680716086410752e-04
protein/DD_g301,5.68231546695395348612695369692117872e-04,1.93106696085100011325899330749987630e-04,7.78119308876787509153952062237251376e-04
protein/DD_g302,7.00035688772288183628809071001075329e-03,2.02025962073956027841473293461833069e-03,9.52763225751184223059084199987957665e-02
protein/DD_g303,7.73692168203382360099197568837069267e-04,5.37575589418643935353077843220030091e-04,9.60453755774349343370938771433482237e-03
protein/DD_g304,7.38115677193657132656155991962914243e-03,1.75969749877333837743253713608956794e-03,1.52099167955089678972323866343809812e-02
protein/DD_g305,1.32061856686711261880159923311619458e-03,2.08359736076006984295833046055837334e-04,2.44354687224211586800819363563809266e-04
protein/DD_g306,5.76843075126594736246116681132332117e-04,1.98829410551317737331425018571480301e-04,2.54547451725909355722164912434359637e-04
protein/DD_g307,2.92750997713794995072958791697561761e-03,2.20679047768046405754369634538083684e-04,1.29092256320842663890521769413230133e-04
protein/DD_g308,9.86844849911386374111517305708638937e-04,1.50111154011372113724732048239209866e-04,1.76902401391498286684916621560806054e-03
protein/DD_g309,1.26594854999180130029549680402638808e-03,8.13109324954599558622190066368525357e-04,2.95814291468553088493870498682144388e-04
protein/DD_g31,9.99620137199209210888379274926912664e-04,1.13573399742653089459753846256928401e-04,1.35970433513505177007775502027640720e-03
protein/DD_g310,2.38548128939887187208052708373673558e-04,1.34182694852315614131854009458056008e-04,5.95531534355546492806774686789302811e-05
protein/DD_g311,1.63158464758246261931309080944440027e-03,1.67727586208378063885616987443074633e-04,2.54473870390780548271638461551961262e-02
protein/DD_g312,1.95682772201598778108768304409257896e-02,5.65842859112984402145893583448339162e-03,1.36456817004546533770884008348648459e-02
protein/DD_g313,1.61668514488466235542083827354622686e-03,3.24119097697277787976388952935663737e-04,1.23834586803256381618615442447857890e-03
protein/DD_g314,2.94148021592899422893025141282981000e-03,4.45568390002820495551725002312806866e-04,3.69704200375111488436112027320406634e-03
protein/DD_g315,4.09794390978797925800511270808311942e-04,9.23951325848342666242786656844040092e-05,2.70166275852750385314479217259412592e-04
protein/DD_g316,2.55227341094358939650802586709506532e-02,1.41151039311946809595405658804694170e-03,5.11073277600706591318298774957199941e-03
protein/DD_g317,6.30975774776318047619900520429684563e-03,3.49057171772980354875208184460434538e-04,1.00397810426015737204474456650096962e-03
protein/DD_g318,9.27248780974229975622527235520254082e-02,3.38836868711342338829391460858219704e-03,5.05148903553296290363043990907670852e-01
protein/DD_g319,2.67802571473574699169300570779139578e-04,1.20762768714708472043042043621613459e-04,1.35587508410172107430162220086368549e-04
protein/DD_g32,2.45245012823393599102271837483403934e-03,5.59981758762990638519958140426206350e-03,2.12400991245405320255282585486454618e-01
protein/DD_g320,4.44317139092812213171427701716842831e-04,2.27733286140293508703756862569859090e-04,1.25465199281362279895774279158104213e-04
protein/DD_g321,5.11826579699355467062155572451000535e-04,1.85858188456018137014735737885462071e-04,1.92583501588380526154964834646357670e-04
protein/DD_g322,2.95396439989767677912299948716965586e-04,4.85640711415241990391488264355981459e-05,5.68141783735772847987423722286998430e-05
protein/DD_g323,3.28347888554342550014307193089483055e-04,2.47889100484218413770909928569009555e-04,7.59077456354491849110762714391118651e-04
protein/DD_g324,2.99724556322679111802043970849418758e-03,1.63928000931365783621278307682183972e-03,7.13091483242026396904306658044504790e-02
protein/DD_g325,1.13681157737902985384407806602980813e-03,2.90926429583899876088102739238096187e-04,9.70637787637055170275339084770234919e-04
protein/DD_g326,1.48456826968320127399265219507274186e-03,7.82776296734513846757717493738544099e-04,6.38812577256736896505656296013783064e-03
protein/DD_g327,2.46101380282085945751341334774473003e-04,9.36609025974381175721335347642360860e-05,2.18970815228261819287813385294280554e-04
protein/DD_g328,3.87865915515159410136290355341485172e-01,5.18153988014416915424167467865336775e-01,3.87866484553846389105126919570333117e-01
protein/DD_g329,4.13487636424166276087070844862925360e-04,1.56743410305432987643889685710949391e-04,1.07810534329640335866589751200351057e-03
protein/DD_g33,2.03556470333442124155207048623798055e-03,5.57315777588148230907034065368261114e-04,1.30480712303539096731046450221126281e-03
protein/DD_g330,6.15886621199956180337681479218992033e-04,3.20532222890714281143495091690483794e-04,3.13935629909444170937531653385999993e-03
protein/DD_g331,4.09382487987093966102950224192947761e-04,1.81203676197740468081606749599408870e-04,1.43442404921222004615754729913634110e-04
protein/DD_g332,2.10118644246813492795602335050413749e-04,6.09227873335335741684277213320663299e-05,1.50774182347800520476933530434444696e-04
protein/DD_g333,9.01623427193793964631902827478190073e-04,5.16895460388518942117513107594307360e-04,9.23740979347057993733598888571255915e-03
protein/DD_g334,1.15537569421145431433608625415635536e-03,6.63056238211826970785652612995565044e-04,1.69023424521759654314056155299177645e-03
protein/DD_g335,4.62133077908593213361908062892327812e-04,1.78681803805771562261141476722254420e-04,2.30651329356971718230817635303235417e-04
protein/DD_g336,8.03666184969975939240047264697828183e-04,7.56636862127446729311478969830070690e-05,6.78155842483482719800816526702796011e-04
protein/DD_g337,8.11875637145143392428150821373293189e-04,2.62307969603912736689085296859437803e-04,9.79371955830345742050592901903931778e-05
protein/DD_g338,3.65332507394175080531320051727897475e-04,4.42920474697295130228194244047765489e-05,1.42633741911311027284973935140228329e-03
protein/DD_g339,8.08290812317835772914409777700582369e-04,2.05147747962657936932629254804324392e-04,4.11960272286394586167248317019486461e-04
protein/DD_g34,1.49486455997514460907994880863547863e-04,2.10717713883213847117216542548118975e-04,5.68153908043367518693543667514373846e-04
protein/DD_g340,6.03495712139085469213829588493063709e-04,1.85904910547742245371469233135289473e-04,2.36315700168193577229402543511444079e-04
protein/DD_g341,3.96901461715246767469498434686054408e-04,3.49655221813842104504035373258318593e-04,4.96848637716869874104392015468063816e-04
protein/DD_g342,3.14311673450845990255603101474446223e-03,9.36136203618927050958773640201400425e-05,5.38120794378024543564066198245038546e-04
protein/DD_g343,7.37885473610523068284430030895387554e-04,2.39938111190998753664696625824488294e-04,7.88819216870800847632982160167850621e-04
protein/DD_g344,3.43342719203255258841044168274064204e-04,2.19922260740605180111947359878404416e-04,9.21109365154787495804555593167977521e-04
protein/DD_g345,7.43423040267665771095480422337895922e-04,2.81329991617501758289502725150597420e-04,8.64838395521689212829974402914496965e-04
protein/DD_g346,2.51862412078034749044401650615814199e-03,4.31471891668051103491609776491540668e-04,2.50080684631943241511993498085050833e-03
protein/DD_g347,3.00100837895926706088532017056422712e-04,1.47825796969732240028303249891844342e-04,1.16494952821310638288910656265421543e-04
protein/DD_g348,3.67199978539350451870643130778247164e-03,6.30900706468112611248406288440536765e-04,1.09852840690206723147488527405713664e-03
protein/DD_g349,2.47928182367215474589180572055038353e-03,7.20349367679412574620539912891563257e-04,4.03312468863608366419099406334517496e-03
protein/DD_g35,1.17120242329536802679967771287581215e-02,4.09642911098869329793391807548375035e-04,9.18994349576645038786900904301182685e-02
protein/DD_g350,1.42718417418736289299319717955986156e-03,1.53548622235295943842752043225644664e-04,2.09465053739467460616379845878704106e-03
protein/DD_g351,9.14694129715039610718149190593723356e-04,2.34679289900820970873281506180475348e-04,1.00408603980865625997842115066525981e-03
protein/DD_g352,1.50151969889323274830123163402285317e-03,7.26971889040986674021825008065756406e-04,7.11698300374015067325215455344447859e-04
protein/DD_g353,3.02638783568027416436184939536802962e-04,6.22953785885546478909607748661284304e-05,3.73019360684824300796424774604481617e-05
protein/DD_g354,6.84749384907603082617031405581941691e-03,4.59884179908187676366563205671270970e-03,2.52515964267906852088500023626747221e-02
protein/DD_g355,5.55869826132769367734707982664886603e-04,6.82844510710544141806436416055987362e-05,2.40547208099865404728418946943481568e-04
protein/DD_g356,5.60130151634299635243148475757034551e-02,5.42268658209361260323310528283322887e-03,4.65661074317015783994809526333221756e-02
protein/DD_g357,5.34796943294904253846234131348945415e-04,3.90828027416871002012571525722275319e-04,5.58955828279267083615308248044281288e-04
protein/DD_g358,7.04351535041032523169847193507683078e-04,3.13464461569143451368057809645237184e-04,7.75163917619693333449538999800311419e-04
protein/DD_g359,1.43437099079421403072130963607281641e-03,5.69190960610933546086049663433926183e-04,3.52994480090312233112201392432666714e-03
protein/DD_g36,1.75774578811344682179619837101031380e-03,2.73028873979541592305651804410931247e-04,3.55054153832498115832943390887515028e-04
protein/DD_g360,2.07305972880924236563868264624587626e-03,1.05639966724516500756114402942281564e-03,2.09265487059178775401616854405311571e-02
protein/DD_g361,9.64544238252947121331451687150339287e-04,1.24868703499089423918791026688809127e-04,5.51858805554871830364879612132978880e-04
protein/DD_g362,1.05021150484961301498055824258840880e-03,6.65626472547604642278103217057219566e-04,1.10109153888756857898846889058148643e-02
protein/DD_g363,1.57785211945870477023172597663585876e-03,7.15673178206950096803582378485410806e-04,2.74093353623470898711381192546715426e-03
protein/DD_g364,3.05068135725429732523013607514544225e-03,1.14856219073446841151915753779339586e-03,8.32351653429605168937049080447573730e-02
protein/DD_g365,3.54221054228231747884547083011905420e-04,5.37794952783168394934062994892127813e-04,2.08247719910678726797640475623543527e-04
protein/DD_g366,2.53540807433900651060654129716887250e-03,1.67877932452451341186878544780424832e-04,4.56633089471148532192231929505951646e-04
protein/DD_g367,4.51874964309541264181586916087564496e-04,4.36142188445444067720403173607514617e-04,1.54887906038741779009217346316983083e-03
protein/DD_g368,2.20942524828307005697600750638953433e-04,7.09859939706061200088826266448158510e-05,6.68703094916092642181000032245650594e-05
protein/DD_g369,7.53455110140773093882516150216106437e-04,1.67087041782758679705578942884630501e-04,3.85426333198299547762848060105517280e-03
protein/DD_g37,6.63470445076514690900138549847085565e-04,4.16045863951255795952797862564381757e-04,4.05291185938614231290185898905697510e-03
protein/DD_g370,2.69050707794740337593642323723718743e-04,1.96751747330351421395873204673833334e-04,3.35605399295785026440139201321425924e-04
protein/DD_g371,9.17089906023637253859370478987043752e-04,2.20640269415045502039493308801791319e-04,1.44735443169801987078624357177892876e-04
protein/DD_g372,3.27380913483217107461610715693788788e-04,1.10662554691292176818405010865240049e-04,3.20806021337782789782092612329524593e-04
protein/DD_g373,9.46652022253847295073594914898370208e-04,2.82046347881827291821212537201443263e-04,6.40054860492729805082529541993821239e-03
protein/DD_g374,4.11782827896819358660767837631678437e-04,2.59884263906929248745006699751201066e-04,1.07148478564060105872965586706487937e-03
protein/DD_g375,1.17038849143716559046918693200910550e-03,1.01730419126524181014072313473583158e-03,2.57033136580284454068468345728019751e-02
protein/DD_g376,3.51905546956879435943941745679541970e-04,1.33386755218297258337141752195034964e-04,1.79107679992154016119012594323329512e-04
protein/DD_g377,2.53425151810987675146545230436831388e-03,4.31948904931731397544871539314117155e-04,1.80995673861169808266892821093919087e-03
protein/DD_g378,6.50153422857785735189305709622352759e-04,1.01204277138514863723048000266387056e-04,4.20169876716093433481919349579884414e-05
protein/DD_g379,6.70244166415468161312118091112532264e-04,1.39100730035557907635784585293705397e-04,6.04606573879745688469569562840054609e-04
protein/DD_g38,2.70374610149113012074920991840961724e-03,9.26827734374603673582985662627962072e-04,1.55977230181913161559275014043991078e-02
protein/DD_g380,2.60643928578664992282941225861049797e-04,1.35015187720463992591138391467335030e-04,5.07394000032984951597374522571990308e-04
protein/DD_g381,3.26290453438592671768555267131537463e-04,3.34540227229367728336440275997428617e-04,5.21950103103916895753449060946511641e-05
protein/DD_g382,6.47923564717807202277254054741252616e-04,1.53972888747148112401034555049256662e-04,1.93932267167194321065272341572409069e-03
protein/DD_g383,3.52872148236237599968988187271495243e-04,1.59876917178646718152007216248220901e-04,5.16140578464773866627088131506519506e-04
protein/DD_g384,3.33357955527213993752447486992809361e-04,3.13000015795145281462591834515240410e-04,1.99118872320222031447829893744577564e-03
protein/DD_g385,1.46968919611734420385071217019674290e-03,1.48263215419030859691967792170169036e-03,2.55132877791035323962097746387254471e-03
protein/DD_g386,4.15390688820580291345422438505563243e-04,1.16850367018717422034947196704333845e-04,7.19476985761864336715829446459763701e-04
protein/DD_g387,2.45777940974095887379595993323953635e-04,4.50296237260538440263230246658159582e-04,2.64051882589637804275791989409680736e-04
protein/DD_g388,5.72405811221238697200828650929524979e-04,2.19820311959289316150524791429903365e-04,5.39161079251244889751889323452612431e-03
protein/DD_g389,5.82481128199646929037858280667831697e-04,1.55258785185921614948508995956948398e-04,2.49294595887326602854387226514415949e-04
protein/DD_g39,7.84390585202480733805028999054987946e-04,2.72097162347445003755386368412696727e-04,1.09299039982943020503051147741160293e-02
protein/DD_g390,4.56083558410818149528235603037369447e-04,4.14424644195328805861199400719822057e-04,1.12873227254330212803538329769192145e-03
protein/DD_g391,7.77190144706723281333243642626787906e-04,2.23860172594732190788575383162534112e-03,2.64293290241957680093163288592793854e-03
protein/DD_g392,1.23630902413474377169894225911581442e-03,1.82908878488450519961119401686896550e-04,2.71300544549296559390419559597539930e-03
protein/DD_g393,9.08430742582098012612113034779758178e-04,6.81226745984004195971647393312461075e-05,5.30597583546705285778677740506381297e-05
protein/DD_g394,1.00607158505994013141675823045119565e-03,4.46159047733746233708318608695769355e-04,1.75578082618394136921988640399978858e-03
protein/DD_g395,3.43757779575164972995511560531850762e-04,6.41762334177773881376114625030830121e-04,2.22942973268122772001691016948614464e-03
protein/DD_g396,4.22496122064295004692853844108388879e-04,2.72521276485347922848931528890590697e-04,6.34823418297252307397477950627906146e-04
protein/DD_g397,3.30796317601230050011760261455988780e-03,9.48670085116769321290644374816144995e-04,1.74209385000315707655073991462082521e-02
protein/DD_g398,1.19488638315164919217949777744995840e-03,1.73484642793100890062599534512240313e-04,3.33948385819942759797192497077830191e-04
protein/DD_g399,1.47663088605138568018831769632395894e-04,1.15790023743301112179834721872657011e-04,9.56507477726471388302155905700972776e-05
protein/DD_g4,3.77521641026622940004664101958297492e-04,1.06711491693952397278745859483808244e-03,6.25689612040574374105334026688939476e-03
protein/DD_g40,3.00870069175733062672912865055403782e-03,5.74630750590079943186509359295047359e-03,1.25679783139285794876426489055974299e-03
protein/DD_g400,4.42704419421078886362568306491888020e-04,1.84070422783249647956499900059747340e-04,4.93393469269742858539002722502578524e-04
protein/DD_g401,1.30892037859745253829253672908389987e-03,1.63427797297055717156358952437694996e-04,1.07396890539017616356855073536153930e-03
protein/DD_g402,8.05807970859827956831314432619459071e-04,6.68337075501787879526442902173771401e-05,6.68971267637895273987381824852074880e-04
protein/DD_g403,4.32801385678664898027865714652746766e-04,6.56806383268559587802311870162587251e-04,4.06537323668851518145207407129020221e-04
protein/DD_g404,7.49266325784398449883835666294026347e-04,1.28511145334287032617165700630877650e-04,8.30338639251282847283561120619992138e-04
protein/DD_g405,2.40108814413511692464150383726918255e-04,3.70641473795062737199378099405132360e-04,5.99246371033048242593377841363728162e-04
protein/DD_g406,2.35978226114881811991858391700781283e-03,4.35916961175781636982828585853549555e-04,1.24263446646670893350719657508592885e-03
protein/DD_g407,3.45659144066350438433602319774193522e-04,1.78307097609484762411750989795285309e-04,3.67027312769050968343449056739406052e-04
protein/DD_g408,3.06825164036030551158528723070963347e-04,1.12338659014592919113217121725983832e-04,3.14213214135502545188827122897899947e-03
protein/DD_g409,1.00375913301658877898607111503780960e-03,4.41401788295645858858462727032586817e-04,5.45901506056313424308708099604523954e-02
protein/DD_g41,1.56987751746127607941198037235596173e-03,3.63418497576730938706627831462705450e-04,5.09939373885554567856387719907790480e-04
protein/DD_g410,8.51069504552594897551085921912836123e-04,3.92694945873353764837576149506454840e-04,2.24970218942173903756400466954833252e-04
protein/DD_g411,1.62809177164327821646058527781419365e-03,1.68786458807189883457842777864838829e-03,7.29745817888582509920540926706783075e-03
protein/DD_g412,7.21165181995010467509565520555199782e-04,1.89302314269513192310974509981554282e-04,4.02600188673588127533649349012831879e-03
protein/DD_g413,2.70127713636579758337764679065565924e-03,8.57460383066981362676741621493067312e-04,7.79516997410429411253505975201716477e-04
protein/DD_g414,2.03013966230331916710811972644174645e-03,2.84607441214015502956849211181275828e-04,7.24254495193236416501536352385719688e-03
protein/DD_g415,9.89027169304866911751445563490503861e-04,2.37865919431944883238390636025306416e-04,3.02634776114838669710848404909561176e-03
protein/DD_g416,4.06094506399684700882958934551733099e-03,1.69417965675201142146561905979776549e-03,4.08679196384590033719586447629499525e-03
protein/DD_g417,2.74109802444106372343963784865075858e-04,1.22261116291216200508645508104587164e-04,3.56820009691838998749877636475336437e-04
protein/DD_g418,2.45839638519012225632841346227198352e-03,1.26226075246501696183574998058256732e-03,5.49611814567396496200384787971626566e-03
protein/DD_g419,4.39035213564114795774645596317711022e-04,8.41003280486620846931222426953651208e-05,3.05682578866515935725509035638911419e-04
protein/DD_g42,1.95723048041451451339978539652550040e-03,5.69848523942559636473128312084160821e-04,2.33812390921285563551970949234459791e-03
protein/DD_g420,2.95782741730290631480827238173576619e-04,1.35819804248938524842537656432658566e-04,3.66619978333903931282428593890435139e-03
protein/DD_g421,3.39127791203191872532367984811088458e-04,1.53824883650021523753178393158863940e-04,1.00077152760217361241090627238500578e-04
protein/DD_g422,4.82442422636146218229530847869586460e-04,1.56408817651834076729470241592599810e-04,3.89400961270892848399242296923263023e-04
protein/DD_g423,9.98939303490802832283133855849553506e-04,2.99860106330302815267450848531661040e-04,2.35843023624291106776520250676225184e-03
protein/DD_g424,3.36094486225970106323275269394956064e-04,1.00445164581800860726034925179343762e-04,3.80323701489515377396249506244804360e-04
protein/DD_g425,4.49692894146416591151383756248384975e-03,1.72635763952727567476419850201498797e-03,2.87329477253951194131544622385059026e-02
protein/DD_g426,1.16090913477393422055926027709828539e-03,1.08283188043774809188219567911772437e-04,1.87205037238305715314124922241100826e-03
protein/DD_g427,2.41517221240452311421199251544401554e-04,2.39532454881122869549961237219357348e-04,3.23459122429304153713047747929431876e-04
protein/DD_g428,2.68759144278287672410990798485387485e-04,1.23893882049313271250098018315147717e-04,2.43166678851275225478606058338934866e-04
protein/DD_g429,5.66214416056377546334624615506933174e-04,2.21888397961613264579110606444637475e-04,1.31988357121479366812504315481723390e-03
protein/DD_g43,6.16018053568403388453366986555387155e-04,5.49651417150787040944066985001037391e-04,7.23803035033659027031241887257869337e-04
protein/DD_g430,8.29844286046744602258705983535868515e-04,3.67709413907309102962319095378519766e-04,2.86661504767228721518725003242084291e-04
protein/DD_g431,2.65076633376633542702076831032394942e-04,8.77465926063317890205115095414654168e-05,4.80505279111077271702338162284524888e-05
protein/DD_g432,1.46665120931447573724553924267578162e-02,3.87458488560039366524129070156803403e-03,2.10263884166906261298817380224167658e-01
protein/DD_g433,1.65483886797216693046028425420654879e-03,1.25433227366972216228575096304898592e-04,2.00690522436567758314933699949550508e-03
protein/DD_g434,9.13277048211925367087116600918731202e-04,3.08914941310269420834636053342970862e-04,1.78804211298529097549333514200971625e-03
protein/DD_g435,7.49275843263776864649582255063351757e-04,2.64097614834066893505714360910058439e-04,6.08313204503987833909026595412149600e-03
protein/DD_g436,4.77145448132185252503201709214688901e-04,2.82140336834789429068632709729317970e-04,1.62426262753787813000154740067624379e-03
protein/DD_g437,1.02166221573565640162777854609726202e-03,3.70700687552500316796979258425132896e-04,1.90075933538449730891231443216487856e-03
protein/DD_g438,2.39439695601503609744720321124831253e-04,1.93763237954706889520106444082449010e-04,1.26626479542458401354465115937668659e-04
protein/DD_g439,3.09237080409331096712099511795970200e-04,8.80831939470387199255824398638629798e-05,3.58825709536187811285011957137212756e-04
protein/DD_g44,6.83111971904815845658148942048286486e-04,2.61115270175360371443830561205034097e-04,3.87458209643320966491057058577675976e-04
protein/DD_g440,1.29166595494386529400696467130611704e-04,7.05026811421861200665003008610991910e-05,9.72355965219333451629402193094685170e-04
protein/DD_g441,1.04637606064857240273600957745150774e-03,9.88384269731838483463707945264757421e-04,5.34890244298437245676342565580791832e-03
protein/DD_g442,2.21486383383594558092589270311577195e-03,3.88500089516425904267154627928342040e-03,1.93203978241301567363001029800874784e-02
protein/DD_g443,4.88781371719262571807574719291018857e-04,1.44381523316653735423447815145763979e-04,2.70144197150341017460891897465092516e-04
protein/DD_g444,6.28150746546824140131104906132881790e-04,1.18855291935026273114175889727407079e-03,2.18316363074336564086126760383491315e-02
protein/DD_g445,3.21541175213716935430550371542537392e-04,1.00556621459779801232233756861055708e-04,5.97036664184455179950305473953784797e-04
protein/DD_g446,5.60019800127402317010717737545485981e-04,1.44052012075157718342974672979223425e-04,4.10174990259751227455418182756758421e-03
protein/DD_g447,7.16376168705090384506310122951032005e-04,4.89335808362627113020686950298625225e-04,1.02518694294455224006143597466169869e-03
protein/DD_g448,4.19466158029332308499486017933315547e-04,3.69180262115046440100606865062898798e-04,7.47837226920042603913167042315451389e-03
protein/DD_g449,8.61073692123527030544835278196976957e-04,2.77073202448327082920767468640212922e-04,5.34913133761176947272329101589783555e-03
protein/DD_g45,6.27466856606921105786707037078546751e-04,2.46758758870383875456195982836451512e-04,2.05440098187167843017484719576678044e-03
protein/DD_g450,2.92023530720967299141453659023763839e-04,7.11303290078554922979655406498819965e-05,1.61841626098462542772494069817788263e-04
protein/DD_g451,1.13880647653971999380016699463164486e-03,3.32570396082668999537981556984828319e-04,4.07637137056468743176222294870092093e-03
protein/DD_g452,5.43580989675586318512989151367140459e-04,1.66539555930861192855114955437874064e-04,4.27335442039359504391566040941697342e-04
protein/DD_g453,2.77532102603924908346154647028618235e-04,1.12600363888001010494314130584564139e-04,8.95964262402465239572675386283257651e-05
protein/DD_g454,1.98312827012309633414527608001288435e-04,3.53121501085854010379679883190597739e-05,2.47760013339331126719093848862806989e-05
protein/DD_g455,8.13059863810739966125185427767570913e-03,3.78545116439896565390554950300190893e-03,1.15852726642226455373310757019355700e-03
protein/DD_g456,5.23337254356709734084554780787746113e-04,2.48924050827942867671625564228044532e-04,6.36290394825121006379990905367623545e-04
protein/DD_g457,3.92273582412471907606017980021290244e-04,1.54444287405491778073110802491217837e-04,3.00274806034689209602390684133257970e-04
protein/DD_g458,2.30851595872379146011261198121788144e-03,5.23074995838700396847734721076658540e-03,5.32640126265254176143529634852285602e-02
protein/DD_g459,2.60979059604148077254403665513188384e-04,9.24785475677342197271212496955494833e-05,7.28595850471587277097627353131270511e-05
protein/DD_g46,1.58048627193249682388589611016913765e-03,9.93460965562364073867249886919222597e-04,1.36608268237697805102693154831653204e-02
protein/DD_g460,3.85834097871522462530231285822446576e-04,1.10006103816481920500147370676207548e-04,3.95117357123800113745131183195997643e-04
protein/DD_g461,1.37782800041564909703570406136431981e-03,4.03931395512270519363518502910839828e-04,1.78921061054607914823018475845827995e-03
protein/DD_g462,1.19465825979855372472544106161894782e-03,1.28226373132811319334080503476069336e-04,2.95251116681017958216418482691527723e-04
protein/DD_g463,1.39244443411442032574520274819035255e-03,4.51629612327633928569630500237405302e-04,1.38988058799559899806044207306551326e-03
protein/DD_g464,3.94310091623765420483519320375483317e-04,1.10081522748909631994587171073502233e-03,4.80871177698113460192638608062899592e-03
protein/DD_g465,2.07697099153104002840451700748172591e-04,1.21560278360786444123947934053344796e-04,1.20338069268982073358825858638944234e-04
protein/DD_g466,2.90763711657716836120667142300130869e-04,2.73948502403578745793568122429152930e-05,6.09524456256340756994424964685978231e-05
protein/DD_g467,3.10593155631935602010846803579377639e-04,1.69024864083495198000626472031935883e-04,1.34716777253846186367816475395282549e-03
protein/DD_g468,6.07112551034866514692151436882845497e-04,1.08737003843421212434679989959045573e-04,8.44721240310766365278801452115076885e-04
protein/DD_g469,5.61367466704532193848564768483904575e-04,2.93333538106896104670410081970712705e-04,1.79805958209596662025944508738783132e-04
protein/DD_g47,2.14842472333140268953733992936438558e-03,3.03890215420271424991939018726330928e-04,7.22899873822140618583168913471472916e-03
protein/DD_g470,3.02658687326770373683176322765202937e-04,6.31977504866067716849574281192028112e-05,1.89072508557711416787605103694185090e-04
protein/DD_g471,3.80614672811225304406021459517515927e-04,1.56980967593275870525928102553064409e-04,5.65961770689392496622518524897205745e-04
protein/DD_g472,4.06300439031969765308997774008721891e-04,1.20144860747040707873030704642839087e-04,4.11119581825332394154038236509620901e-04
protein/DD_g473,8.23386016788490888900148944040083921e-04,5.44425352836086022236661679011339148e-04,4.67659519782212663108469615788283278e-04
protein/DD_g474,5.20287222834590065163416348977466328e-05,2.17097057751333308376967717329190640e-05,4.31243955881718037954636735566472743e-05
protein/DD_g475,1.49995721261169023649839875681674258e-03,3.47147330168440537157557358973334497e-04,7.00231527265633965664855144063921465e-03
protein/DD_g476,1.68528278325577624885373696567732464e-03,8.44889407596771549972107468850468175e-04,7.50053386101455855696501826319004833e-04
protein/DD_g477,5.02527984031104819726694399821662892e-04,3.94077732997701034413846400021434081e-04,2.01827822655480951828027563630594000e-03
protein/DD_g478,1.23848060967541688898777073357228801e-03,3.26164023332401818419162724543450867e-04,4.06575618935457789457790121516505192e-03
protein/DD_g479,8.62937801254567801167042905654518646e-04,4.86445717939014329718446537337202535e-04,4.50246518073199375666219611259392461e-04
protein/DD_g48,1.08630248735661677524680136016889029e-03,6.09673344031723518169913263717800152e-04,2.85516067261860548071450305929950755e-03
protein/DD_g480,2.97219756868877547530763466744028366e-04,7.19968765846913693795646328851215783e-04,1.31230163774044000027702105728265602e-02
protein/DD_g481,2.08433389117481732914927284868458152e-03,7.25146685941985653796364745452731234e-04,4.98835557220857387622430948264229175e-03
protein/DD_g482,1.64238557367626891400047672796648848e-03,1.46936958557426625822117559888494712e-03,1.99933659627573527631121234948800111e-02
protein/DD_g483,1.27653249009189662865805758364254479e-03,3.61290919146647377111025082561299807e-04,5.09751013747244506584299449937170886e-04
protein/DD_g484,2.11134378643978056211730004718018601e-03,1.54853384672260669853038248601183415e-03,2.52841509970524438851746147563738129e-03
protein/DD_g485,1.41166011758696395561947541659747748e-03,1.85869139889439508491713254697341046e-04,1.40478869815871833905058096344918677e-03
protein/DD_g486,8.71626426915154568913095685419214291e-04,1.28417774277663220988677004530036877e-04,4.75467471144330839326920146278766580e-04
protein/DD_g487,7.80736112087050525446024292370427990e-04,6.00122561053512420258329920963068369e-04,7.13708746617601445625718773865420605e-04
protein/DD_g488,3.68616287006668069795488652089500101e-04,2.26676001602027511904647206553876819e-04,3.62986376947050481775562831219436707e-04
protein/DD_g489,3.59128589143405224012365105878057987e-04,1.24502390904546166462435965130068544e-04,6.79560691367632685739052558924665772e-05
protein/DD_g49,1.78966407410368234619857390718085342e-04,1.07099866804742950230238467790211442e-04,3.66558430122518730073507855068258303e-04
protein/DD_g490,7.90149179972525711241534641645004722e-04,1.27831660082876630134815835402782889e-04,2.05293047993768179250902063143880579e-04
protein/DD_g491,4.33341467019543702622422801100799733e-04,4.43651531235141975404602744032636590e-05,1.20687143294211715748231531594370856e-04
protein/DD_g492,4.12157148160021457814525855043353717e-03,1.44491217154632611897027919187622671e-03,2.12141178694305268461240837044587741e-03
protein/DD_g493,1.11573514859299793538576966273827919e-03,1.50581604136851268226937295752629495e-04,1.89454202401351881870686604962769039e-03
protein/DD_g494,3.25179324776227130919661981640972665e-04,2.53692091284514874408149227814094574e-04,2.99945341717758565992067556662319604e-04
protein/DD_g495,1.35710138705723530046404325103948220e-03,1.93529049758555099887546074163085864e-04,1.50442597546939555440445386934836241e-03
protein/DD_g496,3.93988468840847597451711971329326277e-04,1.74440263857207461040978261535741431e-04,4.42089732257430624555368219722725537e-04
protein/DD_g497,6.50358307245921718645632994687792398e-04,2.56994357321214982426569249319087813e-04,8.76544566384863578412254106869821605e-03
protein/DD_g498,2.21599458428940062520261171774626889e-03,2.91098030702870221659429876457701582e-04,4.93913345410718328816989473421878334e-03
protein/DD_g499,4.90903293761993534530770176789445741e-04,2.81250784599680846394499910712924077e-04,4.08801095001651181058349845023517705e-04
protein/DD_g5,1.59536969911709576680005341301697758e-03,6.79924328144554351210571550900203697e-04,1.85216414349881809110475269660505930e-03
protein/DD_g50,1.09599132597964360230494941418559454e-03,1.94194701401565204854111954835056672e-04,1.75977861521882990002004430385498017e-03
protein/DD_g500,7.71105188309717824540128592603726532e-04,1.32650946189464755420920680239281980e-04,2.92897584661861758116255245800322196e-04
protein/DD_g501,1.52234796931546236612165906402999789e-03,1.99188566366218774867957736191914454e-04,1.05349004963674102637843306158870236e-04
protein/DD_g502,1.50606329737381547720830104709731753e-03,3.66909294677128299649952004507689015e-04,7.26466777643388111603079484485290137e-04
protein/DD_g503,1.10725553696322990276051098523521605e-03,2.67861060581544379004974456727152747e-04,8.29750361804809991475220276521219680e-04
protein/DD_g504,6.04781585521705802851128429720743726e-04,3.35916661929960283434496434102175617e-04,1.68133032684254058888263466623453622e-03
protein/DD_g505,6.05054925587040513964401713358347621e-03,2.53191001149189421234013445775559620e-03,3.59750779554824951709721887042852363e-02
protein/DD_g506,1.23902276754026102168415624756726274e-03,8.56012916190672424644542162186354382e-04,2.25122721503218569296513958236944736e-04
protein/DD_g507,1.05169598690281875215511414694135998e-03,5.28603504628616693626733884332300727e-04,3.88975894896251062394280687528189290e-04
protein/DD_g508,6.86959996501102770889837181288498022e-04,2.61344612964516100571020071511963120e-04,3.22141013986658182700437515532176207e-04
protein/DD_g509,1.85033342899776899398496145639912103e-04,1.53069638944428678227159704603709729e-04,2.55732947348114568590139174889054138e-04
protein/DD_g51,2.38202865195171533131057431697086492e-03,2.36890596798718745294092103404426162e-04,3.79491310523372672711968184947738586e-03
protein/DD_g510,2.11927499959070905251134174073187061e-03,3.62397117507517723888280197034983739e-04,7.06572867676936409156339666937721974e-03
protein/DD_g511,1.59302232271221622943290698542163582e-03,2.36631924459318916538331420762920543e-04,5.62610716330571088501022058424298791e-04
protein/DD_g512,1.08587568283429985917262653441616106e-03,1.78112035620561669316929892823204400e-04,1.76102229589659719977809056938591427e-03
protein/DD_g513,1.88571988929766811086080714115332782e-03,3.08357608693593964119543365526943224e-04,9.98194170375035548940442891233505125e-03
protein/DD_g514,1.60239031440433793337396147238831505e-03,3.13390295465683863868618004291009448e-04,3.71331488888821699565238597734332137e-04
protein/DD_g515,1.40273768166989669081947844106639607e-03,1.18510631221356070481825493270942398e-04,3.64949386523883217871735716720132150e-04
protein/DD_g516,1.91792294245629577529906234296926339e-04,9.36579266873374911786925266322082785e-05,6.16235432513463817040257294756434510e-05
protein/DD_g517,7.90054203435335906374396854688995380e-04,1.34199592322866921447149298991152289e-04,4.41397408005310960282546147411382945e-03
protein/DD_g518,9.32793978011521822293887342028893892e-03,2.48226398793095049871341758094249953e-03,7.69804027548513746598433741136740387e-03
protein/DD_g519,7.33703250271886633843675622578129816e-04,4.07092780137844660725420767942759972e-04,1.12266449393267192840069994217516919e-03
protein/DD_g52,1.94866479067507991801531634582076551e-04,9.73998730715088503879533056806395413e-05,7.04396349584500106895639146722089150e-05
protein/DD_g520,5.76800873593454080756176815227333811e-03,4.90056207073973573076433591684050822e-04,2.79240132091802803159571206901987768e-03
protein/DD_g521,1.27108531740135452437153254218976357e-02,2.42024109640661083648931380263149579e-03,1.35493785275019963974632117452653239e-02
protein/DD_g522,2.94140451550060042422468335191422510e-03,3.72994638694803467820977444484290976e-04,1.10035387721688829918865277195606347e-02
protein/DD_g523,3.99559139487236416620758916677721026e-04,2.93737044690714700357403546066629372e-04,7.78785298505668098015154959792094519e-04
protein/DD_g524,4.16222831773963883923620606034545623e-04,3.20620171098144230328930202243632737e-04,3.48460953378485539113770885132513063e-03
protein/DD_g525,3.91558701626254547414579888793586569e-04,5.16212415453185578239984578691910904e-04,8.07914781188447541858317702824473731e-03
protein/DD_g526,5.28085772897334296434775975956419030e-04,6.32379608506178861779596973678527469e-04,1.35655699819664112986583785631866580e-03
protein/DD_g527,1.01596453254682565209058122479738407e-03,2.42549020698430533101081368781757342e-04,5.92313769484664024458891983464154967e-04
protein/DD_g528,5.16560541960620335277468383054171659e-04,1.26526369958218506428984411897937520e-04,3.43900365360053195362803639708409281e-04
protein/DD_g529,7.26667280194259484491482505665496918e-03,3.95939641175880322213177430191789116e-04,3.23880938108823855977497737913042591e-03
protein/DD_g53,8.52243516263936559445737271438496155e-04,6.78452487216098391240089123378293701e-04,3.34256510574945441201196352926915889e-03
protein/DD_g530,9.78013211845609426059565965352079143e-04,7.16296535207849006555150502854012625e-04,1.02443861669134371874711241833493125e-03
protein/DD_g531,4.14235850192662902578806534409968664e-04,1.51395027797998604024169408496705783e-04,2.97228283170972351558117710580258388e-04
protein/DD_g532,1.63222413085560389989109638114059107e-04,6.53254549538714998478241188455493749e-05,9.21424688955911641224703961810781605e-05
protein/DD_g533,3.51224733926753706095471436321525188e-04,9.38927299415122846415781259367914788e-05,2.24300292313308294041309514314575977e-04
protein/DD_g534,7.73971836878713132311062086021339479e-04,1.36826688870366803843000473203662774e-04,4.82901545414523936260225599290408304e-04
protein/DD_g535,2.31762806444572635416677683960463088e-03,5.00837807040342180684958559716514107e-04,3.13501283885896226810701858345703961e-03
protein/DD_g536,6.59478570665728303372915866112216566e-04,2.81950528648006393717597328930603510e-04,1.36739019551028041652426778186914821e-04
protein/DD_g537,4.87760475802082515232178536592665360e-04,1.96887459178999637425759771952441171e-04,1.92596246754695159565365993447663350e-04
protein/DD_g538,1.91144342561218164355004613502155717e-03,4.56246929221602065623775337239444665e-04,3.29359191986692889667220173624884206e-03
protein/DD_g539,3.01108448709494905228058839158992826e-04,4.79417462461167625477257593018142002e-04,6.47597214661605078381391142616045038e-04
protein/DD_g54,1.86942862605578432781297128441016094e-02,1.19043495238700250238656442279063421e-02,1.64950278765724485963946487798468065e-02
protein/DD_g540,3.29355784683578970658462549315448556e-03,4.42179603912218976399722314944429410e-04,1.70254747963068922636130047370511406e-02
protein/DD_g541,2.33440758023421624045747861937031457e-03,2.85863427329012825744635834322764259e-03,9.07672527595876144633265146070218459e-03
protein/DD_g542,7.96886804881216612855856945179028678e-04,1.99017357440642294934784859976597382e-03,2.57705416436323695040029264383445139e-03
protein/DD_g543,6.02123243479261043074556796789753598e-04,1.19246858198148390202254653551284509e-04,2.72603611932818437061094980307434738e-04
protein/DD_g544,4.79881723084385200506840351227939459e-04,1.63843726950531782155936962269299132e-04,7.95497592654373573658980675514019637e-04
protein/DD_g545,1.12905212646025205715801269324996734e-03,2.89872026455188777755773392670038367e-04,5.55431729972704254782388677868251345e-04
protein/DD_g546,1.56947166038457608932736906190524517e-03,3.68102100090059781916468836910111544e-04,7.95149504793034421808785399039880714e-04
protein/DD_g547,9.25231519584613911927630530119566229e-05,3.32005022797634321804461557118876009e-04,1.06689136543134880574072122819115064e-04
protein/DD_g548,3.79567520231176997084308260913681508e-04,2.26650128410981491799456227374980677e-04,3.53645169577001722997403009227608156e-04
protein/DD_g549,1.10966304131154395061807325736224807e-03,1.87002987664655520237174861057113853e-04,5.17282083459696060748753467335246071e-02
protein/DD_g55,9.74610981908076352258665155397506667e-04,1.66482357273966781172104100143394434e-04,1.96196626166503360171292026711582212e-03
protein/DD_g550,1.31813019039604312482915223135932316e-03,1.62997326053250617823511706456537268e-04,8.77188956452181512700762671414246901e-03
protein/DD_g551,3.49967323773884444141398989136567793e-04,8.14144398063207465123900805595701943e-05,3.75390472198892426936349162051126255e-04
protein/DD_g552,3.89956038772921345044744022430064900e-04,2.82845954606539574062909035793999530e-04,1.44853061001188626767154776829679827e-03
protein/DD_g553,4.07858643014879221175267379129406958e-03,7.66172746739604473734695812387861468e-04,1.95009047327399801095060669222133694e-02
protein/DD_g554,2.21281009163172084371523631372257453e-04,9.30148354391550075295994574676435025e-05,6.34077771697722082914491863630403488e-04
protein/DD_g555,1.41346041247537332834863799334449959e-03,1.29586777984223804282509009525742074e-03,8.48525386543992571235035753595026697e-02
protein/DD_g556,1.11641473060608649396955896011270213e-03,3.78257429785808366679820907464180840e-04,1.54842384125009180867268252643081837e-02
protein/DD_g557,2.48217535255734330288462402503208630e-04,1.58635353341206616749686136283031517e-04,1.12920304560374229173757687802533831e-04
protein/DD_g558,6.62282109590421403244255897709304835e-04,3.50095137977594082225606605298557897e-04,2.56278964497361836511476610963562501e-03
protein/DD_g559,1.19558826089956105506380592827347432e-03,3.91569107149208598732329736642213338e-04,3.36395575029182858683208145740122161e-04
protein/DD_g56,7.72699834499227203694468502671799216e-04,1.16338646162615678438344785580994349e-04,1.41457505501732903621929170672011644e-04
protein/DD_g560,6.54302779830589626723855250206115719e-04,1.79439810543430359966802393060146595e-04,3.01318719497123983108555547275316971e-04
protein/DD_g561,7.13542008531742409652419009571292760e-04,2.09474500636158019857558392894439496e-04,4.32280327068888536897095698702630681e-04
protein/DD_g562,1.60927907212807333782815277574180427e-04,5.56059360597820668716492108374686045e-05,1.07306380591222027166291991274049651e-04
protein/DD_g563,4.69694940647066555150642591349271550e-04,2.07044456205594293209301754069308064e-04,9.22015937667316851155181646826755873e-04
protein/DD_g564,1.04225416440486602123106240802509052e-03,3.29154580458816112407821283333343150e-04,4.65521785747635541749768466503095140e-04
protein/DD_g565,6.64880986214598932891428091369458138e-04,2.09758552636680072751057375149461426e-04,1.49542569084309051508164158602540387e-03
protein/DD_g566,4.25676724001561971221645918151475186e-03,4.68960175915848256696322196887758230e-04,4.08027155511993829528673254169092824e-03
protein/DD_g567,3.62401823035742749540668886290576766e-04,2.83826673018238044803971807116547905e-04,2.76734921073420962516351613123859514e-04
protein/DD_g568,1.41265800169660042715799407843170362e-03,1.12586248238385020822069426563821710e-04,6.61221070044120538011955554678521020e-04
protein/DD_g569,6.04479208367284661602189885318959835e-04,1.97920517221710867089341135216869330e-04,1.76424597700419675442640686145941030e-02
protein/DD_g57,2.55288420858105203823584324569697022e-04,3.84930460502633177625440185516816743e-04,2.36865730719000283043380853373384224e-03
protein/DD_g570,4.15153433556138631374954171893332921e-04,3.14861015126736607964494207950396493e-04,1.39494942732349840206919696810296074e-04
protein/DD_g571,1.55778349753252511910761913686690791e-04,4.94928672122489120819273259662194143e-05,1.41143494780986817919949776501740803e-03
protein/DD_g572,8.77064229032110765150423264798699516e-04,2.33348335676858689195495949169840092e-04,3.59106415006763680548641870142032861e-04
protein/DD_g573,5.02475619336480110404149896053349736e-04,2.95041552398901945941222558150322856e-04,2.96516860353468656545467619733591538e-04
protein/DD_g574,8.87072979809568507492389487540356273e-04,2.79880886428762601941006099919678341e-04,1.73408044372002740943054218403722773e-03
protein/DD_g575,3.55557906975573901214665838909085699e-04,1.32787855278603151473326709961938658e-04,5.83100123734157120546390243760091932e-04
protein/DD_g576,6.61060265028199661677323193278343415e-04,2.43319130412127626592198259162477537e-04,9.43211016199929867699452931355043752e-04
protein/DD_g577,7.57426891140844162552724135659102060e-04,2.72203574236340687460584068343707806e-04,7.11691402339348361828037141874625653e-04
protein/DD_g578,4.59155732852463307563773498957480294e-04,3.70327938965864703787337868577245102e-04,1.27134964011639061874120934986579585e-03
protein/DD_g579,3.70111255049247317040447678103334369e-03,9.31527245885845523268230162510988255e-04,4.82706320143731136186405463940330633e-03
protein/DD_g58,7.07738633620817108318825960356128156e-04,1.07591341410788887102234688588815674e-04,7.58944484396283888922113211338717748e-04
protein/DD_g580,4.44783353642514033776748907610910452e-04,1.60638177104955992816258005934864057e-04,1.72794035412796153829731682159593274e-04
protein/DD_g581,3.84047076335690863867571886986800276e-03,6.09278244698245120022073424907928205e-04,6.37305954087593243927188236925742048e-04
protein/DD_g582,4.26746644661895923083204578550717446e-04,3.37436935381574261516487178194459793e-04,8.51304419912786123925008251584057971e-04
protein/DD_g583,4.07235874646910659958437509960422785e-04,1.88910396344571939375215107623928674e-04,4.19801733402920913582958116034743696e-04
protein/DD_g584,3.62370896835089048836859544457724840e-04,1.01774300125028822130992665779391004e-04,6.20973498039677827673582216688146547e-04
protein/DD_g585,1.56842872383935095503099740464836279e-04,4.66686304648762816551495844134095514e-05,9.49654662187495007549218998617841702e-05
protein/DD_g586,4.63482574871425411978114579470092944e-04,1.68827673238084065550155701826715366e-04,1.69502256392275717710270459559825651e-03
protein/DD_g587,3.32082076058414674872672536820770753e-03,2.15900321617879316951572095866621304e-03,2.81635677349276980625265295750516276e-02
protein/DD_g588,5.28479996079163952685217152246235107e-04,2.66468231199274050002154166271970368e-04,2.26300664659420885997312753120196483e-03
protein/DD_g589,1.30399877552839348331812372366776606e-03,2.83797150836998533845839211155952398e-04,1.08941123111200809464079994104436169e-02
protein/DD_g59,1.05433123607942827536617219313094049e-03,4.27221037039078705995775335732282571e-04,5.53610268775019067756504019216225406e-04
protein/DD_g590,3.06976913785695899025403473772587440e-03,2.05495396557035079725360226044268380e-03,7.66797914680931777971251453105571366e-03
protein/DD_g591,1.23461008408191774058685207218065427e-03,5.22556911608925303744530386318671894e-04,2.22493242637872853371972412591907419e-03
protein/DD_g592,3.55364993250398514971061772884061272e-04,7.97869081805644623022691204359129600e-05,3.88869848284025722694398507490923233e-04
protein/DD_g593,3.21997690113348224311704087091795193e-04,1.98319970436714631026104830118543214e-04,2.00987133692436481336918588745099407e-04
protein/DD_g594,3.95067151505877656559868387885660442e-04,9.83712034642980898594782532551497510e-05,9.61907264104465026421592353233626031e-04
protein/DD_g595,2.92721273408430078940686288287279590e-04,2.78589894626350041935671407613187167e-04,7.52384911931657505477346216765454953e-04
protein/DD_g596,1.44598711976042404030370617991347972e-03,1.61906551481555225314891579235294924e-04,1.69309940766621575420107167418017874e-03
protein/DD_g597,5.66539497930195693679396123812331663e-04,2.68369616542449424022808140123247493e-04,8.78703227007226248631329906514642220e-04
protein/DD_g598,9.62580107682391760706444404583100664e-04,5.25726299528013714853883128181932583e-04,3.35713626882160331846978744288881489e-04
protein/DD_g599,1.55874217112377677919681904302019626e-02,6.11251260261732137455477610926268071e-03,3.19897318562504976019197856686211607e-03
protein/DD_g6,3.86280863495262624996494639338216151e-03,1.35909784053295092266530163876300359e-03,1.07008342938008372050891666265836375e-03
protein/DD_g60,6.15978637214844932107961364117931647e-04,5.90683282251710601227122354813535690e-04,3.20532198993272245327419940963773207e-04
protein/DD_g600,1.31457324123108418238819456900800510e-02,2.01406246405681823673411136023808504e-03,9.55639801072234755040562697764622568e-02
protein/DD_g601,1.52597794494224798944178140151044099e-03,6.57851767868582554184437291731699903e-04,7.92715635485820238305827957603920053e-03
protein/DD_g602,6.06432616409746182482682818195812765e-04,1.83788830345778178314372226113294590e-04,3.27986123711064151132876274043973600e-04
protein/DD_g603,3.91007370354618547478010004676902614e-04,3.46744974455700089334002092197909398e-04,2.59535801921827834871367052225764251e-03
protein/DD_g604,6.40803347866305124770962509721182302e-04,2.50792154497865352334622657310822355e-04,2.66573808463486745610208237462379063e-04
protein/DD_g605,5.33335316266761544900136099858960091e-04,3.14921462769501102910895254052538041e-04,2.13377068827563037888011918876184540e-04
protein/DD_g606,6.24037569886604091149814443841717266e-04,3.14822614859295633529424526083244995e-04,1.55277090470402079592248927734453876e-03
protein/DD_g607,7.77936651697654421569946069333002706e-04,7.11623407291474646173536814212044037e-05,4.20471963805214794094828147583152944e-03
protein/DD_g608,4.01987134281025760329490695968497627e-03,5.27802907107037908389966013583622831e-04,2.10570425829953849241056059592791032e-02
protein/DD_g609,1.82513833413141247656887864902342640e-04,1.04274446704635763729032937669656559e-04,8.96469171101348348248201503923550907e-05
protein/DD_g61,9.14823526206101133535914175791399088e-04,2.84563061416116692364703967654470419e-04,4.64623338935777842995243514660248493e-03
protein/DD_g610,5.03802540417235808046059957125519391e-04,1.63654757747377622756644271638070555e-04,1.29255086461601395981137903375078582e-04
protein/DD_g611,4.87584994060156233626159409450806143e-04,3.28132484632412365765679718974168982e-04,5.33085122471559198049854438261697632e-03
protein/DD_g612,8.92560561840560247721446782552732988e-04,4.87350704015186843866915420738720420e-04,1.25303639315604316357122047964877379e-03
protein/DD_g613,6.54387833429931950872360183995214947e-04,1.46150881923978561971265697488691890e-03,5.34239051961714703703479117726231337e-03
protein/DD_g614,7.04701896252064236562557671996734907e-04,2.52060700823926977456206669830689876e-04,4.95491712485495037518489698313169341e-03
protein/DD_g615,7.26817830225099998378511261378910522e-04,2.30860009771818102350198310911125278e-04,2.49812946200919208699065501678221295e-04
protein/DD_g616,1.09622519897213455936348652752600991e-03,3.28889997835030559752981965188646357e-03,9.84378930310478090402902407526202938e-04
protein/DD_g617,1.46020921335017228055402397312924818e-03,2.60191685421792789650650540086860495e-04,7.39344538799053871787966982650335246e-04
protein/DD_g618,1.19541092105605776598909897060483766e-03,6.42610276018015288632303165387679119e-04,1.74640716717872282278516370190600430e-03
protein/DD_g619,2.01545998319739485389747596458974571e-04,6.81585316182980225670621031561020849e-05,3.95072466140138591841599682444335861e-04
protein/DD_g62,8.85507525369104498276657042286519294e-04,3.38271731312728963597856155040879869e-04,7.59935318198209944057819789092824659e-03
protein/DD_g620,1.64573585813748009868553754613540859e-03,6.36677284889220335922095548438704842e-04,3.83943863358851537886047417338706925e-03
protein/DD_g621,7.05181257861803336811745940565315986e-04,2.19797975788822630215618301390096126e-04,2.17547923529181959195692551178667626e-04
protein/DD_g622,5.04198162286730300757767987464438310e-04,1.35612751005632228542530806595779416e-04,4.51697761102760797067987829577103459e-04
protein/DD_g623,4.58506107950624477627680108859289827e-04,6.23643453734839660645169368104620224e-04,9.70284342463730460805190436118576512e-04
protein/DD_g624,6.13240413835075488399517647341117218e-04,6.87863040458850869594657515711695382e-05,3.85412352221685943715619224536987671e-04
protein/DD_g625,7.30534233109641873960320682120381582e-04,2.76430549350349578377585809277505547e-04,3.39626724475160519221601213431952697e-04
protein/DD_g626,3.37188282055825118612699923419063586e-04,2.04085179467205174741706243202276471e-04,4.90029559876477551230219700513011436e-04
protein/DD_g627,5.87176090218101162955449893084393921e-04,3.35643205979885498807602112742263118e-04,4.56836411244863830907272375553475223e-04
protein/DD_g628,3.58245068774281433105465160422286822e-04,1.43528966744328847647734271243506037e-04,4.21637266061208540906608442648694315e-04
protein/DD_g629,9.76916779564074492384822402684006776e-04,5.58542673930862379480978601026835595e-04,2.98412372825060327108454096599272389e-03
protein/DD_g63,2.12328431765377906505929480355834393e-04,4.55267191353171862365317391209279315e-05,2.68725487046161149569661844190188607e-05
protein/DD_g630,1.92584820718786710787356935507880223e-03,3.98982603560004536919105924697263184e-04,1.49054202407510953438377227953760826e-03
protein/DD_g631,7.54963242681386848967966585101823854e-03,2.96792466671792449548166810283585945e-04,1.27127535822582491348896748960377560e-03
protein/DD_g632,4.69097038136587572555828620623497632e-03,2.77696726808516083984611007322507145e-03,6.63778692682572526948654149787358552e-03
protein/DD_g633,7.74096958175334812724771573339417230e-04,7.75439535950958251765727826325080844e-04,2.22831086959460342187173238688504038e-02
protein/DD_g634,9.67043065410795142162940394954609214e-04,1.11494433096103829309355900115328811e-04,1.21274949220973556873723843803449727e-03
protein/DD_g635,3.57306468429622055437027169330175339e-04,2.23671648216235257996938460676507251e-04,4.23438373477130864981270981839570220e-04
protein/DD_g636,6.33035202234716888599958212798570951e-04,2.03437185999160782929671504733277643e-04,6.47412515131719830940112829828105474e-04
protein/DD_g637,1.26656115680200820035593702664256792e-03,2.85472002327035677511363435014086092e-04,2.40531728540642269902110613190836082e-03
protein/DD_g638,6.46092986638073394403165311230776397e-04,2.25195734613348637673487398367769813e-04,1.99917193781040295630823835467402343e-04
protein/DD_g639,5.90245471223964539763586762748192618e-04,2.66822095287880902691221809458196818e-04,2.47302919262338294830360610944038147e-03
protein/DD_g64,2.47917473008447269934020361361861307e-04,1.71943859182690676003472417415236179e-04,5.28623261906460629734314317274135001e-04
protein/DD_g640,2.90506186365385119011863127869108964e-03,1.40112513615102297766519297919357217e-04,5.94188989525270696905483574291527142e-04
protein/DD_g641,7.54969794407357115624717686634804760e-04,1.40230424676937426980707214225861571e-04,4.25183645430864555928600844100811458e-04
protein/DD_g642,6.58590088195735804824426120621573877e-04,2.10960247897510275093637839533552914e-04,4.20623800859230145587786203983192865e-03
protein/DD_g643,2.16532893899245958147575119254897820e-03,1.28924705682714806898911350484569976e-03,4.93955784707698621167723377126426398e-04
protein/DD_g644,1.01810836521799499420514169619872288e-03,1.74034486230183792629562745709668045e-04,4.85024702347389727967210458151802205e-04
protein/DD_g645,3.07379659013621185721532034475526187e-03,1.37155707262412090918219969242288952e-03,2.60387284901792178750652881699179652e-02
protein/DD_g646,1.15195345016561619392454887230366705e-03,8.02505365027151879968800253088289853e-04,1.09552733267175234373171525916155803e-01
protein/DD_g647,2.28899345883127189846829211792838650e-04,1.06966448656229311157361631674498585e-04,7.20731791525172789223582857280505366e-04
protein/DD_g648,6.57688591865805871834875805134806590e-03,2.02632950902937970746546614516012064e-03,2.96946857632296282213299444257839809e-03
protein/DD_g649,1.12813957668692508231503418492992999e-03,2.16682755297076151996685988744401843e-04,1.28660397832494409514485625536212235e-02
protein/DD_g65,5.40747064546190015113588848080764197e-03,7.90241957649265594065303349478789361e-04,1.53663851883589746488552809439008765e-03
protein/DD_g650,1.78990893318307596747514999483431728e-03,9.22107007667148423556984179972677936e-03,3.00986928884650161715437499962841073e-03
protein/DD_g651,8.67920765486732140555209863600110651e-03,7.22451774987421562823277130540678665e-04,2.04888420365841084124156262866981217e-01
protein/DD_g652,6.50722007623539373911389162240003609e-04,9.93724446520960206127869338331235861e-05,1.22007974516122152279542173577171035e-03
protein/DD_g653,5.56596313786367072183815806510104478e-04,3.44297177049030683283567389424911364e-04,5.22409558457890306686443043241176297e-03
protein/DD_g654,8.59257398088534987352354078226718792e-04,4.63808332077368744995793140854916853e-04,1.09699412226266151611990288093822995e-03
protein/DD_g655,4.04895727710508533609222133894818422e-04,1.75361570352969945568908237885225870e-04,3.20869343948567137810508956094071511e-04
protein/DD_g656,3.85969639807514835700911050536380688e-04,2.23152792129082726537133860805039007e-04,3.88439347076947110970773686770296490e-03
protein/DD_g657,4.86176190147686174634412009806365151e-04,1.20653712371694503757286008073324935e-04,4.26431583664551927683845766127373731e-04
protein/DD_g658,5.96327237095422083121811183685194457e-04,6.81548291637358773673093308911974794e-04,1.43302301416436544916350489852794528e-03
protein/DD_g659,5.45231804598517923054409650279066329e-04,3.84755887897180209605274971317729387e-04,5.84511978838728904422614953276740048e-04
protein/DD_g66,2.65232642632034226540743802115223646e-04,8.73389231049846210054764529429725716e-05,7.36004368085192064405338481096561393e-05
protein/DD_g660,1.12198132066569634647758919546002081e-03,2.50636130022950523862133965370118341e-03,7.02486439108615453171142001211383074e-03
protein/DD_g661,3.19260887229511548505957063807143872e-04,8.43098796470966317017279440918438024e-05,1.46307728182219913182365713448616771e-04
protein/DD_g662,5.86642703083897553064418617198443152e-04,9.94695725808234279966002177194688811e-05,1.53679219466838898332721846544357642e-04
protein/DD_g663,5.06747130835234066078876617131913088e-03,6.55497854146953464665763094487585751e-04,7.47460339814011942585129764606341446e-03
protein/DD_g664,2.22223516070974436563089630588234907e-03,2.23407905522917214518961173675987896e-04,2.57417354908030470407670798458171424e-04
protein/DD_g665,3.11980602225096978811980910305288824e-03,7.90690299925834893651640586008095793e-04,6.15239470056728840202851479915127351e-03
protein/DD_g666,1.35914673515929877859965731099588218e-03,3.25437920887719455467674442212604641e-04,2.97122548335650222812190555503675823e-04
protein/DD_g667,5.34662480657945254365849691672089098e-04,3.28718107987838311778248524370324494e-04,1.82852784296656890802765348675383672e-04
protein/DD_g668,3.42045830473505813698358975861136743e-04,4.81118260817138073746673877030456417e-05,1.85341956431899411273682725177407429e-04
protein/DD_g669,2.35053094030191272618893987395121819e-04,6.04229547952200373981216494055621198e-05,1.37251238409588034739336045613968859e-04
protein/DD_g67,2.47444062437848873356886309967231612e-04,6.29095662502102953544137730109061174e-05,3.69735699801170232496903530190794707e-04
protein/DD_g670,2.31176016782495228480089466443609982e-03,9.57651737630321330961084280717097652e-04,5.17495725977006349037998365311536187e-03
protein/DD_g671,3.19362561116150382610467138510895175e-04,6.50110497503202851556860021798312479e-05,3.93306816687263262753545817342364459e-05
protein/DD_g672,3.90223879064637645113549025274668007e-04,4.11418598716066343005393494282561665e-05,1.52686323406593202822400950092861780e-03
protein/DD_g673,2.33794175982682478001213172217189840e-03,8.86653886345490971963986490358270455e-04,3.61171502132806214712792420868541037e-02
protein/DD_g674,4.71200575700779566080148543341333517e-04,5.55812695747247371511452663524484714e-04,1.25693741328277452490495584338783573e-03
protein/DD_g675,4.67599792064776741476349527923612368e-04,4.18002856159239081201175497159874031e-04,2.88757731796660189670162606196653211e-04
protein/DD_g676,2.20889913320483491503393481900941157e-03,2.68887421270084216955811293852054679e-04,5.40478043281891378967970682333869026e-03
protein/DD_g677,7.65978950058797097108754524164706062e-03,1.51494082125053302369687435294979097e-03,5.80434823381738990921897442587610529e-03
protein/DD_g678,1.91927828116258753136339975270058833e-02,5.20854892623510794704598682076422673e-04,3.98295835246998720115569921434009047e-02
protein/DD_g679,4.70852108424831707114493006363223099e-04,4.53354694058924302964629553056956419e-04,3.26875024475322974128565265948071404e-05
protein/DD_g68,1.13693006840995597725638749821545613e-03,4.52790928428658175789043627650019250e-04,6.43084104525359760824593581995331695e-03
protein/DD_g680,1.71765185981081232413154811453034639e-03,4.10852469228446950590134371496964360e-04,3.37024096470830269793533057350414709e-04
protein/DD_g681,6.17186561239774383597207857995131510e-04,4.31921717975565390542679926855036221e-04,2.26928982216659289562277843518740826e-03
protein/DD_g682,2.91029137643306814785135453809374901e-03,4.20866854060174168377969650735342572e-04,3.11206525513784759130902649677813083e-03
protein/DD_g683,1.12507311930111423710056430737657207e-03,2.69658332341521588153858954737590096e-04,4.70510337232453454933097250063244854e-04
protein/DD_g684,1.21229263578457192815124418969008263e-02,1.63080814933440858798779895576896713e-02,3.24641491746906023866413206883581289e-01
protein/DD_g685,7.12073447017408069864414167870432301e-04,1.86256426758882661292193979232007614e-04,4.90188175940297646842215615546282213e-04
protein/DD_g686,2.79493651717412956377820670981977544e-03,5.73340008368107796980615646179194929e-04,8.69287871162994147987949936236922823e-03
protein/DD_g687,1.97739922729882908459619104093843347e-04,1.49362362730202785296091009120701574e-04,1.79520699129149096501904354883392679e-03
protein/DD_g688,3.59819738717246695194267992027825152e-04,6.82515194211565322468951827657488951e-05,1.41144806590900580366944873207844351e-04
protein/DD_g689,8.70846736971407648232262091743736903e-04,2.67313811912646370516193466529893152e-04,5.67827269452615747134875429560668697e-04
protein/DD_g69,1.73249035637703487832536771905214147e-04,5.74487849165769385538922922265799925e-05,1.86210886015068869708429381032548102e-03
protein/DD_g690,4.21455101424893232974509530526421218e-04,1.76987660776496501667452421360776841e-04,1.16569658642558671847060677980519231e-03
protein/DD_g691,1.06426956261064882725692315916344351e-03,2.52747881440934882733493186647920423e-04,1.11615526011783365318052471127026132e-01
protein/DD_g692,6.68543404806064569116027184813244377e-04,2.87609854439593148978949696174362601e-04,8.44800678286967514454273260012471575e-05
protein/DD_g693,5.10375235407100552565382775204818312e-04,7.93515717405846910887992193110167544e-05,8.64400508814345507714153903047181393e-05
protein/DD_g694,4.84787308970308104053310096862738987e-04,2.05145359037525306272559794362940183e-04,3.59000039460554051313444438119822340e-04
protein/DD_g695,4.44234324331512408292190320517341130e-04,1.79612414528374846807099591270376112e-04,2.31951258462595627228110515921134938e-04
protein/DD_g696,3.15221626265675666207605019964236268e-04,2.57061073059503524121671545353199881e-04,4.12248383651163408046374038065596511e-04
protein/DD_g697,1.69893994523272429171349221144549170e-03,1.90444298717897866617448705252175290e-04,9.93109753960747461835176621881644292e-03
protein/DD_g698,4.71037452838982252772269803062078052e-04,1.64624376668650277442446390314046300e-04,5.85688107988502403039531111175728083e-04
protein/DD_g699,3.56384655681206587538797572498351518e-04,1.14285008836208320478483219861913395e-04,2.44499273501697832836168140627963580e-04
protein/DD_g7,6.65326370430057112375544193544253478e-04,6.85076711220799338824803028462379548e-04,6.36775653303330929847872015540551919e-04
protein/DD_g70,4.27950897533287778602322919456033028e-03,1.58592129567282435478554445255783487e-03,3.85095612811401025681317915507762152e-03
protein/DD_g700,2.58795672280787660857041797837179292e-03,2.98158547836537987226896760697692574e-04,2.54082850160833651097186384399352576e-03
protein/DD_g701,4.12731980343270156287281326020010647e-04,2.41528611068891385837552609544065295e-04,2.95420081998970085732451864580144868e-04
protein/DD_g702,3.43823598121953185328567794497408009e-04,1.68723808705045387560306051209881428e-04,2.32325907691866461591233110707549966e-04
protein/DD_g703,4.15759141021679539090254047866713655e-04,1.71296834596793269010600180852998719e-04,7.57362453769191692780264750885165064e-05
protein/DD_g704,6.76417343637240296885818927124613795e-04,2.64342148714450419028146416887054918e-04,9.19201808770285951570489466608386858e-04
protein/DD_g705,3.54778981600331525626474488422782127e-04,1.01472246052369883681379450180615898e-04,1.51613240675066296026276475067954647e-04
protein/DD_g706,2.22542876150918513682505562285609225e-04,9.25873607526405820691617785989906478e-05,1.18623659642380107972931701800416965e-04
protein/DD_g707,8.10120528025818496158672408489094345e-04,5.89307466490313971297754571963306346e-04,1.42537217770702549657610242536156812e-01
protein/DD_g708,9.24418471871366328249128987035877306e-04,8.34908195456556652521241911817612483e-05,3.42989139097640009694950387640549325e-04
protein/DD_g709,1.47137744907219216615050463951249728e-04,1.10022274720897448096059695042947955e-04,1.30312759276552391348767463624698846e-04
protein/DD_g71,1.00326698616756174249437430873032047e-03,6.14609845768171561707926043377029765e-04,2.27472616525644445312333543977668909e-03
protein/DD_g710,4.55632677087248818232653192816428026e-04,1.11740700929874982381023705038054671e-04,3.91891128124704506659528716637078485e-04
protein/DD_g711,4.17149815466761451389632608519625964e-04,1.52051846853320517827777583598756845e-04,7.24650354010546592912286551460105931e-05
protein/DD_g712,1.23344314233100372468982126900566700e-04,5.33521655055907966060556043771106565e-05,4.93082408999802531468355062200093275e-05
protein/DD_g713,1.07322346548261380141320096388780955e-03,1.61475024571202069673779317522791007e-04,6.03734263982504430632525140696000328e-04
protein/DD_g714,3.58224065857485383573816051284364335e-04,8.91327197751202107127821771805458185e-05,8.78231136012195866407875678312446400e-05
protein/DD_g715,4.01468550656325633380120128221784616e-04,9.29104557164500684760741408694940050e-05,1.99715788840100187687558381064584090e-04
protein/DD_g716,8.46490061726388015882598596689680557e-04,4.31654193169556261553625696113307098e-05,3.06209848611384419495623786619737741e-04
protein/DD_g717,9.62862770630189246077890700678578270e-05,2.23253964524810480400717913840736952e-05,3.05142437426690601571861835205615927e-05
protein/DD_g718,1.37845867832940890758736815633963650e-03,3.66199039405529882942219290259652413e-04,7.45654359283747416535249918760936853e-04
protein/DD_g719,4.14830894236351343308287067892555697e-04,1.52238528602463290752904844286076817e-04,2.81929601605310236013649398704425078e-04
protein/DD_g72,1.41523512363884924793116837670058359e-03,1.02346115880517875869708379266010917e-03,6.29233990429683595022492570915596674e-03
protein/DD_g720,4.37347296308378905460966704278408629e-04,1.03000855902245958715483343916092802e-04,1.46995251128994619496917594473520819e-04
protein/DD_g721,1.66307693451499011895295930393038132e-03,4.30903891923461106277416190504998355e-04,6.72160838028690835278016002593670115e-04
protein/DD_g722,5.85429115023742864853249027348987366e-04,4.47360055363967796414009774215649553e-04,1.73404208003665166733729755047023050e-03
protein/DD_g723,3.77492438162506463953524923285210659e-04,6.68023811096438992963306937527391090e-05,3.77166588176412248333452601102127551e-04
protein/DD_g724,6.38922169529335138691525327303637153e-04,8.83603498667937951499963557006804705e-05,1.93412204209245146189185104431849583e-04
protein/DD_g725,5.84970362576119398579078708330849860e-04,2.87902710966447475874246643715507064e-04,4.83656911899273121756599530468101512e-04
protein/DD_g726,3.80011047020981572049405400178308375e-04,2.45661685517849764943037208473795818e-04,3.46282266907570333085774484575273356e-03
protein/DD_g727,6.16592324280644891600122573336870889e-04,1.87869957488914369066074008635917957e-04,3.31719157912714995268168328127845086e-04
protein/DD_g728,6.91446538830605434377165713349262893e-04,1.90039471323689283909662408401493930e-04,2.64933999770314655531300439497546031e-03
protein/DD_g729,6.38457419896802384437219532469872812e-04,1.92466878733072178034776981179260156e-04,6.01339983137856919855434923970382103e-03
protein/DD_g73,2.78536617972894722796518102500940176e-03,3.26906458901999273969975649764641518e-04,6.68481965321007637259875824954144616e-03
protein/DD_g730,1.85186424515509421402772801475234397e-02,6.92729886846257251892977920470751430e-03,1.65781780212162336399013060335015189e-01
protein/DD_g731,1.76453063604957717920325734682852910e-04,4.09985054411403798704267922340191389e-05,2.98285413032354040580035416577508926e-04
protein/DD_g732,2.40875249685299716004872791320508820e-04,1.35264856805697938567672054079929861e-04,8.04496465192220136325563828549403689e-05
protein/DD_g733,1.03061282127990882945146431109496066e-03,4.76271848074787055370317539819106567e-04,4.54618341755286472255178529636989304e-04
protein/DD_g734,1.11452076567869442123095067818913130e-03,1.83906531400131386166880379288558794e-04,2.59791255033722449443842492279870992e-03
protein/DD_g735,8.05104036097962662954438252443465556e-04,2.13109936964146963562493255314707728e-04,1.15540203515852171949617887090573654e-03
protein/DD_g736,4.37915364942285544988760751566133184e-04,5.06035351103247611438034816703655514e-05,1.24716616114641608013513783355129219e-04
protein/DD_g737,1.05537010479824451542376402449642810e-03,6.51879438663304293493716590177337687e-04,1.05501463455239160733534765782406662e-03
protein/DD_g738,5.84545593127608706834966572393082807e-04,6.44184211960088643349623132763400818e-04,1.62867838590945193105741281786992728e-03
protein/DD_g739,2.69565794033443438976918743335271687e-04,7.20603375926898593599762988349553644e-05,9.34025859496320866316388212868397633e-05
protein/DD_g74,2.53314043067079544438615072973631631e-04,7.12814505789795756429038840555411690e-05,7.00679127434756179090074141645707804e-05
protein/DD_g740,4.04287033804972019992075799460859912e-04,1.36710125268043061125598447240712575e-04,6.77047150699760262111707162672595287e-05
protein/DD_g741,4.67134413415143806047249192692365951e-04,2.63261497120852389577175054332483748e-04,4.06943863484914353275512792135708363e-04
protein/DD_g742,1.06340865767775744316910071043552501e-04,3.69736129098054996857336029774296681e-05,6.21060098605589377658755802656635986e-05
protein/DD_g743,2.88517023931105262456235149657750665e-03,1.77108019417789376201175571645148527e-03,2.21299330722621333778406017764282727e-04
protein/DD_g744,1.74725159350641600043321080577097617e-04,9.83355259457116727656004354618267578e-05,1.62854059724779117557668353655093837e-04
protein/DD_g745,1.50111072225930727259101518051202236e-04,6.73918411451857881319906275639193983e-05,1.53651153763632236893960229336629280e-04
protein/DD_g746,2.85978706294126402048544916761646116e-04,1.75479818218156167707611074845907653e-05,6.22186124516172206678564768524785782e-05
protein/DD_g747,1.84539975047388718289981206517626995e-04,5.40839288421828423431519751685239211e-05,8.02891452085972770618950926762649011e-05
protein/DD_g748,2.53792160450031976325939785011758303e-01,2.23907348420677731382667835873797193e-02,3.73001534945781522454030886734117327e-02
protein/DD_g749,3.94404775051331758374764566316450661e-04,5.27826713091539708628111924549338129e-05,7.79071901082955394565112114975322829e-05
protein/DD_g75,2.49098427569212998170682189132531517e-04,5.41844821022197887426468332968156787e-05,1.25723463648599400918339669720026537e-04
protein/DD_g750,3.53277781047992551931189157239498143e-03,9.23492413838515010391289208119512082e-04,1.01368722665726677638763479555805473e-02
protein/DD_g751,1.97911302195699238293161849730267486e-03,1.83041096644482935793422423850178171e-04,2.66547726051984464898070811229377179e-03
protein/DD_g752,3.56610612884104606366710313000181323e-04,7.35042647306138123946602356771909833e-05,1.29317504539668264841558604036359365e-04
protein/DD_g753,1.70912232028352981158454977537838047e-04,1.10093096330148688400046684307229730e-04,2.37542091484103803038249409425409744e-04
protein/DD_g754,3.13386922286448995400900003129126658e-04,5.48500055162691012731390902287577528e-05,9.31329974652969350478219571212024668e-05
protein/DD_g755,2.80689708449471763530307900709655536e-04,4.04510338906085508662339419044960682e-05,1.68446654609359188368992140623788204e-04
protein/DD_g756,2.15694114704258177613128492246740418e-04,2.79917611511992421069609843529204885e-04,1.69116897287332132342887655448278611e-04
protein/DD_g757,3.00003476121437686564573762033951947e-04,2.43119958939748712322981194088940975e-04,6.88040309797930546433766849072022711e-04
protein/DD_g758,1.60191180536300295557414216312132722e-04,5.26008539606634740056063055317293939e-05,9.70916816784013461582772725608859319e-05
protein/DD_g759,2.64230391139799928268385300171209886e-04,5.29525483024214046205908400847505069e-05,6.29562016404864828050631327460686578e-05
protein/DD_g76,4.12454746115757716402980446040381872e-04,8.36945587475104904492302784103659376e-04,3.66325448595449161374483899705500871e-03
protein/DD_g760,3.06232929419090783418745159619818927e-04,2.80939958770876915928183425189072056e-04,7.18892229458498098929658273730367764e-04
protein/DD_g761,4.81062060302968035547818093177701223e-03,1.63206797727527988095613979663900406e-04,1.78251922823124403948086456901994152e-03
protein/DD_g762,5.88713042002356529264782054279347276e-04,3.27948354482953383863261435486993730e-04,7.23053719603134325677417607235543847e-05
protein/DD_g763,2.00629445771038836049730462016116977e-04,1.07952039786874647758139344723251752e-04,2.60560578535229436672600188873916002e-04
protein/DD_g764,1.70774029221560773054189789616512009e-04,3.63903737250383961290522500708111655e-04,1.23671197075242116797818329920718136e-03
protein/DD_g765,6.29337275274071354636974428636186060e-04,2.76483347414369493287929659503024334e-04,1.03814140430729079795535229417291342e-02
protein/DD_g766,9.74565867499316354202214774979597221e-04,1.31939816267373518187473439219091323e-04,4.90939249429473288705397006018920288e-04
protein/DD_g767,7.22844054153430061817493141110918593e-04,1.36813179571934786391166093577816798e-04,3.36741498836919265718728991512045722e-04
protein/DD_g768,2.87260221701493781036929997162725000e-04,1.43534292924380572006786890078760081e-04,4.56585960743715005490269569796483421e-04
protein/DD_g769,9.86550510713762027904958854053920444e-04,2.95939937254535483407307780242954494e-04,9.79148838495134372258706268959221550e-05
protein/DD_g77,2.65702925450379195315886132615373558e-03,1.44723904775036771797867233349495475e-02,1.04103435134659038902738421525544356e-02
protein/DD_g770,1.08883790674329867057658157049008181e-04,5.98630157890033689828649255709306307e-05,1.75206506780173175956893865587378100e-03
protein/DD_g771,5.28171251090911670744078355531370755e-04,2.81227659418695602348336250400617352e-04,8.99901899973498858475698203988165086e-04
protein/DD_g772,1.30911040308034308566125465256498404e-04,9.09757657135119251011364580901502260e-05,9.44748138422253053619546546824380355e-05
protein/DD_g773,7.51345536248722783438938618362372342e-04,1.15324707749503784302138991329702487e-04,4.35468725057845307626109119450568481e-04
protein/DD_g774,5.16791203076783980662172017836759482e-04,8.04619668179051003290460001768885385e-05,2.86421501772230535813412278604494145e-04
protein/DD_g775,4.23455088827199798016885796587213311e-04,1.56890232805423364172037802243807746e-04,5.91859321776203368060638403997630812e-04
protein/DD_g776,1.38167848857813384163639101150796383e-03,2.01720498030724145124666006440578197e-04,1.27183445762717038104204290056614520e-03
protein/DD_g777,1.31790082308061117723925131779749291e-03,3.57280483161459767175973615931564680e-04,2.36009565533085776993920997788556673e-04
protein/DD_g778,3.50800491060131159462277180570525197e-03,1.28383041554919215711743391745258086e-03,1.80409012216567588556739317974655912e-03
protein/DD_g779,6.80483852617908443210830376869527285e-04,3.89680142069518700248422597148845482e-04,8.74880987749151945493536647751903190e-04
protein/DD_g78,4.16286677986426743791256335314665044e-04,1.13362470957058296534595252545153023e-04,7.37332381967213271345423676968196690e-05
protein/DD_g780,2.92257929150410780709356299238193158e-04,8.70050190194293707784271183459567475e-05,2.32041070763378787141141406112277507e-04
protein/DD_g781,6.18725617274705515662643096074961663e-05,1.19546156750802181807143546209103712e-05,1.38577674647356145421296461424758805e-05
protein/DD_g782,3.76608578397838690450789165727094643e-04,1.68022271249393293062560352857081069e-04,1.74294536614513605582504237415324751e-04
protein/DD_g783,3.68589070763081541070655449029112236e-02,3.71076535808215637504941737259177128e-03,3.03356408118860741116896835318657433e-02
protein/DD_g784,2.56269143124540682525759138985621207e-04,5.40293774035349046430428336149266068e-05,1.59579312151742807880687933209517396e-04
protein/DD_g785,1.19955699334869248779462919209903446e-03,1.52300598213279180628696904517448335e-04,1.17160212109456111852432703319390981e-03
protein/DD_g786,2.61638489069369737811975425518381522e-03,1.19140566295404488546085071302127323e-03,2.16639183128240705165520730957702509e-03
protein/DD_g787,1.12445617967060720521861441467976940e-04,3.58301638330382953227074738944759909e-05,8.01444091034260393152653539545193270e-05
protein/DD_g788,5.50839661741781663659664033355481667e-04,3.12445881272488701506613063846441239e-04,1.36750318128221353820669992120628299e-03
protein/DD_g789,1.61295979073388518108467841947774529e-04,6.69711399367144599283907543427662061e-05,7.63221256287102967762828061908562145e-05
protein/DD_g79,9.39476294802928100667137435852659331e-04,4.52695803584275530880108871796057746e-04,3.61710568611186494213733889505907913e-04
protein/DD_g790,3.10606897707321293382009578752195501e-04,1.41855532744399134923459283599239011e-04,6.99937494899630685692149175065627038e-04
protein/DD_g791,3.98055276592080327651567738100871180e-04,9.99458051049893330822952371447141764e-05,1.63990501919250074920921654009912646e-04
protein/DD_g792,3.46020624107295943504190609610548389e-04,2.20686133882474929065898919260451674e-04,5.61216661575121073961853346223074257e-04
protein/DD_g793,1.06650209143067016623354215827486862e-03,2.98509236535909404255907680497978803e-04,1.71133114623693706841194620817497831e-03
protein/DD_g794,2.35900407811268573991728922061588643e-04,7.31411671216372817335331396181885937e-05,5.44297598379255582972541809664151863e-05
protein/DD_g795,2.37018965427762133589446934821801899e-04,4.30910938357977954121865980154215939e-05,3.04749027372217917716228276848981936e-05
protein/DD_g796,1.54423381844082339962539340027551159e-04,7.40102412161691652965767988391295987e-05,1.16515572367071898486575710012635866e-04
protein/DD_g797,4.12069280806031666206927859856515944e-04,5.56751999263484978675016439408850847e-05,2.16000915338417817578939447533095003e-04
protein/DD_g798,3.06633313453739777121380138256315203e-04,1.05593654165824577657351823739211567e-04,1.57818718551357846749953823706340395e-04
protein/DD_g799,1.19444414427144947544936455743712854e-04,5.55720610996364191381263190774559973e-05,4.93293296382118742833820332616960703e-05
protein/DD_g8,3.67281601655002922321602929513465806e-04,2.18228344143094722868248940080099604e-04,5.21682150937706757138368891658136182e-04
protein/DD_g80,4.27214300874997155760224129335817525e-04,9.09189783088891835970340824355535310e-05,2.03499013173550162482686347303278786e-04
protein/DD_g800,8.52548257679423383878253947523574641e-04,3.28873325719718193803480580876424293e-04,1.21916913459159468185630851960538687e-03
protein/DD_g801,1.32067704142915810478371627724181277e-04,5.03492852385114510456956817785306287e-05,3.86893934446974078695095330349696013e-04
protein/DD_g802,4.17219444296691754164229811242072415e-03,4.32495561290951256810267560589506762e-04,9.74689014582808899737057811363833697e-03
protein/DD_g803,4.35185316867284907214390995243785652e-04,9.49193501889492586575299580278144550e-05,2.11350042171167242382426053716757519e-04
protein/DD_g804,3.99124617302458312551297688849864488e-04,1.51939279962021459836701641324871978e-04,2.13694680000200857043440587964536472e-04
protein/DD_g805,1.90195672629666311642097855174434603e-03,2.58007220607150291592087655478729661e-04,1.37823219450876120107205091341833926e-02
protein/DD_g806,7.51698629384159722119817242255830286e-04,3.38865206918129838550399081719833305e-04,1.19393761785581865756406583383573671e-03
protein/DD_g807,3.92359487294259532576030644482860441e-04,2.35041551207549322741081003201922879e-04,4.02315971262477547912842730729808299e-04
protein/DD_g808,4.79037244495489797394320973275351017e-04,2.73915097096484098513792466852465501e-04,5.75208928228899852474198488952725206e-04
protein/DD_g809,1.58752870632409037337328566172715220e-04,4.50985646418699589048975999728075082e-05,4.06679577631248665004432758042920099e-04
protein/DD_g81,3.11554865477292678309967018664861049e-04,1.51813113231900836163958618180422326e-04,2.03545296074549056903830477077924200e-04
protein/DD_g810,3.78674482667697082204710067672497022e-04,1.83337985715017752743878182661227066e-04,2.52703266995880956598698017401659978e-04
protein/DD_g811,9.19470031728020121002417427346070427e-04,2.90300202463345806516029992418477129e-04,5.04180889464874413981978099090667792e-04
protein/DD_g812,1.03679776721372316908655268006720714e-04,1.00195718303965575383696757393734014e-04,7.85357312458294925146198596731177063e-05
protein/DD_g813,6.17576270775522478778289463999681357e-04,2.66993444231735349440227062287771023e-04,6.60911811937153587613037515120790568e-03
protein/DD_g814,1.12092288000402957156777616369757030e-03,6.17833021765663054857989041190560390e-04,1.28062786147256425477182984134961371e-03
protein/DD_g815,5.36194872735063599517803974614571896e-04,8.97192442495497867420595985224142114e-05,1.33534314808771928393719460699080082e-03
protein/DD_g816,3.46939503937425468246405291250835460e-04,1.76592910433393136720999278879187653e-04,2.11951647709196409486716742336009148e-04
protein/DD_g817,1.84233489525997642634259491371766325e-04,3.92315000983972082415818357505662117e-04,8.80175789682478434514638327685045735e-04
protein/DD_g818,4.99642508448621043811020786869872916e-04,5.87979698797257226274569385990541311e-05,2.02492155592317485141590252117261501e-04
protein/DD_g819,5.46608703922122698652031129449590054e-04,6.23369508390400342822060029033656476e-04,5.25868647053395614561479548017862133e-03
protein/DD_g82,6.29585834345918494933959287968094534e-04,2.28232694136783345538248590491099413e-04,1.71755458262047126255082810187366176e-04
protein/DD_g820,3.93616567175478374399958392662716356e-04,2.09093909962341813159314019791466651e-04,4.10998244057021945930342643324348645e-04
protein/DD_g821,2.09553964080449266514965306478019941e-04,1.68671584789915896261554667576113968e-04,5.08440109546967941184569863170830734e-04
protein/DD_g822,1.43754718596142561286532346792116948e-04,7.55745793825760937670423265951292070e-05,2.14023945520582684820047980570416067e-04
protein/DD_g823,2.01363641399622371547914973381837134e-03,4.31623800409850818772049139622491927e-04,4.66604846824316977732194112761614589e-03
protein/DD_g824,1.49722797203799536228878600593291584e-03,3.96214022469441298314448755464768202e-04,2.18092174387916009992806976776156051e-03
protein/DD_g825,6.69617182142575507159552269423198123e-04,2.16459239386866700321809283066042889e-04,3.79375722197530707642392642435699393e-03
protein/DD_g826,8.89951814773910908906147252428370530e-04,4.46284370094999798942079299270969637e-04,2.57003924245534455452655226009787055e-03
protein/DD_g827,4.33387267498520525908425753728601548e-04,8.67029953122296359292412180588269709e-05,7.93850279794990706694801460780013496e-04
protein/DD_g828,1.49186476203028584799625270398071674e-03,3.00276628964304608351685618974636276e-03,2.32684817331236198233860082708003560e-03
protein/DD_g829,2.77865834616244477820566062325416068e-04,7.68979327444350074687149288693700070e-05,4.83467259392501052241371711696871072e-05
protein/DD_g83,5.30055403456197207468852403135219823e-04,4.27298027332471136247037251305921898e-04,1.17546526526812574200980132589657041e-03
protein/DD_g830,1.19088154067100493386131819605505339e-03,6.83211855122449072885881034486802531e-04,9.34576312142639142078397912337454213e-03
protein/DD_g831,3.51821355481413389045809236859338137e-04,6.74872030193013453691969210175955834e-05,1.26133885239760427853767405223025439e-04
protein/DD_g832,2.05773523627593651300903471664260326e-04,9.11789736554133840550777678690238697e-05,8.16397350837495248098623379647776890e-05
protein/DD_g833,1.48055040899882310725543088224094284e-04,2.17237459688654154264189327638651431e-04,2.97205807877855629237846248422911043e-04
protein/DD_g834,8.22826649295810811939434031003272823e-04,1.85035103565016672316807188713559454e-04,2.55985493152621132035010205191717279e-03
protein/DD_g835,1.73996249886719041255659225513645414e-03,1.69656708471449633776999468470446037e-04,1.53002264168521370943730111501829735e-02
protein/DD_g836,2.03747642689155749037338784718762351e-03,2.33206324808831836056637407606250323e-03,1.74102316561687826420882929441650782e-03
protein/DD_g837,4.97870463295228986102759873128117119e-04,1.59759483521675307845845715626535509e-04,1.20335186625200445747503892292106263e-03
protein/DD_g838,1.26962610643994945819073545571730041e-03,4.65133538027807124297088233220437529e-04,2.01990818475089126828067632780164410e-04
protein/DD_g839,2.50721911102716687065572777232401921e-04,1.11664859504953160481860562981001618e-04,1.28323112395287164818865431818499864e-04
protein/DD_g84,4.24154837915580749826508021247414770e-04,2.75548695540645951508202968524301575e-04,1.67341805008516676648366829195397392e-03
protein/DD_g840,1.85219326863015913140214020535339056e-03,7.05107665172165318113245775832107574e-04,4.78683404702482892426081040375733262e-03
protein/DD_g841,1.75758108060563554054299348447299577e-04,5.27340800300441478170997074543788781e-05,1.09093797954547514851224631897741834e-04
protein/DD_g842,7.62865192865967344483372168222636634e-04,1.39649595273316656569834427257084991e-04,1.59489986288754578218576079779378978e-03
protein/DD_g843,1.27938024064971286818946647511051251e-04,3.66686494762111551141310022092690345e-05,1.79190811541346127735009977044224555e-04
protein/DD_g844,1.38047125460350408413111560931903082e-03,4.85261619011316888061919657657433841e-04,4.94487516651031111473575353996632950e-04
protein/DD_g845,2.73905430634820185253077577835795792e-04,2.95498223140236356313499105837470733e-04,5.34509598571956763375053592893682877e-04
protein/DD_g846,4.53649301190347637710643519592325046e-03,4.57181163189505116396877289260832018e-04,3.07808271622669787256596356010876219e-03
protein/DD_g847,2.95047141116036404598281490926208479e-04,8.65622488250578735489836055429723203e-05,1.10855992064301199379807311783896591e-04
protein/DD_g848,1.00354144842501447267736522966049728e-03,1.89347673700636962789844330823723606e-03,1.63475620591213948498320713414327624e-03
protein/DD_g849,7.74591875673771947956666247852334181e-04,1.54148134120062223883720527023502767e-04,1.42904690386655063793347599231251182e-02
protein/DD_g85,1.18536067018608473445245736440611090e-03,1.40789744806253775059159638799243325e-04,3.00953036996223302775344733870897296e-04
protein/DD_g850,4.03340017365560735589291102397528216e-04,2.98004991979674164973330374272731660e-04,1.70111622000328506636336759484402287e-04
protein/DD_g851,3.03904374319184217584193478260044300e-04,5.49478482153384509977918731207265372e-05,4.27453166335445634392878370461100812e-05
protein/DD_g852,5.33180480337660440300952406878680492e-04,1.29663968843250409538839269949169499e-04,7.50749957510297652353571077633282025e-04
protein/DD_g853,4.23624798168989149839045895499062503e-04,2.06727771893956027636144738935206171e-04,1.93128920334576701846642127432966742e-03
protein/DD_g854,9.35596972236888045685464144443989369e-04,2.13397014756161721663300406505665645e-04,1.32548749139662487986919921549530180e-03
protein/DD_g855,1.14536766903622350680651495279777027e-03,2.65747956434528530706248110471424939e-04,3.90431124577921913592341259869781332e-04
protein/DD_g856,4.38620492660021651134041274719229379e-04,1.30162227806159241880955366706552171e-04,1.53539216546150752477879283725005026e-04
protein/DD_g857,7.18499954284658744518459469491303881e-04,1.45662140381925041754092612335078221e-04,2.70313552856813400251566953833979867e-04
protein/DD_g858,4.70015482432641018194535311387071839e-04,8.11606421577575319649837416060955610e-05,3.90470125001225577539840691896893005e-04
protein/DD_g859,5.21553771017017309312052501907720745e-04,8.22378441066767886932229556699415884e-05,4.22370267016253644719701756260483803e-04
protein/DD_g86,3.29102610172890305924360821217998120e-04,1.63532391275538244254635524236672555e-04,4.51934119721819952852746033828809224e-04
protein/DD_g860,1.75620014824953497448621857400898055e-04,3.96646057448756658247842770106900186e-05,4.02301413489870082242004820832522061e-05
protein/DD_g861,2.41002895799840938267237561092417850e-04,7.11601822623782339287029178401654513e-05,4.70235598892573791596332438780460037e-04
protein/DD_g862,5.41559500096198486175871261720210985e-04,1.86942722072628360464094910381542127e-04,1.75066768668034381122773257365960684e-03
protein/DD_g863,1.60640441687442089096430600156467013e-04,6.52903259471254971583768276348651270e-05,1.38859114296339674696256334450398754e-04
protein/DD_g864,3.75580750099722070634977584168631517e-04,1.59580681434299481216268696348365958e-04,1.07676753875123867018679594480914740e-04
protein/DD_g865,3.65062542648842709063449734236152178e-04,1.48579941241352072966087833132495815e-04,2.69800502603220699078502008121222619e-04
protein/DD_g866,4.28606336213587083822581908714350217e-04,2.11426871772072045846406876031243104e-04,9.43172901972034641305752539988706970e-04
protein/DD_g867,7.99089116855691869634128539586905905e-04,6.03933877769223415356342640291099658e-04,7.54607599290034534321298703877676796e-03
protein/DD_g868,4.84153158957699466106125339827474079e-04,1.42815682761496834310490480073392467e-04,8.58134735497256831092246114839155603e-05
protein/DD_g869,5.62516457356067172270107840167126166e-04,8.17468267154151742932570180415132242e-05,1.37156384919793559519748524102148337e-04
protein/DD_g87,4.20087715383581271085917659250896847e-04,4.93012777511673629652714166457718084e-04,2.59677456568217526139901735552180382e-04
protein/DD_g870,3.16599898307706180143236909205981696e-04,1.89638217476203938740086153581223446e-04,1.42435852274126305762965910414149071e-04
protein/DD_g871,6.22094613198457240702599221252689896e-04,5.48379545976022769539429216586339879e-04,8.06476977268600057075777717910996784e-04
protein/DD_g872,3.63094855030646800054617702968908670e-04,7.73227656057480944601198512865408869e-05,1.98118074059270002897688621914628922e-04
protein/DD_g873,1.60307103982667905469970198625034544e-03,5.77660984723208073812543620659542013e-04,2.03448364411862047111040758048154825e-03
protein/DD_g874,4.05126100976059847531659624878450190e-04,1.40635224156677034328384298631621188e-04,1.47463758117624870347613289301135723e-04
protein/DD_g875,5.56982307943790549242201738296370132e-05,1.17213093223875936265461235225611578e-04,4.88510358148966087037764552244014075e-04
protein/DD_g876,1.28086598987451673699793377060184050e-04,2.44703778079825380818881905587476441e-05,3.66100363895023235304421817419892555e-05
protein/DD_g877,5.05988565446040059121410715902103969e-04,7.22109587529103996851693863934484643e-05,1.15719570838471969629415797549100109e-04
protein/DD_g878,3.06210659740757134158865695396709750e-03,1.80346924071506613884096558192344089e-04,7.44623553320172760695111433279212685e-04
protein/DD_g879,1.29037415521904635586885230746481204e-04,5.22419256952862143985925292168258187e-05,4.42608134708836300537155732806080331e-04
protein/DD_g88,2.47552287873240316848148032115040756e-04,6.10863560108621687084681792314888045e-05,3.98766612635585303535570820748497973e-04
protein/DD_g880,1.51164847928080565723948612763410073e-03,1.74804392783852500622007557836998028e-04,1.83102417715383382444840434247162683e-03
protein/DD_g881,2.72329715733220005532909541792947412e-04,1.09490363699185351591549314497538781e-04,8.74899907078042354223239424740745581e-05
protein/DD_g882,7.85297789291332062252596179826987202e-04,1.56926525463762684816530190552825736e-04,3.73480733622207749144916640305721897e-04
protein/DD_g883,5.40833433780576543178885202429662756e-04,2.62106850639420422255758254590543740e-04,8.85400604844674738977674944085823962e-04
protein/DD_g884,7.32796945595395397765339877117387684e-04,2.75468243750112717057673480500962501e-04,5.94840664690263033477221092496865835e-04
protein/DD_g885,1.00974302724140534351920487663768927e-03,3.13387870972245901728538969630556985e-04,5.66106093970653746143859609002886097e-03
protein/DD_g886,3.99058839798834712131065642174663561e-04,2.13254699581967823018038184888910312e-04,9.19155087099399297660898299150567696e-04
protein/DD_g887,3.72068329665498785830955789298076033e-03,1.43608380384587320193335433662274427e-04,4.08862835597019660948240130360067949e-02
protein/DD_g888,5.09540962861482313977347873155101784e-04,1.23396836232265911543504180410378120e-04,1.24997054066492918837570054515693407e-04
protein/DD_g889,9.35672234798262924126622677719391571e-04,6.51302832763415799092028825067270372e-04,9.22265501807901615488456050414896685e-03
protein/DD_g89,7.75869170968911178882569942023282902e-04,5.73490334537103493611038755414555377e-04,1.27550126982049036398564564259862084e-02
protein/DD_g890,3.56492666792322780028209096243610726e-04,1.39574769479919921653990472795334048e-04,2.80149528250658286348800212852297942e-04
protein/DD_g891,4.18396898554514725113784829249640147e-04,4.67172940941034876265084121404360276e-05,1.18547453238635015655412450507044943e-04
protein/DD_g892,3.79696332113011324381051338947705087e-04,2.21964835868254843301043480515518429e-04,1.17981978123554303765316030834383905e-04
protein/DD_g893,6.48516214449219541686212234452820855e-04,1.43695527311826083838157702408037253e-04,3.48546371658283146428461883303324916e-03
protein/DD_g894,5.09916344723341610870355013866074995e-04,1.35334268642769385425602151813669096e-04,4.72061995009884396802178399934633353e-04
protein/DD_g895,2.09893463622904416381568996835692376e-04,1.74764774539282187142129148583657819e-04,2.96805069597435070046722197124320723e-04
protein/DD_g896,4.47373961768054585461964963151531243e-04,5.27070230590794831443847439021330024e-05,5.58261651299565040364030196310511095e-05
protein/DD_g897,5.90710083686819080238873244090847397e-04,2.57099934449199372619933508705852961e-04,7.20494634136517774155596501769798907e-04
protein/DD_g898,6.14492149363001870527144880393738128e-04,2.29326132091556506691988276905971918e-04,8.75313133136626086895366345632187322e-04
protein/DD_g899,2.75807958609964792203192734562363212e-04,5.13595994062539958472651705761579664e-05,4.92140306612051860151577802380168979e-04
protein/DD_g9,1.30262413003213029006497129663218414e-03,3.12127189334900052484276815291858752e-04,1.92820256536448936328285924627534790e-03
protein/DD_g90,7.16158562805194439011692998754490376e-04,2.36210590715943263842741860873429339e-04,3.90496579908821197722258913431573173e-03
protein/DD_g900,4.47452194112368833224003019004483534e-04,1.10577791384172740978067043222330855e-04,3.48130209462771488295800497659795556e-04
protein/DD_g901,9.73774379287709810280038001628378298e-04,2.43686614548717542015940759088538887e-03,2.61159482540644258992710820882249837e-03
protein/DD_g902,1.21413927897474632184370807150770424e-03,5.27630949302957870981016394826859927e-04,5.16089771399005286111700693868127238e-04
protein/DD_g903,1.04337049909619168209330834520540527e-04,7.66660975897800918585875431705865050e-05,1.02751499625295878640456255208644431e-04
protein/DD_g904,5.82292314420228153741282672504659966e-04,2.94290693990753110894241399439081245e-04,1.46858642246773861333138713572726237e-02
protein/DD_g905,2.99177929414503167402652238804210243e-04,2.23740811194680168900856322551049781e-05,6.83829611802031638291861732832588244e-05
protein/DD_g906,7.95469537659679418591822841890099114e-03,1.53888866209640069603398965227836601e-03,8.38410894956403337318948957612344928e-04
protein/DD_g907,3.69121373851163177485893482927760913e-04,6.26857945885850148865259743473554090e-05,6.11996363243155578067791768055318690e-05
protein/DD_g908,3.61994829390668615685032881895424538e-04,1.34649290809104030903076767542275488e-04,9.41785888549670923354410791620177898e-05
protein/DD_g909,4.78587470430053171961143547270943814e-04,5.07112431079411980525483708562794563e-04,1.94697531007653818644465858362411909e-03
protein/DD_g91,3.51203974894890990773777802737674295e-04,2.26988082044070482985317905068131147e-04,3.85976231254731119832985300079824520e-04
protein/DD_g910,2.87272816458388307194044986259999179e-04,2.26637886451487261697975617344198610e-04,2.22149257144026784604083523167208293e-04
protein/DD_g911,2.78974546706770445145240716671912556e-04,1.84718449771919950342876192715880160e-04,5.87545271428196913022989578397414769e-04
protein/DD_g912,2.47547667540590608192050400029080756e-04,6.19484420249095543987176004655023789e-05,4.71114615626879775290686780708767049e-05
protein/DD_g913,1.56614152672300681806765353304823465e-04,1.00921377161372536212471887881772978e-04,6.10658242347885398166816607861928069e-05
protein/DD_g914,4.59235405653258426530581718011696647e-04,1.54646501998088966391062114349585257e-04,5.06362772185309377902653941147964932e-05
protein/DD_g915,5.70369619297945163264579117835364206e-04,1.96426087185236512863722994926752222e-04,4.29712726869854871664499524288905831e-04
protein/DD_g916,1.58630272146715930319118486961651089e-04,4.11503143262196382886465711936538436e-05,8.43918354933033635988556638919630741e-05
protein/DD_g917,3.90140580257604578808532570581106106e-03,2.95188460838360219711573191363972680e-03,6.23599983821610317565174201747840494e-03
protein/DD_g918,5.22869579812384907154204475061306413e-04,1.05154735303116091849607853915148101e-03,5.34320407016301364845191577607020210e-03
protein/DD_g919,2.33353124762024075431497113519152393e-04,3.15826686164516693661574679664703039e-04,2.58834167281335839728258274949516708e-04
protein/DD_g92,8.17921940668175549233074291976419104e-04,2.49910628531032744357252919872303882e-04,6.19362752387634935078254788146823717e-03
protein/DD_g920,2.09514919068914346936875299853801857e-04,7.52933545545151920074557147742485466e-05,1.02936777244835247066965549497552718e-03
protein/DD_g921,1.79584524073028461065847605435477151e-04,6.37678974752909451503375693721826595e-05,4.20256014449957629162199061507557148e-05
protein/DD_g922,6.78752582938186697580691983856041247e-04,2.03905294043685142822375262349413804e-04,8.01936976874447485983327758719025164e-04
protein/DD_g923,1.14362282945012289197117058959827723e-03,3.96171782239330273100253063742130297e-04,1.86431295876728059786383253991845257e-03
protein/DD_g924,8.78160275611878527815492050089358597e-04,1.77331799062740411797090901788681112e-04,8.13804016077155275853492739327476086e-05
protein/DD_g925,9.42846067197683669429314153371927509e-04,3.16936611103634516476626371032580103e-04,8.24457491698978945528434551865493580e-03
protein/DD_g926,6.50329511139334515887275623761262299e-04,1.36736653892367974605784370334343861e-04,1.91597251583567281356629669601906060e-03
protein/DD_g927,4.90393461042800322549008383144951579e-04,8.76077644317075719249940827074181445e-05,5.22472168890782262900254748603083648e-04
protein/DD_g928,5.59188417783130898878121374749032779e-04,1.56861901707876439704470575156495525e-04,2.61587259545190343547828847719278150e-04
protein/DD_g929,5.39147993863726623099618642196962399e-04,1.06468105422556731734482365150667927e-04,1.09630647813202920094846515303438929e-04
protein/DD_g93,1.09620685738590188260460698595023637e-03,1.43205439253986805827487318736791018e-03,2.08899828145048186909313294969834826e-03
protein/DD_g930,6.55879800023961037488125773462249187e-04,9.43859154525299606248099829330949200e-05,2.01172336135670786801647428138880128e-04
protein/DD_g931,1.01866936004823831588667598207876415e-03,1.47586311732900705083247298961297296e-04,8.16331627703727764416207293542825639e-04
protein/DD_g932,4.79240915638490198398075318913189968e-04,1.80779790052029769370194532087260987e-04,1.02742942035654948993553404348103794e-04
protein/DD_g933,3.46493473940093187079034514330878813e-04,3.40074756311488567796518420165718747e-04,1.66386647990397262799563964476108019e-03
protein/DD_g934,2.36572595360942988571999651196832169e-02,9.41639282130762923250168860031851493e-03,2.02893665810449140035956704099077690e-02
protein/DD_g935,6.45618814418792519761533857408965297e-04,1.86578050986576076647614517873187452e-03,1.85132236756208044703671923771947056e-03
protein/DD_g936,4.63500278756680550429952442124902187e-04,1.54393151260726021520435382562752447e-04,9.08745720166641599431969545716515647e-04
protein/DD_g937,3.93922998837971151394608364976809037e-04,3.50122591610709679729777037285703897e-05,7.05902257138461473943439380127937935e-05
protein/DD_g938,2.28026842443711739530691030862223733e-04,1.71532500492164462367334678762661984e-04,2.96873581081043753322496108898085535e-04
protein/DD_g939,5.89620554984509093695045399111925155e-04,2.86174511922130168087014382203364232e-04,1.72239023824445237783362637725942558e-04
protein/DD_g94,2.71464738188875130059841139416082496e-03,2.25473708993121498760595136805751167e-04,2.48799893198766101141457287914102894e-03
protein/DD_g940,2.44852842262586811489530502581470454e-04,1.52244278124205346057180688686129581e-04,3.28259705669907502793971913388843116e-04
protein/DD_g941,5.09905550535348157853220043883453618e-04,5.43198592624047050128182517002255681e-04,3.87378030175043759641654442900314981e-04
protein/DD_g942,2.09885292087814109702407894563732245e-03,9.60957372131285814066491755653992662e-04,4.54785125207750013438168952948091201e-02
protein/DD_g943,2.51867480828507836962257818250436447e-04,2.78352108239491527215875012816425804e-05,7.88348895526874699638716125953489759e-05
protein/DD_g944,2.82762429818052349200897002318822125e-04,1.87399892560036584567863134919434105e-04,3.95098587775728986022638376173225459e-04
protein/DD_g945,6.60222627887950749560940937001114465e-04,1.32231207488824592315720105227199752e-04,1.16127460260900328831967051113317078e-02
protein/DD_g946,1.06504471550867828323458720832113555e-03,5.65294794446353186270509965980289173e-04,2.51955650139583947415168795347849623e-03
protein/DD_g947,6.28293764399561961145267880559593114e-05,2.05601385605759154971829150197575052e-05,1.62313230258518985956390254804492711e-05
protein/DD_g948,2.46778229224370654720056093605911534e-04,2.68201644533675146645295663611409219e-04,2.47661098998847599673729980821206187e-04
protein/DD_g949,2.13295690763305212500848065071884280e-04,4.16419673507341009965535183259210545e-05,2.48806771856847934413020206227624694e-04
protein/DD_g95,1.11855315845077929140569502561617372e-03,1.71110125220779934708148240744634397e-04,1.51286807930743863877272412830998674e-03
protein/DD_g950,7.60403330891816441934860305531125990e-04,1.18641987689699881850756528347548870e-04,2.70679232552535546373534194203234444e-04
protein/DD_g951,1.47470760004639821216172024909498528e-04,1.63230676739689830000179303551951501e-04,2.88174952470084156404838104396071941e-04
protein/DD_g952,6.70590908438624230309202199532949798e-04,3.11254127422920863815364190333514487e-04,5.66743858050844596021515753956198259e-04
protein/DD_g953,3.25762512550786711350586551663137024e-04,1.17197590929921810465072302731086384e-04,1.04871848026887113276669893580517221e-02
protein/DD_g954,5.01060100654936044251886165670579903e-04,2.26929232096806080866603117068760304e-04,1.96620472924802396482831169511390737e-04
protein/DD_g955,1.17180569579114213552872127097332364e-04,3.86374182827358250159335858227099026e-05,2.22316604380399495074710104022928504e-05
protein/DD_g956,3.70066079434145644517167156814372308e-04,2.56347396476201417459149705635533471e-04,2.38374200564017220997290069318652738e-03
protein/DD_g957,3.97663902409035996377266466084403764e-04,9.76286538556607446701633207428220711e-05,8.09622476676999122690599083418045990e-04
protein/DD_g958,3.75454580610308520955826281878424230e-04,1.34810356170785463221976552023105638e-04,1.50857916455405978323485357526929383e-04
protein/DD_g959,3.23668254084638905731809137273139070e-03,2.12231695818746637154359960502607310e-03,1.57775106925949772970414790045572842e-03
protein/DD_g96,1.95314369960661007300025292367102581e-03,3.32293441384200550941898240478872364e-04,1.76725851374818481000534782205710504e-03
protein/DD_g960,1.09999111894501729164725815738009612e-03,6.79680620697153753507033218462713297e-04,1.07231021123044595509061335306747424e-02
protein/DD_g961,2.41613195513612101467905577683138119e-04,2.59395488676706978657397667982425582e-04,7.34666351378141691459456461883833527e-03
protein/DD_g962,1.32429390713870531985419590805094428e-03,3.55752103129705542195396870681484751e-04,1.34484031860419397210940421608957782e-03
protein/DD_g963,7.46191314938971955818267583158531442e-04,4.81499140157608369755577809000896297e-04,2.57151377402022034263739483011228634e-02
protein/DD_g964,8.26619373818934098060576417849598364e-04,3.70141031722099032080127394832335075e-04,2.81907256826968189679885596016749775e-04
protein/DD_g965,7.08523531779518547680839678483184663e-04,6.84905878234907500625057728068468896e-04,1.36341950975396131193724590612175698e-04
protein/DD_g966,6.05272648085771102919760085848086922e-04,1.29157807765257813130560499317858135e-04,6.96422255152013054028578089536836939e-03
protein/DD_g967,6.25100063046935110628149896575902996e-04,2.32331334344090070197751657648024848e-04,6.69577134794145208804109766201580472e-04
protein/DD_g968,7.42707788664150332267581924685145479e-04,2.46115943521676939201227524054542098e-03,2.10100377194299660655834048936178326e-03
protein/DD_g969,1.80587868800276751343024698284489401e-04,1.23489308987897363209494596125913011e-04,1.01796436592994936654462390425769800e-04
protein/DD_g97,2.09189715028760875681613395824181980e-04,1.04629873946409300358870281396510616e-04,3.20793260803870925957956712270006436e-03
protein/DD_g970,2.02627000674248774962855946985097521e-03,3.90258268495322440640687705018315976e-04,9.74259208706924690191488985898396731e-04
protein/DD_g971,1.82124609803277655969244679540035317e-04,6.12167648865590172534672176911818282e-05,1.14627247861305837169990381959675146e-04
protein/DD_g972,2.36861347938155934116863099956841512e-04,4.54709852251216246233266043680818116e-05,1.77650961125423053236496133856748710e-04
protein/DD_g973,6.29061481915750717776498137532608930e-04,3.21458779750319206106460135713456681e-04,9.70933649560427192794081583602123868e-04
protein/DD_g974,4.78549687120517144194585535511162022e-04,4.35893771255419620386665835272944137e-04,3.12457609682130716454004673998797112e-04
protein/DD_g975,5.73932730493323230667147300914577027e-03,2.14896531503421539707061281354063522e-03,4.23456431637620697200158610129141312e-04
protein/DD_g976,5.97097365062479489099475594509269689e-04,1.37215814746312626025041713746636404e-04,2.41797841712331693867576442136021737e-04
protein/DD_g977,2.57226834539191795820172190734492411e-04,9.32058781089912529136074511805053508e-05,2.53968544988969121355991120707826426e-05
protein/DD_g978,1.91911889805551265752623177538470440e-03,2.90287323634738738065977819806832004e-04,5.01865953212898994213942566255156155e-04
protein/DD_g979,2.07426660369084406543054174844666834e-04,5.68683809571244387238750929153956886e-05,1.16219119520084827874011517714619682e-04
protein/DD_g98,1.05591441687798934341203879994284167e-03,6.38008417925156089266350930431002542e-04,2.55916158558462328792947278869247481e-03
protein/DD_g980,3.13423228324360123714413749539008045e-04,1.47622079798558915854719791413272123e-04,4.26436205853511396526799504236469807e-04
protein/DD_g981,9.74715205175481208548079012702613243e-03,4.16748761767575989478839850310973311e-03,8.10485300126650914852487123266036636e-02
protein/DD_g982,8.32315469046717499004932759819436261e-04,1.24197561197095423549405101009571637e-04,3.53577931815205231199112360761601733e-04
protein/DD_g983,6.08930712020116936856635699254498664e-04,9.69383218535922253105434584348517634e-05,2.89995018064397583246302901798153684e-04
protein/DD_g984,3.76829700000521922793004358642318716e-03,9.32335489989790665398589050651900918e-05,1.21019323687347441607721845411596951e-03
protein/DD_g985,6.02989048484359475145868032626907293e-04,3.22998018645929392273330211332461507e-04,2.16724627209106285746855064886162742e-03
protein/DD_g986,1.08978258166750093628194635626832971e-03,8.93428096526026706886114266802763365e-04,7.37418977700138189427218074014304127e-04
protein/DD_g987,4.82905254543175909245232793092491046e-04,1.62644301864190747115867919371864063e-04,1.24700099073025149852050676701478319e-03
protein/DD_g988,2.46604360320724026825314415603061109e-04,1.16818237116559134024368923444797489e-04,1.08675306728301809117154509982750764e-04
protein/DD_g989,4.54755703794846187137609157026423967e-04,1.73230045979136384849446363098088545e-04,5.80264718602682590089125473669837652e-04
protein/DD_g99,1.33635401338362871908639326741499009e-03,6.29765099892702044056344972127148879e-04,2.58544669705689751942661539498043267e-03
protein/DD_g990,1.67206519914108981533683769972031509e-03,3.41346692092197995943887734645300293e-04,1.39501550386262800539959460423152670e-03
protein/DD_g991,2.52278808429442855641277797351076316e-04,9.09354469237488260676520563936710216e-05,4.72390206977835466757256290906377333e-04
protein/DD_g992,3.69351325514949874885144722045190229e-03,5.66339956297555320333037752849411547e-03,3.96544415265952460958948031578765133e-03
protein/DD_g993,3.04853286314069200321885923409779858e-03,1.15225728484437173416008868718548923e-03,1.12888253880988520942614138304241574e-03
protein/DD_g994,1.93734305896822985992337857817251509e-04,2.08890506384231768457201541958760801e-04,5.16372794980614469558340439802622161e-04
protein/DD_g995,9.30767414386943735391567093699380133e-04,1.83436461065438856772425675910895462e-04,4.44634570015176907278319151956355983e-04
protein/DD_g996,2.18005296447904613878065681742303215e-04,1.72071480301695965584090408931795228e-04,2.16341206733453789591613584043024758e-03
protein/DD_g997,1.71729285518566586872881861803668576e-03,3.41844765050093181159212064118692102e-04,5.79647571830016759643162033498710914e-03
protein/DD_g998,1.59185113883285489306411876753877518e-03,4.53221000746899228151399388077484964e-04,7.13284808723509646877920911878437657e-04
protein/DD_g999,3.11481787900257453963211301789001096e-04,1.57748136677817861053892410120432499e-04,4.27144277932578128628456715601553571e-04


==> data/eigen_graph_biological_32/eigenvectors_absolute_error.sorted.csv <==
percent,Float32,LinearTakum32,Posit32
0.0,4.34858977065688e-5,6.106082103781114e-6,2.9546471211578787e-6
0.0008210180623973727,4.5826463461629905e-5,7.120921958511508e-6,5.09972509308791e-6
0.0016420361247947454,5.2028722283459006e-5,1.1954615675080217e-5,1.2143161370901266e-5
0.0024630541871921183,5.569823079437905e-5,1.7547981821815618e-5,1.384956566553944e-5
0.003284072249589491,6.187256172747055e-5,1.947666772068729e-5,1.3857767464735615e-5
0.004105090311986864,6.28293764399562e-5,2.05532109580266e-5,1.4462847968932166e-5
0.0049261083743842365,6.4295611247718e-5,2.0560138560575915e-5,1.6231323025851897e-5
0.005747126436781609,6.950158838706205e-5,2.170970577513333e-5,1.8810312001376355e-5
0.006568144499178982,7.176793718955589e-5,2.2160629992389336e-5,2.205542694181608e-5
0.007389162561576354,8.441030752870462e-5,2.2325396452481047e-5,2.223166043803995e-5
0.008210180623973728,8.736947592990823e-5,2.237408111946802e-5,2.2848663333628923e-5
0.0090311986863711,8.765525837605078e-5,2.34246660384953e-5,2.477600133393311e-5
0.009852216748768473,9.25231519584614e-5,2.447037780798254e-5,2.5396854498896912e-5
0.010673234811165846,9.326095214093073e-5,2.4539880559466767e-5,2.6538092409821984e-5
0.011494252873563218,9.562074303699988e-5,2.6018567611931294e-5,2.6872548704616116e-5
0.012315270935960592,9.628627706301892e-5,2.713527586029019e-5,3.047490273722179e-5
0.013136288998357963,0.00010288943508614411,2.7394850240357875e-5,3.051424374266906e-5
0.013957307060755337,0.00010367977672137231,2.7835210823949153e-5,3.171774559923394e-5
0.014778325123152709,0.00010433704990961916,2.8373608994954198e-5,3.26875024475323e-5
0.015599343185550082,0.00010634086576777575,2.8510467008788455e-5,3.369395473861372e-5
0.016420361247947456,0.00010825559274970437,2.8565913391462547e-5,3.567691685538672e-5
0.017241379310344827,0.00010888379067432986,2.9370409564938474e-5,3.661003638950232e-5
0.0180623973727422,0.00011060037784867628,2.9566237601055595e-5,3.7060313086504165e-5
0.018883415435139574,0.00011244561796706073,3.060344582528092e-5,3.730193606848243e-5
0.019704433497536946,0.00011408236491784716,3.195311711067063e-5,3.9330681668726326e-5
0.020525451559934318,0.00011504558529813566,3.3232163513339156e-5,4.0230141348987005e-5
0.021346469622331693,0.00011718056957911422,3.372715496414064e-5,4.2016987671609346e-5
0.022167487684729065,0.00011770247756476763,3.501225916107097e-5,4.202560144499576e-5
0.022988505747126436,0.00011944441442714495,3.53121501085854e-5,4.2745316633544564e-5
0.023809523809523808,0.00012078649416112003,3.5830163833038296e-5,4.31243955881718e-5
0.024630541871921183,0.00012334431423310037,3.6668649476211156e-5,4.526659477536276e-5
0.025451559934318555,0.00012793802406497128,3.692388663207759e-5,4.5586923217269364e-5
0.026272577996715927,0.00012808659898745167,3.69736129098055e-5,4.7111461562687976e-5
0.027093596059113302,0.00012880850098359196,3.7029753509296836e-5,4.805052791110773e-5
0.027914614121510674,0.00012903741552190462,3.755504269334808e-5,4.8346725939250106e-5
0.028735632183908046,0.00012916659549438652,3.810444265161427e-5,4.930824089998025e-5
0.029556650246305417,0.0001309110403080343,3.8468927112627166e-5,4.932932963821188e-5
0.030377668308702793,0.0001320677041429158,3.863741828273582e-5,5.0636277218530935e-5
0.031198686371100164,0.00013632413412741523,3.9664605744875665e-5,5.219501031039169e-5
0.03201970443349754,0.00013740044825030683,3.9964818093843746e-5,5.22412020457282e-5
0.03284072249589491,0.00013880864192960426,3.999953845444286e-5,5.2892232815060377e-5
0.03366174055829228,0.00013922374227737263,3.999966583139332e-5,5.305975835467053e-5
0.034482758620689655,0.00014099697837131566,4.024241107706175e-5,5.442975983792556e-5
0.035303776683087026,0.00014182791487130222,4.045103389060855e-5,5.5229871291284167e-5
0.0361247947454844,0.00014375471859614256,4.099850544114038e-5,5.5674506110351995e-5
0.03694581280788178,0.00014509097954755923,4.1141859871606635e-5,5.5826165129956506e-5
0.03776683087027915,0.00014713774490721923,4.115031432621964e-5,5.636963869214142e-5
0.03858784893267652,0.0001474707600046398,4.16419673507341e-5,5.655015234100623e-5
0.03940886699507389,0.00014766308860513858,4.206460875830994e-5,5.6814178373577283e-5
0.040229885057471264,0.00014805504089988232,4.309109383579779e-5,5.9061696252956726e-5
0.041050903119868636,0.00014822511399943344,4.3165419316955626e-5,5.934414201723514e-5
0.04187192118226601,0.00014948645599751446,4.374663336008844e-5,5.955315343555465e-5
0.042692939244663386,0.00015011107222593072,4.408253245219246e-5,6.095244562563408e-5
0.04351395730706076,0.00015203407959373284,4.4234500844781356e-5,6.106582423478853e-5
0.04433497536945813,0.00015442338184408234,4.429204746972951e-5,6.119963632431555e-5
0.0451559934318555,0.0001557783497532525,4.43651531235142e-5,6.162354325134638e-5
0.04597701149425287,0.00015661415267230068,4.509856464186996e-5,6.17819634345179e-5
0.046798029556650245,0.00015684287238393508,4.526043253736093e-5,6.200928823794846e-5
0.047619047619047616,0.00015863027214671593,4.546775406980001e-5,6.210600986055893e-5
0.048440065681444995,0.00015875287063240904,4.547098522512162e-5,6.221861245161722e-5
0.04926108374384237,0.0001601911805363003,4.5526719135317184e-5,6.240140424277077e-5
0.05008210180623974,0.00016064044168744208,4.594593282882188e-5,6.288926877449836e-5
0.05090311986863711,0.0001606541222288466,4.6218058157812954e-5,6.294061712930604e-5
0.05172413793103448,0.00016092790721280735,4.6668630464876284e-5,6.295620164048648e-5
0.052545155993431854,0.00016129597907338852,4.6715787606131304e-5,6.585346431495905e-5
0.053366174055829226,0.000162891295759095,4.671729409410349e-5,6.687030949160926e-5
0.054187192118226604,0.0001632224130855604,4.767859668917004e-5,6.770471506997602e-5
0.055008210180623976,0.00017077402922156077,4.7821027690134984e-5,6.779444896201367e-5
0.05582922824302135,0.00017091223202835297,4.811182608171381e-5,6.795606913676327e-5
0.05665024630541872,0.00017324903563770348,4.85640711415242e-5,6.838296118020316e-5
0.05747126436781609,0.0001747251593506416,4.949286721224891e-5,6.931363354635804e-5
0.05829228243021346,0.0001756200148249535,5.034928523851145e-5,7.006791274347561e-5
0.059113300492610835,0.00017575810806056354,5.042864268108871e-5,7.043963495845002e-5
0.05993431855500821,0.00017623719907156434,5.0433286787171705e-5,7.059022571384615e-5
0.060755336617405585,0.00017645306360495773,5.060353511032476e-5,7.101333553589661e-5
0.06157635467980296,0.0001769929432779633,5.092668355998418e-5,7.230537196031343e-5
0.06239737274220033,0.0001774485464245093,5.1359599406253996e-5,7.246503540105466e-5
0.06321839080459771,0.00017896640741036824,5.2185098957544046e-5,7.285958504715872e-5
0.06403940886699508,0.00017958452407302846,5.2241925695286216e-5,7.36004368085192e-5
0.06486042692939245,0.00017972818755745845,5.260085396066347e-5,7.365623391488254e-5
0.06568144499178982,0.00018058786880027674,5.262171806120832e-5,7.373323819672133e-5
0.0665024630541872,0.00018074419567591746,5.270702305907948e-5,7.409675359959304e-5
0.06732348111658457,0.00018098210120898607,5.273408003004415e-5,7.477463737477214e-5
0.06814449917898194,0.000181387137717171,5.2782671309153974e-5,7.53936756422071e-5
0.06896551724137931,0.0001818754721443296,5.295254830242141e-5,7.570736074191958e-5
0.06978653530377668,0.00018212460980327765,5.33521655055908e-5,7.573624537691916e-5
0.07060755336617405,0.00018251383341314124,5.362159436057051e-5,7.63221256287103e-5
0.07142857142857142,0.00018423348952599766,5.4029377403534904e-5,7.790719010829555e-5
0.0722495894909688,0.00018453997504738873,5.4083928842182846e-5,7.853573124582949e-5
0.07307060755336617,0.0001850333428997769,5.414772367270833e-5,7.868309150748917e-5
0.07389162561576355,0.00018507707947863,5.418448210221979e-5,7.883488955268748e-5
0.07471264367816093,0.0001858247001200804,5.421219861241849e-5,8.014440910342605e-5
0.0755336617405583,0.00018603884013708097,5.48500055162691e-5,8.028914520859728e-5
0.07635467980295567,0.00018905562287584453,5.494784821533845e-5,8.044964651922202e-5
0.07717569786535304,0.00018940425900941228,5.557206109963642e-5,8.138040160771553e-5
0.07799671592775041,0.0001908888079817766,5.560593605978207e-5,8.163973508374952e-5
0.07881773399014778,0.00019093493873715593,5.56751999263485e-5,8.315913812109711e-5
0.07963875205254516,0.00019141186303821771,5.567558675635807e-5,8.345848227052228e-5
0.08045977011494253,0.00019179229424562958,5.589327618701511e-5,8.439183549330337e-5
0.0812807881773399,0.00019246408486070854,5.591853812173532e-5,8.448006782869675e-5
0.08210180623973727,0.000193734305896823,5.686838095712444e-5,8.456738463189969e-5
0.08292282430213464,0.000194866479067508,5.744878491657694e-5,8.533826948697607e-5
0.08374384236453201,0.0001952381362490855,5.815791067230011e-5,8.581347354972568e-5
0.08456486042692939,0.00019551338316312774,5.82828681663266e-5,8.616579016083428e-5
0.08538587848932677,0.00019601102820128598,5.8797969879725726e-5,8.644005088143456e-5
0.08620689655172414,0.0001977399227298829,5.8924365874934354e-5,8.648837892035915e-5
0.08702791461412152,0.00019831282701230962,5.986301578900337e-5,8.748999070780423e-5
0.08784893267651889,0.00020062944577103884,6.042295479522004e-5,8.78231136012196e-5
0.08866995073891626,0.00020095694685416297,6.092278733353357e-5,8.922198326874929e-5
0.08949096880131363,0.00020154599831973948,6.108635601086217e-5,8.924199714290719e-5
0.090311986863711,0.00020227042964461055,6.121676488655902e-5,8.959642624024652e-5
0.09113300492610837,0.00020459433731540437,6.194844202490955e-5,8.964691711013484e-5
0.09195402298850575,0.00020488590840319249,6.215099015817043e-5,8.991616039449896e-5
0.09277504105090312,0.0002049077955816095,6.229537858855464e-5,9.072196349191273e-5
0.09359605911330049,0.00020577352362759365,6.268579458858502e-5,9.16848821711641e-5
0.09441707717569786,0.00020608442457670532,6.29095662502103e-5,9.214246889559116e-5
0.09523809523809523,0.0002074266603690844,6.319775048660678e-5,9.313299746529694e-5
0.0960591133004926,0.000207697099153104,6.376789747529094e-5,9.340258594963209e-5
0.09688013136288999,0.00020918971502876087,6.477625648368118e-5,9.35546549012712e-5
0.09770114942528736,0.00020928282718407902,6.501104975032028e-5,9.356091031569082e-5
0.09852216748768473,0.00020951491906891434,6.52903259471255e-5,9.41785888549671e-5
0.0993431855500821,0.00020955396408044928,6.5313238785829e-5,9.44748138422253e-5
0.10016420361247948,0.00020989346362290442,6.53254549538715e-5,9.49654662187495e-5
0.10098522167487685,0.0002101186442468135,6.68023811096439e-5,9.535819750100813e-5
0.10180623973727422,0.00021232843176537792,6.683370755017878e-5,9.565074777264714e-5
0.10262725779967159,0.00021303704844874205,6.697113993671446e-5,9.682821042150687e-5
0.10344827586206896,0.0002132956907633052,6.739184114518579e-5,9.709168167840134e-5
0.10426929392446634,0.00021428753183025867,6.748720301930135e-5,9.791488384951343e-5
0.10509031198686371,0.0002156941147042582,6.793041218667282e-5,9.793719558303457e-5
0.10591133004926108,0.00021800529644790462,6.812267459840043e-5,9.861706903630881e-5
0.10673234811165845,0.00021819519744874048,6.815853161829803e-5,0.00010007715276021736
0.10755336617405582,0.0002186828581320272,6.825151942115654e-5,0.00010107459529694111
0.10837438423645321,0.00021869827346481435,6.828445107105441e-5,0.00010120660173353635
0.10919540229885058,0.000220942524828307,6.833726634859663e-5,0.00010179643659299494
0.11001642036124795,0.00022128100916317208,6.850873619226571e-5,0.00010264168133216658
0.11083743842364532,0.00022254287615091852,6.87828561312138e-5,0.00010274294203565495
0.1116584564860427,0.00022254800042102897,6.878630404588508e-5,0.00010275149962529588
0.11247947454844007,0.0002258917390643562,6.955801762074387e-5,0.00010441649933295008
0.11330049261083744,0.0002276439815214359,7.002952202042467e-5,0.00010450829301077551
0.11412151067323481,0.00022802684244371173,7.016648534150897e-5,0.00010521509214656108
0.11494252873563218,0.00022814995555689828,7.050268114218612e-5,0.00010534900496367411
0.11576354679802955,0.0002288993458831272,7.098599397060613e-5,0.00010668913654313488
0.11658456486042693,0.0002303247883917842,7.11303290078555e-5,0.00010705573237864603
0.1174055829228243,0.00023220755588223657,7.116018226237823e-5,0.00010730638059122202
0.11822660098522167,0.00023335312476202406,7.116234072914746e-5,0.00010767675387512387
0.11904761904761904,0.00023472196347106995,7.128145057897957e-5,0.00010803706072013902
0.11986863711001643,0.00023505309403019128,7.168057018657485e-5,0.00010867530672830181
0.1206896551724138,0.00023590040781126857,7.206033759268986e-5,0.00010909379795454751
0.12151067323481117,0.00023686134793815593,7.22109587529104e-5,0.00010963064781320292
0.12233169129720854,0.00023701896542776212,7.309893673312192e-5,0.0001108559920643012
0.12315270935960591,0.00023845915657460663,7.314116712163729e-5,0.00011185170641458172
0.12397372742200329,0.0002385481289398872,7.348670370702258e-5,0.00011292030456037423
0.12479474548440066,0.0002394396956015036,7.35042647306138e-5,0.00011418253571761771
0.12561576354679804,0.0002401088144135117,7.401024121616917e-5,0.00011426383778455058
0.12643678160919541,0.0002408752496852997,7.44696010698932e-5,0.00011462724786130583
0.1272577996715928,0.00024100289579984094,7.52933545545152e-5,0.00011491591532497899
0.12807881773399016,0.00024151722124045232,7.557457938257609e-5,0.00011571957083847197
0.12889983579638753,0.00024161319551361211,7.566368621274468e-5,0.00011621911952008482
0.1297208538587849,0.0002418963208009043,7.666609758978009e-5,0.00011649495282131063
0.13054187192118227,0.0002439630809417308,7.689793274443501e-5,0.0001165155723670719
0.13136288998357964,0.0002448528422625868,7.73227656057481e-5,0.00011680340605055433
0.13218390804597702,0.00024577794097409587,7.762001460189008e-5,0.0001173783028956381
0.1330049261083744,0.00024610138028208597,7.817955074180096e-5,0.0001179819781235543
0.13382594417077176,0.00024660436032072404,7.831780985505456e-5,0.00011854745323863502
0.13464696223316913,0.0002467782292243707,7.856138447578272e-5,0.00011862365964238011
0.1354679802955665,0.0002468994464535233,7.886968009318066e-5,0.00011930348437136029
0.13628899835796388,0.0002474440624378489,7.907793525307194e-5,0.00012033806926898207
0.13711001642036125,0.0002475476675405906,7.935157174058469e-5,0.00012067238938767025
0.13793103448275862,0.0002475491897649806,7.946546452795118e-5,0.00012068714329421172
0.138752052545156,0.00024755228787324033,7.978690818056447e-5,0.0001247166161146416
0.13957307060755336,0.00024791747300844725,7.984714131698059e-5,0.00012498320686723453
0.14039408866995073,0.00024821753525573433,8.04619668179051e-5,0.0001249970540664929
0.1412151067323481,0.000249098427569213,8.116064215775753e-5,0.00012527602690628385
0.14203612479474548,0.0002491227674759651,8.141443980632075e-5,0.00012546519928136228
0.14285714285714285,0.00024960320203944446,8.154694099455667e-5,0.0001257234636485994
0.14367816091954022,0.0002507219111027167,8.15623223784824e-5,0.00012613388523976044
0.1444991789819376,0.00025186748082850783,8.174682671541517e-5,0.0001266264795424584
0.14532019704433496,0.00025227880842944284,8.195269433631046e-5,0.00012832311239528715
0.14614121510673234,0.00025253307547153494,8.219620486280077e-5,0.00012909225632084267
0.1469622331691297,0.00025331404306707956,8.223784410667679e-5,0.00012925508646160138
0.1477832512315271,0.0002550984433863417,8.349081954565567e-5,0.00012931750453966826
0.14860426929392448,0.0002552884208581052,8.374974109483447e-5,0.00013002485172814105
0.14942528735632185,0.0002562691431245407,8.410032804866209e-5,0.00013031275927655238
0.15024630541871922,0.0002568414859135857,8.430987964709663e-5,0.0001316826825169865
0.1510673234811166,0.0002572268345391918,8.45500056688988e-5,0.0001324379330671118
0.15188834154351397,0.000260643928578665,8.493579445392574e-5,0.00013558750841017212
0.15270935960591134,0.00026097905960414806,8.502836170801754e-5,0.00013582804577839613
0.1535303776683087,0.0002630841353856838,8.560427094354159e-5,0.00013595360680202428
0.15435139573070608,0.0002642303911397999,8.644903344057527e-5,0.00013634195097539614
0.15517241379310345,0.00026479408422575495,8.645379657481712e-5,0.0001366414579157783
0.15599343185550082,0.0002650766333766335,8.656224882505788e-5,0.00013673901955102804
0.1568144499178982,0.00026523264263203424,8.670299531222963e-5,0.00013715638491979356
0.15763546798029557,0.0002678025714735747,8.700501901942937e-5,0.00013725123840958804
0.15845648604269294,0.00026810512974690667,8.733892310498462e-5,0.00013790735650912343
0.1592775041050903,0.00026855814151763703,8.760776443170757e-5,0.00013885911429633967
0.16009852216748768,0.00026875914427828765,8.774659260633179e-5,0.00013949494273234983
0.16091954022988506,0.00026905070779474036,8.77595087001848e-5,0.00014071511799027106
0.16174055829228243,0.0002695657940334434,8.808319394703872e-5,0.0001409363316910682
0.1625615763546798,0.0002696532678027823,8.83603498667938e-5,0.00014114480659090057
0.16338259441707717,0.00027032719617738884,8.913271977512022e-5,0.0001414575055017329
0.16420361247947454,0.00027183608409836875,8.971924424954978e-5,0.0001424358522741263
0.16502463054187191,0.00027188931299933385,9.091897830888918e-5,0.000143442404921222
0.16584564860426929,0.00027232971573322,9.093544692374883e-5,0.000144735443169802
0.16666666666666666,0.0002739054306348202,9.097576571351193e-5,0.0001463077281822199
0.16748768472906403,0.00027410980244410636,9.107549022602101e-5,0.00014670530249019157
0.1683087027914614,0.00027462789465721083,9.117897365541339e-5,0.00014699525112899463
0.16912972085385877,0.0002753174128968621,9.23389721838995e-5,0.00014722333319649886
0.16995073891625614,0.0002758079586099648,9.239513258483426e-5,0.00014746375811762488
0.17077175697865354,0.0002763721384762128,9.247854756773422e-5,0.0001485657851700001
0.17159277504105092,0.0002775321026039249,9.258736075264058e-5,0.00014975849880160145
0.1724137931034483,0.0002778396071897507,9.291045571645007e-5,0.00015018096309672577
0.17323481116584566,0.00027786583461624447,9.3014835439155e-5,0.00015077418234780052
0.17405582922824303,0.0002781243502214267,9.320587810899125e-5,0.00015085791645540598
0.1748768472906404,0.00027897454670677043,9.323354899897907e-5,0.00015101125362021998
0.17569786535303777,0.000279053547236067,9.36136203618927e-5,0.00015153551647860837
0.17651888341543515,0.00028068970844947176,9.365792668733749e-5,0.0001516132406750663
0.17733990147783252,0.00028085634161886927,9.366090259743812e-5,0.00015298089050258014
0.1781609195402299,0.00028276242981805234,9.389272994151228e-5,0.00015353921654615076
0.17898193760262726,0.0002839870044493787,9.423601358155908e-5,0.00015365115376363224
0.17980295566502463,0.00028569713209320683,9.438591545252996e-5,0.0001536792194668389
0.180623973727422,0.0002859787062941264,9.491935018894925e-5,0.00015660207967729977
0.18144499178981938,0.00028726022170149376,9.531193581319465e-5,0.00015781871855135784
0.18226600985221675,0.0002872728164583883,9.594658919209849e-5,0.00015957931215174282
0.18308702791461412,0.0002875771836223803,9.599058152674381e-5,0.00016184162609846254
0.1839080459770115,0.00028896751154113974,9.693496798301665e-5,0.00016218556461678588
0.18472906403940886,0.0002890589750543397,9.693832185359223e-5,0.00016285405972477911
0.18555008210180624,0.00029076371165771684,9.739987307150885e-5,0.00016399050191925007
0.1863711001642036,0.0002920235307209673,9.740035050409558e-5,0.00016432314744786733
0.18719211822660098,0.0002922579291504108,9.762865385566074e-5,0.00016608153880221608
0.18801313628899835,0.00029241770690632,9.795196197071405e-5,0.00016670061747722786
0.18883415435139572,0.0002927212734084301,9.833552594571168e-5,0.0001684466546093592
0.1896551724137931,0.000293989494526674,9.837120346429809e-5,0.00016911689728733213
0.19047619047619047,0.0002943200476683455,9.86037392192625e-5,0.00017011162200032852
0.19129720853858784,0.00029466012178598324,9.937244465209602e-5,0.00017175545826204712
0.1921182266009852,0.0002950471411160364,9.946957258082343e-5,0.00017223902382444524
0.19293924466338258,0.00029539026311712854,9.970843780686707e-5,0.00017279403541279616
0.19376026272577998,0.00029539643998976767,9.994580510498933e-5,0.00017429453661451362
0.19458128078817735,0.00029578274173029065,0.00010019571830396557,0.00017500022468577484
0.19540229885057472,0.00029721975686887756,0.00010044516458180086,0.00017605487192240226
0.1962233169129721,0.00029862608389085956,0.0001005566214597798,0.0001760894262496517
0.19704433497536947,0.00029864052275613696,0.00010092137716137253,0.00017765096112542305
0.19786535303776684,0.0002991779294145032,0.00010105715205249187,0.00017910767999215402
0.1986863711001642,0.00029954268501776736,0.00010120427713851486,0.00017919081154134614
0.19950738916256158,0.0003000034761214377,0.00010147224605236988,0.00017980595820959666
0.20032840722495895,0.0003001008378959267,0.00010177430012502882,0.0001828527842966569
0.20114942528735633,0.0003011084487094949,0.00010198441006227166,0.00018534195643189942
0.2019704433497537,0.000302127522894141,0.00010300085590224597,0.00018574616234966746
0.20279146141215107,0.0003026387835680274,0.000103404990079001,0.00018844463422721083
0.20361247947454844,0.0003026586873267704,0.0001040607314936411,0.0001890725085577114
0.2044334975369458,0.0003030522937162054,0.00010422578408654341,0.00019258350158838053
0.20525451559934318,0.00030390437431918423,0.00010427444670463576,0.00019259624675469517
0.20607553366174056,0.0003041537641182128,0.00010458114665767837,0.00019341220420924515
0.20689655172413793,0.00030623292941909077,0.0001046298739464093,0.00019567192401070228
0.2077175697865353,0.0003066333134537398,0.0001054154623776281,0.0001966204729248024
0.20853858784893267,0.00030682516403603057,0.00010559365416582458,0.00019811807405927
0.20935960591133004,0.00030923708040933107,0.00010646810542255674,0.0001994649646880788
0.21018062397372742,0.00031042143467704584,0.00010677350492297134,0.0001997157888401002
0.2110016420361248,0.00031059315563193563,0.00010696644865622931,0.0001999171937810403
0.21182266009852216,0.0003106068977073213,0.00010709986680474294,0.00020098713369243648
0.21264367816091953,0.0003106550514291695,0.00010759134141078889,0.0002011723361356708
0.2134646962233169,0.0003108766315023649,0.00010795203978687465,0.00020199081847508912
0.21428571428571427,0.00031148178790025747,0.00010828318804377481,0.00020249215559231748
0.21510673234811165,0.00031155486547729266,0.0001084355566658819,0.0002031531018131061
0.21592775041050905,0.000313386922286449,0.00010873700384342121,0.00020349901317355017
0.21674876847290642,0.00031342322832436014,0.00010949036369918535,0.00020354529607454906
0.2175697865353038,0.0003144876454869555,0.00011000610381648192,0.00020529304799376817
0.21839080459770116,0.0003152216262656757,0.00011002227472089745,0.00020824771991067873
0.21921182266009853,0.0003165998983077062,0.00011009309633014868,0.000208459196615499
0.2200328407224959,0.00031857486262797704,0.00011057779138417275,0.00020917249404043227
0.22085385878489328,0.00031926088722951157,0.00011066255469129217,0.00021135004217116723
0.22167487684729065,0.0003193625611161504,0.0001110573106350421,0.0002119516477091964
0.22249589490968802,0.0003193885181694252,0.00011149443309610383,0.00021337706882756303
0.2233169129720854,0.0003197098094112708,0.0001116163101044476,0.00021369468000020085
0.22413793103448276,0.00032133496296059695,0.00011166485950495317,0.00021402394552058268
0.22495894909688013,0.0003215411752137169,0.00011174070092987498,0.00021563559557718527
0.2257799671592775,0.0003219976901133482,0.00011233865901459292,0.00021600091533841782
0.22660098522167488,0.0003225953224192963,0.00011258624823838502,0.00021754792352918196
0.22742200328407225,0.00032450856987255517,0.00011260036388800102,0.00021897081522826182
0.22824302134646962,0.0003251793247762271,0.0001126747213511444,0.00022060785895082108
0.229064039408867,0.0003257625125507867,0.0001133624709570583,0.00022129933072262132
0.22988505747126436,0.0003260601519094856,0.00011357339974265309,0.0002221492571440268
0.23070607553366174,0.0003262904534385927,0.00011428500883620832,0.0002243002923133083
0.2315270935960591,0.00032738091348321713,0.00011458453045439781,0.00022497021894217392
0.23234811165845648,0.0003283001694213183,0.00011480109564399659,0.00022512272150321857
0.23316912972085385,0.00032834788855434256,0.00011513698449207398,0.00022738509800296594
0.23399014778325122,0.0003291026101728903,0.00011532470774950379,0.00022820033420032054
0.2348111658456486,0.0003299564148070822,0.00011579002374330111,0.00023029283994615226
0.23563218390804597,0.000333357955527214,0.00011633864616261568,0.00023065132935697172
0.23645320197044334,0.00033584600445865637,0.00011681823711655914,0.00023087732416186604
0.2372742200328407,0.00033609448622597013,0.00011685036701871743,0.0002313922942182308
0.23809523809523808,0.0003370127280737152,0.00011719759092992181,0.00023195125846259563
0.23891625615763548,0.00033718828205582513,0.00011721309322387594,0.0002320410707633788
0.23973727422003285,0.00033735041656278073,0.00011735706939745986,0.00023220965512961227
0.24055829228243022,0.0003374304877904801,0.00011754423843709061,0.00023232590769186646
0.2413793103448276,0.00033757490416497877,0.00011771341255522887,0.00023275501105603894
0.24220032840722497,0.0003388661378121309,0.00011851063122135607,0.00023471797253664872
0.24302134646962234,0.0003391277912031919,0.00011864198768969988,0.00023600956553308577
0.2438423645320197,0.0003420458304735058,0.00011924685819814839,0.00023631570016819357
0.24466338259441708,0.00034217053314231826,0.00012002737479882814,0.0002367390809631644
0.24548440065681446,0.0003433427192032553,0.00012014486074704071,0.0002375420914841038
0.24630541871921183,0.000343757779575165,0.00012065371237169451,0.00023792419147667225
0.2471264367816092,0.00034382359812195316,0.00012076276871470847,0.00023919780302100778
0.24794745484400657,0.0003454707101973025,0.00012087015965063673,0.00023962099932762219
0.24876847290640394,0.00034565914406635043,0.00012156027836078644,0.0002405472080998654
0.24958949096880131,0.00034602062410729595,0.00012221809933286526,0.0002407332753083748
0.2504105090311987,0.0003464934739400932,0.0001222611162912162,0.0002417978417123317
0.2512315270935961,0.0003469395039374255,0.00012339683623226592,0.00024316667885127522
0.25205254515599346,0.00034919817512365836,0.00012341436384183204,0.0002443546872242116
0.25287356321839083,0.00034996732377388446,0.00012348930898789737,0.0002444992735016978
0.2536945812807882,0.000351203974894891,0.00012389388204931328,0.00024467855530494267
0.2545155993431856,0.0003512247339267537,0.00012419756119709543,0.00024497328999264914
0.25533661740558294,0.0003518213554814134,0.00012450239090454617,0.00024665648709122683
0.2561576354679803,0.00035190554695687943,0.00012486870349908942,0.0002476610989988476
0.2569786535303777,0.0003528721482362376,0.00012506797896793333,0.0002478994698367548
0.25779967159277506,0.00035422105422823176,0.00012528834081640007,0.0002479576198563247
0.25862068965517243,0.00035467332256271266,0.00012543322736697222,0.00024854256940406565
0.2594417077175698,0.00035477898160033155,0.0001265263699582185,0.00024880677185684793
0.2602627257799672,0.00035536499325039854,0.00012709686198135662,0.0002492945958873266
0.26108374384236455,0.0003555579069755739,0.00012783166008287664,0.0002498129462009192
0.2619047619047619,0.0003563846556812066,0.00012822637313281133,0.000252703266995881
0.2627257799671593,0.0003564926667923228,0.00012841777427766323,0.0002545474517259094
0.26354679802955666,0.0003566106128841046,0.00012851114533428702,0.00025573294734811456
0.26436781609195403,0.0003573064684296221,0.00012891065482727184,0.00025741735490803045
0.2651888341543514,0.0003582240658574854,0.00012910486606440823,0.0002585473834397528
0.2660098522167488,0.00035824506877428145,0.0001291578077652578,0.00025883416728133586
0.26683087027914615,0.00035828287337492183,0.00012926521053598572,0.0002596774565682175
0.2676518883415435,0.00035912858914340524,0.00012927439648507334,0.00026056057853522945
0.2684729064039409,0.0003598197387172467,0.0001296639688432504,0.0002615872595451903
0.26929392446633826,0.00036199482939066864,0.00013016222780615924,0.0002640518825896378
0.27011494252873564,0.00036237089683508904,0.00013070127487845628,0.00026657380846348673
0.270935960591133,0.00036240182303574274,0.0001310692960826752,0.0002680789348525567
0.2717569786535304,0.0003630948550306468,0.00013193981626737352,0.0002690390722976714
0.27257799671592775,0.0003650625426488427,0.00013223120748882459,0.0002690791179961899
0.2733990147783251,0.0003653325073941751,0.00013265094618946475,0.0002698005026032207
0.2742200328407225,0.0003672816016550029,0.00013278785527860316,0.000270144197150341
0.27504105090311987,0.00036756580207625376,0.0001328459607132068,0.0002701662758527504
0.27586206896551724,0.00036861628700666805,0.00013315359907781237,0.0002703135528568134
0.2766830870279146,0.00036912137385116317,0.00013338675521829726,0.00027067923255253557
0.277504105090312,0.00036945168636157307,0.000133503745218118,0.00027201864204850346
0.27832512315270935,0.00036981829178633056,0.00013375488767564453,0.00027260361193281844
0.2791461412151067,0.0003700163727743811,0.0001341826948523156,0.0002756332962561512
0.2799671592775041,0.0003700660794341456,0.0001341995923228669,0.000276734921073421
0.28078817733990147,0.0003705127496811103,0.00013464929080910404,0.0002780045886005257
0.28160919540229884,0.00037545458061030853,0.0001347201163722215,0.00028014952825065827
0.2824302134646962,0.00037558075009972206,0.00013481035617078546,0.00028050700754565083
0.2832512315270936,0.0003764291044111551,0.000135015187720464,0.0002819072568269682
0.28407224958949095,0.0003766085783978387,0.00013526485680569794,0.0002819296016053102
0.2848932676518883,0.00037749243816250644,0.00013533426864276938,0.0002841437026227211
0.2857142857142857,0.0003775216410266229,0.00013561275100563224,0.00028529869419239266
0.28653530377668307,0.00037867448266769706,0.00013581980424893852,0.0002863164079971812
0.28735632183908044,0.00037887228779046983,0.0001359815908374209,0.0002864215017722305
0.2881773399014778,0.000379567520231177,0.00013671012526804307,0.0002865949376090624
0.2889983579638752,0.0003796963321130113,0.00013673665389236797,0.00028666150476722873
0.28981937602627256,0.0003800110470209816,0.00013681317957193477,0.0002881749524700842
0.29064039408866993,0.00038023888409389816,0.0001368266888703668,0.0002887577317966602
0.2914614121510673,0.0003806146728112253,0.00013721581474631262,0.00028999501806439756
0.2922824302134647,0.0003811053847700669,0.00013732621495227934,0.00029155322410135396
0.29310344827586204,0.0003846865706274844,0.00013903850049669123,0.00029289758466186176
0.2939244663382594,0.00038583409787152246,0.0001391007300355579,0.00029525111668101794
0.2947454844006568,0.00038596963980751486,0.00013957476947991992,0.0002954200819989701
0.2955665024630542,0.0003889951138025144,0.00013964959527331666,0.0002958142914685531
0.2963875205254516,0.00038995603877292135,0.0001401125136151023,0.0002965168603534687
0.29720853858784896,0.00039022387906463763,0.00014023042467693742,0.00029680506959743505
0.29802955665024633,0.0003910073703546186,0.00014061444434070597,0.00029687358108104376
0.2988505747126437,0.00039155870162625457,0.00014063522415667704,0.00029712254833565025
0.2996715927750411,0.00039227358241247193,0.00014078974480625378,0.00029720580787785563
0.30049261083743845,0.0003923594872942595,0.00014185553274439914,0.00029722828317097237
0.3013136288998358,0.0003935080685843968,0.00014200362068328475,0.00029828541303235405
0.3021346469622332,0.00039357097125784925,0.00014238644550325046,0.0002994442609972438
0.30295566502463056,0.00039361656717547836,0.00014281568276149683,0.00029955327671205744
0.30377668308702793,0.00039392299883797116,0.00014303989134662064,0.00029994534171775856
0.3045977011494253,0.0003939884688408476,0.00014352896674432885,0.0003002748060346892
0.3054187192118227,0.0003943100916237654,0.00014353429292438056,0.0003009530369962233
0.30623973727422005,0.00039440477505133176,0.0001436083803845873,0.000301318719497124
0.3070607553366174,0.0003947590782664317,0.0001436955273118261,0.00030138205931385845
0.3078817733990148,0.00039506715150587764,0.00014405201207515772,0.000303783133663326
0.30870279146141216,0.0003969014617152468,0.00014409082076437377,0.0003040590376996004
0.30952380952380953,0.000397663902409036,0.00014438152331665372,0.0003056825788665159
0.3103448275862069,0.0003980552765920803,0.00014465230332276623,0.00030620984861138445
0.3111658456486043,0.0003987898583654176,0.00014547662088288364,0.00030968534974564914
0.31198686371100165,0.00039905883979883473,0.00014566214038192504,0.0003124576096821307
0.312807881773399,0.00039912461730245833,0.00014588461324860762,0.0003151352672277372
0.3136288998357964,0.00039953586168880165,0.00014627379692868034,0.0003155480828111794
0.31444991789819376,0.0003995591394872364,0.0001475863117329007,0.0003201418097037679
0.31527093596059114,0.00040146855065632564,0.0001476220797985589,0.0003205321989932722
0.3160919540229885,0.00040147835098416527,0.00014782579696973224,0.0003208060213377828
0.3169129720853859,0.00040196919820117424,0.00014849557178679077,0.00032086934394856716
0.31773399014778325,0.00040334001736556073,0.00014857994124135209,0.0003221410139866582
0.3185550082101806,0.00040428703380497203,0.00014936236273020278,0.00032345912242930417
0.319376026272578,0.00040489572771050856,0.00014976653212589967,0.0003240880669894477
0.32019704433497537,0.00040511272276917855,0.00015011115401137212,0.0003254606072361585
0.32101806239737274,0.0004051261009760598,0.00015058160413685128,0.0003261364763339229
0.3218390804597701,0.00040630043903196975,0.0001506830613718319,0.0003279861237110641
0.3226600985221675,0.00040723587464691066,0.00015104046564520194,0.0003282597056699075
0.32348111658456485,0.00040938248798709395,0.0001513950277979986,0.00032889563157163787
0.3243021346469622,0.00040979439097879795,0.00015181311323190084,0.0003289081751708942
0.3251231527093596,0.00041162508594292215,0.00015193927996202147,0.000331719157912715
0.32594417077175697,0.0004117828278968194,0.0001520518468533205,0.00033394838581994276
0.32676518883415434,0.00041183164943629633,0.0001522385286024633,0.000335605399295785
0.3275862068965517,0.0004120692808060317,0.00015224427812420534,0.00033571362688216035
0.3284072249589491,0.0004124547461157577,0.0001523005982132792,0.0003363955750291829
0.32922824302134646,0.00041273198034327016,0.00015306963894442868,0.00033674149883691925
0.33004926108374383,0.0004134876364241663,0.00015322983738658635,0.00033702409647083024
0.3308702791461412,0.0004142358501926629,0.00015354862223529594,0.0003396267244751605
0.33169129720853857,0.00041483089423635135,0.00015382488365002153,0.0003400402824518838
0.33251231527093594,0.0004151534335561386,0.0001539728887471481,0.00034298913909764
0.3333333333333333,0.0004153906888205803,0.00015414813412006223,0.0003438533284420468
0.3341543513957307,0.00041575914102167955,0.0001543302442500748,0.0003439003653600532
0.33497536945812806,0.0004162228317739639,0.00015439315126072601,0.00034709210649775497
0.33579638752052543,0.00041628667798642674,0.00015444428740549177,0.0003471160196679006
0.3366174055829228,0.00041714981546676146,0.00015464650199808897,0.0003481302094627715
0.3374384236453202,0.0004183968985545147,0.0001549149626291975,0.00034863346572605505
0.33825944170771755,0.0004194661580293323,0.00015525878518592162,0.0003529082059699748
0.3390804597701149,0.0004200877153835813,0.00015526461647143944,0.00035357793181520523
0.3399014778325123,0.0004214551014248932,0.00015530662625262595,0.0003536451695770017
0.34072249589490966,0.000422496122064295,0.00015640881765183407,0.0003550541538324981
0.3415435139573071,0.0004234550888271998,0.0001566493660251024,0.000356820009691839
0.34236453201970446,0.0004236247981689892,0.00015674341030543298,0.0003588257095361878
0.34318555008210183,0.00042373274071840254,0.00015686190170787644,0.00035900003946055407
0.3440065681444992,0.00042415483791558077,0.00015689023280542337,0.0003591064150067637
0.3448275862068966,0.0004267466446618959,0.0001569265254637627,0.000361268462165574
0.34564860426929395,0.00042721430087499715,0.00015698096759327588,0.0003617105686111865
0.3464696223316913,0.00042750636333065476,0.00015774813667781786,0.00036211762810648676
0.3472906403940887,0.0004286063362135871,0.0001579994154644447,0.0003629863769470505
0.34811165845648606,0.0004287744001036631,0.00015863535334120662,0.0003649493865238832
0.34893267651888343,0.0004318409026251478,0.00015910365321950695,0.0003652906103805847
0.3497536945812808,0.0004328013856786649,0.0001595806814342995,0.0003665584301225187
0.3505747126436782,0.0004333414670195437,0.00015975948352167532,0.00036702731276905097
0.35139573070607555,0.00043338726749852054,0.0001598769171786467,0.00036973569980117024
0.3522167487684729,0.00043459229142732425,0.00016050153148502986,0.000370530705046139
0.3530377668308703,0.0004351853168672849,0.000160638177104956,0.00037113252199909595
0.35385878489326766,0.00043587765201641903,0.00016071143896136486,0.0003713314888888217
0.35467980295566504,0.000436464905087445,0.0001612277600794662,0.0003734807336222077
0.3555008210180624,0.0004371277960179995,0.00016123101228622481,0.0003753904721988924
0.3563218390804598,0.0004373472963083789,0.00016147502457120207,0.00037716658817641227
0.35714285714285715,0.0004379153649422855,0.0001614913602320073,0.00038032370148951536
0.3579638752052545,0.0004379655123117475,0.00016190655148155524,0.0003808375844271538
0.3587848932676519,0.00043862049266002164,0.00016264430186419074,0.00038526345314600884
0.35960591133004927,0.00043865284725469223,0.00016299732605325063,0.00038541235222168597
0.36042692939244664,0.0004390352135641148,0.000163206797727528,0.00038597623125473114
0.361247947454844,0.0004427044194210789,0.00016323067673968983,0.0003868939344469741
0.3620689655172414,0.0004442343243315124,0.00016342779729705572,0.00038737803017504374
0.36288998357963875,0.0004443171390928122,0.00016353239127553823,0.00038745820964332096
0.3637110016420361,0.000444783353642514,0.00016365475774737762,0.0003888698482840257
0.3645320197044335,0.00044531439677613537,0.00016384372695053178,0.0003889758948962511
0.36535303776683087,0.00044679480815923726,0.00016462437666865028,0.00038940096127089283
0.36617405582922824,0.00044737396176805456,0.00016537675743019523,0.00039043112457792193
0.3669950738916256,0.00044745219411236885,0.00016648235727396678,0.0003904701250012256
0.367816091954023,0.0004490208225544557,0.00016648404783243615,0.0003918911281247045
0.36863711001642036,0.00045187496430954124,0.0001665395559308612,0.0003950724661401386
0.3694581280788177,0.0004547557037948462,0.00016708704178275868,0.000395098587775729
0.3702791461412151,0.0004556326770872488,0.00016772758620837807,0.0003951173571238001
0.37110016420361247,0.00045608355841081816,0.00016787793245245133,0.0003969751551437922
0.37192118226600984,0.0004585061079506245,0.0001680222712493933,0.0003987666126355853
0.3727422003284072,0.00045915573285246333,0.0001682977974979926,0.0003995532612536361
0.3735632183908046,0.00045923540565325844,0.00016867158478991589,0.0003995868798555565
0.37438423645320196,0.00045933670647368556,0.00016872380870504538,0.00040231597126247755
0.37520525451559933,0.000461474308085096,0.00016882767323808407,0.00040653732366885154
0.3760262725779967,0.0004621330779085932,0.0001690248640834952,0.00040667200689130774
0.3768472906403941,0.0004630473781140059,0.00016954392635996912,0.0004066795776312487
0.37766830870279144,0.0004634825748714254,0.00016965670847144963,0.00040694386348491437
0.3784893267651888,0.00046350027875668054,0.00017004638285363153,0.00040880109500165116
0.3793103448275862,0.0004637078492089814,0.00017045725972939755,0.00041099824405702197
0.38013136288998356,0.0004671344134151438,0.00017111012522077993,0.00041111958182533237
0.38095238095238093,0.00046759979206477674,0.00017129683459679327,0.0004119602722863946
0.3817733990147783,0.0004696949406470666,0.00017153250049216446,0.0004122483836511634
0.3825944170771757,0.00047001548243264104,0.00017194385918269068,0.0004132370587619537
0.38341543513957305,0.00047085210842483173,0.00017207148030169597,0.0004185838140895441
0.3842364532019704,0.00047103745283898224,0.00017323004597913637,0.000419010449982778
0.3850574712643678,0.00047120057570077954,0.0001734846427931009,0.0004198017334029209
0.38587848932676516,0.00047353784976842463,0.0001740344862301838,0.00042163726606120853
0.3866995073891626,0.0004771454481321853,0.00017444026385720745,0.0004216877762795461
0.38752052545155996,0.00047854968712051716,0.00017476477453928218,0.00042237026701625365
0.38834154351395733,0.0004785874704300532,0.0001748043927838525,0.0004234383734771309
0.3891625615763547,0.0004790372444954898,0.00017536157035296995,0.00042345643163762067
0.3899835796387521,0.0004792409156384902,0.00017659291043339314,0.00042518364543086455
0.39080459770114945,0.0004798817230843852,0.00017684518664671514,0.0004264315836645519
0.3916256157635468,0.0004824424226361462,0.0001769876607764965,0.0004264362058535114
0.3924466338259442,0.0004829052545431759,0.0001773317990627404,0.0004265884088324331
0.39326765188834156,0.00048415315895769946,0.00017758964749781545,0.0004271442779325781
0.39408866995073893,0.0004847873089703081,0.0001778986316968416,0.00042733544203935953
0.3949096880131363,0.0004854325464484931,0.00017811203562056167,0.0004297127268698549
0.3957307060755337,0.00048617619014768617,0.00017830709760948476,0.0004317815113276172
0.39655172413793105,0.00048758499406015624,0.00017865484527088498,0.0004322803270688885
0.3973727422003284,0.0004877604758020825,0.00017868180380577157,0.00043327248767782765
0.3981937602627258,0.0004880221216359906,0.000178884242410298,0.00043394592209820707
0.39901477832512317,0.0004884612620711572,0.00017943981054343035,0.0004354687250578453
0.39983579638752054,0.0004887813717192626,0.00017961241452837484,0.0004371907226921613
0.4006568144499179,0.0004903934610428003,0.0001803469240715066,0.00044208973225743064
0.4014778325123153,0.0004909032937619936,0.00018034940858636605,0.0004426081347088363
0.40229885057471265,0.000496616044384333,0.00018058616550735863,0.0004434592044707404
0.40311986863711,0.000497870463295229,0.00018077979005202976,0.0004446345700151769
0.4039408866995074,0.000499642508448621,0.00018120367619774047,0.00045024651807319937
0.40476190476190477,0.0005003872253865779,0.00018239916224960514,0.0004516977611027608
0.40558292282430214,0.000501060100654936,0.0001829088784884505,0.00045193411972181994
0.4064039408866995,0.0005015432978610133,0.00018304109664448294,0.00045461834175528645
0.4072249589490969,0.0005024756193364802,0.00018333798571501774,0.000456585960743715
0.40804597701149425,0.0005025279840311049,0.00018343646106543885,0.00045663308947114855
0.4088669950738916,0.0005038025404172358,0.0001837888303457782,0.0004568364112448638
0.409688013136289,0.0005041981622867303,0.00018390653140013137,0.0004579868711049609
0.41050903119868637,0.0005045963286436718,0.00018407042278324964,0.00046552178574763557
0.41133004926108374,0.0005059885654460401,0.00018424419291788712,0.00046765951978221265
0.4121510673234811,0.0005095409628614823,0.00018471844977191996,0.00047023559889257377
0.4129720853858785,0.0005097464477375543,0.00018503510356501668,0.00047051033723245344
0.41379310344827586,0.0005099055505353482,0.00018585818845601813,0.0004707147113283309
0.41461412151067323,0.0005099163447233416,0.00018586913988943952,0.0004720619950098844
0.4154351395730706,0.0005103031944265124,0.00018590491054774224,0.0004723824228263016
0.41625615763546797,0.0005103752354071006,0.00018625642675888267,0.0004723902069778355
0.41707717569786534,0.0005118265796993554,0.0001863952084472339,0.00047546747114433083
0.4178981937602627,0.0005152452432872546,0.00018694272207262836,0.00047862988822811107
0.4187192118226601,0.0005165605419606204,0.00018700298766465551,0.0004793047830117412
0.41954022988505746,0.000516791203076784,0.00018739989256003658,0.00048072420242410675
0.42036124794745483,0.0005196179348440118,0.00018786995748891437,0.0004821533685927394
0.4211822660098522,0.0005215537710170173,0.00018891039634457194,0.00048220961975065313
0.4220032840722496,0.0005228695798123849,0.0001893023142695132,0.0004829015454145239
0.42282430213464695,0.0005233151707290686,0.00018963821747620393,0.0004836569118992731
0.4236453201970443,0.0005233372543567098,0.00019003947132368928,0.00048502470234738974
0.4244663382594417,0.0005238589837704888,0.00019023808093561874,0.000488510358148966
0.42528735632183906,0.000525973545288178,0.00019044429871789786,0.0004900295598764775
0.42610837438423643,0.0005278331608581318,0.00019142216207018085,0.0004901881759402976
0.4269293924466338,0.0005280857728973343,0.00019150527313923992,0.0004909392494294733
0.4277504105090312,0.0005281712510909116,0.0001922160756751277,0.0004921403066120519
0.42857142857142855,0.0005284799960791639,0.00019246687873307217,0.0004925106989927822
0.4293924466338259,0.0005300554034561972,0.00019297599009913082,0.0004933934692697428
0.4302134646962233,0.0005310277195152385,0.0001931066960851,0.0004935228633223261
0.43103448275862066,0.0005331804803376604,0.00019325024393676237,0.0004939557847076986
0.4318555008210181,0.0005333353162667615,0.0001935290497585551,0.0004944875166510311
0.43267651888341546,0.0005346624806579453,0.0001937632379547069,0.0004947788782145783
0.43349753694581283,0.0005347969432949042,0.0001939618217141126,0.0004968486377168699
0.4343185550082102,0.0005361948727350636,0.0001941947014015652,0.0004980826250035874
0.4351395730706076,0.0005391479938637266,0.00019642608718523652,0.000501865953212899
0.43596059113300495,0.0005408334337805766,0.0001967517473303514,0.0005041808894648744
0.4367816091954023,0.0005415595000961984,0.00019688745917899965,0.0005072519679698377
0.4376026272577997,0.0005421604501317846,0.00019717592848642987,0.000507394000032985
0.43842364532019706,0.0005435809896755863,0.00019792051722171086,0.0005084401095469679
0.43924466338259444,0.0005452318045985179,0.00019831997043671463,0.0005097510137472445
0.4400656814449918,0.0005465549299103285,0.00019882941055131774,0.0005099393738855546
0.4408866995073892,0.0005466087039221227,0.00019918856636621878,0.0005102565670717345
0.44170771756978655,0.0005508396617417816,0.00020037752190139331,0.0005160897713990053
0.4425287356321839,0.0005548960973738101,0.0002013801211427317,0.0005161405784647739
0.4433497536945813,0.0005558079299044169,0.00020172049803072415,0.0005163727949806145
0.44417077175697867,0.0005558698261327694,0.00020311617349264696,0.0005216821509377068
0.44499178981937604,0.000556596313786367,0.00020343718599916079,0.0005224721688907823
0.4458128078817734,0.0005582534587677354,0.00020390529404368515,0.0005236946676164752
0.4466338259441708,0.0005591884177831309,0.00020408517946720518,0.0005281482606337457
0.44745484400656815,0.0005600198001274023,0.0002043291596631009,0.0005286232619064606
0.4482758620689655,0.0005613674667045322,0.00020460296252234182,0.0005345095985719567
0.4490968801313629,0.0005625164573560672,0.00020485770758829484,0.0005355247847831627
0.44991789819376027,0.0005633542977435446,0.0002051453590375253,0.0005376818875290693
0.45073891625615764,0.0005647930596655252,0.00020514774796265793,0.0005381207943780245
0.451559934318555,0.0005662144160563775,0.00020557330879767828,0.000538537380854405
0.4523809523809524,0.0005665394979301957,0.00020672777189395604,0.0005518588055548718
0.45320197044334976,0.0005682315466953953,0.00020680426163436036,0.0005536102687750191
0.4540229885057471,0.0005703696192979452,0.00020689689369674953,0.0005554317299727042
0.4548440065681445,0.0005705676677933873,0.0002070444562055943,0.0005562760113940704
0.45566502463054187,0.0005713435516093236,0.0002078479638649764,0.0005589558282792671
0.45648604269293924,0.0005716338963260177,0.00020835973607600698,0.0005612166615751211
0.4573070607553366,0.0005724058112212387,0.00020889050638423176,0.0005626107163305711
0.458128078817734,0.000573531525507156,0.00020909390996234182,0.0005659617706893925
0.45894909688013136,0.0005753252483420707,0.0002092149944308615,0.0005667438580508445
0.45977011494252873,0.0005768430751265948,0.000209474500636158,0.0005678272694526157
0.4605911330049261,0.0005822923144202281,0.00020975855263668006,0.0005681539080433676
0.4614121510673235,0.0005824811281996469,0.00021071771388321385,0.0005688122258445206
0.46223316912972084,0.0005845455931276087,0.00021096024789751027,0.0005724240703478223
0.4630541871921182,0.0005849703625761194,0.00021142687177207206,0.0005752089282288999
0.4638752052545156,0.0005853530438897,0.00021214544916679746,0.0005776016652114937
0.46469622331691296,0.0005854291150237429,0.00021245531585531305,0.0005795582473816557
0.46551724137931033,0.0005866427030838976,0.00021310993696414696,0.0005802647186026826
0.4663382594417077,0.0005871760902181011,0.0002132546995819678,0.0005831001237341572
0.4671592775041051,0.0005887130420023565,0.00021339701475616172,0.0005844970861121801
0.46798029556650245,0.0005896205549845091,0.0002139511939508915,0.0005845119788387289
0.4688013136288998,0.0005902454712239646,0.00021432943229339333,0.0005856881079885024
0.4696223316912972,0.0005907100836868191,0.00021525298038267847,0.000587545271428197
0.47044334975369456,0.0005916395698285065,0.00021598042989139663,0.0005902285729485929
0.47126436781609193,0.0005917430678174953,0.0002164592393868667,0.0005918593217762034
0.4720853858784893,0.0005921408319314728,0.00021668275529707615,0.000592313769484664
0.4729064039408867,0.0005921659090372814,0.00021681995849172613,0.0005925104397382805
0.47372742200328405,0.0005963272370954221,0.00021682039336512945,0.0005941889895252707
0.4745484400656814,0.0005970238178163443,0.00021723745968865415,0.000594840664690263
0.4753694581280788,0.0005970973650624795,0.00021822834414309472,0.0005970366641844552
0.47619047619047616,0.000602123243479261,0.00021834707827290986,0.0005992463710330483
0.47701149425287354,0.0006029890484843595,0.00021979797578882264,0.0006037342639825045
0.47783251231527096,0.0006034957121390854,0.0002198203119592893,0.0006046065738797456
0.47865353037766833,0.000603920498984131,0.00021992226074060519,0.0006113771972468316
0.4794745484400657,0.0006044792083672847,0.0002206402694150455,0.0006209734980396778
0.4802955665024631,0.0006047815855217058,0.0002206790477680464,0.0006235931242417124
0.48111658456486045,0.0006052726480857712,0.00022068613388247492,0.0006330016435989885
0.4819376026272578,0.0006064326164097462,0.00022188839796161326,0.000634077771697722
0.4827586206896552,0.0006071125510348665,0.00022191824178528096,0.0006348234182972523
0.48357963875205257,0.0006073983320609586,0.00022196483586825485,0.000636290394825121
0.48440065681444994,0.000608930712020117,0.000222664876445166,0.0006367756533033309
0.4852216748768473,0.0006132404138350755,0.00022315279212908274,0.0006373059540875932
0.4860426929392447,0.0006136586608548988,0.0002234079055229172,0.0006388792896572519
0.48686371100164205,0.0006144921493630019,0.00022359572505338112,0.0006416409826580931
0.4876847290640394,0.0006158866211999562,0.00022367164821623527,0.0006474125151317198
0.4885057471264368,0.0006159786372148449,0.00022437927663949988,0.0006475972146616051
0.48932676518883417,0.0006160180535684034,0.00022519573461334864,0.0006536479557505188
0.49014778325123154,0.0006163844913434681,0.0002254737089931215,0.0006571951440074318
0.4909688013136289,0.0006165923242806449,0.00022642231496249114,0.000661097249820121
0.4917898193760263,0.0006171865612397744,0.00022663788645148727,0.0006612210700441205
0.49261083743842365,0.0006175762707755224,0.00022665012841098148,0.0006661627836392033
0.493431855500821,0.0006206064847298251,0.00022667600160202752,0.0006676878911233348
0.4942528735632184,0.0006220946131984572,0.00022692923209680608,0.0006689712676378952
0.49507389162561577,0.0006240375698866041,0.00022698808204407047,0.0006695771347941452
0.49589490968801314,0.0006251000630469351,0.00022773328614029352,0.0006721608380286908
0.4967159277504105,0.0006261467543768501,0.00022810210262671482,0.0006737565212424605
0.4975369458128079,0.0006274668566069211,0.00022823269413678335,0.0006781558424834828
0.49835796387520526,0.0006281507465468241,0.00022851170295656986,0.0006880403097979306
0.49917898193760263,0.0006290614819157507,0.00022932613209155652,0.0006929498872774825
0.5,0.0006292930143505149,0.00022959643393840486,0.0006949347177945904
0.5008210180623974,0.0006293372752740713,0.00023014075975694796,0.0006999374948996307
0.5016420361247947,0.0006295858343459185,0.00023086000977181812,0.0007027284723245248
0.5024630541871922,0.0006298435803945941,0.00023170428210887356,0.000705107108112987
0.5032840722495895,0.0006314739504624852,0.00023233133434409007,0.0007116914023393483
0.5041050903119869,0.0006330352022347169,0.00023334833567685868,0.000711698300374015
0.5049261083743842,0.0006367720445358438,0.00023467928990082097,0.0007132848087235096
0.5057471264367817,0.0006384574198968024,0.0002349157485923335,0.0007137087466176015
0.506568144499179,0.0006389221695293351,0.00023504155120754932,0.000718892229458498
0.5073891625615764,0.0006394215106764837,0.00023621059071594327,0.0007194769857618643
0.5082101806239737,0.0006408033478663051,0.00023663192445931892,0.0007204946341365177
0.5090311986863711,0.0006431043718362637,0.00023689059679871875,0.0007207317915251728
0.5098522167487685,0.0006456188144187925,0.00023693016614926784,0.000723803035033659
0.5106732348111659,0.0006460929866380733,0.00023752969471486042,0.0007238195154205395
0.5114942528735632,0.0006472373596660895,0.00023786591943194489,0.0007264667776433881
0.5123152709359606,0.0006479235647178072,0.00023953245488112288,0.0007276766912155057
0.513136288998358,0.0006485162144492196,0.00023993811119099874,0.0007374189777001382
0.5139573070607554,0.0006501534228577858,0.0002415286110688914,0.0007379008277253599
0.5147783251231527,0.0006503295111393345,0.00024254902069843054,0.0007382717923267846
0.5155993431855501,0.0006503583072459217,0.00024273779399966485,0.0007393445387990538
0.5164203612479474,0.0006507220076235393,0.0002431199589397487,0.0007446235533201728
0.5172413793103449,0.0006531699372397655,0.00024331913041212764,0.0007456543592837474
0.5180623973727422,0.0006543027798305896,0.0002456616855178498,0.0007500533861014558
0.5188834154351396,0.0006543878334299319,0.0002467587588703839,0.0007507499575102976
0.5197044334975369,0.0006558798000239611,0.00024729251581704585,0.0007510916553587965
0.5205254515599343,0.0006585900881957358,0.00024767295825414373,0.0007523849119316575
0.5213464696223317,0.0006594785706657283,0.00024785169188044356,0.0007589444843962839
0.5221674876847291,0.0006596018759221828,0.00024788910048421844,0.0007590774563544919
0.5229885057471264,0.0006602226278879507,0.00024892405082794285,0.0007636616343168686
0.5238095238095238,0.0006610602650281997,0.0002499106285310327,0.0007638964594898917
0.5246305418719212,0.0006612178843393334,0.00025079215449786535,0.0007654879840894007
0.5254515599343186,0.0006622821095904214,0.0002509070900440942,0.0007751639176196934
0.5262725779967159,0.0006634704450765147,0.00025206070082392696,0.0007781193088767875
0.5270935960591133,0.0006648809862145989,0.0002522744965411018,0.0007787852985056681
0.5279146141215106,0.0006653263704300571,0.0002527478814409349,0.0007795169974104294
0.5287356321839081,0.0006669145692634463,0.00025369209128451486,0.0007801470870966654
0.5295566502463054,0.0006685277470412483,0.0002555291029336328,0.0007888192168708009
0.5303776683087028,0.0006685434048060646,0.00025558979797800206,0.0007889811346556205
0.5311986863711001,0.0006689179835264979,0.00025624064136830815,0.000793191755324982
0.5320197044334976,0.0006692373486532281,0.0002563473964762014,0.0007938502797949907
0.5328407224958949,0.0006696171821425755,0.00025658916022107116,0.0007951495047930344
0.5336617405582923,0.0006702441664154682,0.00025699435732121496,0.0007954975926543735
0.5344827586206896,0.0006704921706114479,0.00025706107305950354,0.0008019369768744475
0.535303776683087,0.0006705909084386242,0.0002570999344491994,0.0008044088620717765
0.5361247947454844,0.0006731366871486883,0.0002580072206071503,0.0008064769772686
0.5369458128078818,0.0006737466070828757,0.00025809069572859555,0.0008096224766769992
0.5377668308702791,0.0006762715363605945,0.000259395488676707,0.0008163316277037278
0.5385878489326765,0.0006763894269660768,0.00025988426390692924,0.0008224602638384554
0.5394088669950738,0.0006764173436372403,0.0002601916854217928,0.00082975036180481
0.5402298850574713,0.0006765648531523531,0.00026111527017536035,0.0008303386392512829
0.5410509031198686,0.0006787525829381867,0.0002613446129645161,0.0008380776476396805
0.541871921182266,0.0006804838526179084,0.00026137618954480337,0.0008384108949564033
0.5426929392446633,0.0006819040521574025,0.0002621068506394204,0.0008447212403107664
0.5435139573070608,0.0006831119719048159,0.00026218661417793114,0.0008513044199127862
0.5443349753694581,0.0006869599965011028,0.0002623079696039127,0.000852507961230089
0.5451559934318555,0.0006900551568972346,0.00026260611705492253,0.0008590023846126072
0.5459770114942529,0.0006908989439390507,0.0002632614971208524,0.0008648383955216892
0.5467980295566502,0.0006914465388306054,0.000263445073751597,0.000874880987749152
0.5476190476190477,0.0007043515350410325,0.0002640976148340669,0.0008753131331366261
0.548440065681445,0.0007047018962520643,0.00026425731110820663,0.0008787032270072263
0.5492610837438424,0.0007051812578618033,0.0002643421487144504,0.0008801757896824784
0.5500821018062397,0.0007077386336208171,0.0002655854619150662,0.0008854006048446747
0.5509031198686372,0.0007085235317795185,0.0002657479564345285,0.0008919784235844444
0.5517241379310345,0.000712073447017408,0.000265878077861497,0.0008945990636662407
0.5525451559934319,0.0007133195610057983,0.00026646823119927404,0.0008993969055860498
0.5533661740558292,0.0007135420085317424,0.0002668220952878809,0.0008999018999734989
0.5541871921182266,0.0007161585628051944,0.00026699344423173536,0.0009010537921449131
0.555008210180624,0.0007163761687050904,0.00026731381191264636,0.0009065519901362059
0.5558292282430214,0.0007169002205005622,0.0002678610605815444,0.0009087457201666416
0.5566502463054187,0.0007184999542846587,0.00026820164453367516,0.0009191550870993993
0.5574712643678161,0.0007194084759854016,0.00026836961654244944,0.0009192018087702859
0.5582922824302134,0.0007211651819950105,0.00026888742127008424,0.0009211093651547875
0.5591133004926109,0.00072284405415343,0.0002696583323415216,0.0009220159376673168
0.5599343185550082,0.0007232355817142859,0.00027209637250474086,0.0009329665303241745
0.5607553366174056,0.0007268178302251,0.000272097162347445,0.0009431729019720346
0.5615763546798029,0.0007275268317930819,0.0002722035742363407,0.0009432110161999299
0.5623973727422004,0.0007305342331096419,0.0002725212764853479,0.0009556413824856286
0.5632183908045977,0.0007320649449027313,0.0002727863359504247,0.0009584258571431741
0.5640394088669951,0.0007327969455953954,0.0002730288739795416,0.000961907264104465
0.5648604269293924,0.0007337032502718866,0.0002739150970964841,0.0009702843424637304
0.5656814449917899,0.0007349392926940924,0.0002754682437501127,0.0009706377876370552
0.5665024630541872,0.0007378854736105231,0.00027554869554064594,0.0009709336495604271
0.5673234811165846,0.0007427077886641504,0.0002764305493503496,0.0009723559652193334
0.5681444991789819,0.0007434230402676657,0.0002764833474143695,0.0009742592087069247
0.5689655172413793,0.0007446842856365559,0.00027707320244832706,0.0009843789303104781
0.5697865353037767,0.0007461913149389719,0.0002781051682252383,0.0009874925857671917
0.5706075533661741,0.0007492663257843984,0.00027858989462635004,0.0009888235969334187
0.5714285714285714,0.0007492758432637768,0.0002794290914716655,0.0010039781042601574
0.5722495894909688,0.0007513455362487228,0.00027945511063182674,0.0010040860398086563
0.5730706075533661,0.0007516986293841597,0.0002798808864287626,0.0010244386166913437
0.5738916256157636,0.0007534551101407731,0.00027991761151199243,0.0010251869429445523
0.5747126436781609,0.0007549697944073571,0.00028050561482349394,0.0010293677724483525
0.5755336617405583,0.0007561840194979551,0.0002805958313931653,0.0010550146345523917
0.5763546798029556,0.0007574268911408441,0.00028093995877087694,0.001061323308638293
0.577175697865353,0.0007575825875084151,0.0002812276594186956,0.0010642905600828007
0.5779967159277504,0.0007604033308918164,0.00028125078459968083,0.0010700834293800837
0.5788177339901478,0.0007611209507593563,0.00028132999161750174,0.0010714847856406011
0.5796387520525451,0.0007615447787072945,0.0002819505286480064,0.0010739689053901763
0.5804597701149425,0.0007628651928659674,0.0002820463478818273,0.0010781053432964034
0.5812807881773399,0.0007662128405563978,0.00028214033683478945,0.0010969941222626616
0.5821018062397373,0.0007685761624265802,0.00028255726004492154,0.0010985284069020673
0.5829228243021346,0.0007711051883097179,0.0002828459546065396,0.0010987950881366805
0.583743842364532,0.0007726998344992272,0.0002837971508369985,0.0011014473805233797
0.5845648604269293,0.0007736921682033824,0.000283826673018238,0.0011021936422818842
0.5853858784893268,0.0007739718368787132,0.0002845630614161167,0.0011226644939326719
0.5862068965517241,0.0007740969581753348,0.0002846074412140155,0.001128732272543302
0.5870279146141215,0.0007745918756737719,0.0002854720023270357,0.0011288825388098853
0.5878489326765188,0.0007758691709689112,0.0002855286469915408,0.0011384820211781457
0.5886699507389163,0.0007771901447067233,0.00028601152738324485,0.001154374294813875
0.5894909688013136,0.000777300596629771,0.00028617451192213016,0.0011554020351585217
0.590311986863711,0.000777391094022631,0.00028760985443959317,0.0011585272664222646
0.5911330049261084,0.0007779366516976544,0.0002879027109664475,0.001159354086487592
0.5919540229885057,0.0007807361120870506,0.00028891985023346827,0.0011617512869036613
0.5927750410509032,0.0007837990333386122,0.0002890608736236398,0.0011656965864255866
0.5935960591133005,0.0007840507031510515,0.0002898720264551888,0.0011698216622985616
0.5944170771756979,0.0007843905852024807,0.0002902873236347387,0.0011716021210945611
0.5952380952380952,0.0007852977892913321,0.0002903002024633458,0.0011718892397430429
0.5960591133004927,0.000788020004426634,0.0002904373116081569,0.0011725693325743552
0.59688013136289,0.0007890370461367459,0.00029092642958389986,0.0011754652652681257
0.5977011494252874,0.000790054203435336,0.0002910980307028702,0.001185879172955509
0.5985221674876847,0.0007901491799725257,0.00029197983922159477,0.0011895243904769606
0.5993431855500821,0.0007968868048812166,0.0002933335381068961,0.0011939376178558188
0.6001642036124795,0.0007990891168556919,0.0002936856220353974,0.0011969125032303106
0.6009852216748769,0.0008007813034622535,0.0002937370446907147,0.0012033518662520044
0.6018062397372742,0.0008036661849699759,0.0002942906939907531,0.0012101932368734744
0.6026272577996716,0.0008051040360979627,0.00029504155239890197,0.0012127494922097356
0.603448275862069,0.0008058079708598279,0.00029549822314023637,0.0012191691345915946
0.6042692939244664,0.0008060980655319448,0.0002959399372545355,0.0012200797451612216
0.6050903119868637,0.0008082908123178357,0.00029679246667179245,0.001236711970752421
0.6059113300492611,0.0008101205280258185,0.0002975690308109728,0.0012383458680325639
0.6067323481116584,0.0008118756371451434,0.00029787734520332984,0.0012393696172539187
0.6075533661740559,0.0008138484108056977,0.00029800499197967417,0.0012426344664667088
0.6083743842364532,0.0008156770999618504,0.000298158547836538,0.0012470009907302516
0.6091954022988506,0.0008179219406681755,0.00029850923653590943,0.0012530363931560432
0.6100164203612479,0.0008228266492958108,0.00029870134046063273,0.001256797831392858
0.6108374384236454,0.0008233860167884909,0.000299368868972086,0.0012569374132827746
0.6116584564860427,0.0008266193738189341,0.0002998601063303028,0.0012615983735699702
0.6124794745484401,0.0008298442860467446,0.0003027865070752216,0.001267757390056455
0.6133004926108374,0.0008323154690467175,0.00030389021542027143,0.001271275358225825
0.6141215106732348,0.0008365274960113563,0.00030544839575754267,0.0012713496401163906
0.6149425287356322,0.0008382209556458823,0.00030557129450242324,0.0012718344576271704
0.6157635467980296,0.0008456354787905214,0.000308057346778849,0.0012728328592897678
0.6165845648604269,0.0008460556961337918,0.00030835760869359394,0.0012763004168785121
0.6174055829228243,0.000846490061726388,0.0003089149413102694,0.001278020405906746
0.6182266009852216,0.0008464963191344939,0.00031125412742292086,0.0012806278614725642
0.6190476190476191,0.000849153935924708,0.00031212718933490007,0.0012854666078412206
0.6198686371100164,0.0008510695045525949,0.0003124458812724887,0.0012968888436510609
0.6206896551724138,0.0008522435162639366,0.00031264962120400465,0.001304807123035391
0.6215106732348111,0.0008525482576794234,0.00031300001579514527,0.0013198835712147938
0.6223316912972086,0.0008553153370376495,0.0003133878709722459,0.001325487491396625
0.6231527093596059,0.000859257398088535,0.00031339029546568385,0.0013353431480877193
0.6239737274220033,0.000859331589478898,0.0003134644615691434,0.0013403537481515035
0.6247947454844006,0.0008610736921235271,0.0003148226148592956,0.001344840318604194
0.625615763546798,0.0008629378012545678,0.0003148610151267366,0.0013471677725384618
0.6264367816091954,0.0008708467369714076,0.0003149214627695011,0.0013497131324694308
0.6272577996715928,0.0008716264269151546,0.00031508453728333944,0.001356556998196641
0.6280788177339901,0.0008743079665719169,0.0003158266861645167,0.0013591524104776093
0.6288998357963875,0.0008770642290321108,0.0003169366111036345,0.0013597043351350519
0.6297208538587848,0.0008781602756118785,0.0003205322228907143,0.0013675031812822136
0.6305418719211823,0.0008855075253691045,0.00032062017109814426,0.001368476126222027
0.6313628899835796,0.0008870729798095685,0.0003214587797503192,0.0013767711825919348
0.632183908045977,0.0008899518147739109,0.0003220079716419309,0.001389880587995599
0.6330049261083743,0.0008904460409948553,0.0003229980186459294,0.001395015503862628
0.6338259441707718,0.0008905885701724744,0.0003241190976972778,0.0013961536929969305
0.6346469622331691,0.0008918541000206507,0.0003243751175019317,0.0014047886981587183
0.6354679802955665,0.0008925605618405602,0.00032543792088771947,0.0014114349478098682
0.6362889983579638,0.0008953918961399797,0.0003261640233324018,0.0014263374191131103
0.6371100164203612,0.0008978662112310012,0.00032690645890199926,0.0014292609072211007
0.6379310344827587,0.000901623427193794,0.0003279483544829534,0.0014314924309496186
0.638752052545156,0.000908430742582098,0.00032813248463241235,0.0014330230141643655
0.6395730706075534,0.0009132770482119253,0.00032869165043033274,0.0014485306100118862
0.6403940886699507,0.0009146941297150396,0.0003287181079878383,0.0014862867880518372
0.6412151067323482,0.0009148235262061011,0.0003288733257197182,0.0014905420240751096
0.6420361247947455,0.0009170899060236372,0.0003290625292905563,0.0014954256908430905
0.6428571428571429,0.0009194700317280201,0.0003291545804588161,0.001497376395960085
0.6436781609195402,0.0009244184718713663,0.00033200502279763435,0.0015044259754693956
0.6444991789819376,0.0009299075554333986,0.00033229344138420056,0.0015128680793074385
0.645320197044335,0.0009299901841591246,0.00033242925175369723,0.0015179983578524243
0.6461412151067324,0.0009307674143869437,0.000332570396082669,0.001526863234065932
0.6469622331691297,0.000935596972236888,0.00033454022722936773,0.0015366385188358975
0.6477832512315271,0.0009356722347982629,0.0003356432059798855,0.0015475695328327295
0.6486042692939245,0.0009394762948029281,0.0003359166619299603,0.0015488790603874177
0.6494252873563219,0.0009405021475919774,0.000337131860710145,0.0015527709047040209
0.6502463054187192,0.0009428460671976836,0.00033743693538157427,0.0015572678302242734
0.6510673234811166,0.0009466520222538473,0.0003378888079442432,0.0015777510692594977
0.6518883415435139,0.0009540036597673895,0.00033818324125832336,0.0015854045850639965
0.6527093596059114,0.0009621808651401418,0.000338271731312729,0.0015948998628875458
0.6535303776683087,0.0009625801076823917,0.00033886520691812986,0.0016242626275378782
0.6543513957307061,0.0009645442382529471,0.0003400747563114886,0.001628678385909452
0.6551724137931034,0.0009668240611366005,0.00034134669209219797,0.0016347562059121396
0.6559934318555009,0.0009670430654107952,0.000341366072208058,0.0016638664799039726
0.6568144499178982,0.0009737743792877098,0.00034184476505009316,0.0016734180500851668
0.6576354679802956,0.0009745658674993164,0.0003440398689507927,0.0016813303268425406
0.6584564860426929,0.0009746109819080763,0.0003442971770490307,0.0016902342452175965
0.6592775041050903,0.0009768349517448533,0.00034592958731469674,0.0016930994076662157
0.6600985221674877,0.0009769167795640745,0.00034674497445570006,0.0016950225639227573
0.6609195402298851,0.0009780132118456094,0.00034714733016844056,0.001711331146236937
0.6617405582922824,0.0009855202315305243,0.00034905717177298034,0.001716631705878767
0.6625615763546798,0.0009861741799507624,0.00034965522181384213,0.0017340420800366517
0.6633825944170771,0.000986550510713762,0.00035009513797759406,0.0017340804437200273
0.6642036124794746,0.0009868448499113865,0.00035575210312970555,0.0017410231656168782
0.6650246305418719,0.0009870081562250773,0.00035630087872767096,0.0017464071671787229
0.6658456486042693,0.000989027169304867,0.00035728048316145976,0.001750667686680344
0.6666666666666666,0.0009965309498944281,0.0003600937087691017,0.0017520650678017318
0.6674876847290641,0.000998939303490803,0.00036129091914664736,0.0017538400765025788
0.6683087027914614,0.0009993688661997606,0.00036217537048038065,0.0017557808261839413
0.6691297208538588,0.0009996201371992091,0.00036234203002452446,0.00175977861521883
0.6699507389162561,0.0010014576192498965,0.00036239711750751775,0.0017610222958965973
0.6707717569786535,0.001001481936534157,0.0003634184975767309,0.001767258513748185
0.6715927750410509,0.0010032669861675617,0.0003637201776814923,0.0017690240139149828
0.6724137931034483,0.0010035414484250145,0.00036390373725038395,0.0017777182864984096
0.6732348111658456,0.0010037591330165887,0.0003661990394055299,0.0017806959413065998
0.674055829228243,0.0010059252101943504,0.0003669092946771283,0.001782519228231244
0.6748768472906403,0.00100607158505994,0.0003677094139073091,0.001783081033054149
0.6756978653530378,0.0010097430272414053,0.00036810210009005976,0.001788042112985291
0.6765188834154351,0.0010159645325468257,0.00036918026211504645,0.0017892106105460793
0.6773399014778325,0.001018108365217995,0.000370141031722099,0.0017952069912914909
0.6781609195402298,0.0010186693600482382,0.0003703279389658647,0.001804090122165676
0.6789819376026273,0.0010216622157356563,0.00037064147379506276,0.001809956738611698
0.6798029556650246,0.0010306128212799089,0.0003707006875525003,0.0018310241771538338
0.680623973727422,0.001042254164404866,0.0003728323419387005,0.0018415341827429494
0.6814449917898193,0.0010463760606485724,0.00037299463869480345,0.0018496308684136163
0.6822660098522167,0.001050211504849613,0.0003750023910388106,0.001850883984676163
0.6830870279146142,0.001050601840496345,0.00037825742978580835,0.0018513223675620805
0.6839080459770115,0.0010516959869028189,0.0003785477496572266,0.0018521641434988182
0.6847290640394089,0.0010543312360794283,0.00038475588789718023,0.0018621088601506886
0.6855500821018062,0.0010553257825502795,0.00038493046050263317,0.0018643129587672805
0.6863711001642037,0.0010553701047982444,0.000385044705562667,0.0018720503723830572
0.687192118226601,0.0010559144168779894,0.00038742399437494195,0.0018945420240135187
0.6880131362889984,0.0010599746192609483,0.00038804686442009694,0.0018966600098078966
0.6888341543513957,0.0010642695626106489,0.0003896801420695187,0.0019007593353844972
0.6896551724137931,0.0010650447155086784,0.00039025826849532243,0.0019159725158356727
0.6904761904761905,0.00106650209143067,0.000390828027416871,0.0019282025653644893
0.6912972085385879,0.001068828381884235,0.00039099000451872044,0.001931289203345767
0.6921182266009852,0.0010732234654826137,0.0003915691071492086,0.0019328697876083076
0.6929392446633826,0.0010773060297071635,0.0003916230175457243,0.0019393226716719432
0.69376026272578,0.0010805729906935384,0.0003923150009839721,0.001946975310076538
0.6945812807881774,0.0010858756828342998,0.0003926949458733538,0.0019538772439568735
0.6954022988505747,0.0010863024873566168,0.00039407773299770106,0.0019619662616650337
0.6962233169129721,0.001089782581667501,0.00039446491698540137,0.001968702841095696
0.6970443349753694,0.0010959913259796436,0.00039593964117588034,0.001969653392734972
0.6978653530377669,0.0010962068573859018,0.0003961717822393303,0.0019911887232022204
0.6986863711001642,0.0010962251989721345,0.0003962140224694413,0.0019990670725050096
0.6995073891625616,0.0010973894102191922,0.00039772261872630954,0.0020069052243656777
0.7003284072249589,0.001098488437482513,0.00039898260356000453,0.0020182782265548097
0.7011494252873564,0.0010993366061420335,0.0004039313955122705,0.0020207074291450525
0.7019704433497537,0.0010999911189450173,0.00040709278013784464,0.002024703908441917
0.7027914614121511,0.0011072555369632299,0.0004075007437966331,0.002031228096066873
0.7036124794745484,0.001109663041311544,0.00040964291109886936,0.0020344836441186205
0.7044334975369458,0.0011101294245984305,0.00041085246922844697,0.0020544009818716786
0.7052545155993432,0.0011145207656786944,0.0004130850152233146,0.002083815092088455
0.7060755336617406,0.001115735148592998,0.00041362129118910736,0.0020889982814504817
0.7068965517241379,0.0011164147306060865,0.0004140118041181985,0.0020946505373946748
0.7077175697865353,0.0011176186308634185,0.0004144246441953288,0.0021010037719429967
0.7085385878489326,0.0011185531584507792,0.0004160458639512558,0.002104890035681946
0.7093596059113301,0.0011209228800040296,0.0004180028561592391,0.0021214117869430525
0.7101806239737274,0.0011219813206656964,0.00041968746876190697,0.002163412067334538
0.7110016420361248,0.0011224762018286346,0.0004208668540601742,0.002166391831282407
0.7118226600985221,0.0011250731193011142,0.00042250112288601645,0.002167246272091063
0.7126436781609196,0.001128139576686925,0.00042347529174034155,0.0021809217438791603
0.7134646962233169,0.001129052126460252,0.0004272210370390787,0.002193175245732722
0.7142857142857143,0.0011336463335905264,0.00042729802733247114,0.0022249324263787285
0.7151067323481116,0.00113681157737903,0.00042740595229770316,0.0022294297326812275
0.715927750410509,0.001136930068409956,0.00042809442017586736,0.002263006646594209
0.7167487684729064,0.00113880647653972,0.0004282269603152322,0.002269289822166593
0.7175697865353038,0.0011394887300457117,0.0004283234347939753,0.0022747261652564443
0.7183908045977011,0.001143622829450123,0.0004309038919234611,0.002326848173312362
0.7192118226600985,0.0011453676690362236,0.0004314718916680511,0.0023381239092128557
0.7200328407224958,0.0011487519397987071,0.0004316238004098508,0.002358430236242911
0.7208538587848933,0.0011519534501656162,0.0004319217179755654,0.0023686573071900027
0.7216748768472906,0.0011528797196473193,0.0004319489049317314,0.0023837420056401722
0.722495894909688,0.0011553756942114543,0.00043249556129095124,0.0024053172854064226
0.7233169129720853,0.0011560695969169922,0.00043586732001892325,0.002473029192623383
0.7241379310344828,0.0011609091347739343,0.00043589377125541963,0.002487998931987661
0.7249589490968801,0.0011703884914371656,0.00043591696117578166,0.0025008068463194325
0.7257799671592775,0.0011853606701860847,0.0004361421884454441,0.0025195565013958394
0.7266009852216748,0.001187529701787789,0.0004362551172805101,0.002519632322158155
0.7274220032840722,0.001190881540671005,0.0004373418550819203,0.0025284150997052445
0.7282430213464697,0.0011912660803485534,0.0004411059339324728,0.0025408285016083366
0.729064039408867,0.0011946582597985537,0.00044140178829564584,0.002551328777910353
0.7298850574712644,0.0011948863831516491,0.00044217960391221896,0.0025591615855846232
0.7307060755336617,0.0011954109210560579,0.00044367302438032166,0.0025598549315262115
0.7315270935960592,0.001195588260899561,0.0004455683900028205,0.0025627896449736186
0.7323481116584565,0.0011970367435713135,0.0004461590477337462,0.0025700392424553445
0.7331691297208539,0.001197330008445828,0.0004462843700949998,0.002577054164363237
0.7339901477832512,0.0011995569933486924,0.0004466758908800246,0.0025845947394484542
0.7348111658456487,0.001202777344158556,0.0004473600553639678,0.0025854466970568974
0.735632183908046,0.0012042172188929234,0.0004500721615844631,0.002594080839734891
0.7364532019704434,0.0012061967673683176,0.00045029623726053846,0.0025953580192182783
0.7372742200328407,0.0012141392789747462,0.0004516296123276339,0.0025979125503372245
0.7380952380952381,0.0012158126201584367,0.00045199355861508467,0.0026115948254064425
0.7389162561576355,0.0012346100840819178,0.00045269580358427554,0.0026327101416351683
0.7397372742200329,0.0012363090241347438,0.0004527909284286582,0.0026429329024195767
0.7405582922824302,0.0012376137883694858,0.00045322100074689925,0.0026493399977031463
0.7413793103448276,0.0012384806096754168,0.0004533546940589243,0.0026620176771550274
0.7422003284072249,0.001238480720880214,0.00045373244301082175,0.0026654772605198447
0.7430213464696224,0.001239022767540261,0.00045526008344296215,0.0026781520233294114
0.7438423645320197,0.0012457578655806977,0.00045624692922160206,0.0026823444379465654
0.7446633825944171,0.0012465214711322224,0.0004571811631895051,0.0027065872918393746
0.7454844006568144,0.0012631164535562907,0.0004581280950990356,0.0027110869760105737
0.7463054187192119,0.0012659485499918013,0.0004620546687660963,0.0027130054454929655
0.7471264367816092,0.0012665611568020083,0.00046343240850819955,0.002740933536234709
0.7479474548440066,0.0012696261064399496,0.00046380833207736877,0.0027834312086546845
0.7487684729064039,0.0012765193641044222,0.0004651335380278071,0.002792401320918028
0.7495894909688013,0.0012765324900918967,0.0004689601759158483,0.0028551606726186056
0.7504105090311987,0.0012923767019079242,0.0004721299992324351,0.0028626323779167464
0.7512315270935961,0.0013026241300321303,0.00047515362347894796,0.0029033849877801443
0.7520525451559934,0.0013039987755283935,0.00047601341136327034,0.0029068791805115838
0.7528735632183908,0.0013089203785974525,0.00047627184807478705,0.0029537566375892953
0.7536945812807881,0.0013179008230806112,0.0004773862147461592,0.0029674974769319956
0.7545155993431856,0.0013181301903960432,0.00047748929664030075,0.0029694685763229627
0.7553366174055829,0.0013183260253502675,0.00047852584171243515,0.0029841237282506035
0.7561576354679803,0.0013206185668671127,0.0004794174624611676,0.0030098692888465015
0.7569786535303776,0.0013242939071387053,0.00048149914015760837,0.0030263477611483865
0.7577996715927751,0.0013363540133836287,0.0004821499068995352,0.0030392718335262936
0.7586206896551724,0.0013545427259670435,0.0004848111802427277,0.0030770031135172048
0.7594417077175698,0.0013571013870572353,0.0004852616190113169,0.003078082716226698
0.7602627257799671,0.0013582899372971324,0.0004861426762516936,0.0030917401722202103
0.7610837438423645,0.0013591467351592988,0.00048644571793901435,0.003111368210753091
0.7619047619047619,0.0013619017595023013,0.00048735070401518686,0.0031120652551378477
0.7627257799671593,0.001377828000415649,0.00048804002135680616,0.0031350128388589623
0.7635467980295566,0.0013784586783294089,0.000488569710345125,0.0031393562990944418
0.764367816091954,0.0013804712546035042,0.0004893358083626271,0.0031421321413550255
0.7651888341543513,0.0013816784885781338,0.0004900562070739735,0.003196887985373014
0.7660098522167488,0.0013910006003608674,0.0004930127775116737,0.00319897318562505
0.7668308702791461,0.0013919979498026097,0.0005008378070403422,0.0032079326080387094
0.7676518883415435,0.0013924444341144203,0.000507112431079412,0.0032312076258597714
0.7684729064039408,0.0014027376816698968,0.0005113665569694764,0.0032388093810882387
0.7692939244663383,0.0014106562965831822,0.0005162124154531856,0.0032755072156431977
0.7701149425287356,0.001411660117586964,0.0005168954603885189,0.0032778297710161722
0.770935960591133,0.0014126580016966003,0.0005208548926235108,0.003293591919866929
0.7717569786535303,0.0014134604124753734,0.0005219258875076352,0.0033248396724130116
0.7725779967159278,0.0014152351236388493,0.0005225569116089253,0.0033425651057494544
0.7733990147783252,0.0014153220235630188,0.0005257262995280137,0.003343816566971096
0.7742200328407225,0.0014271841741873628,0.0005276309493029578,0.0033643341578461516
0.7750410509031199,0.001434370990794214,0.0005278029071070379,0.0034238095668425277
0.7758620689655172,0.001445987119760424,0.0005286035046286167,0.003462822669075703
0.7766830870279147,0.001448937011939669,0.0005291901446306839,0.0034846095337848553
0.777504105090312,0.0014559231661433704,0.0005308981722662706,0.0034854637165828315
0.7783251231527094,0.0014602092133501722,0.0005358270087807557,0.003529944800903122
0.7791461412151067,0.0014696891961173443,0.000537575589418644,0.003547236377908865
0.7799671592775042,0.0014845682696832012,0.0005377949527831684,0.003629573254216804
0.7807881773399015,0.0014918647620302857,0.000543198592624047,0.003663254485954492
0.7816091954022989,0.0014972279720379953,0.000544425352836086,0.0036661997833390392
0.7824302134646962,0.0014999572126116903,0.0005457991125799995,0.003697042003751115
0.7832512315270936,0.0015015196988932328,0.0005483795459760227,0.003793757221975307
0.784072249589491,0.001506040449330839,0.0005496514171507871,0.0037949131052337267
0.7848932676518884,0.0015060632973738154,0.0005498544513212357,0.0038394386335885156
0.7857142857142857,0.0015116484792808056,0.0005513976242851453,0.0038509561281140103
0.7865353037766831,0.001514305739552512,0.0005558126957472474,0.0038542633319829955
0.7873563218390804,0.0015223479693154624,0.0005573157775881482,0.003884393470769471
0.7881773399014779,0.0015241148623771957,0.0005585426739308624,0.003904965799088212
0.7889983579638752,0.001525977944942248,0.0005604307913084718,0.003965444152659525
0.7898193760262726,0.001543999451541449,0.0005652947944463531,0.004026001886735881
0.7906403940886699,0.0015461254462006476,0.0005691909606109336,0.004033124688636084
0.7914614121510674,0.0015490261419954584,0.0005698485239425597,0.004041061075502564
0.7922824302134647,0.0015598672087148294,0.0005733400083681078,0.004052911859386142
0.7931034482758621,0.0015601490168686886,0.0005734903345371035,0.004065756189354578
0.7939244663382594,0.001569471660384576,0.0005747937598232715,0.004076371370564687
0.7947454844006568,0.001569877517461276,0.000577660984723208,0.004080271555119939
0.7955665024630542,0.0015767226957949427,0.0005860243986722126,0.0040867919638459
0.7963875205254516,0.0015778521194587047,0.000589307466490314,0.004101749902597512
0.7972085385878489,0.0015804862719324968,0.0005906832822517106,0.004109934678147336
0.7980295566502463,0.001591851138832855,0.0005925577145291299,0.004110691128578359
0.7988505747126436,0.0015930223227122163,0.0005964451735757515,0.004182680994391135
0.7996715927750411,0.0015945481099760637,0.000598968671034087,0.004204719638052148
0.8004926108374384,0.0015953696991170957,0.0006001225610535124,0.0042062380085923015
0.8013136288998358,0.001597706484645237,0.0006027775729058018,0.004343109200423259
0.8021346469622331,0.0016023903144043378,0.0006039338777692234,0.004413974080053109
0.8029556650246306,0.001603071039826679,0.0006083081667680294,0.004536061313883643
0.8037766830870279,0.001605005368267049,0.0006092782446982452,0.004645691892316643
0.8045977011494253,0.0016138433348936991,0.0006096733440317235,0.004646233389357778
0.8054187192118226,0.0016166851448846623,0.0006146098457681715,0.00466604846824317
0.80623973727422,0.0016176624455644612,0.0006178330217656631,0.004684929710577906
0.8070607553366174,0.0016280917716432783,0.0006233695083904003,0.004786834047024829
0.8078817733990148,0.0016282350961625205,0.0006236434537348396,0.004808711776981134
0.8087027914614121,0.0016284402069915963,0.0006255972819185925,0.004823860058474095
0.8095238095238095,0.0016315846475824626,0.0006295237855310094,0.004824209728207064
0.8103448275862069,0.001642385573676269,0.0006297650998927021,0.004827063201437312
0.8111658456486043,0.00164573585813748,0.0006309007064681126,0.004937059416598302
0.8119868637110016,0.0016491920368305708,0.0006323796085061789,0.004939133454107183
0.812807881773399,0.0016548388679721669,0.0006363042449025385,0.004954917124854951
0.8136288998357963,0.0016630769345149902,0.0006366772848892204,0.004988355572208574
0.8144499178981938,0.001666670990866623,0.0006380084179251561,0.005004978748501323
0.8152709359605911,0.0016673909772843972,0.0006417623341777739,0.005110732776007066
0.8160919540229885,0.00167179412418693,0.0006426102760180152,0.005174957259770063
0.8169129720853858,0.0016720651991410898,0.0006441842119600886,0.005224095584578903
0.8177339901477833,0.0016824028701022823,0.0006508123078913037,0.005258686470533956
0.8185550082101807,0.0016852827832557762,0.0006513028327634158,0.005284792122864546
0.819376026272578,0.0016989399452327243,0.0006518794386633043,0.005330851224715592
0.8201970443349754,0.0017172928551856658,0.0006554978541469535,0.005342390519617147
0.8210180623973727,0.0017176518598108123,0.0006568063832685596,0.005343204070163013
0.8218390804597702,0.0017218702920130142,0.0006578517678685825,0.005348902442984372
0.8226600985221675,0.001735673645510317,0.0006583201187837152,0.005349131337611769
0.8234811165845649,0.0017399624988671905,0.000663056238211827,0.005391610792512449
0.8243021346469622,0.00174085339670005,0.0006656264725476047,0.005404780432818914
0.8251231527093597,0.0017537041708204158,0.0006708229076504138,0.005496118145673965
0.825944170771757,0.00175450792627921,0.0006744312831678807,0.005575089146416724
0.8267651888341544,0.001757745788113447,0.0006784524872160984,0.005580480966678696
0.8275862068965517,0.001789908933183076,0.0006789542056369163,0.005628220559472929
0.8284072249589491,0.0018330245537233746,0.0006796806206971537,0.005661060939706537
0.8292282430213465,0.0018477106775116622,0.0006799243281445543,0.005670112863163817
0.8300492610837439,0.0018521932686301592,0.0006815482916373588,0.005765832081086446
0.8308702791461412,0.0018857198892976682,0.0006821252669519376,0.005791249613058494
0.8316912972085386,0.0018970907086179412,0.0006832118551224491,0.005796475718300167
0.8325123152709359,0.0019019567262966632,0.0006849058782349075,0.00580434823381739
0.8333333333333334,0.0019052127945408366,0.0006850767112207993,0.00584414030445363
0.8341543513957307,0.0019114434256121816,0.0006858685173744874,0.006013399831378569
0.8349753694581281,0.0019191188980555126,0.0006911245620880529,0.006083132045039879
0.8357963875205254,0.001925848207187867,0.0007051076651721654,0.0061523947005672885
0.8366174055829229,0.00195314369960661,0.0007156731782069501,0.00619362752387635
0.8374384236453202,0.0019572304804145145,0.0007159390730492343,0.006235999838216103
0.8382594417077176,0.0019791130219569924,0.000716296535207849,0.006256896120405744
0.8390804597701149,0.0019929525116521222,0.0007199687658469137,0.006292339904296836
0.8399014778325123,0.0020102162863030715,0.0007203493676794125,0.006388125772567369
0.8407224958949097,0.0020136364139962237,0.0007218338894310445,0.006400548604927298
0.8415435139573071,0.0020242613568702125,0.0007224517749874216,0.006430841045253597
0.8423645320197044,0.002026270006742488,0.0007251466859419857,0.00649977613190394
0.8431855500821018,0.002030139662303319,0.0007269718890409866,0.00653746725708683
0.8440065681444991,0.002035564703334421,0.0007526247422700906,0.006609118119371536
0.8448275862068966,0.0020374764268915576,0.000754608516645394,0.006637786926825725
0.8456486042692939,0.0020417529022799348,0.0007661727467396045,0.006684819653210076
0.8464696223316913,0.0020458856639490597,0.0007754395359509583,0.00675364506671545
0.8472906403940886,0.0020526985145911873,0.0007770451742494699,0.0069324145048583995
0.8481116584564861,0.0020611144237006086,0.0007809487112527054,0.006964222551520131
0.8489326765188834,0.0020730597288092425,0.0007827762967345138,0.006994837530857303
0.8497536945812808,0.0020790858884839345,0.0007902419576492656,0.00700231527265634
0.8505747126436781,0.0020843338911748174,0.0007906902999258349,0.007024864391086154
0.8513957307060755,0.002098852920878141,0.0007945881146742431,0.007065728676769364
0.8522167487684729,0.0021113437864397804,0.0008017466524920166,0.007136688230447714
0.8530377668308703,0.0021192749995907092,0.0008025053650271519,0.007172454166829585
0.8538587848932676,0.0021334153356819727,0.000804743153181864,0.007228998738221406
0.854679802955665,0.0021484247233314025,0.0008128751428873585,0.007242544951932365
0.8555008210180624,0.0021653289389924595,0.0008131093249545996,0.007285809077597638
0.8563218390804598,0.002208899133204835,0.000814820155299805,0.007297458178885825
0.8571428571428571,0.0022148638338359457,0.0008164901893768542,0.0073466635137814165
0.8579638752052545,0.0022159945842894005,0.0008175038791266985,0.00747460339814012
0.8587848932676518,0.0022222351607097445,0.0008267760594222184,0.007478372269200426
0.8596059113300493,0.00222878324780341,0.0008299847586184552,0.007495325624083797
0.8604269293924466,0.0022399999456308834,0.0008369455874751049,0.0075460759929003455
0.861247947454844,0.002272891626383519,0.0008378799925349167,0.007599353181982099
0.8620689655172413,0.002305659845192682,0.0008448894075967716,0.007621684397623309
0.8628899835796388,0.0023085159587237915,0.0008560129161906724,0.007662826571914922
0.8637110016420362,0.0023117601678249522,0.0008574603830669813,0.007667979146809317
0.8645320197044335,0.0023176280644457265,0.0008682373149328719,0.007698040275485137
0.8653530377668309,0.0023344075802342163,0.000871912201634357,0.007776552231476159
0.8661740558292282,0.002337941759826825,0.0008806585023056526,0.007824881626354613
0.8669950738916257,0.0023597822611488182,0.000886653886345491,0.007927156354858203
0.867816091954023,0.0023820286519517153,0.0008911325142740888,0.008033488730455894
0.8686371100164204,0.0024256954550046896,0.0008934280965260267,0.008079147811884475
0.8694581280788177,0.002441320612858579,0.0009037190342115666,0.008240942998641459
0.8702791461412152,0.002452450128233936,0.0009054332406967823,0.008244574916989789
0.8711001642036125,0.0024583963851901223,0.000923492413838515,0.008319355702434632
0.8719211822660099,0.0024792818236721546,0.0009268193640541325,0.00833188806782721
0.8727422003284072,0.0025069493284623993,0.0009268277343746036,0.008464238129920074
0.8735632183908046,0.0025186241207803477,0.0009283650982422495,0.00855454146319102
0.874384236453202,0.0025342515181098766,0.0009299167363841027,0.008692878711629942
0.8752052545155994,0.0025354080743390066,0.0009315272458858456,0.00875403876183125
0.8760262725779967,0.002549576218920541,0.0009396887776688622,0.008765445663848636
0.8768472906403941,0.0025697597312926363,0.0009422565204019461,0.008771889564521814
0.8776683087027914,0.0025879567228078767,0.0009480690435061242,0.008947745293062928
0.8784893267651889,0.0026163848906936974,0.0009486700851167693,0.008952340522145273
0.8793103448275862,0.002655195145077077,0.0009576517376303213,0.009076725275958762
0.8801313628899836,0.002657029254503792,0.0009609573721312858,0.009092512477989423
0.8809523809523809,0.0027010247569949648,0.0009744457646152456,0.009170276266933572
0.8817733990147784,0.0027012771363657978,0.0009883842697318386,0.009222655018079015
0.8825944170771757,0.00270374610149113,0.000993460965562364,0.00923740979347058
0.8834154351395731,0.002703926411529341,0.0010170059449447094,0.009345763121426391
0.8842364532019704,0.0027053805854545827,0.0010173041912652418,0.009363652103587727
0.8850574712643678,0.0027146473818887512,0.0010183568117052354,0.009604537557743494
0.8858784893267652,0.0027265396335039733,0.0010234611588051787,0.009656545377686877
0.8866995073891626,0.002785366179728947,0.0010266405025881058,0.009746890145828089
0.8875205254515599,0.002794456648684605,0.0010295752422232985,0.009884617773136038
0.8883415435139573,0.0027949365171741295,0.0010373348534109127,0.009931097539607475
0.8891625615763546,0.0028026206723184024,0.001039239125889307,0.009981941703750356
0.8899835796387521,0.0028413692373613947,0.001039335432231258,0.009994738243769659
0.8908045977011494,0.0028851702393110526,0.0010471505311701974,0.01008539532756755
0.8916256157635468,0.002905061863653851,0.0010510169704239449,0.010136872266572668
0.8924466338259441,0.002910291376433068,0.0010515473530311608,0.010335410825115333
0.8932676518883416,0.00292750997713795,0.0010539636318256124,0.010381414043072908
0.8940886699507389,0.0029401946384032354,0.001056399667245165,0.010410343513465904
0.8949096880131363,0.0029414045155006004,0.001067114916939524,0.010434695360342918
0.8957307060755336,0.002941480215928994,0.0010693509164890788,0.01043966255731123
0.896551724137931,0.002997245563226791,0.001087941273017038,0.01048718480268871
0.8973727422003284,0.0030087006917573307,0.0011008152274890964,0.01054016086047834
0.8981937602627258,0.003048532863140692,0.0011296067457367866,0.010575613223514064
0.8990147783251231,0.0030506813572542973,0.001147860345609311,0.010723102112304459
0.8998357963875205,0.0030621065974075715,0.0011485621907344685,0.01089411231112008
0.9006568144499179,0.003069769137856959,0.0011499678692662703,0.010929903998294303
0.9014778325123153,0.003072149727034914,0.0011522572848443717,0.011003538772168883
0.9022988505747126,0.0030737965901362118,0.0011562840676858906,0.011010915388875686
0.90311986863711,0.00311980602225097,0.0011702961698646529,0.011280610631044772
0.9039408866995073,0.0031431167345084597,0.0011885529193502626,0.011306490239027385
0.9047619047619048,0.0031629615577554683,0.001191405662954045,0.011612746026090033
0.9055829228243021,0.0031772010297763894,0.001262260752465017,0.012606348564845948
0.9064039408866995,0.0031912848256760683,0.0012838304155491922,0.012681900399487744
0.9072249589490968,0.0032084432557117795,0.0012892470568271481,0.012755012698204903
0.9080459770114943,0.003236682540846389,0.0012913768353617666,0.01286603978324944
0.9088669950738916,0.0032935578468357898,0.0012958677798422381,0.0131230163774044
0.909688013136289,0.0033079631760123004,0.0013140846199744909,0.013505422136985228
0.9105090311986864,0.003320820760584147,0.001318222397698822,0.013549378527501996
0.9113300492610837,0.0035080049106013117,0.0013213220940562491,0.013645681700454654
0.9121510673234812,0.0035327778104799253,0.0013590978405329508,0.01366082682376978
0.9129720853858785,0.003547363530950949,0.001371557072624121,0.013782321945087612
0.9137931034482759,0.0036389236668745127,0.0013918720402043563,0.014290469038665507
0.9146141215106732,0.0036719997853935046,0.0014115103931194681,0.014327080232031705
0.9154351395730707,0.0036935132551494986,0.0014320543925398681,0.01443520204407605
0.916256157635468,0.003701112550492473,0.0014449121715463262,0.014534823221248603
0.9170771756978654,0.0037206832966549877,0.0014615088192397856,0.014557387806200174
0.9178981937602627,0.0037682970000052192,0.0014693695855742663,0.014685864224677386
0.9187192118226601,0.003840470763356909,0.0014826321541903085,0.014755276368554528
0.9195402298850575,0.003862808634952626,0.0014872787518571068,0.015209916795508968
0.9203612479474549,0.003877747821396162,0.001497251030478733,0.015273641959177183
0.9211822660098522,0.0039014058025760457,0.001514940821250533,0.015300226416852136
0.9220032840722496,0.004019871342810258,0.0015388886620964007,0.015442856948674796
0.922824302134647,0.004060945063996847,0.0015485338467226067,0.015484238412500918
0.9236453201970444,0.004078586430148792,0.0015859212956728245,0.015597723018191316
0.9244663382594417,0.004120728495405663,0.0015913324517588703,0.01596026789144885
0.9252873563218391,0.004121571481600215,0.001604056680835364,0.015982987503592058
0.9261083743842364,0.004172194442966917,0.0016075859614911679,0.016444327138946196
0.9269293924466339,0.00425676724001562,0.001616369072158649,0.01649502787657245
0.9277504105090312,0.004279508975332877,0.0016392800093136578,0.016989111398922226
0.9285714285714286,0.0043747660906011425,0.0016878645880718988,0.01702547479630689
0.9293924466338259,0.004446182850695552,0.0016941796567520114,0.017420938500031572
0.9302134646962233,0.004496928941464166,0.0017044647851287347,0.017642459770041967
0.9310344827586207,0.004520298811751699,0.0017263576395272757,0.019283365889214137
0.9318555008210181,0.004534204173744275,0.0017596974987733383,0.019320397824130156
0.9326765188834154,0.004536493011903476,0.0017710801941778938,0.01950090473273998
0.9334975369458128,0.0045748561538721646,0.0018061516661173373,0.019993365962757352
0.9343185550082101,0.0046909703813658755,0.0018657805098657608,0.020240953900292513
0.9351395730706076,0.004724522688353053,0.0018934767370063696,0.020289366581044913
0.9359605911330049,0.004810620603029681,0.001918483205446777,0.020648317647537242
0.9367816091954023,0.005067471308352341,0.001952753527297323,0.020926548705917876
0.9376026272577996,0.005098160921683424,0.001990173574406423,0.021057042582995386
0.9384236453201971,0.005111940136032208,0.002014062464056818,0.021261352538249824
0.9392446633825944,0.005143855481476635,0.0020202596207395604,0.021831636307433656
0.9400656814449918,0.0054074706454619,0.0020263295090293797,0.02195787487976293
0.9408866995073891,0.005422040770549739,0.0020549539655703507,0.022283108695946033
0.9417077175697866,0.0055636597641139955,0.0021097038886763488,0.022801440290040702
0.9425287356321839,0.005739327304933232,0.0021223169581874664,0.025251596426790684
0.9433497536945813,0.0057680087359345406,0.0021489653150342154,0.025447387039078055
0.9441707717569786,0.0058643302339539665,0.0021590032161787932,0.025676385223725208
0.944991789819376,0.006050549255870405,0.002238601725947322,0.025703313658028446
0.9458128078817734,0.00630975774776318,0.0022591038426408245,0.025715137740202204
0.9466338259441708,0.0064676709776021885,0.0023320632480883182,0.026038728490179217
0.9474548440065681,0.00656100283274036,0.002420241096406611,0.027444375771370516
0.9482758620689655,0.006576885918658059,0.0024368661454871755,0.0281635677349277
0.9490968801313628,0.00663370006002283,0.0024611594352167694,0.02873294772539512
0.9499178981937603,0.0068474938490760305,0.0024822639879309503,0.030335640811886073
0.9507389162561576,0.0068767034577882635,0.0025063613002295052,0.030784439613767478
0.951559934318555,0.007000356887722881,0.0025319100114918943,0.031192110675883695
0.9523809523809523,0.007042228470109791,0.002583954460406571,0.032504886568400615
0.9532019704433498,0.007266672801942595,0.002776967268085161,0.03597507795548249
0.9540229885057471,0.007381156771936571,0.0028586342732901285,0.03611715021328062
0.9548440065681445,0.007549632426813869,0.0029172433287774193,0.03730015349457815
0.9556650246305419,0.0076597895005879706,0.0029518846083836023,0.038295310321396374
0.9564860426929392,0.007742903456643001,0.003002766289643046,0.039447132983294574
0.9573070607553367,0.007954695376596795,0.003077247778955441,0.03982958352469987
0.958128078817734,0.0081305986381074,0.003195413790172811,0.04088628355970197
0.9589490968801314,0.008534902472362141,0.003288899978350306,0.04535997994305924
0.9597701149425287,0.008607621887321752,0.003313837847738612,0.045478512520775
0.9605911330049262,0.008679207654867321,0.0033883686871134236,0.04656610743170158
0.9614121510673235,0.009327939780115218,0.0037107653580821564,0.05095069485602371
0.9622331691297209,0.009747152051754812,0.003785451164398966,0.051728208345969605
0.9630541871921182,0.011340746338164348,0.0038745848856003937,0.053264012626525414
0.9638752052545156,0.011508281456172876,0.003885000895164259,0.05459015060563134
0.964696223316913,0.01159680917979015,0.003919871733785219,0.06099912824059679
0.9655172413793104,0.01171202423295368,0.003959354792097247,0.07094361444204716
0.9663382594417077,0.012084448529804916,0.00416748761767576,0.07130914832420264
0.9671592775041051,0.01212292635784572,0.004598841799081876,0.08104853001266508
0.9679802955665024,0.012710853174013546,0.0048718171160934635,0.08323516534296052
0.9688013136288999,0.013021481185531975,0.005230749958387004,0.08485253865439926
0.9696223316912972,0.013081520671688971,0.005422686582093612,0.0918994349576645
0.9704433497536946,0.013145732412310842,0.0055998175876299065,0.09527632257511842
0.9712643678160919,0.014666512093144757,0.005658428591129844,0.09556398010722347
0.9720853858784894,0.015587421711237767,0.005663399562975553,0.10955273326717524
0.9729064039408867,0.01851864245155094,0.0057463075059007995,0.11161552601178336
0.9737274220032841,0.018694286260557844,0.006112512602617321,0.12114146111086402
0.9745484400656814,0.018942730223780672,0.006927298868462573,0.14253721777070255
0.9753694581280788,0.019192782811625876,0.007898542193713396,0.16578178021216233
0.9761904761904762,0.01956827722015988,0.009221070076671485,0.20014008321731896
0.9770114942528736,0.023657259536094297,0.009416392821307629,0.2048884203658411
0.9778325123152709,0.025522734109435893,0.011904349523870025,0.21026388416690625
0.9786535303776683,0.03273517575018579,0.01407413320694678,0.21240099124540532
0.9794745484400657,0.03685890707630816,0.014472390477503677,0.26734243691418874
0.9802955665024631,0.05601301516342996,0.014816178021270136,0.32464149174690604
0.9811165845648604,0.092724878097423,0.016308081493344086,0.38786648455384637
0.9819376026272578,0.253792160450032,0.022390734842067772,0.5051489035532963
0.9827586206896551,0.3878659155151594,0.5181539880144169,0.7279371238090543
0.9835796387520526,0.7955045952653137,0.8241688100294566,0.7837326190267416
0.9844006568144499,0.835633846938259,0.9514891506400152,0.8192978755339618
0.9852216748768473,1.0285730894148744,1.024926464074138,0.9553745326865367
0.9860426929392446,1.0528353047578578,1.1594911642213235,1.0856781548715637
0.986863711001642,1.1537451236004228,1.481793074077388,1.3010383883364942
0.9876847290640394,1.9730170929263287,2.034357320144777,2.1534791577411108
0.9885057471264368,2.2207296556198455,2.3447976957137926,2.235840150037192
0.9893267651888341,2.376054678007472,2.42627278991286,2.3563756353164718
0.9901477832512315,2.4783150731361903,2.520056914099212,2.5454198118381433
0.9909688013136289,2.9057547085197544,2.6795183313338424,2.787326978450885
0.9917898193760263,3.0608736478901775,2.815492069102668,2.841580344012695
0.9926108374384236,3.1326730183173477,3.3337992731614996,3.0223057578094394
0.993431855500821,3.240051832797467,3.337212731356755,3.2847856933643063
0.9942528735632183,3.3340407085255315,3.5222416499698848,3.565873200427263
0.9950738916256158,3.3938021169265853,3.5438418175485116,3.5751178744442003
0.9958949096880131,3.7287754411649354,3.5870297482623923,3.803470738956091
0.9967159277504105,3.989891089634116,4.111553118607074,4.065530476332074
0.9975369458128078,4.048730811346531,4.1921890503828685,4.198001895727818
0.9983579638752053,100.0,100.0,100.0
0.9991789819376026,100.0,100.0,100.0
1.0,100.0,100.0,100.0


==> data/eigen_graph_biological_32/eigenvectors_logarithmic_relative_error.csv <==
matrix\type,Float32,LinearTakum32,Posit32
bio/bio-CE-GT,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bio/bio-CE-HT,-Inf,-Inf,-Inf
bio/bio-CE-LC,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bio/bio-DM-HT,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bio/bio-DM-LC,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bio/bio-HS-HT,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bio/bio-HS-LC,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bio/bio-SC-CC,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bio/bio-SC-GT,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bio/bio-SC-LC,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bio/bio-SC-TS,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bio/bio-WormNet-v3-benchmark,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bio/bio-celegans,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bio/bio-celegans-dir,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bio/bio-diseasome,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bio/bio-dmela,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bio/bio-grid-fission-yeast,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bio/bio-grid-fruitfly,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bio/bio-grid-human,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bio/bio-grid-mouse,-Inf,-Inf,-Inf
bio/bio-grid-plant,-Inf,-Inf,-Inf
bio/bio-grid-worm,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bio/bio-yeast,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bio/bio-yeast-protein-inter,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bn/bn-cat-mixed-species_brain_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bn/bn-fly-drosophila_medulla_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bn/bn-macaque-rhesus_brain_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bn/bn-macaque-rhesus_brain_2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bn/bn-macaque-rhesus_cerebral-cortex_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bn/bn-macaque-rhesus_interareal-cortical-network_2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bn/bn-mouse-kasthuri_graph_v4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bn/bn-mouse_brain_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bn/bn-mouse_retina_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bn/bn-mouse_visual-cortex_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bn/bn-mouse_visual-cortex_2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
eco/eco-everglades,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
eco/eco-florida,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
eco/eco-foodweb-baydry,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
eco/eco-foodweb-baywet,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
eco/eco-mangwet,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
eco/eco-stmarks,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g100,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1000,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1001,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1002,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1003,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1004,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1005,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1006,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1007,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1008,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1009,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g101,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1010,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1011,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1012,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1013,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1014,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1015,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1016,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1017,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1018,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1019,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g102,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1020,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1021,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1022,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1023,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1024,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1025,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1026,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1027,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1028,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1029,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g103,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1030,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1031,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1032,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1033,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1034,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1035,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1036,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1037,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1038,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1039,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g104,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1040,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1041,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1042,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1043,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1044,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1045,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1046,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1047,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1048,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1049,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g105,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1050,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1051,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1052,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1053,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1054,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1055,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1056,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1057,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1058,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1059,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g106,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1060,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1061,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1062,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1063,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1064,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1065,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1066,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1067,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1068,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1069,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g107,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1070,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1071,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1072,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1073,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1074,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1075,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1076,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1077,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1078,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1079,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g108,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1080,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1081,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1082,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1083,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1084,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1085,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1086,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1087,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1088,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1089,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g109,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1090,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1091,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1092,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1093,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1094,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1095,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1096,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1097,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1098,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1099,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g110,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1100,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1101,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1102,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1103,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1104,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1105,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1106,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1107,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1108,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1109,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g111,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1110,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1111,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1112,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1113,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1114,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1115,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1116,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1117,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1118,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1119,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g112,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1120,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1121,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1122,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1123,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1124,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1125,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1126,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1127,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1128,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1129,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g113,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1130,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1131,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1132,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1133,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1134,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1135,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1136,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1137,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1138,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1139,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g114,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1140,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1141,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1142,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1143,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1144,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1145,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1146,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1147,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1148,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1149,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g115,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1150,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1151,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1152,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1153,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1154,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1155,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1156,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1157,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1158,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1159,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g116,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1160,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1161,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1162,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1163,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1164,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1165,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1166,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1167,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1168,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1169,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g117,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1170,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1171,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1172,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1173,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1174,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1175,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1176,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1177,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1178,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g118,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g119,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g12,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g120,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g121,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g122,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g123,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g124,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g125,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g126,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g127,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g128,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g129,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g13,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g130,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g131,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g132,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g133,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g134,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g135,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g136,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g137,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g138,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g139,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g14,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g140,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g141,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g142,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g143,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g144,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g145,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g146,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g147,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g148,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g149,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g15,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g150,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g151,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g152,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g153,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g154,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g155,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g156,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g157,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g158,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g159,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g16,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g160,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g161,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g162,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g163,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g164,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g165,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g166,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g167,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g168,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g169,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g17,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g170,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g171,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g172,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g173,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g174,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g175,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g176,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g177,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g178,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g179,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g18,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g180,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g181,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g182,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g183,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g184,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g185,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g186,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g187,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g188,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g189,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g19,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g190,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g191,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g192,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g193,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g194,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g195,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g196,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g197,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g198,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g199,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g20,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g200,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g201,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g202,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g203,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g204,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g205,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g206,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g207,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g208,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g209,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g21,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g210,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g211,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g212,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g213,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g214,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g215,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g216,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g217,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g218,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g219,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g22,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g220,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g221,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g222,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g223,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g224,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g225,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g226,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g227,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g228,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g229,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g23,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g230,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g231,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g232,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g233,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g234,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g235,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g236,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g237,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g238,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g239,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g24,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g240,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g241,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g242,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g243,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g244,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g245,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g246,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g247,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g248,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g249,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g25,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g250,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g251,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g252,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g253,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g254,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g255,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g256,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g257,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g258,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g259,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g26,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g260,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g261,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g262,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g263,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g264,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g265,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g266,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g267,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g268,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g269,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g27,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g270,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g271,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g272,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g273,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g274,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g275,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g276,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g277,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g278,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g279,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g28,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g280,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g281,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g282,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g283,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g284,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g285,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g286,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g287,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g288,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g289,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g29,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g290,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g291,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g292,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g293,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g294,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g295,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g296,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g297,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g298,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g299,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g30,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g300,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g301,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g302,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g303,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g304,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g305,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g306,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g307,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g308,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g309,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g31,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g310,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g311,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g312,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g313,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g314,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g315,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g316,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g317,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g318,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g319,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g32,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g320,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g321,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g322,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g323,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g324,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g325,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g326,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g327,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g328,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g329,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g33,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g330,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g331,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g332,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g333,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g334,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g335,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g336,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g337,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g338,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g339,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g34,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g340,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g341,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g342,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g343,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g344,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g345,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g346,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g347,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g348,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g349,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g35,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g350,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g351,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g352,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g353,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g354,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g355,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g356,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g357,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g358,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g359,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g36,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g360,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g361,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g362,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g363,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g364,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g365,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g366,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g367,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g368,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g369,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g37,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g370,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g371,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g372,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g373,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g374,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g375,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g376,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g377,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g378,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g379,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g38,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g380,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g381,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g382,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g383,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g384,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g385,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g386,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g387,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g388,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g389,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g39,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g390,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g391,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g392,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g393,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g394,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g395,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g396,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g397,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g398,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g399,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g40,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g400,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g401,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g402,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g403,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g404,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g405,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g406,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g407,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g408,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g409,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g41,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g410,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g411,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g412,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g413,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g414,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g415,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g416,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g417,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g418,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g419,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g42,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g420,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g421,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g422,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g423,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g424,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g425,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g426,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g427,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g428,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g429,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g43,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g430,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g431,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g432,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g433,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g434,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g435,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g436,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g437,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g438,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g439,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g44,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g440,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g441,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g442,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g443,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g444,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g445,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g446,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g447,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g448,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g449,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g45,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g450,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g451,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g452,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g453,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g454,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g455,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g456,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g457,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g458,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g459,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g46,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g460,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g461,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g462,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g463,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g464,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g465,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g466,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g467,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g468,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g469,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g47,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g470,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g471,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g472,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g473,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g474,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g475,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g476,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g477,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g478,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g479,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g48,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g480,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g481,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g482,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g483,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g484,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g485,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g486,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g487,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g488,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g489,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g49,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g490,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g491,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g492,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g493,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g494,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g495,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g496,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g497,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g498,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g499,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g50,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g500,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g501,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g502,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g503,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g504,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g505,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g506,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g507,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g508,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g509,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g51,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g510,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g511,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g512,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g513,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g514,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g515,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g516,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g517,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g518,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g519,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g52,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g520,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g521,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g522,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g523,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g524,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g525,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g526,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g527,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g528,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g529,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g53,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g530,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g531,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g532,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g533,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g534,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g535,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g536,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g537,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g538,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g539,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g54,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g540,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g541,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g542,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g543,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g544,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g545,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g546,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g547,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g548,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g549,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g55,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g550,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g551,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g552,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g553,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g554,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g555,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g556,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g557,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g558,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g559,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g56,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g560,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g561,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g562,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g563,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g564,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g565,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g566,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g567,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g568,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g569,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g57,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g570,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g571,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g572,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g573,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g574,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g575,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g576,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g577,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g578,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g579,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g58,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g580,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g581,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g582,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g583,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g584,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g585,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g586,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g587,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g588,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g589,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g59,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g590,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g591,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g592,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g593,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g594,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g595,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g596,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g597,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g598,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g599,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g60,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g600,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g601,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g602,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g603,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g604,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g605,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g606,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g607,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g608,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g609,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g61,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g610,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g611,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g612,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g613,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g614,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g615,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g616,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g617,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g618,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g619,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g62,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g620,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g621,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g622,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g623,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g624,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g625,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g626,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g627,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g628,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g629,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g63,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g630,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g631,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g632,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g633,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g634,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g635,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g636,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g637,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g638,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g639,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g64,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g640,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g641,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g642,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g643,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g644,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g645,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g646,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g647,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g648,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g649,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g65,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g650,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g651,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g652,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g653,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g654,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g655,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g656,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g657,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g658,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g659,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g66,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g660,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g661,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g662,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g663,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g664,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g665,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g666,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g667,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g668,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g669,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g67,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g670,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g671,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g672,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g673,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g674,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g675,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g676,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g677,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g678,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g679,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g68,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g680,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g681,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g682,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g683,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g684,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g685,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g686,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g687,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g688,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g689,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g69,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g690,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g691,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g692,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g693,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g694,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g695,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g696,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g697,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g698,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g699,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g70,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g700,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g701,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g702,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g703,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g704,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g705,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g706,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g707,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g708,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g709,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g71,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g710,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g711,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g712,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g713,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g714,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g715,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g716,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g717,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g718,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g719,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g72,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g720,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g721,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g722,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g723,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g724,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g725,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g726,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g727,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g728,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g729,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g73,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g730,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g731,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g732,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g733,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g734,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g735,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g736,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g737,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g738,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g739,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g74,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g740,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g741,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g742,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g743,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g744,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g745,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g746,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g747,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g748,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g749,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g75,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g750,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g751,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g752,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g753,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g754,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g755,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g756,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g757,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g758,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g759,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g76,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g760,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g761,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g762,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g763,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g764,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g765,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g766,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g767,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g768,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g769,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g77,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g770,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g771,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g772,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g773,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g774,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g775,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g776,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g777,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g778,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g779,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g78,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g780,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g781,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g782,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g783,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g784,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g785,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g786,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g787,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g788,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g789,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g79,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g790,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g791,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g792,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g793,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g794,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g795,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g796,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g797,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g798,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g799,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g80,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g800,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g801,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g802,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g803,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g804,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g805,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g806,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g807,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g808,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g809,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g81,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g810,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g811,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g812,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g813,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g814,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g815,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g816,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g817,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g818,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g819,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g82,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g820,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g821,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g822,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g823,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g824,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g825,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g826,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g827,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g828,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g829,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g83,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g830,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g831,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g832,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g833,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g834,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g835,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g836,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g837,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g838,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g839,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g84,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g840,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g841,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g842,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g843,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g844,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g845,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g846,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g847,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g848,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g849,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g85,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g850,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g851,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g852,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g853,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g854,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g855,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g856,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g857,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g858,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g859,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g86,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g860,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g861,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g862,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g863,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g864,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g865,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g866,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g867,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g868,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g869,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g87,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g870,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g871,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g872,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g873,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g874,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g875,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g876,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g877,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g878,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g879,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g88,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g880,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g881,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g882,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g883,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g884,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g885,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g886,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g887,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g888,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g889,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g89,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g890,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g891,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g892,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g893,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g894,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g895,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g896,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g897,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g898,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g899,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g90,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g900,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g901,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g902,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g903,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g904,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g905,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g906,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g907,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g908,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g909,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g91,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g910,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g911,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g912,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g913,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g914,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g915,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g916,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g917,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g918,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g919,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g92,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g920,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g921,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g922,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g923,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g924,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g925,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g926,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g927,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g928,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g929,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g93,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g930,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g931,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g932,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g933,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g934,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g935,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g936,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g937,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g938,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g939,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g94,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g940,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g941,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g942,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g943,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g944,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g945,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g946,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g947,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g948,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g949,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g95,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g950,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g951,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g952,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g953,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g954,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g955,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g956,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g957,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g958,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g959,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g96,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g960,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g961,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g962,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g963,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g964,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g965,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g966,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g967,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g968,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g969,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g97,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g970,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g971,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g972,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g973,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g974,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g975,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g976,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g977,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g978,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g979,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g98,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g980,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g981,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g982,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g983,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g984,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g985,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g986,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g987,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g988,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g989,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g99,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g990,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g991,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g992,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g993,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g994,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g995,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g996,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g997,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g998,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g999,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00


==> data/eigen_graph_biological_32/eigenvectors_logarithmic_relative_error.sorted.csv <==
percent,Float32,LinearTakum32,Posit32
0.0,0.0,0.0,0.0
0.0008210180623973727,0.0,0.0,0.0
0.0016420361247947454,0.0,0.0,0.0
0.0024630541871921183,0.0,0.0,0.0
0.003284072249589491,0.0,0.0,0.0
0.004105090311986864,0.0,0.0,0.0
0.0049261083743842365,0.0,0.0,0.0
0.005747126436781609,0.0,0.0,0.0
0.006568144499178982,0.0,0.0,0.0
0.007389162561576354,0.0,0.0,0.0
0.008210180623973728,0.0,0.0,0.0
0.0090311986863711,0.0,0.0,0.0
0.009852216748768473,0.0,0.0,0.0
0.010673234811165846,0.0,0.0,0.0
0.011494252873563218,0.0,0.0,0.0
0.012315270935960592,0.0,0.0,0.0
0.013136288998357963,0.0,0.0,0.0
0.013957307060755337,0.0,0.0,0.0
0.014778325123152709,0.0,0.0,0.0
0.015599343185550082,0.0,0.0,0.0
0.016420361247947456,0.0,0.0,0.0
0.017241379310344827,0.0,0.0,0.0
0.0180623973727422,0.0,0.0,0.0
0.018883415435139574,0.0,0.0,0.0
0.019704433497536946,0.0,0.0,0.0
0.020525451559934318,0.0,0.0,0.0
0.021346469622331693,0.0,0.0,0.0
0.022167487684729065,0.0,0.0,0.0
0.022988505747126436,0.0,0.0,0.0
0.023809523809523808,0.0,0.0,0.0
0.024630541871921183,0.0,0.0,0.0
0.025451559934318555,0.0,0.0,0.0
0.026272577996715927,0.0,0.0,0.0
0.027093596059113302,0.0,0.0,0.0
0.027914614121510674,0.0,0.0,0.0
0.028735632183908046,0.0,0.0,0.0
0.029556650246305417,0.0,0.0,0.0
0.030377668308702793,0.0,0.0,0.0
0.031198686371100164,0.0,0.0,0.0
0.03201970443349754,0.0,0.0,0.0
0.03284072249589491,0.0,0.0,0.0
0.03366174055829228,0.0,0.0,0.0
0.034482758620689655,0.0,0.0,0.0
0.035303776683087026,0.0,0.0,0.0
0.0361247947454844,0.0,0.0,0.0
0.03694581280788178,0.0,0.0,0.0
0.03776683087027915,0.0,0.0,0.0
0.03858784893267652,0.0,0.0,0.0
0.03940886699507389,0.0,0.0,0.0
0.040229885057471264,0.0,0.0,0.0
0.041050903119868636,0.0,0.0,0.0
0.04187192118226601,0.0,0.0,0.0
0.042692939244663386,0.0,0.0,0.0
0.04351395730706076,0.0,0.0,0.0
0.04433497536945813,0.0,0.0,0.0
0.0451559934318555,0.0,0.0,0.0
0.04597701149425287,0.0,0.0,0.0
0.046798029556650245,0.0,0.0,0.0
0.047619047619047616,0.0,0.0,0.0
0.048440065681444995,0.0,0.0,0.0
0.04926108374384237,0.0,0.0,0.0
0.05008210180623974,0.0,0.0,0.0
0.05090311986863711,0.0,0.0,0.0
0.05172413793103448,0.0,0.0,0.0
0.052545155993431854,0.0,0.0,0.0
0.053366174055829226,0.0,0.0,0.0
0.054187192118226604,0.0,0.0,0.0
0.055008210180623976,0.0,0.0,0.0
0.05582922824302135,0.0,0.0,0.0
0.05665024630541872,0.0,0.0,0.0
0.05747126436781609,0.0,0.0,0.0
0.05829228243021346,0.0,0.0,0.0
0.059113300492610835,0.0,0.0,0.0
0.05993431855500821,0.0,0.0,0.0
0.060755336617405585,0.0,0.0,0.0
0.06157635467980296,0.0,0.0,0.0
0.06239737274220033,0.0,0.0,0.0
0.06321839080459771,0.0,0.0,0.0
0.06403940886699508,0.0,0.0,0.0
0.06486042692939245,0.0,0.0,0.0
0.06568144499178982,0.0,0.0,0.0
0.0665024630541872,0.0,0.0,0.0
0.06732348111658457,0.0,0.0,0.0
0.06814449917898194,0.0,0.0,0.0
0.06896551724137931,0.0,0.0,0.0
0.06978653530377668,0.0,0.0,0.0
0.07060755336617405,0.0,0.0,0.0
0.07142857142857142,0.0,0.0,0.0
0.0722495894909688,0.0,0.0,0.0
0.07307060755336617,0.0,0.0,0.0
0.07389162561576355,0.0,0.0,0.0
0.07471264367816093,0.0,0.0,0.0
0.0755336617405583,0.0,0.0,0.0
0.07635467980295567,0.0,0.0,0.0
0.07717569786535304,0.0,0.0,0.0
0.07799671592775041,0.0,0.0,0.0
0.07881773399014778,0.0,0.0,0.0
0.07963875205254516,0.0,0.0,0.0
0.08045977011494253,0.0,0.0,0.0
0.0812807881773399,0.0,0.0,0.0
0.08210180623973727,0.0,0.0,0.0
0.08292282430213464,0.0,0.0,0.0
0.08374384236453201,0.0,0.0,0.0
0.08456486042692939,0.0,0.0,0.0
0.08538587848932677,0.0,0.0,0.0
0.08620689655172414,0.0,0.0,0.0
0.08702791461412152,0.0,0.0,0.0
0.08784893267651889,0.0,0.0,0.0
0.08866995073891626,0.0,0.0,0.0
0.08949096880131363,0.0,0.0,0.0
0.090311986863711,0.0,0.0,0.0
0.09113300492610837,0.0,0.0,0.0
0.09195402298850575,0.0,0.0,0.0
0.09277504105090312,0.0,0.0,0.0
0.09359605911330049,0.0,0.0,0.0
0.09441707717569786,0.0,0.0,0.0
0.09523809523809523,0.0,0.0,0.0
0.0960591133004926,0.0,0.0,0.0
0.09688013136288999,0.0,0.0,0.0
0.09770114942528736,0.0,0.0,0.0
0.09852216748768473,0.0,0.0,0.0
0.0993431855500821,0.0,0.0,0.0
0.10016420361247948,0.0,0.0,0.0
0.10098522167487685,0.0,0.0,0.0
0.10180623973727422,0.0,0.0,0.0
0.10262725779967159,0.0,0.0,0.0
0.10344827586206896,0.0,0.0,0.0
0.10426929392446634,0.0,0.0,0.0
0.10509031198686371,0.0,0.0,0.0
0.10591133004926108,0.0,0.0,0.0
0.10673234811165845,0.0,0.0,0.0
0.10755336617405582,0.0,0.0,0.0
0.10837438423645321,0.0,0.0,0.0
0.10919540229885058,0.0,0.0,0.0
0.11001642036124795,0.0,0.0,0.0
0.11083743842364532,0.0,0.0,0.0
0.1116584564860427,0.0,0.0,0.0
0.11247947454844007,0.0,0.0,0.0
0.11330049261083744,0.0,0.0,0.0
0.11412151067323481,0.0,0.0,0.0
0.11494252873563218,0.0,0.0,0.0
0.11576354679802955,0.0,0.0,0.0
0.11658456486042693,0.0,0.0,0.0
0.1174055829228243,0.0,0.0,0.0
0.11822660098522167,0.0,0.0,0.0
0.11904761904761904,0.0,0.0,0.0
0.11986863711001643,0.0,0.0,0.0
0.1206896551724138,0.0,0.0,0.0
0.12151067323481117,0.0,0.0,0.0
0.12233169129720854,0.0,0.0,0.0
0.12315270935960591,0.0,0.0,0.0
0.12397372742200329,0.0,0.0,0.0
0.12479474548440066,0.0,0.0,0.0
0.12561576354679804,0.0,0.0,0.0
0.12643678160919541,0.0,0.0,0.0
0.1272577996715928,0.0,0.0,0.0
0.12807881773399016,0.0,0.0,0.0
0.12889983579638753,0.0,0.0,0.0
0.1297208538587849,0.0,0.0,0.0
0.13054187192118227,0.0,0.0,0.0
0.13136288998357964,0.0,0.0,0.0
0.13218390804597702,0.0,0.0,0.0
0.1330049261083744,0.0,0.0,0.0
0.13382594417077176,0.0,0.0,0.0
0.13464696223316913,0.0,0.0,0.0
0.1354679802955665,0.0,0.0,0.0
0.13628899835796388,0.0,0.0,0.0
0.13711001642036125,0.0,0.0,0.0
0.13793103448275862,0.0,0.0,0.0
0.138752052545156,0.0,0.0,0.0
0.13957307060755336,0.0,0.0,0.0
0.14039408866995073,0.0,0.0,0.0
0.1412151067323481,0.0,0.0,0.0
0.14203612479474548,0.0,0.0,0.0
0.14285714285714285,0.0,0.0,0.0
0.14367816091954022,0.0,0.0,0.0
0.1444991789819376,0.0,0.0,0.0
0.14532019704433496,0.0,0.0,0.0
0.14614121510673234,0.0,0.0,0.0
0.1469622331691297,0.0,0.0,0.0
0.1477832512315271,0.0,0.0,0.0
0.14860426929392448,0.0,0.0,0.0
0.14942528735632185,0.0,0.0,0.0
0.15024630541871922,0.0,0.0,0.0
0.1510673234811166,0.0,0.0,0.0
0.15188834154351397,0.0,0.0,0.0
0.15270935960591134,0.0,0.0,0.0
0.1535303776683087,0.0,0.0,0.0
0.15435139573070608,0.0,0.0,0.0
0.15517241379310345,0.0,0.0,0.0
0.15599343185550082,0.0,0.0,0.0
0.1568144499178982,0.0,0.0,0.0
0.15763546798029557,0.0,0.0,0.0
0.15845648604269294,0.0,0.0,0.0
0.1592775041050903,0.0,0.0,0.0
0.16009852216748768,0.0,0.0,0.0
0.16091954022988506,0.0,0.0,0.0
0.16174055829228243,0.0,0.0,0.0
0.1625615763546798,0.0,0.0,0.0
0.16338259441707717,0.0,0.0,0.0
0.16420361247947454,0.0,0.0,0.0
0.16502463054187191,0.0,0.0,0.0
0.16584564860426929,0.0,0.0,0.0
0.16666666666666666,0.0,0.0,0.0
0.16748768472906403,0.0,0.0,0.0
0.1683087027914614,0.0,0.0,0.0
0.16912972085385877,0.0,0.0,0.0
0.16995073891625614,0.0,0.0,0.0
0.17077175697865354,0.0,0.0,0.0
0.17159277504105092,0.0,0.0,0.0
0.1724137931034483,0.0,0.0,0.0
0.17323481116584566,0.0,0.0,0.0
0.17405582922824303,0.0,0.0,0.0
0.1748768472906404,0.0,0.0,0.0
0.17569786535303777,0.0,0.0,0.0
0.17651888341543515,0.0,0.0,0.0
0.17733990147783252,0.0,0.0,0.0
0.1781609195402299,0.0,0.0,0.0
0.17898193760262726,0.0,0.0,0.0
0.17980295566502463,0.0,0.0,0.0
0.180623973727422,0.0,0.0,0.0
0.18144499178981938,0.0,0.0,0.0
0.18226600985221675,0.0,0.0,0.0
0.18308702791461412,0.0,0.0,0.0
0.1839080459770115,0.0,0.0,0.0
0.18472906403940886,0.0,0.0,0.0
0.18555008210180624,0.0,0.0,0.0
0.1863711001642036,0.0,0.0,0.0
0.18719211822660098,0.0,0.0,0.0
0.18801313628899835,0.0,0.0,0.0
0.18883415435139572,0.0,0.0,0.0
0.1896551724137931,0.0,0.0,0.0
0.19047619047619047,0.0,0.0,0.0
0.19129720853858784,0.0,0.0,0.0
0.1921182266009852,0.0,0.0,0.0
0.19293924466338258,0.0,0.0,0.0
0.19376026272577998,0.0,0.0,0.0
0.19458128078817735,0.0,0.0,0.0
0.19540229885057472,0.0,0.0,0.0
0.1962233169129721,0.0,0.0,0.0
0.19704433497536947,0.0,0.0,0.0
0.19786535303776684,0.0,0.0,0.0
0.1986863711001642,0.0,0.0,0.0
0.19950738916256158,0.0,0.0,0.0
0.20032840722495895,0.0,0.0,0.0
0.20114942528735633,0.0,0.0,0.0
0.2019704433497537,0.0,0.0,0.0
0.20279146141215107,0.0,0.0,0.0
0.20361247947454844,0.0,0.0,0.0
0.2044334975369458,0.0,0.0,0.0
0.20525451559934318,0.0,0.0,0.0
0.20607553366174056,0.0,0.0,0.0
0.20689655172413793,0.0,0.0,0.0
0.2077175697865353,0.0,0.0,0.0
0.20853858784893267,0.0,0.0,0.0
0.20935960591133004,0.0,0.0,0.0
0.21018062397372742,0.0,0.0,0.0
0.2110016420361248,0.0,0.0,0.0
0.21182266009852216,0.0,0.0,0.0
0.21264367816091953,0.0,0.0,0.0
0.2134646962233169,0.0,0.0,0.0
0.21428571428571427,0.0,0.0,0.0
0.21510673234811165,0.0,0.0,0.0
0.21592775041050905,0.0,0.0,0.0
0.21674876847290642,0.0,0.0,0.0
0.2175697865353038,0.0,0.0,0.0
0.21839080459770116,0.0,0.0,0.0
0.21921182266009853,0.0,0.0,0.0
0.2200328407224959,0.0,0.0,0.0
0.22085385878489328,0.0,0.0,0.0
0.22167487684729065,0.0,0.0,0.0
0.22249589490968802,0.0,0.0,0.0
0.2233169129720854,0.0,0.0,0.0
0.22413793103448276,0.0,0.0,0.0
0.22495894909688013,0.0,0.0,0.0
0.2257799671592775,0.0,0.0,0.0
0.22660098522167488,0.0,0.0,0.0
0.22742200328407225,0.0,0.0,0.0
0.22824302134646962,0.0,0.0,0.0
0.229064039408867,0.0,0.0,0.0
0.22988505747126436,0.0,0.0,0.0
0.23070607553366174,0.0,0.0,0.0
0.2315270935960591,0.0,0.0,0.0
0.23234811165845648,0.0,0.0,0.0
0.23316912972085385,0.0,0.0,0.0
0.23399014778325122,0.0,0.0,0.0
0.2348111658456486,0.0,0.0,0.0
0.23563218390804597,0.0,0.0,0.0
0.23645320197044334,0.0,0.0,0.0
0.2372742200328407,0.0,0.0,0.0
0.23809523809523808,0.0,0.0,0.0
0.23891625615763548,0.0,0.0,0.0
0.23973727422003285,0.0,0.0,0.0
0.24055829228243022,0.0,0.0,0.0
0.2413793103448276,0.0,0.0,0.0
0.24220032840722497,0.0,0.0,0.0
0.24302134646962234,0.0,0.0,0.0
0.2438423645320197,0.0,0.0,0.0
0.24466338259441708,0.0,0.0,0.0
0.24548440065681446,0.0,0.0,0.0
0.24630541871921183,0.0,0.0,0.0
0.2471264367816092,0.0,0.0,0.0
0.24794745484400657,0.0,0.0,0.0
0.24876847290640394,0.0,0.0,0.0
0.24958949096880131,0.0,0.0,0.0
0.2504105090311987,0.0,0.0,0.0
0.2512315270935961,0.0,0.0,0.0
0.25205254515599346,0.0,0.0,0.0
0.25287356321839083,0.0,0.0,0.0
0.2536945812807882,0.0,0.0,0.0
0.2545155993431856,0.0,0.0,0.0
0.25533661740558294,0.0,0.0,0.0
0.2561576354679803,0.0,0.0,0.0
0.2569786535303777,0.0,0.0,0.0
0.25779967159277506,0.0,0.0,0.0
0.25862068965517243,0.0,0.0,0.0
0.2594417077175698,0.0,0.0,0.0
0.2602627257799672,0.0,0.0,0.0
0.26108374384236455,0.0,0.0,0.0
0.2619047619047619,0.0,0.0,0.0
0.2627257799671593,0.0,0.0,0.0
0.26354679802955666,0.0,0.0,0.0
0.26436781609195403,0.0,0.0,0.0
0.2651888341543514,0.0,0.0,0.0
0.2660098522167488,0.0,0.0,0.0
0.26683087027914615,0.0,0.0,0.0
0.2676518883415435,0.0,0.0,0.0
0.2684729064039409,0.0,0.0,0.0
0.26929392446633826,0.0,0.0,0.0
0.27011494252873564,0.0,0.0,0.0
0.270935960591133,0.0,0.0,0.0
0.2717569786535304,0.0,0.0,0.0
0.27257799671592775,0.0,0.0,0.0
0.2733990147783251,0.0,0.0,0.0
0.2742200328407225,0.0,0.0,0.0
0.27504105090311987,0.0,0.0,0.0
0.27586206896551724,0.0,0.0,0.0
0.2766830870279146,0.0,0.0,0.0
0.277504105090312,0.0,0.0,0.0
0.27832512315270935,0.0,0.0,0.0
0.2791461412151067,0.0,0.0,0.0
0.2799671592775041,0.0,0.0,0.0
0.28078817733990147,0.0,0.0,0.0
0.28160919540229884,0.0,0.0,0.0
0.2824302134646962,0.0,0.0,0.0
0.2832512315270936,0.0,0.0,0.0
0.28407224958949095,0.0,0.0,0.0
0.2848932676518883,0.0,0.0,0.0
0.2857142857142857,0.0,0.0,0.0
0.28653530377668307,0.0,0.0,0.0
0.28735632183908044,0.0,0.0,0.0
0.2881773399014778,0.0,0.0,0.0
0.2889983579638752,0.0,0.0,0.0
0.28981937602627256,0.0,0.0,0.0
0.29064039408866993,0.0,0.0,0.0
0.2914614121510673,0.0,0.0,0.0
0.2922824302134647,0.0,0.0,0.0
0.29310344827586204,0.0,0.0,0.0
0.2939244663382594,0.0,0.0,0.0
0.2947454844006568,0.0,0.0,0.0
0.2955665024630542,0.0,0.0,0.0
0.2963875205254516,0.0,0.0,0.0
0.29720853858784896,0.0,0.0,0.0
0.29802955665024633,0.0,0.0,0.0
0.2988505747126437,0.0,0.0,0.0
0.2996715927750411,0.0,0.0,0.0
0.30049261083743845,0.0,0.0,0.0
0.3013136288998358,0.0,0.0,0.0
0.3021346469622332,0.0,0.0,0.0
0.30295566502463056,0.0,0.0,0.0
0.30377668308702793,0.0,0.0,0.0
0.3045977011494253,0.0,0.0,0.0
0.3054187192118227,0.0,0.0,0.0
0.30623973727422005,0.0,0.0,0.0
0.3070607553366174,0.0,0.0,0.0
0.3078817733990148,0.0,0.0,0.0
0.30870279146141216,0.0,0.0,0.0
0.30952380952380953,0.0,0.0,0.0
0.3103448275862069,0.0,0.0,0.0
0.3111658456486043,0.0,0.0,0.0
0.31198686371100165,0.0,0.0,0.0
0.312807881773399,0.0,0.0,0.0
0.3136288998357964,0.0,0.0,0.0
0.31444991789819376,0.0,0.0,0.0
0.31527093596059114,0.0,0.0,0.0
0.3160919540229885,0.0,0.0,0.0
0.3169129720853859,0.0,0.0,0.0
0.31773399014778325,0.0,0.0,0.0
0.3185550082101806,0.0,0.0,0.0
0.319376026272578,0.0,0.0,0.0
0.32019704433497537,0.0,0.0,0.0
0.32101806239737274,0.0,0.0,0.0
0.3218390804597701,0.0,0.0,0.0
0.3226600985221675,0.0,0.0,0.0
0.32348111658456485,0.0,0.0,0.0
0.3243021346469622,0.0,0.0,0.0
0.3251231527093596,0.0,0.0,0.0
0.32594417077175697,0.0,0.0,0.0
0.32676518883415434,0.0,0.0,0.0
0.3275862068965517,0.0,0.0,0.0
0.3284072249589491,0.0,0.0,0.0
0.32922824302134646,0.0,0.0,0.0
0.33004926108374383,0.0,0.0,0.0
0.3308702791461412,0.0,0.0,0.0
0.33169129720853857,0.0,0.0,0.0
0.33251231527093594,0.0,0.0,0.0
0.3333333333333333,0.0,0.0,0.0
0.3341543513957307,0.0,0.0,0.0
0.33497536945812806,0.0,0.0,0.0
0.33579638752052543,0.0,0.0,0.0
0.3366174055829228,0.0,0.0,0.0
0.3374384236453202,0.0,0.0,0.0
0.33825944170771755,0.0,0.0,0.0
0.3390804597701149,0.0,0.0,0.0
0.3399014778325123,0.0,0.0,0.0
0.34072249589490966,0.0,0.0,0.0
0.3415435139573071,0.0,0.0,0.0
0.34236453201970446,0.0,0.0,0.0
0.34318555008210183,0.0,0.0,0.0
0.3440065681444992,0.0,0.0,0.0
0.3448275862068966,0.0,0.0,0.0
0.34564860426929395,0.0,0.0,0.0
0.3464696223316913,0.0,0.0,0.0
0.3472906403940887,0.0,0.0,0.0
0.34811165845648606,0.0,0.0,0.0
0.34893267651888343,0.0,0.0,0.0
0.3497536945812808,0.0,0.0,0.0
0.3505747126436782,0.0,0.0,0.0
0.35139573070607555,0.0,0.0,0.0
0.3522167487684729,0.0,0.0,0.0
0.3530377668308703,0.0,0.0,0.0
0.35385878489326766,0.0,0.0,0.0
0.35467980295566504,0.0,0.0,0.0
0.3555008210180624,0.0,0.0,0.0
0.3563218390804598,0.0,0.0,0.0
0.35714285714285715,0.0,0.0,0.0
0.3579638752052545,0.0,0.0,0.0
0.3587848932676519,0.0,0.0,0.0
0.35960591133004927,0.0,0.0,0.0
0.36042692939244664,0.0,0.0,0.0
0.361247947454844,0.0,0.0,0.0
0.3620689655172414,0.0,0.0,0.0
0.36288998357963875,0.0,0.0,0.0
0.3637110016420361,0.0,0.0,0.0
0.3645320197044335,0.0,0.0,0.0
0.36535303776683087,0.0,0.0,0.0
0.36617405582922824,0.0,0.0,0.0
0.3669950738916256,0.0,0.0,0.0
0.367816091954023,0.0,0.0,0.0
0.36863711001642036,0.0,0.0,0.0
0.3694581280788177,0.0,0.0,0.0
0.3702791461412151,0.0,0.0,0.0
0.37110016420361247,0.0,0.0,0.0
0.37192118226600984,0.0,0.0,0.0
0.3727422003284072,0.0,0.0,0.0
0.3735632183908046,0.0,0.0,0.0
0.37438423645320196,0.0,0.0,0.0
0.37520525451559933,0.0,0.0,0.0
0.3760262725779967,0.0,0.0,0.0
0.3768472906403941,0.0,0.0,0.0
0.37766830870279144,0.0,0.0,0.0
0.3784893267651888,0.0,0.0,0.0
0.3793103448275862,0.0,0.0,0.0
0.38013136288998356,0.0,0.0,0.0
0.38095238095238093,0.0,0.0,0.0
0.3817733990147783,0.0,0.0,0.0
0.3825944170771757,0.0,0.0,0.0
0.38341543513957305,0.0,0.0,0.0
0.3842364532019704,0.0,0.0,0.0
0.3850574712643678,0.0,0.0,0.0
0.38587848932676516,0.0,0.0,0.0
0.3866995073891626,0.0,0.0,0.0
0.38752052545155996,0.0,0.0,0.0
0.38834154351395733,0.0,0.0,0.0
0.3891625615763547,0.0,0.0,0.0
0.3899835796387521,0.0,0.0,0.0
0.39080459770114945,0.0,0.0,0.0
0.3916256157635468,0.0,0.0,0.0
0.3924466338259442,0.0,0.0,0.0
0.39326765188834156,0.0,0.0,0.0
0.39408866995073893,0.0,0.0,0.0
0.3949096880131363,0.0,0.0,0.0
0.3957307060755337,0.0,0.0,0.0
0.39655172413793105,0.0,0.0,0.0
0.3973727422003284,0.0,0.0,0.0
0.3981937602627258,0.0,0.0,0.0
0.39901477832512317,0.0,0.0,0.0
0.39983579638752054,0.0,0.0,0.0
0.4006568144499179,0.0,0.0,0.0
0.4014778325123153,0.0,0.0,0.0
0.40229885057471265,0.0,0.0,0.0
0.40311986863711,0.0,0.0,0.0
0.4039408866995074,0.0,0.0,0.0
0.40476190476190477,0.0,0.0,0.0
0.40558292282430214,0.0,0.0,0.0
0.4064039408866995,0.0,0.0,0.0
0.4072249589490969,0.0,0.0,0.0
0.40804597701149425,0.0,0.0,0.0
0.4088669950738916,0.0,0.0,0.0
0.409688013136289,0.0,0.0,0.0
0.41050903119868637,0.0,0.0,0.0
0.41133004926108374,0.0,0.0,0.0
0.4121510673234811,0.0,0.0,0.0
0.4129720853858785,0.0,0.0,0.0
0.41379310344827586,0.0,0.0,0.0
0.41461412151067323,0.0,0.0,0.0
0.4154351395730706,0.0,0.0,0.0
0.41625615763546797,0.0,0.0,0.0
0.41707717569786534,0.0,0.0,0.0
0.4178981937602627,0.0,0.0,0.0
0.4187192118226601,0.0,0.0,0.0
0.41954022988505746,0.0,0.0,0.0
0.42036124794745483,0.0,0.0,0.0
0.4211822660098522,0.0,0.0,0.0
0.4220032840722496,0.0,0.0,0.0
0.42282430213464695,0.0,0.0,0.0
0.4236453201970443,0.0,0.0,0.0
0.4244663382594417,0.0,0.0,0.0
0.42528735632183906,0.0,0.0,0.0
0.42610837438423643,0.0,0.0,0.0
0.4269293924466338,0.0,0.0,0.0
0.4277504105090312,0.0,0.0,0.0
0.42857142857142855,0.0,0.0,0.0
0.4293924466338259,0.0,0.0,0.0
0.4302134646962233,0.0,0.0,0.0
0.43103448275862066,0.0,0.0,0.0
0.4318555008210181,0.0,0.0,0.0
0.43267651888341546,0.0,0.0,0.0
0.43349753694581283,0.0,0.0,0.0
0.4343185550082102,0.0,0.0,0.0
0.4351395730706076,0.0,0.0,0.0
0.43596059113300495,0.0,0.0,0.0
0.4367816091954023,0.0,0.0,0.0
0.4376026272577997,0.0,0.0,0.0
0.43842364532019706,0.0,0.0,0.0
0.43924466338259444,0.0,0.0,0.0
0.4400656814449918,0.0,0.0,0.0
0.4408866995073892,0.0,0.0,0.0
0.44170771756978655,0.0,0.0,0.0
0.4425287356321839,0.0,0.0,0.0
0.4433497536945813,0.0,0.0,0.0
0.44417077175697867,0.0,0.0,0.0
0.44499178981937604,0.0,0.0,0.0
0.4458128078817734,0.0,0.0,0.0
0.4466338259441708,0.0,0.0,0.0
0.44745484400656815,0.0,0.0,0.0
0.4482758620689655,0.0,0.0,0.0
0.4490968801313629,0.0,0.0,0.0
0.44991789819376027,0.0,0.0,0.0
0.45073891625615764,0.0,0.0,0.0
0.451559934318555,0.0,0.0,0.0
0.4523809523809524,0.0,0.0,0.0
0.45320197044334976,0.0,0.0,0.0
0.4540229885057471,0.0,0.0,0.0
0.4548440065681445,0.0,0.0,0.0
0.45566502463054187,0.0,0.0,0.0
0.45648604269293924,0.0,0.0,0.0
0.4573070607553366,0.0,0.0,0.0
0.458128078817734,0.0,0.0,0.0
0.45894909688013136,0.0,0.0,0.0
0.45977011494252873,0.0,0.0,0.0
0.4605911330049261,0.0,0.0,0.0
0.4614121510673235,0.0,0.0,0.0
0.46223316912972084,0.0,0.0,0.0
0.4630541871921182,0.0,0.0,0.0
0.4638752052545156,0.0,0.0,0.0
0.46469622331691296,0.0,0.0,0.0
0.46551724137931033,0.0,0.0,0.0
0.4663382594417077,0.0,0.0,0.0
0.4671592775041051,0.0,0.0,0.0
0.46798029556650245,0.0,0.0,0.0
0.4688013136288998,0.0,0.0,0.0
0.4696223316912972,0.0,0.0,0.0
0.47044334975369456,0.0,0.0,0.0
0.47126436781609193,0.0,0.0,0.0
0.4720853858784893,0.0,0.0,0.0
0.4729064039408867,0.0,0.0,0.0
0.47372742200328405,0.0,0.0,0.0
0.4745484400656814,0.0,0.0,0.0
0.4753694581280788,0.0,0.0,0.0
0.47619047619047616,0.0,0.0,0.0
0.47701149425287354,0.0,0.0,0.0
0.47783251231527096,0.0,0.0,0.0
0.47865353037766833,0.0,0.0,0.0
0.4794745484400657,0.0,0.0,0.0
0.4802955665024631,0.0,0.0,0.0
0.48111658456486045,0.0,0.0,0.0
0.4819376026272578,0.0,0.0,0.0
0.4827586206896552,0.0,0.0,0.0
0.48357963875205257,0.0,0.0,0.0
0.48440065681444994,0.0,0.0,0.0
0.4852216748768473,0.0,0.0,0.0
0.4860426929392447,0.0,0.0,0.0
0.48686371100164205,0.0,0.0,0.0
0.4876847290640394,0.0,0.0,0.0
0.4885057471264368,0.0,0.0,0.0
0.48932676518883417,0.0,0.0,0.0
0.49014778325123154,0.0,0.0,0.0
0.4909688013136289,0.0,0.0,0.0
0.4917898193760263,0.0,0.0,0.0
0.49261083743842365,0.0,0.0,0.0
0.493431855500821,0.0,0.0,0.0
0.4942528735632184,0.0,0.0,0.0
0.49507389162561577,0.0,0.0,0.0
0.49589490968801314,0.0,0.0,0.0
0.4967159277504105,0.0,0.0,0.0
0.4975369458128079,0.0,0.0,0.0
0.49835796387520526,0.0,0.0,0.0
0.49917898193760263,0.0,0.0,0.0
0.5,0.0,0.0,0.0
0.5008210180623974,0.0,0.0,0.0
0.5016420361247947,0.0,0.0,0.0
0.5024630541871922,0.0,0.0,0.0
0.5032840722495895,0.0,0.0,0.0
0.5041050903119869,0.0,0.0,0.0
0.5049261083743842,0.0,0.0,0.0
0.5057471264367817,0.0,0.0,0.0
0.506568144499179,0.0,0.0,0.0
0.5073891625615764,0.0,0.0,0.0
0.5082101806239737,0.0,0.0,0.0
0.5090311986863711,0.0,0.0,0.0
0.5098522167487685,0.0,0.0,0.0
0.5106732348111659,0.0,0.0,0.0
0.5114942528735632,0.0,0.0,0.0
0.5123152709359606,0.0,0.0,0.0
0.513136288998358,0.0,0.0,0.0
0.5139573070607554,0.0,0.0,0.0
0.5147783251231527,0.0,0.0,0.0
0.5155993431855501,0.0,0.0,0.0
0.5164203612479474,0.0,0.0,0.0
0.5172413793103449,0.0,0.0,0.0
0.5180623973727422,0.0,0.0,0.0
0.5188834154351396,0.0,0.0,0.0
0.5197044334975369,0.0,0.0,0.0
0.5205254515599343,0.0,0.0,0.0
0.5213464696223317,0.0,0.0,0.0
0.5221674876847291,0.0,0.0,0.0
0.5229885057471264,0.0,0.0,0.0
0.5238095238095238,0.0,0.0,0.0
0.5246305418719212,0.0,0.0,0.0
0.5254515599343186,0.0,0.0,0.0
0.5262725779967159,0.0,0.0,0.0
0.5270935960591133,0.0,0.0,0.0
0.5279146141215106,0.0,0.0,0.0
0.5287356321839081,0.0,0.0,0.0
0.5295566502463054,0.0,0.0,0.0
0.5303776683087028,0.0,0.0,0.0
0.5311986863711001,0.0,0.0,0.0
0.5320197044334976,0.0,0.0,0.0
0.5328407224958949,0.0,0.0,0.0
0.5336617405582923,0.0,0.0,0.0
0.5344827586206896,0.0,0.0,0.0
0.535303776683087,0.0,0.0,0.0
0.5361247947454844,0.0,0.0,0.0
0.5369458128078818,0.0,0.0,0.0
0.5377668308702791,0.0,0.0,0.0
0.5385878489326765,0.0,0.0,0.0
0.5394088669950738,0.0,0.0,0.0
0.5402298850574713,0.0,0.0,0.0
0.5410509031198686,0.0,0.0,0.0
0.541871921182266,0.0,0.0,0.0
0.5426929392446633,0.0,0.0,0.0
0.5435139573070608,0.0,0.0,0.0
0.5443349753694581,0.0,0.0,0.0
0.5451559934318555,0.0,0.0,0.0
0.5459770114942529,0.0,0.0,0.0
0.5467980295566502,0.0,0.0,0.0
0.5476190476190477,0.0,0.0,0.0
0.548440065681445,0.0,0.0,0.0
0.5492610837438424,0.0,0.0,0.0
0.5500821018062397,0.0,0.0,0.0
0.5509031198686372,0.0,0.0,0.0
0.5517241379310345,0.0,0.0,0.0
0.5525451559934319,0.0,0.0,0.0
0.5533661740558292,0.0,0.0,0.0
0.5541871921182266,0.0,0.0,0.0
0.555008210180624,0.0,0.0,0.0
0.5558292282430214,0.0,0.0,0.0
0.5566502463054187,0.0,0.0,0.0
0.5574712643678161,0.0,0.0,0.0
0.5582922824302134,0.0,0.0,0.0
0.5591133004926109,0.0,0.0,0.0
0.5599343185550082,0.0,0.0,0.0
0.5607553366174056,0.0,0.0,0.0
0.5615763546798029,0.0,0.0,0.0
0.5623973727422004,0.0,0.0,0.0
0.5632183908045977,0.0,0.0,0.0
0.5640394088669951,0.0,0.0,0.0
0.5648604269293924,0.0,0.0,0.0
0.5656814449917899,0.0,0.0,0.0
0.5665024630541872,0.0,0.0,0.0
0.5673234811165846,0.0,0.0,0.0
0.5681444991789819,0.0,0.0,0.0
0.5689655172413793,0.0,0.0,0.0
0.5697865353037767,0.0,0.0,0.0
0.5706075533661741,0.0,0.0,0.0
0.5714285714285714,0.0,0.0,0.0
0.5722495894909688,0.0,0.0,0.0
0.5730706075533661,0.0,0.0,0.0
0.5738916256157636,0.0,0.0,0.0
0.5747126436781609,0.0,0.0,0.0
0.5755336617405583,0.0,0.0,0.0
0.5763546798029556,0.0,0.0,0.0
0.577175697865353,0.0,0.0,0.0
0.5779967159277504,0.0,0.0,0.0
0.5788177339901478,0.0,0.0,0.0
0.5796387520525451,0.0,0.0,0.0
0.5804597701149425,0.0,0.0,0.0
0.5812807881773399,0.0,0.0,0.0
0.5821018062397373,0.0,0.0,0.0
0.5829228243021346,0.0,0.0,0.0
0.583743842364532,0.0,0.0,0.0
0.5845648604269293,0.0,0.0,0.0
0.5853858784893268,0.0,0.0,0.0
0.5862068965517241,0.0,0.0,0.0
0.5870279146141215,0.0,0.0,0.0
0.5878489326765188,0.0,0.0,0.0
0.5886699507389163,0.0,0.0,0.0
0.5894909688013136,0.0,0.0,0.0
0.590311986863711,0.0,0.0,0.0
0.5911330049261084,0.0,0.0,0.0
0.5919540229885057,0.0,0.0,0.0
0.5927750410509032,0.0,0.0,0.0
0.5935960591133005,0.0,0.0,0.0
0.5944170771756979,0.0,0.0,0.0
0.5952380952380952,0.0,0.0,0.0
0.5960591133004927,0.0,0.0,0.0
0.59688013136289,0.0,0.0,0.0
0.5977011494252874,0.0,0.0,0.0
0.5985221674876847,0.0,0.0,0.0
0.5993431855500821,0.0,0.0,0.0
0.6001642036124795,0.0,0.0,0.0
0.6009852216748769,0.0,0.0,0.0
0.6018062397372742,0.0,0.0,0.0
0.6026272577996716,0.0,0.0,0.0
0.603448275862069,0.0,0.0,0.0
0.6042692939244664,0.0,0.0,0.0
0.6050903119868637,0.0,0.0,0.0
0.6059113300492611,0.0,0.0,0.0
0.6067323481116584,0.0,0.0,0.0
0.6075533661740559,0.0,0.0,0.0
0.6083743842364532,0.0,0.0,0.0
0.6091954022988506,0.0,0.0,0.0
0.6100164203612479,0.0,0.0,0.0
0.6108374384236454,0.0,0.0,0.0
0.6116584564860427,0.0,0.0,0.0
0.6124794745484401,0.0,0.0,0.0
0.6133004926108374,0.0,0.0,0.0
0.6141215106732348,0.0,0.0,0.0
0.6149425287356322,0.0,0.0,0.0
0.6157635467980296,0.0,0.0,0.0
0.6165845648604269,0.0,0.0,0.0
0.6174055829228243,0.0,0.0,0.0
0.6182266009852216,0.0,0.0,0.0
0.6190476190476191,0.0,0.0,0.0
0.6198686371100164,0.0,0.0,0.0
0.6206896551724138,0.0,0.0,0.0
0.6215106732348111,0.0,0.0,0.0
0.6223316912972086,0.0,0.0,0.0
0.6231527093596059,0.0,0.0,0.0
0.6239737274220033,0.0,0.0,0.0
0.6247947454844006,0.0,0.0,0.0
0.625615763546798,0.0,0.0,0.0
0.6264367816091954,0.0,0.0,0.0
0.6272577996715928,0.0,0.0,0.0
0.6280788177339901,0.0,0.0,0.0
0.6288998357963875,0.0,0.0,0.0
0.6297208538587848,0.0,0.0,0.0
0.6305418719211823,0.0,0.0,0.0
0.6313628899835796,0.0,0.0,0.0
0.632183908045977,0.0,0.0,0.0
0.6330049261083743,0.0,0.0,0.0
0.6338259441707718,0.0,0.0,0.0
0.6346469622331691,0.0,0.0,0.0
0.6354679802955665,0.0,0.0,0.0
0.6362889983579638,0.0,0.0,0.0
0.6371100164203612,0.0,0.0,0.0
0.6379310344827587,0.0,0.0,0.0
0.638752052545156,0.0,0.0,0.0
0.6395730706075534,0.0,0.0,0.0
0.6403940886699507,0.0,0.0,0.0
0.6412151067323482,0.0,0.0,0.0
0.6420361247947455,0.0,0.0,0.0
0.6428571428571429,0.0,0.0,0.0
0.6436781609195402,0.0,0.0,0.0
0.6444991789819376,0.0,0.0,0.0
0.645320197044335,0.0,0.0,0.0
0.6461412151067324,0.0,0.0,0.0
0.6469622331691297,0.0,0.0,0.0
0.6477832512315271,0.0,0.0,0.0
0.6486042692939245,0.0,0.0,0.0
0.6494252873563219,0.0,0.0,0.0
0.6502463054187192,0.0,0.0,0.0
0.6510673234811166,0.0,0.0,0.0
0.6518883415435139,0.0,0.0,0.0
0.6527093596059114,0.0,0.0,0.0
0.6535303776683087,0.0,0.0,0.0
0.6543513957307061,0.0,0.0,0.0
0.6551724137931034,0.0,0.0,0.0
0.6559934318555009,0.0,0.0,0.0
0.6568144499178982,0.0,0.0,0.0
0.6576354679802956,0.0,0.0,0.0
0.6584564860426929,0.0,0.0,0.0
0.6592775041050903,0.0,0.0,0.0
0.6600985221674877,0.0,0.0,0.0
0.6609195402298851,0.0,0.0,0.0
0.6617405582922824,0.0,0.0,0.0
0.6625615763546798,0.0,0.0,0.0
0.6633825944170771,0.0,0.0,0.0
0.6642036124794746,0.0,0.0,0.0
0.6650246305418719,0.0,0.0,0.0
0.6658456486042693,0.0,0.0,0.0
0.6666666666666666,0.0,0.0,0.0
0.6674876847290641,0.0,0.0,0.0
0.6683087027914614,0.0,0.0,0.0
0.6691297208538588,0.0,0.0,0.0
0.6699507389162561,0.0,0.0,0.0
0.6707717569786535,0.0,0.0,0.0
0.6715927750410509,0.0,0.0,0.0
0.6724137931034483,0.0,0.0,0.0
0.6732348111658456,0.0,0.0,0.0
0.674055829228243,0.0,0.0,0.0
0.6748768472906403,0.0,0.0,0.0
0.6756978653530378,0.0,0.0,0.0
0.6765188834154351,0.0,0.0,0.0
0.6773399014778325,0.0,0.0,0.0
0.6781609195402298,0.0,0.0,0.0
0.6789819376026273,0.0,0.0,0.0
0.6798029556650246,0.0,0.0,0.0
0.680623973727422,0.0,0.0,0.0
0.6814449917898193,0.0,0.0,0.0
0.6822660098522167,0.0,0.0,0.0
0.6830870279146142,0.0,0.0,0.0
0.6839080459770115,0.0,0.0,0.0
0.6847290640394089,0.0,0.0,0.0
0.6855500821018062,0.0,0.0,0.0
0.6863711001642037,0.0,0.0,0.0
0.687192118226601,0.0,0.0,0.0
0.6880131362889984,0.0,0.0,0.0
0.6888341543513957,0.0,0.0,0.0
0.6896551724137931,0.0,0.0,0.0
0.6904761904761905,0.0,0.0,0.0
0.6912972085385879,0.0,0.0,0.0
0.6921182266009852,0.0,0.0,0.0
0.6929392446633826,0.0,0.0,0.0
0.69376026272578,0.0,0.0,0.0
0.6945812807881774,0.0,0.0,0.0
0.6954022988505747,0.0,0.0,0.0
0.6962233169129721,0.0,0.0,0.0
0.6970443349753694,0.0,0.0,0.0
0.6978653530377669,0.0,0.0,0.0
0.6986863711001642,0.0,0.0,0.0
0.6995073891625616,0.0,0.0,0.0
0.7003284072249589,0.0,0.0,0.0
0.7011494252873564,0.0,0.0,0.0
0.7019704433497537,0.0,0.0,0.0
0.7027914614121511,0.0,0.0,0.0
0.7036124794745484,0.0,0.0,0.0
0.7044334975369458,0.0,0.0,0.0
0.7052545155993432,0.0,0.0,0.0
0.7060755336617406,0.0,0.0,0.0
0.7068965517241379,0.0,0.0,0.0
0.7077175697865353,0.0,0.0,0.0
0.7085385878489326,0.0,0.0,0.0
0.7093596059113301,0.0,0.0,0.0
0.7101806239737274,0.0,0.0,0.0
0.7110016420361248,0.0,0.0,0.0
0.7118226600985221,0.0,0.0,0.0
0.7126436781609196,0.0,0.0,0.0
0.7134646962233169,0.0,0.0,0.0
0.7142857142857143,0.0,0.0,0.0
0.7151067323481116,0.0,0.0,0.0
0.715927750410509,0.0,0.0,0.0
0.7167487684729064,0.0,0.0,0.0
0.7175697865353038,0.0,0.0,0.0
0.7183908045977011,0.0,0.0,0.0
0.7192118226600985,0.0,0.0,0.0
0.7200328407224958,0.0,0.0,0.0
0.7208538587848933,0.0,0.0,0.0
0.7216748768472906,0.0,0.0,0.0
0.722495894909688,0.0,0.0,0.0
0.7233169129720853,0.0,0.0,0.0
0.7241379310344828,0.0,0.0,0.0
0.7249589490968801,0.0,0.0,0.0
0.7257799671592775,0.0,0.0,0.0
0.7266009852216748,0.0,0.0,0.0
0.7274220032840722,0.0,0.0,0.0
0.7282430213464697,0.0,0.0,0.0
0.729064039408867,0.0,0.0,0.0
0.7298850574712644,0.0,0.0,0.0
0.7307060755336617,0.0,0.0,0.0
0.7315270935960592,0.0,0.0,0.0
0.7323481116584565,0.0,0.0,0.0
0.7331691297208539,0.0,0.0,0.0
0.7339901477832512,0.0,0.0,0.0
0.7348111658456487,0.0,0.0,0.0
0.735632183908046,0.0,0.0,0.0
0.7364532019704434,0.0,0.0,0.0
0.7372742200328407,0.0,0.0,0.0
0.7380952380952381,0.0,0.0,0.0
0.7389162561576355,0.0,0.0,0.0
0.7397372742200329,0.0,0.0,0.0
0.7405582922824302,0.0,0.0,0.0
0.7413793103448276,0.0,0.0,0.0
0.7422003284072249,0.0,0.0,0.0
0.7430213464696224,0.0,0.0,0.0
0.7438423645320197,0.0,0.0,0.0
0.7446633825944171,0.0,0.0,0.0
0.7454844006568144,0.0,0.0,0.0
0.7463054187192119,0.0,0.0,0.0
0.7471264367816092,0.0,0.0,0.0
0.7479474548440066,0.0,0.0,0.0
0.7487684729064039,0.0,0.0,0.0
0.7495894909688013,0.0,0.0,0.0
0.7504105090311987,0.0,0.0,0.0
0.7512315270935961,0.0,0.0,0.0
0.7520525451559934,0.0,0.0,0.0
0.7528735632183908,0.0,0.0,0.0
0.7536945812807881,0.0,0.0,0.0
0.7545155993431856,0.0,0.0,0.0
0.7553366174055829,0.0,0.0,0.0
0.7561576354679803,0.0,0.0,0.0
0.7569786535303776,0.0,0.0,0.0
0.7577996715927751,0.0,0.0,0.0
0.7586206896551724,0.0,0.0,0.0
0.7594417077175698,0.0,0.0,0.0
0.7602627257799671,0.0,0.0,0.0
0.7610837438423645,0.0,0.0,0.0
0.7619047619047619,0.0,0.0,0.0
0.7627257799671593,0.0,0.0,0.0
0.7635467980295566,0.0,0.0,0.0
0.764367816091954,0.0,0.0,0.0
0.7651888341543513,0.0,0.0,0.0
0.7660098522167488,0.0,0.0,0.0
0.7668308702791461,0.0,0.0,0.0
0.7676518883415435,0.0,0.0,0.0
0.7684729064039408,0.0,0.0,0.0
0.7692939244663383,0.0,0.0,0.0
0.7701149425287356,0.0,0.0,0.0
0.770935960591133,0.0,0.0,0.0
0.7717569786535303,0.0,0.0,0.0
0.7725779967159278,0.0,0.0,0.0
0.7733990147783252,0.0,0.0,0.0
0.7742200328407225,0.0,0.0,0.0
0.7750410509031199,0.0,0.0,0.0
0.7758620689655172,0.0,0.0,0.0
0.7766830870279147,0.0,0.0,0.0
0.777504105090312,0.0,0.0,0.0
0.7783251231527094,0.0,0.0,0.0
0.7791461412151067,0.0,0.0,0.0
0.7799671592775042,0.0,0.0,0.0
0.7807881773399015,0.0,0.0,0.0
0.7816091954022989,0.0,0.0,0.0
0.7824302134646962,0.0,0.0,0.0
0.7832512315270936,0.0,0.0,0.0
0.784072249589491,0.0,0.0,0.0
0.7848932676518884,0.0,0.0,0.0
0.7857142857142857,0.0,0.0,0.0
0.7865353037766831,0.0,0.0,0.0
0.7873563218390804,0.0,0.0,0.0
0.7881773399014779,0.0,0.0,0.0
0.7889983579638752,0.0,0.0,0.0
0.7898193760262726,0.0,0.0,0.0
0.7906403940886699,0.0,0.0,0.0
0.7914614121510674,0.0,0.0,0.0
0.7922824302134647,0.0,0.0,0.0
0.7931034482758621,0.0,0.0,0.0
0.7939244663382594,0.0,0.0,0.0
0.7947454844006568,0.0,0.0,0.0
0.7955665024630542,0.0,0.0,0.0
0.7963875205254516,0.0,0.0,0.0
0.7972085385878489,0.0,0.0,0.0
0.7980295566502463,0.0,0.0,0.0
0.7988505747126436,0.0,0.0,0.0
0.7996715927750411,0.0,0.0,0.0
0.8004926108374384,0.0,0.0,0.0
0.8013136288998358,0.0,0.0,0.0
0.8021346469622331,0.0,0.0,0.0
0.8029556650246306,0.0,0.0,0.0
0.8037766830870279,0.0,0.0,0.0
0.8045977011494253,0.0,0.0,0.0
0.8054187192118226,0.0,0.0,0.0
0.80623973727422,0.0,0.0,0.0
0.8070607553366174,0.0,0.0,0.0
0.8078817733990148,0.0,0.0,0.0
0.8087027914614121,0.0,0.0,0.0
0.8095238095238095,0.0,0.0,0.0
0.8103448275862069,0.0,0.0,0.0
0.8111658456486043,0.0,0.0,0.0
0.8119868637110016,0.0,0.0,0.0
0.812807881773399,0.0,0.0,0.0
0.8136288998357963,0.0,0.0,0.0
0.8144499178981938,0.0,0.0,0.0
0.8152709359605911,0.0,0.0,0.0
0.8160919540229885,0.0,0.0,0.0
0.8169129720853858,0.0,0.0,0.0
0.8177339901477833,0.0,0.0,0.0
0.8185550082101807,0.0,0.0,0.0
0.819376026272578,0.0,0.0,0.0
0.8201970443349754,0.0,0.0,0.0
0.8210180623973727,0.0,0.0,0.0
0.8218390804597702,0.0,0.0,0.0
0.8226600985221675,0.0,0.0,0.0
0.8234811165845649,0.0,0.0,0.0
0.8243021346469622,0.0,0.0,0.0
0.8251231527093597,0.0,0.0,0.0
0.825944170771757,0.0,0.0,0.0
0.8267651888341544,0.0,0.0,0.0
0.8275862068965517,0.0,0.0,0.0
0.8284072249589491,0.0,0.0,0.0
0.8292282430213465,0.0,0.0,0.0
0.8300492610837439,0.0,0.0,0.0
0.8308702791461412,0.0,0.0,0.0
0.8316912972085386,0.0,0.0,0.0
0.8325123152709359,0.0,0.0,0.0
0.8333333333333334,0.0,0.0,0.0
0.8341543513957307,0.0,0.0,0.0
0.8349753694581281,0.0,0.0,0.0
0.8357963875205254,0.0,0.0,0.0
0.8366174055829229,0.0,0.0,0.0
0.8374384236453202,0.0,0.0,0.0
0.8382594417077176,0.0,0.0,0.0
0.8390804597701149,0.0,0.0,0.0
0.8399014778325123,0.0,0.0,0.0
0.8407224958949097,0.0,0.0,0.0
0.8415435139573071,0.0,0.0,0.0
0.8423645320197044,0.0,0.0,0.0
0.8431855500821018,0.0,0.0,0.0
0.8440065681444991,0.0,0.0,0.0
0.8448275862068966,0.0,0.0,0.0
0.8456486042692939,0.0,0.0,0.0
0.8464696223316913,0.0,0.0,0.0
0.8472906403940886,0.0,0.0,0.0
0.8481116584564861,0.0,0.0,0.0
0.8489326765188834,0.0,0.0,0.0
0.8497536945812808,0.0,0.0,0.0
0.8505747126436781,0.0,0.0,0.0
0.8513957307060755,0.0,0.0,0.0
0.8522167487684729,0.0,0.0,0.0
0.8530377668308703,0.0,0.0,0.0
0.8538587848932676,0.0,0.0,0.0
0.854679802955665,0.0,0.0,0.0
0.8555008210180624,0.0,0.0,0.0
0.8563218390804598,0.0,0.0,0.0
0.8571428571428571,0.0,0.0,0.0
0.8579638752052545,0.0,0.0,0.0
0.8587848932676518,0.0,0.0,0.0
0.8596059113300493,0.0,0.0,0.0
0.8604269293924466,0.0,0.0,0.0
0.861247947454844,0.0,0.0,0.0
0.8620689655172413,0.0,0.0,0.0
0.8628899835796388,0.0,0.0,0.0
0.8637110016420362,0.0,0.0,0.0
0.8645320197044335,0.0,0.0,0.0
0.8653530377668309,0.0,0.0,0.0
0.8661740558292282,0.0,0.0,0.0
0.8669950738916257,0.0,0.0,0.0
0.867816091954023,0.0,0.0,0.0
0.8686371100164204,0.0,0.0,0.0
0.8694581280788177,0.0,0.0,0.0
0.8702791461412152,0.0,0.0,0.0
0.8711001642036125,0.0,0.0,0.0
0.8719211822660099,0.0,0.0,0.0
0.8727422003284072,0.0,0.0,0.0
0.8735632183908046,0.0,0.0,0.0
0.874384236453202,0.0,0.0,0.0
0.8752052545155994,0.0,0.0,0.0
0.8760262725779967,0.0,0.0,0.0
0.8768472906403941,0.0,0.0,0.0
0.8776683087027914,0.0,0.0,0.0
0.8784893267651889,0.0,0.0,0.0
0.8793103448275862,0.0,0.0,0.0
0.8801313628899836,0.0,0.0,0.0
0.8809523809523809,0.0,0.0,0.0
0.8817733990147784,0.0,0.0,0.0
0.8825944170771757,0.0,0.0,0.0
0.8834154351395731,0.0,0.0,0.0
0.8842364532019704,0.0,0.0,0.0
0.8850574712643678,0.0,0.0,0.0
0.8858784893267652,0.0,0.0,0.0
0.8866995073891626,0.0,0.0,0.0
0.8875205254515599,0.0,0.0,0.0
0.8883415435139573,0.0,0.0,0.0
0.8891625615763546,0.0,0.0,0.0
0.8899835796387521,0.0,0.0,0.0
0.8908045977011494,0.0,0.0,0.0
0.8916256157635468,0.0,0.0,0.0
0.8924466338259441,0.0,0.0,0.0
0.8932676518883416,0.0,0.0,0.0
0.8940886699507389,0.0,0.0,0.0
0.8949096880131363,0.0,0.0,0.0
0.8957307060755336,0.0,0.0,0.0
0.896551724137931,0.0,0.0,0.0
0.8973727422003284,0.0,0.0,0.0
0.8981937602627258,0.0,0.0,0.0
0.8990147783251231,0.0,0.0,0.0
0.8998357963875205,0.0,0.0,0.0
0.9006568144499179,0.0,0.0,0.0
0.9014778325123153,0.0,0.0,0.0
0.9022988505747126,0.0,0.0,0.0
0.90311986863711,0.0,0.0,0.0
0.9039408866995073,0.0,0.0,0.0
0.9047619047619048,0.0,0.0,0.0
0.9055829228243021,0.0,0.0,0.0
0.9064039408866995,0.0,0.0,0.0
0.9072249589490968,0.0,0.0,0.0
0.9080459770114943,0.0,0.0,0.0
0.9088669950738916,0.0,0.0,0.0
0.909688013136289,0.0,0.0,0.0
0.9105090311986864,0.0,0.0,0.0
0.9113300492610837,0.0,0.0,0.0
0.9121510673234812,0.0,0.0,0.0
0.9129720853858785,0.0,0.0,0.0
0.9137931034482759,0.0,0.0,0.0
0.9146141215106732,0.0,0.0,0.0
0.9154351395730707,0.0,0.0,0.0
0.916256157635468,0.0,0.0,0.0
0.9170771756978654,0.0,0.0,0.0
0.9178981937602627,0.0,0.0,0.0
0.9187192118226601,0.0,0.0,0.0
0.9195402298850575,0.0,0.0,0.0
0.9203612479474549,0.0,0.0,0.0
0.9211822660098522,0.0,0.0,0.0
0.9220032840722496,0.0,0.0,0.0
0.922824302134647,0.0,0.0,0.0
0.9236453201970444,0.0,0.0,0.0
0.9244663382594417,0.0,0.0,0.0
0.9252873563218391,0.0,0.0,0.0
0.9261083743842364,0.0,0.0,0.0
0.9269293924466339,0.0,0.0,0.0
0.9277504105090312,0.0,0.0,0.0
0.9285714285714286,0.0,0.0,0.0
0.9293924466338259,0.0,0.0,0.0
0.9302134646962233,0.0,0.0,0.0
0.9310344827586207,0.0,0.0,0.0
0.9318555008210181,0.0,0.0,0.0
0.9326765188834154,0.0,0.0,0.0
0.9334975369458128,0.0,0.0,0.0
0.9343185550082101,0.0,0.0,0.0
0.9351395730706076,0.0,0.0,0.0
0.9359605911330049,0.0,0.0,0.0
0.9367816091954023,0.0,0.0,0.0
0.9376026272577996,0.0,0.0,0.0
0.9384236453201971,0.0,0.0,0.0
0.9392446633825944,0.0,0.0,0.0
0.9400656814449918,0.0,0.0,0.0
0.9408866995073891,0.0,0.0,0.0
0.9417077175697866,0.0,0.0,0.0
0.9425287356321839,0.0,0.0,0.0
0.9433497536945813,0.0,0.0,0.0
0.9441707717569786,0.0,0.0,0.0
0.944991789819376,0.0,0.0,0.0
0.9458128078817734,0.0,0.0,0.0
0.9466338259441708,0.0,0.0,0.0
0.9474548440065681,0.0,0.0,0.0
0.9482758620689655,0.0,0.0,0.0
0.9490968801313628,0.0,0.0,0.0
0.9499178981937603,0.0,0.0,0.0
0.9507389162561576,0.0,0.0,0.0
0.951559934318555,0.0,0.0,0.0
0.9523809523809523,0.0,0.0,0.0
0.9532019704433498,0.0,0.0,0.0
0.9540229885057471,0.0,0.0,0.0
0.9548440065681445,0.0,0.0,0.0
0.9556650246305419,0.0,0.0,0.0
0.9564860426929392,0.0,0.0,0.0
0.9573070607553367,0.0,0.0,0.0
0.958128078817734,0.0,0.0,0.0
0.9589490968801314,0.0,0.0,0.0
0.9597701149425287,0.0,0.0,0.0
0.9605911330049262,0.0,0.0,0.0
0.9614121510673235,0.0,0.0,0.0
0.9622331691297209,0.0,0.0,0.0
0.9630541871921182,0.0,0.0,0.0
0.9638752052545156,0.0,0.0,0.0
0.964696223316913,0.0,0.0,0.0
0.9655172413793104,0.0,0.0,0.0
0.9663382594417077,0.0,0.0,0.0
0.9671592775041051,0.0,0.0,0.0
0.9679802955665024,0.0,0.0,0.0
0.9688013136288999,0.0,0.0,0.0
0.9696223316912972,0.0,0.0,0.0
0.9704433497536946,0.0,0.0,0.0
0.9712643678160919,0.0,0.0,0.0
0.9720853858784894,0.0,0.0,0.0
0.9729064039408867,0.0,0.0,0.0
0.9737274220032841,0.0,0.0,0.0
0.9745484400656814,0.0,0.0,0.0
0.9753694581280788,0.0,0.0,0.0
0.9761904761904762,0.0,0.0,0.0
0.9770114942528736,0.0,0.0,0.0
0.9778325123152709,0.0,0.0,0.0
0.9786535303776683,0.0,0.0,0.0
0.9794745484400657,0.0,0.0,0.0
0.9802955665024631,0.0,0.0,0.0
0.9811165845648604,0.0,0.0,0.0
0.9819376026272578,0.0,0.0,0.0
0.9827586206896551,0.0,0.0,0.0
0.9835796387520526,0.0,0.0,0.0
0.9844006568144499,0.0,0.0,0.0
0.9852216748768473,0.0,0.0,0.0
0.9860426929392446,0.0,0.0,0.0
0.986863711001642,0.0,0.0,0.0
0.9876847290640394,0.0,0.0,0.0
0.9885057471264368,0.0,0.0,0.0
0.9893267651888341,0.0,0.0,0.0
0.9901477832512315,0.0,0.0,0.0
0.9909688013136289,0.0,0.0,0.0
0.9917898193760263,0.0,0.0,0.0
0.9926108374384236,0.0,0.0,0.0
0.993431855500821,0.0,0.0,0.0
0.9942528735632183,0.0,0.0,0.0
0.9950738916256158,0.0,0.0,0.0
0.9958949096880131,0.0,0.0,0.0
0.9967159277504105,0.0,0.0,0.0
0.9975369458128078,0.0,0.0,0.0
0.9983579638752053,0.0,0.0,0.0
0.9991789819376026,0.0,0.0,0.0
1.0,0.0,0.0,0.0


==> data/eigen_graph_biological_32/eigenvectors_relative_error.csv <==
matrix\type,Float32,LinearTakum32,Posit32
bio/bio-CE-GT,1.87092859454031600381815020745738793e-04,4.26022414379160353802103019598541128e-05,1.56462819330113226078456471910078820e-04
bio/bio-CE-HT,-Inf,-Inf,-Inf
bio/bio-CE-LC,1.28032109967565319852815833256455988e+00,1.30018725755667807813280628527510884e+00,1.28563362020386283588870470405592370e+00
bio/bio-DM-HT,1.02459435286430424100691233605142894e+00,8.90336767250461409796470171192330666e-01,8.98586604144492434122530325517077958e-01
bio/bio-DM-LC,1.05431624506622425900598805387075187e+00,1.11383060834143787959932057212752753e+00,1.12762811607042562127968710623386751e+00
bio/bio-HS-HT,7.02256377924005634531918856556738112e-01,7.41490137077001892578727729576683313e-01,6.80989903216293179963245071081471577e-01
bio/bio-HS-LC,3.25263370250703001162337045740042723e-01,3.66663300577971662485223871041510944e-01,2.30193930462859618362745884657558097e-01
bio/bio-SC-CC,1.75938369808353639261127783712551165e-03,5.38999091255629483264307483345232393e-04,1.02789476641560469997686870611424308e-02
bio/bio-SC-GT,3.32935756407234121638140553129138915e-01,3.24110206065701571956306069807448677e-01,3.02115954180844003039498858994470714e-01
bio/bio-SC-LC,1.40820776867653066794323205106526797e-04,3.63651770289215788605024338997917037e-04,3.35619898912286391734616615371959488e-04
bio/bio-SC-TS,1.17914232773803682832246220631713011e+00,1.13431840392895687154932341392983408e+00,1.13055153868235555056338685065014801e+00
bio/bio-WormNet-v3-benchmark,9.67933235732120252208012712575572012e-01,1.12066118108041640747632472744965338e+00,9.55736998011905444864549936558634924e-01
bio/bio-celegans,2.51560641016878992045926467168324923e-01,3.00887288496150579555518317480420761e-01,3.43321577528317187744232068515397916e-01
bio/bio-celegans-dir,1.40600647017783039555244065751366681e-03,5.62564868789444507907676385771206145e-05,9.77694087765710806473352790409075580e-04
bio/bio-diseasome,5.05239152389978698063733874831231690e-04,1.97831230887322481291473805434473022e-04,2.19757653335725039130104083447677927e-04
bio/bio-dmela,3.82143816212567045472439864661363989e-03,1.25205792077297421679676478020911956e-03,6.32898514062368146708126331401564059e-02
bio/bio-grid-fission-yeast,6.23922787609128842886974056497001340e-01,6.43320270629383973297978793073323203e-01,7.07034735817012970130476351134162035e-01
bio/bio-grid-fruitfly,9.18880320068109949209321624105888381e-01,8.47338095918866390500112276288184636e-01,8.81430183553986271150909983153546002e-01
bio/bio-grid-human,1.07321446173890942230388748212711010e+00,1.05531932675989645928975288428787247e+00,1.03874044165666456998956034714428102e+00
bio/bio-grid-mouse,-Inf,-Inf,-Inf
bio/bio-grid-plant,-Inf,-Inf,-Inf
bio/bio-grid-worm,7.51374462760159997358260257935189171e-01,7.96911968180880382605117909074465103e-01,7.45151403052635033781031697280313094e-01
bio/bio-yeast,1.38342250767701484142145828124205652e-03,4.68528687657402952847438929715500660e-03,2.24343407081684573850401524524320117e-02
bio/bio-yeast-protein-inter,1.26171434592548388237436183617654907e+00,1.32568657812282364850343237083453454e+00,1.32752476122045844361103684755844419e+00
bn/bn-cat-mixed-species_brain_1,7.14332400059798420026024644305416379e-05,1.76061664216397610748050527669670050e-05,6.17870235927618378468467506785574317e-04
bn/bn-fly-drosophila_medulla_1,3.64846242988982277221691355436631046e-01,4.68584113514715231489073632439459345e-01,4.11424463045796807492497094561572814e-01
bn/bn-macaque-rhesus_brain_1,2.82029029662487894864664719140438279e-04,1.04792753953242766576988474617314755e-03,1.03580632937488138311001182517411724e-03
bn/bn-macaque-rhesus_brain_2,1.44916001649234735429970254194425181e-05,2.25183324292034040080945112363635300e-06,4.57355410345658057796441900879193339e-06
bn/bn-macaque-rhesus_cerebral-cortex_1,7.54074063698472260555412519972448727e-05,2.59157174490322233812683616251834368e-05,4.65561057622814062148453875369089989e-05
bn/bn-macaque-rhesus_interareal-cortical-network_2,9.90638190243719711232989090102797925e-01,1.05423989650041902688283228131384863e+00,1.20276305489049631799347606310248437e+00
bn/bn-mouse-kasthuri_graph_v4,7.83712039063713744544622060284444877e-01,7.67254824101584466065815929070416157e-01,8.04932420672576045861106808500534951e-01
bn/bn-mouse_brain_1,3.51053747930319410738138821298384240e-04,1.37955981151029329735236661695575213e-04,4.27078947149318836266697987664815109e-03
bn/bn-mouse_retina_1,3.63923813557855092234847740818566636e-03,1.23957228144744924867488678687110286e-03,3.98647744429080481281131927799820538e-03
bn/bn-mouse_visual-cortex_1,1.37514482849849875092374300196243084e-05,1.93091270279409555937863764793449517e-06,9.34341458491837412920310431177897746e-07
bn/bn-mouse_visual-cortex_2,2.94917025521297604707379956995184621e-05,6.15906312276520060329852366432108734e-06,1.61267467348720058116634115777052980e-06
eco/eco-everglades,5.98948857006209920950697637724948413e-05,1.06654628684139004433965939807799314e-05,1.52488070805577932848942895026394619e-04
eco/eco-florida,2.76286541913767737853866458965457308e-05,6.49949598572954487745452479635773092e-06,2.48817782507117320367398906645719789e-05
eco/eco-foodweb-baydry,2.19783320302624382039805700169898838e-05,1.50772961178340456709541265993245919e-05,2.62972284719202057534049255855222090e-05
eco/eco-foodweb-baywet,6.08624875939769764723444345606479061e-05,1.59469370183020478213738976997527207e-05,3.24581495878832171608835179550421027e-05
eco/eco-mangwet,5.71563332191055942458735196949052637e-05,1.17098362283991034265808670473918170e-05,3.48544233216762006021929782593340900e-04
eco/eco-stmarks,4.34498367999066822689778626967130165e-05,1.43126054702454508341644634613002341e-05,5.56734388444017899342978584515865526e-05
protein/DD_g1,1.66327439210436650510822943455109711e-04,3.82225005644193985807043299253464496e-05,9.61519102289741457001342245670296510e-05
protein/DD_g10,9.13795506260994554822754583664766553e-05,4.44661916035604505481776687895485617e-05,2.38415736201332390192634416388602286e-05
protein/DD_g100,8.86266474199856747736840767059765657e-04,1.53731812476519954267321140599594048e-04,1.37225749517232806225063464130276470e-04
protein/DD_g1000,2.77190265358872608684326948755384296e-05,2.04840508787682138163379433105060562e-05,2.39407695584480873747461700984030710e-05
protein/DD_g1001,3.42334242540676087608847101776397774e-05,1.26490049672815537246173197865447256e-05,7.30098204436522179197255766486276939e-05
protein/DD_g1002,3.40674079090765577301464063619057354e-04,5.76796796015353889856455176319631396e-05,1.36541302734506388017200133635966215e-04
protein/DD_g1003,5.08032941738241880447677338482744995e-05,8.58092766555019680702788748660741364e-06,5.94834294227496058849624591811717290e-06
protein/DD_g1004,1.75761900008117016812376359338823345e-04,3.95499675892704320503080396520107676e-05,4.00900087308889766141871350677127600e-04
protein/DD_g1005,1.00742217117966213198312712178380737e-04,5.64956226080957983588648269514602950e-05,6.59205860513840310202697446744351859e-05
protein/DD_g1006,4.28344020206916046551839077120511373e-04,2.99805755657662002178039415864257416e-04,3.16061374675033321970840290387775252e-03
protein/DD_g1007,3.08902334557440666518054079587877856e-04,1.89410524755183636076829792528711867e-04,1.97197460582417178117667037127912211e-04
protein/DD_g1008,3.75529864674994237004837063354538965e-04,2.58517425406334974898075598516039946e-04,3.98952435284507807672210285463888275e-04
protein/DD_g1009,6.19841295627560864180561016202217137e-05,1.51223367550807322754489516246671786e-05,8.39208167710640904531764620300173525e-06
protein/DD_g101,5.15107505614866424044448583844881132e-05,2.49407827423291921146541665549792735e-05,1.40234113549386391428617646049049454e-04
protein/DD_g1010,1.24438177438044433668774657295643008e-04,5.65681643530230309902992661747588487e-05,7.85960614827325778533280345572024322e-05
protein/DD_g1011,8.82444798415356279864456455372951158e-05,7.93437885624295139870839462310567337e-05,1.84834207784606080298349755810068242e-04
protein/DD_g1012,9.81638768116639990443852046153109703e-05,1.30922027920898613083032448266522509e-04,1.48853061594618831714335392310764226e-04
protein/DD_g1013,3.81960432135768242721058199064297125e-05,1.16763581823208823853743839145063314e-05,1.43145541410024325367782933429929377e-05
protein/DD_g1014,2.03320575095529438063679437148091304e-05,2.45456038157500423271830792502522542e-05,1.44158508885782138561864176739229698e-05
protein/DD_g1015,1.94055907419029056356106051874543268e-04,3.29068926503121355999372862151099487e-05,2.82068344225329650603911476786681964e-04
protein/DD_g1016,8.98045759948408540100354822212400642e-05,3.15305765406943980114094014340586622e-05,5.27153638584512155156742774388670453e-05
protein/DD_g1017,5.99021726092579837466280847432049560e-03,1.54060384306483001157128329067232800e-03,1.56123527000327406882542881264607026e-03
protein/DD_g1018,1.49402525523375130406321471287811308e-03,4.16858523937658163618501395365866591e-04,2.22222254919609792915563847417699969e-04
protein/DD_g1019,1.06572782117991025828468957805801343e-04,4.84555291638835487880304893331672120e-05,4.74913904583347681595144305265960145e-05
protein/DD_g102,2.13948592077878636139551427391028260e-04,4.89884125548130565446479569107841115e-05,2.24563884539207176059378282616962613e-05
protein/DD_g1020,1.81933818016295499477625158247980167e-04,8.30433457386343963122356788004786440e-05,2.10659168873783402708035512460556631e-04
protein/DD_g1021,2.40687577927242974443923524988069491e-04,2.93574821065148839738017135844432009e-04,5.42846609423716079882901840168744409e-04
protein/DD_g1022,1.04341379937368710307422180107921473e-04,6.01585633456011234703818583936521478e-05,5.84904637474221833821259153585086000e-04
protein/DD_g1023,4.76251806822885991415681480099862471e-04,1.32716830671839290884634005669946819e-04,6.40075163393930453990769597640120945e-03
protein/DD_g1024,7.82819272586580959709609643318564048e-05,3.26995290076757758438182497682543128e-05,7.21632818884631811368349199450650599e-05
protein/DD_g1025,1.80674694953542361314711952222276598e-04,2.73390909545285731616128203093459207e-05,3.71182785035353761284245800532114464e-05
protein/DD_g1026,7.80764603827915734840621859509618400e-05,2.67370594093868496748224570322699082e-05,9.06292768718488534244336667682370813e-05
protein/DD_g1027,9.30721711681301477694020697064517192e-05,9.44576576001008135314873038750733053e-05,7.96777700419891044471043353083091141e-04
protein/DD_g1028,1.06704889339955427860906265916698048e-04,4.22970093235021596600982190214728335e-05,8.17598614746518255162022285030442007e-05
protein/DD_g1029,1.28107891306295929127186570347202019e-04,2.48432911079666619509145277068250416e-05,3.30484240290306588623824431982049554e-05
protein/DD_g103,4.40188401966097767931245068902265365e-04,6.13361135732100311379289063137466608e-05,4.89384456123415561743548702996569833e-04
protein/DD_g1030,2.94088718354227654561073924198871153e-04,1.52469187944066414680425567984964169e-04,5.54612929343210616702352377913939568e-04
protein/DD_g1031,1.02013598136135621285051725954605575e-04,1.84306611972913390529603564221040106e-05,5.12875787789457155923066794401561937e-05
protein/DD_g1032,1.27113821554736877614206832662615939e-04,1.07949430408296773835842638494245919e-04,9.96545215485465698701157856800361202e-05
protein/DD_g1033,1.57043782283776444953361534287728305e-04,6.23525033775595124170769226967927198e-05,2.82897063383930283305747879240053611e-04
protein/DD_g1034,2.70474458271354684842901693905868093e-04,6.85644911017020875658735316563511638e-05,7.79996298864196869220504837522279392e-05
protein/DD_g1035,4.38951467412299376108142855486729737e-05,4.61327653438375830991950710806043625e-05,7.61265458566837796528595159482256349e-05
protein/DD_g1036,2.57939747112028963238930328590521051e-04,2.01217069872560688564382592408453911e-04,8.46906031390934210001213834193449654e-04
protein/DD_g1037,1.01615037480132937939608453580381178e-04,3.56308754194421050458530231827186348e-05,4.02505091606027503768098453789768267e-04
protein/DD_g1038,2.11407035967123681636605910553580545e-04,5.59233583041214682469277292794792202e-05,1.83272409846134901626418714668632654e-04
protein/DD_g1039,4.68728966676319660704393459074885720e-05,7.76019160764020700241235128566357372e-06,1.17195000152297959310559611760773195e-05
protein/DD_g104,4.88255497292175481442465615073870272e-04,1.35417255008666988172896411467307170e-04,1.61120244113259726342553188683435490e-02
protein/DD_g1040,2.09095454415007311491151357236255471e-04,2.59927222388258356117555889156351884e-05,2.84339865303640867630790050843141109e-05
protein/DD_g1041,1.26108426021067219789548654001315369e-04,1.33019972560126667348530242376234989e-05,1.74652188158402841019076064733426393e-05
protein/DD_g1042,6.47975344362072739754385173715341698e-05,4.39678344023996806559571950839752356e-05,7.73741529363093442146789373344152056e-05
protein/DD_g1043,1.08203823292385698375879073233474090e-04,2.74560746473679836358157239433469209e-04,3.33309152236717729367701015740138177e-03
protein/DD_g1044,2.03367458821443534557081530003213346e-04,5.10680520771880905239548358778769340e-05,1.34899099533757856868184745109639334e-04
protein/DD_g1045,5.50506180601281009084212165186034785e-04,4.40148585855122009120298478817345713e-04,2.05540968580154697501605484917803715e-03
protein/DD_g1046,1.75473553243981752928899986677753663e-04,4.90989828082244335481891988979387062e-05,1.49380438275982711852218218843266945e-04
protein/DD_g1047,4.58817963315193759105312826380662270e-05,1.76750058639819135513200258819110698e-05,3.38539950893957005605737132571067364e-05
protein/DD_g1048,3.02379339554605849144568616291743183e-05,1.05089328277295126452266569613306718e-05,6.97453839035807853903156614246984817e-06
protein/DD_g1049,1.45930989519915911368670386219333763e-04,4.20095813806980067814884408142197482e-05,2.00172695640294751370698906040800662e-04
protein/DD_g105,2.42297774862565308247780698445000164e-04,8.93524511158442746168724243584793442e-05,2.54041219455351095849525222094749800e-03
protein/DD_g1050,8.54139024860690253704198965858123969e-04,1.99072900352934097224308750218033245e-04,4.88346015379703354758127799434191378e-03
protein/DD_g1051,2.67546302714209669369021893651000246e-04,7.04128164486700868160465608709305598e-05,2.65023422261742832380411981202988055e-04
protein/DD_g1052,3.11855657829316716791359828099537435e-04,2.75722847685655452112355432554439019e-04,2.67662711485916319004581116874285958e-03
protein/DD_g1053,9.47237141098539295459010108621664605e-05,1.39401207577215826138497201668584720e-05,7.28249903058449414793877298314694231e-05
protein/DD_g1054,4.45871594854855654779908309146883904e-05,1.96538687734527163310969513119703485e-05,2.34314508598993988242115715354992874e-05
protein/DD_g1055,1.06750557807439389861850910019850921e-04,1.74367238914683246196913743347139508e-04,1.70029942121034273581147678626262191e-04
protein/DD_g1056,5.68350432415503367061226508266211037e-05,3.37647469315790736898375556985667579e-05,1.95371722770315606048443690019241785e-05
protein/DD_g1057,4.93273322694811190545712659472978307e-04,1.67884742998185146370083116222176704e-04,1.43440851239621990997622158595017976e-02
protein/DD_g1058,3.49749104077050672433572119519522808e-05,4.34263621699073835450715985535264234e-05,7.48634707018608053876527596975881042e-05
protein/DD_g1059,2.22694817688299354118578345118394694e-03,5.39033184455792944798643027006373370e-05,6.39003796092167785658534635636775607e-04
protein/DD_g106,1.62662992762082242564465610356946601e-03,6.06677658199256550642423053819462872e-04,1.46909676870982837384255638819650712e-03
protein/DD_g1060,5.07547262052121226562584913923363915e-04,3.28034083305536986375185896072848183e-04,6.93542908441488152438587125340730300e-04
protein/DD_g1061,1.00917287114697710535070585694936011e-03,9.28715481675191476563011148864532391e-05,6.58960191363303619342564213543498715e-04
protein/DD_g1062,2.45804031195787731363225162274880119e-04,1.12672230909887678796156255151604902e-04,2.54376417417104611365038571252213896e-04
protein/DD_g1063,1.10426158816511023716426561086692906e-04,5.07550407437921653835695074660978373e-05,9.53053753343756008599245870693952016e-05
protein/DD_g1064,1.76535244137293891004703979848097711e-04,6.46145536923601959183244257762386160e-05,1.55745558081878828930730683795745647e-04
protein/DD_g1065,6.03789291314126340291879589817916895e-05,8.29106872810057723383768509421871350e-05,1.37012790854917371882362103021112158e-04
protein/DD_g1066,3.15130756051752485257069138758598690e-04,1.27257677540304915235833472244950942e-05,1.83135392758336468003581533088797918e-03
protein/DD_g1067,8.39646429066477904209595044957802065e-04,4.17838733992097881388183022272301285e-04,9.38405097790808048851137479214037755e-04
protein/DD_g1068,1.54326145291746858288171785286939707e-04,8.33086471406086398624216707695624499e-05,1.32367824420343932961302811007042813e-04
protein/DD_g1069,8.73965439396289538978180892409057310e-05,3.72242494825584293618313368925875711e-05,8.50902883657162614721219590562014933e-05
protein/DD_g107,1.02618620104117071314767488804755914e-04,6.53972496593954392992280343686201532e-05,7.52382355520304574872404545839941937e-05
protein/DD_g1070,1.71459984012315836905144059140136198e-03,3.22032699573576262640089915065796775e-04,1.82331619823018240010159382400256337e-03
protein/DD_g1071,6.18267603840699407081749571162266101e-05,9.67765930574590993236059118869279633e-06,4.69806263508465943449850153459426470e-05
protein/DD_g1072,1.16946812243754440399749417869776477e-04,2.19961765207676826060035768617152359e-05,6.61461505025762455270023158022901631e-05
protein/DD_g1073,6.89993798448180625218498364094249368e-05,2.88005988130629817549041384932086557e-05,1.99035707465215702268989922618730424e-05
protein/DD_g1074,1.38231946398636008244033019277224575e-04,1.06942930887452936426434726626834382e-04,3.78496967014142418348712495054929504e-04
protein/DD_g1075,3.18101481999777521703756176407960765e-04,5.82631295279987556602652848312453261e-05,1.02179756906220612852793721054866096e-03
protein/DD_g1076,3.04268305487415442731381839373505728e-04,1.61708303926179585964911257634043765e-04,5.85300907630486328116239524474325048e-04
protein/DD_g1077,3.94184700108165033465000190016979569e-04,1.25770935214187465486205495007112835e-04,7.34311404891776638630774306805243402e-05
protein/DD_g1078,6.73682299097665667929977356080492215e-05,2.57922709968926377504212537630819694e-05,1.76058246913674047574607657280009059e-05
protein/DD_g1079,1.03109273425447450998046412973045008e-04,2.16890669030614941433500808584424122e-04,1.58271324860032251566787639577645741e-03
protein/DD_g108,2.39568649221041726079592969199227145e-04,3.28636267137266965553895637697794717e-04,1.32502738535763904648896840938566072e-04
protein/DD_g1080,1.38022321880553934722276568662170679e-04,3.11812401742142473070196222123256112e-05,8.60198474899321498316950756664773109e-05
protein/DD_g1081,4.11775390553106250122505094246902599e-03,9.73111190619355444868903792165182344e-04,2.70518353620330860458938502425590104e-03
protein/DD_g1082,1.54465013690527253775365311496403202e-04,3.19570774335834134259135418531359260e-05,7.57748133080961873101335840843079374e-05
protein/DD_g1083,3.16028183985130521435096044836889389e-04,5.37733877690478324267129866018480852e-05,9.61102142233918775581743058780705530e-04
protein/DD_g1084,1.65658756145592634366265318726495841e-04,3.63032940117863838448092419735722681e-05,3.76160640623070091256137733228369098e-04
protein/DD_g1085,8.31945084074861362945527870864094692e-05,1.20496827750366972376919432203960642e-05,2.09057306430492278889050471045231888e-04
protein/DD_g1086,1.98004989335285037963464316903779557e-04,5.09857228279062265847923287473002373e-05,1.02919680752773926469285866170727768e-04
protein/DD_g1087,1.06679568594497827496802845131026010e-04,2.52498831214995286195193609214727123e-05,1.79874219461877847554403570541681498e-04
protein/DD_g1088,6.30226920537396718596930283460441358e-04,2.57668757415950274432165905876373660e-04,6.94368971970467536316601680359024547e-03
protein/DD_g1089,3.81432909121614636328446583140218586e-04,1.88612524791385018949224461170503731e-04,2.96104678647641197606896352363610450e-03
protein/DD_g109,9.09398903343193115847134480013259679e-05,1.59484056135938186920924121806242834e-05,1.01094474582057780549497339058006014e-03
protein/DD_g1090,4.07328245100189589705799981808635679e-05,8.22779351087908697039732841261540139e-06,7.22538176246431158946904910004998478e-06
protein/DD_g1091,1.41992851611438526479978679120578418e-04,6.90474087785459396273620035000050892e-05,1.69347806338627457169821360693579178e-04
protein/DD_g1092,7.42256021435422913649337541957785082e-05,2.57874069762155540569523425703603368e-05,2.73500268524029499938125229153313443e-05
protein/DD_g1093,1.00999517592145595112770801948437039e-04,1.69566369949042879203609441717707271e-05,9.79311063182097613756400112921703813e-05
protein/DD_g1094,3.78536255259626965984738261703639963e-04,8.16154441399852212321350494760045900e-05,4.10112261799935153262936342206724412e-04
protein/DD_g1095,5.75140742494589836334564526150411146e-05,3.08006952491671378284699274503633747e-05,6.97623304017758377603815438712092508e-05
protein/DD_g1096,3.80806920929518693225289971717637870e-04,1.44872824062717509744406237531918064e-04,2.41565270852660396919293571386182721e-04
protein/DD_g1097,3.65581305993046786751440673587869119e-04,1.42932913294848909334483771902106833e-04,2.07823352226584263348057436455676905e-04
protein/DD_g1098,5.32022501152761112481871803224371418e-04,1.69443377958222982927877161164223132e-04,5.82344240652446297821387154385037465e-04
protein/DD_g1099,1.80766510014677323297894976886508751e-04,1.08794959179034856786884080455210130e-04,1.05140662197132194832599662200646352e-03
protein/DD_g11,3.05736612984553896607441194342310229e-04,1.46550195242350576011182723471898301e-04,4.45679813212745779310981672965264913e-05
protein/DD_g110,1.46428437940946137096651573031301198e-04,1.03941426323971541619347950241283735e-04,8.71629015149399422773413666304223817e-05
protein/DD_g1100,5.57310957514655383310931196389616095e-05,1.26489646871530674708477584855603656e-05,1.00300318339361416112871385303300771e-05
protein/DD_g1101,2.26950144490900034640117383039977136e-05,9.28773900372006210402178754730787926e-06,1.87662654562962358520486483676927018e-05
protein/DD_g1102,1.20516104442825701396124846537037648e-04,3.62348100856825511442040057144731503e-05,3.53706152446544004291243968228372217e-05
protein/DD_g1103,1.36560083911845343276256037205370856e-04,2.32385361452130336152976668222912523e-05,1.10247582025258216467271824429013512e-04
protein/DD_g1104,3.80351592558925610028027865934962356e-04,1.77223777142526753729403430479210339e-04,5.99776557795025059566975048254873725e-04
protein/DD_g1105,5.72315655543509261470868745068665404e-05,3.06535283741830642178117812054736493e-05,3.11854554324802159203859466288334922e-05
protein/DD_g1106,3.63806084289290145970224847369898936e-05,1.47728291524039863742547457465458212e-05,9.05411980749141225095967375199113861e-05
protein/DD_g1107,1.12177484464222072695763492763060190e-03,2.64960918229521553205039897806033138e-04,4.51971983745727762623599704889347370e-04
protein/DD_g1108,8.12204093108983420207033313348730535e-05,2.26673865769137218701444079493138538e-05,4.83768052468974132021697510770371324e-05
protein/DD_g1109,1.62934852235530692691857326219796913e-04,3.38158451409399603024031081705422398e-04,1.29967546174566392649092037758822341e-03
protein/DD_g111,1.61195980403065619505491177967256315e-04,8.40780305949920915906652141737419417e-05,1.51356060303264398074549475480835436e-04
protein/DD_g1110,3.32229472993337491612192524134483071e-04,2.05804922220729473872925876172847805e-04,1.52018340602801469664660877958718967e-04
protein/DD_g1111,9.44338593831633504982496495871627065e-05,4.21068651734783020981236650837350466e-05,3.30193963193574521770910361815691024e-05
protein/DD_g1112,1.59567369747286502611387950469846599e-04,3.03409755571525933624358999397011441e-05,2.86888038437086934689677150164008662e-05
protein/DD_g1113,9.58335498281542362287615471547160255e-05,7.51134847223418278875715121249258248e-05,3.67378014124731360723696138229964181e-04
protein/DD_g1114,3.25364962040258158764965965238301110e-05,2.17510489346313026680397309492960675e-05,8.47740026845974358773457540700981943e-05
protein/DD_g1115,9.14084739285507358062170001246772261e-05,3.33352961713093610166896821434886160e-05,4.29525994789350061282555894798262460e-05
protein/DD_g1116,1.17166419112413398214282833023604840e-04,8.87036639308131050762853691879103905e-05,1.25534566475309066640087609427940587e-04
protein/DD_g1117,4.48499246785781683994638836212066515e-05,8.97252298630962442052184357542667939e-06,4.95219258099433656398445717835386257e-05
protein/DD_g1118,1.26344332985462096162040566105248663e-04,8.83632373561994371806965825387157025e-05,4.29923053609357193502942123996972577e-05
protein/DD_g1119,9.61818653527147187148376010830136088e-05,4.91122674674798969776103233002841088e-05,7.56409868854689376760409600713496323e-05
protein/DD_g112,3.78628993755745887828112086401638311e-04,8.79445760656040149277747465812306534e-05,2.33344730293566149607214752887192191e-04
protein/DD_g1120,1.45255020537705597662167908449358192e-04,8.10304055826218401717701886835560792e-05,2.69586688091360128359287306027762576e-04
protein/DD_g1121,2.13057384419242065944262728210721428e-04,2.06538595925669978601580879671732645e-05,1.14511648571430436760793217526439157e-04
protein/DD_g1122,2.67685639941377306938795919353720352e-04,5.71155306463875299486880002013166302e-04,2.25681897587314088873470525363929872e-03
protein/DD_g1123,8.06692108664356317664071151452428748e-05,1.71434024580662217175853478837560891e-05,4.32098229819903457885237227758190595e-05
protein/DD_g1124,9.82377529152921563584380398498685071e-05,1.02576418759085166992485221236032719e-04,3.02200339496672872932742836994919563e-04
protein/DD_g1125,1.72835844491032624195817924771396566e-04,8.62626136175214609970037445972700982e-05,2.95029921652894162914948796263613105e-04
protein/DD_g1126,8.68449656133572771390457321026342472e-05,1.21649428818906568661435603549287200e-05,2.82207973913825738890737606830312881e-05
protein/DD_g1127,8.52718504764139730936519338155574335e-05,7.83210662914894371087388188224839140e-05,5.87380939660362337650755587993339180e-05
protein/DD_g1128,3.41707182865151055100926665437449308e-04,6.47816952219771023209989824428346494e-05,1.65606794815288436051576474731977485e-04
protein/DD_g1129,2.65068740232396350791666308772678631e-04,1.14582610688661385237733290804464866e-04,8.32536046659162302483216196423158260e-04
protein/DD_g113,1.33996057985572449997946333748979147e-04,1.28863049861009114218691626628318648e-04,5.25195939920635746510229364049817215e-05
protein/DD_g1130,4.58194114384793976672825703848429341e-04,6.77769175657968937116217444142687862e-05,1.33349383449489007587802845630943814e-04
protein/DD_g1131,1.71446187967857505490682496251057238e-04,3.71115638818417466295896429860110369e-05,1.70300472864147546351019334534055695e-04
protein/DD_g1132,5.59700830535352492371463521126367602e-05,4.99638021842875833401981513951243431e-05,3.19625934718076811802524060091685256e-05
protein/DD_g1133,1.41288924052117272043711861405165471e-04,6.50079881937793762579453601579335303e-05,3.47469516031737051025693710083891112e-04
protein/DD_g1134,7.28350932914348371916801023757397820e-05,3.03548871548593503732320151417542033e-05,2.72480153296362559589451916416263566e-05
protein/DD_g1135,1.17009450952096063976205096493918627e-04,7.82007598295079712947603220969382810e-05,4.70005150645973938382406688360741941e-04
protein/DD_g1136,7.19873477237020126524959406051071782e-05,1.43781662952958479051675825793979011e-05,3.61333981591187876672555556373763628e-05
protein/DD_g1137,3.99432494327216810365736428430113717e-04,2.28263918290024420511587597300775823e-04,9.73033820614400455838487861012532136e-04
protein/DD_g1138,1.99174028368229160272734589450423082e-04,4.52331852918330763103125128069774378e-05,1.61357294300515431635535843633280602e-04
protein/DD_g1139,2.10896904362261331773085896233958525e-04,5.08214193161038144700495042122587126e-05,2.13060519551779492709379109918284072e-04
protein/DD_g114,4.60403330321679565550269425865579761e-04,3.62985312791347925496299333721544296e-04,3.91923085333350188790060545998945340e-04
protein/DD_g1140,1.23011055829234768363057699144019638e-04,6.80689691148806548578262691235725387e-05,4.79197378482380527903197164445753977e-05
protein/DD_g1141,1.07158881739084097556810021684831316e-04,3.21605517995708690335225368142505949e-04,6.42330723089862329955690673766481224e-04
protein/DD_g1142,2.81628833985771493977837929446509061e-04,4.01915567321147827752852074305239207e-05,1.84807943276633465809944949341664227e-03
protein/DD_g1143,4.80773973483522639351194558873448714e-05,1.76829943891637491937102154887384046e-05,1.96090586917806263782326590889099649e-05
protein/DD_g1144,3.72207915349534563901237382132600340e-05,9.03333497601267569874172364808562420e-06,7.74673562281704461467107930858419771e-05
protein/DD_g1145,4.16891293878372334417242030589235003e-04,9.18443422177836944324312896746647505e-05,5.62163882346673112729143554659002171e-04
protein/DD_g1146,8.47822862375187771748919019990651924e-05,1.45293796960180370419526494820578296e-05,2.36458165317433494422824745106011789e-05
protein/DD_g1147,6.17397196673393359589114633731314948e-05,2.35493555824974491076807365478220499e-05,3.69364801585244085589614011637795091e-05
protein/DD_g1148,4.78865521085166493900740905953147276e-04,6.07840602032690960266849461593909108e-05,6.09793571643148173568975482383485473e-03
protein/DD_g1149,6.47906131026720432263551694333876630e-05,4.13313721703668898413189798331323568e-05,3.20043375723520370174994689722787931e-05
protein/DD_g115,3.58490447524511210814860077895105413e-04,1.67344617234688505273555380837532363e-04,6.22859092212065824373597269860708992e-04
protein/DD_g1150,6.40127646717280444534121616907517787e-04,8.60444280184595631157808730828157640e-05,1.52470282627575015361749235331143868e-04
protein/DD_g1151,1.87125588391876741020225176858152956e-04,6.05592847052661994702739694057975381e-05,3.06197686690014209172613652622745219e-05
protein/DD_g1152,1.94917890704969893567252226096097396e-04,7.01767098381438945870416585659658720e-05,5.63859731709709092845540737877566643e-04
protein/DD_g1153,3.60760113998884927117121902842874565e-05,1.83911461681082803042192959373561972e-05,1.67259926227490300372731960980301874e-05
protein/DD_g1154,2.13855837164085576670848858360489026e-04,3.71707519291116984930141811774968366e-05,4.63922900692977323700108077601032779e-05
protein/DD_g1155,1.88795508166906187714841905961969657e-04,1.81765746589332009114121644874386701e-04,5.37242874429237185824816143916898720e-03
protein/DD_g1156,1.67925709435319895336005410181580580e-04,5.70314905797244671565869124204072295e-05,7.83926955432354647456590710803052610e-05
protein/DD_g1157,6.91584664495177503435263199753222023e-05,3.09751301109651697066754841196623289e-05,2.82144684486682785223773660989264297e-05
protein/DD_g1158,6.39635260977811852015200599616266251e-05,2.70704473619762647979557753516711578e-05,2.95845795199052097465617772168558512e-05
protein/DD_g1159,5.14958008748949657526867303393972912e-04,6.42309737854682235321776686929276073e-05,4.41502563352577496451040355817670387e-04
protein/DD_g116,4.88927795833817552650683385252872415e-04,4.73472348534698263976586628246856811e-04,3.83082936191041776719032891000056066e-02
protein/DD_g1160,2.64250624625341925586452036394178216e-01,2.60625061616370771943710999753272353e-01,2.59084736882446104369366834627591033e-01
protein/DD_g1161,9.83078226868325926807878323381464868e-05,2.14814824903945295970619901114269048e-05,7.42243400992659394221483145936572945e-05
protein/DD_g1162,2.66928829785965402390899092165244375e-05,9.34966526610484422898933358634416195e-06,1.06549640352642664003346414771711216e-05
protein/DD_g1163,5.87629297897218568259418794761398240e-05,2.16643645987170756638434036611106071e-05,3.96157581240394268446310645662238692e-05
protein/DD_g1164,3.35193405883438030273262970432290034e-04,9.14090743088791328703312138386076118e-05,2.83097864394001185048957375602492081e-03
protein/DD_g1165,3.53422042896735834376629815094740063e-04,8.83714653370908585149203318589601155e-05,7.31726682741420080495944958987618413e-05
protein/DD_g1166,7.89314629715829686291194633782748457e-05,7.00780651601901626026960277203930061e-06,2.89933054665042386182444901874333287e-05
protein/DD_g1167,8.88145734817968847781674194295368397e-05,3.52961763953720789644577429369911691e-05,9.02193687119813485294394302477960548e-05
protein/DD_g1168,6.35481663692563801090047550426578681e-05,7.40752981104386094663285502331306303e-06,4.16417205154511625782470893324461698e-05
protein/DD_g1169,8.98519846359760355213641498953562487e-04,5.07247260744951148398072948089979152e-04,1.43442853580482722525447271782940479e-03
protein/DD_g117,2.04674424329844118126007689049269875e-04,3.01402805369467901791305744539225497e-05,1.87368252700090711650113506144639738e-04
protein/DD_g1170,1.26958602035846557436968654725043227e-04,2.14704171676298831938340070907351542e-04,1.51569480772988182420216060636297627e-04
protein/DD_g1171,1.03817629159052886248273509823592980e-04,5.61587774959519088406966959057989571e-05,3.77270743407800016023551082649925288e-05
protein/DD_g1172,3.16696395496413081288614432738920838e-04,2.58196868561307544186313659995603973e-04,2.41018823034580826660882377567017625e-03
protein/DD_g1173,7.34304766488697279294551999762696224e-05,1.61044313728202255498352240300308328e-05,4.37961721071703807694915114251691732e-06
protein/DD_g1174,1.49745816356685931741021262328172521e-04,3.90270485720917685331342198889232115e-05,1.26360466346361240047106441554895149e-04
protein/DD_g1175,5.88306468089127595751485331674877788e-05,1.46154332808814831518918037610301553e-05,5.53399301048272711353106138151258948e-05
protein/DD_g1176,8.59789500536321596035937637379959959e-05,4.07651283917958763403417791195996687e-05,3.48308244528006366412589209102479720e-04
protein/DD_g1177,5.97846372749501141447171262626978272e-05,1.01044628411817737855589816493342727e-05,3.84000479270207083035421923872235800e-06
protein/DD_g1178,5.85265113844479253327746097857952677e-05,2.50066388063030923313780182158564837e-05,2.67425551200323088599565391282677118e-05
protein/DD_g118,2.18214600694011107550597489139812016e-04,7.16010228369494336013177015326430014e-05,8.80198232974417922045440616695985862e-04
protein/DD_g119,1.65486787362373482864831482215402560e-04,6.76573080997256225613112725490322156e-05,2.19188954908745574316143567197729555e-05
protein/DD_g12,2.12028241244238714318669893184173689e-04,6.71842699113273365493917326468148651e-05,1.14243118722958006498756554382894106e-04
protein/DD_g120,5.73596493444895140194671596050460005e-05,2.21452793037458499302664807373525743e-05,4.44980274068591778661804814868674780e-05
protein/DD_g121,3.93943226830488319912924356453634738e-04,4.70318837144083940336158718318395592e-04,8.41803903144066462851403170879010131e-04
protein/DD_g122,5.79653259677954084796714668459062031e-04,1.65047457432894933962114085205288992e-04,1.79304712378163059085118265067026845e-03
protein/DD_g123,6.02481185804345620980726173868568358e-04,6.70862814606550096043073628206708493e-05,2.02904694530817428371793969985037616e-04
protein/DD_g124,1.98999924098065252084845874792535060e-04,2.98000440532288253510684068890940802e-05,1.65201186169548922826492320330612397e-05
protein/DD_g125,8.62207537259329456474017411903019585e-04,1.51323157906050369478108127385861055e-04,3.12579059632914059974324619045811486e-03
protein/DD_g126,4.08685397296551728452851212792258913e-04,1.43965879143807142702063815636622526e-04,4.26816768644396538702023213747744439e-04
protein/DD_g127,3.01682446100129109027867924936072363e-04,4.60037468294727712847362615754621884e-05,4.03601629595850862055202034637615977e-04
protein/DD_g128,7.08350178684692666948805920272209430e-04,2.94065492128413599238843765360659201e-04,1.37341172001702232864007537059291626e-03
protein/DD_g129,2.49193805576413222229237756435400058e-04,2.18552776308470370435116441908078260e-04,6.40267593812147736675955369572664620e-04
protein/DD_g13,5.11549781330184264809101537048882718e-04,7.49238971433812097989366375944924696e-05,8.87041043482294708783645844786747513e-05
protein/DD_g130,1.87251372449041554575722359963183096e-04,3.96196521243264099496438131334587983e-05,1.81016384980357129732431456924971576e-04
protein/DD_g131,1.30167281364219187983878034249805251e-04,2.16101410731143476565795627572329933e-05,3.01549097671362189321754303282214998e-05
protein/DD_g132,4.39873012380197458358042621093876587e-04,2.97155682913317398918837163921624590e-04,9.18130948572539289482185861940745871e-04
protein/DD_g133,2.39126383183471379004432097695269451e-04,6.11110929223313464717502642697107561e-05,2.26812915803468025140617581352298583e-03
protein/DD_g134,8.79506419454064100082280125635189062e-05,7.83775868268463139357884005519300623e-05,3.69930090906777929223048078221298556e-04
protein/DD_g135,2.43045122857951831926558401082972652e-04,1.43482796822674393906252869395231329e-04,8.11958593868636950535691315309204880e-03
protein/DD_g136,2.27496935214441554738332724769233420e-04,9.13644787972490613814328799603926484e-05,1.02485645416788375676254021353566501e-04
protein/DD_g137,2.02202835864336112346557083192783103e-04,6.85646286207469187782552320880809855e-05,2.42068555121323967671982756581094120e-04
protein/DD_g138,9.44384253532738407418786573228550946e-05,1.18759472535844357205030896959325237e-05,2.14384871436001172841257310840321557e-05
protein/DD_g139,3.47640759060827705440874536659980644e-04,7.26047673897742809485922121552941192e-05,9.83901018542256168180881998703927956e-04
protein/DD_g14,1.22625153073676862090655816499733029e-03,4.08369211732345359986128035450924792e-04,4.59631467670510576497854472286783840e-03
protein/DD_g140,2.81583762302340779221669820212163120e-04,5.03129928227223712939676658354739730e-05,4.35373275387407602926487113386181430e-04
protein/DD_g141,1.24833781435059770021211352456798764e-04,1.87383202301589963854806710981945228e-04,1.04009897458966673822785823244313533e-04
protein/DD_g142,1.61653740922927576527840488962832363e-03,2.85781051295618033170850358306047262e-04,1.24742787390763671909266011530351792e-02
protein/DD_g143,6.03643413056943591699261332245482942e-05,3.30714623750369272717564378409140775e-05,1.86769482632375540680064011463114334e-05
protein/DD_g144,5.99912756717551580227791541648351652e-04,1.35447762917557552647047566066319964e-04,2.30397512823389965210772299945390309e-03
protein/DD_g145,4.30671150941813643216587633304523478e-04,9.57495007124388103278159691469905520e-05,2.87530490839481827125405310860375252e-03
protein/DD_g146,1.42944399496880681415371674959391130e-03,6.57272972841699403907597842948238282e-05,2.22974445601162913264537381961452548e-04
protein/DD_g147,2.13893117446891600750286291000214830e-04,1.85317186423474612809130275281506470e-04,1.08270365058969001056754971494230409e-03
protein/DD_g148,1.61218003905829255258072830482834196e-03,2.08179100486913621855722626438381055e-04,9.19235909334034694925303377515203867e-04
protein/DD_g149,2.35489848034692904772118783567492841e-04,3.28666721876635327900112543888848404e-04,2.63081126848034503104862589919118635e-03
protein/DD_g15,1.30232602476269544723210807416951749e-04,2.31159134613213183807358171075601125e-05,2.47444483604832059072900313955444231e-03
protein/DD_g150,2.47938602301387962937201983875877182e-04,1.39489944064236787793851038420381489e-04,1.32267986681739489000339155488954679e-03
protein/DD_g151,5.28667721131708957467834188664777382e-04,9.74162865769497575321020081415208994e-05,1.67119800687683779011747776417448093e-03
protein/DD_g152,2.11530439579072410955882507161017023e-04,5.11140780747438674718945907838595456e-04,4.01036903217805384571408942637795677e-03
protein/DD_g153,2.83930226159581842253795800172737809e-04,1.23842071959257310068521164655750912e-04,5.01348950167639515030152415162726523e-04
protein/DD_g154,9.71499045049489320445959712133030924e-04,3.70080143374361049848961075939292386e-04,6.52957136168675240900573791818672034e-03
protein/DD_g155,8.12629379026700061723018196584068741e-04,7.27768983273574493240515921858312314e-05,2.42319852821112014710746885545839086e-03
protein/DD_g156,3.58625887948134680979640111670936976e-03,6.17514885518732785083700290106177678e-04,2.45916173947296169051586815320332733e-03
protein/DD_g157,2.45832648984162225102425624395023033e-04,7.09549573921831200420156513164348266e-05,9.97850652982754400773586047490927886e-05
protein/DD_g158,1.90976430245525785674362536212685024e-04,2.26399813674525081210694086873016912e-04,4.53062057531938613969124112047019805e-03
protein/DD_g159,1.43384125652737462773456707226395857e-03,7.42868823795267663725331463426452496e-05,7.21044852488589267362224634872610359e-03
protein/DD_g16,5.10342072494598134937985621415836274e-04,8.17118146503613788637931687393678790e-04,5.04707986034313822987666362572186143e-03
protein/DD_g160,1.00471918383258456903873106229377853e-03,6.67146947673157531205458280312979810e-04,4.92451327041710468959168327447351735e-04
protein/DD_g161,4.98603495719281064586637204082849552e-04,1.01827861511941114255592194758784114e-04,1.77979961417216189275449532741364880e-03
protein/DD_g162,2.47859017318826414429209304567966465e-04,2.54482129548046853720795683002056052e-04,2.21196184603373964699398158989392099e-03
protein/DD_g163,3.64572578230190211133768605102409364e-04,9.46687486500302358401280014919624346e-05,4.52677653509210513040165862322377306e-04
protein/DD_g164,1.78603247519843676879187099329376306e-04,1.06610455165468920253597299779545326e-04,1.14777184177544449012646188696589106e-03
protein/DD_g165,1.01459884314552627792452668368318051e-03,5.03223506209805067844387660892405563e-04,1.92896180524985343460757348711419917e-02
protein/DD_g166,3.91367843487718139077180098943246520e-04,2.78488670807850838684338087932943010e-04,1.76299798611608067438206743172381978e-03
protein/DD_g167,7.92766985657076546719703030757430075e-04,1.40301729341723185868321132612025411e-04,1.48150485632196258270461860920831148e-03
protein/DD_g168,1.19809937173668781802000826803165273e-04,4.22175911052065613152809257799409858e-05,3.32719335407627608567987650245927413e-05
protein/DD_g169,2.07477126862762938286378726900216448e-03,3.25580278794518455815306361469154348e-04,9.05243841796081289147628524875812666e-04
protein/DD_g17,1.80429338947740209958391357661278642e-04,7.97762004642151186676978951508472794e-05,1.03133409327679769728636167205757344e-04
protein/DD_g170,2.49515422404347848587648178944124287e-04,1.13871629080770873966619423094701777e-04,4.04145537883822757797891073053801326e-04
protein/DD_g171,4.47564121705763878173423785942227121e-04,1.09392540595653224566205352194817162e-04,1.44828165114563300096504697282076755e-04
protein/DD_g172,7.87795362228566194885536939536409391e-05,2.47662660497953986846832136361455942e-05,1.98873329709920988924746104071884160e-05
protein/DD_g173,1.06203831715641895712980268782333765e-04,4.69584229295298370634698526926134961e-05,1.08735969890682503613140079888423765e-04
protein/DD_g174,9.31797120466308814826481657815055542e-05,3.29590868630409221366281399299282605e-05,4.73577955180657307473233758591884918e-05
protein/DD_g175,1.81366593051357052240047795370294098e-04,6.54265424895463008254110566976122945e-05,1.67015144585888080932683453635405874e-04
protein/DD_g176,9.55411116170152585834808143488580622e-05,4.30011546899333258988482785902199747e-05,6.42426515457497697436815004106938948e-05
protein/DD_g177,3.12119384283454368858763240129234427e-04,1.33914645470376909805369823258050557e-04,6.32160514456079320462393011160268935e-04
protein/DD_g178,7.21473507625988057691179365490806130e-05,8.87321929150979922495329632945400749e-05,1.09760161439863458729979395805526538e-04
protein/DD_g179,4.13674005811128868389756317463538844e-03,5.08363317282382493106039002964363685e-04,8.48231789299533152840172513390736452e-04
protein/DD_g18,1.64317618718004702819262092346362011e-04,6.47011377588669716555018836439543021e-05,3.41643183585550372900244331703965146e-05
protein/DD_g180,2.68526052161875542662744003875073563e-04,7.32713275078242745736908118647712318e-05,1.26349835210979356464455033371818344e-04
protein/DD_g181,1.85446404906826332074286087099924620e-03,2.21885909087985876242122260724685696e-05,5.56843658821140907005449380829149909e-05
protein/DD_g182,1.16234512454760938495813728397995276e-04,3.42903338412440737948023456176959850e-05,4.18805517097002719440005584402447852e-05
protein/DD_g183,9.24705981987520469318518014605270077e-05,1.49300614926804351070739865195189459e-04,1.75909920371903988096493076696000857e-04
protein/DD_g184,1.20242092869748780905527692175887886e-04,3.64095113918438701227521566838534488e-05,2.33462039600746002609160557206174556e-04
protein/DD_g185,2.97412893067049431695009466822465696e-04,1.14529908313331411182471194102460663e-04,1.04005930824596028253850342078382242e-04
protein/DD_g186,1.35590370669991215211645079565875367e-04,1.86335205845892898585563950127527175e-05,2.63918894035631344852676462862299216e-05
protein/DD_g187,8.70630104259100781448988369458960810e-05,3.79559885934991377968981289756133643e-05,1.56065632546652408954962082802084781e-04
protein/DD_g188,2.28707172309396877753480840283842868e-04,2.38000840897069158294937511433294317e-04,2.76827012127870219778860448292177239e-03
protein/DD_g189,2.44852106257826849817719613411021126e-03,9.40995898491495385509208914739776514e-05,4.60345022499543856177843305608220522e-03
protein/DD_g19,5.04240386624101865930146591201214794e-04,6.10243662439355697834706750733540610e-05,1.82653684237436181649551983746361760e-04
protein/DD_g190,3.11648861181294553588583312530067829e-04,3.08146807248848601517372752667815756e-04,1.28600980240822365492628855350480395e-04
protein/DD_g191,1.96253002241675426582258828763683245e-04,4.08772487514909820228343058617964365e-05,9.46925897017213604195104224664982952e-05
protein/DD_g192,8.49255411377561739947631157144257577e-05,6.36819858291662323787789621558459118e-05,1.11599373582895236483670504243982673e-04
protein/DD_g193,2.11631431699641999954320869667417269e-04,9.88684912593529904619400243592567218e-05,3.36558226207793336270224386786455645e-04
protein/DD_g194,2.83147779025926345991747316980606881e-04,4.50265475725711362972240477458233205e-05,2.60084771871253887751732652924035045e-04
protein/DD_g195,7.18751441409637667454524847954339684e-04,1.21761827056693315376238380262485542e-04,2.19222195197409525062239741094129125e-03
protein/DD_g196,3.54958141711334392017138707313011236e-04,1.72596834065145873501375690721109407e-04,3.26834387609246553018002718205222958e-03
protein/DD_g197,1.00021626740614948398057797907905661e-03,3.44037238323692726549921966621958201e-04,1.52543848986911602154246488654672289e-03
protein/DD_g198,3.47025001644150491142081123806924086e-04,9.02920861719452752350152108145561768e-05,4.80033229520900697331154440350914299e-04
protein/DD_g199,1.37836616153816862729414678686062490e-04,5.22967225532591460042277299121842805e-05,3.81599601159769442945654496615552239e-05
protein/DD_g2,2.30064184735234138405166342071367231e-04,8.39854973079513791207928336170012061e-05,6.81899626630836406533509587578735791e-05
protein/DD_g20,1.85104885400395907651158634159766747e-04,3.22503021625372934537272692868507775e-05,1.15515033667579459656056217226019401e-04
protein/DD_g200,2.54910590453661517352866578386518382e-04,2.77519933829946899941003681546930921e-05,3.75007921629616009128206703624182827e-04
protein/DD_g201,2.09776015040678313556093049252031130e-03,1.38299637818215331861393250997998187e-04,5.05426443253595395124552204312758330e-03
protein/DD_g202,5.61141574187577278751793374394847812e-05,2.73375847192280338244970452199408472e-05,1.78256449147921907651592443196532696e-05
protein/DD_g203,6.35686205428284577438929340823175914e-04,6.82990088479126418246739488220480341e-05,1.12173463531978020067396171506751043e-03
protein/DD_g204,7.04803147388624849047769919195094979e-04,1.54499308045932445449166006414229630e-04,2.28891828360827385523890586370058160e-04
protein/DD_g205,8.59621175971924316731738184713492799e-05,2.92001468900054766270397720616617786e-05,1.38251845560229059120496672355511139e-04
protein/DD_g206,1.66915501287773290128142047904791633e-04,8.11406169208458279585445783265892998e-05,7.19054815669976777073201395697451703e-05
protein/DD_g207,1.38496855550763835842429344639782493e-04,5.26468785234916731439562915274205313e-05,3.70583916303113026067450140778776667e-04
protein/DD_g208,2.72196904014539563439338409834662598e-03,1.50256768867553462292369489796159876e-04,8.67867363990713135678421210520622603e-03
protein/DD_g209,1.46637297239828939850937998865677767e-04,4.57430747289483925726092526171956513e-05,9.21972247325776677959441586811858865e-05
protein/DD_g21,1.03517714976498176435248861838762997e-02,4.45063170265617507832196247430559742e-03,2.47838015269352024242513843999746682e-01
protein/DD_g210,3.37993211458643374636180590058475379e-04,7.14391361358362145744092045548969018e-04,3.30131116846815980085873575802080679e-03
protein/DD_g211,2.26703755185871279362607779655422817e-04,2.45723259547074431701306240958707623e-04,2.06701632808459493055460189506133048e-04
protein/DD_g212,1.78148271051425688392795080280374749e-04,9.66301278193745682340854565840318519e-05,8.98541283081358379698051993357168447e-05
protein/DD_g213,6.49120265575252803049677226656144626e-04,1.37833348889330276623596774531270148e-04,3.57542614977881424743275712770375115e-03
protein/DD_g214,5.48868199454028576739485007763975576e-04,3.33292564755206509929928508619187017e-04,3.12272574355349777232537035254343779e-04
protein/DD_g215,4.46088689286085690638767096489566241e-04,1.90615005285053359080983851358060512e-04,3.05366777222614358898594462344486169e-03
protein/DD_g216,3.76711411320258020410291962588304699e-04,1.30798536889731429225051912894955081e-04,4.29801730441734732058416507914501049e-04
protein/DD_g217,1.38714209944276570786390072536407294e-04,6.05330026775663829231883261746438166e-05,4.11174683886606321514837316569033540e-05
protein/DD_g218,8.54849653407711689059924944457302869e-05,2.64839935309080693687511764020961488e-05,3.63396031829982163225459385399205379e-05
protein/DD_g219,7.72013363535126035366121281308224965e-04,1.23641895663868325099975945571350312e-04,2.37023007767278084986341290672126592e-03
protein/DD_g22,2.71744508808610360804241671507297932e-04,7.22617453346593500304737500777183297e-05,8.20320388816447594553603138735648876e-04
protein/DD_g220,4.03670866787976005321113950723583704e-04,4.77631890291251633517070358137824021e-05,7.84110841940179047621123846098408636e-05
protein/DD_g221,4.31094763892922915252536880901306261e-05,2.51291863231642791074384907721336044e-05,4.77539513757242920890360822679721108e-05
protein/DD_g222,6.74645165588772638142914118590892377e-04,2.57053690485887312352125426112180549e-04,9.34059862862269659228018535404657004e-04
protein/DD_g223,2.67413418322505731332290466914818246e-04,8.26544085097467566699501226614702408e-05,1.29991467237556895454675732066610544e-03
protein/DD_g224,1.19037334751658600857671825856139577e-04,1.17899938590101106605396392539926523e-04,3.03080867697159007853610860061273463e-04
protein/DD_g225,1.58236334427361500517175585835814702e-04,1.42325314204224057476809269991088101e-04,2.06732866611679332631412242070512296e-03
protein/DD_g226,9.29676410865895225944558219240431222e-05,3.65649127605171413159803846202549961e-04,1.05740764294336194274181720632263318e-03
protein/DD_g227,7.03758570046562972277248568571861597e-05,3.51194052419573765296905523263319876e-05,6.30763601819386258787653383638677723e-05
protein/DD_g228,8.55056608591848665225157231575799414e-04,3.31138073155296746495180221329314904e-04,1.93334445279001240100089548532255910e-04
protein/DD_g229,7.67072254773330178816593514222684583e-04,2.81800844213863045999218230627790534e-04,1.20431418538647746649929624653549683e-04
protein/DD_g23,1.35189382234035597828279269003874104e-04,4.14477506936238691800844574994307655e-05,6.65624673694804022994153319197960688e-04
protein/DD_g230,2.06550470082689290253869529062457870e-04,6.61595903060965150712549652254025249e-05,3.12693477042989174675281093205490230e-04
protein/DD_g231,1.01101118803795195693751325706249642e-04,6.33649361108676218376352833853257172e-05,1.57507555796686858373087346989057169e-04
protein/DD_g232,1.44669654138737801707152700732155285e-03,2.51270824406966928253737404921626628e-04,8.17320620514656056621053885109077345e-04
protein/DD_g233,6.45658959046379025584081880062669455e-04,2.46957666333171651849565923552366872e-04,4.06500233686871894588149907502817793e-04
protein/DD_g234,2.18481429585238561268049298617917146e-04,2.62464226045938565128144394903334130e-04,8.57320977901168386397170175600594654e-04
protein/DD_g235,1.61372039164752092371224995420415848e-04,1.15018419243465665183281450028856103e-04,9.73489456714193866715539668294798062e-03
protein/DD_g236,7.98579703017250217330852293522173648e-05,1.38339001382184438960505124303276147e-05,3.61076881881200529816667447011102168e-05
protein/DD_g237,2.25571451232975109772752393204687858e-04,1.05123359640720680289737289206703349e-04,2.71640405089181355844389774559510002e-04
protein/DD_g238,5.54824121986109539129133239816176950e-04,2.12132829479209937957342341899723514e-04,9.86381147638466117423459708499346435e-03
protein/DD_g239,8.78605982926106429408954369320304285e-05,2.47225446792797423584159684252917660e-05,8.50776248039351753132940840144326697e-05
protein/DD_g24,2.64533221275330522609176576745987484e-04,9.23321322790004225956518162849820876e-05,2.46704170517122006934892014769776650e-04
protein/DD_g240,1.99689596652579090010043069571401174e-04,9.65912638238347177963926754256736528e-05,1.09767723448236997835301967916164510e-04
protein/DD_g241,1.12157552459775982493182147068440603e-04,1.18586168369175756471925016258555884e-04,2.50829256809393377073569370978323819e-04
protein/DD_g242,1.30308876646405872253522767384228248e-03,4.15550043731618685155433293969828014e-04,1.21100404318567307833052739670046609e-02
protein/DD_g243,2.53229282661919972957978406588323859e-04,1.53310756468144320942595238316109029e-04,1.17362408327969073837371589571458659e-04
protein/DD_g244,1.13298992649445156689388487522333767e-04,4.88035083680341007419346025401195640e-05,2.84938227750986093033290470609649971e-04
protein/DD_g245,6.46965853036486398407701970197720564e-04,3.57213017681894268834310789026204299e-04,6.72343001566716808113353795430887840e-03
protein/DD_g246,9.94497255722352388210051975463863362e-05,4.76501678741924918325150281854692917e-05,4.56481169439986167574589070321075453e-03
protein/DD_g247,6.05297458376965368410840620023776020e-05,1.04058708517402914057311250482774863e-04,1.78827283427082570380144062801924904e-05
protein/DD_g248,5.21520313539690080179234669686779996e-04,1.41251319106571047641722748994846901e-04,2.60601499433249007593168857991758348e-03
protein/DD_g249,6.61810409061092704792250590380758077e-05,5.36144970745363181582648659069598687e-05,2.30111574445603788851006607522668622e-04
protein/DD_g25,4.89845076384904995990223752541961168e-04,1.24740759470310907790567503322320787e-04,3.65045204396254352758036598851494102e-04
protein/DD_g250,5.44503195814035816106843003085479248e-04,2.49773835270772157635158744758498288e-03,8.45411015868713267679576213837781759e-02
protein/DD_g251,6.57464685872407170884512177931894666e-04,2.53534552829028483121054745661239876e-04,1.03654078587192757847253497533409443e-03
protein/DD_g252,4.40264129968775383903150241308648313e-05,2.68883288709980334345052731519182116e-05,2.69863303156093280152511164991623906e-05
protein/DD_g253,2.40821604092394919675888862464920148e-04,1.50962776216412389967526196744954519e-04,3.70798980539843031004049003712661839e-04
protein/DD_g254,8.37352417091849193022345694802194402e-05,5.71063596919389755689501104317264919e-05,6.18768954021208494628057181599122130e-05
protein/DD_g255,9.34106030086555106074947768072763493e-05,1.39881773830151391406873137027976456e-05,3.95231602972458912583493098209104213e-05
protein/DD_g256,2.32408210686647796267573789752166603e-04,7.21322183373895224068962376354795654e-05,9.60646617119480428188677693833845694e-05
protein/DD_g257,2.15636995051564747837078398665281591e-04,4.49054877349775787212486634413971855e-05,1.86646663062839805110647001403032735e-04
protein/DD_g258,3.91641991618873054569000969942617061e-04,8.35654991453647190049824977462810827e-05,5.95914256995310391341408302065504986e-05
protein/DD_g259,4.81967438082600976670904640637328376e-04,8.08245908312785045069492650758579410e-05,2.89989597764963191427937054712889791e-03
protein/DD_g26,1.21648574846207944645495401061904977e-04,1.30628951539100277745924681977634991e-04,6.11227094936815152522519207709840419e-04
protein/DD_g260,4.93362438257751367114147929898330993e-04,2.38628165436052813509514128479300518e-04,1.76470302939228822081345362920374768e-03
protein/DD_g261,6.77636674759447486111665682691692188e-05,1.65023772627117710203822433826519725e-05,4.36101352661677358322838180003426442e-05
protein/DD_g262,2.57361464825439541133382160953801445e-04,9.41970874206754465189486927934027878e-05,1.06389587486982833595690725692155661e-03
protein/DD_g263,7.64943331345623367301213675720110035e-05,1.71230136919176045568619573971409196e-05,1.12820317155474138987012194117901879e-05
protein/DD_g264,3.16688705695935799244002935290428897e-04,1.46114515681552663160909463387418364e-04,1.97330566600050327985556525174393800e-05
protein/DD_g265,2.76480455079761474456529621195364416e-04,2.86323130982929372148631416407435912e-04,4.23857071450245389121604778705886687e-04
protein/DD_g266,3.60337975503719124581657866739914506e-04,4.62558360295571909184688245416469424e-05,1.01237729291210179141894305580936935e-04
protein/DD_g267,1.16830881429273717992665480919038710e-04,4.95368790660720847787778310318075262e-05,1.30677031927661393075551994308381283e-04
protein/DD_g268,2.94062588856882526494745238367280591e-04,1.73879244775728539321738597134909401e-04,5.63105499474636407596999319582193163e-04
protein/DD_g269,6.51696171947570566256185353616392716e-05,1.66404483464637990201937259625820978e-05,2.32921463041169584210813721763346616e-05
protein/DD_g27,2.17460457201664722876493151976468717e-03,9.22513340786807123801354174091498907e-04,1.52554906514761685376897757198638863e-03
protein/DD_g270,2.04525714457907834009571079046993749e-03,3.32360748602949110254710528838460886e-04,4.66602808298903978086515325971835674e-03
protein/DD_g271,9.03453658392522537003529881481387292e-05,3.86487565188559748786205784646586446e-05,1.17172097097384424995024201558862059e-04
protein/DD_g272,1.53507249715271895411907689642425812e-04,4.08801536036497046493511078982604767e-05,2.37516036248000957349930181351146998e-04
protein/DD_g273,1.87259302526189572752104690343787100e-04,5.89433403635116123584376328108802623e-05,5.19635418222945533745267955512517435e-05
protein/DD_g274,8.83684783244432360091408270816617501e-04,1.50995373573513549642616668499093653e-04,4.73511992580801784214665818979034012e-04
protein/DD_g275,2.01365001105544318114381943240087007e-04,1.19707309204806002215355973839331703e-04,1.27789571624377622415373924984227539e-03
protein/DD_g276,1.92076217629990438755521867332768019e-04,1.54331805680472677367489477025378061e-04,3.18928203383334154616201102147227609e-03
protein/DD_g277,4.29528992474623042877035455429716199e-04,2.68590565350302717788771343348314156e-05,3.60019626207499397843054554356958913e-04
protein/DD_g278,6.51781609711925758884124452938920066e-04,1.22711193045406039589066520552699231e-04,2.82952550491296677161721989867345505e-03
protein/DD_g279,3.33723314635846213171405762338333794e-04,2.15706949311850434657700474957279091e-04,2.19129994815377948643473640616699491e-04
protein/DD_g28,7.71479000767885435660511647917606911e-05,5.32204365283443719330139224493522092e-05,2.08246939047890580396517061769749116e-05
protein/DD_g280,2.08584427683387366714052956532041966e-04,1.22514224242507869407345416901906785e-04,1.60407156638746387560972652683009413e-04
protein/DD_g281,5.54569952192951238094739539757704269e-04,1.50528657669461069988156653082876270e-04,6.22558501390693762492910369543704294e-04
protein/DD_g282,5.14893147009685136479572744825943090e-04,2.61449546267292600611881760821129482e-04,3.66619952792463131309461032007765264e-04
protein/DD_g283,8.55516458763627812068436848978160575e-04,5.09846943898283245400743323198749814e-05,2.84414274215933454253331774252404861e-04
protein/DD_g284,6.91535916932680653712433758600728670e-05,7.67604303243694243449645529912397886e-05,8.79127699955743185269483803772036587e-05
protein/DD_g285,8.06246791998899197985937043383910925e-04,3.24652232635840399303775611437715868e-04,2.95865576556326336869602264384982937e-05
protein/DD_g286,3.63267259630054275483605508129554281e-04,4.55655183538505214654709929849931144e-05,3.56724229916108068766615225317383654e-03
protein/DD_g287,9.29771182156939767820399970208389622e-04,1.35157629477401865011458763933862127e-04,2.49497741641576890928969860975376413e-04
protein/DD_g288,5.27047644126821880996784291358199598e-04,9.04447863594671798284859402414982437e-05,2.13569009191806516274675430691668178e-03
protein/DD_g289,3.66723305984859734776779075861092367e-03,2.97967674461506498795868051121951626e-04,3.29974040286750445777068292972264825e-03
protein/DD_g29,3.84473708767780765784765632925110051e-04,4.73603358782622474776401158536605407e-05,9.47270634976776130193832872395876491e-05
protein/DD_g290,5.84297419794971045703463004980220614e-04,1.35375342136488085727438910902467088e-04,5.20015283479901594529787768211665983e-03
protein/DD_g291,1.58601916643305758533666238012061671e-04,1.06849822898300431467168269605301988e-04,2.86676910618890894908332916832457376e-04
protein/DD_g292,1.37430149446201343602064312500249770e-04,1.33606586229850503063287895714928831e-04,4.32750148242567915252168030042025296e-04
protein/DD_g293,1.15072870188152732562826045382006156e-03,2.13273898008048333564643217859654576e-04,4.82994967569164019268248447376428879e-03
protein/DD_g294,3.47372544580422050169091024897099651e-04,7.07071766245458289369284787259753261e-05,7.36035971754756116304693887266266571e-05
protein/DD_g295,2.69897314200666655892721365974046192e-03,1.01047856436574502646252858578770329e-03,2.63477435039134699751536473298710450e-03
protein/DD_g296,6.46984102289457041218707055931682077e-05,9.01580129028593338859340015076000775e-06,1.07530178875493793575680276573666801e-04
protein/DD_g297,1.09247430909943408634614399035818117e-04,4.08265433774508860792308898040769750e-05,2.11141450206425853735290699547183115e-04
protein/DD_g298,5.27275323823277116767311113368238117e-04,2.93086016995984734506741690665598181e-04,3.34430254392998269844584220280525662e-03
protein/DD_g299,2.31499262105830261399186849430659952e-04,8.08053973729893384482799639329667644e-05,1.21831001116295089712485884735594102e-04
protein/DD_g3,1.24458069009946793991100925231771903e-04,1.26379851450855103941469496268511469e-05,8.55898052827928768252849472937478459e-04
protein/DD_g30,2.12864510801004836314125058619008812e-04,9.96384793315595111286144019794357670e-05,2.02031370522737094292633880226118308e-04
protein/DD_g300,7.29113662040010273107288162121004994e-04,1.92363932626852040557400428701072311e-04,2.41491012612790773506018642924308829e-04
protein/DD_g301,1.79690592591777398403910731327979672e-04,6.10656991058836401172960924120923214e-05,2.46062930740672404220870230377976612e-04
protein/DD_g302,2.21370721992519129182222388371783111e-03,6.38862186640495411205875535215828060e-04,3.01290186422293222262929423319308824e-02
protein/DD_g303,2.44662945935679214423462896178699273e-04,1.69996327707042672290674500653253975e-04,3.03722145551004149139070215589819267e-03
protein/DD_g304,2.33412671660955686896199748529281388e-03,5.56465208902510204393913885088422622e-04,4.80979800954578331408617035998147223e-03
protein/DD_g305,4.17616259160745129525481377691348870e-04,6.58891338671736421618627489085213093e-05,7.72717368566555991058993256701362703e-05
protein/DD_g306,1.82413796989566065796269062839003195e-04,6.28753803170879127655277988617049879e-05,8.04949720045632128668824488390980298e-05
protein/DD_g307,9.25759940062338204176086069569873601e-04,6.97848422824123801409674115867082940e-05,4.08225558264131016281419107736416469e-05
protein/DD_g308,3.12067742292699438709588112143439370e-04,4.74693148872257037016717411223227513e-05,5.59414511950474654087287908668677442e-04
protein/DD_g309,4.00328081856162600627598833457350216e-04,2.57127745357852150345473876182000028e-04,9.35446925469543037061370687593062760e-05
protein/DD_g31,3.16107642851950962821279569730002904e-04,3.59150624795565027110072292307887822e-05,4.29976264343167340312638085797256375e-04
protein/DD_g310,7.54355419021571309628746981624683878e-05,4.24322938312668258363386503061578527e-05,1.88323606701834237323327732845937838e-05
protein/DD_g311,5.15952368172371968189845680709544104e-04,5.30401198860719915183092922786701750e-05,8.04717035433348938069526562208486270e-03
protein/DD_g312,6.18803259012933766763651916446722468e-03,1.78935223253879423346820368585410054e-03,4.31514343991162129868022860966572988e-03
protein/DD_g313,5.11240731719484740793851064508041267e-04,1.02495458188203394889030314211703401e-04,3.91599347404119655849273561277566012e-04
protein/DD_g314,9.30177717465951907026114493151329633e-04,1.40901096578311109794184674080841998e-04,1.16910733371662922618721176183027522e-03
protein/DD_g315,1.29588364785455912022319780987927180e-04,2.92179063681316886853023634144467216e-05,8.54340778660040410093084616535712711e-05
protein/DD_g316,8.07099719006866236080343130535839405e-03,4.46358778325718084802120119541597954e-04,1.61615560846574703102549822395340264e-03
protein/DD_g317,1.99532059668258533850754832279612424e-03,1.10381569641925238125330040112039249e-04,3.17485753040009564823824505840927798e-04
protein/DD_g318,2.93221810549317001795069166256098805e-02,1.07149626036728399230254778396233600e-03,1.59742109276514011331620483299733345e-01
protein/DD_g319,8.46866089106530969616606204652209562e-05,3.81885405686603468880965905444956683e-05,4.28765348843379506175021138655714744e-05
protein/DD_g32,7.75532825319125295263373382401048566e-04,1.77081780583800388545287700670661949e-03,6.71670909612964758910229800705426531e-02
protein/DD_g320,1.40505416298312655136327076072737514e-04,7.20155883238183367011121387093525508e-05,3.96755796816025738525177970454879329e-05
protein/DD_g321,1.61853775886366232747857631921219158e-04,5.87735197313830724855266716181895450e-05,6.09002504789937334790350361556052771e-05
protein/DD_g322,9.34125563072911611692469892453287499e-05,1.53573077257669858828850387361671814e-05,1.79662207051584915405129527095045772e-05
protein/DD_g323,1.03832719273885414003570365900546854e-04,7.83894164660478473577724119763521203e-05,2.40041368256724757013144440455512956e-04
protein/DD_g324,9.47812268663087327177523444746395836e-04,5.18385855221319298126699662470520463e-04,2.25499326711259431566317469751889741e-02
protein/DD_g325,3.59491385496648303329188271760165245e-04,9.19990149025715671704335686000352805e-05,3.06942619195991909544441207712792555e-04
protein/DD_g326,4.69461707421401327958651371393792827e-04,2.47535599607288743851131857871094675e-04,2.02010274209356600734854990192355493e-03
protein/DD_g327,7.78240897002643270465341920861767174e-05,2.96181779915085092644581379042794783e-05,6.92446517225190311360197249740280988e-05
protein/DD_g328,1.22653971977434459777235036692052537e-01,1.63854678082514479194638441995320060e-01,1.22654151923267220291274606521882106e-01
protein/DD_g329,1.30756271541996607100643882807449919e-04,4.95666184787476864175785681439431628e-05,3.40926844241437775698682130593379662e-04
protein/DD_g33,6.43702078718171482617755198473628908e-04,1.76238723312637028970857168686529467e-04,4.12616241600339079705576941189475785e-04
protein/DD_g330,1.94760450341720639992548560682366057e-04,1.01361188781141739427749270777175910e-04,9.92751629193523396427781677213684454e-04
protein/DD_g331,1.29458109622573716718746869715801493e-04,5.73016337180499378646327427272032110e-05,4.53604712603207141417768227558611298e-05
protein/DD_g332,6.64453494686565471412895822475551502e-05,1.92654769380022328687503096553931406e-05,4.76789828568603192146981466971471362e-05
protein/DD_g333,2.85118362169938589538374049067485270e-04,1.63456696702906288347852415298589691e-04,2.92112546277126176935064109953050751e-03
protein/DD_g334,3.65361874690641468193470586567899446e-04,2.09676792953254374396874856417078447e-04,5.34498999410316790039801697036969259e-04
protein/DD_g335,1.46139310829519749959481691486701934e-04,5.65041476453580713166879947859730333e-05,7.29383546113690746574913013664578783e-05
protein/DD_g336,2.54141562296330345877166261027876365e-04,2.39269584596552687435251552193198597e-05,2.14451707079818375157067744423724892e-04
protein/DD_g337,2.56737619017905620482082982468202039e-04,8.29490632362579536521249699169757372e-05,3.09704605691771508586387601326792850e-05
protein/DD_g338,1.15528282666589911484540636645337001e-04,1.40063752236643030640557274450242221e-05,4.51047495632361137078452664896891035e-04
protein/DD_g339,2.55603997871204435127499135336787568e-04,6.48734140416166348946772135027527824e-05,1.30273276592814831723929979395380627e-04
protein/DD_g34,4.72717680298683424860039005615714939e-05,6.66347919214639505645418797685451413e-05,1.79666041094290079104312853878865880e-04
protein/DD_g340,1.90842100850483699699968683194521379e-04,5.87882945540726210629778455181625513e-05,7.47295859388927471563195607851907982e-05
protein/DD_g341,1.25511262567030013714900730250237569e-04,1.10570689670313227851943612464760109e-04,1.57117334753715004973065819198835632e-04
protein/DD_g342,9.93940783283748972700979188392521038e-04,2.96032260357897015504194658968870965e-05,1.70168736653368902893642903884753105e-04
protein/DD_g343,2.33339874896132130288873467745162717e-04,7.58750928842291970685129884218123278e-05,2.49446538742204947958343914789272921e-04
protein/DD_g344,1.08574501071791892201667926365234738e-04,6.95455252113741179303477026532682002e-05,2.91280356800086271963277790706351555e-04
protein/DD_g345,2.35091007229289696319476756570105967e-04,8.89643547627383231309423546686995561e-05,2.73485913781410275452015034861873887e-04
protein/DD_g346,7.96458879150491888308147236158365713e-04,1.36443392401246908920523099970791055e-04,7.90824562251207853645514226761532485e-04
protein/DD_g347,9.49002175476101206278375155781574845e-05,4.67466215353970767769228710957160531e-05,3.68389386829199945718657698194552172e-05
protein/DD_g348,1.16118828894929625195790385663182460e-03,1.99508320984856065242783073372273212e-04,3.47385184020676649324705735019705343e-04
protein/DD_g349,7.84017752425997393430354999509393336e-04,2.27794471292902437198130118857409290e-04,1.27538601035474380821029117849164182e-03
protein/DD_g35,3.70366725872201217429686155023208845e-03,1.29540462641429593259372508066356000e-04,2.90611530148719471859812337832308642e-02
protein/DD_g350,4.51315263097855464871441866378585743e-04,4.85563377844310041143878922330440008e-05,6.62386660026286996829871685975927929e-04
protein/DD_g351,2.89251681228502751353382739355568856e-04,7.42121075757544913919563717006066290e-05,3.17519885257385170220130925910424995e-04
protein/DD_g352,4.74822220011282152901621005140502642e-04,2.29888696428471802467561467013447105e-04,2.25058763605255277630764933376995590e-04
protein/DD_g353,9.57027864377706305477806626495938013e-05,1.96995284042317948948110381684367141e-05,1.17959079110391093820841932155942149e-05
protein/DD_g354,2.16536768270735203632436819339324560e-03,1.45428146838851773107109241713831488e-03,7.98525592640278562702874594722727448e-03
protein/DD_g355,1.75781473314133775552236866439026164e-04,2.15934394158856136865091865354773112e-05,7.60677062390078596593591774380581421e-05
protein/DD_g356,1.77128706529987256704017941469492760e-02,1.71480406366494555082307782981722806e-03,1.47254961252270647222555796173308581e-02
protein/DD_g357,1.69117642650781126584396139690558700e-04,1.23590674006804603894906796594592734e-04,1.76757352878843914867259254800483681e-04
protein/DD_g358,2.22735512416556257231604448080738321e-04,9.91261664076811818240910860684544254e-05,2.45128353965735818705685722546614525e-04
protein/DD_g359,4.53587934058212711587707198828536161e-04,1.79993985910973509825997280620676731e-04,1.11626655855234613195233023748585871e-03
protein/DD_g36,5.55848023800621449179053003003275880e-04,8.63393108766432093806075893488377420e-05,1.12277981881449595493635759803825341e-04
protein/DD_g360,6.55559046860818594671546540052711490e-04,3.34062906793869491671893115319597762e-04,6.61755574771496122320138130272895620e-03
protein/DD_g361,3.05015669687142142546817198362363292e-04,3.94869511529359624483407096042029613e-05,1.74513077237337671036320504693227873e-04
protein/DD_g362,3.32106038023774680856239525242074990e-04,2.10489572415397118759668283222477929e-04,3.48195717522458042684070308186179313e-03
protein/DD_g363,4.98960650841359107330671516669217579e-04,2.26315730342554171953281731793882417e-04,8.66759288964133730443580070264028602e-04
protein/DD_g364,9.64710150433741505964897016357242020e-04,3.63207255707366258415777409126105335e-04,2.63212703904465362374280772067140102e-02
protein/DD_g365,1.12014532654722930212894900721920984e-04,1.70065696493752179422005097074302057e-04,6.58537112454541145158274583611836041e-05
protein/DD_g366,8.01766431289276987298742153532494017e-04,5.30876635429643062596003036411011754e-05,1.44400061772828179246702883511462323e-04
protein/DD_g367,1.42895410482544606920705490781135567e-04,1.37920269917797523447873750070573772e-04,4.89798565096572144423015678626801420e-04
protein/DD_g368,6.98681610445752734479754854568430332e-05,2.24477422918095004209416675075001788e-05,2.11462485833861511728691446330802554e-05
protein/DD_g369,2.38263426273787247805041962132779381e-04,5.28375619533238350485099789668908482e-05,1.21882508311359683839727004272207914e-03
protein/DD_g37,2.09807776664743410803830555906050460e-04,1.31565254117850905714006609050434139e-04,1.28164326315682857412041106593778829e-03
protein/DD_g370,8.50813042711797813525541156845956702e-05,6.22183655181863867614515509926353464e-05,1.06127745682494973422280774433412196e-04
protein/DD_g371,2.90009292218446650558242414514716306e-04,6.97725794904730920159135391871939276e-05,4.57693658570434867599837546055204108e-05
protein/DD_g372,1.03526934907349442337716253118609673e-04,3.49945724517434734321822842440988376e-05,1.01447771452397093363446639091697871e-04
protein/DD_g373,2.99357654192656078540516176884691337e-04,8.91908865038781540553590743088422044e-05,2.02403118661834806488104847010962073e-03
protein/DD_g374,1.30217163749907236043835544052269431e-04,8.21826201982185821260590629857847578e-05,3.38833240084157740944628077594825833e-04
protein/DD_g375,3.70109338018991927282880143269068715e-04,3.21699831763373431087088627414421124e-04,8.12810145730841393384982225113961445e-03
protein/DD_g376,1.11282304963107444452223261908100771e-04,4.21805956189169416019948931237941712e-05,5.66388215203775651965383912072874374e-05
protein/DD_g377,8.01400696096666425424909499721241797e-04,1.36594237239980929164678462239423355e-04,5.72358576038299156808311855143226996e-04
protein/DD_g378,2.05596564478518158649340544366520522e-04,3.20036024708614987709353144539954453e-05,1.32869381461500435034008283977817185e-05
protein/DD_g379,2.11949815431381250997577909488663941e-04,4.39875131104557464956930678604519430e-05,1.91193386177086256816065067542977269e-04
protein/DD_g38,8.54999589551274843146201810636748476e-04,2.93088663923728190311745142764474363e-04,4.93243310499205068683934337458154600e-03
protein/DD_g380,8.24228472602834908304060367559944738e-05,4.26955511911863375723439390801916095e-05,1.60452071120778223833835934258244709e-04
protein/DD_g381,1.03182101163507235636102132292912162e-04,1.05790908699508292323091304369365432e-04,1.65055115076809866763507197227219199e-05
protein/DD_g382,2.04891421420378285696198787004156212e-04,4.86905026356697716710145286231487837e-05,6.13267676048624271982221262228801062e-04
protein/DD_g383,1.11587971126307894143498026533565196e-04,5.05575203570624714360991866461872779e-05,1.63217982078553890120608147169139174e-04
protein/DD_g384,1.05417041560311292435093341276379910e-04,9.89792957581337793598795974711548088e-05,6.29669161656157998996941888030689766e-04
protein/DD_g385,4.64756531227270159945582233576851137e-04,4.68849453944333287626768700201443893e-04,8.06800999813060256769614260380872993e-04
protein/DD_g386,1.31358069549927601026009028651773176e-04,3.69513305205766092296342440697620329e-05,2.27518599908002672619834538568428442e-04
protein/DD_g387,7.77218092104565988879654101963665922e-05,1.42396173154688088884720226819659029e-04,8.35005369438615455556282968847552478e-05
protein/DD_g388,1.81010610937548175781140191077302374e-04,6.95132861760104631226975270055133408e-05,1.70497703614848482441568966727374144e-03
protein/DD_g389,1.84196705917541728685224295826200559e-04,4.90971387938321239999357238605840659e-05,7.88338731375196850856563126656834831e-05
protein/DD_g39,2.48046082443220656385466489673479567e-04,8.60446777886534031889131695718951201e-05,3.45633912415911194130168908994309891e-03
protein/DD_g390,1.44226284793263038147657089210039299e-04,1.31052579416211750388283652509815936e-04,3.56936484977477088817318655311414380e-04
protein/DD_g391,2.45769103230910104176385286207300909e-04,7.07908022797759266936227739070438934e-04,8.35768767464540294086767510013098432e-04
protein/DD_g392,3.90955240808586994669571746489905942e-04,5.78408660290479722064984040266235577e-05,8.57927651219756682937333605084471857e-04
protein/DD_g393,2.87271024307754022281691577554836862e-04,2.15422812033441569069596910734645770e-05,1.67789688498907135849964966731258849e-05
protein/DD_g394,3.18147769796524009995213942755852443e-04,1.41087878953042330538762554196797952e-04,5.55226648279345804528317586651262512e-04
protein/DD_g395,1.08705754685963019021249865737538432e-04,2.02943069250788832673808159021990543e-04,7.05007583857300820950954677868959078e-04
protein/DD_g396,1.33605004831169279179511585362378970e-04,8.61787944550186004242668387033681627e-05,2.00748791383312735417664278066284413e-04
protein/DD_g397,1.04606980521633383865826115885009162e-03,2.99995821703479455131006217250557933e-04,5.50898446378170715139022692547735942e-03
protein/DD_g398,3.77856251587985480359592118863627870e-04,5.48606610286914175036643498542947241e-05,1.05603752012769577791187869935105221e-04
protein/DD_g399,4.66951686327493667070568825610770520e-05,3.66160205353807328549478307697508028e-05,3.02474222859842415200862274849080722e-05
protein/DD_g4,1.19382825164859603015145843935906321e-04,3.37451366267029232706056005832661709e-04,1.97860428235532855571581905168981635e-03
protein/DD_g40,9.51434698367735579480203064631410659e-04,1.81714198543679756388314822354686491e-03,3.97434370556170015423824692976575078e-04
protein/DD_g400,1.39995429559309016985710767267883314e-04,5.82081785865219038764701776519261150e-05,1.56024714554468161827068446043071515e-04
protein/DD_g401,4.13916967217786143374076133617086103e-04,5.16804072443005541477761463860125964e-05,3.39618787723084183239451463191990542e-04
protein/DD_g402,2.54818854463564634718387172499875553e-04,2.11346740332157125180832689149203297e-05,2.11547289494583812952119850375627301e-04
protein/DD_g403,1.36863815322156075386846689360538468e-04,2.07700415286615638495342863628492532e-04,1.28558389666265087667965321197802024e-04
protein/DD_g404,2.36938816354444615803112547974854977e-04,4.06387923973267736078754402999400064e-05,2.62576132927894273971599827013970256e-04
protein/DD_g405,7.59290739829363389006166510156903530e-05,1.17207125251401067591274239990768703e-04,1.89498341205478028291260498521178710e-04
protein/DD_g406,7.46228672729253203681681549299006933e-04,1.37849046801466101039879436451854188e-04,3.92955521306292675553469910926160247e-04
protein/DD_g407,1.09307018931394340496698740316313085e-04,5.63856551419936298271234428790751911e-05,1.16064227184120243034325793238516091e-04
protein/DD_g408,9.70266361808637863166940259160370404e-05,3.55246031775120310468442151001105668e-05,9.93629427590402922625129705425205642e-04
protein/DD_g409,3.17416508252833939749945188689879099e-04,1.39583501428569331299596766039491446e-04,1.72629213725415317457648055984761097e-02
protein/DD_g41,4.96438860266838818872710247025956581e-04,1.14923019617885254716080995315201747e-04,1.61256989007853985777799267228873979e-04
protein/DD_g410,2.69131808149724165421698293673027144e-04,1.24181045459633751248825755014701381e-04,7.11418297564025702868983347655951446e-05
protein/DD_g411,5.14847823817149719802014341172972087e-04,5.33749648024906967021153162891082621e-04,2.30765889751036695353352068976495744e-03
protein/DD_g412,2.28052454431408514447683523457969846e-04,5.98626479432655384342823710431102477e-05,1.27313358262206231857237751039392093e-03
protein/DD_g413,8.54218834225317452576227685107110943e-04,2.71152781385213605334535152252908852e-04,2.46504918663253332951966587523534004e-04
protein/DD_g414,6.41986530112356390619890601894079000e-04,9.00007753268766514727638498444867609e-05,2.29029381042609839109909676613751514e-03
protein/DD_g415,3.12757852279235009840109785846407447e-04,7.52198083135050899235324673485694115e-05,9.57015191698013361172585809052936013e-04
protein/DD_g416,1.28418358550482788236196262284818974e-03,5.35746648085861871705559004915823274e-04,1.29235709290255496197917682737701383e-03
protein/DD_g417,8.66811304702165405356845820723133593e-05,3.86623596754961290189124351954925804e-05,1.12836394534956706493925654853436845e-04
protein/DD_g418,7.77413196872542160498294288713787800e-04,3.99161897882745169224274502690733329e-04,1.73802516297108377449230966836380081e-03
protein/DD_g419,1.38835124788105365233754137918044619e-04,2.65948588601116260371809955762826974e-05,9.66653190252242094012016161762681591e-05
protein/DD_g42,6.18930622401544394632998145653587964e-04,1.80201925694348217543869853750493316e-04,7.39379700480937330297298206483615808e-04
protein/DD_g420,9.35347156437051509708460283829106842e-05,4.29499932784860623734568600589244898e-05,1.15935416725671964952991066119034010e-03
protein/DD_g421,1.07241623806410029014772859919955660e-04,4.86436993144463254237633532237253437e-05,3.16471744466893622326967389089446067e-05
protein/DD_g422,1.52561689541979682725213233067424635e-04,4.94608109913744571103282179630562818e-05,1.23139396067503673648521063048305879e-04
protein/DD_g423,3.15892344329312654462290235423252161e-04,9.48240915424031418152380320968113542e-05,7.45801124913659091070522006957104378e-04
protein/DD_g424,1.06282408549815434413315829637741548e-04,3.17635500028964994157514174448926871e-05,1.20268914485284185296677997435680100e-04
protein/DD_g425,1.42205379309567694437239730107664365e-03,5.45922219693811977310304002660272745e-04,9.08615587028028353376118239790127286e-03
protein/DD_g426,3.67111702238101444060871000108774977e-04,3.42421506522640832036190853375536837e-05,5.91994307129683718905191031152969621e-04
protein/DD_g427,7.63744513274626341081317587068504975e-05,7.57468130955865120837875250491233800e-05,1.02286755683585728559557150127078449e-04
protein/DD_g428,8.49891037917199414700846870848855469e-05,3.91786855436079545113918312724543142e-05,7.68960556228726350991825942914515093e-05
protein/DD_g429,1.79052719876036682044331474060236879e-04,7.01672723924560584365271866907860047e-05,4.17383833127580219225873904884565509e-04
protein/DD_g43,1.94802012905977002553349075561501981e-04,1.73815039733582464944702303657018443e-04,2.28886616804901076077597159072136223e-04
protein/DD_g430,2.62419804718399879799594106331645584e-04,1.16279926503269155249579885965305629e-04,9.06503272555658758851528958838531867e-05
protein/DD_g431,8.38245915959572044549906763189549689e-05,2.77479089554898903615630026295592044e-05,1.51949110972593147275671922742624750e-05
protein/DD_g432,4.63795835447410428940333949993874144e-03,1.22525132261601805896084557434070867e-03,6.64912783641239473778889191041487792e-02
protein/DD_g433,5.23305998336671364914028907099209651e-04,3.96654692745397224254828595015713674e-05,6.34639155708679125301972320103561403e-04
protein/DD_g434,2.88803560710509151323473338816996024e-04,9.76874817797691009548808714880579526e-05,5.65428562933365089697253462959900701e-04
protein/DD_g435,2.36941826045686563227788010135780316e-04,8.35149987493522924246980867942624128e-05,1.92365525698839947910279306629565517e-03
protein/DD_g436,1.50886639127943958279514390380267569e-04,8.92206084205036323794076487403077455e-05,5.13636942130942507052206466038964857e-04
protein/DD_g437,3.23077960105899350571759102139178009e-04,1.17225850285633016309163081883369114e-04,6.01072878364289193748623334201233774e-04
protein/DD_g438,7.57174800358151823504486961061258504e-05,6.12733158746059413150276930843791835e-05,4.00428087442884506121269482063597470e-05
protein/DD_g439,9.77893511074120515704583037391286099e-05,2.78543516454999156532797574968665667e-05,1.13470652516035451046662151367459905e-04
protein/DD_g44,2.16018972814816873264855222302247180e-04,8.25718985604372799832965118282537315e-05,1.22525044060391041506150796343170455e-04
protein/DD_g440,4.08460639371904162394671722919653105e-05,2.22949053557909645403223903628743445e-05,3.07485954654455982206711988577784094e-04
protein/DD_g441,3.30893164072397372217624630362949286e-04,3.12554549583483051008122423577489970e-04,1.69147147018695493694192552542543728e-03
protein/DD_g442,7.00401442205430010834747747670495414e-04,1.22854515405120922566360789036447296e-03,6.10964624248125592590802388202089728e-03
protein/DD_g443,1.54566241249428050336483166209840080e-04,4.56574465725334077934160494716878129e-05,8.54270959672645760357800192570233035e-05
protein/DD_g444,1.98638707302311172538346305032654805e-04,3.75853434478924529642570248565554581e-04,6.90376957799183399309601669937531863e-03
protein/DD_g445,1.01680247520262367876831676523512278e-04,3.17987957624269910705396607584523046e-05,1.88799570545195336952235720390277824e-04
protein/DD_g446,1.77093810319484526076683656201371049e-04,4.55532459687576875258872629566499196e-05,1.29708720845819389460243714305308435e-03
protein/DD_g447,2.26538035457312139195160441638256499e-04,1.54741569510557093495085119950895114e-04,3.24192576716987246007622750561313746e-04
protein/DD_g448,1.32646846073281661536927404583820813e-04,1.16745049546151803331478518700781127e-04,2.36486895613152166531553846015772277e-03
protein/DD_g449,2.72295410036093450217965063172877948e-04,8.76182398333655439436354025688010134e-05,1.69154385302362995180642601842589533e-03
protein/DD_g45,1.98422442314414246437871928649057348e-04,7.80319710626690839962822149035813379e-05,6.49658633000079235143121340147477767e-04
protein/DD_g450,9.23459487442409310696310927018044815e-05,2.24933850381968265085362720644073079e-05,5.11788158696491844248326278078111719e-05
protein/DD_g451,3.60122228001662211284537827665007867e-04,1.05167993396557367154851664769819319e-04,1.28906181196866693386995482713678827e-03
protein/DD_g452,1.71895402014332506636414268599792914e-04,5.26644317254524673905712417531920107e-05,1.35135332175924585771616042706293755e-04
protein/DD_g453,8.77633568043950236025289646909245976e-05,3.56073615249855911597889077832745705e-05,2.83328777130455562002542778802166222e-05
protein/DD_g454,6.27120222585863080088695001755704014e-05,1.11666823420892024151235247223148584e-05,7.83485955265986486908533102699930840e-06
protein/DD_g455,2.57112104370824793969039439689594957e-03,1.19706476508372281528287425281470847e-03,3.66358489330306737210276074814104768e-04
protein/DD_g456,1.65493770818608004049884595965569310e-04,7.87166965011821899591185381234084316e-05,2.01212690093519791691012881587087895e-04
protein/DD_g457,1.24047798633717958256751967476196118e-04,4.88395719803011237058657970404458314e-05,9.49552311034890943824915840236324816e-05
protein/DD_g458,7.30016844441443421985159126068001614e-04,1.65410837393339024676937032339515173e-03,1.68435597219787810409673852819753236e-02
protein/DD_g459,8.25288249957949387755400724018206343e-05,2.92442845018264735924289813290901507e-05,2.30402238123768139370562820957429357e-05
protein/DD_g46,4.99793642993494095689673908473220185e-04,3.14159941764717154132536076972452792e-04,4.31993274842361347858669792021187549e-03
protein/DD_g460,1.22011454823033552110954013556759268e-04,3.47869844581024271267932216494998514e-05,1.24947079157736455065536099904447749e-04
protein/DD_g461,4.35707470526887561227453738746712107e-04,1.27734322826909101780958895646395305e-04,5.65798074306609257844922307950217087e-04
protein/DD_g462,3.77784112649659830376089299725711467e-04,4.05487395202304119178032493231012824e-05,9.33666010420150621125270791669202407e-05
protein/DD_g463,4.40329592702583214361574093089290107e-04,1.42817823373418246540842454328955245e-04,4.39518833372017405484984763449800287e-04
protein/DD_g464,1.24691799392078018410357167523137714e-04,3.48108340186194171881186659258248865e-04,1.52064818265360318699080994622654110e-03
protein/DD_g465,6.56795896733637606652444567698086786e-05,3.84407352624164630751987598269538679e-05,3.80542388117096985240643957709686951e-05
protein/DD_g466,9.19475589762838117008712024775370005e-05,8.66301229187420637710631317026342048e-06,1.92748557134570492997239027607183643e-05
protein/DD_g467,9.82181797456070604866285621648870176e-05,5.34503551704233533060240453673884982e-05,4.26011855159717465190188940285603584e-04
protein/DD_g468,1.91985845734539346628444725558249460e-04,3.43856598087694102123019125177623326e-05,2.67124310730446153256935717007363507e-04
protein/DD_g469,1.77519979910505865640772603445361367e-04,9.27602094533587548939570615426250685e-05,5.68596364811376729067967515022195648e-05
protein/DD_g47,6.79391550714432582135229505744626894e-04,9.60985239367280669861839599778735903e-05,2.28601012152629548938039237465443820e-03
protein/DD_g470,9.57090805589332540243903986169934834e-05,1.99848834536691918314829030652534824e-05,5.97899769964045536724695115791861594e-05
protein/DD_g471,1.20360927696323482170679277654649548e-04,4.96417406891832602041090635775067544e-05,1.78972826396040495592660666073365012e-04
protein/DD_g472,1.28483480166740261114714690008167997e-04,3.79931409124407653013157914204522595e-05,1.30007426926401469266704363775565935e-04
protein/DD_g473,2.60377520658527087056655881752934843e-04,1.72162413090284244719106054797178331e-04,1.47886925197236336746087193201296422e-04
protein/DD_g474,1.64529266164087165335266351662196805e-05,6.86521175815325813857470587376969124e-06,1.36371312776739512306290384426449533e-05
protein/DD_g475,4.74328118465038008320548175585729665e-04,1.09777624697875598325070489848215387e-04,2.21432651561769969216473092783284818e-03
protein/DD_g476,5.32933209655613008698261671348306928e-04,2.67177489895616687466445435821711572e-04,2.37187706680228183406050278598264332e-04
protein/DD_g477,1.58913301751101484280196107808506965e-04,1.24618321142842935792358889366790154e-04,6.38235614783852924478828761622774645e-04
protein/DD_g478,3.91641956452828521698345651280119314e-04,1.03142120453469230490107614587002964e-04,1.28570499692873008059874229008633743e-03
protein/DD_g479,2.72884893102214062111769979478756989e-04,1.53827642672311366232881099392941617e-04,1.42380450567147683834322695355038423e-04
protein/DD_g48,3.43519008795317256871404456068086532e-04,1.92795639583167000321091401432490455e-04,9.02881081121313985882206623561705069e-04
protein/DD_g480,9.39891397307128681950576626217127928e-05,2.27674114425669401369142411956093548e-04,4.14986215242897076459020677397421565e-03
protein/DD_g481,6.59124250039395474280828254890602534e-04,2.29311516529947700362086141630881662e-04,1.57745653869716260082651770660427223e-03
protein/DD_g482,5.19367920901929304467639850352846517e-04,4.64655461499237192854310093208205086e-04,6.32245745355984382487472383682830741e-03
protein/DD_g483,4.03675017589671774379124902221242035e-04,1.14250220243914318815896870133186277e-04,1.61197424302109572490977288729885046e-04
protein/DD_g484,6.67665528879383566326652503990378865e-04,4.89689398950550447441781288807192436e-04,7.99555058543029976015341381239057209e-04
protein/DD_g485,4.46406125359592361168947107438446708e-04,5.87769828787085949238517842804918111e-05,4.44233191744433552040751807836619369e-04
protein/DD_g486,2.75632477784617988423736909852125610e-04,4.06092658766799939785794031490809100e-05,1.50356016213647094403105463386363399e-04
protein/DD_g487,2.46890436573959567692985499908735883e-04,1.89775416818255662706310376659914222e-04,2.25694522529561541628315450387778397e-04
protein/DD_g488,1.16566704957540207231968972488108441e-04,7.16812455962383365331379426842915963e-05,1.14786371076511614508614240628560360e-04
protein/DD_g489,1.13566431457597870816326940207940081e-04,3.93711129394997164055575084619903831e-05,2.14895959304044366446359475098913992e-05
protein/DD_g49,5.65941472074400164842013253895168132e-05,3.38679516203647617585328054313210913e-05,1.15915953472283290664561684922839399e-04
protein/DD_g490,2.49867110002748226153796325404261786e-04,4.04239202942318725544475296076995720e-05,6.49193619458568038749210607677049873e-05
protein/DD_g491,1.37034604038049558094074236550933451e-04,1.40294932612438342421990417866622391e-05,3.81646257108825736589636870071126916e-05
protein/DD_g492,1.30335534210514470645326094349729465e-03,4.56921348098632808733625716028297077e-04,6.70849310186789709633289503385168299e-04
protein/DD_g493,3.52826433506028454250431810725385781e-04,4.76180842794283178172596461852530335e-05,5.99106791878813581883354062844347030e-04
protein/DD_g494,1.02830731428850103267881471660484347e-04,8.02244832830418596142484962532892693e-05,9.48510453385638534784967015329835763e-05
protein/DD_g495,4.29153139887461615702830075930981046e-04,6.11992590645093478374181600256352411e-05,4.75741265360389181618783970493916057e-04
protein/DD_g496,1.24590093337935796808491049772721997e-04,5.51628549429524719137193226274505688e-05,1.39801048410749300683236422225662846e-04
protein/DD_g497,2.05661354610870127431589014180016702e-04,8.12687514946208121198063662896680584e-05,2.77187730042083304471587255902642590e-03
protein/DD_g498,7.00759016895248625968406708109037740e-04,9.20532799410695491788805918027757988e-05,1.56189113825134289493609556493274199e-03
protein/DD_g499,1.55237251916662747999079418830574625e-04,8.89393073044399602918277571352153002e-05,1.29274257017609284827022911589847385e-04
protein/DD_g5,5.04500195922754095166099096409870666e-04,2.15010951349651867967176092627959284e-04,5.85705729395121284713903796794058257e-04
protein/DD_g50,3.46582888588374686567590000955904990e-04,6.14097565965238710443201939053104640e-05,5.56490860174855215186990414983186333e-04
protein/DD_g500,2.43844871063175201395551972469400564e-04,4.19479123735142201133344612330087167e-05,9.26223488693481991348811297196937695e-05
protein/DD_g501,4.81408697436898406710047294041128983e-04,6.29889553580860248184073390363795298e-05,3.33142804917594321374730523321545777e-05
protein/DD_g502,4.76259032008474328449790358001399238e-04,1.16026906586561967687874909386845618e-04,2.29728966179619566277098746223004891e-04
protein/DD_g503,3.50144944863656511060948104932987565e-04,8.47051047906026664475239351082385433e-05,2.62390103265198072823341366286632497e-04
protein/DD_g504,1.91248729717650242482386426972909291e-04,1.06226175569944731213524101336146718e-04,5.31683333193776571917002830321339538e-04
protein/DD_g505,1.91335167435873934701753169662616619e-03,8.00660246689748165518281954211718009e-04,1.13763185341438228594975496270160094e-02
protein/DD_g506,3.91813401823256640537043238792906571e-04,2.70695052168535059184207938764568898e-04,7.11900553005935713248012896270477052e-05
protein/DD_g507,3.32575472467152019870980803714778202e-04,1.67159105377378707196052545185539918e-04,1.23004978277441825370700250858562901e-04
protein/DD_g508,2.17235825036478532306984837053913866e-04,8.26444231183040668898524610069282873e-05,1.01869933195399859795431175459036205e-04
protein/DD_g509,5.85126806638239898626918445050564442e-05,4.84048699684006554175850260327849157e-05,8.08698586367959086217718554417831484e-05
protein/DD_g51,7.53263599194790918410078239920357962e-04,7.49113842160543285312525080447059306e-05,1.20005689349608280413685877663601392e-03
protein/DD_g510,6.70173598695905048906942186338821443e-04,1.14600030880343836487019716592236223e-04,2.23437959473588437138369752902608847e-03
protein/DD_g511,5.03757890326238402598272501739049090e-04,7.48295848400355713954642743186117769e-05,1.77913129962349414479982548982339486e-04
protein/DD_g512,3.43384041354699094851222477708797909e-04,5.63239711250016789111988166151990704e-05,5.56884146537223875269503964967405757e-04
protein/DD_g513,5.96316987926120521236650263243223783e-04,9.75112377314695026014677114571895484e-05,3.15656712548728400573313744316333123e-03
protein/DD_g514,5.06720309411102346453994621527371454e-04,9.91027130264699827939659615527470373e-05,1.17425327183018363230764008843171699e-04
protein/DD_g515,4.43584603382109783369561754942775618e-04,3.74763521603747557509881345923358416e-05,1.15407129209663089024100006039891783e-04
protein/DD_g516,6.06500487485394824045674809144093244e-05,2.96172369261055212366841676266807787e-05,1.94870754164152558832539924525465346e-05
protein/DD_g517,2.49837075784568679034096657479636779e-04,4.24376372806306010555143273556496532e-05,1.39582116259142221176062029520326619e-03
protein/DD_g518,2.94975355820542990815262053390592150e-03,7.84960795567451633678002215075523560e-04,2.43433407902430867499980459888000315e-03
protein/DD_g519,2.32017339752771649142265263330573951e-04,1.28734040424574390154346021038516186e-04,3.55017684902752748083791212940358568e-04
protein/DD_g52,6.16221913470849641919810009285747380e-05,3.08005442717268145638664751505636916e-05,2.22749684019522075710918884739117293e-05
protein/DD_g520,1.82400451693018510760313788295594549e-03,1.54969379585687593435901053885770182e-04,8.83034831536375340465789994638369003e-04
protein/DD_g521,4.01952470338633716281766454941262162e-03,7.65347435138805030363328471058797075e-04,4.28468970266846941185593331706684146e-03
protein/DD_g522,9.30153778888594416557075919596030712e-04,1.17951261330715315248340550984498921e-04,3.47962448420262569404784496451629740e-03
protein/DD_g523,1.26351694071658907641919221037809174e-04,9.28878094389327953742162930191627719e-05,2.46273535153203695806095817201699229e-04
protein/DD_g524,1.31621216257082748215528647047644134e-04,1.01389000446302497726194691022346490e-04,1.10193028830975996753010085009876090e-03
protein/DD_g525,1.23821733479724081738071955266754022e-04,1.63240698928916703158602805077704593e-04,2.55485086387205206286901599823196231e-03
protein/DD_g526,1.66995384228599244884608226584263611e-04,1.99975990872511504261983956834771956e-04,4.28980989014231469318667251826635721e-04
protein/DD_g527,3.21276194479623709284577994599848675e-04,7.67007349650364713969627671238446530e-05,1.87306060105147615399162205147678366e-04
protein/DD_g528,1.63350786196654040498196384016067739e-04,4.00111513141073941932753486449188404e-05,1.08750844270183978990091073086240450e-04
protein/DD_g529,2.29792370653362297927509380512243183e-03,1.25207108206557052606140907865761712e-04,1.02420145513591118463863730361099781e-03
protein/DD_g53,2.69503063250479343956142675968591239e-04,2.14545514380914091157090804049982487e-04,1.05701189615698561239627720148313800e-03
protein/DD_g530,3.09274933116889526841024335565890443e-04,2.26512853134379390219396553970442415e-04,3.23955935177683364712767579974338469e-04
protein/DD_g531,1.30992877510511334848115061050145398e-04,4.78753114266181771865397944555703795e-05,9.39918359841766927581408124275454853e-05
protein/DD_g532,5.16154590539242570726043170863135763e-05,2.06577226840963630947124304879361614e-05,2.91380070941287698159250104267124117e-05
protein/DD_g533,1.11067012979515630718799106164633021e-04,2.96914882346266999484727964218553718e-05,7.09299803551612072326415601215995501e-05
protein/DD_g534,2.44751384936103952873549012228861035e-04,4.32683981529570366269935348155777491e-05,1.52706876912513512280910625357830453e-04
protein/DD_g535,7.32898345277600139756810631538173403e-04,1.58378820857139553212497151007256090e-04,9.91378106466474763883278231217905579e-04
protein/DD_g536,2.08545435137600650258215493574562393e-04,8.91605858016255264060808596126697331e-05,4.32406746799543230921204431363513315e-05
protein/DD_g537,1.54243405614202490248634503222820065e-04,6.22612813729064273435099415524554190e-05,6.09042808544649230577741830445042437e-05
protein/DD_g538,6.04451484348912140241864989373180585e-04,1.44277947179789595470079853263591755e-04,1.04152521499062722300990986969499726e-03
protein/DD_g539,9.52188520641992008139435523318291229e-05,1.51605113143556299163979455106413914e-04,2.04788220471166018551708730161874388e-04
protein/DD_g54,5.91165238145547383689595807105403937e-03,3.76448585581702632973218748179523963e-03,5.21618581579397133430375507088945744e-03
protein/DD_g540,1.04151444015210865477404405055403084e-03,1.39829468323371257642718387255167482e-04,5.38392786021210739824163884204201180e-03
protein/DD_g541,7.38204494070238557378086363381071385e-04,9.03979530101704221642308192352002198e-04,2.87031255676500593417104415614114537e-03
protein/DD_g542,2.51997734075882951633957709067370746e-04,6.29348143420288315025441695019162807e-04,8.14936081300975499225782213219880332e-04
protein/DD_g543,1.90408088152259297934101378056097769e-04,3.77091675725271214027923780785263516e-05,8.62048312096361978432150284889888038e-05
protein/DD_g544,1.51751925243285977836882871176255202e-04,5.18119357494394477127845744872805579e-05,2.51558426596865100653403039502069548e-04
protein/DD_g545,3.57037631667085900116513414978563019e-04,9.16655833566980921159477419477814860e-05,1.75642935144135829834908963758365412e-04
protein/DD_g546,4.96310516990151856561685284540590204e-04,1.16404104777586082213947550634821636e-04,2.51448351550096241815324099571876851e-04
protein/DD_g547,2.92583896486606691862593204253347101e-05,1.04989206665665250065044275988570295e-04,3.37380673073009304748828042807528917e-05
protein/DD_g548,1.20029788975256037889059524378768844e-04,7.16730637748341267410198134732931985e-05,1.11832421937981073583420675411166965e-04
protein/DD_g549,3.50906264585399685678757463544391408e-04,5.91355370276683161386467990645363292e-05,1.63578957652995197496372548459259588e-02
protein/DD_g55,3.08199053544267836841433498018541365e-04,5.26463439219635839790045073350748966e-05,6.20428207926740473038963023118254471e-04
protein/DD_g550,4.16829365428289960699027952228110896e-04,5.15442802845375780002941078234833382e-05,2.77391504073514694640285290322208006e-03
protein/DD_g551,1.10669384975906893332835106294911498e-04,2.57455064214651332480306480174445933e-05,1.18708890407461659539159792222352889e-04
protein/DD_g552,1.23314926985936351968966484928621463e-04,8.94437443521259597860291178334625709e-05,4.58065598811066289521226691236050979e-04
protein/DD_g553,1.28976227531254257458156752940361566e-03,2.42285096084449671981905737754021147e-04,6.16672753894154590014082085585035391e-03
protein/DD_g554,6.99751991896213525650640276613566968e-05,2.94138736173477945445216083127826544e-05,2.00512997224905240732297468197239655e-04
protein/DD_g555,4.46975428590325589645622651411598823e-04,4.09789373072710503835663098263622538e-04,2.68327287395380645299289257501441604e-02
protein/DD_g556,3.53041336207852674648083855531197495e-04,1.19615502000437111634363881929741481e-04,4.89654612165727437155546944710785758e-03
protein/DD_g557,7.84932766601265762343038365215482086e-05,5.01649033983814956418715096011965631e-05,3.57085356490680991606881619469859193e-05
protein/DD_g558,2.09431991988697597267281511239888366e-04,1.10709803376011213223896660570187477e-04,8.10425244201092545384248760969635412e-04
protein/DD_g559,3.78078204820224578095029030581217567e-04,1.23825023995002078314433756030197824e-04,1.06377621189428086427964361989814027e-04
protein/DD_g56,2.44349142465271015547592268461326241e-04,3.67895101774273310617838270585706914e-05,4.47327909511275572693171297228213886e-05
protein/DD_g560,2.06908706364434322620948024436097167e-04,5.67438504226336242522088368031002850e-05,9.52853455256297450742090278440093196e-05
protein/DD_g561,2.25641795317160414966813658413214252e-04,6.62416533736649470913311376198215287e-05,1.36699042122022657396789411774009959e-04
protein/DD_g562,5.08898725876710431022032465307714897e-05,1.75841409374600144905761677775857336e-05,3.39332570137147185291047269298578435e-05
protein/DD_g563,1.48530581790233143223544801900211432e-04,6.54732058520661207669236777354537941e-05,2.91567040200455701822633239496475913e-04
protein/DD_g564,3.29589706031496907420763066124520272e-04,1.04087817652700957069733356915758177e-04,1.47210914339143851881240904572294806e-04
protein/DD_g565,2.10253828937714638765998197453347246e-04,6.63314785032226495601862419642566169e-05,4.72895125459497048007871173927900006e-04
protein/DD_g566,1.34610799476380038913463417469037010e-03,1.48298228780732018325551922145869675e-04,1.29029515861762728905888993618476694e-03
protein/DD_g567,1.14601518899022365525737207535058067e-04,8.97538747445489487251958429113062608e-05,8.75112658698938770692265240615760535e-05
protein/DD_g568,4.46721684022326403941674736792200449e-04,3.56028977646416503094905857475447757e-05,2.09096461823315355378001047845657701e-04
protein/DD_g569,1.91153109665613116555736825401112753e-04,6.25879630099187266454519877454829985e-05,5.57903564012230768185683448298738461e-03
protein/DD_g57,8.07292870179249409752207446423959418e-05,1.21725699596580360258520119656465383e-04,7.49035208712153626113655149454591204e-04
protein/DD_g570,1.31283042847677480767922231972456174e-04,9.95677954193217331469831532666834005e-05,4.41121741108977324265408910565526680e-05
protein/DD_g571,4.92614395362606785225628974190780801e-05,1.56510188322974788955891285022127680e-05,4.46334920424006854429956724250029181e-04
protein/DD_g572,2.77352061800104678428524141440415576e-04,7.37912228948402248704123257060289240e-05,1.13559419379904363417370303801128365e-04
protein/DD_g573,1.58896742580702158529498362485553045e-04,9.33003309972445931685299425549669837e-05,9.37668643359040946976671281678044936e-05
protein/DD_g574,2.80517106699079430125732902213042649e-04,8.85061074661799314257649464436170177e-05,5.48364384811071327817579999752907006e-04
protein/DD_g575,1.12437282612508411635365651152485668e-04,4.19912068289198552279074089470371547e-05,1.84392449492594285055660640864695091e-04
protein/DD_g576,2.09045610812366394597821704908927434e-04,7.69442650393867699282676197898262946e-05,2.98269512535375355503447734753565799e-04
protein/DD_g577,2.39519413706547844275018210514379844e-04,8.60783281825565172103273403794104782e-05,2.25056582255162718648165387496596911e-04
protein/DD_g578,1.45197791653758512905979015191850666e-04,1.17107976832795302635281525089013825e-04,4.02036056520317085661873521121116983e-04
protein/DD_g579,1.17039455361911607638240938755244438e-03,2.94574779950298614384316215460247550e-04,1.52645141261260672874613309392382482e-03
protein/DD_g58,2.23806607033720341094130633650377436e-04,3.40233695370886738855272417166071029e-05,2.39999318831437769426321105435633456e-04
protein/DD_g580,1.40652846283849407921925264475746866e-04,5.07982518829173960320425621918390601e-05,5.46422717996229099645883713999046315e-05
protein/DD_g581,1.21446348994933546964405548105321896e-03,1.92670698203586384809357041404173710e-04,2.01533838130349094926606449742427378e-04
protein/DD_g582,1.34949138096612704577203538514211884e-04,1.06706928247283326859588840556756051e-04,2.69206094909280477759866560459042719e-04
protein/DD_g583,1.28779290881505607254145543064065344e-04,5.97387126133994112493262336551835671e-05,1.32752964324001851921254042536520768e-04
protein/DD_g584,1.14591739175678257279238218290388174e-04,3.21838595664650539750658961428198458e-05,1.96369062040748609083843599854105345e-04
protein/DD_g585,4.95980711496357993480213469266580081e-05,1.47579167549731712964926435750551828e-05,3.00307172311026441138319190721327048e-05
protein/DD_g586,1.46566059239322683900466591745996415e-04,5.33879979499000192533989057006456889e-05,5.36013198737426375379291195416593775e-04
protein/DD_g587,1.05013573046186133950153732955605828e-03,6.82736763875387972504380535170484218e-04,8.90610210788008240202656447642660660e-03
protein/DD_g588,1.67120048544701286776834671863484810e-04,8.42646534666047079307795560044161748e-05,7.15625536333742531072967843885877321e-04
protein/DD_g589,4.12360619674035985073733134951993478e-04,8.97445390111276339714574266466910028e-05,3.44502079888203449078849953312638788e-03
protein/DD_g59,3.33408811427168960999939650733332935e-04,1.35099154138264633178466302788129903e-04,1.75066938538705489128448460341979367e-04
protein/DD_g590,9.70746236651940736723966587915201560e-04,6.49833501799754126052946873371492134e-04,2.42482791545920951011468845048898059e-03
protein/DD_g591,3.90417988791085290225228869881960244e-04,1.65247004774748692834815848972503701e-04,7.03585410732168057708276800540399565e-04
protein/DD_g592,1.12376277936162213016945760598068139e-04,2.52308357313304711630078305738979744e-05,1.22971443394164152303042673762540753e-04
protein/DD_g593,1.01824610207126171350804301329719016e-04,6.27142812077276105633168506713372724e-05,6.35577122856867275212249351274269367e-05
protein/DD_g594,1.24931202747339341509768960518708091e-04,3.11077059119028134670546374378263953e-05,3.04181785243123496187910433197617697e-04
protein/DD_g595,9.25665943555518706784545651297298972e-05,8.80978600125569565312063811715337889e-05,2.37924999884923404521943841731343096e-04
protein/DD_g596,4.57261276570960784008361394738853619e-04,5.11993470785023708054256843092257372e-05,5.35405043330718976352065985171345265e-04
protein/DD_g597,1.79155519790766762376303244737177069e-04,8.48659243060142152029410356582326117e-05,2.77870358468281568700120900830103515e-04
protein/DD_g598,3.04394557064650043577703909935609861e-04,1.66249253236042775778482195230359943e-04,1.06161970250355830617523136874140004e-04
protein/DD_g599,4.92917554570707636921318014725042171e-03,1.93294620507544337006585837377007079e-03,1.01160414403797689611213694925839544e-03
protein/DD_g6,1.22152734518162022861866067963852972e-03,4.29784473910043718313094804839667909e-04,3.38390092324500633131713466432178344e-04
protein/DD_g60,1.94789548360546682062904730705271574e-04,1.86790454769951778753415453079923487e-04,1.01361181224107030924756306327456288e-04
protein/DD_g600,4.15704559340019537176766342869227721e-03,6.36902473627055577300680430855361346e-04,3.02199839409848200347644221179310183e-02
protein/DD_g601,4.82556596520052395420608126484776436e-04,2.08030994923309306819118867782347661e-04,2.50678694496298951553857680070415832e-03
protein/DD_g602,1.91770831527000047798868552259783666e-04,5.81191312390930649081515852072750711e-05,1.03718319185672054436973377365762498e-04
protein/DD_g603,1.23647387223359407033831502090364464e-04,1.09650388649691573933374328127769489e-04,8.20724268431281693537287525135289023e-04
protein/DD_g604,2.02639811151872340246311042297415927e-04,7.93074427514096336820719946820322748e-05,8.42980399290088581146747469817491139e-05
protein/DD_g605,1.68655435600921727826920325044717973e-04,9.95869106423541332613728051566027174e-05,6.74757537945613275268060668137630091e-05
protein/DD_g606,1.97338006635817187986738117167886702e-04,9.95556521885344246833799267018417576e-05,4.91029274330496840280248754065549615e-04
protein/DD_g607,2.46005169468968210548116954758809444e-04,2.25035080333073405600549500130714675e-05,1.32964909786835812325735998424235330e-03
protein/DD_g608,1.27119493441199424891685130393540173e-03,1.66905934211651230740047319796312901e-04,6.65882153494205723925969719963984404e-03
protein/DD_g609,5.77159418074069675240565900160804343e-05,3.29744753340487955758039948354850642e-05,2.83488443280345835773083458690792464e-05
protein/DD_g61,2.89292599991801554452075379738802191e-04,8.99867412025308318410801775737965778e-05,1.46926800510945141506794783169387108e-03
protein/DD_g610,1.59316351869750180995090338495821013e-04,5.17521784404800258815187988921732748e-05,4.08740472380654427451829844917806624e-05
protein/DD_g611,1.54187913414976398929827827540748272e-04,1.03764602572862166473810056570882855e-04,1.68576317375993615418087974813130984e-03
protein/DD_g612,2.82252432505574090442486770975968998e-04,1.54113824397455744307752229483737824e-04,3.96244899345531762100691383227987340e-04
protein/DD_g613,2.06935602674146036982501728095344784e-04,4.62169668922104012710067752682884036e-04,1.68941221920806439751206697787304299e-03
protein/DD_g614,2.22846306359619769871600747705399302e-04,7.97085923221889686708991760463721970e-05,1.56688237319145459474487728445873137e-03
protein/DD_g615,2.29839978753288759687658994164247325e-04,7.30043451527674136876262383320145339e-05,7.89977898992012022139918806055346260e-05
protein/DD_g616,3.46656845722321774631237944495181293e-04,1.04004149280654378266072997658061808e-03,3.11287950046127079592002236439524276e-04
protein/DD_g617,4.61758697454929261186977426740215635e-04,8.22798354170893918044319125008510918e-05,2.33801271821174162745160696733534016e-04
protein/DD_g618,3.78022125037687757340843655039454415e-04,2.03211212004640579379192226880094704e-04,5.52262437032721928203329550556111808e-04
protein/DD_g619,6.37344407982845892232023072592954814e-05,2.15536201886423972009910826273152885e-05,1.24932883382258873622438095880888467e-04
protein/DD_g62,2.80022066538570357470742415843104334e-04,1.06970913899672324337300024632656671e-04,2.40312647991114815932447446666677325e-03
protein/DD_g620,5.20427373872619042920768547681267825e-04,2.01335035474184033903265441225011585e-04,1.21413710185843699275112925496217861e-03
protein/DD_g621,2.22997893810581800845014975588441474e-04,6.95062228587224117571321668421247705e-05,6.87946938592351041681160156505389683e-05
protein/DD_g622,1.59441458489727829429228014586402850e-04,4.28845172939087714920920162955931605e-05,1.42839373908333400017177007748715467e-04
protein/DD_g623,1.44992362222301112082532132776212292e-04,1.97213376165593569068555545308871306e-04,3.06830850018422002589878792088929581e-04
protein/DD_g624,1.93923646098307115261565885659888886e-04,2.17521392609852217344994791030551869e-05,1.21878087138358430175912982029365127e-04
protein/DD_g625,2.31015208535085969479858329733259696e-04,8.74150150798683176137557687264680612e-05,1.07399400360396145584456990360396910e-04
protein/DD_g626,1.06628297161569018314620549644073863e-04,6.45374003800597352911656235208015475e-05,1.54960953001952816969854237247866694e-04
protein/DD_g627,1.85681383268171415307068469602303361e-04,1.06139701205748570105009695072549472e-04,1.44464357763112749197826695583645429e-04
protein/DD_g628,1.13287037785039482383430808494721905e-04,4.53878445122641358152875133300654742e-05,1.33333410715983096271539006688550098e-04
protein/DD_g629,3.08928210785910990060587320629163243e-04,1.76626702002227752949649544395501655e-04,9.43662780102525836563845217518325425e-04
protein/DD_g63,6.71441456390240634706296433914271879e-05,1.43968126862373813605949746637837907e-05,8.49784604403942610043970198354713356e-06
protein/DD_g630,6.09006676246551661293495827268424266e-04,1.26169377403361924086454682216424801e-04,4.71350774427487751296485058881461700e-04
protein/DD_g631,2.38740339657962833679560526087384036e-03,9.38540187062477532643345286333730134e-05,4.02012566524007985460231304322487613e-04
protein/DD_g632,1.48341508415048515525102405498331316e-03,8.78154155488451899493516343289252877e-04,2.09905253116587118616846739343806378e-03
protein/DD_g633,2.44790951764215757001976718572824242e-04,2.45215512134905012622037100462871933e-04,7.04653768282938915325274762055741510e-03
protein/DD_g634,3.05805868216930626626642249231925993e-04,3.52576355012947130631746682869427774e-05,3.83505062659539277290543614822303582e-04
protein/DD_g635,1.12990226294865213262485606136158381e-04,7.07311856367241288381796044148067135e-05,1.33902970890476572569552684085393183e-04
protein/DD_g636,2.00183307812701733772842264485422961e-04,6.43324868532665540088882901539882758e-05,2.04729813351446046558649814360795454e-04
protein/DD_g637,4.00521805139201029664045171110982133e-04,9.02741735562320522073361837519158179e-05,7.60628111725758023939347321529210811e-04
protein/DD_g638,2.04312541803704670606078754772656052e-04,7.12131440732999442069499326970199401e-05,6.32193675777336581977094742045428050e-05
protein/DD_g639,1.86652006766710105888663539251971064e-04,8.43765551168184373488203113452332079e-05,7.82040496877716769451311674882015388e-04
protein/DD_g64,7.83983886460009971496358334720218452e-05,5.43734224696560375566572181766236775e-05,1.67165353177213869079723989010198106e-04
protein/DD_g640,9.18661223283969196749405666312930857e-04,4.43074671715075886288928673508124162e-05,1.87899056749378667541420447182768852e-04
protein/DD_g641,2.38742411495629965604373447073430993e-04,4.43447539231803847791995555574000589e-05,1.34454874341497619789333838365526985e-04
protein/DD_g642,2.08264472310969800196989332295724791e-04,6.67114879109880058168369114530261179e-05,1.33012924879225664880231667811439662e-03
protein/DD_g643,6.84737133069195448325914108502234529e-04,4.07695716624232337828650715631571364e-04,1.56202534309209692479756631750821723e-04
protein/DD_g644,3.21954133895941500660464058285854263e-04,5.50345367904591635662747910139948055e-05,1.53378278086296823144840250038840821e-04
protein/DD_g645,9.72019828888948292964672945814162404e-04,4.33724429040519699193256635582426268e-04,8.23416894036836537918685663911770346e-03
protein/DD_g646,3.64279666101261654261453578325729580e-04,2.53774478799063300074113859622623073e-04,3.46436161021173471009724348011834555e-02
protein/DD_g647,7.23843287913368002345991477629748185e-05,3.38257610973141909681143267814283609e-05,2.27915404331318757660899921246790196e-04
protein/DD_g648,2.07979394140483679216190829058953857e-03,6.40781653854356774171539169227714471e-04,9.39028414147810741271468778588326990e-04
protein/DD_g649,3.56749058090887539022255266731918355e-04,6.85211036419675476370485890426834022e-05,4.06859901814073245124296639578602903e-03
protein/DD_g65,1.70999236201604535241741442200077301e-03,2.49896448880199911646581862658570786e-04,4.85927765986898592658349756070600128e-04
protein/DD_g650,5.66018903314065749253777194421834324e-04,2.91595839063053593770096186877213114e-03,9.51804241214617901334111153878936051e-04
protein/DD_g651,2.74460644749493199320234444520096182e-03,2.28459310859171593639213278825974429e-04,6.47914074550087262791508833842938330e-02
protein/DD_g652,2.05776366768783638921100323958448699e-04,3.14243261759641984008332580356404159e-05,3.85823092174726013232276965359505304e-04
protein/DD_g653,1.76011208881869792043488316771277273e-04,1.08876327144118698308278116885336126e-04,1.65200407616981354004806395750876496e-03
protein/DD_g654,2.71721047430978207933798671788341545e-04,1.46669072712822031101314178159562590e-04,3.46900000616723430208099826113312231e-04
protein/DD_g655,1.28039271443656015523290364113043987e-04,5.54541976379242437598284565119580356e-05,1.01467795820143781470129673443590697e-04
protein/DD_g656,1.22054316946654017517820435511696970e-04,7.05671089353996460492650467071179816e-05,1.22835306959182130780732125885601006e-03
protein/DD_g657,1.53742410500980211286809421292467818e-04,3.81540539249390737068784163839811443e-05,1.34849507061263576002522854717308640e-04
protein/DD_g658,1.88575230001678572356163954592854146e-04,2.15524493697074311746230466752157967e-04,4.53161666419912788582965404415745789e-04
protein/DD_g659,1.72417435529518426422740830287417509e-04,1.21670494891550229321564683303794369e-04,1.84838917278252489379412703765162075e-04
protein/DD_g66,8.38739260542705130135856381944434863e-05,2.76189925398056771179104964515068939e-05,2.32745017098214776592473546627564980e-05
protein/DD_g660,3.54801646546734635009862632711669626e-04,7.92581034802633673042575394752668899e-04,2.22145717296440915844926858253679128e-03
protein/DD_g661,1.00959157145142059747747363703415406e-04,2.66611248939498403507507302449041289e-05,4.62665660340621638201332481846883647e-05
protein/DD_g662,1.85512711446300084425156744991131870e-04,3.14550407238835090943641930599073208e-05,4.85976362552098163332515232946095641e-05
protein/DD_g663,1.60247513119468357141458794517850903e-03,2.07286622045722158918011417551600445e-04,2.36367713445571539372370780629388728e-03
protein/DD_g664,7.02732460435311282365021579157860252e-04,7.06477828740128999397959286274120008e-05,8.14025150765299873433804729776075021e-05
protein/DD_g665,9.86569288822301552829894923258241060e-04,2.50038227156730324556257571273371255e-04,1.94555803181422615503869237231517888e-03
protein/DD_g666,4.29799935748503928818558220467509839e-04,1.02912506699487962209897470707755856e-04,9.39583996934126177383578312737259159e-05
protein/DD_g667,1.69075121831482849072220010903688341e-04,1.03949792938275798046740254962482058e-04,5.78231274880905528144653186963663871e-05
protein/DD_g668,1.08164388846010810498657826212140556e-04,1.52142952808109944711339844767002963e-05,5.86102728316496574453290281478346264e-05
protein/DD_g669,7.43303148205131309886774868759217283e-05,1.91074160110288175814263109252947125e-05,4.34026525053084443898933613565541788e-05
protein/DD_g67,7.82486830788519096613028284121521567e-05,1.98937515963922658042815004540185365e-05,1.16920694364796291823062853314013082e-04
protein/DD_g670,7.31042753437995003359184224409822059e-04,3.02836069612979524338947631984481016e-04,1.63646517348970443589331551212491677e-03
protein/DD_g671,1.00991309251176107483572592962889474e-04,2.05582990289532932722161231230624248e-05,1.24374536000207256140866068854180724e-05
protein/DD_g672,1.23399625523035095722450495206365263e-04,1.30101984369759566838758519858298040e-05,4.82836549521914003133696659295826933e-04
protein/DD_g673,7.39322099787511454233873703746485859e-04,2.80384577709181933147047745094428768e-04,1.14212457268402926216158565422941364e-02
protein/DD_g674,1.49006705399705450457373884080537487e-04,1.75763407099948473985081296321325297e-04,3.97478510225394742493702624304327243e-04
protein/DD_g675,1.47868037634582290308894416057012172e-04,1.32184109391893819077512550094167508e-04,9.13132124461471014394755283110768168e-05
protein/DD_g676,6.98515238249894661630177529346978556e-04,8.50296685382671229974317121774572637e-05,1.70914164208184352214488148742655068e-03
protein/DD_g677,2.42223812193016477059597911645097915e-03,4.79066351551769856742889631862832625e-04,1.83549607516385209077317205445394242e-03
protein/DD_g678,6.06929083216681617312716945539774424e-03,1.64708779113272817575150088390717594e-04,1.25952202193968942134689038357230383e-02
protein/DD_g679,1.48896510371502486015466805436828065e-04,1.43363342115500660744032423175435070e-04,1.03366958756530606063979676853692814e-05
protein/DD_g68,3.59528855650651103390966700490605979e-04,1.43185063769684528713802181673513631e-04,2.03361049734993214705764217252285671e-03
protein/DD_g680,5.43169210422640071181547522384612682e-04,1.29922958506613429266508760231888410e-04,1.06576377120813929605115145585608051e-04
protein/DD_g681,1.95171527476468189758996826074853259e-04,1.36585639969567755073083219981652763e-04,7.17612450908489101651092286884630079e-04
protein/DD_g682,9.20314940427497480709385590590328608e-04,1.33089785049983434811785980647975266e-04,9.84121443330862312727842163052465794e-04
protein/DD_g683,3.55779359122186742536889076129253648e-04,8.52734520241854098494269851271474121e-05,1.48788432830847800380652487116306377e-04
protein/DD_g684,3.83360591972819340525638877149376704e-03,5.15706817866073853390924053630397769e-03,1.02660653691497821091165365643639508e-01
protein/DD_g685,2.25177395390224162177889683758956748e-04,5.88994537402402579083813256026313094e-05,1.55011111805469029997829140416533354e-04
protein/DD_g686,8.83836530984856579322246226388597580e-04,1.81306030014321895048087833667431543e-04,2.74892961523406472395419322191394628e-03
protein/DD_g687,6.25308540172130251936449015111445394e-05,4.72325262931686410073893061864161233e-05,5.67694296393917218076496763824865455e-04
protein/DD_g688,1.13784992143317248816688944210554674e-04,2.15830255138071578535470087115274482e-05,4.46339068731191532824313241540251920e-05
protein/DD_g689,2.75385918175521105660268267367475795e-04,8.45320495665813610047370534809778063e-05,1.79562748902441758205001274729431737e-04
protein/DD_g69,5.47861555042825150167041869859679744e-05,1.81669009145509404488567637866710552e-05,5.88850524925612774638556349470835387e-04
protein/DD_g690,1.33275805199993836696591628723702666e-04,5.59684125798974204384730794450587294e-05,3.68625627378817134474803995430883770e-04
protein/DD_g691,3.36551586224082706255890284519664396e-04,7.99258979135554508624005396608553248e-05,3.52959284435005180615465333713604276e-02
protein/DD_g692,2.11411987387112351134664974261202070e-04,9.09502217538604789672022135728176325e-05,2.67149431224197141398664718164858630e-05
protein/DD_g693,1.61394820523105172395779127095616833e-04,2.50931702614499448610852776039302055e-05,2.73347441846178506681948974125867621e-05
protein/DD_g694,1.53303207708995108401069965913920063e-04,6.48726585971587616227785398506779557e-05,1.13525780478567671452294351823530250e-04
protein/DD_g695,1.40479227971353600153711208335684316e-04,5.67984325951982232541009485464415149e-05,7.33494282884207895553376163446005447e-05
protein/DD_g696,9.96818306741892190916145621218140372e-05,8.12898488634979616785911022715935418e-05,1.30364385406059738573131934572932336e-04
protein/DD_g697,5.37251983477713390170942244005608116e-04,6.02237751342041949567135187885575702e-05,3.14048878904538737243657781355889890e-03
protein/DD_g698,1.48955121421533012673371001898536820e-04,5.20587988658417337283251725337047835e-05,1.85210841971832645837102519018239900e-04
protein/DD_g699,1.12698723508747948387703119315117790e-04,3.61400930334887404400556399984922433e-05,7.73174590521817653194659605487987329e-05
protein/DD_g7,2.10394671793188140880355434882472587e-04,2.16640277939515783551180236104313904e-04,2.01366142298024846218132676465907243e-04
protein/DD_g70,1.35329956291852313488013372757351617e-03,5.01512348409146349461045121722582218e-04,1.21777925342234539885400617907156755e-03
protein/DD_g700,8.18383773001791909554723327843318245e-04,9.42860115011729145863457389777384599e-05,8.03480520895513962423323123593001270e-04
protein/DD_g701,1.30517312107657788171675856942199892e-04,7.63780531074652376590933503087407219e-05,9.34200325670453881186062206916336157e-05
protein/DD_g702,1.08726568337976330130760020268121883e-04,5.33551531006488160570062370493436268e-05,7.34679027772330356336397596184740095e-05
protein/DD_g703,1.31474584366365202858187127858733336e-04,5.41688153302997308813524262745201780e-05,2.39499036820462187038331390211649143e-05
protein/DD_g704,2.13901945473448283536789730982878006e-04,8.35923271520614033690037662791948908e-05,2.90677134506064192299611618953667612e-04
protein/DD_g705,1.12190964781201688001142934538347562e-04,3.20883416818518302229150196788864506e-05,4.79443163972494003129896008757341235e-05
protein/DD_g706,7.03742365681668025125995829157538387e-05,2.92786942522025896641777062033586477e-05,3.75120948854515977241037874971188183e-05
protein/DD_g707,2.56182604781985728696494380739149277e-04,1.86355383625274567537036989951266797e-04,4.50742259498847996800513232343167913e-02
protein/DD_g708,2.92326788224581309827958613447516588e-04,2.64021153478376388702368262854717732e-05,1.08462689224885184350466123101048695e-04
protein/DD_g709,4.65290403687653056623776074219868219e-05,3.47920981470802212387682571653256505e-05,4.12085127495141364339703128395566664e-05
protein/DD_g71,3.17260877754213893990806976810348225e-04,1.94356698499222206390667368783959519e-04,7.19331573539093933732912572817453036e-04
protein/DD_g710,1.44083703599571993456333839859066946e-04,3.53355122282099707956065362628462884e-05,1.23926855968693712188067943415814415e-04
protein/DD_g711,1.31914354239390161755036615718176203e-04,4.80830158491599158748772952224400143e-05,2.29154562592065903769669566405165257e-05
protein/DD_g712,3.90048969408121973632772280839050006e-05,1.68714361099935783197459247236860655e-05,1.55926348660208337632161817474725037e-05
protein/DD_g713,3.39383058926415939282014193261049822e-04,5.10628862876652441046959749561142678e-05,1.90917537567007276391447167239071950e-04
protein/DD_g714,1.13280396079581230116702049699988087e-04,2.81862408534910973966503065249697356e-05,2.77721070187566444790833266569391573e-05
protein/DD_g715,1.26955502900067589450138023420214422e-04,2.93808658508193546516608142825663329e-05,6.31556777431954146800701076155770768e-05
protein/DD_g716,2.67683661175190928625445810230479738e-04,1.36501041197809400272455867069270310e-05,9.68320563587322381203746796750331514e-05
protein/DD_g717,3.04483942937167776456967150209270014e-05,7.05991024560832051317850372424872649e-06,9.64945113043751256861079901991963881e-06
protein/DD_g718,4.35906908394631986091372236352372310e-04,1.15802304148722717892433474823911938e-04,2.35796612257016083931039577565035789e-04
protein/DD_g719,1.31181046959128556171880718501467518e-04,4.81420498016474507068572786475607968e-05,8.91539680896643814704307271210898755e-05
protein/DD_g72,4.47536641536876722958021592617250763e-04,3.23646835853965878718074828791008162e-04,1.98981259095439223238766375177176829e-03
protein/DD_g720,1.38301358485102732915839401169701157e-04,3.25717305597894754383389740525722215e-05,4.64839798796060425687412664013064142e-05
protein/DD_g721,5.25911103715806397158208745719108560e-04,1.36263775110917079573775478194905152e-04,2.12555920213818546034949733770175495e-04
protein/DD_g722,1.85128941205172659443022981402262238e-04,1.41467670912916471884462415042965939e-04,5.48352253149181239591703103137431846e-04
protein/DD_g723,1.19373590408378756513826361039440144e-04,2.11247677429081053607253617481493597e-05,1.19270547595219565002469546559387472e-04
protein/DD_g724,2.02044930328893051184184543992194916e-04,2.79419960428424050915209086121739432e-05,6.11623092574820509002680473279054201e-05
protein/DD_g725,1.84983870943505934250897388250692057e-04,9.10428311191110728673720079594934056e-05,1.52945744768509739091160196740987109e-04
protein/DD_g726,1.20170044461164558281310811501460891e-04,7.76850460072406193420835540663304133e-05,1.09504067675427372598086276885633142e-03
protein/DD_g727,1.94983613250398031477820940229179934e-04,5.94096969583977024895284830524169856e-05,1.04898808251724550970411284585882671e-04
protein/DD_g728,2.18654594294477139572675149876596370e-04,6.00957574717111970523828579399057283e-05,8.37794868892720576262347408000432121e-04
protein/DD_g729,2.01897963590840071961251166970595394e-04,6.08633710939930696239904694261204519e-05,1.90160399484287486260023054576000286e-03
protein/DD_g73,8.80810124554539277102828940463467833e-04,1.03376899195054472458751589173882678e-04,2.11392558516007572677034772156312058e-03
protein/DD_g730,5.85610893211853333276699291625865360e-03,2.19060424570488855787699869671189112e-03,5.24248020027865242097715129050407405e-02
protein/DD_g731,5.57993581106227905602988785667752198e-05,1.29648657856809969147296559203313346e-05,9.43261297986311138328381268036328827e-05
protein/DD_g732,7.61714420967303735963631137774341308e-05,4.27745034882533358072471142959204852e-05,2.54404119956178592030902212048452267e-05
protein/DD_g733,3.25908390101656219660772175169300945e-04,1.50610382533400745008344934006378162e-04,1.43762942603553593081196071225444037e-04
protein/DD_g734,3.52442411909949236824913895577230000e-04,5.81563515805690062447746518426022827e-05,8.21532082100246526498474913925653950e-04
protein/DD_g735,2.54596250746398378036271771145764185e-04,6.73912792821613472658855812180661045e-05,3.65370204429487361505770689905124646e-04
protein/DD_g736,1.38480997560147266487991680048731632e-04,1.60022428604926216948544836537722517e-05,3.94388568991126856438157411188493260e-05
protein/DD_g737,3.33737330561304995159962509392846403e-04,2.06142378600807045352320419770626652e-04,3.33624920999573473886305051769993429e-04
protein/DD_g738,1.84849547049731193933942786981382722e-04,2.03708934251456043577829417737723328e-04,5.15033327536055440308718639971787382e-04
protein/DD_g739,8.52441888417508788279385927025562334e-05,2.27874795753554793070066822975760356e-05,2.95364910950478497803584384325684633e-05
protein/DD_g74,8.01049339397956374178783490754002083e-05,2.25411738750303500684235814506626892e-05,2.21574195163320245610653243456653090e-05
protein/DD_g740,1.27846785529720139643390995902733960e-04,4.32315375053953243685612571740350538e-05,2.14101107953850599119817582788684279e-05
protein/DD_g741,1.47720871983856934403512591577788483e-04,8.32505951127753626743755281703367452e-05,1.28686948844095534227114073319339252e-04
protein/DD_g742,3.36279344180401588085398763400964939e-05,1.16920830120391118844671110033998829e-05,1.96396447544242612463796267360920794e-05
protein/DD_g743,9.12370939355599854333617428316144011e-04,5.60064733241542880947527617878538811e-04,6.99809929754359333925733939979598486e-05
protein/DD_g744,5.52529468083894144098510546077413441e-05,3.10964236899032065758387469381936647e-05,5.14989754935396009676894617333355213e-05
protein/DD_g745,4.74692890243982813586049639907990342e-05,2.13111713731037227553489024818496221e-05,4.85887611005830821817177895927069242e-05
protein/DD_g746,9.04344074197770213946004602150707745e-05,5.54915908961683430103852319122276389e-06,1.96752528202423296191754164642514851e-05
protein/DD_g747,5.83566640500387502910012766637764498e-05,1.71028399951771083787373984011731343e-05,2.53896570247162241826647062630774693e-05
protein/DD_g748,8.02561279317005019464300654451425591e-02,7.08057205858246841767608636449529483e-03,1.17953442116755996898590288941309746e-02
protein/DD_g749,1.24721740920856138531735301164850866e-04,1.66913462324948066495911268116699081e-05,2.46364166845953925729319555406221488e-05
protein/DD_g75,7.87718392685193394732848005709409862e-05,1.71346377279643021251869341228049884e-05,3.97572500454957208639187364283356141e-05
protein/DD_g750,1.11716243484192291160130168884020535e-03,2.92033942961650790068321663143445201e-04,3.20556047125631518171119458711043437e-03
protein/DD_g751,6.25850489628292822192225239120870462e-04,5.78826770811569687692097057258340987e-05,8.42897919462871600072680721707214196e-04
protein/DD_g752,1.12770177450235802259768334373225278e-04,2.32440894284722576017475751050372007e-05,4.08937855674515932749577438987740736e-05
protein/DD_g753,5.40471933192775206371157068820732118e-05,3.48144939063594583823529047235947484e-05,7.51174049249854880154609690138820546e-05
protein/DD_g754,9.91016463335361659517490269581964484e-05,1.73450947104210152793290320413767497e-05,2.94512397309026794868459750243312934e-05
protein/DD_g755,8.87618794468940142220381647941144462e-05,1.27917400802985422274430514415019690e-05,5.32675092801275523475567925357034428e-05
protein/DD_g756,6.82084680359071572888304067289342434e-05,8.85177209572064795678855590557626919e-05,5.34794586248720793303043568887375194e-05
protein/DD_g757,9.48694290511680228211907443129130557e-05,7.68812814896221015274603449664298159e-05,2.17577450096932664897118089082866756e-04
protein/DD_g758,5.06568991565942127663424624704089983e-05,1.66338505385585519278387404260276750e-05,3.07030855959788113973905472967321624e-05
protein/DD_g759,8.35569863038942186786643190351968766e-05,1.67450660545734246448316050051284978e-05,1.99084990016766279283838039462453506e-05
protein/DD_g76,1.30429642947228125518450513804202201e-04,2.64665433404902438457092242347036739e-04,1.15842278244454889500896207526854559e-03
protein/DD_g760,9.68393551509910858008647064528651889e-05,8.88410155469769612439029558434437766e-05,2.27333683728524902877314547976319322e-04
protein/DD_g761,1.52125180645064955887077621944770471e-03,5.16105210441381175358545731451725470e-05,5.63682073425624373698325615867018813e-04
protein/DD_g762,1.86167410097382082860054986501707598e-04,1.03706375507042406147017216805948902e-04,2.28649662460264304637495310190195121e-05
protein/DD_g763,6.34446014333719438290701045647922876e-05,3.41374323787641752173165064407207355e-05,8.23964896622504586723155483698700045e-05
protein/DD_g764,5.40034897544283639924680270193283650e-05,1.15076465875867289540144459854617022e-04,3.91082663717319158591884426126962141e-04
protein/DD_g765,1.99013920631043361202709356354965969e-04,8.74317112937033492956389455839813462e-05,3.28289137093677502167543912724580062e-03
protein/DD_g766,3.08184787115570492192476798978737035e-04,4.17230333469035801567008049528541274e-05,1.55248622097065514931078016456284472e-04
protein/DD_g767,2.28583360423493409583560414182784050e-04,4.32641261376934249766623606646492156e-05,1.06487011902360608583640718684639960e-04
protein/DD_g768,9.08396581741649656641966950593139941e-05,4.53895287982832960556624263787716768e-05,1.44385158360636658633875657168984910e-04
protein/DD_g769,3.11974664065783503137729850655453120e-04,9.35844252331649461802943228481747633e-05,3.09634049795297987144513380099930755e-05
protein/DD_g77,8.40226425393118448973690019846272360e-04,4.57657170962434623545205759007720927e-03,3.29203967273120237305964656406719380e-03
protein/DD_g770,3.44320778803883454006453339439289302e-05,1.89303477499872322009242281378507131e-05,5.54051622307081319833239766135098319e-04
protein/DD_g771,1.67022414806797372786698214135603574e-04,8.89319944801182615078919570735351527e-05,2.84573967462927491297527493739956551e-04
protein/DD_g772,4.13977058235499126010552235397809382e-05,2.87690631532551159549846042710110059e-05,2.98755593261835453878261136561886284e-05
protein/DD_g773,2.37596320434656732109588396463568929e-04,3.64688746981702990437941891364183386e-05,1.37707302095243035707352232862300514e-04
protein/DD_g774,1.63423727646125420425083200395073926e-04,2.54443080161470718994716814313388685e-05,9.05744316446202492911111658105728446e-05
protein/DD_g775,1.33908256748287060661356628849914037e-04,4.96130478299206503960207618676031867e-05,1.87162351121529630767290966086833614e-04
protein/DD_g776,4.36925101796584391284076417892189439e-04,6.37896224520598520459226679392739243e-05,4.02189369278676814137137781071567270e-04
protein/DD_g777,4.16756833114533636516109021086903296e-04,1.12982009031564904382035118317209923e-04,7.46327776671322276441428400042884627e-05
protein/DD_g778,1.10932855605555003458704545215226297e-03,4.05982824253589749726970616093092296e-04,5.70503389025495916136654263012970652e-04
protein/DD_g779,2.15187888523892380243082452058171186e-04,1.23227680787767923476272272174965932e-04,2.76661660286518875747548298678623082e-04
protein/DD_g78,1.31641406202218514787702664997309684e-04,3.58483609408992167582499430384037044e-05,2.33164971961365691436794382792329533e-05
protein/DD_g780,9.24200720359416986542082502429862200e-05,2.75134027967666452143519431568771481e-05,7.33778294316582805185772442557053881e-05
protein/DD_g781,1.95658219728169194138607434209122502e-05,3.78038140852049028624723553916372082e-06,4.38221084735416333016558921493085237e-06
protein/DD_g782,1.19094089409525698395186691643243162e-04,5.31333074782708176999477325155366755e-05,5.51167719425476004345812930086326395e-05
protein/DD_g783,1.16558098425631469160328678073965445e-02,1.17344703939899197416438624479239070e-03,9.59297192463194895641643808656545071e-03
protein/DD_g784,8.10394186293228025243599502265445111e-05,1.70855893156004664458447947740634068e-05,5.04634093842492669407724765828431066e-05
protein/DD_g785,3.79333228216531944959743258981333943e-04,4.81616779360132941235416804185653742e-05,3.70493121414321895513248052788395345e-04
protein/DD_g786,8.27373549024276626177567455336722333e-04,3.76755551215767383759800800146549574e-04,6.85073249123562057987491948415129620e-04
protein/DD_g787,3.55584265681064250409282444014474639e-05,1.13304926649390030275098238624141115e-05,2.53438874495159455657226244966040178e-05
protein/DD_g788,1.74190795666074285787116708919198326e-04,9.88040630359612822151238084118177224e-05,4.32442476037793329939126456069078332e-04
protein/DD_g789,5.10062671298762920525397984241406305e-05,2.11781339697882506236263684655530672e-05,2.41351752852235094637707008611358001e-05
protein/DD_g79,2.97088489931306202627363242600419638e-04,1.43154982652652705559303105544985528e-04,1.14382925056595686066550147692018744e-04
protein/DD_g790,9.82225253714067126454442154951913130e-05,4.48586582168897414335630198681313170e-05,2.21339670363532106744694374586302690e-04
protein/DD_g791,1.25876130867928083462924221375655610e-04,3.16056386711050530444110878126169187e-05,5.18583500699044247043083410438100825e-05
protein/DD_g792,1.09421328957202212669695081200082506e-04,6.97870831085478517499726335856876678e-05,1.77472291141328307056744452191064003e-04
protein/DD_g793,3.37257573825406261523933583950695497e-04,9.43969090051424882705781913355654119e-05,5.41170425289541195349726543666447136e-04
protein/DD_g794,7.45982589646184860879629366253016343e-05,2.31292678827395539510638641077287715e-05,1.72122013583802060348804645472712273e-05
protein/DD_g795,7.49519779408433633913639085097296708e-05,1.36266003389162726304381442753469714e-05,9.63701041217206663501993476425359979e-06
protein/DD_g796,4.88329610613192892743980041785598022e-05,2.34040932421564777175267628051499052e-05,3.68454591558123598440522483431017425e-05
protein/DD_g797,1.30307748113456468153812900563278657e-04,1.76060440952500053153461495782750545e-05,6.83054869150600094111667852072173779e-05
protein/DD_g798,9.69659676998169453132267560012399241e-05,3.33916453624132786356542531899372197e-05,4.99066608031359891849681605267092051e-05
protein/DD_g799,3.77716403374854135915466069115389528e-05,1.75734287344892468888651790757631565e-05,1.55993037105999331965502849383733727e-05
protein/DD_g8,1.16144640390447739923447338513663593e-04,6.90098617499245428200193688416942856e-05,1.64970381161889862182034649418807306e-04
protein/DD_g80,1.35097023976145601682580342373878756e-04,2.87511053991533721538211973730921884e-05,6.43520383225028409608965586675423859e-05
protein/DD_g800,2.69599430947511551464468849081712333e-04,1.03998877094874373665723775612804204e-04,3.85535131828581597068521361048507312e-04
protein/DD_g801,4.17634750440869586538760181184094971e-05,1.59218419915190312311069403201180631e-05,1.22346604575631552589318711857944317e-04
protein/DD_g802,1.31936372808729387742738243579598249e-03,1.36767105159235923326268885861955086e-04,3.08223729642674828886979096213917030e-03
protein/DD_g803,1.37617680556271245988908172687838319e-04,3.00161340620213476304852902963286017e-05,6.68347516833527045628470206772291596e-05
protein/DD_g804,1.26214286091881772130796824442994107e-04,4.80474190725969545346586893161742209e-05,6.75761912661465733211476957363937091e-05
protein/DD_g805,6.01451526617492250866867416828377450e-04,8.15890469888126086820867752678406283e-05,4.35835287921989603667566898038482584e-03
protein/DD_g806,2.37707978288071836021149457272686199e-04,1.07158587364553733460587534181677535e-04,3.77556225658010686036894838405753556e-04
protein/DD_g807,1.24074964142575599448125973771424534e-04,7.43266646594955386036561305963149787e-05,1.27223480825227644051002421591662291e-04
protein/DD_g808,1.51484877665670532828872864033006222e-04,8.66195592331064170348923176976071103e-05,1.81897034366764666495143526515447349e-04
protein/DD_g809,5.02020656288467873063931807147898403e-05,1.42614183472644937858582728334975523e-05,1.28603374319000980686748333138788005e-04
protein/DD_g81,9.85222991015607274031246939187595133e-05,4.80075216493852604131266284855626317e-05,6.43666742608904998205601464667323027e-05
protein/DD_g810,1.19747385701587664313975161996826880e-04,5.79765616486870093570087055031164592e-05,7.99117895872639668362196802802532636e-05
protein/DD_g811,2.90761954052782897441180691741254578e-04,9.18009844992195966970245794025892128e-05,1.59435996343859535541550452290179779e-04
protein/DD_g812,3.27864241737241253848819918437169411e-05,3.16846681637154316562081218544412188e-05,2.48351788443674366313337007075078206e-05
protein/DD_g813,1.95294764452353268939995914124421782e-04,8.44307404105428736354946979356780484e-05,2.08998665823026600350171753631827389e-03
protein/DD_g814,3.54466938220834366990550414354907683e-04,1.95375956244388034495653341840920956e-04,4.04970087732389590963342785233983567e-04
protein/DD_g815,1.69559706754691885392670002724510664e-04,2.83717161777541622086364014831077902e-05,4.22272580585671059921009710133192215e-04
protein/DD_g816,1.09711904273122003806765802482578609e-04,5.58435815607634630544656847121340087e-05,6.70249960586670259129395727642707565e-05
protein/DD_g817,5.82597448182927446413194973738064670e-05,1.24060896336055067208604770538490561e-04,2.78336023673396345840574806212347788e-04
protein/DD_g818,1.58000834253756505646030263155713954e-04,1.85935506613909902483402859721890803e-05,6.40336419988925144784283225051358718e-05
protein/DD_g819,1.72852849326652059815741815606048944e-04,1.97126747041310810397379605926599552e-04,1.66294267475992319057975014286317893e-03
protein/DD_g82,1.99092521911056801093361443604294489e-04,7.21735149988792626434723560251884642e-05,5.43138448674054122552975168393874209e-05
protein/DD_g820,1.24472487705118145782280898626660038e-04,6.61213000351172049922088652246023944e-05,1.29969056554995187553229003099974635e-04
protein/DD_g821,6.62667819211331714753247023955973549e-05,5.33386384486347640800912613479340944e-05,1.60782879995394024715112193318661218e-04
protein/DD_g822,4.54592335160373507220489503165565622e-05,2.38987804058142171762118708859762025e-05,6.76803141660832903367782145820653930e-05
protein/DD_g823,6.36767744768182433409924299956297173e-04,1.36491430163304661532339406117798283e-04,1.47553408323882613585695944210589095e-03
protein/DD_g824,4.73465056815495965113125017657842423e-04,1.25293875190056650277317607763344374e-04,6.89668010924453186994213760685539819e-04
protein/DD_g825,2.11751545595436715497797048819523992e-04,6.84504217050127925958521508663085620e-05,1.19969137111549649462174755234517776e-03
protein/DD_g826,2.81427474248584591014703865075367995e-04,1.41127509363373500601717205089316188e-04,8.12717768217260112323754141062308314e-04
protein/DD_g827,1.37049087421198900072989264017045456e-04,2.74178945145547494921949269135122635e-05,2.51037500531411647150759836963781364e-04
protein/DD_g828,4.71769060896078837259605350229589253e-04,9.49558075644489778625474075277699960e-04,7.35813999706928363966785313494550234e-04
protein/DD_g829,8.78688921330991448928339822770277150e-05,2.43172614830857335987854177601297278e-05,1.52885771379973714320922780959992067e-05
protein/DD_g83,1.67618236100106959248949559457356663e-04,1.35123500606749102315550858654184767e-04,3.71714754866129200018226744716581238e-04
protein/DD_g830,3.76589809197082015040742105455802122e-04,2.16050558661591602345397613431111681e-04,2.95538979361121782757665068707196467e-03
protein/DD_g831,1.11255681280903155022335691650786215e-04,2.13413274455184643431819547523192693e-05,3.98870367483936484093106371515445843e-05
protein/DD_g832,6.50713016821669571518149742773003280e-05,2.88333231467594937138815853202913252e-05,2.58167510437405795399811797324793463e-05
protein/DD_g833,4.68191148313013536722354345292778693e-05,6.86965165725159885843351799679463442e-05,9.39847286724438180440748841325336436e-05
protein/DD_g834,2.60200633125934426374184998307111420e-04,5.85132374350594667529603408129377728e-05,8.09497206323719442616668793436879896e-04
protein/DD_g835,5.50224453969846527185627826133637890e-04,5.36501619096964607949740553773366730e-05,4.83835641935296025602944722331778687e-03
protein/DD_g836,6.44306618787886441413692235720984756e-04,7.37463151152939811047915068612699941e-04,5.50559866246588657146832741776532753e-04
protein/DD_g837,1.57440464373618370336883831505860279e-04,5.05203845740632146890408559418515992e-05,3.80533272397064120949286999242259884e-04
protein/DD_g838,4.01491027316161309885638155359481581e-04,1.47088139630041380237692943438316240e-04,6.38751052822900691362050208059928844e-05
protein/DD_g839,7.92852298394843332725633155045156359e-05,3.53115290638354093189376805197599962e-05,4.05793311610892650536573490524149092e-05
protein/DD_g84,1.34129536839278087937473964196755112e-04,8.71361484196723019712134015885299938e-05,5.29181251590685297645397235502762573e-04
protein/DD_g840,5.85714939570340208878278582762227687e-04,2.22974621758742399694529915795905568e-04,1.51372983698400098917393936157977298e-03
protein/DD_g841,5.55795938713380086824740294785501170e-05,1.66759803208540066624787196499035501e-05,3.44984880134588442447354846564758804e-05
protein/DD_g842,2.41239155712009063932927071959440000e-04,4.41610795384364962742716539199518714e-05,5.04351620661489729275138920505839089e-04
protein/DD_g843,4.04575555386743207878325680290852880e-05,1.15956451067167479964317230557490213e-05,5.66651100244641055211599934981836147e-05
protein/DD_g844,4.36543340893727595066039991466699806e-04,1.53453197713662670955275634775719185e-04,1.56370682713769517751334938946553167e-04
protein/DD_g845,8.66165024295291503384028965181442139e-05,9.34447429655820270109191163163873880e-05,1.69026776270966714446138100073929444e-04
protein/DD_g846,1.43456505070523290866233714352118466e-03,1.44573377900396623489787075585711036e-04,9.73375220967409168958046462909657650e-04
protein/DD_g847,9.33020983047789230537168320889482778e-05,2.73733865673417055364541023842182686e-05,3.50557427200742824201832196927655267e-05
protein/DD_g848,3.17347670340744109084331846839330622e-04,5.98769918548376030013833717222856813e-04,5.16955302977757777409883310752103365e-04
protein/DD_g849,2.44947458419109174155576804268353483e-04,4.87459200884511888249419787284641910e-05,4.51904309942998266666391653329291721e-03
protein/DD_g85,3.74843956657167403644973196993366216e-04,4.45216264781623424343017406618498942e-05,9.51697065652984726070351025799455387e-05
protein/DD_g850,1.27547312636703889021961742700470732e-04,9.42374528755980667456190302555511317e-05,5.37940181986646630474913075531080680e-05
protein/DD_g851,9.61030013737005176230480142074317243e-05,1.73760352885687734906597232879583125e-05,1.35172559867081807439350119991208950e-05
protein/DD_g852,1.68606472180962944014356993186554982e-04,4.10033472001779544328674174937642581e-05,2.37407981900717426233192587037619708e-04
protein/DD_g853,1.33961923554313295385226792520015222e-04,6.53730614796641719353247072137957767e-05,6.10727270306470548401720698586736746e-04
protein/DD_g854,2.95861740422588648799763720911887913e-04,6.74820612510032206558193456624402840e-05,4.19155948287617375538480525256305398e-04
protein/DD_g855,3.62197059247237956934654927713313921e-04,8.40368825868309288669509399590369556e-05,1.23465162308717992852551839224987717e-04
protein/DD_g856,1.38703978523083506805261242320000120e-04,4.11609105189164809972170435505173473e-05,4.85533634443647714270661629652964035e-05
protein/DD_g857,2.27209635426637817085805822696326817e-04,4.60624132462071921228571876276716637e-05,8.54806509439845409864446400150983020e-05
protein/DD_g858,1.48631946003000403959737832767262950e-04,2.56652485580396613740728439550041356e-05,1.23477495325453021528806680402829470e-04
protein/DD_g859,1.64929783866368819263616285463071655e-04,2.60058897238953818980830928013843840e-05,1.33565205970485218100708091359236886e-04
protein/DD_g86,1.04071383205283382971517541152251516e-04,5.17134827644548969085214085919308289e-05,1.42914117066417301663476007689325222e-04
protein/DD_g860,5.55359249559390036302505348534898720e-05,1.25430496646406677334662433420938506e-05,1.27218877253317804064188954310699888e-05
protein/DD_g861,7.62118073423724737240500613251341246e-05,2.25028254661828851577250030043192725e-05,1.48701552939388479709020902908213749e-04
protein/DD_g862,1.71256150880616375062362914729164689e-04,5.91164793741338852442678542222852805e-05,5.53609731596790705100000044259455745e-04
protein/DD_g863,5.07989680067779351156710782854894143e-05,2.06466139167706842349295541578466261e-05,4.39111075050082577970814375096356498e-05
protein/DD_g864,1.18769061562963391199136620124449628e-04,5.04638423894132095739631706621499772e-05,3.40503793298753174295283912926926297e-05
protein/DD_g865,1.15442912318270151079425633755037615e-04,4.69851028936658119790003208032371916e-05,8.53184102084365489146825526638131948e-05
protein/DD_g866,1.35537224201484387221883514207854682e-04,6.68590473364107957926185468240135375e-05,2.98257459758234591414080358337016922e-04
protein/DD_g867,2.52694166271643393489138423510882289e-04,1.90980660988847582484054653353309079e-04,2.38627875342816839200249090282593501e-03
protein/DD_g868,1.53102671867188329215177890969788913e-04,4.51622843118375756563132281852792472e-05,2.71366030347747642177347859327383560e-05
protein/DD_g869,1.77883322657415002965713218589939551e-04,2.58506163911813059367943868709529717e-05,4.33726571981318365553359042270350277e-05
protein/DD_g87,1.32843399766867147324663008425032868e-04,1.55904329250272907040622629818528423e-04,8.21172219755018865604805450846499695e-05
protein/DD_g870,1.00117678563003993869886287141423124e-04,5.99688698639152453461887108784560870e-05,4.50421713653513066391166823150491907e-05
protein/DD_g871,1.96723589782857035414953851487269505e-04,1.73412838753325548139916474511249384e-04,2.55030412865661583467043053571992378e-04
protein/DD_g872,1.14820674858549066030549974133642836e-04,2.44516054297493122319809651946936000e-05,6.26504359673214035038503197366345604e-05
protein/DD_g873,5.06935573690680147749957348790905433e-04,1.82672442714106834607855454354019745e-04,6.43360217777426890277048526318396495e-04
protein/DD_g874,1.28112121866771311293003862556663015e-04,4.44727627583432190590718707210774679e-05,4.66321347979838628846546030075674780e-05
protein/DD_g875,1.76133270951967369853452195628159076e-05,3.70660346181096514202412159269653580e-05,1.54480539233532945691680157112177244e-04
protein/DD_g876,4.05045390544964184045983409962685573e-05,7.73821290780632557155229242658843097e-06,1.15771100212474629690129226914274613e-05
protein/DD_g877,1.60007633681065843107359898791671493e-04,2.28351101683668849903896891845420959e-05,3.65937413706772162132280607024129627e-05
protein/DD_g878,9.68323128603617223174293050428052855e-04,5.70307049071408302231139833275744590e-05,2.35470642789958036498537013536377274e-04
protein/DD_g879,4.08052136430783503595290113914573812e-05,1.65203474550380023649547615544978268e-05,1.39964981659854969984524371834062118e-04
protein/DD_g88,7.82829069665119454647114133949605152e-05,1.93172018954241833265295543377123114e-05,1.26101075075852918225389601710058005e-04
protein/DD_g880,4.78025221605719495784848957640936007e-04,5.52780026199675418339527895646779251e-05,5.79020685064175771422853712855000600e-04
protein/DD_g881,8.61182176263166838980404392823232517e-05,3.46238931129644711837186574246572629e-05,2.76667643103628427521365149128772731e-05
protein/DD_g882,2.48332965565559452928419652538956049e-04,4.96245245761901061267430339148923601e-05,1.18104978043680488144161803553029427e-04
protein/DD_g883,1.71026548551647171671725536409945162e-04,8.28854638354129293070150508834738872e-05,2.79988255299988585943059535430218090e-04
protein/DD_g884,2.31730741049594212541033042780691691e-04,8.71107073296799226502934139813607060e-05,1.88105134530972848405517269139972475e-04
protein/DD_g885,3.19308781755628740123285576104339406e-04,9.91019463343263735433576373820360280e-05,1.79018465424857960296931992186581311e-03
protein/DD_g886,1.26193485418856716507818113457456618e-04,6.74370572413975869430012393536821284e-05,2.90662359816455131798193061401393453e-04
protein/DD_g887,1.17658336695737069999737682087523176e-03,4.54129573103143374125251342534461084e-05,1.29293781108155208753439378369375967e-02
protein/DD_g888,1.61131000379755136292836234144909800e-04,3.90215058552750540109125185743981076e-05,3.95275391661329632253786609650194478e-05
protein/DD_g889,2.95885540534236931763713729117287201e-04,2.05960039805213178266946206623033912e-04,2.91645959311110733925709337665753753e-03
protein/DD_g89,2.45351374656834870823089528335160555e-04,1.81353567322917273839132005953731760e-04,4.03348917106973694005319041818524181e-03
protein/DD_g890,1.12732879621121218388929524399362512e-04,4.41374175449502093284292792514370593e-05,8.85910594693766969641344878716537777e-05
protein/DD_g891,1.32308716538267759765738074100413515e-04,1.47733055457299623421754975289056609e-05,3.74879963046391099887352483362528756e-05
protein/DD_g892,1.20070522868884932118083085465459183e-04,7.01914441809123284948431249415277771e-05,3.73091773722590221258264912464639401e-05
protein/DD_g893,2.05078833720973288808915845900335563e-04,4.54405155884302835626687196862521127e-05,1.10220040462773395313569359912073523e-03
protein/DD_g894,1.61249706547334143010357060208536722e-04,4.27964534384255641813939591121324149e-05,1.49279110103427439057193354595613026e-04
protein/DD_g895,6.63741411030075021434532382180936325e-05,5.52654742309935628829355824373657711e-05,9.38580041012689954661985984578540715e-05
protein/DD_g896,1.41472068504014164610313615330577929e-04,1.66674241553706683046172512014194782e-05,1.76537834843332421878659095903311331e-05
protein/DD_g897,1.86798930127902178319733342283494860e-04,8.13021379139457896141546913908680378e-05,2.27840408580109995260986224584009950e-04
protein/DD_g898,1.94319479627947182333450925106688807e-04,7.25192904405951996671181337303123738e-05,2.76798316656994304300983942246444716e-04
protein/DD_g899,8.72181346008936675601422916184258189e-05,1.62413313837594170393295238337470420e-05,1.55628429726770814019584664219824754e-04
protein/DD_g9,4.11925918599687567934222862093854449e-04,9.87032837964900461942758714511118925e-05,6.09751189673148393073163564046834766e-04
protein/DD_g90,2.26469222429715960685333553688176874e-04,7.46963474116203770553202911779467329e-05,1.23485861101782166376444211374560949e-03
protein/DD_g900,1.41496807743486919253061043387504362e-04,3.49677679404928951023087972849832695e-05,1.10088438421386081124073773702594811e-04
protein/DD_g901,3.07934496566585492511350429208202334e-04,7.70604737269472254141905739119114732e-04,8.25858797379413241435273913531621958e-04
protein/DD_g902,3.83944551823478395848091408546730762e-04,1.66851556379417839411000454119331303e-04,1.63201915473648021345256555396484829e-04
protein/DD_g903,3.29942722057061917502665993161198677e-05,2.42439487700450415096288421186178968e-05,3.24928771813872756783577868432581116e-05
protein/DD_g904,1.84136997757882933360927131824805718e-04,9.30628887202407279624016003505872153e-05,4.64407803579633148845498640976188077e-03
protein/DD_g905,9.46083682602915626180273566873073980e-05,7.07530568908888337290055513199938210e-06,2.16245910476317976561984369396278253e-05
protein/DD_g906,2.51549554828567353755131554372486546e-03,4.86639323763385373242119903494597967e-04,2.65128804316241201398651028199574655e-04
protein/DD_g907,1.16726427442019389153382863305102187e-04,1.98229887837386275805074324273766407e-05,1.93530242758812357125679861667709845e-05
protein/DD_g908,1.14472816207857522340375929613142444e-04,4.25798444283145159181310980048472362e-05,2.97818847602245144007520350345807197e-05
protein/DD_g909,1.51342646617745197687891519763626958e-04,1.60363031199610144434557852314314856e-04,6.15687652795443999925988479235664327e-04
protein/DD_g91,1.11060448397245011894734158304726611e-04,7.17799340972431325436171549453852063e-05,1.22056401345282040954075442779800388e-04
protein/DD_g910,9.08436409860012468381649919439846199e-05,7.16691925273315977368424472732259984e-05,7.02497633089556646917086929585163343e-05
protein/DD_g911,8.82194976806420297250230308144542483e-05,5.84131027134677323458053775210358922e-05,1.85798128617495387245575139962163291e-04
protein/DD_g912,7.82814458890398734389902798603958882e-05,1.95898174297607484682145855532374659e-05,1.48979522437569477318172832311112117e-05
protein/DD_g913,4.95257436261816333288837230722479036e-05,3.19141416430835660273081163257539469e-05,1.93107091777440616978928450110268684e-05
protein/DD_g914,1.45222986405566257925854642758412244e-04,4.89035178491741375813350323834460645e-05,1.60125968242253425125973051815940241e-05
protein/DD_g915,1.80366710514463532918648244055572103e-04,6.21153827380159799792660398845439877e-05,1.35887095647057853000858301692827228e-04
protein/DD_g916,5.01632965835990088073131779204965871e-05,1.30128719702711176851261045507233323e-05,2.66870416081078147198041402509937131e-05
protein/DD_g917,1.23373284127375161496936813901387925e-03,9.33467875248635029676344187359712262e-04,1.97199629772044108117225953895760569e-03
protein/DD_g918,1.65345879142233221378626651059435811e-04,3.32528470309963229729382152218201880e-04,1.68966948647972557508424041942110278e-03
protein/DD_g919,7.37927373365433393386462260361138587e-05,9.98731674143060911506866724711730270e-05,8.18505504882053585115332809838707849e-05
protein/DD_g92,2.58649628073653816229492700499108983e-04,7.90286797642323248900910887240696184e-05,1.95859699541581750194554154640752621e-03
protein/DD_g920,6.62544348043613821888596231687294156e-05,2.38098493066880488559632877132679196e-05,3.25514671091071277971049945546665356e-04
protein/DD_g921,5.67896128588108433173465420827901429e-05,2.01651797622020153829061256589240632e-05,1.32896620604650062562778782709807744e-05
protein/DD_g922,2.14640412980701286117625377174476304e-04,6.44805156144410028423220311283153391e-05,2.53594738683303152223957211178132280e-04
protein/DD_g923,3.61645292522867615361652237155715905e-04,1.25280517656452603603689875285623428e-04,5.89547522107218434421035683403767040e-04
protein/DD_g924,2.77698662161475033974011146435798186e-04,5.60772386613571952473487258587070895e-05,2.57347425979609674178772575037170562e-05
protein/DD_g925,2.98154105527684966255567496725553338e-04,1.00224156498249695112256057166184465e-04,2.60716350775813816596868287248482407e-03
protein/DD_g926,2.05652248482414073552205492728428355e-04,4.32399265930010917037480047515827299e-05,6.05883708432375454175469504241484459e-04
protein/DD_g927,1.55076028654829988722453560831705701e-04,2.77040076319682787204179329859240383e-05,1.65220206774304124467956540596102057e-04
protein/DD_g928,1.76830904138049733862584407062099593e-04,4.96040887502345813543432635276274632e-05,8.27211547044423071870664645825995237e-05
protein/DD_g929,1.70493565651986116363048183126771879e-04,3.36681711298203041316804512973492553e-05,3.46682548449478982508091283498315283e-05
protein/DD_g93,3.46651045603482210069173580578061933e-04,4.52855361367482378203215388221171307e-04,6.60599259756099534604572753065843904e-04
protein/DD_g930,2.07407403937147605615872509031996395e-04,2.98474471870076922358517289432673583e-05,6.36162784405715721792653633402311184e-05
protein/DD_g931,3.22131536037856341505712129280739647e-04,4.66708896539598271264767659208626613e-05,2.58146726957638878229743840650757433e-04
protein/DD_g932,1.51549284136223645576494844231219268e-04,5.71675891491463557622179431679210354e-05,3.24901710339326356618318034580769472e-05
protein/DD_g933,1.09570857203489120350224041826234175e-04,1.07541080467102585958574057723235028e-04,5.26160779890333231318368316695660026e-04
protein/DD_g934,7.48108233317963584870989920748167391e-03,2.97772486581910138425939909294753392e-03,6.41606106782052210017887654092869836e-03
protein/DD_g935,2.04162595382094233411476094881048352e-04,5.90011602512606374663974262591910447e-04,5.85439536471160008435174361339438939e-04
protein/DD_g936,1.46571657699406734769949282174894209e-04,4.88234013114791348909237219928611565e-05,2.87370628965659620442889853865413105e-04
protein/DD_g937,1.24569389905185062318298637742724187e-04,1.10718484977080404504836146661768507e-05,2.23225893801139159633549578035079341e-05
protein/DD_g938,7.21084189778484448806132259991405761e-05,5.42433394299193212239103698711854788e-05,9.38796693346770685884825728225993022e-05
protein/DD_g939,1.86454390900359466823979744089607629e-04,9.04963265960941763306168191278009481e-05,5.44667617249252429111417188541151646e-05
protein/DD_g94,8.58446877098137735595327418884422469e-04,7.13010472904254321699922403341027384e-05,7.86774344114736741023135174722429669e-04
protein/DD_g940,7.74292673115710285802178449322087807e-05,4.81438679600636060940399032086382318e-05,1.03804833397339598031461739742037874e-04
protein/DD_g941,1.61246293125379007588306128120844342e-04,1.71774477448992818157802785424900904e-04,1.22499689086257322458913454496451253e-04
protein/DD_g942,6.63715570367209662622852529568471776e-04,3.03881403026487707729625869851808030e-04,1.43815684162134714194573558016534847e-02
protein/DD_g943,7.96474907946877902134818437781786488e-05,8.80226653546514728319892845514040843e-06,2.49297810074305145269760275313292152e-05
protein/DD_g944,8.94173314948556157635663114428565275e-05,5.92610493760558168887577725843958610e-05,1.24941143768726329899722504467872450e-04
protein/DD_g945,2.08780726690772748357114554471579104e-04,4.18151793418999710324984729936422104e-05,3.67227273315136345537441752804107876e-03
protein/DD_g946,3.36796711093348038894619053307476288e-04,1.78761909988717870928438116799465905e-04,7.96753723789606322669453100749501494e-04
protein/DD_g947,1.98683933518382978786413707838589138e-05,6.50168668600756767074237904075872882e-06,5.13279501996280807261258658797346273e-06
protein/DD_g948,7.80381281292138802369476298573399362e-05,8.48128068929261647681227340627622745e-05,7.83173160656805140604397408824208483e-05
protein/DD_g949,6.74500197910983007181952466819533804e-05,1.31683463078687478827221270645273054e-05,7.86796096341520859053496172466355342e-05
protein/DD_g95,3.53717566467968079642805411887601401e-04,5.41097726414286363886757753849552543e-05,4.78410892997575719580803094761627833e-04
protein/DD_g950,2.40460646599681521605659358366261752e-04,3.75178907229109807115499440991327126e-05,8.55962890172404723016090293235815088e-05
protein/DD_g951,4.66343489890725031037245225241830862e-05,5.16180722508087457049921111588288916e-05,9.11289214416231652114691120907164813e-05
protein/DD_g952,2.12059464886748053384891173986037761e-04,9.84271973784704781648598451531628722e-05,1.79220144135182496236364110629069266e-04
protein/DD_g953,1.03015151595967410698241092100683955e-04,3.70611323623244018853112172542654683e-05,3.31633902195998449372959337797080703e-03
protein/DD_g954,1.58449116270282378650608752745907693e-04,7.17613241098895019388094557310529704e-05,6.21768529061844302200504342832413316e-05
protein/DD_g955,3.70557497385839266135697873692725310e-05,1.22182244682076805810164817252935902e-05,7.03026831516628986487869750357185217e-06
protein/DD_g956,1.17025169578069569209351010642046119e-04,8.10641645119018067469721388292056859e-05,7.53805409204088346471752799192934630e-04
protein/DD_g957,1.25752367484347309572737735196108832e-04,3.08728911080067484929588896575040542e-05,2.56025107116586905331824345425587547e-04
protein/DD_g958,1.18729163267186659300533977528647450e-04,4.26307777678217292718177844050008771e-05,4.77054619066478066682308148281905340e-05
protein/DD_g959,1.02352888919755640517456563204936939e-03,6.71135550467273331044311401595782482e-04,4.98928695962608308456659956587578632e-04
protein/DD_g96,6.17638268836460285361727759503069141e-04,1.05080412630972822689114194005308350e-04,5.58856211776825749824553267972072191e-04
protein/DD_g960,3.47847734182344671950250653633433076e-04,2.14933884287998710918601788653259541e-04,3.39094262574447523268298480648014845e-03
protein/DD_g961,7.64048010574590442840311083583758973e-05,8.20280558990810280081295914640417674e-05,2.32321899064051031270396786689260287e-03
protein/DD_g962,4.18778503804182607775229813802853808e-04,1.12498692828498521994487218364644632e-04,4.25275849601576829479998537581446600e-04
protein/DD_g963,2.35966412544317847440341468927716198e-04,1.52263397431068833028486308040806814e-04,8.13184056039942094929525754191808056e-03
protein/DD_g964,2.61399997928998980129018592766388834e-04,1.17048871572646919712135849068656295e-04,8.91469020503271347345510197149328102e-05
protein/DD_g965,2.24054813624997226787329627984278183e-04,2.16586255806025221565236533579627582e-04,4.31151105713267561953007497780602195e-05
protein/DD_g966,1.91404017335259112679860160176042164e-04,4.08432850132396811997181746278552766e-05,2.20228053951129389889460445031903871e-03
protein/DD_g967,1.97673996474316836285733615820333556e-04,7.34696188353426576893451329077708428e-05,2.11738881511907704327564290026799948e-04
protein/DD_g968,2.34864824812570047993699649477880165e-04,7.78286950009861548737677418081392401e-04,6.64395729194483857402216705955245140e-04
protein/DD_g969,5.71068983204533437305116428566731309e-05,3.90507483082058089406677779888043302e-05,3.21908597322774816668917766632872184e-05
protein/DD_g97,6.61515962572439999127584972281741503e-05,3.30868712966963676023310307184581124e-05,1.01443736217264962564426323649614875e-03
protein/DD_g970,6.40762837579100037365876051506205023e-04,1.23410500415875139509101005086192540e-04,3.08087813090723054985080933082585721e-04
protein/DD_g971,5.75928584947787946387943127517483537e-05,1.93584408028545652510926069520576464e-05,3.62483185158391086734016482839772812e-05
protein/DD_g972,7.49021349142200127596372207213201743e-05,1.43791880763248558446789173024922169e-05,5.61781665674366529462022559797958620e-05
protein/DD_g973,1.98926707113459344906479309090987752e-04,1.01654191786942181793893266370170280e-04,3.07036178951069289115746970145770628e-04
protein/DD_g974,1.51330698486177896937916871817457936e-04,1.37841713504755912150089999273932112e-04,9.88077718847413069438541580033412401e-05
protein/DD_g975,1.81493465207847524127051357058638350e-03,6.79562500820940283001868135383545496e-04,1.33908681382226645739946382460568527e-04
protein/DD_g976,1.88818765848248224805500496316636999e-04,4.33914505594067291881592058180220273e-05,7.64631913123836421093692589516755653e-05
protein/DD_g977,8.13422672459114292949310928449895036e-05,2.94742866140440027718472995074351865e-05,8.03119056204085052847853191284753961e-06
protein/DD_g978,6.06878681852790507482347350768396934e-04,9.17969118560202696963997196315375451e-05,1.58703949224425956719419573184300368e-04
protein/DD_g979,6.55940694208489335977165842723191078e-05,1.79833610670659490413968326253268592e-05,3.67517125342803070201223369660579192e-05
protein/DD_g98,3.33909457154298681055187552087416892e-04,2.01755976700409208431985601736258907e-04,8.09277951085534218119308755536938205e-04
protein/DD_g980,9.91131273107977246835119268246616118e-05,4.66822005094576666985968909488265480e-05,1.34850968725752336527385656963357667e-04
protein/DD_g981,3.08232011835286250067800328739292956e-03,1.31787529924043954199912077173620629e-03,2.56297955848537233208683045580938073e-02
protein/DD_g982,2.63201261397900096612480314536985119e-04,3.92747173220970017168780285887088788e-05,1.11811159490776196690468261626736202e-04
protein/DD_g983,1.92560798721164060653292760012438196e-04,3.06545889611826894728019743819955142e-05,9.17044767185170086282464275396680363e-05
protein/DD_g984,1.19164014199960279795199382330899341e-03,2.94830369177685467626983520166329606e-05,3.82696703745184792135686711804441849e-04
protein/DD_g985,1.90681879734827772084954860116744940e-04,1.02140941864267215773989649373392098e-04,6.85343447031676903940034731488077939e-04
protein/DD_g986,3.44619511244776062195868588150165451e-04,2.82526771061101268983142266914593369e-04,2.33192355936535129020699615471380848e-04
protein/DD_g987,1.52708049841980994743512273464563446e-04,5.14326442338812692484537386966994015e-05,3.94336337519411059377403978953396054e-04
protein/DD_g988,7.79831459542339102513750459563320185e-05,3.69411701533947542325182321144437845e-05,3.43661494678855176260448349402082540e-05
protein/DD_g989,1.43806380294459078234910368212885146e-04,5.47801504469764175326671296462383712e-05,1.83495815662115415641062452512188509e-04
protein/DD_g99,4.22592244259940450418889288663864688e-04,1.99149210654439949779186512136339293e-04,8.17590033165915056236138796138034595e-04
protein/DD_g990,5.28753442558886073238318084388130938e-04,1.07943301877553211086464309283777236e-04,4.41142636345332402903398659066087861e-04
protein/DD_g991,7.97775640030325365881844174290273451e-05,2.87563132324398285933003412824309751e-05,1.49382899840832595917589120755175489e-04
protein/DD_g992,1.16799144542950511483220136550665882e-03,1.79092419186049544562897397384539727e-03,1.25398354566005430966287645630658070e-03
protein/DD_g993,9.64030736939895768579195072203345104e-04,3.64375747062962962358286143417520202e-04,3.56984003343266347272273180378651524e-04
protein/DD_g994,6.12641667545750446590239295850053386e-05,6.60569781760116341580388654696003407e-05,1.63291415388590377643832751324237647e-04
protein/DD_g995,2.94334500132851676558651489569599988e-04,5.80077022887584003645821057640021162e-05,1.40605796769756706671689080569567968e-04
protein/DD_g996,6.89393278755593700465652007896909688e-05,5.44137798110156492987958287290073991e-05,6.84130965027069881341513639383470882e-04
protein/DD_g997,5.43055683192040295270827076072097281e-04,1.08100806376341804088456261390293558e-04,1.83300656716890798738467975554775378e-03
protein/DD_g998,5.03387529464473033375670578016682318e-04,1.43321064578107579280804630686306342e-04,2.25560461596383009273436115596920207e-04
protein/DD_g999,9.84991899426289550292807953474894573e-05,4.98843408549451565437589153925269923e-05,1.35074880777494507055181234219568647e-04


==> data/eigen_graph_biological_32/eigenvectors_relative_error.sorted.csv <==
percent,Float32,LinearTakum32,Posit32
0.0,1.3751448284984987e-5,1.9309127027940956e-6,9.343414584918374e-7
0.0008210180623973727,1.4491600164923473e-5,2.2518332429203405e-6,1.6126746734872006e-6
0.0016420361247947454,1.6452926616408716e-5,3.7803814085204905e-6,3.840004792702071e-6
0.0024630541871921183,1.7613327095196735e-5,5.549159089616834e-6,4.379617210717038e-6
0.003284072249589491,1.956582197281692e-5,6.159063122765201e-6,4.382210847354163e-6
0.004105090311986864,1.9868393351838298e-5,6.499495985729545e-6,4.57355410345658e-6
0.0049261083743842365,2.0332057509552944e-5,6.5016866860075675e-6,5.132795019962808e-6
0.005747126436781609,2.1978332030262438e-5,6.865211758153258e-6,5.948342942274961e-6
0.006568144499178982,2.2695014449090005e-5,7.007806516019016e-6,6.9745383903580785e-6
0.007389162561576354,2.669288297859654e-5,7.05991024560832e-6,7.03026831516629e-6
0.008210180623973728,2.7628654191376774e-5,7.075305689088883e-6,7.225381762464311e-6
0.0090311986863711,2.771902653588726e-5,7.407529811043861e-6,7.834859552659865e-6
0.009852216748768473,2.9258389648660668e-5,7.738212907806326e-6,8.031190562040851e-6
0.010673234811165846,2.949170255212976e-5,7.760191607640207e-6,8.392081677106409e-6
0.011494252873563218,3.0237933955460585e-5,8.227793510879086e-6,8.497846044039426e-6
0.012315270935960592,3.0448394293716777e-5,8.580927665550197e-6,9.637010412172067e-6
0.013136288998357963,3.2536496204025814e-5,8.663012291874207e-6,9.649451130437513e-6
0.013957307060755337,3.278642417372413e-5,8.802266535465148e-6,1.0030031833936141e-5
0.014778325123152709,3.2994272205706193e-5,8.972522986309624e-6,1.033669587565306e-5
0.015599343185550082,3.362793441804016e-5,9.015801290285933e-6,1.0654964035264267e-5
0.016420361247947456,3.423342425406761e-5,9.033334976012675e-6,1.1282031715547414e-5
0.017241379310344827,3.443207788038835e-5,9.287739003720063e-6,1.1577110021247463e-5
0.0180623973727422,3.497491040770507e-5,9.349665266104844e-6,1.1719500015229797e-5
0.018883415435139574,3.555842656810643e-5,9.67765930574591e-6,1.179590791103911e-5
0.019704433497536946,3.607601139988849e-5,1.0104462841181773e-5,1.2437453600020725e-5
0.020525451559934318,3.638060842892901e-5,1.0508932827729513e-5,1.272188772533178e-5
0.021346469622331693,3.705574973858393e-5,1.0665462868413901e-5,1.3286938146150043e-5
0.022167487684729065,3.722079153495346e-5,1.1071848497708041e-5,1.3289662060465007e-5
0.022988505747126436,3.7771640337485416e-5,1.1166682342089203e-5,1.3517255986708181e-5
0.023809523809523808,3.8196043213576826e-5,1.1330492664939003e-5,1.3637131277673951e-5
0.024630541871921183,3.90048969408122e-5,1.1595645106716749e-5,1.4314554141002433e-5
0.025451559934318555,4.0457555538674324e-5,1.1676358182320883e-5,1.4415850888578214e-5
0.026272577996715927,4.050453905449642e-5,1.1692083012039113e-5,1.4897952243756948e-5
0.027093596059113302,4.073282451001896e-5,1.1709836228399103e-5,1.5194911097259314e-5
0.027914614121510674,4.080521364307835e-5,1.1875947253584435e-5,1.5288577137997373e-5
0.028735632183908046,4.0846063937190416e-5,1.2049682775036697e-5,1.5592634866020834e-5
0.029556650246305417,4.139770582354991e-5,1.2164942881890656e-5,1.5599303710599934e-5
0.030377668308702793,4.176347504408696e-5,1.221822446820768e-5,1.6012596824225344e-5
0.031198686371100164,4.310947638929229e-5,1.2543049664640668e-5,1.6505511507680987e-5
0.03201970443349754,4.344983679990668e-5,1.2637985145085511e-5,1.6520118616954893e-5
0.03284072249589491,4.389514674122994e-5,1.2648964687153068e-5,1.672599262274903e-5
0.03366174055829228,4.4026412996877536e-5,1.2649004967281554e-5,1.6778968849890713e-5
0.034482758620689655,4.458715948548557e-5,1.2725767754030492e-5,1.7212201358380206e-5
0.035303776683087026,4.484992467857817e-5,1.2791740080298541e-5,1.7465218815840284e-5
0.0361247947454844,4.545923351603735e-5,1.2964865785680997e-5,1.7605824691367406e-5
0.03694581280788178,4.588179633151938e-5,1.3010198436975957e-5,1.7653783484333243e-5
0.03776683087027915,4.6529040368765305e-5,1.3012871970271118e-5,1.782564491479219e-5
0.03858784893267652,4.6634348989072505e-5,1.3168346307868748e-5,1.7882728342708257e-5
0.03940886699507389,4.6695168632749365e-5,1.3301997256012667e-5,1.7966220705158492e-5
0.040229885057471264,4.6819114831301355e-5,1.3626600338916272e-5,1.8676948263237554e-5
0.041050903119868636,4.6872896667631964e-5,1.3650104119780941e-5,1.8766265456296236e-5
0.04187192118226601,4.727176802986834e-5,1.3833900138218443e-5,1.8832360670183425e-5
0.042692939244663386,4.746928902439828e-5,1.3940120757721582e-5,1.927485571345705e-5
0.04351395730706076,4.807739734835226e-5,1.3988177383015139e-5,1.9310709177744063e-5
0.04433497536945813,4.883296106131929e-5,1.4006375223664303e-5,1.9353024275881235e-5
0.0451559934318555,4.926143953626068e-5,1.4029493261243834e-5,1.9487075416415254e-5
0.04597701149425287,4.952574362618163e-5,1.4261418347264494e-5,1.953717227703156e-5
0.046798029556650245,4.95980711496358e-5,1.4312605470245451e-5,1.9609058691780627e-5
0.047619047619047616,5.016329658359901e-5,1.4378166295295847e-5,1.963964475442426e-5
0.048440065681444995,5.020206562884679e-5,1.4379188076324856e-5,1.967525282024233e-5
0.04926108374384237,5.065689915659421e-5,1.4396812686237381e-5,1.9733056660005032e-5
0.05008210180623974,5.0798968006777936e-5,1.4529379696018038e-5,1.98873329709921e-5
0.05090311986863711,5.080329417382419e-5,1.4615433280881483e-5,1.990357074652157e-5
0.05172413793103448,5.0889872587671044e-5,1.4757916754973172e-5,1.990849900167663e-5
0.052545155993431854,5.100626712987629e-5,1.4772829152403987e-5,2.082469390478906e-5
0.053366174055829226,5.151075056148664e-5,1.4773305545729962e-5,2.1146248583386152e-5
0.054187192118226604,5.1615459053924254e-5,1.5077296117834046e-5,2.141011079538506e-5
0.055008210180623976,5.400348975442836e-5,1.5122336755080732e-5,2.1438487143600117e-5
0.05582922824302135,5.4047193319277523e-5,1.5214295280810994e-5,2.1489595930404437e-5
0.05665024630541872,5.478615550428251e-5,1.5357307725766986e-5,2.16245910476318e-5
0.05747126436781609,5.5252946808389414e-5,1.565101883229748e-5,2.1918895490874557e-5
0.05829228243021346,5.5535924955939006e-5,1.592184199151903e-5,2.2157419516332024e-5
0.059113300492610835,5.557959387133801e-5,1.5946937018302047e-5,2.227496840195221e-5
0.05993431855500821,5.573109575146554e-5,1.594840561359382e-5,2.2322589380113914e-5
0.060755336617405585,5.579935811062279e-5,1.600224286049262e-5,2.245638845392072e-5
0.06157635467980296,5.597008305353525e-5,1.6104431372820226e-5,2.286496624602643e-5
0.06239737274220033,5.611415741875773e-5,1.6241331383759418e-5,2.291545625920659e-5
0.06321839080459771,5.659414720744002e-5,1.650237726271177e-5,2.3040223812376814e-5
0.06403940886699508,5.678961285881084e-5,1.6520347455038002e-5,2.327450170982148e-5
0.06486042692939245,5.6835043241550335e-5,1.663385053855855e-5,2.3292146304116957e-5
0.06568144499178982,5.710689832045334e-5,1.66404483464638e-5,2.331649719613657e-5
0.0665024630541872,5.7156333219105594e-5,1.666742415537067e-5,2.34314508598994e-5
0.06732348111658457,5.7231565554350924e-5,1.6675980320854006e-5,2.364581653174335e-5
0.06814449917898194,5.735964934448951e-5,1.6691346232494806e-5,2.384157362013324e-5
0.06896551724137931,5.751407424945898e-5,1.6745066054573425e-5,2.394076955844809e-5
0.06978653530377668,5.759285849477879e-5,1.687143610999358e-5,2.3949903682046217e-5
0.07060755336617405,5.771594180740697e-5,1.6956636994904288e-5,2.413517528522351e-5
0.07142857142857142,5.825974481829275e-5,1.7085589315600466e-5,2.4636416684595393e-5
0.0722495894909688,5.835666405003875e-5,1.7102839995177107e-5,2.4835178844367435e-5
0.07307060755336617,5.851268066382399e-5,1.7123013691917604e-5,2.4881778250711733e-5
0.07389162561576355,5.8526511384447926e-5,1.71346377279643e-5,2.4929781007430513e-5
0.07471264367816093,5.8762929789721857e-5,1.714340245806622e-5,2.5343887449515944e-5
0.0755336617405583,5.883064680891276e-5,1.7345094710421015e-5,2.5389657024716226e-5
0.07635467980295567,5.978463727495011e-5,1.7376035288568774e-5,2.544041199561786e-5
0.07717569786535304,5.989488570062099e-5,1.757342873448925e-5,2.573474259796097e-5
0.07799671592775041,6.036434130569436e-5,1.7584140937460016e-5,2.581675104374058e-5
0.07881773399014778,6.0378929131412633e-5,1.7606044095250004e-5,2.6297228471920205e-5
0.07963875205254516,6.052974583769654e-5,1.760616642163976e-5,2.6391889403563136e-5
0.08045977011494253,6.0650048748539484e-5,1.7675005863981914e-5,2.6687041608107815e-5
0.0812807881773399,6.0862487593976975e-5,1.7682994389163748e-5,2.6714943122419715e-5
0.08210180623973727,6.126416675457505e-5,1.798336106706595e-5,2.6742555120032308e-5
0.08292282430213464,6.162219134708496e-5,1.816690091455094e-5,2.698633031560933e-5
0.08374384236453201,6.173971966733934e-5,1.839114616810828e-5,2.7136603034774763e-5
0.08456486042692939,6.182676038406995e-5,1.843066119729134e-5,2.7248015329636256e-5
0.08538587848932677,6.198412956275608e-5,1.859355066139099e-5,2.733474418461785e-5
0.08620689655172414,6.253085401721303e-5,1.863352058458929e-5,2.735002685240295e-5
0.08702791461412152,6.271202225858631e-5,1.8930347749987233e-5,2.7666764310362842e-5
0.08784893267651889,6.344460143337195e-5,1.9107416011028816e-5,2.7772107018756644e-5
0.08866995073891626,6.354816636925638e-5,1.9265476938002234e-5,2.8214468448668278e-5
0.08949096880131363,6.373444079828459e-5,1.9317201895424185e-5,2.8220797391382572e-5
0.090311986863711,6.396352609778118e-5,1.9358440802854565e-5,2.8332877713045557e-5
0.09113300492610837,6.46984102289457e-5,1.958981742976075e-5,2.8348844328034582e-5
0.09195402298850575,6.479061310267205e-5,1.9653868773452717e-5,2.8433986530364087e-5
0.09277504105090312,6.479753443620727e-5,1.9699528404231793e-5,2.8688803843708692e-5
0.09359605911330049,6.507130168216696e-5,1.9822988783738627e-5,2.899330546650424e-5
0.09441707717569786,6.516961719475705e-5,1.9893751596392265e-5,2.913800709412877e-5
0.09523809523809523,6.559406942084893e-5,1.9984883453669192e-5,2.945123973090268e-5
0.0960591133004926,6.567958967336376e-5,2.0165179762202015e-5,2.953649109504785e-5
0.09688013136288999,6.6151596257244e-5,2.0484050878768215e-5,2.958457951990521e-5
0.09770114942528736,6.618104090610927e-5,2.0558299028953294e-5,2.9586557655632634e-5
0.09852216748768473,6.625443480436139e-5,2.0646613916770683e-5,2.9781884760224515e-5
0.0993431855500821,6.626678192113317e-5,2.0653859592566998e-5,2.9875559326183545e-5
0.10016420361247948,6.63741411030075e-5,2.0657722684096362e-5,3.0030717231102643e-5
0.10098522167487685,6.644534946865655e-5,2.1124767742908106e-5,3.015490976713622e-5
0.10180623973727422,6.714414563902407e-5,2.113467403321571e-5,3.024742228598424e-5
0.10262725779967159,6.736822990976657e-5,2.1178133969788252e-5,3.061976866900142e-5
0.10344827586206896,6.74500197910983e-5,2.1311171373103723e-5,3.070308559597881e-5
0.10426929392446634,6.776366747594475e-5,2.1341327445518465e-5,3.09634049795298e-5
0.10509031198686371,6.820846803590716e-5,2.148148249039453e-5,3.097046056917715e-5
0.10591133004926108,6.893932787555937e-5,2.1542281203344157e-5,3.1185455432480215e-5
0.10673234811165845,6.899937984481807e-5,2.1553620188642397e-5,3.1647174446689364e-5
0.10755336617405582,6.915359169326806e-5,2.158302551380716e-5,3.1962593471807684e-5
0.10837438423645321,6.915846644951775e-5,2.1593439415885614e-5,3.200433757235204e-5
0.10919540229885058,6.986816104457527e-5,2.1610141073114346e-5,3.2190859732277484e-5
0.11001642036124795,6.997519918962135e-5,2.1664364598717077e-5,3.245814958788322e-5
0.11083743842364532,7.03742365681668e-5,2.1751048934631303e-5,3.249017103393264e-5
0.1116584564860427,7.03758570046563e-5,2.175213926098522e-5,3.249287718138727e-5
0.11247947454844007,7.143324000597984e-5,2.1996176520767683e-5,3.301939631935745e-5
0.11330049261083744,7.198734772370202e-5,2.214527930374585e-5,3.304842402903066e-5
0.11412151067323481,7.210841897784845e-5,2.218859090879859e-5,3.327193354076276e-5
0.11494252873563218,7.21473507625988e-5,2.2294905355790964e-5,3.331428049175943e-5
0.11576354679802955,7.23843287913368e-5,2.24477422918095e-5,3.373806730730093e-5
0.11658456486042693,7.283509329143484e-5,2.2493385038196825e-5,3.38539950893957e-5
0.1174055829228243,7.343047664886973e-5,2.2502825466182884e-5,3.3933257013714715e-5
0.11822660098522167,7.379273733654334e-5,2.2503508033307342e-5,3.405037932987532e-5
0.11904761904761904,7.422560214354229e-5,2.254117387503035e-5,3.416431835855504e-5
0.11986863711001643,7.433031482051313e-5,2.266738657691372e-5,3.436614946788552e-5
0.1206896551724138,7.459825896461849e-5,2.278747957535548e-5,3.449848801345884e-5
0.12151067323481117,7.490213491422001e-5,2.2835110168366885e-5,3.46682548449479e-5
0.12233169129720854,7.495197794084336e-5,2.3115913461321318e-5,3.505574272007428e-5
0.12315270935960591,7.540740636984723e-5,2.3129267882739555e-5,3.53706152446544e-5
0.12397372742200329,7.543554190215712e-5,2.3238536145213034e-5,3.57085356490681e-5
0.12479474548440066,7.571748003581518e-5,2.3244089428472257e-5,3.6107688188120055e-5
0.12561576354679804,7.592907398293634e-5,2.3404093242156477e-5,3.613339815911879e-5
0.12643678160919541,7.617144209673037e-5,2.3549355582497448e-5,3.624831851583911e-5
0.1272577996715928,7.621180734237247e-5,2.380984930668805e-5,3.633960318299822e-5
0.12807881773399016,7.637445132746264e-5,2.3898780405814218e-5,3.659374137067722e-5
0.12889983579638753,7.640480105745905e-5,2.3926958459655268e-5,3.6751712534280304e-5
0.1297208538587849,7.649433313456234e-5,2.424394877004504e-5,3.6838938682919996e-5
0.13054187192118227,7.714790007678854e-5,2.4317261483085734e-5,3.684545915581236e-5
0.13136288998357964,7.742926731157102e-5,2.4451605429749313e-5,3.693648015852441e-5
0.13218390804597702,7.77218092104566e-5,2.454560381575004e-5,3.711827850353538e-5
0.1330049261083744,7.782408970026433e-5,2.4722544679279742e-5,3.730917737225902e-5
0.13382594417077176,7.798314595423392e-5,2.4766266049795397e-5,3.748799630463911e-5
0.13464696223316913,7.803812812921388e-5,2.4843291107966663e-5,3.75120948854516e-5
0.1354679802955665,7.807646038279157e-5,2.4940782742329193e-5,3.772707434078e-5
0.13628899835796388,7.82486830788519e-5,2.5006638806303093e-5,3.80542388117097e-5
0.13711001642036125,7.828144588903987e-5,2.5093170261449943e-5,3.815996011597694e-5
0.13793103448275862,7.82819272586581e-5,2.512918632316428e-5,3.816462571088257e-5
0.138752052545156,7.828290696651195e-5,2.523083573133047e-5,3.9438856899112686e-5
0.13957307060755336,7.839838864600099e-5,2.5249883121499528e-5,3.952316029724589e-5
0.14039408866995073,7.849327666012658e-5,2.5444308016147072e-5,3.952753916613296e-5
0.1412151067323481,7.877183926851934e-5,2.5665248558039662e-5,3.961575812403943e-5
0.14203612479474548,7.877953622285662e-5,2.5745506421465132e-5,3.9675579681602574e-5
0.14285714285714285,7.893146297158297e-5,2.5787406976215554e-5,3.975725004549572e-5
0.14367816091954022,7.928522983948433e-5,2.5792270996892637e-5,3.988703674839365e-5
0.1444991789819376,7.964749079468779e-5,2.5850616391181306e-5,4.004280874428845e-5
0.14532019704433496,7.977756400303254e-5,2.5915717449032223e-5,4.0579331161089266e-5
0.14614121510673234,7.985797030172503e-5,2.5992722238825835e-5,4.0822555826413104e-5
0.1469622331691297,8.010493393979563e-5,2.600588972389538e-5,4.0874047238065444e-5
0.1477832512315271,8.066921086643564e-5,2.6402115347837638e-5,4.0893785567451593e-5
0.14860426929392448,8.072928701792494e-5,2.648399353090807e-5,4.1117468388660634e-5
0.14942528735632185,8.10394186293228e-5,2.6594858860111627e-5,4.1208512749514135e-5
0.15024630541871922,8.122040931089834e-5,2.666112489394984e-5,4.1641720515451166e-5
0.1510673234811166,8.134226724591143e-5,2.673705940938685e-5,4.188055170970027e-5
0.15188834154351397,8.242284726028349e-5,2.6859056535030273e-5,4.2876534884337954e-5
0.15270935960591134,8.252882499579494e-5,2.6888328870998035e-5,4.2952599478935003e-5
0.1535303776683087,8.319450840748613e-5,2.7070447361976263e-5,4.299230536093572e-5
0.15435139573070608,8.355698630389421e-5,2.7337584719228032e-5,4.3115110571326756e-5
0.15517241379310345,8.373524170918492e-5,2.7339090954528574e-5,4.320982298199035e-5
0.15599343185550082,8.38245915959572e-5,2.7373386567341705e-5,4.3240674679954326e-5
0.1568144499178982,8.387392605427051e-5,2.741789451455475e-5,4.3372657198131836e-5
0.15763546798029557,8.46866089106531e-5,2.7513402796766646e-5,4.340265250530845e-5
0.15845648604269294,8.478228623751878e-5,2.7618992539805677e-5,4.361013526616774e-5
0.1592775041050903,8.492554113775618e-5,2.770400763196828e-5,4.391110750500826e-5
0.16009852216748768,8.498910379171994e-5,2.774790895548989e-5,4.411217411089773e-5
0.16091954022988506,8.508130427117978e-5,2.775199338299469e-5,4.449802740685918e-5
0.16174055829228243,8.524418884175088e-5,2.7854351645499914e-5,4.4567981321274575e-5
0.1625615763546798,8.527185047641398e-5,2.7941996042842405e-5,4.463390687311915e-5
0.16338259441707717,8.548496534077117e-5,2.8186240853491096e-5,4.4732790951127556e-5
0.16420361247947454,8.596211759719243e-5,2.8371716177754162e-5,4.5042171365351305e-5
0.16502463054187191,8.597895005363216e-5,2.8751105399153374e-5,4.536047126032072e-5
0.16584564860426929,8.611821762631668e-5,2.8756313232439827e-5,4.576936585704349e-5
0.16666666666666666,8.661650242952915e-5,2.8769063153255115e-5,4.6266566034062165e-5
0.16748768472906403,8.668113047021655e-5,2.880059881306298e-5,4.639229006929773e-5
0.1683087027914614,8.684496561335728e-5,2.8833323146759493e-5,4.648397987960604e-5
0.16912972085385877,8.706301042591008e-5,2.9200146890005478e-5,4.6556105762281406e-5
0.16995073891625614,8.721813460089367e-5,2.921790636813169e-5,4.663213479798386e-5
0.17077175697865354,8.739654393962895e-5,2.9244284501826472e-5,4.6980626350846596e-5
0.17159277504105092,8.776335680439502e-5,2.927869425220259e-5,4.735779551806573e-5
0.1724137931034483,8.786059829261065e-5,2.9380865850819353e-5,4.749139045833477e-5
0.17323481116584566,8.786889213309915e-5,2.9413873617347796e-5,4.767898285686032e-5
0.17405582922824303,8.795064194540642e-5,2.9474286614044004e-5,4.770546190664781e-5
0.1748768472906404,8.821949768064204e-5,2.9483036917768547e-5,4.775395137572429e-5
0.17569786535303777,8.824447984153562e-5,2.9603226035789703e-5,4.7919737848238054e-5
0.17651888341543515,8.876187944689401e-5,2.9617236926105523e-5,4.79443163972494e-5
0.17733990147783252,8.881457348179689e-5,2.961817799150851e-5,4.837680524689741e-5
0.1781609195402299,8.941733149485561e-5,2.96914882346267e-5,4.8553363444364774e-5
0.17898193760262726,8.980457599484085e-5,2.9800044053228824e-5,4.858876110058308e-5
0.17980295566502463,9.034536583925226e-5,2.9847447187007694e-5,4.8597636255209816e-5
0.180623973727422,9.043440741977701e-5,3.0016134062021347e-5,4.9521925809943366e-5
0.18144499178981938,9.083965817416497e-5,3.014028053694679e-5,4.990666080313599e-5
0.18226600985221675,9.084364098600125e-5,3.0340975557152592e-5,5.0463409384249266e-5
0.18308702791461412,9.093989033431931e-5,3.035488715485935e-5,5.117881586964919e-5
0.1839080459770115,9.137955062609945e-5,3.065352837418306e-5,5.1287578778945715e-5
0.18472906403940886,9.140847392855073e-5,3.065458896118269e-5,5.1498975493539604e-5
0.18555008210180624,9.194755897628382e-5,3.080054427172681e-5,5.1858350069904424e-5
0.1863711001642036,9.234594874424094e-5,3.080069524916714e-5,5.1963541822294554e-5
0.18719211822660098,9.24200720359417e-5,3.0872891108006746e-5,5.2519593992063574e-5
0.18801313628899835,9.247059819875205e-5,3.097513011096517e-5,5.2715363858451215e-5
0.18883415435139572,9.256659435555187e-5,3.1096423689903205e-5,5.3267509280127554e-5
0.1896551724137931,9.296764108658953e-5,3.110770591190281e-5,5.347945862487208e-5
0.19047619047619047,9.307217116813015e-5,3.118124017421425e-5,5.379401819866466e-5
0.19129720853858784,9.317971204663088e-5,3.14243261759642e-5,5.431384486740541e-5
0.1921182266009852,9.330209830477892e-5,3.145504072388351e-5,5.4466761724925245e-5
0.19293924466338258,9.341060300865552e-5,3.1530576540694395e-5,5.464227179962291e-5
0.19376026272577998,9.341255630729116e-5,3.1605638671105056e-5,5.51167719425476e-5
0.19458128078817735,9.353471564370515e-5,3.1684668163715434e-5,5.533993010482727e-5
0.19540229885057472,9.398913973071286e-5,3.17635500028965e-5,5.567343884440179e-5
0.1962233169129721,9.443385938316335e-5,3.179879576242699e-5,5.568436588211409e-5
0.19704433497536947,9.443842535327384e-5,3.191414164308357e-5,5.617816656743665e-5
0.19786535303776684,9.460836826029156e-5,3.1957077433583416e-5,5.6638821520377566e-5
0.1986863711001642,9.472371410985393e-5,3.20036024708615e-5,5.666511002446411e-5
0.19950738916256158,9.486942905116802e-5,3.208834168185183e-5,5.685963648113767e-5
0.20032840722495895,9.490021754761012e-5,3.218385956646506e-5,5.782312748809055e-5
0.20114942528735633,9.52188520641992e-5,3.225030216253729e-5,5.861027283164966e-5
0.2019704433497537,9.554111161701526e-5,3.257173055978947e-5,5.873809396603623e-5
0.20279146141215107,9.570278643777063e-5,3.269952900767578e-5,5.959142569953104e-5
0.20361247947454844,9.570908055893325e-5,3.2906892650312134e-5,5.9789976996404554e-5
0.2044334975369458,9.583354982815424e-5,3.2959086863040924e-5,6.090025047899373e-5
0.20525451559934318,9.610300137370052e-5,3.2974475334048794e-5,6.090428085446492e-5
0.20607553366174056,9.618186535271472e-5,3.307146237503693e-5,6.116230925748204e-5
0.20689655172413793,9.683935515099108e-5,3.308687129669637e-5,6.187689540212084e-5
0.2077175697865353,9.696596769981694e-5,3.333529617130936e-5,6.217685290618444e-5
0.20853858784893267,9.702663618086378e-5,3.3391645362413276e-5,6.26504359673214e-5
0.20935960591133004,9.778935110741205e-5,3.3668171129820306e-5,6.307636018193863e-5
0.21018062397372742,9.8163876811664e-5,3.376474693157907e-5,6.315567774319541e-5
0.2110016420361248,9.821817974560706e-5,3.382576109731419e-5,6.321936757773366e-5
0.21182266009852216,9.822252537140671e-5,3.386795162036476e-5,6.355771228568673e-5
0.21264367816091953,9.823775291529215e-5,3.4023369537088676e-5,6.361627844057157e-5
0.2134646962233169,9.830782268683259e-5,3.4137432378764176e-5,6.387510528229007e-5
0.21428571428571427,9.849918994262896e-5,3.424215065226408e-5,6.403364199889251e-5
0.21510673234811165,9.852229910156073e-5,3.4290333841244076e-5,6.424265154574977e-5
0.21592775041050905,9.910164633353617e-5,3.438565980876941e-5,6.435203832250284e-5
0.21674876847290642,9.911312731079773e-5,3.4623893112964474e-5,6.43666742608905e-5
0.2175697865353038,9.944972557223524e-5,3.478698445810243e-5,6.491936194585681e-5
0.21839080459770116,9.968183067418922e-5,3.479209814708022e-5,6.585371124545411e-5
0.21921182266009853,0.000100117678563004,3.481449390635946e-5,6.592058605138404e-5
0.2200328407224959,0.00010074221711796622,3.496776794049289e-5,6.614615050257625e-5
0.22085385878489328,0.00010095915714514205,3.4994572451743476e-5,6.68347516833527e-5
0.22167487684729065,0.00010099130925117611,3.5119405241957375e-5,6.702499605866703e-5
0.22249589490968802,0.00010099951759214559,3.525763550129471e-5,6.747575379456133e-5
0.2233169129720854,0.00010110111880379519,3.529617639537208e-5,6.757619126614658e-5
0.22413793103448276,0.00010161503748013294,3.5311529063835406e-5,6.768031416608329e-5
0.22495894909688013,0.00010168024752026237,3.533551222820997e-5,6.818996266308364e-5
0.2257799671592775,0.00010182461020712617,3.5524603177512034e-5,6.830548691506e-5
0.22660098522167488,0.00010201359813613562,3.560289776464165e-5,6.87946938592351e-5
0.22742200328407225,0.00010261862010411707,3.5607361524985594e-5,6.924465172251903e-5
0.22824302134646962,0.00010283073142885011,3.5630875419442106e-5,6.976233040177583e-5
0.229064039408867,0.00010301515159596742,3.584836094089922e-5,6.998099297543593e-5
0.22988505747126436,0.00010310927342544745,3.5915062479556506e-5,7.024976330895566e-5
0.23070607553366174,0.00010318210116350723,3.614009303348874e-5,7.092998035516121e-5
0.2315270935960591,0.00010352693490734944,3.6234810085682554e-5,7.114182975640257e-5
0.23234811165845648,0.00010381762915905289,3.630329401178638e-5,7.119005530059357e-5
0.23316912972085385,0.00010383271927388541,3.640951139184387e-5,7.190548156699767e-5
0.23399014778325122,0.00010407138320528338,3.6468874698170296e-5,7.216328188846318e-5
0.2348111658456486,0.00010434137993736871,3.661602053538073e-5,7.282499030584494e-5
0.23563218390804597,0.00010541704156031129,3.678951017742733e-5,7.293835461136908e-5
0.23645320197044334,0.0001062038317156419,3.6941170153394756e-5,7.300982044365222e-5
0.2372742200328407,0.00010628240854981543,3.695133052057661e-5,7.317266827414201e-5
0.23809523809523808,0.00010657278211799103,3.70611323623244e-5,7.334942828842079e-5
0.23891625615763548,0.00010662829716156902,3.706603461810965e-5,7.337782943165828e-5
0.23973727422003285,0.00010667956859449783,3.7111563881841744e-5,7.343114048917766e-5
0.24055829228243022,0.00010670488933995543,3.71707519291117e-5,7.346790277723304e-5
0.2413793103448276,0.00010675055780743939,3.722424948255843e-5,7.360359717547561e-5
0.24220032840722497,0.0001071588817390841,3.747635216037475e-5,7.422434009926594e-5
0.24302134646962234,0.00010724162380641002,3.7517890722910983e-5,7.463277766713223e-5
0.2438423645320197,0.00010816438884601081,3.7709167572527124e-5,7.472958593889275e-5
0.24466338259441708,0.0001082038232923857,3.7955988593499135e-5,7.486347070186081e-5
0.24548440065681446,0.0001085745010717919,3.799314091244077e-5,7.511740492498549e-5
0.24630541871921183,0.00010870575468596302,3.815405392493907e-5,7.523823555203046e-5
0.2471264367816092,0.00010872656833797633,3.8188540568660344e-5,7.564098688546894e-5
0.24794745484400657,0.00010924743090994341,3.82225005644194e-5,7.577481330809619e-5
0.24876847290640394,0.00010930701893139434,3.844073526241646e-5,7.606770623900786e-5
0.24958949096880131,0.00010942132895720221,3.8648756518855976e-5,7.612654585668378e-5
0.2504105090311987,0.00010957085720348912,3.866235967549613e-5,7.646319131238364e-5
0.2512315270935961,0.000109711904273122,3.902150585527505e-5,7.689605562287263e-5
0.25205254515599346,0.00011042615881651102,3.902704857209177e-5,7.727173685665559e-5
0.25287356321839083,0.00011066938497590689,3.9050748308205806e-5,7.731745905218177e-5
0.2536945812807882,0.00011106044839724502,3.9178685543607955e-5,7.737415293630935e-5
0.2545155993431856,0.00011106701297951563,3.9274717322097e-5,7.746735622817045e-5
0.25533661740558294,0.00011125568128090316,3.937111293949972e-5,7.799962988641968e-5
0.2561576354679803,0.00011128230496310744,3.948695115293596e-5,7.831731606568052e-5
0.2569786535303777,0.0001115879711263079,3.954996758927043e-5,7.839269554323547e-5
0.25779967159277506,0.00011201453265472293,3.961965212432641e-5,7.84110841940179e-5
0.25862068965517243,0.00011215755245977598,3.966546927453972e-5,7.859606148273258e-5
0.2594417077175698,0.00011219096478120169,4.0011151314107396e-5,7.867960963415209e-5
0.2602627257799672,0.00011237627793616221,4.0191556732114784e-5,7.883387313751968e-5
0.26108374384236455,0.00011243728261250841,4.0423920294231876e-5,7.89977898992012e-5
0.2619047619047619,0.00011269872350874795,4.054873952023041e-5,7.991178958726397e-5
0.2627257799671593,0.00011273287962112121,4.060926587668e-5,8.049497200456321e-5
0.26354679802955666,0.0001127701774502358,4.063879239732678e-5,8.086985863679592e-5
0.26436781609195403,0.00011299022629486521,4.076512839179588e-5,8.140251507652999e-5
0.2651888341543514,0.00011328039607958123,4.082654337745089e-5,8.175986147465183e-5
0.2660098522167488,0.00011328703778503948,4.084328501323968e-5,8.185055048820536e-5
0.26683087027914615,0.00011329899264944516,4.0877248751490985e-5,8.211722197550189e-5
0.2676518883415435,0.00011356643145759787,4.0880153603649705e-5,8.239648966225046e-5
0.2684729064039409,0.00011378499214331724,4.100334720017796e-5,8.272115470444231e-5
0.26929392446633826,0.00011447281620785752,4.116091051891648e-5,8.350053694386155e-5
0.27011494252873564,0.00011459173917567825,4.133137217036689e-5,8.429803992900886e-5
0.270935960591133,0.00011460151889902237,4.144775069362387e-5,8.477400268459743e-5
0.2717569786535304,0.00011482067485854906,4.172303334690358e-5,8.507762480393518e-5
0.27257799671592775,0.00011544291231827015,4.181517934189997e-5,8.509028836571626e-5
0.2733990147783251,0.0001155282826665899,4.194791237351422e-5,8.531841020843655e-5
0.2742200328407225,0.00011614464039044773,4.1991206828919854e-5,8.542709596726458e-5
0.27504105090311987,0.00011623451245476094,4.200958138069801e-5,8.543407786600405e-5
0.27586206896551724,0.00011656670495754021,4.21068651734783e-5,8.548065094398453e-5
0.2766830870279146,0.0001167264274420194,4.218059561891694e-5,8.559628901724048e-5
0.277504105090312,0.00011683088142927372,4.221759110520656e-5,8.601984748993215e-5
0.27832512315270935,0.00011694681224375443,4.229700932350216e-5,8.62048312096362e-5
0.2791461412151067,0.00011700945095209606,4.243229383126682e-5,8.716290151493995e-5
0.2799671592775041,0.00011702516957806958,4.2437637280630604e-5,8.751126586989387e-5
0.28078817733990147,0.0001171664191124134,4.257984442831452e-5,8.791276999557432e-5
0.28160919540229884,0.00011872916326718666,4.2602241437916036e-5,8.85910594693767e-5
0.2824302134646962,0.00011876906156296339,4.263077776782173e-5,8.870410434822948e-5
0.2832512315270936,0.0001190373347516586,4.269555119118634e-5,8.914690205032714e-5
0.28407224958949095,0.0001190940894095257,4.2774503488253335e-5,8.915396808966439e-5
0.2848932676518883,0.00011937359040837876,4.279645343842556e-5,8.985412830813584e-5
0.2857142857142857,0.00011938282516485961,4.288451729390877e-5,9.021936871198135e-5
0.28653530377668307,0.00011974738570158767,4.2949993278486064e-5,9.054119807491412e-5
0.28735632183908044,0.00011980993717366878,4.3001154689933325e-5,9.057443164462025e-5
0.2881773399014778,0.00012002978897525604,4.323153750539532e-5,9.062927687184886e-5
0.2889983579638752,0.00012007052286888493,4.323992659300109e-5,9.065032725556588e-5
0.28981937602627256,0.00012017004446116456,4.326412613769343e-5,9.112892144162317e-5
0.29064039408866993,0.00012024209286974878,4.3268398152957035e-5,9.13132124461471e-5
0.2914614121510673,0.00012036092769632348,4.339145055940673e-5,9.170447671851701e-5
0.2922824302134647,0.0001205161044428257,4.342636216990739e-5,9.219722473257767e-5
0.29310344827586204,0.00012164857484620795,4.396783440239968e-5,9.26223488693482e-5
0.2939244663382594,0.00012201145482303355,4.398751311045575e-5,9.336660104201507e-5
0.2947454844006568,0.00012205431694665402,4.413741754495021e-5,9.342003256704538e-5
0.2955665024630542,0.00012301105582923478,4.41610795384365e-5,9.35446925469543e-5
0.2963875205254516,0.00012331492698593635,4.430746717150759e-5,9.376686433590409e-5
0.29720853858784896,0.0001233996255230351,4.434475392318038e-5,9.3858004101269e-5
0.29802955665024633,0.00012364738722335942,4.446619160356045e-5,9.387966933467707e-5
0.2988505747126437,0.0001238217334797241,4.447276275834322e-5,9.395839969341261e-5
0.2996715927750411,0.00012404779863371795,4.4521626478162345e-5,9.398472867244382e-5
0.30049261083743845,0.0001240749641425756,4.485865821688974e-5,9.399183598417669e-5
0.3013136288998358,0.00012443817743804444,4.490548773497758e-5,9.432612979863112e-5
0.3021346469622332,0.0001244580690099468,4.502654757257113e-5,9.469258970172135e-5
0.30295566502463056,0.00012447248770511814,4.5162284311837574e-5,9.472706349767762e-5
0.30377668308702793,0.00012456938990518506,4.523318529183308e-5,9.485104533856385e-5
0.3045977011494253,0.0001245900933379358,4.5387844512264134e-5,9.495523110348909e-5
0.3054187192118227,0.00012469179939207802,4.5389528798283294e-5,9.516970656529847e-5
0.30623973727422005,0.00012472174092085614,4.541295731031434e-5,9.528534552562975e-5
0.3070607553366174,0.00012483378143505978,4.5440515588430286e-5,9.53053753343756e-5
0.3078817733990148,0.00012493120274733934,4.5553245968757686e-5,9.606466171194805e-5
0.30870279146141216,0.00012551126256703002,4.556551835385052e-5,9.615191022897415e-5
0.30952380952380953,0.0001257523674843473,4.565744657253341e-5,9.66653190252242e-5
0.3103448275862069,0.0001258761308679281,4.574307472894839e-5,9.683205635873224e-5
0.3111658456486043,0.0001261084260210672,4.600374682947277e-5,9.793110631820976e-5
0.31198686371100165,0.00012619348541885672,4.606241324620719e-5,9.880777188474131e-5
0.312807881773399,0.00012621428609188177,4.6132765343837586e-5,9.965452154854657e-5
0.3136288998357964,0.0001263443329854621,4.625583602955719e-5,9.978506529827543e-5
0.31444991789819376,0.0001263516940716589,4.667088965395983e-5,0.00010123772929121018
0.31527093596059114,0.00012695550290006758,4.668220050945767e-5,0.00010136118122410703
0.3160919540229885,0.00012695860203584656,4.674662153539708e-5,0.00010144777145239709
0.3169129720853859,0.00012711382155473688,4.695842292952984e-5,0.00010146779582014378
0.31773399014778325,0.0001275473126367039,4.6985102893665815e-5,0.00010186993319539986
0.3185550082101806,0.00012784678552972014,4.7232526293168643e-5,0.00010228675568358572
0.319376026272578,0.000128039271443656,4.736033587826225e-5,0.00010248564541678838
0.32019704433497537,0.00012810789130629594,4.7469314887225705e-5,0.00010291968075277393
0.32101806239737274,0.0001281121218667713,4.7618084279428316e-5,0.00010313340932767977
0.3218390804597701,0.00012848348016674025,4.765016787419249e-5,0.00010371831918567206
0.3226600985221675,0.0001287792908815056,4.776318902912516e-5,0.0001038048333973396
0.32348111658456485,0.0001294581096225737,4.7875311426618175e-5,0.00010400593082459602
0.3243021346469622,0.00012958836478545592,4.800752164938526e-5,0.00010400989745896668
0.3251231527093596,0.00013016728136421918,4.804741907259695e-5,0.00010489880825172455
0.32594417077175697,0.00013021716374990723,4.8083015849159916e-5,0.00010560375201276957
0.32676518883415434,0.00013023260247626954,4.814204980164745e-5,0.00010612774568249497
0.3275862068965517,0.00013030774811345646,4.814386796006361e-5,0.00010616197025035584
0.3284072249589491,0.0001304296429472281,4.816167793601329e-5,0.00010637762118942809
0.32922824302134646,0.00013051731210765778,4.8404869968400656e-5,0.0001064870119023606
0.33004926108374383,0.00013075627154199662,4.845552916388355e-5,0.00010657637712081392
0.3308702791461412,0.00013099287751051133,4.8556337784431e-5,0.00010739940036039614
0.33169129720853857,0.00013118104695912855,4.8643699314446325e-5,0.0001075301788754938
0.33251231527093594,0.00013128304284767747,4.869050263566977e-5,0.00010846268922488518
0.3333333333333333,0.0001313580695499276,4.874592008845119e-5,0.0001087359698906825
0.3341543513957307,0.00013147458436636522,4.88035083680341e-5,0.00010875084427018398
0.33497536945812806,0.00013162121625708275,4.8823401311479135e-5,0.00010976016143986346
0.33579638752052543,0.0001316414062022185,4.8839571980301126e-5,0.000109767723448237
0.3366174055829228,0.00013191435423939017,4.8903517849174135e-5,0.00011008843842138608
0.3374384236453202,0.00013230871653826775,4.898841255481306e-5,0.00011024758202525822
0.33825944170771755,0.00013264684607328166,4.909713879383212e-5,0.00011159937358289524
0.3390804597701149,0.00013284339976686715,4.9098982808224435e-5,0.0001118111594907762
0.3399014778325123,0.00013327580519999384,4.91122674674799e-5,0.00011183242193798108
0.34072249589490966,0.00013360500483116928,4.9460810991374456e-5,0.0001122779818814496
0.3415435139573071,0.00013390825674828707,4.9536879066072086e-5,0.00011283639453495671
0.34236453201970446,0.0001339619235543133,4.956661847874769e-5,0.00011347065251603545
0.34318555008210183,0.00013399605798557245,4.960408875023458e-5,0.00011352578047856767
0.3440065681444992,0.00013412953683927809,4.961304782992065e-5,0.00011355941937990437
0.3448275862068966,0.00013494913809661272,4.962452457619011e-5,0.000114243118722958
0.34564860426929395,0.0001350970239761456,4.964174068918326e-5,0.00011438292505659569
0.3464696223316913,0.0001351893822340356,4.988434085494516e-5,0.00011451164857143044
0.3472906403940887,0.0001355372242014844,4.9963802184287586e-5,0.00011478637107651161
0.34811165845648606,0.00013559037066999122,5.0164903398381496e-5,0.00011540712920966308
0.34893267651888343,0.00013656008391184533,5.031299282272237e-5,0.00011551503366757946
0.3497536945812808,0.00013686381532215607,5.046384238941321e-5,0.0001159159534722833
0.3505747126436782,0.00013703460403804955,5.052038457406321e-5,0.00011606422718412025
0.35139573070607555,0.0001370490874211989,5.055752035706247e-5,0.00011692069436479629
0.3522167487684729,0.00013743014944620134,5.075504074379217e-5,0.00011717209709738442
0.3530377668308703,0.00013761768055627126,5.0798251882917393e-5,0.00011736240832796907
0.35385878489326766,0.00013783661615381686,5.082141931610381e-5,0.00011742532718301836
0.35467980295566504,0.00013802232188055394,5.0984694389828323e-5,0.00011810497804368049
0.3555008210180624,0.000138231946398636,5.098572282790623e-5,0.00011870889040746166
0.3563218390804598,0.00013830135848510273,5.106288628766525e-5,0.00011927054759521956
0.35714285714285715,0.00013848099756014727,5.106805207718809e-5,0.00012026891448528419
0.3579638752052545,0.00013849685555076383,5.119934707850237e-5,0.00012043141853864775
0.3587848932676519,0.0001387039785230835,5.143264423388127e-5,0.00012183100111629509
0.35960591133004927,0.00013871420994427658,5.154428028453758e-5,0.00012187808713835843
0.36042692939244664,0.00013883512478810535,5.1610521044138115e-5,0.00012205640134528204
0.361247947454844,0.000139995429559309,5.161807225080874e-5,0.00012234660457563157
0.3620689655172414,0.0001404792279713536,5.168040724430055e-5,0.00012249968908625733
0.36288998357963875,0.00014050541629831266,5.1713482764454895e-5,0.00012252504406039103
0.3637110016420361,0.0001406528462838494,5.1752178440480025e-5,0.00012297144339416414
0.3645320197044335,0.00014082077686765308,5.181193574943945e-5,0.00012300497827744182
0.36535303776683087,0.00014128892405211726,5.205879886584173e-5,0.00012313939606750367
0.36617405582922824,0.00014147206850401416,5.229672255325914e-5,0.000123465162308718
0.3669950738916256,0.0001414968077434869,5.2646343921963584e-5,0.00012347749532545303
0.367816091954023,0.00014199285161143853,5.2646878523491676e-5,0.00012392685596869372
0.36863711001642036,0.0001428954104825446,5.266443172545247e-5,0.00012493288338225888
0.3694581280788177,0.00014380638029445908,5.2837561953323836e-5,0.00012494114376872633
0.3702791461412151,0.000144083703599572,5.304011988607199e-5,0.00012494707915773644
0.37110016420361247,0.00014422628479326304,5.30876635429643e-5,0.00012553456647530908
0.37192118226600984,0.0001449923622223011,5.313330747827082e-5,0.00012610107507585291
0.3727422003284072,0.0001451977916537585,5.322043652834437e-5,0.00012634983521097936
0.3735632183908046,0.00014522298640556625,5.333863844863476e-5,0.00012636046634636124
0.37438423645320196,0.0001452550205377056,5.335515310064882e-5,0.00012722348082522765
0.37520525451559933,0.0001459309895199159,5.338799794990002e-5,0.0001285583896662651
0.3760262725779967,0.00014613931082951975,5.345035517042335e-5,0.00012860098024082236
0.3768472906403941,0.00014642843794094614,5.3614497074536316e-5,0.00012860337431900098
0.37766830870279144,0.0001465660592393227,5.365016190969646e-5,0.00012868694884409553
0.3784893267651888,0.00014657165769940673,5.377338776904783e-5,0.00012927425701760929
0.3793103448275862,0.00014663729723982894,5.3903318445579295e-5,0.00012996905655499519
0.38013136288998356,0.00014772087198385692,5.4109772641428633e-5,0.00013000742692640148
0.38095238095238093,0.0001478680376345823,5.416881533029973e-5,0.00013027327659281482
0.3817733990147783,0.00014853058179023314,5.424333942991932e-5,0.00013036438540605974
0.3825944170771757,0.00014863194600300042,5.4373422469656036e-5,0.00013067703192766138
0.38341543513957305,0.0001488965103715025,5.441377981101565e-5,0.00013236782442034394
0.3842364532019704,0.00014895512142153302,5.478015044697642e-5,0.0001325027385357639
0.3850574712643678,0.00014900670539970545,5.486066102869142e-5,0.00013275296432400184
0.38587848932676516,0.00014974581635668593,5.5034536790459164e-5,0.0001333334107159831
0.3866995073891626,0.00015088663912794396,5.516285494295247e-5,0.000133349383449489
0.38752052545155996,0.0001513306984861779,5.5265474230993566e-5,0.00013356520597048523
0.38834154351395733,0.0001513426466177452,5.5278002619967545e-5,0.00013390297089047658
0.3891625615763547,0.00015148487766567054,5.545419763792424e-5,0.00013390868138222665
0.3899835796387521,0.00015154928413622365,5.584358156076346e-5,0.0001344548743414976
0.39080459770114945,0.00015175192524328598,5.5923358304121466e-5,0.00013484950706126356
0.3916256157635468,0.00015256168954197967,5.596841257989742e-5,0.00013485096872575234
0.3924466338259442,0.00015270804984198098,5.6077238661357196e-5,0.00013489909953375785
0.39326765188834156,0.00015310267186718833,5.615877749595191e-5,0.0001350748807774945
0.39408866995073893,0.0001533032077089951,5.6256486878944454e-5,0.00013513533217592458
0.3949096880131363,0.0001535072497152719,5.632397112500168e-5,0.00013588709564705786
0.3957307060755337,0.00015374241050098022,5.638565514199363e-5,0.0001365413027345064
0.39655172413793105,0.0001541879134149764,5.64956226080958e-5,0.00013669904212202267
0.3973727422003284,0.0001542434056142025,5.650414764535807e-5,0.00013701279085491738
0.3981937602627258,0.00015432614529174685,5.656816435302303e-5,0.0001372257495172328
0.39901477832512317,0.00015446501369052726,5.674385042263362e-5,0.00013770730209524304
0.39983579638752054,0.00015456624124942804,5.679843259519822e-5,0.00013825184556022905
0.4006568144499179,0.00015507602865482998,5.703070490714083e-5,0.0001398010484107493
0.4014778325123153,0.00015523725191666276,5.7031490579724464e-5,0.00013996498165985496
0.40229885057471265,0.00015704378228377643,5.710635969193898e-5,0.0001402341135493864
0.40311986863711,0.00015744046437361837,5.7167589149146355e-5,0.0001406057967697567
0.4039408866995074,0.0001580008342537565,5.730163371804994e-5,0.0001423804505671477
0.40476190476190477,0.0001582363344273615,5.767967960153539e-5,0.0001428393739083334
0.40558292282430214,0.00015844911627028237,5.784086602904797e-5,0.0001429141170664173
0.4064039408866995,0.00015860191664330577,5.788267708115697e-5,0.00014376294260355358
0.4072249589490969,0.00015889674258070215,5.7976561648687006e-5,0.00014438515836063666
0.40804597701149425,0.00015891330175110148,5.80077022887584e-5,0.00014440006177282819
0.4088669950738916,0.0001593163518697502,5.811913123909306e-5,0.00014446435776311275
0.409688013136289,0.00015944145848972784,5.8156351580569e-5,0.0001448281651145633
0.41050903119868637,0.0001595673697472865,5.82081785865219e-5,0.00014721091433914386
0.41133004926108374,0.00016000763368106583,5.8263129527998754e-5,0.00014788692519723633
0.4121510673234811,0.00016113100037975513,5.8413102713467734e-5,0.00014870155293938847
0.4129720853858785,0.0001611959804030656,5.851323743505947e-5,0.0001487884328308478
0.41379310344827586,0.000161246293125379,5.8773519731383074e-5,0.00014885306159461884
0.41461412151067323,0.00016124970654733415,5.877698287870859e-5,0.00014927911010342745
0.4154351395730706,0.0001613720391647521,5.878829455407262e-5,0.0001493804382759827
0.41625615763546797,0.00016139482052310517,5.889945374024026e-5,0.00014938289984083258
0.41707717569786534,0.00016185377588636622,5.8943340363511614e-5,0.0001503560162136471
0.4178981937602627,0.0001629348522355307,5.911647937413389e-5,0.0001513560603032644
0.4187192118226601,0.00016335078619665404,5.9135537027668315e-5,0.00015156948077298818
0.41954022988505746,0.00016342372764612543,5.9261049376055816e-5,0.00015201834060280146
0.42036124794745483,0.0001643176187180047,5.9409696958397706e-5,0.00015247028262757503
0.4211822660098522,0.0001649297838663688,5.973871261339941e-5,0.00015248807080557792
0.4220032840722496,0.00016534587914223322,5.986264794326554e-5,0.0001527068769125135
0.42282430213464695,0.0001654867873623735,5.9968869863915245e-5,0.00015294574476850973
0.4236453201970443,0.000165493770818608,6.0095757471711195e-5,0.00015337827808629682
0.4244663382594417,0.00016565875614559262,6.015856334560112e-5,0.00015448053923353293
0.42528735632183906,0.00016632743921043665,6.0223775134204194e-5,0.00015496095300195282
0.42610837438423643,0.0001669155012877733,6.0533002677566385e-5,0.00015501111180546903
0.4269293924466338,0.00016699538422859924,6.05592847052662e-5,0.0001552486220970655
0.4277504105090312,0.00016702241480679738,6.078406020326909e-5,0.00015562842972677082
0.42857142857142855,0.00016712004854470128,6.086337109399307e-5,0.00015574555808187883
0.4293924466338259,0.00016761823610010696,6.102436624393557e-5,0.00015602471455446816
0.4302134646962233,0.0001679257094353199,6.106569910588364e-5,0.00015606563254665242
0.43103448275862066,0.00016860647218096294,6.111109292233135e-5,0.0001562025343092097
0.4318555008210181,0.00016865543560092174,6.119925906450934e-5,0.00015637068271376952
0.43267651888341546,0.00016907512183148284,6.127331587460594e-5,0.00015646281933011323
0.43349753694581283,0.00016911764265078113,6.133611357321004e-5,0.000157117334753715
0.4343185550082102,0.0001695597067546919,6.140975659652387e-5,0.00015750755579668687
0.4351395730706076,0.00017049356565198613,6.211538273801597e-5,0.00015870394922442595
0.43596059113300495,0.00017102654855164718,6.221836551818639e-5,0.00015943599634385953
0.4367816091954023,0.00017125615088061638,6.226128137290643e-5,0.00016040715663874638
0.4376026272577997,0.00017144618796785752,6.235250337755951e-5,0.0001604520711207782
0.43842364532019706,0.0001718954020143325,6.258796300991873e-5,0.000160782879995394
0.43924466338259444,0.00017241743552951841,6.27142812077276e-5,0.00016119742430210958
0.4400656814449918,0.0001728358444910326,6.287538031708792e-5,0.000161256989007854
0.4408866995073892,0.00017285284932665206,6.298895535808603e-5,0.00016135729430051543
0.44170771756978655,0.0001741907956660743,6.336493611086763e-5,0.00016320191547364803
0.4425287356321839,0.00017547355324398176,6.368198582916623e-5,0.0001632179820785539
0.4433497536945813,0.00017576190000811702,6.378962245205985e-5,0.00016329141538859037
0.44417077175697867,0.00017578147331413378,6.423097378546822e-5,0.00016497038116188985
0.44499178981937604,0.0001760112088818698,6.433248685326656e-5,0.00016522020677430413
0.4458128078817734,0.0001765352441372939,6.4480515614441e-5,0.00016560679481528843
0.4466338259441708,0.00017683090413804975,6.453740038005974e-5,0.0001670151445858881
0.44745484400656815,0.00017709381031948452,6.461455369236019e-5,0.00016716535317721386
0.4482758620689655,0.00017751997991050585,6.470113775886697e-5,0.00016902677627096671
0.4490968801313629,0.000177883322657415,6.47816952219771e-5,0.00016934780633862746
0.44991789819376027,0.00017814827105142568,6.487265859715877e-5,0.00017002994212103427
0.45073891625615764,0.00017860324751984368,6.487341404161664e-5,0.0001701687366533689
0.451559934318555,0.00017905271987603668,6.500798819377938e-5,0.00017030047286414754
0.4523809523809524,0.00017915551979076676,6.537306147966417e-5,0.00017451307723733767
0.45320197044334976,0.0001796905925917774,6.539724965939544e-5,0.0001750669385387055
0.4540229885057471,0.00018036671051446354,6.54265424895463e-5,0.00017564293514413582
0.4548440065681445,0.0001804293389477402,6.547320585206612e-5,0.000175909920371904
0.45566502463054187,0.00018067469495354236,6.572729728416994e-5,0.00017675735287884392
0.45648604269293924,0.0001807665100146773,6.588913386717365e-5,0.0001774722911413283
0.4573070607553366,0.00018101061093754817,6.605697817601163e-5,0.00017791312996234942
0.458128078817734,0.00018136659305135704,6.61213000351172e-5,0.0001789728263960405
0.45894909688013136,0.0001819338180162955,6.615959030609651e-5,0.0001792201441351825
0.45977011494252873,0.00018241379698956606,6.624165337366495e-5,0.00017956274890244177
0.4605911330049261,0.00018413699775788293,6.633147850322265e-5,0.0001796660410942901
0.4614121510673235,0.00018419670591754173,6.663479192146395e-5,0.00017987421946187785
0.46223316912972084,0.0001848495470497312,6.671148791098801e-5,0.00018101638498035713
0.4630541871921182,0.00018498387094350593,6.68590473364108e-5,0.00018189703436676468
0.4638752052545156,0.0001851048854003959,6.708628146065501e-5,0.00018265368423743617
0.46469622331691296,0.00018512894120517267,6.718426991132734e-5,0.0001832724098461349
0.46551724137931033,0.00018551271144630007,6.739127928216134e-5,0.00018349581566211542
0.4663382594417077,0.00018568138326817142,6.743705724139759e-5,0.0001843924494925943
0.4671592775041051,0.00018616741009738207,6.748206125100323e-5,0.00018483420778460608
0.46798029556650245,0.00018645439090035946,6.765730809972562e-5,0.00018483891727825248
0.4688013136288998,0.00018665200676671012,6.77769175657969e-5,0.00018521084197183264
0.4696223316912972,0.00018679893012790217,6.806896911488066e-5,0.00018579812861749538
0.47044334975369456,0.0001870928594540316,6.829900884791264e-5,0.0001866466630628398
0.47126436781609193,0.00018712558839187673,6.84504217050128e-5,0.00018716235112152963
0.4720853858784893,0.00018725137244904157,6.852110364196754e-5,0.00018730606010514762
0.4729064039408867,0.00018725930252618957,6.856449110170209e-5,0.0001873682527000907
0.47372742200328405,0.00018857523000167858,6.856462862074692e-5,0.00018789905674937866
0.4745484400656814,0.0001887955081669062,6.869651657251599e-5,0.00018810513453097286
0.4753694581280788,0.00018881876584824823,6.900986174992454e-5,0.00018879957054519534
0.47619047619047616,0.0001904080881522593,6.904740877854594e-5,0.00018949834120547804
0.47701149425287354,0.00019068187973482776,6.950622285872241e-5,0.00019091753756700727
0.47783251231527096,0.0001908421008504837,6.951328617601046e-5,0.00019119338617708625
0.47865353037766833,0.0001909764302455258,6.954552521137412e-5,0.00019333444527900123
0.4794745484400657,0.00019115310966561313,6.977257949047309e-5,0.0001963690620407486
0.4802955665024631,0.00019124872971765025,6.978484228241238e-5,0.00019719746058241718
0.48111658456486045,0.00019140401733525912,6.978708310854785e-5,0.00020017269564029475
0.4819376026272578,0.00019177083152700005,7.016727239245607e-5,0.00020051299722490524
0.4827586206896552,0.00019198584573453935,7.01767098381439e-5,0.00020074879138331275
0.48357963875205257,0.00019207621762999043,7.019144418091233e-5,0.0002012126900935198
0.48440065681444994,0.00019256079872116406,7.041281644867008e-5,0.00020136614229802484
0.4852216748768473,0.0001939236460983071,7.056710893539965e-5,0.00020153383813034908
0.4860426929392447,0.00019405590741902905,7.06477828740129e-5,0.0002020313705227371
0.48686371100164205,0.00019431947962794718,7.070717662454583e-5,0.00020290469453081744
0.4876847290640394,0.00019476045034172063,7.073118563672413e-5,0.00020472981335144605
0.4885057471264368,0.00019478954836054668,7.095495739218312e-5,0.00020478822047116603
0.48932676518883417,0.000194802012905977,7.121314407329995e-5,0.0002067016328084595
0.49014778325123154,0.0001949178907049699,7.130104729042543e-5,0.00020782335222658426
0.4909688013136289,0.00019498361325039803,7.160102283694943e-5,0.00020905730643049227
0.4917898193760263,0.0001951715274764682,7.16691925273316e-5,0.00020909646182331535
0.49261083743842365,0.00019529476445235327,7.167306377483413e-5,0.0002106591688737834
0.493431855500821,0.00019625300224167543,7.168124559623834e-5,0.00021114145020642585
0.4942528735632184,0.00019672358978285704,7.17613241098895e-5,0.00021154728949458382
0.49507389162561577,0.0001973380066358172,7.177993409724314e-5,0.0002117388815119077
0.49589490968801314,0.00019767399647431684,7.201558832381834e-5,0.00021255592021381854
0.4967159277504105,0.00019800498933528502,7.213221833738952e-5,0.0002130605195517795
0.4975369458128079,0.00019842244231441425,7.217351499887926e-5,0.00021445170707981839
0.49835796387520526,0.00019863870730231118,7.226174533465935e-5,0.00021757745009693267
0.49917898193760263,0.00019892670711345935,7.25192904405952e-5,0.00021912999481537795
0.5,0.00019899992409806526,7.260476738977428e-5,0.00021975765333572504
0.5008210180623974,0.00019901392063104335,7.277689832735744e-5,0.0002213396703635321
0.5016420361247947,0.0001990925219110568,7.300434515276742e-5,0.00022222225491960978
0.5024630541871922,0.00019917402836822917,7.327132750782427e-5,0.00022297444560116293
0.5032840722495895,0.0001996895966525791,7.346961883534265e-5,0.0002250565822551627
0.5041050903119869,0.00020018330781270172,7.379122289484022e-5,0.00022505876360525527
0.5049261083743842,0.00020136500110554432,7.42121075757545e-5,0.000225560461596383
0.5057471264367817,0.00020189796359084008,7.428688237952677e-5,0.00022569452252956153
0.506568144499179,0.00020204493032889304,7.432666465949554e-5,0.00022733368372852492
0.5073891625615764,0.00020220283586433612,7.469634741162038e-5,0.00022751859990800268
0.5082101806239737,0.00020263981115187235,7.482958484003557e-5,0.00022784040858011
0.5090311986863711,0.00020336745882144355,7.491138421605433e-5,0.00022791540433131875
0.5098522167487685,0.00020416259538209424,7.49238971433812e-5,0.00022888661680490108
0.5106732348111659,0.00020431254180370466,7.511348472234182e-5,0.0002288918283608274
0.5114942528735632,0.00020467442432984412,7.521980831350509e-5,0.00022972896617961955
0.5123152709359606,0.0002048914214203783,7.574681309558651e-5,0.0002301115744456038
0.513136288998358,0.00020507883372097329,7.58750928842292e-5,0.00023319235593653514
0.5139573070607554,0.00020559656447851816,7.637805310746524e-5,0.00023334473029356615
0.5147783251231527,0.00020565224848241408,7.670073496503647e-5,0.000233462039600746
0.5155993431855501,0.00020566135461087012,7.676043032436943e-5,0.00023380127182117416
0.5164203612479474,0.00020577636676878363,7.68812814896221e-5,0.00023547064278995803
0.5172413793103449,0.00020655047008268928,7.694426503938677e-5,0.00023579661225701609
0.5180623973727422,0.00020690870636443432,7.768504600724062e-5,0.00023718770668022817
0.5188834154351396,0.00020693560267414605,7.803197106266909e-5,0.00023740798190071742
0.5197044334975369,0.0002074074039371476,7.820075982950798e-5,0.00023751603624800095
0.5205254515599343,0.0002082644723109698,7.832106629148944e-5,0.0002379249998849234
0.5213464696223317,0.00020854543513760065,7.837758682684631e-5,0.00023999931883143778
0.5221674876847291,0.00020858442768338737,7.838941646604784e-5,0.00024004136825672476
0.5229885057471264,0.00020878072669077276,7.871669650118219e-5,0.00024149101261279079
0.5238095238095238,0.00020904561081236639,7.902867976423232e-5,0.0002415652708526604
0.5246305418719212,0.00020909545441500732,7.930744275140964e-5,0.00024206855512132398
0.5254515599343186,0.0002094319919886976,7.934378856242951e-5,0.0002451283539657358
0.5262725779967159,0.0002098077766647434,7.970859232218897e-5,0.00024606293074067243
0.5270935960591133,0.00021025382893771465,7.977620046421512e-5,0.0002462735351532037
0.5279146141215106,0.00021039467179318814,7.992589791355546e-5,0.0002465049186632533
0.5287356321839081,0.00021089690436226134,8.022448328304186e-5,0.000246704170517122
0.5295566502463054,0.0002114070359671237,8.080539737298934e-5,0.00024944653874220494
0.5303776683087028,0.00021141198738711234,8.08245908312785e-5,0.0002494977416415769
0.5311986863711001,0.00021153043957907242,8.103040558262184e-5,0.00025082925680939335
0.5320197044334976,0.000211631431699642,8.10641645119018e-5,0.00025103750053141164
0.5328407224958949,0.0002117515455954367,8.114061692084583e-5,0.00025144835155009625
0.5336617405582923,0.00021194981543138126,8.126875149462081e-5,0.0002515584265968651
0.5344827586206896,0.0002120282412442387,8.128984886349797e-5,0.00025359473868330316
0.535303776683087,0.00021205946488674806,8.13021379139458e-5,0.00025437641741710463
0.5361247947454844,0.00021286451080100485,8.158904698881262e-5,0.0002550304128656616
0.5369458128078818,0.00021305738441924207,8.161544413998522e-5,0.0002560251071165869
0.5377668308702791,0.00021385583716408558,8.202805589908103e-5,0.0002581467269576389
0.5385878489326765,0.0002138931174468916,8.218262019821858e-5,0.00026008477187125387
0.5394088669950738,0.0002139019454734483,8.227983541708939e-5,0.0002623901032651981
0.5402298850574713,0.00021394859207787863,8.257189856043729e-5,0.00026257613292789427
0.5410509031198686,0.00021464041298070128,8.264442311830407e-5,0.00026502342226174285
0.541871921182266,0.00021518788852389239,8.265440850974675e-5,0.0002651288043162412
0.5426929392446633,0.00021563699505156475,8.288546383541293e-5,0.00026712431073044613
0.5435139573070608,0.00021601897281481688,8.291068728100578e-5,0.0002692060949092805
0.5443349753694581,0.00021723582503647854,8.294906323625795e-5,0.00026958668809136014
0.5451559934318555,0.0002182146006940111,8.30433457386344e-5,0.00027164040508918135
0.5459770114942529,0.00021848142958523855,8.325059511277536e-5,0.00027348591378141025
0.5467980295566502,0.00021865459429447714,8.330864714060863e-5,0.00027666166028651886
0.5476190476190477,0.00022273551241655626,8.351499874935229e-5,0.00027679831665699433
0.548440065681445,0.00022284630635961976,8.356549914536472e-5,0.0002778703584682816
0.5492610837438424,0.0002229978938105818,8.35923271520614e-5,0.00027833602367339637
0.5500821018062397,0.00022380660703372033,8.398549730795137e-5,0.00027998825529998856
0.5509031198686372,0.00022405481362499722,8.403688258683092e-5,0.0002820683442253297
0.5517241379310345,0.00022517739539022416,8.407803059499209e-5,0.00028289706338393026
0.5525451559934319,0.0002255714512329751,8.426465346660471e-5,0.00028441427421593347
0.5533661740558292,0.0002256417953171604,8.437655511681843e-5,0.00028457396746292747
0.5541871921182266,0.00022646922242971595,8.443074041054287e-5,0.0002849382277509861
0.555008210180624,0.00022653803545731214,8.453204956658136e-5,0.00028667691061889087
0.5558292282430214,0.00022670375518587128,8.470510479060266e-5,0.0002873706289656596
0.5566502463054187,0.00022720963542663782,8.481280689292616e-5,0.00029066235981645513
0.5574712643678161,0.00022749693521444155,8.486592430601421e-5,0.0002906771345060642
0.5582922824302134,0.0002280524544314085,8.502966853826712e-5,0.00029128035680008626
0.5591133004926109,0.0002285833604234934,8.527345202418541e-5,0.0002915670402004557
0.5599343185550082,0.00022870717230939687,8.604442801845956e-5,0.0002950299216528942
0.5607553366174056,0.00022983997875328875,8.60446777886534e-5,0.0002982574597582346
0.5615763546798029,0.00023006418473523415,8.607832818255651e-5,0.00029826951253537535
0.5623973727422004,0.00023101520853508598,8.61787944550186e-5,0.0003022003394966729
0.5632183908045977,0.00023149926210583026,8.626261361752147e-5,0.00030308086769715903
0.5640394088669951,0.00023173074104959423,8.633931087664321e-5,0.0003041817852431235
0.5648604269293924,0.00023201733975277165,8.661955923310642e-5,0.000306830850018422
0.5656814449917899,0.0002324082106866478,8.711070732967992e-5,0.0003069426191959919
0.5665024630541872,0.00023333987489613213,8.71361484196723e-5,0.0003070361789510693
0.5673234811165846,0.00023486482481257004,8.741501507986832e-5,0.000307485954654456
0.5681444991789819,0.0002350910072292897,8.743171129370335e-5,0.0003080878130907231
0.5689655172413793,0.0002354898480346929,8.761823983336554e-5,0.0003112879500461271
0.5697865353037767,0.00023596641254431785,8.794457606560402e-5,0.0003122725743553498
0.5706075533661741,0.00023693881635444462,8.809786001255696e-5,0.00031269347704298916
0.5714285714285714,0.00023694182604568656,8.836323735619944e-5,0.0003174857530400096
0.5722495894909688,0.00023759632043465672,8.837146533709085e-5,0.0003175198852573852
0.5730706075533661,0.00023770797828807184,8.850610746617993e-5,0.00032395593517768335
0.5738916256157636,0.00023826342627378724,8.851772095720648e-5,0.00032419257671698727
0.5747126436781609,0.00023874241149562995,8.87036639308131e-5,0.0003255146710910713
0.5755336617405583,0.00023912638318347138,8.873219291509799e-5,0.00033362492099957346
0.5763546798029556,0.00023951941370654786,8.884101554697697e-5,0.0003356198989122864
0.577175697865353,0.00023956864922104173,8.893199448011826e-5,0.0003365582262077933
0.5779967159277504,0.00024046064659968152,8.893930730443996e-5,0.00033839009232450063
0.5788177339901478,0.00024068757792724296,8.896435476273832e-5,0.00033883324008415777
0.5796387520525451,0.00024082160409239493,8.916058580162553e-5,0.00033961878772308416
0.5804597701149425,0.00024123915571200907,8.919088650387815e-5,0.0003409268442414378
0.5812807881773399,0.00024229777486256532,8.922060842050364e-5,0.00034690000061672344
0.5821018062397373,0.00024304512285795184,8.935245111584427e-5,0.00034738518402067665
0.5829228243021346,0.0002438448710631752,8.944374435212596e-5,0.000347469516031737
0.583743842364532,0.000244349142465271,8.974453901112763e-5,0.0003483082445280064
0.5845648604269293,0.0002446629459356792,8.975387474454895e-5,0.000348544233216762
0.5853858784893268,0.00024475138493610396,8.998674120253083e-5,0.00035501768490275274
0.5862068965517241,0.00024479095176421577,9.000077532687665e-5,0.0003569364849774771
0.5870279146141215,0.0002449474584191092,9.027417355623206e-5,0.00035698400334326633
0.5878489326765188,0.0002453513746568349,9.029208617194528e-5,0.00036001962620749937
0.5886699507389163,0.0002457691032309101,9.044478635946718e-5,0.00036504520439625436
0.5894909688013136,0.0002458040311957877,9.049632659609417e-5,0.00036537020442948734
0.590311986863711,0.00024583264898416223,9.095022175386047e-5,0.00036635848933030675
0.5911330049261084,0.0002460051694689682,9.104283111911107e-5,0.00036661995279246314
0.5919540229885057,0.0002468904365739596,9.136447879724906e-5,0.00036737801412473135
0.5927750410509032,0.0002478590173188264,9.140907430887914e-5,0.0003686256273788171
0.5935960591133005,0.000247938602301388,9.16655833566981e-5,0.0003699300909067779
0.5944170771756979,0.0002480460824432207,9.179691185602027e-5,0.0003704931214143219
0.5952380952380952,0.00024833296556555945,9.18009844992196e-5,0.00037058391630311304
0.5960591133004927,0.00024919380557641323,9.184434221778369e-5,0.00037079898053984304
0.59688013136289,0.00024951542240434784,9.199901490257157e-5,0.0003717147548661292
0.5977011494252874,0.00024983707578456866,9.205327994106955e-5,0.000375007921629616
0.5985221674876847,0.0002498671100027482,9.233213227900043e-5,0.0003761606406230701
0.5993431855500821,0.00025199773407588293,9.276020945335875e-5,0.0003775562256580107
0.6001642036124795,0.0002526941662716434,9.287154816751915e-5,0.0003784969670141424
0.6009852216748769,0.00025322928266191996,9.28878094389328e-5,0.0003805332723970641
0.6018062397372742,0.00025414156229633037,9.306288872024073e-5,0.0003826967037451848
0.6026272577996716,0.00025459625074639836,9.330033099724459e-5,0.00038350506265953925
0.603448275862069,0.00025481885446356465,9.344474296558202e-5,0.0003855351318285816
0.6042692939244664,0.0002549105904536615,9.358442523316494e-5,0.000385823092174726
0.6050903119868637,0.0002556039978712044,9.385401870624776e-5,0.0003910826637173192
0.6059113300492611,0.0002561826047819857,9.409958984914954e-5,0.00039159934740411965
0.6067323481116584,0.0002567376190179056,9.419708742067544e-5,0.00039192308533335016
0.6075533661740559,0.00025736146482543954,9.423745287559807e-5,0.0003929555213062927
0.6083743842364532,0.000257939747112029,9.428601150117291e-5,0.00039433633751941103
0.6091954022988506,0.0002586496280736538,9.439690900514249e-5,0.00039624489934553177
0.6100164203612479,0.0002602006331259344,9.445765760010082e-5,0.00039743437055617
0.6108374384236454,0.0002603775206585271,9.466874865003023e-5,0.00039747851022539475
0.6116584564860427,0.000261399997928999,9.482409154240315e-5,0.0003989524352845078
0.6124794745484401,0.0002624198047183999,9.57495007124388e-5,0.00040090008730888976
0.6133004926108374,0.0002632012613979001,9.609852393672807e-5,0.000402012566524008
0.6141215106732348,0.00026453322127533053,9.659126382383472e-5,0.0004020360565203171
0.6149425287356322,0.00026506874023239635,9.663012781937457e-5,0.0004021893692786768
0.6157635467980296,0.00026741341832250574,9.741628657694976e-5,0.0004025050916060275
0.6165845648604269,0.00026754630271420967,9.75112377314695e-5,0.00040360162959585084
0.6174055829228243,0.00026768366117519094,9.76874817797691e-5,0.0004041455378838228
0.6182266009852216,0.0002676856399413773,9.842719737847047e-5,0.0004049700877323896
0.6190476190476191,0.00026852605216187556,9.870328379649004e-5,0.0004065002336868719
0.6198686371100164,0.00026913180814972415,9.880406303596128e-5,0.00041011226179993516
0.6206896551724138,0.00026950306325047933,9.8868491259353e-5,0.00041261624160033905
0.6215106732348111,0.00026959943094751154,9.897929575813378e-5,0.00041738383312758023
0.6223316912972086,0.00027047445827135466,9.910194633432637e-5,0.00041915594828761737
0.6231527093596059,0.0002717210474309782,9.910271302646998e-5,0.0004222725805856711
0.6239737274220033,0.00027174450880861035,9.912616640768119e-5,0.0004238570714502454
0.6247947454844006,0.00027229541003609344,9.955565218853442e-5,0.00042527584960157683
0.625615763546798,0.0002728848931022141,9.956779541932173e-5,0.00042601185515971746
0.6264367816091954,0.0002753859181755211,9.958691064235413e-5,0.00042681676864439656
0.6272577996715928,0.000275632477784618,9.963847933155951e-5,0.0004289809890142315
0.6280788177339901,0.0002764804550797615,9.987316741430609e-5,0.0004298017304417347
0.6288998357963875,0.00027735206180010466,0.0001002241564982497,0.00042997626434316736
0.6297208538587848,0.000277698662161475,0.00010136118878114174,0.00043244247603779334
0.6305418719211823,0.00028002206653857033,0.0001013890004463025,0.00043275014824256794
0.6313628899835796,0.0002805171066990794,0.00010165419178694218,0.0004353732753874076
0.632183908045977,0.0002814274742485846,0.00010182786151194112,0.0004395188333720174
0.6330049261083743,0.0002815837623023408,0.00010214094186426721,0.0004411426363453324
0.6338259441707718,0.00028162883398577147,0.00010249545818820339,0.0004415025633525775
0.6346469622331691,0.0002820290296624879,0.00010257641875908516,0.0004442331917444336
0.6354679802955665,0.0002822524325055741,0.00010291250669948796,0.00044633492042400687
0.6362889983579638,0.0002831477790259264,0.00010314212045346923,0.00045104749563236115
0.6371100164203612,0.00028393022615958184,0.00010337689919505447,0.00045197198374572774
0.6379310344827587,0.0002851183621699386,0.00010370637550704241,0.0004526776535092105
0.638752052545156,0.000287271024307754,0.00010376460257286216,0.0004531616664199128
0.6395730706075534,0.00028880356071050913,0.00010394142632397154,0.0004580655988110663
0.6403940886699507,0.0002892516812285027,0.0001039497929382758,0.00047000515064597395
0.6412151067323482,0.00028929259999180154,0.00010399887709487438,0.00047135077442748773
0.6420361247947455,0.00029000929221844663,0.00010405870851740291,0.00047289512545949704
0.6428571428571429,0.0002907619540527829,0.00010408781765270095,0.00047351199258080176
0.6436781609195402,0.0002923267882245813,0.00010498920666566525,0.00047574126536038916
0.6444991789819376,0.0002940625888568825,0.00010508041263097282,0.0004784108929975757
0.645320197044335,0.00029408871835422763,0.00010512335964072068,0.0004800332295209007
0.6461412151067324,0.0002943345001328517,0.00010516799339655736,0.000482836549521914
0.6469622331691297,0.00029586174042258866,0.00010579090869950829,0.00048592776598689857
0.6477832512315271,0.0002958855405342369,0.00010613970120574857,0.0004893844561234156
0.6486042692939245,0.0002970884899313062,0.00010622617556994473,0.0004897985650965721
0.6494252873563219,0.00029741289306704945,0.00010661045516546893,0.0004910292743304968
0.6502463054187192,0.00029815410552768497,0.00010670692824728332,0.0004924513270417104
0.6510673234811166,0.0002993576541926561,0.00010684982289830044,0.0004989286959626083
0.6518883415435139,0.0003016824461001291,0.00010694293088745293,0.0005013489501676395
0.6527093596059114,0.00030426830548741543,0.00010697091389967233,0.0005043516206614898
0.6535303776683087,0.00030439455706465004,0.00010715858736455373,0.0005136369421309425
0.6543513957307061,0.0003050156696871421,0.00010754108046710259,0.0005150333275360555
0.6551724137931034,0.0003057366129845539,0.00010794330187755321,0.0005169553029777578
0.6559934318555009,0.0003058058682169306,0.00010794943040829678,0.0005261607798903332
0.6568144499178982,0.0003079344965665855,0.00010810080637634181,0.0005291812515906853
0.6576354679802956,0.0003081847871155705,0.00010879495917903485,0.0005316833331937765
0.6584564860426929,0.0003081990535442678,0.0001088763271441187,0.0005344989994103168
0.6592775041050903,0.0003089023345574407,0.00010939254059565323,0.000535405043330719
0.6600985221674877,0.000308928210785911,0.00010965038864969158,0.0005360131987374264
0.6609195402298851,0.00030927493311688954,0.0001097776246978756,0.0005411704252895412
0.6617405582922824,0.00031164886118129455,0.00011038156964192524,0.0005428466094237161
0.6625615763546798,0.0003118556578293167,0.00011057068967031323,0.0005483522531491812
0.6633825944170771,0.0003119746640657835,0.00011070980337601121,0.0005483643848110713
0.6642036124794746,0.00031206774229269944,0.00011249869282849852,0.0005505598662465886
0.6650246305418719,0.00031211938428345437,0.00011267223090988768,0.000552262437032722
0.6658456486042693,0.000312757852279235,0.00011298200903156491,0.0005536097315967907
0.6666666666666666,0.0003151307560517525,0.00011387162908077087,0.0005540516223070814
0.6674876847290641,0.00031589234432931264,0.00011425022024391432,0.0005546129293432106
0.6683087027914614,0.0003160281839851305,0.00011452990831333141,0.0005552266482793458
0.6691297208538588,0.00031610764285195097,0.00011458261068866139,0.0005564908601748553
0.6699507389162561,0.0003166887056959358,0.00011460003088034384,0.0005568841465372239
0.6707717569786535,0.00031669639549641306,0.00011492301961788525,0.0005588562117768257
0.6715927750410509,0.0003172608777542139,0.00011501841924346567,0.0005594145119504747
0.6724137931034483,0.0003173476703407441,0.00011507646587586728,0.0005621638823466731
0.6732348111658456,0.0003174165082528339,0.00011580230414872271,0.0005631054994746364
0.674055829228243,0.00031810148199977754,0.00011602690658656197,0.0005636820734256243
0.6748768472906403,0.000318147769796524,0.00011627992650326915,0.0005638597317097091
0.6756978653530378,0.00031930878175562874,0.00011640410477758608,0.000565428562933365
0.6765188834154351,0.0003212761944796237,0.0001167450495461518,0.0005657980743066092
0.6773399014778325,0.0003219541338959415,0.00011704887157264692,0.0005676942963939172
0.6781609195402298,0.0003221315360378563,0.0001171079768327953,0.0005705033890254959
0.6789819376026273,0.00032307796010589936,0.00011720712525140107,0.0005723585760382991
0.6798029556650246,0.00032590839010165624,0.00011722585028563302,0.0005790206850641758
0.680623973727422,0.0003295897060314969,0.00011789993859010111,0.0005823442406524463
0.6814449917898193,0.0003308931640723974,0.00011795126133071531,0.0005849046374742219
0.6822660098522167,0.0003321060380237747,0.00011858616836917576,0.0005853009076304864
0.6830870279146142,0.0003322294729933375,0.00011961550200043711,0.00058543953647116
0.6839080459770115,0.00033257547246715204,0.000119707309204806,0.0005857057293951213
0.6847290640394089,0.00033340881142716894,0.00012167049489155023,0.0005888505249256128
0.6855500821018062,0.0003337233146358462,0.00012172569959658036,0.0005895475221072184
0.6863711001642037,0.000333737330561305,0.00012176182705669332,0.0005919943071296838
0.687192118226601,0.0003339094571542987,0.00012251422424250786,0.0005991067918788136
0.6880131362889984,0.00033519340588343804,0.00012271119304540603,0.000599776557795025
0.6888341543513957,0.0003365515862240827,0.00012322768078776793,0.0006010728783642892
0.6896551724137931,0.00033679671109334804,0.00012341050041587515,0.0006058837084323755
0.6904761904761905,0.0003372575738254063,0.0001235906740068046,0.0006097511896731483
0.6912972085385879,0.0003379932114586434,0.0001236418956638683,0.0006107272703064706
0.6921182266009852,0.00033938305892641595,0.00012382502399500207,0.0006112270949368151
0.6929392446633826,0.0003406740790907656,0.0001238420719592573,0.0006132676760486242
0.69376026272578,0.00034170718286515104,0.00012406089633605508,0.000615687652795444
0.6945812807881774,0.0003433840413546991,0.00012418104545963376,0.0006178702359276183
0.6954022988505747,0.00034351900879531726,0.00012461832114284293,0.0006204282079267405
0.6962233169129721,0.00034461951124477606,0.00012474075947031092,0.0006225585013906938
0.6970443349753694,0.0003465828885883747,0.00012520710820655706,0.0006228590922120658
0.6978653530377669,0.0003466510456034822,0.0001252805176564526,0.000629669161656158
0.6986863711001642,0.0003466568457223218,0.00012529387519005664,0.0006321605144560793
0.6995073891625616,0.00034702500164415047,0.00012577093521418746,0.0006346391557086791
0.7003284072249589,0.000347372544580422,0.00012616937740336193,0.000638235614783853
0.7011494252873564,0.00034764075906082773,0.0001277343228269091,0.0006390037960921677
0.7019704433497537,0.00034784773418234467,0.0001287340404245744,0.0006402675938121477
0.7027914614121511,0.0003501449448636565,0.00012886304986100912,0.0006423307230898623
0.7036124794745484,0.0003509062645853997,0.0001295404626414296,0.0006433602177774269
0.7044334975369458,0.0003510537479303194,0.00012992295850661344,0.0006496586330000792
0.7052545155993432,0.00035244241190994925,0.0001306289515391003,0.0006589601913633037
0.7060755336617406,0.0003528264335060285,0.00013079853688973143,0.0006605992597560995
0.7068965517241379,0.0003530413362078527,0.00013092202792089862,0.000662386660026287
0.7077175697865353,0.00035342204289673585,0.00013105257941621175,0.0006643957291944839
0.7085385878489326,0.0003537175664679681,0.0001315652541178509,0.000665624673694804
0.7093596059113301,0.00035446693822083436,0.00013218410939189383,0.0006708493101867897
0.7101806239737274,0.00035480164654673463,0.0001327168306718393,0.0006841309650270699
0.7110016420361248,0.0003549581417113344,0.00013308978504998343,0.0006850732491235621
0.7118226600985221,0.00035577935912218676,0.0001336065862298505,0.0006853434470316769
0.7126436781609196,0.0003567490580908875,0.00013391464547037691,0.0006896680109244532
0.7134646962233169,0.0003570376316670859,0.00013509915413826464,0.0006935429084414882
0.7142857142857143,0.0003584904475245112,0.0001351235006067491,0.0007035854107321681
0.7151067323481116,0.0003594913854966483,0.00013515762947740188,0.0007050075838573008
0.715927750410509,0.0003595288556506511,0.00013537534213648808,0.0007156255363337425
0.7167487684729064,0.0003601222280016622,0.000135417255008667,0.0007176124509084891
0.7175697865353038,0.0003603379755037191,0.00013544776291755754,0.000719331573539094
0.7183908045977011,0.0003616452925228676,0.00013626377511091707,0.0007358139997069283
0.7192118226600985,0.00036219705924723795,0.00013644339240124692,0.0007393797004809373
0.7200328407224958,0.0003632672596300543,0.00013649143016330467,0.0007458011249136591
0.7208538587848933,0.00036427966610126167,0.00013658563996956776,0.0007490352087121537
0.7216748768472906,0.0003645725782301902,0.00013659423723998092,0.0007538054092040883
0.722495894909688,0.00036536187469064145,0.00013676710515923593,0.000760628111725758
0.7233169129720853,0.0003655813059930468,0.0001378333488893303,0.0007820404968777167
0.7241379310344828,0.0003671117022381014,0.0001378417135047559,0.0007867743441147368
0.7249589490968801,0.00037010933801899195,0.0001378490468014661,0.0007908245622512078
0.7257799671592775,0.0003748439566571674,0.0001379202699177975,0.0007967537237896064
0.7266009852216748,0.00037552986467499425,0.00013795598115102934,0.0007967777004198911
0.7274220032840722,0.000376589809197082,0.00013829963781821533,0.00079955505854303
0.7282430213464697,0.000376711411320258,0.0001394899440642368,0.000803480520895514
0.729064039408867,0.0003777841126496598,0.00013958350142856933,0.0008068009998130602
0.7298850574712644,0.0003778562515879855,0.00013982946832337125,0.0008092779510855342
0.7307060755336617,0.00037802212503768777,0.00014030172934172318,0.0008094972063237195
0.7315270935960592,0.0003780782048202246,0.0001409010965783111,0.0008104252442010925
0.7323481116584565,0.000378536255259627,0.00014108787895304232,0.0008127177682172601
0.7331691297208539,0.00037862899375574587,0.0001411275093633735,0.0008149360813009755
0.7339901477832512,0.00037933322821653197,0.00014125131910657104,0.000817320620514656
0.7348111658456487,0.0003803515925589256,0.00014146767091291647,0.0008175900331659151
0.735632183908046,0.0003808069209295187,0.00014232531420422406,0.0008203203888164476
0.7364532019704434,0.00038143290912161465,0.00014239617315468808,0.0008207242684312816
0.7372742200328407,0.0003839445518234784,0.00014281782337341825,0.0008215320821002466
0.7380952380952381,0.00038447370876778077,0.00014293291329484892,0.0008258587973794132
0.7389162561576355,0.0003904179887910853,0.0001431549826526527,0.0008325360466591623
0.7397372742200329,0.000390955240808587,0.00014318506376968454,0.0008357687674645402
0.7405582922824302,0.00039136784348771814,0.00014332106457810758,0.0008377948688927206
0.7413793103448276,0.00039164195645282853,0.00014336334211550067,0.0008418039031440665
0.7422003284072249,0.00039164199161887303,0.0001434827968226744,0.0008428979194628716
0.7430213464696224,0.00039181340182325666,0.00014396587914380715,0.0008469060313909343
0.7438423645320197,0.0003939432268304883,0.0001442779471797896,0.0008482317892995331
0.7446633825944171,0.000394184700108165,0.00014457337790039663,0.0008558980528279288
0.7454844006568144,0.0003994324943272168,0.0001448728240627175,0.0008573209779011684
0.7463054187192119,0.0004003280818561626,0.00014611451568155267,0.0008579276512197567
0.7471264367816092,0.000400521805139201,0.00014655019524235056,0.0008667592889641337
0.7479474548440066,0.0004014910273161613,0.00014666907271282203,0.000880198232974418
0.7487684729064039,0.000403670866787976,0.0001470881396300414,0.0008830348315363753
0.7495894909688013,0.0004036750175896718,0.000148298228780732,0.000902881081121314
0.7504105090311987,0.0004086853972965517,0.00014930061492680435,0.0009052438417960813
0.7512315270935961,0.0004119259185996876,0.00015025676886755345,0.0009181309485725393
0.7520525451559934,0.000412360619674036,0.00015052865766946108,0.0009192359093340347
0.7528735632183908,0.00041391696721778613,0.00015061038253340076,0.0009340598628622697
0.7536945812807881,0.00041675683311453364,0.0001509627762164124,0.000938405097790808
0.7545155993431856,0.00041682936542828997,0.00015099537357351355,0.0009390284141478107
0.7553366174055829,0.00041689129387837234,0.00015132315790605038,0.0009436627801025258
0.7561576354679803,0.0004176162591607451,0.0001516051131435563,0.0009518042412146179
0.7569786535303776,0.0004187785038041826,0.00015226339743106882,0.0009570151916980133
0.7577996715927751,0.00042259224425994046,0.00015246918794406642,0.0009611021422339188
0.7586206896551724,0.00042834402020691605,0.00015331075646814432,0.0009730338206144004
0.7594417077175698,0.00042915313988746163,0.00015345319771366267,0.0009733752209674091
0.7602627257799671,0.00042952899247462303,0.00015373181247651995,0.0009776940877657108
0.7610837438423645,0.00042979993574850393,0.00015382764267231135,0.0009839010185422562
0.7619047619047619,0.00043067115094181366,0.00015411382439745576,0.0009841214433308624
0.7627257799671593,0.00043570747052688755,0.00015433180568047268,0.0009913781064664747
0.7635467980295566,0.000435906908394632,0.00015449930804593246,0.0009927516291935235
0.764367816091954,0.0004365433408937276,0.00015474156951055708,0.000993629427590403
0.7651888341543513,0.0004369251017965844,0.0001549693795856876,0.0010109447458205778
0.7660098522167488,0.0004398730123801975,0.0001559043292502729,0.0010116041440379768
0.7668308702791461,0.00044018840196609777,0.00015837882085713957,0.0010144373621726497
0.7676518883415435,0.00044032959270258324,0.00016036303119961015,0.001021797569062206
0.7684729064039408,0.0004435846033821098,0.0001617083039261796,0.0010242014551359111
0.7692939244663383,0.0004460886892860857,0.0001632406989289167,0.0010358063293748813
0.7701149425287356,0.0004464061253595924,0.00016345669670290628,0.0010365407858719275
0.770935960591133,0.0004467216840223264,0.00016470877911327282,0.0010415252149906273
0.7717569786535303,0.00044697542859032557,0.00016504745743289493,0.0010514066219713218
0.7725779967159278,0.00044753664153687674,0.0001652470047747487,0.0010570118961569857
0.7733990147783252,0.00044756412170576386,0.00016624925323604277,0.001057407642943362
0.7742200328407225,0.00045131526309785544,0.00016685155637941783,0.0010638958748698283
0.7750410509031199,0.0004535879340582127,0.00016690593421165122,0.00108270365058969
0.7758620689655172,0.0004572612765709608,0.0001671591053773787,0.0010950406767542737
0.7766830870279147,0.000458194114384794,0.0001673446172346885,0.00110193028830976
0.777504105090312,0.0004604033303216796,0.00016788474299818515,0.0011022004046277339
0.7783251231527094,0.00046175869745492925,0.00016944337795822298,0.0011162665585523462
0.7791461412151067,0.00046475653122727016,0.00016999632770704269,0.0011217346353197802
0.7799671592775042,0.0004694617074214013,0.0001700656964937522,0.0011477718417754444
0.7807881773399015,0.00047176906089607884,0.00017177447744899283,0.001158422782444549
0.7816091954022989,0.00047346505681549595,0.00017216241309028424,0.0011593541672567196
0.7824302134646962,0.000474328118465038,0.00017259683406514587,0.0011691073337166292
0.7832512315270936,0.00047482222001128216,0.00017341283875332554,0.0011996913711154965
0.784072249589491,0.00047625180682288597,0.00017381503973358246,0.0012000568934960828
0.7848932676518884,0.0004762590320084743,0.00017387924477572854,0.001214137101858437
0.7857142857142857,0.0004780252216057195,0.00017436723891468324,0.0012177792534223454
0.7865353037766831,0.0004788655210851665,0.00017576340709994848,0.001218825083113597
0.7873563218390804,0.0004814086974368984,0.00017623872331263703,0.0012283530695918214
0.7881773399014779,0.000481967438082601,0.00017662670200222776,0.0012348586110178218
0.7889983579638752,0.0004825565965200524,0.00017722377714252674,0.0012539835456600542
0.7898193760262726,0.0004882554972921755,0.00017876190998871786,0.0012731335826220622
0.7906403940886699,0.0004889277958338176,0.0001799939859109735,0.0012753860103547439
0.7914614121510674,0.000489845076384905,0.00018020192569434822,0.0012778957162437761
0.7922824302134647,0.0004932733226948112,0.0001813060300143219,0.0012816432631568286
0.7931034482758621,0.0004933624382577514,0.00018135356732291728,0.00128570499692873
0.7939244663382594,0.0004963105169901519,0.00018176574658933202,0.001289061811968667
0.7947454844006568,0.0004964388602668389,0.00018267244271410684,0.0012902951586176274
0.7955665024630542,0.0004986034957192811,0.0001853171864234746,0.001292357092902555
0.7963875205254516,0.0004989606508413591,0.00018635538362527456,0.001297087208458194
0.7972085385878489,0.0004997936429934941,0.00018679045476995178,0.001299675461745664
0.7980295566502463,0.000503387529464473,0.00018738320230158995,0.001299914672375569
0.7988505747126436,0.0005037578903262384,0.00018861252479138502,0.001322679866817395
0.7996715927750411,0.0005042403866241019,0.00018941052475518363,0.0013296490978683582
0.8004926108374384,0.0005045001959227541,0.00018977541681825566,0.0013301292487922568
0.8013136288998358,0.0005052391523899787,0.00019061500528505336,0.0013734117200170223
0.8021346469622331,0.0005067203094111023,0.00019098066098884758,0.0013958211625914223
0.8029556650246306,0.0005069355736906802,0.00019236393262685205,0.0014344285358048271
0.8037766830870279,0.0005075472620521212,0.00019267069820358637,0.0014690967687098285
0.8045977011494253,0.0005103420724945981,0.000192795639583167,0.0014692680051094514
0.8054187192118226,0.0005112407317194847,0.00019435669849922222,0.0014755340832388261
0.80623973727422,0.0005115497813301843,0.00019537595624438803,0.0014815048563219626
0.8070607553366174,0.0005148478238171497,0.0001971267470413108,0.0015137298369840009
0.8078817733990148,0.0005148931470096851,0.00019721337616559356,0.0015206481826536033
0.8087027914614121,0.0005149580087489496,0.00019783123088732248,0.001525438489869116
0.8095238095238095,0.000515952368172372,0.0001990729003529341,0.0015255490651476169
0.8103448275862069,0.0005193679209019293,0.00019914921065443994,0.0015264514126126067
0.8111658456486043,0.000520427373872619,0.00019950832098485606,0.001561235270003274
0.8119868637110016,0.0005215203135396901,0.0001999759908725115,0.0015618911382513428
0.812807881773399,0.0005233059983366713,0.00020121706987256068,0.0015668823731914546
0.8136288998357963,0.0005259111037158065,0.00020133503547418402,0.0015774565386971627
0.8144499178981938,0.0005270476441268219,0.0002017559767004092,0.0015827132486003225
0.8152709359605911,0.0005272753238232771,0.00020294306925078883,0.001616155608465747
0.8160919540229885,0.000528667721131709,0.00020321121200464058,0.0016364651734897045
0.8169129720853858,0.0005287534425588861,0.00020370893425145605,0.0016520040761698136
0.8177339901477833,0.0005320225011527612,0.00020580492222072947,0.0016629426747599232
0.8185550082101807,0.000532933209655613,0.00020596003980521318,0.0016711980068768377
0.819376026272578,0.0005372519834777134,0.00020614237860080704,0.0016857631737599362
0.8201970443349754,0.0005430556831920403,0.00020728662204572216,0.0016894122192080644
0.8210180623973727,0.0005431692104226401,0.00020770041528661565,0.0016896694864797256
0.8218390804597702,0.0005445031958140358,0.00020803099492330932,0.0016914714701869549
0.8226600985221675,0.0005488681994540286,0.00020817910048691362,0.00169154385302363
0.8234811165845649,0.0005502244539698465,0.00020967679295325439,0.001704977036148485
0.8243021346469622,0.000550506180601281,0.00021048957241539713,0.0017091416420818436
0.8251231527093597,0.0005545699521929512,0.00021213282947920995,0.0017380251629710837
0.825944170771757,0.0005548241219861096,0.00021327389800804834,0.0017629979861160806
0.8267651888341544,0.0005558480238006215,0.0002145455143809141,0.0017647030293922881
0.8275862068965517,0.0005660189033140657,0.00021470417167629882,0.0017797996141721618
0.8284072249589491,0.0005796532596779541,0.0002149338842879987,0.0017901846542485796
0.8292282430213465,0.000584297419794971,0.00021501095134965188,0.0017930471237816306
0.8300492610837439,0.0005857149395703402,0.0002155244936970743,0.0018233161982301824
0.8308702791461412,0.0005963169879261205,0.00021570694931185043,0.0018313539275833647
0.8316912972085386,0.0005999127567175515,0.0002160505586615916,0.001833006567168908
0.8325123152709359,0.0006014515266174923,0.0002165862558060252,0.0018354960751638522
0.8333333333333334,0.0006024811858043456,0.0002166402779395158,0.0018480794327663346
0.8341543513957307,0.0006044514843489121,0.00021689066903061494,0.001901603994842875
0.8349753694581281,0.0006068786818527905,0.00021855277630847036,0.0019236552569883996
0.8357963875205254,0.0006090066762465516,0.0002229746217587424,0.0019455580318142262
0.8366174055829229,0.0006176382688364603,0.00022631573034255417,0.0019585969954158174
0.8374384236453202,0.0006189306224015444,0.00022639981367452507,0.001971996297720441
0.8382594417077176,0.0006258504896282928,0.0002265128531343794,0.0019786042823553285
0.8390804597701149,0.0006302269205373967,0.0002276741144256694,0.0019898125909543923
0.8399014778325123,0.0006356862054282846,0.00022779447129290243,0.002020102742093566
0.8407224958949097,0.0006367677447681825,0.00022826391829002443,0.002024031186618348
0.8415435139573071,0.0006401276467172804,0.0002284593108591716,0.002033610497349932
0.8423645320197044,0.0006407628375791001,0.0002293115165299477,0.002055409685801547
0.8431855500821018,0.0006419865301123563,0.0002298886964284718,0.0020673286661167935
0.8440065681444991,0.0006437020787181715,0.00023800084089706916,0.002089986658230266
0.8448275862068966,0.0006443066187878865,0.0002386281654360528,0.0020990525311658714
0.8456486042692939,0.000645658959046379,0.00024228509608444968,0.0021139255851600758
0.8464696223316913,0.0006469658530364864,0.00024521551213490503,0.002135690091918065
0.8472906403940886,0.0006491202655752528,0.0002457232595470744,0.0021922219519740953
0.8481116584564861,0.0006517816097119257,0.00024695766633317165,0.0022022805395112937
0.8489326765188834,0.0006555590468608186,0.00024753559960728874,0.0022119618460337397
0.8497536945812808,0.0006574646858724071,0.00024989644888019993,0.0022143265156176995
0.8505747126436781,0.0006591242500393955,0.00025003822715673034,0.0022214571729644093
0.8513957307060755,0.0006637155703672097,0.00025127082440696695,0.0022343795947358846
0.8522167487684729,0.0006676655288793836,0.00025353455282902846,0.002256818975873141
0.8530377668308703,0.0006701735986959051,0.0002537744787990633,0.00226812915803468
0.8538587848932676,0.0006746451655887726,0.00025448212954804687,0.0022860101215262953
0.854679802955665,0.0006793915507144326,0.0002570536904858873,0.0022902938104260983
0.8555008210180624,0.0006847371330691955,0.00025712774535785216,0.0023039751282339
0.8563218390804598,0.0006985152382498947,0.0002576687574159503,0.002307658897510367
0.8571428571428571,0.0007004014422054301,0.00025819686856130755,0.0023232189906405103
0.8579638752052545,0.0007007590168952487,0.000258517425406335,0.0023636771344557155
0.8587848932676518,0.0007027324604353113,0.0002614495462672926,0.0023648689561315216
0.8596059113300493,0.0007048031473886249,0.00026246422604593855,0.002370230077672781
0.8604269293924466,0.0007083501786846926,0.00026466543340490244,0.0023862787534281683
0.861247947454844,0.0007187514414096377,0.00026496091822952156,0.0024031264799111484
0.8620689655172413,0.0007291136620400103,0.0002671774898956167,0.002410188230345808
0.8628899835796388,0.0007300168444414434,0.00027069505216853506,0.0024231985282111203
0.8637110016420362,0.000731042753437995,0.0002711527813852136,0.0024248279154592094
0.8645320197044335,0.0007328983452776002,0.0002745607464736798,0.0024343340790243086
0.8653530377668309,0.0007382044940702385,0.00027572284768565545,0.0024591617394729617
0.8661740558292282,0.0007393220997875114,0.00027848867080785086,0.0024744448360483205
0.8669950738916257,0.0007462286727292532,0.00028038457770918193,0.0025067869449629894
0.867816091954023,0.0007532635991947909,0.00028180084421386306,0.002540412194553511
0.8686371100164204,0.0007670722547733302,0.00028252677106110126,0.002554850863872052
0.8694581280788177,0.000772013363535126,0.000285781051295618,0.0026060149943324903
0.8702791461412152,0.0007755328253191253,0.00028632313098292937,0.002607163507758138
0.8711001642036125,0.0007774131968725422,0.0002920339429616508,0.002630811268480345
0.8719211822660099,0.0007840177524259974,0.0002930860169959847,0.002634774350391347
0.8727422003284072,0.0007927669856570766,0.00029308866392372817,0.002676627114859163
0.8735632183908046,0.0007964588791504919,0.0002935748210651488,0.0027051835362033086
0.874384236453202,0.0008014006960966664,0.0002940654921284136,0.002748929615234065
0.8752052545155994,0.000801766431289277,0.0002945747799502986,0.002768270121278702
0.8760262725779967,0.0008062467919988992,0.0002971556829133174,0.002771877300420833
0.8768472906403941,0.0008126293790267,0.0002979676744615065,0.002773915040735147
0.8776683087027914,0.0008183837730017919,0.000299805755657662,0.0028295255049129667
0.8784893267651889,0.0008273735490242766,0.00029999582170347946,0.002830978643940012
0.8793103448275862,0.0008396464290664779,0.0003028360696129795,0.002870312556765006
0.8801313628899836,0.0008402264253931184,0.0003038814030264877,0.002875304908394818
0.8809523809523809,0.0008541390248606903,0.0003081468072488486,0.002899895977649632
0.8817733990147784,0.0008542188342253174,0.00031255454958348304,0.0029164595931111073
0.8825944170771757,0.0008549995895512748,0.00031415994176471715,0.002921125462771262
0.8834154351395731,0.0008550566085918487,0.0003216055179957087,0.0029553897936112176
0.8842364532019704,0.0008555164587636278,0.00032169983176337345,0.002961046786476412
0.8850574712643678,0.0008584468770981377,0.00032203269957357624,0.0030372214555100417
0.8858784893267652,0.0008622075372593295,0.0003236468358539659,0.0030536677722261436
0.8866995073891626,0.0008808101245545393,0.0003246522326358404,0.0030822372964267484
0.8875205254515599,0.0008836847832444323,0.00032558027879451846,0.0031257905963291404
0.8883415435139573,0.0008838365309848566,0.000328034083305537,0.0031404887890453875
0.8891625615763546,0.0008862664741998567,0.00032863626713726694,0.003156567125487284
0.8899835796387521,0.0008985198463597603,0.0003286667218766353,0.003160613746750333
0.8908045977011494,0.0009123709393555998,0.00033113807315529673,0.0031892820338333414
0.8916256157635468,0.0009186612232839692,0.00033236074860294913,0.0032055604712563153
0.8924466338259441,0.0009203149404274975,0.00033252847030996324,0.0032683438760924654
0.8932676518883416,0.0009257599400623382,0.00033329256475520653,0.003282891370936775
0.8940886699507389,0.0009297711821569397,0.00033406290679386947,0.0032920396727312024
0.8949096880131363,0.0009301537788885944,0.00033745136626702924,0.0032997404028675043
0.8957307060755336,0.0009301777174659519,0.0003381584514093996,0.00330131116846816
0.896551724137931,0.0009478122686630874,0.0003440372383236927,0.0033163390219599844
0.8973727422003284,0.0009514346983677356,0.0003481083401861942,0.003333091522367177
0.8981937602627258,0.0009640307369398958,0.00035721301768189425,0.0033443025439299826
0.8990147783251231,0.0009647101504337416,0.0003629853127913479,0.0033909426257444754
0.8998357963875205,0.0009683231286036172,0.00036320725570736625,0.0034450207988820343
0.9006568144499179,0.0009707462366519408,0.0003636517702892158,0.003456339124159112
0.9014778325123153,0.0009714990450494893,0.000364375747062963,0.0034796244842026256
0.9022988505747126,0.0009720198288889483,0.0003656491276051714,0.0034819571752245804
0.90311986863711,0.0009865692888223017,0.00037008014337436106,0.003567242299161081
0.9039408866995073,0.000993940783283749,0.0003758534344789245,0.0035754261497788144
0.9047619047619048,0.0010002162674061495,0.00037675555121576736,0.0036722727331513633
0.9055829228243021,0.0010047191838325846,0.0003991618978827452,0.003986477444290805
0.9064039408866995,0.001009172871146977,0.00040598282425358974,0.004010369032178054
0.9072249589490968,0.0010145988431455263,0.00040769571662423236,0.004033489171069737
0.9080459770114943,0.0010235288891975564,0.00040836921173234537,0.004068599018140733
0.9088669950738916,0.0010415144401521087,0.0004097893730727105,0.004149862152428971
0.909688013136289,0.0010460698052163339,0.0004155500437316187,0.004270789471493189
0.9105090311986864,0.0010501357304618614,0.00041685852393765816,0.00428468970266847
0.9113300492610837,0.00110932855605555,0.00041783873399209786,0.0043151434399116215
0.9121510673234812,0.001117162434841923,0.0004297844739100437,0.004319932748423613
0.9129720853858785,0.0011217748446422208,0.0004337244290405197,0.004358352879219896
0.9137931034482759,0.0011507287018815272,0.000440148585855122,0.004519043099429983
0.9146141215106732,0.0011611882889492962,0.0004463587783257181,0.004530620575319386
0.9154351395730707,0.001167991445429505,0.0004528553613674824,0.004564811694399862
0.916256157635468,0.001170394553619116,0.0004569213480986328,0.004596314676705106
0.9170771756978654,0.0011765833669573707,0.00046216966892210403,0.004603450224995438
0.9178981937602627,0.0011916401419996027,0.00046465546149923717,0.0046440780357963314
0.9187192118226601,0.0012144634899493355,0.00046884945394433326,0.00466602808298904
0.9195402298850575,0.0012215273451816203,0.00047031883714408393,0.004809798009545783
0.9203612479474549,0.0012262515307367686,0.0004734723485346983,0.00482994967569164
0.9211822660098522,0.0012337328412737516,0.00047906635155176984,0.004838356419352961
0.9220032840722496,0.0012711949344119942,0.0004866393237633854,0.004883460153797033
0.922824302134647,0.001284183585504828,0.0004896893989505504,0.004896546121657274
0.9236453201970444,0.0012897622753125426,0.0005015123484091463,0.004932433104992051
0.9244663382594417,0.0013030887664640587,0.0005032235062098051,0.005047079860343138
0.9252873563218391,0.0013033553421051447,0.0005072472607449512,0.005054264432535954
0.9261083743842364,0.0013193637280872938,0.0005083633172823825,0.005200152834799016
0.9269293924466339,0.0013461079947638004,0.0005111407807474387,0.005216185815793971
0.9277504105090312,0.001353299562918523,0.0005183858552213193,0.005372428744292372
0.9285714285714286,0.0013834225076770148,0.000533749648024907,0.005383927860212107
0.9293924466338259,0.0014060064701778305,0.0005357466480858619,0.005508984463781707
0.9302134646962233,0.001422053793095677,0.0005389990912556294,0.005579035640122308
0.9310344827586207,0.0014294439949688069,0.000545922219693812,0.0060979357164314815
0.9318555008210181,0.0014338412565273746,0.0005564652089025102,0.006109646242481256
0.9326765188834154,0.0014345650507052328,0.0005600647332415429,0.006166727538941546
0.9334975369458128,0.001446696541387378,0.0005711553064638753,0.006322457453559843
0.9343185550082101,0.001483415084150485,0.0005900116025126064,0.006400751633939304
0.9351395730706076,0.0014940252552337514,0.000598769918548376,0.0064160610678205224
0.9359605911330049,0.0015212518064506495,0.0006066776581992565,0.006529571361686752
0.9367816091954023,0.0016024751311946835,0.0006175148855187328,0.006617555747714961
0.9376026272577996,0.0016121800390582926,0.0006293481434202883,0.006658821534942057
0.9384236453201971,0.0016165374092292758,0.0006369024736270556,0.006723430015667168
0.9392446633825944,0.0016266299276208225,0.0006388621866404954,0.006903769577991834
0.9400656814449918,0.0017099923620160454,0.0006407816538543568,0.0069436897197046755
0.9408866995073891,0.0017145998401231584,0.0006498335017997541,0.007046537682829389
0.9417077175697866,0.0017593836980835363,0.0006671469476731576,0.007210448524885893
0.9425287356321839,0.0018149346520784752,0.0006711355504672733,0.007985255926402786
0.9433497536945813,0.001824004516930185,0.0006795625008209403,0.008047170354333489
0.9441707717569786,0.0018544640490682632,0.0006827367638753879,0.00811958593868637
0.944991789819376,0.0019133516743587394,0.0007079080227977593,0.008128101457308414
0.9458128078817734,0.0019953205966825854,0.0007143913613583622,0.00813184056039942
0.9466338259441708,0.0020452571445790783,0.0007374631511529398,0.008234168940368365
0.9474548440065681,0.0020747712686276292,0.0007653474351388051,0.008678673639907132
0.9482758620689655,0.002079793941404837,0.0007706047372694723,0.008906102107880082
0.9490968801313628,0.002097760150406783,0.0007782869500098616,0.009086155870280284
0.9499178981937603,0.002165367682707352,0.0007849607955674517,0.00959297192463195
0.9507389162561576,0.0021746045720166473,0.0007925810348026336,0.009734894567141938
0.951559934318555,0.0022137072199251914,0.0008006602466897482,0.009863811476384661
0.9523809523809523,0.0022269481768829934,0.0008171181465036137,0.010278947664156046
0.9532019704433498,0.002297923706533623,0.0008781541554884519,0.011376318534143823
0.9540229885057471,0.002334126716609557,0.0009039795301017042,0.011421245726840293
0.9548440065681445,0.0023874033965796283,0.0009225133407868071,0.0117953442116756
0.9556650246305419,0.002422238121930165,0.0009334678752486351,0.01211004043185673
0.9564860426929392,0.0024485210625782685,0.0009495580756444898,0.012474278739076368
0.9573070607553367,0.0025154955482856733,0.0009731111906193554,0.012595220219396894
0.958128078817734,0.002571121043708248,0.001010478564365745,0.012929378110815522
0.9589490968801314,0.0026989731420066668,0.0010400414928065438,0.0143440851239622
0.9597701149425287,0.0027219690401453956,0.0010479275395324276,0.01438156841621347
0.9605911330049262,0.002744606447494932,0.001071496260367284,0.014725496125227064
0.9614121510673235,0.00294975355820543,0.0011734470393989919,0.016112024411325972
0.9622331691297209,0.0030823201183528626,0.0011970647650837228,0.01635789576529952
0.9630541871921182,0.003586258879481347,0.001225251322616018,0.01684355972197878
0.9638752052545156,0.003639238135578551,0.0012285451540512092,0.017262921372541533
0.964696223316913,0.003667233059848597,0.0012395722814474493,0.019289618052498535
0.9655172413793104,0.003703667258722012,0.0012520579207729741,0.02243434070816846
0.9663382594417077,0.0038214381621256704,0.0013178752992404395,0.022549932671125945
0.9671592775041051,0.0038336059197281933,0.0014542814683885178,0.025629795584853725
0.9679802955665024,0.004019524703386337,0.00154060384306483,0.026321270390446537
0.9688013136288999,0.0041177539055310625,0.0016541083739333902,0.026832728739538063
0.9696223316912972,0.004136740058111289,0.0017148040636649456,0.029061153014871947
0.9704433497536946,0.004157045593400195,0.0017708178058380038,0.030129018642229322
0.9712643678160919,0.004637958354474104,0.0017893522325387943,0.03021998394098482
0.9720853858784894,0.004929175545707077,0.0017909241918604955,0.034643616102117344
0.9729064039408867,0.005856108932118533,0.0018171419854367975,0.03529592844350052
0.9737274220032841,0.005911652381455474,0.0019329462050754434,0.03830829361910418
0.9745484400656814,0.005990217260925798,0.0021906042457048884,0.0450742259498848
0.9753694581280788,0.006069290832166816,0.0024977383527077218,0.05242480200278653
0.9761904761904762,0.006188032590129337,0.002915958390630536,0.06328985140623682
0.9770114942528736,0.007481082333179636,0.0029777248658191015,0.06479140745500872
0.9778325123152709,0.008070997190068662,0.0037644858558170263,0.06649127836412395
0.9786535303776683,0.010351771497649818,0.0044506317026561755,0.06716709096129647
0.9794745484400657,0.011655809842563147,0.004576571709624346,0.08454110158687132
0.9802955665024631,0.017712870652998727,0.00468528687657403,0.10266065369149782
0.9811165845648604,0.0293221810549317,0.005157068178660739,0.12265415192326722
0.9819376026272578,0.0802561279317005,0.007080572058582468,0.159742109276514
0.9827586206896551,0.12265397197743445,0.16385467808251447,0.23019393046285963
0.9835796387520526,0.25156064101687897,0.2606250616163708,0.24783801526935204
0.9844006568144499,0.26425062462534193,0.3008872884961506,0.2590847368824461
0.9852216748768473,0.325263370250703,0.32411020606570157,0.302115954180844
0.9860426929392446,0.3329357564072341,0.36666330057797164,0.3433215775283172
0.986863711001642,0.36484624298898227,0.46858411351471524,0.41142446304579683
0.9876847290640394,0.6239227876091289,0.643320270629384,0.6809899032162932
0.9885057471264368,0.7022563779240056,0.7414901370770018,0.7070347358170129
0.9893267651888341,0.75137446276016,0.7672548241015845,0.745151403052635
0.9901477832512315,0.7837120390637138,0.7969119681808804,0.8049324206725761
0.9909688013136289,0.9188803200681099,0.8473380959188664,0.8814301835539863
0.9917898193760263,0.9679332357321202,0.8903367672504614,0.8985866041444924
0.9926108374384236,0.9906381902437197,1.054239896500419,0.9557369980119055
0.993431855500821,1.0245943528643042,1.0553193267598964,1.0387404416566646
0.9942528735632183,1.0543162450662242,1.113830608341438,1.1276281160704256
0.9950738916256158,1.0732144617389094,1.1206611810804163,1.1305515386823555
0.9958949096880131,1.1791423277380368,1.1343184039289569,1.2027630548904964
0.9967159277504105,1.2617143459254838,1.3001872575566782,1.2856336202038627
0.9975369458128078,1.280321099675653,1.3256865781228238,1.3275247612204584
0.9983579638752053,100.0,100.0,100.0
0.9991789819376026,100.0,100.0,100.0
1.0,100.0,100.0,100.0


==> data/eigen_graph_biological_32/matrix_vector_product_count.csv <==
matrix\type,Float32,LinearTakum32,Posit32
bio/bio-CE-GT,148,164,164
bio/bio-CE-HT,-Inf,-Inf,-Inf
bio/bio-CE-LC,352,405,412
bio/bio-DM-HT,442,504,515
bio/bio-DM-LC,214,236,248
bio/bio-HS-HT,162,173,178
bio/bio-HS-LC,143,147,155
bio/bio-SC-CC,170,185,185
bio/bio-SC-GT,116,129,129
bio/bio-SC-LC,128,142,142
bio/bio-SC-TS,117,125,131
bio/bio-WormNet-v3-benchmark,129,174,145
bio/bio-celegans,170,185,179
bio/bio-celegans-dir,169,179,179
bio/bio-diseasome,156,170,170
bio/bio-dmela,418,459,453
bio/bio-grid-fission-yeast,135,147,152
bio/bio-grid-fruitfly,246,270,276
bio/bio-grid-human,325,354,315
bio/bio-grid-mouse,-Inf,-Inf,-Inf
bio/bio-grid-plant,-Inf,-Inf,-Inf
bio/bio-grid-worm,237,254,219
bio/bio-yeast,426,429,423
bio/bio-yeast-protein-inter,343,377,341
bn/bn-cat-mixed-species_brain_1,93,101,101
bn/bn-fly-drosophila_medulla_1,189,217,211
bn/bn-macaque-rhesus_brain_1,130,139,139
bn/bn-macaque-rhesus_brain_2,24,24,24
bn/bn-macaque-rhesus_cerebral-cortex_1,87,89,89
bn/bn-macaque-rhesus_interareal-cortical-network_2,24,24,24
bn/bn-mouse-kasthuri_graph_v4,266,289,301
bn/bn-mouse_brain_1,140,143,144
bn/bn-mouse_retina_1,240,252,257
bn/bn-mouse_visual-cortex_1,24,24,24
bn/bn-mouse_visual-cortex_2,31,31,32
eco/eco-everglades,77,84,84
eco/eco-florida,79,87,87
eco/eco-foodweb-baydry,79,86,86
eco/eco-foodweb-baywet,85,92,92
eco/eco-mangwet,80,88,88
eco/eco-stmarks,68,69,69
protein/DD_g1,188,204,198
protein/DD_g10,137,138,138
protein/DD_g100,175,184,184
protein/DD_g1000,140,153,153
protein/DD_g1001,119,127,127
protein/DD_g1002,97,104,104
protein/DD_g1003,77,85,85
protein/DD_g1004,111,114,114
protein/DD_g1005,145,162,162
protein/DD_g1006,142,156,156
protein/DD_g1007,175,195,195
protein/DD_g1008,143,157,157
protein/DD_g1009,147,162,162
protein/DD_g101,157,171,171
protein/DD_g1010,119,127,127
protein/DD_g1011,91,97,97
protein/DD_g1012,143,152,152
protein/DD_g1013,90,98,98
protein/DD_g1014,107,114,114
protein/DD_g1015,123,131,131
protein/DD_g1016,130,140,140
protein/DD_g1017,137,145,151
protein/DD_g1018,219,229,229
protein/DD_g1019,153,162,162
protein/DD_g102,148,163,163
protein/DD_g1020,135,143,143
protein/DD_g1021,178,204,204
protein/DD_g1022,100,108,108
protein/DD_g1023,133,143,143
protein/DD_g1024,99,103,103
protein/DD_g1025,107,116,116
protein/DD_g1026,124,132,132
protein/DD_g1027,129,143,143
protein/DD_g1028,91,99,99
protein/DD_g1029,103,106,106
protein/DD_g103,129,138,138
protein/DD_g1030,128,137,137
protein/DD_g1031,85,93,93
protein/DD_g1032,134,143,143
protein/DD_g1033,128,137,137
protein/DD_g1034,131,142,142
protein/DD_g1035,89,98,98
protein/DD_g1036,142,151,151
protein/DD_g1037,110,115,115
protein/DD_g1038,140,149,149
protein/DD_g1039,87,95,95
protein/DD_g104,171,185,185
protein/DD_g1040,102,111,111
protein/DD_g1041,108,112,112
protein/DD_g1042,120,134,128
protein/DD_g1043,147,158,158
protein/DD_g1044,120,123,123
protein/DD_g1045,132,136,136
protein/DD_g1046,149,164,164
protein/DD_g1047,136,145,145
protein/DD_g1048,94,102,102
protein/DD_g1049,176,186,186
protein/DD_g105,170,181,181
protein/DD_g1050,137,146,146
protein/DD_g1051,146,160,160
protein/DD_g1052,182,192,192
protein/DD_g1053,115,124,124
protein/DD_g1054,110,125,119
protein/DD_g1055,136,144,144
protein/DD_g1056,93,101,101
protein/DD_g1057,171,182,182
protein/DD_g1058,100,103,103
protein/DD_g1059,178,187,187
protein/DD_g106,156,165,165
protein/DD_g1060,171,186,186
protein/DD_g1061,168,184,184
protein/DD_g1062,164,180,180
protein/DD_g1063,136,150,150
protein/DD_g1064,124,132,132
protein/DD_g1065,107,116,116
protein/DD_g1066,116,129,129
protein/DD_g1067,125,135,135
protein/DD_g1068,194,203,203
protein/DD_g1069,86,95,95
protein/DD_g107,126,130,130
protein/DD_g1070,133,141,141
protein/DD_g1071,59,67,61
protein/DD_g1072,121,129,129
protein/DD_g1073,96,99,99
protein/DD_g1074,151,154,154
protein/DD_g1075,156,169,169
protein/DD_g1076,191,207,207
protein/DD_g1077,106,114,114
protein/DD_g1078,117,125,125
protein/DD_g1079,110,119,119
protein/DD_g108,147,158,158
protein/DD_g1080,139,144,144
protein/DD_g1081,149,165,165
protein/DD_g1082,89,97,97
protein/DD_g1083,135,144,144
protein/DD_g1084,174,188,188
protein/DD_g1085,104,112,112
protein/DD_g1086,157,161,161
protein/DD_g1087,106,116,116
protein/DD_g1088,168,179,179
protein/DD_g1089,110,118,118
protein/DD_g109,129,137,137
protein/DD_g1090,96,103,103
protein/DD_g1091,126,129,129
protein/DD_g1092,87,94,94
protein/DD_g1093,91,94,94
protein/DD_g1094,122,131,131
protein/DD_g1095,159,167,167
protein/DD_g1096,142,146,146
protein/DD_g1097,156,166,166
protein/DD_g1098,181,195,195
protein/DD_g1099,168,182,182
protein/DD_g11,174,189,189
protein/DD_g110,139,150,150
protein/DD_g1100,87,96,96
protein/DD_g1101,71,79,79
protein/DD_g1102,134,143,143
protein/DD_g1103,157,161,161
protein/DD_g1104,177,197,197
protein/DD_g1105,108,117,117
protein/DD_g1106,86,94,94
protein/DD_g1107,123,132,132
protein/DD_g1108,113,126,126
protein/DD_g1109,115,124,124
protein/DD_g111,131,141,141
protein/DD_g1110,121,130,130
protein/DD_g1111,121,130,130
protein/DD_g1112,124,126,126
protein/DD_g1113,137,147,147
protein/DD_g1114,88,90,90
protein/DD_g1115,114,117,117
protein/DD_g1116,153,162,162
protein/DD_g1117,90,91,91
protein/DD_g1118,128,135,135
protein/DD_g1119,115,124,124
protein/DD_g112,148,162,162
protein/DD_g1120,103,112,118
protein/DD_g1121,106,114,114
protein/DD_g1122,159,175,175
protein/DD_g1123,123,131,131
protein/DD_g1124,145,150,150
protein/DD_g1125,188,197,197
protein/DD_g1126,80,81,81
protein/DD_g1127,115,124,124
protein/DD_g1128,127,136,136
protein/DD_g1129,121,125,125
protein/DD_g113,165,173,173
protein/DD_g1130,145,154,154
protein/DD_g1131,119,128,128
protein/DD_g1132,97,106,106
protein/DD_g1133,131,138,138
protein/DD_g1134,118,128,128
protein/DD_g1135,163,174,174
protein/DD_g1136,126,134,134
protein/DD_g1137,133,143,143
protein/DD_g1138,101,110,110
protein/DD_g1139,103,108,108
protein/DD_g114,146,150,150
protein/DD_g1140,121,130,130
protein/DD_g1141,125,134,134
protein/DD_g1142,103,110,110
protein/DD_g1143,114,121,121
protein/DD_g1144,90,99,99
protein/DD_g1145,137,147,147
protein/DD_g1146,114,121,121
protein/DD_g1147,109,119,118
protein/DD_g1148,145,156,156
protein/DD_g1149,106,115,115
protein/DD_g115,182,204,204
protein/DD_g1150,134,144,144
protein/DD_g1151,154,169,169
protein/DD_g1152,159,175,168
protein/DD_g1153,76,84,84
protein/DD_g1154,148,157,157
protein/DD_g1155,161,170,170
protein/DD_g1156,120,128,128
protein/DD_g1157,103,116,116
protein/DD_g1158,104,106,106
protein/DD_g1159,106,116,116
protein/DD_g116,140,150,151
protein/DD_g1160,92,105,105
protein/DD_g1161,129,139,139
protein/DD_g1162,109,119,119
protein/DD_g1163,120,124,124
protein/DD_g1164,150,166,166
protein/DD_g1165,160,164,164
protein/DD_g1166,129,138,138
protein/DD_g1167,155,163,163
protein/DD_g1168,82,90,90
protein/DD_g1169,92,94,94
protein/DD_g117,132,141,141
protein/DD_g1170,129,138,138
protein/DD_g1171,80,90,90
protein/DD_g1172,117,120,119
protein/DD_g1173,90,99,99
protein/DD_g1174,102,112,112
protein/DD_g1175,99,107,107
protein/DD_g1176,75,83,83
protein/DD_g1177,69,76,76
protein/DD_g1178,135,145,145
protein/DD_g118,188,211,211
protein/DD_g119,160,174,174
protein/DD_g12,147,162,162
protein/DD_g120,166,176,176
protein/DD_g121,130,145,145
protein/DD_g122,187,202,202
protein/DD_g123,125,140,140
protein/DD_g124,140,148,148
protein/DD_g125,144,148,148
protein/DD_g126,159,171,171
protein/DD_g127,132,141,141
protein/DD_g128,148,158,158
protein/DD_g129,149,157,157
protein/DD_g13,138,146,146
protein/DD_g130,129,138,138
protein/DD_g131,99,109,109
protein/DD_g132,128,137,137
protein/DD_g133,131,140,140
protein/DD_g134,139,148,148
protein/DD_g135,203,213,213
protein/DD_g136,171,186,186
protein/DD_g137,121,130,130
protein/DD_g138,103,111,111
protein/DD_g139,112,120,120
protein/DD_g14,178,199,199
protein/DD_g140,185,201,201
protein/DD_g141,132,143,143
protein/DD_g142,145,154,154
protein/DD_g143,132,146,146
protein/DD_g144,144,155,155
protein/DD_g145,141,155,155
protein/DD_g146,141,152,152
protein/DD_g147,138,142,142
protein/DD_g148,162,176,176
protein/DD_g149,186,196,196
protein/DD_g15,134,143,143
protein/DD_g150,149,158,158
protein/DD_g151,172,182,182
protein/DD_g152,148,157,157
protein/DD_g153,198,220,220
protein/DD_g154,146,156,156
protein/DD_g155,154,164,164
protein/DD_g156,156,165,165
protein/DD_g157,152,162,162
protein/DD_g158,177,193,193
protein/DD_g159,179,190,190
protein/DD_g16,166,169,169
protein/DD_g160,143,153,153
protein/DD_g161,132,139,139
protein/DD_g162,144,147,147
protein/DD_g163,168,183,183
protein/DD_g164,111,119,119
protein/DD_g165,159,168,167
protein/DD_g166,169,177,177
protein/DD_g167,254,283,283
protein/DD_g168,142,151,151
protein/DD_g169,128,138,138
protein/DD_g17,135,144,144
protein/DD_g170,139,149,149
protein/DD_g171,131,140,140
protein/DD_g172,115,117,117
protein/DD_g173,168,178,178
protein/DD_g174,111,119,119
protein/DD_g175,151,161,161
protein/DD_g176,101,110,110
protein/DD_g177,186,196,197
protein/DD_g178,101,111,111
protein/DD_g179,158,168,168
protein/DD_g18,145,154,154
protein/DD_g180,147,156,156
protein/DD_g181,115,123,123
protein/DD_g182,134,148,148
protein/DD_g183,174,185,185
protein/DD_g184,145,156,155
protein/DD_g185,219,236,236
protein/DD_g186,147,154,154
protein/DD_g187,168,183,183
protein/DD_g188,166,182,182
protein/DD_g189,185,189,189
protein/DD_g19,149,158,158
protein/DD_g190,135,144,144
protein/DD_g191,130,139,139
protein/DD_g192,111,120,120
protein/DD_g193,118,132,132
protein/DD_g194,164,180,180
protein/DD_g195,189,194,200
protein/DD_g196,170,191,191
protein/DD_g197,137,149,148
protein/DD_g198,145,157,157
protein/DD_g199,144,151,151
protein/DD_g2,131,147,147
protein/DD_g20,154,175,175
protein/DD_g200,149,157,157
protein/DD_g201,165,180,180
protein/DD_g202,138,145,145
protein/DD_g203,170,181,181
protein/DD_g204,234,256,261
protein/DD_g205,136,145,145
protein/DD_g206,178,194,188
protein/DD_g207,140,150,149
protein/DD_g208,152,168,168
protein/DD_g209,127,141,141
protein/DD_g21,251,275,275
protein/DD_g210,137,147,146
protein/DD_g211,132,142,142
protein/DD_g212,135,145,145
protein/DD_g213,131,140,140
protein/DD_g214,127,141,135
protein/DD_g215,167,177,177
protein/DD_g216,197,208,208
protein/DD_g217,115,122,122
protein/DD_g218,126,135,135
protein/DD_g219,174,185,185
protein/DD_g22,130,141,141
protein/DD_g220,155,169,169
protein/DD_g221,135,144,144
protein/DD_g222,160,163,163
protein/DD_g223,142,151,151
protein/DD_g224,138,148,148
protein/DD_g225,170,181,181
protein/DD_g226,146,157,157
protein/DD_g227,122,136,136
protein/DD_g228,138,148,148
protein/DD_g229,178,188,188
protein/DD_g23,134,149,149
protein/DD_g230,176,193,192
protein/DD_g231,144,164,164
protein/DD_g232,164,178,178
protein/DD_g233,236,263,263
protein/DD_g234,173,182,182
protein/DD_g235,129,139,139
protein/DD_g236,131,139,139
protein/DD_g237,127,132,132
protein/DD_g238,175,190,190
protein/DD_g239,191,206,206
protein/DD_g24,111,114,114
protein/DD_g240,193,209,209
protein/DD_g241,153,163,163
protein/DD_g242,162,167,167
protein/DD_g243,132,141,141
protein/DD_g244,139,153,153
protein/DD_g245,174,185,185
protein/DD_g246,148,163,163
protein/DD_g247,169,183,183
protein/DD_g248,132,141,141
protein/DD_g249,202,212,212
protein/DD_g25,166,174,174
protein/DD_g250,176,186,186
protein/DD_g251,159,169,169
protein/DD_g252,143,152,158
protein/DD_g253,119,129,128
protein/DD_g254,164,179,179
protein/DD_g255,154,169,169
protein/DD_g256,156,165,165
protein/DD_g257,145,154,154
protein/DD_g258,108,116,116
protein/DD_g259,154,164,164
protein/DD_g26,155,165,165
protein/DD_g260,192,196,196
protein/DD_g261,175,191,191
protein/DD_g262,131,147,147
protein/DD_g263,129,142,142
protein/DD_g264,178,191,191
protein/DD_g265,127,135,135
protein/DD_g266,155,164,164
protein/DD_g267,121,132,132
protein/DD_g268,169,190,190
protein/DD_g269,137,153,153
protein/DD_g27,177,193,193
protein/DD_g270,146,155,155
protein/DD_g271,136,149,149
protein/DD_g272,165,186,186
protein/DD_g273,136,145,145
protein/DD_g274,149,159,159
protein/DD_g275,137,152,152
protein/DD_g276,145,159,159
protein/DD_g277,150,157,157
protein/DD_g278,147,154,154
protein/DD_g279,158,168,168
protein/DD_g28,119,134,134
protein/DD_g280,193,204,204
protein/DD_g281,130,138,138
protein/DD_g282,216,221,221
protein/DD_g283,153,168,168
protein/DD_g284,152,168,168
protein/DD_g285,138,153,153
protein/DD_g286,173,182,182
protein/DD_g287,130,139,139
protein/DD_g288,183,198,204
protein/DD_g289,155,164,164
protein/DD_g29,193,214,214
protein/DD_g290,158,169,169
protein/DD_g291,163,173,173
protein/DD_g292,135,144,144
protein/DD_g293,133,148,148
protein/DD_g294,172,182,182
protein/DD_g295,154,159,159
protein/DD_g296,130,138,138
protein/DD_g297,112,118,118
protein/DD_g298,165,176,176
protein/DD_g299,154,163,163
protein/DD_g3,138,148,148
protein/DD_g30,130,134,134
protein/DD_g300,161,176,176
protein/DD_g301,159,170,170
protein/DD_g302,147,156,156
protein/DD_g303,126,135,135
protein/DD_g304,186,207,201
protein/DD_g305,142,151,151
protein/DD_g306,171,192,192
protein/DD_g307,180,196,196
protein/DD_g308,112,119,119
protein/DD_g309,134,149,149
protein/DD_g31,179,192,192
protein/DD_g310,176,179,179
protein/DD_g311,122,131,131
protein/DD_g312,134,138,138
protein/DD_g313,160,172,172
protein/DD_g314,152,166,166
protein/DD_g315,128,137,137
protein/DD_g316,159,163,163
protein/DD_g317,147,158,158
protein/DD_g318,199,214,214
protein/DD_g319,132,140,140
protein/DD_g32,139,154,154
protein/DD_g320,149,158,158
protein/DD_g321,130,144,144
protein/DD_g322,141,150,150
protein/DD_g323,167,183,183
protein/DD_g324,123,131,131
protein/DD_g325,101,112,112
protein/DD_g326,158,168,168
protein/DD_g327,142,152,152
protein/DD_g328,203,214,214
protein/DD_g329,175,191,191
protein/DD_g33,159,175,175
protein/DD_g330,187,204,204
protein/DD_g331,116,120,120
protein/DD_g332,131,139,139
protein/DD_g333,143,152,152
protein/DD_g334,143,154,154
protein/DD_g335,138,154,154
protein/DD_g336,141,148,148
protein/DD_g337,125,139,139
protein/DD_g338,136,157,157
protein/DD_g339,155,161,161
protein/DD_g34,137,146,146
protein/DD_g340,156,165,165
protein/DD_g341,134,144,144
protein/DD_g342,180,194,194
protein/DD_g343,144,152,152
protein/DD_g344,122,130,130
protein/DD_g345,141,145,145
protein/DD_g346,146,156,156
protein/DD_g347,155,169,169
protein/DD_g348,191,201,201
protein/DD_g349,135,144,144
protein/DD_g35,144,152,152
protein/DD_g350,158,172,172
protein/DD_g351,134,143,143
protein/DD_g352,141,152,152
protein/DD_g353,182,203,203
protein/DD_g354,132,140,140
protein/DD_g355,159,167,167
protein/DD_g356,139,149,149
protein/DD_g357,161,170,170
protein/DD_g358,111,120,120
protein/DD_g359,142,146,147
protein/DD_g36,124,128,128
protein/DD_g360,149,153,153
protein/DD_g361,124,134,134
protein/DD_g362,177,179,179
protein/DD_g363,165,186,186
protein/DD_g364,142,158,158
protein/DD_g365,126,139,139
protein/DD_g366,123,136,136
protein/DD_g367,131,145,145
protein/DD_g368,116,125,125
protein/DD_g369,134,138,138
protein/DD_g37,184,200,199
protein/DD_g370,184,205,205
protein/DD_g371,130,134,134
protein/DD_g372,141,150,150
protein/DD_g373,157,172,172
protein/DD_g374,125,139,139
protein/DD_g375,155,172,172
protein/DD_g376,109,120,120
protein/DD_g377,158,174,174
protein/DD_g378,112,123,123
protein/DD_g379,124,138,138
protein/DD_g38,124,133,133
protein/DD_g380,139,154,154
protein/DD_g381,148,164,164
protein/DD_g382,159,175,175
protein/DD_g383,119,128,122
protein/DD_g384,142,145,145
protein/DD_g385,162,172,172
protein/DD_g386,116,123,123
protein/DD_g387,131,145,145
protein/DD_g388,204,220,220
protein/DD_g389,135,144,144
protein/DD_g39,151,161,161
protein/DD_g390,151,160,160
protein/DD_g391,117,126,126
protein/DD_g392,249,260,260
protein/DD_g393,156,164,164
protein/DD_g394,118,123,123
protein/DD_g395,152,166,166
protein/DD_g396,124,128,128
protein/DD_g397,137,151,151
protein/DD_g398,145,154,154
protein/DD_g399,183,210,204
protein/DD_g4,105,113,113
protein/DD_g40,132,147,147
protein/DD_g400,154,168,168
protein/DD_g401,122,136,136
protein/DD_g402,142,151,151
protein/DD_g403,129,137,138
protein/DD_g404,133,142,142
protein/DD_g405,126,135,135
protein/DD_g406,147,155,155
protein/DD_g407,105,114,114
protein/DD_g408,158,174,174
protein/DD_g409,197,220,220
protein/DD_g41,202,230,225
protein/DD_g410,162,172,172
protein/DD_g411,157,172,172
protein/DD_g412,111,116,116
protein/DD_g413,174,190,190
protein/DD_g414,163,173,173
protein/DD_g415,166,182,182
protein/DD_g416,186,202,202
protein/DD_g417,146,155,155
protein/DD_g418,149,157,157
protein/DD_g419,124,133,133
protein/DD_g42,159,174,174
protein/DD_g420,114,122,122
protein/DD_g421,116,123,123
protein/DD_g422,165,180,174
protein/DD_g423,144,153,153
protein/DD_g424,108,116,111
protein/DD_g425,152,162,162
protein/DD_g426,143,152,152
protein/DD_g427,131,135,135
protein/DD_g428,132,135,135
protein/DD_g429,170,190,190
protein/DD_g43,143,156,156
protein/DD_g430,129,139,139
protein/DD_g431,136,156,156
protein/DD_g432,188,198,198
protein/DD_g433,144,152,152
protein/DD_g434,138,147,147
protein/DD_g435,165,174,174
protein/DD_g436,131,141,141
protein/DD_g437,207,218,218
protein/DD_g438,153,156,156
protein/DD_g439,118,123,123
protein/DD_g44,146,161,161
protein/DD_g440,142,157,157
protein/DD_g441,134,144,144
protein/DD_g442,220,235,235
protein/DD_g443,186,201,201
protein/DD_g444,152,172,172
protein/DD_g445,137,140,140
protein/DD_g446,158,167,167
protein/DD_g447,128,131,131
protein/DD_g448,153,166,166
protein/DD_g449,167,181,181
protein/DD_g45,110,113,113
protein/DD_g450,166,180,180
protein/DD_g451,158,168,168
protein/DD_g452,129,133,133
protein/DD_g453,178,198,198
protein/DD_g454,138,152,152
protein/DD_g455,128,132,132
protein/DD_g456,167,182,182
protein/DD_g457,164,179,179
protein/DD_g458,148,163,163
protein/DD_g459,116,125,125
protein/DD_g46,192,208,207
protein/DD_g460,155,169,169
protein/DD_g461,144,149,149
protein/DD_g462,141,150,150
protein/DD_g463,139,143,143
protein/DD_g464,219,233,233
protein/DD_g465,114,124,124
protein/DD_g466,90,98,98
protein/DD_g467,130,131,131
protein/DD_g468,132,147,147
protein/DD_g469,109,118,118
protein/DD_g47,133,148,143
protein/DD_g470,111,125,125
protein/DD_g471,143,153,153
protein/DD_g472,159,168,168
protein/DD_g473,119,129,128
protein/DD_g474,79,87,87
protein/DD_g475,175,190,190
protein/DD_g476,125,133,133
protein/DD_g477,175,187,187
protein/DD_g478,122,132,132
protein/DD_g479,134,144,144
protein/DD_g48,141,146,146
protein/DD_g480,132,146,146
protein/DD_g481,116,119,119
protein/DD_g482,173,188,188
protein/DD_g483,139,150,150
protein/DD_g484,144,154,154
protein/DD_g485,145,155,155
protein/DD_g486,185,200,200
protein/DD_g487,145,161,161
protein/DD_g488,167,188,188
protein/DD_g489,105,107,113
protein/DD_g49,132,140,140
protein/DD_g490,118,133,133
protein/DD_g491,144,159,159
protein/DD_g492,202,212,212
protein/DD_g493,144,152,152
protein/DD_g494,157,173,173
protein/DD_g495,125,139,139
protein/DD_g496,131,144,144
protein/DD_g497,171,181,181
protein/DD_g498,151,166,160
protein/DD_g499,133,135,135
protein/DD_g5,157,166,166
protein/DD_g50,128,138,138
protein/DD_g500,191,207,207
protein/DD_g501,133,141,141
protein/DD_g502,124,133,133
protein/DD_g503,145,153,153
protein/DD_g504,139,150,150
protein/DD_g505,190,204,204
protein/DD_g506,192,202,202
protein/DD_g507,120,130,130
protein/DD_g508,142,151,152
protein/DD_g509,189,211,211
protein/DD_g51,159,168,168
protein/DD_g510,130,139,139
protein/DD_g511,136,145,145
protein/DD_g512,150,161,161
protein/DD_g513,231,239,244
protein/DD_g514,136,145,145
protein/DD_g515,117,121,121
protein/DD_g516,158,167,167
protein/DD_g517,139,143,148
protein/DD_g518,151,166,166
protein/DD_g519,148,157,157
protein/DD_g52,136,144,144
protein/DD_g520,177,200,205
protein/DD_g521,165,176,176
protein/DD_g522,168,184,184
protein/DD_g523,137,146,146
protein/DD_g524,120,122,122
protein/DD_g525,127,135,135
protein/DD_g526,196,205,205
protein/DD_g527,146,161,161
protein/DD_g528,129,143,143
protein/DD_g529,149,165,165
protein/DD_g53,114,116,116
protein/DD_g530,176,179,179
protein/DD_g531,141,157,157
protein/DD_g532,95,103,103
protein/DD_g533,184,199,199
protein/DD_g534,127,137,137
protein/DD_g535,99,109,109
protein/DD_g536,155,165,165
protein/DD_g537,172,187,187
protein/DD_g538,161,172,172
protein/DD_g539,160,169,169
protein/DD_g54,161,176,176
protein/DD_g540,128,144,144
protein/DD_g541,247,269,269
protein/DD_g542,154,169,169
protein/DD_g543,119,128,128
protein/DD_g544,145,155,155
protein/DD_g545,128,137,137
protein/DD_g546,123,138,138
protein/DD_g547,134,147,147
protein/DD_g548,161,177,177
protein/DD_g549,125,135,135
protein/DD_g55,163,172,172
protein/DD_g550,144,147,147
protein/DD_g551,164,178,178
protein/DD_g552,172,182,182
protein/DD_g553,257,278,278
protein/DD_g554,120,130,130
protein/DD_g555,127,136,136
protein/DD_g556,152,163,163
protein/DD_g557,123,132,132
protein/DD_g558,202,218,218
protein/DD_g559,118,125,125
protein/DD_g56,173,189,189
protein/DD_g560,133,138,138
protein/DD_g561,119,128,128
protein/DD_g562,146,161,161
protein/DD_g563,125,136,136
protein/DD_g564,184,206,206
protein/DD_g565,179,178,178
protein/DD_g566,136,145,145
protein/DD_g567,147,156,156
protein/DD_g568,86,92,92
protein/DD_g569,144,153,153
protein/DD_g57,137,147,147
protein/DD_g570,150,159,159
protein/DD_g571,104,106,106
protein/DD_g572,161,170,170
protein/DD_g573,134,143,143
protein/DD_g574,167,177,177
protein/DD_g575,127,137,137
protein/DD_g576,166,176,183
protein/DD_g577,146,161,161
protein/DD_g578,137,141,141
protein/DD_g579,102,111,111
protein/DD_g58,142,151,151
protein/DD_g580,160,175,175
protein/DD_g581,130,140,140
protein/DD_g582,128,138,138
protein/DD_g583,129,138,139
protein/DD_g584,109,118,118
protein/DD_g585,140,150,150
protein/DD_g586,111,114,114
protein/DD_g587,203,214,213
protein/DD_g588,162,172,172
protein/DD_g589,115,125,125
protein/DD_g59,162,176,176
protein/DD_g590,205,228,228
protein/DD_g591,200,217,217
protein/DD_g592,144,157,157
protein/DD_g593,137,139,139
protein/DD_g594,140,150,150
protein/DD_g595,137,146,146
protein/DD_g596,103,110,110
protein/DD_g597,139,149,149
protein/DD_g598,177,200,200
protein/DD_g599,139,143,143
protein/DD_g6,206,217,217
protein/DD_g60,158,180,180
protein/DD_g600,116,130,130
protein/DD_g601,212,219,219
protein/DD_g602,121,131,131
protein/DD_g603,123,132,132
protein/DD_g604,131,139,139
protein/DD_g605,126,131,131
protein/DD_g606,176,182,182
protein/DD_g607,131,139,139
protein/DD_g608,159,169,169
protein/DD_g609,122,129,129
protein/DD_g61,159,173,173
protein/DD_g610,150,160,160
protein/DD_g611,167,183,183
protein/DD_g612,170,176,176
protein/DD_g613,154,164,164
protein/DD_g614,162,178,178
protein/DD_g615,156,164,164
protein/DD_g616,130,140,140
protein/DD_g617,123,132,132
protein/DD_g618,128,136,136
protein/DD_g619,145,154,154
protein/DD_g62,144,149,149
protein/DD_g620,127,137,137
protein/DD_g621,115,124,124
protein/DD_g622,135,139,139
protein/DD_g623,171,181,181
protein/DD_g624,147,156,156
protein/DD_g625,135,138,138
protein/DD_g626,187,208,208
protein/DD_g627,158,166,166
protein/DD_g628,147,156,156
protein/DD_g629,130,139,139
protein/DD_g63,120,124,124
protein/DD_g630,111,118,118
protein/DD_g631,151,161,161
protein/DD_g632,167,177,177
protein/DD_g633,204,219,219
protein/DD_g634,144,172,172
protein/DD_g635,120,134,134
protein/DD_g636,165,173,173
protein/DD_g637,170,185,185
protein/DD_g638,121,125,124
protein/DD_g639,147,156,156
protein/DD_g64,148,157,157
protein/DD_g640,141,155,155
protein/DD_g641,240,275,275
protein/DD_g642,145,153,153
protein/DD_g643,135,144,144
protein/DD_g644,124,128,128
protein/DD_g645,161,170,170
protein/DD_g646,194,211,212
protein/DD_g647,140,150,150
protein/DD_g648,109,117,117
protein/DD_g649,178,193,193
protein/DD_g65,169,173,173
protein/DD_g650,112,122,122
protein/DD_g651,225,244,244
protein/DD_g652,110,119,119
protein/DD_g653,143,153,153
protein/DD_g654,186,207,207
protein/DD_g655,132,141,141
protein/DD_g656,192,201,201
protein/DD_g657,175,198,198
protein/DD_g658,191,207,207
protein/DD_g659,158,168,168
protein/DD_g66,184,193,193
protein/DD_g660,144,154,154
protein/DD_g661,151,161,161
protein/DD_g662,104,111,111
protein/DD_g663,97,99,99
protein/DD_g664,161,163,163
protein/DD_g665,213,228,228
protein/DD_g666,231,240,240
protein/DD_g667,147,151,151
protein/DD_g668,152,162,167
protein/DD_g669,131,140,140
protein/DD_g67,150,161,161
protein/DD_g670,158,168,168
protein/DD_g671,97,105,105
protein/DD_g672,117,124,124
protein/DD_g673,163,173,173
protein/DD_g674,139,148,148
protein/DD_g675,158,174,174
protein/DD_g676,118,127,127
protein/DD_g677,143,152,152
protein/DD_g678,120,129,129
protein/DD_g679,135,143,143
protein/DD_g68,155,166,166
protein/DD_g680,174,184,184
protein/DD_g681,153,162,162
protein/DD_g682,148,156,156
protein/DD_g683,131,141,141
protein/DD_g684,171,179,179
protein/DD_g685,137,142,142
protein/DD_g686,129,138,138
protein/DD_g687,150,158,158
protein/DD_g688,162,176,176
protein/DD_g689,122,128,128
protein/DD_g69,140,149,149
protein/DD_g690,121,125,125
protein/DD_g691,169,179,179
protein/DD_g692,145,161,161
protein/DD_g693,115,117,117
protein/DD_g694,204,221,221
protein/DD_g695,160,156,156
protein/DD_g696,100,109,109
protein/DD_g697,134,148,148
protein/DD_g698,137,145,145
protein/DD_g699,101,110,110
protein/DD_g7,227,247,247
protein/DD_g70,141,162,162
protein/DD_g700,129,150,150
protein/DD_g701,139,142,142
protein/DD_g702,124,132,132
protein/DD_g703,126,135,135
protein/DD_g704,120,129,129
protein/DD_g705,99,107,107
protein/DD_g706,108,112,112
protein/DD_g707,130,140,139
protein/DD_g708,85,93,93
protein/DD_g709,92,106,106
protein/DD_g71,185,201,201
protein/DD_g710,177,188,188
protein/DD_g711,115,117,117
protein/DD_g712,86,89,89
protein/DD_g713,135,144,144
protein/DD_g714,49,50,50
protein/DD_g715,104,113,113
protein/DD_g716,65,73,73
protein/DD_g717,112,120,120
protein/DD_g718,137,147,147
protein/DD_g719,149,158,153
protein/DD_g72,189,197,197
protein/DD_g720,123,132,132
protein/DD_g721,152,167,167
protein/DD_g722,115,124,124
protein/DD_g723,131,135,135
protein/DD_g724,152,167,167
protein/DD_g725,147,157,157
protein/DD_g726,156,171,171
protein/DD_g727,109,113,113
protein/DD_g728,123,131,131
protein/DD_g729,152,162,162
protein/DD_g73,158,168,168
protein/DD_g730,133,141,141
protein/DD_g731,119,128,128
protein/DD_g732,115,124,124
protein/DD_g733,158,173,173
protein/DD_g734,140,151,151
protein/DD_g735,118,127,128
protein/DD_g736,175,190,190
protein/DD_g737,146,162,162
protein/DD_g738,225,246,246
protein/DD_g739,123,126,126
protein/DD_g74,121,134,134
protein/DD_g740,110,112,112
protein/DD_g741,117,125,125
protein/DD_g742,111,119,119
protein/DD_g743,133,146,146
protein/DD_g744,144,153,153
protein/DD_g745,117,126,126
protein/DD_g746,91,99,99
protein/DD_g747,93,101,101
protein/DD_g748,136,145,145
protein/DD_g749,115,123,123
protein/DD_g75,161,170,170
protein/DD_g750,123,128,128
protein/DD_g751,98,100,100
protein/DD_g752,138,143,143
protein/DD_g753,111,121,121
protein/DD_g754,125,134,134
protein/DD_g755,115,124,124
protein/DD_g756,129,137,137
protein/DD_g757,150,160,160
protein/DD_g758,132,146,146
protein/DD_g759,104,111,111
protein/DD_g76,149,170,170
protein/DD_g760,106,114,114
protein/DD_g761,121,125,130
protein/DD_g762,156,166,166
protein/DD_g763,93,96,96
protein/DD_g764,120,128,128
protein/DD_g765,157,168,168
protein/DD_g766,117,125,125
protein/DD_g767,142,151,151
protein/DD_g768,119,121,121
protein/DD_g769,143,156,156
protein/DD_g77,130,144,144
protein/DD_g770,82,84,84
protein/DD_g771,124,128,128
protein/DD_g772,114,124,124
protein/DD_g773,185,189,189
protein/DD_g774,140,150,150
protein/DD_g775,123,132,132
protein/DD_g776,167,177,177
protein/DD_g777,124,127,127
protein/DD_g778,118,126,126
protein/DD_g779,195,211,211
protein/DD_g78,118,131,131
protein/DD_g780,100,109,109
protein/DD_g781,69,77,77
protein/DD_g782,118,126,126
protein/DD_g783,157,165,165
protein/DD_g784,98,101,101
protein/DD_g785,122,131,131
protein/DD_g786,108,117,117
protein/DD_g787,96,97,97
protein/DD_g788,143,158,158
protein/DD_g789,68,77,77
protein/DD_g79,164,180,180
protein/DD_g790,106,120,120
protein/DD_g791,118,126,126
protein/DD_g792,125,129,129
protein/DD_g793,161,172,178
protein/DD_g794,86,93,93
protein/DD_g795,115,123,123
protein/DD_g796,88,94,94
protein/DD_g797,147,162,162
protein/DD_g798,132,140,140
protein/DD_g799,105,114,114
protein/DD_g8,154,164,164
protein/DD_g80,148,163,163
protein/DD_g800,204,220,220
protein/DD_g801,84,91,91
protein/DD_g802,144,153,153
protein/DD_g803,146,153,153
protein/DD_g804,137,147,147
protein/DD_g805,171,180,180
protein/DD_g806,111,119,119
protein/DD_g807,109,118,118
protein/DD_g808,113,120,120
protein/DD_g809,46,52,52
protein/DD_g81,131,140,140
protein/DD_g810,120,128,128
protein/DD_g811,113,121,121
protein/DD_g812,125,129,129
protein/DD_g813,147,156,156
protein/DD_g814,123,131,131
protein/DD_g815,153,162,162
protein/DD_g816,107,115,115
protein/DD_g817,143,153,153
protein/DD_g818,136,144,144
protein/DD_g819,122,132,132
protein/DD_g82,149,156,156
protein/DD_g820,128,142,142
protein/DD_g821,124,128,128
protein/DD_g822,83,92,92
protein/DD_g823,115,118,118
protein/DD_g824,171,180,180
protein/DD_g825,144,152,152
protein/DD_g826,152,160,161
protein/DD_g827,95,104,104
protein/DD_g828,122,130,130
protein/DD_g829,110,113,113
protein/DD_g83,141,157,151
protein/DD_g830,160,170,170
protein/DD_g831,109,113,113
protein/DD_g832,144,159,159
protein/DD_g833,139,149,149
protein/DD_g834,117,119,119
protein/DD_g835,197,213,213
protein/DD_g836,160,171,171
protein/DD_g837,180,201,201
protein/DD_g838,103,111,111
protein/DD_g839,121,125,125
protein/DD_g84,152,162,162
protein/DD_g840,150,161,161
protein/DD_g841,147,161,161
protein/DD_g842,112,122,116
protein/DD_g843,111,119,119
protein/DD_g844,154,169,169
protein/DD_g845,160,181,181
protein/DD_g846,144,160,160
protein/DD_g847,145,154,154
protein/DD_g848,142,151,151
protein/DD_g849,150,160,160
protein/DD_g85,157,167,167
protein/DD_g850,121,129,129
protein/DD_g851,109,113,113
protein/DD_g852,105,107,107
protein/DD_g853,97,99,99
protein/DD_g854,134,144,144
protein/DD_g855,113,116,116
protein/DD_g856,120,128,128
protein/DD_g857,176,180,180
protein/DD_g858,154,168,168
protein/DD_g859,155,170,170
protein/DD_g86,115,124,124
protein/DD_g860,141,154,155
protein/DD_g861,126,142,142
protein/DD_g862,152,161,161
protein/DD_g863,74,75,75
protein/DD_g864,144,153,153
protein/DD_g865,104,111,111
protein/DD_g866,142,151,151
protein/DD_g867,128,143,143
protein/DD_g868,118,126,126
protein/DD_g869,89,97,97
protein/DD_g87,129,133,133
protein/DD_g870,137,146,146
protein/DD_g871,110,118,118
protein/DD_g872,134,142,142
protein/DD_g873,173,187,187
protein/DD_g874,117,126,126
protein/DD_g875,91,97,97
protein/DD_g876,87,95,95
protein/DD_g877,155,164,164
protein/DD_g878,113,127,127
protein/DD_g879,107,115,115
protein/DD_g88,101,108,108
protein/DD_g880,143,152,152
protein/DD_g881,124,133,133
protein/DD_g882,133,142,142
protein/DD_g883,169,185,185
protein/DD_g884,154,163,163
protein/DD_g885,150,160,160
protein/DD_g886,117,124,124
protein/DD_g887,194,203,203
protein/DD_g888,133,143,143
protein/DD_g889,157,167,167
protein/DD_g89,116,126,126
protein/DD_g890,151,161,161
protein/DD_g891,99,107,107
protein/DD_g892,143,152,152
protein/DD_g893,145,153,153
protein/DD_g894,88,96,96
protein/DD_g895,122,131,131
protein/DD_g896,109,117,117
protein/DD_g897,149,158,158
protein/DD_g898,113,123,123
protein/DD_g899,124,132,132
protein/DD_g9,112,120,120
protein/DD_g90,165,180,180
protein/DD_g900,129,133,133
protein/DD_g901,141,155,155
protein/DD_g902,138,142,142
protein/DD_g903,76,83,83
protein/DD_g904,97,99,99
protein/DD_g905,162,181,181
protein/DD_g906,143,158,153
protein/DD_g907,102,104,105
protein/DD_g908,133,136,136
protein/DD_g909,175,189,189
protein/DD_g91,175,189,189
protein/DD_g910,162,171,171
protein/DD_g911,160,163,169
protein/DD_g912,129,143,143
protein/DD_g913,117,132,132
protein/DD_g914,97,105,105
protein/DD_g915,115,122,122
protein/DD_g916,101,109,103
protein/DD_g917,151,161,161
protein/DD_g918,161,172,172
protein/DD_g919,117,126,126
protein/DD_g92,155,159,159
protein/DD_g920,130,139,139
protein/DD_g921,118,128,128
protein/DD_g922,103,112,112
protein/DD_g923,147,156,156
protein/DD_g924,131,140,140
protein/DD_g925,120,127,127
protein/DD_g926,153,162,162
protein/DD_g927,128,131,131
protein/DD_g928,127,138,138
protein/DD_g929,145,153,153
protein/DD_g93,204,230,230
protein/DD_g930,147,162,162
protein/DD_g931,152,168,168
protein/DD_g932,138,153,153
protein/DD_g933,127,136,136
protein/DD_g934,175,191,191
protein/DD_g935,148,169,169
protein/DD_g936,133,144,144
protein/DD_g937,125,139,139
protein/DD_g938,145,154,154
protein/DD_g939,147,163,163
protein/DD_g94,239,265,265
protein/DD_g940,108,113,113
protein/DD_g941,129,139,139
protein/DD_g942,131,141,141
protein/DD_g943,87,94,94
protein/DD_g944,109,113,113
protein/DD_g945,142,157,157
protein/DD_g946,131,140,140
protein/DD_g947,47,48,48
protein/DD_g948,105,114,114
protein/DD_g949,128,131,131
protein/DD_g95,183,194,194
protein/DD_g950,118,127,127
protein/DD_g951,120,129,129
protein/DD_g952,139,148,148
protein/DD_g953,129,143,137
protein/DD_g954,124,134,134
protein/DD_g955,88,90,89
protein/DD_g956,178,186,186
protein/DD_g957,174,189,189
protein/DD_g958,158,162,162
protein/DD_g959,142,151,151
protein/DD_g96,173,189,189
protein/DD_g960,181,195,195
protein/DD_g961,114,124,124
protein/DD_g962,138,148,148
protein/DD_g963,188,204,198
protein/DD_g964,105,119,119
protein/DD_g965,127,140,140
protein/DD_g966,157,172,172
protein/DD_g967,119,127,127
protein/DD_g968,172,188,182
protein/DD_g969,126,140,140
protein/DD_g97,136,145,145
protein/DD_g970,140,154,154
protein/DD_g971,120,129,129
protein/DD_g972,132,143,143
protein/DD_g973,127,137,137
protein/DD_g974,161,175,175
protein/DD_g975,157,166,166
protein/DD_g976,135,139,139
protein/DD_g977,115,124,124
protein/DD_g978,101,108,108
protein/DD_g979,111,114,114
protein/DD_g98,120,128,128
protein/DD_g980,111,113,113
protein/DD_g981,149,152,152
protein/DD_g982,131,135,136
protein/DD_g983,140,150,150
protein/DD_g984,133,147,147
protein/DD_g985,133,144,144
protein/DD_g986,133,142,142
protein/DD_g987,160,168,168
protein/DD_g988,110,119,119
protein/DD_g989,89,93,93
protein/DD_g99,148,152,152
protein/DD_g990,126,135,135
protein/DD_g991,109,118,118
protein/DD_g992,135,145,145
protein/DD_g993,141,157,157
protein/DD_g994,106,109,109
protein/DD_g995,128,130,130
protein/DD_g996,140,148,148
protein/DD_g997,171,182,182
protein/DD_g998,140,149,149
protein/DD_g999,137,146,146


==> data/eigen_graph_biological_32/matrix_vector_product_count.sorted.csv <==
percent,Float32,LinearTakum32,Posit32
0.0,24.0,24.0,24.0
0.0008210180623973727,24.0,24.0,24.0
0.0016420361247947454,24.0,24.0,24.0
0.0024630541871921183,31.0,31.0,32.0
0.003284072249589491,46.0,48.0,48.0
0.004105090311986864,47.0,50.0,50.0
0.0049261083743842365,49.0,52.0,52.0
0.005747126436781609,59.0,67.0,61.0
0.006568144499178982,65.0,69.0,69.0
0.007389162561576354,68.0,73.0,73.0
0.008210180623973728,68.0,75.0,75.0
0.0090311986863711,69.0,76.0,76.0
0.009852216748768473,69.0,77.0,77.0
0.010673234811165846,71.0,77.0,77.0
0.011494252873563218,74.0,79.0,79.0
0.012315270935960592,75.0,81.0,81.0
0.013136288998357963,76.0,83.0,83.0
0.013957307060755337,76.0,83.0,83.0
0.014778325123152709,77.0,84.0,84.0
0.015599343185550082,77.0,84.0,84.0
0.016420361247947456,79.0,84.0,84.0
0.017241379310344827,79.0,85.0,85.0
0.0180623973727422,79.0,86.0,86.0
0.018883415435139574,80.0,87.0,87.0
0.019704433497536946,80.0,87.0,87.0
0.020525451559934318,80.0,88.0,88.0
0.021346469622331693,82.0,89.0,89.0
0.022167487684729065,82.0,89.0,89.0
0.022988505747126436,83.0,90.0,89.0
0.023809523809523808,84.0,90.0,90.0
0.024630541871921183,85.0,90.0,90.0
0.025451559934318555,85.0,90.0,90.0
0.026272577996715927,85.0,91.0,91.0
0.027093596059113302,86.0,91.0,91.0
0.027914614121510674,86.0,92.0,92.0
0.028735632183908046,86.0,92.0,92.0
0.029556650246305417,86.0,92.0,92.0
0.030377668308702793,86.0,93.0,93.0
0.031198686371100164,87.0,93.0,93.0
0.03201970443349754,87.0,93.0,93.0
0.03284072249589491,87.0,93.0,93.0
0.03366174055829228,87.0,94.0,94.0
0.034482758620689655,87.0,94.0,94.0
0.035303776683087026,87.0,94.0,94.0
0.0361247947454844,88.0,94.0,94.0
0.03694581280788178,88.0,94.0,94.0
0.03776683087027915,88.0,94.0,94.0
0.03858784893267652,88.0,95.0,95.0
0.03940886699507389,89.0,95.0,95.0
0.040229885057471264,89.0,95.0,95.0
0.041050903119868636,89.0,96.0,96.0
0.04187192118226601,89.0,96.0,96.0
0.042692939244663386,90.0,96.0,96.0
0.04351395730706076,90.0,97.0,97.0
0.04433497536945813,90.0,97.0,97.0
0.0451559934318555,90.0,97.0,97.0
0.04597701149425287,90.0,97.0,97.0
0.046798029556650245,91.0,97.0,97.0
0.047619047619047616,91.0,98.0,98.0
0.048440065681444995,91.0,98.0,98.0
0.04926108374384237,91.0,98.0,98.0
0.05008210180623974,91.0,99.0,99.0
0.05090311986863711,92.0,99.0,99.0
0.05172413793103448,92.0,99.0,99.0
0.052545155993431854,92.0,99.0,99.0
0.053366174055829226,93.0,99.0,99.0
0.054187192118226604,93.0,99.0,99.0
0.055008210180623976,93.0,99.0,99.0
0.05582922824302135,93.0,99.0,99.0
0.05665024630541872,94.0,100.0,100.0
0.05747126436781609,95.0,101.0,101.0
0.05829228243021346,95.0,101.0,101.0
0.059113300492610835,96.0,101.0,101.0
0.05993431855500821,96.0,101.0,101.0
0.060755336617405585,96.0,102.0,102.0
0.06157635467980296,97.0,103.0,103.0
0.06239737274220033,97.0,103.0,103.0
0.06321839080459771,97.0,103.0,103.0
0.06403940886699508,97.0,103.0,103.0
0.06486042692939245,97.0,104.0,103.0
0.06568144499178982,97.0,104.0,104.0
0.0665024630541872,97.0,104.0,104.0
0.06732348111658457,98.0,105.0,105.0
0.06814449917898194,98.0,105.0,105.0
0.06896551724137931,99.0,105.0,105.0
0.06978653530377668,99.0,106.0,105.0
0.07060755336617405,99.0,106.0,106.0
0.07142857142857142,99.0,106.0,106.0
0.0722495894909688,99.0,106.0,106.0
0.07307060755336617,99.0,106.0,106.0
0.07389162561576355,100.0,107.0,106.0
0.07471264367816093,100.0,107.0,107.0
0.0755336617405583,100.0,107.0,107.0
0.07635467980295567,100.0,107.0,107.0
0.07717569786535304,101.0,107.0,107.0
0.07799671592775041,101.0,108.0,108.0
0.07881773399014778,101.0,108.0,108.0
0.07963875205254516,101.0,108.0,108.0
0.08045977011494253,101.0,108.0,108.0
0.0812807881773399,101.0,109.0,109.0
0.08210180623973727,101.0,109.0,109.0
0.08292282430213464,101.0,109.0,109.0
0.08374384236453201,102.0,109.0,109.0
0.08456486042692939,102.0,109.0,109.0
0.08538587848932677,102.0,109.0,110.0
0.08620689655172414,102.0,110.0,110.0
0.08702791461412152,103.0,110.0,110.0
0.08784893267651889,103.0,110.0,110.0
0.08866995073891626,103.0,110.0,110.0
0.08949096880131363,103.0,110.0,111.0
0.090311986863711,103.0,111.0,111.0
0.09113300492610837,103.0,111.0,111.0
0.09195402298850575,103.0,111.0,111.0
0.09277504105090312,103.0,111.0,111.0
0.09359605911330049,103.0,111.0,111.0
0.09441707717569786,104.0,111.0,111.0
0.09523809523809523,104.0,111.0,111.0
0.0960591133004926,104.0,111.0,111.0
0.09688013136288999,104.0,112.0,112.0
0.09770114942528736,104.0,112.0,112.0
0.09852216748768473,104.0,112.0,112.0
0.0993431855500821,104.0,112.0,112.0
0.10016420361247948,105.0,112.0,112.0
0.10098522167487685,105.0,112.0,112.0
0.10180623973727422,105.0,112.0,112.0
0.10262725779967159,105.0,112.0,113.0
0.10344827586206896,105.0,113.0,113.0
0.10426929392446634,105.0,113.0,113.0
0.10509031198686371,105.0,113.0,113.0
0.10591133004926108,106.0,113.0,113.0
0.10673234811165845,106.0,113.0,113.0
0.10755336617405582,106.0,113.0,113.0
0.10837438423645321,106.0,113.0,113.0
0.10919540229885058,106.0,113.0,113.0
0.11001642036124795,106.0,113.0,113.0
0.11083743842364532,106.0,113.0,113.0
0.1116584564860427,106.0,114.0,114.0
0.11247947454844007,107.0,114.0,114.0
0.11330049261083744,107.0,114.0,114.0
0.11412151067323481,107.0,114.0,114.0
0.11494252873563218,107.0,114.0,114.0
0.11576354679802955,107.0,114.0,114.0
0.11658456486042693,108.0,114.0,114.0
0.1174055829228243,108.0,114.0,114.0
0.11822660098522167,108.0,114.0,114.0
0.11904761904761904,108.0,114.0,114.0
0.11986863711001643,108.0,114.0,114.0
0.1206896551724138,108.0,115.0,115.0
0.12151067323481117,108.0,115.0,115.0
0.12233169129720854,109.0,115.0,115.0
0.12315270935960591,109.0,115.0,115.0
0.12397372742200329,109.0,116.0,116.0
0.12479474548440066,109.0,116.0,116.0
0.12561576354679804,109.0,116.0,116.0
0.12643678160919541,109.0,116.0,116.0
0.1272577996715928,109.0,116.0,116.0
0.12807881773399016,109.0,116.0,116.0
0.12889983579638753,109.0,116.0,116.0
0.1297208538587849,109.0,116.0,116.0
0.13054187192118227,109.0,116.0,116.0
0.13136288998357964,109.0,116.0,116.0
0.13218390804597702,109.0,117.0,117.0
0.1330049261083744,110.0,117.0,117.0
0.13382594417077176,110.0,117.0,117.0
0.13464696223316913,110.0,117.0,117.0
0.1354679802955665,110.0,117.0,117.0
0.13628899835796388,110.0,117.0,117.0
0.13711001642036125,110.0,117.0,117.0
0.13793103448275862,110.0,117.0,117.0
0.138752052545156,110.0,118.0,118.0
0.13957307060755336,110.0,118.0,118.0
0.14039408866995073,110.0,118.0,118.0
0.1412151067323481,111.0,118.0,118.0
0.14203612479474548,111.0,118.0,118.0
0.14285714285714285,111.0,118.0,118.0
0.14367816091954022,111.0,118.0,118.0
0.1444991789819376,111.0,118.0,118.0
0.14532019704433496,111.0,118.0,118.0
0.14614121510673234,111.0,119.0,118.0
0.1469622331691297,111.0,119.0,118.0
0.1477832512315271,111.0,119.0,119.0
0.14860426929392448,111.0,119.0,119.0
0.14942528735632185,111.0,119.0,119.0
0.15024630541871922,111.0,119.0,119.0
0.1510673234811166,111.0,119.0,119.0
0.15188834154351397,111.0,119.0,119.0
0.15270935960591134,111.0,119.0,119.0
0.1535303776683087,111.0,119.0,119.0
0.15435139573070608,112.0,119.0,119.0
0.15517241379310345,112.0,119.0,119.0
0.15599343185550082,112.0,119.0,119.0
0.1568144499178982,112.0,119.0,119.0
0.15763546798029557,112.0,120.0,119.0
0.15845648604269294,112.0,120.0,119.0
0.1592775041050903,112.0,120.0,119.0
0.16009852216748768,112.0,120.0,120.0
0.16091954022988506,113.0,120.0,120.0
0.16174055829228243,113.0,120.0,120.0
0.1625615763546798,113.0,120.0,120.0
0.16338259441707717,113.0,120.0,120.0
0.16420361247947454,113.0,120.0,120.0
0.16502463054187191,113.0,120.0,120.0
0.16584564860426929,114.0,121.0,120.0
0.16666666666666666,114.0,121.0,120.0
0.16748768472906403,114.0,121.0,121.0
0.1683087027914614,114.0,121.0,121.0
0.16912972085385877,114.0,121.0,121.0
0.16995073891625614,114.0,121.0,121.0
0.17077175697865354,114.0,122.0,121.0
0.17159277504105092,114.0,122.0,121.0
0.1724137931034483,115.0,122.0,122.0
0.17323481116584566,115.0,122.0,122.0
0.17405582922824303,115.0,122.0,122.0
0.1748768472906404,115.0,122.0,122.0
0.17569786535303777,115.0,123.0,122.0
0.17651888341543515,115.0,123.0,122.0
0.17733990147783252,115.0,123.0,123.0
0.1781609195402299,115.0,123.0,123.0
0.17898193760262726,115.0,123.0,123.0
0.17980295566502463,115.0,123.0,123.0
0.180623973727422,115.0,123.0,123.0
0.18144499178981938,115.0,123.0,123.0
0.18226600985221675,115.0,123.0,123.0
0.18308702791461412,115.0,123.0,123.0
0.1839080459770115,115.0,124.0,123.0
0.18472906403940886,115.0,124.0,123.0
0.18555008210180624,115.0,124.0,124.0
0.1863711001642036,115.0,124.0,124.0
0.18719211822660098,115.0,124.0,124.0
0.18801313628899835,115.0,124.0,124.0
0.18883415435139572,116.0,124.0,124.0
0.1896551724137931,116.0,124.0,124.0
0.19047619047619047,116.0,124.0,124.0
0.19129720853858784,116.0,124.0,124.0
0.1921182266009852,116.0,124.0,124.0
0.19293924466338258,116.0,124.0,124.0
0.19376026272577998,116.0,124.0,124.0
0.19458128078817735,116.0,124.0,124.0
0.19540229885057472,116.0,124.0,124.0
0.1962233169129721,116.0,124.0,124.0
0.19704433497536947,117.0,124.0,124.0
0.19786535303776684,117.0,125.0,124.0
0.1986863711001642,117.0,125.0,124.0
0.19950738916256158,117.0,125.0,124.0
0.20032840722495895,117.0,125.0,125.0
0.20114942528735633,117.0,125.0,125.0
0.2019704433497537,117.0,125.0,125.0
0.20279146141215107,117.0,125.0,125.0
0.20361247947454844,117.0,125.0,125.0
0.2044334975369458,117.0,125.0,125.0
0.20525451559934318,117.0,125.0,125.0
0.20607553366174056,117.0,125.0,125.0
0.20689655172413793,117.0,125.0,125.0
0.2077175697865353,117.0,125.0,125.0
0.20853858784893267,118.0,125.0,125.0
0.20935960591133004,118.0,125.0,126.0
0.21018062397372742,118.0,126.0,126.0
0.2110016420361248,118.0,126.0,126.0
0.21182266009852216,118.0,126.0,126.0
0.21264367816091953,118.0,126.0,126.0
0.2134646962233169,118.0,126.0,126.0
0.21428571428571427,118.0,126.0,126.0
0.21510673234811165,118.0,126.0,126.0
0.21592775041050905,118.0,126.0,126.0
0.21674876847290642,118.0,126.0,126.0
0.2175697865353038,118.0,126.0,126.0
0.21839080459770116,118.0,126.0,126.0
0.21921182266009853,118.0,126.0,127.0
0.2200328407224959,118.0,127.0,127.0
0.22085385878489328,119.0,127.0,127.0
0.22167487684729065,119.0,127.0,127.0
0.22249589490968802,119.0,127.0,127.0
0.2233169129720854,119.0,127.0,127.0
0.22413793103448276,119.0,127.0,127.0
0.22495894909688013,119.0,127.0,127.0
0.2257799671592775,119.0,127.0,128.0
0.22660098522167488,119.0,127.0,128.0
0.22742200328407225,119.0,128.0,128.0
0.22824302134646962,119.0,128.0,128.0
0.229064039408867,119.0,128.0,128.0
0.22988505747126436,119.0,128.0,128.0
0.23070607553366174,120.0,128.0,128.0
0.2315270935960591,120.0,128.0,128.0
0.23234811165845648,120.0,128.0,128.0
0.23316912972085385,120.0,128.0,128.0
0.23399014778325122,120.0,128.0,128.0
0.2348111658456486,120.0,128.0,128.0
0.23563218390804597,120.0,128.0,128.0
0.23645320197044334,120.0,128.0,128.0
0.2372742200328407,120.0,128.0,128.0
0.23809523809523808,120.0,128.0,128.0
0.23891625615763548,120.0,128.0,128.0
0.23973727422003285,120.0,128.0,128.0
0.24055829228243022,120.0,128.0,128.0
0.2413793103448276,120.0,128.0,128.0
0.24220032840722497,120.0,128.0,128.0
0.24302134646962234,120.0,129.0,128.0
0.2438423645320197,120.0,129.0,129.0
0.24466338259441708,120.0,129.0,129.0
0.24548440065681446,121.0,129.0,129.0
0.24630541871921183,121.0,129.0,129.0
0.2471264367816092,121.0,129.0,129.0
0.24794745484400657,121.0,129.0,129.0
0.24876847290640394,121.0,129.0,129.0
0.24958949096880131,121.0,129.0,129.0
0.2504105090311987,121.0,129.0,129.0
0.2512315270935961,121.0,129.0,129.0
0.25205254515599346,121.0,129.0,129.0
0.25287356321839083,121.0,129.0,129.0
0.2536945812807882,121.0,129.0,130.0
0.2545155993431856,121.0,130.0,130.0
0.25533661740558294,121.0,130.0,130.0
0.2561576354679803,121.0,130.0,130.0
0.2569786535303777,122.0,130.0,130.0
0.25779967159277506,122.0,130.0,130.0
0.25862068965517243,122.0,130.0,130.0
0.2594417077175698,122.0,130.0,130.0
0.2602627257799672,122.0,130.0,130.0
0.26108374384236455,122.0,130.0,130.0
0.2619047619047619,122.0,130.0,130.0
0.2627257799671593,122.0,130.0,130.0
0.26354679802955666,122.0,131.0,131.0
0.26436781609195403,122.0,131.0,131.0
0.2651888341543514,122.0,131.0,131.0
0.2660098522167488,122.0,131.0,131.0
0.26683087027914615,123.0,131.0,131.0
0.2676518883415435,123.0,131.0,131.0
0.2684729064039409,123.0,131.0,131.0
0.26929392446633826,123.0,131.0,131.0
0.27011494252873564,123.0,131.0,131.0
0.270935960591133,123.0,131.0,131.0
0.2717569786535304,123.0,131.0,131.0
0.27257799671592775,123.0,131.0,131.0
0.2733990147783251,123.0,131.0,131.0
0.2742200328407225,123.0,131.0,131.0
0.27504105090311987,123.0,131.0,131.0
0.27586206896551724,123.0,131.0,131.0
0.2766830870279146,123.0,132.0,131.0
0.277504105090312,123.0,132.0,132.0
0.27832512315270935,123.0,132.0,132.0
0.2791461412151067,124.0,132.0,132.0
0.2799671592775041,124.0,132.0,132.0
0.28078817733990147,124.0,132.0,132.0
0.28160919540229884,124.0,132.0,132.0
0.2824302134646962,124.0,132.0,132.0
0.2832512315270936,124.0,132.0,132.0
0.28407224958949095,124.0,132.0,132.0
0.2848932676518883,124.0,132.0,132.0
0.2857142857142857,124.0,132.0,132.0
0.28653530377668307,124.0,132.0,132.0
0.28735632183908044,124.0,132.0,132.0
0.2881773399014778,124.0,132.0,132.0
0.2889983579638752,124.0,132.0,132.0
0.28981937602627256,124.0,132.0,132.0
0.29064039408866993,124.0,133.0,132.0
0.2914614121510673,124.0,133.0,133.0
0.2922824302134647,124.0,133.0,133.0
0.29310344827586204,124.0,133.0,133.0
0.2939244663382594,125.0,133.0,133.0
0.2947454844006568,125.0,133.0,133.0
0.2955665024630542,125.0,133.0,133.0
0.2963875205254516,125.0,133.0,133.0
0.29720853858784896,125.0,133.0,133.0
0.29802955665024633,125.0,134.0,133.0
0.2988505747126437,125.0,134.0,134.0
0.2996715927750411,125.0,134.0,134.0
0.30049261083743845,125.0,134.0,134.0
0.3013136288998358,125.0,134.0,134.0
0.3021346469622332,125.0,134.0,134.0
0.30295566502463056,125.0,134.0,134.0
0.30377668308702793,125.0,134.0,134.0
0.3045977011494253,126.0,134.0,134.0
0.3054187192118227,126.0,134.0,134.0
0.30623973727422005,126.0,134.0,134.0
0.3070607553366174,126.0,135.0,135.0
0.3078817733990148,126.0,135.0,135.0
0.30870279146141216,126.0,135.0,135.0
0.30952380952380953,126.0,135.0,135.0
0.3103448275862069,126.0,135.0,135.0
0.3111658456486043,126.0,135.0,135.0
0.31198686371100165,126.0,135.0,135.0
0.312807881773399,126.0,135.0,135.0
0.3136288998357964,126.0,135.0,135.0
0.31444991789819376,127.0,135.0,135.0
0.31527093596059114,127.0,135.0,135.0
0.3160919540229885,127.0,135.0,135.0
0.3169129720853859,127.0,135.0,135.0
0.31773399014778325,127.0,135.0,135.0
0.3185550082101806,127.0,135.0,135.0
0.319376026272578,127.0,136.0,136.0
0.32019704433497537,127.0,136.0,136.0
0.32101806239737274,127.0,136.0,136.0
0.3218390804597701,127.0,136.0,136.0
0.3226600985221675,127.0,136.0,136.0
0.32348111658456485,127.0,136.0,136.0
0.3243021346469622,127.0,136.0,136.0
0.3251231527093596,127.0,136.0,136.0
0.32594417077175697,128.0,136.0,136.0
0.32676518883415434,128.0,136.0,136.0
0.3275862068965517,128.0,137.0,136.0
0.3284072249589491,128.0,137.0,137.0
0.32922824302134646,128.0,137.0,137.0
0.33004926108374383,128.0,137.0,137.0
0.3308702791461412,128.0,137.0,137.0
0.33169129720853857,128.0,137.0,137.0
0.33251231527093594,128.0,137.0,137.0
0.3333333333333333,128.0,137.0,137.0
0.3341543513957307,128.0,137.0,137.0
0.33497536945812806,128.0,137.0,137.0
0.33579638752052543,128.0,137.0,137.0
0.3366174055829228,128.0,137.0,137.0
0.3374384236453202,128.0,138.0,137.0
0.33825944170771755,128.0,138.0,138.0
0.3390804597701149,128.0,138.0,138.0
0.3399014778325123,128.0,138.0,138.0
0.34072249589490966,128.0,138.0,138.0
0.3415435139573071,129.0,138.0,138.0
0.34236453201970446,129.0,138.0,138.0
0.34318555008210183,129.0,138.0,138.0
0.3440065681444992,129.0,138.0,138.0
0.3448275862068966,129.0,138.0,138.0
0.34564860426929395,129.0,138.0,138.0
0.3464696223316913,129.0,138.0,138.0
0.3472906403940887,129.0,138.0,138.0
0.34811165845648606,129.0,138.0,138.0
0.34893267651888343,129.0,138.0,138.0
0.3497536945812808,129.0,138.0,138.0
0.3505747126436782,129.0,138.0,138.0
0.35139573070607555,129.0,138.0,138.0
0.3522167487684729,129.0,138.0,138.0
0.3530377668308703,129.0,138.0,138.0
0.35385878489326766,129.0,139.0,138.0
0.35467980295566504,129.0,139.0,139.0
0.3555008210180624,129.0,139.0,139.0
0.3563218390804598,129.0,139.0,139.0
0.35714285714285715,129.0,139.0,139.0
0.3579638752052545,129.0,139.0,139.0
0.3587848932676519,129.0,139.0,139.0
0.35960591133004927,129.0,139.0,139.0
0.36042692939244664,130.0,139.0,139.0
0.361247947454844,130.0,139.0,139.0
0.3620689655172414,130.0,139.0,139.0
0.36288998357963875,130.0,139.0,139.0
0.3637110016420361,130.0,139.0,139.0
0.3645320197044335,130.0,139.0,139.0
0.36535303776683087,130.0,139.0,139.0
0.36617405582922824,130.0,139.0,139.0
0.3669950738916256,130.0,139.0,139.0
0.367816091954023,130.0,139.0,139.0
0.36863711001642036,130.0,139.0,139.0
0.3694581280788177,130.0,139.0,139.0
0.3702791461412151,130.0,139.0,139.0
0.37110016420361247,130.0,139.0,139.0
0.37192118226600984,130.0,139.0,139.0
0.3727422003284072,130.0,140.0,139.0
0.3735632183908046,130.0,140.0,139.0
0.37438423645320196,130.0,140.0,139.0
0.37520525451559933,130.0,140.0,140.0
0.3760262725779967,131.0,140.0,140.0
0.3768472906403941,131.0,140.0,140.0
0.37766830870279144,131.0,140.0,140.0
0.3784893267651888,131.0,140.0,140.0
0.3793103448275862,131.0,140.0,140.0
0.38013136288998356,131.0,140.0,140.0
0.38095238095238093,131.0,140.0,140.0
0.3817733990147783,131.0,140.0,140.0
0.3825944170771757,131.0,140.0,140.0
0.38341543513957305,131.0,140.0,140.0
0.3842364532019704,131.0,140.0,140.0
0.3850574712643678,131.0,140.0,140.0
0.38587848932676516,131.0,140.0,140.0
0.3866995073891626,131.0,140.0,140.0
0.38752052545155996,131.0,140.0,140.0
0.38834154351395733,131.0,141.0,140.0
0.3891625615763547,131.0,141.0,140.0
0.3899835796387521,131.0,141.0,141.0
0.39080459770114945,131.0,141.0,141.0
0.3916256157635468,131.0,141.0,141.0
0.3924466338259442,131.0,141.0,141.0
0.39326765188834156,131.0,141.0,141.0
0.39408866995073893,131.0,141.0,141.0
0.3949096880131363,131.0,141.0,141.0
0.3957307060755337,131.0,141.0,141.0
0.39655172413793105,132.0,141.0,141.0
0.3973727422003284,132.0,141.0,141.0
0.3981937602627258,132.0,141.0,141.0
0.39901477832512317,132.0,141.0,141.0
0.39983579638752054,132.0,141.0,141.0
0.4006568144499179,132.0,141.0,141.0
0.4014778325123153,132.0,142.0,141.0
0.40229885057471265,132.0,142.0,142.0
0.40311986863711,132.0,142.0,142.0
0.4039408866995074,132.0,142.0,142.0
0.40476190476190477,132.0,142.0,142.0
0.40558292282430214,132.0,142.0,142.0
0.4064039408866995,132.0,142.0,142.0
0.4072249589490969,132.0,142.0,142.0
0.40804597701149425,132.0,142.0,142.0
0.4088669950738916,132.0,142.0,142.0
0.409688013136289,132.0,142.0,142.0
0.41050903119868637,132.0,142.0,142.0
0.41133004926108374,132.0,142.0,142.0
0.4121510673234811,132.0,142.0,142.0
0.4129720853858785,133.0,143.0,142.0
0.41379310344827586,133.0,143.0,143.0
0.41461412151067323,133.0,143.0,143.0
0.4154351395730706,133.0,143.0,143.0
0.41625615763546797,133.0,143.0,143.0
0.41707717569786534,133.0,143.0,143.0
0.4178981937602627,133.0,143.0,143.0
0.4187192118226601,133.0,143.0,143.0
0.41954022988505746,133.0,143.0,143.0
0.42036124794745483,133.0,143.0,143.0
0.4211822660098522,133.0,143.0,143.0
0.4220032840722496,133.0,143.0,143.0
0.42282430213464695,133.0,143.0,143.0
0.4236453201970443,133.0,143.0,143.0
0.4244663382594417,133.0,143.0,143.0
0.42528735632183906,133.0,143.0,143.0
0.42610837438423643,133.0,143.0,143.0
0.4269293924466338,133.0,143.0,143.0
0.4277504105090312,134.0,143.0,143.0
0.42857142857142855,134.0,143.0,143.0
0.4293924466338259,134.0,143.0,143.0
0.4302134646962233,134.0,143.0,144.0
0.43103448275862066,134.0,144.0,144.0
0.4318555008210181,134.0,144.0,144.0
0.43267651888341546,134.0,144.0,144.0
0.43349753694581283,134.0,144.0,144.0
0.4343185550082102,134.0,144.0,144.0
0.4351395730706076,134.0,144.0,144.0
0.43596059113300495,134.0,144.0,144.0
0.4367816091954023,134.0,144.0,144.0
0.4376026272577997,134.0,144.0,144.0
0.43842364532019706,134.0,144.0,144.0
0.43924466338259444,134.0,144.0,144.0
0.4400656814449918,134.0,144.0,144.0
0.4408866995073892,134.0,144.0,144.0
0.44170771756978655,134.0,144.0,144.0
0.4425287356321839,135.0,144.0,144.0
0.4433497536945813,135.0,144.0,144.0
0.44417077175697867,135.0,144.0,144.0
0.44499178981937604,135.0,144.0,144.0
0.4458128078817734,135.0,144.0,144.0
0.4466338259441708,135.0,144.0,144.0
0.44745484400656815,135.0,144.0,144.0
0.4482758620689655,135.0,144.0,144.0
0.4490968801313629,135.0,144.0,144.0
0.44991789819376027,135.0,144.0,144.0
0.45073891625615764,135.0,145.0,145.0
0.451559934318555,135.0,145.0,145.0
0.4523809523809524,135.0,145.0,145.0
0.45320197044334976,135.0,145.0,145.0
0.4540229885057471,135.0,145.0,145.0
0.4548440065681445,135.0,145.0,145.0
0.45566502463054187,135.0,145.0,145.0
0.45648604269293924,135.0,145.0,145.0
0.4573070607553366,136.0,145.0,145.0
0.458128078817734,136.0,145.0,145.0
0.45894909688013136,136.0,145.0,145.0
0.45977011494252873,136.0,145.0,145.0
0.4605911330049261,136.0,145.0,145.0
0.4614121510673235,136.0,145.0,145.0
0.46223316912972084,136.0,145.0,145.0
0.4630541871921182,136.0,145.0,145.0
0.4638752052545156,136.0,145.0,145.0
0.46469622331691296,136.0,145.0,145.0
0.46551724137931033,136.0,145.0,145.0
0.4663382594417077,136.0,146.0,146.0
0.4671592775041051,136.0,146.0,146.0
0.46798029556650245,136.0,146.0,146.0
0.4688013136288998,136.0,146.0,146.0
0.4696223316912972,137.0,146.0,146.0
0.47044334975369456,137.0,146.0,146.0
0.47126436781609193,137.0,146.0,146.0
0.4720853858784893,137.0,146.0,146.0
0.4729064039408867,137.0,146.0,146.0
0.47372742200328405,137.0,146.0,146.0
0.4745484400656814,137.0,146.0,146.0
0.4753694581280788,137.0,146.0,146.0
0.47619047619047616,137.0,146.0,146.0
0.47701149425287354,137.0,146.0,146.0
0.47783251231527096,137.0,147.0,147.0
0.47865353037766833,137.0,147.0,147.0
0.4794745484400657,137.0,147.0,147.0
0.4802955665024631,137.0,147.0,147.0
0.48111658456486045,137.0,147.0,147.0
0.4819376026272578,137.0,147.0,147.0
0.4827586206896552,137.0,147.0,147.0
0.48357963875205257,137.0,147.0,147.0
0.48440065681444994,137.0,147.0,147.0
0.4852216748768473,137.0,147.0,147.0
0.4860426929392447,137.0,147.0,147.0
0.48686371100164205,137.0,147.0,147.0
0.4876847290640394,137.0,147.0,147.0
0.4885057471264368,138.0,147.0,147.0
0.48932676518883417,138.0,147.0,147.0
0.49014778325123154,138.0,147.0,148.0
0.4909688013136289,138.0,147.0,148.0
0.4917898193760263,138.0,148.0,148.0
0.49261083743842365,138.0,148.0,148.0
0.493431855500821,138.0,148.0,148.0
0.4942528735632184,138.0,148.0,148.0
0.49507389162561577,138.0,148.0,148.0
0.49589490968801314,138.0,148.0,148.0
0.4967159277504105,138.0,148.0,148.0
0.4975369458128079,138.0,148.0,148.0
0.49835796387520526,138.0,148.0,148.0
0.49917898193760263,138.0,148.0,148.0
0.5,139.0,148.0,148.0
0.5008210180623974,139.0,148.0,148.0
0.5016420361247947,139.0,148.0,148.0
0.5024630541871922,139.0,148.0,148.0
0.5032840722495895,139.0,148.0,149.0
0.5041050903119869,139.0,149.0,149.0
0.5049261083743842,139.0,149.0,149.0
0.5057471264367817,139.0,149.0,149.0
0.506568144499179,139.0,149.0,149.0
0.5073891625615764,139.0,149.0,149.0
0.5082101806239737,139.0,149.0,149.0
0.5090311986863711,139.0,149.0,149.0
0.5098522167487685,139.0,149.0,149.0
0.5106732348111659,139.0,149.0,149.0
0.5114942528735632,139.0,149.0,149.0
0.5123152709359606,139.0,149.0,149.0
0.513136288998358,139.0,149.0,149.0
0.5139573070607554,139.0,149.0,150.0
0.5147783251231527,140.0,150.0,150.0
0.5155993431855501,140.0,150.0,150.0
0.5164203612479474,140.0,150.0,150.0
0.5172413793103449,140.0,150.0,150.0
0.5180623973727422,140.0,150.0,150.0
0.5188834154351396,140.0,150.0,150.0
0.5197044334975369,140.0,150.0,150.0
0.5205254515599343,140.0,150.0,150.0
0.5213464696223317,140.0,150.0,150.0
0.5221674876847291,140.0,150.0,150.0
0.5229885057471264,140.0,150.0,150.0
0.5238095238095238,140.0,150.0,150.0
0.5246305418719212,140.0,150.0,150.0
0.5254515599343186,140.0,150.0,150.0
0.5262725779967159,140.0,150.0,151.0
0.5270935960591133,140.0,150.0,151.0
0.5279146141215106,141.0,150.0,151.0
0.5287356321839081,141.0,151.0,151.0
0.5295566502463054,141.0,151.0,151.0
0.5303776683087028,141.0,151.0,151.0
0.5311986863711001,141.0,151.0,151.0
0.5320197044334976,141.0,151.0,151.0
0.5328407224958949,141.0,151.0,151.0
0.5336617405582923,141.0,151.0,151.0
0.5344827586206896,141.0,151.0,151.0
0.535303776683087,141.0,151.0,151.0
0.5361247947454844,141.0,151.0,151.0
0.5369458128078818,141.0,151.0,151.0
0.5377668308702791,141.0,151.0,151.0
0.5385878489326765,141.0,151.0,151.0
0.5394088669950738,141.0,151.0,151.0
0.5402298850574713,141.0,151.0,152.0
0.5410509031198686,142.0,152.0,152.0
0.541871921182266,142.0,152.0,152.0
0.5426929392446633,142.0,152.0,152.0
0.5435139573070608,142.0,152.0,152.0
0.5443349753694581,142.0,152.0,152.0
0.5451559934318555,142.0,152.0,152.0
0.5459770114942529,142.0,152.0,152.0
0.5467980295566502,142.0,152.0,152.0
0.5476190476190477,142.0,152.0,152.0
0.548440065681445,142.0,152.0,152.0
0.5492610837438424,142.0,152.0,152.0
0.5500821018062397,142.0,152.0,152.0
0.5509031198686372,142.0,152.0,152.0
0.5517241379310345,142.0,152.0,152.0
0.5525451559934319,142.0,152.0,152.0
0.5533661740558292,142.0,152.0,152.0
0.5541871921182266,142.0,152.0,152.0
0.555008210180624,142.0,152.0,152.0
0.5558292282430214,142.0,152.0,152.0
0.5566502463054187,143.0,153.0,153.0
0.5574712643678161,143.0,153.0,153.0
0.5582922824302134,143.0,153.0,153.0
0.5591133004926109,143.0,153.0,153.0
0.5599343185550082,143.0,153.0,153.0
0.5607553366174056,143.0,153.0,153.0
0.5615763546798029,143.0,153.0,153.0
0.5623973727422004,143.0,153.0,153.0
0.5632183908045977,143.0,153.0,153.0
0.5640394088669951,143.0,153.0,153.0
0.5648604269293924,143.0,153.0,153.0
0.5656814449917899,143.0,153.0,153.0
0.5665024630541872,143.0,153.0,153.0
0.5673234811165846,143.0,153.0,153.0
0.5681444991789819,143.0,153.0,153.0
0.5689655172413793,143.0,153.0,153.0
0.5697865353037767,143.0,153.0,153.0
0.5706075533661741,143.0,153.0,153.0
0.5714285714285714,144.0,153.0,153.0
0.5722495894909688,144.0,153.0,153.0
0.5730706075533661,144.0,154.0,153.0
0.5738916256157636,144.0,154.0,153.0
0.5747126436781609,144.0,154.0,154.0
0.5755336617405583,144.0,154.0,154.0
0.5763546798029556,144.0,154.0,154.0
0.577175697865353,144.0,154.0,154.0
0.5779967159277504,144.0,154.0,154.0
0.5788177339901478,144.0,154.0,154.0
0.5796387520525451,144.0,154.0,154.0
0.5804597701149425,144.0,154.0,154.0
0.5812807881773399,144.0,154.0,154.0
0.5821018062397373,144.0,154.0,154.0
0.5829228243021346,144.0,154.0,154.0
0.583743842364532,144.0,154.0,154.0
0.5845648604269293,144.0,154.0,154.0
0.5853858784893268,144.0,154.0,154.0
0.5862068965517241,144.0,154.0,154.0
0.5870279146141215,144.0,154.0,154.0
0.5878489326765188,144.0,154.0,154.0
0.5886699507389163,144.0,155.0,154.0
0.5894909688013136,144.0,155.0,155.0
0.590311986863711,144.0,155.0,155.0
0.5911330049261084,144.0,155.0,155.0
0.5919540229885057,145.0,155.0,155.0
0.5927750410509032,145.0,155.0,155.0
0.5935960591133005,145.0,155.0,155.0
0.5944170771756979,145.0,155.0,155.0
0.5952380952380952,145.0,155.0,155.0
0.5960591133004927,145.0,156.0,155.0
0.59688013136289,145.0,156.0,155.0
0.5977011494252874,145.0,156.0,155.0
0.5985221674876847,145.0,156.0,155.0
0.5993431855500821,145.0,156.0,156.0
0.6001642036124795,145.0,156.0,156.0
0.6009852216748769,145.0,156.0,156.0
0.6018062397372742,145.0,156.0,156.0
0.6026272577996716,145.0,156.0,156.0
0.603448275862069,145.0,156.0,156.0
0.6042692939244664,145.0,156.0,156.0
0.6050903119868637,145.0,156.0,156.0
0.6059113300492611,145.0,156.0,156.0
0.6067323481116584,145.0,156.0,156.0
0.6075533661740559,145.0,156.0,156.0
0.6083743842364532,145.0,156.0,156.0
0.6091954022988506,145.0,156.0,156.0
0.6100164203612479,146.0,156.0,156.0
0.6108374384236454,146.0,156.0,156.0
0.6116584564860427,146.0,156.0,156.0
0.6124794745484401,146.0,157.0,156.0
0.6133004926108374,146.0,157.0,156.0
0.6141215106732348,146.0,157.0,156.0
0.6149425287356322,146.0,157.0,157.0
0.6157635467980296,146.0,157.0,157.0
0.6165845648604269,146.0,157.0,157.0
0.6174055829228243,146.0,157.0,157.0
0.6182266009852216,146.0,157.0,157.0
0.6190476190476191,146.0,157.0,157.0
0.6198686371100164,146.0,157.0,157.0
0.6206896551724138,147.0,157.0,157.0
0.6215106732348111,147.0,157.0,157.0
0.6223316912972086,147.0,157.0,157.0
0.6231527093596059,147.0,157.0,157.0
0.6239737274220033,147.0,157.0,157.0
0.6247947454844006,147.0,157.0,157.0
0.625615763546798,147.0,157.0,157.0
0.6264367816091954,147.0,157.0,157.0
0.6272577996715928,147.0,157.0,157.0
0.6280788177339901,147.0,158.0,157.0
0.6288998357963875,147.0,158.0,157.0
0.6297208538587848,147.0,158.0,158.0
0.6305418719211823,147.0,158.0,158.0
0.6313628899835796,147.0,158.0,158.0
0.632183908045977,147.0,158.0,158.0
0.6330049261083743,147.0,158.0,158.0
0.6338259441707718,147.0,158.0,158.0
0.6346469622331691,147.0,158.0,158.0
0.6354679802955665,147.0,158.0,158.0
0.6362889983579638,147.0,158.0,158.0
0.6371100164203612,147.0,158.0,158.0
0.6379310344827587,147.0,158.0,158.0
0.638752052545156,148.0,159.0,158.0
0.6395730706075534,148.0,159.0,159.0
0.6403940886699507,148.0,159.0,159.0
0.6412151067323482,148.0,159.0,159.0
0.6420361247947455,148.0,159.0,159.0
0.6428571428571429,148.0,159.0,159.0
0.6436781609195402,148.0,159.0,159.0
0.6444991789819376,148.0,160.0,159.0
0.645320197044335,148.0,160.0,160.0
0.6461412151067324,148.0,160.0,160.0
0.6469622331691297,148.0,160.0,160.0
0.6477832512315271,148.0,160.0,160.0
0.6486042692939245,148.0,160.0,160.0
0.6494252873563219,148.0,160.0,160.0
0.6502463054187192,148.0,160.0,160.0
0.6510673234811166,149.0,161.0,160.0
0.6518883415435139,149.0,161.0,161.0
0.6527093596059114,149.0,161.0,161.0
0.6535303776683087,149.0,161.0,161.0
0.6543513957307061,149.0,161.0,161.0
0.6551724137931034,149.0,161.0,161.0
0.6559934318555009,149.0,161.0,161.0
0.6568144499178982,149.0,161.0,161.0
0.6576354679802956,149.0,161.0,161.0
0.6584564860426929,149.0,161.0,161.0
0.6592775041050903,149.0,161.0,161.0
0.6600985221674877,149.0,161.0,161.0
0.6609195402298851,149.0,161.0,161.0
0.6617405582922824,149.0,161.0,161.0
0.6625615763546798,149.0,161.0,161.0
0.6633825944170771,149.0,161.0,161.0
0.6642036124794746,150.0,161.0,161.0
0.6650246305418719,150.0,161.0,161.0
0.6658456486042693,150.0,161.0,161.0
0.6666666666666666,150.0,161.0,161.0
0.6674876847290641,150.0,162.0,161.0
0.6683087027914614,150.0,162.0,161.0
0.6691297208538588,150.0,162.0,162.0
0.6699507389162561,150.0,162.0,162.0
0.6707717569786535,150.0,162.0,162.0
0.6715927750410509,150.0,162.0,162.0
0.6724137931034483,150.0,162.0,162.0
0.6732348111658456,151.0,162.0,162.0
0.674055829228243,151.0,162.0,162.0
0.6748768472906403,151.0,162.0,162.0
0.6756978653530378,151.0,162.0,162.0
0.6765188834154351,151.0,162.0,162.0
0.6773399014778325,151.0,162.0,162.0
0.6781609195402298,151.0,162.0,162.0
0.6789819376026273,151.0,162.0,162.0
0.6798029556650246,151.0,162.0,162.0
0.680623973727422,151.0,162.0,162.0
0.6814449917898193,152.0,162.0,162.0
0.6822660098522167,152.0,162.0,162.0
0.6830870279146142,152.0,163.0,162.0
0.6839080459770115,152.0,163.0,163.0
0.6847290640394089,152.0,163.0,163.0
0.6855500821018062,152.0,163.0,163.0
0.6863711001642037,152.0,163.0,163.0
0.687192118226601,152.0,163.0,163.0
0.6880131362889984,152.0,163.0,163.0
0.6888341543513957,152.0,163.0,163.0
0.6896551724137931,152.0,163.0,163.0
0.6904761904761905,152.0,163.0,163.0
0.6912972085385879,152.0,163.0,163.0
0.6921182266009852,152.0,163.0,163.0
0.6929392446633826,152.0,163.0,163.0
0.69376026272578,152.0,163.0,163.0
0.6945812807881774,153.0,164.0,164.0
0.6954022988505747,153.0,164.0,164.0
0.6962233169129721,153.0,164.0,164.0
0.6970443349753694,153.0,164.0,164.0
0.6978653530377669,153.0,164.0,164.0
0.6986863711001642,153.0,164.0,164.0
0.6995073891625616,153.0,164.0,164.0
0.7003284072249589,153.0,164.0,164.0
0.7011494252873564,153.0,164.0,164.0
0.7019704433497537,154.0,164.0,164.0
0.7027914614121511,154.0,164.0,164.0
0.7036124794745484,154.0,164.0,164.0
0.7044334975369458,154.0,164.0,164.0
0.7052545155993432,154.0,164.0,164.0
0.7060755336617406,154.0,165.0,165.0
0.7068965517241379,154.0,165.0,165.0
0.7077175697865353,154.0,165.0,165.0
0.7085385878489326,154.0,165.0,165.0
0.7093596059113301,154.0,165.0,165.0
0.7101806239737274,154.0,165.0,165.0
0.7110016420361248,154.0,165.0,165.0
0.7118226600985221,154.0,165.0,165.0
0.7126436781609196,154.0,165.0,165.0
0.7134646962233169,155.0,166.0,166.0
0.7142857142857143,155.0,166.0,166.0
0.7151067323481116,155.0,166.0,166.0
0.715927750410509,155.0,166.0,166.0
0.7167487684729064,155.0,166.0,166.0
0.7175697865353038,155.0,166.0,166.0
0.7183908045977011,155.0,166.0,166.0
0.7192118226600985,155.0,166.0,166.0
0.7200328407224958,155.0,166.0,166.0
0.7208538587848933,155.0,166.0,166.0
0.7216748768472906,155.0,166.0,166.0
0.722495894909688,155.0,166.0,167.0
0.7233169129720853,155.0,167.0,167.0
0.7241379310344828,155.0,167.0,167.0
0.7249589490968801,156.0,167.0,167.0
0.7257799671592775,156.0,167.0,167.0
0.7266009852216748,156.0,167.0,167.0
0.7274220032840722,156.0,167.0,167.0
0.7282430213464697,156.0,167.0,167.0
0.729064039408867,156.0,167.0,167.0
0.7298850574712644,156.0,167.0,167.0
0.7307060755336617,156.0,168.0,167.0
0.7315270935960592,156.0,168.0,168.0
0.7323481116584565,156.0,168.0,168.0
0.7331691297208539,156.0,168.0,168.0
0.7339901477832512,157.0,168.0,168.0
0.7348111658456487,157.0,168.0,168.0
0.735632183908046,157.0,168.0,168.0
0.7364532019704434,157.0,168.0,168.0
0.7372742200328407,157.0,168.0,168.0
0.7380952380952381,157.0,168.0,168.0
0.7389162561576355,157.0,168.0,168.0
0.7397372742200329,157.0,168.0,168.0
0.7405582922824302,157.0,168.0,168.0
0.7413793103448276,157.0,168.0,168.0
0.7422003284072249,157.0,168.0,168.0
0.7430213464696224,157.0,168.0,168.0
0.7438423645320197,157.0,168.0,168.0
0.7446633825944171,158.0,168.0,168.0
0.7454844006568144,158.0,169.0,168.0
0.7463054187192119,158.0,169.0,169.0
0.7471264367816092,158.0,169.0,169.0
0.7479474548440066,158.0,169.0,169.0
0.7487684729064039,158.0,169.0,169.0
0.7495894909688013,158.0,169.0,169.0
0.7504105090311987,158.0,169.0,169.0
0.7512315270935961,158.0,169.0,169.0
0.7520525451559934,158.0,169.0,169.0
0.7528735632183908,158.0,169.0,169.0
0.7536945812807881,158.0,169.0,169.0
0.7545155993431856,158.0,169.0,169.0
0.7553366174055829,158.0,169.0,169.0
0.7561576354679803,158.0,169.0,169.0
0.7569786535303776,158.0,170.0,169.0
0.7577996715927751,158.0,170.0,169.0
0.7586206896551724,158.0,170.0,170.0
0.7594417077175698,159.0,170.0,170.0
0.7602627257799671,159.0,170.0,170.0
0.7610837438423645,159.0,170.0,170.0
0.7619047619047619,159.0,170.0,170.0
0.7627257799671593,159.0,170.0,170.0
0.7635467980295566,159.0,170.0,170.0
0.764367816091954,159.0,170.0,170.0
0.7651888341543513,159.0,171.0,170.0
0.7660098522167488,159.0,171.0,170.0
0.7668308702791461,159.0,171.0,171.0
0.7676518883415435,159.0,171.0,171.0
0.7684729064039408,159.0,171.0,171.0
0.7692939244663383,159.0,172.0,171.0
0.7701149425287356,159.0,172.0,171.0
0.770935960591133,159.0,172.0,172.0
0.7717569786535303,159.0,172.0,172.0
0.7725779967159278,160.0,172.0,172.0
0.7733990147783252,160.0,172.0,172.0
0.7742200328407225,160.0,172.0,172.0
0.7750410509031199,160.0,172.0,172.0
0.7758620689655172,160.0,172.0,172.0
0.7766830870279147,160.0,172.0,172.0
0.777504105090312,160.0,172.0,172.0
0.7783251231527094,160.0,172.0,172.0
0.7791461412151067,160.0,172.0,172.0
0.7799671592775042,160.0,172.0,172.0
0.7807881773399015,160.0,172.0,172.0
0.7816091954022989,160.0,173.0,172.0
0.7824302134646962,161.0,173.0,173.0
0.7832512315270936,161.0,173.0,173.0
0.784072249589491,161.0,173.0,173.0
0.7848932676518884,161.0,173.0,173.0
0.7857142857142857,161.0,173.0,173.0
0.7865353037766831,161.0,173.0,173.0
0.7873563218390804,161.0,173.0,173.0
0.7881773399014779,161.0,173.0,173.0
0.7889983579638752,161.0,173.0,173.0
0.7898193760262726,161.0,174.0,174.0
0.7906403940886699,161.0,174.0,174.0
0.7914614121510674,161.0,174.0,174.0
0.7922824302134647,161.0,174.0,174.0
0.7931034482758621,162.0,174.0,174.0
0.7939244663382594,162.0,174.0,174.0
0.7947454844006568,162.0,174.0,174.0
0.7955665024630542,162.0,174.0,174.0
0.7963875205254516,162.0,174.0,174.0
0.7972085385878489,162.0,175.0,175.0
0.7980295566502463,162.0,175.0,175.0
0.7988505747126436,162.0,175.0,175.0
0.7996715927750411,162.0,175.0,175.0
0.8004926108374384,162.0,175.0,175.0
0.8013136288998358,162.0,175.0,175.0
0.8021346469622331,163.0,175.0,176.0
0.8029556650246306,163.0,176.0,176.0
0.8037766830870279,163.0,176.0,176.0
0.8045977011494253,163.0,176.0,176.0
0.8054187192118226,163.0,176.0,176.0
0.80623973727422,164.0,176.0,176.0
0.8070607553366174,164.0,176.0,176.0
0.8078817733990148,164.0,176.0,176.0
0.8087027914614121,164.0,176.0,176.0
0.8095238095238095,164.0,176.0,177.0
0.8103448275862069,164.0,176.0,177.0
0.8111658456486043,164.0,177.0,177.0
0.8119868637110016,165.0,177.0,177.0
0.812807881773399,165.0,177.0,177.0
0.8136288998357963,165.0,177.0,177.0
0.8144499178981938,165.0,177.0,178.0
0.8152709359605911,165.0,177.0,178.0
0.8160919540229885,165.0,178.0,178.0
0.8169129720853858,165.0,178.0,178.0
0.8177339901477833,165.0,178.0,178.0
0.8185550082101807,165.0,178.0,178.0
0.819376026272578,165.0,178.0,178.0
0.8201970443349754,166.0,179.0,179.0
0.8210180623973727,166.0,179.0,179.0
0.8218390804597702,166.0,179.0,179.0
0.8226600985221675,166.0,179.0,179.0
0.8234811165845649,166.0,179.0,179.0
0.8243021346469622,166.0,179.0,179.0
0.8251231527093597,166.0,179.0,179.0
0.825944170771757,167.0,179.0,179.0
0.8267651888341544,167.0,179.0,179.0
0.8275862068965517,167.0,180.0,179.0
0.8284072249589491,167.0,180.0,180.0
0.8292282430213465,167.0,180.0,180.0
0.8300492610837439,167.0,180.0,180.0
0.8308702791461412,167.0,180.0,180.0
0.8316912972085386,167.0,180.0,180.0
0.8325123152709359,167.0,180.0,180.0
0.8333333333333334,168.0,180.0,180.0
0.8341543513957307,168.0,180.0,180.0
0.8349753694581281,168.0,180.0,180.0
0.8357963875205254,168.0,180.0,180.0
0.8366174055829229,168.0,181.0,181.0
0.8374384236453202,168.0,181.0,181.0
0.8382594417077176,168.0,181.0,181.0
0.8390804597701149,169.0,181.0,181.0
0.8399014778325123,169.0,181.0,181.0
0.8407224958949097,169.0,181.0,181.0
0.8415435139573071,169.0,181.0,181.0
0.8423645320197044,169.0,181.0,181.0
0.8431855500821018,169.0,182.0,182.0
0.8440065681444991,169.0,182.0,182.0
0.8448275862068966,170.0,182.0,182.0
0.8456486042692939,170.0,182.0,182.0
0.8464696223316913,170.0,182.0,182.0
0.8472906403940886,170.0,182.0,182.0
0.8481116584564861,170.0,182.0,182.0
0.8489326765188834,170.0,182.0,182.0
0.8497536945812808,170.0,182.0,182.0
0.8505747126436781,170.0,182.0,182.0
0.8513957307060755,170.0,182.0,182.0
0.8522167487684729,171.0,182.0,182.0
0.8530377668308703,171.0,183.0,182.0
0.8538587848932676,171.0,183.0,183.0
0.854679802955665,171.0,183.0,183.0
0.8555008210180624,171.0,183.0,183.0
0.8563218390804598,171.0,183.0,183.0
0.8571428571428571,171.0,184.0,183.0
0.8579638752052545,171.0,184.0,183.0
0.8587848932676518,171.0,184.0,184.0
0.8596059113300493,171.0,184.0,184.0
0.8604269293924466,171.0,185.0,184.0
0.861247947454844,172.0,185.0,184.0
0.8620689655172413,172.0,185.0,185.0
0.8628899835796388,172.0,185.0,185.0
0.8637110016420362,172.0,185.0,185.0
0.8645320197044335,172.0,185.0,185.0
0.8653530377668309,173.0,185.0,185.0
0.8661740558292282,173.0,185.0,185.0
0.8669950738916257,173.0,186.0,185.0
0.867816091954023,173.0,186.0,186.0
0.8686371100164204,173.0,186.0,186.0
0.8694581280788177,173.0,186.0,186.0
0.8702791461412152,174.0,186.0,186.0
0.8711001642036125,174.0,186.0,186.0
0.8719211822660099,174.0,186.0,186.0
0.8727422003284072,174.0,187.0,186.0
0.8735632183908046,174.0,187.0,187.0
0.874384236453202,174.0,187.0,187.0
0.8752052545155994,174.0,187.0,187.0
0.8760262725779967,174.0,188.0,187.0
0.8768472906403941,175.0,188.0,188.0
0.8776683087027914,175.0,188.0,188.0
0.8784893267651889,175.0,188.0,188.0
0.8793103448275862,175.0,188.0,188.0
0.8801313628899836,175.0,188.0,188.0
0.8809523809523809,175.0,189.0,188.0
0.8817733990147784,175.0,189.0,189.0
0.8825944170771757,175.0,189.0,189.0
0.8834154351395731,175.0,189.0,189.0
0.8842364532019704,175.0,189.0,189.0
0.8850574712643678,175.0,189.0,189.0
0.8858784893267652,175.0,189.0,189.0
0.8866995073891626,176.0,189.0,189.0
0.8875205254515599,176.0,190.0,189.0
0.8883415435139573,176.0,190.0,190.0
0.8891625615763546,176.0,190.0,190.0
0.8899835796387521,176.0,190.0,190.0
0.8908045977011494,176.0,190.0,190.0
0.8916256157635468,176.0,190.0,190.0
0.8924466338259441,177.0,190.0,190.0
0.8932676518883416,177.0,191.0,190.0
0.8940886699507389,177.0,191.0,191.0
0.8949096880131363,177.0,191.0,191.0
0.8957307060755336,177.0,191.0,191.0
0.896551724137931,177.0,191.0,191.0
0.8973727422003284,177.0,192.0,191.0
0.8981937602627258,178.0,192.0,192.0
0.8990147783251231,178.0,192.0,192.0
0.8998357963875205,178.0,193.0,192.0
0.9006568144499179,178.0,193.0,192.0
0.9014778325123153,178.0,193.0,193.0
0.9022988505747126,178.0,193.0,193.0
0.90311986863711,178.0,193.0,193.0
0.9039408866995073,178.0,194.0,193.0
0.9047619047619048,178.0,194.0,194.0
0.9055829228243021,179.0,194.0,194.0
0.9064039408866995,179.0,194.0,195.0
0.9072249589490968,179.0,195.0,195.0
0.9080459770114943,180.0,195.0,195.0
0.9088669950738916,180.0,195.0,196.0
0.909688013136289,180.0,196.0,196.0
0.9105090311986864,181.0,196.0,196.0
0.9113300492610837,181.0,196.0,197.0
0.9121510673234812,182.0,196.0,197.0
0.9129720853858785,182.0,197.0,197.0
0.9137931034482759,182.0,197.0,197.0
0.9146141215106732,183.0,197.0,198.0
0.9154351395730707,183.0,198.0,198.0
0.916256157635468,183.0,198.0,198.0
0.9170771756978654,184.0,198.0,198.0
0.9178981937602627,184.0,198.0,198.0
0.9187192118226601,184.0,199.0,199.0
0.9195402298850575,184.0,199.0,199.0
0.9203612479474549,184.0,200.0,199.0
0.9211822660098522,185.0,200.0,200.0
0.9220032840722496,185.0,200.0,200.0
0.922824302134647,185.0,200.0,200.0
0.9236453201970444,185.0,201.0,201.0
0.9244663382594417,185.0,201.0,201.0
0.9252873563218391,186.0,201.0,201.0
0.9261083743842364,186.0,201.0,201.0
0.9269293924466339,186.0,201.0,201.0
0.9277504105090312,186.0,201.0,201.0
0.9285714285714286,186.0,202.0,201.0
0.9293924466338259,186.0,202.0,202.0
0.9302134646962233,187.0,202.0,202.0
0.9310344827586207,187.0,203.0,202.0
0.9318555008210181,187.0,203.0,203.0
0.9326765188834154,188.0,203.0,203.0
0.9334975369458128,188.0,204.0,203.0
0.9343185550082101,188.0,204.0,204.0
0.9351395730706076,188.0,204.0,204.0
0.9359605911330049,188.0,204.0,204.0
0.9367816091954023,189.0,204.0,204.0
0.9376026272577996,189.0,204.0,204.0
0.9384236453201971,189.0,204.0,204.0
0.9392446633825944,189.0,205.0,204.0
0.9400656814449918,190.0,205.0,205.0
0.9408866995073891,191.0,206.0,205.0
0.9417077175697866,191.0,206.0,205.0
0.9425287356321839,191.0,207.0,206.0
0.9433497536945813,191.0,207.0,206.0
0.9441707717569786,191.0,207.0,207.0
0.944991789819376,192.0,207.0,207.0
0.9458128078817734,192.0,207.0,207.0
0.9466338259441708,192.0,208.0,207.0
0.9474548440065681,192.0,208.0,207.0
0.9482758620689655,193.0,208.0,208.0
0.9490968801313628,193.0,209.0,208.0
0.9499178981937603,193.0,210.0,209.0
0.9507389162561576,194.0,211.0,211.0
0.951559934318555,194.0,211.0,211.0
0.9523809523809523,194.0,211.0,211.0
0.9532019704433498,195.0,211.0,211.0
0.9540229885057471,196.0,212.0,212.0
0.9548440065681445,197.0,212.0,212.0
0.9556650246305419,197.0,213.0,212.0
0.9564860426929392,197.0,213.0,213.0
0.9573070607553367,198.0,214.0,213.0
0.958128078817734,199.0,214.0,213.0
0.9589490968801314,200.0,214.0,214.0
0.9597701149425287,202.0,214.0,214.0
0.9605911330049262,202.0,217.0,214.0
0.9614121510673235,202.0,217.0,217.0
0.9622331691297209,202.0,217.0,217.0
0.9630541871921182,203.0,218.0,218.0
0.9638752052545156,203.0,218.0,218.0
0.964696223316913,203.0,219.0,219.0
0.9655172413793104,204.0,219.0,219.0
0.9663382594417077,204.0,220.0,219.0
0.9671592775041051,204.0,220.0,220.0
0.9679802955665024,204.0,220.0,220.0
0.9688013136288999,204.0,220.0,220.0
0.9696223316912972,205.0,221.0,220.0
0.9704433497536946,206.0,221.0,221.0
0.9712643678160919,207.0,228.0,221.0
0.9720853858784894,212.0,228.0,225.0
0.9729064039408867,213.0,229.0,228.0
0.9737274220032841,214.0,230.0,228.0
0.9745484400656814,216.0,230.0,229.0
0.9753694581280788,219.0,233.0,230.0
0.9761904761904762,219.0,235.0,233.0
0.9770114942528736,219.0,236.0,235.0
0.9778325123152709,220.0,236.0,236.0
0.9786535303776683,225.0,239.0,240.0
0.9794745484400657,225.0,240.0,244.0
0.9802955665024631,227.0,244.0,244.0
0.9811165845648604,231.0,246.0,246.0
0.9819376026272578,231.0,247.0,247.0
0.9827586206896551,234.0,252.0,248.0
0.9835796387520526,236.0,254.0,257.0
0.9844006568144499,237.0,256.0,260.0
0.9852216748768473,239.0,260.0,261.0
0.9860426929392446,240.0,263.0,263.0
0.986863711001642,240.0,265.0,265.0
0.9876847290640394,246.0,269.0,269.0
0.9885057471264368,247.0,270.0,275.0
0.9893267651888341,249.0,275.0,275.0
0.9901477832512315,251.0,275.0,276.0
0.9909688013136289,254.0,278.0,278.0
0.9917898193760263,257.0,283.0,283.0
0.9926108374384236,266.0,289.0,301.0
0.993431855500821,325.0,354.0,315.0
0.9942528735632183,343.0,377.0,341.0
0.9950738916256158,352.0,405.0,412.0
0.9958949096880131,418.0,429.0,423.0
0.9967159277504105,426.0,459.0,453.0
0.9975369458128078,442.0,504.0,515.0
0.9983579638752053,1000.0,1000.0,1000.0
0.9991789819376026,1000.0,1000.0,1000.0
1.0,1000.0,1000.0,1000.0


==> data/eigen_graph_biological_64/eigenvalues_absolute_error.csv <==
matrix\type,Float64,LinearTakum64,Posit64
bio/bio-CE-GT,2.45025850870012643737024169727747929e-14,6.73828944851307883548192174745625686e-16,2.76037651483089697702288305687439814e-13
bio/bio-CE-HT,-Inf,-Inf,-Inf
bio/bio-CE-LC,5.60744863677885223500506126078923435e-02,5.60744863677605249633177879035713881e-02,5.60744862441301482533418410359778544e-02
bio/bio-DM-HT,2.29806131515812426822138833614371320e-02,2.29806131515683825335030051804887205e-02,2.29806111977225516292129933306307613e-02
bio/bio-DM-LC,5.47619197912743400262381361967357092e-02,5.47619197912743818104674346829887396e-02,5.47619199360569421864783953017292384e-02
bio/bio-HS-HT,1.38903512559240608678430428860493029e-14,1.11557752746321675396530600259646955e-15,5.00296421842241025076237421323258818e-02
bio/bio-HS-LC,1.73990919449871754611694275425703109e-14,5.97447777341190872538517767356542455e-16,5.66103915643004117223408144327417505e-13
bio/bio-SC-CC,3.15666348207617475242490423891262524e-14,1.38697511119528934908966747911988711e-15,1.08505647170152894858132572657516432e-09
bio/bio-SC-GT,2.11984180769951025028887569110179720e-14,6.75785175068086617250141036090604846e-16,2.90434949963872311015953663730915847e-12
bio/bio-SC-LC,1.47295215361461405643231287729591967e-14,1.49735782978431481034868544015233877e-15,1.66507076950216280344760884184827640e-12
bio/bio-SC-TS,2.94257995632842441788598673983850875e-01,2.94257995632841744387712517815272238e-01,2.94257995632866501634293669093736719e-01
bio/bio-WormNet-v3-benchmark,2.52881530791090987028972320832749759e-01,2.52881530791093798349065447978331880e-01,1.55916042766364941033179591923324332e-13
bio/bio-celegans,9.92212169139227109720534546803345090e-15,1.05186705377214026550206015494926431e-15,2.43397650703774151319866138247344890e-11
bio/bio-celegans-dir,1.92412947505694489532118196997241068e-14,8.72657567454748982025089777846489324e-16,1.41057783673357292707491863617292813e-11
bio/bio-diseasome,2.22671297515667110155641351927986914e-14,1.05761560496266119615448467740506423e-15,1.89019256705014404812817298313259829e-09
bio/bio-dmela,2.05833900332263946671128925203040247e-14,1.36387700853190251250800572430491492e-15,6.82683453205788257398976303013548368e-09
bio/bio-grid-fission-yeast,8.02046489385352477569956161699416544e-02,8.02046489385314924291355197176033177e-02,8.02046489970979968606114434718435004e-02
bio/bio-grid-fruitfly,1.13317651993652512517515136847674351e-01,1.13317651993634239245709773486091136e-01,1.13317651365749106486272218944504960e-01
bio/bio-grid-human,8.72212341730062798488889932778314216e-02,8.72212341730012581829029594506781341e-02,8.72212346424073664777976667564103557e-02
bio/bio-grid-mouse,-Inf,-Inf,-Inf
bio/bio-grid-plant,-Inf,-Inf,-Inf
bio/bio-grid-worm,3.74956521637911419750859108021991268e-02,3.74956521637984606876519532035106014e-02,3.74956523758620497445364779683832345e-02
bio/bio-yeast,3.03376096895227988081390030478883081e-14,1.52124954994273091995777779380609388e-15,1.83943166238676173378725821815633223e-08
bio/bio-yeast-protein-inter,5.61622007836003175335107845656622013e-02,5.61622007836015077587095296786277937e-02,5.61621980462840144685186306253747957e-02
bn/bn-cat-mixed-species_brain_1,8.25380597088379085060336775479451937e-15,7.72179857425427274657062094391492906e-16,1.25347630648924229492785852999113686e-13
bn/bn-fly-drosophila_medulla_1,2.07448546337164771695596182544017542e-01,2.07448546337171337446412485982210283e-01,2.07448546343526007733267349295050086e-01
bn/bn-macaque-rhesus_brain_1,1.85733531554328489767815266864381045e-14,7.47535936799205982767110306719020150e-16,2.05281685492829429515324183098296919e-11
bn/bn-macaque-rhesus_brain_2,4.45209782060351957966935115303762957e-15,2.81191931411102942537219250968150674e-16,4.32448551621304260782772136285718692e-11
bn/bn-macaque-rhesus_cerebral-cortex_1,3.89021504213487415784190076943722966e-15,5.23932567334626089533341009094651084e-16,8.33837287375936521109303930086685268e-10
bn/bn-macaque-rhesus_interareal-cortical-network_2,9.45050648853733050906279771245564392e-16,4.70777729705658071496349975363121311e-17,9.41661257060523655400540911968326321e-14
bn/bn-mouse-kasthuri_graph_v4,6.07548245609174302437729270039900456e-02,6.07548245609288573781068181128071126e-02,6.07548244237080280004038758910913540e-02
bn/bn-mouse_brain_1,8.89018610678934839054739544940160296e-15,6.62201717394210974806359595829476097e-16,2.21715741383921714964105325823694694e-10
bn/bn-mouse_retina_1,1.50613701495121167090200602106385181e-14,8.01840655870806568839617353604895054e-16,7.93732459690126845939471071381403404e-09
bn/bn-mouse_visual-cortex_1,6.17006478166151088363068664820584953e-15,1.65055766103460156621192986440247442e-16,2.05161156714172309654163005387430215e-15
bn/bn-mouse_visual-cortex_2,5.66359813331919618809407076504818781e-15,2.54975886199213645761825979380890553e-16,1.55031668928382795730844431519461917e-13
eco/eco-everglades,1.00895999113973006775490489754100313e-14,5.47725454214988747336847585411835593e-16,2.58817737554273335154158865053108448e-10
eco/eco-florida,7.29178856505997396804735797373901832e-15,8.22135194519678070586490681991413215e-16,1.55185182073070745822884629892209640e-10
eco/eco-foodweb-baydry,8.35800633687765278623222913534732977e-15,5.49616098395523610726596182818019552e-16,3.30809724969413946062131768502661407e-12
eco/eco-foodweb-baywet,8.74355306377633048125532939996223175e-15,8.31365837834356921286978761726221519e-16,4.69304225521736093424727668019059923e-11
eco/eco-mangwet,1.09896676355751586107561389800912934e-14,9.53470473038030124611330809896233366e-16,3.36023080413207414371278434053446322e-10
eco/eco-stmarks,7.72293506246452884719437429103945309e-15,6.22583682567073594072943354686484576e-16,3.50745583839248730539433412575658406e-13
protein/DD_g1,1.60770783087812384180869594917119427e-14,6.41920902939820150880223188742254647e-16,1.58030490365626064991274283342768732e-13
protein/DD_g10,1.44274481005051959395920396621488466e-14,5.74603483743984030278214527259998631e-16,7.99188135633347874573309672851750284e-14
protein/DD_g100,1.82966472674444631824682057027141038e-14,1.56750506325912816844830982988350227e-15,3.66057077596444664018354638360153481e-13
protein/DD_g1000,1.85603815417025476724510180589239363e-14,7.11777473597891006172961592490009225e-16,8.68872342083443337948091215375047091e-14
protein/DD_g1001,1.57207865362554867732179435206729044e-14,9.15128477421416315534929935461638138e-16,1.16641317481220139157265862661169268e-12
protein/DD_g1002,1.00720597542018840872397750111192865e-14,7.25522899831783486675835237386076731e-16,2.02862651922777650668249996371904571e-13
protein/DD_g1003,1.34895329242527586566825037127890019e-14,3.60760367265110145901820270793902784e-16,2.18122972243129449134404596253508403e-13
protein/DD_g1004,1.33963513144358851261918777732679789e-14,9.60607592297462126582229459338938415e-16,1.54171193349641778122486797833624641e-09
protein/DD_g1005,1.90616826675441476578135422003205982e-14,7.89398534040473767166313461127488178e-16,1.54739188403979191597826066792221847e-10
protein/DD_g1006,1.28673229066030729261002681896252761e-14,1.28146195440525102824953948675154515e-15,7.03237757677482961057907157125391409e-13
protein/DD_g1007,9.48551123716942167962148163334241558e-15,5.95800415012251580745072487776195996e-16,1.06540780905120977124283123588776286e-10
protein/DD_g1008,1.37550764540433682016971729894915951e-14,6.35598599584343118893308118138088412e-16,1.93999562329739950316284946948685215e-12
protein/DD_g1009,1.24331842160274804018353557452929192e-14,5.28371146866808937539459369573495947e-16,1.00781646652706629077632884825104228e-13
protein/DD_g101,1.39755655741605142009791960152862842e-14,1.35831005871010150287966235518227475e-15,9.04320754270839633313132438697268742e-14
protein/DD_g1010,1.02630068096269954325410776559169172e-14,7.78889701423459204250281266543643040e-16,1.12978663342755358783651399390823798e-13
protein/DD_g1011,1.15169187366898795280329761890668958e-14,6.64940932102335541167317397472067304e-16,2.39558800172901436681047095688084419e-13
protein/DD_g1012,1.37673025642892559231378270931999045e-14,7.48223236542567672382367995295554217e-16,3.38424619118049722507025205709614516e-13
protein/DD_g1013,7.86719469556533180354764378598377457e-15,1.25719102163689104163541007374509801e-15,4.45287108657671485980129466994358100e-14
protein/DD_g1014,1.32830493279679653879457716856467780e-14,9.19883388307868199237408030587297459e-16,2.21908076962648579082168361311394485e-13
protein/DD_g1015,1.48296879950904943757745391816760604e-14,6.51730636278106254003329241233471439e-16,2.37936313994331790604334442478687266e-13
protein/DD_g1016,1.29910494797416803647482037007248753e-14,1.11444623414234355718554704092568084e-15,1.01346451934016304210407630158176791e-13
protein/DD_g1017,1.22726496053808467047848368862974256e-14,9.75504021788561060486059464679661053e-16,1.49907976015561234406116589193238164e-10
protein/DD_g1018,1.37335155806840753575712675733616697e-14,7.19536080839928286865263914981205925e-16,1.24044503184735949661268522200444646e-11
protein/DD_g1019,1.21405971517122896315053118808585787e-14,6.19879381257045615366606134305069482e-16,1.72858271977453250348449996038908038e-13
protein/DD_g102,1.41310787001042701402153189584426565e-14,8.21510768152227103396625291121190385e-16,1.02592648695546894976700067712096928e-13
protein/DD_g1020,1.79360882119742656193789539400460875e-14,1.13809456247054704735111208834361531e-15,3.69746498327633066833773508966661316e-13
protein/DD_g1021,1.18516023585718710194885279530842034e-14,8.63392372074145663147598061574292195e-16,1.06825556607917387313131551617884357e-11
protein/DD_g1022,8.54787032885836576728504052494747756e-15,1.30049764816466903259649369496344311e-15,1.02097583238371517340359396470372176e-11
protein/DD_g1023,1.40314747961319037978143795938594611e-14,9.55118217007907157217512480089483326e-16,4.36442073858762490501190358115580083e-10
protein/DD_g1024,1.14582238580131356227389166284886623e-14,1.96063378835883415876169708405877454e-16,9.74886033601499374391611975413588885e-12
protein/DD_g1025,1.55020209790419216847936543057101371e-14,9.45100307176586572753029854320693549e-16,1.14526967829344802829351209356041630e-13
protein/DD_g1026,1.60148585933728549047369553247678093e-14,1.16874966558214998138990976084887716e-15,4.02799363834391147038561413106950725e-13
protein/DD_g1027,1.64252566278747858789941045094234330e-14,9.30949956954194473715840772704182750e-16,4.21706172459186744395697972135502000e-10
protein/DD_g1028,1.10019472500508243017483284186407418e-14,1.29647954666593633518391104067688949e-15,1.69039717898199324210051743351025077e-13
protein/DD_g1029,1.29392516537291114890400540701325664e-14,8.48550092846361675605504482113137327e-16,1.29299524068642095714726957821571871e-13
protein/DD_g103,1.30849442703515373319159086394164131e-14,5.34409536158184342874003333425707778e-16,3.09149137245669782258111799050340167e-12
protein/DD_g1030,2.18152652489371687117575557387821458e-14,1.05725517932728097585880437268447141e-15,5.12535257591457837509351644728011282e-13
protein/DD_g1031,2.30477548391635615250188228821579931e-14,6.73282121825811110240917780606260760e-16,2.83976195830028607641753511160759582e-13
protein/DD_g1032,1.78642302853703812378725514409218562e-14,8.46677044791325736580755110466087349e-16,3.64926118850038589404351065392012230e-13
protein/DD_g1033,1.66377348941644281724013397685503320e-14,7.48165421823024801005734420136054998e-16,3.81409512627111530382262010175471017e-13
protein/DD_g1034,1.21711723817016760710726598957105510e-14,9.32406079921633218229282603364411774e-16,1.41226636323930685820867307917003786e-13
protein/DD_g1035,1.20034716205967109473132233640889986e-14,7.24595140714000268429094673012540455e-16,8.84533977042046706911688921796000889e-14
protein/DD_g1036,1.21971363807594554527072726104247772e-14,1.08143767407771664818305352670820394e-15,6.62188188740194311710026350138409407e-12
protein/DD_g1037,1.61747020520740645127484435065687979e-14,5.96981453333392353366401056333984354e-16,1.04722284474584210370253278030298151e-13
protein/DD_g1038,1.19854620661669838370901810901365816e-14,9.72949861666001239929912883387178029e-16,3.66367131475021895674778971352999062e-12
protein/DD_g1039,9.90823252109216850113733345474807055e-15,3.90050235611096008777597807681726936e-16,3.71963443721075328712522536877635887e-12
protein/DD_g104,2.28379496924754057836053855005739095e-14,7.56249922934823625255939851947137286e-16,9.15418234620755479146938013282386892e-09
protein/DD_g1040,1.48130316613873533992237068554581561e-14,8.97438157063340064489050063541944160e-16,1.71542686912999554959415859019491223e-13
protein/DD_g1041,1.26194856414436654036310389385317144e-14,7.14600701368694034624519587516060611e-16,2.27451928024980807848540569670517339e-13
protein/DD_g1042,2.09255606497100321463246811797800768e-14,1.43027826913659229352575997467036152e-15,1.43932681964315719681306658879321479e-13
protein/DD_g1043,1.27447413662943351148213434476928940e-14,9.12360923258577759125030931409538132e-16,8.20478946321933389483104811898879922e-13
protein/DD_g1044,1.54984920710687955785220093688135408e-14,8.74499348523873512151987087869638736e-16,7.96356778620240808850838210678847405e-11
protein/DD_g1045,1.35111935389961597734236226146096227e-14,1.13325336389463492037277962832707734e-15,2.90955309375775345394810560465946337e-13
protein/DD_g1046,2.23146469025595051325668825383596542e-14,1.05166161086912439843707079235865666e-15,1.99601865946014581458849293191415443e-13
protein/DD_g1047,1.05816752265295742995505466306141821e-14,6.34274561269571594810751229600128317e-16,1.40425453970818722737852572591656433e-12
protein/DD_g1048,1.67446307209955973986096189483484555e-14,1.00091926208938466124856988170156918e-15,1.20198078517208302766396510659749988e-11
protein/DD_g1049,2.09458639089439982771812014698727015e-14,8.04179757298376553748305743938187604e-16,2.80289229749088672690887563373318786e-09
protein/DD_g105,1.56829314488724483093011796642257818e-14,6.91448268008689149391290578937246289e-16,7.12240714637575233311659256253614752e-11
protein/DD_g1050,1.30319772227375208057356726119365929e-14,8.98518783805243191904593942670484576e-16,1.02960423175592368073917736669994815e-08
protein/DD_g1051,1.48777873687042723222214596792456528e-14,1.32276180761370147166910675696774318e-15,1.31398182050789345306727179688372296e-12
protein/DD_g1052,1.57487083390265828832546004711875108e-14,8.34944921924281616087179931805161317e-16,3.75375634663273064663539559966638989e-10
protein/DD_g1053,1.86072820827702844029130769887617741e-14,8.40335973600117253478067020409901373e-16,5.45509795164084184989564980688902077e-13
protein/DD_g1054,1.01497804343612126269748689127601821e-14,1.29561799031161011795178802669789094e-15,2.45098230507453649551899270205253800e-13
protein/DD_g1055,1.32607554974077341572044438755330043e-14,7.70494673311381124344411252636483571e-16,8.28702139014652520793131677592634830e-13
protein/DD_g1056,8.47612196523634845973012039502675149e-15,7.65009885700149634583597089331844680e-16,3.30574038197020233519568057357162476e-13
protein/DD_g1057,1.86733900980133806960487543489513894e-14,9.67534165726113866122799506068172534e-16,3.02139751072438670555670021953185557e-09
protein/DD_g1058,1.42127478808580640497689753435607271e-14,5.10846151801822055907603117779096486e-16,3.51304119415174757532083499179568475e-13
protein/DD_g1059,1.37430634876477078365865989613530243e-14,1.45757881501324835230613896121112765e-15,3.17817310180478962532554109157719101e-13
protein/DD_g106,2.41970782494373507760385053836039192e-14,1.01252010561336165731904325548601523e-15,2.33683947914542055591776571855486331e-09
protein/DD_g1060,1.29791265761154790054408189434189314e-14,1.53279231462223231148391179384543723e-15,7.32047661752860837538504600726608031e-10
protein/DD_g1061,2.02990977002845040008619370855567341e-14,7.70254472041152242879314254536378310e-16,1.69923318498376472629977063643872674e-10
protein/DD_g1062,3.54837346040217102934250744038587906e-14,1.71024266563231920524756829932056285e-15,5.74365244798249393442413968231408214e-13
protein/DD_g1063,2.11272258891724535259034035497484210e-14,5.54040754537449115000909208812215326e-16,1.67340973505107566040647662104084159e-13
protein/DD_g1064,1.20168838909538833361809438820340813e-14,8.30264066952641704138366426963686489e-16,2.76928846143037041562863807155927422e-11
protein/DD_g1065,1.52392884861124323163248858043291809e-14,5.61246650181643288406767950252778394e-16,7.18452465590673287882377105558844505e-14
protein/DD_g1066,1.89645954098112251564685317321917800e-14,8.03120055642747994701113834263799893e-16,5.71577411373378860026450822792245210e-13
protein/DD_g1067,1.95814052116358300248644324093637086e-14,1.32151299066808086900101834672063036e-15,7.09535587783100024850854853983220259e-13
protein/DD_g1068,1.54867193992927425827740136386707181e-14,8.21692648687935788723912953698240363e-16,3.26760957628652308754211077565501406e-13
protein/DD_g1069,1.48203333477105675906997738557421660e-14,4.33561042569229495294164320754869423e-16,1.45901478137445785725251399400655539e-13
protein/DD_g107,1.99107961125456712354659485866823899e-14,1.13736241090014035401800259261868037e-15,1.47871334107778586337847093849544814e-13
protein/DD_g1070,1.76761026466373728566582859683613810e-14,7.34104377773832373107226127983928366e-16,4.37178184381619532782943847024977396e-11
protein/DD_g1071,8.34414187774680081434351258532553298e-15,4.34689170114835089843426297478563394e-16,1.27684083853974648846696637468381868e-13
protein/DD_g1072,1.40262354328689492854166421736496712e-14,9.07896147736094770951129161185672683e-16,6.51195687091547041156478234308667365e-14
protein/DD_g1073,1.49449517332351995718442514083977033e-14,4.90074985537489263649762625074289189e-16,6.69339588748282215177385022331002768e-12
protein/DD_g1074,2.06345032620380066353018641477440834e-14,1.10003844676826791931847232140687981e-15,9.52022668288507536149682167791764673e-11
protein/DD_g1075,1.79696464003567529559351118244130954e-14,9.37195095471252952765314944959447085e-16,3.29876445374410906778452230349719847e-11
protein/DD_g1076,1.85582429425459799788688228014791463e-14,1.27241625076179385559305746125557019e-15,3.32466929339032218069877898103715385e-12
protein/DD_g1077,1.46852571511584097471132069882675322e-14,3.48782553203035949609543750199791336e-16,3.53098439916882585241310309557245087e-13
protein/DD_g1078,1.65508968702994611232741365304725092e-14,1.11699564613374862824708391540983724e-15,2.12034840654116259543074669293180820e-13
protein/DD_g1079,1.39989529872285203529526146032137878e-14,9.95294352692765663216747688418693340e-16,3.45431913847556242023253629473406074e-13
protein/DD_g108,3.07704949775888331839165702042180716e-14,8.14243088493403373017285844603714445e-16,1.69031499391930321323379506508086551e-12
protein/DD_g1080,8.63347634606460178922410511401103403e-15,6.75601981565488634348492521178628806e-16,1.18265774303135601904339862907412528e-13
protein/DD_g1081,1.48058008266435881564163703012504108e-14,1.15921392275336664167065711556032725e-15,3.46067302123707707365551693885219431e-09
protein/DD_g1082,1.79911571942249171827309856634445929e-14,5.27824218630472515219839397169139909e-16,1.36339915818001311743840232811093685e-13
protein/DD_g1083,2.11053139755922977818829420311243180e-14,7.10293111313279304094356143269527067e-16,7.34964887840005275555629288617060571e-13
protein/DD_g1084,1.59355351241097169137470146794322602e-14,1.04234538893906679995499348211720433e-15,1.40432082147276916617688762029238107e-11
protein/DD_g1085,1.06028959226837664364767021712448574e-14,4.02873088700628223091784721180687382e-16,2.30020280154357157746237942833425587e-12
protein/DD_g1086,1.46348208196237354757489650829242969e-14,5.79026727529890454372287185242824269e-16,1.30357681453072757775297921514895222e-13
protein/DD_g1087,8.23334252698031527197007515387818214e-15,5.67562067989582280914691575303476384e-16,1.55499103303154854489815431036576633e-13
protein/DD_g1088,1.43963380477969789994132114658766215e-14,6.06584208018256834739487031227062907e-16,7.35415645063451417588144493802204459e-13
protein/DD_g1089,1.31731738429255092311713639501514302e-14,1.19600125343191181016445276906430160e-15,2.41408044712640848576637384049542581e-12
protein/DD_g109,1.64074059485088562480527855185289048e-14,4.88421959905733039583308893423714572e-16,1.79712748715110794364905512546680603e-13
protein/DD_g1090,1.43621496975022492772310602073297950e-14,8.77943550739797382923744555901288407e-16,5.30591415276378537339804416658489438e-14
protein/DD_g1091,2.12262647337202879758263517793620864e-14,5.69044057946159261639925072362403565e-16,1.12961891538081759303874522262201256e-13
protein/DD_g1092,1.31094014006563773660901166338877057e-14,3.61573029169696036711403223690970567e-16,6.23694286243785311314302959361444510e-14
protein/DD_g1093,1.01179094116243787082232322748186102e-14,1.15339373434582643849769715740028031e-15,3.58836520868383361638909482649147256e-13
protein/DD_g1094,1.31317534286568799849850759818048138e-14,9.23093997116227936506457598702652036e-16,4.93138992033699716626554529713712822e-13
protein/DD_g1095,1.12639302275118139480165464348262833e-14,8.35681998436230448624914462204304072e-16,4.67562745112423768180514848732326826e-13
protein/DD_g1096,1.13731234103389357517368652644179141e-14,7.91352972580079208864555146420574963e-16,1.33142016851119542122456152886054901e-12
protein/DD_g1097,1.65638394489422677490687023133415288e-14,1.03813185661142216697506395241372694e-15,3.33396267899511529139395549095843343e-13
protein/DD_g1098,1.35223465229611341310944170998099463e-14,1.05985915588584979121537058813203975e-15,1.46102579165442001496834510653775007e-12
protein/DD_g1099,1.65337945172795689693470583950327765e-14,1.55198389101847223326382721375812860e-15,3.26096842401141571326744602448027816e-12
protein/DD_g11,1.83511116294426413706726175627958622e-14,1.06023768755465223438022171875393553e-15,3.56150705888075301761248197733899600e-13
protein/DD_g110,1.56037669114135788074232367707966843e-14,1.47838534182831793977144279563268768e-15,3.07115472824688464327319130476774312e-13
protein/DD_g1100,1.24845999230857717352097065386050358e-14,6.00377841938304988625530898651104098e-16,4.56851737046416337816497605814962877e-14
protein/DD_g1101,1.20662411812114620275494559674343360e-14,5.94939506075386924498726466216618917e-16,6.43392406953396782354614512283123659e-14
protein/DD_g1102,1.38149739574658078271588977267060205e-14,6.34688410318030274377746241622614183e-16,1.19906881301422745275402847203453616e-13
protein/DD_g1103,1.41943093400802491855614733059081944e-14,1.48441699855724024290746900990416632e-15,3.15005102405437105058965083272790024e-12
protein/DD_g1104,2.19524427912457497253779363372910205e-14,9.13004496234258784722531447198429497e-16,1.17716795091443203163194237564844340e-12
protein/DD_g1105,2.03160226627473710774138529480729218e-14,4.99647508292251679335862577020478719e-16,5.83279293445946999792845533565839577e-12
protein/DD_g1106,7.55096539177620710396688728351751713e-15,6.41307052653895470005514255144444222e-16,6.47863269655971311197813328090333067e-14
protein/DD_g1107,1.06550736634490185287333248189729874e-14,1.09985078285761487625826629041534906e-15,1.40259954180384137310459115791048238e-13
protein/DD_g1108,1.75642215214721378516636076044789970e-14,1.11751490201948542695737999319127263e-15,2.08932657043537452578529916974741551e-13
protein/DD_g1109,1.19703964792730904577735807513198767e-14,8.03874550756234941733904311055580916e-16,4.95981050522883936606110360897698140e-13
protein/DD_g111,1.88690780694523443877022769053691207e-14,6.43183885479356727768975525087079860e-16,7.78751621235834558550495283000036045e-13
protein/DD_g1110,9.48266307683315428700345548161855425e-15,5.91024515026400443181499816088319635e-16,3.70266476633146950819436951761033005e-13
protein/DD_g1111,1.39105732135510779511668953722146149e-14,7.31582523971014902450021435579837483e-16,2.33688764635617386634808351260179714e-13
protein/DD_g1112,1.42575773978292090613927789391825389e-14,5.07519214165893973509669018278887012e-16,1.14815920632312813234660115285989933e-12
protein/DD_g1113,2.08940624713805566391986023635822186e-14,1.61496459725119512520096049878596340e-15,5.97927205981896200834276970198107749e-13
protein/DD_g1114,9.84945517030989039790098045941569451e-15,6.14382546723058100245627897920476080e-16,2.47329214033233908375946847911120896e-13
protein/DD_g1115,8.05797336537959260023539958164541718e-15,7.99981321210149013942117256022506471e-16,1.85088382603207933001417519171873087e-13
protein/DD_g1116,1.64579805191029924304001379503690728e-14,1.12261620034755731937726995939003776e-15,3.59422958324720452544847259488406466e-10
protein/DD_g1117,1.28981330846901620356450012775472259e-14,5.74765817866480198326737928744850570e-16,3.81897705520975918620175540312973352e-13
protein/DD_g1118,1.97221098379239985080377751821320775e-14,7.36364657811462638579558686005746516e-16,4.58702410828043179969940835627587420e-13
protein/DD_g1119,2.17448949841779271941916851796795982e-14,9.78965372529818319263322967335004317e-16,1.54860451550418164533046246907201642e-13
protein/DD_g112,2.17463357864326720215026214707219997e-14,1.14353136640454228650384551957088948e-15,9.09980377334968441455801190093497869e-13
protein/DD_g1120,1.18558301115528419608863625690976213e-14,9.86491666928518294310709645615084552e-16,6.09170096296397190597316698296884160e-11
protein/DD_g1121,1.41115759521753511133829388897853024e-14,8.96554272818506155191848859785198392e-16,2.66591534244796275426370338253774009e-13
protein/DD_g1122,1.22415296921158755707019293317166641e-14,1.20352460160525563063625990811279039e-15,1.27100935545866953488507621789956479e-10
protein/DD_g1123,1.80507762428428153012731341208545661e-14,8.72729055403330791014925804370951325e-16,2.79257013363253127651832263455997707e-13
protein/DD_g1124,1.70967071634059893465502348955948925e-14,8.09106443906695002113760939005956215e-16,3.00373942330655639409820861518171715e-13
protein/DD_g1125,1.79009196865362580403027128003773146e-14,1.58142392083118094942275717041169708e-15,3.66967983763525625664161091669450556e-13
protein/DD_g1126,5.44442400794502643985082736066996885e-15,2.56964778674861251245208100715866459e-16,1.22713596106658259727156534771486921e-13
protein/DD_g1127,1.49045504999179312658141430546970548e-14,1.24856049779152996737570489388952177e-15,1.03469870774532191899032961751477721e-13
protein/DD_g1128,1.09150578601098021209306406858336204e-14,5.48984797269968758317208685191223117e-16,8.16565312157530359694559092498559611e-14
protein/DD_g1129,7.73520603293195232551041675206820678e-15,1.13948656522413518115305170437273478e-15,3.34440309259470200983616466467534040e-12
protein/DD_g113,1.75567903920236610726343415687025344e-14,7.33944479195605404470649974476860321e-16,4.89829564524689864864971045502427325e-12
protein/DD_g1130,7.71570741240766303270849640737422269e-15,8.41017325631499139631898680965406715e-16,1.03949608645185803813427203878454501e-12
protein/DD_g1131,1.63811102746102412119360074661243686e-14,6.64310691078238919359951072634329548e-16,2.69231035786783674280348090170995559e-13
protein/DD_g1132,1.49981747896820703666149045815803465e-14,7.71326436782027896469563781870030977e-16,8.87974073830360879800112929559644066e-14
protein/DD_g1133,1.06220338096313418420236522419062416e-14,8.27597326384440990396424498795056748e-16,1.97479216039219576400900050956035170e-11
protein/DD_g1134,1.08268142170150875113342071634674754e-14,7.33608931978858974562636001725985175e-16,1.22313713395784031430777385253790979e-13
protein/DD_g1135,1.83600674798952505800912495891043143e-14,1.26609812729489677326787120548613044e-15,2.42273101070935560436215539877649595e-13
protein/DD_g1136,8.56026279139178743991379304793606746e-15,7.28186740986122908724237549311615999e-16,3.63961322560052160809117539352146084e-12
protein/DD_g1137,1.16266034213564809365260962764028661e-14,9.57662004718987169403270462388371819e-16,2.65666059278206272291903590753436282e-13
protein/DD_g1138,1.37802070926763986306398717651768304e-14,6.55977172971680198907516930198458394e-16,1.39092786967639861719810862645823623e-10
protein/DD_g1139,1.19349161901876558567923921892761758e-14,7.86825660338650375207261638115920030e-16,5.77922520859273938343817524398815204e-12
protein/DD_g114,1.48237957334242314921064685044175199e-14,1.12959633446884001838220736613417648e-15,3.78693589560902631863516805665838615e-10
protein/DD_g1140,1.80047367367403995350592719480489668e-14,5.83054043356912619764883819025048873e-16,4.55662901033221610064943450578075581e-13
protein/DD_g1141,1.89458419115128200475070189300577953e-14,1.13928102603292530088915657129532276e-15,3.77905820628010969790556333935652999e-12
protein/DD_g1142,1.34796900154989130664650360159338330e-14,8.01027588561793990930191459764671664e-16,3.10489651859066899673211880968822681e-10
protein/DD_g1143,2.09790970696447018784235215313136506e-14,8.02715706426211615914677642198576060e-16,2.22434624460445783121561318256846857e-13
protein/DD_g1144,2.10451019631065737599973563205534071e-14,7.89572393937872763161160774236210120e-16,3.70925093953459067148276705970995898e-13
protein/DD_g1145,1.98895607114168569477809274597970607e-14,9.57495406036781925370121227496759207e-16,4.41219718276269160016383639831293819e-12
protein/DD_g1146,2.27685437714393921134495037372478591e-14,7.52295518893383851345808022831890216e-16,6.90925024740568919716293887938388074e-13
protein/DD_g1147,8.96325286116518722028777624439055605e-15,1.10670866013300376731828515689348528e-15,5.73878703209610987361985680088068927e-11
protein/DD_g1148,1.54435026337558195588416718511203335e-14,8.38761110627886009371464825545554521e-16,3.06983826514326633991454888261822312e-10
protein/DD_g1149,1.74489143873223497981271102010858736e-14,5.99832009023634318051869046643152620e-16,2.82573808643318378385381162676001390e-13
protein/DD_g115,2.03213015004602774990175563732704609e-14,7.41520201686611657187034057825268240e-16,2.81488373071806551115747496460715733e-13
protein/DD_g1150,1.40026825443110664057888288777139088e-14,7.17528134118054886743623461612403608e-16,3.29738957769789340508277681255991523e-13
protein/DD_g1151,1.66999816703677760360570660110271765e-14,9.76239661315402388171412838097053073e-16,1.17769355687946774760829188484780463e-13
protein/DD_g1152,1.38453675086058066966707341600316314e-14,1.22097484654763934935932756733707636e-15,1.27655765549178028690378628835660235e-10
protein/DD_g1153,1.14516785502114049410763113940510325e-14,8.32480479800635617974318435946398235e-16,1.01086570870481730968551363618292024e-13
protein/DD_g1154,2.60509253674301281129540453802924050e-14,7.65928668043292523446623582881328280e-16,1.99358239299418023875472207686534303e-13
protein/DD_g1155,1.20785262342947689829015828531565813e-14,5.72361443242603157094146917811593985e-16,4.01406529801375596664003922101312347e-11
protein/DD_g1156,8.87271917656994265083933307942978400e-15,6.35500344713073251706717382790096453e-16,1.19464774776531255948163816170114649e-12
protein/DD_g1157,1.03248326823514356868706146126887776e-14,1.04171587287028132095261894841956759e-15,7.52913805597992057546608063028401264e-14
protein/DD_g1158,1.13044581894887793033122671686440034e-14,5.02614248197995100712872447175692860e-16,4.06166718827803375695012798914655376e-14
protein/DD_g1159,1.71851317092895736677806704823325243e-14,4.01002654806605368191491200200755150e-16,3.07776283937917230939222297198148333e-13
protein/DD_g116,1.16695777065866256066041650637509051e-14,1.30121658967812016465917668949118325e-15,1.63617124495374525685341413044339999e-09
protein/DD_g1160,1.37633843859665909828209952028810995e-14,5.92782855915220317162444637152240623e-16,8.99711011498733151413549280004775850e-11
protein/DD_g1161,1.31888833120884141995204588673748742e-14,9.54627310806242059368841344897347610e-16,2.57797564830640946808302728653331119e-13
protein/DD_g1162,1.72783570616752782876511951230398572e-14,5.86536448329546952846502199648460839e-16,1.29126426692679139556122052851750903e-13
protein/DD_g1163,1.89095279898099266283047509203125895e-14,6.65119554237393694570941067598080256e-16,6.37691397210496606766792531297743291e-12
protein/DD_g1164,1.65429324113615786802171376058919711e-14,7.90747048390435618358723633358057895e-16,3.27029121021473639707834847463977862e-11
protein/DD_g1165,1.43506718357592030693849517640980375e-14,8.45225516986926568973443909934996485e-16,4.82400001079525111252045249181659068e-11
protein/DD_g1166,1.52864595538506486065678574092786092e-14,5.95300966682114839550573118089070374e-16,2.13446399834761102737998265093243832e-13
protein/DD_g1167,1.82070143461550132100181754828469166e-14,5.02330016063614355487017372291919703e-16,2.37303814294007479420584416031174839e-13
protein/DD_g1168,9.10447089173411395107003713504654829e-15,3.67825387470730977008405578305046262e-16,5.77910117138590582942515996456040783e-14
protein/DD_g1169,9.85863880318386348525572880848265344e-15,4.00450596284961402452255977321942091e-16,1.45648350707310281542380481794402028e-13
protein/DD_g117,9.08415467751275091103998041536007358e-15,7.41942522141458978778826053695818371e-16,3.26398300000935864812581358327725645e-13
protein/DD_g1170,1.49087887416976055964884223827883746e-14,8.74762134268788559474359421996476879e-16,3.66108936487705653250950729794868180e-13
protein/DD_g1171,1.56365291339852525204355610441494772e-14,5.86707493902215323324444089042728265e-16,7.62756396947900232242372651160511698e-13
protein/DD_g1172,1.57895977725261081496047877209763535e-14,7.49114236434950132713391373064287753e-16,1.21389619391558432534208192899833648e-09
protein/DD_g1173,1.03116136867408350833511198469844231e-14,5.55504219704445920550174684519242098e-16,1.13885682629608928315451119906382541e-12
protein/DD_g1174,6.70047036205235127410154221984156448e-15,6.08547670436917281891054295451942915e-16,4.41427792266881666456961939775064001e-13
protein/DD_g1175,1.21634773147428026612316749686132470e-14,8.90697888674982480165417328923101474e-16,5.42046186332497513014119679894445274e-13
protein/DD_g1176,1.37585447720500520442982093459878281e-14,7.06057848075147421442421267836382167e-16,4.88895655069788239837610133634725963e-13
protein/DD_g1177,1.24317860539808627659865262325920782e-14,4.73680742121629167786654414525856853e-16,6.39963226935694263836400723004516137e-14
protein/DD_g1178,1.58819804358056848432492012991292613e-14,1.07065635272885103204840846240921719e-15,1.63081564469586858086706175206223330e-13
protein/DD_g118,1.86592993604455788316150061316939951e-14,1.33153077425180773237844774059478682e-15,2.56658234935959308292110850023176682e-13
protein/DD_g119,1.81602676815333164335997961514044529e-14,1.11805505104555205289346219481251476e-15,8.12136853095049087021127040973168410e-14
protein/DD_g12,1.57256739045189419517335969595666321e-14,8.60431773356163489320613377121793666e-16,2.22080891907725865870279031029614559e-13
protein/DD_g120,1.62024830455308056417587022531786359e-14,9.75747805131009156477788122511552059e-16,2.49454210396203073454889351385936962e-13
protein/DD_g121,2.43556438443103277591411150107068122e-14,6.32987896477663657736060646032133533e-16,3.77233009706251131691674662259774298e-13
protein/DD_g122,1.60123754655276295000958857750564261e-14,8.27217840839692233824058948861726831e-16,7.18151748535087530690301775504889438e-12
protein/DD_g123,1.16305138582751799393747680793814908e-14,6.98920929814476230172187276739372897e-16,3.08161698569103334136817829279812823e-13
protein/DD_g124,1.30544453857987418149660630856253965e-14,4.30140957031459501330610861118478316e-16,1.76280967117057100213955430250395342e-13
protein/DD_g125,1.29588383891072001092731672404300177e-14,6.64651166295313014616295097208867128e-16,4.22609937553928861964935236726810546e-13
protein/DD_g126,2.08840922217271903090194318399184729e-14,9.67706150080671143802547287748437510e-16,1.32063352784237222905270446710700860e-09
protein/DD_g127,1.21618618785635333663980669853694961e-14,6.71413873010668923201099260388761415e-16,1.85617977389153120635375621379546461e-13
protein/DD_g128,1.84773749277482708424870901625950316e-14,1.24808897636119216813674371000500189e-15,6.97368714016753064196003535325895606e-10
protein/DD_g129,1.50967581202652380894485525154040376e-14,1.30695997341923735174586865297131984e-15,4.74541384686987946453779865269992460e-12
protein/DD_g13,1.17482157560486891408548032727130013e-14,3.21470809946910168542635665432245094e-16,1.56639136646308385023552703453195614e-13
protein/DD_g130,1.86297778553547922264737835279149875e-14,2.45280025874612267026577860566082405e-15,5.05283097487471566668641665374511075e-13
protein/DD_g131,1.69317203425921132512115337732514847e-14,6.04189428619062250690006987914502749e-16,8.49708537414074423600688862533601013e-14
protein/DD_g132,1.28623558138882491640736160488046373e-14,1.05026034553571889270039217923937011e-15,1.08047469838983586239997996688968674e-12
protein/DD_g133,1.76371615118455767261175851257153814e-14,1.66451241831607859213320169275575146e-15,2.35789123975949046971368045045297834e-10
protein/DD_g134,6.55561583740752207158747456383243724e-15,1.32112419073693219501440697251433535e-15,4.40674899390716187771917338583688579e-11
protein/DD_g135,1.30855374470057705062592782421282803e-14,1.13054505352053581872947769338418193e-15,2.75295262482831088115977789027569003e-09
protein/DD_g136,1.13458187038389321646237143079034284e-14,1.50579050778609839739556808948597117e-15,2.14712032978119735312282874718303713e-11
protein/DD_g137,1.15605283604372040817025191935901229e-14,1.09041285743187505469752339428765126e-15,5.02502207487972148311978226234460213e-13
protein/DD_g138,1.39857661150502536636453585691217860e-14,1.16239828481067412650664360998467566e-15,9.44661968003387860157484286595449630e-14
protein/DD_g139,9.62146181304888725412129397085353697e-15,7.76621890438556399734846631289724983e-16,4.33424523126489547780332078653032564e-13
protein/DD_g14,1.01984231207808491178659529095048164e-14,7.19463068635468803618983149546136057e-16,1.89383517241294575249078726893369291e-09
protein/DD_g140,2.20214449271546365964514067543298561e-14,8.94188389330118672302890897463227815e-16,2.19455171065178216197230358578425641e-11
protein/DD_g141,1.71350680187551327933859930827150086e-14,1.17973262544313314553652392083060740e-15,2.27278837056627019457154655577513752e-11
protein/DD_g142,1.62354223000519778357544171982415594e-14,1.23701309575769783024841977221555426e-15,5.33292188124842067650456995019309389e-09
protein/DD_g143,1.22565316528946447612600799082408600e-14,9.56370009991637490990711072354705404e-16,1.04864696294755444058260931424724162e-13
protein/DD_g144,1.06248135156498871555439527010361248e-14,9.09061885365330285496170720210776528e-16,4.38079021451401691708027090006874827e-09
protein/DD_g145,1.45646647901667718207602345545899988e-14,6.43117417307562987340311225065392117e-16,2.62804220401896289820543945005918231e-12
protein/DD_g146,2.06805163151112229484947836645078798e-14,1.19225056672886578850562315547904876e-15,2.00613066272126662346197508751370744e-13
protein/DD_g147,1.26269410523330786648194194186206391e-14,3.00078812812232830050440696129367267e-16,6.19389941136597305026047407826040057e-11
protein/DD_g148,1.41281511519591839870342617505940029e-14,7.74327828056269253102477858518474283e-16,2.78727296577351424103680714204544747e-12
protein/DD_g149,1.43010554187183619299146884110376783e-14,1.15455590147608759431877442412543075e-15,7.77577077693348373690421993372125499e-09
protein/DD_g15,1.45884817567031855049732750864292578e-14,9.65665975891649872619434342006931140e-16,2.54744738065086085026800176080350524e-13
protein/DD_g150,1.27369903420368090174290526883621669e-14,1.76542624658133724861984939326187684e-15,2.82472743581547895317006494907786492e-11
protein/DD_g151,2.39409280508811363540427314226340310e-14,1.10895525557956115483217964008759705e-15,1.94718474295248888523718307710489892e-09
protein/DD_g152,2.44309931353008438967101387059948680e-14,1.01226662011029636808264200176861349e-15,2.63972421864000375572507023858887722e-09
protein/DD_g153,1.80095142502185329680817612978727380e-14,8.88966023019477602534341305727946695e-16,7.93171784880000742583533609387628794e-13
protein/DD_g154,1.62547091472650920931121032490325398e-14,1.12267237806194450731789145030563113e-15,2.15640463451992420679461647336755652e-13
protein/DD_g155,1.34396488841663379695493573769437168e-14,1.16542878707089584281042013607300435e-15,3.29414437509109999233899640261683714e-10
protein/DD_g156,2.11261133153187147380712255056830279e-14,1.12220457586421975581922518608886339e-15,9.17504163602278833195671416214027328e-10
protein/DD_g157,1.78975578486869039968066405470660350e-14,1.41259718613017064295426447170660393e-15,1.30740132010490771707181460034757277e-11
protein/DD_g158,2.13821694324356824192320457956738057e-14,1.13745708524546297062538963120702532e-15,4.37071787461371683187061967575703470e-09
protein/DD_g159,1.98572434593090960361192249771134295e-14,1.47071006304361836751152964393453856e-15,3.63525599841085192396845511492264550e-09
protein/DD_g16,1.13232989665653924068757893330122214e-14,1.13567922237271078648127296711141391e-15,5.56212912381803891348235616718015652e-10
protein/DD_g160,1.38813582337924348508388912100384860e-14,6.51913521464263874808321943094367544e-16,7.87688647543909883065731772934808665e-13
protein/DD_g161,1.70480985228737550798880059971221115e-14,8.97204157197091575217383446989425125e-16,1.19053180816982797118998508465474503e-13
protein/DD_g162,3.12229823218554572695327312898314625e-14,1.33564419777726757067246216991377805e-15,6.21170428579124746744733197887210946e-13
protein/DD_g163,1.77191931914385251714242519197380767e-14,1.12820285375818303923932901090900790e-15,4.63647899066052008565701571652594234e-11
protein/DD_g164,1.38269823033583777583810058359990379e-14,9.41323604634447231070027102996392401e-16,6.14597740811836257701525397463729693e-11
protein/DD_g165,2.04397457066783856487722273282858374e-14,1.31327650869182849588732454071077754e-15,4.08536646040563045916463118600281566e-11
protein/DD_g166,1.74402584017368866994890006703124899e-14,1.05295068904782984137548638578962451e-15,2.98828229176864413607162203796920793e-09
protein/DD_g167,1.23384111067322588890207371602559480e-14,9.59698838243529591643803034022618189e-16,1.05266859155842077828617735380914777e-09
protein/DD_g168,1.40375780794385289065412526445681018e-14,1.32509293900703205862573620169251061e-15,2.24074588549999187720891682999937731e-13
protein/DD_g169,1.34553313380537514895642583353118088e-14,1.05104258104928553871901968141049512e-15,5.67120414702375358676838115396996914e-13
protein/DD_g17,1.12915207378297551689138023174998015e-14,1.19127356727927331656861100646416150e-15,8.55146997139385379533820213083280380e-12
protein/DD_g170,1.67801636918989839628383860667867099e-14,7.66931618754509876484057973092086004e-16,2.22600191395460985793654682406518434e-11
protein/DD_g171,7.30729581139867486763297065553304582e-15,8.79069388072376619670205010553537890e-16,2.79062205221444787840083941200840436e-13
protein/DD_g172,1.35561686059348429518216462724395195e-14,5.98268762318285277645789191193274516e-16,8.40313491158879433392657213914700528e-14
protein/DD_g173,2.08749778729016045005465794360792464e-14,1.24871709396707637443503678508152961e-15,2.07988733368597128823553550354341306e-13
protein/DD_g174,1.59103777557413229031053084603583789e-14,7.79160422323731096874357059031705157e-16,1.31845103941309114395543521810276768e-13
protein/DD_g175,1.33509784628173207062167377582677695e-14,1.02954128250266608247334335537394133e-15,2.91836271855157297019580073994487665e-12
protein/DD_g176,1.48513584048484893113483161212499273e-14,6.09836921912222811752890304639887806e-16,1.19485369661467237026115371335944179e-12
protein/DD_g177,1.89880514620391271480824545681016167e-14,9.71004964883740061866292300909331270e-16,1.24413282104884109564597360753933087e-13
protein/DD_g178,1.21936366234278780976948479853778311e-14,1.09189633672518429468976489040273788e-15,4.74218385761472757626232678612028251e-13
protein/DD_g179,1.92970982995478263790072754867418421e-14,7.99881683062197030581973164315554032e-16,4.85416945953025801802800852651112832e-11
protein/DD_g18,2.17134145425523614066777173152268306e-14,8.96024167366905394846980220769201183e-16,8.26657868445788007701859563647182391e-13
protein/DD_g180,1.43941460276893440372764985735443552e-14,9.71950797625684174869006586571844613e-16,1.40050852621856917010689328276482571e-12
protein/DD_g181,9.98324144932336477058777843149360985e-15,9.54844695716166271760039471165778930e-16,6.40835614981726416562345433823521979e-13
protein/DD_g182,1.60392499288521892982280781638876565e-14,1.05953396671364679395851525427947697e-15,1.44015244876932425325071037029076249e-13
protein/DD_g183,6.59964146386050708887852457555835861e-15,1.61786879710922142033557781859370162e-15,1.16174748053689374389341096974493143e-13
protein/DD_g184,2.02846124762204011858338668823516380e-14,1.34125103418358862500006605663327871e-15,2.33319538383396447472425948536866091e-10
protein/DD_g185,1.42203640631479466099861656075268656e-14,1.07230092575422276407130155696313614e-15,3.73756956418775015431556469353979546e-13
protein/DD_g186,2.33069553095819781461889680700853148e-14,8.06118927596752190853783264983970147e-16,3.17753121523737076200955873178557533e-13
protein/DD_g187,1.61472147672848549336704917962916543e-14,9.51351302898862335829498333147944760e-16,1.58236749224420054820292957912641810e-12
protein/DD_g188,8.99590307932260552455533347366292912e-15,1.63685026998421906806527561484493231e-15,4.92456113256498935585256275297097861e-09
protein/DD_g189,2.01428253602060005692773432798522958e-14,7.54029462945499508845407281800676920e-16,4.77003242596461906176270188333101110e-13
protein/DD_g19,2.02476816632890303825665661676023190e-14,8.49919268932894186037684841647991935e-16,3.82348981718711097559443201602235919e-12
protein/DD_g190,1.24354585639967797965137045265607621e-14,9.04513350646704920219187619520320373e-16,6.53483088871927974101702685823292073e-13
protein/DD_g191,1.60678284464105947130623773187605940e-14,7.68292074826425300826257391971125404e-16,1.51819052831130921302044074973176863e-13
protein/DD_g192,1.04446094009133586096703237251599140e-14,6.72477970138332179586110433159573938e-16,3.05176587894287671509573758509987577e-10
protein/DD_g193,1.65177411274741206530251877475290228e-14,7.74133473130255549862963166370194056e-16,1.16918709674641103775621070072023025e-09
protein/DD_g194,1.63789934353526017731637906350562200e-14,9.00210887184414973150168538139045231e-16,1.45430183600983655327594770101388323e-13
protein/DD_g195,9.58460712465693938315762941490127752e-15,7.74182292885158877345211233325967358e-16,2.54755015931905833702560108843112148e-13
protein/DD_g196,1.18190639526317340170711499327248110e-14,1.36193612793121694860032551882105991e-15,3.50696863471259749898316315517700819e-10
protein/DD_g197,1.95126117329765429806832201077276196e-14,7.98568137565392239686544486787473776e-16,2.62366047442542675946439761783448107e-13
protein/DD_g198,1.92646425079680146145645158742204244e-14,1.10967782865042863856978198009246829e-15,2.91752220014697912305705548059098287e-12
protein/DD_g199,1.73703958226677923663735759905502699e-14,1.45617587999633022928562603546204020e-15,6.97041696514112216962678452085481921e-13
protein/DD_g2,1.43341471893970438470905774865625462e-14,8.59297484178911036842760382421171457e-16,3.21538254248880440381991623622326186e-13
protein/DD_g20,1.24908607237493549619765999343039510e-14,8.97152412270755573996007770463614426e-16,3.55236994187528135232313406370067631e-13
protein/DD_g200,1.31828543362211435367420256964312135e-14,7.47197210295890370030567101159183784e-16,1.73456687264974711293575681517924427e-13
protein/DD_g201,2.02862432922434762623139837806701618e-14,7.61275470158155133983959345104490963e-16,5.53086500066997840161623726958567051e-10
protein/DD_g202,1.72248365253057104917398473996433753e-14,6.41412548330540025329477170341242748e-16,2.80538329861186394990093191860298258e-11
protein/DD_g203,1.62337774104767574154624424765379685e-14,1.65951281672080783007035978378765539e-15,2.04172504430634759919533606750049015e-11
protein/DD_g204,2.08589862180803840067920684619516801e-14,1.41854568015419297698594650335363976e-15,1.37659460934331091531838785407217931e-10
protein/DD_g205,1.56331052885512735576378537164571397e-14,7.75041327986295852650392096347197222e-16,2.38076093246639485751071611792887275e-11
protein/DD_g206,1.51216858655100577808016328825416388e-14,1.38774500635558879364360205447271713e-15,1.96968826518970496863367076406046907e-13
protein/DD_g207,1.46336227584717434516021054670652896e-14,6.80225541021884775599333516458652281e-16,3.16538455740494205791324203225111480e-13
protein/DD_g208,2.15324637210252341752710429134181084e-14,9.33819036075493601383517444680927797e-16,8.38780528284567440796312846409349807e-13
protein/DD_g209,1.69786868067296775106377361153641111e-14,8.81743715148480653462508520420073391e-16,9.59262680631690612080146520395828486e-14
protein/DD_g21,3.24435139257849682843354623230102177e-14,1.26907250432228303113058883028879802e-15,1.84297176218541059436938725321376374e-09
protein/DD_g210,1.68574522027821962884485101455669419e-14,7.69903468872309496703599203466263221e-16,4.68949666044584211834066157303810250e-11
protein/DD_g211,1.50054477762367811849186058494897340e-14,7.95876579505614920500300298913390587e-16,1.71760058704273407957807548834859661e-13
protein/DD_g212,1.39460354533094676396147047388536457e-14,1.09532182791366601209557587753162109e-15,1.50951232378861848825532319295057809e-13
protein/DD_g213,2.94405638434868967564478597746793581e-14,5.58373966558938974319029873205789083e-16,1.53145965560158171404929259993771404e-10
protein/DD_g214,1.68707152420634281168515034624970023e-14,8.90482150890352242595848162540083017e-16,4.21328959921916588412106510431321155e-13
protein/DD_g215,1.60322605104256510978487461371098166e-14,1.08403345781820593060675819940930475e-15,2.28148958976031079494967106368786011e-11
protein/DD_g216,1.83886441904218894613245433804452703e-14,9.00683943154513490633686944404955241e-16,4.13481019785608997156859786431656368e-11
protein/DD_g217,1.10948080632851948407067957696554391e-14,8.84000384770070608125316395628240162e-16,3.83201135611746234780983346080901262e-11
protein/DD_g218,1.35985387535825047233772945728033530e-14,5.97988452944706965650392206978085261e-16,1.32741894891976854010218117036365779e-13
protein/DD_g219,1.61617886342805396749393132980194026e-14,9.08757055386083208917588848809100531e-16,4.06103109126492856194352306630558686e-12
protein/DD_g22,1.89864680912070459107882365682753569e-14,7.78720640224997923533368057616043487e-16,2.06414470067764201396886473892472185e-10
protein/DD_g220,1.50931310376613212600829488584820613e-14,1.19881071101345913912404287466369993e-15,3.27557343769548519373125773873777021e-12
protein/DD_g221,1.64925743690921534951326387632781576e-14,8.64435412394421735380481555685899411e-16,1.51158527770765954404688130746684045e-13
protein/DD_g222,1.03904979798610250561944814645788991e-14,1.35162721392548140124128054059435931e-15,9.90470419341981459349620348101921130e-11
protein/DD_g223,1.45914438492861026278766389235134490e-14,8.84844315244383860394566525444294358e-16,1.16819596301945765378369572999596786e-12
protein/DD_g224,2.02135624827320043532324420736430823e-14,9.46628905069165375233836933890644228e-16,2.55047155130784012416378986769089031e-13
protein/DD_g225,1.83312188309200655604592960738869776e-14,1.55450796883517340723770635570959162e-15,6.25640954822256662853736943206921633e-13
protein/DD_g226,1.76966899963614367614693425766877921e-14,1.12813998078723811838863195145495184e-15,3.39317414124759776927172046362070646e-13
protein/DD_g227,1.49627651413014511008774115185512196e-14,5.52396088422556016212996415132647245e-16,1.76673222450911770177275029689993686e-13
protein/DD_g228,1.80594769179133894170398293762715302e-14,7.18886315868228259580705272433863155e-16,6.22803131179631909857103481068126987e-13
protein/DD_g229,1.50595567382335414772540394338624200e-14,1.36290484047447213413167895110929820e-15,3.50207006082206286330985732950077366e-10
protein/DD_g23,1.88789814100489417365994353351876785e-14,1.09309498044190627438060627013903502e-15,4.05814767674251338906279202562045260e-12
protein/DD_g230,1.33247899999478043714980524709815437e-14,8.48205173711825168419371341892436629e-16,1.64304240954112551953778869792880963e-13
protein/DD_g231,1.55446771477480575638195452881225494e-14,7.79024585297223142086330488777224500e-16,1.57534734098998224720414024473902854e-13
protein/DD_g232,2.13401581542409680139401995354454309e-14,1.45979524889330665659546098644519504e-15,5.30338797624304141171063158013599368e-13
protein/DD_g233,2.19414553064251809692135257500788409e-14,1.74043339717617995318820770422834893e-15,2.01936957791224427391427357115231928e-11
protein/DD_g234,1.86618401015924516743051768411532876e-14,8.58870363757433566400187964754705861e-16,7.28007805639788362988095588770551090e-13
protein/DD_g235,1.29117815796220322503780980647061640e-14,7.85932620621314946307438467120054242e-16,2.04094320498113043760855270545079613e-13
protein/DD_g236,1.18400595238738019662958284163047269e-14,8.62228479360577539786740104525128923e-16,1.07710752209643641295632315631167995e-13
protein/DD_g237,1.85703607162596774243348365722799394e-14,9.76753093755303313960565898397522115e-16,1.28252779147016469159601416859956717e-09
protein/DD_g238,2.33586813780410252659411366299970708e-14,9.08618521070171191905326754727980917e-16,5.39855699685788688102969493725521095e-10
protein/DD_g239,1.07243385521329981351318360203215746e-14,8.76790281481506081626898770540716638e-16,2.11226091650418549717106475374724650e-13
protein/DD_g24,1.27876571791895022113345241302293375e-14,8.79294545143306161871680459981625553e-16,2.20997148979151700585235659269393544e-12
protein/DD_g240,1.78274138400256414655687380543692847e-14,6.52999700075190264486550282936117403e-16,5.78639548158455946836410350051691892e-14
protein/DD_g241,1.49176463646840071860239931053774977e-14,4.94853382384803820666493368776880415e-16,5.82929364333621511927821889226556019e-10
protein/DD_g242,1.10701150460827326292300379186738545e-14,9.03899649103845968732197365805264127e-16,7.74812403965823314288559771130943460e-12
protein/DD_g243,1.67454834541972088433387561177641083e-14,7.22289111412523967185759465248088817e-16,1.22279499506160849996564484140580722e-12
protein/DD_g244,1.64550130659694049692308780022484016e-14,1.07536223828320069065908694259793044e-15,1.03400399209417207473353821889957447e-10
protein/DD_g245,1.81892118171687953145822853261845819e-14,1.10915417397917067240554869668969393e-15,1.39267696732593880783296193341564788e-11
protein/DD_g246,1.52549433265523774012113733256627620e-14,1.07797236302132151166191311208786093e-15,5.17417567739091893273669495288492022e-11
protein/DD_g247,1.51772340515530613937841706490156187e-14,8.78751868222820386617934408917170787e-16,4.17243114599577010545528614603621290e-13
protein/DD_g248,1.62149360091496514330763053774903930e-14,1.35360032538251791806439861435767838e-15,5.46585163126107958705682486581836825e-10
protein/DD_g249,3.14772456637779459920186511392235544e-14,1.11587150786569554400275396688056438e-15,2.70797100594810174007018494313616414e-13
protein/DD_g25,2.19193994188746187035480022557716924e-14,1.62316343593634972458351001180486217e-15,4.10379120287065005113803719314255212e-12
protein/DD_g250,2.05814442025568121510303177975752140e-14,9.34471811960681861887802141456808314e-16,5.42116312426351225485733136288700083e-11
protein/DD_g251,9.83536298667044419541117894348095179e-15,7.42166296963026426364795485189294063e-16,6.45130662465804276612905736956864391e-13
protein/DD_g252,1.08652820851655174580580976732775057e-14,6.43988851599774672880311325945903099e-16,3.62152269244056670869004904317047291e-13
protein/DD_g253,1.18301032301784769901217687224240988e-14,6.70098567652096161074514177933945877e-16,2.33018628568591355870632895228265014e-13
protein/DD_g254,1.50072694545623182665154482652865443e-14,1.02339981755365701094305986991821249e-15,4.44386151133564606316154943004469511e-14
protein/DD_g255,1.45571107182366236933929336399447356e-14,6.73963207870012050249734726444999111e-16,2.42465745042655516129102171277322184e-13
protein/DD_g256,1.76051369570432294861299141694878093e-14,1.24456932870331724811599425650736659e-15,4.31270188966095541399919540169567070e-13
protein/DD_g257,1.84962904013855401633754283558844546e-14,7.44184041030904190052250717379196440e-16,4.16391502209596009233596854203114146e-13
protein/DD_g258,2.04105545985125966039149359559131976e-14,7.04766033980108797537075274663828863e-16,1.11719846168201755191735338829988740e-12
protein/DD_g259,1.09667913362256218618624063797066066e-14,1.25458399303765725531452063854582601e-15,5.63834503664435421577143983967188372e-10
protein/DD_g26,1.18479965888209224149022528949757820e-14,1.44826875367995268715118863715325911e-15,2.08258761002695732210257516057323570e-12
protein/DD_g260,1.41629801814810933516411798515562780e-14,1.22693391609090920934713307137969899e-15,5.34959588884766856929123781510866021e-09
protein/DD_g261,1.33740178264757599521898000511499164e-14,1.19213179388692018814176710819677056e-15,2.02644389709333622625970206394374145e-13
protein/DD_g262,1.04230168224588905237604760877843911e-14,9.14291839560980848670059845374264518e-16,4.85205376125797000104719813333405978e-10
protein/DD_g263,1.28525432215280773211791128796935865e-14,7.46992734909950745992807859630760634e-16,1.61004267411363002691960393934759226e-14
protein/DD_g264,1.91970297081241050947229493609934834e-14,7.18014959962517405606668659660723594e-16,2.37298510282593616907652009339104568e-13
protein/DD_g265,1.90669089855227444892236212256972507e-14,9.94052601188445980009220186033706273e-16,1.38224014437201587983545381292472201e-11
protein/DD_g266,1.77534898647444029312823527710218707e-14,8.30882347366632628986745326144571887e-16,1.36063112441714327072755341101761843e-13
protein/DD_g267,7.92577966119880394698224291140652061e-15,6.30815732935776663559201973817515072e-16,1.46731884994805885676230386257765150e-13
protein/DD_g268,1.15076735024285014837546095959723869e-14,4.51949127643715705662035341512655954e-16,4.83356206098325809425424473257964146e-10
protein/DD_g269,1.89274786206743962254410841166794176e-14,1.07761414281487390336002793608217829e-15,1.02265637219834429498446136463861733e-13
protein/DD_g27,1.48650099310070740513957370962531320e-14,6.80781430972361059255389616869612874e-16,4.48899116339256583491473103716672867e-11
protein/DD_g270,1.31982628792757757528344797483127620e-14,8.31695050358113751288832685671261001e-16,6.40547327315606530943584805897168925e-10
protein/DD_g271,1.19813847122711246336061638740467047e-14,8.23801798015890211402727207796863075e-16,1.24114939078159926235623068205475197e-13
protein/DD_g272,8.10450468961308525776445514576394493e-15,1.25821965287832372148710237751171774e-15,3.25000323919758191888832703624262823e-12
protein/DD_g273,1.68011613888961960711205521250515375e-14,1.05110553214858974110027345938689741e-15,1.82088073956796867775950235840779679e-13
protein/DD_g274,1.52805925044766335159949742045781808e-14,1.11317375757623653322310282873923298e-15,5.12381149287582651151584195766900027e-13
protein/DD_g275,1.33262340841943459741275211649398312e-14,1.39015776599608324288113891333549357e-15,5.70117365955190696071296005243007631e-11
protein/DD_g276,9.48244546493894152370059549694153365e-15,7.57973367207300387568714802252697104e-16,3.25934508644349301768595158132539680e-10
protein/DD_g277,1.96948615339027581558548241410312970e-14,1.44138451270289763023384816928848181e-15,4.56810780149385719432025817683852598e-13
protein/DD_g278,1.76436352032719971396172865552018178e-14,9.28003883562185261516463002345352212e-16,1.60400178437253944526957633751544527e-10
protein/DD_g279,1.25998585148862272810149995040699713e-14,3.92976837103580689342451266637429006e-16,1.48812910043288343024725212020573011e-13
protein/DD_g28,1.06586572588261367350731682943968651e-14,6.31235825450489328004695947917974430e-16,1.20345870981663633230878749566922842e-13
protein/DD_g280,1.44693618784173838104694124583859094e-14,1.02457185678934721292051330531018021e-15,4.12506063279389531819017473402592671e-10
protein/DD_g281,1.09273459634068280990946927647075572e-14,7.43678156381043196175838841067620757e-16,3.61901994566632195743391824562066718e-13
protein/DD_g282,1.75728862721540839891069294572800960e-14,1.52530231007596113684855332102045325e-15,3.00496286345963325216102716662947569e-09
protein/DD_g283,1.82913851153532467342613890641389850e-14,8.19273563599504642415608494405609102e-16,1.23689450554034279660775129476603776e-13
protein/DD_g284,1.28962926491070668600398685505987994e-14,9.06102557420130632771658684955239586e-16,1.57341696241048363485143236457069199e-12
protein/DD_g285,9.17736268903150147250312286015224436e-15,1.13877410948816736799379980799413299e-15,2.01700304964521749835393013602124570e-13
protein/DD_g286,8.77715262335059066496446715225951384e-15,1.05493126092841192460647186066135252e-15,4.89370623434053815771076902709498091e-10
protein/DD_g287,1.61000968588652349493921357278783622e-14,1.56658565838985385776312270657076932e-15,7.00151788255793343960516229676585022e-10
protein/DD_g288,1.92946841458551457760870518239205971e-14,1.05767566841271161037787403868993505e-15,8.43929558341197715909412033856233653e-11
protein/DD_g289,1.40871883416268915353578406551772823e-14,9.71401099569948826094472267142723988e-16,1.20202954711466044484639690662809897e-12
protein/DD_g29,1.77657937429836598092175114667944610e-14,1.06138852744646890526552257984647353e-15,1.15475408332478404086550975796897845e-13
protein/DD_g290,1.34524148734494441503627513333513312e-14,1.06417588274073788134045814884797295e-15,3.98431606649307152466817055446551964e-13
protein/DD_g291,1.78871061039599293942689462822530017e-14,8.32354229900855865773095106874523277e-16,3.95195903891608838898422429707094143e-13
protein/DD_g292,8.47811522048443171614195228667241368e-15,1.06229720710548841685654315276710252e-15,3.23457261618086038994315645189373171e-13
protein/DD_g293,2.07947424535746862433583626752906955e-14,8.86476591892269637236899538424929063e-16,5.17751837742688111990189268543520145e-12
protein/DD_g294,1.26006211116876433185959404659793329e-14,1.14100817509414740005519629910798752e-15,3.54234407331464186493979608419118080e-13
protein/DD_g295,1.47508540841808954900057013243204953e-14,9.01421992002814336615418780172342245e-16,8.36988883362424417198560326961208746e-13
protein/DD_g296,1.57947004232108037754049622804036340e-14,6.03754069033157286498849059915440081e-16,2.94430042942246252918685017842967269e-13
protein/DD_g297,1.57969198910332677639211084895147217e-14,1.01404612352876059641212823413474686e-15,2.19633365091290239522400328425720586e-13
protein/DD_g298,2.64427200599069821389653799323960383e-14,1.10188568686379149995126292684447589e-15,2.85481595449150461295598842754871396e-12
protein/DD_g299,1.22682421655818825011467062166568652e-14,8.15876706307231329140314283445529550e-16,2.01937909239232575366890058886665921e-13
protein/DD_g3,1.00374236308628040105576613790980918e-14,1.07618387067402951596440656603025387e-15,1.12663503424947007351390011635631828e-13
protein/DD_g30,1.47067936772163929213972927222237312e-14,8.58281387220061188025726868218276892e-16,2.53389177062746716352654238902837719e-10
protein/DD_g300,2.25674290988807306631430591180541712e-14,1.30361306504395415652728671258643058e-15,2.59911556760063711352024733761615123e-13
protein/DD_g301,1.19986061544467600737508228400300282e-14,5.20594408556995395426693867712570078e-16,2.68937999267161808729852158995034905e-13
protein/DD_g302,1.21729766366287759407231786552954394e-14,1.26479209267730544615185521405320910e-15,6.90307616738489123663401381459239944e-12
protein/DD_g303,1.72571701963628941863315016830923093e-14,4.58000086349115282339942740856308124e-16,3.46522072049785402763971206339451307e-13
protein/DD_g304,1.87889055338017694761596213362163317e-14,7.92302825265495398914126598951245312e-16,1.18743859366948742894364482640378905e-12
protein/DD_g305,1.47584524287300482309820246119403350e-14,1.21508333147620794817902717471659687e-15,1.22858362987256424521109213003169380e-10
protein/DD_g306,1.67660516113500399795805367273317202e-14,6.83452723630531284120929869523430760e-16,2.17896264063811298209073880840532967e-13
protein/DD_g307,1.84604263161116952305633017788367795e-14,1.54536404723542823106743680086235673e-15,2.13767298210670629222066115059365125e-12
protein/DD_g308,1.05100475722303875951805963794176024e-14,7.17887810799413658507194035832699525e-16,5.72844301565645363526014080643852882e-13
protein/DD_g309,1.10292196309146368099238167543603943e-14,1.06140336689811441484774977173360366e-15,5.93553893827932710088045527491060388e-13
protein/DD_g31,1.75785028053883896777876693641622671e-14,1.20896047068421265328614872936532876e-15,1.65407279411948712402318854979189224e-11
protein/DD_g310,2.20046882291263201966830860188499237e-14,8.52919762252603191630717291189566833e-16,4.60949396241483437190661395343860977e-13
protein/DD_g311,1.91075860893170591599088008404295695e-14,1.11995089527573756893509814026347742e-15,4.01556771621192416905515422811210719e-10
protein/DD_g312,1.40002189390666558935066407469049494e-14,1.19193452446756694461721656161968324e-15,4.24842199561947733804426333278226721e-13
protein/DD_g313,1.94492180669046313372692371777046980e-14,8.91894733452253122478807503231349404e-16,3.80300352469170536903425130187837403e-11
protein/DD_g314,1.22547769881915380772801010766988467e-14,1.01629725169200981478382468271452023e-15,1.76951017999164371223680238927604566e-13
protein/DD_g315,1.52860550996552856767267957754592558e-14,6.08198320062694464767013418718497928e-16,4.18618841968509059090750250365344081e-13
protein/DD_g316,1.29805139766482710800510197751934555e-14,1.13591125826354682228715916978328999e-15,1.55353711056379321302233454389606805e-10
protein/DD_g317,1.91483976411184364466667072842794073e-14,8.16320295952262127929016614494524389e-16,2.07197455123637253955421425904849909e-13
protein/DD_g318,1.54601351587570110423239846582939931e-14,1.39694328735857593317698690564558944e-15,6.15498168257352425434788587231082679e-09
protein/DD_g319,1.30289505490947570660259167273779770e-14,1.20987821524017232272333273757326396e-15,6.25470527151265001207046179142640679e-13
protein/DD_g32,1.06821821307675082483493706347763310e-14,8.82982144852990941488805491044403467e-16,5.80761913466763049168967123625654661e-09
protein/DD_g320,1.98409747281581483945168857749820501e-14,6.32888920248186821706632206984746261e-16,2.88218088888945619170634213905483176e-13
protein/DD_g321,1.35817744006489827941981145917859969e-14,7.36590607850956865033780982809854067e-16,2.30268487164542111552900750047739700e-11
protein/DD_g322,1.49472635003962591919240904672856753e-14,7.29473575518423296121507619155402902e-16,6.62348454190719123936552305698122241e-14
protein/DD_g323,2.35230656358865616847916948387926930e-14,1.38942368199415322850324252917325840e-15,1.52573416323728055641977085254972626e-12
protein/DD_g324,7.52864325275559800762201874466095512e-15,4.99282087462049588939378193476322940e-16,1.69221863608738230126459248720202964e-09
protein/DD_g325,1.42759833681117187331853311260078681e-14,6.66065221766751480603647018581414492e-16,4.29061961984187451604887239992599557e-13
protein/DD_g326,1.84114087141110242418920832132181843e-14,1.21637092761121040513419246576244094e-15,2.72992784261284059697917958511768518e-13
protein/DD_g327,1.98587011990772616248767683086949994e-14,1.42781990047251855428568678360265653e-15,3.85634717420556349810769801701079465e-13
protein/DD_g328,1.90178128467630250653124515834050566e-14,1.03433502789480972361999127389517123e-15,1.15273674083578047261558871577293631e-11
protein/DD_g329,1.14217741434143718686380228709333525e-14,1.11974227837515314814695082165083781e-15,2.45699412225477803952931389323383946e-13
protein/DD_g33,2.59375809235715139835825058152147600e-14,1.08585131213548039792752866035758338e-15,4.67797150651367779377548621947096569e-12
protein/DD_g330,1.88626346367230049729408402125853149e-14,1.04265713859329952979448978555865422e-15,5.50844312472041935516119081527646933e-10
protein/DD_g331,1.56456901587599713428344448771450042e-14,9.39343846991383254143319244129070497e-16,3.77958055109180898603749271142786839e-13
protein/DD_g332,9.49003190911483121356573952517647521e-15,5.94973460298933179303749346887514893e-16,1.47122347125816351745456421224032897e-12
protein/DD_g333,1.48260910737714314034670898883743212e-14,7.28622298216272006126279259185133844e-16,2.46557784090138208015379078317273390e-09
protein/DD_g334,1.68945600629376793463574941631894808e-14,1.29925417336132551416575688138415684e-15,2.54182629316800178206755799423753435e-13
protein/DD_g335,1.87662472385514284520111332228110567e-14,8.97011321457819619475587650502515109e-16,9.01990622160511255752896289320536965e-14
protein/DD_g336,2.31166121330210989943901079510300204e-14,6.49453716842060135247728601065277370e-16,2.39459759185849632256865584044741666e-12
protein/DD_g337,1.76365262433430225679415191811899141e-14,4.57370191412233191569924867587386885e-16,7.03896607086808127663184923401545468e-13
protein/DD_g338,1.55177176624202660961856392105410259e-14,6.08849874339515660387010054460257374e-16,3.26540682042593767946753019038892987e-13
protein/DD_g339,1.92202983585633809576802048811174081e-14,1.53951334002578749425788344101205475e-15,7.26067706971827510013580186210644577e-13
protein/DD_g34,1.32247486128734562339541747656960175e-14,8.23254400098754221872010275647317368e-16,1.93199007619872145371114761922916071e-13
protein/DD_g340,1.09034505271350457231452005400500946e-14,9.78779771641709063532238366184606766e-16,3.03031995342233495689452813668846411e-13
protein/DD_g341,1.71351919643611783302708260935165468e-14,5.87338848670310179172598914145908461e-16,9.25801080216494449699314643803601852e-14
protein/DD_g342,1.55702745346696415028560271984520151e-14,1.07327765501760070639131671044993125e-15,2.80629468581296143858564354200260669e-13
protein/DD_g343,1.17526107955668686649237015565054720e-14,9.66268697442143024898119916812913310e-16,6.38118053357165803720382312999349010e-13
protein/DD_g344,1.22350554842285208067102747944956662e-14,7.03574392333722631695341003178836058e-16,2.73420756648867878496327608900982966e-13
protein/DD_g345,1.12984758748290246230109188021043617e-14,6.81856193070106070267600329829591907e-16,1.03116758234747410774909091318107275e-12
protein/DD_g346,1.92625057939222970274424339659629796e-14,9.05872206656071413353669434214094247e-16,8.97834155700405402839187861993772039e-13
protein/DD_g347,1.33450771313982242874637562124191646e-14,5.62578530780069097168262663695619467e-16,2.00719163929226510355257607424462536e-13
protein/DD_g348,1.25612367169726847757880254799954037e-14,1.55394073908065985447775956840519919e-15,1.10148832395635620607004307576981769e-13
protein/DD_g349,1.98313543627358572121187815446727028e-14,4.95803613316670996514748827905860980e-16,8.15951671647393723911626413279750692e-11
protein/DD_g35,1.99718675186378175377662552695505688e-14,1.35957682701246999628205063096833226e-15,4.02624188918722628324424450933112050e-11
protein/DD_g350,1.35185853808921128039827341919070023e-14,2.05679745481363844885792911911061982e-15,2.82545797648586896588188271363131167e-11
protein/DD_g351,1.90258004338409887149432465784427464e-14,8.83440753477108441471437496731489555e-16,8.50519286960025918243933414626225495e-11
protein/DD_g352,1.25036662617558587596456805953743463e-14,8.70800813268036714569249686148641328e-16,3.71482402835407988821738666819879962e-13
protein/DD_g353,1.52992837748123269758748190132690977e-14,9.43066704937693305569520045326258582e-16,1.25378885345197021958101363785467720e-13
protein/DD_g354,1.54389128033083282874949272789336798e-14,1.67703048567086671494833320204267224e-15,2.42843863903669730021538090099660392e-12
protein/DD_g355,1.39506464492539164413573003608428676e-14,6.91262310603178259264455593877468214e-16,5.21827664918900963538350283291928647e-13
protein/DD_g356,2.14096513322066401769622149575319205e-14,7.82778241242351862804905076612063058e-16,7.45870223806441024090342112097464178e-12
protein/DD_g357,1.18735837025157911881392709244109817e-14,1.02277184278241675400873491168221856e-15,1.80311050182026004598264427469135935e-12
protein/DD_g358,1.60717495070571812960910478315696202e-14,6.07441820691719207713263778009754170e-16,1.32574888244997558042334013305766242e-13
protein/DD_g359,2.20445645990125361928792986229808446e-14,1.06510561917834502188395495028566820e-15,1.43299945243724592107758865337237872e-11
protein/DD_g36,1.77222425247719685494152935208383982e-14,1.16526262984629932389350074584897539e-15,6.04633589679010916441721291568227027e-12
protein/DD_g360,1.43593969888407475236793170118321107e-14,6.79727312233563335195220615153434224e-16,4.46421023900538408814506494929297685e-12
protein/DD_g361,1.00705016985239744100226886021745004e-14,1.15117650428434164725689601112230747e-15,1.52437546087626985623118699009090807e-13
protein/DD_g362,1.31496390520268667481729477316951891e-14,6.21840158390001684904648860525224961e-16,2.79277118428566615313974773851596670e-10
protein/DD_g363,1.88926224203006020453661980587437047e-14,9.24740789215314818120152832888925267e-16,7.77563002774531282870939516759219063e-11
protein/DD_g364,1.74267658589925614638128723887427278e-14,1.75051632058097801843091888826535874e-15,1.48659870743389875681632101039238356e-08
protein/DD_g365,1.47589321988271760710264506998754349e-14,7.90918514369682504437527349443821993e-16,1.10970641347268387301482075758208921e-13
protein/DD_g366,1.95144684645827889248401003943427224e-14,8.97645961881451124662636312314384217e-16,1.70785861090624892139386266948194422e-13
protein/DD_g367,1.78796738364841161521252990130249722e-14,8.42006880393886745770002879974627763e-16,6.43727231207458546417549454968875886e-13
protein/DD_g368,1.95082798117638061982270649788539824e-14,3.22443233506436040755154813065260299e-16,9.43808249643383668625437010824943001e-12
protein/DD_g369,2.03946735283408812782477264022972007e-14,1.65730992731019128050205921489152760e-15,2.00408753219697945839774329005382126e-12
protein/DD_g37,1.96024193932964121924415368065594935e-14,1.39033621259091649562380278600789764e-15,2.50859968181935992592375785086038917e-12
protein/DD_g370,1.99037698425430330464929647913691141e-14,7.84179940642702011071848865462715367e-16,3.78783446143702419760960256505641146e-13
protein/DD_g371,1.74303022651846866247043606408782670e-14,5.97059415845460711299219736061159844e-16,2.36624315978015674135502832416681194e-11
protein/DD_g372,1.48964690863380182964835313591436817e-14,5.53398924318517152306475783333368223e-16,8.55229355530281481655039344824215980e-14
protein/DD_g373,1.35884062043715661389529003878217353e-14,1.33262476706356918121338743648249749e-15,6.28385012784846393650725872751005289e-13
protein/DD_g374,1.26957215112681548759624512257941213e-14,1.57920500136423705831849850504320153e-15,1.26115353819740974161063489456230941e-13
protein/DD_g375,1.80712797615084233683232135490715306e-14,1.79834589591549554750881857868123515e-15,1.35504112380113970662951106349400967e-09
protein/DD_g376,1.20457389265192001068832972706525892e-14,1.24623388016479676489767391550493559e-15,1.79331446607073174629035949171389413e-12
protein/DD_g377,1.14958395697757149299441774598165672e-14,1.27888800741302305266034729166349391e-15,1.24891572476656253701677020917940037e-10
protein/DD_g378,1.58885542258316158220761386796843475e-14,7.52625023675611229246409387994602720e-16,1.40899135452758465835486007902493735e-13
protein/DD_g379,1.85921118632825941620994738518705408e-14,6.94018570492795201521438952320201589e-16,9.02527311760870664075138719515456844e-13
protein/DD_g38,2.44299967606880909242772230165090756e-14,9.44505989154964347199561065169702597e-16,3.01944270803522076114805046006518841e-10
protein/DD_g380,1.41919952721948930233089861973857920e-14,1.18339481011229602958919137366534931e-15,6.06242316502773039331594889382008744e-13
protein/DD_g381,1.19181407429965908503758084589186279e-14,6.57898837162874228862079448187994011e-16,9.31980648583696300721387192908777413e-14
protein/DD_g382,1.16960910204662938744701702170609337e-14,7.38608767068401149587135294146359531e-16,2.21225196062809622204779778719415572e-13
protein/DD_g383,1.89891889952095437705532135930191317e-14,8.72067420465917939997132098963895060e-16,6.80058612723576265947898646334198335e-13
protein/DD_g384,1.62665761312667834698451607579126251e-14,1.40678960854510373844718521703468293e-15,5.79163189144677571128884039503081843e-13
protein/DD_g385,1.48726755270312089688398491589274783e-14,1.04055128168013149197507754823424877e-15,7.79439766954723052777306966295404221e-14
protein/DD_g386,1.20939065708240745966980634694489815e-14,1.05168288352491224787901362641930326e-15,1.58338390656202763555956023400601172e-12
protein/DD_g387,1.11578849128480851130433853905003471e-14,8.88313051643963093299063020553736676e-16,5.61287315452597612602524289279077432e-13
protein/DD_g388,1.02329016903530538690252740418747499e-14,7.99036395577424417270728648357752477e-16,3.61386928556942102861788353727483537e-12
protein/DD_g389,1.84152819909618389159854344305005615e-14,1.51341688742684133962543256626229282e-15,1.96772710342372442295832108134963617e-13
protein/DD_g39,1.18236705965220786002503591741104720e-14,7.60938778002894350970510995573023380e-16,4.68717146932269477124184161557654301e-11
protein/DD_g390,1.68449336048266779786711247271175153e-14,7.94923607240615151397084608692896448e-16,1.39779785226260873869651929121953319e-11
protein/DD_g391,1.56004707025198742573602470774071890e-14,4.47255418919777469073245884002639659e-16,4.24584214354319053217739411124771350e-13
protein/DD_g392,1.72298882101741703541540932316601806e-14,1.72602012034531121469662914349434528e-15,4.80762895311663035385762113165564701e-10
protein/DD_g393,2.23336286945668833828043235222777738e-14,9.23528362416505658688386178078740296e-16,3.65565233129760585106338338260011903e-13
protein/DD_g394,1.72260288289408849317823873083777519e-14,8.05611332871339851583336364876213733e-16,4.43017922303918499390494399750933293e-10
protein/DD_g395,1.73550075514386020063289773659995118e-14,1.05038443460235302474050807678037783e-15,2.82757968533547259359970729189505065e-12
protein/DD_g396,1.56280171419703301369895532011231233e-14,1.58505244411906610712711475344403129e-15,7.49710933826880040476081241768915401e-13
protein/DD_g397,1.38703764707459613164561851807317994e-14,8.52206597897052316913861656411868274e-16,6.99848379282574306909393101497922252e-11
protein/DD_g398,2.50630382870469950162103907125023937e-14,7.50938420524790918299059722439047950e-16,2.60801872939755602703838304797070623e-13
protein/DD_g399,2.10067157684976981385458108572660220e-14,1.19578586112686052025198500224510237e-15,1.03950526742666161241290551762515901e-13
protein/DD_g4,1.33626368515352812884535430945684177e-14,8.30402672704302816468655892640346865e-16,5.91392938701312861060057006477456788e-13
protein/DD_g40,1.60006641113624091586033527106767984e-14,9.44287967992687217107581763812089294e-16,2.42910661480302600325405480307235497e-12
protein/DD_g400,2.18742624719051510986863558825818644e-14,9.84862946905661773945366212671175204e-16,3.36790146991003556748020092874618836e-13
protein/DD_g401,1.14219205550489325146019657530785302e-14,6.47684555125612017513406529376907536e-16,3.64219793022398731541942507119993260e-12
protein/DD_g402,1.33498924154061856562956075426399581e-14,1.12395350039350759586108218023974499e-15,2.04896996620346216740206707414149409e-13
protein/DD_g403,9.88047999128482500876180307365696280e-15,1.23316330764094704893446609473873588e-15,3.56460451757262915489775521608351359e-12
protein/DD_g404,9.16257095019537703583793526348075306e-15,6.33717955261474846663281790232155115e-16,1.61919626718594399067418965021816162e-12
protein/DD_g405,7.99055897104205482761951426496906224e-15,8.07364049682797125088007789292249093e-16,1.90998864898638923080334460364871811e-13
protein/DD_g406,1.53211890187635466788306973862706170e-14,9.16130232621253344559781172351181601e-16,6.10861407416397001164566616267570638e-13
protein/DD_g407,1.21819835732393225405247606188846714e-14,1.26396074965640205472645943690016831e-15,1.21007820412083935868135853767759583e-13
protein/DD_g408,1.17324038298610879161242531049990083e-14,1.31678876266235220168648159553379512e-15,4.75107523422021385237784865490651991e-10
protein/DD_g409,1.58576725520826605488156707227809007e-14,1.05885682791816705723959132591398512e-15,2.37146585210776533359736435270556612e-11
protein/DD_g41,1.88880575839458770062220858487663636e-14,1.79645793353506640287405989160577178e-15,1.00965790660673553774085955038380204e-11
protein/DD_g410,1.77295637318788187217340006992413991e-14,8.53934617861343980389267681733844602e-16,6.10295675779287218610540303331816420e-14
protein/DD_g411,1.77026157989782764040115312119726995e-14,1.03115662422628325161124600253401059e-15,5.19051293050076203003589784007446254e-10
protein/DD_g412,1.55892901034249468572126940967824927e-14,1.15561031672906829752922083496240913e-15,2.25284147688573743221721899506999407e-12
protein/DD_g413,1.62399747620562598833519221940130785e-14,9.02647441300598585271982831446912870e-16,3.55690578776776680682563886070444028e-13
protein/DD_g414,1.84679000064856221788796738053969432e-14,2.07597274489043582634546806712893954e-15,7.00377478180455721204850611339421691e-11
protein/DD_g415,1.27401760376005035927074740282736223e-14,8.51612921360271896217287133378538140e-16,1.48799513436020108304668741452200474e-11
protein/DD_g416,1.50819919725734221388313924114239650e-14,7.30559120094523489665265523815443380e-16,1.50427243105153812569526024437300935e-09
protein/DD_g417,1.43113594806228121556275660763117405e-14,8.36833488994814999470022116766261869e-16,3.69357414770855697963637412268649856e-13
protein/DD_g418,1.76115377423982377019927948327778630e-14,8.51723239902732473893885264392941808e-16,3.16589440334844117475250268670100125e-12
protein/DD_g419,1.92204811021377874797198971155162120e-14,1.15251436063205642372536673373267913e-15,2.31087680808875489645077583006884491e-13
protein/DD_g42,1.80722698364037401795765358134503307e-14,1.06067258727963552600248098363890526e-15,8.95447637918320424053186187784040718e-13
protein/DD_g420,1.65274238601276736453337919011405619e-14,1.03670516908024138305768230890720706e-15,1.47649318342407397821134313146766750e-11
protein/DD_g421,1.41972705587636802240856812931724688e-14,7.15460701342962090790197167392056569e-16,1.64447333669273819981126194524810495e-13
protein/DD_g422,1.09777457550829260019103131267996247e-14,1.45232512196376900913729522935920493e-15,2.85985433335475001602010455802696581e-13
protein/DD_g423,1.73075340377998643785265955311558924e-14,3.64334002254266127340262709774944500e-16,7.40097331956865327273646143508374299e-11
protein/DD_g424,6.74675070095404290294729848222680143e-15,1.07723257626410623160536537378763740e-15,2.98484261809503543688193978650625449e-13
protein/DD_g425,1.85312240167389490274560669827329644e-14,8.26997755872235800454579832661938369e-16,4.81938063828256911909570125648173598e-12
protein/DD_g426,1.42891445948223699326421040887381765e-14,8.80036967733157709910529504689781581e-16,5.15791287308602363905371142966239529e-13
protein/DD_g427,1.24174313816111743494911149707547656e-14,6.81788716719640357962520918941530460e-16,1.25807730428415729991938435144366152e-12
protein/DD_g428,9.71665415879524279464558741874278559e-15,8.30377527445259459586956013634711581e-16,3.94236572728496830130710155148328836e-13
protein/DD_g429,1.76536644010181921017170386854803174e-14,7.89921655510222044724145982768517364e-16,3.37707026089947133913882171258672659e-13
protein/DD_g43,1.33762471479911862040977003736260425e-14,5.88853428762450318931210293529156426e-16,1.89509853658327100365397877755054146e-09
protein/DD_g430,2.66015050535712959500001570902693660e-14,1.03951724243100605782143260306235476e-15,7.65569267562020670984777080098673889e-13
protein/DD_g431,2.22031127285731707651138646633706925e-14,5.83921895972262364149810994074235086e-16,9.71062804631438809432335210679268943e-14
protein/DD_g432,2.17302489035311430115517338162994656e-14,1.52091951419442492747218875551753470e-15,6.50064627218713220467519473224971791e-10
protein/DD_g433,2.26485722854245455903356941251401225e-14,6.98619939049757951224248043727968204e-16,5.63934443871213646393941374521834648e-13
protein/DD_g434,1.92678602440244079413388900295199990e-14,7.78564958348262878738530431808012296e-16,3.03963230871579388281215473733240011e-13
protein/DD_g435,1.32727770752231750977331870230132562e-14,1.64089057241639558231533752039092136e-15,5.10614546003965490399121893881195825e-11
protein/DD_g436,1.39591751357228364405847467726191431e-14,8.73839846011561181727070936715206854e-16,4.65303004475029397119487070483414944e-13
protein/DD_g437,2.15057506890124342045686400726040583e-14,9.96641066754278319036845424602373102e-16,2.43384525715170016132169347651512826e-09
protein/DD_g438,1.45115944699933224417206259398124672e-14,8.27001527530621476490409376150164365e-16,2.65553978415931713647432396467653326e-13
protein/DD_g439,1.24736749404477047398097958367150755e-14,5.40939017165666077578641753546755487e-16,7.46803659728489812319407456110399479e-14
protein/DD_g44,1.87865826344953472273104766749866525e-14,1.14912629335041992165091718253675396e-15,5.19657605722714397998239830540777852e-13
protein/DD_g440,1.17624812545870099934637625387607965e-14,7.27278429941602950080703237818563409e-16,7.56169378496319299954326542344297595e-13
protein/DD_g441,1.74802832906462910373126507008704075e-14,6.74707268917505385813568054896422012e-16,1.86899877883408419872718562522475196e-10
protein/DD_g442,1.78858387242914806035015491250881830e-14,1.13702397267205053660389307487250136e-15,7.99899716733939726959349384437643391e-10
protein/DD_g443,1.66731842926113063635258678858850064e-14,9.13647494730869168118171937458876537e-16,1.79032890525928811290064374838358915e-13
protein/DD_g444,2.43091109493899476210905048093956902e-14,2.15713233523008869743646522490973096e-15,6.07792730047616537244970023952306955e-09
protein/DD_g445,1.63522421190589368363179017034147031e-14,8.13377799145502271270568994295811348e-16,1.86432239247364180571401868198306487e-13
protein/DD_g446,1.56088030968235449985821250010281999e-14,1.29988954501386565923546463543060926e-15,1.42032117710376577665374274424008939e-12
protein/DD_g447,1.35197234458710097893342422897909268e-14,6.70412387783149936541718922626320841e-16,1.67579903491315959556394422135546207e-11
protein/DD_g448,1.77762859986756333492459271940856233e-14,1.34723752918028035472576273185641198e-15,4.20221646620273032352375625404649833e-13
protein/DD_g449,2.04192191739006082260550176099938059e-14,1.40855770208386626427321820527862904e-15,6.03043323868813427614245679091024860e-10
protein/DD_g45,2.03539331557914578024961687536605232e-14,5.25579749811003831073966117912951466e-16,1.28439030079471610032367157273102040e-13
protein/DD_g450,1.64876909849649120581613144514077049e-14,9.63903040217781097740682498803594626e-16,1.07168152665926669311887411778505908e-13
protein/DD_g451,1.44543543050945263882701791907568728e-14,1.11964376952217881133684190783215968e-15,2.07388722597358366260293306712372145e-13
protein/DD_g452,1.77074100176604121274881355282614198e-14,1.03700237860824832205394861544482177e-15,1.67767070782872805666357641073018659e-13
protein/DD_g453,1.08526315333799302303047712328490016e-14,8.64732298338301450637417880088187059e-16,3.22828775626397152886792221217893772e-13
protein/DD_g454,1.47705594778983166462258968861200405e-14,7.63554429564542578390544116112102205e-16,9.58538452737779160154655122440437515e-14
protein/DD_g455,1.17890280160953593429660580787574099e-14,1.30053970394741420003570260830364041e-15,1.61699523405040809625848300823514773e-13
protein/DD_g456,1.59086168951779097697712616851429876e-14,7.97587276320486713837506236720736613e-16,1.06742433674754650906941378556143226e-11
protein/DD_g457,1.19032987278853154200974797482141070e-14,6.80046724618939281759649830562938236e-16,1.27109061807954621436961333661181694e-13
protein/DD_g458,1.04342256184023658336043090088473387e-14,1.14172325257340129535083898888458926e-15,6.22350484364469950762666059976968660e-11
protein/DD_g459,1.15822468096359408845220066353697157e-14,8.25341992206009417823622531816782565e-16,1.08028416780661359132631590211281891e-13
protein/DD_g46,1.94215249189509122708521129103417780e-14,1.00776982232131007207829438045991786e-15,4.92831232913732435204455127352632228e-12
protein/DD_g460,1.40666459310048829653649075505075348e-14,5.70113813581051607390619083634213282e-16,1.90581480445298597214224511918269512e-13
protein/DD_g461,1.20791455317386314948311155767509532e-14,4.84793044516121974961095046351218771e-16,1.26086763809907061202853243916082616e-11
protein/DD_g462,1.22899530221501313465530446418142601e-14,8.87116367646061862672231911343239105e-16,3.61253396627566774121001691559900306e-09
protein/DD_g463,1.97624434304249527039830930319061746e-14,6.85613271567153751285572181783639908e-16,3.06758550691552117552712594941828504e-13
protein/DD_g464,1.86852186623716921227270925869345730e-14,1.19606414832118886363048984048822500e-15,5.50169687841301256489893850098408076e-11
protein/DD_g465,1.03548355998769522884817656843257568e-14,9.59222328744172240362564074137099998e-16,1.54830198676708195866123827123397508e-13
protein/DD_g466,1.17176199585400361928286413485450400e-14,6.84253240026525671544564989480410838e-16,2.56994828190974040977475168211017077e-13
protein/DD_g467,1.12533768516620270497797076086932045e-14,8.47386976861923047109843243133020397e-16,1.44787757768502882204172592476009610e-13
protein/DD_g468,2.04491113641671991429483585487608503e-14,1.03622135420877609572060429684064830e-15,4.34931192910614839344038685695292937e-13
protein/DD_g469,1.55622793971121069362339820443032279e-14,6.83998887122577845476734689476802563e-16,4.91516942222578431778227715701224547e-13
protein/DD_g47,1.64527870648935195755073604506207197e-14,1.24070043186820763729293008485540639e-15,6.36845619137412418937318812232141083e-12
protein/DD_g470,2.60321907521062401280375839472453499e-14,6.86262204179088727150820366413028941e-16,1.38419723679809249184720575682898929e-12
protein/DD_g471,1.21524156737832895796230918214100738e-14,9.36219487664702385399651522136518904e-16,2.16116515080552206534591545476010658e-13
protein/DD_g472,1.80763566369843402312562178794593489e-14,1.05033116375173801181584029176293515e-15,1.34946549020938583473201306974777706e-13
protein/DD_g473,1.50588410581251934899733360361296831e-14,1.02276579576857330956289100125609960e-15,4.78140173797804273000758882660048703e-12
protein/DD_g474,9.64585204582562330869903873891232246e-15,5.36512951212653597288163542834769340e-16,2.08966935800798673121738876619896287e-13
protein/DD_g475,1.88443490987198208400167749227019502e-14,7.55448656114006386417025318441087076e-16,2.37493418785750182039188493898533130e-10
protein/DD_g476,1.59443241619820312722192983861279865e-14,6.21927519975762034850344589835888549e-16,1.98439536813881015312805364692921537e-11
protein/DD_g477,2.02518001938710402145137337827698216e-14,1.29920653219993851575732313781594084e-15,3.36813094071124161304192115128062075e-13
protein/DD_g478,1.88587286724381382372346383767705171e-14,1.05011436864664271473609306116932654e-15,3.23946086688232125723329757723011068e-13
protein/DD_g479,1.48815783319745331316142833072165712e-14,9.94205711795094038314022877018335808e-16,2.43291051364567806760480821212947984e-13
protein/DD_g48,1.63080217315733238115514886267593156e-14,8.18427447268216766979973605016203387e-16,8.68267781236222399340563841931524585e-12
protein/DD_g480,2.36363183497710153437941373642178293e-14,7.11222691556880711256309400700784740e-16,8.28413567688016558203249318525668570e-10
protein/DD_g481,9.82870871101327286247974381510647728e-15,1.20510557278454013867638892843793014e-15,4.05461749526961148654974290099954482e-13
protein/DD_g482,1.91037948004161998751746042551824611e-14,6.77917041510094339560931544633513370e-16,3.69855804591310160325790031928661378e-09
protein/DD_g483,2.04491267438819425546001984295809703e-14,7.75964002137824339771579329349242351e-16,5.35294070001221259256404811601977681e-13
protein/DD_g484,7.69773220017220398394918822285362644e-15,8.77366915871686108270005594169532856e-16,9.35697337920585652302605952424646306e-13
protein/DD_g485,1.47350260012770428816386499809470463e-14,7.31977379380092443979227037310949745e-16,1.20531586037035647370223348423041719e-12
protein/DD_g486,1.17894959803503257186335693672761598e-14,1.03481422383265158839399973623155813e-15,6.57109574337245235734531359260384122e-12
protein/DD_g487,1.69459601674728311045118413356935007e-14,1.55979349165617655300382970900349838e-15,7.59086219288698501189209156198944968e-13
protein/DD_g488,1.10764638541986802373467479973065352e-14,1.18087875760134686133048766662151714e-15,4.40627820272951823225779971434393591e-13
protein/DD_g489,1.32766957636533694952755822409831434e-14,9.60786089653952787276781268494017247e-16,3.10342975510886147846592599211653406e-13
protein/DD_g49,1.17764927163430785989995773699541649e-14,1.54747698545521084633465860349104731e-15,2.41816233220038569657578647357061453e-12
protein/DD_g490,1.38357400733992863254726021288498791e-14,6.40944907036068897846953779037077765e-16,4.00957779370805870118423985489818449e-13
protein/DD_g491,1.80521972863058067321348382765132087e-14,1.13557521414788469217069806386040305e-15,2.95202478252924022243470605136197442e-13
protein/DD_g492,1.38029148004936248594772094113900965e-14,2.03275635920734112668974487129072093e-15,3.11369030469727929361734206625945655e-13
protein/DD_g493,1.81201116951082831894085755041209314e-14,6.79092809303541307636318513313122806e-16,9.17244217332928888979027095089010766e-13
protein/DD_g494,2.67193500378770997618242872597583268e-14,8.31748746392389372598669952774161471e-16,1.10880438396874504963985450049092507e-12
protein/DD_g495,1.74689430343454812876902252642716801e-14,7.74780601966888293692454948962086819e-16,2.60340206154058478811200838964916313e-11
protein/DD_g496,1.86835905352374054427121741061027714e-14,1.23868995849501446781908860078434001e-15,7.31700993385248238477699091527729184e-13
protein/DD_g497,2.17736432900970187912332539616385513e-14,1.53787055329179983337473371263924008e-15,4.90713792351919371476077436001245526e-11
protein/DD_g498,2.04006559222842373156658699067833389e-14,9.86365409365554896858680114204609438e-16,2.12786361803118304742050344207738374e-13
protein/DD_g499,1.08113957432050012230723334459468956e-14,1.14868179713932465734596215961842816e-15,2.31888426252557880590298465658824632e-13
protein/DD_g5,1.05401050597479529634469482231620145e-14,9.61448146435438838654534812219244026e-16,6.41690307483109686433189182517557001e-12
protein/DD_g50,1.43102403455009844691353303690436291e-14,4.96974326923781038492524467306276711e-16,2.82707919558756624737990297021980451e-13
protein/DD_g500,1.00494181708917736343731268158663304e-14,7.58686541577415840085857765918947905e-16,1.66152483902269108617329114011145148e-12
protein/DD_g501,1.67605759144975341407398456347866970e-14,1.05183538030586326951792297523073157e-15,1.09778410231715692153418260132068422e-13
protein/DD_g502,1.40664918352466392518550736645616392e-14,9.75163887698384957424591960750935522e-16,1.67379194692219554859599908539900778e-13
protein/DD_g503,2.44446647132271891679260775604815600e-14,1.03707887654437826860048014269187211e-15,1.47843914971441144740832345362494342e-13
protein/DD_g504,1.61942146392771655259115057141134705e-14,5.55238527666013894570263874925815602e-16,1.92953528157284678576553862507604026e-13
protein/DD_g505,7.26189239878824866280701176500485992e-15,7.81286825348410090742169930373073333e-16,6.75704182014788025695415531144959616e-10
protein/DD_g506,1.87068975278911298291189147428181229e-14,7.70900455196013956375606911460672937e-16,1.38100409911033849842450923954465941e-12
protein/DD_g507,1.93866736883950429188411013630132393e-14,1.51164380805854578916069897803992299e-15,6.43012401503979088326069039827473591e-13
protein/DD_g508,2.08083913012010904899305111025157705e-14,8.40846942608817917346450482633187507e-16,8.11154950556279886958318761857508502e-13
protein/DD_g509,1.52571184445810435113487144968849311e-14,8.46204629401343805136032964750432708e-16,2.47547025486754741906534607266166924e-13
protein/DD_g51,1.79275539088430441236576284093821489e-14,8.89666669896072123922005616876022151e-16,1.03795472271383629021098911730345452e-10
protein/DD_g510,1.17184736017741345478214166359267687e-14,1.46761287381759241410513559120519811e-15,2.29464759308747145707166127305627585e-12
protein/DD_g511,1.71616553021568841225151886274114643e-14,1.52448122594936679476671292652456313e-15,8.31894727690270383546465619424286109e-11
protein/DD_g512,1.18288389918257381750355796539917366e-14,4.16076194906007176719156320392816247e-16,2.54634143527645887734911354406704800e-13
protein/DD_g513,2.12418894531260881817378464717035855e-14,1.81572669543442236345236517794028008e-15,2.80788395780421672308580602128683629e-11
protein/DD_g514,1.18680959467410126574321686466068387e-14,1.21414763298929933231596022863807927e-15,8.71121358440497037334082410568937064e-11
protein/DD_g515,1.55606647402626962176837952559692125e-14,1.07690467392253657512423923766340732e-15,2.60550059601406364199180232306308429e-13
protein/DD_g516,1.43269831437143109132563739461896237e-14,6.46346873714019291351203831321866038e-16,1.49483544330250944196463254600786010e-13
protein/DD_g517,2.93109024597950428811257844059378478e-14,9.54706413425580163075670305362042854e-16,5.79661923755774603542929434537378079e-14
protein/DD_g518,1.45058475381245731043717128658207504e-14,8.62981226010236998143345712156410585e-16,5.17979259043271086795450774778713374e-12
protein/DD_g519,1.92809938630874619379728006817965022e-14,8.63001701043629353835661884619632849e-16,1.43904601384053736322320394672991134e-08
protein/DD_g52,1.64998303220595769750542433004618349e-14,9.72810817836127410874608810230797694e-16,1.86530474099416419197194925993657698e-13
protein/DD_g520,1.53277206059160188740474766619872099e-14,6.87799988011970257089990880919262666e-16,5.49843865696480979566246788865115298e-11
protein/DD_g521,1.98496257178490743433474898798756089e-14,9.08666943783921378115783559569804270e-16,2.22123469621749138984342996950666676e-09
protein/DD_g522,1.10767862151032361811641645960570408e-14,1.24070990426920527459442989698090775e-15,2.10506284984199180662507354851334057e-11
protein/DD_g523,1.85684128484290673820827530573762670e-14,8.20995602488265234908580030708314293e-16,3.04051543095031142413567689910314407e-13
protein/DD_g524,1.74308134204724159983031476683349677e-14,1.07792952214538120648775086908990448e-15,7.81608482085013975844821172065083220e-11
protein/DD_g525,1.46941981676626916601783574838372496e-14,8.16487882542780384709448280376503178e-16,2.03759823762468551778943894153023896e-10
protein/DD_g526,1.50064695997540532070571283824374745e-14,1.43010494841429755852488598244660618e-15,1.37279474762165387261132819914069056e-13
protein/DD_g527,1.62658955594056242134119698691276246e-14,1.33123515160652304894664411822155477e-15,3.53617858043919063210364231905481829e-13
protein/DD_g528,1.55843674090572164337050480845051711e-14,1.12203904156555918125090480153127123e-15,4.41259109368831860228370819431944893e-13
protein/DD_g529,2.10279472964173386965397133616326527e-14,7.70918205368187806349591006427511245e-16,2.05308690426622918209733838136422351e-13
protein/DD_g53,9.84389779334760596028956591302209937e-15,6.79525491906589470725524961546681956e-16,1.48121720900412669303229065865963046e-13
protein/DD_g530,2.17152495051348629219578751356608345e-14,1.09766307985624678696672650797352593e-15,1.10413218181244337587161569834774787e-09
protein/DD_g531,1.69956765509815119724985060175321099e-14,7.87457956367217784448966737436024960e-16,1.13880532971197757297329081921477854e-13
protein/DD_g532,1.45541337866102305326902881686866545e-14,5.99681504713109227080489624426075444e-16,3.49390684921373267338035826228808379e-13
protein/DD_g533,1.27347205358572150640981762391138406e-14,9.16797802180879175337395760006544250e-16,1.05671603411094269401155866391326165e-13
protein/DD_g534,2.36582321093469010046958094985596611e-14,1.34517873444312994162202260676371490e-15,2.27721398113835096974295104096567778e-13
protein/DD_g535,1.51255300842767273948074884762761580e-14,1.06781017242119648226357367761276120e-15,1.93142081064902113538472785916951646e-13
protein/DD_g536,1.68021041060983506914035448355595396e-14,7.87075570041197158835244053652886137e-16,2.43802593621898010134159932237585358e-13
protein/DD_g537,1.99478355836488823284157057099517489e-14,1.36451416976189180187148028456769876e-15,1.15986036241192594945405305441421687e-09
protein/DD_g538,1.94709142087894576029035509085018746e-14,1.18795804791839479663492550334733645e-15,1.03416847092798551245737938434261008e-11
protein/DD_g539,1.41470458545263445719289262549676664e-14,7.65390513144222051841847759445790165e-16,2.04373487140145989675433527265030870e-13
protein/DD_g54,1.04595449358265327806379372322587649e-14,1.70502927305894033183556643029359475e-15,2.57281712343495801005756908803777998e-10
protein/DD_g540,1.02737021827769306106031376264060683e-14,9.65889490301496617834804517228877305e-16,2.65829415523018423468848399917051713e-10
protein/DD_g541,1.44805081781967930300455387214771430e-14,8.99370831929244150355935679392544539e-16,4.49623878807409463607021205058132228e-10
protein/DD_g542,1.34259770021300341323322549711746588e-14,5.28928776761426434999827968905510793e-16,6.13166142634445372813715386977409307e-13
protein/DD_g543,1.09882683961449796264709281942948902e-14,8.05402913257127565259079851675812745e-16,4.25250252714084613878337602323830989e-13
protein/DD_g544,1.85256125677021246430909234308107664e-14,7.91236598770353961750124517149443837e-16,1.55095081838040925938771929928949771e-13
protein/DD_g545,1.43930863788611272182424313749779592e-14,7.91118422748992037384373511517612726e-16,3.78959106363752286013050982899116667e-13
protein/DD_g546,1.59665459856996099388888189861975221e-14,8.75866057946261921439323114485838059e-16,4.67044883833692554385105526591488186e-13
protein/DD_g547,2.05793705630481164069307786923213082e-14,9.31266371984031767410558552467456501e-16,1.75335332372370074655737248628950500e-13
protein/DD_g548,1.49332373049959699113369080924720515e-14,6.33427020099253642140108696103697315e-16,1.90686969796474527446236228562731193e-12
protein/DD_g549,1.67146208053602119705268589095067663e-14,4.45649780071386748115280282902570332e-16,4.13236081364820602366772020719797246e-10
protein/DD_g55,1.60481378499194440523857921439058591e-14,1.81350674106693073144605973754399811e-15,1.20388387135361997126972988650555887e-11
protein/DD_g550,2.06225661056599178184518722554670835e-14,8.97676238245134769842645686071871567e-16,1.07206400808355595390388015871563209e-12
protein/DD_g551,1.58179219137552029020414678470802057e-14,1.25227492071919862018584266449773546e-15,5.77246899125765222099639531267347684e-14
protein/DD_g552,1.61900718428494980148526602136573915e-14,1.02525893373282343872257475022553600e-15,1.55611979058177008413130724705404833e-12
protein/DD_g553,1.83611127592034988114358227760221551e-14,1.68957491128558062200930921800302838e-15,3.26241911831697476023637444521342916e-08
protein/DD_g554,7.18961015820855716810346449467519687e-15,4.61134655854932674102607837744856702e-16,1.18519230974523778209915031362379489e-12
protein/DD_g555,1.19931940878793461087481132211241217e-14,1.01799594270163199873726365358743002e-15,3.13332282803895657185855751779372663e-11
protein/DD_g556,2.21316065276023572231752332158448090e-14,1.84451774145969436623297560315780042e-15,1.52329409008801751895344446497936198e-09
protein/DD_g557,1.73661268572728721927372718205893516e-14,1.00156746453799665716069695901607564e-15,1.56096933306781153329702787121006930e-13
protein/DD_g558,1.84359164841227529636288050656193449e-14,2.49168362354990575518892609435781750e-15,2.22602145275759002522074549680794207e-09
protein/DD_g559,1.16283846243002083805902850823558842e-14,3.98609270962932061452431070766494345e-16,8.09604352066058759017082056980360031e-13
protein/DD_g56,1.76937133601985211083758244088039402e-14,1.87592756803040856069655215751444785e-15,1.06526757877323198272490595704622461e-13
protein/DD_g560,1.51880909442209878659604840704211664e-14,1.21045448867910047906874227708394249e-15,3.62466875491786199782136783432384267e-13
protein/DD_g561,1.42862022669575832252799335026626974e-14,1.23721450320776324685613977261043692e-15,2.59990295755041987941307999770293331e-13
protein/DD_g562,1.48794843204258786561787393195911112e-14,8.31255014335525395936433113518689994e-16,2.90499188077730756341205162369783500e-12
protein/DD_g563,1.61226573549170004231467355662223532e-14,8.83822955242035404905972273770187630e-16,8.90613232300604221445836550575148529e-14
protein/DD_g564,1.80531689772348476125420563325889193e-14,5.16278485179094251151241265336973476e-16,2.29464321293520394640964453011442709e-13
protein/DD_g565,1.13163762670106098858219066540257313e-14,7.56744733388504435105801294227650765e-16,2.32106955583612616100113371785614182e-13
protein/DD_g566,1.77266396396813003245385450207064471e-14,1.01510089786864186271357565841483823e-15,4.08552420067638686782222025696059690e-13
protein/DD_g567,1.72535949378680795206803965072539321e-14,7.56005266777874129352724251917540623e-16,4.88597236610704239339696054590607739e-13
protein/DD_g568,1.00146397726524899056506448765575552e-14,9.43695926008645136202273138033358869e-16,1.10596404660475070995216172571192261e-13
protein/DD_g569,7.25722374646801393651334424281596716e-15,1.32855051507086837638452007276142709e-15,1.99360385241173802188094918191556644e-12
protein/DD_g57,1.20064930850591048575381117799509231e-14,9.98716659624670734670918109641297584e-16,1.43651272480717848633839473480725510e-10
protein/DD_g570,1.20416104478284485439703443091712667e-14,1.40842241004104871134896210394079449e-15,1.32731414914177680164115084062148623e-13
protein/DD_g571,1.11702464886017394709821141341175255e-14,8.43172715580696235357739386141729785e-16,2.42769709034300678652134460286683729e-10
protein/DD_g572,2.30674814388809975106999360339185959e-14,9.52128462825131212463021921858535545e-16,1.60893518544059141231867757311526701e-12
protein/DD_g573,1.27599712608519005003797586966556093e-14,7.58698255915064040777059259620990832e-16,3.07097501045017504361612180665124150e-13
protein/DD_g574,1.45694918833613368431831554912326549e-14,8.61847803058948341436119170063373614e-16,1.38519928209293427433625572724153383e-12
protein/DD_g575,1.64966880609468752076804072869323003e-14,6.19304841878149475527571275771636951e-16,1.39783820163285833323152650527381581e-13
protein/DD_g576,1.83305367130630291353018086654559164e-14,1.48564347852807880907566177013014311e-15,3.68591149766615569660567349495133254e-10
protein/DD_g577,2.33200551747675733731105121623091343e-14,8.60350833859964586361674049247194368e-16,9.60351878564906426878885613975366345e-13
protein/DD_g578,1.61328225949908560215739446845301148e-14,1.27962750917110176820120284490000358e-15,4.10185294873418600097612668008296369e-13
protein/DD_g579,2.09689486467694006937266012281563450e-14,5.89106555881373235710171903751470908e-16,2.69451999520544000158936450227425424e-13
protein/DD_g58,1.83825928489169120920704513720218524e-14,7.62641601818474299176017136703663078e-16,1.93886519481203578612696249368247523e-12
protein/DD_g580,1.52759047736140206729660668154390605e-14,1.10639783990355861087805410121267496e-15,1.43137975172183452988870468078768835e-13
protein/DD_g581,1.45415415666496763921812575556392826e-14,5.87676031364932084330393241307701930e-16,2.69891578504708805921432008009790251e-11
protein/DD_g582,2.49890308171638047084811751160163203e-14,8.04330299863361721102597853362497706e-16,7.81362085821648224820825895636371797e-11
protein/DD_g583,2.36319325128356830838594620856648164e-14,1.23331952802055982522448832102520659e-15,2.41899351625604985816500722083245682e-13
protein/DD_g584,8.99530374675054102062184783321996276e-15,6.69306803865915376242297776646659526e-16,4.03015074322990705862818936709684871e-13
protein/DD_g585,1.53697307891464906103384339202649553e-14,5.57079261215885781002090142081662739e-16,7.38527605044556160961319736491270873e-14
protein/DD_g586,1.12858516105110406044302004044945112e-14,9.37151704051468159395510740036702413e-16,6.73965386975252442785775558927202978e-12
protein/DD_g587,2.85079233717646362664273462768445567e-14,9.51058374028051425174984518882837338e-16,2.97690773128765303189572094887526077e-10
protein/DD_g588,1.96131501393393169433390251483095699e-14,8.79893726144590226090854071938432322e-16,1.08900300341018899453545241348304162e-11
protein/DD_g589,9.16499789690245476760251402059621782e-15,4.86118850756741099251928065514750480e-16,4.27778921937570814224668119972613604e-12
protein/DD_g59,1.65183867972998229397663729958788794e-14,6.19448706448867106771599156239473392e-16,3.43494872457382984254628861661321718e-13
protein/DD_g590,1.62680043189496276043498036631374830e-14,9.11254810830667582597665917119820286e-16,2.83956050766613192008917717716549049e-12
protein/DD_g591,2.27326339751840851547692720664911688e-14,1.05245750334208011558155754647466493e-15,1.03151960423116833971959101850224492e-10
protein/DD_g592,1.56262045721228221883662286255722308e-14,7.86009654870760420477236923656025667e-16,3.46680143418949127584503237340543947e-13
protein/DD_g593,1.26224578452981098978561518436176460e-14,7.85581785283038644269645635157446261e-16,2.46288319897342391593523587021535758e-11
protein/DD_g594,1.74725829504070271036019680376050912e-14,1.12040864144307279012240159401958784e-15,1.87376180057653555739121964345113720e-09
protein/DD_g595,1.55085755143270267036646758174916298e-14,8.27968875640615025765524529405821589e-16,4.30305207244247477877688574276595605e-13
protein/DD_g596,1.35913949524885871573570791632158097e-14,6.51586934883281531589575577657407179e-16,2.45332842137925574818475517366405441e-12
protein/DD_g597,1.04405077850662114036773063266357721e-14,6.18188972872398074063197570872758769e-16,7.64832952913034566762251891948435930e-13
protein/DD_g598,1.72376614641400880472876482111053860e-14,1.49910172574403493241650072737252324e-15,4.90503048332158132747171810658465654e-13
protein/DD_g599,1.35890017164149165117647831977863894e-14,1.01261233050027783231174930143487799e-15,4.89282795111950993219590024453929411e-10
protein/DD_g6,1.70969177880189485836350971041821148e-14,1.53646973487072682487574761863826681e-15,2.40948525526244951837301130776886856e-09
protein/DD_g60,2.62029934674224685407914737483964030e-14,8.51931842452402911575143105597818911e-16,9.15084010845648705109311145820416265e-14
protein/DD_g600,1.37357075503357565494667452764255634e-14,8.79404174030405132283546065537636048e-16,3.49281299847037069687083663354881112e-13
protein/DD_g601,2.04190496344671030652767533290617519e-14,1.56927121488233011539227294599600389e-15,5.70442207276906964810893590459516768e-09
protein/DD_g602,1.16272776663239027330630888395574511e-14,8.83663720481212347426920721149709018e-16,1.71029221360693977252985512625177105e-13
protein/DD_g603,2.02000717534465543136344685925151351e-14,9.50295823399761857785520884612196946e-16,3.98012502373721023770330505705673697e-13
protein/DD_g604,9.73825801001572839633811724042253788e-15,8.48943041797170850497003010473281629e-16,1.83725224756577033260044954533733375e-13
protein/DD_g605,9.24421358020489956877624623892389914e-15,1.31031263763207801100703786369174260e-15,2.01118057784024832186225502141983359e-11
protein/DD_g606,1.23125106080459790086111105968071530e-14,1.44296883357163190917702592876267765e-15,1.57306665431953860052726248530464463e-10
protein/DD_g607,2.14749043067687297350027415627534269e-14,6.74770846276973985465904606347634495e-16,7.31186262623223514664862635286530886e-11
protein/DD_g608,2.07430751957538816289450589090058404e-14,5.51840412965638016049291502118944405e-16,1.97986091036706867115085534146165054e-11
protein/DD_g609,9.05070489828627621096652647119360380e-15,9.06472219825338102425903973773429668e-16,3.83466537829629636297975722180472480e-10
protein/DD_g61,1.49424905927790322171788386217567040e-14,1.04290771305506799126063349219080985e-15,1.37592681349323676289789802879122786e-13
protein/DD_g610,1.50942659882537615210644605602778861e-14,1.15708586446032699322997849224042945e-15,6.64917541326465075385459364184391428e-14
protein/DD_g611,2.37173594958130659458358705066280877e-14,7.93064066427270911968366217805604418e-16,3.05991710441124119643466112464395583e-13
protein/DD_g612,1.16033956262096750682654076055709185e-14,1.09201106923749764220368523336777028e-15,2.14655676284700024036948376138537036e-10
protein/DD_g613,1.39582096964683665768776760951845303e-14,1.30665560893755263924633522202350569e-15,4.09503294952431934052707677290652979e-10
protein/DD_g614,1.46899997341875281149025643754403167e-14,1.26678299185017395996473794011621596e-15,2.28814727229013879933500910699162462e-13
protein/DD_g615,1.96148303100899364667702229547678684e-14,7.15767338977938175188036919859241837e-16,5.92848006879562141990544707227877559e-13
protein/DD_g616,1.30562476610465006466036321503691955e-14,8.77798555126447561182374094796702388e-16,3.50311070476564788954059961658669455e-13
protein/DD_g617,1.32079357087102020739983387136653377e-14,1.02158179995297114381281051251752353e-15,4.56572553461257074890274515529724202e-13
protein/DD_g618,1.37724158967466139151394885463305874e-14,6.20323187346840205159746397681499482e-16,3.22539934253106640327436897607645013e-13
protein/DD_g619,1.40025214708865040422536615404100962e-14,1.08719973528168530387142335155352417e-15,4.49681999501821590884533726091123415e-13
protein/DD_g62,1.25408944466505856791684282082632125e-14,1.43734160964706230573049091564995307e-15,2.83342235979228296478811232942270638e-10
protein/DD_g620,1.66046021992341920399808764434917823e-14,7.50766293483651436546544334267041349e-16,9.82715551664056332453842488649024321e-14
protein/DD_g621,1.09425467818904094103904372134511743e-14,6.64901212902303229617744139637467611e-16,6.93927478692877354930629924979746612e-13
protein/DD_g622,1.94249817585448078053844590605659664e-14,5.03041890116058086053511444777244350e-16,4.14173065509452507833046414305667503e-13
protein/DD_g623,2.14891399995958869521780597291274106e-14,1.24881544616124434270507047573636024e-15,1.95552183082385511975967860405962888e-13
protein/DD_g624,1.07258551689090388773586757919399764e-14,6.17580526748894716793174715766756998e-16,3.43703584101070040003418694562777172e-11
protein/DD_g625,1.33645554885286041496958508345945461e-14,7.59572395691500672314852667051186249e-16,2.71386394976220401837988859481425492e-12
protein/DD_g626,2.32186182946313649467774756290830159e-14,9.43024558548717726095423818041435283e-16,5.90687563091370103918648644092049242e-13
protein/DD_g627,1.72582878048774845232699336327024848e-14,1.68842778322798610258250918178536410e-15,1.30983748529521491867981714308574614e-12
protein/DD_g628,1.77180793890290148144340772680814769e-14,1.52939820044098351260029153043413936e-15,1.29411285846408542250216195573122883e-13
protein/DD_g629,2.31298194601129367116267590264106134e-14,6.44079414776431016291094401576165243e-16,5.01066748303945810009192343031535752e-13
protein/DD_g63,1.26709187063516056297514589363993169e-14,8.55998799121288401677124971547253113e-16,1.60851746058460542190670325908548735e-13
protein/DD_g630,1.75116220235582323269491300617983822e-14,1.10282145535787477574511566659172931e-15,2.88675153170503498500388624739240240e-13
protein/DD_g631,1.83268452161928508792212398785662076e-14,1.98598805357305445696372717909522714e-15,3.17456226656558350793988505271493561e-13
protein/DD_g632,1.59818689253279793717607698211058898e-14,1.08506936040142014914056760263713359e-15,2.88359312442369867722160213686442796e-12
protein/DD_g633,1.29930302869810245008220790618305479e-14,9.54861136309217460855150588602071144e-16,1.43245038993547379810218416854550025e-09
protein/DD_g634,1.29446519906421280660845904242158398e-14,1.34312109312796685009823475853465409e-15,4.42708849064538619364272002510052151e-13
protein/DD_g635,1.75475739312257615819478069632056515e-14,8.66000434307642135804525974414690937e-16,4.91591450418629182464138269661209101e-13
protein/DD_g636,1.65616318307729946592472716009621060e-14,9.53056494117539040333061961396518261e-16,6.46461892512882031907622977270062388e-13
protein/DD_g637,2.45789689671000967546968495863540900e-14,1.04597963958815998154999798786236110e-15,1.81113617594200069135981845663241196e-13
protein/DD_g638,2.00016160069756325039107026532500214e-14,8.80376102574731001667766394057791554e-16,3.19005011090262259706476261207929127e-13
protein/DD_g639,1.60976453536630169034171826569549876e-14,7.99099487460765352112594479397173201e-16,2.01620506027548247658627583852287859e-12
protein/DD_g64,1.74969788219062270487977928112334597e-14,1.43529463758360919515127343052812856e-15,3.60337842063157611321366458826677892e-13
protein/DD_g640,1.00126438448172882208978538942730485e-14,7.29487513488334163125088255189652039e-16,1.45430247165001147911051597071868821e-12
protein/DD_g641,2.37425147033837923041209905113897639e-14,9.60659148170675387934859284163518771e-16,2.33822115950001238051610660545421071e-13
protein/DD_g642,7.53950945261620786296337737117842547e-15,7.38468413080782132770363473070523035e-16,2.68312690477242622098968310891858551e-13
protein/DD_g643,1.90401048249376001321865949962285275e-14,8.90875430403233305810199321785371855e-16,5.30061906608503273916444753882908901e-13
protein/DD_g644,1.18271132695980856832894823558058151e-14,5.52008423524277551266869032204170042e-16,4.21702730833145944612519899526407595e-13
protein/DD_g645,1.50046361367020307251209783138437881e-14,1.34696076446079576948824928800912476e-15,3.34720657386429266809105562022766097e-11
protein/DD_g646,1.69629711878180751582855705843444769e-14,1.28979078108512720968473027604569764e-15,2.20128979936016439439397088175521690e-11
protein/DD_g647,1.22665057715382747963199085495218634e-14,1.02036174070873167704971531836147010e-15,2.20104325203148848641480291974682111e-11
protein/DD_g648,1.35827259008553440048525227414231112e-14,8.11177135122703853841230701318899283e-16,3.32520594295832442419165800127158703e-13
protein/DD_g649,1.59102904515673362293903842690488732e-14,7.39897192349379204532435085139927726e-16,4.40828965006581104242577718980184743e-10
protein/DD_g65,1.72092708316345407660433753917886727e-14,5.06667693807911821858322189783595983e-16,1.36488399654122463248159740783554452e-10
protein/DD_g650,1.05789872066166189476415246086921120e-14,7.88522065313849293269782915630393379e-16,4.45310892020388672042060494383056266e-13
protein/DD_g651,9.86830380726648894560989373057538166e-15,1.43680912626153700734186719964177641e-15,1.21174246979750585176767982652698329e-08
protein/DD_g652,1.20519920315299349372139950946879353e-14,1.32384382695106684427274042051718474e-15,4.56829174878909363609185493482131777e-13
protein/DD_g653,2.14547078004547836808215826886790826e-14,1.90185222354222726134154747292978119e-15,5.41199725499084887372136934311452577e-09
protein/DD_g654,2.07771213821740031011207591637566567e-14,4.35663059933735249206247083922999180e-16,8.59043164686954013919679262920588575e-11
protein/DD_g655,2.02761394025855921611513639163917860e-14,9.35852374511244830952537149144583947e-16,2.96205463403113005333129189844143207e-13
protein/DD_g656,1.68259847773495731197598854494472510e-14,7.37360543504808816236423835731776408e-16,3.58208052647156136130120188015935368e-12
protein/DD_g657,1.51388360377930550902417002152529377e-14,1.21945621657827273886320768491179541e-15,2.17286467580506501961411858523228843e-13
protein/DD_g658,2.03953338271622124531641877440943957e-14,1.36244321768444635242403608936116676e-15,1.40366839350785521849129059511731238e-10
protein/DD_g659,1.64504469207995405095874938406912861e-14,4.73645393564262226428841871557574482e-16,3.08099699730276743097911830412888457e-12
protein/DD_g66,1.55457031327625231576091735435780365e-14,1.25457189444707581550861633032092614e-15,5.53239557215081193882054958015363699e-13
protein/DD_g660,1.21834406868719247160403049143490459e-14,7.15274240520896993499251554505822093e-16,8.15440975041340240984504641780468594e-13
protein/DD_g661,9.53887322159568011647874983701625919e-15,8.76980310762682658470795745835151504e-16,1.55560853051879532545004483648405774e-13
protein/DD_g662,9.53390254053772155275863027899157173e-15,9.20086158846678782651759473240109062e-16,2.56076480977638884310629533466802989e-13
protein/DD_g663,1.12919639550540970997969219709770930e-14,3.89181647190943626484460014306896065e-16,5.11551612347595767380887530121843603e-13
protein/DD_g664,1.45926362854395230879577866499834450e-14,1.12167146704572936376644836804144929e-15,4.76264385290046694843960054217012725e-13
protein/DD_g665,1.44067474523619721033641262516806091e-14,1.41581358165192618796976231516749650e-15,2.93893662566932411377587355348309137e-09
protein/DD_g666,2.29607491959474149535068184838913406e-14,1.06695407528998684557748746641000433e-15,4.41900336613132559516426897217272528e-13
protein/DD_g667,1.42712045557479227835163864972215981e-14,9.54118419962771196142529533801998788e-16,2.12029718365321254299243229532384529e-13
protein/DD_g668,2.24399136680779413468264221883758030e-14,1.34000672241816222719326937905360563e-15,2.31888417354250221619951703306931919e-13
protein/DD_g669,1.72755810678879826587139296796574801e-14,7.78932221288571995685293163049559536e-16,5.53345355786844495405505206131511361e-13
protein/DD_g67,1.83257056242213005715539761220628144e-14,7.66096370214086970572518149014579026e-16,6.88831153275739834020381028766509189e-14
protein/DD_g670,1.72495641032823579451764940444413984e-14,9.70620731477797423959051161837486316e-16,3.58109154006737203760682385222078370e-09
protein/DD_g671,9.39855786896903977243308351964554414e-15,2.99854650098070463347003791401960316e-16,1.25990964010162332000965763681623468e-13
protein/DD_g672,2.06205045546521954518591288514871785e-14,1.31975974076987532570243026573007070e-15,1.12950458019910526996744801724162925e-13
protein/DD_g673,1.05700026059353502786641550447014084e-14,7.79212614791648869593520624145781882e-16,3.94230029489912836664544515499105686e-10
protein/DD_g674,1.56296931542909623088373280449890720e-14,7.62351127123727133207601161250072913e-16,7.81487810795806228021409349235871270e-11
protein/DD_g675,1.11635132109804578353735334832055683e-14,6.66521914698358924056924477053883395e-16,8.03590273572162756698146849284968246e-13
protein/DD_g676,2.20107995669518161147574156577274261e-14,7.29783589569621636934882810503386746e-16,1.42450713499018024823617482650596770e-13
protein/DD_g677,1.96417909785161399459374137761681416e-14,1.04806245341978403687883751270596844e-15,2.03346308607422512933683310241945433e-12
protein/DD_g678,2.22875827921628048541798720645212188e-14,8.30932340335507258352351478440029659e-16,1.68585577070919712796995222654025803e-13
protein/DD_g679,9.24839876196396277433411729232238030e-15,1.46447992648462610540124720456532695e-15,2.44855158998112536636712329085403970e-13
protein/DD_g68,1.23601183585689943282606294656410964e-14,4.80377924640179880398890887000158045e-16,3.46972568811553845008994032224842025e-10
protein/DD_g680,2.00521390383295700277905032569555245e-14,1.26482624070567664519545035090811495e-15,1.86580874374707856114862326598213695e-12
protein/DD_g681,1.38525133576182417810044672571178579e-14,1.25031133716979472743208241764444035e-15,1.86851401119520550761277182837819166e-12
protein/DD_g682,1.51655726938076251486767218771387426e-14,1.29412163992203943673940872268349693e-15,3.61486148284614754880618321690537052e-13
protein/DD_g683,1.56512908270251249914607209551899440e-14,9.97537192526812694453080117299055357e-16,2.43199569999055972237756232299891634e-09
protein/DD_g684,2.05274369035001735441930175799309330e-14,1.30684798074695565843837045167367676e-15,5.64775577283230850202755835825983844e-10
protein/DD_g685,1.73044889750928220846630095663386149e-14,7.56487727901712550887127183232654859e-16,3.83830221447160864852866012338145250e-13
protein/DD_g686,1.99755516510230094685070782878902666e-14,1.17700931137648422523448429877564208e-15,5.63972890082575154346232321024165633e-09
protein/DD_g687,1.64819041796860397264074395859026928e-14,1.65396370020248938689882612597590812e-15,8.21199723842655375089607157900955143e-11
protein/DD_g688,2.05745795855022239544922675804279030e-14,9.91365899978314113125673646934396807e-16,1.87557742716650941064417421482608056e-13
protein/DD_g689,1.09590183520668655884817834466940330e-14,6.94387236467895741876574282063925509e-16,3.21462318946314551822085987702404946e-13
protein/DD_g69,1.52638545227014656721962885006978618e-14,1.02335259429273161953276175401129934e-15,1.82150168235735194527036857917283392e-12
protein/DD_g690,1.58157681669802411665950901780294154e-14,1.28810046917318397033589298290179228e-15,7.24518611251806351219049428538007544e-14
protein/DD_g691,1.98695963065753534808151305992871991e-14,1.46780837667373680552868862626626287e-15,3.74675061259819343189353490682495302e-09
protein/DD_g692,7.44229808078261695509850902368403497e-15,7.82533537627546855591032423347158103e-16,1.04532151395656381063824975525780655e-13
protein/DD_g693,1.30508878325411335936388029017726332e-14,6.73859710432610787498918313050320511e-16,1.64848735099598172612271828978182252e-13
protein/DD_g694,1.56505860454192578872709561008718122e-14,7.81835579210273631645525942208192766e-16,7.60789504265649517798926603208656508e-12
protein/DD_g695,9.88289685364106929555299054698283723e-15,9.48809763812263938738816785511193070e-16,2.51553724318751154246965245710860585e-12
protein/DD_g696,1.45239280054836174481029752969998563e-14,5.87517404103666708644896908358898374e-16,2.45148441598354569112953958437151889e-13
protein/DD_g697,1.83875110055597745149083348164073920e-14,6.48457221115997719890406557707280273e-16,7.59712517558176159226130219567394051e-10
protein/DD_g698,1.66429076453589255635799988880950281e-14,5.17340675357711352744870596846931169e-16,5.65978746695426638361511002412844255e-11
protein/DD_g699,1.58103840405680191761661054157829314e-14,6.39846594109729770867197624678489441e-16,1.61506242783032926491146915556005773e-13
protein/DD_g7,2.04596180137310940411846693078790580e-14,1.41015870625900479838318463197769432e-15,7.10530880043095342919565207703458090e-13
protein/DD_g70,1.02662035137114562196996563239718833e-14,9.29040479525134264233337932551786880e-16,1.13612998824055868738125500847171490e-11
protein/DD_g700,1.17024302554786712262345367557079974e-14,9.94082184952601078267512671857967960e-16,6.85606610732302080329803279834900117e-10
protein/DD_g701,1.84155206726535435394656928448662403e-14,5.62339136846744662705878145471753652e-16,7.27604558845381038218759363521937419e-13
protein/DD_g702,1.97577493647129071439747369116361776e-14,6.45157498230899455812080253693555422e-16,4.26852339806010505501125880108314993e-12
protein/DD_g703,1.50948583404462608202204650297402743e-14,9.78037069406185401975684817875850501e-16,6.51178946586998566124588994483652372e-14
protein/DD_g704,1.10824737287174665515898216646025748e-14,6.12900349819931801003924060243129955e-16,2.21289730115555059575421357675203466e-09
protein/DD_g705,1.23247805153480681241862427797639615e-14,9.30766047597611603963524144097574183e-16,1.21899468062220305273578513020756296e-13
protein/DD_g706,1.53181077121134023172375824385423382e-14,8.23274790874505135104114396991436348e-16,1.00803974667357249457078602578195190e-12
protein/DD_g707,1.35300785873424036768185437640941654e-14,5.06037930182107137104904705737158362e-16,2.96941063097127039631186901526153059e-09
protein/DD_g708,1.33962287182343708418922828956005477e-14,4.37870528526278900669412370748405673e-16,1.59886692912435707147290593681216696e-13
protein/DD_g709,8.85646528247654033050351557231436883e-15,5.96114243094710963080781245680604628e-16,2.38695734030154994954773808268826256e-13
protein/DD_g71,1.26571968881097762320311190306274545e-14,8.60729651209599929000740712569127339e-16,1.27840210100787529431897669529014157e-12
protein/DD_g710,2.06995869763775717686139653769251178e-14,1.29849589363081580547230569621466906e-15,2.96982834691975379085075108966259142e-11
protein/DD_g711,9.84869188293516988915436708552346484e-15,1.08458277048293405032059174792987960e-15,2.33743059787206062960098672871865555e-13
protein/DD_g712,6.05231727451142187532877349000238766e-15,5.80067462776269168157187683068406768e-16,1.04332346964248807182161245619184202e-13
protein/DD_g713,9.59444977122384631341923643669339871e-15,9.27341198075550823127033066254743495e-16,8.96140556148840632805179851312034569e-11
protein/DD_g714,8.85087970146641605753261595454891957e-15,7.04916141152457088538253036525870819e-16,1.24282388884116279586189511708329726e-13
protein/DD_g715,1.51160410556472572321412648356537655e-14,7.56694959139770285668411169944240670e-16,4.97537061072324027775275478296290445e-13
protein/DD_g716,7.91066186781164728683222532278882238e-15,5.43719488525304805311699730611542747e-16,7.48011648443597219334875191378968381e-14
protein/DD_g717,1.27036375702770414425684796140293844e-14,5.89182237854881373639266614417361742e-16,9.70622146465008080068288187085834836e-14
protein/DD_g718,1.82556738880595486014040170112801418e-14,9.03795748267146666998201288035600938e-16,3.07535485316798070045717168791925898e-13
protein/DD_g719,1.24598904550018046753300436144582696e-14,7.04443936946363126714064244913402186e-16,1.28236609468171315521604065112847994e-13
protein/DD_g72,1.81479991206454468513008766240516176e-14,1.04171992003254258709862017473611391e-15,5.07381184906736469848251626734461497e-11
protein/DD_g720,1.51153072746304126519038555155120887e-14,1.32995273395877378676600283910860326e-15,1.01703877437049923890251216406219330e-13
protein/DD_g721,1.09070112736641786819102582607960668e-14,7.02131451452429151293813589809902884e-16,1.26555321837873791096682992332226419e-13
protein/DD_g722,1.85244440181201755586475283432796176e-14,7.54089039075014641575627761115228100e-16,2.31750664233815083648258934994876030e-11
protein/DD_g723,2.24468814363521554985556483718070961e-14,1.01075979993328494678360523368987850e-15,6.35811798967610168895634662080676802e-12
protein/DD_g724,1.37341769125096973541043171450663767e-14,7.90424992295111304085273651484065418e-16,1.13266078680747060420457463774842579e-12
protein/DD_g725,1.73104988059683724211142038003556915e-14,1.10452155570744621658810472814358728e-15,1.52901171349059160869659883791534321e-12
protein/DD_g726,1.34629643464628767855734030226278570e-14,1.12967344924693048721732620538225787e-15,1.03984858352322090910889230192846676e-12
protein/DD_g727,2.02043404111490497443624241581946067e-14,8.20094933288173836576631531283598145e-16,2.05359288513414610375159064324762799e-13
protein/DD_g728,1.20993133737964737411005105543658832e-14,7.70073087240611841861972617776307742e-16,9.43483044999821387994674760530549103e-11
protein/DD_g729,1.08245628737600896132728171788891822e-14,9.31789359293602019334670693754886254e-16,4.55312389996012092595608979770863503e-10
protein/DD_g73,1.42071642024317691210086650573832414e-14,9.98602267103642049426823922157045406e-16,3.95840238953285729624313539807260508e-13
protein/DD_g730,9.37552471731078183585044429701669895e-15,9.36810891495934875169680841808215441e-16,3.79254872349503660911963574438406880e-11
protein/DD_g731,1.54025033441644434903903744832407189e-14,7.30738039772132403258124732004705471e-16,1.42005733950235454526750257965223762e-13
protein/DD_g732,1.51263329400231260241806584928436270e-14,1.13052564884810752059111214942035611e-15,1.39483540581819845942017322886552399e-13
protein/DD_g733,1.86129021906355674923441830312650220e-14,1.18179891933612484657557803147781868e-15,4.26107958402038343335848059356899566e-12
protein/DD_g734,1.63883332329477623415946291795086876e-14,8.78379342551275323223881006593017801e-16,4.11181452865700359119315694653692347e-13
protein/DD_g735,1.66603330114553818851209441975028055e-14,5.65373330514327081620606506727359903e-16,1.54918620686903568690380785120700317e-11
protein/DD_g736,1.99375633597705049278467348340674182e-14,1.04776693961849240182593355250208822e-15,9.34718206064135401170510923477583912e-14
protein/DD_g737,1.02732444318229584898004805127140822e-14,4.63534533700308446601180035159995438e-16,3.02039964334581268709457825089694050e-12
protein/DD_g738,1.35213210626208356489429589490899053e-14,1.26684993250697867968053571648899616e-15,7.78624331745759400273296329128996321e-09
protein/DD_g739,1.79027183037360513854044270840568677e-14,6.20384978027301389606360031770790308e-16,4.55575856983733854201786532947815902e-13
protein/DD_g74,1.27390752067520561822444342236620662e-14,6.11666602646061347877877392760687753e-16,2.32832642591445243017740442521203989e-13
protein/DD_g740,1.36936936844488239969907079181127907e-14,9.00026022195302743051441154274718428e-16,1.18047554118387669615462929558258182e-13
protein/DD_g741,1.65044541611267451922106691023061375e-14,6.76791698796726806587061996489945609e-16,3.42654844235980979621745716571952559e-13
protein/DD_g742,1.25369159384749288984580707242120061e-14,7.07731892007943512722743288629815638e-16,1.06050206045949055509170381827222836e-13
protein/DD_g743,7.07462397442441221779526260444658288e-15,1.26844361392308801296715585188243284e-15,3.27242382326172609117883528008135588e-13
protein/DD_g744,1.65784524973942983025981357128422620e-14,7.04086979685651201932024177719391950e-16,1.33159782346012077040432089863036015e-12
protein/DD_g745,2.01547520343679768905731572283485149e-14,6.83244483507527167407961319327181749e-16,2.91264609196203562004415432194269586e-13
protein/DD_g746,1.05684883902782367129745850189332586e-14,3.50614469970568020211048719906462330e-16,1.73241803625346444159365455682778174e-13
protein/DD_g747,1.07509919727935856652975629226150049e-14,7.68062795497961497193914921189284226e-16,2.05759165354958567329449371310675314e-13
protein/DD_g748,1.55410616768910365766741973268866792e-14,1.09160548929069544271622782171302268e-15,2.79333001222551859882453328207974688e-11
protein/DD_g749,1.24393833987332283530768731900190534e-14,7.69587501094481172559014955474411830e-16,2.14985683159060739032250365448784474e-13
protein/DD_g75,1.57574838723977610791739133621613928e-14,7.70115710898711430752394572553644298e-16,2.60079738490251530294152972843524144e-13
protein/DD_g750,1.33548745717832413474444765679649564e-14,8.67295918230238481405056064956340693e-16,1.52356814256705940942801571087112282e-10
protein/DD_g751,2.10925468474405388752554855995962903e-14,7.34443366291920064756609908164681161e-16,1.77864919206613952890611721464325608e-13
protein/DD_g752,1.62088015475463752722712369399810111e-14,8.31220809455574197889703445037547241e-16,1.27010979432022325581388704245822449e-12
protein/DD_g753,1.30575959805545648812319109055774647e-14,1.07004767081767929207301572217113281e-15,5.58227995884679368514065468993067637e-10
protein/DD_g754,1.25052900738320613979331524202365083e-14,5.90589114005602190662778210781926293e-16,6.77212096362029239989989469683399206e-14
protein/DD_g755,1.09220456970033979223236837629953526e-14,1.30020456754299923874386713886575366e-15,7.86764690151066554700267538827918571e-12
protein/DD_g756,1.19231735513474502680974755494135334e-14,1.06079317214086954186140903579860538e-15,3.05881106014149320512084304675625718e-13
protein/DD_g757,1.21581448145082232935725305603710327e-14,1.62588332343271773555752920190495164e-15,3.37864453299524558025646443624169264e-10
protein/DD_g758,9.05161356750951063605292881402184254e-15,7.91162672411432781941683581031275019e-16,1.79707045213668784138943366687222177e-13
protein/DD_g759,1.42704594692199257032608610937316586e-14,5.79464389184812649214712251559511766e-16,2.77131494994679906317433663554566414e-13
protein/DD_g76,1.96786454457616559275809450561026809e-14,8.95081621794525641616680836196866205e-16,1.03996400478519817760497194351727998e-12
protein/DD_g760,9.37521019621379711447017109879930171e-15,1.01187615965906674201118040614787065e-15,1.34682848533447712473846223785987831e-13
protein/DD_g761,1.69468861516695870250071918901327567e-14,4.84865353232021574860868451186603867e-16,3.89912162443826434544175254675766701e-13
protein/DD_g762,2.13412833840582767399406676040807920e-14,1.38354024438118929988784754234461836e-15,1.72247349956096616417376553266915377e-13
protein/DD_g763,1.67978327824617205383741824377671727e-14,5.12030868483201069974733568069137701e-16,1.70527599433127423598047965569300243e-13
protein/DD_g764,9.97465431549368674961603525298794206e-15,1.15589890812252583358040201137964358e-15,8.33404211125223972001601393384022065e-14
protein/DD_g765,1.78876796263093752086997705257090437e-14,1.15096787112089921853924898346638993e-15,1.60979730376721253752007152005550700e-10
protein/DD_g766,1.63371857233554857740055274496936804e-14,1.39509837549572038945600875026440341e-15,8.94806360473606861326158957362554707e-13
protein/DD_g767,1.16203803566037792786750184466789230e-14,1.35634380218775736149328588673813558e-15,1.77055526462093841876453148555591320e-13
protein/DD_g768,1.38721367687059061668409850181390661e-14,4.86534963973141641847279794387627969e-16,8.81244793860900283202608299939946705e-12
protein/DD_g769,1.71364533789285601280140465415159434e-14,7.37833393082315772640965759665003548e-16,3.20373135811414269767969766769960464e-13
protein/DD_g77,1.69273251514584949156241455801403942e-14,1.00090191357519648881157656168753012e-15,2.93249983821144965975106370186877698e-09
protein/DD_g770,1.19661453111985582070583776068696076e-14,6.15071431834053463529902509702800251e-16,3.53970363595153173338986334638181702e-13
protein/DD_g771,1.20751076306368438382152119550497201e-14,9.24197432723279936812034809905691751e-16,1.48707035033801827605036401141559843e-10
protein/DD_g772,1.04489796556717899345705264911319334e-14,7.49118683645794183066698006100811564e-16,1.16232575055064192057508972338124680e-13
protein/DD_g773,1.33147142987662849797298262920381466e-14,1.09283045262122469115524126810462725e-15,2.73217691699243026019005196063779895e-13
protein/DD_g774,1.79871019636449480347855908757662674e-14,5.65185908882271786379866933685366166e-16,1.81990930942810136338244751791279757e-13
protein/DD_g775,1.99936257642027948332878926732033652e-14,1.32474885407360592248651774987070433e-15,4.76564873053318092186034108182317859e-13
protein/DD_g776,1.62677853905281856552174162617659639e-14,1.30722264527808978398136308077490241e-15,2.14814509186597226611235995295243697e-11
protein/DD_g777,7.68231767654830304464061644422797770e-15,8.22235251562945377336270733111314867e-16,2.78027185228477815396538998949185498e-13
protein/DD_g778,1.63819099559087351112315759507148488e-14,8.58181951065213163691915066136674350e-16,7.08158043006027266916868667264606770e-13
protein/DD_g779,1.19873736904814117572282517569129013e-14,1.44351934603987982700382882626306847e-15,5.14796385218879137878905513506082816e-13
protein/DD_g78,1.97695652539763025625466140255779320e-14,5.06714463094914486368664587724415488e-16,4.31714398138828940020469662822777364e-13
protein/DD_g780,1.13583897604123659248903930432667530e-14,6.34774325119517148526101251254681213e-16,3.41768094416185151509038364119447325e-13
protein/DD_g781,1.08774222861836550861424225442180838e-14,5.59000853793936813989988391564438146e-16,9.60769304879708696831992373400665758e-14
protein/DD_g782,1.96736492313434593922894862989853741e-14,8.44978337057893501668142074118748574e-16,3.13921436603689580798320559846855156e-13
protein/DD_g783,2.54854266171438275339693423801451365e-14,1.80332916291221819853814555908721603e-15,1.12334743887409252525974075256174190e-12
protein/DD_g784,1.36488418797837123982533292435686200e-14,6.27090121455985531259623539000686108e-16,5.57572712505919662728065501276503010e-12
protein/DD_g785,1.75405075568222093948519407337275071e-14,1.16134681336110246209746274997505847e-15,4.21264541405197658754999270258238984e-14
protein/DD_g786,1.05444958714517069630235635130670941e-14,4.24009901647228674253467781338627121e-16,1.70957231798232192639364721842712667e-13
protein/DD_g787,6.09514683241470316003396674155059963e-15,8.94741187600496580696634599284171270e-16,1.20209610728673153860898201310988996e-12
protein/DD_g788,1.14805273825550616688492761711137218e-14,1.20960160341707063123440436067156277e-15,8.81866829106066445184175772050632811e-14
protein/DD_g789,4.69768127106322609216193418002446552e-15,4.40398159889830082865678504184572949e-16,2.39025420189010615077892623195155880e-13
protein/DD_g79,1.96511527287795460849103538896946071e-14,9.26664953393435429493837903877315793e-16,6.50146340844468688758421144200191824e-13
protein/DD_g790,1.26879419497954721084091642807586938e-14,4.67730333182583965665255136509031808e-16,4.41519056139311483583991633800166451e-14
protein/DD_g791,1.61910394340793565199459680223760041e-14,6.64492506654058580053836082318953154e-16,1.79359419838753617913027053404229270e-13
protein/DD_g792,1.56370527217346267282769276731003237e-14,8.62600396123158278958930298476477947e-16,3.41700674439803229013077075681946666e-11
protein/DD_g793,1.35796368279642490012917817147730868e-14,4.91861727890300432864626001002491963e-16,7.81371203700572028948241188431953767e-12
protein/DD_g794,7.54614590094338466684128518457564120e-15,4.30747953952613142517362106226814441e-16,2.83581371888614353714816919477912743e-13
protein/DD_g795,1.01192029549653802134140281616692114e-14,8.17674356121822842651967109385190385e-16,2.14921480245100887916277420268368229e-13
protein/DD_g796,1.31852693909513807932988159032195597e-14,5.66057267410376783860708432198172690e-16,6.27576302842632491742281159189297528e-14
protein/DD_g797,1.25867494766147973778480308894226016e-14,8.52092029998055208432994975473446385e-16,1.85415972648367289494815540987950781e-13
protein/DD_g798,1.37078833525797613321333349515700342e-14,9.95402481163481532979281957580951598e-16,2.19841442645348935527941374684249640e-13
protein/DD_g799,8.98743646531304591694169777799482605e-15,6.48238923786604497599229787397210503e-16,4.94781648199289807709979601023037289e-14
protein/DD_g8,1.30583063531466666396129821913032843e-14,1.24743111550963991820577413303039047e-15,5.80116792773469686593129969704573748e-14
protein/DD_g80,1.48345617352805146013593193107270298e-14,1.33491472813027942554668014740684919e-15,1.16150546921286575606024883270480731e-13
protein/DD_g800,2.15568386918136846332344672352895294e-14,9.06003226570712037254746917016670534e-16,2.74609314493502526730417647091959668e-13
protein/DD_g801,9.38386706684088415003499732476858025e-15,7.48592723925468075647775871372097116e-16,1.81138142692204336658783525386533416e-13
protein/DD_g802,2.26914582898465976221966700689921420e-14,1.08707395101910507352718305441333048e-15,2.27715945157262426745618560024179774e-13
protein/DD_g803,1.71111569459948884720021744774072272e-14,7.50621317115482332838451915003315519e-16,6.64858827936803832573840470918240923e-10
protein/DD_g804,2.27469253315795725282491468613883886e-14,1.13671745332734869471522259946144959e-15,3.08221307114700899760722233661104235e-11
protein/DD_g805,1.44390736381763315724607336523810603e-14,1.03738184727932469646339793247933645e-15,1.06422889546869607039010177082993348e-09
protein/DD_g806,1.09339649525433611107627782146924873e-14,6.38549497045215006011693847068381482e-16,2.90033776448701976812926014517215845e-13
protein/DD_g807,1.17590549656032789103738924854299917e-14,6.33350655724915071397436068912318439e-16,2.92453288258947971075070210572992202e-13
protein/DD_g808,1.67862175323209815617331810761200953e-14,5.14148560024170026946482313619131531e-16,1.40385348361412115230494933265483176e-13
protein/DD_g809,1.38884427469067540186338951945542428e-14,4.05561485948129705532081496254266657e-16,1.11689009000514230850302120067809318e-13
protein/DD_g81,2.07443286584961663311015192641501788e-14,7.79215285338920186885144999399040608e-16,1.90776805662614136596398714144995892e-11
protein/DD_g810,1.21079191119862538749135520539123956e-14,9.36283778880325377154065438928826917e-16,2.36755725560718491993631909342689234e-13
protein/DD_g811,1.87855782137089828408556857495395409e-14,7.75269069429213338168499095886260645e-16,1.96750740364935900558438329880628849e-11
protein/DD_g812,8.07762595772575462003652713407843289e-15,5.97907353892280456390044831239474413e-16,1.70961112416857505648572143343952652e-13
protein/DD_g813,1.19924098897423400070695573980733079e-14,9.02004871238278980594436866822433951e-16,8.06651834654740841999247367753477859e-12
protein/DD_g814,1.20100989610437077420414708510381901e-14,4.33248122814123237759773872450397115e-16,4.37104025388086307785565232106684955e-13
protein/DD_g815,3.26471462842207379150442579090792720e-14,8.85272846026326331507343433810812961e-16,3.43498110306314038360585907002946712e-13
protein/DD_g816,9.91377799684864253432779879207091513e-15,9.08484267955558391970827287039475263e-16,3.54690463027998644829991270157668223e-13
protein/DD_g817,2.40120351841211663870726217827349817e-14,1.18007262913586270529589483864663103e-15,1.61211194749296621227919921898911934e-12
protein/DD_g818,2.47292730731040579534384591563998827e-14,7.98390113558853236907792039797983625e-16,1.86265273728248374877223332827495557e-13
protein/DD_g819,1.74265480403479932456280991995209955e-14,6.26884696567100920693057503339166392e-16,1.78741630244988955920923404671433297e-13
protein/DD_g82,1.98201463216566071809781016857143143e-14,1.22079932855266793261863397144339263e-15,7.65555400854057021560570043108692564e-13
protein/DD_g820,1.52214346252449480906907061758022467e-14,9.12441407725632218806933316706732399e-16,3.51668632963787613273667361756934322e-12
protein/DD_g821,7.66512389015934585212051139351377640e-15,7.50311311573754766407531108133467870e-16,3.11056201213479196911760611970452463e-11
protein/DD_g822,1.07330023385462473130077434361807886e-14,4.35118768830929231536931772512494368e-16,1.93253393739790821777137348763359758e-13
protein/DD_g823,1.53746737390823282817019792987825189e-14,1.14577938117592315521086209945725544e-15,3.84811424139390335463579791762297143e-12
protein/DD_g824,2.15509425918433074211671422713791642e-14,9.92649265773688828382400932895487813e-16,6.61712138816974634570744734243969984e-10
protein/DD_g825,1.69399231886619469339189846757455685e-14,1.34931466944442319253376586159792564e-15,1.32486555995740482511919571041607000e-09
protein/DD_g826,1.97886077470682450800503652218096180e-14,7.57081380769129883364732592431989892e-16,7.28689311845059339527668822994136436e-12
protein/DD_g827,9.53787245575787901212406632569008198e-15,7.85947166074902901816654934339171784e-16,2.74377578793844210770007086384748157e-13
protein/DD_g828,1.48963486633366775992367103311243329e-14,9.51702265371022696960362493681168708e-16,2.63575989913952197133797802288430645e-12
protein/DD_g829,1.70320950509573650160226567545586645e-14,4.93243481192928281368865112264298007e-16,2.03180733801569521644899998726654842e-13
protein/DD_g83,1.32938084799386317574340279231880526e-14,6.20151212841738857141062825340174469e-16,5.45664862041667856371456837832681871e-13
protein/DD_g830,2.43875260806017722823154147110039154e-14,1.26662450266386812462922372638949996e-15,1.05932927901053309330001295967668677e-09
protein/DD_g831,1.38265214883741901339265764270700147e-14,7.18570142163875898621875593977939241e-16,1.13584541018784264506947450220561846e-13
protein/DD_g832,1.29660958055193284216126238386531449e-14,5.33539618590046205541929220506547895e-16,1.07894630339769426970128577008493201e-13
protein/DD_g833,8.69870048797971820632003599783622663e-15,4.21815776257608911426250518566969555e-16,6.92058771425457502282942195886612327e-10
protein/DD_g834,1.58019067686593625163886747888265075e-14,6.50107094827928562963624454020301548e-16,6.29257062319804494818150762517983342e-14
protein/DD_g835,2.75315315159031846048978635886848137e-14,1.61056793214385133057298469877831261e-15,2.81140076704958256871371469089418616e-13
protein/DD_g836,2.27012708639057121865706010652721773e-14,8.87643306099773528484764706790311119e-16,9.43075393671414955056207729737627631e-13
protein/DD_g837,1.71774910150343568194205342017719865e-14,8.64765715743884296556691546546752919e-16,4.68015785259933873024102345501538221e-10
protein/DD_g838,1.33790019076530484204959453025898213e-14,9.89950563226180905731617260796800503e-16,6.05891094172526902374482700329046270e-14
protein/DD_g839,1.12420008462159936422213145749589648e-14,1.61497006677726467391466775372252363e-15,5.92741540511457029641172468526271975e-13
protein/DD_g84,2.64646216528856768851232902829703063e-14,9.56358794568022979937612837672243993e-16,6.55237102144500533075619816376978919e-10
protein/DD_g840,1.09845513354193595663601270103159356e-14,2.73534353177999789599797513204077947e-15,4.74171084227060865787030296641390753e-09
protein/DD_g841,1.96338172887260759296874907209446049e-14,9.46016519163317209292907275302542238e-16,2.05270372922580443087830356289820273e-13
protein/DD_g842,1.13743622085652647815565572024424624e-14,6.68016626735198505794093865958726412e-16,3.30531274333615887811539802016470911e-13
protein/DD_g843,1.73210386729296220621658383430380624e-14,5.05337760289826978736016084771193479e-16,1.34417305130220291125010416952730999e-13
protein/DD_g844,1.43298357291314967628777992348285284e-14,1.14708991599849079046187573993275521e-15,1.22618288178251569123808724895344029e-12
protein/DD_g845,1.81380632875491709482585324749687990e-14,9.42966187061120331912886448862691945e-16,1.47915678354117365466904487815234155e-13
protein/DD_g846,1.72833734213239567104193988658855137e-14,1.15972688098501198195180517664812133e-15,3.65058783423182406284396595701574311e-12
protein/DD_g847,1.04521510591820901858669551795054361e-14,6.00566605834817004123954864465078405e-16,5.77403964312111882037968499542930396e-13
protein/DD_g848,1.29814990944532244996309297246884089e-14,1.05790724880970324542334094966594535e-15,2.73213769457290944738683212227732004e-13
protein/DD_g849,1.95250486112974020991790825507064217e-14,1.66846814478826910030935145024083027e-15,9.79462763158418930997758537668771570e-10
protein/DD_g85,1.12148655862709018553439658772130475e-14,1.22045890001688474927486122828365883e-15,2.10073775679403814575919718029305881e-13
protein/DD_g850,8.51888791045558477117554754196621502e-15,1.28812104342348030686854799457930132e-15,1.29091203932917212094753495312413003e-12
protein/DD_g851,1.55778430743738926697343569716506426e-14,7.31774539048885693430640861124598408e-16,6.83572886300216200345292867722265092e-14
protein/DD_g852,1.20377042301877453032286438153938514e-14,7.36412076082361064499214243169092428e-16,2.48467784180192932646809238136990667e-13
protein/DD_g853,1.47418563292924813296396626409404964e-14,6.54167012085667434243265221099357245e-16,2.70293351886429237419996838180281618e-13
protein/DD_g854,1.03270535398529062116535009817258640e-14,9.99452774756457340022514586935892930e-16,3.84877614337383932632331461955765547e-13
protein/DD_g855,1.41694017571723044078905904401381494e-14,3.58399368058507250657916900690943106e-16,4.75928709661267277428277273134030491e-13
protein/DD_g856,9.61127848003791226064825568498788246e-15,6.37626708332441528471617003825449832e-16,2.25089815008204022408271297551066793e-13
protein/DD_g857,1.10844486520840085881502422877197342e-14,1.00549942484800199628517913837516009e-15,3.41861515016032566727898981567381099e-13
protein/DD_g858,1.29398948374562725338866912235873636e-14,7.13008654941839103108432310310575395e-16,2.99174533322519964905871575276470615e-10
protein/DD_g859,1.40832775812523859563409879208544146e-14,4.25258400885378008579834660735061749e-16,1.57746005111143994182447135985633197e-11
protein/DD_g86,2.50223640830687298930607222120044305e-14,9.99647140124008779038044584586318773e-16,2.66404275044665845750507016671853404e-13
protein/DD_g860,1.87634481927269691512200225958598113e-14,7.29389337730416460880252059998961386e-16,1.54605294698658854713058876006239568e-13
protein/DD_g861,1.54217143154165396781458467597428230e-14,6.94974490783576969140014397391076655e-16,5.02265736336025257805362917087182739e-12
protein/DD_g862,1.67533402748164488035731921975684564e-14,7.15624510613526576741760009405851416e-16,5.06711654868324433470624135095876713e-13
protein/DD_g863,1.06881046014855552345824204818260402e-14,7.82919760277558586917065778569366741e-16,6.44125330690748081981754200095910921e-14
protein/DD_g864,1.24286712546251733006276797983928537e-14,1.36433241276316926892012624120178001e-15,9.90879044714016337633141090567516333e-14
protein/DD_g865,1.48336807897193681966935186097987780e-14,8.46342534191819787823649204588020847e-16,2.95125203522567282682888838805603175e-13
protein/DD_g866,2.04771737040065659736670385240868498e-14,1.26066394862488454455249223772955952e-15,2.44419349713177321380866874671884980e-12
protein/DD_g867,1.69529927260489682065927879625194814e-14,1.17046720660310472476636217809778079e-15,9.17581950199333902514657112624700549e-12
protein/DD_g868,1.57159892530172329384831646312431202e-14,5.51902900322902267606792446223181759e-16,3.22296148031896256598195906371626899e-13
protein/DD_g869,7.57126486749945436625405829950006296e-15,1.10643472371680964739973390523301976e-15,2.19740612223493964781440836699571781e-13
protein/DD_g87,1.57383220080913704549524203665479783e-14,1.21399398081824947303655999207467469e-15,5.56722574563775944657664868374060437e-13
protein/DD_g870,9.11922935854616572219570389556319296e-15,8.29695512646168979783324687466289504e-16,1.32204800559285749847905628194711418e-12
protein/DD_g871,1.03081514397273430690982534959119779e-14,8.20595307993799770857670344967926246e-16,5.48638049336367564130477730396500789e-10
protein/DD_g872,1.37276974055294761653521349950657416e-14,7.13353751681768148993684875696137396e-16,3.28093084702521989412633348209552034e-13
protein/DD_g873,1.27291529285195386184899935343504320e-14,8.45705888394436845877303694851899387e-16,4.37554033633408717669756027088557970e-10
protein/DD_g874,1.29928869947637799314714453221167340e-14,7.13043928206385238173976648897375979e-16,1.64691439936368179273359747363199878e-13
protein/DD_g875,1.22483689763480617373264451445264540e-14,9.03547809494631269292494993745103778e-16,2.58066397646932023938000615960715390e-13
protein/DD_g876,1.59545770441036207492319422972840809e-14,5.12089729839280236808010616712303191e-16,7.24933717288021996190611429555835048e-14
protein/DD_g877,1.68170173044734817819897143550134044e-14,1.22535104143607295946778618804869007e-15,4.34991938538765894433223860003882246e-13
protein/DD_g878,1.30088569371391670607918077898002028e-14,3.90860605399283772961942681267743641e-16,8.06074407087591884628957464707882794e-12
protein/DD_g879,1.83500388699002671430611409141547516e-14,1.25692469244968127357698065264119389e-15,1.13578878950701537602486752441721634e-09
protein/DD_g88,1.42798444755829287886900086080858435e-14,9.00611938546725210283103483762738244e-16,1.86739806783101228973058400532137611e-13
protein/DD_g880,1.71585078388403036368297654497910222e-14,7.49757637520327731552347550195992535e-16,2.42386641226680587576237033994980280e-13
protein/DD_g881,1.54673333257395581536920289353502378e-14,6.14104177497077906629158171640303304e-16,1.85614761140843418260040369332729612e-13
protein/DD_g882,1.36308748122094625949387864833310846e-14,8.67406669658954007819785462843000024e-16,6.18046861492878938092703998726118381e-13
protein/DD_g883,1.05555748115344402702903002887858564e-14,7.99215420776369123443694042826051890e-16,3.50403045602414096146534222896577931e-13
protein/DD_g884,1.60906778703267380462345510158952914e-14,8.11666379782311493438681371616429600e-16,1.81705182234720415928218613106769402e-13
protein/DD_g885,2.76944925556272813539418552031883938e-14,1.35704338711184417203601593830726547e-15,2.60446808704075181797527303203280411e-10
protein/DD_g886,1.03085175264719061713050157755535518e-14,9.40468289160469050081665201840356249e-16,4.11674529393855853300949264790959296e-13
protein/DD_g887,1.47593117017653071739624846187297122e-14,1.27882117034235339423927599274883820e-15,1.68432698246150301985927602688946036e-10
protein/DD_g888,2.00052820913521695155242722201681399e-14,4.30941989165327492888927839828653352e-16,1.70262067316902702320702128950698135e-13
protein/DD_g889,1.99571492186521657089144816371223529e-14,9.02932887540261269519142688576308774e-16,1.12715327650497863188511852986593168e-09
protein/DD_g89,1.22133339875782750312603571384150053e-14,9.43419564989168440863374879389352537e-16,5.19416296563740115207295622594755096e-10
protein/DD_g890,1.25754647136416665853885146920506361e-14,9.41685032726342384231583687795411255e-16,7.63779346120901413185522709376611100e-13
protein/DD_g891,1.32792053306887809041494076169794770e-14,4.66939295294178347235357716517273462e-16,1.86190642157855206853543601250108512e-13
protein/DD_g892,1.22381146255710428133347798465061901e-14,7.87299312749456303139647281209971583e-16,1.70537190471557504499286572113439659e-13
protein/DD_g893,2.01697185656162937936021298622783731e-14,6.33045300363200515954800403219837690e-16,1.41612617881574224130515762595955752e-12
protein/DD_g894,1.59428058193883953954474796280361993e-14,1.24922933449950071618823234421611271e-15,3.52795010425167219793542752245122250e-12
protein/DD_g895,1.32611178421856333520609483842938549e-14,4.20618854372428970412733035021142382e-16,9.94992286448744630613747618853143519e-14
protein/DD_g896,1.37323954266944699737401514202944238e-14,6.05070576166535345018541957209338190e-16,1.02117431356695150027943310357823636e-13
protein/DD_g897,1.39946327539299165465515929456538603e-14,1.11552743017054045140555114835443223e-15,4.81393717347275865311811530737880364e-11
protein/DD_g898,1.16078035904731894470570737347167219e-14,6.96927032645488492920123674008117633e-16,1.95016661382989500245469897582739824e-13
protein/DD_g899,1.58459444010875066327364779161609046e-14,1.02084506653021121135921248904490756e-15,1.40245826396654471873470793698428353e-12
protein/DD_g9,1.94919537431074141242716386186606289e-14,8.37062558893403552398894040285252675e-16,1.09552707553641663631058609405823690e-12
protein/DD_g90,9.99904594695563703857371243268112284e-15,9.46521725947207952182907697547059327e-16,5.87781559133442629541095772593955393e-12
protein/DD_g900,1.42070146981973679219139411009637602e-14,1.24455467176820214568204784226387476e-15,3.07253399322535230473774484849205679e-13
protein/DD_g901,1.50208759383463175714537430520590737e-14,1.00367905556491401326767741408852362e-15,1.47383830168891047877687253933802326e-13
protein/DD_g902,1.58851568542459229760946866394712020e-14,8.25510735504589786809263980018427965e-16,2.51449383431327715770686185470529947e-13
protein/DD_g903,9.40457681552538796221035140420088949e-15,4.66902800132793003023490732192954448e-16,4.85822851013437502378936536751696688e-13
protein/DD_g904,8.96330179104459162730861895719565306e-15,9.51717902917440098015583075264277197e-16,1.71434069036942043830758238331875201e-12
protein/DD_g905,1.28663973364509934057076604869875389e-14,7.02652531371500927717390610197682604e-16,3.33764760995913260688848422223152293e-13
protein/DD_g906,2.11028707825448154371715468358334820e-14,1.21355991971201652071484520990770165e-15,1.12241187604581363348781587948238635e-12
protein/DD_g907,1.69100626924465071428733458136399923e-14,7.54492426409408638999226575553322029e-16,1.46000455296308809368257488826873465e-13
protein/DD_g908,1.13665292371867650884444950668679383e-14,9.63925763026585068641255293933042396e-16,2.75463187351840649751307859074016008e-11
protein/DD_g909,1.66302040097108457855385831283130283e-14,6.78682800411396725578954176416044008e-16,9.41840306820897036154262167132350959e-10
protein/DD_g91,1.51924778009114671814103706054998237e-14,9.59752554354233140283453285775756136e-16,1.92773960686373768552762160816211303e-13
protein/DD_g910,2.32904481639446325686820742781364580e-14,1.58514625862866419038335417234698585e-15,1.14800552162720468038706986582046499e-11
protein/DD_g911,3.14327186872342296230404804264051561e-14,9.81353398193423123210783692878597767e-16,4.14280925028008998398870992196980052e-13
protein/DD_g912,1.60658294487541000249034563957064451e-14,6.84233056951258430176794295051008544e-16,2.85011122631552096901616951799403318e-13
protein/DD_g913,1.08008699642781284125444036123165852e-14,1.09005913785231544061882842733833841e-15,1.69408799360747866061019391396325396e-13
protein/DD_g914,1.47223726036954115452050427286699744e-14,7.17801032132092378809618516366906890e-16,1.88343705894759344580456770375268789e-13
protein/DD_g915,1.45461346764717285473892108364316291e-14,6.13103603623574377903660529560155288e-16,2.69438494870010046853616285798265712e-12
protein/DD_g916,1.30237584197508668891451071768445824e-14,8.38036023763095324018991740482490368e-16,5.29029809952154597675877805622830075e-10
protein/DD_g917,1.04143440011279596172745565603510439e-14,1.22978390338403882447366350410509679e-15,1.94043320388148492465753362762351400e-11
protein/DD_g918,1.62414418250781918191664798925133312e-14,5.38859373876820985649628034625044209e-16,5.79711526445257948943103284491643488e-10
protein/DD_g919,2.08630000141820902516801525819576443e-14,7.51527087876448565515079464106000452e-16,2.28734563477557589398430208162951444e-13
protein/DD_g92,1.24565881419429492490064095764809411e-14,8.82017638935406135439891962946963532e-16,1.25379049113900447126908515500347588e-12
protein/DD_g920,2.11808900176924704168875268939471172e-14,1.23092358521243785713938525070933091e-15,9.99223956786538500103560935283506875e-13
protein/DD_g921,2.17489936119826162517531270994520524e-14,9.43138707185772929961025752379827891e-16,1.02134008143341569170487098328363140e-13
protein/DD_g922,1.39320196409311880755178330382570432e-14,6.19146627406952505878678140883836941e-16,5.56864180744833348596660820816518662e-12
protein/DD_g923,1.01520632551746426319774204712367234e-14,1.07753021397753517685090468104552400e-15,2.75522973108451469168323119929575061e-10
protein/DD_g924,1.51481039723193307754702421761060216e-14,8.55236926482019698654624795090255437e-16,1.22800649165456506844175552396071823e-13
protein/DD_g925,1.66846016877682509230778956857835180e-14,6.86301452964311098768926299333541916e-16,3.94626850477364189911435018578848491e-09
protein/DD_g926,1.47177888682913738387223236776577684e-14,8.03071067640207017638443691236271014e-16,3.02583335569245638850285533153140018e-10
protein/DD_g927,1.26036450317156843716762060743203780e-14,8.52804856879402329548894439853232327e-16,2.33109073065583621144996351823612981e-13
protein/DD_g928,1.54678265442098280447622706227859977e-14,7.45572257534741632096015305984883408e-16,1.00664440043965358124421564932644480e-12
protein/DD_g929,8.81733608676213791690679765107976921e-15,4.24663666526829303203001429923769789e-16,2.50605476377428413944343849724935259e-13
protein/DD_g93,2.11287342742148440017693095081591293e-14,1.06629630584197471408302608803846420e-15,5.54918391140645573318482729210642426e-10
protein/DD_g930,1.59315396598122677373426509514791936e-14,7.71826230678951290054816932573718602e-16,1.43008693874333979560285494786535088e-12
protein/DD_g931,1.44815608058154239318230304726512043e-14,7.42514066853679283675548479014071807e-16,2.39034035864501745498524787179604330e-13
protein/DD_g932,2.19978357190954988938211184087281769e-14,1.09691887725153564870352731045455963e-15,1.63037236514568421738320467183804091e-13
protein/DD_g933,9.36555968053979281706968520620464705e-15,1.05647741642337575391065098697834730e-15,2.89196893187115814768848533367387206e-10
protein/DD_g934,1.90211367481842762613818779391250672e-14,1.72602216503271561905779533973434255e-15,1.20352835425805004787875298969186699e-08
protein/DD_g935,1.20598244091860645651221856015341073e-14,8.89679435386027870927772846519356915e-16,7.14699937880547890119638762553513597e-13
protein/DD_g936,1.41071408847601425320234812253252954e-14,7.89424515821079642404557726833422706e-16,4.01947489576859070680550371839376916e-12
protein/DD_g937,1.91261823925739936851276513654067699e-14,1.33216643694080160767003253579717567e-15,5.35825329002532217215968006483574389e-14
protein/DD_g938,1.52471737009693939079193057348440271e-14,7.18218367007522814642643739158881840e-16,4.32581257789507287027948561437921113e-14
protein/DD_g939,1.66370527921468545566902703572523906e-14,1.22677356047731631058668281968244934e-15,7.24277753622351418113851894441404293e-13
protein/DD_g94,1.56443894213803728699951378796625250e-14,7.76070062091691767044325644674327207e-16,5.29718301026550715735023960053804403e-13
protein/DD_g940,1.65388163451851602615865005483634398e-14,9.37060778081873862288698952790538766e-16,1.19359485323740915437954462751166677e-13
protein/DD_g941,1.99694468451239165177841449889637783e-14,5.37055433776834380536110263683685843e-16,5.83535578004227216764665267031476187e-13
protein/DD_g942,1.61036301572496021135712866279490142e-14,8.54838394344471444927113643524757068e-16,1.11340254932983918326869860994446721e-12
protein/DD_g943,1.58042649322509612537825180307027622e-14,5.84850328845291177714548613885982374e-16,6.77965187267791220351366577970179659e-14
protein/DD_g944,2.38176580747687883481838276551203803e-14,7.26004242538206772424539179844197133e-16,1.29222053100017847729441139298372804e-12
protein/DD_g945,1.48712526606260564365438682696001982e-14,1.16677424170065051568813511769179862e-15,1.90185468662186293216619131577519220e-11
protein/DD_g946,1.62929092840230469097145281972099298e-14,1.47502872182400669443448426676742510e-15,6.22671638585947520738681199390036925e-09
protein/DD_g947,1.02683124975190787068866752966060910e-14,5.26366391241103972456327150133428144e-16,3.29464939515044811479808588990194548e-12
protein/DD_g948,2.12358664827433677128023858756064166e-14,9.52453384524698980599792474629409623e-16,2.47407087637797605802617034039726893e-13
protein/DD_g949,1.52300325660258466202519963414009528e-14,9.67963994425675649928366978691260283e-16,7.18012807401108098837459683522664090e-13
protein/DD_g95,1.59852492461846172818537236518248001e-14,1.87865633608203427049087211867469588e-15,2.28041633093752866366394907843863844e-09
protein/DD_g950,1.59109344735081343428203811322894403e-14,5.27294038799683324904396248090999120e-16,2.72954383183814052180080379712361073e-13
protein/DD_g951,1.20095448958442611056134973825207577e-14,9.11222537759479244304964000950572738e-16,2.15384728479676465509367093411496956e-13
protein/DD_g952,1.47505343648516021855814783907577578e-14,8.44329801131470410731753138019590916e-16,2.32223716893740619387521406169788456e-13
protein/DD_g953,2.09788903223187492042092312621500295e-14,6.69087270157522716674489699221845448e-16,8.53377896305899593356932905070285000e-12
protein/DD_g954,1.37615804840092322647224784678989229e-14,1.13909064810137289454948173707486046e-15,1.88333401486938232938428880786316133e-13
protein/DD_g955,1.11095520865233719953778078836190115e-14,1.13235581865180537111342023706167402e-15,6.43576531640236632047358628835637692e-12
protein/DD_g956,1.54442244079392275651719036897161253e-14,1.00436607807557400909322124504508271e-15,4.10580686834861959111474566947426148e-11
protein/DD_g957,1.81793375805144263973929534096443615e-14,1.18631567070973501520997280567174958e-15,4.25591443600361530393170861016281695e-13
protein/DD_g958,1.46652955565505701810412135095598491e-14,6.45393701293328031678008764266016495e-16,2.79575898739962420554085475783909968e-13
protein/DD_g959,8.23361314573651844070474462693896419e-15,1.18951366899757415462637041333952344e-15,1.70416810963904605114770604851217091e-12
protein/DD_g96,1.01444920937629196383481729452468050e-14,1.12331866715438869819777699779153862e-15,1.49406893050112800047074028869304590e-09
protein/DD_g960,1.77674788000978648138041019214036347e-14,1.21575181181617202230645987781959809e-15,1.71167343032284309465324538519991289e-09
protein/DD_g961,1.63127818963018948110754620807615622e-14,7.24778318864924584442444682376242374e-16,1.92658306976953586737695408924614851e-12
protein/DD_g962,1.33580862021727752759001822243268432e-14,1.11146515880378535664644013258285256e-15,4.71042429125812362227512562976162801e-13
protein/DD_g963,2.59423150028216184367205973323255247e-14,5.12944861096828280773323426256933682e-16,4.10882798418283256366677045028305637e-11
protein/DD_g964,1.57552874396213949793892616731423699e-14,1.07377209811050301141773366634007887e-15,1.18803301458964956614139225830386383e-13
protein/DD_g965,1.56532178369145581082206204861577432e-14,7.48955893325942712283366816401520066e-16,1.27674108431859524118942343805348006e-13
protein/DD_g966,1.52964542137914642540912845508565131e-14,5.19772154534347834537623376259082304e-16,2.27735992192563598622204580712684829e-09
protein/DD_g967,2.28564917757248742695396263732190534e-14,8.33506696980646299921508932580547449e-16,1.68066132513277439785892375045382234e-13
protein/DD_g968,1.22981602996684313796264144692027575e-14,1.22065456604769851261399943352263006e-15,1.83038400280841877841711456886490739e-09
protein/DD_g969,1.38058622642036636061739483419552435e-14,7.46061937456762607230393617654140734e-16,1.38156969671061670858887301896800297e-11
protein/DD_g97,1.13339660931491467751040213752162713e-14,3.76061706492912901694938469419848879e-16,1.07284537870909997112867237558528669e-11
protein/DD_g970,2.12783184924097281621959886889869663e-14,5.85508834899575011971179544136239426e-16,2.01713095131730222901029075938978795e-13
protein/DD_g971,1.73462913506556429150195649731548226e-14,8.52292755900762566733229519002105445e-16,2.11273204815420147237276544478883441e-13
protein/DD_g972,1.35102049240151865377696636484293960e-14,1.34409657386067249671944959045654099e-15,8.36161190181133161442274379266704755e-14
protein/DD_g973,1.39436855341050664949727969933791112e-14,5.10965446776760690081284371509203040e-16,8.27437604786195696435117502616523479e-14
protein/DD_g974,1.45016976538195185133722790584914277e-14,7.58054557701668740636084042115269662e-16,1.22890179127682760411563893070523558e-11
protein/DD_g975,1.77150910578898276140521476659472204e-14,8.38869225250299835134575785915014297e-16,4.65667871560707406520293778575790840e-11
protein/DD_g976,1.40524833678383931843870862234040813e-14,1.20661384454089472840947850279696731e-15,2.32067373509535264175702026276322138e-11
protein/DD_g977,1.15114815768723405065038415386642515e-14,8.56426448120188615569234208672650541e-16,1.34475332658520654633272168891270710e-13
protein/DD_g978,1.42211698155821498534297650076491997e-14,8.37411469824994148355856630215498192e-16,1.80994040635917090511586552096886532e-11
protein/DD_g979,1.28172778997682371745606762778176006e-14,6.26075717885523348830099037517255339e-16,1.48533792046754918000971347573725509e-13
protein/DD_g98,1.47144989652264920644946150360859117e-14,5.64877895235256897621097146556870124e-16,3.68222378462492940595903498379372601e-10
protein/DD_g980,1.51014789645708333019475899779336438e-14,6.07162756743108184214369502681984330e-16,1.91180465826096159334922579018723872e-13
protein/DD_g981,1.60151557185747985100663190710005585e-14,9.12636574576795542421428347993927817e-16,7.68892166618652779969248964330911875e-12
protein/DD_g982,1.49243437784434719585685106147040374e-14,7.98800774292471828202679702068478930e-16,2.42057581606849982418483846240255922e-13
protein/DD_g983,1.69407375107196934677865114965756297e-14,8.37050940941762297207291823058421750e-16,4.77353194536515423658236824206811137e-13
protein/DD_g984,1.56201189632709418179090504714526520e-14,1.10721569929568851358581937795546023e-15,2.97538086725712676713933507048657112e-13
protein/DD_g985,1.70891763858528126331689063020326929e-14,7.89925846431039422452227213202552174e-16,2.38197653350861397375954361967900563e-12
protein/DD_g986,1.38222901753722658451220174991993335e-14,1.01824679428697804763491263843965341e-15,1.94638339646534660264903900447969081e-13
protein/DD_g987,1.29696827800953932041018088266691153e-14,6.43925364805106727085913151548320175e-16,7.26574643889691316917485414046616902e-12
protein/DD_g988,1.12889693212346351504584983227304248e-14,5.48171593838031619461309392451119642e-16,2.24607039131947714776427564490643321e-13
protein/DD_g989,1.57028105832183306484779207725709523e-14,8.24401704957184384203836328205029042e-16,2.91638914111930479570475257049355420e-13
protein/DD_g99,1.09860017655152255580045168782418466e-14,1.50960345865374507531003683138876068e-15,6.76209928925968829232407664236903504e-12
protein/DD_g990,1.40393168834243124879878084317983061e-14,6.37011482246575301561193268193542835e-16,2.28977311579122301217432681415775942e-13
protein/DD_g991,1.81116089650359336281311129900705297e-14,4.40959576474800543216283955650026686e-16,1.43915366996714426601358557365644430e-13
protein/DD_g992,1.22403988866164535523880796234606320e-14,1.28760539575703039010488079466344141e-15,8.89946778796134840188828717327187025e-13
protein/DD_g993,2.01674423433131154085647980404334473e-14,7.52249358845881374939178096161736127e-16,3.10716136760235337386770766861078539e-12
protein/DD_g994,1.34553260371168055699519222206576153e-14,1.00934141064238400756286259973733258e-15,7.36925988218728768737819690602804359e-14
protein/DD_g995,1.03144062820332331944279925333011489e-14,7.45531122931269921024030242259984892e-16,8.74796359145861846727814927587148381e-11
protein/DD_g996,1.71615871357380357628988382516041081e-14,7.03703370676570064929804752895464661e-16,2.56448163111997452356251966468735959e-13
protein/DD_g997,1.86838296061571633325762353298250198e-14,1.19272576365697623117296058549974629e-15,1.60476014911440124695532055420613007e-12
protein/DD_g998,9.51562880411715930620928385226693976e-15,9.03965748417097622623406257032447267e-16,1.34935450033454757705512908226461912e-12
protein/DD_g999,9.23058237331446819071581101038881797e-15,7.75907106082225884216057781404417541e-16,1.22876628468929045892345100716617778e-13


==> data/eigen_graph_biological_64/eigenvalues_absolute_error.sorted.csv <==
percent,Float64,LinearTakum64,Posit64
0.0,9.45050648853733e-16,4.707777297056581e-17,2.051611567141723e-15
0.0008210180623973727,3.890215042134874e-15,1.6505576610346015e-16,1.61004267411363e-14
0.0016420361247947454,4.45209782060352e-15,1.9606337883588342e-16,4.061667188278034e-14
0.0024630541871921183,4.697681271063226e-15,2.5497588619921363e-16,4.212645414051977e-14
0.003284072249589491,5.444424007945026e-15,2.5696477867486126e-16,4.325812577895073e-14
0.004105090311986864,5.6635981333191965e-15,2.8119193141110294e-16,4.415190561393115e-14
0.0049261083743842365,6.0523172745114216e-15,2.998546500980705e-16,4.443861511335646e-14
0.005747126436781609,6.0951468324147035e-15,3.0007881281223283e-16,4.452871086576715e-14
0.006568144499178982,6.1700647816615105e-15,3.214708099469102e-16,4.568517370464163e-14
0.007389162561576354,6.555615837407522e-15,3.22443233506436e-16,4.9478164819928984e-14
0.008210180623973728,6.599641463860507e-15,3.4878255320303595e-16,5.305914152763785e-14
0.0090311986863711,6.7004703620523515e-15,3.50614469970568e-16,5.3582532900253223e-14
0.009852216748768473,6.746750700954043e-15,3.5839936805850724e-16,5.772468991257652e-14
0.010673234811165846,7.074623974424412e-15,3.6076036726511016e-16,5.779101171385905e-14
0.011494252873563218,7.189610158208557e-15,3.61573029169696e-16,5.786395481584559e-14
0.012315270935960592,7.257223746468014e-15,3.6433400225426614e-16,5.796619237557746e-14
0.013136288998357963,7.261892398788249e-15,3.67825387470731e-16,5.801167927734696e-14
0.013957307060755337,7.291788565059974e-15,3.760617064929129e-16,6.058910941725269e-14
0.014778325123152709,7.307295811398674e-15,3.891816471909436e-16,6.102956757792873e-14
0.015599343185550082,7.442298080782617e-15,3.90050235611096e-16,6.236942862437853e-14
0.016420361247947456,7.528643252755599e-15,3.9086060539928377e-16,6.275763028426325e-14
0.017241379310344827,7.539509452616208e-15,3.929768371035807e-16,6.292570623198045e-14
0.0180623973727422,7.546145900943384e-15,3.9860927096293205e-16,6.399632269356942e-14
0.018883415435139574,7.550965391776207e-15,4.004505962849614e-16,6.433924069533968e-14
0.019704433497536946,7.571264867499455e-15,4.0100265480660535e-16,6.441253306907481e-14
0.020525451559934318,7.665123890159346e-15,4.028730887006282e-16,6.478632696559713e-14
0.021346469622331693,7.682317676548304e-15,4.055614859481297e-16,6.511789465869986e-14
0.022167487684729065,7.697732200172205e-15,4.1607619490600717e-16,6.511956870915471e-14
0.022988505747126436,7.715707412407662e-15,4.20618854372429e-16,6.623484541907191e-14
0.023809523809523808,7.722935062464529e-15,4.218157762576089e-16,6.649175413264651e-14
0.024630541871921183,7.735206032931952e-15,4.2400990164722867e-16,6.772120963620292e-14
0.025451559934318555,7.867194695565332e-15,4.246636665268293e-16,6.779651872677912e-14
0.026272577996715927,7.910661867811647e-15,4.25258400885378e-16,6.835728863002162e-14
0.027093596059113302,7.925779661198804e-15,4.301409570314595e-16,6.888311532757398e-14
0.027914614121510674,7.990558971042055e-15,4.3074795395261313e-16,7.184524655906733e-14
0.028735632183908046,8.057973365379592e-15,4.3094198916532747e-16,7.245186112518064e-14
0.029556650246305417,8.077625957725755e-15,4.3324812281412326e-16,7.24933717288022e-14
0.030377668308702793,8.104504689613086e-15,4.335610425692295e-16,7.369259882187288e-14
0.031198686371100164,8.233342526980316e-15,4.346891701148351e-16,7.385276050445561e-14
0.03201970443349754,8.233613145736519e-15,4.351187688309292e-16,7.468036597284899e-14
0.03284072249589491,8.253805970883791e-15,4.3566305993373524e-16,7.480116484435972e-14
0.03366174055829228,8.344141877746801e-15,4.378705285262789e-16,7.52913805597992e-14
0.034482758620689655,8.358006336877653e-15,4.403981598898301e-16,7.79439766954723e-14
0.035303776683087026,8.476121965236348e-15,4.4095957647480056e-16,7.991881356333479e-14
0.0361247947454844,8.478115220484432e-15,4.456497800713868e-16,8.121368530950491e-14
0.03694581280788178,8.518887910455584e-15,4.472554189197775e-16,8.165653121575303e-14
0.03776683087027915,8.547870328858366e-15,4.519491276437157e-16,8.274376047861957e-14
0.03858784893267652,8.560262791391788e-15,4.573701914122332e-16,8.33404211125224e-14
0.03940886699507389,8.633476346064602e-15,4.580000863491153e-16,8.361611901811332e-14
0.040229885057471264,8.698700487979718e-15,4.611346558549327e-16,8.403134911588795e-14
0.041050903119868636,8.743553063776331e-15,4.635345337003084e-16,8.497085374140745e-14
0.04187192118226601,8.77715262335059e-15,4.66902800132793e-16,8.552293555302815e-14
0.042692939244663386,8.817336086762138e-15,4.669392952941783e-16,8.688723420834434e-14
0.04351395730706076,8.850879701466416e-15,4.677303331825839e-16,8.818668291060665e-14
0.04433497536945813,8.85646528247654e-15,4.736453935642623e-16,8.845339770420467e-14
0.0451559934318555,8.872719176569943e-15,4.736807421216292e-16,8.879740738303609e-14
0.04597701149425287,8.890186106789349e-15,4.803779246401798e-16,8.906132323006042e-14
0.046798029556650245,8.963252861165187e-15,4.84793044516122e-16,9.019906221605113e-14
0.047619047619047616,8.963301791044591e-15,4.848653532320216e-16,9.043207542708397e-14
0.048440065681444995,8.987436465313047e-15,4.861188507567411e-16,9.150840108456488e-14
0.04926108374384237,8.995303746750541e-15,4.865349639731417e-16,9.258010802164945e-14
0.05008210180623974,8.995903079322605e-15,4.88421959905733e-16,9.319806485836963e-14
0.05090311986863711,9.050704898286276e-15,4.900749855374893e-16,9.347182060641354e-14
0.05172413793103448,9.05161356750951e-15,4.918617278903004e-16,9.416612570605236e-14
0.052545155993431854,9.08415467751275e-15,4.932434811929282e-16,9.446619680033878e-14
0.053366174055829226,9.104470891734114e-15,4.948533823848039e-16,9.585384527377791e-14
0.054187192118226604,9.119229358546165e-15,4.95803613316671e-16,9.592626806316906e-14
0.055008210180623976,9.162570950195377e-15,4.969743269237811e-16,9.607693048797087e-14
0.05582922824302135,9.164997896902454e-15,4.992820874620496e-16,9.70622146465008e-14
0.05665024630541872,9.177362689031501e-15,4.996475082922517e-16,9.710628046314388e-14
0.05747126436781609,9.230582373314468e-15,5.023300160636144e-16,9.827155516640564e-14
0.05829228243021346,9.2442135802049e-15,5.026142481979951e-16,9.908790447140164e-14
0.059113300492610835,9.248398761963963e-15,5.03041890116058e-16,9.949922864487446e-14
0.05993431855500821,9.365559680539792e-15,5.05337760289827e-16,1.0078164665270663e-13
0.060755336617405585,9.375210196213797e-15,5.060379301821072e-16,1.0108657087048173e-13
0.06157635467980296,9.375524717310782e-15,5.066676938079118e-16,1.013464519340163e-13
0.06239737274220033,9.383867066840885e-15,5.067144630949145e-16,1.0170387743704992e-13
0.06321839080459771,9.39855786896904e-15,5.075192141658939e-16,1.0211743135669515e-13
0.06403940886699508,9.404576815525388e-15,5.10846151801822e-16,1.0213400814334157e-13
0.06486042692939245,9.482445464938942e-15,5.109654467767607e-16,1.0226563721983443e-13
0.06568144499178982,9.482663076833154e-15,5.12030868483201e-16,1.025926486955469e-13
0.0665024630541872,9.485511237169421e-15,5.120897298392802e-16,1.034698707745322e-13
0.06732348111658457,9.490031909114832e-15,5.129448610968283e-16,1.0395052674266616e-13
0.06814449917898194,9.51562880411716e-15,5.141485600241701e-16,1.0433234696424881e-13
0.06896551724137931,9.533902540537722e-15,5.162784851790943e-16,1.0453215139565638e-13
0.06978653530377668,9.53787245575788e-15,5.173406753577114e-16,1.0472228447458421e-13
0.07060755336617405,9.53887322159568e-15,5.197721545343478e-16,1.0486469629475545e-13
0.07142857142857142,9.58460712465694e-15,5.205944085569954e-16,1.0567160341109428e-13
0.0722495894909688,9.594449771223847e-15,5.239325673346261e-16,1.0605020604594905e-13
0.07307060755336617,9.611278480037912e-15,5.255797498110038e-16,1.065267578773232e-13
0.07389162561576355,9.621461813048887e-15,5.26366391241104e-16,1.0716815266592667e-13
0.07471264367816093,9.645852045825623e-15,5.272940387996833e-16,1.0771075220964364e-13
0.0755336617405583,9.716654158795242e-15,5.278242186304725e-16,1.0789463033976943e-13
0.07635467980295567,9.738258010015728e-15,5.283711468668089e-16,1.0802841678066136e-13
0.07717569786535304,9.828708711013273e-15,5.289287767614264e-16,1.097784102317157e-13
0.07799671592775041,9.835362986670445e-15,5.335396185900462e-16,1.1014883239563562e-13
0.07881773399014778,9.843897793347606e-15,5.344095361581843e-16,1.1059640466047507e-13
0.07963875205254516,9.848691882935169e-15,5.365129512126536e-16,1.1097064134726838e-13
0.08045977011494253,9.84945517030989e-15,5.370554337768344e-16,1.1168900900051423e-13
0.0812807881773399,9.858638803183864e-15,5.38859373876821e-16,1.12663503424947e-13
0.08210180623973727,9.868303807266489e-15,5.409390171656661e-16,1.1295045801991053e-13
0.08292282430213464,9.880479991284826e-15,5.437194885253048e-16,1.1296189153808176e-13
0.08374384236453201,9.88289685364107e-15,5.477254542149888e-16,1.1297866334275536e-13
0.08456486042692939,9.908232521092168e-15,5.481715938380317e-16,1.1358454101878426e-13
0.08538587848932677,9.913777996848643e-15,5.489847972699688e-16,1.1388053297119776e-13
0.08620689655172414,9.922121691392272e-15,5.496160983955236e-16,1.145269678293448e-13
0.08702791461412152,9.974654315493686e-15,5.51840412965638e-16,1.1547540833247841e-13
0.08784893267651889,9.983241449323365e-15,5.519029003229023e-16,1.1615054692128657e-13
0.08866995073891626,9.999045946955637e-15,5.520084235242776e-16,1.1617474805368937e-13
0.08949096880131363,1.0012643844817288e-14,5.52396088422556e-16,1.1623257505506418e-13
0.090311986863711,1.001463977265249e-14,5.533989243185171e-16,1.1776935568794677e-13
0.09113300492610837,1.0037423630862805e-14,5.540407545374491e-16,1.1804755411838766e-13
0.09195402298850575,1.0049418170891774e-14,5.552385276660139e-16,1.182657743031356e-13
0.09277504105090312,1.0070501698523975e-14,5.555042197044459e-16,1.1880330145896497e-13
0.09359605911330049,1.0072059754201885e-14,5.570792612158858e-16,1.190531808169828e-13
0.09441707717569786,1.00895999113973e-14,5.583739665589389e-16,1.193594853237409e-13
0.09523809523809523,1.011790941162438e-14,5.590008537939368e-16,1.1990688130142273e-13
0.0960591133004926,1.011920295496538e-14,5.612466501816433e-16,1.2034587098166362e-13
0.09688013136288999,1.0144492093762919e-14,5.623391368467446e-16,1.2100782041208394e-13
0.09770114942528736,1.0149780434361213e-14,5.625785307800691e-16,1.218994680622203e-13
0.09852216748768473,1.0152063255174643e-14,5.648778952352569e-16,1.2231371339578403e-13
0.0993431855500821,1.019842312078085e-14,5.651859088822718e-16,1.2271359610665826e-13
0.10016420361247948,1.0232901690353054e-14,5.653733305143271e-16,1.2280064916545651e-13
0.10098522167487685,1.0263006809626995e-14,5.660572674103768e-16,1.2287662846892904e-13
0.10180623973727422,1.0266203513711457e-14,5.675620679895823e-16,1.236894505540343e-13
0.10262725779967159,1.0268312497519079e-14,5.6904405794615925e-16,1.2411493907815992e-13
0.10344827586206896,1.0273244431822958e-14,5.701138135810516e-16,1.2428238888411628e-13
0.10426929392446634,1.027370218277693e-14,5.723614432426031e-16,1.2441328210488412e-13
0.10509031198686371,1.0308151439727343e-14,5.74603483743984e-16,1.2534763064892423e-13
0.10591133004926108,1.0308517526471906e-14,5.747658178664802e-16,1.25378885345197e-13
0.10673234811165845,1.0311613686740836e-14,5.790267275298905e-16,1.2599096401016233e-13
0.10755336617405582,1.0314406282033233e-14,5.794643891848127e-16,1.2611535381974098e-13
0.10837438423645321,1.0324832682351436e-14,5.800674627762692e-16,1.265553218378738e-13
0.10919540229885058,1.0327053539852906e-14,5.830540433569126e-16,1.2710906180795463e-13
0.11001642036124795,1.0354835599876952e-14,5.839218959722624e-16,1.2767410843185953e-13
0.11083743842364532,1.0390497979861025e-14,5.848503288452912e-16,1.2768408385397464e-13
0.1116584564860427,1.041434400112796e-14,5.85508834899575e-16,1.2823660946817132e-13
0.11247947454844007,1.042301682245889e-14,5.865364483295469e-16,1.284390300794716e-13
0.11330049261083744,1.0434225618402366e-14,5.867074939022153e-16,1.2912642669267915e-13
0.11412151067323481,1.0440507785066211e-14,5.873388486703102e-16,1.292995240686421e-13
0.11494252873563218,1.0444609400913358e-14,5.875174041036667e-16,1.2941128584640854e-13
0.11576354679802955,1.044897965567179e-14,5.87676031364932e-16,1.3035768145307275e-13
0.11658456486042693,1.045215105918209e-14,5.888534287624504e-16,1.3184510394130911e-13
0.1174055829228243,1.0459544935826533e-14,5.891065558813732e-16,1.3257488824499757e-13
0.11822660098522167,1.0510047572230388e-14,5.891822378548813e-16,1.3273141491417767e-13
0.11904761904761904,1.0540105059747953e-14,5.905891140056022e-16,1.3274189489197686e-13
0.11986863711001643,1.0544495871451708e-14,5.910245150264005e-16,1.3441730513022028e-13
0.1206896551724138,1.055557481153444e-14,5.927828559152203e-16,1.3447533265852064e-13
0.12151067323481117,1.0568488390278236e-14,5.94939506075387e-16,1.3468284853344772e-13
0.12233169129720854,1.057000260593535e-14,5.949734602989332e-16,1.349465490209386e-13
0.12315270935960591,1.0578987206616618e-14,5.953009666821149e-16,1.3606311244171432e-13
0.12397372742200329,1.0581675226529574e-14,5.958004150122516e-16,1.363399158180013e-13
0.12479474548440066,1.0602895922683766e-14,5.96114243094711e-16,1.3727947476216538e-13
0.12561576354679804,1.0622033809631341e-14,5.969814533333923e-16,1.3759268134932368e-13
0.12643678160919541,1.0624813515649887e-14,5.970594158454607e-16,1.3948354058181985e-13
0.1272577996715928,1.0655073663449019e-14,5.974477773411908e-16,1.3978382016328583e-13
0.12807881773399016,1.0658657258826136e-14,5.979073538922805e-16,1.4025995418038414e-13
0.12889983579638753,1.0682182130767508e-14,5.97988452944707e-16,1.4038534836141212e-13
0.1297208538587849,1.0688104601485555e-14,5.982687623182853e-16,1.4089913545275847e-13
0.13054187192118227,1.0724338552132998e-14,5.996815047131093e-16,1.412266363239307e-13
0.13136288998357964,1.0725855168909039e-14,5.998320090236343e-16,1.4200573395023546e-13
0.13218390804597702,1.0733002338546247e-14,6.00377841938305e-16,1.4245071349901802e-13
0.1330049261083744,1.0750991972793586e-14,6.00566605834817e-16,1.4313797517218345e-13
0.13382594417077176,1.0800869964278128e-14,6.037540690331572e-16,1.4391536699671441e-13
0.13464696223316913,1.0811395743205001e-14,6.041894286190623e-16,1.4393268196431573e-13
0.1354679802955665,1.082456287376009e-14,6.050705761665353e-16,1.4401524487693242e-13
0.13628899835796388,1.0826814217015088e-14,6.065842080182569e-16,1.447877577685029e-13
0.13711001642036125,1.085263153337993e-14,6.071627567431082e-16,1.4543018360098366e-13
0.13793103448275862,1.0865282085165517e-14,6.074418206917192e-16,1.4564835070731028e-13
0.138752052545156,1.0877422286183655e-14,6.081983200626944e-16,1.4590147813744579e-13
0.13957307060755336,1.0903450527135045e-14,6.085476704369172e-16,1.460004552963088e-13
0.14039408866995073,1.0907011273664178e-14,6.088498743395157e-16,1.467318849948059e-13
0.1412151067323481,1.0915057860109802e-14,6.098369219122228e-16,1.4738383016889106e-13
0.14203612479474548,1.0922045697003398e-14,6.116666026460613e-16,1.4784391497144115e-13
0.14285714285714285,1.0927345963406829e-14,6.129003498199318e-16,1.4787133410777857e-13
0.14367816091954022,1.0933964952543361e-14,6.131036036235744e-16,1.4791567835411736e-13
0.1444991789819376,1.094254678189041e-14,6.141041774970779e-16,1.4812172090041268e-13
0.14532019704433496,1.0959018352066866e-14,6.143825467230581e-16,1.4853379204675491e-13
0.14614121510673234,1.0966791336225622e-14,6.150714318340535e-16,1.4881291004328834e-13
0.1469622331691297,1.0977745755082926e-14,6.175805267488947e-16,1.4948354433025095e-13
0.1477832512315271,1.098455133541936e-14,6.18188972872398e-16,1.5095123237886186e-13
0.14860426929392448,1.0986001765515226e-14,6.191466274069525e-16,1.5115852777076595e-13
0.14942528735632185,1.098826839614498e-14,6.193048418781495e-16,1.5181905283113092e-13
0.15024630541871922,1.0989667635575158e-14,6.194487064488671e-16,1.5243754608762698e-13
0.1510673234811166,1.1001947250050825e-14,6.198793812570457e-16,1.5460529469865885e-13
0.15188834154351397,1.1029219630914637e-14,6.201512128417389e-16,1.548301986767082e-13
0.15270935960591134,1.1070115046082733e-14,6.203231873468402e-16,1.5486045155041818e-13
0.1535303776683087,1.107646385419868e-14,6.203849780273014e-16,1.550316689283828e-13
0.15435139573070608,1.1076786215103236e-14,6.218401583900017e-16,1.5509508183804093e-13
0.15517241379310345,1.1082473728717467e-14,6.21927519975762e-16,1.5549910330315486e-13
0.15599343185550082,1.1084448652084009e-14,6.225836825670736e-16,1.5556085305187954e-13
0.1568144499178982,1.1094808063285194e-14,6.260757178855233e-16,1.5591604276636494e-13
0.15763546798029557,1.1109552086523371e-14,6.26884696567101e-16,1.5609693330678114e-13
0.15845648604269294,1.1157884912848085e-14,6.270901214559856e-16,1.566391366463084e-13
0.1592775041050903,1.1163513210980458e-14,6.308157329357767e-16,1.5753473409899824e-13
0.16009852216748768,1.1170246488601739e-14,6.312358254504893e-16,1.5803049036562606e-13
0.16091954022988506,1.1214865586270901e-14,6.328889202481868e-16,1.598866929124357e-13
0.16174055829228243,1.1242000846215994e-14,6.329878964776636e-16,1.6085174605846054e-13
0.1625615763546798,1.1253376851662028e-14,6.330453003632005e-16,1.6150624278303292e-13
0.16338259441707717,1.1263930227511814e-14,6.333506557249151e-16,1.6169952340504082e-13
0.16420361247947454,1.128585161051104e-14,6.334270200992537e-16,1.6303723651456841e-13
0.16502463054187191,1.1288969321234635e-14,6.337179552614749e-16,1.6308156446958685e-13
0.16584564860426929,1.1291520737829754e-14,6.342745612695716e-16,1.6430424095411256e-13
0.16666666666666666,1.1291963955054098e-14,6.346884103180303e-16,1.6444733366927382e-13
0.16748768472906403,1.1298475874829024e-14,6.347743251195171e-16,1.6469143993636818e-13
0.1683087027914614,1.1304458189488779e-14,6.355003447130733e-16,1.6484873509959818e-13
0.16912972085385877,1.131637626701061e-14,6.355985995843431e-16,1.6734097350510755e-13
0.16995073891625614,1.1323298966565393e-14,6.370114822465753e-16,1.6737919469221956e-13
0.17077175697865354,1.1333966093149147e-14,6.376267083324415e-16,1.677670707828728e-13
0.17159277504105092,1.1345818703838932e-14,6.38549497045215e-16,1.6806613251327743e-13
0.1724137931034483,1.1358389760412366e-14,6.398465941097298e-16,1.685855770709197e-13
0.17323481116584566,1.1366529237186766e-14,6.409449070360689e-16,1.6903971789819932e-13
0.17405582922824303,1.1373123410338936e-14,6.413070526538954e-16,1.6940879936074786e-13
0.1748768472906404,1.1374362208565264e-14,6.4141254833054e-16,1.702620673169027e-13
0.17569786535303777,1.1421774143414372e-14,6.4192090293982015e-16,1.7052759943312742e-13
0.17651888341543515,1.1421920555048932e-14,6.43117417307563e-16,1.705371904715575e-13
0.17733990147783252,1.1451678550211405e-14,6.431838854793568e-16,1.707858610906249e-13
0.1781609195402299,1.1458223858013136e-14,6.439253648051067e-16,1.709572317982322e-13
0.17898193760262726,1.1480527382555062e-14,6.439888515997747e-16,1.7096111241685752e-13
0.17980295566502463,1.1495839569775715e-14,6.44079414776431e-16,1.7102922136069398e-13
0.180623973727422,1.1507673502428501e-14,6.451574982308994e-16,1.7154268691299954e-13
0.18144499178981938,1.1511481576872341e-14,6.45393701293328e-16,1.717600587042734e-13
0.18226600985221675,1.151691873668988e-14,6.463468737140193e-16,1.722473499560966e-13
0.18308702791461412,1.1560528360437204e-14,6.47684555125612e-16,1.7285827197745326e-13
0.1839080459770115,1.1582246809635941e-14,6.482389237866045e-16,1.7324180362534643e-13
0.18472906403940886,1.1603395626209675e-14,6.484572211159977e-16,1.7345668726497471e-13
0.18555008210180624,1.1607803590473189e-14,6.494537168420602e-16,1.7533533237237009e-13
0.1863711001642036,1.162038035660378e-14,6.501070948279286e-16,1.762809671170571e-13
0.18719211822660098,1.162660342135648e-14,6.515869348832815e-16,1.7667322245091176e-13
0.18801313628899835,1.1627277666323903e-14,6.517306362781063e-16,1.7695101799916436e-13
0.18883415435139572,1.1628384624300208e-14,6.519135214642638e-16,1.7705552646209383e-13
0.1896551724137931,1.163051385827518e-14,6.529997000751903e-16,1.7786491920661395e-13
0.19047619047619047,1.1669577706586625e-14,6.541670120856675e-16,1.7874163024498895e-13
0.19129720853858784,1.1696091020466294e-14,6.559771729716802e-16,1.790328905259288e-13
0.1921182266009852,1.1702430255478672e-14,6.578988371628742e-16,1.793594198387536e-13
0.19293924466338258,1.1717619958540037e-14,6.62201717394211e-16,1.797070452136688e-13
0.19376026272577998,1.1718473601774134e-14,6.64310691078239e-16,1.797127487151108e-13
0.19458128078817735,1.1732403829861088e-14,6.644925066540586e-16,1.8111361759420007e-13
0.19540229885057472,1.1748215756048689e-14,6.64651166295313e-16,1.8113814269220433e-13
0.1962233169129721,1.1752610795566869e-14,6.649012129023032e-16,1.817051822347204e-13
0.19704433497536947,1.1759054965603279e-14,6.649409321023356e-16,1.8199093094281014e-13
0.19786535303776684,1.176248125458701e-14,6.651195542373937e-16,1.8208807395679687e-13
0.1986863711001642,1.1776492716343079e-14,6.660652217667515e-16,1.8372522475657702e-13
0.19950738916256158,1.1789028016095359e-14,6.665219146983589e-16,1.8508838260320793e-13
0.20032840722495895,1.1789495980350326e-14,6.680166267351985e-16,1.854159726483673e-13
0.20114942528735633,1.1819063952631735e-14,6.690872701575227e-16,1.8561476114084343e-13
0.2019704433497537,1.1823670596522079e-14,6.693068038659154e-16,1.856179773891531e-13
0.20279146141215107,1.1827113269598086e-14,6.700985676520962e-16,1.8619064215785522e-13
0.20361247947454844,1.1828838991825737e-14,6.704123877831499e-16,1.8626527372824838e-13
0.2044334975369458,1.1830103230178477e-14,6.714138730106689e-16,1.864322392473642e-13
0.20525451559934318,1.1840059523873803e-14,6.724779701383322e-16,1.865304740994164e-13
0.20607553366174056,1.1847996588820922e-14,6.7328212182581115e-16,1.8673980678310123e-13
0.20689655172413793,1.1851602358571871e-14,6.738289448513078e-16,1.8755774271665095e-13
0.2077175697865353,1.1855830111552842e-14,6.7385971043261075e-16,1.8833340148693824e-13
0.20853858784893267,1.1868095946741013e-14,6.739632078700121e-16,1.8834370589475935e-13
0.20935960591133004,1.1873583702515792e-14,6.747072689175054e-16,1.905814804452986e-13
0.21018062397372742,1.1903298727885316e-14,6.74770846276974e-16,1.909988648986389e-13
0.2110016420361248,1.191814074299659e-14,6.756019815654887e-16,1.9118046582609616e-13
0.21182266009852216,1.192317355134745e-14,6.757851750680866e-16,1.9277396068637378e-13
0.21264367816091953,1.1934916190187655e-14,6.767916987967268e-16,1.9295352815728467e-13
0.2134646962233169,1.1966145311198559e-14,6.779170415100944e-16,1.9314208106490212e-13
0.21428571428571427,1.1970396479273091e-14,6.786828004113967e-16,1.9319900761987214e-13
0.21510673234811165,1.1981384712271124e-14,6.790928093035413e-16,1.9325339373979083e-13
0.21592775041050905,1.1985462066166984e-14,6.795254919065895e-16,1.9463833964653467e-13
0.21674876847290642,1.1987373690481413e-14,6.797273122335633e-16,1.950166613829895e-13
0.2175697865353038,1.199240988974234e-14,6.800467246189392e-16,1.955521830823855e-13
0.21839080459770116,1.1993194087879347e-14,6.802255410218848e-16,1.9677271034237243e-13
0.21921182266009853,1.199860615444676e-14,6.80781430972361e-16,1.969688265189705e-13
0.2200328407224959,1.2003471620596711e-14,6.817887167196404e-16,1.9935823929941802e-13
0.22085385878489328,1.2006493085059105e-14,6.81856193070106e-16,1.9960186594601458e-13
0.22167487684729065,1.2009544895844261e-14,6.8324448350752715e-16,2.0061306627212665e-13
0.22249589490968802,1.2010098961043707e-14,6.834527236305313e-16,2.007191639292265e-13
0.2233169129720854,1.2016883890953884e-14,6.839988871225779e-16,2.0170030496452176e-13
0.22413793103448276,1.2037704230187746e-14,6.842330569512584e-16,2.0171309513173021e-13
0.22495894909688013,1.204161044782845e-14,6.842532400265257e-16,2.0193790923923257e-13
0.2257799671592775,1.20457389265192e-14,6.856132715671538e-16,2.0264438970933362e-13
0.22660098522167488,1.2051992031529935e-14,6.862622041790887e-16,2.0286265192277764e-13
0.22742200328407225,1.2059824409186064e-14,6.863014529643111e-16,2.0318073380156953e-13
0.22824302134646962,1.2066241181211462e-14,6.877999880119703e-16,2.0409432049811305e-13
0.229064039408867,1.2075107630636844e-14,6.912623106031782e-16,2.04373487140146e-13
0.22988505747126436,1.207852623429477e-14,6.914482680086891e-16,2.048969966203462e-13
0.23070607553366174,1.2079145531738632e-14,6.940185704927952e-16,2.0527037292258045e-13
0.2315270935960591,1.2093906570824075e-14,6.943872364678957e-16,2.0530869042662293e-13
0.23234811165845648,1.2099313373796474e-14,6.949744907835769e-16,2.053592885134146e-13
0.23316912972085385,1.2107919111986255e-14,6.969270326454885e-16,2.0575916535495857e-13
0.23399014778325122,1.214059715171229e-14,6.98619939049758e-16,2.0719745512363725e-13
0.2348111658456486,1.215241567378329e-14,6.989209298144762e-16,2.0738872259735837e-13
0.23563218390804597,1.2158144814508223e-14,7.021314514524292e-16,2.0798873336859714e-13
0.23645320197044334,1.2161861878563533e-14,7.02652531371501e-16,2.0893265704353744e-13
0.2372742200328407,1.2163477314742803e-14,7.035743923337226e-16,2.0896693580079868e-13
0.23809523809523808,1.2171172381701676e-14,7.037033706765701e-16,2.100737756794038e-13
0.23891625615763548,1.2172976636628775e-14,7.040869796856512e-16,2.1122609165041855e-13
0.23973727422003285,1.2181983573239323e-14,7.044439369463632e-16,2.1127320481542014e-13
0.24055829228243022,1.2183440686871924e-14,7.047660339801088e-16,2.1202971836532125e-13
0.2413793103448276,1.2193636623427878e-14,7.049161411524571e-16,2.1203484065411626e-13
0.24220032840722497,1.2197136380759456e-14,7.060578480751474e-16,2.127863618031183e-13
0.24302134646962234,1.2213333987578274e-14,7.077318920079435e-16,2.134463998347611e-13
0.2438423645320197,1.223505548422852e-14,7.102931113132793e-16,2.149214802451009e-13
0.24466338259441708,1.2238114625571043e-14,7.112226915568808e-16,2.1498568315906074e-13
0.24548440065681446,1.2240398886616453e-14,7.11777473597891e-16,2.1538472847967647e-13
0.24630541871921183,1.2241529692115876e-14,7.130086549418391e-16,2.156404634519924e-13
0.2471264367816092,1.2248368976348062e-14,7.130439282063852e-16,2.161165150805522e-13
0.24794745484400657,1.2254776988191538e-14,7.133537516817682e-16,2.172864675805065e-13
0.24876847290640394,1.2256531652894646e-14,7.146007013686941e-16,2.178962640638113e-13
0.24958949096880131,1.2266505771538275e-14,7.15274240520897e-16,2.1812297224312946e-13
0.2504105090311987,1.2268242165581882e-14,7.154607013429621e-16,2.1963336509129023e-13
0.2512315270935961,1.2272649605380847e-14,7.156245106135266e-16,2.1974061222349396e-13
0.25205254515599346,1.2289953022150131e-14,7.157673389779382e-16,2.1984144264534894e-13
0.25287356321839083,1.2298160299668431e-14,7.175281341180549e-16,2.2122519606280962e-13
0.2536945812807882,1.231251060804598e-14,7.178010321320924e-16,2.2190807696264858e-13
0.2545155993431856,1.2324780515348069e-14,7.178878107994136e-16,2.2208089190772586e-13
0.25533661740558294,1.2338411106732259e-14,7.180149599625174e-16,2.2243462446044578e-13
0.2561576354679803,1.2360118358568995e-14,7.182183670075228e-16,2.2407458854999918e-13
0.2569786535303777,1.2417431381611175e-14,7.185701421638759e-16,2.2460703913194773e-13
0.25779967159277506,1.2428671254625173e-14,7.188863158682283e-16,2.2508981500820402e-13
0.25862068965517243,1.2431786053980863e-14,7.194630686354688e-16,2.2745192802498083e-13
0.2594417077175698,1.2433184216027481e-14,7.195360808399283e-16,2.277159451572624e-13
0.2602627257799672,1.243545856399678e-14,7.22289111412524e-16,2.277213981138351e-13
0.26108374384236455,1.2439383398733229e-14,7.245951407140002e-16,2.287345634775576e-13
0.2619047619047619,1.2456588141942949e-14,7.247783188649246e-16,2.2881472722901387e-13
0.2627257799671593,1.2459890455001805e-14,7.255228998317835e-16,2.289773115791223e-13
0.26354679802955666,1.2473674940447704e-14,7.260042425382068e-16,2.294643212935204e-13
0.26436781609195403,1.2484599923085772e-14,7.272784299416029e-16,2.310876808088755e-13
0.2651888341543514,1.2490860723749355e-14,7.281867409861229e-16,2.3188841735425023e-13
0.2660098522167488,1.2503666261755859e-14,7.28622298216272e-16,2.3188842625255787e-13
0.26683087027914615,1.2505290073832062e-14,7.293893377304164e-16,2.3210695558361263e-13
0.2676518883415435,1.253691593847493e-14,7.294735755184233e-16,2.3222371689374064e-13
0.2684729064039409,1.2540894446650586e-14,7.294875134883341e-16,2.3283264259144524e-13
0.26929392446633826,1.2561236716972685e-14,7.297835895696216e-16,2.3301862856859137e-13
0.27011494252873564,1.2575464713641667e-14,7.305591200945235e-16,2.3310907306558364e-13
0.270935960591133,1.2586749476614797e-14,7.307380397721324e-16,2.336887646356174e-13
0.2717569786535304,1.2599858514886228e-14,7.3158252397101495e-16,2.3374305978720607e-13
0.27257799671592775,1.2600621111687643e-14,7.317745390488857e-16,2.338221159500012e-13
0.2733990147783251,1.2603645031715684e-14,7.319773793800925e-16,2.367557255607185e-13
0.2742200328407225,1.2619485641443665e-14,7.33608931978859e-16,2.3729851028259364e-13
0.27504105090311987,1.262245784529811e-14,7.339444791956054e-16,2.3730381429400747e-13
0.27586206896551724,1.2626941052333079e-14,7.341043777738324e-16,2.379363139943318e-13
0.2766830870279146,1.2657196888109777e-14,7.344433662919201e-16,2.38695734030155e-13
0.277504105090312,1.2670918706351605e-14,7.363646578114626e-16,2.390254201890106e-13
0.27832512315270935,1.2687941949795473e-14,7.36412076082361e-16,2.3903403586450176e-13
0.2791461412151067,1.2695721511268155e-14,7.365906078509569e-16,2.3955880017290145e-13
0.2799671592775041,1.2703637570277042e-14,7.373605435048088e-16,2.4189935162560497e-13
0.28078817733990147,1.272915292851954e-14,7.378333930823158e-16,2.4205758160685e-13
0.28160919540229884,1.2734720535857215e-14,7.384684130807821e-16,2.4227310107093556e-13
0.2824302134646962,1.2736990342036809e-14,7.386087670684012e-16,2.4238664122668056e-13
0.2832512315270936,1.2739075206752057e-14,7.398971923493792e-16,2.424657450426555e-13
0.28407224958949095,1.2740176037600504e-14,7.415202016866117e-16,2.432910513645678e-13
0.2848932676518883,1.2744741366294335e-14,7.41942522141459e-16,2.43802593621898e-13
0.2857142857142857,1.27599712608519e-14,7.421662969630264e-16,2.448551589981125e-13
0.28653530377668307,1.2787657179189503e-14,7.425140668536793e-16,2.4509823050745366e-13
0.28735632183908044,1.2817277899768238e-14,7.436781563810432e-16,2.4514844159835457e-13
0.2881773399014778,1.2852543221528077e-14,7.441840410309042e-16,2.456994122254778e-13
0.2889983579638752,1.286235581388825e-14,7.4553112293127e-16,2.473292140332339e-13
0.28981937602627256,1.2866397336450994e-14,7.455722575347416e-16,2.474070876377976e-13
0.29064039408866993,1.2867322906603072e-14,7.460619374567626e-16,2.4754702548675473e-13
0.2914614121510673,1.2896292649107067e-14,7.469927349099508e-16,2.4846778418019294e-13
0.2922824302134647,1.2898133084690162e-14,7.471972102958904e-16,2.4945421039620305e-13
0.29310344827586204,1.2911781579622033e-14,7.47535936799206e-16,2.5060547637742843e-13
0.2939244663382594,1.2939251653729111e-14,7.481654218230248e-16,2.5144938343132773e-13
0.2947454844006568,1.2939894837456272e-14,7.482232365425677e-16,2.541826293168002e-13
0.2955665024630542,1.2944651990642128e-14,7.485927239254681e-16,2.546341435276459e-13
0.2963875205254516,1.29588383891072e-14,7.489558933259427e-16,2.5474473806508607e-13
0.29720853858784896,1.2966095805519328e-14,7.491142364349501e-16,2.5475501593190584e-13
0.29802955665024633,1.2969682780095393e-14,7.491186836457942e-16,2.55047155130784e-13
0.2988505747126437,1.2979126576115478e-14,7.497576375203278e-16,2.5607648097763886e-13
0.2996715927750411,1.2980513976648271e-14,7.503113115737547e-16,2.5644816311199746e-13
0.30049261083743845,1.2981499094453224e-14,7.506213171154823e-16,2.566582349359593e-13
0.3013136288998358,1.299104947974168e-14,7.507662934836514e-16,2.56994828190974e-13
0.3021346469622332,1.299288699476378e-14,7.509384205247909e-16,2.5779756483064093e-13
0.30295566502463056,1.2993030286981025e-14,7.515270878764486e-16,2.5806639764693205e-13
0.30377668308702793,1.3008856937139168e-14,7.522493588458814e-16,2.599115567600637e-13
0.3045977011494253,1.3023758419750866e-14,7.522955188933839e-16,2.59990295755042e-13
0.3054187192118227,1.3028950549094757e-14,7.526250236756113e-16,2.6007973849025155e-13
0.30623973727422005,1.303197722273752e-14,7.540294629454995e-16,2.605500596014064e-13
0.3070607553366174,1.3050887832541134e-14,7.540890390750146e-16,2.608018729397556e-13
0.3078817733990148,1.3054445385798741e-14,7.544924264094086e-16,2.623660474425427e-13
0.30870279146141216,1.30562476610465e-14,7.554486561140064e-16,2.655539784159317e-13
0.30952380952380953,1.3057595980554565e-14,7.560052667778742e-16,2.6566605927820625e-13
0.3103448275862069,1.3058306353146667e-14,7.562499229348236e-16,2.6640427504466583e-13
0.3111658456486043,1.3084944270351538e-14,7.564877279017125e-16,2.6659153424479625e-13
0.31198686371100165,1.3085537447005771e-14,7.566949591397703e-16,2.683126904772426e-13
0.312807881773399,1.3109401400656377e-14,7.567447333885045e-16,2.689379992671618e-13
0.3136288998357964,1.313175342865688e-14,7.570813807691299e-16,2.692310357867837e-13
0.31444991789819376,1.3149639052026867e-14,7.579733672073004e-16,2.69451999520544e-13
0.31527093596059114,1.317317384292551e-14,7.580545577016688e-16,2.7029335188642923e-13
0.3160919540229885,1.3182854336221144e-14,7.586865415774159e-16,2.7079710059481017e-13
0.3169129720853859,1.318526939095138e-14,7.586982559150641e-16,2.7295438318381405e-13
0.31773399014778325,1.3188883312088414e-14,7.595723956915007e-16,2.7299278426128404e-13
0.3185550082101806,1.3198262879275775e-14,7.609387780028943e-16,2.7321376945729093e-13
0.319376026272578,1.3207935708710202e-14,7.612754701581551e-16,2.73217691699243e-13
0.32019704433497537,1.3224748612873455e-14,7.623511271237271e-16,2.7342075664886786e-13
0.32101806239737274,1.3260755497407733e-14,7.626416018184743e-16,2.743775787938442e-13
0.3218390804597701,1.3261117842185633e-14,7.635544295645426e-16,2.7460931449350253e-13
0.3226600985221675,1.3272777075223176e-14,7.650098857001497e-16,2.760376514830897e-13
0.32348111658456485,1.3276695763653369e-14,7.653905131442221e-16,2.771314949946799e-13
0.3243021346469622,1.327920533068878e-14,7.659286680432925e-16,2.780271852284778e-13
0.3251231527093596,1.3283049327967965e-14,7.66096370214087e-16,2.7906220522144477e-13
0.32594417077175697,1.3293808479938631e-14,7.669316187545098e-16,2.7925701336325314e-13
0.32676518883415434,1.3314714298766285e-14,7.680627954979615e-16,2.795758987399624e-13
0.3275862068965517,1.3324789999947805e-14,7.682920748264253e-16,2.8062946858129613e-13
0.3284072249589491,1.3326234084194346e-14,7.695875010944812e-16,2.811400767049583e-13
0.32922824302134646,1.3345077131398224e-14,7.699034688723095e-16,2.8148837307180657e-13
0.33004926108374383,1.3349892415406185e-14,7.700730872406118e-16,2.8257380864331836e-13
0.3308702791461412,1.335097846281732e-14,7.701157108987114e-16,2.8270791955875663e-13
0.33169129720853857,1.3354874571783241e-14,7.702544720411523e-16,2.8358137188861437e-13
0.33251231527093594,1.3358086202172775e-14,7.704946733113811e-16,2.839761958300286e-13
0.3333333333333333,1.336263685153528e-14,7.70900455196014e-16,2.850111226315521e-13
0.3341543513957307,1.3364555488528604e-14,7.7091820536818785e-16,2.85985433335475e-13
0.33497536945812806,1.337401782647576e-14,7.713264367820279e-16,2.882180888889456e-13
0.33579638752052543,1.3376247147991186e-14,7.718262306789513e-16,2.886751531705035e-13
0.3366174055829228,1.3379001907653049e-14,7.721798574254273e-16,2.9003377644870197e-13
0.3374384236453202,1.339622871823437e-14,7.741334731302556e-16,2.9095530937577535e-13
0.33825944170771755,1.3396351314435885e-14,7.741822928851588e-16,2.912646091962036e-13
0.3390804597701149,1.3425977002130034e-14,7.743278280562692e-16,2.916389141119305e-13
0.3399014778325123,1.3439648884166338e-14,7.747806019668883e-16,2.9245328825894797e-13
0.34072249589490966,1.3452414873449444e-14,7.750413279862959e-16,2.9443004294224623e-13
0.3415435139573071,1.3455326037116806e-14,7.752690694292133e-16,2.951252035225673e-13
0.34236453201970446,1.3455331338053752e-14,7.759071060822259e-16,2.95202478252924e-13
0.34318555008210183,1.3462964346462877e-14,7.759640021378244e-16,2.96205463403113e-13
0.3440065681444992,1.3479690015498913e-14,7.760700620916918e-16,2.9753808672571267e-13
0.3448275862068966,1.3489532924252759e-14,7.766218904385564e-16,2.9848426180950356e-13
0.34564860426929395,1.3510204924015187e-14,7.785649583482629e-16,3.0037394233065563e-13
0.3464696223316913,1.3511193538996159e-14,7.78720640224998e-16,3.030319953422335e-13
0.3472906403940887,1.3518585380892113e-14,7.788897014234592e-16,3.039632308715794e-13
0.34811165845648606,1.351972344587101e-14,7.78932221288572e-16,3.0405154309503117e-13
0.34893267651888343,1.3521321062620835e-14,7.790245852972231e-16,3.058811060141493e-13
0.3497536945812808,1.3522346522961134e-14,7.79160422323731e-16,3.059917104411241e-13
0.3505747126436782,1.3530078587342404e-14,7.792126147916488e-16,3.0675855069155214e-13
0.35139573070607555,1.3556168605934843e-14,7.792152853389202e-16,3.070975010450175e-13
0.3522167487684729,1.357963682796425e-14,7.812868253484101e-16,3.071154728246885e-13
0.3530377668308703,1.3581774400648983e-14,7.818355792102736e-16,3.072533993225352e-13
0.35385878489326766,1.3582725900855343e-14,7.825335376275468e-16,3.075354853167981e-13
0.35467980295566504,1.3588406204371566e-14,7.827782412423519e-16,3.0777628393791724e-13
0.3555008210180624,1.3589001716414916e-14,7.829197602775586e-16,3.0816169856910335e-13
0.3563218390804598,1.3591394952488586e-14,7.84179940642702e-16,3.1034297551088613e-13
0.35714285714285715,1.3598538753582504e-14,7.855817852830387e-16,3.113690304697279e-13
0.3579638752052545,1.3630874812209462e-14,7.85932620621315e-16,3.139214366036896e-13
0.3587848932676519,1.3648841879783712e-14,7.859471660749029e-16,3.165384557404942e-13
0.35960591133004927,1.3693693684448824e-14,7.860096548707604e-16,3.1745622665655836e-13
0.36042692939244664,1.3707883352579761e-14,7.868256603386504e-16,3.177531215237371e-13
0.361247947454844,1.3727697405529476e-14,7.870755700411971e-16,3.1781731018047895e-13
0.3620689655172414,1.373239542669447e-14,7.872993127494563e-16,3.1900501109026226e-13
0.36288998357963875,1.3733515580684075e-14,7.874579563672178e-16,3.2037313581141425e-13
0.3637110016420361,1.3734176912509697e-14,7.885220653138493e-16,3.2146231894631454e-13
0.3645320197044335,1.3735707550335756e-14,7.893985340404738e-16,3.2153825424888043e-13
0.36535303776683087,1.3743063487647707e-14,7.894245158210797e-16,3.2229614803189625e-13
0.36617405582922824,1.3755076454043367e-14,7.895723939378727e-16,3.2253993425310665e-13
0.3669950738916256,1.3758544772050052e-14,7.89921655510222e-16,3.2282877562639716e-13
0.367816091954023,1.3761580484009232e-14,7.899258464310394e-16,3.23457261618086e-13
0.36863711001642036,1.3763384385966591e-14,7.904249922951113e-16,3.2394608668823215e-13
0.3694581280788177,1.3767302564289257e-14,7.907470483904356e-16,3.2639830000093586e-13
0.3702791461412151,1.3772415896746614e-14,7.909185143696825e-16,3.2654068204259375e-13
0.37110016420361247,1.3780207092676398e-14,7.91118422748992e-16,3.267609576286523e-13
0.37192118226600984,1.3802914800493624e-14,7.911626724114327e-16,3.272423823261726e-13
0.3727422003284072,1.3805862264203663e-14,7.912365987703539e-16,3.28093084702522e-13
0.3735632183908046,1.3814973957465809e-14,7.913529725800792e-16,3.2973895776978935e-13
0.37438423645320196,1.3822290175372267e-14,7.923028252654954e-16,3.305312743336159e-13
0.37520525451559933,1.382652148837419e-14,7.930640664272709e-16,3.305740381970202e-13
0.3760262725779967,1.3826982303358378e-14,7.949236072406152e-16,3.3252059429583244e-13
0.3768472906403941,1.3835740073399286e-14,7.958765795056149e-16,3.3339626789951155e-13
0.37766830870279144,1.3845367508605807e-14,7.975872763204867e-16,3.337647609959133e-13
0.3784893267651888,1.3852513357618242e-14,7.983901135588532e-16,3.3679014699100355e-13
0.3793103448275862,1.3870376470745961e-14,7.985681375653922e-16,3.3681309407112417e-13
0.38013136288998356,1.3872136768705906e-14,7.988007742924718e-16,3.3770702608994716e-13
0.38095238095238093,1.3881358233792435e-14,7.990363955774244e-16,3.384246191180497e-13
0.3817733990147783,1.3888442746906754e-14,7.990994874607653e-16,3.3931741412475976e-13
0.3825944170771757,1.3890351255924061e-14,7.992154207763691e-16,3.4176809441618516e-13
0.38341543513957305,1.3910573213551078e-14,7.99881683062197e-16,3.418615150160326e-13
0.3842364532019704,1.3932019640931188e-14,7.99981321210149e-16,3.4265484423598096e-13
0.3850574712643678,1.3943685534105067e-14,8.01027588561794e-16,3.43494872457383e-13
0.38587848932676516,1.3946035453309468e-14,8.018406558708066e-16,3.4349811030631406e-13
0.3866995073891626,1.3950646449253916e-14,8.027157064262116e-16,3.4543191384755625e-13
0.38752052545155996,1.3958209696468366e-14,8.030710676402071e-16,3.465220720497854e-13
0.38834154351395733,1.3959175135722837e-14,8.03120055642748e-16,3.466801434189491e-13
0.3891625615763547,1.3975565574160515e-14,8.03874550756235e-16,3.4928129984703706e-13
0.3899835796387521,1.3985766115050254e-14,8.041797572983765e-16,3.4939068492137327e-13
0.39080459770114945,1.3994632753929917e-14,8.043302998633617e-16,3.503110704765648e-13
0.3916256157635468,1.399895298722852e-14,8.054029132571276e-16,3.5040304560241407e-13
0.3924466338259442,1.4000218939066656e-14,8.056113328713398e-16,3.507455838392487e-13
0.39326765188834156,1.4002521470886504e-14,8.061189275967522e-16,3.5130411941517477e-13
0.39408866995073893,1.4002682544311067e-14,8.073640496827971e-16,3.530984399168826e-13
0.3949096880131363,1.4026235432868949e-14,8.09106443906695e-16,3.5361785804391906e-13
0.3957307060755337,1.4031474796131903e-14,8.111771351227039e-16,3.5397036359515317e-13
0.39655172413793105,1.4037578079438528e-14,8.116663797823115e-16,3.542344073314642e-13
0.3973727422003284,1.4039316883424312e-14,8.133777991455022e-16,3.5469046302799866e-13
0.3981937602627258,1.4052483367838393e-14,8.142430884934034e-16,3.5523699418752815e-13
0.39901477832512317,1.4066491835246639e-14,8.158767063072313e-16,3.5569057877677667e-13
0.39983579638752054,1.4066645931004882e-14,8.163202959522622e-16,3.561507058880753e-13
0.4006568144499179,1.4083277581252386e-14,8.164878825427804e-16,3.5883652086838337e-13
0.4014778325123153,1.4087188341626891e-14,8.176743561218229e-16,3.603378420631576e-13
0.40229885057471265,1.4107140884760143e-14,8.184274472682167e-16,3.6148614828461477e-13
0.40311986863711,1.4111575952175351e-14,8.192735635995046e-16,3.619019945666322e-13
0.4039408866995074,1.4128151151959184e-14,8.200949332881739e-16,3.6215226924405667e-13
0.40476190476190477,1.413107870010427e-14,8.205953079937997e-16,3.624668754917862e-13
0.40558292282430214,1.4147045854526345e-14,8.209956024882652e-16,3.649261188500386e-13
0.4064039408866995,1.4162980181481094e-14,8.215107681522271e-16,3.6556523312976057e-13
0.4072249589490969,1.4169401757172304e-14,8.216926486879357e-16,3.6605707759644465e-13
0.40804597701149425,1.4191995272194893e-14,8.22135194519678e-16,3.6610893648770565e-13
0.4088669950738916,1.4194309340080249e-14,8.222352515629454e-16,3.669679837635256e-13
0.409688013136289,1.4197270558763681e-14,8.232544000987543e-16,3.693574147708557e-13
0.41050903119868637,1.4207014698197367e-14,8.232747908745052e-16,3.6974649832763307e-13
0.41133004926108374,1.4207164202431769e-14,8.238017980158902e-16,3.7026647663314693e-13
0.4121510673234811,1.4212747880858064e-14,8.244017049571844e-16,3.709250939534591e-13
0.4129720853858785,1.4220364063147945e-14,8.253419922060094e-16,3.71482402835408e-13
0.41379310344827586,1.422116981558215e-14,8.255107355045898e-16,3.73756956418775e-13
0.41461412151067323,1.4257577397829208e-14,8.269977558722358e-16,3.772330097062511e-13
0.4154351395730706,1.4270459469219927e-14,8.270015275306215e-16,3.779580551091809e-13
0.41625615763546797,1.4271204555747923e-14,8.272178408396922e-16,3.787834461437024e-13
0.41707717569786534,1.427598336811172e-14,8.27597326384441e-16,3.789591063637523e-13
0.4178981937602627,1.4279844475582928e-14,8.27968875640615e-16,3.8140951262711153e-13
0.4187192118226601,1.4286202266957583e-14,8.29695512646169e-16,3.818977055209759e-13
0.41954022988505746,1.428914459482237e-14,8.302640669526417e-16,3.838302214471609e-13
0.42036124794745483,1.4301055418718362e-14,8.303775274452594e-16,3.8487761433738393e-13
0.4211822660098522,1.4310240345500985e-14,8.304026727043028e-16,3.8563471742055636e-13
0.4220032840722496,1.431135948062281e-14,8.308823473666326e-16,3.8991216244382643e-13
0.42282430213464695,1.432698314371431e-14,8.309323403355072e-16,3.9423657272849685e-13
0.4236453201970443,1.4329835729131496e-14,8.312208094555742e-16,3.9519590389160885e-13
0.4244663382594417,1.4334147189397045e-14,8.312550143355254e-16,3.9584023895328575e-13
0.42528735632183906,1.4350671835759203e-14,8.313658378343569e-16,3.98012502373721e-13
0.42610837438423643,1.4359396988840748e-14,8.316950503581138e-16,3.9843160664930717e-13
0.4269293924466338,1.4362149697502248e-14,8.317487463923894e-16,4.0095777937080587e-13
0.4277504105090312,1.4393086378861127e-14,8.323542299008559e-16,4.0279936383439116e-13
0.42857142857142855,1.4394146027689343e-14,8.324804798006356e-16,4.030150743229907e-13
0.4293924466338259,1.439633804779698e-14,8.335066969806463e-16,4.0546174952696116e-13
0.4302134646962233,1.440674745236197e-14,8.349449219242816e-16,4.085524200676387e-13
0.43103448275862066,1.4427448100505196e-14,8.356819984362304e-16,4.101852948734186e-13
0.4318555008210181,1.4439073638176333e-14,8.36833488994815e-16,4.1118145286570034e-13
0.43267651888341546,1.4454354305094526e-14,8.370509409417623e-16,4.1167452939385587e-13
0.43349753694581283,1.4469361878417383e-14,8.370625588934035e-16,4.141730655094525e-13
0.4343185550082102,1.4480508178196792e-14,8.374114698249941e-16,4.14280925028009e-13
0.4351395730706076,1.4481560805815424e-14,8.380360237630953e-16,4.1639150220959603e-13
0.43596059113300495,1.450169765381952e-14,8.38761110627886e-16,4.1724311459957703e-13
0.4367816091954023,1.4505847538124574e-14,8.388692252502998e-16,4.1861884196850906e-13
0.4376026272577997,1.451159446999332e-14,8.403359736001172e-16,4.2022164662027304e-13
0.43842364532019706,1.452392800548362e-14,8.408469426088179e-16,4.2132895992191657e-13
0.43924466338259444,1.4541541566649675e-14,8.410173256314991e-16,4.2170273083314593e-13
0.4400656814449918,1.4546134676471728e-14,8.420068803938867e-16,4.2260993755392887e-13
0.4408866995073892,1.455413378661023e-14,8.431727155806962e-16,4.2458421435431906e-13
0.44170771756978655,1.4557110718236624e-14,8.443298011314704e-16,4.2484219956194773e-13
0.4425287356321839,1.4564664790166773e-14,8.449783370578935e-16,4.2525025271408463e-13
0.4433497536945813,1.4569491883361338e-14,8.452255169869266e-16,4.255914436003615e-13
0.44417077175697867,1.4588481756703186e-14,8.457058883944369e-16,4.2906196198418747e-13
0.44499178981937604,1.4591443849286104e-14,8.462046294013438e-16,4.303052072442475e-13
0.4458128078817734,1.4592636285439524e-14,8.463425341918198e-16,4.3127018896609554e-13
0.4466338259441708,1.4633622758471744e-14,8.466770447913257e-16,4.3171439813882893e-13
0.44745484400656815,1.4634820819623735e-14,8.473869768619231e-16,4.3342452312648955e-13
0.4482758620689655,1.466529555655057e-14,8.482051737118252e-16,4.349311929106148e-13
0.4490968801313629,1.468525715115841e-14,8.485500928463616e-16,4.349919385387659e-13
0.44991789819376027,1.468999973418753e-14,8.489430417971709e-16,4.371040253880863e-13
0.45073891625615764,1.4694198167662692e-14,8.499192689328942e-16,4.406278202729518e-13
0.451559934318555,1.4706793677216392e-14,8.516129213602719e-16,4.4125910936883186e-13
0.4523809523809524,1.4714498965226493e-14,8.517232399027324e-16,4.414277922668817e-13
0.45320197044334976,1.4717788868291373e-14,8.519318424524029e-16,4.4190033661313254e-13
0.4540229885057471,1.472237260369541e-14,8.520920299980552e-16,4.4270884906453863e-13
0.4548440065681445,1.4729521536146142e-14,8.522065978970523e-16,4.4531089202038867e-13
0.45566502463054187,1.4735026001277044e-14,8.522927559007626e-16,4.496819995018216e-13
0.45648604269293924,1.474185632929248e-14,8.528048568794023e-16,4.555758569837338e-13
0.4573070607553366,1.4750534364851604e-14,8.529197622526032e-16,4.556629010332216e-13
0.458128078817734,1.4750854084180894e-14,8.53934617861344e-16,4.565725534612571e-13
0.45894909688013136,1.475845242873005e-14,8.548383943444715e-16,4.568107801493857e-13
0.45977011494252873,1.4758932198827177e-14,8.552369264820197e-16,4.568291748789093e-13
0.4605911330049261,1.4759311701765306e-14,8.559987991212884e-16,4.587024108280431e-13
0.4614121510673235,1.4770559477898317e-14,8.564264481201886e-16,4.609493962414835e-13
0.46223316912972084,1.480580082664359e-14,8.581819510652132e-16,4.653030044750294e-13
0.4630541871921182,1.4813031661387353e-14,8.582813872200612e-16,4.670448838336926e-13
0.4638752052545156,1.4820333347710566e-14,8.588703637574336e-16,4.675627451124238e-13
0.46469622331691296,1.482379573342423e-14,8.59297484178911e-16,4.710424291258124e-13
0.46551724137931033,1.482609107377143e-14,8.603508338599646e-16,4.742183857614728e-13
0.4663382594417077,1.4829687995090494e-14,8.604317733561635e-16,4.759287096612672e-13
0.4671592775041051,1.4833680789719367e-14,8.607296512095999e-16,4.762643852900467e-13
0.46798029556650245,1.4834561735280514e-14,8.618478030589484e-16,4.765648730533181e-13
0.4688013136288998,1.485135840484849e-14,8.622284793605775e-16,4.770032425964619e-13
0.4696223316912972,1.4865009931007074e-14,8.626003961231582e-16,4.773531945365154e-13
0.47044334975369456,1.4871252660626055e-14,8.62981226010237e-16,4.858228510134375e-13
0.47126436781609193,1.487267552703121e-14,8.630017010436294e-16,4.885972366107043e-13
0.4720853858784893,1.4877787368704272e-14,8.633923720741456e-16,4.888956550697882e-13
0.4729064039408867,1.4879484320425878e-14,8.644354123944218e-16,4.905030483321581e-13
0.47372742200328405,1.4881578331974532e-14,8.647322983383014e-16,4.915169422225784e-13
0.4745484400656814,1.489634866333668e-14,8.647657157438843e-16,4.915914504186292e-13
0.4753694581280788,1.4896469086338018e-14,8.660004343076421e-16,4.931389920336997e-13
0.47619047619047616,1.4904550499917933e-14,8.672959182302384e-16,4.959810505228839e-13
0.47701149425287354,1.4908788741697607e-14,8.67406669658954e-16,4.975370610723241e-13
0.47783251231527096,1.491764636468401e-14,8.708008132680367e-16,5.010667483039458e-13
0.47865353037766833,1.4924343778443472e-14,8.72067420465918e-16,5.025022074879721e-13
0.4794745484400657,1.493323730499597e-14,8.72657567454749e-16,5.052830974874715e-13
0.4802955665024631,1.4942490592779033e-14,8.727290554033308e-16,5.067116548683245e-13
0.48111658456486045,1.49449517332352e-14,8.738398460115612e-16,5.115516123475958e-13
0.4819376026272578,1.494726350039626e-14,8.744993485238735e-16,5.123811492875827e-13
0.4827586206896552,1.496276514130145e-14,8.747621342687886e-16,5.125352575914579e-13
0.48357963875205257,1.499817478968207e-14,8.75866057946262e-16,5.147963852188791e-13
0.48440065681444994,1.5004636136702032e-14,8.767902814815061e-16,5.157912873086024e-13
0.4852216748768473,1.500544777623678e-14,8.769803107626827e-16,5.196576057227144e-13
0.4860426929392447,1.5006469599754054e-14,8.773669158716861e-16,5.21827664918901e-13
0.48686371100164205,1.500726945456232e-14,8.777985551264475e-16,5.297183010265507e-13
0.4876847290640394,1.502087593834632e-14,8.779435507397974e-16,5.300619066085033e-13
0.4885057471264368,1.5058841058125195e-14,8.783793425512753e-16,5.303387976243041e-13
0.48932676518883417,1.505955673823354e-14,8.787518682228204e-16,5.352940700012213e-13
0.49014778325123154,1.5061370149512117e-14,8.790693880723766e-16,5.420461863324975e-13
0.4909688013136289,1.5081991972573422e-14,8.792945451433062e-16,5.455097951640842e-13
0.4917898193760263,1.509313103766132e-14,8.794041740304051e-16,5.456648620416678e-13
0.49261083743842365,1.509426598825376e-14,8.798937261445902e-16,5.532395572150812e-13
0.493431855500821,1.509485834044626e-14,8.800369677331578e-16,5.533453557868445e-13
0.4942528735632184,1.5096758120265237e-14,8.80376102574731e-16,5.56722574563776e-13
0.49507389162561577,1.5101478964570832e-14,8.817437151484806e-16,5.612873154525977e-13
0.49589490968801314,1.5115307274630412e-14,8.820176389354061e-16,5.639344438712136e-13
0.4967159277504105,1.5116041055647257e-14,8.829821448529909e-16,5.661039156430041e-13
0.4975369458128079,1.5121685865510057e-14,8.834407534771084e-16,5.671204147023754e-13
0.49835796387520526,1.5125530084276728e-14,8.836637204812123e-16,5.715774113733789e-13
0.49917898193760263,1.5126332940023125e-14,8.838229552420354e-16,5.728443015656454e-13
0.5,1.5138836037793055e-14,8.840003847700706e-16,5.743652447982494e-13
0.5008210180623974,1.514810397231933e-14,8.848443152443839e-16,5.774039643121119e-13
0.5016420361247947,1.5165572693807624e-14,8.852728460263263e-16,5.791631891446775e-13
0.5024630541871922,1.517723405155306e-14,8.864765918922696e-16,5.835355780042272e-13
0.5032840722495895,1.518809094422099e-14,8.871163676460619e-16,5.906875630913701e-13
0.5041050903119869,1.5192477800911467e-14,8.876433060997735e-16,5.913929387013129e-13
0.5049261083743842,1.5221434625244948e-14,8.883130516439631e-16,5.927415405114571e-13
0.5057471264367817,1.5230032566025846e-14,8.889660230194776e-16,5.928480068795621e-13
0.506568144499179,1.5239288486112434e-14,8.89666669896072e-16,5.935538938279327e-13
0.5073891625615764,1.5247173700969395e-14,8.896794353860279e-16,5.979272059818962e-13
0.5082101806239737,1.5254943326552378e-14,8.904821508903522e-16,6.06242316502773e-13
0.5090311986863711,1.5257118444581042e-14,8.906978886749825e-16,6.10861407416397e-13
0.5098522167487685,1.5263854522701466e-14,8.908754304032334e-16,6.131661426344454e-13
0.5106732348111659,1.527590477361402e-14,8.91894733452253e-16,6.180468614928789e-13
0.5114942528735632,1.5280592504476634e-14,8.941883893301186e-16,6.211704285791248e-13
0.5123152709359606,1.5286055099655284e-14,8.947411876004965e-16,6.228031311796319e-13
0.513136288998358,1.528645955385065e-14,8.950816217945257e-16,6.25470527151265e-13
0.5139573070607554,1.5296454213791465e-14,8.960241673669053e-16,6.256409548222567e-13
0.5147783251231527,1.5299283774812326e-14,8.965542728185061e-16,6.283850127848463e-13
0.5155993431855501,1.5318107712113402e-14,8.970113214578196e-16,6.381180533571658e-13
0.5164203612479474,1.5321189018763547e-14,8.971524122707556e-16,6.408356149817264e-13
0.5172413793103449,1.5327720605916018e-14,8.972041571970915e-16,6.430124015039791e-13
0.5180623973727422,1.5369730789146492e-14,8.9743815706334e-16,6.437272312074585e-13
0.5188834154351396,1.5374673739082327e-14,8.97645961881451e-16,6.451306624658043e-13
0.5197044334975369,1.5402503344164444e-14,8.976762382451348e-16,6.464618925128821e-13
0.5205254515599343,1.542171431541654e-14,8.985187838052432e-16,6.501463408444686e-13
0.5213464696223317,1.543891280330833e-14,8.99370831929244e-16,6.534830888719279e-13
0.5221674876847291,1.544350263375582e-14,9.000260221953028e-16,6.800586127235763e-13
0.5229885057471264,1.5444224407939227e-14,9.00210887184415e-16,6.909250247405689e-13
0.5238095238095238,1.546013515875701e-14,9.006119385467252e-16,6.939274786928774e-13
0.5246305418719212,1.546733332573956e-14,9.006839431545135e-16,6.970416965141123e-13
0.5254515599343186,1.5467826544209828e-14,9.014219920028143e-16,7.03237757677483e-13
0.5262725779967159,1.548671939929274e-14,9.020048712382789e-16,7.038966070868081e-13
0.5270935960591133,1.5498492071068795e-14,9.026474413005986e-16,7.081580430060272e-13
0.5279146141215106,1.550202097904192e-14,9.029328875402612e-16,7.095355877831e-13
0.5287356321839081,1.5508575514327026e-14,9.035478094946313e-16,7.105308800430953e-13
0.5295566502463054,1.5517717662420267e-14,9.037957482671467e-16,7.146999378805479e-13
0.5303776683087028,1.5541061676891037e-14,9.03899649103846e-16,7.180128074011081e-13
0.5311986863711001,1.554467714774806e-14,9.039657484170977e-16,7.242777536223515e-13
0.5320197044334976,1.5545703132762524e-14,9.04513350646705e-16,7.260677069718275e-13
0.5328407224958949,1.5560664740262696e-14,9.058722066560713e-16,7.27604558845381e-13
0.5336617405582923,1.5562279397112108e-14,9.060032265707121e-16,7.280078056397884e-13
0.5344827586206896,1.5570274534669643e-14,9.061025574201306e-16,7.317009933852483e-13
0.535303776683087,1.5577843074373893e-14,9.06472219825338e-16,7.349648878400053e-13
0.5361247947454844,1.5584367409057216e-14,9.078961477360948e-16,7.354156450634515e-13
0.5369458128078818,1.5589290103424948e-14,9.084842679555584e-16,7.4971093382688e-13
0.5377668308702791,1.5600470702519876e-14,9.086185210701711e-16,7.561693784963193e-13
0.5385878489326765,1.560376691141358e-14,9.086669437839214e-16,7.590862192886985e-13
0.5394088669950738,1.5608803096823544e-14,9.087570553860833e-16,7.627563969479003e-13
0.5402298850574713,1.562011896327094e-14,9.090618853653302e-16,7.637793461209014e-13
0.5410509031198686,1.5626204572122824e-14,9.112225377594792e-16,7.648329529130345e-13
0.541871921182266,1.562801714197033e-14,9.112548108306677e-16,7.65555400854057e-13
0.5426929392446633,1.5629693154290964e-14,9.123609232585778e-16,7.655692675620206e-13
0.5435139573070608,1.5633105288551273e-14,9.124414077256322e-16,7.787516212358346e-13
0.5443349753694581,1.563652913398525e-14,9.126365745767955e-16,7.876886475439099e-13
0.5451559934318555,1.5637052721734627e-14,9.130044962342587e-16,7.931717848800007e-13
0.5459770114942529,1.5644389421380373e-14,9.13647494730869e-16,8.035902735721627e-13
0.5467980295566502,1.5645690158759972e-14,9.14291839560981e-16,8.096043520660588e-13
0.5476190476190477,1.5650586045419257e-14,9.151284774214163e-16,8.111549505562799e-13
0.548440065681445,1.5651290827025124e-14,9.161302326212534e-16,8.154409750413402e-13
0.5492610837438424,1.565321783691456e-14,9.167978021808792e-16,8.204789463219334e-13
0.5500821018062397,1.568293144887245e-14,9.198833883078682e-16,8.26657868445788e-13
0.5509031198686372,1.570281058321833e-14,9.200861588466789e-16,8.287021390146525e-13
0.5517241379310345,1.571598925301723e-14,9.230939971162279e-16,8.369888833624244e-13
0.5525451559934319,1.5720786536255487e-14,9.235283624165057e-16,8.387805282845675e-13
0.5533661740558292,1.572567390451894e-14,9.2419743272328e-16,8.899467787961348e-13
0.5541871921182266,1.5738322008091372e-14,9.247407892153149e-16,8.948063604736068e-13
0.555008210180624,1.5748708339026582e-14,9.266649533934355e-16,8.954476379183204e-13
0.5558292282430214,1.5755287439621394e-14,9.273411980755507e-16,8.978341557004054e-13
0.5566502463054187,1.5757483872397762e-14,9.280038835621852e-16,9.025273117608707e-13
0.5574712643678161,1.578959777252611e-14,9.290404795251343e-16,9.099803773349684e-13
0.5582922824302134,1.5794700423210803e-14,9.307660475976115e-16,9.172442173329288e-13
0.5591133004926109,1.579691989103327e-14,9.309499569541945e-16,9.356973379205856e-13
0.5599343185550082,1.580190676865936e-14,9.312663719840318e-16,9.43075393671415e-13
0.5607553366174056,1.580426493225096e-14,9.31789359293602e-16,9.603518785649064e-13
0.5615763546798029,1.581038404056802e-14,9.324060799216332e-16,9.992239567865384e-13
0.5623973727422004,1.5815768166980243e-14,9.338190360754935e-16,1.0066444004396535e-12
0.5632183908045977,1.5817921913755204e-14,9.344718119606819e-16,1.0080397466735724e-12
0.5640394088669951,1.5845944401087506e-14,9.358523745112448e-16,1.0311675823474742e-12
0.5648604269293924,1.585767255208266e-14,9.362194876647025e-16,1.039496086451858e-12
0.5656814449917899,1.5881980435805684e-14,9.362837788803254e-16,1.0398485835232208e-12
0.5665024630541872,1.5885156854245922e-14,9.368108914959349e-16,1.0399640047851983e-12
0.5673234811165846,1.5888554225831617e-14,9.370607780818738e-16,1.072064008083556e-12
0.5681444991789819,1.590861689517791e-14,9.37151704051468e-16,1.0804746983898358e-12
0.5689655172413793,1.5910290451567336e-14,9.37195095471253e-16,1.0955270755364165e-12
0.5697865353037767,1.5910377755741322e-14,9.393438469913832e-16,1.108804383968745e-12
0.5706075533661741,1.5910934473508133e-14,9.40468289160469e-16,1.1134025493298392e-12
0.5714285714285714,1.593153965981227e-14,9.413236046344472e-16,1.1171984616820176e-12
0.5722495894909688,1.5935535124109718e-14,9.416850327263424e-16,1.1224118760458137e-12
0.5730706075533661,1.5942805819388395e-14,9.429661870611203e-16,1.1233474388740926e-12
0.5738916256157636,1.5944324161982032e-14,9.430245585487177e-16,1.1326607868074707e-12
0.5747126436781609,1.595457704410362e-14,9.430667049376934e-16,1.1388568262960893e-12
0.5755336617405583,1.596654598569961e-14,9.431387071857729e-16,1.1481592063231281e-12
0.5763546798029556,1.598186892532798e-14,9.434195649891685e-16,1.1664131748122014e-12
0.577175697865353,1.5985249246184616e-14,9.436959260086451e-16,1.1681959630194576e-12
0.5779967159277504,1.600066411136241e-14,9.442879679926872e-16,1.177167950914432e-12
0.5788177339901478,1.6012375465527628e-14,9.445059891549643e-16,1.1851923097452378e-12
0.5796387520525451,1.6014858593372854e-14,9.451003071765866e-16,1.1874385936694875e-12
0.5804597701149425,1.60151557185748e-14,9.460165191633171e-16,1.1946477477653125e-12
0.5812807881773399,1.603226051042565e-14,9.465217259472079e-16,1.1948536966146723e-12
0.5821018062397373,1.603924992885219e-14,9.466289050691653e-16,1.2020295471146604e-12
0.5829228243021346,1.6048137849919446e-14,9.48809763812264e-16,1.2020961072867316e-12
0.583743842364532,1.60658294487541e-14,9.502958233997618e-16,1.2053158603703565e-12
0.5845648604269293,1.6067828446410594e-14,9.510583740280514e-16,1.2227949950616085e-12
0.5853858784893268,1.607174950705718e-14,9.513513028988624e-16,1.2261828817825157e-12
0.5862068965517241,1.6077078308781238e-14,9.517022653710226e-16,1.2537904911390045e-12
0.5870279146141215,1.6090677870326737e-14,9.517179029174401e-16,1.2580773042841573e-12
0.5878489326765188,1.6097645353663017e-14,9.521284628251312e-16,1.2701097943202233e-12
0.5886699507389163,1.6100096858865233e-14,9.52453384524699e-16,1.2784021010078752e-12
0.5894909688013136,1.6103630157249603e-14,9.53056494117539e-16,1.2909120393291722e-12
0.590311986863711,1.6122657354917e-14,9.534704730380302e-16,1.2922205310001786e-12
0.5911330049261084,1.6132822594990856e-14,9.541184199627712e-16,1.3098374852952149e-12
0.5919540229885057,1.6147214767284855e-14,9.54627310806242e-16,1.3139818205078934e-12
0.5927750410509032,1.616178863428054e-14,9.547064134255801e-16,1.3220480055928576e-12
0.5935960591133005,1.6174702052074063e-14,9.548446957161663e-16,1.3314201685111955e-12
0.5944170771756979,1.61900718428495e-14,9.548611363092175e-16,1.3315978234601208e-12
0.5952380952380952,1.6191039434079357e-14,9.551182170079071e-16,1.3493545003345476e-12
0.5960591133004927,1.6194214639277167e-14,9.56358794568023e-16,1.3810040991103386e-12
0.59688013136289,1.6202483045530806e-14,9.563700099916375e-16,1.3841972367980925e-12
0.5977011494252874,1.6208801547546375e-14,9.574954060367819e-16,1.3851992820929342e-12
0.5985221674876847,1.6214936009149653e-14,9.576620047189871e-16,1.4005085262185691e-12
0.5993431855500821,1.6233777410476757e-14,9.592223287441723e-16,1.4024582639665446e-12
0.6001642036124795,1.623542230005198e-14,9.596988382435296e-16,1.4042545397081873e-12
0.6009852216748769,1.623997476205626e-14,9.597525543542331e-16,1.4161261788157423e-12
0.6018062397372742,1.6241441825078192e-14,9.606075922974622e-16,1.4203211771037657e-12
0.6026272577996716,1.625470914726509e-14,9.606591481706754e-16,1.4300869387433398e-12
0.603448275862069,1.6265895559405625e-14,9.607860896539528e-16,1.4543024716500114e-12
0.6042692939244664,1.6266576131266784e-14,9.61448146435439e-16,1.46102579165442e-12
0.6050903119868637,1.6267785390528186e-14,9.63903040217781e-16,1.4712234712581635e-12
0.6059113300492611,1.6268004318949628e-14,9.63925763026585e-16,1.5257341632372806e-12
0.6067323481116584,1.6292909284023048e-14,9.656659758916498e-16,1.5290117134905915e-12
0.6075533661740559,1.6308021731573323e-14,9.658894903014966e-16,1.5561197905817701e-12
0.6083743842364532,1.6312781896301895e-14,9.66268697442143e-16,1.5734169624104836e-12
0.6091954022988506,1.6337185723355484e-14,9.67534165726114e-16,1.5823674922442005e-12
0.6100164203612479,1.6352242119058938e-14,9.67706150080671e-16,1.5833839065620277e-12
0.6108374384236454,1.6378993435352603e-14,9.679639944256757e-16,1.6047601491144012e-12
0.6116584564860427,1.638111027461024e-14,9.706207314777974e-16,1.6089351854405913e-12
0.6124794745484401,1.6381909955908736e-14,9.710049648837401e-16,1.6121119474929662e-12
0.6133004926108374,1.6388333232947764e-14,9.714010995699489e-16,1.619196267185944e-12
0.6141215106732348,1.6407405948508855e-14,9.71950797625684e-16,1.661524839022691e-12
0.6149425287356322,1.6425256627874786e-14,9.728108178361275e-16,1.6650707695021628e-12
0.6157635467980296,1.645044692079954e-14,9.729498616660013e-16,1.6903149939193032e-12
0.6165845648604269,1.645278706489352e-14,9.75163887698385e-16,1.7041681096390461e-12
0.6174055829228243,1.6455013065969404e-14,9.755040217885611e-16,1.7143406903694204e-12
0.6182266009852216,1.6457980519102993e-14,9.757478051310092e-16,1.7933144660707318e-12
0.6190476190476191,1.648190417968604e-14,9.762396613154024e-16,1.80311050182026e-12
0.6198686371100164,1.648769098496491e-14,9.767530937553033e-16,1.821501682357352e-12
0.6206896551724138,1.6492574369092153e-14,9.780370694061855e-16,1.8658087437470786e-12
0.6215106732348111,1.6496688060946875e-14,9.78779771641709e-16,1.8685140111952054e-12
0.6223316912972086,1.6499830322059578e-14,9.789653725298184e-16,1.9068696979647453e-12
0.6231527093596059,1.6504454161126744e-14,9.813533981934232e-16,1.926583069769536e-12
0.6239737274220033,1.651774112747412e-14,9.848629469056618e-16,1.9388651948120357e-12
0.6247947454844006,1.6518386797299823e-14,9.863654093655548e-16,1.9399956232973995e-12
0.625615763546798,1.6527423860127672e-14,9.864916669285183e-16,1.993603852411738e-12
0.6264367816091954,1.6533794517279567e-14,9.89950563226181e-16,2.0040875321969794e-12
0.6272577996715928,1.653881634518516e-14,9.913658999783141e-16,2.0162050602754827e-12
0.6280788177339901,1.654293241136158e-14,9.926492657736887e-16,2.0334630860742252e-12
0.6288998357963875,1.6550896870299462e-14,9.94052601188446e-16,2.0825876100269575e-12
0.6297208538587848,1.6561631830772994e-14,9.94082184952601e-16,2.1376729821067063e-12
0.6305418719211823,1.656383944894227e-14,9.94205711795094e-16,2.209971489791517e-12
0.6313628899835796,1.65784524973943e-14,9.952943526927657e-16,2.2528414768857375e-12
0.632183908045977,1.660460219923419e-14,9.954024811634816e-16,2.2946475930874713e-12
0.6330049261083743,1.6630204009710845e-14,9.966410667542783e-16,2.3002028015435718e-12
0.6338259441707718,1.6637052792146855e-14,9.975371925268127e-16,2.381976533508614e-12
0.6346469622331691,1.663773489416443e-14,9.98602267103642e-16,2.3945975918584964e-12
0.6354679802955665,1.6642907645358927e-14,9.987166596246708e-16,2.4140804471264085e-12
0.6362889983579638,1.6660333011455382e-14,9.994527747564573e-16,2.418162332200386e-12
0.6371100164203612,1.6673184292611306e-14,9.996471401240088e-16,2.4284386390366973e-12
0.6379310344827587,1.668460168776825e-14,1.0009019135751965e-15,2.429106614803026e-12
0.638752052545156,1.6699981670367776e-14,1.0009192620893847e-15,2.4441934971317733e-12
0.6395730706075534,1.6714620805360212e-14,1.0015674645379966e-15,2.453328421379256e-12
0.6403940886699507,1.67446307209956e-14,1.003679055564914e-15,2.50859968181936e-12
0.6412151067323482,1.674548345419721e-14,1.004366078075574e-15,2.5155372431875114e-12
0.6420361247947455,1.6753340274816448e-14,1.005499424848002e-15,2.628042204018963e-12
0.6428571428571429,1.6760575914497534e-14,1.00776982232131e-15,2.635759899139522e-12
0.6436781609195402,1.676605161135004e-14,1.009341410642384e-15,2.6943849487001003e-12
0.6444991789819376,1.6780163691898983e-14,1.010759799933285e-15,2.713863949762204e-12
0.645320197044335,1.678621753232098e-14,1.0118761596590668e-15,2.787272965773514e-12
0.6461412151067324,1.679783278246172e-14,1.0122666201102964e-15,2.8275796853354725e-12
0.6469622331691297,1.6801161388896197e-14,1.0125201056133618e-15,2.8395605076661318e-12
0.6477832512315271,1.680210410609835e-14,1.012612330500278e-15,2.8548159544915045e-12
0.6486042692939245,1.681701730447348e-14,1.0140461235287607e-15,2.8835931244236987e-12
0.6494252873563219,1.6825984777349572e-14,1.015100897868642e-15,2.904349499638723e-12
0.6502463054187192,1.684493360482668e-14,1.0162972516920099e-15,2.9049918807773077e-12
0.6510673234811166,1.6857452202782197e-14,1.017995942701632e-15,2.917522200146979e-12
0.6518883415435139,1.687071524206343e-14,1.0182467942869781e-15,2.918362718551573e-12
0.6527093596059114,1.689456006293768e-14,1.0203617407087317e-15,3.0203996433458127e-12
0.6535303776683087,1.6910062692446507e-14,1.0208450665302112e-15,3.0809969973027674e-12
0.6543513957307061,1.6927325151458494e-14,1.021581799952971e-15,3.0914913724566977e-12
0.6551724137931034,1.6931720342592115e-14,1.0227657957685734e-15,3.107161367602353e-12
0.6559934318555009,1.6939923188661948e-14,1.0227718427824167e-15,3.150051024054371e-12
0.6568144499178982,1.6940737510719693e-14,1.0233525942927316e-15,3.1658944033484413e-12
0.6576354679802956,1.694596016747283e-14,1.023399817553657e-15,3.2500032391975818e-12
0.6584564860426929,1.6946886151669586e-14,1.0245718567893472e-15,3.2609684240114157e-12
0.6592775041050903,1.6952992726048967e-14,1.0252589337328234e-15,3.275573437695485e-12
0.6600985221674877,1.6962971187818075e-14,1.029541282502666e-15,3.294649395150448e-12
0.6609195402298851,1.6978686806729678e-14,1.0311566242262832e-15,3.3080972496941395e-12
0.6617405582922824,1.699567655098151e-14,1.0343350278948098e-15,3.3246692933903222e-12
0.6625615763546798,1.7032095050957366e-14,1.0348142238326515e-15,3.344403092594702e-12
0.6633825944170771,1.7048098522873756e-14,1.0362213542087761e-15,3.516686329637876e-12
0.6642036124794746,1.708917638585281e-14,1.0367051690802414e-15,3.527950104251672e-12
0.6650246305418719,1.709670716340599e-14,1.0370023786082483e-15,3.564604517572629e-12
0.6658456486042693,1.7096917788018948e-14,1.0370788765443783e-15,3.5820805264715615e-12
0.6666666666666666,1.7111156945994888e-14,1.0373818472793246e-15,3.613869285569421e-12
0.6674876847290641,1.713506801875513e-14,1.0381318566114222e-15,3.639613225600521e-12
0.6683087027914614,1.7135191964361178e-14,1.0395172424310061e-15,3.642197930223988e-12
0.6691297208538588,1.713645337892856e-14,1.0405512816801314e-15,3.6505878342318244e-12
0.6699507389162561,1.7158507838840305e-14,1.0417158728702813e-15,3.663671314750219e-12
0.6707717569786535,1.7161587135738035e-14,1.0417199200325426e-15,3.719634437210753e-12
0.6715927750410509,1.7161655302156883e-14,1.0423453889390668e-15,3.77905820628011e-12
0.6724137931034483,1.7177491015034357e-14,1.0426571385932995e-15,3.823489817187111e-12
0.6732348111658456,1.7185131709289572e-14,1.042907713055068e-15,3.848114241393903e-12
0.674055829228243,1.7209270831634542e-14,1.04597963958816e-15,4.019474895768591e-12
0.6748768472906403,1.722483652530571e-14,1.0477669396184925e-15,4.058147676742514e-12
0.6756978653530378,1.7226028828940885e-14,1.048062453419784e-15,4.061031091264928e-12
0.6765188834154351,1.722988821017417e-14,1.0501143686466427e-15,4.10379120287065e-12
0.6773399014778325,1.723766146414009e-14,1.050260345535719e-15,4.261079584020383e-12
0.6781609195402298,1.7249564103282357e-14,1.050331163751738e-15,4.268523398060105e-12
0.6789819376026273,1.725359493786808e-14,1.050384434602353e-15,4.277789219375708e-12
0.6798029556650246,1.7257170196362896e-14,1.0510425810492855e-15,4.412197182762692e-12
0.680623973727422,1.7258287804877485e-14,1.0511055321485897e-15,4.464210239005384e-12
0.6814449917898193,1.727558106788798e-14,1.0516616108691245e-15,4.677971506513678e-12
0.6822660098522167,1.7278357061675278e-14,1.0516828835249122e-15,4.745413846869879e-12
0.6830870279146142,1.7283373421323956e-14,1.0518353803058633e-15,4.781401737978043e-12
0.6839080459770115,1.7304488975092824e-14,1.0518670537721402e-15,4.819380638282569e-12
0.6847290640394089,1.7307534037799864e-14,1.05245750334208e-15,4.898295645246899e-12
0.6855500821018062,1.7310498805968373e-14,1.0529506890478299e-15,4.928312329137324e-12
0.6863711001642037,1.732103867292962e-14,1.054931260928412e-15,5.022657363360253e-12
0.687192118226601,1.734629135065564e-14,1.0564774164233757e-15,5.1775183774268815e-12
0.6880131362889984,1.73550075514386e-14,1.057255179327281e-15,5.179792590432711e-12
0.6888341543513957,1.7366126857272873e-14,1.0576156049626613e-15,5.5686418074483335e-12
0.6896551724137931,1.7370395822667793e-14,1.0576756684127115e-15,5.575727125059196e-12
0.6904761904761905,1.7399091944987175e-14,1.0579072488097033e-15,5.7792252085927395e-12
0.6912972085385879,1.7426548040347993e-14,1.058856827918167e-15,5.83279293445947e-12
0.6921182266009852,1.742676585899256e-14,1.0595339667136468e-15,5.877815591334426e-12
0.6929392446633826,1.7430302265184688e-14,1.0598591558858498e-15,6.046335896790109e-12
0.69376026272578,1.7430813420472417e-14,1.0602376875546522e-15,6.358117989676101e-12
0.6945812807881774,1.7440258401736886e-14,1.0606725872796355e-15,6.3684561913741246e-12
0.6954022988505747,1.744891438732235e-14,1.0607931721408695e-15,6.376913972104966e-12
0.6962233169129721,1.746894303434548e-14,1.0613885274464688e-15,6.416903074831097e-12
0.6970443349753694,1.7472582950407028e-14,1.0614033668981144e-15,6.435765316402366e-12
0.6978653530377669,1.748028329064629e-14,1.0622972071054883e-15,6.5710957433724525e-12
0.6986863711001642,1.7496978821906228e-14,1.0641758827407379e-15,6.6218818874019435e-12
0.6995073891625616,1.7511622023558234e-14,1.065105619178345e-15,6.6933958874828225e-12
0.7003284072249589,1.754050755682221e-14,1.0662963058419748e-15,6.739653869752524e-12
0.7011494252873564,1.7547573931225762e-14,1.0669540752899868e-15,6.762099289259689e-12
0.7019704433497537,1.755679039202366e-14,1.0678101724211964e-15,6.9030761673848916e-12
0.7027914614121511,1.7564221521472138e-14,1.0700476708176793e-15,7.181517485350875e-12
0.7036124794745484,1.7572886272154083e-14,1.0706563527288511e-15,7.2657464388969136e-12
0.7044334975369458,1.757850280538839e-14,1.0723009257542227e-15,7.286893118450593e-12
0.7052545155993432,1.7605136957043228e-14,1.0732776550176007e-15,7.45870223806441e-12
0.7060755336617406,1.761153774239824e-14,1.073772098110503e-15,7.607895042656496e-12
0.7068965517241379,1.7636526243343024e-14,1.0753622382832006e-15,7.688921666186528e-12
0.7077175697865353,1.7637161511845577e-14,1.0761838706740295e-15,7.748124039658233e-12
0.7085385878489326,1.7643635203271996e-14,1.0769046739225367e-15,7.81371203700572e-12
0.7093596059113301,1.765366440101819e-14,1.0772325762641063e-15,7.867646901510666e-12
0.7101806239737274,1.7676102646637373e-14,1.0775302139775352e-15,8.06074407087592e-12
0.7110016420361248,1.769371336019852e-14,1.0776141428148738e-15,8.066518346547409e-12
0.7118226600985221,1.7696689996361438e-14,1.0779295221453812e-15,8.533778963058997e-12
0.7126436781609196,1.7702615798978276e-14,1.0779723630213215e-15,8.551469971393855e-12
0.7134646962233169,1.7707410017660412e-14,1.0814376740777166e-15,8.682677812362225e-12
0.7142857142857143,1.7715091057889828e-14,1.084033457818206e-15,8.812447938609003e-12
0.7151067323481116,1.7718079389029016e-14,1.084582770482934e-15,9.175819501993339e-12
0.715927750410509,1.7719193191438527e-14,1.0850693604014202e-15,9.438082496433837e-12
0.7167487684729064,1.7722242524771967e-14,1.0858513121354804e-15,9.748860336014993e-12
0.7175697865353038,1.77266396396813e-14,1.0870739510191052e-15,1.0096579066067355e-11
0.7183908045977011,1.772956373187882e-14,1.0871997352816853e-15,1.0209758323837152e-11
0.7192118226600985,1.7753489864744402e-14,1.0900591378523155e-15,1.0341684709279855e-11
0.7200328407224958,1.776579374298366e-14,1.0904128574318751e-15,1.0674243367475466e-11
0.7208538587848933,1.7767478800097865e-14,1.0916054892906953e-15,1.0682555660791738e-11
0.7216748768472906,1.7776285998675633e-14,1.0918963367251843e-15,1.0728453787090999e-11
0.722495894909688,1.782741384002564e-14,1.0920110692374977e-15,1.089003003410189e-11
0.7233169129720853,1.786423028537038e-14,1.0928304526212246e-15,1.1361299882405586e-11
0.7241379310344828,1.7879673836484117e-14,1.0930949804419063e-15,1.1480055216272047e-11
0.7249589490968801,1.788583872429148e-14,1.095321827913666e-15,1.1527367408357804e-11
0.7257799671592775,1.788710610395993e-14,1.0969188772515357e-15,1.201980785172083e-11
0.7266009852216748,1.7887679626309374e-14,1.0976630798562469e-15,1.20388387135362e-11
0.7274220032840722,1.7897557848686904e-14,1.0998507828576149e-15,1.2289017912768276e-11
0.7282430213464697,1.7900919686536258e-14,1.100038446768268e-15,1.2404450318473595e-11
0.729064039408867,1.7902718303736053e-14,1.1018856868637914e-15,1.2608676380990707e-11
0.7298850574712644,1.7927553908843043e-14,1.1028214553578748e-15,1.3074013201049076e-11
0.7307060755336617,1.7936088211974266e-14,1.1045215557074463e-15,1.3815696967106167e-11
0.7315270935960592,1.7969646400356753e-14,1.1063978399035586e-15,1.3822401443720158e-11
0.7323481116584565,1.798710196364495e-14,1.1064347237168097e-15,1.3926769673259388e-11
0.7331691297208539,1.7991157194224917e-14,1.1067086601330038e-15,1.3977978522626087e-11
0.7339901477832512,1.80047367367404e-14,1.1072156992956885e-15,1.4043208214727692e-11
0.7348111658456487,1.8009514250218534e-14,1.1089552555795612e-15,1.410577836733573e-11
0.735632183908046,1.8050776242842817e-14,1.1091541739791707e-15,1.4329994524372459e-11
0.7364532019704434,1.8052197286305805e-14,1.1096778286504287e-15,1.476493183424074e-11
0.7372742200328407,1.8053168977234847e-14,1.1114651588037853e-15,1.487995134360201e-11
0.7380952380952381,1.805947691791339e-14,1.1131737575762365e-15,1.5491862068690356e-11
0.7389162561576355,1.8071279761508424e-14,1.1144462341423436e-15,1.57746005111144e-11
0.7397372742200329,1.807226983640374e-14,1.1155274301705404e-15,1.6540727941194873e-11
0.7405582922824302,1.807635663698434e-14,1.1155775274632167e-15,1.6757990349131596e-11
0.7413793103448276,1.8111608965035932e-14,1.1158715078656955e-15,1.809940406359171e-11
0.7422003284072249,1.8120111695108284e-14,1.1169956461337487e-15,1.901854686621863e-11
0.7430213464696224,1.8138063287549172e-14,1.1175149020194855e-15,1.9077680566261415e-11
0.7438423645320197,1.8147999120645447e-14,1.118055051045552e-15,1.9404332038814848e-11
0.7446633825944171,1.8160267681533316e-14,1.1196437695221788e-15,1.967507403649359e-11
0.7454844006568144,1.8179337580514426e-14,1.1197422783751531e-15,1.974792160392196e-11
0.7463054187192119,1.8189211817168796e-14,1.1199508952757375e-15,1.9798609103670686e-11
0.7471264367816092,1.8207014346155015e-14,1.1204086414430728e-15,1.98439536813881e-11
0.7479474548440066,1.8255673888059548e-14,1.1216714670457294e-15,2.0111805778402483e-11
0.7487684729064039,1.8291385115353246e-14,1.1220390415655591e-15,2.0193695779122444e-11
0.7495894909688013,1.8296647267444464e-14,1.1222045758642197e-15,2.0417250443063477e-11
0.7504105090311987,1.83257056242213e-14,1.1226162003475573e-15,2.0528168549282944e-11
0.7512315270935961,1.8326845216192852e-14,1.1226723780619446e-15,2.105062849841992e-11
0.7520525451559934,1.833053671306303e-14,1.1233186671543887e-15,2.1471203297811973e-11
0.7528735632183908,1.8331218830920067e-14,1.1239535003935075e-15,2.1481450918659722e-11
0.7536945812807881,1.8350038869900266e-14,1.128139980787238e-15,2.194551710651782e-11
0.7545155993431856,1.835111162944264e-14,1.128202853758183e-15,2.2010432520314885e-11
0.7553366174055829,1.836006747989525e-14,1.12959633446884e-15,2.2012897993601644e-11
0.7561576354679803,1.8361112759203498e-14,1.1296734492469305e-15,2.22600191395461e-11
0.7569786535303776,1.838259284891691e-14,1.1305256488481075e-15,2.2727883705662702e-11
0.7577996715927751,1.8387511005559776e-14,1.1305450535205358e-15,2.2814895897603107e-11
0.7586206896551724,1.838864419042189e-14,1.1323558186518054e-15,2.3026848716454212e-11
0.7594417077175698,1.8411408714111023e-14,1.1332533638946349e-15,2.3175066423381507e-11
0.7602627257799671,1.841528199096184e-14,1.1355752141478848e-15,2.3206737350953528e-11
0.7610837438423645,1.8415520672653544e-14,1.1356792223727109e-15,2.3662431597801567e-11
0.7619047619047619,1.8435916484122753e-14,1.1359112582635469e-15,2.3714658521077653e-11
0.7627257799671593,1.8460426316111695e-14,1.1367174533273488e-15,2.380760932466395e-11
0.7635467980295566,1.8467900006485622e-14,1.1370239726720505e-15,2.4339765070377415e-11
0.764367816091954,1.847737492774827e-14,1.1373624109001404e-15,2.462883198973424e-11
0.7651888341543513,1.8496290401385542e-14,1.137457085245463e-15,2.603402061540585e-11
0.7660098522167488,1.8524444018120177e-14,1.138094562470547e-15,2.698915785047088e-11
0.7668308702791461,1.8525612567702124e-14,1.1387741094881673e-15,2.7546318735184065e-11
0.7676518883415435,1.8531224016738948e-14,1.139090648101373e-15,2.7692884614303705e-11
0.7684729064039408,1.855824294254598e-14,1.1392810260329253e-15,2.7933300122255187e-11
0.7692939244663383,1.8560381541702547e-14,1.1394865652241352e-15,2.8053832986118638e-11
0.7701149425287356,1.856841284842907e-14,1.1410081750941473e-15,2.8078839578042168e-11
0.770935960591133,1.8570360716259677e-14,1.1417232525734013e-15,2.824727435815479e-11
0.7717569786535303,1.8573353155432848e-14,1.1435313664045422e-15,2.825457976485869e-11
0.7725779967159278,1.8592111863282593e-14,1.1457793811759232e-15,2.969828346919754e-11
0.7733990147783252,1.8607282082770283e-14,1.1470899159984907e-15,3.082213071147009e-11
0.7742200328407225,1.8612902190635568e-14,1.1486817971393247e-15,3.110562012134792e-11
0.7750410509031199,1.8629777855354793e-14,1.14912629335042e-15,3.1333228280389566e-11
0.7758620689655172,1.865929936044558e-14,1.1509678711208992e-15,3.2702912102147366e-11
0.7766830870279147,1.866184010159245e-14,1.1511765042843416e-15,3.298764453744109e-11
0.777504105090312,1.867339009801338e-14,1.1525143606320563e-15,3.347206573864293e-11
0.7783251231527094,1.8683590535237406e-14,1.1533937343458264e-15,3.4170067443980324e-11
0.7791461412151067,1.8683829606157164e-14,1.1545559014760877e-15,3.4370358410107003e-11
0.7799671592775042,1.868521866237169e-14,1.1556103167290683e-15,3.792548723495037e-11
0.7807881773399015,1.870689752789113e-14,1.1558989081225257e-15,3.8030035246917055e-11
0.7816091954022989,1.876344819272697e-14,1.157085864460327e-15,3.832011356117462e-11
0.7824302134646962,1.876624723855143e-14,1.1592139227533666e-15,4.014065298013756e-11
0.7832512315270936,1.8785578213708982e-14,1.159726880985012e-15,4.026241889187226e-11
0.784072249589491,1.878658263449535e-14,1.1613468133611024e-15,4.08536646040563e-11
0.7848932676518884,1.878890553380177e-14,1.1623982848106742e-15,4.1058068683486197e-11
0.7857142857142857,1.8844349098719822e-14,1.1652626298462994e-15,4.1088279841828326e-11
0.7865353037766831,1.8858728672438137e-14,1.1654287870708959e-15,4.13481019785609e-11
0.7873563218390804,1.8862634636723006e-14,1.1667742417006504e-15,4.3244855162130426e-11
0.7881773399014779,1.8869078069452344e-14,1.16874966558215e-15,4.371781843816195e-11
0.7889983579638752,1.887898141004894e-14,1.1704672066031048e-15,4.4067489939071616e-11
0.7898193760262726,1.8888057583945877e-14,1.1770093113764843e-15,4.4889911633925656e-11
0.7906403940886699,1.8892622420300603e-14,1.1797326254431332e-15,4.63647899066052e-11
0.7914614121510674,1.8909527989809925e-14,1.1800726291358626e-15,4.656678715607074e-11
0.7922824302134647,1.8927478620674395e-14,1.180878757601347e-15,4.687171469322695e-11
0.7931034482758621,1.894584191151282e-14,1.1817989193361248e-15,4.689496660445842e-11
0.7939244663382594,1.8964595409811225e-14,1.183394810112296e-15,4.693042255217361e-11
0.7947454844006568,1.8986468091207045e-14,1.1863156707097351e-15,4.8139371734727586e-11
0.7955665024630542,1.8988051462039127e-14,1.1879580479183947e-15,4.824000010795251e-11
0.7963875205254516,1.8989188995209545e-14,1.1895136689975741e-15,4.854169459530258e-11
0.7972085385878489,1.9017812846763024e-14,1.1912735672792732e-15,4.907137923519194e-11
0.7980295566502463,1.9021136748184275e-14,1.191934524467567e-15,5.073811849067365e-11
0.7988505747126436,1.9025800433840988e-14,1.1921317938869202e-15,5.106145460039655e-11
0.7996715927750411,1.90401048249376e-14,1.1922505667288659e-15,5.174175677390919e-11
0.8004926108374384,1.9061682667544148e-14,1.1927257636569763e-15,5.421163124263512e-11
0.8013136288998358,1.9066908985522745e-14,1.1957858611268606e-15,5.49843865696481e-11
0.8021346469622331,1.91037948004162e-14,1.1960012534319118e-15,5.501696878413013e-11
0.8029556650246306,1.910758608931706e-14,1.1960641483211888e-15,5.659787466954266e-11
0.8037766830870279,1.9126182392573994e-14,1.1988107110134592e-15,5.701173659551907e-11
0.8045977011494253,1.9148397641118435e-14,1.2035246016052557e-15,5.7387870320961096e-11
0.8054187192118226,1.9197029708124104e-14,1.2051055727845401e-15,6.091700962963972e-11
0.80623973727422,1.9220298358563382e-14,1.2066138445408948e-15,6.145977408118363e-11
0.8070607553366174,1.922048110213779e-14,1.2089604706842127e-15,6.193899411365973e-11
0.8078817733990148,1.9241294750569448e-14,1.2096016034170706e-15,6.2235048436447e-11
0.8087027914614121,1.9262505793922298e-14,1.2098782152401722e-15,6.998483792825742e-11
0.8095238095238095,1.9264642507968014e-14,1.2104544886791005e-15,7.003774781804558e-11
0.8103448275862069,1.926786024402441e-14,1.2135599197120164e-15,7.122407146375752e-11
0.8111658456486043,1.928099386308746e-14,1.2139939808182494e-15,7.311862626232235e-11
0.8119868637110016,1.9294684145855145e-14,1.2141476329892993e-15,7.400973319568654e-11
0.812807881773399,1.9297098299547827e-14,1.215083331476208e-15,7.775630027745312e-11
0.8136288998357963,1.9386673688395044e-14,1.215751811816172e-15,7.813620858216483e-11
0.8144499178981938,1.9421524918950914e-14,1.2163709276112104e-15,7.814878107958063e-11
0.8152709359605911,1.9424981758544807e-14,1.2194562165782728e-15,7.81608482085014e-11
0.8160919540229885,1.9449218066904632e-14,1.2204589000168847e-15,7.963567786202408e-11
0.8169129720853858,1.9470914208789457e-14,1.2206545660476986e-15,8.159516716473937e-11
0.8177339901477833,1.9491953743107414e-14,1.220799328552668e-15,8.211997238426553e-11
0.8185550082101807,1.9508279811763807e-14,1.2209748465476393e-15,8.318947276902704e-11
0.819376026272578,1.9512611732976544e-14,1.225351041436073e-15,8.439295583411978e-11
0.8201970443349754,1.951446846458279e-14,1.2267735604773162e-15,8.50519286960026e-11
0.8210180623973727,1.95250486112974e-14,1.2269339160909091e-15,8.59043164686954e-11
0.8218390804597702,1.958140521163583e-14,1.2297839033840389e-15,8.71121358440497e-11
0.8226600985221675,1.960241939329641e-14,1.230923585212438e-15,8.747963591458618e-11
0.8234811165845649,1.9613150139339318e-14,1.233163307640947e-15,8.961405561488406e-11
0.8243021346469622,1.9614830310089937e-14,1.2333195280205598e-15,8.997110114987331e-11
0.8251231527093597,1.9633817288726075e-14,1.2370130957576977e-15,9.434830449998214e-11
0.825944170771757,1.964179097851614e-14,1.2372145032077633e-15,9.520226682885075e-11
0.8267651888341544,1.9651152728779546e-14,1.2386899584950145e-15,9.904704193419815e-11
0.8275862068965517,1.967364923134346e-14,1.2407004318682076e-15,1.0315196042311684e-10
0.8284072249589491,1.9678645445761656e-14,1.2407099042692052e-15,1.034003992094172e-10
0.8292282430213465,1.969486153390276e-14,1.2445546717682022e-15,1.0379547227138363e-10
0.8300492610837439,1.9722109837923998e-14,1.2445693287033173e-15,1.0654078090512098e-10
0.8308702791461412,1.9757749364712908e-14,1.2462338801647968e-15,1.2285836298725642e-10
0.8316912972085386,1.9762443430424953e-14,1.2474311155096399e-15,1.2489157247665626e-10
0.8325123152709359,1.9769565253976302e-14,1.2480889763611922e-15,1.2710093554586696e-10
0.8333333333333334,1.9788607747068246e-14,1.2485604977915299e-15,1.2765576554917804e-10
0.8341543513957307,1.9820146321656608e-14,1.2487170939670764e-15,1.3648839965412246e-10
0.8349753694581281,1.9831354362735856e-14,1.2488154461612444e-15,1.376594609343311e-10
0.8357963875205254,1.984097472815815e-14,1.2492293344995008e-15,1.3909278696763986e-10
0.8366174055829229,1.9849625717849073e-14,1.2503113371697948e-15,1.4036683935078553e-10
0.8374384236453202,1.9857243459309094e-14,1.2522749207191986e-15,1.4365127248071785e-10
0.8382594417077176,1.985870119907726e-14,1.2545718944470758e-15,1.4870703503380183e-10
0.8390804597701149,1.9869596306575353e-14,1.2545839930376573e-15,1.4990797601556123e-10
0.8399014778325123,1.9889560711416857e-14,1.2569246924496812e-15,1.5235681425670595e-10
0.8407224958949097,1.9903769842543034e-14,1.257191021636891e-15,1.5314596556015818e-10
0.8415435139573071,1.991079611254567e-14,1.2582196528783237e-15,1.547391884039792e-10
0.8423645320197044,1.9937563359770506e-14,1.2606639486248846e-15,1.5518518207307074e-10
0.8431855500821018,1.9947835583648884e-14,1.263960749656402e-15,1.5535371105637933e-10
0.8440065681444991,1.9957149218652165e-14,1.2647920926773054e-15,1.5730666543195385e-10
0.8448275862068966,1.9969446845123918e-14,1.2648262407056767e-15,1.6040017843725395e-10
0.8456486042692939,1.9971867518637818e-14,1.2660981272948967e-15,1.6097973037672125e-10
0.8464696223316913,1.997555165102301e-14,1.2666245026638681e-15,1.6843269824615031e-10
0.8472906403940886,1.9993625764202794e-14,1.266782991850174e-15,1.6992331849837648e-10
0.8481116584564861,2.000161600697563e-14,1.2668499325069787e-15,1.8689987788340842e-10
0.8489326765188834,2.000528209135217e-14,1.268443613923088e-15,2.0375982376246855e-10
0.8497536945812808,2.005213903832957e-14,1.269072504322283e-15,2.064144700677642e-10
0.8505747126436781,2.0142825360206e-14,1.2724162507617939e-15,2.1465567628470003e-10
0.8513957307060755,2.0154752034367976e-14,1.2788211703423533e-15,2.2171574138392172e-10
0.8522167487684729,2.0167442343313115e-14,1.278888007413023e-15,2.3331953838339646e-10
0.8530377668308703,2.0169718565616293e-14,1.2796275091711017e-15,2.3578912397594906e-10
0.8538587848932676,2.0200071753446555e-14,1.2814619544052511e-15,2.374934187857502e-10
0.854679802955665,2.020434041114905e-14,1.2876053957570304e-15,2.427697090343007e-10
0.8555008210180624,2.0213562482732004e-14,1.288100469173184e-15,2.5338917706274674e-10
0.8563218390804598,2.024768166328903e-14,1.2881210434234803e-15,2.572817123434958e-10
0.8571428571428571,2.025180019387104e-14,1.2897907810851271e-15,2.5881773755427333e-10
0.8579638752052545,2.0276139402585593e-14,1.2941216399220394e-15,2.604468087040752e-10
0.8587848932676518,2.0284612476220403e-14,1.29561799031161e-15,2.658294155230184e-10
0.8596059113300493,2.0286243292243477e-14,1.2964795466659364e-15,2.7552297310845147e-10
0.8604269293924466,2.0299097700284505e-14,1.2984958936308158e-15,2.792771184285666e-10
0.861247947454844,2.031602266274737e-14,1.2992065321999385e-15,2.833422359792283e-10
0.8620689655172413,2.0321301500460276e-14,1.2992541733613255e-15,2.8919689318711583e-10
0.8628899835796388,2.0353933155791457e-14,1.2998895450138656e-15,2.9769077312876533e-10
0.8637110016420362,2.0394673528340882e-14,1.3002045675429993e-15,2.9917453332251996e-10
0.8645320197044335,2.039533382716221e-14,1.3004976481646691e-15,3.019442708035221e-10
0.8653530377668309,2.0400655922284237e-14,1.3005397039474143e-15,3.0258333556924566e-10
0.8661740558292282,2.0410554598512596e-14,1.3012165896781202e-15,3.0517658789428766e-10
0.8669950738916257,2.0419049634467104e-14,1.303613065043954e-15,3.069838265143266e-10
0.867816091954023,2.0419219173900608e-14,1.3066556089375527e-15,3.104896518590669e-10
0.8686371100164204,2.0439745706678387e-14,1.3068479807469557e-15,3.259345086443493e-10
0.8694581280788177,2.0449111364167198e-14,1.3069599734192374e-15,3.2941443750911e-10
0.8702791461412152,2.0449126743881944e-14,1.3072226452780897e-15,3.3602308041320744e-10
0.8711001642036125,2.0459618013731094e-14,1.310312637632078e-15,3.3786445329952454e-10
0.8719211822660099,2.0477173704006567e-14,1.3132765086918286e-15,3.4697256881155385e-10
0.8727422003284072,2.0527436903500172e-14,1.3167887626623522e-15,3.502070060822063e-10
0.8735632183908046,2.0574579585502223e-14,1.3197597407698754e-15,3.5069686347125973e-10
0.874384236453202,2.0579370563048116e-14,1.3211241907369323e-15,3.5942295832472045e-10
0.8752052545155994,2.0581444202556813e-14,1.3215129906680809e-15,3.682223784624929e-10
0.8760262725779967,2.0583390033226393e-14,1.3227618076137014e-15,3.6859114976661556e-10
0.8768472906403941,2.0620504554652194e-14,1.323843826951067e-15,3.7537563466327307e-10
0.8776683087027914,2.062256610565992e-14,1.324748854073606e-15,3.7869358956090263e-10
0.8784893267651889,2.0634503262038006e-14,1.325092939007032e-15,3.834665378296296e-10
0.8793103448275862,2.0680516315111222e-14,1.3285505150708685e-15,3.9423002948991284e-10
0.8801313628899836,2.069958697637757e-14,1.3299527339587738e-15,4.015567716211924e-10
0.8809523809523809,2.074307519575388e-14,1.3312351516065231e-15,4.095032949524319e-10
0.8817733990147784,2.0744328658496168e-14,1.3315307742518077e-15,4.125060632793895e-10
0.8825944170771757,2.0777121382174004e-14,1.3321664369408015e-15,4.132360813648206e-10
0.8834154351395731,2.0794742453574687e-14,1.332624767063569e-15,4.2170617245918675e-10
0.8842364532019704,2.080839130120109e-14,1.3349147281302795e-15,4.3644207385876247e-10
0.8850574712643678,2.0858986218080384e-14,1.3356441977772676e-15,4.375540336334087e-10
0.8858784893267652,2.086300001418209e-14,1.3400067224181622e-15,4.408289650065811e-10
0.8866995073891626,2.0874977872901606e-14,1.3412510341835886e-15,4.430179223039185e-10
0.8875205254515599,2.088409222172719e-14,1.3431210931279668e-15,4.4962387880740947e-10
0.8883415435139573,2.0894062471380556e-14,1.3440965738606726e-15,4.553123899960121e-10
0.8891625615763546,2.0925560649710032e-14,1.34517873444313e-15,4.680157852599339e-10
0.8899835796387521,2.0945863908944e-14,1.3469607644607958e-15,4.751075234220214e-10
0.8908045977011494,2.09689486467694e-14,1.3472375291802803e-15,4.80762895311663e-10
0.8916256157635468,2.097889032231875e-14,1.3493146694444232e-15,4.833562060983258e-10
0.8924466338259441,2.0979097069644703e-14,1.3516272139254815e-15,4.85205376125797e-10
0.8932676518883416,2.10067157684977e-14,1.353600325382518e-15,4.89282795111951e-10
0.8940886699507389,2.1027947296417338e-14,1.3563438021877574e-15,4.893706234340539e-10
0.8949096880131363,2.1045101963106573e-14,1.3570433871118442e-15,5.190512930500762e-10
0.8957307060755336,2.109254684744054e-14,1.3583100587101016e-15,5.194162965637402e-10
0.896551724137931,2.1102870782544815e-14,1.35957682701247e-15,5.290298099521546e-10
0.8973727422003284,2.11053139755923e-14,1.361936127931217e-15,5.398556996857887e-10
0.8981937602627258,2.1126113315318716e-14,1.3624432176844464e-15,5.46585163126108e-10
0.8990147783251231,2.1127225889172453e-14,1.362904840474472e-15,5.486380493363676e-10
0.8998357963875205,2.1128734274214842e-14,1.3638770085319026e-15,5.50844312472042e-10
0.9006568144499179,2.118089001769247e-14,1.3643324127631693e-15,5.530865000669978e-10
0.9014778325123153,2.1198418076995104e-14,1.3645141697618918e-15,5.549183911406456e-10
0.9022988505747126,2.1226264733720287e-14,1.3835402443811893e-15,5.562129123818039e-10
0.90311986863711,2.1235866482743367e-14,1.3869751111952893e-15,5.582279958846794e-10
0.9039408866995073,2.1241889453126087e-14,1.3877450063555889e-15,5.638345036644354e-10
0.9047619047619048,2.1278318492409727e-14,1.3894236819941531e-15,5.647755772832309e-10
0.9055829228243021,2.134015815424097e-14,1.3901577659960833e-15,5.79711526445258e-10
0.9064039408866995,2.1341283384058276e-14,1.3903362125909165e-15,5.829293643336215e-10
0.9072249589490968,2.1382169432435682e-14,1.3950983754957204e-15,6.030433238688134e-10
0.9080459770114943,2.140965133220664e-14,1.396943287358576e-15,6.405473273156065e-10
0.9088669950738916,2.1454707800454782e-14,1.4067896085451038e-15,6.500646272187132e-10
0.909688013136289,2.147490430676873e-14,1.4084224100410487e-15,6.552371021445005e-10
0.9105090311986864,2.1489139999595887e-14,1.4085577020838662e-15,6.617121388169747e-10
0.9113300492610837,2.1505750689012436e-14,1.4101587062590047e-15,6.648588279368038e-10
0.9121510673234812,2.1532463721025234e-14,1.4125971861301707e-15,6.757041820147881e-10
0.9129720853858785,2.155094259184331e-14,1.4158135816519262e-15,6.85606610732302e-10
0.9137931034482759,2.1556838691813684e-14,1.418545680154193e-15,6.920587714254575e-10
0.9146141215106732,2.1713414542552363e-14,1.4278199004725186e-15,6.973687140167531e-10
0.9154351395730707,2.1715249505134864e-14,1.4301049484142975e-15,7.001517882557933e-10
0.916256157635468,2.1730248903531142e-14,1.4302782691365923e-15,7.320476617528608e-10
0.9170771756978654,2.1744894984177927e-14,1.4352946375836092e-15,7.597125175581762e-10
0.9178981937602627,2.174633578643267e-14,1.436809126261537e-15,7.998997167339397e-10
0.9187192118226601,2.1748993611982617e-14,1.4373416096470624e-15,8.284135676880166e-10
0.9195402298850575,2.1773643290097018e-14,1.4413845127028977e-15,8.338372873759365e-10
0.9203612479474549,2.181526524893717e-14,1.442968833571632e-15,9.175041636022788e-10
0.9211822660098522,2.187426247190515e-14,1.4435193460398798e-15,9.41840306820897e-10
0.9220032840722496,2.1919399418874618e-14,1.4482687536799527e-15,9.79462763158419e-10
0.922824302134647,2.194145530642518e-14,1.452325121963769e-15,1.0526685915584209e-9
0.9236453201970444,2.195244279124575e-14,1.4561758799963303e-15,1.0593292790105332e-9
0.9244663382594417,2.1997835719095498e-14,1.4575788150132483e-15,1.0642288954686961e-9
0.9252873563218391,2.2004688229126322e-14,1.4597952488933067e-15,1.0850564717015289e-9
0.9261083743842364,2.2010799566951815e-14,1.464479926484626e-15,1.1041321818124433e-9
0.9269293924466339,2.2021444927154636e-14,1.4676128738175924e-15,1.1271532765049786e-9
0.9277504105090312,2.2044564599012537e-14,1.4678083766737368e-15,1.1357887895070153e-9
0.9285714285714286,2.2131606527602357e-14,1.4707100630436184e-15,1.159860362411926e-9
0.9293924466338259,2.220311272857317e-14,1.4750287218240066e-15,1.169187096746411e-9
0.9302134646962233,2.226712975156671e-14,1.4783853418283179e-15,1.2138961939155842e-9
0.9310344827586207,2.2287582792162804e-14,1.4844169985572402e-15,1.2825277914701646e-9
0.9318555008210181,2.2314646902559505e-14,1.4856434785280788e-15,1.3206335278423722e-9
0.9326765188834154,2.2333628694566882e-14,1.4973578297843147e-15,1.3248655599574048e-9
0.9334975369458128,2.2439913668077942e-14,1.499101725744035e-15,1.3550411238011397e-9
0.9343185550082101,2.2446881436352157e-14,1.5057905077860984e-15,1.4324503899354737e-9
0.9351395730706076,2.256742909888073e-14,1.509603458653745e-15,1.494068930501128e-9
0.9359605911330049,2.2648572285424547e-14,1.5116438080585458e-15,1.5042724310515381e-9
0.9367816091954023,2.2691458289846598e-14,1.5134168874268413e-15,1.5232940900880174e-9
0.9376026272577996,2.2701270863905712e-14,1.5209195141944249e-15,1.5417119334964178e-9
0.9384236453201971,2.2732633975184087e-14,1.521249549942731e-15,1.6361712449537453e-9
0.9392446633825944,2.274692533157957e-14,1.5244812259493667e-15,1.6922186360873823e-9
0.9400656814449918,2.2768543771439393e-14,1.5253023100759611e-15,1.7116734303228431e-9
0.9408866995073891,2.2837949692475406e-14,1.5293982004409836e-15,1.8303840028084189e-9
0.9417077175697866,2.2856491775724873e-14,1.5327923146222322e-15,1.8429717621854106e-9
0.9425287356321839,2.2960749195947415e-14,1.5364697348707267e-15,1.8737618005765355e-9
0.9433497536945813,2.3047754839163562e-14,1.5378705532917998e-15,1.8901925670501442e-9
0.9441707717569786,2.3067481438880996e-14,1.5395133400257875e-15,1.8938351724129458e-9
0.944991789819376,2.31166121330211e-14,1.5453640472354283e-15,1.895098536583271e-9
0.9458128078817734,2.3129819460112936e-14,1.5474769854552108e-15,1.9471847429524888e-9
0.9466338259441708,2.3218618294631363e-14,1.5519838910184722e-15,2.2128973011555507e-9
0.9474548440065681,2.3290448163944632e-14,1.55394073908066e-15,2.2212346962174913e-9
0.9482758620689655,2.3306955309581978e-14,1.5545079688351734e-15,2.22602145275759e-9
0.9490968801313628,2.3320055174767572e-14,1.5597934916561766e-15,2.277359921925636e-9
0.9499178981937603,2.3358681378041027e-14,1.566585658389854e-15,2.280416330937529e-9
0.9507389162561576,2.352306563588656e-14,1.5675050632591282e-15,2.3368394791454204e-9
0.951559934318555,2.3631932512835684e-14,1.56927121488233e-15,2.4094852552624497e-9
0.9523809523809523,2.3636318349771015e-14,1.5792050013642371e-15,2.4319956999905595e-9
0.9532019704433498,2.36582321093469e-14,1.581423920831181e-15,2.4338452571517e-9
0.9540229885057471,2.3717359495813065e-14,1.5850524441190662e-15,2.465577840901382e-9
0.9548440065681445,2.3742514703383794e-14,1.5851462586286641e-15,2.6397242186400037e-9
0.9556650246305419,2.3817658074768787e-14,1.6105679321438514e-15,2.752952624828311e-9
0.9564860426929392,2.3940928050881137e-14,1.6149645972511951e-15,2.802892297490887e-9
0.9573070607553367,2.4012035184121167e-14,1.6149700667772646e-15,2.9324998382114495e-9
0.958128078817734,2.419707824943735e-14,1.6178687971092214e-15,2.9389366256693243e-9
0.9589490968801314,2.430911094938995e-14,1.6231634359363498e-15,2.96941063097127e-9
0.9597701149425287,2.4355643844310328e-14,1.6258833234327177e-15,2.988282291768644e-9
0.9605911330049262,2.4387526080601773e-14,1.6368502699842191e-15,3.004962863459633e-9
0.9614121510673235,2.4429996760688092e-14,1.6408905724163956e-15,3.0213975107243867e-9
0.9622331691297209,2.4430993135300845e-14,1.6539637002024894e-15,3.460673021237077e-9
0.9630541871921182,2.4444664713227188e-14,1.6573099273101913e-15,3.581091540067372e-9
0.9638752052545156,2.4502585087001265e-14,1.6595128167208079e-15,3.612533966275668e-9
0.964696223316913,2.4578968967100096e-14,1.6645124183160786e-15,3.635255998410852e-9
0.9655172413793104,2.472927307310406e-14,1.6684681447882692e-15,3.6985580459131015e-9
0.9663382594417077,2.4989030817163806e-14,1.6770304856708667e-15,3.7467506125981935e-9
0.9671592775041051,2.502236408306873e-14,1.6884277832279862e-15,3.946268504773642e-9
0.9679802955665024,2.5063038287046994e-14,1.6895749112855806e-15,4.370717874613717e-9
0.9688013136288999,2.5485426617143828e-14,1.7050292730589402e-15,4.380790214514017e-9
0.9696223316912972,2.5937580923571515e-14,1.7102426656323192e-15,4.7417108422706085e-9
0.9704433497536946,2.5942315002821617e-14,1.7260201203453112e-15,4.924561132564989e-9
0.9712643678160919,2.603219075210624e-14,1.7260221650327156e-15,5.332921881248421e-9
0.9720853858784894,2.6050925367430127e-14,1.74043339717618e-15,5.349595888847668e-9
0.9729064039408867,2.620299346742247e-14,1.750516320580978e-15,5.411997254990849e-9
0.9737274220032841,2.6442720059906982e-14,1.7654262465813372e-15,5.639728900825751e-9
0.9745484400656814,2.6464621652885676e-14,1.7964579335350664e-15,5.704422072769069e-9
0.9753694581280788,2.6601505053571297e-14,1.7983458959154956e-15,5.807619134667631e-9
0.9761904761904762,2.67193500378771e-14,1.8033291629122183e-15,6.0779273004761656e-9
0.9770114942528736,2.7531531515903186e-14,1.8135067410669308e-15,6.154981682573524e-9
0.9778325123152709,2.7694492555627283e-14,1.8157266954344224e-15,6.2267163858594755e-9
0.9786535303776683,2.8507923371764634e-14,1.8445177414596943e-15,6.8268345320578825e-9
0.9794745484400657,2.931090245979504e-14,1.8759275680304085e-15,7.775770776933484e-9
0.9802955665024631,2.9440563843486896e-14,1.8786563360820343e-15,7.786243317457595e-9
0.9811165845648604,3.03376096895228e-14,1.901852223542227e-15,7.937324596901268e-9
0.9819376026272578,3.077049497758883e-14,1.9859880535730545e-15,9.154182346207555e-9
0.9827586206896551,3.1222982321855456e-14,2.0327563592073413e-15,1.0296042317559236e-8
0.9835796387520526,3.143271868723423e-14,2.0567974548136386e-15,1.2035283542580501e-8
0.9844006568144499,3.1477245663777946e-14,2.075972744890436e-15,1.2117424697975059e-8
0.9852216748768473,3.1566634820761744e-14,2.1571323352300886e-15,1.4390460138405373e-8
0.9860426929392446,3.2443513925784966e-14,2.452800258746123e-15,1.4865987074338988e-8
0.986863711001642,3.2647146284220735e-14,2.4916836235499057e-15,1.8394316623867616e-8
0.9876847290640394,3.548373460402171e-14,2.7353435317799977e-15,3.262419118316975e-8
0.9885057471264368,0.02298061315158124,0.022980613151568383,0.02298061119772255
0.9893267651888341,0.037495652163791145,0.03749565216379846,0.03749565237586205
0.9901477832512315,0.05476191979127434,0.05476191979127438,0.0500296421842241
0.9909688013136289,0.05607448636778852,0.05607448636776052,0.05476191993605694
0.9917898193760263,0.05616220078360032,0.056162200783601506,0.056074486244130146
0.9926108374384236,0.06075482456091743,0.06075482456092886,0.056162198046284015
0.993431855500821,0.08020464893853525,0.08020464893853149,0.060754824423708026
0.9942528735632183,0.08722123417300628,0.08722123417300126,0.08020464899709799
0.9950738916256158,0.11331765199365251,0.11331765199363424,0.08722123464240737
0.9958949096880131,0.20744854633716478,0.20744854633717133,0.1133176513657491
0.9967159277504105,0.252881530791091,0.2528815307910938,0.207448546343526
0.9975369458128078,0.29425799563284244,0.2942579956328417,0.2942579956328665
0.9983579638752053,100.0,100.0,100.0
0.9991789819376026,100.0,100.0,100.0
1.0,100.0,100.0,100.0


==> data/eigen_graph_biological_64/eigenvalues_logarithmic_relative_error.csv <==
matrix\type,Float64,LinearTakum64,Posit64
bio/bio-CE-GT,1.45149156783177630307337836843565383e-14,3.98501246040822041152533916573820277e-16,1.68520224497625362839370994790366874e-13
bio/bio-CE-HT,-Inf,-Inf,-Inf
bio/bio-CE-LC,2.82192064681107376379886574726910364e-02,2.82192064680965373563520541984017121e-02,2.82192064096066974124947591275395716e-02
bio/bio-DM-HT,1.15382874892269711243324805907518505e-02,1.15382874892204864218390037768988236e-02,1.15382865031488831187073363920086898e-02
bio/bio-DM-LC,2.75850011315698471073610644892938463e-02,2.75850011315698470715069481783681086e-02,2.75850012044910251972766274369488631e-02
bio/bio-HS-HT,7.09822564667223968987175089484178428e-15,5.74389812168121185885657323638428869e-16,2.56028280544450898708560225717828965e-02
bio/bio-HS-LC,8.93442063248652945447018361789228691e-15,3.23140563906797681298737217030825460e-16,3.03821036048201013074117223452362732e-13
bio/bio-SC-CC,2.06614014322635063639955358158763255e-14,9.13585680692399674657406571618480188e-16,7.22356884140625508722167389307704700e-10
bio/bio-SC-GT,1.27640928900807695000100576886374845e-14,3.91651874104707265602675829852471115e-16,1.83102439668489679350797329015599483e-12
bio/bio-SC-LC,8.48742617483780412664190812910126699e-15,8.68690370775847452800370642483137515e-16,9.58046557329525846384918404397306420e-13
bio/bio-SC-TS,1.54180917876449110926723417968057736e-01,1.54180917876448839501082197385653420e-01,1.54180917876456746322737946060199306e-01
bio/bio-WormNet-v3-benchmark,1.44224775915662574146331518153052409e-01,1.44224775915663999116049569596180040e-01,9.59580731968003880448855592605711991e-14
bio/bio-celegans,6.10212268761554831692436318654136966e-15,6.81579944744667023438319689003314777e-16,1.62007570679723490203019668753408334e-11
bio/bio-celegans-dir,1.26148303001851877678618117624829137e-14,5.77201659769820459338095277128157358e-16,9.42286620481534218306517452802256131e-12
bio/bio-diseasome,1.25672673944108413118097837864685597e-14,6.05763924461227868946026985063569781e-16,1.09081335688206537970460572772113549e-09
bio/bio-dmela,1.08289112593371878643848485229644410e-14,7.13243089347805714995375728057112744e-16,3.56814403021299056231616774502028910e-09
bio/bio-grid-fission-yeast,4.10543925535179746659658070426970433e-02,4.10543925535159543919055751709554101e-02,4.10543925862645283677508848711167639e-02
bio/bio-grid-fruitfly,5.80824148809237441881674850072970703e-02,5.80824148809141464043896195279886912e-02,5.80824145358910321366515676725178057e-02
bio/bio-grid-human,4.41744279215202606619239951577534863e-02,4.41744279215176844662639238628243661e-02,4.41744281641024490325692377110921043e-02
bio/bio-grid-mouse,-Inf,-Inf,-Inf
bio/bio-grid-plant,-Inf,-Inf,-Inf
bio/bio-grid-worm,1.89497812192940003966967773102852329e-02,1.89497812192977334356926531020149460e-02,1.89497813270417710594392190318385038e-02
bio/bio-yeast,1.53879208750383973430638227080417883e-14,7.68987795018289093587023870603088769e-16,9.30005206793487662103426427443533278e-09
bio/bio-yeast-protein-inter,2.82372948628282299239839514439715309e-02,2.82372948628288383900730181271943228e-02,2.82372934770710648247303707172195371e-02
bn/bn-cat-mixed-species_brain_1,6.59483196407787464109703994256284892e-15,6.52925510162760739619073261144703582e-16,1.06170809851088011163855188107725394e-13
bn/bn-fly-drosophila_medulla_1,1.09763068115343847500406220357399125e-01,1.09763068115347280455617838239126217e-01,1.09763068119231509167785483143488670e-01
bn/bn-macaque-rhesus_brain_1,1.38222666874221135233640783466402800e-14,5.62729973259360050715028755305922609e-16,1.57237043608830109161203964754394651e-11
bn/bn-macaque-rhesus_brain_2,2.77224150978499955924832618026527737e-15,1.85785629379660999227158637573793506e-16,3.27477544852696800423868269622634140e-11
bn/bn-macaque-rhesus_cerebral-cortex_1,3.35833812895712453145893703671309683e-15,3.95683875985071447174107407855387422e-16,7.02856896593255916258701838674937698e-10
bn/bn-macaque-rhesus_interareal-cortical-network_2,7.02846783089588346418682103021410118e-16,4.59828804130169192825013623601949716e-17,9.19038204391898989388279444448536316e-14
bn/bn-mouse-kasthuri_graph_v4,3.08854597365146346452300775517873812e-02,3.08854597365205905588681817799906607e-02,3.08854596645903545867074641066316856e-02
bn/bn-mouse_brain_1,8.23112957936732950000098937771215106e-15,6.05692338092503513400889689782033465e-16,2.03431812439242471223724882983187500e-10
bn/bn-mouse_retina_1,1.33114063507062853212839279543464812e-14,7.10133509940538071334298953703882027e-16,7.05015351918008995263919792054323057e-09
bn/bn-mouse_visual-cortex_1,3.61599093671199657773283628705682804e-15,8.74293082942035702973264458034321354e-17,1.04603500939946574004885645232743894e-15
bn/bn-mouse_visual-cortex_2,2.93530721096509904370092835445479068e-15,1.35077221037039079017021894302268710e-16,8.59539823604539826179919852112208136e-14
eco/eco-everglades,7.71285881836291911466667168287783193e-15,3.97258306709964409600682037957701597e-16,1.71306148793056675713947701587299941e-10
eco/eco-florida,5.74386250003413333248057095874341143e-15,5.84943775880777222868142477095361026e-16,1.00055432506865071942689374878991879e-10
eco/eco-foodweb-baydry,6.06258533736322613109507038500475022e-15,4.17027442617325912485442289642353549e-16,2.13269247930944878494428210227892241e-12
eco/eco-foodweb-baywet,6.10224996785034724620284684293946579e-15,6.18851325032782055543270367532894838e-16,3.06835567770140803855320926549970456e-11
eco/eco-mangwet,8.54960891438893183294535487336655640e-15,7.84917172555283113247136371692782562e-16,2.19418299733869674966471864495353691e-10
eco/eco-stmarks,5.79849744744370529263251616410567749e-15,4.56044907190826295083117456832458110e-16,2.35059927166877747476322087713705632e-13
protein/DD_g1,9.80669951405604442715895340844875323e-15,4.04457867941928869580378853085564056e-16,1.01137938956140832416859084122406289e-13
protein/DD_g10,8.58727798102803515839705278762859374e-15,3.52386062565070282936907694250402524e-16,4.89269315630089138218862028306245195e-14
protein/DD_g100,1.14951126087516071381266400755312455e-14,1.01448663409200724403367617336844142e-15,2.35931551966923483352225497903668413e-13
protein/DD_g1000,1.07222955743194938192932166988220883e-14,4.06875563223678489615023895512523001e-16,5.05354105137027045205882749434563892e-14
protein/DD_g1001,9.61741952348218463652665671800148300e-15,6.03660508749356771821280626543553714e-16,6.92656396908178838718673681820460387e-13
protein/DD_g1002,6.27436444459419355286336286345898677e-15,4.54848947132651826478633982080908596e-16,1.30744046668509527026226270322257946e-13
protein/DD_g1003,8.45257798702251455921442518832313684e-15,2.30282496090401213278050618113843446e-16,1.45169114510221259046850315558717692e-13
protein/DD_g1004,8.57336723337089674584371879698426763e-15,5.91086147997213864680053124403584347e-16,9.25603337458554369227800284490462330e-10
protein/DD_g1005,1.12529608852764316972268160574509189e-14,4.74528013604104095990194578130863821e-16,9.06054121693789241010421562438323008e-11
protein/DD_g1006,7.49047937467505523594208199766500961e-15,7.64320222482244262730794072483207780e-16,4.13088151370291195675098403674139232e-13
protein/DD_g1007,5.62521245385906213408240291770206798e-15,3.58940743123686114236232557881543394e-16,6.14894127485722984972422910679127555e-11
protein/DD_g1008,9.24420273267149466010852216307478147e-15,4.22662734439206975465045087351919596e-16,1.31619608041377986335174430140820383e-12
protein/DD_g1009,7.54575226699887921556159926832810911e-15,3.18355848421929177334889854784975977e-16,5.68108739235790084663403856950153263e-14
protein/DD_g101,7.97137866234842429449632990399104862e-15,7.93026375950695262444577732293824320e-16,5.23428597412099375834429678221586407e-14
protein/DD_g1010,6.10832393541945685941727940606293062e-15,4.72238811954298865437491942692981548e-16,6.92452130918947229027742449042605681e-14
protein/DD_g1011,7.69050948876786366823412616124299845e-15,4.70013047833009170715511023644289597e-16,1.73919652457549002454804037600259903e-13
protein/DD_g1012,8.93290664165188166506841155012769848e-15,4.75766247215342123643709317857650273e-16,2.24345168392906886573364605310049080e-13
protein/DD_g1013,4.87437769075869425508037999009484611e-15,7.75670897583484463415687245352700441e-16,2.75744983173134066481534738508002419e-14
protein/DD_g1014,7.68097319390773934438150114343706232e-15,5.68061245993103234795519195734250679e-16,1.35317041284632878858992047054177926e-13
protein/DD_g1015,9.40951664798700579519009497201159809e-15,3.94011535224424177923135533868327326e-16,1.49493777105715552737104499229406565e-13
protein/DD_g1016,8.48907012675561007340654590617481726e-15,7.35451827912356889994337256236996824e-16,6.71561477056529908369539158403770846e-14
protein/DD_g1017,7.65126159876051487068666065662894340e-15,6.05662315500426247566415964872299343e-16,9.18379964837122194236613393032284043e-11
protein/DD_g1018,8.21357299805671327102617217584780436e-15,4.35594214111659416018578432041152514e-16,7.68348860127318215867274755822928681e-12
protein/DD_g1019,8.07286323024747835007281821508004725e-15,4.07766341214479474546455228701895959e-16,1.17751797247331811369778806799939550e-13
protein/DD_g102,8.21867636103258816082727825860713555e-15,4.75097822777206110725810369355015473e-16,5.99208456183219874190100056505305208e-14
protein/DD_g1020,1.09241897094513173684209642081535773e-14,7.03893869404765025754389470639003477e-16,2.13468442222083693174183501186288853e-13
protein/DD_g1021,6.97655195365114943716431498291927925e-15,5.17013429862696111695160169845676055e-16,6.45469006602664578770870775154949600e-12
protein/DD_g1022,5.02095452739867903881907209906758111e-15,7.64160261742168347340781268033258851e-16,5.87024243175457722834548458485895702e-12
protein/DD_g1023,8.75935497832067132392810290953815792e-15,6.07484055420040311033607781920834055e-16,2.68810341735088351380785817703437600e-10
protein/DD_g1024,8.05010014555198314793736258191372916e-15,1.35706301096468931905243378401279385e-16,6.58631453355055211544544589542857601e-12
protein/DD_g1025,9.82145735103618560610099910843638773e-15,6.06076574486873641276415670068081137e-16,6.98353982847226346615251107576579954e-14
protein/DD_g1026,9.45778729443262584732361081432987154e-15,6.96654656620689790592619505657911447e-16,2.38792319435701502214937391191890823e-13
protein/DD_g1027,9.71612591436603062239426188470087444e-15,5.79669850164561523533615888971367022e-16,2.45697364955358609166892939117355413e-10
protein/DD_g1028,6.32166318520942028505937117006471723e-15,7.72729172862819155768911803942018343e-16,1.05027332581134101206260741594047471e-13
protein/DD_g1029,7.89581562712588618680305066004160351e-15,5.00573386507137019606908858069408997e-16,7.82336894665128584874247927256918243e-14
protein/DD_g103,7.60733021596358292014542191519676918e-15,3.14871257436247287354185539539113883e-16,1.81385478450829005492851494321290841e-12
protein/DD_g1030,1.41991194044923488607684003702242629e-14,6.77781325716438619886764068636395483e-16,3.33175215593593561839180510867471041e-13
protein/DD_g1031,1.46998373176455696356374613632056403e-14,4.29597399937104383959705166044180542e-16,1.78121645689203627741210001391247538e-13
protein/DD_g1032,1.07569830688378837536084504235396950e-14,5.17909250135037064064228012748253191e-16,2.23826127460535618738476055472130575e-13
protein/DD_g1033,9.10160640490975842328057057809020424e-15,4.14228036480377356524324268410580666e-16,2.12329126546643264318708502774474745e-13
protein/DD_g1034,7.90475776354301412020700163565390798e-15,5.94693760209155698514203765280192433e-16,9.31444175007449464002325656256640247e-14
protein/DD_g1035,7.61562544079451768892260770266363538e-15,4.63744902057953595924486839392370753e-16,5.91661134291459174993202391760748314e-14
protein/DD_g1036,7.97392754723886510403838249194490943e-15,7.22857151762711840819107138384938083e-16,4.34468288235112974957694701101180780e-12
protein/DD_g1037,1.10888729675895669117132789033593904e-14,4.05865579500953478818583798764181321e-16,7.27189856387227658810828640955768956e-14
protein/DD_g1038,6.87541480683645982391027319580452908e-15,5.68542805033839215485068683130689600e-16,2.17137807713971125228995062423587599e-12
protein/DD_g1039,6.18249420886433033481945222287714796e-15,2.49745353177834204549721874009109713e-16,2.20268607385778920299895021918674875e-12
protein/DD_g104,1.35711865796393274993539467999102394e-14,4.47655753682959410617188544009090508e-16,5.74394524075029541450302503635272281e-09
protein/DD_g1040,8.94458230727218773421021936050043687e-15,5.45135173698398532232601385670689180e-16,1.09012528562785947220829288739754331e-13
protein/DD_g1041,8.18658310233643029600613516161471467e-15,4.83568889663386729116470292325920704e-16,1.57278149887658306938235105374698489e-13
protein/DD_g1042,1.22706230565352889094452830109652038e-14,8.33019814164052746697442057472042235e-16,8.86499554453205761068209974854657434e-14
protein/DD_g1043,7.88772143943032867976536205177692766e-15,5.75900626354841089659067486722753598e-16,5.26516622654972429770293437812416133e-13
protein/DD_g1044,1.04973340108428268061333308683633976e-14,5.98494978045042839477222855684302996e-16,5.24712500503019254358150249699546178e-11
protein/DD_g1045,8.96276264700154865435593707028896238e-15,7.44292314810986630907967409446511177e-16,1.94309897201114997471912142091944918e-13
protein/DD_g1046,1.26883394865066590838437885554701753e-14,6.00718069586458762720955261647294493e-16,1.13598434475600714514638930314777443e-13
protein/DD_g1047,6.58747631453679678758212597971973350e-15,3.75315506757323445147882143472025969e-16,8.54811616940244237123615606288728582e-13
protein/DD_g1048,1.13736928306453752400350860842407423e-14,6.73444177203499039186576424471852356e-16,7.36688310838361741907588792753789630e-12
protein/DD_g1049,1.39973271254941648207288620304688356e-14,5.33094408341378829794841373693587354e-16,1.96542756192490037053152952065537087e-09
protein/DD_g105,9.70245493370896468861472080988268929e-15,4.30666839457714271523925934335090274e-16,4.55313968930914134761418921028117869e-11
protein/DD_g1050,7.54535013930253049794379234565877493e-15,5.03431353523410965434868639753423555e-16,5.98213457824229402266282816162090229e-09
protein/DD_g1051,8.92405492730185771149775706750534548e-15,8.23526927762232689197152752509515986e-16,7.77518132586218629776512554373893791e-13
protein/DD_g1052,1.05028672927382931648555732486000193e-14,5.70110757743313459068784166769118782e-16,2.43229653050497623302762196231495038e-10
protein/DD_g1053,1.13584343132517556979373180125770041e-14,5.03602556889032838683218605597432957e-16,3.37092298487336987560468503381425703e-13
protein/DD_g1054,6.06262164283530504504486631663438106e-15,7.92896493968928031428258636567005070e-16,1.47180143142502603474082857795515523e-13
protein/DD_g1055,7.73463609369008163593974119000913916e-15,4.47196914509791086446707876609001291e-16,4.79097314363091540244241591139903591e-13
protein/DD_g1056,5.47265150064277521190413620563550904e-15,4.95005160782173753904774737866508496e-16,2.15528266823536903425571794634330173e-13
protein/DD_g1057,1.04398336520707860479456684366334913e-14,5.64114057482462056265615727575967214e-16,1.77280094180292130561927238873954885e-09
protein/DD_g1058,8.86753922617230657509498715624873336e-15,3.15727406535829105786904755445479179e-16,2.26408722096230158266551320540070018e-13
protein/DD_g1059,7.86826766323144623439111019123979774e-15,8.29319327679296964212474884712900571e-16,1.80064785149092566985197110173768167e-13
protein/DD_g106,1.38644402505689587786878628205276082e-14,5.80283285321794336828012699395276866e-16,1.36348164511787246776533710310553590e-09
protein/DD_g1060,7.60286944731065061627543549117694700e-15,9.12823807155668830732001639586653494e-16,4.42899248941829576683258451363605569e-10
protein/DD_g1061,1.33344311771858410228343304328344358e-14,5.16575597548447486858342278337061945e-16,1.15716261963378503305997138206209551e-10
protein/DD_g1062,1.98405700990960529759463191721868874e-14,9.40880610826228434319745870362654764e-16,3.15392211141654647223418642161575049e-13
protein/DD_g1063,1.27766063302989791115916930043649311e-14,3.36589988869738204334247471423969965e-16,9.88667599531457360680161020277331998e-14
protein/DD_g1064,7.29157423539440713523850250823437279e-15,5.17316144972142222393389995071379009e-16,1.72488533296910208855863969724196067e-11
protein/DD_g1065,1.02924051611559447035641516966829786e-14,3.68966878578135338242234961699464970e-16,4.61732802292963046631408295651597526e-14
protein/DD_g1066,1.16301923415942067735854090011594786e-14,4.84165367381939412428417245445873884e-16,3.44106439428455327115720395160600581e-13
protein/DD_g1067,1.05847730143325574425577429647595035e-14,7.60588486056092231900264536790602256e-16,4.10746832334368352923642129962498841e-13
protein/DD_g1068,8.27495133986844117167626224730067709e-15,4.48052627947142575063833615833284089e-16,1.74310611356695186123094195659641857e-13
protein/DD_g1069,9.65134177297129739823184008341030616e-15,2.87719970696146191011782228274586042e-16,9.86985034264824104763110508128767475e-14
protein/DD_g107,1.23545886203085511060173366149884230e-14,7.22482866911030425687404540776724687e-16,9.30438221860868780696257083804676912e-14
protein/DD_g1070,1.10847134980855267653999010775649692e-14,4.60403601509591954637529470732363880e-16,2.60688816326659058749272383595088357e-11
protein/DD_g1071,6.00848080491909360025076840288610438e-15,3.08685702487860168232813413312816156e-16,9.48353746785204068853469194369481567e-14
protein/DD_g1072,8.41495793526377972727310683711814100e-15,5.44775077552192215272190002449727608e-16,4.00933339781583413538571254259795365e-14
protein/DD_g1073,1.03613762097925018147410059780142425e-14,3.34949250593298255297132078588324588e-16,4.62939298445164433677245376332999946e-12
protein/DD_g1074,1.28203015071247529068488468850040638e-14,6.79372700628387982271970821670679186e-16,5.92609266897905718014632824892888019e-11
protein/DD_g1075,1.13582116361518595192148361447512719e-14,5.87665420768674047221657329207464549e-16,2.05220134330172982155325373786299670e-11
protein/DD_g1076,1.01435186372628875999714392113559321e-14,7.03531547875977255337768614393970281e-16,1.79823749789217478383167413870785907e-12
protein/DD_g1077,8.63385640117713737256829965313008947e-15,2.12839827377587852738181691715595010e-16,2.21035305145708401142698049543506720e-13
protein/DD_g1078,9.58374308362951453340456794547032583e-15,6.68672158195386295599112892419413292e-16,1.33140514655907707704484102473807511e-13
protein/DD_g1079,8.45431152996747798234426879225172326e-15,6.01561357354677509284500392296185615e-16,2.13943463122732560643600200363201220e-13
protein/DD_g108,1.76636514971049479849155535754210448e-14,4.66483701798648524975161435831235337e-16,9.68620654127490844737656731530053826e-13
protein/DD_g1080,5.45595013909060918029453482263088052e-15,4.36623627439969846250467078930439360e-16,7.77873858810334419149769879552070009e-14
protein/DD_g1081,8.87592979046129916173913927818675864e-15,7.32068987329786240144964676609820979e-16,2.19958451905614397603262294225708692e-09
protein/DD_g1082,1.12959332690456807960465194715523664e-14,3.38633255539135411714915334841483881e-16,8.91163743418238087912573791210973194e-14
protein/DD_g1083,1.24054030275353407505589488278710761e-14,4.27042757886520017623453959015493599e-16,4.35270394285312285822776489619484612e-13
protein/DD_g1084,9.61594194156468842443362145714694732e-15,6.41442585741371460430749306487260537e-16,8.54987778049922935638452775553404842e-12
protein/DD_g1085,6.17157378570793554204992571375609791e-15,2.41949904311219621611023667712910860e-16,1.37082764767455987006779691665042605e-12
protein/DD_g1086,9.36496367114197776002014037392393722e-15,3.77200294881035922766116240688744317e-16,8.54881060751744380699468422011435587e-14
protein/DD_g1087,5.77366798124714121452368240487164851e-15,3.98537785564830941619189618742284111e-16,1.09889148135015235223931756633829757e-13
protein/DD_g1088,8.76551799283772086081389191805475291e-15,3.62415483762166907883802191633602681e-16,4.53653175738366747297180613762081387e-13
protein/DD_g1089,7.91347456229641035138009458535234473e-15,7.38388612926065010268650383454222189e-16,1.45812486485488062146449441941818528e-12
protein/DD_g109,1.01139691893000282089388733803126943e-14,2.93274404904249690785934614358557188e-16,1.11918738713429089320592412422629171e-13
protein/DD_g1090,8.99942196834695035735689982900362775e-15,5.63196410802716333773905333307015643e-16,3.40864816093020862429254839991799499e-14
protein/DD_g1091,1.38754325847155619794640152761258546e-14,3.63586000465297091822547828340313200e-16,7.31113493232731582335602216659650448e-14
protein/DD_g1092,9.57517867280200568952298205018983487e-15,2.56189390515189970502924520011111695e-16,4.62126286233955739935166134998261378e-14
protein/DD_g1093,5.87159771104718589344747849936581490e-15,6.78348505277647207268293367725220235e-16,2.14578712879024927354567326833116198e-13
protein/DD_g1094,8.29244102382808807253051317985014254e-15,5.67482270186717537076293356983094936e-16,3.08103055416498413173313653498829779e-13
protein/DD_g1095,7.33716693538739109874277128048234622e-15,5.40338772526959398664475153880787060e-16,3.06368843702003258851049811107350439e-13
protein/DD_g1096,7.08123064273524771761664091596561947e-15,5.02382004857104182960367276780062249e-16,8.01713133872733013915304132254960798e-13
protein/DD_g1097,9.73279827983652824959049061568532883e-15,6.22462734979301636460316223677918197e-16,2.01336507106891790593494539594819595e-13
protein/DD_g1098,7.80444072866041538412997315796017841e-15,6.32138795101969858763568174770085704e-16,8.60099149539464394101775819384694104e-13
protein/DD_g1099,9.05230409536778864407485383760958027e-15,8.90234059343302560530082697908820992e-16,1.91803394170266143478543356947265569e-12
protein/DD_g11,1.09495344637470601350359675761831176e-14,6.34218693421643378461254802962539835e-16,2.17765976166451035615033079556657563e-13
protein/DD_g110,9.60200762500217349961992221510384536e-15,9.25279459988892017222412160432757629e-16,1.93272768720009136905840950916540016e-13
protein/DD_g1100,7.22892637968874588173633966329792805e-15,3.55512000853896891600282770515233863e-16,2.76332049829889490973501484287261974e-14
protein/DD_g1101,8.53476489594589875141118094197040476e-15,4.19748186722223029307494290005335831e-16,4.64556857845676491938430487824122600e-14
protein/DD_g1102,8.79384063756948818061621537697884527e-15,3.98955451627449408560953418492593755e-16,7.78571224474985996350504336401240395e-14
protein/DD_g1103,9.16701274473025150243037910952412004e-15,9.39288113507056712717434767899799638e-16,2.04116419258987508609923593283617605e-12
protein/DD_g1104,1.35598289237432517826903369356580388e-14,5.77969023098218231753574788543162438e-16,7.47349568171537118549996076587068607e-13
protein/DD_g1105,1.20812463252299719041203514685571999e-14,3.03819237247926352138815198060010574e-16,3.39136560723767496729253823032970207e-12
protein/DD_g1106,4.89066761142783770472142425456065279e-15,4.20971805439241331401934338520038643e-16,4.40769942161835683753535768088298308e-14
protein/DD_g1107,6.54371996587053297737863195815419532e-15,6.78053998703162487071418248700821583e-16,8.52003788697805803265260979075729912e-14
protein/DD_g1108,1.05843107511740436302619391564831017e-14,6.70356020269891052530317211400821895e-16,1.32917861478843596029690886208262691e-13
protein/DD_g1109,6.90203154787226066509881858952393551e-15,4.73557731862327494309108710131119630e-16,2.89536804666964921489577253208515640e-13
protein/DD_g111,1.14770086250935270265960587887328286e-14,3.93494197003130345580888587567355966e-16,4.83182225674298069088223471573501695e-13
protein/DD_g1110,5.72106092149261688897602829278650309e-15,3.47991681655608043772261615573357285e-16,2.30087695470804971541251156364141492e-13
protein/DD_g1111,8.67215440591349890896953548240990069e-15,4.59890948745853856790880829754531682e-16,1.47558874366154803309271027004593326e-13
protein/DD_g1112,8.95466737171257725869955910346002915e-15,3.19509265937877039344953108969001125e-16,7.27757503705298397185240289780893486e-13
protein/DD_g1113,1.30274898740984592400579162764111248e-14,1.01696986241573573136134203633633995e-15,3.76328210977914919209680159285627380e-13
protein/DD_g1114,6.23343092711149055254522596706607074e-15,4.01986193045300772288701254383027327e-16,1.53615300007357817567563087393988717e-13
protein/DD_g1115,5.39531034202235476514441414669555421e-15,5.37808200014323350347244045886733773e-16,1.27147607827032683297587150722058868e-13
protein/DD_g1116,1.12580165565066886723154878269333049e-14,7.51952681480906795328227529414568691e-16,2.31288653592853054114592510057156407e-10
protein/DD_g1117,7.71297076748887517675729904029105195e-15,3.49629159014694571054766443659651614e-16,2.18582808853890189207562872565508983e-13
protein/DD_g1118,1.21215376304306644719867435520937947e-14,4.49540082662574271783981232017556022e-16,2.74392575493237195227071732891972552e-13
protein/DD_g1119,1.33706714952841405932249257422776989e-14,6.06179556406910213579178740102252877e-16,9.61853594447832815909739447817555743e-14
protein/DD_g112,1.28870935660704337651504499106567541e-14,6.82961502165044684812346562618623071e-16,5.57179655868757884710411960094090289e-13
protein/DD_g1120,7.02187206940102201983228436806133115e-15,6.09367698714944037957388477025073829e-16,3.86663024786188170618878864724386463e-11
protein/DD_g1121,8.53971256029640320192387918088359508e-15,5.32755107601175776970729487178113276e-16,1.67348898884241739627299699793085270e-13
protein/DD_g1122,8.23186908846626025045842837265632964e-15,8.07178443292471144477897305164538088e-16,8.34617273896852502193350354228254534e-11
protein/DD_g1123,1.01223291746972181114946619991771251e-14,5.44953282511314048566905640402956752e-16,1.66568189286857424188238550798023884e-13
protein/DD_g1124,9.95479996617583804459921946440813101e-15,4.81464778115409692612851246655534491e-16,1.78396057988842788862254285860645881e-13
protein/DD_g1125,1.05201034962448165740802307107333749e-14,9.36428702753366460065598263949559777e-16,2.23692407836626741585826763449422089e-13
protein/DD_g1126,3.54515008324355020049817635620664005e-15,1.68920093024915441399892300962783353e-16,8.30491830982504106753310534674532135e-14
protein/DD_g1127,9.41080866611189929300033321232700475e-15,7.81093051153769868452221826329777534e-16,6.43271963487613755621384798351402997e-14
protein/DD_g1128,6.37061244614226910723112712664683418e-15,3.24942691907587719309059081622792486e-16,4.68528046497284061248418151519279464e-14
protein/DD_g1129,4.84206681237692771633401368937875663e-15,7.09402301737089746411412826226697265e-16,2.06746753169858358660506949513250513e-12
protein/DD_g113,1.01157252012137152803445803421163081e-14,4.12548388116923865656013292394317681e-16,2.91650029245916580556313743236872181e-12
protein/DD_g1130,4.80632256955722817447011538283274064e-15,5.42831825748637122184529176424905530e-16,6.50174244270283526886096951129562932e-13
protein/DD_g1131,1.02233730068092205535324923989361797e-14,4.05353947451971642711749398023460182e-16,1.69233940597933022268158185632934267e-13
protein/DD_g1132,8.81183758923378792587998781423359677e-15,4.49412894737829899368676449472307168e-16,5.28623115561365202112520567054415911e-14
protein/DD_g1133,6.60175082966866143507440405382450777e-15,5.18861165952980320388030662578010785e-16,1.25618399397724622949599227640926775e-11
protein/DD_g1134,6.72548673428606680782930312655470754e-15,4.53165501571277650683862152796521048e-16,7.81621236014435823331730765940049452e-14
protein/DD_g1135,1.18935453898905402485786134124459771e-14,8.23583247048604169982248047253292424e-16,1.60129841546064640792666331347681458e-13
protein/DD_g1136,5.54840772888967210500360262647390784e-15,4.52850009393597767940607609212533291e-16,2.16213672638380749296268631011270124e-12
protein/DD_g1137,6.77891353720164275731088619025218438e-15,5.94630895496833855004047165453067308e-16,1.66140528523279597246311327698892350e-13
protein/DD_g1138,9.13566872291866059621169475040307611e-15,4.30828321791046777084718099493105543e-16,8.78479090609601208457119102324714104e-11
protein/DD_g1139,8.03278074075892179118264564437141777e-15,5.29217834613914607919809263401157312e-16,3.82215157083102480753035336085588631e-12
protein/DD_g114,8.38650831678258023205007961656851117e-15,6.46308204485870411035374334570249683e-16,2.20814424460343181608509837167459951e-10
protein/DD_g1140,1.15187705684955552557250075794764227e-14,3.75792830406059833864516931660513900e-16,3.06748957000780298294642268053305329e-13
protein/DD_g1141,1.13056393461346180557738992232980927e-14,6.79496934755618543956476784401441592e-16,2.24687089285687915186434534896371961e-12
protein/DD_g1142,8.42112149400135809478276593766338848e-15,5.22803803218967363471400199804153316e-16,1.91717036551922781392956587611161861e-10
protein/DD_g1143,1.30744358849891717490582021369211398e-14,5.29465915512261946841888818398219842e-16,1.39056729983283189100226596096242306e-13
protein/DD_g1144,1.25673823163534736706974332122328492e-14,4.55549641201316543315530379986740013e-16,2.29704093098835629006773633061861674e-13
protein/DD_g1145,1.23496135631451785564062328195384268e-14,6.18387988011597971633680481119399006e-16,2.76080254552148290018552616271963466e-12
protein/DD_g1146,1.31713119445129938054413929229197635e-14,4.37673126095650438953506637931935067e-16,4.00810059654048067777000941051330011e-13
protein/DD_g1147,5.80520085878268875621850802682246025e-15,7.36605795504061952773372346585333715e-16,3.52441762656494536627771363131773970e-11
protein/DD_g1148,9.06003089104031001896906479398754103e-15,5.28723419084637178525428935551774191e-16,1.81973530788313942964369309714348274e-10
protein/DD_g1149,1.19798468052502647243050709333548114e-14,4.17810000536063339086607593064477166e-16,1.99981984647143915530157859920775358e-13
protein/DD_g115,1.29140972387979375850464314300704230e-14,4.72325026074494001733259603480092622e-16,1.77213864893535381574038180459821538e-13
protein/DD_g1150,8.21626079838998573968777140801193357e-15,4.18746437454435425627224980969633956e-16,1.88192548186306516317109005742528420e-13
protein/DD_g1151,9.66792770978432464723344307411834099e-15,5.74156818925826305456338039748567291e-16,7.00426496681701296148698311951155560e-14
protein/DD_g1152,8.52489476113198114749377544034208581e-15,7.56209845764011013795192713302749510e-16,7.73376987178428639824672596646792342e-11
protein/DD_g1153,6.95557800805371959180265138952118111e-15,5.19040566696295318973474369012985608e-16,6.27052734559261481890678371558043335e-14
protein/DD_g1154,1.54645961838330657468022647256378370e-14,4.37105239208317591970083033525996994e-16,1.19038197843006383467438612755071365e-13
protein/DD_g1155,6.95133511110542176425168856399044300e-15,3.38118446130116373653428235740745425e-16,2.33214438665005642082684420723729261e-11
protein/DD_g1156,5.79606722155627023152179755755533676e-15,4.25074576245507600068874850798660329e-16,7.47952552767872564566748249775603487e-13
protein/DD_g1157,6.34256530981449495731835804348039925e-15,6.28342151619171910134451991679108835e-16,4.61498952968661703986892400219198227e-14
protein/DD_g1158,6.51167829278639550360349947317796206e-15,2.96811794278584834731302223118444144e-16,2.41730681261745469915040676314299983e-14
protein/DD_g1159,9.59078804022240431211188597954150078e-15,2.30357965918193351265472188403497113e-16,1.75065507999231573044448417646552226e-13
protein/DD_g116,6.76193744933695930964965824201141315e-15,7.54057136739375650227945802988910911e-16,9.55001995915468813007756188929268722e-10
protein/DD_g1160,7.62448138590029114586870243112498970e-15,3.22090559400051524266911304453000058e-16,4.82094828675687298535760394730962126e-11
protein/DD_g1161,8.30491206461718713231447468793256222e-15,5.86736075129555985144665412503315750e-16,1.63497787505695607512866075306437153e-13
protein/DD_g1162,1.07696355745803200057209678918447588e-14,3.59778632893742748421185532412189285e-16,8.07262923679338861559022324524869021e-14
protein/DD_g1163,1.23580637906513270548949927773762752e-14,4.16356065435780914291441320356749944e-16,4.00619617639687890207671524579341183e-12
protein/DD_g1164,9.84319611495895199744091131068575249e-15,4.59276051668504133371294154022932590e-16,1.96361801502356437553799704070051671e-11
protein/DD_g1165,8.96689113307967148049975019254540334e-15,5.37116903209110689002287981204438404e-16,3.05201028217730504188264407140415789e-11
protein/DD_g1166,1.00360245713463414638868114814179622e-14,3.86120823467026185137207990371884096e-16,1.44914255839138575220267136700296682e-13
protein/DD_g1167,1.08739644512528380219293991232222268e-14,2.96129600703675817290301323053251894e-16,1.42133517462831315017336354421484086e-13
protein/DD_g1168,6.63278932106874341982952490602968426e-15,2.67526575691171515303312838545485378e-16,4.25752367193339519501653435416327453e-14
protein/DD_g1169,6.05597249101756843838759799773174281e-15,2.54960928051602832933538363334715708e-16,9.60591153194042792726543922171120934e-14
protein/DD_g117,5.19652158018775913924828761978634437e-15,4.28928645381023781186251624030405252e-16,1.89550939434395577599183350256761094e-13
protein/DD_g1170,9.44389509616132432028426470933768057e-15,5.58059198872222764172400852726304262e-16,2.35294278412158867560744348851641068e-13
protein/DD_g1171,9.64447145989390898405946032712166464e-15,3.60762647664707781884649237626846769e-16,4.60045181279302561945027324536043899e-13
protein/DD_g1172,9.33615418196803870877916332144896841e-15,4.35303590545510592888154607841273177e-16,6.87225802338853367978089045843782423e-10
protein/DD_g1173,6.40550701221910190172744842389292613e-15,3.21938785106559227796943738212064616e-16,6.88234162913879975579835179904996570e-13
protein/DD_g1174,3.90006352329593091383879134273062898e-15,3.57434402956215338392155800171374525e-16,2.58226084309898601686017054011310057e-13
protein/DD_g1175,7.38516391397787434713110975001715004e-15,5.50679624223540323607756348877702869e-16,3.47098472560594114705159442518829591e-13
protein/DD_g1176,8.64343918820779135993058475907782794e-15,4.33765199798732505550975071384517796e-16,3.00803193561514773842698020997502098e-13
protein/DD_g1177,7.65735656782188707700362111453888499e-15,3.07426642350478122797924666642253741e-16,4.04705495521718665327298211320896867e-14
protein/DD_g1178,9.86032168746843716678676441211158688e-15,6.61258882679665617300524862560534805e-16,1.01738475603278822814425890776850158e-13
protein/DD_g118,1.09481883503944042615444450977136409e-14,7.90503527496700426131062751655527618e-16,1.56587664354481463489710661234519713e-13
protein/DD_g119,1.11249612716655613133686942294026042e-14,6.96491832612585213430227240661468947e-16,5.15263809908629521305526572628632089e-14
protein/DD_g12,1.03027693306532207774769057189287984e-14,5.63757959324850541327895277570414698e-16,1.46692137999580954630673835825066222e-13
protein/DD_g120,9.98554543061705082853210298815454640e-15,6.19092088843715006957126460057596133e-16,1.51850445743288484185868285601147459e-13
protein/DD_g121,1.46172529562825521364725883412478403e-14,3.83384347360587724250617603078917211e-16,2.18049096622053857361289058450032018e-13
protein/DD_g122,9.79628389768170105042381052303439170e-15,5.03010358684015330585336765467527481e-16,4.40476145428489046658738297235321908e-12
protein/DD_g123,6.73304401527840844820251746513153783e-15,3.98797075192223623316669577394341041e-16,1.80877515218368665112493067355186575e-13
protein/DD_g124,8.09704233876873311443111911277465257e-15,2.62652094246604682675902448152602466e-16,1.08204160548001126864702084667589238e-13
protein/DD_g125,8.19528525569999805427402300494932569e-15,4.20894957838364350487066180353233564e-16,2.70721605667622987439066231719795078e-13
protein/DD_g126,1.34495533887330701931480178338989329e-14,6.25124628323253152707078749316413271e-16,8.47930098028423490756616350478614212e-10
protein/DD_g127,8.07412717577624730234675681812477390e-15,4.42497865107697396829146523126555523e-16,1.24479568497854779654709671566258881e-13
protein/DD_g128,1.18317067879508324437649747970469740e-14,8.02187348269151701195381245120608392e-16,4.56297194363406332782513837306377017e-10
protein/DD_g129,8.78289724328861509190882345516787080e-15,7.87033484835489314767098760324294026e-16,2.77248388244483973659372040800218873e-12
protein/DD_g13,6.75334321310883856085971379861613940e-15,1.83400690145887343404482596717903546e-16,9.19603824175282637024042457476824385e-14
protein/DD_g130,1.05005351185459947603247996744856394e-14,1.45187791649777232701157739081353355e-15,2.83248492251003102800779523582416849e-13
protein/DD_g131,1.15250905008985140914785825533903865e-14,4.09490657636948973402012760609512692e-16,5.93389661610772514625219387674829762e-14
protein/DD_g132,7.79420562535033644619928794051523341e-15,6.53478090661383426775672703591048840e-16,7.08668577639965846273130004770813024e-13
protein/DD_g133,1.05596986292495509159248403140682078e-14,1.01589838494745525092892266723898956e-15,1.43993710825044913704298239451390309e-10
protein/DD_g134,3.94478096406435511753699466458401830e-15,8.01293679636901105155283495245375079e-16,2.55015141969949621134522767560212859e-11
protein/DD_g135,8.21479290200093324888098457542042066e-15,7.43369257406656350970585384103052553e-16,1.82135420321835710629501398266202861e-09
protein/DD_g136,6.49268193771469813154758773481540123e-15,8.86910476074654613764670504432458929e-16,1.26733271177507814855333557762402832e-11
protein/DD_g137,6.91171828694312617763830224917726489e-15,6.44598987546642544554721293821396383e-16,2.99179161264931758390113459725380911e-13
protein/DD_g138,8.63725743164422549308304737902564964e-15,7.38289842210559037489764554917779788e-16,5.90424587985531524892407937906096552e-14
protein/DD_g139,5.47552330887689965908046081083231146e-15,4.45205616641363057708597195672725242e-16,2.38424379848877505466406606260856933e-13
protein/DD_g14,6.35665017635118151886601122412862099e-15,4.49629336783044996889419018963609035e-16,1.21175855393096017521742431357641583e-09
protein/DD_g140,1.26074397246090963470669196207511552e-14,5.11879375487214547208801971273445932e-16,1.23933814261207073745516006175965241e-11
protein/DD_g141,1.04436845327205433034081797985706914e-14,7.27627474546246969002668345624391832e-16,1.41181281009507935602792939622928972e-11
protein/DD_g142,9.65786765475058778878215429001669151e-15,7.27256924047502888161422531646829474e-16,3.20443251504456051641543641498775239e-09
protein/DD_g143,6.93944546549250697606245650916851964e-15,5.69054979726454276754380883646744938e-16,5.95768914268242463340024865857813350e-14
protein/DD_g144,6.52311479778978036014914022806218713e-15,5.67685557388971019692471883040471593e-16,2.76433244016258785520858488773218025e-09
protein/DD_g145,9.02106012378570652993026052792153077e-15,3.95468577204446032583899883843528045e-16,1.64295602339884743774899949022765677e-12
protein/DD_g146,1.18714309467747191271601009526996442e-14,6.87741381219170807148108298797742962e-16,1.18392457797683563807413855612051499e-13
protein/DD_g147,8.92268293892708398090967448164424655e-15,2.08422886770887462428292166718073972e-16,4.43068727879848157026216556706542442e-11
protein/DD_g148,8.60744744455382102998053081085526972e-15,4.88684523195263505578218089675177066e-16,1.74498479842354627644387122247656160e-12
protein/DD_g149,9.24458337065366402780498857996829515e-15,7.49165041164543205683361945729107629e-16,5.06661107465892486882614592630426375e-09
protein/DD_g15,8.41058172018401547905095520070500200e-15,5.64196013328328075147270099560463753e-16,1.48395959376290949931922009309022622e-13
protein/DD_g150,7.59949617534287928119034330023797976e-15,1.07042696727644002769389774135101676e-15,1.69431481489559742857614723843582106e-11
protein/DD_g151,1.48885153039671406638413302087240427e-14,6.82127515477552858918464238465939193e-16,1.25852289344869115342586487355588663e-09
protein/DD_g152,1.35667180902469127807550368721908828e-14,5.75192950877790351456174693439120962e-16,1.50147961679245550297086569473175586e-09
protein/DD_g153,1.13616932159898484052277338223766427e-14,5.69586030886213642273349098665399384e-16,5.14852658200564190703303382007055957e-13
protein/DD_g154,9.42547564683805043874683763893170061e-15,6.54591413462880728260018370864014123e-16,1.28560066310615100374080730282266867e-13
protein/DD_g155,7.80501244312629141437362403488094797e-15,6.82791402504650671410420375757803929e-16,1.88629106185721112336934151622371416e-10
protein/DD_g156,1.26117896296732186091611726449097490e-14,6.76794970337784586380151250454017803e-16,5.55920650629843326081902260474052113e-10
protein/DD_g157,1.01853507701886503175349078156716651e-14,8.32205278819782123096095306586723655e-16,7.28757988203628156764816967339644968e-12
protein/DD_g158,1.24251349051765760083339576834834562e-14,6.86965391529073612299090011827431894e-16,2.65957697696806231976742625909553125e-09
protein/DD_g159,1.17745906584251225786404180662177742e-14,8.89265987678212347102288669715088869e-16,2.19753780189651992797737110954422343e-09
protein/DD_g16,6.18133620866971281239815443104209849e-15,6.58784310026297499708129655327639764e-16,3.24063345875701498396978832121809677e-10
protein/DD_g160,7.90891501974630073285108344354222749e-15,3.62103836080382192547924545910007095e-16,4.42350877338071376841470328448696882e-13
protein/DD_g161,9.33865125928959827966023532831567433e-15,5.06829104502498344190228502345438198e-16,6.70475218216287039637506256451970117e-14
protein/DD_g162,1.84747658483448822476990556639606787e-14,7.99871403351965250974439336957621620e-16,3.60611708221393819981424932151337983e-13
protein/DD_g163,1.08587989887823734585985817589259424e-14,6.87983147031660684640161634489692918e-16,2.81905994440740164536709957096973446e-11
protein/DD_g164,7.76584995482219574437401585415780488e-15,5.26658127081515251438352800072132166e-16,3.40160282907335579376732865475178241e-11
protein/DD_g165,1.24126323030293588788789126895966477e-14,8.11372718047070039058313599725720563e-16,2.42124688690111438914706988198611828e-11
protein/DD_g166,1.05902361909992357927478862437924820e-14,6.44665547298384684162185366608568724e-16,1.86656236249536555908182131832176243e-09
protein/DD_g167,8.17166041455289008984060347646641246e-15,6.38049460449066157525507101503425043e-16,7.00197198735017755089608268617562549e-10
protein/DD_g168,8.97213985326710721516116456878758596e-15,8.47166845400608558976915797170144353e-16,1.47259440540944617837083852917797843e-13
protein/DD_g169,8.42308526760849772086543100822083345e-15,6.62567307620476865680262250097777553e-16,3.57911261635049759734348729610433832e-13
protein/DD_g17,6.52822722573486845797480970540929885e-15,7.05855771089845976597372083938590384e-16,5.14592415628915593987315001162291323e-12
protein/DD_g170,1.07492830124451037945293573080037210e-14,4.88557197096083653398959270052487699e-16,1.40799586154401140706287778334897038e-11
protein/DD_g171,4.14662907341147961711494756693713729e-15,5.04325427772025262534099249381524568e-16,1.60734521869039708863811703639150359e-13
protein/DD_g172,8.39103268265311980515474685230038820e-15,3.72828962194238412346470997793570278e-16,5.20845640032929386667463304116587803e-14
protein/DD_g173,1.30902708932698506302797194650385284e-14,7.89419364483626619547682566041403745e-16,1.32599810563690582340521869858853500e-13
protein/DD_g174,8.77088988239903441551659968737549769e-15,4.52164970773849634885642268265026113e-16,7.79614400361484179859009852578579171e-14
protein/DD_g175,8.34576104957498520138824496307066581e-15,6.53912556063504754431280872166650862e-16,1.89819391922348434826835738584225394e-12
protein/DD_g176,8.61753691681800977681542875689090741e-15,3.57659686958716799883458028330935455e-16,6.73986643464348080262171991271987707e-13
protein/DD_g177,1.14000889672683368267911718812935492e-14,5.98320026523451270317028697791674182e-16,7.70586944324837117205680975697395551e-14
protein/DD_g178,7.16566412412205857969551943392265997e-15,6.30538682096137441188461132355048901e-16,2.86901853094345964878635089072885590e-13
protein/DD_g179,1.26957516625919455623664035347431798e-14,5.22284499377832117801859547995306024e-16,3.23913530345493526937179993015734683e-11
protein/DD_g18,1.37579382353293638091637848098541753e-14,5.74226960039484622124266057154690408e-16,5.20762148384515089024984055873324054e-13
protein/DD_g180,9.32778393592717147552861684944208596e-15,6.30141146306061890561362772415281845e-16,9.24721250706962600363546276566829865e-13
protein/DD_g181,5.87396811405419489489752069174425697e-15,5.64343588567543904216131604105253574e-16,3.62078243670280377176208420628653157e-13
protein/DD_g182,9.87703998982572746132441825139327765e-15,6.62096309920707494980901637938066220e-16,9.21844242688993175350565960792548678e-14
protein/DD_g183,4.08426363448278944267690427481792727e-15,1.01722558277005930484699069536157143e-15,7.38334769320110270600993968581834691e-14
protein/DD_g184,1.17039165280557132720790801453220134e-14,7.59140802771247107998653036655819994e-16,1.29588048116744958479301842780785868e-10
protein/DD_g185,9.64149238890924488168697231625383435e-15,7.29813509779278866058921004709881883e-16,2.53753283814840819046929630898770543e-13
protein/DD_g186,1.44478498249205068976996590132021063e-14,4.93608121492866328655887391576292269e-16,2.01586951092741802815139559502811456e-13
protein/DD_g187,8.85276499375665433639322391613831780e-15,5.29389946941943790751160177421190546e-16,8.69245886653909766560923438056582868e-13
protein/DD_g188,5.85963355457134824908038160066292830e-15,1.08320122854818066930559409428919541e-15,3.31537914657536748363606102540008853e-09
protein/DD_g189,1.26244377553695444298059908923416569e-14,4.69568997381297249787797051125393851e-16,2.98286122412520178242778770607399215e-13
protein/DD_g19,1.33007729540665704444699054009701588e-14,5.54859115915107807322795112419677814e-16,2.53299268510558295714821150764092204e-12
protein/DD_g190,7.78201586152304289978505841067159921e-15,5.64202338404833423209973464204365038e-16,4.10997558821280729269701578735693014e-13
protein/DD_g191,9.98015470573617685682506869913285125e-15,4.72725689964652469788757709411184119e-16,9.55170051684535370341382462046631217e-14
protein/DD_g192,6.05805061937422245859057817542748211e-15,3.96191038123825301883499499073536279e-16,1.73786360043523460047722904206968360e-10
protein/DD_g193,1.00023405740421701031033343262374438e-14,4.58805006183437434749161066254890794e-16,6.93817389871435314879479688434179756e-10
protein/DD_g194,9.94150812278775596267066392701333343e-15,5.44052568392151522863062597105694167e-16,8.93281133431069700418275971140086474e-14
protein/DD_g195,5.60830891314736384063842728981607674e-15,4.61580501704596929574487222291273161e-16,1.54473089036837217772548509756228635e-13
protein/DD_g196,6.53373601401965388846173467640969564e-15,7.50437788410752300106905033012675092e-16,1.94384468050905450869413702042320798e-10
protein/DD_g197,1.25940577502992945498162564812361226e-14,5.20026965559028516899156028507001743e-16,1.71911890593039732295240875114139964e-13
protein/DD_g198,1.07412422831232655787915013389576279e-14,6.34959121896575242725659335695382318e-16,1.66102304481339363809041070294188694e-12
protein/DD_g199,9.65185705827641736756075924590909550e-15,7.73973963259737351631478877448069715e-16,3.79045849472545419317399903725329328e-13
protein/DD_g2,8.16809624576163439809152609291114364e-15,4.84359328110235972590717637971971519e-16,1.85074820082873771151243489833610381e-13
protein/DD_g20,7.11601272875705906738457508961847522e-15,5.14662225769334878780664215894381133e-16,2.03464977143343194383497879356509802e-13
protein/DD_g200,8.00271717535213900993203185253982324e-15,4.66280612647434506280380412987485085e-16,1.03026126358251759327044646242148766e-13
protein/DD_g201,1.18472366713620891180561565619374277e-14,4.39679951764622296867701192902086447e-16,3.13627990774759604202368991067602830e-10
protein/DD_g202,9.75138684869873201682633443646698794e-15,3.68284630135866163073505862440915665e-16,1.62897287306001415452918613192635903e-11
protein/DD_g203,1.00138839387695581822190214684754385e-14,9.94343046346590867015661854646494608e-16,1.21993459687494910076080746852508703e-11
protein/DD_g204,1.22288697563366496536831631935453430e-14,8.47553829821696605860948694501029420e-16,7.78042125487377882176897628518383171e-11
protein/DD_g205,9.80134780177636738043950607887334691e-15,4.87093676835763829693207486658304763e-16,1.47886858474486277957474755351187802e-11
protein/DD_g206,8.41307039461618664515858662325556736e-15,7.85169599844135082527544066756254988e-16,1.09499234454900596577136417404720743e-13
protein/DD_g207,9.72429491702144910896849796747578253e-15,4.48864688164690559885784502703613973e-16,2.08745073659588729209219928024239279e-13
protein/DD_g208,1.23834486158762511128493113204861671e-14,5.45155139565988041274169489261377701e-16,4.58411783033005613264425986028637383e-13
protein/DD_g209,9.86981031948317235340237640957579481e-15,5.41160949961229109802065952550815697e-16,5.61881590735858950822720868268906643e-14
protein/DD_g21,1.76185550007487812431651723698555732e-14,7.02280466225740765556938612173580044e-16,1.02270355806516370472531970306510093e-09
protein/DD_g210,9.79506108078495496372231775482139607e-15,4.57104530038352993985964292584289280e-16,2.84620033191571705298662319943814909e-11
protein/DD_g211,9.00936319463534515893274572278772427e-15,4.83990572750870684669363322127012325e-16,1.06811726133038936366157134770955066e-13
protein/DD_g212,8.94141857525206799629842931151205506e-15,7.29262929391452130204163634085968612e-16,9.81766669437922655488032845017754799e-14
protein/DD_g213,1.82010628073318740769304034859731215e-14,3.47022652866422117301769315851881590e-16,9.16580873589902475584400929275955764e-11
protein/DD_g214,9.81603511762308805186266408067414359e-15,5.14620987116047107312120956035721272e-16,2.43080354732297104963563336513076506e-13
protein/DD_g215,9.87974041130249927121408893057246970e-15,6.70661303686027209582650407209122959e-16,1.36491602949124173972911572834453795e-11
protein/DD_g216,1.14616383088062140568697310889196228e-14,5.77807572774409146126872620012131586e-16,2.64572994537600046248219504206727771e-11
protein/DD_g217,6.93236188907557623422925319286147892e-15,5.75971694959372144781372320935859629e-16,2.37376674815855240906185400809703732e-11
protein/DD_g218,8.08398528919013585326870771094432045e-15,3.61361960482948642046180433558491156e-16,7.74298304688753901644502179754542616e-14
protein/DD_g219,9.28492762838096543827390712587758249e-15,5.22679873395260648721961292234317908e-16,2.37607232293793973003132838870860832e-12
protein/DD_g22,1.09327397474579174651690396212459441e-14,4.37084564328234330275125685874501479e-16,1.17307065782833069013528100157701820e-10
protein/DD_g220,9.91191465892518988570645194099151036e-15,8.08969285596027979904871938986301283e-16,2.23472077681324568544570332300664598e-12
protein/DD_g221,9.75364505960848011625896471134658862e-15,5.16460250906350923224174511536995574e-16,9.08742149826728315304544388096382903e-14
protein/DD_g222,5.77728948196387010643973638092672241e-15,7.52682714196174431982986284795911016e-16,5.53094479794309204299369825059992151e-11
protein/DD_g223,9.13667531472348376648950664304073875e-15,5.59479770631366862144166049381571948e-16,7.12518479827415850209071870459563910e-13
protein/DD_g224,1.17669794688963946762508584265083671e-14,5.60085503839266423908643911023937801e-16,1.51227807666834447852986801971187843e-13
protein/DD_g225,1.08318980222399853354171529379731588e-14,9.16212660415353762174197153247715408e-16,3.75712124682903188522982656767358164e-13
protein/DD_g226,9.95097163794447635088411379828876877e-15,6.49912101369344536744593339498775774e-16,1.96214377690634642699614005710870032e-13
protein/DD_g227,8.93351301738937523515622812825378606e-15,3.25726407225980566313565802977901679e-16,1.01492157790112808372495273597047957e-13
protein/DD_g228,1.10385975169617342914821325720032100e-14,4.37198109477401877659696984001114159e-16,3.75575568323100808974864527583177993e-13
protein/DD_g229,8.87156739159653506819719663816067905e-15,8.07889686818034487459919356116411003e-16,2.06069998202841259349349144110125340e-10
protein/DD_g23,1.09530284738058486651063709511702299e-14,6.66062067694225774042893577075194993e-16,2.56477774814507541902352963813845956e-12
protein/DD_g230,8.71008808360115282003161042654082795e-15,5.55796668675927016878629031073057193e-16,1.09476045256202568234022895191830163e-13
protein/DD_g231,9.51958616531564818511789649711914481e-15,4.90595325460691772023059196813184289e-16,9.52878713367854435720128578324310365e-14
protein/DD_g232,1.25103985271232441422567648789956996e-14,8.49025330806846568889608623272488655e-16,3.08920046863239123334053440105052390e-13
protein/DD_g233,1.23568642295259699912745583012300598e-14,9.90784273902858260317773341005771876e-16,1.10259894378848401987331663778470623e-11
protein/DD_g234,1.19717267323653023634222239405241484e-14,5.38766562459127048142495226703911714e-16,4.51854727849188464888184514575943587e-13
protein/DD_g235,8.00813226849700719408410731619698048e-15,4.90799565035265262366322456707227394e-16,1.31616943309954598048731865641635925e-13
protein/DD_g236,6.99373126719936304835327075077804945e-15,5.29686306873828872183904553511079981e-16,6.54008919327935739244619454110172111e-14
protein/DD_g237,1.02886852252675652210419497389520058e-14,5.48830047357425301607251385522113645e-16,7.18793958068841971726540552352281311e-10
protein/DD_g238,1.51486942581709840186347371773466506e-14,5.97355098014416389573321419614961774e-16,3.60797367119926698374411239355019532e-10
protein/DD_g239,6.56431720296140086843720906751806165e-15,5.42937880504002163178225245497071446e-16,1.30071957458455337267664808497001074e-13
protein/DD_g24,8.15802251757655706470653023304410110e-15,5.70358862260804640190582237511444631e-16,1.46498830039286527434796840670264683e-12
protein/DD_g240,1.09802855239378840916390100570704939e-14,4.08408606207993510484570336283143814e-16,3.66435901574327673679918788050254283e-14
protein/DD_g241,9.25349330736298468943906163533534016e-15,3.07024799589955757166538460932058678e-16,3.55440882072449060143938324316408978e-10
protein/DD_g242,6.41351708599922650812718319906805002e-15,5.22188716845494367802502792102809719e-16,4.41582535492134221146826384402519479e-12
protein/DD_g243,9.86344806158578653461517284709035489e-15,4.21084405339837300712807505173577249e-16,7.06964903925236994270392223789992803e-13
protein/DD_g244,1.03848395712535179392329884119209402e-14,6.62647646161896060850139232273645833e-16,6.25817885813872353755050292117834157e-11
protein/DD_g245,1.06413250209921587329535932154454525e-14,6.47106542326479111357752402951903483e-16,8.03108473672891005683292121828440817e-12
protein/DD_g246,9.24058916224263634565019651129128782e-15,6.56042205698506468213965680524047633e-16,3.10395140833329648104073196018516216e-11
protein/DD_g247,9.18815903786448501613300972189979452e-15,5.31631507814640033610245299472120343e-16,2.53258228310347916393926419692118245e-13
protein/DD_g248,9.40250241422869708750817644785092065e-15,7.84960900308570051151164590748464297e-16,3.22981189292661064684210132080518218e-10
protein/DD_g249,1.73496826784608251093182122375326962e-14,6.30262689297931604708230994490096638e-16,1.53454496457741278341752592236518060e-13
protein/DD_g25,1.38688306974594306777423113141217444e-14,1.02990187930158565563121310117576811e-15,2.63644887754995062843050726708766799e-12
protein/DD_g250,1.19425391743538178586501380170379910e-14,5.39503944775596111761227132283013301e-16,3.17475484770442361242691600172883996e-11
protein/DD_g251,6.09918830964140778250431797241169815e-15,4.60348636520687652432624689021974271e-16,4.00737911942500005005240319228937480e-13
protein/DD_g252,6.23285587246317013369955352084331914e-15,3.66330585083038220786356532228038710e-16,2.09646483564388648590919216035649293e-13
protein/DD_g253,7.02018474874902751969085241368661735e-15,4.11343514952527681875222654237796766e-16,1.40566186382495757155520870056482981e-13
protein/DD_g254,8.37336732770644903631776563538357058e-15,5.72367797544588303207549547701977551e-16,2.47422951610291187669386194823011464e-14
protein/DD_g255,9.17151520748691632539320702416468932e-15,4.23426587100957484789382392529536701e-16,1.55046104371040397594092274027770345e-13
protein/DD_g256,1.19477670395644068590838406927040795e-14,8.36344206539179005035810918542992345e-16,2.99575625054972124664037196869589067e-13
protein/DD_g257,1.03042167645757116606258453629389285e-14,4.19990115602283397004278595799424757e-16,2.31471814583923107959270516485287379e-13
protein/DD_g258,1.14120259709317691346986941062521152e-14,4.06310423398877242362350144677675957e-16,6.36955184251147909934383685344358012e-13
protein/DD_g259,6.80855708958972209843243728811119419e-15,7.83467428455822850424736442516822056e-16,3.56925943739779531267557475904913211e-10
protein/DD_g26,7.14516228062675747871217166120719107e-15,8.94224729008986715531143307771373221e-16,1.30036394640780820771373292243659581e-12
protein/DD_g260,8.29503483326319539623366541584364530e-15,7.35173039935800675939331704564228060e-16,3.24498444560069150173412127339403316e-09
protein/DD_g261,7.43717713327319263321109050377123245e-15,6.78187947262289595244557538612016560e-16,1.15350088895743198515054365550424622e-13
protein/DD_g262,6.74345079827356029623055555842674328e-15,5.87861052122700909188162900858927616e-16,3.00088303275354162736933035158980882e-10
protein/DD_g263,7.78430584944157258836444001311241764e-15,4.75929829225776108361416610686918747e-16,1.00596340755857064692471002159691952e-14
protein/DD_g264,1.11777931028341003363388936314128951e-14,4.20713802007372945887133575274387746e-16,1.38942389030352280253757378899675511e-13
protein/DD_g265,1.08164839769898970842818524895424227e-14,5.84800882363783830584640272121558355e-16,8.01670104497409077712267609961928211e-12
protein/DD_g266,1.06682121744679754194431450698067072e-14,4.98086613191380111669817518758348425e-16,8.35635076632687320561904408802165203e-14
protein/DD_g267,4.71925615059826420477442372917504400e-15,3.73149976498209206264390467996247492e-16,8.43763128288197157673661689595580089e-14
protein/DD_g268,7.08466190750655909523143885621172585e-15,2.81396670800029546485616944030708202e-16,3.03937372936485349403229894502924668e-10
protein/DD_g269,1.05829041772509896404503318461369631e-14,6.10188638887448113191029765604655657e-16,5.66663398151695355904634157639327912e-14
protein/DD_g27,9.48889007342811954208771084423666892e-15,4.37706464159483505861317918544890318e-16,2.91732745428741635071071888945118018e-11
protein/DD_g270,7.49686926662418824820166673149399358e-15,4.75458777893948152220169906603721808e-16,3.64061701736282050670287019680913227e-10
protein/DD_g271,6.77945003086336743585954446595036838e-15,4.73969417361216071529865537237398315e-16,6.97668158017086835708419096909562561e-14
protein/DD_g272,4.58911896796324571383403734147393295e-15,7.08255121456054914158663009870298994e-16,1.88956790272258923717858855445405717e-12
protein/DD_g273,9.40445040532009668301353899426966497e-15,6.06501985250507273020263307320283606e-16,1.03593214700931843768667320922672223e-13
protein/DD_g274,9.69339246052921821139858471934170580e-15,6.88920739437248858943727095773477841e-16,3.15554373735356407196375246510515785e-13
protein/DD_g275,7.72606114087669865334923011482895943e-15,7.86380185163829676469712067446802764e-16,3.17398436312357159223618059882693610e-11
protein/DD_g276,5.56859672538914166643058752089858399e-15,4.47319022124149942234715025667152792e-16,1.92625913141469371190903706838158973e-10
protein/DD_g277,1.13251372881606437312743079302687294e-14,8.76073280763609907658386386856936012e-16,2.79648597507414460101135580142945114e-13
protein/DD_g278,9.72569971908441677666678654352696960e-15,5.35292268668593140536135406081187348e-16,9.58206915031627915791585743645633656e-11
protein/DD_g279,7.65844510338458110380850766412703969e-15,2.35280374819800215569427259845988194e-16,8.99930138521826892241155790956936405e-14
protein/DD_g28,6.39549564435012914743977540497587301e-15,3.77332363668451735287243090567586631e-16,7.49350220385494741273509935776471043e-14
protein/DD_g280,9.31735464854063098088138419092107618e-15,6.67103396649923217315822252972077824e-16,2.63539951533175070410468909969057186e-10
protein/DD_g281,6.18112105085533691348326606814345560e-15,4.13416772078861630036614784247462511e-16,2.08364300274734774329200243503782086e-13
protein/DD_g282,1.10939500459628734683615856686584939e-14,9.62923910134515455023370495292348599e-16,1.91397473534185371741269293218123821e-09
protein/DD_g283,1.05089948109595647512944447535016772e-14,4.78240618706062369111130851476998109e-16,7.05606013978082428501262411596891755e-14
protein/DD_g284,7.92050796568288343901958235919293459e-15,5.56920067545348999140875779909379181e-16,9.39784737262159768191576422725004530e-13
protein/DD_g285,5.46366903702589799237272025983566993e-15,6.73597104134278012374138263712118545e-16,1.19664928636355873703800808033125137e-13
protein/DD_g286,5.23982816696313927960091654356005824e-15,6.30764751247907860922525548074968229e-16,3.01397056816915889714788959648090135e-10
protein/DD_g287,8.97713163166110249098488667901752737e-15,8.94852157164118022626425486039219470e-16,4.00741371292254140583833339017441865e-10
protein/DD_g288,1.27195575249557892439830202796824755e-14,6.86318225058983060021175462249295211e-16,5.57789774005265058065514577552650590e-11
protein/DD_g289,8.08151619311392306002304610846135173e-15,5.73528394939217645323518948391607706e-16,6.73195331933667018870283590599514270e-13
protein/DD_g29,1.12955432357727590012274796194788626e-14,6.73603756653161602004095367980212983e-16,7.50554244840210613140402907495591500e-14
protein/DD_g290,8.20762352534712162410791943060883807e-15,6.58474787086866494041836090488558135e-16,2.49817548309426780290453565309232065e-13
protein/DD_g291,1.12136738359107536449278153089524541e-14,5.18549999756876970454268141421780734e-16,2.44373011917816416730323328479424518e-13
protein/DD_g292,5.45505025252076348998630501931237983e-15,7.00150470412549343909078583058550155e-16,2.15357426103707975173109072928216870e-13
protein/DD_g293,1.17903707541403697417013769477048114e-14,5.18882429713618062966822087778243663e-16,2.95746508791193808056084988558933598e-12
protein/DD_g294,6.83233889891276164779389506823993498e-15,6.32669188527073155898474970810259637e-16,1.99803843290440773751814551731557674e-13
protein/DD_g295,9.41547891994909291200377457148449958e-15,5.77549769249688793159000347399741829e-16,5.41775657351328201219408459070636958e-13
protein/DD_g296,9.23300104817687877624375341459040294e-15,3.61715438505418895890249768220889274e-16,1.80301085788830548291095377341414677e-13
protein/DD_g297,9.08206044433807487831023469788724884e-15,5.84537147099387095082287916544738788e-16,1.17957439131050917964609479327620916e-13
protein/DD_g298,1.56542930736161222155335752724846652e-14,6.38033971160227855522619262294827396e-16,1.69711184194376739859642817771223248e-12
protein/DD_g299,7.50373648726384765104075716813615292e-15,5.09011520445132414385087224980800888e-16,1.25193606765220927103829799151647965e-13
protein/DD_g3,6.01016312625809458661128010784088578e-15,6.35850473870113150857276918362535219e-16,7.11978258836387529819762124588355403e-14
protein/DD_g30,9.01970555734345776986600061005649454e-15,5.19096863475532485944294259561511274e-16,1.52689161043514804126650020237378144e-10
protein/DD_g300,1.31606359111089624760316804521429160e-14,7.63922282733393287233329762356386100e-16,1.56582387656331228480369627999532715e-13
protein/DD_g301,6.91955782426203856293730868995024484e-15,3.07152053974244027138359580586789738e-16,1.55556542199002825088317608571427055e-13
protein/DD_g302,7.15759581538599921841553215178924118e-15,7.66074532543218851385841878971655633e-16,4.18262580962586228277892608400540761e-12
protein/DD_g303,1.04835831205996162717620445255155286e-14,2.81787744831748161481341015476012454e-16,2.21309261124182584692830093002459501e-13
protein/DD_g304,1.13407082220855316892762393396238339e-14,4.68964371677053436128513628362211981e-16,7.09052135404415174659520651727321853e-13
protein/DD_g305,8.39431416144689578917019865462686849e-15,6.84404505899436991856062521057537493e-16,7.16548461301328743297804300423270871e-11
protein/DD_g306,1.07341069580387767313133802912743961e-14,4.33409423374942895745910571108910330e-16,1.37569279783847226003005239994227301e-13
protein/DD_g307,1.14815218388937286623718652888684131e-14,9.69414547001901451882855468599695589e-16,1.29592885320160706942172822453919678e-12
protein/DD_g308,5.97189145814566573033171137825605268e-15,4.20093821712654182857107328418554693e-16,3.33737989080243350634654341774123108e-13
protein/DD_g309,6.05774367558073228207413313560132014e-15,6.34821721593834038865428230876535711e-16,3.49757102098486748938235161962353758e-13
protein/DD_g31,1.01835929461417697225642857536441030e-14,7.24687943417906025246832640984794734e-16,1.00489899179683928595460849431964580e-11
protein/DD_g310,1.25714880404160548976970172050021582e-14,4.90435260727030736004622933544799688e-16,2.57124571199739145229162675293448954e-13
protein/DD_g311,1.08012167484630520287462417852178140e-14,6.63013604682560919053415876935975024e-16,2.33709470348560130210247955110103498e-10
protein/DD_g312,8.43785416201624450025926790016067104e-15,7.20146997055692315867725586924375800e-16,2.59298118025285059794604266982386457e-13
protein/DD_g313,1.11696521785520952149447618443203272e-14,5.14482453126051233538573631503033414e-16,2.19337549966516796332236096500245970e-11
protein/DD_g314,7.69205380952811526358724512499971682e-15,6.22205633544517324997482771782450253e-16,1.08814440951943767283091980673051024e-13
protein/DD_g315,8.54995750188418306307762384558530557e-15,3.43272348934943023054582733648575549e-16,2.41259304191408049628451116418690935e-13
protein/DD_g316,8.08240657646577302595840353217760768e-15,7.18506599632596754864812472626475100e-16,9.82437636129443185387010335542301637e-11
protein/DD_g317,1.11481522953938651114865316438353722e-14,4.78967561563838297029224019045755881e-16,1.22919736898180657949370322114161775e-13
protein/DD_g318,9.60377846498374922469305302171367792e-15,8.83279001546607225384826299286656989e-16,3.96839977235159843245430525058978968e-09
protein/DD_g319,7.55028756861152909499280823631396864e-15,7.33990694851014529862323965685556058e-16,3.82296437021193198027292746610031649e-13
protein/DD_g32,6.89359511536981045989260503443357925e-15,5.78810902231970616098746936705666058e-16,3.78036011418368719342835012543148715e-09
protein/DD_g320,1.17138704829690960214113105946182208e-14,3.67362319450961546585988182242513840e-16,1.68432302021839113914603367004867622e-13
protein/DD_g321,7.81438387774867895186875841861031702e-15,4.29902707892080829251081659716644107e-16,1.33169558363536483894868955908566814e-11
protein/DD_g322,8.53055024949193498698488441319477672e-15,4.24482122368655637778567847114949013e-16,3.91354318897570445091028605233794606e-14
protein/DD_g323,1.44965869139933833149375456703266583e-14,8.55539991754857557563037419189106172e-16,9.28958844901075686322416116927553352e-13
protein/DD_g324,4.54465202594076694849678247681077358e-15,3.06585729505321471308221744832587184e-16,1.03946748985791228247473834625662495e-09
protein/DD_g325,7.75202403174890131995755752282959486e-15,3.60105924845005576382396214129013571e-16,2.39360336634662982702154933228952977e-13
protein/DD_g326,1.08590792507884110132098537962087561e-14,7.42262441497719990259994551737773604e-16,1.65698188032392061747613205330937575e-13
protein/DD_g327,1.20046852010522976128672314245383135e-14,8.84463670581208420375646741589555691e-16,2.37509782188824065602551833783294328e-13
protein/DD_g328,1.25794268571503715763476676678386407e-14,6.84386497284760504543379168760505380e-16,7.59156148263447374665170998562807256e-12
protein/DD_g329,6.59848726576963100849595502522258322e-15,6.55027634137421173233523118055984300e-16,1.42573368605501057847700320032651604e-13
protein/DD_g33,1.63648345348211422443274333972305443e-14,6.87132012460552792339817545260914824e-16,2.98095824078368903044812794198645469e-12
protein/DD_g330,1.14560190829351755812263533290197775e-14,6.22497722860218878937973867294704177e-16,3.40484266867058460829294199131306004e-10
protein/DD_g331,9.26013610507905762861261339538092730e-15,5.75317136239291428053660205001709106e-16,2.38129033843140855415687780992084272e-13
protein/DD_g332,5.72909672263790624466347265773887035e-15,3.56639002126655439485501279181964904e-16,8.52568487564105063972324903082335776e-13
protein/DD_g333,8.97380689835758098544861356583299521e-15,4.39682105332041006521141123592588710e-16,1.51516462111503618393238634132864707e-09
protein/DD_g334,1.07659397148055017393458893583476865e-14,8.40447316431675090014337901310042515e-16,1.66933872680340217504374781360548364e-13
protein/DD_g335,1.18960615410407285643111158758517930e-14,5.64100308907202122786521625686555876e-16,5.74654995403866208747605320492397996e-14
protein/DD_g336,1.41488543539280865321182184094988433e-14,4.16264331375906229378614465366299123e-16,1.50895478494868494750300791388824819e-12
protein/DD_g337,1.07278981760833595949779675628161924e-14,2.97028687359149007920639357753324521e-16,4.55524542354632253698710599337710634e-13
protein/DD_g338,8.85504179683619532027982778497778293e-15,3.52773713313231590094116183617990193e-16,1.91325645004250041078202469226260731e-13
protein/DD_g339,1.10735597740113962913134427607914104e-14,8.96460814009473808202401094871530969e-16,4.20280615181492474009202598108707871e-13
protein/DD_g34,7.63009649733617895217465770380831034e-15,4.87149589727680084057548088694653997e-16,1.16504775291405095759546397958359170e-13
protein/DD_g340,7.02620379305340853270502896425850239e-15,6.30315804869403324834156769282018569e-16,1.91081837223216050765647312222605492e-13
protein/DD_g341,1.03700062355996966532552745849959725e-14,3.59596523901895800234626350042005147e-16,5.72181145011622310153414970249867186e-14
protein/DD_g342,8.64405046931323325098998133060705230e-15,6.13532359952682060696094811276831112e-16,1.64193884517056604714593172290403905e-13
protein/DD_g343,6.90037312659913380401853876318451978e-15,5.69557096589528730833798844882610969e-16,3.87148026440692239976116658582034971e-13
protein/DD_g344,7.25961616905751284472419671504972218e-15,4.00393566913315180745918620283068327e-16,1.67618470398171371350678815099149318e-13
protein/DD_g345,6.06473723683636450485108897947785336e-15,3.81279441854025690258911927994653444e-16,5.98342160328173639997930911849164776e-13
protein/DD_g346,1.17275131607939974035016720181643946e-14,5.62977343972950644032004442578254904e-16,5.50371713995349839289810160852235685e-13
protein/DD_g347,7.94373488261030704596546905278187905e-15,3.28379850719944688328392562763808589e-16,1.14568141177390478113836248012961807e-13
protein/DD_g348,7.31561771251286758917730615176211923e-15,9.08685063505822514481916740315498717e-16,6.60825992011408927009156074133750666e-14
protein/DD_g349,1.07184870315075151636738553165431018e-14,2.63549945406891342456976324256040371e-16,4.27459785098561810936940228856105971e-11
protein/DD_g35,1.16186774534620519554391182283489598e-14,7.96619789097571618807030310246170259e-16,2.32523142371705651143031313726264310e-11
protein/DD_g350,7.17471544170869491848037471396174134e-15,1.14696545234168738000817108768993024e-15,1.57773233183112914292515597146501364e-11
protein/DD_g351,1.14077389947626210745030936815598420e-14,5.38526598112980770241977902843532948e-16,5.07413608028261135748030096853902454e-11
protein/DD_g352,7.52533562028382231265561012350093318e-15,5.30517297835644217672367647930747281e-16,2.21423505260514178794386092714449576e-13
protein/DD_g353,9.05961229042665251210239955649843812e-15,6.03758119287693510831358988317629629e-16,7.82238522782860233219258804605250194e-14
protein/DD_g354,9.22149712151513166137152695759621846e-15,9.98102924940101238192368615245826182e-16,1.48814925004443783465096686031613779e-12
protein/DD_g355,8.38054981150395279330242524485584330e-15,4.04145731900576983037454222323762213e-16,3.12660881821887294952233259606191414e-13
protein/DD_g356,1.26899324910920320645682601569889251e-14,4.70122402636868454202624526953723627e-16,4.37191059647882844373574808920049109e-12
protein/DD_g357,7.37781827038061485176713320062637748e-15,6.33582198961210997033937230959854507e-16,1.10175421123103750026114882907600266e-12
protein/DD_g358,8.72998933160691435886549804492989409e-15,3.32884901076904382194825436042038421e-16,7.46196774874723800014551249266235979e-14
protein/DD_g359,1.43621312694889174398234034971060157e-14,6.81946450892095442453641853332187002e-16,9.40142687986489398362488032496042176e-12
protein/DD_g36,1.03286605371297946895748913865810128e-14,6.91428972563488454215549684438230120e-16,3.42984966348897956749798930531336930e-12
protein/DD_g360,8.44975235130941546930543589447712430e-15,3.90514728120316858120691545207512014e-16,2.51223632476546301805007532538648117e-12
protein/DD_g361,6.35149337068871959708259459105320163e-15,7.32489782580104353510678532216175242e-16,9.70277772772651023078603493842017715e-14
protein/DD_g362,8.47414279148694938334508014772304047e-15,3.99309091147272773153468887152574188e-16,1.83823269731220936492056693343017198e-10
protein/DD_g363,1.10607092199502395787698279690595374e-14,5.57433760945523986072432751335220770e-16,4.69019875671858806859947524480246847e-11
protein/DD_g364,1.01597848962387180992599293109062755e-14,1.02119198212375136869530778829652571e-15,8.91913137494742830922451323636164240e-09
protein/DD_g365,9.47393078463261258951973511515653527e-15,5.15393045284330700382442491325933757e-16,7.28270047952295468891129014762410525e-14
protein/DD_g366,1.10010859090556303079255086215986211e-14,5.10783648321054159612103016271567704e-16,9.45831005862309531411553939244339664e-14
protein/DD_g367,1.09814217278267166396623228742919064e-14,5.25489754335546008023066203495227600e-16,4.08586886494858753291642595075850295e-13
protein/DD_g368,1.18191673417542994386013053593589634e-14,1.98091616815617776632804798864511448e-16,5.74019476848061000743461730799251333e-12
protein/DD_g369,1.18187659449052558840711510739963466e-14,9.96166209065468114206179719966056690e-16,1.17479314800681729217753864000835517e-12
protein/DD_g37,1.11745051522675557178495361025125475e-14,8.13107975127281724577111087530219703e-16,1.47315008965154078648268178617553727e-12
protein/DD_g370,1.16681685509281215885894535245620197e-14,4.71036131767825536108094044954178763e-16,2.23625435349822679094410919056617296e-13
protein/DD_g371,1.05705340628142819017981083724175712e-14,3.54397605056094358135551216944985166e-16,1.38336399438635532205579683523207416e-11
protein/DD_g372,8.98532918595084018636676206493670061e-15,3.35347028143358726388802981981856268e-16,5.30555068565709575918783217220058906e-14
protein/DD_g373,8.15493280721093943550124679801341212e-15,7.97856864654651045405106245545767008e-16,3.76943986421032725536245863261907178e-13
protein/DD_g374,7.67276297561522275318839336580614193e-15,9.41163213982939667548357747797788077e-16,7.71031594525327436980706646993231649e-14
protein/DD_g375,1.05141322846071719090840640511056055e-14,1.07402641721633899905447661561573410e-15,8.10484696461831354753939754646889505e-10
protein/DD_g376,6.78102019043184648587809603722021760e-15,7.12446367796267029251285072795562369e-16,1.03964641630057664227523493767750532e-12
protein/DD_g377,6.73965997611487342261391650761404165e-15,7.51254224178004299052196847877039115e-16,7.31164503005311110631146646779497094e-11
protein/DD_g378,9.58168584648713395332967653781902105e-15,4.41236122880273268802255215542211107e-16,8.04889595839414126707681518009431951e-14
protein/DD_g379,1.06349075632170514416226741924702560e-14,3.80160491550210213439280158201805661e-16,4.87168529839996493016894189657062379e-13
protein/DD_g38,1.44423875430386383163124819961811442e-14,5.60466447208042962531213060388513515e-16,1.86516172277488497707414034560414281e-10
protein/DD_g380,8.08592104178477405241464948833509306e-15,6.74044787009914438116956410960381486e-16,3.41021303221306675317288184533733291e-13
protein/DD_g381,7.44485465352689206191717349421881792e-15,4.30055927818592492257143850510038325e-16,6.10778826207383821608343777838474743e-14
protein/DD_g382,7.23411579840854088063821501394472343e-15,4.56270736640701935994007842377542253e-16,1.34733899705172901188847675449636915e-13
protein/DD_g383,1.13424025607772147379466608200626897e-14,4.90661521729198870192504875965355437e-16,4.15385592411666260833124956583428268e-13
protein/DD_g384,9.33653854073709620197712966305132220e-15,7.92545989557680703186309635019943745e-16,3.37777925818226443911153841301104503e-13
protein/DD_g385,9.32383309691285458677107527570720686e-15,6.48345140560259999545921418717721298e-16,4.88812414776588692413552803018959969e-14
protein/DD_g386,7.11316317292805814624034545987384241e-15,6.04360153139270674000573276603507259e-16,9.59856963093429961772845400949783370e-13
protein/DD_g387,6.37834553149642613233778944593856616e-15,5.35667510642038972851467794654141013e-16,3.29254611463568089322920558464046301e-13
protein/DD_g388,6.24610922537443201859556022367678851e-15,5.03276361591277008922765984349531900e-16,2.27729775807268811634078831721262749e-12
protein/DD_g389,1.01030921318532317367132229490211909e-14,8.70720956188297098528392635607432238e-16,1.12808540810765111872199976869383463e-13
protein/DD_g39,7.00170239560216586458281355130816245e-15,4.55149923894875410648336746863608082e-16,2.77287273662526519965492082538661879e-11
protein/DD_g390,1.01471350313098254533271798449270381e-14,4.72842656333699994541308631668888060e-16,8.36702307959258419953491260265443314e-12
protein/DD_g391,9.06020400307445820445856551437562384e-15,2.62425117680363403533861330217405065e-16,2.64846117128135283193967954618870557e-13
protein/DD_g392,1.08781457395269913404728038686775550e-14,1.12191835263383081441568074042824362e-15,2.92472704218084533860123765158671935e-10
protein/DD_g393,1.33035055415137451030284383911562966e-14,5.47789438820668909079751182248855234e-16,2.09989870261202585196945960837340036e-13
protein/DD_g394,1.06272270045817027432833161607669237e-14,5.02188614884585877578061305487702724e-16,2.86092000299221471436891093462205595e-10
protein/DD_g395,1.03519714173704711347696812949361394e-14,6.14643495910390877233847347157054565e-16,1.72076342005125338981767565952737145e-12
protein/DD_g396,9.07957636927986858702002234294739097e-15,9.26084535586909643204077704751024496e-16,4.32483117704332115315378952432965643e-13
protein/DD_g397,7.98508017119851849402494290913282775e-15,4.85792076498758198089290355370033427e-16,3.95982718741964337713486781303545581e-11
protein/DD_g398,1.46747530206295859843165366388634771e-14,4.34204177119528676611617232617102293e-16,1.55174062556687924950496594957916752e-13
protein/DD_g399,1.22422956612217164679106170607483792e-14,6.93673668457654850904544007840335146e-16,6.01380546025097284470728905217374394e-14
protein/DD_g4,8.44636637393985649763479793181677675e-15,5.25564681198153357236446723734471692e-16,3.68764586999261832208662050526313221e-13
protein/DD_g40,9.78967313090140491218634966080491488e-15,5.82296065530774449327472086312394278e-16,1.54480154070096226091315976391970002e-12
protein/DD_g400,1.33022284478728749619484231639932129e-14,6.05152876006685937799809781710500871e-16,1.95281207195500210276659001900252287e-13
protein/DD_g401,6.60511590621167269659090740594885999e-15,3.74954191816237274525738534976544029e-16,2.14553235223770920652773280767616107e-12
protein/DD_g402,8.16050428500776745611640751489263499e-15,7.14694781467370720884568131354379392e-16,1.30306936920057898715378970891955517e-13
protein/DD_g403,5.97552987708213331340175559680582418e-15,7.58793889802890571144864657964564155e-16,2.11276767043989438995674855807148399e-12
protein/DD_g404,5.23693741109957227941202592049962558e-15,3.60360216142656726173460614375493063e-16,9.10906305163194429990296695049340896e-13
protein/DD_g405,4.52069238516747382322546823113060530e-15,4.55255561742603799698453739827171026e-16,1.10303985944870649057734021387765150e-13
protein/DD_g406,8.89153109390385545665354797392604131e-15,5.30455836064831554611528177808646601e-16,3.66638013184762708739661359452669653e-13
protein/DD_g407,7.53302299346213339805680117728171163e-15,7.80894304674476306677234014838041730e-16,7.50709117703492695615766437847605715e-14
protein/DD_g408,7.47185266255694064680705983253317573e-15,8.60740077818510002806266158060997404e-16,3.03085410028399732841000082865110093e-10
protein/DD_g409,8.80046245673684562106532611018954461e-15,6.00577082986416299411246711777624562e-16,1.36444140746245805021327290668975169e-11
protein/DD_g41,1.25649700990735460188054279695443322e-14,1.17306175230536847615878059156245168e-15,6.45837942355541068277325407070320218e-12
protein/DD_g410,1.09050522170653231310371929250382515e-14,5.28060295182317372322964212035278314e-16,3.70997020411045709176033013613862533e-14
protein/DD_g411,1.03454430073135675285199731209103208e-14,6.05002848538801514805197924354251805e-16,3.02352881565910822155460902268036020e-10
protein/DD_g412,9.44054463108570204171702618077458458e-15,6.97574766020526067780216870704739816e-16,1.32489027752107537375315648707852252e-12
protein/DD_g413,9.23665514068365366239462085721811442e-15,5.17543602524571232711804298517283849e-16,2.05113034228888840365176506607005110e-13
protein/DD_g414,1.12518498940375481236064514854527814e-14,1.25144643580424712740801777149264883e-15,4.25557530837204078042863075037315366e-11
protein/DD_g415,8.48569525079711030897109752528556186e-15,5.72818906031312834924391462058883745e-16,9.73359125126907827512765912867819853e-12
protein/DD_g416,9.30950609603810701444709956807933960e-15,4.57033864613308617777976896454459658e-16,9.43207830036456998042587215057543721e-10
protein/DD_g417,8.87563884120537571234034650570848845e-15,5.01467607325527212574724977053937094e-16,2.33236960056631597096952114831893291e-13
protein/DD_g418,1.01095552841686050919035698867126970e-14,5.00603799949214895228470565370886490e-16,1.83926120646792824966549958789621282e-12
protein/DD_g419,1.15264447443871551648258676425169520e-14,7.01403511699031904953523593114373460e-16,1.43672826613436775571978745225395355e-13
protein/DD_g42,9.85243842926618781607322376697136006e-15,5.88328393932735388170433036367409479e-16,4.93500858730962513897616254618104323e-13
protein/DD_g420,9.95372083355868073479072403420640591e-15,6.28190258471005827253331171689954546e-16,9.25834803209304073994193098049922793e-12
protein/DD_g421,9.04612668484036313938018017703370825e-15,4.35541755801838393327312847302384894e-16,1.00639192768217907272363962048620917e-13
protein/DD_g422,7.21819240256039723146596306426786977e-15,9.76716831381073880259254915162596331e-16,1.86618849342777502178351865872078889e-13
protein/DD_g423,1.01686740112116741906768696707929510e-14,2.13686686421402122175995274614136371e-16,4.31300962034629370848521541583164777e-11
protein/DD_g424,3.99073392352774973037834151251898191e-15,6.44069199014414204450114708726220608e-16,1.82241372469374327359286593771764513e-13
protein/DD_g425,1.11832585279064311800610192712329684e-14,5.02050524452060163178551794876490377e-16,2.95042113018671549700560583392256930e-12
protein/DD_g426,8.48367062666848613667034397474570454e-15,5.32045651268633459873179903298263566e-16,3.12131321300985590483045841525980458e-13
protein/DD_g427,7.26952532026006487725375663462232239e-15,4.14518839513812707424158912077363768e-16,7.34618404294417378855742598892491771e-13
protein/DD_g428,6.01504498907765436717871021137989523e-15,5.19024071057338617403618997319717718e-16,2.30313937522927615352110628626562077e-13
protein/DD_g429,1.11082806171456231871995176941949180e-14,5.02679599797558344498245147938781811e-16,2.12345761415854184013039466947222594e-13
protein/DD_g43,7.94770367112204016871587489983445807e-15,3.53103836271975990516207166309748036e-16,1.08501679534568618042602795426385305e-09
protein/DD_g430,1.64985884646639917900431469461097056e-14,6.50194145874183323116566566954332956e-16,4.80968561948745858647161908027040392e-13
protein/DD_g431,1.29018153916782858978661629023426209e-14,3.38941709728169761943372137034205581e-16,5.68006051763222405435896080309673287e-14
protein/DD_g432,1.32620713822456199787349741973093744e-14,9.19733221572622038225876090787370068e-16,4.06204507340781658665538798420668934e-10
protein/DD_g433,1.42015762724498641746482194259053791e-14,4.22378806656899878089955006245139752e-16,3.50186860943878656785285111279567552e-13
protein/DD_g434,1.22899071583828536922893640042505629e-14,5.01157386868412399107421155588692479e-16,1.96869206625374426556815516599789553e-13
protein/DD_g435,8.39994157082910211089404900549553905e-15,1.06879921370695315022580695513844354e-15,3.23787731019774190850932221981689645e-11
protein/DD_g436,7.95157604774713933939462125173943032e-15,5.08009386748869506815861648598496991e-16,2.73755108140691856027387824450522736e-13
protein/DD_g437,1.26731618123331051765497154383836200e-14,5.93963986107165223054474549213794534e-16,1.45628435377419341884346366944166986e-09
protein/DD_g438,8.69852900381889905790012067990310618e-15,5.03298844567050105603858986321350614e-16,1.54092258229085981581605928028701756e-13
protein/DD_g439,7.10948306528824759387134834251334210e-15,3.09072019469610872721755196478377957e-16,4.29646112305945796943156498321138423e-14
protein/DD_g44,1.15132037452465898498602145131624005e-14,7.16614631445625756607147293791638062e-16,3.16280867148844320613985560597659544e-13
protein/DD_g440,7.38003639573673382436448721373670195e-15,4.63743939509165073348598226280807499e-16,4.67595781642281712773052323458563243e-13
protein/DD_g441,1.02898511839777244815799421164837014e-14,4.01253674402829035597016505172143148e-16,1.11148780777215152507793799718502161e-10
protein/DD_g442,1.04032912767251874945435384493429670e-14,6.69886306752694292876146970784471684e-16,4.79450170614448144671757100905714293e-10
protein/DD_g443,1.00526936651738369294404736805004086e-14,5.37858687173216715162012776569566722e-16,1.08032885805167182311296162718080560e-13
protein/DD_g444,1.45468170225493257857736945291259116e-14,1.29235862361865022210823079636417850e-15,3.67519959828769545087153066618316532e-09
protein/DD_g445,9.75142383822328889312197097315002500e-15,4.80044789263512515335361857348535170e-16,1.11651669255275508413409145607248638e-13
protein/DD_g446,8.98549874214732896666848588175991834e-15,7.37080021414119461281066989059097398e-16,7.85473055019490164666840640419204938e-13
protein/DD_g447,7.43384934127357176819600040296481973e-15,3.62207054430830500849029636579733548e-16,9.55195189701208423378650753850557112e-12
protein/DD_g448,1.05409892063593402146981610005298618e-14,8.16163516356210372425309892482492864e-16,2.58943375598957132032789138291049384e-13
protein/DD_g449,1.19259062642274227280226666525736918e-14,8.25092114474307643188669056668217569e-16,3.59304999320954249073651531729114435e-10
protein/DD_g45,1.23370019943761702343062889948803506e-14,3.28263220165052526397151871738050822e-16,8.09709745861923168783160143834965613e-14
protein/DD_g450,9.23574078090767121464144133090891682e-15,5.64666370883046570058980296634401766e-16,6.24242469645659630148284593512905640e-14
protein/DD_g451,9.07666297090367929104766798654756281e-15,7.07365379498562940952390471875905567e-16,1.32040420407209455766596768585651295e-13
protein/DD_g452,9.93385351133855068851593352861881545e-15,5.89355629551087124183863222615838281e-16,9.62746280638090945471640648665126061e-14
protein/DD_g453,6.95240465368119305885975355912293337e-15,5.40809525118720882996375021626018660e-16,2.06962479175235382982017927391854100e-13
protein/DD_g454,8.76670218250644468221669684513216038e-15,4.60659845147316861027957526076644278e-16,5.72905942327181814706743485913236532e-14
protein/DD_g455,7.14708656814316598649437966006236852e-15,8.02968258045483515945266019484110461e-16,9.92105958053566580870756535825128517e-14
protein/DD_g456,9.18592103456829955331409709600091071e-15,4.69426454044570029123589149219178964e-16,6.40287872810077691700308297342447726e-12
protein/DD_g457,6.93940279716848709788510054895831693e-15,4.06711887902325587692749808778699122e-16,7.32648118677228663394318659153595859e-14
protein/DD_g458,5.90181157493328428247523770263986351e-15,6.58476389954192646803235754350468609e-16,3.62574343655483509475958918127939441e-11
protein/DD_g459,7.08660365658711354812972040892051857e-15,5.10320961920660408047197318972432067e-16,6.83047441949286524237928591576854621e-14
protein/DD_g46,1.15647217309452677125188161253653695e-14,5.92732825068395807827539268710865610e-16,2.94286421814701497438940892011664260e-12
protein/DD_g460,7.91449935748410687845037482712575155e-15,3.28727612344265423345027902250171315e-16,1.11735925914101799296608430195760845e-13
protein/DD_g461,6.84541764318331206666529493677630694e-15,2.80873849233555792617035808072134149e-16,7.35787144723200453106879988537687966e-12
protein/DD_g462,7.24712914824525558408393377187031398e-15,5.30618864566434473113089219610801994e-16,2.11449012793269735040944485713350381e-09
protein/DD_g463,1.12868909914120954430802248310904275e-14,3.87390361244028666162812369187498408e-16,1.75704504475436935520782227033810559e-13
protein/DD_g464,1.13937644500748561617203833121724419e-14,7.12802043773865526621885481990510313e-16,3.40455748976800725379928510642156146e-11
protein/DD_g465,6.29003912021778755941079834562766514e-15,5.91377515508706134605231091782282675e-16,9.56072649146755669137635681947933263e-14
protein/DD_g466,7.41308175758228981942570024516333723e-15,4.33689792725731178851588120131933029e-16,1.60221558586479526243822743071416110e-13
protein/DD_g467,6.65366635808686063714092684406274315e-15,5.00485848981745158114458699669407530e-16,8.47494978278322836796543833423725638e-14
protein/DD_g468,1.17704901545822437767568629664096537e-14,5.94141832446255099704399747386615816e-16,2.48626105778410566182835050639428234e-13
protein/DD_g469,1.02597807852265555666707194701194191e-14,4.47346313944202854891438275809599960e-16,3.22244693539220392665841865747214381e-13
protein/DD_g47,1.01289977530649095714540047393872236e-14,7.64353768098199969003605045896266993e-16,3.90346665858568779172923464920683050e-12
protein/DD_g470,1.71610711964518626774536932580290634e-14,4.46297418789618320646906134362642044e-16,8.85897849959383751527111302730988315e-13
protein/DD_g471,7.36601380619626016053441347488721131e-15,5.70823173215441220229236297497860732e-16,1.32477562692463897788951852208847133e-13
protein/DD_g472,1.05086858290459539253219644110786356e-14,6.18636039300915840969095494694384439e-16,7.90460562197133322455605069120660333e-14
protein/DD_g473,8.54040449876690859390867057639886665e-15,5.91898661817607085898834993594413451e-16,2.66625306141605559482746812182372252e-12
protein/DD_g474,6.14773119099077542317957708696325917e-15,3.50009489832559528602908161652646827e-16,1.39889329311576100970178305599224009e-13
protein/DD_g475,1.10057744386117258741147586167486056e-14,4.49431859301619659115958566693081174e-16,1.42086213005769719053800794561955856e-10
protein/DD_g476,9.29568006961152178892889018561567115e-15,3.56346668647640063605280848542772520e-16,1.16083406629791589656404034439627290e-11
protein/DD_g477,1.34085201434553548472864057906684088e-14,8.49579695181779392189939898697327732e-16,2.24699873596358177394525901254041301e-13
protein/DD_g478,1.15208741933304383842756838561418652e-14,6.27418210241029825227693917054784725e-16,1.99059569314650390839477545819716944e-13
protein/DD_g479,9.10420656908790798650983013261641736e-15,6.08158993130398171249382985760853495e-16,1.49404210094229852564942876692927565e-13
protein/DD_g48,9.36053992179350887599957476605993890e-15,4.68168051851144837028821722579766184e-16,5.04705095440599725747390242018689301e-12
protein/DD_g480,1.44429825992606915740614036468102621e-14,4.37475190183549743884949794469690929e-16,5.15608707468987741169391200681253404e-10
protein/DD_g481,5.53281672247975215792044993371614040e-15,6.79431371052663607691240210226691414e-16,2.21918633725737321557338681151088230e-13
protein/DD_g482,1.07933475864287307619498016037886697e-14,3.75712918491557653113955060196713595e-16,2.15709491116750416741616260492941236e-09
protein/DD_g483,1.31482169053023479826330598574903765e-14,4.90206963429933220913037727036880442e-16,3.30824976807287184510378363933220644e-13
protein/DD_g484,4.65223728553486344993332379416425107e-15,5.44136539740660485901698311107521975e-16,5.69376596268049846436275577722206199e-13
protein/DD_g485,9.04867485489018411716711236168136906e-15,4.41248227830197406515203831394804226e-16,6.99547548268897671451449006652243473e-13
protein/DD_g486,6.90102384225337071479485939871812935e-15,5.81000414531567729272636293557271890e-16,3.76367642591140898527211794128884914e-12
protein/DD_g487,9.42230962502210033650729840703596772e-15,8.85103423549245256621069587349770677e-16,4.33521476609984479614977262217338088e-13
protein/DD_g488,6.37563499283684458509436227652931547e-15,6.78739331058460439504103602559507459e-16,2.42439421571208841299381544950130777e-13
protein/DD_g489,7.92028591624641387786472673403278105e-15,5.87938942584737649847558425825185491e-16,1.82062242650178434001790492215042046e-13
protein/DD_g49,7.43485160645164372399615962619214571e-15,1.00557040396332945665174978744634642e-15,1.40847123164785995073296337726703299e-12
protein/DD_g490,7.91786413514664592373354697771448774e-15,3.70911589763309331983516984032994747e-16,2.35319852763354353635188961304687307e-13
protein/DD_g491,1.09654352323235251940562644003682047e-14,6.88765964802334731726303779087693094e-16,1.80500266369986881218525954059335408e-13
protein/DD_g492,8.35002857353754958570899237025440445e-15,1.24463029778675605346869846211227900e-15,1.92748684838382285752049190055466239e-13
protein/DD_g493,9.93720873990182783023289405883691073e-15,3.69738028176985895578787398434541056e-16,5.22774082394509626945176993668606395e-13
protein/DD_g494,1.59492842819122532727853164056005155e-14,4.77110964191539435366987624760695486e-16,6.75815174691255232825390915628727911e-13
protein/DD_g495,1.07414878371173733349032497507453469e-14,4.78456527058083542878983747240744997e-16,1.60339382916706044185105878514179472e-11
protein/DD_g496,1.14950894922960337889225095594674679e-14,7.77520032259617037637757682982489422e-16,4.60767262268105480835396849035496654e-13
protein/DD_g497,1.27812918491077593844291946216096617e-14,8.87743568901235836873080723018171124e-16,2.78670392364307664445319929883526028e-11
protein/DD_g498,1.17571750550872962112639032846899127e-14,5.55117244727062619908033656773006118e-16,1.23175352463873490363735641951815800e-13
protein/DD_g499,6.45844813011252960330776851090743149e-15,7.22287249478872863248272367420690625e-16,1.39162130162630151840284131545758886e-13
protein/DD_g5,6.33885709634080369430993003276955073e-15,5.97774679392174862773605811835914856e-16,4.05636793454138614136605157102588339e-12
protein/DD_g50,8.18032092329668602493137742634190365e-15,2.92809366429428980357181238025221709e-16,1.68327015980092971851960739549925367e-13
protein/DD_g500,5.70626256840938522330038335457332056e-15,4.43942599845025639591513689212569608e-16,9.71329408990481114087851377387144459e-13
protein/DD_g501,1.00669870794249643026961406900249427e-14,6.19527515740557273699706415102392775e-16,6.69244282316741077542982514408951978e-14
protein/DD_g502,9.05935290263151598415563979213168797e-15,6.37795434114241194882355702303048125e-16,1.10764150425707041368950965204485698e-13
protein/DD_g503,1.47560192502771884238416111685887609e-14,6.16411997972869999481728344713821411e-16,8.86668073911509835839496537553161555e-14
protein/DD_g504,1.01656904038295504040421113550702118e-14,3.43562782558799464270356425031030281e-16,1.18339272230901182763931399944606400e-13
protein/DD_g505,4.31401698798195312705704899159421638e-15,4.78460329291830511918224236201219620e-16,4.25190463203370691818929863583581938e-10
protein/DD_g506,1.17331906492457037731508988451722290e-14,4.82034514703820251162208422625216701e-16,8.73041519880990397621539347083154675e-13
protein/DD_g507,1.12221504134531210166768979672453781e-14,8.92588423796621820023110238061203825e-16,3.83106636498073045925466014405664662e-13
protein/DD_g508,1.27672660433727811353233132141862522e-14,5.16733835573513451659208618901957938e-16,5.12658580510984061437436469279906989e-13
protein/DD_g509,9.55839101256419772278962453306902623e-15,5.16177085071783167259020610154122017e-16,1.49515969172194765584797213236083324e-13
protein/DD_g51,1.02732399505679301020844828707550810e-14,5.22107699212071577603644667455124322e-16,6.08486513375433605937831919268631158e-11
protein/DD_g510,7.40644213112729058314453670721381772e-15,9.69708741294191191487959128962400103e-16,1.47319311369231167339064088053665765e-12
protein/DD_g511,9.59378180385565028707858266528205416e-15,8.43900551858180058354640807903273409e-16,4.57522451474140521106680307259020172e-11
protein/DD_g512,6.99174122459918266374446820089553848e-15,2.43022278544507696472417934059640434e-16,1.54366267306935883803292277706729870e-13
protein/DD_g513,1.23137600373998675485851220125008135e-14,1.05310985987972970014025072079855018e-15,1.60587024121781127997736602279074813e-11
protein/DD_g514,7.06796992137396612165986785818197642e-15,7.19270081743868491971440082559411350e-16,5.12056611037484556150424298456128416e-11
protein/DD_g515,9.43318679600267203608425738294046529e-15,6.59794760266084553802482589769136297e-16,1.58904962574457324876998558835227732e-13
protein/DD_g516,8.22975715231077014284012953894314618e-15,3.72172107381138294517152103139436507e-16,8.72913425817127240298558334448392196e-14
protein/DD_g517,1.66963176498090517434564370457784121e-14,5.46951073043684769716803387758501138e-16,3.29162331619025277148712469887315633e-14
protein/DD_g518,8.65262893437930942050920945530362324e-15,5.24669975887473360978799207754338201e-16,3.12939781011804539216760269398070990e-12
protein/DD_g519,1.20724549131724789260550525055664412e-14,5.31903541014792177017721993917381925e-16,8.91661846684451483000102688176119437e-09
protein/DD_g52,9.93607695618608622164113290280472456e-15,5.87870600085081576607147738319187061e-16,1.10573446488115078542332308286594849e-13
protein/DD_g520,9.92349688926263177657649376004317133e-15,4.41694494516199337719175732181846317e-16,3.59911012934132180988898456361613837e-11
protein/DD_g521,1.22285031562057300586106486112554483e-14,5.75736355391857924561047659771412668e-16,1.43034771405652953116607412118357391e-09
protein/DD_g522,6.05195337807312995134347357527885080e-15,6.90302911541835807324665368654740867e-16,1.18933187144262451713850368039530422e-11
protein/DD_g523,1.09684699836580032972535248728615220e-14,5.14992837548807953570399444477661106e-16,1.89189097336427953140981942619936129e-13
protein/DD_g524,9.95387517694935841422948305433221709e-15,6.23666867128255538465555025610099906e-16,4.55764810490606153479145142288488597e-11
protein/DD_g525,8.87675901546731975055343672447796615e-15,4.96089181001851564429783382338113104e-16,1.20521991070288499555219517548245704e-10
protein/DD_g526,9.30475071128695911314021777207264674e-15,9.03221275412603700787551611786484640e-16,8.66780494335749782284177677093180926e-14
protein/DD_g527,1.00722662253886490079347724049053352e-14,8.56785425817375305556808554510588127e-16,2.30087310472679655369711710380535827e-13
protein/DD_g528,9.21953360720522102155691667663071017e-15,6.59493758039023433409967064984071338e-16,2.70771563643963334984735027389584184e-13
protein/DD_g529,1.31476983596763187433302939938214021e-14,4.79851213448366933918566149238959423e-16,1.26880880302846502382739839377744839e-13
protein/DD_g53,5.94969547904565576423475846948940546e-15,4.07178783813003761830248437303373574e-16,9.02753214101816445836212777977848963e-14
protein/DD_g530,1.33181662537389168758117610196577999e-14,6.74935643490533089988072564208801421e-16,6.83132463158188001509347325754706668e-10
protein/DD_g531,1.01605334390932440565247180309633500e-14,4.68995272400249309627412767086776623e-16,6.88191876980981657529068419235732870e-14
protein/DD_g532,8.86615668723164685980524335259877512e-15,3.76232538748228991467191441633848951e-16,2.13239351782914586649945702797518742e-13
protein/DD_g533,6.99547708741436000076666844323088602e-15,5.14528494996683032803076627086634664e-16,5.92624901183242475023631008715406455e-14
protein/DD_g534,1.32955319794161502764676581889117346e-14,7.80723805860835018402176175998076271e-16,1.32582906475858738353944057177796745e-13
protein/DD_g535,8.22793484924235158784476437153300596e-15,6.20339149606300919310055670857613869e-16,1.13812530290573192449229338600158072e-13
protein/DD_g536,1.00229364812238074160653737175030384e-14,4.72896111627080140452058119265069704e-16,1.45750627121420655885339121383977341e-13
protein/DD_g537,1.09086813586398699093540226457253661e-14,7.67434899578988711758777989056995102e-16,6.74444864718778544498526787724926929e-10
protein/DD_g538,1.23836378102176527743704262483897884e-14,7.52750711330951377420220358232813437e-16,6.49842805965487487033161090434143546e-12
protein/DD_g539,8.14677316350508653580835980839797368e-15,4.43047047037437059507115046828019314e-16,1.22360289579261321903950889174011576e-13
protein/DD_g54,5.74480635758653244678348690991188636e-15,9.70370399703434237256727107797771486e-16,1.38402867263775211596429860746953105e-10
protein/DD_g540,6.41679592041523277892823070213404183e-15,5.97853383178809088635675007630065210e-16,1.61226124740607256344786962064825708e-10
protein/DD_g541,8.71883497313182995536244101699549706e-15,5.56964129874688199541544040973112382e-16,2.64971744287332738746993228561394498e-10
protein/DD_g542,8.28586783562723121140987236561015477e-15,3.12200919332301477995903510499690910e-16,3.89465819360741418074990970463260817e-13
protein/DD_g543,6.49842299423722585354283287399846382e-15,4.76914175394317722529154000209203537e-16,2.60520233012900018669214443262210079e-13
protein/DD_g544,1.16606094854413413146662105180959069e-14,4.92801977433459713456785596400367944e-16,9.74519791972913851798461577210667709e-14
protein/DD_g545,8.61019857847343452350603407068555912e-15,4.83610203156615092981602316153115815e-16,2.31651215802740443144611092291135732e-13
protein/DD_g546,9.86662026506654629371377779066655562e-15,5.58640324752567799621432386907809232e-16,3.04128094305869196591591060970434040e-13
protein/DD_g547,1.26147508618697784277972946411215686e-14,5.91878430053895812314710549713209768e-16,1.09730995113118089109616253250951513e-13
protein/DD_g548,9.18247826060164728037757590216040791e-15,3.99315217197159209077641473862935753e-16,1.20478525020007530847526459487163001e-12
protein/DD_g549,1.00066188444713900436794547118222972e-14,2.70029734174137339718642698856001980e-16,2.45897206259939865658688281010365407e-10
protein/DD_g55,9.56680238348908934132199122617989123e-15,1.14708889886632324006706916922271806e-15,7.65122747664281752097354291497377851e-12
protein/DD_g550,1.19015730442176498218741711630158094e-14,5.30819957292098570032095545417386530e-16,6.45719625032867136277721516211791700e-13
protein/DD_g551,9.72133487001340102786368197019468532e-15,7.69416333869284107851161034139522456e-16,3.51389600180167263425756555717925902e-14
protein/DD_g552,9.97226188011711908950654355394553565e-15,6.31236474871135231747818814319223215e-16,9.73344168375940438450843091916618543e-13
protein/DD_g553,1.04854684118578273017410297298748981e-14,9.64071376446993224797883499693905824e-16,1.88638963650393843376388342497758633e-08
protein/DD_g554,4.47102206686101968817051374706721260e-15,2.83051814002655567882260354500267052e-16,7.00914768188849184165955075724252365e-13
protein/DD_g555,6.73779263885277940841265713643463234e-15,5.87575429158774022827843630749870546e-16,1.83032567389220162906749491273090396e-11
protein/DD_g556,1.32302649164051469546269942887369434e-14,1.08565912905510402439391504714748239e-15,8.90607938482881591770706393938901525e-10
protein/DD_g557,1.00255779407561288506782176088086135e-14,5.73398201316801331739436375799145263e-16,8.71128029625005952151271642035509633e-14
protein/DD_g558,1.16974749009706858828262823461891734e-14,1.61146246139525329946997774128014604e-15,1.43568139828580746033937247563860786e-09
protein/DD_g559,6.75269356921111476618832743879214943e-15,2.19801417079513594039819401357641246e-16,4.35029611126994184446838767575874924e-13
protein/DD_g56,1.08619266477579231529417074770474221e-14,1.15965821129364674121009243238211808e-15,6.54114196030196098990842079440398417e-14
protein/DD_g560,8.76070499897931411551592714765072318e-15,7.13386056435435340946554971498172169e-16,2.19394071647381913560072368311600325e-13
protein/DD_g561,8.61238659337574721103524803615470392e-15,7.53839664524450077579119086311916388e-16,1.58517493700048834608017939366013538e-13
protein/DD_g562,9.18585679951935519977556048259853389e-15,5.28837653906717239816159861033768135e-16,1.82392543717748930576672930325426616e-12
protein/DD_g563,1.04655265745807890508500819423343780e-14,5.56426884822759211693366510607086724e-16,5.63633968455970145578177119710840484e-14
protein/DD_g564,1.19400082106967835063531599953506968e-14,3.46059679812423883971716657757312911e-16,1.56097102258809496692790413674241865e-13
protein/DD_g565,7.47632844832864227312479447604128495e-15,4.87673018466620813640668663188006714e-16,1.52235926575075843228769867291207503e-13
protein/DD_g566,1.08710973910955278891720837781083070e-14,6.22238982001279322883458838681625080e-16,2.39626791205514702572224129562515973e-13
protein/DD_g567,9.80548739679402777238229252527753589e-15,4.28476778331280104547093905907944821e-16,2.84151221098007554234476481904943531e-13
protein/DD_g568,5.76875991869630869718674886070324350e-15,5.61285574527914495731283405846029225e-16,7.32255689916469612946427262866030466e-14
protein/DD_g569,4.29194310956590216121621817325827575e-15,7.90912764726805025210260506409007306e-16,1.19463545713212801095138168363999132e-12
protein/DD_g57,6.88505112863016408975072807735835578e-15,5.81430100294506453902986061629842682e-16,8.28802246004482860051683517947260138e-11
protein/DD_g570,7.14464253111681073284808670638750791e-15,8.34797875091052439559922602491000362e-16,8.09065050881012885525501783627814696e-14
protein/DD_g571,6.68606577599523351718336654248437747e-15,4.75852315831804877532698466103556278e-16,1.38909992482516829672491769620862856e-10
protein/DD_g572,1.36834748564487746367442010182139032e-14,5.61615937790675175056104967446410287e-16,9.47999861021442260780196603575112679e-13
protein/DD_g573,7.99728486711689861257782599807985073e-15,4.72252256260023646582874767746003985e-16,1.93134648459886542304840632696750644e-13
protein/DD_g574,9.49968131534141087207582045318507404e-15,5.53789971504491727922116220529582190e-16,9.16343072797703335518467209802748191e-13
protein/DD_g575,1.04249984271828593226256313616933519e-14,3.89908204007876151292145029187289970e-16,8.80304292752520644084597629032642543e-14
protein/DD_g576,1.08934306698644365674694920381077141e-14,8.87525171266685706019475071104135954e-16,2.22686387803198682283848438283232814e-10
protein/DD_g577,1.33393108338014474621674780420876472e-14,5.10649589549304847096245995597566857e-16,5.64714856387294936766295758757716678e-13
protein/DD_g578,9.48287452308346038128715614655410932e-15,7.62222651491407542290644115277803343e-16,2.48379005992674873821395854832349091e-13
protein/DD_g579,1.21658700376180381259495297794695191e-14,3.28519688482746730716660247030045640e-16,1.50282120167728278420951969460861326e-13
protein/DD_g58,1.18223088985158159691013868202406558e-14,4.77563036566696863909805775446325982e-16,1.24684829721298089339295123566353409e-12
protein/DD_g580,1.01505944525836062703912310143340554e-14,7.40849600008853562186466101113841932e-16,9.55257260104006953835569002679039306e-14
protein/DD_g581,8.28212692810088009788778433160331096e-15,3.52854224937920277480014784515268125e-16,1.61247451812646504321148269003122864e-11
protein/DD_g582,1.58337343778618311915261403603491910e-14,5.08099363767730101751793633312065535e-16,4.76345585578901038524111152185056873e-11
protein/DD_g583,1.50819754175870148738480562366195314e-14,7.81982008010097331879111647020326529e-16,1.56183592114194540507523946263221182e-13
protein/DD_g584,5.43514937626866724920024050551728104e-15,4.03951139211184535524744652756928374e-16,2.37670645387249640533735024068994428e-13
protein/DD_g585,8.85370501295101324912805931553860223e-15,3.27169264250344654043829555967706952e-16,4.42496200787312795195275893697813161e-14
protein/DD_g586,6.72422055334480980859047730802987733e-15,5.58541001059330377270555726681706597e-16,3.94403420844945576584572903541181032e-12
protein/DD_g587,1.80406003661496059347985364182590443e-14,6.01930167481285859357035392857672320e-16,1.88748136191635486389867799339211232e-10
protein/DD_g588,1.22343523491104671276637463101367803e-14,5.42674834445272696750252949267409531e-16,7.04292708701032968334150239158272567e-12
protein/DD_g589,5.37938907540169161195662176306382148e-15,2.94352462356829051509267014920896276e-16,2.54656531886333399385958698148515844e-12
protein/DD_g59,1.05759090402203511728949450287969761e-14,3.80961518262420196410302612883015656e-16,2.17980434338638232945016543461811357e-13
protein/DD_g590,1.05773775954327059886541594895390193e-14,5.79162595292241833778647880833167328e-16,1.83826019636681325500545504562642957e-12
protein/DD_g591,1.33302685604533862928924255835697835e-14,6.15472627300834746437470077081570225e-16,6.03978214552164581106116815809124041e-11
protein/DD_g592,8.89725473087790641043347864787189986e-15,4.63610124009781720964729731473003075e-16,2.02710313552537132816173167346558625e-13
protein/DD_g593,7.83689384703198730635614760474302006e-15,4.82048998147015918787924780640214248e-16,1.45331951750866896307208385226554088e-11
protein/DD_g594,1.02514258370033442822804088997831736e-14,6.61664756277589079894715203837557316e-16,1.07964344279023563135219025952254529e-09
protein/DD_g595,9.14541814125571593137017283022764454e-15,4.81361887804708112745864871261140626e-16,2.54450433933934571075801176564265872e-13
protein/DD_g596,8.80832246349327156468686897071424651e-15,4.27115000937451051981180657602787409e-16,1.62392328554713194094807355586463093e-12
protein/DD_g597,6.10489103799722791660095200281466846e-15,3.67880324195757526649785883148148760e-16,4.63007468957086758419891563716093595e-13
protein/DD_g598,1.04056965761395920021099107215942904e-14,9.15463440931420817117733785185575540e-16,2.99161399822695716830857332401648083e-13
protein/DD_g599,8.00088673318081959636296575692493396e-15,6.19804244078297444800393080486912319e-16,3.02894400991979186195502558173541818e-10
protein/DD_g6,9.23229250045230620196260987535011896e-15,8.18457839793407004006073612413919557e-16,1.31376018857805983708675238793659667e-09
protein/DD_g60,1.50849786858417870683269244753047266e-14,4.88461039200167050712733488712976444e-16,5.31535725033790628815106878683282158e-14
protein/DD_g600,8.05382245471571712191354373850449537e-15,5.04968358651788346340910885286262391e-16,2.06805628001168680143666385846749217e-13
protein/DD_g601,1.36102258034829519234453507326628325e-14,1.05151179932646033076468320080954027e-15,3.84445785725113946681982633654488970e-09
protein/DD_g602,7.04000802505418354013308479811545757e-15,5.69874360934408238205861924342543994e-16,1.09052964116345767514353262557832362e-13
protein/DD_g603,1.16303668476623602215201508877497494e-14,5.67505660799766631891875010819016587e-16,2.31702341249466325720976725864521237e-13
protein/DD_g604,6.04944454121324300654340585228664443e-15,5.29922483825280126509816008218259680e-16,1.17078522222703245673188795489518261e-13
protein/DD_g605,5.67006554334984312593987811062909378e-15,8.32853321745353813630350413337848502e-16,1.28057866076550518058028625615158337e-11
protein/DD_g606,7.72641680038631815734844792492347070e-15,9.09479586526625723781521920667262580e-16,1.00831918211053519223109948089026974e-10
protein/DD_g607,1.25543463524807629004990091341320435e-14,3.99468985199565054362921456749134256e-16,4.42845048874901520985656385845545641e-11
protein/DD_g608,1.28456042387178484919233803644271641e-14,3.46732212429291776398745106794930772e-16,1.26256224090632644187693534888317216e-11
protein/DD_g609,5.63626344625414051009586747002697853e-15,5.70241861914171004882939488989746436e-16,2.31825043989919725425548548148383815e-10
protein/DD_g61,9.33013879420037349444487607083084785e-15,6.77577901149060628265626216701413753e-16,8.79423520303297009552725132300065268e-14
protein/DD_g610,1.03785975115495832835458506495608643e-14,7.95576254064391580913535491246449728e-16,4.61503109716734424591106267417552786e-14
protein/DD_g611,1.46532905763753286781151609329190175e-14,4.91149144473219916239017304342644157e-16,1.89413530366118737890425198509395865e-13
protein/DD_g612,7.08681871485467305666478922105368672e-15,6.67136067003473304521255400067101280e-16,1.31491180380225971566807956091386121e-10
protein/DD_g613,7.90852897033401660947767356402257468e-15,7.60344268988106221900763253961503529e-16,2.38116782742233605377892394221755041e-10
protein/DD_g614,8.82670080717899905406694060783151272e-15,7.51445699369410652878720080487759550e-16,1.37350655157933103324756569869425386e-13
protein/DD_g615,1.17605668751344668613915988380751839e-14,4.28531458637649493300151603195010305e-16,3.37527824795015217318170516900606432e-13
protein/DD_g616,7.64178186445209110338122772801388695e-15,5.26771179750057856784488665486600660e-16,2.12564490068403999509325168836388185e-13
protein/DD_g617,8.15654134264136408963241245453311280e-15,6.35322084410612840982784315506500791e-16,2.93619318424357694465660994385189271e-13
protein/DD_g618,7.93599028229376114043873280994650375e-15,3.62496415370112919929786584859262080e-16,1.88744729021617613937978214284976641e-13
protein/DD_g619,8.39860210717023707102204626939230985e-15,6.65053116816354317746189344221183981e-16,2.69508761981745320700111254361658075e-13
protein/DD_g62,7.70194311251690702951458275619743289e-15,8.87290087475607650376755355479260888e-16,1.75069953653555765858396044290618675e-10
protein/DD_g620,9.99354729063389766344534642693133985e-15,4.50106865908569585918378263499406959e-16,5.87897859490395703294078336535202634e-14
protein/DD_g621,6.49727491374379369040146151258093185e-15,4.02900346280575579111938518625040313e-16,4.07173326016237524542079988760993570e-13
protein/DD_g622,1.13455593903051153482269105384387645e-14,2.91595344660702477952090373271260870e-16,2.40103340201201291213386057663321695e-13
protein/DD_g623,1.26042561738546822708863475730675522e-14,7.49715562827093056777724469971525081e-16,1.17133739588507773713205468842913554e-13
protein/DD_g624,6.41687307681542040149669186681945254e-15,3.74252835262500049816712247014641286e-16,2.07147698067152809679288443446369399e-11
protein/DD_g625,7.93333447293647788657945888131380601e-15,4.42971759195414432514299727237407458e-16,1.54639058155178003847353117730164838e-12
protein/DD_g626,1.39602310338834950655577290986107556e-14,5.54407463385410760086367148722986247e-16,3.48643142183303036457745811403852355e-13
protein/DD_g627,9.89942221791790758051668461019183838e-15,9.80481700088963721523534251914677641e-16,7.58077198988800460964060884282773455e-13
protein/DD_g628,1.02806471944877726666285490252835643e-14,9.17777731428389890021945541399745327e-16,7.65002475073807575330999377729876305e-14
protein/DD_g629,1.26518481137418184028244441068334122e-14,3.60650274288681754664590570231145643e-16,2.76553947451168476269502026665144275e-13
protein/DD_g63,8.06454009375780066131889299234276504e-15,5.48929087524851731069969366608393299e-16,1.03067159280460767344023633820440061e-13
protein/DD_g630,1.07821402965887180504365772435188892e-14,6.67199154433009049424733912033344441e-16,1.71208285238382901973430552163078637e-13
protein/DD_g631,1.10672211886910970493651136292364131e-14,1.20498897977624075477452668270062502e-15,1.94008024383102098901256071269998426e-13
protein/DD_g632,9.95881085738895753543185541653792740e-15,6.84884060258249065929465427814766688e-16,1.82205366859981347704501140623477340e-12
protein/DD_g633,8.28642929136712302296431954417170834e-15,6.13320792248452683783472062121676952e-16,9.01392773933982892223856055268008927e-10
protein/DD_g634,7.53783322326815285226680692678207005e-15,7.62873334140833521502383459490992389e-16,2.54587470150402512559681366190956833e-13
protein/DD_g635,1.04152848908684644721125186840446767e-14,4.95084057374822062922336831177823350e-16,2.88954575271606716961424692737870297e-13
protein/DD_g636,1.01912254082221264523323219438113772e-14,6.16535238497713598716272493406962690e-16,3.96347824459772672727173122509503808e-13
protein/DD_g637,1.38446314776439508016104413896988085e-14,5.92570974907528294814926236869232716e-16,1.01783964240370528569996927079882696e-13
protein/DD_g638,1.15617000195340493242639357909606820e-14,5.18083916450824345963411776382510642e-16,1.91571360759911220002865154959729109e-13
protein/DD_g639,9.27184609080177858284071300233361176e-15,4.57111088903449238953229890605352726e-16,1.18319309249619326350858376732941006e-12
protein/DD_g64,1.01500316617697840692865450043508459e-14,8.39782728992487001010872405274600297e-16,1.99051008535411277547441943617551594e-13
protein/DD_g640,5.65520225230526226980233689463898365e-15,4.20134380315390099213739337530683517e-16,8.35057213914096527226504610805327275e-13
protein/DD_g641,1.51222689029642385579604219158479564e-14,6.15393969735861250667945527975232190e-16,1.45965200387026438935392074164530160e-13
protein/DD_g642,4.64747216748380112490843243892066741e-15,4.61018135075388733357368763074157382e-16,1.70612876911447169859181446396922376e-13
protein/DD_g643,1.16520769959085911031389480331901703e-14,5.43056868850266359788365032025220765e-16,3.27784656500792103503700797836288400e-13
protein/DD_g644,6.87775218991885615167711154470209586e-15,3.20460800401513136517765612381234077e-16,2.44850367739529751497966024670295729e-13
protein/DD_g645,8.34711718259304117676851917168136020e-15,7.60164824294559490412359200253526841e-16,1.91289109701793077617591295170728677e-11
protein/DD_g646,1.09460485090743018958341903644713975e-14,8.30984730056527434804084516249320771e-16,1.44366594583056358976067345103709526e-11
protein/DD_g647,7.26082290968857008811003322643615976e-15,6.07566556317124764017640078809050739e-16,1.27750768554338419516076705244271951e-11
protein/DD_g648,7.68847459753585564765442606472189698e-15,4.57728441522158909981191308363161689e-16,1.86507819656214510878400706631262520e-13
protein/DD_g649,1.01600366190169970083422705627950902e-14,4.77594375323915680124850061448818400e-16,2.73883383977315585260712513517391563e-10
protein/DD_g65,1.10639985280865355786324892544453984e-14,3.27406294434902055235764715257438007e-16,8.30540296445332222343021908059299636e-11
protein/DD_g650,5.89660235187015627913878840221086703e-15,4.49345053193459300594288244443317263e-16,2.52085851313286817604641020835435006e-13
protein/DD_g651,6.12201588065124058943397409017624453e-15,9.03536376714279102038023919107864963e-16,7.61576491404852075429679979060675154e-09
protein/DD_g652,6.61946592073812590092891971399462348e-15,7.46013867097219833625329447440791920e-16,2.57366444840728521337813597827665176e-13
protein/DD_g653,1.26168521077671668812591513970564434e-14,1.15488826444700077248731402175478449e-15,3.29859752809085690874105551003828378e-09
protein/DD_g654,1.20065503773683537916560582452902366e-14,2.52828931399035860095846841086386724e-16,5.04047089798589726783110131357785714e-11
protein/DD_g655,1.21840528023911651301773144244588424e-14,5.73919358871926377812377916288843825e-16,1.83606482531270109754335341369098544e-13
protein/DD_g656,9.89454484364947882066528784605731012e-15,4.28870751954663159526517556770818437e-16,2.17382179054105450739749698504365120e-12
protein/DD_g657,8.77572885622181978167482402395156860e-15,7.16712392912178772403415684072804659e-16,1.24571448048749085905589630252832414e-13
protein/DD_g658,1.16528085624575923819882467870887711e-14,7.64443956739101493314613533258205227e-16,7.79376566850815372589266958346794291e-11
protein/DD_g659,1.09729588703077075722992608816721286e-14,3.10394785110563432730739877140469712e-16,2.02020816258206233721306805422126184e-12
protein/DD_g66,9.63956619054545491743573163470846990e-15,7.91253422064749566201386709382753817e-16,3.58215440445603061892254658080802025e-13
protein/DD_g660,7.20074488384167221303358578015247138e-15,4.30063519592595170432633785976106688e-16,4.92187218904552289689396058386171643e-13
protein/DD_g661,5.58416292909265271223604450010984531e-15,5.23288658529670198749132722906643508e-16,8.99838907436289714233440355473030690e-14
protein/DD_g662,5.31538701810911261844329599215508283e-15,5.21046014975743535339413243537364709e-16,1.40562296052688312335653684657372762e-13
protein/DD_g663,6.50560720984793643909764789439170527e-15,2.15352775093498310032610205113269801e-16,3.00827054109144596503581931765679857e-13
protein/DD_g664,8.29988181346416887698105778539927558e-15,6.46068202426951008481442188370098428e-16,2.80163265161951513088906228060778811e-13
protein/DD_g665,9.36630211472728567182160538865650366e-15,9.33276351344475344602500752546449945e-16,1.92903121935073095759631100611940311e-09
protein/DD_g666,1.44815238291898555133378064020040437e-14,6.79010576086487042132929427761570996e-16,2.79382338009779032812717779627398388e-13
protein/DD_g667,8.82527687788859391429817870810914049e-15,5.95465484230425080452055161715007433e-16,1.32013539990822417949138336254453179e-13
protein/DD_g668,1.35164017303484542519751571313158796e-14,8.21079127132137911861816618136908563e-16,1.42521238627646897719900649607548946e-13
protein/DD_g669,1.03691741701414555576595832343464186e-14,4.70538927854415194836987441770986345e-16,3.26638502626494283557723997235820484e-13
protein/DD_g67,1.08321232016888964201223699941537013e-14,4.59709351061888315473316625901742221e-16,4.16573649744517064192597365968867693e-14
protein/DD_g670,1.07062922313374935983711393829825304e-14,6.01790070143633099504001266563894889e-16,2.26627958709203000396837457045355487e-09
protein/DD_g671,6.36078982359746095271182540266708490e-15,2.09774497078297171674857864207526654e-16,8.96863448755057683010362349404854948e-14
protein/DD_g672,1.18880145516056861915440514601053916e-14,7.62239303102817568191123978447881084e-16,6.31340495390801821294362941726709408e-14
protein/DD_g673,6.45319145633290489754288664813321057e-15,4.77995579391413865305528526698785430e-16,2.46180695631786038997118091879159600e-10
protein/DD_g674,9.13838547995273118596965506019679040e-15,4.42910151186534378988506169269508390e-16,4.44822393911890825688951076891142925e-11
protein/DD_g675,7.16444685377454451881340656338725646e-15,4.36114317729666279703187478814632427e-16,5.05530823358309848169771518260717976e-13
protein/DD_g676,1.31052156060380274779005192481604757e-14,4.29306447733844383906744666424494591e-16,8.51927096179371115156546229591154940e-14
protein/DD_g677,1.09966726291662513665821747794602262e-14,6.04219092454930194019742417975484816e-16,1.15126797797736572360112840392049656e-12
protein/DD_g678,1.25293918631717093816726697237217878e-14,4.61502234711467342045981968769607145e-16,9.71771408619730307670582241420319993e-14
protein/DD_g679,5.16337070057485251166858701096120539e-15,9.00644941905552925345386786834991153e-16,1.50631016374697937640758207185470479e-13
protein/DD_g68,6.91577581749993784718716696985820692e-15,2.70827886360678295850176084910991098e-16,1.97570183188436382246979170014844397e-10
protein/DD_g680,1.19522015069194521908738995524723967e-14,7.60137195124434656090313332661461322e-16,1.10574389004424377083534757121429159e-12
protein/DD_g681,8.79509596748096933392040093579388057e-15,8.10811951812757644397020179481144726e-16,1.13351673661806398650000630936835737e-12
protein/DD_g682,8.49285654807217019724145854310634684e-15,7.36554358583019815993724740965919379e-16,2.11851675868343560137557422550373574e-13
protein/DD_g683,9.19823373208984344950148430517209732e-15,6.23305940925018474447659539462701776e-16,1.54416164820869673400678244181253901e-09
protein/DD_g684,1.14985130467958822422138993397304288e-14,7.42471703236264213397876984646752814e-16,3.28918170387560346919472838341051269e-10
protein/DD_g685,1.02710729644482403299482218921084025e-14,4.52242999838454941875688656878262550e-16,2.30247203860930352827746597846639622e-13
protein/DD_g686,1.09260507157014965786002777423311939e-14,6.43766149896559980121013440790951889e-16,3.14371552863164105854660540850921918e-09
protein/DD_g687,1.03476589999256244259864021486289004e-14,1.02713325599758356358382567026657572e-15,5.32191158097549398336188699055095524e-11
protein/DD_g688,1.25528423574069248946913694494315451e-14,6.02682134068664483913656952956055070e-16,1.14773452370135752514560199153808367e-13
protein/DD_g689,6.31434064485169035412246140432558954e-15,3.92789652330520601920822132718274836e-16,1.99644794623312647456319136668985577e-13
protein/DD_g69,8.83260130369391898311431305111698064e-15,5.92463992390545521162241167706647225e-16,1.03570625658958392624264462407274740e-12
protein/DD_g690,9.52508003865224817619458660063125019e-15,7.71132367870960898133507532099017478e-16,4.24389177968136791855815959360371827e-14
protein/DD_g691,1.14165944129321665921336951711948885e-14,8.64277530630972808189868589014724067e-16,2.14847352318265128822626038631777994e-09
protein/DD_g692,4.63594444635353588229970175773221791e-15,4.89630229948325566167338123750728808e-16,6.48083213674521150179125325895184764e-14
protein/DD_g693,8.01573599570876141956550145315788100e-15,4.16315883706752184998751012684680786e-16,1.02379713819618770625935926923219046e-13
protein/DD_g694,9.74908982848258237719439068551940620e-15,4.82552634213257145300947456605623191e-16,4.63256164211790412709185756222169542e-12
protein/DD_g695,6.25515832718056187233713420839452083e-15,6.12905062988652518738849573404153002e-16,1.55330202337228165314351862467476898e-12
protein/DD_g696,8.72043278536485697492180690501492500e-15,3.28737262340156834622164220464178261e-16,1.34585792663914036539886954591269247e-13
protein/DD_g697,1.06413514164762005006052508422030043e-14,3.75654744963278620854284684410241138e-16,4.67538228963051205801082570585573766e-10
protein/DD_g698,9.97192250033293314123973786526791034e-15,3.00027785025002135441822959433585819e-16,3.21656347717599659430428213741089036e-11
protein/DD_g699,9.09414194769385989015614612365709699e-15,3.69046759510871617852958466918873648e-16,9.19600971151494685739311334898266919e-14
protein/DD_g7,1.14303355972806918130244608202705495e-14,7.92426872231054351247076477460628322e-16,3.98103492144759801291408864201547474e-13
protein/DD_g70,6.38596196370426633812678575582196713e-15,5.87287985972029441766344666789726210e-16,7.31678652355582364662192144055930400e-12
protein/DD_g700,6.98624118906465866544143393937326160e-15,5.85165704730615539999860649361595431e-16,3.92132368070834488350883357235955466e-10
protein/DD_g701,1.08345958073127015776709544804501129e-14,3.22257187813799400344415433070258433e-16,4.22164935590441503528514594995172937e-13
protein/DD_g702,1.24055850183014645544941035394743896e-14,3.99705164153447332668776368988701906e-16,2.58296045764007592037558739874191361e-12
protein/DD_g703,9.37320044569071837907740151095228659e-15,6.14757913408713321669550755842485535e-16,4.15511806896260212785411344987577338e-14
protein/DD_g704,6.97491981943493233386994100308728093e-15,3.93973806935231077295523638646323848e-16,1.38930696752692414160699373697233770e-09
protein/DD_g705,7.58876666481155512901242716595999459e-15,5.79775925706824512666935598171501819e-16,7.99241733713780179706413201278018407e-14
protein/DD_g706,1.01590418095421057366179519932843054e-14,5.17278103001085184785981782126385103e-16,6.49228381070291758228601710800175691e-13
protein/DD_g707,7.67343746279172977395019146895274710e-15,2.92171921626516354374570546987148990e-16,1.72994369885118166759902645760578813e-09
protein/DD_g708,8.36778426147609339693091984860814114e-15,2.82560138226842891017764983039194777e-16,1.05107686507027203085495557079305371e-13
protein/DD_g709,6.30609073851892311003775389612975962e-15,4.42017248927302662322486879364338192e-16,1.75891345729416542758501796762111387e-13
protein/DD_g71,7.75662203779400364067025329904870833e-15,5.18506055769800658449024818858953250e-16,7.90000981462937453870466820596359954e-13
protein/DD_g710,1.33862676421721982280430292984787616e-14,8.18136781756610603301721287161029442e-16,1.88351547014128946451023338341489730e-11
protein/DD_g711,6.46746471671123461428764358588303085e-15,7.04813882900925947329273934189366705e-16,1.50784116528470574054606713593067843e-13
protein/DD_g712,4.04546430274982624098128171926895612e-15,3.88150217451540227264232785977998867e-16,6.89958404867023993051144226563225312e-14
protein/DD_g713,5.97929240427198458144488575473449420e-15,5.99155190761263209606561928150926432e-16,5.86123721087760668262854537882046831e-11
protein/DD_g714,5.90880351720142177380563376758638793e-15,4.78082292635824546241977387224483150e-16,8.34280342675422891864592920558594267e-14
protein/DD_g715,9.96786801035108601674296221144907355e-15,5.26336964758301302499075577375103684e-16,3.41878801227595249367320642077393998e-13
protein/DD_g716,5.13821767586590234072085452270293705e-15,3.48493339553900149185315561479975639e-16,4.45006961971315124626820963722826074e-14
protein/DD_g717,7.61889294906504800148625062619666489e-15,3.57620596508179265598230945065968192e-16,5.94123702217863418796598013524313481e-14
protein/DD_g718,1.14837926834632402309092380762188242e-14,5.87999760837952061612260095215475654e-16,2.02316382212020584453327732086610700e-13
protein/DD_g719,7.88108293569385233933491195164934082e-15,4.45200025590617260374014031515837050e-16,8.14933391940017571492527557235075196e-14
protein/DD_g72,1.03847838489505293016093637921346640e-14,5.95728699830900162986602994254017841e-16,2.98832453797523211624549431711712645e-11
protein/DD_g720,9.05658592678151600592639634491264552e-15,7.88262183691038098077605882209017821e-16,6.05312682316575950031138822034911339e-14
protein/DD_g721,7.32853736620397620641951162007503453e-15,4.75983583507021921855623431989917294e-16,8.42540816692960924341493596830264733e-14
protein/DD_g722,1.07620781042581263591227026619758176e-14,4.60277028692251167700741882924964392e-16,1.33660555487328728393331001748107891e-11
protein/DD_g723,1.42160697331923323316778873454955376e-14,6.53929942012729685611476867169850073e-16,3.91978843081497060312284345593331557e-12
protein/DD_g724,8.05474220420280428379532101162613560e-15,4.76045304740966677740380700272324163e-16,6.49674393835652844829564510683331107e-13
protein/DD_g725,1.02137992595276026516879864285721402e-14,6.53363274660616752638995915848514083e-16,9.01862355476049523002626002328391672e-13
protein/DD_g726,8.23771657321432859307927609603988163e-15,6.87435821479905988905552243884379421e-16,6.16081086834640126276811752258915219e-13
protein/DD_g727,1.37120420046989712864728848713024920e-14,5.72189612176359657419102933375227938e-16,1.38430299780214651492583444663308325e-13
protein/DD_g728,7.02837993983157983187157602209386471e-15,4.47293563132037151434895257180589875e-16,5.45171100540274780973846687236444136e-11
protein/DD_g729,6.55098759324790593752290203713382416e-15,5.46327040461323282717709593054829184e-16,2.64860788521129344354430310125663191e-10
protein/DD_g73,8.13302652843150313682367968421708336e-15,5.79557899600742457626914914636060837e-16,2.31720407722048168083301447398009459e-13
protein/DD_g730,5.67757021814226168635148511105576664e-15,5.62119298442139288393986963877723863e-16,2.31705968870205775507250857355970519e-11
protein/DD_g731,9.89052239372461379348234346302458237e-15,4.89231968112265239960546665082749664e-16,9.62940080156395752767736854782376455e-14
protein/DD_g732,8.88039295671255879249071524008828760e-15,6.81992169234567534401964637575631501e-16,8.59980046001156500415832085732941489e-14
protein/DD_g733,1.18910799559613762442096919665612057e-14,7.61283234008578455393250050007580219e-16,2.80554737288667016476689852570849954e-12
protein/DD_g734,1.05361259508406154038634477888222574e-14,5.78721220688802142220270790096798742e-16,2.62667051166659014801697479165085012e-13
protein/DD_g735,1.07351604582216283624106778468236301e-14,3.70476558427712748126141201177303178e-16,1.01915138031720760898745882539499533e-11
protein/DD_g736,1.29677758824998664916462646414158274e-14,6.82602679953610090044755964257984237e-16,6.13143070727208366519269571568307310e-14
protein/DD_g737,6.35110678380729044863602007978041944e-15,2.89409789126520162801048745738005099e-16,1.86214619907809460922529772972386247e-12
protein/DD_g738,7.82437310867519157457275420992294878e-15,7.50423618945433623917545377823155858e-16,4.60731053491023593035513201490523898e-09
protein/DD_g739,1.06039789318046244367654336199227706e-14,3.73122513180929540790780155741671104e-16,2.84475848712829716228801731926354320e-13
protein/DD_g74,7.71973597774182240957518785758298577e-15,3.74913980508977562483528238490786226e-16,1.46638595302390794749607116665792092e-13
protein/DD_g740,8.40355853077947996667369060286879004e-15,5.36474792792226659205375980442771218e-16,7.80988021687564807641135458392127088e-14
protein/DD_g741,1.00582209657271062401556426276926167e-14,4.25823124807401409905611192320161725e-16,2.02532210603666595831014250094819098e-13
protein/DD_g742,8.25818836704572510546160873205696791e-15,4.73093041126765593950838917515037584e-16,7.23748995882955360444497987541825975e-14
protein/DD_g743,4.04080688658162170270406320784505284e-15,7.47156893744674143837651223091430767e-16,1.92266151330397579088939033705791399e-13
protein/DD_g744,1.01740638679273110621438008436219762e-14,4.45179485377699794551966385405640637e-16,8.16034047225201475886667889289894962e-13
protein/DD_g745,1.21556711115344713829477966360332416e-14,4.01076910309068926173583884855740742e-16,1.71332387968759788323681956129807423e-13
protein/DD_g746,6.68723373792897915684323492109748542e-15,2.19449582152223458940889972698482432e-16,1.17083893125175569502532464719734954e-13
protein/DD_g747,7.14146672774220172238944349054685579e-15,4.93874652417726191779270342860227396e-16,1.26275772470792832607349199164021246e-13
protein/DD_g748,8.70026113889536875964783879452995120e-15,6.52553446894179899473814220640246828e-16,1.64642080790718339628348468547885248e-11
protein/DD_g749,8.59743911882623966577039568060910016e-15,5.19053584570488489402330366993145760e-16,1.51899755212655692510636952268504685e-13
protein/DD_g75,9.24484334052906938732915445146055349e-15,4.48484569632917085554603496029579733e-16,1.53619409215728852477335062446302980e-13
protein/DD_g750,8.15271149105019216886635680400446865e-15,5.22791793207226969939446208851834622e-16,9.18478163014696475651146839181794303e-11
protein/DD_g751,1.29676586107888729347751449120602430e-14,4.42012131164701916928275889112536008e-16,1.11317038464130926603002149601836010e-13
protein/DD_g752,1.01534712373475611664923498908202458e-14,5.26179178162123978269722299143893072e-16,8.00427798920344984037845034953591928e-13
protein/DD_g753,8.06112916519328473843375957267313674e-15,6.61059528806922217871173650151891303e-16,3.34820977520500818318294716723839748e-10
protein/DD_g754,8.07670762981437348595282564742040764e-15,3.73340900233511988595239306872188142e-16,4.30630750481566091791279165008177322e-14
protein/DD_g755,6.46366632404702969208433074943656133e-15,7.78474729720026377619387763837340547e-16,4.50936047671921343862861519323643097e-12
protein/DD_g756,7.90265064282372752382009304285046469e-15,7.06884650972795357464589001219360154e-16,2.03764603636762187774103025406427285e-13
protein/DD_g757,8.06844681704333838621267136418417129e-15,1.09339435597196984542671712847144020e-15,2.14651372106527616570635117408947931e-10
protein/DD_g758,5.25422451811804591898788734656461526e-15,4.49133149501952231444181407289792807e-16,1.04938653492734036829684444986831994e-13
protein/DD_g759,9.19029430202942386754137940794395419e-15,3.54266558895075696435349307944351320e-16,1.71251494198890949881564650169651175e-13
protein/DD_g76,1.20016818647249395325890577422619594e-14,5.47690717663738667114083613182239795e-16,6.18842317403313437981114337313123480e-13
protein/DD_g760,5.47389746942720128351108344004496094e-15,6.01613517379487625045643270549586849e-16,7.96330489756709314806228496616766417e-14
protein/DD_g761,1.03815997333364650567042555233488254e-14,2.95672092644900263692163301517730691e-16,2.41191820115939780364180993802090201e-13
protein/DD_g762,1.32181966780537214459943705336548749e-14,8.74607057641706817989006897781170290e-16,1.10957544363276196814407716474462359e-13
protein/DD_g763,9.41397356826437709982054757831495055e-15,2.86822593313740924733503331658420863e-16,1.04008659264863989989299281681160825e-13
protein/DD_g764,5.93492761909515637435522008560364446e-15,6.95927032788123588308023958793799424e-16,5.04001040094543909970498683074538947e-14
protein/DD_g765,1.06195622464587095231516843886978774e-14,6.80372448066570855179353257088118405e-16,9.56768410210656117448747576040451628e-11
protein/DD_g766,1.01839025085518339137529302135818680e-14,8.48538659928933885839087528958794843e-16,5.46607730502479524722599649723399045e-13
protein/DD_g767,7.77479967080300848841401350093946057e-15,9.08144324425813705038075563607688436e-16,1.16454266027293866986041388027126168e-13
protein/DD_g768,8.66546381527902104796564949377813909e-15,3.10871177391042589789466218649423530e-16,5.46275245415002783733456380423278266e-12
protein/DD_g769,1.05277524149115354460304605445579124e-14,4.47061378971115300071671008359534018e-16,1.99266454959400002945015639245966138e-13
protein/DD_g77,1.07775322071942022456512832543668208e-14,6.24187854825136955880537831521496237e-16,1.78114784414599732356179844293296725e-09
protein/DD_g770,7.37859199435579768282050307841879571e-15,3.80879897569644691956197885618236927e-16,2.10192671756094507713959651064376671e-13
protein/DD_g771,7.75701623560255602374303521877006307e-15,6.07626325990846753469813509741333212e-16,9.91553483384123020007417638093402268e-11
protein/DD_g772,6.15737490931621721520083835153141919e-15,4.43126311890971812029128475392645481e-16,6.78143666705343322533685326672769379e-14
protein/DD_g773,7.62747600906542475156720731271218341e-15,6.33735055592876217096541409452335015e-16,1.60955103501614008923266613189070377e-13
protein/DD_g774,1.15195361234187273403730218283624468e-14,3.66417881170973906596860190724873705e-16,1.16670439212340470144227799073219912e-13
protein/DD_g775,1.17456736166238781596798361796337931e-14,8.02413893235458124516133957987982150e-16,2.96696263794744643495770171286830292e-13
protein/DD_g776,9.66308865446849786359055148596588551e-15,7.56104491647914081223584640660198070e-16,1.29836964230727700674023584614342500e-11
protein/DD_g777,4.83324529654152931582328207756751440e-15,5.12021027756246949973895305564835936e-16,1.83614506236645884183363785984713060e-13
protein/DD_g778,1.09431084066510500375865053690138673e-14,5.67783814496919640361172989916579811e-16,4.72220579734028281853227905038547657e-13
protein/DD_g779,6.89643204923707261258186520750346601e-15,8.36645620334169220936465807707219355e-16,2.99836507833454005262262269011162295e-13
protein/DD_g78,1.23539321996740583246511779350402021e-14,3.03628187940143555885810100577747476e-16,2.67039103880332961867728293264469491e-13
protein/DD_g780,7.81406391413788207161894201451744448e-15,4.19362037334762285136974896550021046e-16,2.29847345144345180426259408590554765e-13
protein/DD_g781,7.58023966736187598490283033379050327e-15,3.98192012578980787471090967667100331e-16,6.88333167393054023742344295592901252e-14
protein/DD_g782,1.30550377655573052107159171185817243e-14,5.57480106776378941667669017849909237e-16,2.06373436157684984409410328479650673e-13
protein/DD_g783,1.44553830697815648185755981847230693e-14,1.02338037546706651142083407441379029e-15,6.07340897630823140827758236169296565e-13
protein/DD_g784,8.77091950155858180129557751008808281e-15,4.15137586748142224542819130524638418e-16,3.48759486907373909298611629942095465e-12
protein/DD_g785,1.02567128094802449604019253018205149e-14,6.78256557149742017424125606554874397e-16,2.47201007168061927763737526815653224e-14
protein/DD_g786,6.42410127512038046994752592569197323e-15,2.56749864054136552841601959851200467e-16,1.06771726733560646876723877780807430e-13
protein/DD_g787,4.05386945140226077171208394842115532e-15,5.86719616491087963105475088854140193e-16,7.85684802442308927263719692851255019e-13
protein/DD_g788,7.10813176639554571409107531312848704e-15,7.67027265549565637371341176390116120e-16,5.58024619804643682816746797664842783e-14
protein/DD_g789,3.27489741743426559109643247786311751e-15,3.08046287891000818769389519216546259e-16,1.74178723438084907664990387392259657e-13
protein/DD_g79,1.21910485886964834715829328232854015e-14,5.75747110732696906620916833611315315e-16,4.07219378560839645022753253331564769e-13
protein/DD_g790,8.59469514285899943484197546996590327e-15,3.18058387196033114862268771126108995e-16,2.99693841381325489404761864066739212e-14
protein/DD_g791,1.10095556053203020191722117757078512e-14,4.44908727798789728948838682144344426e-16,1.26222964845081984975973954472070661e-13
protein/DD_g792,9.33501435093001299754980874090257651e-15,5.46724460529506675749219148303959205e-16,2.09649548732610806227930746654848608e-11
protein/DD_g793,9.02955399838628932561423316422738176e-15,3.24357692015365491337165795354039730e-16,5.17273472546853516081210931735576055e-12
protein/DD_g794,4.62459193433094495982999295839968075e-15,2.67943785196719529444825803661003517e-16,1.76317249727771228999271743433077219e-13
protein/DD_g795,5.62866594472936717829974845462355283e-15,4.80779136407566578596040795395920189e-16,1.37117633264048754136843781850667258e-13
protein/DD_g796,8.03814917670716772811386059788784852e-15,3.49977826448441001727045579013666573e-16,3.98128702750400695813694801878494696e-14
protein/DD_g797,6.88525182590617255875756624251546829e-15,4.92693878335069836722262501942418032e-16,1.08267792027612137626021006593219041e-13
protein/DD_g798,8.50672939945068338861532796939762773e-15,6.30625337313617733962606675913734432e-16,1.37305737100636246777338972803298453e-13
protein/DD_g799,5.87823281586322057863332895555052165e-15,4.14124140698156406401063350812101720e-16,3.18994776713903614101166131507503928e-14
protein/DD_g8,7.92801111416879772627394590126248344e-15,7.46217701717070200441917695448522304e-16,3.51660083313867507021868833154987140e-14
protein/DD_g80,9.50395804547607266790440067963831564e-15,8.69319097371732234121791016015450078e-16,7.29270832562698911593418485193504263e-14
protein/DD_g800,1.16621416482588357866914394404696811e-14,4.99012879525128259251574450337536948e-16,1.47420866792836431674727187065074320e-13
protein/DD_g801,6.52090271374324397869696304000584603e-15,5.16560916338242713967968579815233815e-16,1.23306669511511437197241431205121357e-13
protein/DD_g802,1.49678042732158065262481820359490171e-14,6.78742034584847674753711196488462692e-16,1.44412496445222902107662307266387981e-13
protein/DD_g803,1.08986205652396173163242403091454454e-14,4.76879313711979353593408908815134270e-16,3.97832443853544400847326947020035821e-10
protein/DD_g804,1.41047125348747298931348021760513596e-14,7.06714272492454429016606693580190968e-16,1.87560392051855668036534950022898431e-11
protein/DD_g805,8.36253942681739056634818074154660075e-15,6.09894954726912617359860899537653491e-16,6.27064699320837228669951155855783710e-10
protein/DD_g806,6.95242778330527717182875032153729525e-15,4.13336380738290412115620551403307755e-16,1.93736291282666179007734954838098417e-13
protein/DD_g807,7.07765666111614243437243116840405314e-15,3.80113734017274647190671111765570899e-16,1.81607773682398534820783048151590371e-13
protein/DD_g808,1.04369498995370100518101106628838695e-14,3.17841476981773305652064636776098624e-16,8.53554809091052863711196699134123564e-14
protein/DD_g809,9.35537989660747428261548843402554853e-15,2.79653313387098049227070841523230553e-16,8.15994033337344256973837632098661743e-14
protein/DD_g81,1.26009787114286199179645526693805988e-14,4.66854263757834066558602268321523022e-16,1.11943903969859881247331151863274660e-11
protein/DD_g810,8.33586683375973820648900970884702887e-15,6.55855123211459104607477072140873254e-16,1.68396096577157258608217584840468080e-13
protein/DD_g811,1.09573978802644017532444296406947996e-14,4.79824310713103349118897787240315613e-16,1.24528645389125484352941208132489214e-11
protein/DD_g812,5.33729828133921202755408667931802532e-15,3.98204708072327350395778470426038651e-16,1.13792369772100800376956625049106490e-13
protein/DD_g813,6.83953375419687837414881031591702524e-15,4.91954049284142126986845498993876929e-16,4.71364778250407066407226817178228152e-12
protein/DD_g814,7.31529622479938123257471977053395795e-15,2.63798044823039823455696358890468410e-16,2.76017241422450939783451941719490675e-13
protein/DD_g815,1.82773548352944104338847098585408227e-14,5.09000780731406835740258413544241036e-16,1.94089694305477422033065535069063559e-13
protein/DD_g816,6.43952856598070919716155660966884840e-15,6.04889876668827176731914153192190384e-16,2.20277900724246999245783103927357095e-13
protein/DD_g817,1.37161224902740935153723049267211888e-14,6.70573331733254935614613751354378466e-16,9.38038079364649202218384745558463745e-13
protein/DD_g818,1.49180450582012209878640954474278594e-14,5.00263989713001715428421557692035519e-16,1.13236727875285224187326643409444369e-13
protein/DD_g819,1.00511329066344639609365688258432837e-14,3.61712079815811754708229188969426241e-16,1.05488525863935520430178147323119569e-13
protein/DD_g82,1.18350290795240846095909488934906229e-14,7.29950981034967183492213135533659959e-16,4.53998906744151988374892675485913738e-13
protein/DD_g820,9.02399524971513496500769708736419928e-15,5.36726786610321549065100265787813772e-16,2.08825441839613285282938861892946895e-12
protein/DD_g821,4.84953184097168470310964655982305934e-15,4.78573627992235707995804895116990835e-16,1.94967516129596795166364775229291566e-11
protein/DD_g822,7.10232512751256115727859895203432549e-15,2.88625051742076503722440440329808343e-16,1.26743169450830117494682040245389379e-13
protein/DD_g823,9.30132046564531232245878019167970564e-15,7.19041386177314882238347297817731160e-16,2.29721635981942159248292314723854172e-12
protein/DD_g824,1.22071065262162181647979861315417866e-14,5.56102529081834580951865166938552467e-16,3.79186596631012492633393186479817943e-10
protein/DD_g825,1.01268159563729097606116961940071741e-14,8.02467561810672879769164708814175329e-16,7.95065420399049905794639184009248375e-10
protein/DD_g826,1.12473176888619871741557918566746097e-14,4.39315179277558132423959322603056215e-16,4.01119368034674964202939109198518491e-12
protein/DD_g827,6.75377757797494779041655596636084771e-15,5.52817785347054590279350954326158986e-16,1.95408518225815700234016903299995885e-13
protein/DD_g828,8.81502772820680489958226455090742145e-15,5.56941628024858069578087096068535596e-16,1.57966474868553541092896111678095569e-12
protein/DD_g829,1.01203574238496112130898167696833861e-14,2.90881908107038295572199324605437277e-16,1.25304129865406987295600178482268674e-13
protein/DD_g83,7.65681779237878735030305083248828242e-15,3.50318404936883179912371141133665308e-16,3.19856512932580212100085962273525225e-13
protein/DD_g830,1.47492392701631822652431786127639173e-14,7.43494824217260714961145505544193720e-16,6.17216283045725127496572077002878970e-10
protein/DD_g831,8.35861853819290157659167287921608923e-15,4.38894193388366194325675374050211003e-16,7.13474120893737639774558118863780744e-14
protein/DD_g832,8.15266033228312590227232851981248710e-15,3.42247726196964327337496091049934382e-16,6.80383982176710000934915517405457729e-14
protein/DD_g833,5.60156738167808293872424570244812466e-15,2.74391152479896919530385351489629019e-16,4.32900469123417236052324139434384738e-10
protein/DD_g834,1.00864759005788355043868485455843727e-14,3.95910787929780013655430018567704444e-16,4.01360952790735230866010721069190861e-14
protein/DD_g835,1.75446789508044669774955122069892084e-14,1.02868664535076521895515965797087440e-15,1.77967491868716200682800392854214044e-13
protein/DD_g836,1.29335028754195024737480304663463100e-14,5.10995956283003536046483231690068571e-16,5.53203654118639337688692054453982211e-13
protein/DD_g837,1.03924337857246118042274879701927710e-14,5.16941696280473776332658624809589017e-16,2.98119904724407317649950394681622737e-10
protein/DD_g838,8.17547212600947480982081314258224899e-15,6.21603716457191050510970019445836052e-16,3.72439063554369421253242787869247764e-14
protein/DD_g839,7.55182996209437150360713860029689472e-15,1.05506394207970886974534360230644409e-15,3.83490994080006126912517764424654604e-13
protein/DD_g84,1.55578663414723834164382357963943287e-14,5.66044390848478586789815908254065287e-16,3.72723418800084998222084271182814618e-10
protein/DD_g840,6.50087690801746525790602740980277695e-15,1.65727134069738547031792026222895021e-15,2.87811961371879420202519734243385383e-09
protein/DD_g841,1.16676258929004312525960887463243892e-14,5.65032536647350051958404126193511003e-16,1.25300356635221476578158304488506111e-13
protein/DD_g842,6.94288865029031578040558350235721715e-15,4.20421539176135255989869965592172323e-16,2.06633281451280735160885750953530107e-13
protein/DD_g843,1.03443137971262072467788956621802165e-14,2.88673484801795190863928292078411090e-16,7.91782292438466904364468836236937881e-14
protein/DD_g844,9.16260715928115751533552317561134822e-15,7.35476820432583313077551061207748983e-16,7.76083885112882693563404311835117879e-13
protein/DD_g845,9.96110234305754351167150433051005442e-15,5.35918894294847544562472084751219180e-16,8.22914347099871245721743527240894247e-14
protein/DD_g846,1.06099189439912873351800536504928517e-14,7.16167634174694226119104411976472536e-16,2.28931489048596987084120485376618819e-12
protein/DD_g847,6.21717140639836791320164709311878359e-15,3.69375400892819318701766578660716093e-16,3.49561813757479474376494104725824057e-13
protein/DD_g848,7.53269269874934556452836318044240712e-15,6.22515966374057473820773155913547921e-16,1.64670993644281723512861530084920789e-13
protein/DD_g849,1.09839831325369020420932661089690139e-14,9.47739973238084019837926885886171380e-16,5.72814314142455088320047958586482469e-10
protein/DD_g85,6.28756480523208340355454984907200234e-15,7.13190993417824363497107913235716357e-16,1.20474971169730410920107782165958668e-13
protein/DD_g850,5.30843974132663186057398290737687979e-15,8.33082709647520423228026948850561347e-16,8.35175504665742686492084091806730591e-13
protein/DD_g851,1.03933963866432145377134243404146822e-14,4.92720814590540551038941775316815062e-16,4.53135207189315052242058261901200591e-14
protein/DD_g852,8.00459343385333711401318651909735593e-15,4.81375310876001710159049234056799484e-16,1.65629464820701399528020043930350779e-13
protein/DD_g853,9.65174194622047505112096232651934487e-15,4.26039906515700018295607786817259160e-16,1.81686887013497955377638165600703317e-13
protein/DD_g854,6.08457260778900811765498126142152951e-15,5.87962265162665778017231328829575820e-16,2.22317734985300788386006467297604693e-13
protein/DD_g855,8.42059900418894533694153804030825670e-15,2.20299251757347534601712252968223123e-16,2.99081941789146164157804573618978586e-13
protein/DD_g856,6.24856422566080926408274664466806141e-15,4.15763127282551852095107641940206964e-16,1.50079361927788285670615863864718315e-13
protein/DD_g857,7.12918059382257477204807974035592489e-15,6.53742952129410853705798812370166963e-16,2.24860229274834199421839875039279343e-13
protein/DD_g858,7.52346328687114563131804994491464328e-15,4.14243107296729707288549270624540453e-16,1.70533719490555442338530335817951489e-10
protein/DD_g859,8.04098706132610380884946034434549163e-15,2.48057302520375039317433986829698418e-16,1.02335558062265784085035963284013157e-11
protein/DD_g86,1.39797959937450918729567955823539296e-14,5.77098026547778748825214482104905750e-16,1.46966484251004441539847539617066882e-13
protein/DD_g860,1.15198143977559225851628618959664250e-14,4.67973417422481303156975916702306894e-16,9.91382133409028704871802390682925076e-14
protein/DD_g861,1.01912336473010356245768294319159564e-14,4.53714921259210655919835905558269470e-16,3.20449393983953908694068908292804113e-12
protein/DD_g862,9.91005120700121052582947709216917522e-15,4.19812957033111264578619520973455601e-16,3.15797226237199791687435647087376038e-13
protein/DD_g863,7.76804492290058498947764516454603509e-15,5.34903857599260516584762971518121321e-16,4.56518893193047240864267099148851732e-14
protein/DD_g864,8.01156025118951034488331941248322492e-15,8.92455396785804658186620804487089999e-16,6.42336465705062910791204974887094855e-14
protein/DD_g865,8.88575779503072699761549418402747670e-15,5.15237449204734989912379159559695112e-16,1.81629920552116243092515605120295768e-13
protein/DD_g866,1.30915075994792024885305156079930751e-14,7.88117048748564011337853276128268347e-16,1.54347036940878069940117775517027066e-12
protein/DD_g867,1.04339403859789823612293524504204402e-14,7.28721418948974434969811923831921862e-16,5.80086275497630790836201873551022290e-12
protein/DD_g868,9.88089224998929298218276171036111105e-15,3.56828771019346542893072090232263207e-16,2.12279255300269425635247121104400412e-13
protein/DD_g869,4.33862586805038040868753337382299129e-15,6.19138861190468479738391628956201719e-16,1.25862899441489994629964443611799385e-13
protein/DD_g87,9.02883229835770166606727592596728731e-15,7.17912057808777874835948025470693401e-16,3.16924403362446335995463171001836980e-13
protein/DD_g870,5.43843915124626213103071831581319457e-15,4.98310248045301580266673527776571359e-16,8.15087439640662239487841901214705138e-13
protein/DD_g871,6.36727387406203950899368287462456415e-15,4.83620572442454609520717803350746860e-16,3.25750877073444445525729009369207711e-10
protein/DD_g872,8.11799937120678156709519495212244991e-15,4.15947110289224869833485850157599082e-16,1.94999814037980877286303545088387239e-13
protein/DD_g873,8.18301875376181667235945236432250324e-15,5.49818282546528280860370927098714098e-16,2.73944613338618078512749726094422881e-10
protein/DD_g874,7.04515916566158826628390159811822591e-15,3.85855108891027955613527842505672102e-16,9.01436421830168184279410693718223631e-14
protein/DD_g875,7.53954641421408822405481030107814203e-15,5.87006175540179625348900479328500240e-16,1.63370235539018955789882759556484707e-13
protein/DD_g876,1.06039457235384268437792688616837674e-14,3.42068083273464718969714195465706277e-16,4.87426399140086466115515252502612892e-14
protein/DD_g877,1.06570541350931186971160017321747350e-14,7.70300957762697624032168777738491608e-16,2.70070384126432857331204840750825748e-13
protein/DD_g878,8.21329580748116801768952006010136944e-15,2.46282380649657838271949693622383682e-16,5.01287448860405519074971131177888637e-12
protein/DD_g879,1.16685235844909588514041053081797780e-14,7.98006321080882325628496091856104953e-16,7.01037599927629978718849708243196428e-10
protein/DD_g88,8.30113944133696660639584336359661487e-15,5.39738112306098947346663736325365536e-16,1.16526513486226276225294543547930010e-13
protein/DD_g880,1.00071005844544385078892911583950290e-14,4.28049822491743626626588884005454710e-16,1.48921470872017584112765707759051553e-13
protein/DD_g881,9.01610137666270598788688014085986713e-15,3.66899719750048320535053462761862074e-16,1.11998109402865851512185561197993714e-13
protein/DD_g882,7.48638405208657796092036367978344320e-15,4.83358183432333712820531578562914573e-16,3.27506067621129236561700760929556090e-13
protein/DD_g883,6.66315104996696086987658919782249710e-15,5.03961852287813793586505848596327158e-16,2.24584341179269069385706522317970259e-13
protein/DD_g884,1.05949154780694198565427097729050867e-14,5.46061284637764364305979199260320635e-16,1.20498026736560612168102165560510816e-13
protein/DD_g885,1.66893065578965550881154907835313714e-14,8.28531770716516843287711696617156266e-16,1.59281466872760681521615765455137237e-10
protein/DD_g886,5.95566973744011189096710244530624604e-15,5.59756009337901282390131704595189636e-16,2.49267061732791677122355726711398346e-13
protein/DD_g887,8.57378677797472906782125948890195972e-15,7.68926923719191090639717288004015429e-16,1.02121386186229138421007288371406227e-10
protein/DD_g888,1.13989548264182818528520388997358838e-14,2.43295081523660016064193562425495230e-16,9.89721430824142808839544488520911380e-14
protein/DD_g889,1.14138371402316198565133654133075887e-14,5.07563290437784982240968192378098950e-16,6.55713240876375848536123616161771402e-10
protein/DD_g89,7.25952052854697950225665108869906559e-15,5.50657295668232851796525934335144689e-16,3.00614924691417504987422612182307316e-10
protein/DD_g890,7.75921919502002235306013396755268773e-15,6.04867956213902605454142036955277324e-16,4.96674340148161698996483587848273233e-13
protein/DD_g891,8.02524579425860081257240689332251669e-15,2.74062182523690231840002934397277253e-16,1.19927298681620564806243573965093174e-13
protein/DD_g892,7.15117096752323040371078045221444644e-15,4.73004031775711406314007423903299825e-16,1.03385463094952895636526874642820901e-13
protein/DD_g893,1.18649193024767421884072493784816218e-14,3.63881081621742000692837498650614386e-16,8.19368707413190960152372566078864697e-13
protein/DD_g894,1.00222929588135005005952021669732046e-14,7.87601044416024850099827735128901431e-16,2.10189806166460948878652991423064185e-12
protein/DD_g895,8.61996720903103980978314803710238677e-15,2.73072352299188540279916556447545236e-16,6.65498616805656655854957365396466587e-14
protein/DD_g896,8.35514502649974449126733080367574450e-15,3.84868226414828581896586169115807893e-16,6.73806403303041312787307027347461350e-14
protein/DD_g897,8.20237293375085482443881087842058936e-15,6.59745170464833008849697339148739141e-16,2.83116173908460324183897698531269938e-11
protein/DD_g898,7.22841723921474560928769734909415175e-15,4.28689805901350991492777499750540211e-16,1.23149295894320612679470078131967150e-13
protein/DD_g899,9.25942467156934146934652533516299719e-15,5.99268875977477023980416615151409717e-16,8.01806473486143329033055878851955165e-13
protein/DD_g9,1.03770107739470729926004943357762478e-14,4.62304303737894564543633162694060465e-16,5.89239355323336105647526297985733915e-13
protein/DD_g90,5.73338721700199041904972268727219093e-15,5.59736062454459211724406390915262036e-16,3.45738175640812280621859417885569859e-12
protein/DD_g900,9.21844892741349378449492520207873567e-15,8.20893700181014155736580506836408689e-16,1.96555431587164106867254621812123254e-13
protein/DD_g901,8.85308378134786663987048339712541380e-15,5.83885554403515404055514962354048144e-16,8.78735680309993202282543179192144553e-14
protein/DD_g902,1.00032508285830393801776736753110024e-14,5.11939694772024879137018353248153891e-16,1.62974784139726689626429995007603831e-13
protein/DD_g903,6.52196784393822899056931205123338630e-15,3.10217204639290863654489458981811611e-16,3.27534310014127955682765471148376489e-13
protein/DD_g904,5.05884777864117450768010880878173454e-15,5.83935507962432389450383506621626359e-16,1.09278929414077560775816272327827009e-12
protein/DD_g905,7.40291138182335629452972792808628219e-15,4.30547703649279023985344689548422233e-16,2.02208567700789560592310722869294443e-13
protein/DD_g906,1.28692206668965969506446798429675710e-14,7.40449941467640426343641241365666461e-16,6.98803804532554012549048962304652022e-13
protein/DD_g907,9.94353111567594082122111543333324608e-15,4.78962980230612918464972872438649384e-16,9.34350082192505719010079065054614693e-14
protein/DD_g908,8.05621396491045376463889085383156835e-15,6.70009181146845592738533356278151959e-16,1.83912333209362212210929225131555428e-11
protein/DD_g909,1.05680408878227954395706955473385864e-14,4.30766265854010142058526636688544335e-16,5.91562408449612807498407700473328258e-10
protein/DD_g91,8.58933681341658590546824968063332882e-15,5.52563529569210420210581597949339720e-16,1.12184379619729300082316857338607907e-13
protein/DD_g910,1.52086816672125322769124433297186786e-14,1.01618047520411131943469235128146476e-15,7.09758965174336104389713519199158901e-12
protein/DD_g911,1.97633713492458663916454182430052272e-14,6.28471266164356994223058229203454617e-16,2.64571464041004972491293653019794018e-13
protein/DD_g912,9.66579165597475971283505417624415248e-15,4.24978142509895549007234221087645150e-16,1.80567304846367201239354606488986955e-13
protein/DD_g913,6.81707251490188933328944453310264076e-15,7.14946731193062073611027288873121571e-16,1.14239671707659161471062903529248567e-13
protein/DD_g914,9.41479250287324197219095160129326865e-15,4.64866256610792331740719581410376272e-16,1.25976285903276040864196562895031385e-13
protein/DD_g915,8.19199895608272574387698081131210891e-15,3.53399995592976302450057694668877713e-16,1.47052612950981810555856222051136614e-12
protein/DD_g916,8.41628487090124155095763484736390748e-15,5.56888684344787990388279796756370863e-16,3.29899855713731687635072812116258491e-10
protein/DD_g917,6.00185593905520932571707651967641750e-15,7.17579266849343667781416028583318752e-16,1.12295076316127523535203839927334858e-11
protein/DD_g918,1.02063480255234977375800870516093221e-14,3.31733286586961288096368056210646609e-16,3.56450432001089964020226121989404808e-10
protein/DD_g919,1.18439351983928369553887455308707800e-14,4.40584458496022230933087511489681701e-16,1.34003338459854100344163651373595421e-13
protein/DD_g92,7.01968750187153551695866283082975064e-15,5.08712714604583543878044507749903541e-16,7.30000696004550661701316507744350876e-13
protein/DD_g920,1.21561396535573424682757080848113958e-14,6.88713764116442073581619172172522016e-16,5.78015984225155351280846368313040234e-13
protein/DD_g921,1.52465547956219161365923439661124199e-14,6.51638687654218950434664865575324268e-16,7.21243365090886739349973287006094945e-14
protein/DD_g922,8.46375402497691087251262888577891748e-15,3.73676540731219167676962344368755912e-16,3.27631195971623915194546236819960625e-12
protein/DD_g923,6.23330888451454910583048201960372969e-15,6.64809324128370000110414126194657008e-16,1.70723530304191926269042363683641238e-10
protein/DD_g924,9.83013403665627812666395008034781925e-15,5.67190940454081398213748088970659639e-16,8.15654392013513001959308964883394200e-14
protein/DD_g925,1.19510997572699528720754655818244142e-14,4.84996918947048296546425366604531088e-16,2.76526245355589959727824800464841527e-09
protein/DD_g926,8.79647131627797278426392110434305811e-15,4.77642555643661174354698431384005519e-16,1.85987799014887091057380683762586870e-10
protein/DD_g927,7.41624798203887732631324237420493541e-15,5.13228177686191734968059188591227840e-16,1.40956515446688839475890504248791810e-13
protein/DD_g928,9.24593963793035490993568204953360096e-15,4.52491888723897606974869387902757037e-16,6.29480383601012941734846596726342714e-13
protein/DD_g929,5.23662699154920886380718297353892977e-15,2.58426977966395214549540726618403003e-16,1.54234658026662456632168240331886561e-13
protein/DD_g93,1.38514280206868858477608440713106115e-14,6.95155126473310457303579937573147621e-16,3.46710434805882722931491844143889098e-10
protein/DD_g930,9.60126790313193248319447728418442435e-15,4.63884857298321918391090420905685184e-16,9.23045477180989472530550707635023866e-13
protein/DD_g931,9.13063273672351003715093971439834527e-15,4.63278487504145649080869536889226288e-16,1.53467761318160685505985564024194639e-13
protein/DD_g932,1.40287462879274454408977306402442492e-14,7.08168992450684344928808356480537920e-16,1.04734101608554993545766234769768854e-13
protein/DD_g933,6.11666410239803574628442673354120861e-15,6.94006594139104463176729697280479613e-16,1.86714710095011943516176220912306399e-10
protein/DD_g934,1.10583420638145287232564348445698122e-14,1.03548681468652874235883190456257146e-15,7.24603309795657555144977753943093968e-09
protein/DD_g935,7.67685814631777158434792673047616850e-15,5.66834542416145597555040093657898427e-16,4.65807104223047213320625473715606943e-13
protein/DD_g936,8.91826030380616339435056262298681800e-15,5.05254376550220102962261197473642908e-16,2.51100136805346311557301508975858577e-12
protein/DD_g937,1.21069013347833972938458038352329866e-14,8.63340481731911180538241929541870510e-16,3.39037025381727009270299932790329290e-14
protein/DD_g938,9.70836355353700885926317098569189682e-15,4.63966797223949702770105001207322388e-16,2.62434321898768223478672546735231695e-14
protein/DD_g939,9.89365128018730140793897994783186366e-15,7.53372740577076788435370805068955561e-16,4.52419147626153506486696651744381120e-13
protein/DD_g94,1.00732075530715635000069789099762162e-14,4.98245598700426240618017686345142955e-16,3.37315734151478348469877598583783715e-13
protein/DD_g940,1.02608335554459168506857455355235729e-14,5.98588068718730005396613162100743262e-16,7.79681444072914480583600060103091213e-14
protein/DD_g941,1.24042797135358517449828344551738324e-14,3.29593898830145763564302607912693831e-16,3.54505701432399543011732110729024634e-13
protein/DD_g942,9.72722216869079443088291830104056519e-15,5.21904303206802080564487583536421563e-16,6.92011268659444347963800265982798732e-13
protein/DD_g943,9.95680678871127775998881444913320197e-15,3.90832772370674798518138689312328625e-16,4.63606206230785571136403990402525412e-14
protein/DD_g944,1.42129608646708060505842460333624566e-14,4.54153282772302883123221162836733960e-16,7.55257353425268649707032978603233698e-13
protein/DD_g945,8.91004558735259957866594827927989056e-15,6.85189483004223713455433070402979357e-16,1.16586733107521058258742358573577656e-11
protein/DD_g946,9.54958475322442766005325758252605133e-15,8.71078547418768238179641445445246034e-16,3.67958972373392008642168921919553795e-09
protein/DD_g947,7.25670056023947995024209519334182597e-15,3.72748171902281461193224339334912928e-16,2.22284019039794267889167356751057824e-12
protein/DD_g948,1.28545421345758024588442159320862561e-14,5.77174398019933268792258879291184547e-16,1.59563857884938109894763211332739047e-13
protein/DD_g949,9.58526829686888183279772848335557239e-15,5.91212983246114375389247585226166186e-16,4.36497428181320411610185048466945020e-13
protein/DD_g95,1.05197858844337452746290772581727133e-14,1.23989055173243836545447507560972680e-15,1.49294325274255468448750635447166333e-09
protein/DD_g950,9.28067815717889178856353500211168556e-15,3.02001108403442170269238239084317083e-16,1.55993494602706109181252085427684927e-13
protein/DD_g951,6.92870466214295612943036271905599721e-15,5.16024126727717969996172834030933724e-16,1.27936884311001060994245384595901201e-13
protein/DD_g952,9.95824418012228701325005829411732781e-15,5.51648434161641737621622235525879184e-16,1.56099492290745689998549353477485675e-13
protein/DD_g953,1.30253489805290508619477410261442424e-14,4.10102470417590678650789629658369771e-16,5.35335651727206571540389733647195729e-12
protein/DD_g954,8.43695855165720388799846820125208567e-15,6.97144479600010922113819035886276361e-16,1.17489472235989092862550058846134646e-13
protein/DD_g955,6.88300945528976358193157556026087076e-15,7.52493631220914042642380349365522072e-16,4.06734261192047686589086678428527251e-12
protein/DD_g956,9.01740805134704902144299598573214101e-15,5.89770399737611573896750125659241289e-16,2.48339322393572354890460835127855004e-11
protein/DD_g957,1.08822782026315400381884953214367307e-14,7.21078055260955746006902640288842601e-16,2.58463443095490464757332827178944593e-13
protein/DD_g958,9.88783023600221522926528104042112068e-15,4.32762944006332372922006092062381425e-16,1.87664304377245808377681930904557354e-13
protein/DD_g959,4.78944722332236138919375414317123663e-15,7.87931829870040415610926287333797328e-16,1.11844844272965971703917841516209583e-12
protein/DD_g96,6.24646216895855512126123019047369729e-15,7.04925122010675844182167490605003115e-16,9.28694113609829196356711160719070751e-10
protein/DD_g960,1.04599260755028227565256240980282626e-14,7.07048967231679315160466750327245195e-16,1.03008654056182751622186105773906897e-09
protein/DD_g961,9.72316968986503767849016047864038240e-15,4.37718523229731708214377279614314558e-16,1.12124978152543929665210457234765068e-12
protein/DD_g962,8.47841680611652298930628537930156477e-15,7.09632252558315511038133840218617699e-16,3.02151288629791268957141880330345866e-13
protein/DD_g963,1.48160940637422774424657599022126113e-14,2.96433636111074646806639376110693390e-16,2.43910904023062367703853846796287453e-11
protein/DD_g964,1.03475990450293165642228397610410269e-14,7.21133888736464563550929016552613660e-16,7.87925521667966676792022846875386795e-14
protein/DD_g965,8.89386878708864703104113712860623851e-15,4.34448538112867372992146762394284584e-16,7.16185605565974131452018305486157257e-14
protein/DD_g966,9.88944212611165914933812468373268144e-15,3.31901743413413835955816678385669201e-16,1.42591716039794950534611445154623601e-09
protein/DD_g967,1.35084693741901535889620389645800834e-14,4.94245349586213538389371776404389521e-16,1.00765229067500406667509807189808035e-13
protein/DD_g968,7.38066224098938662630654246885086162e-15,7.39590382706719117715044827506151026e-16,1.07401467930662021077960867544953470e-09
protein/DD_g969,8.43375680566815353191986369649123128e-15,4.75041699155047501088696352043782644e-16,8.45936821486589576236718333868856532e-12
protein/DD_g97,6.60958261994391730794160308045825441e-15,2.27250169008454144078071886349677121e-16,6.22049142306826668685613405561206528e-12
protein/DD_g970,1.29402767478644478489521818549339229e-14,3.42167322959175171939432400980598076e-16,1.14387106975039488533275771393769305e-13
protein/DD_g971,1.06866136583571595883543655551800222e-14,5.17962932890978910041145173253656143e-16,1.31646693323325305981208618184754293e-13
protein/DD_g972,7.98345951515811861594042870024144454e-15,7.91502202613107976857928368209646904e-16,5.05041315200084278654240498624090077e-14
protein/DD_g973,7.81475818949387526194663371984427671e-15,2.85698676310757859519135762854005535e-16,4.87235339463128141590644399288779052e-14
protein/DD_g974,8.86963942632149196345371552199071440e-15,4.40197467275932982510121995182495031e-16,7.37974492240264014519078368288781404e-12
protein/DD_g975,1.11600024591876743707742542326630434e-14,5.30965896620930341097231433072231740e-16,2.79566466643495885049791809001743191e-11
protein/DD_g976,9.55979834607326769583283774189889801e-15,8.21130561449399578414247287552514303e-16,1.53361541456603268251843382420596626e-11
protein/DD_g977,6.78442126390189000377947048357051571e-15,5.15692951320513825637121470473765901e-16,8.26945395969216080291256181742700107e-14
protein/DD_g978,9.32325467802569758757898778719660310e-15,5.75950993398521391345837075684144844e-16,1.18799442259229834836472906068463316e-11
protein/DD_g979,7.87444471368700677416520916234903825e-15,3.84243937514305062819875811802284328e-16,9.25795075995984343043660988776291450e-14
protein/DD_g98,9.15330340620867868138945823504402116e-15,3.44563144615128318869083666833861479e-16,2.27771906722098381392262677412700348e-10
protein/DD_g980,9.62857550458958549130636589111561002e-15,3.87458354270089057736541685754190182e-16,1.23923290353336869111213574062790081e-13
protein/DD_g981,9.75487046597240298131150080825994602e-15,5.51308811780388181466745539974649976e-16,4.58469476120199629232860997817391414e-12
protein/DD_g982,9.87291502850965326314202601350981068e-15,5.24680160923063262292184820035029717e-16,1.61857574087710446203418305627560970e-13
protein/DD_g983,1.05044714111415911472052467108793433e-14,5.07408926515443999492101394542652367e-16,2.94107810276922657125383692577740354e-13
protein/DD_g984,9.52281064712563085477746762685969044e-15,7.16242554605711250453688028413384908e-16,1.76873040741793965789396424023797435e-13
protein/DD_g985,1.03166098683055386379795022102566587e-14,4.72873810231410503568923510368668825e-16,1.43356270135348811069708682997498088e-12
protein/DD_g986,8.71983818761353236950861621324747228e-15,6.71398059349116798448609146307852850e-16,1.28553999015979422753224533048708255e-13
protein/DD_g987,8.14608109426627927317719837823861370e-15,3.99604470356594314612855132690003382e-16,4.37988551554466759881150368181291364e-12
protein/DD_g988,6.80415333807306308214587718596220839e-15,3.23826360034823861951346360957520265e-16,1.34197177879015870791854675006450581e-13
protein/DD_g989,1.13106218975360815732774324759985448e-14,5.87040321193918317922933316504173105e-16,2.08355358720334083995503460851294092e-13
protein/DD_g99,6.95301490809892074915568373558923464e-15,9.53204529167317679131450702092277292e-16,4.47205028485428659427328193269990633e-12
protein/DD_g990,8.67639389166033908603544723394083716e-15,4.01980941334984834424351401713919210e-16,1.43814558131376822635212115028396168e-13
protein/DD_g991,1.07220510772095324187760868798728421e-14,2.73405405549470361651115291636952945e-16,8.91831497433786043303664408549825981e-14
protein/DD_g992,7.22487281316184529164346736547537926e-15,7.56924963469343170969051889578107631e-16,5.22650617005713116502795927154772217e-13
protein/DD_g993,1.12529543271535178576123226913355079e-14,4.19593572098901444298161503920380970e-16,1.77740463972913338068931696438983796e-12
protein/DD_g994,8.41721470971108311148282143138200151e-15,6.16819445898482967912033343735644264e-16,4.57996579436218176186838975548008683e-14
protein/DD_g995,6.93685383947318259850253852892031813e-15,4.86189644988779400812413283061229690e-16,5.78357464096759683619192166923456250e-11
protein/DD_g996,1.01003615749733022472645769612637895e-14,4.22325292291528756247250750619028391e-16,1.52631731381205371068862236579131039e-13
protein/DD_g997,1.06394016287668598394900855887898962e-14,6.82364101333440382790344608887459554e-16,9.25905285541439388786532271098999287e-13
protein/DD_g998,5.73973555454922489467742680997500585e-15,5.44754688654852257384701331669854972e-16,8.06391911739272873464775852796223978e-13
protein/DD_g999,6.13280639633293460084218434802815459e-15,5.28291131869259133007410257896618145e-16,8.26058236612680708662222818074524829e-14


==> data/eigen_graph_biological_64/eigenvalues_logarithmic_relative_error.sorted.csv <==
percent,Float64,LinearTakum64,Posit64
0.0,7.028467830895884e-16,4.598288041301692e-17,1.0460350093994657e-15
0.0008210180623973727,2.7722415097849995e-15,8.742930829420358e-17,1.0059634075585706e-14
0.0016420361247947454,2.9353072109650992e-15,1.3507722103703909e-16,2.4173068126174546e-14
0.0024630541871921183,3.2748974174342655e-15,1.3570630109646892e-16,2.4720100716806194e-14
0.003284072249589491,3.3583381289571247e-15,1.6892009302491544e-16,2.474229516102912e-14
0.004105090311986864,3.5451500832435503e-15,1.8340069014588733e-16,2.6243432189876823e-14
0.0049261083743842365,3.615990936711997e-15,1.85785629379661e-16,2.7574498317313405e-14
0.005747126436781609,3.900063523295931e-15,1.9809161681561777e-16,2.7633204982988948e-14
0.006568144499178982,3.944780964064355e-15,2.0842288677088746e-16,2.996938413813255e-14
0.007389162561576354,3.99073392352775e-15,2.0977449707829718e-16,3.189947767139036e-14
0.008210180623973728,4.040806886581622e-15,2.1283982737758785e-16,3.291623316190253e-14
0.0090311986863711,4.0454643027498264e-15,2.1368668642140213e-16,3.39037025381727e-14
0.009852216748768473,4.053869451402261e-15,2.1535277509349832e-16,3.408648160930209e-14
0.010673234811165846,4.08426363448279e-15,2.1944958215222347e-16,3.5138960018016725e-14
0.011494252873563218,4.14662907341148e-15,2.198014170795136e-16,3.516600833138675e-14
0.012315270935960592,4.291943109565902e-15,2.2029925175734755e-16,3.664359015743277e-14
0.013136288998357963,4.314016987981953e-15,2.2725016900845417e-16,3.7099702041104573e-14
0.013957307060755337,4.338625868050381e-15,2.302824960904012e-16,3.724390635543694e-14
0.014778325123152709,4.471022066861019e-15,2.3035796591819335e-16,3.913543188975704e-14
0.015599343185550082,4.520692385167474e-15,2.3528037481980024e-16,3.981287027504007e-14
0.016420361247947456,4.544652025940767e-15,2.4194990431121964e-16,4.009333397815834e-14
0.017241379310344827,4.589118967963246e-15,2.430222785445077e-16,4.013609527907352e-14
0.0180623973727422,4.624591934330945e-15,2.4329508152366e-16,4.047054955217187e-14
0.018883415435139574,4.6359444463535356e-15,2.462823806496578e-16,4.155118068962602e-14
0.019704433497536946,4.647472167483801e-15,2.48057302520375e-16,4.165736497445171e-14
0.020525451559934318,4.652237285534863e-15,2.497453531778342e-16,4.2438917796813677e-14
0.021346469622331693,4.719256150598264e-15,2.5282893139903585e-16,4.2575236719333955e-14
0.022167487684729065,4.789447223322361e-15,2.5496092805160284e-16,4.296461123059458e-14
0.022988505747126436,4.806322569557228e-15,2.5618939051518996e-16,4.306307504815661e-14
0.023809523809523808,4.833245296541529e-15,2.5674986405413655e-16,4.407699421618357e-14
0.024630541871921183,4.842066812376928e-15,2.584269779663952e-16,4.424962007873128e-14
0.025451559934318555,4.849531840971684e-15,2.624251176803634e-16,4.450069619713151e-14
0.026272577996715927,4.874377690758695e-15,2.6265209424660466e-16,4.5313520718931505e-14
0.027093596059113302,4.890667611427837e-15,2.635499454068913e-16,4.5651889319304724e-14
0.027914614121510674,5.020954527398679e-15,2.6379804482303984e-16,4.579965794362182e-14
0.028735632183908046,5.058847778641175e-15,2.6752657569117153e-16,4.614989529686617e-14
0.029556650246305417,5.138217675865902e-15,2.679437851967195e-16,4.615031097167344e-14
0.030377668308702793,5.1633707005748524e-15,2.7002973417413735e-16,4.61732802292963e-14
0.031198686371100164,5.196521580187759e-15,2.708278863606783e-16,4.6212628623395576e-14
0.03201970443349754,5.236626991549209e-15,2.7307235229918854e-16,4.6360620623078554e-14
0.03284072249589491,5.236937411099573e-15,2.7340540554947034e-16,4.645568578456765e-14
0.03366174055829228,5.23982816696314e-15,2.7406218252369024e-16,4.6852804649728407e-14
0.034482758620689655,5.254224518118046e-15,2.743911524798969e-16,4.8723533946312816e-14
0.035303776683087026,5.308439741326632e-15,2.7965331338709806e-16,4.8742639914008646e-14
0.0361247947454844,5.3153870181091126e-15,2.8087384923355577e-16,4.888124147765887e-14
0.03694581280788178,5.337298281339212e-15,2.8139667080002955e-16,4.8926931563008914e-14
0.03776683087027915,5.379389075401691e-15,2.8178774483174815e-16,5.040010400945439e-14
0.03858784893267652,5.395310342022355e-15,2.825601382268429e-16,5.0504131520008425e-14
0.03940886699507389,5.4351493762686675e-15,2.830518140026556e-16,5.0535410513702704e-14
0.040229885057471264,5.4384391512462624e-15,2.8569867631075785e-16,5.152638099086295e-14
0.041050903119868636,5.455050252520763e-15,2.868225933137409e-16,5.208456400329294e-14
0.04187192118226601,5.455950139090609e-15,2.877199706961462e-16,5.2342859741209936e-14
0.042692939244663386,5.463669037025898e-15,2.886250517420765e-16,5.286231155613652e-14
0.04351395730706076,5.472651500642775e-15,2.886734848017952e-16,5.3055506856570955e-14
0.04433497536945813,5.4738974694272015e-15,2.8940978912652015e-16,5.315357250337906e-14
0.0451559934318555,5.4755233088769e-15,2.908819081070383e-16,5.580246198046437e-14
0.04597701149425287,5.532816722479752e-15,2.915953446607025e-16,5.6188159073585894e-14
0.046798029556650245,5.548407728889672e-15,2.9217192162651633e-16,5.636339684559701e-14
0.047619047619047616,5.5685967253891415e-15,2.9280936642942896e-16,5.666633981516953e-14
0.048440065681444995,5.584162929092653e-15,2.9327440490424967e-16,5.680060517632224e-14
0.04926108374384237,5.601567381678083e-15,2.9435246235682903e-16,5.6810873923579005e-14
0.05008210180623974,5.608308913147364e-15,2.956720926449003e-16,5.721811450116223e-14
0.05090311986863711,5.625212453859062e-15,2.961296007036758e-16,5.729059423271818e-14
0.05172413793103448,5.628665944729367e-15,2.9643363611107465e-16,5.746549954038662e-14
0.052545155993431854,5.6362634462541405e-15,2.9681179427858484e-16,5.878978594903957e-14
0.053366174055829226,5.655202252305263e-15,2.97028687359149e-16,5.904245879855315e-14
0.054187192118226604,5.670065543349843e-15,3.0002778502500213e-16,5.916611342914591e-14
0.055008210180623976,5.6775702181422614e-15,3.020011084034422e-16,5.926249011832425e-14
0.05582922824302135,5.706262568409385e-15,3.0362818794014356e-16,5.933896616107726e-14
0.05665024630541872,5.721060921492617e-15,3.0381923724792636e-16,5.941237022178634e-14
0.05747126436781609,5.7290967226379064e-15,3.065857295053215e-16,5.957689142682424e-14
0.05829228243021346,5.7333872170019905e-15,3.0702479958995575e-16,5.992084561832199e-14
0.059113300492610835,5.739735554549225e-15,3.07152053974244e-16,6.013805460250973e-14
0.05993431855500821,5.743862500034133e-15,3.0742664235047813e-16,6.05312682316576e-14
0.060755336617405585,5.744806357586532e-15,3.080462878910008e-16,6.107788262073838e-14
0.06157635467980296,5.768759918696309e-15,3.0868570248786015e-16,6.131430707272084e-14
0.06239737274220033,5.773667981247141e-15,3.090720194696109e-16,6.242424696456596e-14
0.06321839080459771,5.77728948196387e-15,3.102172046392909e-16,6.270527345592615e-14
0.06403940886699508,5.79606722155627e-15,3.103947851105634e-16,6.313404953908018e-14
0.06486042692939245,5.798497447443705e-15,3.108711773910426e-16,6.42336465705063e-14
0.06568144499178982,5.805200858782689e-15,3.122009193323015e-16,6.432719634876138e-14
0.0665024630541872,5.859633554571348e-15,3.1487125743624727e-16,6.480832136745211e-14
0.06732348111658457,5.871597711047186e-15,3.157274065358291e-16,6.540089193279358e-14
0.06814449917898194,5.873968114054195e-15,3.178414769817733e-16,6.541141960301961e-14
0.06896551724137931,5.878232815863221e-15,3.1805838719603314e-16,6.608259920114089e-14
0.06978653530377668,5.8966023518701565e-15,3.183558484219292e-16,6.654986168056566e-14
0.07060755336617405,5.9018115749332845e-15,3.1950926593787705e-16,6.69244282316741e-14
0.07142857142857142,5.9088035172014215e-15,3.2046080040151313e-16,6.70475218216287e-14
0.0722495894909688,5.934927619095156e-15,3.219387851065592e-16,6.715614770565299e-14
0.07307060755336617,5.9496954790456555e-15,3.2209055940005153e-16,6.738064033030414e-14
0.07389162561576355,5.955669737440112e-15,3.222571878137994e-16,6.781436667053433e-14
0.07471264367816093,5.9718914581456655e-15,3.231405639067977e-16,6.8038398217671e-14
0.0755336617405583,5.975529877082133e-15,3.2382636003482386e-16,6.830474419492865e-14
0.07635467980295567,5.9792924042719845e-15,3.243576920153655e-16,6.881918769809817e-14
0.07717569786535304,6.00185593905521e-15,3.249426919075877e-16,6.88333167393054e-14
0.07799671592775041,6.008480804919094e-15,3.2572640722598056e-16,6.89958404867024e-14
0.07881773399014778,6.010163126258094e-15,3.271692642503447e-16,6.924521309189473e-14
0.07963875205254516,6.015044989077654e-15,3.2740629443490206e-16,6.976681580170869e-14
0.08045977011494253,6.049444541213243e-15,3.282632201650525e-16,6.983539828472264e-14
0.0812807881773399,6.05195337807313e-15,3.283798507199447e-16,7.004264966817013e-14
0.08210180623973727,6.055972491017568e-15,3.285196884827467e-16,7.056060139780824e-14
0.08292282430213464,6.0577436755807324e-15,3.287276123442654e-16,7.119782588363875e-14
0.08374384236453201,6.0580506193742225e-15,3.2873726234015686e-16,7.134741208937377e-14
0.08456486042692939,6.062585337363226e-15,3.2959389883014574e-16,7.161856055659742e-14
0.08538587848932677,6.062621642835305e-15,3.3173328658696126e-16,7.212433650908867e-14
0.08620689655172414,6.0647372368363646e-15,3.319017434134138e-16,7.237489958829554e-14
0.08702791461412152,6.084572607789008e-15,3.328849010769044e-16,7.271898563872277e-14
0.08784893267651889,6.0991883096414074e-15,3.349492505932983e-16,7.282700479522955e-14
0.08866995073891626,6.102122687615548e-15,3.3534702814335872e-16,7.29270832562699e-14
0.08949096880131363,6.102249967850347e-15,3.365899888697382e-16,7.311134932327316e-14
0.090311986863711,6.1048910379972276e-15,3.3811844613011636e-16,7.322556899164696e-14
0.09113300492610837,6.108323935419457e-15,3.386332555391354e-16,7.326481186772287e-14
0.09195402298850575,6.116664102398036e-15,3.3894170972816975e-16,7.383347693201103e-14
0.09277504105090312,6.122015880651241e-15,3.420680832734647e-16,7.461967748747238e-14
0.09359605911330049,6.1328063963329345e-15,3.4216732295917516e-16,7.493502203854947e-14
0.09441707717569786,6.147731190990775e-15,3.4224772619696434e-16,7.505542448402106e-14
0.09523809523809523,6.157374909316217e-15,3.4327234893494304e-16,7.507091177034926e-14
0.0960591133004926,6.171573785707936e-15,3.4356278255879947e-16,7.650024750738076e-14
0.09688013136288999,6.181121050855337e-15,3.445631446151283e-16,7.705869443248371e-14
0.09770114942528736,6.1813362086697126e-15,3.4605967981242387e-16,7.710315945253275e-14
0.09852216748768473,6.182494208864331e-15,3.467322124292918e-16,7.742983046887539e-14
0.0993431855500821,6.217171406398368e-15,3.4702265286642213e-16,7.778738588103345e-14
0.10016420361247948,6.23285587246317e-15,3.47991681655608e-16,7.78571224474986e-14
0.10098522167487685,6.233308884514549e-15,3.4849333955390015e-16,7.796144003614842e-14
0.10180623973727422,6.23343092711149e-15,3.4962915901469456e-16,7.796814440729145e-14
0.10262725779967159,6.246109225374432e-15,3.49977826448441e-16,7.809880216875649e-14
0.10344827586206896,6.246462168958555e-15,3.5000948983255952e-16,7.816212360144358e-14
0.10426929392446634,6.248564225660809e-15,3.5031840493688317e-16,7.822385227828603e-14
0.10509031198686371,6.255158327180562e-15,3.523860625650703e-16,7.823368946651286e-14
0.10591133004926108,6.274364444594194e-15,3.527737133132316e-16,7.879255216679667e-14
0.10673234811165845,6.2875648052320835e-15,3.528542249379203e-16,7.904605621971333e-14
0.10755336617405582,6.290039120217787e-15,3.53103836271976e-16,7.91782292438467e-14
0.10837438423645321,6.306090738518923e-15,3.533999955929763e-16,7.963304897567093e-14
0.10919540229885058,6.31434064485169e-15,3.542665588950757e-16,7.992417337137802e-14
0.11001642036124795,6.32166318520942e-15,3.5439760505609436e-16,8.048895958394141e-14
0.11083743842364532,6.3388570963408036e-15,3.555120008538969e-16,8.072629236793389e-14
0.1116584564860427,6.342565309814495e-15,3.5634666864764004e-16,8.090650508810128e-14
0.11247947454844007,6.35110678380729e-15,3.5663900212665545e-16,8.097097458619231e-14
0.11330049261083744,6.351493370688719e-15,3.5682877101934653e-16,8.149333919400176e-14
0.11412151067323481,6.356650176351182e-15,3.5743440295621534e-16,8.15654392013513e-14
0.11494252873563218,6.360789823597461e-15,3.5762059650817926e-16,8.159940333373442e-14
0.11576354679802955,6.3672738740620396e-15,3.576596869587168e-16,8.229143470998712e-14
0.11658456486042693,6.370612446142269e-15,3.5894074312368614e-16,8.260582366126807e-14
0.1174055829228243,6.3756349928368445e-15,3.595965239018958e-16,8.26945395969216e-14
0.11822660098522167,6.378345531496426e-15,3.5977863289374276e-16,8.304918309825042e-14
0.11904761904761904,6.3859619637042666e-15,3.601059248450056e-16,8.34280342675423e-14
0.11986863711001643,6.395495644350129e-15,3.603602161426567e-16,8.356350766326873e-14
0.1206896551724138,6.405507012219102e-15,3.6065027428868176e-16,8.42540816692961e-14
0.12151067323481117,6.413517085999226e-15,3.607626476647078e-16,8.437631282881971e-14
0.12233169129720854,6.416795920415233e-15,3.6136196048294864e-16,8.474949782783229e-14
0.12315270935960591,6.4168730768154205e-15,3.6171207981581176e-16,8.519270961793711e-14
0.12397372742200329,6.42410127512038e-15,3.6171543850541887e-16,8.520037886978058e-14
0.12479474548440066,6.439528565980709e-15,3.621038360803822e-16,8.535548090910529e-14
0.12561576354679804,6.453191456332905e-15,3.622070544308305e-16,8.548810607517444e-14
0.12643678160919541,6.45844813011253e-15,3.624154837621669e-16,8.595398236045398e-14
0.1272577996715928,6.4636663240470294e-15,3.624964153701129e-16,8.599800460011565e-14
0.12807881773399016,6.4674647167112345e-15,3.6358600046529707e-16,8.667804943357497e-14
0.12889983579638753,6.4926819377146984e-15,3.63881081621742e-16,8.71128029625006e-14
0.1297208538587849,6.497274913743793e-15,3.6633058508303823e-16,8.729134258171272e-14
0.13054187192118227,6.498422994237226e-15,3.664178811709739e-16,8.787356803099931e-14
0.13136288998357964,6.500876908017465e-15,3.6689971975004834e-16,8.79423520303297e-14
0.13218390804597702,6.505607209847936e-15,3.6736231945096153e-16,8.803042927525207e-14
0.1330049261083744,6.511678292786395e-15,3.678803241957575e-16,8.864995544532057e-14
0.13382594417077176,6.520902713743244e-15,3.6828463013586615e-16,8.866680739115098e-14
0.13464696223316913,6.521967843938229e-15,3.6896687857813534e-16,8.91163743418238e-14
0.1354679802955665,6.52311479778978e-15,3.690467595108716e-16,8.91831497433786e-14
0.13628899835796388,6.5282272257348686e-15,3.693754008928193e-16,8.932811334310697e-14
0.13711001642036125,6.533736014019654e-15,3.697380281769859e-16,8.968634487550577e-14
0.13793103448275862,6.543719965870533e-15,3.7047655842771274e-16,8.998389074362898e-14
0.138752052545156,6.550987593247906e-15,3.7091158976330934e-16,8.999301385218269e-14
0.13957307060755336,6.564317202961401e-15,3.721721073811383e-16,9.014364218301682e-14
0.14039408866995073,6.587476314536797e-15,3.7274817190228145e-16,9.027532141018164e-14
0.1412151067323481,6.594831964077875e-15,3.7282896219423843e-16,9.087421498267283e-14
0.14203612479474548,6.598487265769631e-15,3.7312251318092953e-16,9.19038204391899e-14
0.14285714285714285,6.601750829668661e-15,3.7314997649820923e-16,9.196009711514947e-14
0.14367816091954022,6.6051159062116725e-15,3.73340900233512e-16,9.196038241752826e-14
0.1444991789819376,6.6095826199439174e-15,3.7367654073121916e-16,9.218442426889932e-14
0.14532019704433496,6.6194659207381255e-15,3.7425283526250007e-16,9.257950759959843e-14
0.14614121510673234,6.6327893210687436e-15,3.749139805089776e-16,9.304382218608688e-14
0.1469622331691297,6.653666358086861e-15,3.7495419181623725e-16,9.314441750074495e-14
0.1477832512315271,6.663151049966961e-15,3.753155067573234e-16,9.343500821925057e-14
0.14860426929392448,6.686065775995233e-15,3.756547449632786e-16,9.458310058623095e-14
0.14942528735632185,6.6872337379289795e-15,3.7571291849155764e-16,9.483537467852041e-14
0.15024630541871922,6.72422055334481e-15,3.757928304060598e-16,9.528787133678545e-14
0.1510673234811166,6.725486734286067e-15,3.76232538748229e-16,9.551700516845354e-14
0.15188834154351397,6.733044015278408e-15,3.772002948810359e-16,9.552572601040069e-14
0.15270935960591134,6.73779263885278e-15,3.7733236366845173e-16,9.560726491467557e-14
0.1535303776683087,6.739659976114874e-15,3.8011373401727465e-16,9.595807319680039e-14
0.15435139573070608,6.74345079827356e-15,3.801604915502102e-16,9.605911531940428e-14
0.15517241379310345,6.7526935692111145e-15,3.808798975696447e-16,9.618535944478328e-14
0.15599343185550082,6.753343213108839e-15,3.809615182624202e-16,9.627462806380909e-14
0.1568144499178982,6.753777577974948e-15,3.8127944185402567e-16,9.629400801563957e-14
0.15763546798029557,6.761937449336959e-15,3.833843473605877e-16,9.70277772772651e-14
0.15845648604269294,6.778913537201643e-15,3.8424393751430504e-16,9.717714086197303e-14
0.1592775041050903,6.779450030863367e-15,3.848682264148286e-16,9.745197919729138e-14
0.16009852216748768,6.781020190431847e-15,3.8585510889102793e-16,9.817666694379226e-14
0.16091954022988506,6.78442126390189e-15,3.861208234670262e-16,9.869850342648241e-14
0.16174055829228243,6.804153338073063e-15,3.8739036124402867e-16,9.886675995314574e-14
0.1625615763546798,6.808557089589722e-15,3.874583542700891e-16,9.897214308241429e-14
0.16338259441707717,6.817072514901889e-15,3.8815021745154024e-16,9.913821334090286e-14
0.16420361247947454,6.8323388989127614e-15,3.8990820400787615e-16,9.921059580535666e-14
0.16502463054187191,6.839533754196878e-15,3.9051472812031687e-16,1.0063919276821791e-13
0.16584564860426929,6.845417643183312e-15,3.908327723706748e-16,1.0076522906750041e-13
0.16666666666666666,6.87541480683646e-15,3.916518741047073e-16,1.0113793895614083e-13
0.16748768472906403,6.877752189918856e-15,3.927896523305206e-16,1.0149215779011281e-13
0.1683087027914614,6.8830094552897635e-15,3.9349419700313033e-16,1.0173847560327882e-13
0.16912972085385877,6.885051128630164e-15,3.939738069352311e-16,1.0178396424037053e-13
0.16995073891625614,6.8852518259061725e-15,3.9401153522442416e-16,1.0237971381961876e-13
0.17077175697865354,6.893595115369811e-15,3.95468577204446e-16,1.0302612635825176e-13
0.17159277504105092,6.8964320492370725e-15,3.9568387598507146e-16,1.0306715928046077e-13
0.1724137931034483,6.900373126599134e-15,3.9591078792978e-16,1.033854630949529e-13
0.17323481116584566,6.9010238422533705e-15,3.961910381238253e-16,1.0359321470093185e-13
0.17405582922824303,6.90203154787226e-15,3.972583067099644e-16,1.0400865926486399e-13
0.1748768472906404,6.911718286943126e-15,3.981920125789808e-16,1.0473410160855499e-13
0.17569786535303777,6.915775817499938e-15,3.9820470807232735e-16,1.0493865349273403e-13
0.17651888341543515,6.919557824262038e-15,3.9850124604082203e-16,1.050273325811341e-13
0.17733990147783252,6.928704662142956e-15,3.9853778556483093e-16,1.051076865070272e-13
0.1781609195402299,6.932361889075576e-15,3.9879707519222364e-16,1.0548852586393552e-13
0.17898193760262726,6.936853839473183e-15,3.989554516274494e-16,1.0617080985108801e-13
0.17980295566502463,6.939402797168487e-15,3.993090911472728e-16,1.0677172673356065e-13
0.180623973727422,6.939445465492507e-15,3.9931521719715923e-16,1.0681172613303894e-13
0.18144499178981938,6.9428886502903155e-15,3.9946898519956504e-16,1.0803288580516718e-13
0.18226600985221675,6.951335111105422e-15,3.9960447035659433e-16,1.0820416054800113e-13
0.18308702791461412,6.952404653681193e-15,3.9970516415344735e-16,1.0826779202761213e-13
0.1839080459770115,6.952427783305277e-15,4.003935669133152e-16,1.0881444095194376e-13
0.18472906403940886,6.953014908098921e-15,4.010769103090689e-16,1.0901252856278595e-13
0.18555008210180624,6.95557800805372e-15,4.0125367440282903e-16,1.0905296411634577e-13
0.1863711001642036,6.974919819434932e-15,4.0198094133498483e-16,1.0947604525620256e-13
0.18719211822660098,6.9765519536511494e-15,4.019861930453008e-16,1.0949923445490059e-13
0.18801313628899835,6.986241189064659e-15,4.029003462805756e-16,1.0973099511311809e-13
0.18883415435139572,6.991741224599183e-15,4.0395113921118453e-16,1.0988914813501524e-13
0.1896551724137931,6.993731267199363e-15,4.04145731900577e-16,1.1030398594487065e-13
0.19047619047619047,6.99547708741436e-15,4.0445786794192886e-16,1.1057344648811508e-13
0.19129720853858784,7.001702395602166e-15,4.0535394745197163e-16,1.1076415042570704e-13
0.1921182266009852,7.019687501871535e-15,4.0586557950095346e-16,1.1095754436327619e-13
0.19293924466338258,7.020184748749028e-15,4.0631042339887723e-16,1.1131703846413092e-13
0.19376026272577998,7.021872069401022e-15,4.067118879023256e-16,1.1165166925527551e-13
0.19458128078817735,7.026203793053408e-15,4.068755632236785e-16,1.117359259141018e-13
0.19540229885057472,7.02837993983158e-15,4.0717878381300377e-16,1.1191873871342908e-13
0.1962233169129721,7.040008025054184e-15,4.0776634121447945e-16,1.1199810940286585e-13
0.19704433497536947,7.045159165661588e-15,4.084086062079935e-16,1.121843796197293e-13
0.19786535303776684,7.0679699213739665e-15,4.0949065763694897e-16,1.1280854081076511e-13
0.1986863711001642,7.0776566611161425e-15,4.1010247041759067e-16,1.1323672787528522e-13
0.19950738916256158,7.081230642735247e-15,4.113435149525277e-16,1.1359843447560071e-13
0.20032840722495895,7.084661907506559e-15,4.1254838811692385e-16,1.137923697721008e-13
0.20114942528735633,7.086603656587114e-15,4.133363807382904e-16,1.138125302905732e-13
0.2019704433497537,7.086818714854673e-15,4.1341677207886164e-16,1.1423967170765916e-13
0.20279146141215107,7.098225646672239e-15,4.141241406981564e-16,1.1438710697503948e-13
0.20361247947454844,7.102325127512561e-15,4.1422803648037735e-16,1.1456814117739047e-13
0.2044334975369458,7.108131766395546e-15,4.142431072967297e-16,1.1477345237013574e-13
0.20525451559934318,7.109483065288248e-15,4.145188395138127e-16,1.153500888957432e-13
0.20607553366174056,7.113163172928058e-15,4.151375867481422e-16,1.1645426602729386e-13
0.20689655172413793,7.116012728757059e-15,4.157631272825519e-16,1.165047752914051e-13
0.2077175697865353,7.129180593822575e-15,4.1594711028922487e-16,1.1652651348622627e-13
0.20853858784893267,7.141466727742202e-15,4.1626433137590624e-16,1.1667043921234048e-13
0.20935960591133004,7.144642531116811e-15,4.163158837067522e-16,1.1707852222270325e-13
0.21018062397372742,7.145162280626758e-15,4.163560654357809e-16,1.1708389312517558e-13
0.2110016420361248,7.147086568143166e-15,4.170274426173259e-16,1.1713373958850777e-13
0.21182266009852216,7.151170967523231e-15,4.1781000053606336e-16,1.174894722359891e-13
0.21264367816091953,7.157595815385998e-15,4.1874643745443544e-16,1.177517972473318e-13
0.2134646962233169,7.164446853774545e-15,4.193620373347623e-16,1.1795743913105092e-13
0.21428571428571427,7.165664124122059e-15,4.1959357209890143e-16,1.1833927223090119e-13
0.21510673234811165,7.174715441708696e-15,4.1974818672222303e-16,1.1839245779768357e-13
0.21592775041050905,7.200744883841672e-15,4.1981295703311127e-16,1.1903819784300638e-13
0.21674876847290642,7.218192402560397e-15,4.199901156022834e-16,1.1966492863635588e-13
0.2175697865353038,7.224872813161846e-15,4.200938217126542e-16,1.1992729868162057e-13
0.21839080459770116,7.228417239214746e-15,4.201343803153901e-16,1.2047497116973041e-13
0.21921182266009853,7.228926379688746e-15,4.2042153917613527e-16,1.2049802673656062e-13
0.2200328407224959,7.234115798408541e-15,4.207138020073729e-16,1.2236028957926133e-13
0.22085385878489328,7.247129148245256e-15,4.2089495783836435e-16,1.2291973689818066e-13
0.22167487684729065,7.25670056023948e-15,4.2097180543924134e-16,1.2314929589432062e-13
0.22249589490968802,7.25952052854698e-15,4.210844053398373e-16,1.231753524638735e-13
0.2233169129720854,7.259616169057513e-15,4.2232529229152877e-16,1.2330666951151144e-13
0.22413793103448276,7.26082290968857e-15,4.2237880665689987e-16,1.2392329035333688e-13
0.22495894909688013,7.269525320260064e-15,4.2266273443920697e-16,1.2447956849785478e-13
0.2257799671592775,7.291574235394408e-15,4.234265871009575e-16,1.245714480487491e-13
0.22660098522167488,7.315296224799381e-15,4.2448212236865565e-16,1.2519360676522092e-13
0.22742200328407225,7.315617712512868e-15,4.2497814250989556e-16,1.2530035663522146e-13
0.22824302134646962,7.328537366203976e-15,4.250745762455076e-16,1.2530412986540698e-13
0.229064039408867,7.33716693538739e-15,4.258231248074014e-16,1.2586289944149e-13
0.22988505747126436,7.36601380619626e-15,4.260399065157e-16,1.2597628590327604e-13
0.23070607553366174,7.377818270380615e-15,4.2704275788652003e-16,1.2622296484508199e-13
0.2315270935960591,7.378591994355798e-15,4.2711500093745103e-16,1.2627577247079284e-13
0.23234811165845648,7.380036395736734e-15,4.2804982249174364e-16,1.2674316945083012e-13
0.23316912972085385,7.380662240989386e-15,4.2847677833128013e-16,1.268808803028465e-13
0.23399014778325122,7.385163913977874e-15,4.285314586376495e-16,1.2714760782703269e-13
0.2348111658456486,7.402911381823356e-15,4.28689805901351e-16,1.2793688431100107e-13
0.23563218390804597,7.40644213112729e-15,4.2887075195466314e-16,1.2855399901597943e-13
0.23645320197044334,7.41308175758229e-15,4.2892864538102376e-16,1.285600663106151e-13
0.2372742200328407,7.416247982038877e-15,4.2930644773384437e-16,1.3007195745845533e-13
0.23809523809523808,7.433849341273573e-15,4.2959739993710436e-16,1.303069369200579e-13
0.23891625615763548,7.434851606451644e-15,4.2990270789208083e-16,1.3074404666850953e-13
0.23973727422003285,7.437177133273193e-15,4.300559278185925e-16,1.316169433099546e-13
0.24055829228243022,7.444854653526892e-15,4.300635195925952e-16,1.3164669332332532e-13
0.2413793103448276,7.471852662556941e-15,4.30547703649279e-16,1.320135399908224e-13
0.24220032840722497,7.476328448328642e-15,4.3066683945771427e-16,1.3204042040720945e-13
0.24302134646962234,7.486384052086577e-15,4.3076626585401015e-16,1.324775626924639e-13
0.2438423645320197,7.490479374675055e-15,4.3082832179104676e-16,1.3258290647585874e-13
0.24466338259441708,7.496869266624188e-15,4.327629440063324e-16,1.3259981056369058e-13
0.24548440065681446,7.503736487263848e-15,4.334094233749429e-16,1.329178614788436e-13
0.24630541871921183,7.523463286871146e-15,4.3368979272573116e-16,1.331405146559077e-13
0.2471264367816092,7.525335620283822e-15,4.337651997987325e-16,1.340033384598541e-13
0.24794745484400657,7.532692698749346e-15,4.3420417711952866e-16,1.3419717787901586e-13
0.24876847290640394,7.533022993462133e-15,4.3444853811286737e-16,1.3458579266391403e-13
0.24958949096880131,7.537833223268154e-15,4.353035905455106e-16,1.347338997051729e-13
0.2504105090311987,7.539546414214089e-15,4.355417558018384e-16,1.3531704128463287e-13
0.2512315270935961,7.545350139302531e-15,4.355942141116594e-16,1.3711763326404875e-13
0.25205254515599346,7.54575226699888e-15,4.3611431772966626e-16,1.3730573710063624e-13
0.25287356321839083,7.55028756861153e-15,4.3662362743996983e-16,1.3735065515793311e-13
0.2536945812807882,7.55182996209437e-15,4.370845643282343e-16,1.3756927978384723e-13
0.2545155993431856,7.580239667361876e-15,4.3710523920831757e-16,1.3843029978021466e-13
0.25533661740558294,7.588766664811555e-15,4.3719810947740187e-16,1.389423890303523e-13
0.2561576354679803,7.599496175342879e-15,4.3747519018354973e-16,1.3905672998328318e-13
0.2569786535303777,7.60286944731065e-15,4.3767312609565044e-16,1.3916213016263014e-13
0.25779967159277506,7.607330215963583e-15,4.377064641594835e-16,1.398893293115761e-13
0.25862068965517243,7.615625440794517e-15,4.377185232297317e-16,1.405622960526883e-13
0.2594417077175698,7.618892949065047e-15,4.388941933883662e-16,1.4056618638249575e-13
0.2602627257799672,7.624481385900291e-15,4.393151792775581e-16,1.4095651544668883e-13
0.26108374384236455,7.627476009065425e-15,4.3967995176462227e-16,1.4213351746283132e-13
0.2619047619047619,7.630096497336179e-15,4.39682105332041e-16,1.425212386276469e-13
0.2627257799671593,7.641781864452092e-15,4.40197467275933e-16,1.4257336860550105e-13
0.26354679802955666,7.651261598760514e-15,4.4058445849602223e-16,1.4367282661343679e-13
0.26436781609195403,7.656817792378787e-15,4.4123612288027326e-16,1.4381455813137681e-13
0.2651888341543514,7.657356567821887e-15,4.412482278301974e-16,1.4441249644522291e-13
0.2660098522167488,7.65844510338458e-15,4.4169449451619936e-16,1.4491425583913857e-13
0.26683087027914615,7.672762975615222e-15,4.420121311647019e-16,1.4516911451022127e-13
0.2676518883415435,7.67343746279173e-15,4.420172489273027e-16,1.4575062712142067e-13
0.2684729064039409,7.676858146317772e-15,4.424978651076974e-16,1.4596520038702643e-13
0.26929392446633826,7.68097319390774e-15,4.4291015118653437e-16,1.4663859530239078e-13
0.27011494252873564,7.688474597535856e-15,4.4297175919541444e-16,1.4669213799958094e-13
0.270935960591133,7.690509488767864e-15,4.4304704703743707e-16,1.4696648425100444e-13
0.2717569786535304,7.692053809528115e-15,4.431263118909718e-16,1.471801431425026e-13
0.27257799671592775,7.701943112516907e-15,4.4394259984502566e-16,1.472594405409446e-13
0.2733990147783251,7.712858818362919e-15,4.449087277987897e-16,1.4742086679283644e-13
0.2742200328407225,7.712970767488875e-15,4.451794853776998e-16,1.475588743661548e-13
0.27504105090311987,7.719735977741822e-15,4.452000255906172e-16,1.4839595937629095e-13
0.27586206896551724,7.726061140876699e-15,4.452056166413631e-16,1.4892147087201758e-13
0.2766830870279146,7.726416800386318e-15,4.462974187896183e-16,1.4940421009422986e-13
0.277504105090312,7.734636093690082e-15,4.470613789711153e-16,1.4949377710571556e-13
0.27832512315270935,7.752024031748902e-15,4.471969145097911e-16,1.4951596917219477e-13
0.2791461412151067,7.756622037794003e-15,4.472935631320372e-16,1.5007936192778828e-13
0.2799671592775041,7.757016235602555e-15,4.473190221241499e-16,1.5028212016772828e-13
0.28078817733990147,7.759219195020022e-15,4.473463139442029e-16,1.5063101637469793e-13
0.28160919540229884,7.765849954822195e-15,4.476557536829594e-16,1.5078411652847057e-13
0.2824302134646962,7.768044922900585e-15,4.480526279471426e-16,1.5122780766683445e-13
0.2832512315270936,7.774799670803008e-15,4.484845696329171e-16,1.518504457432885e-13
0.28407224958949095,7.782015861523044e-15,4.488646881646906e-16,1.5189975521265568e-13
0.2848932676518883,7.784305849441572e-15,4.491331495019523e-16,1.5223592657507584e-13
0.2857142857142857,7.794205625350336e-15,4.493450531934593e-16,1.5263173138120538e-13
0.28653530377668307,7.804440728660416e-15,4.494128947378299e-16,1.534544964577413e-13
0.28735632183908044,7.805012443126291e-15,4.494318593016196e-16,1.5346776131816067e-13
0.2881773399014778,7.814063914137882e-15,4.495400826625743e-16,1.536153000073578e-13
0.2889983579638752,7.814383877748679e-15,4.49629336783045e-16,1.5361940921572885e-13
0.28981937602627256,7.814758189493875e-15,4.501068659085696e-16,1.5409225822908598e-13
0.29064039408866993,7.824373108675192e-15,4.521649707738496e-16,1.5423465802666246e-13
0.2914614121510673,7.836893847031987e-15,4.52242999838455e-16,1.5436626730693588e-13
0.2922824302134647,7.868267663231446e-15,4.524918887238976e-16,1.5447308903683722e-13
0.29310344827586204,7.874444713687007e-15,4.528500093935977e-16,1.5504610437104039e-13
0.2939244663382594,7.881082935693852e-15,4.531655015712777e-16,1.5517406255668793e-13
0.2947454844006568,7.887721439430329e-15,4.537149212592107e-16,1.5555654219900282e-13
0.2955665024630542,7.895815627125887e-15,4.541532827723028e-16,1.559934946027061e-13
0.2963875205254516,7.902650642823728e-15,4.548489471326518e-16,1.560971022588095e-13
0.29720853858784896,7.904757763543014e-15,4.551499238948754e-16,1.5609949229074568e-13
0.29802955665024633,7.908528970334017e-15,4.552555617426038e-16,1.5618359211419455e-13
0.2988505747126437,7.9089150197463e-15,4.555496412013166e-16,1.5658238765633122e-13
0.2996715927750411,7.91347456229641e-15,4.560449071908263e-16,1.5658766435448146e-13
0.30049261083743845,7.914499357484107e-15,4.56270736640702e-16,1.572781498876583e-13
0.3013136288998358,7.917864135146646e-15,4.570338646133086e-16,1.5851749370004883e-13
0.3021346469622332,7.920285916246414e-15,4.57104530038353e-16,1.5890496257445733e-13
0.30295566502463056,7.920507965682884e-15,4.571110889034493e-16,1.5956385788493811e-13
0.30377668308702793,7.928011114168798e-15,4.577284415221589e-16,1.6012984154606463e-13
0.3045977011494253,7.933334472936478e-15,4.588050061834375e-16,1.6022155858647952e-13
0.3054187192118227,7.935990282293761e-15,4.592760516685042e-16,1.6073452186903972e-13
0.30623973727422005,7.943734882610308e-15,4.597093510618883e-16,1.6095510350161401e-13
0.3070607553366174,7.94770367112204e-15,4.598909487458538e-16,1.6185757408771045e-13
0.3078817733990148,7.95157604774714e-15,4.602770286922511e-16,1.6297478413972669e-13
0.30870279146141216,7.971378662348424e-15,4.603486365206877e-16,1.6337023553901897e-13
0.30952380952380953,7.973927547238865e-15,4.604036015095919e-16,1.634977875056956e-13
0.3103448275862069,7.983459515158118e-15,4.606598451473168e-16,1.641938845170566e-13
0.3111658456486043,7.985080171198518e-15,4.610181350753888e-16,1.6467099364428172e-13
0.31198686371100165,7.997284867116898e-15,4.615022347114673e-16,1.656294648207014e-13
0.312807881773399,8.00088673318082e-15,4.615805017045969e-16,1.6569818803239206e-13
0.3136288998357964,8.00271717535214e-15,4.623043037378946e-16,1.661405285232796e-13
0.31444991789819376,8.004593433853337e-15,4.632784875041456e-16,1.6656818928685742e-13
0.31527093596059114,8.008132268497008e-15,4.636101240097817e-16,1.669338726803402e-13
0.3160919540229885,8.011560251189511e-15,4.63743939509165e-16,1.6734889888424173e-13
0.3169129720853859,8.015735995708762e-15,4.637449020579536e-16,1.6761847039817138e-13
0.31773399014778325,8.0252457942586e-15,4.63884857298322e-16,1.6832701598009297e-13
0.3185550082101806,8.032780740758921e-15,4.639667972239497e-16,1.6839609657715726e-13
0.319376026272578,8.038149176707168e-15,4.648662566107923e-16,1.6843230202183913e-13
0.32019704433497537,8.040987061326104e-15,4.662806126474345e-16,1.6852022449762536e-13
0.32101806239737274,8.050100145551983e-15,4.664837017986485e-16,1.6923394059793301e-13
0.3218390804597701,8.053822454715717e-15,4.668542637578341e-16,1.7061287691144717e-13
0.3226600985221675,8.054742204202804e-15,4.679734174224813e-16,1.712082852383829e-13
0.32348111658456485,8.056213964910453e-15,4.681680518511449e-16,1.7125149419889094e-13
0.3243021346469622,8.061129165193285e-15,4.689643716770534e-16,1.7133238796875978e-13
0.3251231527093596,8.064540093757801e-15,4.689952724002493e-16,1.7191189059303973e-13
0.32594417077175697,8.068446817043338e-15,4.6942645404457e-16,1.73919652457549e-13
0.32676518883415434,8.072863230247478e-15,4.695689973812973e-16,1.741787234380849e-13
0.3275862068965517,8.074127175776247e-15,4.700130478330092e-16,1.743106113566952e-13
0.3284072249589491,8.076707629814373e-15,4.701224026368684e-16,1.7506550799923157e-13
0.32922824302134646,8.081516193113923e-15,4.705389278544152e-16,1.7570450447543695e-13
0.33004926108374383,8.082406576465773e-15,4.710361317678255e-16,1.7589134572941654e-13
0.3308702791461412,8.083985289190136e-15,4.722388119542988e-16,1.7631724972777122e-13
0.33169129720853857,8.085921041784773e-15,4.722522562600237e-16,1.7687304074179397e-13
0.33251231527093594,8.097042338768732e-15,4.72325026074494e-16,1.7721386489353537e-13
0.3333333333333333,8.117999371206782e-15,4.727256899646525e-16,1.779674918687162e-13
0.3341543513957307,8.133026528431503e-15,4.728426563337e-16,1.7812164568920362e-13
0.33497536945812806,8.146081094266279e-15,4.728738102314105e-16,1.783960579888428e-13
0.33579638752052543,8.146773163505086e-15,4.728961116270801e-16,1.8006478514909257e-13
0.3366174055829228,8.152660332283125e-15,4.730040317757114e-16,1.8030108578883054e-13
0.3374384236453202,8.152711491050193e-15,4.730930411267656e-16,1.8050026636998688e-13
0.33825944170771755,8.15493280721094e-15,4.735577318623275e-16,1.805673048463672e-13
0.3390804597701149,8.156541342641365e-15,4.739694173612161e-16,1.8087751521836867e-13
0.3399014778325123,8.158022517576557e-15,4.745280136041041e-16,1.8160777368239855e-13
0.34072249589490966,8.160504285007767e-15,4.750416991550475e-16,1.8162992055211624e-13
0.3415435139573071,8.168096245761635e-15,4.750978227772061e-16,1.8168688701349795e-13
0.34236453201970446,8.171660414552891e-15,4.754587778939481e-16,1.8206224265017842e-13
0.34318555008210183,8.175472126009475e-15,4.757662472153421e-16,1.8224137246937433e-13
0.3440065681444992,8.180320923296686e-15,4.758523158318049e-16,1.836064825312701e-13
0.3448275862068966,8.183018753761816e-15,4.759298292257761e-16,1.8361450623664587e-13
0.34564860426929395,8.18658310233643e-15,4.759835835070219e-16,1.8507482008287377e-13
0.3464696223316913,8.191998956082726e-15,4.760453047409666e-16,1.865078196562145e-13
0.3472906403940887,8.195285255699999e-15,4.768793137119794e-16,1.866188493427775e-13
0.34811165845648606,8.202372933750855e-15,4.769141753943177e-16,1.8766430437724582e-13
0.34893267651888343,8.207623525347121e-15,4.771109641915395e-16,1.881925481863065e-13
0.3497536945812808,8.213295807481167e-15,4.775630365666968e-16,1.887447290216176e-13
0.3505747126436782,8.213572998056713e-15,4.775943753239157e-16,1.8918909733642795e-13
0.35139573070607555,8.214792902000934e-15,4.776425556436611e-16,1.8941353036611873e-13
0.3522167487684729,8.216260798389985e-15,4.779955793914139e-16,1.8955093943439558e-13
0.3530377668308703,8.218676361032588e-15,4.780822926358245e-16,1.9108183722321605e-13
0.35385878489326766,8.227934849242352e-15,4.782406187060624e-16,1.9132564500425005e-13
0.35467980295566504,8.22975715231077e-15,4.784565270580835e-16,1.9157136075991122e-13
0.3555008210180624,8.231129579367329e-15,4.784603292918305e-16,1.9226615133039758e-13
0.3563218390804598,8.23186908846626e-15,4.785736279922357e-16,1.9274868483838228e-13
0.35714285714285715,8.237716573214328e-15,4.789629802306129e-16,1.9313464845988655e-13
0.3579638752052545,8.258188367045726e-15,4.789675615638383e-16,1.9327276872000913e-13
0.3587848932676519,8.27495133986844e-15,4.798243107131033e-16,1.937362912826662e-13
0.35960591133004927,8.28212692810088e-15,4.79851213448367e-16,1.940080243831021e-13
0.36042692939244664,8.285867835627231e-15,4.800447892635125e-16,1.940896943054774e-13
0.361247947454844,8.286429291367124e-15,4.807791364075665e-16,1.94309897201115e-13
0.3620689655172414,8.292441023828087e-15,4.813618878047081e-16,1.9499981403798089e-13
0.36288998357963875,8.295034833263195e-15,4.813753108760017e-16,1.952812071955002e-13
0.3637110016420361,8.299881813464168e-15,4.814647781154097e-16,1.954085182258157e-13
0.3645320197044335,8.301139441336966e-15,4.820345147038202e-16,1.9621437769063464e-13
0.36535303776683087,8.304912064617188e-15,4.820489981470159e-16,1.965554315871641e-13
0.36617405582922824,8.335866833759738e-15,4.825526342132571e-16,1.9686920662537442e-13
0.3669950738916256,8.345761049574985e-15,4.833581834323338e-16,1.9905100853541127e-13
0.367816091954023,8.347117182593041e-15,4.835688896633867e-16,1.990595693146504e-13
0.36863711001642036,8.350028573537549e-15,4.836102031566151e-16,1.992664549594e-13
0.3694581280788177,8.355145026499744e-15,4.836205724424546e-16,1.9964479462331265e-13
0.3702791461412151,8.358618538192902e-15,4.839905727508707e-16,1.9980384329044078e-13
0.37110016420361247,8.36253942681739e-15,4.841653673819395e-16,1.9998198464714392e-13
0.37192118226600984,8.367784261476094e-15,4.843593281102359e-16,2.013365071068918e-13
0.3727422003284072,8.37336732770645e-15,4.849969189470483e-16,2.015869510927418e-13
0.3735632183908046,8.380549811503952e-15,4.857920764987582e-16,2.0220856770078956e-13
0.37438423645320196,8.38650831678258e-15,4.861896449887794e-16,2.023163822120206e-13
0.37520525451559933,8.39103268265312e-15,4.870936768357639e-16,2.025322106036666e-13
0.3760262725779967,8.394314161446896e-15,4.871495897276801e-16,2.0271031355253713e-13
0.3768472906403941,8.398602107170238e-15,4.876730184666208e-16,2.034649771433432e-13
0.37766830870279144,8.399941570829103e-15,4.884610392001671e-16,2.0376460363676218e-13
0.3784893267651888,8.40355853077948e-15,4.885571970960837e-16,2.0511303422888883e-13
0.3793103448275862,8.410581720184016e-15,4.886845231952635e-16,2.0637343615768499e-13
0.38013136288998356,8.413070394616187e-15,4.892319681122652e-16,2.0663328145128073e-13
0.38095238095238093,8.41495793526378e-15,4.896302299483256e-16,2.0680562800116868e-13
0.3817733990147783,8.416284870901242e-15,4.902069634299332e-16,2.069624791752354e-13
0.3825944170771757,8.417214709711083e-15,4.904352607270308e-16,2.0835535872033408e-13
0.38341543513957305,8.420599004188946e-15,4.905953254606918e-16,2.0836430027473477e-13
0.3842364532019704,8.421121494001358e-15,4.906615217291989e-16,2.0874507365958873e-13
0.3850574712643678,8.423085267608497e-15,4.907995650352652e-16,2.0964648356438866e-13
0.38587848932676516,8.433756805668154e-15,4.911491444732199e-16,2.0998987026120258e-13
0.3866995073891626,8.436958551657204e-15,4.919540492841422e-16,2.1019267175609452e-13
0.38752052545155996,8.437854162016245e-15,4.926938783350698e-16,2.1185167586834356e-13
0.38834154351395733,8.446366373939856e-15,4.927208145905406e-16,2.1227925530026943e-13
0.3891625615763547,8.449752351309416e-15,4.928019774334598e-16,2.1232912654664326e-13
0.3899835796387521,8.452577987022515e-15,4.936081214928663e-16,2.1234576141585417e-13
0.39080459770114945,8.454311529967478e-15,4.938746524177262e-16,2.12564490068404e-13
0.3916256157635468,8.463754024976911e-15,4.942453495862135e-16,2.132393517829146e-13
0.3924466338259442,8.474142791486949e-15,4.950051607821737e-16,2.134684422220837e-13
0.39326765188834156,8.478416806116523e-15,4.950840573748221e-16,2.1394346312273255e-13
0.39408866995073893,8.483670626668487e-15,4.960891810018516e-16,2.1457871287902491e-13
0.3949096880131363,8.48569525079711e-15,4.980866131913801e-16,2.1535742610370797e-13
0.3957307060755337,8.487426174837805e-15,4.982455987004263e-16,2.155282668235369e-13
0.39655172413793105,8.48907012675561e-15,4.983102480453015e-16,2.1776597616645105e-13
0.3973727422003284,8.49285654807217e-15,4.990128795251283e-16,2.1798043433863823e-13
0.3981937602627258,8.506729399450683e-15,5.002639897130017e-16,2.1804909662205386e-13
0.39901477832512317,8.524894761131981e-15,5.004858489817452e-16,2.185828088538902e-13
0.39983579638752054,8.530550249491935e-15,5.0057338650713705e-16,2.1939407164738191e-13
0.4006568144499179,8.534764895945898e-15,5.006037999492149e-16,2.20277900724247e-13
0.4014778325123153,8.539712560296404e-15,5.011573868684124e-16,2.210353051457084e-13
0.40229885057471265,8.540404498766908e-15,5.014676073255272e-16,2.2130926112418258e-13
0.40311986863711,8.549608914388932e-15,5.020505244520601e-16,2.2142350526051418e-13
0.4039408866995074,8.549957501884183e-15,5.021886148845858e-16,2.2191863372573733e-13
0.40476190476190477,8.573367233370897e-15,5.023820048571042e-16,2.223177349853008e-13
0.40558292282430214,8.573786777974729e-15,5.026795997975584e-16,2.2362543534982268e-13
0.4064039408866995,8.587277981028035e-15,5.030103586840153e-16,2.2369240783662673e-13
0.4072249589490969,8.589336813416586e-15,5.03276361591277e-16,2.2382612746053562e-13
0.40804597701149425,8.594695142858999e-15,5.032988445670501e-16,2.243451683929069e-13
0.4088669950738916,8.59743911882624e-15,5.03431353523411e-16,2.2458434117926907e-13
0.409688013136289,8.60744744455382e-15,5.036025568890328e-16,2.2469987359635818e-13
0.41050903119868637,8.610198578473434e-15,5.039618522878138e-16,2.248602292748342e-13
0.41133004926108374,8.612386593375747e-15,5.043254277720253e-16,2.2640872209623016e-13
0.4121510673234811,8.61753691681801e-15,5.049683586517884e-16,2.2970409309883565e-13
0.4129720853858785,8.619967209031039e-15,5.052543765502201e-16,2.298473451443452e-13
0.41379310344827586,8.633856401177137e-15,5.068291045024983e-16,2.3008731047267967e-13
0.41461412151067323,8.637257431644226e-15,5.07408926515444e-16,2.30087695470805e-13
0.4154351395730706,8.643439188207791e-15,5.07563290437785e-16,2.3024720386093034e-13
0.41625615763546797,8.644050469313233e-15,5.080093867488695e-16,2.303139375229276e-13
0.41707717569786534,8.652628934379309e-15,5.080993637677301e-16,2.314718145839231e-13
0.4178981937602627,8.665463815279021e-15,5.087127146045835e-16,2.3165121580274046e-13
0.4187192118226601,8.6721544059135e-15,5.090007807314068e-16,2.3170234124946633e-13
0.41954022988505746,8.676393891660339e-15,5.090115204451324e-16,2.3172040772204815e-13
0.42036124794745483,8.6985290038189e-15,5.103209619206605e-16,2.332369600566316e-13
0.4211822660098522,8.700261138895368e-15,5.106495895493048e-16,2.3505992716687774e-13
0.4220032840722496,8.710088083601153e-15,5.107836483210541e-16,2.3529427841215885e-13
0.42282430213464695,8.71883497313183e-15,5.109959562830035e-16,2.3531985276335437e-13
0.4236453201970443,8.719838187613532e-15,5.118793754872146e-16,2.359315519669235e-13
0.4244663382594417,8.720432785364858e-15,5.119396947720249e-16,2.375097821888241e-13
0.42528735632183906,8.729989331606914e-15,5.12021027756247e-16,2.3767064538724964e-13
0.42610837438423643,8.759354978320671e-15,5.132281776861918e-16,2.3812903384314085e-13
0.4269293924466338,8.760704998979315e-15,5.144824531260512e-16,2.3842437984887753e-13
0.4277504105090312,8.765517992837721e-15,5.14528494996683e-16,2.387923194357015e-13
0.42857142857142855,8.766702182506445e-15,5.146209871160471e-16,2.39360336634663e-13
0.4293924466338259,8.770889882399034e-15,5.146622257693349e-16,2.396267912055147e-13
0.4302134646962233,8.770919501558581e-15,5.14992837548808e-16,2.4010334020120127e-13
0.43103448275862066,8.775728856221819e-15,5.15237449204735e-16,2.411918201159398e-13
0.4318555008210181,8.782897243288615e-15,5.153930452843307e-16,2.4125930419140805e-13
0.43267651888341546,8.793840637569489e-15,5.156929513205138e-16,2.4243942157120883e-13
0.43349753694581283,8.795095967480969e-15,5.16024126727718e-16,2.430803547322971e-13
0.4343185550082102,8.796471316277973e-15,5.161770850717832e-16,2.4437301191781643e-13
0.4351395730706076,8.800462456736845e-15,5.16460250906351e-16,2.4485036773952974e-13
0.43596059113300495,8.808322463493272e-15,5.165609163382428e-16,2.4837900599267486e-13
0.4367816091954023,8.811837589233789e-15,5.165755975484475e-16,2.4862610577841057e-13
0.4376026272577997,8.815027728206805e-15,5.167338355735134e-16,2.492670617327917e-13
0.43842364532019706,8.825276877888594e-15,5.169416962804738e-16,2.498175483094268e-13
0.43924466338259444,8.826700807179e-15,5.170134298626961e-16,2.520858513132868e-13
0.4400656814449918,8.832601303693919e-15,5.172781030010852e-16,2.5325822831034794e-13
0.4408866995073892,8.852764993756654e-15,5.173161449721423e-16,2.5375328381484083e-13
0.44170771756978655,8.853083781347867e-15,5.175436025245712e-16,2.5445043393393455e-13
0.4425287356321839,8.853705012951014e-15,5.17909250135037e-16,2.545874701504025e-13
0.4433497536945813,8.855041796836195e-15,5.179629328909789e-16,2.5712457119973914e-13
0.44417077175697867,8.866156687231648e-15,5.180839164508244e-16,2.573664448407285e-13
0.44499178981937604,8.867539226172307e-15,5.185060557698007e-16,2.582260843098986e-13
0.4458128078817734,8.869639426321492e-15,5.185499997568769e-16,2.5846344309549047e-13
0.4466338259441708,8.871567391596536e-15,5.188611659529804e-16,2.5894337559895715e-13
0.44745484400656815,8.875638841205375e-15,5.188824297136181e-16,2.5929811802528506e-13
0.4482758620689655,8.875929790461299e-15,5.190240710573386e-16,2.605202330129e-13
0.4490968801313629,8.87675901546732e-15,5.190405666962953e-16,2.6266705116665903e-13
0.44991789819376027,8.880392956712559e-15,5.190535845704885e-16,2.6457146404100496e-13
0.45073891625615764,8.885757795030728e-15,5.190968634755325e-16,2.6484611712813526e-13
0.451559934318555,8.891531093903856e-15,5.200269655590285e-16,2.6703910388033296e-13
0.4523809523809524,8.893868787088647e-15,5.210460149757435e-16,2.695087619817453e-13
0.45320197044334976,8.897254730877907e-15,5.219043032068021e-16,2.700703841264329e-13
0.4540229885057471,8.9100455873526e-15,5.221076992120716e-16,2.70721605667623e-13
0.4548440065681445,8.918260303806163e-15,5.221887168454944e-16,2.7077156364396333e-13
0.45566502463054187,8.922682938927084e-15,5.222844993778322e-16,2.737551081406919e-13
0.45648604269293924,8.924054927301858e-15,5.226798733952607e-16,2.743925754932372e-13
0.4573070607553366,8.932906641651881e-15,5.2279179320722695e-16,2.760172414224509e-13
0.458128078817734,8.933513017389375e-15,5.228038032189674e-16,2.765539474511685e-13
0.45894909688013136,8.93442063248653e-15,5.232886585296702e-16,2.7938233800977904e-13
0.45977011494252873,8.941418575252068e-15,5.246699758874734e-16,2.7964859750741444e-13
0.4605911330049261,8.944582307272188e-15,5.246801609230633e-16,2.8016326516195153e-13
0.4614121510673235,8.954667371712577e-15,5.25489754335546e-16,2.832484922510031e-13
0.46223316912972084,8.962762647001549e-15,5.2556468119815335e-16,2.8415122109800756e-13
0.4630541871921182,8.966891133079672e-15,5.261791781621239e-16,2.844758487128297e-13
0.4638752052545156,8.972139853267107e-15,5.263369647583013e-16,2.86901853094346e-13
0.46469622331691296,8.973806898357582e-15,5.266581270815152e-16,2.889545752716067e-13
0.46551724137931033,8.977131631661102e-15,5.267711797500579e-16,2.895368046669649e-13
0.4663382594417077,8.98532918595084e-15,5.280602951823174e-16,2.936193184243577e-13
0.4671592775041051,8.985498742147329e-15,5.282911318692591e-16,2.9410781027692267e-13
0.46798029556650245,8.999421968346951e-15,5.287234190846372e-16,2.9669626379474466e-13
0.4688013136288998,9.009363194635345e-15,5.288376539067172e-16,2.982861224125202e-13
0.4696223316912972,9.016101376662705e-15,5.292178346139147e-16,2.990819417891462e-13
0.47044334975369456,9.01740805134705e-15,5.293899469419437e-16,2.9916139982269573e-13
0.47126436781609193,9.019705557343457e-15,5.29465915512262e-16,2.9917916126493177e-13
0.4720853858784893,9.021060123785706e-15,5.296863068738288e-16,2.9957562505497214e-13
0.4729064039408867,9.023995249715135e-15,5.299224838252801e-16,2.9983650783345403e-13
0.47372742200328405,9.028832298357701e-15,5.304558360648316e-16,3.0080319356151477e-13
0.4745484400656814,9.029553998386289e-15,5.305172978356442e-16,3.008270541091446e-13
0.4753694581280788,9.046126684840364e-15,5.306188645664345e-16,3.0215128862979126e-13
0.47619047619047616,9.048674854890184e-15,5.308199572920986e-16,3.03821036048201e-13
0.47701149425287354,9.052304095367788e-15,5.309658966209304e-16,3.041280943058692e-13
0.47783251231527096,9.056585926781516e-15,5.316315078146401e-16,3.0636884370200325e-13
0.47865353037766833,9.059352902631516e-15,5.319035410147922e-16,3.067489570007803e-13
0.4794745484400657,9.059612290426652e-15,5.320456512686334e-16,3.081030554164984e-13
0.4802955665024631,9.06003089104031e-15,5.327551076011757e-16,3.089200468632391e-13
0.48111658456486045,9.060204003074458e-15,5.330944083413789e-16,3.121313213009856e-13
0.4819376026272578,9.076662970903679e-15,5.349038575992606e-16,3.126608818218873e-13
0.4827586206896552,9.079576369279869e-15,5.352922686685932e-16,3.153922111416546e-13
0.48357963875205257,9.082060444338075e-15,5.356675106420389e-16,3.155543737353564e-13
0.48440065681444994,9.09414194769386e-15,5.359188942948475e-16,3.157972262371998e-13
0.4852216748768473,9.101606404909758e-15,5.364747927922267e-16,3.1628086714884434e-13
0.4860426929392447,9.104206569087908e-15,5.367267866103215e-16,3.169244033624463e-13
0.48686371100164205,9.13063273672351e-15,5.371169032091107e-16,3.198565129325802e-13
0.4876847290640394,9.13566872291866e-15,5.378082000143233e-16,3.222446935392204e-13
0.4885057471264368,9.136675314723483e-15,5.378586871732167e-16,3.266385026264943e-13
0.48932676518883417,9.138385479952731e-15,5.385265981129807e-16,3.2750606762112923e-13
0.49014778325123154,9.145418141255716e-15,5.3876656245912705e-16,3.2753431001412797e-13
0.4909688013136289,9.153303406208679e-15,5.395039447755962e-16,3.277846565007921e-13
0.4917898193760263,9.162607159281158e-15,5.39738112306099e-16,3.292546114635681e-13
0.49261083743842365,9.167012744730252e-15,5.403387725269594e-16,3.308249768072872e-13
0.493431855500821,9.171515207486917e-15,5.408095251187209e-16,3.3317521559359356e-13
0.4942528735632184,9.182478260601647e-15,5.411609499612291e-16,3.3373798908024334e-13
0.49507389162561577,9.185856799519354e-15,5.426748344452727e-16,3.3709229848733697e-13
0.49589490968801314,9.185921034568299e-15,5.428318257486371e-16,3.3731573415147835e-13
0.4967159277504105,9.188159037864486e-15,5.429378805040021e-16,3.375278247950152e-13
0.4975369458128079,9.190294302029424e-15,5.430568688502664e-16,3.3777792581822644e-13
0.49835796387520526,9.198233732089843e-15,5.440525683921516e-16,3.4102130322130665e-13
0.49917898193760263,9.218448927413493e-15,5.441365397406605e-16,3.4187880122759527e-13
0.5,9.219533607205222e-15,5.447546886548523e-16,3.441064394284553e-13
0.5008210180623974,9.221497121515131e-15,5.447750775521922e-16,3.470984725605941e-13
0.5016420361247947,9.232292500452306e-15,5.449532825113141e-16,3.48643142183303e-13
0.5024630541871922,9.233001048176879e-15,5.451351736983985e-16,3.495618137574795e-13
0.5032840722495895,9.235740780907672e-15,5.45155139565988e-16,3.4975710209848674e-13
0.5041050903119869,9.236655140683653e-15,5.460612846377643e-16,3.5018686094387864e-13
0.5049261083743842,9.240589162242637e-15,5.463270404613233e-16,3.5450570143239956e-13
0.5057471264367817,9.244202732671494e-15,5.467244605295066e-16,3.5791126163504975e-13
0.506568144499179,9.244583370653665e-15,5.469510730436848e-16,3.5821544044560304e-13
0.5073891625615764,9.24484334052907e-15,5.476907176637386e-16,3.6061170822139384e-13
0.5082101806239737,9.245939637930355e-15,5.477894388206689e-16,3.6207824367028037e-13
0.5090311986863711,9.253493307362985e-15,5.488300473574253e-16,3.666380131847627e-13
0.5098522167487685,9.259424671569342e-15,5.489290875248518e-16,3.6876458699926185e-13
0.5106732348111659,9.260136105079058e-15,5.498182825465282e-16,3.755755683231008e-13
0.5114942528735632,9.271846090801778e-15,5.506572956682329e-16,3.757121246829032e-13
0.5123152709359606,9.280678157178892e-15,5.506796242235404e-16,3.763282109779149e-13
0.513136288998358,9.284927628380966e-15,5.513088117803882e-16,3.7694398642103274e-13
0.5139573070607554,9.295680069611521e-15,5.516484341616417e-16,3.790458494725454e-13
0.5147783251231527,9.301320465645312e-15,5.525635295692105e-16,3.822964370211932e-13
0.5155993431855501,9.304750711286959e-15,5.528177853470546e-16,3.8310663649807304e-13
0.5164203612479474,9.309506096038106e-15,5.537899715044917e-16,3.834909940800061e-13
0.5172413793103449,9.31735464854063e-15,5.544074633854108e-16,3.8714802644069225e-13
0.5180623973727422,9.323254678025698e-15,5.548591159151078e-16,3.8946581936074143e-13
0.5188834154351396,9.323833096912855e-15,5.551172447270626e-16,3.963478244597727e-13
0.5197044334975369,9.327783935927172e-15,5.55796668675927e-16,3.981034921447598e-13
0.5205254515599343,9.330138794200374e-15,5.561025290818346e-16,4.007379119425e-13
0.5213464696223317,9.335014350930013e-15,5.564268848227592e-16,4.0081005965404807e-13
0.5221674876847291,9.336154181968038e-15,5.56888684344788e-16,4.0717332601623755e-13
0.5229885057471264,9.336538540737097e-15,5.56920067545349e-16,4.0721937856083967e-13
0.5238095238095238,9.338651259289599e-15,5.569416280248581e-16,4.085868864948588e-13
0.5246305418719212,9.355379896607475e-15,5.569641298746882e-16,4.1074683233436833e-13
0.5254515599343186,9.36053992179351e-15,5.57433760945524e-16,4.1099755882128075e-13
0.5262725779967159,9.364963671141977e-15,5.574801067763789e-16,4.130881513702912e-13
0.5270935960591133,9.366302114727286e-15,5.580591988722227e-16,4.1538559241166624e-13
0.5279146141215106,9.373200445690718e-15,5.585410010593304e-16,4.2028061518149246e-13
0.5287356321839081,9.402502414228697e-15,5.586403247525678e-16,4.221649355904415e-13
0.5295566502463054,9.404450405320097e-15,5.594797706313669e-16,4.324831177043321e-13
0.5303776683087028,9.409516647987007e-15,5.597360624544592e-16,4.335214766099845e-13
0.5311986863711001,9.4108086661119e-15,5.597560093379013e-16,4.350296111269942e-13
0.5320197044334976,9.413973568264377e-15,5.600855038392664e-16,4.3527039428531227e-13
0.5328407224958949,9.414792502873242e-15,5.604664472080429e-16,4.364974281813204e-13
0.5336617405582923,9.415478919949092e-15,5.612855745279145e-16,4.4235087733807137e-13
0.5344827586206896,9.4223096250221e-15,5.616159377906752e-16,4.5185472784918847e-13
0.535303776683087,9.425475646838051e-15,5.621192984421393e-16,4.524191476261535e-13
0.5361247947454844,9.433186796002673e-15,5.627299732593601e-16,4.5365317573836674e-13
0.5369458128078818,9.440544631085701e-15,5.629773439729506e-16,4.5399890674415197e-13
0.5377668308702791,9.443895096161324e-15,5.631964108027164e-16,4.555245423546323e-13
0.5385878489326765,9.457787294432626e-15,5.637579593248505e-16,4.584117830330057e-13
0.5394088669950738,9.473930784632613e-15,5.641003089072021e-16,4.600451812793026e-13
0.5402298850574713,9.482874523083461e-15,5.64114057482462e-16,4.607672622681055e-13
0.5410509031198686,9.48889007342812e-15,5.641960133283281e-16,4.630074689570868e-13
0.541871921182266,9.499681315341411e-15,5.642023384048335e-16,4.658071042230472e-13
0.5426929392446633,9.503958045476073e-15,5.643435885675439e-16,4.675957816422818e-13
0.5435139573070608,9.519586165315648e-15,5.646663708830466e-16,4.722205797340283e-13
0.5443349753694581,9.522810647125631e-15,5.650325366473501e-16,4.790973143630916e-13
0.5451559934318555,9.525080038652247e-15,5.660443908484786e-16,4.809685619487458e-13
0.5459770114942529,9.549584753224428e-15,5.668345424161456e-16,4.83182225674298e-13
0.5467980295566502,9.558391012564197e-15,5.671909404540814e-16,4.871685298399965e-13
0.5476190476190477,9.559798346073267e-15,5.674822701867175e-16,4.921872189045523e-13
0.548440065681445,9.56680238348909e-15,5.675056607997666e-16,4.935008587309625e-13
0.5492610837438424,9.575178672802006e-15,5.676855573889711e-16,4.966743401481617e-13
0.5500821018062397,9.581685846487134e-15,5.677838144969197e-16,5.055308233583099e-13
0.5509031198686372,9.583743083629514e-15,5.680612459931033e-16,5.12658580510984e-13
0.5517241379310345,9.585268296868882e-15,5.685428050338392e-16,5.148526582005642e-13
0.5525451559934319,9.590788040222404e-15,5.690549797264542e-16,5.207621483845151e-13
0.5533661740558292,9.59378180385565e-15,5.695570965895288e-16,5.226506170057131e-13
0.5541871921182266,9.601267903131933e-15,5.695860308862136e-16,5.227740823945096e-13
0.555008210180624,9.602007625002173e-15,5.698743609344082e-16,5.265166226549724e-13
0.5558292282430214,9.60377846498375e-15,5.701107577433135e-16,5.417756573513282e-13
0.5566502463054187,9.615941941564688e-15,5.70241861914171e-16,5.466077305024795e-13
0.5574712643678161,9.617419523482185e-15,5.703588622608046e-16,5.503717139953499e-13
0.5582922824302134,9.628575504589585e-15,5.708231732154412e-16,5.532036541186393e-13
0.5591133004926109,9.639566190545454e-15,5.721896121763597e-16,5.571796558687578e-13
0.5599343185550082,9.641492388909245e-15,5.723677975445883e-16,5.647148563872949e-13
0.5607553366174056,9.64447145989391e-15,5.728189060313129e-16,5.693765962680499e-13
0.5615763546798029,9.651341772971297e-15,5.733982013168014e-16,5.780159842251553e-13
0.5623973727422004,9.651741946220475e-15,5.735283949392176e-16,5.892393553233361e-13
0.5632183908045977,9.651857058276418e-15,5.739193588719264e-16,5.983421603281737e-13
0.5640394088669951,9.657867654750587e-15,5.741568189258263e-16,6.073408976308232e-13
0.5648604269293924,9.663088654468497e-15,5.742269600394846e-16,6.160810868346401e-13
0.5656814449917899,9.66579165597476e-15,5.743898121681212e-16,6.188423174033135e-13
0.5665024630541872,9.667927709784324e-15,5.751929508777903e-16,6.29480383601013e-13
0.5673234811165846,9.693392460529217e-15,5.753171362392914e-16,6.369551842511479e-13
0.5681444991789819,9.702454933708964e-15,5.757363553918579e-16,6.457196250328672e-13
0.5689655172413793,9.70836355353701e-15,5.757471107326969e-16,6.492283810702918e-13
0.5697865353037767,9.71612591436603e-15,5.759006263548411e-16,6.496743938356529e-13
0.5706075533661741,9.721334870013401e-15,5.759509933985214e-16,6.501742442702836e-13
0.5714285714285714,9.723169689865038e-15,5.759716949593721e-16,6.73195331933667e-13
0.5722495894909688,9.724294917021449e-15,5.770980265477787e-16,6.739866434643481e-13
0.5730706075533661,9.725699719084418e-15,5.771743980199333e-16,6.758151746912552e-13
0.5738916256157636,9.727222168690794e-15,5.772016597698204e-16,6.8823416291388e-13
0.5747126436781609,9.732798279836529e-15,5.775497692496888e-16,6.920112686594443e-13
0.5755336617405583,9.749089828482583e-15,5.778075727744092e-16,6.926563969081788e-13
0.5763546798029556,9.751386848698732e-15,5.779690230982183e-16,6.98803804532554e-13
0.577175697865353,9.751423838223288e-15,5.787212206888021e-16,6.995475482688977e-13
0.5779967159277504,9.75364505960848e-15,5.788109022319706e-16,7.009147681888491e-13
0.5788177339901478,9.754870465972403e-15,5.791625952922419e-16,7.06964903925237e-13
0.5796387520525451,9.789673130901405e-15,5.795578996007425e-16,7.086685776399658e-13
0.5804597701149425,9.795061080784955e-15,5.7966985016456155e-16,7.090521354044152e-13
0.5812807881773399,9.7962838976817e-15,5.797759257068245e-16,7.125184798274159e-13
0.5821018062397373,9.801347801776367e-15,5.802832853217943e-16,7.277575037052984e-13
0.5829228243021346,9.805487396794028e-15,5.810004145315677e-16,7.300006960045506e-13
0.583743842364532,9.806699514056044e-15,5.814301002945065e-16,7.346184042944173e-13
0.5845648604269293,9.816035117623088e-15,5.822960655307744e-16,7.473495681715371e-13
0.5853858784893268,9.821457351036185e-15,5.838855544035154e-16,7.479525527678726e-13
0.5862068965517241,9.830134036656278e-15,5.839355079624324e-16,7.552573534252686e-13
0.5870279146141215,9.843196114958953e-15,5.845371470993871e-16,7.580771989888004e-13
0.5878489326765188,9.852438429266187e-15,5.848008823637838e-16,7.760838851128827e-13
0.5886699507389163,9.860321687468437e-15,5.849437758807772e-16,7.775181325862186e-13
0.5894909688013136,9.863448061585786e-15,5.851657047306155e-16,7.854730550194902e-13
0.590311986863711,9.866620265066547e-15,5.86719616491088e-16,7.856848024423089e-13
0.5911330049261084,9.869810319483172e-15,5.86736075129556e-16,7.900009814629374e-13
0.5919540229885057,9.872915028509653e-15,5.8700617554017965e-16,8.00427798920345e-13
0.5927750410509032,9.877039989825727e-15,5.870403211939183e-16,8.017131338727331e-13
0.5935960591133005,9.8797404113025e-15,5.872879859720295e-16,8.018064734861433e-13
0.5944170771756979,9.880892249989293e-15,5.87575429158774e-16,8.063919117392729e-13
0.5952380952380952,9.887830236002216e-15,5.87665420768674e-16,8.150874396406622e-13
0.5960591133004927,9.88944212611166e-15,5.878610521227009e-16,8.160340472252015e-13
0.59688013136289,9.890522393724613e-15,5.878706000850816e-16,8.19368707413191e-13
0.5977011494252874,9.8936512801873e-15,5.879389425847376e-16,8.350572139140965e-13
0.5985221674876847,9.894544843649479e-15,5.879622651626658e-16,8.351755046657426e-13
0.5993431855500821,9.899422217917908e-15,5.87999760837952e-16,8.525684875641051e-13
0.6001642036124795,9.91005120700121e-15,5.883283939327354e-16,8.548116169402442e-13
0.6009852216748769,9.91191465892519e-15,5.893556295510871e-16,8.600991495394644e-13
0.6018062397372742,9.923496889262631e-15,5.897703997376116e-16,8.692458866539098e-13
0.6026272577996716,9.93385351133855e-15,5.910861479972139e-16,8.730415198809904e-13
0.603448275862069,9.936076956186086e-15,5.912129832461144e-16,8.858978499593838e-13
0.6042692939244664,9.937208739901828e-15,5.913775155087061e-16,9.018623554760496e-13
0.6050903119868637,9.941508122787755e-15,5.918784300538958e-16,9.109063051631944e-13
0.6059113300492611,9.943531115675941e-15,5.918986618176071e-16,9.163430727977034e-13
0.6067323481116584,9.950971637944476e-15,5.924639923905455e-16,9.230454771809895e-13
0.6075533661740559,9.953720833558681e-15,5.9257097490752825e-16,9.247212507069626e-13
0.6083743842364532,9.953875176949359e-15,5.927328250683958e-16,9.259052855414394e-13
0.6091954022988506,9.954799966175837e-15,5.939639861071653e-16,9.289588449010756e-13
0.6100164203612479,9.956806788711277e-15,5.941418324462551e-16,9.380380793646492e-13
0.6108374384236454,9.958244180122288e-15,5.946308954968339e-16,9.397847372621597e-13
0.6116584564860427,9.958810857388958e-15,5.946937602091557e-16,9.479998610214422e-13
0.6124794745484401,9.961102343057544e-15,5.954654842304251e-16,9.580465573295258e-13
0.6133004926108374,9.967868010351085e-15,5.957286998309001e-16,9.5985696309343e-13
0.6141215106732348,9.971922500332933e-15,5.973550980144164e-16,9.686206541274908e-13
0.6149425287356322,9.97226188011712e-15,5.977746793921749e-16,9.713294089904812e-13
0.6157635467980296,9.980154705736176e-15,5.978533831788091e-16,9.733441683759404e-13
0.6165845648604269,9.985545430617051e-15,5.983200265234513e-16,1.035706256589584e-12
0.6174055829228243,9.993547290633898e-15,5.984949780450428e-16,1.0396464163005767e-12
0.6182266009852216,1.000234057404217e-14,5.9858806871873e-16,1.0927892941407756e-12
0.6190476190476191,1.0003250828583039e-14,5.991551907612632e-16,1.1017542112310375e-12
0.6198686371100164,1.000661884447139e-14,5.99268875977477e-16,1.1057438900442437e-12
0.6206896551724138,1.0007100584454438e-14,6.005770829864163e-16,1.1184484427296596e-12
0.6215106732348111,1.0013883938769558e-14,6.007180695864588e-16,1.1212497815254392e-12
0.6223316912972086,1.0022292958813501e-14,6.015613573546775e-16,1.133516736618064e-12
0.6231527093596059,1.0022936481223807e-14,6.016135173794876e-16,1.1512679779773658e-12
0.6239737274220033,1.0025577940756128e-14,6.017900701436331e-16,1.1747931480068173e-12
0.6247947454844006,1.0036024571346341e-14,6.019301674812858e-16,1.1831930924961932e-12
0.625615763546798,1.0051132906634464e-14,6.026821340686645e-16,1.194635457132128e-12
0.6264367816091954,1.0052693665173837e-14,6.036605087493568e-16,1.2047852502000754e-12
0.6272577996715928,1.0058220965727107e-14,6.037581192876935e-16,1.2468482972129808e-12
0.6280788177339901,1.0066987079424964e-14,6.042190924549302e-16,1.295928853201607e-12
0.6288998357963875,1.007226622538865e-14,6.043601531392707e-16,1.3003639464078082e-12
0.6297208538587848,1.0073207553071564e-14,6.048679562139026e-16,1.31619608041378e-12
0.6305418719211823,1.0086475900578836e-14,6.048898766688271e-16,1.3248902775210754e-12
0.6313628899835796,1.0100361574973303e-14,6.050028485388015e-16,1.3708276476745598e-12
0.632183908045977,1.0103092131853231e-14,6.05152876006686e-16,1.40847123164786e-12
0.6330049261083743,1.0109555284168605e-14,6.056623155004263e-16,1.4335627013534882e-12
0.6338259441707718,1.0113969189300029e-14,6.056923380925035e-16,1.4581248648548806e-12
0.6346469622331691,1.0115725201213715e-14,6.057639244612279e-16,1.4649883003928652e-12
0.6354679802955665,1.0120357423849612e-14,6.060765744868736e-16,1.4705261295098182e-12
0.6362889983579638,1.0122329174697218e-14,6.061795564069103e-16,1.4731500896515409e-12
0.6371100164203612,1.012681595637291e-14,6.0650198525050725e-16,1.4731931136923117e-12
0.6379310344827587,1.012899775306491e-14,6.074840554200404e-16,1.4881492500444378e-12
0.638752052545156,1.0143518637262888e-14,6.075665563171247e-16,1.5089547849486849e-12
0.6395730706075534,1.0147135031309826e-14,6.076263259908467e-16,1.5434703694087808e-12
0.6403940886699507,1.0150031661769784e-14,6.081589931303982e-16,1.5448015407009623e-12
0.6412151067323482,1.0150594452583606e-14,6.09367698714944e-16,1.5463905815517801e-12
0.6420361247947455,1.015347123734756e-14,6.098949547269127e-16,1.5533020233722816e-12
0.6428571428571429,1.0159041809542106e-14,6.101886388874481e-16,1.5796647486855354e-12
0.6436781609195402,1.0159784896238718e-14,6.129050629886525e-16,1.6239232855471319e-12
0.6444991789819376,1.0160036619016996e-14,6.133207922484527e-16,1.6429560233988474e-12
0.645320197044335,1.0160533439093243e-14,6.135323599526821e-16,1.6610230448133937e-12
0.6461412151067324,1.0165690403829551e-14,6.146434959103909e-16,1.6971118419437674e-12
0.6469622331691297,1.0168674011211674e-14,6.147579134087134e-16,1.7207634200512534e-12
0.6477832512315271,1.0174063867927312e-14,6.153939697358613e-16,1.7449847984235463e-12
0.6486042692939245,1.018359294614177e-14,6.1547262730083475e-16,1.7774046397291333e-12
0.6494252873563219,1.0183902508551834e-14,6.1641199797287e-16,1.7982374978921748e-12
0.6502463054187192,1.0185350770188651e-14,6.165352384977136e-16,1.81385478450829e-12
0.6510673234811166,1.0191225408222126e-14,6.168194458984829e-16,1.8220536685998136e-12
0.6518883415435139,1.0191233647301036e-14,6.183879880115979e-16,1.8239254371774893e-12
0.6527093596059114,1.0206348025523498e-14,6.186360393009159e-16,1.831024396684897e-12
0.6535303776683087,1.0213799259527602e-14,6.18851325032782e-16,1.838260196366813e-12
0.6543513957307061,1.022337300680922e-14,6.19092088843715e-16,1.8392612064679282e-12
0.6551724137931034,1.0251425837003344e-14,6.191388611904685e-16,1.8621461990780946e-12
0.6559934318555009,1.0256712809480245e-14,6.195275157405573e-16,1.889567902722589e-12
0.6568144499178982,1.0259780785226556e-14,6.198042440782974e-16,1.8981939192234842e-12
0.6576354679802956,1.0260833555445917e-14,6.203391496063009e-16,1.9180339417026615e-12
0.6584564860426929,1.0271072964448241e-14,6.216037164571911e-16,2.0202081625820622e-12
0.6592775041050903,1.027323995056793e-14,6.222056335445173e-16,2.041164192589875e-12
0.6600985221674877,1.0280647194487773e-14,6.222389820012793e-16,2.0674675316985838e-12
0.6609195402298851,1.0288685225267565e-14,6.224627349793016e-16,2.0882544183961327e-12
0.6617405582922824,1.0289851183977725e-14,6.224977228602189e-16,2.1018980616646096e-12
0.6625615763546798,1.0292405161155945e-14,6.225159663740575e-16,2.1127676704398942e-12
0.6633825944170771,1.030276933065322e-14,6.233059409250185e-16,2.1326924793094487e-12
0.6642036124794746,1.0304216764575711e-14,6.236668671282555e-16,2.145532352237709e-12
0.6650246305418719,1.0316609868305538e-14,6.241878548251369e-16,2.1621367263838074e-12
0.6658456486042693,1.0328660537129794e-14,6.251246283232531e-16,2.171378077139711e-12
0.6666666666666666,1.0344313797126208e-14,6.274182102410298e-16,2.1738217905410543e-12
0.6674876847290641,1.0345443007313567e-14,6.281902584710058e-16,2.202686073857789e-12
0.6683087027914614,1.0347599045029316e-14,6.283421516191719e-16,2.222840190397943e-12
0.6691297208538588,1.0347658999925625e-14,6.28471266164357e-16,2.2347207768132458e-12
0.6699507389162561,1.0351971417370471e-14,6.301411463060619e-16,2.2468708928568792e-12
0.6707717569786535,1.0361376209792502e-14,6.302626892979316e-16,2.277297758072688e-12
0.6715927750410509,1.0369174170141455e-14,6.303158048694033e-16,2.28931489048597e-12
0.6724137931034483,1.0370006235599697e-14,6.305386820961375e-16,2.2972163598194216e-12
0.6732348111658456,1.0377010773947073e-14,6.306253373136177e-16,2.37607232293794e-12
0.674055829228243,1.0378597511549584e-14,6.307647512479079e-16,2.511001368053463e-12
0.6748768472906403,1.0381599733336465e-14,6.312364748711353e-16,2.512236324765463e-12
0.6756978653530378,1.0384783848950529e-14,6.321387951019698e-16,2.5329926851055828e-12
0.6765188834154351,1.0384839571253518e-14,6.326691885270732e-16,2.546565318863334e-12
0.6773399014778325,1.0392433785724611e-14,6.33582198961211e-16,2.5647777481450756e-12
0.6781609195402298,1.0393396386643215e-14,6.337350555928762e-16,2.582960457640076e-12
0.6789819376026273,1.0403291276725187e-14,6.342186934216434e-16,2.6364488775499505e-12
0.6798029556650246,1.0405696576139592e-14,6.34821721593834e-16,2.6662530614160558e-12
0.680623973727422,1.0415284890868465e-14,6.349591218965753e-16,2.760802545521483e-12
0.6814449917898193,1.042499842718286e-14,6.353220844106129e-16,2.7724838824448397e-12
0.6822660098522167,1.0433940385978982e-14,6.358504738701131e-16,2.8055473728866703e-12
0.6830870279146142,1.043694989953701e-14,6.377954341142412e-16,2.916500292459166e-12
0.6839080459770115,1.0439833652070786e-14,6.380339711602278e-16,2.942864218147015e-12
0.6847290640394089,1.0443684532720543e-14,6.380494604490662e-16,2.9504211301867154e-12
0.6855500821018062,1.0459926075502823e-14,6.414425857413714e-16,2.9574650879119383e-12
0.6863711001642037,1.0465526574580788e-14,6.437661498965599e-16,2.980958240783689e-12
0.687192118226601,1.0483583120599616e-14,6.440691990144142e-16,3.1293978101180453e-12
0.6880131362889984,1.0485468411857827e-14,6.445989875466425e-16,3.204493939839539e-12
0.6888341543513957,1.0497334010842827e-14,6.446655472983847e-16,3.2763119597162393e-12
0.6896551724137931,1.0500535118545995e-14,6.46068202426951e-16,3.391365607237675e-12
0.6904761904761905,1.0502867292738293e-14,6.463082044858704e-16,3.4298496634889794e-12
0.6912972085385879,1.0504471411141591e-14,6.471065423264791e-16,3.4573817564081227e-12
0.6921182266009852,1.0508685829045954e-14,6.4834514056026e-16,3.487594869073739e-12
0.6929392446633826,1.0508994810959564e-14,6.499121013693446e-16,3.763676425911409e-12
0.69376026272578,1.0514132284607172e-14,6.501941458741833e-16,3.822151570831025e-12
0.6945812807881774,1.0519785884433745e-14,6.51638687654219e-16,3.9034666585856875e-12
0.6954022988505747,1.0520103496244816e-14,6.525534468941799e-16,3.919788430814971e-12
0.6962233169129721,1.0527752414911536e-14,6.529255101627607e-16,3.944034208449456e-12
0.6970443349753694,1.0536125950840615e-14,6.533632746606168e-16,4.006196176396879e-12
0.6978653530377669,1.0540989206359341e-14,6.534780906613834e-16,4.011193680346749e-12
0.6986863711001642,1.055969862924955e-14,6.537429521294108e-16,4.056367934541386e-12
0.6995073891625616,1.0568040887822795e-14,6.539125560635047e-16,4.0673426119204766e-12
0.7003284072249589,1.0570534062814281e-14,6.539299420127297e-16,4.182625809625862e-12
0.7011494252873564,1.0575909040220351e-14,6.545914134628808e-16,4.34468288235113e-12
0.7019704433497537,1.0577377595432706e-14,6.550276341374212e-16,4.371910596478828e-12
0.7027914614121511,1.058290417725099e-14,6.558551232114591e-16,4.379885515544668e-12
0.7036124794745484,1.0584310751174044e-14,6.560422056985065e-16,4.4047614542848904e-12
0.7044334975369458,1.0584773014332558e-14,6.584747870868665e-16,4.4158253549213425e-12
0.7052545155993432,1.0590236190999236e-14,6.584763899541927e-16,4.472050284854287e-12
0.7060755336617406,1.059491547806942e-14,6.587843100262975e-16,4.509360476719213e-12
0.7068965517241379,1.0603945723538428e-14,6.594937580390234e-16,4.584694761201996e-12
0.7077175697865353,1.0603978931804625e-14,6.59745170464833e-16,4.629392984451644e-12
0.7085385878489326,1.0609918943991288e-14,6.597947602660845e-16,4.632561642117904e-12
0.7093596059113301,1.061956224645871e-14,6.610595288069223e-16,4.713647782504071e-12
0.7101806239737274,1.0627227004581703e-14,6.612588826796657e-16,5.0128744886040555e-12
0.7110016420361248,1.0634907563217052e-14,6.61664756277589e-16,5.047050954405997e-12
0.7118226600985221,1.063940162876686e-14,6.620963099207075e-16,5.145924156289156e-12
0.7126436781609196,1.0641325020992159e-14,6.625673076204768e-16,5.172734725468535e-12
0.7134646962233169,1.06413514164762e-14,6.62647646161896e-16,5.353356517272066e-12
0.7142857142857143,1.0657054135093119e-14,6.630136046825609e-16,5.462752454150028e-12
0.7151067323481116,1.0668212174467976e-14,6.6480932412837e-16,5.74019476848061e-12
0.715927750410509,1.068661365835716e-14,6.650531168163544e-16,5.800862754976308e-12
0.7167487684729064,1.0706292231337494e-14,6.660620676942258e-16,5.8702424317545776e-12
0.7175697865353038,1.0718487031507515e-14,6.671033966499232e-16,6.2204914230682666e-12
0.7183908045977011,1.0722051077209533e-14,6.671360670034733e-16,6.4028787281007765e-12
0.7192118226600985,1.0722295574319494e-14,6.67199154433009e-16,6.454690066026646e-12
0.7200328407224958,1.072789817608336e-14,6.686721581953863e-16,6.458379423555411e-12
0.7208538587848933,1.0734106958038776e-14,6.698863067526943e-16,6.498428059654875e-12
0.7216748768472906,1.0735160458221629e-14,6.700091811468456e-16,6.5863145335505525e-12
0.722495894909688,1.0741242283123265e-14,6.70356020269891e-16,7.042927087010329e-12
0.7233169129720853,1.0741487837117373e-14,6.70573331733255e-16,7.097589651743361e-12
0.7241379310344828,1.0749283012445104e-14,6.706613036860272e-16,7.287579882036282e-12
0.7249589490968801,1.0756983068837883e-14,6.713980593491168e-16,7.316786523555824e-12
0.7257799671592775,1.0762078104258127e-14,6.73444177203499e-16,7.357871447232005e-12
0.7266009852216748,1.0765939714805502e-14,6.73597104134278e-16,7.366883108383618e-12
0.7274220032840722,1.076963557458032e-14,6.736037566531616e-16,7.37974492240264e-12
0.7282430213464697,1.0777532207194202e-14,6.740447870099145e-16,7.591561482634474e-12
0.729064039408867,1.0782140296588718e-14,6.749356434905331e-16,7.651227476642817e-12
0.7298850574712644,1.0793347586428731e-14,6.767949703377846e-16,7.683488601273182e-12
0.7307060755336617,1.0801216748463052e-14,6.775779011490607e-16,8.016701044974092e-12
0.7315270935960592,1.0816483976989896e-14,6.777813257164386e-16,8.03108473672891e-12
0.7323481116584565,1.0828911259337188e-14,6.780539987031625e-16,8.367023079592585e-12
0.7331691297208539,1.0831898022239985e-14,6.781879472622896e-16,8.459368214865896e-12
0.7339901477832512,1.0832123201688897e-14,6.78256557149742e-16,8.54987778049923e-12
0.7348111658456487,1.0834595807312702e-14,6.783485052776472e-16,9.25834803209304e-12
0.735632183908046,1.0858798988782373e-14,6.787393310584604e-16,9.401426879864893e-12
0.7364532019704434,1.085907925078841e-14,6.787420345848476e-16,9.422866204815342e-12
0.7372742200328407,1.0861926647757922e-14,6.79010576086487e-16,9.551951897012084e-12
0.7380952380952381,1.0871097391095527e-14,6.79372700628388e-16,9.733591251269078e-12
0.7389162561576355,1.0873964451252839e-14,6.794313710526636e-16,1.0048989917968392e-11
0.7397372742200329,1.087814573952699e-14,6.794969347556185e-16,1.0191513803172077e-11
0.7405582922824302,1.088227820263154e-14,6.8037244806657085e-16,1.0233555806226578e-11
0.7413793103448276,1.0893430669864436e-14,6.815799447446671e-16,1.1025989437884841e-11
0.7422003284072249,1.0898620565239618e-14,6.819464508920954e-16,1.1194390396985988e-11
0.7430213464696224,1.0905052217065323e-14,6.819921692345675e-16,1.1229507631612752e-11
0.7438423645320197,1.090868135863987e-14,6.821275154775529e-16,1.160834066297916e-11
0.7446633825944171,1.0924189709451318e-14,6.823641013334403e-16,1.1658673310752106e-11
0.7454844006568144,1.0926050715701497e-14,6.8260267995361e-16,1.1879944225922983e-11
0.7463054187192119,1.0932739747457917e-14,6.827914025046507e-16,1.1893318714426245e-11
0.7471264367816092,1.094310840665105e-14,6.829615021650447e-16,1.219934596874949e-11
0.7479474548440066,1.0946048509074302e-14,6.843864972847605e-16,1.2393381426120707e-11
0.7487684729064039,1.0948188350394405e-14,6.84404505899437e-16,1.2452864538912549e-11
0.7495894909688013,1.094953446374706e-14,6.848840602582491e-16,1.2561839939772462e-11
0.7504105090311987,1.0953028473805849e-14,6.851894830042237e-16,1.2625622409063265e-11
0.7512315270935961,1.0957397880264402e-14,6.86318225058983e-16,1.2673327117750782e-11
0.7520525451559934,1.0965435232323525e-14,6.869653915290736e-16,1.2775076855433841e-11
0.7528735632183908,1.0968469983658004e-14,6.871320124605528e-16,1.2805786607655052e-11
0.7536945812807881,1.0972958870307708e-14,6.87435821479906e-16,1.298369642307277e-11
0.7545155993431856,1.0980285523937885e-14,6.877413812191708e-16,1.3316955836353649e-11
0.7553366174055829,1.0981421727826717e-14,6.879831470316607e-16,1.3366055548732873e-11
0.7561576354679803,1.0983983132536903e-14,6.887137641164421e-16,1.364441407462458e-11
0.7569786535303776,1.0996672629166251e-14,6.887659648023347e-16,1.3649160294912417e-11
0.7577996715927751,1.100108590905563e-14,6.889207394372488e-16,1.3833639943863553e-11
0.7586206896551724,1.1005774438611725e-14,6.903029115418358e-16,1.4079958615440115e-11
0.7594417077175698,1.1009555605320302e-14,6.914289725634885e-16,1.4118128100950793e-11
0.7602627257799671,1.1038597516961735e-14,6.936736684576549e-16,1.4436659458305636e-11
0.7610837438423645,1.1058342063814528e-14,6.940065941391045e-16,1.453319517508669e-11
0.7619047619047619,1.106070921995024e-14,6.951551264733105e-16,1.4788685847448627e-11
0.7627257799671593,1.1063998528086536e-14,6.959270327881235e-16,1.5336154145660326e-11
0.7635467980295566,1.1067221188691097e-14,6.964918326125852e-16,1.572370436088301e-11
0.764367816091954,1.1073559774011396e-14,6.966546566206898e-16,1.5777323318311293e-11
0.7651888341543513,1.1084713498085526e-14,6.971444796000109e-16,1.6033938291670605e-11
0.7660098522167488,1.1088872967589567e-14,6.97574766020526e-16,1.6058702412178113e-11
0.7668308702791461,1.1093950045962874e-14,7.001504704125494e-16,1.612474518126465e-11
0.7676518883415435,1.1108280617145623e-14,7.014035116990319e-16,1.620075706797235e-11
0.7684729064039408,1.1124961271665562e-14,7.022804662257408e-16,1.6289728730600142e-11
0.7692939244663383,1.1148152295393865e-14,7.035315478759773e-16,1.6464208079071833e-11
0.7701149425287356,1.1160002459187675e-14,7.03893869404765e-16,1.6943148148955974e-11
0.770935960591133,1.1169652178552095e-14,7.048138829009259e-16,1.724885332969102e-11
0.7717569786535303,1.1174505152267555e-14,7.049251220106759e-16,1.8303256738922018e-11
0.7725779967159278,1.11777931028341e-14,7.05855771089846e-16,1.839123332093622e-11
0.7733990147783252,1.118325852790643e-14,7.067142724924545e-16,1.8756039205185566e-11
0.7742200328407225,1.1213673835910753e-14,7.068846509727954e-16,1.8835154701412893e-11
0.7750410509031199,1.1222150413453121e-14,7.070489672316793e-16,1.9128910970179306e-11
0.7758620689655172,1.1247317688861987e-14,7.07365379498563e-16,1.949675161295968e-11
0.7766830870279147,1.1251849894037549e-14,7.081689924506844e-16,1.9636180150235643e-11
0.777504105090312,1.1252954327153518e-14,7.082551214560549e-16,2.0522013433017298e-11
0.7783251231527094,1.1252960885276431e-14,7.094023017370898e-16,2.071476980671528e-11
0.7791461412151067,1.1258016556506689e-14,7.096322525583155e-16,2.096495487326108e-11
0.7799671592775042,1.1286890991412095e-14,7.101335099405381e-16,2.193375499665168e-11
0.7807881773399015,1.1295543235772759e-14,7.12446367796267e-16,2.3170596887020578e-11
0.7816091954022989,1.129593326904568e-14,7.128020437738655e-16,2.3252314237170565e-11
0.7824302134646962,1.1305639346134618e-14,7.131909934178244e-16,2.3321443866500565e-11
0.7832512315270936,1.1310621897536081e-14,7.132430893478058e-16,2.3737667481585523e-11
0.784072249589491,1.1325137288160644e-14,7.133860564354353e-16,2.4212468869011145e-11
0.7848932676518884,1.1340708222085531e-14,7.146947814673707e-16,2.4391090402306236e-11
0.7857142857142857,1.1342402560777214e-14,7.149467311930621e-16,2.4833932239357236e-11
0.7865353037766831,1.1345559390305115e-14,7.161676341746942e-16,2.5501514196994964e-11
0.7873563218390804,1.135821163615186e-14,7.162425546057113e-16,2.6068881632665906e-11
0.7881773399014779,1.1358434313251755e-14,7.166146314456257e-16,2.6457299453760006e-11
0.7889983579638752,1.1361693215989849e-14,7.167123929121788e-16,2.7728727366252653e-11
0.7898193760262726,1.1373692830645376e-14,7.175792668493436e-16,2.7867039236430766e-11
0.7906403940886699,1.1393764450074857e-14,7.179120578087779e-16,2.7956646664349588e-11
0.7914614121510674,1.1398954826418282e-14,7.185065996325967e-16,2.8190599444074017e-11
0.7922824302134647,1.1400088967268338e-14,7.190413861773148e-16,2.8311617390846032e-11
0.7931034482758621,1.140773899476262e-14,7.192700817438685e-16,2.846200331915717e-11
0.7939244663382594,1.141202597093177e-14,7.201469970556924e-16,2.917327454287416e-11
0.7947454844006568,1.141383714023162e-14,7.210780552609557e-16,2.988324537975232e-11
0.7955665024630542,1.1416594412932167e-14,7.211338887364646e-16,3.052010282177305e-11
0.7963875205254516,1.1430335597280692e-14,7.222872494788728e-16,3.068355677701408e-11
0.7972085385878489,1.1456019082935176e-14,7.224828669110305e-16,3.103951408333297e-11
0.7980295566502463,1.1461638308806215e-14,7.228571517627119e-16,3.1739843631235715e-11
0.7988505747126436,1.1477008625093527e-14,7.2468794341790605e-16,3.1747548477044236e-11
0.7996715927750411,1.1481521838893729e-14,7.272569240475029e-16,3.216563477175997e-11
0.8004926108374384,1.148379268346324e-14,7.276274745462469e-16,3.237877310197742e-11
0.8013136288998358,1.1495089492296034e-14,7.287214189489745e-16,3.2391353034549353e-11
0.8021346469622331,1.1495112608751607e-14,7.292629293914521e-16,3.274775448526968e-11
0.8029556650246306,1.1498513046795881e-14,7.298135097792789e-16,3.4016028290733555e-11
0.8037766830870279,1.151320374524659e-14,7.299509810349671e-16,3.404557489768007e-11
0.8045977011494253,1.1518770568495555e-14,7.320689873297863e-16,3.5244176265649454e-11
0.8054187192118226,1.1519536123418727e-14,7.324897825801043e-16,3.599110129341322e-11
0.80623973727422,1.1519814397755922e-14,7.339906948510145e-16,3.625743436554835e-11
0.8070607553366174,1.1520874193330438e-14,7.351730399358006e-16,3.866630247861882e-11
0.8078817733990148,1.1525090500898514e-14,7.354518279123569e-16,3.9598271874196435e-11
0.8087027914614121,1.1526444744387156e-14,7.354768204325833e-16,4.255575308372041e-11
0.8095238095238095,1.156170001953405e-14,7.365543585830199e-16,4.274597850985618e-11
0.8103448275862069,1.1564721730945267e-14,7.366057955040619e-16,4.3130096203462935e-11
0.8111658456486043,1.1618677453462052e-14,7.370800214141195e-16,4.4284504887490154e-11
0.8119868637110016,1.1630192341594208e-14,7.382898422105591e-16,4.430687278798482e-11
0.812807881773399,1.1630366847662361e-14,7.38388612926065e-16,4.4482239391189084e-11
0.8136288998357963,1.1652076995908591e-14,7.395903827067191e-16,4.553139689309141e-11
0.8144499178981938,1.1652808562457592e-14,7.404499414676405e-16,4.5576481049060616e-11
0.8152709359605911,1.1660609485441342e-14,7.408496000088536e-16,4.5752245147414055e-11
0.8160919540229885,1.1662141648258836e-14,7.4226244149772e-16,4.690198756718588e-11
0.8169129720853858,1.166762589290043e-14,7.424717032362642e-16,4.7634558557890105e-11
0.8177339901477833,1.1668168550928122e-14,7.433692574066564e-16,4.820948286756873e-11
0.8185550082101807,1.1668523584490958e-14,7.434948242172608e-16,5.040470897985897e-11
0.819376026272578,1.1697474900970686e-14,7.442923148109866e-16,5.0741360802826115e-11
0.8201970443349754,1.1703916528055714e-14,7.460138670972198e-16,5.1205661103748456e-11
0.8210180623973727,1.1713870482969096e-14,7.462177017170702e-16,5.2471250050301924e-11
0.8218390804597702,1.1727513160793997e-14,7.471568937446742e-16,5.321911580975494e-11
0.8226600985221675,1.1733190649245705e-14,7.491650411645432e-16,5.451711005402748e-11
0.8234811165845649,1.1745673616623879e-14,7.497155628270931e-16,5.530944797943092e-11
0.8243021346469622,1.1757175055087297e-14,7.504236189454336e-16,5.5778977400526505e-11
0.8251231527093597,1.1760566875134468e-14,7.504377884107523e-16,5.783574640967597e-11
0.825944170771757,1.1766979468896394e-14,7.512542241780043e-16,5.861237210877606e-11
0.8267651888341544,1.1770490154582244e-14,7.514456993694106e-16,5.926092668979057e-11
0.8275862068965517,1.1774590658425123e-14,7.519526814809068e-16,6.039782145521646e-11
0.8284072249589491,1.179037075414037e-14,7.524936312209141e-16,6.084865133754336e-11
0.8292282430213465,1.1818765944905256e-14,7.526827141961744e-16,6.14894127485723e-11
0.8300492610837439,1.18191673417543e-14,7.527507113309514e-16,6.258178858138723e-11
0.8308702791461412,1.1822308898515816e-14,7.533727405770768e-16,7.165484613013288e-11
0.8316912972085386,1.1831706787950832e-14,7.538396645244501e-16,7.311645030053111e-11
0.8325123152709359,1.1835029079524085e-14,7.540571367393757e-16,7.733769871784286e-11
0.8333333333333334,1.1843935198392838e-14,7.56104491647914e-16,7.780421254873778e-11
0.8341543513957307,1.1847236671362088e-14,7.56209845764011e-16,7.793765668508154e-11
0.8349753694581281,1.1864919302476743e-14,7.569249634693432e-16,8.288022460044829e-11
0.8357963875205254,1.1871430946774719e-14,7.587938898028906e-16,8.305402964453322e-11
0.8366174055829229,1.1888014551605687e-14,7.591408027712471e-16,8.346172738968525e-11
0.8374384236453202,1.1891079955961376e-14,7.601371951244347e-16,8.784790906096012e-11
0.8382594417077176,1.189354538989054e-14,7.601648242945595e-16,9.060541216937893e-11
0.8390804597701149,1.1896061541040729e-14,7.603442689881062e-16,9.165808735899024e-11
0.8399014778325123,1.190157304421765e-14,7.605884860560922e-16,9.183799648371223e-11
0.8407224958949097,1.1925906264227423e-14,7.612832340085785e-16,9.184781630146965e-11
0.8415435139573071,1.1940008210696783e-14,7.622226514914075e-16,9.567684102106561e-11
0.8423645320197044,1.1942539174353818e-14,7.622393031028176e-16,9.582069150316279e-11
0.8431855500821018,1.1947767039564407e-14,7.628733341408335e-16,9.824376361294432e-11
0.8440065681444991,1.1951099757269953e-14,7.639222827333933e-16,9.91553483384123e-11
0.8448275862068966,1.1952201506919453e-14,7.641602617421684e-16,1.0005543250686507e-10
0.8456486042692939,1.1971726732365302e-14,7.643202224822442e-16,1.0083191821105352e-10
0.8464696223316913,1.1979846805250264e-14,7.643537680981999e-16,1.0212138618622913e-10
0.8472906403940886,1.200168186472494e-14,7.644439567391015e-16,1.1114878077721515e-10
0.8481116584564861,1.2004685201052298e-14,7.660745325432188e-16,1.1571626196337851e-10
0.8489326765188834,1.2006550377368354e-14,7.670272655495656e-16,1.1730706578283307e-10
0.8497536945812808,1.2072454913172479e-14,7.674348995789887e-16,1.205219910702885e-10
0.8505747126436781,1.2081246325229971e-14,7.689269237191911e-16,1.2958804811674496e-10
0.8513957307060755,1.2106901334783398e-14,7.6898779501828905e-16,1.3149118038022596e-10
0.8522167487684729,1.2121537630430665e-14,7.694163338692841e-16,1.3840286726377522e-10
0.8530377668308703,1.2155671111534472e-14,7.703009577626976e-16,1.3890999248251682e-10
0.8538587848932676,1.2156139653557343e-14,7.711323678709609e-16,1.4208621300576972e-10
0.854679802955665,1.2165870037618038e-14,7.727291728628191e-16,1.439937108250449e-10
0.8555008210180624,1.2184052802391164e-14,7.739739632597374e-16,1.526891610435148e-10
0.8563218390804598,1.2191048588696483e-14,7.756708975834844e-16,1.592814668727607e-10
0.8571428571428571,1.2207106526216219e-14,7.775200322596171e-16,1.6122612474060725e-10
0.8579638752052545,1.222850315620573e-14,7.784747297200264e-16,1.7053371949055544e-10
0.8587848932676518,1.222886975633665e-14,7.80723805860835e-16,1.7072353030419194e-10
0.8596059113300493,1.2234352349110467e-14,7.808943046744763e-16,1.7130614879305667e-10
0.8604269293924466,1.2242295661221717e-14,7.810930511537699e-16,1.7378636004352347e-10
0.861247947454844,1.2270623056535289e-14,7.819820080100974e-16,1.7506995365355578e-10
0.8620689655172413,1.2289907158382854e-14,7.834674284558229e-16,1.8197353078831393e-10
0.8628899835796388,1.2313760037399867e-14,7.849171725552831e-16,1.8382326973122093e-10
0.8637110016420362,1.233700199437617e-14,7.8496090030857e-16,1.859877990148871e-10
0.8645320197044335,1.2349613563145178e-14,7.851695998441351e-16,1.865161722774885e-10
0.8653530377668309,1.2353932199674058e-14,7.863801851638297e-16,1.8671471009501194e-10
0.8661740558292282,1.2354588620308552e-14,7.870334848354893e-16,1.886291061857211e-10
0.8669950738916257,1.235686422952597e-14,7.876010444160248e-16,1.887481361916355e-10
0.867816091954023,1.2358063790651327e-14,7.879318298700404e-16,1.9171703655192278e-10
0.8686371100164204,1.2383448615876251e-14,7.88117048748564e-16,1.9262591314146936e-10
0.8694581280788177,1.2383637810217653e-14,7.882621836910381e-16,1.9438446805090544e-10
0.8702791461412152,1.2404279713535852e-14,7.894193644836266e-16,1.9757018318843638e-10
0.8711001642036125,1.240540302753534e-14,7.905035274967005e-16,2.0343181243924247e-10
0.8719211822660099,1.2405585018301465e-14,7.90912764726805e-16,2.0606999820284126e-10
0.8727422003284072,1.2412632303029359e-14,7.912534220647496e-16,2.1465137210652762e-10
0.8735632183908046,1.2425134905176575e-14,7.91502202613108e-16,2.1941829973386969e-10
0.874384236453202,1.2510398527123245e-14,7.924268722310544e-16,2.2081442446034318e-10
0.8752052545155994,1.2529391863171709e-14,7.925459895576807e-16,2.2268638780319868e-10
0.8760262725779967,1.2552842357406925e-14,7.92896493968928e-16,2.2777190672209839e-10
0.8768472906403941,1.2554346352480763e-14,7.930263759506953e-16,2.3128865359285306e-10
0.8776683087027914,1.2564970099073546e-14,7.955762540643916e-16,2.3182504398991972e-10
0.8784893267651889,1.2567267394410842e-14,7.966197890975716e-16,2.3370947034856014e-10
0.8793103448275862,1.2567382316353473e-14,7.978568646546511e-16,2.3811678274223363e-10
0.8801313628899836,1.2571488040416055e-14,7.980063210808823e-16,2.4322965305049764e-10
0.8809523809523809,1.2579426857150372e-14,7.998714033519652e-16,2.456973649553586e-10
0.8817733990147784,1.2594057750299295e-14,8.012936796369011e-16,2.4589720625993985e-10
0.8825944170771757,1.260097871142862e-14,8.021873482691517e-16,2.4618069563178604e-10
0.8834154351395731,1.2604256173854682e-14,8.024138932354581e-16,2.6353995153317506e-10
0.8842364532019704,1.2607439724609096e-14,8.024675618106729e-16,2.6486078852112934e-10
0.8850574712643678,1.2611789629673218e-14,8.029682580454835e-16,2.6497174428733276e-10
0.8858784893267652,1.2614750861869778e-14,8.071784432924711e-16,2.6881034173508836e-10
0.8866995073891626,1.2614830300185187e-14,8.078896868180345e-16,2.738833839773156e-10
0.8875205254515599,1.2616852107767167e-14,8.089692855960279e-16,2.739446133386181e-10
0.8883415435139573,1.2624437755369544e-14,8.108119518127577e-16,2.860920002992215e-10
0.8891625615763546,1.2651848113741818e-14,8.1137271804707e-16,2.9247270421808455e-10
0.8899835796387521,1.2673161812333105e-14,8.131079751272817e-16,2.981199047244073e-10
0.8908045977011494,1.2688339486506659e-14,8.1616351635621035e-16,3.0008830327535416e-10
0.8916256157635468,1.2689932491092031e-14,8.181367817566106e-16,3.006149246914175e-10
0.8924466338259441,1.2695751662591946e-14,8.18457839793407e-16,3.013970568169159e-10
0.8932676518883416,1.2719557524955789e-14,8.208937001810141e-16,3.023528815659108e-10
0.8940886699507389,1.2764092890080769e-14,8.210791271321379e-16,3.0289440099197917e-10
0.8949096880131363,1.2767266043372782e-14,8.211305614493996e-16,3.0308541002839976e-10
0.8957307060755336,1.2776606330298979e-14,8.235269277622327e-16,3.0393737293648534e-10
0.896551724137931,1.278129184910776e-14,8.235832470486042e-16,3.136279907747596e-10
0.8973727422003284,1.2820301507124754e-14,8.250921144743076e-16,3.229811892926611e-10
0.8981937602627258,1.2845604238717848e-14,8.285317707165169e-16,3.240633458757015e-10
0.8990147783251231,1.2854542134575803e-14,8.29319327679297e-16,3.2575087707344443e-10
0.8998357963875205,1.2869220666896597e-14,8.309847300565274e-16,3.2891817038756033e-10
0.9006568144499179,1.2887093566070433e-14,8.322052788197822e-16,3.298998557137317e-10
0.9014778325123153,1.2901815391678286e-14,8.328533217453538e-16,3.3482097752050084e-10
0.9022988505747126,1.2914097238797938e-14,8.330198141640528e-16,3.4048426686705844e-10
0.90311986863711,1.2933502875419503e-14,8.330827096475204e-16,3.4671043480588274e-10
0.9039408866995073,1.2940276747864448e-14,8.347978750910525e-16,3.5544088207244907e-10
0.9047619047619048,1.2967658610788873e-14,8.36344206539179e-16,3.5645043200108995e-10
0.9055829228243021,1.2967775882499866e-14,8.366456203341693e-16,3.5692594373977954e-10
0.9064039408866995,1.3025348980529051e-14,8.39782728992487e-16,3.5930499932095423e-10
0.9072249589490968,1.3027489874098459e-14,8.404473164316751e-16,3.607973671199267e-10
0.9080459770114943,1.3055037765557305e-14,8.439005518581801e-16,3.6406170173628205e-10
0.9088669950738916,1.3074435884989172e-14,8.471668454006085e-16,3.72723418800085e-10
0.909688013136289,1.309027089326985e-14,8.475538298216966e-16,3.791865966310125e-10
0.9105090311986864,1.3091507599479203e-14,8.485386599289339e-16,3.9213236807083447e-10
0.9113300492610837,1.3105215606038027e-14,8.490253308068466e-16,3.978324438535444e-10
0.9121510673234812,1.3147698359676318e-14,8.495796951817794e-16,4.0074137129225413e-10
0.9129720853858785,1.3148216905302348e-14,8.555399917548576e-16,4.0620450734078166e-10
0.9137931034482759,1.3160635911108963e-14,8.567854258173753e-16,4.251904632033707e-10
0.9146141215106732,1.3171311944512994e-14,8.6074007781851e-16,4.329004691234172e-10
0.9154351395730707,1.3218196678053721e-14,8.633404817319111e-16,4.4289924894182957e-10
0.916256157635468,1.3230264916405147e-14,8.642775306309728e-16,4.5629719436340633e-10
0.9170771756978654,1.326207138224562e-14,8.686903707758474e-16,4.675382289630512e-10
0.9178981937602627,1.329553197941615e-14,8.693190973717323e-16,4.794501706144481e-10
0.9187192118226601,1.330077295406657e-14,8.707209561882971e-16,5.156087074689878e-10
0.9195402298850575,1.3302228447872875e-14,8.710785474187682e-16,5.559206506298433e-10
0.9203612479474549,1.3303505541513744e-14,8.746070576417068e-16,5.728143141424551e-10
0.9211822660098522,1.3311406350706286e-14,8.760732807636099e-16,5.915624084496129e-10
0.9220032840722496,1.3318166253738917e-14,8.832790015466073e-16,6.172162830457252e-10
0.922824302134647,1.3330268560453386e-14,8.844636705812085e-16,6.270646993208372e-10
0.9236453201970444,1.333443117718584e-14,8.851034235492453e-16,6.557132408763759e-10
0.9244663382594417,1.3339310833801447e-14,8.869104760746546e-16,6.744448647187785e-10
0.9252873563218391,1.337067149528414e-14,8.872900874756077e-16,6.83132463158188e-10
0.9261083743842364,1.3386267642172198e-14,8.875251712666857e-16,6.872258023388534e-10
0.9269293924466339,1.3408520143455355e-14,8.877435689012358e-16,6.938173898714353e-10
0.9277504105090312,1.3449553388733071e-14,8.892659876782124e-16,7.001971987350178e-10
0.9285714285714286,1.3508469374190153e-14,8.902340593433026e-16,7.0103759992763e-10
0.9293924466338259,1.3516401730348454e-14,8.924553967858047e-16,7.02856896593256e-10
0.9302134646962233,1.3559828923743253e-14,8.925884237966217e-16,7.187939580688419e-10
0.9310344827586207,1.3566718090246914e-14,8.942247290089867e-16,7.223568841406255e-10
0.9318555008210181,1.3571186579639328e-14,8.94852157164118e-16,7.950654203990499e-10
0.9326765188834154,1.3610225803482952e-14,8.964608140094737e-16,8.104846964618313e-10
0.9334975369458128,1.3683474856448774e-14,9.00644941905553e-16,8.479300980284235e-10
0.9343185550082101,1.371204200469897e-14,9.032212754126037e-16,8.906079384828816e-10
0.9351395730706076,1.3716122490274094e-14,9.035363767142791e-16,9.013927739339829e-10
0.9359605911330049,1.3757938235329364e-14,9.081443244258138e-16,9.256033374585543e-10
0.9367816091954023,1.3822266687422113e-14,9.086850635058226e-16,9.286941136098292e-10
0.9376026272577996,1.384463147764395e-14,9.094795865266257e-16,9.43207830036457e-10
0.9384236453201971,1.3851428020686886e-14,9.128238071556687e-16,9.55001995915469e-10
0.9392446633825944,1.3864440250568959e-14,9.135856806923997e-16,1.0227035580651637e-9
0.9400656814449918,1.386883069745943e-14,9.154634409314208e-16,1.0300865405618275e-9
0.9408866995073891,1.3875432584715561e-14,9.162126604153537e-16,1.0394674898579122e-9
0.9417077175697866,1.3960231033883495e-14,9.1777773142839e-16,1.0740146793066203e-9
0.9425287356321839,1.3979795993745092e-14,9.19733221572622e-16,1.0796434427902355e-9
0.9433497536945813,1.3997327125494164e-14,9.25279459988892e-16,1.0850167953456862e-9
0.9441707717569786,1.4028746287927446e-14,9.260845355869096e-16,1.0908133568820655e-9
0.944991789819376,1.410471253487473e-14,9.332763513444753e-16,1.21175855393096e-9
0.9458128078817734,1.4148854353928087e-14,9.364287027533665e-16,1.258522893448691e-9
0.9466338259441708,1.419911940449235e-14,9.392881135070567e-16,1.3137601885780598e-9
0.9474548440065681,1.4201576272449865e-14,9.408806108262284e-16,1.3634816451178725e-9
0.9482758620689655,1.4212960864670805e-14,9.411632139829397e-16,1.3893069675269241e-9
0.9490968801313628,1.421606973319233e-14,9.47739973238084e-16,1.4259171603979495e-9
0.9499178981937603,1.4362131269488917e-14,9.532045291673176e-16,1.4303477140565296e-9
0.9507389162561576,1.4442387543038637e-14,9.629239101345155e-16,1.4356813982858075e-9
0.951559934318555,1.444298259926069e-14,9.640713764469932e-16,1.4562843537741933e-9
0.9523809523809523,1.4447849824920507e-14,9.694145470019015e-16,1.4929432527425548e-9
0.9532019704433498,1.4455383069781563e-14,9.697087412941912e-16,1.5014796167924554e-9
0.9540229885057471,1.4481523829189856e-14,9.703703997034342e-16,1.5151646211150362e-9
0.9548440065681445,1.4496586913993383e-14,9.76716831381074e-16,1.5441616482086968e-9
0.9556650246305419,1.4514915678317762e-14,9.804817000889638e-16,1.7299436988511816e-9
0.9564860426929392,1.4546817022549324e-14,9.907842739028583e-16,1.7728009418029214e-9
0.9573070607553367,1.461725295628255e-14,9.943430463465908e-16,1.7811478441459972e-9
0.958128078817734,1.465329057637533e-14,9.961662090654681e-16,1.8213542032183571e-9
0.9589490968801314,1.4674753020629585e-14,9.981029249401013e-16,1.8665623624953657e-9
0.9597701149425287,1.469983731764557e-14,1.0055704039633295e-15,1.9139747353418537e-9
0.9605911330049262,1.4749239270163184e-14,1.0144866340920072e-15,1.929031219350731e-9
0.9614121510673235,1.4756019250277187e-14,1.0158983849474553e-15,1.9654275619249004e-9
0.9622331691297209,1.4816094063742277e-14,1.0161804752041112e-15,2.114490127932697e-9
0.9630541871921182,1.488851530396714e-14,1.0169698624157357e-15,2.148473523182651e-9
0.9638752052545156,1.491804505820122e-14,1.0172255827700594e-15,2.157094911167504e-9
0.964696223316913,1.4967804273215808e-14,1.0211919821237514e-15,2.19753780189652e-9
0.9655172413793104,1.5081975417587015e-14,1.0233803754670666e-15,2.199584519056144e-9
0.9663382594417077,1.5084978685841787e-14,1.0271332559975836e-15,2.2662795870920302e-9
0.9671592775041051,1.5122268902964238e-14,1.0286866453507652e-15,2.6595769769680623e-9
0.9679802955665024,1.5148694258170984e-14,1.0299018793015856e-15,2.764332440162588e-9
0.9688013136288999,1.5208681667212533e-14,1.0354868146865287e-15,2.7652624535558997e-9
0.9696223316912972,1.5246554795621917e-14,1.0515117993264604e-15,2.878119613718794e-9
0.9704433497536946,1.5387920875038396e-14,1.0531098598797298e-15,3.143715528631641e-9
0.9712643678160919,1.5464596183833066e-14,1.0550639420797088e-15,3.2044325150445606e-9
0.9720853858784894,1.5557866341472385e-14,1.0687992137069531e-15,3.2449844456006915e-9
0.9729064039408867,1.5654293073616123e-14,1.07042696727644e-15,3.298597528090857e-9
0.9737274220032841,1.583373437786183e-14,1.074026417216339e-15,3.3153791465753675e-9
0.9745484400656814,1.5949284281912253e-14,1.0832012285481807e-15,3.5681440302129907e-9
0.9753694581280788,1.6364834534821144e-14,1.0856591290551041e-15,3.6751995982876954e-9
0.9761904761904762,1.6498588464663993e-14,1.09339435597197e-15,3.6795897237339203e-9
0.9770114942528736,1.6689306557896554e-14,1.1219183526338308e-15,3.780360114183687e-9
0.9778325123152709,1.669631764980905e-14,1.1469654523416875e-15,3.84445785725114e-9
0.9786535303776683,1.7161071196451864e-14,1.1470888988663233e-15,3.9683997723515985e-9
0.9794745484400657,1.7349682678460825e-14,1.1548882644470008e-15,4.607310534910236e-9
0.9802955665024631,1.7544678950804466e-14,1.1596582112936468e-15,5.066611074658925e-9
0.9811165845648604,1.761855500074878e-14,1.1730617523053685e-15,5.743945240750295e-9
0.9819376026272578,1.766365149710495e-14,1.2049889797762407e-15,5.982134578242294e-9
0.9827586206896551,1.8040600366149607e-14,1.2398905517324384e-15,7.0501535191800895e-9
0.9835796387520526,1.8201062807331874e-14,1.244630297786756e-15,7.246033097956576e-9
0.9844006568144499,1.8277354835294412e-14,1.2514464358042471e-15,7.615764914048521e-9
0.9852216748768473,1.8474765848344882e-14,1.2923586236186501e-15,8.916618466844515e-9
0.9860426929392446,1.9763371349245868e-14,1.4518779164977724e-15,8.919131374947428e-9
0.986863711001642,1.9840570099096053e-14,1.6114624613952533e-15,9.300052067934877e-9
0.9876847290640394,2.0661401432263506e-14,1.6572713406973855e-15,1.8863896365039383e-8
0.9885057471264368,0.011538287489226971,0.011538287489220487,0.011538286503148884
0.9893267651888341,0.018949781219294002,0.018949781219297735,0.01894978132704177
0.9901477832512315,0.027585001131569847,0.027585001131569847,0.02560282805444509
0.9909688013136289,0.028219206468110738,0.028219206468096537,0.027585001204491026
0.9917898193760263,0.02823729486282823,0.02823729486282884,0.028219206409606696
0.9926108374384236,0.030885459736514635,0.03088545973652059,0.028237293477071063
0.993431855500821,0.04105439255351798,0.04105439255351596,0.030885459664590355
0.9942528735632183,0.04417442792152026,0.044174427921517684,0.041054392586264525
0.9950738916256158,0.05808241488092374,0.058082414880914146,0.04417442816410245
0.9958949096880131,0.10976306811534385,0.10976306811534728,0.05808241453589103
0.9967159277504105,0.14422477591566257,0.144224775915664,0.1097630681192315
0.9975369458128078,0.1541809178764491,0.15418091787644883,0.15418091787645674
0.9983579638752053,100.0,100.0,100.0
0.9991789819376026,100.0,100.0,100.0
1.0,100.0,100.0,100.0


==> data/eigen_graph_biological_64/eigenvalues_relative_error.csv <==
matrix\type,Float64,LinearTakum64,Posit64
bio/bio-CE-GT,4.52362369295159134360687249070274079e-15,1.24401101724691268723994779423704816e-16,5.09615804194494826800456896168594034e-14
bio/bio-CE-HT,-Inf,-Inf,-Inf
bio/bio-CE-LC,8.86615477731369874437462689637422169e-03,8.86615477730927196884421158968954052e-03,8.86615475776159304943630950613896153e-03
bio/bio-DM-HT,3.64111935784925219914467642784398250e-03,3.64111935784721459744505525355353651e-03,3.64111904827384376381451663868459627e-03
bio/bio-DM-LC,8.67542047848598300676478283829335986e-03,8.67542047848598962625073065564915148e-03,8.67542050142254104740480203637173226e-03
bio/bio-HS-HT,2.23957052072899195384912571620723911e-15,1.79866908911235426927410537803605549e-16,8.06638433643801223984943359494111834e-03
bio/bio-HS-LC,2.87355123849615002177883138592162551e-15,9.86716321715958680793766437465656248e-17,9.34950291116858367629649382552932597e-14
bio/bio-SC-CC,6.33664320315602742551380946504063995e-15,2.78419491377703980962999041234385557e-16,2.17812755635446461479897412010324709e-10
bio/bio-SC-GT,3.71201943564101619876568673063504449e-15,1.18335608584543521261427511050144605e-16,5.08575769729390052542663719309167603e-13
bio/bio-SC-LC,2.61431810109457723383574431520090746e-15,2.65763532686007558822649513902321979e-16,2.95530621387170613892639326594662890e-13
bio/bio-SC-TS,4.67475675801097034744864129901416159e-02,4.67475675801095926812521088577307601e-02,4.67475675801135257640394118419209307e-02
bio/bio-WormNet-v3-benchmark,4.26386184054408895720039294441408820e-02,4.26386184054413635916141849035411295e-02,2.62891664330104077802311186017525264e-14
bio/bio-celegans,1.98532053521262342856191469716865340e-15,2.10468418662823491654553693523200164e-16,4.87015145746419843074591910506517444e-12
bio/bio-celegans-dir,3.92615045445050198715608423877137412e-15,1.78064155736751231950758598671741275e-16,2.87825787532589055616764323698443341e-12
bio/bio-diseasome,3.91241812931431323221247696973216044e-15,1.85827024536492107377376294171802943e-16,3.32113916330047775020272246481399538e-10
bio/bio-dmela,3.39703853926158054465722414085945445e-15,2.25091335942072456119175353627594784e-16,1.12668612746135147032477476496480980e-09
bio/bio-grid-fission-yeast,1.30800642429195609120897234059062262e-02,1.30800642429189484796395679261854898e-02,1.30800642524701858528497253146076559e-02
bio/bio-grid-fruitfly,1.82122642493472040089312630642851402e-02,1.82122642493442671526783814298496990e-02,1.82122641484313929899497825992136532e-02
bio/bio-grid-human,1.38943209048639254494403999685756971e-02,1.38943209048631254992981146906176997e-02,1.38943209796394017718375496682395164e-02
bio/bio-grid-mouse,-Inf,-Inf,-Inf
bio/bio-grid-plant,-Inf,-Inf,-Inf
bio/bio-grid-worm,6.01132222574210969017065212101929038e-03,6.01132222574328302993068312663003778e-03,6.01132225974142661734440283294920296e-03
bio/bio-yeast,4.85475722416551519663697483512545171e-15,2.43437018206927167885826306093238004e-16,2.94353913927995443893063937253019564e-09
bio/bio-yeast-protein-inter,8.88002364419351659294383956963783354e-03,8.88002364419370478407166762664176392e-03,8.88002321138580689308775542969636648e-03
bn/bn-cat-mixed-species_brain_1,2.13317233787809403784321167891561615e-15,1.99567656125819488229534496368839759e-16,3.23957334667287410752113347040109548e-14
bn/bn-fly-drosophila_medulla_1,3.54065203511495890637593250294901938e-02,3.54065203511507096808665675748313350e-02,3.54065203522353003748436974079328319e-02
bn/bn-macaque-rhesus_brain_1,4.33917324304321756721104835690751123e-15,1.74642021180949581125251914029975179e-16,4.79586421214817876963863707902869781e-12
bn/bn-macaque-rhesus_brain_2,1.10435538866806461418261772986020946e-15,6.97504496120295476237886739297929121e-17,1.07270079757579872162183895173231023e-11
bn/bn-macaque-rhesus_cerebral-cortex_1,1.02348567234075038511826534108114860e-15,1.37842630839609983560604051823682947e-16,2.19376180352335316007609024888340995e-10
bn/bn-macaque-rhesus_interareal-cortical-network_2,2.76633489887332334826857764698997184e-16,1.37805192227181659212425116901737728e-17,2.75641353347890505075198072208181463e-14
bn/bn-mouse-kasthuri_graph_v4,9.68837405946048136964120358257672145e-03,9.68837405946230361754751486137802186e-03,9.68837403758014473767806438281743050e-03
bn/bn-mouse_brain_1,2.58012856305852285463433939048941405e-15,1.92185579135446528999203975641663495e-16,6.43468101064251165906495998554788677e-11
bn/bn-mouse_retina_1,4.15393613254349426143369802713874085e-15,2.21148198331213022882381289494760334e-16,2.18911952309082845938409084086360652e-09
bn/bn-mouse_visual-cortex_1,1.19918273945407166013748155116419140e-15,3.20794080391061255805532445582658868e-17,3.98740899235446962440364149494131484e-16
bn/bn-mouse_visual-cortex_2,9.38621234202911969782077844555999212e-16,4.22568436818147594911806995081505965e-17,2.56932100415138554056311809995992744e-14
eco/eco-everglades,2.51446463022197777365015377289644878e-15,1.36500584145077774368648304403525401e-16,6.45008773855501344738057230013540462e-11
eco/eco-florida,1.72519373637193288234367631668122101e-15,1.94512289458382502462681727433681541e-16,3.67158896204223139666733613884097991e-11
eco/eco-foodweb-baydry,1.84940314510813237702555217604001698e-15,1.21615335045853460946572451280633220e-16,7.31993397864955648251259296070987664e-13
eco/eco-foodweb-baywet,1.93273456795793741494563106257726508e-15,1.83770771639578214791532691926199214e-16,1.03738204930941116617578009162592267e-11
eco/eco-mangwet,2.69259250617463342863082274733099601e-15,2.33611018612631536186856797475408487e-16,8.23294441856854246210537167433570938e-11
eco/eco-stmarks,1.78805434229388918500798495462507556e-15,1.44143832370918527982714919733503349e-16,8.12064531362301018890234498342102339e-14
protein/DD_g1,3.07475223312685184706288431393075332e-15,1.22767812154461155864888482764732154e-16,3.02234394721111087423657578540624325e-14
protein/DD_g10,2.66308821838177923450407909570315593e-15,1.06063092872685324975895745652373416e-16,1.47518015206108599691969200548567819e-14
protein/DD_g100,3.63759132015142024728444730087900385e-15,3.11638669591142620006369127118811617e-16,7.27765053717847108516868265740134142e-14
protein/DD_g1000,3.34884507608538909947783536062598536e-15,1.28425834478192749044786819086649883e-16,1.56770422956833780236494704498333770e-14
protein/DD_g1001,3.07516030419906127442217007851055035e-15,1.79009285605297011534406581783160417e-16,2.28163360987384972812119760916907238e-13
protein/DD_g1002,1.96094485625865700626641147236396284e-15,1.41253172959927210024592286492322837e-16,3.94956427506305328212632106120876325e-14
protein/DD_g1003,2.59922287800473102513994791807589028e-15,6.95129034739952839512243497537078326e-17,4.20288992106921833155551912719611108e-14
protein/DD_g1004,2.63783356796491260874351165788772735e-15,1.89150231516670334742947824741884737e-16,3.03573666803332128199855410485541601e-10
protein/DD_g1005,3.55933944967586621301128611521789639e-15,1.47402377467474329422914764447057024e-16,2.88940544915738546338261851272285668e-11
protein/DD_g1006,2.37785887998192796592232780632209758e-15,2.36811939030288588534203974914093479e-16,1.29957113765588784503037045680738672e-13
protein/DD_g1007,1.76681206249426961345711258364854561e-15,1.10976344211982109829428075554707710e-16,1.98447434349251786968707133257032767e-11
protein/DD_g1008,2.90360624243140007546033144829961370e-15,1.34170687280422427514898240034194789e-16,4.09520326616583989356483963262206675e-13
protein/DD_g1009,2.29171969585987223925490863386781448e-15,9.73908648789909415971998957767190968e-17,1.85763582845869627471329017329475252e-14
protein/DD_g101,2.54449729655818411607332215927294810e-15,2.47304214912479489968294387477056206e-16,1.64647484372154191295349333696716986e-14
protein/DD_g1010,1.96184729231072927291232585338374160e-15,1.48890347642852494166320252046223857e-16,2.15966810584164181257167697006128908e-14
protein/DD_g1011,2.54887608716923169054990897565797843e-15,1.47161934538646098669767409540029935e-16,5.30181475785212784951077722062488947e-14
protein/DD_g1012,2.78076188808197970177100091671392269e-15,1.51128418238720812112868084992515686e-16,6.83560398587576506154268861528759445e-14
protein/DD_g1013,1.51354921299700714290214749569846509e-15,2.41867724775900477151473088741734262e-16,8.56676336288510838117728817355743242e-15
protein/DD_g1014,2.47584034985458654766075521225494969e-15,1.71457950181532855919250670672406450e-16,4.13616600629466080774259543036857137e-14
protein/DD_g1015,2.88831240094450048081472384634817074e-15,1.26934678562400676237630886188450479e-16,4.63417980588916180633389649322415746e-14
protein/DD_g1016,2.67924095740183964669594586152050905e-15,2.29840552912417945402235737226750308e-16,2.09014341245025122500441262666645603e-14
protein/DD_g1017,2.41543694911250887827382607453115891e-15,1.91993459766247782301242788397425308e-16,2.95040823194285151477148834901097513e-11
protein/DD_g1018,2.61438298149733381582777322374289860e-15,1.36974605902584003231597954025863891e-16,2.36137525143661653515052686840850376e-12
protein/DD_g1019,2.49619582403956840185902090754303796e-15,1.27451747518352873303635149917627964e-16,3.55409286107445207249166402258045187e-14
protein/DD_g102,2.57082368174223368770080712152413725e-15,1.49454927142711004151762977246329499e-16,1.86643650096738404597393590439371190e-14
protein/DD_g1020,3.35871592953807823569928559869645951e-15,2.13119844813126099868420908899063492e-16,6.92388127861047009373297401183335821e-14
protein/DD_g1021,2.23956872160554786412145070792947194e-15,1.63153174774847888496811525547354483e-16,2.01865678588311708925998225673296212e-12
protein/DD_g1022,1.57217866707751001335574026003633729e-15,2.39195797358573180043570563071775214e-16,1.87784367511546196624767237286145509e-12
protein/DD_g1023,2.75713780661912954240093657191554961e-15,1.87677530991190582019210965746244805e-16,8.57594058870403402371926779621175626e-11
protein/DD_g1024,2.49338617580060155885177070883986678e-15,4.26647030489171232199583121241266560e-17,2.12141723646212311933902024813602239e-12
protein/DD_g1025,3.01164829599718991147118782240940168e-15,1.83608945795059777866492909430568417e-16,2.22496762180416166372523303647545302e-14
protein/DD_g1026,2.95968438158881884190934543970348237e-15,2.15995046789990072833023169138367581e-16,7.44408062739866855680867043002378330e-14
protein/DD_g1027,3.09013773140653654087284563462908144e-15,1.75142687460564996344230940814901613e-16,7.93369738206503165077187390167789906e-11
protein/DD_g1028,2.04656591173780575323920600484028714e-15,2.41169202611795091150323604175897876e-16,3.14445176401506229681185842534675514e-14
protein/DD_g1029,2.45698976102855376607354565156475783e-15,1.61128243397482272497262626814060298e-16,2.45522395919211170117744621038313545e-14
protein/DD_g103,2.42427896411105079850186337828346552e-15,9.90113347035160207182051184468829467e-17,5.72768010862626683492593613028995122e-13
protein/DD_g1030,4.38274719516780271900362405247804881e-15,2.12405493075497864117376360405412746e-16,1.02969752464642096330960144408289931e-13
protein/DD_g1031,4.66688982917615894681874844237158987e-15,1.36331434816192895037793461670322730e-16,5.75017232392339315188740605905863123e-14
protein/DD_g1032,3.40041960026992541265821164718912757e-15,1.61163239177721434939001955533112760e-16,6.94629383614876382170792986242751629e-14
protein/DD_g1033,2.90747936586940139558402446329782273e-15,1.30743490027021910278884636129361550e-16,6.66521191113932765717542220477045840e-14
protein/DD_g1034,2.45363526372443924694458786280891652e-15,1.87967466572593835794296126592346843e-16,2.84704418107284805379361841374141564e-14
protein/DD_g1035,2.42908962394320045822941652887032267e-15,1.46633123607996978920416452768234958e-16,1.78999240683941229364875221676327805e-14
protein/DD_g1036,2.47673796062176168165582190375495041e-15,2.19595621121358014008547125449211411e-16,1.34463252105252611875110806200452659e-12
protein/DD_g1037,3.44297597400127070901045665415046031e-15,1.27074538630383604699568686850691065e-16,2.22913725537396206158156184795423597e-14
protein/DD_g1038,2.15533298258834154159305582650951575e-15,1.74964545853686781904147293490182881e-16,6.58834142434465353494600778701950863e-13
protein/DD_g1039,1.92110631917209268444399823151865916e-15,7.56268053693639949445379996986604148e-17,7.21199589041137810915272159732115989e-13
protein/DD_g104,4.28330110902656160558437917914979325e-15,1.41836118269200015628314676124941222e-16,1.71688439302679826540620395456599618e-09
protein/DD_g1040,2.81683826797911679318793175108583649e-15,1.70656365404940255037005847764227824e-16,3.26204666360134854661488591300682382e-14
protein/DD_g1041,2.64352477894248805340397939401803808e-15,1.49694267642251969210038407665275580e-16,4.76465384435030296730587223012027788e-14
protein/DD_g1042,3.89249302221998321789617220216755638e-15,2.66054911294537193445638254828992839e-16,2.67738088166001186821531406598431998e-14
protein/DD_g1043,2.43567540341826199273145321987195077e-15,1.74363291961178988036289413115518604e-16,1.56803526344130666081681623553469533e-13
protein/DD_g1044,3.26769197389576509055515407719849082e-15,1.84378873070034970075456689649247018e-16,1.67903344526819708601145198122509929e-11
protein/DD_g1045,2.76761953306778341924714034410662799e-15,2.32134499204471487104707496579254565e-16,5.95989980569846607619053812588278399e-14
protein/DD_g1046,3.98491851058135218663285308215560891e-15,1.87804263196272704827441877321309312e-16,3.56446227371681401225664245988624409e-14
protein/DD_g1047,1.99936343330345458621092433485292541e-15,1.19843534915679047010249809437375195e-16,2.65328042832375301723909492777507349e-13
protein/DD_g1048,3.34207155502688320050108901289371325e-15,1.99774115681933394535788079015819570e-16,2.39904113667646750337949402922531307e-12
protein/DD_g1049,4.24121441498041129779764029835894643e-15,1.62833998813146888308633631003378207e-16,5.67542464108143721566282288137146330e-10
protein/DD_g105,2.98534096551891581955733976611365273e-15,1.31621364714429841534498197788005363e-16,1.35579332833906772728620284142334137e-11
protein/DD_g1050,2.35731261684659919648874246141647930e-15,1.62530184739904861600027971842500512e-16,1.86241811537409056847939582723243663e-09
protein/DD_g1051,2.84305736036562998676803451269532788e-15,2.52771974753272941280199160656110484e-16,2.51094171035121215247178645132925136e-13
protein/DD_g1052,3.26415122289213625751464951662502012e-15,1.73054604179378521676229104605986195e-16,7.78021162468088769040925391644357770e-11
protein/DD_g1053,3.47640068202991379503111239010797791e-15,1.57000067971387705956959134169141079e-16,1.01917658663240941775788092977331048e-13
protein/DD_g1054,1.92397972477627763191949615277468104e-15,2.45595730916105184289335593537141564e-16,4.64605149958164308701337040899820558e-14
protein/DD_g1055,2.44550547046201662178417276121917064e-15,1.42092125815393207663506387444968566e-16,1.52826557637690731702124507700158554e-13
protein/DD_g1056,1.73798459986895877440870874016614674e-15,1.56861286983297735737634716841525608e-16,6.77824823497444587952395096765766423e-14
protein/DD_g1057,3.28413557829565407904072061266298856e-15,1.70162641073716044827316724511892333e-16,5.31380697830520585678511038826397582e-10
protein/DD_g1058,2.77429695253468181017098642927137007e-15,9.97160390121759927154500958379443307e-17,6.85737871435146131188298027575160714e-14
protein/DD_g1059,2.46609791418185744130427637020454950e-15,2.61552460897136043273387949831584268e-16,5.70301233368688372448071679924898109e-14
protein/DD_g106,4.29454476371406465512218648112031940e-15,1.79704048269471723164970960559053434e-16,4.14746840314806397274211475975352614e-10
protein/DD_g1060,2.37716654607722010748876414223916085e-15,2.80735578857014499968200823648722929e-16,1.34076757896429829167182575147616541e-10
protein/DD_g1061,4.23077716087569777209321024507361975e-15,1.60537925206813598042657404264503207e-16,3.54157463360089265146932772405837904e-11
protein/DD_g1062,6.13722291907490834520702246581320393e-15,2.95801459508966306129367655437006048e-16,9.93415034700536766914905547611797478e-14
protein/DD_g1063,4.02034986189695731700728704505184854e-15,1.05429727626070626390836628739254802e-16,3.18437102556730294270702655656657728e-14
protein/DD_g1064,2.33559446175349233942604097530509432e-15,1.61369634105168417560050024258723091e-16,5.38237271176729939876471571541691072e-12
protein/DD_g1065,3.19590701679415679659919240106171248e-15,1.17701827687186406382217206475328760e-16,1.50670241468736445917544491539495654e-14
protein/DD_g1066,3.54677606515333089514714210015532122e-15,1.50200251006918998877667113453710520e-16,1.06896932849546029246043083800204473e-13
protein/DD_g1067,3.46200330986704522816066795270197153e-15,2.33644230241788218155481308544537357e-16,1.25446285740202140742462465038626889e-13
protein/DD_g1068,2.59415340287149613194713055552916766e-15,1.37640304944483500762456706582967432e-16,5.47351590935798189335425345992137322e-14
protein/DD_g1069,3.07007822159578082637615646744965614e-15,8.98135206067935509257884701147444616e-17,3.02239457115585686462666481828394625e-14
protein/DD_g107,3.87226145387618172935595298165226957e-15,2.21194802956234352294835583557281284e-16,2.87580900312673979762864256409491991e-14
protein/DD_g1070,3.37608128101796586949103651998043672e-15,1.40211680010075996641625156990548124e-16,8.34996896242274806029386148129833923e-12
protein/DD_g1071,1.85255320028181660522185477971785238e-15,9.65090029655079098799548448110012490e-17,2.83482186226448424925115692262198697e-14
protein/DD_g1072,2.62034823841205738278239307697230473e-15,1.69611018064507386032247665485541232e-16,1.21654843147235198602101474776065126e-14
protein/DD_g1073,3.19106580903537789707425192956086411e-15,1.04641457404938256106414346025222085e-16,1.42918271963269511285969423125073745e-12
protein/DD_g1074,3.91500076884912505672600990498922401e-15,2.08711172261871618068849686660676249e-16,1.80628020504293033681952048624483616e-11
protein/DD_g1075,3.58227179760143674386537052122217034e-15,1.86831030759203081539057820449465043e-16,6.57612877087165487156903682392911251e-12
protein/DD_g1076,3.18495645944421740184994904835863471e-15,2.18371446559455327449532925051236129e-16,5.70578096982637526660636954220308663e-13
protein/DD_g1077,2.86808588374771630775836642909171245e-15,6.81185427699647097295989017926260051e-17,6.89614516569133745196005922595340922e-14
protein/DD_g1078,3.11904571662905905808211731989873571e-15,2.10499800274795642802793557739255132e-16,3.99583398229693896285322754453268996e-14
protein/DD_g1079,2.65298274273615731038082762988119084e-15,1.88621159314245361325530276229719850e-16,6.54638176915058985371887418183238546e-14
protein/DD_g108,5.55440084222608248474016253418708871e-15,1.46979517222537654535087722754024945e-16,3.05119791953000555168361497056249833e-13
protein/DD_g1080,1.76230291796396445910858918827618879e-15,1.37906828694540343817984046350377215e-16,2.41409266436095207650024465255252432e-14
protein/DD_g1081,2.76754467991254762074200834939283466e-15,2.16683741890097724840410677802343655e-16,6.46879376602606181715275168089652321e-10
protein/DD_g1082,3.66879766130828848521284145571530605e-15,1.07635114183480872171990274294136407e-16,2.78027454763507540257437070330955848e-14
protein/DD_g1083,3.96805268370712473275586098319100947e-15,1.33543641654648438837977329451833577e-16,1.38182232161850310909500530839823808e-13
protein/DD_g1084,3.08970531888322630482334963876100626e-15,2.02098019754976027813409970250055476e-16,2.72280628025993787435169237011588916e-12
protein/DD_g1085,1.97914319436731345785633332156863368e-15,7.52005430883986895722394267284091167e-17,4.29357295736549409346475391586052449e-13
protein/DD_g1086,2.89279365125226102951954123586341342e-15,1.14453389074489854090930382722845115e-16,2.57671670837107496562178343111195869e-14
protein/DD_g1087,1.78508095826774962253511214247099544e-15,1.23053818893509941112941071510024648e-16,3.37139487910965067762163809200781090e-14
protein/DD_g1088,2.75239604624615402401105446560741098e-15,1.15971156715112816148439018547040489e-16,1.40602082772706074536105456971864228e-13
protein/DD_g1089,2.41871449834483772853885502404317514e-15,2.19596705107471011612987822067116291e-16,4.43247120797026475550455473850863786e-13
protein/DD_g109,3.20271845079901784492942194584335742e-15,9.53397525285022038942845047906190791e-17,3.50798497922215380383300276581916866e-14
protein/DD_g1090,2.69863392016439602820635922094750371e-15,1.64964736889494302862849223064903176e-16,9.96976094227654647612438026449976032e-15
protein/DD_g1091,4.30653481052877291431998716508817538e-15,1.15451685683379938365450488036305307e-16,2.29185080029227203516891865326650072e-14
protein/DD_g1092,2.94764687621281667529544814833757516e-15,8.12996396541414105365701052710292923e-17,1.40237563743088019945203567511449513e-14
protein/DD_g1093,1.83822817053549918551379250481532071e-15,2.09549301929680813589981136473609787e-16,6.51936456872579028572002194127881023e-14
protein/DD_g1094,2.54715979702027272437542161905038673e-15,1.79052091641785556610776960210324705e-16,9.56539293610400332703597803891401771e-14
protein/DD_g1095,2.28365488928556202639682315574124682e-15,1.69426589393779647034841075417583786e-16,9.47939065101640312449639577942609728e-14
protein/DD_g1096,2.20375833007231807675617400864958232e-15,1.53339644918076905470418481292498335e-16,2.57987905461002557524006749870085833e-13
protein/DD_g1097,3.11404947153531089999064134908513227e-15,1.95171775808972226656221918091544581e-16,6.26794575656561859778119592924871825e-14
protein/DD_g1098,2.48702028327040718609581302354222217e-15,1.94928536524498948634984368230498515e-16,2.68710816725177207347807147489134011e-13
protein/DD_g1099,2.97685660481455927807941185583191273e-15,2.79429715405965230304425242733826174e-16,5.87126892194336121408889970161794460e-13
protein/DD_g11,3.39989825278018229595977464189287364e-15,1.96429531585724687456479723706267590e-16,6.59838045305418069859369056647300186e-14
protein/DD_g110,3.02471740390626006378867413992476401e-15,2.86578099922598624367118090988535901e-16,5.95329013138649099735289140130069795e-14
protein/DD_g1100,2.31762915866835687219527990248636738e-15,1.11453566895772601481437547995086126e-16,8.48095184058858080881767186742209348e-15
protein/DD_g1101,2.59192754383661353365403597147252346e-15,1.27797884159192926277841936029562247e-16,1.38205964561236571823038486538855758e-14
protein/DD_g1102,2.71684233321757397124385647935502429e-15,1.24817342896453889077285508427370009e-16,2.35807966172640063415895754641037662e-14
protein/DD_g1103,2.82664795228863400561336346425569025e-15,2.95606088946243943405250171528602253e-16,6.27299649698747669096895529362350282e-13
protein/DD_g1104,4.20960394643221634738442102062326708e-15,1.75077888461268148354012124899748786e-16,2.25733914849742817996261230241945759e-13
protein/DD_g1105,3.78872315985939519751822467516502890e-15,9.31789709953442204370399985212677022e-17,1.08775413594967771666998532203176462e-12
protein/DD_g1106,1.55279577708652166645931299400847198e-15,1.31879677830509412876583571426100669e-16,1.33227911539218211363951149921951111e-14
protein/DD_g1107,2.06930275746156048356534676013427660e-15,2.13600049108136145344922987594260328e-16,2.72396342920214987554435436713136419e-14
protein/DD_g1108,3.29456998752098597779139743998859149e-15,2.09615385020051217629125302650170248e-16,3.91900808394587149789328449491710014e-14
protein/DD_g1109,2.16391243152686524390066809028177123e-15,1.45318004861533529323452605502480298e-16,8.96594831162515605643764588043502123e-14
protein/DD_g111,3.57455931027523900042139799221882918e-15,1.21844794832944727940475517299601414e-16,1.47526755034581443122444357987252456e-13
protein/DD_g1110,1.76060669175398339710205820349363292e-15,1.09733068412849381842437488887195899e-16,6.87458397720691683429865374107569730e-14
protein/DD_g1111,2.71322262783426025207843623364626978e-15,1.42693347548942776175259276857452030e-16,4.55804109828003384469323560240102468e-14
protein/DD_g1112,2.71379619199140929904732058675803722e-15,9.66015243919052678328958607337286052e-17,2.18541340858790744993607784211525106e-13
protein/DD_g1113,4.03648335611695773675024866441820529e-15,3.11991874555348384789953494218029786e-16,1.15512395850320651393138931705513074e-13
protein/DD_g1114,2.01033202561518900624491236192278696e-15,1.25399109727358037533195147131232093e-16,5.04813546783826893272369253344811541e-14
protein/DD_g1115,1.68531758732529199133406445654969736e-15,1.67315344570349806112708925681124910e-16,3.87110619837702216056794199186821040e-14
protein/DD_g1116,3.38045028951250006441075744972518449e-15,2.30584077740976605487105019626694134e-16,7.38250626871237868616761672601872956e-11
protein/DD_g1117,2.47948226827562828774233088120437853e-15,1.10490537231505944311004006860317439e-16,7.34143912856946512495632822604813208e-14
protein/DD_g1118,3.79840972959289925057214895850842228e-15,1.41821270834876698856780241593233352e-16,8.83444882213657606218717064396174968e-14
protein/DD_g1119,4.18360286874632227123531559447174345e-15,1.88347763642873972279235505748611890e-16,2.97943324091971186912677140122166388e-14
protein/DD_g112,4.09378038156879723105687145444990718e-15,2.15271497666109534180482453778738210e-16,1.71305173107398564947731027461823971e-13
protein/DD_g1120,2.22540652738543612137617265903174656e-15,1.85170078698650001856758196709592272e-16,1.14344680703969515257610881589905654e-11
protein/DD_g1121,2.64676562459053376899866162786944570e-15,1.68157620234470225136879998083242580e-16,5.00018786730340521421241414604626066e-14
protein/DD_g1122,2.54031483237710330817012858332500170e-15,2.49750764282150220025120484829110816e-16,2.63754939045011423154619785346212901e-11
protein/DD_g1123,3.31832131492299485657091174353707708e-15,1.60436060352016959714408312848071347e-16,5.13365457151707591709795407303190076e-14
protein/DD_g1124,3.17346430586098179387220642534577338e-15,1.50185085048182954170305611228153812e-16,5.57549459838311883781437776877348603e-14
protein/DD_g1125,3.31141234704592413183859868136258530e-15,2.92540650930512830354351472403242772e-16,6.78837922120312529378365464463952567e-14
protein/DD_g1126,1.11934749169236570937673402193223065e-15,5.28307273723075796111701685588783302e-17,2.52293274363073676659752358144161651e-14
protein/DD_g1127,2.90276414969230618052354698743512501e-15,2.43165780258263362073152110906661871e-16,2.01514719587995321107954876007953421e-14
protein/DD_g1128,2.02550004145587825568365800448570732e-15,1.01874744401747273633960057720914916e-16,1.51529482923865293515692560600587960e-14
protein/DD_g1129,1.50857489311282513536198329485080841e-15,2.22230773946809784382271504465355184e-16,6.52249276419711683577644738979247999e-13
protein/DD_g113,3.14453549213470855866587476873376437e-15,1.31454235800151088316121829377185819e-16,8.77316648631035156972546551823201419e-13
protein/DD_g1130,1.51765414427354162037132706368103226e-15,1.65425328026041215739466427023444608e-16,2.04465444221336298756026811612659656e-13
protein/DD_g1131,3.14451911913019878840806721721860261e-15,1.27521128551087782381637284755810315e-16,5.16816092012365985565274645446403617e-14
protein/DD_g1132,2.77050635981481562912155558333659092e-15,1.42481657172579715011971470616084135e-16,1.64029147105961630479613308513449337e-14
protein/DD_g1133,2.12304136467723337767728459947683758e-15,1.65413082720307609688696604411478197e-16,3.94704584667336913692049250806226054e-12
protein/DD_g1134,2.10048872192036429091109122552234405e-15,1.42326011792088147704949456171873004e-16,2.37298405952398099445037323308761387e-14
protein/DD_g1135,3.73468736540460757232155957624818018e-15,2.57541574100884667783252807953387938e-16,4.92816429208559075002683470713629241e-14
protein/DD_g1136,1.66832752327809460761268445579979565e-15,1.41917837299923166521736581950291011e-16,7.09331835520563040373848742638861594e-13
protein/DD_g1137,2.25257725393416008881843343742250124e-15,1.85540657972773308276512716404925614e-16,5.14710359151987139968881376003828007e-14
protein/DD_g1138,2.79375320872826304870140542485504049e-15,1.32990623400434721794734082645360213e-16,2.81992075509750755482490567560827335e-11
protein/DD_g1139,2.57729713782513597078188352441128033e-15,1.69911835998095204586592831873900066e-16,1.24800043432217407334819771713211162e-12
protein/DD_g114,2.65339106101988988350324397071295345e-15,2.02192533568330530847056516494243191e-16,6.77844057943130219363330417441949399e-11
protein/DD_g1140,3.67105865003162196392489487073683713e-15,1.18881248895662097760856717637971122e-16,9.29069532531998928207922271875691305e-14
protein/DD_g1141,3.46236381893655312919199390285367643e-15,2.08204281581189349072466792357796907e-16,6.90625123137361249521544728507957746e-13
protein/DD_g1142,2.59837357363861038477441424212050041e-15,1.54407773137310610808404882045916053e-16,5.98506423627866639098665237058905059e-11
protein/DD_g1143,4.22383034282410597406754925933477914e-15,1.61614913464049351087228721988058510e-16,4.47839157696708069811095368970857416e-14
protein/DD_g1144,3.90809165030167796987711643151014846e-15,1.46624201938616260475636751723618487e-16,6.88810757537852601481161131326742078e-14
protein/DD_g1145,3.92725487738517964768690571056079635e-15,1.89060410030744376628917808546156938e-16,8.71201891153058102124969369344435938e-13
protein/DD_g1146,4.18234381889050186033538486468621419e-15,1.38188833902040050986902589042729592e-16,1.26915714748752419495643809247447644e-13
protein/DD_g1147,1.79555649408930909923125318477157903e-15,2.21700531330137030837466762243123019e-16,1.14961794376245704619635456741098211e-11
protein/DD_g1148,2.90606655435875962961196335492238670e-15,1.57833081555263381478325488432405667e-16,5.77663922569226312158720101073910733e-11
protein/DD_g1149,3.78933958315442458264902417194818998e-15,1.30264102658887606150122242398594215e-16,6.13658875553200867847800824909511524e-14
protein/DD_g115,4.07238902171831909139046174830695400e-15,1.48600655753398155859246963829852449e-16,5.64102727481805796996877406089695340e-14
protein/DD_g1150,2.58342404959099690277789087518779492e-15,1.32380308706765625408624452213425627e-16,6.08351686110052623538722219442538022e-14
protein/DD_g1151,3.07184367212956774242520640826125517e-15,1.79572390274820509389221446833876013e-16,2.16628411444734563244207739343752444e-14
protein/DD_g1152,2.63181327882673876495651711113707171e-15,2.32090467245466127108757161104901140e-16,2.42655992108764618674961742317924647e-11
protein/DD_g1153,2.20771284780406091890900907400600816e-15,1.60489821884497791006468549782165355e-16,1.94879833792661247571919417367147024e-14
protein/DD_g1154,4.79564184883241027243580810233040774e-15,1.40997662151424247870416843103631415e-16,3.66992996144822790217744841616907534e-14
protein/DD_g1155,2.18229164647810502361460009973949708e-15,1.03411589470908158587917854327865408e-16,7.25242550154921972934509364625324419e-12
protein/DD_g1156,1.78156719143249988802170891007745335e-15,1.27603110360418442592256926737338367e-16,2.39875193881679360511644310185226164e-13
protein/DD_g1157,1.91913350436934000983642399303296611e-15,1.93629465499812985295978104635007385e-16,1.39948234967063043109094464410986605e-14
protein/DD_g1158,2.09332816945373232002300043236449205e-15,9.30727104727567362030500554585936491e-17,7.52128248665126680532789164432621724e-15
protein/DD_g1159,3.06379934345658420301094949406397164e-15,7.14915481186972104382062028037521714e-17,5.48709659380015210441526703054839392e-14
protein/DD_g116,2.12286630781197080214511789676204836e-15,2.36710267230540248534524528617205712e-16,2.97643402105511256290114244232452550e-10
protein/DD_g1160,2.35790376883445849706655196739377861e-15,1.01553868646442712260054134757162967e-16,1.54135925102678829823364034336685651e-11
protein/DD_g1161,2.58718236096493725561700923754060178e-15,1.87263385486895992410933914879524400e-16,5.05705673973346291406505590388525344e-14
protein/DD_g1162,3.34970770646020089953848241497865714e-15,1.13710212960420358723349905060877421e-16,2.50333862795053048159609995593804892e-14
protein/DD_g1163,3.76845484554917915544452704022142515e-15,1.32550797057764672446575820664240336e-16,1.27084675888151434414389045717329679e-12
protein/DD_g1164,3.01865958301147477072457353016949289e-15,1.44290993640429393817268825869001148e-16,5.96744014632674995425929939504039347e-12
protein/DD_g1165,2.75832019935651921358280752911764149e-15,1.62459475291405865978651162832148271e-16,9.27213500786506177628183634767072151e-12
protein/DD_g1166,3.11696196061179453097358234950427962e-15,1.21383925540572565031090029037579362e-16,4.35224589821320847941501399370381152e-14
protein/DD_g1167,3.36211865697065628978004578987526273e-15,9.27605749550315745394571551737948153e-17,4.38206707722330298346876333626538382e-14
protein/DD_g1168,2.04790277136304180970380905163057118e-15,8.27363434225358258181974306761136039e-17,1.29991489298005732379531489147175149e-14
protein/DD_g1169,1.89949829030394434947945740334448853e-15,7.71562117428244137955350917857101367e-17,2.80625752375447363886177962644964368e-14
protein/DD_g117,1.65971297721293251905360725326150425e-15,1.35555995693529352564563780619123426e-16,5.96343318099597371313403392664596737e-14
protein/DD_g1170,2.93089064538967405693764776064980020e-15,1.71967837272980558123580884536606227e-16,7.19726649653496674572741587932309445e-14
protein/DD_g1171,2.97404830918139044273785852976209245e-15,1.11591032464582245969058643604318421e-16,1.45075313915398973641046455642104747e-13
protein/DD_g1172,2.87425072152462358868726727857159269e-15,1.36364596843878383876072855160698820e-16,2.20970924116179444991713952144881715e-10
protein/DD_g1173,1.94360675383183370450504212409060777e-15,1.04705411393364183685404679335494933e-16,2.14659886074162905403948039456339339e-13
protein/DD_g1174,1.21887441400559606867157632292983736e-15,1.10700166573242258559185343154818663e-16,8.02995927975833045041908998253315099e-14
protein/DD_g1175,2.33687003312324372842700300831982373e-15,1.71122545860128635986150221959786540e-16,1.04138928090394984253728954120220768e-13
protein/DD_g1176,2.62373247676108859768369581931586899e-15,1.34644102058678952783109620994059324e-16,9.32316192741407700597500789052047145e-14
protein/DD_g1177,2.44222402321468155941537384243712059e-15,9.30545685648413965944218192584484977e-17,1.25720758064032514954912714181551117e-14
protein/DD_g1178,3.12873226307151253617095401096546404e-15,2.10918095950626081536756786459243494e-16,3.21268845740326034781765249694234494e-14
protein/DD_g118,3.45456113862118588698492095214019695e-15,2.46518070092136134201031297409426860e-16,4.75174092654515762479354650160462284e-14
protein/DD_g119,3.48537552336236927026783591055883668e-15,2.14580631575625071811540056852876611e-16,1.55867851676899378211947006039013810e-14
protein/DD_g12,3.23915794220033248577062694675909234e-15,1.77230841063494106554817530471358347e-16,4.57439909539984386264570823898812012e-14
protein/DD_g120,3.12704863799060323750598999681835847e-15,1.88317484208006634015960072821615660e-16,4.81441916444796989884768481190825436e-14
protein/DD_g121,4.51018456127182176414801547620264455e-15,1.17216865890096777104590121351952090e-16,6.98561083934020287588560869464288230e-14
protein/DD_g122,3.04917894477043211502211573027638998e-15,1.57524111800717986795991976523494549e-16,1.36755048961818914991900431942125828e-12
protein/DD_g123,2.11434529766860891216592236951427845e-15,1.27058890037259573393702686591915674e-16,5.60216209043563392181252298565440732e-14
protein/DD_g124,2.53674017431121105870284121931553361e-15,8.35850022020382358163109717324988619e-17,3.42549222151356416608660130150016163e-14
protein/DD_g125,2.51254192132445134187691733779193862e-15,1.28866791006351568117185839602053793e-16,8.19382997603467551493243619856551916e-14
protein/DD_g126,4.23843113560344945801689380315312864e-15,1.96396177198917172536223447453347257e-16,2.68022866577152517321343552134660571e-10
protein/DD_g127,2.53712091486624516518703229782324385e-15,1.40065575218316557368741825240108768e-16,3.87222990452851175738261455930364908e-14
protein/DD_g128,3.74375732068913207852240538660025746e-15,2.52879116237808222751047665958878820e-16,1.41296003275826008717532536201433544e-10
protein/DD_g129,2.84040450531280616593725137363334836e-15,2.45900144070022702428625908771848014e-16,8.92833730450346976761735848393478779e-13
protein/DD_g13,2.11645182857663919997495894917735798e-15,5.79132608452353258698769746354897237e-17,2.82186839317331561865667318213360965e-14
protein/DD_g130,3.31885233526488365600746951553555943e-15,4.36960758731647786249391083240568066e-16,9.00150286861395451686094580484719373e-14
protein/DD_g131,3.63345831036471144623521513437605174e-15,1.29655879971518336270662194205549638e-16,1.82342991981071154944990461486798261e-14
protein/DD_g132,2.50023358542449568395341825116179032e-15,2.04153595759853274366851605815983048e-16,2.10026776447807927181028580537773731e-13
protein/DD_g133,3.28946970830452846916841427577517041e-15,3.10444692331589745583565181479424755e-16,4.39765310503970856551248624284182582e-11
protein/DD_g134,1.22920698045636257658466468323336603e-15,2.47716632209766571537841933247102170e-16,8.26284937796455998727450493402435066e-12
protein/DD_g135,2.61273888103811143474600222077029946e-15,2.25731578092293695462613240217977259e-16,5.49671451377084648109890029160987001e-10
protein/DD_g136,2.03436018027177412311085719829500878e-15,2.69995522476906751253181611753756747e-16,3.84989062065738883996249686091823804e-12
protein/DD_g137,2.16651948527904871489632758213427783e-15,2.04350582340997757299965782204122113e-16,9.41722376326798501977144805195223149e-14
protein/DD_g138,2.79020598359803636281091700327623541e-15,2.31902251397772890233093589383904270e-16,1.88463145595158454112561396647876045e-14
protein/DD_g139,1.72356310817732307127873769076441640e-15,1.39121982228047682892789346979818172e-16,7.76425176086047456228828411878032374e-14
protein/DD_g14,2.02719616597844405308069312606140794e-15,1.43011596697631233745590562309047293e-16,3.76447942494927602488534705450992210e-10
protein/DD_g140,3.90521656176106046591170654778986555e-15,1.58572669454602561260639952877028729e-16,3.89175175127155071352124218664829901e-12
protein/DD_g141,3.25991225381499139831460124967342578e-15,2.24441761053878876053791819396546537e-16,4.32393419823463538062299444557728872e-12
protein/DD_g142,2.97375953877817660745433740060386867e-15,2.26577382781795513373776426540271504e-16,9.76804115152001757767592322511193127e-10
protein/DD_g143,2.18744288730379159208206447287237267e-15,1.70684891552724983168114834540142950e-16,1.87153707537695392515806950946174271e-14
protein/DD_g144,2.05189859788845680052927139840806018e-15,1.75560992692008055940067857133715469e-16,8.46032477234962327396699122191973170e-10
protein/DD_g145,2.81425146218819186048779119581473978e-15,1.24266102796848414101575966018063984e-16,5.07802391741001931727680381117313647e-13
protein/DD_g146,3.74965047148569218548883830219281320e-15,2.16170758580015276926277349001248970e-16,3.63737958507262999836248866239223549e-14
protein/DD_g147,2.77566578317157695422616308054694253e-15,6.59636003308786343263826434665052439e-17,1.36154865927393420070081297459348981e-11
protein/DD_g148,2.72438890231730156435118017075906102e-15,1.49316787371673933218441140295131659e-16,5.37481192974734671459481644585383244e-13
protein/DD_g149,2.87796429201006110873460135791952208e-15,2.32344436147597823623971988663059154e-16,1.56480693093317251575775249610450521e-09
protein/DD_g15,2.69512345240965113652498757940708744e-15,1.78400265512467620102442749148539257e-16,4.70623694355102640476558355126306834e-14
protein/DD_g150,2.40778426066710995630091540797432656e-15,3.33733905399774671984863075846274714e-16,5.33982838801733221919777793498622570e-12
protein/DD_g151,4.59230975529272123447028590563795426e-15,2.12717987688606669081451877644380095e-16,3.73505800251914419493640541496552248e-10
protein/DD_g152,4.27173677930419907867207006712735695e-15,1.76993891637547507881228596396083580e-16,4.61553362547972717407869470670682340e-10
protein/DD_g153,3.55188304612701303134382276181561210e-15,1.75324181534075766635220202514430546e-16,1.56431393775509048948443120461389643e-13
protein/DD_g154,2.99399065064483752281751489654822819e-15,2.06787496054348841359509950342154187e-16,3.97192915374074040653270934024759216e-14
protein/DD_g155,2.45171317436925392894826271250087521e-15,2.12602065401958872518303453538188972e-16,6.00930666589077050435364330301003974e-11
protein/DD_g156,3.89609528109301084237893978302567935e-15,2.06957895529001130364882254481898985e-16,1.69206876288124256553371341705569710e-10
protein/DD_g157,3.25743270742646742269009556428842684e-15,2.57098779365398540825459684593153959e-16,2.37952678116624824922540802824125825e-12
protein/DD_g158,3.91253707585311614639494743508883297e-15,2.08133371699119753867869189554506880e-16,7.99759621518074274686544833992887033e-10
protein/DD_g159,3.73264767961037144517768289147259930e-15,2.76455416153234258866640968247752734e-16,6.83334013357061834514938415840033114e-10
protein/DD_g16,2.02345601134174335801956075760250577e-15,2.02944120459182009168992557455688419e-16,9.93943871364760226052605547689772848e-11
protein/DD_g160,2.46109469622242976925357782683951378e-15,1.15580974357799109600481735014956574e-16,1.39653218373524368878731786942646285e-13
protein/DD_g161,2.94778869581539164595095099322886204e-15,1.55135675035877272287743098836005977e-16,2.05854993237105037075638619897209518e-14
protein/DD_g162,5.81864585015246894885228857249324650e-15,2.48907695253599459768317643917020808e-16,1.15759945646171290337912384474546608e-13
protein/DD_g163,3.38488001114335308206344987118117330e-15,2.15519479185210642073217213388591365e-16,8.85702011824997718174700900251907374e-12
protein/DD_g164,2.45168249518483251485912160190058948e-15,1.66907467815737641606468035052526069e-16,1.08975226095613336565859047626402463e-11
protein/DD_g165,3.88931976632802351550457058604006950e-15,2.49893142371164733874800693641764302e-16,7.77372515058129012958962298228525012e-12
protein/DD_g166,3.22955291928138934879493094157436671e-15,1.94983347915023169606157416878148278e-16,5.53364266555659181968630250819897540e-10
protein/DD_g167,2.55919559446598014467381357101952688e-15,1.99057805547332715523351186735924153e-16,2.18341308183440937473514881005752272e-10
protein/DD_g168,2.83074205580282770000168162962729880e-15,2.67211073667246750538666713024436954e-16,4.51856693409443108597342940441503625e-14
protein/DD_g169,2.63627444646637667146057370328719946e-15,2.05928537094582256595097218924912499e-16,1.11114696456486027892347854683737186e-13
protein/DD_g17,2.05905424747238417783879559579298440e-15,2.17233529084357567752084989511595021e-16,1.55939496331433308224991230439624256e-12
protein/DD_g170,3.29563779018360583772934943898586812e-15,1.50625993384931768707141578698142020e-16,4.37188585483913919206293222125513042e-12
protein/DD_g171,1.31774006058390755121448367831726763e-15,1.58524436206480596829168006515742889e-16,5.03238758504288273104097070172270506e-14
protein/DD_g172,2.58392629825875043929420094719541018e-15,1.14035346809138181268436690499702407e-16,1.60171224754202266621242222736547184e-14
protein/DD_g173,4.07188236832191801997130813459865093e-15,2.43575305751448099263311384572404206e-16,4.05703738403761975173925599698297948e-14
protein/DD_g174,2.89017530932886427108996024913790799e-15,1.41537193470701053265489575547024463e-16,2.39501204758990688543950051479863715e-14
protein/DD_g175,2.59273435029185214511106750550672916e-15,1.99934937774209345125401238364484312e-16,5.66740429405432982712304538818030706e-13
protein/DD_g176,2.62830989036373184485656882088693562e-15,1.07925508877867654211775321899769400e-16,2.11458487684517466896375988723690770e-13
protein/DD_g177,3.63003872438672165972134664185282505e-15,1.85631771177073608478018298689334843e-16,2.37846960111555774587885118056194452e-14
protein/DD_g178,2.26368479098001822285763846547557068e-15,2.02704837539824024409768254876266848e-16,8.80361602205564072052063701967758260e-14
protein/DD_g179,3.91693259627716259664536004169586733e-15,1.62360298368007638369445427258678657e-16,9.85301224502374634921980814693819398e-12
protein/DD_g18,4.17163747729144549463111031196673801e-15,1.72146485290068298763628642461442987e-16,1.58819652162406767935487390867520143e-13
protein/DD_g180,2.91452940573076693745985896762620707e-15,1.96800781036557895530273065748038979e-16,2.83575230846530700920670137936527628e-13
protein/DD_g181,1.82551650101692656089593025528422894e-15,1.74601080900080706840586933516092337e-16,1.17181978972146465032980529494043924e-13
protein/DD_g182,3.15149008380132856015551338828074725e-15,2.08183724573191453904064124999494022e-16,2.82969975628001339662004596228260926e-14
protein/DD_g183,1.28818303602525476146592161780408613e-15,3.15791569945614616618149441327177697e-16,2.26761317984885299050553014089092502e-14
protein/DD_g184,3.62020155133541186725344781820228083e-15,2.39373519231578090380791861884112058e-16,4.16406158018858448475230237326174806e-11
protein/DD_g185,2.97935682153874032897425787748938191e-15,2.24661412584181602383705745058765511e-16,7.83070906454225110614164590634010774e-14
protein/DD_g186,4.45380339623809911154754213203539670e-15,1.54043939665777947548006322429119006e-16,6.07204979376201547980486066078339713e-14
protein/DD_g187,2.83512187576061816506250320414953630e-15,1.67037902774824041116885008974477817e-16,2.77831487188942373014247275554414296e-13
protein/DD_g188,1.82821143532629798415427207686099392e-15,3.32652359092270743265160486317569147e-16,1.00080435473040669223380697562669733e-09
protein/DD_g189,3.91162982044455578566486402391710519e-15,1.46428521322454871105449310240284907e-16,9.26314990485518973110574160308306329e-14
protein/DD_g19,4.06685145243607486675903728564093002e-15,1.70710675463655775630025499869729806e-16,7.67967680200878642535705662205182167e-13
protein/DD_g190,2.36092519147608719712709103184461543e-15,1.71725742527173765507576612603812864e-16,1.24066569703198359557139878376673031e-13
protein/DD_g191,3.10023810370707602136694667319739015e-15,1.48239593987272356944552009954796700e-16,2.92930195281574740618021229181929122e-14
protein/DD_g192,1.89922778350158798272807267967852212e-15,1.22282107032914441200309612667089393e-16,5.54927266645663898307129123078747578e-11
protein/DD_g193,3.04786636330156922008138597236149395e-15,1.42843706972439457588180959536042545e-16,2.15739307032264601413302798529451990e-10
protein/DD_g194,3.07493115141574160272521436259362120e-15,1.69002235135664117317080944737928583e-16,2.73025203701199515456804743352945125e-14
protein/DD_g195,1.77756257317828987849385684833561822e-15,1.43579955938910547959339397861646749e-16,4.72469007608074825816218109718612601e-14
protein/DD_g196,2.05228338760346320496716411560344101e-15,2.36489023287486768846665941684899285e-16,6.08956301337590350009394164858265373e-11
protein/DD_g197,3.97900299311112080165474143429127323e-15,1.62843654814585799625644347057812171e-16,5.35015661845161881544718153068342580e-14
protein/DD_g198,3.45549706928093209130358516001830202e-15,1.99042805137007267017383651519612606e-16,5.23315675751582537263302873779438643e-13
protein/DD_g199,2.94208596369230735114800264603794031e-15,2.46637708256121864817363040423794568e-16,1.18060441014606766293978209155192561e-13
protein/DD_g2,2.59212932170402242525281408355925020e-15,1.55391888709937832212659334587480832e-16,5.81456800935155778934689334491670478e-14
protein/DD_g20,2.19794899635995760728082450198932586e-15,1.57867042771774862090064500008973181e-16,6.25091266416776325129172169070525711e-14
protein/DD_g200,2.53381643855891216149461562499068136e-15,1.43615375396447668012287464038914445e-16,3.33393204810263984010070198015098034e-14
protein/DD_g201,3.67007857338338909374791521270076624e-15,1.37725884049615281897243108425265212e-16,1.00061449716499662586253807601185514e-10
protein/DD_g202,3.06097501057355474431028997926640126e-15,1.13983536448874337547037987899841132e-16,4.98536410462619257253100946342636633e-12
protein/DD_g203,3.11642156273166997724655240404372308e-15,3.18579058643530485115899422255081402e-16,3.91952888866098445662486244279424533e-12
protein/DD_g204,3.81234456564426826561943620341581940e-15,2.59264034134429631413625183719902863e-16,2.51596742198151513937981591418964405e-11
protein/DD_g205,2.97872318400180333475678269390845407e-15,1.47675943430319415042189081435421208e-16,4.53628863505248361407370510239769172e-12
protein/DD_g206,2.64231905928912387319803620573336266e-15,2.42490494270229601048990219876546158e-16,3.44177553366556272550913248120746071e-14
protein/DD_g207,3.05547349387593794656063914332858815e-15,1.42029840782013329868553240820144526e-16,6.60926468633737212598599814094811718e-14
protein/DD_g208,3.87403615216859390956959039752926709e-15,1.68009046814613279124468138393802712e-16,1.50910092426467950584915720478357967e-13
protein/DD_g209,3.14199953225432557941482809071901632e-15,1.63171532174480402953771070384894337e-16,1.77516843803206929589245758289979371e-14
protein/DD_g21,5.60060891461175863835111409474581462e-15,2.19075492169397634906952960471492345e-16,3.18145688666293822731417454104458117e-10
protein/DD_g210,3.12170390455118885300086800433315237e-15,1.42572592583684046000985319857869829e-16,8.68412370932153812161722085666324531e-12
protein/DD_g211,2.84576723759033648148114255927906562e-15,1.50937148220880956210708572190245314e-16,3.25741127539879172450479979654143558e-14
protein/DD_g212,2.87742629301314149500522628548489960e-15,2.25993103022126709302683462568958589e-16,3.11451269763264481183915299953891759e-14
protein/DD_g213,5.69641673042968405879871206221850680e-15,1.08039058689645118336291341276127106e-16,2.96320153734993626676042334078123328e-11
protein/DD_g214,3.11329250004233803119785719431312026e-15,1.64328030081161167335373608331808386e-16,7.77513147578387725774474732737173831e-14
protein/DD_g215,3.07878766276505088686017971940429431e-15,2.08174563642156091989474139048557344e-16,4.38130480546592074228913395405837408e-12
protein/DD_g216,3.62706854299962856033802944712613775e-15,1.77655424922638114794323440650709818e-16,8.15570731839464312764224864782112274e-12
protein/DD_g217,2.22350212654073320084417415627720806e-15,1.77161851217917074660036035541420981e-16,7.67970509327809285894581473875686724e-12
protein/DD_g218,2.55292984257688125511906593272950562e-15,1.12263721470568902515601550605497822e-16,2.49203793856640671079923389276634827e-14
protein/DD_g219,2.88942175789515748886776210145956986e-15,1.62468552701139394667478074259448760e-16,7.26035456849170292195895126719864693e-13
protein/DD_g22,3.39558421911592132156502502041043828e-15,1.39268214833090989856948024229427526e-16,3.69156450684934599973180177848100106e-11
protein/DD_g220,3.06577962968449193448792059617979264e-15,2.43507423907063015303962210822138589e-16,6.65348117349841700428763351158067399e-13
protein/DD_g221,3.09489385816598680696532764255535903e-15,1.62214569340634945764159654643731116e-16,2.83654685276952185770025318181242401e-14
protein/DD_g222,1.82075510600315628404029966289926021e-15,2.36849297881347242424013322489024895e-16,1.73562814492373443552309504993863598e-11
protein/DD_g223,2.80046810291843474415062287428869956e-15,1.69824063093786160875997153630479925e-16,2.24206429890358993245651524091123138e-13
protein/DD_g224,3.67135304424974484658879263762773841e-15,1.71934507604458509004539799092802313e-16,4.63237566468829649816922278855992119e-14
protein/DD_g225,3.37580498847250633403991677277334526e-15,2.86272058842180803169522892580029026e-16,1.15215571630141852950683069010439344e-13
protein/DD_g226,3.19265417420994541796722575761218729e-15,2.03527372604371247978592807396986525e-16,6.12161460030253009651499207678027535e-14
protein/DD_g227,2.71931901485816090628185217806950499e-15,1.00391951139725725448719894469235236e-16,3.21084270647880103812657601863848828e-14
protein/DD_g228,3.40895084779702285515653834072761996e-15,1.35698731867358287800394709624138517e-16,1.17561835910070888644044060722403248e-13
protein/DD_g229,2.75368491709071622680070060342423561e-15,2.49211219684591055691803972313987661e-16,6.40363967725377958095171502022793553e-11
protein/DD_g23,3.51453551957334540335248200551782484e-15,2.03491970863721066051175609315001931e-16,7.55470003587902247203693242792511595e-13
protein/DD_g230,2.74883753328602525291557928148782922e-15,1.74980485053467354053113275763315592e-16,3.38951431440574038232895013327486626e-14
protein/DD_g231,2.99768994617444648833499002064299245e-15,1.50229827546242236482466872614065393e-16,3.03795494813634469558421611065149368e-14
protein/DD_g232,3.91214954048102775351361544906812463e-15,2.67614572997875947357757073950366825e-16,9.72234914300698611161082405110627262e-14
protein/DD_g233,3.88912293936262776578236134223463640e-15,3.08491818562672686203282587141654511e-16,3.57933256423959739149788154072588710e-12
protein/DD_g234,3.64818171224678177140113590388896669e-15,1.67899582098725533509412388695878594e-16,1.42317410740291994156410829332072025e-13
protein/DD_g235,2.49476442171124112982575422541956270e-15,1.51854856566256388434542225840772294e-16,3.94343140264713642440011021935250192e-14
protein/DD_g236,2.23264883530600297989706025291208626e-15,1.62588153068864400954793936481484706e-16,2.03107328122717584059804340328584415e-14
protein/DD_g237,3.25311600620738396336371895943940505e-15,1.71105514424705725601233083800615164e-16,2.24670470896363867755027660117142067e-10
protein/DD_g238,4.66910787382989313201277677612279902e-15,1.81621463231423246780544749460647043e-16,1.07910393456732695996352288382978234e-10
protein/DD_g239,2.03664578690770844362752371759847828e-15,1.66510151101651607043845945352009004e-16,4.01136841730200710410045048609276192e-14
protein/DD_g24,2.49866999872462784862725203889154595e-15,1.71811526474707221861038477526019660e-16,4.31821824920772886859721133047080905e-13
protein/DD_g240,3.50763166352293748239846130721727920e-15,1.28480913990574890513357220091477520e-16,1.13850187082675949322783487050286515e-14
protein/DD_g241,2.88075216919321590029739127199291946e-15,9.55613184471557374084829989918776307e-17,1.12569703674301696686126451189743421e-10
protein/DD_g242,1.99707117973958962304413890471915845e-15,1.63065327784537275499691015043096285e-16,1.39777727261510347709786940373651561e-12
protein/DD_g243,3.12107733972591135820409237265079965e-15,1.34622579546686878321982183246565862e-16,2.27908484138776206470389657124416824e-13
protein/DD_g244,3.17987055873908442230812893885840718e-15,2.07809784640548505270984162311576755e-16,1.99817456169563652184333650156525155e-11
protein/DD_g245,3.33274670918098498886434408077513455e-15,2.03226503735267984713134310200241346e-16,2.55175409823235019837089859607592748e-12
protein/DD_g246,2.91098399110743888019669373943606506e-15,2.05701209400723718965518443514399667e-16,9.87348313372361617337687163878585844e-12
protein/DD_g247,2.80976842725166100792985146592968633e-15,1.62683743713383339590171666809427234e-16,7.72444126451402216725445657074694497e-14
protein/DD_g248,2.96508498474159994092373808357037720e-15,2.47521174173509867094654845955759846e-16,9.99492973116427656589444864218179077e-11
protein/DD_g249,5.58310012696122319176115156882464796e-15,1.97921458052046087948699890467572087e-16,4.80311188234427255140874011387099779e-14
protein/DD_g25,4.22756985599641171738003737059084218e-15,3.13057702083353164418565402070133376e-16,7.91493583059583086665785974329281221e-13
protein/DD_g250,3.77496488048615978543527823328347853e-15,1.71397023320531150734369921035512068e-16,9.94327715979186579264239390852990741e-12
protein/DD_g251,1.92344915592217406773868813359823054e-15,1.45141479717839617358558964831568023e-16,1.26164741439750030687041539719677159e-13
protein/DD_g252,1.93697992923158148350464278251809268e-15,1.14805439050748462133710629518714697e-16,6.45617547112881456542828564750940751e-14
protein/DD_g253,2.17878221890161789528802872997356887e-15,1.23413871857634115504569163543369287e-16,4.29156732379948931978841618862002421e-14
protein/DD_g254,2.59931114000366604520485859314363173e-15,1.77256399273636013646328443054571161e-16,7.69692232555782594819295620546111240e-15
protein/DD_g255,2.90154865239452940491908059718485729e-15,1.34335519967496107085363133833200799e-16,4.83286944365271913057432494981718544e-14
protein/DD_g256,3.72848576321317712402022593405077968e-15,2.63579830973461759020747342490364232e-16,9.13361119303898773516922002431594996e-14
protein/DD_g257,3.23150690969578069512111360257583643e-15,1.30017199043141710774262549153153671e-16,7.27482099020309430346197172318449617e-14
protein/DD_g258,3.57385907524975380176095845178182464e-15,1.23403529987918065758813505894374711e-16,1.95619861374482612123915059464405001e-13
protein/DD_g259,2.16281923000972417627144216906699654e-15,2.47423179908709712257077694541378045e-16,1.11196800384106514365612030826459106e-10
protein/DD_g26,2.25434699961984285021245591879345749e-15,2.75565602591592559205453951734362319e-16,3.96258987324451169347193846211421150e-13
protein/DD_g260,2.62449722990727099208235300420890006e-15,2.27359257924424419970308823468711597e-16,9.91316757596126119374660874656889181e-10
protein/DD_g261,2.34112671835908383258161385505991868e-15,2.08683107102561903795211362695128718e-16,3.54729746310729122022682580002013845e-14
protein/DD_g262,2.04696413027339011965376205563083044e-15,1.79556709162203079858797395311279347e-16,9.52889185216732830657872253843348495e-11
protein/DD_g263,2.48787039573815779554443365039590202e-15,1.44595593181984624803983070409476180e-16,3.11656411946005770048503384464090514e-15
protein/DD_g264,3.48892396373640063728413451260913945e-15,1.30494125300765213908809829193762997e-16,4.31273208236750636059732204529720733e-14
protein/DD_g265,3.50104688918304370451951359059158368e-15,1.82526951259777391430118644088866997e-16,2.53805562361050518868851315637854573e-12
protein/DD_g266,3.33972773991152038595101628875975115e-15,1.56302836526450645474230684306887624e-16,2.55957422716469304330466060740067960e-14
protein/DD_g267,1.44885966768669699898950468967350090e-15,1.15315276510554568109822719253788716e-16,2.68230911305022917852600287128268095e-14
protein/DD_g268,2.22147286442037503298593510621877337e-15,8.72454995309954705126174857113507382e-17,9.33084081217644361374582326148450963e-11
protein/DD_g269,3.33810814204124273749147002997088619e-15,1.90051333101490262364113480147027575e-16,1.80358812230639274451657273348292129e-14
protein/DD_g27,2.87092731730791748640154460799203040e-15,1.31481513726921144633543820235475911e-16,8.66973343304349892781711657720841410e-12
protein/DD_g270,2.35673207127386752256812190212063527e-15,1.48510634818197830773888813288319783e-16,1.14378569608873034765482135181297309e-10
protein/DD_g271,2.09561326817137539755440223993700562e-15,1.44087684330628080901120342006201583e-16,2.17084184638597881682016554995098940e-14
protein/DD_g272,1.47754309598593113295416161512561339e-15,2.29387708754961002302833744483923028e-16,5.92512439922784680212350241985143051e-13
protein/DD_g273,3.00757896596465921075980680888973671e-15,1.88158593107049404228102249447542699e-16,3.25956193449468845742682653630955505e-14
protein/DD_g274,3.00737667286938701253413139813521328e-15,2.19083964866177617076230127314004979e-16,1.00841843373157881485559559230770358e-13
protein/DD_g275,2.36102026722101682755825633477065002e-15,2.46295437962049962703737883866834000e-16,1.01008180346416616767361609002789559e-11
protein/DD_g276,1.76684342922041077452222219114628807e-15,1.41231528124893007170176992316459215e-16,6.07306677463881266140918677272749054e-11
protein/DD_g277,3.57999349914477248733248177522048377e-15,2.62004745570901614668864014626540129e-16,8.30358528014481503969932224570152247e-14
protein/DD_g278,3.15935319676531883594860531125069773e-15,1.66172787090899716550253410787017980e-16,2.87220184882017652810554075534171334e-11
protein/DD_g279,2.38026849606797316728513529002231245e-15,7.42381657648744766000218617957669239e-17,2.81125919918661062840502504738800739e-14
protein/DD_g28,2.01010387124443134241137240962681098e-15,1.19044035809998843869892276477997738e-16,2.26958889167965245407764376870413323e-14
protein/DD_g280,2.91517420559228076052212540461446199e-15,2.06422748548658269937733563435662998e-16,8.31085050900684461855590033663112833e-11
protein/DD_g281,1.94849078356805983813040670235975984e-15,1.32607683375440363098846659535134687e-16,6.45319278193816530565692179503260373e-14
protein/DD_g282,3.45803317544841140369568506130886816e-15,3.00152513886622883532784365751347021e-16,5.91323537403176177880143839979193283e-10
protein/DD_g283,3.28060951326986344132989221024118263e-15,1.46938934901056110444822934174587067e-16,2.21840383120078875491715440714764437e-14
protein/DD_g284,2.48230258871901173175001624816514330e-15,1.74408319129191148590764178950043843e-16,3.02854246968129720111964332858605151e-13
protein/DD_g285,1.70966994367026060634532370004803544e-15,2.12144592470851559398570491175532175e-16,3.75751684565230777742623345859739072e-14
protein/DD_g286,1.63391062241063884470778274086190092e-15,1.96380701932694686669911045931585665e-16,9.10987759056857467985557641239001413e-11
protein/DD_g287,2.88126514178477638992961853847404261e-15,2.80355372312758683876305329414079041e-16,1.25298807773873097927935735853257730e-10
protein/DD_g288,3.80408575404528094212210745524140397e-15,2.08528365232318988528924212765958461e-16,1.66386782288588278613871800228480597e-11
protein/DD_g289,2.53902001394981494902967335548638197e-15,1.75081554499619783581483473407365744e-16,2.16649128518053892566945135051509620e-13
protein/DD_g29,3.53358568640374592851149288995023309e-15,2.11108344640058647226120464819253561e-16,2.29678592422263068003515563315145807e-14
protein/DD_g290,2.60506392660768899589613574367157732e-15,2.06077959219446510275005037592691121e-16,7.71563927716055958251890290728316401e-14
protein/DD_g291,3.54416148134540053446788953667092098e-15,1.64923145382161253747254454046877196e-16,7.83043434761109428951518392814424903e-14
protein/DD_g292,1.72289952051082011019559396116212119e-15,2.15877149716001573879181084070927693e-16,6.57321051265095471813209497356189660e-14
protein/DD_g293,3.73057903367364561011946394629495498e-15,1.59033995969845413038076305144145386e-16,9.28847354008386762405053635092494399e-13
protein/DD_g294,2.17815340667778322858291153037035416e-15,1.97235582405005305489730054955731869e-16,6.12332419372440250624912444798291961e-14
protein/DD_g295,2.96030280575180342772103281098520337e-15,1.80903562387892057832231822932264652e-16,1.67972683185716776593205850129175489e-13
protein/DD_g296,2.97093000841159774913110701859913526e-15,1.13564109057446894910712533058099253e-16,5.53813004689592117025231807622826331e-14
protein/DD_g297,2.79576759702794105018197697366137344e-15,1.79467726215585908784462079199847331e-16,3.88711121904836549931101927363032974e-14
protein/DD_g298,4.85431081417039536824249386271755687e-15,2.02282351951854869514985852683608770e-16,5.24082391257710843559638198192953820e-13
protein/DD_g299,2.29187517751089973597654455762345805e-15,1.52416910740545793542902180827946551e-16,3.77247592065195218849749142245537656e-14
protein/DD_g3,1.90696487007073635298516058163815627e-15,2.04459322490079509277404006044412729e-16,2.14044311639759097151467532976456942e-14
protein/DD_g30,2.84160389283166497511859179330286599e-15,1.65834632932112090323856419902887625e-16,4.89591196929877684375517794669605821e-11
protein/DD_g300,4.13162077312239565936619130509532655e-15,2.38664085131278295413752826092664829e-16,4.75843297160383915489112969968141892e-14
protein/DD_g301,2.17789011155757104797747049113807232e-15,9.44940937250657117652600159509300690e-17,4.88154542024832092377963366982726608e-14
protein/DD_g302,2.27690841985063629417980449809102651e-15,2.36574492101794479315243073870559440e-16,1.29119382362848458427358806577293620e-12
protein/DD_g303,3.23128408353817290366035155779102296e-15,8.57573039171227167908332041561150709e-17,6.48838276072127336275362787746522056e-14
protein/DD_g304,3.48360531785122941387482246570293336e-15,1.46898941531106695913292115472858550e-16,2.20160104168228985839148369585982689e-13
protein/DD_g305,2.62720584932866362575210919585001910e-15,2.16301407704625123385360164896467819e-16,2.18704644973970825121099657984420613e-11
protein/DD_g306,3.33996055350038963265220463285364764e-15,1.36150430048960678876604696484881226e-16,4.34070551372728944232344213430039832e-14
protein/DD_g307,3.62098081577496792607777423871690254e-15,3.03120495302108052904542673008677220e-16,4.19300872366809963595648878360157144e-13
protein/DD_g308,1.94313423749733790691588748389041765e-15,1.32725601312413689281148620185860964e-16,1.05909451644017275141397401205637074e-13
protein/DD_g309,2.02985954572479012388491175082047656e-15,1.95344714155801048190369536007743228e-16,1.09239917021113210908950107751527681e-13
protein/DD_g31,3.18840567553669537537064892033291119e-15,2.19282408115410101129716523343543972e-16,3.00017307668819350738732189957134170e-12
protein/DD_g310,3.92671864250613603344491247085703990e-15,1.52202834965236625569543503711557646e-16,8.22560432861559470185310674466717225e-14
protein/DD_g311,3.49463039650663127597470436842995034e-15,2.04830396834563967892226283863727134e-16,7.34416421556809395098700348137359038e-11
protein/DD_g312,2.60541463523473346077348760272012182e-15,2.21816792137708013011587660815255280e-16,7.90623410406327734615253016904296009e-14
protein/DD_g313,3.48989633146448158782948419902251616e-15,1.60038318641922009883303595488662211e-16,6.82396999391572243122766277119229855e-12
protein/DD_g314,2.35133035446436528587579451144419807e-15,1.94997475626423391184106535285887366e-16,3.39516827010171294948889691648060877e-14
protein/DD_g315,2.66591142979891394874562352626928194e-15,1.06070718865601850913910349055228699e-16,7.30077674231463691320467991422074019e-14
protein/DD_g316,2.53084766677011233110746515034772116e-15,2.21471843318835479371817425497775390e-16,3.02897541544528927254288902180218171e-11
protein/DD_g317,3.46446568164379114651488690738318165e-15,1.47694533169864138402652646807755613e-16,3.74876522857629150840156956466540003e-14
protein/DD_g318,3.05450275498161131196407742357639101e-15,2.75998047622043003664466532693737482e-16,1.21605718923053250622767261109310109e-09
protein/DD_g319,2.36272075809897970417929915151909921e-15,2.19404038962932010375119022038389127e-16,1.13425267254704772348493488823909944e-13
protein/DD_g32,2.18292908508866986605379705784866969e-15,1.80439481560785005404478081586621974e-16,1.18680065261839754168970020185854046e-09
protein/DD_g320,3.63284449884337549612686982178145252e-15,1.15880750003655916266538198227257888e-16,5.27721804514669438634012922526538680e-14
protein/DD_g321,2.50128561620319541839784648822372202e-15,1.35654108078833184932757739225554249e-16,4.24073642971140546017800077958918659e-12
protein/DD_g322,2.74513444749932850644234751048306672e-15,1.33971214238849759968962181894599263e-16,1.21643373571267525609692413151429513e-14
protein/DD_g323,4.46028336016740313076552751561405274e-15,2.63453047529936875892546945885376656e-16,2.89299311818618627418436648214239171e-13
protein/DD_g324,1.44490071628947524081529589667228499e-15,9.58224505511496673141799128251701395e-17,3.24771388059344973343968112147775205e-10
protein/DD_g325,2.42397688412219248245738750935090053e-15,1.13093904584303287339826169854051051e-16,7.28521637275730924649915623375931260e-14
protein/DD_g326,3.43259062115663881389811579931062782e-15,2.26778053912070891903022501611891949e-16,5.08962940016926843943753708106758266e-14
protein/DD_g327,3.77120769448303028637847828857475204e-15,2.71145899272010457029166240589640897e-16,7.32328161352146190671508631035827816e-14
protein/DD_g328,3.86810294725693934443226916969521948e-15,2.10377208046402024153114956492232681e-16,2.34459368202121108250136784273937614e-12
protein/DD_g329,2.09961186095613953435462356874372960e-15,2.05837038919745154809824621013331291e-16,4.51657854253763352530674803821782197e-14
protein/DD_g33,5.10862970673862508635263096808445286e-15,2.13867757622502244887040135964567624e-16,9.21366733307600214265933006349091902e-13
protein/DD_g330,3.57854173452145582675748492966832972e-15,1.97808638989842724676820434021711877e-16,1.04503925319492833817486049246334448e-10
protein/DD_g331,2.96144176682377143770012188982107479e-15,1.77800536356120592036885187797930235e-16,7.15405174939576679858747283358195671e-14
protein/DD_g332,1.78118166723266107365569185367502806e-15,1.11670416930482844934777200436931461e-16,2.76133557874608191924016836394921266e-13
protein/DD_g333,2.78553487573520574897022471869661207e-15,1.36893994028560689260767852416041281e-16,4.63234242289303033034826735572915561e-10
protein/DD_g334,3.35183638341727058721039991314727611e-15,2.57768618617819117586915120148633307e-16,5.04291666549955420450049862403620079e-14
protein/DD_g335,3.69082579328734431376357866930480965e-15,1.76418464492256198363278548158769200e-16,1.77397761590520724444129474216294948e-14
protein/DD_g336,4.62857268490627586409482942966092672e-15,1.30038247671768851599457373773253932e-16,4.79463380760114719120626849906396814e-13
protein/DD_g337,3.37309226876718267239047881884945563e-15,8.74748142196929584674228322577420505e-17,1.34624481636351484827544057871028271e-13
protein/DD_g338,2.81773360701678064093530999034507407e-15,1.10555997336455093320512494851302015e-16,5.92938132956139003044290313518947895e-14
protein/DD_g339,3.47884616591767494201436550154966571e-15,2.78649684849540394123921574367837026e-16,1.31417203389571965730088191604569407e-13
protein/DD_g34,2.42520977398863806414995387874709427e-15,1.50971838939541140258636911071472379e-16,3.54296429611158983248240128824621114e-14
protein/DD_g340,2.19748879246655024463747140825237769e-15,1.97263937055784230616373740985740046e-16,6.10732732602498539526943389814934904e-14
protein/DD_g341,3.25947119334893976343644567128139264e-15,1.11724109187531943957418677702601747e-16,1.76106690722416744303863800522038406e-14
protein/DD_g342,2.71086090762185874653148729861848490e-15,1.86862886170234440979848056907730750e-16,4.88589622623422375444193749510629598e-14
protein/DD_g343,2.15797882823167104482644491833446726e-15,1.77423334077367713331374688671380569e-16,1.17169305868326595483964996335852372e-13
protein/DD_g344,2.22642524746855176455221095165873149e-15,1.28030133789206671836844365107044764e-16,4.97546477471801193185180603670834643e-14
protein/DD_g345,1.99903658280828173685884361494438003e-15,1.20640650054240648961078703424178297e-16,1.82444229023037637983830236143570782e-13
protein/DD_g346,3.61976431161015637016606279347070182e-15,1.70229352277095282760334460350566493e-16,1.68718860843867314342843184069350381e-13
protein/DD_g347,2.40951572287718646383488793500019606e-15,1.01576169393462128221075231162479355e-16,3.62407782741351581271585948188544671e-14
protein/DD_g348,2.28657765555021266923673679494016316e-15,2.82870727786695099278588981477791565e-16,2.00508807067132597681064490455521999e-14
protein/DD_g349,3.34386434584134558638435649903217607e-15,8.35999395091343637147294693201851544e-17,1.37581712920133645459206574226360365e-11
protein/DD_g35,3.57687936527572428729146828189423256e-15,2.43494620295760452773324449711254447e-16,7.21083369875306789023490262748779120e-12
protein/DD_g350,2.30988552841370856783456414278915074e-15,3.51439632320364005688444640323490981e-16,4.82778656726218507085284718476489063e-12
protein/DD_g351,3.58485767798392035240752271049451436e-15,1.66458666438715825338190104894785422e-16,1.60255575408478006674862520352914774e-11
protein/DD_g352,2.36303584056598981180076843988781555e-15,1.64570413882545539774054771144095371e-16,7.02055072218770975933979114972109645e-14
protein/DD_g353,2.93012210191460267367829576928324590e-15,1.80616337103768057050283003393197176e-16,2.40125909467866699242527901123210674e-14
protein/DD_g354,2.88686280960652634719518749826144548e-15,3.13581467901170169708947749221278821e-16,4.54084382868220411903127062021248823e-13
protein/DD_g355,2.60029952530695850524937819166699055e-15,1.28846291436205512633166352354848053e-16,9.72648998249987563568822684834215774e-14
protein/DD_g356,3.95540303202345276040989071880066574e-15,1.44617181324870564013281993556100918e-16,1.37798476909429261032219789346598257e-12
protein/DD_g357,2.29160964440545290191725084807090292e-15,1.97395653887538401076140068907664889e-16,3.48001540177340448037196922866467881e-13
protein/DD_g358,2.78188546187871218053096546797756069e-15,1.05143100269041353164817783388441678e-16,2.29476046809345973994617363722311555e-14
protein/DD_g359,4.46944185267827661148352396601644914e-15,2.15945640953677253752591279992768183e-16,2.90534553260125296019668249897822604e-12
protein/DD_g36,3.25177675390346611291770368626836991e-15,2.13808942442252835975400303984364467e-16,1.10941572365865846134047595399898807e-12
protein/DD_g360,2.58679013290480750027572051760419174e-15,1.22450260670287217460608225483451331e-16,8.04210302594609353850632504667071968e-13
protein/DD_g361,1.96090819417381695435962950820884558e-15,2.24154814503670048358227142468587033e-16,2.96823377991970865043264291949535121e-14
protein/DD_g362,2.55180364116345295093592689801949099e-15,1.20673576979793627557533258946027730e-16,5.41961923730373949927382162304413200e-11
protein/DD_g363,3.50107571724473728071028954861278932e-15,1.71367820191473409178823683429896382e-16,1.44093651324795751096355903535046653e-11
protein/DD_g364,3.13747467666535996735945021407511374e-15,3.15158915392103790992952351105388529e-16,2.67643797861122364149941123909610975e-09
protein/DD_g365,2.92693934581133625557628254724648109e-15,1.56852168426062180823113033996784470e-16,2.20073059496166565984326407189609082e-14
protein/DD_g366,3.54362399429160521749314736727991577e-15,1.63003146853586849822113317503023686e-16,3.10129315766341762326768677976516847e-14
protein/DD_g367,3.44806854422752813198416354620245326e-15,1.62379776323717318067138218772871486e-16,1.24141840465787115177565555692203716e-13
protein/DD_g368,3.76891910762234211896146962643120812e-15,6.22947013069351513663182979435396626e-17,1.82339856734448494733708137627570983e-12
protein/DD_g369,3.72652473480579411632522517010130002e-15,3.02824481538197108475162872948789425e-16,3.66187855327512878324871638552491054e-13
protein/DD_g37,3.50253673771922574162459075130045695e-15,2.48423603468377072441896966426040247e-16,4.48233576147638272700712544475211421e-13
protein/DD_g370,3.67548323096926091144859117483683889e-15,1.44808759581519968307242155963477906e-16,6.99471615419387535925797931000080291e-14
protein/DD_g371,3.26950109004662549855905861516794545e-15,1.11993835862986481407694624410409550e-16,4.43849709116597513497857204416277261e-12
protein/DD_g372,2.80619676174004963843007467130043161e-15,1.04249286214899172304361105506821661e-16,1.61108101129492588045111413337814286e-14
protein/DD_g373,2.51756904726742239404675933760218502e-15,2.46899806697113729413607304491505807e-16,1.16422973685090606597315674501304510e-13
protein/DD_g374,2.38408890812898124363321107186971570e-15,2.96553852734771751410005212267064764e-16,2.36827986435859482342345623438009530e-14
protein/DD_g375,3.28766448521294733963043967874609576e-15,3.27168745775441709252705658617735097e-16,2.46519374251123431976997186718430309e-10
protein/DD_g376,2.12717491973925317692550388377763819e-15,2.20074291015862502075034062811270675e-16,3.16684063858717907859087607249502281e-13
protein/DD_g377,2.12267485292848192571761145088989327e-15,2.36143119131959266468443367307970894e-16,2.30608820373495666348625086318310059e-11
protein/DD_g378,3.03244003473422844989466467224773103e-15,1.43643670814690735404621091380445363e-16,2.68915706950688388185570103855161139e-14
protein/DD_g379,3.24241664785920861020503732926653644e-15,1.21035059569181179960546906940828774e-16,1.57398449531724683269250331366616554e-13
protein/DD_g38,4.49396439054859055987377416692950100e-15,1.73744447185212441271620145134678361e-16,5.55434703579129625456997079692245118e-11
protein/DD_g380,2.55181558828406829356668586983861464e-15,2.12782294921944940057229028494505686e-16,1.09006419735789742632529955212699100e-13
protein/DD_g381,2.40011508001459185887051343357793006e-15,1.32489870211220620891558760801956053e-16,1.87685382911923320886429607509206663e-14
protein/DD_g382,2.24948303685619002906244771846179524e-15,1.42054972852579077800477681226820296e-16,4.25477473625744140905215788573838811e-14
protein/DD_g383,3.48273410999838721062434310987107121e-15,1.59942531102363336079869664233349929e-16,1.24726934253383922318729690078730796e-13
protein/DD_g384,2.88740882374638901759430972262762563e-15,2.49713073979971509063013914108548530e-16,1.02804726036419414500065208054655154e-13
protein/DD_g385,2.87209309091389431898117794582009362e-15,2.00943007290340647345984184863520125e-16,1.50519223349254101427290430130703308e-14
protein/DD_g386,2.17418407616407289463847857168647041e-15,1.89066466252548099654402560636908389e-16,2.84653106582337966446970024384805558e-13
protein/DD_g387,2.04181396661064379027507525877773944e-15,1.62555001215386749609427882711872371e-16,1.02711606090582684983799753856620577e-13
protein/DD_g388,1.99050023625666831252580844673504065e-15,1.55428262901611579205528191894615296e-16,7.02968511219857515349011891438933798e-13
protein/DD_g389,3.25349979510765067402081380202689127e-15,2.67381272552455169361660821017505661e-16,3.47646032841579032145409864682503354e-14
protein/DD_g39,2.22567682847982388737198540977712871e-15,1.43238412493575947259404936475123453e-16,8.82308826622068800813521683822662034e-12
protein/DD_g390,3.13678990902693862423555795777502419e-15,1.48027199639728794505956272981062135e-16,2.60291806468179484563200875791754031e-12
protein/DD_g391,2.86172558075654890371580321114959766e-15,8.20438240525635952647139119835157951e-17,7.78850542764018137398361514466437657e-14
protein/DD_g392,3.38305372822759922643886896116809198e-15,3.38900562319494478336255453745924322e-16,9.43968228660478052367725217419289682e-11
protein/DD_g393,4.09468140706957104513361856246630736e-15,1.69321092698573223181946521409015266e-16,6.70232850934621817864308693932061047e-14
protein/DD_g394,3.39465114755769542572942520647425114e-15,1.58757973922729197489888064325655534e-16,8.73034239795874797209010486962851978e-11
protein/DD_g395,3.14785785441374036845828134033586187e-15,1.90519127278793467310129037548378404e-16,5.12867476149625052122245191750626520e-13
protein/DD_g396,2.82227578565189785733367752087755401e-15,2.86245855209088885599659880391156577e-16,1.35390881361121359628700980539762724e-13
protein/DD_g397,2.48983750001656445281816865534908287e-15,1.52977530904141566804548642266608087e-16,1.25628078137511110020123034641362177e-11
protein/DD_g398,4.59711674546875881956193015995877483e-15,1.37738750915706327304201395771532959e-16,4.78368441850323037903051483135851988e-14
protein/DD_g399,3.77591091436681655415575842539798895e-15,2.14939876086938629627017613282159798e-16,1.86848783411650420604929669460804931e-14
protein/DD_g4,2.61929665963776086931670438566526945e-15,1.62772585301436781022822404915503386e-16,1.15922745344661059822816712852744826e-13
protein/DD_g40,3.08218145207873349601035075053667385e-15,1.81896628796888085676782910940639752e-16,4.67914787858774447096615594790575730e-13
protein/DD_g400,4.02179414727573570382534368149681496e-15,1.81076552447025015907238421891426698e-16,6.19221170893530859695133153623375788e-14
protein/DD_g401,2.04795139138184787785512546356020856e-15,1.16129899472965451376794971822450100e-16,6.53046419202514415590814685219656828e-13
protein/DD_g402,2.57724910861595363011352436681235518e-15,2.16983633042020488797909441140243537e-16,3.95561691035400154649614646524381865e-14
protein/DD_g403,1.88649400589725349839531640715097350e-15,2.35449612793008231312773656013354065e-16,6.80594977341843741628198842439238175e-13
protein/DD_g404,1.65830132680387899866074389673530467e-15,1.14694372544764449950721246518618331e-16,2.93052608577408432748775885292627076e-13
protein/DD_g405,1.41449588491917920664892635777310322e-15,1.42920305080868390341651565573808295e-16,3.38107896334223940336637621165283022e-14
protein/DD_g406,2.76179720868395422350496279647630735e-15,1.65141616368397826239319398374302345e-16,1.10113864389325811225157214564968699e-13
protein/DD_g407,2.32713615877869943445509326862742239e-15,2.41455650150765396952499698158264344e-16,2.31162415121430627924189621354628973e-14
protein/DD_g408,2.35315885473150127810386059084385997e-15,2.64107269201160718133644039244485072e-16,9.52919360689377978294067529163110997e-11
protein/DD_g409,2.81431015311235696088051776697904755e-15,1.87918593457844524387559085023075822e-16,4.20871373363652846963907079469363623e-12
protein/DD_g41,3.86827892527290648641604307653178288e-15,3.67915034859887676234600815263483600e-16,2.06778192225633517015910796608092768e-12
protein/DD_g410,3.36798714562638912178239214406474761e-15,1.62217235553918082482298050193709766e-16,1.15934493490110818708685446172673311e-14
protein/DD_g411,3.25854983278152622925361965657958590e-15,1.89806708997099081881613851565066291e-16,9.55426318561903682122218466375436239e-11
protein/DD_g412,2.90126111332153337781116704587766932e-15,2.15066064704424010591184866640619476e-16,4.19267415514351963278872570693697178e-13
protein/DD_g413,2.90727812278039988262826354199263309e-15,1.61591824933640516484546849491972300e-16,6.36756801231560229823398165920552834e-14
protein/DD_g414,3.47967550177556104425888469503080008e-15,3.91149589298846518142883096942888547e-16,1.31963371686223920870100417719815527e-11
protein/DD_g415,2.60093546827274625811697609172257490e-15,1.73858684987407246898930968825925539e-16,3.03777538877997379905519348331966785e-12
protein/DD_g416,2.94271867494227748415688111164788312e-15,1.42542839815921837290698749305753286e-16,2.93505697596579921840126117729255696e-10
protein/DD_g417,2.75045770413965323952136673417705943e-15,1.60828544625984663370374541405806127e-16,7.09857053351995493646709720742791518e-14
protein/DD_g418,3.23298777973524649466844949259490134e-15,1.56352663043895842797237760030528375e-16,5.81170029992164436745666945256868888e-13
protein/DD_g419,3.60956275285688226465004260200928093e-15,2.16439582659948783992470771002523505e-16,4.33977422760256497225280514239690650e-14
protein/DD_g42,3.14264363398917687701171674081415863e-15,1.84443679976863579699701326545744048e-16,1.55712195775549390863106373556995558e-13
protein/DD_g420,3.10557515093586099782936200886149518e-15,1.94801430591342438074074238460128852e-16,2.77439519901837062679214734688046006e-12
protein/DD_g421,2.72771592280471696670799469025774506e-15,1.37461178831276271520454485305253154e-16,3.15952005461759835429276644840850715e-14
protein/DD_g422,2.26976961174149726682451029677994601e-15,3.00284184180145032117221118977714077e-16,5.91306321413964534964202304957021780e-14
protein/DD_g423,3.14297059587942836504222903338951785e-15,6.61614215903510600794394424087099900e-17,1.34398357810477473028700922106372102e-11
protein/DD_g424,1.26513431193418997110478824297375202e-15,2.02000037436134724606784329922755971e-16,5.59710441256043602578190610858433878e-14
protein/DD_g425,3.45866919233680840856421400994974724e-15,1.54350929964653522088688928107209839e-16,8.99489603315782859526302843804934445e-13
protein/DD_g426,2.65332153612222607507603125730683836e-15,1.63412233921698574819166770444321492e-16,9.57762112125322789251080802571557171e-14
protein/DD_g427,2.30867516871218412523353891250315434e-15,1.26759603675341380556629060198415522e-16,2.33904399666941094026895181532033264e-13
protein/DD_g428,1.84054503193594399617430794092206318e-15,1.57291512880203546083860622376138583e-16,7.46769570558489351648261414704751655e-14
protein/DD_g429,3.49701700045407835539579881274363524e-15,1.56475697939899331645142216276130070e-16,6.68964349034085345906413178349543679e-14
protein/DD_g43,2.46354389170111606272796589227226768e-15,1.08450916874158569123540747008005300e-16,3.49026028924156774445651020010409959e-10
protein/DD_g430,5.20422198713058748259028896762951041e-15,2.03367383844115011160172749498375964e-16,1.49773195422371157125802898608749607e-13
protein/DD_g431,4.01106410679752372453980156429112071e-15,1.05487378582435886296789090548208799e-16,1.75425635527708407832803854568923528e-14
protein/DD_g432,4.12754387608049687104713519833030391e-15,2.88890479565763710452220430184772084e-16,1.23476278759841468515128174308584208e-10
protein/DD_g433,4.38188010154112707639067418405149709e-15,1.35163875712911241153569663620970792e-16,1.09105911270318832250927526144617709e-13
protein/DD_g434,3.88739308399892599725252483363442703e-15,1.57079613210584329756931178853934608e-16,6.13261953592696871876581071723202322e-14
protein/DD_g435,2.65979000968162470361889324926768901e-15,3.28825258403619040557649492244809451e-16,1.02324288320545724322835577043644328e-11
protein/DD_g436,2.51377363359140469785602869097458771e-15,1.57361415952439738202655695237422316e-16,8.37919442164534758124025059685984502e-14
protein/DD_g437,3.96368019455710591526501163098197108e-15,1.83688842789128617474720152156401143e-16,4.48576958874433024205179079376340691e-10
protein/DD_g438,2.72698331429083244698480075206854310e-15,1.55408102888508640568110730608321249e-16,4.99022536552543886954610905564828531e-14
protein/DD_g439,2.25168961295022772060872116274619420e-15,9.76477880020591479108884427724991425e-17,1.34809512958456325802774389989506606e-14
protein/DD_g44,3.59406513494131215328539547903006285e-15,2.19839596531603550588578976046251704e-16,9.94158075032605403066135055738323685e-14
protein/DD_g440,2.33722311166797524168087326953125048e-15,1.44511342316846439942056432376388238e-16,1.50252018218349874992206909429209779e-13
protein/DD_g441,3.28794253196633219894545240133711658e-15,1.26908625519117187031861606143238796e-16,3.51548111374716704356203062992559537e-11
protein/DD_g442,3.24936008938838957739342414156908471e-15,2.06565673236257571466090871169214234e-16,1.45319560079579305300914014021582161e-10
protein/DD_g443,3.11953782147520266318413805419158482e-15,1.70942626512684502957933223011086966e-16,3.34968931838150853917755518974692192e-14
protein/DD_g444,4.49194720106646606005718115728890740e-15,3.98604645630198845881166850225177747e-16,1.12310682947228585856835920157105615e-09
protein/DD_g445,3.00832175785972283007740852024440616e-15,1.49637102527826802986985928082910832e-16,3.42979364915758442965965226403046420e-14
protein/DD_g446,2.78426902630107993335516057918488507e-15,2.31871859446496578635366750686248190e-16,2.53354228141571851230017509567779219e-13
protein/DD_g447,2.34921571172990837302026070852203337e-15,1.16492273013138842133737527481275193e-16,2.91190381096303713417916133754497302e-12
protein/DD_g448,3.30165226353593881300823153706754928e-15,2.50227175579310018798831293968106460e-16,7.80492477930423526223460326264028184e-14
protein/DD_g449,3.71157529495228812637590819254393664e-15,2.56031727954196970074303293236849233e-16,1.09614411971162388723707712104599880e-10
protein/DD_g45,3.89384672840488299851376766255117380e-15,1.00547003552240735488717478406004536e-16,2.45712655753781642239731887358010515e-14
protein/DD_g450,2.95111662396248018349164375115848842e-15,1.72528117397920929634858464368942935e-16,1.91819289420311898910063356538667982e-14
protein/DD_g451,2.84956926014981179391154451813155923e-15,2.20729504798713089784713020634027100e-16,4.08851558735403717606531866500879822e-14
protein/DD_g452,3.12205467827290854574716173466488633e-15,1.82837474497119028834159367364240711e-16,2.95795922540576201009373158240121002e-14
protein/DD_g453,2.18454022624091105351090065495301344e-15,1.74063081828546608011196117029272731e-16,6.49826214383903644546561536073082237e-14
protein/DD_g454,2.76352608974186740559059145430995763e-15,1.42858677100010985638380859141726440e-16,1.79339586027554431047600681304935566e-14
protein/DD_g455,2.24271562383451569181119187966052019e-15,2.47411466787406470162433843528177345e-16,3.07613186610435985585386833766069872e-14
protein/DD_g456,2.86981551328292864983797213764366696e-15,1.43879782501734133520282081438311059e-16,1.92556709425970003093388908884426792e-12
protein/DD_g457,2.19492763955834566868861168620181543e-15,1.25398293883061317912040680726033669e-16,2.34384769616022808635681146374556191e-14
protein/DD_g458,1.91250102189955420813050877373856701e-15,2.09267747040287414617959056504680078e-16,1.14071324586613219090534101118102306e-11
protein/DD_g459,2.21924671552456644736931124914971692e-15,1.58141812680407014131385823934473365e-16,2.06990675526225782277659589607508705e-14
protein/DD_g46,3.59002415159287426188674696771992311e-15,1.86283930663431706271886010936998430e-16,9.10987183654764758277704672640591568e-13
protein/DD_g460,2.51574113029598473492174482840133810e-15,1.01961674219327531890903044592812832e-16,3.40844342980264903634733916849499450e-14
protein/DD_g461,2.18777147166730552197583978873896913e-15,8.78055810875264935479609598230356682e-17,2.28367995147802106596464622357530653e-12
protein/DD_g462,2.29670951025355212360862694073066652e-15,1.65781642501172435460411395304004479e-16,6.75099498062016062024734173110283954e-10
protein/DD_g463,3.49567374580664095211861824345982332e-15,1.21274493289839220608037318008041951e-16,5.42608921679830977854549961447262115e-14
protein/DD_g464,3.50853332276256497543833683585164937e-15,2.24585593370512380823017673574142470e-16,1.03305651266062017889704978120348611e-11
protein/DD_g465,1.97942886212166341298435351540006819e-15,1.83364800376968962043014967194513881e-16,2.95973181836271222618909359483625930e-14
protein/DD_g466,2.27632325951468026544156219177946857e-15,1.32926445061521657433013601954779660e-16,4.99250963127312505379135786893356071e-14
protein/DD_g467,2.06636761904507287916741207125355018e-15,1.55598895591003389888754286416088683e-16,2.65862183618945490958898406032191141e-14
protein/DD_g468,3.67172029979897509004895597106174567e-15,1.86057717305042235551717286394630463e-16,7.80936472781894424190571067074755670e-14
protein/DD_g469,3.16252027181127203861394407994491311e-15,1.39000225559690199169475337497532267e-16,9.98846154892997310127154991880528087e-14
protein/DD_g47,3.17168447890558226244628435356638118e-15,2.39175909054610654885837224034635627e-16,1.22767854328285454418133646777040597e-12
protein/DD_g470,5.35745365294433507782517514586160684e-15,1.41233520746209895011561184808659701e-16,2.84869322497546320189225719188723832e-13
protein/DD_g471,2.33450263815886665744154265155712547e-15,1.79849580735133560004575719308088656e-16,4.15164020182154488368919715147446613e-14
protein/DD_g472,3.28759304632956071169422172312321361e-15,1.91026405355848283888452795593051206e-16,2.45430727605639027312857222194216534e-14
protein/DD_g473,2.73445889755236405568999973386257871e-15,1.85718875679519673439034076635157894e-16,8.68230594553745861798867343262273364e-13
protein/DD_g474,1.92252338565343167049847095563082743e-15,1.06932875448638392235385862961992680e-16,4.16493865961001333528145535618539200e-14
protein/DD_g475,3.49490811001033774070852088394808658e-15,1.40106915931026431194197338310970378e-16,4.40459721394562014689197743803619315e-11
protein/DD_g476,2.84465645142033015924351756148457441e-15,1.10959242551863235632290253479213848e-16,3.54039658802507042813376983296342911e-12
protein/DD_g477,4.13026687445766447966696604412975540e-15,2.64967541238551053980804149472821705e-16,6.86915707249849910821329330989429299e-14
protein/DD_g478,3.57774752704539821098283064605108307e-15,1.99220432659983684290252376432351685e-16,6.14568103012543359035011252165129985e-14
protein/DD_g479,2.80722456133239007338049649620352887e-15,1.87544535324690025302368202142708225e-16,4.58938292503262962909386818503673048e-14
protein/DD_g48,2.94098985794131204896431559512493005e-15,1.47595267010010805242099986410740412e-16,1.56583476562891445784825970510560810e-12
protein/DD_g480,4.35153015601134239715583125214238902e-15,1.30938623526337083298452171517050703e-16,1.52513880042501237800891249499417265e-10
protein/DD_g481,1.71392272205117615022896991886914851e-15,2.10145389836564420590756032758606458e-16,7.07041103637752307952451937022932301e-14
protein/DD_g482,3.40442692565182681446450807252579536e-15,1.20809454539624318757378656531066819e-16,6.59108346228595786955615486618028348e-10
protein/DD_g483,3.99684660624903079570230073821934999e-15,1.51664622522028808029839250907803568e-16,1.04624921828004885150674336831890061e-13
protein/DD_g484,1.47876125206578803629133656347927670e-15,1.68545250120092421995682473327078622e-16,1.79750728006245295817984210869743814e-13
protein/DD_g485,2.79991095213075459096032629845860627e-15,1.39088419732728488647722111619337032e-16,2.29030955081815403535872247402389880e-13
protein/DD_g486,2.09100860231711683416473889465627475e-15,1.83536721793757908932525973050758006e-16,1.16546269229338978857326824632133055e-12
protein/DD_g487,2.97636957557245449814896958299537244e-15,2.73960392144230752980323898598867384e-16,1.33325058361926836836403290251908903e-13
protein/DD_g488,1.97219686719824438318029780291940343e-15,2.10258925315728927455376450984500262e-16,7.84550753906264846869643266523716521e-14
protein/DD_g489,2.50375122408273622182132937773187959e-15,1.81187351949292953752041248831678589e-16,5.85252248490964556146670163530362293e-14
protein/DD_g49,2.24806395737701091470575777382583525e-15,2.95404355071223528363177578802193947e-16,4.61613123112812834790605456386903946e-13
protein/DD_g490,2.49101754584153979949218032228506509e-15,1.15397152654975705820679591975759021e-16,7.21893341632390320010147914618766079e-14
protein/DD_g491,3.33975145156398772446282823936391111e-15,2.10087387682576536004708383140704017e-16,5.46140112261228358671841622970410806e-14
protein/DD_g492,2.63160467490726047895235941095509459e-15,3.87556629534958352808452508031061724e-16,5.93642870400224134023838891930603849e-14
protein/DD_g493,3.15129641387139424971106364407149642e-15,1.18102071921654997887443213306380956e-16,1.59519348520674740098953120350388408e-13
protein/DD_g494,4.94751555074541670206000544902484535e-15,1.54011600254341497182870338522122740e-16,2.05312888398984309046804466007875526e-13
protein/DD_g495,3.35388064817029238410556891564964840e-15,1.48750938302652544739566566107065249e-16,4.99829885325100319912633549709912534e-12
protein/DD_g496,3.60097785123617374877828543334927519e-15,2.38738645908379975620595710212324778e-16,1.41024235461511363208360095178335678e-13
protein/DD_g497,3.94946842044268255173530069836355695e-15,2.78950614926125920572599767535973143e-16,8.90093862817635024614018234867420074e-12
protein/DD_g498,3.64657411121951679879217853732969957e-15,1.76310731365550017442766183088664013e-16,3.80351122595159894929249568992298567e-14
protein/DD_g499,2.07939950537301630484896173553522953e-15,2.20930619647673376328627685957186616e-16,4.46000396530071744598189396154715436e-14
protein/DD_g5,2.03869322304743728119600379978976971e-15,1.85965681493531654834836956339871293e-16,1.24117328408520185382675271271361645e-12
protein/DD_g50,2.56868583329520035794894612765732967e-15,8.92068115041741178012644944570623883e-17,5.07460259505176229265192028092082590e-14
protein/DD_g500,1.80015062366164391496715369926522701e-15,1.35903395376678388938420341362162949e-16,2.97628671066694447995763906875020986e-13
protein/DD_g501,3.16171302548529249175413615334624017e-15,1.98418099684913035798784552088235884e-16,2.07085861080978712737376821584581741e-14
protein/DD_g502,2.86720953325929796776384666733589343e-15,1.98770185775320877157268350718472823e-16,3.41173356023478841712100239881373049e-14
protein/DD_g503,4.45520684138807331964885749633764724e-15,1.89014697482818734903543788332312187e-16,2.69455617070479655470966418032931621e-14
protein/DD_g504,3.13755618408170250185057005265511523e-15,1.07574965191191281614509869438691043e-16,3.73838774522562342242274871843203762e-14
protein/DD_g505,1.32293408929004526577071813769243661e-15,1.42330802772439742632236673618916167e-16,1.23096301566292925020867125048310471e-10
protein/DD_g506,3.60147403542289067340465519380545064e-15,1.48414667324962835612058989919198352e-16,2.65872542378712389807103542910079348e-13
protein/DD_g507,3.55963494468033152814508470956981190e-15,2.77556645846671484108645669280434710e-16,1.18065092085731244035956767603483793e-13
protein/DD_g508,3.96777657662519813891042671216511259e-15,1.60334009252200306008213968844671518e-16,1.54672293799329054788142049546371708e-13
protein/DD_g509,2.95468358946738144391172682745351829e-15,1.63875435646992150896387814225423709e-16,4.79397952165050880456600868821807117e-14
protein/DD_g51,3.25969575930092650188032910216928908e-15,1.61764548905978328047246419844536531e-16,1.88727175228726461771039667520757120e-11
protein/DD_g510,2.36945328615203321290055696836850754e-15,2.96748558288312544513929005160089302e-16,4.63973420495550845535825058505994066e-13
protein/DD_g511,3.00528660978209695092449229656186383e-15,2.66961603327041664527604822004058359e-16,1.45678376698411023066266747186421544e-11
protein/DD_g512,2.18024269905580048254805627009858525e-15,7.66894440630749971082196579629371341e-17,4.69331126021852449039391932504331141e-14
protein/DD_g513,3.86169478602180709564516280857128619e-15,3.30092213692780385102226624858339125e-16,5.10462633916544948183860067711926923e-12
protein/DD_g514,2.22731244868248916891801150920474650e-15,2.27861836442099484666462295739862542e-16,1.63485318510634083155683737142776199e-11
protein/DD_g515,2.95745430355892414973042859094245852e-15,2.04676112208375878899732524544773424e-16,4.95200499414978532182060969424415779e-14
protein/DD_g516,2.59375261873054974289813381904244812e-15,1.17014439082351949676917540522545400e-16,2.70624548569961000575077463520763004e-14
protein/DD_g517,5.27600714249277319261743792219835799e-15,1.71848610363539142605419342079834027e-16,1.04340030272406473042812411617957890e-14
protein/DD_g518,2.72587410710042315893379258855123385e-15,1.62167579158164562547236688157616845e-16,9.73363498086001922701933682273312286e-13
protein/DD_g519,3.65968650802434443911981574776274785e-15,1.63804610080700926018958032588385905e-16,2.73142417796253154407706097493130166e-09
protein/DD_g52,3.14443495082393681379812237309318932e-15,1.85392229885774212074240938647534135e-16,3.55478165958951887608793409889559563e-14
protein/DD_g520,3.08536566306992436555609360536839806e-15,1.38449448592700019011182054293172187e-16,1.10679821669946773675821363087753860e-11
protein/DD_g521,3.89133537816239781956591268027877760e-15,1.78135742989527397324528803434410092e-16,4.35452500689748857143946068802469591e-10
protein/DD_g522,1.93760566827619888542999758799360194e-15,2.17031050027900784380340957717716305e-16,3.68227898482870358419685159172278373e-12
protein/DD_g523,3.53284479801279739884881726131362364e-15,1.56203444371791603349871766916051581e-16,5.78491506581254077232030855574092109e-14
protein/DD_g524,3.13243271568084082461812530567421726e-15,1.93711080425006080332694169756053999e-16,1.40460225296266437523751487291424407e-11
protein/DD_g525,2.76306777092818524648315859630836846e-15,1.53530756007641541840124954178982905e-16,3.83145916248138409203750186309078268e-11
protein/DD_g526,2.93924332763187114853781768108959804e-15,2.80107616218336720347508943840616425e-16,2.68882549312008432705886031259459916e-14
protein/DD_g527,3.12697825465130961612797331811440361e-15,2.55918486362957364630296660992289323e-16,6.79799860094585690694092153580614001e-14
protein/DD_g528,2.81237187672440219942009274176789623e-15,2.02484384656629457081989512494769202e-16,7.96300983520276138130850476199164890e-14
protein/DD_g529,4.06572804993126663793465623252078515e-15,1.49056097943622459808930858304696779e-16,3.96961857377488147557570113746055944e-14
protein/DD_g53,1.85893785492927193085168399812813025e-15,1.28322711878240650644988145529786373e-16,2.79715494715033715361055053642043255e-14
protein/DD_g530,4.06127694311134181382248150088731184e-15,2.05289548087882892617052688279307179e-16,2.06499426639410708289903663311201401e-10
protein/DD_g531,3.13093379222179722231114806428167827e-15,1.45065053347444213576308218207088351e-16,2.09790065071084481698550555164648654e-14
protein/DD_g532,2.84812807779195674829034250176667078e-15,1.17352894809670104992513814264715996e-16,6.83729746087001356700917871935411077e-14
protein/DD_g533,2.19587447751073108658918705522477817e-15,1.58085361133636491164465169510954276e-16,1.82211754293859226481317436435144716e-14
protein/DD_g534,4.23180463497156068677084037811362743e-15,2.40615341711547740386587503672264400e-16,4.07330718358961146029280440960119893e-14
protein/DD_g535,2.63974014017439252451902503856576107e-15,1.86356534846795620861500027441045288e-16,3.37075726472444058656869753217908998e-14
protein/DD_g536,3.14011532448192026236279261043700949e-15,1.47095152095544292723042824492951995e-16,4.55638326929956220699794381321912479e-14
protein/DD_g537,3.50280098543044555545884780970039366e-15,2.39606024344495158044655404066107476e-16,2.03669215308172443281565051079860656e-10
protein/DD_g538,3.85197637854100521801202287980804372e-15,2.35016511819135470506182125521298553e-16,2.04591961051742403786485835851489472e-12
protein/DD_g539,2.57336230785645950725768133115047247e-15,1.39225327857834945644915606578639550e-16,3.71757491945477989545374045224215140e-14
protein/DD_g54,1.82348370660326523938446025323646305e-15,2.97249365797471094323699198785437294e-16,4.48536732088985237253424282434535665e-11
protein/DD_g540,1.97956649463334132735159822644581994e-15,1.86110365913147661686241314771247645e-16,5.12207765901089191694035971316011164e-11
protein/DD_g541,2.72954962560972262162686551639463439e-15,1.69529776674071835889783753747838990e-16,8.47532886940977177530415428473850746e-11
protein/DD_g542,2.55307019541387858180303865371307959e-15,1.00580560746683740143785934920562038e-16,1.16599052966390277042297648364458539e-13
protein/DD_g543,2.04438281792339061024424930367739000e-15,1.49846346849879941480396969224858912e-16,7.91184087086239508265085897085048129e-14
protein/DD_g544,3.64347102432384934604858592808915106e-15,1.55614159071336019322670180209818495e-16,3.05028745811739719021671700261432215e-14
protein/DD_g545,2.72945768060335735425186685319662516e-15,1.50025102219244073809641182946313019e-16,7.18645616563702515418755275904114441e-14
protein/DD_g546,3.20394972921642020459038043812718787e-15,1.75756912089826546707972138440730460e-16,9.37202279335248529061519070277550138e-14
protein/DD_g547,3.97411542881655945157132696049162410e-15,1.79838350541445993944032391148377314e-16,3.38592887213411654500772910675882284e-14
protein/DD_g548,2.90392296772022167494416408224268662e-15,1.23176457620841213330283536457503212e-16,3.70810601832262267540990638444670501e-13
protein/DD_g549,3.16839926751030553170706994967690467e-15,8.44767256874590521440727912928827470e-17,7.83324319918312579788651108455798783e-11
protein/DD_g55,3.08040893890606202303219629439893601e-15,3.48099102100934166701487073708692171e-16,2.31083174471930504898196528031171527e-12
protein/DD_g550,3.75899345899427657833594287615111759e-15,1.63624598925734449496364499410443088e-16,1.95411258393457757834939617498261108e-13
protein/DD_g551,3.07936349484407220912386947794036605e-15,2.43787375952217218465234377659046458e-16,1.12375888461939292923950043670450569e-14
protein/DD_g552,3.03770769391138555588090834543931848e-15,1.92367086538105906171625326020811514e-16,2.91971345549387337427820774312426273e-13
protein/DD_g553,3.21649827010091450838805144252631673e-15,2.95979598329732400709684255660218574e-16,5.71510321189591599649808224580966847e-09
protein/DD_g554,1.38464916091720569843556775397536223e-15,8.88100606637724971899464027251339320e-17,2.28256539798699877112681066867464802e-13
protein/DD_g555,2.12022892978187477708955428634484862e-15,1.79967440891988481430386520843590405e-16,5.53927640766534360090163463251159150e-12
protein/DD_g556,4.12374240229777965686281086025516428e-15,3.43685670209315363099409714840071609e-16,2.83832645525805895431610500443971660e-10
protein/DD_g557,3.15069717298307294581854697706920281e-15,1.81712122974048251052584694579131409e-16,2.83203140529307279425282493481292977e-14
protein/DD_g558,3.62465778969554395911492416276750627e-15,4.89886166675523232390176335986744139e-16,4.37654727158041869403927658648238413e-10
protein/DD_g559,2.04563364269582351190769675077199891e-15,7.01222535474311616205689393594241177e-17,1.42423384964268021751166716277996583e-13
protein/DD_g56,3.37561394581159372591320099696947179e-15,3.57890236552629764065446319126758515e-16,2.03232188841535888742962363625986827e-14
protein/DD_g560,2.83209601920584699945654631926941003e-15,2.25711272826050442119332176267854081e-16,6.75885467728822175802868569017796993e-14
protein/DD_g561,2.69032458118450632857255373207698833e-15,2.32987642760476485352603377293671197e-16,4.89604074245112332870059216849777865e-14
protein/DD_g562,2.86005735330333598774904065827062946e-15,1.59779530326662737929526051132027282e-16,5.58382482281202017668446518344618699e-13
protein/DD_g563,3.18461623755770398935144188838824228e-15,1.74576490241643020901989341687025266e-16,1.75917734808354532490184669463913762e-14
protein/DD_g564,3.76724988197714696403185403277552629e-15,1.07734551469100882914989991089992315e-16,4.78835288364639287705763926175080553e-14
protein/DD_g565,2.30615158709527803609830420726581540e-15,1.54216157783423085146767365452963247e-16,4.73008153286159713776634031936234801e-14
protein/DD_g566,3.35582601257078060787858166225918775e-15,1.92168514038388139344375587369552704e-16,7.73429632818087613865948362685404266e-14
protein/DD_g567,3.09524083399505664748667281832086114e-15,1.35624974439984393934365518640036600e-16,8.76528122736527533362672757155271603e-14
protein/DD_g568,1.89782147178343832001373674498790352e-15,1.78834828997489147159390509280977750e-16,2.09585403201284792319014944335621724e-14
protein/DD_g569,1.34256195729850187309916387716655795e-15,2.45777371925670627243037960893755560e-16,3.68810000032638987158168130963612307e-13
protein/DD_g57,2.17603303027366024965982999836219365e-15,1.81005429631425275734343433483426002e-16,2.60350721517402115422346504880655208e-11
protein/DD_g570,2.23370348243253703506033802911401543e-15,2.61260572717834257785015388981290754e-16,2.46215093077905989229695214927999883e-14
protein/DD_g571,2.03042516475796218170233269724451392e-15,1.53264218627520801233588150851398921e-16,4.41284556224609841256828932177146256e-11
protein/DD_g572,4.23652412993992626693567759290209404e-15,1.74865869871789253494559299574740070e-16,2.95493582803511015272772059886034203e-13
protein/DD_g573,2.48864424135950776456664650385897807e-15,1.47972907376788874550625102561271601e-16,5.98948392506452860576918130086126229e-14
protein/DD_g574,3.00263556782289691119483062480795356e-15,1.77618745267991127097546262050336887e-16,2.85476574353628311634597848327809579e-13
protein/DD_g575,3.25950182794963314119612179571664075e-15,1.22365486739040750434301515867609783e-16,2.76192176063891098309989143713848853e-14
protein/DD_g576,3.40131464978811302698844311529792071e-15,2.75667919983961425395983687304427052e-16,6.83937681208212615709348808269609646e-11
protein/DD_g577,4.25214617603782746786880788096815852e-15,1.56875165210026849535936040632838417e-16,1.75109215543749713919196950755749648e-13
protein/DD_g578,3.00318404762979555394473345490118746e-15,2.38207350252777071619953370794818819e-16,7.63574958370062402874648795452392664e-14
protein/DD_g579,3.72048666081897757813791059436919504e-15,1.04524223883553389860039355760067925e-16,4.78084326894298243229568872797940938e-14
protein/DD_g58,3.59218550990983563950237332658188593e-15,1.49029581072844251820245763706241021e-16,3.78878187408837919592293958736954096e-13
protein/DD_g580,3.15601150916801246582414950755464130e-15,2.28582487793824942709891208977640591e-16,2.95723954644384019615999310668067711e-14
protein/DD_g581,2.66340941654999449330167877729019571e-15,1.07637960435216224922275376028554092e-16,4.94329826272057347422050026947388074e-12
protein/DD_g582,4.89899213768589515738968880024052988e-15,1.57685499848464086047235350333800837e-16,1.53182680158083950244885930115341957e-11
protein/DD_g583,4.70089055254017462287349522135771112e-15,2.45333305449570672919500374457458308e-16,4.81188906622326117112633202252898957e-14
protein/DD_g584,1.71243856583425157091185043620247473e-15,1.27416129080609236415114559469231703e-16,7.67220958083324104371984706458311279e-14
protein/DD_g585,2.79132666349246123774616147214874384e-15,1.01172246725925586932712925841965732e-16,1.34125432902301111154123100889709926e-14
protein/DD_g586,2.10104521243832811836523258520154738e-15,1.74466063269158903862498459334197761e-16,1.25469640973719944751397084623007207e-12
protein/DD_g587,5.54424845774683195159806607518237257e-15,1.84962750694591957312682898397343416e-16,5.78951889368171514606833448197958904e-11
protein/DD_g588,3.85765485968072186915965719065787824e-15,1.73063800794347921362135078301423493e-16,2.14192911310356742735846737458841936e-12
protein/DD_g589,1.69594289530608625789441789628662692e-15,8.99541735294769529517677890602134803e-17,7.91586241025671728803911522968527931e-13
protein/DD_g59,3.25227153921386416950611962220991558e-15,1.21961994394986144336355953399973179e-16,6.76300059604885815132926903362010129e-14
protein/DD_g590,3.28850191548255657875080331132985866e-15,1.84205950045065511454656308554241905e-16,5.74004037957595870619584095457393187e-13
protein/DD_g591,4.13680752605954911128411977432022347e-15,1.91522642094012056005461874890025530e-16,1.87712434323260581804380530128306606e-11
protein/DD_g592,2.84673572808278229150001137174827057e-15,1.43192913980559611786615634644470932e-16,6.31571630802932783605493232481539851e-14
protein/DD_g593,2.39723547086841424391786676883344724e-15,1.49196340683374865621861952663580751e-16,4.67746538554236888947977821717226859e-12
protein/DD_g594,3.21402801750126538745424586855640344e-15,2.06095731516597480575696862700488278e-16,3.44672733405813524831273573573379586e-10
protein/DD_g595,2.89309141571309837028194040831030734e-15,1.54455813454987961229570938309519257e-16,8.02725111706688804062407080216425713e-14
protein/DD_g596,2.76456578095431288979252035481789922e-15,1.32536428364580618239481959471530734e-16,4.99020727960370043095486184905809082e-13
protein/DD_g597,1.93870610277903808748028669299045848e-15,1.14791996620384956636486871839461041e-16,1.42022432619603595859084466029964206e-13
protein/DD_g598,3.24829793277282819583814202508590443e-15,2.82493599661457763598242952626252397e-16,9.24313336371467431063739225880812849e-14
protein/DD_g599,2.56672680993856664899645701027575133e-15,1.91264911949333120963165846650660257e-16,9.24170365170022272732097789044845748e-11
protein/DD_g6,2.89558098025232282967855366704110056e-15,2.60220736637262405821442020878386025e-16,4.08077044286049846991544070429304581e-10
protein/DD_g60,4.76985318731106078944039352570404914e-15,1.55081129152115344330030347771493375e-16,1.66577013088835620260278007182565036e-14
protein/DD_g600,2.50984493689214560907331966470751388e-15,1.60688345000333050880615891107307645e-16,6.38221146424134990378674684469180267e-14
protein/DD_g601,4.25192282355120391323809229446722590e-15,3.26774272767188075838952587061655169e-16,1.18784972075460040330349171589840669e-09
protein/DD_g602,2.30200312200924287563003697596659263e-15,1.74950379764792214933990745439421540e-16,3.38608755054873732491607147298092350e-14
protein/DD_g603,3.72562362721676288353316709525611906e-15,1.75268910710650683019133364520351395e-16,7.34078968070100376929164549606536384e-14
protein/DD_g604,1.91133901359390520604845275279371737e-15,1.66623019685570361967703988084409628e-16,3.60599595428040331968417395247811761e-14
protein/DD_g605,1.78178832094517311327460674579971627e-15,2.52557963342507747926250041521088899e-16,3.87647692669178923151128138588586901e-12
protein/DD_g606,2.41172592805296553482664952340389602e-15,2.82643033584304830689299131670896829e-16,3.08126080662930497662506244206277990e-11
protein/DD_g607,3.90496956926125887782994317437663877e-15,1.22699481371180341172145095506388856e-16,1.32957989671022754765742458794833650e-11
protein/DD_g608,4.09911613052963708753049614666644806e-15,1.09051233576428798884587478294532317e-16,3.91247667826611701576697986012814843e-12
protein/DD_g609,1.75508565058603880647154201517852450e-15,1.75780384351230293021722024580366302e-16,7.43606852270838116570600364176983462e-11
protein/DD_g61,2.94122535404230349568757007908090099e-15,2.05282150824721095258706726137363630e-16,2.70832416057107370003846366042784698e-14
protein/DD_g610,3.23154575195896663954336777062347880e-15,2.47721612489029640979574224732972705e-16,1.42352828401768534418912185610910511e-14
protein/DD_g611,4.46161558014487867297429958349366385e-15,1.49188066042917024613824841925172339e-16,5.75619466804602676214996702855632199e-14
protein/DD_g612,2.22333078285084883769680541842325318e-15,2.09240631248103716250535017512461852e-16,4.11302508482456619457652125431866721e-11
protein/DD_g613,2.50603423570936954353923275097841935e-15,2.34594819929355516910940633833720575e-16,7.35215546336316661244610564501279870e-11
protein/DD_g614,2.74130161812076513756131389178598595e-15,2.36394440313365311905628534494402323e-16,4.26991282064477919340098530246628987e-14
protein/DD_g615,3.62108768827743786000865863520676195e-15,1.32137584565840243616429006035979870e-16,1.09445485114755352339153597246535300e-13
protein/DD_g616,2.40275196026733512383326934111043495e-15,1.61541987698543129222734249306190840e-16,6.44680334765837917181376423585235337e-14
protein/DD_g617,2.59730913151793564328376991042333220e-15,2.00891630314385483729822562660540805e-16,8.97839063165145396281534704024444273e-14
protein/DD_g618,2.47418067582558874468583836684447106e-15,1.11439536418780690216350717044091196e-16,5.79435066798705190121152263502820092e-14
protein/DD_g619,2.57427052286999809032544208863075236e-15,1.99874446672104837188025046763121509e-16,8.26710473816893401168481607399369872e-14
protein/DD_g62,2.43783018456565493627843055328990438e-15,2.79405490289062930670533376320355166e-16,5.50790263302925695374867381827124499e-11
protein/DD_g620,3.05853299457829120487946854575327110e-15,1.38289580941776486797592661730435865e-16,1.81014149148863423744327790033300153e-14
protein/DD_g621,2.06566954043875035509358426815941823e-15,1.25516135344846251332754476909164331e-16,1.30995542864080996670155795112057909e-13
protein/DD_g622,3.49793756061311022181154395073323302e-15,9.05848532508784623218568773542272833e-17,7.45818729946812141402979888751140858e-14
protein/DD_g623,4.04344559186822491052126400201666929e-15,2.34979962480238504677265043368990644e-16,3.67955447579358375699932621393691334e-14
protein/DD_g624,2.03359168199716913349963550116557485e-15,1.17091514138701986636691246181387400e-16,6.51652235363572625150848218812733225e-12
protein/DD_g625,2.45520118430363087741644481933463349e-15,1.39540970671777919907698378814506166e-16,4.98563681314677024729820835622741390e-13
protein/DD_g626,4.30350028146277007042463157799062575e-15,1.74786733717013531907043528877331411e-16,1.09482143242263415302881992762585940e-13
protein/DD_g627,3.09219392752208372438796927012678050e-15,3.02518198640865400123615001238351616e-16,2.34685593603670513347859855769099151e-13
protein/DD_g628,3.28840882781897515111709366340883405e-15,2.83850547971621842626580761446249036e-16,2.40182474326330471649656981791997040e-14
protein/DD_g629,4.04596997677123647328849159601715060e-15,1.12665210350461773225924990262447960e-16,8.76488043277729870241479187906705336e-14
protein/DD_g63,2.48134577993361959837145637266246450e-15,1.67630229271626060676016247975408531e-16,3.14995945066747444565195743583127275e-14
protein/DD_g630,3.31023949322179015902219715018121504e-15,2.08467446966754075032465587981663816e-16,5.45685540409284461323014333243779523e-14
protein/DD_g631,3.40395607807084983462434060218445201e-15,3.68869602279558993458278876731845843e-16,5.89630697210368177569406949905513493e-14
protein/DD_g632,3.09088167323142871041742659957062746e-15,2.09851614721641240352200088827469393e-16,5.57684785364015620651719088705580901e-13
protein/DD_g633,2.57394335712860216931443811987539506e-15,1.89159759078376447997024869274705389e-16,2.83771074503312544048150898010772125e-10
protein/DD_g634,2.33549972649691764026180771269206634e-15,2.42328565334957425341253209556751640e-16,7.98744065622968934081282213767812408e-14
protein/DD_g635,3.17362253569728317570201699688759727e-15,1.56623274819300615694045439153630700e-16,8.89083420602345782486507268193500267e-14
protein/DD_g636,3.24305684993459683965755810128598493e-15,1.86625111776698429873837797913299745e-16,1.26588532468163970560188223570395518e-13
protein/DD_g637,4.36680733401754924074730962663864358e-15,1.85833326349063231746896200011533432e-16,3.21774389584623070503546115528421615e-14
protein/DD_g638,3.63666344530784775595030482110891049e-15,1.60068645915386855379033409929946246e-16,5.80010066335333917522595264317026222e-14
protein/DD_g639,2.95114564927448836822385617283346424e-15,1.46497138180565628376264782494871180e-16,3.69626405660828520940677798858180188e-13
protein/DD_g64,3.09497663445730516697798686537242899e-15,2.53884022613177955662673003095299620e-16,6.37388438911500498717328058832872159e-14
protein/DD_g640,1.74697506676228025564276346562393600e-15,1.27278720518775000389862289905706705e-16,2.53742188065383012642833322706557268e-13
protein/DD_g641,4.70645686131905086550709940800686421e-15,1.90430579733511226637651317604078641e-16,4.63503430739871069372412049930102701e-14
protein/DD_g642,1.44970879012080341635259701403970893e-15,1.41993873261646333953601967447826305e-16,5.15915880642402663907394569629850364e-14
protein/DD_g643,3.65956359365028637157293512842101552e-15,1.71228852023501752140198308153992381e-16,1.01879442032520111565044183318643854e-13
protein/DD_g644,2.14983160454526916082322728319118903e-15,1.00339375113470097190636899283579034e-16,7.66535195700338501596280090418863065e-14
protein/DD_g645,2.62041164433594054410855042426864746e-15,2.35233406495154230046189114826821892e-16,5.84556599856319520635254089949469532e-12
protein/DD_g646,3.44645181251803735149830305879430465e-15,2.62053252700930414078533754305078942e-16,4.47247073338816703780524048994408891e-12
protein/DD_g647,2.27881104188111972277275590491392281e-15,1.89557779920932268030051702063942641e-16,4.08898977410931040662205045065833420e-12
protein/DD_g648,2.42740066014058475142882675374233473e-15,1.44967359840766770502644233581805791e-16,5.94255318111965992556663845074672653e-14
protein/DD_g649,3.13279040598363948430473185573853863e-15,1.45688278454905526590617301538156083e-16,8.68007253831289358643211236127377372e-11
protein/DD_g65,3.38948705290083999552593278128859542e-15,9.97917695111275381670558117315332487e-17,2.68823512643192726084326017050006081e-11
protein/DD_g650,1.87499118840290964510562404105942834e-15,1.39755526256806697116149984912362209e-16,7.89257026528822182761037493998873667e-14
protein/DD_g651,1.92065444523672230833012422023521383e-15,2.79644191059347061816723590684613454e-16,2.35839776171562250868021317075634981e-09
protein/DD_g652,2.13851190818214409126345284015429292e-15,2.34903556283623841143698513774148400e-16,8.10600129777512241838261084511881772e-14
protein/DD_g653,3.97358759531676173311065766002319041e-15,3.52238607669725655283158073065944922e-16,1.00234621502811386935280985843070140e-09
protein/DD_g654,3.74995079425101108844459838135511269e-15,7.86304804969760173568752608529124944e-17,1.55044076533025434081347769243097265e-11
protein/DD_g655,3.86920492442329281300016069648695345e-15,1.78584519670958340485992004165997915e-16,5.65235627396732831819678170743734553e-14
protein/DD_g656,3.04690743080992647484708239789657675e-15,1.33523793639420081564224259514190897e-16,6.48655512190766872570496110165304435e-13
protein/DD_g657,2.76931741246523173091569252312455642e-15,2.23072720113923149880073750095288013e-16,3.97477848799979406206096230061848318e-14
protein/DD_g658,3.62218703312599485890560113952230868e-15,2.41968295213421045503881041378619241e-16,2.49289837413775793706454176311901211e-11
protein/DD_g659,3.39546573654796795570940690648307049e-15,9.77631010795094096048320516508719806e-17,6.35935290336796687461948079148024708e-13
protein/DD_g66,3.02707381417020513783641209856389474e-15,2.44291409480928966917872005560880779e-16,1.07727322611704346856037411526455147e-13
protein/DD_g660,2.27605240183185348137255094865213038e-15,1.33624129254412514885598530634993858e-16,1.52336801852274780385066489691105484e-13
protein/DD_g661,1.74845250251756173200527404929818193e-15,1.60748380169281511534319600491034087e-16,2.85139299468356219498867216292461529e-14
protein/DD_g662,1.69208868072029066379598573270647895e-15,1.63298016531231252843792702769684151e-16,4.54487669680446309859957262163891623e-14
protein/DD_g663,1.98344054459135404888695373994049663e-15,6.83600002020788741929241458791616521e-17,8.98543612625656599320977446055558834e-14
protein/DD_g664,2.57543462256882834414645803914909643e-15,1.97962278704881253875955468625590370e-16,8.40552565951589620956884694538657626e-14
protein/DD_g665,2.94028566251986256369006322361261347e-15,2.88954629675940529449768802876591082e-16,5.99810141191395921422927506689799657e-10
protein/DD_g666,4.52145666501146980693887859459979537e-15,2.10105801592594906165801234541665171e-16,8.70195133964929257641547681403740970e-14
protein/DD_g667,2.81240777679279286982344908355072448e-15,1.88026879847628954086015596902260772e-16,4.17844216661894544808286485446611062e-14
protein/DD_g668,4.20938610437414462234588287242375388e-15,2.51364856413821117113016301626383854e-16,4.34987360564074868209003680957661229e-14
protein/DD_g669,3.29606252929916491834480111779381023e-15,1.48614932103519963340466715662781961e-16,1.05574503445267219177277431496224646e-13
protein/DD_g67,3.41561656803866095391447064146179213e-15,1.42788032748872890379291517738000740e-16,1.28387039929316240646644346298386932e-14
protein/DD_g670,3.32313947909433325491752322497217672e-15,1.86990700326596544751089119426580166e-16,6.89899559420409531325300346668657624e-10
protein/DD_g671,2.01181344622340777796350301151033339e-15,6.41855511654242746438927630330712060e-17,2.69690647258948094961641669859553349e-14
protein/DD_g672,3.59314785704759638534367816250235783e-15,2.29969730944100721023540967313629463e-16,1.96817539120410436756527800440639128e-14
protein/DD_g673,1.95489269601478532481328067045392988e-15,1.44113214167365904215186092723791715e-16,7.29117516741923264514625149016470204e-11
protein/DD_g674,2.85961447731366816193451536075265220e-15,1.39480045986756888886695657456508593e-16,1.42981300754604056530488819829225880e-11
protein/DD_g675,2.22253063488332328407943773613429392e-15,1.32697059271727957524589305481589748e-16,1.59985836640716705777821696319595668e-13
protein/DD_g676,4.03691642782513106171884032747919940e-15,1.33846812449021280656812588880079647e-16,2.61263396511512965794826880498188232e-14
protein/DD_g677,3.50128903680250933288283940728531649e-15,1.86824591609631923836471112930549074e-16,3.62479267690086697885287274370636848e-13
protein/DD_g678,3.91693543755242233233712237634485350e-15,1.46032360728369455107826012485002313e-16,2.96281040096242180127497241503672404e-14
protein/DD_g679,1.72330002774624795719324996985444283e-15,2.72883810798059240461072474180008132e-16,4.56250766382021072642508564689886925e-14
protein/DD_g68,2.17269860355100677977341311938460332e-15,8.44422695450051470053273205903278220e-17,6.09918767650578039207150103478327422e-11
protein/DD_g680,3.76254252223451112047586515341283787e-15,2.37329419310149250717947451071281629e-16,3.50096551958186969176542316937782081e-13
protein/DD_g681,2.72524505857517292108814037577361167e-15,2.45977369256863769073653765945526110e-16,3.67598171135331004670379427028100596e-13
protein/DD_g682,2.71906425393214285637525985542556440e-15,2.32025520064194501308814351710679386e-16,6.48115362299273609166232010699104795e-14
protein/DD_g683,3.01449184697593033398819310518549520e-15,1.92129056137339423318584354952378780e-16,4.68410643602839884946455197992038358e-10
protein/DD_g684,3.63739850073276156096058940871292769e-15,2.31569431108278314155799510469723086e-16,1.00076490197868722709235806259595171e-10
protein/DD_g685,3.20691666739576470536889181048744270e-15,1.40194437800515338249473790111268696e-16,7.11324984159207062073469089603245370e-14
protein/DD_g686,3.44887894606483506665057365498313279e-15,2.03216547119525169619192263533218686e-16,9.73727414760792168010298989194137026e-10
protein/DD_g687,3.18028188756416371581648881012637902e-15,3.19142178057655684170699053163833176e-16,1.58455393220180625611357013436925750e-11
protein/DD_g688,3.92438631761572537571738475495948151e-15,1.89092698465980769673488115264263794e-16,3.57746818699891563583479581969386345e-14
protein/DD_g689,2.01263203001546733334879796704459693e-15,1.27524742495356333965564779255732587e-16,5.90367986227871910416937836185130531e-14
protein/DD_g69,2.74216424392272644401443689739231572e-15,1.83846150316848994583872269528465377e-16,3.27234302199141373135854845522031192e-13
protein/DD_g690,2.98298164260171006571713291611915040e-15,2.42946154293806679870395602368621439e-16,1.36650063042753449842312122165480280e-14
protein/DD_g691,3.60994593145669303425408762873004530e-15,2.66674208966084135728573439524019659e-16,6.80716755460993806693807605648289883e-10
protein/DD_g692,1.46727490550723758889615108939036604e-15,1.54279203817910185350968644885197965e-16,2.06088765723558756118875602467504182e-14
protein/DD_g693,2.53872117751861908559206556342346250e-15,1.31082416729248328217222255842769797e-16,3.20671651043544241970702137017784647e-14
protein/DD_g694,3.06614360409041871645592306111887262e-15,1.53171271266710586154900749919178008e-16,1.49048084576103936645430639491524054e-12
protein/DD_g695,1.97186705210083689153987466738781002e-15,1.89309545539139268457980517268323622e-16,5.01908001432448686481369630731547539e-13
protein/DD_g696,2.64496706844803163984564097579514994e-15,1.06993382603353728325891955525857349e-16,4.46442281085524183521744258846387342e-14
protein/DD_g697,3.37906954938019744457559233643747459e-15,1.19166865449392719268690165501769819e-16,1.39612231018520621383733479050390485e-10
protein/DD_g698,3.05730069205722543596308176147503681e-15,9.50354372267125961153081752705377371e-17,1.03970246716122504555617267288103184e-11
protein/DD_g699,2.87223625054750562135545400204148147e-15,1.16239465004500655223763446500606260e-16,2.93404691512153605538582696338835557e-14
protein/DD_g7,3.62160159906286116752458627594087437e-15,2.49615267601405685829189820325722624e-16,1.25772620467333280810304005988157597e-13
protein/DD_g70,1.98727712855415749044933026852816700e-15,1.79838719736603276257307718538924668e-16,2.19926006500792661549431083894015914e-12
protein/DD_g700,2.16089426950359423147544774298186141e-15,1.83560717729893663594568267915954063e-16,1.26599634770018408485824422347466260e-10
protein/DD_g701,3.35937285994201252771476103014013190e-15,1.02582319988998970924071340473112320e-16,1.32730160129816670996972738546203567e-13
protein/DD_g702,3.89595857772257514044998493523883375e-15,1.27216255395151517010171010403031559e-16,8.41694569553692931074066293291228582e-13
protein/DD_g703,2.93238904821152356523857455855370434e-15,1.89997489634394501280439645454194344e-16,1.26500691051942589130553859770104971e-14
protein/DD_g704,2.24090819982461635512066273935361870e-15,1.23930221104688840335906990702696982e-16,4.47454226277973033639141362934753054e-10
protein/DD_g705,2.37648334767966136567295084850211663e-15,1.79471756916627789460565644878479618e-16,2.35048450217933951540123268090999533e-14
protein/DD_g706,2.96249086311961444624012878514934478e-15,1.59219669403012546276207291274453091e-16,1.94952835905464167784326387226192126e-13
protein/DD_g707,2.47022607095211756145679814121125239e-15,9.23888268613538559105306287152847097e-17,5.42133994908922615094336716287458629e-10
protein/DD_g708,2.63142549239245300425915443991913634e-15,8.60110479871883457783700285250116961e-17,3.14065942343480273984151492755364528e-14
protein/DD_g709,2.03234046869016760636952504351299455e-15,1.36793524455076360559849444473954184e-16,5.47747870623997774776300215732847982e-14
protein/DD_g71,2.37125755779233797266677261705800575e-15,1.61253056951658999621592203845944557e-16,2.39501737289103670838662115701825718e-13
protein/DD_g710,4.10500830075997867288071093220591228e-15,2.57509313009010299030916338666393150e-16,5.88957162761289549393603523328193812e-12
protein/DD_g711,2.01214603966560678878724277153879622e-15,2.21586678947498251270452932999258970e-16,4.77550904872027051613208099244388391e-14
protein/DD_g712,1.26230128395234230974950558555263485e-15,1.20981744649295692144502515821783842e-16,2.17600713177026938932074753539452933e-14
protein/DD_g713,1.89842910770711801755468572331215083e-15,1.83490618553527892428414736658029198e-16,1.77317027756224860032808529796911685e-11
protein/DD_g714,1.80051132113874550993598341275562080e-15,1.43399247917487113124113935656905250e-16,2.52824414918830004795792470238566321e-14
protein/DD_g715,3.09718458895723102866838561209938533e-15,1.55042180512850293269742039230524028e-16,1.01942308327654363374069592831936588e-13
protein/DD_g716,1.58847697629569281580311033294341754e-15,1.09179978049629508987896693123174201e-16,1.50202258851235365567952672589052309e-14
protein/DD_g717,2.35432263847590294143729601990762962e-15,1.09191172457180770851283618680132376e-16,1.79882154240236823820338712908890074e-14
protein/DD_g718,3.64159636039886807885417274947847397e-15,1.80286924909757516461879359027377420e-16,6.13464126764257793837114997595508914e-14
protein/DD_g719,2.47670744638921942083546938397466197e-15,1.40025432045304656673973538376834198e-16,2.54901571339280425933198572208739075e-14
protein/DD_g72,3.28311742688171616848308984741744359e-15,1.88455421484890968680309503333902018e-16,9.17892930876423677641408339581427206e-12
protein/DD_g720,2.75972722036392857251833493506138635e-15,2.42820519293293531072859004432685297e-16,1.85689218141578466167436277113366150e-14
protein/DD_g721,2.30812172040396739942306320380785923e-15,1.48583769926890155777277964128575534e-16,2.67814050831707984947955263837192847e-14
protein/DD_g722,3.46808330890430399479280314912153991e-15,1.41177981227699679618328955910944025e-16,4.33875699411323421002680942371196793e-12
protein/DD_g723,4.33347991740859761173790912420295131e-15,1.95132108072765491672997256630687459e-16,1.22746568154250097766801656994523742e-12
protein/DD_g724,2.51956726130478636581629165431287052e-15,1.45005335652104320080377771356830257e-16,2.07789302175395885999740787208617305e-13
protein/DD_g725,3.22079726792549858894766168870335425e-15,2.05507654566303886596530815306278109e-16,2.84488437025202862736458071814089728e-13
protein/DD_g726,2.53801301567192861640834146886457053e-15,2.12963938985769589111768598336275609e-16,1.96030322252419590311846312312840920e-13
protein/DD_g727,4.32306217391378374994635240226083291e-15,1.75473255398136738547809856477388702e-16,4.39401115883149343520032643644104028e-14
protein/DD_g728,2.19499642469700897479661022892375599e-15,1.39702776597987473284364771160133931e-16,1.71161936760965418224507547030449156e-11
protein/DD_g729,2.03366326000448716389894701977245710e-15,1.75059797624906634646034609954304721e-16,8.55417526008678210107587765304025935e-11
protein/DD_g73,2.54398432317165058453275733623044981e-15,1.78813201311525788618071541886518526e-16,7.08805323869850074628167817666416178e-14
protein/DD_g730,1.74389065847998014390928960074203033e-15,1.74251128518240672958902162090242951e-16,7.05431481453149716358980626565989784e-12
protein/DD_g731,3.14122345965405588667209606492267886e-15,1.49028467782381938672409908814675378e-16,2.89609898418801854934068775327079083e-14
protein/DD_g732,2.79193961636296191671731380049672917e-15,2.08666526040953868006222702619670817e-16,2.57451442015105048767550719834370390e-14
protein/DD_g733,3.75753738924158265314228526782841321e-15,2.38579324196145309727704303641792739e-16,8.60218663994592966857257381606334833e-13
protein/DD_g734,3.30831605625412866929954331520509596e-15,1.77318610815288895924880812584043743e-16,8.30052808429998505829949127080275190e-14
protein/DD_g735,3.30839050030919222415549182387994169e-15,1.12271210576382793573751949727724928e-16,3.07635683301856241765005032536525176e-12
protein/DD_g736,3.92779430621746570384689419873160393e-15,2.06415044076067321328957222923528461e-16,1.84143908733829095740225721269054748e-14
protein/DD_g737,1.96925090020438434896817585342544474e-15,8.88537018488107103771198892293092383e-17,5.78972373928058134951751470936080603e-13
protein/DD_g738,2.44422736370553064453931619911997440e-15,2.29006415601070990980897656492308587e-16,1.40750662519290379016423173753504626e-09
protein/DD_g739,3.34818117819172248857580735856895814e-15,1.16024911492374920704259080099146877e-16,8.52021734192835945920688881447683296e-14
protein/DD_g74,2.46886554756689442111705211581107881e-15,1.18542561164074472900573498793514599e-16,4.51235651186279704776710351264419302e-14
protein/DD_g740,2.56143184104188110758612970651507478e-15,1.68351605062948114143629272562599503e-16,2.20810229032170258301858919846388444e-14
protein/DD_g741,3.17366447024511073767497700123682292e-15,1.30141218077179144901171657529569148e-16,6.58895770858298259566107961083292357e-14
protein/DD_g742,2.56070449408902638829835990735609875e-15,1.44556463915744284444432296488170628e-16,2.16610879863619539492512116876128547e-14
protein/DD_g743,1.29049304665111334397647634906434974e-15,2.31378751684103918076903139611171084e-16,5.96927865690316602790775698699216128e-14
protein/DD_g744,3.27978931834156929931120402233359232e-15,1.39292672553082470126997242191803993e-16,2.63435946050924978013911804582956295e-13
protein/DD_g745,3.63367124789447734419592030806790169e-15,1.23181164956548532909035582827334990e-16,5.25116773533480414515350787652730926e-14
protein/DD_g746,2.08426227039060674594385599242476312e-15,6.91463607874972795471701030665298036e-17,3.41658467716992054635561227084418801e-14
protein/DD_g747,2.19979109866942134777576949614824451e-15,1.57155516907761248300573889003637477e-16,4.21009690606135557086109430724684396e-14
protein/DD_g748,2.80598278812136768378548592297314288e-15,1.97092468844847197550413380319400340e-16,5.04343660607338941461705268609731745e-12
protein/DD_g749,2.64337593049071375568419024528823525e-15,1.63537774469336830334293343033961810e-16,4.56845779285680573997531309922082231e-14
protein/DD_g75,2.89773609548938540939961712061078826e-15,1.41621093268813280969173580661229826e-16,4.78275879595720484364183836469019971e-14
protein/DD_g750,2.53450849950278336482348748866567641e-15,1.64596744396461576779969966111140793e-16,2.89145089768691477003133549600926034e-11
protein/DD_g751,3.93069170723456019443000881980348164e-15,1.36866850181602896415850169839053813e-16,3.31459338689684239525571833328805238e-14
protein/DD_g752,3.14025658326432182244684113518742504e-15,1.61038841235877442349231371281637522e-16,2.46068201364729142989464002594593441e-13
protein/DD_g753,2.51039428803848414975848583955518689e-15,2.05722520803212948983621850886771389e-16,1.07322387243333308914880220720315641e-10
protein/DD_g754,2.48559934364391694658247375377627525e-15,1.17387753940019574607314468394310257e-16,1.34605269632851088005640220414285520e-14
protein/DD_g755,2.03366095816509786462908493859948547e-15,2.42095239298036963241739420900976569e-16,1.46493860034120544836035553289661186e-12
protein/DD_g756,2.47419984728359282907954945706959528e-15,2.20127157690647472126274536977940014e-16,6.34739553633031466434703638982745184e-14
protein/DD_g757,2.41948677293219614320127783440002161e-15,3.23552914971231665122262371467287904e-16,6.72354695781136079605951031456000693e-11
protein/DD_g758,1.63405403274879695055580259280192194e-15,1.42825646032293317297055229519135768e-16,3.24418425239470236726978228269330163e-14
protein/DD_g759,2.83059048803738716420945058434851826e-15,1.14938582862082570589828320744478577e-16,5.49699030616007434419651734998938049e-14
protein/DD_g76,3.74737808741885792401093119882048885e-15,1.70449194036704460625018739679976579e-16,1.98038952120851853430243173258446443e-13
protein/DD_g760,1.70944350083657352415285511464571957e-15,1.84502009936718507441879927068485171e-16,2.45576062062735307416099290129289980e-14
protein/DD_g761,3.19044138751946232837589533900762676e-15,9.12813408009637799581955432733356215e-17,7.34053376782400228625877996807860421e-14
protein/DD_g762,4.15944631268897818366444219706562285e-15,2.69653950251506160640933974130397356e-16,3.35712521010108375148001053272890311e-14
protein/DD_g763,2.98164758899911751078544511505944889e-15,9.08864628120392339927109754364133170e-17,3.02689764978764063761105001669848995e-14
protein/DD_g764,1.85717164826800464012175754456121859e-15,2.15215747085551906318544547576721056e-16,1.55170758152967889283880229896699067e-14
protein/DD_g765,3.22491690199358376247404573277592851e-15,2.07504596391029075010856632778271446e-16,2.90225598968517356794160399664200734e-11
protein/DD_g766,3.16618702110586931641806559381582091e-15,2.70373517474660743339845368368756610e-16,1.73415686943211179004089088728045044e-13
protein/DD_g767,2.41405996123358183444246366814903067e-15,2.81771780789260299635730104037764058e-16,3.67821572298511240063106310469299950e-14
protein/DD_g768,2.74699224886845517638602194647336119e-15,9.63447662837880415607182804945341370e-17,1.74506109509573408806234831230227807e-12
protein/DD_g769,3.27357186769730357086271477868911956e-15,1.40948105493747890576221995963892424e-16,6.12007899982269417060497145549547062e-14
protein/DD_g77,3.33449432640730872420544488896482779e-15,1.97166517582912075409884254931409578e-16,5.77669772702623439599528190304266061e-10
protein/DD_g770,2.29188335672522496517547749985019549e-15,1.17805019173415392216029551676686102e-16,6.77961669359379000027773859388738856e-14
protein/DD_g771,2.48098287843163804064030854409208526e-15,1.89887997441891472658878956925377296e-16,3.05537324474960512232683883968483734e-11
protein/DD_g772,1.92640091855691136092278628237788310e-15,1.38109458324007203048722644095635278e-16,2.14289382055376445932007418956783545e-14
protein/DD_g773,2.42364522884560631310984018411469315e-15,1.98925283186739707506029222476923360e-16,4.97331553696527094811482701731847124e-14
protein/DD_g774,3.66088754093887024000735781590335466e-15,1.15031429538971532940374808729556574e-16,3.70403377375078738629497482311041981e-14
protein/DD_g775,3.68494421517143275016237836175138059e-15,2.44159097701715112690182085616317530e-16,8.78337422547907848324806776025611898e-14
protein/DD_g776,3.01027433075705493045277657083488140e-15,2.41895173755866911895465326131234661e-16,3.97503770399563659161054749255017771e-12
protein/DD_g777,1.52963327870637901093457609887805571e-15,1.63716010801741609395715316972395759e-16,5.53582464063920562062569066260336280e-14
protein/DD_g778,3.38714716824784849257356109265771219e-15,1.77438929478641824723920346752111947e-16,1.46419771351181656542429745231560152e-13
protein/DD_g779,2.15102978696457666073410834651145610e-15,2.59026972176314050689203235269751174e-16,9.23757269456600190704320485946597656e-14
protein/DD_g78,3.79239039105555840159597015133267761e-15,9.72028993133029026563895167461728918e-17,8.28156570035210262841172999602247670e-14
protein/DD_g780,2.37707539118785398722045856252013763e-15,1.32845100320338139449619564966747793e-16,7.15249735100115346929548719489596884e-14
protein/DD_g781,2.38873470764268571280625588489597654e-15,1.22759299577396768007033690814252808e-16,2.10989600681312375448675849627277768e-14
protein/DD_g782,4.03151859496712584537851102333574225e-15,1.73152720074224564535266912583102762e-16,6.43286913446786762787868760590604208e-14
protein/DD_g783,4.46169742659313982681425006713676632e-15,3.15706274269444288222331139277691709e-16,1.96662840002175174577824714056912450e-13
protein/DD_g784,2.76600658348723753690634479396841197e-15,1.27082973021778009041680187340319418e-16,1.12994919799646031863588822352656066e-12
protein/DD_g785,3.20417004399403425889826281971999960e-15,2.12146236818116994541954019727699637e-16,7.69534872234883559791652947433731464e-15
protein/DD_g786,2.03650945882086586184874358787546999e-15,8.18910819317722748659158658512299038e-17,3.30177965694436749042909558602696151e-14
protein/DD_g787,1.23882953569660780475738513258625663e-15,1.81854816705806780176777136652642790e-16,2.44324247372191810159666941196117710e-13
protein/DD_g788,2.26253767814522530182136807938608623e-15,2.38383578739996512684007034846331728e-16,1.73794884282996685815170305162751065e-14
protein/DD_g789,1.03983302861158489959278214739738555e-15,9.74822526198260682254964915239181548e-17,5.29083418496891868228840922526424283e-14
protein/DD_g79,3.81871734322529776503156786699565998e-15,1.80074501365007036413692062292994398e-16,1.26339922226609778002145220994591647e-13
protein/DD_g790,2.70414025852483069088300415944600955e-15,9.96858615129970971382422480195622119e-17,9.40995363421758853649645758202715151e-15
protein/DD_g791,3.46856342741035520015259147139594580e-15,1.42352466977334340489826662484354083e-16,3.84236927188742054450732828444397285e-14
protein/DD_g792,3.04471649557824055382543677408721097e-15,1.67958355190424883473541288024158021e-16,6.65331056005846132282484246273321476e-12
protein/DD_g793,2.80917037537060414184878422044763020e-15,1.01749657393095849536223766360062985e-16,1.61639435973957070978786980883699199e-12
protein/DD_g794,1.46828579259595460727206992458546696e-15,8.38124665598277062624911218747727610e-17,5.51776370155881230082288911745115953e-14
protein/DD_g795,1.88459637644926429579723373467017689e-15,1.52283350331117521761327571900391267e-16,4.00268919097309472879356433232363155e-14
protein/DD_g796,2.51460743416917133545677208197459168e-15,1.07954700855218099140407436093470341e-16,1.19687204701292705962798835170759045e-14
protein/DD_g797,2.25333074811774854026828687199699380e-15,1.52544958091680741563321292806827921e-16,3.31939165975275769962571162960200107e-14
protein/DD_g798,2.68705907927031554673138157936075495e-15,1.95121683322112959814408175072387380e-16,4.30939576348887641023846000204619215e-14
protein/DD_g799,1.81070978402219675035883823400547671e-15,1.30601486443280200415627388687350087e-16,9.96842620036120422460839818361772590e-15
protein/DD_g8,2.50602659562262086351241438904150135e-15,2.39395176306386351338784975694231055e-16,1.11330525716092700815061256652577643e-14
protein/DD_g80,2.87304995471409875733344079341092406e-15,2.58536569373706507776605038845393261e-16,2.24951926135153846455927126564973262e-14
protein/DD_g800,3.67088565775563947245485189300547249e-15,1.54282095712010027005861717753231707e-16,4.67628583426345249986583985871980168e-14
protein/DD_g801,2.07675994607714178554852604781053655e-15,1.65672358090700654024146831893808628e-16,4.00879974929801004578927990573357174e-14
protein/DD_g802,4.51806753439529274284220134121253843e-15,2.16445918232760729664467506677361230e-16,4.53402335688369570533745102084411838e-14
protein/DD_g803,3.29217648659190481703053466148069322e-15,1.44419097921993594362773867875618664e-16,1.27918445675230993419926482320014567e-10
protein/DD_g804,4.36527619323206941143230610920092766e-15,2.18143136494688987383042471579700354e-16,5.91495823977034631590511828916046224e-12
protein/DD_g805,2.62089790642139851267771055582226839e-15,1.88299608397685345715172557122160976e-16,1.93172730743088439796385147205376354e-10
protein/DD_g806,2.19262861315107688264838682171337247e-15,1.28050702943664390132852995780328019e-16,5.81615507075282012557675666111520954e-14
protein/DD_g807,2.23700240286901475020244404585590741e-15,1.20486462803315435122861382798640333e-16,5.56353134223697047979938943907744656e-14
protein/DD_g808,3.21918758899493083916022238539290757e-15,9.86011684968657674114531038670997506e-17,2.69224898492841781621852751029999973e-14
protein/DD_g809,3.03806296519105066195015445265584427e-15,8.87155855426111533065486203039710730e-17,2.44316982146126830615454314970431992e-14
protein/DD_g81,3.88802779157288245925895950390699652e-15,1.46045250964305878630460409539826219e-16,3.57565450593624809421810545773772546e-12
protein/DD_g810,2.62580416660894476414791463167531772e-15,2.03048750571725609096261870851338886e-16,5.13444271386345092896005565342258927e-14
protein/DD_g811,3.41972920257638402489489148898773937e-15,1.41130086410997405344702192488294160e-16,3.58165314264049218824096517594782115e-12
protein/DD_g812,1.62981199735975488736338808139706571e-15,1.20638982763399219770203727238004345e-16,3.44945994723198729259058393736731956e-14
protein/DD_g813,2.10120781963937579460221706983930301e-15,1.58041603499544918060821358882197749e-16,1.41334657361299261527635476973763660e-12
protein/DD_g814,2.32164458346468880271998784702584666e-15,8.37501973039731516905768899468643880e-17,8.44955729544358152206041995352046409e-14
protein/DD_g815,5.79331590546457144755095397156516592e-15,1.57093830343114233954082868245924065e-16,6.09545792642957965420921389588489133e-14
protein/DD_g816,2.02099296658962436600367749337447162e-15,1.85200870584265788224997690528157511e-16,7.23061310555738617069329597101958499e-14
protein/DD_g817,4.28261817609740782209646817671496197e-15,2.10469477155951816538220256986948559e-16,2.87524979673640006926185698607375749e-13
protein/DD_g818,4.70500698044262944311331230520327230e-15,1.51902202960277912065403499385028719e-16,3.54389476194765143629412257476161603e-14
protein/DD_g819,3.15032359025350613501408972382921061e-15,1.13326497215154281886953617974719950e-16,3.23124220021898142008641324077054628e-14
protein/DD_g82,3.63940242907383596073238634279344334e-15,2.24164845689945165177518829807302008e-16,1.40572331820503744038317847167344267e-13
protein/DD_g820,2.83979796692622059895800083684657132e-15,1.70230291585071371241278598381905032e-16,6.56093130187599824700190995232547274e-13
protein/DD_g821,1.46091110092700356353454131716582987e-15,1.43003314745694355824378614549834000e-16,5.92848157285959595744784119260265210e-12
protein/DD_g822,2.17155824435995354173337401466244432e-15,8.80355486681594324768535860847072345e-17,3.91000567398576385609384885125124220e-14
protein/DD_g823,2.90473461708664252070835558579000861e-15,2.16471912739558759687902614948944680e-16,7.27023599796280601976493343702414114e-13
protein/DD_g824,3.78916385176419519023081220439752708e-15,1.74531146344082785320003038721127519e-16,1.16344596343912981786995054357478694e-10
protein/DD_g825,3.17182932490050180366552979850061672e-15,2.52645527928176024224777512085965903e-16,2.48067679399882117211935038144049804e-10
protein/DD_g826,3.52801085710501697550411251168152198e-15,1.34976212839494219184830115582523739e-16,1.29914334373858604996986105781159543e-12
protein/DD_g827,2.10037713743575779664846807491590143e-15,1.73076906460370499361211060357788951e-16,6.04219018650922077705541805207419305e-14
protein/DD_g828,2.72444055970360335543793579572045252e-15,1.74059852594631382313681938550466062e-16,4.82062506534235833384653115128010356e-13
protein/DD_g829,3.19803156697449238028260009966454559e-15,9.26138691887295870556185369460881332e-17,3.81502333420771327082842634350466039e-14
protein/DD_g83,2.40381832783444105466991706798746105e-15,1.12137229425815446390295065929815865e-16,9.86684288562180415770911976098152620e-14
protein/DD_g830,4.55168367521206867201394315564743823e-15,2.36402579431151280256402939022978193e-16,1.97713034524715348380950994178667273e-10
protein/DD_g831,2.58993599879771714480941838530918286e-15,1.34600064117084711478890621378267766e-16,2.12762618521816258379046769280828654e-14
protein/DD_g832,2.53881628989201497202392334297973149e-15,1.04469309443370102127867209668652997e-16,2.11262240544205513655930026022933604e-14
protein/DD_g833,1.74457423381339972847520858186660166e-15,8.45975712914715434706980141609396656e-17,1.38796352694495175090639868595821912e-10
protein/DD_g834,3.08703567429390101711596157388998989e-15,1.27003900429647307131740571022995137e-16,1.22930670843808707527962963440936701e-14
protein/DD_g835,5.50852857002182936925209479335349477e-15,3.22243586886936705151428015683229182e-16,5.62507081675723609140364768729143636e-14
protein/DD_g836,4.12982468224070603395537151836032640e-15,1.61480441184687527458411656696954140e-16,1.71564669720345242190325627516117000e-13
protein/DD_g837,3.25003647417408480224102704959532075e-15,1.63616451047653843525663548569381980e-16,8.85500898386567308667466105404348806e-11
protein/DD_g838,2.54365076098364764318052902521884303e-15,1.88211984785357584728678376432194417e-16,1.15193596159335383905859773129925447e-14
protein/DD_g839,2.35591162427342693089400907528592592e-15,3.38438575589935495761380754739698923e-16,1.24216916951284310304149479033928916e-13
protein/DD_g84,4.76699473260435762510142290286828001e-15,1.72266106652936569330813370141031751e-16,1.18025938760745244190793132775751407e-10
protein/DD_g840,2.00167866367140626328379752226013471e-15,4.98452655751240120041467313144277689e-16,8.64066372166496473615426002377013091e-10
protein/DD_g841,3.64598642729048269033095508154271963e-15,1.75674619873466159354351053104799710e-16,3.81185677036085053844936211458149286e-14
protein/DD_g842,2.20111195632445654548414968986109918e-15,1.29271369872777001293164749973198429e-16,6.39628250388423859215801233369133912e-14
protein/DD_g843,3.20099464486391184218521975038158245e-15,9.33883640051746798911391723261081861e-17,2.48408355886488714908434776146127490e-14
protein/DD_g844,2.88524479605812235059997135930849947e-15,2.30961141028096402186303935655142954e-16,2.46886136418604754094262888943975980e-13
protein/DD_g845,3.19446855116240394469069334867168967e-15,1.66074832887149688009165689275850796e-16,2.60508509224596292196893282130249311e-14
protein/DD_g846,3.35294411292658728720889226307876286e-15,2.24984979691744604803165220340153162e-16,7.08207633378286318597045110534833430e-13
protein/DD_g847,1.98756747987796230770698158725129532e-15,1.14202966308006697852861958319739826e-16,1.09798388458152869351152248571335053e-13
protein/DD_g848,2.40759644411171537960390850809234359e-15,1.96203359250130461623013344771081230e-16,5.06712279561605942872220447652253715e-14
protein/DD_g849,3.42808997361459546056143867589410376e-15,2.92939548182971211252174980063565202e-16,1.71968149465678143466819757865029221e-10
protein/DD_g85,2.00829119468343145304752254042037545e-15,2.18552495660533350964803059612818699e-16,3.76187579499232423897383385264998762e-14
protein/DD_g850,1.66225017925248305642720356194604759e-15,2.51344947584251841688532837524522938e-16,2.51889541373170594536833608033185286e-13
protein/DD_g851,3.26256227438371508794591034446985246e-15,1.53259985548505368874450894752276985e-16,1.43164820699948576619662076449899730e-14
protein/DD_g852,2.45320904211934385478329843584564581e-15,1.50076188052591009421530331967012515e-16,5.06361847051877812232441933882911531e-14
protein/DD_g853,3.00449229894770809419845247177105604e-15,1.33323762363063888695425121984819025e-16,5.50876549099101928567175367323485157e-14
protein/DD_g854,1.91218350081429935099626042903682065e-15,1.85061217931827372466798156681612797e-16,7.12649180260952929543190502268978625e-14
protein/DD_g855,2.65820563467642548349982320133912070e-15,6.72363756751659841621860364597191765e-17,8.92850946996037668076466590795242844e-14
protein/DD_g856,1.97491672347295770895274625527590283e-15,1.31018953642240679350071563062834039e-16,4.62512495987300723633537655414486489e-14
protein/DD_g857,2.20853298609264876190147720453002667e-15,2.00341822762333302215451744679905128e-16,6.81145681022721814560916284813763111e-14
protein/DD_g858,2.36191787617522609255614749919861281e-15,1.30145407604088201880844450791848414e-16,5.46083014759453330523853724302385531e-11
protein/DD_g859,2.60326461632704286314412830949125093e-15,7.86081323352200550414239589170292402e-17,2.91590214780292403707235777003484006e-12
protein/DD_g86,4.41191708191682740881445491121573847e-15,1.76256738922069683355715300901201948e-16,4.69721233318848450302453387457952795e-14
protein/DD_g860,3.67471371413353622465359240222830099e-15,1.42846718511987977379114626712035300e-16,3.02785602556269748426594798429576465e-14
protein/DD_g861,3.11741970127531149667007823628022424e-15,1.40485495006654352952061556343655928e-16,1.01530418065404603408375062575979860e-12
protein/DD_g862,3.11736126114630362260646587154560557e-15,1.33159124707017930363893603974545596e-16,9.42858712081616022731711963552663749e-14
protein/DD_g863,2.32540814145594437738427605369628622e-15,1.70339648846917353640188881228744870e-16,1.40142180859464934102363318622012130e-14
protein/DD_g864,2.51369461900329855015738564879575094e-15,2.75935775774768766915778300977825542e-16,2.00404956551879515813744141898050226e-14
protein/DD_g865,2.75875155646497926413079746286703487e-15,1.57401848981568231225546056576524707e-16,5.48870591265655330687053406586837402e-14
protein/DD_g866,4.00969726810837073664817195546937170e-15,2.46854417698027950287275981339357610e-16,4.78604915397086941365315494696341192e-13
protein/DD_g867,3.15334715176504937951039946153014490e-15,2.17713149048019762554168941511494214e-16,1.70675141311550120325477873252216097e-12
protein/DD_g868,3.12670329673344635161974906338281670e-15,1.09801336087390931828862543984999760e-16,6.41209670197727437877499669183689621e-14
protein/DD_g869,1.35451503867045921887209876943814637e-15,1.97943474281937249373598532422503435e-16,3.93120527510587399757412775389722953e-14
protein/DD_g87,2.87065332770912011878279896523600603e-15,2.21431221134188736733091815651321222e-16,1.01545610164835172231192149488126351e-13
protein/DD_g870,1.68976566671242729711354278905939331e-15,1.53740073417604606512552751144485099e-16,2.44971503814944910254001846368652976e-13
protein/DD_g871,1.91301524332724625197370131743922834e-15,1.52288345972968934485686955369882073e-16,1.01817766025909127443297374722304692e-10
protein/DD_g872,2.57868076756247078711321845801905014e-15,1.34000010751210192829284721139079759e-16,6.16306801133198615924417627622780003e-14
protein/DD_g873,2.54713759732987713791276046559461230e-15,1.69228013577119513209138294927974230e-16,8.75557341631074123248516328919660090e-11
protein/DD_g874,2.21806920709937343659987873071398054e-15,1.21726663296705886874474765998008097e-16,2.81151534484161513097366859668287004e-14
protein/DD_g875,2.34267744310853584607305671083694410e-15,1.72816566529033211887791268777328647e-16,4.93589252380606461062738826953999090e-14
protein/DD_g876,3.23319263069341104396456692452187555e-15,1.03774906485661857496633238134956253e-16,1.46907708427346678852891633750733265e-14
protein/DD_g877,3.25466483056423867023527508067125255e-15,2.37147103285454582394108869530919171e-16,8.41857350984873440614816428229784284e-14
protein/DD_g878,2.58607906557081791067151562147353660e-15,7.77006338115447442221112534050089491e-17,1.60242530111185757371124025040555212e-12
protein/DD_g879,3.64504387847919360626439394528170068e-15,2.49674983710154649111777076979627816e-16,2.25612599721993981234630833778216433e-10
protein/DD_g88,2.62873465167459092226328932985325410e-15,1.65791008061588810095705362638417560e-16,3.43763828644721312415073600279428245e-14
protein/DD_g880,3.15435591093107531742090915849424793e-15,1.37832640104316225143104192363715537e-16,4.45594536346224157652055962726085111e-14
protein/DD_g881,2.86103095411620891362004068465451057e-15,1.13592370699569594410608150025028607e-16,3.43336220912177020591766586158571468e-14
protein/DD_g882,2.34262443510867844132200820128041501e-15,1.49073928673983171211072201125828410e-16,1.06218544277039049995857072119823942e-13
protein/DD_g883,2.06096514427077701107914358733591979e-15,1.56045990331468845282101253421914034e-16,6.84158348860130916545407727509007681e-14
protein/DD_g884,3.37558419971316313913242898815174918e-15,1.70275499212135976739140725356128650e-16,3.81190368175003582826093183218313932e-14
protein/DD_g885,5.26325045386466770398562937215591124e-15,2.57901790718283944575097003703730334e-16,4.94970897685140628188070803930298344e-11
protein/DD_g886,1.85396282940107542185184913489569759e-15,1.69141027878785337575881047727406291e-16,7.40387037561359884841694225110091773e-14
protein/DD_g887,2.69060626885290512185507951157866081e-15,2.33127690992080808834421583354205547e-16,3.07050953959253936777968285317336224e-11
protein/DD_g888,3.53791759614245556115767111063442515e-15,7.62117344520580258928980012725969592e-17,3.01107058208618631181705059704854664e-14
protein/DD_g889,3.55741060552273056510840630416694628e-15,1.60949993158788554828796439890459172e-16,2.00917825284432569080446963501533243e-10
protein/DD_g89,2.26261572178559877428590132168550540e-15,1.74775859086113637410575925839548257e-16,9.62259346998994349006606980474096282e-11
protein/DD_g890,2.51847265711953418828144122764729039e-15,1.88590088759688053686212215365965371e-16,1.52961138461267528193612670487262575e-13
protein/DD_g891,2.48381610963924453954262312520435426e-15,8.73389118545333234125290989555457656e-17,3.48261288939470794701617575734822684e-14
protein/DD_g892,2.25564498951653134053038134674053088e-15,1.45109586270953554308494942090953629e-16,3.14322402577959087180467378109147002e-14
protein/DD_g893,3.67469436072778247494551820999755417e-15,1.15333686375549024814697442868868027e-16,2.58002156373379530141332050734466932e-13
protein/DD_g894,3.11941239628099918290467425495189692e-15,2.44427581693088603809294207750098060e-16,6.90288234915332683737985074122965139e-13
protein/DD_g895,2.63919186300842879519968942223229766e-15,8.37104285700760740575179157796533778e-17,1.98020678000315392993542659228161393e-14
protein/DD_g896,2.64869412251651595384614897922610975e-15,1.16705558571710732869492404299300803e-16,1.96963335118634166447926292902843886e-14
protein/DD_g897,2.55881283629051789335812916920352681e-15,2.03965760141364541302492528082733865e-16,8.80192031414265386558758856431079422e-12
protein/DD_g898,2.26535346280064852389540552902621348e-15,1.36010749528755519260543427321785273e-16,3.80590234599039805165674411651712800e-14
protein/DD_g899,2.91458011232061022087702367605006554e-15,1.87766323884448735249858405562164091e-16,2.57957295636860221117277467455703332e-13
protein/DD_g9,3.36386924968572416042240898634001841e-15,1.44458017858802635051887022841136296e-16,1.89063132929823177231911736200195989e-13
protein/DD_g90,1.78227640260368131031272371180105474e-15,1.68712429731462448067689049518105731e-16,1.04768915783219269651068876539651277e-12
protein/DD_g900,2.85768063187585450763396193679509463e-15,2.50336883319608862576409383222292412e-16,6.18027155580710620578391975015747222e-14
protein/DD_g901,2.72607575996121970992081605887640807e-15,1.82153501259628023894280987725737292e-16,2.67480730473224201603558887312056721e-14
protein/DD_g902,3.16321952807697263137329404744602914e-15,1.64384381164441549716640238918978308e-16,5.00712462137439671206482406875400439e-14
protein/DD_g903,1.96016947442260064643475280583099455e-15,9.73152364316787349548478870079189741e-17,1.01258689382112204098200902733471321e-13
protein/DD_g904,1.71432159068105693559046023606284480e-15,1.82025618153254570868219715181634328e-16,3.27884894182600130340458663863552265e-13
protein/DD_g905,2.38399346150488305816023202937834712e-15,1.30193324261317263083437498829842313e-16,6.18427200006305304678513153383871679e-14
protein/DD_g906,3.97190376865048909968282938177532327e-15,2.28411729771586920418814690289624895e-16,2.11256184354403027011064351613294409e-13
protein/DD_g907,3.29798690015338704066501134736403115e-15,1.47149433081325315273219463662042020e-16,2.84746187959870473519680146885756331e-14
protein/DD_g908,2.44702921621494516583554690264839598e-15,2.07517568042796245676178976949485174e-16,5.93027522628778980576535694937377872e-12
protein/DD_g909,3.30147339333062687099595995930742450e-15,1.34733957969545402224022199370740738e-16,1.86976702866654177414262328128858766e-10
protein/DD_g91,2.71048208000605300052454554938175077e-15,1.71228955138648595456845066198136047e-16,3.43927022819713872689975715082656574e-14
protein/DD_g910,4.51984827413064274747394196705572420e-15,3.07620554609970341235999969679921957e-16,2.22787073013555794001614002730558565e-12
protein/DD_g911,6.17165485680201520298859698238428784e-15,1.92683761352763877954992732413958928e-16,8.13419579919421996703757008732730683e-14
protein/DD_g912,3.07611668130887590719382216784029506e-15,1.31009776190170949692190998852468181e-16,5.45709433479313468139004321719264513e-14
protein/DD_g913,2.10646306256628153116020386918477112e-15,2.12591144740460945972216085171080779e-16,3.30393180833899440284747419674751630e-14
protein/DD_g914,3.00390594750920002514397861999350915e-15,1.46457833094688333221902061373346861e-16,3.84290490087976729863511646623706256e-14
protein/DD_g915,2.56526275873297687248965132520859083e-15,1.08123008386859462807969412376660416e-16,4.75164400737388132459818403644646895e-13
protein/DD_g916,2.62506500552837930781532049844043092e-15,1.68914300192826594582714555110164145e-16,1.06631096510564382865183426037786783e-10
protein/DD_g917,1.86182956996920270891321627855546214e-15,2.19855233872106078993795302843799144e-16,3.46901918848209351103284498511882502e-12
protein/DD_g918,3.12758370255526193911598856940479872e-15,1.03767129412364485720194813936057220e-16,1.11633951087645732517100384845474912e-10
protein/DD_g919,3.81817135008643370832089949363483384e-15,1.37538186923892371456643135071727917e-16,4.18610821286900008424771474462757855e-14
protein/DD_g92,2.21197586769931550948473715893441640e-15,1.56624085983943746874542976755623244e-16,2.22641567494080213090361512752383501e-13
protein/DD_g920,3.66947880556274634392376667803342667e-15,2.13251095843064723994513794787734644e-16,1.73110342784273887703545347325120736e-13
protein/DD_g921,4.69569934796326692556859773372053426e-15,2.03627620265204402187519798979310580e-16,2.20511626422720259076588330990139524e-14
protein/DD_g922,2.65303054783065817434697667519239485e-15,1.17902138988599827981942666986136813e-16,1.06041889157858732913671589742573231e-12
protein/DD_g923,1.89622348935107411525586499829040318e-15,2.01263334444673151197195827489391402e-16,5.14627539577029963521704844943166886e-11
protein/DD_g924,3.12902641187279942314613028622468303e-15,1.76659662242958783862577735025782555e-16,2.53659781670356967274034490910865965e-14
protein/DD_g925,3.66481670093164455017271549901714465e-15,1.50747921572570208717463039392211439e-16,8.66808269882617177051923804250525146e-10
protein/DD_g926,2.67617054122452825692319874114555180e-15,1.46024321517390643930035849105501308e-16,5.50194472935035940774402331977958104e-11
protein/DD_g927,2.30723434215009917734417786918955076e-15,1.56115206989188975422166480500876853e-16,4.26731518929867520462926443978763400e-14
protein/DD_g928,2.94641789554668618253954641706935290e-15,1.42021727211948572194540999139794233e-16,1.91752543088708216809407568541891986e-13
protein/DD_g929,1.66636788603376292659818684843350195e-15,8.02562008868052466680555562637793153e-17,4.73613474399033608397556668756482305e-14
protein/DD_g93,4.19553486268664355049668449907991058e-15,2.11734563322782349659148663815688986e-16,1.10190200026218942964543364725864023e-10
protein/DD_g930,2.95374947313863207324492804694761365e-15,1.43098618897038411116418704553941154e-16,2.65141890366756605605069317434791947e-13
protein/DD_g931,2.79668095753758624475428007789094975e-15,1.43394415789738340196346703737432148e-16,4.61622849408024594314078102180521574e-14
protein/DD_g932,4.42262634030604559838017910331411335e-15,2.20533618927810070118934561284947591e-16,3.27783508281279672590553271986470996e-14
protein/DD_g933,1.93447744519208677138108335985487533e-15,2.18217789767801245508088812759559066e-16,5.97342696189894415477852204082736873e-11
protein/DD_g934,3.49020403238747595345799512591873117e-15,3.16709227221259634324200928306162354e-16,2.20836407977829550616136964081306501e-09
protein/DD_g935,2.43979918240972657120393721284717190e-15,1.79989283874496943384094332213007917e-16,1.44589528416436508606147665732398153e-13
protein/DD_g936,2.77789826406387982535624067432597731e-15,1.55449003453128240153085249283488378e-16,7.91492225576774463869471576652698841e-13
protein/DD_g937,3.72832951458969373638988233503575591e-15,2.59683576327317289730696214941581958e-16,1.04450190204215644128758122752771424e-14
protein/DD_g938,2.98437277951768318773554035802809470e-15,1.40578928677818892620180291533229251e-16,8.46703629141739475116725561309997068e-15
protein/DD_g939,3.18355129501046703760418335306022709e-15,2.34746899341791076516825422128140360e-16,1.38592778979465527168531943423168980e-13
protein/DD_g94,3.16186003300301904961700698082345464e-15,1.56850155416380569386583042110388610e-16,1.07060434233190387234592217836637210e-13
protein/DD_g940,3.22247863720539600039773920197488439e-15,1.82580075629837844936630429857608940e-16,2.32564038184970804814911668976718145e-14
protein/DD_g941,3.82972069093999408124279986207328616e-15,1.02995957918539605819555979035616474e-16,1.11909873834492303742732433264903444e-13
protein/DD_g942,3.03693008355762873617788730236410225e-15,1.61211131342091105513835292270804936e-16,2.09972885874265156569940343188525357e-13
protein/DD_g943,3.18317961863064422774751269067310537e-15,1.17796281871402795436846219352105775e-16,1.36550796604785237559005025001970143e-14
protein/DD_g944,4.52955234646494056404692307308874784e-15,1.38068747565743169981404569782243142e-16,2.45749624919781289937539491013321770e-13
protein/DD_g945,2.76523444877278249841677054204819441e-15,2.16955787163362810929505949197561206e-16,3.53640289491614445265975649849341120e-12
protein/DD_g946,2.94811998658995516634265343824779858e-15,2.66899028270403652214708304014765456e-16,1.12669301154095367977645910298810504e-09
protein/DD_g947,2.31089093331102255377004782612123239e-15,1.18459125724173020002539821077979195e-16,7.41463158384722584721315351854550893e-13
protein/DD_g948,4.11492684590511879746206148391271191e-15,1.84559269321020939207760430371024054e-16,4.79406888160305890477055812507490001e-14
protein/DD_g949,2.87737826296209886676335274302146932e-15,1.82875417029865242667261112435199396e-16,1.35652660989906533586229930289877911e-13
protein/DD_g95,3.26505075072025500722787443257360226e-15,3.83723030276431874065823597369287041e-16,4.65784107498946385306010460122161708e-10
protein/DD_g950,2.87438888057598212594236254409738770e-15,9.52582718785863633235245218624050601e-17,4.93105571664794176244463009446373763e-14
protein/DD_g951,2.18600764245017827050278160209551100e-15,1.65863023852331922373382044608702234e-16,3.92048713425064532244007595606682600e-14
protein/DD_g952,3.05605991780532223087820131388465204e-15,1.74930778697411947881401870204401737e-16,4.81128056522358545795630364060868006e-14
protein/DD_g953,3.93611517484326034862612679776209910e-15,1.25535932401518506851644235434788372e-16,1.60113029617774736403295736150700355e-12
protein/DD_g954,2.67398991477202670144099720476941284e-15,2.21334817506863868125945811321192685e-16,3.65947513642028269743190444918574597e-14
protein/DD_g955,2.22260805547238105067876565290969259e-15,2.26542271425105536775348923431272054e-16,1.28755720518359926283254826273396237e-12
protein/DD_g956,2.83828513859109646384283328292963850e-15,1.84578858595289060023943167217480909e-16,7.54550718025606235655962134623099682e-12
protein/DD_g957,3.37950902462224286959789502264010514e-15,2.20534136486445610875078390652743599e-16,7.91167509860791273993805646118263726e-14
protein/DD_g958,3.04708724378128419819472659924403175e-15,1.34096916549989139758817489669608633e-16,5.80889864397387828595323592814233403e-14
protein/DD_g959,1.59847206300950757093516843763248940e-15,2.30931953542793665489272060899261531e-16,3.30846867069568132748577671265976684e-13
protein/DD_g96,1.93380157047706046014250727962422576e-15,2.14133480770803985829136646271112323e-16,2.84808033512139461196880485795396452e-10
protein/DD_g960,3.27744138698861250317104674000639915e-15,2.24261154279850114457980242839032467e-16,3.15740314349943402610920469688188463e-10
protein/DD_g961,3.03824628654574676325635726538938778e-15,1.34989546838692903726372368908386450e-16,3.58824993471908692026791532452931321e-13
protein/DD_g962,2.65476605040172382885898251975139326e-15,2.20890921434292262823314088783866439e-16,9.36142670600945845936875017967938465e-14
protein/DD_g963,4.63197401039651753907264093513985222e-15,9.15857842720875213539520792360319701e-17,7.33627065813316129623398682633093086e-12
protein/DD_g964,3.25893097438770494370612506019162781e-15,2.22106334992367645627557599609846778e-16,2.45740841268615271941985419726543089e-14
protein/DD_g965,2.77818832736688138565573423853366702e-15,1.32927334317408872867274644330948265e-16,2.26600512078660198273633307934643773e-14
protein/DD_g966,3.07991769559693398211991448880594930e-15,1.04655329532875129101867472334273067e-16,4.58542942354447063722926412884770365e-10
protein/DD_g967,4.27283880317049175578606316144730856e-15,1.55817427823453734136134819816078964e-16,3.14186227505052487971245184670725465e-14
protein/DD_g968,2.32921242637870453951094332355093486e-15,2.31186105423496436913745566749716903e-16,3.46665928927687354245799190009018596e-10
protein/DD_g969,2.67762965614751386681190084759482269e-15,1.44697776265431064800882234307381077e-16,2.67953708443031097202710294022887178e-12
protein/DD_g97,2.11884889582090328799544977918152522e-15,7.03035393801532852582734082267469596e-17,2.00565029697625165798658612188049158e-12
protein/DD_g970,3.87415390902332712087007834393760727e-15,1.06603881425265573941468147050112804e-16,3.67260023993224483627960699140301545e-14
protein/DD_g971,3.32192897518256775542565204673546876e-15,1.63219672950894644593569968482229088e-16,4.04602094227765832517715183860944916e-14
protein/DD_g972,2.49311600697013693623935774052388026e-15,2.48033890089200749981922068589282142e-16,1.54301645265365382069163353720254818e-14
protein/DD_g973,2.48845942549585858829059117877405808e-15,9.11894333118966953582786721537751140e-17,1.47668627609513816806352493613256463e-14
protein/DD_g974,2.70998299708235855587774497352803454e-15,1.41660308418527522788647442481370751e-16,2.29649178940584726199587780802385361e-12
protein/DD_g975,3.46474729998043067107436299405166852e-15,1.64067453772877342497992823888516599e-16,9.10761054179859941264804947154815934e-12
protein/DD_g976,2.98766054947720731273238677957534096e-15,2.56534911831913647114221432550741716e-16,4.93392177386994069168835150813126448e-12
protein/DD_g977,2.20511823840235500845285735300721525e-15,1.64055475221729527147591052530597883e-16,2.57598473906514973967782646817980475e-14
protein/DD_g978,2.99335302892916921911388668399696606e-15,1.76263147980563106706396696520266002e-16,3.80966591905838651486342387892395388e-12
protein/DD_g979,2.48971366796537808010658440577552499e-15,1.21613129105128398595110896792772517e-16,2.88521958488720725774068549251430797e-14
protein/DD_g98,2.87132680151183038408064982664094688e-15,1.10227948909684078028200717275137183e-16,7.18534002886801202088722060431096523e-11
protein/DD_g980,2.97918519240726942546002202767866664e-15,1.19779678435068450704735617355150639e-16,3.77156445539449176839602593975187721e-14
protein/DD_g981,3.05922107769979082993430965021559414e-15,1.74332182233288236195124228716726187e-16,1.46874071281735076282978587178461493e-12
protein/DD_g982,3.07096536849114149536285456952249678e-15,1.64368333415054434935629608805080546e-16,4.98079152645250863396657895283761789e-14
protein/DD_g983,3.25903011728807757348273968072819593e-15,1.61030428840971677734820647857459617e-16,9.18323913934539913484816506864431314e-14
protein/DD_g984,3.06116350007315372368622048784210646e-15,2.16987354152786895665850605443104999e-16,5.83102301018341800371579344432057735e-14
protein/DD_g985,3.15441882126192994266578854659552325e-15,1.45809072428213681021395897705549404e-16,4.39678978053268906808187731761531463e-13
protein/DD_g986,2.80885207901628467882875098325168435e-15,2.06919735354753994924418695846903548e-16,3.95528018899894402815211139659684171e-14
protein/DD_g987,2.52560365009653092505315620823927145e-15,1.25392446316220250104937095643065512e-16,1.41486850818867493213820990639240066e-12
protein/DD_g988,2.11953457925005130598322525993485178e-15,1.02920702097829144349722881808736285e-16,4.21705802041339348702724008413885932e-14
protein/DD_g989,3.54208366696270278772394380207571944e-15,1.85960328481945302281731052689945348e-16,6.57850025542936628296120472261846840e-14
protein/DD_g99,2.17803263838897512254106220959633348e-15,2.99286826467985578655594830597824947e-16,1.34062175397290861137953355726832011e-12
protein/DD_g990,2.70738969738725087874754890322803113e-15,1.22843464427245354116389544958165691e-16,4.41567648520473898178204810985330289e-14
protein/DD_g991,3.39759981916106616612096342124244351e-15,8.27206561371975931898368597445470839e-17,2.69974261163917134268227187465438894e-14
protein/DD_g992,2.26839066799664992790770067746053067e-15,2.38619026295862774792306902564993862e-16,1.64924933144303954276589504215984838e-13
protein/DD_g993,3.54827190970569609012222552196831293e-15,1.32351203670205518096233512701306834e-16,5.46675835830105794768976453845109332e-13
protein/DD_g994,2.56220651997612873137855673979200508e-15,1.92202042231893422790962379201869960e-16,1.40327820117131183875439052760296640e-14
protein/DD_g995,2.15643810735501486254540282156093585e-15,1.55868566716110535536782615807317947e-16,1.82894114644637963774066461645940585e-11
protein/DD_g996,3.20526950110878064823350585811663579e-15,1.31430673283124436148520276606450012e-16,4.78968215082226840580942183019561611e-14
protein/DD_g997,3.35838414619584148936286757457838736e-15,2.14390271152166857196500508412177470e-16,2.88452697163146324968328736272349064e-13
protein/DD_g998,1.82275915177949754966527239474918293e-15,1.73158482191901651939613032006895348e-16,2.58474591129013630279193310869393454e-13
protein/DD_g999,1.95226731675620536436201070478332796e-15,1.64104281049744979270525226177538352e-16,2.59883955368406027329576141259205913e-14


==> data/eigen_graph_biological_64/eigenvalues_relative_error.sorted.csv <==
percent,Float64,LinearTakum64,Posit64
0.0,2.7663348988733235e-16,1.3780519222718166e-17,3.9874089923544694e-16
0.0008210180623973727,9.386212342029119e-16,3.207940803910612e-17,3.1165641194600578e-15
0.0016420361247947454,1.0234856723407505e-15,4.225684368181476e-17,7.521282486651267e-15
0.0024630541871921183,1.039833028611585e-15,4.2664703048917124e-17,7.695348722348836e-15
0.003284072249589491,1.1043553886680647e-15,5.2830727372307577e-17,7.696922325557826e-15
0.004105090311986864,1.1193474916923658e-15,5.791326084523533e-17,8.467036291417395e-15
0.0049261083743842365,1.1991827394540716e-15,6.229470130693515e-17,8.480951840588581e-15
0.005747126436781609,1.218874414005596e-15,6.418555116542428e-17,8.566763362885108e-15
0.006568144499178982,1.2292069804563626e-15,6.596360033087863e-17,9.409953634217588e-15
0.007389162561576354,1.238829535696608e-15,6.616142159035106e-17,9.968426200361204e-15
0.008210180623973728,1.2623012839523422e-15,6.723637567516598e-17,9.969760942276546e-15
0.0090311986863711,1.26513431193419e-15,6.811854276996471e-17,1.0434003027240648e-14
0.009852216748768473,1.2881830360252547e-15,6.836000020207888e-17,1.0445019020421564e-14
0.010673234811165846,1.2904930466511133e-15,6.914636078749727e-17,1.113305257160927e-14
0.011494252873563218,1.3177400605839075e-15,6.951290347399528e-17,1.1237588846193929e-14
0.012315270935960592,1.3229340892900453e-15,6.975044961202955e-17,1.1385018708267595e-14
0.013136288998357963,1.342561957298502e-15,7.012225354743116e-17,1.1519359615933538e-14
0.013957307060755337,1.3545150386704592e-15,7.030353938015329e-17,1.1593449349011082e-14
0.014778325123152709,1.3846491609172057e-15,7.149154811869721e-17,1.196872047012927e-14
0.015599343185550082,1.4144958849191792e-15,7.423816576487448e-17,1.2164337357126753e-14
0.016420361247947456,1.4449007162894753e-15,7.520054308839869e-17,1.216548431472352e-14
0.017241379310344827,1.448859667686697e-15,7.5626805369364e-17,1.229306708438087e-14
0.0180623973727422,1.4497087901208035e-15,7.621173445205802e-17,1.257207580640325e-14
0.018883415435139574,1.4609111009270036e-15,7.6689444063075e-17,1.265006910519426e-14
0.019704433497536946,1.4672749055072375e-15,7.715621174282442e-17,1.2838703992931623e-14
0.020525451559934318,1.4682857925959547e-15,7.770063381154474e-17,1.2999148929800573e-14
0.021346469622331693,1.4775430959859312e-15,7.860813233522006e-17,1.3322791153921821e-14
0.022167487684729065,1.478761252065788e-15,7.863048049697602e-17,1.3412543290230112e-14
0.022988505747126436,1.5085748931128251e-15,8.025620088680525e-17,1.3460526963285109e-14
0.023809523809523808,1.513549212997007e-15,8.129963965414141e-17,1.3480951295845633e-14
0.024630541871921183,1.5176541442735417e-15,8.189108193177227e-17,1.3655079660478524e-14
0.025451559934318555,1.529633278706379e-15,8.20438240525636e-17,1.3665006304275345e-14
0.026272577996715927,1.5527957770865216e-15,8.27206561371976e-17,1.3820596456123657e-14
0.027093596059113302,1.57217866707751e-15,8.273634342253582e-17,1.3994823496706304e-14
0.027914614121510674,1.5884769762956929e-15,8.358500220203823e-17,1.4014218085946493e-14
0.028735632183908046,1.5984720630095076e-15,8.359993950913436e-17,1.4023756374308801e-14
0.029556650246305417,1.629811997359755e-15,8.371042857007608e-17,1.4032782011713118e-14
0.030377668308702793,1.6339106224106389e-15,8.375019730397315e-17,1.4235282840176855e-14
0.031198686371100164,1.634054032748797e-15,8.381246655982771e-17,1.4316482069994857e-14
0.03201970443349754,1.658301326803879e-15,8.444226954500514e-17,1.4690770842734667e-14
0.03284072249589491,1.6597129772129325e-15,8.447672568745905e-17,1.475180152061086e-14
0.03366174055829228,1.662250179252483e-15,8.459757129147154e-17,1.4766862760951382e-14
0.034482758620689655,1.6663678860337629e-15,8.575730391712271e-17,1.5020225885123537e-14
0.035303776683087026,1.6683275232780946e-15,8.601104798718834e-17,1.505192233492541e-14
0.0361247947454844,1.685317587325292e-15,8.724549953099547e-17,1.5067024146873643e-14
0.03694581280788178,1.6897656667124273e-15,8.733891185453333e-17,1.515294829238653e-14
0.03776683087027915,1.6920886807202906e-15,8.747481421969296e-17,1.5430164526536538e-14
0.03858784893267652,1.6959428953060863e-15,8.780558108752649e-17,1.551707581529679e-14
0.03940886699507389,1.7094435008365736e-15,8.803554866815944e-17,1.5586785167689937e-14
0.040229885057471264,1.7096699436702606e-15,8.871558554261115e-17,1.5677042295683377e-14
0.041050903119868636,1.7124385658342515e-15,8.88100606637725e-17,1.6017122475420225e-14
0.04187192118226601,1.7139227220511762e-15,8.885370184881071e-17,1.611081011294926e-14
0.042692939244663386,1.7143215906810569e-15,8.920681150417412e-17,1.6402914710596163e-14
0.04351395730706076,1.7228995205108201e-15,8.981352060679355e-17,1.646474843721542e-14
0.04433497536945813,1.7233000277462479e-15,8.995417352947695e-17,1.665770130888356e-14
0.0451559934318555,1.723563108177323e-15,9.058485325087846e-17,1.737948842829967e-14
0.04597701149425287,1.725193736371933e-15,9.088646281203924e-17,1.754256355277084e-14
0.046798029556650245,1.7379845998689588e-15,9.118943331189669e-17,1.7591773480835454e-14
0.047619047619047616,1.7438906584799801e-15,9.128134080096378e-17,1.7610669072241676e-14
0.048440065681444995,1.7445742338133997e-15,9.158578427208752e-17,1.773977615905207e-14
0.04926108374384237,1.7469750667622803e-15,9.238882686135385e-17,1.7751684380320694e-14
0.05008210180623974,1.7484525025175618e-15,9.261386918872959e-17,1.7899924068394123e-14
0.05090311986863711,1.7550856505860387e-15,9.276057495503157e-17,1.7933958602755443e-14
0.05172413793103448,1.7606066917539833e-15,9.30545685648414e-17,1.7988215424023683e-14
0.052545155993431854,1.7623029179639645e-15,9.307271047275674e-17,1.8035881223063928e-14
0.053366174055829226,1.7668120624942695e-15,9.317897099534422e-17,1.8101414914886342e-14
0.054187192118226604,1.7668434292204107e-15,9.338836400517468e-17,1.8221175429385924e-14
0.055008210180623976,1.7775625731782898e-15,9.449409372506571e-17,1.8234299198107116e-14
0.05582922824302135,1.781181667232661e-15,9.50354372267126e-17,1.841439087338291e-14
0.05665024630541872,1.7815671914325e-15,9.525827187858637e-17,1.8568921814157846e-14
0.05747126436781609,1.781788320945173e-15,9.53397525285022e-17,1.8576358284586962e-14
0.05829228243021346,1.7822764026036813e-15,9.556131844715573e-17,1.8664365009673842e-14
0.059113300492610835,1.7850809582677494e-15,9.582245055114966e-17,1.868487834116504e-14
0.05993431855500821,1.788054342293889e-15,9.634476628378804e-17,1.871537075376954e-14
0.060755336617405585,1.795556494089309e-15,9.650900296550791e-17,1.8768538291192333e-14
0.06157635467980296,1.800150623661644e-15,9.660152439190527e-17,1.8846314559515845e-14
0.06239737274220033,1.8005113211387455e-15,9.720289931330291e-17,1.918192894203119e-14
0.06321839080459771,1.810709784022197e-15,9.731523643167874e-17,1.9487983379266124e-14
0.06403940886699508,1.8207551060031563e-15,9.739086487899094e-17,1.9681753912041044e-14
0.06486042692939245,1.8227591517794977e-15,9.748225261982607e-17,1.9696333511863415e-14
0.06568144499178982,1.823483706603265e-15,9.764778800205914e-17,1.980206780003154e-14
0.0665024630541872,1.8255165010169265e-15,9.776310107950942e-17,2.0040495655187953e-14
0.06732348111658457,1.828211435326298e-15,9.860116849686577e-17,2.005088070671326e-14
0.06814449917898194,1.838228170535499e-15,9.867163217159587e-17,2.0151471958799532e-14
0.06896551724137931,1.840545031935944e-15,9.901133470351602e-17,2.0310732812271758e-14
0.06978653530377668,1.849403145108132e-15,9.96858615129971e-17,2.032321888415359e-14
0.07060755336617405,1.8525532002818165e-15,9.971603901217599e-17,2.0585499323710505e-14
0.07142857142857142,1.8539628294010752e-15,9.979176951112754e-17,2.0608876572355875e-14
0.0722495894909688,1.8571716482680045e-15,1.003393751134701e-16,2.069906755262258e-14
0.07307060755336617,1.858937854929272e-15,1.0039195113972572e-16,2.0708586108097872e-14
0.07389162561576355,1.8618295699692027e-15,1.0054700355224073e-16,2.0901434124502514e-14
0.07471264367816093,1.8749911884029096e-15,1.0058056074668374e-16,2.0958540320128478e-14
0.0755336617405583,1.8845963764492643e-15,1.0117224672592559e-16,2.097900650710845e-14
0.07635467980295567,1.8864940058972536e-15,1.0155386864644272e-16,2.1098960068131238e-14
0.07717569786535304,1.896223489351074e-15,1.0157616939346213e-16,2.1126224054420553e-14
0.07799671592775041,1.8978214717834385e-15,1.0174965739309585e-16,2.1276261852181624e-14
0.07881773399014778,1.898429107707118e-15,1.0187474440174728e-16,2.140443116397591e-14
0.07963875205254516,1.899227783501588e-15,1.0196167421932754e-16,2.1428938205537644e-14
0.08045977011494253,1.8994982903039443e-15,1.0258231998899897e-16,2.1596681058416417e-14
0.0812807881773399,1.9069648700707364e-15,1.0292070209782915e-16,2.1661087986361954e-14
0.08210180623973727,1.9113390135939053e-15,1.029959579185396e-16,2.1662841144473456e-14
0.08292282430213464,1.9121835008142993e-15,1.0341158947090815e-16,2.170841846385979e-14
0.08374384236453201,1.9125010218995542e-15,1.0376712941236449e-16,2.1760071317702695e-14
0.08456486042692939,1.9130152433272462e-15,1.0377490648566185e-16,2.2007305949616658e-14
0.08538587848932677,1.91913350436934e-15,1.0424928621489918e-16,2.2051162642272027e-14
0.08620689655172414,1.9206544452367223e-15,1.0446930944337011e-16,2.2081022903217026e-14
0.08702791461412152,1.9211063191720925e-15,1.0452422388355339e-16,2.2184038312007888e-14
0.08784893267651889,1.9225233856534317e-15,1.0464145740493826e-16,2.2249676218041616e-14
0.08866995073891626,1.923449155922174e-15,1.0465532953287513e-16,2.229137255373962e-14
0.08949096880131363,1.9239797247762777e-15,1.0470541139336418e-16,2.2495192613515383e-14
0.090311986863711,1.9264009185569112e-15,1.0514310026904135e-16,2.266005120786602e-14
0.09113300492610837,1.9327345679579374e-15,1.0542972762607063e-16,2.267613179848853e-14
0.09195402298850575,1.9338015704770606e-15,1.0548737858243589e-16,2.2695888916796523e-14
0.09277504105090312,1.9344774451920867e-15,1.0606309287268532e-16,2.291850800292272e-14
0.09359605911330049,1.9369799292315814e-15,1.0607071886560186e-16,2.2947604680934597e-14
0.09441707717569786,1.937605668276199e-15,1.0660388142526558e-16,2.2967859242226307e-14
0.09523809523809523,1.938706102779038e-15,1.0693287544863839e-16,2.3116241512143064e-14
0.0960591133004926,1.943134237497338e-15,1.0699338260335373e-16,2.3256403818497082e-14
0.09688013136288999,1.9436067538318337e-15,1.0757496519119128e-16,2.343847696160228e-14
0.09770114942528736,1.9484907835680598e-15,1.0763511418348087e-16,2.3504845021793396e-14
0.09852216748768473,1.9522673167562053e-15,1.0763796043521622e-16,2.3580796617264007e-14
0.0993431855500821,1.954892696014785e-15,1.0773455146910089e-16,2.3682798643585948e-14
0.10016420361247948,1.9601694744226005e-15,1.0792550887786765e-16,2.372984059523981e-14
0.10098522167487685,1.960908194173817e-15,1.079547008552181e-16,2.3784696011155576e-14
0.10180623973727422,1.960944856258657e-15,1.0803905868964511e-16,2.3950120475899067e-14
0.10262725779967159,1.9618472923107292e-15,1.0812300838685946e-16,2.401259094678667e-14
0.10344827586206896,1.9692509002043844e-15,1.0845091687415857e-16,2.4018247432633047e-14
0.10426929392446634,1.9718670521008367e-15,1.090512335764288e-16,2.414092664360952e-14
0.10509031198686371,1.9721968671982443e-15,1.0917997804962952e-16,2.4431698214612683e-14
0.10591133004926108,1.9749167234729577e-15,1.0919117245718077e-16,2.4543072760563904e-14
0.10673234811165845,1.9791431943673133e-15,1.0973306841284938e-16,2.455223959192112e-14
0.10755336617405582,1.9794288621216636e-15,1.0980133608739093e-16,2.455760620627353e-14
0.10837438423645321,1.979566494633341e-15,1.1022794890968408e-16,2.4571265575378164e-14
0.10919540229885058,1.983440544591354e-15,1.1049053723150594e-16,2.4574084126861528e-14
0.11001642036124795,1.9853205352126232e-15,1.1055599733645509e-16,2.4621509307790598e-14
0.11083743842364532,1.9872771285541575e-15,1.1070016657324226e-16,2.484083558864887e-14
0.1116584564860427,1.987567479877962e-15,1.1095924255186324e-16,2.4920379385664066e-14
0.11247947454844007,1.9905002362566683e-15,1.1097634421198211e-16,2.5033386279505306e-14
0.11330049261083744,1.9970711797395896e-15,1.114395364187807e-16,2.522932743630737e-14
0.11412151067323481,1.9990365828082818e-15,1.114535668957726e-16,2.5282441491883e-14
0.11494252873563218,1.9993634333034544e-15,1.1159103246458226e-16,2.5365978167035697e-14
0.11576354679802955,2.0016786636714064e-15,1.1167041693048285e-16,2.5490157133928043e-14
0.11658456486042693,2.0082911946834316e-15,1.1172410918753193e-16,2.559574227164693e-14
0.1174055829228243,2.0101038712444314e-15,1.1199383586298649e-16,2.5693210041513854e-14
0.11822660098522167,2.010332025615189e-15,1.1213722942581545e-16,2.5745144201510505e-14
0.11904761904761904,2.0118134462234077e-15,1.122637214705689e-16,2.5759847390651498e-14
0.11986863711001643,2.0121460396656067e-15,1.122712105763828e-16,2.576716708371075e-14
0.1206896551724138,2.0126320300154674e-15,1.1266521035046178e-16,2.5988395536840603e-14
0.12151067323481117,2.0209929665896245e-15,1.1309390458430328e-16,2.605085092245963e-14
0.12233169129720854,2.0234560113417434e-15,1.1332649721515428e-16,2.6126339651151298e-14
0.12315270935960591,2.025500041455878e-15,1.135641090574469e-16,2.6289166433010408e-14
0.12397372742200329,2.027196165978444e-15,1.135923706995696e-16,2.658621836189455e-14
0.12479474548440066,2.0298595457247903e-15,1.1371021296042036e-16,2.674807304732242e-14
0.12561576354679804,2.0304251647579623e-15,1.1398353644887433e-16,2.6773808816600118e-14
0.12643678160919541,2.0323404686901676e-15,1.1403534680913818e-16,2.6781405083170798e-14
0.1272577996715928,2.033591681997169e-15,1.142029663080067e-16,2.6823091130502293e-14
0.12807881773399016,2.033660958165098e-15,1.1445338907448984e-16,2.6888254931200845e-14
0.12889983579638753,2.0336632600044872e-15,1.1469437254476445e-16,2.6891570695068838e-14
0.1297208538587849,2.034360180271774e-15,1.1479199662038496e-16,2.6922489849284177e-14
0.13054187192118227,2.0365094588208657e-15,1.1480543905074846e-16,2.6945561707047966e-14
0.13136288998357964,2.0366457869077083e-15,1.1493858286208258e-16,2.696906472589481e-14
0.13218390804597702,2.0386932230474373e-15,1.1503142953897152e-16,2.6997426116391714e-14
0.1330049261083744,2.0418139666106438e-15,1.1531527651055458e-16,2.70624548569961e-14
0.13382594417077176,2.0443828179233905e-15,1.1533368637554903e-16,2.7083241605710738e-14
0.13464696223316913,2.0456336426958235e-15,1.153971526549757e-16,2.7239634292021498e-14
0.1354679802955665,2.0465659117378057e-15,1.1545168568337995e-16,2.730252037011995e-14
0.13628899835796388,2.04696413027339e-15,1.155809743577991e-16,2.756413533478905e-14
0.13711001642036125,2.047902771363042e-15,1.158807500036559e-16,2.761921760638911e-14
0.13793103448275862,2.047951391381848e-15,1.159711567151128e-16,2.7802745476350755e-14
0.138752052545156,2.0518985978884567e-15,1.1602491149237491e-16,2.797154947150337e-14
0.13957307060755336,2.052283387603463e-15,1.1612989947296545e-16,2.8062575237544736e-14
0.14039408866995073,2.059054247472384e-15,1.1623946500450066e-16,2.8112591991866106e-14
0.1412151067323481,2.060965144270777e-15,1.1649227301313884e-16,2.811515344841615e-14
0.14203612479474548,2.0656695404387502e-15,1.1670555857171074e-16,2.8218683931733156e-14
0.14285714285714285,2.066367619045073e-15,1.1701443908235195e-16,2.8296997562800135e-14
0.14367816091954022,2.0693027574615606e-15,1.1709151413870199e-16,2.8320314052930727e-14
0.1444991789819376,2.0767599460771417e-15,1.172168658900968e-16,2.8348218622644842e-14
0.14532019704433496,2.0793995053730163e-15,1.173528948096701e-16,2.836546852769522e-14
0.14614121510673234,2.084262270390607e-15,1.1738775394001956e-16,2.847044181072848e-14
0.1469622331691297,2.0910086023171167e-15,1.177018276871864e-16,2.8474618795987045e-14
0.1477832512315271,2.0933281694537323e-15,1.1779628187140278e-16,2.8513929946835624e-14
0.14860426929392448,2.0956132681713754e-15,1.178050191734154e-16,2.8758090031267397e-14
0.14942528735632185,2.0996118609561395e-15,1.1790213898859982e-16,2.885219584887207e-14
0.15024630541871922,2.1003771374357577e-15,1.18102071921655e-16,2.8960989841880186e-14
0.1510673234811166,2.100488721920364e-15,1.1833560858454352e-16,2.929301952815747e-14
0.15188834154351397,2.1010452124383282e-15,1.1845912572417302e-16,2.934046915121536e-14
0.15270935960591134,2.101207819639376e-15,1.1854256116407447e-16,2.9572395464438404e-14
0.1535303776683087,2.1064630625662814e-15,1.188812488956621e-16,2.957959225405762e-14
0.15435139573070608,2.114345297668609e-15,1.1904403580999885e-16,2.959731818362712e-14
0.15517241379310345,2.1164518285766393e-15,1.1916686544939273e-16,2.962810400962422e-14
0.15599343185550082,2.118848895820903e-15,1.1977967843506844e-16,2.9682337799197086e-14
0.1568144499178982,2.119534579250051e-15,1.1984353491567905e-16,2.9794332409197116e-14
0.15763546798029557,2.1202289297818748e-15,1.2048646280331542e-16,3.0110705820861865e-14
0.15845648604269294,2.1226748529284818e-15,1.206389827633992e-16,3.022343947211111e-14
0.1592775041050903,2.122866307811971e-15,1.2064065005424065e-16,3.022394571155857e-14
0.16009852216748768,2.1230413646772333e-15,1.2067357697979363e-16,3.0268976497876403e-14
0.16091954022988506,2.127174919739253e-15,1.208094545396243e-16,3.0278560255626973e-14
0.16174055829228243,2.1331723378780942e-15,1.209817446492957e-16,3.0379549481363446e-14
0.1625615763546798,2.138511908182144e-15,1.2103505956918119e-16,3.050287458117397e-14
0.16338259441707717,2.149831604545269e-15,1.2127449328983922e-16,3.07613186610436e-14
0.16420361247947454,2.1510297869645766e-15,1.2138392554057258e-16,3.1012931576634174e-14
0.16502463054187191,2.1553329825883415e-15,1.216131291051284e-16,3.114512697632645e-14
0.16584564860426929,2.1564381073550148e-15,1.2161533504585347e-16,3.140659423434803e-14
0.16666666666666666,2.157978828231671e-15,1.217266632967059e-16,3.141862275050525e-14
0.16748768472906403,2.1608942695035942e-15,1.2184479483294472e-16,3.1432240257795906e-14
0.1683087027914614,2.1628192300097243e-15,1.2196199439498614e-16,3.1444517640150626e-14
0.16912972085385877,2.163912431526865e-15,1.2228210703291445e-16,3.1499594506674746e-14
0.16995073891625614,2.1665194852790485e-15,1.2236548673904074e-16,3.159520054617598e-14
0.17077175697865354,2.1715582443599534e-15,1.2245026067028722e-16,3.184371025567303e-14
0.17159277504105092,2.1726986035510067e-15,1.2269948137118035e-16,3.206716510435442e-14
0.1724137931034483,2.174184076164073e-15,1.2275929957739676e-16,3.210842706478801e-14
0.17323481116584566,2.1760330302736604e-15,1.2276781215446115e-16,3.21268845740326e-14
0.17405582922824303,2.177890111557571e-15,1.2284346442724535e-16,3.217743895846231e-14
0.1748768472906404,2.178032638388975e-15,1.2305381889350995e-16,3.231242200218982e-14
0.17569786535303777,2.178153406677783e-15,1.2317645762084122e-16,3.239573346672874e-14
0.17651888341543515,2.178782218901618e-15,1.2318116495654853e-16,3.2441842523947026e-14
0.17733990147783252,2.1802426990558006e-15,1.2340352998791808e-16,3.257411275398792e-14
0.1781609195402299,2.182291646478105e-15,1.2341387185763413e-16,3.259561934494688e-14
0.17898193760262726,2.18292908508867e-15,1.2393022110468885e-16,3.2620466636013484e-14
0.17980295566502463,2.184540226240911e-15,1.2426610279684842e-16,3.2778350828127966e-14
0.180623973727422,2.186007642450178e-15,1.2440110172469127e-16,3.3017796569443675e-14
0.18144499178981938,2.1874428873037915e-15,1.248173428964539e-16,3.3039318083389944e-14
0.18226600985221675,2.1877714716673054e-15,1.2539244631622024e-16,3.3145933868968427e-14
0.18308702791461412,2.192628613151077e-15,1.2539829388306132e-16,3.3193916597527574e-14
0.1839080459770115,2.1949276395583456e-15,1.2539910972735805e-16,3.33393204810264e-14
0.18472906403940886,2.194996424697009e-15,1.2551613534484625e-16,3.3496893183815086e-14
0.18555008210180624,2.195874477510731e-15,1.2553593240151851e-16,3.3571252101010835e-14
0.1863711001642036,2.1974887924665503e-15,1.2675960367534138e-16,3.3707572647244404e-14
0.18719211822660098,2.1979489963599575e-15,1.269086255191172e-16,3.3713948791096504e-14
0.18801313628899835,2.1997910986694212e-15,1.2693467856240069e-16,3.3810789633422396e-14
0.18883415435139572,2.2011119563244565e-15,1.270039004296473e-16,3.3859288721341167e-14
0.1896551724137931,2.203758330072318e-15,1.2705889003725957e-16,3.386087550548737e-14
0.19047619047619047,2.205118238402355e-15,1.270745386303836e-16,3.38951431440574e-14
0.19129720853858784,2.207712847804061e-15,1.27082973021778e-16,3.395168270101713e-14
0.1921182266009852,2.2085329860926487e-15,1.2721625539515153e-16,3.408443429802649e-14
0.19293924466338258,2.2119758676993156e-15,1.27278720518775e-16,3.411733560234788e-14
0.19376026272577998,2.2180692070993734e-15,1.2741612908060923e-16,3.41658467716992e-14
0.19458128078817735,2.2192467155245666e-15,1.2745174751835288e-16,3.4254922215135644e-14
0.19540229885057472,2.221472864420375e-15,1.2752112855108778e-16,3.429793649157584e-14
0.1962233169129721,2.2225306348833233e-15,1.2752474249535633e-16,3.4333622091217705e-14
0.19704433497536947,2.222608055472381e-15,1.2760311036041844e-16,3.4376382864472133e-14
0.19786535303776684,2.2233307828508487e-15,1.2779788415919294e-16,3.439270228197139e-14
0.1986863711001642,2.2235021265407333e-15,1.2803013378920667e-16,3.4417755336655624e-14
0.19950738916256158,2.225406527385436e-15,1.280507029436644e-16,3.4494599472319876e-14
0.20032840722495895,2.2256768284798237e-15,1.2832271187824065e-16,3.47646032841579e-14
0.20114942528735633,2.226425247468552e-15,1.2842583447819275e-16,3.482612889394708e-14
0.2019704433497537,2.2273124486824893e-15,1.284809139905749e-16,3.507984979222154e-14
0.20279146141215107,2.232648835306003e-15,1.288462914362055e-16,3.54296429611159e-14
0.20361247947454844,2.233703482432537e-15,1.2886679100635158e-16,3.5438947619476514e-14
0.2044334975369458,2.2370024028690148e-15,1.29271369872777e-16,3.547297463107291e-14
0.20525451559934318,2.2395687216055478e-15,1.2965587997151835e-16,3.554092861074452e-14
0.20607553366174056,2.239570520728992e-15,1.300171990431417e-16,3.554781659589519e-14
0.20689655172413793,2.2409081998246164e-15,1.3003824767176885e-16,3.564462273716814e-14
0.2077175697865353,2.242715623834516e-15,1.3014121807717914e-16,3.577468186998916e-14
0.20853858784893267,2.248063957377011e-15,1.301454076040882e-16,3.605995954280403e-14
0.20935960591133004,2.24948303685619e-15,1.3019332426131727e-16,3.624077827413516e-14
0.21018062397372742,2.2516896129502276e-15,1.302641026588876e-16,3.63737958507263e-14
0.2110016420361248,2.2525772539341603e-15,1.3049412530076522e-16,3.6594751364202825e-14
0.21182266009852216,2.2533307481177484e-15,1.306014864432802e-16,3.669929961448228e-14
0.21264367816091953,2.254346999619843e-15,1.307434900270219e-16,3.672600239932245e-14
0.2134646962233169,2.2556449895165312e-15,1.309386235263371e-16,3.6782157229851126e-14
0.21428571428571427,2.2625376781452254e-15,1.3100977619017094e-16,3.679554475793584e-14
0.21510673234811165,2.262615721785599e-15,1.3101895364224069e-16,3.704033773750787e-14
0.21592775041050905,2.263684790980018e-15,1.3108241672924832e-16,3.71757491945478e-14
0.21674876847290642,2.2653534628006485e-15,1.3143067328312443e-16,3.738387745225623e-14
0.2175697865353038,2.26839066799665e-15,1.3145423580015108e-16,3.748765228576291e-14
0.21839080459770116,2.269769611741497e-15,1.3148151372692115e-16,3.757516845652308e-14
0.21921182266009853,2.2760524018318533e-15,1.3162136471442985e-16,3.761875794992324e-14
0.2200328407224959,2.2763232595146802e-15,1.3187967783050942e-16,3.7715644553944916e-14
0.22085385878489328,2.2769084198506363e-15,1.3213758456584025e-16,3.772475920651952e-14
0.22167487684729065,2.2788110418811195e-15,1.3235120367020551e-16,3.803511225951599e-14
0.22249589490968802,2.283654889285562e-15,1.3238030870676563e-16,3.805902345990398e-14
0.2233169129720854,2.2865776555502125e-15,1.3248987021122062e-16,3.8118567703608504e-14
0.22413793103448276,2.2916096444054527e-15,1.3253642836458061e-16,3.811903681750036e-14
0.22495894909688013,2.2917196958598723e-15,1.3255079705776468e-16,3.815023334207713e-14
0.2257799671592775,2.2918751775109e-15,1.3260768337544036e-16,3.8423692718874207e-14
0.22660098522167488,2.291883356725225e-15,1.3269705927172795e-16,3.8429049008797674e-14
0.22742200328407225,2.296709510253552e-15,1.3272560131241368e-16,3.871106198377022e-14
0.22824302134646962,2.3020031220092427e-15,1.3284510032033815e-16,3.8722299045285116e-14
0.229064039408867,2.306151587095278e-15,1.3292644506152166e-16,3.8871112190483653e-14
0.22988505747126436,2.307234342150099e-15,1.3292733431740887e-16,3.910005673985764e-14
0.23070607553366174,2.3081217204039676e-15,1.3299062340043473e-16,3.9190080839458715e-14
0.2315270935960591,2.308675168712184e-15,1.3315912470701794e-16,3.9204871342506454e-14
0.23234811165845648,2.3098855284137086e-15,1.3332376236306388e-16,3.931205275105874e-14
0.23316912972085385,2.3108909333110226e-15,1.3352379363942007e-16,3.9434314026471365e-14
0.23399014778325122,2.317629158668357e-15,1.3354364165464843e-16,3.949564275063053e-14
0.2348111658456486,2.321644583464689e-15,1.3362412925441251e-16,3.955280188998944e-14
0.23563218390804597,2.3254081414559446e-15,1.3384681244902127e-16,3.955616910354001e-14
0.23645320197044334,2.3271361587786994e-15,1.3397121423884977e-16,3.969618573774882e-14
0.2372742200328407,2.3292124263787046e-15,1.3400001075121018e-16,3.9719291537407404e-14
0.23809523809523808,2.3345026381588668e-15,1.3409691654998915e-16,3.974778487999794e-14
0.23891625615763548,2.3354997264969174e-15,1.3417068728042243e-16,3.995833982296939e-14
0.23973727422003285,2.3355944617534924e-15,1.3433551996749612e-16,4.002689190973095e-14
0.24055829228243022,2.3368700331232435e-15,1.346000641170847e-16,4.00879974929801e-14
0.2413793103448276,2.3372231116679754e-15,1.3462257954668688e-16,4.011368417302007e-14
0.24220032840722497,2.3411267183590838e-15,1.3464410205867895e-16,4.0460209422776584e-14
0.24302134646962234,2.3426244351086784e-15,1.347339579695454e-16,4.05703738403762e-14
0.2438423645320197,2.3426774431085357e-15,1.3497621283949422e-16,4.0733071835896115e-14
0.24466338259441708,2.3492157117299084e-15,1.349895468386929e-16,4.088515587354037e-14
0.24548440065681446,2.3513303544643652e-15,1.3516387571291123e-16,4.136166006294661e-14
0.24630541871921183,2.3531588547315013e-15,1.3555599569352934e-16,4.151640201821545e-14
0.2471264367816092,2.354322638475903e-15,1.356249744399844e-16,4.164938659610013e-14
0.24794745484400657,2.355911624273427e-15,1.356541080788332e-16,4.1784421666189455e-14
0.24876847290640394,2.3567320712738675e-15,1.3569873186735828e-16,4.186108212869e-14
0.24958949096880131,2.357312616846599e-15,1.359033953766784e-16,4.2028899210692184e-14
0.2504105090311987,2.3579037688344584e-15,1.3601074952875553e-16,4.2100969060613555e-14
0.2512315270935961,2.3609251914760873e-15,1.3615043004896068e-16,4.2170580204133935e-14
0.25205254515599346,2.3610202672210168e-15,1.363314348161929e-16,4.2547747362574414e-14
0.25287356321839083,2.361917876175226e-15,1.3636459684387837e-16,4.267315189298675e-14
0.2536945812807882,2.36272075809898e-15,1.3650058414507778e-16,4.269912820644779e-14
0.2545155993431856,2.3630358405659897e-15,1.3679352445507636e-16,4.291567323799489e-14
0.25533661740558294,2.3694532861520332e-15,1.368668501816029e-16,4.3093957634888765e-14
0.2561576354679803,2.371257557792338e-15,1.3689399402856068e-16,4.3127320823675064e-14
0.2569786535303777,2.3764833476796612e-15,1.36974605902584e-16,4.339774227602565e-14
0.25779967159277506,2.377075391187854e-15,1.3746117883127627e-16,4.3407055137272893e-14
0.25862068965517243,2.37716654607722e-15,1.3753818692389236e-16,4.3498736056407484e-14
0.2594417077175698,2.377858879981928e-15,1.376403049444835e-16,4.3522458982132085e-14
0.2602627257799672,2.380268496067973e-15,1.3772588404961529e-16,4.382067077223303e-14
0.26108374384236455,2.3839934615048832e-15,1.3773875091570634e-16,4.3940111588314937e-14
0.2619047619047619,2.384088908128981e-15,1.3783264010431624e-16,4.415676485204739e-14
0.2627257799671593,2.3887347076426856e-15,1.3784263083960999e-16,4.4559453634622416e-14
0.26354679802955666,2.3972354708684143e-15,1.3790682869454035e-16,4.4600039653007174e-14
0.26436781609195403,2.4001150800145917e-15,1.3806874756574317e-16,4.464422810855242e-14
0.2651888341543514,2.402751960267335e-15,1.381094583240072e-16,4.4783915769670805e-14
0.2660098522167488,2.403818327834441e-15,1.3818883390204004e-16,4.512356511862797e-14
0.26683087027914615,2.4075964441117156e-15,1.382895809417765e-16,4.5165785425376336e-14
0.2676518883415435,2.40778426066711e-15,1.3844944859270001e-16,4.518566934094431e-14
0.2684729064039409,2.4095157228771865e-15,1.390002255596902e-16,4.534023356883696e-14
0.26929392446633826,2.4117259280529656e-15,1.390884197327285e-16,4.544876696804463e-14
0.27011494252873564,2.4140599612335817e-15,1.391219822280477e-16,4.556383269299562e-14
0.270935960591133,2.415436949112509e-15,1.3922532785783495e-16,4.558041098280034e-14
0.2717569786535304,2.418714498344838e-15,1.3926821483309098e-16,4.562507663820211e-14
0.27257799671592775,2.419486772932196e-15,1.3929267255308248e-16,4.5684577928568055e-14
0.2733990147783251,2.4236452288456065e-15,1.3948004598675689e-16,4.574399095399844e-14
0.2742200328407225,2.4239768841221924e-15,1.3954097067177792e-16,4.5893829250326296e-14
0.27504105090311987,2.4242789641110506e-15,1.3970277659798747e-16,4.616228494080246e-14
0.27586206896551724,2.425209773988638e-15,1.397555262568067e-16,4.6251249598730074e-14
0.2766830870279146,2.4274006601405847e-15,1.4002543204530466e-16,4.6323756646882967e-14
0.277504105090312,2.4290896239432004e-15,1.4006557521831655e-16,4.6341798058891615e-14
0.27832512315270935,2.435675403418262e-15,1.4010691593102642e-16,4.635034307398711e-14
0.2791461412151067,2.4378301845656547e-15,1.4019443780051534e-16,4.646051499581643e-14
0.2799671592775041,2.4397991824097264e-15,1.40211680010076e-16,4.6762858342634525e-14
0.28078817733990147,2.4422240232146817e-15,1.4048549500665435e-16,4.693311260218524e-14
0.28160919540229884,2.4442273637055305e-15,1.4057892867781889e-16,4.697212333188484e-14
0.2824302134646962,2.4455054704620167e-15,1.409481054937479e-16,4.7062369435510264e-14
0.2832512315270936,2.447029216214945e-15,1.4099766215142426e-16,4.724690076080748e-14
0.28407224958949095,2.4516824951848325e-15,1.411300864109974e-16,4.730081532861597e-14
0.2848932676518883,2.451713174369254e-15,1.4117798122769967e-16,4.736134743990336e-14
0.2857142857142857,2.453209042119344e-15,1.41231528124893e-16,4.7517409265451576e-14
0.28653530377668307,2.4536352637244394e-15,1.412335207462099e-16,4.758432971603839e-14
0.28735632183908044,2.455201184303631e-15,1.412531729599272e-16,4.764653844350303e-14
0.2881773399014778,2.4569897610285537e-15,1.4153719347070105e-16,4.775509048720271e-14
0.2889983579638752,2.4610946962224298e-15,1.4162109326881328e-16,4.780843268942983e-14
0.28981937602627256,2.463543891701116e-15,1.4166030841852751e-16,4.782758795957205e-14
0.29064039408866993,2.4660979141818573e-15,1.418212708348767e-16,4.7836844185032306e-14
0.2914614121510673,2.4688655475668945e-15,1.4183611826920001e-16,4.788352883646393e-14
0.2922824302134647,2.4702260709521175e-15,1.4191783729992317e-16,4.7896821508222686e-14
0.29310344827586204,2.474180675825589e-15,1.4199387326164632e-16,4.7939795216505085e-14
0.2939244663382594,2.474199847283593e-15,1.4202172721194857e-16,4.794068881603059e-14
0.2947454844006568,2.4758403498545865e-15,1.4202984078201334e-16,4.8031118823442723e-14
0.2955665024630542,2.4767074463892196e-15,1.4205497285257907e-16,4.8112805652235854e-14
0.2963875205254516,2.4767379606217617e-15,1.420921258153932e-16,4.811889066223261e-14
0.29720853858784896,2.4794822682756284e-15,1.4232601179208815e-16,4.81441916444797e-14
0.29802955665024633,2.4809828784316382e-15,1.4233080277243974e-16,4.832869443652719e-14
0.2988505747126437,2.4813457799336197e-15,1.4235246697733435e-16,4.8815454202483206e-14
0.2996715927750411,2.482302588719012e-15,1.424816571725797e-16,4.8858962262342236e-14
0.30049261083743845,2.4838161096392445e-15,1.4254283981592185e-16,4.8960407424511236e-14
0.3013136288998358,2.485599343643917e-15,1.4257259258368404e-16,4.928164292085591e-14
0.3021346469622332,2.4870202832704074e-15,1.4269334754894278e-16,4.931055716647942e-14
0.30295566502463056,2.487870395738158e-15,1.4278803274887288e-16,4.935892523806065e-14
0.30377668308702793,2.4884594254958586e-15,1.4282564603229331e-16,4.952004994149785e-14
0.3045977011494253,2.4886442413595077e-15,1.4284370697243945e-16,4.973315536965271e-14
0.3054187192118227,2.489713667965378e-15,1.4284671851198799e-16,4.975464774718012e-14
0.30623973727422005,2.4898375000165644e-15,1.42858677100011e-16,4.980791526452509e-14
0.3070607553366174,2.49101754584154e-15,1.4292030508086838e-16,4.990225365525439e-14
0.3078817733990148,2.493116006970137e-15,1.4300331474569434e-16,4.9925096312731254e-14
0.30870279146141216,2.4933861758006015e-15,1.4301159669763125e-16,5.000187867303405e-14
0.30952380952380953,2.494764421711241e-15,1.4309861889703842e-16,5.007124621374397e-14
0.3103448275862069,2.4961958240395683e-15,1.4319291398055962e-16,5.0323875850428826e-14
0.3111658456486043,2.4986699987246277e-15,1.4323841249357594e-16,5.0429166654995543e-14
0.31198686371100165,2.5002335854244957e-15,1.4339441578973833e-16,5.048135467838269e-14
0.312807881773399,2.5012856162031956e-15,1.4339924791748712e-16,5.0570567397334626e-14
0.3136288998357964,2.503751224082736e-15,1.4357995593891055e-16,5.0636184705187784e-14
0.31444991789819376,2.5060265956226207e-15,1.4361537539644767e-16,5.0671227956160595e-14
0.31527093596059114,2.5060342357093696e-15,1.4364367081469073e-16,5.074602595051762e-14
0.3160919540229885,2.5098449368921457e-15,1.4387978250173414e-16,5.089629400169268e-14
0.3169129720853859,2.510394288038484e-15,1.440876843306281e-16,5.0961580419449483e-14
0.31773399014778325,2.5125419213244514e-15,1.441132141673659e-16,5.133654571517076e-14
0.3185550082101806,2.5136946190032987e-15,1.4414383237091853e-16,5.134442713863451e-14
0.319376026272578,2.5137736335914048e-15,1.4429099364042938e-16,5.147103591519871e-14
0.32019704433497537,2.5144646302219778e-15,1.444190979219936e-16,5.1591588064240265e-14
0.32101806239737274,2.5146074341691714e-15,1.4445801785880263e-16,5.16816092012366e-14
0.3218390804597701,2.515741130295985e-15,1.4451134231684645e-16,5.2511677353348043e-14
0.3226600985221675,2.5175690472674223e-15,1.4455646391574428e-16,5.277218045146694e-14
0.32348111658456485,2.5184726571195344e-15,1.4459559318198463e-16,5.290834184968919e-14
0.3243021346469622,2.5195672613047863e-15,1.4461718132487055e-16,5.301814757852128e-14
0.3251231527093596,2.525603650096531e-15,1.4469777626543108e-16,5.350156618451619e-14
0.32594417077175697,2.5308476667701125e-15,1.4480875958151997e-16,5.42608921679831e-14
0.32676518883415434,2.533816438558912e-15,1.4496735984076677e-16,5.456855404092845e-14
0.3275862068965517,2.5345084995027835e-15,1.4500533565210431e-16,5.4570943347931345e-14
0.3284072249589491,2.536740174311211e-15,1.4506505334744422e-16,5.4614011226122836e-14
0.32922824302134646,2.537120914866245e-15,1.4510958627095356e-16,5.473515909357982e-14
0.33004926108374383,2.5380130156719287e-15,1.4514147971783962e-16,5.477478706239978e-14
0.3308702791461412,2.5387211775186192e-15,1.4531800486153354e-16,5.487096593800152e-14
0.33169129720853857,2.5388162898920148e-15,1.4568827845490552e-16,5.488705912656553e-14
0.33251231527093594,2.539020013949815e-15,1.4580907242821367e-16,5.4969903061600744e-14
0.3333333333333333,2.5403148323771033e-15,1.4602432151739066e-16,5.508765490991019e-14
0.3341543513957307,2.5436507609836477e-15,1.4603236072836945e-16,5.5177637015588126e-14
0.33497536945812806,2.5439843231716508e-15,1.4604525096430588e-16,5.5358246406392055e-14
0.33579638752052543,2.544497296558184e-15,1.4642852132245487e-16,5.538130046895921e-14
0.3366174055829228,2.5471375973298773e-15,1.4645783309468833e-16,5.5635313422369705e-14
0.3374384236453202,2.5471597970202726e-15,1.4649713818056562e-16,5.5754945983831187e-14
0.33825944170771755,2.548876087169232e-15,1.4662420193861627e-16,5.597104412560436e-14
0.3390804597701149,2.551803641163453e-15,1.4663312360799698e-16,5.602162090435634e-14
0.3399014778325123,2.5518155882840683e-15,1.4689894153110669e-16,5.625070816757236e-14
0.34072249589490966,2.552929842576881e-15,1.469389349010561e-16,5.641027274818058e-14
0.3415435139573071,2.5530701954138785e-15,1.4697951722253766e-16,5.6523562739673286e-14
0.34236453201970446,2.558812836290518e-15,1.4709515209554428e-16,5.703012333686883e-14
0.34318555008210183,2.55919559446598e-15,1.4714943308132532e-16,5.750172323923393e-14
0.3440065681444992,2.5607044940890265e-15,1.471619345386461e-16,5.756194668046027e-14
0.3448275862068966,2.5614318410418813e-15,1.4740237746747433e-16,5.784915065812541e-14
0.34564860426929395,2.5622065199761288e-15,1.475952670100108e-16,5.794350667987052e-14
0.3464696223316913,2.565262758732977e-15,1.4767594343031942e-16,5.800100663353339e-14
0.3472906403940887,2.5667268099385666e-15,1.4769453316986413e-16,5.808898643973879e-14
0.34811165845648606,2.5686858332952005e-15,1.4797290737678889e-16,5.814568009351558e-14
0.34893267651888343,2.5708236817422336e-15,1.480271996397288e-16,5.81615507075282e-14
0.3497536945812808,2.5733623078564595e-15,1.4823959398727237e-16,5.831023010183418e-14
0.3505747126436782,2.5739433571286023e-15,1.4841466732496284e-16,5.852522484909646e-14
0.35139573070607555,2.574270522869998e-15,1.4851063481819784e-16,5.896306972103682e-14
0.3522167487684729,2.575434622568828e-15,1.4858376992689015e-16,5.90367986227872e-14
0.3530377668308703,2.5772491086159538e-15,1.4860065575339815e-16,5.913063214139645e-14
0.35385878489326766,2.577297137825136e-15,1.4861493210351998e-16,5.92938132956139e-14
0.35467980295566504,2.578680767562471e-15,1.4875093830265254e-16,5.936428704002241e-14
0.3555008210180624,2.580128563058523e-15,1.488903476428525e-16,5.94255318111966e-14
0.3563218390804598,2.583424049590997e-15,1.4902846778238194e-16,5.953290131386491e-14
0.35714285714285715,2.5839262982587505e-15,1.4902958107284425e-16,5.959899805698466e-14
0.3579638752052545,2.586079065570818e-15,1.4905609794362245e-16,5.963433180995973e-14
0.3587848932676519,2.5867901329048075e-15,1.4907392867398318e-16,5.969278656903166e-14
0.35960591133004927,2.5871823609649374e-15,1.4918806604291703e-16,5.989483925064528e-14
0.36042692939244664,2.589935998797717e-15,1.4919634068337488e-16,6.042190186509221e-14
0.361247947454844,2.5919275438366135e-15,1.4931678737167394e-16,6.072049793762015e-14
0.3620689655172414,2.5921293217040223e-15,1.49454927142711e-16,6.083516861100527e-14
0.36288998357963875,2.5927343502918523e-15,1.496371025278268e-16,6.09545792642958e-14
0.3637110016420361,2.5937526187305496e-15,1.4969426764225198e-16,6.107327326024985e-14
0.3645320197044335,2.5941534028714962e-15,1.4984634684987993e-16,6.120078999822695e-14
0.36535303776683087,2.5973091315179358e-15,1.5002510221924407e-16,6.12161460030253e-14
0.36617405582922824,2.5983735736386105e-15,1.50076188052591e-16,6.123324193724402e-14
0.3669950738916256,2.599222878004731e-15,1.5018508504818296e-16,6.132619535926968e-14
0.367816091954023,2.599311140003666e-15,1.50200251006919e-16,6.134641267642579e-14
0.36863711001642036,2.6002995253069586e-15,1.5022982754624225e-16,6.136588755532008e-14
0.3694581280788177,2.600935468272746e-15,1.5062599338493176e-16,6.145681030125433e-14
0.3702791461412151,2.6032646163270427e-15,1.5074792157257022e-16,6.163068011331986e-14
0.37110016420361247,2.605063926607689e-15,1.5093714822088095e-16,6.180271555807106e-14
0.37192118226600984,2.6054146352347333e-15,1.5097183893954114e-16,6.184272000063053e-14
0.3727422003284072,2.6127388810381115e-15,1.5112841823872082e-16,6.192211708935308e-14
0.3735632183908046,2.614318101094577e-15,1.516646225220288e-16,6.250912664167763e-14
0.37438423645320196,2.6143829814973337e-15,1.518548565662564e-16,6.267945756565619e-14
0.37520525451559933,2.619296659637761e-15,1.5190220296027792e-16,6.315716308029328e-14
0.3760262725779967,2.6203482384120573e-15,1.5220283496523662e-16,6.347395536330314e-14
0.3768472906403941,2.6204116443359405e-15,1.5228335033111753e-16,6.367568012315603e-14
0.37766830870279144,2.6208979064213984e-15,1.5228834597296894e-16,6.373884389115005e-14
0.3784893267651888,2.6237324767610887e-15,1.524169107405458e-16,6.38221146424135e-14
0.3793103448275862,2.624497229907271e-15,1.5254495809168074e-16,6.396282503884239e-14
0.38013136288998356,2.6250650055283794e-15,1.5297753090414156e-16,6.412096701977275e-14
0.38095238095238093,2.6258041666089448e-15,1.531712712667106e-16,6.432869134467868e-14
0.3817733990147783,2.6272058493286635e-15,1.5325998554850537e-16,6.446803347658379e-14
0.3825944170771757,2.628309890363732e-15,1.532642186275208e-16,6.453192781938165e-14
0.38341543513957305,2.6287346516745907e-15,1.533396449180769e-16,6.456175471128814e-14
0.3842364532019704,2.631425492392453e-15,1.5353075600764153e-16,6.481153622992736e-14
0.3850574712643678,2.6316046749072607e-15,1.537400734176046e-16,6.488382760721273e-14
0.38587848932676516,2.631813278826739e-15,1.540116002543415e-16,6.498262143839037e-14
0.3866995073891626,2.6362744464663766e-15,1.5404393966577794e-16,6.51936456872579e-14
0.38752052545155996,2.6378335679649127e-15,1.5421615778342308e-16,6.54638176915059e-14
0.38834154351395733,2.6391918630084286e-15,1.5427920381791019e-16,6.573210512650954e-14
0.3891625615763547,2.6397401401743924e-15,1.5428209571201003e-16,6.578500255429366e-14
0.3899835796387521,2.642319059289124e-15,1.5435092996465352e-16,6.588957708582983e-14
0.39080459770114945,2.6433759304907136e-15,1.544077731373106e-16,6.598380453054181e-14
0.3916256157635468,2.643524778942488e-15,1.5445581345498795e-16,6.609264686337372e-14
0.3924466338259442,2.6449670684480315e-15,1.5504218051285029e-16,6.665211911139327e-14
0.39326765188834156,2.6467656245905337e-15,1.5508112915211535e-16,6.689643490340854e-14
0.39408866995073893,2.648694122516516e-15,1.5513567503587728e-16,6.702328509346218e-14
0.3949096880131363,2.6529827427361572e-15,1.5539188870993782e-16,6.758854677288222e-14
0.3957307060755337,2.653030547830658e-15,1.5540810288850864e-16,6.763000596048858e-14
0.39655172413793105,2.653321536122226e-15,1.5542826290161159e-16,6.778248234974446e-14
0.3973727422003284,2.65339106101989e-15,1.5544900345312825e-16,6.77961669359379e-14
0.3981937602627258,2.6547660504017237e-15,1.5559889559100338e-16,6.788379221203125e-14
0.39901477832512317,2.6582056346764257e-15,1.5561415907133602e-16,6.797998600945858e-14
0.39983579638752054,2.6597900096816246e-15,1.5581742782345373e-16,6.811456810227218e-14
0.4006568144499179,2.6630882183817792e-15,1.5586856671611054e-16,6.835603985875765e-14
0.4014778325123153,2.6634094165499947e-15,1.5604599033146885e-16,6.837297460870013e-14
0.40229885057471265,2.665911429798914e-15,1.5611520698918898e-16,6.84158348860131e-14
0.40311986863711,2.6739899147720266e-15,1.562034443717916e-16,6.857378714351461e-14
0.4039408866995074,2.6761705412245284e-15,1.5630283652645064e-16,6.869157072498499e-14
0.40476190476190477,2.677629656147514e-15,1.5635266304389583e-16,6.874583977206917e-14
0.40558292282430214,2.6792409574018396e-15,1.5647569793989933e-16,6.888107575378525e-14
0.4064039408866995,2.6870590792703156e-15,1.566232748193006e-16,6.896145165691338e-14
0.4072249589490969,2.6903245811845065e-15,1.5662408598394374e-16,6.92388127861047e-14
0.40804597701149425,2.690606268852905e-15,1.5685015541638058e-16,6.946293836148764e-14
0.4088669950738916,2.6925925061746334e-15,1.5685216842606219e-16,6.985610839340203e-14
0.409688013136289,2.695123452409651e-15,1.5686128698329775e-16,6.994716154193875e-14
0.41050903119868637,2.698633920164396e-15,1.5687516521002685e-16,7.02055072218771e-14
0.41133004926108374,2.7041402585248306e-15,1.570000679713877e-16,7.070411036377523e-14
0.4121510673234811,2.707389697387251e-15,1.5707961321058433e-16,7.088053238698501e-14
0.4129720853858785,2.7099829970823587e-15,1.5709383034311424e-16,7.098570533519955e-14
0.41379310344827586,2.710482080006053e-15,1.5715551690776124e-16,7.11324984159207e-14
0.41461412151067323,2.7108609076218588e-15,1.5729151288020356e-16,7.126491802609529e-14
0.4154351395730706,2.7132226278342603e-15,1.5736141595243974e-16,7.152497351001154e-14
0.41625615763546797,2.7137961919914095e-15,1.5740184898156824e-16,7.154051749395767e-14
0.41707717569786534,2.716842333217574e-15,1.57524111800718e-16,7.186456165637025e-14
0.4178981937602627,2.7190642539321427e-15,1.5768549984846409e-16,7.197266496534967e-14
0.4187192118226601,2.7193190148581608e-15,1.578330815552634e-16,7.218933416323904e-14
0.41954022988505746,2.7243889023173017e-15,1.5786704277177486e-16,7.230613105557387e-14
0.42036124794745483,2.7244405597036033e-15,1.5804160349954493e-16,7.274820990203095e-14
0.4211822660098522,2.725245058575173e-15,1.580853611336365e-16,7.277650537178472e-14
0.4220032840722496,2.7258741071004233e-15,1.58141812680407e-16,7.28521637275731e-14
0.42282430213464695,2.72607575996122e-15,1.585244362064806e-16,7.300776742314637e-14
0.4236453201970443,2.7269833142908324e-15,1.5857266945460257e-16,7.323281613521461e-14
0.4244663382594417,2.727715922804717e-15,1.587579739227292e-16,7.340533767824003e-14
0.42528735632183906,2.7294576806033575e-15,1.590339959698454e-16,7.340789680701003e-14
0.42610837438423643,2.7295496256097224e-15,1.5921966940301254e-16,7.341439128569465e-14
0.4269293924466338,2.734458897552364e-15,1.5977953032666273e-16,7.4038703756136e-14
0.4277504105090312,2.741301618120765e-15,1.5994253110236333e-16,7.444080627398668e-14
0.42857142857142855,2.7421642439227264e-15,1.60038318641922e-16,7.458187299468122e-14
0.4293924466338259,2.7451344474993284e-15,1.6006864591538685e-16,7.467695705584893e-14
0.4302134646962233,2.7469922488684552e-15,1.6033400925220032e-16,7.635749583700624e-14
0.43103448275862066,2.7488375332860253e-15,1.6043606035201697e-16,7.665351957003385e-14
0.4318555008210181,2.750457704139653e-15,1.604898218844978e-16,7.672209580833241e-14
0.43267651888341546,2.752396046246154e-15,1.605379252068136e-16,7.715639277160559e-14
0.43349753694581283,2.753684917090716e-15,1.6068834500033305e-16,7.724441264514023e-14
0.4343185550082102,2.7571378066191296e-15,1.607483801692815e-16,7.734296328180876e-14
0.4351395730706076,2.7583201993565192e-15,1.6082854462598466e-16,7.764251760860474e-14
0.43596059113300495,2.7587515564649792e-15,1.6094999315878855e-16,7.775131475783877e-14
0.4367816091954023,2.7597272203639284e-15,1.6103042884097168e-16,7.788505427640182e-14
0.4376026272577997,2.761797208683954e-15,1.6103884123587745e-16,7.804924779304236e-14
0.43842364532019706,2.7630677709281853e-15,1.6112824339748228e-16,7.809364727818944e-14
0.43924466338259444,2.7635260897418674e-15,1.6116323917772144e-16,7.830434347611094e-14
0.4400656814449918,2.764565780954313e-15,1.612111313420911e-16,7.830709064542251e-14
0.4408866995073892,2.7652344487727827e-15,1.6125305695165899e-16,7.845507539062649e-14
0.44170771756978655,2.7660065834872377e-15,1.6136963410516842e-16,7.892570265288221e-14
0.4425287356321839,2.7675446799125476e-15,1.6148044118468753e-16,7.906234104063277e-14
0.4433497536945813,2.7676195330677833e-15,1.6154198769854312e-16,7.911675098607912e-14
0.44417077175697867,2.7693174124652316e-15,1.6159182493364052e-16,7.911840870862395e-14
0.44499178981937604,2.7705063598148157e-15,1.6161491346404934e-16,7.963009835202762e-14
0.4458128078817734,2.7742969525346818e-15,1.6176454890597832e-16,7.987440656229689e-14
0.4466338259441708,2.775665783171577e-15,1.6216757915816457e-16,8.027251117066887e-14
0.44745484400656815,2.77789826406388e-15,1.6221456934063494e-16,8.02995927975833e-14
0.4482758620689655,2.7781883273668815e-15,1.622172355539181e-16,8.106001297775122e-14
0.4490968801313629,2.7807618880819797e-15,1.6236029836800765e-16,8.12064531362301e-14
0.44991789819376027,2.781885461878712e-15,1.6237977632371733e-16,8.13419579919422e-14
0.45073891625615764,2.78426902630108e-15,1.6245947529140586e-16,8.193829976034675e-14
0.451559934318555,2.7855348757352058e-15,1.6246855270113938e-16,8.225604328615594e-14
0.4523809523809524,2.7902059835980364e-15,1.6253018473990486e-16,8.267104738168934e-14
0.45320197044334976,2.7913266634924613e-15,1.6255500121538674e-16,8.281565700352102e-14
0.4540229885057471,2.7919396163629618e-15,1.625881530688644e-16,8.300528084299984e-14
0.4548440065681445,2.793753208728263e-15,1.6268374371338335e-16,8.303585280144815e-14
0.45566502463054187,2.795767597027941e-15,1.6277258530143678e-16,8.379194421645348e-14
0.45648604269293924,2.7966809575375862e-15,1.6283399881314688e-16,8.405525659515897e-14
0.4573070607553366,2.7999109521307547e-15,1.628436548145858e-16,8.418573509848735e-14
0.458128078817734,2.8004681029184346e-15,1.6300314685358685e-16,8.449557295443581e-14
0.45894909688013136,2.8059827881213678e-15,1.6306532778453728e-16,8.52021734192836e-14
0.45977011494252873,2.8061967617400496e-15,1.631531747748479e-16,8.701951339649292e-14
0.4605911330049261,2.8072245613323903e-15,1.631715321744804e-16,8.764880432777299e-14
0.4614121510673235,2.808852079016285e-15,1.6321967295089465e-16,8.765281227365275e-14
0.46223316912972084,2.8091703753706043e-15,1.6329801653123125e-16,8.783374225479079e-14
0.4630541871921182,2.809768427251661e-15,1.6341223392169858e-16,8.80361602205564e-14
0.4638752052545156,2.8123718767244023e-15,1.6353777446933684e-16,8.834448822136576e-14
0.46469622331691296,2.8124077767927928e-15,1.6361645104765383e-16,8.890834206023458e-14
0.46551724137931033,2.8142514621881917e-15,1.6362459892573444e-16,8.928509469960377e-14
0.4663382594417077,2.814310153112357e-15,1.637160108017416e-16,8.965948311625156e-14
0.4671592775041051,2.8168382679791168e-15,1.6380461008070092e-16,8.978390631651454e-14
0.46798029556650245,2.8177336070167808e-15,1.6387543564699216e-16,8.985436126256566e-14
0.4688013136288998,2.822275785651898e-15,1.6405547522172952e-16,9.001502868613954e-14
0.4696223316912972,2.826647952288634e-15,1.6406745377287735e-16,9.133611193038988e-14
0.47044334975369456,2.830590488037387e-15,1.6410428104974498e-16,9.183239139345399e-14
0.47126436781609193,2.8307420558028276e-15,1.6432803008116117e-16,9.237572694566002e-14
0.4720853858784893,2.832096019205847e-15,1.6436833341505444e-16,9.243133363714674e-14
0.4729064039408867,2.835121875760618e-15,1.6438438116444155e-16,9.26314990485519e-14
0.47372742200328405,2.8382851385910963e-15,1.6457041388254555e-16,9.29069532531999e-14
0.4745484400656814,2.8397979669262205e-15,1.6459674439646157e-16,9.323161927414077e-14
0.4753694581280788,2.840404505312806e-15,1.6492314538216125e-16,9.349502911168584e-14
0.47619047619047616,2.841603892831665e-15,1.649647368894943e-16,9.361426706009459e-14
0.47701149425287354,2.84305736036563e-15,1.6514161636839783e-16,9.372022793352485e-14
0.47783251231527096,2.84465645142033e-15,1.654130827203076e-16,9.417223763267985e-14
0.47865353037766833,2.8457672375903366e-15,1.654253280260412e-16,9.42858712081616e-14
0.4794745484400657,2.8467357280827822e-15,1.6567235809070066e-16,9.479390651016403e-14
0.4802955665024631,2.8481280777919566e-15,1.6578164250117242e-16,9.565392936104003e-14
0.48111658456486045,2.8495692601498118e-15,1.6579100806158882e-16,9.577621121253228e-14
0.4819376026272578,2.8576806318758546e-15,1.658346329321121e-16,9.722349143006986e-14
0.4827586206896552,2.8596144773136682e-15,1.6586302385233192e-16,9.726489982499875e-14
0.48357963875205257,2.860057353303336e-15,1.6607483288714968e-16,9.866842885621804e-14
0.48440065681444994,2.861030954116209e-15,1.661727870908997e-16,9.934150347005367e-14
0.4852216748768473,2.861725580756549e-15,1.6645866643871583e-16,9.941580750326054e-14
0.4860426929392447,2.867209533259298e-15,1.6651015110165162e-16,9.988461548929973e-14
0.48686371100164205,2.8680858837477164e-15,1.6662301968557035e-16,1.0084184337315788e-13
0.4876847290640394,2.8698155132829285e-15,1.6690746781573763e-16,1.012586893821122e-13
0.4885057471264368,2.87065332770912e-15,1.6703790277482403e-16,1.0154561016483518e-13
0.48932676518883417,2.8709273173079175e-15,1.6731534457034982e-16,1.018794420325201e-13
0.49014778325123154,2.8713268015118305e-15,1.6763022927162607e-16,1.0191765866324094e-13
0.4909688013136289,2.8720930909138945e-15,1.6789958209872554e-16,1.0194230832765437e-13
0.4917898193760263,2.8722362505475056e-15,1.6795835519042488e-16,1.0271160609058269e-13
0.49261083743842365,2.8730499547140987e-15,1.6800904681461328e-16,1.0280472603641942e-13
0.493431855500821,2.87355123849615e-15,1.6815762023447023e-16,1.029697524646421e-13
0.4942528735632184,2.8742507215246236e-15,1.6835160506294811e-16,1.0413892809039498e-13
0.49507389162561577,2.874388880575982e-15,1.6854525012009243e-16,1.0462492182800488e-13
0.49589490968801314,2.8773782629620987e-15,1.6871242973146244e-16,1.0557450344526721e-13
0.4967159277504105,2.8774262930131416e-15,1.689143001928266e-16,1.0590945164401728e-13
0.4975369458128079,2.877964292010061e-15,1.690022351356641e-16,1.0621854427703905e-13
0.49835796387520526,2.880752169193216e-15,1.6914102787878533e-16,1.0689693284954603e-13
0.49917898193760263,2.8812651417847766e-15,1.692280135771195e-16,1.0706043423319039e-13
0.5,2.8852447960581223e-15,1.6932109269857323e-16,1.0772732261170434e-13
0.5008210180623974,2.8868628096065265e-15,1.6942658939377964e-16,1.0900641973578974e-13
0.5016420361247947,2.887408823746389e-15,1.6952977667407183e-16,1.0910591127031883e-13
0.5024630541871922,2.8883124009445006e-15,1.6961101806450738e-16,1.092399170211132e-13
0.5032840722495895,2.8894217578951574e-15,1.6982406309378615e-16,1.0944548511475536e-13
0.5041050903119869,2.8901753093288644e-15,1.6991183599809522e-16,1.0948214324226342e-13
0.5049261083743842,2.892793651252261e-15,1.7016264107371604e-16,1.0979838845815287e-13
0.5057471264367817,2.8930914157130983e-15,1.7022935227709527e-16,1.1011386438932581e-13
0.506568144499179,2.895580980252323e-15,1.7023029158507136e-16,1.1111469645648603e-13
0.5073891625615764,2.8977360954893856e-15,1.7027549921213597e-16,1.1190987383449231e-13
0.5082101806239737,2.9012611133215335e-15,1.7033964884691734e-16,1.1342526725470477e-13
0.5090311986863711,2.9015486523945295e-15,1.7044919403670446e-16,1.1521557163014185e-13
0.5098522167487685,2.9027641496923063e-15,1.7065636540494026e-16,1.1551239585032065e-13
0.5106732348111659,2.9036062424314e-15,1.7068489155272498e-16,1.157599456461713e-13
0.5114942528735632,2.9039229677202215e-15,1.7071067546365578e-16,1.1592274534466106e-13
0.5123152709359606,2.9047346170866425e-15,1.709426265126845e-16,1.1642297368509062e-13
0.513136288998358,2.9060665543587596e-15,1.7110551442470573e-16,1.1659905296639027e-13
0.5139573070607554,2.9072781227804e-15,1.7112254586012864e-16,1.171693058683266e-13
0.5147783251231527,2.9074793658694014e-15,1.7122885202350174e-16,1.1718197897214646e-13
0.5155993431855501,2.9109839911074387e-15,1.712289551386486e-16,1.175618359100709e-13
0.5164203612479474,2.914529405730767e-15,1.7136782019147341e-16,1.1806044101460677e-13
0.5172413793103449,2.9145801123206104e-15,1.7139702332053116e-16,1.1806509208573125e-13
0.5180623973727422,2.9151742055922807e-15,1.7145795018153285e-16,1.2406656970319836e-13
0.5188834154351396,2.9269393458113363e-15,1.7172574252717378e-16,1.241418404657871e-13
0.5197044334975369,2.9301221019146025e-15,1.7181152647470722e-16,1.242169169512843e-13
0.5205254515599343,2.930890645389674e-15,1.7184861036353915e-16,1.2472693425338391e-13
0.5213464696223317,2.9323890482115234e-15,1.7193450760445851e-16,1.2544628574020214e-13
0.5221674876847291,2.9392433276318713e-15,1.7196783727298056e-16,1.2577262046733328e-13
0.5229885057471264,2.9402856625198626e-15,1.721464852900683e-16,1.2616474143975003e-13
0.5238095238095238,2.940989857941312e-15,1.7226610665293656e-16,1.2633992222660977e-13
0.5246305418719212,2.9412253540423035e-15,1.7252811739792094e-16,1.2658853246816396e-13
0.5254515599343186,2.9420859636923072e-15,1.728165665290332e-16,1.2691571474875242e-13
0.5262725779967159,2.9427186749422775e-15,1.7305460417937853e-16,1.299571137655888e-13
0.5270935960591133,2.9464178955466864e-15,1.7306380079434793e-16,1.30995542864081e-13
0.5279146141215106,2.9476468762128167e-15,1.730769064603705e-16,1.3141720338957197e-13
0.5287356321839081,2.947788695815392e-15,1.7315272007422456e-16,1.3273016012981667e-13
0.5295566502463054,2.9481199865899553e-15,1.7315848219190166e-16,1.3332505836192683e-13
0.5303776683087028,2.9511166239624802e-15,1.7374444718521245e-16,1.3462448163635148e-13
0.5311986863711001,2.9511456492744884e-15,1.7385868498740723e-16,1.3539088136112137e-13
0.5320197044334976,2.9537494731386322e-15,1.7405985259463137e-16,1.3565266098990655e-13
0.5328407224958949,2.9546835894673815e-15,1.7406308182854662e-16,1.381822321618503e-13
0.5336617405582923,2.9574543035589243e-15,1.7425112851824067e-16,1.3859277897946554e-13
0.5344827586206896,2.9596843815888187e-15,1.7433218223328824e-16,1.3965321837352438e-13
0.535303776683087,2.9603028057518033e-15,1.74363291961179e-16,1.4057233182050374e-13
0.5361247947454844,2.9614417668237714e-15,1.7440831912919115e-16,1.4060208277270609e-13
0.5369458128078818,2.9624908631196143e-15,1.744660632691589e-16,1.4102423546151136e-13
0.5377668308702791,2.9650849847416e-15,1.745311463440828e-16,1.420224326196036e-13
0.5385878489326765,2.9709300084115977e-15,1.7457649024164302e-16,1.42317410740292e-13
0.5394088669950738,2.9737595387781764e-15,1.746010809000807e-16,1.42423384964268e-13
0.5402298850574713,2.9740483091813905e-15,1.7464202118094957e-16,1.4458952841643652e-13
0.5410509031198686,2.9763695755724546e-15,1.7477585908611365e-16,1.4507531391539897e-13
0.541871921182266,2.976856604814559e-15,1.7478673371701353e-16,1.4641977135118166e-13
0.5426929392446633,2.9787231840018032e-15,1.7486586987178925e-16,1.4752675503458145e-13
0.5435139573070608,2.9791851924072693e-15,1.7493077869741194e-16,1.4977319542237116e-13
0.5443349753694581,2.9793568215387404e-15,1.7495037976479222e-16,1.5025201821834988e-13
0.5451559934318555,2.9816475889991176e-15,1.749645458536868e-16,1.5091009242646794e-13
0.5459770114942529,2.98298164260171e-15,1.7498048505346736e-16,1.5233680185227477e-13
0.5467980295566502,2.9843727795176833e-15,1.7505979762490662e-16,1.5282655763769074e-13
0.5476190476190477,2.9853409655189158e-15,1.7507788846126815e-16,1.5296113846126752e-13
0.548440065681445,2.9876605494772073e-15,1.7508155449961978e-16,1.5467229379932905e-13
0.5492610837438424,2.9933530289291693e-15,1.75142687460565e-16,1.557121957755494e-13
0.5500821018062397,2.9939906506448376e-15,1.7526891071065068e-16,1.5643139377550905e-13
0.5509031198686372,2.9976899461744467e-15,1.7532418153407576e-16,1.5680352634413067e-13
0.5517241379310345,3.0026355678228968e-15,1.7547325539813674e-16,1.5739844953172467e-13
0.5525451559934319,3.0031840476297957e-15,1.7556099269200806e-16,1.5881965216240676e-13
0.5533661740558292,3.0039059475092e-15,1.7567461987346615e-16,1.5951934852067473e-13
0.5541871921182266,3.004492298947708e-15,1.7575691208982656e-16,1.5998583664071672e-13
0.555008210180624,3.005286609782097e-15,1.757803843512303e-16,1.6492493314430395e-13
0.5558292282430214,3.007376672869387e-15,1.762567389220697e-16,1.6797268318571678e-13
0.5566502463054187,3.0075789659646594e-15,1.762631479805631e-16,1.6871886084386732e-13
0.5574712643678161,3.008321757859723e-15,1.7631073136555002e-16,1.7130517310739856e-13
0.5582922824302134,3.0102743307570547e-15,1.764184644922562e-16,1.7156466972034523e-13
0.5591133004926109,3.01164829599719e-15,1.7665966224295878e-16,1.7311034278427388e-13
0.5599343185550082,3.0144918469759304e-15,1.769938916375475e-16,1.7341568694321119e-13
0.5607553366174056,3.0186595830114746e-15,1.7716185121791707e-16,1.7510921554374972e-13
0.5615763546798029,3.02471740390626e-15,1.772308410634941e-16,1.797507280062453e-13
0.5623973727422004,3.0270738141702053e-15,1.77256399273636e-16,1.8244422902303763e-13
0.5632183908045977,3.0324400347342284e-15,1.773186108152889e-16,1.8906313292982318e-13
0.5640394088669951,3.0369300835576288e-15,1.774233340773677e-16,1.9175254308870822e-13
0.5648604269293924,3.0377076939113856e-15,1.7743892947864183e-16,1.9495283590546416e-13
0.5656814449917899,3.038062965191051e-15,1.7761874526799113e-16,1.9541125839345775e-13
0.5665024630541872,3.038246286545747e-15,1.776554249226381e-16,1.9561986137448262e-13
0.5673234811165846,3.0447164955782407e-15,1.778005363561206e-16,1.960303222524196e-13
0.5681444991789819,3.0469074308099264e-15,1.7806415573675124e-16,1.9666284000217517e-13
0.5689655172413793,3.047087243781284e-15,1.7813574298952739e-16,1.9803895212085184e-13
0.5697865353037767,3.0478663633015693e-15,1.7840026551246761e-16,2.044654442213363e-13
0.5706075533661741,3.049178944770432e-15,1.7858451967095834e-16,2.053128883989843e-13
0.5714285714285714,3.0545027549816114e-15,1.7881320131152578e-16,2.077893021753959e-13
0.5722495894909688,3.055473493875938e-15,1.7883482899748914e-16,2.0997288587426515e-13
0.5730706075533661,3.056059917805322e-15,1.7900928560529702e-16,2.1002677644780793e-13
0.5738916256157636,3.0573006920572255e-15,1.7905209164178556e-16,2.1125618435440303e-13
0.5747126436781609,3.058532994578291e-15,1.7946772621558592e-16,2.1145848768451747e-13
0.5755336617405583,3.0592210776997907e-15,1.7947175691662779e-16,2.146598860741629e-13
0.5763546798029556,3.0609750105735547e-15,1.7955670916220307e-16,2.166491285180539e-13
0.577175697865353,3.061163500073154e-15,1.7957239027482052e-16,2.1854134085879074e-13
0.5779967159277504,3.063799343456584e-15,1.7970404826947172e-16,2.20160104168229e-13
0.5788177339901478,3.065779629684492e-15,1.79838350541446e-16,2.2264156749408022e-13
0.5796387520525451,3.066143604090419e-15,1.7983871973660328e-16,2.24206429890359e-13
0.5804597701149425,3.0700782215957807e-15,1.7984958073513357e-16,2.2573391484974282e-13
0.5812807881773399,3.0709653684911413e-15,1.7986690891123542e-16,2.279084841387762e-13
0.5821018062397373,3.071843672129568e-15,1.7996744089198848e-16,2.2816336098738497e-13
0.5829228243021346,3.074752233126852e-15,1.7998928387449694e-16,2.282565397986999e-13
0.583743842364532,3.0749311514157417e-15,1.8007450136500703e-16,2.290309550818154e-13
0.5845648604269293,3.0751603041990612e-15,1.8028692490975752e-16,2.339043996669411e-13
0.5853858784893268,3.076116681308876e-15,1.8043948156078502e-16,2.3468559360367053e-13
0.5862068965517241,3.078787662765051e-15,1.8061633710376807e-16,2.3950173728910366e-13
0.5870279146141215,3.0793634948440723e-15,1.8090356238789206e-16,2.3987519388167937e-13
0.5878489326765188,3.079917695596934e-15,1.8100542963142527e-16,2.4432424737219183e-13
0.5886699507389163,3.0804089389060622e-15,1.8107655244702501e-16,2.449715038149449e-13
0.5894909688013136,3.0821814520787333e-15,1.8118735194929295e-16,2.457496249197813e-13
0.590311986863711,3.0853656630699243e-15,1.8162146323142324e-16,2.4606820136472917e-13
0.5911330049261084,3.087035674293901e-15,1.8171212297404825e-16,2.4688613641860475e-13
0.5919540229885057,3.0897053188832265e-15,1.8185481670580677e-16,2.510941710351212e-13
0.5927750410509032,3.0901377314065364e-15,1.818966287968881e-16,2.518895413731706e-13
0.5935960591133005,3.0908816732314286e-15,1.8202561815325458e-16,2.5335422814157183e-13
0.5944170771756979,3.0921939275220837e-15,1.8215350125962802e-16,2.5374218806538304e-13
0.5952380952380952,3.094893858165987e-15,1.825269512597774e-16,2.579572956368602e-13
0.5960591133004927,3.094976634457305e-15,1.8258007562983785e-16,2.579879054610026e-13
0.59688013136289,3.0952408339950567e-15,1.8283747449711904e-16,2.580021563733795e-13
0.5977011494252874,3.097184588957231e-15,1.8287541702986524e-16,2.5847459112901364e-13
0.5985221674876847,3.100238103707076e-15,1.8336480037696895e-16,2.6343594605092497e-13
0.5993431855500821,3.105575150935861e-15,1.834906185535279e-16,2.6514189036675663e-13
0.6001642036124795,3.113292500042338e-15,1.8353672179375792e-16,2.653280428323753e-13
0.6009852216748769,3.114049471535311e-15,1.8356071772989365e-16,2.6587254237871237e-13
0.6018062397372742,3.11642156273167e-15,1.8360894579505978e-16,2.687108167251772e-13
0.6026272577996716,3.1169619606117945e-15,1.836888427891286e-16,2.761335578746082e-13
0.603448275862069,3.1173612611463036e-15,1.837707716395782e-16,2.7783148718894236e-13
0.6042692939244664,3.1174197012753113e-15,1.83846150316849e-16,2.835752308465307e-13
0.6050903119868637,3.119045716629059e-15,1.842059500450655e-16,2.8448843702520286e-13
0.6059113300492611,3.119412396280999e-15,1.8437887307003496e-16,2.8465310658233797e-13
0.6067323481116584,3.119537821475203e-15,1.8444367997686357e-16,2.848693224975463e-13
0.6075533661740559,3.1210773397259114e-15,1.8450200993671851e-16,2.8547657435362833e-13
0.6083743842364532,3.121703904551189e-15,1.8455926932102093e-16,2.8752497967364e-13
0.6091954022988506,3.1220546782729084e-15,1.8457885859528906e-16,2.884526971631463e-13
0.6100164203612479,3.1267032967334464e-15,1.8496275069459195e-16,2.8929931181861865e-13
0.6108374384236454,3.1269782546513098e-15,1.8506121793182736e-16,2.919713455493873e-13
0.6116584564860427,3.1270486379906033e-15,1.8517007869865e-16,2.9305260857740845e-13
0.6124794745484401,3.127583702555262e-15,1.8520087058426578e-16,2.95493582803511e-13
0.6133004926108374,3.1287322630715126e-15,1.853922298857742e-16,2.955306213871706e-13
0.6141215106732348,3.1290264118727993e-15,1.855406579727733e-16,2.9762867106669445e-13
0.6149425287356322,3.130933792221797e-15,1.856317711770736e-16,3.028542469681297e-13
0.6157635467980296,3.132432715680841e-15,1.8571887567951967e-16,3.0511979195300055e-13
0.6165845648604269,3.1327904059836394e-15,1.858270245364921e-16,3.166840638587179e-13
0.6174055829228243,3.1367899090269387e-15,1.8583332634906323e-16,3.2723430219914137e-13
0.6182266009852216,3.13747467666536e-15,1.859603284819453e-16,3.278848941826001e-13
0.6190476190476191,3.1375561840817023e-15,1.8596568149353165e-16,3.3084686706956816e-13
0.6198686371100164,3.1401153244819202e-15,1.8605771730504222e-16,3.4800154017734046e-13
0.6206896551724138,3.140256583264322e-15,1.8611036591314766e-16,3.5009655195818695e-13
0.6215106732348111,3.141223459654056e-15,1.862839306634317e-16,3.5882499347190867e-13
0.6223316912972086,3.1419995322543257e-15,1.863565348467956e-16,3.624792676900867e-13
0.6231527093596059,3.1426436339891768e-15,1.8662511177669842e-16,3.661878553275129e-13
0.6239737274220033,3.1429705958794282e-15,1.8682459160963193e-16,3.67598171135331e-13
0.6247947454844006,3.144434950823937e-15,1.8683103075920307e-16,3.6881000003263897e-13
0.625615763546798,3.1445191191301986e-15,1.8686288617023444e-16,3.696264056608285e-13
0.6264367816091954,3.1445354921347085e-15,1.8699070032659655e-16,3.7081060183226226e-13
0.6272577996715928,3.1478578544137405e-15,1.8726338548689599e-16,3.7887818740883793e-13
0.6280788177339901,3.150323590253506e-15,1.8754453532469003e-16,3.9625898732445115e-13
0.6288998357963875,3.150697172983073e-15,1.876775309911906e-16,4.09520326616584e-13
0.6297208538587848,3.151296413871394e-15,1.8776632388444873e-16,4.19267415514352e-13
0.6305418719211823,3.1514900838013285e-15,1.878042631962727e-16,4.1930087236680996e-13
0.6313628899835796,3.1533471517650494e-15,1.879185934578445e-16,4.293572957365494e-13
0.632183908045977,3.1543559109310754e-15,1.8796746657259383e-16,4.318218249207729e-13
0.6330049261083743,3.15441882126193e-15,1.8802687984762894e-16,4.396789780532689e-13
0.6338259441707718,3.1560115091680124e-15,1.8815859310704941e-16,4.4324712079702645e-13
0.6346469622331691,3.159353196765319e-15,1.882119847853576e-16,4.4823357614763827e-13
0.6354679802955665,3.1617130254852923e-15,1.8829960839768535e-16,4.540843828682204e-13
0.6362889983579638,3.161860033003019e-15,1.8831748420800663e-16,4.616131231128129e-13
0.6371100164203612,3.162520271811272e-15,1.8834776364287397e-16,4.639734204955509e-13
0.6379310344827587,3.1632195280769727e-15,1.8845542148489097e-16,4.679147878587745e-13
0.638752052545156,3.1661870211058694e-15,1.8859008875968806e-16,4.751644007373882e-13
0.6395730706075534,3.1683992675103054e-15,1.8862115931424537e-16,4.786049153970869e-13
0.6403940886699507,3.1716844789055824e-15,1.8901469748281874e-16,4.794633807601147e-13
0.6412151067323482,3.171829324900502e-15,1.8906041003074438e-16,4.820625065342358e-13
0.6420361247947455,3.173464305860982e-15,1.890664662525481e-16,4.985636813146771e-13
0.6428571428571429,3.1736225356972832e-15,1.8909269846598078e-16,4.9902072796037e-13
0.6436781609195402,3.173664470245111e-15,1.8915023151667035e-16,5.019080014324487e-13
0.6444991789819376,3.1798705587390844e-15,1.8915975907837644e-16,5.078023917410019e-13
0.645320197044335,3.1802818875641637e-15,1.8930954553913927e-16,5.0857576972939e-13
0.6461412151067324,3.1831796186306442e-15,1.8955777992093227e-16,5.12867476149625e-13
0.6469622331691297,3.183551295010467e-15,1.898067089970991e-16,5.233156757515825e-13
0.6477832512315271,3.184616237557704e-15,1.8988799744189148e-16,5.240823912577109e-13
0.6486042692939245,3.1849564594442174e-15,1.899974896343945e-16,5.374811929747347e-13
0.6494252873563219,3.1884056755366953e-15,1.9005133310149025e-16,5.466758358301058e-13
0.6502463054187192,3.1904413875194624e-15,1.9043057973351124e-16,5.576847853640156e-13
0.6510673234811166,3.191065809035378e-15,1.9051912727879346e-16,5.58382482281202e-13
0.6518883415435139,3.1926541742099455e-15,1.9102640535584828e-16,5.66740429405433e-13
0.6527093596059114,3.1944685511624038e-15,1.912649119493331e-16,5.705780969826376e-13
0.6535303776683087,3.195907016794157e-15,1.9152264209401207e-16,5.727680108626267e-13
0.6543513957307061,3.1980315669744926e-15,1.9199345976624778e-16,5.740040379575959e-13
0.6551724137931034,3.200994644863912e-15,1.9212905613733942e-16,5.789723739280581e-13
0.6559934318555009,3.202718450799018e-15,1.9216851403838814e-16,5.811700299921644e-13
0.6568144499178982,3.20394972921642e-15,1.9218557913544654e-16,5.871268921943362e-13
0.6576354679802956,3.204170043994034e-15,1.9220204223189342e-16,5.925124399227847e-13
0.6584564860426929,3.2052695011087805e-15,1.923670865381059e-16,6.272996496987477e-13
0.6592775041050903,3.2069166673957645e-15,1.9268376135276387e-16,6.359352903367966e-13
0.6600985221674877,3.2140280175012656e-15,1.9362946549981298e-16,6.486555121907668e-13
0.6609195402298851,3.2164982701009147e-15,1.9371108042500608e-16,6.522492764197117e-13
0.6617405582922824,3.2191875889949307e-15,1.945122894583825e-16,6.530464192025144e-13
0.6625615763546798,3.2207972679254985e-15,1.9480143059134243e-16,6.560931301875999e-13
0.6633825944170771,3.222478637205396e-15,1.9492853652449895e-16,6.588341424344654e-13
0.6642036124794746,3.2249169019935838e-15,1.9498334791502318e-16,6.653481173498417e-13
0.6650246305418719,3.229552919281389e-15,1.949974756264234e-16,6.805949773418437e-13
0.6658456486042693,3.231284083538173e-15,1.9512168332211297e-16,6.902882349153327e-13
0.6666666666666666,3.2315069096957806e-15,1.951321080727655e-16,6.906251231373613e-13
0.6674876847290641,3.2315457519589666e-15,1.9517177580897222e-16,7.029685112198576e-13
0.6683087027914614,3.2329877797352466e-15,1.9534471415580104e-16,7.082076333782864e-13
0.6691297208538588,3.233192630693411e-15,1.9620335925013047e-16,7.093318355205631e-13
0.6699507389162561,3.2391579422003326e-15,1.963807019326947e-16,7.211995890411378e-13
0.6707717569786535,3.2424166478592088e-15,1.9639617719891718e-16,7.260354568491703e-13
0.6715927750410509,3.2430568499345968e-15,1.9642953158572469e-16,7.270235997962806e-13
0.6724137931034483,3.2482979327728283e-15,1.968007810365579e-16,7.319933978649557e-13
0.6732348111658456,3.2493600893883894e-15,1.970924688448472e-16,7.414631583847226e-13
0.674055829228243,3.250036474174085e-15,1.9716651758291208e-16,7.554700035879023e-13
0.6748768472906403,3.251776753903466e-15,1.972355824050053e-16,7.679676802008786e-13
0.6756978653530378,3.2522715392138642e-15,1.9726393705578422e-16,7.914922255767745e-13
0.6765188834154351,3.2531160062073838e-15,1.973956538875384e-16,7.91493583059583e-13
0.6773399014778325,3.253499795107651e-15,1.9780863898984273e-16,7.915862410256717e-13
0.6781609195402298,3.2546648305642385e-15,1.979214580520461e-16,8.042103025946093e-13
0.6789819376026273,3.2574327074264676e-15,1.9794347428193725e-16,8.416945695536929e-13
0.6798029556650246,3.2585498327815264e-15,1.9796227870488125e-16,8.60218663994593e-13
0.680623973727422,3.258930974387705e-15,1.9841809968491303e-16,8.682305945537459e-13
0.6814449917898193,3.2590301172880777e-15,1.9877018577532089e-16,8.712018911530581e-13
0.6822660098522167,3.2594711933489396e-15,1.989252831867397e-16,8.773166486310352e-13
0.6830870279146142,3.2595018279496332e-15,1.9904280513700726e-16,8.928337304503469e-13
0.6839080459770115,3.2596957593009265e-15,1.9905780554733272e-16,8.994896033157829e-13
0.6847290640394089,3.2599122538149914e-15,1.9922043265998369e-16,9.109871836547648e-13
0.6855500821018062,3.262562274383715e-15,1.995676561258195e-16,9.213667333076001e-13
0.6863711001642037,3.2641512228921362e-15,1.9977411568193339e-16,9.288473540083867e-13
0.687192118226601,3.265050750720255e-15,1.9987444667210485e-16,9.73363498086002e-13
0.6880131362889984,3.2676919738957652e-15,1.9993493777420936e-16,1.015304180654046e-12
0.6888341543513957,3.2695010900466254e-15,2.003418227623333e-16,1.0476891578321926e-12
0.6896551724137931,3.2735718676973037e-15,2.0089163031438547e-16,1.0604188915785873e-12
0.6904761904761905,3.2774413869886126e-15,2.0094300729034066e-16,1.0877541359496778e-12
0.6912972085385879,3.279789318341569e-15,2.0126333444467316e-16,1.1094157236586585e-12
0.6921182266009852,3.2806095132698635e-15,2.0200003743613473e-16,1.1299491979964603e-12
0.6929392446633826,3.283117426881716e-15,2.0209801975497604e-16,1.1654626922933898e-12
0.69376026272578,3.284135578295654e-15,2.0219253356833054e-16,1.227465681542501e-12
0.6945812807881774,3.287593046329561e-15,2.0228235195185487e-16,1.2276785432828546e-12
0.6954022988505747,3.2876644852129473e-15,2.0248438465662945e-16,1.2411732840852019e-12
0.6962233169129721,3.2879425319663323e-15,2.0270483753982403e-16,1.248000434322174e-12
0.6970443349753694,3.288408827818975e-15,2.02944120459182e-16,1.2546964097371994e-12
0.6978653530377669,3.2885019154825566e-15,2.030487505717256e-16,1.2708467588815143e-12
0.6986863711001642,3.2894697083045283e-15,2.0321654711952517e-16,1.2875572051835992e-12
0.6995073891625616,3.2921764865919048e-15,2.0322650373526799e-16,1.2911938236284845e-12
0.7003284072249589,3.294569987520986e-15,2.0336738384411502e-16,1.299143343738586e-12
0.7011494252873564,3.295637790183606e-15,2.0349197086372106e-16,1.3406217539729087e-12
0.7019704433497537,3.296062529299165e-15,2.0352737260437126e-16,1.344632521052526e-12
0.7027914614121511,3.2979869001533872e-15,2.0362762026520441e-16,1.367550489618189e-12
0.7036124794745484,3.301473393330627e-15,2.0396576014136455e-16,1.3779847690942926e-12
0.7044334975369458,3.3016522635359388e-15,2.0415359575985327e-16,1.3977772726151036e-12
0.7052545155993432,3.3083160562541287e-15,2.0435058234099776e-16,1.4133465736129927e-12
0.7060755336617406,3.308390500309192e-15,2.044593224900795e-16,1.414868508188675e-12
0.7068965517241379,3.31023949322179e-15,2.0467611220837589e-16,1.4291827196326951e-12
0.7077175697865353,3.311412347045924e-15,2.0483039683456397e-16,1.4649386003412054e-12
0.7085385878489326,3.318321314922995e-15,2.052821508247211e-16,1.4687407128173509e-12
0.7093596059113301,3.3188523352648836e-15,2.052895480878829e-16,1.4904808457610395e-12
0.7101806239737274,3.3219289751825678e-15,2.0550765456630389e-16,1.5593949633143332e-12
0.7110016420361248,3.323139479094333e-15,2.0570120940072372e-16,1.5658347656289144e-12
0.7118226600985221,3.332746709180985e-15,2.0572252080321296e-16,1.6011302961777475e-12
0.7126436781609196,3.334494326407309e-15,2.0583703891974517e-16,1.6024253011118575e-12
0.7134646962233169,3.3381081420412427e-15,2.0592853709458226e-16,1.6163943597395707e-12
0.7142857142857143,3.3397277399115205e-15,2.060779592194465e-16,1.7067514131155011e-12
0.7151067323481116,3.3397514515639878e-15,2.0609573151659748e-16,1.745061095095734e-12
0.715927750410509,3.3399605535003895e-15,2.0641504407606731e-16,1.823398567344485e-12
0.7167487684729064,3.3420715550268832e-15,2.0642274854865827e-16,1.877843675115462e-12
0.7175697865353038,3.3438643458413457e-15,2.0656567323625758e-16,1.9255670942597e-12
0.7183908045977011,3.3481811781917226e-15,2.0678749605434885e-16,2.0056502969762516e-12
0.7192118226600985,3.348845076085389e-15,2.06919735354754e-16,2.018656785883117e-12
0.7200328407224958,3.349707706460201e-15,2.0695789552900112e-16,2.045919610517424e-12
0.7208538587848933,3.3518363834172704e-15,2.0750459639102908e-16,2.067781922256335e-12
0.7216748768472906,3.3529441129265872e-15,2.0751756804279624e-16,2.121417236462123e-12
0.722495894909688,3.3538806481702922e-15,2.078097846405485e-16,2.1419291131035674e-12
0.7233169129720853,3.3558260125707804e-15,2.0813337169911976e-16,2.1992600650079265e-12
0.7241379310344828,3.3583841461958413e-15,2.081745636421561e-16,2.227870730135558e-12
0.7249589490968801,3.3587159295380784e-15,2.0818372457319145e-16,2.283679951478021e-12
0.7257799671592775,3.3593728599420127e-15,2.0820428158118935e-16,2.2964917894058474e-12
0.7266009852216748,3.3621186569706563e-15,2.0846744696675407e-16,2.310831744719305e-12
0.7274220032840722,3.3638692496857242e-15,2.0852836523231898e-16,2.344593682021211e-12
0.7282430213464697,3.367987145626389e-15,2.0866652604095386e-16,2.3613752514366167e-12
0.729064039408867,3.3730922687671825e-15,2.086831071025619e-16,2.3795267811662484e-12
0.7298850574712644,3.375584199713163e-15,2.0871117226187162e-16,2.3990411366764675e-12
0.7307060755336617,3.3756139458115936e-15,2.092406312481037e-16,2.538055623610505e-12
0.7315270935960592,3.375804988472506e-15,2.0926774704028742e-16,2.55175409823235e-12
0.7323481116584565,3.376081281017966e-15,2.095493019296808e-16,2.6029180646817948e-12
0.7331691297208539,3.3790695493801975e-15,2.0961538502005123e-16,2.679537084430311e-12
0.7339901477832512,3.379509024622243e-15,2.0985161472164124e-16,2.7228062802599378e-12
0.7348111658456487,3.3804502895125e-15,2.1008738768257654e-16,2.7743951990183705e-12
0.735632183908046,3.3830537282275993e-15,2.1010580159259491e-16,2.8782578753258905e-12
0.7364532019704434,3.384880011143353e-15,2.1014538983656443e-16,2.905345532601253e-12
0.7372742200328407,3.3871471682478484e-15,2.1025892531572892e-16,2.911903810963037e-12
0.7380952380952381,3.38948705290084e-15,2.1037720804640203e-16,2.915902147802924e-12
0.7389162561576355,3.3946511475576956e-15,2.1046841866282348e-16,3.0001730766881935e-12
0.7397372742200329,3.395465736547968e-15,2.1046947715595182e-16,3.0377753887799737e-12
0.7405582922824302,3.3955842191159215e-15,2.1049980027479563e-16,3.0763568330185623e-12
0.7413793103448276,3.3970385392615804e-15,2.1091809595062608e-16,3.4690191884820936e-12
0.7422003284072249,3.397599819161066e-15,2.1110834464005864e-16,3.5364028949161445e-12
0.7430213464696224,3.3998982527801823e-15,2.1173456332278235e-16,3.5403965880250705e-12
0.7438423645320197,3.4004196002699255e-15,2.1214459247085156e-16,3.575654505936248e-12
0.7446633825944171,3.401314649788113e-15,2.1214623681811698e-16,3.5793325642395973e-12
0.7454844006568144,3.40395607807085e-15,2.1240549307549788e-16,3.581653142640492e-12
0.7463054187192119,3.404426925651827e-15,2.1259114474046095e-16,3.682278984828704e-12
0.7471264367816092,3.408950847797023e-15,2.1260206540195886e-16,3.809665919058386e-12
0.7479474548440066,3.415616568038661e-15,2.1271798768860666e-16,3.849890620657389e-12
0.7487684729064039,3.419729202576384e-15,2.1278229492194493e-16,3.8764769266917894e-12
0.7495894909688013,3.4280899736145954e-15,2.129639389857696e-16,3.891751751271551e-12
0.7504105090311987,3.432590621156639e-15,2.131198448131261e-16,3.912476678266117e-12
0.7512315270935961,3.4429759740012707e-15,2.1325109584306474e-16,3.9195288886609845e-12
0.7520525451559934,3.4464518125180372e-15,2.1360004910813615e-16,3.9470458466733694e-12
0.7528735632183908,3.448068544227528e-15,2.1380894244225283e-16,3.9750377039956365e-12
0.7536945812807881,3.448878946064835e-15,2.1386775762250226e-16,4.0889897741093105e-12
0.7545155993431856,3.454561138621186e-15,2.1413348077080398e-16,4.208713733636529e-12
0.7553366174055829,3.455497069280932e-15,2.1439027115216685e-16,4.240736429711406e-12
0.7561576354679803,3.4580331754484115e-15,2.1458063157562508e-16,4.3239341982346356e-12
0.7569786535303776,3.4586691923368083e-15,2.1493987608693863e-16,4.3387569941132345e-12
0.7577996715927751,3.462003309867045e-15,2.15066064704424e-16,4.371885854839139e-12
0.7586206896551724,3.462363818936553e-15,2.152157470855519e-16,4.3813048054659205e-12
0.7594417077175698,3.4644656816437913e-15,2.1527149766610953e-16,4.438497091165975e-12
0.7602627257799671,3.4647472999804306e-15,2.1551947918521064e-16,4.472470733388167e-12
0.7610837438423645,3.468083308904304e-15,2.1587714971600158e-16,4.536288635052484e-12
0.7619047619047619,3.4685634274103553e-15,2.1594564095367725e-16,4.677465385542369e-12
0.7627257799671593,3.476400682029914e-15,2.1599504678999007e-16,4.795864212148179e-12
0.7635467980295566,3.478846165917675e-15,2.1617075858001527e-16,4.8277865672621854e-12
0.764367816091954,3.4796755017755612e-15,2.1630140770462512e-16,4.8701514574641986e-12
0.7651888341543513,3.4827341099983873e-15,2.164395826599488e-16,4.933921773869941e-12
0.7660098522167488,3.4836053178512295e-15,2.1644591823276073e-16,4.943298262720574e-12
0.7668308702791461,3.4853755233623692e-15,2.1647191273955876e-16,4.985364104626192e-12
0.7676518883415435,3.4889239637364006e-15,2.1668374189009773e-16,4.998298853251003e-12
0.7684729064039408,3.4898963314644817e-15,2.169557871633628e-16,5.04343660607339e-12
0.7692939244663383,3.490204032387476e-15,2.169836330420205e-16,5.104626339165449e-12
0.7701149425287356,3.4946303965066313e-15,2.169873541527869e-16,5.339828388017332e-12
0.770935960591133,3.4949081100103378e-15,2.1703105002790078e-16,5.382372711767299e-12
0.7717569786535303,3.495673745806641e-15,2.1723352908435757e-16,5.539276407665344e-12
0.7725779967159278,3.4970170004540785e-15,2.1771314904801976e-16,5.845565998563195e-12
0.7733990147783252,3.49793756061311e-15,2.1814313649468898e-16,5.8895716276128956e-12
0.7742200328407225,3.5010468891830435e-15,2.1821778976780124e-16,5.914958239770346e-12
0.7750410509031199,3.5010757172447373e-15,2.1837144655945534e-16,5.928481572859596e-12
0.7758620689655172,3.5012890368025092e-15,2.1855249566053334e-16,5.93027522628779e-12
0.7766830870279147,3.5025367377192257e-15,2.1907549216939764e-16,5.96744014632675e-12
0.777504105090312,3.5028009854304454e-15,2.1908396486617761e-16,6.5165223536357265e-12
0.7783251231527094,3.5076316635229375e-15,2.192824081154101e-16,6.576128770871655e-12
0.7791461412151067,3.508533322762565e-15,2.19404038962932e-16,6.653310560058461e-12
0.7799671592775042,3.5145355195733455e-15,2.1959562112135802e-16,6.823969993915723e-12
0.7807881773399015,3.528010857105017e-15,2.1959670510747102e-16,7.0543148145314974e-12
0.7816091954022989,3.5328447980127974e-15,2.1983959653160356e-16,7.210833698753068e-12
0.7824302134646962,3.533585686403746e-15,2.1985523387210609e-16,7.25242550154922e-12
0.7832512315270936,3.5379175961424557e-15,2.200742910158625e-16,7.336270658133161e-12
0.784072249589491,3.5420836669627028e-15,2.2012715769064747e-16,7.545507180256062e-12
0.7848932676518884,3.543623994291605e-15,2.2053361892781008e-16,7.679705093278093e-12
0.7857142857142857,3.5441614813454004e-15,2.205341364864456e-16,7.77372515058129e-12
0.7865353037766831,3.546776065153331e-15,2.207295047987131e-16,8.155707318394643e-12
0.7873563218390804,3.548271909705696e-15,2.2089092143429226e-16,8.26284937796456e-12
0.7881773399014779,3.551883046127013e-15,2.2093061964767338e-16,8.349968962422747e-12
0.7889983579638752,3.55741060552273e-15,2.2114819833121303e-16,8.669733433043499e-12
0.7898193760262726,3.5593394496758666e-15,2.2119480295623435e-16,8.684123709321539e-12
0.7906403940886699,3.559634944680331e-15,2.2133481750686386e-16,8.801920314142654e-12
0.7914614121510674,3.5738590752497536e-15,2.2143122113418874e-16,8.823088266220688e-12
0.7922824302134647,3.574559310275239e-15,2.214718433188355e-16,8.857020118249977e-12
0.7931034482758621,3.576879365275724e-15,2.2158667894749825e-16,8.90093862817635e-12
0.7939244663382594,3.577747527045398e-15,2.2170053133013704e-16,9.1076105417986e-12
0.7947454844006568,3.578541734521456e-15,2.2181679213770802e-16,9.178929308764237e-12
0.7955665024630542,3.5799934991447724e-15,2.2210633499236767e-16,9.272135007865062e-12
0.7963875205254516,3.582271797601437e-15,2.2223077394680977e-16,9.853012245023747e-12
0.7972085385878489,3.58485767798392e-15,2.2307272011392315e-16,9.873483133723615e-12
0.7980295566502463,3.590024151592874e-15,2.2415481450367004e-16,9.943277159791865e-12
0.7988505747126436,3.592185509909835e-15,2.241648456899452e-16,1.0100818034641661e-11
0.7996715927750411,3.5931478570475966e-15,2.242611542798501e-16,1.0232428832054573e-11
0.8004926108374384,3.5940651349413124e-15,2.2444176105387886e-16,1.0330565126606201e-11
0.8013136288998358,3.6009778512361734e-15,2.2458559337051237e-16,1.0373820493094112e-11
0.8021346469622331,3.601474035422891e-15,2.246614125841816e-16,1.0397024671612251e-11
0.8029556650246306,3.609562752856882e-15,2.249849796917446e-16,1.0727007975757987e-11
0.8037766830870279,3.609945931456693e-15,2.2509133594207247e-16,1.0897522609561334e-11
0.8045977011494253,3.619764311610156e-15,2.2571127282605045e-16,1.1067982166994678e-11
0.8054187192118226,3.620201551335412e-15,2.257315780922937e-16,1.1407132458661322e-11
0.80623973727422,3.620980815774968e-15,2.259931030221267e-16,1.1434468070396951e-11
0.8070607553366174,3.621087688277438e-15,2.2654227142510554e-16,1.149617943762457e-11
0.8078817733990148,3.621601599062861e-15,2.265773827817955e-16,1.256280781375111e-11
0.8087027914614121,3.622187033125995e-15,2.267780539120709e-16,1.3196337168622392e-11
0.8095238095238095,3.624657789695544e-15,2.273592579244244e-16,1.3295798967102276e-11
0.8103448275862069,3.627068542999629e-15,2.278618364420995e-16,1.3439835781047747e-11
0.8111658456486043,3.630038724386722e-15,2.2841172977158693e-16,1.3557933283390677e-11
0.8119868637110016,3.632844498843375e-15,2.2858248779382496e-16,1.3615486592739342e-11
0.812807881773399,3.633458310364712e-15,2.29006415601071e-16,1.3758171292013365e-11
0.8136288998357963,3.633671247894478e-15,2.29387708754961e-16,1.4046022529626644e-11
0.8144499178981938,3.636663445307848e-15,2.2984055291241796e-16,1.4298130075460406e-11
0.8152709359605911,3.637398500732762e-15,2.299697309441007e-16,1.4409365132479575e-11
0.8160919540229885,3.63759132015142e-15,2.305840777409766e-16,1.4567837669841102e-11
0.8169129720853858,3.639402429073836e-15,2.309319535427937e-16,1.5318268015808394e-11
0.8177339901477833,3.641596360398868e-15,2.309611410280964e-16,1.5413592510267884e-11
0.8185550082101807,3.643471024323849e-15,2.3118610542349645e-16,1.5504407653302542e-11
0.819376026272578,3.6450438784791936e-15,2.313787516841039e-16,1.5845539322018064e-11
0.8201970443349754,3.645986427290483e-15,2.315694311082783e-16,1.60255575408478e-11
0.8210180623973727,3.646574111219517e-15,2.318718594464966e-16,1.634853185106341e-11
0.8218390804597702,3.648181712246782e-15,2.319022513977729e-16,1.663867822885883e-11
0.8226600985221675,3.6595635936502866e-15,2.320255200641945e-16,1.679033445268197e-11
0.8234811165845649,3.659686508024344e-15,2.3209046724546615e-16,1.7116193676096543e-11
0.8243021346469622,3.6608875409388706e-15,2.321344992044715e-16,1.7356281449237345e-11
0.8251231527093597,3.664816700931645e-15,2.323444361475978e-16,1.7731702775622487e-11
0.825944170771757,3.668797661308288e-15,2.329876427604765e-16,1.8062802050429304e-11
0.8267651888341544,3.6694788055627466e-15,2.331276909920808e-16,1.8289411464463796e-11
0.8275862068965517,3.670078573383389e-15,2.3361101861263154e-16,1.8771243432326057e-11
0.8284072249589491,3.6708856577556394e-15,2.336442302417882e-16,1.8872717522872646e-11
0.8292282430213465,3.671058650031622e-15,2.3459481992935554e-16,1.984474343492518e-11
0.8300492610837439,3.6713530442497446e-15,2.3474689934179106e-16,1.9981745616956364e-11
0.8308702791461412,3.671720299798975e-15,2.3490355628362385e-16,2.1870464497397083e-11
0.8316912972085386,3.674694360727782e-15,2.349799624802385e-16,2.3060882037349568e-11
0.8325123152709359,3.674713714133536e-15,2.350165118191355e-16,2.4265599210876462e-11
0.8333333333333334,3.675483230969261e-15,2.352334064951542e-16,2.492898374137758e-11
0.8341543513957307,3.6849442151714324e-15,2.354496127930082e-16,2.515967421981515e-11
0.8349753694581281,3.690825793287344e-15,2.3614311913195926e-16,2.6035072151740212e-11
0.8357963875205254,3.7115752949522884e-15,2.363944403133653e-16,2.6375493904501142e-11
0.8366174055829229,3.7120194356410166e-15,2.364025794311513e-16,2.6882351264319272e-11
0.8374384236453202,3.720486660818978e-15,2.3648902328748676e-16,2.8199207550975075e-11
0.8382594417077176,3.725623627216763e-15,2.365744921017945e-16,2.8722018488201765e-11
0.8390804597701149,3.726524734805794e-15,2.3671026723054026e-16,2.8894054491573855e-11
0.8399014778325123,3.7283295145896934e-15,2.368119390302886e-16,2.8914508976869147e-11
0.8407224958949097,3.728485763213177e-15,2.3684929788134726e-16,2.9022559896851736e-11
0.8415435139573071,3.730579033673646e-15,2.371471032854546e-16,2.950408231942852e-11
0.8423645320197044,3.732647679610371e-15,2.3732941931014923e-16,2.963201537349936e-11
0.8431855500821018,3.734687365404607e-15,2.382073502527771e-16,3.0289754154452896e-11
0.8440065681444991,3.743757320689132e-15,2.383835787399965e-16,3.055373244749605e-11
0.8448275862068966,3.747378087418858e-15,2.385793241961453e-16,3.0705095395925395e-11
0.8456486042692939,3.749650471485692e-15,2.386190262958628e-16,3.081260806629305e-11
0.8464696223316913,3.749950794251011e-15,2.386640851312783e-16,3.515481113747167e-11
0.8472906403940886,3.7575373892415824e-15,2.3873864590838e-16,3.5415746336008926e-11
0.8481116584564861,3.758993458994277e-15,2.3917590905461067e-16,3.6715889620422316e-11
0.8489326765188834,3.762542522234511e-15,2.391957973585732e-16,3.691564506849346e-11
0.8497536945812808,3.767249881977147e-15,2.393735192315781e-16,3.8314591624813844e-11
0.8505747126436781,3.768454845549179e-15,2.3939517630638633e-16,4.1130250848245665e-11
0.8513957307060755,3.768919107622342e-15,2.396060243444952e-16,4.164061580188585e-11
0.8522167487684729,3.771207694483031e-15,2.4061534171154773e-16,4.3976531050397084e-11
0.8530377668308703,3.77496488048616e-15,2.411692026117951e-16,4.40459721394562e-11
0.8538587848932676,3.775910914366817e-15,2.414556501507654e-16,4.4128455622460985e-11
0.854679802955665,3.788723159859395e-15,2.418677247759005e-16,4.4853673208898524e-11
0.8555008210180624,3.7891638517641954e-15,2.4189517375586693e-16,4.895911969298777e-11
0.8563218390804598,3.789339583154425e-15,2.4196829521342107e-16,4.9497089768514065e-11
0.8571428571428571,3.792390391055558e-15,2.4209523929803695e-16,5.122077659010892e-11
0.8579638752052545,3.798409729592899e-15,2.4232856533495744e-16,5.1462753957702994e-11
0.8587848932676518,3.804085754045281e-15,2.424904942702296e-16,5.419619237303739e-11
0.8596059113300493,3.812344565644268e-15,2.428205192932935e-16,5.4608301475945334e-11
0.8604269293924466,3.818171350086434e-15,2.4294615429380667e-16,5.5019447293503597e-11
0.861247947454844,3.8187173432252976e-15,2.431657802582634e-16,5.507902633029257e-11
0.8620689655172413,3.829720690939994e-15,2.4343701820692716e-16,5.549272666456639e-11
0.8628899835796388,3.8519763785410055e-15,2.4349462029576047e-16,5.554347035791296e-11
0.8637110016420362,3.857654859680722e-15,2.43507423907063e-16,5.776639225692263e-11
0.8645320197044335,3.861694786021807e-15,2.435753057514481e-16,5.789518893681715e-11
0.8653530377668309,3.868102947256939e-15,2.4378737595221723e-16,5.973426961898944e-11
0.8661740558292282,3.8682789252729064e-15,2.441590977017151e-16,5.985064236278666e-11
0.8669950738916257,3.869204924423293e-15,2.4429140948092895e-16,6.009306665890771e-11
0.867816091954023,3.872261453876182e-15,2.4442758169308863e-16,6.073066774638812e-11
0.8686371100164204,3.874036152168594e-15,2.453333054495707e-16,6.089563013375904e-11
0.8694581280788177,3.874153909023327e-15,2.4559573091610517e-16,6.099187676505781e-11
0.8702791461412152,3.887393083998926e-15,2.457773719256706e-16,6.403639677253779e-11
0.8711001642036125,3.888027791572883e-15,2.459001440700227e-16,6.434681010642512e-11
0.8719211822660099,3.889122939362628e-15,2.459773692568638e-16,6.450087738555013e-11
0.8727422003284072,3.8893197663280236e-15,2.4629543796204994e-16,6.72354695781136e-11
0.8735632183908046,3.891335378162398e-15,2.4651807009213616e-16,6.778440579431302e-11
0.874384236453202,3.892493022219983e-15,2.4663770825612187e-16,6.839376812082126e-11
0.8752052545155994,3.893846728404883e-15,2.4685441769802795e-16,7.185340028868012e-11
0.8760262725779967,3.895958577722575e-15,2.4689980669711375e-16,7.291175167419232e-11
0.8768472906403941,3.8960952810930106e-15,2.473042149124795e-16,7.344164215568093e-11
0.8776683087027914,3.904969569261259e-15,2.4741146678740646e-16,7.352155463363167e-11
0.8784893267651889,3.905216561761061e-15,2.474231799087097e-16,7.382506268712379e-11
0.8793103448275862,3.908091650301678e-15,2.4752117417350985e-16,7.436068522708382e-11
0.8801313628899836,3.9116298204445555e-15,2.4771663220976656e-16,7.780211624680888e-11
0.8809523809523809,3.912149540481028e-15,2.477216124890296e-16,7.833243199183125e-11
0.8817733990147784,3.9124181293143135e-15,2.4803389008920074e-16,7.933697382065032e-11
0.8825944170771757,3.912537075853116e-15,2.484236034683771e-16,8.232944418568543e-11
0.8834154351395731,3.915000768849125e-15,2.4890769525359946e-16,8.310850509006845e-11
0.8842364532019704,3.9169325962771625e-15,2.4921121968459106e-16,8.475328869409772e-11
0.8850574712643678,3.916935437552423e-15,2.4961526760140567e-16,8.554175260086782e-11
0.8858784893267652,3.924386317615725e-15,2.4967498371015465e-16,8.575940588704033e-11
0.8866995073891626,3.926150454450502e-15,2.497130739799715e-16,8.680072538312894e-11
0.8875205254515599,3.926718642506136e-15,2.497507642821502e-16,8.730342397958748e-11
0.8883415435139573,3.927254877385179e-15,2.4989314237116475e-16,8.755573416310741e-11
0.8891625615763546,3.9277943062174655e-15,2.5022717557931e-16,8.855008983865674e-11
0.8899835796387521,3.93069170723456e-15,2.5033688331960884e-16,9.109877590568575e-11
0.8908045977011494,3.93611517484326e-15,2.5134494758425183e-16,9.241703651700223e-11
0.8916256157635468,3.949468420442683e-15,2.5136485641382114e-16,9.330840812176443e-11
0.8924466338259441,3.9554030320234525e-15,2.5255796334250776e-16,9.43968228660478e-11
0.8932676518883416,3.9636801945571056e-15,2.5264552792817604e-16,9.528891852167329e-11
0.8940886699507389,3.9677765766251984e-15,2.5277197475327296e-16,9.52919360689378e-11
0.8949096880131363,3.9680526837071246e-15,2.5287911623780824e-16,9.554263185619037e-11
0.8957307060755336,3.971903768650489e-15,2.5388402261317793e-16,9.622593469989943e-11
0.896551724137931,3.973587595316762e-15,2.559184863629574e-16,9.939438713647602e-11
0.8973727422003284,3.9741154288165596e-15,2.5603172795419695e-16,9.994929731164277e-11
0.8981937602627258,3.979002993111121e-15,2.5653491183191365e-16,1.0006144971649966e-10
0.8990147783251231,3.984918510581352e-15,2.5709877936539853e-16,1.0007649019786872e-10
0.8998357963875205,3.996846606249031e-15,2.575093130090103e-16,1.0181776602590913e-10
0.9006568144499179,4.009697268108371e-15,2.575415741008847e-16,1.0450392531949284e-10
0.9014778325123153,4.011064106797524e-15,2.577686186178191e-16,1.0663109651056438e-10
0.9022988505747126,4.020349861896957e-15,2.5790179071828397e-16,1.0732238724333331e-10
0.90311986863711,4.021794147275735e-15,2.585365693737065e-16,1.0791039345673269e-10
0.9039408866995073,4.031518594967126e-15,2.5902697217631404e-16,1.0961441197116239e-10
0.9047619047619048,4.0364833561169575e-15,2.5926403413442963e-16,1.1019020002621895e-10
0.9055829228243021,4.036916427825131e-15,2.596835763273173e-16,1.1119680038410652e-10
0.9064039408866995,4.043445591868225e-15,2.602207366372624e-16,1.1163395108764574e-10
0.9072249589490968,4.045969976771236e-15,2.6126057271783425e-16,1.125697036743017e-10
0.9080459770114943,4.061276943111342e-15,2.6155246089713604e-16,1.1437856960887304e-10
0.9088669950738916,4.065728049931267e-15,2.620047455709016e-16,1.1634459634391298e-10
0.909688013136289,4.066851452436075e-15,2.620532527009304e-16,1.1802593876074524e-10
0.9105090311986864,4.071882368321918e-15,2.634530475299369e-16,1.2309630156629294e-10
0.9113300492610837,4.072389021718319e-15,2.6357983097346177e-16,1.2347627875984147e-10
0.9121510673234812,4.093780381568797e-15,2.641072692011607e-16,1.252988077738731e-10
0.9129720853858785,4.094681407069571e-15,2.6496754123855106e-16,1.2659963477001842e-10
0.9137931034482759,4.0991161305296374e-15,2.6576353268600754e-16,1.2791844567523098e-10
0.9146141215106732,4.105008300759979e-15,2.6605491129453717e-16,1.3407675789642982e-10
0.9154351395730707,4.114926845905119e-15,2.666742089660841e-16,1.3879635269449517e-10
0.916256157635468,4.12374240229778e-15,2.6689902827040367e-16,1.3961223101852062e-10
0.9170771756978654,4.1275438760804966e-15,2.669616033270417e-16,1.41296003275826e-10
0.9178981937602627,4.129824682240706e-15,2.6721107366724673e-16,1.453195600795793e-10
0.9187192118226601,4.130266874457664e-15,2.673812725524552e-16,1.5251388004250123e-10
0.9195402298850575,4.131620773122396e-15,2.6761457299787594e-16,1.6920687628812426e-10
0.9203612479474549,4.136807526059549e-15,2.6965395025150614e-16,1.7196814946567814e-10
0.9211822660098522,4.153936132543494e-15,2.6999552247690675e-16,1.8697670286665417e-10
0.9220032840722496,4.159446312688978e-15,2.7037351747466075e-16,1.9317273074308845e-10
0.922824302134647,4.171637477291446e-15,2.7114589927201044e-16,1.9771303452471534e-10
0.9236453201970444,4.182343818890502e-15,2.7288381079805923e-16,2.0091782528443256e-10
0.9244663382594417,4.183602868746322e-15,2.7396039214423073e-16,2.0366921530817244e-10
0.9252873563218391,4.195534862686644e-15,2.755656025915926e-16,2.0649942663941072e-10
0.9261083743842364,4.209386104374145e-15,2.756679199839614e-16,2.157393070322646e-10
0.9269293924466339,4.209603946432216e-15,2.7593577577476877e-16,2.1781275563544647e-10
0.9277504105090312,4.223830342824106e-15,2.75998047622043e-16,2.1834130818344095e-10
0.9285714285714286,4.227569855996412e-15,2.7645541615323428e-16,2.1937618035233532e-10
0.9293924466338259,4.230777160875698e-15,2.7755664584667147e-16,2.2097092411617943e-10
0.9302134646962233,4.2318046349715606e-15,2.78419491377704e-16,2.2467047089636386e-10
0.9310344827586207,4.236524129939926e-15,2.7864968484954037e-16,2.25612599721994e-10
0.9318555008210181,4.23843113560345e-15,2.789506149261259e-16,2.465193742511234e-10
0.9326765188834154,4.241214414980411e-15,2.7940549028906295e-16,2.4806767939988213e-10
0.9334975369458128,4.251922823551204e-15,2.794297154059652e-16,2.680228665771525e-10
0.9343185550082101,4.252146176037827e-15,2.7964419105934704e-16,2.8377107450331255e-10
0.9351395730706076,4.271736779304199e-15,2.801076162183367e-16,2.8383264552580587e-10
0.9359605911330049,4.2728388031704916e-15,2.8035537231275867e-16,2.848080335121395e-10
0.9367816091954023,4.282618176097408e-15,2.807355788570145e-16,2.935056975965799e-10
0.9376026272577996,4.283301109026561e-15,2.817717807892603e-16,2.9764340210551123e-10
0.9384236453201971,4.294544763714065e-15,2.8249359966145775e-16,3.035736668033321e-10
0.9392446633825944,4.30350028146277e-15,2.8264303358430483e-16,3.157403143499434e-10
0.9400656814449918,4.306534810528773e-15,2.828707277866951e-16,3.181456886662938e-10
0.9408866995073891,4.3230621739137836e-15,2.8385054797162184e-16,3.24771388059345e-10
0.9417077175697866,4.333479917408598e-15,2.862458552090889e-16,3.3211391633004777e-10
0.9425287356321839,4.339173243043217e-15,2.862720588421808e-16,3.446727334058135e-10
0.9433497536945813,4.3515301560113425e-15,2.865780999225986e-16,3.466659289276874e-10
0.9441707717569786,4.365276193232069e-15,2.8889047956576373e-16,3.490260289241568e-10
0.944991789819376,4.36680733401755e-15,2.889546296759405e-16,3.7350580025191443e-10
0.9458128078817734,4.3818801015411274e-15,2.925406509305128e-16,3.764479424949276e-10
0.9466338259441708,4.382747195167803e-15,2.9293954818297123e-16,4.0807704428604984e-10
0.9474548440065681,4.411917081916828e-15,2.954043550712235e-16,4.147468403148064e-10
0.9482758620689655,4.4226263403060454e-15,2.9560608894624394e-16,4.3545250068974885e-10
0.9490968801313628,4.453803396238099e-15,2.958014595089663e-16,4.376547271580419e-10
0.9499178981937603,4.455206841388073e-15,2.959795983297324e-16,4.4745422627797305e-10
0.9507389162561576,4.460283360167403e-15,2.9655385273477176e-16,4.4857695887443303e-10
0.951559934318555,4.461615580144878e-15,2.9674855828831255e-16,4.5854294235444705e-10
0.9523809523809523,4.46169742659314e-15,2.972493657974711e-16,4.615533625479727e-10
0.9532019704433498,4.469441852678277e-15,2.992868264679856e-16,4.63234242289303e-10
0.9540229885057471,4.491947201066466e-15,3.0015251388662287e-16,4.657841074989463e-10
0.9548440065681445,4.4939643905485906e-15,3.0028418418014505e-16,4.684106436028399e-10
0.9556650246305419,4.5101845612718215e-15,3.025181986408654e-16,5.313806978305206e-10
0.9564860426929392,4.5180675343952925e-15,3.028244815381971e-16,5.421339949089226e-10
0.9573070607553367,4.519848274130643e-15,3.0312049530210803e-16,5.496714513770847e-10
0.958128078817734,4.52145666501147e-15,3.0762055460997036e-16,5.533642665556592e-10
0.9589490968801314,4.523623692951591e-15,3.084918185626727e-16,5.675424641081437e-10
0.9597701149425287,4.529552346464941e-15,3.1044469233158975e-16,5.776697727026235e-10
0.9605911330049262,4.551683675212069e-15,3.1163866959114263e-16,5.913235374031762e-10
0.9614121510673235,4.592309755292721e-15,3.1199187455534837e-16,5.998101411913959e-10
0.9622331691297209,4.597116745468759e-15,3.130577020833532e-16,6.468793766026061e-10
0.9630541871921182,4.628572684906276e-15,3.135814679011702e-16,6.591083462285958e-10
0.9638752052545156,4.631974010396517e-15,3.151589153921038e-16,6.75099498062016e-10
0.964696223316913,4.666889829176159e-15,3.157062742694443e-16,6.807167554609938e-10
0.9655172413793104,4.669107873829893e-15,3.157915699456146e-16,6.833340133570619e-10
0.9663382594417077,4.695699347963267e-15,3.167092272212596e-16,6.898995594204095e-10
0.9671592775041051,4.700890552540174e-15,3.1857905864353046e-16,7.997596215180742e-10
0.9679802955665024,4.705006980442629e-15,3.191421780576557e-16,8.460324772349623e-10
0.9688013136288999,4.7064568613190505e-15,3.2224358688693673e-16,8.640663721664965e-10
0.9696223316912972,4.766994732604358e-15,3.2355291497123164e-16,8.668082698826172e-10
0.9704433497536946,4.7698531873110605e-15,3.267742727671881e-16,9.737274147607923e-10
0.9712643678160919,4.7956418488324105e-15,3.271687457754417e-16,9.768041151520017e-10
0.9720853858784894,4.854310814170396e-15,3.2882525840361904e-16,9.913167575961262e-10
0.9729064039408867,4.854757224165515e-15,3.3009221369278037e-16,1.0008043547304067e-9
0.9737274220032841,4.8989921376858954e-15,3.3265235909227073e-16,1.002346215028114e-9
0.9745484400656814,4.947515550745416e-15,3.337339053997747e-16,1.1231068294722859e-9
0.9753694581280788,5.108629706738625e-15,3.3843857558993547e-16,1.1266861274613516e-9
0.9761904761904762,5.2042219871305875e-15,3.3890056231949447e-16,1.1266930115409537e-9
0.9770114942528736,5.263250453864668e-15,3.436856702093154e-16,1.1868006526183975e-9
0.9778325123152709,5.276007142492773e-15,3.480991021009342e-16,1.1878497207546005e-9
0.9786535303776683,5.3574536529443354e-15,3.51439632320364e-16,1.2160571892305325e-9
0.9794745484400657,5.508528570021829e-15,3.522386076697257e-16,1.4075066251929039e-9
0.9802955665024631,5.544248457746832e-15,3.5789023655262976e-16,1.5648069309331725e-9
0.9811165845648604,5.554400842226082e-15,3.679150348598877e-16,1.7168843930267983e-9
0.9819376026272578,5.583100126961223e-15,3.6886960227955897e-16,1.8624181153740906e-9
0.9827586206896551,5.6006089146117585e-15,3.837230302764319e-16,2.1891195230908285e-9
0.9835796387520526,5.696416730429684e-15,3.8755662953495836e-16,2.2083640797782953e-9
0.9844006568144499,5.793315905464571e-15,3.911495892988465e-16,2.3583977617156226e-9
0.9852216748768473,5.818645850152469e-15,3.9860464563019885e-16,2.6764379786112237e-9
0.9860426929392446,6.1372229190749086e-15,4.369607587316478e-16,2.7314241779625314e-9
0.986863711001642,6.1716548568020154e-15,4.898861666755233e-16,2.9435391392799544e-9
0.9876847290640394,6.336643203156027e-15,4.984526557512401e-16,5.715103211895916e-9
0.9885057471264368,0.0036411193578492524,0.0036411193578472145,0.0036411190482738436
0.9893267651888341,0.006011322225742109,0.006011322225743283,0.006011322259741427
0.9901477832512315,0.008675420478485983,0.00867542047848599,0.008066384336438012
0.9909688013136289,0.008866154777313699,0.008866154777309272,0.00867542050142254
0.9917898193760263,0.008880023644193517,0.008880023644193704,0.008866154757761592
0.9926108374384236,0.009688374059460481,0.009688374059462304,0.008880023211385807
0.993431855500821,0.01308006424291956,0.013080064242918948,0.009688374037580145
0.9942528735632183,0.013894320904863925,0.013894320904863125,0.013080064252470186
0.9950738916256158,0.018212264249347205,0.018212264249344266,0.013894320979639403
0.9958949096880131,0.03540652035114959,0.03540652035115071,0.018212264148431394
0.9967159277504105,0.04263861840544089,0.042638618405441364,0.0354065203522353
0.9975369458128078,0.0467475675801097,0.046747567580109596,0.046747567580113523
0.9983579638752053,10.0,10.0,10.0
0.9991789819376026,10.0,10.0,10.0
1.0,10.0,10.0,10.0


==> data/eigen_graph_biological_64/eigenvectors_absolute_error.csv <==
matrix\type,Float64,LinearTakum64,Posit64
bio/bio-CE-GT,1.65793216200186544074532208843805180e-11,1.65379314884705764536689581185122033e-11,1.65636482505499907180736276227135892e-11
bio/bio-CE-HT,-Inf,-Inf,-Inf
bio/bio-CE-LC,4.09251735540391137223228264131395571e+00,4.00753058407416120562644063070434265e+00,4.01229570141189766188168372001015952e+00
bio/bio-DM-HT,2.88190084250539540036131259736737428e+00,2.86877235960659358458420187444364739e+00,2.84020998683844587467551878291545639e+00
bio/bio-DM-LC,3.45034257441593645040595955085290133e+00,3.44778747600832532754496303473335113e+00,3.43286321791403594171008368169125416e+00
bio/bio-HS-HT,1.84680144749730016647499344909694964e+00,1.52803740910355961150710750874947272e+00,1.69449694689900286425001002252633996e+00
bio/bio-HS-LC,1.10754472581418165650276216140299520e+00,2.35070459369370426741950822441292260e-01,5.48355595599958077113612309934507688e-01
bio/bio-SC-CC,1.24317718762395636481354591556692833e-11,7.45216320294262778877330922411587242e-12,1.76042278968004879860966101263432048e-09
bio/bio-SC-GT,4.49626925677474039239782798955927182e-01,8.99138143762502910028878591075645256e-01,8.86394680303789621950389560308456943e-01
bio/bio-SC-LC,4.96898122390662288496088604338125202e-12,4.54065180038138427109081323278729695e-12,7.89404867182547031531211579828497269e-11
bio/bio-SC-TS,3.58227703339495630971256058028293194e+00,3.37285108023139842588173223025580734e+00,3.48502452512829361183592103010811668e+00
bio/bio-WormNet-v3-benchmark,3.17095847773919164729681866584437210e+00,1.93780086138336671216495746807110002e+00,2.17689812819977651559459794673138444e+00
bio/bio-celegans,1.34330882452723313617317463548936487e-01,1.53757001279746048196091035759186416e+00,1.79561094044549890251248589861362730e-01
bio/bio-celegans-dir,1.45475571667127102212131081103457854e-02,3.72101902829765680410812365914628377e-04,2.58083707823046980966627741333912683e-08
bio/bio-diseasome,1.27925530439702564100408377318345221e-11,1.15748820022897860164621014177045208e-11,5.46240057933285589620702167106353095e-10
bio/bio-dmela,5.80377465834348135627163081561771541e-11,5.72589917287573033460939005736802728e-11,1.79780528864948326639162402397766074e-09
bio/bio-grid-fission-yeast,2.00339470076980110905866666370729720e+00,1.78464206256413338434898001556951870e+00,1.79765114171075398078543074441657683e+00
bio/bio-grid-fruitfly,2.68567708963583498495627656985322424e+00,2.32735006929658541606388828914519219e+00,2.23036265319686285999499695137632093e+00
bio/bio-grid-human,3.05542942116791350765595065850530291e+00,2.79175321765150966494190238382382104e+00,2.73648169633632743540245896242142296e+00
bio/bio-grid-mouse,-Inf,-Inf,-Inf
bio/bio-grid-plant,-Inf,-Inf,-Inf
bio/bio-grid-worm,2.02075414638178766793623108595527628e+00,1.92931137742720660485421086848197824e+00,1.86548190859125282864948420312360685e+00
bio/bio-yeast,5.48831663474150092251574714887867539e-11,5.17708192899651629822618651404546518e-11,2.22459737773430509505950301321911851e-06
bio/bio-yeast-protein-inter,4.06190250848759783079974880105399292e+00,4.00892459604766509865667680617426459e+00,3.99108409621672992976610359976682761e+00
bn/bn-cat-mixed-species_brain_1,7.19566051539423917173073918679225985e-12,7.14337515158055769343041667573925458e-12,7.20577388472473716920202403560977440e-12
bn/bn-fly-drosophila_medulla_1,1.03352932117951568215040656603161526e+00,1.08227323478388380234996921059103275e+00,9.09974526795503230352968692245606058e-01
bn/bn-macaque-rhesus_brain_1,1.26004974808323615490623915241619693e-11,9.62976597007776948293073172124755787e-12,9.67035606418957742438510317239923757e-11
bn/bn-macaque-rhesus_brain_2,6.80658362427011202339286472881564103e-14,1.49360408453877901660246759344541332e-15,1.64243434795225688676380129042312584e-11
bn/bn-macaque-rhesus_cerebral-cortex_1,3.03486844400397131823452612907917422e-12,3.00599786522667597602701265867381109e-12,3.61505089376609453732063192972056471e-10
bn/bn-macaque-rhesus_interareal-cortical-network_2,3.09191806443658419134925404817964400e+00,3.68394033272555576102791782159748106e+00,3.20656127368966419380588396885838270e+00
bn/bn-mouse-kasthuri_graph_v4,2.45306509917312194934608916569763720e+00,2.14592421149921365437529853826646086e+00,2.14403778974308047923789425486503791e+00
bn/bn-mouse_brain_1,2.68948273731344600799045510027586858e-11,2.00281615765120533778618805686295472e-11,4.40888086633012903355833850168751332e-09
bn/bn-mouse_retina_1,3.82915870053394828189284223339594655e-11,2.99253920883061131052594795649776646e-11,1.12759088086938059769468152326018063e-08
bn/bn-mouse_visual-cortex_1,2.58497260685045234879849450864581273e-14,5.95940590866300457832960291581244968e-16,7.30947540708566203064763403334859020e-16
bn/bn-mouse_visual-cortex_2,1.04374856390205051981543059514170052e-13,1.45666219429540536957901847729070485e-15,5.00720871290814041317548455442647248e-14
eco/eco-everglades,6.70553079334957754117544489383956976e-12,6.18394868482063944044173631979593758e-12,8.61188102289729055893174978523173512e-11
eco/eco-florida,5.47123935557174036718926890537294104e-12,4.78116961576330463088249359615070621e-12,5.11207364241716482104993252236648490e-11
eco/eco-foodweb-baydry,7.03247662990980789625368100212906733e-12,7.20220103820741411731537684095780695e-12,7.36642913410729736550283170793042038e-12
eco/eco-foodweb-baywet,2.76634483153069714782363979600004030e-12,2.43494817013716014611119482087345333e-12,6.79836045045094973687845789962306665e-10
eco/eco-mangwet,5.41864459078841175727984118239300049e-12,2.89186408765652876101780808575262681e-12,1.09829903843379029613551960121862634e-10
eco/eco-stmarks,1.34353610483887347461576984494420543e-12,1.33093972689866430009377062783061130e-12,1.37440265086509608570492897377948268e-12
protein/DD_g1,1.25368943719192239587855823173078496e-11,1.24640324397761681645967817002720054e-11,1.24669859702749946695407936018675532e-11
protein/DD_g10,5.10590704564553363942522185697094259e-12,5.09489193208023240094126052589278719e-12,5.09528977392022550454493767756913114e-12
protein/DD_g100,1.19341602706044205874901062146788622e-11,1.15821634849728591959880226300738847e-11,1.16312747902453482968049977020092276e-11
protein/DD_g1000,6.97573042243130693819129379401079874e-12,6.96328936287106811275223888401441768e-12,6.97595929654500327713245897920729557e-12
protein/DD_g1001,3.85814414094911077669055725212648030e-12,3.81702412489521671912611497203057025e-12,4.19633347009191794070924997238362911e-12
protein/DD_g1002,3.65152380351206634271164249947344743e-12,3.60138243463935102725328984264529931e-12,5.65237729782187082332984173063004153e-12
protein/DD_g1003,4.26146070640322808065633251124843969e-12,4.24793709426211788853961513125153128e-12,4.27350596664299968683973107495257741e-12
protein/DD_g1004,4.89792742233425034192652645790675449e-12,3.69133909233752021506116487033929625e-12,4.62816375477059015922850900024693618e-10
protein/DD_g1005,8.13216299030309557538900646840737384e-12,7.97941189165524051787964243444971268e-12,1.75678184748669150283152765922041103e-10
protein/DD_g1006,1.02676250681804509976985362885707479e-11,8.77734196971666378608717495239761059e-12,1.80128318930111772072405366818312159e-11
protein/DD_g1007,1.05828676113057522421408249166276665e-11,1.05596405415298966083474819884975328e-11,4.88402352872597228650757515321933517e-11
protein/DD_g1008,1.03590374496074166666915091619262451e-11,1.01525076964996201013721176817290763e-11,1.43415823194492309877470691695692055e-11
protein/DD_g1009,9.87978179762173473277362876938646306e-12,9.87667771760998769159064435015311058e-12,9.87696404693713407952946029152316193e-12
protein/DD_g101,6.21034281555141121966721166898420056e-12,6.18223752794270319609595150265289879e-12,6.19286880716824751791610863307181913e-12
protein/DD_g1010,6.66290952441119285504202956210764263e-12,6.59554180131121631381873780638845099e-12,7.50012250744445858328213149135261470e-12
protein/DD_g1011,2.92804530100689895123833134175169463e-12,2.62780988890456172165337553312269423e-12,3.65433299918405775009128515575528474e-12
protein/DD_g1012,9.34056436727783033315822270210057993e-12,9.11115856098436321780900687990655217e-12,9.55136201822351959373815830596378302e-12
protein/DD_g1013,4.83107810489835041217768312129770798e-12,4.82481249250274748364870592447470323e-12,4.87745691627417679069640513382785733e-12
protein/DD_g1014,3.89883056824016361418197586064788218e-12,3.55163382160134444459229755301517447e-12,3.89611215194008500784436458547468071e-12
protein/DD_g1015,6.51885880211093206184790655247072349e-12,6.37790345883780569192668232998878094e-12,1.05036928520046819134995125830236161e-11
protein/DD_g1016,9.79373660449745436908614712598640982e-12,9.75646012782776626540660181276423067e-12,9.76803735320379373801619326443576086e-12
protein/DD_g1017,3.25719194719418773590270512260009432e-11,1.12446591607984165885516956262874271e-11,2.74821816654099030193534226985991519e-10
protein/DD_g1018,1.59186487287114541111839349504285008e-11,1.36892672175254408585852027952305319e-11,2.41102221684545058170750193874207369e-10
protein/DD_g1019,9.14830658544472788531676077206137205e-12,9.09960881345382824570049811714677558e-12,9.10757892269904422286531417600275160e-12
protein/DD_g102,9.02224348073077163378439850321016041e-12,8.99072352811853301128458163685484604e-12,9.54087992159494879698645746402241202e-12
protein/DD_g1020,6.53527034373870829903910355940711664e-12,6.48630289941367282305729389844805907e-12,6.86898131234477925173878565467606377e-12
protein/DD_g1021,1.21734449983631138289244200120639118e-11,1.19384359671751024379354483537857780e-11,3.61912889010099284554087604230184151e-11
protein/DD_g1022,9.20210643333897974141758548626062599e-12,9.02134162712446989661453660930359650e-12,9.56133067412161993017491510721493347e-11
protein/DD_g1023,1.31003969182630276089451821102001163e-11,1.26283788229010779304981678853224627e-11,7.12021319728344621715972897039632951e-08
protein/DD_g1024,7.87082102927662546992618910826099497e-12,7.85089806706422814223198650148981268e-12,8.61080508242087263563489394829907595e-12
protein/DD_g1025,3.86762620649148146461005768943138407e-12,3.80241995596109818177709417394122226e-12,3.88635213982627204454767149287990090e-12
protein/DD_g1026,5.76236029096426415810560731440912028e-12,5.74246147898940298834142089068307221e-12,7.17202744719712825024897202140851812e-12
protein/DD_g1027,5.11486873763153460513557588393673961e-12,4.90612001509996861569435913718188945e-12,1.22953626170325830393119401886885363e-10
protein/DD_g1028,3.03289118952028859069915315932317102e-12,3.01331177022370648347364905252524184e-12,3.18268379145057067138837583559721201e-12
protein/DD_g1029,2.37212083196640896983867003013663225e-12,2.34253000689226810027144699427956745e-12,2.41495235711074477832801705711615862e-12
protein/DD_g103,8.36806363302700023476719473192736901e-12,7.88263483694005082177240391271985721e-12,8.17329124214107462252844806559373862e-12
protein/DD_g1030,1.07259442404469685711676905049978535e-11,1.05692144029245279228370623127554550e-11,1.55257576208375358799458170668481430e-11
protein/DD_g1031,4.84753196409591993477702415121580755e-12,4.81794724942310541754409126376614296e-12,4.92803419717275831528082966348211150e-12
protein/DD_g1032,8.06154211994289363725279132744067279e-12,8.02454748362944667935627224128826679e-12,8.03584475730510770457142311039414721e-12
protein/DD_g1033,5.29049258707208988674790643734219903e-12,5.20466179320916889291595662335133020e-12,1.58777485174186273460470647673244088e-11
protein/DD_g1034,1.12708544452809116915930560454932582e-11,1.09145961482899978073941953868279500e-11,1.10368464585169828760955026196524477e-11
protein/DD_g1035,3.84697689575701009376642793219355367e-12,3.71080144674130786828149230132289525e-12,5.98186283887762512421045097185787729e-12
protein/DD_g1036,8.30132272017483767212917854818476571e-12,6.36043617822099397387934786543098016e-12,3.97298780617031572868529557871858834e-11
protein/DD_g1037,6.42885390848460156052855369565425091e-12,6.32895844292024071562838722386346900e-12,6.38304439896121371657111165680466200e-12
protein/DD_g1038,1.24055590770094441326043417233755142e-11,1.23944372001065329036980149260446977e-11,1.89546855220363539420386418803685105e-11
protein/DD_g1039,3.73725209107149786919803924319410321e-12,3.73202938737742201773751915030444318e-12,3.93418415741271200389879090329977913e-12
protein/DD_g104,9.68244798170975994661248066355741838e-12,9.50138698619612956915113344361521818e-12,2.95694529246544639026017745545973480e-09
protein/DD_g1040,4.42817137599050001068454396948403087e-12,4.38583453322756714306526616990607891e-12,4.70824519729107955305119167337539438e-12
protein/DD_g1041,4.87734551829365019454153230220463954e-12,4.85562914442651240026146293579880902e-12,6.34401585103919106940977578568201655e-12
protein/DD_g1042,4.19082266294227161020891924958755854e-12,4.14165954363755386790674230787900622e-12,5.32243815089356725358386173027519900e-12
protein/DD_g1043,1.43467224754511745230617026822802038e-11,1.33439076351524017673733228657141171e-11,2.86569956984986267850080900767446348e-10
protein/DD_g1044,6.66452363346983256704521499001835171e-12,6.60037966123259022848415238332181318e-12,1.35381277869788564682381278327267609e-09
protein/DD_g1045,7.02234033450866901980122559781091129e-12,3.50704185492353428509123040514733482e-12,1.14386130109012284764348884617861849e-10
protein/DD_g1046,1.07758182780889467651096332980816120e-11,1.06312920487500722206183247967279014e-11,1.17049235750866608003563116947720178e-11
protein/DD_g1047,1.01647802953665081040413456227930573e-11,1.01625545217682979862191351182336290e-11,1.02158674460095385505093485029190672e-11
protein/DD_g1048,2.04311066274805903731292778521178776e-12,2.02399978450005958003592253725207666e-12,2.86180830912209291547262603216995570e-11
protein/DD_g1049,1.22480717231375148060395634571335297e-11,1.21453732257902997202030146451804561e-11,9.82789084999733180342480334424426207e-10
protein/DD_g105,1.63378140357311477332589880936014507e-11,1.53098318945602251420849710502382163e-11,2.91851418541501963976899723352574476e-11
protein/DD_g1050,9.32958034727610200035734027668291160e-12,8.87881950372552518131336072830728032e-12,3.01028910512219656822472256132925643e-09
protein/DD_g1051,9.68074223431625693388135514383383919e-12,9.18835461494107860102279284717623725e-12,3.67026011828101309002072143272913114e-11
protein/DD_g1052,9.70593805891321875201056992426455264e-12,9.30434026695939750080844508189605805e-12,8.20358184350969883574547183622591596e-10
protein/DD_g1053,3.37101269256990745040984901648193425e-12,3.33758744302182215413144895338031846e-12,3.99103881412598729022972569786147588e-12
protein/DD_g1054,5.43507810160935746794402406238781532e-12,5.42636343072027381545835327821425159e-12,5.43172150886875032029033372526066450e-12
protein/DD_g1055,4.32992751623571545569341557706505319e-12,4.00782846289601486613417527923427920e-12,4.27480996099525658782311314220821944e-12
protein/DD_g1056,4.49584777308697897009759857564198209e-12,4.41556246676132775876701424886069305e-12,7.45401183780198415071276839135650353e-12
protein/DD_g1057,1.41563913954915346611257862620425854e-11,1.02592897183266890293141093467355846e-11,8.88688434727842984064008577442786252e-10
protein/DD_g1058,2.39250061270575723453865153839399539e-12,2.34265237536734754218242371272189154e-12,3.73839311333868701796448514789201248e-12
protein/DD_g1059,1.20456168278788066290884946654336538e-11,1.06630082080515289126422129313442159e-11,1.09511750580785177752368681389653690e-11
protein/DD_g106,1.02492578854611952085227210253030483e-11,8.59185889200043459899747856024496332e-12,6.92494657420203859543144874530657519e-10
protein/DD_g1060,1.63353114308972500638495811420236744e-11,1.21263086362994296078979706345276994e-11,2.21786771357288526883541070926470629e-10
protein/DD_g1061,1.81639804002972661310297680611809822e-11,1.77648591979176266472207438087986603e-11,6.52821432504975846550331372872462231e-11
protein/DD_g1062,7.84874582607887913753566478398441400e-12,7.47182819368454260167403400527977794e-12,8.32992930394537106072263870973379722e-12
protein/DD_g1063,1.16394405699157345249884070885777756e-11,1.12803386564379029645018897099648840e-11,1.57288720386414494423230075375221272e-11
protein/DD_g1064,6.71926644525300875200702906025008489e-12,6.54262523859126070679370728298842642e-12,1.16490723367286657837236907665437932e-11
protein/DD_g1065,5.62453819820188911546120085098244927e-12,5.28768007715995625639935169439810164e-12,5.66165232907988116188442910975125805e-12
protein/DD_g1066,5.34114869314470551229167698751088084e-12,4.92713053956058295124013423184148923e-12,1.70650596583128342622938839015957947e-11
protein/DD_g1067,1.40630955579326403555688165952091937e-11,4.36166356373688579975983593898864556e-12,6.64045834554475666676924703893296904e-11
protein/DD_g1068,8.83134491271636294572256932697448095e-12,8.66924569520717616694835558205332594e-12,1.08287476243117643521301015097793726e-11
protein/DD_g1069,3.19555190957167220943448580566459833e-12,3.11883921721611633511553526368972066e-12,3.57747896095812650257717475678608703e-12
protein/DD_g107,1.09141505217652939866294962117586833e-11,1.07716862911039194510955924228620029e-11,1.08023054078832913102062599661292744e-11
protein/DD_g1070,5.48966449969885305721919397761687484e-12,5.46668054143647399608720126292825147e-12,7.06066554067123077898516471549154301e-11
protein/DD_g1071,1.43534385422379735187437281689441613e-12,1.40813819752832795923479973477127273e-12,5.54686530223586708915574071527737705e-12
protein/DD_g1072,5.30922438271785984538497683426622665e-12,5.29385186220019509026022761113973968e-12,5.30221133898341692715552946667751880e-12
protein/DD_g1073,2.24695561475428320750987952582359470e-12,2.18602856638947556473946168724527018e-12,3.76480691500119568011999422443753238e-12
protein/DD_g1074,1.10257192243630158879786831572463342e-11,1.09343995606179762779657912213853758e-11,3.20887395671790923226884185000008647e-11
protein/DD_g1075,9.95143227719076663454033599246791080e-12,9.67603541566591131406073939627915440e-12,2.04655864953314051132108591239989871e-09
protein/DD_g1076,1.29612574205410623190646796806151516e-11,1.28450743114128496096172013881591100e-11,1.74206998201697589563777749643141730e-11
protein/DD_g1077,3.18628810092494496943456529798426322e-12,3.07101985790491288172563385205427069e-12,4.83746057165478123375601982751092037e-12
protein/DD_g1078,4.79668846015640865093605645872416218e-12,4.65369757227002414701187376917150886e-12,5.27696478809876463956099106340832232e-12
protein/DD_g1079,8.76154419150227330262403415664620517e-12,7.47930195464684039357643114315031627e-12,2.88738419216154918339919858426458394e-11
protein/DD_g108,1.07312923074642780586911558065382989e-11,1.04363762989190638331874560512135941e-11,1.55281508867376248968108507630869937e-11
protein/DD_g1080,5.97228223568754356493240290483077929e-12,5.92547375471584447668375465273291915e-12,5.94122237761626529302464226777177855e-12
protein/DD_g1081,1.87863049305563633918695924481717432e-11,8.46996125201528748703733204301999979e-12,1.10005241004429836289050083623463469e-09
protein/DD_g1082,3.78808777157270714613300266504653903e-12,3.73151285855217485180333183471166958e-12,1.47894385117941469107788420778625092e-11
protein/DD_g1083,1.46287828679155968571546317210441647e-11,1.40827019439526479486890197099920227e-11,1.43346500664475499477476584754864172e-11
protein/DD_g1084,1.31899838855000529434659137992569229e-11,1.31238388671738960443994293291011324e-11,3.91108252754204994911780556303600412e-10
protein/DD_g1085,7.18512851194448033930284063149411950e-12,7.17384146981092417499691193832184951e-12,2.09542376983980190520853751444547339e-11
protein/DD_g1086,8.57176898190375803745195888978921753e-12,8.35574294976064785393479240832436047e-12,8.37576101200968901399432063693658779e-12
protein/DD_g1087,6.43718916390607908824163410768779973e-12,5.82361603121590947044518060583408859e-12,1.01314798083301825694345943409532294e-11
protein/DD_g1088,1.55807912427066693843915755834522111e-11,1.15356342291451006433620126658439272e-11,3.04807413140763566024559932749643178e-11
protein/DD_g1089,5.75621626167135713623473279418873807e-12,4.40383810328209310286816294775497752e-12,2.41671208419061359219944737925088519e-11
protein/DD_g109,7.87680002604452858273169813068979890e-12,7.81592551441410396394359091282925840e-12,8.06739354757827451922832587877481420e-12
protein/DD_g1090,4.44463906288558067280284214362056994e-12,4.44017644414898263107265076392868955e-12,4.44377456733506015069710122862683148e-12
protein/DD_g1091,4.31001901158135971451467060807737275e-12,3.88276799643830716164088989641888101e-12,5.38387879883162229110865901815882300e-12
protein/DD_g1092,7.27249427881650550703725563264156839e-12,7.26458378487755832071390072795091176e-12,7.27254721837649506301048498883937259e-12
protein/DD_g1093,3.87823223671710035863351325110571807e-12,3.80220085457082866256060724666420265e-12,3.86911760993251493002327957919998165e-12
protein/DD_g1094,5.98299574488100133391213281395530750e-12,5.40881525851405997037258378302718011e-12,7.41075538469514413838098472211671003e-12
protein/DD_g1095,1.10879249709794129347737031159321682e-11,1.10763551237767153320632392957998811e-11,1.10803087698962299510020758106479447e-11
protein/DD_g1096,7.54384797149746803176769115123771330e-12,6.57940306413396875641221575555589197e-12,1.28557930295589586761021481225558149e-11
protein/DD_g1097,9.80572998903564484859106588005370005e-12,9.61457742568582765519113645473498831e-12,9.62379841358426442591340304608514615e-12
protein/DD_g1098,1.72958563531905167102640096914063557e-11,1.39006319315319455921318444249284188e-11,1.46724948658464219514244338102217370e-11
protein/DD_g1099,1.01822287469581573248851059150091756e-11,9.75754258507899981491916907816988853e-12,3.15193229642389509899022071058840904e-11
protein/DD_g11,9.69377959981694870064209286755330177e-12,8.30847033101082506036232400735551530e-12,8.31720728933304441166217667865644351e-12
protein/DD_g110,5.93408726001333659124217483510397155e-12,5.88610584847123020770426156136983366e-12,5.99167021675713527582292423676843398e-12
protein/DD_g1100,1.83863536796705026980520371344216036e-12,1.80068627423091715473059900673964606e-12,2.04920575671028428569708375146837656e-12
protein/DD_g1101,4.37063130220597479287479456091360125e-12,4.34256745174705531476994333313880983e-12,4.34308876068322378315281183919498892e-12
protein/DD_g1102,1.02297630949922165977841836057796279e-11,1.01891393066354351783579700075925046e-11,1.12923659439195688163749226043478692e-11
protein/DD_g1103,1.53942280303195409310060107025302158e-11,1.53612871613141921822225724939804559e-11,1.54296941869910311865822931904878915e-11
protein/DD_g1104,1.17904838792854045756416623452396829e-11,1.17341183661347165691089513142069012e-11,1.69298641939947007763237336303037558e-11
protein/DD_g1105,6.59958044181407847132020483278979742e-12,6.53059958622715264485566441869229766e-12,6.95528355613569821081352691262080418e-12
protein/DD_g1106,3.47777138339041784568056860876167638e-12,3.36756230659808415753342775689843840e-12,3.39280990981880551052219728643412521e-12
protein/DD_g1107,8.80994715272807692858613019762852535e-12,6.42809694528386555777118242061663186e-12,2.38336539098456511815484439346093006e-11
protein/DD_g1108,7.69505746754548521911610588912185076e-12,7.68506161128747073883700679561961920e-12,8.08948525837542337192591125398227497e-12
protein/DD_g1109,1.19504328109859712133131368470338011e-11,5.95306407969796660852961045674530266e-12,3.90144790028183429710768411240142103e-10
protein/DD_g111,6.82859287387738327292320596947842928e-12,6.57521251154114966793225368840525267e-12,1.54630098315568930820842917297977051e-11
protein/DD_g1110,4.41639547492013420752693310615111613e-12,3.64985931211860863231853541865286788e-12,4.53742514837003782967277687435750039e-11
protein/DD_g1111,9.59809687726753407132512735028846235e-12,9.52286852819244619446329684652250709e-12,9.70659273637814167804646891162269592e-12
protein/DD_g1112,9.85189844882994602661819556048491762e-12,9.84287364115564551951884405218667032e-12,9.85488710800728648169580879855127905e-12
protein/DD_g1113,1.06236220387671102681099488499858505e-11,1.05896868764311576947726609778297668e-11,1.60502377196675117115567528782940651e-11
protein/DD_g1114,6.20981750207568258311705805349387502e-12,5.22298382893981910931459418810754585e-12,5.23098826088115767139864832063092471e-12
protein/DD_g1115,4.05084794416029572454177874803912937e-12,4.01538095754029631163051815847688703e-12,4.02018029061826374666537765533316781e-12
protein/DD_g1116,8.48494232759198299642256105315782350e-12,8.33883255596531092277725657313833246e-12,1.44517045513785736002236897438101985e-10
protein/DD_g1117,2.88803202543048943471698136160609465e-12,2.87324694182253751355287741437484666e-12,3.63584080256933007780145579273171645e-12
protein/DD_g1118,1.10182733275720904640495265638677365e-11,9.77984541978696565275569493120984375e-12,1.15571242181902444812643121746501353e-11
protein/DD_g1119,7.21837461754058851870351438380966030e-12,6.92439728580559080425168258172907885e-12,6.99324292552447294720820825479551352e-12
protein/DD_g112,1.12649969576963567177911926809411828e-11,1.09262870426405215615569571568611697e-11,1.09840256795977074136399099845289106e-11
protein/DD_g1120,6.73521187754354975784646110687643094e-12,6.67484912481390071412504487293181059e-12,3.33989544427079080967150248971783347e-11
protein/DD_g1121,3.30086794835494298375248590732925545e-12,3.29444869366352981194243810490392011e-12,4.93047158943660993151068011731403531e-12
protein/DD_g1122,1.48533157064584490658304060841214616e-11,1.42734591197970222661158223184839992e-11,4.63626569892732863174617412573177214e-11
protein/DD_g1123,6.13837644429337784371218166348474307e-12,6.12617126933381755356825312950200810e-12,6.12849880241357553179575500999144715e-12
protein/DD_g1124,9.78382659630977765780901809428909497e-12,9.60212678092319636211142047608702400e-12,9.62410614285455833181139181117335733e-12
protein/DD_g1125,1.67759769661564487955292795550903519e-11,1.67329757333549491450937048521243462e-11,1.68380043389887743117219110469984663e-11
protein/DD_g1126,3.06779946718930140816916767791053284e-12,3.04600408286756642052686023492306643e-12,3.05988466131275473361668648775678476e-12
protein/DD_g1127,3.74527430244048452500600764325154083e-12,3.65397948787490717524742546428128654e-12,4.87555824619667889219271314675029419e-12
protein/DD_g1128,8.24055075909568964123436396114885741e-12,8.13798116905419670944903080450035229e-12,8.37221921342497106573566457853021001e-12
protein/DD_g1129,6.69921057004083198841620601622478713e-12,6.61686181119988079855022909344733345e-12,4.14583557288272422377300726642393126e-11
protein/DD_g113,1.24776596460586816506770444125783919e-11,1.15736375106338181051430513279364577e-11,1.42795330672932936896551194113235367e-11
protein/DD_g1130,1.53665930976248156323231712772493840e-11,1.53267762212264286096239520640818127e-11,2.34033613636467457727046641759384181e-11
protein/DD_g1131,6.91626288433533831753433314017977219e-12,6.72522725832373244376121154396163837e-12,7.39434410868898494163347463473586320e-12
protein/DD_g1132,4.91124210978971487312918334975433981e-12,4.87074474899086400945653303990818484e-12,5.30852456050149984334679674422082142e-12
protein/DD_g1133,4.23453050788196962622845902831647317e-12,3.23879304744673597970720030405744580e-12,1.26049449700938233002396479146333497e-10
protein/DD_g1134,1.29516057115579252747316323587647928e-11,1.29286184918416010413436009774575540e-11,1.29328314506450478804162854544126891e-11
protein/DD_g1135,1.36373631878717314193324353173632468e-11,1.35203079650222175828490310447408814e-11,1.42166446591345278498135162174518121e-11
protein/DD_g1136,9.65928991637794977786717937661691591e-12,9.62811257995704150141840508674698315e-12,9.69196186691059153185625344952637627e-12
protein/DD_g1137,7.25468106323126328481418721516070735e-12,7.13336728039672872303236097906110157e-12,4.07345169961334606951359718003590766e-11
protein/DD_g1138,4.32338808041556258666290248349751984e-12,4.26293106826872478377390497674619309e-12,2.59794164482734592867142602993414180e-10
protein/DD_g1139,2.77083806675861046088247699761984996e-12,2.61813125601721925327952330545972002e-12,1.15998562661114732625842122660043830e-11
protein/DD_g114,7.19389673580921985391269022545208842e-12,7.04119829841001781540098327941446091e-12,1.11004276763575282726966196485796598e-10
protein/DD_g1140,8.76376648553887777727026522658750018e-12,8.61413772123234151143363874706981158e-12,8.83362479637902725545302005537843860e-12
protein/DD_g1141,1.05340063629035916492465044571819618e-11,8.04718760119748983455073955804499789e-12,2.00519255726634406397999996293960844e-11
protein/DD_g1142,5.77725825676781726601037687076579450e-12,5.69011396948570772477249099156185502e-12,2.16088931908446573157088410035552797e-09
protein/DD_g1143,6.78676138936556839888665660289346097e-12,6.78508231319959994470627485334211839e-12,7.03280627494451914450612418453608109e-12
protein/DD_g1144,1.85020742031777886552734552124597893e-12,1.80892064784975111234159224278629758e-12,1.92059450783449594077948171886489760e-12
protein/DD_g1145,1.30739689327347092697505184577949763e-11,1.22564613582739754905573008858349491e-11,6.83621680242126706815103453960835038e-11
protein/DD_g1146,5.60427316262722959261926605999676632e-12,5.59839645031648708356444716643024079e-12,8.19793461611880669498434068107047683e-12
protein/DD_g1147,4.74009090109863394291174009013609344e-12,4.71769929252898394937353603609058651e-12,1.82458561546158017581019101354160868e-11
protein/DD_g1148,6.70247310296841342628736981671732233e-12,6.10159383534035015505501986919274774e-12,2.21079759397455753554201701483062737e-09
protein/DD_g1149,6.89790606533121672602278972287159478e-12,6.77663062899196668918737407136768916e-12,1.61625663562593299071806918006439912e-11
protein/DD_g115,1.85219832911650750156797445590351919e-11,1.79811492894677451662579040996311610e-11,2.31015765335392933583758751326524197e-11
protein/DD_g1150,1.28591849124759979284683962219708418e-11,1.27999942988012229117885041047076951e-11,1.31436941482739347072432942993270614e-11
protein/DD_g1151,9.56390885391501582139691467157275894e-12,9.52191417979227933149369648933275076e-12,9.52388045927836429792235032832352169e-12
protein/DD_g1152,1.09690525688695550347124654260211282e-11,1.07550626330327302519570910606881048e-11,2.35388985695938299233568023984368825e-09
protein/DD_g1153,2.62490071456260270243309027742274560e-12,2.61518761195419128390214677666281636e-12,2.62485103615827983734885341418833273e-12
protein/DD_g1154,9.31360416178076817868602155665828947e-12,9.14967063024253486420532760455609724e-12,9.48080247994346256081364609055724349e-12
protein/DD_g1155,1.83044966691125575151163808155516850e-11,1.22930953474711633332222505908268091e-11,5.73604594069241073338778631745831179e-11
protein/DD_g1156,5.43332009999254093616039927183662654e-12,5.18116357241943809067412536925903244e-12,7.91448538655472585501563976008802069e-12
protein/DD_g1157,6.77050914120106826062813007082025486e-12,6.68773019644938702062158377559041454e-12,6.71474213955056616305763025373921561e-12
protein/DD_g1158,5.63099594665775889386129070607391986e-12,5.57725734739233813257720056783672988e-12,5.90200488708967691269464145556924161e-12
protein/DD_g1159,8.42774383891945811122706902700925523e-12,8.25191923285421871491439282764956538e-12,3.14679483188276931823326319505928653e-11
protein/DD_g116,9.94805604397033024972136984912541680e-12,9.21687390182855463930851101709453209e-12,6.66890746267805012709575316314699637e-10
protein/DD_g1160,8.00943364106610115603956799068227800e-01,8.00926681576399378235965548246875903e-01,8.19296819096867837716825788293789556e-01
protein/DD_g1161,4.38117123764065409204452846249550683e-12,4.20576090667654408103639131742231664e-12,4.51960492906963860938747146565219008e-12
protein/DD_g1162,6.72989122132522629462120212517679696e-12,6.71321522771590579226973009137662267e-12,6.79391240545346172038301416083185550e-12
protein/DD_g1163,1.14452248766710031493858355798917855e-11,1.14246484793138153886472468578250598e-11,1.41322786914847611631402451378120264e-10
protein/DD_g1164,6.64111082281126681637122745533096046e-12,6.37724530617685158531268376666123850e-12,2.67972776479493234894352208298496527e-11
protein/DD_g1165,1.52704756191176949761285457321340995e-11,1.52133068493645244970491834051741216e-11,1.54686367864234215594032913098311635e-10
protein/DD_g1166,3.55779412537820862561514163132627860e-12,3.53243938686609942122536224498312420e-12,3.55429688334993313833298246082529393e-12
protein/DD_g1167,6.98379007267164754665412654385582416e-12,6.94064548992758123021822237524980978e-12,7.13884734949463836782973722765521954e-12
protein/DD_g1168,6.84021259840209727485733702706744519e-12,6.81776253928616090881208099671986710e-12,6.82558725737962790507400419612974117e-12
protein/DD_g1169,3.98288732320337220465162164575520948e-12,3.84562732111249540497862344704779278e-12,1.27231294388873078493471085912657699e-11
protein/DD_g117,5.46620641927663024538816741533590769e-12,5.41819486379249074352672593744257424e-12,6.00493090177950141030223521793759436e-12
protein/DD_g1170,1.41793580497876446437199940616829878e-11,1.37585202854537637903702655286791798e-11,2.29833891899110175283945899167098649e-11
protein/DD_g1171,1.60910059896653758498879739431893632e-12,1.45686094653190414531057284757932080e-12,7.45598659522764374211438025133081646e-12
protein/DD_g1172,1.03276565675733875288720596297063835e-11,4.68018294838628544457446705459452867e-12,5.44537408495103814792929788737626699e-10
protein/DD_g1173,4.53645107899638369894687748151877767e-12,4.52148518025790088241982792066325742e-12,4.53693446458441020365201288677862771e-12
protein/DD_g1174,3.29599167842858303615978218280636910e-12,3.22073341863704251853498166558609846e-12,1.33578071549815094427666460484406350e-11
protein/DD_g1175,4.22682090580804599213304663221853809e-12,4.20425133526174350240200744124443502e-12,4.57552938251332742245573794959289054e-12
protein/DD_g1176,2.07344192445985518769571946653204341e-12,1.78532852840858801084335996526401885e-12,4.98317826005814954083198004171170178e-12
protein/DD_g1177,1.72789958892275612004416300464437360e-12,1.68918993688551694271661565033044775e-12,1.70400275769171413577481645522684511e-12
protein/DD_g1178,6.47877966820972108607834656707233383e-12,6.45490108332997526923241870522981216e-12,6.48070739540179167504934689415048875e-12
protein/DD_g118,1.68519066517993283860756974103559027e-11,1.68004493411157373768891176177236711e-11,1.83114476810554895585598887328397106e-11
protein/DD_g119,9.34887101321236324473676196196834292e-12,9.31424491501644033702797524220395589e-12,9.31787236766574288922314348290420009e-12
protein/DD_g12,1.20468799105757631675155977833897145e-11,1.18769927202680799680394320050819682e-11,1.27604555773935651753848097196803037e-11
protein/DD_g120,8.16056272303844352107665866602614306e-12,8.13629251532947149206835444770622515e-12,9.43210171067642688778553633331988277e-12
protein/DD_g121,7.07733690690339215206455948107497389e-12,6.79728883980398491321069124841073610e-12,4.86530893875575137537680871275246852e-11
protein/DD_g122,9.88252217544557166797919119387545093e-12,9.13669835623736416831047121232625986e-12,8.68784126266213303405133697321876381e-10
protein/DD_g123,9.80873212505304966773277312918880963e-12,9.67396932508352464964082491888486245e-12,1.38652324944115157597507919104956223e-11
protein/DD_g124,5.34385303627784670233135189604724545e-12,5.28228264463967318461369652693257072e-12,8.71513155855019421693948955714956042e-12
protein/DD_g125,1.06113161956590044131136882651060613e-11,9.28570093746911068292160983759052571e-12,7.70611346682217815005496701928008415e-11
protein/DD_g126,2.25559955883576576592076100925079173e-11,2.16115319579576559011880828330431138e-11,4.25077824691779003905090478071597208e-10
protein/DD_g127,4.06950593097233059058525874072052904e-12,3.75719990741398770803886052130780369e-12,2.00867875853865259035445281726070083e-11
protein/DD_g128,1.15091152598246963047924334480597804e-11,9.64846854037901453944590871980119643e-12,2.70968035322794689063357829609647780e-10
protein/DD_g129,7.68326115505716452499219705620355239e-12,7.32749666455327106558863311748686990e-12,1.03088814933261098364705260265561127e-11
protein/DD_g13,7.58631393245727512428629975112309348e-12,7.38377578000270922253347181355436215e-12,9.10230994128652356651670948763203045e-12
protein/DD_g130,6.28976138374224967808865063933904604e-12,6.18027899441711439489157737482762423e-12,6.35799014316989104235175020648513404e-12
protein/DD_g131,5.38619504289554498618352152841626709e-12,5.23269048152986840232686648752078998e-12,5.38570739408121594136425211531435062e-12
protein/DD_g132,7.34339575999036018012055684268265110e-12,7.25030585792993930182945512256817979e-12,2.21133157002596934554414663299017015e-11
protein/DD_g133,8.68497902602928314746131835726821509e-12,8.33711854728134024044868748220783371e-12,7.56015998212903242329632258460098011e-11
protein/DD_g134,1.29730054323439787286954234782935084e-11,1.28341838087371922549433151225612985e-11,2.36739494598300621320298802373059281e-10
protein/DD_g135,1.28380623885408698773792736724184310e-11,1.27158783301288319948925559216954182e-11,7.92993459104075505291322656621538205e-09
protein/DD_g136,1.05021398713249091295547734953764074e-11,1.02671200546253642574155743279990387e-11,1.22423219207477041764980504882613984e-11
protein/DD_g137,7.23872865248956872870438094141928579e-12,7.17381149694277775785268059729306753e-12,7.55880406166550885828008366732775538e-12
protein/DD_g138,2.05287787386672152988266951232615265e-12,2.00010461054882376148152830982086169e-12,3.19744459489820672250501359048009752e-12
protein/DD_g139,3.91633804731423731461666153524103438e-12,3.59988453030279781931405402375086300e-12,5.72344569046412002494454032425450928e-12
protein/DD_g14,1.00640666731424888076204437201510881e-11,1.00253076612014743550016679727575920e-11,6.13338971686072372185484859979307495e-10
protein/DD_g140,1.61760609258888126066980908540549223e-11,1.60461438557862196804776886726603144e-11,1.74981064601140220825196767414391989e-11
protein/DD_g141,7.05783242914883164417828128500655817e-12,6.41164616771320090283489684094540646e-12,1.25019330444559816250802230820393227e-11
protein/DD_g142,1.26178351984344401245474420828243346e-11,5.92216298891314746329476965167981020e-12,3.21885845800894347727355417295061267e-09
protein/DD_g143,9.56431634846035227748916875669554102e-12,9.54365028440025729419401856116242204e-12,9.54492580945352442033872557722783100e-12
protein/DD_g144,8.58771814801685067282120525874901390e-12,8.01196140323233239956480969762402712e-12,1.38344211396193850667497594890065769e-09
protein/DD_g145,1.15808978375538032731239398828724970e-11,7.69592795335282163259038117814008880e-12,7.27773292907526169180728276495782690e-11
protein/DD_g146,1.84666658658722554532012570061521925e-11,1.69892246069705983759857293758005768e-11,2.01064451882097704833165885769327371e-11
protein/DD_g147,1.25755946474744411314092866191005288e-11,1.00117912684889367424956844527470587e-11,4.19845144308337420384232546370684021e-11
protein/DD_g148,8.96441236721053514901955378137044128e-12,8.79045628895591067029411002391376314e-12,1.91133684829078779955364280001424455e-11
protein/DD_g149,2.21212572934257717049661862383581336e-11,2.17756550068987113072223269840783288e-11,2.53651190176605999433606854339649592e-09
protein/DD_g15,5.33822369993333229798170679291291412e-12,5.29101844616903867213424295992825400e-12,5.71532522013357940187951888118565183e-12
protein/DD_g150,1.01325125142856992463379549075143884e-11,1.00101337730072949518991367469077484e-11,1.48339242731348570102480558346023993e-11
protein/DD_g151,1.08552732543332316285737908857482027e-11,1.02196450915671930946280605075118372e-11,6.29793297835362051996075365350293975e-10
protein/DD_g152,1.20603387846909483493833656696264077e-11,1.18152328291846013985838946170211096e-11,4.77650595401206178070744122177278140e-07
protein/DD_g153,1.89320946343406072675075846311373702e-11,1.81060118982475959259446955987506610e-11,1.87903601102391838674803041953125818e-11
protein/DD_g154,1.83594636494720713579325308470337835e-11,1.16162501539257741101811301409803027e-11,1.49987842609955944544577745243873282e-10
protein/DD_g155,1.87241836070292628899288744803377145e-11,1.66493953167898238095263913847852773e-11,4.91029872961933004187361142757697844e-07
protein/DD_g156,1.12440635782822335919608458876697468e-11,8.78397201472424481459427102341015367e-12,2.87376593135476248268443536877268497e-10
protein/DD_g157,1.03933573213472930056001123726333897e-11,1.03461690512400914576988707853041227e-11,1.10150501272981344766261623601513188e-11
protein/DD_g158,1.63173671970762381879405330319655700e-11,1.49416377741197947173928179596042456e-11,1.57641458349758809868366823541969813e-07
protein/DD_g159,1.40445186874991229614304817132447044e-11,1.31188341195922189843945685863544469e-11,1.12030738674340826836830063646816395e-09
protein/DD_g16,1.83763963067453539142577338991192897e-11,1.24123679127656515160016060552811601e-11,1.63533402712696578941652073907034227e-09
protein/DD_g160,1.28184411453801485350000990569415116e-11,8.71866372413440869367088728563490949e-12,2.68570404463703415655197271595520133e-11
protein/DD_g161,8.25257505248159758770561664826981110e-12,5.72111870035515625164137574114432505e-12,5.82457491204561760952807751262276362e-12
protein/DD_g162,1.15876092014722454893776275693509654e-11,7.19540190869342489181511690782918165e-12,3.55006271766448499001815384947677076e-11
protein/DD_g163,1.31538892894404006877700360294192627e-11,1.16534046840531731411532202827934800e-11,4.07384749437539301035904071316785215e-11
protein/DD_g164,6.99734652878108214702599325107313980e-12,6.77581555373176387174268340320930041e-12,3.13887575233045714564998926201007234e-11
protein/DD_g165,1.68401968571784879390311306983944216e-11,1.39483092156735304113631891120564482e-11,3.57241121964914538104753539379700164e-11
protein/DD_g166,1.69994856594797606649092238499744776e-11,1.67278656990324597411872726468668051e-11,1.11300255555978382432093476589797347e-09
protein/DD_g167,2.46377677932870975495817757449910068e-11,2.35912640823895726868323115678400778e-11,3.51066488147409506278904079593187548e-10
protein/DD_g168,9.87784173878287749606783373532764025e-12,9.77508350265479900149013721836814740e-12,9.79177366275509095090631034295960871e-12
protein/DD_g169,7.94490874630945277285457574817879489e-12,7.72288969036402845234677809970591681e-12,7.71030886821915283273918347295272317e-11
protein/DD_g17,1.32293445514031935113504263205738247e-11,1.31191895350301352425385057244118715e-11,1.35297923733177753700603249886302565e-11
protein/DD_g170,1.06611173606879396899973078904452642e-11,1.02775602613883585759136907568008709e-11,1.54166394048518103916550337503754895e-11
protein/DD_g171,8.78541917774672282384963679537649046e-12,8.39188892983148159809063463086337195e-12,8.48676812297415569356794581309130867e-12
protein/DD_g172,5.03892237129925857077669538917105068e-12,5.02707317532795961613366535513800639e-12,5.34048548246968080102402697013269939e-12
protein/DD_g173,1.19357636958695975323750717636284902e-11,1.19259120760777680214070874491157931e-11,1.23010772811759301579408517893543079e-11
protein/DD_g174,5.29319112093513002090259541252448445e-12,5.28279333130845727257783346250801066e-12,5.37259054383196985543332003320415146e-12
protein/DD_g175,1.01011820802041150722759835330003347e-11,1.00402848497721901615643502981072761e-11,1.17955775606031703773566850598168259e-11
protein/DD_g176,3.73274453200158069716531547806819904e-12,3.43403676843657162559753125543751607e-12,3.50750913696646237105516907706405891e-12
protein/DD_g177,2.02457026353790123327910337657281572e-11,2.01715192915935508495033243846887599e-11,2.14529911981118966384961134984885620e-11
protein/DD_g178,4.97842421475925239936527199959212791e-12,4.68176088255101594475504011566578410e-12,9.06182815924182039410762245881634556e-12
protein/DD_g179,8.46836073286675250096201671768829269e-11,1.02079293632402619981620067104308040e-11,2.67873686836044080547469331220791747e-11
protein/DD_g18,1.08685691252311804623063496424373771e-11,1.07963182184814243992493291623244363e-11,1.08057850972347743630529914263348758e-11
protein/DD_g180,1.28418445940115393269640967833427789e-11,1.26441158133027987398542384039830955e-11,1.65390158387840920655339181616372592e-11
protein/DD_g181,8.33723438291090202802598961861461425e-12,7.75226295758080584648201818969578023e-12,2.33590865432400982875281389148672307e-10
protein/DD_g182,1.17296839385305304812238395279305628e-11,1.17152754309463941930863402138419081e-11,1.19814974176628155379152470021584967e-11
protein/DD_g183,9.57977067322195778089855766807544690e-12,9.15132760629607045227991015676535578e-12,9.33472238862156113810657958260209675e-12
protein/DD_g184,1.08497616565632071038634475888120848e-11,1.08212127205283029845661476688315407e-11,6.65429772338611127959646626960084138e-11
protein/DD_g185,2.73311545601292394659660919044143178e-11,2.72704755753221387900578537681724274e-11,2.72811254065290468150590487415052379e-11
protein/DD_g186,9.24831242251897167382588834830243320e-12,9.19108328922684954659575206857751324e-12,9.19584643379312838536991065651407944e-12
protein/DD_g187,5.80427853155937651816067235712248333e-12,5.79496456424936203052244237596127288e-12,5.82477487100609255415258591333963797e-12
protein/DD_g188,1.93257746057116487737921797585649028e-11,1.91678434516274630876208486511020579e-11,2.64053420778883875653634442253192172e-09
protein/DD_g189,1.30278970313669907648198560154537988e-11,1.10047217857622771994527236737317339e-11,6.38143655305392248674780588378976765e-10
protein/DD_g19,9.40915931589074202168404423964297597e-12,8.83340604303935874051645851881663529e-12,1.23435138861422650875724365130135373e-11
protein/DD_g190,6.05229082096394708124455736133163107e-12,6.00840675629362169306622502250736031e-12,1.99408750679330168089144380842312972e-11
protein/DD_g191,8.70080066992201955962248018370905156e-12,8.54545992711661823448806367619195304e-12,8.81112115076090630954446419628503997e-12
protein/DD_g192,8.78981042514872194849739434235581100e-12,8.78037519644674689452370390809779393e-12,5.22992180520135379479688810595103128e-10
protein/DD_g193,7.20477511561707831154207473748514857e-12,6.87798269101613004289870461341564677e-12,5.49773794288305266514508195834545807e-10
protein/DD_g194,1.21391018496311090481892858046551879e-11,1.20452086236684134855163736331339404e-11,1.20929737824705264438383922181434957e-11
protein/DD_g195,1.98171712118125899401299329060216356e-11,1.24135801780627727770722763207185674e-11,5.12089302530598648559856665202933859e-11
protein/DD_g196,1.54370991779677044992041597673088482e-11,1.51568416099734846904623882800220828e-11,2.40751660969173977296753957925306989e-10
protein/DD_g197,6.77618482871978403238189880699860246e-12,5.07670883168692676957674891383805899e-12,4.87689317188852855343380291491424752e-11
protein/DD_g198,1.04909256066328061268429037540788588e-11,1.03245697070277182060927630001222878e-11,1.18255612330164618716500181831395180e-11
protein/DD_g199,1.13771037455292269509212594921362855e-11,1.13126765967558400305600778345988452e-11,1.19367869701451759768414870950146680e-11
protein/DD_g2,1.19642601080982600653296437525165869e-11,1.16803765787370006491896762017228136e-11,1.18739407535359187486726306965790398e-11
protein/DD_g20,4.01641990518405371277590774371263449e-12,3.68783301736517556326566946033071177e-12,4.42038873564161420567309588593881793e-12
protein/DD_g200,1.01260117033166176988929709905970699e-11,9.76805995841467433352935130535930438e-12,9.82402470667278144501176264541936484e-12
protein/DD_g201,1.58870150154686502802675395525483680e-11,1.39701368001743697719133532607422209e-11,2.15575991875192995723536074562811070e-09
protein/DD_g202,5.92651862172918231008679445976703064e-12,5.91251748421020366994503004741370045e-12,1.46303589153308918781320904908049876e-11
protein/DD_g203,1.23722818778900444841178816879054658e-11,1.21237425434533596591376451408297674e-11,3.39255457641385555876501906163194310e-11
protein/DD_g204,2.23362399483610681222908556510392059e-11,2.23009568403070944998619290498223242e-11,9.98683487696900039227907183131430382e-11
protein/DD_g205,6.98924171020422170476141866044589641e-12,6.93345111804149908713570868972749738e-12,2.85970100573973226585808495604414502e-11
protein/DD_g206,9.37222993114522031907601137198170419e-12,9.29505156865114555116406988586859477e-12,9.29571673987860567283022437783938412e-12
protein/DD_g207,1.40091450365108502629116606497202768e-11,1.39614884791010925264168299096866228e-11,1.51556879314903727627803373295010785e-11
protein/DD_g208,1.61171381209096449926404524563830363e-11,5.70147488415630987994446803823570349e-12,1.08056066302594969273844765824715057e-11
protein/DD_g209,6.91998107407594414976305422929589858e-12,6.79742136208051282746129712182376103e-12,6.92419362961186549347581498801580500e-12
protein/DD_g21,2.63891410992918091435287058909065631e-11,2.26659929496679097358898409022751368e-11,3.10098768950762868855964833878316016e-09
protein/DD_g210,2.69475687146656130696004846985078335e-12,1.86054643046217827968548063308299336e-12,1.52677378332107327480264648422807088e-10
protein/DD_g211,9.59614941481421273637706864713336556e-12,8.99819078480046984320651708159332423e-12,1.05414240616929370289877452138364883e-11
protein/DD_g212,1.14649493444607029607633070303219284e-11,1.13328511605765981559905004335059074e-11,1.14378822344081173740721976508800998e-11
protein/DD_g213,7.65379251464560613618812051821978934e-12,7.10933377850872170375353489228962374e-12,2.73834970534418072994053928513386777e-08
protein/DD_g214,1.07901905300491278030314673220710766e-11,6.35317844797174485292130646806511980e-12,1.64089913424402174241602936831631323e-11
protein/DD_g215,1.71132990464899819552498948608217301e-11,1.51219257539244715467902541850309741e-11,8.03905385061325113229177911040295406e-11
protein/DD_g216,1.68094612347661374474298696258042851e-11,1.62207696588708795974918586930569679e-11,2.12543471947247787359155982291422775e-11
protein/DD_g217,6.84273181317975991718820960642873315e-12,6.67513851838686256356273261720731053e-12,1.36323367853525630340454778735642021e-11
protein/DD_g218,2.96950386938563887638975301732000720e-12,2.95176113746958949218312987942621153e-12,5.16648871920578164830141862866974053e-12
protein/DD_g219,2.01456417898382470673551850708584715e-11,1.59655761222526589059227546599305977e-11,1.84008689497028825444677992821800530e-11
protein/DD_g22,1.02458850143577587613716942257300613e-11,9.73187724180835395305365016606189392e-12,5.97667641981229059013714253365286699e-11
protein/DD_g220,1.48748501234337286644158393057191364e-11,1.48313023162776528320638754750004330e-11,1.48750478518497603189887717443671321e-11
protein/DD_g221,9.09489801007794576569800543709634315e-12,9.04717802982875088200542238664462370e-12,9.16504921330583669325600440646911076e-12
protein/DD_g222,9.52127917746618122995589515543633095e-12,8.51083239917999251397520562901256845e-12,3.93688236529252391238472280587482054e-11
protein/DD_g223,8.58673071744863770711940018904811838e-12,8.45601322289265226183475938136789671e-12,1.04842978032236220104645954976271564e-11
protein/DD_g224,1.15230208927513548270605344088759079e-11,1.13404290776627140995837387053116078e-11,1.35789693077489406586392716283493302e-11
protein/DD_g225,1.57761226610050310342850120015762442e-11,1.56499292360581742634044609320463743e-11,1.86950465393039075257555845696778284e-11
protein/DD_g226,1.83152046197679888409030556170447629e-11,7.16436320197075255101554450773793112e-12,2.58027384871981869149343166627615263e-11
protein/DD_g227,4.15214780623578724932864146195495799e-12,4.13547320186459336336168377561699672e-12,4.15332788651012536861442503407420399e-12
protein/DD_g228,9.16279955435110506303487566600459811e-12,9.10067700327840390556180909369032353e-12,4.66938057828018731883082679826398032e-11
protein/DD_g229,1.53313269604989322054218594961059938e-11,1.46721850097380487638615483838555108e-11,1.04076830353111015043733291297530222e-10
protein/DD_g23,6.63358393970651658045139364883540243e-12,6.52447177220732861061632778162841139e-12,3.60796587348694318991071937402791999e-11
protein/DD_g230,1.30947043926968124500235706407688116e-11,1.30390997540497843504336621790090127e-11,1.34446432427781230139686945509659189e-11
protein/DD_g231,1.39183878676661744184965993733925983e-11,1.39104624739142117218032515947224955e-11,1.42274510095442832363229134405667999e-11
protein/DD_g232,7.53428025392743073289753908012052041e-12,7.13070098509402754726523651902579807e-12,1.76153027915810626991829812304889853e-10
protein/DD_g233,2.22931319067565423662843576833639605e-11,1.55128261064365143490233143625223387e-11,1.71095577041182583794156254104693366e-11
protein/DD_g234,9.49707009694595314374844968570341533e-12,9.04409582144300442970985353907936350e-12,9.11956785638450732927811488878319164e-12
protein/DD_g235,5.90827086878951173501118034694449169e-12,5.37393377480938076378047039951062493e-12,6.11756485066766838820876208956074228e-11
protein/DD_g236,7.86265642641591806464774232978768391e-12,7.85185627074990187870819693984528038e-12,8.28714441070803116386992877904365944e-12
protein/DD_g237,8.95435353445294732481061424298019263e-12,8.60975782270697381210804003301480291e-12,3.66204431774117872181252617430513052e-10
protein/DD_g238,1.34558559883696279885168713571513751e-11,1.16709065954883470109739304485397362e-11,1.77100986525811513652915312902957262e-09
protein/DD_g239,1.58150486518747099817183806670161406e-11,1.58077477629826674602215209420497126e-11,1.58088726628064419936792042952554721e-11
protein/DD_g24,5.97420804378174171147732979369841659e-12,4.95467978688072962787368862469842005e-12,1.59403061278876382688548126173221652e-11
protein/DD_g240,1.34619003086241466805055899567133219e-11,1.34022834946848873782038429207077287e-11,1.37165164254696488881050313153061183e-11
protein/DD_g241,1.13166863109646160619401666627927158e-11,1.00978898444971000831597947794640217e-11,2.03716221621168442840353310865298180e-10
protein/DD_g242,2.44082088724490453343867942623071037e-11,1.37332275541063825235993078430936496e-11,5.95690431131881046761562841493994145e-11
protein/DD_g243,1.35493863794457087357618695366393376e-11,1.30257261308240740379601473702941286e-11,1.30482543461593217896235717098475405e-11
protein/DD_g244,9.75027684460432164342357758696463697e-12,9.68279696753024607398671803633614933e-12,1.01273350829883544728945394411100624e-10
protein/DD_g245,1.26889630165053263922133749898866996e-11,1.10709186028866645183527910131416417e-11,5.70886621765916895020663238396257410e-11
protein/DD_g246,1.07086502622758791162483183789786938e-11,1.06832202468500555569231780218579455e-11,3.48555237249513601948470601121805058e-10
protein/DD_g247,1.05662076756696654865652867776468598e-11,1.05279559147167537000735870285892566e-11,1.05315854076933688950645729824571992e-11
protein/DD_g248,1.00804761117620152126174557078358890e-11,8.06330661324664968580471488480950073e-12,5.87329249315299605463563906910312648e-10
protein/DD_g249,1.00561944966803002686982918538525034e-11,9.98722193301274561408768938863100871e-12,1.00195970181678007690367503987618935e-11
protein/DD_g25,1.13086158495213615676862776146970651e-11,1.07430403924311797486387904207597945e-11,1.17082917127449529526678181206739643e-11
protein/DD_g250,1.93585454806664861411082250249130179e-11,1.09895684954710467821550925248645645e-11,1.03638320655808568414355556674067187e-07
protein/DD_g251,1.27660168412580009095221413569977236e-11,1.14597407460574344144695176072491434e-11,3.65124420476761618683254043895347027e-11
protein/DD_g252,8.82547473662011659452089480353685701e-12,8.81852536712376554965717663947615780e-12,8.82070954758874480729838034228925685e-12
protein/DD_g253,6.55126430042082345257097515153987721e-12,6.53022541659874303565102922642115274e-12,6.66649574500291256175995453893655220e-12
protein/DD_g254,7.34665831151250464316134871789003631e-12,6.23181710965690655934859940860834462e-12,1.05989512200671876412523179446382595e-11
protein/DD_g255,6.36912019963669318278404733022617915e-12,6.35861767993154883131393307356088325e-12,6.36092521264809825420987285956901866e-12
protein/DD_g256,1.49203728716643267080855622233161249e-11,1.48759860395541319827349573084409200e-11,1.50652649269378575951497858583513172e-11
protein/DD_g257,9.51875909314676130371889368309920013e-12,9.34415399814073878243312251024373211e-12,9.37751872738304007220722335656019180e-12
protein/DD_g258,2.15773703706407312096621559778974028e-12,1.68449532512473010934917340874392050e-12,9.36115002958531885141953076432305276e-12
protein/DD_g259,8.54964184197770611322839048927458838e-12,7.14327428262574155215339477955515157e-12,1.82771681564886280827677424770707273e-10
protein/DD_g26,2.14420011615186673526580978928801042e-11,2.13499519234894987136542372821334496e-11,2.14799763157757383397005045518852424e-11
protein/DD_g260,2.14089345833660430729555493315213187e-11,2.14079716522542286001567814045532821e-11,1.62265734497908321536878152565738932e-09
protein/DD_g261,1.03225687058520839292817378225164121e-11,1.03056863374659142838914393938694122e-11,1.05860972245264534717753151719879884e-11
protein/DD_g262,5.02004644211557039221272959388323131e-12,4.76803390788081142990849925073243849e-12,7.31014029063563551061484245830861582e-10
protein/DD_g263,8.33353115247384118047287312042648913e-12,8.32994815850268295995557571916062790e-12,8.33089386228086425322792964794389867e-12
protein/DD_g264,9.84606397747233524184865713447494767e-12,9.64316053323026016887477379768415601e-12,2.05711339375609325574610483516974764e-11
protein/DD_g265,1.19776324648505115764674814189778745e-11,7.01044836439434993846767005252291702e-12,9.74047173958267148130063272213366400e-12
protein/DD_g266,1.74598847224712961055219511825618696e-11,1.74262315869349182303695543054559468e-11,1.85506541761333952934188008644796147e-11
protein/DD_g267,9.02334026834141855703176386118609544e-12,8.93572411046867239732500963679124684e-12,9.70689700518573547799357608976354140e-12
protein/DD_g268,1.57256289007442091349734746987481372e-11,1.56039014798984727035084965584239958e-11,1.52788796789699729970203788453661237e-10
protein/DD_g269,1.11844887422828872555539289525812224e-11,1.11723107595763958036341423455724656e-11,1.12491309854749427885886989384223746e-11
protein/DD_g27,1.57066592470348852641286974258739874e-11,1.55171545653449842441325820219869276e-11,1.28715337603300201697451267392729380e-10
protein/DD_g270,1.31801301658509214179280200926113360e-11,1.14304977379176805153659521550162385e-11,1.67709137303075935653934493371600912e-09
protein/DD_g271,7.25793727044193426149597248631528611e-12,7.21049323181841247094437995966675848e-12,7.23500627390466910471049724871373668e-12
protein/DD_g272,1.06009711794983910233937657046650914e-11,1.05667744973706996485161642760840547e-11,1.07552989459924802586394730524624589e-11
protein/DD_g273,4.76326587426875203007752321652087567e-12,4.64470711683080040312505348911354592e-12,4.64803974407134400140001700603053181e-12
protein/DD_g274,1.34975136323711114247847876006783090e-11,1.34454471987183234430791540840408940e-11,4.44121972878063278863941308747991442e-11
protein/DD_g275,1.13196869007804833036868148610745287e-11,9.78417006012947052239826780058465824e-12,2.86210748666167642809246196413767507e-11
protein/DD_g276,6.44551313154124899804925176025393217e-12,5.15475462348824413997379472275886149e-12,2.48516102234808468250003525052903909e-09
protein/DD_g277,1.01647421964178505124283886675823518e-11,9.46581701140655306179632722915660772e-12,9.47354620295138238158847320519781786e-12
protein/DD_g278,1.03058428348317892910581445529896221e-11,8.00538644193938673742355520689570332e-12,4.86648219471887885825240218767173881e-11
protein/DD_g279,1.87363648730760048250352912903822626e-11,1.84203467721158022417245415425572574e-11,1.90614497434410580758521397254211640e-11
protein/DD_g28,6.07830249648294771220177516276448633e-12,5.84168846210709581437401679934700612e-12,5.98356445372388949060493510453909055e-12
protein/DD_g280,9.19160765277694720157251307560894400e-12,9.14090504530790454155997130506806286e-12,4.70625275598188152177372233201045622e-10
protein/DD_g281,6.35531655723365502886027947184128087e-12,4.64442093788461080863360528064114906e-12,1.67674329860205076178958099593048802e-11
protein/DD_g282,2.43323474138917641608784762722812830e-11,2.41751941520957994827408886098319390e-11,9.57330197169165662755792538173461170e-10
protein/DD_g283,1.11501214719550526836161879145751776e-11,1.07218091830574756287271313815062002e-11,1.80376609966316950729924993782241351e-11
protein/DD_g284,1.52727116919457969096518754128358026e-11,1.52591082707551061153969057962496488e-11,1.54959944322204698979732219590263671e-11
protein/DD_g285,1.33709856155831879337230556310066040e-11,1.03987366196618093898067459925885565e-11,1.22488632587963855701463756076671294e-11
protein/DD_g286,1.06510854377445172780167291540949561e-11,1.06019463334880410717114023226549740e-11,1.53717061326141376699891733605403105e-10
protein/DD_g287,1.13092598142070492530740301690155066e-11,1.09627285101888413604840308878531137e-11,2.08932181436028672198088823360825137e-10
protein/DD_g288,1.61913050931648598079368296581160062e-11,1.61654834284535779042153723179370054e-11,3.28784810808722489760845263749848798e-11
protein/DD_g289,2.95520347440189812870284859398080835e-11,7.18921087729449249807972166250248737e-12,5.69862507617214909772995415412065436e-10
protein/DD_g29,1.59697015780854600601826784736507334e-11,1.59263859686774657220322027065970469e-11,1.59269464795993364719816775997030178e-11
protein/DD_g290,1.36880290711369610133981380974138572e-11,1.02450703111302135056550093714557175e-11,7.29407444554020750060588880584273217e-11
protein/DD_g291,1.28557815113766142899475986882528740e-11,1.26841597091180347711764842415913159e-11,1.26911202768486904367131409717046268e-11
protein/DD_g292,1.14522501465413503223188744472810837e-11,1.13688343726584614769566738901389619e-11,4.87254016682944113924574968400073292e-11
protein/DD_g293,1.30851265960755953313989719037237440e-11,6.80974824475553753728570088491845545e-12,2.57817874567686269021801431309262656e-11
protein/DD_g294,1.43154277509747692695478448276556220e-11,1.40225204647025037013981314237186989e-11,1.40962287805188637146140787601120972e-11
protein/DD_g295,1.34331670802488410377124585684086995e-11,6.71654813520550882669817703874663298e-12,2.72464303005671537057361608888572745e-10
protein/DD_g296,5.48721975996406984695918536322306029e-12,5.47609388229199363795426764302543554e-12,5.53173821540029970821158651617838107e-12
protein/DD_g297,4.57954858982762279518873405859963344e-12,4.52763959577244382306571601384489603e-12,5.17716095026757414006468802487164749e-12
protein/DD_g298,1.18709714169145995170410052768224873e-11,1.05280901835594987801145939070833863e-11,4.05376223720009254184531979229581635e-11
protein/DD_g299,1.24648209797945737221584930837737243e-11,1.23623025821034224548722250451774766e-11,1.44985194447212258866790684541001246e-11
protein/DD_g3,6.97976428339142288709055038942470038e-12,6.91192820201975698827705577449437270e-12,8.76693449346419470309509056747945637e-12
protein/DD_g30,1.03234002017057935271559759943606755e-11,1.02199344681085733844854074035936055e-11,7.70516663012926368282614978552550744e-11
protein/DD_g300,1.14939098224516171188755947628013787e-11,1.14474967035971978623508997645618963e-11,1.14490717467713805981532705499830997e-11
protein/DD_g301,1.51622216110302141220262857798816113e-11,1.50111644797143685776228267625518667e-11,1.80051151247472918081797356055034963e-11
protein/DD_g302,1.16449754909420249255374167694126094e-11,8.36387854440614954651859503356912908e-12,6.59770637902095196570925914997024255e-10
protein/DD_g303,9.54348696887869518150538265630963661e-12,6.94255557291590355723527525787696340e-12,2.14725083293603862137389772392108933e-10
protein/DD_g304,1.79012146280111983815512917540613752e-11,1.06404900909869852504685181002378168e-11,1.54153118079098645993670631386094877e-11
protein/DD_g305,6.26597393023549323457409276687040280e-12,5.66838551786833631172129125793589148e-12,3.63211415312463936285869225243051937e-11
protein/DD_g306,1.04847338740792071218417965496337754e-11,1.04301526739774645269752315835225507e-11,1.62204634716785015004990153096755856e-11
protein/DD_g307,1.09105335306659794238474597462265934e-11,9.53287688589997225962919956687680183e-12,1.91372785533226661967066835257973931e-11
protein/DD_g308,6.09870833064264211552823691200565423e-12,4.58219784113005373917944964885868304e-12,6.62606210101386776382982575374948797e-11
protein/DD_g309,9.70279413391648757197236076182342865e-12,9.58269879265238162610190401796560951e-12,4.21683106051957628584170262618288867e-11
protein/DD_g31,1.08868228185848867029205644247227346e-11,1.08504797261049188779235201145328869e-11,5.97630101801993172909338393105411420e-11
protein/DD_g310,1.18808583511121709805554991362808841e-11,1.18541676354350828662058341191234206e-11,1.18840980395871360879099877507672289e-11
protein/DD_g311,4.85798118852624117023230844372146459e-12,4.01194084373639343617734017319710591e-12,1.18897683077443468586658495695238812e-10
protein/DD_g312,5.67574259939856569006862532503528229e-12,5.07422536623441338353888702289239552e-12,3.34902911358246735644190331104574275e-10
protein/DD_g313,8.32648426101350486466987815091692051e-12,7.25214199136257561431977055693595123e-12,1.46394760903135528882380793683205486e-11
protein/DD_g314,8.91318306881887187561689837450788293e-12,8.36168041336626645563755355344600890e-12,3.42030748964747063573707947643479976e-11
protein/DD_g315,4.75355453603875164697499613394156886e-12,4.45694123020317658928705623503235224e-12,4.52483720076403752727732587625186924e-12
protein/DD_g316,2.52248164064777284838456954071086001e-11,1.30466153140535215423175697687224503e-11,5.09692317209817430000950576844504113e-11
protein/DD_g317,2.41342648832989638024978912021284547e-11,8.38076549730394227969474346210246574e-12,1.31728110216096390183966795047832112e-11
protein/DD_g318,4.68043102276110779787993159252728743e-11,1.27223374715490981438609337203432524e-11,6.02369617075680859262577074457486840e-09
protein/DD_g319,1.29638222312385160116719260102856880e-11,1.29236601679419320485257260722103347e-11,1.29526267914377420083208874905754500e-11
protein/DD_g32,1.08870677427610795917169906365586979e-11,8.63420397839479376661184765752642320e-12,1.93088706951092257815955802903667852e-09
protein/DD_g320,7.51376042040400543729137378818904771e-12,7.45187143646097275545679479884241659e-12,7.67520027846055083861162130128370275e-12
protein/DD_g321,6.71911796610651872142373640615194454e-12,6.57682698040593151616629951782668158e-12,1.05651687479752543718288574835002554e-11
protein/DD_g322,1.16890747624239274000559844273935152e-11,1.16707494164206870411369882777430312e-11,1.16769748273529516134292961852220436e-11
protein/DD_g323,1.09899461053545327237859777529247873e-11,1.08593188320390941722182968174143496e-11,3.56372075239863343535922006670309420e-11
protein/DD_g324,1.10698984396243727650526517034141142e-11,6.54592984354635873393451812504950219e-12,2.68430941144348637341668271189199247e-09
protein/DD_g325,5.92921050456545029736016690406169701e-12,5.72628511665160213814287990164053596e-12,1.54390427812667712677729780936162619e-11
protein/DD_g326,7.49092492473954573140461369567614066e-12,7.11728457159061004402284490381670645e-12,1.62577706229283366635852684193685467e-11
protein/DD_g327,1.10960486213739932777713404559684090e-11,1.10863780624492412573899100050713827e-11,1.10872476664633204082158174420073070e-11
protein/DD_g328,3.87865865009881354356302829714278301e-01,3.88928919986317103453674024798270646e-01,3.87865865009878411314579328197048919e-01
protein/DD_g329,1.14532144418450508068330129556104555e-11,1.13860930049791456046323115545646197e-11,1.14214598682251816244671243809680993e-11
protein/DD_g33,1.29460671879269258592596106832677648e-11,1.15485491541445051238893982684903137e-11,1.33377598935015550872199577319203532e-11
protein/DD_g330,1.17382698870280447628169146963551133e-11,1.15843741948031978799336611364714831e-11,1.74108964289220489920049346586349088e-10
protein/DD_g331,4.97637765488287604910350191842924841e-12,4.53813281796162482207583228240559294e-12,7.60860584795465633726999332044659738e-12
protein/DD_g332,7.26909065089960135646100998148164315e-12,7.20084622914218346822236491508449426e-12,7.22418050570625802111391564921568732e-12
protein/DD_g333,1.14965905668502027078583592289085755e-11,1.13851230020967756695180973409716985e-11,7.59645886736220813633312370427027516e-10
protein/DD_g334,8.64955808970164006068000375209414349e-12,8.44818115707153839817676086760587532e-12,1.07492388011270359494448182962940646e-11
protein/DD_g335,1.13751165145506102849530952164800897e-11,1.13116849494048964790418361532247233e-11,1.28894912883964871743463646577181537e-11
protein/DD_g336,1.59030848036769682132545222427039334e-11,1.54849418995136253902213937759734250e-11,2.02299528551484782027166838284712734e-11
protein/DD_g337,3.75436481771713904362606115918201710e-12,3.59073536087085298239746314290668399e-12,3.98728499605301724616694958030965943e-12
protein/DD_g338,8.36037593659906652703269652931728741e-12,8.35305740861239481038145968040505761e-12,8.35922397105066529702965367059478247e-12
protein/DD_g339,8.17971603391862959430399523253065627e-12,7.97584027035653417125598578116252906e-12,8.54989304486556936013144368710231296e-12
protein/DD_g34,8.71771342106069900333897944919756916e-12,8.31501504035810572425214508147577633e-12,1.33391618267470280588495267636937668e-11
protein/DD_g340,1.36822502732048944979838214118310305e-11,1.34559466130070925868329804594456979e-11,1.38810678393418769984231539914555286e-11
protein/DD_g341,8.15262087739927916883826077693919430e-12,8.02859328220709859091844743866092469e-12,1.37947593142138124162389426939971361e-11
protein/DD_g342,1.14161691507824063322006537176517248e-11,1.11454078074323329137282221259103199e-11,1.14322883131873859877723365652965201e-11
protein/DD_g343,7.03985495188527552424609982976578079e-12,6.82435796635604687240735256168366247e-12,7.57796076992564315966214213936118907e-12
protein/DD_g344,6.49903024864601659169569910002579158e-12,6.47792537248603259933490533272027758e-12,8.21047319571627011695495771159990830e-12
protein/DD_g345,6.01667486834402015776210481447458703e-12,5.65052368111575854537344116065015257e-12,1.88479923964733900156075985292940694e-11
protein/DD_g346,7.96532546720989370199700784687684851e-12,7.25005180071115988293587212096875048e-12,1.25606482764406771415926221427963418e-11
protein/DD_g347,6.94467173874706797105660444901666879e-12,6.82930094367333415623193652350654243e-12,8.98086462111891401660640185283530015e-12
protein/DD_g348,2.09329048902793559248064742843670183e-11,1.63542859742187245293585979669140483e-11,1.65027591054839942978858946386551168e-11
protein/DD_g349,9.78442797148838144625321683689586354e-12,9.45457374685684563627749386868976788e-12,1.20726449285363497426397334650881391e-10
protein/DD_g35,5.77496240231579786040193140580196731e-12,5.62877502410042223993577870429997918e-12,7.93095779874560539753732738411980767e-10
protein/DD_g350,1.41681283484482783797327999997041840e-11,1.36709175360110705156375981768427845e-11,2.00974277365033216777661135990323684e-11
protein/DD_g351,1.02865012171358230484903135441580815e-11,1.01368012384103296612954065789599844e-11,3.01050057589673747226786459691656769e-11
protein/DD_g352,1.07012304502322060917230751350795019e-11,1.01693691371233771126066204525412067e-11,2.27411073352174763011655851968495541e-11
protein/DD_g353,9.80417196910798275770511403800701427e-12,9.77447759159263161783288329270865012e-12,9.79503903536728704144328368522157356e-12
protein/DD_g354,4.45380877281421813608449568228140675e-11,7.42458671222180537679318787656910728e-12,3.49851366799981769566144389921204493e-10
protein/DD_g355,1.10846775130420755834709313168682634e-11,1.07981343791643889131191040110259021e-11,1.08015654604957163773517930750836442e-11
protein/DD_g356,3.80834703429489720834148105961682118e-11,7.98632034075283097604922470668727232e-12,2.08500942538386602144083643007855340e-10
protein/DD_g357,7.77983433262105616510120707387852286e-12,7.47262695745407487421332655583145971e-12,7.76907229315068865110699696839898042e-12
protein/DD_g358,5.36398464562457450816735183096313869e-12,5.12654660293751393426823482727489260e-12,1.09166913350045142388898805160854932e-11
protein/DD_g359,7.09276275109880759383066217670359436e-12,6.86904214966086586855040347739013117e-12,3.48600702042691840653735259043694905e-11
protein/DD_g36,6.14209351356895799538396086210888538e-12,6.11466897861158336906810629238128221e-12,2.14415325629063684130407200044973937e-11
protein/DD_g360,9.56146711769196764448747483308613094e-12,7.70921112364507281265393919597981526e-12,2.33718492036961897664758104455679043e-09
protein/DD_g361,8.15721368027507671442376751541353005e-12,8.07060871209001617854551333761023499e-12,8.07338826610618957910013103314272344e-12
protein/DD_g362,1.12255352204717932717136993135195804e-11,1.07792530349240850311155613954833399e-11,3.37507744436490420800845898769996839e-10
protein/DD_g363,1.53560517697287438097986580931540406e-11,1.50305576845905914752331017367256583e-11,6.85155812685533487960977553370137366e-11
protein/DD_g364,2.04037895346157589942755457692635129e-11,9.08869906150723417103901264400866393e-12,4.55589401393092842864802296477692005e-08
protein/DD_g365,8.05578126008838994662912758078901235e-12,7.97676733657858577649491746520394957e-12,9.16617968463209596130880430962422786e-12
protein/DD_g366,5.20402951146369542335044767171703038e-12,4.96072248366193816910023181488508381e-12,5.44721848283504701209730716690351017e-12
protein/DD_g367,7.18320466691365356802442428272324852e-12,5.92229366004744934109585762959575735e-12,2.21484211658532487886734038844886188e-11
protein/DD_g368,3.07153681186612256120700257203977825e-12,3.01962526474010121603415640628425164e-12,5.26325408854454840609796074946496115e-12
protein/DD_g369,5.83953933199729644341543820713023886e-12,5.78537385497535170552114662148408717e-12,9.69520037557132433368555113209490764e-12
protein/DD_g37,1.74380464050269175733033089088716199e-11,1.73013283311948633224979870760921153e-11,1.73315389904822628527247365043868794e-11
protein/DD_g370,1.28937183335200821895358590995848887e-11,1.28555256757898284993575059028087721e-11,1.28793393864544588591406480568052965e-11
protein/DD_g371,8.08414073738199587510475307167458328e-12,7.94035237946808244127768451475182605e-12,1.09851554186269352117177173811426454e-11
protein/DD_g372,1.02673122673448836553247529540333423e-11,1.02298807570845861844922280881551919e-11,2.10061513671499693648231100762693194e-11
protein/DD_g373,9.71260847656094358365383855649993647e-12,7.15817929511672994035737044635989736e-12,7.31172174011894421408073047032436945e-12
protein/DD_g374,1.16778338286674530330901350109308632e-11,1.16623514455657543687491440382540280e-11,1.16972555475960369910422010754871997e-11
protein/DD_g375,1.43479282967574639653090660710647926e-11,1.25685138259510676851492284954466012e-11,4.87222905226273145039577947867055544e-08
protein/DD_g376,2.13568605590099058124319948263307905e-12,1.87301759617073275057222420150592703e-12,9.69460476311940250103679520949062859e-12
protein/DD_g377,6.12063832791401045461009805324953384e-12,5.92475245308578850142626390556145161e-12,5.27475724600824816587289484019699241e-11
protein/DD_g378,6.76617722866396447847393310471831656e-12,6.38914769884372570974382195207872255e-12,6.40610577448127091118641290373238357e-12
protein/DD_g379,9.36446886166959873934863863859074597e-12,9.33709596649937975866600468917707908e-12,1.29189910423239465291942363709635055e-11
protein/DD_g38,1.01347476391828968961365274448392091e-11,7.46524709775903232907426117523926923e-12,1.50746350098247757810396410838832957e-10
protein/DD_g380,6.44791272753015911454327740749350590e-12,6.24777430156882302341453638118428882e-12,9.54314407215545306796591958734505710e-12
protein/DD_g381,1.08981015364158972863921660644015478e-11,1.08781373063096797909952833200909570e-11,1.08818575542251779779536573892563862e-11
protein/DD_g382,9.64536517387123129098841805472160125e-12,9.63028432627726782630325168086430865e-12,9.63149171154186543130069819320519920e-12
protein/DD_g383,6.34806728733320729549852220327080105e-12,6.20278574483062463660288739558155309e-12,6.80814263325689829417786991999267708e-12
protein/DD_g384,5.36308903836103616851184784826368130e-12,5.33874100084801299196178538639945172e-12,1.04556702007505329491860630163945374e-11
protein/DD_g385,1.02926044783723186757050227870117857e-11,1.02049064267734413969698549941069500e-11,2.12825832900021683429377313019135896e-11
protein/DD_g386,8.69382164053822212442096566257415071e-12,8.64207081679246982506310847353891657e-12,8.93675253743596450606358898369332530e-12
protein/DD_g387,7.02606468218636772419100822769477607e-12,6.80275653757597312647710125809262977e-12,9.33048261525622034464540587957301579e-12
protein/DD_g388,1.86199916409738398265740485417248963e-11,1.85786916222253170470022954545127182e-11,6.20731058200779394261505208808412692e-11
protein/DD_g389,1.11755123522703784593236589460119916e-11,1.10389085197310951683558927663852483e-11,1.10805699918627629813633543913523635e-11
protein/DD_g39,8.18318794127311378759632334052927415e-12,7.64806377174689048948611512103276228e-12,1.81305804506302260979955222082806089e-09
protein/DD_g390,7.99900913008462626710764382011235255e-12,7.48775972559897390238872815652758328e-12,1.40370012622844024220437011940761867e-11
protein/DD_g391,8.00656842046969784697482907638298435e-12,6.29216132932389388412185675497871538e-12,3.97712297512985742014979953260410166e-11
protein/DD_g392,2.35578256826601194355013749664638523e-11,2.34281286874153686926290726136154435e-11,2.06629350072296843634133311284221165e-08
protein/DD_g393,7.59756523302937060559208805486856397e-12,7.11871285585323973473261383782009168e-12,7.49708868223035130020253929044634117e-12
protein/DD_g394,6.74160193189739050704719475747520567e-12,2.82698367919808751028865425508945176e-12,1.55649645417276902228272421789208147e-10
protein/DD_g395,1.16659994590580942332510625562957328e-11,1.10179415254886266117199387848539557e-11,3.61985941481108894684788035071404087e-11
protein/DD_g396,7.63775678531003961883080791691210269e-12,6.96796069797932828289709789221113100e-12,1.59416839579015624416767859078740606e-11
protein/DD_g397,8.23221633990990899113840714721604077e-12,6.52255678735108621778418127629208298e-12,2.12367935372471760908168212946014944e-11
protein/DD_g398,1.24313051643668462918585351728644968e-11,1.13728592264224611958353817030306424e-11,1.18986946788950278763702357961009459e-11
protein/DD_g399,1.05621398267124127784926581372444932e-11,1.05425528543370152469084806724618969e-11,1.06565468279976282287288233668549390e-11
protein/DD_g4,8.66218746737095960770532574003755766e-12,7.69568585338119654558515610447454119e-12,8.39463726665579670438544458733188677e-11
protein/DD_g40,8.63333580781248748867443558522022087e-12,7.07136744224671913229853333598242688e-12,1.55172632026251422506357750420711334e-11
protein/DD_g400,1.28003212060419150069180072742283192e-11,1.24334478458111413510480698016288725e-11,1.50179758420120523857015917867562063e-11
protein/DD_g401,7.34682108447455215545688340295434762e-12,7.27173645846320294695964578469095674e-12,8.08144529509067212314996626399933064e-12
protein/DD_g402,3.29050005452518919612944512536028820e-12,2.98744108421255781314109697542672129e-12,7.33041256268178174728993312483969675e-12
protein/DD_g403,7.01105367749950172616101290915439803e-12,6.55148396582428181560993173714627546e-12,7.00912224308079239047669798955657507e-12
protein/DD_g404,5.05144474734897574259963706768708476e-12,4.90023643857091577471482025340979598e-12,8.54136643910251999250914188338287729e-12
protein/DD_g405,9.26406581297129578986949650578677550e-12,9.20726302432166457960768453601122605e-12,1.18164659543993100590790117407279635e-11
protein/DD_g406,8.71835968578741717388709980285687321e-12,8.06406257534407450358498420830040108e-12,8.19779757666698711216058829341992319e-12
protein/DD_g407,2.14483026658067394800734377627956447e-12,1.68352202773224400293049842298557208e-12,2.45453758473026542903339578362065912e-12
protein/DD_g408,1.07040393025840129265798191995731124e-11,1.06775810301708358540908211299902683e-11,2.06974645440129343555723259670819654e-09
protein/DD_g409,1.89927445494397187280631704796013221e-11,1.57403354864161214880066756487739075e-11,4.89309192578248801261527874806147516e-10
protein/DD_g41,1.61092933827680198302884628611550809e-11,1.58098382890376279055206248315452780e-11,1.61794167771357367040936750147864050e-11
protein/DD_g410,1.34965448146385313045416908042497180e-11,1.34295710254139311559139055899569066e-11,1.35038953550603435943759361380102672e-11
protein/DD_g411,1.25740426011633764273534883950168527e-11,1.22583231427661656979130432290482037e-11,4.29173509263570123626492081382828564e-07
protein/DD_g412,6.03061540562116995023538876731129917e-12,5.98072340196159013011637459091987294e-12,1.41146159686224243903888957378035520e-11
protein/DD_g413,1.01697962710337549124937044627981840e-11,9.81419618184528385231393508688606994e-12,2.64870492128873065936790437472315542e-11
protein/DD_g414,2.29283967876444217834868804357688777e-11,1.08757953513140258107614330327064629e-11,6.93215005266963741782290272076601889e-11
protein/DD_g415,7.27101063551319680523325123547905122e-12,7.03946119182615446005624674536232701e-12,7.21820692606572017950484728366025664e-11
protein/DD_g416,1.88463684669936898765351299360764272e-11,1.81014328506872756976771588024873841e-11,1.66704751319565771603708918657928470e-09
protein/DD_g417,4.60036368255876682626683995541624163e-12,4.57410786906030503993391619440068013e-12,4.58399972796815983796673315550176178e-12
protein/DD_g418,1.36114319492679089712573485248221347e-11,1.28524212758280294501302705084619769e-11,6.75450220754849785259537401158354968e-10
protein/DD_g419,8.22613351312453470058277922383022345e-12,8.19343225813421022264064357137069186e-12,9.08456088256979288441539327436658604e-12
protein/DD_g42,1.63382251771108666076954365391649396e-11,1.62984327067516032011776116076822564e-11,1.78426816559683869144546199589923307e-11
protein/DD_g420,5.59276046856142810766517109724584941e-12,5.29640372327500911577348008611927628e-12,1.14824716618557938277959250618512486e-11
protein/DD_g421,6.43590990202363645847912230419208656e-12,6.32413244388786864421128587886477938e-12,1.03462863586574417407311899068559113e-11
protein/DD_g422,9.18998318889602620642863572543677388e-12,9.12896843832272820077845968082052617e-12,9.19649448509874221598674340548459092e-12
protein/DD_g423,1.37595516639915892937063394008930209e-11,1.34393573186360905223980570003813562e-11,3.65910052437337023671656272155150969e-11
protein/DD_g424,3.45204706117605083905748331991856089e-12,3.36010547569667774503704531407864856e-12,3.91545004646572704741398430520911615e-12
protein/DD_g425,1.02355331560687624189627548056769161e-11,8.55544727992384197728115940432544815e-12,2.01400360336550560445209878721907192e-11
protein/DD_g426,1.32590892022813284081133170959396436e-11,1.30574060405980690900402710190438309e-11,2.17034441531017066604158968061155738e-11
protein/DD_g427,7.79421227906236407356955913159800295e-12,6.66320585758676571156917168673850199e-12,6.99731972896734652887254689421039287e-12
protein/DD_g428,7.09593914455436929301264486077765224e-12,7.05755007513449159807587135215871062e-12,7.55824782170240151686571838928395101e-12
protein/DD_g429,1.37457545341440167123362693499872345e-11,1.36381976366612130057754288384926502e-11,1.38977229109574283305903693354414357e-11
protein/DD_g43,2.96290643331647810471025110647328148e-12,2.58004338651384724830898453989869773e-12,5.43277610125728330391514653806931298e-10
protein/DD_g430,7.51883500828525996101595092203334491e-12,7.21751243782362207533272071208759303e-12,1.23361649420801139282409836073171147e-11
protein/DD_g431,8.54541605584434605484928535199601098e-12,8.53954337111936331399015751827227677e-12,8.54394128682546351456011295005585321e-12
protein/DD_g432,3.99529452282682017921636717804975106e-11,9.01044057098182548948886123957635419e-12,1.06730583093892540573713923089159446e-09
protein/DD_g433,8.52100522647304393382897626172191688e-12,7.79463734991414852023788623098072731e-12,8.44526223652256995021315603647825900e-12
protein/DD_g434,8.91204778052657848330587068620877332e-12,7.89745801987429969707589024966491709e-12,8.72192923769381330094846094321408461e-12
protein/DD_g435,1.43862291662950173501557232676405764e-11,1.42753651827183490460136183540729735e-11,2.39101682245408258352648920356305942e-11
protein/DD_g436,7.29901263572109105732889420617569104e-12,7.23499002934615068622799063938500924e-12,3.33829040378807575377535657914329435e-11
protein/DD_g437,1.26720780512336747986426907447395299e-11,1.24023619326812753001948808333527776e-11,7.85938290053681645634028906292766181e-10
protein/DD_g438,1.23570712992816735336553061644922820e-11,1.22812183996888274631129552314470358e-11,1.23908738321941145158167579848340004e-11
protein/DD_g439,7.45827019916186195273143343682972817e-12,7.42332733223670665304913559799634346e-12,8.41411569357226762556303546440978946e-12
protein/DD_g44,1.17442379731002604217772193461084399e-11,1.15694202976444115300766576779066151e-11,1.27426444097922579567878591601390884e-11
protein/DD_g440,7.22061356713477820664860559092885764e-12,7.20718827772278209693363225794222336e-12,7.98070397029002797046452461778977154e-12
protein/DD_g441,9.68813128891781629255014181572000953e-12,7.80806244137012695937053866466485416e-12,6.16326399593292315678684150002087105e-11
protein/DD_g442,1.98327272750636842305946424515697355e-11,1.22873768203029981330315724512074725e-11,3.78888345345106654874141016772060916e-10
protein/DD_g443,1.15569828413364859645512804287498024e-11,1.15337601387391465691743052515715895e-11,1.15477953396581308245880380854321302e-11
protein/DD_g444,1.50751494172512310331786518273271436e-11,1.46684313709062337882076560043242327e-11,1.84065642260845066023577488798320262e-09
protein/DD_g445,5.02907504385555608832693883189401116e-12,4.97936397500953581749026918711926730e-12,5.35110482203295331828016449727131324e-12
protein/DD_g446,8.77453538995995617076927543637047460e-12,8.70557454194428825190560488502573087e-12,9.09669223391042437840899133818326808e-12
protein/DD_g447,1.00063974136647419383602437261004817e-11,9.50649578401686348485388817421279850e-12,1.23876840890751917024354957741954298e-11
protein/DD_g448,7.20280691925886181142553111148995813e-12,7.11926320923088672720655408079608193e-12,1.06121639117790915565877250704105086e-11
protein/DD_g449,1.42504472213092159173260362070759515e-11,1.36039155012196503797155970326948144e-11,2.54781040250052566505317083872284669e-07
protein/DD_g45,6.07074887995601122728171944382200374e-12,5.65983075180612996800057387808183884e-12,6.43983220491326344558286463893898490e-12
protein/DD_g450,1.16439138792708424266305261509724885e-11,1.16210149079092816071615037637003221e-11,1.16263698829226913945417241624467998e-11
protein/DD_g451,1.21125743373576217940610633005493037e-11,1.18257418232271102302120229863595039e-11,1.89195976033646601877844747069213187e-11
protein/DD_g452,4.30185645952329706631496275754962901e-12,4.09022624392912726582229940258481763e-12,6.12833484449334397875276754648217719e-12
protein/DD_g453,1.25929727129870175306744236256954332e-11,1.25219643669782788640775433286125753e-11,1.26220031333885491059960619655846904e-11
protein/DD_g454,7.36252655988752572103424644429196620e-12,7.35019312869214499487020193097926915e-12,7.35050880470866508693121250706066533e-12
protein/DD_g455,2.27076022772980667527073759467672771e-11,9.72992873664005995409861893034327932e-12,5.42205880027222421994684451775948271e-11
protein/DD_g456,7.53525870537879163392116917985283337e-12,7.44620432867175485850321561540435808e-12,1.10345495966698391870992117415572606e-11
protein/DD_g457,1.12132488016081532716363430105110332e-11,1.10808743610083795946262647260842623e-11,1.10890603237172375916573681136312367e-11
protein/DD_g458,1.03072491731861642549124912299316475e-11,9.06205219983259328715009362000236211e-12,2.03884149739986992442908019530090488e-10
protein/DD_g459,3.28634890966700025339975107663004682e-12,3.22463081106724352516419876255966309e-12,3.30476332187706463282749897823142143e-12
protein/DD_g46,1.06945776127167499843206356220389243e-11,1.03861887983684429712149277975048016e-11,4.83069759309609863184539170052408729e-11
protein/DD_g460,6.32300151753177652691290307899690486e-12,6.30399166342890824442463643864998058e-12,6.40974404199846332645750309809793972e-12
protein/DD_g461,1.01345361225643184546723776693794139e-11,1.01006923486925980566711082321879187e-11,1.14986715682064324212960353092681453e-11
protein/DD_g462,1.52075510890021540114537922117547458e-11,1.51755652268853503042688202179223938e-11,5.18102845983349727407744862224411145e-09
protein/DD_g463,8.96520782218579268774300670485059638e-12,8.25627514347723846599665532352732806e-12,1.67713910874646055367533683242421652e-11
protein/DD_g464,3.05682497214856393423260417006631272e-11,2.85538588075805240423348317738869527e-11,3.60216553048484619651141328435566142e-11
protein/DD_g465,2.87486913454195158460848952569982372e-12,2.80368819863614551388013129156357552e-12,3.12422282176216369627556357543058653e-12
protein/DD_g466,3.58629198735253952804690946857992068e-12,3.56591661523226963132900006928482920e-12,4.37010402611537180758703963299709883e-12
protein/DD_g467,9.07796668236404842229939609264851902e-12,8.75741801731865497328187708833296924e-12,1.35386856241410733157022460643256135e-11
protein/DD_g468,5.76512509471156408813621240194858833e-12,5.46919261149286319855522667052394873e-12,4.15525142204002543317278791462464852e-11
protein/DD_g469,2.30306208946637683681425099505118820e-12,2.22219470327976183159230648494275489e-12,8.91349404199975532489671307976088249e-12
protein/DD_g47,9.40476668900179963823721485551760159e-12,6.38820765091343887504646434444360508e-12,3.48526372241807519580867313560926961e-10
protein/DD_g470,5.97561216934011824234396356158629951e-12,5.89098621674423749861596265257022660e-12,6.00402059241928277234315214108345058e-12
protein/DD_g471,4.70578170786741826367407452891967356e-12,4.56096543000747033891689613990884385e-12,4.78216433255033276870048258443793566e-12
protein/DD_g472,7.78208199667382152972371126852879322e-12,7.58979171590627593977723336355057472e-12,1.06631945613403767523704605733594035e-11
protein/DD_g473,5.08060423787192891211914326960966870e-12,4.98071059114802534176963461692481388e-12,5.19307185295254243228394020079106495e-12
protein/DD_g474,1.39819745886191066543410748552039267e-12,1.36252533419026386617476498360065810e-12,1.55381631856361748717287569951233218e-12
protein/DD_g475,1.58623577262286401390008479072143900e-11,1.56340969943590210321286084754808997e-11,7.56123438454057434346890256124278864e-11
protein/DD_g476,1.06432392668599985957236043606564657e-11,9.12085151738140399058114313432220369e-12,3.13814738200310212591990425719563148e-11
protein/DD_g477,1.31483821887915529178040907314759651e-11,1.30919459234517107483892497719448079e-11,1.36446405491404805589320024721963673e-11
protein/DD_g478,1.02580388037162995372525752580342173e-11,9.96006206051793987431000415603517423e-12,3.47283572738252528759882373526867384e-11
protein/DD_g479,9.29901040278555862164696757194381101e-12,8.98854204043209309860936198559204249e-12,1.51070864062798839479765453400622625e-11
protein/DD_g48,1.50507064764409026649608727804954253e-11,1.34165775663402442064714062719119460e-11,2.68644032137473555878386338696070504e-11
protein/DD_g480,9.29537353455506823726385419971336650e-12,7.54283754021099909725633521383225388e-12,4.21317738422273093568896480534579726e-08
protein/DD_g481,1.77518011803762113301133144337332088e-11,6.43517724358549353982641432774539697e-12,5.03653563486371891974986503474117625e-10
protein/DD_g482,1.42500555450246318426489907385681485e-11,1.39856319947751637665883549012888873e-11,4.38367722021081542162077369523560115e-08
protein/DD_g483,7.95723675944654736077425629462862205e-12,7.08329232740816554201159544571424883e-12,1.90346988508581585618033743983830018e-11
protein/DD_g484,1.11771749715895265630970731207084751e-11,1.07024917457312274523198529464121672e-11,2.47701420539782641055025229225333536e-11
protein/DD_g485,5.09622270010664336430133138115485355e-12,4.27013020846491999010427801138906035e-12,5.14300898835261403397353191593536751e-11
protein/DD_g486,1.06815225746471024070382254248194750e-11,1.01020724214237666245857272606440644e-11,1.98299894423948784474734465499941421e-11
protein/DD_g487,1.50253608674167619520717746583705340e-11,1.47719758041037760030373645188580487e-11,5.66833872168589767421952864337434420e-11
protein/DD_g488,7.46065148159083591997397535380540713e-12,7.44628615357038245362966874983460619e-12,1.05195167074333794009870959058783925e-11
protein/DD_g489,6.33437267032162993711767954824946392e-12,6.25786446117075486994427137553715220e-12,6.26352734579444579544579499266588605e-12
protein/DD_g49,1.04108941818460703416504776422153337e-11,1.03541574018528629699538547659462729e-11,1.12376166454157675008382716221506147e-11
protein/DD_g490,4.97110079754852093704715042365379225e-12,4.71248365088251723839993541469919102e-12,1.77221838968793844054705842488991715e-11
protein/DD_g491,1.16330182760612425354763145084549855e-11,1.16129708970387626111497789601740294e-11,1.16416910203279797613655555409259064e-11
protein/DD_g492,1.67825835372376269397515548474699806e-11,1.44249565327413653328263141575528092e-11,4.77283800990005824370775478008088009e-11
protein/DD_g493,1.06253422297394869816107387235465345e-11,1.03365042235096983695787356530749296e-11,1.03928147305937038205559245119146667e-11
protein/DD_g494,9.23604018331821152462819470128973967e-12,8.97900519480549643486574764279164744e-12,9.01078234904087721403373268917346685e-12
protein/DD_g495,1.00936489747442361955602310556822635e-11,9.82319349202700199014937250602054610e-12,1.36047351110938777559778164612605883e-11
protein/DD_g496,5.33164964684938216295790712826828845e-12,5.24012819988806158592596017404598079e-12,5.26393645904317976480163088488125248e-12
protein/DD_g497,9.88663591178457208122037881233291634e-12,9.37534225296312877464994700868874256e-12,6.62553815464290979294525540258951201e-10
protein/DD_g498,1.36263869436660553317928507199288661e-11,8.18798566730531357658778374882089369e-12,3.25959830338565950309273428700501429e-11
protein/DD_g499,6.73123187538253907171081924544049853e-12,3.32559986447273832480466875732468832e-12,5.05663515677155928849267551361968135e-11
protein/DD_g5,1.43037117430925210943797869961318573e-11,1.35615442716382398029971418220684319e-11,2.34825600747190394022550527896135436e-11
protein/DD_g50,8.16565985594935973763992123263996755e-12,8.07942000223077897267110359360836321e-12,1.50989176173744038568243689285872091e-11
protein/DD_g500,1.78176478973392924270840055099853593e-11,1.77539384149228569750761762081167695e-11,1.81702698220014020669696048217865541e-11
protein/DD_g501,5.65177998377114985362387803834536471e-12,5.32540326960755130758851399369412329e-12,5.56451911950969384684002098327106489e-12
protein/DD_g502,7.61892446721812067817124295528030157e-12,7.50338519402062825285242020908200498e-12,1.05524567237609722418380554369354269e-11
protein/DD_g503,9.13024966150173797032939478703964533e-12,8.87533290683541455664933208106151622e-12,9.07725237208247028963648747376249647e-12
protein/DD_g504,1.00120377699634898813732245121550205e-11,9.80044330632690249628237567736177932e-12,1.24100707742566197603805339670470695e-11
protein/DD_g505,2.47041174567562831205664748734697148e-11,9.58249080536555633271521891411633461e-12,6.95037391676080227365550971206395074e-09
protein/DD_g506,1.75111894320096776914087590046408957e-11,1.67050036462166841024006067942515652e-11,1.68171697383917283692096715005072307e-11
protein/DD_g507,1.19338622414896023730150391765458737e-11,1.18072122432309853366738054679894478e-11,1.53640393325355221229340027644779270e-11
protein/DD_g508,1.24883844872354863180767009116216637e-11,1.23625172242472637611556597623901294e-11,1.26543842205378522796183197432373425e-11
protein/DD_g509,1.46019592168494900578631938838062743e-11,1.45637337552554406620008752959587516e-11,1.45692312746680150092491799003485080e-11
protein/DD_g51,6.98448466543527673851705277966043578e-12,6.08886349006258217364822687651223150e-12,1.04211673620202228256965771868101098e-10
protein/DD_g510,1.58526668098242814938526093322895618e-11,8.90381495264865434796957046107088327e-12,1.58939118558516442758178025343445568e-11
protein/DD_g511,7.56737503331392087323660972698184015e-12,6.49415124819540129494127576539812698e-12,1.43831265997701719947901876211805880e-08
protein/DD_g512,8.61563634532612279469656748300850885e-12,8.47966009991579792682380120350287280e-12,8.58575871474201875218328195427515874e-12
protein/DD_g513,2.03218249272955312461622663508754447e-11,2.02276507277618085481293280758154583e-11,6.87477164648651437780304891252600140e-11
protein/DD_g514,9.72509284326732185965454168277519284e-12,9.68357292812425130512471869281435743e-12,2.82821579688635245139839198120107034e-11
protein/DD_g515,6.35138940546264318042240845499469499e-12,5.87043144058574143185497512678062534e-12,7.59762743167510049353261915196579895e-12
protein/DD_g516,9.65762953661743235770933691362294355e-12,9.64378882254258431668794589089389094e-12,9.64675033188218433588568434752988494e-12
protein/DD_g517,6.65995527283889147489617223725666959e-12,5.75522848481601143334184727671429006e-12,8.05760687612325399943746905096905377e-12
protein/DD_g518,1.79694720338522038899691136774470066e-11,5.20139469590840325975222140381442176e-12,1.03908919990071779598896322161444708e-09
protein/DD_g519,5.70761258642543205705688526931738868e-12,5.61071836900127656938150117458527626e-12,4.49947580129943240839120942703604821e-09
protein/DD_g52,7.90616803066881528254909842119489334e-12,7.85652224332031234042260012921023732e-12,7.85950747291535997130286657311899405e-12
protein/DD_g520,1.26644536940857718680472116024656971e-11,1.12654959914140713727177058425213605e-11,2.51288757800571694943175325772293588e-11
protein/DD_g521,1.62888722332159604781732120549322486e-11,1.02880008554470625480068297841864931e-11,5.96716953989270722983754742840431431e-07
protein/DD_g522,2.06944292497026261174561889479104984e-11,1.92443925221130218750705280939598933e-11,4.09369944901698104111530898560612388e-11
protein/DD_g523,8.09403096478149158491288675574941999e-12,8.04229198674198652164326216066897080e-12,2.43385987251780732074740008087447681e-11
protein/DD_g524,7.35878934785071279786846597045101393e-12,6.85774896928278362522328440048173745e-12,2.58879317012893866803759605872447682e-11
protein/DD_g525,8.26049667534387723224356417810285217e-12,7.78185510079590106069062072271538824e-12,1.41684286237669030963758934276458339e-10
protein/DD_g526,9.70308278112490690594835288963540603e-12,8.89357401585125587291962291314965378e-12,1.24749493751413611532557914997205971e-11
protein/DD_g527,6.27763159363595936392425942459061067e-12,6.10911789814416985022540963300888699e-12,1.15766192569994794121307452706178630e-11
protein/DD_g528,1.27784712504528106783786704308127493e-11,1.26342128136703242321353046178464092e-11,1.40548519829751917735009343147486591e-11
protein/DD_g529,2.05351074089094062476019549243486046e-11,1.07607308603314285126248341257160848e-11,1.52542479580120670516061276741857126e-11
protein/DD_g53,2.28160523551659451531972875197355221e-11,6.61643285135310154804593773465185687e-12,8.17373485910865483507232862283908866e-12
protein/DD_g530,9.22319373866504733871152745067750553e-12,9.02229182031856875330477178782897551e-12,3.42087188567760241871419985982481049e-10
protein/DD_g531,9.10158261097731782737745189801952287e-12,9.02275767578571607540737302216027120e-12,9.30482082131806958092731749794453745e-12
protein/DD_g532,4.52951984269147998701102866635717428e-12,4.51512574310329138546270066388960764e-12,4.53045685274354401472203039019379692e-12
protein/DD_g533,7.28166817665139908547197205348202685e-12,7.07709453925970601781219320791442914e-12,7.07671056536454702579343402254806305e-12
protein/DD_g534,5.42997657884004810063865863985626355e-12,4.23623857516705998251274944314364269e-12,7.23299586921741520117414524132881035e-12
protein/DD_g535,2.43754705896379992299823833517790277e-11,3.22922565323729147884637089968997668e-12,7.03423955240506205806076574791182674e-11
protein/DD_g536,7.03843387162227718101354513260574283e-12,6.87286234213763890463983695647633974e-12,7.09747162536458643369471420435991589e-12
protein/DD_g537,1.33067786354773552275812822354408827e-11,1.30529684630083727754622714699150746e-11,3.37508592858462660287467597441885056e-10
protein/DD_g538,1.07804373719657913593716012980669275e-11,8.38275962873075035562651935680272448e-12,2.15555785240033514100012185591795995e-11
protein/DD_g539,9.64653842327565169135874308409775126e-12,9.46188458163650371156744906911556386e-12,9.72453115692031220454149670219647090e-12
protein/DD_g54,4.31008760781531008887275292859971357e-11,9.01220726726712990006327691826849152e-12,7.54852906565817761298310676905404476e-08
protein/DD_g540,6.13253242077392667951373702177482066e-12,5.98974791386636794900975295796662419e-12,8.74480183762891881155731141618442590e-11
protein/DD_g541,5.07860898962934454780843691591890451e-11,3.15102057639766215077600822273727081e-11,3.06667699613120215198073940297938429e-09
protein/DD_g542,1.27971175006299252241953470758352735e-11,7.78944667049432553053636117291257300e-12,1.19640019972021593929754436372069815e-11
protein/DD_g543,3.49121596142195267461687242130747429e-12,3.20989881798359942956752310626594230e-12,6.20722255782018418280348594515111782e-12
protein/DD_g544,6.06615839367282050259390915836610103e-12,5.74531502005464693076066019898119646e-12,8.52911499195616914709277946128680353e-12
protein/DD_g545,1.51262371343653082611618503351145191e-11,1.51186854063874161196999764429855375e-11,2.08505598249321583792252640404224338e-11
protein/DD_g546,1.11268403603612457301181478419632527e-11,1.07249112735134364703809712351268482e-11,1.13197655464143744797439566367833647e-11
protein/DD_g547,7.72258316663566261128260889070472607e-12,5.43602330768893798891972374279781884e-12,5.43429350881889760061405875118965515e-12
protein/DD_g548,1.43989109634181274165691165768462686e-11,1.43750612096705426022301932385709548e-11,1.44234285514099148792444298478878442e-11
protein/DD_g549,9.05424603622064406643580544248732952e-12,7.07165910589180146593201944087511782e-12,1.31681697115552075936474038687261626e-07
protein/DD_g55,1.32508175100519036113483763968775277e-11,1.30485474720089355633965591014811978e-11,2.41651818860593562800769382527479954e-11
protein/DD_g550,6.52331209757812080123879716614119823e-12,6.19521133546879453329764585188771304e-12,4.39892842845184092384719055382947702e-11
protein/DD_g551,8.74400728536164949014771199848020813e-12,8.71513709116873590113073209062133397e-12,8.80448149955706891729682570245379780e-12
protein/DD_g552,5.99481235981542356273136515874312431e-12,5.69227820355957984414822738437381486e-12,6.03770536329868475588170464514199941e-12
protein/DD_g553,2.07051286870130984394269959931578361e-11,1.78942630477103177741697722524204757e-11,9.45729988587186561422945831159959789e-09
protein/DD_g554,8.11517382047533886563966640744847096e-12,8.11137141912726773706364532471396403e-12,8.32689522941621920567987187845773905e-12
protein/DD_g555,9.18541746500610843147662157123598311e-12,9.03082756638555194128737404468943127e-12,5.61691120620728734550171035680124798e-09
protein/DD_g556,8.36771931197466306466236044808667103e-12,8.17803182058077751768841629588856392e-12,1.70180310769275725606789104236930248e-07
protein/DD_g557,9.97866751177483656035773416811342715e-12,9.95877896664428622205315252955044979e-12,1.04086399925308634881912612054955035e-11
protein/DD_g558,1.84885586328905014825378141192576669e-11,1.83048315844611618900029305878175034e-11,7.18539172832639955568570646715988914e-10
protein/DD_g559,7.46728480721034152957425387525180780e-12,6.47877760126650114171165526750755821e-12,5.03710880816973944345566450141915673e-11
protein/DD_g56,1.65081024051489004285970278216233117e-11,1.64903467091028057155782805896212109e-11,1.64944312023227270639951150348319102e-11
protein/DD_g560,1.02012231137090418773203350121863226e-11,1.01516237756078134866319484069680381e-11,1.08734994737962285586253179705573100e-11
protein/DD_g561,5.08786730145796736193152009489755671e-12,4.97367812286302016613992012675966720e-12,3.36378727251793716138075194489774877e-11
protein/DD_g562,1.41870596329146124622623773843834139e-11,1.41818171798559394352911533973017863e-11,1.42337101766143213227179975171825435e-11
protein/DD_g563,7.28129098696206309688228041844409635e-12,7.19834738289647789842248194891643109e-12,9.29624426444572232238069602827636062e-12
protein/DD_g564,1.53293851340640458802875439312414844e-11,1.52976614729847225023908580827111271e-11,1.53223054330142460654212368049808272e-11
protein/DD_g565,1.00924096774509666164693073226276740e-11,9.92062035872237871005616035346241603e-12,1.57728144951928957985617585914425775e-11
protein/DD_g566,5.19544112365385661080786908136392072e-12,3.84022916927287650102472091233426124e-12,7.27090965028319755393250291376158172e-11
protein/DD_g567,5.84905650781675640498920744537529869e-12,5.65254005937216955464061597629498360e-12,2.69670350112593333908252911473196509e-11
protein/DD_g568,4.92452927537637387353272733581695223e-12,1.62339452141655871569474581390108168e-12,9.70013115999996104266189579536699519e-11
protein/DD_g569,1.18075874570921287191350611627093961e-11,1.17553424389052537916668583425629870e-11,1.98856625366633633801540850271799057e-11
protein/DD_g57,8.29699277880648487335128805183728269e-12,7.17436801903146110043132876460456691e-12,6.54483035164932186284031440260071609e-11
protein/DD_g570,1.07180748718073375307525495436900215e-11,1.06568344804650710983553767815229211e-11,1.08571538092889811667917400199389279e-11
protein/DD_g571,4.92355466117908146644081291720328730e-12,4.88383095594947861588045061696706141e-12,6.96823573944492449863801224753901427e-11
protein/DD_g572,8.64809212385536352836067516693083040e-12,8.60385003834957953027292439554617213e-12,2.69301911471904697959863834357696410e-11
protein/DD_g573,1.27268863533697289679685300223101676e-11,1.26594478492989906654718959627017352e-11,1.43837134191252604031776861761241653e-11
protein/DD_g574,6.63984463471555565567266719597493230e-12,6.29005497988224969196467880549374337e-12,1.08910058591018285400663668369823927e-11
protein/DD_g575,8.23948135720165783953484070146426148e-12,8.11269319300637340118471076555277253e-12,8.66729492544684507907657649568577017e-12
protein/DD_g576,7.60084512331222607462288308908681832e-12,7.32806561954707647824796217226155373e-12,1.11651961272025446897053655499215011e-10
protein/DD_g577,7.64501155127940861474544182679263776e-12,7.00693959998942247173193356443073244e-12,7.74392369966393409579051147634072090e-12
protein/DD_g578,7.80579604464285218776808236736804312e-12,7.35360002260384085282214429849475369e-12,2.10076716524749297441212033689763865e-11
protein/DD_g579,4.08505397489067926370749943275095118e-12,3.13381588507091749625065613982563286e-12,2.09333783441512772050675145034553123e-11
protein/DD_g58,8.45365610252954148718028904984863352e-12,8.38533548380861352885185572304105257e-12,8.69122232436469670889065263625840665e-12
protein/DD_g580,1.38787202412989063229238351018639994e-11,1.38574172477497309332996071084739499e-11,1.38589103983076520578447163119474715e-11
protein/DD_g581,8.48652684917201299721287568583171251e-12,6.32765759441285886034701835128681611e-12,5.50112051347375068090659664845137310e-11
protein/DD_g582,8.65739216275435230295521227719643886e-12,8.60281735534655752060988412990080993e-12,2.96652777832573801972006065505125685e-11
protein/DD_g583,8.53802795520878910748686489731800508e-12,7.84952698687407432906019399608996439e-12,9.48605678935594134861749205165605374e-12
protein/DD_g584,8.22745997559556127788534202323246856e-12,8.21491604789922817379503403435450132e-12,8.30650072347839080107362899149836668e-12
protein/DD_g585,9.30173065675543119153718262991094257e-12,9.29873721748347829015852899388299587e-12,9.30071470379555350124059202615070437e-12
protein/DD_g586,3.97830532291528136823183993662852749e-12,3.49220240302302040888379061001961219e-12,2.92518937545754302083308680088664933e-11
protein/DD_g587,1.39101449856011620745135019737147417e-11,1.25253369656810840967803990702329860e-11,1.28384396801842420187747995683473842e-10
protein/DD_g588,1.83623724385141457259156625705262021e-11,1.83401827084422345154555634075395336e-11,1.97508351885728739247846245704480449e-11
protein/DD_g589,9.72802837607260826830939089972224982e-12,8.40839865108649203515591296849115134e-12,1.31128838356366735586042856303438172e-11
protein/DD_g59,6.84376524188234085905216731076443064e-12,6.34160786592870529697508517625059690e-12,3.59357240876360565444198424511545983e-11
protein/DD_g590,2.05174180378039725043548846977713626e-11,1.49018128215263961718780776388450018e-11,1.65131588893708482728580968077931480e-11
protein/DD_g591,1.63946206688587934728232122366629486e-11,1.63048153360601143141341424682732369e-11,3.15388447728961745623051860649624727e-10
protein/DD_g592,1.08361124668843379217048890612193593e-11,1.08379298106611657743215515879160064e-11,1.08594792025467666516816450830307069e-11
protein/DD_g593,7.72828802672935653716486065466185428e-12,7.64458173255363914200437499777656625e-12,2.25829135104581427417039341421346104e-11
protein/DD_g594,1.03733637293429667398022261413059110e-11,1.02757298907925271131995210738313286e-11,8.72137432726214306719057896381596242e-10
protein/DD_g595,7.56608558871850917485595648010750213e-12,6.91185268793242743181109121515038269e-12,6.98955170203802529212574526149242185e-12
protein/DD_g596,9.01136236640932412542489890084046409e-12,8.77882721331871235494173413436170869e-12,2.57476365402412452736962602802924818e-11
protein/DD_g597,8.62030885664247315330210487090397884e-12,8.53758571170785108142683595268803390e-12,1.06220165174231591619925586666118628e-11
protein/DD_g598,1.58533884409055496982689847267940577e-11,1.56725671863244055581783848809709454e-11,1.61600562630204058769893852309861623e-11
protein/DD_g599,1.48201769741290558239634064893987267e-11,7.53924784959468404128911678406498090e-12,9.18274214487779437625461652536482639e-10
protein/DD_g6,1.61497724399236394429605297935012575e-11,1.42199470440452434353856252573582421e-11,6.57475651656952365165396086596431332e-10
protein/DD_g60,1.14154530758406965242528301543874560e-11,1.10917767063579420684443501802356419e-11,1.21526328501125460656652019859728167e-11
protein/DD_g600,1.20603841102231112801141123690257239e-11,1.01644384222370936214197139889885798e-11,1.64072934572529509604366674686551752e-10
protein/DD_g601,2.08591535181734764897833244927537541e-11,1.90892742469493836917316698748637525e-11,1.72677126682256123925888709356312922e-08
protein/DD_g602,7.24894088054481762814116585970865503e-12,7.19075112234614008950327864552051984e-12,8.00041411486787589525111304160151697e-12
protein/DD_g603,6.11754525576204570009634169177050764e-12,5.93475490586776251969692833404607637e-12,7.25213396100792918675210794242066694e-12
protein/DD_g604,7.90664608741197785088407080102712742e-12,7.84920764438837910880277758904515386e-12,9.75120790519372408511198408753121947e-12
protein/DD_g605,1.21913193877217438736788934596130452e-11,1.21489002455649134548280051486146051e-11,2.17550701550353454397119588872445101e-11
protein/DD_g606,1.68007821027121404422101431683261517e-11,1.67273574405396305032697013325012779e-11,5.41797879210697767542664269711736765e-11
protein/DD_g607,6.66452215117111887987234802673031294e-12,6.13414855321744460232497842495730246e-12,2.39396740934808478452026022263715762e-11
protein/DD_g608,1.75126551022274915974661456110277677e-11,1.42542432617318349973359897916643355e-11,7.86205438252264193988894150640441354e-11
protein/DD_g609,5.89965228124925156603089681995898528e-12,5.85615015416507147850800811361979624e-12,4.72437227536829685501585546905963550e-09
protein/DD_g61,1.57009488783153780894610869616394466e-11,1.56898856009521976075570039035655119e-11,2.00780034901089223707005787658794548e-11
protein/DD_g610,1.10076710497478091655009749505340686e-11,1.09942210439325387078986950819203896e-11,1.09946075065776857462197164536954654e-11
protein/DD_g611,1.79588660899573718018929576784008185e-11,1.79174764311252280484441632018577012e-11,1.80661639683280908518099910174366855e-11
protein/DD_g612,9.79584178870640719332347869711622665e-12,8.86354005059240636540624450040490908e-12,6.97113505213754414868956862949916520e-11
protein/DD_g613,1.31855994664581776885005198533705019e-11,1.18240751763105373887405552160711983e-11,2.12562063657519313110676896543761176e-10
protein/DD_g614,1.01788338311694408462326402766113735e-11,9.77606031811334056245244196517275512e-12,1.35854475683269637995138601456360625e-11
protein/DD_g615,8.82203609668721616320548921607737436e-12,8.45570312749698976442919318056335013e-12,3.15570106710844689602745279131402086e-11
protein/DD_g616,6.04536897839013413470847344425150217e-12,5.87713340672763163682847269910311488e-12,5.58027791449867338833010256568920028e-11
protein/DD_g617,4.34822293352693418293581058535791342e-12,2.98119245772027126720362004347890138e-12,4.28178301882069317233450333756361440e-12
protein/DD_g618,1.41171378467842330989308579791402549e-11,7.71166090526181856348391771801933041e-12,4.18435672052148327936666396552108274e-11
protein/DD_g619,5.75456619488836960467107846724565270e-12,5.65474824629353012728618557321753349e-12,8.62453110178840740827356239251187925e-12
protein/DD_g62,9.50916309066404588725920230618141984e-12,8.74113648315099378566576140670968511e-12,1.98755019461156273788362735997260610e-09
protein/DD_g620,8.02550873672659356652092149299040250e-12,7.98030261466770173152414519331100708e-12,6.69222838427118248796949846316819645e-11
protein/DD_g621,4.55242492128760685988839335678979707e-12,4.43794508427640685254003390753433662e-12,1.13630267718478190503146774265113725e-11
protein/DD_g622,1.42964653092909326700891927898251293e-11,1.42327970460008571163251100279538372e-11,1.42770417873187306842141468925061518e-11
protein/DD_g623,1.46343605101841991308903834574866709e-11,1.42597091135170473534891969759736557e-11,1.42767376482897598491834701475002277e-11
protein/DD_g624,9.61020391559844834103717291829429442e-12,9.56059956069370508411997622338584008e-12,1.51057637166405992996671190094944103e-11
protein/DD_g625,5.77390812473606130627759902077666335e-12,5.56127608123396407161519016559002291e-12,6.45416725245205948452233135935822477e-12
protein/DD_g626,9.82257910294977306699036175070182378e-12,9.82637370126313192832192413234247539e-12,9.83023767387546587549956355733130571e-12
protein/DD_g627,9.14783395267909001220991509348242408e-12,9.10773381619205347159553879898230781e-12,1.41524882784915297618105723661428844e-11
protein/DD_g628,6.54232032110177151357109824043877139e-12,6.42760769997374714876114955146383172e-12,8.96153681774284301106504801105861155e-12
protein/DD_g629,1.05884726750934549381903472627198538e-11,1.05044579949432507733308130392690801e-11,1.83582815944988448747217185000815424e-11
protein/DD_g63,3.18406254770928816756796346568643968e-12,3.14252236359668111589461700898315733e-12,3.15907636649732818482743511764366933e-12
protein/DD_g630,6.11923794877026182788936898083679636e-12,5.78378036550514236772622929788980411e-12,1.28181516202614337612837770796121910e-11
protein/DD_g631,2.10485099621961266314668914828297126e-11,1.09234275909071516117043507619410113e-11,1.12376987391266884867212536589591959e-11
protein/DD_g632,4.62561212621636113610598413086833983e-11,9.97960036280789429818987723799200948e-12,1.57580666001726287214228467469802654e-10
protein/DD_g633,2.21457463551368976811303273625058633e-11,2.11724987860696118005167586157573798e-11,3.97324695937443122678663125469567811e-07
protein/DD_g634,9.34794679459692795163552120564045107e-12,9.23909457606428376437005489346633110e-12,9.41551957790667672809767101102799816e-12
protein/DD_g635,5.44269726702437203141343925012242720e-12,5.03608809209313621750932222840288536e-12,2.56638732686256854410060090265251042e-11
protein/DD_g636,1.27679458135866851011484287993065491e-11,1.26943957250572894416985169912867301e-11,1.27225505391376072733717841435297093e-11
protein/DD_g637,1.18311509186183935552706703003257508e-11,1.17274157102835377725377031441483546e-11,2.17870386889066837508813039643647681e-11
protein/DD_g638,1.02480682886428400425695408739489162e-11,1.01652177245569613223540599210690766e-11,1.27558338254220502097875735767739082e-11
protein/DD_g639,1.64912876508537793057816846298807758e-11,1.64701237895285601536733406272167102e-11,1.65608193934908346015471309951996192e-11
protein/DD_g64,6.43453313648021316848043745202109502e-12,6.21805587202585061770055171937076108e-12,6.28604610178206268967210181038064609e-12
protein/DD_g640,9.61914886909732653652623696124467310e-12,3.65424712666073686489046321338468447e-12,5.55191921837862988106017445261565808e-12
protein/DD_g641,1.52723682861759063258122330800951160e-11,1.52381978360996538238529322474915431e-11,1.69026129325463471230582545852291099e-11
protein/DD_g642,8.69495606625940651214115115543162616e-12,8.67690962091471293445241598175343921e-12,9.86882451144800356226037627641785780e-12
protein/DD_g643,9.59235330851371205962655994639589231e-12,8.88797569665527106792404572198173671e-12,1.53670730979246346577720316442183821e-11
protein/DD_g644,6.55266735012458821355266778704203227e-12,6.06747172400292505252488565438824048e-12,1.90805600454156263919137371267178438e-11
protein/DD_g645,1.43054736512138357426182761683265373e-11,1.26126237200099994071352595782080403e-11,1.14868952552915352410533421796458679e-10
protein/DD_g646,1.52033547609830024892720621206759251e-11,1.14121139675400028196430584562073341e-11,9.95126428414765294110459685069216970e-11
protein/DD_g647,1.06398298546045885035643695709629694e-11,1.06243313573131003135973555890769923e-11,2.90475461943393017919616714304511974e-10
protein/DD_g648,7.92064502787389083046813735466522893e-12,7.60838630777510808453087459260397023e-12,1.29771133908657567912496672873537828e-11
protein/DD_g649,1.11740257882817473827824144748803255e-11,9.84043747785091243913225302154930068e-12,4.53410345955934694160542253016223551e-10
protein/DD_g65,1.56030606998913816144469382275971369e-11,1.10724302878678281402488294200117286e-11,4.39702969227109391054476205670914082e-11
protein/DD_g650,2.14435940179362196937522482498358492e-11,6.28821212709158859824523226980613878e-12,1.30581122743414364620007708348696058e-10
protein/DD_g651,3.19203355434738474197698920298179130e-11,3.14722327084691246635251045936610722e-11,1.60932926052269023316743221576627059e-06
protein/DD_g652,2.62395833006518610745690352014207879e-12,2.29902288080969181241348049717314448e-12,1.03621023068031411921606832525661978e-11
protein/DD_g653,9.33318448311261239053448899511560523e-12,9.00662209178656481941321828228893590e-12,1.65798851244726922509738227790469074e-09
protein/DD_g654,7.47977231056588291237656312840990558e-12,5.71279126463158710329531914043227783e-12,3.04606688224061231675169836638439734e-11
protein/DD_g655,8.91125083004455421725306045061647242e-12,8.80286477669108504740079661772796116e-12,9.51353234109072678297782775732133666e-12
protein/DD_g656,1.56387879459921794816130206242935703e-11,1.55593421516045081166037188485211033e-11,2.08457522772490664718770080724772549e-11
protein/DD_g657,1.47809329724689840310652152066793027e-11,1.47437615463610107665005470372166039e-11,1.48242628579758644683087155406541055e-11
protein/DD_g658,9.78132196650175025629789155872194486e-12,9.70727419436934072295113823401630036e-12,3.21902491687452094236559696561134634e-10
protein/DD_g659,9.79031463000955870965376831995662162e-12,9.68899721676823054737351892980220228e-12,1.00360490455380356935153122038948688e-11
protein/DD_g66,1.02915879640232032658853057448278332e-11,1.02678737571708942556380734436565931e-11,1.14578180391925970393468038545674089e-11
protein/DD_g660,4.62229008746304853392045000541462442e-12,4.22763503069180616968544950239755526e-12,1.48187767271620306327716839224962046e-10
protein/DD_g661,1.18934330646196687547922231338054339e-11,1.18809525934651344540701529045947394e-11,1.19237530396372682323647412425819248e-11
protein/DD_g662,3.63914865481765799893047312176024926e-12,3.18239538549603512793101695785470592e-12,1.29334881942786471696200535849838522e-11
protein/DD_g663,5.15741894375799877370601572562859539e-12,2.50264664499224712155609933156927884e-12,1.93779786084448115580637604442517063e-11
protein/DD_g664,1.48213799628067200149360247829383310e-11,1.39385704688105272766168609703432565e-11,1.64606970168408608594030037721280628e-11
protein/DD_g665,1.34929468991633081284728915596992929e-11,1.33929133337776160087539376057069042e-11,9.65306746689991636551236926363880895e-10
protein/DD_g666,1.88657025315525737906949237844274954e-11,1.84596689162000612107268068184491104e-11,1.84906854117007150232470367028282800e-11
protein/DD_g667,9.83150236410685413302483827054634445e-12,9.75606010998919842108040018270142714e-12,9.81471293049834332195100559409645070e-12
protein/DD_g668,8.89742757925393834588374313021287782e-12,8.84704331600800829795089447615503944e-12,8.85470888361996340767255170648031886e-12
protein/DD_g669,6.27915536734570516267553668952775178e-12,6.25653492655745403336604486848812566e-12,6.27087928924493461155258425453333952e-12
protein/DD_g67,1.34371902890636494960141348719191502e-11,1.34255997214935318822976797610317044e-11,1.34779157744798129625790354766458937e-11
protein/DD_g670,8.57411569439922467008685876449843363e-12,7.99648745593900078089457204599204156e-12,1.13328212562183142173399143793358949e-09
protein/DD_g671,3.85415176552850149425027693629828152e-12,3.84202118333104585063454101195605868e-12,3.84405509293628925192164939519336538e-12
protein/DD_g672,7.49827201166174628322991839410549737e-12,7.42341933693143048468961292381627459e-12,7.42527525583481034695501115716482355e-12
protein/DD_g673,9.33536853762840065828068088437416777e-12,8.60191400508594332552230767361751934e-12,1.95918841292489857264842415782827084e-10
protein/DD_g674,1.28778541102254740734240690373805737e-11,1.27983717402920584770550149910786120e-11,2.16951639175646167436821010062649762e-09
protein/DD_g675,8.14163716848079843959710291058022579e-12,8.05126747346554310625836227201877561e-12,1.18968699822788774865776965038696015e-11
protein/DD_g676,1.04949356601666444766607421121735800e-11,3.78780651178936818101350119779043047e-12,5.13062772493012147519695526365912555e-11
protein/DD_g677,1.59353692691109089287026515891502570e-11,5.79908101284533337523196243887796109e-12,3.79483443012930253562290672081918693e-11
protein/DD_g678,7.24255084612328282495022377826380004e-12,6.31978650817814648103167234685909854e-12,1.76667864839350315275613485036158308e-10
protein/DD_g679,7.82147048865309321907215611883677704e-12,7.78696570951368938063663419069340131e-12,7.92053419836862296900417841269588020e-12
protein/DD_g68,8.15941751811453579695480948813896367e-12,7.91988890813378216069467204818174155e-12,9.94170333143081151785475972541250096e-11
protein/DD_g680,1.17763126614645721975595492377482558e-11,1.15531305539144834474891714778465547e-11,2.76910700641149428206681628166280717e-11
protein/DD_g681,1.18758504909514274546777323317188216e-11,1.18674562775929623780519000549709804e-11,1.65391158717263043358563220585790661e-10
protein/DD_g682,1.11632072245502750042739819572490228e-11,8.93893237512198915804096917446360947e-12,3.88723806865133221154802195116340659e-11
protein/DD_g683,8.53188029804965682438709194598261849e-12,7.83587184554711812505456326522417316e-12,7.73226135399596177992589269521755353e-10
protein/DD_g684,1.59495764868475392344788860008465553e-10,1.89528958480519798066124387592566426e-11,2.15033612060453940881651966374280331e-06
protein/DD_g685,6.38921697232342676069475742884682241e-12,6.16724934419815463748534007013295113e-12,8.40416999431655602747195212475604091e-12
protein/DD_g686,8.68665818301936175265415702498513231e-12,7.42354770200712700633388131808501791e-12,1.68859276711810567878480714861914723e-09
protein/DD_g687,1.15087572237961263474585892580153454e-11,1.14236651572816178118497403879356103e-11,2.36425259232259307218478084593839685e-10
protein/DD_g688,1.33256835253584059068565770879444414e-11,1.33078839417751607815480780149827027e-11,1.33370940385926962886490485972999243e-11
protein/DD_g689,3.62600630333361342791294674080831006e-12,3.47750641709264608084541299741850527e-12,5.48404576186841884632381753143167777e-12
protein/DD_g69,7.42460968405346682028965138854868032e-12,7.36849497676311410510752268102661087e-12,9.27289323655876768811846337398067838e-12
protein/DD_g690,7.42044230678200625606682230858311128e-12,7.29509276088724831029642219762796395e-12,9.97840696271930059433488802968511962e-12
protein/DD_g691,9.02349481188482251425055471280802111e-12,8.21599012191614490446690453902572186e-12,5.35374657793910664330469840163437650e-08
protein/DD_g692,7.24734064557857213116956011461565211e-12,6.87809447074732878145374050410365710e-12,7.09286516945721685215050350032573216e-12
protein/DD_g693,2.15421070369163352361454740059415311e-12,2.03330032489818664741260909636177592e-12,5.56644153748835882805342339883690387e-12
protein/DD_g694,1.22509924573640816829361540160843439e-11,1.19651496137639985818684419525994476e-11,1.22414955353609658602978831237546240e-11
protein/DD_g695,9.18716097014090820295535549625823484e-12,9.14811027507601233418906430529535088e-12,1.17411089128963044260386545719226226e-11
protein/DD_g696,2.53390419875161548682500821523786077e-12,2.29883542400046472121462184174585381e-12,2.76624640545768939007355082667088654e-12
protein/DD_g697,1.40370523083622988337422045288883735e-11,1.35296261210713843834074811941691717e-11,2.34704944401995477453711326220668398e-10
protein/DD_g698,7.62889017186255730442359867458274004e-12,6.23905756889845599115012143369593651e-12,1.90816870612903624577684590772624030e-11
protein/DD_g699,2.59372895855674608874805663484845009e-12,2.52562145760079917625111918909135592e-12,4.81836761248708134226473777246847747e-12
protein/DD_g7,1.16862475988441769906572898460052412e-11,1.15432621095598455238518447383377314e-11,1.83157506256537141436078659490626202e-11
protein/DD_g70,7.15509508035761125269932390750842685e-12,6.01695992810163725061859028052111669e-12,9.49074156762873515838726616740451060e-12
protein/DD_g700,7.00402477557635390496286782019336636e-12,6.93322626986468303791647315800309249e-12,2.70878055216920466840541268863545603e-10
protein/DD_g701,4.90788538729762810698132371525277848e-12,4.76971544917656841491535106278819311e-12,4.91184210656610770501501997950030064e-12
protein/DD_g702,9.30833680075787666758536212054993206e-12,9.25133458568899825017264683464076347e-12,1.10762881962074957061205016701089484e-11
protein/DD_g703,5.15017711787125068781526783363222194e-12,5.05929972513412651004223170258154389e-12,6.03093448643941671715128677166795338e-12
protein/DD_g704,5.27151842918967579043006637983225925e-12,5.15760934392870105470202353035465554e-12,1.57126012614913085741550272772689593e-09
protein/DD_g705,5.22090115467927684259932320787274942e-12,5.20532861618922983426975695802662851e-12,8.12792758740302504566090095850632867e-12
protein/DD_g706,6.58528154345631432218974177917164943e-12,6.49715592085528136508169443533142044e-12,6.61470170011958675893424596668273698e-12
protein/DD_g707,2.29652114792127976140670450909453696e-11,6.06464524232858690335414936634153069e-12,3.28956944384347333452790233890678565e-06
protein/DD_g708,2.59069748805726946673382248887864232e-12,2.49828804302237790481851695229887654e-12,3.66263371073597519320641671533169030e-12
protein/DD_g709,3.95261081032455653923063921577771995e-12,3.90757140056418390266916825054886511e-12,2.69486897181478926112750570453633200e-11
protein/DD_g71,1.26550761905052956185410321249190520e-11,1.24295623579831612207781859978506547e-11,1.25389432534686622408690706937327890e-11
protein/DD_g710,1.06922485804822536864239860680730399e-11,1.06549971829718023607545787803216691e-11,1.42891447080519670570987369927269032e-11
protein/DD_g711,3.70127846751615585973732073690011791e-12,3.64771821050806636743606669179552813e-12,3.66304313157941616554997532771222325e-12
protein/DD_g712,3.77365320198632761072388567500542278e-12,3.76555860584807200620930678491176940e-12,3.82414436722438141049929846603495008e-12
protein/DD_g713,7.69539051242515889351278865069379178e-12,7.34268878771541756483718940732936542e-12,3.37882675972231798850815398806400857e-11
protein/DD_g714,4.51097556781076745217291327662956108e-12,4.36506647119488080360983037026350813e-12,4.39878242144527897409299508506286682e-12
protein/DD_g715,4.27683544783111259798236397718266158e-12,4.17860481318268419666084652039550254e-12,5.43782416153134450055958820151738401e-12
protein/DD_g716,3.97375366335295895189385236755104475e-12,3.71636353913807932456773000693209615e-12,4.03492128232639022080916511813424628e-12
protein/DD_g717,5.06811931651293115800725850768206372e-12,5.06334204164467494486011314451873509e-12,5.06360906917483901127788668962646904e-12
protein/DD_g718,8.67236711107932377808532038564496831e-12,8.64845407981557421424491566924473730e-12,1.84129558108405865899672583004889975e-11
protein/DD_g719,1.12113036820001223536528329588763242e-11,1.11784670615766412894932835503148778e-11,1.13248086325987581390931226366626247e-11
protein/DD_g72,1.34620043486745793803178387908363950e-11,1.29212945716857692311974699106875519e-11,9.08340857763592999649390051296601550e-11
protein/DD_g720,3.28919055037789877568163338045277120e-12,3.24780347242960608022783618188097871e-12,3.27599156115676434668392688671558467e-12
protein/DD_g721,1.14766452625664404859228822236977709e-11,1.08599152126418689537866473395244492e-11,1.44779353252909056690533214957552621e-11
protein/DD_g722,3.19107799416314136045503170559017211e-12,3.16466309990605455964673096308993613e-12,2.41231883620877684732985748378767364e-11
protein/DD_g723,6.89811833482505251294659037390126102e-12,6.61254333638744701431321726144559459e-12,1.38377545361991214663326937816602230e-11
protein/DD_g724,1.09300630178503616244206815886664402e-11,1.08406235128546445964627962451401245e-11,1.08493476779177659164656749971964532e-11
protein/DD_g725,1.08242944695761418829295414540334523e-11,1.03577219619129732012256173668055283e-11,3.08710807607832986175608025052675264e-11
protein/DD_g726,7.15303591442558458049764862756289532e-12,7.10708738047148091591258632301607842e-12,7.72650542350684083361924435479805229e-12
protein/DD_g727,5.57397611906996362513177296552661483e-12,5.46564543793401190229938251737408801e-12,5.90359570358122789361678195983539818e-12
protein/DD_g728,2.56140822687090048828073190506090536e-12,2.38754531098833957699565816344509114e-12,2.55300506836977244599452004556414547e-10
protein/DD_g729,6.67254582473381814035634143597411629e-12,6.43893148690015704058882991359629791e-12,1.37860926166806617275570057488155567e-10
protein/DD_g73,1.55682118276212538200435157745530934e-11,1.53063071610399821901312661112534733e-11,1.55218896122261171140350364728770392e-11
protein/DD_g730,1.97580414949664081776375458116248080e-11,6.83227396273098785302218125062327514e-12,2.88839934170756853987646969921155192e-09
protein/DD_g731,7.09915770784425636593258416237278679e-12,7.06774674422967853167810440119095104e-12,7.07590540823778835220818492001287997e-12
protein/DD_g732,7.18183510455001953541060760987602005e-12,7.15759573478767113332832243578751744e-12,7.24929806436658635338466509084153265e-12
protein/DD_g733,1.13453213288223858195717115556645510e-11,1.13004333902194459646345903169924979e-11,1.14146734132347341777019664018807808e-11
protein/DD_g734,5.75882934665749913914339450116448235e-12,4.37930313207671879936625568052407841e-12,2.62916432373086670085979053812110830e-11
protein/DD_g735,8.17131681826538515714204992032101187e-12,8.10333797452098375991236570529389224e-12,1.24303666388749810757958515825338227e-11
protein/DD_g736,1.36375229660756311378650168880685747e-11,1.36275146838841317215958705071330655e-11,1.36278364679655182610979416047816165e-11
protein/DD_g737,6.29879227991606318592537807460462423e-12,5.86745643322074698492449629501742480e-12,7.14639397275389512792961814332884435e-12
protein/DD_g738,2.25099291541894915458783761330668110e-11,2.21786446460619144673175695689449373e-11,2.30589995973567140906960257996452444e-09
protein/DD_g739,2.41597377050389706201593025607421339e-12,2.36447150105322250153826227381578138e-12,4.90839143521084438931206804811700540e-12
protein/DD_g74,6.01465977529940516286112355259194084e-12,5.95925092526909637716311552298952022e-12,9.32176759634614691334592165002081686e-12
protein/DD_g740,3.09304056360769925106697377575055521e-12,3.08076329317570848920924025256850308e-12,3.22582598290390785741063130697361671e-12
protein/DD_g741,8.40086702675565224998371074014992650e-12,8.35160368733734282626822445297788668e-12,8.50195359482138515200637607198318540e-12
protein/DD_g742,8.97843544792237165752791313697768737e-12,8.97419282922100609569140509558824297e-12,8.97627854756174912338328483390138230e-12
protein/DD_g743,8.38829993637147765539754377731081806e-12,4.63168238526569899161525549810553622e-12,2.21341459969270906380022416154943328e-11
protein/DD_g744,4.21790141449277699178607251126562967e-12,4.15104440797612739565916255624634669e-12,9.18918987153668878896208376857194711e-12
protein/DD_g745,7.31169796641409595491571541868554689e-12,7.22498974882860585447140113236382636e-12,7.31419825269862465006509441594167283e-12
protein/DD_g746,3.66699101845966462060218566041550046e-12,3.66007493630810175396365439529304097e-12,3.66285963648555227945764395100505664e-12
protein/DD_g747,4.21483645643583236181837052484014452e-12,4.14167365290047415731590106052112870e-12,4.15773401389610857093518090597234979e-12
protein/DD_g748,9.70728952217099691680196413153939669e-10,3.97597061953768310934078094730416439e-11,3.92196633026786114242540437519286362e-09
protein/DD_g749,5.59744781437990849365891782661824507e-12,5.56217291077310856232747504691932603e-12,5.60594482578224856472070051387739430e-12
protein/DD_g75,9.64889545942390540971246820461093281e-12,9.64027980263398041983059822037840062e-12,9.64186936287571225780499723881507312e-12
protein/DD_g750,7.51644255816848568819528783728291226e-12,4.61354004297188106975917898319817410e-12,1.06874875629098820177247499179531123e-08
protein/DD_g751,1.97950193272506806229791603531675392e-11,3.23320542834298847545359580558957689e-12,1.73150003658174436643135805013543761e-11
protein/DD_g752,5.69934485486735512244015343634088980e-12,5.68394128104777084356373817329110816e-12,5.75604735685864099967787839956558287e-12
protein/DD_g753,3.85566669425235451193337876168602290e-12,3.82597459915825674648527170547338525e-12,1.67801605115873351060570457686448308e-10
protein/DD_g754,7.26179059613214807234459595255668922e-12,7.15932938302453316837930579402832730e-12,7.18287002074641452384007711111772916e-12
protein/DD_g755,2.94117116462459853513656783924702845e-12,2.92803824652772635510535791779691833e-12,7.96937929263915480730176037358912217e-12
protein/DD_g756,9.24727464174709729740090398873452290e-12,9.14412994454059768729961214075567878e-12,1.21107859515117283529938042460896412e-11
protein/DD_g757,6.94624128077415008813390982925436213e-12,6.49259961547674453706803963669659467e-12,1.07622908836393576619026557251225790e-10
protein/DD_g758,3.63637199259471357522005412222727862e-12,3.59383907781420893747449697389872915e-12,3.63543702905417376589819751247643895e-12
protein/DD_g759,6.85349177652916224602164159937609083e-12,6.84295475135541450918354384352943603e-12,6.86278863250094230449328441931577335e-12
protein/DD_g76,9.47772358589811043241329485997297031e-12,7.07341445941233117757712247281408423e-12,3.72599211954374249589254264260419585e-11
protein/DD_g760,3.28963539591188527771115465811536259e-12,3.11227690219275623378770690505875444e-12,3.11511016629639315304989571013624981e-12
protein/DD_g761,1.22858208424318376550237645368268912e-11,8.90271231093648531978687479225635118e-12,2.92460570664867846225332556122381600e-11
protein/DD_g762,7.89607322335049532965429635216099801e-12,7.71249738277442060455092127051617084e-12,8.74302652383542772060736391639185689e-12
protein/DD_g763,6.20145598201312409345491797386321534e-12,6.12064351745024101039368135922723758e-12,7.30116944390122800178222235394693926e-12
protein/DD_g764,5.15437975100583675409022782790494290e-12,4.39890540377158682603770607477322201e-12,7.46838979348750076393722619363881441e-12
protein/DD_g765,7.73971904187491430970038155660617349e-12,7.66253111478163704285556924458562588e-12,5.94563702135329035654382302692369306e-11
protein/DD_g766,8.81763914777514864834672039636913827e-12,8.70338570975083488182926177556267479e-12,2.00707131403425372333854228962982215e-11
protein/DD_g767,7.52433362572395566439299858512237645e-12,7.45916128593376831284769094802282073e-12,8.57781534040159872775814176454022848e-12
protein/DD_g768,5.17141102416230667059146884105081804e-12,4.96611466696806149807654940012368246e-12,3.46602959416006248732664887625684807e-10
protein/DD_g769,1.12298207182546729764627162570599243e-11,1.12032141659374701513364520655643392e-11,1.15064073435211045261872333425483401e-11
protein/DD_g77,5.31200330362616829144420848120746149e-11,5.80969153006121279548126131175379818e-12,9.11232853938272870528429210134200123e-10
protein/DD_g770,3.62488894728141766812310224841945511e-12,7.55118060017981522410531296557290833e-13,5.70737629536296206273860807139045727e-12
protein/DD_g771,5.88012332976194078469000364323581286e-12,5.60942171073084392157043833544478298e-12,5.27504867387136511175167299758394551e-11
protein/DD_g772,7.83832078562039004579856708636713371e-12,7.82479785323765935459234145276880257e-12,7.84595046880324577543665386953428479e-12
protein/DD_g773,1.36028166104552841705491281956725253e-11,1.35320533543299532647596603931777798e-11,1.44204513651450378860426610178382459e-11
protein/DD_g774,1.14858718868970481626155618351743314e-11,1.14779525563817279273626792478059683e-11,1.15381285665638934580058064004277586e-11
protein/DD_g775,8.18823890884532684298066271884304126e-12,8.15476278967776625772511915533711687e-12,9.45245855532405789286668296757660392e-12
protein/DD_g776,1.47528475399926117092632266333025712e-11,1.21151705095065332868178782596367355e-11,3.69774145957970992140023636777387064e-11
protein/DD_g777,9.58436027698578210828763278728022186e-12,8.99186382201206050792296435867577566e-12,9.06793985640781444237668067333586830e-12
protein/DD_g778,9.14854167725823803136473256812305882e-12,7.92607977022581588963301194595725604e-12,2.01225902532459545154234755351683275e-11
protein/DD_g779,1.31085773925495676318551618339544496e-11,1.30604769749051339441048635118527700e-11,1.31639230356165359664393851262432246e-11
protein/DD_g78,6.73538117178995929812172577927810278e-12,6.67588525188417120082638461531373453e-12,6.75597743825643303048030669890799126e-12
protein/DD_g780,8.19744074065448470175517021238109206e-12,8.07105622251741903690606752281999000e-12,9.26020164544040927121620671961888147e-12
protein/DD_g781,1.66078629392165658023878765205858840e-12,1.65345437796556010219756291692126014e-12,1.65392249409385602248525284588547913e-12
protein/DD_g782,4.92786377508638101501927399590117925e-12,4.86448921150907352667156753306892460e-12,4.91290102288005941955609128645876989e-12
protein/DD_g783,6.73514056633604052289365896688883299e-11,8.94854416228889669410563660606527062e-12,7.19208261937649101203207471022893079e-11
protein/DD_g784,2.59219560353944101777181213577939046e-12,2.49001576727009690132512924275523015e-12,3.34869896083776272197975629699852527e-12
protein/DD_g785,8.15752359429165787652571646282176169e-12,8.00333140350413008567130045754279220e-12,1.05763417771393395192888558929704568e-11
protein/DD_g786,8.00712954553145249340448929530312342e-12,6.12736524354752317446544916601156011e-12,2.42125407709999322345294412619467941e-10
protein/DD_g787,2.38901854385926427749570356130298840e-12,2.36633950018472490756915651080684761e-12,2.50470264509776229330213407392883001e-12
protein/DD_g788,1.19399090566553927295522925261354144e-11,1.18755733353619461982912310962299574e-11,1.46867292524431765926592794765724323e-11
protein/DD_g789,7.39451720225923252995622373225403505e-13,6.14687517597886056034027753415906939e-13,2.28418986580346520117034833601123642e-12
protein/DD_g79,1.38266216440165005351758914082686479e-11,1.12993540192457796870054152338852997e-11,1.35961197201982919739875093157086603e-11
protein/DD_g790,8.08858574940756564869848587594988103e-12,7.98994040907632147333601499974320577e-12,8.10027114201552200033867390565738747e-12
protein/DD_g791,3.59534418490956903029312496614207205e-12,3.53910428660055262806613147012370820e-12,3.60799335546320699575936859875553977e-12
protein/DD_g792,4.29711228694946003783359800462187978e-12,4.20157265402302258033898822757999796e-12,1.81682319026464742359124272329964053e-11
protein/DD_g793,8.31926704243715148235425479232413368e-12,8.14158058654929375022475888565497338e-12,2.40582504049042677870734948187058150e-10
protein/DD_g794,2.69422334003534304943252273995612450e-12,2.63252907845845344337856624243406143e-12,3.25353903585201916453527139216769302e-12
protein/DD_g795,5.89003630200207173959651140623410079e-12,5.87572350530220645726389156403559533e-12,5.90358966016623541425407529147653211e-12
protein/DD_g796,1.81250136247848847216118751978633783e-12,1.79830682975338611371598514312252333e-12,2.13301542715047393359238903456522058e-12
protein/DD_g797,1.05638613594434122842942107888287227e-11,1.05633970512813810331958391936619511e-11,1.06147430977014805295286130226398359e-11
protein/DD_g798,9.02624325401274709389545480807577186e-12,9.00114693472721751610158852362721886e-12,9.02794857178886247168254956198418190e-12
protein/DD_g799,7.41355822905964962067041959981685746e-12,7.40554778361813197300921153962973860e-12,7.41208142083054669083760766559084893e-12
protein/DD_g8,1.54637737027858818177227718507905439e-11,1.54138726430593986983817386755251981e-11,1.56300230068075563963643392283149959e-11
protein/DD_g80,9.81671112277157943082299863937435099e-12,9.76711567586864100003825552415551111e-12,9.76808856485791667625668940902240303e-12
protein/DD_g800,1.46875774788731544197295645827267514e-11,1.42743914264366435343354691110267883e-11,1.49841818071659546918550101300021564e-11
protein/DD_g801,5.74109672103973360256213057655265446e-12,5.72196553240417654886888168311850638e-12,5.73649191361121059134371666582969555e-12
protein/DD_g802,1.39748235946836793059418327495573182e-11,5.55854463197873398197730057057282323e-12,1.20985797831893210524327494074613247e-11
protein/DD_g803,1.17899886423851723151012135396965364e-11,1.17652449271931744532371431832942388e-11,8.76447178673625344596246599203154835e-10
protein/DD_g804,1.02146490001040073088240537165663440e-11,1.00970593110410043923470382726269276e-11,3.42707070800334615951758161547860717e-11
protein/DD_g805,1.75242424901427786701058744370753609e-11,1.75106981022708188753410578758464467e-11,6.07988151615071579575496758201784562e-10
protein/DD_g806,4.32792338318690139373266548730847761e-12,3.50921895554460131820095200100668051e-12,4.05552674510851415497507124862867940e-12
protein/DD_g807,4.96111560374192738188813088521569525e-12,4.81744950189448057967827114062845192e-12,9.76105482714951854162876924811534721e-12
protein/DD_g808,6.51974914762452913968647646308675442e-12,5.81527453156264476689328943074738018e-12,6.28052230039597765273014672869924488e-12
protein/DD_g809,1.80995298393429269445777670758712767e-12,1.78868524157792594563572434742155428e-12,6.01275936506432148104997581024051466e-12
protein/DD_g81,4.72793150519359454369613432496756723e-12,4.64123936941124021670538887519117098e-12,7.74097509517505558640150035445872222e-11
protein/DD_g810,8.07076348072862517350061548926131839e-12,7.90530304018924507271334488848581115e-12,8.15943299804925365576179363915431428e-12
protein/DD_g811,7.52653220232887244075002732608468296e-12,5.50321607796717301989877237583256427e-12,8.77812268715644661672819004790091161e-12
protein/DD_g812,3.04538073303894143070717060939075475e-12,3.01932321612851736800840374728591428e-12,3.02002673512123130581872720298721745e-12
protein/DD_g813,6.34498071775309540113821453876453924e-12,6.18362349774932686801141677917588181e-12,7.30113372333589247154766527753172351e-12
protein/DD_g814,7.69744643331312559969714888283911059e-12,6.15517895882188933734359076833077260e-12,7.15023377198080520440682403349810304e-12
protein/DD_g815,1.64348988545895371089447485974255581e-11,1.63291358857636117020072195452059846e-11,1.63810405716553921264745638600325986e-11
protein/DD_g816,5.22791149431466824653491580008913545e-12,5.22638790092482102968868539280546551e-12,6.27840396655879614111617976200948760e-12
protein/DD_g817,1.07475992436994022173335481601722638e-11,1.05079457660313538636964501425527354e-11,1.16003694722552781651726969859202879e-11
protein/DD_g818,6.53216406112412283416103589356765039e-12,6.39911994272691122468656972198908847e-12,6.42534264368960023059250709829238720e-12
protein/DD_g819,8.52523757001998597035088359360089800e-12,8.31667056007094770525665921370832872e-12,1.94903837778810998082378013099681997e-11
protein/DD_g82,6.90108854371697961272861479819250411e-12,6.85025626119072332060650584018306264e-12,8.17176231888530263294559709501217628e-12
protein/DD_g820,6.30483870911212037664805372420193790e-12,6.25126628392090262684960081235929978e-12,2.89229336419468019204711617690609772e-11
protein/DD_g821,5.96549156961107335668752215235373069e-12,5.93787572374496736393058376530989297e-12,3.16582793992654411646477155053237087e-10
protein/DD_g822,3.35623617170199170256858563227558513e-12,3.32372573457603563105418760065315889e-12,3.33469755358570640037566369981873192e-12
protein/DD_g823,7.11614711658103010696221521830821952e-12,5.90063524652036368368747896273778566e-12,4.17078244862971737365273569396269414e-11
protein/DD_g824,1.28697851368520917273398643387342113e-11,1.26762354155460677421953346032071499e-11,1.95754550430788874784347310237858319e-10
protein/DD_g825,6.47048606076026418164581090348608815e-12,6.20652752002902165606015303710088540e-12,4.02587553322462078006320554001396902e-10
protein/DD_g826,9.57056229561377210010996809576766194e-12,9.35372759839825601976139380820794665e-12,3.00130891204685534146022797686840148e-11
protein/DD_g827,5.12289765546652167849002563840235679e-12,5.08150208333589983495245151799448945e-12,5.28323429690199436371621277099498239e-12
protein/DD_g828,2.19252272289751491074798486970095204e-11,6.72187798349890089919011536867034797e-12,1.92057368261006783587431061450007908e-10
protein/DD_g829,8.37348877491949994387855940324893732e-12,8.34892918095890192707854883183118854e-12,8.35691347170222128656146003426945935e-12
protein/DD_g83,8.65817177547865722564379511932230343e-12,8.25820197885451128278681472748359407e-12,1.08477581642551191838502665343848287e-11
protein/DD_g830,1.00120279635565854102758468672648271e-11,9.85840519439221644828895038207684350e-12,1.67326960064126784230022218112052355e-09
protein/DD_g831,6.08210951456621460174379926189669887e-12,5.89545995319606427426999664037559991e-12,5.93608919273047452889174047838787827e-12
protein/DD_g832,9.02612485685154501459658830829948012e-12,8.97252006893949172984393880074697056e-12,8.97259697398540578268516211526051305e-12
protein/DD_g833,9.03400889500799310605575181416629109e-12,8.99697768737377124725528749377791576e-12,1.71160842785017613121080453979567683e-08
protein/DD_g834,5.71172815216937599363635124522874419e-12,5.28567982691445407885644124814747117e-12,7.03267911378740162121371310631475591e-12
protein/DD_g835,1.19398951863578360353335344557309323e-11,1.17379456581494191311546738046490573e-11,5.15194057014452041982675060167275620e-11
protein/DD_g836,3.19999924942756631903498822361443481e-11,1.26068348804119081779743699105827111e-11,1.55529116221573454993497847756420316e-11
protein/DD_g837,1.64496142495837978192800742539188399e-11,1.64524451217147228694015412680321544e-11,1.49971942040297640872869983298813699e-10
protein/DD_g838,3.15893779824602830648187239437654519e-12,2.64987990289152412117858962966846666e-12,1.14455071880982480626124969013465111e-11
protein/DD_g839,1.04441185668536081396083193193354242e-11,1.04303870673693283883831337575787408e-11,1.04675466509154512333985181318002648e-11
protein/DD_g84,9.45282955064357646517149569106761878e-12,9.18556277111262215667836419374818262e-12,4.11670429666624988276837400146581919e-09
protein/DD_g840,7.97713550162489410021224161889717471e-12,7.85126701204365967474182710217620259e-12,8.00823242359541518571120385784744578e-09
protein/DD_g841,7.58513333165617438474962877756842841e-12,7.56950994732374325722958851041187185e-12,9.05575880427861321420504164856367582e-12
protein/DD_g842,3.42135311683061005948730549586945697e-12,2.92752840022708817667394624057427553e-12,4.20990100335819133783522118334627792e-12
protein/DD_g843,7.11279291342427797086693578414170494e-12,7.08913784571339015834293329613442123e-12,7.10980112590221858480601074389450995e-12
protein/DD_g844,7.58874796691005681040376446785968737e-12,6.99317978783313656818778381825828706e-12,1.55245645484527130446294539363857727e-11
protein/DD_g845,1.13107740945638482598998689045959011e-11,1.12820552004762984305464583961266243e-11,1.14932593879940095006738241458497294e-11
protein/DD_g846,7.68702112634825910128570584463665739e-12,6.28791257063373252718365094806068206e-12,1.14100231859569496282743544164120888e-11
protein/DD_g847,6.82901201737638298984781635087412378e-12,6.72191121594893403174908603907112622e-12,6.74394257423833581573997733038461025e-12
protein/DD_g848,5.98622239087879380373685285756372895e-12,5.81927043761026782858603540611292982e-12,1.44977825037342211450608287599220106e-11
protein/DD_g849,1.02933106142915289881868769325323133e-11,1.02398907413545379950499872176596897e-11,4.05529859617085588224516203375088801e-10
protein/DD_g85,1.04603891727922400897668522238893608e-11,1.04131799662237833576139847224224390e-11,1.04162811385703673753998560097915762e-11
protein/DD_g850,6.26089964094012810040125571446639627e-12,6.07800623726119496673822591415889442e-12,6.30888129316458667288142770860099236e-12
protein/DD_g851,3.49913095535229141114139736756248029e-12,3.44957931947800153977223557497249418e-12,3.47559812911132880392459366133313682e-12
protein/DD_g852,4.66209029535939461726089071146452316e-12,4.29228212570077150888149735651721795e-12,4.79988439692918470167225046873150446e-11
protein/DD_g853,4.92683997001681772746751020355361226e-12,2.25140895049542937783203571125295330e-12,3.87783121080165189195770309423810317e-11
protein/DD_g854,7.75427984197804152427863830854827109e-12,7.72964148023462319222208724476466524e-12,1.04167472621785546005007503702178293e-11
protein/DD_g855,1.08466908641001203326478628158044643e-11,1.07203430004210963666100755630129922e-11,2.90871635375955305297279037554863519e-11
protein/DD_g856,5.93257362220430008054228744487829643e-12,5.82446213917950412197849152306848780e-12,6.36771037201160802237609774799522030e-12
protein/DD_g857,7.81618380771851763499307487686731487e-12,7.77331529386870008772423528827402086e-12,7.94865023214810564778507226551265466e-12
protein/DD_g858,9.88391342731227262328986044161203689e-12,9.78525359881690579128829875805849351e-12,7.76053328015713215365432619654658704e-10
protein/DD_g859,6.89822307784883039997194307177156775e-12,6.68298561982167134450636302817367996e-12,1.05836147697504849244441639466585326e-11
protein/DD_g86,8.82888368906503351579967702514687263e-12,8.53529370885568821366166793160168281e-12,9.38873075082884981970976389939114209e-12
protein/DD_g860,1.02284005723802052658702253653084549e-11,1.02081747683623518468865972312561193e-11,1.02178852392114952687969010628978395e-11
protein/DD_g861,7.60236392426702201114020328523018261e-12,7.55968474445221927129989275177239838e-12,7.79901223969031045252458843288938338e-12
protein/DD_g862,4.37424040036408113692821306524450963e-12,3.95327065348844770058025724484392134e-12,5.20244775891692617406846445879590194e-12
protein/DD_g863,2.46111152263876080914106301068623636e-12,2.41584877185379059863068363246151806e-12,2.60335386836141798149018556426774681e-12
protein/DD_g864,8.01127467607606520494731485943853914e-12,8.00271184392009530515574817509324077e-12,8.11255681634528407385333946427334388e-12
protein/DD_g865,5.26327140987844232034844595397647147e-12,5.22365645529422627022645091270678372e-12,5.30574387822651678505835393995355031e-12
protein/DD_g866,8.78164679560960663264305009200141782e-12,8.60304580023833237559463775709619809e-12,1.16098966618317674606928037646755810e-11
protein/DD_g867,5.91466826395864901186857686832555735e-12,5.66351935077252213434613243480371841e-12,8.14088962900080911880906077006105233e-12
protein/DD_g868,8.22739910607614210694769561460846133e-12,8.13444626016207796986025941390803443e-12,9.19486851572739268505145488207461255e-12
protein/DD_g869,4.14343899570136215213410607181926498e-12,3.91873545609374410238371521918719083e-12,3.95822878503362082030981747738636665e-12
protein/DD_g87,6.79561624366579526672508032488180867e-12,6.49568072889858321657512147126563852e-12,6.66916868151426103565950447408994408e-12
protein/DD_g870,7.80975311862319978779171564430918413e-12,7.57446398198624863825250525174326054e-12,1.06844192984070240083730367862041019e-11
protein/DD_g871,8.02415746260822733313435264270234147e-12,3.63949009959883289127584462465651982e-12,5.79976530526869555370340890684632478e-08
protein/DD_g872,5.52453764922443452767578031375565738e-12,5.40476486558958490265868971286844694e-12,5.82221848051318413755011515387174200e-12
protein/DD_g873,1.31706610485988650964822006931525821e-11,1.28533579924641768679286988632815136e-11,1.54407553773146211878993793416254627e-07
protein/DD_g874,8.32594726855694307958789363317910877e-12,8.26833001128807124598647800841821502e-12,9.29513332439438112318245658052675383e-12
protein/DD_g875,2.99340280921166111528760320286335630e-12,2.87434921868643813455145722527302908e-12,9.07494212862834952236179553914375056e-12
protein/DD_g876,3.45209935752434584721581729279899591e-12,3.44453969237450093377041228343423261e-12,3.47277044157895971890351442556895305e-12
protein/DD_g877,6.60384550293283599397709270681518383e-12,6.54755386284174799912530092153430819e-12,6.63591070576552878107626657170203816e-12
protein/DD_g878,4.68688772779525859287661337950569021e-12,3.85720468251027829691874933379476881e-12,3.26684351952483944355534784326735409e-11
protein/DD_g879,2.95362275418508866435313709228875504e-12,2.91685103220030750945816037761890159e-12,1.53883230908077146580645323548544068e-08
protein/DD_g88,2.97676081613197795394041398037417193e-12,2.74588212126622473942588993620512168e-12,2.95230544966916933816796337849232137e-12
protein/DD_g880,7.71919018886052459371445735756464002e-12,7.31614829264437666206070696920896191e-12,7.37273275680014306744861011770581937e-12
protein/DD_g881,1.26674745580666089805590539167102284e-11,1.25897312086850583746858288086282981e-11,2.03550960987526536322168068295838327e-11
protein/DD_g882,7.31267688021041650330386504210833195e-12,7.05245852962650610024557705578416197e-12,1.03497179733632215609264961658846368e-11
protein/DD_g883,1.37708728860110984560206614585137996e-11,1.36737327722240309825341796941628847e-11,3.21957329868610334169463142296190700e-11
protein/DD_g884,1.29763467424796577620685501956754364e-11,1.26500787861802105177281090534474148e-11,1.30827800403712028771114096722274097e-11
protein/DD_g885,1.11024173599622193594990985762069656e-11,1.06513064309930350730952042241306691e-11,1.01511404690397957202216814567984795e-10
protein/DD_g886,6.55136220871991660354627213364385984e-12,5.23055413971728771282223668804566577e-12,1.58098932705634075868075110387520058e-11
protein/DD_g887,2.29138523799614364487043988263231343e-11,1.86284680416121339480677494959782875e-11,3.18827447744746342906467791120711891e-10
protein/DD_g888,8.76296247633734337537279818819702980e-12,8.63740212063681034905065252405828606e-12,8.67749873103222878330944673620973765e-12
protein/DD_g889,5.21718267522526101031027184226715768e-12,4.68522039081414271372947861109759877e-12,3.77937007866555669965322865899136829e-10
protein/DD_g89,8.90117974265153891679753371528604134e-12,8.67290915942126871942309473381581971e-12,8.04016532454495499186549558960570485e-09
protein/DD_g890,1.13084048022512960201038502697014199e-11,1.12362521084378024442178424795950062e-11,1.27674373642409663695254793606877515e-11
protein/DD_g891,3.27989566846849480349797937367761144e-12,3.11963062402828223037919600116822070e-12,4.24878845851894674432785577716597327e-12
protein/DD_g892,1.30690023730828722413860476729009072e-11,1.29513486707287227729512748328384981e-11,1.30594047127708571943575620090007381e-11
protein/DD_g893,8.65663010796370587262050306149760034e-12,8.64831341918177489109770016737225866e-12,1.24164587836826675122586324873541588e-11
protein/DD_g894,2.77833369704493001180228525093185363e-12,2.60970655675632552232458439551871156e-12,7.87819347072030984482483990227884111e-12
protein/DD_g895,5.82053269051540926254422746672494360e-12,5.79459887570531337102326078767382950e-12,7.58936475957857115660857824507788389e-12
protein/DD_g896,6.79429595635249074463835990787906801e-12,6.77650958351519902084930421477291328e-12,6.82031751703836796454957496643467755e-12
protein/DD_g897,7.95533892368552233534613471388357359e-12,7.85372038897139564302017129976500643e-12,1.64651077368625710956666976119543942e-11
protein/DD_g898,8.74203890525084315117492628938473664e-12,8.70503990793967787789165281430356395e-12,1.13045983728983714141814547325515953e-11
protein/DD_g899,1.83924032824737506108077507694991696e-12,1.58446249223210844650841285045637975e-12,5.69707606807755660019611156198292116e-12
protein/DD_g9,6.90793197381087546144251603211883349e-12,6.24203826951685755053813973402765632e-12,9.02050751395926903589922131028215789e-12
protein/DD_g90,1.85150504212521780102122764144669306e-11,1.85005718689374587798157628173764621e-11,2.36497851022195842288414865448202158e-11
protein/DD_g900,4.78625896469455997032823669977882308e-12,4.55940953622183827632332762489747621e-12,1.58291448961530888626605750890123957e-11
protein/DD_g901,1.61471432692376079029074497705233416e-11,7.99141880336270463640451744132462820e-12,3.40469859476250160746333804482970639e-11
protein/DD_g902,1.13191823777600597900130560236781503e-11,1.11640184471692498529667730060628596e-11,1.39222589040058722501322560152072920e-11
protein/DD_g903,5.04321260366181174675576563644656878e-12,4.97058657694803345868581693369306256e-12,5.00718723050153144874030260012884362e-12
protein/DD_g904,5.39340777107075167418950896124603857e-12,5.21817143005731294283623381007022619e-12,1.34601240849906603234051218250737121e-11
protein/DD_g905,7.95127842320395140024871452658307942e-12,7.94477681474883231354396250844459156e-12,8.04232940244820885875228702471823711e-12
protein/DD_g906,1.38708956814261760368948395637888545e-11,1.37761675018715547963049648781426963e-11,1.53242442344170627841202785380687986e-10
protein/DD_g907,5.33614301095018568694489984745661844e-12,5.27841604204997078080175969345894308e-12,5.28117663621953966415197647573294597e-12
protein/DD_g908,7.90289893133342776323390429314286452e-12,7.77792325007947428927154209880020069e-12,1.20580382583883109004989946050296015e-11
protein/DD_g909,1.24919066978140972995222818499615639e-11,1.19710559443683530459798766587697251e-11,2.98012924650241195278368832030786967e-10
protein/DD_g91,8.65106907096079507242151367748981489e-12,8.54471580051165375305200471398336844e-12,2.71059286131769028560892160638875847e-11
protein/DD_g910,1.27442044500182614072149023625950601e-11,1.27315402960522197037229511090303702e-11,1.32395904536433884222715068946191123e-11
protein/DD_g911,8.79095232599196826067074854200099369e-12,8.77562827333060933470147996652512393e-12,8.96997031682768998653691280879325919e-12
protein/DD_g912,3.21893147968795517768926693582479861e-12,3.17253564259488161832717209750979683e-12,3.49678882323685997860738223350314461e-12
protein/DD_g913,8.84199520606611646889107597006748405e-12,7.98683639447572086868376931304521587e-12,1.24891896642905311431526571275085880e-11
protein/DD_g914,4.66344038890159386954734857449723538e-12,4.59987156625713550259777011840144722e-12,4.63275903552654970622422904500493266e-12
protein/DD_g915,4.08701538027769096409977175789860000e-12,3.98449236513629057826934788453950958e-12,1.54420260407551345361915064692309201e-11
protein/DD_g916,3.49234546651549298910428742400105671e-12,3.47680759542047109211428796806482697e-12,1.65949054182215446540685343579726064e-10
protein/DD_g917,1.50541038292483534529453601363011636e-11,1.34820424142725895370434816387268600e-11,2.72676558459171079117307822068389419e-11
protein/DD_g918,6.43282181496312259255054053589616139e-12,4.61662243138101696023201983349070684e-12,3.54900017961215043634321264787045492e-08
protein/DD_g919,5.39623848195202505262378977460941439e-12,5.34254163596052103634624975319565215e-12,5.40092265966425563104693041774788890e-12
protein/DD_g92,9.24949681033553991509010697072137076e-12,9.02356149392658447390758798870009872e-12,1.27351593038890707240567592585995580e-11
protein/DD_g920,6.60120960432804981560626363175397561e-12,6.50548934594565760137588287151794434e-12,8.57393581049407980510409898925199931e-12
protein/DD_g921,8.40777710816104326040176557550841317e-12,8.39304835678327406509641482188414950e-12,8.40259379040916666206952363499673304e-12
protein/DD_g922,7.45475565077970057812128874443468424e-12,7.32748511108505470122937058056082323e-12,7.59704790623128025411046025597780005e-12
protein/DD_g923,1.07779558176327970984674841176304961e-11,1.03124235445472659281899671355241652e-11,8.66804580811276575520470936403481338e-11
protein/DD_g924,9.02465369833283858680735144663279012e-12,8.72395734196349547960143250126223339e-12,8.75240725413196601582525251204334001e-12
protein/DD_g925,9.56237323157223553300288735121342951e-12,9.30456928521944429199480042080440521e-12,2.55899780753944962002070195337518319e-09
protein/DD_g926,1.31832810742282516780442709752808504e-11,1.31059584617832779297728997196496422e-11,9.48345976157054021287553302143242303e-11
protein/DD_g927,7.96247956893537644610942551266903748e-12,7.43471235140216440468379663292477364e-12,1.21868650786920482867909006720305182e-11
protein/DD_g928,9.35256729861518552456577582430378760e-12,9.20508603199282671102489171672915884e-12,9.76365961162307737390511034286749126e-12
protein/DD_g929,6.78309901785444107769075980138767955e-12,6.75860891974659754791741390011857534e-12,7.49652646748656164534645227481586071e-12
protein/DD_g93,2.46131430794167728635312462814234920e-11,2.06625824876648747527306048362928288e-11,2.79239742884743729608205012227549045e-09
protein/DD_g930,1.02050542906250462157330280323869800e-11,1.01756736134046139870822920717101446e-11,1.01870597276461341648588485522789131e-11
protein/DD_g931,1.03753843612017592820933737064568209e-11,1.01320057543299483499288813181533008e-11,1.08915354994807007326152586855459979e-11
protein/DD_g932,1.39924098228264602947219268532681550e-11,1.39852128772577847212883265867039844e-11,1.41185677872363937928285712968272227e-11
protein/DD_g933,1.07826189067126498539585718646727628e-11,1.07290202686698491144970847616196879e-11,9.65374714344407229773253785727734164e-11
protein/DD_g934,2.75480282488880713851499828334110558e-11,1.29065475284345072456571485171723305e-11,2.06103883067987331937661615101934143e-07
protein/DD_g935,1.24831227031458687709810402216158591e-11,1.03578207396579492712339254680434438e-11,1.69834328110811478576704316029050997e-11
protein/DD_g936,1.07068971271476092131540868317406103e-11,1.06294977364723884909309320211165662e-11,1.61613629238916037555965548475029967e-10
protein/DD_g937,5.56767465953659979521596030772289369e-12,5.47172359749956474590413897651131291e-12,5.47689415267235851587958306488276549e-12
protein/DD_g938,5.59290390163182419626719218018526998e-12,5.19950657588687235963573871353362776e-12,5.32816318554959155435115675539921081e-12
protein/DD_g939,9.44337317677063544311689653856484103e-12,9.39629455965725492421012075681405342e-12,9.76059163704384010196208411531755362e-12
protein/DD_g94,1.43667083460715436304090854418203279e-11,1.31309505939745733047681698446275491e-11,2.38734516266735362866951059080401774e-11
protein/DD_g940,5.40011440850021606195052714514764487e-12,5.37491948506521643233610092847353878e-12,6.02156737832167661255064845234973576e-12
protein/DD_g941,7.80217717537432889615519305007109597e-12,7.44096853523915754510729749951911501e-12,1.43631526118748686265408816068547427e-11
protein/DD_g942,3.98111921570361037642769997383569218e-12,3.57572752734641140725674134117593138e-12,3.25460318941945464081209811588540304e-10
protein/DD_g943,4.63025042369414843837578589976210962e-12,4.50530588417819866558496709559628398e-12,4.52755006306867026874659313998557287e-12
protein/DD_g944,2.96320128807562829767078016416717124e-12,2.57963544793871196484812319208481845e-12,2.96037546799127529804499480647861058e-12
protein/DD_g945,1.11413700033864831685921619721164365e-11,1.10972357293470991477925176656572263e-11,1.82248952618591841450871646262706175e-11
protein/DD_g946,4.09404471598059149587826754902652489e-12,3.43549464471520289525523601834762866e-12,1.84240573235863255937941752199204022e-09
protein/DD_g947,1.13440980597158753438996866148131046e-12,1.11221289649440945561727776378541354e-12,2.34762799550893247806088077391280368e-12
protein/DD_g948,5.08486814968372794314243004697392405e-12,4.82353964507899336444102272833553207e-12,6.12953438821124652302359766207025028e-12
protein/DD_g949,4.36480465540342034759165949732764852e-12,4.35459373400756585765075977479891960e-12,5.91329430072685037887662707602569206e-12
protein/DD_g95,1.95442321275051349299968447377734281e-11,1.94247157419860256054272886423531856e-11,3.29497575831412615871687253152243616e-08
protein/DD_g950,7.60499475329267864059512504295224874e-12,7.57828500287635244173008546126707150e-12,1.23846623293164338870946251039481661e-11
protein/DD_g951,3.71752982585595711293326460373187744e-12,3.55690005224072504743342588629856460e-12,4.01856417915156612085300708724272704e-12
protein/DD_g952,8.39591282119881128063082192200061579e-12,8.09315629849421076169395959405286761e-12,1.18455818671332061031793250495117776e-11
protein/DD_g953,1.46667546350559692731275911413606096e-11,1.44704721099186556801522325941368806e-11,3.03949724868531382888884635423395909e-11
protein/DD_g954,6.78590300930119300082367498269254448e-12,6.49948841358867871591732172129648987e-12,7.54758867482834877163409682227119847e-12
protein/DD_g955,1.60409243354778662740000644398713924e-12,1.44779516708300532693945113675386800e-12,3.08999794426111855822700149753659726e-11
protein/DD_g956,1.52148264654772624892429037583801944e-11,1.50287439596080572637942273281704812e-11,3.25590795523437523438592965764420275e-10
protein/DD_g957,1.40830432814959494884527604227049440e-11,1.40778214227023073061182093189122295e-11,1.42817385064519153826982920637258691e-11
protein/DD_g958,1.12245653612130450614428634167728902e-11,1.12127218333282344465478307915708242e-11,1.17624068782507014363554627298219745e-11
protein/DD_g959,5.82199418835600947592990639881561309e-12,5.69657840709640482975878989384229021e-12,5.79059261202272636242243384382094756e-12
protein/DD_g96,1.69309752234119128473965541709611142e-11,1.23880499113923903618544809836091981e-11,4.64744947450892302358449531033262705e-10
protein/DD_g960,1.54922122128751370243266389941293947e-11,1.50633030403091536140094812121836888e-11,3.03889239550225775985538613248556073e-09
protein/DD_g961,9.03504595472389752115889758318410227e-12,8.97171834870591636162424875102729708e-12,2.19147481381238037709673692856815159e-11
protein/DD_g962,1.32801483279999709175607751371096631e-11,1.26488546226320641466430773776311720e-11,1.62344591450788684563386542378495786e-11
protein/DD_g963,1.34379215828990308008173115236569392e-11,1.33462317810632316543757009681264129e-11,6.88574689415390577990939657320249836e-10
protein/DD_g964,7.50920163185388903718401179713385843e-12,6.75554895784202697900187331192735460e-12,9.89723007989727936061701875661675284e-12
protein/DD_g965,5.65038352591753461818085939722548385e-12,5.39124311158190957617989508027342430e-12,8.37109910413813728775204422495075825e-12
protein/DD_g966,1.34141805172039553869271230730219241e-11,1.33850804858651232032990480020437596e-11,3.47261419509683069265157246507250724e-08
protein/DD_g967,5.57348398548197437902681432418918742e-12,4.81830188527592563050278767412221299e-12,2.12765843677224182975163789038590366e-11
protein/DD_g968,1.12706672873710564760509122388817603e-11,8.45099569954257620685910875859882408e-12,1.08161945740200237351541171127620902e-08
protein/DD_g969,5.27197194453954039614236063730634648e-12,5.25237847026315094952036994132744873e-12,1.11350884784706075926345282105752369e-11
protein/DD_g97,6.80009908633121829018087343067720438e-12,6.78006358931909913526499230963787453e-12,1.34173205647116042333257828550836674e-11
protein/DD_g970,1.12107838372706786052041937829870870e-11,1.07358919099984745959587968974042479e-11,2.84892043244465046092550390192991305e-11
protein/DD_g971,6.31112205008818331866659065073807989e-12,6.29249865390942377721718291520535813e-12,6.92965384347179343336918933242618420e-12
protein/DD_g972,8.34959541913514352452065671736860730e-12,8.32423436594840590883302681838368896e-12,8.32487686288942849335678459020145112e-12
protein/DD_g973,7.72778885492089525791572739685288801e-12,7.64264584948617253435197609770003866e-12,7.96481334224494551081116039070304473e-12
protein/DD_g974,1.23294138250682433081769895026313425e-11,1.22655397379945392145556158788082928e-11,7.69499178403056144540282665368686511e-11
protein/DD_g975,8.40331211047958064657291280024392296e-12,8.24421325989545485920480987768484230e-12,1.99322514556266937981918973738884965e-11
protein/DD_g976,7.93735119840667770980819246459091327e-12,7.68038966883981486540551423571570269e-12,1.41452424725046661557740375796322850e-11
protein/DD_g977,7.39215171966444053623772842673860743e-12,7.37730600954450160335920216832057259e-12,7.37774335369866262604232332908557534e-12
protein/DD_g978,6.29879626368170281197726226794966624e-12,3.57190770378302362812065674632905363e-12,6.48153634910866529644799860790660764e-09
protein/DD_g979,6.25257294917863069364652015569969322e-12,6.24223624623043421615678930610781920e-12,6.49157718654575435487220662984255280e-12
protein/DD_g98,8.75761799489931802389307079284661830e-12,8.01804322895426649685607913639781019e-12,1.62053995418957866284578638509023428e-09
protein/DD_g980,8.12505759811827583209957648877265856e-12,8.06610205887820577349595008867113249e-12,8.16837654286378367497019493378508915e-12
protein/DD_g981,4.79294184866921567480038296284792247e-11,1.12162668174891076288612723789808376e-11,2.23551773924481167366097226648977038e-09
protein/DD_g982,6.98637716436714972996579895868611170e-12,6.74017103266111181659070802630169486e-12,8.12290757207931546705539346893740944e-12
protein/DD_g983,7.31796509602275483900104950344093526e-12,7.17730549049762697660411797982774296e-12,7.33873718679256015488356451548903551e-12
protein/DD_g984,1.32183309890973693615591873663718519e-11,1.20505303747711115442469753548637827e-11,1.31814061913974794868574006988918282e-10
protein/DD_g985,7.76107163458025096915981964398219623e-12,7.55420659404161099974189892146830668e-12,1.18731207203799787840659568945421446e-11
protein/DD_g986,1.13781615182405894945480581789638995e-11,5.41414691662508879980105082570210954e-12,4.49520607756013896619073902637354171e-11
protein/DD_g987,8.13059767248063928932100672427172979e-12,8.07149517324549047137009144217178824e-12,1.11996930877843392242600057723531900e-10
protein/DD_g988,6.87832355664869714120577210258029917e-12,6.84799025325208509666768747695265102e-12,7.38984152689526634940304563255045257e-12
protein/DD_g989,6.01129340770622663130327937983244493e-12,5.84615354786975617106397205888164395e-12,1.44602325381847135121404452571947935e-11
protein/DD_g99,7.23741345842163387577472151645289087e-12,7.03300284043128102784672346595019910e-12,2.18680397678419711986167762427475044e-11
protein/DD_g990,8.26065264473687598834936802333182684e-12,8.14982242255628779879665949443652426e-12,2.44549085361574836794579927458572204e-11
protein/DD_g991,4.87300083792847857076041782650107018e-12,4.67914942293450099213653031236341702e-12,4.75485023268814810250421710684465962e-12
protein/DD_g992,2.09756802271984266637461186539869720e-11,5.87055077541914914264676690516255598e-12,6.36850549900771238013732957492939071e-11
protein/DD_g993,1.32131757486047138267050512760595524e-11,1.31136651657923088476972414997713734e-11,7.06322173595494110983813313940931838e-11
protein/DD_g994,5.20496747261246747143314807786667256e-12,5.15144131885593334758519129787531711e-12,5.98204473641977914460029444041645570e-12
protein/DD_g995,1.17274692641063156588287716824409073e-11,1.16820941017995066829548014543137872e-11,3.26569776120699642486312084852730083e-11
protein/DD_g996,6.77198776871172350653588687994604396e-12,6.76453605451973661747881372557373132e-12,7.40644796308960933976329828529575154e-12
protein/DD_g997,5.51903400506046530057302342656873190e-12,4.68572486066789667733509376276723167e-12,4.27219573366422168282221107735300751e-11
protein/DD_g998,9.64266493998972262994782912009829944e-12,8.97577113942831428180302700645477429e-12,1.48974219143342800470339148699456883e-11
protein/DD_g999,5.94810701708143467895086363455947768e-12,5.87958654922098906994450785714990840e-12,1.01545134838283645061572561278118089e-11


==> data/eigen_graph_biological_64/eigenvectors_absolute_error.sorted.csv <==
percent,Float64,LinearTakum64,Posit64
0.0,2.5849726068504524e-14,5.959405908663005e-16,7.309475407085662e-16
0.0008210180623973727,6.806583624270112e-14,1.4566621942954053e-15,5.00720871290814e-14
0.0016420361247947454,1.0437485639020505e-13,1.493604084538779e-15,1.374402650865096e-12
0.0024630541871921183,7.394517202259233e-13,6.146875175978861e-13,1.5538163185636174e-12
0.003284072249589491,1.1344098059715876e-12,7.551180600179815e-13,1.653922494093856e-12
0.004105090311986864,1.3435361048388734e-12,1.1122128964944094e-12,1.7040027576917142e-12
0.0049261083743842365,1.3981974588619106e-12,1.3309397268986643e-12,1.920594507834496e-12
0.005747126436781609,1.4353438542237973e-12,1.362525334190264e-12,2.049205756710284e-12
0.006568144499178982,1.6040924335477866e-12,1.408138197528328e-12,2.133015427150474e-12
0.007389162561576354,1.6091005989665376e-12,1.4477951670830053e-12,2.284189865803465e-12
0.008210180623973728,1.6607862939216567e-12,1.4568609465319042e-12,2.3476279955089325e-12
0.0090311986863711,1.7278995889227562e-12,1.5844624922321084e-12,2.4149523571107447e-12
0.009852216748768473,1.8099529839342927e-12,1.6233945214165587e-12,2.4545375847302653e-12
0.010673234811165846,1.8125013624784884e-12,1.6534543779655601e-12,2.504702645097762e-12
0.011494252873563218,1.8386353679670504e-12,1.683522027732244e-12,2.603353868361418e-12
0.012315270935960592,1.839240328247375e-12,1.68449532512473e-12,2.6248510361582798e-12
0.013136288998357963,1.850207420317779e-12,1.6891899368855168e-12,2.7662464054576894e-12
0.013957307060755337,2.043110662748059e-12,1.785328528408588e-12,2.9523054496691695e-12
0.014778325123152709,2.0528778738667214e-12,1.788685241577926e-12,2.9603754679912754e-12
0.015599343185550082,2.073441924459855e-12,1.7983068297533861e-12,3.0200267351212315e-12
0.016420361247947456,2.1356860559009905e-12,1.800686274230917e-12,3.0598846613127546e-12
0.017241379310344827,2.144830266580674e-12,1.8089206478497512e-12,3.1151101662963932e-12
0.0180623973727422,2.1542107036916335e-12,1.8605464304621783e-12,3.1242228217621637e-12
0.018883415435139574,2.157737037064073e-12,1.873017596170733e-12,3.1590763664973283e-12
0.019704433497536946,2.246955614754283e-12,2.0001046105488237e-12,3.1826837914505707e-12
0.020525451559934318,2.303062089466377e-12,2.0239997845000596e-12,3.197444594898207e-12
0.021346469622331693,2.372120831966409e-12,2.0333003248981865e-12,3.2258259829039078e-12
0.022167487684729065,2.389018543859264e-12,2.1860285663894756e-12,3.2535390358520193e-12
0.022988505747126436,2.3925006127057572e-12,2.222194703279762e-12,3.2759915611567643e-12
0.023809523809523808,2.415973770503897e-12,2.2514089504954293e-12,3.3047633218770645e-12
0.024630541871921183,2.4611115226387607e-12,2.2988354240004646e-12,3.3346975535857065e-12
0.025451559934318555,2.5339041987516156e-12,2.299022880809692e-12,3.3486989608377627e-12
0.026272577996715927,2.5614082268709007e-12,2.342530006892268e-12,3.3928099098188054e-12
0.027093596059113302,2.5906974880572693e-12,2.3426523753673474e-12,3.47277044157896e-12
0.027914614121510674,2.592195603539441e-12,2.3644715010532226e-12,3.4755981291113288e-12
0.028735632183908046,2.593728958556746e-12,2.366339500184725e-12,3.49678882323686e-12
0.029556650246305417,2.6239583300651863e-12,2.3875453109883395e-12,3.5075091369664622e-12
0.030377668308702793,2.6249007145626026e-12,2.4158487718537904e-12,3.5542968833499332e-12
0.031198686371100164,2.694223340035343e-12,2.4349481701371603e-12,3.5774789609581265e-12
0.03201970443349754,2.6947568714665614e-12,2.490015767270097e-12,3.607993355463207e-12
0.03284072249589491,2.7663448315306972e-12,2.498288043022378e-12,3.6354370290541737e-12
0.03366174055829228,2.7708380667586106e-12,2.502646644992247e-12,3.63584080256933e-12
0.034482758620689655,2.77833369704493e-12,2.525621457600799e-12,3.654332999184058e-12
0.035303776683087026,2.8748691345419514e-12,2.579635447938712e-12,3.662633710735975e-12
0.0361247947454844,2.8880320254304895e-12,2.580043386513847e-12,3.662859636485552e-12
0.03694581280788178,2.928045301006899e-12,2.6097065567563254e-12,3.663043131579416e-12
0.03776683087027915,2.9411711646245984e-12,2.6151876119541914e-12,3.738393113338687e-12
0.03858784893267652,2.9536227541850885e-12,2.6181312560172193e-12,3.764806915001195e-12
0.03940886699507389,2.9629064333164782e-12,2.6278098889045618e-12,3.824144367224381e-12
0.040229885057471264,2.963201288075628e-12,2.6325290784584536e-12,3.844055092936289e-12
0.041050903119868636,2.969503869385639e-12,2.649879902891524e-12,3.869117609932515e-12
0.04187192118226601,2.976760816131978e-12,2.7458821212662247e-12,3.886352139826272e-12
0.042692939244663386,2.993402809211661e-12,2.8036881986361455e-12,3.896112151940085e-12
0.04351395730706076,3.0328911895202888e-12,2.8269836791980877e-12,3.915450046465727e-12
0.04433497536945813,3.034868444003971e-12,2.8732469418225377e-12,3.934184157412712e-12
0.0451559934318555,3.0453807330389416e-12,2.8743492186864383e-12,3.958228785033621e-12
0.04597701149425287,3.0677994671893014e-12,2.8918640876565287e-12,3.987284996053018e-12
0.046798029556650245,3.0715368118661226e-12,2.9168510322003074e-12,3.991038814125987e-12
0.047619047619047616,3.0930405636076993e-12,2.927528400227088e-12,4.018564179151566e-12
0.048440065681444995,3.1589377982460283e-12,2.9280382465277263e-12,4.020180290618264e-12
0.04926108374384237,3.184062547709288e-12,2.9517611374695896e-12,4.03492128232639e-12
0.05008210180623974,3.186288100924945e-12,2.9811924577202713e-12,4.055526745108514e-12
0.05090311986863711,3.191077994163141e-12,2.987441084212558e-12,4.153327886510125e-12
0.05172413793103448,3.1955519095716723e-12,3.005997865226676e-12,4.157734013896108e-12
0.052545155993431854,3.218931479687955e-12,3.0133117702237065e-12,4.196333470091918e-12
0.053366174055829226,3.2798956684684948e-12,3.0193232161285174e-12,4.209901003358191e-12
0.054187192118226604,3.2863489096670003e-12,3.019625264740101e-12,4.2487884585189466e-12
0.055008210180623976,3.2891905503778987e-12,3.0460040828675665e-12,4.273505966643e-12
0.05582922824302135,3.2896353959118855e-12,3.071019857904913e-12,4.274809960995257e-12
0.05665024630541872,3.290500054525189e-12,3.0807632931757084e-12,4.281783018820693e-12
0.05747126436781609,3.295991678428583e-12,3.1122769021927564e-12,4.343088760683224e-12
0.05829228243021346,3.300867948354943e-12,3.118839217216116e-12,4.370104026115372e-12
0.059113300492610835,3.3562361717019918e-12,3.119630624028282e-12,4.398782421445279e-12
0.05993431855500821,3.3710126925699076e-12,3.1338158850709176e-12,4.420388735641614e-12
0.060755336617405585,3.42135311683061e-12,3.142522363596681e-12,4.44377456733506e-12
0.06157635467980296,3.452047061176051e-12,3.1646630999060546e-12,4.519604929069639e-12
0.06239737274220033,3.4520993575243457e-12,3.1725356425948817e-12,4.524837200764038e-12
0.06321839080459771,3.4777713833904177e-12,3.182395385496035e-12,4.5275500630686706e-12
0.06403940886699508,3.491215961421953e-12,3.2098988179835996e-12,4.530456852743544e-12
0.06486042692939245,3.492345466515493e-12,3.2207334186370425e-12,4.53693446458441e-12
0.06568144499178982,3.4991309553522915e-12,3.2246308110672434e-12,4.575529382513327e-12
0.0665024630541872,3.5577941253782084e-12,3.2292256532372916e-12,4.58399972796816e-12
0.06732348111658457,3.5862919873525397e-12,3.2332054283429885e-12,4.632759035526549e-12
0.06814449917898194,3.595344184909569e-12,3.238793047446736e-12,4.648039744071344e-12
0.06896551724137931,3.6248889472814177e-12,3.247803472429606e-12,4.7082451972910795e-12
0.06978653530377668,3.6260063033336135e-12,3.29444869366353e-12,4.7548502326881484e-12
0.07060755336617405,3.6363719925947138e-12,3.3237257345760357e-12,4.7821643325503325e-12
0.07142857142857142,3.639148654817658e-12,3.3255998644727383e-12,4.818367612487081e-12
0.0722495894909688,3.651523803512067e-12,3.3375874430218222e-12,4.837460571654781e-12
0.07307060755336617,3.666991018459665e-12,3.3601054756966776e-12,4.8755582461966786e-12
0.07389162561576355,3.701278467516156e-12,3.367562306598084e-12,4.877456916274177e-12
0.07471264367816093,3.717529825855957e-12,3.4340367684365718e-12,4.9083914352108446e-12
0.0755336617405583,3.7327445320015805e-12,3.435494644715203e-12,4.911842106566107e-12
0.07635467980295567,3.737252091071498e-12,3.444539692374501e-12,4.91290102288006e-12
0.07717569786535304,3.745274302440485e-12,3.4495793194780015e-12,4.9280341971727584e-12
0.07799671592775041,3.754364817717139e-12,3.476807595420471e-12,4.93047158943661e-12
0.07881773399014778,3.773653201986327e-12,3.4775064170926462e-12,4.98317826005815e-12
0.07963875205254516,3.788087771572707e-12,3.4922024030230206e-12,5.007187230501531e-12
0.08045977011494253,3.84697689575701e-12,3.5070418549235343e-12,5.063609069174839e-12
0.0812807881773399,3.8541517655285016e-12,3.5092189555446014e-12,5.095289773920225e-12
0.08210180623973727,3.8556666942523545e-12,3.5324393868660992e-12,5.166488719205781e-12
0.08292282430213464,3.858144140949111e-12,3.5391042866005527e-12,5.177160950267574e-12
0.08374384236453201,3.8676262064914816e-12,3.5516338216013443e-12,5.1930718529525425e-12
0.08456486042692939,3.8782322367171e-12,3.556900052240725e-12,5.202447758916926e-12
0.08538587848932677,3.898830568240164e-12,3.5659166152322695e-12,5.230988260881157e-12
0.08620689655172414,3.916338047314237e-12,3.5719077037830235e-12,5.263254088544549e-12
0.08702791461412152,3.952610810324556e-12,3.5757275273464112e-12,5.263936459043179e-12
0.08784893267651889,3.973753663352959e-12,3.590735360870853e-12,5.2769647880987646e-12
0.08866995073891626,3.9783053229152815e-12,3.593839077814209e-12,5.281176636219539e-12
0.08949096880131363,3.9811192157036106e-12,3.599884530302798e-12,5.283234296901994e-12
0.090311986863711,3.9828873232033725e-12,3.601382434639351e-12,5.302211338983417e-12
0.09113300492610837,4.016419905184054e-12,3.639490099598833e-12,5.305743878226517e-12
0.09195402298850575,4.050847944160295e-12,3.647718210508067e-12,5.3085245605015e-12
0.09277504105090312,4.069505930972331e-12,3.649859312118608e-12,5.322438150893567e-12
0.09359605911330049,4.085053974890679e-12,3.653979487874907e-12,5.328163185549591e-12
0.09441707717569786,4.087015380277691e-12,3.654247126660737e-12,5.340485482469681e-12
0.09523809523809523,4.0940447159805915e-12,3.660074936308102e-12,5.351104822032953e-12
0.0960591133004926,4.143438995701362e-12,3.687833017365176e-12,5.3725905438319696e-12
0.09688013136288999,4.152147806235787e-12,3.6913390923375204e-12,5.383878798831622e-12
0.09770114942528736,4.190822662942272e-12,3.710801446741308e-12,5.3857073940812155e-12
0.09852216748768473,4.214836456435832e-12,3.7163635391380795e-12,5.4009226596642555e-12
0.0993431855500821,4.217901414492777e-12,3.731512858552175e-12,5.4317215088687505e-12
0.10016420361247948,4.226820905808046e-12,3.732029387377422e-12,5.4342935088188975e-12
0.10098522167487685,4.23453050788197e-12,3.757199907413988e-12,5.437824161531345e-12
0.10180623973727422,4.2614607064032284e-12,3.765558605848072e-12,5.447218482835047e-12
0.10262725779967159,4.276835447831112e-12,3.7878065117893684e-12,5.4768941526723585e-12
0.10344827586206896,4.29711228694946e-12,3.8022008545708286e-12,5.484045761868419e-12
0.10426929392446634,4.301856459523297e-12,3.802419955961098e-12,5.531738215400299e-12
0.10509031198686371,4.3100190115813595e-12,3.817024124895217e-12,5.546865302235867e-12
0.10591133004926108,4.323388080415562e-12,3.8259745991582564e-12,5.55191921837863e-12
0.10673234811165845,4.327923383186902e-12,3.8402291692728765e-12,5.564519119509694e-12
0.10755336617405582,4.329927516235716e-12,3.842021183331046e-12,5.566441537488359e-12
0.10837438423645321,4.348222933526934e-12,3.845627321112495e-12,5.6059448257822485e-12
0.10919540229885058,4.3648046554034204e-12,3.8572046825102786e-12,5.6523772978218705e-12
0.11001642036124795,4.370631302205975e-12,3.882767996438307e-12,5.661652329079881e-12
0.11083743842364532,4.374240400364081e-12,3.907571400564184e-12,5.6970760680775564e-12
0.1116584564860427,4.381171237640654e-12,3.918735456093744e-12,5.707376295362962e-12
0.11247947454844007,4.4163954749201345e-12,3.953270653488448e-12,5.7153252201335794e-12
0.11330049261083744,4.4281713759905e-12,3.98449236513629e-12,5.72344569046412e-12
0.11412151067323481,4.444639062885581e-12,4.007828462896015e-12,5.73649191361121e-12
0.11494252873563218,4.495847773086979e-12,4.011940843736394e-12,5.756047356858641e-12
0.11576354679802955,4.5109755678107674e-12,4.015380957540296e-12,5.790592612022727e-12
0.11658456486042693,4.52951984269148e-12,4.090226243929127e-12,5.822218480513184e-12
0.1174055829228243,4.536451078996384e-12,4.135473201864593e-12,5.8245749120456174e-12
0.11822660098522167,4.552424921287607e-12,4.141659543637554e-12,5.8247748710060925e-12
0.11904761904761904,4.579548589827623e-12,4.141673652900474e-12,5.902004887089677e-12
0.11986863711001643,4.6003636825587664e-12,4.151044407976127e-12,5.903589660166235e-12
0.1206896551724138,4.6222900874630484e-12,4.178604813182684e-12,5.9035957035812275e-12
0.12151067323481117,4.630250423694149e-12,4.2015726540230225e-12,5.91329430072685e-12
0.12233169129720854,4.6620902953593945e-12,4.204251335261743e-12,5.9360891927304746e-12
0.12315270935960591,4.663440388901594e-12,4.2057609066765444e-12,5.9412223776162654e-12
0.12397372742200329,4.6868877277952585e-12,4.227635030691806e-12,5.9818628388776254e-12
0.12479474548440066,4.7057817078674185e-12,4.23623857516706e-12,5.982044736419779e-12
0.12561576354679804,4.727931505193595e-12,4.247937094262118e-12,5.98356445372389e-12
0.12643678160919541,4.7400909010986335e-12,4.2629310682687246e-12,5.991670216757135e-12
0.1272577996715928,4.753554536038752e-12,4.27013020846492e-12,6.004020592419283e-12
0.12807881773399016,4.763265874268752e-12,4.292282125700772e-12,6.0049309017795014e-12
0.12889983579638753,4.78625896469456e-12,4.342567451747055e-12,6.012759365064321e-12
0.1297208538587849,4.796688460156409e-12,4.354593734007566e-12,6.021567378321677e-12
0.13054187192118227,4.83107810489835e-12,4.361663563736886e-12,6.0309344864394165e-12
0.13136288998357964,4.84753196409592e-12,4.365066471194881e-12,6.037705363298685e-12
0.13218390804597702,4.857981188526241e-12,4.379303132076719e-12,6.128334844493344e-12
0.1330049261083744,4.873000837928479e-12,4.385834533227567e-12,6.128498802413576e-12
0.13382594417077176,4.8773455182936504e-12,4.398905403771587e-12,6.129534388211247e-12
0.13464696223316913,4.89792742233425e-12,4.403838103282093e-12,6.192868807168247e-12
0.1354679802955665,4.9078853872976285e-12,4.415562466761328e-12,6.207222557820184e-12
0.13628899835796388,4.911242109789715e-12,4.4379450842764066e-12,6.263527345794446e-12
0.13711001642036125,4.923554661179081e-12,4.440176444148983e-12,6.270879289244935e-12
0.13793103448275862,4.924529275376374e-12,4.456941230203177e-12,6.278403966558796e-12
0.138752052545156,4.926839970016818e-12,4.5053058841781985e-12,6.280522300395977e-12
0.13957307060755336,4.927863775086381e-12,4.515125743103291e-12,6.2860461017820625e-12
0.14039408866995073,4.961115603741928e-12,4.521485180257901e-12,6.3088812931645866e-12
0.1412151067323481,4.968981223906623e-12,4.5276395957724435e-12,6.344015851039191e-12
0.14203612479474548,4.971100797548521e-12,4.5381328179616246e-12,6.357990143169891e-12
0.14285714285714285,4.976377654882876e-12,4.540651800381385e-12,6.3609252126480986e-12
0.14367816091954022,4.978424214759252e-12,4.559409536221838e-12,6.367710372011608e-12
0.1444991789819376,5.020046442115571e-12,4.56096543000747e-12,6.383044398961213e-12
0.14532019704433496,5.029075043855556e-12,4.574107869060305e-12,6.406105774481271e-12
0.14614121510673234,5.038922371299259e-12,4.5821978411300534e-12,6.4097440419984635e-12
0.1469622331691297,5.043212603661812e-12,4.5998715662571355e-12,6.4253426436896e-12
0.1477832512315271,5.051444747348976e-12,4.613540042971881e-12,6.439832204913263e-12
0.14860426929392448,5.0681193165129315e-12,4.616622431381017e-12,6.454167252452059e-12
0.14942528735632185,5.080604237871929e-12,4.631682385265699e-12,6.480707395401791e-12
0.15024630541871922,5.084868149683728e-12,4.64123936941124e-12,6.491577186545755e-12
0.1510673234811166,5.0878673014579675e-12,4.644420937884611e-12,6.614701700119587e-12
0.15188834154351397,5.0962227001066435e-12,4.6447071168308e-12,6.6359107057655286e-12
0.15270935960591134,5.105907045645534e-12,4.6536975722700245e-12,6.6664957450029125e-12
0.1535303776683087,5.114868737631534e-12,4.679149422934501e-12,6.669168681514261e-12
0.15435139573070608,5.122897655466521e-12,4.680182948386285e-12,6.714742139550566e-12
0.15517241379310345,5.150177117871251e-12,4.681760882551016e-12,6.743942574238336e-12
0.15599343185550082,5.154379751005837e-12,4.685220390814143e-12,6.755977438256433e-12
0.1568144499178982,5.1574189437579984e-12,4.685724860667897e-12,6.793912405453462e-12
0.15763546798029557,5.171411024162307e-12,4.7124836508825175e-12,6.808142633256898e-12
0.15845648604269294,5.195441123653856e-12,4.717699292528984e-12,6.8203175170383676e-12
0.1592775041050903,5.204029511463695e-12,4.7680339078808115e-12,6.825587257379628e-12
0.16009852216748768,5.204967472612467e-12,4.769715449176568e-12,6.8627886325009426e-12
0.16091954022988506,5.217182675225261e-12,4.781169615763305e-12,6.868981312344779e-12
0.16174055829228243,5.220901154679277e-12,4.817449501894481e-12,6.924193629611866e-12
0.1625615763546798,5.227911494314669e-12,4.8179472494231055e-12,6.929653843471793e-12
0.16338259441707717,5.2632714098784426e-12,4.8183018852759255e-12,6.9552835561356985e-12
0.16420361247947454,5.2715184291896755e-12,4.823539645078993e-12,6.975959296545003e-12
0.16502463054187191,5.27197194453954e-12,4.824812492502748e-12,6.989551702038026e-12
0.16584564860426929,5.29049258707209e-12,4.855629144426512e-12,6.993242925524473e-12
0.16666666666666666,5.29319112093513e-12,4.8644892115090735e-12,6.997319728967346e-12
0.16748768472906403,5.30922438271786e-12,4.870744748990864e-12,7.0091222430807925e-12
0.1683087027914614,5.331649646849382e-12,4.883830955949479e-12,7.032679113787401e-12
0.16912972085385877,5.3361430109501855e-12,4.9002364385709155e-12,7.032806274944519e-12
0.16995073891625614,5.338223699933332e-12,4.906120015099969e-12,7.075905408237788e-12
0.17077175697865354,5.341148693144705e-12,4.927130539560583e-12,7.076710565364547e-12
0.17159277504105092,5.3438530362778465e-12,4.95467978688073e-12,7.0928651694572165e-12
0.1724137931034483,5.363089038361036e-12,4.960722483661938e-12,7.0974716253645865e-12
0.17323481116584566,5.363984645624574e-12,4.966114666968061e-12,7.109801125902218e-12
0.17405582922824303,5.386195042895545e-12,4.970586576948033e-12,7.138847349494638e-12
0.1748768472906404,5.393407771070752e-12,4.9736781228630205e-12,7.146393972753895e-12
0.17569786535303777,5.396238481952025e-12,4.979363975009536e-12,7.150233771980805e-12
0.17651888341543515,5.4001144085002164e-12,4.980710591148025e-12,7.172027447197129e-12
0.17733990147783252,5.418644590788412e-12,5.02707317532796e-12,7.182870020746415e-12
0.1781609195402299,5.429976578840048e-12,5.036088092093136e-12,7.205773884724737e-12
0.17898193760262726,5.433320099992541e-12,5.059299725134126e-12,7.224180505706258e-12
0.17980295566502463,5.4350781016093574e-12,5.0633420416446746e-12,7.232995869217415e-12
0.180623973727422,5.442697267024372e-12,5.0742253662344135e-12,7.235006273904669e-12
0.18144499178981938,5.46620641927663e-12,5.076708831686927e-12,7.249298064366586e-12
0.18226600985221675,5.4712393555717404e-12,5.0815020833359e-12,7.252133961007929e-12
0.18308702791461412,5.48721975996407e-12,5.0948919320802325e-12,7.272547218376495e-12
0.1839080459770115,5.489664499698853e-12,5.126546602937514e-12,7.301133723335893e-12
0.18472906403940886,5.519034005060465e-12,5.151441318855933e-12,7.301169443901228e-12
0.18555008210180624,5.524537649224435e-12,5.1547546234882445e-12,7.311721740118944e-12
0.1863711001642036,5.5676746595366e-12,5.157609343928701e-12,7.314198252698625e-12
0.18719211822660098,5.573483985481974e-12,5.181163572419438e-12,7.330412562681782e-12
0.18801313628899835,5.5739761190699634e-12,5.1995065758868725e-12,7.338737186792561e-12
0.18883415435139572,5.592760468561428e-12,5.201394695908403e-12,7.350508804708665e-12
0.1896551724137931,5.592903901631824e-12,5.204661793209169e-12,7.366429134107298e-12
0.19047619047619047,5.5974478143799086e-12,5.2053286161892296e-12,7.372732756800144e-12
0.19129720853858784,5.60427316262723e-12,5.218171430057313e-12,7.377743353698663e-12
0.1921182266009852,5.6245381982018894e-12,5.2229838289398195e-12,7.389841526895266e-12
0.19293924466338258,5.630995946657759e-12,5.2236564552942265e-12,7.394344108688985e-12
0.19376026272577998,5.650383525917534e-12,5.226387900924821e-12,7.40644796308961e-12
0.19458128078817735,5.65177998377115e-12,5.230554139717288e-12,7.410755384695144e-12
0.19540229885057472,5.675742599398566e-12,5.232690481529869e-12,7.412081420830547e-12
0.1962233169129721,5.6993448548673555e-12,5.240128199888062e-12,7.425275255834811e-12
0.19704433497536947,5.707612586425432e-12,5.252378470263151e-12,7.454011837801984e-12
0.19786535303776684,5.711728152169376e-12,5.2784160420499705e-12,7.455986595227644e-12
0.1986863711001642,5.741096721039734e-12,5.282282644639673e-12,7.468389793487501e-12
0.19950738916256158,5.75456619488837e-12,5.282793331308458e-12,7.496526467486562e-12
0.20032840722495895,5.7562162616713574e-12,5.285679826914454e-12,7.49708868223035e-12
0.20114942528735633,5.758829346657499e-12,5.287680077159956e-12,7.500122507444459e-12
0.2019704433497537,5.762360290964264e-12,5.291018446169038e-12,7.54758867482835e-12
0.20279146141215107,5.765125094711564e-12,5.293851862200195e-12,7.558247821702401e-12
0.20361247947454844,5.773908124736061e-12,5.296403723275009e-12,7.558804061665509e-12
0.2044334975369458,5.774962402315798e-12,5.325403269607552e-12,7.577960769925644e-12
0.20525451559934318,5.777258256767817e-12,5.338741000848013e-12,7.589364759578572e-12
0.20607553366174056,5.804278531559377e-12,5.342541635960521e-12,7.597047906231281e-12
0.20689655172413793,5.820532690515409e-12,5.373933774809381e-12,7.5976274316751e-12
0.2077175697865353,5.8219941883560095e-12,5.3749194850652165e-12,7.608605847954657e-12
0.20853858784893267,5.839539331997296e-12,5.39124311158191e-12,7.675200278460551e-12
0.20935960591133004,5.849056507816757e-12,5.404764865589585e-12,7.72650542350684e-12
0.21018062397372742,5.880123329761941e-12,5.40881525851406e-12,7.743923699663934e-12
0.2110016420361248,5.890036302002072e-12,5.414146916625089e-12,7.769072293150688e-12
0.21182266009852216,5.899652281249252e-12,5.418194863792491e-12,7.79901223969031e-12
0.21264367816091953,5.908270868789512e-12,5.426363430720274e-12,7.845950468803246e-12
0.2134646962233169,5.914668263958649e-12,5.436023307688938e-12,7.85950747291536e-12
0.21428571428571427,5.9265186217291825e-12,5.465645437934012e-12,7.87819347072031e-12
0.21510673234811165,5.92921050456545e-12,5.466680541436474e-12,7.914485386554726e-12
0.21592775041050905,5.9325736222043e-12,5.4691926114928635e-12,7.920534198368624e-12
0.21674876847290642,5.934087260013336e-12,5.471723597499564e-12,7.948650232148105e-12
0.2175697865353038,5.9481070170814344e-12,5.4760938822919935e-12,7.964813342244945e-12
0.21839080459770116,5.965491569611073e-12,5.503216077967173e-12,7.969379292639155e-12
0.21921182266009853,5.972282235687543e-12,5.558544631978734e-12,7.980703970290028e-12
0.2200328407224959,5.9742080437817416e-12,5.561276081233964e-12,8.000414114867877e-12
0.22085385878489328,5.975612169340118e-12,5.5621729107731086e-12,8.035844757305108e-12
0.22167487684729065,5.9829957448810015e-12,5.577257347392338e-12,8.042329402448208e-12
0.22249589490968802,5.986222390878794e-12,5.5983964503164875e-12,8.057606876123255e-12
0.2233169129720854,5.994812359815424e-12,5.609421710730844e-12,8.067393547578274e-12
0.22413793103448276,6.011293407706227e-12,5.6107183690012765e-12,8.07338826610619e-12
0.22495894909688013,6.014659775299405e-12,5.628775024100422e-12,8.081445295090672e-12
0.2257799671592775,6.0166748683440206e-12,5.650523681115759e-12,8.089485258375423e-12
0.22660098522167488,6.03061540562117e-12,5.652540059372169e-12,8.100271142015522e-12
0.22742200328407225,6.045368978390134e-12,5.65474824629353e-12,8.112556816345284e-12
0.22824302134646962,6.052290820963947e-12,5.65983075180613e-12,8.122907572079315e-12
0.229064039408867,6.066158393672821e-12,5.663519350772522e-12,8.127927587403024e-12
0.22988505747126436,6.070748879956011e-12,5.6683855178683364e-12,8.140889629000809e-12
0.23070607553366174,6.0783024964829475e-12,5.683941281047771e-12,8.159432998049254e-12
0.2315270935960591,6.082109514566215e-12,5.690113969485708e-12,8.168376542863784e-12
0.23234811165845648,6.098708330642642e-12,5.69227820355958e-12,8.171762318885303e-12
0.23316912972085385,6.117545255762046e-12,5.6965784070964045e-12,8.173291242141074e-12
0.23399014778325122,6.119237948770262e-12,5.70147488415631e-12,8.173734859108655e-12
0.2348111658456486,6.12063832791401e-12,5.712791264631587e-12,8.197797576666988e-12
0.23563218390804597,6.132532420773927e-12,5.721118700355156e-12,8.197934616118806e-12
0.23645320197044334,6.138376444293378e-12,5.7219655324041764e-12,8.21047319571627e-12
0.2372742200328407,6.142093513568958e-12,5.726285116651602e-12,8.287144410708031e-12
0.23809523809523808,6.201455982013124e-12,5.742461478989403e-12,8.30650072347839e-12
0.23891625615763548,6.209817502075683e-12,5.745315020054647e-12,8.317207289333044e-12
0.23973727422003285,6.210342815551411e-12,5.755228484816012e-12,8.324876862889428e-12
0.24055829228243022,6.252572949178631e-12,5.783780365505142e-12,8.32689522941622e-12
0.2413793103448276,6.260899640940128e-12,5.785373854975352e-12,8.329929303945372e-12
0.24220032840722497,6.265973930235493e-12,5.794598875705313e-12,8.330893862280864e-12
0.24302134646962234,6.2776315936359594e-12,5.794964564249362e-12,8.356913471702222e-12
0.2438423645320197,6.2791553673457054e-12,5.7990810128453335e-12,8.359223971050666e-12
0.24466338259441708,6.289761383742249e-12,5.809691530061213e-12,8.371099104138138e-12
0.24548440065681446,6.298792279916063e-12,5.815274531562645e-12,8.372219213424971e-12
0.24630541871921183,6.298796263681703e-12,5.819270437610268e-12,8.375761012009688e-12
0.2471264367816092,6.304838709112121e-12,5.823616031215909e-12,8.402593790409167e-12
0.24794745484400657,6.311122050088183e-12,5.824462139179504e-12,8.404169994316556e-12
0.24876847290640394,6.323001517531777e-12,5.841688462107096e-12,8.414115693572268e-12
0.24958949096880131,6.33437267032163e-12,5.846153547869756e-12,8.44526223652257e-12
0.2504105090311987,6.344980717753095e-12,5.856150154165071e-12,8.486768122974156e-12
0.2512315270935961,6.348067287333207e-12,5.867456433220747e-12,8.501953594821385e-12
0.25205254515599346,6.3513894054626435e-12,5.870431440585741e-12,8.52911499195617e-12
0.25287356321839083,6.355316557233655e-12,5.870550775419149e-12,8.54136643910252e-12
0.2536945812807882,6.369120199636693e-12,5.875723505302207e-12,8.543941286825463e-12
0.2545155993431856,6.3892169723234265e-12,5.8771334067276315e-12,8.549893044865569e-12
0.25533661740558294,6.4288539084846014e-12,5.879586549220989e-12,8.57393581049408e-12
0.2561576354679803,6.4328218149631224e-12,5.88610584847123e-12,8.577815340401598e-12
0.2569786535303777,6.434533136480213e-12,5.8909862167442374e-12,8.585758714742018e-12
0.25779967159277506,6.435909902023636e-12,5.895459953196064e-12,8.610805082420873e-12
0.25862068965517243,6.437189163906079e-12,5.900635246520364e-12,8.624531101788408e-12
0.2594417077175698,6.445513131541249e-12,5.9125174842102034e-12,8.667294925446845e-12
0.2602627257799672,6.447912727530159e-12,5.9221629889131476e-12,8.677498731032228e-12
0.26108374384236455,6.470486060760264e-12,5.922293660047449e-12,8.691222324364696e-12
0.2619047619047619,6.478779668209721e-12,5.924752453085788e-12,8.715131558550194e-12
0.2627257799671593,6.499030248646017e-12,5.925473754715844e-12,8.721929237693813e-12
0.26354679802955666,6.518858802110932e-12,5.934754905867762e-12,8.743026523835428e-12
0.26436781609195403,6.519749147624529e-12,5.9378757237449676e-12,8.752407254131967e-12
0.2651888341543514,6.5233120975781206e-12,5.953064079697967e-12,8.766934493464194e-12
0.2660098522167488,6.532164061124123e-12,5.9592509252690964e-12,8.778122687156447e-12
0.26683087027914615,6.535270343738708e-12,5.98072340196159e-12,8.804481499557069e-12
0.2676518883415435,6.542320321101772e-12,5.989747913866368e-12,8.811121150760907e-12
0.2684729064039409,6.551264300420824e-12,6.0084067562936214e-12,8.820709547588745e-12
0.26929392446633826,6.551362208719916e-12,6.0169599281016375e-12,8.833624796379027e-12
0.27011494252873564,6.552667350124588e-12,6.0646452423285865e-12,8.854708883619964e-12
0.270935960591133,6.585281543456314e-12,6.067471724002925e-12,8.913494041999755e-12
0.2717569786535304,6.599580441814079e-12,6.078006237261195e-12,8.936752537435965e-12
0.27257799671592775,6.60120960432805e-12,6.0888634900625825e-12,8.961536817742842e-12
0.2733990147783251,6.603845502932836e-12,6.10159383534035e-12,8.96997031682769e-12
0.2742200328407225,6.633583939706517e-12,6.1091178981441695e-12,8.972596973985406e-12
0.27504105090311987,6.639844634715555e-12,6.114668978611584e-12,8.97627854756175e-12
0.27586206896551724,6.641110822811267e-12,6.120643517450241e-12,8.980864621118914e-12
0.2766830870279146,6.659955272838892e-12,6.1261712693338175e-12,9.010782349040877e-12
0.277504105090312,6.6629095244111925e-12,6.1273652435475236e-12,9.02050751395927e-12
0.27832512315270935,6.664522151171119e-12,6.134148553217445e-12,9.027948571788863e-12
0.2791461412151067,6.664523633469833e-12,6.1551789588218895e-12,9.055758804278613e-12
0.2799671592775041,6.672545824733818e-12,6.1672493441981544e-12,9.06182815924182e-12
0.28078817733990147,6.699210570040832e-12,6.180278994417114e-12,9.067939856407815e-12
0.28160919540229884,6.702473102968413e-12,6.182237527942703e-12,9.07494212862835e-12
0.2824302134646962,6.705530793349577e-12,6.183623497749327e-12,9.07725237208247e-12
0.2832512315270936,6.7191179661065186e-12,6.183948684820639e-12,9.084560882569793e-12
0.28407224958949095,6.719266445253009e-12,6.195211335468795e-12,9.096692233910424e-12
0.2848932676518883,6.729891221325226e-12,6.2027857448306245e-12,9.102309941286523e-12
0.2857142857142857,6.731231875382539e-12,6.206527520029022e-12,9.107578922699044e-12
0.28653530377668307,6.73521187754355e-12,6.218055872025851e-12,9.119567856384507e-12
0.28735632183908044,6.7353811717899594e-12,6.231817109656907e-12,9.165049213305837e-12
0.2881773399014778,6.74160193189739e-12,6.239057568898456e-12,9.166179684632096e-12
0.2889983579638752,6.766177228663965e-12,6.242038269516858e-12,9.18918987153669e-12
0.28981937602627256,6.7705091412010685e-12,6.242236246230434e-12,9.194868515727392e-12
0.29064039408866993,6.771987768711724e-12,6.247774301568823e-12,9.195846433793129e-12
0.2914614121510673,6.776184828719784e-12,6.251266283920902e-12,9.196494485098742e-12
0.2922824302134647,6.783099017854441e-12,6.256534926557454e-12,9.26020164544041e-12
0.29310344827586204,6.785903009301193e-12,6.2578644611707546e-12,9.272893236558768e-12
0.2939244663382594,6.7867613893655686e-12,6.287912570633732e-12,9.295133324394382e-12
0.2947454844006568,6.794295956352491e-12,6.288212127091589e-12,9.295716739878606e-12
0.2955665024630542,6.795616243665795e-12,6.29005497988225e-12,9.296244264445722e-12
0.2963875205254516,6.800099086331218e-12,6.292161329323894e-12,9.300714703795554e-12
0.29720853858784896,6.8285928738773836e-12,6.292498653909424e-12,9.30482082131807e-12
0.29802955665024633,6.829012017376383e-12,6.303991663428908e-12,9.317872367665744e-12
0.2988505747126437,6.840212598402097e-12,6.3197865081781466e-12,9.321767596346147e-12
0.2996715927750411,6.84273181317976e-12,6.3241324438878686e-12,9.330482615256221e-12
0.30049261083743845,6.843765241882341e-12,6.3276575944128586e-12,9.334722388621561e-12
0.3013136288998358,6.8534917765291624e-12,6.328958442920241e-12,9.361150029585319e-12
0.3021346469622332,6.878323556648697e-12,6.341607865928705e-12,9.37751872738304e-12
0.30295566502463056,6.8979060653312165e-12,6.353178447971745e-12,9.38873075082885e-12
0.30377668308702793,6.898118334825052e-12,6.358617679931549e-12,9.415519577906676e-12
0.3045977011494253,6.8982230778488304e-12,6.360436178220994e-12,9.432101710676427e-12
0.3054187192118227,6.901088543716979e-12,6.377245306176852e-12,9.452458555324059e-12
0.30623973727422005,6.907931973810876e-12,6.377903458837806e-12,9.473546202951383e-12
0.3070607553366174,6.916262884335338e-12,6.3882076509134386e-12,9.480802479943462e-12
0.3078817733990148,6.919981074075944e-12,6.389147698843726e-12,9.486056789355941e-12
0.30870279146141216,6.9446717387470676e-12,6.399119942726911e-12,9.490741567628735e-12
0.30952380952380953,6.9462412807741504e-12,6.411646167713201e-12,9.513532341090727e-12
0.3103448275862069,6.9757304224313066e-12,6.427607699973747e-12,9.523880459278364e-12
0.3111658456486043,6.979764283391423e-12,6.428096945283865e-12,9.540879921594948e-12
0.31198686371100165,6.9837900726716474e-12,6.4351772435854935e-12,9.543144072155454e-12
0.312807881773399,6.984484665435277e-12,6.438931486900157e-12,9.544925809453524e-12
0.3136288998357964,6.98637716436715e-12,6.454901083329975e-12,9.551362018223519e-12
0.31444991789819376,6.989241710204222e-12,6.477925372486033e-12,9.623798413584264e-12
0.31527093596059114,6.997346528781082e-12,6.478777601266501e-12,9.624106142854559e-12
0.3160919540229885,7.004024775576354e-12,6.486302899413673e-12,9.631491711541866e-12
0.3169129720853859,7.011053677499502e-12,6.4925996154767445e-12,9.641869362875712e-12
0.31773399014778325,7.022340334508669e-12,6.494151248195401e-12,9.646750331882184e-12
0.3185550082101806,7.026064682186368e-12,6.4956807288985835e-12,9.691961866910592e-12
0.319376026272578,7.032476629909808e-12,6.497155920855281e-12,9.694604763119403e-12
0.32019704433497537,7.038433871622277e-12,6.499488413588679e-12,9.695200375571324e-12
0.32101806239737274,7.039854951885276e-12,6.5054893459456574e-12,9.706592736378142e-12
0.3218390804597701,7.057832429148832e-12,6.522556787351086e-12,9.706897005185736e-12
0.3226600985221675,7.077336906903392e-12,6.5244717722073286e-12,9.724531156920312e-12
0.32348111658456485,7.092762751098808e-12,6.530225416598743e-12,9.740471739582671e-12
0.3243021346469622,7.09593914455437e-12,6.530599586227153e-12,9.751207905193724e-12
0.3251231527093596,7.0991577078442564e-12,6.542625238591261e-12,9.76059163704384e-12
0.32594417077175697,7.112792913424278e-12,6.545929843546358e-12,9.761054827149519e-12
0.32676518883415434,7.11614711658103e-12,6.547553862841748e-12,9.763659611623078e-12
0.3275862068965517,7.1530359144255844e-12,6.5514839658242815e-12,9.768037353203793e-12
0.3284072249589491,7.155095080357611e-12,6.57521251154115e-12,9.768088564857917e-12
0.32922824302134646,7.181835104550019e-12,6.576826980405932e-12,9.791773662755092e-12
0.33004926108374383,7.183204666913653e-12,6.579403064133969e-12,9.795039035367287e-12
0.3308702791461412,7.1851285119444804e-12,6.595541801311216e-12,9.814712930498343e-12
0.33169129720853857,7.19389673580922e-12,6.6003796612325905e-12,9.824024706672782e-12
0.33251231527093594,7.195660515394239e-12,6.612543336387447e-12,9.830237673875466e-12
0.3333333333333333,7.202806919258862e-12,6.6164328513531014e-12,9.854887108007287e-12
0.3341543513957307,7.204775115617078e-12,6.616861811199881e-12,9.868824511448004e-12
0.33497536945812806,7.2183746175405885e-12,6.663205857586766e-12,9.876964046937134e-12
0.33579638752052543,7.220613567134778e-12,6.6748491248139e-12,9.89723007989728e-12
0.3366174055829228,7.2374134584216336e-12,6.675138518386863e-12,9.978406962719301e-12
0.3374384236453202,7.238728652489569e-12,6.6758852518841715e-12,1.00195970181678e-11
0.33825944170771755,7.242550846123283e-12,6.682985619821671e-12,1.0036049045538036e-11
0.3390804597701149,7.247340645578572e-12,6.687730196449387e-12,1.0131479808330183e-11
0.3399014778325123,7.248940880544818e-12,6.713215227715906e-12,1.0154513483828365e-11
0.34072249589490966,7.254681063231263e-12,6.716548135205509e-12,1.0187059727646134e-11
0.3415435139573071,7.2579372704419344e-12,6.721877983498901e-12,1.0215867446009539e-11
0.34236453201970446,7.261790596132148e-12,6.721911215948934e-12,1.0217885239211496e-11
0.34318555008210183,7.269090650899601e-12,6.725227258323733e-12,1.030888149332611e-11
0.3440065681444992,7.271010635513197e-12,6.740171032661112e-12,1.0346286358657442e-11
0.3448275862068966,7.2724942788165054e-12,6.755548957842027e-12,1.0349717973363221e-11
0.34564860426929395,7.281290986962063e-12,6.758608919746598e-12,1.0362102306803141e-11
0.3464696223316913,7.281668176651399e-12,6.7645360545197366e-12,1.0392814730593703e-11
0.3472906403940887,7.29901263572109e-12,6.7758155537317635e-12,1.0408639992530864e-11
0.34811165845648606,7.311697966414097e-12,6.776509583515199e-12,1.0416281138570367e-11
0.34893267651888343,7.312676880210417e-12,6.776630628991966e-12,1.0416747262178555e-11
0.3497536945812808,7.317965096022754e-12,6.780063589319099e-12,1.0455670200750532e-11
0.3505747126436782,7.34339575999036e-12,6.7850823131996e-12,1.0467546650915451e-11
0.35139573070607555,7.346658311512505e-12,6.797288839803985e-12,1.0484297803223621e-11
0.3522167487684729,7.346821084474553e-12,6.797421362080513e-12,1.0503692852004682e-11
0.3530377668308703,7.358789347850713e-12,6.802756537575973e-12,1.051951670743338e-11
0.35385878489326766,7.362526559887526e-12,6.809748244755538e-12,1.0531585407693368e-11
0.35467980295566504,7.39215171966444e-12,6.817762539286161e-12,1.0541424061692938e-11
0.3555008210180624,7.413558229059649e-12,6.824357966356047e-12,1.0552456723760973e-11
0.3563218390804598,7.420442306782006e-12,6.829300943673334e-12,1.0565168747975254e-11
0.35714285714285715,7.424609684053467e-12,6.832273962730988e-12,1.0576341777139339e-11
0.3579638752052545,7.454755650779701e-12,6.842954751355414e-12,1.0583614769750485e-11
0.3587848932676519,7.458270199161862e-12,6.847990253252085e-12,1.0586097224526453e-11
0.35960591133004927,7.460651481590836e-12,6.850256261190723e-12,1.0598951220067188e-11
0.36042692939244664,7.467284807210342e-12,6.8577489692827834e-12,1.0612163911779092e-11
0.361247947454844,7.479772310565882e-12,6.869042149660866e-12,1.061474309770148e-11
0.3620689655172414,7.490924924739546e-12,6.8728623421376386e-12,1.062201651742316e-11
0.36288998357963875,7.498272011661747e-12,6.87798269101613e-12,1.0656546827997628e-11
0.3637110016420361,7.50920163185389e-12,6.878094470747329e-12,1.0663194561340377e-11
0.3645320197044335,7.513760420404006e-12,6.911852687932427e-12,1.0684419298407024e-11
0.36535303776683087,7.516442558168486e-12,6.911928202019757e-12,1.0749238801127035e-11
0.36617405582922824,7.51883500828526e-12,6.924397285805591e-12,1.075529894599248e-11
0.3669950738916256,7.524333625723956e-12,6.933226269864683e-12,1.0801565460495717e-11
0.367816091954023,7.526532202328872e-12,6.933451118041499e-12,1.0802305407883292e-11
0.36863711001642036,7.53428025392743e-12,6.940645489927581e-12,1.0805606630259498e-11
0.3694581280788177,7.535258705378792e-12,6.942555572915903e-12,1.0805785097234775e-11
0.3702791461412151,7.543847971497468e-12,6.963289362871068e-12,1.0828747624311764e-11
0.37110016420361247,7.566085588718509e-12,6.967960697979328e-12,1.0847758164255118e-11
0.37192118226600984,7.567375033313922e-12,6.993179787833136e-12,1.0849347677917766e-11
0.3727422003284072,7.585133331656174e-12,7.006939599989422e-12,1.0857153809288982e-11
0.3735632183908046,7.586313932457274e-12,7.0104483643943496e-12,1.0859479202546766e-11
0.37438423645320196,7.588747966910057e-12,7.033002840431281e-12,1.0873499473796228e-11
0.37520525451559933,7.59756523302937e-12,7.039461191826155e-12,1.0881857554225177e-11
0.3760262725779967,7.600845123312226e-12,7.041198298410018e-12,1.0891005859101828e-11
0.3768472906403941,7.602363924267021e-12,7.052458529626506e-12,1.08915354994807e-11
0.37766830870279144,7.604994753292679e-12,7.0575500751344916e-12,1.0916691335004514e-11
0.3784893267651888,7.618924467218121e-12,7.067746744229679e-12,1.0951175058078517e-11
0.3793103448275862,7.628890171862558e-12,7.0713674422467195e-12,1.0984025679597708e-11
0.38013136288998356,7.63775678531004e-12,7.0716591058918016e-12,1.0985155418626935e-11
0.38095238095238093,7.64501155127941e-12,7.073414459412331e-12,1.0994607506577686e-11
0.3817733990147783,7.653792514645607e-12,7.077094539259706e-12,1.1015050127298135e-11
0.3825944170771757,7.683261155057164e-12,7.0832923274081654e-12,1.103454959666984e-11
0.38341543513957305,7.687021126348259e-12,7.08913784571339e-12,1.1036846458516983e-11
0.3842364532019704,7.695057467545485e-12,7.1070873804714805e-12,1.1076288196207496e-11
0.3850574712643678,7.695390512425159e-12,7.109333778508722e-12,1.108030876989623e-11
0.38587848932676516,7.697446433313125e-12,7.11728457159061e-12,1.1080569991862762e-11
0.3866995073891626,7.719190188860525e-12,7.1187128558532396e-12,1.108724766646332e-11
0.38752052545155996,7.722583166635662e-12,7.1192632092308864e-12,1.1089060323717237e-11
0.38834154351395733,7.727788854920895e-12,7.130700985094027e-12,1.1135088478470608e-11
0.3891625615763547,7.728288026729357e-12,7.133367280396729e-12,1.1237616645415767e-11
0.3899835796387521,7.739719041874915e-12,7.1432742826257415e-12,1.123769873912669e-11
0.39080459770114945,7.754279841978042e-12,7.143375151580558e-12,1.1249130985474943e-11
0.3916256157635468,7.76107163458025e-12,7.157595734787671e-12,1.129236594391957e-11
0.3924466338259442,7.779834332621056e-12,7.15817929511673e-12,1.1304598372898372e-11
0.39326765188834156,7.782081996673822e-12,7.159329383024533e-12,1.1319765546414374e-11
0.39408866995073893,7.794212279062364e-12,7.164363201970752e-12,1.1324808632598758e-11
0.3949096880131363,7.802177175374329e-12,7.173811496942778e-12,1.1363026771847818e-11
0.3957307060755337,7.805796044642852e-12,7.1738414698109245e-12,1.141002318595695e-11
0.39655172413793105,7.8097531186232e-12,7.174368019031461e-12,1.1414673413234734e-11
0.3973727422003284,7.816183807718517e-12,7.177305490497627e-12,1.1421459868225182e-11
0.3981937602627258,7.821470488653093e-12,7.189210877294492e-12,1.1432288313187386e-11
0.39901477832512317,7.83832078562039e-12,7.19075112234614e-12,1.1437882234408117e-11
0.39983579638752054,7.848745826078879e-12,7.195401908693425e-12,1.1445507188098248e-11
0.4006568144499179,7.862656426415919e-12,7.198347382896478e-12,1.144907174677138e-11
0.4014778325123153,7.870821029276625e-12,7.2008462291421835e-12,1.1457818039192597e-11
0.40229885057471265,7.876800026044529e-12,7.202201038207414e-12,1.1482471661855795e-11
0.40311986863711,7.896073223350496e-12,7.207188277722782e-12,1.149325938799401e-11
0.4039408866995074,7.902898931333428e-12,7.210493231818412e-12,1.1498671568206432e-11
0.40476190476190477,7.906168030668815e-12,7.217512437823622e-12,1.1506407343521104e-11
0.40558292282430214,7.906646087411978e-12,7.224989748828606e-12,1.1538128566563893e-11
0.4064039408866995,7.92064502787389e-12,7.23499002934615e-12,1.1547795339658131e-11
0.4072249589490969,7.937351198406677e-12,7.25005180071116e-12,1.1557124218190245e-11
0.40804597701149425,7.944908746309453e-12,7.2503058579299395e-12,1.157661925699948e-11
0.4088669950738916,7.951278423203951e-12,7.252141991362576e-12,1.1599856266111473e-11
0.409688013136289,7.955338923685522e-12,7.264583784877558e-12,1.1600369472255279e-11
0.41050903119868637,7.957236759446547e-12,7.2717364584632026e-12,1.1609896661831768e-11
0.41133004926108374,7.962479568935377e-12,7.295092760887249e-12,1.1626369882922691e-11
0.4121510673234811,7.965325467209894e-12,7.316148292644377e-12,1.1631274790245349e-11
0.4129720853858785,7.977135501624895e-12,7.327485111085055e-12,1.164169102032798e-11
0.41379310344827586,7.999009130084626e-12,7.327496664553272e-12,1.1649072336728666e-11
0.41461412151067323,8.006568420469697e-12,7.328065619547076e-12,1.1676974827352952e-11
0.4154351395730706,8.007129545531453e-12,7.342688787715418e-12,1.1697255547596037e-11
0.41625615763546797,8.011274676076065e-12,7.350193128692145e-12,1.170492357508666e-11
0.41707717569786534,8.024157462608227e-12,7.353600022603841e-12,1.1708291712744953e-11
0.4178981937602627,8.025508736726594e-12,7.368494976763114e-12,1.1741108912896305e-11
0.4187192118226601,8.05578126008839e-12,7.377306009544501e-12,1.1762406878250701e-11
0.41954022988505746,8.061542119942894e-12,7.38377578000271e-12,1.179557756060317e-11
0.42036124794745483,8.070763480728625e-12,7.405547783618133e-12,1.181646595439931e-11
0.4211822660098522,8.084140737381997e-12,7.423327332236707e-12,1.1825561233016461e-11
0.4220032840722496,8.088585749407565e-12,7.42341933693143e-12,1.1845581867133207e-11
0.42282430213464695,8.094030964781492e-12,7.423547702007128e-12,1.187312072037998e-11
0.4236453201970443,8.115173820475338e-12,7.424586712221805e-12,1.187394075353592e-11
0.4244663382594417,8.125057598118276e-12,7.434712351402165e-12,1.1884098039587136e-11
0.42528735632183906,8.13059767248064e-12,7.440968535239158e-12,1.1896869982278877e-11
0.42610837438423643,8.132162990303096e-12,7.446204328671754e-12,1.1898694678895028e-11
0.4269293924466338,8.141637168480799e-12,7.446286153570382e-12,1.1923753039637268e-11
0.4277504105090312,8.15262087739928e-12,7.451871436460973e-12,1.1936786970145176e-11
0.42857142857142855,8.157213680275077e-12,7.452163202942628e-12,1.196400199720216e-11
0.4293924466338259,8.157523594291658e-12,7.459161285933768e-12,1.1981497417662815e-11
0.4302134646962233,8.159417518114535e-12,7.465247097759033e-12,1.2058038258388311e-11
0.43103448275862066,8.160562723038443e-12,7.471828193684542e-12,1.2092973782470527e-11
0.4318555008210181,8.16565985594936e-12,7.472626957454076e-12,1.2098579783189321e-11
0.43267651888341546,8.171316818265386e-12,7.479301954646841e-12,1.2110785951511728e-11
0.43349753694581283,8.17971603391863e-12,7.487759725598974e-12,1.2152632850112546e-11
0.4343185550082102,8.183187941273113e-12,7.503385194020629e-12,1.2186865078692049e-11
0.4351395730706076,8.188238908845327e-12,7.539247849594684e-12,1.2241495535360966e-11
0.43596059113300495,8.197440740654485e-12,7.542837540211e-12,1.2242321920747705e-11
0.4367816091954023,8.226133513124535e-12,7.55420659404161e-12,1.2248863258796385e-11
0.4376026272577997,8.227399106076142e-12,7.559684744452219e-12,1.230107728117593e-11
0.43842364532019706,8.22745997559556e-12,7.569509947323744e-12,1.2336164942080115e-11
0.43924466338259444,8.232216339909909e-12,7.574463981986248e-12,1.2343513886142265e-11
0.4400656814449918,8.239481357201657e-12,7.578285002876353e-12,1.2384662329316434e-11
0.4408866995073892,8.24055075909569e-12,7.589791715906277e-12,1.2387684089075191e-11
0.44170771756978655,8.252575052481598e-12,7.608386307775108e-12,1.2390873832194114e-11
0.4425287356321839,8.260496675343877e-12,7.642645849486172e-12,1.241007077425662e-11
0.4433497536945813,8.260652644736875e-12,7.644581732553639e-12,1.2416458783682667e-11
0.44417077175697867,8.296992778806485e-12,7.648063771746891e-12,1.243036663887498e-11
0.44499178981937604,8.301322720174837e-12,7.662531114781637e-12,1.2466985970274995e-11
0.4458128078817734,8.319267042437151e-12,7.680389668839816e-12,1.247494937514136e-11
0.4466338259441708,8.325947268556943e-12,7.685061611287471e-12,1.2489189664290532e-11
0.44745484400656815,8.326484261013504e-12,7.695685853381197e-12,1.2501933044455982e-11
0.4482758620689655,8.333531152473842e-12,7.695927953352821e-12,1.2538943253468662e-11
0.4490968801313629,8.337234382910903e-12,7.709211123645073e-12,1.2560648276440677e-11
0.44991789819376027,8.349595419135143e-12,7.711660905261818e-12,1.262200313338855e-11
0.45073891625615764,8.360375936599066e-12,7.71249738277442e-12,1.2654384220537853e-11
0.451559934318555,8.367719311974663e-12,7.722889690364029e-12,1.269112027684869e-11
0.4523809523809524,8.368063633027e-12,7.729641480234623e-12,1.2722550539137608e-11
0.45320197044334976,8.3734887749195e-12,7.752262957580807e-12,1.2723129438887308e-11
0.4540229885057471,8.388299936371478e-12,7.7733152938687e-12,1.273515930388907e-11
0.4548440065681445,8.395912821198811e-12,7.777923250079475e-12,1.2742644409792259e-11
0.45566502463054187,8.400867026755652e-12,7.7818551007959e-12,1.275583382542205e-11
0.45648604269293924,8.40331211047958e-12,7.78696570951369e-12,1.2760455577393565e-11
0.4573070607553366,8.407777108161043e-12,7.789446670494326e-12,1.2767437364240966e-11
0.458128078817734,8.427743838919458e-12,7.794637349914149e-12,1.2818151620261434e-11
0.45894909688013136,8.453656102529542e-12,7.808062441370128e-12,1.285579302955896e-11
0.45977011494252873,8.484942327591983e-12,7.815925514414104e-12,1.2879339386454459e-11
0.4605911330049261,8.486526849172013e-12,7.82479785323766e-12,1.2889491288396487e-11
0.4614121510673235,8.521005226473043e-12,7.835871845547118e-12,1.2918991042323946e-11
0.46223316912972084,8.525237570019987e-12,7.84920764438838e-12,1.2932831450645048e-11
0.4630541871921182,8.531880298049657e-12,7.849526986874074e-12,1.2933488194278647e-11
0.4638752052545156,8.53802795520879e-12,7.850898067064228e-12,1.2952626791437742e-11
0.46469622331691296,8.545416055844347e-12,7.85126701204366e-12,1.2977113390865757e-11
0.46551724137931033,8.549641841977706e-12,7.851856270749901e-12,1.3048254346159321e-11
0.4663382594417077,8.571768981903758e-12,7.853720388971396e-12,1.3059404712770858e-11
0.4671592775041051,8.574115694399225e-12,7.856522243320313e-12,1.3082780040371203e-11
0.46798029556650245,8.586730717448638e-12,7.882634836940051e-12,1.3112883835636674e-11
0.4688013136288998,8.587718148016851e-12,7.8974580198743e-12,1.3143694148273935e-11
0.4696223316912972,8.615636345326122e-12,7.905303040189245e-12,1.3163923035616535e-11
0.47044334975369456,8.620308856642473e-12,7.919888908133782e-12,1.3172811021609638e-11
0.47126436781609193,8.633335807812488e-12,7.926079770225816e-12,1.3239590453643388e-11
0.4720853858784893,8.648092123855363e-12,7.940352379468082e-12,1.3337094038592697e-11
0.4729064039408867,8.649558089701641e-12,7.944776814748832e-12,1.3337759893501555e-11
0.47372742200328405,8.651069070960794e-12,7.975840270356534e-12,1.3339161826747027e-11
0.4745484400656814,8.656630107963706e-12,7.976767336578585e-12,1.335780715498151e-11
0.4753694581280788,8.657392162754352e-12,7.97941189165524e-12,1.3417320564711604e-11
0.47619047619047616,8.658171775478658e-12,7.980302614667702e-12,1.3444643242778123e-11
0.47701149425287354,8.66218746737096e-12,7.986320340752832e-12,1.3460124084990661e-11
0.47783251231527096,8.672367111079324e-12,7.98683639447572e-12,1.3477915774479813e-11
0.47865353037766833,8.684979026029283e-12,7.989940409076321e-12,1.3503895355060344e-11
0.4794745484400657,8.686658183019361e-12,7.991418803362705e-12,1.3529792373317776e-11
0.4802955665024631,8.693821640538222e-12,7.996487455939001e-12,1.3538685624141074e-11
0.48111658456486045,8.694956066259407e-12,8.002711843920095e-12,1.357896930774894e-11
0.4819376026272578,8.70080066992202e-12,8.00333140350413e-12,1.3585447568326964e-11
0.4827586206896552,8.717713421060699e-12,8.005386441939388e-12,1.3596119720198293e-11
0.48357963875205257,8.718359685787416e-12,8.011961403232332e-12,1.3604735111093878e-11
0.48440065681444994,8.742038905250844e-12,8.018043228954267e-12,1.3627836467965519e-11
0.4852216748768473,8.74400728536165e-12,8.024547483629446e-12,1.3632336785352563e-11
0.4860426929392447,8.757617994899317e-12,8.028593282207099e-12,1.3644640549140481e-11
0.48686371100164205,8.761544191502274e-12,8.042291986741987e-12,1.3716516425469648e-11
0.4876847290640394,8.762962476337343e-12,8.04718760119749e-12,1.3794759314213812e-11
0.4885057471264368,8.763766485538878e-12,8.051267473465542e-12,1.3837754536199122e-11
0.48932676518883417,8.774535389959956e-12,8.06330661324665e-12,1.3858910398307652e-11
0.49014778325123154,8.781646795609606e-12,8.064062575344074e-12,1.3865232494411515e-11
0.4909688013136289,8.785419177746723e-12,8.066102058878205e-12,1.3881067839341877e-11
0.4917898193760263,8.789810425148722e-12,8.070608712090015e-12,1.3897722910957428e-11
0.49261083743842365,8.790952325991968e-12,8.071056222517419e-12,1.3922258904005872e-11
0.493431855500821,8.809947152728077e-12,8.07149517324549e-12,1.4037001262284403e-11
0.4942528735632184,8.817639147775148e-12,8.07942000223078e-12,1.4054851982975192e-11
0.49507389162561577,8.822036096687217e-12,8.09315629849421e-12,1.4096228780518864e-11
0.49589490968801314,8.825474736620116e-12,8.103337974520983e-12,1.4114615968622425e-11
0.4967159277504105,8.828883689065033e-12,8.111371419127267e-12,1.4118567787236394e-11
0.4975369458128079,8.831344912716363e-12,8.112693193006374e-12,1.4145242472504666e-11
0.49835796387520526,8.841995206066116e-12,8.134446260162078e-12,1.415248827849153e-11
0.49917898193760263,8.897427579253938e-12,8.136292515329472e-12,1.4216644659134529e-11
0.5,8.90117974265154e-12,8.137981169054197e-12,1.4227451009544284e-11
0.5008210180623974,8.911250830044555e-12,8.141580586549294e-12,1.4233710176614321e-11
0.5016420361247947,8.912047780526578e-12,8.149822422556288e-12,1.4276737648289759e-11
0.5024630541871922,8.913183068818871e-12,8.154762789677767e-12,1.4277041787318731e-11
0.5032840722495895,8.954353534452948e-12,8.178031820580778e-12,1.4279533067293293e-11
0.5041050903119869,8.964412367210535e-12,8.187985667305313e-12,1.4281738506451915e-11
0.5049261083743842,8.965207822185792e-12,8.19343225813421e-12,1.4289144708051967e-11
0.5057471264367817,8.978435447922372e-12,8.214916047899229e-12,1.4334650066447549e-11
0.506568144499179,9.011362366409324e-12,8.215990121916144e-12,1.4341582319449231e-11
0.5073891625615764,9.022243480730772e-12,8.244213259895455e-12,1.436315261187487e-11
0.5082101806239737,9.023340268341419e-12,8.251919232854218e-12,1.438371341912526e-11
0.5090311986863711,9.023494811884822e-12,8.256275143477239e-12,1.4420451365145038e-11
0.5098522167487685,9.024653698332838e-12,8.25820197885451e-12,1.4423428551409915e-11
0.5106732348111659,9.026124856851546e-12,8.268330011288072e-12,1.4460232538184713e-11
0.5114942528735632,9.026243254012746e-12,8.308470331010826e-12,1.4477935325290905e-11
0.5123152709359606,9.034008895007993e-12,8.315015040358106e-12,1.449778250373422e-11
0.513136288998358,9.035045954723898e-12,8.316670560070947e-12,1.4498519444721226e-11
0.5139573070607554,9.054246036220643e-12,8.324234365948406e-12,1.4569231274668014e-11
0.5147783251231527,9.077966682364049e-12,8.329948158502683e-12,1.463035891533089e-11
0.5155993431855501,9.094898010077947e-12,8.33711854728134e-12,1.4639476090313552e-11
0.5164203612479474,9.101582610977317e-12,8.338832555965312e-12,1.4672494865846422e-11
0.5172413793103449,9.130249661501738e-12,8.348929180958901e-12,1.4686729252443175e-11
0.5180623973727422,9.14783395267909e-12,8.351603687337342e-12,1.4789438511794148e-11
0.5188834154351396,9.148306585444728e-12,8.353057408612394e-12,1.4824262857975863e-11
0.5197044334975369,9.148541677258238e-12,8.355742949760648e-12,1.4833924273134856e-11
0.5205254515599343,9.162799554351105e-12,8.361680413366266e-12,1.487504785184976e-11
0.5213464696223317,9.185417465006108e-12,8.36387854440615e-12,1.489742191433428e-11
0.5221674876847291,9.187160970140908e-12,8.380765497303942e-12,1.4984181807165956e-11
0.5229885057471264,9.189983188896025e-12,8.38275962873075e-12,1.5017975842012052e-11
0.5238095238095238,9.191607652776947e-12,8.385335483808613e-12,1.5065264926937857e-11
0.5246305418719212,9.20210643333898e-12,8.391888929831481e-12,1.5098917617374402e-11
0.5254515599343186,9.223193738665047e-12,8.393048356783274e-12,1.51057637166406e-11
0.5262725779967159,9.236040183318212e-12,8.408398651086492e-12,1.5107086406279882e-11
0.5270935960591133,9.247274641747097e-12,8.448181157071539e-12,1.5155687931490373e-11
0.5279146141215106,9.248312422518972e-12,8.450995699542576e-12,1.525424795801207e-11
0.5287356321839081,9.24949681033554e-12,8.45570312749699e-12,1.5322305433014247e-11
0.5295566502463054,9.264065812971296e-12,8.456013222892653e-12,1.5364039332535522e-11
0.5303776683087028,9.295373534555069e-12,8.469961252015288e-12,1.5367073097924634e-11
0.5311986863711001,9.299010402785558e-12,8.479660099915798e-12,1.5415311807909864e-11
0.5320197044334976,9.30173065675543e-12,8.510832399179993e-12,1.541663940485181e-11
0.5328407224958949,9.308336800757876e-12,8.535293708855688e-12,1.542969418699103e-11
0.5336617405582923,9.313604161780769e-12,8.53758571170785e-12,1.543904278126677e-11
0.5344827586206896,9.329580347276102e-12,8.539543371119364e-12,1.5442026040755134e-11
0.535303776683087,9.333184483112612e-12,8.544715800511654e-12,1.5463009831556892e-11
0.5361247947454844,9.335368537628401e-12,8.545459927116619e-12,1.549599443222047e-11
0.5369458128078818,9.34056436727783e-12,8.555447279923841e-12,1.5517263202625144e-11
0.5377668308702791,9.347946794596928e-12,8.591858892000435e-12,1.5521889612226118e-11
0.5385878489326765,9.348871013212363e-12,8.601914005085944e-12,1.5524564548452712e-11
0.5394088669950738,9.352567298615186e-12,8.602817355346557e-12,1.5525757620837536e-11
0.5402298850574713,9.3644688616696e-12,8.603045800238332e-12,1.5528150886737625e-11
0.5410509031198686,9.37222993114522e-12,8.60385003834958e-12,1.5552911622157346e-11
0.541871921182266,9.4047666890018e-12,8.609757822706974e-12,1.5630023006807556e-11
0.5426929392446633,9.409159315890741e-12,8.61413772123234e-12,1.572887203864145e-11
0.5435139573070608,9.443373176770635e-12,8.634203978394794e-12,1.5772814495192895e-11
0.5443349753694581,9.452829550643576e-12,8.63740212063681e-12,1.580887266280644e-11
0.5451559934318555,9.47772358589811e-12,8.64207081679247e-12,1.580989327056341e-11
0.5459770114942529,9.497070096945954e-12,8.648313419181775e-12,1.582914489615309e-11
0.5467980295566502,9.509163090664047e-12,8.648454079815575e-12,1.5877748517418627e-11
0.5476190476190477,9.518759093146761e-12,8.669245695207177e-12,1.5893911855851644e-11
0.548440065681445,9.521279177466182e-12,8.672909159421269e-12,1.5926946479599337e-11
0.5492610837438424,9.543486968878695e-12,8.676909620914713e-12,1.594030612788764e-11
0.5500821018062397,9.561467117691968e-12,8.703385709750835e-12,1.5941683957901562e-11
0.5509031198686372,9.562373231572236e-12,8.705039907939678e-12,1.6050237719667512e-11
0.5517241379310345,9.563908853915015e-12,8.705574541944288e-12,1.6160056263020405e-11
0.5525451559934319,9.564316348460353e-12,8.715137091168736e-12,1.616256635625933e-11
0.5533661740558292,9.570562295613772e-12,8.718663724134409e-12,1.6179416777135738e-11
0.5541871921182266,9.579770673221958e-12,8.723957341963496e-12,1.62204634716785e-11
0.555008210180624,9.584360276985783e-12,8.741136483150994e-12,1.623445914507887e-11
0.5558292282430214,9.592353308513712e-12,8.757418017318654e-12,1.6257770622928338e-11
0.5566502463054187,9.596149414814213e-12,8.775628273330609e-12,1.6381040571655392e-11
0.5574712643678161,9.598096877267533e-12,8.777341969716664e-12,1.6408991342440218e-11
0.5582922824302134,9.610203915598448e-12,8.778827213318712e-12,1.642434347952257e-11
0.5591133004926109,9.619148869097327e-12,8.780375196446747e-12,1.646069701684086e-11
0.5599343185550082,9.642664939989722e-12,8.783972014724244e-12,1.646510773686257e-11
0.5607553366174056,9.64536517387123e-12,8.79045628895591e-12,1.6494431202322728e-11
0.5615763546798029,9.646538423275651e-12,8.802864776691085e-12,1.6502759105483995e-11
0.5623973727422004,9.648895459423905e-12,8.818525367123765e-12,1.651315888937085e-11
0.5632183908045977,9.657629536617433e-12,8.83340604303936e-12,1.653901583878409e-11
0.5640394088669951,9.65928991637795e-12,8.847043316008008e-12,1.6560819393490835e-11
0.5648604269293924,9.680742234316258e-12,8.863540050592407e-12,1.656364825054999e-11
0.5656814449917899,9.68244798170976e-12,8.875332906835415e-12,1.6767432986020507e-11
0.5665024630541872,9.688131288917817e-12,8.878819503725526e-12,1.6771391087464607e-11
0.5673234811165846,9.69377959981695e-12,8.887975696655272e-12,1.6817169738391728e-11
0.5681444991789819,9.702794133916488e-12,8.893574015851255e-12,1.6838004338988775e-11
0.5689655172413793,9.703082781124907e-12,8.902712310936486e-12,1.6902612932546346e-11
0.5697865353037767,9.705938058913219e-12,8.903814952648655e-12,1.69298641939947e-11
0.5706075533661741,9.712608476560944e-12,8.935724110468672e-12,1.6983432811081147e-11
0.5714285714285714,9.725092843267321e-12,8.938932375121988e-12,1.7065059658312834e-11
0.5722495894909688,9.728028376072608e-12,8.948544162288897e-12,1.7109557704118257e-11
0.5730706075533661,9.750276844604322e-12,8.971718348705917e-12,1.7315000365817444e-11
0.5738916256157636,9.78132196650175e-12,8.972520068939492e-12,1.7331538990482262e-11
0.5747126436781609,9.783826596309777e-12,8.974192829221006e-12,1.742069982016976e-11
0.5755336617405583,9.784427971488381e-12,8.975771139428314e-12,1.7498106460114023e-11
0.5763546798029556,9.790314630009558e-12,8.979005194805497e-12,1.7722183896879385e-11
0.577175697865353,9.793736604497455e-12,8.988542040432093e-12,1.7842681655968388e-11
0.5779967159277504,9.795841788706408e-12,8.990723528118533e-12,1.800511512474729e-11
0.5788177339901478,9.804171969107983e-12,8.99186382201206e-12,1.8012831893011178e-11
0.5796387520525451,9.805729989035645e-12,8.996977687373771e-12,1.8037660996631695e-11
0.5804597701149425,9.80873212505305e-12,8.99819078480047e-12,1.8066163968328092e-11
0.5812807881773399,9.816711122771579e-12,9.001146934727218e-12,1.8168231902646475e-11
0.5821018062397373,9.822579102949774e-12,9.006622091786565e-12,1.8170269822001403e-11
0.5829228243021346,9.831502364106854e-12,9.010440570981826e-12,1.8224895261859185e-11
0.583743842364532,9.846063977472335e-12,9.01220726726713e-12,1.8245856154615802e-11
0.5845648604269293,9.851898448829946e-12,9.02134162712447e-12,1.831144768105549e-11
0.5853858784893268,9.877841738782877e-12,9.022291820318569e-12,1.8315750625653715e-11
0.5862068965517241,9.879781797621735e-12,9.022757675785716e-12,1.8358281594498844e-11
0.5870279146141215,9.882522175445571e-12,9.023561493926584e-12,1.8400868949702882e-11
0.5878489326765188,9.883913427312272e-12,9.030827566385552e-12,1.8412955810840588e-11
0.5886699507389163,9.886635911784572e-12,9.044095821443004e-12,1.8490685411700716e-11
0.5894909688013136,9.94805604397033e-12,9.047178029828752e-12,1.8550654176133396e-11
0.590311986863711,9.951432277190766e-12,9.062052199832594e-12,1.8695046539303908e-11
0.5911330049261084,9.978667511774837e-12,9.088699061507234e-12,1.8790360110239182e-11
0.5919540229885057,1.0006397413664742e-11,9.099608813453828e-12,1.884799239647339e-11
0.5927750410509032,1.0012027963556586e-11,9.100677003278404e-12,1.891959760336466e-11
0.5935960591133005,1.001203776996349e-11,9.107733816192054e-12,1.8954685522036353e-11
0.5944170771756979,1.00561944966803e-11,9.111158560984364e-12,1.903469885085816e-11
0.5952380952380952,1.0064066673142488e-11,9.120851517381404e-12,1.9061449743441057e-11
0.5960591133004927,1.0080476111762015e-11,9.128968438322728e-12,1.9080560045415625e-11
0.59688013136289,1.0092409677450967e-11,9.136698356237364e-12,1.9081687061290363e-11
0.5977011494252874,1.0093648974744236e-11,9.140905045307904e-12,1.9113368482907878e-11
0.5985221674876847,1.0101182080204116e-11,9.144129944540598e-12,1.9137278553322667e-11
0.5993431855500821,1.0126011703316618e-11,9.148110275076013e-12,1.937797860844481e-11
0.6001642036124795,1.01325125142857e-11,9.149670630242535e-12,1.94903837778811e-11
0.6009852216748769,1.0134536122564319e-11,9.15132760629607e-12,1.9750835188572875e-11
0.6018062397372742,1.0134747639182897e-11,9.185562771112622e-12,1.982998944239488e-11
0.6026272577996716,1.016474219641785e-11,9.188354614941079e-12,1.9885662536663364e-11
0.603448275862069,1.0164780295366508e-11,9.19108328922685e-12,1.9932251455626694e-11
0.6042692939244664,1.0169796271033755e-11,9.205086031992827e-12,1.9940875067933018e-11
0.6050903119868637,1.0178833831169441e-11,9.207263024321664e-12,2.005192557266344e-11
0.6059113300492611,1.0182228746958158e-11,9.216873901828555e-12,2.0070713140342538e-11
0.6067323481116584,1.0201223113709041e-11,9.239094576064284e-12,2.007800349010892e-11
0.6075533661740559,1.0205054290625046e-11,9.251334585688998e-12,2.0086787585386525e-11
0.6083743842364532,1.0214649000104008e-11,9.285700937469111e-12,2.009742773650332e-11
0.6091954022988506,1.0228400572380206e-11,9.295051568651145e-12,2.010644518820977e-11
0.6100164203612479,1.0229763094992217e-11,9.298737217483478e-12,2.0122590253245955e-11
0.6108374384236454,1.0235533156068762e-11,9.304340266959397e-12,2.0140036033655057e-11
0.6116584564860427,1.0245885014357758e-11,9.304569285219445e-12,2.0229952855148477e-11
0.6124794745484401,1.024806828864284e-11,9.31424491501644e-12,2.0355096098752655e-11
0.6133004926108374,1.0249257885461196e-11,9.33709596649938e-12,2.0571133937560932e-11
0.6141215106732348,1.02580388037163e-11,9.34415399814074e-12,2.0845752277249068e-11
0.6149425287356322,1.0267312267344884e-11,9.353727598398255e-12,2.085055982493216e-11
0.6157635467980296,1.026762506818045e-11,9.37534225296313e-12,2.0933378344151277e-11
0.6165845648604269,1.0286501217135822e-11,9.396294559657256e-12,2.095423769839802e-11
0.6174055829228243,1.0291587964023204e-11,9.454573746856845e-12,2.1006151367149968e-11
0.6182266009852216,1.029260447837232e-11,9.461884581636504e-12,2.100767165247493e-11
0.6190476190476191,1.029331061429153e-11,9.465817011406554e-12,2.1236793537247177e-11
0.6198686371100164,1.030584283483179e-11,9.50138698619613e-12,2.1254347194724778e-11
0.6206896551724138,1.0307249173186165e-11,9.506495784016864e-12,2.127658436772242e-11
0.6215106732348111,1.0322568705852084e-11,9.52191417979228e-12,2.128258329000217e-11
0.6223316912972086,1.0323400201705793e-11,9.522868528192446e-12,2.144153256290637e-11
0.6231527093596059,1.0327656567573387e-11,9.532876885899973e-12,2.1452991198111898e-11
0.6239737274220033,1.0359037449607416e-11,9.543650284400258e-12,2.147997631577574e-11
0.6247947454844006,1.0373363729342967e-11,9.560599560693705e-12,2.155557852400335e-11
0.625615763546798,1.037538436120176e-11,9.582490805365556e-12,2.1703444153101707e-11
0.6264367816091954,1.0393357321347293e-11,9.582698792652382e-12,2.1755070155035346e-11
0.6272577996715928,1.0410894181846071e-11,9.602126780923197e-12,2.1787038688906684e-11
0.6280788177339901,1.0444118566853609e-11,9.614577425685828e-12,2.186803976784197e-11
0.6288998357963875,1.046038917279224e-11,9.628112579957042e-12,2.1914748138123804e-11
0.6297208538587848,1.0484733874079206e-11,9.62976597007777e-12,2.2113315700259692e-11
0.6305418719211823,1.0490925606632806e-11,9.630284326277267e-12,2.213414599692709e-11
0.6313628899835796,1.0494935660166644e-11,9.64027980263398e-12,2.214842116585325e-11
0.632183908045977,1.0502139871324909e-11,9.64316053323026e-12,2.2582913510458144e-11
0.6330049261083743,1.0534006362903592e-11,9.643788822542584e-12,2.2741107335217476e-11
0.6338259441707718,1.0562139826712413e-11,9.648468540379014e-12,2.2983389189911016e-11
0.6346469622331691,1.0563861359443412e-11,9.673969325083524e-12,2.3101576533539293e-11
0.6354679802955665,1.0566207675669665e-11,9.676035415665912e-12,2.3403361363646746e-11
0.6362889983579638,1.0582867611305753e-11,9.682796967530246e-12,2.348256007471904e-11
0.6371100164203612,1.0588472675093456e-11,9.683572928124251e-12,2.3649785102219583e-11
0.6379310344827587,1.0600971179498391e-11,9.688997216768231e-12,2.3833653909845652e-11
0.638752052545156,1.0611316195659005e-11,9.707274194369341e-12,2.3873451626673537e-11
0.6395730706075534,1.062362203876711e-11,9.72992873664006e-12,2.3910168224540825e-11
0.6403940886699507,1.0625342229739487e-11,9.731877241808354e-12,2.3939674093480847e-11
0.6412151067323482,1.0639829854604588e-11,9.756060109989199e-12,2.4123188362087768e-11
0.6420361247947455,1.0643239266859998e-11,9.756460127827767e-12,2.4165181886059357e-11
0.6428571428571429,1.0651085437744518e-11,9.757542585079e-12,2.4167120841906137e-11
0.6436781609195402,1.066111736068794e-11,9.76711567586864e-12,2.4338598725178075e-11
0.6444991789819376,1.0681522574647102e-11,9.768059958414674e-12,2.4454908536157483e-11
0.645320197044335,1.0692248580482253e-11,9.774477591592632e-12,2.4770142053978265e-11
0.6461412151067324,1.069457761271675e-11,9.775083502654799e-12,2.512887578005717e-11
0.6469622331691297,1.0701230450232205e-11,9.77606031811334e-12,2.5663873268625684e-11
0.6477832512315271,1.0704039302584013e-11,9.779845419786965e-12,2.5747636540241245e-11
0.6486042692939245,1.0706897127147609e-11,9.78417006012947e-12,2.5781787456768628e-11
0.6494252873563219,1.070865026227588e-11,9.785253598816907e-12,2.5802738487198186e-11
0.6502463054187192,1.0718074871807337e-11,9.800443306326903e-12,2.5887931701289386e-11
0.6510673234811166,1.0725944240446968e-11,9.814196181845284e-12,2.6291643237308666e-11
0.6518883415435139,1.0731292307464278e-11,9.823193492027001e-12,2.6487049212887306e-11
0.6527093596059114,1.0747599243699403e-11,9.826373701263133e-12,2.678736868360441e-11
0.6535303776683087,1.0775818278088947e-11,9.840437477850912e-12,2.6797277647949323e-11
0.6543513957307061,1.0777955817632797e-11,9.842873641155646e-12,2.6857040446370342e-11
0.6551724137931034,1.0780437371965792e-11,9.858405194392217e-12,2.6864403213747354e-11
0.6559934318555009,1.078261890671265e-11,9.876677717609988e-12,2.693019114719047e-11
0.6568144499178982,1.0790190530049128e-11,9.920620358722378e-12,2.694868971814789e-11
0.6576354679802956,1.0824294469576142e-11,9.958778966644286e-12,2.6967035011259333e-11
0.6584564860426929,1.0836112466884338e-11,9.96006206051794e-12,2.7105928613176903e-11
0.6592775041050903,1.084669086410012e-11,9.979600362807894e-12,2.7267655845917107e-11
0.6600985221674877,1.0849761656563208e-11,9.987221933012746e-12,2.7281125406529048e-11
0.6609195402298851,1.0855273254333231e-11,1.0010133773007294e-11,2.7691070064114944e-11
0.6617405582922824,1.086856912523118e-11,1.0011791268488937e-11,2.8282157968863526e-11
0.6625615763546798,1.0886822818584887e-11,1.0025307661201475e-11,2.8489204324446505e-11
0.6633825944170771,1.088706774276108e-11,1.004028484977219e-11,2.8597010057397322e-11
0.6642036124794746,1.0898101536415898e-11,1.0097059311041005e-11,2.861808309122093e-11
0.6650246305418719,1.091053353066598e-11,1.00978898444971e-11,2.8621074866616765e-11
0.6658456486042693,1.0914150521765294e-11,1.0100692348692597e-11,2.887384192161549e-11
0.6666666666666666,1.0930063017850361e-11,1.0102072421423766e-11,2.8922933641946803e-11
0.6674876847290641,1.0969052568869555e-11,1.0132005754329949e-11,2.908716353759553e-11
0.6683087027914614,1.0989946105354533e-11,1.0136801238410329e-11,2.9185141854150195e-11
0.6691297208538588,1.1007671049747809e-11,1.0151623775607814e-11,2.924605706648678e-11
0.6699507389162561,1.1018273327572091e-11,1.015250769649962e-11,2.925189375457543e-11
0.6707717569786535,1.1025719224363016e-11,1.0162554521768298e-11,2.966527778325738e-11
0.6715927750410509,1.1069898439624373e-11,1.0164438422237093e-11,3.0013089120468556e-11
0.6724137931034483,1.1084677513042075e-11,1.0165217724556961e-11,3.0105005758967375e-11
0.6732348111658456,1.1087924970979413e-11,1.0169369137123378e-11,3.0394972486853136e-11
0.674055829228243,1.1096048621373993e-11,1.0175673613404615e-11,3.046066882240612e-11
0.6748768472906403,1.110241735996222e-11,1.0189139306635434e-11,3.048074131407636e-11
0.6756978653530378,1.1126840360361246e-11,1.0204906426773442e-11,3.08710807607833e-11
0.6765188834154351,1.1141370003386483e-11,1.0207929363240261e-11,3.089997944261119e-11
0.6773399014778325,1.1150121471955053e-11,1.0208174768362352e-11,3.138147382003102e-11
0.6781609195402298,1.1163207224550275e-11,1.0219645091567193e-11,3.138875752330457e-11
0.6789819376026273,1.1174025788281747e-11,1.0219934468108574e-11,3.1467948318827694e-11
0.6798029556650246,1.1175512352270378e-11,1.0229880757084586e-11,3.151932296423895e-11
0.680623973727422,1.1177174971589527e-11,1.0239890741354538e-11,3.155701067108447e-11
0.6814449917898193,1.1184488742282887e-11,1.0245070311130214e-11,3.2088739567179094e-11
0.6822660098522167,1.1210783837270679e-11,1.025928971832669e-11,3.219573298686103e-11
0.6830870279146142,1.1211303682000122e-11,1.0267120054625365e-11,3.2595983033856597e-11
0.6839080459770115,1.1213248801608153e-11,1.0267873757170894e-11,3.265697761206996e-11
0.6847290640394089,1.1224565361213045e-11,1.0275729890792528e-11,3.2668435195248394e-11
0.6855500821018062,1.1225535220471794e-11,1.0277560261388359e-11,3.287848108087225e-11
0.6863711001642037,1.1229820718254674e-11,1.0288000855447062e-11,3.338290403788076e-11
0.687192118226601,1.1244063578282234e-11,1.0305686337465914e-11,3.339895444270791e-11
0.6880131362889984,1.1264996957696357e-11,1.0312423544547265e-11,3.3637872725179374e-11
0.6888341543513957,1.1270667287371056e-11,1.0324569707027718e-11,3.378826759722318e-11
0.6896551724137931,1.1270854445280911e-11,1.0336504223509699e-11,3.3925545764138554e-11
0.6904761904761905,1.1308404802251296e-11,1.0346169051240091e-11,3.404698594762502e-11
0.6912972085385879,1.1308615849521361e-11,1.0354157401852863e-11,3.420307489647471e-11
0.6921182266009852,1.1309259814207048e-11,1.0357721961912973e-11,3.427070708003346e-11
0.6929392446633826,1.1310774094563848e-11,1.0357820739657949e-11,3.472835727382525e-11
0.69376026272578,1.1316686310964616e-11,1.0386188798368442e-11,3.486007020426919e-11
0.6945812807881774,1.131918237776006e-11,1.0398736619661809e-11,3.550062717664485e-11
0.6954022988505747,1.1319686900780483e-11,1.0413179966223784e-11,3.563720752398634e-11
0.6962233169129721,1.1345321328822387e-11,1.0430152673977464e-11,3.572411219649145e-11
0.6970443349753694,1.137511651455061e-11,1.0430387067369328e-11,3.593572408763606e-11
0.6978653530377669,1.1377103745529227e-11,1.0436376298919064e-11,3.602165530484846e-11
0.6986863711001642,1.137816151824059e-11,1.050445799494325e-11,3.607965873486943e-11
0.6995073891625616,1.1415453075840696e-11,1.0507945766031354e-11,3.619128890100993e-11
0.7003284072249589,1.1416169150782406e-11,1.0527955914716754e-11,3.619859414811089e-11
0.7011494252873564,1.1445224876671004e-11,1.0528090183559498e-11,3.632114153124639e-11
0.7019704433497537,1.1452250146541351e-11,1.0542552854337015e-11,3.651244204767616e-11
0.7027914614121511,1.145321444184505e-11,1.0559640541529896e-11,3.65910052437337e-11
0.7036124794745484,1.1464949344460703e-11,1.056339705128138e-11,3.670260118281013e-11
0.7044334975369458,1.147664526256644e-11,1.05667744973707e-11,3.69774145957971e-11
0.7052545155993432,1.1485871886897048e-11,1.0569214402924529e-11,3.725992119543742e-11
0.7060755336617406,1.1493909822451618e-11,1.0589686876431158e-11,3.7948344301293025e-11
0.7068965517241379,1.1496590566850203e-11,1.060194633348804e-11,3.8778312108016516e-11
0.7077175697865353,1.1508757223796126e-11,1.06243313573131e-11,3.887238068651332e-11
0.7085385878489326,1.1509115259824696e-11,1.0629497736472389e-11,3.936882365292524e-11
0.7093596059113301,1.1523020892751355e-11,1.0631292048750073e-11,3.972987806170316e-11
0.7101806239737274,1.1556982841336487e-11,1.0640490090986985e-11,3.977122975129857e-11
0.7110016420361248,1.1580897837553803e-11,1.0651306430993036e-11,4.0537622372000925e-11
0.7118226600985221,1.1587609201472246e-11,1.0654997182971803e-11,4.073451699613346e-11
0.7126436781609196,1.1633018276061243e-11,1.0656834480465072e-11,4.073847494375393e-11
0.7134646962233169,1.1639440569915735e-11,1.0663008208051529e-11,4.093699449016981e-11
0.7142857142857143,1.1643913879270843e-11,1.0677581030170836e-11,4.145835572882724e-11
0.7151067323481116,1.1644975490942024e-11,1.0683220246850056e-11,4.1552514220400256e-11
0.715927750410509,1.1665999459058094e-11,1.0702491745731228e-11,4.1707824486297176e-11
0.7167487684729064,1.1677833828667453e-11,1.0720343000421097e-11,4.184356720521483e-11
0.7175697865353038,1.1686247598844177e-11,1.0721809183057475e-11,4.198451443083374e-11
0.7183908045977011,1.1689074762423928e-11,1.0724911273513437e-11,4.216831060519576e-11
0.7192118226600985,1.1727469264106316e-11,1.0729020268669849e-11,4.272195733664222e-11
0.7200328407224958,1.172968393853053e-11,1.0735891909998475e-11,4.397029692271094e-11
0.7208538587848933,1.1738269887028045e-11,1.074304039243118e-11,4.398928428451841e-11
0.7216748768472906,1.1744237973100261e-11,1.075506263303273e-11,4.441219728780633e-11
0.722495894909688,1.1776312661464572e-11,1.0760730860331428e-11,4.495206077560139e-11
0.7233169129720853,1.1789988642385173e-11,1.077168629110392e-11,4.5374251483700376e-11
0.7241379310344828,1.1790483879285404e-11,1.0779253034924085e-11,4.636265698927329e-11
0.7249589490968801,1.180758745709213e-11,1.0796318218481425e-11,4.669380578280187e-11
0.7257799671592775,1.1831150918618394e-11,1.0798134379164388e-11,4.772838009900058e-11
0.7266009852216748,1.18709714169146e-11,1.0821212720528303e-11,4.7998843969291844e-11
0.7274220032840722,1.1875850490951427e-11,1.0837929810661166e-11,4.8306975930960984e-11
0.7282430213464697,1.1880858351112172e-11,1.0840623512854645e-11,4.865308938755751e-11
0.729064039408867,1.189343306461967e-11,1.085047972610492e-11,4.866482194718879e-11
0.7298850574712644,1.1933862241489602e-11,1.0859318832039094e-11,4.8725401668294414e-11
0.7307060755336617,1.193416027060442e-11,1.0859915212641869e-11,4.8768931718885287e-11
0.7315270935960592,1.1935763695869598e-11,1.0875795351314026e-11,4.8840235287259725e-11
0.7323481116584565,1.1939895186357836e-11,1.087813730630968e-11,5.0371088081697396e-11
0.7331691297208539,1.1939909056655392e-11,1.0914596148289998e-11,5.0566351567715593e-11
0.7339901477832512,1.195043281098597e-11,1.0923427590907152e-11,5.0969231720981745e-11
0.7348111658456487,1.196426010809826e-11,1.0926287042640521e-11,5.112073642417165e-11
0.735632183908046,1.1977632464850511e-11,1.0934399560617976e-11,5.120893025305986e-11
0.7364532019704434,1.2045616827878807e-11,1.0962728510188841e-11,5.1306277249301216e-11
0.7372742200328407,1.2046879910575763e-11,1.0989568495471048e-11,5.143008988352614e-11
0.7380952380952381,1.2060338784690948e-11,1.0994221043932539e-11,5.1519405701445204e-11
0.7389162561576355,1.2060384110223111e-11,1.1004721785762278e-11,5.2747572460082483e-11
0.7397372742200329,1.2112574337357622e-11,1.1017941525488627e-11,5.2750486738713654e-11
0.7405582922824302,1.213910184963111e-11,1.1038908519731094e-11,5.4179787921069774e-11
0.7413793103448276,1.2173444998363115e-11,1.1070918602886664e-11,5.422058800272224e-11
0.7422003284072249,1.2191319387721744e-11,1.1072430287867828e-11,5.501120513473751e-11
0.7430213464696224,1.2248071723137515e-11,1.1076355123776715e-11,5.5802779144986737e-11
0.7438423645320197,1.2250992457364081e-11,1.108087436100838e-11,5.668338721685898e-11
0.7446633825944171,1.2285820842431837e-11,1.1086378062449241e-11,5.708866217659169e-11
0.7454844006568144,1.2329413825068243e-11,1.1091776706357942e-11,5.7360459406924106e-11
0.7463054187192119,1.2357071299281674e-11,1.10972357293471e-11,5.945637021353291e-11
0.7471264367816092,1.2372281877890044e-11,1.1145407807432333e-11,5.95690431131881e-11
0.7479474548440066,1.2405559077009445e-11,1.116401844716925e-11,5.976301018019932e-11
0.7487684729064039,1.2431305164366846e-11,1.1172310759576396e-11,5.976676419812291e-11
0.7495894909688013,1.2431771876239564e-11,1.117846706157664e-11,6.117564850667669e-11
0.7504105090311987,1.2464820979794573e-11,1.120321416593747e-11,6.163263995932923e-11
0.7512315270935961,1.2477659646058681e-11,1.1212721833328235e-11,6.207310582007794e-11
0.7520525451559934,1.248312270314587e-11,1.1216266817489108e-11,6.368505499007713e-11
0.7528735632183908,1.2488384487235487e-11,1.1236252108437802e-11,6.528214325049758e-11
0.7536945812807881,1.2491906697814097e-11,1.1244659160798417e-11,6.544830351649322e-11
0.7545155993431856,1.2536894371919223e-11,1.1265495991414072e-11,6.626062101013868e-11
0.7553366174055829,1.2574042601163377e-11,1.1280338656437903e-11,6.640458345544757e-11
0.7561576354679803,1.2575594647474441e-11,1.1282055200476299e-11,6.654297723386111e-11
0.7569786535303776,1.2592972712987017e-11,1.129935401924578e-11,6.692228384271183e-11
0.7577996715927751,1.2600497480832361e-11,1.1300433390219446e-11,6.836216802421267e-11
0.7586206896551724,1.261783519843444e-11,1.1311684949404896e-11,6.851558126855335e-11
0.7594417077175698,1.2655076190505295e-11,1.131267659675584e-11,6.874771646486515e-11
0.7602627257799671,1.2664453694085772e-11,1.1332851160576599e-11,6.932150052669637e-11
0.7610837438423645,1.266747455806661e-11,1.1340429077662715e-11,6.968235739444924e-11
0.7619047619047619,1.2672078051233674e-11,1.1368834372658462e-11,6.971135052137544e-11
0.7627257799671593,1.2688963016505327e-11,1.1372859226422462e-11,7.034239552405062e-11
0.7635467980295566,1.2726886353369729e-11,1.1385123002096776e-11,7.06066554067123e-11
0.764367816091954,1.2744204450018261e-11,1.1386093004979146e-11,7.063221735954941e-11
0.7651888341543513,1.2766016841258001e-11,1.1412113967540003e-11,7.192082619376491e-11
0.7660098522167488,1.2767945813586685e-11,1.1423665157281618e-11,7.21820692606572e-11
0.7668308702791461,1.277847125045281e-11,1.1424648479313815e-11,7.270909650283197e-11
0.7676518883415435,1.2792553043970256e-11,1.143049773791768e-11,7.277732929075261e-11
0.7684729064039408,1.2797117500629926e-11,1.1447496703597198e-11,7.294074445540207e-11
0.7692939244663383,1.2800321206041915e-11,1.1459740746057435e-11,7.560159982129033e-11
0.7701149425287356,1.2818441145380149e-11,1.1477952556381729e-11,7.561234384540574e-11
0.770935960591133,1.283806238854087e-11,1.1533760138739146e-11,7.694991784030562e-11
0.7717569786535303,1.284184459401154e-11,1.1535634229145101e-11,7.705166630129264e-11
0.7725779967159278,1.2855781511376615e-11,1.1543262109559845e-11,7.706113466822178e-11
0.7733990147783252,1.2859184912475998e-11,1.1548549154144505e-11,7.710308868219153e-11
0.7742200328407225,1.2869785136852092e-11,1.1553130553914483e-11,7.740975095175055e-11
0.7750410509031199,1.2877854110225475e-11,1.1569420297644411e-11,7.862054382522642e-11
0.7758620689655172,1.2893718333520082e-11,1.1573637510633818e-11,7.89404867182547e-11
0.7766830870279147,1.2946067187926927e-11,1.1574882002289785e-11,8.039053850613251e-11
0.777504105090312,1.2951605711557926e-11,1.1582163484972859e-11,8.394637266655796e-11
0.7783251231527094,1.2961257420541063e-11,1.1584374194803198e-11,8.61188102289729e-11
0.7791461412151067,1.2963822231238515e-11,1.1612970897038763e-11,8.668045808112766e-11
0.7799671592775042,1.2973005432343978e-11,1.1616250153925775e-11,8.744801837628919e-11
0.7807881773399015,1.2976346742479658e-11,1.1621014907909282e-11,9.08340857763593e-11
0.7816091954022989,1.3027897031366991e-11,1.1653404684053173e-11,9.483459761570541e-11
0.7824302134646962,1.3069002373082872e-11,1.1662351445565755e-11,9.56133067412162e-11
0.7832512315270936,1.307396893273471e-11,1.1670749416420687e-11,9.653747143444073e-11
0.784072249589491,1.3085126596075595e-11,1.1670906595488347e-11,9.670356064189577e-11
0.7848932676518884,1.3094704392696813e-11,1.1680376578737e-11,9.700131159999961e-11
0.7857142857142857,1.3100396918263028e-11,1.1682094101799506e-11,9.941703331430811e-11
0.7865353037766831,1.3108577392549568e-11,1.1715275430946395e-11,9.951264284147653e-11
0.7873563218390804,1.3148382188791553e-11,1.1727415710283537e-11,9.986834876969e-11
0.7881773399014779,1.31538892894404e-11,1.1734118366134717e-11,1.0127335082988354e-10
0.7889983579638752,1.3170661048598864e-11,1.1737945658149419e-11,1.0151140469039795e-10
0.7898193760262726,1.3180130165850922e-11,1.1755342438905254e-11,1.0407683035311102e-10
0.7906403940886699,1.3183281074228252e-11,1.1765244927193175e-11,1.0421167362020222e-10
0.7914614121510674,1.3185599466458178e-11,1.1807212243230985e-11,1.0762290883639358e-10
0.7922824302134647,1.3189983885500053e-11,1.1815232829184601e-11,1.0982990384337903e-10
0.7931034482758621,1.3213175748604714e-11,1.1824075176310537e-11,1.1100427676357529e-10
0.7939244663382594,1.3218330989097369e-11,1.182574182322711e-11,1.1165196127202545e-10
0.7947454844006568,1.3229344551403193e-11,1.1854167635435083e-11,1.119969308778434e-10
0.7955665024630542,1.3250817510051903e-11,1.1867456277592962e-11,1.1438613010901228e-10
0.7963875205254516,1.3259089202281329e-11,1.1875573335361946e-11,1.1486895255291535e-10
0.7972085385878489,1.3280148327999972e-11,1.187699272026808e-11,1.1889768307744348e-10
0.7980295566502463,1.3306778635477355e-11,1.1880952593465135e-11,1.207264492853635e-10
0.7988505747126436,1.3325683525358406e-11,1.1925912076077769e-11,1.2295362617032583e-10
0.7996715927750411,1.3370985615583188e-11,1.1938435967175103e-11,1.2604944970093823e-10
0.8004926108374384,1.3414180517203956e-11,1.1965149613764e-11,1.2838439680184242e-10
0.8013136288998358,1.3433167080248842e-11,1.1971055944368353e-11,1.287153376033002e-10
0.8021346469622331,1.3437190289063649e-11,1.2045208623668414e-11,1.3058112274341438e-10
0.8029556650246306,1.3437921582899031e-11,1.2050530374771111e-11,1.318140619139748e-10
0.8037766830870279,1.3455855988369627e-11,1.2115170509506533e-11,1.3786092616680661e-10
0.8045977011494253,1.3461900308624146e-11,1.212374254345336e-11,1.4132278691484762e-10
0.8054187192118226,1.3462004348674579e-11,1.212630863629943e-11,1.4168428623766902e-10
0.80623973727422,1.3492946899163308e-11,1.21453732257903e-11,1.4451704551378574e-10
0.8070607553366174,1.349654481463853e-11,1.2148900245564914e-11,1.481877672716203e-10
0.8078817733990148,1.3497513632371112e-11,1.2256461358273975e-11,1.4997194204029765e-10
0.8087027914614121,1.354938637944571e-11,1.2258323142766166e-11,1.4998784260995595e-10
0.8095238095238095,1.3602816610455284e-11,1.2265539737994539e-11,1.5074635009824775e-10
0.8103448275862069,1.361143194926791e-11,1.2281218399688827e-11,1.5267737833210734e-10
0.8111658456486043,1.3626386943666056e-11,1.2287376820302998e-11,1.5278879678969974e-10
0.8119868637110016,1.3637363187871731e-11,1.2293095347471164e-11,1.5324244234417063e-10
0.812807881773399,1.363752296607563e-11,1.2362302582103422e-11,1.5371706132614138e-10
0.8136288998357963,1.3682250273204894e-11,1.2362517224247264e-11,1.546863678642342e-10
0.8144499178981938,1.368802907113696e-11,1.2388049911392391e-11,1.556496454172769e-10
0.8152709359605911,1.3745754534144017e-11,1.2394437200106533e-11,1.575806660017263e-10
0.8160919540229885,1.375955166399159e-11,1.2402361932681275e-11,1.6161362923891604e-10
0.8169129720853858,1.3770872886011099e-11,1.2412367912765651e-11,1.640729345725295e-10
0.8177339901477833,1.38266216440165e-11,1.2413580178062772e-11,1.6539115871726304e-10
0.8185550082101807,1.3870895681426176e-11,1.2429562357983161e-11,1.6594905418221545e-10
0.819376026272578,1.3878720241298906e-11,1.2433447845811142e-11,1.6780160511587334e-10
0.8201970443349754,1.3910144985601162e-11,1.2464032439776168e-11,1.741089642892205e-10
0.8210180623973727,1.3918387867666174e-11,1.2521964366978278e-11,1.7567818474866915e-10
0.8218390804597702,1.397482359468368e-11,1.2525336965681085e-11,1.7615302791581061e-10
0.8226600985221675,1.3992409822826461e-11,1.2568513825951068e-11,1.766678648393503e-10
0.8234811165845649,1.400914503651085e-11,1.2589731208685059e-11,1.8277168156488628e-10
0.8243021346469622,1.4037052308362299e-11,1.2606834880411908e-11,1.9205736826100677e-10
0.8251231527093597,1.4044518687499123e-11,1.261262372001e-11,1.9575455043078886e-10
0.825944170771757,1.406309555793264e-11,1.2628378822901077e-11,1.9591884129248985e-10
0.8267651888341544,1.4083043281495949e-11,1.2634212813670324e-11,2.0371622162116844e-10
0.8275862068965517,1.4117137846784233e-11,1.2644115813302798e-11,2.03884149739987e-10
0.8284072249589491,1.4156391395491535e-11,1.2648854622632065e-11,2.085009425383866e-10
0.8292282430213465,1.4168128348448279e-11,1.2650078786180211e-11,2.0893218143602867e-10
0.8300492610837439,1.4179358049787645e-11,1.2659447849298991e-11,2.1256206365751933e-10
0.8308702791461412,1.4187059632914612e-11,1.2676235415546068e-11,2.1472508329360386e-10
0.8316912972085386,1.4250055545024632e-11,1.2684159709118035e-11,2.2178677135728854e-10
0.8325123152709359,1.4250447221309215e-11,1.2694395725057289e-11,2.33590865432401e-10
0.8333333333333334,1.4296465309290933e-11,1.2715878330128832e-11,2.347049444019955e-10
0.8341543513957307,1.430371174309252e-11,1.2722337471549098e-11,2.364252592322593e-10
0.8349753694581281,1.4305473651213836e-11,1.2731540296052219e-11,2.367394945983006e-10
0.8357963875205254,1.4315427750974769e-11,1.2798371740292059e-11,2.4058250404904267e-10
0.8366174055829229,1.4346722475451175e-11,1.2799994298801223e-11,2.40751660969174e-10
0.8374384236453202,1.4347928296757464e-11,1.2834183808737193e-11,2.4110222168454503e-10
0.8382594417077176,1.4366708346071544e-11,1.284507431141285e-11,2.421254077099993e-10
0.8390804597701149,1.4386229166295018e-11,1.285242127582803e-11,2.5530050683697723e-10
0.8399014778325123,1.4398910963418128e-11,1.2853357992464177e-11,2.597941644827346e-10
0.8407224958949097,1.460195921684949e-11,1.285552567578983e-11,2.708780552169205e-10
0.8415435139573071,1.4628782867915597e-11,1.2906547528434508e-11,2.709680353227947e-10
0.8423645320197044,1.4634360510184198e-11,1.2921294571685769e-11,2.7246430300567153e-10
0.8431855500821018,1.466675463505597e-11,1.2923660167941932e-11,2.74821816654099e-10
0.8440065681444991,1.4687577478873155e-11,1.2928618491841601e-11,2.865699569849863e-10
0.8448275862068966,1.4752847539992612e-11,1.2951348670728722e-11,2.8737659313547625e-10
0.8456486042692939,1.4780932972468985e-11,1.3025726130824074e-11,2.90475461943393e-10
0.8464696223316913,1.4820176974129056e-11,1.3039099754049784e-11,2.980129246502412e-10
0.8472906403940886,1.482137996280672e-11,1.3046615314053521e-11,3.1538844772896173e-10
0.8481116584564861,1.485331570645845e-11,1.3048547472008936e-11,3.1658279399265443e-10
0.8489326765188834,1.4874850123433727e-11,1.3052968463008372e-11,3.1882744774474633e-10
0.8497536945812808,1.4920372871664328e-11,1.305740604059807e-11,3.219024916874521e-10
0.8505747126436781,1.502536086741676e-11,1.3060476974905134e-11,3.254603189419455e-10
0.8513957307060755,1.5050706476440904e-11,1.309194592345171e-11,3.255907955234375e-10
0.8522167487684729,1.5054103829248353e-11,1.3105958461783279e-11,3.3490291135824674e-10
0.8530377668308703,1.5075149417251232e-11,1.3113665165792309e-11,3.3750774443649044e-10
0.8538587848932676,1.512623713436531e-11,1.3118834119592218e-11,3.3750859285846264e-10
0.854679802955665,1.5162221611030213e-11,1.3119189535030136e-11,3.4208718856776024e-10
0.8555008210180624,1.5203354760983003e-11,1.3123838867173897e-11,3.4660295941600627e-10
0.8563218390804598,1.5207551089002156e-11,1.3130950593974573e-11,3.485263722418075e-10
0.8571428571428571,1.521482646547726e-11,1.3307883941775161e-11,3.485552372495136e-10
0.8579638752052545,1.5270475619117694e-11,1.3343907635152402e-11,3.498513667999818e-10
0.8587848932676518,1.5272368286175905e-11,1.3346231781063232e-11,3.5106648814740953e-10
0.8596059113300493,1.5272711691945798e-11,1.3385080485865124e-11,3.6150508937660947e-10
0.8604269293924466,1.5329385134064045e-11,1.3392913333777617e-11,3.6620443177411787e-10
0.861247947454844,1.533132696049893e-11,1.3402283494684888e-11,3.779370078665557e-10
0.8620689655172413,1.5356051769728745e-11,1.3416577566340245e-11,3.7888834534510667e-10
0.8628899835796388,1.5366593097624814e-11,1.3425599721493532e-11,3.9014479002818343e-10
0.8637110016420362,1.5394228030319542e-11,1.342957102541393e-11,3.91108252754205e-10
0.8645320197044335,1.5437099177967705e-11,1.343935731863609e-11,4.0258755332246207e-10
0.8653530377668309,1.546377370278588e-11,1.3445447198718324e-11,4.055298596170856e-10
0.8661740558292282,1.5492212212875138e-11,1.3455946613007093e-11,4.25077824691779e-10
0.8669950738916257,1.5568211827621253e-11,1.3482042414272589e-11,4.534103459559347e-10
0.867816091954023,1.558079124270667e-11,1.3520307965022218e-11,4.6281637547705904e-10
0.8686371100164204,1.5603060699891383e-11,1.3529626121071384e-11,4.647449474508923e-10
0.8694581280788177,1.563878794599218e-11,1.3532053354329953e-11,4.706252755981882e-10
0.8702791461412152,1.570094887831538e-11,1.356154427163824e-11,4.893091925782488e-10
0.8711001642036125,1.5706659247034886e-11,1.360391550121965e-11,5.036535634863718e-10
0.8719211822660099,1.5725628900744208e-11,1.3627514683884131e-11,5.229921805201354e-10
0.8727422003284072,1.5776122661005033e-11,1.3638197636661213e-11,5.432776101257284e-10
0.8735632183908046,1.581504865187471e-11,1.367091753601107e-11,5.445374084951038e-10
0.874384236453202,1.5852666809824282e-11,1.367373277222403e-11,5.462400579332855e-10
0.8752052545155994,1.5853388440905548e-11,1.368926721752544e-11,5.497737942883053e-10
0.8760262725779967,1.5862357726228642e-11,1.3733227554106382e-11,5.698625076172149e-10
0.8768472906403941,1.588701501546865e-11,1.3758520285453764e-11,5.873292493152996e-10
0.8776683087027914,1.5903084803676968e-11,1.3776167501871555e-11,6.079881516150716e-10
0.8784893267651889,1.5918648728711456e-11,1.3857417247749731e-11,6.133389716860724e-10
0.8793103448275862,1.593536926911091e-11,1.3900631931531945e-11,6.297932978353621e-10
0.8801313628899836,1.596970157808546e-11,1.3910462473914212e-11,6.381436553053923e-10
0.8809523809523809,1.610929338276802e-11,1.3938570468810528e-11,6.574756516569523e-10
0.8817733990147784,1.6117138120909643e-11,1.394830921567353e-11,6.597706379020952e-10
0.8825944170771757,1.6147143269237608e-11,1.3961488479101092e-11,6.62553815464291e-10
0.8834154351395731,1.6149772439923638e-11,1.397013680017437e-11,6.66890746267805e-10
0.8842364532019704,1.617606092588881e-11,1.3985212877257785e-11,6.754502207548498e-10
0.8850574712643678,1.619130509316486e-11,1.3985631994775164e-11,6.79836045045095e-10
0.8858784893267652,1.6288872233215962e-11,1.4022520464702503e-11,6.885746894153906e-10
0.8866995073891626,1.6317367197076237e-11,1.4077821422702307e-11,6.924946574202038e-10
0.8875205254515599,1.633531143089725e-11,1.4082701943952648e-11,7.1853917283264e-10
0.8883415435139573,1.633781403573115e-11,1.4181817179855939e-11,7.310140290635635e-10
0.8891625615763546,1.6338225177110867e-11,1.4219947044045244e-11,7.596458867362208e-10
0.8899835796387521,1.6394620668858795e-11,1.4232797046000858e-11,7.732261353995961e-10
0.8908045977011494,1.6434898854589538e-11,1.4254243261731834e-11,7.760533280157132e-10
0.8916256157635468,1.6449614249583796e-11,1.4259709113517047e-11,7.859382900536817e-10
0.8924466338259441,1.649128765085378e-11,1.4273459119797023e-11,7.930957798745605e-10
0.8932676518883416,1.6508102405148902e-11,1.4274391426436644e-11,8.203581843509699e-10
0.8940886699507389,1.6579321620018655e-11,1.4275365182718348e-11,8.687841262662133e-10
0.8949096880131363,1.6775976966156448e-11,1.4375061209670543e-11,8.721374327262143e-10
0.8957307060755336,1.6782583537237627e-11,1.4424956532741365e-11,8.764471786736254e-10
0.896551724137931,1.680078210271214e-11,1.4470472109918656e-11,8.88688434727843e-10
0.8973727422003284,1.6809461234766137e-11,1.456373375525544e-11,9.112328539382729e-10
0.8981937602627258,1.684019685717849e-11,1.4668431370906234e-11,9.182742144877794e-10
0.8990147783251231,1.6851906651799327e-11,1.467218500973805e-11,9.573301971691657e-10
0.8998357963875205,1.6930975223411913e-11,1.474376154636101e-11,9.653067466899915e-10
0.9006568144499179,1.699948565947976e-11,1.4771975804103777e-11,9.827890849997333e-10
0.9014778325123153,1.711329904648998e-11,1.4831302316277652e-11,1.0390891999007178e-9
0.9022988505747126,1.7295856353190518e-11,1.4875986039554133e-11,1.0673058309389254e-9
0.90311986863711,1.743804640502692e-11,1.4901812821526397e-11,1.1000524100442983e-9
0.9039408866995073,1.7459884722471297e-11,1.4941637774119794e-11,1.1130025555597838e-9
0.9047619047619048,1.7511189432009677e-11,1.501116447971437e-11,1.1203073867434083e-9
0.9055829228243021,1.751265510222749e-11,1.5028743959608057e-11,1.1332821256218315e-9
0.9064039408866995,1.7524242490142777e-11,1.5030557684590592e-11,1.3538127786978857e-9
0.9072249589490968,1.7751801180376212e-11,1.5063303040309152e-11,1.3834421139619385e-9
0.9080459770114943,1.7817647897339292e-11,1.5118685406387417e-11,1.571260126149131e-9
0.9088669950738916,1.79012146280112e-11,1.512192575392447e-11,1.6205399541895787e-9
0.909688013136289,1.795886608995737e-11,1.5156841609973486e-11,1.6226573449790832e-9
0.9105090311986864,1.7969472033852204e-11,1.517556522688535e-11,1.6353340271269657e-9
0.9113300492610837,1.8163980400297267e-11,1.5213306849364524e-11,1.6579885124472692e-9
0.9121510673234812,1.8304496669112558e-11,1.5238197836099655e-11,1.6670475131956576e-9
0.9129720853858785,1.831520461976799e-11,1.5259108270755107e-11,1.6732696006412679e-9
0.9137931034482759,1.8359463649472072e-11,1.5297661472984723e-11,1.6770913730307593e-9
0.9146141215106732,1.8362372438514144e-11,1.530630716103998e-11,1.6885927671181056e-9
0.9154351395730707,1.8376396306745354e-11,1.5309831894560224e-11,1.7604227896800488e-9
0.916256157635468,1.8466665865872256e-11,1.5326776221226428e-11,1.771009865258115e-9
0.9170771756978654,1.84885586328905e-11,1.5361287161314193e-11,1.7978052886494832e-9
0.9178981937602627,1.8515050421252177e-11,1.54138726430594e-11,1.8130580450630227e-9
0.9187192118226601,1.8521983291165077e-11,1.5484941899513625e-11,1.8406564226084507e-9
0.9195402298850575,1.861999164097384e-11,1.5512826106436515e-11,1.8424057323586326e-9
0.9203612479474549,1.8724183607029264e-11,1.5517154565344985e-11,1.9308870695109226e-9
0.9211822660098522,1.8736364873076004e-11,1.555934215160451e-11,1.9875501946115626e-9
0.9220032840722496,1.8786304930556362e-11,1.5603901479898474e-11,2.0465586495331405e-9
0.922824302134647,1.884636846699369e-11,1.563409699435902e-11,2.0697464544012935e-9
0.9236453201970444,1.8865702531552574e-11,1.5649929236058173e-11,2.15575991875193e-9
0.9244663382594417,1.8932094634340607e-11,1.5672567186324405e-11,2.1608893190844656e-9
0.9252873563218391,1.8992744549439718e-11,1.5689885600952196e-11,2.169516391756462e-9
0.9261083743842364,1.932577460571165e-11,1.5740335486416123e-11,2.2107975939745574e-9
0.9269293924466339,1.9358545480666487e-11,1.5807747762982666e-11,2.235517739244812e-9
0.9277504105090312,1.9544232127505137e-11,1.580983828903763e-11,2.3058999597356714e-9
0.9285714285714286,1.9758041494966407e-11,1.5926385968677466e-11,2.337184920369619e-9
0.9293924466338259,1.979501932725068e-11,1.5965576122252657e-11,2.353889856959383e-9
0.9302134646962233,1.981717121181259e-11,1.604614385578622e-11,2.4851610223480846e-9
0.9310344827586207,1.9832727275063686e-11,1.616548342845358e-11,2.53651190176606e-9
0.9318555008210181,2.014564178983825e-11,1.622076965887088e-11,2.5589978075394494e-9
0.9326765188834154,2.024570263537901e-11,1.6298432706751604e-11,2.640534207788839e-9
0.9334975369458128,2.0321824927295533e-11,1.6304815336060114e-11,2.6843094114434863e-9
0.9343185550082101,2.040378953461576e-11,1.6329135885763613e-11,2.7923974288474375e-9
0.9351395730706076,2.0517418037803973e-11,1.6354285974218725e-11,2.8883993417075684e-9
0.9359605911330049,2.0535107408909405e-11,1.6452445121714724e-11,2.9569452924654463e-9
0.9367816091954023,2.0694429249702626e-11,1.6470123789528562e-11,3.0102891051221965e-9
0.9376026272577996,2.0705128687013097e-11,1.6490346709102805e-11,3.038892395502258e-9
0.9384236453201971,2.0859153518173477e-11,1.6537931488470576e-11,3.066676996131202e-9
0.9392446633825944,2.0932904890279357e-11,1.6649395316789823e-11,3.1009876895076285e-9
0.9400656814449918,2.0975680227198428e-11,1.6705003646216685e-11,3.2188584580089435e-9
0.9408866995073891,2.1048509962196127e-11,1.672735744053963e-11,3.921966330267861e-9
0.9417077175697866,2.1408934583366043e-11,1.672786569903246e-11,4.11670429666625e-9
0.9425287356321839,2.1442001161518667e-11,1.673297573335495e-11,4.408880866330129e-9
0.9433497536945813,2.144359401793622e-11,1.6800449341115737e-11,4.499475801299433e-9
0.9441707717569786,2.1925227228975148e-11,1.69892246069706e-11,4.724372275368297e-9
0.944991789819376,2.212125729342577e-11,1.7301328331194863e-11,5.181028459833498e-9
0.9458128078817734,2.21457463551369e-11,1.742623158693492e-11,5.616911206207287e-9
0.9466338259441708,2.2293131906756544e-11,1.751069810227082e-11,6.0236961707568085e-9
0.9474548440065681,2.2336239948361067e-11,1.7753938414922857e-11,6.481536349108665e-9
0.9482758620689655,2.250992915418949e-11,1.7764859197917627e-11,6.950373916760802e-9
0.9490968801313628,2.255599558835766e-11,1.7894263047710318e-11,7.929934591040755e-9
0.9499178981937603,2.2707602277298067e-11,1.7917476431125228e-11,8.008232423595416e-9
0.9507389162561576,2.2816052355165946e-11,1.7981149289467745e-11,8.040165324544954e-9
0.951559934318555,2.2913852379961436e-11,1.8101432850687276e-11,9.457299885871866e-9
0.9523809523809523,2.2928396787644423e-11,1.8106011898247596e-11,1.0687487562909881e-8
0.9532019704433498,2.2965211479212797e-11,1.830483158446116e-11,1.0816194574020024e-8
0.9540229885057471,2.355782568266012e-11,1.8340182708442235e-11,1.1275908808693806e-8
0.9548440065681445,2.4134264883298963e-11,1.8420346772115802e-11,1.4383126599770172e-8
0.9556650246305419,2.4332347413891764e-11,1.845966891620006e-11,1.5388323090807715e-8
0.9564860426929392,2.4375470589638e-11,1.850057186893746e-11,1.7116084278501762e-8
0.9573070607553367,2.4408208872449046e-11,1.8578691622225318e-11,1.7267712668225613e-8
0.958128078817734,2.4613143079416772e-11,1.8628468041612134e-11,2.0662935007229685e-8
0.9589490968801314,2.46377677932871e-11,1.895289584805198e-11,2.58083707823047e-8
0.9597701149425287,2.4704117456756282e-11,1.9089274246949385e-11,2.7383497053441807e-8
0.9605911330049262,2.522481640647773e-11,1.9167843451627463e-11,3.294975758314126e-8
0.9614121510673235,2.6389141099291808e-11,1.924439252211302e-11,3.472614195096831e-8
0.9622331691297209,2.689482737313446e-11,1.9424715741986025e-11,3.54900017961215e-8
0.9630541871921182,2.733115456012924e-11,2.0028161576512054e-11,4.213177384222731e-8
0.9638752052545156,2.754802824888807e-11,2.0171519291593552e-11,4.3836772202108153e-8
0.964696223316913,2.9552034744018984e-11,2.022765072776181e-11,4.5558940139309284e-8
0.9655172413793104,3.056824972148564e-11,2.0662582487664874e-11,4.8722290522627313e-8
0.9663382594417077,3.192033554347385e-11,2.117249878606961e-11,5.3537465779391064e-8
0.9671592775041051,3.199999249427566e-11,2.13499519234895e-11,5.799765305268696e-8
0.9679802955665024,3.2571919471941875e-11,2.140797165225423e-11,7.120213197283446e-8
0.9688013136288999,3.808347034294897e-11,2.1611531957957656e-11,7.548529065658178e-8
0.9696223316912972,3.8291587005339486e-11,2.1775655006898713e-11,1.0363832065580856e-7
0.9704433497536946,3.99529452282682e-11,2.2178644646061915e-11,1.3168169711555206e-7
0.9712643678160919,4.3100876078153104e-11,2.2300956840307096e-11,1.5440755377314622e-7
0.9720853858784894,4.4538087728142184e-11,2.266599294966791e-11,1.576414583497588e-7
0.9729064039408867,4.625612126216361e-11,2.342812868741537e-11,1.7018031076927574e-7
0.9737274220032841,4.680431022761108e-11,2.3591264082389572e-11,2.0610388306798734e-7
0.9745484400656814,4.7929418486692157e-11,2.4175194152095798e-11,2.5478104025005257e-7
0.9753694581280788,5.0786089896293444e-11,2.727047557532214e-11,3.973246959374431e-7
0.9761904761904762,5.3120033036261685e-11,2.8553858807580524e-11,4.291735092635701e-7
0.9770114942528736,5.488316634741501e-11,2.9925392088306115e-11,4.776505954012062e-7
0.9778325123152709,5.8037746583434815e-11,3.147223270846912e-11,4.910298729619331e-7
0.9786535303776683,6.735140566336041e-11,3.151020576397662e-11,5.967169539892708e-7
0.9794745484400657,8.468360732866753e-11,3.975970619537683e-11,1.6093292605226903e-6
0.9802955665024631,1.5949576486847538e-10,5.1770819289965166e-11,2.1503361206045394e-6
0.9811165845648604,9.707289522170997e-10,5.72589917287573e-11,2.224597377734305e-6
0.9819376026272578,0.01454755716671271,0.00037210190282976565,3.2895694438434733e-6
0.9827586206896551,0.13433088245272332,0.23507045936937043,0.1795610940445499
0.9835796387520526,0.38786586500988135,0.3889289199863171,0.3878658650098784
0.9844006568144499,0.44962692567747403,0.8009266815763993,0.5483555955999581
0.9852216748768473,0.8009433641066102,0.8991381437625029,0.8192968190968678
0.9860426929392446,1.0335293211795158,1.0822732347838837,0.8863946803037897
0.986863711001642,1.1075447258141817,1.5280374091035596,0.9099745267955033
0.9876847290640394,1.8468014474973002,1.5375700127974605,1.6944969468990028
0.9885057471264368,2.003394700769801,1.7846420625641335,1.797651141710754
0.9893267651888341,2.0207541463817877,1.9293113774272066,1.8654819085912528
0.9901477832512315,2.4530650991731218,1.9378008613833666,2.1440377897430807
0.9909688013136289,2.685677089635835,2.1459242114992136,2.1768981281997766
0.9917898193760263,2.8819008425053956,2.3273500692965854,2.2303626531968628
0.9926108374384236,3.0554294211679136,2.7917532176515096,2.7364816963363277
0.993431855500821,3.0919180644365842,2.8687723596065937,2.840209986838446
0.9942528735632183,3.1709584777391915,3.3728510802313982,3.206561273689664
0.9950738916256158,3.4503425744159366,3.447787476008325,3.432863217914036
0.9958949096880131,3.5822770333949565,3.6839403327255558,3.4850245251282934
0.9967159277504105,4.061902508487598,4.0075305840741615,3.99108409621673
0.9975369458128078,4.092517355403912,4.008924596047665,4.012295701411897
0.9983579638752053,1000.0,1000.0,1000.0
0.9991789819376026,1000.0,1000.0,1000.0
1.0,1000.0,1000.0,1000.0


==> data/eigen_graph_biological_64/eigenvectors_logarithmic_relative_error.csv <==
matrix\type,Float64,LinearTakum64,Posit64
bio/bio-CE-GT,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bio/bio-CE-HT,-Inf,-Inf,-Inf
bio/bio-CE-LC,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bio/bio-DM-HT,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bio/bio-DM-LC,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bio/bio-HS-HT,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bio/bio-HS-LC,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bio/bio-SC-CC,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bio/bio-SC-GT,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bio/bio-SC-LC,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bio/bio-SC-TS,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bio/bio-WormNet-v3-benchmark,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bio/bio-celegans,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bio/bio-celegans-dir,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bio/bio-diseasome,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bio/bio-dmela,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bio/bio-grid-fission-yeast,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bio/bio-grid-fruitfly,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bio/bio-grid-human,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bio/bio-grid-mouse,-Inf,-Inf,-Inf
bio/bio-grid-plant,-Inf,-Inf,-Inf
bio/bio-grid-worm,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bio/bio-yeast,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bio/bio-yeast-protein-inter,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bn/bn-cat-mixed-species_brain_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bn/bn-fly-drosophila_medulla_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bn/bn-macaque-rhesus_brain_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bn/bn-macaque-rhesus_brain_2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bn/bn-macaque-rhesus_cerebral-cortex_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bn/bn-macaque-rhesus_interareal-cortical-network_2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bn/bn-mouse-kasthuri_graph_v4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bn/bn-mouse_brain_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bn/bn-mouse_retina_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bn/bn-mouse_visual-cortex_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
bn/bn-mouse_visual-cortex_2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
eco/eco-everglades,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
eco/eco-florida,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
eco/eco-foodweb-baydry,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
eco/eco-foodweb-baywet,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
eco/eco-mangwet,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
eco/eco-stmarks,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g100,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1000,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1001,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1002,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1003,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1004,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1005,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1006,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1007,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1008,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1009,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g101,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1010,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1011,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1012,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1013,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1014,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1015,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1016,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1017,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1018,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1019,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g102,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1020,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1021,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1022,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1023,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1024,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1025,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1026,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1027,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1028,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1029,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g103,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1030,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1031,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1032,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1033,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1034,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1035,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1036,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1037,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1038,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1039,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g104,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1040,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1041,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1042,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1043,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1044,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1045,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1046,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1047,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1048,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1049,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g105,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1050,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1051,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1052,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1053,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1054,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1055,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1056,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1057,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1058,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1059,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g106,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1060,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1061,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1062,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1063,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1064,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1065,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1066,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1067,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1068,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1069,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g107,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1070,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1071,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1072,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1073,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1074,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1075,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1076,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1077,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1078,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1079,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g108,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1080,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1081,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1082,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1083,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1084,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1085,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1086,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1087,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1088,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1089,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g109,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1090,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1091,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1092,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1093,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1094,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1095,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1096,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1097,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1098,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1099,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g110,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1100,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1101,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1102,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1103,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1104,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1105,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1106,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1107,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1108,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1109,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g111,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1110,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1111,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1112,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1113,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1114,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1115,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1116,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1117,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1118,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1119,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g112,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1120,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1121,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1122,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1123,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1124,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1125,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1126,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1127,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1128,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1129,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g113,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1130,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1131,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1132,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1133,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1134,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1135,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1136,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1137,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1138,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1139,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g114,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1140,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1141,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1142,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1143,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1144,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1145,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1146,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1147,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1148,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1149,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g115,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1150,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1151,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1152,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1153,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1154,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1155,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1156,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1157,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1158,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1159,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g116,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1160,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1161,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1162,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1163,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1164,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1165,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1166,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1167,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1168,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1169,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g117,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1170,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1171,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1172,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1173,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1174,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1175,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1176,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1177,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g1178,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g118,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g119,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g12,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g120,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g121,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g122,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g123,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g124,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g125,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g126,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g127,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g128,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g129,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g13,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g130,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g131,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g132,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g133,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g134,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g135,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g136,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g137,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g138,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g139,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g14,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g140,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g141,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g142,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g143,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g144,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g145,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g146,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g147,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g148,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g149,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g15,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g150,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g151,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g152,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g153,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g154,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g155,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g156,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g157,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g158,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g159,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g16,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g160,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g161,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g162,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g163,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g164,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g165,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g166,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g167,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g168,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g169,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g17,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g170,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g171,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g172,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g173,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g174,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g175,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g176,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g177,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g178,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g179,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g18,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g180,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g181,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g182,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g183,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g184,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g185,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g186,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g187,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g188,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g189,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g19,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g190,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g191,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g192,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g193,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g194,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g195,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g196,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g197,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g198,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g199,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g20,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g200,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g201,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g202,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g203,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g204,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g205,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g206,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g207,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g208,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g209,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g21,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g210,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g211,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g212,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g213,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g214,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g215,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g216,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g217,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g218,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g219,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g22,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g220,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g221,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g222,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g223,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g224,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g225,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g226,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g227,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g228,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g229,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g23,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g230,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g231,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g232,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g233,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g234,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g235,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g236,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g237,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g238,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g239,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g24,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g240,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g241,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g242,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g243,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g244,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g245,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g246,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g247,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g248,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g249,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g25,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g250,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g251,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g252,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g253,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g254,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g255,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g256,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g257,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g258,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g259,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g26,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g260,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g261,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g262,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g263,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g264,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g265,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g266,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g267,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g268,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g269,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g27,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g270,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g271,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g272,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g273,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g274,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g275,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g276,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g277,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g278,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g279,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g28,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g280,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g281,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g282,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g283,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g284,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g285,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g286,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g287,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g288,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g289,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g29,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g290,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g291,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g292,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g293,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g294,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g295,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g296,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g297,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g298,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g299,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g30,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g300,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g301,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g302,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g303,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g304,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g305,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g306,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g307,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g308,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g309,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g31,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g310,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g311,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g312,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g313,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g314,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g315,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g316,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g317,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g318,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g319,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g32,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g320,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g321,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g322,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g323,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g324,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g325,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g326,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g327,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g328,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g329,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g33,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g330,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g331,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g332,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g333,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g334,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g335,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g336,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g337,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g338,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g339,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g34,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g340,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g341,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g342,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g343,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g344,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g345,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g346,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g347,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g348,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g349,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g35,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g350,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g351,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g352,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g353,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g354,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g355,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g356,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g357,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g358,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g359,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g36,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g360,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g361,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g362,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g363,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g364,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g365,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g366,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g367,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g368,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g369,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g37,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g370,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g371,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g372,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g373,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g374,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g375,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g376,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g377,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g378,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g379,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g38,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g380,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g381,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g382,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g383,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g384,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g385,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g386,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g387,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g388,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g389,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g39,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g390,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g391,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g392,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g393,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g394,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g395,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g396,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g397,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g398,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g399,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g40,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g400,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g401,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g402,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g403,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g404,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g405,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g406,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g407,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g408,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g409,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g41,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g410,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g411,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g412,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g413,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g414,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g415,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g416,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g417,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g418,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g419,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g42,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g420,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g421,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g422,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g423,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g424,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g425,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g426,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g427,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g428,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g429,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g43,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g430,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g431,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g432,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g433,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g434,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g435,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g436,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g437,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g438,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g439,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g44,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g440,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g441,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g442,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g443,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g444,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g445,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g446,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g447,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g448,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g449,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g45,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g450,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g451,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g452,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g453,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g454,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g455,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g456,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g457,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g458,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g459,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g46,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g460,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g461,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g462,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g463,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g464,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g465,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g466,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g467,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g468,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g469,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g47,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g470,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g471,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g472,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g473,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g474,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g475,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g476,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g477,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g478,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g479,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g48,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g480,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g481,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g482,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g483,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g484,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g485,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g486,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g487,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g488,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g489,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g49,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g490,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g491,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g492,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g493,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g494,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g495,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g496,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g497,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g498,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g499,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g50,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g500,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g501,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g502,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g503,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g504,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g505,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g506,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g507,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g508,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g509,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g51,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g510,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g511,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g512,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g513,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g514,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g515,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g516,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g517,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g518,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g519,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g52,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g520,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g521,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g522,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g523,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g524,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g525,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g526,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g527,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g528,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g529,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g53,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g530,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g531,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g532,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g533,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g534,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g535,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g536,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g537,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g538,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g539,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g54,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g540,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g541,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g542,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g543,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g544,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g545,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g546,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g547,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g548,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g549,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g55,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g550,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g551,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g552,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g553,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g554,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g555,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g556,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g557,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g558,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g559,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g56,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g560,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g561,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g562,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g563,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g564,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g565,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g566,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g567,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g568,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g569,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g57,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g570,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g571,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g572,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g573,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g574,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g575,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g576,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g577,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g578,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g579,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g58,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g580,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g581,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g582,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g583,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g584,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g585,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g586,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g587,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g588,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g589,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g59,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g590,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g591,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g592,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g593,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g594,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g595,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g596,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g597,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g598,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g599,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g60,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g600,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g601,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g602,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g603,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g604,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g605,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g606,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g607,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g608,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g609,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g61,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g610,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g611,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g612,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g613,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g614,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g615,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g616,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g617,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g618,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g619,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g62,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g620,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g621,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g622,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g623,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g624,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g625,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g626,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g627,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g628,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g629,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g63,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g630,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g631,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g632,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g633,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g634,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g635,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g636,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g637,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g638,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g639,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g64,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g640,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g641,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g642,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g643,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g644,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g645,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g646,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g647,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g648,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g649,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g65,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g650,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g651,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g652,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g653,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g654,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g655,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g656,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g657,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g658,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g659,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g66,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g660,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g661,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g662,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g663,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g664,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g665,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g666,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g667,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g668,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g669,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g67,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g670,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g671,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g672,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g673,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g674,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g675,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g676,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g677,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g678,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g679,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g68,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g680,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g681,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g682,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g683,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g684,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g685,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g686,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g687,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g688,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g689,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g69,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g690,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g691,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g692,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g693,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g694,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g695,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g696,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g697,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g698,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g699,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g70,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g700,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g701,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g702,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g703,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g704,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g705,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g706,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g707,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g708,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g709,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g71,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g710,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g711,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g712,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g713,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g714,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g715,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g716,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g717,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g718,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g719,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g72,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g720,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g721,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g722,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g723,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g724,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g725,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g726,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g727,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g728,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g729,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g73,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g730,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g731,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g732,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g733,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g734,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g735,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g736,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g737,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g738,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g739,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g74,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g740,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g741,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g742,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g743,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g744,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g745,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g746,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g747,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g748,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g749,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g75,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g750,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g751,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g752,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g753,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g754,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g755,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g756,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g757,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g758,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g759,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g76,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g760,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g761,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g762,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g763,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g764,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g765,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g766,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g767,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g768,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g769,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g77,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g770,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g771,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g772,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g773,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g774,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g775,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g776,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g777,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g778,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g779,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g78,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g780,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g781,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g782,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g783,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g784,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g785,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g786,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g787,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g788,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g789,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g79,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g790,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g791,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g792,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g793,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g794,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g795,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g796,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g797,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g798,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g799,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g80,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g800,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g801,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g802,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g803,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g804,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g805,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g806,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g807,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g808,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g809,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g81,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g810,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g811,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g812,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g813,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g814,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g815,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g816,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g817,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g818,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g819,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g82,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g820,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g821,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g822,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g823,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g824,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g825,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g826,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g827,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g828,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g829,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g83,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g830,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g831,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g832,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g833,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g834,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g835,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g836,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g837,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g838,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g839,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g84,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g840,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g841,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g842,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g843,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g844,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g845,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g846,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g847,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g848,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g849,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g85,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g850,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g851,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g852,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g853,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g854,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g855,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g856,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g857,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g858,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g859,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g86,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g860,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g861,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g862,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g863,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g864,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g865,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g866,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g867,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g868,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g869,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g87,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g870,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g871,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g872,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g873,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g874,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g875,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g876,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g877,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g878,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g879,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g88,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g880,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g881,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g882,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g883,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g884,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g885,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g886,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g887,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g888,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g889,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g89,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g890,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g891,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g892,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g893,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g894,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g895,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g896,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g897,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g898,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g899,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g90,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g900,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g901,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g902,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g903,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g904,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g905,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g906,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g907,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g908,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g909,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g91,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g910,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g911,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g912,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g913,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g914,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g915,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g916,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g917,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g918,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g919,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g92,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g920,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g921,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g922,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g923,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g924,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g925,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g926,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g927,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g928,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g929,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g93,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g930,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g931,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g932,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g933,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g934,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g935,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g936,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g937,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g938,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g939,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g94,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g940,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g941,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g942,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g943,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g944,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g945,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g946,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g947,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g948,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g949,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g95,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g950,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g951,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g952,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g953,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g954,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g955,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g956,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g957,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g958,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g959,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g96,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g960,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g961,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g962,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g963,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g964,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g965,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g966,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g967,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g968,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g969,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g97,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g970,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g971,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g972,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g973,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g974,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g975,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g976,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g977,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g978,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g979,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g98,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g980,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g981,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g982,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g983,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g984,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g985,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g986,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g987,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g988,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g989,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g99,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g990,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g991,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g992,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g993,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g994,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g995,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g996,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g997,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g998,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
protein/DD_g999,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00


==> data/eigen_graph_biological_64/eigenvectors_logarithmic_relative_error.sorted.csv <==
percent,Float64,LinearTakum64,Posit64
0.0,0.0,0.0,0.0
0.0008210180623973727,0.0,0.0,0.0
0.0016420361247947454,0.0,0.0,0.0
0.0024630541871921183,0.0,0.0,0.0
0.003284072249589491,0.0,0.0,0.0
0.004105090311986864,0.0,0.0,0.0
0.0049261083743842365,0.0,0.0,0.0
0.005747126436781609,0.0,0.0,0.0
0.006568144499178982,0.0,0.0,0.0
0.007389162561576354,0.0,0.0,0.0
0.008210180623973728,0.0,0.0,0.0
0.0090311986863711,0.0,0.0,0.0
0.009852216748768473,0.0,0.0,0.0
0.010673234811165846,0.0,0.0,0.0
0.011494252873563218,0.0,0.0,0.0
0.012315270935960592,0.0,0.0,0.0
0.013136288998357963,0.0,0.0,0.0
0.013957307060755337,0.0,0.0,0.0
0.014778325123152709,0.0,0.0,0.0
0.015599343185550082,0.0,0.0,0.0
0.016420361247947456,0.0,0.0,0.0
0.017241379310344827,0.0,0.0,0.0
0.0180623973727422,0.0,0.0,0.0
0.018883415435139574,0.0,0.0,0.0
0.019704433497536946,0.0,0.0,0.0
0.020525451559934318,0.0,0.0,0.0
0.021346469622331693,0.0,0.0,0.0
0.022167487684729065,0.0,0.0,0.0
0.022988505747126436,0.0,0.0,0.0
0.023809523809523808,0.0,0.0,0.0
0.024630541871921183,0.0,0.0,0.0
0.025451559934318555,0.0,0.0,0.0
0.026272577996715927,0.0,0.0,0.0
0.027093596059113302,0.0,0.0,0.0
0.027914614121510674,0.0,0.0,0.0
0.028735632183908046,0.0,0.0,0.0
0.029556650246305417,0.0,0.0,0.0
0.030377668308702793,0.0,0.0,0.0
0.031198686371100164,0.0,0.0,0.0
0.03201970443349754,0.0,0.0,0.0
0.03284072249589491,0.0,0.0,0.0
0.03366174055829228,0.0,0.0,0.0
0.034482758620689655,0.0,0.0,0.0
0.035303776683087026,0.0,0.0,0.0
0.0361247947454844,0.0,0.0,0.0
0.03694581280788178,0.0,0.0,0.0
0.03776683087027915,0.0,0.0,0.0
0.03858784893267652,0.0,0.0,0.0
0.03940886699507389,0.0,0.0,0.0
0.040229885057471264,0.0,0.0,0.0
0.041050903119868636,0.0,0.0,0.0
0.04187192118226601,0.0,0.0,0.0
0.042692939244663386,0.0,0.0,0.0
0.04351395730706076,0.0,0.0,0.0
0.04433497536945813,0.0,0.0,0.0
0.0451559934318555,0.0,0.0,0.0
0.04597701149425287,0.0,0.0,0.0
0.046798029556650245,0.0,0.0,0.0
0.047619047619047616,0.0,0.0,0.0
0.048440065681444995,0.0,0.0,0.0
0.04926108374384237,0.0,0.0,0.0
0.05008210180623974,0.0,0.0,0.0
0.05090311986863711,0.0,0.0,0.0
0.05172413793103448,0.0,0.0,0.0
0.052545155993431854,0.0,0.0,0.0
0.053366174055829226,0.0,0.0,0.0
0.054187192118226604,0.0,0.0,0.0
0.055008210180623976,0.0,0.0,0.0
0.05582922824302135,0.0,0.0,0.0
0.05665024630541872,0.0,0.0,0.0
0.05747126436781609,0.0,0.0,0.0
0.05829228243021346,0.0,0.0,0.0
0.059113300492610835,0.0,0.0,0.0
0.05993431855500821,0.0,0.0,0.0
0.060755336617405585,0.0,0.0,0.0
0.06157635467980296,0.0,0.0,0.0
0.06239737274220033,0.0,0.0,0.0
0.06321839080459771,0.0,0.0,0.0
0.06403940886699508,0.0,0.0,0.0
0.06486042692939245,0.0,0.0,0.0
0.06568144499178982,0.0,0.0,0.0
0.0665024630541872,0.0,0.0,0.0
0.06732348111658457,0.0,0.0,0.0
0.06814449917898194,0.0,0.0,0.0
0.06896551724137931,0.0,0.0,0.0
0.06978653530377668,0.0,0.0,0.0
0.07060755336617405,0.0,0.0,0.0
0.07142857142857142,0.0,0.0,0.0
0.0722495894909688,0.0,0.0,0.0
0.07307060755336617,0.0,0.0,0.0
0.07389162561576355,0.0,0.0,0.0
0.07471264367816093,0.0,0.0,0.0
0.0755336617405583,0.0,0.0,0.0
0.07635467980295567,0.0,0.0,0.0
0.07717569786535304,0.0,0.0,0.0
0.07799671592775041,0.0,0.0,0.0
0.07881773399014778,0.0,0.0,0.0
0.07963875205254516,0.0,0.0,0.0
0.08045977011494253,0.0,0.0,0.0
0.0812807881773399,0.0,0.0,0.0
0.08210180623973727,0.0,0.0,0.0
0.08292282430213464,0.0,0.0,0.0
0.08374384236453201,0.0,0.0,0.0
0.08456486042692939,0.0,0.0,0.0
0.08538587848932677,0.0,0.0,0.0
0.08620689655172414,0.0,0.0,0.0
0.08702791461412152,0.0,0.0,0.0
0.08784893267651889,0.0,0.0,0.0
0.08866995073891626,0.0,0.0,0.0
0.08949096880131363,0.0,0.0,0.0
0.090311986863711,0.0,0.0,0.0
0.09113300492610837,0.0,0.0,0.0
0.09195402298850575,0.0,0.0,0.0
0.09277504105090312,0.0,0.0,0.0
0.09359605911330049,0.0,0.0,0.0
0.09441707717569786,0.0,0.0,0.0
0.09523809523809523,0.0,0.0,0.0
0.0960591133004926,0.0,0.0,0.0
0.09688013136288999,0.0,0.0,0.0
0.09770114942528736,0.0,0.0,0.0
0.09852216748768473,0.0,0.0,0.0
0.0993431855500821,0.0,0.0,0.0
0.10016420361247948,0.0,0.0,0.0
0.10098522167487685,0.0,0.0,0.0
0.10180623973727422,0.0,0.0,0.0
0.10262725779967159,0.0,0.0,0.0
0.10344827586206896,0.0,0.0,0.0
0.10426929392446634,0.0,0.0,0.0
0.10509031198686371,0.0,0.0,0.0
0.10591133004926108,0.0,0.0,0.0
0.10673234811165845,0.0,0.0,0.0
0.10755336617405582,0.0,0.0,0.0
0.10837438423645321,0.0,0.0,0.0
0.10919540229885058,0.0,0.0,0.0
0.11001642036124795,0.0,0.0,0.0
0.11083743842364532,0.0,0.0,0.0
0.1116584564860427,0.0,0.0,0.0
0.11247947454844007,0.0,0.0,0.0
0.11330049261083744,0.0,0.0,0.0
0.11412151067323481,0.0,0.0,0.0
0.11494252873563218,0.0,0.0,0.0
0.11576354679802955,0.0,0.0,0.0
0.11658456486042693,0.0,0.0,0.0
0.1174055829228243,0.0,0.0,0.0
0.11822660098522167,0.0,0.0,0.0
0.11904761904761904,0.0,0.0,0.0
0.11986863711001643,0.0,0.0,0.0
0.1206896551724138,0.0,0.0,0.0
0.12151067323481117,0.0,0.0,0.0
0.12233169129720854,0.0,0.0,0.0
0.12315270935960591,0.0,0.0,0.0
0.12397372742200329,0.0,0.0,0.0
0.12479474548440066,0.0,0.0,0.0
0.12561576354679804,0.0,0.0,0.0
0.12643678160919541,0.0,0.0,0.0
0.1272577996715928,0.0,0.0,0.0
0.12807881773399016,0.0,0.0,0.0
0.12889983579638753,0.0,0.0,0.0
0.1297208538587849,0.0,0.0,0.0
0.13054187192118227,0.0,0.0,0.0
0.13136288998357964,0.0,0.0,0.0
0.13218390804597702,0.0,0.0,0.0
0.1330049261083744,0.0,0.0,0.0
0.13382594417077176,0.0,0.0,0.0
0.13464696223316913,0.0,0.0,0.0
0.1354679802955665,0.0,0.0,0.0
0.13628899835796388,0.0,0.0,0.0
0.13711001642036125,0.0,0.0,0.0
0.13793103448275862,0.0,0.0,0.0
0.138752052545156,0.0,0.0,0.0
0.13957307060755336,0.0,0.0,0.0
0.14039408866995073,0.0,0.0,0.0
0.1412151067323481,0.0,0.0,0.0
0.14203612479474548,0.0,0.0,0.0
0.14285714285714285,0.0,0.0,0.0
0.14367816091954022,0.0,0.0,0.0
0.1444991789819376,0.0,0.0,0.0
0.14532019704433496,0.0,0.0,0.0
0.14614121510673234,0.0,0.0,0.0
0.1469622331691297,0.0,0.0,0.0
0.1477832512315271,0.0,0.0,0.0
0.14860426929392448,0.0,0.0,0.0
0.14942528735632185,0.0,0.0,0.0
0.15024630541871922,0.0,0.0,0.0
0.1510673234811166,0.0,0.0,0.0
0.15188834154351397,0.0,0.0,0.0
0.15270935960591134,0.0,0.0,0.0
0.1535303776683087,0.0,0.0,0.0
0.15435139573070608,0.0,0.0,0.0
0.15517241379310345,0.0,0.0,0.0
0.15599343185550082,0.0,0.0,0.0
0.1568144499178982,0.0,0.0,0.0
0.15763546798029557,0.0,0.0,0.0
0.15845648604269294,0.0,0.0,0.0
0.1592775041050903,0.0,0.0,0.0
0.16009852216748768,0.0,0.0,0.0
0.16091954022988506,0.0,0.0,0.0
0.16174055829228243,0.0,0.0,0.0
0.1625615763546798,0.0,0.0,0.0
0.16338259441707717,0.0,0.0,0.0
0.16420361247947454,0.0,0.0,0.0
0.16502463054187191,0.0,0.0,0.0
0.16584564860426929,0.0,0.0,0.0
0.16666666666666666,0.0,0.0,0.0
0.16748768472906403,0.0,0.0,0.0
0.1683087027914614,0.0,0.0,0.0
0.16912972085385877,0.0,0.0,0.0
0.16995073891625614,0.0,0.0,0.0
0.17077175697865354,0.0,0.0,0.0
0.17159277504105092,0.0,0.0,0.0
0.1724137931034483,0.0,0.0,0.0
0.17323481116584566,0.0,0.0,0.0
0.17405582922824303,0.0,0.0,0.0
0.1748768472906404,0.0,0.0,0.0
0.17569786535303777,0.0,0.0,0.0
0.17651888341543515,0.0,0.0,0.0
0.17733990147783252,0.0,0.0,0.0
0.1781609195402299,0.0,0.0,0.0
0.17898193760262726,0.0,0.0,0.0
0.17980295566502463,0.0,0.0,0.0
0.180623973727422,0.0,0.0,0.0
0.18144499178981938,0.0,0.0,0.0
0.18226600985221675,0.0,0.0,0.0
0.18308702791461412,0.0,0.0,0.0
0.1839080459770115,0.0,0.0,0.0
0.18472906403940886,0.0,0.0,0.0
0.18555008210180624,0.0,0.0,0.0
0.1863711001642036,0.0,0.0,0.0
0.18719211822660098,0.0,0.0,0.0
0.18801313628899835,0.0,0.0,0.0
0.18883415435139572,0.0,0.0,0.0
0.1896551724137931,0.0,0.0,0.0
0.19047619047619047,0.0,0.0,0.0
0.19129720853858784,0.0,0.0,0.0
0.1921182266009852,0.0,0.0,0.0
0.19293924466338258,0.0,0.0,0.0
0.19376026272577998,0.0,0.0,0.0
0.19458128078817735,0.0,0.0,0.0
0.19540229885057472,0.0,0.0,0.0
0.1962233169129721,0.0,0.0,0.0
0.19704433497536947,0.0,0.0,0.0
0.19786535303776684,0.0,0.0,0.0
0.1986863711001642,0.0,0.0,0.0
0.19950738916256158,0.0,0.0,0.0
0.20032840722495895,0.0,0.0,0.0
0.20114942528735633,0.0,0.0,0.0
0.2019704433497537,0.0,0.0,0.0
0.20279146141215107,0.0,0.0,0.0
0.20361247947454844,0.0,0.0,0.0
0.2044334975369458,0.0,0.0,0.0
0.20525451559934318,0.0,0.0,0.0
0.20607553366174056,0.0,0.0,0.0
0.20689655172413793,0.0,0.0,0.0
0.2077175697865353,0.0,0.0,0.0
0.20853858784893267,0.0,0.0,0.0
0.20935960591133004,0.0,0.0,0.0
0.21018062397372742,0.0,0.0,0.0
0.2110016420361248,0.0,0.0,0.0
0.21182266009852216,0.0,0.0,0.0
0.21264367816091953,0.0,0.0,0.0
0.2134646962233169,0.0,0.0,0.0
0.21428571428571427,0.0,0.0,0.0
0.21510673234811165,0.0,0.0,0.0
0.21592775041050905,0.0,0.0,0.0
0.21674876847290642,0.0,0.0,0.0
0.2175697865353038,0.0,0.0,0.0
0.21839080459770116,0.0,0.0,0.0
0.21921182266009853,0.0,0.0,0.0
0.2200328407224959,0.0,0.0,0.0
0.22085385878489328,0.0,0.0,0.0
0.22167487684729065,0.0,0.0,0.0
0.22249589490968802,0.0,0.0,0.0
0.2233169129720854,0.0,0.0,0.0
0.22413793103448276,0.0,0.0,0.0
0.22495894909688013,0.0,0.0,0.0
0.2257799671592775,0.0,0.0,0.0
0.22660098522167488,0.0,0.0,0.0
0.22742200328407225,0.0,0.0,0.0
0.22824302134646962,0.0,0.0,0.0
0.229064039408867,0.0,0.0,0.0
0.22988505747126436,0.0,0.0,0.0
0.23070607553366174,0.0,0.0,0.0
0.2315270935960591,0.0,0.0,0.0
0.23234811165845648,0.0,0.0,0.0
0.23316912972085385,0.0,0.0,0.0
0.23399014778325122,0.0,0.0,0.0
0.2348111658456486,0.0,0.0,0.0
0.23563218390804597,0.0,0.0,0.0
0.23645320197044334,0.0,0.0,0.0
0.2372742200328407,0.0,0.0,0.0
0.23809523809523808,0.0,0.0,0.0
0.23891625615763548,0.0,0.0,0.0
0.23973727422003285,0.0,0.0,0.0
0.24055829228243022,0.0,0.0,0.0
0.2413793103448276,0.0,0.0,0.0
0.24220032840722497,0.0,0.0,0.0
0.24302134646962234,0.0,0.0,0.0
0.2438423645320197,0.0,0.0,0.0
0.24466338259441708,0.0,0.0,0.0
0.24548440065681446,0.0,0.0,0.0
0.24630541871921183,0.0,0.0,0.0
0.2471264367816092,0.0,0.0,0.0
0.24794745484400657,0.0,0.0,0.0
0.24876847290640394,0.0,0.0,0.0
0.24958949096880131,0.0,0.0,0.0
0.2504105090311987,0.0,0.0,0.0
0.2512315270935961,0.0,0.0,0.0
0.25205254515599346,0.0,0.0,0.0
0.25287356321839083,0.0,0.0,0.0
0.2536945812807882,0.0,0.0,0.0
0.2545155993431856,0.0,0.0,0.0
0.25533661740558294,0.0,0.0,0.0
0.2561576354679803,0.0,0.0,0.0
0.2569786535303777,0.0,0.0,0.0
0.25779967159277506,0.0,0.0,0.0
0.25862068965517243,0.0,0.0,0.0
0.2594417077175698,0.0,0.0,0.0
0.2602627257799672,0.0,0.0,0.0
0.26108374384236455,0.0,0.0,0.0
0.2619047619047619,0.0,0.0,0.0
0.2627257799671593,0.0,0.0,0.0
0.26354679802955666,0.0,0.0,0.0
0.26436781609195403,0.0,0.0,0.0
0.2651888341543514,0.0,0.0,0.0
0.2660098522167488,0.0,0.0,0.0
0.26683087027914615,0.0,0.0,0.0
0.2676518883415435,0.0,0.0,0.0
0.2684729064039409,0.0,0.0,0.0
0.26929392446633826,0.0,0.0,0.0
0.27011494252873564,0.0,0.0,0.0
0.270935960591133,0.0,0.0,0.0
0.2717569786535304,0.0,0.0,0.0
0.27257799671592775,0.0,0.0,0.0
0.2733990147783251,0.0,0.0,0.0
0.2742200328407225,0.0,0.0,0.0
0.27504105090311987,0.0,0.0,0.0
0.27586206896551724,0.0,0.0,0.0
0.2766830870279146,0.0,0.0,0.0
0.277504105090312,0.0,0.0,0.0
0.27832512315270935,0.0,0.0,0.0
0.2791461412151067,0.0,0.0,0.0
0.2799671592775041,0.0,0.0,0.0
0.28078817733990147,0.0,0.0,0.0
0.28160919540229884,0.0,0.0,0.0
0.2824302134646962,0.0,0.0,0.0
0.2832512315270936,0.0,0.0,0.0
0.28407224958949095,0.0,0.0,0.0
0.2848932676518883,0.0,0.0,0.0
0.2857142857142857,0.0,0.0,0.0
0.28653530377668307,0.0,0.0,0.0
0.28735632183908044,0.0,0.0,0.0
0.2881773399014778,0.0,0.0,0.0
0.2889983579638752,0.0,0.0,0.0
0.28981937602627256,0.0,0.0,0.0
0.29064039408866993,0.0,0.0,0.0
0.2914614121510673,0.0,0.0,0.0
0.2922824302134647,0.0,0.0,0.0
0.29310344827586204,0.0,0.0,0.0
0.2939244663382594,0.0,0.0,0.0
0.2947454844006568,0.0,0.0,0.0
0.2955665024630542,0.0,0.0,0.0
0.2963875205254516,0.0,0.0,0.0
0.29720853858784896,0.0,0.0,0.0
0.29802955665024633,0.0,0.0,0.0
0.2988505747126437,0.0,0.0,0.0
0.2996715927750411,0.0,0.0,0.0
0.30049261083743845,0.0,0.0,0.0
0.3013136288998358,0.0,0.0,0.0
0.3021346469622332,0.0,0.0,0.0
0.30295566502463056,0.0,0.0,0.0
0.30377668308702793,0.0,0.0,0.0
0.3045977011494253,0.0,0.0,0.0
0.3054187192118227,0.0,0.0,0.0
0.30623973727422005,0.0,0.0,0.0
0.3070607553366174,0.0,0.0,0.0
0.3078817733990148,0.0,0.0,0.0
0.30870279146141216,0.0,0.0,0.0
0.30952380952380953,0.0,0.0,0.0
0.3103448275862069,0.0,0.0,0.0
0.3111658456486043,0.0,0.0,0.0
0.31198686371100165,0.0,0.0,0.0
0.312807881773399,0.0,0.0,0.0
0.3136288998357964,0.0,0.0,0.0
0.31444991789819376,0.0,0.0,0.0
0.31527093596059114,0.0,0.0,0.0
0.3160919540229885,0.0,0.0,0.0
0.3169129720853859,0.0,0.0,0.0
0.31773399014778325,0.0,0.0,0.0
0.3185550082101806,0.0,0.0,0.0
0.319376026272578,0.0,0.0,0.0
0.32019704433497537,0.0,0.0,0.0
0.32101806239737274,0.0,0.0,0.0
0.3218390804597701,0.0,0.0,0.0
0.3226600985221675,0.0,0.0,0.0
0.32348111658456485,0.0,0.0,0.0
0.3243021346469622,0.0,0.0,0.0
0.3251231527093596,0.0,0.0,0.0
0.32594417077175697,0.0,0.0,0.0
0.32676518883415434,0.0,0.0,0.0
0.3275862068965517,0.0,0.0,0.0
0.3284072249589491,0.0,0.0,0.0
0.32922824302134646,0.0,0.0,0.0
0.33004926108374383,0.0,0.0,0.0
0.3308702791461412,0.0,0.0,0.0
0.33169129720853857,0.0,0.0,0.0
0.33251231527093594,0.0,0.0,0.0
0.3333333333333333,0.0,0.0,0.0
0.3341543513957307,0.0,0.0,0.0
0.33497536945812806,0.0,0.0,0.0
0.33579638752052543,0.0,0.0,0.0
0.3366174055829228,0.0,0.0,0.0
0.3374384236453202,0.0,0.0,0.0
0.33825944170771755,0.0,0.0,0.0
0.3390804597701149,0.0,0.0,0.0
0.3399014778325123,0.0,0.0,0.0
0.34072249589490966,0.0,0.0,0.0
0.3415435139573071,0.0,0.0,0.0
0.34236453201970446,0.0,0.0,0.0
0.34318555008210183,0.0,0.0,0.0
0.3440065681444992,0.0,0.0,0.0
0.3448275862068966,0.0,0.0,0.0
0.34564860426929395,0.0,0.0,0.0
0.3464696223316913,0.0,0.0,0.0
0.3472906403940887,0.0,0.0,0.0
0.34811165845648606,0.0,0.0,0.0
0.34893267651888343,0.0,0.0,0.0
0.3497536945812808,0.0,0.0,0.0
0.3505747126436782,0.0,0.0,0.0
0.35139573070607555,0.0,0.0,0.0
0.3522167487684729,0.0,0.0,0.0
0.3530377668308703,0.0,0.0,0.0
0.35385878489326766,0.0,0.0,0.0
0.35467980295566504,0.0,0.0,0.0
0.3555008210180624,0.0,0.0,0.0
0.3563218390804598,0.0,0.0,0.0
0.35714285714285715,0.0,0.0,0.0
0.3579638752052545,0.0,0.0,0.0
0.3587848932676519,0.0,0.0,0.0
0.35960591133004927,0.0,0.0,0.0
0.36042692939244664,0.0,0.0,0.0
0.361247947454844,0.0,0.0,0.0
0.3620689655172414,0.0,0.0,0.0
0.36288998357963875,0.0,0.0,0.0
0.3637110016420361,0.0,0.0,0.0
0.3645320197044335,0.0,0.0,0.0
0.36535303776683087,0.0,0.0,0.0
0.36617405582922824,0.0,0.0,0.0
0.3669950738916256,0.0,0.0,0.0
0.367816091954023,0.0,0.0,0.0
0.36863711001642036,0.0,0.0,0.0
0.3694581280788177,0.0,0.0,0.0
0.3702791461412151,0.0,0.0,0.0
0.37110016420361247,0.0,0.0,0.0
0.37192118226600984,0.0,0.0,0.0
0.3727422003284072,0.0,0.0,0.0
0.3735632183908046,0.0,0.0,0.0
0.37438423645320196,0.0,0.0,0.0
0.37520525451559933,0.0,0.0,0.0
0.3760262725779967,0.0,0.0,0.0
0.3768472906403941,0.0,0.0,0.0
0.37766830870279144,0.0,0.0,0.0
0.3784893267651888,0.0,0.0,0.0
0.3793103448275862,0.0,0.0,0.0
0.38013136288998356,0.0,0.0,0.0
0.38095238095238093,0.0,0.0,0.0
0.3817733990147783,0.0,0.0,0.0
0.3825944170771757,0.0,0.0,0.0
0.38341543513957305,0.0,0.0,0.0
0.3842364532019704,0.0,0.0,0.0
0.3850574712643678,0.0,0.0,0.0
0.38587848932676516,0.0,0.0,0.0
0.3866995073891626,0.0,0.0,0.0
0.38752052545155996,0.0,0.0,0.0
0.38834154351395733,0.0,0.0,0.0
0.3891625615763547,0.0,0.0,0.0
0.3899835796387521,0.0,0.0,0.0
0.39080459770114945,0.0,0.0,0.0
0.3916256157635468,0.0,0.0,0.0
0.3924466338259442,0.0,0.0,0.0
0.39326765188834156,0.0,0.0,0.0
0.39408866995073893,0.0,0.0,0.0
0.3949096880131363,0.0,0.0,0.0
0.3957307060755337,0.0,0.0,0.0
0.39655172413793105,0.0,0.0,0.0
0.3973727422003284,0.0,0.0,0.0
0.3981937602627258,0.0,0.0,0.0
0.39901477832512317,0.0,0.0,0.0
0.39983579638752054,0.0,0.0,0.0
0.4006568144499179,0.0,0.0,0.0
0.4014778325123153,0.0,0.0,0.0
0.40229885057471265,0.0,0.0,0.0
0.40311986863711,0.0,0.0,0.0
0.4039408866995074,0.0,0.0,0.0
0.40476190476190477,0.0,0.0,0.0
0.40558292282430214,0.0,0.0,0.0
0.4064039408866995,0.0,0.0,0.0
0.4072249589490969,0.0,0.0,0.0
0.40804597701149425,0.0,0.0,0.0
0.4088669950738916,0.0,0.0,0.0
0.409688013136289,0.0,0.0,0.0
0.41050903119868637,0.0,0.0,0.0
0.41133004926108374,0.0,0.0,0.0
0.4121510673234811,0.0,0.0,0.0
0.4129720853858785,0.0,0.0,0.0
0.41379310344827586,0.0,0.0,0.0
0.41461412151067323,0.0,0.0,0.0
0.4154351395730706,0.0,0.0,0.0
0.41625615763546797,0.0,0.0,0.0
0.41707717569786534,0.0,0.0,0.0
0.4178981937602627,0.0,0.0,0.0
0.4187192118226601,0.0,0.0,0.0
0.41954022988505746,0.0,0.0,0.0
0.42036124794745483,0.0,0.0,0.0
0.4211822660098522,0.0,0.0,0.0
0.4220032840722496,0.0,0.0,0.0
0.42282430213464695,0.0,0.0,0.0
0.4236453201970443,0.0,0.0,0.0
0.4244663382594417,0.0,0.0,0.0
0.42528735632183906,0.0,0.0,0.0
0.42610837438423643,0.0,0.0,0.0
0.4269293924466338,0.0,0.0,0.0
0.4277504105090312,0.0,0.0,0.0
0.42857142857142855,0.0,0.0,0.0
0.4293924466338259,0.0,0.0,0.0
0.4302134646962233,0.0,0.0,0.0
0.43103448275862066,0.0,0.0,0.0
0.4318555008210181,0.0,0.0,0.0
0.43267651888341546,0.0,0.0,0.0
0.43349753694581283,0.0,0.0,0.0
0.4343185550082102,0.0,0.0,0.0
0.4351395730706076,0.0,0.0,0.0
0.43596059113300495,0.0,0.0,0.0
0.4367816091954023,0.0,0.0,0.0
0.4376026272577997,0.0,0.0,0.0
0.43842364532019706,0.0,0.0,0.0
0.43924466338259444,0.0,0.0,0.0
0.4400656814449918,0.0,0.0,0.0
0.4408866995073892,0.0,0.0,0.0
0.44170771756978655,0.0,0.0,0.0
0.4425287356321839,0.0,0.0,0.0
0.4433497536945813,0.0,0.0,0.0
0.44417077175697867,0.0,0.0,0.0
0.44499178981937604,0.0,0.0,0.0
0.4458128078817734,0.0,0.0,0.0
0.4466338259441708,0.0,0.0,0.0
0.44745484400656815,0.0,0.0,0.0
0.4482758620689655,0.0,0.0,0.0
0.4490968801313629,0.0,0.0,0.0
0.44991789819376027,0.0,0.0,0.0
0.45073891625615764,0.0,0.0,0.0
0.451559934318555,0.0,0.0,0.0
0.4523809523809524,0.0,0.0,0.0
0.45320197044334976,0.0,0.0,0.0
0.4540229885057471,0.0,0.0,0.0
0.4548440065681445,0.0,0.0,0.0
0.45566502463054187,0.0,0.0,0.0
0.45648604269293924,0.0,0.0,0.0
0.4573070607553366,0.0,0.0,0.0
0.458128078817734,0.0,0.0,0.0
0.45894909688013136,0.0,0.0,0.0
0.45977011494252873,0.0,0.0,0.0
0.4605911330049261,0.0,0.0,0.0
0.4614121510673235,0.0,0.0,0.0
0.46223316912972084,0.0,0.0,0.0
0.4630541871921182,0.0,0.0,0.0
0.4638752052545156,0.0,0.0,0.0
0.46469622331691296,0.0,0.0,0.0
0.46551724137931033,0.0,0.0,0.0
0.4663382594417077,0.0,0.0,0.0
0.4671592775041051,0.0,0.0,0.0
0.46798029556650245,0.0,0.0,0.0
0.4688013136288998,0.0,0.0,0.0
0.4696223316912972,0.0,0.0,0.0
0.47044334975369456,0.0,0.0,0.0
0.47126436781609193,0.0,0.0,0.0
0.4720853858784893,0.0,0.0,0.0
0.4729064039408867,0.0,0.0,0.0
0.47372742200328405,0.0,0.0,0.0
0.4745484400656814,0.0,0.0,0.0
0.4753694581280788,0.0,0.0,0.0
0.47619047619047616,0.0,0.0,0.0
0.47701149425287354,0.0,0.0,0.0
0.47783251231527096,0.0,0.0,0.0
0.47865353037766833,0.0,0.0,0.0
0.4794745484400657,0.0,0.0,0.0
0.4802955665024631,0.0,0.0,0.0
0.48111658456486045,0.0,0.0,0.0
0.4819376026272578,0.0,0.0,0.0
0.4827586206896552,0.0,0.0,0.0
0.48357963875205257,0.0,0.0,0.0
0.48440065681444994,0.0,0.0,0.0
0.4852216748768473,0.0,0.0,0.0
0.4860426929392447,0.0,0.0,0.0
0.48686371100164205,0.0,0.0,0.0
0.4876847290640394,0.0,0.0,0.0
0.4885057471264368,0.0,0.0,0.0
0.48932676518883417,0.0,0.0,0.0
0.49014778325123154,0.0,0.0,0.0
0.4909688013136289,0.0,0.0,0.0
0.4917898193760263,0.0,0.0,0.0
0.49261083743842365,0.0,0.0,0.0
0.493431855500821,0.0,0.0,0.0
0.4942528735632184,0.0,0.0,0.0
0.49507389162561577,0.0,0.0,0.0
0.49589490968801314,0.0,0.0,0.0
0.4967159277504105,0.0,0.0,0.0
0.4975369458128079,0.0,0.0,0.0
0.49835796387520526,0.0,0.0,0.0
0.49917898193760263,0.0,0.0,0.0
0.5,0.0,0.0,0.0
0.5008210180623974,0.0,0.0,0.0
0.5016420361247947,0.0,0.0,0.0
0.5024630541871922,0.0,0.0,0.0
0.5032840722495895,0.0,0.0,0.0
0.5041050903119869,0.0,0.0,0.0
0.5049261083743842,0.0,0.0,0.0
0.5057471264367817,0.0,0.0,0.0
0.506568144499179,0.0,0.0,0.0
0.5073891625615764,0.0,0.0,0.0
0.5082101806239737,0.0,0.0,0.0
0.5090311986863711,0.0,0.0,0.0
0.5098522167487685,0.0,0.0,0.0
0.5106732348111659,0.0,0.0,0.0
0.5114942528735632,0.0,0.0,0.0
0.5123152709359606,0.0,0.0,0.0
0.513136288998358,0.0,0.0,0.0
0.5139573070607554,0.0,0.0,0.0
0.5147783251231527,0.0,0.0,0.0
0.5155993431855501,0.0,0.0,0.0
0.5164203612479474,0.0,0.0,0.0
0.5172413793103449,0.0,0.0,0.0
0.5180623973727422,0.0,0.0,0.0
0.5188834154351396,0.0,0.0,0.0
0.5197044334975369,0.0,0.0,0.0
0.5205254515599343,0.0,0.0,0.0
0.5213464696223317,0.0,0.0,0.0
0.5221674876847291,0.0,0.0,0.0
0.5229885057471264,0.0,0.0,0.0
0.5238095238095238,0.0,0.0,0.0
0.5246305418719212,0.0,0.0,0.0
0.5254515599343186,0.0,0.0,0.0
0.5262725779967159,0.0,0.0,0.0
0.5270935960591133,0.0,0.0,0.0
0.5279146141215106,0.0,0.0,0.0
0.5287356321839081,0.0,0.0,0.0
0.5295566502463054,0.0,0.0,0.0
0.5303776683087028,0.0,0.0,0.0
0.5311986863711001,0.0,0.0,0.0
0.5320197044334976,0.0,0.0,0.0
0.5328407224958949,0.0,0.0,0.0
0.5336617405582923,0.0,0.0,0.0
0.5344827586206896,0.0,0.0,0.0
0.535303776683087,0.0,0.0,0.0
0.5361247947454844,0.0,0.0,0.0
0.5369458128078818,0.0,0.0,0.0
0.5377668308702791,0.0,0.0,0.0
0.5385878489326765,0.0,0.0,0.0
0.5394088669950738,0.0,0.0,0.0
0.5402298850574713,0.0,0.0,0.0
0.5410509031198686,0.0,0.0,0.0
0.541871921182266,0.0,0.0,0.0
0.5426929392446633,0.0,0.0,0.0
0.5435139573070608,0.0,0.0,0.0
0.5443349753694581,0.0,0.0,0.0
0.5451559934318555,0.0,0.0,0.0
0.5459770114942529,0.0,0.0,0.0
0.5467980295566502,0.0,0.0,0.0
0.5476190476190477,0.0,0.0,0.0
0.548440065681445,0.0,0.0,0.0
0.5492610837438424,0.0,0.0,0.0
0.5500821018062397,0.0,0.0,0.0
0.5509031198686372,0.0,0.0,0.0
0.5517241379310345,0.0,0.0,0.0
0.5525451559934319,0.0,0.0,0.0
0.5533661740558292,0.0,0.0,0.0
0.5541871921182266,0.0,0.0,0.0
0.555008210180624,0.0,0.0,0.0
0.5558292282430214,0.0,0.0,0.0
0.5566502463054187,0.0,0.0,0.0
0.5574712643678161,0.0,0.0,0.0
0.5582922824302134,0.0,0.0,0.0
0.5591133004926109,0.0,0.0,0.0
0.5599343185550082,0.0,0.0,0.0
0.5607553366174056,0.0,0.0,0.0
0.5615763546798029,0.0,0.0,0.0
0.5623973727422004,0.0,0.0,0.0
0.5632183908045977,0.0,0.0,0.0
0.5640394088669951,0.0,0.0,0.0
0.5648604269293924,0.0,0.0,0.0
0.5656814449917899,0.0,0.0,0.0
0.5665024630541872,0.0,0.0,0.0
0.5673234811165846,0.0,0.0,0.0
0.5681444991789819,0.0,0.0,0.0
0.5689655172413793,0.0,0.0,0.0
0.5697865353037767,0.0,0.0,0.0
0.5706075533661741,0.0,0.0,0.0
0.5714285714285714,0.0,0.0,0.0
0.5722495894909688,0.0,0.0,0.0
0.5730706075533661,0.0,0.0,0.0
0.5738916256157636,0.0,0.0,0.0
0.5747126436781609,0.0,0.0,0.0
0.5755336617405583,0.0,0.0,0.0
0.5763546798029556,0.0,0.0,0.0
0.577175697865353,0.0,0.0,0.0
0.5779967159277504,0.0,0.0,0.0
0.5788177339901478,0.0,0.0,0.0
0.5796387520525451,0.0,0.0,0.0
0.5804597701149425,0.0,0.0,0.0
0.5812807881773399,0.0,0.0,0.0
0.5821018062397373,0.0,0.0,0.0
0.5829228243021346,0.0,0.0,0.0
0.583743842364532,0.0,0.0,0.0
0.5845648604269293,0.0,0.0,0.0
0.5853858784893268,0.0,0.0,0.0
0.5862068965517241,0.0,0.0,0.0
0.5870279146141215,0.0,0.0,0.0
0.5878489326765188,0.0,0.0,0.0
0.5886699507389163,0.0,0.0,0.0
0.5894909688013136,0.0,0.0,0.0
0.590311986863711,0.0,0.0,0.0
0.5911330049261084,0.0,0.0,0.0
0.5919540229885057,0.0,0.0,0.0
0.5927750410509032,0.0,0.0,0.0
0.5935960591133005,0.0,0.0,0.0
0.5944170771756979,0.0,0.0,0.0
0.5952380952380952,0.0,0.0,0.0
0.5960591133004927,0.0,0.0,0.0
0.59688013136289,0.0,0.0,0.0
0.5977011494252874,0.0,0.0,0.0
0.5985221674876847,0.0,0.0,0.0
0.5993431855500821,0.0,0.0,0.0
0.6001642036124795,0.0,0.0,0.0
0.6009852216748769,0.0,0.0,0.0
0.6018062397372742,0.0,0.0,0.0
0.6026272577996716,0.0,0.0,0.0
0.603448275862069,0.0,0.0,0.0
0.6042692939244664,0.0,0.0,0.0
0.6050903119868637,0.0,0.0,0.0
0.6059113300492611,0.0,0.0,0.0
0.6067323481116584,0.0,0.0,0.0
0.6075533661740559,0.0,0.0,0.0
0.6083743842364532,0.0,0.0,0.0
0.6091954022988506,0.0,0.0,0.0
0.6100164203612479,0.0,0.0,0.0
0.6108374384236454,0.0,0.0,0.0
0.6116584564860427,0.0,0.0,0.0
0.6124794745484401,0.0,0.0,0.0
0.6133004926108374,0.0,0.0,0.0
0.6141215106732348,0.0,0.0,0.0
0.6149425287356322,0.0,0.0,0.0
0.6157635467980296,0.0,0.0,0.0
0.6165845648604269,0.0,0.0,0.0
0.6174055829228243,0.0,0.0,0.0
0.6182266009852216,0.0,0.0,0.0
0.6190476190476191,0.0,0.0,0.0
0.6198686371100164,0.0,0.0,0.0
0.6206896551724138,0.0,0.0,0.0
0.6215106732348111,0.0,0.0,0.0
0.6223316912972086,0.0,0.0,0.0
0.6231527093596059,0.0,0.0,0.0
0.6239737274220033,0.0,0.0,0.0
0.6247947454844006,0.0,0.0,0.0
0.625615763546798,0.0,0.0,0.0
0.6264367816091954,0.0,0.0,0.0
0.6272577996715928,0.0,0.0,0.0
0.6280788177339901,0.0,0.0,0.0
0.6288998357963875,0.0,0.0,0.0
0.6297208538587848,0.0,0.0,0.0
0.6305418719211823,0.0,0.0,0.0
0.6313628899835796,0.0,0.0,0.0
0.632183908045977,0.0,0.0,0.0
0.6330049261083743,0.0,0.0,0.0
0.6338259441707718,0.0,0.0,0.0
0.6346469622331691,0.0,0.0,0.0
0.6354679802955665,0.0,0.0,0.0
0.6362889983579638,0.0,0.0,0.0
0.6371100164203612,0.0,0.0,0.0
0.6379310344827587,0.0,0.0,0.0
0.638752052545156,0.0,0.0,0.0
0.6395730706075534,0.0,0.0,0.0
0.6403940886699507,0.0,0.0,0.0
0.6412151067323482,0.0,0.0,0.0
0.6420361247947455,0.0,0.0,0.0
0.6428571428571429,0.0,0.0,0.0
0.6436781609195402,0.0,0.0,0.0
0.6444991789819376,0.0,0.0,0.0
0.645320197044335,0.0,0.0,0.0
0.6461412151067324,0.0,0.0,0.0
0.6469622331691297,0.0,0.0,0.0
0.6477832512315271,0.0,0.0,0.0
0.6486042692939245,0.0,0.0,0.0
0.6494252873563219,0.0,0.0,0.0
0.6502463054187192,0.0,0.0,0.0
0.6510673234811166,0.0,0.0,0.0
0.6518883415435139,0.0,0.0,0.0
0.6527093596059114,0.0,0.0,0.0
0.6535303776683087,0.0,0.0,0.0
0.6543513957307061,0.0,0.0,0.0
0.6551724137931034,0.0,0.0,0.0
0.6559934318555009,0.0,0.0,0.0
0.6568144499178982,0.0,0.0,0.0
0.6576354679802956,0.0,0.0,0.0
0.6584564860426929,0.0,0.0,0.0
0.6592775041050903,0.0,0.0,0.0
0.6600985221674877,0.0,0.0,0.0
0.6609195402298851,0.0,0.0,0.0
0.6617405582922824,0.0,0.0,0.0
0.6625615763546798,0.0,0.0,0.0
0.6633825944170771,0.0,0.0,0.0
0.6642036124794746,0.0,0.0,0.0
0.6650246305418719,0.0,0.0,0.0
0.6658456486042693,0.0,0.0,0.0
0.6666666666666666,0.0,0.0,0.0
0.6674876847290641,0.0,0.0,0.0
0.6683087027914614,0.0,0.0,0.0
0.6691297208538588,0.0,0.0,0.0
0.6699507389162561,0.0,0.0,0.0
0.6707717569786535,0.0,0.0,0.0
0.6715927750410509,0.0,0.0,0.0
0.6724137931034483,0.0,0.0,0.0
0.6732348111658456,0.0,0.0,0.0
0.674055829228243,0.0,0.0,0.0
0.6748768472906403,0.0,0.0,0.0
0.6756978653530378,0.0,0.0,0.0
0.6765188834154351,0.0,0.0,0.0
0.6773399014778325,0.0,0.0,0.0
0.6781609195402298,0.0,0.0,0.0
0.6789819376026273,0.0,0.0,0.0
0.6798029556650246,0.0,0.0,0.0
0.680623973727422,0.0,0.0,0.0
0.6814449917898193,0.0,0.0,0.0
0.6822660098522167,0.0,0.0,0.0
0.6830870279146142,0.0,0.0,0.0
0.6839080459770115,0.0,0.0,0.0
0.6847290640394089,0.0,0.0,0.0
0.6855500821018062,0.0,0.0,0.0
0.6863711001642037,0.0,0.0,0.0
0.687192118226601,0.0,0.0,0.0
0.6880131362889984,0.0,0.0,0.0
0.6888341543513957,0.0,0.0,0.0
0.6896551724137931,0.0,0.0,0.0
0.6904761904761905,0.0,0.0,0.0
0.6912972085385879,0.0,0.0,0.0
0.6921182266009852,0.0,0.0,0.0
0.6929392446633826,0.0,0.0,0.0
0.69376026272578,0.0,0.0,0.0
0.6945812807881774,0.0,0.0,0.0
0.6954022988505747,0.0,0.0,0.0
0.6962233169129721,0.0,0.0,0.0
0.6970443349753694,0.0,0.0,0.0
0.6978653530377669,0.0,0.0,0.0
0.6986863711001642,0.0,0.0,0.0
0.6995073891625616,0.0,0.0,0.0
0.7003284072249589,0.0,0.0,0.0
0.7011494252873564,0.0,0.0,0.0
0.7019704433497537,0.0,0.0,0.0
0.7027914614121511,0.0,0.0,0.0
0.7036124794745484,0.0,0.0,0.0
0.7044334975369458,0.0,0.0,0.0
0.7052545155993432,0.0,0.0,0.0
0.7060755336617406,0.0,0.0,0.0
0.7068965517241379,0.0,0.0,0.0
0.7077175697865353,0.0,0.0,0.0
0.7085385878489326,0.0,0.0,0.0
0.7093596059113301,0.0,0.0,0.0
0.7101806239737274,0.0,0.0,0.0
0.7110016420361248,0.0,0.0,0.0
0.7118226600985221,0.0,0.0,0.0
0.7126436781609196,0.0,0.0,0.0
0.7134646962233169,0.0,0.0,0.0
0.7142857142857143,0.0,0.0,0.0
0.7151067323481116,0.0,0.0,0.0
0.715927750410509,0.0,0.0,0.0
0.7167487684729064,0.0,0.0,0.0
0.7175697865353038,0.0,0.0,0.0
0.7183908045977011,0.0,0.0,0.0
0.7192118226600985,0.0,0.0,0.0
0.7200328407224958,0.0,0.0,0.0
0.7208538587848933,0.0,0.0,0.0
0.7216748768472906,0.0,0.0,0.0
0.722495894909688,0.0,0.0,0.0
0.7233169129720853,0.0,0.0,0.0
0.7241379310344828,0.0,0.0,0.0
0.7249589490968801,0.0,0.0,0.0
0.7257799671592775,0.0,0.0,0.0
0.7266009852216748,0.0,0.0,0.0
0.7274220032840722,0.0,0.0,0.0
0.7282430213464697,0.0,0.0,0.0
0.729064039408867,0.0,0.0,0.0
0.7298850574712644,0.0,0.0,0.0
0.7307060755336617,0.0,0.0,0.0
0.7315270935960592,0.0,0.0,0.0
0.7323481116584565,0.0,0.0,0.0
0.7331691297208539,0.0,0.0,0.0
0.7339901477832512,0.0,0.0,0.0
0.7348111658456487,0.0,0.0,0.0
0.735632183908046,0.0,0.0,0.0
0.7364532019704434,0.0,0.0,0.0
0.7372742200328407,0.0,0.0,0.0
0.7380952380952381,0.0,0.0,0.0
0.7389162561576355,0.0,0.0,0.0
0.7397372742200329,0.0,0.0,0.0
0.7405582922824302,0.0,0.0,0.0
0.7413793103448276,0.0,0.0,0.0
0.7422003284072249,0.0,0.0,0.0
0.7430213464696224,0.0,0.0,0.0
0.7438423645320197,0.0,0.0,0.0
0.7446633825944171,0.0,0.0,0.0
0.7454844006568144,0.0,0.0,0.0
0.7463054187192119,0.0,0.0,0.0
0.7471264367816092,0.0,0.0,0.0
0.7479474548440066,0.0,0.0,0.0
0.7487684729064039,0.0,0.0,0.0
0.7495894909688013,0.0,0.0,0.0
0.7504105090311987,0.0,0.0,0.0
0.7512315270935961,0.0,0.0,0.0
0.7520525451559934,0.0,0.0,0.0
0.7528735632183908,0.0,0.0,0.0
0.7536945812807881,0.0,0.0,0.0
0.7545155993431856,0.0,0.0,0.0
0.7553366174055829,0.0,0.0,0.0
0.7561576354679803,0.0,0.0,0.0
0.7569786535303776,0.0,0.0,0.0
0.7577996715927751,0.0,0.0,0.0
0.7586206896551724,0.0,0.0,0.0
0.7594417077175698,0.0,0.0,0.0
0.7602627257799671,0.0,0.0,0.0
0.7610837438423645,0.0,0.0,0.0
0.7619047619047619,0.0,0.0,0.0
0.7627257799671593,0.0,0.0,0.0
0.7635467980295566,0.0,0.0,0.0
0.764367816091954,0.0,0.0,0.0
0.7651888341543513,0.0,0.0,0.0
0.7660098522167488,0.0,0.0,0.0
0.7668308702791461,0.0,0.0,0.0
0.7676518883415435,0.0,0.0,0.0
0.7684729064039408,0.0,0.0,0.0
0.7692939244663383,0.0,0.0,0.0
0.7701149425287356,0.0,0.0,0.0
0.770935960591133,0.0,0.0,0.0
0.7717569786535303,0.0,0.0,0.0
0.7725779967159278,0.0,0.0,0.0
0.7733990147783252,0.0,0.0,0.0
0.7742200328407225,0.0,0.0,0.0
0.7750410509031199,0.0,0.0,0.0
0.7758620689655172,0.0,0.0,0.0
0.7766830870279147,0.0,0.0,0.0
0.777504105090312,0.0,0.0,0.0
0.7783251231527094,0.0,0.0,0.0
0.7791461412151067,0.0,0.0,0.0
0.7799671592775042,0.0,0.0,0.0
0.7807881773399015,0.0,0.0,0.0
0.7816091954022989,0.0,0.0,0.0
0.7824302134646962,0.0,0.0,0.0
0.7832512315270936,0.0,0.0,0.0
0.784072249589491,0.0,0.0,0.0
0.7848932676518884,0.0,0.0,0.0
0.7857142857142857,0.0,0.0,0.0
0.7865353037766831,0.0,0.0,0.0
0.7873563218390804,0.0,0.0,0.0
0.7881773399014779,0.0,0.0,0.0
0.7889983579638752,0.0,0.0,0.0
0.7898193760262726,0.0,0.0,0.0
0.7906403940886699,0.0,0.0,0.0
0.7914614121510674,0.0,0.0,0.0
0.7922824302134647,0.0,0.0,0.0
0.7931034482758621,0.0,0.0,0.0
0.7939244663382594,0.0,0.0,0.0
0.7947454844006568,0.0,0.0,0.0
0.7955665024630542,0.0,0.0,0.0
0.7963875205254516,0.0,0.0,0.0
0.7972085385878489,0.0,0.0,0.0
0.7980295566502463,0.0,0.0,0.0
0.7988505747126436,0.0,0.0,0.0
0.7996715927750411,0.0,0.0,0.0
0.8004926108374384,0.0,0.0,0.0
0.8013136288998358,0.0,0.0,0.0
0.8021346469622331,0.0,0.0,0.0
0.8029556650246306,0.0,0.0,0.0
0.8037766830870279,0.0,0.0,0.0
0.8045977011494253,0.0,0.0,0.0
0.8054187192118226,0.0,0.0,0.0
0.80623973727422,0.0,0.0,0.0
0.8070607553366174,0.0,0.0,0.0
0.8078817733990148,0.0,0.0,0.0
0.8087027914614121,0.0,0.0,0.0
0.8095238095238095,0.0,0.0,0.0
0.8103448275862069,0.0,0.0,0.0
0.8111658456486043,0.0,0.0,0.0
0.8119868637110016,0.0,0.0,0.0
0.812807881773399,0.0,0.0,0.0
0.8136288998357963,0.0,0.0,0.0
0.8144499178981938,0.0,0.0,0.0
0.8152709359605911,0.0,0.0,0.0
0.8160919540229885,0.0,0.0,0.0
0.8169129720853858,0.0,0.0,0.0
0.8177339901477833,0.0,0.0,0.0
0.8185550082101807,0.0,0.0,0.0
0.819376026272578,0.0,0.0,0.0
0.8201970443349754,0.0,0.0,0.0
0.8210180623973727,0.0,0.0,0.0
0.8218390804597702,0.0,0.0,0.0
0.8226600985221675,0.0,0.0,0.0
0.8234811165845649,0.0,0.0,0.0
0.8243021346469622,0.0,0.0,0.0
0.8251231527093597,0.0,0.0,0.0
0.825944170771757,0.0,0.0,0.0
0.8267651888341544,0.0,0.0,0.0
0.8275862068965517,0.0,0.0,0.0
0.8284072249589491,0.0,0.0,0.0
0.8292282430213465,0.0,0.0,0.0
0.8300492610837439,0.0,0.0,0.0
0.8308702791461412,0.0,0.0,0.0
0.8316912972085386,0.0,0.0,0.0
0.8325123152709359,0.0,0.0,0.0
0.8333333333333334,0.0,0.0,0.0
0.8341543513957307,0.0,0.0,0.0
0.8349753694581281,0.0,0.0,0.0
0.8357963875205254,0.0,0.0,0.0
0.8366174055829229,0.0,0.0,0.0
0.8374384236453202,0.0,0.0,0.0
0.8382594417077176,0.0,0.0,0.0
0.8390804597701149,0.0,0.0,0.0
0.8399014778325123,0.0,0.0,0.0
0.8407224958949097,0.0,0.0,0.0
0.8415435139573071,0.0,0.0,0.0
0.8423645320197044,0.0,0.0,0.0
0.8431855500821018,0.0,0.0,0.0
0.8440065681444991,0.0,0.0,0.0
0.8448275862068966,0.0,0.0,0.0
0.8456486042692939,0.0,0.0,0.0
0.8464696223316913,0.0,0.0,0.0
0.8472906403940886,0.0,0.0,0.0
0.8481116584564861,0.0,0.0,0.0
0.8489326765188834,0.0,0.0,0.0
0.8497536945812808,0.0,0.0,0.0
0.8505747126436781,0.0,0.0,0.0
0.8513957307060755,0.0,0.0,0.0
0.8522167487684729,0.0,0.0,0.0
0.8530377668308703,0.0,0.0,0.0
0.8538587848932676,0.0,0.0,0.0
0.854679802955665,0.0,0.0,0.0
0.8555008210180624,0.0,0.0,0.0
0.8563218390804598,0.0,0.0,0.0
0.8571428571428571,0.0,0.0,0.0
0.8579638752052545,0.0,0.0,0.0
0.8587848932676518,0.0,0.0,0.0
0.8596059113300493,0.0,0.0,0.0
0.8604269293924466,0.0,0.0,0.0
0.861247947454844,0.0,0.0,0.0
0.8620689655172413,0.0,0.0,0.0
0.8628899835796388,0.0,0.0,0.0
0.8637110016420362,0.0,0.0,0.0
0.8645320197044335,0.0,0.0,0.0
0.8653530377668309,0.0,0.0,0.0
0.8661740558292282,0.0,0.0,0.0
0.8669950738916257,0.0,0.0,0.0
0.867816091954023,0.0,0.0,0.0
0.8686371100164204,0.0,0.0,0.0
0.8694581280788177,0.0,0.0,0.0
0.8702791461412152,0.0,0.0,0.0
0.8711001642036125,0.0,0.0,0.0
0.8719211822660099,0.0,0.0,0.0
0.8727422003284072,0.0,0.0,0.0
0.8735632183908046,0.0,0.0,0.0
0.874384236453202,0.0,0.0,0.0
0.8752052545155994,0.0,0.0,0.0
0.8760262725779967,0.0,0.0,0.0
0.8768472906403941,0.0,0.0,0.0
0.8776683087027914,0.0,0.0,0.0
0.8784893267651889,0.0,0.0,0.0
0.8793103448275862,0.0,0.0,0.0
0.8801313628899836,0.0,0.0,0.0
0.8809523809523809,0.0,0.0,0.0
0.8817733990147784,0.0,0.0,0.0
0.8825944170771757,0.0,0.0,0.0
0.8834154351395731,0.0,0.0,0.0
0.8842364532019704,0.0,0.0,0.0
0.8850574712643678,0.0,0.0,0.0
0.8858784893267652,0.0,0.0,0.0
0.8866995073891626,0.0,0.0,0.0
0.8875205254515599,0.0,0.0,0.0
0.8883415435139573,0.0,0.0,0.0
0.8891625615763546,0.0,0.0,0.0
0.8899835796387521,0.0,0.0,0.0
0.8908045977011494,0.0,0.0,0.0
0.8916256157635468,0.0,0.0,0.0
0.8924466338259441,0.0,0.0,0.0
0.8932676518883416,0.0,0.0,0.0
0.8940886699507389,0.0,0.0,0.0
0.8949096880131363,0.0,0.0,0.0
0.8957307060755336,0.0,0.0,0.0
0.896551724137931,0.0,0.0,0.0
0.8973727422003284,0.0,0.0,0.0
0.8981937602627258,0.0,0.0,0.0
0.8990147783251231,0.0,0.0,0.0
0.8998357963875205,0.0,0.0,0.0
0.9006568144499179,0.0,0.0,0.0
0.9014778325123153,0.0,0.0,0.0
0.9022988505747126,0.0,0.0,0.0
0.90311986863711,0.0,0.0,0.0
0.9039408866995073,0.0,0.0,0.0
0.9047619047619048,0.0,0.0,0.0
0.9055829228243021,0.0,0.0,0.0
0.9064039408866995,0.0,0.0,0.0
0.9072249589490968,0.0,0.0,0.0
0.9080459770114943,0.0,0.0,0.0
0.9088669950738916,0.0,0.0,0.0
0.909688013136289,0.0,0.0,0.0
0.9105090311986864,0.0,0.0,0.0
0.9113300492610837,0.0,0.0,0.0
0.9121510673234812,0.0,0.0,0.0
0.9129720853858785,0.0,0.0,0.0
0.9137931034482759,0.0,0.0,0.0
0.9146141215106732,0.0,0.0,0.0
0.9154351395730707,0.0,0.0,0.0
0.916256157635468,0.0,0.0,0.0
0.9170771756978654,0.0,0.0,0.0
0.9178981937602627,0.0,0.0,0.0
0.9187192118226601,0.0,0.0,0.0
0.9195402298850575,0.0,0.0,0.0
0.9203612479474549,0.0,0.0,0.0
0.9211822660098522,0.0,0.0,0.0
0.9220032840722496,0.0,0.0,0.0
0.922824302134647,0.0,0.0,0.0
0.9236453201970444,0.0,0.0,0.0
0.9244663382594417,0.0,0.0,0.0
0.9252873563218391,0.0,0.0,0.0
0.9261083743842364,0.0,0.0,0.0
0.9269293924466339,0.0,0.0,0.0
0.9277504105090312,0.0,0.0,0.0
0.9285714285714286,0.0,0.0,0.0
0.9293924466338259,0.0,0.0,0.0
0.9302134646962233,0.0,0.0,0.0
0.9310344827586207,0.0,0.0,0.0
0.9318555008210181,0.0,0.0,0.0
0.9326765188834154,0.0,0.0,0.0
0.9334975369458128,0.0,0.0,0.0
0.9343185550082101,0.0,0.0,0.0
0.9351395730706076,0.0,0.0,0.0
0.9359605911330049,0.0,0.0,0.0
0.9367816091954023,0.0,0.0,0.0
0.9376026272577996,0.0,0.0,0.0
0.9384236453201971,0.0,0.0,0.0
0.9392446633825944,0.0,0.0,0.0
0.9400656814449918,0.0,0.0,0.0
0.9408866995073891,0.0,0.0,0.0
0.9417077175697866,0.0,0.0,0.0
0.9425287356321839,0.0,0.0,0.0
0.9433497536945813,0.0,0.0,0.0
0.9441707717569786,0.0,0.0,0.0
0.944991789819376,0.0,0.0,0.0
0.9458128078817734,0.0,0.0,0.0
0.9466338259441708,0.0,0.0,0.0
0.9474548440065681,0.0,0.0,0.0
0.9482758620689655,0.0,0.0,0.0
0.9490968801313628,0.0,0.0,0.0
0.9499178981937603,0.0,0.0,0.0
0.9507389162561576,0.0,0.0,0.0
0.951559934318555,0.0,0.0,0.0
0.9523809523809523,0.0,0.0,0.0
0.9532019704433498,0.0,0.0,0.0
0.9540229885057471,0.0,0.0,0.0
0.9548440065681445,0.0,0.0,0.0
0.9556650246305419,0.0,0.0,0.0
0.9564860426929392,0.0,0.0,0.0
0.9573070607553367,0.0,0.0,0.0
0.958128078817734,0.0,0.0,0.0
0.9589490968801314,0.0,0.0,0.0
0.9597701149425287,0.0,0.0,0.0
0.9605911330049262,0.0,0.0,0.0
0.9614121510673235,0.0,0.0,0.0
0.9622331691297209,0.0,0.0,0.0
0.9630541871921182,0.0,0.0,0.0
0.9638752052545156,0.0,0.0,0.0
0.964696223316913,0.0,0.0,0.0
0.9655172413793104,0.0,0.0,0.0
0.9663382594417077,0.0,0.0,0.0
0.9671592775041051,0.0,0.0,0.0
0.9679802955665024,0.0,0.0,0.0
0.9688013136288999,0.0,0.0,0.0
0.9696223316912972,0.0,0.0,0.0
0.9704433497536946,0.0,0.0,0.0
0.9712643678160919,0.0,0.0,0.0
0.9720853858784894,0.0,0.0,0.0
0.9729064039408867,0.0,0.0,0.0
0.9737274220032841,0.0,0.0,0.0
0.9745484400656814,0.0,0.0,0.0
0.9753694581280788,0.0,0.0,0.0
0.9761904761904762,0.0,0.0,0.0
0.9770114942528736,0.0,0.0,0.0
0.9778325123152709,0.0,0.0,0.0
0.9786535303776683,0.0,0.0,0.0
0.9794745484400657,0.0,0.0,0.0
0.9802955665024631,0.0,0.0,0.0
0.9811165845648604,0.0,0.0,0.0
0.9819376026272578,0.0,0.0,0.0
0.9827586206896551,0.0,0.0,0.0
0.9835796387520526,0.0,0.0,0.0
0.9844006568144499,0.0,0.0,0.0
0.9852216748768473,0.0,0.0,0.0
0.9860426929392446,0.0,0.0,0.0
0.986863711001642,0.0,0.0,0.0
0.9876847290640394,0.0,0.0,0.0
0.9885057471264368,0.0,0.0,0.0
0.9893267651888341,0.0,0.0,0.0
0.9901477832512315,0.0,0.0,0.0
0.9909688013136289,0.0,0.0,0.0
0.9917898193760263,0.0,0.0,0.0
0.9926108374384236,0.0,0.0,0.0
0.993431855500821,0.0,0.0,0.0
0.9942528735632183,0.0,0.0,0.0
0.9950738916256158,0.0,0.0,0.0
0.9958949096880131,0.0,0.0,0.0
0.9967159277504105,0.0,0.0,0.0
0.9975369458128078,0.0,0.0,0.0
0.9983579638752053,0.0,0.0,0.0
0.9991789819376026,0.0,0.0,0.0
1.0,0.0,0.0,0.0


==> data/eigen_graph_biological_64/eigenvectors_relative_error.csv <==
matrix\type,Float64,LinearTakum64,Posit64
bio/bio-CE-GT,5.24284183797316147153234124716795959e-12,5.22975312913856973434315141722037757e-12,5.23788548336012943888638399953602518e-12
bio/bio-CE-HT,-Inf,-Inf,-Inf
bio/bio-CE-LC,1.29416762068451645475268807258643472e+00,1.26729244384592570865027024595303901e+00,1.26879930625644621043604493492172576e+00
bio/bio-DM-HT,9.11337065307524284277744174360851781e-01,9.07185474489245925479738981790242227e-01,8.98153259156634407892599653826770052e-01
bio/bio-DM-LC,1.09109412430033697629459618374491041e+00,1.09028613123894493093920522717061759e+00,1.08556666644232908743827973180127874e+00
bio/bio-HS-HT,5.84009896018733842082233780281694184e-01,4.83207856270975710416138238684614955e-01,5.35846984040224129788683803717901626e-01
bio/bio-HS-LC,3.50236394407949960463196812571871051e-01,7.43358062229278795672025309321618518e-02,1.73405264979407347307790983875768592e-01
bio/bio-SC-CC,3.93127144805419103767307123376562800e-12,2.35658092165943083801912491776276288e-12,5.56694566025651567691512536126736934e-10
bio/bio-SC-GT,1.42184518248006440091221776235002121e-01,2.84332446542542757809076807364458690e-01,2.80302609561676647899048743214436524e-01
bio/bio-SC-LC,1.57132983181560452143530015435970794e-12,1.43588017509493828773336533166136421e-12,2.49631737631955508392333852144264437e-11
bio/bio-SC-TS,1.13281546352391257087980921496568457e+00,1.06658916220905372845460769963604487e+00,1.10206152009521176241703079269079938e+00
bio/bio-WormNet-v3-benchmark,1.00274511554761769229832824912012013e+00,6.12786437380766286405350702848543469e-01,6.88395631926851394491335879482230401e-01
bio/bio-celegans,4.24791548650951485067428246083628373e-02,4.86222330241421839849418641142358822e-01,5.67822036332473539765187015214094914e-02
bio/bio-celegans-dir,4.60034150383180071285426724338513341e-03,1.17668953462471306403180470794569245e-04,8.16132343702244663364254378660923846e-09
bio/bio-diseasome,4.04536047074661410860480648577214678e-12,3.66029907749260300655500650971040442e-12,1.72736273229151032652331787434639203e-10
bio/bio-dmela,1.83531469467309593996082610185368924e-11,1.81068830387615230711414315443770868e-11,5.68515950162882575742093944501351828e-10
bio/bio-grid-fission-yeast,6.33529030674405711126518754932437539e-01,5.64353372584337815693864950629181776e-01,5.68467204620809879360214196793295162e-01
bio/bio-grid-fruitfly,8.49285666298143102269128390928966957e-01,7.35972713152792162549637672229602794e-01,7.05302599227831397790645420679230085e-01
bio/bio-grid-human,9.66211620078049515897867097281305555e-01,8.82829883288256022061378596155117335e-01,8.65351493578403905547459895143075280e-01
bio/bio-grid-mouse,-Inf,-Inf,-Inf
bio/bio-grid-plant,-Inf,-Inf,-Inf
bio/bio-grid-worm,6.39018569379575020648000161753143596e-01,6.10101826834673988368397681576648225e-01,5.89917176498638948907468800554833054e-01
bio/bio-yeast,1.73555810859735473308971275466227921e-11,1.63713705289271033046145438738590692e-11,7.03479459047835063816023529664226113e-07
bio/bio-yeast-protein-inter,1.28448635603722314384262773055752862e+00,1.26773326913810756821601450665384639e+00,1.26209160773194716492250991943689170e+00
bn/bn-cat-mixed-species_brain_1,2.27546764979868891363339160954264637e-12,2.25893356600451080205167646395833401e-12,2.27866577798897549927842240143863189e-12
bn/bn-fly-drosophila_medulla_1,3.26830668349497226798536819205173155e-01,3.42244847255524312052035516809921712e-01,2.87759211740771215676086289831711096e-01
bn/bn-macaque-rhesus_brain_1,3.98462716906441184803192886140562616e-12,3.04519937998266124598489761549712180e-12,3.05803509476605147882530413476487348e-11
bn/bn-macaque-rhesus_brain_2,2.15243073370972970611218628030544923e-14,4.72319082967322434590421090398288419e-16,5.19383344682264069795455781924172834e-12
bn/bn-macaque-rhesus_cerebral-cortex_1,9.59709668202372857223970276749900910e-13,9.50579989572015618758588541341206322e-13,1.14317946817282538754514086776935220e-10
bn/bn-macaque-rhesus_interareal-cortical-network_2,9.77750342223886577329805526676822389e-01,1.16496422155712913065309938656335337e+00,1.01400370817498894982516441659572485e+00
bn/bn-mouse-kasthuri_graph_v4,7.75727296205389347562135919570322863e-01,6.78600819443840773205045776724890165e-01,6.78004280506133218989341088776945211e-01
bn/bn-mouse_brain_1,8.50489117761481203541579137713112833e-12,6.33346079276467755849591696545992780e-12,1.39421054699395776428742943379686196e-09
bn/bn-mouse_retina_1,1.21088630159378859075387749696379753e-11,9.46323988726299862438292379510563362e-12,3.56575545238282664141616913690628083e-09
bn/bn-mouse_visual-cortex_1,8.17440112679040438427692465937973450e-15,1.88452961728404606325403593235113271e-16,2.31145907873771593321346726652540835e-16
bn/bn-mouse_visual-cortex_2,3.30062276646028247296835521284450619e-14,4.60637031543221164808727657026801311e-16,1.58341842526298765189865166723136363e-14
eco/eco-everglades,2.12047502273805184245790520653373801e-12,1.95553627776359383580893388400456333e-12,2.72331589707361131829281796357683888e-11
eco/eco-florida,1.73015779875585547183800484890533804e-12,1.51193858654041322280898873363214743e-12,1.61657962765513962591834521555472798e-11
eco/eco-foodweb-baydry,2.22386437424199970424566566766997221e-12,2.27753594471648139092901373097277540e-12,2.32946942860010049187246338969303019e-12
eco/eco-foodweb-baywet,8.74795046107178248960014423238286914e-13,7.69998220209261561222939046977616054e-13,2.14983033782332786700482534829209332e-10
eco/eco-mangwet,1.71352587378424240434637547749864995e-12,9.14487720063945279742528941084225262e-13,3.47312651342358730102064668463153677e-11
eco/eco-stmarks,4.24863420996161120019319098465400143e-13,4.20880096540224994217205366242440703e-13,4.34624279890689402582831563123165505e-13
protein/DD_g1,3.96451410002108471490888546636781434e-12,3.94147313399181574435296562056577013e-12,3.94240712234332224698224153585835278e-12
protein/DD_g10,1.61462957853412005243271133225561973e-12,1.61114629377894307492349327638029091e-12,1.61127210241523212236581657638765176e-12
protein/DD_g100,3.77391284166013798553961453104025817e-12,3.66260168449476152925001925109385589e-12,3.67813204284725171173825759829922942e-12
protein/DD_g1000,2.20591964782114536439786721136748398e-12,2.20198543934952861647299976185716943e-12,2.20599202417081864143064828615542094e-12
protein/DD_g1001,1.22005230266328959392022541848595727e-12,1.20704901184799016441245258922120334e-12,1.32699715870885260769967418079496397e-12
protein/DD_g1002,1.15471321494192780748083516338754583e-12,1.13885712187828282789982524481398537e-12,1.78743864557450122776347228760001394e-12
protein/DD_g1003,1.34759219915442890184279069877938383e-12,1.34331565749856743935203712438848241e-12,1.35140124489114331850369117040079961e-12
protein/DD_g1004,1.54886064687736946566733195934672432e-12,1.16730391478051625664355108727098118e-12,1.46355388493120428069539197732937399e-10
protein/DD_g1005,2.57161573530835639389108607981416053e-12,2.52331159662632755556785607472370711e-12,5.55543199009649744066355785350599125e-11
protein/DD_g1006,3.24690813760918728889421108435783400e-12,2.77563924264933253980612365031601387e-12,5.69615758916377444143115264839236144e-12
protein/DD_g1007,3.34659658277516799238412299453258942e-12,3.33925153838883194872182502853550924e-12,1.54446384966268790426357823974251544e-11
protein/DD_g1008,3.27581527077411573013066442003700699e-12,3.21050482833282813091062145640829939e-12,4.53520653802601127074882943634330144e-12
protein/DD_g1009,3.12426132659574039352744914379761867e-12,3.12327973030808810664515907524857259e-12,3.12337027559155671325210384521887807e-12
protein/DD_g101,1.96388283476054216561936504597618988e-12,1.95499516244677971022383099805845158e-12,1.95835706812617481001643342790043584e-12
protein/DD_g1010,2.10699699407686360743404505782301498e-12,2.08569344949931709792921055076226030e-12,2.37174698538176606864216983033379090e-12
protein/DD_g1011,9.25929224333511437122444535847566322e-13,8.30986450685244627818944447154791141e-13,1.15560156061358582005676588406526971e-12
protein/DD_g1012,2.95374580320074758644715137066183048e-12,2.88120131756527302052376838520606679e-12,3.02040587344090008541585337986950855e-12
protein/DD_g1013,1.52772103656486437834185440820780865e-12,1.52573967595427545606710472216940395e-12,1.54238730447675826375253669245213279e-12
protein/DD_g1014,1.23291848067274573985296667209246279e-12,1.12312522911483786934852421828400643e-12,1.23205884195906812403436020282045303e-12
protein/DD_g1015,2.06144415597074023914539193115032007e-12,2.01687016265934296269531322420030649e-12,3.32155932551646966164076623942188885e-12
protein/DD_g1016,3.09705144739756183054689108999567443e-12,3.08526359045532758277944065342157760e-12,3.08892463057266219694491956285298045e-12
protein/DD_g1017,1.03001453294925233633518370098560441e-11,3.55587344604005487394009150902358185e-12,8.69062891332147624515618354079957241e-11
protein/DD_g1018,5.03391872548720033611775842311136055e-12,4.32892639060560517783964918647763339e-12,7.62432169450001035747456646252300446e-11
protein/DD_g1019,2.89294855435231299082944966225527418e-12,2.87754896670563345563162761467473338e-12,2.88006933654715825044503117795358236e-12
protein/DD_g102,2.85308390037147189424949241312515271e-12,2.84311641617194707954090943818308401e-12,3.01709114344087451374339630543231554e-12
protein/DD_g1020,2.06663394111658425862188597520191379e-12,2.05114907559012440162489740107754054e-12,2.17216261521419721302905750927912221e-12
protein/DD_g1021,3.84958131656121679661944080565694481e-12,3.77526493563485056209593131778511581e-12,1.14446904384363513242068451079601150e-11
protein/DD_g1022,2.90996156006395793777057455308697513e-12,2.85279870922027686703156883592312940e-12,3.02355823922574693001320227989880260e-11
protein/DD_g1023,4.14270925139618542937480577337054070e-12,3.99344402358035331199624460386475362e-12,2.25160911294055114021840122639100214e-08
protein/DD_g1024,2.48897215080649622709270315920824776e-12,2.48267195697363194114471927168929243e-12,2.72297565482038658611242490531983967e-12
protein/DD_g1025,1.22305079506697871329109163987531617e-12,1.20243076813142135414643159270750991e-12,1.22897245513201977447720445739026353e-12
protein/DD_g1026,1.82221832179576547820455825702773123e-12,1.81592576493856602746309296670467960e-12,2.26799421743859294725539958586628135e-12
protein/DD_g1027,1.61746351437058413746415745729648541e-12,1.55145137218555826309603315124542902e-12,3.88813505275115577814511641119204682e-11
protein/DD_g1028,9.59084405434151091963757165065363649e-13,9.52892849410085963806055069014799231e-13,1.00645298530841367991508149910601264e-12
protein/DD_g1029,7.50130471414740507685160358289204652e-13,7.40773030906949907796692035920538763e-13,7.63674988926227842316780111013448565e-13
protein/DD_g103,2.64621406855887299838723757485434481e-12,2.49270800481205382611906873939065280e-12,2.58462163050725841667987650434029330e-12
protein/DD_g1030,3.39184138557771444535895479664678614e-12,3.34227905918981105773513624635992644e-12,4.90967564815635068995744543319760971e-12
protein/DD_g1031,1.53292420370126739008517959584842128e-12,1.52356869547203768891884208994235170e-12,1.55838124502652278871794569539460293e-12
protein/DD_g1032,2.54928345524018501018775743580355648e-12,2.53758472404417828971764512516654587e-12,2.54115723566071340703419360267213749e-12
protein/DD_g1033,1.67300065193844842661311312145753995e-12,1.64585857173972519732557851550004328e-12,5.02098494304045308132790930359245163e-12
protein/DD_g1034,3.56415712233212984093106907071237606e-12,3.45149835694972996762584131428587351e-12,3.49015729944767485137387994677216119e-12
protein/DD_g1035,1.21652090966362932078348227928778142e-12,1.17345845163505399398316148546831472e-12,1.89163112215741154730646537295516519e-12
protein/DD_g1036,2.62510873878570916390307830027779880e-12,2.01134652353149937815037316638992213e-12,1.25636905835737686168108386852268368e-11
protein/DD_g1037,2.03298210952870260954896962457275727e-12,2.00139238961807281717217293295253371e-12,2.01849587066979460944147662981730360e-12
protein/DD_g1038,3.92298223311260245400124480116695813e-12,3.91946518682568056776753384320950649e-12,5.99399785818525770652113121141839203e-12
protein/DD_g1039,1.18182287980129591851086484866284966e-12,1.18017131587955042503303307793657259e-12,1.24409826719745778703287616700772797e-12
protein/DD_g104,3.06185889483031866064097646787662871e-12,3.00460238070625861087907391077346148e-12,9.35068204070353591495000552272878738e-10
protein/DD_g1040,1.40031074176918310942833963572602953e-12,1.38692265656205471616278519595457775e-12,1.48887786059886445691034389856839835e-12
protein/DD_g1041,1.54235207734223755103514235749263920e-12,1.53548475694824612668326975439408156e-12,2.00615396014953228544544144791014544e-12
protein/DD_g1042,1.32525448847497033031279371649373267e-12,1.30970774508682016008526157717149209e-12,1.68310272621986253441686859021101462e-12
protein/DD_g1043,4.53683199807548391618291583475901121e-12,4.21971410139927090581710724651086704e-12,9.06213773049035488157170706575020601e-11
protein/DD_g1044,2.10750742017858478482020248233455328e-12,2.08722331513455556617671575582938617e-12,4.28113190612680176151430900190413748e-10
protein/DD_g1045,2.22065899619161080922449696787823263e-12,1.10902401111001668428122542001278415e-12,3.61720703876843172953552854790917686e-11
protein/DD_g1046,3.40761294108347689316415449580825735e-12,3.36190973444880741601016054345014738e-12,3.70142183354747472256356773221946701e-12
protein/DD_g1047,3.21438576485572490056682314312803027e-12,3.21368191344310365598214399075797411e-12,3.23054094037573608415328231552881424e-12
protein/DD_g1048,6.46088320605999891064911281820045651e-13,6.40044930271015241029660435725966977e-13,9.04983248362103801044221469087858146e-12
protein/DD_g1049,3.87318035902177903140745763366802623e-12,3.84070424263238304805380614002521736e-12,3.10785196815197871178583559116943360e-10
protein/DD_g105,5.16647043411780004567030947642242520e-12,4.84139393811011347588070352683750155e-12,9.22915220942243190427222345562280253e-12
protein/DD_g1050,2.95027235109371677143156844822409961e-12,2.80772925652985247496107415127553973e-12,9.51936998777618424646972850078037481e-10
protein/DD_g1051,3.06131949014268215875007539699985815e-12,2.90561285325332040885511604995150730e-12,1.16063815790470012437184333164422298e-11
protein/DD_g1052,3.06928710946793149049585505856021167e-12,2.94229073688107974427074080050371015e-12,2.59420035970936502524143297605379812e-10
protein/DD_g1053,1.06600781298578751840333358928345569e-12,1.05543782099264118346468673122327987e-12,1.26207728827755104828415878389295024e-12
protein/DD_g1054,1.71872260619896359879443514859689373e-12,1.71596678529213670453548171859606609e-12,1.71766115837517306492393093494382521e-12
protein/DD_g1055,1.36924330547405605824434059390143153e-12,1.26738664140030421935525763325531028e-12,1.35181360411205609192954561934033168e-12
protein/DD_g1056,1.42171189763507106788305426364853483e-12,1.39632345457173287820394572518540580e-12,2.35716551133118595174340034674158735e-12
protein/DD_g1057,4.47664402585627485046814933462152815e-12,3.24427226854596336487220577182816193e-12,2.81027958398986281348796684368710765e-10
protein/DD_g1058,7.56575123949857591113929708647109608e-13,7.40811727216455166816936134439628218e-13,1.18218370272382461058143421005496972e-12
protein/DD_g1059,3.80915849977494483056193173408925950e-12,3.37193926465134122084629968408465739e-12,3.46306562387548508274266543621492149e-12
protein/DD_g106,3.24109992444985396010487905134129420e-12,2.71698434334920185035645716587761699e-12,2.18986038494586568550828139747648479e-10
protein/DD_g1060,5.16567904098195364590734728758906656e-12,3.83467549008765710675908237845606125e-12,7.01351352384025695145462928563249955e-11
protein/DD_g1061,5.74395494395963409314731169701853204e-12,5.61774173776116643915266289736703060e-12,2.06440263208960459510544956784156341e-11
protein/DD_g1062,2.48199135861490514736933657596141756e-12,2.36279953775048835966551789930692954e-12,2.63415493486483846975300336950855957e-12
protein/DD_g1063,3.68071428911020365988647836469834538e-12,3.56715629323873716095844092647422957e-12,4.97390606674429292884400273864938153e-12
protein/DD_g1064,2.12481861725425882198305897750863434e-12,2.06895976308509564715226487443015043e-12,3.68376012121225203079409815527637393e-12
protein/DD_g1065,1.77863514929375421042356104366314026e-12,1.67211125821203419554049532102206069e-12,1.79037166798895817908624238735580265e-12
protein/DD_g1066,1.68901951919690364378572942913309673e-12,1.55809548339858046322061046565978100e-12,5.39644569269233124247225109664969326e-12
protein/DD_g1067,4.44714129156635590171110304053609360e-12,1.37927912487755540798176928229200606e-12,2.09989730793948604778497582177863055e-11
protein/DD_g1068,2.79271647267246204167652815480177403e-12,2.74145619924645440635184830202970658e-12,3.42435066999625025772916137311651106e-12
protein/DD_g1069,1.01052224155469040926389825333869243e-12,9.86263558225956014250373239443391241e-13,1.13129817979602691522399572582628353e-12
protein/DD_g107,3.45135743746934503114410102071444904e-12,3.40630629206999105608367715507733075e-12,3.41598890696654049661648097368589097e-12
protein/DD_g1070,1.73598434092171057918242918477169287e-12,1.72871617514617420448159071384587274e-12,2.23277849051853246442950122087063605e-11
protein/DD_g1071,4.53895580487189324556240851778999647e-13,4.45292396447360009170354376634584996e-13,1.75407282292236080210447431715923076e-12
protein/DD_g1072,1.67892416582899419270662375069769527e-12,1.67406294800764506218299688489247689e-12,1.67670644667587292625847648179630508e-12
protein/DD_g1073,7.10549754392737706186512564787329758e-13,6.91282929998334746723064221794525955e-13,1.19053648021557156459846803715168815e-12
protein/DD_g1074,3.48663855904921961105856555766824930e-12,3.45776074578971690720470217492180709e-12,1.01473504276251593404123176888402845e-11
protein/DD_g1075,3.14691919768389044059458981827215266e-12,3.05983106339583697516829824549134268e-12,6.47178669764301784689659495266976730e-10
protein/DD_g1076,4.09870947886686343505824347454878146e-12,4.06196915381835823894640401909963685e-12,5.50890898658221319540117811995319903e-12
protein/DD_g1077,1.00759276804152838755620740035087997e-12,9.71141749058617668235656038321511205e-13,1.52973934976892723073201171546197986e-12
protein/DD_g1078,1.51684607603400743814137668094345226e-12,1.47162838699693193362999034549015189e-12,1.66872278628998890992834270602421564e-12
protein/DD_g1079,2.77064354653656636623463411884678747e-12,2.36516294848333964331338094726064610e-12,9.13071052719578991515485507019513959e-12
protein/DD_g108,3.39353259286310655832429109018623577e-12,3.30027196231825077775037357666239014e-12,4.91043246528542011661316663440973963e-12
protein/DD_g1080,1.88860146941351826490164241973206504e-12,1.87379932804519619492474576926335913e-12,1.87877947988283788439650848766645416e-12
protein/DD_g1081,5.94075123990094647998856384767513757e-12,2.67843692497397400164065408307176460e-12,3.47867116129747041331023571027490352e-10
protein/DD_g1082,1.19789853348013905624693393842904252e-12,1.18000797512305921207397839099926406e-12,4.67683110122805130719685542252610531e-12
protein/DD_g1083,4.62602732586634073942027893899275519e-12,4.45334137521712666520463797334706276e-12,4.53301436714582615641229211342076896e-12
protein/DD_g1084,4.17103913790977360276561714483589304e-12,4.15012224653135020180825398833801066e-12,1.23679289039211047280794477735188944e-10
protein/DD_g1085,2.27213713787609004764540084986894299e-12,2.26856786175725765770993892335980583e-12,6.62631177595021339828662492171823857e-12
protein/DD_g1086,2.71063135595985070471015635055431356e-12,2.64231792641375334718600993168089382e-12,2.64864819351875363166862355233636638e-12
protein/DD_g1087,2.03561794872981618503087098644644213e-12,1.84158908769125097321254072965209965e-12,3.20385522623295500453313306597995506e-12
protein/DD_g1088,4.92707880745584217487285915694279785e-12,3.64788784186992350486423432565224222e-12,9.63885673228750328794353422023234486e-12
protein/DD_g1089,1.82027540913812747827780633517358709e-12,1.39261588530072510153019868079612882e-12,7.64231463489494091067433200453522180e-12
protein/DD_g109,2.49086287559743212290781557683181744e-12,2.47161266477717692711664182663474369e-12,2.55113383912933069500163892344055532e-12
protein/DD_g1090,1.40551828160747922541170595657608056e-12,1.40410707765381994295920934937069027e-12,1.40524490411080662425072262512896058e-12
protein/DD_g1091,1.36294768352247332197063213740329282e-12,1.22783904947535961870219594907869269e-12,1.70253196505994071884412029648638276e-12
protein/DD_g1092,2.29976461916037843328037845308780114e-12,2.29726310133397542778883605561169698e-12,2.29978136011916784494189946388249897e-12
protein/DD_g1093,1.22640471631153323574397472209997197e-12,1.20236148218824524073213450027452556e-12,1.22352241824536655094146727155156645e-12
protein/DD_g1094,1.89198937849196627035358235056681082e-12,1.71041756599768693403435036902092475e-12,2.34348661979939782605643082776621443e-12
protein/DD_g1095,3.50630974333513232434172831583802584e-12,3.50265103640106709994871084823171317e-12,3.50390128908106234812933679887808142e-12
protein/DD_g1096,2.38557419119729879855650918116322586e-12,2.08058993269542321384306826354582320e-12,4.06535871011226645169341682386974194e-12
protein/DD_g1097,3.10084408859705469137089497073394759e-12,3.04039634052054990970097350405485954e-12,3.04331227292414086697700094116246047e-12
protein/DD_g1098,5.46943001591757054558236087250139847e-12,4.39576578193067002413278417034207923e-12,4.63985027332013820121915078953536050e-12
protein/DD_g1099,3.21990344972300507379222778803980618e-12,3.08560589349369389522893819504074296e-12,9.96728508734450161629785748413203585e-12
protein/DD_g11,3.06544226710971090989681973387953441e-12,2.62736901179273119908201573693213792e-12,2.63013188060474884502613709011407933e-12
protein/DD_g110,1.87652315758299632534098712533023965e-12,1.86135010300070150093807124713223451e-12,1.89473248735473199569880035569134068e-12
protein/DD_g1100,5.81427554931767087934980000886831072e-13,5.69426997797226135170991482233879368e-13,6.48015758553337098535211030485518591e-13
protein/DD_g1101,1.38211497277985867851099862697628101e-12,1.37324040404340395993665663907855117e-12,1.37340525640369312905805648947451362e-12
protein/DD_g1102,3.23493513041088250974958525155009688e-12,3.22208876057167668989944679509094049e-12,3.57095965549030663391792918938211144e-12
protein/DD_g1103,4.86808233958173567799597559895335595e-12,4.85766552216552094496543534855069453e-12,4.87929772307516421418452381580032841e-12
protein/DD_g1104,3.72847837740396454531512084128817881e-12,3.71065403709992977690107945642666914e-12,5.35369313303539876471700137726668088e-12
protein/DD_g1105,2.08697057976328231696084517080301303e-12,2.06515691790309864901181600600205109e-12,2.19945378097044003796026042354672200e-12
protein/DD_g1106,1.09976787528683982338411360601320136e-12,1.06491670513802200218175178437267969e-12,1.07290069830179023800237561324894498e-12
protein/DD_g1107,2.78594990683360187425512426656174118e-12,2.03274273674677690814542749898438743e-12,7.53686313192896515039958765521743937e-12
protein/DD_g1108,2.43339083233309515783494728409995885e-12,2.43022986503919780958068857748263156e-12,2.55811985148220313461033308701922325e-12
protein/DD_g1109,3.77905867075241452350747047072516374e-12,1.88252415487797123066653041742772498e-12,1.23374615373720754928433731749159174e-10
protein/DD_g111,2.15939066954474406098186156436610581e-12,2.07926476361061996560626501234055296e-12,4.88983305492963772786135750179037552e-12
protein/DD_g1110,1.39658687488086604085742128157492770e-12,1.15418685654702042211285309774482543e-12,1.43485981813767646576066348192038476e-11
protein/DD_g1111,3.03518473351150059776952703209639555e-12,3.01139544074235070229936299344766898e-12,3.06949413666012563417379247626872421e-12
protein/DD_g1112,3.11544383749824475387154069761036563e-12,3.11258994272866908979008390935208500e-12,3.11638893451328084664574298335051310e-12
protein/DD_g1113,3.35948426432656851258970312368181757e-12,3.34875302375165149084476124475771375e-12,5.07553081812964432189053434583830469e-12
protein/DD_g1114,1.96371671605365395846767070071290930e-12,1.65165250816770939819845491233102185e-12,1.65418373179875271282627897425408481e-12
protein/DD_g1115,1.28099059585571096995787824833476901e-12,1.26977494990951947394012983621949912e-12,1.27129263228713583059172442207225676e-12
protein/DD_g1116,2.68317435703612183458559997922036156e-12,2.63697039036138895214765687379668629e-12,4.57003024541781538572596388125830278e-11
protein/DD_g1117,9.13275915586967352550493592678100697e-13,9.08600461627252546435215408519815554e-13,1.14975381458936635517885503547230554e-12
protein/DD_g1118,3.48428395974103332166406655308106187e-12,3.09265866908923672817328194132462012e-12,3.65468357309739566087275311154011404e-12
protein/DD_g1119,2.28265047957750723121678686662938051e-12,2.18968668470335802928654257691712678e-12,2.21145758755166021565366751247021163e-12
protein/DD_g112,3.56230482211879465747684937440719847e-12,3.45519534235293496583278575202577378e-12,3.47345390253076308479592212951625371e-12
protein/DD_g1120,2.12986100568566935531480701647904133e-12,2.11077262723934565225652396507535699e-12,1.05616767507156661318099677996048512e-11
protein/DD_g1121,1.04382609722486678882547926889961487e-12,1.04179615065430809513932658464691316e-12,1.55915201613702730852192130752612359e-12
protein/DD_g1122,4.69703084379616625757455097141498404e-12,4.51366409078607427585655775267215212e-12,1.46611594463228286170040601178355086e-11
protein/DD_g1123,1.94112506994927589663578658768564728e-12,1.93726545473796949582059821050219424e-12,1.93800148532411165194267526750853676e-12
protein/DD_g1124,3.09391762764716425135362311237898436e-12,3.03645910094179377248387492225192768e-12,3.04340958546382390052743301172240744e-12
protein/DD_g1125,5.30502971875758418862263961955296015e-12,5.29143153497279598083019236222939261e-12,5.32464449630024399195334763068941807e-12
protein/DD_g1126,9.70123372096918485905179655350496794e-13,9.63231066403377816293739876101806221e-13,9.67620490716121190244080094216461535e-13
protein/DD_g1127,1.18435972578102544781997601105175354e-12,1.15548977052203144601646745219949369e-12,1.54178689227974808675908589426775833e-12
protein/DD_g1128,2.60589095729718795868883513212556521e-12,2.57345560497710374166011014208860035e-12,2.64752817846462667658270821335481241e-12
protein/DD_g1129,2.11847639264039968854853491911673852e-12,2.09243542859786636156171746338411382e-12,1.31102832148584136371174650259185347e-11
protein/DD_g113,3.94578243499158560291008526938840470e-12,3.65990553467640967872352617920628934e-12,4.51558484163372375417423133897441597e-12
protein/DD_g1130,4.85934340655165702165912132207101427e-12,4.84675220467842653356253164863125572e-12,7.40079268131078826416629506590803579e-12
protein/DD_g1131,2.18711436109853600344739329645154143e-12,2.12670359185525774280205859834900226e-12,2.33829691865048436905949459126267228e-12
protein/DD_g1132,1.55307112074662343067973795806054583e-12,1.54026473081162495483746232665243767e-12,1.67870286261290571705060374588770907e-12
protein/DD_g1133,1.33907612263766138840669075021238688e-12,1.02419628998494790383580349919109190e-12,3.98603358865794777402825223797936087e-11
protein/DD_g1134,4.09565734049688136102583812642754552e-12,4.08838814335904993769984370462125729e-12,4.08972039790978490223846655205254289e-12
protein/DD_g1135,4.31251289526094093166751958191411861e-12,4.27549678363863604894724507671700998e-12,4.49569778081332214850838269123514368e-12
protein/DD_g1136,3.05453567156516834828547112579112178e-12,3.04467653211842912642515908765889052e-12,3.06486744949351828834833631954284430e-12
protein/DD_g1137,2.29413158579028096504380243727221836e-12,2.25576879925746427955015277045691837e-12,1.28813853094621999895823082048249795e-11
protein/DD_g1138,1.36717535429363862810882615482581010e-12,1.34805716840239127460489677306975568e-12,8.21541282585861026605773927060943713e-11
protein/DD_g1139,8.76215931845489433584888132048373623e-13,8.27925798229183221194132179676528754e-13,3.66819663314885030173283976974281598e-12
protein/DD_g114,2.27490989372077214929011410817967093e-12,2.22662240798776051238025580553336301e-12,3.51026344592602044266140189459466258e-11
protein/DD_g1140,2.77134629761519434031615426902606374e-12,2.72402952774667839863448031022213498e-12,2.79343743518988466247933611154029566e-12
protein/DD_g1141,3.33114529934815895608325778103518207e-12,2.54474415784507914246363117237800997e-12,6.34097562817926348671922467271140789e-12
protein/DD_g1142,1.82692947224001832333265493773904412e-12,1.79937202895166728165170528371317219e-12,6.83333201983726673605314976044489758e-10
protein/DD_g1143,2.14616239264840488701785001083032674e-12,2.14563142214346856535359442598005459e-12,2.22396861715490498527668132249008083e-12
protein/DD_g1144,5.85086959194867889676977252173759380e-13,5.72030935371257982944191427653315796e-13,6.07345310636710991115755416652434603e-13
protein/DD_g1145,4.13435198857223999857951358068454833e-12,3.87583339459867836293533169773535064e-12,2.16180156743644843770990189918805923e-11
protein/DD_g1146,1.77222678236572788198933053516985196e-12,1.77036840276017812886036713514495777e-12,2.59241454960735410718401050391207553e-12
protein/DD_g1147,1.49894835637116129137285323882168450e-12,1.49186750801565739010501869855215003e-12,5.76984633083872808536965036121054948e-12
protein/DD_g1148,2.11950809613964514074109789927022339e-12,1.92949338769178900860312004124901952e-12,6.99115584257974652508737347086292288e-10
protein/DD_g1149,2.18130942523368719687917949960208055e-12,2.14295876492740891191943057237540485e-12,5.11105225193879222585021120915339200e-12
protein/DD_g115,5.85716539836633112681692490148841789e-12,5.68613867022363777357633141565895156e-12,7.30535993866813761442170647584033892e-12
protein/DD_g1150,4.06643131766971245010148462692586184e-12,4.04771360213817264842507328648524519e-12,4.15640103771725177256982409130196043e-12
protein/DD_g1151,3.02437353126220226546705271674206576e-12,3.01109364927976419194064671566763215e-12,3.01171544144901357704320392899316908e-12
protein/DD_g1152,3.46871898917487670846187568428285364e-12,3.40104942981511111863263925948336912e-12,7.44365330915959876576086482820579000e-10
protein/DD_g1153,8.30066488982133422624125840826504534e-13,8.26994936243183158360310473197277177e-13,8.30050779291315121774164750254212302e-13
protein/DD_g1154,2.94522023764505674763604547100966566e-12,2.89337990319147038115777744512830122e-12,2.99809298827941809074937179923860619e-12
protein/DD_g1155,5.78839008973611515772387877080327532e-12,3.88741807916279004856657594658179652e-12,1.81389699359511269775451658453443013e-11
protein/DD_g1156,1.71816667727502371780284223145491015e-12,1.63842778187401820851928268774904430e-12,2.50278003296311097012434460584266288e-12
protein/DD_g1157,2.14102298051859375352072315744074867e-12,2.11484597974653834390725705694014385e-12,2.12338790616919816137914069908739583e-12
protein/DD_g1158,1.78067726866145259517105813669340847e-12,1.76368363146687449983548424302486953e-12,1.86637782046482833579743999931463957e-12
protein/DD_g1159,2.66508660674366988022942046058694897e-12,2.60948598435686865270645086699636711e-12,9.95103899799619236571247008208958125e-12
protein/DD_g116,3.14585153899504000828873888517608107e-12,2.91463144363414025566825897844725148e-12,2.10889370869569878730032270703671712e-10
protein/DD_g1160,2.53280530737444133552162757310411088e-01,2.53275255258184083665740870623752199e-01,2.59084402807703919029277253071363908e-01
protein/DD_g1161,1.38544799301632902294266951029381269e-12,1.32997837591927434054798672549661904e-12,1.42922456999838108175951196882137834e-12
protein/DD_g1162,2.12817846645600532941971650754192146e-12,2.12290505425081884091667723909042837e-12,2.14842374249062986005216222036232380e-12
protein/DD_g1163,3.61929789431001077484034528360048291e-12,3.61279106614107252121524415466029441e-12,4.46901891933558761023284140806191044e-11
protein/DD_g1164,2.10010363936785132537856382233432623e-12,2.01666203651367140820170215951826351e-12,8.47404324594395981925048331093616584e-12
protein/DD_g1165,4.82894839104817882177579612637124441e-12,4.81087003870320274583315590146753564e-12,4.89161245429655760270948780715873221e-11
protein/DD_g1166,1.12507328821618071858228366130995043e-12,1.11705541589855533953669877594834202e-12,1.12396736318235896607882910695424771e-12
protein/DD_g1167,2.20846833301152534594351083322866956e-12,2.19482481799464063933895408822416208e-12,2.25750174926591415483168196472473386e-12
protein/DD_g1168,2.16306514907292543374775975830147880e-12,2.15596581703174692911938248533900490e-12,2.15844021015415552862258657242113496e-12
protein/DD_g1169,1.25949956051338594663426162372581335e-12,1.21609413668872147254621701615356694e-12,4.02340679920239809053883092253043609e-12
protein/DD_g117,1.72856624455474773705171826552616234e-12,1.71338365762100483858165706310567679e-12,1.89892588415520778096783981472816231e-12
protein/DD_g1170,4.48390671963721472374507740339010941e-12,4.35082613356639106521627446821512318e-12,7.26798581902110358367784355304201192e-12
protein/DD_g1171,5.08842287707544017653343044091824792e-13,4.60699882518960022896933606247305197e-13,2.35778998446032744624242411568819627e-12
protein/DD_g1172,3.26589176455285677070367119251907953e-12,1.48000379831829295902429001797899040e-12,1.72197848201004985799127359603177822e-10
protein/DD_g1173,1.43455179035570039942949471226562091e-12,1.42981915763119576532652306904116619e-12,1.43470465030032675657542914972003498e-12
protein/DD_g1174,1.04228408527955889177907681401474125e-12,1.01848533391136521464099264208972369e-12,4.22410951550353636696658406043424953e-12
protein/DD_g1175,1.33663813239694573697737860276604209e-12,1.32950100752312907616828530693946746e-12,1.44690943497659145412660663893436353e-12
protein/DD_g1176,6.55679907737593239306433125260158714e-13,5.64570452144776564384580066313211485e-13,1.57581932884186208205722281349835863e-12
protein/DD_g1177,5.46409826906455772258791131395745746e-13,5.34168760119430487869628987152578685e-13,5.38852985351381962473131215174304988e-13
protein/DD_g1178,2.04877002099327057780376583493376527e-12,2.04121894944110511347761985294843495e-12,2.04937962185670897201005720200328946e-12
protein/DD_g118,5.32904079362279277432287146154502129e-12,5.31276856322008642187017759831417159e-12,5.79058819271438491798660094955163504e-12
protein/DD_g119,2.95637259528771777807846917199800133e-12,2.94542286160934141473709960982800307e-12,2.94656996285696222108127077661772528e-12
protein/DD_g12,3.80955792159449791940990499721498081e-12,3.75583487492862185944190706299828126e-12,4.03521036059626691679964496081109268e-12
protein/DD_g120,2.58059651934673073679127416773614634e-12,2.57292160578215787376533981865399601e-12,2.98269245281080192212568462440390396e-12
protein/DD_g121,2.23805043941857740414085879250210975e-12,2.14949146478239832242729369005520641e-12,1.53854577668448382399442953540126936e-11
protein/DD_g122,3.12512791015301443139453112453936900e-12,2.88927770996265695326313191201504402e-12,2.74733663400055083298480359951776524e-10
protein/DD_g123,3.10179344736311730421142913576300100e-12,3.05917770818658041263538585724555337e-12,4.38457149701182297192162199189182653e-12
protein/DD_g124,1.68987470758443985842358268766630805e-12,1.67040444018391844845387251976219092e-12,2.75596658330317091910000990832633364e-12
protein/DD_g125,3.35559281505153849660849309539332957e-12,2.93639646335631457736628987325747589e-12,2.43688704628544753943101460246499645e-11
protein/DD_g126,7.13283209519199403753777708643760442e-12,6.83416647126644897968478917862372664e-12,1.34421410885578344987526490392803774e-10
protein/DD_g127,1.28689076934365237949650264489327564e-12,1.18813093320019565112425629613684603e-12,6.35199996458153532054212273109625994e-12
protein/DD_g128,3.63950180744466297802772177060863446e-12,3.05111365200779682985463438162644938e-12,8.56876164720989950772407549187073946e-11
protein/DD_g129,2.42966051078767697811889090226027031e-12,2.31715790072751219642369295683249424e-12,3.25995456476683988100790042153298309e-12
protein/DD_g13,2.39900310716337685022853443317219778e-12,2.33495491967949173473600318355037522e-12,2.87840313832589260010200271866715317e-12
protein/DD_g130,1.98899719115978691753888877358004429e-12,1.95437581976531368212768005016575363e-12,2.01057301933169021610255493225016576e-12
protein/DD_g131,1.70326442574582475466716624144976502e-12,1.65472202123176223992551097514061980e-12,1.70311021765066872103689412348910275e-12
protein/DD_g132,2.32218563615927138856194970428222000e-12,2.29274802439197825564771910052315185e-12,6.99284442311819101384811264219747761e-12
protein/DD_g133,2.74643151530433315698586245207504510e-12,2.63642837322432344290167306358271800e-12,2.39073250187856131572012779055763101e-11
protein/DD_g134,4.10242452639443913579848348881220536e-12,4.05852527448643471753984537197320404e-12,7.48636015047758766723518132490384388e-11
protein/DD_g135,4.05975178911306971793460478603641717e-12,4.02111379727856014383482623423471940e-12,2.50766550038446529425939756891701796e-09
protein/DD_g136,3.32106822990543780380137399738551087e-12,3.24674843830085398769380222652768374e-12,3.87136211185701094007593918771078533e-12
protein/DD_g137,2.28908699057885188688439089830697321e-12,2.26855838350412259897436288813576074e-12,2.39030372217948474336849763122827065e-12
protein/DD_g138,6.49176983958269351646597563007125797e-13,6.32488612793832199846232354826656711e-13,1.01112076120727326776318565407318026e-12
protein/DD_g139,1.23845483166892660442392826557628396e-12,1.13838344293622767319990853056074911e-12,1.80991244461416717485330571677789194e-12
protein/DD_g14,3.18253732109235951767542260991656864e-12,3.17028064533323257189611779048236795e-12,1.93954812827351280204675329639318637e-10
protein/DD_g140,5.11531960954608220831623007527490026e-12,5.07423622470008632150223666773901463e-12,5.53338711540665725612981730746529328e-12
protein/DD_g141,2.23188258199092762332662563876153636e-12,2.02754054410636572008594394825296647e-12,3.95345835754040046810820768161657634e-12
protein/DD_g142,3.99010983676954796424485111086222079e-12,1.87275237197160437515244866300306794e-12,1.01789241930057192753434124987894207e-09
protein/DD_g143,3.02450239235193806006139701051656092e-12,3.01796720908185335994001583204244393e-12,3.01837056551994653144763842163793526e-12
protein/DD_g144,2.71567492512962544313763190764947811e-12,2.53360465595729052459151693198890341e-12,4.37482809111795528896008568619585450e-10
protein/DD_g145,3.66220145163886849804694536630922777e-12,2.43366610411529851546024503949982328e-12,2.30142122582864843157200187662043167e-11
protein/DD_g146,5.83967249254417946962138499397605736e-12,5.37246454382060378117128265599385374e-12,6.35821624440757624027825793058830670e-12
protein/DD_g147,3.97675220170414708370713189401889584e-12,3.16600638666114053438477978072355344e-12,1.32766692057642482116470411451051176e-11
protein/DD_g148,2.83479609653670135845428357137795980e-12,2.77978635452519121955265587250204951e-12,6.04417781640659706406911598025074359e-12
protein/DD_g149,6.99535577538371452569173650399383915e-12,6.88606673638495108935185278818233304e-12,8.02115492170602224593528835141451443e-10
protein/DD_g15,1.68809455512805667559194509094347381e-12,1.67316694318591617281259474470731546e-12,1.80734452642253430011222858665703555e-12
protein/DD_g150,3.20418179653022032727992069354893850e-12,3.16548224056779794813399468949167819e-12,4.69089873415638227508344377154002115e-12
protein/DD_g151,3.43273881072012802338744013490070467e-12,3.23173553679123661258324369752142111e-12,1.99158127626853594982584600551619364e-10
protein/DD_g152,3.81381399128904477577155015131946586e-12,3.73630468254185020299361058412374292e-12,1.51046380720335952214962490623484840e-07
protein/DD_g153,5.98685399223689446407429869502739101e-12,5.72562369405712439339128739623800038e-12,5.94203360031284166841460958881176238e-12
protein/DD_g154,5.80577217513989562742719816819735377e-12,3.67338083566869732080822325559760883e-12,4.74303203982314629764136641526236238e-11
protein/DD_g155,5.92110675253996225310653390707798801e-12,5.26500108655964968098279797578285629e-12,1.55277279774283805155921043403191954e-07
protein/DD_g156,3.55568510631148363770235896882181789e-12,2.77773584697067097776985486526625757e-12,9.08764580527614172144181986392297874e-11
protein/DD_g157,3.28666816714440123360777569976884869e-12,3.27174592590620175466334068865134011e-12,3.48326469431897535974794925875226971e-12
protein/DD_g158,5.16000457600785127271875839128565083e-12,4.72496073394270159859730473422955275e-12,4.98506062055806314287187734269458252e-08
protein/DD_g159,4.44126676932958044853717334037722697e-12,4.14853960638411829298400634039087131e-12,3.54272302162029672873364292415306310e-10
protein/DD_g16,5.81112675152215453265275045115957032e-12,3.92513537603296348220729922939652125e-12,5.17138026089679435053882692245895454e-10
protein/DD_g160,4.05354700722188164770387826063680693e-12,2.75708355213506862230979674557797449e-12,8.49294190217955297490395633014379151e-12
protein/DD_g161,2.60969337273254466873189474198471686e-12,1.80917658573046628254270400466565612e-12,1.84189231243390595003809978741966327e-12
protein/DD_g162,3.66432377125772349179027679036876400e-12,2.27538587117941342911242235314918114e-12,1.12262840242670454482942535087285262e-11
protein/DD_g163,4.15962502443254960881271952808109353e-12,3.68513012972829001725945055088339227e-12,1.28826369223962326901468379273624662e-11
protein/DD_g164,2.21275526084211716384460690303097546e-12,2.14270101549873938206920603634850092e-12,9.92599666963881937168125401338233760e-12
protein/DD_g165,5.32533783142932841397191669264502649e-12,4.41084266298451340614335428717725249e-12,1.12969561928313656913686842332126336e-11
protein/DD_g166,5.37570937353255764124571569014418807e-12,5.28981560023472579065761841449225044e-12,3.51962311715701980889767447904605559e-10
protein/DD_g167,7.79114626891277774302607267557920211e-12,7.46021273828732264117182415644313123e-12,1.11016971270232020933886639090779335e-10
protein/DD_g168,3.12364782612318734898990984786620715e-12,3.09115281867257436046129872228831462e-12,3.09643071071555304737382432819982299e-12
protein/DD_g169,2.51240074405307483779188317519084941e-12,2.44219215397828594496252278710190149e-12,2.43821374869675676438327223725694413e-11
protein/DD_g17,4.18348607335725886919488812892041562e-12,4.14865199861405844745334473137988375e-12,4.27849601688593185355429700903264239e-12
protein/DD_g170,3.37134132621367457326602544948976785e-12,3.25004992156226956400722239141994520e-12,4.87516943848344190567433312215977387e-12
protein/DD_g171,2.77819348010033137365510834154418916e-12,2.65374828894204224745570470402319508e-12,2.68375172423103016545076126939382470e-12
protein/DD_g172,1.59344716460823209358043224643324445e-12,1.58970011983713250906529440144544685e-12,1.68880979356674206024972191645237018e-12
protein/DD_g173,3.77441988924971984678279837784383079e-12,3.77130453353130233456055466736892761e-12,3.88994218822674296436477959138775875e-12
protein/DD_g174,1.67385400327347839593811422365129346e-12,1.67056593348832262143513409151044960e-12,1.69896230539917222745042168324159910e-12
protein/DD_g175,3.19427424335226316241915908913070645e-12,3.17501684821616294932699882026310733e-12,3.73008914086788332796843150790748318e-12
protein/DD_g176,1.18039746446642707541540511279114238e-12,1.08593777570237843957459462458094096e-12,1.10917177866655161706808203373520287e-12
protein/DD_g177,6.40225331582711342184429282186886393e-12,6.37879448274617785951797012151613432e-12,6.78403148095781252474615797487920019e-12
protein/DD_g178,1.57431596771744898845024768787695115e-12,1.48050278491412733023851478904797336e-12,2.86560167482551557421608309714364471e-12
protein/DD_g179,2.67793079637916561138670783411349210e-11,3.22803069819515100566089609316465753e-12,8.47090975628562671140036741127660058e-12
protein/DD_g18,3.43694333427143467204700664734262598e-12,3.41409559143726843524004610283601544e-12,3.41708928135659256198191944170121726e-12
protein/DD_g180,4.06094782749967618102432641417634207e-12,3.99842049689891790448777815744418683e-12,5.23009603081579243410747508028826331e-12
protein/DD_g181,2.63646500366668492097880259899346829e-12,2.45148079665086308314046986029325076e-12,7.38679175376279742191096013857772711e-11
protein/DD_g182,3.70925174796509461148511186085375450e-12,3.70469537780012652655964636597095488e-12,3.78888216192402475197828014552989450e-12
protein/DD_g183,3.02938947894659926986583875882619056e-12,2.89390388502722333662820217551479980e-12,2.95189840734115753015498257227503545e-12
protein/DD_g184,3.43099589047012978225800014494189104e-12,3.42196792420565444951053387179825367e-12,2.10427370347732054593274306098760003e-11
protein/DD_g185,8.64286994921058222236079772136603891e-12,8.62368156940086312598842649233969926e-12,8.62704934173188005564847854043417519e-12
protein/DD_g186,2.92457317679894497181332268144889641e-12,2.90647573582689734579670860152070529e-12,2.90798197439230694342536336935267063e-12
protein/DD_g187,1.83547403337451418687875650456770803e-12,1.83252869829931444806589244434609004e-12,1.84195554500927199097130098425988605e-12
protein/DD_g188,6.11134653010913163376003112274591430e-12,6.06140431406862858407024304200695223e-12,8.35010233620105418316477317854478192e-10
protein/DD_g189,4.11978277412657827565080867647164207e-12,3.47999858594843229616770354095514709e-12,2.01798742515043258792107738526219539e-10
protein/DD_g19,2.97543743056064844562755379873616982e-12,2.79336825930997256546628903395127222e-12,3.90336182101258610908959607196243022e-12
protein/DD_g190,1.91390240559764302059388131550772024e-12,1.90002504586320757964770590706412192e-12,6.30585837515331926546465687040122046e-12
protein/DD_g191,2.75143475840724714001342022149349581e-12,2.70231170233849888918214549925900699e-12,2.78632115760883167175519474866464725e-12
protein/DD_g192,2.77958211445629280030684329647035756e-12,2.77659843316200927945040421296863233e-12,1.65384648890157236470086748963343701e-10
protein/DD_g193,2.27834993946529390802298777427511187e-12,2.17500910108251008653266634375515221e-12,1.73853738782391388779193728948684924e-10
protein/DD_g194,3.83872105935971092446202611625462158e-12,3.80902941426941353947317612683228525e-12,3.82413408373084522291619125758883065e-12
protein/DD_g195,6.26673978108468833251663319099050974e-12,3.92551872797969187686887352737286757e-12,1.61936856140371882745090741111822056e-11
protein/DD_g196,4.88163938682909245869016729480527647e-12,4.79301416219296826945015950462701297e-12,7.61323599131250420910485837537176359e-11
protein/DD_g197,2.14281779050324689205868692888803572e-12,1.60539629256230814793208487555032933e-12,1.54220903284908018693083867973652133e-11
protein/DD_g198,3.31752196803433256837213597929336636e-12,3.26491561353849424343477595423553306e-12,3.73957081061211918898879635760253244e-12
protein/DD_g199,3.59775610119050683927225362717392510e-12,3.57738244786306423316551161616563257e-12,3.77474347698790851645806531513476176e-12
protein/DD_g2,3.78343124602828470143246678722992834e-12,3.69365939172939821741612679106423772e-12,3.75486975830695280787774313542776243e-12
protein/DD_g20,1.27010349400191333448132599552081416e-12,1.16619519652452416056803554173801729e-12,1.39784965479794244714214450107690518e-12
protein/DD_g200,3.20212605960016991423872791852086574e-12,3.08893177896799930718182593061842467e-12,3.10662938628535524112734044862954131e-12
protein/DD_g201,5.02391526701761121874037818751117935e-12,4.41774515126875759366474130022107880e-12,6.81711143175562860071957563528696751e-10
protein/DD_g202,1.87412974400660870358604257538880629e-12,1.86970219556728755539402746506073142e-12,4.62652571581961609551600245795019405e-12
protein/DD_g203,3.91245905877577721664333439477087974e-12,3.83386402027955261728294333839813501e-12,1.07281995478955344212957912117038090e-11
protein/DD_g204,7.06333926008627204987305579357606937e-12,7.05218176164823326921293155476539538e-12,3.15811448272294950384026378194109812e-11
protein/DD_g205,2.21019229216958481849971410086614748e-12,2.19254975784521053838624541867736182e-12,9.04316860521180166376722293956594793e-12
protein/DD_g206,2.96375933372219582459384108398573827e-12,2.93935339256585684838792726621444830e-12,2.93956373817713524062519796095727381e-12
protein/DD_g207,4.43008063870169966171339831076140980e-12,4.41501031201595878817021912248348322e-12,4.79264933702355209027007818592854762e-12
protein/DD_g208,5.09668658256007421892904355741275230e-12,1.80296466561785972137883817304395155e-12,3.41703284514369279625524816832178702e-12
protein/DD_g209,2.18829015593383451189012940242924508e-12,2.14953337200585221038864202383617093e-12,2.18962228296018078189284855053704357e-12
protein/DD_g21,8.34497913693217158258878622920986160e-12,7.16761631502688201286576574552977437e-12,9.80618409498713283710336034158075360e-10
protein/DD_g210,8.52156945422393961993713161318640521e-13,5.88356441275656741390077465040319561e-13,4.82808262712698777388047563813376570e-11
protein/DD_g211,3.03456889181048512149606638508288629e-12,2.84547777007075026962189745007269422e-12,3.33349098166529944883796390122059607e-12
protein/DD_g212,3.62553531869501862327391079774609517e-12,3.58376220511046669755467277291743712e-12,3.61697594695055758647980245688303240e-12
protein/DD_g213,2.42034170846277635725007698687618926e-12,2.24816873864585836315194098906310331e-12,8.65942209893856682745868062884922631e-09
protein/DD_g214,3.41215784621347606276017485898783793e-12,2.00905142770842650027522828255214263e-12,5.18897867480950444469805522132963332e-12
protein/DD_g215,5.41170032664960972126351472370379491e-12,4.78197279903602334567031326736081377e-12,2.54217204006848718728853898425968247e-11
protein/DD_g216,5.31561837421673376284681196120456635e-12,5.12945775229844457353668957969143014e-12,6.72121473153406304277492511021709111e-12
protein/DD_g217,2.16386179473418229620385108458734244e-12,2.11086414152242300869708232558004975e-12,4.31092340722120290678054424768257070e-12
protein/DD_g218,9.39039574794176682153010091990004869e-13,9.33428830317328734904887990305218462e-13,1.63378718582563861685812416700223556e-12
protein/DD_g219,6.37061129817600134219197752064788156e-12,5.04875847031172851762419565879773532e-12,5.81886568073314151299246314768218953e-12
protein/DD_g22,3.24003332895575150532100128191181767e-12,3.07748979932716226961851719224732107e-12,1.88999103244275367097604342984648716e-11
protein/DD_g220,4.70384062436873399733512760046775458e-12,4.69006959859683606847597988409886760e-12,4.70390315158401373538387057054135599e-12
protein/DD_g221,2.87605927987793356050933875757116880e-12,2.86096889712936303330086740595574056e-12,2.89824303815808269869651569698239277e-12
protein/DD_g222,3.01089284391276669366775802110759451e-12,2.69136151653641409200394981839106047e-12,1.24495151544753973559761854298610362e-11
protein/DD_g223,2.71536267216694272009156836958543085e-12,2.67402617088418526835930058958236312e-12,3.31542607256864749285607370741520038e-12
protein/DD_g224,3.64389915468011038648774584861061584e-12,3.58615855290166996847583484475906019e-12,4.29404712900065577147528991946215220e-12
protein/DD_g225,4.98884802549723357825188215208601872e-12,4.94894216064027555641483120940338183e-12,5.91189280270489181673789781607853484e-12
protein/DD_g226,5.79177624105050074140166099994154369e-12,2.26557057029245094556097560580818029e-12,8.15954234892336703438176816307140393e-12
protein/DD_g227,1.31302442493765745850394660177696013e-12,1.30775145204814021531722007712450158e-12,1.31339759908653193920716126870383780e-12
protein/DD_g228,2.89753163353252814053494776528808731e-12,2.87788675798754093455645686110702151e-12,1.47658778895195447615734460909225620e-11
protein/DD_g229,4.84819127479229543593255143195877962e-12,4.63975228821520067688538618123296078e-12,3.29119835566777261544140710514988722e-11
protein/DD_g23,2.09772342993856627713074066235603124e-12,2.06321913296504303522807592939250405e-12,1.14093898803776536347963412221295227e-11
protein/DD_g230,4.14090911675338747422846701610220647e-12,4.12332538609386424856478210198219070e-12,4.25156949755710147919874889948229648e-12
protein/DD_g231,4.40138070194793485529344217542875351e-12,4.39887447238694788635219085197263443e-12,4.49911504886219423559704997125911833e-12
protein/DD_g232,2.38254861324424585440880697189912372e-12,2.25492564265034989806954360505260105e-12,5.57044784949184835696903058086701344e-11
protein/DD_g233,7.04970730039231196423674480399056007e-12,4.90558634424610108314026467614488310e-12,5.41051721030949543683497911200095549e-12
protein/DD_g234,3.00323726046253321727529178450999218e-12,2.85999421725714006843010676002774896e-12,2.88386057026343626412590515223394851e-12
protein/DD_g235,1.86835929785966949040889958567251950e-12,1.69938707233040349269454146300594018e-12,1.93454386618976753113361087155897512e-11
protein/DD_g236,2.48639027668344004010427110968394251e-12,2.48297496758454164720511527290712485e-12,2.62062516365712555721430575010983350e-12
protein/DD_g237,2.83161521432503237130184878131172417e-12,2.72264448222062092830939408705367099e-12,1.15804009365394837100267097619187783e-10
protein/DD_g238,4.25511527904641824533926282488378247e-12,3.69066472008245959995004438437252088e-12,5.60042493284354908802960276919206315e-10
protein/DD_g239,5.00115750462994398216997091604687490e-12,4.99884876084567622854054796302775962e-12,4.99920448540394118393165270824846019e-12
protein/DD_g24,1.88921046340492368897293118304898479e-12,1.56680732033407580595084763250596150e-12,5.04076739644641995854322375855520154e-12
protein/DD_g240,4.25702666093759501657278172878258473e-12,4.23817416904854156378048212503534754e-12,4.33754334675953035599708108120840116e-12
protein/DD_g241,3.57865043082967145046318102120001396e-12,3.19323314700943294743751939627870285e-12,6.44207256646531551204947117973747724e-11
protein/DD_g242,7.71855336420692434544910261535574438e-12,4.34282786963594463995417453238539929e-12,1.88373854274441790482362454990585016e-11
protein/DD_g243,4.28469218567108845455325782887504756e-12,4.11909627509764697851360558082237962e-12,4.12622032230545864466358066823041138e-12
protein/DD_g244,3.08330826461492829743516205550705863e-12,3.06196925383670254193445605221468519e-12,3.20254454899735533059980158542521895e-11
protein/DD_g245,4.01260242777975640375825857423115940e-12,3.50093185754510245972698713832917886e-12,1.80530201049935425456045868363389035e-11
protein/DD_g246,3.38637254949512686639443889020176787e-12,3.37833087252724495461786911450434314e-12,1.10222844008882620732057000983249477e-10
protein/DD_g247,3.34132824854698396980292763964296045e-12,3.32923197963463456376988518583666059e-12,3.33037972609040339028382877839379154e-12
protein/DD_g248,3.18772644120860277773696221764886219e-12,2.54984143701578345525070005377434776e-12,1.85729816427323634522736383803489031e-10
protein/DD_g249,3.18004792031603130135985840540141156e-12,3.15823688059098637082978658713634931e-12,3.16847478144417435560729354234976927e-12
protein/DD_g25,3.57609832683674605608514004890470893e-12,3.39724766352716587714795555621866303e-12,3.70248693219479363374126550039431061e-12
protein/DD_g250,6.12170959068651699912309701193408384e-12,3.47520669481183186182474361598883717e-12,3.27733146147230536334810377639878478e-08
protein/DD_g251,4.03696898664434759604591960909906922e-12,3.62388821525787414174937890267747263e-12,1.15462479805558922192385312804425323e-11
protein/DD_g252,2.79086015999942061541739102147260087e-12,2.78866257640836396632901074437775603e-12,2.78935327491738197529399284487895472e-12
protein/DD_g253,2.07169167430793961095223211751055921e-12,2.06503859507739532791689259388334895e-12,2.10813105660302671293039310949669141e-12
protein/DD_g254,2.32321734553863396626319995165259958e-12,1.97067360281231150793988455090456341e-12,3.35168266644328555032840702411145817e-12
protein/DD_g255,2.01409265222382831728277753690594368e-12,2.01077146387992269958463874752665524e-12,2.01150116979588788889734885492550408e-12
protein/DD_g256,4.71823618134464297852255671170399542e-12,4.70419983258587165218592519010569373e-12,4.76405507229737985261876483947797676e-12
protein/DD_g257,3.01009592327826246696651777762710757e-12,2.95488094414935021958855917051466217e-12,2.96543179794139982223495598987647370e-12
protein/DD_g258,6.82336362882562873996806163278409537e-13,5.32684193530000493592400926319890270e-13,2.96025556120422170565438399523441352e-12
protein/DD_g259,2.70363413993269332420895656374128968e-12,2.25890166844026884033018030575054859e-12,5.77974805524048699952060667915858147e-11
protein/DD_g26,6.78055612623749232745780572775598706e-12,6.75144760133197616698731856508828299e-12,6.79256492443235069850427698792209888e-12
protein/DD_g260,6.77009955609846677161602684333459668e-12,6.76979505054414957090666786695731368e-12,5.13129307213548997905234266753014595e-10
protein/DD_g261,3.26428284140692634972167162813278175e-12,3.25894416776709463327174310963452997e-12,3.34761787614904878719656249135333839e-12
protein/DD_g262,1.58747807169098234559785947134636667e-12,1.50778471098168262918293479712415101e-12,2.31166933337738539140754349875794194e-10
protein/DD_g263,2.63529393937852761080429097482425628e-12,2.63416089719937644808442868486300904e-12,2.63445995499246440169597989691915419e-12
protein/DD_g264,3.11359881565493826786738661815485539e-12,3.04943511276514482969639297987330860e-12,6.50516372950805257060920180104045010e-12
protein/DD_g265,3.78765995653042937511942881086790364e-12,2.21689842504882068532481441169357107e-12,3.08020761815837138733011293846808585e-12
protein/DD_g266,5.52130034069861633920844725049926604e-12,5.51065828482848570276904952324482655e-12,5.86623192826958878746472449655404355e-12
protein/DD_g267,2.85343073506738171623930276481141592e-12,2.82572407319630461085666440172083748e-12,3.06959035490541962862437417176502423e-12
protein/DD_g268,4.97288049649216408114643482597954626e-12,4.93438690613512538061865735248644298e-12,4.83160598812073649733172236872516887e-11
protein/DD_g269,3.53684588901259085117116380232601921e-12,3.53299487274672537357315196156079999e-12,3.55728756116753172310344714873136203e-12
protein/DD_g27,4.96688176527755157033673574756440878e-12,4.90695512313702219885088199607671805e-12,4.07033636623947172664999972970110276e-11
protein/DD_g270,4.16792311815817252033137455584316894e-12,3.61464076412222755862844800027445440e-12,5.30342858299628433111237184374463397e-10
protein/DD_g271,2.29516128892219936716041976240881850e-12,2.28015816657746649672889391957847398e-12,2.28790987111468016029260782196599835e-12
protein/DD_g272,3.35232143370165963849661043431502968e-12,3.34150749330723186683227409358696692e-12,3.40112415853445369018612452705504017e-12
protein/DD_g273,1.50627692636424789068362978489883764e-12,1.46878535535791227963838278017845356e-12,1.46983922462515624090133235156366037e-12
protein/DD_g274,4.26828858274653208170323110561698665e-12,4.25182373074804702744500763392582916e-12,1.40443699322220637193703079132433354e-11
protein/DD_g275,3.57959930064387602340418535984527588e-12,3.09402624044357333594967462191271266e-12,9.05077856607088709341851407579189331e-12
protein/DD_g276,2.03825021841948242705075443840155145e-12,1.63007653895065398565862025883968212e-12,7.85876918289255868811071227203050605e-10
protein/DD_g277,3.21437371691030332016456494598582035e-12,2.99335416704127558701275233458483460e-12,2.99579835201661319527284322662559586e-12
protein/DD_g278,3.25899365657949280651549683369827342e-12,2.53152547063597513753415477074830486e-12,1.53891679279666956148291522830334909e-11
protein/DD_g279,5.92495880708918021416773818816122207e-12,5.82502510900165180466602713066391975e-12,6.02775966941059436547608930098940155e-12
protein/DD_g28,1.92212801963737146352887887230876350e-12,1.84730409213846452222696967460028357e-12,1.89216922001886681301391190435016257e-12
protein/DD_g280,2.90664155414092538551027751783964372e-12,2.89060798184976138385818995040080571e-12,1.48824779533473709963420266607362888e-10
protein/DD_g281,2.00972755722382026544600277614516149e-12,1.46869485762907769129792705198637126e-12,5.30232787500630327074540820333411055e-12
protein/DD_g282,7.69456386464057638674507515991242738e-12,7.64486763974057919263845159581701201e-12,3.02734389591264243527344994102640529e-10
protein/DD_g283,3.52597800389272296306768304475367299e-12,3.39053376561708367447810820621314864e-12,5.70400924113389138866915913273098832e-12
protein/DD_g284,4.82965549936326044907906884820898475e-12,4.82535371986994218571775536106065909e-12,4.90026370151043813442190554480873612e-12
protein/DD_g285,4.22827691065914607005126910221057042e-12,3.28836925063313889142151923605987657e-12,3.87343066457490639904821722174647834e-12
protein/DD_g286,3.36816895363242304268268761634198917e-12,3.35262980446932907997562605353025429e-12,4.86096029018389625642640791647034956e-11
protein/DD_g287,3.57630196635069480804338057990842260e-12,3.46671914622611523189734801935474671e-12,6.60701569845400050354749515191850862e-11
protein/DD_g288,5.12014023850857360034479090197578431e-12,5.11197471116208910546920885609791381e-12,1.03970886222311022932565500708790562e-11
protein/DD_g289,9.34517392835309950093342379221424836e-12,2.27342809515078893928331227840557919e-12,1.80206347720545160895786010410387215e-10
protein/DD_g29,5.05006305399353636030776454948158855e-12,5.03636545559678838287606671829702734e-12,5.03654270471343960851879404470565746e-12
protein/DD_g290,4.32853485433917438043393695710219592e-12,3.23977569717413816152329216024617314e-12,2.30658886707368561936206985839755601e-11
protein/DD_g291,4.06535506774319511187473742660453823e-12,4.01108348861518099987831825793232925e-12,4.01328461339885513228070049233754224e-12
protein/DD_g292,3.62151947970677606200616393326992622e-12,3.59514109588122442758249863282442508e-12,1.54083249178378498033503020834326827e-11
protein/DD_g293,4.13788035152449636630514298503456950e-12,2.15343147457612693759825641757917383e-12,8.15291705137487647913474257926108184e-12
protein/DD_g294,4.52693573726619782467332226133696015e-12,4.43431032047826486297860436231032562e-12,4.45761893652573595190760608194370276e-12
protein/DD_g295,4.24794041631802049540511522797564770e-12,2.12395901214059679599447745092358729e-12,8.61607778588183312267995850306177120e-11
protein/DD_g296,1.73521124633688748774325298658992766e-12,1.73169293489567021080284621323441483e-12,1.74928921804600661100838725481913995e-12
protein/DD_g297,1.44818041992674961485437392515597621e-12,1.43176535470049904759536109453839193e-12,1.63716204161272476279770849523295752e-12
protein/DD_g298,3.75393077162064104179435993561513725e-12,3.32927443917082150654854894751958871e-12,1.28191217623320433725921617794711775e-11
protein/DD_g299,3.94172249224025101008684537080757230e-12,3.90930332836275248893275665042060496e-12,4.58483441455587885683340387354747692e-12
protein/DD_g3,2.20719526666098536790063335747901226e-12,2.18574361419348702561378153573061456e-12,2.77234810968414094931754970037637458e-12
protein/DD_g30,3.26454578348319719934184106134690587e-12,3.23182704568845498070413834149458151e-12,2.43658763023326442665717901986325025e-11
protein/DD_g300,3.63469342595286521038537820299030018e-12,3.62001630906365822867232374330487340e-12,3.62051438144801010456262950488079053e-12
protein/DD_g301,4.79471546790830604495846924156652908e-12,4.74694700873138407816424647226599760e-12,5.69371733277481632877759069735914789e-12
protein/DD_g302,3.68246458482142709714984421037494384e-12,2.64489062733371889598018693865980144e-12,2.08637794907283664659198629021373665e-10
protein/DD_g303,3.01791556417931389831840567832049355e-12,2.19542883927094457474924178158139549e-12,6.79020333977157980215171322363519649e-11
protein/DD_g304,5.66086111080392174328411532314293342e-12,3.36481841079711494219673338893556592e-12,4.87474961546831960209738328629149067e-12
protein/DD_g305,1.98147493787811592994703271032303993e-12,1.79250088923770097069339082067291816e-12,1.14857534456074392075715299624094272e-11
protein/DD_g306,3.31556397028113422378168394012708731e-12,3.29830387930644215569870409695118344e-12,5.12936092740661588013781947450879510e-12
protein/DD_g307,3.45021364445430600016975603131877939e-12,3.01456036134169907133206675172084731e-12,6.05173884455917082645679332525816458e-12
protein/DD_g308,1.92858091098740170400797779463649263e-12,1.44901818674773455055828909310961034e-12,2.09534481569245092901051141562838618e-11
protein/DD_g309,3.06829291308969069493074795851421648e-12,3.03031543161271269834699356554602912e-12,1.33347906593851912785054626028713518e-11
protein/DD_g31,3.44271565894223359880603922575072012e-12,3.43122296399715003119188984756262483e-12,1.88987231997259731148756836146725778e-11
protein/DD_g310,3.75705729473469454386446924737193953e-12,3.74861694934273837559089408691704551e-12,3.75808177418372325634925926589622291e-12
protein/DD_g311,1.53622853859947644037851254141925689e-12,1.26868709040646758114816499045123021e-12,3.75987487041579443077298015491266299e-11
protein/DD_g312,1.79482740269440914652308918679236134e-12,1.60461095183027984435484256497825471e-12,1.05905599491353463739453503568817591e-10
protein/DD_g313,2.63306551663466232496156336587920847e-12,2.29332866076548966492909426073819205e-12,4.62940881969676758986045249237929895e-12
protein/DD_g314,2.81859596995169569297771860825778066e-12,2.64419551726556439726608606484049440e-12,1.08159619654187867572350176648455342e-11
protein/DD_g315,1.50320593157074095649157521845005674e-12,1.40940856849548793764373909501515091e-12,1.43087915958749398691791202401652741e-12
protein/DD_g316,7.97678734040533378083283637295048287e-12,4.12570201484421155890264621745169944e-12,1.61178862827206084346737699872302774e-11
protein/DD_g317,7.63192466850425317331219675352156464e-12,2.65023075072341945970835715270166302e-12,4.16560860152559678289064420687429137e-12
protein/DD_g318,1.48008224632364905551669164750018487e-11,4.02315635714027773384028263001236230e-12,1.90485998324260670427528399789650915e-09
protein/DD_g319,4.09952054322397530427107778369349418e-12,4.08682018366906971603497103708079253e-12,4.09598023430620054805299354357452677e-12
protein/DD_g32,3.44279311076731459043213728929555319e-12,2.73037503542148004866882041823580594e-12,6.10600104422237906983312454036269038e-10
protein/DD_g320,2.37605967213009565292523942047069220e-12,2.35648865699673847410625991595800559e-12,2.42711143778939242040807047279089547e-12
protein/DD_g321,2.12477166402546419278848248885809632e-12,2.07977530349303366986956686807943800e-12,3.34099971076312731890913891572748013e-12
protein/DD_g322,3.69640999892511916668409884586450364e-12,3.69061501569702887827023909796901846e-12,3.69258366348867570434060045831416747e-12
protein/DD_g323,3.47532610554171249960907860254818976e-12,3.43401813472030045983438601897831260e-12,1.12694745223886468468849918888508313e-11
protein/DD_g324,3.50060925359569548909979750718082084e-12,2.07000477092761446930349681838429704e-12,8.48853168478746753674719093333867276e-10
protein/DD_g325,1.87498099210230079872219658379620267e-12,1.81081035001420435074344659657239871e-12,4.88225400815837929906204050221377062e-12
protein/DD_g326,2.36883845435023637198506769194170098e-12,2.25068300018020604297955171065313290e-12,5.14115848450280353694945385381409770e-12
protein/DD_g327,3.50887866715131227019806811376747834e-12,3.50582056790640374446368132605456775e-12,3.50609556084109526921083451014290007e-12
protein/DD_g328,1.22653956006263208138701695810032035e-01,1.22990123506614567366980940399276916e-01,1.22653956006262277467192178580801032e-01
protein/DD_g329,3.62182441665644579449709622494956632e-12,3.60059875462450036456716143480033404e-12,3.61178273877981734835588236040255088e-12
protein/DD_g33,4.09390590554201895023289009968761830e-12,3.65197189975076019571622153030150636e-12,4.21777001479097499288044491896540957e-12
protein/DD_g330,3.71196686327759917893364377827718827e-12,3.66330077232572099408197616290396880e-12,5.50580888206856085190465391868207722e-11
protein/DD_g331,1.57366878865972279919324662110416630e-12,1.43508360291170206845625139994122708e-12,2.40605242980134983984478052816568658e-12
protein/DD_g332,2.29868829750786329004802256751238256e-12,2.27710751647240414230706168523408225e-12,2.28448646262188049501545924517143564e-12
protein/DD_g333,3.63554115176529208294430138432087105e-12,3.60029201277997862635669147409176223e-12,2.40221121726475005874399914718656322e-10
protein/DD_g334,2.73523043173921792424790081549823797e-12,2.67154945420627759982199007974150135e-12,3.39920777246191582537765959063219737e-12
protein/DD_g335,3.59712768357757943636030211299046196e-12,3.57706886143659883858493910626055280e-12,4.07601503522311525468577922714832407e-12
protein/DD_g336,5.02899698024309132332697745768907809e-12,4.89676858378372466101876779597537623e-12,6.39727279800955545515669305566855309e-12
protein/DD_g337,1.18723439911890384368598181967376955e-12,1.13549022152585421528281111118028095e-12,1.26089022677430209972730832149714544e-12
protein/DD_g338,2.64378300549165189707534571133653186e-12,2.64146868373589499345797898237543857e-12,2.64341872199975261452087874110274092e-12
protein/DD_g339,2.58665332805819797456142450736780009e-12,2.52218215080197949016419256897682644e-12,2.70371357726073929702806095571710953e-12
protein/DD_g34,2.75678303991703047246391095864831272e-12,2.62943863060885128097769292861812104e-12,4.21821334500929564597058289140691052e-12
protein/DD_g340,4.32670743797885426348750723247762160e-12,4.25514393707306976110044526121117724e-12,4.38957907276325716648011048777496753e-12
protein/DD_g341,2.57808508724220722730973242191418275e-12,2.53886411789014325412277206818241172e-12,4.36228592067380118257158662548244674e-12
protein/DD_g342,3.61010966702226220009557832603806390e-12,3.52448741229095046562361730929809626e-12,3.61520699373965151723227426108347263e-12
protein/DD_g343,2.22619760451725477474357753805023020e-12,2.15805147419998394662230002232276899e-12,2.39636160523682331972853060430582814e-12
protein/DD_g344,2.05517381680518458878162700720637484e-12,2.04849986896505082978663838036896035e-12,2.59637959662248426814617762976841179e-12
protein/DD_g345,1.90263965246608198346670765263452989e-12,1.78685248050447585248587297248066478e-12,5.96025852943912764000613742559196556e-12
protein/DD_g346,2.51885707809281055661224118276482160e-12,2.29266768444524318896574439866122577e-12,3.97202574418208112063911405785011032e-12
protein/DD_g347,2.19609802966425486236956526957988180e-12,2.15961458087450160708823319602121255e-12,2.83999875603608979838517924992262250e-12
protein/DD_g348,6.61956574969598269424257633676721616e-12,5.17167931842769322805425312470739819e-12,5.21863064504123422100920027718148505e-12
protein/DD_g349,3.09410779917643210428755409853313328e-12,2.98979873460998529854988361238497478e-12,3.81770553566555791776231590271937781e-11
protein/DD_g35,1.82620345931555641506454858629005498e-12,1.77997495128264962244461578395274820e-12,2.50798906707114133480719096252708991e-10
protein/DD_g350,4.48035557626963063726763381539527282e-12,4.32312371181319537668109611058968894e-12,6.35536467579928121145619641483182954e-12
protein/DD_g351,3.25287730002434566155011505287219359e-12,3.20553801017921472222789190153661831e-12,9.52003871708229345138931472217148043e-12
protein/DD_g352,3.38402619890829131711481090767656292e-12,3.21583688403310436891102189098774260e-12,7.19136956936494890107744187383229340e-12
protein/DD_g353,3.10035139943592039293167538820940315e-12,3.09096121277098027931931055527040570e-12,3.09746331220192038356418205460366688e-12
protein/DD_g354,1.40841799849323466881241104367888508e-11,2.34786046960420110588727493121332595e-12,1.10632716161095577774696710956136220e-10
protein/DD_g355,3.50528280696637448527107726342194000e-12,3.41466991187276991811062104007627129e-12,3.41575491505719768025762948625205320e-12
protein/DD_g356,1.20430507487192542235891733223103603e-11,2.52549624005109962614215958985301536e-12,6.59337872713190893829297028853271194e-11
protein/DD_g357,2.46019963098585384644936099739643555e-12,2.36305212903290273860651540600892670e-12,2.45679637528635449379830157799777961e-12
protein/DD_g358,1.69624088143447928656656918042102825e-12,1.62115637962813951827389629798883515e-12,3.45216091316384965714195418467112214e-12
protein/DD_g359,2.24292851966741743606657084862090924e-12,2.17218185366275374410055778320968327e-12,1.10237221238861792730788058165178089e-11
protein/DD_g36,1.94230051046242243411705606861972574e-12,1.93362811103880117832445826325153175e-12,6.78040794234516644342630197293957374e-12
protein/DD_g360,3.02360138647118534898119233697011881e-12,2.43786661138243833437667140961642754e-12,7.39082766136725866821443087535694217e-10
protein/DD_g361,2.57953745903537639392654331859592742e-12,2.55215056342025537742192155988287061e-12,2.55302953557731302169278128661803167e-12
protein/DD_g362,3.54982592511312746450316339750930982e-12,3.40869910656426373153047080230141535e-12,1.06729320036533227505518383093899403e-10
protein/DD_g363,4.85600994598023125487169385008802526e-12,4.75307967858529889308182807564100096e-12,2.16665292018997323221602742908694485e-11
protein/DD_g364,6.45224478280927878036262427600544519e-12,2.87409900021976416241808474338173218e-12,1.44070018623486221436959945533409357e-08
protein/DD_g365,2.54746171139805922208967704501638959e-12,2.52247531488232853910473261036807800e-12,2.89860052458013175897032372428187920e-12
protein/DD_g366,1.64565862669586089511481483734797206e-12,1.56871818883791452024778546127609626e-12,1.72256173183255616407968557769258624e-12
protein/DD_g367,2.27152876465982910305691828362859949e-12,1.87279369381248754417092223541775445e-12,7.00394574607782198435804911372367694e-12
protein/DD_g368,9.71305224254904560271891574040450406e-13,9.54889351676765026656756691572152372e-13,1.66438708239943105469617654056620688e-12
protein/DD_g369,1.84662447752496314553130641516624034e-12,1.82949584973107719340770339562336494e-12,3.06589155585252800398623252110412536e-12
protein/DD_g37,5.51439445835961397457626055660881975e-12,5.47116040729757834985888826227148935e-12,5.48071385659392854031494855763937282e-12
protein/DD_g370,4.07735174425940207493131313207511418e-12,4.06527416542711823445336810969324538e-12,4.07280472195116564201277993623144013e-12
protein/DD_g371,2.55642976554802146592013339501242233e-12,2.51095989434567510165813441872144465e-12,3.47381115738015782255747370223669805e-12
protein/DD_g372,3.24680922129974762795321829102408495e-12,3.23497233843149741098706493075227299e-12,6.64272831944538077271328670582496653e-12
protein/DD_g373,3.07139648073907080503589976086499858e-12,2.26361504724274716306853106209172133e-12,2.31216943161456058533367667348744464e-12
protein/DD_g374,3.69285530355536601549052818990500733e-12,3.68795934413449900472835125452943958e-12,3.69899699034435905566309449991175439e-12
protein/DD_g375,4.53721331225338733179279188353420687e-12,3.97451304933224675561278175768032310e-12,1.54073410871937907893315725088394274e-08
protein/DD_g376,6.75363230370881907838774516133565208e-13,5.92300170147298717463029813667850900e-13,3.06570320665744495155841209089182085e-12
protein/DD_g377,1.93551578503328186546809429036355182e-12,1.87357123244209929018545434170482830e-12,1.66802470018631674522150219608232181e-11
protein/DD_g378,2.13965310949440509192602326662784324e-12,2.02042590355697220646641068814324171e-12,2.02578851793177769018740485921464371e-12
protein/DD_g379,2.96130506806001854060587289899612635e-12,2.95264899857092709963344268904040462e-12,4.08534367650564216741116670312843685e-12
protein/DD_g38,3.20488860508322975461988606060399208e-12,2.36071841248802173169766491917879910e-12,4.76701815267610259399721383432122555e-11
protein/DD_g380,2.03900903729839843820142791215252157e-12,1.97571970996251880628154574055259895e-12,3.01780713071454855080458250752711340e-12
protein/DD_g381,3.44628230268546835143703929386127541e-12,3.43996905879873309378465207012517887e-12,3.44114550448607988350943722309751625e-12
protein/DD_g382,3.05013228134990905730474633439858692e-12,3.04536329860562958547735140974254293e-12,3.04574510735057493486707618125060647e-12
protein/DD_g383,2.00743513679794857360291889778592426e-12,1.96149307916887656924217690251770311e-12,2.15292373563882130253117707262250136e-12
protein/DD_g384,1.69595766555030210398668315210408344e-12,1.68825814004066461833084062825366206e-12,3.30637322979216443423081141622212824e-12
protein/DD_g385,3.25480732069057983771799294655376968e-12,3.22707476174943749382082918435372547e-12,6.73014376886467054600125856184920510e-12
protein/DD_g386,2.74922779553624300805255107848078354e-12,2.73286274815359262952398244004350238e-12,2.82604929035868286605707065592637431e-12
protein/DD_g387,2.22183673833759946885218257598373523e-12,2.15122050263408939721670401164665313e-12,2.95055767328141812018937992606475412e-12
protein/DD_g388,5.88815835987735360823255448253116348e-12,5.87509814721205472689162676256091250e-12,1.96292395832100275399230366473845704e-11
protein/DD_g389,3.53400730525203933862850951949415499e-12,3.49080938045880355007749951867834657e-12,3.50398389471997361352371692425565887e-12
protein/DD_g39,2.58775124156472394083268061931520863e-12,2.41853012089383068383400863783878100e-12,5.73339295249135119354695264269915816e-10
protein/DD_g390,2.52950878755495153679003947937188762e-12,2.36783753049701492712114693373349552e-12,4.43888955074773072414897609853907655e-12
protein/DD_g391,2.53189924506609528506807245080761691e-12,1.98975612058963224554300036009035558e-12,1.25767671359955490285547624112348702e-11
protein/DD_g392,7.44963858784169960156104981619420861e-12,7.40862479677635562157354373961352270e-12,6.53419377668735805449271851777990040e-09
protein/DD_g393,2.40256108080807457486800345192638801e-12,2.25113466332181443671297750698442438e-12,2.37078760561182336748328550999932991e-12
protein/DD_g394,2.13188171829871058426267493703627911e-12,8.93970733438872447198597984116281009e-13,4.92207396516184309271695826457619243e-11
protein/DD_g395,3.68911294729158092320003196391749726e-12,3.48417903470941981523881016556491751e-12,1.14470005604072892070857763008765111e-11
protein/DD_g396,2.41527076559853948458241002407979356e-12,2.20346264521512975385319560505484247e-12,5.04120310455367414841784954577918008e-12
protein/DD_g397,2.60325538253702067034945297241339024e-12,2.06261356158199742780118361789633475e-12,6.71566377764449599596762641927481063e-12
protein/DD_g398,3.93112386080130809328485707522358354e-12,3.59641386639555852012695797996103183e-12,3.76269763682341144002139724619161609e-12
protein/DD_g399,3.34004188175873802226266065827626763e-12,3.33384793724143254335543675589172752e-12,3.36989599687151045170076968742632450e-12
protein/DD_g4,2.73922419162576978396140251001400004e-12,2.43358954538211877434387716580422516e-12,2.65461738935625722431122360775607359e-11
protein/DD_g40,2.73010049577771579707062652863835626e-12,2.23616272894588122466064634119558137e-12,4.90698947726143271060166651486346849e-12
protein/DD_g400,4.04781697928459143840401688812138645e-12,3.93180143616772325162422906410691129e-12,4.74910095061431194503073573273723196e-12
protein/DD_g401,2.32326881886879019462253612102315532e-12,2.29952497532301147385646867919425976e-12,2.55557739185380884897948756377873121e-12
protein/DD_g402,1.04054748132078399033167769300361660e-12,9.44711820167457359810030615305401903e-13,2.31807998867862380790313768269625954e-12
protein/DD_g403,2.21708984185980355045961607972004233e-12,2.07176113860774643648144808820868633e-12,2.21647906866836706726909889653532056e-12
protein/DD_g404,1.59740708761165691068926827305143893e-12,1.54959082192358678182854768971596296e-12,2.70101722776858389973888770769985990e-12
protein/DD_g405,2.92955483626887441107382565587758163e-12,2.91159221731067493516800665801655050e-12,3.73669463097371655632282628970495488e-12
protein/DD_g406,2.75698740676781604181024797888972383e-12,2.55008049322104550856960978815016255e-12,2.59237121392764902841146782703694152e-12
protein/DD_g407,6.78254883686105490106548738375484760e-13,5.32376409869904598657106767342672018e-13,7.76192937023616889098568253682940968e-13
protein/DD_g408,3.38491443601257433383335808882273063e-12,3.37654759563469041661426461884417537e-12,6.54511297496592143176645445812190588e-10
protein/DD_g409,6.00603317939779736904980652621692545e-12,4.97753112722492816200106939633353359e-12,1.54733152860522354113835290797272421e-10
protein/DD_g41,5.09420585854256101305228727342088214e-12,4.99950984322983636351391484000403307e-12,5.11638082288898183560632654603539984e-12
protein/DD_g410,4.26798221567928077197448117642769256e-12,4.24680324393110289454154140583693568e-12,4.27030666065588693796871465047324610e-12
protein/DD_g411,3.97626140156644441801000684008940673e-12,3.87642214254944846525742695483624478e-12,1.35716580068025480258891498105655184e-07
protein/DD_g412,1.90704803742630951502334106735728769e-12,1.89127080056693668578359472001198612e-12,4.46343347594305632329834832873810359e-12
protein/DD_g413,3.21597195563537317683755986872641325e-12,3.10352133383591464997362966823491225e-12,8.37594040096939853918497209844932568e-12
protein/DD_g414,7.25059569450443871644470632462781919e-12,3.43922846760234546222451946728453736e-12,2.19213832484922485618660593593078068e-11
protein/DD_g415,2.29929544995300728061370439761750932e-12,2.22607308665341226258570543233937387e-12,2.28259745087702954759001011535153311e-11
protein/DD_g416,5.95974499784759317906126084823644215e-12,5.72417567207663947566469439650994135e-12,5.27166710941787995111301238367230814e-10
protein/DD_g417,1.45476273020055261356739443007506433e-12,1.44645991295297930480516876410887083e-12,1.44958799339716398589898085595911494e-12
protein/DD_g418,4.30431271760720457138868233078371649e-12,4.06429246796237576409613292312817186e-12,2.13596114364886166955123921256269247e-10
protein/DD_g419,2.60133182381161437474213322547026021e-12,2.59099077900007709192029575886667985e-12,2.87279039313899917221241408179350927e-12
protein/DD_g42,5.16660044843782562581246949408871108e-12,5.15401696443182451840602002244672385e-12,5.64235135981649744241170444474314488e-12
protein/DD_g420,1.76858614884046417142918374456760046e-12,1.67486991733451882840283283486115194e-12,3.63107636198030618713244444624838967e-12
protein/DD_g421,2.03521341060258085747178503457022956e-12,1.99986627472526637549782070882728263e-12,3.27178302176872763952057586586589269e-12
protein/DD_g422,2.90612785355688669657911975408569442e-12,2.88683329528901808670574810347819698e-12,2.90818690620894550018462081831617475e-12
protein/DD_g423,4.35115228409732533691699036141724858e-12,4.24989794157433207365234913012396000e-12,1.15710918445363111004884872132517211e-11
protein/DD_g424,1.09163313034069322735653019963902759e-12,1.06255864816050492847934552950369558e-12,1.23817402114438114609939391495889773e-12
protein/DD_g425,3.23675978393489930568048646935767483e-12,2.70546998060514924840717652239319529e-12,6.36883860242135576894171691495639048e-12
protein/DD_g426,4.19289215785540224428939777613518334e-12,4.12911434219309242293250978581307170e-12,6.86323165940655581086809539777730644e-12
protein/DD_g427,2.46474633686889839136417077973811214e-12,2.10709070285497168726207693710151842e-12,2.21274678599688988194784006658378748e-12
protein/DD_g428,2.24393298347386021637487457386181774e-12,2.23179329381174698432529136018371073e-12,2.39012782365858202044349170871082384e-12
protein/DD_g429,4.34678924854818322383675626323966328e-12,4.31277677113749414843949932894045097e-12,4.39484586885309341209297496104708651e-12
protein/DD_g43,9.36953282324587062642142065053600570e-13,8.15881356343791041592933929285850321e-13,1.71799464977025721150911130304478918e-10
protein/DD_g430,2.37766439771924088981181797852302531e-12,2.28237783441170590320819469369000934e-12,3.90103788084922934179069244131871401e-12
protein/DD_g431,2.70229782902407594136947202971048261e-12,2.70044072305297344096592984416833863e-12,2.70183146611184387177519683648069595e-12
protein/DD_g432,1.26342306153283385244655323510968126e-11,2.84935149258906429757868394246794559e-12,3.37511738574561287782101148829528016e-10
protein/DD_g433,2.69457844698537085921385016330266114e-12,2.46488075607475706136224956791476166e-12,2.67062641048189666532875275959707258e-12
protein/DD_g434,2.81823696027123868260221249262288689e-12,2.49739550683661026460835941816951874e-12,2.75811619819285683405846779290923828e-12
protein/DD_g435,4.54932511066375019927135954233964269e-12,4.51426684080557297137975558760801821e-12,7.56105908273332954504383629887101658e-12
protein/DD_g436,2.30815045992275271132711420380705397e-12,2.28790473413422995102124045199375053e-12,1.05566011670535104387596235637424599e-11
protein/DD_g437,4.00726293293263012927573461115704731e-12,3.92197120730407221995494447472207428e-12,2.48535509690769343301211769999979784e-10
protein/DD_g438,3.90764905148262856737271805435388250e-12,3.88366225849848333884686975386159901e-12,3.91833835095124041755964655742368120e-12
protein/DD_g439,2.35851212343091253311287169679566801e-12,2.34746221868494701783217975341204658e-12,2.66077700878557506877043372422554579e-12
protein/DD_g44,3.71385413780361214167149395764745545e-12,3.65857193483395244667396387997803786e-12,4.02957797485555405313277478650206732e-12
protein/DD_g440,2.28335849760590214209960507506684935e-12,2.27911304832701710459743978890149265e-12,2.52372018776652447751734584829459726e-12
protein/DD_g441,3.06365611437230971126608993171203627e-12,2.46912614275445286130647339494519724e-12,1.94899520480587800317717231976630689e-11
protein/DD_g442,6.27165904021459850899951857169852082e-12,3.88560972209149457281287570638718279e-12,1.19815015018299273151720139392535088e-10
protein/DD_g443,3.65463886581076511593509782301635022e-12,3.64729520244753505907619133715160198e-12,3.65173352267974292093037035949605836e-12
protein/DD_g444,4.76718082258739300923798410370187234e-12,4.63856528339298177388910479357799416e-12,5.82066668526015094895412527623748868e-10
protein/DD_g445,1.59033316624947375814499702348453889e-12,1.57461314600198753825107764074010218e-12,1.69216792359340995176102006128439455e-12
protein/DD_g446,2.77475172420272081009649330200719655e-12,2.75294438929209945296406996623567160e-12,2.87662666327221244147074995707774008e-12
protein/DD_g447,3.16430069999986626735700210526094046e-12,3.00621792442814098711862561725806366e-12,3.91732966561057587527609387323645495e-12
protein/DD_g448,2.27772754112785262808799052885719626e-12,2.25130870034094756629303959677652194e-12,3.35586088642641011550201173004051047e-12
protein/DD_g449,4.50638708953546902312860656889262849e-12,4.30193580803252213534499074382200205e-12,8.05688391817201906248715545758300699e-08
protein/DD_g45,1.91973935635771047278821882695243821e-12,1.78979563467705279700806412481097057e-12,2.03645375168300898765095755552325316e-12
protein/DD_g450,3.68212887373427165359581715428027401e-12,3.67488758317652172603186675809268850e-12,3.67658097496208828984921171797585900e-12
protein/DD_g451,3.83033232341548180057996381286558459e-12,3.73962791825099702959432956001470200e-12,5.98290208404952749514646580012594365e-12
protein/DD_g452,1.36036645792015602793610032373655842e-12,1.29344310762114993386838687813884311e-12,1.93794963727727606100867238827953691e-12
protein/DD_g453,3.98224762853888337405731427366332088e-12,3.95979281791198929525483422322095365e-12,3.99142785352898933937922239110237841e-12
protein/DD_g454,2.32823532627286720042799628932580569e-12,2.32433515287862957438308949118001733e-12,2.32443497840011881752133617383504277e-12
protein/DD_g455,7.18077433974882925560232817654364996e-12,3.07687362789072039549789795659688355e-12,1.71460554162202192080973920711674793e-11
protein/DD_g456,2.38285802676086564489943398118705015e-12,2.35469656016077747728301994148643064e-12,3.48943096795690329471523252019737315e-12
protein/DD_g457,3.54594061832353145075036935583040595e-12,3.50408014469493640877567502999607831e-12,3.50666877339505571628132402301698445e-12
protein/DD_g458,3.25943837981556059749275504070121493e-12,2.86567252268103277877676219328524849e-12,6.44738291985185551831178250318513789e-11
protein/DD_g459,1.03923477405586661746653935252523000e-12,1.01971779761285861393169463397772103e-12,1.04505792249156845953186072077543347e-12
protein/DD_g46,3.38192238696310562176620642972055103e-12,3.28440128113715911887406584935169226e-12,1.52760070816769525704554306957072437e-11
protein/DD_g460,1.99950864441014980229190528726009465e-12,1.99349720071489374447486006765781584e-12,2.02693903914091107516614380894511434e-12
protein/DD_g461,3.20482171765546125847722191774798010e-12,3.19411937665042808723696542969341545e-12,3.63619922217525061516934294650978719e-12
protein/DD_g462,4.80904990746208206160049399929566343e-12,4.79893508974076261840720854458792171e-12,1.63838505552280538606200334123697040e-09
protein/DD_g463,2.83504764148649402901719648725252126e-12,2.61086344424215520129716591328222572e-12,5.30357953658363837575869726363848923e-12
protein/DD_g464,9.66652932047023207715338496962029391e-12,9.02952298188140095021794643568342589e-12,1.13910475852808083215364905667310092e-11
protein/DD_g465,9.09113444006961637326743729229814996e-13,8.86604055662480857307189443744407428e-13,9.87966003464670664173925127081283452e-13
protein/DD_g466,1.13408510344457957429930902260335962e-12,1.12764184503722486238846980863135560e-12,1.38194823343965320464092954709251814e-12
protein/DD_g467,2.87070512393926882788802963826608433e-12,2.76933873569228439190483666609206166e-12,4.28130830972641076762032369856182986e-12
protein/DD_g468,1.82309262950824911719090065547753932e-12,1.72951056144818395407237899859606417e-12,1.31400587443000625118846821009667773e-11
protein/DD_g469,7.28292179550023284837549602365551588e-13,7.02719666672609122987475877182918271e-13,2.81869430830597761619549539402204923e-12
protein/DD_g47,2.97404835997261270284931951316456725e-12,2.02012863430002884852659914181034369e-12,1.10213716091979667493266253277262791e-10
protein/DD_g470,1.88965448689345624448807302477525861e-12,1.86289341095701404995976234259871678e-12,1.89863801905984162408627757848450446e-12
protein/DD_g471,1.48809883684181393975958436974106537e-12,1.44230390881128893982442333648583892e-12,1.51225314360779457758512429436092267e-12
protein/DD_g472,2.46091040476801618984328718798707034e-12,2.40010287885414471172880851922114338e-12,3.37199819473556346372171868262503055e-12
protein/DD_g473,1.60662812815791954876260930487560027e-12,1.57503898341514430136092991006676755e-12,1.64219351082410359434359722929241613e-12
protein/DD_g474,4.42148858866321667634373125822686668e-13,4.30868342572332671911221478033929634e-13,4.91359863219880142224084326580220219e-13
protein/DD_g475,5.01611794752521179616115423698987180e-12,4.94393556621671370376865221248047898e-12,2.39107225775296632046768843391041648e-11
protein/DD_g476,3.36568777654182534249464056341106647e-12,2.88426649951280784246073747271459047e-12,9.92369336042429506339077911911704246e-12
protein/DD_g477,4.15788352629713459984945638436285260e-12,4.14003681218638280975696420715986638e-12,4.31481419895745493342042749790642018e-12
protein/DD_g478,3.24387669461324207259106360854010874e-12,3.14964817478665178901712679810723502e-12,1.09820708381363637512773965182920667e-11
protein/DD_g479,2.94060528584021349597263923176317214e-12,2.84242656919427094571844898788142111e-12,4.77728018528122818336178036771941420e-12
protein/DD_g48,4.75945128602006107102547727580936168e-12,4.24269435139539965814006666397114973e-12,8.49527021365888777271779882529270872e-12
protein/DD_g480,2.93945520712438791129036420504583794e-12,2.38525466476886520779307814926322048e-12,1.33232367204541904956683791930655819e-08
protein/DD_g481,5.61361243004543599091851358955600653e-12,2.03498172366143353666367967559718589e-12,1.59269241227715039902313071872273768e-10
protein/DD_g482,4.50626323061899322593519150140401923e-12,4.42264516204136284747864042053234689e-12,1.38624045428616827402127173041615065e-08
protein/DD_g483,2.51629920410684448932210409890193443e-12,2.23993370874049276255269345960189058e-12,6.01930029441014765260361434894940025e-12
protein/DD_g484,3.53453307164506997958094511544196234e-12,3.38442505556623393477196822453101866e-12,7.83300668564927586789770723025912172e-12
protein/DD_g485,1.61156711957902165024788959293475881e-12,1.35033373642387610504437986898698812e-12,1.62636224299126479801600994296259555e-11
protein/DD_g486,3.37779402143907619613593876358635877e-12,3.19455579396714627961048308900876216e-12,6.27079326150601413887163245792397005e-12
protein/DD_g487,4.75143630070002084564725137676298057e-12,4.67130890818652025942479620904621630e-12,1.79248609098547028397313069639423258e-11
protein/DD_g488,2.35926515105368212032060704128889327e-12,2.35472243546567503591798788285586237e-12,3.32656326796846008141945078116514575e-12
protein/DD_g489,2.00310451865392128037952463985249102e-12,1.97891049859219106082725224098031900e-12,1.98070125994595194414608387238919683e-12
protein/DD_g49,3.29221380936287852080402816354312732e-12,3.27427206417463772836617103713030160e-12,3.55364640713346053636696514942970255e-12
protein/DD_g490,1.57200009985329011568568570421949886e-12,1.49021817730945083967483152166551279e-12,5.60424662264974705060901091791690578e-12
protein/DD_g491,3.67868338147189399082326190205987221e-12,3.67234384358912234414481913099666187e-12,3.68142594401659964296387700198454382e-12
protein/DD_g492,5.30711889997161659882062074108114302e-12,4.56157177923879426949911845706167509e-12,1.50930390143094602926217687704567902e-11
protein/DD_g493,3.36002823647488553287116387644900733e-12,3.26868963902408196238155641911111917e-12,3.28649658488253233303262774896668242e-12
protein/DD_g494,2.92069235401246432518683386418900402e-12,2.83941075380692483179015433593423128e-12,2.84945957230115179534608350850823350e-12
protein/DD_g495,3.19189206624151642067822610391786300e-12,3.10636653313483992685082857327433041e-12,4.30219499143205440005274603419608003e-12
protein/DD_g496,1.68601565700764302047129048718545852e-12,1.65707403429243609397635505880283619e-12,1.66460286689780904502545633349783146e-12
protein/DD_g497,3.12642878780547881756454675065731521e-12,2.96474353629779847935936349898347962e-12,2.09517912930205026042379617484980467e-10
protein/DD_g498,4.30904190207652472071853546154924154e-12,2.58926841574984730796156308755572631e-12,1.03077548959192223959056586289322797e-11
protein/DD_g499,2.12860241849355075872548330445299507e-12,1.05164701580811303672311584578446430e-12,1.59904843918807325112251983378224266e-11
protein/DD_g5,4.52323081026695881982425998680029667e-12,4.28853684875860610960725307453029211e-12,7.42583751278459268574159865916203485e-12
protein/DD_g50,2.58220837430024067415171185167803823e-12,2.55493693801719498525896989756295677e-12,4.77469698741458508345733678403220882e-12
protein/DD_g500,5.63443499025021415331204097680569126e-12,5.61428828295157575263127743661457810e-12,5.74594383373467081399240556138602132e-12
protein/DD_g501,1.78724975828663126728991631730211712e-12,1.68404037908676043124521893440881191e-12,1.75965545012053250175397734736257390e-12
protein/DD_g502,2.40931546371941347801051843086076880e-12,2.37277873746896132898596213212267910e-12,3.33697981574429293143387052553231723e-12
protein/DD_g503,2.88723845363268533737331745170903747e-12,2.80662669778429153754517324693475758e-12,2.87047923919468251653278120790050921e-12
protein/DD_g504,3.16608433727175832991567422126361626e-12,3.09917229273442925182043411171435411e-12,3.92440895705402112023942369027964280e-12
protein/DD_g505,7.81212787476760729717932778676738333e-12,3.03024966025764003251098557049305473e-12,2.19790121667896839109047421090802219e-09
protein/DD_g506,5.53752431438208150464101661228776712e-12,5.28258598434623410112876374880373475e-12,5.31805601709758707574023825680426931e-12
protein/DD_g507,3.77381859657895104588572828762135099e-12,3.73376835056359216602355444155792818e-12,4.85853583512253794454070280509623221e-12
protein/DD_g508,3.94917392755781193805956613297134551e-12,3.90937120416839249000736885480900274e-12,4.00166765237941002101285885844618584e-12
protein/DD_g509,4.61754494261329061311810892164240176e-12,4.60545699028844193600206273125955437e-12,4.60719545857091452100593636541614467e-12
protein/DD_g51,2.20868798252945926684526448986850681e-12,1.92546769904397743767312177178932027e-12,3.29546247417923923089879967075519101e-11
protein/DD_g510,5.01305341068000553414007771080736216e-12,2.81563351150340158876147794030259333e-12,5.02609623944450012288231094316541579e-12
protein/DD_g511,2.39301410139645572975383256124745082e-12,2.05363094139229136787987897505287252e-12,4.54834399298267972824074653251746015e-09
protein/DD_g512,2.72450343429595386206571228897212453e-12,2.68150396997848951682707142461576038e-12,2.71505529792246628804222086587802956e-12
protein/DD_g513,6.42632529814395579838273805378289932e-12,6.39654480140898272903938751466472075e-12,2.17399367964432913656757142645491140e-11
protein/DD_g514,3.07534438413276379613917844500176751e-12,3.06221463412186191474218724406507821e-12,8.94360363262902300257181313264437295e-12
protein/DD_g515,2.00848568279246411993577811001310305e-12,1.85639342001143667690025296627446820e-12,2.40258074974686301006750986505135239e-12
protein/DD_g516,3.05401061338276035214137919573418927e-12,3.04963379529079335032067729470277102e-12,3.05057030677329306542156627265717988e-12
protein/DD_g517,2.10606277770190301102117376309630284e-12,1.81996304666983836937358270297379063e-12,2.54803902187836879922380858209254062e-12
protein/DD_g518,5.68244599776712758004472593275389763e-12,1.64482542485894443989452718426009786e-12,3.28588856376827524958688362505199827e-10
protein/DD_g519,1.80490557749490070444896249342019280e-12,1.77426493557891024178429176269786365e-12,1.42285918089174128055035028023513444e-09
protein/DD_g52,2.50014985409214247183466245973595205e-12,2.48445047766677839055054261088507962e-12,2.48539449015266765262390962668429979e-12
protein/DD_g520,4.00485189950443427553232470383198827e-12,3.56246263043651464012612489746374399e-12,7.94644825044210439324430313520522686e-12
protein/DD_g521,5.15099367724358512012142948154409258e-12,3.25335152729734219198288970913284426e-12,1.88698469304399348908870406491066874e-07
protein/DD_g522,6.54415313062696903877275342565640326e-12,6.08561125561894230282247347025122620e-12,1.29454143150700024855922009169929815e-11
protein/DD_g523,2.55955733006396251474762822272247870e-12,2.54319602862253559138812645283316749e-12,7.69654070284332174209741837579777719e-12
protein/DD_g524,2.32705351605933461304872220400139796e-12,2.16861063646056760711213406028594036e-12,8.18648280869522133411505471878595683e-12
protein/DD_g525,2.61219840983351127014799377253111414e-12,2.46083865399142297073764502950130454e-12,4.48045053166282932561981884791313414e-11
protein/DD_g526,3.06838419135157613752759754601133263e-12,2.81239504293804063817492740446377159e-12,3.94492537207410093594389425445526628e-12
protein/DD_g527,1.98516141473222158834770678788779440e-12,1.93187270526361129674053587383787252e-12,3.66084844566845157939100884213606647e-12
protein/DD_g528,4.04090741664108185455646246727532423e-12,3.99528889344827492381357983576350371e-12,4.44453444427356958677944716668272474e-12
protein/DD_g529,6.49377114083523880086937861181651003e-12,3.40284188067105412554430258779506890e-12,4.82381675402906777290316824136960404e-12
protein/DD_g53,7.21506926559734056051556835421486333e-12,2.09229977958380843408234552978647783e-12,2.58476191450988347131129948302903017e-12
protein/DD_g530,2.91662995151853526226627146303345809e-12,2.85309918669133115215540528649131201e-12,1.08177467423763602140260701613809419e-10
protein/DD_g531,2.87817313628705613324045586710062879e-12,2.85324650312499388026002992747202971e-12,2.94244270151237227043549507522429016e-12
protein/DD_g532,1.43235994098326589606501908950981139e-12,1.42780812702666912772338870971554067e-12,1.43265624957876542454969553720553749e-12
protein/DD_g533,2.30266566037837353591546115134545469e-12,2.23797379604005977293086272401339679e-12,2.23785237283298486134316148830702517e-12
protein/DD_g534,1.71710936305034086510897865554009872e-12,1.33961626093943195720546323677341823e-12,2.28727412533164007864269900120421311e-12
protein/DD_g535,7.70820061017035979071124151239087075e-12,1.02117081428749283808300270501591290e-12,2.22442185928433475740733427163552360e-11
protein/DD_g536,2.22574821948035618814690550039565995e-12,2.17338990459543801233789133275263888e-12,2.24441759645693885655718562717003239e-12
protein/DD_g537,4.20797288077759103697633298623325898e-12,4.12771105694537637312005112308816655e-12,1.06729588331118148398062243638891897e-10
protein/DD_g538,3.40907362682117351433093538242983830e-12,2.65086135044966294712277740672535226e-12,6.81647244184610858416977340087842755e-12
protein/DD_g539,3.05050329538804950613377823180340870e-12,2.99211062356007477329034125813489061e-12,3.07516676331404677448515951489139811e-12
protein/DD_g54,1.36296937555629261722755721405185627e-11,2.84991017100859635747861463762596103e-12,2.38705448314625445434983604679763461e-08
protein/DD_g540,1.93927702744716999615757415697484449e-12,1.89412460180597693430721460836913313e-12,2.76534914937333212196240897797571977e-11
protein/DD_g541,1.60599717526351807331347867260968492e-11,9.96440197547321703539512932178834646e-12,9.69768415581797201821756222519549636e-10
protein/DD_g542,4.04680387867918185602108544804164880e-12,2.46323931911771686090016227207804968e-12,3.78334962419622618164877341734587817e-12
protein/DD_g543,1.10401942416279113879662880031212395e-12,1.01505913235104233412662382289671887e-12,1.96289612262879947262190457473363308e-12
protein/DD_g544,1.91828771713544613226688015916265124e-12,1.81682813385486542735320136719970108e-12,2.69714298000702000779200784852337714e-12
protein/DD_g545,4.78333617724127782976268532986954197e-12,4.78094811117326214498800549139827557e-12,6.59352595363872787933309041378422418e-12
protein/DD_g546,3.51861586998302468492589625614797523e-12,3.39151473275195432560965921140642220e-12,3.57962417057698840812577791449967269e-12
protein/DD_g547,2.44209522266443366298602709043195356e-12,1.71902150660593488047652490493321735e-12,1.71847449617360355791502895534752516e-12
protein/DD_g548,4.55333544703707005779819201727911380e-12,4.54579349268941960350383387927515664e-12,4.56108858911583425897564284301369507e-12
protein/DD_g549,2.86320399700086414614339651064660083e-12,2.23625496108879393892460304750876983e-12,4.16414089041569244497332717121217375e-08
protein/DD_g55,4.19027641910051240314220745317193679e-12,4.12631301683804379594011681976841446e-12,7.64170148321910849820744417406217068e-12
protein/DD_g550,2.06285241164774224479492536471000820e-12,1.95909784061748801260354804123055252e-12,1.39106330979728535696493954922159355e-11
protein/DD_g551,2.76509788988486993091471528169358944e-12,2.75596833287077257922754547679796075e-12,2.78422151554151116457401753003836464e-12
protein/DD_g552,1.89572612023455981564674362920751981e-12,1.80005641985798538216034450096550659e-12,1.90929007890382395067856376050119114e-12
protein/DD_g553,6.54753658978529690596512459156463507e-12,5.65866282809508761073439440704679421e-12,2.99066081546055640916963110202802236e-09
protein/DD_g554,2.56624328808724422226886050915436661e-12,2.56504086320344427629026861009933465e-12,2.63319547625455618921382803531423165e-12
protein/DD_g555,2.90468404489092829132848598643133108e-12,2.85579842660138025637278872624725376e-12,1.77622328265387298586790425871958258e-09
protein/DD_g556,2.64610518468169984835134527459868367e-12,2.58612073303687325046314202349000919e-12,5.38157394946192888513333884509050548e-08
protein/DD_g557,3.15553173507335539748422125302635031e-12,3.14924242487739640365726798260249926e-12,3.29150097211155163181762142032203386e-12
protein/DD_g558,5.84659559335028652166546887947054671e-12,5.78849599926860906969434632685537500e-12,2.27222037420452339625448098608877970e-10
protein/DD_g559,2.36136279279560063676264562122713461e-12,2.04876936736843365114699089507329979e-12,1.59287366559125375463860445863121315e-11
protein/DD_g56,5.22032034475742600544651059556080738e-12,5.21470550066269547210023935995628998e-12,5.21599713082894212122979498999998968e-12
protein/DD_g560,3.22590999588754180021125573863086295e-12,3.21022530800387651402638482978438369e-12,3.43850244738384415410829727534819709e-12
protein/DD_g561,1.60892491053017073151636861173141802e-12,1.57281512167979285114189439602647358e-12,1.06372293454421968886511169654481488e-11
protein/DD_g562,4.48634217406424873009885393694453462e-12,4.48468436484505641978088053716945305e-12,4.50109437128187853662969465066064758e-12
protein/DD_g563,2.30254638252555023112554874857465900e-12,2.27631731190650510746932564309638044e-12,2.93973055609251353819737092591478121e-12
protein/DD_g564,4.84757721535679889252758077570490771e-12,4.83754531288380915105762845416425694e-12,4.84533841730975363479184316867899305e-12
protein/DD_g565,3.19150016602703506764150410407804316e-12,3.13717561353993917658865110061554076e-12,4.98780189161284877429427544113295010e-12
protein/DD_g566,1.64294274000506932390414561987977284e-12,1.21438709119185910253742748768265265e-12,2.29926351561932392081063925885666115e-11
protein/DD_g567,1.84963407277314043807692497463583507e-12,1.78749011529594563276662411950598538e-12,8.52772523770839297894854883672558142e-12
protein/DD_g568,1.55727289143678841418770780414999927e-12,5.13362422871532126580656970305925650e-13,3.06745080679710640111024658032011020e-11
protein/DD_g569,3.73388700360468008989089051628774630e-12,3.71736567821793556292995109797160657e-12,6.28839863973378195318021504719923403e-12
protein/DD_g57,2.62373949109981106798217869649411331e-12,2.26873437124096595696117499040626319e-12,2.06965708106126088436663067322590277e-11
protein/DD_g570,3.38935287271284095848073964625683513e-12,3.36998696056867914156843551441257199e-12,3.43333349441265659337235744231286882e-12
protein/DD_g571,1.55696469136645034255551947755386101e-12,1.54440295280378165096047611099075346e-12,2.20354962096335724214482389518421047e-11
protein/DD_g572,2.73476685263459291317933981487478915e-12,2.72077627677117291410513193249179318e-12,8.51607418488246819967189459242200639e-12
protein/DD_g573,4.02459483987629042582679672509785290e-12,4.00326891239048342143101035606707553e-12,4.54852956155639477718272224364706582e-12
protein/DD_g574,2.09970323553498747085901703246953858e-12,1.98909003441125028871906722711275668e-12,3.44403845250006403487538883614430845e-12
protein/DD_g575,2.60555278272526410678678434581934335e-12,2.56545884480441327047350122779540508e-12,2.74083931168313170408289308807870876e-12
protein/DD_g576,2.40359827318500229451397963738863077e-12,2.31733782009416740593384014188259568e-12,3.53074502844511136329419071707884153e-11
protein/DD_g577,2.41756492403400802185493089780089367e-12,2.21578885631957107278626883149294280e-12,2.44884369174957249984304480216569627e-12
protein/DD_g578,2.46840944518047888757777009948283203e-12,2.32541250732938152186678980601742389e-12,6.64320907587740117595998185078372586e-12
protein/DD_g579,1.29180749253788346373189916473871510e-12,9.90999596444055973943234610392535312e-13,6.61971546895621238281205362157278725e-12
protein/DD_g58,2.67328078397752595024456985656981224e-12,2.65167590734651874652123019632205100e-12,2.74840581958951763044308327193583837e-12
protein/DD_g580,4.38883669707862304906442220958551151e-12,4.38210009901909620607903432271711798e-12,4.38257227468435439846749362577307354e-12
protein/DD_g581,2.68367542675558019201701773823496955e-12,2.00098102520065711496733988150266699e-12,1.73960705056520457719448395217958407e-11
protein/DD_g582,2.73770778315948982646218538658436932e-12,2.72044971373212370449313675078366367e-12,9.38098452166841550844403677830520765e-12
protein/DD_g583,2.69996150646498618739429864901097887e-12,2.48223838334806965945236845199117699e-12,2.99975454680688750204986892143447614e-12
protein/DD_g584,2.60175128807553228389562827127680509e-12,2.59778454984304412618068961494021476e-12,2.62674616720281957660522583604932142e-12
protein/DD_g585,2.94146550567610473350833225296398822e-12,2.94051889706242799771764322517888822e-12,2.94114423314122441732452887850159336e-12
protein/DD_g586,1.25805060479839447361338986835982394e-12,1.10433136438660286125632235724621080e-12,9.25026101377128200627918667542402393e-12
protein/DD_g587,4.39877407376697574189565849910132978e-12,3.96085932726544867951723630421164550e-12,4.05987109920659011172623603909508242e-11
protein/DD_g588,5.80669201500048506281594885715405073e-12,5.79967500623132793218912144974128573e-12,6.24576248864915189298150797138376295e-12
protein/DD_g589,3.07627268111384865844354597429591875e-12,2.65896912121207490385918192807672907e-12,4.14665796138169032919106252942720449e-12
protein/DD_g59,2.16418859358413714668712721157031079e-12,2.00539248839744156096119816796551876e-12,1.13638737484306217037688372822088469e-11
protein/DD_g590,6.48817727052832468533231866174537433e-12,4.71236697815236470031007267750943470e-12,5.22191934546683196114925981412722685e-12
protein/DD_g591,5.18443426880669355702603581134053181e-12,5.15603532903936858272837379770332208e-12,9.97345842528478359327150212431459472e-11
protein/DD_g592,3.42667963771004089923370670546246216e-12,3.42725433227267177394636661266490303e-12,3.43406884832767671418265694144654506e-12
protein/DD_g593,2.44389925782730110190871347764550482e-12,2.41742900341856573760003287006135798e-12,7.14134428956364570486612313702131206e-12
protein/DD_g594,3.28034563821022102547279324174160328e-12,3.24947110755776687198278456418428915e-12,2.75794072010671031684373460451043970e-10
protein/DD_g595,2.39260634321264620294269026683521269e-12,2.18571973454234799956562060241123341e-12,2.21029032019467198983651102601620497e-12
protein/DD_g596,2.84964298989782672731861663646377523e-12,2.77610891791559916019105493619323002e-12,8.14211758333399507807863928921530159e-12
protein/DD_g597,2.72598101211121173067426068678916067e-12,2.69982165679064909004235903426744012e-12,3.35897655389867850302783144693805442e-12
protein/DD_g598,5.01328161046472329364544079358087126e-12,4.95610090908016616029484187479424830e-12,5.11025849076135331075681528327980740e-12
protein/DD_g599,4.68655145650301226880216068330331700e-12,2.38411950492457629152159391342467585e-12,2.90383803438337165743762182525660145e-10
protein/DD_g6,5.10700646035735050117374111625416630e-12,4.49674208661616545293175951643301457e-12,2.07912056533942775907822911450256846e-10
protein/DD_g60,3.60988322424314467008591441165534824e-12,3.50752776900917261191131974084677768e-12,3.84299993741392851105037215627113456e-12
protein/DD_g600,3.81382832448082418369282973644647256e-12,3.21427765507974897340242283010836377e-12,5.18844175636978209035064858775343423e-11
protein/DD_g601,6.59624351805426390436294453888942996e-12,6.03655854999555984451764051898360410e-12,5.46053020129363718331275964075090410e-09
protein/DD_g602,2.29231638064281772374106036818054326e-12,2.27391516340258994628175556519213229e-12,2.52995308275424621795810669703544555e-12
protein/DD_g603,1.93453766973653715769519347935418323e-12,1.87673428574003183968500766321700721e-12,2.29332612134437950220491639033982253e-12
protein/DD_g604,2.50030102890806205608156024306950979e-12,2.48213739838722399592604569391922283e-12,3.08360269182514135198124151920445002e-12
protein/DD_g605,3.85523369477701151626663738829705247e-12,3.84181958421640636059054336956776340e-12,6.87955723466641135746779213070100541e-12
protein/DD_g606,5.31287379167633315986972930436567333e-12,5.28965487478697931570891181045424335e-12,1.71331532975459554829195481906257164e-11
protein/DD_g607,2.10750695143457398589305718337223975e-12,1.93978809339937100239925959432936979e-12,7.57038965775261831108748497236102665e-12
protein/DD_g608,5.53798780000077820841449846445413227e-12,4.50758750291802346814418958853394639e-12,2.48619989368802525157579985176212692e-11
protein/DD_g609,1.86563386117559246291220172845979836e-12,1.85187728071078161398325763721411627e-12,1.49397769047160200647055052660154012e-09
protein/DD_g61,4.96507598813424938506357969838425520e-12,4.96157747264886616789103500565972525e-12,6.34922218975541969950766723176878290e-12
protein/DD_g610,3.48093122510997098562270711711282629e-12,3.47667795981809452982988479043269004e-12,3.47680017003701833573186100804243039e-12
protein/DD_g611,5.67909210382276490771246492628433660e-12,5.66600354447407700325791600662244322e-12,5.71302267219828378718986688460015181e-12
protein/DD_g612,3.09771716509701290630593691610249978e-12,2.80289746919960733678301522829731302e-12,2.20446646413912861720177327567901547e-11
protein/DD_g613,4.16965266287087970588228279158895322e-12,3.73910087821983034867008609920488913e-12,6.72180265303462273155398045658416748e-11
protein/DD_g614,3.21882988308732397037530223106855922e-12,3.09146171484283967145600070467414814e-12,4.29609573487091897852922856269635888e-12
protein/DD_g615,2.78977276657530322253259522169186097e-12,2.67392811010996280934919983554645653e-12,9.97920298668655725427187252557317208e-12
protein/DD_g616,1.91171352678380591288602004742899553e-12,1.85851276779240710269450926022673721e-12,1.76463881865501484231642534594353425e-11
protein/DD_g617,1.37502882441240398479178014943269636e-12,9.42735830971127955200897729646011285e-13,1.35401867861050013290611640930484300e-12
protein/DD_g618,4.46423096384033174093594496036336394e-12,2.43864130035033096061084524536537420e-12,1.32320977794805093138512286483343604e-11
protein/DD_g619,1.81975361220556474065131014018779423e-12,1.78818840531303508563868804158757136e-12,2.72731620326128595798847989067526189e-12
protein/DD_g62,3.00706140085046134035692000987302225e-12,2.76419006251511807771537874329686514e-12,6.28518557888345959778079627750901574e-10
protein/DD_g620,2.53788869896366581633501417824416832e-12,2.52359326797469795325488932646764787e-12,2.11626843163254887084167801123022372e-11
protein/DD_g621,1.43960316281815918751093391725166150e-12,1.40340145970613568835964981815834604e-12,3.59330457125095739598617998890791724e-12
protein/DD_g622,4.52093928669429361019109667997097176e-12,4.50080561402790116588883663735850846e-12,4.51479702973284521013159284054565752e-12
protein/DD_g623,4.62779113122058192435418778933978491e-12,4.50931595701744031701335455179174428e-12,4.51470085252715523261803410187092242e-12
protein/DD_g624,3.03901331519596584352075309973542877e-12,3.02332704085973250576795427110028691e-12,4.77686191409146358182900434180808220e-12
protein/DD_g625,1.82587006747175468582981112481124008e-12,1.75862991137149137685309552785063231e-12,2.04098689174194762994730961175554353e-12
protein/DD_g626,3.10617224624948267796742781708007331e-12,3.10737220359704741183553232363522170e-12,3.10859409902419602131021192512023286e-12
protein/DD_g627,2.89279909474868896649294448454345628e-12,2.88011831817042310987461683441542919e-12,4.47540975188686095874532687947721687e-12
protein/DD_g628,2.06886333970857501691801737921343577e-12,2.03258802379532394858886040026344814e-12,2.83388676795246216618331642438787142e-12
protein/DD_g629,3.34836905957513509191767892820653462e-12,3.32180128495861685084807350908094385e-12,5.80539837653640312346672868815178400e-12
protein/DD_g63,1.00688898631998964716284924473545175e-12,9.93752826698131775931141150411030012e-13,9.98987662054039653689246094953688521e-13
protein/DD_g630,1.93507294626507766488415327227463326e-12,1.82899194411574153989522321232116986e-12,4.05345545134038471501576163461423683e-12
protein/DD_g631,6.65612328332843898322254437799598412e-12,3.45429110431925841168208921144197946e-12,3.55367236744426911182367871493528108e-12
protein/DD_g632,1.46274698913379566270984655506386258e-11,3.15582672847156574535127361297198000e-12,4.98313819771713886769609743898572337e-11
protein/DD_g633,7.00309989666047237566391200826937932e-12,6.69533199211300638039923079375372582e-12,1.25645100979617041125598592500097923e-07
protein/DD_g634,2.95608033169964750029219980210281087e-12,2.92165823780709278449604332042550685e-12,2.97744872200922922790555896679647245e-12
protein/DD_g635,1.72113199785706640805613044521060431e-12,1.59255088682661204488008550750022609e-12,8.11562931107674498097560038074812699e-12
protein/DD_g636,4.03757898125455569559063121328452780e-12,4.01432040106856424939518490097770468e-12,4.02322373502780257075392591033208843e-12
protein/DD_g637,3.74133842440275452933754767708938962e-12,3.70853447121373181872330119167862529e-12,6.88966657271537828707691096682367919e-12
protein/DD_g638,3.24072374090552476782918336628843788e-12,3.21452409211141247572485160803619362e-12,4.03374883429523082284230129364814377e-12
protein/DD_g639,5.21500305257055782236960918543873403e-12,5.20831045198339361475472760964543593e-12,5.23699092021193153820578018507276199e-12
protein/DD_g64,2.03477803911045515259687871010682500e-12,1.96632191737861584449151654830436767e-12,1.98782231584539432758019127747758749e-12
protein/DD_g640,3.04184195785804059331586132707977496e-12,1.15557440533737382771275611685987141e-12,1.75567101153382311435874596577291009e-12
protein/DD_g641,4.82954690492381065744360917686168161e-12,4.81874125983240743934131475791966270e-12,5.34507552750644510964704023509024512e-12
protein/DD_g642,2.74958653244776518723989670901886250e-12,2.74387974535186777237163113700438777e-12,3.12079632846741419953883287788339965e-12
protein/DD_g643,3.03336845759551534922145736978573031e-12,2.81062469896524518299657673899460138e-12,4.85949519597415620449409586277626180e-12
protein/DD_g644,2.07213535758137172756418486212676399e-12,1.91870302865177725040635599974482736e-12,6.03380287751191927086670766052753352e-12
protein/DD_g645,4.52378797453608907491104429153452722e-12,3.98846182258974212585257593882291601e-12,3.63247522505025744297129472729669099e-11
protein/DD_g646,4.80772291202711191303459474923270719e-12,3.60882730548472801994438812911543557e-12,3.14686607361916022697975917040725762e-11
protein/DD_g647,3.36460962572086658018146415036274405e-12,3.35970857054576125639071896094878452e-12,9.18564064130681989411282151386502807e-11
protein/DD_g648,2.50472788257693551892620013749569482e-12,2.40598300510082036038900770685659801e-12,4.10372357694067084439899787760581861e-12
protein/DD_g649,3.53353721244287345323055884238379703e-12,3.11181956024916115059814469407726020e-12,1.43380940790566855893626272703610292e-10
protein/DD_g65,4.93412102815177134436861852279500787e-12,3.50140989430961703761037215704644160e-12,1.39046287669659238594416467195312552e-11
protein/DD_g650,6.78105983166400048788003465218855105e-12,1.98850727319016163555686363719941054e-12,4.12933767291204319580146401042556619e-11
protein/DD_g651,1.00940963994206031265777636861544463e-11,9.95239384096124792431862144320718099e-12,5.08914596840620103329864583646574033e-07
protein/DD_g652,8.29768480837786472216263367444730518e-13,7.27014869620043906680096781889059154e-13,3.27678446371828032743192025435777867e-12
protein/DD_g653,2.95141207891771767955153502099312008e-12,2.84814398344356524279538535264974744e-12,5.24302003372780239671867368862387631e-10
protein/DD_g654,2.36531168808485125571410469596114727e-12,1.80654321933495320040826810132125772e-12,9.63250925308823378084036613858131433e-12
protein/DD_g655,2.81798494240068210679156272958605150e-12,2.78371026288133274573314143023410353e-12,3.00844307915205875595171794185941706e-12
protein/DD_g656,4.94541897537216043770337475196725234e-12,4.92029600929351408102540092717146254e-12,6.59200567357488430033292926067313737e-12
protein/DD_g657,4.67414141352848668645590235274666570e-12,4.66238677649070233622513969802317691e-12,4.68784352642409285047224136806315919e-12
protein/DD_g658,3.09312559415827256451757652680900659e-12,3.06970963259831683014946407936370423e-12,1.01794505821576718644360004929715926e-10
protein/DD_g659,3.09596932404988797314565419940330083e-12,3.06392994480197797367874240007774731e-12,3.17367736930591161880819062386284099e-12
protein/DD_g66,3.25448587062883501159382222927497562e-12,3.24698677997306814311080131348387348e-12,3.62328020196130138025126605639724481e-12
protein/DD_g660,1.46169646824021425715445265974937806e-12,1.33689558129019593578494743188988703e-12,4.68610865953275803966098526043904580e-11
protein/DD_g661,3.76103376829547232144736782615328692e-12,3.75708709678343635342005217615089286e-12,3.77062178626097414063686098474342633e-12
protein/DD_g662,1.15079984931616886830810083255479834e-12,1.00636178333770495127976806513030884e-12,4.08992807848188378620799406420647527e-12
protein/DD_g663,1.63091907099751187249863398850342945e-12,7.91406357675432791600922400115570410e-13,6.12785488527057660265536085651474700e-12
protein/DD_g664,4.68693187492509356585462386631435807e-12,4.40776300082022243642239608343517973e-12,5.20532944471561392387903636374519474e-12
protein/DD_g665,4.26684445490623353719438947302064040e-12,4.23521106399761683132014906841469995e-12,3.05256796026757720303450191143163651e-10
protein/DD_g666,5.96585896589107436037687305950588062e-12,5.83745986278040923783444390466959626e-12,5.84726813986225229818643370842738785e-12
protein/DD_g667,3.10899402919077124783569690430763354e-12,3.08513709370787038925508556719501247e-12,3.10368474410806385610140665366397250e-12
protein/DD_g668,2.81361364668407516105088244466202023e-12,2.79768074367541042654194418624909434e-12,2.80010480899659001809689806951050080e-12
protein/DD_g669,1.98564327428836969191464523437501728e-12,1.97849006283158487677518288820351146e-12,1.98302614859918214560422735283540788e-12
protein/DD_g67,4.24921266665374662441303143033139170e-12,4.24554740736418112186773142892507258e-12,4.26209119592685131073863607113247223e-12
protein/DD_g670,2.71137345160977591686407144437711878e-12,2.52871136417325797083140006224713352e-12,3.58375274852205240051392971989965502e-10
protein/DD_g671,1.21878980270292978682463144653540287e-12,1.21495377579414476382721858759257263e-12,1.21559695448489107333655009794113062e-12
protein/DD_g672,2.37116180723437537805156081256143215e-12,2.34749131312402259626771184941943357e-12,2.34807820621274682979980595387746175e-12
protein/DD_g673,2.95210273759810439015396489668240066e-12,2.72016404929727894924135994920283102e-12,6.19549775025314885028026558140810587e-11
protein/DD_g674,4.07233503636735586979571041436978369e-12,4.04720050408558796817085899588602502e-12,6.86061321902056863430538826532127532e-10
protein/DD_g675,2.57461173350833684723069378711630006e-12,2.54603432673803967836143727045211412e-12,3.76212061708882771861754053793216531e-12
protein/DD_g676,3.31879005830494619615368826060198372e-12,1.19780959132718339545299838955742526e-12,1.62244694371870398711603125193512543e-11
protein/DD_g677,5.03920622462431422002195192044166676e-12,1.83383043364274161548987963659899830e-12,1.20003201424356960061732459264023388e-11
protein/DD_g678,2.29029567433292507566400428570116112e-12,1.99849196918452813477967274934205778e-12,5.58672842251124207977349884782074213e-11
protein/DD_g679,2.47336613959339341526978325290244013e-12,2.46245477036923534770326700100274479e-12,2.50469283521007591172404863472435504e-12
protein/DD_g68,2.58023437375201191431806854779405077e-12,2.50448877652067972219283041006681768e-12,3.14384263490052084644602923989346306e-11
protein/DD_g680,3.72399704485074472011471859157858094e-12,3.65342066556525049615989177386956704e-12,8.75668522499080552337065498529913906e-12
protein/DD_g681,3.75547367030353789576231887504273406e-12,3.75281918696572178618811766244372233e-12,5.23012766400963631179731572296758303e-11
protein/DD_g682,3.53011608220255915683070153755052195e-12,2.82673861556041375513414896066050328e-12,1.22925261042521847311368842358417588e-11
protein/DD_g683,2.69801744657531636517059660256111159e-12,2.47792024851160209912232925750687996e-12,2.44515573423247346685001870972222822e-10
protein/DD_g684,5.04369894135048361816867308866094482e-11,5.99343191357928062035612306905030473e-12,6.79995987604087282665057170205660322e-07
protein/DD_g685,2.02044780975470228257870091975884203e-12,1.95025548258459123481919890474050100e-12,2.65763190252846606234610671404732222e-12
protein/DD_g686,2.74696251136809727200362089399131206e-12,2.34753190572514468960381926721533905e-12,5.33979918457949229168584143991777094e-10
protein/DD_g687,3.63938858651119475965859269158078451e-12,3.61248011241155554432326312706950677e-12,7.47642315569691485761263047066596528e-11
protein/DD_g688,4.21395113187147001828931037197314709e-12,4.20832240931891042908325312070305027e-12,4.21755945298065522977844614787071424e-12
protein/DD_g689,1.14664387286616137893442230905048204e-12,1.09968408558642570592759288580798972e-12,1.73420754000975807392875488898385122e-12
protein/DD_g69,2.34786773393520871903066381099602030e-12,2.33012270540809171086369866351220233e-12,2.93234631270962499061356873987895086e-12
protein/DD_g690,2.34654989353050539922926345469363077e-12,2.30691088666098099564712827952937242e-12,3.15544934222758546190857230485194625e-12
protein/DD_g691,2.85347960602686467586002087907376160e-12,2.59812420186995043531562748441318310e-12,1.69300332016197460509647853590955121e-08
protein/DD_g692,2.29181034191433988017670394910309696e-12,2.17504444893719302626759043746502325e-12,2.24296090719609630765224852128213789e-12
protein/DD_g693,6.81221238357965677990582934417878005e-13,6.42986019383864316008268042697583966e-13,1.76026337206327633397103058976780295e-12
protein/DD_g694,3.87410397628137519186586504271398456e-12,3.78371253241782051269466562261724569e-12,3.87110078585229372169541938870850681e-12
protein/DD_g695,2.90523538962474490894350995468596378e-12,2.89288647556296813034600454974494492e-12,3.71286464208558294587008945584500565e-12
protein/DD_g696,8.01290864071909063923173640554793917e-13,7.26955590572037379058371817369550158e-13,8.74763921049993195534392170108415417e-13
protein/DD_g697,4.43890569293490782791025980977895701e-12,4.27844344330946035093831333538397419e-12,7.42202202413491819528150458364866129e-11
protein/DD_g698,2.41246689623590729852797068321663532e-12,1.97296323706320265350609494717034030e-12,6.03415927122425256942958928424459928e-12
protein/DD_g699,8.20209114217579434816832760946683010e-13,7.98671631341290688711821116170161889e-13,1.52370162594467478871622723690053895e-12
protein/DD_g7,3.69551597130213052829086325762274045e-12,3.65029998945292186962235112625375264e-12,5.79194890327197569877630751775662487e-12
protein/DD_g70,2.26263973289955490053948707988768993e-12,1.90272979627641453804128534343399697e-12,3.00123600377437730907560715957861183e-12
protein/DD_g700,2.21486710790709505909330867806373601e-12,2.19247865460856304017011917670534761e-12,8.56591622642324312277198905606735289e-11
protein/DD_g701,1.55200963189181235967354355706996538e-12,1.50831646102910491951055785184550221e-12,1.55326085638683944015105069397935285e-12
protein/DD_g702,2.94355455183598359874727658827764346e-12,2.92552886870674084119366263227103986e-12,3.50262987204536784035154353390282411e-12
protein/DD_g703,1.62862900457546261891210036878861033e-12,1.59989104968876702744205849114343723e-12,1.90714893964064251482338120825642367e-12
protein/DD_g704,1.66700049637924184064466549152358343e-12,1.63097928081814227941446132404808530e-12,4.96876079523474606925917747019781695e-10
protein/DD_g705,1.65099390873895734731643247252266916e-12,1.64606943968103855927454222822591041e-12,2.57027638331108585360162468177953187e-12
protein/DD_g706,2.08244887107910472743104795647696491e-12,2.05458110231513711276584147183792633e-12,2.09175234149659675898476528944493354e-12
protein/DD_g707,7.26223752217570512491486911953219501e-12,1.91780921666621376585589609362837148e-12,1.04025319638387357681016280031891856e-06
protein/DD_g708,8.19250479073783994770277454188036429e-13,7.90028046711544460031013352053705080e-13,1.15822647608399883293611875374844965e-12
protein/DD_g709,1.24992528648293804613100181246093160e-12,1.23568257455169844137073032840178483e-12,8.52192394665083797537013699171027239e-12
protein/DD_g71,4.00188647249636537215605718211809948e-12,3.93057273703199547915209821914610417e-12,3.96516201325629670033768874872324716e-12
protein/DD_g710,3.38118588230260965325789360468246251e-12,3.36940595608687443234683497951087092e-12,4.51862430931859541844965953369622926e-12
protein/DD_g711,1.17044702118885941602276815572579949e-12,1.15350978076790358791459727351737645e-12,1.15835594632268090117400257968147205e-12
protein/DD_g712,1.19333392178642366341792636350961914e-12,1.19077418573281457019624553646229776e-12,1.20930063017324044157617937750024839e-12
protein/DD_g713,2.43349615037137771048585818211991578e-12,2.32196207189613044360075330567666365e-12,1.06847883798489985712175019710121212e-11
protein/DD_g714,1.42649572636533600742328286437764109e-12,1.38035521870095920481687754557066659e-12,1.39101713832777746579734286108960653e-12
protein/DD_g715,1.35245411928925535173191821387069336e-12,1.32139086513996664210667032665771260e-12,1.71959098659344193037295344417066726e-12
protein/DD_g716,1.25661124366333207758344713599242561e-12,1.17521733968806427135735354191388107e-12,1.27595414316386939738935265065619886e-12
protein/DD_g717,1.60268004936766778470894199656017657e-12,1.60116934240843073867469118075655918e-12,1.60125378392775951520317476560985125e-12
protein/DD_g718,2.74244327761451314523587169773618101e-12,2.73488131315928681785612025286625605e-12,5.82268788182887339943035242661257193e-12
protein/DD_g719,3.54532551749524828610348892780171714e-12,3.53494166637518799441981125412207410e-12,3.58121893445490643195696362954886156e-12
protein/DD_g72,4.25705956129031962838717709595238603e-12,4.08607211644968555282725132458292820e-12,2.87242600232399353098118975624327451e-11
protein/DD_g720,1.04013337974969655637690841115326604e-12,1.02704563654814322092560380066803161e-12,1.03595949287461689221046654638088955e-12
protein/DD_g721,3.62923389274911188772526783954035710e-12,3.43420672682601170422763471240995196e-12,4.57832514445300490772103381249114729e-12
protein/DD_g722,1.00910746527970239006025130524622207e-12,1.00075434227921282914757239870130031e-12,7.62842196494639875444562110644966287e-12
protein/DD_g723,2.18137655074151641272850257301185556e-12,2.09106980695533044275910403246628163e-12,4.37588220367161349897801867043077776e-12
protein/DD_g724,3.45638941055807764974782861670147133e-12,3.42810615569963023801799793891496840e-12,3.43086497892790323893803704552621323e-12
protein/DD_g725,3.42294245882247706175249727866410115e-12,3.27539927703927923233916299293842737e-12,9.76229290350788812760059955928850784e-12
protein/DD_g726,2.26198856745701212603832605164350279e-12,2.24745836521295709930882643673681275e-12,2.44333554919255054472258232913126664e-12
protein/DD_g727,1.76264601596469883242736057846319403e-12,1.72838884667799441205975688568522982e-12,1.86688088081009424643137512868122824e-12
protein/DD_g728,8.09988401440534852439024290188580708e-13,7.55008119957819204940852689222123604e-13,8.07331089400237731325391904928703010e-11
protein/DD_g729,2.11004425980055473604522894631202462e-12,2.03616891963791322424966608829037363e-12,4.35954527027414930007420938360482629e-11
protein/DD_g73,4.92310084712558270042654104942989047e-12,4.84027931950320238217957681688252586e-12,4.90845247643422784225238666469030464e-12
protein/DD_g730,6.24804132282121208591133864737071037e-12,2.16055473204942892032214842761456289e-12,9.13392071192689699827294353404008206e-10
protein/DD_g731,2.24495078255280500979030081071048978e-12,2.23501776370053088052380198370392317e-12,2.23759775979349742999225917666753062e-12
protein/DD_g732,2.27109567101315637268228794402615602e-12,2.26343050926355284568927131495840142e-12,2.29242933208483300413081095904510390e-12
protein/DD_g733,3.58770561855668624117923267974407664e-12,3.57351080601117758970842572401756857e-12,3.60963667327901433104913931618304562e-12
protein/DD_g734,1.82110173916570730376682022166472060e-12,1.38485724616716214013376726762272330e-12,8.31414760584582455311194444034829006e-12
protein/DD_g735,2.58399726285587883011367436621326407e-12,2.56250046496217907803047879096624619e-12,3.93082707298166570200670890768066035e-12
protein/DD_g736,4.31256342156541832248183071199242898e-12,4.30939852484633435909774838781518410e-12,4.30950028190753100484582625770928908e-12
protein/DD_g737,1.99185301128196197244923039139066354e-12,1.85545264007852084336974113265126313e-12,2.25988820108015962843678934016211587e-12
protein/DD_g738,7.11826460962663313566148992741572102e-12,7.01350324970546244669738922771750456e-12,7.29189592925527909687809349628277053e-10
protein/DD_g739,7.63997988201724067175690513597178379e-13,7.47711540588540011950152514230880548e-13,1.55216965829290622731077878973586283e-12
protein/DD_g74,1.90200242409426731529699216803875747e-12,1.88448060723162076519004531162162522e-12,2.94780174232069110120734596223603685e-12
protein/DD_g740,9.78105307629124044959356793286195002e-13,9.74222893827631027545036874261269781e-13,1.02009574413277321683341390206417503e-12
protein/DD_g741,2.65658741247545537670288715044629751e-12,2.64100897670467415532626253208641317e-12,2.68855379206919112234270836873127589e-12
protein/DD_g742,2.83923058402287922699340460271485226e-12,2.83788895018888513729422461289315740e-12,2.83854851224031865090739909404376070e-12
protein/DD_g743,2.65261334955793615907454217361661798e-12,1.46466657359211126715315300648115175e-12,6.99943154129879000906782028158650597e-12
protein/DD_g744,1.33381754158431163350965825897149928e-12,1.31267549977097835611197135825590624e-12,2.90587698458060104798875981298888229e-12
protein/DD_g745,2.31216191370898647666888078947782453e-12,2.28474236776662504101467372159088742e-12,2.31295257365514552595230343978428973e-12
protein/DD_g746,1.15960437777130905389568480962377705e-12,1.15741732056293140264075317554264804e-12,1.15829792007907327448881317115266247e-12
protein/DD_g747,1.33284831674502872483025191129890235e-12,1.30971220682751358741201986096772774e-12,1.31479093890658701706917530176415162e-12
protein/DD_g748,3.06971447967479251751947407833785006e-10,1.25731230676498461017926709125647496e-11,1.24023465101386171774865888308881873e-09
protein/DD_g749,1.77006841773719059062258031619772267e-12,1.75891351377315294945812092711852800e-12,1.77275540867077219057712040365082448e-12
protein/DD_g75,3.05124865566363271190718394505207968e-12,3.04852414576418693119576566590727121e-12,3.04902680884837897519865131336244116e-12
protein/DD_g750,2.37690783856350663847621485990247464e-12,1.45892946121822443056621052307531945e-12,3.37968031635173165144759493748590770e-09
protein/DD_g751,6.25973474011661286850695381208828675e-12,1.02242932967841682438039532509198356e-12,5.47548388426318179331243133736370169e-12
protein/DD_g752,1.80229109121426312464729580309917457e-12,1.79742005347662053674247228977414939e-12,1.82022199674653276201432768384528273e-12
protein/DD_g753,1.21926886522894856578757206346652660e-12,1.20987940032898251612056599956107554e-12,5.30635267198322331625932137625831962e-11
protein/DD_g754,2.29637981749695097066799576300093763e-12,2.26397873697255475693686186734140339e-12,2.27142294024995700297671731535607002e-12
protein/DD_g755,9.30079986862378267012499118403039589e-13,9.25926993511322274736045042868566099e-13,2.52013901025212804501523573474860739e-12
protein/DD_g756,2.92424500170383990804049386047459213e-12,2.89162778452974535213680545113596525e-12,3.82976678615465878471580304495247938e-12
protein/DD_g757,2.19659436243314857959527842688763757e-12,2.05314027204399190852875509768156095e-12,3.40333520335665475807495780695815096e-11
protein/DD_g758,1.14992179162442380600296900692011789e-12,1.13647170300120027767818146980423538e-12,1.14962613019269170881341237489453544e-12
protein/DD_g759,2.16726439390658684763015516396069787e-12,2.16393229397542941723628649002818253e-12,2.17020431790152315440381397231399674e-12
protein/DD_g76,2.99711935649365384228971839973305418e-12,2.23681005261116084130007903402988238e-12,1.17826216415966063516755462208186869e-11
protein/DD_g760,1.04027405225913167526724392466866559e-12,9.84188372006220115771940476227369880e-13,9.85084328784248917537059493162742149e-13
protein/DD_g761,3.88511767868532585957351937289234880e-12,2.81528482557804539575738013537425417e-12,9.24841529093607252495250117485580011e-12
protein/DD_g762,2.49695759572549972656622234287569010e-12,2.43890581776546442545698443785866223e-12,2.76478774585843755631534061714540536e-12
protein/DD_g763,1.96107257124376611632121515404726208e-12,1.93551742610873071756553960719166089e-12,2.30883250255528425903771837603799500e-12
protein/DD_g764,1.62995799386300111164094271130774710e-12,1.39105602875408535161427271148759036e-12,2.36171222013750596395664039220264183e-12
protein/DD_g765,2.44751406221008547581098523337332446e-12,2.42310509646190784693782983496672609e-12,1.88017551280955754519553245520879544e-11
protein/DD_g766,2.78838232924354994633557023333884243e-12,2.75225221977737795850939760014257028e-12,6.34691677873531435121652203128654020e-12
protein/DD_g767,2.37940321322806085939766492164819554e-12,2.35879390981011963699316797417447890e-12,2.71254338240015979021006764190920252e-12
protein/DD_g768,1.63534375532569413322205440228960239e-12,1.57042334691876318791275950130575267e-12,1.09605479550948398156301622790046204e-10
protein/DD_g769,3.55118111850327762550808101866213706e-12,3.54276738790259845339891740297615817e-12,3.63864548912141757638960197559046741e-12
protein/DD_g77,1.67980293777976605472748795155091349e-11,1.83718577379820236346078783588567006e-12,2.88157129722047609669769580260779710e-10
protein/DD_g770,1.14629053385793012045483979144876915e-12,2.38789297198454844113774059998432387e-13,1.80483085570008607305053540150424348e-12
protein/DD_g771,1.85945826447410897000044937594783655e-12,1.77385489623076406866819394200138479e-12,1.66811685776842527785638286923569126e-11
protein/DD_g772,2.47869467136008199001909892850496801e-12,2.47441834466269430832719131114049515e-12,2.48110738902841269499862034443038250e-12
protein/DD_g773,4.30158830826101007356510520779892029e-12,4.27921100186041935823690035530736916e-12,4.56014712015427619348719867173336013e-12
protein/DD_g774,3.63215160754905655603238342752191349e-12,3.62964729535184786410556511439905389e-12,3.64867662061956056254272892195474657e-12
protein/DD_g775,2.58934849775630836686748026304080370e-12,2.57876241937703723466413226208000269e-12,2.98912985231687409924516760928071800e-12
protein/DD_g776,4.66526001995886671871229925162570673e-12,3.83115330513432721543939537356603507e-12,1.16932852107073329105929685552257032e-11
protein/DD_g777,3.03084083909173590797412783136035307e-12,2.84347700876249992185484517388982109e-12,2.86753436316688931161812250410932458e-12
protein/DD_g778,2.89302289691130815139278523683968545e-12,2.50644649900976187601400657887766627e-12,6.36332176225616527544287820254148996e-12
protein/DD_g779,4.14529614450477616696879765395042455e-12,4.13008545688860000793719549602998224e-12,4.16279797357060885804797365671082399e-12
protein/DD_g78,2.12991454122701094832235315833868513e-12,2.11110027938808685952021715253396017e-12,2.13642765255999144916271871934310879e-12
protein/DD_g780,2.59225837247258103471840548250509713e-12,2.55229207864298222365397689565722646e-12,2.92833287920306736668582024966219063e-12
protein/DD_g781,5.25186739558229048064456226666176966e-13,5.22868184154809450421915717383667354e-13,5.23016215472296920789504018461388027e-13
protein/DD_g782,1.55832735283086776646741652419548842e-12,1.53828655616852375446406343381949354e-12,1.55359571512719917543440198065860980e-12
protein/DD_g783,2.12983845510182674678796483636449826e-11,2.82977812954363423702269111693015506e-12,2.27433621973395587236712871528633603e-11
protein/DD_g784,8.19724224785946342352190425966086540e-13,7.87412123430525380865533188898967452e-13,1.05895159144863236341886257711358627e-12
protein/DD_g785,2.57963546245249716008723540149012715e-12,2.53087561042251518831400320925135721e-12,3.34453293281532694324290006842380867e-12
protein/DD_g786,2.53207668839083001713495038650118219e-12,1.93764302253625133495661419445285300e-12,7.65667767760491530077832761760978736e-11
protein/DD_g787,7.55473997097414295530869639607887571e-13,7.48302253780816411277520814619423869e-13,7.92056521995730237433712915976487285e-13
protein/DD_g788,3.77573076743034566582768106603340757e-12,3.75538602601063715822904069543619365e-12,4.64435158159424994191763507097449667e-12
protein/DD_g789,2.33835165564351564251965838459696672e-13,1.94381260488415261182310433874825140e-13,7.22324258421330632001102815665107155e-13
protein/DD_g79,4.37236167404739696299857071855497428e-12,3.57316947893947168352786341874950349e-12,4.29947056561578150357619736358705397e-12
protein/DD_g790,2.55783540177078537511636456002819747e-12,2.52664100616986534589000031397625523e-12,2.56153064737022908388119890638320656e-12
protein/DD_g791,1.13694765965558209168849919571582833e-12,1.11916304225230769350400382912986745e-12,1.14094767860172499456949073157389638e-12
protein/DD_g792,1.35886621882553319231047296025543206e-12,1.32865393413913714283107525003232242e-12,5.74529938704973951053600383779418943e-12
protein/DD_g793,2.63078323172740687140107224549613741e-12,2.57459384073054020156917049725613903e-12,7.60788677981656325939600401921561764e-11
protein/DD_g794,8.51988227969800046190772121864545461e-13,8.32478789455281804984461215537367150e-13,1.02885938095606079993908401468850598e-12
protein/DD_g795,1.86259302154019251138237274725407648e-12,1.85806691781434094273463317720281399e-12,1.86687896971447206201708735265546201e-12
protein/DD_g796,5.73163256759047409474406751398012289e-13,5.68674551385735391948120253495036808e-13,6.74518703407245689137846676766179244e-13
protein/DD_g797,3.34058627820838686198251568538609422e-12,3.34043945107556433543567614399997806e-12,3.35667649662878925795841445776563354e-12
protein/DD_g798,2.85434873974100482998257046531726300e-12,2.84641258675809652532220007972207834e-12,2.85488800857169459808522827757687635e-12
protein/DD_g799,2.34437295701127827852175061418336078e-12,2.34183983174450738980702603211144944e-12,2.34390594924415377643835506069875054e-12
protein/DD_g8,4.89007461222190537218420568380262737e-12,4.87429451158272681360800115895272346e-12,4.94264725823453363444266490349616895e-12
protein/DD_g80,3.10431662798670141782854707899766426e-12,3.08863317060797849420397180012269723e-12,3.08894082511963952069247880725956292e-12
protein/DD_g800,4.64461981434327826798157200235395037e-12,4.51395891203196437470866321141901999e-12,4.73841433847023529578658594259545676e-12
protein/DD_g801,1.81549419058098835745632527052634499e-12,1.80944437753751943252508713163983407e-12,1.81403802261492878549925347673902329e-12
protein/DD_g802,4.41922724582621652974593771148500373e-12,1.75776615127552160983082750048646804e-12,3.82590685681443842967045082709780087e-12
protein/DD_g803,3.72832176974535499391744053180219510e-12,3.72049711996723261595986901993980552e-12,2.77156933343720944890389227219222341e-10
protein/DD_g804,3.23015563394901757644117045644666971e-12,3.19297050927000956358272066933977664e-12,1.08373491397364126420158232984947261e-11
protein/DD_g805,5.54165205379519994430771844285592613e-12,5.53736894227638454486920055574770582e-12,1.92262734949940641422469344368984016e-10
protein/DD_g806,1.36860954295722907302270739156731012e-12,1.10971247077581058257258767748305539e-12,1.28247016262720354723164642872286495e-12
protein/DD_g807,1.56884250432258586964144780964487842e-12,1.52341129388302025434878418961038247e-12,3.08671656195736438553484482293152289e-12
protein/DD_g808,2.06172570794348815727269377139483154e-12,1.83895127389066884778772534698886107e-12,1.98607553647315194346326099424766086e-12
protein/DD_g809,5.72357388705051136996929339890081614e-13,5.65631938051475599315139629769721367e-13,1.90140146161111126879420735852022259e-12
protein/DD_g81,1.49510321776799639492092001380148684e-12,1.46768875733831410748494405774705833e-12,2.44791126113918722856813115990978036e-11
protein/DD_g810,2.55219950556109216722807711967479935e-12,2.49987632008516215108623734971017755e-12,2.58023926893718582929901128902169680e-12
protein/DD_g811,2.38009846419625057568697816700962544e-12,1.74026972624350373012343067924720133e-12,2.77588612718120544953298725388122730e-12
protein/DD_g812,9.63033945879624756988512132950800382e-13,9.54793835519095378799544449589627643e-13,9.55016307758511723436170138453759299e-13
protein/DD_g813,2.00645907779497425976692407135587692e-12,1.95543344458249510286339651625773936e-12,2.30882120672070734581072595382236317e-12
protein/DD_g814,2.43414628964088677572349264307451427e-12,1.94643849158209254918939156324478312e-12,2.26110245221163858328694900738578689e-12
protein/DD_g815,5.19717134949953789599621315712131662e-12,5.16372616214040703187360453115019394e-12,5.18013986500577044089925160197399612e-12
protein/DD_g816,1.65321077278087646514907778299779219e-12,1.65272897024688705852075473536458333e-12,1.98540566049614215794542763838896006e-12
protein/DD_g817,3.39868929887931889684742629285826698e-12,3.32290421501818580714869303866296189e-12,3.66835892318121184214901106980659064e-12
protein/DD_g818,2.06565164830475695466825880712972754e-12,2.02357940396232703879667351624282025e-12,2.03187175010668576857419933063558543e-12
protein/DD_g819,2.69591683153023611947258572170698773e-12,2.62996215190924013767210080185185589e-12,6.16340052089015818607423737675279376e-12
protein/DD_g82,2.18231581326401386710634322954789383e-12,2.16624123411919909292755030822134856e-12,2.58413814252167444990106782389589058e-12
protein/DD_g820,1.99376506007901012325059910927566538e-12,1.97682397174068716249556160056052299e-12,9.14623469224608348676303792825025419e-12
protein/DD_g821,1.88645407225038976500103063833866129e-12,1.87772117500548573802433989792462455e-12,1.00112269703665924942492500307017693e-10
protein/DD_g822,1.06133506680222533431597081024928040e-12,1.05105436389765337663821043269164461e-12,1.05452395771222263917180826793797330e-12
protein/DD_g823,2.25032330532358191849297899216555548e-12,1.86594470208734838331784465163230162e-12,1.31891721627241264254289000241670583e-11
protein/DD_g824,4.06978340294344182179501081682477308e-12,4.00857760696165627735213095823568669e-12,6.19030241703588055344358766103344414e-11
protein/DD_g825,2.04614735203730821579356952424025915e-12,1.96267633238080286924704616055382179e-12,1.27309362613346802877606992676778634e-10
protein/DD_g826,3.02647753426692323866982797268415964e-12,2.95790838237152311989698873047546566e-12,9.49097212383003390928412614989878868e-12
protein/DD_g827,1.62000248112107484669208614191031695e-12,1.60691205182321942504109092871450011e-12,1.67070537905285714475316960419533636e-12
protein/DD_g828,6.93336562603035738324912517963196963e-12,2.12564445815962482727024284199912882e-12,6.07338725122513292220241723337017099e-11
protein/DD_g829,2.64792964905986254173196010149287485e-12,2.64016322352742200605273733428807244e-12,2.64268807795241080548075376530644632e-12
protein/DD_g83,2.73795431834965507313377228249973379e-12,2.61147276308899239524861501567071942e-12,3.43036233057331122091099513300744522e-12
protein/DD_g830,3.16608123621361027692551453174356924e-12,3.11750145111144150335148766823405270e-12,5.29134307754674698939242766884830661e-10
protein/DD_g831,1.92333190446102865630669873498974784e-12,1.86430813064092332631935046871785618e-12,1.87715622429385287368711840116063310e-12
protein/DD_g832,2.85431129927121516100784368861794874e-12,2.83735997694198015245949408271171457e-12,2.83738429645284497573950591941292783e-12
protein/DD_g833,2.85680445104462025037276229608640913e-12,2.84509415498154459781546776393340808e-12,5.41258109434653329051824498120407574e-09
protein/DD_g834,1.80620703365600352116380898139525867e-12,1.67147872354542441030794855351904204e-12,2.22392840526626559475540003697856712e-12
protein/DD_g835,3.77572638125713532360939436392914710e-12,3.71186433310363325093855470111988507e-12,1.62918665714831602067308875964859621e-11
protein/DD_g836,1.01192861390203744948683503600990017e-11,3.98663123077580792649637621020253545e-12,4.91826249733213235470720505502428825e-12
protein/DD_g837,5.20182476598462832008504964838761232e-12,5.20271996635447007423423713532808486e-12,4.74252921966100224902301744831555408e-11
protein/DD_g838,9.98943842925490233360998006129259325e-13,8.37965601904302113968035458182301386e-13,3.61938716902196945882582976019516143e-12
protein/DD_g839,3.30272028241109552178816012608841865e-12,3.29837800100512037386813331538681046e-12,3.31012889309602684969439787571874477e-12
protein/DD_g84,2.98924717133796816035503553320630322e-12,2.90472999471637973135188596936769966e-12,1.30181620308668623997656860911778923e-09
protein/DD_g840,2.52259173889244810599952311671385259e-12,2.48278862762026070289118064055670288e-12,2.53242544905718591461761674652603416e-09
protein/DD_g841,2.39862976840948707414648042601740045e-12,2.39368922048441991184021129884371375e-12,2.86368237626433736012689297047717327e-12
protein/DD_g842,1.08192685289008933476322477269484158e-12,9.25765765954659514438417987600567552e-13,1.33128758944400537643687566550447221e-12
protein/DD_g843,2.24926261315255556483114856308448045e-12,2.24178222393536447555010164635165822e-12,2.24831652686805767393932599927271909e-12
protein/DD_g844,2.39977281644078801942469568139956185e-12,2.21143762166057745185328030734946524e-12,4.90929836554140178356644773761999066e-12
protein/DD_g845,3.57678082384504853823442800063163578e-12,3.56769911212526848046409690969717329e-12,3.63448774051739557960490324020781983e-12
protein/DD_g846,2.43084951810934726182033669893423157e-12,1.98841254512069789314389555140136420e-12,3.60816614229548996133806135974319092e-12
protein/DD_g847,2.15952321435707322220980082081930180e-12,2.12565496718305807097112172690628043e-12,2.13262189439723214113815562014209475e-12
protein/DD_g848,1.89300973354757535406764650147285612e-12,1.84021489033332186099600549618651818e-12,4.58460137335387210379694926383681047e-12
protein/DD_g849,3.25503062047481596118772930423709116e-12,3.23813777339504796041386970603468516e-12,1.28239801559832875681827660060226063e-10
protein/DD_g85,3.30786549977880939985893274013890385e-12,3.29293663785023889591595162746188077e-12,3.29391731465343235492449509683889239e-12
protein/DD_g850,1.97987030671011945886907391960805013e-12,1.92203433424551470583358833505596986e-12,1.99504343740285683565900354450196380e-12
protein/DD_g851,1.10652236501141898921011850161767807e-12,1.09085276189641249921582457287117894e-12,1.09908063194117696208416325625489895e-12
protein/DD_g852,1.47428239907028149189395042583821111e-12,1.35733878772435931843767373969592551e-12,1.51785671997999347125387704117530964e-11
protein/DD_g853,1.55800359724088305468793563607224305e-12,7.11958022805483298876669614574244762e-13,1.22627790078217610979138208419542193e-11
protein/DD_g854,2.45211859149811513827034339627672500e-12,2.44432725740567923483146368042194017e-12,3.29406471588073710898606759293331873e-12
protein/DD_g855,3.43002482062962650933397848904009138e-12,3.39007011795740878260481302255494166e-12,9.19816874526025934762094245873533586e-12
protein/DD_g856,1.87604450328008608841760925582137758e-12,1.84185665052238756590583901674885203e-12,2.01364682558347881286384544929231729e-12
protein/DD_g857,2.47169434429180876937788471211461611e-12,2.45813812992461908972487840811888001e-12,2.51358390576141567176925106324539912e-12
protein/DD_g858,3.12556786262278803008848562877007135e-12,3.09436888546209380785241694211364782e-12,2.45409610228341337088368031755071563e-10
protein/DD_g859,2.18140967339393154247876776850547593e-12,2.11334561287886011310184200853100084e-12,3.34683285502100642358007777246657670e-12
protein/DD_g86,2.79193816541553433120252729722744958e-12,2.69909686184900540550990786410164598e-12,2.96897735106819664805052460284811542e-12
protein/DD_g860,3.23450426292913873942702534738126598e-12,3.22810830210867856788940396239425511e-12,3.23117902261227481947319214525044836e-12
protein/DD_g861,2.40407856021796165397375040547186264e-12,2.39058221852969566064462209408724240e-12,2.46626421769524265336532457023773473e-12
protein/DD_g862,1.38325626982773213223513658359290110e-12,1.25013394721257683034685306976402113e-12,1.64515843262160461145315492639509072e-12
protein/DD_g863,7.78271798722353787098700165915045708e-13,7.63958460157845779878292607480269924e-13,8.23252777943224387410013831805324672e-13
protein/DD_g864,2.53338749376280105367255553779196471e-12,2.53067968847934154830238045384685406e-12,2.56541571871754015706394949343193035e-12
protein/DD_g865,1.66439255988615275893606607991244228e-12,1.65186521129712762458563788014103368e-12,1.67782353366908520589780541317903846e-12
protein/DD_g866,2.77700054812454929570899136557973142e-12,2.72052195434990762519976691533331443e-12,3.67137168505740395637591985344112093e-12
protein/DD_g867,1.87038233184233268252934881653102680e-12,1.79096207208792700923441778344015399e-12,2.57437534076857043559420552129783894e-12
protein/DD_g868,2.60173203944338784093554233281160536e-12,2.57233776863507597707342401633517361e-12,2.90767272954703183564814678850334711e-12
protein/DD_g869,1.31027045723769230555375666545063637e-12,1.23921295889149918991022194401138760e-12,1.25170184607472453876993631544057548e-12
protein/DD_g87,2.14896254344217022017277396639133083e-12,2.05411460565822444934364776960172192e-12,2.10897631334471528120558272479258549e-12
protein/DD_g870,2.46966078184524756598405331102251641e-12,2.39525582379851396814878425676732220e-12,3.37871004592244409930235687067933621e-12
protein/DD_g871,2.53746138856793849011800510629396209e-12,1.15090782363653791259418503703122807e-12,1.83404682590708368546691221071981558e-08
protein/DD_g872,1.74701219909015635919809197576664276e-12,1.70913671929168977640299130437672596e-12,1.84114714335463287921415192177380418e-12
protein/DD_g873,4.16492872036340325053063315292546841e-12,4.06458868377161546924534523536651611e-12,4.88279557858068014498474289795889580e-08
protein/DD_g874,2.63289570470975589778100284316533809e-12,2.61467552815960314097184934242967185e-12,2.93937924600189927953677710945792186e-12
protein/DD_g875,9.46597083145530532178334296135837156e-13,9.08949032177455885923811133478625973e-13,2.86974867606823088307834350195187542e-12
protein/DD_g876,1.09164966789808539625781111565981674e-12,1.08925909187591459489570070638359424e-12,1.09818643862982222122670311599993312e-12
protein/DD_g877,2.08831931051279228386053829224198164e-12,2.07051833092136365586357072173267904e-12,2.09845921797145150743256144803381600e-12
protein/DD_g878,1.48212403573242823269367272680841231e-12,1.21975521981991193265530927705732453e-12,1.03306662810592425170044142640070163e-11
protein/DD_g879,9.34017525212450641472958115918662051e-13,9.22389285716611051063195016941505336e-13,4.86621503375144629814653613429198275e-09
protein/DD_g88,9.41334422851874649309906371943466428e-13,8.68324168953594320335232469010651642e-13,9.33600956948217580831752367885889693e-13
protein/DD_g880,2.44102226888245698661565529521491439e-12,2.31356923043083428053802488754405339e-12,2.33146280912207213235929819192676781e-12
protein/DD_g881,4.00580718057253512753775053454518235e-12,3.98122257487494086050289187094338681e-12,6.43684656636660479307583203561474135e-12
protein/DD_g882,2.31247147343191998559067114125363476e-12,2.23018320575018366408287189119649489e-12,3.27286819362096692064800292641779756e-12
protein/DD_g883,4.35473236884513535371228542723211419e-12,4.32401396767162956813341477467119860e-12,1.01811847177096815512465197343233569e-11
protein/DD_g884,4.10348114143421433417197147188425002e-12,4.00030615449076082700590311422553360e-12,4.13713830545626227295032967952658841e-12
protein/DD_g885,3.51089263912741223432068659271687459e-12,3.36823883783370662890115575160669344e-12,3.21007247304757099082244892173711908e-11
protein/DD_g886,2.07172263563063634648445084861142413e-12,1.65404645063292148620798988280281696e-12,4.99952722991490586931071717667319395e-12
protein/DD_g887,7.24599634895481013005068200476714216e-12,5.89083883311506505739116321427039448e-12,1.00822091545171269521399509269404731e-10
protein/DD_g888,2.77109204758153613477874457378060534e-12,2.73138637679807703397383333247727735e-12,2.74406603832826772612208973670997877e-12
protein/DD_g889,1.64981802228823440943438321329536158e-12,1.48159677748369269953513857934268242e-12,1.19514175692729003719990469186315255e-10
protein/DD_g89,2.81480018493302853802791888826466370e-12,2.74261468835075952510388991097544432e-12,2.54252351898689585029892850676538613e-09
protein/DD_g890,3.57603158783000927569974696604105837e-12,3.55321490265327127930333957720268902e-12,4.03741819545382633818903361852775276e-12
protein/DD_g891,1.03719408000809541726105395877574815e-12,9.86513823034177742586027842164249698e-13,1.34358488251557101387677389063432623e-12
protein/DD_g892,4.13278142450875021070408745299210159e-12,4.09557605704968753828991288742876826e-12,4.12974637782929322466067555455313207e-12
protein/DD_g893,2.73746680027546127667390609878348918e-12,2.73483683236129394537060843848666692e-12,3.92642902300411470390115314526553168e-12
protein/DD_g894,8.78586258265820416456434457255645880e-13,8.25261674402547090967462715660830026e-13,2.49130352149432248845255882955318064e-12
protein/DD_g895,1.84061404974966300030073924665164901e-12,1.83241305742797199043789491572922951e-12,2.39996786340844787517774514667456038e-12
protein/DD_g896,2.14854503193458355816600662772573795e-12,2.14292048698670422910420184611424871e-12,2.15677377193855008846940655168053518e-12
protein/DD_g897,2.51569905574386868002910751729195039e-12,2.48356445352531590137451166034512905e-12,5.20672423685460509080112542510283556e-12
protein/DD_g898,2.76447543343975766642989477416835560e-12,2.75277532317518487855755743126533175e-12,3.57482788917923300959930281338513832e-12
protein/DD_g899,5.81618860169743116715258918716098016e-13,5.01051034256031081111020343088409168e-13,1.80157363783615662468754971543267432e-12
protein/DD_g9,2.18447989587449895080059332073032802e-12,1.97390581736092478596018581579782696e-12,2.85253493947744016516453071656156549e-12
protein/DD_g90,5.85497303240169035698938078195013287e-12,5.85039451214804877694714564716289998e-12,7.47871870965319426387828784552544055e-12
protein/DD_g900,1.51354797998342428049482315918625782e-12,1.44181189199529903173685840337886403e-12,5.00561512846732336941142969936722095e-12
protein/DD_g901,5.10617504358482979005683359283016020e-12,2.52710851549234035087140376383468588e-12,1.07666023058241327140390847397915662e-11
protein/DD_g902,3.57943975645622342817634645233692496e-12,3.53037261331909990175527940901830577e-12,4.40260483112180749795793217749716431e-12
protein/DD_g903,1.59480385520393542512243116734968519e-12,1.57183748902155812348038685875637230e-12,1.58341163192953703372041317141556334e-12
protein/DD_g904,1.70554529066355706963876173201011431e-12,1.65013069401991254584086406163216604e-12,4.25646496970603131514053374592727407e-12
protein/DD_g905,2.51441501274767120861685252913871444e-12,2.51235902363039271491538936585289661e-12,2.54320786050772822335457428242663046e-12
protein/DD_g906,4.38636235399000455697647637205104974e-12,4.35640667339060478032910394104102437e-12,4.84595152014611667726200004195570952e-11
protein/DD_g907,1.68743658349914037663119671846509410e-12,1.66918171308490193709547792251884309e-12,1.67005468961202381296065077607623009e-12
protein/DD_g908,2.49911607411242574698110371303071327e-12,2.45959529362305562906948201540421857e-12,3.81308650099569875929469789944185093e-12
protein/DD_g909,3.95028774834052696285160823901217375e-12,3.78558027815019240515292437739093174e-12,9.42399614062900262620127446811502224e-11
protein/DD_g91,2.73570824596729382246013020546571831e-12,2.70207638884457727715420544940301429e-12,8.57164725115681796828975447208615553e-12
protein/DD_g910,4.03007130289111952722272499078994549e-12,4.02606654577394488128611752285483800e-12,4.18672611213350262109752343975825843e-12
protein/DD_g911,2.77994321520896532504328117848014314e-12,2.77509732426953941198479644392505002e-12,2.83655367452776837238287300660555183e-12
protein/DD_g912,1.01791551078299659617881671095442768e-12,1.00324385886657280042234695387194329e-12,1.10578171780483981650960222676022655e-12
protein/DD_g913,2.79608439114587858388671662775516972e-12,2.52565943056703376923207505937302431e-12,3.94942854689917677964066347583345512e-12
protein/DD_g914,1.47470933613504492095624454092741648e-12,1.45460710936186727170648810738941031e-12,1.46500704029888153445862412255143529e-12
protein/DD_g915,1.29242774338167156517569317192181601e-12,1.26000711933819607137259803108142474e-12,4.88319739764183295035447308024855944e-12
protein/DD_g916,1.10437660503522603200923544832092509e-12,1.09946309877018965816743932567133857e-12,5.24776986766491866791583171005309199e-11
protein/DD_g917,4.76052562330873226626437966791942772e-12,4.26339615400967723390383130460361324e-12,8.62278989267033822375867516149440411e-12
protein/DD_g918,2.03423687173016905383352573128461355e-12,1.45990419801884166825098681217778839e-12,1.12229239839210690689144405475381508e-08
protein/DD_g919,1.70644044004178170465703401250811415e-12,1.68946000639173819070371020448465436e-12,1.70792170709534624322008652981063270e-12
protein/DD_g92,2.92494771311227590717779369100443074e-12,2.85350069273996450185391145820571074e-12,4.02721097653738970853330502181729472e-12
protein/DD_g920,2.08748576618555385068202442304630760e-12,2.05721636271473545572363883676935354e-12,2.71131656732430957143102312766672716e-12
protein/DD_g921,2.65877257208127666777298112848070719e-12,2.65411493193686729134613571581101677e-12,2.65713346308804531241663703503491045e-12
protein/DD_g922,2.35740072564746354963752990735467875e-12,2.31715424720006838898119528918498407e-12,2.40239748771041381923874474505376233e-12
protein/DD_g923,3.40828889043820133486831441291008893e-12,3.26107465971162328465148279497742194e-12,2.74107676163111656714027180196721039e-11
protein/DD_g924,2.85384607809938798686934857000387161e-12,2.75875754107530764002812519688100725e-12,2.76775419324371833105564130105514680e-12
protein/DD_g925,3.02388792483929931193294573739339675e-12,2.94236315881383140429723466176788524e-12,8.09226159920186344350708019797262235e-10
protein/DD_g926,4.16891952287525940831691193144544684e-12,4.14446796587919960898922043627492945e-12,2.99893329451202644489995762393409418e-11
protein/DD_g927,2.51795712603914879100942067214633486e-12,2.35106247786169860719117889832237038e-12,3.85382511858340225180709485859686303e-12
protein/DD_g928,2.95754146336321291553052553532904699e-12,2.91090379188989074255845885514383829e-12,3.08754026713239324032212675455529324e-12
protein/DD_g929,2.14500424908711738332764957725775089e-12,2.13725980007294083419387131052432934e-12,2.37060981769937303601993413842814201e-12
protein/DD_g93,7.78335925065676112457444746428720486e-12,6.53408230021290108339030632933972067e-12,8.83033600755587252339583198681700694e-10
protein/DD_g930,3.22712152040490513089479827761110696e-12,3.21783053448342604779376970181064756e-12,3.22143113995363447668697803043063627e-12
protein/DD_g931,3.28098461810886944184324327493143603e-12,3.20402154496150642966569861777684694e-12,3.44420593949386709997396616525831104e-12
protein/DD_g932,4.42478849946447060658984409568455850e-12,4.42251262544514354873543913504406881e-12,4.46468315071505562428204197666691025e-12
protein/DD_g933,3.40976348868066068412863701827995380e-12,3.39281411111084070361861318150285130e-12,3.05278289286274967818438127517524007e-11
protein/DD_g934,8.71145143131461865761794689968554521e-12,4.08140869190698528872995055895618363e-12,6.51757705099852235102837610823631033e-08
protein/DD_g935,3.94751000532988923977809234379827475e-12,3.27543051330490519589442140800567586e-12,5.37063301714525733892459999607071522e-12
protein/DD_g936,3.38581815948998843232173337244867987e-12,3.36134232308569890600629706769550781e-12,5.11067169320959383112116386180174751e-11
protein/DD_g937,1.76065331949381768247319458750048002e-12,1.73031092949890306199257945501260225e-12,1.73194600261026244131323785779348024e-12
protein/DD_g938,1.76863150635988846237939691907762721e-12,1.64422834888256405941192681238912734e-12,1.68491314113950607524132757057314825e-12
protein/DD_g939,2.98625680335350802730936715327371280e-12,2.97136923743658163049745841658402453e-12,3.08657008838500458948062493550359953e-12
protein/DD_g94,4.54315208529366479384924027699637656e-12,4.15237117201005044592246680434048604e-12,7.54944827501401797500224771528983872e-12
protein/DD_g940,1.70766611563536150147001945320396464e-12,1.69969878128254629194844715873413784e-12,1.90418679996653137383615238117709543e-12
protein/DD_g941,2.46726505823618677867305704623373922e-12,2.35304085690026159735016038923293060e-12,4.54202766341210058153307664388152533e-12
protein/DD_g942,1.25894043582865864688696391260941457e-12,1.13074432785766744868017991293204552e-12,1.02919589586138976909793382959985282e-10
protein/DD_g943,1.46421374758331787527288489557640902e-12,1.42470281497618654944497618177358630e-12,1.43173704197359928919745987246920305e-12
protein/DD_g944,9.37046523586372560965257335559689769e-13,8.15752354839503918913851210883630147e-13,9.36152920813932099368381154393843104e-13
protein/DD_g945,3.52321054653791765087277337984147655e-12,3.50925406365366831600110356816521106e-12,5.76321791454858437777769889179870034e-12
protein/DD_g946,1.29465061450758219954522393922617089e-12,1.08639879666109894713958748304195940e-12,5.82619848840386589715963428830998735e-10
protein/DD_g947,3.58731878689989702007836997227716403e-13,3.51712599593543700094356217415336241e-13,7.42385156458376953948605889589142758e-13
protein/DD_g948,1.60797649546465756424632526773213347e-12,1.52533716625698140349686655190104116e-12,1.93832896630742791462614548465783362e-12
protein/DD_g949,1.38027242527811773449610282769576619e-12,1.37704344841613313666864991754502396e-12,1.86994784651895172595533450825263279e-12
protein/DD_g95,6.18042886419546044744753146063865515e-12,6.14263446460034534651346883879864360e-12,1.04196282313131262312694605359976865e-08
protein/DD_g950,2.40491050140351730431276444694445797e-12,2.39646413669849516352510542711588516e-12,3.91637410127262431220684573482384387e-12
protein/DD_g951,1.17558615193139387449105488325740690e-12,1.12479055746525862144842858523250962e-12,1.27078157296838784500665471232839084e-12
protein/DD_g952,2.65502075511982735236492404495240752e-12,2.55928073629792545823394852772939529e-12,3.74590189101309770661857299666165852e-12
protein/DD_g953,4.63803505296085228301002195724404141e-12,4.57596506852853577021542334148977502e-12,9.61173424766082080753036940123262066e-12
protein/DD_g954,2.14589094903825406535684853609876160e-12,2.05531870128146986496774429360977197e-12,2.38675710545495495944969575846671610e-12
protein/DD_g955,5.07258566745329620669904010707319261e-13,4.57833031336633389414628540689797302e-13,9.77143146910315221302529747542529194e-12
protein/DD_g956,4.81135058351173707244249728583350235e-12,4.75250612838590317099984229433069318e-12,1.02960849904021724743081366626193034e-10
protein/DD_g957,4.45344931562590258680723859239803226e-12,4.45179801888513373917467223035744974e-12,4.51628226273194074684164086064539345e-12
protein/DD_g958,3.54951922868638277158730661035895464e-12,3.54577397632161098497458865079967304e-12,3.71959965009030792443758354652884949e-12
protein/DD_g959,1.84107621594683443848182760067260166e-12,1.80141626361585325263285381638746103e-12,1.83114616561355311040716408274329538e-12
protein/DD_g96,5.35404447138598272733970276901015319e-12,3.91744534878470271041409444375822569e-12,1.46965256500008411861573239326454770e-10
protein/DD_g960,4.89906765873627785250560229611322790e-12,4.76343466927160648707146029489797839e-12,9.60982153395236086512351996411975748e-10
protein/DD_g961,2.85713239812180676017258743696829935e-12,2.83710645074354611626301615933596517e-12,6.93005184654054896315751505982523144e-12
protein/DD_g962,4.19955163813567630175669990134317678e-12,3.99991903998669125425262712321103786e-12,5.13378674793991520437701199411073145e-12
protein/DD_g963,4.24944392206961113966585469390619179e-12,4.22044906086854981000349506016152471e-12,2.17746435769566983119034521949450064e-10
protein/DD_g964,2.37461805661114920410224689749846176e-12,2.13629215515576185456221750219539557e-12,3.12977895792056706063507419118856515e-12
protein/DD_g965,1.78680815953924585289815087792338678e-12,1.70486076522921338266655485802587648e-12,2.64717396880715651743225968149217600e-12
protein/DD_g966,4.24193633790199845385156716629825770e-12,4.23273410000069957899016126863777026e-12,1.09813702915383056946346735042065012e-08
protein/DD_g967,1.76249038965958714218708532099482172e-12,1.52368084117552450099721497859999609e-12,6.72824674307363655264664800509026783e-12
protein/DD_g968,3.56409793780440394538434448286410231e-12,2.67243949068425339684125994308566037e-12,3.42038104694579610674911697151574406e-09
protein/DD_g969,1.66714391052518386957270128797980747e-12,1.66094790992625285471043332780907893e-12,3.52122415394659121165680059123845468e-12
protein/DD_g97,2.15038014276366191013051102680727856e-12,2.14404436230248243848533737689724296e-12,4.24292930811052898837087076490610493e-12
protein/DD_g970,3.54516112815778066199808110707916060e-12,3.39498711489706091570958981952517441e-12,9.00907743911695665842645308102670712e-12
protein/DD_g971,1.99575202695899256535613564753563807e-12,1.98986279198973691941159200948325724e-12,2.19134895419107996996254317433198592e-12
protein/DD_g972,2.64037390653753001876203319739105921e-12,2.63235403734445377400553031158922653e-12,2.63255721271678599798559847722476576e-12
protein/DD_g973,2.44374140584145280665269177110863739e-12,2.41681682344087094871274346171328371e-12,2.51869512995922353868184995756190252e-12
protein/DD_g974,3.89890299019844722526955029443018090e-12,3.87870423033676479478725751789625528e-12,2.43337006138190667923867084650687615e-11
protein/DD_g975,2.65736061583919738445666418067812652e-12,2.60704914174313259583594328641199347e-12,6.30313134949869542830151816509769013e-12
protein/DD_g976,2.51001083756321504091747434464500254e-12,2.42875246711601635493382157405484036e-12,4.47311842684664365086450320179796203e-12
protein/DD_g977,2.33760362436701285727345597272434561e-12,2.33290899862085100539755121152444517e-12,2.33304729898570186917656306751228343e-12
protein/DD_g978,1.99185427105927052603507285398082852e-12,1.12953639358563885395827878477231559e-12,2.04964176003556499401642476755436458e-09
protein/DD_g979,1.97723717557607032483657442158302869e-12,1.97396842309478249031717871543711334e-12,2.05281695162723389945499220444459549e-12
protein/DD_g98,2.76940197415587092040750406579494532e-12,2.53552789811864148675240101309441224e-12,5.12459729454399344529386111186011879e-10
protein/DD_g980,2.56936881301107734723900913522937734e-12,2.55072543454287196549180752398502278e-12,2.58306746613415613242337839214362542e-12
protein/DD_g981,1.51566129345327938049315404499533044e-11,3.54689499874336898623337444421856122e-12,7.06932780572398821013102108522866335e-10
protein/DD_g982,2.20928644323887471489743433694713518e-12,2.13142922822982697444045838454478914e-12,2.56868891507989888004372061023851103e-12
protein/DD_g983,2.31414375410447065534894458746544493e-12,2.26966328128044979751705263599013320e-12,2.32071246596410516972220064833316583e-12
protein/DD_g984,4.18000327915340084389115698165755564e-12,3.81071229973191739044766477255523083e-12,4.16832663286614099309110089379897639e-11
protein/DD_g985,2.45426634489996151743936301074554207e-12,2.38884987526344478349804359717353774e-12,3.75461044105399017557655419874467827e-12
protein/DD_g986,3.59809059829197458996568830199387401e-12,1.71210358433130313482922771041955291e-12,1.42150897569215545558174119651549684e-11
protein/DD_g987,2.57112073835025470119821448142830812e-12,2.55243088705111171788598789665479911e-12,3.54165392522426316674528987212570505e-11
protein/DD_g988,2.17511689226000869634816398069546526e-12,2.16552465949098710739886884714728184e-12,2.33687307726854865163433139903506927e-12
protein/DD_g989,1.90093788519068498875063439309447077e-12,1.84871607623426419585560083306120105e-12,4.57272703163414207882700757682695130e-12
protein/DD_g99,2.28867108969687025095904536541380420e-12,2.22403077661965970797596715067977006e-12,6.91528136295203778599837245912988798e-12
protein/DD_g990,2.61224773168622626903433152248775329e-12,2.57720013811890906540848832574528345e-12,7.73332109453518140447768480477171365e-12
protein/DD_g991,1.54097816877630210880248442316245661e-12,1.47967696887355361848379049625798088e-12,1.50361566682761509972552897240698957e-12
protein/DD_g992,6.63309249893051800507907535861398684e-12,1.85643115699921318880306871044816342e-12,2.01389826681715657291679038519075023e-11
protein/DD_g993,4.17837304896912884110165369137608678e-12,4.14690503967132846495665977650347066e-12,2.23358683044260295959168928680209475e-11
protein/DD_g994,1.64595523605454766685041888525837793e-12,1.62902878002864510316181266084736753e-12,1.89168864321081086678092803556041586e-12
protein/DD_g995,3.70855140641947053135501835405808244e-12,3.69420252021053689837378866438610136e-12,1.03270430751267754375868318394540194e-11
protein/DD_g996,2.14149056359305930016156566697714173e-12,2.13913412466113131966796823415725864e-12,2.34212449348778689537704220266948060e-12
protein/DD_g997,1.74527179399123276282585163815137106e-12,1.48175630485856815638948643100200313e-12,1.35098691284330276326791884062174455e-11
protein/DD_g998,3.04927839242183659835650873949739166e-12,2.83838805569982377734365439515967872e-12,4.71097845138021455153603822191762843e-12
protein/DD_g999,1.88095659404073975721896915539934057e-12,1.85928851956280249945772043950655067e-12,3.21113911397890185493388008000994764e-12


==> data/eigen_graph_biological_64/eigenvectors_relative_error.sorted.csv <==
percent,Float64,LinearTakum64,Posit64
0.0,8.174401126790404e-15,1.8845296172840462e-16,2.311459078737716e-16
0.0008210180623973727,2.1524307337097298e-14,4.606370315432211e-16,1.5834184252629876e-14
0.0016420361247947454,3.3006227664602824e-14,4.723190829673224e-16,4.346242798906894e-13
0.0024630541871921183,2.3383516556435154e-13,1.9438126048841527e-13,4.913598632198801e-13
0.003284072249589491,3.587318786899897e-13,2.3878929719845487e-13,5.230162154722969e-13
0.004105090311986864,4.248634209961611e-13,3.517125995935437e-13,5.38852985351382e-13
0.0049261083743842365,4.4214885886632167e-13,4.20880096540225e-13,6.07345310636711e-13
0.005747126436781609,4.538955804871893e-13,4.3086834257233267e-13,6.480157585533371e-13
0.006568144499178982,5.072585667453296e-13,4.4529239644736003e-13,6.745187034072457e-13
0.007389162561576354,5.088422877075441e-13,4.578330313366333e-13,7.223242584213307e-13
0.008210180623973728,5.251867395582291e-13,4.606998825189601e-13,7.42385156458377e-13
0.0090311986863711,5.464098269064558e-13,5.010510342560311e-13,7.636749889262279e-13
0.009852216748768473,5.723573887050511e-13,5.133624228715321e-13,7.761929370236169e-13
0.010673234811165846,5.731632567590474e-13,5.228681841548094e-13,7.920565219957303e-13
0.011494252873563218,5.814275549317671e-13,5.323764098699046e-13,8.232527779432244e-13
0.012315270935960592,5.816188601697431e-13,5.326841935300005e-13,8.300507792913151e-13
0.013136288998357963,5.850869591948679e-13,5.341687601194305e-13,8.747639210499932e-13
0.013957307060755337,6.460883206059999e-13,5.645704521447766e-13,9.336009569482175e-13
0.014778325123152709,6.491769839582693e-13,5.656319380514756e-13,9.36152920813932e-13
0.015599343185550082,6.556799077375933e-13,5.686745513857354e-13,9.550163077585117e-13
0.016420361247947456,6.753632303708819e-13,5.694269977972261e-13,9.676204907161212e-13
0.017241379310344827,6.782548836861055e-13,5.720309353712579e-13,9.850843287842489e-13
0.0180623973727422,6.812212383579656e-13,5.883564412756567e-13,9.879660034646706e-13
0.018883415435139574,6.823363628825629e-13,5.923001701472987e-13,9.989876620540396e-13
0.019704433497536946,7.105497543927377e-13,6.324886127938322e-13,1.0064529853084138e-12
0.020525451559934318,7.282921795500232e-13,6.400449302710153e-13,1.0111207612072733e-12
0.021346469622331693,7.501304714147406e-13,6.429860193838643e-13,1.0200957441327732e-12
0.022167487684729065,7.554739970974143e-13,6.912829299983347e-13,1.0288593809560609e-12
0.022988505747126436,7.565751239498576e-13,7.027196666726092e-13,1.0359594928746168e-12
0.023809523809523808,7.63997988201724e-13,7.119580228054833e-13,1.0450579224915685e-12
0.024630541871921183,7.782717987223538e-13,7.269555905720374e-13,1.0545239577122226e-12
0.025451559934318555,8.01290864071909e-13,7.270148696200439e-13,1.0589515914486324e-12
0.026272577996715927,8.099884014405349e-13,7.407730309069499e-13,1.0729006983017903e-12
0.027093596059113302,8.19250479073784e-13,7.408117272164551e-13,1.0981864386298222e-12
0.027914614121510674,8.197242247859463e-13,7.4771154058854e-13,1.099080631941177e-12
0.028735632183908046,8.202091142175794e-13,7.483022537808164e-13,1.1057817178048399e-12
0.029556650246305417,8.297684808377865e-13,7.550081199578192e-13,1.1091717786665516e-12
0.030377668308702793,8.300664889821334e-13,7.639584601578458e-13,1.123967363182359e-12
0.031198686371100164,8.519882279698e-13,7.699982202092615e-13,1.131298179796027e-12
0.03201970443349754,8.521569454223939e-13,7.874121234305253e-13,1.140947678601725e-12
0.03284072249589491,8.747950461071782e-13,7.900280467115445e-13,1.1496261301926917e-12
0.03366174055829228,8.762159318454894e-13,7.914063576754328e-13,1.1497538145893663e-12
0.034482758620689655,8.785862582658204e-13,7.986716313412907e-13,1.1556015606135859e-12
0.035303776683087026,9.091134440069617e-13,8.15752354839504e-13,1.1582264760839988e-12
0.0361247947454844,9.132759155869673e-13,8.15881356343791e-13,1.1582979200790733e-12
0.03694581280788178,9.259292243335114e-13,8.252616744025471e-13,1.158355946322681e-12
0.03776683087027915,9.300799868623782e-13,8.269949362431832e-13,1.1821837027238246e-12
0.03858784893267652,9.340175252124506e-13,8.279257982291832e-13,1.1905364802155715e-12
0.03940886699507389,9.36953282324587e-13,8.309864506852447e-13,1.2093006301732405e-12
0.040229885057471264,9.370465235863725e-13,8.324787894552818e-13,1.2155969544848911e-12
0.041050903119868636,9.390395747941766e-13,8.379656019043021e-13,1.2235224182453665e-12
0.04187192118226601,9.413344228518747e-13,8.683241689535943e-13,1.2289724551320197e-12
0.042692939244663386,9.465970831455306e-13,8.866040556624808e-13,1.2320588419590682e-12
0.04351395730706076,9.59084405434151e-13,8.939707334388725e-13,1.2381740211443812e-12
0.04433497536945813,9.597096682023729e-13,9.086004616272525e-13,1.2440982671974579e-12
0.0451559934318555,9.630339458796248e-13,9.089490321774559e-13,1.2517018460747245e-12
0.04597701149425287,9.701233720969184e-13,9.144877200639453e-13,1.260890226774302e-12
0.046798029556650245,9.713052242549046e-13,9.22389285716611e-13,1.262077288277551e-12
0.047619047619047616,9.78105307629124e-13,9.257657659546594e-13,1.270781572968388e-12
0.048440065681444995,9.989438429254901e-13,9.259269935113222e-13,1.2712926322871359e-12
0.04926108374384237,1.0068889863199897e-12,9.334288303173287e-13,1.2759541431638694e-12
0.05008210180623974,1.0075927680415284e-12,9.42735830971128e-13,1.2824701626272036e-12
0.05090311986863711,1.0091074652797024e-12,9.447118201674573e-13,1.313397599086532e-12
0.05172413793103448,1.0105222415546904e-12,9.505799895720157e-13,1.314790938906587e-12
0.052545155993431854,1.0179155107829966e-12,9.52892849410086e-13,1.3269971587088526e-12
0.053366174055829226,1.0371940800080954e-12,9.547938355190953e-13,1.3312875894440054e-12
0.054187192118226604,1.0392347740558666e-12,9.54889351676765e-13,1.343584882515571e-12
0.055008210180623976,1.0401333797496966e-12,9.632310664033778e-13,1.3514012448911433e-12
0.05582922824302135,1.0402740522591317e-12,9.711417490586176e-13,1.3518136041120561e-12
0.05665024630541872,1.040547481320784e-12,9.74222893827631e-13,1.3540186786105002e-12
0.05747126436781609,1.0422840852795589e-12,9.8418837200622e-13,1.3734052564036932e-12
0.05829228243021346,1.0438260972248668e-12,9.86263558225956e-13,1.3819482334396533e-12
0.059113300492610835,1.0613350668022253e-12,9.865138230341778e-13,1.3910171383277774e-12
0.05993431855500821,1.0660078129857874e-12,9.90999596444056e-13,1.3978496547979425e-12
0.060755336617405585,1.0819268528900893e-12,9.937528266981318e-13,1.4052449041108067e-12
0.06157635467980296,1.0916331303406933e-12,1.000754342279213e-12,1.429224569998381e-12
0.06239737274220033,1.0916496678980855e-12,1.0032438588665729e-12,1.430879159587494e-12
0.06321839080459771,1.0997678752868399e-12,1.0063617833377049e-12,1.4317370419735994e-12
0.06403940886699508,1.104019424162791e-12,1.0150591323510422e-12,1.4326562495787655e-12
0.06486042692939245,1.104376605035226e-12,1.0184853339113651e-12,1.4347046503003267e-12
0.06568144499178982,1.106522365011419e-12,1.0197177976128587e-12,1.4469094349765915e-12
0.0665024630541872,1.1250732882161807e-12,1.021170814287493e-12,1.449587993397164e-12
0.06732348111658457,1.1340851034445797e-12,1.0224293296784167e-12,1.4650070402988815e-12
0.06814449917898194,1.1369476596555821e-12,1.024196289984948e-12,1.4698392246251562e-12
0.06896551724137931,1.14629053385793e-12,1.0270456365481432e-12,1.4888778605988645e-12
0.06978653530377668,1.1466438728661615e-12,1.041796150654308e-12,1.503615666827615e-12
0.07060755336617405,1.1499217916244237e-12,1.0510543638976535e-12,1.5122531436077945e-12
0.07142857142857142,1.1507998493161688e-12,1.0516470158081131e-12,1.5237016259446748e-12
0.0722495894909688,1.1547132149419277e-12,1.0554378209926413e-12,1.5297393497689271e-12
0.07307060755336617,1.159604377771309e-12,1.062558648160505e-12,1.5417868922797481e-12
0.07389162561576355,1.1704470211888595e-12,1.064916705138022e-12,1.5423873044767583e-12
0.07471264367816093,1.1755861519313939e-12,1.0859377757023784e-12,1.5521696582929061e-12
0.0755336617405583,1.180397464466427e-12,1.086398796661099e-12,1.5532608563868395e-12
0.07635467980295567,1.181822879801296e-12,1.0892590918759145e-12,1.5535957151271992e-12
0.07717569786535304,1.1843597257810254e-12,1.0908527618964125e-12,1.5583812450265228e-12
0.07799671592775041,1.187234399118904e-12,1.0994630987701896e-12,1.5591520161370274e-12
0.07881773399014778,1.1933339217864237e-12,1.0996840855864256e-12,1.575819328841862e-12
0.07963875205254516,1.197898533480139e-12,1.1043313643866029e-12,1.583411631929537e-12
0.08045977011494253,1.2165209096636293e-12,1.1090240111100166e-12,1.6012537839277596e-12
0.0812807881773399,1.2187898027029298e-12,1.1097124707758105e-12,1.6112721024152321e-12
0.08210180623973727,1.2192688652289485e-12,1.1170554158985554e-12,1.6337871858256387e-12
0.08292282430213464,1.2200523026632897e-12,1.1191630422523077e-12,1.6371620416127247e-12
0.08374384236453201,1.2230507950669787e-12,1.1231252291148378e-12,1.6421935108241035e-12
0.08456486042692939,1.2264047163115332e-12,1.1247905574652586e-12,1.6451584326216045e-12
0.08538587848932677,1.2329184806727458e-12,1.1276418450372248e-12,1.6541837317987528e-12
0.08620689655172414,1.2384548316689266e-12,1.1295363935856388e-12,1.6643870823994311e-12
0.08702791461412152,1.249925286482938e-12,1.1307443278576674e-12,1.664602866897809e-12
0.08784893267651889,1.2566112436633322e-12,1.1354902215258541e-12,1.6687227862899888e-12
0.08866995073891626,1.2580506047983944e-12,1.1364717030012004e-12,1.6700546896120238e-12
0.08949096880131363,1.2589404358286587e-12,1.1383834429362278e-12,1.670705379052857e-12
0.090311986863711,1.259499560513386e-12,1.1388571218782828e-12,1.676706446675873e-12
0.09113300492610837,1.2701034940019133e-12,1.150907823636538e-12,1.6778235336690853e-12
0.09195402298850575,1.280990595855711e-12,1.1535097807679036e-12,1.6787028626129057e-12
0.09277504105090312,1.2868907693436524e-12,1.1541868565470204e-12,1.6831027262198625e-12
0.09359605911330049,1.2918074925378834e-12,1.1554897705220315e-12,1.6849131411395062e-12
0.09441707717569786,1.2924277433816715e-12,1.1555744053373738e-12,1.688809793566742e-12
0.09523809523809523,1.2946506145075822e-12,1.1574173205629315e-12,1.69216792359341e-12
0.0960591133004926,1.3102704572376923e-12,1.1661951965245242e-12,1.6989623053991722e-12
0.09688013136288999,1.3130244249376574e-12,1.1673039147805163e-12,1.7025319650599408e-12
0.09770114942528736,1.3252544884749703e-12,1.173458451635054e-12,1.7031102176506688e-12
0.09852216748768473,1.3328483167450287e-12,1.1752173396880644e-12,1.7079217070953463e-12
0.0993431855500821,1.3338175415843116e-12,1.1800079751230593e-12,1.717661158375173e-12
0.10016420361247948,1.3366381323969457e-12,1.1801713158795504e-12,1.7184744961736035e-12
0.10098522167487685,1.3390761226376614e-12,1.1881309332001957e-12,1.7195909865934419e-12
0.10180623973727422,1.347592199154429e-12,1.1907741857328146e-12,1.7225617318325562e-12
0.10262725779967159,1.3524541192892554e-12,1.1978095913271834e-12,1.7319460026102623e-12
0.10344827586206896,1.3588662188255332e-12,1.2023614821882451e-12,1.734207540009758e-12
0.10426929392446634,1.360366457920156e-12,1.2024307681314214e-12,1.7492892180460066e-12
0.10509031198686371,1.3629476835224734e-12,1.2070490118479903e-12,1.7540728229223608e-12
0.10591133004926108,1.3671753542936387e-12,1.2098794003289826e-12,1.755671011533823e-12
0.10673234811165845,1.368609542957229e-12,1.2143870911918591e-12,1.7596554501205325e-12
0.10755336617405582,1.3692433054740561e-12,1.2149537757941448e-12,1.7602633720632763e-12
0.10837438423645321,1.375028824412404e-12,1.2160941366887215e-12,1.7727554086707721e-12
0.10919540229885058,1.3802724252781178e-12,1.219755219819912e-12,1.7874386455745013e-12
0.11001642036124795,1.3821149727798586e-12,1.2278390494753597e-12,1.7903716679889582e-12
0.11083743842364532,1.383256269827732e-12,1.2356825745516985e-12,1.8015736378361567e-12
0.1116584564860427,1.385447993016329e-12,1.2392129588914991e-12,1.804830855700086e-12
0.11247947454844007,1.396586874880866e-12,1.2501339472125767e-12,1.8073445264225342e-12
0.11330049261083744,1.400310741769183e-12,1.260007119338196e-12,1.8099124446141672e-12
0.11412151067323481,1.4055182816074792e-12,1.2673866414003042e-12,1.8140380226149288e-12
0.11494252873563218,1.4217118976350711e-12,1.2686870904064676e-12,1.8202219967465327e-12
0.11576354679802955,1.4264957263653361e-12,1.2697749499095194e-12,1.831146165613553e-12
0.11658456486042693,1.432359940983266e-12,1.29344310762115e-12,1.841147143354633e-12
0.1174055829228243,1.4345517903557003e-12,1.3077514520481402e-12,1.841892312433906e-12
0.11822660098522167,1.4396031628181592e-12,1.3097077450868202e-12,1.841955545009272e-12
0.11904761904761904,1.4481804199267497e-12,1.3097122068275136e-12,1.8663778204648283e-12
0.11986863711001643,1.4547627302005527e-12,1.3126754997709785e-12,1.8668789697144722e-12
0.1206896551724138,1.4616964682402143e-12,1.3213908651399667e-12,1.8668808808100943e-12
0.12151067323481117,1.464213747583318e-12,1.3286539341391372e-12,1.869947846518952e-12
0.12233169129720854,1.4742823990702815e-12,1.329501007523129e-12,1.877156224293853e-12
0.12315270935960591,1.4747093361350449e-12,1.3299783759192744e-12,1.8787794798828378e-12
0.12397372742200329,1.4821240357324282e-12,1.336895581290196e-12,1.8916311221574115e-12
0.12479474548440066,1.4880988368418139e-12,1.339616260939432e-12,1.891688643210811e-12
0.12561576354679804,1.4951032177679965e-12,1.3433156574985674e-12,1.892169220018867e-12
0.12643678160919541,1.4989483563711612e-12,1.3480571684023913e-12,1.894732487354732e-12
0.1272577996715928,1.503205931570741e-12,1.350333736423876e-12,1.8986380190598417e-12
0.12807881773399016,1.506276926364248e-12,1.3573387877243593e-12,1.898925884155208e-12
0.12889983579638753,1.5135479799834243e-12,1.373240404043404e-12,1.9014014616111112e-12
0.1297208538587849,1.5168460760340074e-12,1.3770434484161332e-12,1.9041867999665315e-12
0.13054187192118227,1.5277210365648643e-12,1.3792791248775553e-12,1.9071489396406427e-12
0.13136288998357964,1.5329242037012674e-12,1.3803552187009591e-12,1.909290078903824e-12
0.13218390804597702,1.5362285385994765e-12,1.3848572461671621e-12,1.937949637277276e-12
0.1330049261083744,1.540978168776302e-12,1.3869226565620547e-12,1.9380014853241116e-12
0.13382594417077176,1.5423520773422376e-12,1.3910560287540854e-12,1.938328966307428e-12
0.13464696223316913,1.5488606468773695e-12,1.392615885300725e-12,1.958357068126175e-12
0.1354679802955665,1.5520096318918123e-12,1.396323454571733e-12,1.9628961226287994e-12
0.13628899835796388,1.5530711207466234e-12,1.4034014597061358e-12,1.980701259945952e-12
0.13711001642036125,1.5569646913664503e-12,1.4041070776538199e-12,1.9830261485991822e-12
0.13793103448275862,1.5572728914367883e-12,1.409408568495488e-12,1.985405660496142e-12
0.138752052545156,1.558003597240883e-12,1.4247028149761866e-12,1.986075536473152e-12
0.13957307060755336,1.5583273528308677e-12,1.4278081270266691e-12,1.9878223158453943e-12
0.14039408866995073,1.5688425043225858e-12,1.4298191576311957e-12,1.9950434374028567e-12
0.1412151067323481,1.5713298318156046e-12,1.431765354700499e-12,2.006153960149532e-12
0.14203612479474548,1.5720000998532902e-12,1.435083602911702e-12,2.01057301933169e-12
0.14285714285714285,1.5736687886597228e-12,1.4358801750949382e-12,2.011501169795888e-12
0.14367816091954022,1.574315967717449e-12,1.441811891995299e-12,2.0136468255834788e-12
0.1444991789819376,1.5874780716909824e-12,1.4423039088112889e-12,2.0184958706697947e-12
0.14532019704433496,1.5903331662494738e-12,1.4464599129529794e-12,2.0257885179317776e-12
0.14614121510673234,1.5934471646082322e-12,1.4490181867477345e-12,2.026939039140911e-12
0.1469622331691297,1.5948038552039354e-12,1.4546071093618673e-12,2.031871750106686e-12
0.1477832512315271,1.597407087611657e-12,1.4589294612182245e-12,2.036453751683009e-12
0.14860426929392448,1.6026800493676677e-12,1.4599041980188417e-12,2.0409868917419478e-12
0.14942528735632185,1.6066281281579196e-12,1.4646665735921112e-12,2.049379621856709e-12
0.15024630541871922,1.6079764954646575e-12,1.467688757338314e-12,2.052816951627234e-12
0.1510673234811166,1.6089249105301707e-12,1.4686948576290778e-12,2.0917523414965966e-12
0.15188834154351397,1.6115671195790217e-12,1.4687853553579124e-12,2.0984592179714515e-12
0.15270935960591134,1.61462957853412e-12,1.471628386996932e-12,2.1081310566030266e-12
0.1535303776683087,1.6174635143705842e-12,1.4796769688735535e-12,2.1089763133447154e-12
0.15435139573070608,1.620002481121075e-12,1.4800037983182929e-12,2.123387906169198e-12
0.15517241379310345,1.6286290045754626e-12,1.4805027849141274e-12,2.132621894397232e-12
0.15599343185550082,1.6299579938630011e-12,1.4815967774836926e-12,2.1364276525599914e-12
0.1568144499178982,1.6309190709975119e-12,1.4817563048585681e-12,2.14842374249063e-12
0.15763546798029557,1.635343755325694e-12,1.4902181773094508e-12,2.1529237356388212e-12
0.15845648604269294,1.6429427400050693e-12,1.4918675080156574e-12,2.15677377193855e-12
0.1592775041050903,1.645658626695861e-12,1.5077847109816827e-12,2.1584402101541557e-12
0.16009852216748768,1.6459552360545476e-12,1.508316461029105e-12,2.170204317901523e-12
0.16091954022988506,1.6498180222882344e-12,1.5119385865404132e-12,2.172162615214197e-12
0.16174055829228243,1.6509939087389574e-12,1.5234112938830202e-12,2.1896222829601806e-12
0.1625615763546798,1.6532107727808764e-12,1.5235686954720378e-12,2.19134895419108e-12
0.16338259441707717,1.6643925598861527e-12,1.5236808411755244e-12,2.19945378097044e-12
0.16420361247947454,1.6670004963792418e-12,1.5253371662569815e-12,2.205992024170819e-12
0.16502463054187191,1.6671439105251838e-12,1.5257396759542756e-12,2.210290320194672e-12
0.16584564860426929,1.6730006519384485e-12,1.5354847569482462e-12,2.21145758755166e-12
0.16666666666666666,1.6738540032734785e-12,1.5382865561685239e-12,2.21274678599689e-12
0.16748768472906403,1.6789241658289943e-12,1.540264730811625e-12,2.216479068668367e-12
0.1683087027914614,1.686015657007643e-12,1.5444029528037816e-12,2.2239284052662656e-12
0.16912972085385877,1.6874365834991404e-12,1.5495908219235868e-12,2.223968617154905e-12
0.16995073891625614,1.6880945551280567e-12,1.5514513721855584e-12,2.2375977597934973e-12
0.17077175697865354,1.6890195191969036e-12,1.5580954833985804e-12,2.2378523728329847e-12
0.17159277504105092,1.6898747075844399e-12,1.5668073203340758e-12,2.242960907196096e-12
0.1724137931034483,1.695957665550302e-12,1.5687181888379145e-12,2.2444175964569387e-12
0.17323481116584566,1.6962408814344792e-12,1.5704233469187631e-12,2.2483165268680576e-12
0.17405582922824303,1.7032644257458248e-12,1.5718374890215582e-12,2.257501749265914e-12
0.1748768472906404,1.7055452906635571e-12,1.572815121679793e-12,2.2598882010801595e-12
0.17569786535303777,1.7064404400417816e-12,1.5746131460019876e-12,2.2611024522116385e-12
0.17651888341543515,1.7076661156353616e-12,1.5750389834151444e-12,2.267994217438593e-12
0.17733990147783252,1.7135258737842423e-12,1.5897001198371325e-12,2.271422940249957e-12
0.1781609195402299,1.7171093630503408e-12,1.592550886826612e-12,2.2786657779889755e-12
0.17898193760262726,1.7181666772750238e-12,1.599891049688767e-12,2.2844864626218804e-12
0.17980295566502463,1.7187226061989637e-12,1.6011693424084307e-12,2.2872741253316402e-12
0.180623973727422,1.7211319978570663e-12,1.6046109518302798e-12,2.28790987111468e-12
0.18144499178981938,1.7285662445547478e-12,1.605396292562308e-12,2.292429332084833e-12
0.18226600985221675,1.7301577987558554e-12,1.6069120518232194e-12,2.2933261213443796e-12
0.18308702791461412,1.7352112463368876e-12,1.611146293778943e-12,2.299781360119168e-12
0.1839080459770115,1.7359843409217107e-12,1.6211563796281396e-12,2.3088212067207073e-12
0.18472906403940886,1.7452717939912327e-12,1.629028780028645e-12,2.3088325025552843e-12
0.18555008210180624,1.7470121990901564e-12,1.630076538950654e-12,2.3121694316145606e-12
0.1863711001642036,1.7606533194938176e-12,1.6309792808181422e-12,2.3129525736551457e-12
0.18719211822660098,1.7624903896595871e-12,1.6384277818740182e-12,2.318079988678624e-12
0.18801313628899835,1.7626460159646988e-12,1.644228348882564e-12,2.320712465964105e-12
0.18883415435139572,1.768586148840464e-12,1.6448254248589445e-12,2.3244349784001187e-12
0.1896551724137931,1.7686315063598884e-12,1.6458585717397252e-12,2.3294694286001003e-12
0.19047619047619047,1.7700684177371905e-12,1.6460694396810385e-12,2.331462809122072e-12
0.19129720853858784,1.7722267823657279e-12,1.6501306940199125e-12,2.3330472989857018e-12
0.1921182266009852,1.7786351492937542e-12,1.6516525081677094e-12,2.3368730772685486e-12
0.19293924466338258,1.7806772686614526e-12,1.6518652112971277e-12,2.3382969186504846e-12
0.19376026272577998,1.7868081595392458e-12,1.652728970246887e-12,2.342124493487787e-12
0.19458128078817735,1.7872497582866313e-12,1.6540464506329216e-12,2.3434866197993978e-12
0.19540229885057472,1.7948274026944092e-12,1.6547220212317622e-12,2.343905949244154e-12
0.1962233169129721,1.8022910912142631e-12,1.6570740342924362e-12,2.3480782062127468e-12
0.19704433497536947,1.8049055774949006e-12,1.6609479099262529e-12,2.357165511331186e-12
0.19786535303776684,1.8062070336560036e-12,1.6691817130849019e-12,2.3577899844603275e-12
0.1986863711001642,1.8154941905809884e-12,1.6704044401839185e-12,2.361712220137506e-12
0.19950738916256158,1.8197536122055648e-12,1.6705659334883226e-12,2.370609817699373e-12
0.20032840722495895,1.8202754091381273e-12,1.6714787235454244e-12,2.3707876056118236e-12
0.20114942528735633,1.8211017391657073e-12,1.6721112582120342e-12,2.371746985381766e-12
0.2019704433497537,1.8222183217957654e-12,1.6731669431859162e-12,2.386757105454955e-12
0.20279146141215107,1.823092629508249e-12,1.6740629480076451e-12,2.390127823658582e-12
0.20361247947454844,1.8258700674717547e-12,1.6748699173345187e-12,2.3903037221794847e-12
0.2044334975369458,1.8262034593155566e-12,1.6840403790867605e-12,2.3963616052368233e-12
0.20525451559934318,1.8269294722400185e-12,1.6882581400406647e-12,2.3999678634084478e-12
0.20607553366174056,1.8354740333745142e-12,1.6894600063917382e-12,2.4023974877104138e-12
0.20689655172413793,1.840614049749663e-12,1.6993870723304034e-12,2.402580749746863e-12
0.2077175697865353,1.8410762159468345e-12,1.6996987812825462e-12,2.4060524298013497e-12
0.20853858784893267,1.846624477524963e-12,1.7048607652292135e-12,2.4271114377893926e-12
0.20935960591133004,1.8496340727731405e-12,1.7091367192916899e-12,2.4433355491925504e-12
0.21018062397372742,1.859458264474109e-12,1.7104175659976869e-12,2.4488436917495725e-12
0.2110016420361248,1.8625930215401925e-12,1.7121035843313031e-12,2.4567963752863545e-12
0.21182266009852216,1.8656338611755924e-12,1.7133836576210048e-12,2.4662642176952428e-12
0.21264367816091953,1.8683592978596697e-12,1.7159667852921368e-12,2.4811073890284127e-12
0.2134646962233169,1.8703823318423327e-12,1.7190215066059348e-12,2.4853944901526676e-12
0.21428571428571427,1.874129744006609e-12,1.7283888466779944e-12,2.4913035214943226e-12
0.21510673234811165,1.8749809921023008e-12,1.7287161751461742e-12,2.502780032963111e-12
0.21592775041050905,1.876044503280086e-12,1.729510561448184e-12,2.504692835210076e-12
0.21674876847290642,1.8765231575829965e-12,1.7303109294989031e-12,2.5135839057614157e-12
0.2175697865353038,1.8809565940407398e-12,1.7316929348956703e-12,2.5186951299592234e-12
0.21839080459770116,1.8864540722503897e-12,1.7402697262435037e-12,2.5201390102521282e-12
0.21921182266009853,1.888601469413518e-12,1.7577661512755217e-12,2.5237201877665244e-12
0.2200328407224959,1.8892104634049235e-12,1.7586299113714913e-12,2.5299530827542462e-12
0.22085385878489328,1.8896544868934564e-12,1.758913513773153e-12,2.5411572356607135e-12
0.22167487684729065,1.8919893784919663e-12,1.7636836314668745e-12,2.5432078605077282e-12
0.22249589490968802,1.8930097335475752e-12,1.770368402760178e-12,2.548039021878369e-12
0.2233169129720854,1.89572612023456e-12,1.773854896230764e-12,2.5511338391293306e-12
0.22413793103448276,1.900937885190685e-12,1.7742649355789102e-12,2.553029535577313e-12
0.22495894909688013,1.9020024240942675e-12,1.7799749512826495e-12,2.555577391853809e-12
0.2257799671592775,1.902639652466082e-12,1.7868524805044758e-12,2.558119851482203e-12
0.22660098522167488,1.9070480374263096e-12,1.7874901152959455e-12,2.561530647370229e-12
0.22742200328407225,1.911713526783806e-12,1.7881884053130352e-12,2.56541571871754e-12
0.22824302134646962,1.913902405597643e-12,1.7897956346770527e-12,2.568688915079899e-12
0.229064039408867,1.918287717135446e-12,1.790962072087927e-12,2.570276383311086e-12
0.22988505747126436,1.9197393563577103e-12,1.7925008892377009e-12,2.5743753407685706e-12
0.23070607553366174,1.9221280196373716e-12,1.7974200534766206e-12,2.5802392689371857e-12
0.2315270935960591,1.9233319044610286e-12,1.7993720289516674e-12,2.583067466134156e-12
0.23234811165845648,1.9285809109874017e-12,1.8000564198579855e-12,2.5841381425216746e-12
0.23316912972085385,1.9345376697365373e-12,1.8014162636158532e-12,2.5846216305072583e-12
0.23399014778325122,1.935072946265078e-12,1.8029646656178597e-12,2.5847619145098836e-12
0.2348111658456486,1.9355157850332818e-12,1.8065432193349531e-12,2.592371213927649e-12
0.23563218390804597,1.93927702744717e-12,1.8091765857304662e-12,2.5924145496073542e-12
0.23645320197044334,1.9411250699492758e-12,1.8094443775375194e-12,2.5963795966224843e-12
0.2372742200328407,1.9423005104624225e-12,1.8108103500142043e-12,2.6206251636571255e-12
0.23809523809523808,1.961072571243766e-12,1.8159257649385661e-12,2.6267461672028196e-12
0.23891625615763548,1.963716716053654e-12,1.8168281338548654e-12,2.630131880604749e-12
0.23973727422003285,1.963882834760542e-12,1.8199630466698383e-12,2.632557212716786e-12
0.24055829228243022,1.9772371755760705e-12,1.8289919441157414e-12,2.6331954762545563e-12
0.2413793103448276,1.9798703067101193e-12,1.8294958497310773e-12,2.6341549348648385e-12
0.24220032840722497,1.981474937878116e-12,1.832413057427972e-12,2.6344599549924644e-12
0.24302134646962234,1.9851614147322216e-12,1.8325286982993144e-12,2.6426880779524108e-12
0.2438423645320197,1.9856432742883697e-12,1.8338304336427416e-12,2.6434187219997526e-12
0.24466338259441708,1.988997191159787e-12,1.8371857737982024e-12,2.6471739688071566e-12
0.24548440065681446,1.991853011281962e-12,1.8389512738906687e-12,2.6475281784646265e-12
0.24630541871921183,1.9918542710592707e-12,1.8402148903333217e-12,2.6486481935187537e-12
0.2471264367816092,1.9937650600790102e-12,1.841589087691251e-12,2.6571334630880454e-12
0.24794745484400657,1.9957520269589925e-12,1.8418566505223877e-12,2.657631902528466e-12
0.24876847290640394,1.99950864441015e-12,1.8473040921384645e-12,2.660777008785575e-12
0.24958949096880131,2.0031045186539212e-12,1.848716076234264e-12,2.670626410481897e-12
0.2504105090311987,2.0064590777949744e-12,1.8518772807107815e-12,2.68375172423103e-12
0.2512315270935961,2.0074351367979484e-12,1.8554526400785207e-12,2.688553792069191e-12
0.25205254515599346,2.0084856827924642e-12,1.8563934200114368e-12,2.69714298000702e-12
0.25287356321839083,2.0097275572238204e-12,1.8564311569992132e-12,2.7010172277685838e-12
0.2536945812807882,2.0140926522238285e-12,1.858066917814341e-12,2.701831466111844e-12
0.2545155993431856,2.020447809754702e-12,1.8585127677924073e-12,2.703713577260739e-12
0.25533661740558294,2.0329821095287027e-12,1.8592885195628027e-12,2.7113165673243094e-12
0.2561576354679803,2.034236871730169e-12,1.8613501030007015e-12,2.7125433824001597e-12
0.2569786535303777,2.0347780391104552e-12,1.862893410957014e-12,2.7150552979224665e-12
0.25779967159277506,2.0352134106025807e-12,1.8643081306409233e-12,2.7229756548203866e-12
0.25862068965517243,2.0356179487298163e-12,1.8659447020873486e-12,2.727316203261286e-12
0.2594417077175698,2.0382502184194824e-12,1.8697021955672874e-12,2.7408393116831315e-12
0.2602627257799672,2.0390090372983986e-12,1.8727523719716044e-12,2.7440660383282677e-12
0.26108374384236455,2.046147352037308e-12,1.8727936938124877e-12,2.7484058195895174e-12
0.2619047619047619,2.0487700209932704e-12,1.873571232442099e-12,2.7559665833031708e-12
0.2627257799671593,2.0551738168051845e-12,1.8737993280451963e-12,2.758116198192857e-12
0.26354679802955666,2.0614441559707404e-12,1.8767342857400318e-12,2.7647877458584374e-12
0.26436781609195403,2.061725707943488e-12,1.877721175005486e-12,2.7677541932437182e-12
0.2651888341543514,2.0628524116477423e-12,1.8825241548779712e-12,2.7723481096841408e-12
0.2660098522167488,2.065651648304757e-12,1.884480607231621e-12,2.7758861271812054e-12
0.26683087027914615,2.066633941116584e-12,1.8912708005669365e-12,2.7842215155415113e-12
0.2676518883415435,2.068863339708575e-12,1.894124601805977e-12,2.786321157608832e-12
0.2684729064039409,2.0716916743079396e-12,1.9000250458632075e-12,2.789353274917382e-12
0.26929392446633826,2.0717226356306363e-12,1.9027297962764144e-12,2.7934374351898845e-12
0.27011494252873564,2.072135357581372e-12,1.9178092166662137e-12,2.80010480899659e-12
0.270935960591133,2.0824488710791046e-12,1.918703028651777e-12,2.8186943083059774e-12
0.2717569786535304,2.0869705797632823e-12,1.9220343342455145e-12,2.826049290358683e-12
0.27257799671592775,2.0874857661855537e-12,1.9254676990439773e-12,2.8338867679524623e-12
0.2733990147783251,2.0883193105127924e-12,1.9294933876917892e-12,2.8365536745277685e-12
0.2742200328407225,2.0977234299385664e-12,1.9318727052636114e-12,2.837384296452845e-12
0.27504105090311987,2.0997032355349875e-12,1.933628111038801e-12,2.838548512240319e-12
0.27586206896551724,2.1001036393678514e-12,1.9355174261087305e-12,2.8399987560360897e-12
0.2766830870279146,2.106062777701903e-12,1.9372654547379695e-12,2.8494595723011516e-12
0.277504105090312,2.1069969940768635e-12,1.9376430225362514e-12,2.85253493947744e-12
0.27832512315270935,2.107506951434574e-12,1.939788093399371e-12,2.8548880085716945e-12
0.2791461412151067,2.1075074201785846e-12,1.9464384915820926e-12,2.8636823762643374e-12
0.2799671592775041,2.110044259800555e-12,1.950255482584591e-12,2.8656016748255158e-12
0.28078817733990147,2.1184763926403996e-12,1.9543758197653135e-12,2.8675343631668894e-12
0.28160919540229884,2.1195080961396453e-12,1.95499516244678e-12,2.869748676068231e-12
0.2824302134646962,2.120475022738052e-12,1.955433444582495e-12,2.8704792391946827e-12
0.2832512315270936,2.1247716640254642e-12,1.9555362777635937e-12,2.872790393138999e-12
0.28407224958949095,2.1248186172542588e-12,1.959097840617488e-12,2.8766266632722124e-12
0.2848932676518883,2.1281784664560053e-12,1.9614930791688765e-12,2.8784031383258927e-12
0.2857142857142857,2.1286024184935506e-12,1.9626763323808027e-12,2.880069336547158e-12
0.28653530377668307,2.1298610056856693e-12,1.966321917378616e-12,2.8838605702634363e-12
0.28735632183908044,2.129914541227011e-12,1.9706736028123117e-12,2.898243038158083e-12
0.2881773399014778,2.1318817182987108e-12,1.9729632370632025e-12,2.8986005245801316e-12
0.2889983579638752,2.139653109494405e-12,1.973905817360925e-12,2.905876984580601e-12
0.28981937602627256,2.141022980518594e-12,1.9739684230947823e-12,2.907672729547032e-12
0.29064039408866993,2.1414905635930593e-12,1.9757197099625187e-12,2.907981974392307e-12
0.2914614121510673,2.1428177905032467e-12,1.976823971740687e-12,2.9081869062089455e-12
0.2922824302134647,2.1450042490871172e-12,1.9784900628315847e-12,2.9283328792030674e-12
0.29310344827586204,2.145890949038254e-12,1.978910498592191e-12,2.932346312709625e-12
0.2939244663382594,2.146162392648405e-12,1.9884125451206977e-12,2.939379246001899e-12
0.2947454844006568,2.1485450319345836e-12,1.9885072731901616e-12,2.939563738177135e-12
0.2955665024630542,2.1489625434421703e-12,1.9890900344112502e-12,2.9397305560925135e-12
0.2963875205254516,2.150380142763662e-12,1.989756120589632e-12,2.9411442331412244e-12
0.29720853858784896,2.159390669544744e-12,1.989862791989737e-12,2.942442701512372e-12
0.29802955665024633,2.1595232143570733e-12,1.9934972007148936e-12,2.9465699628569624e-12
0.2988505747126437,2.1630651490729256e-12,1.998491969184528e-12,2.9478017423206913e-12
0.2996715927750411,2.1638617947341822e-12,1.9998662747252665e-12,2.950557673281418e-12
0.30049261083743845,2.164188593584137e-12,2.000981025200657e-12,2.9518984073411575e-12
0.3013136288998358,2.167264393906587e-12,2.0013923896180727e-12,2.9602555612042216e-12
0.3021346469622332,2.1751168922600088e-12,2.0053924883974417e-12,2.9654317979414e-12
0.30295566502463056,2.181309425233687e-12,2.0090514277084266e-12,2.9689773510681965e-12
0.30377668308702793,2.1813765507415163e-12,2.0107714638799226e-12,2.9774487220092292e-12
0.3045977011494253,2.1814096733939314e-12,2.0113465235314995e-12,2.982692452810802e-12
0.3054187192118227,2.182315813264014e-12,2.0166620365136715e-12,2.989129852316874e-12
0.30623973727422005,2.184479895874499e-12,2.016870162659343e-12,2.995798352016613e-12
0.3070607553366174,2.187114361098536e-12,2.020128634300029e-12,2.998092988279418e-12
0.3078817733990148,2.1882901559338345e-12,2.020425903556972e-12,2.9997545468068876e-12
0.30870279146141216,2.196098029664255e-12,2.023579403962327e-12,3.0012360037743774e-12
0.30952380952380953,2.1965943624331487e-12,2.0275405441063656e-12,3.0084430791520587e-12
0.3103448275862069,2.2059196478211454e-12,2.032588023795324e-12,3.0117154414490138e-12
0.3111658456486043,2.2071952666609853e-12,2.032742736746777e-12,3.0170911434408744e-12
0.31198686371100165,2.2084683330115254e-12,2.0349817236614336e-12,3.0178071307145486e-12
0.312807881773399,2.208687982529459e-12,2.036168919637913e-12,3.0183705655199465e-12
0.3136288998357964,2.2092864432388746e-12,2.0412189494411053e-12,3.0204058734409e-12
0.31444991789819376,2.210192292169585e-12,2.048499868965051e-12,3.043312272924141e-12
0.31527093596059114,2.2127552608421172e-12,2.0487693673684337e-12,3.043409585463824e-12
0.3160919540229885,2.214867107907095e-12,2.0511490755901244e-12,3.045745107350575e-12
0.3169129720853859,2.2170898418598033e-12,2.0531402720439918e-12,3.049026808848379e-12
0.31773399014778325,2.220658996191611e-12,2.0536309413922912e-12,3.050570306773293e-12
0.3185550082101806,2.2218367383375994e-12,2.0541146056582246e-12,3.0648674494935185e-12
0.319376026272578,2.2238643742419995e-12,2.054581102315137e-12,3.065703206657445e-12
0.32019704433497537,2.2257482194803563e-12,2.05531870128147e-12,3.065891555852528e-12
0.32101806239737274,2.226197604517255e-12,2.0572163627147353e-12,3.0694941366601258e-12
0.3218390804597701,2.2318825819909277e-12,2.0626135615819974e-12,3.0695903549054196e-12
0.3226600985221675,2.2380504394185776e-12,2.063219132965043e-12,3.075166763314047e-12
0.32348111658456485,2.2429285196674174e-12,2.0650385950773955e-12,3.0802076181583715e-12
0.3243021346469622,2.24393298347386e-12,2.065156917903099e-12,3.0836026918251415e-12
0.3251231527093596,2.244950782552805e-12,2.0689597630850958e-12,3.0865700883850044e-12
0.32594417077175697,2.2492626131525554e-12,2.0700047709276143e-12,3.0867165619573643e-12
0.32676518883415434,2.250323305323582e-12,2.0705183309213637e-12,3.0875402671323933e-12
0.3275862068965517,2.261988567457012e-12,2.0717611386077466e-12,3.088924630572662e-12
0.3284072249589491,2.262639732899555e-12,2.07926476361062e-12,3.0889408251196395e-12
0.32922824302134646,2.2710956710131565e-12,2.079775303493034e-12,3.096430710715553e-12
0.33004926108374383,2.271528764659829e-12,2.0805899326954233e-12,3.0974633122019204e-12
0.3308702791461412,2.27213713787609e-12,2.085693449499317e-12,3.103684744108064e-12
0.33169129720853857,2.274909893720772e-12,2.0872233151345557e-12,3.1066293862853553e-12
0.33251231527093594,2.275467649798689e-12,2.0910698069553306e-12,3.108594099024196e-12
0.3333333333333333,2.2777275411278526e-12,2.0922997795838086e-12,3.116388934513281e-12
0.3341543513957307,2.2783499394652937e-12,2.0924354285978662e-12,3.1207963284674144e-12
0.33497536945812806,2.2826504795775073e-12,2.1070907028549715e-12,3.1233702755915565e-12
0.33579638752052543,2.2833584976059022e-12,2.1107726272393457e-12,3.129778957920567e-12
0.3366174055829228,2.28867108969687e-12,2.110864141522423e-12,3.1554493422275855e-12
0.3374384236453202,2.289086990578852e-12,2.111100279388087e-12,3.1684747814441745e-12
0.33825944170771755,2.2902956743329253e-12,2.11334561287886e-12,3.1736773693059116e-12
0.3390804597701149,2.2918103419143397e-12,2.114845979746538e-12,3.203855226232955e-12
0.3399014778325123,2.2923163806428177e-12,2.122905054250819e-12,3.211139113978902e-12
0.34072249589490966,2.294131585790281e-12,2.123959012140597e-12,3.2214311399536344e-12
0.3415435139573071,2.2951612889221994e-12,2.125644458159625e-12,3.230540940375736e-12
0.34236453201970446,2.296379817496951e-12,2.125654967183058e-12,3.2311790226122747e-12
0.34318555008210183,2.298688297507863e-12,2.1267035918552577e-12,3.25995456476684e-12
0.3440065681444992,2.2992954499530073e-12,2.131429228229827e-12,3.2717830217687277e-12
0.3448275862068966,2.2997646191603784e-12,2.136292155155762e-12,3.272868193620967e-12
0.34564860426929395,2.3025463825255503e-12,2.137259800072941e-12,3.27678446371828e-12
0.3464696223316913,2.3026656603783737e-12,2.1391341246611314e-12,3.286496584882532e-12
0.3472906403940887,2.3081504599227527e-12,2.1427010154987393e-12,3.2915009721115516e-12
0.34811165845648606,2.3121619137089867e-12,2.1429204869867043e-12,3.2939173146534325e-12
0.34893267651888343,2.3124714734319198e-12,2.142958764927409e-12,3.294064715880737e-12
0.3497536945812808,2.314143754104471e-12,2.1440443623024823e-12,3.3063732297921643e-12
0.3505747126436782,2.3221856361592712e-12,2.1456314221434687e-12,3.310128893096027e-12
0.35139573070607555,2.323217345538634e-12,2.1494914647823985e-12,3.3154260725686475e-12
0.3522167487684729,2.32326881886879e-12,2.149533372005852e-12,3.3215593255164695e-12
0.3530377668308703,2.3270535160593346e-12,2.1512205026340893e-12,3.32656326796846e-12
0.35385878489326766,2.3282353262728673e-12,2.153431474576127e-12,3.3303797260904034e-12
0.35467980295566504,2.3376036243670127e-12,2.155965817031747e-12,3.3334909816652993e-12
0.3555008210180624,2.3443729570112783e-12,2.158051474199984e-12,3.336979815744293e-12
0.3563218390804598,2.3465498935305056e-12,2.1596145808745015e-12,3.3409997107631273e-12
0.35714285714285715,2.3478677339352087e-12,2.160554732049429e-12,3.344532932815327e-12
0.3579638752052545,2.3574007256474636e-12,2.1639322939754293e-12,3.3468328550210063e-12
0.3587848932676519,2.3585121234309125e-12,2.1655246594909873e-12,3.3476178761490486e-12
0.35960591133004927,2.3592651510536822e-12,2.166241234119199e-12,3.3516826664432855e-12
0.36042692939244664,2.3613627927956005e-12,2.1686106364605675e-12,3.35586088642641e-12
0.361247947454844,2.3653116880848513e-12,2.1721818536627537e-12,3.3566764966287893e-12
0.3620689655172414,2.3688384543502363e-12,2.173389904595438e-12,3.3589765538986786e-12
0.36288998357963875,2.3711618072343754e-12,2.17500910108251e-12,3.3698959968715106e-12
0.3637110016420361,2.3746180566111493e-12,2.175044448937193e-12,3.3719981947355636e-12
0.3645320197044335,2.3760596721300957e-12,2.185719734542348e-12,3.378710045922444e-12
0.36535303776683087,2.3769078385635065e-12,2.185743614193487e-12,3.3992077724619158e-12
0.36617405582922824,2.377664397719241e-12,2.189686684703358e-12,3.4011241585344537e-12
0.3669950738916256,2.3794032132280607e-12,2.192478654608563e-12,3.4157549150571976e-12
0.367816091954023,2.3800984641962504e-12,2.1925497578452106e-12,3.4159889069665406e-12
0.36863711001642036,2.382548613244246e-12,2.1948248179946406e-12,3.417032845143693e-12
0.3694581280788177,2.3828580267608655e-12,2.1954288392709446e-12,3.4170892813565925e-12
0.3702791461412151,2.385574191197299e-12,2.2019854393495288e-12,3.4243506699962504e-12
0.37110016420361247,2.3926063432126464e-12,2.2034626452151296e-12,3.430362330573311e-12
0.37192118226600984,2.393014101396456e-12,2.2114376216605773e-12,3.4308649789279033e-12
0.3727422003284072,2.398629768409487e-12,2.215788856319571e-12,3.4333334944126566e-12
0.3735632183908046,2.3990031071633768e-12,2.2168984250488205e-12,3.4340688483276765e-12
0.37438423645320196,2.399772816440788e-12,2.22403077661966e-12,3.4385024473838444e-12
0.37520525451559933,2.4025610808080745e-12,2.2260730866534123e-12,3.44114550448608e-12
0.3760262725779967,2.4035982731850024e-12,2.2266224079877607e-12,3.444038452500064e-12
0.3768472906403941,2.4040785602179617e-12,2.2301832057501835e-12,3.444205939493867e-12
0.37766830870279144,2.4049105014035175e-12,2.231793293811747e-12,3.45216091316385e-12
0.3784893267651888,2.4093154637194135e-12,2.235017763700531e-12,3.463065623875485e-12
0.3793103448275862,2.4124668962359073e-12,2.2361627289458813e-12,3.4734539025307633e-12
0.38013136288998356,2.4152707655985395e-12,2.236254961088794e-12,3.473811157380158e-12
0.38095238095238093,2.4175649240340082e-12,2.236810052611161e-12,3.4768001700370185e-12
0.3817733990147783,2.4203417084627765e-12,2.2379737960400596e-12,3.4832646943189754e-12
0.3825944170771757,2.429660510787677e-12,2.2399337087404926e-12,3.4894309679569034e-12
0.38341543513957305,2.4308495181093472e-12,2.2417822239353647e-12,3.490157299447675e-12
0.3842364532019704,2.433390832333095e-12,2.247458365212957e-12,3.5026298720453677e-12
0.3850574712643678,2.4334961503713777e-12,2.248168738645858e-12,3.5039012890810624e-12
0.38587848932676516,2.4341462896408868e-12,2.250683000180206e-12,3.5039838947199737e-12
0.3866995073891626,2.441022268882457e-12,2.2511346633218146e-12,3.5060955608410954e-12
0.38752052545155996,2.4420952226644337e-12,2.2513087003409475e-12,3.5066687733950557e-12
0.38834154351395733,2.443741405841453e-12,2.25492564265035e-12,3.521224153946591e-12
0.3891625615763547,2.4438992578273012e-12,2.2557687992574643e-12,3.5536464071334605e-12
0.3899835796387521,2.4475140622100856e-12,2.258901668440269e-12,3.5536723674442692e-12
0.39080459770114945,2.452118591498115e-12,2.258933566004511e-12,3.557287561167532e-12
0.3916256157635468,2.4542663448999615e-12,2.263430509263553e-12,3.5709596554903065e-12
0.3924466338259442,2.460199630985854e-12,2.2636150472427473e-12,3.5748278891792332e-12
0.39326765188834156,2.460910404768016e-12,2.2639787369725547e-12,3.5796241705769886e-12
0.39408866995073893,2.4647463368688982e-12,2.265570570292451e-12,3.5812189344549064e-12
0.3949096880131363,2.4672650582361867e-12,2.2685583835041228e-12,3.5933045712509572e-12
0.3957307060755337,2.468409445180479e-12,2.2685678617572575e-12,3.60816614229549e-12
0.39655172413793105,2.4696607818452474e-12,2.268734371240966e-12,3.6096366732790144e-12
0.3973727422003284,2.4716943442918088e-12,2.2696632812804497e-12,3.6117827387798174e-12
0.3981937602627258,2.4733661395933936e-12,2.273428095150789e-12,3.6152069937396513e-12
0.39901477832512317,2.478694671360082e-12,2.27391516340259e-12,3.6169759469505578e-12
0.39983579638752054,2.481991358614905e-12,2.2753858711794136e-12,3.6193871690219693e-12
0.4006568144499179,2.4863902766834402e-12,2.276317311906505e-12,3.62051438144801e-12
0.4014778325123153,2.4889721508064963e-12,2.277107516472404e-12,3.6232802019613014e-12
0.40229885057471265,2.490862875597432e-12,2.2775359447164813e-12,3.6310763619803062e-12
0.40311986863711,2.4969575957255e-12,2.2791130483270172e-12,3.6344877405173954e-12
0.4039408866995074,2.4991160741124256e-12,2.2801581665774665e-12,3.6361992221752507e-12
0.40476190476190477,2.5001498540921424e-12,2.282377834411706e-12,3.638645489121417e-12
0.40558292282430214,2.500301028908062e-12,2.284742367766625e-12,3.64867662061956e-12
0.4064039408866995,2.5047278825769356e-12,2.28790473413423e-12,3.651733522679743e-12
0.4072249589490969,2.510010837563215e-12,2.292667684445243e-12,3.654683573097396e-12
0.40804597701149425,2.5124007440530748e-12,2.292748024391978e-12,3.660848445668451e-12
0.4088669950738916,2.514415012747671e-12,2.29332866076549e-12,3.66819663314885e-12
0.409688013136289,2.5156990557438688e-12,2.2972631013339754e-12,3.668358923181212e-12
0.41050903119868637,2.5162992041068443e-12,2.2995249753230115e-12,3.671371685057404e-12
0.41133004926108374,2.5179571260391487e-12,2.306910886660981e-12,3.676580974962088e-12
0.4121510673234811,2.5188570780928105e-12,2.3135692304308343e-12,3.678132042847252e-12
0.4129720853858785,2.522591738892448e-12,2.3171542472000685e-12,3.6814259440166e-12
0.41379310344827586,2.5295087875549517e-12,2.317157900727512e-12,3.683760121212252e-12
0.41461412151067323,2.531899245066095e-12,2.3173378200941673e-12,3.692583663488676e-12
0.4154351395730706,2.53207668839083e-12,2.3219620718961303e-12,3.698996990344359e-12
0.41625615763546797,2.533387493762801e-12,2.3243351528786295e-12,3.701421833547475e-12
0.41707717569786534,2.5374613885679386e-12,2.3254125073293814e-12,3.702486932194794e-12
0.4178981937602627,2.5378886989636657e-12,2.3301227054080916e-12,3.712864642085583e-12
0.4187192118226601,2.5474617113980592e-12,2.332908998620851e-12,3.719599650090308e-12
0.41954022988505746,2.549283455240185e-12,2.3349549196794918e-12,3.7300891408678835e-12
0.42036124794745483,2.552199505561092e-12,2.3418398317445075e-12,3.736694630973716e-12
0.4211822660098522,2.5564297655480213e-12,2.3474622186849472e-12,3.739570810612119e-12
0.4220032840722496,2.5578354017707854e-12,2.3474913131240226e-12,3.745901891013097e-12
0.42282430213464695,2.5595573300639627e-12,2.3475319057251445e-12,3.7546104410539905e-12
0.4236453201970443,2.566243288087244e-12,2.347860469604201e-12,3.7548697583069524e-12
0.4244663382594417,2.5693688130110774e-12,2.3510624778616985e-12,3.758081774183723e-12
0.42528735632183906,2.5711207383502545e-12,2.3530408569002614e-12,3.762120617088827e-12
0.42610837438423643,2.5716157353083566e-12,2.3546965601607773e-12,3.762697636823411e-12
0.4269293924466338,2.574611733508337e-12,2.354722435465675e-12,3.770621786260974e-12
0.4277504105090312,2.578085087242207e-12,2.3564886569967385e-12,3.774743476987908e-12
0.42857142857142855,2.5795374590353765e-12,2.356580921659431e-12,3.783349624196226e-12
0.4293924466338259,2.5796354624524972e-12,2.3587939098101194e-12,3.788882161924025e-12
0.4302134646962233,2.5802343737520118e-12,2.3607184124880216e-12,3.813086500995699e-12
0.43103448275862066,2.5805965193467308e-12,2.3627995377504884e-12,3.824134083730845e-12
0.4318555008210181,2.5822083743002408e-12,2.3630521290329026e-12,3.825906856814439e-12
0.43267651888341546,2.5839972628558786e-12,2.3651629484833398e-12,3.829766786154659e-12
0.43349753694581283,2.5866533280581978e-12,2.367837530497015e-12,3.842999937413929e-12
0.4343185550082102,2.587751241564724e-12,2.3727787374689613e-12,3.853825118583402e-12
0.4351395730706076,2.5893484977563085e-12,2.3841195049245764e-12,3.871100785852294e-12
0.43596059113300495,2.592258372472581e-12,2.385254664768865e-12,3.871362111857011e-12
0.4367816091954023,2.6013318238116145e-12,2.3888498752634447e-12,3.873430664574906e-12
0.4376026272577997,2.6017320394433878e-12,2.3905822185296957e-12,3.889942188226743e-12
0.43842364532019706,2.601751288075532e-12,2.39368922048442e-12,3.90103788084923e-12
0.43924466338259444,2.6032553825370207e-12,2.395255823798514e-12,3.903361821012586e-12
0.4400656814449918,2.6055527827252642e-12,2.396464136698495e-12,3.916374101272624e-12
0.4408866995073892,2.605890957297188e-12,2.4001028788541446e-12,3.917329665610576e-12
0.44170771756978655,2.6096933727325448e-12,2.4059830051008205e-12,3.918338350951241e-12
0.4425287356321839,2.6121984098335114e-12,2.4168168234408708e-12,3.924408957054021e-12
0.4433497536945813,2.6122477316862263e-12,2.4174290034185658e-12,3.926429023004115e-12
0.44417077175697867,2.6237394910998113e-12,2.418530120893831e-12,3.930827072981666e-12
0.44499178981937604,2.6251087387857093e-12,2.423105096461908e-12,3.942407122343322e-12
0.4458128078817734,2.6307832317274067e-12,2.4287524671160163e-12,3.944925372074101e-12
0.4466338259441708,2.6328957047097557e-12,2.430229865039198e-12,3.9494285468991766e-12
0.44745484400656815,2.6330655166346623e-12,2.433589545382119e-12,3.9534583575404e-12
0.4482758620689655,2.6352939393785276e-12,2.4336661041152985e-12,3.965162013256296e-12
0.4490968801313629,2.6364650036666848e-12,2.4378666113824383e-12,3.972025744182081e-12
0.44991789819376027,2.64037390653753e-12,2.438641300350331e-12,3.991427853528989e-12
0.45073891625615764,2.643783005491652e-12,2.4389058177654644e-12,4.00166765237941e-12
0.451559934318555,2.6461051846817e-12,2.442192153978286e-12,4.013284613398855e-12
0.4523809523809524,2.646214068558873e-12,2.4443272574056793e-12,4.023223735027802e-12
0.45320197044334976,2.6479296490598626e-12,2.4514807966508633e-12,4.023406799202398e-12
0.4540229885057471,2.652613349557936e-12,2.458138129924619e-12,4.02721097653739e-12
0.4548440065681445,2.6550207551198273e-12,2.4595952936230557e-12,4.029577974855554e-12
0.45566502463054187,2.6565874124754554e-12,2.460838653991423e-12,4.033748834295231e-12
0.45648604269293924,2.6573606158391975e-12,2.4624547703692355e-12,4.035210360596267e-12
0.4573070607553366,2.6587725720812765e-12,2.463239319117717e-12,4.0374181954538264e-12
0.458128078817734,2.66508660674367e-12,2.464880756074757e-12,4.053455451340385e-12
0.45894909688013136,2.673280783977526e-12,2.469126142754453e-12,4.0653587101122664e-12
0.45977011494252873,2.6831743570361217e-12,2.471612664777177e-12,4.0728047219511654e-12
0.4605911330049261,2.68367542675558e-12,2.4744183446626944e-12,4.076015035223115e-12
0.4614121510673235,2.694578446985371e-12,2.477920248511602e-12,4.0853436765056425e-12
0.46223316912972084,2.695916831530236e-12,2.482137398387224e-12,4.089720397909785e-12
0.4630541871921182,2.6980174465753164e-12,2.4822383833480695e-12,4.089928078481884e-12
0.4638752052545156,2.699961506464986e-12,2.482671956973632e-12,4.0959802343062005e-12
0.46469622331691296,2.702297829024076e-12,2.4827886276202608e-12,4.1037235769406706e-12
0.46551724137931033,2.703634139932693e-12,2.482974967584542e-12,4.126220322305459e-12
0.4663382594417077,2.7106313559598506e-12,2.483564453525316e-12,4.129746377829293e-12
0.4671592775041051,2.711373451609776e-12,2.4844504776667784e-12,4.137138305456262e-12
0.46798029556650245,2.7153626721669425e-12,2.492708004812054e-12,4.146657961381691e-12
0.4688013136288998,2.7156749251296253e-12,2.4973955068366103e-12,4.156401037717252e-12
0.4696223316912972,2.7245034342959538e-12,2.499876320085162e-12,4.162797973570609e-12
0.47044334975369456,2.7259810121112116e-12,2.5044887765206795e-12,4.1656086015255966e-12
0.47126436781609193,2.7301004957777157e-12,2.506446499009762e-12,4.186726112133503e-12
0.4720853858784893,2.7347668526345927e-12,2.5109598943456752e-12,4.217559452980655e-12
0.4729064039408867,2.735230431739218e-12,2.5123590236303927e-12,4.217770014790975e-12
0.47372742200328405,2.735708245967294e-12,2.5221821508019796e-12,4.218213345009296e-12
0.4745484400656814,2.7374668002754615e-12,2.5224753148823287e-12,4.224109515503536e-12
0.4753694581280788,2.7377077831594897e-12,2.5233115966263275e-12,4.242929308110529e-12
0.47619047619047616,2.737954318349655e-12,2.523593267974698e-12,4.251569497557102e-12
0.47701149425287354,2.73922419162577e-12,2.5254962400510997e-12,4.256464969706031e-12
0.47783251231527096,2.742443277614513e-12,2.525659430567034e-12,4.2620911959268515e-12
0.47865353037766833,2.746431515304333e-12,2.5266410061698655e-12,4.270306660655887e-12
0.4794745484400657,2.746962511368097e-12,2.5271085154923405e-12,4.278496016885932e-12
0.4802955665024631,2.749227795536243e-12,2.528711364173258e-12,4.281308309726411e-12
0.48111658456486045,2.7495865324477652e-12,2.5306796884793416e-12,4.294047129000656e-12
0.4819376026272578,2.7514347584072473e-12,2.530875610422515e-12,4.296095734870919e-12
0.4827586206896552,2.7567830399170307e-12,2.5315254706359753e-12,4.299470565615782e-12
0.48357963875205257,2.756987406767816e-12,2.5336046559572904e-12,4.302194991432055e-12
0.48440065681444994,2.764475433439758e-12,2.5355278981186413e-12,4.309500281907531e-12
0.4852216748768473,2.76509788988487e-12,2.5375847240441783e-12,4.310923407221203e-12
0.4860426929392447,2.769401974155871e-12,2.5388641178901434e-12,4.314814198957455e-12
0.48686371100164205,2.7706435465365665e-12,2.5431960286225357e-12,4.3375433467595305e-12
0.4876847290640394,2.771092047581536e-12,2.544744157845079e-12,4.3622859206738014e-12
0.4885057471264368,2.7713462976151945e-12,2.5460343267380396e-12,4.375882203671614e-12
0.48932676518883417,2.774751724202721e-12,2.5498414370157835e-12,4.382572274684354e-12
0.49014778325123154,2.7770005481245492e-12,2.5500804932210455e-12,4.384571497011823e-12
0.4909688013136289,2.7781934801003313e-12,2.550725434542872e-12,4.3895790727632574e-12
0.4917898193760263,2.779582114456293e-12,2.5521505634202555e-12,4.394845868853094e-12
0.49261083743842365,2.7799432152089654e-12,2.5522920786429824e-12,4.402604831121807e-12
0.493431855500821,2.7859499068336018e-12,2.552430887051112e-12,4.438889550747731e-12
0.4942528735632184,2.78838232924355e-12,2.554936938017195e-12,4.44453444427357e-12
0.49507389162561577,2.7897727665753033e-12,2.5592807362979256e-12,4.457618936525736e-12
0.49589490968801314,2.7908601599994207e-12,2.562500464962179e-12,4.463433475943057e-12
0.4967159277504105,2.7919381654155342e-12,2.5650408632034442e-12,4.464683150715055e-12
0.4975369458128079,2.7927164726724622e-12,2.565458844804413e-12,4.473118426846643e-12
0.49835796387520526,2.7960843911458786e-12,2.572337768635076e-12,4.475409751886861e-12
0.49917898193760263,2.813613646684075e-12,2.5729216057821577e-12,4.495697780813322e-12
0.5,2.8148001849330285e-12,2.573455604977104e-12,4.499115048862194e-12
0.5008210180623974,2.817984942400682e-12,2.57459384073054e-12,4.501094371281879e-12
0.5016420361247947,2.8182369602712388e-12,2.5772001381189093e-12,4.514700852527155e-12
0.5024630541871922,2.8185959699516955e-12,2.5787624193770374e-12,4.5147970297328456e-12
0.5032840722495895,2.8316152143250323e-12,2.5861207330368734e-12,4.515584841633724e-12
0.5041050903119869,2.834796096536701e-12,2.5892684157498475e-12,4.516282262731941e-12
0.5049261083743842,2.835047641486494e-12,2.590990779000077e-12,4.518624309318595e-12
0.5057471264367817,2.8392305840228794e-12,2.597784549843044e-12,4.533014367145826e-12
0.506568144499179,2.8496429898978266e-12,2.5981242018699503e-12,4.535206538026011e-12
0.5073891625615764,2.853083900371472e-12,2.6070491417431326e-12,4.542027663412101e-12
0.5082101806239737,2.8534307350673817e-12,2.6094859843568685e-12,4.548529561556395e-12
0.5090311986863711,2.853479606026865e-12,2.6108634442421553e-12,4.560147120154276e-12
0.5098522167487685,2.853846078099388e-12,2.6114727630889925e-12,4.561088589115835e-12
0.5106732348111659,2.8543112992712152e-12,2.614675528159603e-12,4.572727031634142e-12
0.5114942528735632,2.8543487397410047e-12,2.6273690117927313e-12,4.578325144453005e-12
0.5123152709359606,2.8568044510446203e-12,2.6294386306088514e-12,4.584601373353872e-12
0.513136288998358,2.8571323981218066e-12,2.62996215190924e-12,4.584834414555879e-12
0.5139573070607554,2.863203997000864e-12,2.6323540373444538e-12,4.607195458570915e-12
0.5147783251231527,2.870705123939269e-12,2.6341608971993763e-12,4.626525715819616e-12
0.5155993431855501,2.8760592798779335e-12,2.6364283732243233e-12,4.629408819696767e-12
0.5164203612479474,2.878173136287056e-12,2.636970390361389e-12,4.639850273320138e-12
0.5172413793103449,2.8872384536326853e-12,2.640163223527422e-12,4.64435158159425e-12
0.5180623973727422,2.892799094748689e-12,2.6410089767046743e-12,4.676831101228051e-12
0.5188834154351396,2.892948554352313e-12,2.641468683735895e-12,4.687843526424093e-12
0.5197044334975369,2.893022896911308e-12,2.6423179264137535e-12,4.690898734156382e-12
0.5205254515599343,2.897531633532528e-12,2.6441955172655642e-12,4.703903151584014e-12
0.5213464696223317,2.9046840448909283e-12,2.644890627333719e-12,4.710978451380215e-12
0.5221674876847291,2.905235389624745e-12,2.6502307507234193e-12,4.738414338470235e-12
0.5229885057471264,2.9061278535568866e-12,2.650861350449663e-12,4.749100950614312e-12
0.5238095238095238,2.9066415541409254e-12,2.651675907346519e-12,4.76405507229738e-12
0.5246305418719212,2.909961560063958e-12,2.6537482889420423e-12,4.774696987414585e-12
0.5254515599343186,2.9166299515185354e-12,2.6541149319368674e-12,4.776861914091463e-12
0.5262725779967159,2.9206923540124644e-12,2.658969121212075e-12,4.777280185281228e-12
0.5270935960591133,2.92424500170384e-12,2.6715494542062776e-12,4.792649337023552e-12
0.5279146141215106,2.924573176798945e-12,2.6724394906842536e-12,4.823816754029068e-12
0.5287356321839081,2.924947713112276e-12,2.673928110109963e-12,4.845338417309754e-12
0.5295566502463054,2.9295548362688743e-12,2.6740261708841854e-12,4.8585358351225376e-12
0.5303776683087028,2.939455207124388e-12,2.678436924973974e-12,4.8594951959741565e-12
0.5311986863711001,2.9406052858402137e-12,2.6815039699784895e-12,4.87474961546832e-12
0.5320197044334976,2.9414655056761047e-12,2.691361516536414e-12,4.875169438483442e-12
0.5328407224958949,2.9435545518359836e-12,2.6990968618490055e-12,4.879297723075164e-12
0.5336617405582923,2.9452202376450567e-12,2.699821656790649e-12,4.882254008158379e-12
0.5344827586206896,2.9502723510937168e-12,2.7004407230529733e-12,4.883197397641833e-12
0.535303776683087,2.951412078917718e-12,2.7020763888445773e-12,4.889833054929638e-12
0.5361247947454844,2.9521027375981044e-12,2.7023117023384988e-12,4.900263701510438e-12
0.5369458128078818,2.9537458032007475e-12,2.7054699806051493e-12,4.906989477261433e-12
0.5377668308702791,2.9560803316996474e-12,2.7169843433492018e-12,4.908452476434228e-12
0.5385878489326765,2.9563725952877178e-12,2.720164049297279e-12,4.909298365541402e-12
0.5394088669950738,2.957541463363213e-12,2.7204497137321235e-12,4.909675648156351e-12
0.5402298850574713,2.9613050680600185e-12,2.7205219543499075e-12,4.91043246528542e-12
0.5410509031198686,2.9637593337221958e-12,2.720776276771173e-12,4.918262497332132e-12
0.541871921182266,2.9740483599726127e-12,2.722644482220621e-12,4.942647258234534e-12
0.5426929392446633,2.9754374305606484e-12,2.7240295277466785e-12,4.973906066744293e-12
0.5435139573070608,2.986256803353508e-12,2.73037503542148e-12,4.987801891612849e-12
0.5443349753694581,2.989247171337968e-12,2.731386376798077e-12,4.999204485403941e-12
0.5451559934318555,2.997119356493654e-12,2.732862748153593e-12,4.999527229914906e-12
0.5459770114942529,3.003237260462533e-12,2.734836832361294e-12,5.005615128467323e-12
0.5467980295566502,3.0070614008504615e-12,2.734881313159287e-12,5.020984943040453e-12
0.5476190476190477,3.0100959232782623e-12,2.7414561992464544e-12,5.0260962394445005e-12
0.548440065681445,3.0108928439127665e-12,2.7426146883507593e-12,5.03654270471344e-12
0.5492610837438424,3.017915564179314e-12,2.743879745351868e-12,5.04076739644642e-12
0.5500821018062397,3.0236013864711854e-12,2.752252219777378e-12,5.041203104553674e-12
0.5509031198686372,3.023887924839299e-12,2.752775323175185e-12,5.075530818129644e-12
0.5517241379310345,3.0243735312622023e-12,2.7529443892920996e-12,5.1102584907613534e-12
0.5525451559934319,3.024502392351938e-12,2.7559683328707724e-12,5.1110522519387924e-12
0.5533661740558292,3.0264775342669234e-12,2.7570835521350685e-12,5.1163808228889815e-12
0.5541871921182266,3.0293894789465994e-12,2.7587575410753077e-12,5.129360927406616e-12
0.555008210180624,3.030840839091736e-12,2.764190062515118e-12,5.133786747939915e-12
0.5558292282430214,3.0333684575955152e-12,2.7693387356922845e-12,5.141158484502804e-12
0.5566502463054187,3.0345688918104853e-12,2.7750973242695396e-12,5.1801398650057705e-12
0.5574712643678161,3.0351847335115006e-12,2.7756392426493326e-12,5.188978674809504e-12
0.5582922824302134,3.0390133151959657e-12,2.7761089179155993e-12,5.193833446822641e-12
0.5591133004926109,3.0418419578580407e-12,2.7765984331620092e-12,5.205329444715614e-12
0.5599343185550082,3.0492783924218365e-12,2.777735846970671e-12,5.206724236854605e-12
0.5607553366174056,3.050132281349909e-12,2.779786354525191e-12,5.215997130828942e-12
0.5615763546798029,3.0505032953880495e-12,2.783710262881333e-12,5.218630645041234e-12
0.5623973727422004,3.0512486556636325e-12,2.788662576408364e-12,5.221919345466832e-12
0.5632183908045977,3.0540106133827602e-12,2.7933682593099728e-12,5.230096030815793e-12
0.5640394088669951,3.0545356715651684e-12,2.7976807436754104e-12,5.236990920211931e-12
0.5648604269293924,3.0613194901426823e-12,2.8028974691996075e-12,5.23788548336013e-12
0.5656814449917899,3.0618588948303185e-12,2.8066266977842916e-12,5.302327875006303e-12
0.5665024630541872,3.0636561143723097e-12,2.8077292565298524e-12,5.303579536583638e-12
0.5673234811165846,3.0654422671097107e-12,2.810624698965245e-12,5.318056017097587e-12
0.5681444991789819,3.0682929130896906e-12,2.812395042938041e-12,5.324644496300244e-12
0.5689655172413793,3.068384191351576e-12,2.8152848255780454e-12,5.345075527506445e-12
0.5697865353037767,3.0692871094679316e-12,2.8156335115034014e-12,5.353693133035399e-12
0.5706075533661741,3.0713964807390708e-12,2.8257240731963045e-12,5.370633017145257e-12
0.5714285714285714,3.0753443841327636e-12,2.8267386155604137e-12,5.3964456926923315e-12
0.5722495894909688,3.0762726811138487e-12,2.8297781295436343e-12,5.4105172103094955e-12
0.5730706075533661,3.0833082646149283e-12,2.8371064507435463e-12,5.475483884263182e-12
0.5738916256157636,3.0931255941582724e-12,2.83735997694198e-12,5.4807138565939286e-12
0.5747126436781609,3.0939176276471642e-12,2.837888950188885e-12,5.508908986582213e-12
0.5755336617405583,3.0941077991764322e-12,2.8383880556998238e-12,5.533387115406657e-12
0.5763546798029556,3.095969324049888e-12,2.8394107538069246e-12,5.604246622649747e-12
0.577175697865353,3.097051447397562e-12,2.842426569194271e-12,5.642351359816498e-12
0.5779967159277504,3.097717165097013e-12,2.843116416171947e-12,5.6937173327748166e-12
0.5788177339901478,3.1003513994359204e-12,2.8434770087624997e-12,5.6961575891637745e-12
0.5796387520525451,3.1008440885970546e-12,2.8450941549815445e-12,5.704009241133892e-12
0.5804597701149425,3.1017934473631173e-12,2.8454777700707504e-12,5.713022672198284e-12
0.5812807881773399,3.1043166279867015e-12,2.8464125867580966e-12,5.74529938704974e-12
0.5821018062397373,3.1061722462494827e-12,2.848143983443565e-12,5.745943833734671e-12
0.5829228243021346,3.108994029190771e-12,2.849351492589064e-12,5.7632179145485844e-12
0.583743842364532,3.1135988156549384e-12,2.8499101710085963e-12,5.769846330838728e-12
0.5845648604269293,3.1154438374982448e-12,2.8527987092202767e-12,5.790588192714385e-12
0.5853858784893268,3.123647826123187e-12,2.853099186691331e-12,5.791948903271976e-12
0.5862068965517241,3.1242613265957403e-12,2.853246503124994e-12,5.805398376536403e-12
0.5870279146141215,3.1251279101530144e-12,2.8535006927399645e-12,5.818865680733141e-12
0.5878489326765188,3.1255678626227882e-12,2.8557984266013804e-12,5.822687881828873e-12
0.5886699507389163,3.126428787805479e-12,2.85999421725714e-12,5.847268139862252e-12
0.5894909688013136,3.14585153899504e-12,2.8609688971293632e-12,5.866231928269589e-12
0.590311986863711,3.1469191976838903e-12,2.8656725226810328e-12,5.911892802704892e-12
0.5911330049261084,3.1555317350733556e-12,2.874099000219764e-12,5.942033600312842e-12
0.5919540229885057,3.1643006999998665e-12,2.8775489667056336e-12,5.960258529439128e-12
0.5927750410509032,3.1660812362136102e-12,2.877886757987541e-12,5.982902084049528e-12
0.5935960591133005,3.166084337271758e-12,2.880118318170423e-12,5.9939978581852576e-12
0.5944170771756979,3.180047920316031e-12,2.881201317565273e-12,6.0193002944101475e-12
0.5952380952380952,3.1825373210923596e-12,2.8842664995128078e-12,6.027759669410594e-12
0.5960591133004927,3.1877264412086026e-12,2.8868332952890182e-12,6.033802877511919e-12
0.59688013136289,3.191500166027035e-12,2.889277709962657e-12,6.034159271224253e-12
0.5977011494252874,3.1918920662415165e-12,2.8906079818497615e-12,6.044177816406597e-12
0.5985221674876847,3.194274243352263e-12,2.8916277845297453e-12,6.051738844559171e-12
0.5993431855500821,3.20212605960017e-12,2.892886475562968e-12,6.1278548852705766e-12
0.6001642036124795,3.2041817965302205e-12,2.8933799031914703e-12,6.1634005208901584e-12
0.6009852216748769,3.204821717655461e-12,2.8939038850272234e-12,6.245762488649152e-12
0.6018062397372742,3.2048886050832297e-12,2.9047299947163797e-12,6.270793261506014e-12
0.6026272577996716,3.214373716910303e-12,2.9056128532533205e-12,6.288398639733782e-12
0.603448275862069,3.2143857648557247e-12,2.9064757358268975e-12,6.3031313494986954e-12
0.6042692939244664,3.215971955635373e-12,2.910903791889891e-12,6.305858375153319e-12
0.6050903119868637,3.218829883087324e-12,2.911592217310675e-12,6.340975628179263e-12
0.6059113300492611,3.219903449723005e-12,2.91463144363414e-12,6.346916778735314e-12
0.6067323481116584,3.225909995887542e-12,2.921658237807093e-12,6.349222189755419e-12
0.6075533661740559,3.2271215204049052e-12,2.925528868706741e-12,6.351999964581535e-12
0.6083743842364532,3.2301556339490174e-12,2.9363964633563148e-12,6.355364675799281e-12
0.6091954022988506,3.2345042629291388e-12,2.9393533925658568e-12,6.358216244407576e-12
0.6100164203612479,3.2349351304108824e-12,2.940518897062428e-12,6.363321762256165e-12
0.6108374384236454,3.236759783934899e-12,2.94229073688108e-12,6.368838602421356e-12
0.6116584564860427,3.2400333289557515e-12,2.9423631588138314e-12,6.397272798009556e-12
0.6124794745484401,3.240723740905525e-12,2.9454228616093416e-12,6.436846566366605e-12
0.6133004926108374,3.241099924449854e-12,2.952648998570927e-12,6.505163729508052e-12
0.6141215106732348,3.243876694613242e-12,2.95488094414935e-12,6.592005673574884e-12
0.6149425287356322,3.2468092212997476e-12,2.957908382371523e-12,6.593525953638728e-12
0.6157635467980296,3.246908137609187e-12,2.9647435362977986e-12,6.619715468956212e-12
0.6165845648604269,3.2528773000243455e-12,2.9713692374365818e-12,6.626311775950213e-12
0.6174055829228243,3.254485870628835e-12,2.9897987346099854e-12,6.642728319445381e-12
0.6182266009852216,3.2548073206905797e-12,2.9921106235600747e-12,6.643209075877401e-12
0.6190476190476191,3.255030620474816e-12,2.9933541670412756e-12,6.715663777644496e-12
0.6198686371100164,3.258993656579493e-12,3.0046023807062587e-12,6.721214731534063e-12
0.6206896551724138,3.2594383798155607e-12,3.006217924428141e-12,6.728246743073637e-12
0.6215106732348111,3.2642828414069262e-12,3.0110936492797643e-12,6.730143768864671e-12
0.6223316912972086,3.264545783483197e-12,3.0113954407423506e-12,6.780407942345167e-12
0.6231527093596059,3.265891764552857e-12,3.014560361341699e-12,6.7840314809578126e-12
0.6239737274220033,3.2758152707741158e-12,3.0179672090818533e-12,6.7925649244323504e-12
0.6247947454844006,3.280345638210221e-12,3.0233270408597327e-12,6.816472441846109e-12
0.625615763546798,3.2809846181088693e-12,3.03024966025764e-12,6.8632316594065555e-12
0.6264367816091954,3.2866681671444014e-12,3.0303154316127126e-12,6.879557234666411e-12
0.6272577996715928,3.2922138093628787e-12,3.0364591009417936e-12,6.8896665727153786e-12
0.6280788177339901,3.3027202824110957e-12,3.04039634052055e-12,6.915281362952038e-12
0.6288998357963875,3.3078654997788095e-12,3.044676532118429e-12,6.930051846540549e-12
0.6297208538587848,3.315563970281134e-12,3.0451993799826614e-12,6.992844423118191e-12
0.6305418719211823,3.3175219680343324e-12,3.0453632986056297e-12,6.99943154129879e-12
0.6313628899835796,3.318790058304946e-12,3.048524145764187e-12,7.003945746077822e-12
0.632183908045977,3.321068229905438e-12,3.049435112765145e-12,7.141344289563646e-12
0.6330049261083743,3.3311452993481588e-12,3.0496337952907933e-12,7.191369569364949e-12
0.6338259441707718,3.340041881758738e-12,3.0511136520077968e-12,7.267985819021104e-12
0.6346469622331691,3.3405862782083867e-12,3.0591777081865805e-12,7.305359938668138e-12
0.6354679802955665,3.341328248546984e-12,3.059831063395837e-12,7.400792681310788e-12
0.6362889983579638,3.346596582775168e-12,3.0619692538367025e-12,7.425837512784593e-12
0.6371100164203612,3.348369059575135e-12,3.062214634121862e-12,7.478718709653194e-12
0.6379310344827587,3.3523214337016598e-12,3.063929944801978e-12,7.536863131928966e-12
0.638752052545156,3.3555928150515386e-12,3.0697096325983168e-12,7.549448275014018e-12
0.6395730706075534,3.3594842643265685e-12,3.0768736278907204e-12,7.56105908273333e-12
0.6403940886699507,3.3600282364748857e-12,3.0774897993271624e-12,7.570389657752618e-12
0.6412151067323482,3.3646096257208664e-12,3.0851370937078704e-12,7.628421964946398e-12
0.6420361247947455,3.3656877765418254e-12,3.0852635904553275e-12,7.641701483219109e-12
0.6428571428571429,3.368168953632423e-12,3.085605893493694e-12,7.642314634894941e-12
0.6436781609195402,3.3713413262136747e-12,3.0886331706079785e-12,7.696540702843322e-12
0.6444991789819376,3.377794021439076e-12,3.088931778967999e-12,7.733321094535181e-12
0.645320197044335,3.38118588230261e-12,3.0909612127709803e-12,7.833006685649275e-12
0.6461412151067324,3.3819223869631056e-12,3.0911528186725742e-12,7.946448250442104e-12
0.6469622331691297,3.384026198908291e-12,3.0914617148428397e-12,8.115629311076746e-12
0.6477832512315271,3.3849144360125743e-12,3.0926586690892367e-12,8.142117583333996e-12
0.6486042692939245,3.3858181594899883e-12,3.0940262404435732e-12,8.152917051374877e-12
0.6494252873563219,3.3863725494951267e-12,3.094368885462094e-12,8.159542348923368e-12
0.6502463054187192,3.389352872712841e-12,3.0991722927344293e-12,8.186482808695221e-12
0.6510673234811166,3.3918413855777145e-12,3.1035213338359147e-12,8.314147605845824e-12
0.6518883415435139,3.3935325928631065e-12,3.10636653313484e-12,8.3759404009694e-12
0.6527093596059114,3.398689298879319e-12,3.1073722035970474e-12,8.470909756285627e-12
0.6535303776683087,3.407612941083477e-12,3.1118195602491613e-12,8.47404324594396e-12
0.6543513957307061,3.4082888904382012e-12,3.112589942728669e-12,8.492941902179553e-12
0.6551724137931034,3.4090736268211736e-12,3.1175014511114416e-12,8.495270213658887e-12
0.6559934318555009,3.4097634886806608e-12,3.123279730308088e-12,8.516074184882469e-12
0.6568144499178982,3.412157846213476e-12,3.1371756135399394e-12,8.521923946650839e-12
0.6576354679802956,3.422942458822477e-12,3.1492424248773965e-12,8.527725237708392e-12
0.6584564860426929,3.4266796377100408e-12,3.1496481747866518e-12,8.571647251156819e-12
0.6592775041050903,3.4300248206296267e-12,3.1558267284715656e-12,8.622789892670338e-12
0.6600985221674877,3.4309958904701296e-12,3.1582368805909864e-12,8.62704934173188e-12
0.6609195402298851,3.432738810720128e-12,3.165482240567798e-12,8.756685224990805e-12
0.6617405582922824,3.4369433342714345e-12,3.1660063866611404e-12,8.943603632629023e-12
0.6625615763546798,3.4427156589422336e-12,3.1702806453332324e-12,9.009077439116956e-12
0.6633825944170771,3.4427931107673146e-12,3.175016848216163e-12,9.043168605211802e-12
0.6642036124794746,3.4462823026854684e-12,3.1929705092700097e-12,9.049832483621038e-12
0.6650246305418719,3.450213644454306e-12,3.193233147009433e-12,9.050778566070887e-12
0.6658456486042693,3.451357437469345e-12,3.1941193766504282e-12,9.13071052719579e-12
0.6666666666666666,3.4563894105580776e-12,3.194555793967146e-12,9.146234692246083e-12
0.6674876847290641,3.4687189891748768e-12,3.2040215449615064e-12,9.198168745260259e-12
0.6683087027914614,3.4753261055417123e-12,3.205538010179215e-12,9.229152209422432e-12
0.6691297208538588,3.480931225109971e-12,3.2102253080038766e-12,9.248415290936073e-12
0.6699507389162561,3.4842839597410332e-12,3.2105048283328283e-12,9.250261013771282e-12
0.6707717569786535,3.4866385590492195e-12,3.213681913443104e-12,9.380984521668415e-12
0.6715927750410509,3.5006092535956955e-12,3.214277655079749e-12,9.490972123830035e-12
0.6724137931034483,3.5052828069663743e-12,3.2145240921114126e-12,9.520038717082294e-12
0.6732348111658456,3.5063097433351325e-12,3.2158368840331043e-12,9.611734247660821e-12
0.674055829228243,3.5088786671513124e-12,3.217830534483426e-12,9.632509253088234e-12
0.6748768472906403,3.510892639127412e-12,3.2220887605716765e-12,9.638856732287503e-12
0.6756978653530378,3.5186158699830246e-12,3.2270747617494376e-12,9.762292903507888e-12
0.6765188834154351,3.5232105465379177e-12,3.2280306981951512e-12,9.771431469103153e-12
0.6773399014778325,3.525978003892723e-12,3.2281083021086788e-12,9.923693360424296e-12
0.6781609195402298,3.5301160822025593e-12,3.2317355367912366e-12,9.92599666963882e-12
0.6789819376026273,3.5335372124428736e-12,3.231827045688455e-12,9.951038997996193e-12
0.6798029556650246,3.5340073052520394e-12,3.2349723384314975e-12,9.967285087344502e-12
0.680623973727422,3.5345330716450698e-12,3.238137773395048e-12,9.979202986686557e-12
0.6814449917898193,3.536845889012591e-12,3.2397756971741383e-12,1.014735042762516e-11
0.6822660098522167,3.5451611281577806e-12,3.2442722685459632e-12,1.0181184717709681e-11
0.6830870279146142,3.5453255174952484e-12,3.2467484383008538e-12,1.0307754895919223e-11
0.6839080459770115,3.5459406183235313e-12,3.2469867799730682e-12,1.0327043075126775e-11
0.6847290640394089,3.549519228686383e-12,3.249471107557767e-12,1.0330666281059242e-11
0.6855500821018062,3.5498259251131276e-12,3.2500499215622695e-12,1.0397088622231103e-11
0.6863711001642037,3.5511811185032775e-12,3.253351527297342e-12,1.055660116705351e-11
0.687192118226601,3.5556851063114836e-12,3.2589441677670946e-12,1.0561676750715667e-11
0.6880131362889984,3.562304822118795e-12,3.2610746597116233e-12,1.0637229345442198e-11
0.6888341543513957,3.564097937804404e-12,3.2649156135384942e-12,1.0684788379848999e-11
0.6896551724137931,3.5641571223321297e-12,3.268689639024082e-12,1.0728199547895534e-11
0.6904761904761905,3.5760315878300093e-12,3.271745925906202e-12,1.0766602305824132e-11
0.6912972085385879,3.576098326836746e-12,3.2742720641746376e-12,1.0815961965418787e-11
0.6921182266009852,3.576301966350695e-12,3.2753992770392792e-12,1.0837349139736412e-11
0.6929392446633826,3.5767808238450484e-12,3.275430513304905e-12,1.0982070838136364e-11
0.69376026272578,3.5786504308296714e-12,3.284401281137159e-12,1.1023722123886179e-11
0.6945812807881774,3.5794397564562232e-12,3.288369250633139e-12,1.1226284024267046e-11
0.6954022988505747,3.579599300643876e-12,3.292936637850239e-12,1.1269474522388647e-11
0.6962233169129721,3.587705618556686e-12,3.298303879306442e-12,1.1296956192831365e-11
0.6970443349753694,3.5971276835775793e-12,3.2983780010051206e-12,1.1363873748430622e-11
0.6978653530377669,3.5977561011905068e-12,3.300271962318251e-12,1.1391047585280808e-11
0.6986863711001642,3.5980905982919746e-12,3.321801284958617e-12,1.1409389880377653e-11
0.6995073891625616,3.6098832242431445e-12,3.3229042150181857e-12,1.144469043843635e-11
0.7003284072249589,3.6101096670222623e-12,3.3292319796346347e-12,1.144700056040729e-11
0.7011494252873564,3.619297894310011e-12,3.3292744391708214e-12,1.148575344560744e-11
0.7019704433497537,3.6215194797067762e-12,3.3338479372414325e-12,1.1546247980555892e-11
0.7027914614121511,3.6218244166564458e-12,3.339251538388832e-12,1.1571091844536311e-11
0.7036124794745484,3.6255353186950186e-12,3.340439451075564e-12,1.1606381579047e-11
0.7044334975369458,3.6292338927491118e-12,3.3415074933072317e-12,1.1693285210707333e-11
0.7052545155993432,3.6321516075490564e-12,3.342279059189811e-12,1.1782621641596606e-11
0.7060755336617406,3.6346934259528653e-12,3.3487530237516515e-12,1.2000320142435696e-11
0.7068965517241379,3.6355411517652922e-12,3.352629804469329e-12,1.2262779007821762e-11
0.7077175697865353,3.639388586511195e-12,3.3597085705457613e-12,1.2292526104252185e-11
0.7085385878489326,3.639501807444663e-12,3.361342323085699e-12,1.2449515154475397e-11
0.7093596059113301,3.6438991546801105e-12,3.3619097344488074e-12,1.2563690583573769e-11
0.7101806239737274,3.654638865810765e-12,3.364818410797115e-12,1.257676713599555e-11
0.7110016420361248,3.662201451638869e-12,3.3682388378337067e-12,1.2819121762332043e-11
0.7118226600985221,3.6643237712577235e-12,3.3694059560868743e-12,1.28813853094622e-11
0.7126436781609196,3.678683381471894e-12,3.3699869605686792e-12,1.2882636922396232e-11
0.7134646962233169,3.680714289110204e-12,3.371939264651341e-12,1.2945414315070003e-11
0.7142857142857143,3.6821288737342714e-12,3.3765475956346904e-12,1.3110283214858413e-11
0.7151067323481116,3.682464584821427e-12,3.378330872527245e-12,1.3140058744300063e-11
0.715927750410509,3.689112947291581e-12,3.384425055566234e-12,1.3189172162724126e-11
0.7167487684729064,3.692855303555366e-12,3.390070117957409e-12,1.3232097779480509e-11
0.7175697865353038,3.695515971302131e-12,3.3905337656170838e-12,1.3276669205764248e-11
0.7183908045977011,3.696409998925119e-12,3.3915147327519545e-12,1.3334790659385192e-11
0.7192118226600985,3.708551406419471e-12,3.3928141111108405e-12,1.3509869128433027e-11
0.7200328407224958,3.709251747965095e-12,3.394987114897061e-12,1.3904628766965923e-11
0.7208538587848933,3.711966863277599e-12,3.397247663527166e-12,1.3910633097972854e-11
0.7216748768472906,3.713854137803612e-12,3.4010494298151112e-12,1.4044369932222064e-11
0.722495894909688,3.723997044850745e-12,3.402841880671054e-12,1.4215089756921555e-11
0.7233169129720853,3.728321769745355e-12,3.406306292069991e-12,1.4348598181376765e-11
0.7241379310344828,3.728478377403965e-12,3.408699106564264e-12,1.466115944632283e-11
0.7249589490968801,3.7338870036046805e-12,3.4140955914372683e-12,1.4765877889519544e-11
0.7257799671592775,3.741338424402755e-12,3.41466991187277e-12,1.509303901430946e-11
0.7266009852216748,3.753930771620641e-12,3.4219679242056544e-12,1.5178567199799935e-11
0.7274220032840722,3.755473670303538e-12,3.4272543322726717e-12,1.527600708167695e-11
0.7282430213464697,3.757057294734694e-12,3.42810615569963e-12,1.538545776684484e-11
0.729064039408867,3.7610337682954725e-12,3.43122296399715e-12,1.5389167927966695e-11
0.7298850574712644,3.773818596578951e-12,3.4340181347203004e-12,1.540832491783785e-11
0.7307060755336617,3.773912841660138e-12,3.4342067268260116e-12,1.5422090328490803e-11
0.7315270935960592,3.77441988924972e-12,3.4392284676023453e-12,1.544463849662688e-11
0.7323481116584565,3.7757263812571355e-12,3.4399690587987333e-12,1.5928736655912538e-11
0.7331691297208539,3.7757307674303456e-12,3.45149835694973e-12,1.5990484391880734e-11
0.7339901477832512,3.7790586707524145e-12,3.4542911043192585e-12,1.6117886282720607e-11
0.7348111658456487,3.783431246028285e-12,3.455195342352935e-12,1.6165796276551395e-11
0.735632183908046,3.787659956530429e-12,3.457760745789717e-12,1.619368561403719e-11
0.7364532019704434,3.8091584997749445e-12,3.466719146226115e-12,1.622446943718704e-11
0.7372742200328407,3.809557921594498e-12,3.4752066948118317e-12,1.626362242991265e-11
0.7380952380952381,3.813813991289045e-12,3.4766779598180944e-12,1.629186657148316e-11
0.7389162561576355,3.8138283244808246e-12,3.4799985859484322e-12,1.6680247001863167e-11
0.7397372742200329,3.8303323234154814e-12,3.48417903470942e-12,1.6681168577684254e-11
0.7405582922824302,3.838721059359711e-12,3.4908093804588034e-12,1.7133153297545957e-11
0.7413793103448276,3.849581316561217e-12,3.5009318575451025e-12,1.7146055416220218e-11
0.7422003284072249,3.855233694777011e-12,3.501409894309617e-12,1.7396070505652047e-11
0.7430213464696224,3.873180359021779e-12,3.502651036401067e-12,1.7646388186550148e-11
0.7438423645320197,3.8741039762813756e-12,3.5040801446949363e-12,1.7924860909854703e-11
0.7446633825944171,3.885117678685326e-12,3.5058205679064036e-12,1.805302010499354e-11
0.7454844006568144,3.898902990198447e-12,3.5075277690091727e-12,1.8138969935951125e-11
0.7463054187192119,3.9076490514826284e-12,3.5092540636536683e-12,1.8801755128095575e-11
0.7471264367816092,3.9124590587757776e-12,3.5244874122909505e-12,1.8837385427444178e-11
0.7479474548440066,3.9229822331126025e-12,3.5303726133190998e-12,1.8898723199725974e-11
0.7487684729064039,3.931123860801308e-12,3.5329948727467255e-12,1.8899910324427536e-11
0.7495894909688013,3.931271448054191e-12,3.534941666375188e-12,1.9345438661897676e-11
0.7504105090311987,3.941722492240251e-12,3.5427673879025986e-12,1.948995204805878e-11
0.7512315270935961,3.945782434991586e-12,3.545773976321611e-12,1.9629239583210028e-11
0.7520525451559934,3.9475100053298894e-12,3.546894998743369e-12,2.0138982668171565e-11
0.7528735632183908,3.949173927557812e-12,3.5532149026532714e-12,2.0644026320896046e-11
0.7536945812807881,3.950287748340527e-12,3.555873446040055e-12,2.069657081061261e-11
0.7545155993431856,3.964514100021085e-12,3.5624626304365146e-12,2.0953448156924508e-11
0.7553366174055829,3.976261401566444e-12,3.5671562932387374e-12,2.099897307939486e-11
0.7561576354679803,3.976752201704147e-12,3.5676991121252683e-12,2.1042737034773205e-11
0.7569786535303776,3.982247628538884e-12,3.573169478939472e-12,2.1162684316325488e-11
0.7577996715927751,3.984627169064412e-12,3.5735108060111775e-12,2.1618015674364484e-11
0.7586206896551724,3.9901098367695476e-12,3.5770688614365987e-12,2.166652920189973e-11
0.7594417077175698,4.001886472496365e-12,3.577382447863064e-12,2.173993679644329e-11
0.7602627257799671,4.004851899504434e-12,3.5837622051104665e-12,2.192138324849225e-11
0.7610837438423645,4.0058071805725355e-12,3.58615855290167e-12,2.2035496209633572e-11
0.7619047619047619,4.00726293293263e-12,3.5951410958812244e-12,2.2044664641391288e-11
0.7627257799671593,4.0126024277797565e-12,3.5964138663955585e-12,2.2244218592843348e-11
0.7635467980295566,4.024594839876291e-12,3.6002920127799786e-12,2.2327784905185323e-11
0.764367816091954,4.030071302891119e-12,3.6005987546245005e-12,2.233586830442603e-11
0.7651888341543513,4.036968986644347e-12,3.608827305484728e-12,2.2743362197339557e-11
0.7660098522167488,4.0375789812545554e-12,3.6124801124115555e-12,2.2825974508770295e-11
0.7668308702791461,4.0409074166410815e-12,3.6127910661410724e-12,2.299263515619324e-11
0.7676518883415435,4.045360470746614e-12,3.6146407641222277e-12,2.3014212258286485e-11
0.7684729064039408,4.046803878679182e-12,3.6200163090636583e-12,2.3065888670736857e-11
0.7692939244663383,4.047816979284591e-12,3.6238882152578743e-12,2.3907325018785613e-11
0.7701149425287356,4.053547007221882e-12,3.629647295351848e-12,2.3910722577529663e-11
0.770935960591133,4.0597517891130694e-12,3.6472952024475354e-12,2.4333700613819065e-11
0.7717569786535303,4.060947827499676e-12,3.647887841869923e-12,2.4365876302332643e-11
0.7725779967159278,4.065355067743195e-12,3.650299989452922e-12,2.4368870462854475e-11
0.7733990147783252,4.066431317669713e-12,3.65197189975076e-12,2.4382137486967566e-11
0.7742200328407225,4.069783402943442e-12,3.65342066556525e-12,2.4479112611391874e-11
0.7750410509031199,4.072335036367356e-12,3.658571934833953e-12,2.4861998936880254e-11
0.7758620689655172,4.077351744259402e-12,3.6599055346764094e-12,2.4963173763195552e-11
0.7766830870279147,4.093905905542019e-12,3.660299077492603e-12,2.5421720400684872e-11
0.777504105090312,4.095657340496881e-12,3.6626016844947615e-12,2.6546173893562573e-11
0.7783251231527094,4.098709478866863e-12,3.663300772325721e-12,2.7233158970736115e-11
0.7791461412151067,4.099520543223975e-12,3.672343843589123e-12,2.7410767616311164e-11
0.7799671592775042,4.1024245263944395e-12,3.673380835668697e-12,2.765349149373332e-11
0.7807881773399015,4.103481141434214e-12,3.674887583176521e-12,2.8724260023239936e-11
0.7816091954022989,4.119782774126578e-12,3.68513012972829e-12,2.9989332945120264e-11
0.7824302134646962,4.13278142450875e-12,3.687959344134499e-12,3.0235582392257466e-11
0.7832512315270936,4.13435198857224e-12,3.690615015697029e-12,3.0527828928627494e-11
0.784072249589491,4.137880351524496e-12,3.6906647200824596e-12,3.0580350947660517e-11
0.7848932676518884,4.140909116753388e-12,3.693659391729398e-12,3.0674508067971066e-11
0.7857142857142857,4.142709251396185e-12,3.694202520210537e-12,3.1438426349005207e-11
0.7865353037766831,4.145296144504776e-12,3.704695377800126e-12,3.14686607361916e-11
0.7873563218390804,4.157883526297134e-12,3.708534471213732e-12,3.15811448272295e-11
0.7881773399014779,4.159625024432549e-12,3.71065403709993e-12,3.202544548997355e-11
0.7889983579638752,4.164928720363403e-12,3.7118643331036336e-12,3.210072473047571e-11
0.7898193760262726,4.167923118158173e-12,3.717365678217935e-12,3.291198355667773e-11
0.7906403940886699,4.168919522875259e-12,3.7204971199672325e-12,3.295462474179239e-11
0.7914614121510674,4.1696526628708795e-12,3.733768350563592e-12,3.403335203356655e-11
0.7922824302134647,4.171039137909774e-12,3.73630468254185e-12,3.473126513423587e-11
0.7931034482758621,4.178373048969129e-12,3.739100878219831e-12,3.5102634459260204e-11
0.7939244663382594,4.1800032791534005e-12,3.739627918250997e-12,3.5307450284451115e-11
0.7947454844006568,4.183486073357259e-12,3.7486169493427385e-12,3.541653925224263e-11
0.7955665024630542,4.1902764191005125e-12,3.752819186965721e-12,3.617207038768432e-11
0.7963875205254516,4.192892157855403e-12,3.755386026010637e-12,3.6324752250502576e-11
0.7972085385878489,4.199551638135676e-12,3.7558348749286215e-12,3.759874870415794e-11
0.7980295566502463,4.207972880777591e-12,3.757087096783437e-12,3.817705535665558e-11
0.7988505747126436,4.21395113187147e-12,3.771304533531302e-12,3.8881350527511555e-11
0.7996715927750411,4.228276910659146e-12,3.775264935634851e-12,3.9860335886579475e-11
0.8004926108374384,4.241936337901998e-12,3.78371253241782e-12,4.05987109920659e-11
0.8013136288998358,4.2479404163180206e-12,3.7855802781501924e-12,4.070336366239472e-11
0.8021346469622331,4.249212666653747e-12,3.809029414269414e-12,4.129337672912043e-11
0.8029556650246306,4.249443922069611e-12,3.810712299731918e-12,4.168326632866141e-11
0.8037766830870279,4.255115279046418e-12,3.831153305134328e-12,4.3595452702741495e-11
0.8045977011494253,4.257026660937595e-12,3.833864020279552e-12,4.4690189193355874e-11
0.8054187192118226,4.25705956129032e-12,3.834675490087657e-12,4.480450531662829e-11
0.80623973727422,4.266844454906234e-12,3.840704242632383e-12,4.5700302454178154e-11
0.8070607553366174,4.267982215679281e-12,3.841819584216406e-12,4.686108659532758e-11
0.8078817733990148,4.268288582746532e-12,3.875833394598679e-12,4.742529219661002e-11
0.8087027914614121,4.284692185671088e-12,3.876422142549448e-12,4.7430320398231464e-11
0.8095238095238095,4.30158830826101e-12,3.8787042303367646e-12,4.7670181526761025e-11
0.8103448275862069,4.304312717607205e-12,3.883662258498483e-12,4.828082627126988e-11
0.8111658456486043,4.309041902076525e-12,3.885609722091494e-12,4.8316059881207366e-11
0.8119868637110016,4.312512895260941e-12,3.88741807916279e-12,4.845951520146117e-11
0.812807881773399,4.312563421565418e-12,3.909303328362753e-12,4.8609602901838966e-11
0.8136288998357963,4.326707437978854e-12,3.909371204168392e-12,4.8916124542965576e-11
0.8144499178981938,4.328534854339174e-12,3.917445348784703e-12,4.922073965161843e-11
0.8152709359605911,4.3467892485481836e-12,3.91946518682568e-12,4.9831381977171386e-11
0.8160919540229885,4.351152284097325e-12,3.921971207304072e-12,5.110671693209594e-11
0.8169129720853858,4.354732368845135e-12,3.925135376032964e-12,5.188441756369782e-11
0.8177339901477833,4.372361674047397e-12,3.925518727979692e-12,5.230127664009636e-11
0.8185550082101807,4.386362353990004e-12,3.930572737031995e-12,5.2477698676649185e-11
0.819376026272578,4.388836697078623e-12,3.931801436167723e-12,5.3063526719832236e-11
0.8201970443349754,4.3987740737669756e-12,3.9414731339918155e-12,5.5058088820685606e-11
0.8210180623973727,4.401380701947935e-12,3.9597928179119895e-12,5.555431990096497e-11
0.8218390804597702,4.419227245826216e-12,3.960859327265448e-12,5.5704478494918483e-11
0.8226600985221675,4.424788499464471e-12,3.974513049332247e-12,5.586728422511242e-11
0.8234811165845649,4.4300806387017e-12,3.981222574874941e-12,5.779748055240487e-11
0.8243021346469622,4.438905692934908e-12,3.986631230775808e-12,6.073387251225132e-11
0.8251231527093597,4.441266769329581e-12,3.988461822589742e-12,6.19030241703588e-11
0.825944170771757,4.4471412915663556e-12,3.9934440235803536e-12,6.195497750253149e-11
0.8267651888341544,4.453449315625903e-12,3.995288893448275e-12,6.442072566465316e-11
0.8275862068965517,4.4642309638403315e-12,3.998420496898918e-12,6.447382919851856e-11
0.8284072249589491,4.476644025856275e-12,3.999919039986691e-12,6.593378727131909e-11
0.8292282430213465,4.4803555762696305e-12,4.000306154490761e-12,6.607015698454e-11
0.8300492610837439,4.4839067196372146e-12,4.003268912390484e-12,6.721802653034623e-11
0.8308702791461412,4.486342174064248e-12,4.008577606961656e-12,6.79020333977158e-11
0.8316912972085386,4.506263230618993e-12,4.011083488615181e-12,7.013513523840257e-11
0.8325123152709359,4.506387089535469e-12,4.014320401068564e-12,7.386791753762797e-11
0.8333333333333334,4.520939286694294e-12,4.02111379727856e-12,7.422022024134918e-11
0.8341543513957307,4.5232308102669585e-12,4.023156357140278e-12,7.476423155696914e-11
0.8349753694581281,4.523787974536089e-12,4.026066545773945e-12,7.486360150477587e-11
0.8357963875205254,4.526935737266198e-12,4.047200504085588e-12,7.607886779816563e-11
0.8366174055829229,4.536831998075484e-12,4.047713602138173e-12,7.613235991312504e-11
0.8374384236453202,4.5372133122533876e-12,4.058525274486435e-12,7.62432169450001e-11
0.8382594417077176,4.543152085293665e-12,4.061969153818358e-12,7.656677677604915e-11
0.8390804597701149,4.54932511066375e-12,4.064292467962376e-12,8.073310894002378e-11
0.8399014778325123,4.55333544703707e-12,4.064588683771616e-12,8.215412825858611e-11
0.8407224958949097,4.617544942613291e-12,4.065274165427118e-12,8.565916226423243e-11
0.8415435139573071,4.626027325866341e-12,4.081408691906985e-12,8.5687616472099e-11
0.8423645320197044,4.627791131220582e-12,4.086072116449686e-12,8.616077785881832e-11
0.8431855500821018,4.638035052960852e-12,4.0868201836690696e-12,8.690628913321476e-11
0.8440065681444991,4.644619814343279e-12,4.08838814335905e-12,9.062137730490355e-11
0.8448275862068966,4.665260019958866e-12,4.0955760570496875e-12,9.087645805276142e-11
0.8456486042692939,4.674141413528487e-12,4.119096275097647e-12,9.18564064130682e-11
0.8464696223316913,4.686551456503012e-12,4.123325386093864e-12,9.423996140629002e-11
0.8472906403940886,4.686931874925093e-12,4.125702014844212e-12,9.973458425284784e-11
0.8481116584564861,4.697030843796166e-12,4.126313016838044e-12,1.0011226970366593e-10
0.8489326765188834,4.703840624368734e-12,4.1277110569453766e-12,1.0082209154517126e-10
0.8497536945812808,4.718236181344643e-12,4.1291143421930925e-12,1.0179450582157672e-10
0.8505747126436781,4.751436300700021e-12,4.1300854568886e-12,1.0291958958613897e-10
0.8513957307060755,4.759451286020061e-12,4.140036812186383e-12,1.0296084990402173e-10
0.8522167487684729,4.760525623308732e-12,4.144467965879199e-12,1.0590559949135346e-10
0.8530377668308703,4.767180822587393e-12,4.146905039671329e-12,1.0672932003653323e-10
0.8538587848932676,4.783336177241278e-12,4.148539606384118e-12,1.0672958833111815e-10
0.854679802955665,4.794715467908306e-12,4.1486519986140585e-12,1.0817746742376361e-10
0.8555008210180624,4.807722912027112e-12,4.15012224653135e-12,1.096054795509484e-10
0.8563218390804598,4.809049907462082e-12,4.15237117201005e-12,1.1021371609197967e-10
0.8571428571428571,4.811350583511737e-12,4.20832240931891e-12,1.1022284400888262e-10
0.8579638752052545,4.8289483910481785e-12,4.219714101399271e-12,1.1063271616109558e-10
0.8587848932676518,4.829546904923811e-12,4.22044906086855e-12,1.1101697127023202e-10
0.8596059113300493,4.829655499363261e-12,4.2327341000007e-12,1.1431794681728253e-10
0.8604269293924466,4.847577215356799e-12,4.235211063997617e-12,1.1580400936539483e-10
0.861247947454844,4.848191274792295e-12,4.238174169048541e-12,1.19514175692729e-10
0.8620689655172413,4.856009945980231e-12,4.2426943513954e-12,1.1981501501829928e-10
0.8628899835796388,4.859343406551657e-12,4.245547407364181e-12,1.2337461537372076e-10
0.8637110016420362,4.868082339581736e-12,4.246803243931103e-12,1.2367928903921105e-10
0.8645320197044335,4.881639386829092e-12,4.249897941574332e-12,1.273093626133468e-10
0.8653530377668309,4.890074612221905e-12,4.251823730748047e-12,1.282398015598329e-10
0.8661740558292282,4.899067658736278e-12,4.25514393707307e-12,1.3442141088557834e-10
0.8669950738916257,4.923100847125583e-12,4.263396154009677e-12,1.4338094079056686e-10
0.867816091954023,4.927078807455842e-12,4.275496783638636e-12,1.4635538849312044e-10
0.8686371100164204,4.9341210281517716e-12,4.27844344330946e-12,1.469652565000084e-10
0.8694581280788177,4.94541897537216e-12,4.279211001860419e-12,1.488247795334737e-10
0.8702791461412152,4.9650759881342494e-12,4.288536848758606e-12,1.5473315286052235e-10
0.8711001642036125,4.9668817652775515e-12,4.3019358080325225e-12,1.5926924122771505e-10
0.8719211822660099,4.972880496492164e-12,4.309398524846334e-12,1.6538464889015723e-10
0.8727422003284072,4.9888480254972335e-12,4.312776771137494e-12,1.7179946497702572e-10
0.8735632183908046,5.001157504629944e-12,4.323123711813195e-12,1.7219784820100498e-10
0.874384236453202,5.013053410680006e-12,4.3240139676716295e-12,1.7273627322915103e-10
0.8752052545155994,5.013281610464723e-12,4.328926390605605e-12,1.738537387823914e-10
0.8760262725779967,5.016117947525212e-12,4.342827869635945e-12,1.8020634772054515e-10
0.8768472906403941,5.023915267017611e-12,4.350826133566391e-12,1.8572981642732364e-10
0.8776683087027914,5.028996980243091e-12,4.356406673390605e-12,1.9226273494994063e-10
0.8784893267651889,5.0339187254872e-12,4.3821000990190964e-12,1.9395481282735127e-10
0.8793103448275862,5.039206224624314e-12,4.39576578193067e-12,1.991581276268536e-10
0.8801313628899836,5.0500630539935364e-12,4.398874472386948e-12,2.0179874251504326e-10
0.8809523809523809,5.094205858542561e-12,4.4077630008202226e-12,2.0791205653394277e-10
0.8817733990147784,5.096686582560074e-12,4.4108426629845135e-12,2.0863779490728367e-10
0.8825944170771757,5.10617504358483e-12,4.415010312015959e-12,2.0951791293020503e-10
0.8834154351395731,5.10700646035735e-12,4.4177451512687576e-12,2.108893708695699e-10
0.8842364532019704,5.115319609546082e-12,4.422512625445143e-12,2.1359611436488615e-10
0.8850574712643678,5.120140238508574e-12,4.422645162041363e-12,2.149830337823328e-10
0.8858784893267652,5.150993677243585e-12,4.4343103204782645e-12,2.1774643576956698e-10
0.8866995073891626,5.160004576007851e-12,4.451798018885134e-12,2.1898603849458658e-10
0.8875205254515599,5.1656790409819535e-12,4.4533413752171265e-12,2.2722203742045234e-10
0.8883415435139573,5.1664704341178e-12,4.4846843648450566e-12,2.3116693333773854e-10
0.8891625615763546,5.1666004484378255e-12,4.496742086616166e-12,2.40221121726475e-10
0.8899835796387521,5.1844342688066936e-12,4.500805614027901e-12,2.4451557342324733e-10
0.8908045977011494,5.197171349499538e-12,4.507587502918023e-12,2.4540961022834135e-10
0.8916256157635468,5.2018247659846285e-12,4.50931595701744e-12,2.4853550969076934e-10
0.8924466338259441,5.2150030525705575e-12,4.513664090786074e-12,2.5079890670711414e-10
0.8932676518883416,5.220320344757426e-12,4.513958912031964e-12,2.594200359709365e-10
0.8940886699507389,5.242841837973162e-12,4.514266840805573e-12,2.747336634000551e-10
0.8949096880131363,5.3050297187575845e-12,4.5457934926894195e-12,2.7579407201067105e-10
0.8957307060755336,5.3071188999716164e-12,4.561571779238794e-12,2.7715693334372095e-10
0.896551724137931,5.312873791676333e-12,4.5759650685285354e-12,2.8102795839898626e-10
0.8973727422003284,5.315618374216734e-12,4.605456990288442e-12,2.881571297220476e-10
0.8981937602627258,5.325337831429329e-12,4.638565283392982e-12,2.9038380343833716e-10
0.8990147783251231,5.329040793622793e-12,4.639752288215201e-12,3.027343895912642e-10
0.8998357963875205,5.354044471385983e-12,4.662386776490703e-12,3.052567960267577e-10
0.9006568144499179,5.375709373532557e-12,4.6713089081865205e-12,3.107851968151979e-10
0.9014778325123153,5.41170032664961e-12,4.690069598596836e-12,3.285888563768275e-10
0.9022988505747126,5.46943001591757e-12,4.7041998325858714e-12,3.3751173857456127e-10
0.90311986863711,5.514394458359614e-12,4.712366978152365e-12,3.4786711612974703e-10
0.9039408866995073,5.521300340698617e-12,4.7249607339427014e-12,3.51962311715702e-10
0.9047619047619048,5.537524314382081e-12,4.746947008731384e-12,3.542723021620297e-10
0.9055829228243021,5.537987800000778e-12,4.752506128385903e-12,3.5837527485220526e-10
0.9064039408866995,5.5416520537952e-12,4.753079678585299e-12,4.281131906126802e-10
0.9072249589490968,5.613612430045436e-12,4.7634346692716065e-12,4.374828091117955e-10
0.9080459770114943,5.634434990250214e-12,4.780948111173262e-12,4.968760795234746e-10
0.9088669950738916,5.6608611108039215e-12,4.781972799036024e-12,5.124597294543994e-10
0.909688013136289,5.679092103822765e-12,4.793014162192968e-12,5.13129307213549e-10
0.9105090311986864,5.682445997767128e-12,4.798935089740763e-12,5.171380260896795e-10
0.9113300492610837,5.743954943959634e-12,4.810870038703203e-12,5.243020033727802e-10
0.9121510673234812,5.788390089736115e-12,4.818741259832407e-12,5.27166710941788e-10
0.9129720853858785,5.791776241050501e-12,4.825353719869942e-12,5.291343077546747e-10
0.9137931034482759,5.8057721751398956e-12,4.837545312883809e-12,5.303428582996285e-10
0.9146141215106732,5.806692015000485e-12,4.840279319503202e-12,5.339799184579492e-10
0.9154351395730707,5.811126751522154e-12,4.841393938110114e-12,5.566945660256516e-10
0.916256157635468,5.839672492544179e-12,4.846752204678427e-12,5.600424932843549e-10
0.9170771756978654,5.846595593350287e-12,4.857665522165521e-12,5.685159501628826e-10
0.9178981937602627,5.854973032401691e-12,4.8742945115827266e-12,5.733392952491351e-10
0.9187192118226601,5.857165398366331e-12,4.896768583783725e-12,5.820666685260151e-10
0.9195402298850575,5.888158359877353e-12,4.905586344246101e-12,5.826198488403866e-10
0.9203612479474549,5.921106752539962e-12,4.906955123137022e-12,6.106001044222379e-10
0.9211822660098522,5.9249588070891805e-12,4.920296009293514e-12,6.285185578883459e-10
0.9220032840722496,5.940751239900946e-12,4.934386906135125e-12,6.471786697643018e-10
0.922824302134647,5.959744997847593e-12,4.9439355662167134e-12,6.545112974965921e-10
0.9236453201970444,5.9658589658910746e-12,4.948942160640275e-12,6.817111431755628e-10
0.9244663382594417,5.9868539922368946e-12,4.956100909080166e-12,6.833332019837267e-10
0.9252873563218391,6.006033179397798e-12,4.961577472648866e-12,6.860613219020568e-10
0.9261083743842364,6.111346530109132e-12,4.977531127224928e-12,6.991155842579747e-10
0.9269293924466339,6.121709590686517e-12,4.998848760845676e-12,7.069327805723988e-10
0.9277504105090312,6.18042886419546e-12,4.999509843229836e-12,7.291895929255279e-10
0.9285714285714286,6.248041322821212e-12,5.036365455596788e-12,7.390827661367259e-10
0.9293924466338259,6.2597347401166125e-12,5.048758470311729e-12,7.443653309159599e-10
0.9302134646962233,6.266739781084688e-12,5.074236224700087e-12,7.858769182892559e-10
0.9310344827586207,6.271659040214598e-12,5.111974711162089e-12,8.021154921706023e-10
0.9318555008210181,6.370611298176002e-12,5.129457752298445e-12,8.092261599201863e-10
0.9326765188834154,6.4022533158271135e-12,5.154016964431824e-12,8.350102336201054e-10
0.9334975369458128,6.426325298143956e-12,5.156035329039369e-12,8.488531684787468e-10
0.9343185550082101,6.452244782809278e-12,5.163726162140407e-12,8.830336007555872e-10
0.9351395730706076,6.488177270528325e-12,5.171679318427693e-12,9.133920711926897e-10
0.9359605911330049,6.493771140835239e-12,5.20271996635447e-12,9.350682040703536e-10
0.9367816091954023,6.544153130626969e-12,5.208310451983394e-12,9.519369987776183e-10
0.9376026272577996,6.547536589785297e-12,5.2147055006626956e-12,9.60982153395236e-10
0.9384236453201971,6.5962435180542635e-12,5.229753129138569e-12,9.697684155817972e-10
0.9392446633825944,6.619565749695983e-12,5.26500108655965e-12,9.806184094987133e-10
0.9400656814449918,6.633092498930518e-12,5.282585984346234e-12,1.017892419300572e-9
0.9408866995073891,6.656123283328439e-12,5.289654874786979e-12,1.2402346510138616e-9
0.9417077175697866,6.770099556098467e-12,5.289815600234726e-12,1.3018162030866863e-9
0.9425287356321839,6.780556126237492e-12,5.291431534972796e-12,1.3942105469939577e-9
0.9433497536945813,6.7810598316640006e-12,5.312768563220086e-12,1.4228591808917413e-9
0.9441707717569786,6.9333656260303575e-12,5.372464543820604e-12,1.493977690471602e-9
0.944991789819376,6.995355775383714e-12,5.471160407297578e-12,1.6383850555228054e-9
0.9458128078817734,7.003099896660473e-12,5.510658284828486e-12,1.776223282653873e-9
0.9466338259441708,7.049707300392312e-12,5.5373689422763845e-12,1.9048599832426066e-9
0.9474548440065681,7.063339260086272e-12,5.614288282951576e-12,2.049641760035565e-9
0.9482758620689655,7.118264609626633e-12,5.6177417377611666e-12,2.1979012166789684e-9
0.9490968801313628,7.132832095191994e-12,5.658662828095088e-12,2.5076655003844654e-9
0.9499178981937603,7.180774339748829e-12,5.666003544474077e-12,2.532425449057186e-9
0.9507389162561576,7.215069265597341e-12,5.686138670223638e-12,2.5425235189868956e-9
0.951559934318555,7.24599634895481e-12,5.724175672076639e-12,2.9906608154605565e-9
0.9523809523809523,7.250595694504439e-12,5.725623694057125e-12,3.3796803163517317e-9
0.9532019704433498,7.262237522175705e-12,5.788495999268609e-12,3.420381046945796e-9
0.9540229885057471,7.4496385878417e-12,5.799675006231328e-12,3.5657554523828266e-9
0.9548440065681445,7.631924668504253e-12,5.8250251090016515e-12,4.5483439929826795e-9
0.9556650246305419,7.694563864640576e-12,5.837459862780409e-12,4.866215033751447e-9
0.9564860426929392,7.70820061017036e-12,5.850394512148049e-12,5.412581094346533e-9
0.9573070607553367,7.718553364206924e-12,5.875098147212055e-12,5.460530201293637e-9
0.958128078817734,7.78335925065676e-12,5.890838833115065e-12,6.534193776687358e-9
0.9589490968801314,7.791146268912778e-12,5.993431913579281e-12,8.161323437022447e-9
0.9597701149425287,7.812127874767607e-12,6.03655854999556e-12,8.659422098938567e-9
0.9605911330049262,7.976787340405333e-12,6.061404314068629e-12,1.0419628231313126e-8
0.9614121510673235,8.344979136932172e-12,6.0856112556189425e-12,1.0981370291538306e-8
0.9622331691297209,8.504891177614812e-12,6.142634464600345e-12,1.122292398392107e-8
0.9630541871921182,8.642869949210582e-12,6.333460792764678e-12,1.332323672045419e-8
0.9638752052545156,8.71145143131462e-12,6.3787944827461776e-12,1.3862404542861682e-8
0.964696223316913,9.3451739283531e-12,6.396544801408983e-12,1.4407001862348621e-8
0.9655172413793104,9.666529320470233e-12,6.534082300212901e-12,1.540734108719379e-8
0.9663382594417077,1.0094096399420604e-11,6.695331992113006e-12,1.6930033201619746e-8
0.9671592775041051,1.0119286139020374e-11,6.751447601331976e-12,1.8340468259070838e-8
0.9679802955665024,1.0300145329492523e-11,6.769795050544149e-12,2.2516091129405512e-8
0.9688013136288999,1.2043050748719254e-11,6.834166471266449e-12,2.3870544831462545e-8
0.9696223316912972,1.2108863015937885e-11,6.886066736384951e-12,3.2773314614723057e-8
0.9704433497536946,1.2634230615328339e-11,7.013503249705462e-12,4.164140890415692e-8
0.9712643678160919,1.3629693755562927e-11,7.052181761648233e-12,4.88279557858068e-8
0.9720853858784894,1.4084179984932347e-11,7.167616315026882e-12,4.9850606205580635e-8
0.9729064039408867,1.4627469891337957e-11,7.408624796776356e-12,5.381573949461929e-8
0.9737274220032841,1.480082246323649e-11,7.460212738287322e-12,6.517577050998522e-8
0.9745484400656814,1.5156612934532793e-11,7.644867639740578e-12,8.05688391817202e-8
0.9753694581280788,1.605997175263518e-11,8.623681569400863e-12,1.2564510097961703e-7
0.9761904761904762,1.679802937779766e-11,9.029522981881401e-12,1.357165800680255e-7
0.9770114942528736,1.7355581085973547e-11,9.463239887262999e-12,1.5104638072033595e-7
0.9778325123152709,1.835314694673096e-11,9.952393840961248e-12,1.552772797742838e-7
0.9786535303776683,2.129838455101827e-11,9.964401975473218e-12,1.8869846930439934e-7
0.9794745484400657,2.6779307963791656e-11,1.2573123067649847e-11,5.089145968406201e-7
0.9802955665024631,5.043698941350484e-11,1.6371370528927104e-11,6.799959876040873e-7
0.9811165845648604,3.069714479674793e-10,1.8106883038761522e-11,7.034794590478351e-7
0.9819376026272578,0.004600341503831801,0.0001176689534624713,1.0402531963838735e-6
0.9827586206896551,0.042479154865095146,0.07433580622292787,0.056782203633247354
0.9835796387520526,0.1226539560062632,0.12299012350661456,0.12265395600626228
0.9844006568144499,0.14218451824800643,0.25327525525818406,0.17340526497940734
0.9852216748768473,0.2532805307374441,0.28433244654254275,0.2590844028077039
0.9860426929392446,0.3268306683494972,0.3422448472555243,0.28030260956167663
0.986863711001642,0.35023639440794996,0.48320785627097573,0.28775921174077124
0.9876847290640394,0.5840098960187339,0.48622233024142186,0.5358469840402241
0.9885057471264368,0.6335290306744057,0.5643533725843378,0.5684672046208099
0.9893267651888341,0.639018569379575,0.610101826834674,0.589917176498639
0.9901477832512315,0.7757272962053894,0.6127864373807663,0.6780042805061333
0.9909688013136289,0.8492856662981431,0.6786008194438408,0.6883956319268514
0.9917898193760263,0.9113370653075242,0.7359727131527921,0.7053025992278315
0.9926108374384236,0.9662116200780495,0.8828298832882561,0.8653514935784039
0.993431855500821,0.9777503422238866,0.9071854744892459,0.8981532591566344
0.9942528735632183,1.0027451155476177,1.0665891622090538,1.0140037081749889
0.9950738916256158,1.091094124300337,1.090286131238945,1.0855666664423291
0.9958949096880131,1.1328154635239125,1.1649642215571292,1.1020615200952117
0.9967159277504105,1.284486356037223,1.2672924438459257,1.262091607731947
0.9975369458128078,1.2941676206845165,1.2677332691381076,1.2687993062564462
0.9983579638752053,1000.0,1000.0,1000.0
0.9991789819376026,1000.0,1000.0,1000.0
1.0,1000.0,1000.0,1000.0


==> data/eigen_graph_biological_64/matrix_vector_product_count.csv <==
matrix\type,Float64,LinearTakum64,Posit64
bio/bio-CE-GT,223,223,223
bio/bio-CE-HT,-Inf,-Inf,-Inf
bio/bio-CE-LC,555,608,608
bio/bio-DM-HT,605,611,611
bio/bio-DM-LC,315,315,315
bio/bio-HS-HT,294,294,252
bio/bio-HS-LC,210,216,222
bio/bio-SC-CC,252,198,198
bio/bio-SC-GT,155,160,160
bio/bio-SC-LC,171,171,171
bio/bio-SC-TS,159,159,159
bio/bio-WormNet-v3-benchmark,217,228,204
bio/bio-celegans,250,262,268
bio/bio-celegans-dir,239,239,245
bio/bio-diseasome,211,211,211
bio/bio-dmela,550,550,550
bio/bio-grid-fission-yeast,194,194,194
bio/bio-grid-fruitfly,283,283,283
bio/bio-grid-human,389,388,388
bio/bio-grid-mouse,-Inf,-Inf,-Inf
bio/bio-grid-plant,-Inf,-Inf,-Inf
bio/bio-grid-worm,298,298,298
bio/bio-yeast,562,562,562
bio/bio-yeast-protein-inter,435,429,435
bn/bn-cat-mixed-species_brain_1,126,126,126
bn/bn-fly-drosophila_medulla_1,230,243,243
bn/bn-macaque-rhesus_brain_1,167,167,167
bn/bn-macaque-rhesus_brain_2,24,24,24
bn/bn-macaque-rhesus_cerebral-cortex_1,108,108,108
bn/bn-macaque-rhesus_interareal-cortical-network_2,24,24,24
bn/bn-mouse-kasthuri_graph_v4,363,357,357
bn/bn-mouse_brain_1,177,183,189
bn/bn-mouse_retina_1,343,343,337
bn/bn-mouse_visual-cortex_1,24,24,24
bn/bn-mouse_visual-cortex_2,24,24,24
eco/eco-everglades,106,106,100
eco/eco-florida,110,110,110
eco/eco-foodweb-baydry,102,102,102
eco/eco-foodweb-baywet,115,115,115
eco/eco-mangwet,118,106,112
eco/eco-stmarks,92,92,92
protein/DD_g1,255,255,255
protein/DD_g10,188,188,188
protein/DD_g100,238,238,238
protein/DD_g1000,181,181,181
protein/DD_g1001,158,158,158
protein/DD_g1002,120,120,120
protein/DD_g1003,102,102,102
protein/DD_g1004,146,146,146
protein/DD_g1005,192,192,192
protein/DD_g1006,185,185,185
protein/DD_g1007,261,261,261
protein/DD_g1008,194,194,194
protein/DD_g1009,188,188,188
protein/DD_g101,223,223,223
protein/DD_g1010,168,168,168
protein/DD_g1011,117,117,117
protein/DD_g1012,183,183,183
protein/DD_g1013,124,124,124
protein/DD_g1014,146,146,146
protein/DD_g1015,157,157,157
protein/DD_g1016,180,180,180
protein/DD_g1017,182,182,182
protein/DD_g1018,277,277,277
protein/DD_g1019,203,203,203
protein/DD_g102,198,198,198
protein/DD_g1020,177,177,177
protein/DD_g1021,264,264,264
protein/DD_g1022,135,135,135
protein/DD_g1023,178,178,178
protein/DD_g1024,135,135,135
protein/DD_g1025,138,138,138
protein/DD_g1026,154,154,154
protein/DD_g1027,171,171,171
protein/DD_g1028,120,120,120
protein/DD_g1029,133,133,133
protein/DD_g103,183,183,183
protein/DD_g1030,176,176,176
protein/DD_g1031,113,113,113
protein/DD_g1032,177,177,177
protein/DD_g1033,160,160,160
protein/DD_g1034,186,186,186
protein/DD_g1035,117,117,117
protein/DD_g1036,181,181,181
protein/DD_g1037,140,140,140
protein/DD_g1038,189,189,189
protein/DD_g1039,119,119,119
protein/DD_g104,225,225,225
protein/DD_g1040,136,136,136
protein/DD_g1041,139,139,139
protein/DD_g1042,167,167,167
protein/DD_g1043,192,192,192
protein/DD_g1044,158,158,158
protein/DD_g1045,169,169,169
protein/DD_g1046,201,201,201
protein/DD_g1047,189,189,189
protein/DD_g1048,129,129,129
protein/DD_g1049,237,237,237
protein/DD_g105,231,231,231
protein/DD_g1050,180,180,180
protein/DD_g1051,196,196,196
protein/DD_g1052,246,246,246
protein/DD_g1053,151,151,151
protein/DD_g1054,158,158,158
protein/DD_g1055,191,191,191
protein/DD_g1056,133,133,133
protein/DD_g1057,218,218,218
protein/DD_g1058,135,135,135
protein/DD_g1059,253,253,253
protein/DD_g106,220,220,220
protein/DD_g1060,227,227,227
protein/DD_g1061,235,235,235
protein/DD_g1062,233,233,233
protein/DD_g1063,184,184,184
protein/DD_g1064,162,162,162
protein/DD_g1065,143,143,143
protein/DD_g1066,157,157,157
protein/DD_g1067,164,164,164
protein/DD_g1068,279,279,279
protein/DD_g1069,116,116,116
protein/DD_g107,163,163,163
protein/DD_g1070,175,175,175
protein/DD_g1071,84,84,84
protein/DD_g1072,156,156,156
protein/DD_g1073,118,118,118
protein/DD_g1074,196,196,196
protein/DD_g1075,211,211,211
protein/DD_g1076,259,259,259
protein/DD_g1077,142,142,142
protein/DD_g1078,153,153,153
protein/DD_g1079,147,147,147
protein/DD_g108,194,194,194
protein/DD_g1080,169,169,169
protein/DD_g1081,207,207,207
protein/DD_g1082,118,118,118
protein/DD_g1083,174,174,174
protein/DD_g1084,229,229,229
protein/DD_g1085,138,138,138
protein/DD_g1086,202,202,202
protein/DD_g1087,143,143,143
protein/DD_g1088,235,235,235
protein/DD_g1089,144,144,144
protein/DD_g109,171,171,171
protein/DD_g1090,126,126,126
protein/DD_g1091,171,171,171
protein/DD_g1092,118,118,118
protein/DD_g1093,125,125,125
protein/DD_g1094,164,164,164
protein/DD_g1095,211,211,211
protein/DD_g1096,186,186,186
protein/DD_g1097,209,209,209
protein/DD_g1098,232,232,232
protein/DD_g1099,218,218,218
protein/DD_g11,235,235,235
protein/DD_g110,185,185,185
protein/DD_g1100,120,120,120
protein/DD_g1101,97,97,97
protein/DD_g1102,170,170,170
protein/DD_g1103,201,201,201
protein/DD_g1104,250,250,250
protein/DD_g1105,148,148,148
protein/DD_g1106,119,119,119
protein/DD_g1107,178,178,178
protein/DD_g1108,160,160,160
protein/DD_g1109,158,158,158
protein/DD_g111,175,175,175
protein/DD_g1110,163,163,163
protein/DD_g1111,164,164,164
protein/DD_g1112,159,159,159
protein/DD_g1113,188,188,188
protein/DD_g1114,108,108,108
protein/DD_g1115,139,139,139
protein/DD_g1116,203,203,203
protein/DD_g1117,110,110,110
protein/DD_g1118,170,170,170
protein/DD_g1119,165,165,165
protein/DD_g112,188,188,188
protein/DD_g1120,150,150,150
protein/DD_g1121,135,135,135
protein/DD_g1122,216,216,216
protein/DD_g1123,163,163,163
protein/DD_g1124,190,190,190
protein/DD_g1125,245,245,245
protein/DD_g1126,99,99,99
protein/DD_g1127,151,151,151
protein/DD_g1128,167,167,167
protein/DD_g1129,158,158,158
protein/DD_g113,213,213,213
protein/DD_g1130,185,185,185
protein/DD_g1131,161,161,161
protein/DD_g1132,132,132,132
protein/DD_g1133,173,173,173
protein/DD_g1134,166,166,166
protein/DD_g1135,216,216,216
protein/DD_g1136,173,173,173
protein/DD_g1137,178,178,178
protein/DD_g1138,143,143,143
protein/DD_g1139,139,139,139
protein/DD_g114,181,181,181
protein/DD_g1140,163,163,163
protein/DD_g1141,162,162,162
protein/DD_g1142,143,143,143
protein/DD_g1143,154,154,154
protein/DD_g1144,118,118,118
protein/DD_g1145,181,181,181
protein/DD_g1146,148,148,148
protein/DD_g1147,140,140,140
protein/DD_g1148,187,187,187
protein/DD_g1149,148,148,148
protein/DD_g115,254,254,254
protein/DD_g1150,184,184,184
protein/DD_g1151,204,204,204
protein/DD_g1152,214,214,214
protein/DD_g1153,108,108,108
protein/DD_g1154,193,193,193
protein/DD_g1155,211,211,211
protein/DD_g1156,157,157,157
protein/DD_g1157,142,142,142
protein/DD_g1158,132,132,132
protein/DD_g1159,148,148,148
protein/DD_g116,188,188,188
protein/DD_g1160,132,132,132
protein/DD_g1161,173,173,173
protein/DD_g1162,146,146,146
protein/DD_g1163,146,146,146
protein/DD_g1164,200,200,200
protein/DD_g1165,216,216,216
protein/DD_g1166,164,164,164
protein/DD_g1167,206,206,206
protein/DD_g1168,108,108,108
protein/DD_g1169,113,113,113
protein/DD_g117,175,175,175
protein/DD_g1170,171,171,171
protein/DD_g1171,108,108,108
protein/DD_g1172,153,153,153
protein/DD_g1173,122,122,122
protein/DD_g1174,143,143,143
protein/DD_g1175,133,133,133
protein/DD_g1176,107,107,107
protein/DD_g1177,101,101,101
protein/DD_g1178,184,184,184
protein/DD_g118,265,265,265
protein/DD_g119,227,227,227
protein/DD_g12,206,206,206
protein/DD_g120,222,222,222
protein/DD_g121,182,182,182
protein/DD_g122,246,246,246
protein/DD_g123,180,180,180
protein/DD_g124,189,189,189
protein/DD_g125,190,190,190
protein/DD_g126,214,214,214
protein/DD_g127,179,179,179
protein/DD_g128,196,196,196
protein/DD_g129,195,195,195
protein/DD_g13,187,187,187
protein/DD_g130,166,166,166
protein/DD_g131,141,141,141
protein/DD_g132,189,189,189
protein/DD_g133,170,170,170
protein/DD_g134,183,183,183
protein/DD_g135,272,272,272
protein/DD_g136,234,234,234
protein/DD_g137,164,164,164
protein/DD_g138,133,133,133
protein/DD_g139,142,142,142
protein/DD_g14,238,238,238
protein/DD_g140,242,242,242
protein/DD_g141,166,166,166
protein/DD_g142,190,190,190
protein/DD_g143,197,197,197
protein/DD_g144,191,191,191
protein/DD_g145,190,190,190
protein/DD_g146,193,193,193
protein/DD_g147,177,177,177
protein/DD_g148,223,223,223
protein/DD_g149,254,254,254
protein/DD_g15,184,184,184
protein/DD_g150,196,196,196
protein/DD_g151,227,227,227
protein/DD_g152,186,186,186
protein/DD_g153,311,311,311
protein/DD_g154,202,202,202
protein/DD_g155,209,209,209
protein/DD_g156,200,200,200
protein/DD_g157,207,207,207
protein/DD_g158,241,241,241
protein/DD_g159,234,234,234
protein/DD_g16,207,207,207
protein/DD_g160,189,189,189
protein/DD_g161,174,174,174
protein/DD_g162,187,187,187
protein/DD_g163,226,226,226
protein/DD_g164,159,159,159
protein/DD_g165,204,204,204
protein/DD_g166,227,227,227
protein/DD_g167,363,363,363
protein/DD_g168,186,186,186
protein/DD_g169,162,162,162
protein/DD_g17,177,177,177
protein/DD_g170,197,197,197
protein/DD_g171,175,175,175
protein/DD_g172,149,149,149
protein/DD_g173,213,213,213
protein/DD_g174,152,152,152
protein/DD_g175,205,205,205
protein/DD_g176,137,137,137
protein/DD_g177,251,251,251
protein/DD_g178,138,138,138
protein/DD_g179,210,210,210
protein/DD_g18,195,195,195
protein/DD_g180,186,186,186
protein/DD_g181,150,150,150
protein/DD_g182,184,184,184
protein/DD_g183,216,216,216
protein/DD_g184,191,191,191
protein/DD_g185,334,334,334
protein/DD_g186,201,201,201
protein/DD_g187,254,254,254
protein/DD_g188,237,237,237
protein/DD_g189,237,237,237
protein/DD_g19,188,188,188
protein/DD_g190,184,184,184
protein/DD_g191,197,197,197
protein/DD_g192,147,147,147
protein/DD_g193,160,160,160
protein/DD_g194,244,244,244
protein/DD_g195,236,236,236
protein/DD_g196,236,236,236
protein/DD_g197,190,190,190
protein/DD_g198,187,187,187
protein/DD_g199,191,191,191
protein/DD_g2,192,192,192
protein/DD_g20,226,226,226
protein/DD_g200,193,193,193
protein/DD_g201,228,228,228
protein/DD_g202,185,185,185
protein/DD_g203,232,232,232
protein/DD_g204,337,337,337
protein/DD_g205,190,190,190
protein/DD_g206,234,234,234
protein/DD_g207,189,189,189
protein/DD_g208,210,210,210
protein/DD_g209,174,174,174
protein/DD_g21,323,323,323
protein/DD_g210,175,175,175
protein/DD_g211,174,174,174
protein/DD_g212,185,185,185
protein/DD_g213,169,169,169
protein/DD_g214,170,170,170
protein/DD_g215,221,221,221
protein/DD_g216,254,254,254
protein/DD_g217,156,156,156
protein/DD_g218,167,167,167
protein/DD_g219,233,233,233
protein/DD_g22,188,188,188
protein/DD_g220,227,227,227
protein/DD_g221,191,191,191
protein/DD_g222,212,212,212
protein/DD_g223,187,187,187
protein/DD_g224,176,176,176
protein/DD_g225,230,230,230
protein/DD_g226,203,203,203
protein/DD_g227,169,169,169
protein/DD_g228,183,183,183
protein/DD_g229,230,230,230
protein/DD_g23,188,188,188
protein/DD_g230,230,230,230
protein/DD_g231,223,223,223
protein/DD_g232,223,223,223
protein/DD_g233,343,343,343
protein/DD_g234,223,223,223
protein/DD_g235,173,173,173
protein/DD_g236,168,168,168
protein/DD_g237,162,162,162
protein/DD_g238,245,245,245
protein/DD_g239,271,271,271
protein/DD_g24,136,136,136
protein/DD_g240,259,259,259
protein/DD_g241,209,209,209
protein/DD_g242,199,199,199
protein/DD_g243,181,181,181
protein/DD_g244,200,200,200
protein/DD_g245,246,246,246
protein/DD_g246,199,199,199
protein/DD_g247,234,234,234
protein/DD_g248,183,183,183
protein/DD_g249,264,264,264
protein/DD_g25,215,215,215
protein/DD_g250,220,220,220
protein/DD_g251,200,200,200
protein/DD_g252,211,211,211
protein/DD_g253,149,149,149
protein/DD_g254,212,212,212
protein/DD_g255,210,210,210
protein/DD_g256,194,194,194
protein/DD_g257,212,212,212
protein/DD_g258,143,143,143
protein/DD_g259,195,195,195
protein/DD_g26,220,220,220
protein/DD_g260,245,245,245
protein/DD_g261,243,243,243
protein/DD_g262,188,188,188
protein/DD_g263,181,181,181
protein/DD_g264,244,244,244
protein/DD_g265,171,171,171
protein/DD_g266,212,212,212
protein/DD_g267,162,162,162
protein/DD_g268,234,234,234
protein/DD_g269,186,186,186
protein/DD_g27,240,240,240
protein/DD_g270,184,184,184
protein/DD_g271,186,186,186
protein/DD_g272,238,238,238
protein/DD_g273,173,173,173
protein/DD_g274,190,190,190
protein/DD_g275,192,192,192
protein/DD_g276,207,207,207
protein/DD_g277,198,198,198
protein/DD_g278,190,190,190
protein/DD_g279,211,211,211
protein/DD_g28,168,168,168
protein/DD_g280,276,276,276
protein/DD_g281,173,173,173
protein/DD_g282,279,279,279
protein/DD_g283,242,242,242
protein/DD_g284,227,227,227
protein/DD_g285,193,193,193
protein/DD_g286,223,223,223
protein/DD_g287,174,174,174
protein/DD_g288,265,265,265
protein/DD_g289,227,227,227
protein/DD_g29,282,282,282
protein/DD_g290,212,212,212
protein/DD_g291,215,215,215
protein/DD_g292,173,173,173
protein/DD_g293,182,182,182
protein/DD_g294,225,225,225
protein/DD_g295,196,196,196
protein/DD_g296,161,161,161
protein/DD_g297,142,142,142
protein/DD_g298,207,207,207
protein/DD_g299,204,204,204
protein/DD_g3,175,175,175
protein/DD_g30,174,174,174
protein/DD_g300,222,222,222
protein/DD_g301,205,205,205
protein/DD_g302,175,175,175
protein/DD_g303,175,175,175
protein/DD_g304,254,254,254
protein/DD_g305,185,185,185
protein/DD_g306,234,234,234
protein/DD_g307,248,248,248
protein/DD_g308,154,154,154
protein/DD_g309,189,189,189
protein/DD_g31,250,250,250
protein/DD_g310,220,220,220
protein/DD_g311,161,161,161
protein/DD_g312,167,167,167
protein/DD_g313,210,210,210
protein/DD_g314,207,207,207
protein/DD_g315,176,176,176
protein/DD_g316,189,189,189
protein/DD_g317,198,198,198
protein/DD_g318,262,262,262
protein/DD_g319,185,185,185
protein/DD_g32,201,201,201
protein/DD_g320,197,197,197
protein/DD_g321,173,173,173
protein/DD_g322,183,183,183
protein/DD_g323,226,226,226
protein/DD_g324,160,160,160
protein/DD_g325,142,142,142
protein/DD_g326,216,216,216
protein/DD_g327,186,186,186
protein/DD_g328,299,317,311
protein/DD_g329,238,238,238
protein/DD_g33,219,219,219
protein/DD_g330,249,249,249
protein/DD_g331,147,147,147
protein/DD_g332,172,172,172
protein/DD_g333,188,188,188
protein/DD_g334,206,206,206
protein/DD_g335,178,178,178
protein/DD_g336,190,190,190
protein/DD_g337,173,173,173
protein/DD_g338,203,203,203
protein/DD_g339,195,195,195
protein/DD_g34,179,179,179
protein/DD_g340,207,207,207
protein/DD_g341,173,173,173
protein/DD_g342,244,244,244
protein/DD_g343,186,186,186
protein/DD_g344,158,158,158
protein/DD_g345,180,180,180
protein/DD_g346,194,194,194
protein/DD_g347,219,219,219
protein/DD_g348,243,243,243
protein/DD_g349,192,192,192
protein/DD_g35,192,192,192
protein/DD_g350,203,203,203
protein/DD_g351,185,185,185
protein/DD_g352,193,193,193
protein/DD_g353,267,267,267
protein/DD_g354,169,169,169
protein/DD_g355,209,209,209
protein/DD_g356,188,188,188
protein/DD_g357,213,213,213
protein/DD_g358,142,142,142
protein/DD_g359,184,184,184
protein/DD_g36,157,157,157
protein/DD_g360,203,203,203
protein/DD_g361,173,173,173
protein/DD_g362,227,227,227
protein/DD_g363,234,234,234
protein/DD_g364,187,187,187
protein/DD_g365,167,167,167
protein/DD_g366,178,178,178
protein/DD_g367,180,180,180
protein/DD_g368,147,147,147
protein/DD_g369,178,178,178
protein/DD_g37,248,248,248
protein/DD_g370,247,247,247
protein/DD_g371,163,163,163
protein/DD_g372,196,196,196
protein/DD_g373,210,210,210
protein/DD_g374,174,174,174
protein/DD_g375,218,218,218
protein/DD_g376,141,141,141
protein/DD_g377,228,228,228
protein/DD_g378,148,148,148
protein/DD_g379,178,178,178
protein/DD_g38,160,160,160
protein/DD_g380,200,200,200
protein/DD_g381,193,193,193
protein/DD_g382,215,215,215
protein/DD_g383,155,155,155
protein/DD_g384,180,180,180
protein/DD_g385,225,225,225
protein/DD_g386,156,156,156
protein/DD_g387,186,186,186
protein/DD_g388,269,269,269
protein/DD_g389,174,174,174
protein/DD_g39,203,203,203
protein/DD_g390,203,203,203
protein/DD_g391,165,165,165
protein/DD_g392,321,321,321
protein/DD_g393,206,206,206
protein/DD_g394,146,146,146
protein/DD_g395,196,196,196
protein/DD_g396,156,156,156
protein/DD_g397,198,198,198
protein/DD_g398,194,194,194
protein/DD_g399,262,262,262
protein/DD_g4,140,140,140
protein/DD_g40,193,193,193
protein/DD_g400,226,226,226
protein/DD_g401,164,164,164
protein/DD_g402,179,179,179
protein/DD_g403,166,166,166
protein/DD_g404,182,182,182
protein/DD_g405,163,163,163
protein/DD_g406,188,188,188
protein/DD_g407,141,141,141
protein/DD_g408,216,216,216
protein/DD_g409,263,263,263
protein/DD_g41,289,289,289
protein/DD_g410,218,218,218
protein/DD_g411,220,220,220
protein/DD_g412,141,141,141
protein/DD_g413,227,227,227
protein/DD_g414,210,210,210
protein/DD_g415,223,223,223
protein/DD_g416,254,254,254
protein/DD_g417,189,189,189
protein/DD_g418,198,198,198
protein/DD_g419,161,161,161
protein/DD_g42,222,222,222
protein/DD_g420,149,149,149
protein/DD_g421,151,151,151
protein/DD_g422,216,216,216
protein/DD_g423,195,195,195
protein/DD_g424,144,144,144
protein/DD_g425,197,197,197
protein/DD_g426,188,188,188
protein/DD_g427,169,169,169
protein/DD_g428,163,163,163
protein/DD_g429,250,250,250
protein/DD_g43,195,195,195
protein/DD_g430,175,175,175
protein/DD_g431,208,208,208
protein/DD_g432,237,237,237
protein/DD_g433,192,192,192
protein/DD_g434,182,182,182
protein/DD_g435,230,230,230
protein/DD_g436,168,168,168
protein/DD_g437,255,255,255
protein/DD_g438,196,196,196
protein/DD_g439,148,148,148
protein/DD_g44,208,208,208
protein/DD_g440,195,195,195
protein/DD_g441,186,186,186
protein/DD_g442,285,285,285
protein/DD_g443,233,233,233
protein/DD_g444,246,246,246
protein/DD_g445,181,181,181
protein/DD_g446,214,214,214
protein/DD_g447,153,153,153
protein/DD_g448,217,217,217
protein/DD_g449,236,236,236
protein/DD_g45,145,145,145
protein/DD_g450,227,227,227
protein/DD_g451,211,211,211
protein/DD_g452,182,182,182
protein/DD_g453,271,271,271
protein/DD_g454,197,197,197
protein/DD_g455,167,167,167
protein/DD_g456,228,228,228
protein/DD_g457,215,215,215
protein/DD_g458,195,195,195
protein/DD_g459,153,153,153
protein/DD_g46,269,269,269
protein/DD_g460,209,209,209
protein/DD_g461,184,184,184
protein/DD_g462,210,210,210
protein/DD_g463,179,179,179
protein/DD_g464,290,290,290
protein/DD_g465,153,153,153
protein/DD_g466,119,119,119
protein/DD_g467,166,166,166
protein/DD_g468,193,193,193
protein/DD_g469,141,141,141
protein/DD_g47,189,189,189
protein/DD_g470,154,154,154
protein/DD_g471,182,182,182
protein/DD_g472,210,210,210
protein/DD_g473,161,161,161
protein/DD_g474,106,106,106
protein/DD_g475,226,226,226
protein/DD_g476,162,162,162
protein/DD_g477,235,235,235
protein/DD_g478,171,171,171
protein/DD_g479,173,173,173
protein/DD_g48,181,181,181
protein/DD_g480,203,203,203
protein/DD_g481,140,140,140
protein/DD_g482,237,237,237
protein/DD_g483,196,196,196
protein/DD_g484,190,190,190
protein/DD_g485,194,194,194
protein/DD_g486,247,247,247
protein/DD_g487,209,209,209
protein/DD_g488,246,246,246
protein/DD_g489,140,140,140
protein/DD_g49,167,167,167
protein/DD_g490,173,173,173
protein/DD_g491,199,199,199
protein/DD_g492,252,252,252
protein/DD_g493,199,199,199
protein/DD_g494,208,208,208
protein/DD_g495,174,174,174
protein/DD_g496,185,185,185
protein/DD_g497,229,229,229
protein/DD_g498,202,202,202
protein/DD_g499,170,170,170
protein/DD_g5,213,213,213
protein/DD_g50,170,170,170
protein/DD_g500,265,265,265
protein/DD_g501,187,187,187
protein/DD_g502,162,162,162
protein/DD_g503,181,181,181
protein/DD_g504,189,189,189
protein/DD_g505,260,260,260
protein/DD_g506,264,264,264
protein/DD_g507,158,158,158
protein/DD_g508,186,186,186
protein/DD_g509,289,289,289
protein/DD_g51,200,200,200
protein/DD_g510,184,184,184
protein/DD_g511,175,175,175
protein/DD_g512,206,206,206
protein/DD_g513,300,300,300
protein/DD_g514,179,179,179
protein/DD_g515,149,149,149
protein/DD_g516,221,221,221
protein/DD_g517,182,182,182
protein/DD_g518,203,203,203
protein/DD_g519,199,199,199
protein/DD_g52,183,183,183
protein/DD_g520,248,248,248
protein/DD_g521,219,219,219
protein/DD_g522,222,222,222
protein/DD_g523,179,179,179
protein/DD_g524,150,150,150
protein/DD_g525,180,180,180
protein/DD_g526,250,250,250
protein/DD_g527,189,189,189
protein/DD_g528,189,189,189
protein/DD_g529,213,213,213
protein/DD_g53,142,142,142
protein/DD_g530,214,214,214
protein/DD_g531,193,193,193
protein/DD_g532,129,129,129
protein/DD_g533,252,252,252
protein/DD_g534,171,171,171
protein/DD_g535,128,128,128
protein/DD_g536,200,200,200
protein/DD_g537,233,233,233
protein/DD_g538,208,208,208
protein/DD_g539,211,211,211
protein/DD_g54,237,237,237
protein/DD_g540,178,178,178
protein/DD_g541,334,334,334
protein/DD_g542,216,216,216
protein/DD_g543,157,157,157
protein/DD_g544,189,189,189
protein/DD_g545,172,172,172
protein/DD_g546,160,160,160
protein/DD_g547,187,187,187
protein/DD_g548,233,233,233
protein/DD_g549,170,170,170
protein/DD_g55,219,219,219
protein/DD_g550,188,188,188
protein/DD_g551,224,224,224
protein/DD_g552,217,217,217
protein/DD_g553,358,358,358
protein/DD_g554,163,163,163
protein/DD_g555,165,165,165
protein/DD_g556,223,223,223
protein/DD_g557,160,160,160
protein/DD_g558,284,284,284
protein/DD_g559,159,159,159
protein/DD_g56,244,244,244
protein/DD_g560,172,172,172
protein/DD_g561,152,152,152
protein/DD_g562,208,208,208
protein/DD_g563,169,169,169
protein/DD_g564,243,243,243
protein/DD_g565,221,221,221
protein/DD_g566,178,178,178
protein/DD_g567,198,198,198
protein/DD_g568,106,106,106
protein/DD_g569,183,183,183
protein/DD_g57,181,181,181
protein/DD_g570,224,224,224
protein/DD_g571,134,134,134
protein/DD_g572,207,207,207
protein/DD_g573,190,190,190
protein/DD_g574,216,216,216
protein/DD_g575,166,166,166
protein/DD_g576,220,220,220
protein/DD_g577,197,197,197
protein/DD_g578,177,177,177
protein/DD_g579,137,137,137
protein/DD_g58,181,181,181
protein/DD_g580,212,212,212
protein/DD_g581,185,185,185
protein/DD_g582,172,172,172
protein/DD_g583,174,174,174
protein/DD_g584,150,150,150
protein/DD_g585,177,177,177
protein/DD_g586,149,149,149
protein/DD_g587,257,257,257
protein/DD_g588,215,215,215
protein/DD_g589,152,152,152
protein/DD_g59,206,206,206
protein/DD_g590,290,290,290
protein/DD_g591,272,272,272
protein/DD_g592,186,186,186
protein/DD_g593,181,181,181
protein/DD_g594,209,209,209
protein/DD_g595,175,175,175
protein/DD_g596,133,133,133
protein/DD_g597,185,185,185
protein/DD_g598,253,253,253
protein/DD_g599,179,179,179
protein/DD_g6,269,269,269
protein/DD_g60,245,245,245
protein/DD_g600,170,170,170
protein/DD_g601,264,264,264
protein/DD_g602,171,171,171
protein/DD_g603,161,161,161
protein/DD_g604,185,185,185
protein/DD_g605,157,157,157
protein/DD_g606,224,224,224
protein/DD_g607,168,168,168
protein/DD_g608,200,200,200
protein/DD_g609,163,163,163
protein/DD_g61,215,215,215
protein/DD_g610,195,195,195
protein/DD_g611,213,213,213
protein/DD_g612,219,219,219
protein/DD_g613,201,201,201
protein/DD_g614,222,222,222
protein/DD_g615,206,206,206
protein/DD_g616,168,168,168
protein/DD_g617,156,156,156
protein/DD_g618,164,164,164
protein/DD_g619,193,193,193
protein/DD_g62,190,190,190
protein/DD_g620,171,171,171
protein/DD_g621,146,146,146
protein/DD_g622,179,179,179
protein/DD_g623,231,231,231
protein/DD_g624,201,201,201
protein/DD_g625,172,172,172
protein/DD_g626,290,290,290
protein/DD_g627,202,202,202
protein/DD_g628,191,191,191
protein/DD_g629,176,176,176
protein/DD_g63,158,158,158
protein/DD_g630,153,153,153
protein/DD_g631,194,194,194
protein/DD_g632,210,210,210
protein/DD_g633,279,279,279
protein/DD_g634,229,229,229
protein/DD_g635,168,168,168
protein/DD_g636,213,213,213
protein/DD_g637,240,240,240
protein/DD_g638,152,152,152
protein/DD_g639,186,186,186
protein/DD_g64,196,196,196
protein/DD_g640,195,195,195
protein/DD_g641,340,340,340
protein/DD_g642,176,176,176
protein/DD_g643,179,179,179
protein/DD_g644,173,173,173
protein/DD_g645,194,194,194
protein/DD_g646,252,252,252
protein/DD_g647,185,185,185
protein/DD_g648,146,146,146
protein/DD_g649,240,240,240
protein/DD_g65,226,226,226
protein/DD_g650,161,161,161
protein/DD_g651,301,301,301
protein/DD_g652,158,158,158
protein/DD_g653,176,176,176
protein/DD_g654,254,254,254
protein/DD_g655,170,170,170
protein/DD_g656,258,258,258
protein/DD_g657,258,258,258
protein/DD_g658,257,257,257
protein/DD_g659,211,211,211
protein/DD_g66,246,246,246
protein/DD_g660,195,195,195
protein/DD_g661,195,195,195
protein/DD_g662,152,152,152
protein/DD_g663,125,125,125
protein/DD_g664,204,204,204
protein/DD_g665,280,280,280
protein/DD_g666,285,285,285
protein/DD_g667,190,190,190
protein/DD_g668,203,203,203
protein/DD_g669,184,184,184
protein/DD_g67,200,200,200
protein/DD_g670,199,199,199
protein/DD_g671,125,125,125
protein/DD_g672,162,162,162
protein/DD_g673,212,212,212
protein/DD_g674,194,194,194
protein/DD_g675,221,221,221
protein/DD_g676,153,153,153
protein/DD_g677,191,191,191
protein/DD_g678,163,163,163
protein/DD_g679,189,189,189
protein/DD_g68,197,197,197
protein/DD_g680,223,223,223
protein/DD_g681,200,200,200
protein/DD_g682,198,198,198
protein/DD_g683,170,170,170
protein/DD_g684,227,227,227
protein/DD_g685,175,175,175
protein/DD_g686,163,163,163
protein/DD_g687,216,216,216
protein/DD_g688,211,211,211
protein/DD_g689,166,166,166
protein/DD_g69,177,177,177
protein/DD_g690,153,153,153
protein/DD_g691,219,219,219
protein/DD_g692,207,207,207
protein/DD_g693,152,152,152
protein/DD_g694,293,293,293
protein/DD_g695,222,222,222
protein/DD_g696,129,129,129
protein/DD_g697,182,182,182
protein/DD_g698,184,184,184
protein/DD_g699,137,137,137
protein/DD_g7,282,282,282
protein/DD_g70,209,209,209
protein/DD_g700,188,188,188
protein/DD_g701,177,177,177
protein/DD_g702,166,166,166
protein/DD_g703,164,164,164
protein/DD_g704,163,163,163
protein/DD_g705,127,127,127
protein/DD_g706,132,132,132
protein/DD_g707,173,173,173
protein/DD_g708,112,112,112
protein/DD_g709,139,139,139
protein/DD_g71,231,231,231
protein/DD_g710,253,253,253
protein/DD_g711,145,145,145
protein/DD_g712,114,114,114
protein/DD_g713,179,179,179
protein/DD_g714,66,66,66
protein/DD_g715,139,139,139
protein/DD_g716,84,84,84
protein/DD_g717,152,152,152
protein/DD_g718,176,176,176
protein/DD_g719,192,192,192
protein/DD_g72,240,240,240
protein/DD_g720,162,162,162
protein/DD_g721,203,203,203
protein/DD_g722,145,145,145
protein/DD_g723,164,164,164
protein/DD_g724,202,202,202
protein/DD_g725,193,193,193
protein/DD_g726,212,212,212
protein/DD_g727,152,152,152
protein/DD_g728,172,172,172
protein/DD_g729,197,197,197
protein/DD_g73,221,221,221
protein/DD_g730,176,176,176
protein/DD_g731,160,160,160
protein/DD_g732,156,156,156
protein/DD_g733,223,223,223
protein/DD_g734,179,179,179
protein/DD_g735,159,159,159
protein/DD_g736,236,236,236
protein/DD_g737,202,202,202
protein/DD_g738,308,308,308
protein/DD_g739,155,155,155
protein/DD_g74,168,168,168
protein/DD_g740,142,142,142
protein/DD_g741,158,158,158
protein/DD_g742,139,139,139
protein/DD_g743,171,171,171
protein/DD_g744,182,182,182
protein/DD_g745,157,157,157
protein/DD_g746,117,117,117
protein/DD_g747,128,128,128
protein/DD_g748,173,173,173
protein/DD_g749,156,156,156
protein/DD_g75,219,219,219
protein/DD_g750,154,154,154
protein/DD_g751,131,131,131
protein/DD_g752,172,172,172
protein/DD_g753,149,149,149
protein/DD_g754,173,173,173
protein/DD_g755,149,149,149
protein/DD_g756,179,179,179
protein/DD_g757,200,200,200
protein/DD_g758,185,185,185
protein/DD_g759,139,139,139
protein/DD_g76,223,223,223
protein/DD_g760,142,142,142
protein/DD_g761,163,163,163
protein/DD_g762,196,196,196
protein/DD_g763,120,120,120
protein/DD_g764,156,156,156
protein/DD_g765,214,214,214
protein/DD_g766,160,160,160
protein/DD_g767,183,183,183
protein/DD_g768,168,168,168
protein/DD_g769,186,186,186
protein/DD_g77,185,185,185
protein/DD_g770,102,102,102
protein/DD_g771,158,158,158
protein/DD_g772,162,162,162
protein/DD_g773,242,242,242
protein/DD_g774,201,201,201
protein/DD_g775,172,172,172
protein/DD_g776,208,208,208
protein/DD_g777,162,162,162
protein/DD_g778,165,165,165
protein/DD_g779,258,258,258
protein/DD_g78,157,157,157
protein/DD_g780,136,136,136
protein/DD_g781,95,95,95
protein/DD_g782,154,154,154
protein/DD_g783,214,214,214
protein/DD_g784,127,127,127
protein/DD_g785,164,164,164
protein/DD_g786,145,145,145
protein/DD_g787,124,124,124
protein/DD_g788,200,200,200
protein/DD_g789,89,89,89
protein/DD_g79,224,224,224
protein/DD_g790,148,148,148
protein/DD_g791,148,148,148
protein/DD_g792,170,170,170
protein/DD_g793,213,213,213
protein/DD_g794,113,113,113
protein/DD_g795,155,155,155
protein/DD_g796,114,114,114
protein/DD_g797,201,201,201
protein/DD_g798,163,163,163
protein/DD_g799,140,140,140
protein/DD_g8,200,200,200
protein/DD_g80,203,203,203
protein/DD_g800,274,274,274
protein/DD_g801,116,116,116
protein/DD_g802,187,187,187
protein/DD_g803,198,198,198
protein/DD_g804,175,175,175
protein/DD_g805,228,228,228
protein/DD_g806,147,147,147
protein/DD_g807,146,146,146
protein/DD_g808,154,154,154
protein/DD_g809,68,68,68
protein/DD_g81,169,169,169
protein/DD_g810,161,161,161
protein/DD_g811,151,151,151
protein/DD_g812,156,156,156
protein/DD_g813,190,190,190
protein/DD_g814,166,166,166
protein/DD_g815,205,205,205
protein/DD_g816,141,141,141
protein/DD_g817,194,194,194
protein/DD_g818,179,179,179
protein/DD_g819,164,164,164
protein/DD_g82,197,197,197
protein/DD_g820,181,181,181
protein/DD_g821,162,162,162
protein/DD_g822,111,111,111
protein/DD_g823,152,152,152
protein/DD_g824,218,218,218
protein/DD_g825,186,186,186
protein/DD_g826,191,191,191
protein/DD_g827,136,136,136
protein/DD_g828,163,163,163
protein/DD_g829,145,145,145
protein/DD_g83,190,190,190
protein/DD_g830,218,218,218
protein/DD_g831,139,139,139
protein/DD_g832,203,203,203
protein/DD_g833,184,184,184
protein/DD_g834,152,152,152
protein/DD_g835,293,293,293
protein/DD_g836,207,207,207
protein/DD_g837,259,259,259
protein/DD_g838,150,150,150
protein/DD_g839,159,159,159
protein/DD_g84,218,218,218
protein/DD_g840,190,190,190
protein/DD_g841,206,206,206
protein/DD_g842,145,145,145
protein/DD_g843,151,151,151
protein/DD_g844,214,214,214
protein/DD_g845,246,246,246
protein/DD_g846,197,197,197
protein/DD_g847,201,201,201
protein/DD_g848,192,192,192
protein/DD_g849,188,188,188
protein/DD_g85,195,195,195
protein/DD_g850,175,175,175
protein/DD_g851,138,138,138
protein/DD_g852,133,133,133
protein/DD_g853,120,120,120
protein/DD_g854,189,189,189
protein/DD_g855,147,147,147
protein/DD_g856,157,157,157
protein/DD_g857,233,233,233
protein/DD_g858,216,216,216
protein/DD_g859,206,206,206
protein/DD_g86,151,151,151
protein/DD_g860,194,194,194
protein/DD_g861,175,175,175
protein/DD_g862,195,195,195
protein/DD_g863,94,94,94
protein/DD_g864,194,194,194
protein/DD_g865,144,144,144
protein/DD_g866,181,181,181
protein/DD_g867,181,181,181
protein/DD_g868,153,153,153
protein/DD_g869,118,118,118
protein/DD_g87,168,168,168
protein/DD_g870,175,175,175
protein/DD_g871,152,152,152
protein/DD_g872,181,181,181
protein/DD_g873,237,237,237
protein/DD_g874,160,160,160
protein/DD_g875,123,123,123
protein/DD_g876,114,114,114
protein/DD_g877,205,205,205
protein/DD_g878,172,172,172
protein/DD_g879,147,147,147
protein/DD_g88,130,130,130
protein/DD_g880,197,197,197
protein/DD_g881,162,162,162
protein/DD_g882,176,176,176
protein/DD_g883,233,233,233
protein/DD_g884,206,206,206
protein/DD_g885,195,195,195
protein/DD_g886,157,157,157
protein/DD_g887,249,249,249
protein/DD_g888,177,177,177
protein/DD_g889,203,203,203
protein/DD_g89,167,167,167
protein/DD_g890,197,197,197
protein/DD_g891,132,132,132
protein/DD_g892,192,192,192
protein/DD_g893,191,191,191
protein/DD_g894,122,122,122
protein/DD_g895,164,164,164
protein/DD_g896,144,144,144
protein/DD_g897,195,195,195
protein/DD_g898,162,162,162
protein/DD_g899,172,172,172
protein/DD_g9,148,148,148
protein/DD_g90,263,263,263
protein/DD_g900,162,162,162
protein/DD_g901,189,189,189
protein/DD_g902,183,183,183
protein/DD_g903,102,102,102
protein/DD_g904,125,125,125
protein/DD_g905,238,238,238
protein/DD_g906,203,203,203
protein/DD_g907,130,130,130
protein/DD_g908,176,176,176
protein/DD_g909,240,240,240
protein/DD_g91,265,265,265
protein/DD_g910,218,218,218
protein/DD_g911,208,208,208
protein/DD_g912,171,171,171
protein/DD_g913,163,163,163
protein/DD_g914,119,119,119
protein/DD_g915,156,156,156
protein/DD_g916,134,134,134
protein/DD_g917,195,195,195
protein/DD_g918,224,224,224
protein/DD_g919,155,155,155
protein/DD_g92,190,190,190
protein/DD_g920,166,166,166
protein/DD_g921,161,161,161
protein/DD_g922,137,137,137
protein/DD_g923,195,195,195
protein/DD_g924,169,169,169
protein/DD_g925,155,155,155
protein/DD_g926,196,196,196
protein/DD_g927,164,164,164
protein/DD_g928,165,165,165
protein/DD_g929,194,194,194
protein/DD_g93,285,285,285
protein/DD_g930,206,206,206
protein/DD_g931,214,214,214
protein/DD_g932,195,195,195
protein/DD_g933,171,171,171
protein/DD_g934,229,229,229
protein/DD_g935,217,217,217
protein/DD_g936,177,177,177
protein/DD_g937,173,173,173
protein/DD_g938,192,192,192
protein/DD_g939,204,204,204
protein/DD_g94,368,368,368
protein/DD_g940,144,144,144
protein/DD_g941,162,162,162
protein/DD_g942,174,174,174
protein/DD_g943,120,120,120
protein/DD_g944,145,145,145
protein/DD_g945,197,197,197
protein/DD_g946,164,164,164
protein/DD_g947,65,65,65
protein/DD_g948,147,147,147
protein/DD_g949,163,163,163
protein/DD_g95,238,238,238
protein/DD_g950,166,166,166
protein/DD_g951,169,169,169
protein/DD_g952,183,183,183
protein/DD_g953,171,171,171
protein/DD_g954,173,173,173
protein/DD_g955,114,114,114
protein/DD_g956,228,228,228
protein/DD_g957,236,236,236
protein/DD_g958,197,197,197
protein/DD_g959,190,190,190
protein/DD_g96,223,223,223
protein/DD_g960,234,234,234
protein/DD_g961,151,151,151
protein/DD_g962,178,178,178
protein/DD_g963,256,256,256
protein/DD_g964,158,158,158
protein/DD_g965,169,169,169
protein/DD_g966,201,201,201
protein/DD_g967,156,156,156
protein/DD_g968,240,240,240
protein/DD_g969,173,173,173
protein/DD_g97,179,179,179
protein/DD_g970,194,194,194
protein/DD_g971,158,158,158
protein/DD_g972,171,171,171
protein/DD_g973,165,165,165
protein/DD_g974,207,207,207
protein/DD_g975,205,205,205
protein/DD_g976,174,174,174
protein/DD_g977,145,145,145
protein/DD_g978,141,141,141
protein/DD_g979,158,158,158
protein/DD_g98,175,175,175
protein/DD_g980,139,139,139
protein/DD_g981,188,188,188
protein/DD_g982,164,164,164
protein/DD_g983,190,190,190
protein/DD_g984,186,186,186
protein/DD_g985,174,174,174
protein/DD_g986,188,188,188
protein/DD_g987,202,202,202
protein/DD_g988,146,146,146
protein/DD_g989,119,119,119
protein/DD_g99,192,192,192
protein/DD_g990,162,162,162
protein/DD_g991,145,145,145
protein/DD_g992,193,193,193
protein/DD_g993,206,206,206
protein/DD_g994,136,136,136
protein/DD_g995,160,160,160
protein/DD_g996,188,188,188
protein/DD_g997,226,226,226
protein/DD_g998,192,192,192
protein/DD_g999,181,181,181


==> data/eigen_graph_biological_64/matrix_vector_product_count.sorted.csv <==
percent,Float64,LinearTakum64,Posit64
0.0,24.0,24.0,24.0
0.0008210180623973727,24.0,24.0,24.0
0.0016420361247947454,24.0,24.0,24.0
0.0024630541871921183,24.0,24.0,24.0
0.003284072249589491,65.0,65.0,65.0
0.004105090311986864,66.0,66.0,66.0
0.0049261083743842365,68.0,68.0,68.0
0.005747126436781609,84.0,84.0,84.0
0.006568144499178982,84.0,84.0,84.0
0.007389162561576354,89.0,89.0,89.0
0.008210180623973728,92.0,92.0,92.0
0.0090311986863711,94.0,94.0,94.0
0.009852216748768473,95.0,95.0,95.0
0.010673234811165846,97.0,97.0,97.0
0.011494252873563218,99.0,99.0,99.0
0.012315270935960592,101.0,101.0,100.0
0.013136288998357963,102.0,102.0,101.0
0.013957307060755337,102.0,102.0,102.0
0.014778325123152709,102.0,102.0,102.0
0.015599343185550082,102.0,102.0,102.0
0.016420361247947456,106.0,106.0,102.0
0.017241379310344827,106.0,106.0,106.0
0.0180623973727422,106.0,106.0,106.0
0.018883415435139574,107.0,106.0,107.0
0.019704433497536946,108.0,107.0,108.0
0.020525451559934318,108.0,108.0,108.0
0.021346469622331693,108.0,108.0,108.0
0.022167487684729065,108.0,108.0,108.0
0.022988505747126436,108.0,108.0,108.0
0.023809523809523808,110.0,108.0,110.0
0.024630541871921183,110.0,110.0,110.0
0.025451559934318555,111.0,110.0,111.0
0.026272577996715927,112.0,111.0,112.0
0.027093596059113302,113.0,112.0,112.0
0.027914614121510674,113.0,113.0,113.0
0.028735632183908046,113.0,113.0,113.0
0.029556650246305417,114.0,113.0,113.0
0.030377668308702793,114.0,114.0,114.0
0.031198686371100164,114.0,114.0,114.0
0.03201970443349754,114.0,114.0,114.0
0.03284072249589491,115.0,114.0,114.0
0.03366174055829228,116.0,115.0,115.0
0.034482758620689655,116.0,116.0,116.0
0.035303776683087026,117.0,116.0,116.0
0.0361247947454844,117.0,117.0,117.0
0.03694581280788178,117.0,117.0,117.0
0.03776683087027915,118.0,117.0,117.0
0.03858784893267652,118.0,118.0,118.0
0.03940886699507389,118.0,118.0,118.0
0.040229885057471264,118.0,118.0,118.0
0.041050903119868636,118.0,118.0,118.0
0.04187192118226601,118.0,118.0,118.0
0.042692939244663386,119.0,119.0,119.0
0.04351395730706076,119.0,119.0,119.0
0.04433497536945813,119.0,119.0,119.0
0.0451559934318555,119.0,119.0,119.0
0.04597701149425287,119.0,119.0,119.0
0.046798029556650245,120.0,120.0,120.0
0.047619047619047616,120.0,120.0,120.0
0.048440065681444995,120.0,120.0,120.0
0.04926108374384237,120.0,120.0,120.0
0.05008210180623974,120.0,120.0,120.0
0.05090311986863711,120.0,120.0,120.0
0.05172413793103448,122.0,122.0,122.0
0.052545155993431854,122.0,122.0,122.0
0.053366174055829226,123.0,123.0,123.0
0.054187192118226604,124.0,124.0,124.0
0.055008210180623976,124.0,124.0,124.0
0.05582922824302135,125.0,125.0,125.0
0.05665024630541872,125.0,125.0,125.0
0.05747126436781609,125.0,125.0,125.0
0.05829228243021346,125.0,125.0,125.0
0.059113300492610835,126.0,126.0,126.0
0.05993431855500821,126.0,126.0,126.0
0.060755336617405585,127.0,127.0,127.0
0.06157635467980296,127.0,127.0,127.0
0.06239737274220033,128.0,128.0,128.0
0.06321839080459771,128.0,128.0,128.0
0.06403940886699508,129.0,129.0,129.0
0.06486042692939245,129.0,129.0,129.0
0.06568144499178982,129.0,129.0,129.0
0.0665024630541872,130.0,130.0,130.0
0.06732348111658457,130.0,130.0,130.0
0.06814449917898194,131.0,131.0,131.0
0.06896551724137931,132.0,132.0,132.0
0.06978653530377668,132.0,132.0,132.0
0.07060755336617405,132.0,132.0,132.0
0.07142857142857142,132.0,132.0,132.0
0.0722495894909688,132.0,132.0,132.0
0.07307060755336617,133.0,133.0,133.0
0.07389162561576355,133.0,133.0,133.0
0.07471264367816093,133.0,133.0,133.0
0.0755336617405583,133.0,133.0,133.0
0.07635467980295567,133.0,133.0,133.0
0.07717569786535304,133.0,133.0,133.0
0.07799671592775041,134.0,134.0,134.0
0.07881773399014778,134.0,134.0,134.0
0.07963875205254516,135.0,135.0,135.0
0.08045977011494253,135.0,135.0,135.0
0.0812807881773399,135.0,135.0,135.0
0.08210180623973727,135.0,135.0,135.0
0.08292282430213464,136.0,136.0,136.0
0.08374384236453201,136.0,136.0,136.0
0.08456486042692939,136.0,136.0,136.0
0.08538587848932677,136.0,136.0,136.0
0.08620689655172414,136.0,136.0,136.0
0.08702791461412152,137.0,137.0,137.0
0.08784893267651889,137.0,137.0,137.0
0.08866995073891626,137.0,137.0,137.0
0.08949096880131363,137.0,137.0,137.0
0.090311986863711,138.0,138.0,138.0
0.09113300492610837,138.0,138.0,138.0
0.09195402298850575,138.0,138.0,138.0
0.09277504105090312,138.0,138.0,138.0
0.09359605911330049,139.0,139.0,139.0
0.09441707717569786,139.0,139.0,139.0
0.09523809523809523,139.0,139.0,139.0
0.0960591133004926,139.0,139.0,139.0
0.09688013136288999,139.0,139.0,139.0
0.09770114942528736,139.0,139.0,139.0
0.09852216748768473,139.0,139.0,139.0
0.0993431855500821,139.0,139.0,139.0
0.10016420361247948,139.0,139.0,139.0
0.10098522167487685,140.0,140.0,140.0
0.10180623973727422,140.0,140.0,140.0
0.10262725779967159,140.0,140.0,140.0
0.10344827586206896,140.0,140.0,140.0
0.10426929392446634,140.0,140.0,140.0
0.10509031198686371,140.0,140.0,140.0
0.10591133004926108,141.0,141.0,141.0
0.10673234811165845,141.0,141.0,141.0
0.10755336617405582,141.0,141.0,141.0
0.10837438423645321,141.0,141.0,141.0
0.10919540229885058,141.0,141.0,141.0
0.11001642036124795,141.0,141.0,141.0
0.11083743842364532,141.0,141.0,141.0
0.1116584564860427,142.0,142.0,142.0
0.11247947454844007,142.0,142.0,142.0
0.11330049261083744,142.0,142.0,142.0
0.11412151067323481,142.0,142.0,142.0
0.11494252873563218,142.0,142.0,142.0
0.11576354679802955,142.0,142.0,142.0
0.11658456486042693,142.0,142.0,142.0
0.1174055829228243,142.0,142.0,142.0
0.11822660098522167,142.0,142.0,142.0
0.11904761904761904,143.0,143.0,143.0
0.11986863711001643,143.0,143.0,143.0
0.1206896551724138,143.0,143.0,143.0
0.12151067323481117,143.0,143.0,143.0
0.12233169129720854,143.0,143.0,143.0
0.12315270935960591,143.0,143.0,143.0
0.12397372742200329,144.0,144.0,144.0
0.12479474548440066,144.0,144.0,144.0
0.12561576354679804,144.0,144.0,144.0
0.12643678160919541,144.0,144.0,144.0
0.1272577996715928,144.0,144.0,144.0
0.12807881773399016,145.0,145.0,145.0
0.12889983579638753,145.0,145.0,145.0
0.1297208538587849,145.0,145.0,145.0
0.13054187192118227,145.0,145.0,145.0
0.13136288998357964,145.0,145.0,145.0
0.13218390804597702,145.0,145.0,145.0
0.1330049261083744,145.0,145.0,145.0
0.13382594417077176,145.0,145.0,145.0
0.13464696223316913,145.0,145.0,145.0
0.1354679802955665,146.0,146.0,146.0
0.13628899835796388,146.0,146.0,146.0
0.13711001642036125,146.0,146.0,146.0
0.13793103448275862,146.0,146.0,146.0
0.138752052545156,146.0,146.0,146.0
0.13957307060755336,146.0,146.0,146.0
0.14039408866995073,146.0,146.0,146.0
0.1412151067323481,146.0,146.0,146.0
0.14203612479474548,146.0,146.0,146.0
0.14285714285714285,147.0,147.0,147.0
0.14367816091954022,147.0,147.0,147.0
0.1444991789819376,147.0,147.0,147.0
0.14532019704433496,147.0,147.0,147.0
0.14614121510673234,147.0,147.0,147.0
0.1469622331691297,147.0,147.0,147.0
0.1477832512315271,147.0,147.0,147.0
0.14860426929392448,147.0,147.0,147.0
0.14942528735632185,148.0,148.0,148.0
0.15024630541871922,148.0,148.0,148.0
0.1510673234811166,148.0,148.0,148.0
0.15188834154351397,148.0,148.0,148.0
0.15270935960591134,148.0,148.0,148.0
0.1535303776683087,148.0,148.0,148.0
0.15435139573070608,148.0,148.0,148.0
0.15517241379310345,148.0,148.0,148.0
0.15599343185550082,148.0,148.0,148.0
0.1568144499178982,149.0,149.0,149.0
0.15763546798029557,149.0,149.0,149.0
0.15845648604269294,149.0,149.0,149.0
0.1592775041050903,149.0,149.0,149.0
0.16009852216748768,149.0,149.0,149.0
0.16091954022988506,149.0,149.0,149.0
0.16174055829228243,149.0,149.0,149.0
0.1625615763546798,150.0,150.0,150.0
0.16338259441707717,150.0,150.0,150.0
0.16420361247947454,150.0,150.0,150.0
0.16502463054187191,150.0,150.0,150.0
0.16584564860426929,150.0,150.0,150.0
0.16666666666666666,151.0,151.0,151.0
0.16748768472906403,151.0,151.0,151.0
0.1683087027914614,151.0,151.0,151.0
0.16912972085385877,151.0,151.0,151.0
0.16995073891625614,151.0,151.0,151.0
0.17077175697865354,151.0,151.0,151.0
0.17159277504105092,151.0,151.0,151.0
0.1724137931034483,152.0,152.0,152.0
0.17323481116584566,152.0,152.0,152.0
0.17405582922824303,152.0,152.0,152.0
0.1748768472906404,152.0,152.0,152.0
0.17569786535303777,152.0,152.0,152.0
0.17651888341543515,152.0,152.0,152.0
0.17733990147783252,152.0,152.0,152.0
0.1781609195402299,152.0,152.0,152.0
0.17898193760262726,152.0,152.0,152.0
0.17980295566502463,152.0,152.0,152.0
0.180623973727422,152.0,152.0,152.0
0.18144499178981938,153.0,153.0,153.0
0.18226600985221675,153.0,153.0,153.0
0.18308702791461412,153.0,153.0,153.0
0.1839080459770115,153.0,153.0,153.0
0.18472906403940886,153.0,153.0,153.0
0.18555008210180624,153.0,153.0,153.0
0.1863711001642036,153.0,153.0,153.0
0.18719211822660098,153.0,153.0,153.0
0.18801313628899835,153.0,153.0,153.0
0.18883415435139572,154.0,154.0,154.0
0.1896551724137931,154.0,154.0,154.0
0.19047619047619047,154.0,154.0,154.0
0.19129720853858784,154.0,154.0,154.0
0.1921182266009852,154.0,154.0,154.0
0.19293924466338258,154.0,154.0,154.0
0.19376026272577998,154.0,154.0,154.0
0.19458128078817735,155.0,155.0,155.0
0.19540229885057472,155.0,155.0,155.0
0.1962233169129721,155.0,155.0,155.0
0.19704433497536947,155.0,155.0,155.0
0.19786535303776684,155.0,155.0,155.0
0.1986863711001642,155.0,156.0,156.0
0.19950738916256158,156.0,156.0,156.0
0.20032840722495895,156.0,156.0,156.0
0.20114942528735633,156.0,156.0,156.0
0.2019704433497537,156.0,156.0,156.0
0.20279146141215107,156.0,156.0,156.0
0.20361247947454844,156.0,156.0,156.0
0.2044334975369458,156.0,156.0,156.0
0.20525451559934318,156.0,156.0,156.0
0.20607553366174056,156.0,156.0,156.0
0.20689655172413793,156.0,156.0,156.0
0.2077175697865353,156.0,157.0,157.0
0.20853858784893267,157.0,157.0,157.0
0.20935960591133004,157.0,157.0,157.0
0.21018062397372742,157.0,157.0,157.0
0.2110016420361248,157.0,157.0,157.0
0.21182266009852216,157.0,157.0,157.0
0.21264367816091953,157.0,157.0,157.0
0.2134646962233169,157.0,157.0,157.0
0.21428571428571427,157.0,157.0,157.0
0.21510673234811165,157.0,157.0,157.0
0.21592775041050905,157.0,158.0,158.0
0.21674876847290642,158.0,158.0,158.0
0.2175697865353038,158.0,158.0,158.0
0.21839080459770116,158.0,158.0,158.0
0.21921182266009853,158.0,158.0,158.0
0.2200328407224959,158.0,158.0,158.0
0.22085385878489328,158.0,158.0,158.0
0.22167487684729065,158.0,158.0,158.0
0.22249589490968802,158.0,158.0,158.0
0.2233169129720854,158.0,158.0,158.0
0.22413793103448276,158.0,158.0,158.0
0.22495894909688013,158.0,158.0,158.0
0.2257799671592775,158.0,158.0,158.0
0.22660098522167488,158.0,158.0,158.0
0.22742200328407225,158.0,159.0,159.0
0.22824302134646962,159.0,159.0,159.0
0.229064039408867,159.0,159.0,159.0
0.22988505747126436,159.0,159.0,159.0
0.23070607553366174,159.0,159.0,159.0
0.2315270935960591,159.0,159.0,159.0
0.23234811165845648,159.0,160.0,160.0
0.23316912972085385,160.0,160.0,160.0
0.23399014778325122,160.0,160.0,160.0
0.2348111658456486,160.0,160.0,160.0
0.23563218390804597,160.0,160.0,160.0
0.23645320197044334,160.0,160.0,160.0
0.2372742200328407,160.0,160.0,160.0
0.23809523809523808,160.0,160.0,160.0
0.23891625615763548,160.0,160.0,160.0
0.23973727422003285,160.0,160.0,160.0
0.24055829228243022,160.0,160.0,160.0
0.2413793103448276,160.0,160.0,160.0
0.24220032840722497,161.0,161.0,161.0
0.24302134646962234,161.0,161.0,161.0
0.2438423645320197,161.0,161.0,161.0
0.24466338259441708,161.0,161.0,161.0
0.24548440065681446,161.0,161.0,161.0
0.24630541871921183,161.0,161.0,161.0
0.2471264367816092,161.0,161.0,161.0
0.24794745484400657,161.0,161.0,161.0
0.24876847290640394,161.0,161.0,161.0
0.24958949096880131,162.0,162.0,162.0
0.2504105090311987,162.0,162.0,162.0
0.2512315270935961,162.0,162.0,162.0
0.25205254515599346,162.0,162.0,162.0
0.25287356321839083,162.0,162.0,162.0
0.2536945812807882,162.0,162.0,162.0
0.2545155993431856,162.0,162.0,162.0
0.25533661740558294,162.0,162.0,162.0
0.2561576354679803,162.0,162.0,162.0
0.2569786535303777,162.0,162.0,162.0
0.25779967159277506,162.0,162.0,162.0
0.25862068965517243,162.0,162.0,162.0
0.2594417077175698,162.0,162.0,162.0
0.2602627257799672,162.0,162.0,162.0
0.26108374384236455,162.0,162.0,162.0
0.2619047619047619,162.0,162.0,162.0
0.2627257799671593,162.0,162.0,162.0
0.26354679802955666,163.0,163.0,163.0
0.26436781609195403,163.0,163.0,163.0
0.2651888341543514,163.0,163.0,163.0
0.2660098522167488,163.0,163.0,163.0
0.26683087027914615,163.0,163.0,163.0
0.2676518883415435,163.0,163.0,163.0
0.2684729064039409,163.0,163.0,163.0
0.26929392446633826,163.0,163.0,163.0
0.27011494252873564,163.0,163.0,163.0
0.270935960591133,163.0,163.0,163.0
0.2717569786535304,163.0,163.0,163.0
0.27257799671592775,163.0,163.0,163.0
0.2733990147783251,163.0,163.0,163.0
0.2742200328407225,163.0,163.0,163.0
0.27504105090311987,163.0,163.0,163.0
0.27586206896551724,163.0,163.0,163.0
0.2766830870279146,163.0,163.0,163.0
0.277504105090312,164.0,164.0,164.0
0.27832512315270935,164.0,164.0,164.0
0.2791461412151067,164.0,164.0,164.0
0.2799671592775041,164.0,164.0,164.0
0.28078817733990147,164.0,164.0,164.0
0.28160919540229884,164.0,164.0,164.0
0.2824302134646962,164.0,164.0,164.0
0.2832512315270936,164.0,164.0,164.0
0.28407224958949095,164.0,164.0,164.0
0.2848932676518883,164.0,164.0,164.0
0.2857142857142857,164.0,164.0,164.0
0.28653530377668307,164.0,164.0,164.0
0.28735632183908044,164.0,164.0,164.0
0.2881773399014778,164.0,164.0,164.0
0.2889983579638752,164.0,164.0,164.0
0.28981937602627256,165.0,165.0,165.0
0.29064039408866993,165.0,165.0,165.0
0.2914614121510673,165.0,165.0,165.0
0.2922824302134647,165.0,165.0,165.0
0.29310344827586204,165.0,165.0,165.0
0.2939244663382594,165.0,165.0,165.0
0.2947454844006568,166.0,166.0,166.0
0.2955665024630542,166.0,166.0,166.0
0.2963875205254516,166.0,166.0,166.0
0.29720853858784896,166.0,166.0,166.0
0.29802955665024633,166.0,166.0,166.0
0.2988505747126437,166.0,166.0,166.0
0.2996715927750411,166.0,166.0,166.0
0.30049261083743845,166.0,166.0,166.0
0.3013136288998358,166.0,166.0,166.0
0.3021346469622332,166.0,166.0,166.0
0.30295566502463056,166.0,166.0,166.0
0.30377668308702793,167.0,167.0,167.0
0.3045977011494253,167.0,167.0,167.0
0.3054187192118227,167.0,167.0,167.0
0.30623973727422005,167.0,167.0,167.0
0.3070607553366174,167.0,167.0,167.0
0.3078817733990148,167.0,167.0,167.0
0.30870279146141216,167.0,167.0,167.0
0.30952380952380953,167.0,167.0,167.0
0.3103448275862069,167.0,167.0,167.0
0.3111658456486043,168.0,168.0,168.0
0.31198686371100165,168.0,168.0,168.0
0.312807881773399,168.0,168.0,168.0
0.3136288998357964,168.0,168.0,168.0
0.31444991789819376,168.0,168.0,168.0
0.31527093596059114,168.0,168.0,168.0
0.3160919540229885,168.0,168.0,168.0
0.3169129720853859,168.0,168.0,168.0
0.31773399014778325,168.0,168.0,168.0
0.3185550082101806,168.0,168.0,168.0
0.319376026272578,169.0,169.0,169.0
0.32019704433497537,169.0,169.0,169.0
0.32101806239737274,169.0,169.0,169.0
0.3218390804597701,169.0,169.0,169.0
0.3226600985221675,169.0,169.0,169.0
0.32348111658456485,169.0,169.0,169.0
0.3243021346469622,169.0,169.0,169.0
0.3251231527093596,169.0,169.0,169.0
0.32594417077175697,169.0,169.0,169.0
0.32676518883415434,169.0,169.0,169.0
0.3275862068965517,169.0,169.0,169.0
0.3284072249589491,170.0,170.0,170.0
0.32922824302134646,170.0,170.0,170.0
0.33004926108374383,170.0,170.0,170.0
0.3308702791461412,170.0,170.0,170.0
0.33169129720853857,170.0,170.0,170.0
0.33251231527093594,170.0,170.0,170.0
0.3333333333333333,170.0,170.0,170.0
0.3341543513957307,170.0,170.0,170.0
0.33497536945812806,170.0,170.0,170.0
0.33579638752052543,170.0,170.0,170.0
0.3366174055829228,170.0,170.0,170.0
0.3374384236453202,171.0,171.0,171.0
0.33825944170771755,171.0,171.0,171.0
0.3390804597701149,171.0,171.0,171.0
0.3399014778325123,171.0,171.0,171.0
0.34072249589490966,171.0,171.0,171.0
0.3415435139573071,171.0,171.0,171.0
0.34236453201970446,171.0,171.0,171.0
0.34318555008210183,171.0,171.0,171.0
0.3440065681444992,171.0,171.0,171.0
0.3448275862068966,171.0,171.0,171.0
0.34564860426929395,171.0,171.0,171.0
0.3464696223316913,171.0,171.0,171.0
0.3472906403940887,171.0,171.0,171.0
0.34811165845648606,171.0,171.0,171.0
0.34893267651888343,171.0,171.0,171.0
0.3497536945812808,172.0,172.0,172.0
0.3505747126436782,172.0,172.0,172.0
0.35139573070607555,172.0,172.0,172.0
0.3522167487684729,172.0,172.0,172.0
0.3530377668308703,172.0,172.0,172.0
0.35385878489326766,172.0,172.0,172.0
0.35467980295566504,172.0,172.0,172.0
0.3555008210180624,172.0,172.0,172.0
0.3563218390804598,172.0,172.0,172.0
0.35714285714285715,172.0,172.0,172.0
0.3579638752052545,173.0,173.0,173.0
0.3587848932676519,173.0,173.0,173.0
0.35960591133004927,173.0,173.0,173.0
0.36042692939244664,173.0,173.0,173.0
0.361247947454844,173.0,173.0,173.0
0.3620689655172414,173.0,173.0,173.0
0.36288998357963875,173.0,173.0,173.0
0.3637110016420361,173.0,173.0,173.0
0.3645320197044335,173.0,173.0,173.0
0.36535303776683087,173.0,173.0,173.0
0.36617405582922824,173.0,173.0,173.0
0.3669950738916256,173.0,173.0,173.0
0.367816091954023,173.0,173.0,173.0
0.36863711001642036,173.0,173.0,173.0
0.3694581280788177,173.0,173.0,173.0
0.3702791461412151,173.0,173.0,173.0
0.37110016420361247,173.0,173.0,173.0
0.37192118226600984,173.0,173.0,173.0
0.3727422003284072,173.0,173.0,173.0
0.3735632183908046,173.0,173.0,173.0
0.37438423645320196,174.0,174.0,174.0
0.37520525451559933,174.0,174.0,174.0
0.3760262725779967,174.0,174.0,174.0
0.3768472906403941,174.0,174.0,174.0
0.37766830870279144,174.0,174.0,174.0
0.3784893267651888,174.0,174.0,174.0
0.3793103448275862,174.0,174.0,174.0
0.38013136288998356,174.0,174.0,174.0
0.38095238095238093,174.0,174.0,174.0
0.3817733990147783,174.0,174.0,174.0
0.3825944170771757,174.0,174.0,174.0
0.38341543513957305,174.0,174.0,174.0
0.3842364532019704,174.0,174.0,174.0
0.3850574712643678,175.0,175.0,175.0
0.38587848932676516,175.0,175.0,175.0
0.3866995073891626,175.0,175.0,175.0
0.38752052545155996,175.0,175.0,175.0
0.38834154351395733,175.0,175.0,175.0
0.3891625615763547,175.0,175.0,175.0
0.3899835796387521,175.0,175.0,175.0
0.39080459770114945,175.0,175.0,175.0
0.3916256157635468,175.0,175.0,175.0
0.3924466338259442,175.0,175.0,175.0
0.39326765188834156,175.0,175.0,175.0
0.39408866995073893,175.0,175.0,175.0
0.3949096880131363,175.0,175.0,175.0
0.3957307060755337,175.0,175.0,175.0
0.39655172413793105,175.0,175.0,175.0
0.3973727422003284,175.0,175.0,175.0
0.3981937602627258,175.0,175.0,175.0
0.39901477832512317,176.0,176.0,176.0
0.39983579638752054,176.0,176.0,176.0
0.4006568144499179,176.0,176.0,176.0
0.4014778325123153,176.0,176.0,176.0
0.40229885057471265,176.0,176.0,176.0
0.40311986863711,176.0,176.0,176.0
0.4039408866995074,176.0,176.0,176.0
0.40476190476190477,176.0,176.0,176.0
0.40558292282430214,176.0,176.0,176.0
0.4064039408866995,176.0,176.0,176.0
0.4072249589490969,177.0,177.0,177.0
0.40804597701149425,177.0,177.0,177.0
0.4088669950738916,177.0,177.0,177.0
0.409688013136289,177.0,177.0,177.0
0.41050903119868637,177.0,177.0,177.0
0.41133004926108374,177.0,177.0,177.0
0.4121510673234811,177.0,177.0,177.0
0.4129720853858785,177.0,177.0,177.0
0.41379310344827586,177.0,177.0,177.0
0.41461412151067323,177.0,177.0,177.0
0.4154351395730706,177.0,178.0,178.0
0.41625615763546797,178.0,178.0,178.0
0.41707717569786534,178.0,178.0,178.0
0.4178981937602627,178.0,178.0,178.0
0.4187192118226601,178.0,178.0,178.0
0.41954022988505746,178.0,178.0,178.0
0.42036124794745483,178.0,178.0,178.0
0.4211822660098522,178.0,178.0,178.0
0.4220032840722496,178.0,178.0,178.0
0.42282430213464695,178.0,178.0,178.0
0.4236453201970443,178.0,179.0,179.0
0.4244663382594417,179.0,179.0,179.0
0.42528735632183906,179.0,179.0,179.0
0.42610837438423643,179.0,179.0,179.0
0.4269293924466338,179.0,179.0,179.0
0.4277504105090312,179.0,179.0,179.0
0.42857142857142855,179.0,179.0,179.0
0.4293924466338259,179.0,179.0,179.0
0.4302134646962233,179.0,179.0,179.0
0.43103448275862066,179.0,179.0,179.0
0.4318555008210181,179.0,179.0,179.0
0.43267651888341546,179.0,179.0,179.0
0.43349753694581283,179.0,179.0,179.0
0.4343185550082102,179.0,179.0,179.0
0.4351395730706076,179.0,180.0,180.0
0.43596059113300495,180.0,180.0,180.0
0.4367816091954023,180.0,180.0,180.0
0.4376026272577997,180.0,180.0,180.0
0.43842364532019706,180.0,180.0,180.0
0.43924466338259444,180.0,180.0,180.0
0.4400656814449918,180.0,180.0,180.0
0.4408866995073892,180.0,181.0,181.0
0.44170771756978655,181.0,181.0,181.0
0.4425287356321839,181.0,181.0,181.0
0.4433497536945813,181.0,181.0,181.0
0.44417077175697867,181.0,181.0,181.0
0.44499178981937604,181.0,181.0,181.0
0.4458128078817734,181.0,181.0,181.0
0.4466338259441708,181.0,181.0,181.0
0.44745484400656815,181.0,181.0,181.0
0.4482758620689655,181.0,181.0,181.0
0.4490968801313629,181.0,181.0,181.0
0.44991789819376027,181.0,181.0,181.0
0.45073891625615764,181.0,181.0,181.0
0.451559934318555,181.0,181.0,181.0
0.4523809523809524,181.0,181.0,181.0
0.45320197044334976,181.0,181.0,181.0
0.4540229885057471,181.0,181.0,181.0
0.4548440065681445,181.0,182.0,182.0
0.45566502463054187,182.0,182.0,182.0
0.45648604269293924,182.0,182.0,182.0
0.4573070607553366,182.0,182.0,182.0
0.458128078817734,182.0,182.0,182.0
0.45894909688013136,182.0,182.0,182.0
0.45977011494252873,182.0,182.0,182.0
0.4605911330049261,182.0,182.0,182.0
0.4614121510673235,182.0,182.0,182.0
0.46223316912972084,182.0,182.0,182.0
0.4630541871921182,182.0,183.0,183.0
0.4638752052545156,183.0,183.0,183.0
0.46469622331691296,183.0,183.0,183.0
0.46551724137931033,183.0,183.0,183.0
0.4663382594417077,183.0,183.0,183.0
0.4671592775041051,183.0,183.0,183.0
0.46798029556650245,183.0,183.0,183.0
0.4688013136288998,183.0,183.0,183.0
0.4696223316912972,183.0,183.0,183.0
0.47044334975369456,183.0,183.0,183.0
0.47126436781609193,183.0,183.0,183.0
0.4720853858784893,183.0,183.0,184.0
0.4729064039408867,184.0,184.0,184.0
0.47372742200328405,184.0,184.0,184.0
0.4745484400656814,184.0,184.0,184.0
0.4753694581280788,184.0,184.0,184.0
0.47619047619047616,184.0,184.0,184.0
0.47701149425287354,184.0,184.0,184.0
0.47783251231527096,184.0,184.0,184.0
0.47865353037766833,184.0,184.0,184.0
0.4794745484400657,184.0,184.0,184.0
0.4802955665024631,184.0,184.0,184.0
0.48111658456486045,184.0,184.0,184.0
0.4819376026272578,184.0,184.0,184.0
0.4827586206896552,184.0,184.0,185.0
0.48357963875205257,185.0,185.0,185.0
0.48440065681444994,185.0,185.0,185.0
0.4852216748768473,185.0,185.0,185.0
0.4860426929392447,185.0,185.0,185.0
0.48686371100164205,185.0,185.0,185.0
0.4876847290640394,185.0,185.0,185.0
0.4885057471264368,185.0,185.0,185.0
0.48932676518883417,185.0,185.0,185.0
0.49014778325123154,185.0,185.0,185.0
0.4909688013136289,185.0,185.0,185.0
0.4917898193760263,185.0,185.0,185.0
0.49261083743842365,185.0,185.0,185.0
0.493431855500821,185.0,185.0,185.0
0.4942528735632184,185.0,185.0,185.0
0.49507389162561577,185.0,185.0,186.0
0.49589490968801314,186.0,186.0,186.0
0.4967159277504105,186.0,186.0,186.0
0.4975369458128079,186.0,186.0,186.0
0.49835796387520526,186.0,186.0,186.0
0.49917898193760263,186.0,186.0,186.0
0.5,186.0,186.0,186.0
0.5008210180623974,186.0,186.0,186.0
0.5016420361247947,186.0,186.0,186.0
0.5024630541871922,186.0,186.0,186.0
0.5032840722495895,186.0,186.0,186.0
0.5041050903119869,186.0,186.0,186.0
0.5049261083743842,186.0,186.0,186.0
0.5057471264367817,186.0,186.0,186.0
0.506568144499179,186.0,186.0,186.0
0.5073891625615764,186.0,186.0,186.0
0.5082101806239737,186.0,186.0,186.0
0.5090311986863711,186.0,186.0,187.0
0.5098522167487685,187.0,187.0,187.0
0.5106732348111659,187.0,187.0,187.0
0.5114942528735632,187.0,187.0,187.0
0.5123152709359606,187.0,187.0,187.0
0.513136288998358,187.0,187.0,187.0
0.5139573070607554,187.0,187.0,187.0
0.5147783251231527,187.0,187.0,187.0
0.5155993431855501,187.0,187.0,187.0
0.5164203612479474,187.0,187.0,188.0
0.5172413793103449,188.0,188.0,188.0
0.5180623973727422,188.0,188.0,188.0
0.5188834154351396,188.0,188.0,188.0
0.5197044334975369,188.0,188.0,188.0
0.5205254515599343,188.0,188.0,188.0
0.5213464696223317,188.0,188.0,188.0
0.5221674876847291,188.0,188.0,188.0
0.5229885057471264,188.0,188.0,188.0
0.5238095238095238,188.0,188.0,188.0
0.5246305418719212,188.0,188.0,188.0
0.5254515599343186,188.0,188.0,188.0
0.5262725779967159,188.0,188.0,188.0
0.5270935960591133,188.0,188.0,188.0
0.5279146141215106,188.0,188.0,188.0
0.5287356321839081,188.0,188.0,188.0
0.5295566502463054,188.0,188.0,188.0
0.5303776683087028,188.0,188.0,188.0
0.5311986863711001,188.0,188.0,188.0
0.5320197044334976,188.0,188.0,189.0
0.5328407224958949,189.0,189.0,189.0
0.5336617405582923,189.0,189.0,189.0
0.5344827586206896,189.0,189.0,189.0
0.535303776683087,189.0,189.0,189.0
0.5361247947454844,189.0,189.0,189.0
0.5369458128078818,189.0,189.0,189.0
0.5377668308702791,189.0,189.0,189.0
0.5385878489326765,189.0,189.0,189.0
0.5394088669950738,189.0,189.0,189.0
0.5402298850574713,189.0,189.0,189.0
0.5410509031198686,189.0,189.0,189.0
0.541871921182266,189.0,189.0,189.0
0.5426929392446633,189.0,189.0,189.0
0.5435139573070608,189.0,189.0,189.0
0.5443349753694581,189.0,189.0,189.0
0.5451559934318555,189.0,189.0,189.0
0.5459770114942529,189.0,189.0,189.0
0.5467980295566502,190.0,190.0,190.0
0.5476190476190477,190.0,190.0,190.0
0.548440065681445,190.0,190.0,190.0
0.5492610837438424,190.0,190.0,190.0
0.5500821018062397,190.0,190.0,190.0
0.5509031198686372,190.0,190.0,190.0
0.5517241379310345,190.0,190.0,190.0
0.5525451559934319,190.0,190.0,190.0
0.5533661740558292,190.0,190.0,190.0
0.5541871921182266,190.0,190.0,190.0
0.555008210180624,190.0,190.0,190.0
0.5558292282430214,190.0,190.0,190.0
0.5566502463054187,190.0,190.0,190.0
0.5574712643678161,190.0,190.0,190.0
0.5582922824302134,190.0,190.0,190.0
0.5591133004926109,190.0,190.0,190.0
0.5599343185550082,190.0,190.0,190.0
0.5607553366174056,190.0,190.0,190.0
0.5615763546798029,190.0,190.0,190.0
0.5623973727422004,191.0,191.0,191.0
0.5632183908045977,191.0,191.0,191.0
0.5640394088669951,191.0,191.0,191.0
0.5648604269293924,191.0,191.0,191.0
0.5656814449917899,191.0,191.0,191.0
0.5665024630541872,191.0,191.0,191.0
0.5673234811165846,191.0,191.0,191.0
0.5681444991789819,191.0,191.0,191.0
0.5689655172413793,191.0,191.0,191.0
0.5697865353037767,192.0,192.0,192.0
0.5706075533661741,192.0,192.0,192.0
0.5714285714285714,192.0,192.0,192.0
0.5722495894909688,192.0,192.0,192.0
0.5730706075533661,192.0,192.0,192.0
0.5738916256157636,192.0,192.0,192.0
0.5747126436781609,192.0,192.0,192.0
0.5755336617405583,192.0,192.0,192.0
0.5763546798029556,192.0,192.0,192.0
0.577175697865353,192.0,192.0,192.0
0.5779967159277504,192.0,192.0,192.0
0.5788177339901478,192.0,192.0,192.0
0.5796387520525451,192.0,192.0,192.0
0.5804597701149425,193.0,193.0,193.0
0.5812807881773399,193.0,193.0,193.0
0.5821018062397373,193.0,193.0,193.0
0.5829228243021346,193.0,193.0,193.0
0.583743842364532,193.0,193.0,193.0
0.5845648604269293,193.0,193.0,193.0
0.5853858784893268,193.0,193.0,193.0
0.5862068965517241,193.0,193.0,193.0
0.5870279146141215,193.0,193.0,193.0
0.5878489326765188,193.0,193.0,193.0
0.5886699507389163,193.0,193.0,193.0
0.5894909688013136,193.0,193.0,193.0
0.590311986863711,194.0,194.0,194.0
0.5911330049261084,194.0,194.0,194.0
0.5919540229885057,194.0,194.0,194.0
0.5927750410509032,194.0,194.0,194.0
0.5935960591133005,194.0,194.0,194.0
0.5944170771756979,194.0,194.0,194.0
0.5952380952380952,194.0,194.0,194.0
0.5960591133004927,194.0,194.0,194.0
0.59688013136289,194.0,194.0,194.0
0.5977011494252874,194.0,194.0,194.0
0.5985221674876847,194.0,194.0,194.0
0.5993431855500821,194.0,194.0,194.0
0.6001642036124795,194.0,194.0,194.0
0.6009852216748769,194.0,194.0,194.0
0.6018062397372742,194.0,194.0,194.0
0.6026272577996716,195.0,195.0,195.0
0.603448275862069,195.0,195.0,195.0
0.6042692939244664,195.0,195.0,195.0
0.6050903119868637,195.0,195.0,195.0
0.6059113300492611,195.0,195.0,195.0
0.6067323481116584,195.0,195.0,195.0
0.6075533661740559,195.0,195.0,195.0
0.6083743842364532,195.0,195.0,195.0
0.6091954022988506,195.0,195.0,195.0
0.6100164203612479,195.0,195.0,195.0
0.6108374384236454,195.0,195.0,195.0
0.6116584564860427,195.0,195.0,195.0
0.6124794745484401,195.0,195.0,195.0
0.6133004926108374,195.0,195.0,195.0
0.6141215106732348,195.0,195.0,195.0
0.6149425287356322,195.0,195.0,195.0
0.6157635467980296,195.0,195.0,195.0
0.6165845648604269,195.0,195.0,195.0
0.6174055829228243,195.0,195.0,195.0
0.6182266009852216,196.0,196.0,196.0
0.6190476190476191,196.0,196.0,196.0
0.6198686371100164,196.0,196.0,196.0
0.6206896551724138,196.0,196.0,196.0
0.6215106732348111,196.0,196.0,196.0
0.6223316912972086,196.0,196.0,196.0
0.6231527093596059,196.0,196.0,196.0
0.6239737274220033,196.0,196.0,196.0
0.6247947454844006,196.0,196.0,196.0
0.625615763546798,196.0,196.0,196.0
0.6264367816091954,196.0,196.0,196.0
0.6272577996715928,196.0,196.0,196.0
0.6280788177339901,197.0,197.0,197.0
0.6288998357963875,197.0,197.0,197.0
0.6297208538587848,197.0,197.0,197.0
0.6305418719211823,197.0,197.0,197.0
0.6313628899835796,197.0,197.0,197.0
0.632183908045977,197.0,197.0,197.0
0.6330049261083743,197.0,197.0,197.0
0.6338259441707718,197.0,197.0,197.0
0.6346469622331691,197.0,197.0,197.0
0.6354679802955665,197.0,197.0,197.0
0.6362889983579638,197.0,197.0,197.0
0.6371100164203612,197.0,197.0,197.0
0.6379310344827587,197.0,197.0,197.0
0.638752052545156,197.0,197.0,197.0
0.6395730706075534,197.0,197.0,197.0
0.6403940886699507,198.0,198.0,198.0
0.6412151067323482,198.0,198.0,198.0
0.6420361247947455,198.0,198.0,198.0
0.6428571428571429,198.0,198.0,198.0
0.6436781609195402,198.0,198.0,198.0
0.6444991789819376,198.0,198.0,198.0
0.645320197044335,198.0,198.0,198.0
0.6461412151067324,198.0,198.0,198.0
0.6469622331691297,199.0,198.0,198.0
0.6477832512315271,199.0,199.0,199.0
0.6486042692939245,199.0,199.0,199.0
0.6494252873563219,199.0,199.0,199.0
0.6502463054187192,199.0,199.0,199.0
0.6510673234811166,199.0,199.0,199.0
0.6518883415435139,200.0,199.0,199.0
0.6527093596059114,200.0,200.0,200.0
0.6535303776683087,200.0,200.0,200.0
0.6543513957307061,200.0,200.0,200.0
0.6551724137931034,200.0,200.0,200.0
0.6559934318555009,200.0,200.0,200.0
0.6568144499178982,200.0,200.0,200.0
0.6576354679802956,200.0,200.0,200.0
0.6584564860426929,200.0,200.0,200.0
0.6592775041050903,200.0,200.0,200.0
0.6600985221674877,200.0,200.0,200.0
0.6609195402298851,200.0,200.0,200.0
0.6617405582922824,200.0,200.0,200.0
0.6625615763546798,201.0,200.0,200.0
0.6633825944170771,201.0,201.0,201.0
0.6642036124794746,201.0,201.0,201.0
0.6650246305418719,201.0,201.0,201.0
0.6658456486042693,201.0,201.0,201.0
0.6666666666666666,201.0,201.0,201.0
0.6674876847290641,201.0,201.0,201.0
0.6683087027914614,201.0,201.0,201.0
0.6691297208538588,201.0,201.0,201.0
0.6699507389162561,201.0,201.0,201.0
0.6707717569786535,202.0,201.0,201.0
0.6715927750410509,202.0,202.0,202.0
0.6724137931034483,202.0,202.0,202.0
0.6732348111658456,202.0,202.0,202.0
0.674055829228243,202.0,202.0,202.0
0.6748768472906403,202.0,202.0,202.0
0.6756978653530378,202.0,202.0,202.0
0.6765188834154351,203.0,202.0,202.0
0.6773399014778325,203.0,203.0,203.0
0.6781609195402298,203.0,203.0,203.0
0.6789819376026273,203.0,203.0,203.0
0.6798029556650246,203.0,203.0,203.0
0.680623973727422,203.0,203.0,203.0
0.6814449917898193,203.0,203.0,203.0
0.6822660098522167,203.0,203.0,203.0
0.6830870279146142,203.0,203.0,203.0
0.6839080459770115,203.0,203.0,203.0
0.6847290640394089,203.0,203.0,203.0
0.6855500821018062,203.0,203.0,203.0
0.6863711001642037,203.0,203.0,203.0
0.687192118226601,203.0,203.0,203.0
0.6880131362889984,203.0,203.0,203.0
0.6888341543513957,203.0,203.0,203.0
0.6896551724137931,204.0,203.0,203.0
0.6904761904761905,204.0,204.0,204.0
0.6912972085385879,204.0,204.0,204.0
0.6921182266009852,204.0,204.0,204.0
0.6929392446633826,204.0,204.0,204.0
0.69376026272578,205.0,204.0,204.0
0.6945812807881774,205.0,205.0,204.0
0.6954022988505747,205.0,205.0,205.0
0.6962233169129721,205.0,205.0,205.0
0.6970443349753694,205.0,205.0,205.0
0.6978653530377669,206.0,205.0,205.0
0.6986863711001642,206.0,206.0,205.0
0.6995073891625616,206.0,206.0,206.0
0.7003284072249589,206.0,206.0,206.0
0.7011494252873564,206.0,206.0,206.0
0.7019704433497537,206.0,206.0,206.0
0.7027914614121511,206.0,206.0,206.0
0.7036124794745484,206.0,206.0,206.0
0.7044334975369458,206.0,206.0,206.0
0.7052545155993432,206.0,206.0,206.0
0.7060755336617406,206.0,206.0,206.0
0.7068965517241379,206.0,206.0,206.0
0.7077175697865353,207.0,206.0,206.0
0.7085385878489326,207.0,207.0,206.0
0.7093596059113301,207.0,207.0,207.0
0.7101806239737274,207.0,207.0,207.0
0.7110016420361248,207.0,207.0,207.0
0.7118226600985221,207.0,207.0,207.0
0.7126436781609196,207.0,207.0,207.0
0.7134646962233169,207.0,207.0,207.0
0.7142857142857143,207.0,207.0,207.0
0.7151067323481116,207.0,207.0,207.0
0.715927750410509,207.0,207.0,207.0
0.7167487684729064,208.0,207.0,207.0
0.7175697865353038,208.0,208.0,207.0
0.7183908045977011,208.0,208.0,208.0
0.7192118226600985,208.0,208.0,208.0
0.7200328407224958,208.0,208.0,208.0
0.7208538587848933,208.0,208.0,208.0
0.7216748768472906,208.0,208.0,208.0
0.722495894909688,209.0,208.0,208.0
0.7233169129720853,209.0,209.0,208.0
0.7241379310344828,209.0,209.0,209.0
0.7249589490968801,209.0,209.0,209.0
0.7257799671592775,209.0,209.0,209.0
0.7266009852216748,209.0,209.0,209.0
0.7274220032840722,209.0,209.0,209.0
0.7282430213464697,209.0,209.0,209.0
0.729064039408867,210.0,209.0,209.0
0.7298850574712644,210.0,210.0,209.0
0.7307060755336617,210.0,210.0,210.0
0.7315270935960592,210.0,210.0,210.0
0.7323481116584565,210.0,210.0,210.0
0.7331691297208539,210.0,210.0,210.0
0.7339901477832512,210.0,210.0,210.0
0.7348111658456487,210.0,210.0,210.0
0.735632183908046,210.0,210.0,210.0
0.7364532019704434,210.0,210.0,210.0
0.7372742200328407,211.0,211.0,210.0
0.7380952380952381,211.0,211.0,211.0
0.7389162561576355,211.0,211.0,211.0
0.7397372742200329,211.0,211.0,211.0
0.7405582922824302,211.0,211.0,211.0
0.7413793103448276,211.0,211.0,211.0
0.7422003284072249,211.0,211.0,211.0
0.7430213464696224,211.0,211.0,211.0
0.7438423645320197,211.0,211.0,211.0
0.7446633825944171,211.0,211.0,211.0
0.7454844006568144,212.0,212.0,211.0
0.7463054187192119,212.0,212.0,212.0
0.7471264367816092,212.0,212.0,212.0
0.7479474548440066,212.0,212.0,212.0
0.7487684729064039,212.0,212.0,212.0
0.7495894909688013,212.0,212.0,212.0
0.7504105090311987,212.0,212.0,212.0
0.7512315270935961,212.0,212.0,212.0
0.7520525451559934,213.0,213.0,212.0
0.7528735632183908,213.0,213.0,213.0
0.7536945812807881,213.0,213.0,213.0
0.7545155993431856,213.0,213.0,213.0
0.7553366174055829,213.0,213.0,213.0
0.7561576354679803,213.0,213.0,213.0
0.7569786535303776,213.0,213.0,213.0
0.7577996715927751,213.0,213.0,213.0
0.7586206896551724,214.0,214.0,213.0
0.7594417077175698,214.0,214.0,214.0
0.7602627257799671,214.0,214.0,214.0
0.7610837438423645,214.0,214.0,214.0
0.7619047619047619,214.0,214.0,214.0
0.7627257799671593,214.0,214.0,214.0
0.7635467980295566,214.0,214.0,214.0
0.764367816091954,214.0,214.0,214.0
0.7651888341543513,215.0,215.0,214.0
0.7660098522167488,215.0,215.0,215.0
0.7668308702791461,215.0,215.0,215.0
0.7676518883415435,215.0,215.0,215.0
0.7684729064039408,215.0,215.0,215.0
0.7692939244663383,215.0,215.0,215.0
0.7701149425287356,216.0,216.0,215.0
0.770935960591133,216.0,216.0,216.0
0.7717569786535303,216.0,216.0,216.0
0.7725779967159278,216.0,216.0,216.0
0.7733990147783252,216.0,216.0,216.0
0.7742200328407225,216.0,216.0,216.0
0.7750410509031199,216.0,216.0,216.0
0.7758620689655172,216.0,216.0,216.0
0.7766830870279147,216.0,216.0,216.0
0.777504105090312,216.0,216.0,216.0
0.7783251231527094,216.0,216.0,216.0
0.7791461412151067,217.0,216.0,216.0
0.7799671592775042,217.0,217.0,217.0
0.7807881773399015,217.0,217.0,217.0
0.7816091954022989,217.0,217.0,217.0
0.7824302134646962,218.0,218.0,218.0
0.7832512315270936,218.0,218.0,218.0
0.784072249589491,218.0,218.0,218.0
0.7848932676518884,218.0,218.0,218.0
0.7857142857142857,218.0,218.0,218.0
0.7865353037766831,218.0,218.0,218.0
0.7873563218390804,218.0,218.0,218.0
0.7881773399014779,218.0,218.0,218.0
0.7889983579638752,219.0,219.0,219.0
0.7898193760262726,219.0,219.0,219.0
0.7906403940886699,219.0,219.0,219.0
0.7914614121510674,219.0,219.0,219.0
0.7922824302134647,219.0,219.0,219.0
0.7931034482758621,219.0,219.0,219.0
0.7939244663382594,219.0,219.0,219.0
0.7947454844006568,220.0,220.0,220.0
0.7955665024630542,220.0,220.0,220.0
0.7963875205254516,220.0,220.0,220.0
0.7972085385878489,220.0,220.0,220.0
0.7980295566502463,220.0,220.0,220.0
0.7988505747126436,220.0,220.0,220.0
0.7996715927750411,221.0,221.0,221.0
0.8004926108374384,221.0,221.0,221.0
0.8013136288998358,221.0,221.0,221.0
0.8021346469622331,221.0,221.0,221.0
0.8029556650246306,221.0,221.0,221.0
0.8037766830870279,222.0,222.0,222.0
0.8045977011494253,222.0,222.0,222.0
0.8054187192118226,222.0,222.0,222.0
0.80623973727422,222.0,222.0,222.0
0.8070607553366174,222.0,222.0,222.0
0.8078817733990148,222.0,222.0,222.0
0.8087027914614121,223.0,223.0,222.0
0.8095238095238095,223.0,223.0,223.0
0.8103448275862069,223.0,223.0,223.0
0.8111658456486043,223.0,223.0,223.0
0.8119868637110016,223.0,223.0,223.0
0.812807881773399,223.0,223.0,223.0
0.8136288998357963,223.0,223.0,223.0
0.8144499178981938,223.0,223.0,223.0
0.8152709359605911,223.0,223.0,223.0
0.8160919540229885,223.0,223.0,223.0
0.8169129720853858,223.0,223.0,223.0
0.8177339901477833,223.0,223.0,223.0
0.8185550082101807,223.0,223.0,223.0
0.819376026272578,224.0,224.0,223.0
0.8201970443349754,224.0,224.0,224.0
0.8210180623973727,224.0,224.0,224.0
0.8218390804597702,224.0,224.0,224.0
0.8226600985221675,224.0,224.0,224.0
0.8234811165845649,225.0,225.0,224.0
0.8243021346469622,225.0,225.0,225.0
0.8251231527093597,225.0,225.0,225.0
0.825944170771757,226.0,226.0,225.0
0.8267651888341544,226.0,226.0,226.0
0.8275862068965517,226.0,226.0,226.0
0.8284072249589491,226.0,226.0,226.0
0.8292282430213465,226.0,226.0,226.0
0.8300492610837439,226.0,226.0,226.0
0.8308702791461412,226.0,226.0,226.0
0.8316912972085386,227.0,227.0,226.0
0.8325123152709359,227.0,227.0,227.0
0.8333333333333334,227.0,227.0,227.0
0.8341543513957307,227.0,227.0,227.0
0.8349753694581281,227.0,227.0,227.0
0.8357963875205254,227.0,227.0,227.0
0.8366174055829229,227.0,227.0,227.0
0.8374384236453202,227.0,227.0,227.0
0.8382594417077176,227.0,227.0,227.0
0.8390804597701149,227.0,227.0,227.0
0.8399014778325123,227.0,227.0,227.0
0.8407224958949097,228.0,228.0,227.0
0.8415435139573071,228.0,228.0,228.0
0.8423645320197044,228.0,228.0,228.0
0.8431855500821018,228.0,228.0,228.0
0.8440065681444991,228.0,228.0,228.0
0.8448275862068966,229.0,228.0,228.0
0.8456486042692939,229.0,229.0,229.0
0.8464696223316913,229.0,229.0,229.0
0.8472906403940886,229.0,229.0,229.0
0.8481116584564861,230.0,229.0,229.0
0.8489326765188834,230.0,230.0,230.0
0.8497536945812808,230.0,230.0,230.0
0.8505747126436781,230.0,230.0,230.0
0.8513957307060755,230.0,230.0,230.0
0.8522167487684729,231.0,231.0,231.0
0.8530377668308703,231.0,231.0,231.0
0.8538587848932676,231.0,231.0,231.0
0.854679802955665,232.0,232.0,232.0
0.8555008210180624,232.0,232.0,232.0
0.8563218390804598,233.0,233.0,233.0
0.8571428571428571,233.0,233.0,233.0
0.8579638752052545,233.0,233.0,233.0
0.8587848932676518,233.0,233.0,233.0
0.8596059113300493,233.0,233.0,233.0
0.8604269293924466,233.0,233.0,233.0
0.861247947454844,233.0,233.0,233.0
0.8620689655172413,234.0,234.0,234.0
0.8628899835796388,234.0,234.0,234.0
0.8637110016420362,234.0,234.0,234.0
0.8645320197044335,234.0,234.0,234.0
0.8653530377668309,234.0,234.0,234.0
0.8661740558292282,234.0,234.0,234.0
0.8669950738916257,234.0,234.0,234.0
0.867816091954023,234.0,234.0,234.0
0.8686371100164204,235.0,235.0,235.0
0.8694581280788177,235.0,235.0,235.0
0.8702791461412152,235.0,235.0,235.0
0.8711001642036125,235.0,235.0,235.0
0.8719211822660099,236.0,236.0,236.0
0.8727422003284072,236.0,236.0,236.0
0.8735632183908046,236.0,236.0,236.0
0.874384236453202,236.0,236.0,236.0
0.8752052545155994,236.0,236.0,236.0
0.8760262725779967,237.0,237.0,237.0
0.8768472906403941,237.0,237.0,237.0
0.8776683087027914,237.0,237.0,237.0
0.8784893267651889,237.0,237.0,237.0
0.8793103448275862,237.0,237.0,237.0
0.8801313628899836,237.0,237.0,237.0
0.8809523809523809,237.0,237.0,237.0
0.8817733990147784,238.0,238.0,238.0
0.8825944170771757,238.0,238.0,238.0
0.8834154351395731,238.0,238.0,238.0
0.8842364532019704,238.0,238.0,238.0
0.8850574712643678,238.0,238.0,238.0
0.8858784893267652,238.0,238.0,238.0
0.8866995073891626,239.0,239.0,240.0
0.8875205254515599,240.0,240.0,240.0
0.8883415435139573,240.0,240.0,240.0
0.8891625615763546,240.0,240.0,240.0
0.8899835796387521,240.0,240.0,240.0
0.8908045977011494,240.0,240.0,240.0
0.8916256157635468,240.0,240.0,241.0
0.8924466338259441,241.0,241.0,242.0
0.8932676518883416,242.0,242.0,242.0
0.8940886699507389,242.0,242.0,242.0
0.8949096880131363,242.0,242.0,243.0
0.8957307060755336,243.0,243.0,243.0
0.896551724137931,243.0,243.0,243.0
0.8973727422003284,243.0,243.0,243.0
0.8981937602627258,244.0,243.0,244.0
0.8990147783251231,244.0,244.0,244.0
0.8998357963875205,244.0,244.0,244.0
0.9006568144499179,244.0,244.0,244.0
0.9014778325123153,245.0,244.0,245.0
0.9022988505747126,245.0,245.0,245.0
0.90311986863711,245.0,245.0,245.0
0.9039408866995073,245.0,245.0,245.0
0.9047619047619048,246.0,245.0,245.0
0.9055829228243021,246.0,246.0,246.0
0.9064039408866995,246.0,246.0,246.0
0.9072249589490968,246.0,246.0,246.0
0.9080459770114943,246.0,246.0,246.0
0.9088669950738916,246.0,246.0,246.0
0.909688013136289,246.0,246.0,246.0
0.9105090311986864,247.0,246.0,246.0
0.9113300492610837,247.0,247.0,247.0
0.9121510673234812,248.0,247.0,247.0
0.9129720853858785,248.0,248.0,248.0
0.9137931034482759,248.0,248.0,248.0
0.9146141215106732,249.0,248.0,248.0
0.9154351395730707,249.0,249.0,249.0
0.916256157635468,250.0,249.0,249.0
0.9170771756978654,250.0,250.0,250.0
0.9178981937602627,250.0,250.0,250.0
0.9187192118226601,250.0,250.0,250.0
0.9195402298850575,250.0,250.0,250.0
0.9203612479474549,251.0,251.0,251.0
0.9211822660098522,252.0,252.0,252.0
0.9220032840722496,252.0,252.0,252.0
0.922824302134647,252.0,252.0,252.0
0.9236453201970444,252.0,253.0,252.0
0.9244663382594417,253.0,253.0,253.0
0.9252873563218391,253.0,253.0,253.0
0.9261083743842364,253.0,254.0,253.0
0.9269293924466339,254.0,254.0,254.0
0.9277504105090312,254.0,254.0,254.0
0.9285714285714286,254.0,254.0,254.0
0.9293924466338259,254.0,254.0,254.0
0.9302134646962233,254.0,254.0,254.0
0.9310344827586207,254.0,254.0,254.0
0.9318555008210181,254.0,255.0,254.0
0.9326765188834154,255.0,255.0,255.0
0.9334975369458128,255.0,256.0,255.0
0.9343185550082101,256.0,257.0,256.0
0.9351395730706076,257.0,257.0,257.0
0.9359605911330049,257.0,258.0,257.0
0.9367816091954023,258.0,258.0,258.0
0.9376026272577996,258.0,258.0,258.0
0.9384236453201971,258.0,259.0,258.0
0.9392446633825944,259.0,259.0,259.0
0.9400656814449918,259.0,259.0,259.0
0.9408866995073891,259.0,260.0,259.0
0.9417077175697866,260.0,261.0,260.0
0.9425287356321839,261.0,262.0,261.0
0.9433497536945813,262.0,262.0,262.0
0.9441707717569786,262.0,262.0,262.0
0.944991789819376,263.0,263.0,263.0
0.9458128078817734,263.0,263.0,263.0
0.9466338259441708,264.0,264.0,264.0
0.9474548440065681,264.0,264.0,264.0
0.9482758620689655,264.0,264.0,264.0
0.9490968801313628,264.0,264.0,264.0
0.9499178981937603,265.0,265.0,265.0
0.9507389162561576,265.0,265.0,265.0
0.951559934318555,265.0,265.0,265.0
0.9523809523809523,265.0,265.0,265.0
0.9532019704433498,267.0,267.0,267.0
0.9540229885057471,269.0,269.0,268.0
0.9548440065681445,269.0,269.0,269.0
0.9556650246305419,269.0,269.0,269.0
0.9564860426929392,271.0,271.0,269.0
0.9573070607553367,271.0,271.0,271.0
0.958128078817734,272.0,272.0,271.0
0.9589490968801314,272.0,272.0,272.0
0.9597701149425287,274.0,274.0,272.0
0.9605911330049262,276.0,276.0,274.0
0.9614121510673235,277.0,277.0,276.0
0.9622331691297209,279.0,279.0,277.0
0.9630541871921182,279.0,279.0,279.0
0.9638752052545156,279.0,279.0,279.0
0.964696223316913,280.0,280.0,279.0
0.9655172413793104,282.0,282.0,280.0
0.9663382594417077,282.0,282.0,282.0
0.9671592775041051,283.0,283.0,282.0
0.9679802955665024,284.0,284.0,283.0
0.9688013136288999,285.0,285.0,284.0
0.9696223316912972,285.0,285.0,285.0
0.9704433497536946,285.0,285.0,285.0
0.9712643678160919,289.0,289.0,285.0
0.9720853858784894,289.0,289.0,289.0
0.9729064039408867,290.0,290.0,289.0
0.9737274220032841,290.0,290.0,290.0
0.9745484400656814,290.0,290.0,290.0
0.9753694581280788,293.0,293.0,290.0
0.9761904761904762,293.0,293.0,293.0
0.9770114942528736,294.0,294.0,293.0
0.9778325123152709,298.0,298.0,298.0
0.9786535303776683,299.0,300.0,300.0
0.9794745484400657,300.0,301.0,301.0
0.9802955665024631,301.0,308.0,308.0
0.9811165845648604,308.0,311.0,311.0
0.9819376026272578,311.0,315.0,311.0
0.9827586206896551,315.0,317.0,315.0
0.9835796387520526,321.0,321.0,321.0
0.9844006568144499,323.0,323.0,323.0
0.9852216748768473,334.0,334.0,334.0
0.9860426929392446,334.0,334.0,334.0
0.986863711001642,337.0,337.0,337.0
0.9876847290640394,340.0,340.0,337.0
0.9885057471264368,343.0,343.0,340.0
0.9893267651888341,343.0,343.0,343.0
0.9901477832512315,358.0,357.0,357.0
0.9909688013136289,363.0,358.0,358.0
0.9917898193760263,363.0,363.0,363.0
0.9926108374384236,368.0,368.0,368.0
0.993431855500821,389.0,388.0,388.0
0.9942528735632183,435.0,429.0,435.0
0.9950738916256158,550.0,550.0,550.0
0.9958949096880131,555.0,562.0,562.0
0.9967159277504105,562.0,608.0,608.0
0.9975369458128078,605.0,611.0,611.0
0.9983579638752053,1000.0,1000.0,1000.0
0.9991789819376026,1000.0,1000.0,1000.0
1.0,1000.0,1000.0,1000.0


==> data/eigen_graph_infrastructure_08/eigenvalues_absolute_error.csv <==
matrix\type,Float8_4,Float8_5,LinearTakum8,Posit8
inf/inf-USAir97,-Inf,-Inf,-Inf,1.23975237581578337274200443448935425e+00
inf/inf-euroroad,-Inf,-Inf,-Inf,-Inf
inf/inf-openflights,-Inf,-Inf,-Inf,-Inf
inf/inf-power,-Inf,-Inf,-Inf,-Inf
power/power-1138-bus,-Inf,-Inf,-Inf,-Inf
power/power-494-bus,-Inf,-Inf,-Inf,-Inf
power/power-662-bus,-Inf,-Inf,-Inf,-Inf
power/power-685-bus,-Inf,-Inf,-Inf,-Inf
power/power-US-Grid,-Inf,-Inf,-Inf,-Inf
power/power-bcspwr09,-Inf,-Inf,-Inf,-Inf
power/power-bcspwr10,-Inf,-Inf,-Inf,-Inf
power/power-eris1176,-Inf,-Inf,-Inf,-Inf
road/road-chesapeake,-Inf,-Inf,5.12768364098835270508161489913177686e+02,-Inf
road/road-euroroad,-Inf,-Inf,-Inf,-Inf
road/road-minnesota,-Inf,-Inf,-Inf,-Inf
tech/tech-WHOIS,-Inf,-Inf,-Inf,-Inf
tech/tech-as-caida2007,-Inf,-Inf,-Inf,-Inf
tech/tech-internet-as,-Inf,-Inf,-Inf,-Inf
tech/tech-pgp,-Inf,-Inf,-Inf,-Inf
tech/tech-routers-rf,-Inf,-Inf,-Inf,2.18896510384284122655842876610730014e+00
web/web-BerkStan,-Inf,-Inf,-Inf,-Inf
web/web-EPA,-Inf,-Inf,-Inf,-Inf
web/web-edu,-Inf,-Inf,-Inf,-Inf
web/web-google,-Inf,-Inf,1.62118395181786119830169991076298910e+01,-Inf
web/web-indochina-2004,-Inf,-Inf,-Inf,-Inf
web/web-polblogs,-Inf,-Inf,-Inf,2.45908604617363785532994341141440662e+00
web/web-spam,-Inf,-Inf,-Inf,-Inf
web/web-webbase-2001,-Inf,-Inf,-Inf,-Inf
web/web-wiki-chameleon,-Inf,-Inf,-Inf,-Inf


==> data/eigen_graph_infrastructure_08/eigenvalues_absolute_error.sorted.csv <==
percent,Float8_4,Float8_5,LinearTakum8,Posit8
0.0,10000.0,10000.0,16.21183951817861,1.2397523758157833
0.03571428571428571,10000.0,10000.0,512.7683640988353,2.188965103842841
0.07142857142857142,10000.0,10000.0,10000.0,2.459086046173638
0.10714285714285714,10000.0,10000.0,10000.0,10000.0
0.14285714285714285,10000.0,10000.0,10000.0,10000.0
0.17857142857142858,10000.0,10000.0,10000.0,10000.0
0.21428571428571427,10000.0,10000.0,10000.0,10000.0
0.25,10000.0,10000.0,10000.0,10000.0
0.2857142857142857,10000.0,10000.0,10000.0,10000.0
0.32142857142857145,10000.0,10000.0,10000.0,10000.0
0.35714285714285715,10000.0,10000.0,10000.0,10000.0
0.39285714285714285,10000.0,10000.0,10000.0,10000.0
0.42857142857142855,10000.0,10000.0,10000.0,10000.0
0.4642857142857143,10000.0,10000.0,10000.0,10000.0
0.5,10000.0,10000.0,10000.0,10000.0
0.5357142857142857,10000.0,10000.0,10000.0,10000.0
0.5714285714285714,10000.0,10000.0,10000.0,10000.0
0.6071428571428571,10000.0,10000.0,10000.0,10000.0
0.6428571428571429,10000.0,10000.0,10000.0,10000.0
0.6785714285714286,10000.0,10000.0,10000.0,10000.0
0.7142857142857143,10000.0,10000.0,10000.0,10000.0
0.75,10000.0,10000.0,10000.0,10000.0
0.7857142857142857,10000.0,10000.0,10000.0,10000.0
0.8214285714285714,10000.0,10000.0,10000.0,10000.0
0.8571428571428571,10000.0,10000.0,10000.0,10000.0
0.8928571428571429,10000.0,10000.0,10000.0,10000.0
0.9285714285714286,10000.0,10000.0,10000.0,10000.0
0.9642857142857143,10000.0,10000.0,10000.0,10000.0
1.0,10000.0,10000.0,10000.0,10000.0


==> data/eigen_graph_infrastructure_08/eigenvalues_logarithmic_relative_error.csv <==
matrix\type,Float8_4,Float8_5,LinearTakum8,Posit8
inf/inf-USAir97,-Inf,-Inf,-Inf,1.03413287331672832116553057119914833e+00
inf/inf-euroroad,-Inf,-Inf,-Inf,-Inf
inf/inf-openflights,-Inf,-Inf,-Inf,-Inf
inf/inf-power,-Inf,-Inf,-Inf,-Inf
power/power-1138-bus,-Inf,-Inf,-Inf,-Inf
power/power-494-bus,-Inf,-Inf,-Inf,-Inf
power/power-662-bus,-Inf,-Inf,-Inf,-Inf
power/power-685-bus,-Inf,-Inf,-Inf,-Inf
power/power-US-Grid,-Inf,-Inf,-Inf,-Inf
power/power-bcspwr09,-Inf,-Inf,-Inf,-Inf
power/power-bcspwr10,-Inf,-Inf,-Inf,-Inf
power/power-eris1176,-Inf,-Inf,-Inf,-Inf
road/road-chesapeake,-Inf,-Inf,Inf,-Inf
road/road-euroroad,-Inf,-Inf,-Inf,-Inf
road/road-minnesota,-Inf,-Inf,-Inf,-Inf
tech/tech-WHOIS,-Inf,-Inf,-Inf,-Inf
tech/tech-as-caida2007,-Inf,-Inf,-Inf,-Inf
tech/tech-internet-as,-Inf,-Inf,-Inf,-Inf
tech/tech-pgp,-Inf,-Inf,-Inf,-Inf
tech/tech-routers-rf,-Inf,-Inf,-Inf,3.29021246546798065902157277184573791e+00
web/web-BerkStan,-Inf,-Inf,-Inf,-Inf
web/web-EPA,-Inf,-Inf,-Inf,-Inf
web/web-edu,-Inf,-Inf,-Inf,-Inf
web/web-google,-Inf,-Inf,3.34313206342907298513901124165107453e+00,-Inf
web/web-indochina-2004,-Inf,-Inf,-Inf,-Inf
web/web-polblogs,-Inf,-Inf,-Inf,1.25449108668379677729606126771693104e+00
web/web-spam,-Inf,-Inf,-Inf,-Inf
web/web-webbase-2001,-Inf,-Inf,-Inf,-Inf
web/web-wiki-chameleon,-Inf,-Inf,-Inf,-Inf


==> data/eigen_graph_infrastructure_08/eigenvalues_logarithmic_relative_error.sorted.csv <==
percent,Float8_4,Float8_5,LinearTakum8,Posit8
0.0,10.0,10.0,3.343132063429073,1.0341328733167283
0.03571428571428571,10.0,10.0,10.0,1.2544910866837968
0.07142857142857142,10.0,10.0,10.0,3.2902124654679805
0.10714285714285714,10.0,10.0,10.0,10.0
0.14285714285714285,10.0,10.0,10.0,10.0
0.17857142857142858,10.0,10.0,10.0,10.0
0.21428571428571427,10.0,10.0,10.0,10.0
0.25,10.0,10.0,10.0,10.0
0.2857142857142857,10.0,10.0,10.0,10.0
0.32142857142857145,10.0,10.0,10.0,10.0
0.35714285714285715,10.0,10.0,10.0,10.0
0.39285714285714285,10.0,10.0,10.0,10.0
0.42857142857142855,10.0,10.0,10.0,10.0
0.4642857142857143,10.0,10.0,10.0,10.0
0.5,10.0,10.0,10.0,10.0
0.5357142857142857,10.0,10.0,10.0,10.0
0.5714285714285714,10.0,10.0,10.0,10.0
0.6071428571428571,10.0,10.0,10.0,10.0
0.6428571428571429,10.0,10.0,10.0,10.0
0.6785714285714286,10.0,10.0,10.0,10.0
0.7142857142857143,10.0,10.0,10.0,10.0
0.75,10.0,10.0,10.0,10.0
0.7857142857142857,10.0,10.0,10.0,10.0
0.8214285714285714,10.0,10.0,10.0,10.0
0.8571428571428571,10.0,10.0,10.0,10.0
0.8928571428571429,10.0,10.0,10.0,10.0
0.9285714285714286,10.0,10.0,10.0,10.0
0.9642857142857143,10.0,10.0,10.0,10.0
1.0,10.0,10.0,10.0,10.0


==> data/eigen_graph_infrastructure_08/eigenvalues_relative_error.csv <==
matrix\type,Float8_4,Float8_5,LinearTakum8,Posit8
inf/inf-USAir97,-Inf,-Inf,-Inf,2.56291420840297393941909537508414859e-01
inf/inf-euroroad,-Inf,-Inf,-Inf,-Inf
inf/inf-openflights,-Inf,-Inf,-Inf,-Inf
inf/inf-power,-Inf,-Inf,-Inf,-Inf
power/power-1138-bus,-Inf,-Inf,-Inf,-Inf
power/power-494-bus,-Inf,-Inf,-Inf,-Inf
power/power-662-bus,-Inf,-Inf,-Inf,-Inf
power/power-685-bus,-Inf,-Inf,-Inf,-Inf
power/power-US-Grid,-Inf,-Inf,-Inf,-Inf
power/power-bcspwr09,-Inf,-Inf,-Inf,-Inf
power/power-bcspwr10,-Inf,-Inf,-Inf,-Inf
power/power-eris1176,-Inf,-Inf,-Inf,-Inf
road/road-chesapeake,-Inf,-Inf,1.16755277057493412942112271852270141e+02,-Inf
road/road-euroroad,-Inf,-Inf,-Inf,-Inf
road/road-minnesota,-Inf,-Inf,-Inf,-Inf
tech/tech-WHOIS,-Inf,-Inf,-Inf,-Inf
tech/tech-as-caida2007,-Inf,-Inf,-Inf,-Inf
tech/tech-internet-as,-Inf,-Inf,-Inf,-Inf
tech/tech-pgp,-Inf,-Inf,-Inf,-Inf
tech/tech-routers-rf,-Inf,-Inf,-Inf,3.59441558386326162644771538598100565e-01
web/web-BerkStan,-Inf,-Inf,-Inf,-Inf
web/web-EPA,-Inf,-Inf,-Inf,-Inf
web/web-edu,-Inf,-Inf,-Inf,-Inf
web/web-google,-Inf,-Inf,2.60310824656527328985525903528274525e+00,-Inf
web/web-indochina-2004,-Inf,-Inf,-Inf,-Inf
web/web-polblogs,-Inf,-Inf,-Inf,4.30812076316177095636762781024130815e-01
web/web-spam,-Inf,-Inf,-Inf,-Inf
web/web-webbase-2001,-Inf,-Inf,-Inf,-Inf
web/web-wiki-chameleon,-Inf,-Inf,-Inf,-Inf


==> data/eigen_graph_infrastructure_08/eigenvalues_relative_error.sorted.csv <==
percent,Float8_4,Float8_5,LinearTakum8,Posit8
0.0,1000.0,1000.0,2.6031082465652733,0.2562914208402974
0.03571428571428571,1000.0,1000.0,116.75527705749342,0.3594415583863262
0.07142857142857142,1000.0,1000.0,1000.0,0.4308120763161771
0.10714285714285714,1000.0,1000.0,1000.0,1000.0
0.14285714285714285,1000.0,1000.0,1000.0,1000.0
0.17857142857142858,1000.0,1000.0,1000.0,1000.0
0.21428571428571427,1000.0,1000.0,1000.0,1000.0
0.25,1000.0,1000.0,1000.0,1000.0
0.2857142857142857,1000.0,1000.0,1000.0,1000.0
0.32142857142857145,1000.0,1000.0,1000.0,1000.0
0.35714285714285715,1000.0,1000.0,1000.0,1000.0
0.39285714285714285,1000.0,1000.0,1000.0,1000.0
0.42857142857142855,1000.0,1000.0,1000.0,1000.0
0.4642857142857143,1000.0,1000.0,1000.0,1000.0
0.5,1000.0,1000.0,1000.0,1000.0
0.5357142857142857,1000.0,1000.0,1000.0,1000.0
0.5714285714285714,1000.0,1000.0,1000.0,1000.0
0.6071428571428571,1000.0,1000.0,1000.0,1000.0
0.6428571428571429,1000.0,1000.0,1000.0,1000.0
0.6785714285714286,1000.0,1000.0,1000.0,1000.0
0.7142857142857143,1000.0,1000.0,1000.0,1000.0
0.75,1000.0,1000.0,1000.0,1000.0
0.7857142857142857,1000.0,1000.0,1000.0,1000.0
0.8214285714285714,1000.0,1000.0,1000.0,1000.0
0.8571428571428571,1000.0,1000.0,1000.0,1000.0
0.8928571428571429,1000.0,1000.0,1000.0,1000.0
0.9285714285714286,1000.0,1000.0,1000.0,1000.0
0.9642857142857143,1000.0,1000.0,1000.0,1000.0
1.0,1000.0,1000.0,1000.0,1000.0


==> data/eigen_graph_infrastructure_08/eigenvectors_absolute_error.csv <==
matrix\type,Float8_4,Float8_5,LinearTakum8,Posit8
inf/inf-USAir97,-Inf,-Inf,-Inf,5.28602223374786692136175233530949547e+00
inf/inf-euroroad,-Inf,-Inf,-Inf,-Inf
inf/inf-openflights,-Inf,-Inf,-Inf,-Inf
inf/inf-power,-Inf,-Inf,-Inf,-Inf
power/power-1138-bus,-Inf,-Inf,-Inf,-Inf
power/power-494-bus,-Inf,-Inf,-Inf,-Inf
power/power-662-bus,-Inf,-Inf,-Inf,-Inf
power/power-685-bus,-Inf,-Inf,-Inf,-Inf
power/power-US-Grid,-Inf,-Inf,-Inf,-Inf
power/power-bcspwr09,-Inf,-Inf,-Inf,-Inf
power/power-bcspwr10,-Inf,-Inf,-Inf,-Inf
power/power-eris1176,-Inf,-Inf,-Inf,-Inf
road/road-chesapeake,-Inf,-Inf,1.06145285937159409906452101909954112e+02,-Inf
road/road-euroroad,-Inf,-Inf,-Inf,-Inf
road/road-minnesota,-Inf,-Inf,-Inf,-Inf
tech/tech-WHOIS,-Inf,-Inf,-Inf,-Inf
tech/tech-as-caida2007,-Inf,-Inf,-Inf,-Inf
tech/tech-internet-as,-Inf,-Inf,-Inf,-Inf
tech/tech-pgp,-Inf,-Inf,-Inf,-Inf
tech/tech-routers-rf,-Inf,-Inf,-Inf,5.37291446881561211899016610702391383e+00
web/web-BerkStan,-Inf,-Inf,-Inf,-Inf
web/web-EPA,-Inf,-Inf,-Inf,-Inf
web/web-edu,-Inf,-Inf,-Inf,-Inf
web/web-google,-Inf,-Inf,9.22353795677047654821022378047991340e+00,-Inf
web/web-indochina-2004,-Inf,-Inf,-Inf,-Inf
web/web-polblogs,-Inf,-Inf,-Inf,5.33840962506291050172667295771000360e+00
web/web-spam,-Inf,-Inf,-Inf,-Inf
web/web-webbase-2001,-Inf,-Inf,-Inf,-Inf
web/web-wiki-chameleon,-Inf,-Inf,-Inf,-Inf


==> data/eigen_graph_infrastructure_08/eigenvectors_absolute_error.sorted.csv <==
percent,Float8_4,Float8_5,LinearTakum8,Posit8
0.0,1000.0,1000.0,9.223537956770476,5.286022233747867
0.03571428571428571,1000.0,1000.0,106.14528593715941,5.33840962506291
0.07142857142857142,1000.0,1000.0,1000.0,5.372914468815612
0.10714285714285714,1000.0,1000.0,1000.0,1000.0
0.14285714285714285,1000.0,1000.0,1000.0,1000.0
0.17857142857142858,1000.0,1000.0,1000.0,1000.0
0.21428571428571427,1000.0,1000.0,1000.0,1000.0
0.25,1000.0,1000.0,1000.0,1000.0
0.2857142857142857,1000.0,1000.0,1000.0,1000.0
0.32142857142857145,1000.0,1000.0,1000.0,1000.0
0.35714285714285715,1000.0,1000.0,1000.0,1000.0
0.39285714285714285,1000.0,1000.0,1000.0,1000.0
0.42857142857142855,1000.0,1000.0,1000.0,1000.0
0.4642857142857143,1000.0,1000.0,1000.0,1000.0
0.5,1000.0,1000.0,1000.0,1000.0
0.5357142857142857,1000.0,1000.0,1000.0,1000.0
0.5714285714285714,1000.0,1000.0,1000.0,1000.0
0.6071428571428571,1000.0,1000.0,1000.0,1000.0
0.6428571428571429,1000.0,1000.0,1000.0,1000.0
0.6785714285714286,1000.0,1000.0,1000.0,1000.0
0.7142857142857143,1000.0,1000.0,1000.0,1000.0
0.75,1000.0,1000.0,1000.0,1000.0
0.7857142857142857,1000.0,1000.0,1000.0,1000.0
0.8214285714285714,1000.0,1000.0,1000.0,1000.0
0.8571428571428571,1000.0,1000.0,1000.0,1000.0
0.8928571428571429,1000.0,1000.0,1000.0,1000.0
0.9285714285714286,1000.0,1000.0,1000.0,1000.0
0.9642857142857143,1000.0,1000.0,1000.0,1000.0
1.0,1000.0,1000.0,1000.0,1000.0


==> data/eigen_graph_infrastructure_08/eigenvectors_logarithmic_relative_error.csv <==
matrix\type,Float8_4,Float8_5,LinearTakum8,Posit8
inf/inf-USAir97,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
inf/inf-euroroad,-Inf,-Inf,-Inf,-Inf
inf/inf-openflights,-Inf,-Inf,-Inf,-Inf
inf/inf-power,-Inf,-Inf,-Inf,-Inf
power/power-1138-bus,-Inf,-Inf,-Inf,-Inf
power/power-494-bus,-Inf,-Inf,-Inf,-Inf
power/power-662-bus,-Inf,-Inf,-Inf,-Inf
power/power-685-bus,-Inf,-Inf,-Inf,-Inf
power/power-US-Grid,-Inf,-Inf,-Inf,-Inf
power/power-bcspwr09,-Inf,-Inf,-Inf,-Inf
power/power-bcspwr10,-Inf,-Inf,-Inf,-Inf
power/power-eris1176,-Inf,-Inf,-Inf,-Inf
road/road-chesapeake,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
road/road-euroroad,-Inf,-Inf,-Inf,-Inf
road/road-minnesota,-Inf,-Inf,-Inf,-Inf
tech/tech-WHOIS,-Inf,-Inf,-Inf,-Inf
tech/tech-as-caida2007,-Inf,-Inf,-Inf,-Inf
tech/tech-internet-as,-Inf,-Inf,-Inf,-Inf
tech/tech-pgp,-Inf,-Inf,-Inf,-Inf
tech/tech-routers-rf,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
web/web-BerkStan,-Inf,-Inf,-Inf,-Inf
web/web-EPA,-Inf,-Inf,-Inf,-Inf
web/web-edu,-Inf,-Inf,-Inf,-Inf
web/web-google,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
web/web-indochina-2004,-Inf,-Inf,-Inf,-Inf
web/web-polblogs,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
web/web-spam,-Inf,-Inf,-Inf,-Inf
web/web-webbase-2001,-Inf,-Inf,-Inf,-Inf
web/web-wiki-chameleon,-Inf,-Inf,-Inf,-Inf


==> data/eigen_graph_infrastructure_08/eigenvectors_logarithmic_relative_error.sorted.csv <==
percent,Float8_4,Float8_5,LinearTakum8,Posit8
0.0,0.0,0.0,0.0,0.0
0.03571428571428571,0.0,0.0,0.0,0.0
0.07142857142857142,0.0,0.0,0.0,0.0
0.10714285714285714,0.0,0.0,0.0,0.0
0.14285714285714285,0.0,0.0,0.0,0.0
0.17857142857142858,0.0,0.0,0.0,0.0
0.21428571428571427,0.0,0.0,0.0,0.0
0.25,0.0,0.0,0.0,0.0
0.2857142857142857,0.0,0.0,0.0,0.0
0.32142857142857145,0.0,0.0,0.0,0.0
0.35714285714285715,0.0,0.0,0.0,0.0
0.39285714285714285,0.0,0.0,0.0,0.0
0.42857142857142855,0.0,0.0,0.0,0.0
0.4642857142857143,0.0,0.0,0.0,0.0
0.5,0.0,0.0,0.0,0.0
0.5357142857142857,0.0,0.0,0.0,0.0
0.5714285714285714,0.0,0.0,0.0,0.0
0.6071428571428571,0.0,0.0,0.0,0.0
0.6428571428571429,0.0,0.0,0.0,0.0
0.6785714285714286,0.0,0.0,0.0,0.0
0.7142857142857143,0.0,0.0,0.0,0.0
0.75,0.0,0.0,0.0,0.0
0.7857142857142857,0.0,0.0,0.0,0.0
0.8214285714285714,0.0,0.0,0.0,0.0
0.8571428571428571,0.0,0.0,0.0,0.0
0.8928571428571429,0.0,0.0,0.0,0.0
0.9285714285714286,0.0,0.0,0.0,0.0
0.9642857142857143,0.0,0.0,0.0,0.0
1.0,0.0,0.0,0.0,0.0


==> data/eigen_graph_infrastructure_08/eigenvectors_relative_error.csv <==
matrix\type,Float8_4,Float8_5,LinearTakum8,Posit8
inf/inf-USAir97,-Inf,-Inf,-Inf,1.67158700209342345307250111283165271e+00
inf/inf-euroroad,-Inf,-Inf,-Inf,-Inf
inf/inf-openflights,-Inf,-Inf,-Inf,-Inf
inf/inf-power,-Inf,-Inf,-Inf,-Inf
power/power-1138-bus,-Inf,-Inf,-Inf,-Inf
power/power-494-bus,-Inf,-Inf,-Inf,-Inf
power/power-662-bus,-Inf,-Inf,-Inf,-Inf
power/power-685-bus,-Inf,-Inf,-Inf,-Inf
power/power-US-Grid,-Inf,-Inf,-Inf,-Inf
power/power-bcspwr09,-Inf,-Inf,-Inf,-Inf
power/power-bcspwr10,-Inf,-Inf,-Inf,-Inf
power/power-eris1176,-Inf,-Inf,-Inf,-Inf
road/road-chesapeake,-Inf,-Inf,3.35660866451264038146886622104888092e+01,-Inf
road/road-euroroad,-Inf,-Inf,-Inf,-Inf
road/road-minnesota,-Inf,-Inf,-Inf,-Inf
tech/tech-WHOIS,-Inf,-Inf,-Inf,-Inf
tech/tech-as-caida2007,-Inf,-Inf,-Inf,-Inf
tech/tech-internet-as,-Inf,-Inf,-Inf,-Inf
tech/tech-pgp,-Inf,-Inf,-Inf,-Inf
tech/tech-routers-rf,-Inf,-Inf,-Inf,1.69906473947310646122542267485709645e+00
web/web-BerkStan,-Inf,-Inf,-Inf,-Inf
web/web-EPA,-Inf,-Inf,-Inf,-Inf
web/web-edu,-Inf,-Inf,-Inf,-Inf
web/web-google,-Inf,-Inf,2.91673880284103768957865559281992338e+00,-Inf
web/web-indochina-2004,-Inf,-Inf,-Inf,-Inf
web/web-polblogs,-Inf,-Inf,-Inf,1.68815334981642958207942059354989072e+00
web/web-spam,-Inf,-Inf,-Inf,-Inf
web/web-webbase-2001,-Inf,-Inf,-Inf,-Inf
web/web-wiki-chameleon,-Inf,-Inf,-Inf,-Inf


==> data/eigen_graph_infrastructure_08/eigenvectors_relative_error.sorted.csv <==
percent,Float8_4,Float8_5,LinearTakum8,Posit8
0.0,100.0,100.0,2.9167388028410377,1.6715870020934234
0.03571428571428571,100.0,100.0,33.566086645126404,1.6881533498164296
0.07142857142857142,100.0,100.0,100.0,1.6990647394731064
0.10714285714285714,100.0,100.0,100.0,100.0
0.14285714285714285,100.0,100.0,100.0,100.0
0.17857142857142858,100.0,100.0,100.0,100.0
0.21428571428571427,100.0,100.0,100.0,100.0
0.25,100.0,100.0,100.0,100.0
0.2857142857142857,100.0,100.0,100.0,100.0
0.32142857142857145,100.0,100.0,100.0,100.0
0.35714285714285715,100.0,100.0,100.0,100.0
0.39285714285714285,100.0,100.0,100.0,100.0
0.42857142857142855,100.0,100.0,100.0,100.0
0.4642857142857143,100.0,100.0,100.0,100.0
0.5,100.0,100.0,100.0,100.0
0.5357142857142857,100.0,100.0,100.0,100.0
0.5714285714285714,100.0,100.0,100.0,100.0
0.6071428571428571,100.0,100.0,100.0,100.0
0.6428571428571429,100.0,100.0,100.0,100.0
0.6785714285714286,100.0,100.0,100.0,100.0
0.7142857142857143,100.0,100.0,100.0,100.0
0.75,100.0,100.0,100.0,100.0
0.7857142857142857,100.0,100.0,100.0,100.0
0.8214285714285714,100.0,100.0,100.0,100.0
0.8571428571428571,100.0,100.0,100.0,100.0
0.8928571428571429,100.0,100.0,100.0,100.0
0.9285714285714286,100.0,100.0,100.0,100.0
0.9642857142857143,100.0,100.0,100.0,100.0
1.0,100.0,100.0,100.0,100.0


==> data/eigen_graph_infrastructure_08/matrix_vector_product_count.csv <==
matrix\type,Float8_4,Float8_5,LinearTakum8,Posit8
inf/inf-USAir97,-Inf,-Inf,-Inf,24
inf/inf-euroroad,-Inf,-Inf,-Inf,-Inf
inf/inf-openflights,-Inf,-Inf,-Inf,-Inf
inf/inf-power,-Inf,-Inf,-Inf,-Inf
power/power-1138-bus,-Inf,-Inf,-Inf,-Inf
power/power-494-bus,-Inf,-Inf,-Inf,-Inf
power/power-662-bus,-Inf,-Inf,-Inf,-Inf
power/power-685-bus,-Inf,-Inf,-Inf,-Inf
power/power-US-Grid,-Inf,-Inf,-Inf,-Inf
power/power-bcspwr09,-Inf,-Inf,-Inf,-Inf
power/power-bcspwr10,-Inf,-Inf,-Inf,-Inf
power/power-eris1176,-Inf,-Inf,-Inf,-Inf
road/road-chesapeake,-Inf,-Inf,34,-Inf
road/road-euroroad,-Inf,-Inf,-Inf,-Inf
road/road-minnesota,-Inf,-Inf,-Inf,-Inf
tech/tech-WHOIS,-Inf,-Inf,-Inf,-Inf
tech/tech-as-caida2007,-Inf,-Inf,-Inf,-Inf
tech/tech-internet-as,-Inf,-Inf,-Inf,-Inf
tech/tech-pgp,-Inf,-Inf,-Inf,-Inf
tech/tech-routers-rf,-Inf,-Inf,-Inf,24
web/web-BerkStan,-Inf,-Inf,-Inf,-Inf
web/web-EPA,-Inf,-Inf,-Inf,-Inf
web/web-edu,-Inf,-Inf,-Inf,-Inf
web/web-google,-Inf,-Inf,24,-Inf
web/web-indochina-2004,-Inf,-Inf,-Inf,-Inf
web/web-polblogs,-Inf,-Inf,-Inf,24
web/web-spam,-Inf,-Inf,-Inf,-Inf
web/web-webbase-2001,-Inf,-Inf,-Inf,-Inf
web/web-wiki-chameleon,-Inf,-Inf,-Inf,-Inf


==> data/eigen_graph_infrastructure_08/matrix_vector_product_count.sorted.csv <==
percent,Float8_4,Float8_5,LinearTakum8,Posit8
0.0,100.0,100.0,24.0,24.0
0.03571428571428571,100.0,100.0,34.0,24.0
0.07142857142857142,100.0,100.0,100.0,24.0
0.10714285714285714,100.0,100.0,100.0,100.0
0.14285714285714285,100.0,100.0,100.0,100.0
0.17857142857142858,100.0,100.0,100.0,100.0
0.21428571428571427,100.0,100.0,100.0,100.0
0.25,100.0,100.0,100.0,100.0
0.2857142857142857,100.0,100.0,100.0,100.0
0.32142857142857145,100.0,100.0,100.0,100.0
0.35714285714285715,100.0,100.0,100.0,100.0
0.39285714285714285,100.0,100.0,100.0,100.0
0.42857142857142855,100.0,100.0,100.0,100.0
0.4642857142857143,100.0,100.0,100.0,100.0
0.5,100.0,100.0,100.0,100.0
0.5357142857142857,100.0,100.0,100.0,100.0
0.5714285714285714,100.0,100.0,100.0,100.0
0.6071428571428571,100.0,100.0,100.0,100.0
0.6428571428571429,100.0,100.0,100.0,100.0
0.6785714285714286,100.0,100.0,100.0,100.0
0.7142857142857143,100.0,100.0,100.0,100.0
0.75,100.0,100.0,100.0,100.0
0.7857142857142857,100.0,100.0,100.0,100.0
0.8214285714285714,100.0,100.0,100.0,100.0
0.8571428571428571,100.0,100.0,100.0,100.0
0.8928571428571429,100.0,100.0,100.0,100.0
0.9285714285714286,100.0,100.0,100.0,100.0
0.9642857142857143,100.0,100.0,100.0,100.0
1.0,100.0,100.0,100.0,100.0


==> data/eigen_graph_infrastructure_16/eigenvalues_absolute_error.csv <==
matrix\type,BFloat16,Float16,LinearTakum16,Posit16
inf/inf-USAir97,1.11449569801851783089592331528236860e-01,2.75036508304730472599468004871156087e-02,3.45035410496563017437196381375589934e-02,2.67176768029170076394918782520145785e-02
inf/inf-euroroad,-Inf,-Inf,-Inf,-Inf
inf/inf-openflights,-Inf,3.00417506090028864341427465689455370e-02,8.23756017584091300729434847033937423e-02,6.91111953965696106868146180219126565e-02
inf/inf-power,-Inf,-Inf,-Inf,-Inf
power/power-1138-bus,-Inf,-Inf,-Inf,-Inf
power/power-494-bus,-Inf,-Inf,-Inf,-Inf
power/power-662-bus,-Inf,-Inf,-Inf,-Inf
power/power-685-bus,-Inf,-Inf,-Inf,-Inf
power/power-US-Grid,-Inf,9.67146192415498974678371284875971836e-03,5.25290178287803600473434497652566556e-02,4.26736306703955213261374655558143227e-02
power/power-bcspwr09,1.14100158797135224713240177912632034e-01,1.57847088463397686245814529877766294e-02,3.69588514073863790407542297111613988e-02,2.96006136749874056311429845234961695e-02
power/power-bcspwr10,-Inf,3.02909548926675978566907631320439023e-02,4.07141156891508921006759724608783523e-02,7.68176351516663925761800997595604137e-02
power/power-eris1176,1.29659359211026078114230761996415897e-01,5.30244009469241911631934317783251358e-02,5.46507405407248194928371533530938039e-02,5.13086802942811877830369223588641420e-02
road/road-chesapeake,6.73298185946963781472511256223805005e-02,1.65248259403210052529141344641517403e-02,5.36131420543427405986846823211669841e-02,1.95867945016611880868413042561017343e-02
road/road-euroroad,-Inf,-Inf,-Inf,-Inf
road/road-minnesota,-Inf,2.06218854618612254265288851615817422e-02,7.16135777864217904590729530414429409e-02,3.94336344985495237935947940351554462e-02
tech/tech-WHOIS,-Inf,2.13142429361796652830729118869028900e-02,4.38332061911292162213079446109563357e-02,3.98834792884610577774958998552310765e-02
tech/tech-as-caida2007,1.18129354841217282461577722345819261e+00,3.44123369514674225615181272762999984e+00,4.66273241172476655161802415675755778e-02,2.98111728089404255242760577062053654e+00
tech/tech-internet-as,7.15190188466243844277671314443885977e-01,-Inf,2.41114161538178384608043973875857551e+00,-Inf
tech/tech-pgp,-Inf,5.33406535353734191874408239565107529e-03,4.99779828566760783194859752861017067e-02,5.49938346344914354656783079574283407e-02
tech/tech-routers-rf,9.57640931062652645180529847689793333e-02,2.10963864297180623042485988540370771e-02,5.47345073396552208265691908671571020e-02,2.21968933771214331121612307049834031e-02
web/web-BerkStan,-Inf,-Inf,-Inf,-Inf
web/web-EPA,2.15792395434851957204098759289712973e+00,6.59139503120563895609025565225696155e-02,6.95522527988491296137593438557238733e-02,1.05925476951523591437237568422464458e-01
web/web-edu,-Inf,2.34145259234541472992171124288245058e-02,4.20708798698893991015552146874132942e-02,3.53706726624260866092809443607247756e-02
web/web-google,1.05075332300438511418448108162464919e-01,2.56292152388688560463324060056601089e-02,6.20652362316787171050590286997815483e-02,2.76035834498322911899920511808932221e-02
web/web-indochina-2004,-Inf,3.45399170136047034932101318477876670e-02,2.63425886443798124870461701092837553e-02,2.60098637911381649832752642473479347e-02
web/web-polblogs,1.07295530397321929566001952306637688e-01,1.87121796911622239035778345084656033e-02,5.49575186088802226624778373744422682e-02,4.13117958331282095902540721622014218e-02
web/web-spam,-Inf,1.53927633366876273399841363701638956e-02,4.90010544569353043343828447624188715e-02,3.54513337271365916095516896459931223e-02
web/web-webbase-2001,1.40326756494602503184793854881405504e+00,-Inf,-Inf,4.74461818252875309334281085933012007e-02
web/web-wiki-chameleon,1.00162717659127721575528227103041495e-01,2.04815408512475711206209368063743788e-02,4.90251548821807539061451603640023783e-02,2.83005491290808562431362042319551053e-02


==> data/eigen_graph_infrastructure_16/eigenvalues_absolute_error.sorted.csv <==
percent,BFloat16,Float16,LinearTakum16,Posit16
0.0,0.06732981859469638,0.005334065353537342,0.026342588644379814,0.01958679450166119
0.03571428571428571,0.09576409310626527,0.00967146192415499,0.0345035410496563,0.022196893377121434
0.07142857142857142,0.10016271765912772,0.015392763336687628,0.03695885140738638,0.026009863791138167
0.10714285714285714,0.10507533230043851,0.015784708846339767,0.04071411568915089,0.026717676802917006
0.14285714285714285,0.10729553039732193,0.016524825940321005,0.0420708798698894,0.02760358344983229
0.17857142857142858,0.11144956980185178,0.018712179691162224,0.043833206191129216,0.028300549129080855
0.21428571428571427,0.11410015879713523,0.020481540851247572,0.04662732411724767,0.029600613674987404
0.25,0.1296593592110261,0.020621885461861226,0.049001054456935304,0.035370672662426085
0.2857142857142857,0.7151901884662438,0.02109638642971806,0.04902515488218075,0.03545133372713659
0.32142857142857145,1.181293548412173,0.021314242936179666,0.04997798285667608,0.03943363449854952
0.35714285714285715,1.4032675649460251,0.02341452592345415,0.05252901782878036,0.03988347928846106
0.39285714285714285,2.1579239543485196,0.025629215238868856,0.05361314205434274,0.04131179583312821
0.42857142857142855,10.0,0.02750365083047305,0.05465074054072482,0.04267363067039552
0.4642857142857143,10.0,0.030041750609002885,0.05473450733965522,0.04744618182528753
0.5,10.0,0.030290954892667598,0.05495751860888022,0.051308680294281185
0.5357142857142857,10.0,0.034539917013604704,0.062065236231678714,0.05499383463449144
0.5714285714285714,10.0,0.05302440094692419,0.06955225279884913,0.06911119539656961
0.6071428571428571,10.0,0.0659139503120564,0.07161357778642179,0.0768176351516664
0.6428571428571429,10.0,3.4412336951467424,0.08237560175840913,0.10592547695152359
0.6785714285714286,10.0,10.0,2.411141615381784,2.9811172808940425
0.7142857142857143,10.0,10.0,10.0,10.0
0.75,10.0,10.0,10.0,10.0
0.7857142857142857,10.0,10.0,10.0,10.0
0.8214285714285714,10.0,10.0,10.0,10.0
0.8571428571428571,10.0,10.0,10.0,10.0
0.8928571428571429,10.0,10.0,10.0,10.0
0.9285714285714286,10.0,10.0,10.0,10.0
0.9642857142857143,10.0,10.0,10.0,10.0
1.0,10.0,10.0,10.0,10.0


==> data/eigen_graph_infrastructure_16/eigenvalues_logarithmic_relative_error.csv <==
matrix\type,BFloat16,Float16,LinearTakum16,Posit16
inf/inf-USAir97,6.93865156226602594881598700016799677e-02,1.79675448675787885451936244881900888e-02,2.25991701396471099873483984319627937e-02,1.75547244279102611778491997051168558e-02
inf/inf-euroroad,-Inf,-Inf,-Inf,-Inf
inf/inf-openflights,-Inf,1.54294956756220624759905990143905016e-02,4.19666321698020860697032001969675593e-02,3.55842386969310956797340613944756268e-02
inf/inf-power,-Inf,-Inf,-Inf,-Inf
power/power-1138-bus,-Inf,-Inf,-Inf,-Inf
power/power-494-bus,-Inf,-Inf,-Inf,-Inf
power/power-662-bus,-Inf,-Inf,-Inf,-Inf
power/power-685-bus,-Inf,-Inf,-Inf,-Inf
power/power-US-Grid,-Inf,4.85226128282408294807333122528830614e-03,2.63028605779945995793810604979796906e-02,2.14263862109741219906020793619570260e-02
power/power-bcspwr09,7.94772654861228328028718297323096667e-02,1.07099289996128724329545932876227979e-02,2.50851299149171729573217765192881321e-02,2.00438753784298939889737080570581587e-02
power/power-bcspwr10,-Inf,2.00993563767328801962254375204722898e-02,2.70293977061144701157011721638939400e-02,5.04365683664844800263584083183596115e-02
power/power-eris1176,9.14344416508737591237741754215853577e-02,3.76889479385206769585542624219073413e-02,3.85142534632547521422169401006313208e-02,3.62233365278336619513027746747146858e-02
road/road-chesapeake,5.10805909239526764434290543503967192e-02,1.14674887389619278667906503864188800e-02,3.90079348379504511351339097438684240e-02,1.30842893752727407187206605537781966e-02
road/road-euroroad,-Inf,-Inf,-Inf,-Inf
road/road-minnesota,-Inf,1.04052594467866207743425810773422430e-02,3.57013664251791539570793807082296892e-02,1.97352667516748162834887066131137254e-02
tech/tech-WHOIS,-Inf,1.19285571604577208532827472043339225e-02,2.47802213226327144859213956143482385e-02,2.26772113142288450498806443302261331e-02
tech/tech-as-caida2007,7.06612666507291696228294933143051113e-01,2.72180750152869102969832758467321602e+00,2.37971552338013089366960048004079643e-02,2.18921446189587759772314902296495144e+00
tech/tech-internet-as,4.07099848246424397527277674818210526e-01,-Inf,1.60388893887475248966831286137391215e+00,-Inf
tech/tech-pgp,-Inf,2.67538414228055960836549015801550289e-03,2.50106995770293337920396493306952659e-02,2.74280496502853997562796457854604530e-02
tech/tech-routers-rf,5.06870737918746198806455720859035132e-02,1.09049124041336014438284642971580724e-02,2.83505475512417342930531325372799085e-02,1.15964436549546777661274665875353097e-02
web/web-BerkStan,-Inf,-Inf,-Inf,-Inf
web/web-EPA,1.46371521629905874650506406240666311e+00,3.35227273182185490480644152584466411e-02,3.54653640941183857276887347954496988e-02,5.30336214727617745938913694921992161e-02
web/web-edu,-Inf,1.24894288254292738876044386805227474e-02,2.25829056930869320961956002623760907e-02,1.87074986078965958464956640931529800e-02
web/web-google,5.42726795389261428665042805407615937e-02,1.29107232385103908833583777671235989e-02,3.14247869338013941759152137139554056e-02,1.40089733224855684033245667632258188e-02
web/web-indochina-2004,-Inf,1.88662028841241789326004273743756878e-02,1.41607699982545058499154700123348024e-02,1.41124390449352166650447133260168246e-02
web/web-polblogs,5.96575332438203406225782618016127487e-02,1.04592876091506019361206936928305006e-02,3.03944602556853393756915783489477862e-02,2.27271819040077914207027641774864941e-02
web/web-spam,-Inf,8.02886340452142025234539418593542865e-03,2.54573675282402722648778607276434504e-02,1.85852027769993988192592111065827310e-02
web/web-webbase-2001,8.54230302305787184048877406004035325e-01,-Inf,-Inf,2.36116092160763056995988942730615892e-02
web/web-wiki-chameleon,5.35888068109052768873359914120384163e-02,1.09726172537759973351484830591715655e-02,2.62696406224108143997053790241953190e-02,1.53636512324384341914519999549412066e-02


==> data/eigen_graph_infrastructure_16/eigenvalues_logarithmic_relative_error.sorted.csv <==
percent,BFloat16,Float16,LinearTakum16,Posit16
0.0,0.05068707379187462,0.0026753841422805596,0.014160769998254505,0.011596443654954677
0.03571428571428571,0.05108059092395267,0.004852261282824083,0.022582905693086932,0.01308428937527274
0.07142857142857142,0.053588806810905276,0.00802886340452142,0.02259917013964711,0.014008973322485569
0.10714285714285714,0.054272679538926144,0.010405259446786622,0.02379715523380131,0.014112439044935216
0.14285714285714285,0.05965753324382034,0.010459287609150603,0.024780221322632714,0.015363651232438434
0.17857142857142858,0.06938651562266027,0.010709928999612872,0.025010699577029335,0.01755472442791026
0.21428571428571427,0.07947726548612283,0.0109049124041336,0.025085129914917174,0.018585202776999397
0.25,0.09143444165087376,0.010972617253775997,0.025457367528240273,0.018707498607896597
0.2857142857142857,0.4070998482464244,0.011467488738961928,0.026269640622410814,0.019735266751674817
0.32142857142857145,0.7066126665072917,0.011928557160457721,0.0263028605779946,0.020043875378429894
0.35714285714285715,0.8542303023057872,0.012489428825429274,0.02702939770611447,0.021426386210974122
0.39285714285714285,1.4637152162990588,0.012910723238510391,0.028350547551241733,0.022677211314228844
0.42857142857142855,10.0,0.015429495675622063,0.03039446025568534,0.02272718190400779
0.4642857142857143,10.0,0.01796754486757879,0.031424786933801394,0.023611609216076305
0.5,10.0,0.01886620288412418,0.035465364094118386,0.0274280496502854
0.5357142857142857,10.0,0.02009935637673288,0.035701366425179154,0.03558423869693109
0.5714285714285714,10.0,0.03352272731821855,0.03851425346325475,0.03622333652783366
0.6071428571428571,10.0,0.03768894793852068,0.03900793483795045,0.05043656836648448
0.6428571428571429,10.0,2.721807501528691,0.041966632169802086,0.05303362147276178
0.6785714285714286,10.0,10.0,1.6038889388747526,2.1892144618958778
0.7142857142857143,10.0,10.0,10.0,10.0
0.75,10.0,10.0,10.0,10.0
0.7857142857142857,10.0,10.0,10.0,10.0
0.8214285714285714,10.0,10.0,10.0,10.0
0.8571428571428571,10.0,10.0,10.0,10.0
0.8928571428571429,10.0,10.0,10.0,10.0
0.9285714285714286,10.0,10.0,10.0,10.0
0.9642857142857143,10.0,10.0,10.0,10.0
1.0,10.0,10.0,10.0,10.0


==> data/eigen_graph_infrastructure_16/eigenvalues_relative_error.csv <==
matrix\type,BFloat16,Float16,LinearTakum16,Posit16
inf/inf-USAir97,2.30397369295308354448971474890275529e-02,5.68577232610585169952171183885596019e-03,7.13284501981218898179717015215784360e-03,5.52328955600157365064450111473743384e-03
inf/inf-euroroad,-Inf,-Inf,-Inf,-Inf
inf/inf-openflights,-Inf,4.81889365626982156536713991669558816e-03,1.32135863156405571913657269416665606e-02,1.10858886157569125082265356838357832e-02
inf/inf-power,-Inf,-Inf,-Inf,-Inf
power/power-1138-bus,-Inf,-Inf,-Inf,-Inf
power/power-494-bus,-Inf,-Inf,-Inf,-Inf
power/power-662-bus,-Inf,-Inf,-Inf,-Inf
power/power-685-bus,-Inf,-Inf,-Inf,-Inf
power/power-US-Grid,-Inf,1.54053194974198818707631136273309178e-03,8.36715595722856548788507889134372885e-03,6.79732722671890476656766339119319892e-03
power/power-bcspwr09,2.45537746779262049553636407726598168e-02,3.39678917589224431675522571743834936e-03,7.95335711517612310872608916155180525e-03,6.36990172639646002659492534548089747e-03
power/power-bcspwr10,-Inf,6.40166703012287913419497106784197982e-03,8.60448978882925507611104184433073373e-03,1.62345797293260486355729201146262730e-02
power/power-eris1176,2.88038899888772439696721874567535726e-02,1.17793965734132844492703446101155648e-02,1.21406887086624378826024467206263288e-02,1.13982483922785810874336995842739554e-02
road/road-chesapeake,1.53307266490007774930139181418792040e-02,3.76263585289585444561704747724028740e-03,1.22074950264892066812899787266710624e-02,4.45983367700284210949600033063298437e-03
road/road-euroroad,-Inf,-Inf,-Inf,-Inf
road/road-minnesota,-Inf,3.28086787345539314728218642690194866e-03,1.13934628866600366472863638808537333e-02,6.27374954628404489555855542533714718e-03
tech/tech-WHOIS,-Inf,3.74412165021865310487121583573159115e-03,7.69986796106778709351159952637382798e-03,7.00604749308256381600459667050008881e-03
tech/tech-as-caida2007,1.91458337353224195507960555994699225e-01,5.57738491505586888562899427951670696e-01,7.55713087802565914537349597859621696e-03,4.83165051415137763502198696454530858e-01
tech/tech-internet-as,1.15448448590943286017001824321264454e-01,-Inf,3.89214733812062376903672572177737221e-01,-Inf
tech/tech-pgp,-Inf,8.49822049141031444844710511077453543e-04,7.96248058247538886974364816736024206e-03,8.76160491888494492505633754046284829e-03
tech/tech-routers-rf,1.57250541834314006845499218436729333e-02,3.46415664704101488504260302985546102e-03,8.98774337751433732619929427357984892e-03,3.64486666909445299641443621446205126e-03
web/web-BerkStan,-Inf,-Inf,-Inf,-Inf
web/web-EPA,3.47456089091571563762905560823019802e-01,1.06130725069584276369694386586385508e-02,1.11988903484285611471117547403525270e-02,1.70554907102123112701342422391404165e-02
web/web-edu,-Inf,3.92018115174809019651571519358229982e-03,7.04372451710388956638349630295830100e-03,5.92194113812913480209948927716527340e-03
web/web-google,1.68717722449172110392065773409186863e-02,4.11524068360573925601005501080855179e-03,9.96571228567503634695700701959358762e-03,4.43226172035806096653336312412689871e-03
web/web-indochina-2004,-Inf,5.87853858601486623174304985927674369e-03,4.48339015234195788904339811817477162e-03,4.42676187823415538565770869630055951e-03
web/web-polblogs,1.87973130512619034105566439969634215e-02,3.27822322349991306918291576006045254e-03,9.62811477781238411241569861286116384e-03,7.23749401405177760552206731638939001e-03
web/web-spam,-Inf,2.55133244579238577855907392518343575e-03,8.12186722939126840751186197207261813e-03,5.87601693122120421226888778084193945e-03
web/web-webbase-2001,2.22455423564958974098439672243346808e-01,-Inf,-Inf,7.52148823085664927133151882471145999e-03
web/web-wiki-chameleon,1.70191227351777685086504657412255298e-02,3.48011581254429187861579157251331864e-03,8.33009674208753899654487563687838491e-03,4.80868061847025072928876022292888910e-03


==> data/eigen_graph_infrastructure_16/eigenvalues_relative_error.sorted.csv <==
percent,BFloat16,Float16,LinearTakum16,Posit16
0.0,0.015330726649000778,0.0008498220491410315,0.004483390152341958,0.003644866669094453
0.03571428571428571,0.0157250541834314,0.0015405319497419881,0.0070437245171038896,0.004426761878234155
0.07142857142857142,0.01687177224491721,0.002551332445792386,0.007132845019812189,0.004432261720358061
0.10714285714285714,0.017019122735177767,0.0032782232234999133,0.00755713087802566,0.0044598336770028425
0.14285714285714285,0.018797313051261904,0.0032808678734553933,0.007699867961067787,0.004808680618470251
0.17857142857142858,0.023039736929530836,0.0033967891758922442,0.007953357115176123,0.005523289556001574
0.21428571428571427,0.024553774677926205,0.003464156647041015,0.007962480582475388,0.005876016931221204
0.25,0.028803889988877243,0.003480115812544292,0.008121867229391268,0.005921941138129135
0.2857142857142857,0.11544844859094329,0.0037441216502186532,0.00833009674208754,0.006273749546284045
0.32142857142857145,0.1914583373532242,0.0037626358528958545,0.008367155957228565,0.00636990172639646
0.35714285714285715,0.22245542356495898,0.00392018115174809,0.008604489788829255,0.006797327226718905
0.39285714285714285,0.34745608909157155,0.004115240683605739,0.008987743377514337,0.007006047493082564
0.42857142857142855,10.0,0.004818893656269822,0.009628114777812384,0.007237494014051778
0.4642857142857143,10.0,0.005685772326105852,0.009965712285675036,0.0075214882308566496
0.5,10.0,0.005878538586014866,0.011198890348428562,0.008761604918884945
0.5357142857142857,10.0,0.006401667030122879,0.011393462886660037,0.011085888615756913
0.5714285714285714,10.0,0.010613072506958428,0.012140688708662438,0.01139824839227858
0.6071428571428571,10.0,0.011779396573413285,0.012207495026489207,0.01623457972932605
0.6428571428571429,10.0,0.5577384915055869,0.013213586315640556,0.017055490710212312
0.6785714285714286,10.0,10.0,0.3892147338120624,0.48316505141513777
0.7142857142857143,10.0,10.0,10.0,10.0
0.75,10.0,10.0,10.0,10.0
0.7857142857142857,10.0,10.0,10.0,10.0
0.8214285714285714,10.0,10.0,10.0,10.0
0.8571428571428571,10.0,10.0,10.0,10.0
0.8928571428571429,10.0,10.0,10.0,10.0
0.9285714285714286,10.0,10.0,10.0,10.0
0.9642857142857143,10.0,10.0,10.0,10.0
1.0,10.0,10.0,10.0,10.0


==> data/eigen_graph_infrastructure_16/eigenvectors_absolute_error.csv <==
matrix\type,BFloat16,Float16,LinearTakum16,Posit16
inf/inf-USAir97,2.30888480851038260812009957571764156e+00,8.39442006499987623866135792601441915e-01,9.38171348473909360315404364564010647e-01,1.14515442761630222357515295966496390e+00
inf/inf-euroroad,-Inf,-Inf,-Inf,-Inf
inf/inf-openflights,-Inf,2.48818945606897536457813084504381439e+00,2.72819246763955889146171070828240157e+00,2.55265486539927409284521969008399370e+00
inf/inf-power,-Inf,-Inf,-Inf,-Inf
power/power-1138-bus,-Inf,-Inf,-Inf,-Inf
power/power-494-bus,-Inf,-Inf,-Inf,-Inf
power/power-662-bus,-Inf,-Inf,-Inf,-Inf
power/power-685-bus,-Inf,-Inf,-Inf,-Inf
power/power-US-Grid,-Inf,3.44472796134203361424840434359016522e+00,3.78781041201099639566958152478626584e+00,3.72209769506038223136879591929354681e+00
power/power-bcspwr09,3.58423336799860708301259825383663193e+00,2.53072927402425383271015231144277331e+00,3.01668989483015141302484418248745505e+00,2.94241312209025080717892000092622567e+00
power/power-bcspwr10,-Inf,2.94361800849452305250527847733263455e+00,3.00909944412544177282652882228934463e+00,2.34968462563880324730566440199306793e+00
power/power-eris1176,4.17483738333070085625638753139830506e+00,3.36466565717335781072926645425272662e+00,3.55652382163861804158829342394921892e+00,3.15291704792284567672706176774887466e+00
road/road-chesapeake,1.80472547786678301737970930166776922e+00,7.20885221493960979134846094665771924e-01,1.26963157185130164560918142717661287e+00,8.29050350490528563182173090975055209e-01
road/road-euroroad,-Inf,-Inf,-Inf,-Inf
road/road-minnesota,-Inf,3.14530848285672307036238941809016871e+00,3.38863947466100129129485327024264661e+00,3.69334788492555715334646208632605956e+00
tech/tech-WHOIS,-Inf,1.68523617720693446870039735358951356e+00,1.95977862408000122546147074065615170e+00,1.42339214126649467902048129292041316e+00
tech/tech-as-caida2007,5.09652872545561995893628825400740805e+00,4.49375992436660532596077054993179319e+00,3.15814787973517844071765813062496415e+00,4.43664413928885568116040529946514123e+00
tech/tech-internet-as,5.08592789362831374332274293660042217e+00,-Inf,4.92137193959681313543114102991463796e+00,-Inf
tech/tech-pgp,-Inf,3.14675185408305808574011521743493043e+00,3.47873022638286936523345332743380574e+00,3.54798453195475106360521089774467554e+00
tech/tech-routers-rf,3.41805898725488460788861699608246045e+00,2.11357336048293828949465380182709683e+00,2.77400666501581145027852766126009905e+00,2.01553425799513988427027769451111057e+00
web/web-BerkStan,-Inf,-Inf,-Inf,-Inf
web/web-EPA,4.65113513056376893478493044896562684e+00,2.55393532572794992494536122092071008e+00,2.70545808007705177141927929771370098e+00,2.55072145053765210771287941163810921e+00
web/web-edu,-Inf,1.97027435762018335622400408639078430e+00,1.78251273122982145155260470088327270e+00,1.98544813545843243229794487468407170e+00
web/web-google,3.73204647418458971710553575953095490e+00,3.02889876336096563312163563069624223e+00,2.95264643949206326447727042360741173e+00,2.83886317958143364993858930191614503e+00
web/web-indochina-2004,-Inf,2.12922562819649713412966521958841642e+00,2.49906652978865954639635215334303281e+00,1.98813760189662212541136636539398472e+00
web/web-polblogs,3.23609274794159541921366662855109840e+00,1.04602004853754981675720298900208561e+00,2.21226057535513637848992996530888202e+00,1.54544840129032610380371076318127201e+00
web/web-spam,-Inf,1.99716926727732264030049222792289548e+00,2.52057086098183645315325160395335975e+00,2.01325979146230501089406845948530211e+00
web/web-webbase-2001,4.94534448079177752117613500487072198e+00,-Inf,-Inf,3.58349326179458268241997160234514979e+00
web/web-wiki-chameleon,2.78745908847078130194653551120505490e+00,1.57834088403888569811327903358845124e+00,1.87674699621255603605558844905050087e+00,1.05932890687187649888359724908397998e+00


==> data/eigen_graph_infrastructure_16/eigenvectors_absolute_error.sorted.csv <==
percent,BFloat16,Float16,LinearTakum16,Posit16
0.0,1.804725477866783,0.720885221493961,0.9381713484739094,0.8290503504905286
0.03571428571428571,2.3088848085103826,0.8394420064999876,1.2696315718513016,1.0593289068718765
0.07142857142857142,2.7874590884707815,1.0460200485375497,1.7825127312298215,1.1451544276163022
0.10714285714285714,3.2360927479415955,1.5783408840388857,1.876746996212556,1.4233921412664947
0.14285714285714285,3.4180589872548848,1.6852361772069344,1.9597786240800013,1.545448401290326
0.17857142857142858,3.584233367998607,1.9702743576201833,2.2122605753551365,1.9854481354584324
0.21428571428571427,3.73204647418459,1.9971692672773227,2.4990665297886596,1.9881376018966221
0.25,4.174837383330701,2.1135733604829383,2.5205708609818362,2.013259791462305
0.2857142857142857,4.651135130563769,2.129225628196497,2.705458080077052,2.01553425799514
0.32142857142857145,4.9453444807917775,2.4881894560689752,2.728192467639559,2.3496846256388033
0.35714285714285715,5.085927893628313,2.530729274024254,2.7740066650158113,2.5507214505376523
0.39285714285714285,5.09652872545562,2.55393532572795,2.9526464394920633,2.552654865399274
0.42857142857142855,10.0,2.943618008494523,3.0090994441254417,2.8388631795814336
0.4642857142857143,10.0,3.0288987633609654,3.0166898948301513,2.942413122090251
0.5,10.0,3.145308482856723,3.1581478797351785,3.1529170479228457
0.5357142857142857,10.0,3.146751854083058,3.388639474661001,3.547984531954751
0.5714285714285714,10.0,3.364665657173358,3.4787302263828694,3.5834932617945827
0.6071428571428571,10.0,3.4447279613420334,3.556523821638618,3.693347884925557
0.6428571428571429,10.0,4.493759924366605,3.7878104120109963,3.7220976950603823
0.6785714285714286,10.0,10.0,4.921371939596813,4.436644139288855
0.7142857142857143,10.0,10.0,10.0,10.0
0.75,10.0,10.0,10.0,10.0
0.7857142857142857,10.0,10.0,10.0,10.0
0.8214285714285714,10.0,10.0,10.0,10.0
0.8571428571428571,10.0,10.0,10.0,10.0
0.8928571428571429,10.0,10.0,10.0,10.0
0.9285714285714286,10.0,10.0,10.0,10.0
0.9642857142857143,10.0,10.0,10.0,10.0
1.0,10.0,10.0,10.0,10.0


==> data/eigen_graph_infrastructure_16/eigenvectors_logarithmic_relative_error.csv <==
matrix\type,BFloat16,Float16,LinearTakum16,Posit16
inf/inf-USAir97,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
inf/inf-euroroad,-Inf,-Inf,-Inf,-Inf
inf/inf-openflights,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
inf/inf-power,-Inf,-Inf,-Inf,-Inf
power/power-1138-bus,-Inf,-Inf,-Inf,-Inf
power/power-494-bus,-Inf,-Inf,-Inf,-Inf
power/power-662-bus,-Inf,-Inf,-Inf,-Inf
power/power-685-bus,-Inf,-Inf,-Inf,-Inf
power/power-US-Grid,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
power/power-bcspwr09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
power/power-bcspwr10,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
power/power-eris1176,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
road/road-chesapeake,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
road/road-euroroad,-Inf,-Inf,-Inf,-Inf
road/road-minnesota,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tech/tech-WHOIS,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tech/tech-as-caida2007,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tech/tech-internet-as,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,-Inf
tech/tech-pgp,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tech/tech-routers-rf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
web/web-BerkStan,-Inf,-Inf,-Inf,-Inf
web/web-EPA,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
web/web-edu,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
web/web-google,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
web/web-indochina-2004,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
web/web-polblogs,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
web/web-spam,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
web/web-webbase-2001,0.00000000000000000000000000000000000e+00,-Inf,-Inf,0.00000000000000000000000000000000000e+00
web/web-wiki-chameleon,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00


==> data/eigen_graph_infrastructure_16/eigenvectors_logarithmic_relative_error.sorted.csv <==
percent,BFloat16,Float16,LinearTakum16,Posit16
0.0,0.0,0.0,0.0,0.0
0.03571428571428571,0.0,0.0,0.0,0.0
0.07142857142857142,0.0,0.0,0.0,0.0
0.10714285714285714,0.0,0.0,0.0,0.0
0.14285714285714285,0.0,0.0,0.0,0.0
0.17857142857142858,0.0,0.0,0.0,0.0
0.21428571428571427,0.0,0.0,0.0,0.0
0.25,0.0,0.0,0.0,0.0
0.2857142857142857,0.0,0.0,0.0,0.0
0.32142857142857145,0.0,0.0,0.0,0.0
0.35714285714285715,0.0,0.0,0.0,0.0
0.39285714285714285,0.0,0.0,0.0,0.0
0.42857142857142855,0.0,0.0,0.0,0.0
0.4642857142857143,0.0,0.0,0.0,0.0
0.5,0.0,0.0,0.0,0.0
0.5357142857142857,0.0,0.0,0.0,0.0
0.5714285714285714,0.0,0.0,0.0,0.0
0.6071428571428571,0.0,0.0,0.0,0.0
0.6428571428571429,0.0,0.0,0.0,0.0
0.6785714285714286,0.0,0.0,0.0,0.0
0.7142857142857143,0.0,0.0,0.0,0.0
0.75,0.0,0.0,0.0,0.0
0.7857142857142857,0.0,0.0,0.0,0.0
0.8214285714285714,0.0,0.0,0.0,0.0
0.8571428571428571,0.0,0.0,0.0,0.0
0.8928571428571429,0.0,0.0,0.0,0.0
0.9285714285714286,0.0,0.0,0.0,0.0
0.9642857142857143,0.0,0.0,0.0,0.0
1.0,0.0,0.0,0.0,0.0


==> data/eigen_graph_infrastructure_16/eigenvectors_relative_error.csv <==
matrix\type,BFloat16,Float16,LinearTakum16,Posit16
inf/inf-USAir97,7.30133484985452928143009694543646665e-01,2.65454870416183033753464281630327800e-01,2.96675829668908732794683180853413804e-01,3.62129626389393991097763979365526139e-01
inf/inf-euroroad,-Inf,-Inf,-Inf,-Inf
inf/inf-openflights,-Inf,7.86834593119343189299536284257499239e-01,8.62730209305622123998929443735877697e-01,8.07220345497224576508085934959576437e-01
inf/inf-power,-Inf,-Inf,-Inf,-Inf
power/power-1138-bus,-Inf,-Inf,-Inf,-Inf
power/power-494-bus,-Inf,-Inf,-Inf,-Inf
power/power-662-bus,-Inf,-Inf,-Inf,-Inf
power/power-685-bus,-Inf,-Inf,-Inf,-Inf
power/power-US-Grid,-Inf,1.08931862775092775103554687514402235e+00,1.19781082468555585632793037032194026e+00,1.17703063900536634048473830807470104e+00
power/power-bcspwr09,1.13343411084520649099602547992662824e+00,8.00286864718103869797894058232850815e-01,9.53961106207708553716521109831614217e-01,9.30472728297229418730120156710126821e-01
power/power-bcspwr10,-Inf,9.30853746833156491522267029565385885e-01,9.51560794938297291016021092515273808e-01,7.43035520009868906576328967230535172e-01
power/power-eris1176,1.32019949921424880396916775960464085e+00,1.06400070416150683078101357597899662e+00,1.12467158290244715315132737277426882e+00,9.97039914501045035351874152555791572e-01
road/road-chesapeake,5.70704306139483086233183932286112966e-01,2.27963923147588680127287749693391512e-01,4.01492755630983575178417890154462499e-01,2.62168740251096346115192824026324328e-01
road/road-euroroad,-Inf,-Inf,-Inf,-Inf
road/road-minnesota,-Inf,9.94633874967591328748746049926187851e-01,1.07158189090851973078213679143333856e+00,1.16793915077302235987840029535050116e+00
tech/tech-WHOIS,-Inf,5.32918471528904900923370839703634058e-01,6.19736416180371214363773342685374238e-01,4.50116116998627004789426576292603938e-01
tech/tech-as-caida2007,1.61166389329147304198997313107174107e+00,1.42105166189844619665510101286417186e+00,9.98694048759468832953861600643764017e-01,1.40299006477901157839878960800743781e+00
tech/tech-internet-as,1.60831161592480380353041593294886537e+00,-Inf,1.55627445419665289050758622128998815e+00,-Inf
tech/tech-pgp,-Inf,9.95090309026028234417511596980676210e-01,1.10007108806430366720988374015317258e+00,1.12197122240234726847329454326045711e+00
tech/tech-routers-rf,1.08088515765338768104108253486254644e+00,6.68370582098220463459633017852264531e-01,8.77217930593768948520382958721250101e-01,6.37367895736208155658499176920795349e-01
web/web-BerkStan,-Inf,-Inf,-Inf,-Inf
web/web-EPA,1.47081807178061447341932963856998510e+00,8.07625262606434920936784131568002582e-01,8.55540964714969511969699643310679123e-01,8.06608946034750102302913090049270969e-01
web/web-edu,-Inf,6.23055458550491007268162564034876143e-01,5.63680018893378700499757476377065137e-01,6.27853828418316317004219309769939491e-01
web/web-google,1.18017671920240942709805827123573977e+00,9.57821889428801208811529854389121596e-01,9.33708787398145804367372889803564182e-01,8.97727361306494166778723808297355972e-01
web/web-indochina-2004,-Inf,6.73320263750376656646291452581785400e-01,7.90274225842519375782152540953238590e-01,6.28704312381842305797931754797589641e-01
web/web-polblogs,1.02334238030486093141225823650189129e+00,3.30780583157853761369859949656262824e-01,6.99578219591679329383779582241000565e-01,4.88713695434333498162133864894276317e-01
web/web-spam,-Inf,6.31560375748592843714733752523187917e-01,7.97074492455423911940816168999419510e-01,6.36648646265649720688302395435092176e-01
web/web-webbase-2001,1.56385523734448309670856031772222793e+00,-Inf,-Inf,1.13320006871369265272830589131454643e+00
web/web-wiki-chameleon,8.81471960410446577318219861899325013e-01,4.99115211772657879815813710907759538e-01,5.93479509991107596986994204878770642e-01,3.34989213697152462840481919531764805e-01


==> data/eigen_graph_infrastructure_16/eigenvectors_relative_error.sorted.csv <==
percent,BFloat16,Float16,LinearTakum16,Posit16
0.0,0.5707043061394831,0.22796392314758868,0.2966758296689087,0.2621687402510963
0.03571428571428571,0.7301334849854529,0.26545487041618304,0.4014927556309836,0.33498921369715245
0.07142857142857142,0.8814719604104466,0.33078058315785375,0.5636800188933787,0.362129626389394
0.10714285714285714,1.023342380304861,0.4991152117726579,0.5934795099911075,0.450116116998627
0.14285714285714285,1.0808851576533878,0.5329184715289049,0.6197364161803712,0.4887136954343335
0.17857142857142858,1.1334341108452064,0.623055458550491,0.6995782195916793,0.6278538284183163
0.21428571428571427,1.1801767192024095,0.6315603757485928,0.7902742258425194,0.6287043123818423
0.25,1.3201994992142487,0.6683705820982204,0.7970744924554239,0.6366486462656498
0.2857142857142857,1.4708180717806145,0.6733202637503767,0.8555409647149695,0.6373678957362081
0.32142857142857145,1.5638552373444832,0.7868345931193432,0.8627302093056222,0.7430355200098689
0.35714285714285715,1.6083116159248039,0.8002868647181038,0.877217930593769,0.8066089460347501
0.39285714285714285,1.611663893291473,0.807625262606435,0.9337087873981458,0.8072203454972245
0.42857142857142855,10.0,0.9308537468331565,0.9515607949382973,0.8977273613064942
0.4642857142857143,10.0,0.9578218894288012,0.9539611062077086,0.9304727282972294
0.5,10.0,0.9946338749675914,0.9986940487594689,0.997039914501045
0.5357142857142857,10.0,0.9950903090260282,1.0715818909085197,1.1219712224023473
0.5714285714285714,10.0,1.064000704161507,1.1000710880643036,1.1332000687136927
0.6071428571428571,10.0,1.0893186277509277,1.1246715829024472,1.1679391507730223
0.6428571428571429,10.0,1.4210516618984461,1.1978108246855559,1.1770306390053664
0.6785714285714286,10.0,10.0,1.556274454196653,1.4029900647790117
0.7142857142857143,10.0,10.0,10.0,10.0
0.75,10.0,10.0,10.0,10.0
0.7857142857142857,10.0,10.0,10.0,10.0
0.8214285714285714,10.0,10.0,10.0,10.0
0.8571428571428571,10.0,10.0,10.0,10.0
0.8928571428571429,10.0,10.0,10.0,10.0
0.9285714285714286,10.0,10.0,10.0,10.0
0.9642857142857143,10.0,10.0,10.0,10.0
1.0,10.0,10.0,10.0,10.0


==> data/eigen_graph_infrastructure_16/matrix_vector_product_count.csv <==
matrix\type,BFloat16,Float16,LinearTakum16,Posit16
inf/inf-USAir97,49,65,80,66
inf/inf-euroroad,-Inf,-Inf,-Inf,-Inf
inf/inf-openflights,-Inf,97,137,91
inf/inf-power,-Inf,-Inf,-Inf,-Inf
power/power-1138-bus,-Inf,-Inf,-Inf,-Inf
power/power-494-bus,-Inf,-Inf,-Inf,-Inf
power/power-662-bus,-Inf,-Inf,-Inf,-Inf
power/power-685-bus,-Inf,-Inf,-Inf,-Inf
power/power-US-Grid,-Inf,167,140,131
power/power-bcspwr09,58,162,133,134
power/power-bcspwr10,-Inf,110,128,159
power/power-eris1176,63,107,107,126
road/road-chesapeake,32,42,42,42
road/road-euroroad,-Inf,-Inf,-Inf,-Inf
road/road-minnesota,-Inf,153,209,109
tech/tech-WHOIS,-Inf,93,141,122
tech/tech-as-caida2007,40,24,166,24
tech/tech-internet-as,44,-Inf,24,-Inf
tech/tech-pgp,-Inf,173,151,162
tech/tech-routers-rf,56,129,133,138
web/web-BerkStan,-Inf,-Inf,-Inf,-Inf
web/web-EPA,24,132,144,118
web/web-edu,-Inf,80,93,128
web/web-google,58,136,153,160
web/web-indochina-2004,-Inf,107,111,111
web/web-polblogs,51,106,90,112
web/web-spam,-Inf,120,114,146
web/web-webbase-2001,36,-Inf,-Inf,198
web/web-wiki-chameleon,61,92,95,94


==> data/eigen_graph_infrastructure_16/matrix_vector_product_count.sorted.csv <==
percent,BFloat16,Float16,LinearTakum16,Posit16
0.0,24.0,24.0,24.0,24.0
0.03571428571428571,32.0,42.0,42.0,42.0
0.07142857142857142,36.0,65.0,80.0,66.0
0.10714285714285714,40.0,80.0,90.0,91.0
0.14285714285714285,44.0,92.0,93.0,94.0
0.17857142857142858,49.0,93.0,95.0,109.0
0.21428571428571427,51.0,97.0,107.0,111.0
0.25,56.0,106.0,111.0,112.0
0.2857142857142857,58.0,107.0,114.0,118.0
0.32142857142857145,58.0,107.0,128.0,122.0
0.35714285714285715,61.0,110.0,133.0,126.0
0.39285714285714285,63.0,120.0,133.0,128.0
0.42857142857142855,1000.0,129.0,137.0,131.0
0.4642857142857143,1000.0,132.0,140.0,134.0
0.5,1000.0,136.0,141.0,138.0
0.5357142857142857,1000.0,153.0,144.0,146.0
0.5714285714285714,1000.0,162.0,151.0,159.0
0.6071428571428571,1000.0,167.0,153.0,160.0
0.6428571428571429,1000.0,173.0,166.0,162.0
0.6785714285714286,1000.0,1000.0,209.0,198.0
0.7142857142857143,1000.0,1000.0,1000.0,1000.0
0.75,1000.0,1000.0,1000.0,1000.0
0.7857142857142857,1000.0,1000.0,1000.0,1000.0
0.8214285714285714,1000.0,1000.0,1000.0,1000.0
0.8571428571428571,1000.0,1000.0,1000.0,1000.0
0.8928571428571429,1000.0,1000.0,1000.0,1000.0
0.9285714285714286,1000.0,1000.0,1000.0,1000.0
0.9642857142857143,1000.0,1000.0,1000.0,1000.0
1.0,1000.0,1000.0,1000.0,1000.0


==> data/eigen_graph_infrastructure_32/eigenvalues_absolute_error.csv <==
matrix\type,Float32,LinearTakum32,Posit32
inf/inf-USAir97,5.89982028211853470363625376007341049e-06,1.95078489643773129111878402359891285e-06,9.38991486918166307416470808700987590e-06
inf/inf-euroroad,-Inf,-Inf,-Inf
inf/inf-openflights,1.06420911901288336492726089081604885e-05,2.26035304922012761521198444714345296e-06,1.44584265900623073559864001674268570e-05
inf/inf-power,-Inf,-Inf,-Inf
power/power-1138-bus,-Inf,-Inf,-Inf
power/power-494-bus,-Inf,-Inf,-Inf
power/power-662-bus,-Inf,-Inf,-Inf
power/power-685-bus,-Inf,-Inf,-Inf
power/power-US-Grid,1.56818874668907447348040036287932047e-05,9.57482978342602435330051780712742803e-06,1.47314139289803352663662462986324163e-03
power/power-bcspwr09,7.37789187909257400591529232326726593e-06,2.94473961215541965125241344575770421e-06,6.73442888372232632258301460304119259e-04
power/power-bcspwr10,8.21336796278157674747265826613053177e-06,4.35659966025197352357131231214177176e-06,3.33937713892103145130970486646661607e-04
power/power-eris1176,2.82911574335948940901876701664718281e-03,2.83268226795408357884248546363843711e-03,1.65080167234944844636352871803609530e-03
road/road-chesapeake,2.85707474293401529120504129261512795e-06,7.68971830603355651724148147213630949e-07,3.56711566199293263438571507148229852e-05
road/road-euroroad,-Inf,-Inf,-Inf
road/road-minnesota,1.08049506125246158977179428827960647e-05,7.12187781487859071020366483050316535e-06,1.04589285097552060192271869026308676e-03
tech/tech-WHOIS,7.47660422660027883478742346995256907e-06,1.28427551555958330973648021147210016e-06,2.34345358890522510469697075685936644e-04
tech/tech-as-caida2007,1.16599766043158425841092788665162852e-05,4.12025544313770543697420242689415536e-06,3.80053348314575309474896577126391769e-04
tech/tech-internet-as,1.10921648080455478227690747599418407e-05,2.64597221691311235111499242395922864e-06,3.07228465236446778517547519499113850e-04
tech/tech-pgp,1.75228386850902515761730157018489424e-05,5.18422330375239917164306699883270995e-06,4.24779860158380199440883672382096709e-04
tech/tech-routers-rf,8.29073295480072925250499026973993634e-06,6.24941065052213563587839342105174252e-06,9.04996348131551257477861317853925286e-05
web/web-BerkStan,-Inf,-Inf,-Inf
web/web-EPA,5.18429193689898624749146772252733211e-02,5.18458862516888679399218769245584416e-02,5.18495820280268256356813596381085875e-02
web/web-edu,8.85793901735116509418264066804891638e-06,2.64059847667015462398443659617486717e-06,6.93284149787567309553430512543912471e-05
web/web-google,5.36220874586425124680788542324060517e-06,2.90953338445909391769060114296086187e-06,2.74873439268557238608276547765698907e-04
web/web-indochina-2004,5.09285818749046722232774093964306878e-06,1.81886895674529018557353116846318132e-06,1.21020997771976528286033150299028770e-03
web/web-polblogs,5.78535569739431457273623654213643337e-06,3.59652369479002454962821111836475125e-06,1.20366503606482418327942459001523537e-04
web/web-spam,6.88502770739197254088623372779405834e-06,3.86687555608781892014949170182934895e-06,1.11061722966604102804437192557471258e-04
web/web-webbase-2001,2.12315491556556423167930314910697588e-05,1.14988530194189134687029139097016087e-05,8.29034104127524577273098738161021337e-04
web/web-wiki-chameleon,6.92671943870237853401129732008819292e-06,3.12942672311075459823300279910012051e-06,8.30462219840114737151494353949307720e-05


==> data/eigen_graph_infrastructure_32/eigenvalues_absolute_error.sorted.csv <==
percent,Float32,LinearTakum32,Posit32
0.0,2.8570747429340154e-6,7.689718306033556e-7,9.389914869181662e-6
0.03571428571428571,5.092858187490467e-6,1.2842755155595834e-6,1.4458426590062307e-5
0.07142857142857142,5.362208745864251e-6,1.8188689567452902e-6,3.5671156619929324e-5
0.10714285714285714,5.785355697394314e-6,1.9507848964377312e-6,6.932841497875673e-5
0.14285714285714285,5.899820282118535e-6,2.2603530492201276e-6,8.304622198401147e-5
0.17857142857142858,6.885027707391973e-6,2.6405984766701544e-6,9.049963481315513e-5
0.21428571428571427,6.926719438702379e-6,2.6459722169131123e-6,0.0001110617229666041
0.25,7.377891879092574e-6,2.909533384459094e-6,0.00012036650360648242
0.2857142857142857,7.476604226600279e-6,2.9447396121554196e-6,0.0002343453588905225
0.32142857142857145,8.213367962781576e-6,3.1294267231107548e-6,0.00027487343926855726
0.35714285714285715,8.29073295480073e-6,3.5965236947900246e-6,0.0003072284652364468
0.39285714285714285,8.857939017351165e-6,3.866875556087819e-6,0.0003339377138921031
0.42857142857142855,1.0642091190128833e-5,4.120255443137705e-6,0.0003800533483145753
0.4642857142857143,1.0804950612524616e-5,4.356599660251974e-6,0.0004247798601583802
0.5,1.1092164808045547e-5,5.184223303752399e-6,0.0006734428883722327
0.5357142857142857,1.1659976604315842e-5,6.249410650522136e-6,0.0008290341041275246
0.5714285714285714,1.5681887466890745e-5,7.121877814878591e-6,0.0010458928509755206
0.6071428571428571,1.752283868509025e-5,9.574829783426024e-6,0.0012102099777197652
0.6428571428571429,2.1231549155655642e-5,1.1498853019418914e-5,0.0014731413928980336
0.6785714285714286,0.0028291157433594895,0.0028326822679540834,0.0016508016723494484
0.7142857142857143,0.05184291936898986,0.051845886251688865,0.05184958202802683
0.75,1.0,1.0,1.0
0.7857142857142857,1.0,1.0,1.0
0.8214285714285714,1.0,1.0,1.0
0.8571428571428571,1.0,1.0,1.0
0.8928571428571429,1.0,1.0,1.0
0.9285714285714286,1.0,1.0,1.0
0.9642857142857143,1.0,1.0,1.0
1.0,1.0,1.0,1.0


==> data/eigen_graph_infrastructure_32/eigenvalues_logarithmic_relative_error.csv <==
matrix\type,Float32,LinearTakum32,Posit32
inf/inf-USAir97,3.77798836587961786298735226844779490e-06,1.28930499693964948051720012385272399e-06,6.12253004696888326867314104282787611e-06
inf/inf-euroroad,-Inf,-Inf,-Inf
inf/inf-openflights,5.43557314841320341937058871309644311e-06,1.14715777134502762760173739059602153e-06,7.23912198096784484750580079901629355e-06
inf/inf-power,-Inf,-Inf,-Inf
power/power-1138-bus,-Inf,-Inf,-Inf
power/power-494-bus,-Inf,-Inf,-Inf
power/power-662-bus,-Inf,-Inf,-Inf
power/power-685-bus,-Inf,-Inf,-Inf
power/power-US-Grid,7.90430944513043694084310130958729881e-06,4.83376902221315433154956604703909201e-06,7.42917065160567256336803847021603106e-04
power/power-bcspwr09,5.05437839107886947169423754817396268e-06,2.00199875225310020226724612510999842e-06,4.60394155591552934946451338724747171e-04
power/power-bcspwr10,5.51258927227448891579652838169723765e-06,2.92825773171371258530847990686362153e-06,2.22976620876596238912766203887392727e-04
power/power-eris1176,1.99010687836546995756590044594760365e-03,1.99261323794712560552804333983391013e-03,1.16116314261512261279401717189273570e-03
road/road-chesapeake,2.07638174598047050145345259728135161e-06,6.10919023721485161920302437573603810e-07,2.17421040465864887322601236001933346e-05
road/road-euroroad,-Inf,-Inf,-Inf
road/road-minnesota,5.43336321790614966108361466588886658e-06,3.57921250455333374715412708576318067e-06,5.26446895384211992793430712188822335e-04
tech/tech-WHOIS,4.11015592709253982941004034620467749e-06,7.11230750429535696653449058746843214e-07,1.34628558178204773320549179326116252e-04
tech/tech-as-caida2007,5.98537328587460369821561599185730934e-06,2.12153983118752281310779193537883669e-06,1.95618577182620592690323280029457230e-04
tech/tech-internet-as,5.65634318510773865678906614245027783e-06,1.35289048996245677348656887565294255e-06,1.57049621069010612904422324002430618e-04
tech/tech-pgp,8.84786554254483073683897748199896082e-06,2.61598643339949889944576760796319252e-06,2.14090854331197917984041061008965203e-04
tech/tech-routers-rf,4.28340041319028478769537726582967932e-06,3.23244883365526717446627964257786908e-06,4.64887931699883536308116329955449253e-05
web/web-BerkStan,-Inf,-Inf,-Inf
web/web-EPA,2.63940665583764697571284432368961947e-02,2.63956004819729739217047549433143804e-02,2.63976745553913152899433998404046003e-02
web/web-edu,4.69366934592479874171047713278528606e-06,1.37328991091638023359832315241753006e-06,3.70096053739858683711663992121998761e-05
web/web-google,2.72605327246234169325353533855688189e-06,1.47900971751510613264456550605550246e-06,1.39795303136185229928999655958441923e-04
web/web-indochina-2004,2.72454013352304441621790244913176743e-06,9.70964362793534691837827899779280356e-07,6.57438732659084078644812434738896936e-04
web/web-polblogs,3.23917475278131536891667869918919215e-06,2.00860817181325867660456064841225598e-06,6.72202283068419759265578511341948937e-05
web/web-spam,3.63328365492855636766336570824554578e-06,2.05294807463582901139024622722221960e-06,5.90112506299714565201399744335846518e-05
web/web-webbase-2001,1.06519898145591741915848049279779882e-05,5.76402995881627349839102462680147076e-06,4.15244437214874429661110222103962860e-04
web/web-wiki-chameleon,3.72740375839773700682456154319019720e-06,1.67683926738457716907624005583644128e-06,4.40702391899104094648654991974249232e-05


==> data/eigen_graph_infrastructure_32/eigenvalues_logarithmic_relative_error.sorted.csv <==
percent,Float32,LinearTakum32,Posit32
0.0,2.0763817459804706e-6,6.109190237214851e-7,6.122530046968883e-6
0.03571428571428571,2.7245401335230442e-6,7.112307504295357e-7,7.239121980967845e-6
0.07142857142857142,2.726053272462342e-6,9.709643627935348e-7,2.1742104046586488e-5
0.10714285714285714,3.239174752781315e-6,1.1471577713450277e-6,3.700960537398587e-5
0.14285714285714285,3.6332836549285563e-6,1.2893049969396494e-6,4.407023918991041e-5
0.17857142857142858,3.727403758397737e-6,1.3528904899624568e-6,4.6488793169988354e-5
0.21428571428571427,3.777988365879618e-6,1.3732899109163803e-6,5.9011250629971456e-5
0.25,4.11015592709254e-6,1.479009717515106e-6,6.722022830684198e-5
0.2857142857142857,4.283400413190285e-6,1.6768392673845771e-6,0.00013462855817820477
0.32142857142857145,4.693669345924799e-6,2.0019987522531004e-6,0.00013979530313618522
0.35714285714285715,5.054378391078869e-6,2.0086081718132586e-6,0.00015704962106901063
0.39285714285714285,5.433363217906149e-6,2.052948074635829e-6,0.0001956185771826206
0.42857142857142855,5.4355731484132035e-6,2.1215398311875226e-6,0.0002140908543311979
0.4642857142857143,5.512589272274489e-6,2.6159864333994987e-6,0.00022297662087659623
0.5,5.656343185107739e-6,2.9282577317137126e-6,0.00041524443721487444
0.5357142857142857,5.985373285874604e-6,3.232448833655267e-6,0.0004603941555915529
0.5714285714285714,7.904309445130436e-6,3.5792125045533336e-6,0.0005264468953842119
0.6071428571428571,8.847865542544831e-6,4.833769022213154e-6,0.0006574387326590841
0.6428571428571429,1.0651989814559173e-5,5.764029958816274e-6,0.0007429170651605672
0.6785714285714286,0.00199010687836547,0.0019926132379471254,0.0011611631426151226
0.7142857142857143,0.02639406655837647,0.026395600481972974,0.026397674555391316
0.75,1.0,1.0,1.0
0.7857142857142857,1.0,1.0,1.0
0.8214285714285714,1.0,1.0,1.0
0.8571428571428571,1.0,1.0,1.0
0.8928571428571429,1.0,1.0,1.0
0.9285714285714286,1.0,1.0,1.0
0.9642857142857143,1.0,1.0,1.0
1.0,1.0,1.0,1.0


==> data/eigen_graph_infrastructure_32/eigenvalues_relative_error.csv <==
matrix\type,Float32,LinearTakum32,Posit32
inf/inf-USAir97,1.21965753186122118973323612790849631e-06,4.03281689646150556358078399869094168e-07,1.94115750075368046635982349293378078e-06
inf/inf-euroroad,-Inf,-Inf,-Inf
inf/inf-openflights,1.70706116274689778612680199880621792e-06,3.62575440811787951965776306662456492e-07,2.31922636870617084628984833161915144e-06
inf/inf-power,-Inf,-Inf,-Inf
power/power-1138-bus,-Inf,-Inf,-Inf
power/power-494-bus,-Inf,-Inf,-Inf
power/power-662-bus,-Inf,-Inf,-Inf
power/power-685-bus,-Inf,-Inf,-Inf
power/power-US-Grid,2.49791074653012268362925867584226605e-06,1.52513976794647935589972784740065741e-06,2.34651327797593396036673033886724594e-04
power/power-bcspwr09,1.58768486132807196178625663600006019e-06,6.33693008706341650709411985810232423e-07,1.44921489276303943209418958934391606e-04
power/power-bcspwr10,1.73580684662846242402186705009528917e-06,9.20720410013574312916010354818121354e-07,7.05741387391904777771067262000403106e-05
power/power-eris1176,6.28489444444189613812184648680825171e-04,6.29281749625168631487956768253247268e-04,3.66726397948791778722534838022981377e-04
road/road-chesapeake,6.50544332569103270500997940063705104e-07,1.75091767389529200851016173020000378e-07,8.12217770384588532239838301677149362e-06
road/road-euroroad,-Inf,-Inf,-Inf
road/road-minnesota,1.71902881550117406412010052648216316e-06,1.13306516830013342088196044380310315e-06,1.66397794236053859057419373351437710e-04
tech/tech-WHOIS,1.31336195419887031084581041977224207e-06,2.25599556927740656755628230198987085e-07,4.11657845168359860748929201414546534e-05
tech/tech-as-caida2007,1.88979253906911457273320508489025242e-06,6.67791047935590465671288354249137869e-07,6.15972061065093410571023164873349677e-05
tech/tech-internet-as,1.79053521602437127915868096197618448e-06,4.27121893425941037647616766015136868e-07,4.95938706186521333111282121914624501e-05
tech/tech-pgp,2.79173457600323829182640309962101944e-06,8.25949248686630143273935655113723322e-07,6.76758283349946019266235487081922984e-05
tech/tech-routers-rf,1.36138943841856651375628980491787232e-06,1.02619173749105861334690428596240095e-06,1.48605976922733836503023060051251526e-05
web/web-BerkStan,-Inf,-Inf,-Inf
web/web-EPA,8.34743873839479003071978859084310881e-03,8.34791644821274378884743203734022070e-03,8.34851152015212157334232574993707288e-03
web/web-edu,1.48304200959159933050064676074424214e-06,4.42102667866015520776535006063564094e-07,1.16073221626944095390713510007228284e-05
web/web-google,8.61000985761786092114226912117035648e-07,4.67178961292441371075844775742875961e-07,4.41359733248907032473017377211415286e-05
web/web-indochina-2004,8.66781566280895796044898878584102908e-07,3.09563318896228844184109410433494060e-07,2.05972297165729719078047523340864393e-04
web/web-polblogs,1.01354773823399555729243393231116847e-06,6.30081994440064904637020370552950394e-07,2.10872423184681703035491287155834099e-05
web/web-spam,1.14118525672263955958514574046577536e-06,6.40930082162318631444647816590108849e-07,1.84083501508103966296427273365927130e-05
web/web-webbase-2001,3.36576813883907465039980507456401836e-06,1.82287561035762375656033997226557483e-06,1.31424068645510517917689083257980278e-04
web/web-wiki-chameleon,1.17695177441777962667446210172737446e-06,5.31735746953483057549052799120416323e-07,1.41107777191977002193740304979562049e-05


==> data/eigen_graph_infrastructure_32/eigenvalues_relative_error.sorted.csv <==
percent,Float32,LinearTakum32,Posit32
0.0,6.505443325691033e-7,1.750917673895292e-7,1.9411575007536803e-6
0.03571428571428571,8.610009857617861e-7,2.2559955692774067e-7,2.319226368706171e-6
0.07142857142857142,8.667815662808958e-7,3.095633188962288e-7,8.122177703845885e-6
0.10714285714285714,1.0135477382339955e-6,3.6257544081178794e-7,1.1607322162694409e-5
0.14285714285714285,1.1411852567226397e-6,4.0328168964615054e-7,1.41107777191977e-5
0.17857142857142858,1.1769517744177796e-6,4.27121893425941e-7,1.4860597692273383e-5
0.21428571428571427,1.2196575318612211e-6,4.4210266786601555e-7,1.8408350150810396e-5
0.25,1.3133619541988703e-6,4.671789612924414e-7,2.108724231846817e-5
0.2857142857142857,1.3613894384185664e-6,5.317357469534831e-7,4.1165784516835985e-5
0.32142857142857145,1.4830420095915994e-6,6.300819944400649e-7,4.41359733248907e-5
0.35714285714285715,1.587684861328072e-6,6.336930087063416e-7,4.9593870618652134e-5
0.39285714285714285,1.7070611627468978e-6,6.409300821623187e-7,6.159720610650934e-5
0.42857142857142855,1.7190288155011741e-6,6.677910479355905e-7,6.76758283349946e-5
0.4642857142857143,1.7358068466284625e-6,8.259492486866301e-7,7.057413873919048e-5
0.5,1.7905352160243714e-6,9.207204100135743e-7,0.00013142406864551052
0.5357142857142857,1.8897925390691145e-6,1.0261917374910587e-6,0.00014492148927630394
0.5714285714285714,2.497910746530123e-6,1.1330651683001335e-6,0.00016639779423605386
0.6071428571428571,2.791734576003238e-6,1.5251397679464794e-6,0.00020597229716572973
0.6428571428571429,3.3657681388390745e-6,1.8228756103576239e-6,0.0002346513277975934
0.6785714285714286,0.0006284894444441897,0.0006292817496251687,0.00036672639794879176
0.7142857142857143,0.00834743873839479,0.008347916448212743,0.008348511520152122
0.75,0.1,0.1,0.1
0.7857142857142857,0.1,0.1,0.1
0.8214285714285714,0.1,0.1,0.1
0.8571428571428571,0.1,0.1,0.1
0.8928571428571429,0.1,0.1,0.1
0.9285714285714286,0.1,0.1,0.1
0.9642857142857143,0.1,0.1,0.1
1.0,0.1,0.1,0.1


==> data/eigen_graph_infrastructure_32/eigenvectors_absolute_error.csv <==
matrix\type,Float32,LinearTakum32,Posit32
inf/inf-USAir97,4.07442805633544639951970413236856372e-04,1.42560101257044758767913097972785533e-04,1.40067281436787952254509388528658199e-04
inf/inf-euroroad,-Inf,-Inf,-Inf
inf/inf-openflights,2.20020521605091129216547259399568803e+00,2.13719280701768904563919920694823807e+00,2.56190762535838249982818709886318974e+00
inf/inf-power,-Inf,-Inf,-Inf
power/power-1138-bus,-Inf,-Inf,-Inf
power/power-494-bus,-Inf,-Inf,-Inf
power/power-662-bus,-Inf,-Inf,-Inf
power/power-685-bus,-Inf,-Inf,-Inf
power/power-US-Grid,2.02468690415972333890164937414248685e-02,3.36759562078579050829355772593013280e-02,4.81402903337222540218993679727196802e-01
power/power-bcspwr09,2.56194280495342857230305355618222417e-03,1.93169052901194343159246011844098823e-03,8.26288065449268471316633346773677856e-02
power/power-bcspwr10,2.13982649418668085943717631284377806e-02,1.19041331206274196768776383012394150e-02,2.16281181620752650410574297776374754e-01
power/power-eris1176,7.56655495149801900199588459521783628e-02,2.46840592631387925218301003647365576e-02,1.07775035208619213731745476639957759e-01
road/road-chesapeake,9.44197161999507970374945832048639370e-05,5.80713386909044203087108417942882928e-05,5.91513338528169316108297392938384841e-05
road/road-euroroad,-Inf,-Inf,-Inf
road/road-minnesota,6.86353642336104795528198027770199812e-03,4.42044086761602051834425720751672931e-03,2.61427294536995458867669939446752704e-01
tech/tech-WHOIS,1.06148059475464957000179825144021580e-03,4.35384767039166353709170142360041893e-04,5.08501211430690384715298483896322009e-03
tech/tech-as-caida2007,9.19360749930414926871320303241307879e-03,1.04533359864938158519144418917257318e-03,8.42032932264735121348526074511611985e-02
tech/tech-internet-as,2.25930496251195405782736078563468337e-02,2.10988141270779968149109211701823041e-03,1.27101144461210214635723277614014255e-01
tech/tech-pgp,8.45132202250844314632172663139250587e-02,2.07061736390145514015170920192850100e-02,1.05159224532770589663526699894065443e+00
tech/tech-routers-rf,8.70439107005684740120233000678740571e-04,5.89264335072418699633249342908280246e-04,3.28218964695013082173277723408267205e-04
web/web-BerkStan,-Inf,-Inf,-Inf
web/web-EPA,1.66565372030924732066118791120036656e+00,1.64322259600477216556687600908167470e+00,1.88637668184411257548789374583630792e+00
web/web-edu,1.83857268608165265649158192584612411e-03,5.37878034291102495380218390392721860e-04,2.53389325620040208955903673439677643e-03
web/web-google,1.69434573008421937360056748967027778e-03,9.77070805820846196226966954441707335e-04,3.04477838576846858484072727116029973e-03
web/web-indochina-2004,1.34092183323046489485740343027082725e-01,2.55630882241673190203597625752380574e-01,5.23209980824465023792234274917514503e-01
web/web-polblogs,6.70954350067368240402135150205238420e-04,2.63164300234214328775991785679593781e-04,9.80884657512569825433541364547924874e-04
web/web-spam,2.16208772879616638411064196580072967e-03,7.21462046114552687507369361733795365e-04,2.83344980507176898805821880688636497e-02
web/web-webbase-2001,8.48886059551260221309110799745317471e-02,3.82776373672672388357022566460265525e-02,1.34371298605811275656504774110238849e+00
web/web-wiki-chameleon,2.15817127151009753992638640454567312e-03,1.00976840965968253852685768807488292e-03,2.54093892388600728673556131394316999e-03


==> data/eigen_graph_infrastructure_32/eigenvectors_absolute_error.sorted.csv <==
percent,Float32,LinearTakum32,Posit32
0.0,9.441971619995079e-5,5.807133869090442e-5,5.915133385281693e-5
0.03571428571428571,0.0004074428056335446,0.00014256010125704476,0.00014006728143678795
0.07142857142857142,0.0006709543500673682,0.0002631643002342143,0.0003282189646950131
0.10714285714285714,0.0008704391070056848,0.00043538476703916637,0.0009808846575125698
0.14285714285714285,0.0010614805947546497,0.0005378780342911025,0.002533893256200402
0.17857142857142858,0.0016943457300842193,0.0005892643350724187,0.002540938923886007
0.21428571428571427,0.0018385726860816526,0.0007214620461145527,0.0030447783857684685
0.25,0.0021581712715100974,0.0009770708058208463,0.005085012114306904
0.2857142857142857,0.0021620877287961662,0.0010097684096596826,0.02833449805071769
0.32142857142857145,0.0025619428049534288,0.0010453335986493817,0.08262880654492685
0.35714285714285715,0.0068635364233610476,0.0019316905290119434,0.08420329322647352
0.39285714285714285,0.00919360749930415,0.0021098814127078,0.10777503520861921
0.42857142857142855,0.020246869041597233,0.00442044086761602,0.1271011444612102
0.4642857142857143,0.021398264941866807,0.01190413312062742,0.21628118162075266
0.5,0.02259304962511954,0.02070617363901455,0.2614272945369955
0.5357142857142857,0.0756655495149802,0.024684059263138793,0.4814029033372225
0.5714285714285714,0.08451322022508444,0.033675956207857904,0.523209980824465
0.6071428571428571,0.08488860595512603,0.03827763736726724,1.0515922453277058
0.6428571428571429,0.13409218332304648,0.2556308822416732,1.3437129860581127
0.6785714285714286,1.6656537203092474,1.6432225960047722,1.8863766818441126
0.7142857142857143,2.2002052160509113,2.137192807017689,2.5619076253583826
0.75,100.0,100.0,100.0
0.7857142857142857,100.0,100.0,100.0
0.8214285714285714,100.0,100.0,100.0
0.8571428571428571,100.0,100.0,100.0
0.8928571428571429,100.0,100.0,100.0
0.9285714285714286,100.0,100.0,100.0
0.9642857142857143,100.0,100.0,100.0
1.0,100.0,100.0,100.0


==> data/eigen_graph_infrastructure_32/eigenvectors_logarithmic_relative_error.csv <==
matrix\type,Float32,LinearTakum32,Posit32
inf/inf-USAir97,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
inf/inf-euroroad,-Inf,-Inf,-Inf
inf/inf-openflights,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
inf/inf-power,-Inf,-Inf,-Inf
power/power-1138-bus,-Inf,-Inf,-Inf
power/power-494-bus,-Inf,-Inf,-Inf
power/power-662-bus,-Inf,-Inf,-Inf
power/power-685-bus,-Inf,-Inf,-Inf
power/power-US-Grid,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
power/power-bcspwr09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
power/power-bcspwr10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
power/power-eris1176,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
road/road-chesapeake,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
road/road-euroroad,-Inf,-Inf,-Inf
road/road-minnesota,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tech/tech-WHOIS,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tech/tech-as-caida2007,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tech/tech-internet-as,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tech/tech-pgp,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tech/tech-routers-rf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
web/web-BerkStan,-Inf,-Inf,-Inf
web/web-EPA,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
web/web-edu,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
web/web-google,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
web/web-indochina-2004,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
web/web-polblogs,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
web/web-spam,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
web/web-webbase-2001,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
web/web-wiki-chameleon,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00


==> data/eigen_graph_infrastructure_32/eigenvectors_logarithmic_relative_error.sorted.csv <==
percent,Float32,LinearTakum32,Posit32
0.0,0.0,0.0,0.0
0.03571428571428571,0.0,0.0,0.0
0.07142857142857142,0.0,0.0,0.0
0.10714285714285714,0.0,0.0,0.0
0.14285714285714285,0.0,0.0,0.0
0.17857142857142858,0.0,0.0,0.0
0.21428571428571427,0.0,0.0,0.0
0.25,0.0,0.0,0.0
0.2857142857142857,0.0,0.0,0.0
0.32142857142857145,0.0,0.0,0.0
0.35714285714285715,0.0,0.0,0.0
0.39285714285714285,0.0,0.0,0.0
0.42857142857142855,0.0,0.0,0.0
0.4642857142857143,0.0,0.0,0.0
0.5,0.0,0.0,0.0
0.5357142857142857,0.0,0.0,0.0
0.5714285714285714,0.0,0.0,0.0
0.6071428571428571,0.0,0.0,0.0
0.6428571428571429,0.0,0.0,0.0
0.6785714285714286,0.0,0.0,0.0
0.7142857142857143,0.0,0.0,0.0
0.75,0.0,0.0,0.0
0.7857142857142857,0.0,0.0,0.0
0.8214285714285714,0.0,0.0,0.0
0.8571428571428571,0.0,0.0,0.0
0.8928571428571429,0.0,0.0,0.0
0.9285714285714286,0.0,0.0,0.0
0.9642857142857143,0.0,0.0,0.0
1.0,0.0,0.0,0.0


==> data/eigen_graph_infrastructure_32/eigenvectors_relative_error.csv <==
matrix\type,Float32,LinearTakum32,Posit32
inf/inf-USAir97,1.28844728205128530897319077666653004e-04,4.50814623436494732891216534898465171e-05,4.42931635008071678854809051007358449e-05
inf/inf-euroroad,-Inf,-Inf,-Inf
inf/inf-openflights,6.95765980250373928639574069939044335e-01,6.75839706910458839105003875723090768e-01,8.10146325108583476754234597000191114e-01
inf/inf-power,-Inf,-Inf,-Inf
power/power-1138-bus,-Inf,-Inf,-Inf
power/power-494-bus,-Inf,-Inf,-Inf
power/power-662-bus,-Inf,-Inf,-Inf
power/power-685-bus,-Inf,-Inf,-Inf
power/power-US-Grid,6.40262216585976961481861676401571813e-03,1.06492724000917704708870729445846843e-02,1.52232964676349658466922467221742141e-01
power/power-bcspwr09,8.10157449873334273271707092873312144e-04,6.10854180625330734781219518228013858e-04,2.61295229023396938268594627297220053e-02
power/power-bcspwr10,6.76672551920296330703247041105880346e-03,3.76441742310305844105117231052813340e-03,6.83941148954125979664382632724281564e-02
power/power-eris1176,2.39275476875586204925332380494236569e-02,7.80578491700961504809067989922818201e-03,3.40814586164077067465248489147386337e-02
road/road-chesapeake,2.98581359218542827312136125257142935e-05,1.83637697038318706754542585817306202e-05,1.87052941611924572983655551572797318e-05
road/road-euroroad,-Inf,-Inf,-Inf
road/road-minnesota,2.17044079013466217412924934841811136e-03,1.39786614037574700236914597025934316e-03,8.26705693272599736319098832731711181e-02
tech/tech-WHOIS,3.35669637149487290981986888773382448e-04,1.37680752238556990159471559289920799e-04,1.60802202107582993626332163313803934e-03
tech/tech-as-caida2007,2.90727396114059902671499496969371826e-03,3.30563508643235813272287314090496806e-04,2.66274193082684602271363875421941629e-02
tech/tech-internet-as,7.14454961045911006038335919489028270e-03,6.67203085701037546340301722217271868e-04,4.01929109711519004107026202823816588e-02
tech/tech-pgp,2.67254268306674948796508169081143082e-02,6.54786703262231119975295590429159013e-03,3.32542666500611013578346969875880394e-01
tech/tech-routers-rf,2.75257014262099030206844914658925107e-04,1.86341744273348407112674062775294281e-04,1.03791949969863387318901512051644301e-04
web/web-BerkStan,-Inf,-Inf,-Inf
web/web-EPA,5.26725954931028275430887388609471546e-01,5.19632610602978099560272449276966056e-01,5.96524683965819164557763100452372280e-01
web/web-edu,5.81407733179178077221682357493470362e-04,1.70091969173403490202193161543016261e-04,8.01287403733384326466538603797343930e-04
web/web-google,5.35799165084700964588302677950894469e-04,3.08976918164997841822424859835194290e-04,9.62843466947916788893401064272532606e-04
web/web-indochina-2004,4.24036715725672829096389316377071466e-02,8.08375828161976807591908373661766173e-02,1.65453523393833187325592825042532914e-01
web/web-polblogs,2.12174395221083292688327663993567257e-04,8.32198587584500168619607240817113089e-05,3.10182963965391143155851765531550840e-04
web/web-spam,6.83712172409630653761376546262304611e-04,2.28146331108741906198483852928302547e-04,8.96015501978690415304769170036471364e-03
web/web-webbase-2001,2.68441342214731469034287119761501589e-02,1.21044517530535567630422000438990827e-02,4.24919355748971492683737238893846338e-01
web/web-wiki-chameleon,6.82473679871356735196624270603163185e-04,3.19316808381056642456765380628912869e-04,8.03515439485700282809499318571192975e-04


==> data/eigen_graph_infrastructure_32/eigenvectors_relative_error.sorted.csv <==
percent,Float32,LinearTakum32,Posit32
0.0,2.985813592185428e-5,1.836376970383187e-5,1.8705294161192456e-5
0.03571428571428571,0.00012884472820512852,4.5081462343649474e-5,4.429316350080717e-5
0.07142857142857142,0.0002121743952210833,8.321985875845002e-5,0.00010379194996986339
0.10714285714285714,0.00027525701426209904,0.00013768075223855698,0.0003101829639653911
0.14285714285714285,0.0003356696371494873,0.00017009196917340349,0.0008012874037333843
0.17857142857142858,0.000535799165084701,0.0001863417442733484,0.0008035154394857003
0.21428571428571427,0.0005814077331791781,0.0002281463311087419,0.0009628434669479168
0.25,0.0006824736798713568,0.00030897691816499784,0.0016080220210758299
0.2857142857142857,0.0006837121724096307,0.00031931680838105664,0.008960155019786904
0.32142857142857145,0.0008101574498733343,0.0003305635086432358,0.026129522902339695
0.35714285714285715,0.002170440790134662,0.0006108541806253307,0.02662741930826846
0.39285714285714285,0.002907273961140599,0.0006672030857010375,0.034081458616407705
0.42857142857142855,0.00640262216585977,0.001397866140375747,0.0401929109711519
0.4642857142857143,0.006766725519202963,0.0037644174231030586,0.0683941148954126
0.5,0.00714454961045911,0.006547867032622311,0.08267056932725997
0.5357142857142857,0.02392754768755862,0.0078057849170096155,0.15223296467634967
0.5714285714285714,0.026725426830667493,0.01064927240009177,0.16545352339383318
0.6071428571428571,0.026844134221473148,0.012104451753053557,0.33254266650061104
0.6428571428571429,0.04240367157256728,0.08083758281619768,0.4249193557489715
0.6785714285714286,0.5267259549310283,0.519632610602978,0.5965246839658191
0.7142857142857143,0.695765980250374,0.6758397069104588,0.8101463251085835
0.75,10.0,10.0,10.0
0.7857142857142857,10.0,10.0,10.0
0.8214285714285714,10.0,10.0,10.0
0.8571428571428571,10.0,10.0,10.0
0.8928571428571429,10.0,10.0,10.0
0.9285714285714286,10.0,10.0,10.0
0.9642857142857143,10.0,10.0,10.0
1.0,10.0,10.0,10.0


==> data/eigen_graph_infrastructure_32/matrix_vector_product_count.csv <==
matrix\type,Float32,LinearTakum32,Posit32
inf/inf-USAir97,86,93,93
inf/inf-euroroad,-Inf,-Inf,-Inf
inf/inf-openflights,192,207,213
inf/inf-power,-Inf,-Inf,-Inf
power/power-1138-bus,-Inf,-Inf,-Inf
power/power-494-bus,-Inf,-Inf,-Inf
power/power-662-bus,-Inf,-Inf,-Inf
power/power-685-bus,-Inf,-Inf,-Inf
power/power-US-Grid,665,641,730
power/power-bcspwr09,301,321,321
power/power-bcspwr10,363,397,397
power/power-eris1176,285,304,298
road/road-chesapeake,53,54,54
road/road-euroroad,-Inf,-Inf,-Inf
road/road-minnesota,656,684,617
tech/tech-WHOIS,247,279,291
tech/tech-as-caida2007,339,343,343
tech/tech-internet-as,305,319,319
tech/tech-pgp,726,793,753
tech/tech-routers-rf,222,245,245
web/web-BerkStan,-Inf,-Inf,-Inf
web/web-EPA,222,245,251
web/web-edu,125,141,141
web/web-google,229,247,247
web/web-indochina-2004,153,162,162
web/web-polblogs,132,142,142
web/web-spam,309,339,339
web/web-webbase-2001,697,692,729
web/web-wiki-chameleon,129,139,139


==> data/eigen_graph_infrastructure_32/matrix_vector_product_count.sorted.csv <==
percent,Float32,LinearTakum32,Posit32
0.0,53.0,54.0,54.0
0.03571428571428571,86.0,93.0,93.0
0.07142857142857142,125.0,139.0,139.0
0.10714285714285714,129.0,141.0,141.0
0.14285714285714285,132.0,142.0,142.0
0.17857142857142858,153.0,162.0,162.0
0.21428571428571427,192.0,207.0,213.0
0.25,222.0,245.0,245.0
0.2857142857142857,222.0,245.0,247.0
0.32142857142857145,229.0,247.0,251.0
0.35714285714285715,247.0,279.0,291.0
0.39285714285714285,285.0,304.0,298.0
0.42857142857142855,301.0,319.0,319.0
0.4642857142857143,305.0,321.0,321.0
0.5,309.0,339.0,339.0
0.5357142857142857,339.0,343.0,343.0
0.5714285714285714,363.0,397.0,397.0
0.6071428571428571,656.0,641.0,617.0
0.6428571428571429,665.0,684.0,729.0
0.6785714285714286,697.0,692.0,730.0
0.7142857142857143,726.0,793.0,753.0
0.75,10000.0,10000.0,10000.0
0.7857142857142857,10000.0,10000.0,10000.0
0.8214285714285714,10000.0,10000.0,10000.0
0.8571428571428571,10000.0,10000.0,10000.0
0.8928571428571429,10000.0,10000.0,10000.0
0.9285714285714286,10000.0,10000.0,10000.0
0.9642857142857143,10000.0,10000.0,10000.0
1.0,10000.0,10000.0,10000.0


==> data/eigen_graph_infrastructure_64/eigenvalues_absolute_error.csv <==
matrix\type,Float64,LinearTakum64,Posit64
inf/inf-USAir97,1.36261559874041328592455623410886012e-14,6.87108097400824307503548656856709053e-16,9.51755012044188177515281348513440695e-14
inf/inf-euroroad,-Inf,-Inf,-Inf
inf/inf-openflights,8.17653834295161069029647993951696914e-02,8.17653834295273165999546812545605024e-02,8.17653834295779787931533265693394527e-02
inf/inf-power,-Inf,-Inf,-Inf
power/power-1138-bus,-Inf,-Inf,-Inf
power/power-494-bus,-Inf,-Inf,-Inf
power/power-662-bus,-Inf,-Inf,-Inf
power/power-685-bus,-Inf,-Inf,-Inf
power/power-US-Grid,3.01831780873817468573794507097221675e-14,3.20766427806003951795211402351748252e-15,4.06091799190368096961488541214780950e-08
power/power-bcspwr09,1.60534263540701865563545824277935599e-14,1.68877714657107393807226587490827796e-15,1.45248512509987618142668387079745455e-08
power/power-bcspwr10,2.67729571988591810102553021922120441e-14,2.07619387015217980333927197993438086e-15,1.91523593498328518390905539679313255e-08
power/power-eris1176,1.43667363272532870179909220182144328e-14,9.35530926617405559669493757883650187e-16,1.03948619464963616102350490950400053e-10
road/road-chesapeake,9.55723791815787467677659483980051419e-15,4.36511764529212968456249920882437098e-16,4.26597728481767055726739675554531485e-13
road/road-euroroad,-Inf,-Inf,-Inf
road/road-minnesota,1.87043619894254105098503239726633482e-14,3.95741767021674622289025937161684913e-15,5.11679451946528887807755528027034274e-08
tech/tech-WHOIS,1.88428407138494428166961246581036724e-14,1.22899964887742327960219893466520555e-15,1.85336699494965781965324017490460538e-11
tech/tech-as-caida2007,4.36203799559484396683395480095463681e-14,2.19080773068006299016521197951686304e-15,3.50307233731674786610288467170512513e-08
tech/tech-internet-as,2.12675692913345886777096803660760414e-14,1.66569287992376956468440484838698797e-15,1.36838164693607956768017196622023592e-09
tech/tech-pgp,4.77380894226896311967655608199298995e-14,2.80452713758963443181159679062260938e-15,1.52300588838053816067600890482984009e-08
tech/tech-routers-rf,2.79828701965756799380701335601195460e-14,1.80663271561572193231619322049968202e-15,7.84254484009288378942682232405553658e-13
web/web-BerkStan,-Inf,-Inf,-Inf
web/web-EPA,2.05401136608569511541560053347391265e-14,1.10185651361322015052887886788390810e-15,1.27858967676457963256403656815213864e-09
web/web-edu,9.78067809791987604751319967710909135e-15,7.30539000178811025301384211895999306e-16,1.09611764113420748419210225738986798e-12
web/web-google,1.88810627154123447960275812164167167e-14,1.64499213659898937762108920226011286e-15,1.80564131374195823600041367874293965e-10
web/web-indochina-2004,1.89559985046642808356106120536144230e-14,1.12748631155612811439174329180282330e-15,2.10953030623274388181448664896850327e-08
web/web-polblogs,1.36887720831301519253674126534465530e-14,1.26175807710853240914151015145596570e-15,6.71002654335061556790427533888096747e-13
web/web-spam,2.90020410398203097965471879430136543e-14,1.96727588513945684308466168484556610e-15,4.52126773827030832594743441428022628e-09
web/web-webbase-2001,4.62547754122748162243230311055070666e-14,2.90641454629162971190664416470816303e-15,1.23021184553975774645602331322690987e-07
web/web-wiki-chameleon,1.31193139081694505445066182083611538e-14,7.36831942985867612906191187928872137e-16,1.93862859068852761037567614046475906e-11


==> data/eigen_graph_infrastructure_64/eigenvalues_absolute_error.sorted.csv <==
percent,Float64,LinearTakum64,Posit64
0.0,9.557237918157875e-15,4.36511764529213e-16,9.517550120441881e-14
0.03571428571428571,9.780678097919876e-15,6.871080974008243e-16,4.2659772848176705e-13
0.07142857142857142,1.311931390816945e-14,7.30539000178811e-16,6.710026543350615e-13
0.10714285714285714,1.3626155987404132e-14,7.368319429858676e-16,7.842544840092884e-13
0.14285714285714285,1.3688772083130153e-14,9.355309266174055e-16,1.0961176411342075e-12
0.17857142857142858,1.4366736327253286e-14,1.1018565136132202e-15,1.8533669949496577e-11
0.21428571428571427,1.6053426354070186e-14,1.1274863115561281e-15,1.9386285906885276e-11
0.25,1.870436198942541e-14,1.2289996488774232e-15,1.0394861946496361e-10
0.2857142857142857,1.8842840713849442e-14,1.2617580771085325e-15,1.805641313741958e-10
0.32142857142857145,1.8881062715412343e-14,1.6449921365989894e-15,1.2785896767645797e-9
0.35714285714285715,1.8955998504664282e-14,1.6656928799237695e-15,1.3683816469360795e-9
0.39285714285714285,2.054011366085695e-14,1.688777146571074e-15,4.521267738270308e-9
0.42857142857142855,2.126756929133459e-14,1.806632715615722e-15,1.4524851250998762e-8
0.4642857142857143,2.677295719885918e-14,1.9672758851394566e-15,1.523005888380538e-8
0.5,2.798287019657568e-14,2.07619387015218e-15,1.9152359349832853e-8
0.5357142857142857,2.900204103982031e-14,2.190807730680063e-15,2.109530306232744e-8
0.5714285714285714,3.018317808738175e-14,2.8045271375896343e-15,3.503072337316748e-8
0.6071428571428571,4.362037995594844e-14,2.9064145462916298e-15,4.060917991903681e-8
0.6428571428571429,4.625477541227482e-14,3.2076642780600393e-15,5.116794519465289e-8
0.6785714285714286,4.773808942268963e-14,3.9574176702167466e-15,1.2302118455397578e-7
0.7142857142857143,0.0817653834295161,0.08176538342952731,0.08176538342957798
0.75,100.0,100.0,100.0
0.7857142857142857,100.0,100.0,100.0
0.8214285714285714,100.0,100.0,100.0
0.8571428571428571,100.0,100.0,100.0
0.8928571428571429,100.0,100.0,100.0
0.9285714285714286,100.0,100.0,100.0
0.9642857142857143,100.0,100.0,100.0
1.0,100.0,100.0,100.0


==> data/eigen_graph_infrastructure_64/eigenvalues_logarithmic_relative_error.csv <==
matrix\type,Float64,LinearTakum64,Posit64
inf/inf-USAir97,8.95004363580288576807218463546390309e-15,4.53310965134085696453596126269153550e-16,6.42118264571276158462811555500784127e-14
inf/inf-euroroad,-Inf,-Inf,-Inf
inf/inf-openflights,4.18391788347701715561388597099718266e-02,4.18391788347760813134828820582289042e-02,4.18391788348026670338041940771206918e-02
inf/inf-power,-Inf,-Inf,-Inf
power/power-1138-bus,-Inf,-Inf,-Inf
power/power-494-bus,-Inf,-Inf,-Inf
power/power-662-bus,-Inf,-Inf,-Inf
power/power-685-bus,-Inf,-Inf,-Inf
power/power-US-Grid,1.51809132818866930562757213624666145e-14,1.61666004928735473809821303025400671e-15,2.04997648263077715461258417253197837e-08
power/power-bcspwr09,1.09059960292390313461403985240424189e-14,1.15261430904842880286708646670252478e-15,9.93745517271004289688201234634157405e-09
power/power-bcspwr10,1.79224496534927648132356080104219972e-14,1.39728030655525603847933757755468336e-15,1.28758889549954188586566925308494266e-08
power/power-eris1176,1.00978927619224110539257882364903611e-14,6.57410746827580260006609810627284892e-16,7.28710585289582591227223100206476344e-11
road/road-chesapeake,7.24605787697559702326211117385988133e-15,2.89800310943719332391993028722905391e-16,2.65230359028852043889875747480235980e-13
road/road-euroroad,-Inf,-Inf,-Inf
road/road-minnesota,9.41853599223622163709067693209519714e-15,1.98954611076703678262126873464711529e-15,2.57742381471342353755591203656999028e-08
tech/tech-WHOIS,1.04708242659382612845986248921479497e-14,6.87977444317253997110868872782953646e-16,1.07160950015934169593300491415800413e-11
tech/tech-as-caida2007,2.24734000322041552574473021515066053e-14,1.12772479011163940353602153152559268e-15,1.80530318181052747482787268277144604e-08
tech/tech-internet-as,1.08591588358215497049309468003198355e-14,8.51608291059765889786912170305423622e-16,6.98393033494924211594781675016596288e-10
tech/tech-pgp,2.40384855180816772795795265791385648e-14,1.41550231164907878351817943832683052e-15,7.68078720530378176676819748113296423e-09
tech/tech-routers-rf,1.46080653234866502738759933081737256e-14,9.37434915158959157675663795338966624e-16,4.10601813860281118496971018576201169e-13
web/web-BerkStan,-Inf,-Inf,-Inf
web/web-EPA,1.03871501256815433890179196528299420e-14,5.64137081361462726847341288897929078e-16,6.59211732320941634853990172865784328e-10
web/web-edu,5.19409385938717201420074621265940303e-15,3.88856527305397456448291145978498772e-16,5.75865423237302075520454727342902610e-13
web/web-google,9.53388406339265746294675238260443269e-15,8.35957790866586200533125823723713023e-16,9.17679711137685816468472792309092282e-11
web/web-indochina-2004,1.02839709735788111975386941022131605e-14,6.11423714407885233625928276841762258e-16,1.14600034892363840685557631356837674e-08
web/web-polblogs,7.68266679894575231048573436304286493e-15,7.03975476879049645796932875621225311e-16,3.72054605134598733474690991052376919e-13
web/web-spam,1.53924580240862213263488341472262301e-14,1.04102824495178181478670300682721698e-15,2.40465055240572941591435289909462841e-09
web/web-webbase-2001,2.31954354193080472484870157559291832e-14,1.45693775625354832500077969724084129e-15,6.16405966221900756404247738829654898e-08
web/web-wiki-chameleon,7.08561484166106734106939524130026628e-15,3.97991604745861134922564255915578793e-16,1.02895548704191550555807187904349504e-11


==> data/eigen_graph_infrastructure_64/eigenvalues_logarithmic_relative_error.sorted.csv <==
percent,Float64,LinearTakum64,Posit64
0.0,5.194093859387172e-15,2.898003109437193e-16,6.421182645712761e-14
0.03571428571428571,7.085614841661068e-15,3.8885652730539744e-16,2.6523035902885205e-13
0.07142857142857142,7.246057876975598e-15,3.9799160474586115e-16,3.7205460513459874e-13
0.10714285714285714,7.682666798945752e-15,4.533109651340857e-16,4.106018138602811e-13
0.14285714285714285,8.950043635802885e-15,5.641370813614628e-16,5.758654232373021e-13
0.17857142857142858,9.418535992236221e-15,6.1142371440788525e-16,1.0289554870419154e-11
0.21428571428571427,9.533884063392657e-15,6.574107468275802e-16,1.0716095001593417e-11
0.25,1.0097892761922411e-14,6.87977444317254e-16,7.287105852895827e-11
0.2857142857142857,1.028397097357881e-14,7.039754768790497e-16,9.176797111376858e-11
0.32142857142857145,1.0387150125681543e-14,8.359577908665862e-16,6.592117323209416e-10
0.35714285714285715,1.0470824265938261e-14,8.516082910597659e-16,6.983930334949242e-10
0.39285714285714285,1.085915883582155e-14,9.374349151589593e-16,2.4046505524057292e-9
0.42857142857142855,1.0905996029239031e-14,1.0410282449517819e-15,7.680787205303782e-9
0.4642857142857143,1.460806532348665e-14,1.1277247901116394e-15,9.937455172710042e-9
0.5,1.5180913281886694e-14,1.1526143090484289e-15,1.1460003489236384e-8
0.5357142857142857,1.539245802408622e-14,1.397280306555256e-15,1.2875888954995419e-8
0.5714285714285714,1.7922449653492764e-14,1.4155023116490788e-15,1.8053031818105276e-8
0.6071428571428571,2.2473400032204156e-14,1.4569377562535483e-15,2.049976482630777e-8
0.6428571428571429,2.319543541930805e-14,1.6166600492873548e-15,2.5774238147134235e-8
0.6785714285714286,2.403848551808168e-14,1.9895461107670367e-15,6.164059662219007e-8
0.7142857142857143,0.041839178834770174,0.04183917883477608,0.04183917883480267
0.75,10.0,10.0,10.0
0.7857142857142857,10.0,10.0,10.0
0.8214285714285714,10.0,10.0,10.0
0.8571428571428571,10.0,10.0,10.0
0.8928571428571429,10.0,10.0,10.0
0.9285714285714286,10.0,10.0,10.0
0.9642857142857143,10.0,10.0,10.0
1.0,10.0,10.0,10.0


==> data/eigen_graph_infrastructure_64/eigenvalues_relative_error.csv <==
matrix\type,Float64,LinearTakum64,Posit64
inf/inf-USAir97,2.81690678455473414408457930959925470e-15,1.42044422732284127535681278132084152e-16,1.96754326982572175824272714250742861e-14
inf/inf-euroroad,-Inf,-Inf,-Inf
inf/inf-openflights,1.31157032970270902644157106309875489e-02,1.31157032970288883732681641373621768e-02,1.31157032970370149210381368239998694e-02
inf/inf-power,-Inf,-Inf,-Inf
power/power-1138-bus,-Inf,-Inf,-Inf
power/power-494-bus,-Inf,-Inf,-Inf
power/power-662-bus,-Inf,-Inf,-Inf
power/power-685-bus,-Inf,-Inf,-Inf
power/power-US-Grid,4.80776852072717745591354185439028423e-15,5.10937161635913358607011082333129229e-16,6.46848838455856397723393896015653291e-09
power/power-bcspwr09,3.45461581878550762902791263434294086e-15,3.63416264931424550634144879431240449e-16,3.12567421997639246281176222651132832e-09
power/power-bcspwr10,5.65817611251059745036899198070780865e-15,4.38781210225688584058364141933150932e-16,4.04764484425578768054139502208300042e-09
power/power-eris1176,3.19157749342185084263830179087816175e-15,2.07828652366103970496505803604074232e-16,2.30922365942855817668985227063390187e-11
road/road-chesapeake,2.17614431615719647181823073913858470e-15,9.93919585815948558470778219255471137e-17,9.71345727783349357106161435295747841e-14
road/road-euroroad,-Inf,-Inf,-Inf
road/road-minnesota,2.97579677949813444050084038003823514e-15,6.29610930584955573911894800992316647e-16,8.14063621148205944330329306165730295e-09
tech/tech-WHOIS,3.30998797750357542373841715243157991e-15,2.15889638081504102714936661457087181e-16,3.25567814553373809636205815138156444e-12
tech/tech-as-caida2007,7.06977993091334819582040741852374711e-15,3.55075506964711334118656049181835190e-16,5.67760999145592423165204284576310772e-09
tech/tech-internet-as,3.43308384200638835659037221774045908e-15,2.68881846979163355800513438441935974e-16,2.20888849940573040558246650077954644e-10
tech/tech-pgp,7.60562128252969720727420673966386455e-15,4.46816610028505077028835011214579041e-16,2.42644943234354604091891270868081644e-09
tech/tech-routers-rf,4.59495971585921716805813630113551511e-15,2.96660224319070854389332592019677110e-16,1.28779418826222431296448534342982000e-13
web/web-BerkStan,-Inf,-Inf,-Inf
web/web-EPA,3.30724701754021061721465314732321816e-15,1.77414386725089882410804706681883516e-16,2.05870910208046852910925437199235133e-10
web/web-edu,1.63753176366359604991765779139382546e-15,1.22310621555193579254548198908136256e-16,1.83517690297058133565460434569028203e-13
web/web-google,3.03170099872342496121559397443480294e-15,2.64133665492695899459742507305350805e-16,2.89928838048892696998387131263548346e-11
web/web-indochina-2004,3.22622572029392067757434029807005903e-15,1.91893101106051573750613526809160939e-16,3.59032573780429474153527731610914006e-09
web/web-polblogs,2.39816265580802279456054312199867322e-15,2.21049856247873363660274579215813824e-16,1.17554262559278525240026607364059172e-13
web/web-spam,4.80705424234883697436174437793316418e-15,3.26073667592768208506171782542235252e-16,7.49394817840788616657836752832609040e-10
web/web-webbase-2001,7.33261846370362158805485939234031438e-15,4.60744404774674040066774669359972789e-16,1.95021465620993650188980574082326846e-08
web/web-wiki-chameleon,2.22916489111568552164176066481327492e-15,1.25198612477276476072207756905483500e-16,3.29401584680805340741566532170885994e-12


==> data/eigen_graph_infrastructure_64/eigenvalues_relative_error.sorted.csv <==
percent,Float64,LinearTakum64,Posit64
0.0,1.6375317636635961e-15,9.939195858159485e-17,1.9675432698257217e-14
0.03571428571428571,2.1761443161571965e-15,1.223106215551936e-16,9.713457277833493e-14
0.07142857142857142,2.2291648911156856e-15,1.251986124772765e-16,1.1755426255927852e-13
0.10714285714285714,2.398162655808023e-15,1.4204442273228412e-16,1.2877941882622244e-13
0.14285714285714285,2.8169067845547342e-15,1.7741438672508988e-16,1.8351769029705814e-13
0.17857142857142858,2.9757967794981343e-15,1.9189310110605158e-16,3.255678145533738e-12
0.21428571428571427,3.031700998723425e-15,2.0782865236610396e-16,3.2940158468080536e-12
0.25,3.1915774934218508e-15,2.158896380815041e-16,2.309223659428558e-11
0.2857142857142857,3.226225720293921e-15,2.2104985624787337e-16,2.899288380488927e-11
0.32142857142857145,3.3072470175402106e-15,2.641336654926959e-16,2.0587091020804686e-10
0.35714285714285715,3.3099879775035755e-15,2.6888184697916337e-16,2.2088884994057304e-10
0.39285714285714285,3.4330838420063883e-15,2.966602243190709e-16,7.493948178407886e-10
0.42857142857142855,3.4546158187855077e-15,3.260736675927682e-16,2.426449432343546e-9
0.4642857142857143,4.594959715859217e-15,3.5507550696471135e-16,3.1256742199763925e-9
0.5,4.807054242348837e-15,3.6341626493142455e-16,3.5903257378042946e-9
0.5357142857142857,4.8077685207271774e-15,4.387812102256886e-16,4.0476448442557875e-9
0.5714285714285714,5.658176112510598e-15,4.46816610028505e-16,5.677609991455924e-9
0.6071428571428571,7.069779930913348e-15,4.607444047746741e-16,6.468488384558564e-9
0.6428571428571429,7.332618463703622e-15,5.109371616359133e-16,8.140636211482059e-9
0.6785714285714286,7.605621282529697e-15,6.296109305849556e-16,1.9502146562099364e-8
0.7142857142857143,0.01311570329702709,0.013115703297028889,0.013115703297037014
0.75,10.0,10.0,10.0
0.7857142857142857,10.0,10.0,10.0
0.8214285714285714,10.0,10.0,10.0
0.8571428571428571,10.0,10.0,10.0
0.8928571428571429,10.0,10.0,10.0
0.9285714285714286,10.0,10.0,10.0
0.9642857142857143,10.0,10.0,10.0
1.0,10.0,10.0,10.0


==> data/eigen_graph_infrastructure_64/eigenvectors_absolute_error.csv <==
matrix\type,Float64,LinearTakum64,Posit64
inf/inf-USAir97,3.38452459003002184452344191062366492e-12,3.32434958096644714715000948583150206e-12,6.15646461462280174182344973157439671e-12
inf/inf-euroroad,-Inf,-Inf,-Inf
inf/inf-openflights,2.43760181288785496447144395290743390e+00,2.32913548955250736268011221862023118e+00,2.32915544501396980348054497953230814e+00
inf/inf-power,-Inf,-Inf,-Inf
power/power-1138-bus,-Inf,-Inf,-Inf
power/power-494-bus,-Inf,-Inf,-Inf
power/power-662-bus,-Inf,-Inf,-Inf
power/power-685-bus,-Inf,-Inf,-Inf
power/power-US-Grid,2.39032625588108889539326901050725421e-10,2.35999023129936224524832636812738087e-10,7.14884569509856297356868133452588581e-07
power/power-bcspwr09,4.67611372997880822571876206229232202e-11,4.36565814889985113624410794838494687e-11,7.76166810382317823377223921731622816e-09
power/power-bcspwr10,7.13380718214589085287732238798417997e-11,5.04540365085150092739439027863962045e-11,4.20463062527116261990318564440103050e-05
power/power-eris1176,2.86496798467070513349947093923222219e-10,1.30468309852364252520702767905916650e-10,6.05463008091240106377755859097332290e-07
road/road-chesapeake,1.14124780156854841610019526368949018e-12,1.12990949703600390035355601938097953e-12,1.18835370211668521618851508669779097e-12
road/road-euroroad,-Inf,-Inf,-Inf
road/road-minnesota,1.35016679243136290437934228593859015e-10,1.34563143317943712449001060904952009e-10,3.07187350725790632412646850051061452e-07
tech/tech-WHOIS,2.73920620512655782982874358152020685e-11,2.73589667125343548683896265153503214e-11,4.31764234117320402185056038809838605e-11
tech/tech-as-caida2007,6.06626760907719055929977599586785309e-11,4.66221273260496930004308505961160854e-11,4.58155147950065684756636245283425873e-08
tech/tech-internet-as,4.01595995472234570989477830343312552e-11,2.77578264436305963734597706378941936e-11,3.19945489971444593672503189576335140e-07
tech/tech-pgp,2.32933847494660042718945791286764814e-10,1.65227880779663591424637241437417863e-10,2.76961091828429497606754499747585642e-06
tech/tech-routers-rf,1.69473557822662135401894094600769679e-11,1.67376851111270614984579156001155087e-11,1.70023435640796504822095113439396713e-11
web/web-BerkStan,-Inf,-Inf,-Inf
web/web-EPA,1.23694761909617386359229488411201808e+00,1.95159453766753737248649211349700029e+00,1.94903078241930347739989247586363383e+00
web/web-edu,1.03518936208475876957592561787428213e-11,9.96374017993767515668606429533224370e-12,1.12104172528502988332903690121140911e-11
web/web-google,2.48049950620965962320519231052196762e-11,2.42675119045431534233199226367782047e-11,1.25449839843414199717723242880493761e-09
web/web-indochina-2004,6.04060822966390820673520833966234084e-10,6.11912485883706059480860693845947594e-11,9.49280832577953639609762208947114088e-08
web/web-polblogs,9.73240529836971800520251743633414503e-12,9.48064983132907787049851639159865750e-12,1.78892556590374086174486201193895721e-11
web/web-spam,3.78271637284028638102632902051897052e-11,3.76193033807890192671613314336858871e-11,1.16148436740730768031926599530265897e-06
web/web-webbase-2001,3.03647769112812306710441623080431188e-10,7.31383347175104437749687398236011430e-11,4.99547409728366730924667581024903262e-05
web/web-wiki-chameleon,6.75910657602705780043213357314957597e-12,6.64159367428828325455567461849242087e-12,2.90033315522420437790580447463061782e-11


==> data/eigen_graph_infrastructure_64/eigenvectors_absolute_error.sorted.csv <==
percent,Float64,LinearTakum64,Posit64
0.0,1.1412478015685485e-12,1.129909497036004e-12,1.1883537021166853e-12
0.03571428571428571,3.384524590030022e-12,3.324349580966447e-12,6.156464614622802e-12
0.07142857142857142,6.759106576027058e-12,6.641593674288283e-12,1.1210417252850299e-11
0.10714285714285714,9.732405298369718e-12,9.480649831329077e-12,1.700234356407965e-11
0.14285714285714285,1.0351893620847588e-11,9.963740179937676e-12,1.7889255659037408e-11
0.17857142857142858,1.6947355782266213e-11,1.6737685111127062e-11,2.9003331552242043e-11
0.21428571428571427,2.4804995062096596e-11,2.4267511904543153e-11,4.317642341173204e-11
0.25,2.7392062051265578e-11,2.7358966712534356e-11,1.254498398434142e-9
0.2857142857142857,3.782716372840286e-11,2.7757826443630596e-11,7.761668103823178e-9
0.32142857142857145,4.0159599547223455e-11,3.761930338078902e-11,4.581551479500657e-8
0.35714285714285715,4.676113729978808e-11,4.365658148899851e-11,9.492808325779536e-8
0.39285714285714285,6.06626760907719e-11,4.6622127326049694e-11,3.071873507257906e-7
0.42857142857142855,7.133807182145891e-11,5.045403650851501e-11,3.199454899714446e-7
0.4642857142857143,1.350166792431363e-10,6.11912485883706e-11,6.054630080912401e-7
0.5,2.3293384749466005e-10,7.313833471751045e-11,7.148845695098563e-7
0.5357142857142857,2.390326255881089e-10,1.3046830985236425e-10,1.1614843674073076e-6
0.5714285714285714,2.864967984670705e-10,1.345631433179437e-10,2.769610918284295e-6
0.6071428571428571,3.036477691128123e-10,1.6522788077966358e-10,4.204630625271162e-5
0.6428571428571429,6.040608229663908e-10,2.3599902312993624e-10,4.995474097283667e-5
0.6785714285714286,1.236947619096174,1.9515945376675374,1.9490307824193034
0.7142857142857143,2.437601812887855,2.3291354895525074,2.3291554450139698
0.75,1000.0,1000.0,1000.0
0.7857142857142857,1000.0,1000.0,1000.0
0.8214285714285714,1000.0,1000.0,1000.0
0.8571428571428571,1000.0,1000.0,1000.0
0.8928571428571429,1000.0,1000.0,1000.0
0.9285714285714286,1000.0,1000.0,1000.0
0.9642857142857143,1000.0,1000.0,1000.0
1.0,1000.0,1000.0,1000.0


==> data/eigen_graph_infrastructure_64/eigenvectors_logarithmic_relative_error.csv <==
matrix\type,Float64,LinearTakum64,Posit64
inf/inf-USAir97,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
inf/inf-euroroad,-Inf,-Inf,-Inf
inf/inf-openflights,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
inf/inf-power,-Inf,-Inf,-Inf
power/power-1138-bus,-Inf,-Inf,-Inf
power/power-494-bus,-Inf,-Inf,-Inf
power/power-662-bus,-Inf,-Inf,-Inf
power/power-685-bus,-Inf,-Inf,-Inf
power/power-US-Grid,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
power/power-bcspwr09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
power/power-bcspwr10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
power/power-eris1176,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
road/road-chesapeake,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
road/road-euroroad,-Inf,-Inf,-Inf
road/road-minnesota,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tech/tech-WHOIS,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tech/tech-as-caida2007,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tech/tech-internet-as,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tech/tech-pgp,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tech/tech-routers-rf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
web/web-BerkStan,-Inf,-Inf,-Inf
web/web-EPA,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
web/web-edu,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
web/web-google,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
web/web-indochina-2004,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
web/web-polblogs,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
web/web-spam,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
web/web-webbase-2001,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
web/web-wiki-chameleon,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00


==> data/eigen_graph_infrastructure_64/eigenvectors_logarithmic_relative_error.sorted.csv <==
percent,Float64,LinearTakum64,Posit64
0.0,0.0,0.0,0.0
0.03571428571428571,0.0,0.0,0.0
0.07142857142857142,0.0,0.0,0.0
0.10714285714285714,0.0,0.0,0.0
0.14285714285714285,0.0,0.0,0.0
0.17857142857142858,0.0,0.0,0.0
0.21428571428571427,0.0,0.0,0.0
0.25,0.0,0.0,0.0
0.2857142857142857,0.0,0.0,0.0
0.32142857142857145,0.0,0.0,0.0
0.35714285714285715,0.0,0.0,0.0
0.39285714285714285,0.0,0.0,0.0
0.42857142857142855,0.0,0.0,0.0
0.4642857142857143,0.0,0.0,0.0
0.5,0.0,0.0,0.0
0.5357142857142857,0.0,0.0,0.0
0.5714285714285714,0.0,0.0,0.0
0.6071428571428571,0.0,0.0,0.0
0.6428571428571429,0.0,0.0,0.0
0.6785714285714286,0.0,0.0,0.0
0.7142857142857143,0.0,0.0,0.0
0.75,0.0,0.0,0.0
0.7857142857142857,0.0,0.0,0.0
0.8214285714285714,0.0,0.0,0.0
0.8571428571428571,0.0,0.0,0.0
0.8928571428571429,0.0,0.0,0.0
0.9285714285714286,0.0,0.0,0.0
0.9642857142857143,0.0,0.0,0.0
1.0,0.0,0.0,0.0


==> data/eigen_graph_infrastructure_64/eigenvectors_relative_error.csv <==
matrix\type,Float64,LinearTakum64,Posit64
inf/inf-USAir97,1.07028065013424807978515578123239546e-12,1.05125164144803087847771397057820171e-12,1.94684505164388166740623956849997552e-12
inf/inf-euroroad,-Inf,-Inf,-Inf
inf/inf-openflights,7.70837375728120560440148983195518229e-01,7.36537312611723570785460367895959573e-01,7.36543623082721673541415549256921270e-01
inf/inf-power,-Inf,-Inf,-Inf
power/power-1138-bus,-Inf,-Inf,-Inf
power/power-494-bus,-Inf,-Inf,-Inf
power/power-662-bus,-Inf,-Inf,-Inf
power/power-685-bus,-Inf,-Inf,-Inf
power/power-US-Grid,7.55887531948669256860088553614288161e-11,7.46294438665357957906632450886892343e-11,2.26066350376010750521232732873606130e-07
power/power-bcspwr09,1.47871699847186184318193649035754207e-11,1.38054232361980394283176419342627014e-11,2.45445496503615016093750750613296826e-09
power/power-bcspwr10,2.25590790840486871927909374958201685e-11,1.59549672516196830565637168298567324e-11,1.32962094955548018911321637699611449e-05
power/power-eris1176,9.05982425502179469556976418352416456e-11,4.12577021606057540788782804521370577e-11,1.91464214454527528694684456040501178e-07
road/road-chesapeake,3.60894242761649615733534979853200151e-13,3.57308756048904475609104442368440685e-13,3.75790436458198257494603118942388049e-13
road/road-euroroad,-Inf,-Inf,-Inf
road/road-minnesota,4.26960228520689617846819191844166703e-11,4.25526021996369331198486681992717194e-11,9.71411696686476503629503488088932046e-08
tech/tech-WHOIS,8.66213058906631700899195142660009106e-12,8.65166492403377169220572553239923425e-12,1.36535839200891230021370618838574660e-11
tech/tech-as-caida2007,1.91832225407878470089795293019799780e-11,1.47432111712692682880648457408773976e-11,1.44881378925363136820219963624736682e-08
tech/tech-internet-as,1.26995804489492899957075537144544907e-11,8.77779544575241284785885922674570067e-12,1.01175647540832548437578472696496757e-07
tech/tech-pgp,7.36601502229431668025850935144892209e-11,5.22496436226494517670770499601811371e-11,8.75827873424885676798618391930406026e-07
tech/tech-routers-rf,5.35922445891858556966960526901043640e-12,5.29292077098500042362389918297692687e-12,5.37661312231967004322347835677514581e-12
web/web-BerkStan,-Inf,-Inf,-Inf
web/web-EPA,3.91157182266629641413483703148767730e-01,6.17148380817269012481428209050079458e-01,6.16337650222506064053103801029553244e-01
web/web-edu,3.27355619376458817679922967319501610e-12,3.15081129827389782560337818631756482e-12,3.54504520398546738933020028051336161e-12
web/web-google,7.84402817454550275254496501638174082e-12,7.67406107636070140202792874021529030e-12,3.96707226008529782126336779897813072e-10
web/web-indochina-2004,1.91020804584954398090272386517139954e-10,1.93503718408814244551783777172420111e-11,3.00188957008730227552247148596807861e-08
web/web-polblogs,3.07765678547389295712336699973988818e-12,2.99804471654910565437924443345194423e-12,5.65707935276147552930754025608707433e-12
web/web-spam,1.19619994805859996267219330893325343e-11,1.18962682672165901975374822618077255e-11,3.67293606768693116013123643282925561e-07
web/web-webbase-2001,9.60218556825412385809667229482058968e-11,2.31283721979100671109515606050752819e-11,1.57970761397899424064214739899282071e-05
web/web-wiki-chameleon,2.13741717280675502880160388997681024e-12,2.10025633041174616419182411538199011e-12,9.17165874381116995477661782806911045e-12


==> data/eigen_graph_infrastructure_64/eigenvectors_relative_error.sorted.csv <==
percent,Float64,LinearTakum64,Posit64
0.0,3.608942427616496e-13,3.573087560489045e-13,3.7579043645819824e-13
0.03571428571428571,1.0702806501342482e-12,1.0512516414480308e-12,1.9468450516438816e-12
0.07142857142857142,2.1374171728067552e-12,2.100256330411746e-12,3.5450452039854674e-12
0.10714285714285714,3.0776567854738928e-12,2.9980447165491056e-12,5.37661312231967e-12
0.14285714285714285,3.273556193764588e-12,3.1508112982738977e-12,5.657079352761476e-12
0.17857142857142858,5.359224458918586e-12,5.292920770985001e-12,9.17165874381117e-12
0.21428571428571427,7.844028174545503e-12,7.674061076360701e-12,1.3653583920089124e-11
0.25,8.662130589066316e-12,8.651664924033772e-12,3.967072260085298e-10
0.2857142857142857,1.1961999480585999e-11,8.777795445752413e-12,2.4544549650361503e-9
0.32142857142857145,1.269958044894929e-11,1.189626826721659e-11,1.4488137892536314e-8
0.35714285714285715,1.478716998471862e-11,1.3805423236198039e-11,3.001889570087302e-8
0.39285714285714285,1.9183222540787847e-11,1.474321117126927e-11,9.714116966864765e-8
0.42857142857142855,2.2559079084048687e-11,1.5954967251619685e-11,1.0117564754083254e-7
0.4642857142857143,4.269602285206896e-11,1.9350371840881425e-11,1.9146421445452752e-7
0.5,7.366015022294317e-11,2.3128372197910066e-11,2.2606635037601074e-7
0.5357142857142857,7.558875319486693e-11,4.1257702160605756e-11,3.672936067686931e-7
0.5714285714285714,9.059824255021795e-11,4.255260219963693e-11,8.758278734248856e-7
0.6071428571428571,9.602185568254124e-11,5.2249643622649454e-11,1.3296209495554802e-5
0.6428571428571429,1.910208045849544e-10,7.46294438665358e-11,1.5797076139789943e-5
0.6785714285714286,0.39115718226662965,0.617148380817269,0.6163376502225061
0.7142857142857143,0.7708373757281206,0.7365373126117236,0.7365436230827217
0.75,100.0,100.0,100.0
0.7857142857142857,100.0,100.0,100.0
0.8214285714285714,100.0,100.0,100.0
0.8571428571428571,100.0,100.0,100.0
0.8928571428571429,100.0,100.0,100.0
0.9285714285714286,100.0,100.0,100.0
0.9642857142857143,100.0,100.0,100.0
1.0,100.0,100.0,100.0


==> data/eigen_graph_infrastructure_64/matrix_vector_product_count.csv <==
matrix\type,Float64,LinearTakum64,Posit64
inf/inf-USAir97,113,113,113
inf/inf-euroroad,-Inf,-Inf,-Inf
inf/inf-openflights,240,240,240
inf/inf-power,-Inf,-Inf,-Inf
power/power-1138-bus,-Inf,-Inf,-Inf
power/power-494-bus,-Inf,-Inf,-Inf
power/power-662-bus,-Inf,-Inf,-Inf
power/power-685-bus,-Inf,-Inf,-Inf
power/power-US-Grid,828,828,828
power/power-bcspwr09,395,395,395
power/power-bcspwr10,513,513,513
power/power-eris1176,251,251,251
road/road-chesapeake,70,70,70
road/road-euroroad,-Inf,-Inf,-Inf
road/road-minnesota,743,743,743
tech/tech-WHOIS,472,472,472
tech/tech-as-caida2007,407,407,407
tech/tech-internet-as,388,388,388
tech/tech-pgp,1000,1000,1000
tech/tech-routers-rf,328,328,328
web/web-BerkStan,-Inf,-Inf,-Inf
web/web-EPA,348,354,354
web/web-edu,181,181,181
web/web-google,348,348,348
web/web-indochina-2004,185,185,185
web/web-polblogs,183,183,183
web/web-spam,436,436,436
web/web-webbase-2001,746,746,746
web/web-wiki-chameleon,185,185,185


==> data/eigen_graph_infrastructure_64/matrix_vector_product_count.sorted.csv <==
percent,Float64,LinearTakum64,Posit64
0.0,70.0,70.0,70.0
0.03571428571428571,113.0,113.0,113.0
0.07142857142857142,181.0,181.0,181.0
0.10714285714285714,183.0,183.0,183.0
0.14285714285714285,185.0,185.0,185.0
0.17857142857142858,185.0,185.0,185.0
0.21428571428571427,240.0,240.0,240.0
0.25,251.0,251.0,251.0
0.2857142857142857,328.0,328.0,328.0
0.32142857142857145,348.0,348.0,348.0
0.35714285714285715,348.0,354.0,354.0
0.39285714285714285,388.0,388.0,388.0
0.42857142857142855,395.0,395.0,395.0
0.4642857142857143,407.0,407.0,407.0
0.5,436.0,436.0,436.0
0.5357142857142857,472.0,472.0,472.0
0.5714285714285714,513.0,513.0,513.0
0.6071428571428571,743.0,743.0,743.0
0.6428571428571429,746.0,746.0,746.0
0.6785714285714286,828.0,828.0,828.0
0.7142857142857143,1000.0,1000.0,1000.0
0.75,10000.0,10000.0,10000.0
0.7857142857142857,10000.0,10000.0,10000.0
0.8214285714285714,10000.0,10000.0,10000.0
0.8571428571428571,10000.0,10000.0,10000.0
0.8928571428571429,10000.0,10000.0,10000.0
0.9285714285714286,10000.0,10000.0,10000.0
0.9642857142857143,10000.0,10000.0,10000.0
1.0,10000.0,10000.0,10000.0


==> data/eigen_graph_misc_08/eigenvalues_absolute_error.csv <==
matrix\type,Float8_4,Float8_5,LinearTakum8,Posit8
dimacs/C125-9,-Inf,-Inf,-Inf,5.68438044808907101395587041911836607e-01
dimacs/C250-9,-Inf,-Inf,-Inf,-Inf
dimacs/C500-9,-Inf,-Inf,-Inf,-Inf
dimacs/DSJC500-5,-Inf,-Inf,-Inf,-Inf
dimacs/MANN-a27,-Inf,-Inf,-Inf,-Inf
dimacs/MANN-a9,-Inf,-Inf,-Inf,-Inf
dimacs/brock200-1,-Inf,-Inf,-Inf,-Inf
dimacs/brock200-2,-Inf,-Inf,-Inf,1.17682771988297219074866843497704653e+00
dimacs/brock200-3,-Inf,-Inf,-Inf,-Inf
dimacs/brock200-4,-Inf,-Inf,-Inf,-Inf
dimacs/brock400-1,-Inf,-Inf,-Inf,-Inf
dimacs/brock400-2,-Inf,-Inf,-Inf,-Inf
dimacs/brock400-3,-Inf,-Inf,-Inf,-Inf
dimacs/brock400-4,-Inf,-Inf,-Inf,7.67157378924726978545882496863539091e-01
dimacs/brock800-1,-Inf,-Inf,-Inf,-Inf
dimacs/brock800-2,-Inf,-Inf,-Inf,-Inf
dimacs/brock800-3,-Inf,-Inf,-Inf,-Inf
dimacs/brock800-4,-Inf,-Inf,-Inf,-Inf
dimacs/c-fat200-1,-Inf,-Inf,1.05547308594919544724333136602117287e+00,-Inf
dimacs/c-fat200-2,-Inf,-Inf,-Inf,1.34929514683731152657253755366171122e+00
dimacs/c-fat200-5,-Inf,-Inf,-Inf,-Inf
dimacs/c-fat500-1,-Inf,-Inf,-Inf,1.44112154595364681178778965435769302e+00
dimacs/c-fat500-10,-Inf,-Inf,-Inf,-Inf
dimacs/c-fat500-2,-Inf,-Inf,1.06196501758815576918674790129319671e+03,-Inf
dimacs/c-fat500-5,-Inf,-Inf,-Inf,-Inf
dimacs/gen200-p0-9-44,-Inf,-Inf,-Inf,-Inf
dimacs/gen200-p0-9-55,-Inf,-Inf,-Inf,9.10499169944840478105938462387658088e-01
dimacs/gen400-p0-9-55,-Inf,-Inf,-Inf,-Inf
dimacs/gen400-p0-9-65,-Inf,-Inf,-Inf,-Inf
dimacs/gen400-p0-9-75,-Inf,-Inf,-Inf,-Inf
dimacs/hamming6-2,-Inf,-Inf,6.41499720367012847911427334629356177e+01,2.39266345561155400574622144256361353e-01
dimacs/hamming6-4,-Inf,-Inf,-Inf,6.53878290037081806758858283934347574e-01
dimacs/hamming8-2,-Inf,-Inf,-Inf,-Inf
dimacs/hamming8-4,-Inf,-Inf,-Inf,1.23705856997088446457446304063129636e+00
dimacs/johnson16-2-4,-Inf,-Inf,1.14423132649110640347045180310833484e+03,-Inf
dimacs/johnson32-2-4,-Inf,-Inf,-Inf,-Inf
dimacs/johnson8-2-4,-Inf,-Inf,-Inf,-Inf
dimacs/johnson8-4-4,-Inf,-Inf,-Inf,4.71640621496385402971472218360906928e-01
dimacs/keller4,-Inf,-Inf,-Inf,1.23945935735313235090264944423503981e+00
dimacs/keller5,-Inf,-Inf,-Inf,-Inf
dimacs/p-hat1000-1,-Inf,-Inf,-Inf,-Inf
dimacs/p-hat300-3,-Inf,-Inf,-Inf,9.85642329168023667963383857155071334e-01
dimacs/p-hat500-1,-Inf,-Inf,-Inf,-Inf
dimacs/p-hat500-2,-Inf,-Inf,-Inf,-Inf
dimacs/p-hat500-3,-Inf,-Inf,-Inf,-Inf
dimacs/p-hat700-1,-Inf,-Inf,-Inf,-Inf
dimacs/p-hat700-2,-Inf,-Inf,-Inf,-Inf
dimacs/p-hat700-3,-Inf,-Inf,-Inf,-Inf
dimacs/san200-0-7-1,-Inf,-Inf,-Inf,1.02018438118602650226030940626134667e+00
dimacs/san200-0-7-2,-Inf,-Inf,-Inf,-Inf
dimacs/san200-0-9-1,-Inf,-Inf,-Inf,9.08004606005477561869069241182516489e-01
dimacs/san200-0-9-2,-Inf,-Inf,-Inf,8.10038909320644503565738983589029736e-01
dimacs/san200-0-9-3,-Inf,-Inf,-Inf,-Inf
dimacs/san400-0-5-1,-Inf,-Inf,-Inf,-Inf
dimacs/san400-0-7-1,-Inf,-Inf,-Inf,-Inf
dimacs/san400-0-7-2,-Inf,-Inf,-Inf,-Inf
dimacs/san400-0-7-3,-Inf,-Inf,-Inf,-Inf
dimacs/san400-0-9-1,-Inf,-Inf,-Inf,7.23061767302790856032558467483343954e-01
dimacs/sanr200-0-7,-Inf,-Inf,-Inf,-Inf
dimacs/sanr200-0-9,-Inf,-Inf,-Inf,9.09536481552325186542827333303006625e-01
dimacs/sanr400-0-5,-Inf,-Inf,-Inf,-Inf
dimacs/sanr400-0-7,-Inf,-Inf,-Inf,-Inf
dimacs10/bio-celegansneural,-Inf,-Inf,1.62319695024714694828054646985054459e+00,9.47042010940609449337609548636497818e-01
dimacs10/chesapeake,-Inf,-Inf,-Inf,-Inf
dimacs10/cs4,-Inf,-Inf,-Inf,-Inf
dimacs10/cti,-Inf,-Inf,-Inf,-Inf
dimacs10/delaunay_n10,-Inf,-Inf,-Inf,-Inf
dimacs10/delaunay_n11,-Inf,-Inf,-Inf,-Inf
dimacs10/delaunay_n12,-Inf,-Inf,-Inf,-Inf
dimacs10/delaunay_n13,-Inf,-Inf,-Inf,-Inf
dimacs10/delaunay_n14,-Inf,-Inf,-Inf,-Inf
dimacs10/delaunay_n15,-Inf,-Inf,-Inf,-Inf
dimacs10/fe-4elt2,-Inf,-Inf,-Inf,-Inf
dimacs10/fe-body,-Inf,-Inf,-Inf,-Inf
dimacs10/fe-sphere,-Inf,-Inf,-Inf,-Inf
dimacs10/polblogs,-Inf,-Inf,3.10363521812299322489138438911498547e+00,-Inf
dimacs10/rgg_n_2_15_s0,-Inf,-Inf,-Inf,-Inf
dimacs10/t60k,-Inf,-Inf,-Inf,-Inf
dimacs10/wing_nodal,-Inf,-Inf,-Inf,-Inf
labeled/AIDS,-Inf,-Inf,-Inf,-Inf
labeled/BA-1_10_60-L5,-Inf,-Inf,-Inf,-Inf
labeled/BZR,-Inf,-Inf,-Inf,-Inf
labeled/CL-10K-1d8-L5,-Inf,-Inf,-Inf,-Inf
labeled/COX2,-Inf,-Inf,-Inf,-Inf
labeled/DD199,-Inf,-Inf,-Inf,1.75975710855432483375500738965920730e+00
labeled/DD21,-Inf,-Inf,-Inf,-Inf
labeled/DD242,-Inf,-Inf,-Inf,-Inf
labeled/DD244,-Inf,-Inf,1.31263273494969077614288822349435648e+00,1.21202065175143707852551127801918031e+00
labeled/DD349,-Inf,-Inf,-Inf,1.22240704581537157285206847550144458e+00
labeled/DD497,-Inf,-Inf,-Inf,6.10008483917609921886882216619306683e-01
labeled/DD6,-Inf,-Inf,-Inf,-Inf
labeled/DD68,-Inf,-Inf,8.58735173621013632402824821187767538e-01,-Inf
labeled/DD687,-Inf,-Inf,-Inf,-Inf
labeled/ENZYMES,-Inf,-Inf,-Inf,-Inf
labeled/ENZYMES118,-Inf,-Inf,1.46360825413917064961912505687991402e+00,1.32112629484842305430410646424788120e+00
labeled/ENZYMES123,-Inf,-Inf,1.29398817961827046928907724362052379e+00,2.86316539453760063824501700723050924e+00
labeled/ENZYMES295,-Inf,-Inf,1.20464193179733394651657844359448671e+00,9.11688683515227745601849072849292867e-01
labeled/ENZYMES296,-Inf,-Inf,1.17963548934149132486791735534290238e+00,7.02820501584021976064201686450417491e-01
labeled/ENZYMES297,-Inf,-Inf,1.83609238956017991658183755996071671e+00,8.84660711447708586740818593308935241e-01
labeled/ENZYMES8,-Inf,-Inf,5.03806434445660958141060924133987569e-01,-Inf
labeled/Fingerprint,-Inf,-Inf,-Inf,-Inf
labeled/KKI,-Inf,-Inf,-Inf,-Inf
labeled/Letter-high,-Inf,-Inf,-Inf,-Inf
labeled/Letter-low,-Inf,-Inf,-Inf,-Inf
labeled/Letter-med,-Inf,-Inf,-Inf,-Inf
labeled/MSRC-21C,-Inf,-Inf,-Inf,-Inf
labeled/MSRC-9,-Inf,-Inf,-Inf,-Inf
labeled/OHSU,-Inf,-Inf,-Inf,-Inf
labeled/PTC-FM,-Inf,-Inf,-Inf,-Inf
labeled/PTC-FR,-Inf,-Inf,-Inf,-Inf
labeled/PTC-MM,-Inf,-Inf,-Inf,-Inf
labeled/PTC-MR,-Inf,-Inf,-Inf,-Inf
labeled/Peking-1,-Inf,-Inf,-Inf,-Inf
labeled/PubMed,-Inf,-Inf,-Inf,-Inf
labeled/SW-10000-6-0d3-L2,-Inf,-Inf,-Inf,-Inf
labeled/SW-10000-6-0d3-L5,-Inf,-Inf,-Inf,-Inf
labeled/SYNTHETIC,-Inf,-Inf,-Inf,-Inf
labeled/SYNTHETICnew,-Inf,-Inf,-Inf,-Inf
labeled/TerroristRel,-Inf,-Inf,-Inf,2.00235568256790759803703350034896737e+00
labeled/citeseer,-Inf,-Inf,-Inf,-Inf
labeled/cora,-Inf,-Inf,-Inf,-Inf
labeled/gene,-Inf,-Inf,-Inf,-Inf
labeled/hospital-detailed-list-of-contacts,-Inf,-Inf,-Inf,-Inf
labeled/internet-industry-partnerships,-Inf,-Inf,1.26712473027629603517699453399249696e+00,-Inf
labeled/reality-call,-Inf,-Inf,-Inf,-Inf
labeled/webkb-wisc,-Inf,-Inf,-Inf,1.72866491786152544849141322304549758e+00
misc/08blocks,-Inf,-Inf,1.24942709412543518206517782705641405e+00,-Inf
misc/1138_bus,-Inf,-Inf,-Inf,-Inf
misc/130bit,-Inf,-Inf,-Inf,1.27023419098978317644107638114684723e+00
misc/145bit,-Inf,-Inf,-Inf,-Inf
misc/162bit,-Inf,-Inf,-Inf,-Inf
misc/176bit,-Inf,-Inf,-Inf,-Inf
misc/192bit,-Inf,-Inf,-Inf,-Inf
misc/3elt,-Inf,-Inf,-Inf,-Inf
misc/3elt_dual,-Inf,-Inf,-Inf,-Inf
misc/494_bus,-Inf,-Inf,-Inf,-Inf
misc/662_bus,-Inf,-Inf,-Inf,-Inf
misc/685_bus,-Inf,-Inf,-Inf,-Inf
misc/Alemdar,-Inf,-Inf,-Inf,-Inf
misc/CAG_mat1916,-Inf,-Inf,-Inf,-Inf
misc/CAG_mat364,-Inf,-Inf,-Inf,7.63014318730878727535850404158905053e-01
misc/CAG_mat72,-Inf,-Inf,1.02290913771117140092278573340968549e+03,-Inf
misc/CSphd,-Inf,-Inf,-Inf,-Inf
misc/California,-Inf,-Inf,-Inf,-Inf
misc/Chebyshev1,-Inf,-Inf,-Inf,-Inf
misc/Chebyshev2,-Inf,-Inf,-Inf,-Inf
misc/Chebyshev3,-Inf,-Inf,-Inf,-Inf
misc/Chem97Zt,-Inf,-Inf,-Inf,-Inf
misc/Chem97ZtZ,-Inf,-Inf,-Inf,-Inf
misc/Cities,-Inf,-Inf,-Inf,4.96618260887664151424474163785846007e-01
misc/DK01R,-Inf,-Inf,-Inf,-Inf
misc/D_10,-Inf,-Inf,5.07858608251930704385894721189842712e+00,3.84096810823249732919400585264206449e+00
misc/D_11,-Inf,-Inf,8.59235760891220175984745628398353857e+00,2.26912939028000356465080875393728515e+00
misc/D_5,-Inf,-Inf,1.04659724331281482601666900182073702e+01,4.89615774474630607985538627819352043e+00
misc/D_6,-Inf,-Inf,-Inf,9.82411589409982098917134106522548630e+00
misc/D_7,-Inf,-Inf,-Inf,-Inf
misc/D_8,-Inf,-Inf,7.95185073584703884826077561966966260e+00,-Inf
misc/D_9,-Inf,-Inf,2.14613931237595692540692740260230313e+01,1.98524631956746834824055896716354488e+00
misc/EPA,-Inf,-Inf,-Inf,-Inf
misc/EVA,-Inf,-Inf,-Inf,-Inf
misc/EX1,-Inf,-Inf,-Inf,1.34302829006277636026797209158500021e+00
misc/EX2,-Inf,-Inf,-Inf,-Inf
misc/EX4,-Inf,-Inf,-Inf,-Inf
misc/EX5,-Inf,-Inf,-Inf,-Inf
misc/EX6,-Inf,-Inf,-Inf,-Inf
misc/Erdos02,-Inf,-Inf,-Inf,-Inf
misc/Erdos971,-Inf,-Inf,4.33517524415900898238678212612475168e+00,1.23806827676287775318169932000456989e+00
misc/Erdos972,-Inf,-Inf,-Inf,-Inf
misc/Erdos981,-Inf,-Inf,5.69120319619685630776915216425358923e-01,1.21558040240694884208484449670509932e+00
misc/Erdos982,-Inf,-Inf,-Inf,-Inf
misc/Erdos991,-Inf,-Inf,3.11266805512735475059556806782038764e+00,8.86771582499339517931074546651844631e-01
misc/Erdos992,-Inf,-Inf,-Inf,-Inf
misc/FA,-Inf,-Inf,-Inf,-Inf
misc/Franz1,-Inf,-Inf,-Inf,-Inf
misc/Franz10,-Inf,-Inf,1.20126038774568904351961088033637874e+01,-Inf
misc/Franz2,-Inf,-Inf,-Inf,-Inf
misc/Franz3,-Inf,-Inf,6.37514753688696471996407874244078673e+00,-Inf
misc/Franz4,-Inf,-Inf,-Inf,-Inf
misc/Franz5,-Inf,-Inf,-Inf,-Inf
misc/Franz6,-Inf,-Inf,-Inf,-Inf
misc/Franz7,-Inf,-Inf,7.11029997537937826660506516542407103e+00,-Inf
misc/Franz8,-Inf,-Inf,-Inf,-Inf
misc/Franz9,-Inf,-Inf,-Inf,-Inf
misc/G1,-Inf,-Inf,-Inf,-Inf
misc/G10,-Inf,-Inf,3.80698944843948641099517398986158825e+00,2.55449431978834066245950931849956049e+00
misc/G11,-Inf,-Inf,-Inf,1.51091209247646261091252605382701332e+00
misc/G12,-Inf,-Inf,3.35834280142787347001727490252426262e+00,1.28092842932928430994711604987204925e+00
misc/G13,-Inf,-Inf,2.66504815450962510453650861585889466e+00,1.53079420178240936499424342245198213e+00
misc/G14,-Inf,-Inf,-Inf,-Inf
misc/G15,-Inf,-Inf,-Inf,1.50819494651836856358793201158789882e+00
misc/G16,-Inf,-Inf,-Inf,9.32940234038542801079909998007783241e-01
misc/G17,-Inf,-Inf,-Inf,1.20912314233467802458886381335683560e+00
misc/G18,-Inf,-Inf,-Inf,1.59003414520539695333600394988117668e+00
misc/G19,-Inf,-Inf,8.15294790416027423878747132882808423e+00,4.82846089910990561369760469761026605e+00
misc/G2,-Inf,-Inf,-Inf,-Inf
misc/G20,-Inf,-Inf,-Inf,1.75861224676383479173248494007638114e+00
misc/G21,-Inf,-Inf,1.63770012477889272590918534302055541e+01,1.47666938059160223477903385882390305e+00
misc/G22,-Inf,-Inf,-Inf,-Inf
misc/G23,-Inf,-Inf,-Inf,-Inf
misc/G24,-Inf,-Inf,-Inf,-Inf
misc/G25,-Inf,-Inf,-Inf,-Inf
misc/G26,-Inf,-Inf,-Inf,-Inf
misc/G27,-Inf,-Inf,1.81847851237448397932849184931938562e+01,-Inf
misc/G28,-Inf,-Inf,-Inf,-Inf
misc/G29,-Inf,-Inf,9.10986853311516987685043552792259769e+00,2.86692341682119263471736768972219151e+00
misc/G3,-Inf,-Inf,-Inf,-Inf
misc/G30,-Inf,-Inf,9.51262350030004157790528417413751246e+00,-Inf
misc/G31,-Inf,-Inf,-Inf,-Inf
misc/G32,-Inf,-Inf,-Inf,-Inf
misc/G33,-Inf,-Inf,-Inf,-Inf
misc/G34,-Inf,-Inf,1.02248810238035066477474345946839919e+03,-Inf
misc/G35,-Inf,-Inf,-Inf,-Inf
misc/G36,-Inf,-Inf,-Inf,-Inf
misc/G37,-Inf,-Inf,-Inf,-Inf
misc/G38,-Inf,-Inf,-Inf,-Inf
misc/G39,-Inf,-Inf,-Inf,-Inf
misc/G4,-Inf,-Inf,-Inf,-Inf
misc/G40,-Inf,-Inf,-Inf,-Inf
misc/G41,-Inf,-Inf,-Inf,3.54166422273625768406340215937195478e+00
misc/G42,-Inf,-Inf,-Inf,-Inf
misc/G43,-Inf,-Inf,-Inf,-Inf
misc/G44,-Inf,-Inf,-Inf,-Inf
misc/G45,-Inf,-Inf,-Inf,1.47125880551450593122104289877143846e+00
misc/G46,-Inf,-Inf,-Inf,-Inf
misc/G47,-Inf,-Inf,-Inf,-Inf
misc/G48,-Inf,-Inf,-Inf,-Inf
misc/G49,-Inf,-Inf,-Inf,-Inf
misc/G5,-Inf,-Inf,-Inf,-Inf
misc/G50,-Inf,-Inf,-Inf,-Inf
misc/G51,-Inf,-Inf,-Inf,-Inf
misc/G52,-Inf,-Inf,-Inf,-Inf
misc/G53,-Inf,-Inf,-Inf,1.43736217677986796050947981678321705e+00
misc/G54,-Inf,-Inf,-Inf,-Inf
misc/G55,-Inf,-Inf,-Inf,-Inf
misc/G56,-Inf,-Inf,-Inf,-Inf
misc/G57,-Inf,-Inf,-Inf,-Inf
misc/G58,-Inf,-Inf,5.57692200817263243060321399193770148e+00,-Inf
misc/G59,-Inf,-Inf,-Inf,-Inf
misc/G6,-Inf,-Inf,2.28445711850360178431620583108484000e+01,1.89568842313443005374371502116293639e+00
misc/G60,-Inf,-Inf,-Inf,-Inf
misc/G61,-Inf,-Inf,8.84103427226568491089778643904527403e+00,-Inf
misc/G62,-Inf,-Inf,-Inf,-Inf
misc/G63,-Inf,-Inf,-Inf,-Inf
misc/G64,-Inf,-Inf,-Inf,-Inf
misc/G65,-Inf,-Inf,-Inf,-Inf
misc/G66,-Inf,-Inf,-Inf,-Inf
misc/G67,-Inf,-Inf,-Inf,-Inf
misc/G7,-Inf,-Inf,1.84151771446374321475790571371036791e+01,7.64668150786052225928114240356749069e+00
misc/G8,-Inf,-Inf,6.36376244262739330282277593361876559e+00,-Inf
misc/G9,-Inf,-Inf,-Inf,1.28213888936574096573017886334172976e+01
misc/GD00_a,-Inf,-Inf,5.07007609488746090360541358456987107e+00,2.90725971574602286590957465483658085e+00
misc/GD00_c,-Inf,-Inf,-Inf,1.45711459989619186484346469339871910e+00
misc/GD01_b,-Inf,-Inf,-Inf,-Inf
misc/GD01_c,-Inf,-Inf,-Inf,9.16301501242861533992928334776559109e-01
misc/GD02_a,-Inf,-Inf,-Inf,-Inf
misc/GD02_b,-Inf,-Inf,8.67936398862631421862704506969214362e-01,5.98275677740443468323608274264038832e-01
misc/GD06_Java,-Inf,-Inf,-Inf,-Inf
misc/GD06_theory,-Inf,-Inf,-Inf,1.56258136660199261029685658071445414e+00
misc/GD95_a,-Inf,-Inf,4.93823215233991147879297464455868409e+02,-Inf
misc/GD95_b,-Inf,-Inf,1.03026293113606683058788915193270072e+04,6.81210938866398981040373141657043981e-01
misc/GD95_c,-Inf,-Inf,9.35966744782858170391391418168686417e-01,1.10375013314992273307396758079917848e+00
misc/GD96_a,-Inf,-Inf,-Inf,1.06340374481020285753050644811273827e+00
misc/GD96_b,-Inf,-Inf,8.87804327682607144628174552756554417e+02,-Inf
misc/GD96_c,-Inf,-Inf,3.01055784165907340432011677824566902e+02,2.99658303893352350432994073613701708e-01
misc/GD96_d,-Inf,-Inf,1.08601110481395786015133591599337380e+00,-Inf
misc/GD97_a,-Inf,-Inf,1.47254064500305212410276273608817208e+00,-Inf
misc/GD97_b,-Inf,-Inf,5.61001449518541575425177256328832298e-01,-Inf
misc/GD97_c,-Inf,-Inf,-Inf,2.04765548695264808766167528548879979e+00
misc/GD98_a,-Inf,-Inf,3.28670629789448717501850094002977671e+04,-Inf
misc/GD98_b,-Inf,-Inf,1.11593643982883597177252977302962614e+00,1.19137171507929251583348309380610226e+00
misc/GD98_c,-Inf,-Inf,9.71347041645703367119324740433193083e-01,3.62352906522808910216804747591699888e-01
misc/GD99_b,-Inf,-Inf,-Inf,-Inf
misc/GD99_c,-Inf,-Inf,1.28119993112390149831191218204679784e+00,-Inf
misc/GL6_D_10,-Inf,-Inf,4.86550696550978146570159139497073555e+00,3.13672698243255236994760085759633633e+00
misc/GL6_D_6,-Inf,-Inf,5.58003184346471617584134333566302387e+00,1.20901472721173604249433740185182545e+00
misc/GL6_D_7,-Inf,-Inf,1.63523904825704067232504445247690985e+01,1.06326257217586694759897883732132849e+00
misc/GL6_D_8,-Inf,-Inf,7.30421931763063690219988700183710474e+00,5.75042207669906025768725796886805624e+00
misc/GL6_D_9,-Inf,-Inf,1.10438725549078193034286565721816960e+01,2.07817882965130372512710046326940790e+00
misc/GL7d10,-Inf,-Inf,1.04119807486390914776722792392368150e+00,3.82993161855452396334043231813072537e-01
misc/GL7d11,-Inf,-Inf,8.16650127024883018640338904243121417e+00,2.38337123338968977123417460739171332e+00
misc/GL7d12,-Inf,-Inf,3.38354185302687549847521688495546106e+01,-Inf
misc/GL7d25,-Inf,-Inf,7.94387239109506083853462735343353391e+00,-Inf
misc/GL7d26,-Inf,-Inf,8.49343919846724778756936420588114681e+00,2.57111773691838735195213816693825440e+00
misc/GlossGT,-Inf,-Inf,2.12406702123708799811357016336687679e+03,1.11555474930186369123951432296720101e+00
misc/Hamrle1,-Inf,-Inf,2.84659732028861232773578614802722304e+02,-Inf
misc/Hamrle2,-Inf,-Inf,-Inf,2.69350483160333944535521191299801126e+08
misc/Harvard500,-Inf,-Inf,-Inf,2.65152781865186623863447222982487066e+00
misc/IG5-10,-Inf,-Inf,-Inf,9.04558666255046703964801752249483322e-01
misc/IG5-11,-Inf,-Inf,-Inf,-Inf
misc/IG5-12,-Inf,-Inf,-Inf,-Inf
misc/IG5-13,-Inf,-Inf,-Inf,-Inf
misc/IG5-14,-Inf,-Inf,-Inf,-Inf
misc/IG5-6,-Inf,-Inf,-Inf,-Inf
misc/IG5-7,-Inf,-Inf,2.09180260095484247589240979546855140e+00,-Inf
misc/IG5-8,-Inf,-Inf,1.00194922028429529067063760329131712e+00,1.05432756094544237407144337333280782e+00
misc/IG5-9,-Inf,-Inf,-Inf,2.27370663922907583179882515649243018e+00
misc/Journals,-Inf,-Inf,-Inf,6.19786600049155014218310942512594294e-01
misc/Kaufhold,-Inf,-Inf,-Inf,-Inf
misc/Kohonen,-Inf,-Inf,-Inf,-Inf
misc/L,-Inf,-Inf,-Inf,-Inf
misc/L-9,-Inf,-Inf,-Inf,-Inf
misc/LF10,-Inf,-Inf,-Inf,-Inf
misc/LF10000,-Inf,-Inf,-Inf,-Inf
misc/LFAT5,-Inf,-Inf,7.75428397654693175801840245997198944e-01,2.45638194708150731693810442108794873e-01
misc/LFAT5000,-Inf,-Inf,-Inf,-Inf
misc/Lederberg,-Inf,-Inf,-Inf,-Inf
misc/M10PI_n,-Inf,-Inf,-Inf,-Inf
misc/M10PI_n1,-Inf,-Inf,-Inf,-Inf
misc/M20PI_n,-Inf,-Inf,-Inf,-Inf
misc/M20PI_n1,-Inf,-Inf,-Inf,-Inf
misc/M40PI_n,-Inf,-Inf,-Inf,-Inf
misc/M40PI_n1,-Inf,-Inf,-Inf,-Inf
misc/M80PI_n1,-Inf,-Inf,-Inf,-Inf
misc/Maragal_1,-Inf,-Inf,-Inf,-Inf
misc/Maragal_2,-Inf,-Inf,2.07268595782566100137233928447385286e+03,1.21375719552347623231587971610014294e+01
misc/Maragal_3,-Inf,-Inf,1.00271653538711135376646081464701517e+02,1.06061415611613408150141054684251332e+01
misc/Maragal_4,-Inf,-Inf,2.81332968722334439808112791353517130e+01,1.19051929924191884168074039489519725e+01
misc/Muu,-Inf,-Inf,-Inf,-Inf
misc/NotreDame_yeast,-Inf,-Inf,-Inf,-Inf
misc/ODLIS,-Inf,-Inf,-Inf,-Inf
misc/Oregon-1,-Inf,-Inf,2.95257387134252397210761984321099511e+00,-Inf
misc/Oregon-2,-Inf,-Inf,-Inf,-Inf
misc/PGPgiantcompo,-Inf,-Inf,-Inf,-Inf
misc/Pd,-Inf,-Inf,-Inf,-Inf
misc/Pd_rhs,-Inf,-Inf,-Inf,-Inf
misc/QRpivot,-Inf,-Inf,-Inf,5.19039816175084336838817559831957924e+00
misc/Ragusa16,-Inf,-Inf,-Inf,-Inf
misc/Ragusa18,-Inf,-Inf,-Inf,-Inf
misc/Roget,-Inf,-Inf,-Inf,1.87548713588794450696299674858241706e+00
misc/S10PI_n,-Inf,-Inf,-Inf,5.53970926808000782554211654248926480e-01
misc/S10PI_n1,-Inf,-Inf,-Inf,-Inf
misc/S20PI_n,-Inf,-Inf,-Inf,-Inf
misc/S20PI_n1,-Inf,-Inf,-Inf,-Inf
misc/S40PI_n,-Inf,-Inf,-Inf,-Inf
misc/S40PI_n1,-Inf,-Inf,-Inf,-Inf
misc/S80PI_n,-Inf,-Inf,-Inf,-Inf
misc/S80PI_n1,-Inf,-Inf,-Inf,-Inf
misc/Sandi_authors,-Inf,-Inf,1.01006734714642480390502174127210069e+00,7.00581517812431871453816909652433394e-01
misc/Sandi_sandi,-Inf,-Inf,1.56423880833275548298781196122539977e+00,2.12891775350829637509073159928914822e+00
misc/SciMet,-Inf,-Inf,-Inf,-Inf
misc/Si2,-Inf,-Inf,-Inf,-Inf
misc/SiH4,-Inf,-Inf,-Inf,-Inf
misc/Sieber,-Inf,-Inf,-Inf,-Inf
misc/SmaGri,-Inf,-Inf,-Inf,-Inf
misc/SmallW,-Inf,-Inf,-Inf,1.71828589558562987459674906368189464e+00
misc/TF10,-Inf,-Inf,-Inf,-Inf
misc/TF11,-Inf,-Inf,1.48742177972938531225937977229648769e+00,1.09594484917838912179041860555851103e+00
misc/TF12,-Inf,-Inf,-Inf,-Inf
misc/TF13,-Inf,-Inf,-Inf,-Inf
misc/TF14,-Inf,-Inf,-Inf,-Inf
misc/TF15,-Inf,-Inf,-Inf,-Inf
misc/TS,-Inf,-Inf,-Inf,1.56999064019163802564817123974553765e+08
misc/TSOPF_FS_b9_c1,-Inf,-Inf,-Inf,9.92288527536859893427600688912776050e+03
misc/TSOPF_FS_b9_c6,-Inf,-Inf,1.38922733515831413057780905026838543e+14,6.09751644524486461421385043087633270e+12
misc/TSOPF_RS_b9_c6,-Inf,-Inf,-Inf,-Inf
misc/Trec10,-Inf,-Inf,-Inf,-Inf
misc/Trec11,-Inf,-Inf,-Inf,-Inf
misc/Trec12,-Inf,-Inf,-Inf,-Inf
misc/Trec6,-Inf,-Inf,4.80154830922670813001057880331811326e-01,4.78957172726444106495535572132316532e-01
misc/Trec7,-Inf,-Inf,-Inf,-Inf
misc/Trec8,-Inf,-Inf,2.62780124136905144355280873435993370e+02,-Inf
misc/Trec9,-Inf,-Inf,-Inf,-Inf
misc/Trefethen_150,-Inf,-Inf,-Inf,3.51578052359572886123306725992069254e-01
misc/Trefethen_20,-Inf,-Inf,-Inf,-Inf
misc/Trefethen_200,-Inf,-Inf,6.17595154884622964276165979840997332e-01,1.64724797753418262804527830784737033e-01
misc/Trefethen_2000,-Inf,-Inf,1.33124059829172953372278656215603652e+00,2.65831047117035646982043455084520718e-01
misc/Trefethen_200b,-Inf,-Inf,9.93872375432425858163654703409220325e-01,1.23323003139698458042293482312395877e-01
misc/Trefethen_20b,-Inf,-Inf,-Inf,-Inf
misc/Trefethen_300,-Inf,-Inf,-Inf,5.00607717592063527337662344046296479e-01
misc/Trefethen_500,-Inf,-Inf,-Inf,2.87081520046230272994614948688497505e-01
misc/Trefethen_700,-Inf,-Inf,-Inf,3.46741755445226257495282192538142094e-01
misc/USAir97,-Inf,-Inf,-Inf,1.21959854736706120747291778424589147e+00
misc/USpowerGrid,-Inf,-Inf,-Inf,-Inf
misc/aa01,-Inf,-Inf,1.50003263304141488210118232228974207e+01,-Inf
misc/aa03,-Inf,-Inf,-Inf,-Inf
misc/aa3,-Inf,-Inf,-Inf,-Inf
misc/aa4,-Inf,-Inf,-Inf,-Inf
misc/aa5,-Inf,-Inf,-Inf,-Inf
misc/aa6,-Inf,-Inf,-Inf,-Inf
misc/abb313,-Inf,-Inf,-Inf,-Inf
misc/abtaha1,-Inf,-Inf,-Inf,-Inf
misc/abtaha2,-Inf,-Inf,-Inf,-Inf
misc/add20,-Inf,-Inf,-Inf,-Inf
misc/add32,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_01,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_02,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_03,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_04,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_05,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_06,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_07,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_08,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_09,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_10,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_11,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_12,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_13,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_14,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_15,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_16,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_17,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_18,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_19,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_20,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_21,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_22,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_23,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_24,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_25,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_26,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_27,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_28,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_29,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_30,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_31,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_32,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_33,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_34,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_35,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_36,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_37,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_38,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_39,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_40,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_41,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_42,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_43,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_44,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_45,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_46,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_47,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_48,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_49,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_50,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_51,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_52,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_53,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_54,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_55,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_56,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_57,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_58,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_59,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_60,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_61,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_62,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_63,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_64,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_65,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_66,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_67,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_68,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_69,-Inf,-Inf,-Inf,-Inf
misc/adder_trans_01,-Inf,-Inf,-Inf,-Inf
misc/adder_trans_02,-Inf,-Inf,-Inf,-Inf
misc/adjnoun,-Inf,-Inf,1.96305344382428420734494887238517654e+00,-Inf
misc/adjnoun_adjacency,-Inf,-Inf,4.44049787398390854890398844373290722e-01,8.34018255908399690145188745651565566e-01
misc/advogato,-Inf,-Inf,-Inf,-Inf
misc/aft01,-Inf,-Inf,-Inf,-Inf
misc/air02,-Inf,-Inf,-Inf,-Inf
misc/air03,-Inf,-Inf,6.65133363048615965338730198966143954e+00,-Inf
misc/air04,-Inf,-Inf,1.50003263304141488210118232228974207e+01,-Inf
misc/air05,-Inf,-Inf,-Inf,-Inf
misc/air06,-Inf,-Inf,-Inf,-Inf
misc/aircraft,-Inf,-Inf,-Inf,-Inf
misc/airfoil1,-Inf,-Inf,-Inf,-Inf
misc/airfoil1_dual,-Inf,-Inf,-Inf,-Inf
misc/arc130,-Inf,-Inf,1.94315937930860058962705446219150367e+00,-Inf
misc/arenas-jazz,-Inf,-Inf,-Inf,4.77313510645788715141844662362776429e-01
misc/arenas-meta,-Inf,-Inf,1.97759243936600318641917294087285349e+00,1.15136572462670256257966103022547536e+00
misc/arenas-pgp,-Inf,-Inf,-Inf,-Inf
misc/as-22july06,-Inf,-Inf,-Inf,-Inf
misc/as-735,-Inf,-Inf,-Inf,-Inf
misc/as-caida,-Inf,-Inf,-Inf,-Inf
misc/as-caida20071105,-Inf,-Inf,-Inf,-Inf
misc/as20000102,-Inf,-Inf,-Inf,-Inf
misc/ash219,-Inf,-Inf,1.53752433305863191383061866819210364e+00,1.22058908395695273844988779129181198e+00
misc/ash292,-Inf,-Inf,-Inf,1.15527455033906573492842140461008889e+00
misc/ash331,-Inf,-Inf,-Inf,1.48282723808530894216661357273434098e+00
misc/ash608,-Inf,-Inf,-Inf,9.83844984013718109506289611290440568e-01
misc/ash85,-Inf,-Inf,2.42292901690201325044296806948708468e+00,2.93605703332921003186021510524560454e+00
misc/ash958,-Inf,-Inf,-Inf,-Inf
misc/astro-ph,-Inf,-Inf,-Inf,-Inf
misc/aug2d,-Inf,-Inf,9.82430184487491063033394772314335052e+00,-Inf
misc/aug2dc,-Inf,-Inf,7.23453992420268615257639367261595429e+02,-Inf
misc/aug3d,-Inf,-Inf,9.82430184487491063033394772314335052e+00,-Inf
misc/aug3dcqp,-Inf,-Inf,-Inf,-Inf
misc/b2_ss,-Inf,-Inf,-Inf,-Inf
misc/b_dyn,-Inf,-Inf,-Inf,-Inf
misc/barth,-Inf,-Inf,-Inf,-Inf
misc/barth4,-Inf,-Inf,-Inf,-Inf
misc/barth5,-Inf,-Inf,-Inf,-Inf
misc/baxter,-Inf,-Inf,6.08523767472285586747399549202553646e+00,-Inf
misc/bayer02,-Inf,-Inf,7.22941334523784833407352769015134259e+01,9.72143424730369086959394633034493680e+00
misc/bayer03,-Inf,-Inf,-Inf,4.43884072330000038951477295499890993e+07
misc/bayer05,-Inf,-Inf,-Inf,-Inf
misc/bayer06,-Inf,-Inf,-Inf,4.24884282129183399512087147429992483e+08
misc/bayer07,-Inf,-Inf,4.53378129628913244869876426602314150e+04,4.11091158193036096349062795040767267e+07
misc/bayer08,-Inf,-Inf,-Inf,5.68665210922056302661813355300461367e+08
misc/bayer09,-Inf,-Inf,-Inf,-Inf
misc/bcspwr01,-Inf,-Inf,4.73763666682312873539880209538169057e-01,-Inf
misc/bcspwr02,-Inf,-Inf,-Inf,-Inf
misc/bcspwr03,-Inf,-Inf,5.40787242004308833159071420390169367e-01,6.90509711128017014592668350347645878e-01
misc/bcspwr04,-Inf,-Inf,2.32896517680627149655352455151712579e+00,-Inf
misc/bcspwr05,-Inf,-Inf,1.74973926319628172060070515074557535e+00,1.01840544446382320392400364949028080e+00
misc/bcspwr06,-Inf,-Inf,-Inf,-Inf
misc/bcspwr07,-Inf,-Inf,-Inf,-Inf
misc/bcspwr08,-Inf,-Inf,-Inf,-Inf
misc/bcspwr09,-Inf,-Inf,-Inf,-Inf
misc/bcspwr10,-Inf,-Inf,-Inf,-Inf
misc/bcsstk01,-Inf,-Inf,4.85066649378438432134462820935725440e-01,4.34011148416223616879756260270475282e-01
misc/bcsstk02,-Inf,-Inf,-Inf,5.03315197918200444883223841320011148e+07
misc/bcsstk03,-Inf,-Inf,-Inf,-Inf
misc/bcsstk04,-Inf,-Inf,-Inf,-Inf
misc/bcsstk05,-Inf,-Inf,-Inf,-Inf
misc/bcsstk06,-Inf,-Inf,-Inf,-Inf
misc/bcsstk07,-Inf,-Inf,-Inf,-Inf
misc/bcsstk08,-Inf,-Inf,-Inf,-Inf
misc/bcsstk09,-Inf,-Inf,-Inf,-Inf
misc/bcsstk10,-Inf,-Inf,-Inf,-Inf
misc/bcsstk11,-Inf,-Inf,-Inf,-Inf
misc/bcsstk12,-Inf,-Inf,-Inf,-Inf
misc/bcsstk13,-Inf,-Inf,-Inf,-Inf
misc/bcsstk14,-Inf,-Inf,-Inf,-Inf
misc/bcsstk15,-Inf,-Inf,-Inf,-Inf
misc/bcsstk19,-Inf,-Inf,-Inf,-Inf
misc/bcsstk20,-Inf,-Inf,-Inf,-Inf
misc/bcsstk21,-Inf,-Inf,-Inf,-Inf
misc/bcsstk22,-Inf,-Inf,-Inf,-Inf
misc/bcsstk23,-Inf,-Inf,-Inf,-Inf
misc/bcsstk26,-Inf,-Inf,-Inf,-Inf
misc/bcsstk27,-Inf,-Inf,-Inf,-Inf
misc/bcsstk34,-Inf,-Inf,-Inf,-Inf
misc/bcsstm01,-Inf,-Inf,-Inf,3.24759526419164492536396189032351060e-01
misc/bcsstm02,-Inf,-Inf,-Inf,1.85988327209296255019033769756569309e-03
misc/bcsstm03,-Inf,-Inf,-Inf,-Inf
misc/bcsstm04,-Inf,-Inf,1.50817770836198212255666390705907857e+02,1.97642353760523708249930846527044788e-01
misc/bcsstm05,-Inf,-Inf,5.78888426489404811655556482259127538e-16,-Inf
misc/bcsstm06,-Inf,-Inf,1.05325004057301030391221370688927358e-15,-Inf
misc/bcsstm07,-Inf,-Inf,-Inf,-Inf
misc/bcsstm08,-Inf,-Inf,5.46016442418306767654155031513574464e-16,-Inf
misc/bcsstm09,-Inf,-Inf,7.12513251343773515131001792386217443e-16,2.15795980242810231679508592117193280e-05
misc/bcsstm10,-Inf,-Inf,-Inf,-Inf
misc/bcsstm11,-Inf,-Inf,5.78888426489404811655556482259127367e-16,-Inf
misc/bcsstm12,-Inf,-Inf,-Inf,-Inf
misc/bcsstm13,-Inf,-Inf,-Inf,-Inf
misc/bcsstm19,-Inf,-Inf,7.85046229341887529696691185981781758e-16,1.52894918180448866362023995949336545e-05
misc/bcsstm20,-Inf,-Inf,5.87474804595220632231015346045146683e-16,-Inf
misc/bcsstm21,-Inf,-Inf,6.93889389861585741442655941531515002e-16,-Inf
misc/bcsstm22,-Inf,-Inf,5.78888426489404811655556482259127538e-16,4.20093612151259486711576677836647807e-03
misc/bcsstm23,-Inf,-Inf,8.05868213324843784690234628839841200e-16,4.25684835132795609267379750601557484e-03
misc/bcsstm24,-Inf,-Inf,8.05868213324843784690234628839840944e-16,-Inf
misc/bcsstm25,-Inf,-Inf,8.15843973306311009373798206935921016e-16,-Inf
misc/bcsstm26,-Inf,-Inf,8.05868213324843784690234628839840858e-16,-Inf
misc/bcsstm27,-Inf,-Inf,-Inf,-Inf
misc/bcsstm34,-Inf,-Inf,3.64683910508288276062246426379782247e+03,4.97977175531637953033517046140013232e+00
misc/bcsstm35,-Inf,-Inf,-Inf,-Inf
misc/bcsstm37,-Inf,-Inf,-Inf,-Inf
misc/bcsstm38,-Inf,-Inf,-Inf,-Inf
misc/bcsstm39,-Inf,-Inf,9.45689889935842937949236083404080768e-16,-Inf
misc/beacxc,-Inf,-Inf,-Inf,1.16204280413168908933362735288703921e+00
misc/beaflw,-Inf,-Inf,-Inf,1.82055372332839103771928487227367339e+00
misc/beause,-Inf,-Inf,-Inf,1.00716012654022255317437289437152378e+00
misc/bfly,-Inf,-Inf,1.48996836792672527256458891128395615e+01,-Inf
misc/bfwa398,-Inf,-Inf,-Inf,-Inf
misc/bfwa62,-Inf,-Inf,4.25751044291952730015766748587730081e+00,5.07697594679516958792287739600438214e+00
misc/bfwa782,-Inf,-Inf,-Inf,-Inf
misc/bfwb398,-Inf,-Inf,1.84467440737108976309478560141986705e+19,5.23603387610752829436931031264404757e+07
misc/bfwb62,-Inf,-Inf,-Inf,2.59760325555209996679907578242374726e+15
misc/bfwb782,-Inf,-Inf,-Inf,6.75268354394270107984169110906858477e+16
misc/bibd_11_5,-Inf,-Inf,-Inf,-Inf
misc/bibd_12_4,-Inf,-Inf,-Inf,-Inf
misc/bibd_12_5,-Inf,-Inf,-Inf,-Inf
misc/bibd_13_6,-Inf,-Inf,-Inf,-Inf
misc/bibd_14_7,-Inf,-Inf,-Inf,-Inf
misc/bibd_15_3,-Inf,-Inf,-Inf,1.25410231020967236880197959281539074e+00
misc/bibd_15_7,-Inf,-Inf,-Inf,-Inf
misc/bibd_17_3,-Inf,-Inf,-Inf,-Inf
misc/bibd_17_4,-Inf,-Inf,-Inf,-Inf
misc/bibd_17_4b,-Inf,-Inf,-Inf,-Inf
misc/bibd_49_3,-Inf,-Inf,-Inf,-Inf
misc/bibd_81_2,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bibd_9_3,-Inf,-Inf,6.95391188532257678897789024436116597e-01,5.57783442019097630730415231926024359e-01
misc/bibd_9_5,-Inf,-Inf,-Inf,1.49058575339376075175738133699149614e+00
misc/big,-Inf,-Inf,1.07646723510401404443859593954772592e+01,2.70781963579557681836387680600680366e+00
misc/big_dual,-Inf,-Inf,-Inf,-Inf
misc/bio-MUTAG-g1,-Inf,-Inf,-Inf,3.47210203936112156217862049544377249e+02
misc/bio-MUTAG_g1,-Inf,-Inf,-Inf,3.47210203936112156217862049544377249e+02
misc/biplane-9,-Inf,-Inf,-Inf,-Inf
misc/bips07_1693,-Inf,-Inf,7.59887446847101951632799068693163852e+16,-Inf
misc/bips98_1142,-Inf,-Inf,2.40191980189328057740001528968366330e+16,1.20095989895441043172216873011663978e+16
misc/bips98_1450,-Inf,-Inf,-Inf,-Inf
misc/bips98_606,-Inf,-Inf,-Inf,1.19614195459966380028158516107499239e+08
misc/blckhole,-Inf,-Inf,-Inf,-Inf
misc/bloweya,-Inf,-Inf,-Inf,-Inf
misc/bloweybl,-Inf,-Inf,1.17483046007080713687103739327217149e+01,-Inf
misc/bloweybq,-Inf,-Inf,-Inf,-Inf
misc/bp_0,-Inf,-Inf,6.52863519369206048058326497287726761e+00,3.49395023275809834823075199831423740e+01
misc/bp_1000,-Inf,-Inf,2.91690715558793631240301582598515483e+03,1.37464090552375645868928631224781351e+01
misc/bp_1200,-Inf,-Inf,1.33289048147405492315460456985206913e+01,9.54240609048758232499857758187678875e+00
misc/bp_1400,-Inf,-Inf,1.21803789677194562296878029501300581e+02,1.73020132404113310218803492730288310e+01
misc/bp_1600,-Inf,-Inf,7.66398458645457814601921662987438881e+01,1.85105972973611238989214507773571737e+01
misc/bp_200,-Inf,-Inf,-Inf,1.55595083638415997667678557798882731e+01
misc/bp_400,-Inf,-Inf,5.79471298940881500685766892619721615e+02,1.33447342696505058501609514256306805e+01
misc/bp_600,-Inf,-Inf,4.76995851265781309259971728480716276e+03,1.29241872551301118270480127790228893e+01
misc/bp_800,-Inf,-Inf,-Inf,1.46510331972769531192467446789016176e+01
misc/brainpc2,-Inf,-Inf,-Inf,-Inf
misc/bratu3d,-Inf,-Inf,9.82430184487491063033394772314335052e+00,-Inf
misc/bwm200,-Inf,-Inf,1.23875036737151468568867820485441398e+04,4.22792949112092676232078205594815613e+02
misc/bwm2000,-Inf,-Inf,-Inf,-Inf
misc/c-18,-Inf,-Inf,-Inf,-Inf
misc/c-19,-Inf,-Inf,4.92164535794717745164246138392196066e+02,-Inf
misc/c-20,-Inf,-Inf,-Inf,1.28702810941209968680028142368734627e+01
misc/c-21,-Inf,-Inf,1.83893779999593689439911996790357685e+04,-Inf
misc/c-22,-Inf,-Inf,9.89476128168172876724948320094031673e+02,-Inf
misc/c-23,-Inf,-Inf,7.02251213793932344267179675563049893e+00,3.77705871594717711326847426841827499e+00
misc/c-24,-Inf,-Inf,-Inf,1.87052702337403864735804537104827975e+01
misc/c-25,-Inf,-Inf,-Inf,9.04970478899203217202049127841015522e+00
misc/c-26,-Inf,-Inf,6.64167830186363559412488797951047183e+01,5.09531478097523707107013933163943741e+01
misc/c-27,-Inf,-Inf,-Inf,3.54957611467582841623689816560557940e+01
misc/c-28,-Inf,-Inf,-Inf,6.12067488672710198404026681392566799e+01
misc/c-29,-Inf,-Inf,9.38532640462109291041248229769012385e+03,-Inf
misc/c-30,-Inf,-Inf,8.31383282611906976523902315449657999e+03,2.17510444012262309534443184942760359e+01
misc/c-31,-Inf,-Inf,2.32739081714197961639657055206064240e+02,2.19111343982997860544813236954368724e+01
misc/c-32,-Inf,-Inf,-Inf,-Inf
misc/c-33,-Inf,-Inf,5.77827929828017763538427747389900171e+00,8.00476572580673391342012059982892020e+00
misc/c-34,-Inf,-Inf,1.00869435322185499309408779813900703e+01,-Inf
misc/c-35,-Inf,-Inf,8.19034713952838508722219097391393813e+03,1.13462967071686013411811717683966662e+01
misc/c-36,-Inf,-Inf,2.37153041495615797484407263666210489e+02,1.09968470424317348109676835536528328e+02
misc/c-37,-Inf,-Inf,8.97096387517159828056045048912130459e+03,-Inf
misc/c-38,-Inf,-Inf,8.81122125522282075692778401338422374e+01,4.03531889978967139293242188807295188e+01
misc/c-39,-Inf,-Inf,1.83217010669031766598813399843966107e+03,-Inf
misc/c-40,-Inf,-Inf,-Inf,4.42301911249672696354482281628846011e+01
misc/c-41,-Inf,-Inf,3.17433503845217441276333046876526256e+02,7.44684105965386463939159183976703576e+01
misc/c-42,-Inf,-Inf,1.09634025384780208605805815027235511e+03,2.23173228469969555182969873467813247e+01
misc/c-43,-Inf,-Inf,-Inf,-Inf
misc/c-44,-Inf,-Inf,-Inf,6.06954080453488191887409231448106454e+01
misc/c-45,-Inf,-Inf,-Inf,-Inf
misc/ca-CondMat,-Inf,-Inf,-Inf,-Inf
misc/ca-GrQc,-Inf,-Inf,-Inf,-Inf
misc/ca-HepPh,-Inf,-Inf,-Inf,-Inf
misc/ca-HepTh,-Inf,-Inf,-Inf,-Inf
misc/ca-opsahl-collaboration,-Inf,-Inf,-Inf,-Inf
misc/cage,-Inf,-Inf,-Inf,-Inf
misc/cage5,-Inf,-Inf,-Inf,-Inf
misc/cage6,-Inf,-Inf,1.05531926482158113761673992409448178e+00,-Inf
misc/cage7,-Inf,-Inf,1.59895878554594818672031857750533217e+00,2.84887720874199810460897004595151761e-01
misc/cage8,-Inf,-Inf,1.70747412472381965019230321045775789e+00,1.04548655282579162873613314768825990e+00
misc/cage9,-Inf,-Inf,-Inf,9.41034179483893784811555329214621787e-01
misc/can_1054,-Inf,-Inf,-Inf,-Inf
misc/can_1072,-Inf,-Inf,-Inf,-Inf
misc/can_144,-Inf,-Inf,3.72274031582286028165346987560722102e+00,-Inf
misc/can_161,-Inf,-Inf,9.68279209134251456442017678426797457e-01,8.01480987645531953484513478933310540e-01
misc/can_187,-Inf,-Inf,8.57573591073146112904826358101222480e-01,1.49051501180482988662749168126218938e+00
misc/can_229,-Inf,-Inf,9.56917528760793249419826783552362562e-01,8.10068234835750926006808207358806543e-01
misc/can_24,-Inf,-Inf,3.54650135099072980330534739361965972e+03,-Inf
misc/can_256,-Inf,-Inf,-Inf,1.02548778911524453198059948503328268e+00
misc/can_268,-Inf,-Inf,1.11908855564956379793290104119076477e+00,7.39275849098053421640976768155196081e-01
misc/can_292,-Inf,-Inf,-Inf,7.68855747527905780133877591156113037e-01
misc/can_445,-Inf,-Inf,-Inf,1.28751037422249770681519295714279262e+00
misc/can_61,-Inf,-Inf,5.45219603554465388595976492155419390e-01,-Inf
misc/can_62,-Inf,-Inf,3.23175823510142184367763614071877837e+01,4.24024973731874948761307925941429889e-01
misc/can_634,-Inf,-Inf,-Inf,1.07358135338138091602257238770637046e+00
misc/can_715,-Inf,-Inf,-Inf,1.32066148722358290373332958076975643e+00
misc/can_73,-Inf,-Inf,9.20129475758714003306412304771441145e-01,6.44725770419336322098717381544749637e-01
misc/can_838,-Inf,-Inf,-Inf,-Inf
misc/can_96,-Inf,-Inf,2.77609881785989255558039048993970920e+00,-Inf
misc/car4,-Inf,-Inf,-Inf,-Inf
misc/cari,-Inf,-Inf,-Inf,-Inf
misc/case9,-Inf,-Inf,1.38922733515831413057780905026838543e+14,6.09751644524486461421385043087633186e+12
misc/cat_ears_2_1,-Inf,-Inf,2.08111659184888393055055323824085930e+00,-Inf
misc/cat_ears_2_4,-Inf,-Inf,-Inf,-Inf
misc/cat_ears_3_1,-Inf,-Inf,1.71498717282812490651351328198074481e+00,-Inf
misc/cat_ears_3_4,-Inf,-Inf,-Inf,-Inf
misc/cat_ears_4_1,-Inf,-Inf,-Inf,5.65262549128390777537831180506761886e-01
misc/cat_ears_4_4,-Inf,-Inf,-Inf,-Inf
misc/cavity01,-Inf,-Inf,-Inf,-Inf
misc/cavity02,-Inf,-Inf,-Inf,-Inf
misc/cavity03,-Inf,-Inf,-Inf,-Inf
misc/cavity04,-Inf,-Inf,4.16569399283078197500133782144952862e+00,5.23111214281360937280015332000175632e+00
misc/cavity05,-Inf,-Inf,-Inf,-Inf
misc/cavity06,-Inf,-Inf,-Inf,-Inf
misc/cavity07,-Inf,-Inf,-Inf,4.66140472888039018098495510339336485e+07
misc/cavity08,-Inf,-Inf,-Inf,-Inf
misc/cavity09,-Inf,-Inf,-Inf,5.29149023059639187533451687275240560e+07
misc/cavity10,-Inf,-Inf,-Inf,-Inf
misc/cca,-Inf,-Inf,-Inf,-Inf
misc/ccc,-Inf,-Inf,-Inf,-Inf
misc/cdde1,-Inf,-Inf,-Inf,-Inf
misc/cdde2,-Inf,-Inf,-Inf,-Inf
misc/cdde3,-Inf,-Inf,-Inf,-Inf
misc/cdde4,-Inf,-Inf,-Inf,-Inf
misc/cdde5,-Inf,-Inf,-Inf,1.32387498098814400124990410688988923e+00
misc/cdde6,-Inf,-Inf,-Inf,1.32387498098814400124990410688988923e+00
misc/cegb2802,-Inf,-Inf,-Inf,-Inf
misc/cegb2919,-Inf,-Inf,-Inf,-Inf
misc/cegb3024,-Inf,-Inf,-Inf,-Inf
misc/cegb3306,-Inf,-Inf,-Inf,-Inf
misc/celegans_metabolic,-Inf,-Inf,8.25714890189495687107167486371482000e-01,1.00013690344027329394470535452066152e+00
misc/celegansneural,-Inf,-Inf,1.62319695024714694828054646985054459e+00,9.90544543878825192153817153701127364e-01
misc/cell1,-Inf,-Inf,-Inf,-Inf
misc/cell2,-Inf,-Inf,-Inf,-Inf
misc/cep1,-Inf,-Inf,5.94682350563298948570005283165933442e+00,-Inf
misc/cfinder-google,-Inf,-Inf,4.76112121176072505394861228489820944e+03,-Inf
misc/ch,-Inf,-Inf,-Inf,-Inf
misc/ch3-3-b1,-Inf,-Inf,-Inf,-Inf
misc/ch3-3-b2,-Inf,-Inf,-Inf,-Inf
misc/ch4-4-b1,-Inf,-Inf,-Inf,1.76776695296636881100211090526212248e-01
misc/ch4-4-b2,-Inf,-Inf,-Inf,3.54746651357121994191950562389150699e-01
misc/ch4-4-b3,-Inf,-Inf,2.26039852394814190124156637642859831e+00,1.95324726508015557271385255857939034e+00
misc/ch5-5-b1,-Inf,-Inf,-Inf,-Inf
misc/ch5-5-b2,-Inf,-Inf,-Inf,-Inf
misc/ch5-5-b3,-Inf,-Inf,3.37431663626788988543776831953711942e+00,1.00609885334572336019556932220760790e+00
misc/ch5-5-b4,-Inf,-Inf,-Inf,5.92927061281571124749792539581134725e-01
misc/ch6-6-b1,-Inf,-Inf,-Inf,-Inf
misc/ch6-6-b2,-Inf,-Inf,-Inf,-Inf
misc/ch6-6-b3,-Inf,-Inf,1.77858345524578078027502028913112381e+01,-Inf
misc/ch6-6-b4,-Inf,-Inf,1.42892297670997143053973282445965576e+01,-Inf
misc/ch6-6-b5,-Inf,-Inf,-Inf,-Inf
misc/ch7-6-b1,-Inf,-Inf,-Inf,-Inf
misc/ch7-6-b2,-Inf,-Inf,-Inf,-Inf
misc/ch7-6-b3,-Inf,-Inf,-Inf,-Inf
misc/ch7-6-b4,-Inf,-Inf,-Inf,-Inf
misc/ch7-6-b5,-Inf,-Inf,-Inf,-Inf
misc/ch7-7-b1,-Inf,-Inf,-Inf,-Inf
misc/ch7-7-b2,-Inf,-Inf,-Inf,-Inf
misc/ch7-8-b1,-Inf,-Inf,-Inf,-Inf
misc/ch7-8-b2,-Inf,-Inf,-Inf,-Inf
misc/ch7-9-b1,-Inf,-Inf,-Inf,-Inf
misc/ch7-9-b2,-Inf,-Inf,-Inf,-Inf
misc/ch8-8-b1,-Inf,-Inf,-Inf,-Inf
misc/ch8-8-b2,-Inf,-Inf,-Inf,-Inf
misc/chesapeake,-Inf,-Inf,-Inf,-Inf
misc/circuit204,-Inf,-Inf,-Inf,-Inf
misc/circuit_1,-Inf,-Inf,-Inf,-Inf
misc/circuit_2,-Inf,-Inf,-Inf,-Inf
misc/circuit_3,-Inf,-Inf,-Inf,-Inf
misc/cis-n4c6-b1,-Inf,-Inf,-Inf,7.90569415042094832999723386108179634e-01
misc/cis-n4c6-b13,-Inf,-Inf,-Inf,-Inf
misc/cis-n4c6-b14,-Inf,-Inf,2.00567098875918640342491331415063082e+01,2.05058523788674998181016161358131499e+00
misc/cis-n4c6-b15,-Inf,-Inf,-Inf,-Inf
misc/cis-n4c6-b2,-Inf,-Inf,-Inf,-Inf
misc/cis-n4c6-b3,-Inf,-Inf,-Inf,4.53939504860161168942127551702832555e+00
misc/cis-n4c6-b4,-Inf,-Inf,-Inf,-Inf
misc/ck104,-Inf,-Inf,2.81099242501724007341055455584475895e+00,5.96888263818670731071093970675710323e-01
misc/ck400,-Inf,-Inf,-Inf,-Inf
misc/ck656,-Inf,-Inf,-Inf,-Inf
misc/co5,-Inf,-Inf,-Inf,1.20163666759286544593391049759780655e+02
misc/co9,-Inf,-Inf,-Inf,-Inf
misc/coater1,-Inf,-Inf,-Inf,-Inf
misc/commanche_dual,-Inf,-Inf,-Inf,-Inf
misc/complex,-Inf,-Inf,-Inf,-Inf
misc/cond-mat,-Inf,-Inf,-Inf,-Inf
misc/contiguous-usa,-Inf,-Inf,1.08948884241401161321228503802363419e+00,-Inf
misc/copter1,-Inf,-Inf,-Inf,-Inf
misc/cora_agm_fcl_aid,-Inf,-Inf,-Inf,-Inf
misc/cora_subelj,-Inf,-Inf,-Inf,-Inf
misc/cq5,-Inf,-Inf,2.41481570335387053616222259192519879e+02,-Inf
misc/cq9,-Inf,-Inf,6.72380952118975248973947302408697422e+02,1.26865686002951889141257022323973646e+02
misc/cr42,-Inf,-Inf,5.09484542317405625917039592384924847e+02,8.89193277993883216088969512395545853e+00
misc/crack,-Inf,-Inf,-Inf,-Inf
misc/crack_dual,-Inf,-Inf,-Inf,-Inf
misc/crew1,-Inf,-Inf,-Inf,-Inf
misc/cryg2500,-Inf,-Inf,-Inf,-Inf
misc/crystm01,-Inf,-Inf,-Inf,-Inf
misc/cs4,-Inf,-Inf,-Inf,-Inf
misc/cti,-Inf,-Inf,-Inf,-Inf
misc/curtis54,-Inf,-Inf,1.56223832996432645283377393637382828e+00,-Inf
misc/cvxqp3,-Inf,-Inf,-Inf,-Inf
misc/d_dyn,-Inf,-Inf,1.23350733964572955574759954562971327e+00,1.66739332278527692145259718364326523e+00
misc/d_dyn1,-Inf,-Inf,-Inf,5.15216640506541941588221648183641919e+00
misc/d_ss,-Inf,-Inf,-Inf,1.86081815587986675973129461303769163e+00
misc/dano3mip,-Inf,-Inf,-Inf,-Inf
misc/data,-Inf,-Inf,-Inf,-Inf
misc/dblp-cite,-Inf,-Inf,-Inf,-Inf
misc/de063155,-Inf,-Inf,3.33923010136424400188483641579536061e+21,4.11422097412235827504944065293100500e+07
misc/de063157,-Inf,-Inf,3.42620939173036272814642293451412480e+10,1.00699020749277529289695534230198784e+08
misc/de080285,-Inf,-Inf,1.08122133564139260136048060631657561e+04,1.91997629679952809708361039510057473e+04
misc/delaunay_n10,-Inf,-Inf,-Inf,-Inf
misc/delaunay_n11,-Inf,-Inf,-Inf,-Inf
misc/delaunay_n12,-Inf,-Inf,-Inf,-Inf
misc/delaunay_n13,-Inf,-Inf,-Inf,-Inf
misc/delaunay_n14,-Inf,-Inf,-Inf,-Inf
misc/delaunay_n15,-Inf,-Inf,-Inf,-Inf
misc/delf,-Inf,-Inf,-Inf,-Inf
misc/deter0,-Inf,-Inf,3.65066117832890408052378011940310531e+04,1.49774957192063515361484636715601429e+03
misc/deter1,-Inf,-Inf,4.44942455933543091087715357363912770e+04,-Inf
misc/deter2,-Inf,-Inf,-Inf,-Inf
misc/deter3,-Inf,-Inf,-Inf,5.17415503799329056190758024169750644e+03
misc/deter4,-Inf,-Inf,-Inf,-Inf
misc/deter5,-Inf,-Inf,-Inf,-Inf
misc/deter6,-Inf,-Inf,-Inf,3.72520935587160594498310402278189846e+03
misc/deter7,-Inf,-Inf,-Inf,1.68340077443894539394006001850074446e+07
misc/deter8,-Inf,-Inf,-Inf,2.32627411418765073185395807205553594e+03
misc/df2177,-Inf,-Inf,6.94266372458081293972835465334266300e+00,-Inf
misc/diag,-Inf,-Inf,-Inf,-Inf
misc/dictionary28,-Inf,-Inf,-Inf,-Inf
misc/divorce,-Inf,-Inf,4.36000033545452442525131965839905531e+03,-Inf
misc/dolphins,-Inf,-Inf,-Inf,-Inf
misc/dtoc,-Inf,-Inf,-Inf,-Inf
misc/dw1024,-Inf,-Inf,4.06720847099719301754816444238751317e+00,1.62628761965345963441892048423409184e+00
misc/dw2048,-Inf,-Inf,4.06720847099719301754816444238751317e+00,1.62628761965345963441892048423409184e+00
misc/dw256A,-Inf,-Inf,1.05682573785722282753976980103790074e+02,3.93523757866828249686205377300580092e+01
misc/dw256B,-Inf,-Inf,-Inf,1.28133477339217391553208440663385875e+00
misc/dw4096,-Inf,-Inf,-Inf,1.73270334592275293244802812516680764e+03
misc/dw8192,-Inf,-Inf,-Inf,1.96785302290076794672247123518662548e+03
misc/dwa512,-Inf,-Inf,-Inf,1.18509676141090952482195240922628696e+02
misc/dwt_1005,-Inf,-Inf,-Inf,-Inf
misc/dwt_1007,-Inf,-Inf,-Inf,-Inf
misc/dwt_1242,-Inf,-Inf,-Inf,-Inf
misc/dwt_162,-Inf,-Inf,1.06736113968711739768927543129785863e+00,1.78802382492527246032338809041854702e+00
misc/dwt_193,-Inf,-Inf,1.12601972419650037223524013500574972e+00,9.94619513726089906329113843131119714e-01
misc/dwt_198,-Inf,-Inf,4.97189259610661232334503472524078858e-01,-Inf
misc/dwt_209,-Inf,-Inf,1.02975386913599647137701017066721390e+00,9.40238037885629129694172280065372115e-01
misc/dwt_221,-Inf,-Inf,2.28696037792812384879306569177943116e+00,4.15616309106739506774256978244630662e-01
misc/dwt_234,-Inf,-Inf,2.01079018780471665000981438383631092e+00,1.23443487538535722833024559735901192e+00
misc/dwt_245,-Inf,-Inf,2.07554480879809454573871715165565390e+00,1.78020722731707871008412539095424044e+00
misc/dwt_2680,-Inf,-Inf,-Inf,-Inf
misc/dwt_307,-Inf,-Inf,2.79801127841686111620712090918826088e+00,1.10764206481034991643410660242943052e+00
misc/dwt_310,-Inf,-Inf,1.77099741067368695937467579259070919e+00,1.16383301262583702950348765278378744e+00
misc/dwt_346,-Inf,-Inf,-Inf,9.01710035484155973519543119612674925e-01
misc/dwt_361,-Inf,-Inf,2.09227439074533783017618010910605764e+00,1.08763185386189886470820228075010441e+00
misc/dwt_419,-Inf,-Inf,-Inf,1.34803324385985755241421902233862485e+00
misc/dwt_492,-Inf,-Inf,-Inf,1.02792220925273762835117471849556969e+00
misc/dwt_503,-Inf,-Inf,-Inf,1.52101759988904349070546044187945278e+00
misc/dwt_512,-Inf,-Inf,-Inf,1.08410644238353340225183680351457503e+00
misc/dwt_59,-Inf,-Inf,1.92960796607193886245881466118733206e+00,-Inf
misc/dwt_592,-Inf,-Inf,-Inf,8.78630216694037470370619154695964917e-01
misc/dwt_607,-Inf,-Inf,-Inf,1.38099509253657771139072223800349036e+00
misc/dwt_66,-Inf,-Inf,1.46734035162256538870186123552762181e+00,1.19583656261728805621088108599333305e+00
misc/dwt_72,-Inf,-Inf,6.61236875944717885668914432733721109e-01,8.16641651920348875621643309375299886e-01
misc/dwt_758,-Inf,-Inf,-Inf,-Inf
misc/dwt_869,-Inf,-Inf,-Inf,5.71107377129551747940528932766050415e-01
misc/dwt_87,-Inf,-Inf,1.74985772863153329044521701279400967e+00,1.08048112799171244752103484020899586e+00
misc/dwt_878,-Inf,-Inf,-Inf,-Inf
misc/dwt_918,-Inf,-Inf,-Inf,8.35397981482727412596433172665477191e-01
misc/dwt_992,-Inf,-Inf,-Inf,-Inf
misc/eco-foodweb-baydry,-Inf,-Inf,5.41712967292170576360292148225098296e+03,1.25899150323919975806840770087562886e+00
misc/eco-foodweb-baywet,-Inf,-Inf,-Inf,-Inf
misc/ego-facebook,-Inf,-Inf,-Inf,-Inf
misc/ego-gplus,-Inf,-Inf,-Inf,-Inf
misc/ego-twitter,-Inf,-Inf,-Inf,-Inf
misc/email,-Inf,-Inf,-Inf,1.55451346874586514542737466632526296e+00
misc/epb0,-Inf,-Inf,-Inf,-Inf
misc/eris1176,-Inf,-Inf,-Inf,-Inf
misc/escorts,-Inf,-Inf,-Inf,-Inf
misc/eurqsa,-Inf,-Inf,-Inf,-Inf
misc/ex10,-Inf,-Inf,-Inf,-Inf
misc/ex10hs,-Inf,-Inf,-Inf,-Inf
misc/ex12,-Inf,-Inf,1.01412048018258352122482974494435605e+31,-Inf
misc/ex13,-Inf,-Inf,-Inf,-Inf
misc/ex14,-Inf,-Inf,-Inf,1.16034714336170974185081589461065317e+06
misc/ex15,-Inf,-Inf,-Inf,-Inf
misc/ex20,-Inf,-Inf,-Inf,5.92148926950813867349119987372173072e+07
misc/ex21,-Inf,-Inf,6.92708320170845323009166525702298866e+04,-Inf
misc/ex22,-Inf,-Inf,2.29166596996338865735203961818101960e+09,2.23865127334876607956589101313415494e+08
misc/ex23,-Inf,-Inf,5.37970067567226330379531268857271687e+09,-Inf
misc/ex24,-Inf,-Inf,-Inf,5.29912655559025902771584130150362288e+08
misc/ex25,-Inf,-Inf,9.43744537723492390396615836900619552e+09,2.49063275322018898309873723391904313e+10
misc/ex27,-Inf,-Inf,-Inf,-Inf
misc/ex29,-Inf,-Inf,-Inf,-Inf
misc/ex3,-Inf,-Inf,-Inf,-Inf
misc/ex32,-Inf,-Inf,-Inf,-Inf
misc/ex33,-Inf,-Inf,-Inf,-Inf
misc/ex36,-Inf,-Inf,-Inf,-Inf
misc/ex3sta1,-Inf,-Inf,-Inf,-Inf
misc/ex7,-Inf,-Inf,-Inf,-Inf
misc/ex9,-Inf,-Inf,-Inf,-Inf
misc/extr1,-Inf,-Inf,-Inf,2.35189184873931290294740275183825539e+09
misc/extr1b,-Inf,-Inf,-Inf,7.11244959031257185430471119913530031e+08
misc/farm,-Inf,-Inf,-Inf,4.51899093588002202959232607088389534e-01
misc/fd12,-Inf,-Inf,3.18451711107121326516267086161858730e+15,1.21859085769788649787726975972162924e+10
misc/fd15,-Inf,-Inf,-Inf,5.78904331448038041901035531120869578e+07
misc/fd18,-Inf,-Inf,-Inf,9.46033036642404701218432212723706103e+07
misc/fe_4elt2,-Inf,-Inf,-Inf,-Inf
misc/fe_body,-Inf,-Inf,-Inf,-Inf
misc/fe_sphere,-Inf,-Inf,-Inf,-Inf
misc/filter2D,-Inf,-Inf,4.20248828129435951862293220505472857e+17,6.29364017517455519928229973310483847e+17
misc/finance256,-Inf,-Inf,-Inf,-Inf
misc/flower_4_1,-Inf,-Inf,6.47466301957767172052888876409191782e-01,8.80259189731159005869834879541971242e-01
misc/flower_4_4,-Inf,-Inf,-Inf,-Inf
misc/flower_5_1,-Inf,-Inf,1.02261917310430762224110844297611553e+00,9.17693285214652784731369475037017740e-01
misc/flower_5_4,-Inf,-Inf,-Inf,-Inf
misc/flower_7_1,-Inf,-Inf,-Inf,1.33181115653547369373115491187198324e+00
misc/flower_8_1,-Inf,-Inf,-Inf,1.17167547793661531181291160428058929e+00
misc/flowmeter0,-Inf,-Inf,4.98120889934610920515091747404694045e+17,3.04099061312198894553291081970518017e+17
misc/foldoc,-Inf,-Inf,-Inf,-Inf
misc/fome11,-Inf,-Inf,-Inf,-Inf
misc/foodweb-baydry,-Inf,-Inf,-Inf,1.20628044573103227539494700842811670e+00
misc/foodweb-baywet,-Inf,-Inf,9.15739068416286140490309819817146502e+03,1.46494142436325184977864271051496516e+00
misc/football,-Inf,-Inf,4.13123224529786515976410927973287033e+03,-Inf
misc/ford1,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_01,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_02,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_03,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_04,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_05,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_06,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_07,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_08,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_09,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_10,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_11,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_12,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_13,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_14,-Inf,-Inf,2.79363050094137907227784885948088593e+72,4.60476991193477874586982089943534501e+53
misc/fpga_dcop_15,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_16,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_17,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_18,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_19,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_20,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_21,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_22,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_23,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_24,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_25,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_26,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_27,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_28,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_29,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_30,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_31,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_32,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_33,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_34,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_35,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_36,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_37,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_38,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_39,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_40,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_41,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_42,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_43,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_44,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_45,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_46,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_47,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_48,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_49,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_50,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_51,-Inf,-Inf,-Inf,-Inf
misc/fpga_trans_01,-Inf,-Inf,-Inf,-Inf
misc/fpga_trans_02,-Inf,-Inf,-Inf,-Inf
misc/fs-FA,-Inf,-Inf,-Inf,-Inf
misc/fs-adjnoun_adj_copperfield,-Inf,-Inf,6.93274446128788883205712613087710420e-01,-Inf
misc/fs_183_1,-Inf,-Inf,-Inf,-Inf
misc/fs_183_3,-Inf,-Inf,-Inf,-Inf
misc/fs_183_4,-Inf,-Inf,5.30130601742175604509281038294608705e+02,3.75159204933902788860624849655229300e+07
misc/fs_183_6,-Inf,-Inf,3.44138716925206389820602341182105307e+00,3.35708798833376395257096446061989420e+07
misc/fs_541_1,-Inf,-Inf,-Inf,1.19022150837148311522069412100979588e+00
misc/fs_541_2,-Inf,-Inf,-Inf,-Inf
misc/fs_541_3,-Inf,-Inf,-Inf,2.69882183752824060992325238362799165e+00
misc/fs_541_4,-Inf,-Inf,-Inf,2.32036036955743042631862480237862411e+00
misc/fs_680_1,-Inf,-Inf,-Inf,-Inf
misc/fs_680_2,-Inf,-Inf,-Inf,-Inf
misc/fs_680_3,-Inf,-Inf,-Inf,-Inf
misc/fs_760_1,-Inf,-Inf,-Inf,-Inf
misc/fs_760_2,-Inf,-Inf,-Inf,-Inf
misc/fs_760_3,-Inf,-Inf,-Inf,-Inf
misc/fv1,-Inf,-Inf,-Inf,-Inf
misc/fv2,-Inf,-Inf,-Inf,-Inf
misc/fv3,-Inf,-Inf,-Inf,-Inf
misc/fxm2-16,-Inf,-Inf,-Inf,3.26642831858299788243182229004752450e+01
misc/fxm2-6,-Inf,-Inf,2.02574762086291270786296744814476421e+03,9.16107975724830697806836102894837209e+00
misc/fxm3_6,-Inf,-Inf,-Inf,-Inf
misc/g3rmt3m3,-Inf,-Inf,-Inf,-Inf
misc/g7jac010,-Inf,-Inf,-Inf,-Inf
misc/g7jac010sc,-Inf,-Inf,-Inf,5.29598680115747220411042867984580594e+01
misc/g7jac020,-Inf,-Inf,-Inf,-Inf
misc/g7jac020sc,-Inf,-Inf,-Inf,1.38374942504323930113136938574631704e+02
misc/gams10a,-Inf,-Inf,5.92345558638654856729430395708205129e+00,-Inf
misc/gams10am,-Inf,-Inf,4.70811897992607453236739582487872289e+00,3.83824639064161188717221773567821908e+00
misc/gams30a,-Inf,-Inf,-Inf,-Inf
misc/gams30am,-Inf,-Inf,1.00110533341462673769334451436626780e+01,1.78132274287221919225710349801668111e+01
misc/gams60am,-Inf,-Inf,1.11939961019421563920310868736094361e+02,1.54332091973505815645992654166417745e+01
misc/garon1,-Inf,-Inf,-Inf,-Inf
misc/gas11,-Inf,-Inf,3.88217145487591970211236870319487483e+03,1.43640136293974174740721118193412825e+02
misc/ge,-Inf,-Inf,-Inf,7.91915442764173506348361251927495000e+01
misc/gemat1,-Inf,-Inf,-Inf,1.14419901842598283521621575981512781e+02
misc/gemat11,-Inf,-Inf,3.36798397867739380966899117745504873e+04,1.33782288602314233386505562277320600e+02
misc/gemat12,-Inf,-Inf,-Inf,-Inf
misc/gen,-Inf,-Inf,-Inf,-Inf
misc/gen1,-Inf,-Inf,-Inf,-Inf
misc/gent113,-Inf,-Inf,1.98759804139069146944833338168094782e+00,7.84002296233507952292545890223158973e-01
misc/geom,-Inf,-Inf,-Inf,-Inf
misc/gr_30_30,-Inf,-Inf,-Inf,-Inf
misc/gre_1107,-Inf,-Inf,-Inf,1.40847994230010064283083699645515650e+00
misc/gre_115,-Inf,-Inf,3.99497393166511637684446052311416815e-01,3.09439763378365140997520675076761118e-01
misc/gre_185,-Inf,-Inf,2.24615792845035943593689461159851118e+00,7.73896337007294123100520005952084281e-01
misc/gre_216a,-Inf,-Inf,7.28812408136342296156286180219770368e-01,-Inf
misc/gre_216b,-Inf,-Inf,9.25429668922530983445504072467102833e-01,-Inf
misc/gre_343,-Inf,-Inf,-Inf,1.44516331702589688858042132099297255e+00
misc/gre_512,-Inf,-Inf,-Inf,1.10603131294743958111099272245382936e+00
misc/grid1,-Inf,-Inf,2.40587209063764285665009761673970465e+00,-Inf
misc/grid1_dual,-Inf,-Inf,5.71378550222701160110413713471582018e+00,-Inf
misc/grid2,-Inf,-Inf,-Inf,-Inf
misc/grid2_dual,-Inf,-Inf,-Inf,-Inf
misc/hep-th,-Inf,-Inf,-Inf,-Inf
misc/hor_131,-Inf,-Inf,-Inf,3.73570481928117682037597162408309411e+10
misc/hydr1,-Inf,-Inf,-Inf,-Inf
misc/hydr1c,-Inf,-Inf,-Inf,-Inf
misc/ibm32,-Inf,-Inf,-Inf,-Inf
misc/iiasa,-Inf,-Inf,-Inf,-Inf
misc/illc1033,-Inf,-Inf,-Inf,-Inf
misc/illc1850,-Inf,-Inf,-Inf,8.82712248140647985474956197344854306e-01
misc/impcol_a,-Inf,-Inf,9.21523217751148415645075901817346087e+03,4.65406218252536861120454427565174219e+00
misc/impcol_b,-Inf,-Inf,3.46189770356617078237053198156242298e+04,-Inf
misc/impcol_c,-Inf,-Inf,3.41683089663426155024673331572968084e+00,6.05153290997522922144013523144058955e-01
misc/impcol_d,-Inf,-Inf,1.25558733489134215610113548510675550e+01,1.50939152440548224608598074781456040e+00
misc/impcol_e,-Inf,-Inf,1.23212882581854509980278223032213600e+01,6.78054124808143190040061121086175095e+00
misc/init_adder1,-Inf,-Inf,-Inf,-Inf
misc/iprob,-Inf,-Inf,-Inf,-Inf
misc/jagmesh1,-Inf,-Inf,-Inf,-Inf
misc/jagmesh2,-Inf,-Inf,-Inf,-Inf
misc/jagmesh3,-Inf,-Inf,1.25209380460333429049917654235390535e+03,-Inf
misc/jagmesh4,-Inf,-Inf,-Inf,-Inf
misc/jagmesh5,-Inf,-Inf,-Inf,-Inf
misc/jagmesh6,-Inf,-Inf,-Inf,-Inf
misc/jagmesh7,-Inf,-Inf,-Inf,-Inf
misc/jagmesh8,-Inf,-Inf,-Inf,-Inf
misc/jagmesh9,-Inf,-Inf,3.50240168807614688803980434945857972e+01,-Inf
misc/jan99jac020,-Inf,-Inf,-Inf,-Inf
misc/jan99jac020sc,-Inf,-Inf,3.09485009830352267983585046533385754e+26,4.43892315377608577092863853012027775e+07
misc/jan99jac040,-Inf,-Inf,-Inf,1.30041193363386301032898677096210110e+02
misc/jan99jac040sc,-Inf,-Inf,3.00116837527253580798599437376039948e+08,-Inf
misc/jazz,-Inf,-Inf,1.05383056068700236325822575164470544e+00,1.66349989076373092508607145017236701e+00
misc/jendrec1,-Inf,-Inf,5.62098006285683651011154527751815715e+02,1.06625981995680105381726231037451292e+01
misc/jnlbrng1,-Inf,-Inf,-Inf,-Inf
misc/jpwh_991,-Inf,-Inf,4.03500309789224396986424775835259182e+00,1.62018517460196574298601947785307144e+00
misc/karate,-Inf,-Inf,-Inf,-Inf
misc/kl02,-Inf,-Inf,1.07897240332762741266144183556681825e+01,-Inf
misc/kleemin,-Inf,-Inf,4.10205535115438499112226687558217337e+03,-Inf
misc/klein-b1,-Inf,-Inf,-Inf,8.57864376269050765699830662924792491e-02
misc/klein-b2,-Inf,-Inf,-Inf,2.52551286084111683917029258827534073e-02
misc/kneser_6_2_1,-Inf,-Inf,-Inf,-Inf
misc/kneser_8_3_1,-Inf,-Inf,-Inf,-Inf
misc/l30,-Inf,-Inf,6.84305328420416086099638813930140426e+15,9.49224491822703356696713412752894681e+15
misc/l9,-Inf,-Inf,-Inf,3.56474736834431892716403467223768628e+11
misc/lap_25,-Inf,-Inf,2.10953034654846521922681133828613649e+03,-Inf
misc/large,-Inf,-Inf,-Inf,8.61487598752513706057719487913443435e+08
misc/lasagne-spanishbook,-Inf,-Inf,-Inf,-Inf
misc/laser,-Inf,-Inf,-Inf,-Inf
misc/lesmis,-Inf,-Inf,-Inf,1.22541953700479959906575201738626498e+00
misc/lhr01,-Inf,-Inf,6.53900897179578065237327795765932483e+04,5.30344264371247142501144645174052942e+07
misc/lhr02,-Inf,-Inf,-Inf,-Inf
misc/lns_131,-Inf,-Inf,2.11847571460867385409752207685083983e+01,4.31584329305745748851846945676591312e+00
misc/lns_3937,-Inf,-Inf,-Inf,1.90654551156607113827770510507506937e+03
misc/lns_511,-Inf,-Inf,-Inf,1.04103862835748522936663284894814980e+06
misc/lnsp3937,-Inf,-Inf,-Inf,1.86103946855674546817435470188917686e+03
misc/lnsp_131,-Inf,-Inf,-Inf,7.29117941019071682398255471801665098e+00
misc/lnsp_511,-Inf,-Inf,6.98662969486909819451229955866653926e+04,3.35555478636598473059707089854879694e+07
misc/lock1074,-Inf,-Inf,-Inf,-Inf
misc/lock2232,-Inf,-Inf,-Inf,-Inf
misc/lock3491,-Inf,-Inf,-Inf,-Inf
misc/lock_700,-Inf,-Inf,-Inf,-Inf
misc/lop163,-Inf,-Inf,9.61175317650313694058644545258508173e-01,3.34862417383254291584009517951582259e+00
misc/lp22,-Inf,-Inf,-Inf,-Inf
misc/lp_25fv47,-Inf,-Inf,5.49710324401689436954405097604566898e+11,-Inf
misc/lp_80bau3b,-Inf,-Inf,1.99817879547553769473299707731917735e+09,1.78657517931668306830729400526281145e+08
misc/lp_adlittle,-Inf,-Inf,-Inf,1.48230393091559378628062218570287142e+08
misc/lp_afiro,-Inf,-Inf,2.11457039208051649114158497091750134e+03,4.25873437877487643436251937569637976e+00
misc/lp_agg,-Inf,-Inf,2.06296813056728854074816368107248270e+00,1.40462749364522865590223494680183171e+00
misc/lp_agg2,-Inf,-Inf,4.48332777312152713084881498084230552e+00,2.05163369445242857927727442245883931e+00
misc/lp_agg3,-Inf,-Inf,3.37145073852595385347149676564639779e+00,1.35687564107923057616588037900235240e+00
misc/lp_bandm,-Inf,-Inf,6.84371824452838115693565698042786545e+00,1.92153677828382100267254982902550908e+00
misc/lp_beaconfd,-Inf,-Inf,7.94784564074301049024171115809608426e+00,1.63873431463956786631334998083920057e+00
misc/lp_blend,-Inf,-Inf,-Inf,1.81886886125757260158019358091335976e+00
misc/lp_bnl1,-Inf,-Inf,3.53118310183335105052305294837720741e+00,3.40709652945661276685562704363962547e+00
misc/lp_bnl2,-Inf,-Inf,4.11725185884052482104803992502437340e+15,6.36905165574855754570018908298721996e+15
misc/lp_bore3d,-Inf,-Inf,3.94428536510110619877043606255336069e+00,5.57965652821122805945538130422570957e+00
misc/lp_brandy,-Inf,-Inf,-Inf,9.09810401397297174144429813433378195e+07
misc/lp_capri,-Inf,-Inf,5.13537322566267077755566412935345885e+00,3.17117726379772275088317225595840001e+00
misc/lp_cre_a,-Inf,-Inf,-Inf,-Inf
misc/lp_cre_c,-Inf,-Inf,-Inf,2.68701015547019668844583920082305664e+00
misc/lp_cycle,-Inf,-Inf,1.07114794664929189474767315784748381e+02,3.22205075114187420551337657137516558e+00
misc/lp_czprob,-Inf,-Inf,-Inf,-Inf
misc/lp_d2q06c,-Inf,-Inf,2.40009458835847893637798251174977272e+05,4.51539230053386172291610661662961449e+07
misc/lp_d6cube,-Inf,-Inf,-Inf,4.28950046207043709821978916530745142e+00
misc/lp_degen2,-Inf,-Inf,2.86755320348239836880047799940820961e+01,3.80629628503564428305931121453265924e+00
misc/lp_degen3,-Inf,-Inf,7.77677183105799823217108924457400938e+00,-Inf
misc/lp_dfl001,-Inf,-Inf,-Inf,-Inf
misc/lp_e226,-Inf,-Inf,-Inf,3.92562976891453240818322024761933197e+00
misc/lp_etamacro,-Inf,-Inf,-Inf,-Inf
misc/lp_fffff800,-Inf,-Inf,5.44201621328540904493998743658996097e+00,7.35098238853148072653081021576471775e-01
misc/lp_finnis,-Inf,-Inf,-Inf,1.32502721903298880452077220542130037e+02
misc/lp_fit1d,-Inf,-Inf,-Inf,-Inf
misc/lp_fit1p,-Inf,-Inf,-Inf,-Inf
misc/lp_fit2d,-Inf,-Inf,7.26212979815992173684461767575836200e+00,-Inf
misc/lp_fit2p,-Inf,-Inf,-Inf,-Inf
misc/lp_ganges,-Inf,-Inf,4.62234107579889467979848496534533805e+00,6.95632422188861464853438625238830554e+00
misc/lp_gfrd_pnc,-Inf,-Inf,-Inf,-Inf
misc/lp_greenbea,-Inf,-Inf,-Inf,9.21718665571100497175686624247945529e+08
misc/lp_greenbeb,-Inf,-Inf,-Inf,9.21718665571100497175686624247945529e+08
misc/lp_grow15,-Inf,-Inf,8.70588224675928783728959722572532124e+03,1.30282324453213184361930465623070847e+01
misc/lp_grow22,-Inf,-Inf,1.56077714212783954947193796367192714e+01,1.26173114369835157621919845413722805e+01
misc/lp_grow7,-Inf,-Inf,-Inf,6.86734711417775142537904130077479475e+00
misc/lp_israel,-Inf,-Inf,-Inf,-Inf
misc/lp_kb2,-Inf,-Inf,1.45024755450131647781861499800926774e+03,2.51984141482292681091329761727591224e-01
misc/lp_ken_07,-Inf,-Inf,-Inf,-Inf
misc/lp_ken_11,-Inf,-Inf,-Inf,-Inf
misc/lp_ken_13,-Inf,-Inf,-Inf,-Inf
misc/lp_lotfi,-Inf,-Inf,4.24456345994144303935603173800380480e-01,-Inf
misc/lp_maros,-Inf,-Inf,6.04476744707043621065894184315421502e+23,2.49764207708531210885185098680666377e+08
misc/lp_modszk1,-Inf,-Inf,1.64956046143680313423788789522829202e+01,4.64580632353930776835159057679261236e+00
misc/lp_nug05,-Inf,-Inf,1.13027079549431266317051554612449809e+00,1.25129138858610974858130676409076501e+00
misc/lp_nug06,-Inf,-Inf,-Inf,1.65519210168755830899359161335363094e+00
misc/lp_nug07,-Inf,-Inf,-Inf,-Inf
misc/lp_nug08,-Inf,-Inf,-Inf,-Inf
misc/lp_nug12,-Inf,-Inf,-Inf,-Inf
misc/lp_nug15,-Inf,-Inf,-Inf,-Inf
misc/lp_osa_07,-Inf,-Inf,8.85756715213056402388498349718390448e+00,-Inf
misc/lp_pds_02,-Inf,-Inf,-Inf,-Inf
misc/lp_pds_06,-Inf,-Inf,-Inf,-Inf
misc/lp_pds_10,-Inf,-Inf,-Inf,-Inf
misc/lp_perold,-Inf,-Inf,-Inf,1.00234472692206392409803257044368101e+09
misc/lp_pilot,-Inf,-Inf,4.62406224199009576566408799223549526e+02,1.40736750193389289246361273883458306e+02
misc/lp_pilot4,-Inf,-Inf,9.40963681866083581485578124233226016e+02,5.37688701496080185362186193259581176e+01
misc/lp_pilot87,-Inf,-Inf,-Inf,5.58059212923766690715764877061081943e+07
misc/lp_pilot_ja,-Inf,-Inf,-Inf,-Inf
misc/lp_pilot_we,-Inf,-Inf,-Inf,-Inf
misc/lp_pilotnov,-Inf,-Inf,-Inf,-Inf
misc/lp_qap12,-Inf,-Inf,-Inf,-Inf
misc/lp_qap15,-Inf,-Inf,-Inf,-Inf
misc/lp_qap8,-Inf,-Inf,-Inf,-Inf
misc/lp_recipe,-Inf,-Inf,5.57535861488590768970043359009517540e-01,-Inf
misc/lp_sc105,-Inf,-Inf,6.47116318004276454856834420992943310e+00,1.68904987321702637999772883986177433e+00
misc/lp_sc205,-Inf,-Inf,1.12586375225099547545060779925123058e+01,9.67342307047097146727292362134901152e+00
misc/lp_sc50a,-Inf,-Inf,1.62942888826336071504090827271257249e+00,1.06325000999737173474537244959820211e+00
misc/lp_sc50b,-Inf,-Inf,3.61797150592079213492336706426197995e+00,4.93498249028585286631204830969348808e+00
misc/lp_scagr25,-Inf,-Inf,2.93721158571170009546494091723168010e+01,6.21290499587573514481844221949640208e+00
misc/lp_scagr7,-Inf,-Inf,1.13423480908831115389212475639552998e+01,3.14277772503832914661085232391503025e+00
misc/lp_scfxm1,-Inf,-Inf,8.52432767976446451912396515520563532e+00,-Inf
misc/lp_scfxm2,-Inf,-Inf,1.88603738964593057693643741298913268e+01,4.46321103948494003542370484867916971e+00
misc/lp_scfxm3,-Inf,-Inf,-Inf,3.40036609289464241134156267236897863e+01
misc/lp_scorpion,-Inf,-Inf,-Inf,1.43678793281562604854601667328405265e+08
misc/lp_scrs8,-Inf,-Inf,-Inf,5.79220276686165201458034263138026767e+00
misc/lp_scsd1,-Inf,-Inf,-Inf,-Inf
misc/lp_scsd6,-Inf,-Inf,9.11408541526415913434553553520265159e+15,1.13658852121069128875797785358871834e+16
misc/lp_scsd8,-Inf,-Inf,-Inf,1.91071550237215153768639425771051731e+16
misc/lp_sctap1,-Inf,-Inf,8.48695125673794892554491242509429869e+00,4.53710906454044756522942626308766871e+00
misc/lp_sctap2,-Inf,-Inf,-Inf,-Inf
misc/lp_sctap3,-Inf,-Inf,-Inf,-Inf
misc/lp_share1b,-Inf,-Inf,1.81705853006081182921726392284702927e+00,1.97774207154731117601698282525443089e+00
misc/lp_share2b,-Inf,-Inf,-Inf,2.04386545600421559742592138761001742e+00
misc/lp_shell,-Inf,-Inf,4.47138990919658940795512584886337611e+00,-Inf
misc/lp_ship04l,-Inf,-Inf,-Inf,-Inf
misc/lp_ship04s,-Inf,-Inf,-Inf,-Inf
misc/lp_ship08l,-Inf,-Inf,-Inf,-Inf
misc/lp_ship08s,-Inf,-Inf,-Inf,-Inf
misc/lp_ship12l,-Inf,-Inf,-Inf,-Inf
misc/lp_ship12s,-Inf,-Inf,-Inf,-Inf
misc/lp_sierra,-Inf,-Inf,-Inf,-Inf
misc/lp_stair,-Inf,-Inf,1.70138836849039657877606665336862518e+02,2.41190901652499392272568313617373933e+01
misc/lp_standata,-Inf,-Inf,-Inf,-Inf
misc/lp_standgub,-Inf,-Inf,-Inf,-Inf
misc/lp_standmps,-Inf,-Inf,-Inf,1.39991150054971277119280244421522359e+00
misc/lp_stocfor1,-Inf,-Inf,2.84744113800105623903791139137531256e+00,1.72550283881000854108324413317517899e+00
misc/lp_stocfor2,-Inf,-Inf,-Inf,-Inf
misc/lp_stocfor3,-Inf,-Inf,-Inf,-Inf
misc/lp_truss,-Inf,-Inf,3.42596495568502101408129305941479895e+10,1.11005698111847596197417288373461724e+08
misc/lp_tuff,-Inf,-Inf,3.43118261898494427747656306664255870e+08,4.98337134287125580126843281962433375e+07
misc/lp_vtp_base,-Inf,-Inf,1.54079724762285702856802345997571193e+00,1.73939990083329168385927617536575568e+00
misc/lp_wood1p,-Inf,-Inf,-Inf,1.81146834362305673010200169009813892e+02
misc/lp_woodw,-Inf,-Inf,1.05060872422833005329028743244208838e+03,-Inf
misc/lpi_bgdbg1,-Inf,-Inf,1.72474356923036699831304203099857518e+00,6.82835060763766330787502513880495740e-01
misc/lpi_bgetam,-Inf,-Inf,-Inf,-Inf
misc/lpi_bgindy,-Inf,-Inf,-Inf,-Inf
misc/lpi_bgprtr,-Inf,-Inf,1.75398159920055795955135355775130615e+04,-Inf
misc/lpi_box1,-Inf,-Inf,7.10261886315908270474838015226270404e-01,1.81419998928653401793581569619677771e+00
misc/lpi_ceria3d,-Inf,-Inf,-Inf,-Inf
misc/lpi_chemcom,-Inf,-Inf,1.59533681571173727620971271116263209e+00,1.18083692006027455268315224088330546e+00
misc/lpi_cplex1,-Inf,-Inf,-Inf,-Inf
misc/lpi_cplex2,-Inf,-Inf,-Inf,-Inf
misc/lpi_ex72a,-Inf,-Inf,3.49047522686655692524423725167988787e+00,2.14045481271811480263295917121980207e+00
misc/lpi_ex73a,-Inf,-Inf,2.67082461536695440810675193043193136e+00,9.92742916605600282328319306173809840e-01
misc/lpi_forest6,-Inf,-Inf,5.99478940414089942699679758020336785e-01,5.22912516583797217486357516115742142e-01
misc/lpi_galenet,-Inf,-Inf,1.02962521407301974295635007911912905e+03,1.54920399405608810734901636968281779e-01
misc/lpi_gosh,-Inf,-Inf,-Inf,-Inf
misc/lpi_gran,-Inf,-Inf,1.52802400199149180151397049399666241e+01,2.43069572723132431673787150893284888e+00
misc/lpi_greenbea,-Inf,-Inf,1.38874664067135106653278469240950382e+09,4.17951610185008426486054745850253138e+08
misc/lpi_itest2,-Inf,-Inf,-Inf,5.87496646338086713300946390776806551e-01
misc/lpi_itest6,-Inf,-Inf,-Inf,-Inf
misc/lpi_klein1,-Inf,-Inf,-Inf,2.23596343211173503226430269478412106e+00
misc/lpi_klein2,-Inf,-Inf,1.98081384632497995917199967872228305e+01,7.73928965747458704087364899290907930e+00
misc/lpi_klein3,-Inf,-Inf,2.81148026688570552420779464484062734e+03,-Inf
misc/lpi_mondou2,-Inf,-Inf,-Inf,1.07347275233235408443393919688214165e+00
misc/lpi_pang,-Inf,-Inf,-Inf,3.82800821941520269201131442284015289e+00
misc/lpi_pilot4i,-Inf,-Inf,9.40631896143002461193724620565799287e+02,5.37688701496080185362186193259581176e+01
misc/lpi_qual,-Inf,-Inf,2.26061278478709680815222468570751440e+15,2.53627784402611884599596337042910789e+08
misc/lpi_reactor,-Inf,-Inf,-Inf,2.99581527941859696258365049202413102e+00
misc/lpi_refinery,-Inf,-Inf,-Inf,-Inf
misc/lpi_vol1,-Inf,-Inf,2.26061278478709680815222468570751440e+15,2.53627784402611884599596337042910789e+08
misc/lpi_woodinfe,-Inf,-Inf,8.99935296192670278948979186295444324e+02,-Inf
misc/lpl2,-Inf,-Inf,1.08104140340029270188352485292760261e+03,-Inf
misc/lpl3,-Inf,-Inf,-Inf,-Inf
misc/lshp1009,-Inf,-Inf,-Inf,-Inf
misc/lshp1270,-Inf,-Inf,-Inf,-Inf
misc/lshp1561,-Inf,-Inf,-Inf,-Inf
misc/lshp1882,-Inf,-Inf,-Inf,-Inf
misc/lshp2233,-Inf,-Inf,-Inf,-Inf
misc/lshp2614,-Inf,-Inf,-Inf,-Inf
misc/lshp3025,-Inf,-Inf,-Inf,-Inf
misc/lshp3466,-Inf,-Inf,-Inf,-Inf
misc/lshp_265,-Inf,-Inf,1.37206583573084113243878599296020428e+00,1.15783844003353890459593973927011351e+00
misc/lshp_406,-Inf,-Inf,-Inf,1.96491289646360622423370255944585576e+00
misc/lshp_577,-Inf,-Inf,-Inf,1.26401207225217540834127677243273534e+00
misc/lshp_778,-Inf,-Inf,-Inf,2.03190031567248912602394968698978153e+00
misc/lund_a,-Inf,-Inf,-Inf,-Inf
misc/lund_b,-Inf,-Inf,-Inf,-Inf
misc/lung1,-Inf,-Inf,-Inf,-Inf
misc/lutz30-23-b6,-Inf,-Inf,3.16662666370128151945098736024910094e+01,-Inf
misc/m3plates,-Inf,-Inf,-Inf,-Inf
misc/maayan-Stelzl,-Inf,-Inf,-Inf,-Inf
misc/maayan-faa,-Inf,-Inf,-Inf,-Inf
misc/maayan-figeys,-Inf,-Inf,-Inf,-Inf
misc/maayan-foodweb,-Inf,-Inf,-Inf,2.19212934539289349995741954575894575e+00
misc/maayan-pdzbase,-Inf,-Inf,3.28172613523920046618117068641511600e+00,1.29080444666603334475613268018179103e+00
misc/maayan-vidal,-Inf,-Inf,-Inf,-Inf
misc/mahindas,-Inf,-Inf,-Inf,-Inf
misc/man_5976,-Inf,-Inf,-Inf,-Inf
misc/mark3jac140,-Inf,-Inf,-Inf,-Inf
misc/mbeacxc,-Inf,-Inf,-Inf,1.31806807751272333172042935153753779e+00
misc/mbeaflw,-Inf,-Inf,-Inf,1.61707730469400998421534850071418619e+00
misc/mbeause,-Inf,-Inf,-Inf,9.53536167961070705857630020116313255e-01
misc/mcca,-Inf,-Inf,-Inf,-Inf
misc/mcfe,-Inf,-Inf,-Inf,9.24051075246584258665257655019581137e+02
misc/meg1,-Inf,-Inf,-Inf,-Inf
misc/meg4,-Inf,-Inf,-Inf,-Inf
misc/mesh1e1,-Inf,-Inf,4.32112606237412733965446060678763917e-01,-Inf
misc/mesh1em1,-Inf,-Inf,-Inf,1.08000743112175807754974918792807113e+00
misc/mesh1em6,-Inf,-Inf,1.32769258286797707298667409796780022e+00,-Inf
misc/mesh2e1,-Inf,-Inf,1.17372304669421306598955142135819296e+00,2.99533409893342495888866694579727917e+00
misc/mesh2em5,-Inf,-Inf,1.58515675891694262834112653135543276e+00,9.21903852815210834958331233457300760e-01
misc/mesh3e1,-Inf,-Inf,-Inf,4.45686699378638468690895952311969718e-01
misc/mesh3em5,-Inf,-Inf,-Inf,-Inf
misc/mhd3200b,-Inf,-Inf,-Inf,-Inf
misc/mhd4800b,-Inf,-Inf,-Inf,-Inf
misc/mhda416,-Inf,-Inf,-Inf,1.43348719946672517842258219365390412e+01
misc/mhdb416,-Inf,-Inf,-Inf,1.41823418586042775450457639437132367e+00
misc/mimo28x28_system,-Inf,-Inf,7.59887446849126411483904964535130433e+16,1.20095989895441045158138952074461381e+16
misc/mimo46x46_system,-Inf,-Inf,7.59887446849126704429199882274298117e+16,-Inf
misc/mimo8x8_system,-Inf,-Inf,7.59887446849126704409658550426707319e+16,1.20095989895441046247299538657028160e+16
misc/minnesota,-Inf,-Inf,-Inf,-Inf
misc/minsurfo,-Inf,-Inf,-Inf,-Inf
misc/misc-football,-Inf,-Inf,1.33582058954182807148755980720966505e+00,-Inf
misc/misc-jung-code-dep,-Inf,-Inf,-Inf,-Inf
misc/misc-lesmis,-Inf,-Inf,4.62401717390300406485494689725372779e+03,-Inf
misc/mk10-b1,-Inf,-Inf,-Inf,-Inf
misc/mk10-b2,-Inf,-Inf,-Inf,-Inf
misc/mk10-b3,-Inf,-Inf,-Inf,-Inf
misc/mk10-b4,-Inf,-Inf,-Inf,-Inf
misc/mk11-b1,-Inf,-Inf,-Inf,-Inf
misc/mk11-b2,-Inf,-Inf,9.17072152299062922597771177347349908e+03,-Inf
misc/mk11-b3,-Inf,-Inf,-Inf,-Inf
misc/mk11-b4,-Inf,-Inf,-Inf,-Inf
misc/mk11-b4b,-Inf,-Inf,-Inf,-Inf
misc/mk12-b1,-Inf,-Inf,-Inf,-Inf
misc/mk12-b2,-Inf,-Inf,-Inf,-Inf
misc/mk12-b5,-Inf,-Inf,9.64404841184939947810337098459992288e+01,-Inf
misc/mk9-b1,-Inf,-Inf,-Inf,-Inf
misc/mk9-b2,-Inf,-Inf,1.68650275388852975235609814402930438e+00,2.15903141505353940094668487361298043e+00
misc/mk9-b3,-Inf,-Inf,-Inf,1.11544244105336988113076986166067691e+00
misc/model1,-Inf,-Inf,5.08701711605574057650372103771013190e+03,3.25596304951010797817978544007896299e+01
misc/model2,-Inf,-Inf,1.81416061625484999160058004179611964e+00,4.13230675580356354341950378298360030e+00
misc/model3,-Inf,-Inf,-Inf,-Inf
misc/model4,-Inf,-Inf,1.54613569855447257309792734671040993e+07,1.13723465478809135982528321770217405e+08
misc/model5,-Inf,-Inf,-Inf,1.30984981139652853039176487140820456e+08
misc/model6,-Inf,-Inf,2.19565545092928497240392308273502232e+01,7.43888172588204366800751641305456806e+00
misc/model7,-Inf,-Inf,-Inf,-Inf
misc/model8,-Inf,-Inf,3.22896158034098955565076853744045944e+03,1.79083692919950409345844400831543815e+02
misc/model9,-Inf,-Inf,-Inf,4.24251824527217111001434881721094053e+02
misc/moreno_highschool,-Inf,-Inf,-Inf,4.65675411647063961577317032253857715e-01
misc/moreno_lesmis,-Inf,-Inf,6.06702118120415879979300905020653982e-01,-Inf
misc/moreno_mac,-Inf,-Inf,-Inf,4.86410350091653992559217674126198907e-01
misc/moreno_names,-Inf,-Inf,-Inf,-Inf
misc/moreno_oz,-Inf,-Inf,1.08301896396995523196318839631253639e+00,-Inf
misc/moreno_propro,-Inf,-Inf,-Inf,-Inf
misc/moreno_sampson,-Inf,-Inf,5.12130495081940552679572084347119598e+02,-Inf
misc/msc00726,-Inf,-Inf,-Inf,-Inf
misc/msc01050,-Inf,-Inf,-Inf,-Inf
misc/msc01440,-Inf,-Inf,-Inf,-Inf
misc/msc04515,-Inf,-Inf,-Inf,-Inf
misc/n2c6-b1,-Inf,-Inf,3.49115853129031626098142457715420859e+02,3.30718913883073823812701969204907550e-01
misc/n2c6-b10,-Inf,-Inf,-Inf,-Inf
misc/n2c6-b2,-Inf,-Inf,-Inf,1.47839524756027610538521771782454708e+00
misc/n2c6-b3,-Inf,-Inf,1.76115641700664655573507494835063462e+00,1.47392872198868407612432019426826599e+00
misc/n2c6-b4,-Inf,-Inf,-Inf,4.45397128786014044664380977157552316e+00
misc/n2c6-b5,-Inf,-Inf,-Inf,-Inf
misc/n2c6-b6,-Inf,-Inf,-Inf,1.69140459116198059857051528925555450e+01
misc/n2c6-b7,-Inf,-Inf,-Inf,-Inf
misc/n2c6-b8,-Inf,-Inf,-Inf,-Inf
misc/n2c6-b9,-Inf,-Inf,-Inf,2.31233081017588943564020476303771356e+00
misc/n3c4-b1,-Inf,-Inf,2.42061459137963555323704087486399986e-01,0.00000000000000000000000000000000000e+00
misc/n3c4-b2,-Inf,-Inf,-Inf,7.73502691896258420811705036612700924e-02
misc/n3c4-b3,-Inf,-Inf,-Inf,-Inf
misc/n3c4-b4,-Inf,-Inf,6.25000000000000000000000000000000000e-02,0.00000000000000000000000000000000000e+00
misc/n3c5-b1,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/n3c5-b2,-Inf,-Inf,-Inf,7.57754095961769147627595221959354605e-01
misc/n3c5-b3,-Inf,-Inf,4.31554177064226949963500246789321986e+00,-Inf
misc/n3c5-b4,-Inf,-Inf,1.47127508435882388199895895713732413e+00,9.77939568497851053930406407359765802e-01
misc/n3c5-b5,-Inf,-Inf,9.94273687628662531233184396530765966e+00,1.06339144650428513408516708122416424e+00
misc/n3c5-b6,-Inf,-Inf,-Inf,1.89851063792521569376381865759212525e+00
misc/n3c5-b7,-Inf,-Inf,1.94685171939392288032482795867005567e+00,2.70883263559159313521332552748364714e+00
misc/n3c6-b1,-Inf,-Inf,-Inf,3.80172658143638730562480265325129171e-01
misc/n3c6-b10,-Inf,-Inf,4.50225008345270665255296808930370217e+00,-Inf
misc/n3c6-b11,-Inf,-Inf,5.03369142321277163604663388399147563e+00,4.98085206728135064288933504443087347e+00
misc/n3c6-b2,-Inf,-Inf,-Inf,1.54954085734379090904177252027971713e+00
misc/n3c6-b3,-Inf,-Inf,1.76115641700664655573507494835063462e+00,-Inf
misc/n3c6-b4,-Inf,-Inf,-Inf,4.45397128786014044664380977157552316e+00
misc/n3c6-b5,-Inf,-Inf,-Inf,-Inf
misc/n3c6-b6,-Inf,-Inf,-Inf,-Inf
misc/n3c6-b7,-Inf,-Inf,-Inf,-Inf
misc/n3c6-b8,-Inf,-Inf,-Inf,-Inf
misc/n3c6-b9,-Inf,-Inf,-Inf,-Inf
misc/n4c5-b1,-Inf,-Inf,-Inf,-Inf
misc/n4c5-b10,-Inf,-Inf,4.35579307852797223444009151653232291e+00,6.96792913810581239749767759292274716e-01
misc/n4c5-b11,-Inf,-Inf,-Inf,4.87075590961164842032026812409077378e+00
misc/n4c5-b2,-Inf,-Inf,-Inf,1.65615118117980263101568243592120420e+00
misc/n4c5-b3,-Inf,-Inf,6.69626535824770131997811534035598450e+00,3.35229743882293505768352425219572281e+00
misc/n4c5-b4,-Inf,-Inf,-Inf,-Inf
misc/n4c5-b5,-Inf,-Inf,-Inf,7.38445341130223233779586276636896595e+00
misc/n4c5-b6,-Inf,-Inf,-Inf,-Inf
misc/n4c5-b7,-Inf,-Inf,-Inf,-Inf
misc/n4c5-b8,-Inf,-Inf,1.51100962700473993918337327874266730e+01,-Inf
misc/n4c5-b9,-Inf,-Inf,-Inf,-Inf
misc/n4c6-b1,-Inf,-Inf,-Inf,7.90569415042094832999723386108179634e-01
misc/n4c6-b13,-Inf,-Inf,-Inf,-Inf
misc/n4c6-b14,-Inf,-Inf,2.00567098875918640342491331415063082e+01,2.05058523788674998181016161358131499e+00
misc/n4c6-b15,-Inf,-Inf,-Inf,-Inf
misc/n4c6-b2,-Inf,-Inf,-Inf,-Inf
misc/n4c6-b3,-Inf,-Inf,-Inf,4.53939504860161168942127551702832555e+00
misc/n4c6-b4,-Inf,-Inf,-Inf,-Inf
misc/nasa1824,-Inf,-Inf,-Inf,-Inf
misc/nasa2146,-Inf,-Inf,-Inf,-Inf
misc/nasa4704,-Inf,-Inf,-Inf,-Inf
misc/ncvxqp1,-Inf,-Inf,-Inf,1.16810339411049996010506441272721693e+03
misc/ncvxqp9,-Inf,-Inf,-Inf,-Inf
misc/nemsafm,-Inf,-Inf,1.26744644534071267765977810492918060e+02,8.85627800979757256498834659781530286e+01
misc/nemscem,-Inf,-Inf,3.05471595548798051778235358781767546e+01,2.19755068623021109798756819062694542e+01
misc/nemspmm1,-Inf,-Inf,-Inf,-Inf
misc/nemspmm2,-Inf,-Inf,-Inf,8.45589641382725719995374326132989230e+07
misc/net25,-Inf,-Inf,6.75983502913828216876276253298134840e+00,-Inf
misc/netscience,-Inf,-Inf,-Inf,-Inf
misc/netz4504,-Inf,-Inf,-Inf,-Inf
misc/netz4504_dual,-Inf,-Inf,2.29590761521833284829587750345629445e+00,-Inf
misc/nl,-Inf,-Inf,4.22536699145630527685394970934663692e+01,3.66297693987145466958001134987370088e+01
misc/nnc1374,-Inf,-Inf,8.25007173396052914994740704778900981e+03,1.42610659935992507493603248696916973e+02
misc/nnc261,-Inf,-Inf,-Inf,5.68423639568108413904592824160085104e+00
misc/nnc666,-Inf,-Inf,-Inf,1.17931376598121762605684816120742000e+02
misc/nopoly,-Inf,-Inf,7.26212979815992173684461767575836200e+00,-Inf
misc/nopss_11k,-Inf,-Inf,7.59887446847110367163138584585917318e+16,1.20095989895441043172068113036274530e+16
misc/nos1,-Inf,-Inf,-Inf,1.31094225930479851619609460917400541e+00
misc/nos2,-Inf,-Inf,-Inf,-Inf
misc/nos3,-Inf,-Inf,-Inf,-Inf
misc/nos4,-Inf,-Inf,-Inf,4.50618106258843934823728270425734900e+07
misc/nos5,-Inf,-Inf,-Inf,-Inf
misc/nos6,-Inf,-Inf,-Inf,-Inf
misc/nos7,-Inf,-Inf,-Inf,-Inf
misc/nsic,-Inf,-Inf,-Inf,-Inf
misc/obstclae,-Inf,-Inf,-Inf,-Inf
misc/odepa400,-Inf,-Inf,-Inf,-Inf
misc/odepb400,-Inf,-Inf,4.88281264551692912718009542503186864e-04,7.32580820449752859391844596035111975e-04
misc/olm100,-Inf,-Inf,8.42039384229201901161592018219556084e+03,1.31915523166302860477922157072004835e+01
misc/olm1000,-Inf,-Inf,-Inf,4.84300609746779017921959365471833992e+03
misc/olm2000,-Inf,-Inf,-Inf,-Inf
misc/olm500,-Inf,-Inf,-Inf,4.98145282558202044478398639860459609e+02
misc/olm5000,-Inf,-Inf,-Inf,-Inf
misc/opsahl-openflights,-Inf,-Inf,-Inf,-Inf
misc/opsahl-powergrid,-Inf,-Inf,-Inf,-Inf
misc/opsahl-southernwomen,-Inf,-Inf,-Inf,2.47906038111223961426178381177496489e-01
misc/opsahl-ucforum,-Inf,-Inf,-Inf,2.08322643685061961841048095834234667e+00
misc/opsahl-ucsocial,-Inf,-Inf,-Inf,1.60442899243324301207030207273384336e+00
misc/opsahl-usairport,-Inf,-Inf,-Inf,6.50340969512749259133449489252823558e-01
misc/orsirr_1,-Inf,-Inf,-Inf,6.84988869893396260423572250414589204e+03
misc/orsirr_2,-Inf,-Inf,-Inf,4.10962136746820899087577674643296926e+07
misc/orsreg_1,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_01,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_02,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_03,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_04,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_05,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_06,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_07,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_08,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_09,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_10,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_11,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_12,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_13,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_14,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_15,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_16,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_17,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_18,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_19,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_20,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_21,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_22,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_23,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_24,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_25,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_26,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_27,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_28,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_29,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_30,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_31,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_32,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_33,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_34,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_35,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_36,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_37,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_38,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_39,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_40,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_41,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_42,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_43,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_44,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_45,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_46,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_47,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_48,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_49,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_50,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_51,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_52,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_53,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_54,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_55,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_56,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_57,-Inf,-Inf,-Inf,-Inf
misc/oscil_trans_01,-Inf,-Inf,-Inf,-Inf
misc/p0033,-Inf,-Inf,-Inf,-Inf
misc/p0040,-Inf,-Inf,7.80216796794326903575813798717337387e+02,-Inf
misc/p010,-Inf,-Inf,5.37611300405073744522362458286592781e+00,3.92577930304686871318082557838673484e+00
misc/p0201,-Inf,-Inf,-Inf,2.50332363821413796969066162554648551e-01
misc/p0282,-Inf,-Inf,-Inf,-Inf
misc/p0291,-Inf,-Inf,-Inf,-Inf
misc/p05,-Inf,-Inf,5.13390532857344329475841230876125515e+00,5.67232415854047077403211867989447617e+00
misc/p0548,-Inf,-Inf,5.69407634942671159971852583982094965e+00,6.42601364141793465735344795514050289e+00
misc/p2756,-Inf,-Inf,-Inf,-Inf
misc/p2p-Gnutella04,-Inf,-Inf,-Inf,-Inf
misc/p2p-Gnutella05,-Inf,-Inf,-Inf,-Inf
misc/p2p-Gnutella06,-Inf,-Inf,-Inf,-Inf
misc/p2p-Gnutella08,-Inf,-Inf,-Inf,-Inf
misc/p2p-Gnutella09,-Inf,-Inf,-Inf,-Inf
misc/p2p-Gnutella24,-Inf,-Inf,-Inf,-Inf
misc/p2p-Gnutella25,-Inf,-Inf,-Inf,-Inf
misc/p2p-Gnutella30,-Inf,-Inf,2.85302156703860426271359871793080189e+02,-Inf
misc/p6000,-Inf,-Inf,-Inf,-Inf
misc/pcb1000,-Inf,-Inf,5.89306615297209913832461259649888264e+02,-Inf
misc/pcb3000,-Inf,-Inf,-Inf,-Inf
misc/pde225,-Inf,-Inf,-Inf,-Inf
misc/pde2961,-Inf,-Inf,-Inf,-Inf
misc/pde900,-Inf,-Inf,-Inf,-Inf
misc/pds10,-Inf,-Inf,-Inf,-Inf
misc/pesa,-Inf,-Inf,8.92369801163222481327014434740218718e+00,5.29397488324759689347926500274486725e+00
misc/petster-friendships-hamster,-Inf,-Inf,2.08932640251671482770721993232460303e+00,-Inf
misc/petster-hamster,-Inf,-Inf,-Inf,-Inf
misc/pf2177,-Inf,-Inf,-Inf,-Inf
misc/pgp2,-Inf,-Inf,-Inf,-Inf
misc/photogrammetry,-Inf,-Inf,3.78684455366566831198078860922713001e+00,2.31710829172654057136508794815807933e+00
misc/photogrammetry2,-Inf,-Inf,2.59770753484575291252561601703016587e+00,3.27608650556898115895440916040801192e+00
misc/pivtol,-Inf,-Inf,5.45162126492054934139044288832154332e-01,3.81474351238586708967957532653675628e-01
misc/plat1919,-Inf,-Inf,-Inf,-Inf
misc/plat362,-Inf,-Inf,-Inf,-Inf
misc/plbuckle,-Inf,-Inf,-Inf,-Inf
misc/plddb,-Inf,-Inf,-Inf,-Inf
misc/plsk1919,-Inf,-Inf,-Inf,-Inf
misc/plskz362,-Inf,-Inf,-Inf,-Inf
misc/pltexpa,-Inf,-Inf,-Inf,-Inf
misc/poisson2D,-Inf,-Inf,-Inf,-Inf
misc/polblogs,-Inf,-Inf,3.10363521812299322489138438911498547e+00,-Inf
misc/polbooks,-Inf,-Inf,1.07700679407528255043672614423305131e+00,-Inf
misc/poli,-Inf,-Inf,-Inf,-Inf
misc/poli3,-Inf,-Inf,-Inf,-Inf
misc/poli4,-Inf,-Inf,-Inf,-Inf
misc/poli_large,-Inf,-Inf,-Inf,-Inf
misc/pores_1,-Inf,-Inf,-Inf,8.99348673590635374225960754902165729e-01
misc/pores_2,-Inf,-Inf,-Inf,6.24034486770150890203867418718538183e+03
misc/pores_3,-Inf,-Inf,-Inf,4.82332207806832693060604284836166565e+02
misc/power,-Inf,-Inf,-Inf,-Inf
misc/primagaz,-Inf,-Inf,1.31490354406494944025288050266307084e+01,-Inf
misc/problem,-Inf,-Inf,-Inf,-Inf
misc/problem1,-Inf,-Inf,8.19263987363481415794261099829094847e+16,5.34871526083420862408064620902639705e+15
misc/progas,-Inf,-Inf,1.34216473459431296106843475999370087e+15,2.07320268213670214999993620256061623e+15
misc/pwt,-Inf,-Inf,-Inf,-Inf
misc/qh1484,-Inf,-Inf,-Inf,-Inf
misc/qh768,-Inf,-Inf,9.32643919427008717221314018616604615e+01,1.20371027196704413827886428877921931e+01
misc/qh882,-Inf,-Inf,4.15163627616593991097610768665414417e+00,-Inf
misc/qiulp,-Inf,-Inf,1.19294783182841050895984625114377274e+01,1.99816000500284380473440541063952000e+00
misc/qpband,-Inf,-Inf,-Inf,-Inf
misc/r05,-Inf,-Inf,8.25163856455134343892276073829787240e+00,2.25453352165833792085809759952319311e+00
misc/radfr1,-Inf,-Inf,-Inf,7.69160850942840269075522689072635182e+01
misc/radoslaw_email,-Inf,-Inf,4.16214779661708519742840490229108909e+03,-Inf
misc/rail_1357,-Inf,-Inf,9.94912060165817998681752373629544606e+16,9.94912059636662831844105591410904604e+16
misc/rail_5177,-Inf,-Inf,1.45010919748176975010115654223737558e+17,1.45010919697220209381820769392889892e+17
misc/rajat01,-Inf,-Inf,-Inf,-Inf
misc/rajat02,-Inf,-Inf,-Inf,8.03656997493687759233644945616695676e-01
misc/rajat03,-Inf,-Inf,-Inf,-Inf
misc/rajat04,-Inf,-Inf,-Inf,-Inf
misc/rajat05,-Inf,-Inf,-Inf,-Inf
misc/rajat06,-Inf,-Inf,8.44286082334677190713794982279536805e+03,-Inf
misc/rajat07,-Inf,-Inf,-Inf,-Inf
misc/rajat08,-Inf,-Inf,-Inf,-Inf
misc/rajat09,-Inf,-Inf,-Inf,-Inf
misc/rajat10,-Inf,-Inf,-Inf,-Inf
misc/rajat11,-Inf,-Inf,-Inf,-Inf
misc/rajat12,-Inf,-Inf,-Inf,-Inf
misc/rajat13,-Inf,-Inf,-Inf,-Inf
misc/rajat14,-Inf,-Inf,-Inf,-Inf
misc/rajat19,-Inf,-Inf,-Inf,-Inf
misc/rbsa480,-Inf,-Inf,-Inf,1.31233368642955927919399064860678906e+01
misc/rbsb480,-Inf,-Inf,1.69810997668744773920751941520787518e+04,-Inf
misc/rdb1250,-Inf,-Inf,-Inf,-Inf
misc/rdb1250l,-Inf,-Inf,1.30014459746345018968026336184794876e+01,3.01752789190940161819475251329528160e+01
misc/rdb200,-Inf,-Inf,3.61990813396407336102673530360071355e+00,2.45599563036236605989936014528697665e+00
misc/rdb200l,-Inf,-Inf,-Inf,7.21874215520523620611824055224129675e-01
misc/rdb2048,-Inf,-Inf,-Inf,-Inf
misc/rdb2048_noL,-Inf,-Inf,1.03418492480233345245224560353512890e+02,-Inf
misc/rdb3200l,-Inf,-Inf,-Inf,-Inf
misc/rdb450,-Inf,-Inf,5.33745117451130623017853722056625156e+00,6.15633559245139676114240346053756830e+00
misc/rdb450l,-Inf,-Inf,-Inf,1.80446319221067315102195176460651533e+00
misc/rdb5000,-Inf,-Inf,1.03589178769286155105745834422635615e+03,-Inf
misc/rdb800l,-Inf,-Inf,-Inf,-Inf
misc/rdb968,-Inf,-Inf,6.94140179423305580082552553723882239e+00,6.28238691469019510018377624780014527e+00
misc/reactome,-Inf,-Inf,-Inf,-Inf
misc/refine,-Inf,-Inf,1.66331572224848571325091391195840402e+02,1.11656000120130709133611380055350324e+00
misc/rel3,-Inf,-Inf,-Inf,1.39754248593736856025573354295704722e-01
misc/rel4,-Inf,-Inf,-Inf,-Inf
misc/rel5,-Inf,-Inf,-Inf,-Inf
misc/rel6,-Inf,-Inf,-Inf,-Inf
misc/rel7,-Inf,-Inf,4.69888003252552512052085389229330640e+00,-Inf
misc/relat3,-Inf,-Inf,-Inf,3.59035165408626791240663216763682951e-01
misc/relat4,-Inf,-Inf,3.85883639509098255341833316040110132e+04,-Inf
misc/relat5,-Inf,-Inf,-Inf,-Inf
misc/relat6,-Inf,-Inf,-Inf,-Inf
misc/relat7,-Inf,-Inf,2.77097528070512606164491033717974804e+00,-Inf
misc/relat7b,-Inf,-Inf,2.77097528070512606164491033717974804e+00,-Inf
misc/rgg_n_2_15_s0,-Inf,-Inf,-Inf,-Inf
misc/rkat7_mat5,-Inf,-Inf,-Inf,1.10874016786454748764659353231439018e+00
misc/robot,-Inf,-Inf,1.42303847332753877233462829099545941e+09,1.99209369672462404548933597242043591e+09
misc/robot24c1_mat5,-Inf,-Inf,4.76079896459267100032469102034829129e+01,1.63471991745425717063956668596243819e+00
misc/robot24c1_mat5_J,-Inf,-Inf,-Inf,1.63992485327086536532443310883395322e+00
misc/rosen1,-Inf,-Inf,1.12274845936798784519932736481805866e+01,6.27849733320663060742983281674939855e+00
misc/rosen10,-Inf,-Inf,1.28542774267378999755737649361924684e+01,-Inf
misc/rosen2,-Inf,-Inf,-Inf,-Inf
misc/rosen7,-Inf,-Inf,1.12935852130564923118644507361833869e+01,4.06175191465518184869201779637176950e+00
misc/rosen8,-Inf,-Inf,1.16489112545656021119891520632332121e+01,5.23640676082859812039539035713490834e+00
misc/rotor1,-Inf,-Inf,-Inf,1.55808894311022434445277455895081462e+08
misc/rotor2,-Inf,-Inf,-Inf,-Inf
misc/rw136,-Inf,-Inf,2.26696204582524060455352356258156798e+00,3.51038364086112823161100774565982178e+00
misc/rw496,-Inf,-Inf,-Inf,2.17540179324658106762750014093557496e+00
misc/rw5151,-Inf,-Inf,-Inf,-Inf
misc/saylr1,-Inf,-Inf,1.97051661890485732441754239684506035e+16,1.63241412575572800677392062715000947e+16
misc/saylr3,-Inf,-Inf,2.62822868551431268805681649945083615e+16,9.74651015279342250525845339816549684e+15
misc/saylr4,-Inf,-Inf,-Inf,-Inf
misc/sc205-2r,-Inf,-Inf,-Inf,-Inf
misc/scagr7-2b,-Inf,-Inf,-Inf,-Inf
misc/scagr7-2c,-Inf,-Inf,-Inf,8.43300834464117490196588271580433449e+00
misc/scagr7-2r,-Inf,-Inf,1.28302465931047503435403727497636452e+02,6.63673889854368508577212678631821879e+01
misc/scfxm1-2b,-Inf,-Inf,1.77520085954591523339715872519882361e+02,1.06347468891455605833251953955576829e+02
misc/scrs8-2b,-Inf,-Inf,2.38582747785969029444159682166755267e+01,-Inf
misc/scrs8-2c,-Inf,-Inf,2.38582747785969029444159682166755267e+01,-Inf
misc/scrs8-2r,-Inf,-Inf,-Inf,-Inf
misc/scsd8-2b,-Inf,-Inf,8.26934930990040429335522033409585744e+08,6.76730217406547231055789514032977792e+08
misc/scsd8-2c,-Inf,-Inf,8.26934930990040429335522033409585744e+08,6.76730217406547231055789514032977792e+08
misc/sctap1-2b,-Inf,-Inf,-Inf,-Inf
misc/sctap1-2c,-Inf,-Inf,4.61837838358684661834282998930635725e+00,-Inf
misc/se,-Inf,-Inf,-Inf,-Inf
misc/seymourl,-Inf,-Inf,-Inf,-Inf
misc/shar_te2-b1,-Inf,-Inf,7.26212979815992173684461767575836200e+00,-Inf
misc/sherman1,-Inf,-Inf,2.62822868551431268805681649945083615e+16,9.74651015279342250525845339816549684e+15
misc/sherman2,-Inf,-Inf,4.36432920095754623893646816148899677e+01,2.30264983451628504284384453710265376e+01
misc/sherman3,-Inf,-Inf,-Inf,-Inf
misc/sherman4,-Inf,-Inf,-Inf,-Inf
misc/sherman5,-Inf,-Inf,-Inf,2.13605808456254297616832628226501010e+00
misc/shermanACa,-Inf,-Inf,-Inf,-Inf
misc/shermanACd,-Inf,-Inf,-Inf,-Inf
misc/shl_0,-Inf,-Inf,-Inf,2.63676455393257708790066397743366822e+00
misc/shl_200,-Inf,-Inf,2.99110115606925378588307157355987182e+00,1.50895221849321404094937381112796676e+00
misc/shl_400,-Inf,-Inf,2.65804060890161754169251579800777942e+00,9.81477156191973147903312366850735579e-01
misc/shock-9,-Inf,-Inf,-Inf,-Inf
misc/shuttle_eddy,-Inf,-Inf,-Inf,-Inf
misc/shyy41,-Inf,-Inf,-Inf,-Inf
misc/sit100,-Inf,-Inf,-Inf,-Inf
misc/skirt,-Inf,-Inf,-Inf,-Inf
misc/slptsk,-Inf,-Inf,3.94842153882456623947981460715546808e+01,1.33871239046017034464925921758436462e+01
misc/small,-Inf,-Inf,-Inf,8.38090610888266549476454396415293763e+01
misc/sociopatterns-hypertext,-Inf,-Inf,-Inf,1.45388058515150870536193736967115673e+00
misc/sociopatterns-infectious,-Inf,-Inf,-Inf,9.30898941491955807811342178956484949e-01
misc/sphere2,-Inf,-Inf,1.23701993348933417290372418966038002e+00,-Inf
misc/sphere3,-Inf,-Inf,4.39323089939290041016225851852649324e+00,8.36005564414502384327161968415749055e-01
misc/spiral,-Inf,-Inf,-Inf,3.89382731828838076134678826494556536e+17
misc/sstmodel,-Inf,-Inf,-Inf,-Inf
misc/steam1,-Inf,-Inf,-Inf,1.00454954356599974486848528144742357e+00
misc/steam2,-Inf,-Inf,-Inf,-Inf
misc/steam3,-Inf,-Inf,-Inf,1.97642353760523708249930846527044908e-01
misc/stoch_aircraft,-Inf,-Inf,-Inf,-Inf
misc/stokes64,-Inf,-Inf,-Inf,-Inf
misc/stokes64s,-Inf,-Inf,-Inf,-Inf
misc/stormg2-27,-Inf,-Inf,-Inf,-Inf
misc/stormg2-8,-Inf,-Inf,5.46327111807131608890544824945756657e+00,-Inf
misc/str_0,-Inf,-Inf,-Inf,9.59369254022517999582393523869374547e+00
misc/str_200,-Inf,-Inf,7.69130930031858468424490107454649629e+00,5.65194770050697664917749839030770393e+00
misc/str_400,-Inf,-Inf,-Inf,1.02704117259379924351718108528742609e+01
misc/str_600,-Inf,-Inf,1.86982812936930100210560676595171922e+02,7.74752002711931064540066352477920150e+00
misc/struct4,-Inf,-Inf,-Inf,-Inf
misc/sts4098,-Inf,-Inf,-Inf,-Inf
misc/stufe,-Inf,-Inf,-Inf,-Inf
misc/stufe-10,-Inf,-Inf,-Inf,-Inf
misc/subelj_cora,-Inf,-Inf,-Inf,-Inf
misc/subelj_euroroad,-Inf,-Inf,-Inf,-Inf
misc/subelj_jdk,-Inf,-Inf,2.45104912819378159894790612100794563e+02,-Inf
misc/subelj_jung-j,-Inf,-Inf,-Inf,-Inf
misc/swang1,-Inf,-Inf,-Inf,-Inf
misc/swang2,-Inf,-Inf,-Inf,-Inf
misc/t2d_q4,-Inf,-Inf,-Inf,-Inf
misc/t2d_q9,-Inf,-Inf,-Inf,-Inf
misc/t2dal,-Inf,-Inf,1.54744865764252393943116517316821665e+26,5.24983814331160411597786177861578893e+17
misc/t2dal_a,-Inf,-Inf,1.54744865764252393943116517316821665e+26,5.24983814331160411597786177861578893e+17
misc/t2dal_bci,-Inf,-Inf,-Inf,5.24983814331160411597786177919091055e+17
misc/t2dal_e,-Inf,-Inf,8.15843800406746127084622315152408526e-16,-Inf
misc/t3dl_e,-Inf,-Inf,8.15843973306311009373798206935921016e-16,-Inf
misc/t520,-Inf,-Inf,-Inf,-Inf
misc/t60k,-Inf,-Inf,-Inf,-Inf
misc/tandem_vtx,-Inf,-Inf,-Inf,-Inf
misc/tech-arenas-jazz,-Inf,-Inf,3.38802947815607961905757503156335171e+00,9.14145009779895794356876418537079053e-01
misc/tech-arenas-meta,-Inf,-Inf,1.86331014960211648601110707978422537e+00,1.10302453449043809049860801410018332e+00
misc/tech-arenas-pgp,-Inf,-Inf,-Inf,-Inf
misc/tech-as-22july06,-Inf,-Inf,-Inf,-Inf
misc/tech-as-735,-Inf,-Inf,-Inf,-Inf
misc/tech-as-caida,-Inf,-Inf,-Inf,-Inf
misc/tech-as-caida20071105,-Inf,-Inf,-Inf,-Inf
misc/ted_B,-Inf,-Inf,-Inf,-Inf
misc/ted_B_unscaled,-Inf,-Inf,-Inf,-Inf
misc/testbig,-Inf,-Inf,-Inf,-Inf
misc/tols1090,-Inf,-Inf,-Inf,1.82118797745942146214493433324216648e+00
misc/tols2000,-Inf,-Inf,-Inf,-Inf
misc/tols340,-Inf,-Inf,6.68276963072194853158945803029936331e+00,-Inf
misc/tols4000,-Inf,-Inf,-Inf,-Inf
misc/tols90,-Inf,-Inf,-Inf,-Inf
misc/tomography,-Inf,-Inf,-Inf,8.76108940946591753973397399907116503e-01
misc/torsion1,-Inf,-Inf,-Inf,-Inf
misc/tub100,-Inf,-Inf,-Inf,1.09832381690329505030155379614303371e+00
misc/tub1000,-Inf,-Inf,1.27085828543163117938609722372799283e+04,-Inf
misc/tuma1,-Inf,-Inf,1.07718361475235296902245840521556912e+04,-Inf
misc/tuma2,-Inf,-Inf,3.38870759747350226712986916962473937e+04,-Inf
misc/ucidata-gama,-Inf,-Inf,-Inf,-Inf
misc/ucidata-zachary,-Inf,-Inf,1.29842754977764161336501317781039783e+02,-Inf
misc/uk,-Inf,-Inf,-Inf,-Inf
misc/ukerbe1,-Inf,-Inf,-Inf,-Inf
misc/ukerbe1_dual,-Inf,-Inf,-Inf,-Inf
misc/utm1700b,-Inf,-Inf,-Inf,2.83760373656451990966111342228733867e+03
misc/utm300,-Inf,-Inf,-Inf,7.21671014521891687572042974939455082e+01
misc/utm3060,-Inf,-Inf,-Inf,5.30521715769953788130967665949581196e+07
misc/viscoplastic1,-Inf,-Inf,-Inf,-Inf
misc/wang1,-Inf,-Inf,-Inf,-Inf
misc/wang2,-Inf,-Inf,-Inf,-Inf
misc/watt_1,-Inf,-Inf,-Inf,1.08199073539310116172343817563148524e+17
misc/watt_2,-Inf,-Inf,3.09485600042886892134186455148604035e+26,1.08199073539310116172343817563148607e+17
misc/wb-cs-stanford,-Inf,-Inf,-Inf,-Inf
misc/youtube-groupmemberships,-Inf,-Inf,-Inf,-Inf
rand/CL-1000-1d7-trial1,-Inf,-Inf,4.31273193689308288397780130657274183e+00,9.32688020795510423191732950834847555e-01
rand/CL-1000-1d7-trial2,-Inf,-Inf,-Inf,2.62750539841771344520017663159445317e+00
rand/CL-1000-1d7-trial3,-Inf,-Inf,-Inf,6.70292816195914465082435855333533372e-01
rand/CL-1000-1d8-trial1,-Inf,-Inf,-Inf,1.76696415259668306068475597736797756e+00
rand/CL-1000-1d8-trial2,-Inf,-Inf,-Inf,3.22283983882268454148027106817939588e+00
rand/CL-1000-1d8-trial3,-Inf,-Inf,2.56670325919078666128885713738186465e+00,1.12269687324614358701673982247768736e+00
rand/CL-1000-1d9-trial1,-Inf,-Inf,2.99223055914483395531613365724169010e+00,1.21791664198858888211713414090819772e+00
rand/CL-1000-1d9-trial2,-Inf,-Inf,-Inf,1.64196702406522130385423988015176186e+00
rand/CL-1000-1d9-trial3,-Inf,-Inf,-Inf,1.56635767807364907782929969904056467e+00
rand/CL-1000-2d0-trial1,-Inf,-Inf,-Inf,7.15425424525870048022517416358206232e-01
rand/CL-1000-2d0-trial2,-Inf,-Inf,-Inf,1.02911807847948965277334298760569160e+00
rand/CL-1000-2d0-trial3,-Inf,-Inf,1.05284880955924837148646439808831771e+00,1.55331445322146263561741334041476988e+00
rand/CL-1000-2d1-trial1,-Inf,-Inf,-Inf,3.25569391568629537537096603705343001e+00
rand/CL-1000-2d1-trial2,-Inf,-Inf,1.96333005606679144120690425583622839e+00,1.20085215447393048625165678523459299e+00
rand/CL-1000-2d1-trial3,-Inf,-Inf,-Inf,1.36014565256409830007114903727092811e+00
rand/CL-10000-1d7-trial1,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-1d7-trial2,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-1d7-trial3,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-1d8-trial1,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-1d8-trial2,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-1d8-trial3,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-1d9-trial1,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-1d9-trial2,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-1d9-trial3,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-2d0-trial1,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-2d0-trial2,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-2d0-trial3,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-2d1-trial1,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-2d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-2d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-100-3-0d1-trial1,-Inf,-Inf,2.00962987021688510721200505830588860e+00,8.30494144348194602336255988693982850e-01
rand/SW-100-3-0d1-trial2,-Inf,-Inf,2.14759777616416643291843401089983502e+00,9.68360053553390818258489252965657129e-01
rand/SW-100-3-0d1-trial3,-Inf,-Inf,1.19934627583059686978809595964734696e+00,4.67880925447395496322197910037444291e+00
rand/SW-100-3-0d2-trial1,-Inf,-Inf,8.99886314072589399908684752939896840e-01,1.78480155905932230104263356637809893e+00
rand/SW-100-3-0d2-trial2,-Inf,-Inf,2.13290728571413670408854294792027830e+00,2.05191266025597661246757917618448653e+00
rand/SW-100-3-0d2-trial3,-Inf,-Inf,1.62226616236240111738508073365384912e+00,-Inf
rand/SW-100-3-0d3-trial1,-Inf,-Inf,1.18730448064568267028870580162494905e+00,1.24567844655202219341559583020265968e+00
rand/SW-100-3-0d3-trial2,-Inf,-Inf,3.94784527514888745852734134664554824e-01,2.31883130608001130544790468056098552e+00
rand/SW-100-3-0d3-trial3,-Inf,-Inf,2.09411411303392867043747842076087541e+00,1.04080413663092064043369324087233598e+00
rand/SW-100-4-0d1-trial1,-Inf,-Inf,5.37837850341585414660054992622964441e-01,1.82743700327341705749041816794405184e+00
rand/SW-100-4-0d1-trial2,-Inf,-Inf,5.71075374274244947689246653864897865e-01,8.21125754726339778444335994465716583e-01
rand/SW-100-4-0d1-trial3,-Inf,-Inf,4.61980385321763304697713643053454264e-01,7.88036933145755869100771238986481951e-01
rand/SW-100-4-0d2-trial1,-Inf,-Inf,6.47663332628290570854929048847851177e-01,-Inf
rand/SW-100-4-0d2-trial2,-Inf,-Inf,1.18284728424838178377284519243008126e+00,4.27974993764117763258019509922473682e-01
rand/SW-100-4-0d2-trial3,-Inf,-Inf,1.01342050888902715808442784513855676e+00,1.68964338748334231872964606656842058e+00
rand/SW-100-4-0d3-trial1,-Inf,-Inf,1.38488919778866796421593219779871304e+00,-Inf
rand/SW-100-4-0d3-trial2,-Inf,-Inf,1.31710473830530665141935015558009680e+00,-Inf
rand/SW-100-4-0d3-trial3,-Inf,-Inf,1.35660756046163452838284680530707280e+00,7.10351471652693212166265083902857789e-01
rand/SW-100-5-0d1-trial1,-Inf,-Inf,1.45461650095444570974242436912064475e+00,-Inf
rand/SW-100-5-0d1-trial2,-Inf,-Inf,1.07042087183222197084611992597992496e+00,1.50184428184652724935905258597623935e+00
rand/SW-100-5-0d1-trial3,-Inf,-Inf,1.40125793463642025522520788859882620e+00,-Inf
rand/SW-100-5-0d2-trial1,-Inf,-Inf,1.04738056864761420030017345505483043e+00,9.36430829790681433137890251401845511e-01
rand/SW-100-5-0d2-trial2,-Inf,-Inf,1.22949776438361680684485893162418830e+00,-Inf
rand/SW-100-5-0d2-trial3,-Inf,-Inf,6.36355201789024467189255324715350241e-01,-Inf
rand/SW-100-5-0d3-trial1,-Inf,-Inf,1.93836011104990489971928547363802990e+00,8.85261230059219750165669799173238301e-01
rand/SW-100-5-0d3-trial2,-Inf,-Inf,5.37081072428296313306172794748901289e-01,8.95098116803945913348879353397214174e-01
rand/SW-100-5-0d3-trial3,-Inf,-Inf,1.77135355145964546396839453256867883e+00,5.76272990148028757741815130170124910e-01
rand/SW-100-6-0d1-trial1,-Inf,-Inf,6.49381183001879607223455423426421729e-01,7.12712392625178535286935306502048866e+01
rand/SW-100-6-0d1-trial2,-Inf,-Inf,5.83289663712731832441046389698559727e-01,6.14339250882193918950788486020451943e-01
rand/SW-100-6-0d1-trial3,-Inf,-Inf,3.28507998197693730464402368978690992e+00,5.74439472753133499931444895872888185e-01
rand/SW-100-6-0d2-trial1,-Inf,-Inf,1.49811464431837486971073962214231578e+00,-Inf
rand/SW-100-6-0d2-trial2,-Inf,-Inf,5.35387082306272295563926396240722310e-01,-Inf
rand/SW-100-6-0d2-trial3,-Inf,-Inf,-Inf,3.18769525312804706356774705886039479e+00
rand/SW-100-6-0d3-trial1,-Inf,-Inf,1.18638969550759417242951754932246403e+00,-Inf
rand/SW-100-6-0d3-trial2,-Inf,-Inf,1.24321253712087837143988376861895147e+00,-Inf
rand/SW-100-6-0d3-trial3,-Inf,-Inf,2.07615980325667860322598186503052524e+00,1.00312111298235396378268167435441795e+00
rand/SW-1000-3-0d1-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-4-0d1-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-4-0d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-4-0d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-4-0d2-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-4-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-4-0d2-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-4-0d3-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-4-0d3-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-4-0d3-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-5-0d1-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-5-0d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-5-0d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-5-0d2-trial1,-Inf,-Inf,-Inf,1.07319562491149436888359699599050448e+00
rand/SW-1000-5-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-5-0d2-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-5-0d3-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-5-0d3-trial2,-Inf,-Inf,-Inf,2.22059554818051416567317126313936367e+00
rand/SW-1000-5-0d3-trial3,-Inf,-Inf,-Inf,2.14287706820993217271269136204923564e+00
rand/SW-1000-6-0d1-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-6-0d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-6-0d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-6-0d2-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-6-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-6-0d2-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-6-0d3-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-6-0d3-trial2,-Inf,-Inf,-Inf,1.47228062228638936407512092396776776e+00
rand/SW-1000-6-0d3-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d1-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-4-0d1-trial1,-Inf,-Inf,5.45348661876863045016210881536092935e+00,-Inf
rand/SW-10000-4-0d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-4-0d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-4-0d2-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-4-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-4-0d2-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-4-0d3-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-4-0d3-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-4-0d3-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-5-0d1-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-5-0d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-5-0d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-5-0d2-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-5-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-5-0d2-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-5-0d3-trial1,-Inf,-Inf,2.99395906625680498131786368032251792e+02,-Inf
rand/SW-10000-5-0d3-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-5-0d3-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-6-0d1-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-6-0d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-6-0d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-6-0d2-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-6-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-6-0d2-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-6-0d3-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-6-0d3-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-6-0d3-trial3,-Inf,-Inf,-Inf,-Inf
rand/rgg_n_2_15_s0,-Inf,-Inf,2.17417730220773902372192544080341102e+00,-Inf


==> data/eigen_graph_misc_08/eigenvalues_absolute_error.sorted.csv <==
percent,Float8_4,Float8_5,LinearTakum8,Posit8
0.0,1.0e86,1.0e86,1.0e-29,1.0e-29
0.000554016620498615,1.0e86,1.0e86,5.460164424183067e-16,1.0e-29
0.00110803324099723,1.0e86,1.0e86,5.788884264894048e-16,1.0e-29
0.0016620498614958448,1.0e86,1.0e86,5.788884264894048e-16,1.0e-29
0.00221606648199446,1.0e86,1.0e86,5.788884264894048e-16,1.5289491818044886e-5
0.002770083102493075,1.0e86,1.0e86,5.874748045952207e-16,2.1579598024281023e-5
0.0033240997229916896,1.0e86,1.0e86,6.938893898615857e-16,0.0007325808204497529
0.003878116343490305,1.0e86,1.0e86,7.125132513437735e-16,0.0018598832720929626
0.00443213296398892,1.0e86,1.0e86,7.850462293418876e-16,0.004200936121512595
0.004986149584487534,1.0e86,1.0e86,8.058682133248438e-16,0.004256848351327956
0.00554016620498615,1.0e86,1.0e86,8.058682133248438e-16,0.025255128608411167
0.006094182825484765,1.0e86,1.0e86,8.058682133248438e-16,0.07735026918962584
0.006648199445983379,1.0e86,1.0e86,8.158438004067461e-16,0.08578643762690508
0.007202216066481994,1.0e86,1.0e86,8.15843973306311e-16,0.12332300313969846
0.00775623268698061,1.0e86,1.0e86,8.15843973306311e-16,0.13975424859373686
0.008310249307479225,1.0e86,1.0e86,9.45689889935843e-16,0.1549203994056088
0.00886426592797784,1.0e86,1.0e86,1.0532500405730103e-15,0.16472479775341825
0.009418282548476454,1.0e86,1.0e86,0.000488281264551693,0.1767766952966369
0.009972299168975069,1.0e86,1.0e86,0.0625,0.19764235376052372
0.010526315789473684,1.0e86,1.0e86,0.24206145913796356,0.19764235376052372
0.0110803324099723,1.0e86,1.0e86,0.39478452751488874,0.2392663455611554
0.011634349030470914,1.0e86,1.0e86,0.3994973931665116,0.24563819470815074
0.01218836565096953,1.0e86,1.0e86,0.4244563459941443,0.24790603811122397
0.012742382271468145,1.0e86,1.0e86,0.4321126062374127,0.2503323638214138
0.013296398891966758,1.0e86,1.0e86,0.44404978739839085,0.2519841414822927
0.013850415512465374,1.0e86,1.0e86,0.46198038532176333,0.26583104711703565
0.014404432132963989,1.0e86,1.0e86,0.4737636666823129,0.28488772087419983
0.014958448753462604,1.0e86,1.0e86,0.4801548309226708,0.2870815200462303
0.01551246537396122,1.0e86,1.0e86,0.4850666493784384,0.29965830389335235
0.016066481994459834,1.0e86,1.0e86,0.49718925961066124,0.30943976337836515
0.01662049861495845,1.0e86,1.0e86,0.503806434445661,0.3247595264191645
0.017174515235457065,1.0e86,1.0e86,0.5353870823062723,0.33071891388307384
0.01772853185595568,1.0e86,1.0e86,0.5370810724282963,0.3467417554452263
0.018282548476454295,1.0e86,1.0e86,0.5378378503415854,0.3515780523595729
0.018836565096952907,1.0e86,1.0e86,0.5407872420043088,0.35474665135712197
0.019390581717451522,1.0e86,1.0e86,0.545162126492055,0.3590351654086268
0.019944598337950138,1.0e86,1.0e86,0.5452196035544654,0.36235290652280894
0.020498614958448753,1.0e86,1.0e86,0.5575358614885908,0.3801726581436387
0.021052631578947368,1.0e86,1.0e86,0.5610014495185416,0.3814743512385867
0.021606648199445983,1.0e86,1.0e86,0.5691203196196857,0.3829931618554524
0.0221606648199446,1.0e86,1.0e86,0.5710753742742449,0.4156163091067395
0.022714681440443214,1.0e86,1.0e86,0.5832896637127318,0.4240249737318749
0.02326869806094183,1.0e86,1.0e86,0.5994789404140899,0.42797499376411774
0.023822714681440444,1.0e86,1.0e86,0.6067021181204159,0.4340111484162236
0.02437673130193906,1.0e86,1.0e86,0.6175951548846229,0.4456866993786385
0.024930747922437674,1.0e86,1.0e86,0.6363552017890245,0.4518990935880022
0.02548476454293629,1.0e86,1.0e86,0.6474663019577672,0.46567541164706394
0.0260387811634349,1.0e86,1.0e86,0.6476633326282906,0.4716406214963854
0.026592797783933517,1.0e86,1.0e86,0.6493811830018796,0.4773135106457887
0.027146814404432132,1.0e86,1.0e86,0.6612368759447179,0.4789571727264441
0.027700831024930747,1.0e86,1.0e86,0.6932744461287889,0.486410350091654
0.028254847645429362,1.0e86,1.0e86,0.6953911885322577,0.49661826088766414
0.028808864265927978,1.0e86,1.0e86,0.7102618863159083,0.5006077175920636
0.029362880886426593,1.0e86,1.0e86,0.7288124081363423,0.5229125165837972
0.029916897506925208,1.0e86,1.0e86,0.7754283976546932,0.5539709268080008
0.030470914127423823,1.0e86,1.0e86,0.8257148901894957,0.5577834420190977
0.03102493074792244,1.0e86,1.0e86,0.8575735910731461,0.5652625491283908
0.031578947368421054,1.0e86,1.0e86,0.8587351736210136,0.5684380448089071
0.03213296398891967,1.0e86,1.0e86,0.8679363988626314,0.5711073771295517
0.032686980609418284,1.0e86,1.0e86,0.8998863140725895,0.5744394727531335
0.0332409972299169,1.0e86,1.0e86,0.920129475758714,0.5762729901480288
0.033795013850415515,1.0e86,1.0e86,0.925429668922531,0.5874966463380867
0.03434903047091413,1.0e86,1.0e86,0.9359667447828581,0.5929270612815711
0.034903047091412745,1.0e86,1.0e86,0.9569175287607933,0.5968882638186708
0.03545706371191136,1.0e86,1.0e86,0.9611753176503137,0.5982756777404434
0.036011080332409975,1.0e86,1.0e86,0.9682792091342515,0.6051532909975229
0.03656509695290859,1.0e86,1.0e86,0.9713470416457034,0.6100084839176099
0.0371191135734072,1.0e86,1.0e86,0.9938723754324259,0.6143392508821939
0.037673130193905814,1.0e86,1.0e86,1.0019492202842952,0.619786600049155
0.03822714681440443,1.0e86,1.0e86,1.0100673471464248,0.6447257704193363
0.038781163434903045,1.0e86,1.0e86,1.0134205088890271,0.6503409695127492
0.03933518005540166,1.0e86,1.0e86,1.0226191731043077,0.6538782900370818
0.039889196675900275,1.0e86,1.0e86,1.0297538691359964,0.6702928161959145
0.04044321329639889,1.0e86,1.0e86,1.0411980748639091,0.6812109388663989
0.040997229916897505,1.0e86,1.0e86,1.0473805686476143,0.6828350607637663
0.04155124653739612,1.0e86,1.0e86,1.0528488095592483,0.6905097111280171
0.042105263157894736,1.0e86,1.0e86,1.0538305606870024,0.6967929138105813
0.04265927977839335,1.0e86,1.0e86,1.0553192648215812,0.7005815178124318
0.043213296398891966,1.0e86,1.0e86,1.0554730859491954,0.702820501584022
0.04376731301939058,1.0e86,1.0e86,1.0673611396871174,0.7103514716526932
0.0443213296398892,1.0e86,1.0e86,1.070420871832222,0.7154254245258701
0.04487534626038781,1.0e86,1.0e86,1.0770067940752825,0.7218742155205237
0.04542936288088643,1.0e86,1.0e86,1.0830189639699552,0.7230617673027908
0.04598337950138504,1.0e86,1.0e86,1.0860111048139578,0.7350982388531481
0.04653739612188366,1.0e86,1.0e86,1.0894888424140117,0.7392758490980534
0.04709141274238227,1.0e86,1.0e86,1.115936439828836,0.7577540959617691
0.04764542936288089,1.0e86,1.0e86,1.1190885556495638,0.7630143187308788
0.0481994459833795,1.0e86,1.0e86,1.1260197241965004,0.767157378924727
0.04875346260387812,1.0e86,1.0e86,1.1302707954943128,0.7688557475279058
0.049307479224376734,1.0e86,1.0e86,1.173723046694213,0.7738963370072941
0.04986149584487535,1.0e86,1.0e86,1.1796354893414913,0.7840022962335079
0.050415512465373964,1.0e86,1.0e86,1.1828472842483817,0.7880369331457558
0.05096952908587258,1.0e86,1.0e86,1.186389695507594,0.7905694150420949
0.05152354570637119,1.0e86,1.0e86,1.1873044806456827,0.7905694150420949
0.0520775623268698,1.0e86,1.0e86,1.1993462758305968,0.801480987645532
0.05263157894736842,1.0e86,1.0e86,1.204641931797334,0.8036569974936878
0.05318559556786703,1.0e86,1.0e86,1.229497764383617,0.8100389093206445
0.05373961218836565,1.0e86,1.0e86,1.2335073396457295,0.810068234835751
0.054293628808864264,1.0e86,1.0e86,1.2370199334893341,0.8166416519203489
0.05484764542936288,1.0e86,1.0e86,1.2432125371208784,0.8211257547263398
0.055401662049861494,1.0e86,1.0e86,1.2494270941254353,0.8304941443481946
0.05595567867036011,1.0e86,1.0e86,1.267124730276296,0.8340182559083997
0.056509695290858725,1.0e86,1.0e86,1.2811999311239015,0.8353979814827274
0.05706371191135734,1.0e86,1.0e86,1.2939881796182704,0.8360055644145024
0.057617728531855955,1.0e86,1.0e86,1.3126327349496907,0.8761089409465918
0.05817174515235457,1.0e86,1.0e86,1.3171047383053067,0.8786302166940375
0.058725761772853186,1.0e86,1.0e86,1.327692582867977,0.880259189731159
0.0592797783933518,1.0e86,1.0e86,1.3312405982917295,0.882712248140648
0.059833795013850416,1.0e86,1.0e86,1.335820589541828,0.8846607114477086
0.06038781163434903,1.0e86,1.0e86,1.3566075604616346,0.8852612300592198
0.060941828254847646,1.0e86,1.0e86,1.372065835730841,0.8867715824993395
0.06149584487534626,1.0e86,1.0e86,1.384889197788668,0.8950981168039459
0.06204986149584488,1.0e86,1.0e86,1.4012579346364202,0.8993486735906354
0.06260387811634349,1.0e86,1.0e86,1.4546165009544456,0.901710035484156
0.06315789473684211,1.0e86,1.0e86,1.4636082541391706,0.9045586662550467
0.06371191135734072,1.0e86,1.0e86,1.4673403516225654,0.9080046060054776
0.06426592797783934,1.0e86,1.0e86,1.4712750843588238,0.9095364815523251
0.06481994459833795,1.0e86,1.0e86,1.472540645003052,0.9104991699448405
0.06537396121883657,1.0e86,1.0e86,1.4874217797293854,0.9116886835152277
0.06592797783933518,1.0e86,1.0e86,1.4981146443183748,0.9141450097798958
0.0664819944598338,1.0e86,1.0e86,1.537524333058632,0.9163015012428616
0.06703601108033241,1.0e86,1.0e86,1.540797247622857,0.9176932852146528
0.06759002770083103,1.0e86,1.0e86,1.5622383299643265,0.9219038528152108
0.06814404432132964,1.0e86,1.0e86,1.5642388083327554,0.9308989414919558
0.06869806094182826,1.0e86,1.0e86,1.5851567589169426,0.9326880207955104
0.06925207756232687,1.0e86,1.0e86,1.5953368157117374,0.9329402340385428
0.06980609418282549,1.0e86,1.0e86,1.5989587855459482,0.9364308297906815
0.0703601108033241,1.0e86,1.0e86,1.622266162362401,0.9402380378856291
0.07091412742382272,1.0e86,1.0e86,1.623196950247147,0.9410341794838938
0.07146814404432134,1.0e86,1.0e86,1.623196950247147,0.9470420109406095
0.07202216066481995,1.0e86,1.0e86,1.6294288882633607,0.9535361679610707
0.07257617728531857,1.0e86,1.0e86,1.6865027538885298,0.9683600535533908
0.07313019390581718,1.0e86,1.0e86,1.7074741247238197,0.977939568497851
0.07368421052631578,1.0e86,1.0e86,1.714987172828125,0.9814771561919732
0.0742382271468144,1.0e86,1.0e86,1.724743569230367,0.9838449840137181
0.07479224376731301,1.0e86,1.0e86,1.7497392631962818,0.9856423291680236
0.07534626038781163,1.0e86,1.0e86,1.7498577286315333,0.9905445438788252
0.07590027700831024,1.0e86,1.0e86,1.7611564170066465,0.9927429166056003
0.07645429362880886,1.0e86,1.0e86,1.7611564170066465,0.9946195137260899
0.07700831024930747,1.0e86,1.0e86,1.770997410673687,1.0001369034402734
0.07756232686980609,1.0e86,1.0e86,1.7713535514596455,1.003121112982354
0.0781163434903047,1.0e86,1.0e86,1.81416061625485,1.0045495435659997
0.07867036011080332,1.0e86,1.0e86,1.8170585300608117,1.0060988533457234
0.07922437673130193,1.0e86,1.0e86,1.83609238956018,1.0071601265402226
0.07977839335180055,1.0e86,1.0e86,1.8633101496021165,1.0184054444638233
0.08033240997229917,1.0e86,1.0e86,1.929607966071939,1.0201843811860265
0.08088642659279778,1.0e86,1.0e86,1.938360111049905,1.0254877891152445
0.0814404432132964,1.0e86,1.0e86,1.9431593793086006,1.0279222092527376
0.08199445983379501,1.0e86,1.0e86,1.946851719393923,1.0291180784794896
0.08254847645429363,1.0e86,1.0e86,1.9630534438242841,1.0408041366309206
0.08310249307479224,1.0e86,1.0e86,1.9633300560667915,1.0454865528257917
0.08365650969529086,1.0e86,1.0e86,1.9775924393660032,1.0543275609454423
0.08421052631578947,1.0e86,1.0e86,1.9875980413906915,1.0632500099973716
0.08476454293628809,1.0e86,1.0e86,2.009629870216885,1.0632625721758668
0.0853185595567867,1.0e86,1.0e86,2.0107901878047167,1.063391446504285
0.08587257617728532,1.0e86,1.0e86,2.0629681305672887,1.063403744810203
0.08642659279778393,1.0e86,1.0e86,2.0755448087980946,1.0731956249114945
0.08698060941828255,1.0e86,1.0e86,2.0761598032566786,1.0734727523323542
0.08753462603878116,1.0e86,1.0e86,2.081116591848884,1.073581353381381
0.08808864265927978,1.0e86,1.0e86,2.089326402516715,1.080007431121758
0.0886426592797784,1.0e86,1.0e86,2.0918026009548423,1.0804811279917124
0.08919667590027701,1.0e86,1.0e86,2.0922743907453376,1.0841064423835334
0.08975069252077562,1.0e86,1.0e86,2.0941141130339287,1.0876318538618988
0.09030470914127424,1.0e86,1.0e86,2.1329072857141367,1.0959448491783892
0.09085872576177285,1.0e86,1.0e86,2.1475977761641665,1.098323816903295
0.09141274238227147,1.0e86,1.0e86,2.174177302207739,1.1030245344904381
0.09196675900277008,1.0e86,1.0e86,2.2461579284503594,1.1037501331499227
0.0925207756232687,1.0e86,1.0e86,2.260398523948142,1.1060313129474395
0.09307479224376732,1.0e86,1.0e86,2.2669620458252404,1.10764206481035
0.09362880886426593,1.0e86,1.0e86,2.286960377928124,1.1087401678645474
0.09418282548476455,1.0e86,1.0e86,2.295907615218333,1.1154424410533699
0.09473684210526316,1.0e86,1.0e86,2.3289651768062716,1.1155547493018636
0.09529085872576178,1.0e86,1.0e86,2.4058720906376427,1.116560001201307
0.09584487534626039,1.0e86,1.0e86,2.4229290169020135,1.1226968732461435
0.096398891966759,1.0e86,1.0e86,2.5667032591907866,1.1513657246267026
0.09695290858725762,1.0e86,1.0e86,2.597707534845753,1.1552745503390658
0.09750692520775624,1.0e86,1.0e86,2.6580406089016178,1.1578384400335389
0.09806094182825485,1.0e86,1.0e86,2.665048154509625,1.162042804131689
0.09861495844875347,1.0e86,1.0e86,2.6708246153669544,1.163833012625837
0.09916897506925208,1.0e86,1.0e86,2.770975280705126,1.1716754779366154
0.0997229916897507,1.0e86,1.0e86,2.770975280705126,1.1768277198829722
0.10027700831024931,1.0e86,1.0e86,2.7760988178598924,1.1808369200602746
0.10083102493074793,1.0e86,1.0e86,2.798011278416861,1.190221508371483
0.10138504155124654,1.0e86,1.0e86,2.8109924250172402,1.1913717150792926
0.10193905817174516,1.0e86,1.0e86,2.8474411380010562,1.195836562617288
0.10249307479224377,1.0e86,1.0e86,2.952573871342524,1.2008521544739306
0.10304709141274238,1.0e86,1.0e86,2.991101156069254,1.2062804457310323
0.10360110803324099,1.0e86,1.0e86,2.992230559144834,1.209014727211736
0.1041551246537396,1.0e86,1.0e86,3.103635218122993,1.209123142334678
0.10470914127423822,1.0e86,1.0e86,3.103635218122993,1.2120206517514371
0.10526315789473684,1.0e86,1.0e86,3.112668055127355,1.2155804024069488
0.10581717451523545,1.0e86,1.0e86,3.2817261352392006,1.217916641988589
0.10637119113573407,1.0e86,1.0e86,3.285079981976937,1.2195985473670612
0.10692520775623268,1.0e86,1.0e86,3.3583428014278733,1.2205890839569526
0.1074792243767313,1.0e86,1.0e86,3.371450738525954,1.2224070458153715
0.10803324099722991,1.0e86,1.0e86,3.37431663626789,1.2254195370047996
0.10858725761772853,1.0e86,1.0e86,3.3880294781560796,1.2344348753853571
0.10914127423822714,1.0e86,1.0e86,3.4168308966342615,1.2370585699708845
0.10969529085872576,1.0e86,1.0e86,3.441387169252064,1.2380682767628777
0.11024930747922437,1.0e86,1.0e86,3.490475226866557,1.2394593573531323
0.11080332409972299,1.0e86,1.0e86,3.531183101833351,1.245678446552022
0.1113573407202216,1.0e86,1.0e86,3.617971505920792,1.2512913885861097
0.11191135734072022,1.0e86,1.0e86,3.6199081339640733,1.2541023102096724
0.11246537396121883,1.0e86,1.0e86,3.7227403158228602,1.2589915032391998
0.11301939058171745,1.0e86,1.0e86,3.7868445536656683,1.2640120722521755
0.11357340720221606,1.0e86,1.0e86,3.8069894484394866,1.2702341909897832
0.11412742382271468,1.0e86,1.0e86,3.944285365101106,1.2809284293292844
0.1146814404432133,1.0e86,1.0e86,4.035003097892244,1.2813347733921738
0.11523545706371191,1.0e86,1.0e86,4.067208470997193,1.2875103742224978
0.11578947368421053,1.0e86,1.0e86,4.067208470997193,1.2908044466660333
0.11634349030470914,1.0e86,1.0e86,4.15163627616594,1.3109422593047986
0.11689750692520776,1.0e86,1.0e86,4.165693992830782,1.3180680775127234
0.11745152354570637,1.0e86,1.0e86,4.257510442919528,1.320661487223583
0.11800554016620499,1.0e86,1.0e86,4.3127319368930825,1.321126294848423
0.1185595567867036,1.0e86,1.0e86,4.31554177064227,1.323874980988144
0.11911357340720222,1.0e86,1.0e86,4.335175244159009,1.323874980988144
0.11966759002770083,1.0e86,1.0e86,4.355793078527972,1.3318111565354738
0.12022160664819945,1.0e86,1.0e86,4.393230899392901,1.3430282900627764
0.12077562326869806,1.0e86,1.0e86,4.471389909196589,1.3480332438598575
0.12132963988919668,1.0e86,1.0e86,4.483327773121527,1.3492951468373116
0.12188365650969529,1.0e86,1.0e86,4.502250083452707,1.3568756410792306
0.12243767313019391,1.0e86,1.0e86,4.618378383586847,1.3601456525640983
0.12299168975069252,1.0e86,1.0e86,4.622341075798895,1.3809950925365777
0.12354570637119114,1.0e86,1.0e86,4.698880032525525,1.3999115005497127
0.12409972299168975,1.0e86,1.0e86,4.708118979926074,1.4046274936452288
0.12465373961218837,1.0e86,1.0e86,4.865506965509781,1.4084799423001007
0.12520775623268698,1.0e86,1.0e86,5.033691423212772,1.4182341858604277
0.1257617728531856,1.0e86,1.0e86,5.070076094887461,1.4373621767798679
0.12631578947368421,1.0e86,1.0e86,5.078586082519307,1.4411215459536468
0.12686980609418283,1.0e86,1.0e86,5.1339053285734435,1.4451633170258968
0.12742382271468145,1.0e86,1.0e86,5.135373225662671,1.4538805851515086
0.12797783933518006,1.0e86,1.0e86,5.3374511745113065,1.4571145998961919
0.12853185595567868,1.0e86,1.0e86,5.376113004050738,1.464941424363252
0.1290858725761773,1.0e86,1.0e86,5.442016213285409,1.471258805514506
0.1296398891966759,1.0e86,1.0e86,5.453486618768631,1.4722806222863893
0.13019390581717452,1.0e86,1.0e86,5.463271118071316,1.473928721988684
0.13074792243767314,1.0e86,1.0e86,5.576922008172632,1.4766693805916022
0.13130193905817175,1.0e86,1.0e86,5.580031843464716,1.4783952475602762
0.13185595567867037,1.0e86,1.0e86,5.6940763494267115,1.482827238085309
0.13240997229916898,1.0e86,1.0e86,5.713785502227012,1.4905150118048298
0.1329639889196676,1.0e86,1.0e86,5.778279298280178,1.4905857533937608
0.1335180055401662,1.0e86,1.0e86,5.923455586386549,1.5018442818465272
0.13407202216066483,1.0e86,1.0e86,5.94682350563299,1.5081949465183686
0.13462603878116344,1.0e86,1.0e86,6.085237674722856,1.508952218493214
0.13518005540166206,1.0e86,1.0e86,6.363762442627393,1.5093915244054823
0.13573407202216067,1.0e86,1.0e86,6.375147536886964,1.5109120924764625
0.1362880886426593,1.0e86,1.0e86,6.4711631800427645,1.5210175998890434
0.1368421052631579,1.0e86,1.0e86,6.52863519369206,1.5307942017824094
0.13739612188365652,1.0e86,1.0e86,6.651333630486159,1.549540857343791
0.13795013850415513,1.0e86,1.0e86,6.682769630721949,1.5533144532214627
0.13850415512465375,1.0e86,1.0e86,6.696265358247701,1.554513468745865
0.13905817174515236,1.0e86,1.0e86,6.759835029138282,1.5625813666019925
0.13961218836565098,1.0e86,1.0e86,6.8437182445283815,1.566357678073649
0.1401662049861496,1.0e86,1.0e86,6.941401794233056,1.590034145205397
0.1407202216066482,1.0e86,1.0e86,6.942663724580813,1.604428992433243
0.14127423822714683,1.0e86,1.0e86,7.022512137939324,1.61707730469401
0.14182825484764544,1.0e86,1.0e86,7.1102999753793785,1.6201851746019658
0.14238227146814406,1.0e86,1.0e86,7.262129798159922,1.6262876196534597
0.14293628808864267,1.0e86,1.0e86,7.262129798159922,1.6262876196534597
0.1434903047091413,1.0e86,1.0e86,7.262129798159922,1.6347199174542573
0.1440443213296399,1.0e86,1.0e86,7.304219317630637,1.6387343146395679
0.14459833795013852,1.0e86,1.0e86,7.691309300318585,1.6399248532708655
0.14515235457063713,1.0e86,1.0e86,7.7767718310579985,1.6419670240652213
0.14570637119113575,1.0e86,1.0e86,7.943872391095061,1.6551921016875584
0.14626038781163436,1.0e86,1.0e86,7.947845640743011,1.6561511811798026
0.14681440443213298,1.0e86,1.0e86,7.951850735847039,1.6634998907637308
0.14736842105263157,1.0e86,1.0e86,8.152947904160275,1.6673933227852769
0.14792243767313018,1.0e86,1.0e86,8.16650127024883,1.6890498732170265
0.1484764542936288,1.0e86,1.0e86,8.251638564551344,1.6896433874833423
0.1490304709141274,1.0e86,1.0e86,8.48695125673795,1.71828589558563
0.14958448753462603,1.0e86,1.0e86,8.493439198467248,1.7255028388100084
0.15013850415512464,1.0e86,1.0e86,8.524327679764465,1.7286649178615254
0.15069252077562326,1.0e86,1.0e86,8.592357608912202,1.7393999008332917
0.15124653739612187,1.0e86,1.0e86,8.841034272265684,1.7586122467638348
0.1518005540166205,1.0e86,1.0e86,8.857567152130564,1.7597571085543249
0.1523545706371191,1.0e86,1.0e86,8.923698011632224,1.766964152596683
0.15290858725761772,1.0e86,1.0e86,9.10986853311517,1.7802072273170788
0.15346260387811633,1.0e86,1.0e86,9.512623500300041,1.7848015590593223
0.15401662049861495,1.0e86,1.0e86,9.82430184487491,1.7880238249252725
0.15457063711911356,1.0e86,1.0e86,9.82430184487491,1.804463192210673
0.15512465373961218,1.0e86,1.0e86,9.82430184487491,1.814199989286534
0.1556786703601108,1.0e86,1.0e86,9.942736876286626,1.8188688612575725
0.1562326869806094,1.0e86,1.0e86,10.011053334146267,1.820553723328391
0.15678670360110802,1.0e86,1.0e86,10.08694353221855,1.8211879774594215
0.15734072022160664,1.0e86,1.0e86,10.465972433128147,1.827437003273417
0.15789473684210525,1.0e86,1.0e86,10.76467235104014,1.8608181558798667
0.15844875346260387,1.0e86,1.0e86,10.789724033276274,1.8754871358879446
0.15900277008310248,1.0e86,1.0e86,11.04387255490782,1.89568842313443
0.1595567867036011,1.0e86,1.0e86,11.227484593679879,1.8985106379252157
0.16011080332409972,1.0e86,1.0e86,11.258637522509956,1.921536778283821
0.16066481994459833,1.0e86,1.0e86,11.293585213056492,1.9532472650801556
0.16121883656509695,1.0e86,1.0e86,11.342348090883112,1.9649128964636062
0.16177285318559556,1.0e86,1.0e86,11.648911254565602,1.977742071547311
0.16232686980609418,1.0e86,1.0e86,11.748304600708071,1.9852463195674683
0.1628808864265928,1.0e86,1.0e86,11.929478318284104,1.9981600050028439
0.1634349030470914,1.0e86,1.0e86,12.01260387745689,2.0023556825679076
0.16398891966759002,1.0e86,1.0e86,12.32128825818545,2.0319003156724893
0.16454293628808864,1.0e86,1.0e86,12.55587334891342,2.0438654560042155
0.16509695290858725,1.0e86,1.0e86,12.8542774267379,2.047655486952648
0.16565096952908587,1.0e86,1.0e86,13.001445974634501,2.05058523788675
0.16620498614958448,1.0e86,1.0e86,13.149035440649495,2.05058523788675
0.1667590027700831,1.0e86,1.0e86,13.328904814740548,2.0516336944524287
0.1673130193905817,1.0e86,1.0e86,14.289229767099714,2.0519126602559767
0.16786703601108033,1.0e86,1.0e86,14.899683679267254,2.0781788296513035
0.16842105263157894,1.0e86,1.0e86,15.000326330414149,2.0832264368506195
0.16897506925207756,1.0e86,1.0e86,15.000326330414149,2.1289177535082966
0.16952908587257617,1.0e86,1.0e86,15.1100962700474,2.136058084562543
0.1700831024930748,1.0e86,1.0e86,15.280240019914919,2.1404548127181147
0.1706371191135734,1.0e86,1.0e86,15.607771421278395,2.1428770682099323
0.17119113573407202,1.0e86,1.0e86,16.352390482570407,2.1590314150535392
0.17174515235457063,1.0e86,1.0e86,16.37700124778893,2.1754017932465812
0.17229916897506925,1.0e86,1.0e86,16.49560461436803,2.1921293453928934
0.17285318559556787,1.0e86,1.0e86,17.785834552457807,2.220595548180514
0.17340720221606648,1.0e86,1.0e86,18.184785123744838,2.235963432111735
0.1739612188365651,1.0e86,1.0e86,18.415177144637433,2.2545335216583378
0.1745152354570637,1.0e86,1.0e86,18.860373896459304,2.2691293902800034
0.17506925207756233,1.0e86,1.0e86,19.8081384632498,2.2737066392290757
0.17562326869806094,1.0e86,1.0e86,20.056709887591865,2.3123308101758893
0.17617728531855956,1.0e86,1.0e86,20.056709887591865,2.3171082917265404
0.17673130193905817,1.0e86,1.0e86,21.18475714608674,2.3188313060800114
0.1772853185595568,1.0e86,1.0e86,21.46139312375957,2.3203603695574304
0.1778393351800554,1.0e86,1.0e86,21.95655450929285,2.3833712333896897
0.17839335180055402,1.0e86,1.0e86,22.844571185036017,2.430695727231324
0.17894736842105263,1.0e86,1.0e86,23.858274778596904,2.455995630362366
0.17950138504155125,1.0e86,1.0e86,23.858274778596904,2.5544943197883407
0.18005540166204986,1.0e86,1.0e86,28.133296872233444,2.5711177369183873
0.18060941828254848,1.0e86,1.0e86,28.675532034823984,2.6275053984177132
0.1811634349030471,1.0e86,1.0e86,29.372115857117002,2.636764553932577
0.1817174515235457,1.0e86,1.0e86,30.547159554879805,2.651527818651866
0.18227146814404432,1.0e86,1.0e86,31.666266637012814,2.6870101554701966
0.18282548476454294,1.0e86,1.0e86,32.31758235101422,2.6988218375282407
0.18337950138504155,1.0e86,1.0e86,33.835418530268754,2.707819635795577
0.18393351800554017,1.0e86,1.0e86,35.02401688076147,2.7088326355915933
0.18448753462603878,1.0e86,1.0e86,39.484215388245666,2.8631653945376008
0.1850415512465374,1.0e86,1.0e86,42.253669914563055,2.8669234168211926
0.18559556786703602,1.0e86,1.0e86,43.64329200957546,2.9072597157460227
0.18614958448753463,1.0e86,1.0e86,47.60798964592671,2.93605703332921
0.18670360110803325,1.0e86,1.0e86,64.14997203670129,2.995334098933425
0.18725761772853186,1.0e86,1.0e86,66.41678301863635,2.995815279418597
0.18781163434903048,1.0e86,1.0e86,72.29413345237849,3.1367269824325525
0.1883656509695291,1.0e86,1.0e86,76.63984586454578,3.142777725038329
0.1889196675900277,1.0e86,1.0e86,88.1122125522282,3.171177263797723
0.18947368421052632,1.0e86,1.0e86,93.26439194270087,3.187695253128047
0.19002770083102494,1.0e86,1.0e86,96.440484118494,3.2220507511418743
0.19058171745152355,1.0e86,1.0e86,100.27165353871113,3.2228398388226847
0.19113573407202217,1.0e86,1.0e86,103.41849248023334,3.255693915686295
0.19168975069252078,1.0e86,1.0e86,105.68257378572228,3.276086505568981
0.1922437673130194,1.0e86,1.0e86,107.11479466492919,3.348624173832543
0.192797783933518,1.0e86,1.0e86,111.93996101942156,3.352297438822935
0.19335180055401663,1.0e86,1.0e86,121.80378967719456,3.407096529456613
0.19390581717451524,1.0e86,1.0e86,126.74464453407127,3.510383640861128
0.19445983379501386,1.0e86,1.0e86,128.3024659310475,3.541664222736258
0.19501385041551247,1.0e86,1.0e86,129.84275497776417,3.777058715947177
0.1955678670360111,1.0e86,1.0e86,150.8177708361982,3.806296285035644
0.1961218836565097,1.0e86,1.0e86,166.33157222484857,3.8280082194152025
0.19667590027700832,1.0e86,1.0e86,170.13883684903965,3.8382463906416118
0.19722991689750694,1.0e86,1.0e86,177.52008595459154,3.8409681082324973
0.19778393351800555,1.0e86,1.0e86,186.9828129369301,3.9256297689145323
0.19833795013850417,1.0e86,1.0e86,232.73908171419797,3.925779303046869
0.19889196675900278,1.0e86,1.0e86,237.1530414956158,4.061751914655182
0.1994459833795014,1.0e86,1.0e86,241.48157033538706,4.1323067558035635
0.2,1.0e86,1.0e86,245.10491281937817,4.258734378774877
0.20055401662049863,1.0e86,1.0e86,262.78012413690516,4.289500462070437
0.20110803324099724,1.0e86,1.0e86,284.65973202886124,4.3158432930574575
0.20166204986149586,1.0e86,1.0e86,285.3021567038604,4.45397128786014
0.20221606648199447,1.0e86,1.0e86,299.3959066256805,4.45397128786014
0.2027700831024931,1.0e86,1.0e86,301.05578416590737,4.46321103948494
0.2033240997229917,1.0e86,1.0e86,317.43350384521744,4.537109064540448
0.20387811634349032,1.0e86,1.0e86,349.1158531290316,4.5393950486016115
0.20443213296398893,1.0e86,1.0e86,462.40622419900956,4.5393950486016115
0.20498614958448755,1.0e86,1.0e86,492.1645357947177,4.645806323539308
0.20554016620498616,1.0e86,1.0e86,493.82321523399116,4.654062182525369
0.20609418282548475,1.0e86,1.0e86,509.4845423174056,4.678809254473955
0.20664819944598337,1.0e86,1.0e86,512.1304950819406,4.828460899109905
0.20720221606648198,1.0e86,1.0e86,530.1306017421756,4.870755909611648
0.2077562326869806,1.0e86,1.0e86,562.0980062856836,4.896157744746306
0.2083102493074792,1.0e86,1.0e86,579.4712989408815,4.934982490285853
0.20886426592797783,1.0e86,1.0e86,589.3066152972099,4.97977175531638
0.20941828254847644,1.0e86,1.0e86,672.3809521189753,4.980852067281351
0.20997229916897506,1.0e86,1.0e86,723.4539924202686,5.076975946795169
0.21052631578947367,1.0e86,1.0e86,780.2167967943269,5.15216640506542
0.2110803324099723,1.0e86,1.0e86,887.8043276826071,5.190398161750843
0.2116343490304709,1.0e86,1.0e86,899.9352961926703,5.231112142813609
0.21218836565096952,1.0e86,1.0e86,940.6318961430025,5.236406760828598
0.21274238227146813,1.0e86,1.0e86,940.9636818660836,5.293974883247597
0.21329639889196675,1.0e86,1.0e86,989.4761281681729,5.5796565282112285
0.21385041551246536,1.0e86,1.0e86,1022.4881023803507,5.651947700506977
0.21440443213296398,1.0e86,1.0e86,1022.9091377111714,5.672324158540471
0.2149584487534626,1.0e86,1.0e86,1029.6252140730198,5.684236395681084
0.2155124653739612,1.0e86,1.0e86,1035.8917876928615,5.75042207669906
0.21606648199445982,1.0e86,1.0e86,1050.60872422833,5.792202766861652
0.21662049861495844,1.0e86,1.0e86,1061.9650175881557,6.156335592451397
0.21717451523545706,1.0e86,1.0e86,1081.0414034002927,6.212904995875735
0.21772853185595567,1.0e86,1.0e86,1096.3402538478022,6.278497333206631
0.21828254847645429,1.0e86,1.0e86,1144.2313264911063,6.282386914690195
0.2188365650969529,1.0e86,1.0e86,1252.0938046033343,6.426013641417935
0.21939058171745152,1.0e86,1.0e86,1450.2475545013165,6.780541248081432
0.21994459833795013,1.0e86,1.0e86,1832.1701066903177,6.867347114177751
0.22049861495844875,1.0e86,1.0e86,2025.7476208629128,6.9563242218886145
0.22105263157894736,1.0e86,1.0e86,2072.685957825661,7.291179410190717
0.22160664819944598,1.0e86,1.0e86,2109.5303465484653,7.384453411302232
0.2221606648199446,1.0e86,1.0e86,2114.5703920805163,7.438881725882044
0.2227146814404432,1.0e86,1.0e86,2124.067021237088,7.646681507860523
0.22326869806094182,1.0e86,1.0e86,2811.4802668857055,7.739289657474587
0.22382271468144044,1.0e86,1.0e86,2916.9071555879364,7.747520027119311
0.22437673130193905,1.0e86,1.0e86,3228.9615803409897,8.004765725806735
0.22493074792243767,1.0e86,1.0e86,3546.50135099073,8.433008344641175
0.22548476454293628,1.0e86,1.0e86,3646.8391050828827,8.891932779938832
0.2260387811634349,1.0e86,1.0e86,3882.1714548759196,9.049704788992033
0.22659279778393351,1.0e86,1.0e86,4102.055351154385,9.161079757248308
0.22714681440443213,1.0e86,1.0e86,4131.232245297865,9.542406090487582
0.22770083102493074,1.0e86,1.0e86,4162.147796617085,9.59369254022518
0.22825484764542936,1.0e86,1.0e86,4360.000335454524,9.673423070470971
0.22880886426592797,1.0e86,1.0e86,4624.017173903004,9.72143424730369
0.2293628808864266,1.0e86,1.0e86,4761.121211760725,9.82411589409982
0.2299168975069252,1.0e86,1.0e86,4769.958512657813,10.270411725937992
0.23047091412742382,1.0e86,1.0e86,5087.01711605574,10.60614156116134
0.23102493074792244,1.0e86,1.0e86,5417.129672921706,10.662598199568011
0.23157894736842105,1.0e86,1.0e86,8190.347139528385,11.346296707168602
0.23213296398891967,1.0e86,1.0e86,8250.071733960529,11.905192992419188
0.23268698060941828,1.0e86,1.0e86,8313.832826119069,12.037102719670441
0.2332409972299169,1.0e86,1.0e86,8420.393842292018,12.137571955234762
0.2337950138504155,1.0e86,1.0e86,8442.860823346771,12.617311436983515
0.23434903047091413,1.0e86,1.0e86,8705.882246759287,12.82138889365741
0.23490304709141274,1.0e86,1.0e86,8970.963875171597,12.870281094120998
0.23545706371191136,1.0e86,1.0e86,9157.390684162861,12.924187255130112
0.23601108033240997,1.0e86,1.0e86,9170.721522990629,13.028232445321319
0.2365650969529086,1.0e86,1.0e86,9215.232177511483,13.123336864295593
0.2371191135734072,1.0e86,1.0e86,9385.326404621093,13.191552316630286
0.23767313019390582,1.0e86,1.0e86,10302.629311360668,13.344734269650505
0.23822714681440443,1.0e86,1.0e86,10771.83614752353,13.387123904601703
0.23878116343490305,1.0e86,1.0e86,10812.213356413926,13.746409055237564
0.23933518005540166,1.0e86,1.0e86,12387.503673715148,14.334871994667251
0.23988919667590028,1.0e86,1.0e86,12708.582854316312,14.651033197276954
0.2404432132963989,1.0e86,1.0e86,16981.09976687448,15.433209197350582
0.2409972299168975,1.0e86,1.0e86,17539.81599200558,15.5595083638416
0.24155124653739612,1.0e86,1.0e86,18389.377999959368,16.914045911619805
0.24210526315789474,1.0e86,1.0e86,32867.06297894487,17.30201324041133
0.24265927977839336,1.0e86,1.0e86,33679.83978677394,17.813227428722193
0.24321329639889197,1.0e86,1.0e86,33887.075974735024,18.510597297361123
0.24376731301939059,1.0e86,1.0e86,34618.97703566171,18.705270233740386
0.2443213296398892,1.0e86,1.0e86,36506.61178328904,21.75104440122623
0.24487534626038782,1.0e86,1.0e86,38588.36395090983,21.911134398299787
0.24542936288088643,1.0e86,1.0e86,44494.24559335431,21.97550686230211
0.24598337950138505,1.0e86,1.0e86,45337.81296289132,22.317322846996955
0.24653739612188366,1.0e86,1.0e86,65390.08971795781,23.02649834516285
0.24709141274238228,1.0e86,1.0e86,69270.83201708453,24.11909016524994
0.2476454293628809,1.0e86,1.0e86,69866.29694869099,30.175278919094016
0.2481994459833795,1.0e86,1.0e86,240009.45883584788,32.55963049510108
0.24875346260387812,1.0e86,1.0e86,1.5461356985544726e7,32.66428318582998
0.24930747922437674,1.0e86,1.0e86,3.0011683752725357e8,34.003660928946424
0.24986149584487535,1.0e86,1.0e86,3.431182618984944e8,34.93950232758098
0.25041551246537397,1.0e86,1.0e86,8.269349309900404e8,35.495761146758284
0.25096952908587256,1.0e86,1.0e86,8.269349309900404e8,36.629769398714544
0.2515235457063712,1.0e86,1.0e86,1.388746640671351e9,39.35237578668283
0.2520775623268698,1.0e86,1.0e86,1.4230384733275387e9,40.353188997896716
0.25263157894736843,1.0e86,1.0e86,1.9981787954755378e9,44.23019112496727
0.253185595567867,1.0e86,1.0e86,2.2916659699633884e9,50.95314780975237
0.25373961218836566,1.0e86,1.0e86,5.379700675672263e9,52.95986801157472
0.25429362880886425,1.0e86,1.0e86,9.437445377234924e9,53.76887014960802
0.2548476454293629,1.0e86,1.0e86,3.425964955685021e10,53.76887014960802
0.2554016620498615,1.0e86,1.0e86,3.4262093917303627e10,60.69540804534882
0.2559556786703601,1.0e86,1.0e86,5.4971032440168945e11,61.20674886727102
0.2565096952908587,1.0e86,1.0e86,1.389227335158314e14,66.36738898543685
0.25706371191135735,1.0e86,1.0e86,1.389227335158314e14,71.27123926251785
0.25761772853185594,1.0e86,1.0e86,1.342164734594313e15,72.16710145218917
0.2581717451523546,1.0e86,1.0e86,2.260612784787097e15,74.46841059653865
0.25872576177285317,1.0e86,1.0e86,2.260612784787097e15,76.91608509428403
0.2592797783933518,1.0e86,1.0e86,3.1845171110712135e15,79.19154427641735
0.2598337950138504,1.0e86,1.0e86,4.117251858840525e15,83.80906108882665
0.26038781163434904,1.0e86,1.0e86,6.843053284204161e15,88.56278009797573
0.26094182825484763,1.0e86,1.0e86,9.11408541526416e15,106.3474688914556
0.2614958448753463,1.0e86,1.0e86,1.9705166189048572e16,109.96847042431735
0.26204986149584486,1.0e86,1.0e86,2.4019198018932804e16,114.41990184259828
0.2626038781163435,1.0e86,1.0e86,2.628228685514313e16,117.93137659812176
0.2631578947368421,1.0e86,1.0e86,2.628228685514313e16,118.50967614109095
0.26371191135734073,1.0e86,1.0e86,7.598874468471019e16,120.16366675928654
0.2642659279778393,1.0e86,1.0e86,7.598874468471104e16,126.86568600295189
0.26481994459833796,1.0e86,1.0e86,7.598874468491264e16,130.0411933633863
0.26537396121883655,1.0e86,1.0e86,7.598874468491267e16,132.5027219032989
0.2659279778393352,1.0e86,1.0e86,7.598874468491267e16,133.78228860231422
0.2664819944598338,1.0e86,1.0e86,8.192639873634814e16,138.37494250432394
0.2670360110803324,1.0e86,1.0e86,9.94912060165818e16,140.7367501933893
0.267590027700831,1.0e86,1.0e86,1.4501091974817696e17,142.61065993599252
0.26814404432132966,1.0e86,1.0e86,4.2024882812943597e17,143.64013629397417
0.26869806094182824,1.0e86,1.0e86,4.9812088993461094e17,179.0836929199504
0.2692520775623269,1.0e86,1.0e86,1.84467440737109e19,181.14683436230567
0.2698060941828255,1.0e86,1.0e86,3.339230101364244e21,347.2102039361122
0.2703601108033241,1.0e86,1.0e86,6.044767447070437e23,347.2102039361122
0.2709141274238227,1.0e86,1.0e86,1.5474486576425238e26,422.7929491120927
0.27146814404432135,1.0e86,1.0e86,1.5474486576425238e26,424.25182452721714
0.27202216066481993,1.0e86,1.0e86,3.094850098303523e26,482.3322078068327
0.2725761772853186,1.0e86,1.0e86,3.094856000428869e26,498.14528255820204
0.27313019390581716,1.0e86,1.0e86,1.0141204801825835e31,924.0510752465842
0.2736842105263158,1.0e86,1.0e86,2.793630500941379e72,1168.1033941105
0.2742382271468144,1.0e86,1.0e86,1.0e86,1497.7495719206352
0.27479224376731304,1.0e86,1.0e86,1.0e86,1732.703345922753
0.2753462603878116,1.0e86,1.0e86,1.0e86,1861.0394685567455
0.27590027700831027,1.0e86,1.0e86,1.0e86,1906.5455115660711
0.27645429362880886,1.0e86,1.0e86,1.0e86,1967.8530229007679
0.2770083102493075,1.0e86,1.0e86,1.0e86,2326.274114187651
0.2775623268698061,1.0e86,1.0e86,1.0e86,2837.6037365645197
0.27811634349030473,1.0e86,1.0e86,1.0e86,3725.209355871606
0.2786703601108033,1.0e86,1.0e86,1.0e86,4843.00609746779
0.27922437673130196,1.0e86,1.0e86,1.0e86,5174.1550379932905
0.27977839335180055,1.0e86,1.0e86,1.0e86,6240.3448677015085
0.2803324099722992,1.0e86,1.0e86,1.0e86,6849.888698933963
0.2808864265927978,1.0e86,1.0e86,1.0e86,9922.885275368599
0.2814404432132964,1.0e86,1.0e86,1.0e86,19199.76296799528
0.281994459833795,1.0e86,1.0e86,1.0e86,1.0410386283574853e6
0.28254847645429365,1.0e86,1.0e86,1.0e86,1.1603471433617098e6
0.28310249307479224,1.0e86,1.0e86,1.0e86,1.6834007744389456e7
0.2836565096952909,1.0e86,1.0e86,1.0e86,3.3555547863659844e7
0.28421052631578947,1.0e86,1.0e86,1.0e86,3.357087988333764e7
0.2847645429362881,1.0e86,1.0e86,1.0e86,3.751592049339028e7
0.2853185595567867,1.0e86,1.0e86,1.0e86,4.109621367468209e7
0.28587257617728534,1.0e86,1.0e86,1.0e86,4.110911581930361e7
0.28642659279778393,1.0e86,1.0e86,1.0e86,4.114220974122358e7
0.2869806094182826,1.0e86,1.0e86,1.0e86,4.4388407233e7
0.28753462603878116,1.0e86,1.0e86,1.0e86,4.438923153776086e7
0.2880886426592798,1.0e86,1.0e86,1.0e86,4.506181062588439e7
0.2886426592797784,1.0e86,1.0e86,1.0e86,4.515392300533862e7
0.28919667590027703,1.0e86,1.0e86,1.0e86,4.6614047288803905e7
0.2897506925207756,1.0e86,1.0e86,1.0e86,4.983371342871256e7
0.29030470914127426,1.0e86,1.0e86,1.0e86,5.033151979182004e7
0.29085872576177285,1.0e86,1.0e86,1.0e86,5.236033876107528e7
0.2914127423822715,1.0e86,1.0e86,1.0e86,5.291490230596392e7
0.2919667590027701,1.0e86,1.0e86,1.0e86,5.3034426437124714e7
0.2925207756232687,1.0e86,1.0e86,1.0e86,5.305217157699538e7
0.2930747922437673,1.0e86,1.0e86,1.0e86,5.580592129237667e7
0.29362880886426596,1.0e86,1.0e86,1.0e86,5.789043314480381e7
0.29418282548476454,1.0e86,1.0e86,1.0e86,5.921489269508139e7
0.29473684210526313,1.0e86,1.0e86,1.0e86,8.455896413827257e7
0.2952908587257618,1.0e86,1.0e86,1.0e86,9.098104013972972e7
0.29584487534626036,1.0e86,1.0e86,1.0e86,9.460330366424046e7
0.296398891966759,1.0e86,1.0e86,1.0e86,1.0069902074927753e8
0.2969529085872576,1.0e86,1.0e86,1.0e86,1.110056981118476e8
0.29750692520775623,1.0e86,1.0e86,1.0e86,1.1372346547880913e8
0.2980609418282548,1.0e86,1.0e86,1.0e86,1.1961419545996638e8
0.29861495844875346,1.0e86,1.0e86,1.0e86,1.3098498113965285e8
0.29916897506925205,1.0e86,1.0e86,1.0e86,1.436787932815626e8
0.2997229916897507,1.0e86,1.0e86,1.0e86,1.4823039309155938e8
0.3002770083102493,1.0e86,1.0e86,1.0e86,1.5580889431102243e8
0.3008310249307479,1.0e86,1.0e86,1.0e86,1.5699906401916382e8
0.3013850415512465,1.0e86,1.0e86,1.0e86,1.786575179316683e8
0.30193905817174516,1.0e86,1.0e86,1.0e86,2.238651273348766e8
0.30249307479224374,1.0e86,1.0e86,1.0e86,2.497642077085312e8
0.3030470914127424,1.0e86,1.0e86,1.0e86,2.5362778440261188e8
0.303601108033241,1.0e86,1.0e86,1.0e86,2.5362778440261188e8
0.3041551246537396,1.0e86,1.0e86,1.0e86,2.6935048316033393e8
0.3047091412742382,1.0e86,1.0e86,1.0e86,4.179516101850084e8
0.30526315789473685,1.0e86,1.0e86,1.0e86,4.248842821291834e8
0.30581717451523543,1.0e86,1.0e86,1.0e86,5.299126555590259e8
0.3063711911357341,1.0e86,1.0e86,1.0e86,5.686652109220563e8
0.30692520775623267,1.0e86,1.0e86,1.0e86,6.767302174065472e8
0.3074792243767313,1.0e86,1.0e86,1.0e86,6.767302174065472e8
0.3080332409972299,1.0e86,1.0e86,1.0e86,7.112449590312572e8
0.30858725761772854,1.0e86,1.0e86,1.0e86,8.614875987525136e8
0.3091412742382271,1.0e86,1.0e86,1.0e86,9.217186655711005e8
0.30969529085872577,1.0e86,1.0e86,1.0e86,9.217186655711005e8
0.31024930747922436,1.0e86,1.0e86,1.0e86,1.002344726922064e9
0.310803324099723,1.0e86,1.0e86,1.0e86,1.9920936967246242e9
0.3113573407202216,1.0e86,1.0e86,1.0e86,2.351891848739313e9
0.31191135734072023,1.0e86,1.0e86,1.0e86,1.2185908576978865e10
0.3124653739612188,1.0e86,1.0e86,1.0e86,2.490632753220189e10
0.31301939058171746,1.0e86,1.0e86,1.0e86,3.735704819281177e10
0.31357340720221605,1.0e86,1.0e86,1.0e86,3.564747368344319e11
0.3141274238227147,1.0e86,1.0e86,1.0e86,6.097516445244864e12
0.3146814404432133,1.0e86,1.0e86,1.0e86,6.097516445244864e12
0.3152354570637119,1.0e86,1.0e86,1.0e86,2.0732026821367022e15
0.3157894736842105,1.0e86,1.0e86,1.0e86,2.5976032555521e15
0.31634349030470915,1.0e86,1.0e86,1.0e86,5.348715260834209e15
0.31689750692520774,1.0e86,1.0e86,1.0e86,6.369051655748558e15
0.3174515235457064,1.0e86,1.0e86,1.0e86,9.492244918227034e15
0.31800554016620497,1.0e86,1.0e86,1.0e86,9.746510152793422e15
0.3185595567867036,1.0e86,1.0e86,1.0e86,9.746510152793422e15
0.3191135734072022,1.0e86,1.0e86,1.0e86,1.1365885212106912e16
0.31966759002770084,1.0e86,1.0e86,1.0e86,1.2009598989544104e16
0.32022160664819943,1.0e86,1.0e86,1.0e86,1.2009598989544104e16
0.3207756232686981,1.0e86,1.0e86,1.0e86,1.2009598989544104e16
0.32132963988919666,1.0e86,1.0e86,1.0e86,1.2009598989544104e16
0.3218836565096953,1.0e86,1.0e86,1.0e86,1.632414125755728e16
0.3224376731301939,1.0e86,1.0e86,1.0e86,1.9107155023721516e16
0.32299168975069253,1.0e86,1.0e86,1.0e86,6.752683543942701e16
0.3235457063711911,1.0e86,1.0e86,1.0e86,9.949120596366629e16
0.32409972299168976,1.0e86,1.0e86,1.0e86,1.0819907353931011e17
0.32465373961218835,1.0e86,1.0e86,1.0e86,1.0819907353931011e17
0.325207756232687,1.0e86,1.0e86,1.0e86,1.4501091969722022e17
0.3257617728531856,1.0e86,1.0e86,1.0e86,3.040990613121989e17
0.3263157894736842,1.0e86,1.0e86,1.0e86,3.893827318288381e17
0.3268698060941828,1.0e86,1.0e86,1.0e86,5.249838143311604e17
0.32742382271468146,1.0e86,1.0e86,1.0e86,5.249838143311604e17
0.32797783933518004,1.0e86,1.0e86,1.0e86,5.249838143311604e17
0.3285318559556787,1.0e86,1.0e86,1.0e86,6.293640175174555e17
0.3290858725761773,1.0e86,1.0e86,1.0e86,4.604769911934779e53
0.3296398891966759,1.0e86,1.0e86,1.0e86,1.0e86
0.3301939058171745,1.0e86,1.0e86,1.0e86,1.0e86
0.33074792243767315,1.0e86,1.0e86,1.0e86,1.0e86
0.33130193905817173,1.0e86,1.0e86,1.0e86,1.0e86
0.3318559556786704,1.0e86,1.0e86,1.0e86,1.0e86
0.33240997229916897,1.0e86,1.0e86,1.0e86,1.0e86
0.3329639889196676,1.0e86,1.0e86,1.0e86,1.0e86
0.3335180055401662,1.0e86,1.0e86,1.0e86,1.0e86
0.33407202216066484,1.0e86,1.0e86,1.0e86,1.0e86
0.3346260387811634,1.0e86,1.0e86,1.0e86,1.0e86
0.33518005540166207,1.0e86,1.0e86,1.0e86,1.0e86
0.33573407202216066,1.0e86,1.0e86,1.0e86,1.0e86
0.3362880886426593,1.0e86,1.0e86,1.0e86,1.0e86
0.3368421052631579,1.0e86,1.0e86,1.0e86,1.0e86
0.33739612188365653,1.0e86,1.0e86,1.0e86,1.0e86
0.3379501385041551,1.0e86,1.0e86,1.0e86,1.0e86
0.33850415512465376,1.0e86,1.0e86,1.0e86,1.0e86
0.33905817174515235,1.0e86,1.0e86,1.0e86,1.0e86
0.339612188365651,1.0e86,1.0e86,1.0e86,1.0e86
0.3401662049861496,1.0e86,1.0e86,1.0e86,1.0e86
0.3407202216066482,1.0e86,1.0e86,1.0e86,1.0e86
0.3412742382271468,1.0e86,1.0e86,1.0e86,1.0e86
0.34182825484764545,1.0e86,1.0e86,1.0e86,1.0e86
0.34238227146814404,1.0e86,1.0e86,1.0e86,1.0e86
0.3429362880886427,1.0e86,1.0e86,1.0e86,1.0e86
0.34349030470914127,1.0e86,1.0e86,1.0e86,1.0e86
0.3440443213296399,1.0e86,1.0e86,1.0e86,1.0e86
0.3445983379501385,1.0e86,1.0e86,1.0e86,1.0e86
0.34515235457063714,1.0e86,1.0e86,1.0e86,1.0e86
0.34570637119113573,1.0e86,1.0e86,1.0e86,1.0e86
0.3462603878116344,1.0e86,1.0e86,1.0e86,1.0e86
0.34681440443213296,1.0e86,1.0e86,1.0e86,1.0e86
0.3473684210526316,1.0e86,1.0e86,1.0e86,1.0e86
0.3479224376731302,1.0e86,1.0e86,1.0e86,1.0e86
0.34847645429362883,1.0e86,1.0e86,1.0e86,1.0e86
0.3490304709141274,1.0e86,1.0e86,1.0e86,1.0e86
0.34958448753462606,1.0e86,1.0e86,1.0e86,1.0e86
0.35013850415512465,1.0e86,1.0e86,1.0e86,1.0e86
0.3506925207756233,1.0e86,1.0e86,1.0e86,1.0e86
0.3512465373961219,1.0e86,1.0e86,1.0e86,1.0e86
0.3518005540166205,1.0e86,1.0e86,1.0e86,1.0e86
0.3523545706371191,1.0e86,1.0e86,1.0e86,1.0e86
0.35290858725761776,1.0e86,1.0e86,1.0e86,1.0e86
0.35346260387811634,1.0e86,1.0e86,1.0e86,1.0e86
0.35401662049861493,1.0e86,1.0e86,1.0e86,1.0e86
0.3545706371191136,1.0e86,1.0e86,1.0e86,1.0e86
0.35512465373961216,1.0e86,1.0e86,1.0e86,1.0e86
0.3556786703601108,1.0e86,1.0e86,1.0e86,1.0e86
0.3562326869806094,1.0e86,1.0e86,1.0e86,1.0e86
0.35678670360110804,1.0e86,1.0e86,1.0e86,1.0e86
0.3573407202216066,1.0e86,1.0e86,1.0e86,1.0e86
0.35789473684210527,1.0e86,1.0e86,1.0e86,1.0e86
0.35844875346260385,1.0e86,1.0e86,1.0e86,1.0e86
0.3590027700831025,1.0e86,1.0e86,1.0e86,1.0e86
0.3595567867036011,1.0e86,1.0e86,1.0e86,1.0e86
0.3601108033240997,1.0e86,1.0e86,1.0e86,1.0e86
0.3606648199445983,1.0e86,1.0e86,1.0e86,1.0e86
0.36121883656509696,1.0e86,1.0e86,1.0e86,1.0e86
0.36177285318559554,1.0e86,1.0e86,1.0e86,1.0e86
0.3623268698060942,1.0e86,1.0e86,1.0e86,1.0e86
0.3628808864265928,1.0e86,1.0e86,1.0e86,1.0e86
0.3634349030470914,1.0e86,1.0e86,1.0e86,1.0e86
0.36398891966759,1.0e86,1.0e86,1.0e86,1.0e86
0.36454293628808865,1.0e86,1.0e86,1.0e86,1.0e86
0.36509695290858724,1.0e86,1.0e86,1.0e86,1.0e86
0.3656509695290859,1.0e86,1.0e86,1.0e86,1.0e86
0.36620498614958447,1.0e86,1.0e86,1.0e86,1.0e86
0.3667590027700831,1.0e86,1.0e86,1.0e86,1.0e86
0.3673130193905817,1.0e86,1.0e86,1.0e86,1.0e86
0.36786703601108034,1.0e86,1.0e86,1.0e86,1.0e86
0.3684210526315789,1.0e86,1.0e86,1.0e86,1.0e86
0.36897506925207757,1.0e86,1.0e86,1.0e86,1.0e86
0.36952908587257616,1.0e86,1.0e86,1.0e86,1.0e86
0.3700831024930748,1.0e86,1.0e86,1.0e86,1.0e86
0.3706371191135734,1.0e86,1.0e86,1.0e86,1.0e86
0.37119113573407203,1.0e86,1.0e86,1.0e86,1.0e86
0.3717451523545706,1.0e86,1.0e86,1.0e86,1.0e86
0.37229916897506926,1.0e86,1.0e86,1.0e86,1.0e86
0.37285318559556785,1.0e86,1.0e86,1.0e86,1.0e86
0.3734072022160665,1.0e86,1.0e86,1.0e86,1.0e86
0.3739612188365651,1.0e86,1.0e86,1.0e86,1.0e86
0.3745152354570637,1.0e86,1.0e86,1.0e86,1.0e86
0.3750692520775623,1.0e86,1.0e86,1.0e86,1.0e86
0.37562326869806095,1.0e86,1.0e86,1.0e86,1.0e86
0.37617728531855954,1.0e86,1.0e86,1.0e86,1.0e86
0.3767313019390582,1.0e86,1.0e86,1.0e86,1.0e86
0.37728531855955677,1.0e86,1.0e86,1.0e86,1.0e86
0.3778393351800554,1.0e86,1.0e86,1.0e86,1.0e86
0.378393351800554,1.0e86,1.0e86,1.0e86,1.0e86
0.37894736842105264,1.0e86,1.0e86,1.0e86,1.0e86
0.37950138504155123,1.0e86,1.0e86,1.0e86,1.0e86
0.3800554016620499,1.0e86,1.0e86,1.0e86,1.0e86
0.38060941828254846,1.0e86,1.0e86,1.0e86,1.0e86
0.3811634349030471,1.0e86,1.0e86,1.0e86,1.0e86
0.3817174515235457,1.0e86,1.0e86,1.0e86,1.0e86
0.38227146814404434,1.0e86,1.0e86,1.0e86,1.0e86
0.3828254847645429,1.0e86,1.0e86,1.0e86,1.0e86
0.38337950138504157,1.0e86,1.0e86,1.0e86,1.0e86
0.38393351800554015,1.0e86,1.0e86,1.0e86,1.0e86
0.3844875346260388,1.0e86,1.0e86,1.0e86,1.0e86
0.3850415512465374,1.0e86,1.0e86,1.0e86,1.0e86
0.385595567867036,1.0e86,1.0e86,1.0e86,1.0e86
0.3861495844875346,1.0e86,1.0e86,1.0e86,1.0e86
0.38670360110803326,1.0e86,1.0e86,1.0e86,1.0e86
0.38725761772853184,1.0e86,1.0e86,1.0e86,1.0e86
0.3878116343490305,1.0e86,1.0e86,1.0e86,1.0e86
0.3883656509695291,1.0e86,1.0e86,1.0e86,1.0e86
0.3889196675900277,1.0e86,1.0e86,1.0e86,1.0e86
0.3894736842105263,1.0e86,1.0e86,1.0e86,1.0e86
0.39002770083102495,1.0e86,1.0e86,1.0e86,1.0e86
0.39058171745152354,1.0e86,1.0e86,1.0e86,1.0e86
0.3911357340720222,1.0e86,1.0e86,1.0e86,1.0e86
0.39168975069252077,1.0e86,1.0e86,1.0e86,1.0e86
0.3922437673130194,1.0e86,1.0e86,1.0e86,1.0e86
0.392797783933518,1.0e86,1.0e86,1.0e86,1.0e86
0.39335180055401664,1.0e86,1.0e86,1.0e86,1.0e86
0.3939058171745152,1.0e86,1.0e86,1.0e86,1.0e86
0.39445983379501387,1.0e86,1.0e86,1.0e86,1.0e86
0.39501385041551246,1.0e86,1.0e86,1.0e86,1.0e86
0.3955678670360111,1.0e86,1.0e86,1.0e86,1.0e86
0.3961218836565097,1.0e86,1.0e86,1.0e86,1.0e86
0.39667590027700833,1.0e86,1.0e86,1.0e86,1.0e86
0.3972299168975069,1.0e86,1.0e86,1.0e86,1.0e86
0.39778393351800556,1.0e86,1.0e86,1.0e86,1.0e86
0.39833795013850415,1.0e86,1.0e86,1.0e86,1.0e86
0.3988919667590028,1.0e86,1.0e86,1.0e86,1.0e86
0.3994459833795014,1.0e86,1.0e86,1.0e86,1.0e86
0.4,1.0e86,1.0e86,1.0e86,1.0e86
0.4005540166204986,1.0e86,1.0e86,1.0e86,1.0e86
0.40110803324099725,1.0e86,1.0e86,1.0e86,1.0e86
0.40166204986149584,1.0e86,1.0e86,1.0e86,1.0e86
0.4022160664819945,1.0e86,1.0e86,1.0e86,1.0e86
0.40277008310249307,1.0e86,1.0e86,1.0e86,1.0e86
0.4033240997229917,1.0e86,1.0e86,1.0e86,1.0e86
0.4038781163434903,1.0e86,1.0e86,1.0e86,1.0e86
0.40443213296398894,1.0e86,1.0e86,1.0e86,1.0e86
0.40498614958448753,1.0e86,1.0e86,1.0e86,1.0e86
0.4055401662049862,1.0e86,1.0e86,1.0e86,1.0e86
0.40609418282548476,1.0e86,1.0e86,1.0e86,1.0e86
0.4066481994459834,1.0e86,1.0e86,1.0e86,1.0e86
0.407202216066482,1.0e86,1.0e86,1.0e86,1.0e86
0.40775623268698064,1.0e86,1.0e86,1.0e86,1.0e86
0.4083102493074792,1.0e86,1.0e86,1.0e86,1.0e86
0.40886426592797787,1.0e86,1.0e86,1.0e86,1.0e86
0.40941828254847645,1.0e86,1.0e86,1.0e86,1.0e86
0.4099722991689751,1.0e86,1.0e86,1.0e86,1.0e86
0.4105263157894737,1.0e86,1.0e86,1.0e86,1.0e86
0.4110803324099723,1.0e86,1.0e86,1.0e86,1.0e86
0.4116343490304709,1.0e86,1.0e86,1.0e86,1.0e86
0.4121883656509695,1.0e86,1.0e86,1.0e86,1.0e86
0.41274238227146814,1.0e86,1.0e86,1.0e86,1.0e86
0.41329639889196673,1.0e86,1.0e86,1.0e86,1.0e86
0.4138504155124654,1.0e86,1.0e86,1.0e86,1.0e86
0.41440443213296396,1.0e86,1.0e86,1.0e86,1.0e86
0.4149584487534626,1.0e86,1.0e86,1.0e86,1.0e86
0.4155124653739612,1.0e86,1.0e86,1.0e86,1.0e86
0.41606648199445984,1.0e86,1.0e86,1.0e86,1.0e86
0.4166204986149584,1.0e86,1.0e86,1.0e86,1.0e86
0.41717451523545707,1.0e86,1.0e86,1.0e86,1.0e86
0.41772853185595565,1.0e86,1.0e86,1.0e86,1.0e86
0.4182825484764543,1.0e86,1.0e86,1.0e86,1.0e86
0.4188365650969529,1.0e86,1.0e86,1.0e86,1.0e86
0.4193905817174515,1.0e86,1.0e86,1.0e86,1.0e86
0.4199445983379501,1.0e86,1.0e86,1.0e86,1.0e86
0.42049861495844876,1.0e86,1.0e86,1.0e86,1.0e86
0.42105263157894735,1.0e86,1.0e86,1.0e86,1.0e86
0.421606648199446,1.0e86,1.0e86,1.0e86,1.0e86
0.4221606648199446,1.0e86,1.0e86,1.0e86,1.0e86
0.4227146814404432,1.0e86,1.0e86,1.0e86,1.0e86
0.4232686980609418,1.0e86,1.0e86,1.0e86,1.0e86
0.42382271468144045,1.0e86,1.0e86,1.0e86,1.0e86
0.42437673130193904,1.0e86,1.0e86,1.0e86,1.0e86
0.4249307479224377,1.0e86,1.0e86,1.0e86,1.0e86
0.42548476454293627,1.0e86,1.0e86,1.0e86,1.0e86
0.4260387811634349,1.0e86,1.0e86,1.0e86,1.0e86
0.4265927977839335,1.0e86,1.0e86,1.0e86,1.0e86
0.42714681440443214,1.0e86,1.0e86,1.0e86,1.0e86
0.4277008310249307,1.0e86,1.0e86,1.0e86,1.0e86
0.42825484764542937,1.0e86,1.0e86,1.0e86,1.0e86
0.42880886426592796,1.0e86,1.0e86,1.0e86,1.0e86
0.4293628808864266,1.0e86,1.0e86,1.0e86,1.0e86
0.4299168975069252,1.0e86,1.0e86,1.0e86,1.0e86
0.43047091412742383,1.0e86,1.0e86,1.0e86,1.0e86
0.4310249307479224,1.0e86,1.0e86,1.0e86,1.0e86
0.43157894736842106,1.0e86,1.0e86,1.0e86,1.0e86
0.43213296398891965,1.0e86,1.0e86,1.0e86,1.0e86
0.4326869806094183,1.0e86,1.0e86,1.0e86,1.0e86
0.4332409972299169,1.0e86,1.0e86,1.0e86,1.0e86
0.4337950138504155,1.0e86,1.0e86,1.0e86,1.0e86
0.4343490304709141,1.0e86,1.0e86,1.0e86,1.0e86
0.43490304709141275,1.0e86,1.0e86,1.0e86,1.0e86
0.43545706371191134,1.0e86,1.0e86,1.0e86,1.0e86
0.43601108033241,1.0e86,1.0e86,1.0e86,1.0e86
0.43656509695290857,1.0e86,1.0e86,1.0e86,1.0e86
0.4371191135734072,1.0e86,1.0e86,1.0e86,1.0e86
0.4376731301939058,1.0e86,1.0e86,1.0e86,1.0e86
0.43822714681440444,1.0e86,1.0e86,1.0e86,1.0e86
0.43878116343490303,1.0e86,1.0e86,1.0e86,1.0e86
0.4393351800554017,1.0e86,1.0e86,1.0e86,1.0e86
0.43988919667590026,1.0e86,1.0e86,1.0e86,1.0e86
0.4404432132963989,1.0e86,1.0e86,1.0e86,1.0e86
0.4409972299168975,1.0e86,1.0e86,1.0e86,1.0e86
0.44155124653739614,1.0e86,1.0e86,1.0e86,1.0e86
0.4421052631578947,1.0e86,1.0e86,1.0e86,1.0e86
0.44265927977839337,1.0e86,1.0e86,1.0e86,1.0e86
0.44321329639889195,1.0e86,1.0e86,1.0e86,1.0e86
0.4437673130193906,1.0e86,1.0e86,1.0e86,1.0e86
0.4443213296398892,1.0e86,1.0e86,1.0e86,1.0e86
0.4448753462603878,1.0e86,1.0e86,1.0e86,1.0e86
0.4454293628808864,1.0e86,1.0e86,1.0e86,1.0e86
0.44598337950138506,1.0e86,1.0e86,1.0e86,1.0e86
0.44653739612188365,1.0e86,1.0e86,1.0e86,1.0e86
0.4470914127423823,1.0e86,1.0e86,1.0e86,1.0e86
0.4476454293628809,1.0e86,1.0e86,1.0e86,1.0e86
0.4481994459833795,1.0e86,1.0e86,1.0e86,1.0e86
0.4487534626038781,1.0e86,1.0e86,1.0e86,1.0e86
0.44930747922437675,1.0e86,1.0e86,1.0e86,1.0e86
0.44986149584487534,1.0e86,1.0e86,1.0e86,1.0e86
0.450415512465374,1.0e86,1.0e86,1.0e86,1.0e86
0.45096952908587257,1.0e86,1.0e86,1.0e86,1.0e86
0.4515235457063712,1.0e86,1.0e86,1.0e86,1.0e86
0.4520775623268698,1.0e86,1.0e86,1.0e86,1.0e86
0.45263157894736844,1.0e86,1.0e86,1.0e86,1.0e86
0.45318559556786703,1.0e86,1.0e86,1.0e86,1.0e86
0.45373961218836567,1.0e86,1.0e86,1.0e86,1.0e86
0.45429362880886426,1.0e86,1.0e86,1.0e86,1.0e86
0.4548476454293629,1.0e86,1.0e86,1.0e86,1.0e86
0.4554016620498615,1.0e86,1.0e86,1.0e86,1.0e86
0.45595567867036013,1.0e86,1.0e86,1.0e86,1.0e86
0.4565096952908587,1.0e86,1.0e86,1.0e86,1.0e86
0.45706371191135736,1.0e86,1.0e86,1.0e86,1.0e86
0.45761772853185595,1.0e86,1.0e86,1.0e86,1.0e86
0.4581717451523546,1.0e86,1.0e86,1.0e86,1.0e86
0.4587257617728532,1.0e86,1.0e86,1.0e86,1.0e86
0.4592797783933518,1.0e86,1.0e86,1.0e86,1.0e86
0.4598337950138504,1.0e86,1.0e86,1.0e86,1.0e86
0.46038781163434905,1.0e86,1.0e86,1.0e86,1.0e86
0.46094182825484764,1.0e86,1.0e86,1.0e86,1.0e86
0.4614958448753463,1.0e86,1.0e86,1.0e86,1.0e86
0.46204986149584487,1.0e86,1.0e86,1.0e86,1.0e86
0.4626038781163435,1.0e86,1.0e86,1.0e86,1.0e86
0.4631578947368421,1.0e86,1.0e86,1.0e86,1.0e86
0.46371191135734074,1.0e86,1.0e86,1.0e86,1.0e86
0.46426592797783933,1.0e86,1.0e86,1.0e86,1.0e86
0.464819944598338,1.0e86,1.0e86,1.0e86,1.0e86
0.46537396121883656,1.0e86,1.0e86,1.0e86,1.0e86
0.4659279778393352,1.0e86,1.0e86,1.0e86,1.0e86
0.4664819944598338,1.0e86,1.0e86,1.0e86,1.0e86
0.46703601108033244,1.0e86,1.0e86,1.0e86,1.0e86
0.467590027700831,1.0e86,1.0e86,1.0e86,1.0e86
0.46814404432132967,1.0e86,1.0e86,1.0e86,1.0e86
0.46869806094182825,1.0e86,1.0e86,1.0e86,1.0e86
0.4692520775623269,1.0e86,1.0e86,1.0e86,1.0e86
0.4698060941828255,1.0e86,1.0e86,1.0e86,1.0e86
0.4703601108033241,1.0e86,1.0e86,1.0e86,1.0e86
0.4709141274238227,1.0e86,1.0e86,1.0e86,1.0e86
0.4714681440443213,1.0e86,1.0e86,1.0e86,1.0e86
0.47202216066481995,1.0e86,1.0e86,1.0e86,1.0e86
0.47257617728531853,1.0e86,1.0e86,1.0e86,1.0e86
0.4731301939058172,1.0e86,1.0e86,1.0e86,1.0e86
0.47368421052631576,1.0e86,1.0e86,1.0e86,1.0e86
0.4742382271468144,1.0e86,1.0e86,1.0e86,1.0e86
0.474792243767313,1.0e86,1.0e86,1.0e86,1.0e86
0.47534626038781164,1.0e86,1.0e86,1.0e86,1.0e86
0.4759002770083102,1.0e86,1.0e86,1.0e86,1.0e86
0.47645429362880887,1.0e86,1.0e86,1.0e86,1.0e86
0.47700831024930745,1.0e86,1.0e86,1.0e86,1.0e86
0.4775623268698061,1.0e86,1.0e86,1.0e86,1.0e86
0.4781163434903047,1.0e86,1.0e86,1.0e86,1.0e86
0.47867036011080333,1.0e86,1.0e86,1.0e86,1.0e86
0.4792243767313019,1.0e86,1.0e86,1.0e86,1.0e86
0.47977839335180056,1.0e86,1.0e86,1.0e86,1.0e86
0.48033240997229915,1.0e86,1.0e86,1.0e86,1.0e86
0.4808864265927978,1.0e86,1.0e86,1.0e86,1.0e86
0.4814404432132964,1.0e86,1.0e86,1.0e86,1.0e86
0.481994459833795,1.0e86,1.0e86,1.0e86,1.0e86
0.4825484764542936,1.0e86,1.0e86,1.0e86,1.0e86
0.48310249307479225,1.0e86,1.0e86,1.0e86,1.0e86
0.48365650969529084,1.0e86,1.0e86,1.0e86,1.0e86
0.4842105263157895,1.0e86,1.0e86,1.0e86,1.0e86
0.48476454293628807,1.0e86,1.0e86,1.0e86,1.0e86
0.4853185595567867,1.0e86,1.0e86,1.0e86,1.0e86
0.4858725761772853,1.0e86,1.0e86,1.0e86,1.0e86
0.48642659279778394,1.0e86,1.0e86,1.0e86,1.0e86
0.48698060941828253,1.0e86,1.0e86,1.0e86,1.0e86
0.48753462603878117,1.0e86,1.0e86,1.0e86,1.0e86
0.48808864265927976,1.0e86,1.0e86,1.0e86,1.0e86
0.4886426592797784,1.0e86,1.0e86,1.0e86,1.0e86
0.489196675900277,1.0e86,1.0e86,1.0e86,1.0e86
0.48975069252077563,1.0e86,1.0e86,1.0e86,1.0e86
0.4903047091412742,1.0e86,1.0e86,1.0e86,1.0e86
0.49085872576177286,1.0e86,1.0e86,1.0e86,1.0e86
0.49141274238227145,1.0e86,1.0e86,1.0e86,1.0e86
0.4919667590027701,1.0e86,1.0e86,1.0e86,1.0e86
0.4925207756232687,1.0e86,1.0e86,1.0e86,1.0e86
0.4930747922437673,1.0e86,1.0e86,1.0e86,1.0e86
0.4936288088642659,1.0e86,1.0e86,1.0e86,1.0e86
0.49418282548476455,1.0e86,1.0e86,1.0e86,1.0e86
0.49473684210526314,1.0e86,1.0e86,1.0e86,1.0e86
0.4952908587257618,1.0e86,1.0e86,1.0e86,1.0e86
0.49584487534626037,1.0e86,1.0e86,1.0e86,1.0e86
0.496398891966759,1.0e86,1.0e86,1.0e86,1.0e86
0.4969529085872576,1.0e86,1.0e86,1.0e86,1.0e86
0.49750692520775625,1.0e86,1.0e86,1.0e86,1.0e86
0.49806094182825483,1.0e86,1.0e86,1.0e86,1.0e86
0.4986149584487535,1.0e86,1.0e86,1.0e86,1.0e86
0.49916897506925206,1.0e86,1.0e86,1.0e86,1.0e86
0.4997229916897507,1.0e86,1.0e86,1.0e86,1.0e86
0.5002770083102493,1.0e86,1.0e86,1.0e86,1.0e86
0.5008310249307479,1.0e86,1.0e86,1.0e86,1.0e86
0.5013850415512465,1.0e86,1.0e86,1.0e86,1.0e86
0.5019390581717451,1.0e86,1.0e86,1.0e86,1.0e86
0.5024930747922438,1.0e86,1.0e86,1.0e86,1.0e86
0.5030470914127424,1.0e86,1.0e86,1.0e86,1.0e86
0.503601108033241,1.0e86,1.0e86,1.0e86,1.0e86
0.5041551246537396,1.0e86,1.0e86,1.0e86,1.0e86
0.5047091412742383,1.0e86,1.0e86,1.0e86,1.0e86
0.5052631578947369,1.0e86,1.0e86,1.0e86,1.0e86
0.5058171745152354,1.0e86,1.0e86,1.0e86,1.0e86
0.506371191135734,1.0e86,1.0e86,1.0e86,1.0e86
0.5069252077562327,1.0e86,1.0e86,1.0e86,1.0e86
0.5074792243767313,1.0e86,1.0e86,1.0e86,1.0e86
0.5080332409972299,1.0e86,1.0e86,1.0e86,1.0e86
0.5085872576177285,1.0e86,1.0e86,1.0e86,1.0e86
0.5091412742382272,1.0e86,1.0e86,1.0e86,1.0e86
0.5096952908587258,1.0e86,1.0e86,1.0e86,1.0e86
0.5102493074792244,1.0e86,1.0e86,1.0e86,1.0e86
0.510803324099723,1.0e86,1.0e86,1.0e86,1.0e86
0.5113573407202217,1.0e86,1.0e86,1.0e86,1.0e86
0.5119113573407202,1.0e86,1.0e86,1.0e86,1.0e86
0.5124653739612188,1.0e86,1.0e86,1.0e86,1.0e86
0.5130193905817174,1.0e86,1.0e86,1.0e86,1.0e86
0.5135734072022161,1.0e86,1.0e86,1.0e86,1.0e86
0.5141274238227147,1.0e86,1.0e86,1.0e86,1.0e86
0.5146814404432133,1.0e86,1.0e86,1.0e86,1.0e86
0.5152354570637119,1.0e86,1.0e86,1.0e86,1.0e86
0.5157894736842106,1.0e86,1.0e86,1.0e86,1.0e86
0.5163434903047092,1.0e86,1.0e86,1.0e86,1.0e86
0.5168975069252078,1.0e86,1.0e86,1.0e86,1.0e86
0.5174515235457063,1.0e86,1.0e86,1.0e86,1.0e86
0.518005540166205,1.0e86,1.0e86,1.0e86,1.0e86
0.5185595567867036,1.0e86,1.0e86,1.0e86,1.0e86
0.5191135734072022,1.0e86,1.0e86,1.0e86,1.0e86
0.5196675900277008,1.0e86,1.0e86,1.0e86,1.0e86
0.5202216066481995,1.0e86,1.0e86,1.0e86,1.0e86
0.5207756232686981,1.0e86,1.0e86,1.0e86,1.0e86
0.5213296398891967,1.0e86,1.0e86,1.0e86,1.0e86
0.5218836565096953,1.0e86,1.0e86,1.0e86,1.0e86
0.522437673130194,1.0e86,1.0e86,1.0e86,1.0e86
0.5229916897506925,1.0e86,1.0e86,1.0e86,1.0e86
0.5235457063711911,1.0e86,1.0e86,1.0e86,1.0e86
0.5240997229916897,1.0e86,1.0e86,1.0e86,1.0e86
0.5246537396121884,1.0e86,1.0e86,1.0e86,1.0e86
0.525207756232687,1.0e86,1.0e86,1.0e86,1.0e86
0.5257617728531856,1.0e86,1.0e86,1.0e86,1.0e86
0.5263157894736842,1.0e86,1.0e86,1.0e86,1.0e86
0.5268698060941829,1.0e86,1.0e86,1.0e86,1.0e86
0.5274238227146815,1.0e86,1.0e86,1.0e86,1.0e86
0.52797783933518,1.0e86,1.0e86,1.0e86,1.0e86
0.5285318559556786,1.0e86,1.0e86,1.0e86,1.0e86
0.5290858725761773,1.0e86,1.0e86,1.0e86,1.0e86
0.5296398891966759,1.0e86,1.0e86,1.0e86,1.0e86
0.5301939058171745,1.0e86,1.0e86,1.0e86,1.0e86
0.5307479224376731,1.0e86,1.0e86,1.0e86,1.0e86
0.5313019390581717,1.0e86,1.0e86,1.0e86,1.0e86
0.5318559556786704,1.0e86,1.0e86,1.0e86,1.0e86
0.532409972299169,1.0e86,1.0e86,1.0e86,1.0e86
0.5329639889196676,1.0e86,1.0e86,1.0e86,1.0e86
0.5335180055401662,1.0e86,1.0e86,1.0e86,1.0e86
0.5340720221606648,1.0e86,1.0e86,1.0e86,1.0e86
0.5346260387811634,1.0e86,1.0e86,1.0e86,1.0e86
0.535180055401662,1.0e86,1.0e86,1.0e86,1.0e86
0.5357340720221606,1.0e86,1.0e86,1.0e86,1.0e86
0.5362880886426593,1.0e86,1.0e86,1.0e86,1.0e86
0.5368421052631579,1.0e86,1.0e86,1.0e86,1.0e86
0.5373961218836565,1.0e86,1.0e86,1.0e86,1.0e86
0.5379501385041551,1.0e86,1.0e86,1.0e86,1.0e86
0.5385041551246538,1.0e86,1.0e86,1.0e86,1.0e86
0.5390581717451524,1.0e86,1.0e86,1.0e86,1.0e86
0.539612188365651,1.0e86,1.0e86,1.0e86,1.0e86
0.5401662049861495,1.0e86,1.0e86,1.0e86,1.0e86
0.5407202216066482,1.0e86,1.0e86,1.0e86,1.0e86
0.5412742382271468,1.0e86,1.0e86,1.0e86,1.0e86
0.5418282548476454,1.0e86,1.0e86,1.0e86,1.0e86
0.542382271468144,1.0e86,1.0e86,1.0e86,1.0e86
0.5429362880886427,1.0e86,1.0e86,1.0e86,1.0e86
0.5434903047091413,1.0e86,1.0e86,1.0e86,1.0e86
0.5440443213296399,1.0e86,1.0e86,1.0e86,1.0e86
0.5445983379501385,1.0e86,1.0e86,1.0e86,1.0e86
0.5451523545706372,1.0e86,1.0e86,1.0e86,1.0e86
0.5457063711911357,1.0e86,1.0e86,1.0e86,1.0e86
0.5462603878116343,1.0e86,1.0e86,1.0e86,1.0e86
0.5468144044321329,1.0e86,1.0e86,1.0e86,1.0e86
0.5473684210526316,1.0e86,1.0e86,1.0e86,1.0e86
0.5479224376731302,1.0e86,1.0e86,1.0e86,1.0e86
0.5484764542936288,1.0e86,1.0e86,1.0e86,1.0e86
0.5490304709141274,1.0e86,1.0e86,1.0e86,1.0e86
0.5495844875346261,1.0e86,1.0e86,1.0e86,1.0e86
0.5501385041551247,1.0e86,1.0e86,1.0e86,1.0e86
0.5506925207756233,1.0e86,1.0e86,1.0e86,1.0e86
0.5512465373961218,1.0e86,1.0e86,1.0e86,1.0e86
0.5518005540166205,1.0e86,1.0e86,1.0e86,1.0e86
0.5523545706371191,1.0e86,1.0e86,1.0e86,1.0e86
0.5529085872576177,1.0e86,1.0e86,1.0e86,1.0e86
0.5534626038781163,1.0e86,1.0e86,1.0e86,1.0e86
0.554016620498615,1.0e86,1.0e86,1.0e86,1.0e86
0.5545706371191136,1.0e86,1.0e86,1.0e86,1.0e86
0.5551246537396122,1.0e86,1.0e86,1.0e86,1.0e86
0.5556786703601108,1.0e86,1.0e86,1.0e86,1.0e86
0.5562326869806095,1.0e86,1.0e86,1.0e86,1.0e86
0.556786703601108,1.0e86,1.0e86,1.0e86,1.0e86
0.5573407202216066,1.0e86,1.0e86,1.0e86,1.0e86
0.5578947368421052,1.0e86,1.0e86,1.0e86,1.0e86
0.5584487534626039,1.0e86,1.0e86,1.0e86,1.0e86
0.5590027700831025,1.0e86,1.0e86,1.0e86,1.0e86
0.5595567867036011,1.0e86,1.0e86,1.0e86,1.0e86
0.5601108033240997,1.0e86,1.0e86,1.0e86,1.0e86
0.5606648199445984,1.0e86,1.0e86,1.0e86,1.0e86
0.561218836565097,1.0e86,1.0e86,1.0e86,1.0e86
0.5617728531855956,1.0e86,1.0e86,1.0e86,1.0e86
0.5623268698060941,1.0e86,1.0e86,1.0e86,1.0e86
0.5628808864265928,1.0e86,1.0e86,1.0e86,1.0e86
0.5634349030470914,1.0e86,1.0e86,1.0e86,1.0e86
0.56398891966759,1.0e86,1.0e86,1.0e86,1.0e86
0.5645429362880886,1.0e86,1.0e86,1.0e86,1.0e86
0.5650969529085873,1.0e86,1.0e86,1.0e86,1.0e86
0.5656509695290859,1.0e86,1.0e86,1.0e86,1.0e86
0.5662049861495845,1.0e86,1.0e86,1.0e86,1.0e86
0.5667590027700831,1.0e86,1.0e86,1.0e86,1.0e86
0.5673130193905818,1.0e86,1.0e86,1.0e86,1.0e86
0.5678670360110804,1.0e86,1.0e86,1.0e86,1.0e86
0.5684210526315789,1.0e86,1.0e86,1.0e86,1.0e86
0.5689750692520775,1.0e86,1.0e86,1.0e86,1.0e86
0.5695290858725762,1.0e86,1.0e86,1.0e86,1.0e86
0.5700831024930748,1.0e86,1.0e86,1.0e86,1.0e86
0.5706371191135734,1.0e86,1.0e86,1.0e86,1.0e86
0.571191135734072,1.0e86,1.0e86,1.0e86,1.0e86
0.5717451523545707,1.0e86,1.0e86,1.0e86,1.0e86
0.5722991689750693,1.0e86,1.0e86,1.0e86,1.0e86
0.5728531855955679,1.0e86,1.0e86,1.0e86,1.0e86
0.5734072022160664,1.0e86,1.0e86,1.0e86,1.0e86
0.5739612188365651,1.0e86,1.0e86,1.0e86,1.0e86
0.5745152354570637,1.0e86,1.0e86,1.0e86,1.0e86
0.5750692520775623,1.0e86,1.0e86,1.0e86,1.0e86
0.5756232686980609,1.0e86,1.0e86,1.0e86,1.0e86
0.5761772853185596,1.0e86,1.0e86,1.0e86,1.0e86
0.5767313019390582,1.0e86,1.0e86,1.0e86,1.0e86
0.5772853185595568,1.0e86,1.0e86,1.0e86,1.0e86
0.5778393351800554,1.0e86,1.0e86,1.0e86,1.0e86
0.5783933518005541,1.0e86,1.0e86,1.0e86,1.0e86
0.5789473684210527,1.0e86,1.0e86,1.0e86,1.0e86
0.5795013850415512,1.0e86,1.0e86,1.0e86,1.0e86
0.5800554016620498,1.0e86,1.0e86,1.0e86,1.0e86
0.5806094182825485,1.0e86,1.0e86,1.0e86,1.0e86
0.5811634349030471,1.0e86,1.0e86,1.0e86,1.0e86
0.5817174515235457,1.0e86,1.0e86,1.0e86,1.0e86
0.5822714681440443,1.0e86,1.0e86,1.0e86,1.0e86
0.582825484764543,1.0e86,1.0e86,1.0e86,1.0e86
0.5833795013850416,1.0e86,1.0e86,1.0e86,1.0e86
0.5839335180055402,1.0e86,1.0e86,1.0e86,1.0e86
0.5844875346260388,1.0e86,1.0e86,1.0e86,1.0e86
0.5850415512465375,1.0e86,1.0e86,1.0e86,1.0e86
0.585595567867036,1.0e86,1.0e86,1.0e86,1.0e86
0.5861495844875346,1.0e86,1.0e86,1.0e86,1.0e86
0.5867036011080332,1.0e86,1.0e86,1.0e86,1.0e86
0.5872576177285319,1.0e86,1.0e86,1.0e86,1.0e86
0.5878116343490305,1.0e86,1.0e86,1.0e86,1.0e86
0.5883656509695291,1.0e86,1.0e86,1.0e86,1.0e86
0.5889196675900277,1.0e86,1.0e86,1.0e86,1.0e86
0.5894736842105263,1.0e86,1.0e86,1.0e86,1.0e86
0.590027700831025,1.0e86,1.0e86,1.0e86,1.0e86
0.5905817174515235,1.0e86,1.0e86,1.0e86,1.0e86
0.5911357340720221,1.0e86,1.0e86,1.0e86,1.0e86
0.5916897506925207,1.0e86,1.0e86,1.0e86,1.0e86
0.5922437673130194,1.0e86,1.0e86,1.0e86,1.0e86
0.592797783933518,1.0e86,1.0e86,1.0e86,1.0e86
0.5933518005540166,1.0e86,1.0e86,1.0e86,1.0e86
0.5939058171745152,1.0e86,1.0e86,1.0e86,1.0e86
0.5944598337950139,1.0e86,1.0e86,1.0e86,1.0e86
0.5950138504155125,1.0e86,1.0e86,1.0e86,1.0e86
0.5955678670360111,1.0e86,1.0e86,1.0e86,1.0e86
0.5961218836565096,1.0e86,1.0e86,1.0e86,1.0e86
0.5966759002770083,1.0e86,1.0e86,1.0e86,1.0e86
0.5972299168975069,1.0e86,1.0e86,1.0e86,1.0e86
0.5977839335180055,1.0e86,1.0e86,1.0e86,1.0e86
0.5983379501385041,1.0e86,1.0e86,1.0e86,1.0e86
0.5988919667590028,1.0e86,1.0e86,1.0e86,1.0e86
0.5994459833795014,1.0e86,1.0e86,1.0e86,1.0e86
0.6,1.0e86,1.0e86,1.0e86,1.0e86
0.6005540166204986,1.0e86,1.0e86,1.0e86,1.0e86
0.6011080332409973,1.0e86,1.0e86,1.0e86,1.0e86
0.6016620498614959,1.0e86,1.0e86,1.0e86,1.0e86
0.6022160664819944,1.0e86,1.0e86,1.0e86,1.0e86
0.602770083102493,1.0e86,1.0e86,1.0e86,1.0e86
0.6033240997229917,1.0e86,1.0e86,1.0e86,1.0e86
0.6038781163434903,1.0e86,1.0e86,1.0e86,1.0e86
0.6044321329639889,1.0e86,1.0e86,1.0e86,1.0e86
0.6049861495844875,1.0e86,1.0e86,1.0e86,1.0e86
0.6055401662049862,1.0e86,1.0e86,1.0e86,1.0e86
0.6060941828254848,1.0e86,1.0e86,1.0e86,1.0e86
0.6066481994459834,1.0e86,1.0e86,1.0e86,1.0e86
0.607202216066482,1.0e86,1.0e86,1.0e86,1.0e86
0.6077562326869806,1.0e86,1.0e86,1.0e86,1.0e86
0.6083102493074792,1.0e86,1.0e86,1.0e86,1.0e86
0.6088642659279778,1.0e86,1.0e86,1.0e86,1.0e86
0.6094182825484764,1.0e86,1.0e86,1.0e86,1.0e86
0.6099722991689751,1.0e86,1.0e86,1.0e86,1.0e86
0.6105263157894737,1.0e86,1.0e86,1.0e86,1.0e86
0.6110803324099723,1.0e86,1.0e86,1.0e86,1.0e86
0.6116343490304709,1.0e86,1.0e86,1.0e86,1.0e86
0.6121883656509696,1.0e86,1.0e86,1.0e86,1.0e86
0.6127423822714682,1.0e86,1.0e86,1.0e86,1.0e86
0.6132963988919667,1.0e86,1.0e86,1.0e86,1.0e86
0.6138504155124653,1.0e86,1.0e86,1.0e86,1.0e86
0.614404432132964,1.0e86,1.0e86,1.0e86,1.0e86
0.6149584487534626,1.0e86,1.0e86,1.0e86,1.0e86
0.6155124653739612,1.0e86,1.0e86,1.0e86,1.0e86
0.6160664819944598,1.0e86,1.0e86,1.0e86,1.0e86
0.6166204986149585,1.0e86,1.0e86,1.0e86,1.0e86
0.6171745152354571,1.0e86,1.0e86,1.0e86,1.0e86
0.6177285318559557,1.0e86,1.0e86,1.0e86,1.0e86
0.6182825484764543,1.0e86,1.0e86,1.0e86,1.0e86
0.618836565096953,1.0e86,1.0e86,1.0e86,1.0e86
0.6193905817174515,1.0e86,1.0e86,1.0e86,1.0e86
0.6199445983379501,1.0e86,1.0e86,1.0e86,1.0e86
0.6204986149584487,1.0e86,1.0e86,1.0e86,1.0e86
0.6210526315789474,1.0e86,1.0e86,1.0e86,1.0e86
0.621606648199446,1.0e86,1.0e86,1.0e86,1.0e86
0.6221606648199446,1.0e86,1.0e86,1.0e86,1.0e86
0.6227146814404432,1.0e86,1.0e86,1.0e86,1.0e86
0.6232686980609419,1.0e86,1.0e86,1.0e86,1.0e86
0.6238227146814405,1.0e86,1.0e86,1.0e86,1.0e86
0.624376731301939,1.0e86,1.0e86,1.0e86,1.0e86
0.6249307479224376,1.0e86,1.0e86,1.0e86,1.0e86
0.6254847645429363,1.0e86,1.0e86,1.0e86,1.0e86
0.6260387811634349,1.0e86,1.0e86,1.0e86,1.0e86
0.6265927977839335,1.0e86,1.0e86,1.0e86,1.0e86
0.6271468144044321,1.0e86,1.0e86,1.0e86,1.0e86
0.6277008310249308,1.0e86,1.0e86,1.0e86,1.0e86
0.6282548476454294,1.0e86,1.0e86,1.0e86,1.0e86
0.628808864265928,1.0e86,1.0e86,1.0e86,1.0e86
0.6293628808864266,1.0e86,1.0e86,1.0e86,1.0e86
0.6299168975069253,1.0e86,1.0e86,1.0e86,1.0e86
0.6304709141274238,1.0e86,1.0e86,1.0e86,1.0e86
0.6310249307479224,1.0e86,1.0e86,1.0e86,1.0e86
0.631578947368421,1.0e86,1.0e86,1.0e86,1.0e86
0.6321329639889197,1.0e86,1.0e86,1.0e86,1.0e86
0.6326869806094183,1.0e86,1.0e86,1.0e86,1.0e86
0.6332409972299169,1.0e86,1.0e86,1.0e86,1.0e86
0.6337950138504155,1.0e86,1.0e86,1.0e86,1.0e86
0.6343490304709142,1.0e86,1.0e86,1.0e86,1.0e86
0.6349030470914128,1.0e86,1.0e86,1.0e86,1.0e86
0.6354570637119114,1.0e86,1.0e86,1.0e86,1.0e86
0.6360110803324099,1.0e86,1.0e86,1.0e86,1.0e86
0.6365650969529086,1.0e86,1.0e86,1.0e86,1.0e86
0.6371191135734072,1.0e86,1.0e86,1.0e86,1.0e86
0.6376731301939058,1.0e86,1.0e86,1.0e86,1.0e86
0.6382271468144044,1.0e86,1.0e86,1.0e86,1.0e86
0.6387811634349031,1.0e86,1.0e86,1.0e86,1.0e86
0.6393351800554017,1.0e86,1.0e86,1.0e86,1.0e86
0.6398891966759003,1.0e86,1.0e86,1.0e86,1.0e86
0.6404432132963989,1.0e86,1.0e86,1.0e86,1.0e86
0.6409972299168976,1.0e86,1.0e86,1.0e86,1.0e86
0.6415512465373961,1.0e86,1.0e86,1.0e86,1.0e86
0.6421052631578947,1.0e86,1.0e86,1.0e86,1.0e86
0.6426592797783933,1.0e86,1.0e86,1.0e86,1.0e86
0.643213296398892,1.0e86,1.0e86,1.0e86,1.0e86
0.6437673130193906,1.0e86,1.0e86,1.0e86,1.0e86
0.6443213296398892,1.0e86,1.0e86,1.0e86,1.0e86
0.6448753462603878,1.0e86,1.0e86,1.0e86,1.0e86
0.6454293628808865,1.0e86,1.0e86,1.0e86,1.0e86
0.6459833795013851,1.0e86,1.0e86,1.0e86,1.0e86
0.6465373961218837,1.0e86,1.0e86,1.0e86,1.0e86
0.6470914127423822,1.0e86,1.0e86,1.0e86,1.0e86
0.6476454293628808,1.0e86,1.0e86,1.0e86,1.0e86
0.6481994459833795,1.0e86,1.0e86,1.0e86,1.0e86
0.6487534626038781,1.0e86,1.0e86,1.0e86,1.0e86
0.6493074792243767,1.0e86,1.0e86,1.0e86,1.0e86
0.6498614958448753,1.0e86,1.0e86,1.0e86,1.0e86
0.650415512465374,1.0e86,1.0e86,1.0e86,1.0e86
0.6509695290858726,1.0e86,1.0e86,1.0e86,1.0e86
0.6515235457063712,1.0e86,1.0e86,1.0e86,1.0e86
0.6520775623268698,1.0e86,1.0e86,1.0e86,1.0e86
0.6526315789473685,1.0e86,1.0e86,1.0e86,1.0e86
0.653185595567867,1.0e86,1.0e86,1.0e86,1.0e86
0.6537396121883656,1.0e86,1.0e86,1.0e86,1.0e86
0.6542936288088642,1.0e86,1.0e86,1.0e86,1.0e86
0.6548476454293629,1.0e86,1.0e86,1.0e86,1.0e86
0.6554016620498615,1.0e86,1.0e86,1.0e86,1.0e86
0.6559556786703601,1.0e86,1.0e86,1.0e86,1.0e86
0.6565096952908587,1.0e86,1.0e86,1.0e86,1.0e86
0.6570637119113574,1.0e86,1.0e86,1.0e86,1.0e86
0.657617728531856,1.0e86,1.0e86,1.0e86,1.0e86
0.6581717451523545,1.0e86,1.0e86,1.0e86,1.0e86
0.6587257617728531,1.0e86,1.0e86,1.0e86,1.0e86
0.6592797783933518,1.0e86,1.0e86,1.0e86,1.0e86
0.6598337950138504,1.0e86,1.0e86,1.0e86,1.0e86
0.660387811634349,1.0e86,1.0e86,1.0e86,1.0e86
0.6609418282548476,1.0e86,1.0e86,1.0e86,1.0e86
0.6614958448753463,1.0e86,1.0e86,1.0e86,1.0e86
0.6620498614958449,1.0e86,1.0e86,1.0e86,1.0e86
0.6626038781163435,1.0e86,1.0e86,1.0e86,1.0e86
0.6631578947368421,1.0e86,1.0e86,1.0e86,1.0e86
0.6637119113573408,1.0e86,1.0e86,1.0e86,1.0e86
0.6642659279778393,1.0e86,1.0e86,1.0e86,1.0e86
0.6648199445983379,1.0e86,1.0e86,1.0e86,1.0e86
0.6653739612188365,1.0e86,1.0e86,1.0e86,1.0e86
0.6659279778393352,1.0e86,1.0e86,1.0e86,1.0e86
0.6664819944598338,1.0e86,1.0e86,1.0e86,1.0e86
0.6670360110803324,1.0e86,1.0e86,1.0e86,1.0e86
0.667590027700831,1.0e86,1.0e86,1.0e86,1.0e86
0.6681440443213297,1.0e86,1.0e86,1.0e86,1.0e86
0.6686980609418283,1.0e86,1.0e86,1.0e86,1.0e86
0.6692520775623269,1.0e86,1.0e86,1.0e86,1.0e86
0.6698060941828254,1.0e86,1.0e86,1.0e86,1.0e86
0.6703601108033241,1.0e86,1.0e86,1.0e86,1.0e86
0.6709141274238227,1.0e86,1.0e86,1.0e86,1.0e86
0.6714681440443213,1.0e86,1.0e86,1.0e86,1.0e86
0.6720221606648199,1.0e86,1.0e86,1.0e86,1.0e86
0.6725761772853186,1.0e86,1.0e86,1.0e86,1.0e86
0.6731301939058172,1.0e86,1.0e86,1.0e86,1.0e86
0.6736842105263158,1.0e86,1.0e86,1.0e86,1.0e86
0.6742382271468144,1.0e86,1.0e86,1.0e86,1.0e86
0.6747922437673131,1.0e86,1.0e86,1.0e86,1.0e86
0.6753462603878116,1.0e86,1.0e86,1.0e86,1.0e86
0.6759002770083102,1.0e86,1.0e86,1.0e86,1.0e86
0.6764542936288088,1.0e86,1.0e86,1.0e86,1.0e86
0.6770083102493075,1.0e86,1.0e86,1.0e86,1.0e86
0.6775623268698061,1.0e86,1.0e86,1.0e86,1.0e86
0.6781163434903047,1.0e86,1.0e86,1.0e86,1.0e86
0.6786703601108033,1.0e86,1.0e86,1.0e86,1.0e86
0.679224376731302,1.0e86,1.0e86,1.0e86,1.0e86
0.6797783933518006,1.0e86,1.0e86,1.0e86,1.0e86
0.6803324099722992,1.0e86,1.0e86,1.0e86,1.0e86
0.6808864265927977,1.0e86,1.0e86,1.0e86,1.0e86
0.6814404432132964,1.0e86,1.0e86,1.0e86,1.0e86
0.681994459833795,1.0e86,1.0e86,1.0e86,1.0e86
0.6825484764542936,1.0e86,1.0e86,1.0e86,1.0e86
0.6831024930747922,1.0e86,1.0e86,1.0e86,1.0e86
0.6836565096952909,1.0e86,1.0e86,1.0e86,1.0e86
0.6842105263157895,1.0e86,1.0e86,1.0e86,1.0e86
0.6847645429362881,1.0e86,1.0e86,1.0e86,1.0e86
0.6853185595567867,1.0e86,1.0e86,1.0e86,1.0e86
0.6858725761772854,1.0e86,1.0e86,1.0e86,1.0e86
0.686426592797784,1.0e86,1.0e86,1.0e86,1.0e86
0.6869806094182825,1.0e86,1.0e86,1.0e86,1.0e86
0.6875346260387811,1.0e86,1.0e86,1.0e86,1.0e86
0.6880886426592798,1.0e86,1.0e86,1.0e86,1.0e86
0.6886426592797784,1.0e86,1.0e86,1.0e86,1.0e86
0.689196675900277,1.0e86,1.0e86,1.0e86,1.0e86
0.6897506925207756,1.0e86,1.0e86,1.0e86,1.0e86
0.6903047091412743,1.0e86,1.0e86,1.0e86,1.0e86
0.6908587257617729,1.0e86,1.0e86,1.0e86,1.0e86
0.6914127423822715,1.0e86,1.0e86,1.0e86,1.0e86
0.69196675900277,1.0e86,1.0e86,1.0e86,1.0e86
0.6925207756232687,1.0e86,1.0e86,1.0e86,1.0e86
0.6930747922437673,1.0e86,1.0e86,1.0e86,1.0e86
0.6936288088642659,1.0e86,1.0e86,1.0e86,1.0e86
0.6941828254847645,1.0e86,1.0e86,1.0e86,1.0e86
0.6947368421052632,1.0e86,1.0e86,1.0e86,1.0e86
0.6952908587257618,1.0e86,1.0e86,1.0e86,1.0e86
0.6958448753462604,1.0e86,1.0e86,1.0e86,1.0e86
0.696398891966759,1.0e86,1.0e86,1.0e86,1.0e86
0.6969529085872577,1.0e86,1.0e86,1.0e86,1.0e86
0.6975069252077563,1.0e86,1.0e86,1.0e86,1.0e86
0.6980609418282548,1.0e86,1.0e86,1.0e86,1.0e86
0.6986149584487534,1.0e86,1.0e86,1.0e86,1.0e86
0.6991689750692521,1.0e86,1.0e86,1.0e86,1.0e86
0.6997229916897507,1.0e86,1.0e86,1.0e86,1.0e86
0.7002770083102493,1.0e86,1.0e86,1.0e86,1.0e86
0.7008310249307479,1.0e86,1.0e86,1.0e86,1.0e86
0.7013850415512466,1.0e86,1.0e86,1.0e86,1.0e86
0.7019390581717452,1.0e86,1.0e86,1.0e86,1.0e86
0.7024930747922438,1.0e86,1.0e86,1.0e86,1.0e86
0.7030470914127424,1.0e86,1.0e86,1.0e86,1.0e86
0.703601108033241,1.0e86,1.0e86,1.0e86,1.0e86
0.7041551246537396,1.0e86,1.0e86,1.0e86,1.0e86
0.7047091412742382,1.0e86,1.0e86,1.0e86,1.0e86
0.7052631578947368,1.0e86,1.0e86,1.0e86,1.0e86
0.7058171745152355,1.0e86,1.0e86,1.0e86,1.0e86
0.7063711911357341,1.0e86,1.0e86,1.0e86,1.0e86
0.7069252077562327,1.0e86,1.0e86,1.0e86,1.0e86
0.7074792243767313,1.0e86,1.0e86,1.0e86,1.0e86
0.7080332409972299,1.0e86,1.0e86,1.0e86,1.0e86
0.7085872576177286,1.0e86,1.0e86,1.0e86,1.0e86
0.7091412742382271,1.0e86,1.0e86,1.0e86,1.0e86
0.7096952908587257,1.0e86,1.0e86,1.0e86,1.0e86
0.7102493074792243,1.0e86,1.0e86,1.0e86,1.0e86
0.710803324099723,1.0e86,1.0e86,1.0e86,1.0e86
0.7113573407202216,1.0e86,1.0e86,1.0e86,1.0e86
0.7119113573407202,1.0e86,1.0e86,1.0e86,1.0e86
0.7124653739612188,1.0e86,1.0e86,1.0e86,1.0e86
0.7130193905817175,1.0e86,1.0e86,1.0e86,1.0e86
0.7135734072022161,1.0e86,1.0e86,1.0e86,1.0e86
0.7141274238227147,1.0e86,1.0e86,1.0e86,1.0e86
0.7146814404432132,1.0e86,1.0e86,1.0e86,1.0e86
0.7152354570637119,1.0e86,1.0e86,1.0e86,1.0e86
0.7157894736842105,1.0e86,1.0e86,1.0e86,1.0e86
0.7163434903047091,1.0e86,1.0e86,1.0e86,1.0e86
0.7168975069252077,1.0e86,1.0e86,1.0e86,1.0e86
0.7174515235457064,1.0e86,1.0e86,1.0e86,1.0e86
0.718005540166205,1.0e86,1.0e86,1.0e86,1.0e86
0.7185595567867036,1.0e86,1.0e86,1.0e86,1.0e86
0.7191135734072022,1.0e86,1.0e86,1.0e86,1.0e86
0.7196675900277009,1.0e86,1.0e86,1.0e86,1.0e86
0.7202216066481995,1.0e86,1.0e86,1.0e86,1.0e86
0.720775623268698,1.0e86,1.0e86,1.0e86,1.0e86
0.7213296398891966,1.0e86,1.0e86,1.0e86,1.0e86
0.7218836565096953,1.0e86,1.0e86,1.0e86,1.0e86
0.7224376731301939,1.0e86,1.0e86,1.0e86,1.0e86
0.7229916897506925,1.0e86,1.0e86,1.0e86,1.0e86
0.7235457063711911,1.0e86,1.0e86,1.0e86,1.0e86
0.7240997229916898,1.0e86,1.0e86,1.0e86,1.0e86
0.7246537396121884,1.0e86,1.0e86,1.0e86,1.0e86
0.725207756232687,1.0e86,1.0e86,1.0e86,1.0e86
0.7257617728531855,1.0e86,1.0e86,1.0e86,1.0e86
0.7263157894736842,1.0e86,1.0e86,1.0e86,1.0e86
0.7268698060941828,1.0e86,1.0e86,1.0e86,1.0e86
0.7274238227146814,1.0e86,1.0e86,1.0e86,1.0e86
0.72797783933518,1.0e86,1.0e86,1.0e86,1.0e86
0.7285318559556787,1.0e86,1.0e86,1.0e86,1.0e86
0.7290858725761773,1.0e86,1.0e86,1.0e86,1.0e86
0.7296398891966759,1.0e86,1.0e86,1.0e86,1.0e86
0.7301939058171745,1.0e86,1.0e86,1.0e86,1.0e86
0.7307479224376732,1.0e86,1.0e86,1.0e86,1.0e86
0.7313019390581718,1.0e86,1.0e86,1.0e86,1.0e86
0.7318559556786703,1.0e86,1.0e86,1.0e86,1.0e86
0.7324099722991689,1.0e86,1.0e86,1.0e86,1.0e86
0.7329639889196676,1.0e86,1.0e86,1.0e86,1.0e86
0.7335180055401662,1.0e86,1.0e86,1.0e86,1.0e86
0.7340720221606648,1.0e86,1.0e86,1.0e86,1.0e86
0.7346260387811634,1.0e86,1.0e86,1.0e86,1.0e86
0.7351800554016621,1.0e86,1.0e86,1.0e86,1.0e86
0.7357340720221607,1.0e86,1.0e86,1.0e86,1.0e86
0.7362880886426593,1.0e86,1.0e86,1.0e86,1.0e86
0.7368421052631579,1.0e86,1.0e86,1.0e86,1.0e86
0.7373961218836566,1.0e86,1.0e86,1.0e86,1.0e86
0.7379501385041551,1.0e86,1.0e86,1.0e86,1.0e86
0.7385041551246537,1.0e86,1.0e86,1.0e86,1.0e86
0.7390581717451523,1.0e86,1.0e86,1.0e86,1.0e86
0.739612188365651,1.0e86,1.0e86,1.0e86,1.0e86
0.7401662049861496,1.0e86,1.0e86,1.0e86,1.0e86
0.7407202216066482,1.0e86,1.0e86,1.0e86,1.0e86
0.7412742382271468,1.0e86,1.0e86,1.0e86,1.0e86
0.7418282548476455,1.0e86,1.0e86,1.0e86,1.0e86
0.7423822714681441,1.0e86,1.0e86,1.0e86,1.0e86
0.7429362880886426,1.0e86,1.0e86,1.0e86,1.0e86
0.7434903047091412,1.0e86,1.0e86,1.0e86,1.0e86
0.7440443213296399,1.0e86,1.0e86,1.0e86,1.0e86
0.7445983379501385,1.0e86,1.0e86,1.0e86,1.0e86
0.7451523545706371,1.0e86,1.0e86,1.0e86,1.0e86
0.7457063711911357,1.0e86,1.0e86,1.0e86,1.0e86
0.7462603878116344,1.0e86,1.0e86,1.0e86,1.0e86
0.746814404432133,1.0e86,1.0e86,1.0e86,1.0e86
0.7473684210526316,1.0e86,1.0e86,1.0e86,1.0e86
0.7479224376731302,1.0e86,1.0e86,1.0e86,1.0e86
0.7484764542936289,1.0e86,1.0e86,1.0e86,1.0e86
0.7490304709141274,1.0e86,1.0e86,1.0e86,1.0e86
0.749584487534626,1.0e86,1.0e86,1.0e86,1.0e86
0.7501385041551246,1.0e86,1.0e86,1.0e86,1.0e86
0.7506925207756233,1.0e86,1.0e86,1.0e86,1.0e86
0.7512465373961219,1.0e86,1.0e86,1.0e86,1.0e86
0.7518005540166205,1.0e86,1.0e86,1.0e86,1.0e86
0.7523545706371191,1.0e86,1.0e86,1.0e86,1.0e86
0.7529085872576178,1.0e86,1.0e86,1.0e86,1.0e86
0.7534626038781164,1.0e86,1.0e86,1.0e86,1.0e86
0.754016620498615,1.0e86,1.0e86,1.0e86,1.0e86
0.7545706371191135,1.0e86,1.0e86,1.0e86,1.0e86
0.7551246537396122,1.0e86,1.0e86,1.0e86,1.0e86
0.7556786703601108,1.0e86,1.0e86,1.0e86,1.0e86
0.7562326869806094,1.0e86,1.0e86,1.0e86,1.0e86
0.756786703601108,1.0e86,1.0e86,1.0e86,1.0e86
0.7573407202216067,1.0e86,1.0e86,1.0e86,1.0e86
0.7578947368421053,1.0e86,1.0e86,1.0e86,1.0e86
0.7584487534626039,1.0e86,1.0e86,1.0e86,1.0e86
0.7590027700831025,1.0e86,1.0e86,1.0e86,1.0e86
0.7595567867036012,1.0e86,1.0e86,1.0e86,1.0e86
0.7601108033240997,1.0e86,1.0e86,1.0e86,1.0e86
0.7606648199445983,1.0e86,1.0e86,1.0e86,1.0e86
0.7612188365650969,1.0e86,1.0e86,1.0e86,1.0e86
0.7617728531855956,1.0e86,1.0e86,1.0e86,1.0e86
0.7623268698060942,1.0e86,1.0e86,1.0e86,1.0e86
0.7628808864265928,1.0e86,1.0e86,1.0e86,1.0e86
0.7634349030470914,1.0e86,1.0e86,1.0e86,1.0e86
0.7639889196675901,1.0e86,1.0e86,1.0e86,1.0e86
0.7645429362880887,1.0e86,1.0e86,1.0e86,1.0e86
0.7650969529085873,1.0e86,1.0e86,1.0e86,1.0e86
0.7656509695290858,1.0e86,1.0e86,1.0e86,1.0e86
0.7662049861495844,1.0e86,1.0e86,1.0e86,1.0e86
0.7667590027700831,1.0e86,1.0e86,1.0e86,1.0e86
0.7673130193905817,1.0e86,1.0e86,1.0e86,1.0e86
0.7678670360110803,1.0e86,1.0e86,1.0e86,1.0e86
0.7684210526315789,1.0e86,1.0e86,1.0e86,1.0e86
0.7689750692520776,1.0e86,1.0e86,1.0e86,1.0e86
0.7695290858725762,1.0e86,1.0e86,1.0e86,1.0e86
0.7700831024930748,1.0e86,1.0e86,1.0e86,1.0e86
0.7706371191135734,1.0e86,1.0e86,1.0e86,1.0e86
0.771191135734072,1.0e86,1.0e86,1.0e86,1.0e86
0.7717451523545706,1.0e86,1.0e86,1.0e86,1.0e86
0.7722991689750692,1.0e86,1.0e86,1.0e86,1.0e86
0.7728531855955678,1.0e86,1.0e86,1.0e86,1.0e86
0.7734072022160665,1.0e86,1.0e86,1.0e86,1.0e86
0.7739612188365651,1.0e86,1.0e86,1.0e86,1.0e86
0.7745152354570637,1.0e86,1.0e86,1.0e86,1.0e86
0.7750692520775623,1.0e86,1.0e86,1.0e86,1.0e86
0.775623268698061,1.0e86,1.0e86,1.0e86,1.0e86
0.7761772853185596,1.0e86,1.0e86,1.0e86,1.0e86
0.7767313019390581,1.0e86,1.0e86,1.0e86,1.0e86
0.7772853185595567,1.0e86,1.0e86,1.0e86,1.0e86
0.7778393351800554,1.0e86,1.0e86,1.0e86,1.0e86
0.778393351800554,1.0e86,1.0e86,1.0e86,1.0e86
0.7789473684210526,1.0e86,1.0e86,1.0e86,1.0e86
0.7795013850415512,1.0e86,1.0e86,1.0e86,1.0e86
0.7800554016620499,1.0e86,1.0e86,1.0e86,1.0e86
0.7806094182825485,1.0e86,1.0e86,1.0e86,1.0e86
0.7811634349030471,1.0e86,1.0e86,1.0e86,1.0e86
0.7817174515235457,1.0e86,1.0e86,1.0e86,1.0e86
0.7822714681440444,1.0e86,1.0e86,1.0e86,1.0e86
0.782825484764543,1.0e86,1.0e86,1.0e86,1.0e86
0.7833795013850415,1.0e86,1.0e86,1.0e86,1.0e86
0.7839335180055401,1.0e86,1.0e86,1.0e86,1.0e86
0.7844875346260388,1.0e86,1.0e86,1.0e86,1.0e86
0.7850415512465374,1.0e86,1.0e86,1.0e86,1.0e86
0.785595567867036,1.0e86,1.0e86,1.0e86,1.0e86
0.7861495844875346,1.0e86,1.0e86,1.0e86,1.0e86
0.7867036011080333,1.0e86,1.0e86,1.0e86,1.0e86
0.7872576177285319,1.0e86,1.0e86,1.0e86,1.0e86
0.7878116343490305,1.0e86,1.0e86,1.0e86,1.0e86
0.788365650969529,1.0e86,1.0e86,1.0e86,1.0e86
0.7889196675900277,1.0e86,1.0e86,1.0e86,1.0e86
0.7894736842105263,1.0e86,1.0e86,1.0e86,1.0e86
0.7900277008310249,1.0e86,1.0e86,1.0e86,1.0e86
0.7905817174515235,1.0e86,1.0e86,1.0e86,1.0e86
0.7911357340720222,1.0e86,1.0e86,1.0e86,1.0e86
0.7916897506925208,1.0e86,1.0e86,1.0e86,1.0e86
0.7922437673130194,1.0e86,1.0e86,1.0e86,1.0e86
0.792797783933518,1.0e86,1.0e86,1.0e86,1.0e86
0.7933518005540167,1.0e86,1.0e86,1.0e86,1.0e86
0.7939058171745152,1.0e86,1.0e86,1.0e86,1.0e86
0.7944598337950138,1.0e86,1.0e86,1.0e86,1.0e86
0.7950138504155124,1.0e86,1.0e86,1.0e86,1.0e86
0.7955678670360111,1.0e86,1.0e86,1.0e86,1.0e86
0.7961218836565097,1.0e86,1.0e86,1.0e86,1.0e86
0.7966759002770083,1.0e86,1.0e86,1.0e86,1.0e86
0.7972299168975069,1.0e86,1.0e86,1.0e86,1.0e86
0.7977839335180056,1.0e86,1.0e86,1.0e86,1.0e86
0.7983379501385042,1.0e86,1.0e86,1.0e86,1.0e86
0.7988919667590028,1.0e86,1.0e86,1.0e86,1.0e86
0.7994459833795013,1.0e86,1.0e86,1.0e86,1.0e86
0.8,1.0e86,1.0e86,1.0e86,1.0e86
0.8005540166204986,1.0e86,1.0e86,1.0e86,1.0e86
0.8011080332409972,1.0e86,1.0e86,1.0e86,1.0e86
0.8016620498614958,1.0e86,1.0e86,1.0e86,1.0e86
0.8022160664819945,1.0e86,1.0e86,1.0e86,1.0e86
0.8027700831024931,1.0e86,1.0e86,1.0e86,1.0e86
0.8033240997229917,1.0e86,1.0e86,1.0e86,1.0e86
0.8038781163434903,1.0e86,1.0e86,1.0e86,1.0e86
0.804432132963989,1.0e86,1.0e86,1.0e86,1.0e86
0.8049861495844876,1.0e86,1.0e86,1.0e86,1.0e86
0.8055401662049861,1.0e86,1.0e86,1.0e86,1.0e86
0.8060941828254847,1.0e86,1.0e86,1.0e86,1.0e86
0.8066481994459834,1.0e86,1.0e86,1.0e86,1.0e86
0.807202216066482,1.0e86,1.0e86,1.0e86,1.0e86
0.8077562326869806,1.0e86,1.0e86,1.0e86,1.0e86
0.8083102493074792,1.0e86,1.0e86,1.0e86,1.0e86
0.8088642659279779,1.0e86,1.0e86,1.0e86,1.0e86
0.8094182825484765,1.0e86,1.0e86,1.0e86,1.0e86
0.8099722991689751,1.0e86,1.0e86,1.0e86,1.0e86
0.8105263157894737,1.0e86,1.0e86,1.0e86,1.0e86
0.8110803324099723,1.0e86,1.0e86,1.0e86,1.0e86
0.8116343490304709,1.0e86,1.0e86,1.0e86,1.0e86
0.8121883656509695,1.0e86,1.0e86,1.0e86,1.0e86
0.8127423822714681,1.0e86,1.0e86,1.0e86,1.0e86
0.8132963988919668,1.0e86,1.0e86,1.0e86,1.0e86
0.8138504155124654,1.0e86,1.0e86,1.0e86,1.0e86
0.814404432132964,1.0e86,1.0e86,1.0e86,1.0e86
0.8149584487534626,1.0e86,1.0e86,1.0e86,1.0e86
0.8155124653739613,1.0e86,1.0e86,1.0e86,1.0e86
0.8160664819944599,1.0e86,1.0e86,1.0e86,1.0e86
0.8166204986149584,1.0e86,1.0e86,1.0e86,1.0e86
0.817174515235457,1.0e86,1.0e86,1.0e86,1.0e86
0.8177285318559557,1.0e86,1.0e86,1.0e86,1.0e86
0.8182825484764543,1.0e86,1.0e86,1.0e86,1.0e86
0.8188365650969529,1.0e86,1.0e86,1.0e86,1.0e86
0.8193905817174515,1.0e86,1.0e86,1.0e86,1.0e86
0.8199445983379502,1.0e86,1.0e86,1.0e86,1.0e86
0.8204986149584488,1.0e86,1.0e86,1.0e86,1.0e86
0.8210526315789474,1.0e86,1.0e86,1.0e86,1.0e86
0.821606648199446,1.0e86,1.0e86,1.0e86,1.0e86
0.8221606648199447,1.0e86,1.0e86,1.0e86,1.0e86
0.8227146814404432,1.0e86,1.0e86,1.0e86,1.0e86
0.8232686980609418,1.0e86,1.0e86,1.0e86,1.0e86
0.8238227146814404,1.0e86,1.0e86,1.0e86,1.0e86
0.824376731301939,1.0e86,1.0e86,1.0e86,1.0e86
0.8249307479224377,1.0e86,1.0e86,1.0e86,1.0e86
0.8254847645429363,1.0e86,1.0e86,1.0e86,1.0e86
0.8260387811634349,1.0e86,1.0e86,1.0e86,1.0e86
0.8265927977839335,1.0e86,1.0e86,1.0e86,1.0e86
0.8271468144044322,1.0e86,1.0e86,1.0e86,1.0e86
0.8277008310249307,1.0e86,1.0e86,1.0e86,1.0e86
0.8282548476454293,1.0e86,1.0e86,1.0e86,1.0e86
0.8288088642659279,1.0e86,1.0e86,1.0e86,1.0e86
0.8293628808864266,1.0e86,1.0e86,1.0e86,1.0e86
0.8299168975069252,1.0e86,1.0e86,1.0e86,1.0e86
0.8304709141274238,1.0e86,1.0e86,1.0e86,1.0e86
0.8310249307479224,1.0e86,1.0e86,1.0e86,1.0e86
0.8315789473684211,1.0e86,1.0e86,1.0e86,1.0e86
0.8321329639889197,1.0e86,1.0e86,1.0e86,1.0e86
0.8326869806094183,1.0e86,1.0e86,1.0e86,1.0e86
0.8332409972299168,1.0e86,1.0e86,1.0e86,1.0e86
0.8337950138504155,1.0e86,1.0e86,1.0e86,1.0e86
0.8343490304709141,1.0e86,1.0e86,1.0e86,1.0e86
0.8349030470914127,1.0e86,1.0e86,1.0e86,1.0e86
0.8354570637119113,1.0e86,1.0e86,1.0e86,1.0e86
0.83601108033241,1.0e86,1.0e86,1.0e86,1.0e86
0.8365650969529086,1.0e86,1.0e86,1.0e86,1.0e86
0.8371191135734072,1.0e86,1.0e86,1.0e86,1.0e86
0.8376731301939058,1.0e86,1.0e86,1.0e86,1.0e86
0.8382271468144045,1.0e86,1.0e86,1.0e86,1.0e86
0.838781163434903,1.0e86,1.0e86,1.0e86,1.0e86
0.8393351800554016,1.0e86,1.0e86,1.0e86,1.0e86
0.8398891966759002,1.0e86,1.0e86,1.0e86,1.0e86
0.8404432132963989,1.0e86,1.0e86,1.0e86,1.0e86
0.8409972299168975,1.0e86,1.0e86,1.0e86,1.0e86
0.8415512465373961,1.0e86,1.0e86,1.0e86,1.0e86
0.8421052631578947,1.0e86,1.0e86,1.0e86,1.0e86
0.8426592797783934,1.0e86,1.0e86,1.0e86,1.0e86
0.843213296398892,1.0e86,1.0e86,1.0e86,1.0e86
0.8437673130193906,1.0e86,1.0e86,1.0e86,1.0e86
0.8443213296398892,1.0e86,1.0e86,1.0e86,1.0e86
0.8448753462603878,1.0e86,1.0e86,1.0e86,1.0e86
0.8454293628808864,1.0e86,1.0e86,1.0e86,1.0e86
0.845983379501385,1.0e86,1.0e86,1.0e86,1.0e86
0.8465373961218836,1.0e86,1.0e86,1.0e86,1.0e86
0.8470914127423823,1.0e86,1.0e86,1.0e86,1.0e86
0.8476454293628809,1.0e86,1.0e86,1.0e86,1.0e86
0.8481994459833795,1.0e86,1.0e86,1.0e86,1.0e86
0.8487534626038781,1.0e86,1.0e86,1.0e86,1.0e86
0.8493074792243768,1.0e86,1.0e86,1.0e86,1.0e86
0.8498614958448754,1.0e86,1.0e86,1.0e86,1.0e86
0.850415512465374,1.0e86,1.0e86,1.0e86,1.0e86
0.8509695290858725,1.0e86,1.0e86,1.0e86,1.0e86
0.8515235457063712,1.0e86,1.0e86,1.0e86,1.0e86
0.8520775623268698,1.0e86,1.0e86,1.0e86,1.0e86
0.8526315789473684,1.0e86,1.0e86,1.0e86,1.0e86
0.853185595567867,1.0e86,1.0e86,1.0e86,1.0e86
0.8537396121883657,1.0e86,1.0e86,1.0e86,1.0e86
0.8542936288088643,1.0e86,1.0e86,1.0e86,1.0e86
0.8548476454293629,1.0e86,1.0e86,1.0e86,1.0e86
0.8554016620498615,1.0e86,1.0e86,1.0e86,1.0e86
0.8559556786703602,1.0e86,1.0e86,1.0e86,1.0e86
0.8565096952908587,1.0e86,1.0e86,1.0e86,1.0e86
0.8570637119113573,1.0e86,1.0e86,1.0e86,1.0e86
0.8576177285318559,1.0e86,1.0e86,1.0e86,1.0e86
0.8581717451523546,1.0e86,1.0e86,1.0e86,1.0e86
0.8587257617728532,1.0e86,1.0e86,1.0e86,1.0e86
0.8592797783933518,1.0e86,1.0e86,1.0e86,1.0e86
0.8598337950138504,1.0e86,1.0e86,1.0e86,1.0e86
0.8603878116343491,1.0e86,1.0e86,1.0e86,1.0e86
0.8609418282548477,1.0e86,1.0e86,1.0e86,1.0e86
0.8614958448753463,1.0e86,1.0e86,1.0e86,1.0e86
0.8620498614958448,1.0e86,1.0e86,1.0e86,1.0e86
0.8626038781163435,1.0e86,1.0e86,1.0e86,1.0e86
0.8631578947368421,1.0e86,1.0e86,1.0e86,1.0e86
0.8637119113573407,1.0e86,1.0e86,1.0e86,1.0e86
0.8642659279778393,1.0e86,1.0e86,1.0e86,1.0e86
0.864819944598338,1.0e86,1.0e86,1.0e86,1.0e86
0.8653739612188366,1.0e86,1.0e86,1.0e86,1.0e86
0.8659279778393352,1.0e86,1.0e86,1.0e86,1.0e86
0.8664819944598338,1.0e86,1.0e86,1.0e86,1.0e86
0.8670360110803325,1.0e86,1.0e86,1.0e86,1.0e86
0.867590027700831,1.0e86,1.0e86,1.0e86,1.0e86
0.8681440443213296,1.0e86,1.0e86,1.0e86,1.0e86
0.8686980609418282,1.0e86,1.0e86,1.0e86,1.0e86
0.8692520775623269,1.0e86,1.0e86,1.0e86,1.0e86
0.8698060941828255,1.0e86,1.0e86,1.0e86,1.0e86
0.8703601108033241,1.0e86,1.0e86,1.0e86,1.0e86
0.8709141274238227,1.0e86,1.0e86,1.0e86,1.0e86
0.8714681440443214,1.0e86,1.0e86,1.0e86,1.0e86
0.87202216066482,1.0e86,1.0e86,1.0e86,1.0e86
0.8725761772853186,1.0e86,1.0e86,1.0e86,1.0e86
0.8731301939058171,1.0e86,1.0e86,1.0e86,1.0e86
0.8736842105263158,1.0e86,1.0e86,1.0e86,1.0e86
0.8742382271468144,1.0e86,1.0e86,1.0e86,1.0e86
0.874792243767313,1.0e86,1.0e86,1.0e86,1.0e86
0.8753462603878116,1.0e86,1.0e86,1.0e86,1.0e86
0.8759002770083103,1.0e86,1.0e86,1.0e86,1.0e86
0.8764542936288089,1.0e86,1.0e86,1.0e86,1.0e86
0.8770083102493075,1.0e86,1.0e86,1.0e86,1.0e86
0.8775623268698061,1.0e86,1.0e86,1.0e86,1.0e86
0.8781163434903048,1.0e86,1.0e86,1.0e86,1.0e86
0.8786703601108034,1.0e86,1.0e86,1.0e86,1.0e86
0.8792243767313019,1.0e86,1.0e86,1.0e86,1.0e86
0.8797783933518005,1.0e86,1.0e86,1.0e86,1.0e86
0.8803324099722992,1.0e86,1.0e86,1.0e86,1.0e86
0.8808864265927978,1.0e86,1.0e86,1.0e86,1.0e86
0.8814404432132964,1.0e86,1.0e86,1.0e86,1.0e86
0.881994459833795,1.0e86,1.0e86,1.0e86,1.0e86
0.8825484764542936,1.0e86,1.0e86,1.0e86,1.0e86
0.8831024930747923,1.0e86,1.0e86,1.0e86,1.0e86
0.8836565096952909,1.0e86,1.0e86,1.0e86,1.0e86
0.8842105263157894,1.0e86,1.0e86,1.0e86,1.0e86
0.884764542936288,1.0e86,1.0e86,1.0e86,1.0e86
0.8853185595567867,1.0e86,1.0e86,1.0e86,1.0e86
0.8858725761772853,1.0e86,1.0e86,1.0e86,1.0e86
0.8864265927977839,1.0e86,1.0e86,1.0e86,1.0e86
0.8869806094182825,1.0e86,1.0e86,1.0e86,1.0e86
0.8875346260387812,1.0e86,1.0e86,1.0e86,1.0e86
0.8880886426592798,1.0e86,1.0e86,1.0e86,1.0e86
0.8886426592797784,1.0e86,1.0e86,1.0e86,1.0e86
0.889196675900277,1.0e86,1.0e86,1.0e86,1.0e86
0.8897506925207757,1.0e86,1.0e86,1.0e86,1.0e86
0.8903047091412742,1.0e86,1.0e86,1.0e86,1.0e86
0.8908587257617728,1.0e86,1.0e86,1.0e86,1.0e86
0.8914127423822714,1.0e86,1.0e86,1.0e86,1.0e86
0.8919667590027701,1.0e86,1.0e86,1.0e86,1.0e86
0.8925207756232687,1.0e86,1.0e86,1.0e86,1.0e86
0.8930747922437673,1.0e86,1.0e86,1.0e86,1.0e86
0.8936288088642659,1.0e86,1.0e86,1.0e86,1.0e86
0.8941828254847646,1.0e86,1.0e86,1.0e86,1.0e86
0.8947368421052632,1.0e86,1.0e86,1.0e86,1.0e86
0.8952908587257618,1.0e86,1.0e86,1.0e86,1.0e86
0.8958448753462603,1.0e86,1.0e86,1.0e86,1.0e86
0.896398891966759,1.0e86,1.0e86,1.0e86,1.0e86
0.8969529085872576,1.0e86,1.0e86,1.0e86,1.0e86
0.8975069252077562,1.0e86,1.0e86,1.0e86,1.0e86
0.8980609418282548,1.0e86,1.0e86,1.0e86,1.0e86
0.8986149584487535,1.0e86,1.0e86,1.0e86,1.0e86
0.8991689750692521,1.0e86,1.0e86,1.0e86,1.0e86
0.8997229916897507,1.0e86,1.0e86,1.0e86,1.0e86
0.9002770083102493,1.0e86,1.0e86,1.0e86,1.0e86
0.900831024930748,1.0e86,1.0e86,1.0e86,1.0e86
0.9013850415512465,1.0e86,1.0e86,1.0e86,1.0e86
0.9019390581717451,1.0e86,1.0e86,1.0e86,1.0e86
0.9024930747922437,1.0e86,1.0e86,1.0e86,1.0e86
0.9030470914127424,1.0e86,1.0e86,1.0e86,1.0e86
0.903601108033241,1.0e86,1.0e86,1.0e86,1.0e86
0.9041551246537396,1.0e86,1.0e86,1.0e86,1.0e86
0.9047091412742382,1.0e86,1.0e86,1.0e86,1.0e86
0.9052631578947369,1.0e86,1.0e86,1.0e86,1.0e86
0.9058171745152355,1.0e86,1.0e86,1.0e86,1.0e86
0.9063711911357341,1.0e86,1.0e86,1.0e86,1.0e86
0.9069252077562326,1.0e86,1.0e86,1.0e86,1.0e86
0.9074792243767313,1.0e86,1.0e86,1.0e86,1.0e86
0.9080332409972299,1.0e86,1.0e86,1.0e86,1.0e86
0.9085872576177285,1.0e86,1.0e86,1.0e86,1.0e86
0.9091412742382271,1.0e86,1.0e86,1.0e86,1.0e86
0.9096952908587258,1.0e86,1.0e86,1.0e86,1.0e86
0.9102493074792244,1.0e86,1.0e86,1.0e86,1.0e86
0.910803324099723,1.0e86,1.0e86,1.0e86,1.0e86
0.9113573407202216,1.0e86,1.0e86,1.0e86,1.0e86
0.9119113573407203,1.0e86,1.0e86,1.0e86,1.0e86
0.9124653739612189,1.0e86,1.0e86,1.0e86,1.0e86
0.9130193905817174,1.0e86,1.0e86,1.0e86,1.0e86
0.913573407202216,1.0e86,1.0e86,1.0e86,1.0e86
0.9141274238227147,1.0e86,1.0e86,1.0e86,1.0e86
0.9146814404432133,1.0e86,1.0e86,1.0e86,1.0e86
0.9152354570637119,1.0e86,1.0e86,1.0e86,1.0e86
0.9157894736842105,1.0e86,1.0e86,1.0e86,1.0e86
0.9163434903047092,1.0e86,1.0e86,1.0e86,1.0e86
0.9168975069252078,1.0e86,1.0e86,1.0e86,1.0e86
0.9174515235457064,1.0e86,1.0e86,1.0e86,1.0e86
0.918005540166205,1.0e86,1.0e86,1.0e86,1.0e86
0.9185595567867036,1.0e86,1.0e86,1.0e86,1.0e86
0.9191135734072022,1.0e86,1.0e86,1.0e86,1.0e86
0.9196675900277008,1.0e86,1.0e86,1.0e86,1.0e86
0.9202216066481994,1.0e86,1.0e86,1.0e86,1.0e86
0.9207756232686981,1.0e86,1.0e86,1.0e86,1.0e86
0.9213296398891967,1.0e86,1.0e86,1.0e86,1.0e86
0.9218836565096953,1.0e86,1.0e86,1.0e86,1.0e86
0.9224376731301939,1.0e86,1.0e86,1.0e86,1.0e86
0.9229916897506926,1.0e86,1.0e86,1.0e86,1.0e86
0.9235457063711912,1.0e86,1.0e86,1.0e86,1.0e86
0.9240997229916897,1.0e86,1.0e86,1.0e86,1.0e86
0.9246537396121883,1.0e86,1.0e86,1.0e86,1.0e86
0.925207756232687,1.0e86,1.0e86,1.0e86,1.0e86
0.9257617728531856,1.0e86,1.0e86,1.0e86,1.0e86
0.9263157894736842,1.0e86,1.0e86,1.0e86,1.0e86
0.9268698060941828,1.0e86,1.0e86,1.0e86,1.0e86
0.9274238227146815,1.0e86,1.0e86,1.0e86,1.0e86
0.9279778393351801,1.0e86,1.0e86,1.0e86,1.0e86
0.9285318559556787,1.0e86,1.0e86,1.0e86,1.0e86
0.9290858725761773,1.0e86,1.0e86,1.0e86,1.0e86
0.929639889196676,1.0e86,1.0e86,1.0e86,1.0e86
0.9301939058171745,1.0e86,1.0e86,1.0e86,1.0e86
0.9307479224376731,1.0e86,1.0e86,1.0e86,1.0e86
0.9313019390581717,1.0e86,1.0e86,1.0e86,1.0e86
0.9318559556786704,1.0e86,1.0e86,1.0e86,1.0e86
0.932409972299169,1.0e86,1.0e86,1.0e86,1.0e86
0.9329639889196676,1.0e86,1.0e86,1.0e86,1.0e86
0.9335180055401662,1.0e86,1.0e86,1.0e86,1.0e86
0.9340720221606649,1.0e86,1.0e86,1.0e86,1.0e86
0.9346260387811635,1.0e86,1.0e86,1.0e86,1.0e86
0.935180055401662,1.0e86,1.0e86,1.0e86,1.0e86
0.9357340720221606,1.0e86,1.0e86,1.0e86,1.0e86
0.9362880886426593,1.0e86,1.0e86,1.0e86,1.0e86
0.9368421052631579,1.0e86,1.0e86,1.0e86,1.0e86
0.9373961218836565,1.0e86,1.0e86,1.0e86,1.0e86
0.9379501385041551,1.0e86,1.0e86,1.0e86,1.0e86
0.9385041551246538,1.0e86,1.0e86,1.0e86,1.0e86
0.9390581717451524,1.0e86,1.0e86,1.0e86,1.0e86
0.939612188365651,1.0e86,1.0e86,1.0e86,1.0e86
0.9401662049861496,1.0e86,1.0e86,1.0e86,1.0e86
0.9407202216066483,1.0e86,1.0e86,1.0e86,1.0e86
0.9412742382271468,1.0e86,1.0e86,1.0e86,1.0e86
0.9418282548476454,1.0e86,1.0e86,1.0e86,1.0e86
0.942382271468144,1.0e86,1.0e86,1.0e86,1.0e86
0.9429362880886426,1.0e86,1.0e86,1.0e86,1.0e86
0.9434903047091413,1.0e86,1.0e86,1.0e86,1.0e86
0.9440443213296399,1.0e86,1.0e86,1.0e86,1.0e86
0.9445983379501385,1.0e86,1.0e86,1.0e86,1.0e86
0.9451523545706371,1.0e86,1.0e86,1.0e86,1.0e86
0.9457063711911358,1.0e86,1.0e86,1.0e86,1.0e86
0.9462603878116344,1.0e86,1.0e86,1.0e86,1.0e86
0.9468144044321329,1.0e86,1.0e86,1.0e86,1.0e86
0.9473684210526315,1.0e86,1.0e86,1.0e86,1.0e86
0.9479224376731302,1.0e86,1.0e86,1.0e86,1.0e86
0.9484764542936288,1.0e86,1.0e86,1.0e86,1.0e86
0.9490304709141274,1.0e86,1.0e86,1.0e86,1.0e86
0.949584487534626,1.0e86,1.0e86,1.0e86,1.0e86
0.9501385041551247,1.0e86,1.0e86,1.0e86,1.0e86
0.9506925207756233,1.0e86,1.0e86,1.0e86,1.0e86
0.9512465373961219,1.0e86,1.0e86,1.0e86,1.0e86
0.9518005540166204,1.0e86,1.0e86,1.0e86,1.0e86
0.9523545706371191,1.0e86,1.0e86,1.0e86,1.0e86
0.9529085872576177,1.0e86,1.0e86,1.0e86,1.0e86
0.9534626038781163,1.0e86,1.0e86,1.0e86,1.0e86
0.9540166204986149,1.0e86,1.0e86,1.0e86,1.0e86
0.9545706371191136,1.0e86,1.0e86,1.0e86,1.0e86
0.9551246537396122,1.0e86,1.0e86,1.0e86,1.0e86
0.9556786703601108,1.0e86,1.0e86,1.0e86,1.0e86
0.9562326869806094,1.0e86,1.0e86,1.0e86,1.0e86
0.9567867036011081,1.0e86,1.0e86,1.0e86,1.0e86
0.9573407202216067,1.0e86,1.0e86,1.0e86,1.0e86
0.9578947368421052,1.0e86,1.0e86,1.0e86,1.0e86
0.9584487534626038,1.0e86,1.0e86,1.0e86,1.0e86
0.9590027700831025,1.0e86,1.0e86,1.0e86,1.0e86
0.9595567867036011,1.0e86,1.0e86,1.0e86,1.0e86
0.9601108033240997,1.0e86,1.0e86,1.0e86,1.0e86
0.9606648199445983,1.0e86,1.0e86,1.0e86,1.0e86
0.961218836565097,1.0e86,1.0e86,1.0e86,1.0e86
0.9617728531855956,1.0e86,1.0e86,1.0e86,1.0e86
0.9623268698060942,1.0e86,1.0e86,1.0e86,1.0e86
0.9628808864265928,1.0e86,1.0e86,1.0e86,1.0e86
0.9634349030470915,1.0e86,1.0e86,1.0e86,1.0e86
0.96398891966759,1.0e86,1.0e86,1.0e86,1.0e86
0.9645429362880886,1.0e86,1.0e86,1.0e86,1.0e86
0.9650969529085872,1.0e86,1.0e86,1.0e86,1.0e86
0.9656509695290859,1.0e86,1.0e86,1.0e86,1.0e86
0.9662049861495845,1.0e86,1.0e86,1.0e86,1.0e86
0.9667590027700831,1.0e86,1.0e86,1.0e86,1.0e86
0.9673130193905817,1.0e86,1.0e86,1.0e86,1.0e86
0.9678670360110804,1.0e86,1.0e86,1.0e86,1.0e86
0.968421052631579,1.0e86,1.0e86,1.0e86,1.0e86
0.9689750692520775,1.0e86,1.0e86,1.0e86,1.0e86
0.9695290858725761,1.0e86,1.0e86,1.0e86,1.0e86
0.9700831024930748,1.0e86,1.0e86,1.0e86,1.0e86
0.9706371191135734,1.0e86,1.0e86,1.0e86,1.0e86
0.971191135734072,1.0e86,1.0e86,1.0e86,1.0e86
0.9717451523545706,1.0e86,1.0e86,1.0e86,1.0e86
0.9722991689750693,1.0e86,1.0e86,1.0e86,1.0e86
0.9728531855955679,1.0e86,1.0e86,1.0e86,1.0e86
0.9734072022160665,1.0e86,1.0e86,1.0e86,1.0e86
0.9739612188365651,1.0e86,1.0e86,1.0e86,1.0e86
0.9745152354570638,1.0e86,1.0e86,1.0e86,1.0e86
0.9750692520775623,1.0e86,1.0e86,1.0e86,1.0e86
0.9756232686980609,1.0e86,1.0e86,1.0e86,1.0e86
0.9761772853185595,1.0e86,1.0e86,1.0e86,1.0e86
0.9767313019390582,1.0e86,1.0e86,1.0e86,1.0e86
0.9772853185595568,1.0e86,1.0e86,1.0e86,1.0e86
0.9778393351800554,1.0e86,1.0e86,1.0e86,1.0e86
0.978393351800554,1.0e86,1.0e86,1.0e86,1.0e86
0.9789473684210527,1.0e86,1.0e86,1.0e86,1.0e86
0.9795013850415513,1.0e86,1.0e86,1.0e86,1.0e86
0.9800554016620499,1.0e86,1.0e86,1.0e86,1.0e86
0.9806094182825484,1.0e86,1.0e86,1.0e86,1.0e86
0.9811634349030471,1.0e86,1.0e86,1.0e86,1.0e86
0.9817174515235457,1.0e86,1.0e86,1.0e86,1.0e86
0.9822714681440443,1.0e86,1.0e86,1.0e86,1.0e86
0.9828254847645429,1.0e86,1.0e86,1.0e86,1.0e86
0.9833795013850416,1.0e86,1.0e86,1.0e86,1.0e86
0.9839335180055402,1.0e86,1.0e86,1.0e86,1.0e86
0.9844875346260388,1.0e86,1.0e86,1.0e86,1.0e86
0.9850415512465374,1.0e86,1.0e86,1.0e86,1.0e86
0.9855955678670361,1.0e86,1.0e86,1.0e86,1.0e86
0.9861495844875346,1.0e86,1.0e86,1.0e86,1.0e86
0.9867036011080332,1.0e86,1.0e86,1.0e86,1.0e86
0.9872576177285318,1.0e86,1.0e86,1.0e86,1.0e86
0.9878116343490305,1.0e86,1.0e86,1.0e86,1.0e86
0.9883656509695291,1.0e86,1.0e86,1.0e86,1.0e86
0.9889196675900277,1.0e86,1.0e86,1.0e86,1.0e86
0.9894736842105263,1.0e86,1.0e86,1.0e86,1.0e86
0.990027700831025,1.0e86,1.0e86,1.0e86,1.0e86
0.9905817174515236,1.0e86,1.0e86,1.0e86,1.0e86
0.9911357340720222,1.0e86,1.0e86,1.0e86,1.0e86
0.9916897506925207,1.0e86,1.0e86,1.0e86,1.0e86
0.9922437673130194,1.0e86,1.0e86,1.0e86,1.0e86
0.992797783933518,1.0e86,1.0e86,1.0e86,1.0e86
0.9933518005540166,1.0e86,1.0e86,1.0e86,1.0e86
0.9939058171745152,1.0e86,1.0e86,1.0e86,1.0e86
0.9944598337950139,1.0e86,1.0e86,1.0e86,1.0e86
0.9950138504155125,1.0e86,1.0e86,1.0e86,1.0e86
0.9955678670360111,1.0e86,1.0e86,1.0e86,1.0e86
0.9961218836565097,1.0e86,1.0e86,1.0e86,1.0e86
0.9966759002770084,1.0e86,1.0e86,1.0e86,1.0e86
0.997229916897507,1.0e86,1.0e86,1.0e86,1.0e86
0.9977839335180055,1.0e86,1.0e86,1.0e86,1.0e86
0.9983379501385041,1.0e86,1.0e86,1.0e86,1.0e86
0.9988919667590028,1.0e86,1.0e86,1.0e86,1.0e86
0.9994459833795014,1.0e86,1.0e86,1.0e86,1.0e86
1.0,1.0e86,1.0e86,1.0e86,1.0e86


==> data/eigen_graph_misc_08/eigenvalues_logarithmic_relative_error.csv <==
matrix\type,Float8_4,Float8_5,LinearTakum8,Posit8
dimacs/C125-9,-Inf,-Inf,-Inf,5.88326136425564422381407456561731105e-01
dimacs/C250-9,-Inf,-Inf,-Inf,-Inf
dimacs/C500-9,-Inf,-Inf,-Inf,-Inf
dimacs/DSJC500-5,-Inf,-Inf,-Inf,-Inf
dimacs/MANN-a27,-Inf,-Inf,-Inf,-Inf
dimacs/MANN-a9,-Inf,-Inf,-Inf,-Inf
dimacs/brock200-1,-Inf,-Inf,-Inf,-Inf
dimacs/brock200-2,-Inf,-Inf,-Inf,1.26340834023237793154819231554489547e+00
dimacs/brock200-3,-Inf,-Inf,-Inf,-Inf
dimacs/brock200-4,-Inf,-Inf,-Inf,-Inf
dimacs/brock400-1,-Inf,-Inf,-Inf,-Inf
dimacs/brock400-2,-Inf,-Inf,-Inf,-Inf
dimacs/brock400-3,-Inf,-Inf,-Inf,-Inf
dimacs/brock400-4,-Inf,-Inf,-Inf,7.62705917499108783320018194647030640e-01
dimacs/brock800-1,-Inf,-Inf,-Inf,-Inf
dimacs/brock800-2,-Inf,-Inf,-Inf,-Inf
dimacs/brock800-3,-Inf,-Inf,-Inf,-Inf
dimacs/brock800-4,-Inf,-Inf,-Inf,-Inf
dimacs/c-fat200-1,-Inf,-Inf,8.70911272480768621520131733467889795e-01,-Inf
dimacs/c-fat200-2,-Inf,-Inf,-Inf,1.38117669187758062395853261627303050e+00
dimacs/c-fat200-5,-Inf,-Inf,-Inf,-Inf
dimacs/c-fat500-1,-Inf,-Inf,-Inf,1.35072357975862388078834838138776528e+00
dimacs/c-fat500-10,-Inf,-Inf,-Inf,-Inf
dimacs/c-fat500-2,-Inf,-Inf,1.05622202898940721201710264828058102e+01,-Inf
dimacs/c-fat500-5,-Inf,-Inf,-Inf,-Inf
dimacs/gen200-p0-9-44,-Inf,-Inf,-Inf,-Inf
dimacs/gen200-p0-9-55,-Inf,-Inf,-Inf,1.01963365912232466424189740530720513e+00
dimacs/gen400-p0-9-55,-Inf,-Inf,-Inf,-Inf
dimacs/gen400-p0-9-65,-Inf,-Inf,-Inf,-Inf
dimacs/gen400-p0-9-75,-Inf,-Inf,-Inf,-Inf
dimacs/hamming6-2,-Inf,-Inf,Inf,2.30095266782177792322471946905819942e-01
dimacs/hamming6-4,-Inf,-Inf,-Inf,5.25394191985339117437634688232829391e-01
dimacs/hamming8-2,-Inf,-Inf,-Inf,-Inf
dimacs/hamming8-4,-Inf,-Inf,-Inf,1.29174990623076022899491701753171413e+00
dimacs/johnson16-2-4,-Inf,-Inf,Inf,-Inf
dimacs/johnson32-2-4,-Inf,-Inf,-Inf,-Inf
dimacs/johnson8-2-4,-Inf,-Inf,-Inf,-Inf
dimacs/johnson8-4-4,-Inf,-Inf,-Inf,4.38820962507755921021007095885925182e-01
dimacs/keller4,-Inf,-Inf,-Inf,1.30545339259339014615889050480998788e+00
dimacs/keller5,-Inf,-Inf,-Inf,-Inf
dimacs/p-hat1000-1,-Inf,-Inf,-Inf,-Inf
dimacs/p-hat300-3,-Inf,-Inf,-Inf,1.16568034976387254160618981619833170e+00
dimacs/p-hat500-1,-Inf,-Inf,-Inf,-Inf
dimacs/p-hat500-2,-Inf,-Inf,-Inf,-Inf
dimacs/p-hat500-3,-Inf,-Inf,-Inf,-Inf
dimacs/p-hat700-1,-Inf,-Inf,-Inf,-Inf
dimacs/p-hat700-2,-Inf,-Inf,-Inf,-Inf
dimacs/p-hat700-3,-Inf,-Inf,-Inf,-Inf
dimacs/san200-0-7-1,-Inf,-Inf,-Inf,1.12229767532537176297712142401007730e+00
dimacs/san200-0-7-2,-Inf,-Inf,-Inf,-Inf
dimacs/san200-0-9-1,-Inf,-Inf,-Inf,1.01702442734867491104669831062707492e+00
dimacs/san200-0-9-2,-Inf,-Inf,-Inf,9.05458231747792093136414538257744515e-01
dimacs/san200-0-9-3,-Inf,-Inf,-Inf,-Inf
dimacs/san400-0-5-1,-Inf,-Inf,-Inf,-Inf
dimacs/san400-0-7-1,-Inf,-Inf,-Inf,-Inf
dimacs/san400-0-7-2,-Inf,-Inf,-Inf,-Inf
dimacs/san400-0-7-3,-Inf,-Inf,-Inf,-Inf
dimacs/san400-0-9-1,-Inf,-Inf,-Inf,8.25566168609361564035506865763617343e-01
dimacs/sanr200-0-7,-Inf,-Inf,-Inf,-Inf
dimacs/sanr200-0-9,-Inf,-Inf,-Inf,1.01869390118155655936556607840217735e+00
dimacs/sanr400-0-5,-Inf,-Inf,-Inf,-Inf
dimacs/sanr400-0-7,-Inf,-Inf,-Inf,-Inf
dimacs10/bio-celegansneural,-Inf,-Inf,8.04142540376266323891336270833806643e-01,7.37411591835116123930850622074102684e-01
dimacs10/chesapeake,-Inf,-Inf,-Inf,-Inf
dimacs10/cs4,-Inf,-Inf,-Inf,-Inf
dimacs10/cti,-Inf,-Inf,-Inf,-Inf
dimacs10/delaunay_n10,-Inf,-Inf,-Inf,-Inf
dimacs10/delaunay_n11,-Inf,-Inf,-Inf,-Inf
dimacs10/delaunay_n12,-Inf,-Inf,-Inf,-Inf
dimacs10/delaunay_n13,-Inf,-Inf,-Inf,-Inf
dimacs10/delaunay_n14,-Inf,-Inf,-Inf,-Inf
dimacs10/delaunay_n15,-Inf,-Inf,-Inf,-Inf
dimacs10/fe-4elt2,-Inf,-Inf,-Inf,-Inf
dimacs10/fe-body,-Inf,-Inf,-Inf,-Inf
dimacs10/fe-sphere,-Inf,-Inf,-Inf,-Inf
dimacs10/polblogs,-Inf,-Inf,1.38518114878873908331909346430600775e+00,-Inf
dimacs10/rgg_n_2_15_s0,-Inf,-Inf,-Inf,-Inf
dimacs10/t60k,-Inf,-Inf,-Inf,-Inf
dimacs10/wing_nodal,-Inf,-Inf,-Inf,-Inf
labeled/AIDS,-Inf,-Inf,-Inf,-Inf
labeled/BA-1_10_60-L5,-Inf,-Inf,-Inf,-Inf
labeled/BZR,-Inf,-Inf,-Inf,-Inf
labeled/CL-10K-1d8-L5,-Inf,-Inf,-Inf,-Inf
labeled/COX2,-Inf,-Inf,-Inf,-Inf
labeled/DD199,-Inf,-Inf,-Inf,8.15363087693456143782243752904849399e-01
labeled/DD21,-Inf,-Inf,-Inf,-Inf
labeled/DD242,-Inf,-Inf,-Inf,-Inf
labeled/DD244,-Inf,-Inf,6.25111015451251176904569577920814001e-01,6.62507900802740757041101055592992669e-01
labeled/DD349,-Inf,-Inf,-Inf,6.84327566981947848514684281641980683e-01
labeled/DD497,-Inf,-Inf,-Inf,3.79888008407199547885939258161795208e-01
labeled/DD6,-Inf,-Inf,-Inf,-Inf
labeled/DD68,-Inf,-Inf,4.52864400697106375265053704071423460e-01,-Inf
labeled/DD687,-Inf,-Inf,-Inf,-Inf
labeled/ENZYMES,-Inf,-Inf,-Inf,-Inf
labeled/ENZYMES118,-Inf,-Inf,7.13100761007285233913522702929382223e-01,6.66086295693409136929698285951726352e-01
labeled/ENZYMES123,-Inf,-Inf,5.81890626127909198632840706207079281e-01,1.13535588495703698581094534448802690e+00
labeled/ENZYMES295,-Inf,-Inf,5.89932709352463602610618899834158201e-01,5.15084041577490585933966303113841642e-01
labeled/ENZYMES296,-Inf,-Inf,6.57607544482100494049994494659979632e-01,3.50423760089039264304132822897701299e-01
labeled/ENZYMES297,-Inf,-Inf,8.01610445100718583135709694363200176e-01,4.61360470015162509181801945857085280e-01
labeled/ENZYMES8,-Inf,-Inf,2.98306121106905940561777966363217190e-01,-Inf
labeled/Fingerprint,-Inf,-Inf,-Inf,-Inf
labeled/KKI,-Inf,-Inf,-Inf,-Inf
labeled/Letter-high,-Inf,-Inf,-Inf,-Inf
labeled/Letter-low,-Inf,-Inf,-Inf,-Inf
labeled/Letter-med,-Inf,-Inf,-Inf,-Inf
labeled/MSRC-21C,-Inf,-Inf,-Inf,-Inf
labeled/MSRC-9,-Inf,-Inf,-Inf,-Inf
labeled/OHSU,-Inf,-Inf,-Inf,-Inf
labeled/PTC-FM,-Inf,-Inf,-Inf,-Inf
labeled/PTC-FR,-Inf,-Inf,-Inf,-Inf
labeled/PTC-MM,-Inf,-Inf,-Inf,-Inf
labeled/PTC-MR,-Inf,-Inf,-Inf,-Inf
labeled/Peking-1,-Inf,-Inf,-Inf,-Inf
labeled/PubMed,-Inf,-Inf,-Inf,-Inf
labeled/SW-10000-6-0d3-L2,-Inf,-Inf,-Inf,-Inf
labeled/SW-10000-6-0d3-L5,-Inf,-Inf,-Inf,-Inf
labeled/SYNTHETIC,-Inf,-Inf,-Inf,-Inf
labeled/SYNTHETICnew,-Inf,-Inf,-Inf,-Inf
labeled/TerroristRel,-Inf,-Inf,-Inf,1.02397690055318999516683250499833246e+00
labeled/citeseer,-Inf,-Inf,-Inf,-Inf
labeled/cora,-Inf,-Inf,-Inf,-Inf
labeled/gene,-Inf,-Inf,-Inf,-Inf
labeled/hospital-detailed-list-of-contacts,-Inf,-Inf,-Inf,-Inf
labeled/internet-industry-partnerships,-Inf,-Inf,9.13297607674972939474484919566835106e-01,-Inf
labeled/reality-call,-Inf,-Inf,-Inf,-Inf
labeled/webkb-wisc,-Inf,-Inf,-Inf,8.04485076363128511975916819086217204e-01
misc/08blocks,-Inf,-Inf,8.26830272281092274093875660999918832e-01,-Inf
misc/1138_bus,-Inf,-Inf,-Inf,-Inf
misc/130bit,-Inf,-Inf,-Inf,1.14085532924140338875325789204827773e+00
misc/145bit,-Inf,-Inf,-Inf,-Inf
misc/162bit,-Inf,-Inf,-Inf,-Inf
misc/176bit,-Inf,-Inf,-Inf,-Inf
misc/192bit,-Inf,-Inf,-Inf,-Inf
misc/3elt,-Inf,-Inf,-Inf,-Inf
misc/3elt_dual,-Inf,-Inf,-Inf,-Inf
misc/494_bus,-Inf,-Inf,-Inf,-Inf
misc/662_bus,-Inf,-Inf,-Inf,-Inf
misc/685_bus,-Inf,-Inf,-Inf,-Inf
misc/Alemdar,-Inf,-Inf,-Inf,-Inf
misc/CAG_mat1916,-Inf,-Inf,-Inf,-Inf
misc/CAG_mat364,-Inf,-Inf,-Inf,7.99592533082129046082038917758661267e-01
misc/CAG_mat72,-Inf,-Inf,Inf,-Inf
misc/CSphd,-Inf,-Inf,-Inf,-Inf
misc/California,-Inf,-Inf,-Inf,-Inf
misc/Chebyshev1,-Inf,-Inf,-Inf,-Inf
misc/Chebyshev2,-Inf,-Inf,-Inf,-Inf
misc/Chebyshev3,-Inf,-Inf,-Inf,-Inf
misc/Chem97Zt,-Inf,-Inf,-Inf,-Inf
misc/Chem97ZtZ,-Inf,-Inf,-Inf,-Inf
misc/Cities,-Inf,-Inf,-Inf,4.55795339167836710004702223370582748e-01
misc/DK01R,-Inf,-Inf,-Inf,-Inf
misc/D_10,-Inf,-Inf,9.11140467154123521963994510229101569e-01,7.60273298279505001775115020031681596e-01
misc/D_11,-Inf,-Inf,1.51308003665405808878561411508052945e+00,6.17627921691698360795803681467259867e-01
misc/D_5,-Inf,-Inf,1.73970285865878158389572683151562389e+00,9.68952255062103808806887995601893190e-01
misc/D_6,-Inf,-Inf,-Inf,1.32430472324390947540061798993748578e+00
misc/D_7,-Inf,-Inf,-Inf,-Inf
misc/D_8,-Inf,-Inf,1.32477714802267543032077345869630965e+00,-Inf
misc/D_9,-Inf,-Inf,2.41174209945067952578791139604652884e+00,5.15007680163059801517281822838090585e-01
misc/EPA,-Inf,-Inf,-Inf,-Inf
misc/EVA,-Inf,-Inf,-Inf,-Inf
misc/EX1,-Inf,-Inf,-Inf,1.25284129828611200674496930674123203e+00
misc/EX2,-Inf,-Inf,-Inf,-Inf
misc/EX4,-Inf,-Inf,-Inf,-Inf
misc/EX5,-Inf,-Inf,-Inf,-Inf
misc/EX6,-Inf,-Inf,-Inf,-Inf
misc/Erdos02,-Inf,-Inf,-Inf,-Inf
misc/Erdos971,-Inf,-Inf,1.46894592763331795285666826788151378e+00,8.34184209937191905508657431066717503e-01
misc/Erdos972,-Inf,-Inf,-Inf,-Inf
misc/Erdos981,-Inf,-Inf,3.44585261036949989686869295097424771e-01,8.01664874607631863300784224263225874e-01
misc/Erdos982,-Inf,-Inf,-Inf,-Inf
misc/Erdos991,-Inf,-Inf,1.19649023790830398650526309855547237e+00,5.66292464488441078318534074907745313e-01
misc/Erdos992,-Inf,-Inf,-Inf,-Inf
misc/FA,-Inf,-Inf,-Inf,-Inf
misc/Franz1,-Inf,-Inf,-Inf,-Inf
misc/Franz10,-Inf,-Inf,2.31645032272343341762184962345803700e+00,-Inf
misc/Franz2,-Inf,-Inf,-Inf,-Inf
misc/Franz3,-Inf,-Inf,8.34803345026553937965480866445374005e-01,-Inf
misc/Franz4,-Inf,-Inf,-Inf,-Inf
misc/Franz5,-Inf,-Inf,-Inf,-Inf
misc/Franz6,-Inf,-Inf,-Inf,-Inf
misc/Franz7,-Inf,-Inf,Inf,-Inf
misc/Franz8,-Inf,-Inf,-Inf,-Inf
misc/Franz9,-Inf,-Inf,-Inf,-Inf
misc/G1,-Inf,-Inf,-Inf,-Inf
misc/G10,-Inf,-Inf,7.46910008885509065510991092251901862e-01,6.54863581471184561874240846666535558e-01
misc/G11,-Inf,-Inf,-Inf,8.05212606260355730552617084387089847e-01
misc/G12,-Inf,-Inf,1.28851481709867797735746102898618694e+00,5.76389431195256526445319336375378503e-01
misc/G13,-Inf,-Inf,9.56445858541722286885949069432431126e-01,6.11932352164223799579811249526730808e-01
misc/G14,-Inf,-Inf,-Inf,-Inf
misc/G15,-Inf,-Inf,-Inf,8.71312888175524289134017513336116946e-01
misc/G16,-Inf,-Inf,-Inf,7.70398215671941056054927116384060996e-01
misc/G17,-Inf,-Inf,-Inf,8.66414897443573720580165130561711366e-01
misc/G18,-Inf,-Inf,-Inf,4.53582192460098361144249157046217478e-01
misc/G19,-Inf,-Inf,1.34834323706459909653596585195024877e+00,9.39134383398949228590378990082938068e-01
misc/G2,-Inf,-Inf,-Inf,-Inf
misc/G20,-Inf,-Inf,-Inf,6.17713292503437921409905281571646549e-01
misc/G21,-Inf,-Inf,2.33433034356718844029327062256919199e+00,4.97252599942698503465590018475847945e-01
misc/G22,-Inf,-Inf,-Inf,-Inf
misc/G23,-Inf,-Inf,-Inf,-Inf
misc/G24,-Inf,-Inf,-Inf,-Inf
misc/G25,-Inf,-Inf,-Inf,-Inf
misc/G26,-Inf,-Inf,-Inf,-Inf
misc/G27,-Inf,-Inf,2.12928586093332472387055849699458876e+00,-Inf
misc/G28,-Inf,-Inf,-Inf,-Inf
misc/G29,-Inf,-Inf,1.34216185547353430432828311674393199e+00,7.30811114722436441323104870308333332e-01
misc/G3,-Inf,-Inf,-Inf,-Inf
misc/G30,-Inf,-Inf,1.46124470374186906395408378215144124e+00,-Inf
misc/G31,-Inf,-Inf,-Inf,-Inf
misc/G32,-Inf,-Inf,-Inf,-Inf
misc/G33,-Inf,-Inf,-Inf,-Inf
misc/G34,-Inf,-Inf,7.31752666566380390984857526437860460e+00,-Inf
misc/G35,-Inf,-Inf,-Inf,-Inf
misc/G36,-Inf,-Inf,-Inf,-Inf
misc/G37,-Inf,-Inf,-Inf,-Inf
misc/G38,-Inf,-Inf,-Inf,-Inf
misc/G39,-Inf,-Inf,-Inf,-Inf
misc/G4,-Inf,-Inf,-Inf,-Inf
misc/G40,-Inf,-Inf,-Inf,-Inf
misc/G41,-Inf,-Inf,-Inf,1.30406795377585076249482643764811375e+00
misc/G42,-Inf,-Inf,-Inf,-Inf
misc/G43,-Inf,-Inf,-Inf,-Inf
misc/G44,-Inf,-Inf,-Inf,-Inf
misc/G45,-Inf,-Inf,-Inf,1.44651844635852262723662658701370002e+00
misc/G46,-Inf,-Inf,-Inf,-Inf
misc/G47,-Inf,-Inf,-Inf,-Inf
misc/G48,-Inf,-Inf,-Inf,-Inf
misc/G49,-Inf,-Inf,-Inf,-Inf
misc/G5,-Inf,-Inf,-Inf,-Inf
misc/G50,-Inf,-Inf,-Inf,-Inf
misc/G51,-Inf,-Inf,-Inf,-Inf
misc/G52,-Inf,-Inf,-Inf,-Inf
misc/G53,-Inf,-Inf,-Inf,1.33271720527601292132054930685048189e+00
misc/G54,-Inf,-Inf,-Inf,-Inf
misc/G55,-Inf,-Inf,-Inf,-Inf
misc/G56,-Inf,-Inf,-Inf,-Inf
misc/G57,-Inf,-Inf,-Inf,-Inf
misc/G58,-Inf,-Inf,2.46620403483677867669094107540082991e+00,-Inf
misc/G59,-Inf,-Inf,-Inf,-Inf
misc/G6,-Inf,-Inf,2.22855698556581417457407346658026337e+00,5.06168492581543110836166859299184790e-01
misc/G60,-Inf,-Inf,-Inf,-Inf
misc/G61,-Inf,-Inf,1.72017255709794594317163629648490134e+00,-Inf
misc/G62,-Inf,-Inf,-Inf,-Inf
misc/G63,-Inf,-Inf,-Inf,-Inf
misc/G64,-Inf,-Inf,-Inf,-Inf
misc/G65,-Inf,-Inf,-Inf,-Inf
misc/G66,-Inf,-Inf,-Inf,-Inf
misc/G67,-Inf,-Inf,-Inf,-Inf
misc/G7,-Inf,-Inf,2.39468922406467527963049622811750930e+00,1.17035024965377559081138056297727996e+00
misc/G8,-Inf,-Inf,1.03016037605366910504736245145914906e+00,-Inf
misc/G9,-Inf,-Inf,-Inf,1.51860730972676714810275302775657527e+00
misc/GD00_a,-Inf,-Inf,1.50154657105008539331390897023128615e+00,1.04022801044626585894005393326176048e+00
misc/GD00_c,-Inf,-Inf,-Inf,7.07127890605225691682458016219728401e-01
misc/GD01_b,-Inf,-Inf,-Inf,-Inf
misc/GD01_c,-Inf,-Inf,-Inf,7.64492227860558598788256739455037613e-01
misc/GD02_a,-Inf,-Inf,-Inf,-Inf
misc/GD02_b,-Inf,-Inf,5.38764022019623609705361495202453414e-01,3.61162684939076727153624209818432817e-01
misc/GD06_Java,-Inf,-Inf,-Inf,-Inf
misc/GD06_theory,-Inf,-Inf,-Inf,1.19809894886434447368960308342451150e+00
misc/GD95_a,-Inf,-Inf,Inf,-Inf
misc/GD95_b,-Inf,-Inf,Inf,4.00806050115390767911525684324006069e-01
misc/GD95_c,-Inf,-Inf,4.91651535949964091323593497908230365e-01,6.12678004413727586079232915395130665e-01
misc/GD96_a,-Inf,-Inf,-Inf,6.28677333421512225451582851893377550e-01
misc/GD96_b,-Inf,-Inf,1.12342078579740908757066338051515446e+01,-Inf
misc/GD96_c,-Inf,-Inf,1.40039694728383661305713334301327051e+01,1.51368654013024613473256684009089061e-01
misc/GD96_d,-Inf,-Inf,6.17297286464807016937261658020423001e-01,-Inf
misc/GD97_a,-Inf,-Inf,7.23427365372295497764337407062746502e-01,-Inf
misc/GD97_b,-Inf,-Inf,3.33328024641168938688207355840908480e-01,-Inf
misc/GD97_c,-Inf,-Inf,-Inf,1.31494752646908535199626094948551358e+00
misc/GD98_a,-Inf,-Inf,Inf,-Inf
misc/GD98_b,-Inf,-Inf,5.70694001893681675957445252505872861e-01,5.52030839246923224169720286472367670e-01
misc/GD98_c,-Inf,-Inf,5.04890775714044671221967260277715692e-01,1.92170938572133623307434555230088299e-01
misc/GD99_b,-Inf,-Inf,-Inf,-Inf
misc/GD99_c,-Inf,-Inf,5.45346040396511962303203184384907166e-01,-Inf
misc/GL6_D_10,-Inf,-Inf,9.14948291139245948955263702427233904e-01,6.74530529388029045301814074606009697e-01
misc/GL6_D_6,-Inf,-Inf,1.09140863414231660408622477221490031e+00,3.10966088223034587622721722056811656e-01
misc/GL6_D_7,-Inf,-Inf,2.22223903487167769208829475166178856e+00,2.47272347825783296118337411446937280e-01
misc/GL6_D_8,-Inf,-Inf,1.27263262284895808990229453975774220e+00,1.14589690488927123086744892233135855e+00
misc/GL6_D_9,-Inf,-Inf,1.52544229073165837285734985132961532e+00,5.26962394522284366518167486580230884e-01
misc/GL7d10,-Inf,-Inf,8.24550517508779318415106214874405704e-01,1.57191067201972995234624111076427202e-01
misc/GL7d11,-Inf,-Inf,1.60429756458836611719439444190711272e+00,8.32953887118085269949226734350079400e-01
misc/GL7d12,-Inf,-Inf,2.61346141502138470773275600600723172e+00,-Inf
misc/GL7d25,-Inf,-Inf,1.29414210905085162457911493910849704e+00,-Inf
misc/GL7d26,-Inf,-Inf,1.31081641196477445419235548973259550e+00,6.16490688298632102760763847310708058e-01
misc/GlossGT,-Inf,-Inf,Inf,5.06890563719667632720898085085283859e-01
misc/Hamrle1,-Inf,-Inf,Inf,-Inf
misc/Hamrle2,-Inf,-Inf,-Inf,Inf
misc/Harvard500,-Inf,-Inf,-Inf,1.07825070830269680540167074824009835e+00
misc/IG5-10,-Inf,-Inf,-Inf,6.46039087950342501652637470714100082e-01
misc/IG5-11,-Inf,-Inf,-Inf,-Inf
misc/IG5-12,-Inf,-Inf,-Inf,-Inf
misc/IG5-13,-Inf,-Inf,-Inf,-Inf
misc/IG5-14,-Inf,-Inf,-Inf,-Inf
misc/IG5-6,-Inf,-Inf,-Inf,-Inf
misc/IG5-7,-Inf,-Inf,9.64132387925301062166420401445703610e-01,-Inf
misc/IG5-8,-Inf,-Inf,5.01388234851019718832744759065816364e-01,7.33428518689778287347687477693198747e-01
misc/IG5-9,-Inf,-Inf,-Inf,1.08633197694738802994641162590333840e+00
misc/Journals,-Inf,-Inf,-Inf,7.89733511347865604557828041537647790e-01
misc/Kaufhold,-Inf,-Inf,-Inf,-Inf
misc/Kohonen,-Inf,-Inf,-Inf,-Inf
misc/L,-Inf,-Inf,-Inf,-Inf
misc/L-9,-Inf,-Inf,-Inf,-Inf
misc/LF10,-Inf,-Inf,-Inf,-Inf
misc/LF10000,-Inf,-Inf,-Inf,-Inf
misc/LFAT5,-Inf,-Inf,Inf,2.79407034537817484888659692305389135e-01
misc/LFAT5000,-Inf,-Inf,-Inf,-Inf
misc/Lederberg,-Inf,-Inf,-Inf,-Inf
misc/M10PI_n,-Inf,-Inf,-Inf,-Inf
misc/M10PI_n1,-Inf,-Inf,-Inf,-Inf
misc/M20PI_n,-Inf,-Inf,-Inf,-Inf
misc/M20PI_n1,-Inf,-Inf,-Inf,-Inf
misc/M40PI_n,-Inf,-Inf,-Inf,-Inf
misc/M40PI_n1,-Inf,-Inf,-Inf,-Inf
misc/M80PI_n1,-Inf,-Inf,-Inf,-Inf
misc/Maragal_1,-Inf,-Inf,-Inf,-Inf
misc/Maragal_2,-Inf,-Inf,Inf,7.48199446870623857139801158332828720e-01
misc/Maragal_3,-Inf,-Inf,2.89539382276823822602724556877932205e+00,1.01975687360445028008580170356149093e+00
misc/Maragal_4,-Inf,-Inf,1.29969454584750817701860095650570692e+00,6.57646453772101544016402679866802954e-01
misc/Muu,-Inf,-Inf,-Inf,-Inf
misc/NotreDame_yeast,-Inf,-Inf,-Inf,-Inf
misc/ODLIS,-Inf,-Inf,-Inf,-Inf
misc/Oregon-1,-Inf,-Inf,2.31300168074480219149041803650192529e+00,-Inf
misc/Oregon-2,-Inf,-Inf,-Inf,-Inf
misc/PGPgiantcompo,-Inf,-Inf,-Inf,-Inf
misc/Pd,-Inf,-Inf,-Inf,-Inf
misc/Pd_rhs,-Inf,-Inf,-Inf,-Inf
misc/QRpivot,-Inf,-Inf,-Inf,7.99133547368537017066357928874586253e-01
misc/Ragusa16,-Inf,-Inf,-Inf,-Inf
misc/Ragusa18,-Inf,-Inf,-Inf,-Inf
misc/Roget,-Inf,-Inf,-Inf,7.22131687710107961999954858874239856e-01
misc/S10PI_n,-Inf,-Inf,-Inf,6.33081276928359181828589293312338246e-01
misc/S10PI_n1,-Inf,-Inf,-Inf,-Inf
misc/S20PI_n,-Inf,-Inf,-Inf,-Inf
misc/S20PI_n1,-Inf,-Inf,-Inf,-Inf
misc/S40PI_n,-Inf,-Inf,-Inf,-Inf
misc/S40PI_n1,-Inf,-Inf,-Inf,-Inf
misc/S80PI_n,-Inf,-Inf,-Inf,-Inf
misc/S80PI_n1,-Inf,-Inf,-Inf,-Inf
misc/Sandi_authors,-Inf,-Inf,5.01217348302007527618014554866378361e-01,3.77816546252627050930150105355530042e-01
misc/Sandi_sandi,-Inf,-Inf,8.54060481436261358638368071173969499e-01,9.62486320401508147367980279873212980e-01
misc/SciMet,-Inf,-Inf,-Inf,-Inf
misc/Si2,-Inf,-Inf,-Inf,-Inf
misc/SiH4,-Inf,-Inf,-Inf,-Inf
misc/Sieber,-Inf,-Inf,-Inf,-Inf
misc/SmaGri,-Inf,-Inf,-Inf,-Inf
misc/SmallW,-Inf,-Inf,-Inf,1.40795451693780548797122440086904970e+00
misc/TF10,-Inf,-Inf,-Inf,-Inf
misc/TF11,-Inf,-Inf,8.35043449491186602110493795778115288e-01,8.52698630362813975520168370999115932e-01
misc/TF12,-Inf,-Inf,-Inf,-Inf
misc/TF13,-Inf,-Inf,-Inf,-Inf
misc/TF14,-Inf,-Inf,-Inf,-Inf
misc/TF15,-Inf,-Inf,-Inf,-Inf
misc/TS,-Inf,-Inf,-Inf,Inf
misc/TSOPF_FS_b9_c1,-Inf,-Inf,-Inf,4.09393312609744033304409173879203305e+00
misc/TSOPF_FS_b9_c6,-Inf,-Inf,Inf,3.68471327860591666516667059747919637e+01
misc/TSOPF_RS_b9_c6,-Inf,-Inf,-Inf,-Inf
misc/Trec10,-Inf,-Inf,-Inf,-Inf
misc/Trec11,-Inf,-Inf,-Inf,-Inf
misc/Trec12,-Inf,-Inf,-Inf,-Inf
misc/Trec6,-Inf,-Inf,4.71749856631044389439403438803994852e-01,4.15935191143043089664155831075776701e-01
misc/Trec7,-Inf,-Inf,-Inf,-Inf
misc/Trec8,-Inf,-Inf,Inf,-Inf
misc/Trec9,-Inf,-Inf,-Inf,-Inf
misc/Trefethen_150,-Inf,-Inf,-Inf,7.51530334422311508918846781709070460e-01
misc/Trefethen_20,-Inf,-Inf,-Inf,-Inf
misc/Trefethen_200,-Inf,-Inf,1.06390283360346020400646348241837000e+00,3.90247774784688736917628261640763208e-01
misc/Trefethen_2000,-Inf,-Inf,1.29010615449007648938281048411802953e+00,4.86196897047373791366589687076833875e-01
misc/Trefethen_200b,-Inf,-Inf,1.70193184619267306966194974114956210e+00,2.44906463332931150551224441520761413e-01
misc/Trefethen_20b,-Inf,-Inf,-Inf,-Inf
misc/Trefethen_300,-Inf,-Inf,-Inf,9.39702712851524904605192461674430470e-01
misc/Trefethen_500,-Inf,-Inf,-Inf,4.79945216593917280359010701373807034e-01
misc/Trefethen_700,-Inf,-Inf,-Inf,7.07224774902596897329482022890685859e-01
misc/USAir97,-Inf,-Inf,-Inf,1.00467929994973230065277373606946558e+00
misc/USpowerGrid,-Inf,-Inf,-Inf,-Inf
misc/aa01,-Inf,-Inf,Inf,-Inf
misc/aa03,-Inf,-Inf,-Inf,-Inf
misc/aa3,-Inf,-Inf,-Inf,-Inf
misc/aa4,-Inf,-Inf,-Inf,-Inf
misc/aa5,-Inf,-Inf,-Inf,-Inf
misc/aa6,-Inf,-Inf,-Inf,-Inf
misc/abb313,-Inf,-Inf,-Inf,-Inf
misc/abtaha1,-Inf,-Inf,-Inf,-Inf
misc/abtaha2,-Inf,-Inf,-Inf,-Inf
misc/add20,-Inf,-Inf,-Inf,-Inf
misc/add32,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_01,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_02,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_03,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_04,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_05,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_06,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_07,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_08,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_09,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_10,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_11,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_12,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_13,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_14,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_15,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_16,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_17,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_18,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_19,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_20,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_21,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_22,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_23,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_24,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_25,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_26,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_27,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_28,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_29,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_30,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_31,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_32,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_33,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_34,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_35,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_36,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_37,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_38,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_39,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_40,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_41,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_42,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_43,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_44,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_45,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_46,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_47,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_48,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_49,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_50,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_51,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_52,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_53,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_54,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_55,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_56,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_57,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_58,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_59,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_60,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_61,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_62,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_63,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_64,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_65,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_66,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_67,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_68,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_69,-Inf,-Inf,-Inf,-Inf
misc/adder_trans_01,-Inf,-Inf,-Inf,-Inf
misc/adder_trans_02,-Inf,-Inf,-Inf,-Inf
misc/adjnoun,-Inf,-Inf,8.88214586079268673990512632205476130e-01,-Inf
misc/adjnoun_adjacency,-Inf,-Inf,3.07934072980975757492910334790134414e-01,5.19312368056094214472895341793022092e-01
misc/advogato,-Inf,-Inf,-Inf,-Inf
misc/aft01,-Inf,-Inf,-Inf,-Inf
misc/air02,-Inf,-Inf,-Inf,-Inf
misc/air03,-Inf,-Inf,Inf,-Inf
misc/air04,-Inf,-Inf,Inf,-Inf
misc/air05,-Inf,-Inf,-Inf,-Inf
misc/air06,-Inf,-Inf,-Inf,-Inf
misc/aircraft,-Inf,-Inf,-Inf,-Inf
misc/airfoil1,-Inf,-Inf,-Inf,-Inf
misc/airfoil1_dual,-Inf,-Inf,-Inf,-Inf
misc/arc130,-Inf,-Inf,8.65994492633814352473454398277949090e+00,-Inf
misc/arenas-jazz,-Inf,-Inf,-Inf,2.97649386706257090329696739967241310e-01
misc/arenas-meta,-Inf,-Inf,9.62245604716368872770110248345836097e-01,8.27592502926703366857079594991958781e-01
misc/arenas-pgp,-Inf,-Inf,-Inf,-Inf
misc/as-22july06,-Inf,-Inf,-Inf,-Inf
misc/as-735,-Inf,-Inf,-Inf,-Inf
misc/as-caida,-Inf,-Inf,-Inf,-Inf
misc/as-caida20071105,-Inf,-Inf,-Inf,-Inf
misc/as20000102,-Inf,-Inf,-Inf,-Inf
misc/ash219,-Inf,-Inf,1.01545279650510056061748101200448167e+00,8.36379729416412789740199511151826506e-01
misc/ash292,-Inf,-Inf,-Inf,9.48855859375121109862834268495468231e-01
misc/ash331,-Inf,-Inf,-Inf,8.94980321413627405608234963127454004e-01
misc/ash608,-Inf,-Inf,-Inf,6.20748636687491421522926898916453507e-01
misc/ash85,-Inf,-Inf,1.45331161959944595980238419609732913e+00,1.59426636811804355682425448413215983e+00
misc/ash958,-Inf,-Inf,-Inf,-Inf
misc/astro-ph,-Inf,-Inf,-Inf,-Inf
misc/aug2d,-Inf,-Inf,Inf,-Inf
misc/aug2dc,-Inf,-Inf,9.49635631513133317862177520133904143e+00,-Inf
misc/aug3d,-Inf,-Inf,Inf,-Inf
misc/aug3dcqp,-Inf,-Inf,-Inf,-Inf
misc/b2_ss,-Inf,-Inf,-Inf,-Inf
misc/b_dyn,-Inf,-Inf,-Inf,-Inf
misc/barth,-Inf,-Inf,-Inf,-Inf
misc/barth4,-Inf,-Inf,-Inf,-Inf
misc/barth5,-Inf,-Inf,-Inf,-Inf
misc/baxter,-Inf,-Inf,Inf,-Inf
misc/bayer02,-Inf,-Inf,2.70073537153103114448201498878939299e+00,1.24458908903206168709389169761089895e+00
misc/bayer03,-Inf,-Inf,-Inf,Inf
misc/bayer05,-Inf,-Inf,-Inf,-Inf
misc/bayer06,-Inf,-Inf,-Inf,Inf
misc/bayer07,-Inf,-Inf,Inf,Inf
misc/bayer08,-Inf,-Inf,-Inf,Inf
misc/bayer09,-Inf,-Inf,-Inf,-Inf
misc/bcspwr01,-Inf,-Inf,3.64308828361824170096798960406226211e-01,-Inf
misc/bcspwr02,-Inf,-Inf,-Inf,-Inf
misc/bcspwr03,-Inf,-Inf,4.73852855550762801615880478411393879e-01,5.39252234156545497459839240988829956e-01
misc/bcspwr04,-Inf,-Inf,1.23981243254296242816286688328464983e+00,-Inf
misc/bcspwr05,-Inf,-Inf,1.26560444091033961339319537191608878e+00,8.55309973029006265606114647663972429e-01
misc/bcspwr06,-Inf,-Inf,-Inf,-Inf
misc/bcspwr07,-Inf,-Inf,-Inf,-Inf
misc/bcspwr08,-Inf,-Inf,-Inf,-Inf
misc/bcspwr09,-Inf,-Inf,-Inf,-Inf
misc/bcspwr10,-Inf,-Inf,-Inf,-Inf
misc/bcsstk01,-Inf,-Inf,4.41296880730350366228951726227874712e-01,5.45081230168439812914749073387074803e-01
misc/bcsstk02,-Inf,-Inf,-Inf,Inf
misc/bcsstk03,-Inf,-Inf,-Inf,-Inf
misc/bcsstk04,-Inf,-Inf,-Inf,-Inf
misc/bcsstk05,-Inf,-Inf,-Inf,-Inf
misc/bcsstk06,-Inf,-Inf,-Inf,-Inf
misc/bcsstk07,-Inf,-Inf,-Inf,-Inf
misc/bcsstk08,-Inf,-Inf,-Inf,-Inf
misc/bcsstk09,-Inf,-Inf,-Inf,-Inf
misc/bcsstk10,-Inf,-Inf,-Inf,-Inf
misc/bcsstk11,-Inf,-Inf,-Inf,-Inf
misc/bcsstk12,-Inf,-Inf,-Inf,-Inf
misc/bcsstk13,-Inf,-Inf,-Inf,-Inf
misc/bcsstk14,-Inf,-Inf,-Inf,-Inf
misc/bcsstk15,-Inf,-Inf,-Inf,-Inf
misc/bcsstk19,-Inf,-Inf,-Inf,-Inf
misc/bcsstk20,-Inf,-Inf,-Inf,-Inf
misc/bcsstk21,-Inf,-Inf,-Inf,-Inf
misc/bcsstk22,-Inf,-Inf,-Inf,-Inf
misc/bcsstk23,-Inf,-Inf,-Inf,-Inf
misc/bcsstk26,-Inf,-Inf,-Inf,-Inf
misc/bcsstk27,-Inf,-Inf,-Inf,-Inf
misc/bcsstk34,-Inf,-Inf,-Inf,-Inf
misc/bcsstm01,-Inf,-Inf,-Inf,3.06581445834004827854299793358698744e-01
misc/bcsstm02,-Inf,-Inf,-Inf,Inf
misc/bcsstm03,-Inf,-Inf,-Inf,-Inf
misc/bcsstm04,-Inf,-Inf,1.00421626412172961720221969055030129e+01,2.09742001167477830095606361953220926e-01
misc/bcsstm05,-Inf,-Inf,Inf,-Inf
misc/bcsstm06,-Inf,-Inf,Inf,-Inf
misc/bcsstm07,-Inf,-Inf,-Inf,-Inf
misc/bcsstm08,-Inf,-Inf,Inf,-Inf
misc/bcsstm09,-Inf,-Inf,Inf,Inf
misc/bcsstm10,-Inf,-Inf,-Inf,-Inf
misc/bcsstm11,-Inf,-Inf,Inf,-Inf
misc/bcsstm12,-Inf,-Inf,-Inf,-Inf
misc/bcsstm13,-Inf,-Inf,-Inf,-Inf
misc/bcsstm19,-Inf,-Inf,Inf,6.39543486243812066800174726003592281e+01
misc/bcsstm20,-Inf,-Inf,Inf,-Inf
misc/bcsstm21,-Inf,-Inf,Inf,-Inf
misc/bcsstm22,-Inf,-Inf,Inf,Inf
misc/bcsstm23,-Inf,-Inf,Inf,Inf
misc/bcsstm24,-Inf,-Inf,Inf,-Inf
misc/bcsstm25,-Inf,-Inf,Inf,-Inf
misc/bcsstm26,-Inf,-Inf,Inf,-Inf
misc/bcsstm27,-Inf,-Inf,-Inf,-Inf
misc/bcsstm34,-Inf,-Inf,Inf,5.90300962130247645375533815535683458e-01
misc/bcsstm35,-Inf,-Inf,-Inf,-Inf
misc/bcsstm37,-Inf,-Inf,-Inf,-Inf
misc/bcsstm38,-Inf,-Inf,-Inf,-Inf
misc/bcsstm39,-Inf,-Inf,4.56406199998493760609952782388038923e+01,-Inf
misc/beacxc,-Inf,-Inf,-Inf,9.90832013042262602566668289732803350e-01
misc/beaflw,-Inf,-Inf,-Inf,1.57381976378561855360677292837120034e+00
misc/beause,-Inf,-Inf,-Inf,7.86304475265913887234721701562269907e-01
misc/bfly,-Inf,-Inf,Inf,-Inf
misc/bfwa398,-Inf,-Inf,-Inf,-Inf
misc/bfwa62,-Inf,-Inf,2.28601432770859398102910266930176574e+00,Inf
misc/bfwa782,-Inf,-Inf,-Inf,-Inf
misc/bfwb398,-Inf,-Inf,Inf,3.45640724722011090346715230002744197e+01
misc/bfwb62,-Inf,-Inf,-Inf,5.07956526389292539706856785367131706e+01
misc/bfwb782,-Inf,-Inf,-Inf,5.72810422359173110309285734347308273e+01
misc/bibd_11_5,-Inf,-Inf,-Inf,-Inf
misc/bibd_12_4,-Inf,-Inf,-Inf,-Inf
misc/bibd_12_5,-Inf,-Inf,-Inf,-Inf
misc/bibd_13_6,-Inf,-Inf,-Inf,-Inf
misc/bibd_14_7,-Inf,-Inf,-Inf,-Inf
misc/bibd_15_3,-Inf,-Inf,-Inf,9.48267338729494159300610333197608058e-01
misc/bibd_15_7,-Inf,-Inf,-Inf,-Inf
misc/bibd_17_3,-Inf,-Inf,-Inf,-Inf
misc/bibd_17_4,-Inf,-Inf,-Inf,-Inf
misc/bibd_17_4b,-Inf,-Inf,-Inf,-Inf
misc/bibd_49_3,-Inf,-Inf,-Inf,-Inf
misc/bibd_81_2,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bibd_9_3,-Inf,-Inf,4.78306882476483196678060247322975310e-01,3.87048069312869594069987604151669502e-01
misc/bibd_9_5,-Inf,-Inf,-Inf,1.35514513951599168918867956475895505e+00
misc/big,-Inf,-Inf,Inf,6.18841424539659883269681044854567866e+00
misc/big_dual,-Inf,-Inf,-Inf,-Inf
misc/bio-MUTAG-g1,-Inf,-Inf,-Inf,1.18736165233553553719112729969252967e+01
misc/bio-MUTAG_g1,-Inf,-Inf,-Inf,1.18736165233553553719112729969252967e+01
misc/biplane-9,-Inf,-Inf,-Inf,-Inf
misc/bips07_1693,-Inf,-Inf,Inf,-Inf
misc/bips98_1142,-Inf,-Inf,Inf,2.05999399341409059534394898189363961e+01
misc/bips98_1450,-Inf,-Inf,-Inf,-Inf
misc/bips98_606,-Inf,-Inf,-Inf,1.18908245390461016680508670707367438e+01
misc/blckhole,-Inf,-Inf,-Inf,-Inf
misc/bloweya,-Inf,-Inf,-Inf,-Inf
misc/bloweybl,-Inf,-Inf,4.65418320815824966398522444054577050e+00,-Inf
misc/bloweybq,-Inf,-Inf,-Inf,-Inf
misc/bp_0,-Inf,-Inf,1.13901367668253955232066487897372343e+00,1.17549491553272997493671607046523410e+00
misc/bp_1000,-Inf,-Inf,8.64605600822111768192719354562250753e+00,7.69236889899537532656526873381329190e-01
misc/bp_1200,-Inf,-Inf,7.11039698101352521861762337924773220e-01,8.23717142981265158653279245376677740e-01
misc/bp_1400,-Inf,-Inf,2.81679080538503904019458015142297532e+00,1.13561938570701519925784671484079379e+00
misc/bp_1600,-Inf,-Inf,2.79359110237418107004723456676790401e+00,7.78786429656306534167276071136350879e-01
misc/bp_200,-Inf,-Inf,-Inf,1.07984517262007043115842844491389347e+00
misc/bp_400,-Inf,-Inf,Inf,7.92641265935966003310830980133372939e-01
misc/bp_600,-Inf,-Inf,Inf,1.08529443995707780278752459768118400e+00
misc/bp_800,-Inf,-Inf,-Inf,1.06232902220404393934399116769250429e+00
misc/brainpc2,-Inf,-Inf,-Inf,-Inf
misc/bratu3d,-Inf,-Inf,Inf,-Inf
misc/bwm200,-Inf,-Inf,6.79423366638962977534864007218232148e+00,1.19077100156856855466658491784493175e+00
misc/bwm2000,-Inf,-Inf,-Inf,-Inf
misc/c-18,-Inf,-Inf,-Inf,-Inf
misc/c-19,-Inf,-Inf,Inf,-Inf
misc/c-20,-Inf,-Inf,-Inf,5.70848838897132811761303583023272432e-01
misc/c-21,-Inf,-Inf,Inf,-Inf
misc/c-22,-Inf,-Inf,Inf,-Inf
misc/c-23,-Inf,-Inf,2.03238805678436083518893988524284042e+00,1.29181302563431898876344766408260312e+00
misc/c-24,-Inf,-Inf,-Inf,1.19499479132682504127600466333195852e+00
misc/c-25,-Inf,-Inf,-Inf,1.23405436936942035599813171049318280e+00
misc/c-26,-Inf,-Inf,2.13025811555768380018370134295613818e+00,7.38706067237761268467495128935242364e+00
misc/c-27,-Inf,-Inf,-Inf,Inf
misc/c-28,-Inf,-Inf,-Inf,Inf
misc/c-29,-Inf,-Inf,Inf,-Inf
misc/c-30,-Inf,-Inf,Inf,Inf
misc/c-31,-Inf,-Inf,Inf,1.55007239634550622553776117598040296e+00
misc/c-32,-Inf,-Inf,-Inf,-Inf
misc/c-33,-Inf,-Inf,9.26637134156684473980358164953075680e-01,1.66320435973443347892191992663377926e+00
misc/c-34,-Inf,-Inf,1.45472934505875476478694525665295856e+00,-Inf
misc/c-35,-Inf,-Inf,Inf,9.87753243884071763574986503807607288e-01
misc/c-36,-Inf,-Inf,Inf,2.20970800887045651405931216835961788e+00
misc/c-37,-Inf,-Inf,Inf,-Inf
misc/c-38,-Inf,-Inf,3.29117835948580275595748015930975342e+00,Inf
misc/c-39,-Inf,-Inf,Inf,-Inf
misc/c-40,-Inf,-Inf,-Inf,5.10765458023174834062408487972664521e+00
misc/c-41,-Inf,-Inf,6.48532527853013221033263143313099180e+00,6.99249767338101495046245826389675190e+00
misc/c-42,-Inf,-Inf,Inf,1.30255464395167198211208076178549079e+00
misc/c-43,-Inf,-Inf,-Inf,-Inf
misc/c-44,-Inf,-Inf,-Inf,Inf
misc/c-45,-Inf,-Inf,-Inf,-Inf
misc/ca-CondMat,-Inf,-Inf,-Inf,-Inf
misc/ca-GrQc,-Inf,-Inf,-Inf,-Inf
misc/ca-HepPh,-Inf,-Inf,-Inf,-Inf
misc/ca-HepTh,-Inf,-Inf,-Inf,-Inf
misc/ca-opsahl-collaboration,-Inf,-Inf,-Inf,-Inf
misc/cage,-Inf,-Inf,-Inf,-Inf
misc/cage5,-Inf,-Inf,-Inf,-Inf
misc/cage6,-Inf,-Inf,8.86920424241271442233860344761733421e-01,-Inf
misc/cage7,-Inf,-Inf,1.21242656278318809368936642738540795e+00,4.00502553008473457556235717903859916e-01
misc/cage8,-Inf,-Inf,1.60027136408479190732187357657169621e+00,9.91318021929349927881825013125568234e-01
misc/cage9,-Inf,-Inf,-Inf,1.08263479245777231717442095015970524e+00
misc/can_1054,-Inf,-Inf,-Inf,-Inf
misc/can_1072,-Inf,-Inf,-Inf,-Inf
misc/can_144,-Inf,-Inf,1.88030661546191982973814203281827373e+00,-Inf
misc/can_161,-Inf,-Inf,7.21764441988553997198778769215537057e-01,5.86360460241100484986559494282688395e-01
misc/can_187,-Inf,-Inf,6.11909745967371726306737356124111041e-01,9.09104956031644997398845332229227087e-01
misc/can_229,-Inf,-Inf,7.34180443206809311444568433287754000e-01,7.14175340375276201258825113665787020e-01
misc/can_24,-Inf,-Inf,1.40677316862879961230885952795060219e+01,-Inf
misc/can_256,-Inf,-Inf,-Inf,9.07049205449414038477813712843093440e-01
misc/can_268,-Inf,-Inf,1.18326674835234702893598606244928168e+00,6.90537476229309450724021787202691095e-01
misc/can_292,-Inf,-Inf,-Inf,6.68723948514037661994367389378871255e-01
misc/can_445,-Inf,-Inf,-Inf,9.69435467873006305911764588084554759e-01
misc/can_61,-Inf,-Inf,5.19643363382717282660910767996724601e-01,-Inf
misc/can_62,-Inf,-Inf,4.42102955138248595218782148254222283e+00,2.94851097491187726329974307648428747e-01
misc/can_634,-Inf,-Inf,-Inf,1.24561159941498901131803463584076784e+00
misc/can_715,-Inf,-Inf,-Inf,1.23850244928266583610514630454484706e+00
misc/can_73,-Inf,-Inf,5.94151826781195484303042290743722463e-01,4.73231473305063147142669841897352484e-01
misc/can_838,-Inf,-Inf,-Inf,-Inf
misc/can_96,-Inf,-Inf,1.20920773990432432329988543543637013e+00,-Inf
misc/car4,-Inf,-Inf,-Inf,-Inf
misc/cari,-Inf,-Inf,-Inf,-Inf
misc/case9,-Inf,-Inf,Inf,3.68471327860591666516667059747919637e+01
misc/cat_ears_2_1,-Inf,-Inf,1.00170126443562723829207378751813952e+00,-Inf
misc/cat_ears_2_4,-Inf,-Inf,-Inf,-Inf
misc/cat_ears_3_1,-Inf,-Inf,8.38283954383223604884084487187137029e-01,-Inf
misc/cat_ears_3_4,-Inf,-Inf,-Inf,-Inf
misc/cat_ears_4_1,-Inf,-Inf,-Inf,3.39728754597368113365993798669086919e-01
misc/cat_ears_4_4,-Inf,-Inf,-Inf,-Inf
misc/cavity01,-Inf,-Inf,-Inf,-Inf
misc/cavity02,-Inf,-Inf,-Inf,-Inf
misc/cavity03,-Inf,-Inf,-Inf,-Inf
misc/cavity04,-Inf,-Inf,Inf,Inf
misc/cavity05,-Inf,-Inf,-Inf,-Inf
misc/cavity06,-Inf,-Inf,-Inf,-Inf
misc/cavity07,-Inf,-Inf,-Inf,7.36561198215233284119265438170314185e+00
misc/cavity08,-Inf,-Inf,-Inf,-Inf
misc/cavity09,-Inf,-Inf,-Inf,Inf
misc/cavity10,-Inf,-Inf,-Inf,-Inf
misc/cca,-Inf,-Inf,-Inf,-Inf
misc/ccc,-Inf,-Inf,-Inf,-Inf
misc/cdde1,-Inf,-Inf,-Inf,-Inf
misc/cdde2,-Inf,-Inf,-Inf,-Inf
misc/cdde3,-Inf,-Inf,-Inf,-Inf
misc/cdde4,-Inf,-Inf,-Inf,-Inf
misc/cdde5,-Inf,-Inf,-Inf,Inf
misc/cdde6,-Inf,-Inf,-Inf,Inf
misc/cegb2802,-Inf,-Inf,-Inf,-Inf
misc/cegb2919,-Inf,-Inf,-Inf,-Inf
misc/cegb3024,-Inf,-Inf,-Inf,-Inf
misc/cegb3306,-Inf,-Inf,-Inf,-Inf
misc/celegans_metabolic,-Inf,-Inf,5.03566988612428194076700625173649984e-01,5.66857688771850031790796894890560191e-01
misc/celegansneural,-Inf,-Inf,8.04142540376266323891336270833806643e-01,7.72484125266751459404528646411700348e-01
misc/cell1,-Inf,-Inf,-Inf,-Inf
misc/cell2,-Inf,-Inf,-Inf,-Inf
misc/cep1,-Inf,-Inf,4.22210570166518047339873490485622721e+00,-Inf
misc/cfinder-google,-Inf,-Inf,Inf,-Inf
misc/ch,-Inf,-Inf,-Inf,-Inf
misc/ch3-3-b1,-Inf,-Inf,-Inf,-Inf
misc/ch3-3-b2,-Inf,-Inf,-Inf,-Inf
misc/ch4-4-b1,-Inf,-Inf,-Inf,1.82542503776511642826980330652666351e-01
misc/ch4-4-b2,-Inf,-Inf,-Inf,2.39897331821194115309548824290085753e-01
misc/ch4-4-b3,-Inf,-Inf,7.33488194214416409956060979617483874e-01,7.08380516448081249507148758975433762e-01
misc/ch5-5-b1,-Inf,-Inf,-Inf,-Inf
misc/ch5-5-b2,-Inf,-Inf,-Inf,-Inf
misc/ch5-5-b3,-Inf,-Inf,1.06651385548897013435234096580938932e+00,5.42750016331107316896682762716340197e-01
misc/ch5-5-b4,-Inf,-Inf,-Inf,6.73003251466232902477766550801958702e-01
misc/ch6-6-b1,-Inf,-Inf,-Inf,-Inf
misc/ch6-6-b2,-Inf,-Inf,-Inf,-Inf
misc/ch6-6-b3,-Inf,-Inf,2.64410258467297818078792458722113922e+00,-Inf
misc/ch6-6-b4,-Inf,-Inf,1.99835449599108813753455300004524760e+00,-Inf
misc/ch6-6-b5,-Inf,-Inf,-Inf,-Inf
misc/ch7-6-b1,-Inf,-Inf,-Inf,-Inf
misc/ch7-6-b2,-Inf,-Inf,-Inf,-Inf
misc/ch7-6-b3,-Inf,-Inf,-Inf,-Inf
misc/ch7-6-b4,-Inf,-Inf,-Inf,-Inf
misc/ch7-6-b5,-Inf,-Inf,-Inf,-Inf
misc/ch7-7-b1,-Inf,-Inf,-Inf,-Inf
misc/ch7-7-b2,-Inf,-Inf,-Inf,-Inf
misc/ch7-8-b1,-Inf,-Inf,-Inf,-Inf
misc/ch7-8-b2,-Inf,-Inf,-Inf,-Inf
misc/ch7-9-b1,-Inf,-Inf,-Inf,-Inf
misc/ch7-9-b2,-Inf,-Inf,-Inf,-Inf
misc/ch8-8-b1,-Inf,-Inf,-Inf,-Inf
misc/ch8-8-b2,-Inf,-Inf,-Inf,-Inf
misc/chesapeake,-Inf,-Inf,-Inf,-Inf
misc/circuit204,-Inf,-Inf,-Inf,-Inf
misc/circuit_1,-Inf,-Inf,-Inf,-Inf
misc/circuit_2,-Inf,-Inf,-Inf,-Inf
misc/circuit_3,-Inf,-Inf,-Inf,-Inf
misc/cis-n4c6-b1,-Inf,-Inf,-Inf,9.09730590945207969242611437843571508e-01
misc/cis-n4c6-b13,-Inf,-Inf,-Inf,-Inf
misc/cis-n4c6-b14,-Inf,-Inf,2.65733617780742895691879840490481553e+00,9.55253651924359534828715792499515061e-01
misc/cis-n4c6-b15,-Inf,-Inf,-Inf,-Inf
misc/cis-n4c6-b2,-Inf,-Inf,-Inf,-Inf
misc/cis-n4c6-b3,-Inf,-Inf,-Inf,1.49269674502257667670135948602555623e+00
misc/cis-n4c6-b4,-Inf,-Inf,-Inf,-Inf
misc/ck104,-Inf,-Inf,1.77702775654335907280242473134435767e+00,7.00010735042326664723855053620272766e-01
misc/ck400,-Inf,-Inf,-Inf,-Inf
misc/ck656,-Inf,-Inf,-Inf,-Inf
misc/co5,-Inf,-Inf,-Inf,1.48147931510483437985963911150858907e+00
misc/co9,-Inf,-Inf,-Inf,-Inf
misc/coater1,-Inf,-Inf,-Inf,-Inf
misc/commanche_dual,-Inf,-Inf,-Inf,-Inf
misc/complex,-Inf,-Inf,-Inf,-Inf
misc/cond-mat,-Inf,-Inf,-Inf,-Inf
misc/contiguous-usa,-Inf,-Inf,6.01195175150157851926899945656571309e-01,-Inf
misc/copter1,-Inf,-Inf,-Inf,-Inf
misc/cora_agm_fcl_aid,-Inf,-Inf,-Inf,-Inf
misc/cora_subelj,-Inf,-Inf,-Inf,-Inf
misc/cq5,-Inf,-Inf,3.71482722616741406467929921772081262e+00,-Inf
misc/cq9,-Inf,-Inf,Inf,3.59786098217402852256672515330696882e+00
misc/cr42,-Inf,-Inf,5.45134908980216173873953133855636851e+00,6.19520922820944150792773426862075399e-01
misc/crack,-Inf,-Inf,-Inf,-Inf
misc/crack_dual,-Inf,-Inf,-Inf,-Inf
misc/crew1,-Inf,-Inf,-Inf,-Inf
misc/cryg2500,-Inf,-Inf,-Inf,-Inf
misc/crystm01,-Inf,-Inf,-Inf,-Inf
misc/cs4,-Inf,-Inf,-Inf,-Inf
misc/cti,-Inf,-Inf,-Inf,-Inf
misc/curtis54,-Inf,-Inf,9.54845020655261679270458937321037531e-01,-Inf
misc/cvxqp3,-Inf,-Inf,-Inf,-Inf
misc/d_dyn,-Inf,-Inf,4.41206178586186409936107434376087249e-01,7.00389025657483219307794436582551713e-01
misc/d_dyn1,-Inf,-Inf,-Inf,7.61620555365134484242515748699411745e-01
misc/d_ss,-Inf,-Inf,-Inf,6.00745587340286025820312583487273265e-01
misc/dano3mip,-Inf,-Inf,-Inf,-Inf
misc/data,-Inf,-Inf,-Inf,-Inf
misc/dblp-cite,-Inf,-Inf,-Inf,-Inf
misc/de063155,-Inf,-Inf,6.69389924212389018545030175298002514e+01,Inf
misc/de063157,-Inf,-Inf,Inf,Inf
misc/de080285,-Inf,-Inf,7.61596983932767400276060194623351145e+00,5.52237620860344071601705431340413025e+00
misc/delaunay_n10,-Inf,-Inf,-Inf,-Inf
misc/delaunay_n11,-Inf,-Inf,-Inf,-Inf
misc/delaunay_n12,-Inf,-Inf,-Inf,-Inf
misc/delaunay_n13,-Inf,-Inf,-Inf,-Inf
misc/delaunay_n14,-Inf,-Inf,-Inf,-Inf
misc/delaunay_n15,-Inf,-Inf,-Inf,-Inf
misc/delf,-Inf,-Inf,-Inf,-Inf
misc/deter0,-Inf,-Inf,Inf,Inf
misc/deter1,-Inf,-Inf,Inf,-Inf
misc/deter2,-Inf,-Inf,-Inf,-Inf
misc/deter3,-Inf,-Inf,-Inf,Inf
misc/deter4,-Inf,-Inf,-Inf,-Inf
misc/deter5,-Inf,-Inf,-Inf,-Inf
misc/deter6,-Inf,-Inf,-Inf,1.03154215002033832463218728696977546e+01
misc/deter7,-Inf,-Inf,-Inf,Inf
misc/deter8,-Inf,-Inf,-Inf,1.99929370895403041768257270697462927e+00
misc/df2177,-Inf,-Inf,Inf,-Inf
misc/diag,-Inf,-Inf,-Inf,-Inf
misc/dictionary28,-Inf,-Inf,-Inf,-Inf
misc/divorce,-Inf,-Inf,Inf,-Inf
misc/dolphins,-Inf,-Inf,-Inf,-Inf
misc/dtoc,-Inf,-Inf,-Inf,-Inf
misc/dw1024,-Inf,-Inf,1.18179498386428724727272094574164643e+00,8.22558851531242729898866986175333695e-01
misc/dw2048,-Inf,-Inf,1.18179498386428724727272094574164643e+00,8.22558851531242729898866986175333695e-01
misc/dw256A,-Inf,-Inf,1.77716961314798332116854786210989386e+00,9.57893879155371079204834171676408765e-01
misc/dw256B,-Inf,-Inf,-Inf,1.83818861499929478015659421807153540e+00
misc/dw4096,-Inf,-Inf,-Inf,2.55665473872395192717707358559271013e+00
misc/dw8192,-Inf,-Inf,-Inf,2.24886718914925054168080158709800006e+00
misc/dwa512,-Inf,-Inf,-Inf,1.58371256220851791162460137051576937e+00
misc/dwt_1005,-Inf,-Inf,-Inf,-Inf
misc/dwt_1007,-Inf,-Inf,-Inf,-Inf
misc/dwt_1242,-Inf,-Inf,-Inf,-Inf
misc/dwt_162,-Inf,-Inf,7.39093013886780421247298648401932437e-01,1.01469047570419330525321206679914354e+00
misc/dwt_193,-Inf,-Inf,9.73304398843958490840070437880307280e-01,1.01148794938909746557608364646426984e+00
misc/dwt_198,-Inf,-Inf,4.38812275452104261609621583417919568e-01,-Inf
misc/dwt_209,-Inf,-Inf,6.62419812650401774941757324423847636e-01,7.91493174313272907175603632627877066e-01
misc/dwt_221,-Inf,-Inf,2.14031526625106836814183010792151323e+00,3.44720024073608698401789247629934409e-01
misc/dwt_234,-Inf,-Inf,1.07482006788603898307885691506690116e+00,9.21005034736160171575979712192686185e-01
misc/dwt_245,-Inf,-Inf,1.17862527714340532082668732517770366e+00,9.48767115732330060125963986025323518e-01
misc/dwt_2680,-Inf,-Inf,-Inf,-Inf
misc/dwt_307,-Inf,-Inf,1.27949911075405328421169044374757423e+00,1.01398807755525712399722454765248798e+00
misc/dwt_310,-Inf,-Inf,1.13310627837552745330322052856785914e+00,1.05842793922558958777786540583603826e+00
misc/dwt_346,-Inf,-Inf,-Inf,8.10121482223303062079118464576627986e-01
misc/dwt_361,-Inf,-Inf,1.22513186671678214727272877034712813e+00,9.97367707959542092886368316644724410e-01
misc/dwt_419,-Inf,-Inf,-Inf,1.29818071070917321143877039467891422e+00
misc/dwt_492,-Inf,-Inf,-Inf,9.33493575711483104144954223481912215e-01
misc/dwt_503,-Inf,-Inf,-Inf,1.49543924704933881934409195821198081e+00
misc/dwt_512,-Inf,-Inf,-Inf,1.04908288788257207920546482413740126e+00
misc/dwt_59,-Inf,-Inf,1.07517487543111993027471288243086694e+00,-Inf
misc/dwt_592,-Inf,-Inf,-Inf,7.77419276842684787822945579682491426e-01
misc/dwt_607,-Inf,-Inf,-Inf,1.29992368976267356309866977508451577e+00
misc/dwt_66,-Inf,-Inf,8.85085451148986836551360565990044653e-01,7.80575142769723910166438775276247807e-01
misc/dwt_72,-Inf,-Inf,4.33449976573835300485869994693474857e-01,5.22940839085645096654149905509368537e-01
misc/dwt_758,-Inf,-Inf,-Inf,-Inf
misc/dwt_869,-Inf,-Inf,-Inf,4.33175973972305007595769696527564008e-01
misc/dwt_87,-Inf,-Inf,1.04718378869998222191542248611689061e+00,7.58502486532461064131610572796369849e-01
misc/dwt_878,-Inf,-Inf,-Inf,-Inf
misc/dwt_918,-Inf,-Inf,-Inf,6.92028059124016737198195749535164898e-01
misc/dwt_992,-Inf,-Inf,-Inf,-Inf
misc/eco-foodweb-baydry,-Inf,-Inf,Inf,1.10138416725635680038034783431299924e+00
misc/eco-foodweb-baywet,-Inf,-Inf,-Inf,-Inf
misc/ego-facebook,-Inf,-Inf,-Inf,-Inf
misc/ego-gplus,-Inf,-Inf,-Inf,-Inf
misc/ego-twitter,-Inf,-Inf,-Inf,-Inf
misc/email,-Inf,-Inf,-Inf,7.51120099598575975932636452630542759e-01
misc/epb0,-Inf,-Inf,-Inf,-Inf
misc/eris1176,-Inf,-Inf,-Inf,-Inf
misc/escorts,-Inf,-Inf,-Inf,-Inf
misc/eurqsa,-Inf,-Inf,-Inf,-Inf
misc/ex10,-Inf,-Inf,-Inf,-Inf
misc/ex10hs,-Inf,-Inf,-Inf,-Inf
misc/ex12,-Inf,-Inf,Inf,-Inf
misc/ex13,-Inf,-Inf,-Inf,-Inf
misc/ex14,-Inf,-Inf,-Inf,8.95494671746603099800434704758250838e-01
misc/ex15,-Inf,-Inf,-Inf,-Inf
misc/ex20,-Inf,-Inf,-Inf,Inf
misc/ex21,-Inf,-Inf,Inf,-Inf
misc/ex22,-Inf,-Inf,Inf,Inf
misc/ex23,-Inf,-Inf,Inf,-Inf
misc/ex24,-Inf,-Inf,-Inf,Inf
misc/ex25,-Inf,-Inf,3.17916847281263862276729878224339950e+00,7.36862161956788204113641883513462137e+00
misc/ex27,-Inf,-Inf,-Inf,-Inf
misc/ex29,-Inf,-Inf,-Inf,-Inf
misc/ex3,-Inf,-Inf,-Inf,-Inf
misc/ex32,-Inf,-Inf,-Inf,-Inf
misc/ex33,-Inf,-Inf,-Inf,-Inf
misc/ex36,-Inf,-Inf,-Inf,-Inf
misc/ex3sta1,-Inf,-Inf,-Inf,-Inf
misc/ex7,-Inf,-Inf,-Inf,-Inf
misc/ex9,-Inf,-Inf,-Inf,-Inf
misc/extr1,-Inf,-Inf,-Inf,1.08270702742870177579433112107247401e+01
misc/extr1b,-Inf,-Inf,-Inf,8.47763609269137561098172550205111803e+00
misc/farm,-Inf,-Inf,-Inf,3.56283625113758238228142802356012973e-01
misc/fd12,-Inf,-Inf,Inf,Inf
misc/fd15,-Inf,-Inf,-Inf,Inf
misc/fd18,-Inf,-Inf,-Inf,Inf
misc/fe_4elt2,-Inf,-Inf,-Inf,-Inf
misc/fe_body,-Inf,-Inf,-Inf,-Inf
misc/fe_sphere,-Inf,-Inf,-Inf,-Inf
misc/filter2D,-Inf,-Inf,Inf,7.23280505784599648139983339041557145e+01
misc/finance256,-Inf,-Inf,-Inf,-Inf
misc/flower_4_1,-Inf,-Inf,4.37856376242082318720004501727463745e-01,4.38509257483427009706035616842991868e-01
misc/flower_4_4,-Inf,-Inf,-Inf,-Inf
misc/flower_5_1,-Inf,-Inf,7.17500280507089526963360760220544295e-01,6.19945861231777069806128276648934474e-01
misc/flower_5_4,-Inf,-Inf,-Inf,-Inf
misc/flower_7_1,-Inf,-Inf,-Inf,9.87210070369235399263734273666990134e-01
misc/flower_8_1,-Inf,-Inf,-Inf,7.60235929953536855507484412655461281e-01
misc/flowmeter0,-Inf,-Inf,Inf,7.05728777873621908905648547765356836e+01
misc/foldoc,-Inf,-Inf,-Inf,-Inf
misc/fome11,-Inf,-Inf,-Inf,-Inf
misc/foodweb-baydry,-Inf,-Inf,-Inf,1.07725772442348788561673739084723282e+00
misc/foodweb-baywet,-Inf,-Inf,1.33395377282334080002321811737659699e+01,1.34490083909358004377037256784910395e+00
misc/football,-Inf,-Inf,Inf,-Inf
misc/ford1,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_01,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_02,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_03,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_04,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_05,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_06,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_07,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_08,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_09,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_10,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_11,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_12,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_13,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_14,-Inf,-Inf,3.79809364386914930583938290355528206e+02,1.27625075150704124846359422476515894e+02
misc/fpga_dcop_15,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_16,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_17,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_18,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_19,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_20,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_21,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_22,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_23,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_24,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_25,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_26,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_27,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_28,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_29,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_30,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_31,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_32,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_33,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_34,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_35,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_36,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_37,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_38,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_39,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_40,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_41,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_42,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_43,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_44,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_45,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_46,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_47,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_48,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_49,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_50,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_51,-Inf,-Inf,-Inf,-Inf
misc/fpga_trans_01,-Inf,-Inf,-Inf,-Inf
misc/fpga_trans_02,-Inf,-Inf,-Inf,-Inf
misc/fs-FA,-Inf,-Inf,-Inf,-Inf
misc/fs-adjnoun_adj_copperfield,-Inf,-Inf,3.54361115600299274708003865665728716e-01,-Inf
misc/fs_183_1,-Inf,-Inf,-Inf,-Inf
misc/fs_183_3,-Inf,-Inf,-Inf,-Inf
misc/fs_183_4,-Inf,-Inf,Inf,Inf
misc/fs_183_6,-Inf,-Inf,Inf,Inf
misc/fs_541_1,-Inf,-Inf,-Inf,1.56159655381298601865329258134519946e+00
misc/fs_541_2,-Inf,-Inf,-Inf,-Inf
misc/fs_541_3,-Inf,-Inf,-Inf,2.30345113347431843672618059462172673e+00
misc/fs_541_4,-Inf,-Inf,-Inf,2.05339114419994873725020948128830726e+00
misc/fs_680_1,-Inf,-Inf,-Inf,-Inf
misc/fs_680_2,-Inf,-Inf,-Inf,-Inf
misc/fs_680_3,-Inf,-Inf,-Inf,-Inf
misc/fs_760_1,-Inf,-Inf,-Inf,-Inf
misc/fs_760_2,-Inf,-Inf,-Inf,-Inf
misc/fs_760_3,-Inf,-Inf,-Inf,-Inf
misc/fv1,-Inf,-Inf,-Inf,-Inf
misc/fv2,-Inf,-Inf,-Inf,-Inf
misc/fv3,-Inf,-Inf,-Inf,-Inf
misc/fxm2-16,-Inf,-Inf,-Inf,1.09762507944088385438729930795854877e+00
misc/fxm2-6,-Inf,-Inf,5.53583562433510895743250114563131105e+00,4.21200685845564068497520666303384038e-01
misc/fxm3_6,-Inf,-Inf,-Inf,-Inf
misc/g3rmt3m3,-Inf,-Inf,-Inf,-Inf
misc/g7jac010,-Inf,-Inf,-Inf,-Inf
misc/g7jac010sc,-Inf,-Inf,-Inf,Inf
misc/g7jac020,-Inf,-Inf,-Inf,-Inf
misc/g7jac020sc,-Inf,-Inf,-Inf,Inf
misc/gams10a,-Inf,-Inf,1.41281643762423114543020493038050736e+00,-Inf
misc/gams10am,-Inf,-Inf,9.09947840192793375475338732045987979e-01,6.87701711288418592954650121773367536e-01
misc/gams30a,-Inf,-Inf,-Inf,-Inf
misc/gams30am,-Inf,-Inf,1.25981809550348896371771914885058561e+00,1.79297187173458117714042468563674614e+00
misc/gams60am,-Inf,-Inf,3.38962158496837733281341983566986689e+00,1.67597097276766190109352505956127601e+00
misc/garon1,-Inf,-Inf,-Inf,-Inf
misc/gas11,-Inf,-Inf,Inf,Inf
misc/ge,-Inf,-Inf,-Inf,3.55157922612027417971202732960815122e+00
misc/gemat1,-Inf,-Inf,-Inf,9.69875745935191222848206835539118890e-01
misc/gemat11,-Inf,-Inf,Inf,9.61557276671410497236270091022302272e-01
misc/gemat12,-Inf,-Inf,-Inf,-Inf
misc/gen,-Inf,-Inf,-Inf,-Inf
misc/gen1,-Inf,-Inf,-Inf,-Inf
misc/gent113,-Inf,-Inf,1.05778841996628375146185769088422665e+00,5.15076439389073721067749626896884266e-01
misc/geom,-Inf,-Inf,-Inf,-Inf
misc/gr_30_30,-Inf,-Inf,-Inf,-Inf
misc/gre_1107,-Inf,-Inf,-Inf,1.04228949464972572093412103973506877e+00
misc/gre_115,-Inf,-Inf,3.26574682036613777050070512798975316e-01,2.38458395116560253846195830263985910e-01
misc/gre_185,-Inf,-Inf,8.58973279671167469562910086356741364e-01,4.07456001768043036820096560538001565e-01
misc/gre_216a,-Inf,-Inf,5.48842427566651314796065065966707343e-01,-Inf
misc/gre_216b,-Inf,-Inf,4.89837983560297655425540377386612873e-01,-Inf
misc/gre_343,-Inf,-Inf,-Inf,6.97768444852771403865637322928198406e-01
misc/gre_512,-Inf,-Inf,-Inf,7.94337138606762385926589375775456688e-01
misc/grid1,-Inf,-Inf,9.12509163017947802394101000655898314e-01,-Inf
misc/grid1_dual,-Inf,-Inf,1.83243742214087707574915946802804855e+00,-Inf
misc/grid2,-Inf,-Inf,-Inf,-Inf
misc/grid2_dual,-Inf,-Inf,-Inf,-Inf
misc/hep-th,-Inf,-Inf,-Inf,-Inf
misc/hor_131,-Inf,-Inf,-Inf,1.88631128728613580842922474564829589e+01
misc/hydr1,-Inf,-Inf,-Inf,-Inf
misc/hydr1c,-Inf,-Inf,-Inf,-Inf
misc/ibm32,-Inf,-Inf,-Inf,-Inf
misc/iiasa,-Inf,-Inf,-Inf,-Inf
misc/illc1033,-Inf,-Inf,-Inf,-Inf
misc/illc1850,-Inf,-Inf,-Inf,5.27830764239787664546082221038062781e-01
misc/impcol_a,-Inf,-Inf,Inf,7.10709838713207444426073745686550484e-01
misc/impcol_b,-Inf,-Inf,1.43319165843571389773945774076256658e+01,-Inf
misc/impcol_c,-Inf,-Inf,1.10185998862387707118938717110176068e+00,2.91596861815569590198480873115055324e-01
misc/impcol_d,-Inf,-Inf,1.71215841028784192510810847030736865e+00,4.58708671254710843066264051529167043e-01
misc/impcol_e,-Inf,-Inf,1.75121511247362756551055292345091691e+00,8.70440164549825918902279832643651656e-01
misc/init_adder1,-Inf,-Inf,-Inf,-Inf
misc/iprob,-Inf,-Inf,-Inf,-Inf
misc/jagmesh1,-Inf,-Inf,-Inf,-Inf
misc/jagmesh2,-Inf,-Inf,-Inf,-Inf
misc/jagmesh3,-Inf,-Inf,Inf,-Inf
misc/jagmesh4,-Inf,-Inf,-Inf,-Inf
misc/jagmesh5,-Inf,-Inf,-Inf,-Inf
misc/jagmesh6,-Inf,-Inf,-Inf,-Inf
misc/jagmesh7,-Inf,-Inf,-Inf,-Inf
misc/jagmesh8,-Inf,-Inf,-Inf,-Inf
misc/jagmesh9,-Inf,-Inf,6.44389176892798500767386432463939261e+00,-Inf
misc/jan99jac020,-Inf,-Inf,-Inf,-Inf
misc/jan99jac020sc,-Inf,-Inf,1.31755845874158398054653973701978803e+02,Inf
misc/jan99jac040,-Inf,-Inf,-Inf,Inf
misc/jan99jac040sc,-Inf,-Inf,Inf,-Inf
misc/jazz,-Inf,-Inf,6.72965249136049840484033260334331562e-01,1.62202883164009957495463192163687515e+00
misc/jendrec1,-Inf,-Inf,6.94446073287627731834969096344193946e+00,7.90861809628141108153144022607388310e-01
misc/jnlbrng1,-Inf,-Inf,-Inf,-Inf
misc/jpwh_991,-Inf,-Inf,1.18208432738658177538399979973777566e+00,5.76426596696150033786634286850132311e-01
misc/karate,-Inf,-Inf,-Inf,-Inf
misc/kl02,-Inf,-Inf,5.83885396835328027272040974311930999e+00,-Inf
misc/kleemin,-Inf,-Inf,1.24418729189525239859483188143728604e+01,-Inf
misc/klein-b1,-Inf,-Inf,-Inf,3.49171448546120918815646798025948470e-02
misc/klein-b2,-Inf,-Inf,-Inf,1.12879717157126725239278513332722545e-02
misc/kneser_6_2_1,-Inf,-Inf,-Inf,-Inf
misc/kneser_8_3_1,-Inf,-Inf,-Inf,-Inf
misc/l30,-Inf,-Inf,Inf,Inf
misc/l9,-Inf,-Inf,-Inf,Inf
misc/lap_25,-Inf,-Inf,1.04444645021087773593865333938943144e+01,-Inf
misc/large,-Inf,-Inf,-Inf,Inf
misc/lasagne-spanishbook,-Inf,-Inf,-Inf,-Inf
misc/laser,-Inf,-Inf,-Inf,-Inf
misc/lesmis,-Inf,-Inf,-Inf,6.59203760063117561352460732393542236e-01
misc/lhr01,-Inf,-Inf,Inf,2.97341794187265542329737982348028398e+01
misc/lhr02,-Inf,-Inf,-Inf,-Inf
misc/lns_131,-Inf,-Inf,2.85339856424008211281622469375667779e+00,8.58349873264269696396318452103384949e-01
misc/lns_3937,-Inf,-Inf,-Inf,2.44468508093173753399505266371334629e+00
misc/lns_511,-Inf,-Inf,-Inf,Inf
misc/lnsp3937,-Inf,-Inf,-Inf,1.88677621794065479456992250795522694e+00
misc/lnsp_131,-Inf,-Inf,-Inf,1.26959993609891793976229083604548804e+00
misc/lnsp_511,-Inf,-Inf,Inf,Inf
misc/lock1074,-Inf,-Inf,-Inf,-Inf
misc/lock2232,-Inf,-Inf,-Inf,-Inf
misc/lock3491,-Inf,-Inf,-Inf,-Inf
misc/lock_700,-Inf,-Inf,-Inf,-Inf
misc/lop163,-Inf,-Inf,5.73216363987782127190629594229009300e-01,1.45611410512587236366541053086339056e+00
misc/lp22,-Inf,-Inf,-Inf,-Inf
misc/lp_25fv47,-Inf,-Inf,Inf,-Inf
misc/lp_80bau3b,-Inf,-Inf,3.74840247385226037921814681378076782e+01,3.23621710598302047912431567490104041e+01
misc/lp_adlittle,-Inf,-Inf,-Inf,Inf
misc/lp_afiro,-Inf,-Inf,Inf,3.24591047274000308795251285875594510e-01
misc/lp_agg,-Inf,-Inf,6.29218739725705438829975892568372998e-01,7.38807241573961659546709851897683284e-01
misc/lp_agg2,-Inf,-Inf,1.39962115106331016249373930791121156e+00,7.65358347995503951799311634829831153e-01
misc/lp_agg3,-Inf,-Inf,1.17593012048978217427153826423732472e+00,7.89993043770379272149520906528395557e-01
misc/lp_bandm,-Inf,-Inf,6.14042829987284311625105480587290546e-01,3.65951707820224118052782796863015176e-01
misc/lp_beaconfd,-Inf,-Inf,1.22367799696789033658547493489830512e+00,5.40322788839557616790377607554211512e-01
misc/lp_blend,-Inf,-Inf,-Inf,5.02246113064952766758313843566028350e-01
misc/lp_bnl1,-Inf,-Inf,7.73019822406444431231566539201977647e-01,6.83976686044986329802599813314012375e-01
misc/lp_bnl2,-Inf,-Inf,Inf,Inf
misc/lp_bore3d,-Inf,-Inf,1.05373519419295893511145251484965061e+00,1.16318227889525202011997151703169188e+00
misc/lp_brandy,-Inf,-Inf,-Inf,Inf
misc/lp_capri,-Inf,-Inf,1.11358178000619446730750122479008247e+00,6.77627067265026991045164335710726927e-01
misc/lp_cre_a,-Inf,-Inf,-Inf,-Inf
misc/lp_cre_c,-Inf,-Inf,-Inf,9.27378246061276975016354759110623608e-01
misc/lp_cycle,-Inf,-Inf,Inf,6.85963244807425173212781414729057050e-01
misc/lp_czprob,-Inf,-Inf,-Inf,-Inf
misc/lp_d2q06c,-Inf,-Inf,9.93563308921255221181093367526190222e+00,3.83085348290867223904504485210959964e+01
misc/lp_d6cube,-Inf,-Inf,-Inf,2.47696828971951363013931294269409215e+00
misc/lp_degen2,-Inf,-Inf,2.46173162791371622055349653126743335e+00,9.90609620312109477995171614006757555e-01
misc/lp_degen3,-Inf,-Inf,1.09320326581829699833971557587184638e+00,-Inf
misc/lp_dfl001,-Inf,-Inf,-Inf,-Inf
misc/lp_e226,-Inf,-Inf,-Inf,5.54882630450444059480822480096171856e-01
misc/lp_etamacro,-Inf,-Inf,-Inf,-Inf
misc/lp_fffff800,-Inf,-Inf,1.29188930567668747482943946339756619e+00,3.55516630121743788863175270467349493e-01
misc/lp_finnis,-Inf,-Inf,-Inf,1.61162713979038427057596206937344272e+00
misc/lp_fit1d,-Inf,-Inf,-Inf,-Inf
misc/lp_fit1p,-Inf,-Inf,-Inf,-Inf
misc/lp_fit2d,-Inf,-Inf,Inf,-Inf
misc/lp_fit2p,-Inf,-Inf,-Inf,-Inf
misc/lp_ganges,-Inf,-Inf,6.00313205650675387936838841515033188e-01,1.05837136440722601114964937691961651e+00
misc/lp_gfrd_pnc,-Inf,-Inf,-Inf,-Inf
misc/lp_greenbea,-Inf,-Inf,-Inf,Inf
misc/lp_greenbeb,-Inf,-Inf,-Inf,Inf
misc/lp_grow15,-Inf,-Inf,Inf,1.06319231332124820410105053464529992e+00
misc/lp_grow22,-Inf,-Inf,1.04828049594536075650653015292152433e+00,9.26873099479413983314760894401513986e-01
misc/lp_grow7,-Inf,-Inf,-Inf,8.41391529542923847581537804782712799e-01
misc/lp_israel,-Inf,-Inf,-Inf,-Inf
misc/lp_kb2,-Inf,-Inf,Inf,1.95105162020564078717608772316027204e-01
misc/lp_ken_07,-Inf,-Inf,-Inf,-Inf
misc/lp_ken_11,-Inf,-Inf,-Inf,-Inf
misc/lp_ken_13,-Inf,-Inf,-Inf,-Inf
misc/lp_lotfi,-Inf,-Inf,2.96863657699548735776814696721320968e-01,-Inf
misc/lp_maros,-Inf,-Inf,Inf,Inf
misc/lp_modszk1,-Inf,-Inf,2.15185973720333321494205492161257547e+00,9.65321679377135390036467708526960222e-01
misc/lp_nug05,-Inf,-Inf,8.16686756054868764329436104505334080e-01,9.67483837926086719515535265681242211e-01
misc/lp_nug06,-Inf,-Inf,-Inf,1.26408967768721326522387643523800413e+00
misc/lp_nug07,-Inf,-Inf,-Inf,-Inf
misc/lp_nug08,-Inf,-Inf,-Inf,-Inf
misc/lp_nug12,-Inf,-Inf,-Inf,-Inf
misc/lp_nug15,-Inf,-Inf,-Inf,-Inf
misc/lp_osa_07,-Inf,-Inf,Inf,-Inf
misc/lp_pds_02,-Inf,-Inf,-Inf,-Inf
misc/lp_pds_06,-Inf,-Inf,-Inf,-Inf
misc/lp_pds_10,-Inf,-Inf,-Inf,-Inf
misc/lp_perold,-Inf,-Inf,-Inf,Inf
misc/lp_pilot,-Inf,-Inf,2.36094133559135107260999819922770879e+00,1.07237022490472137426940239175881646e+00
misc/lp_pilot4,-Inf,-Inf,3.11121759918558740806666622398473981e+00,8.63376829160577345775761234515489942e-01
misc/lp_pilot87,-Inf,-Inf,-Inf,2.64436650757192578961856786842312014e+01
misc/lp_pilot_ja,-Inf,-Inf,-Inf,-Inf
misc/lp_pilot_we,-Inf,-Inf,-Inf,-Inf
misc/lp_pilotnov,-Inf,-Inf,-Inf,-Inf
misc/lp_qap12,-Inf,-Inf,-Inf,-Inf
misc/lp_qap15,-Inf,-Inf,-Inf,-Inf
misc/lp_qap8,-Inf,-Inf,-Inf,-Inf
misc/lp_recipe,-Inf,-Inf,3.68381694646432440752267797434200579e-01,-Inf
misc/lp_sc105,-Inf,-Inf,1.28388493656409843636326936118068688e+00,3.91415332244572758871037157877754832e-01
misc/lp_sc205,-Inf,-Inf,1.11373714946325163405625576869592330e+00,1.13011059597186564934574674154916332e+00
misc/lp_sc50a,-Inf,-Inf,5.63873818625793575265608228686316396e-01,4.55525898571457083125382153388515586e-01
misc/lp_sc50b,-Inf,-Inf,1.03458286037330233842537034108413509e+00,1.44363494910283524655176116658334429e+00
misc/lp_scagr25,-Inf,-Inf,1.98434831671576290218575013927091311e+00,1.30673222087126441078265231752284857e+00
misc/lp_scagr7,-Inf,-Inf,1.09188153658970918491671402447024761e+00,4.93377975928279756883884291611515935e-01
misc/lp_scfxm1,-Inf,-Inf,1.26394214550535682397597557906294717e+00,-Inf
misc/lp_scfxm2,-Inf,-Inf,1.05082862439097810667348060014415656e+00,6.90164888622202969130289246772846035e-01
misc/lp_scfxm3,-Inf,-Inf,-Inf,1.62414066505000658375561409137931875e+00
misc/lp_scorpion,-Inf,-Inf,-Inf,Inf
misc/lp_scrs8,-Inf,-Inf,-Inf,5.27653978563353576472244125995108073e-01
misc/lp_scsd1,-Inf,-Inf,-Inf,-Inf
misc/lp_scsd6,-Inf,-Inf,Inf,5.38900204414929984985044446353192061e+01
misc/lp_scsd8,-Inf,-Inf,-Inf,5.72908882077188905505946933291232413e+01
misc/lp_sctap1,-Inf,-Inf,1.51186888661442869739646199440943280e+00,8.36074968636854459897991938213886242e-01
misc/lp_sctap2,-Inf,-Inf,-Inf,-Inf
misc/lp_sctap3,-Inf,-Inf,-Inf,-Inf
misc/lp_share1b,-Inf,-Inf,3.93687653633951609353693090175247458e-01,6.89431063728508040645784085170064370e-01
misc/lp_share2b,-Inf,-Inf,-Inf,1.85583681161694811180551100046996715e+00
misc/lp_shell,-Inf,-Inf,1.26919032855359015265025034320429634e+00,-Inf
misc/lp_ship04l,-Inf,-Inf,-Inf,-Inf
misc/lp_ship04s,-Inf,-Inf,-Inf,-Inf
misc/lp_ship08l,-Inf,-Inf,-Inf,-Inf
misc/lp_ship08s,-Inf,-Inf,-Inf,-Inf
misc/lp_ship12l,-Inf,-Inf,-Inf,-Inf
misc/lp_ship12s,-Inf,-Inf,-Inf,-Inf
misc/lp_sierra,-Inf,-Inf,-Inf,-Inf
misc/lp_stair,-Inf,-Inf,1.66985746284650933710393042626631258e+00,7.11417532337669518823873059843474381e-01
misc/lp_standata,-Inf,-Inf,-Inf,-Inf
misc/lp_standgub,-Inf,-Inf,-Inf,-Inf
misc/lp_standmps,-Inf,-Inf,-Inf,8.79695646528977376337527430807249849e-01
misc/lp_stocfor1,-Inf,-Inf,8.20288441063004613776482019859906571e-01,6.39181534313393272075753106697046320e-01
misc/lp_stocfor2,-Inf,-Inf,-Inf,-Inf
misc/lp_stocfor3,-Inf,-Inf,-Inf,-Inf
misc/lp_truss,-Inf,-Inf,Inf,Inf
misc/lp_tuff,-Inf,-Inf,4.74738417911761276332188743613127176e+01,Inf
misc/lp_vtp_base,-Inf,-Inf,4.81211116911161398386663940890436019e-01,5.66288298839777858876174347828568824e-01
misc/lp_wood1p,-Inf,-Inf,-Inf,1.58296410949099556356243466840883861e+00
misc/lp_woodw,-Inf,-Inf,Inf,-Inf
misc/lpi_bgdbg1,-Inf,-Inf,5.73746517769339594253025418866882273e-01,2.19209260118370031392780566381137158e-01
misc/lpi_bgetam,-Inf,-Inf,-Inf,-Inf
misc/lpi_bgindy,-Inf,-Inf,-Inf,-Inf
misc/lpi_bgprtr,-Inf,-Inf,Inf,-Inf
misc/lpi_box1,-Inf,-Inf,5.56875116620190099644313781110489869e-01,1.75061455685339634802787948354177267e+00
misc/lpi_ceria3d,-Inf,-Inf,-Inf,-Inf
misc/lpi_chemcom,-Inf,-Inf,7.51485457197879753536118288246593251e-01,6.25780967968645969741410337316142061e-01
misc/lpi_cplex1,-Inf,-Inf,-Inf,-Inf
misc/lpi_cplex2,-Inf,-Inf,-Inf,-Inf
misc/lpi_ex72a,-Inf,-Inf,1.14140516897649448577407642328035787e+00,8.08729152197654214323211004757913254e-01
misc/lpi_ex73a,-Inf,-Inf,9.34932248487533406225325548934299315e-01,3.71805022936783100495684761417700179e-01
misc/lpi_forest6,-Inf,-Inf,6.24408780722185140965686636738965345e-01,5.74462501907700637910818033039056206e-01
misc/lpi_galenet,-Inf,-Inf,Inf,1.40175994871112093197529402447796677e-01
misc/lpi_gosh,-Inf,-Inf,-Inf,-Inf
misc/lpi_gran,-Inf,-Inf,1.07438510936811549506033908637750917e+00,2.42519148151115985551539290734136302e-01
misc/lpi_greenbea,-Inf,-Inf,6.30494359928712932371914531844000730e+00,Inf
misc/lpi_itest2,-Inf,-Inf,-Inf,1.03593255754249361806733350484545665e+00
misc/lpi_itest6,-Inf,-Inf,-Inf,-Inf
misc/lpi_klein1,-Inf,-Inf,-Inf,4.11100340761178703898877935109921849e-01
misc/lpi_klein2,-Inf,-Inf,1.20430155504768234522096207672553048e+00,6.91780252073559551772768769218153847e-01
misc/lpi_klein3,-Inf,-Inf,6.14487223372604437341358847853016764e+00,-Inf
misc/lpi_mondou2,-Inf,-Inf,-Inf,8.54910770780952889796749642434513916e-01
misc/lpi_pang,-Inf,-Inf,-Inf,8.07363371826298222839465442719560718e-01
misc/lpi_pilot4i,-Inf,-Inf,4.07990780530328406112236304628029903e+00,8.63376829160577345775761234515489942e-01
misc/lpi_qual,-Inf,-Inf,Inf,Inf
misc/lpi_reactor,-Inf,-Inf,-Inf,9.48008129386585830625485088317187459e-01
misc/lpi_refinery,-Inf,-Inf,-Inf,-Inf
misc/lpi_vol1,-Inf,-Inf,Inf,Inf
misc/lpi_woodinfe,-Inf,-Inf,1.34443023851257452101706011824934041e+01,-Inf
misc/lpl2,-Inf,-Inf,Inf,-Inf
misc/lpl3,-Inf,-Inf,-Inf,-Inf
misc/lshp1009,-Inf,-Inf,-Inf,-Inf
misc/lshp1270,-Inf,-Inf,-Inf,-Inf
misc/lshp1561,-Inf,-Inf,-Inf,-Inf
misc/lshp1882,-Inf,-Inf,-Inf,-Inf
misc/lshp2233,-Inf,-Inf,-Inf,-Inf
misc/lshp2614,-Inf,-Inf,-Inf,-Inf
misc/lshp3025,-Inf,-Inf,-Inf,-Inf
misc/lshp3466,-Inf,-Inf,-Inf,-Inf
misc/lshp_265,-Inf,-Inf,8.32002743304286441329218332703311554e-01,7.96379087046007920002482670738814859e-01
misc/lshp_406,-Inf,-Inf,-Inf,1.15869233111705784368443985770874217e+00
misc/lshp_577,-Inf,-Inf,-Inf,1.35820164241214722110354982121886517e+00
misc/lshp_778,-Inf,-Inf,-Inf,Inf
misc/lund_a,-Inf,-Inf,-Inf,-Inf
misc/lund_b,-Inf,-Inf,-Inf,-Inf
misc/lung1,-Inf,-Inf,-Inf,-Inf
misc/lutz30-23-b6,-Inf,-Inf,2.97213809820414808114720203212104223e+00,-Inf
misc/m3plates,-Inf,-Inf,-Inf,-Inf
misc/maayan-Stelzl,-Inf,-Inf,-Inf,-Inf
misc/maayan-faa,-Inf,-Inf,-Inf,-Inf
misc/maayan-figeys,-Inf,-Inf,-Inf,-Inf
misc/maayan-foodweb,-Inf,-Inf,-Inf,1.94769934356258594404337962388627821e+00
misc/maayan-pdzbase,-Inf,-Inf,1.10766669408425775294776586720231638e+00,7.63729718208572901434457943512364047e-01
misc/maayan-vidal,-Inf,-Inf,-Inf,-Inf
misc/mahindas,-Inf,-Inf,-Inf,-Inf
misc/man_5976,-Inf,-Inf,-Inf,-Inf
misc/mark3jac140,-Inf,-Inf,-Inf,-Inf
misc/mbeacxc,-Inf,-Inf,-Inf,1.10992624184008626048781182822383038e+00
misc/mbeaflw,-Inf,-Inf,-Inf,1.41577847017854402063469183020052741e+00
misc/mbeause,-Inf,-Inf,-Inf,7.48686049733989828888926215981186949e-01
misc/mcca,-Inf,-Inf,-Inf,-Inf
misc/mcfe,-Inf,-Inf,-Inf,1.13453993056777086062154845436752985e+00
misc/meg1,-Inf,-Inf,-Inf,-Inf
misc/meg4,-Inf,-Inf,-Inf,-Inf
misc/mesh1e1,-Inf,-Inf,5.35853338711978207552080128189655522e-01,-Inf
misc/mesh1em1,-Inf,-Inf,-Inf,1.45321461439508834363446522158689129e+00
misc/mesh1em6,-Inf,-Inf,1.21097915896723148679657663885294965e+00,-Inf
misc/mesh2e1,-Inf,-Inf,9.40417518864156288972955509130590402e-01,1.66293046574535419549152616010889718e+00
misc/mesh2em5,-Inf,-Inf,1.18430976762047712477208340826041876e+00,7.89175424241875066703564648183696175e-01
misc/mesh3e1,-Inf,-Inf,-Inf,5.40307389084309753643393492232123838e-01
misc/mesh3em5,-Inf,-Inf,-Inf,-Inf
misc/mhd3200b,-Inf,-Inf,-Inf,-Inf
misc/mhd4800b,-Inf,-Inf,-Inf,-Inf
misc/mhda416,-Inf,-Inf,-Inf,1.35280072661801823523104976099281193e+00
misc/mhdb416,-Inf,-Inf,-Inf,2.68504691517911764357672075730624426e+00
misc/mimo28x28_system,-Inf,-Inf,Inf,Inf
misc/mimo46x46_system,-Inf,-Inf,Inf,-Inf
misc/mimo8x8_system,-Inf,-Inf,Inf,2.59095672898036041929517858292907263e+01
misc/minnesota,-Inf,-Inf,-Inf,-Inf
misc/minsurfo,-Inf,-Inf,-Inf,-Inf
misc/misc-football,-Inf,-Inf,8.07973464953801306425439269480533654e-01,-Inf
misc/misc-jung-code-dep,-Inf,-Inf,-Inf,-Inf
misc/misc-lesmis,-Inf,-Inf,Inf,-Inf
misc/mk10-b1,-Inf,-Inf,-Inf,-Inf
misc/mk10-b2,-Inf,-Inf,-Inf,-Inf
misc/mk10-b3,-Inf,-Inf,-Inf,-Inf
misc/mk10-b4,-Inf,-Inf,-Inf,-Inf
misc/mk11-b1,-Inf,-Inf,-Inf,-Inf
misc/mk11-b2,-Inf,-Inf,1.28403011301546818145908435461842969e+01,-Inf
misc/mk11-b3,-Inf,-Inf,-Inf,-Inf
misc/mk11-b4,-Inf,-Inf,-Inf,-Inf
misc/mk11-b4b,-Inf,-Inf,-Inf,-Inf
misc/mk12-b1,-Inf,-Inf,-Inf,-Inf
misc/mk12-b2,-Inf,-Inf,-Inf,-Inf
misc/mk12-b5,-Inf,-Inf,4.37692312955238221954654831346975325e+00,-Inf
misc/mk9-b1,-Inf,-Inf,-Inf,-Inf
misc/mk9-b2,-Inf,-Inf,5.62287548632964869032433709966370099e-01,6.98829725659742322379894426494771347e-01
misc/mk9-b3,-Inf,-Inf,-Inf,3.60434957230205204449126519685788246e-01
misc/model1,-Inf,-Inf,Inf,1.08242902860148453686585913078552319e+00
misc/model2,-Inf,-Inf,5.18970976413467931642176706252848405e-01,1.04883683866657870967209385172376200e+00
misc/model3,-Inf,-Inf,-Inf,-Inf
misc/model4,-Inf,-Inf,1.36149463781406696343644090739221655e+01,4.33097996394159066779776245408359561e+01
misc/model5,-Inf,-Inf,-Inf,4.11920403025225197458237975908471460e+01
misc/model6,-Inf,-Inf,1.24363366010794646142722934675344448e+00,7.88342644693789335641041073091973916e-01
misc/model7,-Inf,-Inf,-Inf,-Inf
misc/model8,-Inf,-Inf,Inf,1.60644943644269874388814535709378967e+00
misc/model9,-Inf,-Inf,-Inf,5.24811010574509773183218015915212350e+00
misc/moreno_highschool,-Inf,-Inf,-Inf,2.93571302759521789568961489380519870e-01
misc/moreno_lesmis,-Inf,-Inf,3.48411716308503012779059205313024019e-01,-Inf
misc/moreno_mac,-Inf,-Inf,-Inf,4.47769583248838301349496820405643978e-01
misc/moreno_names,-Inf,-Inf,-Inf,-Inf
misc/moreno_oz,-Inf,-Inf,8.33590336510120475574019651883095134e-01,-Inf
misc/moreno_propro,-Inf,-Inf,-Inf,-Inf
misc/moreno_sampson,-Inf,-Inf,6.61467715306846311991100255371381699e+00,-Inf
misc/msc00726,-Inf,-Inf,-Inf,-Inf
misc/msc01050,-Inf,-Inf,-Inf,-Inf
misc/msc01440,-Inf,-Inf,-Inf,-Inf
misc/msc04515,-Inf,-Inf,-Inf,-Inf
misc/n2c6-b1,-Inf,-Inf,2.02087994370466804770943962686543007e+01,3.51631454423470728962830405400342637e-01
misc/n2c6-b10,-Inf,-Inf,-Inf,-Inf
misc/n2c6-b2,-Inf,-Inf,-Inf,1.36629006091778618747917482877651305e+00
misc/n2c6-b3,-Inf,-Inf,8.79890649175218418987161747288457897e-01,7.94630404726792641144126804779691342e-01
misc/n2c6-b4,-Inf,-Inf,-Inf,1.33484126796072964648271009624571219e+00
misc/n2c6-b5,-Inf,-Inf,-Inf,-Inf
misc/n2c6-b6,-Inf,-Inf,-Inf,1.97450743986649198247252142564215179e+00
misc/n2c6-b7,-Inf,-Inf,-Inf,-Inf
misc/n2c6-b8,-Inf,-Inf,-Inf,-Inf
misc/n2c6-b9,-Inf,-Inf,-Inf,8.73523028397226024020154052124993775e-01
misc/n3c4-b1,-Inf,-Inf,2.63201785789927230793457053534368409e-01,0.00000000000000000000000000000000000e+00
misc/n3c4-b2,-Inf,-Inf,-Inf,5.02812863001618305241946500221383072e-02
misc/n3c4-b3,-Inf,-Inf,-Inf,-Inf
misc/n3c4-b4,-Inf,-Inf,6.45385211375711716729239156839929311e-02,0.00000000000000000000000000000000000e+00
misc/n3c5-b1,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/n3c5-b2,-Inf,-Inf,-Inf,6.93641604331752293901002721849069404e-01
misc/n3c5-b3,-Inf,-Inf,8.27920375291339711170897766866163676e-01,-Inf
misc/n3c5-b4,-Inf,-Inf,4.02005231768149764543177564110227192e-01,2.47029549820635026608741776522429801e-01
misc/n3c5-b5,-Inf,-Inf,1.56917581311192042120532551589677342e+00,2.99445015196425775843002988650099496e-01
misc/n3c5-b6,-Inf,-Inf,-Inf,7.17230074273002306908424999838720894e-01
misc/n3c5-b7,-Inf,-Inf,6.11400713252213872787700712921538012e-01,7.49398988720215241136534873999648291e-01
misc/n3c6-b1,-Inf,-Inf,-Inf,4.05759677711850089286318303900218901e-01
misc/n3c6-b10,-Inf,-Inf,1.31732671991888360996139960288377375e+00,-Inf
misc/n3c6-b11,-Inf,-Inf,9.71000615140365304316031477797092232e-01,1.25204012539403777062228032086369646e+00
misc/n3c6-b2,-Inf,-Inf,-Inf,1.42846217941276733016394142324991910e+00
misc/n3c6-b3,-Inf,-Inf,8.79890649175218418987161747288457897e-01,-Inf
misc/n3c6-b4,-Inf,-Inf,-Inf,1.33484126796072964648271009624571219e+00
misc/n3c6-b5,-Inf,-Inf,-Inf,-Inf
misc/n3c6-b6,-Inf,-Inf,-Inf,-Inf
misc/n3c6-b7,-Inf,-Inf,-Inf,-Inf
misc/n3c6-b8,-Inf,-Inf,-Inf,-Inf
misc/n3c6-b9,-Inf,-Inf,-Inf,-Inf
misc/n4c5-b1,-Inf,-Inf,-Inf,-Inf
misc/n4c5-b10,-Inf,-Inf,1.54018980896306010351215741360025588e+00,4.39276249272001356508473500654343590e-01
misc/n4c5-b11,-Inf,-Inf,-Inf,1.44682096725583283743866303100192971e+00
misc/n4c5-b2,-Inf,-Inf,-Inf,1.56483973219037830795679504936422474e+00
misc/n4c5-b3,-Inf,-Inf,1.57370333271415404705230945293466382e+00,1.06067806103653310594691538969548682e+00
misc/n4c5-b4,-Inf,-Inf,-Inf,-Inf
misc/n4c5-b5,-Inf,-Inf,-Inf,1.42484701867175339234637487906816984e+00
misc/n4c5-b6,-Inf,-Inf,-Inf,-Inf
misc/n4c5-b7,-Inf,-Inf,-Inf,-Inf
misc/n4c5-b8,-Inf,-Inf,2.19799608274159040398167518694964278e+00,-Inf
misc/n4c5-b9,-Inf,-Inf,-Inf,-Inf
misc/n4c6-b1,-Inf,-Inf,-Inf,9.09730590945207969242611437843571508e-01
misc/n4c6-b13,-Inf,-Inf,-Inf,-Inf
misc/n4c6-b14,-Inf,-Inf,2.65733617780742895691879840490481553e+00,9.55253651924359534828715792499515061e-01
misc/n4c6-b15,-Inf,-Inf,-Inf,-Inf
misc/n4c6-b2,-Inf,-Inf,-Inf,-Inf
misc/n4c6-b3,-Inf,-Inf,-Inf,1.49269674502257667670135948602555623e+00
misc/n4c6-b4,-Inf,-Inf,-Inf,-Inf
misc/nasa1824,-Inf,-Inf,-Inf,-Inf
misc/nasa2146,-Inf,-Inf,-Inf,-Inf
misc/nasa4704,-Inf,-Inf,-Inf,-Inf
misc/ncvxqp1,-Inf,-Inf,-Inf,1.15344145605121605785203537529831395e+00
misc/ncvxqp9,-Inf,-Inf,-Inf,-Inf
misc/nemsafm,-Inf,-Inf,2.16851556042782915490174588628681947e+00,1.74594726906157385259868495640464794e+00
misc/nemscem,-Inf,-Inf,2.10995680704215089431625428328192625e+00,1.60116653355270500400576316568151880e+00
misc/nemspmm1,-Inf,-Inf,-Inf,-Inf
misc/nemspmm2,-Inf,-Inf,-Inf,Inf
misc/net25,-Inf,-Inf,Inf,-Inf
misc/netscience,-Inf,-Inf,-Inf,-Inf
misc/netz4504,-Inf,-Inf,-Inf,-Inf
misc/netz4504_dual,-Inf,-Inf,1.38704856436014203873765386473955570e+00,-Inf
misc/nl,-Inf,-Inf,9.95270218387786483746179409222947551e-01,1.02040735136532137178860003209225970e+00
misc/nnc1374,-Inf,-Inf,Inf,3.79592890480287544988048405341860698e+00
misc/nnc261,-Inf,-Inf,-Inf,8.92624335028182659305060817708416766e-01
misc/nnc666,-Inf,-Inf,-Inf,3.43251833182690932629561737657872067e+00
misc/nopoly,-Inf,-Inf,Inf,-Inf
misc/nopss_11k,-Inf,-Inf,Inf,2.05999333428938038541685784496914065e+01
misc/nos1,-Inf,-Inf,-Inf,1.13945135597698386268696140450457598e+00
misc/nos2,-Inf,-Inf,-Inf,-Inf
misc/nos3,-Inf,-Inf,-Inf,-Inf
misc/nos4,-Inf,-Inf,-Inf,Inf
misc/nos5,-Inf,-Inf,-Inf,-Inf
misc/nos6,-Inf,-Inf,-Inf,-Inf
misc/nos7,-Inf,-Inf,-Inf,-Inf
misc/nsic,-Inf,-Inf,-Inf,-Inf
misc/obstclae,-Inf,-Inf,-Inf,-Inf
misc/odepa400,-Inf,-Inf,-Inf,-Inf
misc/odepb400,-Inf,-Inf,Inf,6.41687684179605828790116234384818986e+01
misc/olm100,-Inf,-Inf,8.20447036244882905979263560286588301e+00,7.32065359584765649016498168443443985e-01
misc/olm1000,-Inf,-Inf,-Inf,Inf
misc/olm2000,-Inf,-Inf,-Inf,-Inf
misc/olm500,-Inf,-Inf,-Inf,1.17830758216324715782197783402655012e+00
misc/olm5000,-Inf,-Inf,-Inf,-Inf
misc/opsahl-openflights,-Inf,-Inf,-Inf,-Inf
misc/opsahl-powergrid,-Inf,-Inf,-Inf,-Inf
misc/opsahl-southernwomen,-Inf,-Inf,-Inf,2.16241665753871966556252429704492430e-01
misc/opsahl-ucforum,-Inf,-Inf,-Inf,9.60720097030178955969210140199978048e-01
misc/opsahl-ucsocial,-Inf,-Inf,-Inf,7.18968794540355647147056157653734716e-01
misc/opsahl-usairport,-Inf,-Inf,-Inf,3.41910782937573675021175726340203962e-01
misc/orsirr_1,-Inf,-Inf,-Inf,2.01242404679205218809909904519693713e+00
misc/orsirr_2,-Inf,-Inf,-Inf,2.07124346749327461354429980244259047e+01
misc/orsreg_1,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_01,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_02,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_03,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_04,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_05,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_06,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_07,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_08,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_09,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_10,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_11,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_12,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_13,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_14,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_15,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_16,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_17,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_18,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_19,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_20,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_21,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_22,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_23,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_24,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_25,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_26,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_27,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_28,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_29,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_30,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_31,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_32,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_33,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_34,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_35,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_36,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_37,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_38,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_39,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_40,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_41,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_42,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_43,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_44,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_45,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_46,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_47,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_48,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_49,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_50,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_51,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_52,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_53,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_54,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_55,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_56,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_57,-Inf,-Inf,-Inf,-Inf
misc/oscil_trans_01,-Inf,-Inf,-Inf,-Inf
misc/p0033,-Inf,-Inf,-Inf,-Inf
misc/p0040,-Inf,-Inf,Inf,-Inf
misc/p010,-Inf,-Inf,1.11855989579506009203450907647204064e+00,7.13726306979543789089686344942839343e-01
misc/p0201,-Inf,-Inf,-Inf,2.69114938165290860954652610669251465e-01
misc/p0282,-Inf,-Inf,-Inf,-Inf
misc/p0291,-Inf,-Inf,-Inf,-Inf
misc/p05,-Inf,-Inf,1.01598198141024084505167537437518087e+00,8.98513395672218755747785345576930870e-01
misc/p0548,-Inf,-Inf,1.30561977520308206688078461748641600e+00,1.34099629477173110622114460307032565e+00
misc/p2756,-Inf,-Inf,-Inf,-Inf
misc/p2p-Gnutella04,-Inf,-Inf,-Inf,-Inf
misc/p2p-Gnutella05,-Inf,-Inf,-Inf,-Inf
misc/p2p-Gnutella06,-Inf,-Inf,-Inf,-Inf
misc/p2p-Gnutella08,-Inf,-Inf,-Inf,-Inf
misc/p2p-Gnutella09,-Inf,-Inf,-Inf,-Inf
misc/p2p-Gnutella24,-Inf,-Inf,-Inf,-Inf
misc/p2p-Gnutella25,-Inf,-Inf,-Inf,-Inf
misc/p2p-Gnutella30,-Inf,-Inf,7.98587421239634146219248347073131503e+00,-Inf
misc/p6000,-Inf,-Inf,-Inf,-Inf
misc/pcb1000,-Inf,-Inf,1.02831816474254639958234313458032357e+01,-Inf
misc/pcb3000,-Inf,-Inf,-Inf,-Inf
misc/pde225,-Inf,-Inf,-Inf,-Inf
misc/pde2961,-Inf,-Inf,-Inf,-Inf
misc/pde900,-Inf,-Inf,-Inf,-Inf
misc/pds10,-Inf,-Inf,-Inf,-Inf
misc/pesa,-Inf,-Inf,Inf,Inf
misc/petster-friendships-hamster,-Inf,-Inf,9.74561181589928665882202109710390573e-01,-Inf
misc/petster-hamster,-Inf,-Inf,-Inf,-Inf
misc/pf2177,-Inf,-Inf,-Inf,-Inf
misc/pgp2,-Inf,-Inf,-Inf,-Inf
misc/photogrammetry,-Inf,-Inf,8.89198344017350698929876185006934753e-01,4.87705568317344007059540868550115843e-01
misc/photogrammetry2,-Inf,-Inf,6.36536996900639530021101713913960018e-01,1.10356040593204618671812855488760128e+00
misc/pivtol,-Inf,-Inf,7.87355520190167170812307121604722602e-01,5.05266456190359312234340666832657170e-01
misc/plat1919,-Inf,-Inf,-Inf,-Inf
misc/plat362,-Inf,-Inf,-Inf,-Inf
misc/plbuckle,-Inf,-Inf,-Inf,-Inf
misc/plddb,-Inf,-Inf,-Inf,-Inf
misc/plsk1919,-Inf,-Inf,-Inf,-Inf
misc/plskz362,-Inf,-Inf,-Inf,-Inf
misc/pltexpa,-Inf,-Inf,-Inf,-Inf
misc/poisson2D,-Inf,-Inf,-Inf,-Inf
misc/polblogs,-Inf,-Inf,1.38518114878873908331909346430600775e+00,-Inf
misc/polbooks,-Inf,-Inf,6.33757665697964755570221881400006211e-01,-Inf
misc/poli,-Inf,-Inf,-Inf,-Inf
misc/poli3,-Inf,-Inf,-Inf,-Inf
misc/poli4,-Inf,-Inf,-Inf,-Inf
misc/poli_large,-Inf,-Inf,-Inf,-Inf
misc/pores_1,-Inf,-Inf,-Inf,2.19790142054260274709815151759401417e-01
misc/pores_2,-Inf,-Inf,-Inf,2.87501597367502356187773173022011511e+00
misc/pores_3,-Inf,-Inf,-Inf,1.04669991555727531557100726860816934e+00
misc/power,-Inf,-Inf,-Inf,-Inf
misc/primagaz,-Inf,-Inf,Inf,-Inf
misc/problem,-Inf,-Inf,-Inf,-Inf
misc/problem1,-Inf,-Inf,Inf,Inf
misc/progas,-Inf,-Inf,Inf,2.71396020409011259056942725478170146e+01
misc/pwt,-Inf,-Inf,-Inf,-Inf
misc/qh1484,-Inf,-Inf,-Inf,-Inf
misc/qh768,-Inf,-Inf,2.49509038157449222238300443190050449e+00,7.34237837223551591213110980727767112e-01
misc/qh882,-Inf,-Inf,1.00133423850363946629860628859038718e+00,-Inf
misc/qiulp,-Inf,-Inf,1.56362446583959673896365546166197023e+00,5.07047284472985129602742272329154813e-01
misc/qpband,-Inf,-Inf,-Inf,-Inf
misc/r05,-Inf,-Inf,1.41180780340751075901654865471995308e+00,4.53869145871905891566112673834440388e-01
misc/radfr1,-Inf,-Inf,-Inf,9.72314643930614252955721093683013789e-01
misc/radoslaw_email,-Inf,-Inf,1.43035347234089478368897661177354139e+01,-Inf
misc/rail_1357,-Inf,-Inf,Inf,6.75050626194259681119636688793974711e+01
misc/rail_5177,-Inf,-Inf,Inf,6.84526549586708386381172140519206627e+01
misc/rajat01,-Inf,-Inf,-Inf,-Inf
misc/rajat02,-Inf,-Inf,-Inf,6.54762584388390102487331040522424720e-01
misc/rajat03,-Inf,-Inf,-Inf,-Inf
misc/rajat04,-Inf,-Inf,-Inf,-Inf
misc/rajat05,-Inf,-Inf,-Inf,-Inf
misc/rajat06,-Inf,-Inf,Inf,-Inf
misc/rajat07,-Inf,-Inf,-Inf,-Inf
misc/rajat08,-Inf,-Inf,-Inf,-Inf
misc/rajat09,-Inf,-Inf,-Inf,-Inf
misc/rajat10,-Inf,-Inf,-Inf,-Inf
misc/rajat11,-Inf,-Inf,-Inf,-Inf
misc/rajat12,-Inf,-Inf,-Inf,-Inf
misc/rajat13,-Inf,-Inf,-Inf,-Inf
misc/rajat14,-Inf,-Inf,-Inf,-Inf
misc/rajat19,-Inf,-Inf,-Inf,-Inf
misc/rbsa480,-Inf,-Inf,-Inf,6.09985821279915442513070886065865473e-01
misc/rbsb480,-Inf,-Inf,1.50355034307275279976358347196997887e+01,-Inf
misc/rdb1250,-Inf,-Inf,-Inf,-Inf
misc/rdb1250l,-Inf,-Inf,1.22925680735950830439806371275752042e+00,1.51899493813625135846696533346292795e+00
misc/rdb200,-Inf,-Inf,5.96176384141065141450955691536883710e-01,5.62733171684432927032620712596020863e-01
misc/rdb200l,-Inf,-Inf,-Inf,6.40057459887759490969992203470226144e-01
misc/rdb2048,-Inf,-Inf,-Inf,-Inf
misc/rdb2048_noL,-Inf,-Inf,2.05542722093792745231255094080926401e+00,-Inf
misc/rdb3200l,-Inf,-Inf,-Inf,-Inf
misc/rdb450,-Inf,-Inf,6.97325428516635566547722476905863925e-01,7.21333070110384845384048604420914300e-01
misc/rdb450l,-Inf,-Inf,-Inf,1.25601189058702299608891429050763764e+00
misc/rdb5000,-Inf,-Inf,Inf,-Inf
misc/rdb800l,-Inf,-Inf,-Inf,-Inf
misc/rdb968,-Inf,-Inf,8.62612405987558969948172615530922204e-01,8.22274651110914650505357397533206459e-01
misc/reactome,-Inf,-Inf,-Inf,-Inf
misc/refine,-Inf,-Inf,Inf,3.62568613854236982588678538387692730e-01
misc/rel3,-Inf,-Inf,-Inf,1.34305860628111151508891903348759006e-01
misc/rel4,-Inf,-Inf,-Inf,-Inf
misc/rel5,-Inf,-Inf,-Inf,-Inf
misc/rel6,-Inf,-Inf,-Inf,-Inf
misc/rel7,-Inf,-Inf,1.61609305296909245241884257611579955e+00,-Inf
misc/relat3,-Inf,-Inf,-Inf,2.95295471139523752875761403022358299e-01
misc/relat4,-Inf,-Inf,2.45194443322671914266974822684593834e+01,-Inf
misc/relat5,-Inf,-Inf,-Inf,-Inf
misc/relat6,-Inf,-Inf,-Inf,-Inf
misc/relat7,-Inf,-Inf,1.11630100971092830463924152899773221e+00,-Inf
misc/relat7b,-Inf,-Inf,1.11630100971092830463924152899773221e+00,-Inf
misc/rgg_n_2_15_s0,-Inf,-Inf,-Inf,-Inf
misc/rkat7_mat5,-Inf,-Inf,-Inf,9.02198836399330314466800466890700234e-01
misc/robot,-Inf,-Inf,1.53999506168094325503649728552972119e+01,1.17095846881036025600037426372613603e+01
misc/robot24c1_mat5,-Inf,-Inf,Inf,1.50298893981706555677329532994563984e+00
misc/robot24c1_mat5_J,-Inf,-Inf,-Inf,1.52335373600232305425749962357359857e+00
misc/rosen1,-Inf,-Inf,9.83535427763853248823081488058942179e-01,9.68644639010714731362915789130198336e-01
misc/rosen10,-Inf,-Inf,Inf,-Inf
misc/rosen2,-Inf,-Inf,-Inf,-Inf
misc/rosen7,-Inf,-Inf,1.38194911162616692404561575790937470e+00,9.62754941883293892660354614398822989e-01
misc/rosen8,-Inf,-Inf,1.55583566128943973303695834137334236e+00,1.13276130716416430408977953290867094e+00
misc/rotor1,-Inf,-Inf,-Inf,Inf
misc/rotor2,-Inf,-Inf,-Inf,-Inf
misc/rw136,-Inf,-Inf,9.93907978167335281037883134661616722e-01,1.40612420652464621618197275841061095e+00
misc/rw496,-Inf,-Inf,-Inf,1.42122420103878795657366592034499301e+00
misc/rw5151,-Inf,-Inf,-Inf,-Inf
misc/saylr1,-Inf,-Inf,Inf,2.30115705403913054835261333803003843e+01
misc/saylr3,-Inf,-Inf,Inf,2.40742945564682944266690268300782118e+01
misc/saylr4,-Inf,-Inf,-Inf,-Inf
misc/sc205-2r,-Inf,-Inf,-Inf,-Inf
misc/scagr7-2b,-Inf,-Inf,-Inf,-Inf
misc/scagr7-2c,-Inf,-Inf,-Inf,7.16785844342559942050617458086446171e-01
misc/scagr7-2r,-Inf,-Inf,2.72854541245742826227519474043739839e+00,1.71888514179251002465092895325923261e+00
misc/scfxm1-2b,-Inf,-Inf,4.33415927591099004752661378040244948e+00,1.80610276308938842422595175309419823e+00
misc/scrs8-2b,-Inf,-Inf,1.25759983537891410349852227057946248e+00,-Inf
misc/scrs8-2c,-Inf,-Inf,1.25759983537891410349852227057946248e+00,-Inf
misc/scrs8-2r,-Inf,-Inf,-Inf,-Inf
misc/scsd8-2b,-Inf,-Inf,2.42305178099087621976835547451499313e+00,8.28970493007814813242477581394797460e+00
misc/scsd8-2c,-Inf,-Inf,2.42305178099087621976835547451499313e+00,8.28970493007814813242477581394797460e+00
misc/sctap1-2b,-Inf,-Inf,-Inf,-Inf
misc/sctap1-2c,-Inf,-Inf,6.92334901084859961949108626646966649e-01,-Inf
misc/se,-Inf,-Inf,-Inf,-Inf
misc/seymourl,-Inf,-Inf,-Inf,-Inf
misc/shar_te2-b1,-Inf,-Inf,Inf,-Inf
misc/sherman1,-Inf,-Inf,Inf,2.40742945564682944266690268300782118e+01
misc/sherman2,-Inf,-Inf,2.76218298300628827929742397765989721e+00,1.37063311064963353780566904197063619e+00
misc/sherman3,-Inf,-Inf,-Inf,-Inf
misc/sherman4,-Inf,-Inf,-Inf,-Inf
misc/sherman5,-Inf,-Inf,-Inf,Inf
misc/shermanACa,-Inf,-Inf,-Inf,-Inf
misc/shermanACd,-Inf,-Inf,-Inf,-Inf
misc/shl_0,-Inf,-Inf,-Inf,8.53512446732028124264645094523483807e-01
misc/shl_200,-Inf,-Inf,9.09942663799052114815972743001117148e-01,5.00706845398520153356208263227041850e-01
misc/shl_400,-Inf,-Inf,8.97569320640624091610743693471473858e-01,3.77720660707533332955519201813656232e-01
misc/shock-9,-Inf,-Inf,-Inf,-Inf
misc/shuttle_eddy,-Inf,-Inf,-Inf,-Inf
misc/shyy41,-Inf,-Inf,-Inf,-Inf
misc/sit100,-Inf,-Inf,-Inf,-Inf
misc/skirt,-Inf,-Inf,-Inf,-Inf
misc/slptsk,-Inf,-Inf,1.61129758994344442748736485934073281e+00,9.39798493728233004932359609103806327e-01
misc/small,-Inf,-Inf,-Inf,1.01241690796188263220131826009356359e+00
misc/sociopatterns-hypertext,-Inf,-Inf,-Inf,1.22028490157695561221237431985551642e+00
misc/sociopatterns-infectious,-Inf,-Inf,-Inf,7.62898206888378649844588446549854308e-01
misc/sphere2,-Inf,-Inf,8.21413350489955907854760594681194568e-01,-Inf
misc/sphere3,-Inf,-Inf,1.91066967128151767316682749262466222e+00,7.49946299283029729211049329652413701e-01
misc/spiral,-Inf,-Inf,-Inf,7.17145071282280763277917430413574379e+01
misc/sstmodel,-Inf,-Inf,-Inf,-Inf
misc/steam1,-Inf,-Inf,-Inf,1.21796472597247056278262495085512941e+00
misc/steam2,-Inf,-Inf,-Inf,-Inf
misc/steam3,-Inf,-Inf,-Inf,2.06934668627547134688675495906370363e-01
misc/stoch_aircraft,-Inf,-Inf,-Inf,-Inf
misc/stokes64,-Inf,-Inf,-Inf,-Inf
misc/stokes64s,-Inf,-Inf,-Inf,-Inf
misc/stormg2-27,-Inf,-Inf,-Inf,-Inf
misc/stormg2-8,-Inf,-Inf,1.28641885588122540446760233127640694e+00,-Inf
misc/str_0,-Inf,-Inf,-Inf,8.79989848970507420500490602372314452e-01
misc/str_200,-Inf,-Inf,9.07816808858503559690907332081262129e-01,6.32102157336227901803997673253668295e-01
misc/str_400,-Inf,-Inf,-Inf,6.69166895301426006714201656269009331e-01
misc/str_600,-Inf,-Inf,5.62050506594705290553038103312578456e+00,8.37404498847661023918516616737912486e-01
misc/struct4,-Inf,-Inf,-Inf,-Inf
misc/sts4098,-Inf,-Inf,-Inf,-Inf
misc/stufe,-Inf,-Inf,-Inf,-Inf
misc/stufe-10,-Inf,-Inf,-Inf,-Inf
misc/subelj_cora,-Inf,-Inf,-Inf,-Inf
misc/subelj_euroroad,-Inf,-Inf,-Inf,-Inf
misc/subelj_jdk,-Inf,-Inf,1.03041553275831748365147936295711571e+01,-Inf
misc/subelj_jung-j,-Inf,-Inf,-Inf,-Inf
misc/swang1,-Inf,-Inf,-Inf,-Inf
misc/swang2,-Inf,-Inf,-Inf,-Inf
misc/t2d_q4,-Inf,-Inf,-Inf,-Inf
misc/t2d_q9,-Inf,-Inf,-Inf,-Inf
misc/t2dal,-Inf,-Inf,Inf,7.20107978545160020129072747392636003e+01
misc/t2dal_a,-Inf,-Inf,Inf,7.20107978545160020129072747392636003e+01
misc/t2dal_bci,-Inf,-Inf,-Inf,7.20107978545160020129072747399981777e+01
misc/t2dal_e,-Inf,-Inf,Inf,-Inf
misc/t3dl_e,-Inf,-Inf,Inf,-Inf
misc/t520,-Inf,-Inf,-Inf,-Inf
misc/t60k,-Inf,-Inf,-Inf,-Inf
misc/tandem_vtx,-Inf,-Inf,-Inf,-Inf
misc/tech-arenas-jazz,-Inf,-Inf,1.28299125790680416870132197399515250e+00,8.29488055627215666957537053194085937e-01
misc/tech-arenas-meta,-Inf,-Inf,9.06697469961502786610448114821233877e-01,9.01298518597004618071372565721725631e-01
misc/tech-arenas-pgp,-Inf,-Inf,-Inf,-Inf
misc/tech-as-22july06,-Inf,-Inf,-Inf,-Inf
misc/tech-as-735,-Inf,-Inf,-Inf,-Inf
misc/tech-as-caida,-Inf,-Inf,-Inf,-Inf
misc/tech-as-caida20071105,-Inf,-Inf,-Inf,-Inf
misc/ted_B,-Inf,-Inf,-Inf,-Inf
misc/ted_B_unscaled,-Inf,-Inf,-Inf,-Inf
misc/testbig,-Inf,-Inf,-Inf,-Inf
misc/tols1090,-Inf,-Inf,-Inf,1.04457740468013224162751621731704766e+00
misc/tols2000,-Inf,-Inf,-Inf,-Inf
misc/tols340,-Inf,-Inf,1.07358944149129132255878038331507500e+00,-Inf
misc/tols4000,-Inf,-Inf,-Inf,-Inf
misc/tols90,-Inf,-Inf,-Inf,-Inf
misc/tomography,-Inf,-Inf,-Inf,1.40177776417682351404598374439405725e+00
misc/torsion1,-Inf,-Inf,-Inf,-Inf
misc/tub100,-Inf,-Inf,-Inf,2.86605471216375999430135889660909045e-01
misc/tub1000,-Inf,-Inf,1.97837998051993497349652525509156410e+01,-Inf
misc/tuma1,-Inf,-Inf,Inf,-Inf
misc/tuma2,-Inf,-Inf,1.05247241115526487820248851585320419e+01,-Inf
misc/ucidata-gama,-Inf,-Inf,-Inf,-Inf
misc/ucidata-zachary,-Inf,-Inf,Inf,-Inf
misc/uk,-Inf,-Inf,-Inf,-Inf
misc/ukerbe1,-Inf,-Inf,-Inf,-Inf
misc/ukerbe1_dual,-Inf,-Inf,-Inf,-Inf
misc/utm1700b,-Inf,-Inf,-Inf,4.50675224899831836497644699323920062e+00
misc/utm300,-Inf,-Inf,-Inf,1.83740819375238357311799138571028862e+00
misc/utm3060,-Inf,-Inf,-Inf,3.40463016565238101752673311868098128e+01
misc/viscoplastic1,-Inf,-Inf,-Inf,-Inf
misc/wang1,-Inf,-Inf,-Inf,-Inf
misc/wang2,-Inf,-Inf,-Inf,-Inf
misc/watt_1,-Inf,-Inf,-Inf,6.73715926030751045166743140472874225e+01
misc/watt_2,-Inf,-Inf,4.86501077312727396455671056347169508e+01,6.73715926030751045166743140472874225e+01
misc/wb-cs-stanford,-Inf,-Inf,-Inf,-Inf
misc/youtube-groupmemberships,-Inf,-Inf,-Inf,-Inf
rand/CL-1000-1d7-trial1,-Inf,-Inf,1.86626357971857202256369272231705406e+00,4.90278903932955708927524286636138615e-01
rand/CL-1000-1d7-trial2,-Inf,-Inf,-Inf,1.06679538081188866920425982782530010e+00
rand/CL-1000-1d7-trial3,-Inf,-Inf,-Inf,3.96025288058953363933792703753425739e-01
rand/CL-1000-1d8-trial1,-Inf,-Inf,-Inf,1.11850316894369499661105022862260294e+00
rand/CL-1000-1d8-trial2,-Inf,-Inf,-Inf,1.22100910699856110309749747155020309e+00
rand/CL-1000-1d8-trial3,-Inf,-Inf,1.94731677309080303784267255696634007e+00,6.10142260573552776015605683759300144e-01
rand/CL-1000-1d9-trial1,-Inf,-Inf,1.35673228763057581757320506322137410e+00,7.99315909839145897207674448378865694e-01
rand/CL-1000-1d9-trial2,-Inf,-Inf,-Inf,9.24129330718772436812469993933516814e-01
rand/CL-1000-1d9-trial3,-Inf,-Inf,-Inf,9.68330529924975224243776209920265194e-01
rand/CL-1000-2d0-trial1,-Inf,-Inf,-Inf,3.78360582468266068299290990716266390e-01
rand/CL-1000-2d0-trial2,-Inf,-Inf,-Inf,6.97538198077186160510867300906620580e-01
rand/CL-1000-2d0-trial3,-Inf,-Inf,6.60386305632454102597291194536153542e-01,9.02846226341215848511161616930422365e-01
rand/CL-1000-2d1-trial1,-Inf,-Inf,-Inf,1.23246758540381314195789274020851254e+00
rand/CL-1000-2d1-trial2,-Inf,-Inf,1.34746632650268645912645535707640917e+00,5.28494826155579267987777020506872818e-01
rand/CL-1000-2d1-trial3,-Inf,-Inf,-Inf,5.81098837755830780261273412579888275e-01
rand/CL-10000-1d7-trial1,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-1d7-trial2,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-1d7-trial3,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-1d8-trial1,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-1d8-trial2,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-1d8-trial3,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-1d9-trial1,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-1d9-trial2,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-1d9-trial3,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-2d0-trial1,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-2d0-trial2,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-2d0-trial3,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-2d1-trial1,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-2d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-2d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-100-3-0d1-trial1,-Inf,-Inf,7.97308685791994559990701449005717253e-01,3.81337523617787050557980294441056230e-01
rand/SW-100-3-0d1-trial2,-Inf,-Inf,8.50114366865523054464325850116342251e-01,4.77756507694733331643199271545073475e-01
rand/SW-100-3-0d1-trial3,-Inf,-Inf,5.51073953439606450239327434656621218e-01,1.54853947435479070477913417451534104e+00
rand/SW-100-3-0d2-trial1,-Inf,-Inf,4.81665279190140691439682512750514402e-01,7.34429855810823870276655892609156838e-01
rand/SW-100-3-0d2-trial2,-Inf,-Inf,8.38418437797418028702980406022017341e-01,8.51854475845398997193935042323375950e-01
rand/SW-100-3-0d2-trial3,-Inf,-Inf,8.15274772984890836713233970848838759e-01,-Inf
rand/SW-100-3-0d3-trial1,-Inf,-Inf,5.12697044040929299116024294361587202e-01,5.78532455884069191640601380599160920e-01
rand/SW-100-3-0d3-trial2,-Inf,-Inf,2.18408532938592582243018700628578996e-01,8.52029477476617278051468810536974222e-01
rand/SW-100-3-0d3-trial3,-Inf,-Inf,9.97732590907892544357807971109475335e-01,5.91537180231179539195922679436915789e-01
rand/SW-100-4-0d1-trial1,-Inf,-Inf,3.50981519864798319491249002407088521e-01,8.57908703767491452549427855816803818e-01
rand/SW-100-4-0d1-trial2,-Inf,-Inf,3.70815783798893695555370054917292046e-01,4.83590894914041098447722443931616954e-01
rand/SW-100-4-0d1-trial3,-Inf,-Inf,2.62293505482703424318972756074687100e-01,5.50605207977977016573116154980665355e-01
rand/SW-100-4-0d2-trial1,-Inf,-Inf,3.88921811607899008228000488326554791e-01,-Inf
rand/SW-100-4-0d2-trial2,-Inf,-Inf,5.83007694495646442717324039789070570e-01,2.79688936103127898118443616457493253e-01
rand/SW-100-4-0d2-trial3,-Inf,-Inf,5.14854522663433587299892877372613260e-01,7.65639809470015676971205360060773609e-01
rand/SW-100-4-0d3-trial1,-Inf,-Inf,6.91969446907793179689096981431929059e-01,-Inf
rand/SW-100-4-0d3-trial2,-Inf,-Inf,6.09497615791256589566353953420456248e-01,-Inf
rand/SW-100-4-0d3-trial3,-Inf,-Inf,6.79542678222732064497587068647696292e-01,4.70915663400083261695704250511015708e-01
rand/SW-100-5-0d1-trial1,-Inf,-Inf,7.19080735930351974938804459943995338e-01,-Inf
rand/SW-100-5-0d1-trial2,-Inf,-Inf,5.93275413370479328889534610016667018e-01,6.98946358107288999099088948109394118e-01
rand/SW-100-5-0d1-trial3,-Inf,-Inf,6.50617640184444505201669300535640428e-01,-Inf
rand/SW-100-5-0d2-trial1,-Inf,-Inf,5.37336320958073802524123089395995942e-01,5.96604033928552033888379847321958479e-01
rand/SW-100-5-0d2-trial2,-Inf,-Inf,6.15081754479025362347206759265071107e-01,-Inf
rand/SW-100-5-0d2-trial3,-Inf,-Inf,4.14891888277360246654452768445676002e-01,-Inf
rand/SW-100-5-0d3-trial1,-Inf,-Inf,8.14883712301328845398117776635365234e-01,4.67183198047311478325561097632531132e-01
rand/SW-100-5-0d3-trial2,-Inf,-Inf,3.01158032131646573156497729817798943e-01,5.92179962122221176863527714104415651e-01
rand/SW-100-5-0d3-trial3,-Inf,-Inf,7.76482374936548954703605320523350522e-01,3.53301177530797650537256758841553302e-01
rand/SW-100-6-0d1-trial1,-Inf,-Inf,4.12961050741792251869640919984234179e-01,6.92037066698050220392905370316109998e+00
rand/SW-100-6-0d1-trial2,-Inf,-Inf,3.55234679791205130570389537622779442e-01,3.91120740022568065792168017852525920e-01
rand/SW-100-6-0d1-trial3,-Inf,-Inf,1.42304709761663297362905986568290140e+00,3.57899929107495124642036701977775653e-01
rand/SW-100-6-0d2-trial1,-Inf,-Inf,8.19405709224676590923571468995865655e-01,-Inf
rand/SW-100-6-0d2-trial2,-Inf,-Inf,3.13485177647088849272703570329056694e-01,-Inf
rand/SW-100-6-0d2-trial3,-Inf,-Inf,-Inf,1.47129538385128570877478365433893100e+00
rand/SW-100-6-0d3-trial1,-Inf,-Inf,7.55390829887088079707967623448576336e-01,-Inf
rand/SW-100-6-0d3-trial2,-Inf,-Inf,6.79644595963954155837037613201414988e-01,-Inf
rand/SW-100-6-0d3-trial3,-Inf,-Inf,9.33203086885223966567625324818898677e-01,5.55428257434210372128063210477263228e-01
rand/SW-1000-3-0d1-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-4-0d1-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-4-0d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-4-0d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-4-0d2-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-4-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-4-0d2-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-4-0d3-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-4-0d3-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-4-0d3-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-5-0d1-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-5-0d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-5-0d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-5-0d2-trial1,-Inf,-Inf,-Inf,8.00186598785972961924786483912068197e-01
rand/SW-1000-5-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-5-0d2-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-5-0d3-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-5-0d3-trial2,-Inf,-Inf,-Inf,2.25000328312103165409730186727393310e+00
rand/SW-1000-5-0d3-trial3,-Inf,-Inf,-Inf,1.15658374536244895690984332258118299e+00
rand/SW-1000-6-0d1-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-6-0d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-6-0d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-6-0d2-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-6-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-6-0d2-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-6-0d3-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-6-0d3-trial2,-Inf,-Inf,-Inf,1.23314994672486215465792814222749007e+00
rand/SW-1000-6-0d3-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d1-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-4-0d1-trial1,-Inf,-Inf,5.95221853659923520107363745432080484e+00,-Inf
rand/SW-10000-4-0d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-4-0d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-4-0d2-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-4-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-4-0d2-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-4-0d3-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-4-0d3-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-4-0d3-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-5-0d1-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-5-0d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-5-0d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-5-0d2-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-5-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-5-0d2-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-5-0d3-trial1,-Inf,-Inf,Inf,-Inf
rand/SW-10000-5-0d3-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-5-0d3-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-6-0d1-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-6-0d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-6-0d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-6-0d2-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-6-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-6-0d2-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-6-0d3-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-6-0d3-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-6-0d3-trial3,-Inf,-Inf,-Inf,-Inf
rand/rgg_n_2_15_s0,-Inf,-Inf,1.89315856760879208693676025465407386e+00,-Inf


==> data/eigen_graph_misc_08/eigenvalues_logarithmic_relative_error.sorted.csv <==
percent,Float8_4,Float8_5,LinearTakum8,Posit8
0.0,10000.0,10000.0,0.001,0.001
0.000554016620498615,10000.0,10000.0,0.06453852113757118,0.001
0.00110803324099723,10000.0,10000.0,0.21840853293859258,0.001
0.0016620498614958448,10000.0,10000.0,0.2622935054827034,0.001
0.00221606648199446,10000.0,10000.0,0.26320178578992726,0.011287971715712672
0.002770083102493075,10000.0,10000.0,0.29686365769954876,0.034917144854612094
0.0033240997229916896,10000.0,10000.0,0.29830612110690596,0.05028128630016183
0.003878116343490305,10000.0,10000.0,0.30115803213164655,0.13430586062811115
0.00443213296398892,10000.0,10000.0,0.30793407298097575,0.1401759948711121
0.004986149584487534,10000.0,10000.0,0.31348517764708883,0.1513686540130246
0.00554016620498615,10000.0,10000.0,0.3265746820366138,0.15719106720197298
0.006094182825484765,10000.0,10000.0,0.33332802464116895,0.18254250377651166
0.006648199445983379,10000.0,10000.0,0.34458526103695,0.19217093857213363
0.007202216066481994,10000.0,10000.0,0.34841171630850304,0.19510516202056408
0.00775623268698061,10000.0,10000.0,0.3509815198647983,0.20693466862754714
0.008310249307479225,10000.0,10000.0,0.35436111560029926,0.20974200116747782
0.00886426592797784,10000.0,10000.0,0.35523467979120515,0.21624166575387196
0.009418282548476454,10000.0,10000.0,0.36430882836182416,0.21920926011837003
0.009972299168975069,10000.0,10000.0,0.36838169464643244,0.21979014205426028
0.010526315789473684,10000.0,10000.0,0.3708157837988937,0.2300952667821778
0.0110803324099723,10000.0,10000.0,0.388921811607899,0.23845839511656025
0.011634349030470914,10000.0,10000.0,0.3936876536339516,0.2398973318211941
0.01218836565096953,10000.0,10000.0,0.4020052317681498,0.242519148151116
0.012742382271468145,10000.0,10000.0,0.41296105074179223,0.24490646333293115
0.013296398891966758,10000.0,10000.0,0.41489188827736023,0.24702954982063502
0.013850415512465374,10000.0,10000.0,0.4334499765738353,0.2472723478257833
0.014404432132963989,10000.0,10000.0,0.43785637624208235,0.26911493816529086
0.014958448753462604,10000.0,10000.0,0.4388122754521043,0.2794070345378175
0.01551246537396122,10000.0,10000.0,0.44120617858618644,0.2796889361031279
0.016066481994459834,10000.0,10000.0,0.4412968807303504,0.286605471216376
0.01662049861495845,10000.0,10000.0,0.4528644006971064,0.2915968618155696
0.017174515235457065,10000.0,10000.0,0.4717498566310444,0.2935713027595218
0.01772853185595568,10000.0,10000.0,0.4738528555507628,0.2948510974911877
0.018282548476454295,10000.0,10000.0,0.4783068824764832,0.29529547113952376
0.018836565096952907,10000.0,10000.0,0.4812111169111614,0.29764938670625707
0.019390581717451522,10000.0,10000.0,0.4816652791901407,0.2994450151964258
0.019944598337950138,10000.0,10000.0,0.4898379835602977,0.3065814458340048
0.020498614958448753,10000.0,10000.0,0.4916515359499641,0.31096608822303456
0.021052631578947368,10000.0,10000.0,0.5012173483020075,0.3245910472740003
0.021606648199445983,10000.0,10000.0,0.5013882348510197,0.3397287545973681
0.0221606648199446,10000.0,10000.0,0.5035669886124282,0.34191078293757365
0.022714681440443214,10000.0,10000.0,0.5048907757140447,0.3447200240736087
0.02326869806094183,10000.0,10000.0,0.5126970440409293,0.35042376008903925
0.023822714681440444,10000.0,10000.0,0.5148545226634336,0.3516314544234707
0.02437673130193906,10000.0,10000.0,0.5189709764134679,0.35330117753079765
0.024930747922437674,10000.0,10000.0,0.5196433633827173,0.3555166301217438
0.02548476454293629,10000.0,10000.0,0.5358533387119782,0.3562836251137582
0.0260387811634349,10000.0,10000.0,0.5373363209580738,0.35789992910749513
0.026592797783933517,10000.0,10000.0,0.5387640220196236,0.3604349572302052
0.027146814404432132,10000.0,10000.0,0.5453460403965119,0.3611626849390767
0.027700831024930747,10000.0,10000.0,0.5488424275666514,0.362568613854237
0.028254847645429362,10000.0,10000.0,0.5510739534396064,0.3659517078202241
0.028808864265927978,10000.0,10000.0,0.5568751166201901,0.3718050229367831
0.029362880886426593,10000.0,10000.0,0.5622875486329648,0.37772066070753335
0.029916897506925208,10000.0,10000.0,0.5638738186257936,0.37781654625262706
0.030470914127423823,10000.0,10000.0,0.5706940018936817,0.3783605824682661
0.03102493074792244,10000.0,10000.0,0.5732163639877821,0.37988800840719955
0.031578947368421054,10000.0,10000.0,0.5737465177693396,0.38133752361778706
0.03213296398891967,10000.0,10000.0,0.5818906261279092,0.3870480693128696
0.032686980609418284,10000.0,10000.0,0.5830076944956465,0.39024777478468875
0.0332409972299169,10000.0,10000.0,0.5899327093524636,0.3911207400225681
0.033795013850415515,10000.0,10000.0,0.5932754133704793,0.39141533224457276
0.03434903047091413,10000.0,10000.0,0.5941518267811955,0.3960252880589534
0.034903047091412745,10000.0,10000.0,0.5961763841410651,0.4005025530084735
0.03545706371191136,10000.0,10000.0,0.6003132056506754,0.4008060501153908
0.036011080332409975,10000.0,10000.0,0.6011951751501579,0.40575967771185006
0.03656509695290859,10000.0,10000.0,0.6094976157912566,0.40745600176804303
0.0371191135734072,10000.0,10000.0,0.6114007132522139,0.4111003407611787
0.037673130193905814,10000.0,10000.0,0.6119097459673717,0.4159351911430431
0.03822714681440443,10000.0,10000.0,0.6140428299872843,0.4212006858455641
0.038781163434903045,10000.0,10000.0,0.6150817544790254,0.433175973972305
0.03933518005540166,10000.0,10000.0,0.617297286464807,0.438509257483427
0.039889196675900275,10000.0,10000.0,0.6244087807221851,0.43882096250775593
0.04044321329639889,10000.0,10000.0,0.6251110154512511,0.4392762492720014
0.040997229916897505,10000.0,10000.0,0.6292187397257054,0.4477695832488383
0.04155124653739612,10000.0,10000.0,0.6337576656979648,0.45358219246009834
0.042105263157894736,10000.0,10000.0,0.6365369969006396,0.4538691458719059
0.04265927977839335,10000.0,10000.0,0.6506176401844445,0.4555258985714571
0.043213296398891966,10000.0,10000.0,0.6576075444821005,0.4557953391678367
0.04376731301939058,10000.0,10000.0,0.6603863056324542,0.4587086712547108
0.0443213296398892,10000.0,10000.0,0.6624198126504017,0.4613604700151625
0.04487534626038781,10000.0,10000.0,0.6729652491360498,0.46718319804731145
0.04542936288088643,10000.0,10000.0,0.6795426782227321,0.4709156634000833
0.04598337950138504,10000.0,10000.0,0.6796445959639541,0.47323147330506315
0.04653739612188366,10000.0,10000.0,0.6919694469077932,0.4777565076947333
0.04709141274238227,10000.0,10000.0,0.69233490108486,0.47994521659391726
0.04764542936288089,10000.0,10000.0,0.6973254285166356,0.4835908949140411
0.0481994459833795,10000.0,10000.0,0.7110396981013525,0.4861968970473738
0.04875346260387812,10000.0,10000.0,0.7131007610072853,0.487705568317344
0.049307479224376734,10000.0,10000.0,0.7175002805070895,0.4902789039329557
0.04986149584487535,10000.0,10000.0,0.7190807359303519,0.49337797592827976
0.050415512465373964,10000.0,10000.0,0.721764441988554,0.4972525999426985
0.05096952908587258,10000.0,10000.0,0.7234273653722955,0.5007068453985202
0.05152354570637119,10000.0,10000.0,0.7334881942144164,0.5022461130649528
0.0520775623268698,10000.0,10000.0,0.7341804432068093,0.5052664561903593
0.05263157894736842,10000.0,10000.0,0.7390930138867804,0.5061684925815431
0.05318559556786703,10000.0,10000.0,0.7469100088855091,0.5068905637196677
0.05373961218836565,10000.0,10000.0,0.7514854571978797,0.5070472844729851
0.054293628808864264,10000.0,10000.0,0.7553908298870881,0.5150076801630598
0.05484764542936288,10000.0,10000.0,0.7730198224064444,0.5150764393890738
0.055401662049861494,10000.0,10000.0,0.7764823749365489,0.5150840415774905
0.05595567867036011,10000.0,10000.0,0.7873555201901672,0.5193123680560943
0.056509695290858725,10000.0,10000.0,0.7973086857919945,0.5229408390856451
0.05706371191135734,10000.0,10000.0,0.8016104451007185,0.5253941919853391
0.057617728531855955,10000.0,10000.0,0.8041425403762663,0.5269623945222843
0.05817174515235457,10000.0,10000.0,0.8041425403762663,0.5276539785633536
0.058725761772853186,10000.0,10000.0,0.8079734649538013,0.5278307642397877
0.0592797783933518,10000.0,10000.0,0.8148837123013288,0.5284948261555793
0.059833795013850416,10000.0,10000.0,0.8152747729848908,0.5392522341565456
0.06038781163434903,10000.0,10000.0,0.8166867560548687,0.5403073890843098
0.060941828254847646,10000.0,10000.0,0.8194057092246766,0.5403227888395576
0.06149584487534626,10000.0,10000.0,0.8202884410630046,0.5427500163311073
0.06204986149584488,10000.0,10000.0,0.8214133504899559,0.5450812301684398
0.06260387811634349,10000.0,10000.0,0.8245505175087793,0.550605207977977
0.06315789473684211,10000.0,10000.0,0.8268302722810923,0.5520308392469232
0.06371191135734072,10000.0,10000.0,0.8279203752913397,0.5548826304504441
0.06426592797783934,10000.0,10000.0,0.8320027433042865,0.5554282574342104
0.06481994459833795,10000.0,10000.0,0.8335903365101205,0.5627331716844329
0.06537396121883657,10000.0,10000.0,0.834803345026554,0.5662882988397778
0.06592797783933518,10000.0,10000.0,0.8350434494911866,0.5662924644884411
0.0664819944598338,10000.0,10000.0,0.8382839543832236,0.56685768877185
0.06703601108033241,10000.0,10000.0,0.838418437797418,0.5708488388971328
0.06759002770083103,10000.0,10000.0,0.8501143668655231,0.5744625019077007
0.06814404432132964,10000.0,10000.0,0.8540604814362613,0.5763894311952565
0.06869806094182826,10000.0,10000.0,0.8589732796711674,0.57642659669615
0.06925207756232687,10000.0,10000.0,0.862612405987559,0.5785324558840692
0.06980609418282549,10000.0,10000.0,0.8709112724807686,0.5810988377558308
0.0703601108033241,10000.0,10000.0,0.8798906491752184,0.5863604602411004
0.07091412742382272,10000.0,10000.0,0.8798906491752184,0.5883261364255644
0.07146814404432134,10000.0,10000.0,0.8850854511489868,0.5903009621302476
0.07202216066481995,10000.0,10000.0,0.8869204242412715,0.5915371802311795
0.07257617728531857,10000.0,10000.0,0.8882145860792686,0.5921799621222211
0.07313019390581718,10000.0,10000.0,0.8891983440173507,0.596604033928552
0.07368421052631578,10000.0,10000.0,0.8975693206406241,0.600745587340286
0.0742382271468144,10000.0,10000.0,0.9066974699615028,0.6099858212799154
0.07479224376731301,10000.0,10000.0,0.9078168088585036,0.6101422605735528
0.07534626038781163,10000.0,10000.0,0.9099426637990521,0.6119323521642238
0.07590027700831024,10000.0,10000.0,0.9099478401927934,0.6126780044137276
0.07645429362880886,10000.0,10000.0,0.9111404671541236,0.6164906882986321
0.07700831024930747,10000.0,10000.0,0.9125091630179478,0.6176279216916983
0.07756232686980609,10000.0,10000.0,0.9132976076749729,0.6177132925034379
0.0781163434903047,10000.0,10000.0,0.9149482911392459,0.6195209228209442
0.07867036011080332,10000.0,10000.0,0.9266371341566845,0.6199458612317771
0.07922437673130193,10000.0,10000.0,0.933203086885224,0.6207486366874915
0.07977839335180055,10000.0,10000.0,0.9349322484875334,0.625780967968646
0.08033240997229917,10000.0,10000.0,0.9404175188641563,0.6286773334215122
0.08088642659279778,10000.0,10000.0,0.9548450206552617,0.6321021573362279
0.0814404432132964,10000.0,10000.0,0.9564458585417223,0.6330812769283591
0.08199445983379501,10000.0,10000.0,0.9622456047163689,0.6391815343133933
0.08254847645429363,10000.0,10000.0,0.9641323879253011,0.6400574598877595
0.08310249307479224,10000.0,10000.0,0.9710006151403653,0.6460390879503425
0.08365650969529086,10000.0,10000.0,0.9733043988439585,0.6547625843883901
0.08421052631578947,10000.0,10000.0,0.9745611815899287,0.6548635814711845
0.08476454293628809,10000.0,10000.0,0.9835354277638533,0.6576464537721015
0.0853185595567867,10000.0,10000.0,0.9939079781673352,0.6592037600631175
0.08587257617728532,10000.0,10000.0,0.9952702183877865,0.6625079008027408
0.08642659279778393,10000.0,10000.0,0.9977325909078926,0.6660862956934092
0.08698060941828255,10000.0,10000.0,1.0013342385036395,0.6687239485140377
0.08753462603878116,10000.0,10000.0,1.0017012644356273,0.669166895301426
0.08808864265927978,10000.0,10000.0,1.0154527965051006,0.6730032514662329
0.0886426592797784,10000.0,10000.0,1.0159819814102409,0.674530529388029
0.08919667590027701,10000.0,10000.0,1.030160376053669,0.677627067265027
0.08975069252077562,10000.0,10000.0,1.0345828603733023,0.6839766860449863
0.09030470914127424,10000.0,10000.0,1.0471837886999822,0.6843275669819479
0.09085872576177285,10000.0,10000.0,1.0482804959453607,0.6859632448074252
0.09141274238227147,10000.0,10000.0,1.0508286243909781,0.6877017112884186
0.09196675900277008,10000.0,10000.0,1.053735194192959,0.689431063728508
0.0925207756232687,10000.0,10000.0,1.0577884199662837,0.6901648886222029
0.09307479224376732,10000.0,10000.0,1.0639028336034602,0.6905374762293095
0.09362880886426593,10000.0,10000.0,1.0665138554889702,0.6917802520735595
0.09418282548476455,10000.0,10000.0,1.0735894414912914,0.6920280591240168
0.09473684210526316,10000.0,10000.0,1.0743851093681156,0.6936416043317523
0.09529085872576178,10000.0,10000.0,1.074820067886039,0.6975381980771862
0.09584487534626039,10000.0,10000.0,1.07517487543112,0.6977684448527715
0.096398891966759,10000.0,10000.0,1.0914086341423166,0.6988297256597423
0.09695290858725762,10000.0,10000.0,1.0918815365897092,0.698946358107289
0.09750692520775624,10000.0,10000.0,1.093203265818297,0.7000107350423267
0.09806094182825485,10000.0,10000.0,1.1018599886238771,0.7003890256574832
0.09861495844875347,10000.0,10000.0,1.1076666940842577,0.7071278906052257
0.09916897506925208,10000.0,10000.0,1.1135817800061945,0.7072247749025969
0.0997229916897507,10000.0,10000.0,1.1137371494632515,0.7083805164480812
0.10027700831024931,10000.0,10000.0,1.1163010097109283,0.7107098387132075
0.10083102493074793,10000.0,10000.0,1.1163010097109283,0.7114175323376695
0.10138504155124654,10000.0,10000.0,1.11855989579506,0.7137263069795438
0.10193905817174516,10000.0,10000.0,1.1331062783755275,0.7141753403752762
0.10249307479224377,10000.0,10000.0,1.1390136766825396,0.71678584434256
0.10304709141274238,10000.0,10000.0,1.1414051689764946,0.7172300742730023
0.10360110803324099,10000.0,10000.0,1.175930120489782,0.7189687945403557
0.1041551246537396,10000.0,10000.0,1.1786252771434054,0.7213330701103848
0.10470914127423822,10000.0,10000.0,1.1817949838642872,0.7221316877101079
0.10526315789473684,10000.0,10000.0,1.1817949838642872,0.7308111147224364
0.10581717451523545,10000.0,10000.0,1.1820843273865818,0.7320653595847656
0.10637119113573407,10000.0,10000.0,1.1832667483523471,0.7334285186897783
0.10692520775623268,10000.0,10000.0,1.184309767620477,0.7342378372235516
0.1074792243767313,10000.0,10000.0,1.196490237908304,0.7344298558108239
0.10803324099722991,10000.0,10000.0,1.2043015550476823,0.7374115918351162
0.10858725761772853,10000.0,10000.0,1.2092077399043244,0.7388072415739617
0.10914127423822714,10000.0,10000.0,1.2109791589672314,0.7481994468706239
0.10969529085872576,10000.0,10000.0,1.212426562783188,0.7486860497339898
0.11024930747922437,10000.0,10000.0,1.2236779969678904,0.7493989887202153
0.11080332409972299,10000.0,10000.0,1.225131866716782,0.7499462992830297
0.1113573407202216,10000.0,10000.0,1.2292568073595083,0.751120099598576
0.11191135734072022,10000.0,10000.0,1.2398124325429625,0.7515303344223115
0.11246537396121883,10000.0,10000.0,1.2436336601079465,0.7585024865324611
0.11301939058171745,10000.0,10000.0,1.2575998353789142,0.7602359299535368
0.11357340720221606,10000.0,10000.0,1.2575998353789142,0.760273298279505
0.11412742382271468,10000.0,10000.0,1.259818095503489,0.7616205553651345
0.1146814404432133,10000.0,10000.0,1.2639421455053568,0.7627059174991088
0.11523545706371191,10000.0,10000.0,1.2656044409103395,0.7628982068883786
0.11578947368421053,10000.0,10000.0,1.2691903285535902,0.7637297182085729
0.11634349030470914,10000.0,10000.0,1.2726326228489582,0.7644922278605586
0.11689750692520776,10000.0,10000.0,1.2794991107540532,0.765358347995504
0.11745152354570637,10000.0,10000.0,1.2829912579068041,0.7656398094700156
0.11800554016620499,10000.0,10000.0,1.2838849365640985,0.7692368898995375
0.1185595567867036,10000.0,10000.0,1.2864188558812255,0.7703982156719411
0.11911357340720222,10000.0,10000.0,1.288514817098678,0.7724841252667515
0.11966759002770083,10000.0,10000.0,1.2901061544900765,0.7774192768426847
0.12022160664819945,10000.0,10000.0,1.2918893056766876,0.7787864296563065
0.12077562326869806,10000.0,10000.0,1.2941421090508516,0.780575142769724
0.12132963988919668,10000.0,10000.0,1.2996945458475082,0.7863044752659138
0.12188365650969529,10000.0,10000.0,1.305619775203082,0.7883426446937893
0.12243767313019391,10000.0,10000.0,1.3108164119647745,0.789175424241875
0.12299168975069252,10000.0,10000.0,1.3173267199188836,0.7897335113478656
0.12354570637119114,10000.0,10000.0,1.3247771480226753,0.7899930437703793
0.12409972299168975,10000.0,10000.0,1.3421618554735344,0.7908618096281411
0.12465373961218837,10000.0,10000.0,1.3474663265026865,0.7914931743132729
0.12520775623268698,10000.0,10000.0,1.3483432370645991,0.792641265935966
0.1257617728531856,10000.0,10000.0,1.3567322876305759,0.7943371386067624
0.12631578947368421,10000.0,10000.0,1.3819491116261668,0.7946304047267927
0.12686980609418283,10000.0,10000.0,1.385181148788739,0.7963790870460079
0.12742382271468145,10000.0,10000.0,1.385181148788739,0.799133547368537
0.12797783933518006,10000.0,10000.0,1.387048564360142,0.7993159098391459
0.12853185595567868,10000.0,10000.0,1.39962115106331,0.7995925330821291
0.1290858725761773,10000.0,10000.0,1.4118078034075108,0.800186598785973
0.1296398891966759,10000.0,10000.0,1.4128164376242311,0.8016648746076319
0.13019390581717452,10000.0,10000.0,1.423047097616633,0.8044850763631285
0.13074792243767314,10000.0,10000.0,1.453311619599446,0.8052126062603557
0.13130193905817175,10000.0,10000.0,1.4547293450587548,0.8073633718262982
0.13185595567867037,10000.0,10000.0,1.461244703741869,0.8087291521976542
0.13240997229916898,10000.0,10000.0,1.4689459276333179,0.810121482223303
0.1329639889196676,10000.0,10000.0,1.5015465710500855,0.8153630876934561
0.1335180055401662,10000.0,10000.0,1.5118688866144288,0.8222746511109147
0.13407202216066483,10000.0,10000.0,1.513080036654058,0.8225588515312428
0.13462603878116344,10000.0,10000.0,1.5254422907316583,0.8225588515312428
0.13518005540166206,10000.0,10000.0,1.5401898089630601,0.8237171429812652
0.13573407202216067,10000.0,10000.0,1.5558356612894397,0.8255661686093616
0.1362880886426593,10000.0,10000.0,1.5636244658395968,0.8275925029267034
0.1368421052631579,10000.0,10000.0,1.5691758131119204,0.8294880556272156
0.13739612188365652,10000.0,10000.0,1.573703332714154,0.8329538871180853
0.13795013850415513,10000.0,10000.0,1.6002713640847919,0.8341842099371919
0.13850415512465375,10000.0,10000.0,1.6042975645883661,0.8360749686368545
0.13905817174515236,10000.0,10000.0,1.6112975899434445,0.8363797294164128
0.13961218836565098,10000.0,10000.0,1.6160930529690924,0.837404498847661
0.1401662049861496,10000.0,10000.0,1.6698574628465093,0.8413915295429238
0.1407202216066482,10000.0,10000.0,1.7019318461926731,0.851854475845399
0.14127423822714683,10000.0,10000.0,1.712158410287842,0.8520294774766173
0.14182825484764544,10000.0,10000.0,1.720172557097946,0.852698630362814
0.14238227146814406,10000.0,10000.0,1.7397028586587815,0.8535124467320281
0.14293628808864267,10000.0,10000.0,1.7512151124736275,0.8549107707809529
0.1434903047091413,10000.0,10000.0,1.777027756543359,0.8553099730290062
0.1440443213296399,10000.0,10000.0,1.7771696131479833,0.8579087037674914
0.14459833795013852,10000.0,10000.0,1.832437422140877,0.8583498732642697
0.14515235457063713,10000.0,10000.0,1.866263579718572,0.8633768291605773
0.14570637119113575,10000.0,10000.0,1.88030661546192,0.8633768291605773
0.14626038781163436,10000.0,10000.0,1.893158567608792,0.8664148974435737
0.14681440443213298,10000.0,10000.0,1.9106696712815177,0.8704401645498259
0.14736842105263157,10000.0,10000.0,1.947316773090803,0.8713128881755243
0.14792243767313018,10000.0,10000.0,1.984348316715763,0.8735230283972261
0.1484764542936288,10000.0,10000.0,1.9983544959910882,0.8796956465289774
0.1490304709141274,10000.0,10000.0,2.032388056784361,0.8799898489705075
0.14958448753462603,10000.0,10000.0,2.0554272209379274,0.8926243350281826
0.15013850415512464,10000.0,10000.0,2.109956807042151,0.8949803214136274
0.15069252077562326,10000.0,10000.0,2.1292858609333245,0.8954946717466031
0.15124653739612187,10000.0,10000.0,2.130258115557684,0.8985133956722188
0.1518005540166205,10000.0,10000.0,2.1403152662510685,0.9012985185970046
0.1523545706371191,10000.0,10000.0,2.151859737203333,0.9021988363993303
0.15290858725761772,10000.0,10000.0,2.1685155604278292,0.9028462263412158
0.15346260387811633,10000.0,10000.0,2.1979960827415903,0.905458231747792
0.15401662049861495,10000.0,10000.0,2.2222390348716776,0.907049205449414
0.15457063711911356,10000.0,10000.0,2.228556985565814,0.909104956031645
0.15512465373961218,10000.0,10000.0,2.286014327708594,0.9097305909452079
0.1556786703601108,10000.0,10000.0,2.313001680744802,0.9097305909452079
0.1562326869806094,10000.0,10000.0,2.3164503227234334,0.9210050347361601
0.15678670360110802,10000.0,10000.0,2.3343303435671885,0.9241293307187725
0.15734072022160664,10000.0,10000.0,2.360941335591351,0.926873099479414
0.15789473684210525,10000.0,10000.0,2.3946892240646753,0.927378246061277
0.15844875346260387,10000.0,10000.0,2.4117420994506795,0.9334935757114831
0.15900277008310248,10000.0,10000.0,2.423051780990876,0.9391343833989493
0.1595567867036011,10000.0,10000.0,2.423051780990876,0.939702712851525
0.16011080332409972,10000.0,10000.0,2.461731627913716,0.939798493728233
0.16066481994459833,10000.0,10000.0,2.4662040348367786,0.9480081293865859
0.16121883656509695,10000.0,10000.0,2.4950903815744923,0.9482673387294942
0.16177285318559556,10000.0,10000.0,2.613461415021385,0.9487671157323301
0.16232686980609418,10000.0,10000.0,2.644102584672978,0.9488558593751211
0.1628808864265928,10000.0,10000.0,2.657336177807429,0.9552536519243595
0.1634349030470914,10000.0,10000.0,2.657336177807429,0.9552536519243595
0.16398891966759002,10000.0,10000.0,2.700735371531031,0.957893879155371
0.16454293628808864,10000.0,10000.0,2.728545412457428,0.9607200970301789
0.16509695290858725,10000.0,10000.0,2.762182983006288,0.9615572766714104
0.16565096952908587,10000.0,10000.0,2.7935911023741813,0.9624863204015082
0.16620498614958448,10000.0,10000.0,2.8167908053850392,0.9627549418832939
0.1667590027700831,10000.0,10000.0,2.853398564240082,0.9653216793771354
0.1673130193905817,10000.0,10000.0,2.8953938227682383,0.9674838379260867
0.16786703601108033,10000.0,10000.0,2.972138098204148,0.9683305299249753
0.16842105263157894,10000.0,10000.0,3.1112175991855873,0.9686446390107147
0.16897506925207756,10000.0,10000.0,3.1791684728126386,0.9689522550621038
0.16952908587257617,10000.0,10000.0,3.291178359485803,0.9694354678730063
0.1700831024930748,10000.0,10000.0,3.3896215849683773,0.9698757459351912
0.1706371191135734,10000.0,10000.0,3.7148272261674142,0.9723146439306143
0.17119113573407202,10000.0,10000.0,4.079907805303284,0.9872100703692354
0.17174515235457063,10000.0,10000.0,4.22210570166518,0.9877532438840718
0.17229916897506925,10000.0,10000.0,4.33415927591099,0.9906096203121095
0.17285318559556787,10000.0,10000.0,4.376923129552382,0.9908320130422626
0.17340720221606648,10000.0,10000.0,4.421029551382486,0.9913180219293499
0.1739612188365651,10000.0,10000.0,4.6541832081582495,0.9973677079595421
0.1745152354570637,10000.0,10000.0,5.451349089802162,1.0046792999497323
0.17506925207756233,10000.0,10000.0,5.535835624335109,1.0114879493890974
0.17562326869806094,10000.0,10000.0,5.620505065947053,1.0124169079618826
0.17617728531855956,10000.0,10000.0,5.8388539683532805,1.0139880775552572
0.17673130193905817,10000.0,10000.0,5.9522185365992355,1.0146904757041932
0.1772853185595568,10000.0,10000.0,6.144872233726044,1.0170244273486748
0.1778393351800554,10000.0,10000.0,6.304943599287129,1.0186939011815566
0.17839335180055402,10000.0,10000.0,6.443891768927985,1.0196336591223247
0.17894736842105263,10000.0,10000.0,6.485325278530132,1.0197568736044502
0.17950138504155125,10000.0,10000.0,6.614677153068463,1.0204073513653213
0.18005540166204986,10000.0,10000.0,6.79423366638963,1.02397690055319
0.18060941828254848,10000.0,10000.0,6.944460732876277,1.0359325575424936
0.1811634349030471,10000.0,10000.0,7.317526665663804,1.0402280104462658
0.1817174515235457,10000.0,10000.0,7.615969839327674,1.0422894946497256
0.18227146814404432,10000.0,10000.0,7.985874212396341,1.0445774046801322
0.18282548476454294,10000.0,10000.0,8.204470362448829,1.0466999155572754
0.18337950138504155,10000.0,10000.0,8.646056008221118,1.0488368386665787
0.18393351800554017,10000.0,10000.0,8.659944926338143,1.049082887882572
0.18448753462603878,10000.0,10000.0,9.496356315131333,1.058371364407226
0.1850415512465374,10000.0,10000.0,9.935633089212553,1.0584279392255895
0.18559556786703602,10000.0,10000.0,10.042162641217296,1.0606780610365332
0.18614958448753463,10000.0,10000.0,10.283181647425463,1.062329022204044
0.18670360110803325,10000.0,10000.0,10.304155327583175,1.0631923133212482
0.18725761772853186,10000.0,10000.0,10.444464502108778,1.0667953808118886
0.18781163434903048,10000.0,10000.0,10.524724111552649,1.0723702249047213
0.1883656509695291,10000.0,10000.0,10.562220289894071,1.077257724423488
0.1889196675900277,10000.0,10000.0,11.234207857974091,1.0782507083026969
0.18947368421052632,10000.0,10000.0,12.441872918952525,1.0798451726200704
0.19002770083102494,10000.0,10000.0,12.840301130154682,1.0824290286014846
0.19058171745152355,10000.0,10000.0,13.339537728233408,1.0826347924577724
0.19113573407202217,10000.0,10000.0,13.444302385125745,1.0852944399570779
0.19168975069252078,10000.0,10000.0,13.614946378140669,1.086331976947388
0.1922437673130194,10000.0,10000.0,14.003969472838365,1.097625079440884
0.192797783933518,10000.0,10000.0,14.067731686287996,1.101384167256357
0.19335180055401663,10000.0,10000.0,14.303534723408948,1.1035604059320463
0.19390581717451524,10000.0,10000.0,14.331916584357138,1.1099262418400864
0.19445983379501386,10000.0,10000.0,15.035503430727529,1.118503168943695
0.19501385041551247,10000.0,10000.0,15.399950616809432,1.1222976753253717
0.1955678670360111,10000.0,10000.0,19.78379980519935,1.1301105959718656
0.1961218836565097,10000.0,10000.0,20.20879943704668,1.1327613071641642
0.19667590027700832,10000.0,10000.0,24.51944433226719,1.1345399305677708
0.19722991689750694,10000.0,10000.0,37.484024738522606,1.1353558849570369
0.19778393351800555,10000.0,10000.0,45.64061999984938,1.1356193857070151
0.19833795013850417,10000.0,10000.0,47.47384179117613,1.1394513559769839
0.19889196675900278,10000.0,10000.0,48.65010773127274,1.1408553292414034
0.1994459833795014,10000.0,10000.0,66.93899242123891,1.1458969048892713
0.2,10000.0,10000.0,131.7558458741584,1.153441456051216
0.20055401662049863,10000.0,10000.0,379.8093643869149,1.156583745362449
0.20110803324099724,10000.0,10000.0,10000.0,1.1586923311170578
0.20166204986149586,10000.0,10000.0,10000.0,1.163182278895252
0.20221606648199447,10000.0,10000.0,10000.0,1.1656803497638726
0.2027700831024931,10000.0,10000.0,10000.0,1.1703502496537757
0.2033240997229917,10000.0,10000.0,10000.0,1.17549491553273
0.20387811634349032,10000.0,10000.0,10000.0,1.1783075821632472
0.20443213296398893,10000.0,10000.0,10000.0,1.1907710015685686
0.20498614958448755,10000.0,10000.0,10000.0,1.194994791326825
0.20554016620498616,10000.0,10000.0,10000.0,1.1980989488643445
0.20609418282548475,10000.0,10000.0,10000.0,1.2179647259724706
0.20664819944598337,10000.0,10000.0,10000.0,1.2202849015769557
0.20720221606648198,10000.0,10000.0,10000.0,1.2210091069985611
0.2077562326869806,10000.0,10000.0,10000.0,1.2324675854038132
0.2083102493074792,10000.0,10000.0,10000.0,1.2331499467248621
0.20886426592797783,10000.0,10000.0,10000.0,1.2340543693694204
0.20941828254847644,10000.0,10000.0,10000.0,1.2385024492826657
0.20997229916897506,10000.0,10000.0,10000.0,1.2445890890320617
0.21052631578947367,10000.0,10000.0,10000.0,1.245611599414989
0.2110803324099723,10000.0,10000.0,10000.0,1.2520401253940379
0.2116343490304709,10000.0,10000.0,10000.0,1.252841298286112
0.21218836565096952,10000.0,10000.0,10000.0,1.256011890587023
0.21274238227146813,10000.0,10000.0,10000.0,1.263408340232378
0.21329639889196675,10000.0,10000.0,10000.0,1.2640896776872133
0.21385041551246536,10000.0,10000.0,10000.0,1.2695999360989179
0.21440443213296398,10000.0,10000.0,10000.0,1.2917499062307602
0.2149584487534626,10000.0,10000.0,10000.0,1.291813025634319
0.2155124653739612,10000.0,10000.0,10000.0,1.2981807107091732
0.21606648199445982,10000.0,10000.0,10000.0,1.2999236897626736
0.21662049861495844,10000.0,10000.0,10000.0,1.302554643951672
0.21717451523545706,10000.0,10000.0,10000.0,1.3040679537758508
0.21772853185595567,10000.0,10000.0,10000.0,1.3054533925933902
0.21828254847645429,10000.0,10000.0,10000.0,1.3067322208712644
0.2188365650969529,10000.0,10000.0,10000.0,1.3149475264690853
0.21939058171745152,10000.0,10000.0,10000.0,1.3243047232439096
0.21994459833795013,10000.0,10000.0,10000.0,1.332717205276013
0.22049861495844875,10000.0,10000.0,10000.0,1.3348412679607295
0.22105263157894736,10000.0,10000.0,10000.0,1.3348412679607295
0.22160664819944598,10000.0,10000.0,10000.0,1.340996294771731
0.2221606648199446,10000.0,10000.0,10000.0,1.34490083909358
0.2227146814404432,10000.0,10000.0,10000.0,1.350723579758624
0.22326869806094182,10000.0,10000.0,10000.0,1.3528007266180182
0.22382271468144044,10000.0,10000.0,10000.0,1.3551451395159917
0.22437673130193905,10000.0,10000.0,10000.0,1.3582016424121472
0.22493074792243767,10000.0,10000.0,10000.0,1.3662900609177862
0.22548476454293628,10000.0,10000.0,10000.0,1.3706331106496334
0.2260387811634349,10000.0,10000.0,10000.0,1.3811766918775805
0.22659279778393351,10000.0,10000.0,10000.0,1.4017777641768234
0.22714681440443213,10000.0,10000.0,10000.0,1.4061242065246462
0.22770083102493074,10000.0,10000.0,10000.0,1.4079545169378054
0.22825484764542936,10000.0,10000.0,10000.0,1.415778470178544
0.22880886426592797,10000.0,10000.0,10000.0,1.4212242010387879
0.2293628808864266,10000.0,10000.0,10000.0,1.4248470186717535
0.2299168975069252,10000.0,10000.0,10000.0,1.4284621794127674
0.23047091412742382,10000.0,10000.0,10000.0,1.4436349491028353
0.23102493074792244,10000.0,10000.0,10000.0,1.4465184463585226
0.23157894736842105,10000.0,10000.0,10000.0,1.4468209672558328
0.23213296398891967,10000.0,10000.0,10000.0,1.4532146143950884
0.23268698060941828,10000.0,10000.0,10000.0,1.4561141051258724
0.2332409972299169,10000.0,10000.0,10000.0,1.4712953838512857
0.2337950138504155,10000.0,10000.0,10000.0,1.4814793151048344
0.23434903047091413,10000.0,10000.0,10000.0,1.4926967450225768
0.23490304709141274,10000.0,10000.0,10000.0,1.4926967450225768
0.23545706371191136,10000.0,10000.0,10000.0,1.4954392470493387
0.23601108033240997,10000.0,10000.0,10000.0,1.5029889398170655
0.2365650969529086,10000.0,10000.0,10000.0,1.5186073097267672
0.2371191135734072,10000.0,10000.0,10000.0,1.5189949381362513
0.23767313019390582,10000.0,10000.0,10000.0,1.523353736002323
0.23822714681440443,10000.0,10000.0,10000.0,1.5485394743547907
0.23878116343490305,10000.0,10000.0,10000.0,1.5500723963455063
0.23933518005540166,10000.0,10000.0,10000.0,1.5615965538129861
0.23988919667590028,10000.0,10000.0,10000.0,1.5648397321903784
0.2404432132963989,10000.0,10000.0,10000.0,1.5738197637856186
0.2409972299168975,10000.0,10000.0,10000.0,1.5829641094909956
0.24155124653739612,10000.0,10000.0,10000.0,1.583712562208518
0.24210526315789474,10000.0,10000.0,10000.0,1.5942663681180436
0.24265927977839336,10000.0,10000.0,10000.0,1.601166533552705
0.24321329639889197,10000.0,10000.0,10000.0,1.6064494364426987
0.24376731301939059,10000.0,10000.0,10000.0,1.6116271397903843
0.2443213296398892,10000.0,10000.0,10000.0,1.6220288316400995
0.24487534626038782,10000.0,10000.0,10000.0,1.6241406650500065
0.24542936288088643,10000.0,10000.0,10000.0,1.6629304657453543
0.24598337950138505,10000.0,10000.0,10000.0,1.6632043597344335
0.24653739612188366,10000.0,10000.0,10000.0,1.675970972767662
0.24709141274238228,10000.0,10000.0,10000.0,1.71888514179251
0.2476454293628809,10000.0,10000.0,10000.0,1.7459472690615738
0.2481994459833795,10000.0,10000.0,10000.0,1.7506145568533964
0.24875346260387812,10000.0,10000.0,10000.0,1.7929718717345813
0.24930747922437674,10000.0,10000.0,10000.0,1.8061027630893884
0.24986149584487535,10000.0,10000.0,10000.0,1.8374081937523836
0.25041551246537397,10000.0,10000.0,10000.0,1.8381886149992948
0.25096952908587256,10000.0,10000.0,10000.0,1.8558368116169481
0.2515235457063712,10000.0,10000.0,10000.0,1.8867762179406549
0.2520775623268698,10000.0,10000.0,10000.0,1.947699343562586
0.25263157894736843,10000.0,10000.0,10000.0,1.974507439866492
0.253185595567867,10000.0,10000.0,10000.0,1.9992937089540304
0.25373961218836566,10000.0,10000.0,10000.0,2.0124240467920522
0.25429362880886425,10000.0,10000.0,10000.0,2.053391144199949
0.2548476454293629,10000.0,10000.0,10000.0,2.2097080088704564
0.2554016620498615,10000.0,10000.0,10000.0,2.2488671891492507
0.2559556786703601,10000.0,10000.0,10000.0,2.2500032831210315
0.2565096952908587,10000.0,10000.0,10000.0,2.3034511334743186
0.25706371191135735,10000.0,10000.0,10000.0,2.4446850809317375
0.25761772853185594,10000.0,10000.0,10000.0,2.4769682897195135
0.2581717451523546,10000.0,10000.0,10000.0,2.5566547387239518
0.25872576177285317,10000.0,10000.0,10000.0,2.6850469151791176
0.2592797783933518,10000.0,10000.0,10000.0,2.8750159736750236
0.2598337950138504,10000.0,10000.0,10000.0,3.4325183318269095
0.26038781163434904,10000.0,10000.0,10000.0,3.5515792261202743
0.26094182825484763,10000.0,10000.0,10000.0,3.5978609821740286
0.2614958448753463,10000.0,10000.0,10000.0,3.7959289048028753
0.26204986149584486,10000.0,10000.0,10000.0,4.093933126097441
0.2626038781163435,10000.0,10000.0,10000.0,4.5067522489983185
0.2631578947368421,10000.0,10000.0,10000.0,5.107654580231748
0.26371191135734073,10000.0,10000.0,10000.0,5.248110105745098
0.2642659279778393,10000.0,10000.0,10000.0,5.522376208603441
0.26481994459833796,10000.0,10000.0,10000.0,6.188414245396599
0.26537396121883655,10000.0,10000.0,10000.0,6.920370666980502
0.2659279778393352,10000.0,10000.0,10000.0,6.992497673381015
0.2664819944598338,10000.0,10000.0,10000.0,7.365611982152333
0.2670360110803324,10000.0,10000.0,10000.0,7.368621619567882
0.267590027700831,10000.0,10000.0,10000.0,7.387060672377613
0.26814404432132966,10000.0,10000.0,10000.0,8.289704930078148
0.26869806094182824,10000.0,10000.0,10000.0,8.289704930078148
0.2692520775623269,10000.0,10000.0,10000.0,8.477636092691375
0.2698060941828255,10000.0,10000.0,10000.0,10.315421500203383
0.2703601108033241,10000.0,10000.0,10000.0,10.827070274287017
0.2709141274238227,10000.0,10000.0,10000.0,11.709584688103602
0.27146814404432135,10000.0,10000.0,10000.0,11.873616523355356
0.27202216066481993,10000.0,10000.0,10000.0,11.873616523355356
0.2725761772853186,10000.0,10000.0,10000.0,11.890824539046102
0.27313019390581716,10000.0,10000.0,10000.0,18.863112872861358
0.2736842105263158,10000.0,10000.0,10000.0,20.599933342893802
0.2742382271468144,10000.0,10000.0,10000.0,20.599939934140906
0.27479224376731304,10000.0,10000.0,10000.0,20.712434674932744
0.2753462603878116,10000.0,10000.0,10000.0,23.011570540391304
0.27590027700831027,10000.0,10000.0,10000.0,24.074294556468296
0.27645429362880886,10000.0,10000.0,10000.0,24.074294556468296
0.2770083102493075,10000.0,10000.0,10000.0,25.909567289803604
0.2775623268698061,10000.0,10000.0,10000.0,26.44366507571926
0.27811634349030473,10000.0,10000.0,10000.0,27.139602040901124
0.2786703601108033,10000.0,10000.0,10000.0,29.734179418726555
0.27922437673130196,10000.0,10000.0,10000.0,32.3621710598302
0.27977839335180055,10000.0,10000.0,10000.0,34.04630165652381
0.2803324099722992,10000.0,10000.0,10000.0,34.56407247220111
0.2808864265927978,10000.0,10000.0,10000.0,36.84713278605917
0.2814404432132964,10000.0,10000.0,10000.0,36.84713278605917
0.281994459833795,10000.0,10000.0,10000.0,38.308534829086724
0.28254847645429365,10000.0,10000.0,10000.0,41.19204030252252
0.28310249307479224,10000.0,10000.0,10000.0,43.30979963941591
0.2836565096952909,10000.0,10000.0,10000.0,50.795652638929255
0.28421052631578947,10000.0,10000.0,10000.0,53.890020441493
0.2847645429362881,10000.0,10000.0,10000.0,57.28104223591731
0.2853185595567867,10000.0,10000.0,10000.0,57.29088820771889
0.28587257617728534,10000.0,10000.0,10000.0,63.954348624381204
0.28642659279778393,10000.0,10000.0,10000.0,64.16876841796058
0.2869806094182826,10000.0,10000.0,10000.0,67.3715926030751
0.28753462603878116,10000.0,10000.0,10000.0,67.3715926030751
0.2880886426592798,10000.0,10000.0,10000.0,67.50506261942597
0.2886426592797784,10000.0,10000.0,10000.0,68.45265495867083
0.28919667590027703,10000.0,10000.0,10000.0,70.57287778736219
0.2897506925207756,10000.0,10000.0,10000.0,71.71450712822808
0.29030470914127426,10000.0,10000.0,10000.0,72.010797854516
0.29085872576177285,10000.0,10000.0,10000.0,72.010797854516
0.2914127423822715,10000.0,10000.0,10000.0,72.010797854516
0.2919667590027701,10000.0,10000.0,10000.0,72.32805057845997
0.2925207756232687,10000.0,10000.0,10000.0,127.62507515070412
0.2930747922437673,10000.0,10000.0,10000.0,10000.0
0.29362880886426596,10000.0,10000.0,10000.0,10000.0
0.29418282548476454,10000.0,10000.0,10000.0,10000.0
0.29473684210526313,10000.0,10000.0,10000.0,10000.0
0.2952908587257618,10000.0,10000.0,10000.0,10000.0
0.29584487534626036,10000.0,10000.0,10000.0,10000.0
0.296398891966759,10000.0,10000.0,10000.0,10000.0
0.2969529085872576,10000.0,10000.0,10000.0,10000.0
0.29750692520775623,10000.0,10000.0,10000.0,10000.0
0.2980609418282548,10000.0,10000.0,10000.0,10000.0
0.29861495844875346,10000.0,10000.0,10000.0,10000.0
0.29916897506925205,10000.0,10000.0,10000.0,10000.0
0.2997229916897507,10000.0,10000.0,10000.0,10000.0
0.3002770083102493,10000.0,10000.0,10000.0,10000.0
0.3008310249307479,10000.0,10000.0,10000.0,10000.0
0.3013850415512465,10000.0,10000.0,10000.0,10000.0
0.30193905817174516,10000.0,10000.0,10000.0,10000.0
0.30249307479224374,10000.0,10000.0,10000.0,10000.0
0.3030470914127424,10000.0,10000.0,10000.0,10000.0
0.303601108033241,10000.0,10000.0,10000.0,10000.0
0.3041551246537396,10000.0,10000.0,10000.0,10000.0
0.3047091412742382,10000.0,10000.0,10000.0,10000.0
0.30526315789473685,10000.0,10000.0,10000.0,10000.0
0.30581717451523543,10000.0,10000.0,10000.0,10000.0
0.3063711911357341,10000.0,10000.0,10000.0,10000.0
0.30692520775623267,10000.0,10000.0,10000.0,10000.0
0.3074792243767313,10000.0,10000.0,10000.0,10000.0
0.3080332409972299,10000.0,10000.0,10000.0,10000.0
0.30858725761772854,10000.0,10000.0,10000.0,10000.0
0.3091412742382271,10000.0,10000.0,10000.0,10000.0
0.30969529085872577,10000.0,10000.0,10000.0,10000.0
0.31024930747922436,10000.0,10000.0,10000.0,10000.0
0.310803324099723,10000.0,10000.0,10000.0,10000.0
0.3113573407202216,10000.0,10000.0,10000.0,10000.0
0.31191135734072023,10000.0,10000.0,10000.0,10000.0
0.3124653739612188,10000.0,10000.0,10000.0,10000.0
0.31301939058171746,10000.0,10000.0,10000.0,10000.0
0.31357340720221605,10000.0,10000.0,10000.0,10000.0
0.3141274238227147,10000.0,10000.0,10000.0,10000.0
0.3146814404432133,10000.0,10000.0,10000.0,10000.0
0.3152354570637119,10000.0,10000.0,10000.0,10000.0
0.3157894736842105,10000.0,10000.0,10000.0,10000.0
0.31634349030470915,10000.0,10000.0,10000.0,10000.0
0.31689750692520774,10000.0,10000.0,10000.0,10000.0
0.3174515235457064,10000.0,10000.0,10000.0,10000.0
0.31800554016620497,10000.0,10000.0,10000.0,10000.0
0.3185595567867036,10000.0,10000.0,10000.0,10000.0
0.3191135734072022,10000.0,10000.0,10000.0,10000.0
0.31966759002770084,10000.0,10000.0,10000.0,10000.0
0.32022160664819943,10000.0,10000.0,10000.0,10000.0
0.3207756232686981,10000.0,10000.0,10000.0,10000.0
0.32132963988919666,10000.0,10000.0,10000.0,10000.0
0.3218836565096953,10000.0,10000.0,10000.0,10000.0
0.3224376731301939,10000.0,10000.0,10000.0,10000.0
0.32299168975069253,10000.0,10000.0,10000.0,10000.0
0.3235457063711911,10000.0,10000.0,10000.0,10000.0
0.32409972299168976,10000.0,10000.0,10000.0,10000.0
0.32465373961218835,10000.0,10000.0,10000.0,10000.0
0.325207756232687,10000.0,10000.0,10000.0,10000.0
0.3257617728531856,10000.0,10000.0,10000.0,10000.0
0.3263157894736842,10000.0,10000.0,10000.0,10000.0
0.3268698060941828,10000.0,10000.0,10000.0,10000.0
0.32742382271468146,10000.0,10000.0,10000.0,10000.0
0.32797783933518004,10000.0,10000.0,10000.0,10000.0
0.3285318559556787,10000.0,10000.0,10000.0,10000.0
0.3290858725761773,10000.0,10000.0,10000.0,10000.0
0.3296398891966759,10000.0,10000.0,10000.0,10000.0
0.3301939058171745,10000.0,10000.0,10000.0,10000.0
0.33074792243767315,10000.0,10000.0,10000.0,10000.0
0.33130193905817173,10000.0,10000.0,10000.0,10000.0
0.3318559556786704,10000.0,10000.0,10000.0,10000.0
0.33240997229916897,10000.0,10000.0,10000.0,10000.0
0.3329639889196676,10000.0,10000.0,10000.0,10000.0
0.3335180055401662,10000.0,10000.0,10000.0,10000.0
0.33407202216066484,10000.0,10000.0,10000.0,10000.0
0.3346260387811634,10000.0,10000.0,10000.0,10000.0
0.33518005540166207,10000.0,10000.0,10000.0,10000.0
0.33573407202216066,10000.0,10000.0,10000.0,10000.0
0.3362880886426593,10000.0,10000.0,10000.0,10000.0
0.3368421052631579,10000.0,10000.0,10000.0,10000.0
0.33739612188365653,10000.0,10000.0,10000.0,10000.0
0.3379501385041551,10000.0,10000.0,10000.0,10000.0
0.33850415512465376,10000.0,10000.0,10000.0,10000.0
0.33905817174515235,10000.0,10000.0,10000.0,10000.0
0.339612188365651,10000.0,10000.0,10000.0,10000.0
0.3401662049861496,10000.0,10000.0,10000.0,10000.0
0.3407202216066482,10000.0,10000.0,10000.0,10000.0
0.3412742382271468,10000.0,10000.0,10000.0,10000.0
0.34182825484764545,10000.0,10000.0,10000.0,10000.0
0.34238227146814404,10000.0,10000.0,10000.0,10000.0
0.3429362880886427,10000.0,10000.0,10000.0,10000.0
0.34349030470914127,10000.0,10000.0,10000.0,10000.0
0.3440443213296399,10000.0,10000.0,10000.0,10000.0
0.3445983379501385,10000.0,10000.0,10000.0,10000.0
0.34515235457063714,10000.0,10000.0,10000.0,10000.0
0.34570637119113573,10000.0,10000.0,10000.0,10000.0
0.3462603878116344,10000.0,10000.0,10000.0,10000.0
0.34681440443213296,10000.0,10000.0,10000.0,10000.0
0.3473684210526316,10000.0,10000.0,10000.0,10000.0
0.3479224376731302,10000.0,10000.0,10000.0,10000.0
0.34847645429362883,10000.0,10000.0,10000.0,10000.0
0.3490304709141274,10000.0,10000.0,10000.0,10000.0
0.34958448753462606,10000.0,10000.0,10000.0,10000.0
0.35013850415512465,10000.0,10000.0,10000.0,10000.0
0.3506925207756233,10000.0,10000.0,10000.0,10000.0
0.3512465373961219,10000.0,10000.0,10000.0,10000.0
0.3518005540166205,10000.0,10000.0,10000.0,10000.0
0.3523545706371191,10000.0,10000.0,10000.0,10000.0
0.35290858725761776,10000.0,10000.0,10000.0,10000.0
0.35346260387811634,10000.0,10000.0,10000.0,10000.0
0.35401662049861493,10000.0,10000.0,10000.0,10000.0
0.3545706371191136,10000.0,10000.0,10000.0,10000.0
0.35512465373961216,10000.0,10000.0,10000.0,10000.0
0.3556786703601108,10000.0,10000.0,10000.0,10000.0
0.3562326869806094,10000.0,10000.0,10000.0,10000.0
0.35678670360110804,10000.0,10000.0,10000.0,10000.0
0.3573407202216066,10000.0,10000.0,10000.0,10000.0
0.35789473684210527,10000.0,10000.0,10000.0,10000.0
0.35844875346260385,10000.0,10000.0,10000.0,10000.0
0.3590027700831025,10000.0,10000.0,10000.0,10000.0
0.3595567867036011,10000.0,10000.0,10000.0,10000.0
0.3601108033240997,10000.0,10000.0,10000.0,10000.0
0.3606648199445983,10000.0,10000.0,10000.0,10000.0
0.36121883656509696,10000.0,10000.0,10000.0,10000.0
0.36177285318559554,10000.0,10000.0,10000.0,10000.0
0.3623268698060942,10000.0,10000.0,10000.0,10000.0
0.3628808864265928,10000.0,10000.0,10000.0,10000.0
0.3634349030470914,10000.0,10000.0,10000.0,10000.0
0.36398891966759,10000.0,10000.0,10000.0,10000.0
0.36454293628808865,10000.0,10000.0,10000.0,10000.0
0.36509695290858724,10000.0,10000.0,10000.0,10000.0
0.3656509695290859,10000.0,10000.0,10000.0,10000.0
0.36620498614958447,10000.0,10000.0,10000.0,10000.0
0.3667590027700831,10000.0,10000.0,10000.0,10000.0
0.3673130193905817,10000.0,10000.0,10000.0,10000.0
0.36786703601108034,10000.0,10000.0,10000.0,10000.0
0.3684210526315789,10000.0,10000.0,10000.0,10000.0
0.36897506925207757,10000.0,10000.0,10000.0,10000.0
0.36952908587257616,10000.0,10000.0,10000.0,10000.0
0.3700831024930748,10000.0,10000.0,10000.0,10000.0
0.3706371191135734,10000.0,10000.0,10000.0,10000.0
0.37119113573407203,10000.0,10000.0,10000.0,10000.0
0.3717451523545706,10000.0,10000.0,10000.0,10000.0
0.37229916897506926,10000.0,10000.0,10000.0,10000.0
0.37285318559556785,10000.0,10000.0,10000.0,10000.0
0.3734072022160665,10000.0,10000.0,10000.0,10000.0
0.3739612188365651,10000.0,10000.0,10000.0,10000.0
0.3745152354570637,10000.0,10000.0,10000.0,10000.0
0.3750692520775623,10000.0,10000.0,10000.0,10000.0
0.37562326869806095,10000.0,10000.0,10000.0,10000.0
0.37617728531855954,10000.0,10000.0,10000.0,10000.0
0.3767313019390582,10000.0,10000.0,10000.0,10000.0
0.37728531855955677,10000.0,10000.0,10000.0,10000.0
0.3778393351800554,10000.0,10000.0,10000.0,10000.0
0.378393351800554,10000.0,10000.0,10000.0,10000.0
0.37894736842105264,10000.0,10000.0,10000.0,10000.0
0.37950138504155123,10000.0,10000.0,10000.0,10000.0
0.3800554016620499,10000.0,10000.0,10000.0,10000.0
0.38060941828254846,10000.0,10000.0,10000.0,10000.0
0.3811634349030471,10000.0,10000.0,10000.0,10000.0
0.3817174515235457,10000.0,10000.0,10000.0,10000.0
0.38227146814404434,10000.0,10000.0,10000.0,10000.0
0.3828254847645429,10000.0,10000.0,10000.0,10000.0
0.38337950138504157,10000.0,10000.0,10000.0,10000.0
0.38393351800554015,10000.0,10000.0,10000.0,10000.0
0.3844875346260388,10000.0,10000.0,10000.0,10000.0
0.3850415512465374,10000.0,10000.0,10000.0,10000.0
0.385595567867036,10000.0,10000.0,10000.0,10000.0
0.3861495844875346,10000.0,10000.0,10000.0,10000.0
0.38670360110803326,10000.0,10000.0,10000.0,10000.0
0.38725761772853184,10000.0,10000.0,10000.0,10000.0
0.3878116343490305,10000.0,10000.0,10000.0,10000.0
0.3883656509695291,10000.0,10000.0,10000.0,10000.0
0.3889196675900277,10000.0,10000.0,10000.0,10000.0
0.3894736842105263,10000.0,10000.0,10000.0,10000.0
0.39002770083102495,10000.0,10000.0,10000.0,10000.0
0.39058171745152354,10000.0,10000.0,10000.0,10000.0
0.3911357340720222,10000.0,10000.0,10000.0,10000.0
0.39168975069252077,10000.0,10000.0,10000.0,10000.0
0.3922437673130194,10000.0,10000.0,10000.0,10000.0
0.392797783933518,10000.0,10000.0,10000.0,10000.0
0.39335180055401664,10000.0,10000.0,10000.0,10000.0
0.3939058171745152,10000.0,10000.0,10000.0,10000.0
0.39445983379501387,10000.0,10000.0,10000.0,10000.0
0.39501385041551246,10000.0,10000.0,10000.0,10000.0
0.3955678670360111,10000.0,10000.0,10000.0,10000.0
0.3961218836565097,10000.0,10000.0,10000.0,10000.0
0.39667590027700833,10000.0,10000.0,10000.0,10000.0
0.3972299168975069,10000.0,10000.0,10000.0,10000.0
0.39778393351800556,10000.0,10000.0,10000.0,10000.0
0.39833795013850415,10000.0,10000.0,10000.0,10000.0
0.3988919667590028,10000.0,10000.0,10000.0,10000.0
0.3994459833795014,10000.0,10000.0,10000.0,10000.0
0.4,10000.0,10000.0,10000.0,10000.0
0.4005540166204986,10000.0,10000.0,10000.0,10000.0
0.40110803324099725,10000.0,10000.0,10000.0,10000.0
0.40166204986149584,10000.0,10000.0,10000.0,10000.0
0.4022160664819945,10000.0,10000.0,10000.0,10000.0
0.40277008310249307,10000.0,10000.0,10000.0,10000.0
0.4033240997229917,10000.0,10000.0,10000.0,10000.0
0.4038781163434903,10000.0,10000.0,10000.0,10000.0
0.40443213296398894,10000.0,10000.0,10000.0,10000.0
0.40498614958448753,10000.0,10000.0,10000.0,10000.0
0.4055401662049862,10000.0,10000.0,10000.0,10000.0
0.40609418282548476,10000.0,10000.0,10000.0,10000.0
0.4066481994459834,10000.0,10000.0,10000.0,10000.0
0.407202216066482,10000.0,10000.0,10000.0,10000.0
0.40775623268698064,10000.0,10000.0,10000.0,10000.0
0.4083102493074792,10000.0,10000.0,10000.0,10000.0
0.40886426592797787,10000.0,10000.0,10000.0,10000.0
0.40941828254847645,10000.0,10000.0,10000.0,10000.0
0.4099722991689751,10000.0,10000.0,10000.0,10000.0
0.4105263157894737,10000.0,10000.0,10000.0,10000.0
0.4110803324099723,10000.0,10000.0,10000.0,10000.0
0.4116343490304709,10000.0,10000.0,10000.0,10000.0
0.4121883656509695,10000.0,10000.0,10000.0,10000.0
0.41274238227146814,10000.0,10000.0,10000.0,10000.0
0.41329639889196673,10000.0,10000.0,10000.0,10000.0
0.4138504155124654,10000.0,10000.0,10000.0,10000.0
0.41440443213296396,10000.0,10000.0,10000.0,10000.0
0.4149584487534626,10000.0,10000.0,10000.0,10000.0
0.4155124653739612,10000.0,10000.0,10000.0,10000.0
0.41606648199445984,10000.0,10000.0,10000.0,10000.0
0.4166204986149584,10000.0,10000.0,10000.0,10000.0
0.41717451523545707,10000.0,10000.0,10000.0,10000.0
0.41772853185595565,10000.0,10000.0,10000.0,10000.0
0.4182825484764543,10000.0,10000.0,10000.0,10000.0
0.4188365650969529,10000.0,10000.0,10000.0,10000.0
0.4193905817174515,10000.0,10000.0,10000.0,10000.0
0.4199445983379501,10000.0,10000.0,10000.0,10000.0
0.42049861495844876,10000.0,10000.0,10000.0,10000.0
0.42105263157894735,10000.0,10000.0,10000.0,10000.0
0.421606648199446,10000.0,10000.0,10000.0,10000.0
0.4221606648199446,10000.0,10000.0,10000.0,10000.0
0.4227146814404432,10000.0,10000.0,10000.0,10000.0
0.4232686980609418,10000.0,10000.0,10000.0,10000.0
0.42382271468144045,10000.0,10000.0,10000.0,10000.0
0.42437673130193904,10000.0,10000.0,10000.0,10000.0
0.4249307479224377,10000.0,10000.0,10000.0,10000.0
0.42548476454293627,10000.0,10000.0,10000.0,10000.0
0.4260387811634349,10000.0,10000.0,10000.0,10000.0
0.4265927977839335,10000.0,10000.0,10000.0,10000.0
0.42714681440443214,10000.0,10000.0,10000.0,10000.0
0.4277008310249307,10000.0,10000.0,10000.0,10000.0
0.42825484764542937,10000.0,10000.0,10000.0,10000.0
0.42880886426592796,10000.0,10000.0,10000.0,10000.0
0.4293628808864266,10000.0,10000.0,10000.0,10000.0
0.4299168975069252,10000.0,10000.0,10000.0,10000.0
0.43047091412742383,10000.0,10000.0,10000.0,10000.0
0.4310249307479224,10000.0,10000.0,10000.0,10000.0
0.43157894736842106,10000.0,10000.0,10000.0,10000.0
0.43213296398891965,10000.0,10000.0,10000.0,10000.0
0.4326869806094183,10000.0,10000.0,10000.0,10000.0
0.4332409972299169,10000.0,10000.0,10000.0,10000.0
0.4337950138504155,10000.0,10000.0,10000.0,10000.0
0.4343490304709141,10000.0,10000.0,10000.0,10000.0
0.43490304709141275,10000.0,10000.0,10000.0,10000.0
0.43545706371191134,10000.0,10000.0,10000.0,10000.0
0.43601108033241,10000.0,10000.0,10000.0,10000.0
0.43656509695290857,10000.0,10000.0,10000.0,10000.0
0.4371191135734072,10000.0,10000.0,10000.0,10000.0
0.4376731301939058,10000.0,10000.0,10000.0,10000.0
0.43822714681440444,10000.0,10000.0,10000.0,10000.0
0.43878116343490303,10000.0,10000.0,10000.0,10000.0
0.4393351800554017,10000.0,10000.0,10000.0,10000.0
0.43988919667590026,10000.0,10000.0,10000.0,10000.0
0.4404432132963989,10000.0,10000.0,10000.0,10000.0
0.4409972299168975,10000.0,10000.0,10000.0,10000.0
0.44155124653739614,10000.0,10000.0,10000.0,10000.0
0.4421052631578947,10000.0,10000.0,10000.0,10000.0
0.44265927977839337,10000.0,10000.0,10000.0,10000.0
0.44321329639889195,10000.0,10000.0,10000.0,10000.0
0.4437673130193906,10000.0,10000.0,10000.0,10000.0
0.4443213296398892,10000.0,10000.0,10000.0,10000.0
0.4448753462603878,10000.0,10000.0,10000.0,10000.0
0.4454293628808864,10000.0,10000.0,10000.0,10000.0
0.44598337950138506,10000.0,10000.0,10000.0,10000.0
0.44653739612188365,10000.0,10000.0,10000.0,10000.0
0.4470914127423823,10000.0,10000.0,10000.0,10000.0
0.4476454293628809,10000.0,10000.0,10000.0,10000.0
0.4481994459833795,10000.0,10000.0,10000.0,10000.0
0.4487534626038781,10000.0,10000.0,10000.0,10000.0
0.44930747922437675,10000.0,10000.0,10000.0,10000.0
0.44986149584487534,10000.0,10000.0,10000.0,10000.0
0.450415512465374,10000.0,10000.0,10000.0,10000.0
0.45096952908587257,10000.0,10000.0,10000.0,10000.0
0.4515235457063712,10000.0,10000.0,10000.0,10000.0
0.4520775623268698,10000.0,10000.0,10000.0,10000.0
0.45263157894736844,10000.0,10000.0,10000.0,10000.0
0.45318559556786703,10000.0,10000.0,10000.0,10000.0
0.45373961218836567,10000.0,10000.0,10000.0,10000.0
0.45429362880886426,10000.0,10000.0,10000.0,10000.0
0.4548476454293629,10000.0,10000.0,10000.0,10000.0
0.4554016620498615,10000.0,10000.0,10000.0,10000.0
0.45595567867036013,10000.0,10000.0,10000.0,10000.0
0.4565096952908587,10000.0,10000.0,10000.0,10000.0
0.45706371191135736,10000.0,10000.0,10000.0,10000.0
0.45761772853185595,10000.0,10000.0,10000.0,10000.0
0.4581717451523546,10000.0,10000.0,10000.0,10000.0
0.4587257617728532,10000.0,10000.0,10000.0,10000.0
0.4592797783933518,10000.0,10000.0,10000.0,10000.0
0.4598337950138504,10000.0,10000.0,10000.0,10000.0
0.46038781163434905,10000.0,10000.0,10000.0,10000.0
0.46094182825484764,10000.0,10000.0,10000.0,10000.0
0.4614958448753463,10000.0,10000.0,10000.0,10000.0
0.46204986149584487,10000.0,10000.0,10000.0,10000.0
0.4626038781163435,10000.0,10000.0,10000.0,10000.0
0.4631578947368421,10000.0,10000.0,10000.0,10000.0
0.46371191135734074,10000.0,10000.0,10000.0,10000.0
0.46426592797783933,10000.0,10000.0,10000.0,10000.0
0.464819944598338,10000.0,10000.0,10000.0,10000.0
0.46537396121883656,10000.0,10000.0,10000.0,10000.0
0.4659279778393352,10000.0,10000.0,10000.0,10000.0
0.4664819944598338,10000.0,10000.0,10000.0,10000.0
0.46703601108033244,10000.0,10000.0,10000.0,10000.0
0.467590027700831,10000.0,10000.0,10000.0,10000.0
0.46814404432132967,10000.0,10000.0,10000.0,10000.0
0.46869806094182825,10000.0,10000.0,10000.0,10000.0
0.4692520775623269,10000.0,10000.0,10000.0,10000.0
0.4698060941828255,10000.0,10000.0,10000.0,10000.0
0.4703601108033241,10000.0,10000.0,10000.0,10000.0
0.4709141274238227,10000.0,10000.0,10000.0,10000.0
0.4714681440443213,10000.0,10000.0,10000.0,10000.0
0.47202216066481995,10000.0,10000.0,10000.0,10000.0
0.47257617728531853,10000.0,10000.0,10000.0,10000.0
0.4731301939058172,10000.0,10000.0,10000.0,10000.0
0.47368421052631576,10000.0,10000.0,10000.0,10000.0
0.4742382271468144,10000.0,10000.0,10000.0,10000.0
0.474792243767313,10000.0,10000.0,10000.0,10000.0
0.47534626038781164,10000.0,10000.0,10000.0,10000.0
0.4759002770083102,10000.0,10000.0,10000.0,10000.0
0.47645429362880887,10000.0,10000.0,10000.0,10000.0
0.47700831024930745,10000.0,10000.0,10000.0,10000.0
0.4775623268698061,10000.0,10000.0,10000.0,10000.0
0.4781163434903047,10000.0,10000.0,10000.0,10000.0
0.47867036011080333,10000.0,10000.0,10000.0,10000.0
0.4792243767313019,10000.0,10000.0,10000.0,10000.0
0.47977839335180056,10000.0,10000.0,10000.0,10000.0
0.48033240997229915,10000.0,10000.0,10000.0,10000.0
0.4808864265927978,10000.0,10000.0,10000.0,10000.0
0.4814404432132964,10000.0,10000.0,10000.0,10000.0
0.481994459833795,10000.0,10000.0,10000.0,10000.0
0.4825484764542936,10000.0,10000.0,10000.0,10000.0
0.48310249307479225,10000.0,10000.0,10000.0,10000.0
0.48365650969529084,10000.0,10000.0,10000.0,10000.0
0.4842105263157895,10000.0,10000.0,10000.0,10000.0
0.48476454293628807,10000.0,10000.0,10000.0,10000.0
0.4853185595567867,10000.0,10000.0,10000.0,10000.0
0.4858725761772853,10000.0,10000.0,10000.0,10000.0
0.48642659279778394,10000.0,10000.0,10000.0,10000.0
0.48698060941828253,10000.0,10000.0,10000.0,10000.0
0.48753462603878117,10000.0,10000.0,10000.0,10000.0
0.48808864265927976,10000.0,10000.0,10000.0,10000.0
0.4886426592797784,10000.0,10000.0,10000.0,10000.0
0.489196675900277,10000.0,10000.0,10000.0,10000.0
0.48975069252077563,10000.0,10000.0,10000.0,10000.0
0.4903047091412742,10000.0,10000.0,10000.0,10000.0
0.49085872576177286,10000.0,10000.0,10000.0,10000.0
0.49141274238227145,10000.0,10000.0,10000.0,10000.0
0.4919667590027701,10000.0,10000.0,10000.0,10000.0
0.4925207756232687,10000.0,10000.0,10000.0,10000.0
0.4930747922437673,10000.0,10000.0,10000.0,10000.0
0.4936288088642659,10000.0,10000.0,10000.0,10000.0
0.49418282548476455,10000.0,10000.0,10000.0,10000.0
0.49473684210526314,10000.0,10000.0,10000.0,10000.0
0.4952908587257618,10000.0,10000.0,10000.0,10000.0
0.49584487534626037,10000.0,10000.0,10000.0,10000.0
0.496398891966759,10000.0,10000.0,10000.0,10000.0
0.4969529085872576,10000.0,10000.0,10000.0,10000.0
0.49750692520775625,10000.0,10000.0,10000.0,10000.0
0.49806094182825483,10000.0,10000.0,10000.0,10000.0
0.4986149584487535,10000.0,10000.0,10000.0,10000.0
0.49916897506925206,10000.0,10000.0,10000.0,10000.0
0.4997229916897507,10000.0,10000.0,10000.0,10000.0
0.5002770083102493,10000.0,10000.0,10000.0,10000.0
0.5008310249307479,10000.0,10000.0,10000.0,10000.0
0.5013850415512465,10000.0,10000.0,10000.0,10000.0
0.5019390581717451,10000.0,10000.0,10000.0,10000.0
0.5024930747922438,10000.0,10000.0,10000.0,10000.0
0.5030470914127424,10000.0,10000.0,10000.0,10000.0
0.503601108033241,10000.0,10000.0,10000.0,10000.0
0.5041551246537396,10000.0,10000.0,10000.0,10000.0
0.5047091412742383,10000.0,10000.0,10000.0,10000.0
0.5052631578947369,10000.0,10000.0,10000.0,10000.0
0.5058171745152354,10000.0,10000.0,10000.0,10000.0
0.506371191135734,10000.0,10000.0,10000.0,10000.0
0.5069252077562327,10000.0,10000.0,10000.0,10000.0
0.5074792243767313,10000.0,10000.0,10000.0,10000.0
0.5080332409972299,10000.0,10000.0,10000.0,10000.0
0.5085872576177285,10000.0,10000.0,10000.0,10000.0
0.5091412742382272,10000.0,10000.0,10000.0,10000.0
0.5096952908587258,10000.0,10000.0,10000.0,10000.0
0.5102493074792244,10000.0,10000.0,10000.0,10000.0
0.510803324099723,10000.0,10000.0,10000.0,10000.0
0.5113573407202217,10000.0,10000.0,10000.0,10000.0
0.5119113573407202,10000.0,10000.0,10000.0,10000.0
0.5124653739612188,10000.0,10000.0,10000.0,10000.0
0.5130193905817174,10000.0,10000.0,10000.0,10000.0
0.5135734072022161,10000.0,10000.0,10000.0,10000.0
0.5141274238227147,10000.0,10000.0,10000.0,10000.0
0.5146814404432133,10000.0,10000.0,10000.0,10000.0
0.5152354570637119,10000.0,10000.0,10000.0,10000.0
0.5157894736842106,10000.0,10000.0,10000.0,10000.0
0.5163434903047092,10000.0,10000.0,10000.0,10000.0
0.5168975069252078,10000.0,10000.0,10000.0,10000.0
0.5174515235457063,10000.0,10000.0,10000.0,10000.0
0.518005540166205,10000.0,10000.0,10000.0,10000.0
0.5185595567867036,10000.0,10000.0,10000.0,10000.0
0.5191135734072022,10000.0,10000.0,10000.0,10000.0
0.5196675900277008,10000.0,10000.0,10000.0,10000.0
0.5202216066481995,10000.0,10000.0,10000.0,10000.0
0.5207756232686981,10000.0,10000.0,10000.0,10000.0
0.5213296398891967,10000.0,10000.0,10000.0,10000.0
0.5218836565096953,10000.0,10000.0,10000.0,10000.0
0.522437673130194,10000.0,10000.0,10000.0,10000.0
0.5229916897506925,10000.0,10000.0,10000.0,10000.0
0.5235457063711911,10000.0,10000.0,10000.0,10000.0
0.5240997229916897,10000.0,10000.0,10000.0,10000.0
0.5246537396121884,10000.0,10000.0,10000.0,10000.0
0.525207756232687,10000.0,10000.0,10000.0,10000.0
0.5257617728531856,10000.0,10000.0,10000.0,10000.0
0.5263157894736842,10000.0,10000.0,10000.0,10000.0
0.5268698060941829,10000.0,10000.0,10000.0,10000.0
0.5274238227146815,10000.0,10000.0,10000.0,10000.0
0.52797783933518,10000.0,10000.0,10000.0,10000.0
0.5285318559556786,10000.0,10000.0,10000.0,10000.0
0.5290858725761773,10000.0,10000.0,10000.0,10000.0
0.5296398891966759,10000.0,10000.0,10000.0,10000.0
0.5301939058171745,10000.0,10000.0,10000.0,10000.0
0.5307479224376731,10000.0,10000.0,10000.0,10000.0
0.5313019390581717,10000.0,10000.0,10000.0,10000.0
0.5318559556786704,10000.0,10000.0,10000.0,10000.0
0.532409972299169,10000.0,10000.0,10000.0,10000.0
0.5329639889196676,10000.0,10000.0,10000.0,10000.0
0.5335180055401662,10000.0,10000.0,10000.0,10000.0
0.5340720221606648,10000.0,10000.0,10000.0,10000.0
0.5346260387811634,10000.0,10000.0,10000.0,10000.0
0.535180055401662,10000.0,10000.0,10000.0,10000.0
0.5357340720221606,10000.0,10000.0,10000.0,10000.0
0.5362880886426593,10000.0,10000.0,10000.0,10000.0
0.5368421052631579,10000.0,10000.0,10000.0,10000.0
0.5373961218836565,10000.0,10000.0,10000.0,10000.0
0.5379501385041551,10000.0,10000.0,10000.0,10000.0
0.5385041551246538,10000.0,10000.0,10000.0,10000.0
0.5390581717451524,10000.0,10000.0,10000.0,10000.0
0.539612188365651,10000.0,10000.0,10000.0,10000.0
0.5401662049861495,10000.0,10000.0,10000.0,10000.0
0.5407202216066482,10000.0,10000.0,10000.0,10000.0
0.5412742382271468,10000.0,10000.0,10000.0,10000.0
0.5418282548476454,10000.0,10000.0,10000.0,10000.0
0.542382271468144,10000.0,10000.0,10000.0,10000.0
0.5429362880886427,10000.0,10000.0,10000.0,10000.0
0.5434903047091413,10000.0,10000.0,10000.0,10000.0
0.5440443213296399,10000.0,10000.0,10000.0,10000.0
0.5445983379501385,10000.0,10000.0,10000.0,10000.0
0.5451523545706372,10000.0,10000.0,10000.0,10000.0
0.5457063711911357,10000.0,10000.0,10000.0,10000.0
0.5462603878116343,10000.0,10000.0,10000.0,10000.0
0.5468144044321329,10000.0,10000.0,10000.0,10000.0
0.5473684210526316,10000.0,10000.0,10000.0,10000.0
0.5479224376731302,10000.0,10000.0,10000.0,10000.0
0.5484764542936288,10000.0,10000.0,10000.0,10000.0
0.5490304709141274,10000.0,10000.0,10000.0,10000.0
0.5495844875346261,10000.0,10000.0,10000.0,10000.0
0.5501385041551247,10000.0,10000.0,10000.0,10000.0
0.5506925207756233,10000.0,10000.0,10000.0,10000.0
0.5512465373961218,10000.0,10000.0,10000.0,10000.0
0.5518005540166205,10000.0,10000.0,10000.0,10000.0
0.5523545706371191,10000.0,10000.0,10000.0,10000.0
0.5529085872576177,10000.0,10000.0,10000.0,10000.0
0.5534626038781163,10000.0,10000.0,10000.0,10000.0
0.554016620498615,10000.0,10000.0,10000.0,10000.0
0.5545706371191136,10000.0,10000.0,10000.0,10000.0
0.5551246537396122,10000.0,10000.0,10000.0,10000.0
0.5556786703601108,10000.0,10000.0,10000.0,10000.0
0.5562326869806095,10000.0,10000.0,10000.0,10000.0
0.556786703601108,10000.0,10000.0,10000.0,10000.0
0.5573407202216066,10000.0,10000.0,10000.0,10000.0
0.5578947368421052,10000.0,10000.0,10000.0,10000.0
0.5584487534626039,10000.0,10000.0,10000.0,10000.0
0.5590027700831025,10000.0,10000.0,10000.0,10000.0
0.5595567867036011,10000.0,10000.0,10000.0,10000.0
0.5601108033240997,10000.0,10000.0,10000.0,10000.0
0.5606648199445984,10000.0,10000.0,10000.0,10000.0
0.561218836565097,10000.0,10000.0,10000.0,10000.0
0.5617728531855956,10000.0,10000.0,10000.0,10000.0
0.5623268698060941,10000.0,10000.0,10000.0,10000.0
0.5628808864265928,10000.0,10000.0,10000.0,10000.0
0.5634349030470914,10000.0,10000.0,10000.0,10000.0
0.56398891966759,10000.0,10000.0,10000.0,10000.0
0.5645429362880886,10000.0,10000.0,10000.0,10000.0
0.5650969529085873,10000.0,10000.0,10000.0,10000.0
0.5656509695290859,10000.0,10000.0,10000.0,10000.0
0.5662049861495845,10000.0,10000.0,10000.0,10000.0
0.5667590027700831,10000.0,10000.0,10000.0,10000.0
0.5673130193905818,10000.0,10000.0,10000.0,10000.0
0.5678670360110804,10000.0,10000.0,10000.0,10000.0
0.5684210526315789,10000.0,10000.0,10000.0,10000.0
0.5689750692520775,10000.0,10000.0,10000.0,10000.0
0.5695290858725762,10000.0,10000.0,10000.0,10000.0
0.5700831024930748,10000.0,10000.0,10000.0,10000.0
0.5706371191135734,10000.0,10000.0,10000.0,10000.0
0.571191135734072,10000.0,10000.0,10000.0,10000.0
0.5717451523545707,10000.0,10000.0,10000.0,10000.0
0.5722991689750693,10000.0,10000.0,10000.0,10000.0
0.5728531855955679,10000.0,10000.0,10000.0,10000.0
0.5734072022160664,10000.0,10000.0,10000.0,10000.0
0.5739612188365651,10000.0,10000.0,10000.0,10000.0
0.5745152354570637,10000.0,10000.0,10000.0,10000.0
0.5750692520775623,10000.0,10000.0,10000.0,10000.0
0.5756232686980609,10000.0,10000.0,10000.0,10000.0
0.5761772853185596,10000.0,10000.0,10000.0,10000.0
0.5767313019390582,10000.0,10000.0,10000.0,10000.0
0.5772853185595568,10000.0,10000.0,10000.0,10000.0
0.5778393351800554,10000.0,10000.0,10000.0,10000.0
0.5783933518005541,10000.0,10000.0,10000.0,10000.0
0.5789473684210527,10000.0,10000.0,10000.0,10000.0
0.5795013850415512,10000.0,10000.0,10000.0,10000.0
0.5800554016620498,10000.0,10000.0,10000.0,10000.0
0.5806094182825485,10000.0,10000.0,10000.0,10000.0
0.5811634349030471,10000.0,10000.0,10000.0,10000.0
0.5817174515235457,10000.0,10000.0,10000.0,10000.0
0.5822714681440443,10000.0,10000.0,10000.0,10000.0
0.582825484764543,10000.0,10000.0,10000.0,10000.0
0.5833795013850416,10000.0,10000.0,10000.0,10000.0
0.5839335180055402,10000.0,10000.0,10000.0,10000.0
0.5844875346260388,10000.0,10000.0,10000.0,10000.0
0.5850415512465375,10000.0,10000.0,10000.0,10000.0
0.585595567867036,10000.0,10000.0,10000.0,10000.0
0.5861495844875346,10000.0,10000.0,10000.0,10000.0
0.5867036011080332,10000.0,10000.0,10000.0,10000.0
0.5872576177285319,10000.0,10000.0,10000.0,10000.0
0.5878116343490305,10000.0,10000.0,10000.0,10000.0
0.5883656509695291,10000.0,10000.0,10000.0,10000.0
0.5889196675900277,10000.0,10000.0,10000.0,10000.0
0.5894736842105263,10000.0,10000.0,10000.0,10000.0
0.590027700831025,10000.0,10000.0,10000.0,10000.0
0.5905817174515235,10000.0,10000.0,10000.0,10000.0
0.5911357340720221,10000.0,10000.0,10000.0,10000.0
0.5916897506925207,10000.0,10000.0,10000.0,10000.0
0.5922437673130194,10000.0,10000.0,10000.0,10000.0
0.592797783933518,10000.0,10000.0,10000.0,10000.0
0.5933518005540166,10000.0,10000.0,10000.0,10000.0
0.5939058171745152,10000.0,10000.0,10000.0,10000.0
0.5944598337950139,10000.0,10000.0,10000.0,10000.0
0.5950138504155125,10000.0,10000.0,10000.0,10000.0
0.5955678670360111,10000.0,10000.0,10000.0,10000.0
0.5961218836565096,10000.0,10000.0,10000.0,10000.0
0.5966759002770083,10000.0,10000.0,10000.0,10000.0
0.5972299168975069,10000.0,10000.0,10000.0,10000.0
0.5977839335180055,10000.0,10000.0,10000.0,10000.0
0.5983379501385041,10000.0,10000.0,10000.0,10000.0
0.5988919667590028,10000.0,10000.0,10000.0,10000.0
0.5994459833795014,10000.0,10000.0,10000.0,10000.0
0.6,10000.0,10000.0,10000.0,10000.0
0.6005540166204986,10000.0,10000.0,10000.0,10000.0
0.6011080332409973,10000.0,10000.0,10000.0,10000.0
0.6016620498614959,10000.0,10000.0,10000.0,10000.0
0.6022160664819944,10000.0,10000.0,10000.0,10000.0
0.602770083102493,10000.0,10000.0,10000.0,10000.0
0.6033240997229917,10000.0,10000.0,10000.0,10000.0
0.6038781163434903,10000.0,10000.0,10000.0,10000.0
0.6044321329639889,10000.0,10000.0,10000.0,10000.0
0.6049861495844875,10000.0,10000.0,10000.0,10000.0
0.6055401662049862,10000.0,10000.0,10000.0,10000.0
0.6060941828254848,10000.0,10000.0,10000.0,10000.0
0.6066481994459834,10000.0,10000.0,10000.0,10000.0
0.607202216066482,10000.0,10000.0,10000.0,10000.0
0.6077562326869806,10000.0,10000.0,10000.0,10000.0
0.6083102493074792,10000.0,10000.0,10000.0,10000.0
0.6088642659279778,10000.0,10000.0,10000.0,10000.0
0.6094182825484764,10000.0,10000.0,10000.0,10000.0
0.6099722991689751,10000.0,10000.0,10000.0,10000.0
0.6105263157894737,10000.0,10000.0,10000.0,10000.0
0.6110803324099723,10000.0,10000.0,10000.0,10000.0
0.6116343490304709,10000.0,10000.0,10000.0,10000.0
0.6121883656509696,10000.0,10000.0,10000.0,10000.0
0.6127423822714682,10000.0,10000.0,10000.0,10000.0
0.6132963988919667,10000.0,10000.0,10000.0,10000.0
0.6138504155124653,10000.0,10000.0,10000.0,10000.0
0.614404432132964,10000.0,10000.0,10000.0,10000.0
0.6149584487534626,10000.0,10000.0,10000.0,10000.0
0.6155124653739612,10000.0,10000.0,10000.0,10000.0
0.6160664819944598,10000.0,10000.0,10000.0,10000.0
0.6166204986149585,10000.0,10000.0,10000.0,10000.0
0.6171745152354571,10000.0,10000.0,10000.0,10000.0
0.6177285318559557,10000.0,10000.0,10000.0,10000.0
0.6182825484764543,10000.0,10000.0,10000.0,10000.0
0.618836565096953,10000.0,10000.0,10000.0,10000.0
0.6193905817174515,10000.0,10000.0,10000.0,10000.0
0.6199445983379501,10000.0,10000.0,10000.0,10000.0
0.6204986149584487,10000.0,10000.0,10000.0,10000.0
0.6210526315789474,10000.0,10000.0,10000.0,10000.0
0.621606648199446,10000.0,10000.0,10000.0,10000.0
0.6221606648199446,10000.0,10000.0,10000.0,10000.0
0.6227146814404432,10000.0,10000.0,10000.0,10000.0
0.6232686980609419,10000.0,10000.0,10000.0,10000.0
0.6238227146814405,10000.0,10000.0,10000.0,10000.0
0.624376731301939,10000.0,10000.0,10000.0,10000.0
0.6249307479224376,10000.0,10000.0,10000.0,10000.0
0.6254847645429363,10000.0,10000.0,10000.0,10000.0
0.6260387811634349,10000.0,10000.0,10000.0,10000.0
0.6265927977839335,10000.0,10000.0,10000.0,10000.0
0.6271468144044321,10000.0,10000.0,10000.0,10000.0
0.6277008310249308,10000.0,10000.0,10000.0,10000.0
0.6282548476454294,10000.0,10000.0,10000.0,10000.0
0.628808864265928,10000.0,10000.0,10000.0,10000.0
0.6293628808864266,10000.0,10000.0,10000.0,10000.0
0.6299168975069253,10000.0,10000.0,10000.0,10000.0
0.6304709141274238,10000.0,10000.0,10000.0,10000.0
0.6310249307479224,10000.0,10000.0,10000.0,10000.0
0.631578947368421,10000.0,10000.0,10000.0,10000.0
0.6321329639889197,10000.0,10000.0,10000.0,10000.0
0.6326869806094183,10000.0,10000.0,10000.0,10000.0
0.6332409972299169,10000.0,10000.0,10000.0,10000.0
0.6337950138504155,10000.0,10000.0,10000.0,10000.0
0.6343490304709142,10000.0,10000.0,10000.0,10000.0
0.6349030470914128,10000.0,10000.0,10000.0,10000.0
0.6354570637119114,10000.0,10000.0,10000.0,10000.0
0.6360110803324099,10000.0,10000.0,10000.0,10000.0
0.6365650969529086,10000.0,10000.0,10000.0,10000.0
0.6371191135734072,10000.0,10000.0,10000.0,10000.0
0.6376731301939058,10000.0,10000.0,10000.0,10000.0
0.6382271468144044,10000.0,10000.0,10000.0,10000.0
0.6387811634349031,10000.0,10000.0,10000.0,10000.0
0.6393351800554017,10000.0,10000.0,10000.0,10000.0
0.6398891966759003,10000.0,10000.0,10000.0,10000.0
0.6404432132963989,10000.0,10000.0,10000.0,10000.0
0.6409972299168976,10000.0,10000.0,10000.0,10000.0
0.6415512465373961,10000.0,10000.0,10000.0,10000.0
0.6421052631578947,10000.0,10000.0,10000.0,10000.0
0.6426592797783933,10000.0,10000.0,10000.0,10000.0
0.643213296398892,10000.0,10000.0,10000.0,10000.0
0.6437673130193906,10000.0,10000.0,10000.0,10000.0
0.6443213296398892,10000.0,10000.0,10000.0,10000.0
0.6448753462603878,10000.0,10000.0,10000.0,10000.0
0.6454293628808865,10000.0,10000.0,10000.0,10000.0
0.6459833795013851,10000.0,10000.0,10000.0,10000.0
0.6465373961218837,10000.0,10000.0,10000.0,10000.0
0.6470914127423822,10000.0,10000.0,10000.0,10000.0
0.6476454293628808,10000.0,10000.0,10000.0,10000.0
0.6481994459833795,10000.0,10000.0,10000.0,10000.0
0.6487534626038781,10000.0,10000.0,10000.0,10000.0
0.6493074792243767,10000.0,10000.0,10000.0,10000.0
0.6498614958448753,10000.0,10000.0,10000.0,10000.0
0.650415512465374,10000.0,10000.0,10000.0,10000.0
0.6509695290858726,10000.0,10000.0,10000.0,10000.0
0.6515235457063712,10000.0,10000.0,10000.0,10000.0
0.6520775623268698,10000.0,10000.0,10000.0,10000.0
0.6526315789473685,10000.0,10000.0,10000.0,10000.0
0.653185595567867,10000.0,10000.0,10000.0,10000.0
0.6537396121883656,10000.0,10000.0,10000.0,10000.0
0.6542936288088642,10000.0,10000.0,10000.0,10000.0
0.6548476454293629,10000.0,10000.0,10000.0,10000.0
0.6554016620498615,10000.0,10000.0,10000.0,10000.0
0.6559556786703601,10000.0,10000.0,10000.0,10000.0
0.6565096952908587,10000.0,10000.0,10000.0,10000.0
0.6570637119113574,10000.0,10000.0,10000.0,10000.0
0.657617728531856,10000.0,10000.0,10000.0,10000.0
0.6581717451523545,10000.0,10000.0,10000.0,10000.0
0.6587257617728531,10000.0,10000.0,10000.0,10000.0
0.6592797783933518,10000.0,10000.0,10000.0,10000.0
0.6598337950138504,10000.0,10000.0,10000.0,10000.0
0.660387811634349,10000.0,10000.0,10000.0,10000.0
0.6609418282548476,10000.0,10000.0,10000.0,10000.0
0.6614958448753463,10000.0,10000.0,10000.0,10000.0
0.6620498614958449,10000.0,10000.0,10000.0,10000.0
0.6626038781163435,10000.0,10000.0,10000.0,10000.0
0.6631578947368421,10000.0,10000.0,10000.0,10000.0
0.6637119113573408,10000.0,10000.0,10000.0,10000.0
0.6642659279778393,10000.0,10000.0,10000.0,10000.0
0.6648199445983379,10000.0,10000.0,10000.0,10000.0
0.6653739612188365,10000.0,10000.0,10000.0,10000.0
0.6659279778393352,10000.0,10000.0,10000.0,10000.0
0.6664819944598338,10000.0,10000.0,10000.0,10000.0
0.6670360110803324,10000.0,10000.0,10000.0,10000.0
0.667590027700831,10000.0,10000.0,10000.0,10000.0
0.6681440443213297,10000.0,10000.0,10000.0,10000.0
0.6686980609418283,10000.0,10000.0,10000.0,10000.0
0.6692520775623269,10000.0,10000.0,10000.0,10000.0
0.6698060941828254,10000.0,10000.0,10000.0,10000.0
0.6703601108033241,10000.0,10000.0,10000.0,10000.0
0.6709141274238227,10000.0,10000.0,10000.0,10000.0
0.6714681440443213,10000.0,10000.0,10000.0,10000.0
0.6720221606648199,10000.0,10000.0,10000.0,10000.0
0.6725761772853186,10000.0,10000.0,10000.0,10000.0
0.6731301939058172,10000.0,10000.0,10000.0,10000.0
0.6736842105263158,10000.0,10000.0,10000.0,10000.0
0.6742382271468144,10000.0,10000.0,10000.0,10000.0
0.6747922437673131,10000.0,10000.0,10000.0,10000.0
0.6753462603878116,10000.0,10000.0,10000.0,10000.0
0.6759002770083102,10000.0,10000.0,10000.0,10000.0
0.6764542936288088,10000.0,10000.0,10000.0,10000.0
0.6770083102493075,10000.0,10000.0,10000.0,10000.0
0.6775623268698061,10000.0,10000.0,10000.0,10000.0
0.6781163434903047,10000.0,10000.0,10000.0,10000.0
0.6786703601108033,10000.0,10000.0,10000.0,10000.0
0.679224376731302,10000.0,10000.0,10000.0,10000.0
0.6797783933518006,10000.0,10000.0,10000.0,10000.0
0.6803324099722992,10000.0,10000.0,10000.0,10000.0
0.6808864265927977,10000.0,10000.0,10000.0,10000.0
0.6814404432132964,10000.0,10000.0,10000.0,10000.0
0.681994459833795,10000.0,10000.0,10000.0,10000.0
0.6825484764542936,10000.0,10000.0,10000.0,10000.0
0.6831024930747922,10000.0,10000.0,10000.0,10000.0
0.6836565096952909,10000.0,10000.0,10000.0,10000.0
0.6842105263157895,10000.0,10000.0,10000.0,10000.0
0.6847645429362881,10000.0,10000.0,10000.0,10000.0
0.6853185595567867,10000.0,10000.0,10000.0,10000.0
0.6858725761772854,10000.0,10000.0,10000.0,10000.0
0.686426592797784,10000.0,10000.0,10000.0,10000.0
0.6869806094182825,10000.0,10000.0,10000.0,10000.0
0.6875346260387811,10000.0,10000.0,10000.0,10000.0
0.6880886426592798,10000.0,10000.0,10000.0,10000.0
0.6886426592797784,10000.0,10000.0,10000.0,10000.0
0.689196675900277,10000.0,10000.0,10000.0,10000.0
0.6897506925207756,10000.0,10000.0,10000.0,10000.0
0.6903047091412743,10000.0,10000.0,10000.0,10000.0
0.6908587257617729,10000.0,10000.0,10000.0,10000.0
0.6914127423822715,10000.0,10000.0,10000.0,10000.0
0.69196675900277,10000.0,10000.0,10000.0,10000.0
0.6925207756232687,10000.0,10000.0,10000.0,10000.0
0.6930747922437673,10000.0,10000.0,10000.0,10000.0
0.6936288088642659,10000.0,10000.0,10000.0,10000.0
0.6941828254847645,10000.0,10000.0,10000.0,10000.0
0.6947368421052632,10000.0,10000.0,10000.0,10000.0
0.6952908587257618,10000.0,10000.0,10000.0,10000.0
0.6958448753462604,10000.0,10000.0,10000.0,10000.0
0.696398891966759,10000.0,10000.0,10000.0,10000.0
0.6969529085872577,10000.0,10000.0,10000.0,10000.0
0.6975069252077563,10000.0,10000.0,10000.0,10000.0
0.6980609418282548,10000.0,10000.0,10000.0,10000.0
0.6986149584487534,10000.0,10000.0,10000.0,10000.0
0.6991689750692521,10000.0,10000.0,10000.0,10000.0
0.6997229916897507,10000.0,10000.0,10000.0,10000.0
0.7002770083102493,10000.0,10000.0,10000.0,10000.0
0.7008310249307479,10000.0,10000.0,10000.0,10000.0
0.7013850415512466,10000.0,10000.0,10000.0,10000.0
0.7019390581717452,10000.0,10000.0,10000.0,10000.0
0.7024930747922438,10000.0,10000.0,10000.0,10000.0
0.7030470914127424,10000.0,10000.0,10000.0,10000.0
0.703601108033241,10000.0,10000.0,10000.0,10000.0
0.7041551246537396,10000.0,10000.0,10000.0,10000.0
0.7047091412742382,10000.0,10000.0,10000.0,10000.0
0.7052631578947368,10000.0,10000.0,10000.0,10000.0
0.7058171745152355,10000.0,10000.0,10000.0,10000.0
0.7063711911357341,10000.0,10000.0,10000.0,10000.0
0.7069252077562327,10000.0,10000.0,10000.0,10000.0
0.7074792243767313,10000.0,10000.0,10000.0,10000.0
0.7080332409972299,10000.0,10000.0,10000.0,10000.0
0.7085872576177286,10000.0,10000.0,10000.0,10000.0
0.7091412742382271,10000.0,10000.0,10000.0,10000.0
0.7096952908587257,10000.0,10000.0,10000.0,10000.0
0.7102493074792243,10000.0,10000.0,10000.0,10000.0
0.710803324099723,10000.0,10000.0,10000.0,10000.0
0.7113573407202216,10000.0,10000.0,10000.0,10000.0
0.7119113573407202,10000.0,10000.0,10000.0,10000.0
0.7124653739612188,10000.0,10000.0,10000.0,10000.0
0.7130193905817175,10000.0,10000.0,10000.0,10000.0
0.7135734072022161,10000.0,10000.0,10000.0,10000.0
0.7141274238227147,10000.0,10000.0,10000.0,10000.0
0.7146814404432132,10000.0,10000.0,10000.0,10000.0
0.7152354570637119,10000.0,10000.0,10000.0,10000.0
0.7157894736842105,10000.0,10000.0,10000.0,10000.0
0.7163434903047091,10000.0,10000.0,10000.0,10000.0
0.7168975069252077,10000.0,10000.0,10000.0,10000.0
0.7174515235457064,10000.0,10000.0,10000.0,10000.0
0.718005540166205,10000.0,10000.0,10000.0,10000.0
0.7185595567867036,10000.0,10000.0,10000.0,10000.0
0.7191135734072022,10000.0,10000.0,10000.0,10000.0
0.7196675900277009,10000.0,10000.0,10000.0,10000.0
0.7202216066481995,10000.0,10000.0,10000.0,10000.0
0.720775623268698,10000.0,10000.0,10000.0,10000.0
0.7213296398891966,10000.0,10000.0,10000.0,10000.0
0.7218836565096953,10000.0,10000.0,10000.0,10000.0
0.7224376731301939,10000.0,10000.0,10000.0,10000.0
0.7229916897506925,10000.0,10000.0,10000.0,10000.0
0.7235457063711911,10000.0,10000.0,10000.0,10000.0
0.7240997229916898,10000.0,10000.0,10000.0,10000.0
0.7246537396121884,10000.0,10000.0,10000.0,10000.0
0.725207756232687,10000.0,10000.0,10000.0,10000.0
0.7257617728531855,10000.0,10000.0,10000.0,10000.0
0.7263157894736842,10000.0,10000.0,10000.0,10000.0
0.7268698060941828,10000.0,10000.0,10000.0,10000.0
0.7274238227146814,10000.0,10000.0,10000.0,10000.0
0.72797783933518,10000.0,10000.0,10000.0,10000.0
0.7285318559556787,10000.0,10000.0,10000.0,10000.0
0.7290858725761773,10000.0,10000.0,10000.0,10000.0
0.7296398891966759,10000.0,10000.0,10000.0,10000.0
0.7301939058171745,10000.0,10000.0,10000.0,10000.0
0.7307479224376732,10000.0,10000.0,10000.0,10000.0
0.7313019390581718,10000.0,10000.0,10000.0,10000.0
0.7318559556786703,10000.0,10000.0,10000.0,10000.0
0.7324099722991689,10000.0,10000.0,10000.0,10000.0
0.7329639889196676,10000.0,10000.0,10000.0,10000.0
0.7335180055401662,10000.0,10000.0,10000.0,10000.0
0.7340720221606648,10000.0,10000.0,10000.0,10000.0
0.7346260387811634,10000.0,10000.0,10000.0,10000.0
0.7351800554016621,10000.0,10000.0,10000.0,10000.0
0.7357340720221607,10000.0,10000.0,10000.0,10000.0
0.7362880886426593,10000.0,10000.0,10000.0,10000.0
0.7368421052631579,10000.0,10000.0,10000.0,10000.0
0.7373961218836566,10000.0,10000.0,10000.0,10000.0
0.7379501385041551,10000.0,10000.0,10000.0,10000.0
0.7385041551246537,10000.0,10000.0,10000.0,10000.0
0.7390581717451523,10000.0,10000.0,10000.0,10000.0
0.739612188365651,10000.0,10000.0,10000.0,10000.0
0.7401662049861496,10000.0,10000.0,10000.0,10000.0
0.7407202216066482,10000.0,10000.0,10000.0,10000.0
0.7412742382271468,10000.0,10000.0,10000.0,10000.0
0.7418282548476455,10000.0,10000.0,10000.0,10000.0
0.7423822714681441,10000.0,10000.0,10000.0,10000.0
0.7429362880886426,10000.0,10000.0,10000.0,10000.0
0.7434903047091412,10000.0,10000.0,10000.0,10000.0
0.7440443213296399,10000.0,10000.0,10000.0,10000.0
0.7445983379501385,10000.0,10000.0,10000.0,10000.0
0.7451523545706371,10000.0,10000.0,10000.0,10000.0
0.7457063711911357,10000.0,10000.0,10000.0,10000.0
0.7462603878116344,10000.0,10000.0,10000.0,10000.0
0.746814404432133,10000.0,10000.0,10000.0,10000.0
0.7473684210526316,10000.0,10000.0,10000.0,10000.0
0.7479224376731302,10000.0,10000.0,10000.0,10000.0
0.7484764542936289,10000.0,10000.0,10000.0,10000.0
0.7490304709141274,10000.0,10000.0,10000.0,10000.0
0.749584487534626,10000.0,10000.0,10000.0,10000.0
0.7501385041551246,10000.0,10000.0,10000.0,10000.0
0.7506925207756233,10000.0,10000.0,10000.0,10000.0
0.7512465373961219,10000.0,10000.0,10000.0,10000.0
0.7518005540166205,10000.0,10000.0,10000.0,10000.0
0.7523545706371191,10000.0,10000.0,10000.0,10000.0
0.7529085872576178,10000.0,10000.0,10000.0,10000.0
0.7534626038781164,10000.0,10000.0,10000.0,10000.0
0.754016620498615,10000.0,10000.0,10000.0,10000.0
0.7545706371191135,10000.0,10000.0,10000.0,10000.0
0.7551246537396122,10000.0,10000.0,10000.0,10000.0
0.7556786703601108,10000.0,10000.0,10000.0,10000.0
0.7562326869806094,10000.0,10000.0,10000.0,10000.0
0.756786703601108,10000.0,10000.0,10000.0,10000.0
0.7573407202216067,10000.0,10000.0,10000.0,10000.0
0.7578947368421053,10000.0,10000.0,10000.0,10000.0
0.7584487534626039,10000.0,10000.0,10000.0,10000.0
0.7590027700831025,10000.0,10000.0,10000.0,10000.0
0.7595567867036012,10000.0,10000.0,10000.0,10000.0
0.7601108033240997,10000.0,10000.0,10000.0,10000.0
0.7606648199445983,10000.0,10000.0,10000.0,10000.0
0.7612188365650969,10000.0,10000.0,10000.0,10000.0
0.7617728531855956,10000.0,10000.0,10000.0,10000.0
0.7623268698060942,10000.0,10000.0,10000.0,10000.0
0.7628808864265928,10000.0,10000.0,10000.0,10000.0
0.7634349030470914,10000.0,10000.0,10000.0,10000.0
0.7639889196675901,10000.0,10000.0,10000.0,10000.0
0.7645429362880887,10000.0,10000.0,10000.0,10000.0
0.7650969529085873,10000.0,10000.0,10000.0,10000.0
0.7656509695290858,10000.0,10000.0,10000.0,10000.0
0.7662049861495844,10000.0,10000.0,10000.0,10000.0
0.7667590027700831,10000.0,10000.0,10000.0,10000.0
0.7673130193905817,10000.0,10000.0,10000.0,10000.0
0.7678670360110803,10000.0,10000.0,10000.0,10000.0
0.7684210526315789,10000.0,10000.0,10000.0,10000.0
0.7689750692520776,10000.0,10000.0,10000.0,10000.0
0.7695290858725762,10000.0,10000.0,10000.0,10000.0
0.7700831024930748,10000.0,10000.0,10000.0,10000.0
0.7706371191135734,10000.0,10000.0,10000.0,10000.0
0.771191135734072,10000.0,10000.0,10000.0,10000.0
0.7717451523545706,10000.0,10000.0,10000.0,10000.0
0.7722991689750692,10000.0,10000.0,10000.0,10000.0
0.7728531855955678,10000.0,10000.0,10000.0,10000.0
0.7734072022160665,10000.0,10000.0,10000.0,10000.0
0.7739612188365651,10000.0,10000.0,10000.0,10000.0
0.7745152354570637,10000.0,10000.0,10000.0,10000.0
0.7750692520775623,10000.0,10000.0,10000.0,10000.0
0.775623268698061,10000.0,10000.0,10000.0,10000.0
0.7761772853185596,10000.0,10000.0,10000.0,10000.0
0.7767313019390581,10000.0,10000.0,10000.0,10000.0
0.7772853185595567,10000.0,10000.0,10000.0,10000.0
0.7778393351800554,10000.0,10000.0,10000.0,10000.0
0.778393351800554,10000.0,10000.0,10000.0,10000.0
0.7789473684210526,10000.0,10000.0,10000.0,10000.0
0.7795013850415512,10000.0,10000.0,10000.0,10000.0
0.7800554016620499,10000.0,10000.0,10000.0,10000.0
0.7806094182825485,10000.0,10000.0,10000.0,10000.0
0.7811634349030471,10000.0,10000.0,10000.0,10000.0
0.7817174515235457,10000.0,10000.0,10000.0,10000.0
0.7822714681440444,10000.0,10000.0,10000.0,10000.0
0.782825484764543,10000.0,10000.0,10000.0,10000.0
0.7833795013850415,10000.0,10000.0,10000.0,10000.0
0.7839335180055401,10000.0,10000.0,10000.0,10000.0
0.7844875346260388,10000.0,10000.0,10000.0,10000.0
0.7850415512465374,10000.0,10000.0,10000.0,10000.0
0.785595567867036,10000.0,10000.0,10000.0,10000.0
0.7861495844875346,10000.0,10000.0,10000.0,10000.0
0.7867036011080333,10000.0,10000.0,10000.0,10000.0
0.7872576177285319,10000.0,10000.0,10000.0,10000.0
0.7878116343490305,10000.0,10000.0,10000.0,10000.0
0.788365650969529,10000.0,10000.0,10000.0,10000.0
0.7889196675900277,10000.0,10000.0,10000.0,10000.0
0.7894736842105263,10000.0,10000.0,10000.0,10000.0
0.7900277008310249,10000.0,10000.0,10000.0,10000.0
0.7905817174515235,10000.0,10000.0,10000.0,10000.0
0.7911357340720222,10000.0,10000.0,10000.0,10000.0
0.7916897506925208,10000.0,10000.0,10000.0,10000.0
0.7922437673130194,10000.0,10000.0,10000.0,10000.0
0.792797783933518,10000.0,10000.0,10000.0,10000.0
0.7933518005540167,10000.0,10000.0,10000.0,10000.0
0.7939058171745152,10000.0,10000.0,10000.0,10000.0
0.7944598337950138,10000.0,10000.0,10000.0,10000.0
0.7950138504155124,10000.0,10000.0,10000.0,10000.0
0.7955678670360111,10000.0,10000.0,10000.0,10000.0
0.7961218836565097,10000.0,10000.0,10000.0,10000.0
0.7966759002770083,10000.0,10000.0,10000.0,10000.0
0.7972299168975069,10000.0,10000.0,10000.0,10000.0
0.7977839335180056,10000.0,10000.0,10000.0,10000.0
0.7983379501385042,10000.0,10000.0,10000.0,10000.0
0.7988919667590028,10000.0,10000.0,10000.0,10000.0
0.7994459833795013,10000.0,10000.0,10000.0,10000.0
0.8,10000.0,10000.0,10000.0,10000.0
0.8005540166204986,10000.0,10000.0,10000.0,10000.0
0.8011080332409972,10000.0,10000.0,10000.0,10000.0
0.8016620498614958,10000.0,10000.0,10000.0,10000.0
0.8022160664819945,10000.0,10000.0,10000.0,10000.0
0.8027700831024931,10000.0,10000.0,10000.0,10000.0
0.8033240997229917,10000.0,10000.0,10000.0,10000.0
0.8038781163434903,10000.0,10000.0,10000.0,10000.0
0.804432132963989,10000.0,10000.0,10000.0,10000.0
0.8049861495844876,10000.0,10000.0,10000.0,10000.0
0.8055401662049861,10000.0,10000.0,10000.0,10000.0
0.8060941828254847,10000.0,10000.0,10000.0,10000.0
0.8066481994459834,10000.0,10000.0,10000.0,10000.0
0.807202216066482,10000.0,10000.0,10000.0,10000.0
0.8077562326869806,10000.0,10000.0,10000.0,10000.0
0.8083102493074792,10000.0,10000.0,10000.0,10000.0
0.8088642659279779,10000.0,10000.0,10000.0,10000.0
0.8094182825484765,10000.0,10000.0,10000.0,10000.0
0.8099722991689751,10000.0,10000.0,10000.0,10000.0
0.8105263157894737,10000.0,10000.0,10000.0,10000.0
0.8110803324099723,10000.0,10000.0,10000.0,10000.0
0.8116343490304709,10000.0,10000.0,10000.0,10000.0
0.8121883656509695,10000.0,10000.0,10000.0,10000.0
0.8127423822714681,10000.0,10000.0,10000.0,10000.0
0.8132963988919668,10000.0,10000.0,10000.0,10000.0
0.8138504155124654,10000.0,10000.0,10000.0,10000.0
0.814404432132964,10000.0,10000.0,10000.0,10000.0
0.8149584487534626,10000.0,10000.0,10000.0,10000.0
0.8155124653739613,10000.0,10000.0,10000.0,10000.0
0.8160664819944599,10000.0,10000.0,10000.0,10000.0
0.8166204986149584,10000.0,10000.0,10000.0,10000.0
0.817174515235457,10000.0,10000.0,10000.0,10000.0
0.8177285318559557,10000.0,10000.0,10000.0,10000.0
0.8182825484764543,10000.0,10000.0,10000.0,10000.0
0.8188365650969529,10000.0,10000.0,10000.0,10000.0
0.8193905817174515,10000.0,10000.0,10000.0,10000.0
0.8199445983379502,10000.0,10000.0,10000.0,10000.0
0.8204986149584488,10000.0,10000.0,10000.0,10000.0
0.8210526315789474,10000.0,10000.0,10000.0,10000.0
0.821606648199446,10000.0,10000.0,10000.0,10000.0
0.8221606648199447,10000.0,10000.0,10000.0,10000.0
0.8227146814404432,10000.0,10000.0,10000.0,10000.0
0.8232686980609418,10000.0,10000.0,10000.0,10000.0
0.8238227146814404,10000.0,10000.0,10000.0,10000.0
0.824376731301939,10000.0,10000.0,10000.0,10000.0
0.8249307479224377,10000.0,10000.0,10000.0,10000.0
0.8254847645429363,10000.0,10000.0,10000.0,10000.0
0.8260387811634349,10000.0,10000.0,10000.0,10000.0
0.8265927977839335,10000.0,10000.0,10000.0,10000.0
0.8271468144044322,10000.0,10000.0,10000.0,10000.0
0.8277008310249307,10000.0,10000.0,10000.0,10000.0
0.8282548476454293,10000.0,10000.0,10000.0,10000.0
0.8288088642659279,10000.0,10000.0,10000.0,10000.0
0.8293628808864266,10000.0,10000.0,10000.0,10000.0
0.8299168975069252,10000.0,10000.0,10000.0,10000.0
0.8304709141274238,10000.0,10000.0,10000.0,10000.0
0.8310249307479224,10000.0,10000.0,10000.0,10000.0
0.8315789473684211,10000.0,10000.0,10000.0,10000.0
0.8321329639889197,10000.0,10000.0,10000.0,10000.0
0.8326869806094183,10000.0,10000.0,10000.0,10000.0
0.8332409972299168,10000.0,10000.0,10000.0,10000.0
0.8337950138504155,10000.0,10000.0,10000.0,10000.0
0.8343490304709141,10000.0,10000.0,10000.0,10000.0
0.8349030470914127,10000.0,10000.0,10000.0,10000.0
0.8354570637119113,10000.0,10000.0,10000.0,10000.0
0.83601108033241,10000.0,10000.0,10000.0,10000.0
0.8365650969529086,10000.0,10000.0,10000.0,10000.0
0.8371191135734072,10000.0,10000.0,10000.0,10000.0
0.8376731301939058,10000.0,10000.0,10000.0,10000.0
0.8382271468144045,10000.0,10000.0,10000.0,10000.0
0.838781163434903,10000.0,10000.0,10000.0,10000.0
0.8393351800554016,10000.0,10000.0,10000.0,10000.0
0.8398891966759002,10000.0,10000.0,10000.0,10000.0
0.8404432132963989,10000.0,10000.0,10000.0,10000.0
0.8409972299168975,10000.0,10000.0,10000.0,10000.0
0.8415512465373961,10000.0,10000.0,10000.0,10000.0
0.8421052631578947,10000.0,10000.0,10000.0,10000.0
0.8426592797783934,10000.0,10000.0,10000.0,10000.0
0.843213296398892,10000.0,10000.0,10000.0,10000.0
0.8437673130193906,10000.0,10000.0,10000.0,10000.0
0.8443213296398892,10000.0,10000.0,10000.0,10000.0
0.8448753462603878,10000.0,10000.0,10000.0,10000.0
0.8454293628808864,10000.0,10000.0,10000.0,10000.0
0.845983379501385,10000.0,10000.0,10000.0,10000.0
0.8465373961218836,10000.0,10000.0,10000.0,10000.0
0.8470914127423823,10000.0,10000.0,10000.0,10000.0
0.8476454293628809,10000.0,10000.0,10000.0,10000.0
0.8481994459833795,10000.0,10000.0,10000.0,10000.0
0.8487534626038781,10000.0,10000.0,10000.0,10000.0
0.8493074792243768,10000.0,10000.0,10000.0,10000.0
0.8498614958448754,10000.0,10000.0,10000.0,10000.0
0.850415512465374,10000.0,10000.0,10000.0,10000.0
0.8509695290858725,10000.0,10000.0,10000.0,10000.0
0.8515235457063712,10000.0,10000.0,10000.0,10000.0
0.8520775623268698,10000.0,10000.0,10000.0,10000.0
0.8526315789473684,10000.0,10000.0,10000.0,10000.0
0.853185595567867,10000.0,10000.0,10000.0,10000.0
0.8537396121883657,10000.0,10000.0,10000.0,10000.0
0.8542936288088643,10000.0,10000.0,10000.0,10000.0
0.8548476454293629,10000.0,10000.0,10000.0,10000.0
0.8554016620498615,10000.0,10000.0,10000.0,10000.0
0.8559556786703602,10000.0,10000.0,10000.0,10000.0
0.8565096952908587,10000.0,10000.0,10000.0,10000.0
0.8570637119113573,10000.0,10000.0,10000.0,10000.0
0.8576177285318559,10000.0,10000.0,10000.0,10000.0
0.8581717451523546,10000.0,10000.0,10000.0,10000.0
0.8587257617728532,10000.0,10000.0,10000.0,10000.0
0.8592797783933518,10000.0,10000.0,10000.0,10000.0
0.8598337950138504,10000.0,10000.0,10000.0,10000.0
0.8603878116343491,10000.0,10000.0,10000.0,10000.0
0.8609418282548477,10000.0,10000.0,10000.0,10000.0
0.8614958448753463,10000.0,10000.0,10000.0,10000.0
0.8620498614958448,10000.0,10000.0,10000.0,10000.0
0.8626038781163435,10000.0,10000.0,10000.0,10000.0
0.8631578947368421,10000.0,10000.0,10000.0,10000.0
0.8637119113573407,10000.0,10000.0,10000.0,10000.0
0.8642659279778393,10000.0,10000.0,10000.0,10000.0
0.864819944598338,10000.0,10000.0,10000.0,10000.0
0.8653739612188366,10000.0,10000.0,10000.0,10000.0
0.8659279778393352,10000.0,10000.0,10000.0,10000.0
0.8664819944598338,10000.0,10000.0,10000.0,10000.0
0.8670360110803325,10000.0,10000.0,10000.0,10000.0
0.867590027700831,10000.0,10000.0,10000.0,10000.0
0.8681440443213296,10000.0,10000.0,10000.0,10000.0
0.8686980609418282,10000.0,10000.0,10000.0,10000.0
0.8692520775623269,10000.0,10000.0,10000.0,10000.0
0.8698060941828255,10000.0,10000.0,10000.0,10000.0
0.8703601108033241,10000.0,10000.0,10000.0,10000.0
0.8709141274238227,10000.0,10000.0,10000.0,10000.0
0.8714681440443214,10000.0,10000.0,10000.0,10000.0
0.87202216066482,10000.0,10000.0,10000.0,10000.0
0.8725761772853186,10000.0,10000.0,10000.0,10000.0
0.8731301939058171,10000.0,10000.0,10000.0,10000.0
0.8736842105263158,10000.0,10000.0,10000.0,10000.0
0.8742382271468144,10000.0,10000.0,10000.0,10000.0
0.874792243767313,10000.0,10000.0,10000.0,10000.0
0.8753462603878116,10000.0,10000.0,10000.0,10000.0
0.8759002770083103,10000.0,10000.0,10000.0,10000.0
0.8764542936288089,10000.0,10000.0,10000.0,10000.0
0.8770083102493075,10000.0,10000.0,10000.0,10000.0
0.8775623268698061,10000.0,10000.0,10000.0,10000.0
0.8781163434903048,10000.0,10000.0,10000.0,10000.0
0.8786703601108034,10000.0,10000.0,10000.0,10000.0
0.8792243767313019,10000.0,10000.0,10000.0,10000.0
0.8797783933518005,10000.0,10000.0,10000.0,10000.0
0.8803324099722992,10000.0,10000.0,10000.0,10000.0
0.8808864265927978,10000.0,10000.0,10000.0,10000.0
0.8814404432132964,10000.0,10000.0,10000.0,10000.0
0.881994459833795,10000.0,10000.0,10000.0,10000.0
0.8825484764542936,10000.0,10000.0,10000.0,10000.0
0.8831024930747923,10000.0,10000.0,10000.0,10000.0
0.8836565096952909,10000.0,10000.0,10000.0,10000.0
0.8842105263157894,10000.0,10000.0,10000.0,10000.0
0.884764542936288,10000.0,10000.0,10000.0,10000.0
0.8853185595567867,10000.0,10000.0,10000.0,10000.0
0.8858725761772853,10000.0,10000.0,10000.0,10000.0
0.8864265927977839,10000.0,10000.0,10000.0,10000.0
0.8869806094182825,10000.0,10000.0,10000.0,10000.0
0.8875346260387812,10000.0,10000.0,10000.0,10000.0
0.8880886426592798,10000.0,10000.0,10000.0,10000.0
0.8886426592797784,10000.0,10000.0,10000.0,10000.0
0.889196675900277,10000.0,10000.0,10000.0,10000.0
0.8897506925207757,10000.0,10000.0,10000.0,10000.0
0.8903047091412742,10000.0,10000.0,10000.0,10000.0
0.8908587257617728,10000.0,10000.0,10000.0,10000.0
0.8914127423822714,10000.0,10000.0,10000.0,10000.0
0.8919667590027701,10000.0,10000.0,10000.0,10000.0
0.8925207756232687,10000.0,10000.0,10000.0,10000.0
0.8930747922437673,10000.0,10000.0,10000.0,10000.0
0.8936288088642659,10000.0,10000.0,10000.0,10000.0
0.8941828254847646,10000.0,10000.0,10000.0,10000.0
0.8947368421052632,10000.0,10000.0,10000.0,10000.0
0.8952908587257618,10000.0,10000.0,10000.0,10000.0
0.8958448753462603,10000.0,10000.0,10000.0,10000.0
0.896398891966759,10000.0,10000.0,10000.0,10000.0
0.8969529085872576,10000.0,10000.0,10000.0,10000.0
0.8975069252077562,10000.0,10000.0,10000.0,10000.0
0.8980609418282548,10000.0,10000.0,10000.0,10000.0
0.8986149584487535,10000.0,10000.0,10000.0,10000.0
0.8991689750692521,10000.0,10000.0,10000.0,10000.0
0.8997229916897507,10000.0,10000.0,10000.0,10000.0
0.9002770083102493,10000.0,10000.0,10000.0,10000.0
0.900831024930748,10000.0,10000.0,10000.0,10000.0
0.9013850415512465,10000.0,10000.0,10000.0,10000.0
0.9019390581717451,10000.0,10000.0,10000.0,10000.0
0.9024930747922437,10000.0,10000.0,10000.0,10000.0
0.9030470914127424,10000.0,10000.0,10000.0,10000.0
0.903601108033241,10000.0,10000.0,10000.0,10000.0
0.9041551246537396,10000.0,10000.0,10000.0,10000.0
0.9047091412742382,10000.0,10000.0,10000.0,10000.0
0.9052631578947369,10000.0,10000.0,10000.0,10000.0
0.9058171745152355,10000.0,10000.0,10000.0,10000.0
0.9063711911357341,10000.0,10000.0,10000.0,10000.0
0.9069252077562326,10000.0,10000.0,10000.0,10000.0
0.9074792243767313,10000.0,10000.0,10000.0,10000.0
0.9080332409972299,10000.0,10000.0,10000.0,10000.0
0.9085872576177285,10000.0,10000.0,10000.0,10000.0
0.9091412742382271,10000.0,10000.0,10000.0,10000.0
0.9096952908587258,10000.0,10000.0,10000.0,10000.0
0.9102493074792244,10000.0,10000.0,10000.0,10000.0
0.910803324099723,10000.0,10000.0,10000.0,10000.0
0.9113573407202216,10000.0,10000.0,10000.0,10000.0
0.9119113573407203,10000.0,10000.0,10000.0,10000.0
0.9124653739612189,10000.0,10000.0,10000.0,10000.0
0.9130193905817174,10000.0,10000.0,10000.0,10000.0
0.913573407202216,10000.0,10000.0,10000.0,10000.0
0.9141274238227147,10000.0,10000.0,10000.0,10000.0
0.9146814404432133,10000.0,10000.0,10000.0,10000.0
0.9152354570637119,10000.0,10000.0,10000.0,10000.0
0.9157894736842105,10000.0,10000.0,10000.0,10000.0
0.9163434903047092,10000.0,10000.0,10000.0,10000.0
0.9168975069252078,10000.0,10000.0,10000.0,10000.0
0.9174515235457064,10000.0,10000.0,10000.0,10000.0
0.918005540166205,10000.0,10000.0,10000.0,10000.0
0.9185595567867036,10000.0,10000.0,10000.0,10000.0
0.9191135734072022,10000.0,10000.0,10000.0,10000.0
0.9196675900277008,10000.0,10000.0,10000.0,10000.0
0.9202216066481994,10000.0,10000.0,10000.0,10000.0
0.9207756232686981,10000.0,10000.0,10000.0,10000.0
0.9213296398891967,10000.0,10000.0,10000.0,10000.0
0.9218836565096953,10000.0,10000.0,10000.0,10000.0
0.9224376731301939,10000.0,10000.0,10000.0,10000.0
0.9229916897506926,10000.0,10000.0,10000.0,10000.0
0.9235457063711912,10000.0,10000.0,10000.0,10000.0
0.9240997229916897,10000.0,10000.0,10000.0,10000.0
0.9246537396121883,10000.0,10000.0,10000.0,10000.0
0.925207756232687,10000.0,10000.0,10000.0,10000.0
0.9257617728531856,10000.0,10000.0,10000.0,10000.0
0.9263157894736842,10000.0,10000.0,10000.0,10000.0
0.9268698060941828,10000.0,10000.0,10000.0,10000.0
0.9274238227146815,10000.0,10000.0,10000.0,10000.0
0.9279778393351801,10000.0,10000.0,10000.0,10000.0
0.9285318559556787,10000.0,10000.0,10000.0,10000.0
0.9290858725761773,10000.0,10000.0,10000.0,10000.0
0.929639889196676,10000.0,10000.0,10000.0,10000.0
0.9301939058171745,10000.0,10000.0,10000.0,10000.0
0.9307479224376731,10000.0,10000.0,10000.0,10000.0
0.9313019390581717,10000.0,10000.0,10000.0,10000.0
0.9318559556786704,10000.0,10000.0,10000.0,10000.0
0.932409972299169,10000.0,10000.0,10000.0,10000.0
0.9329639889196676,10000.0,10000.0,10000.0,10000.0
0.9335180055401662,10000.0,10000.0,10000.0,10000.0
0.9340720221606649,10000.0,10000.0,10000.0,10000.0
0.9346260387811635,10000.0,10000.0,10000.0,10000.0
0.935180055401662,10000.0,10000.0,10000.0,10000.0
0.9357340720221606,10000.0,10000.0,10000.0,10000.0
0.9362880886426593,10000.0,10000.0,10000.0,10000.0
0.9368421052631579,10000.0,10000.0,10000.0,10000.0
0.9373961218836565,10000.0,10000.0,10000.0,10000.0
0.9379501385041551,10000.0,10000.0,10000.0,10000.0
0.9385041551246538,10000.0,10000.0,10000.0,10000.0
0.9390581717451524,10000.0,10000.0,10000.0,10000.0
0.939612188365651,10000.0,10000.0,10000.0,10000.0
0.9401662049861496,10000.0,10000.0,10000.0,10000.0
0.9407202216066483,10000.0,10000.0,10000.0,10000.0
0.9412742382271468,10000.0,10000.0,10000.0,10000.0
0.9418282548476454,10000.0,10000.0,10000.0,10000.0
0.942382271468144,10000.0,10000.0,10000.0,10000.0
0.9429362880886426,10000.0,10000.0,10000.0,10000.0
0.9434903047091413,10000.0,10000.0,10000.0,10000.0
0.9440443213296399,10000.0,10000.0,10000.0,10000.0
0.9445983379501385,10000.0,10000.0,10000.0,10000.0
0.9451523545706371,10000.0,10000.0,10000.0,10000.0
0.9457063711911358,10000.0,10000.0,10000.0,10000.0
0.9462603878116344,10000.0,10000.0,10000.0,10000.0
0.9468144044321329,10000.0,10000.0,10000.0,10000.0
0.9473684210526315,10000.0,10000.0,10000.0,10000.0
0.9479224376731302,10000.0,10000.0,10000.0,10000.0
0.9484764542936288,10000.0,10000.0,10000.0,10000.0
0.9490304709141274,10000.0,10000.0,10000.0,10000.0
0.949584487534626,10000.0,10000.0,10000.0,10000.0
0.9501385041551247,10000.0,10000.0,10000.0,10000.0
0.9506925207756233,10000.0,10000.0,10000.0,10000.0
0.9512465373961219,10000.0,10000.0,10000.0,10000.0
0.9518005540166204,10000.0,10000.0,10000.0,10000.0
0.9523545706371191,10000.0,10000.0,10000.0,10000.0
0.9529085872576177,10000.0,10000.0,10000.0,10000.0
0.9534626038781163,10000.0,10000.0,10000.0,10000.0
0.9540166204986149,10000.0,10000.0,10000.0,10000.0
0.9545706371191136,10000.0,10000.0,10000.0,10000.0
0.9551246537396122,10000.0,10000.0,10000.0,10000.0
0.9556786703601108,10000.0,10000.0,10000.0,10000.0
0.9562326869806094,10000.0,10000.0,10000.0,10000.0
0.9567867036011081,10000.0,10000.0,10000.0,10000.0
0.9573407202216067,10000.0,10000.0,10000.0,10000.0
0.9578947368421052,10000.0,10000.0,10000.0,10000.0
0.9584487534626038,10000.0,10000.0,10000.0,10000.0
0.9590027700831025,10000.0,10000.0,10000.0,10000.0
0.9595567867036011,10000.0,10000.0,10000.0,10000.0
0.9601108033240997,10000.0,10000.0,10000.0,10000.0
0.9606648199445983,10000.0,10000.0,10000.0,10000.0
0.961218836565097,10000.0,10000.0,10000.0,10000.0
0.9617728531855956,10000.0,10000.0,10000.0,10000.0
0.9623268698060942,10000.0,10000.0,10000.0,10000.0
0.9628808864265928,10000.0,10000.0,10000.0,10000.0
0.9634349030470915,10000.0,10000.0,10000.0,10000.0
0.96398891966759,10000.0,10000.0,10000.0,10000.0
0.9645429362880886,10000.0,10000.0,10000.0,10000.0
0.9650969529085872,10000.0,10000.0,10000.0,10000.0
0.9656509695290859,10000.0,10000.0,10000.0,10000.0
0.9662049861495845,10000.0,10000.0,10000.0,10000.0
0.9667590027700831,10000.0,10000.0,10000.0,10000.0
0.9673130193905817,10000.0,10000.0,10000.0,10000.0
0.9678670360110804,10000.0,10000.0,10000.0,10000.0
0.968421052631579,10000.0,10000.0,10000.0,10000.0
0.9689750692520775,10000.0,10000.0,10000.0,10000.0
0.9695290858725761,10000.0,10000.0,10000.0,10000.0
0.9700831024930748,10000.0,10000.0,10000.0,10000.0
0.9706371191135734,10000.0,10000.0,10000.0,10000.0
0.971191135734072,10000.0,10000.0,10000.0,10000.0
0.9717451523545706,10000.0,10000.0,10000.0,10000.0
0.9722991689750693,10000.0,10000.0,10000.0,10000.0
0.9728531855955679,10000.0,10000.0,10000.0,10000.0
0.9734072022160665,10000.0,10000.0,10000.0,10000.0
0.9739612188365651,10000.0,10000.0,10000.0,10000.0
0.9745152354570638,10000.0,10000.0,10000.0,10000.0
0.9750692520775623,10000.0,10000.0,10000.0,10000.0
0.9756232686980609,10000.0,10000.0,10000.0,10000.0
0.9761772853185595,10000.0,10000.0,10000.0,10000.0
0.9767313019390582,10000.0,10000.0,10000.0,10000.0
0.9772853185595568,10000.0,10000.0,10000.0,10000.0
0.9778393351800554,10000.0,10000.0,10000.0,10000.0
0.978393351800554,10000.0,10000.0,10000.0,10000.0
0.9789473684210527,10000.0,10000.0,10000.0,10000.0
0.9795013850415513,10000.0,10000.0,10000.0,10000.0
0.9800554016620499,10000.0,10000.0,10000.0,10000.0
0.9806094182825484,10000.0,10000.0,10000.0,10000.0
0.9811634349030471,10000.0,10000.0,10000.0,10000.0
0.9817174515235457,10000.0,10000.0,10000.0,10000.0
0.9822714681440443,10000.0,10000.0,10000.0,10000.0
0.9828254847645429,10000.0,10000.0,10000.0,10000.0
0.9833795013850416,10000.0,10000.0,10000.0,10000.0
0.9839335180055402,10000.0,10000.0,10000.0,10000.0
0.9844875346260388,10000.0,10000.0,10000.0,10000.0
0.9850415512465374,10000.0,10000.0,10000.0,10000.0
0.9855955678670361,10000.0,10000.0,10000.0,10000.0
0.9861495844875346,10000.0,10000.0,10000.0,10000.0
0.9867036011080332,10000.0,10000.0,10000.0,10000.0
0.9872576177285318,10000.0,10000.0,10000.0,10000.0
0.9878116343490305,10000.0,10000.0,10000.0,10000.0
0.9883656509695291,10000.0,10000.0,10000.0,10000.0
0.9889196675900277,10000.0,10000.0,10000.0,10000.0
0.9894736842105263,10000.0,10000.0,10000.0,10000.0
0.990027700831025,10000.0,10000.0,10000.0,10000.0
0.9905817174515236,10000.0,10000.0,10000.0,10000.0
0.9911357340720222,10000.0,10000.0,10000.0,10000.0
0.9916897506925207,10000.0,10000.0,10000.0,10000.0
0.9922437673130194,10000.0,10000.0,10000.0,10000.0
0.992797783933518,10000.0,10000.0,10000.0,10000.0
0.9933518005540166,10000.0,10000.0,10000.0,10000.0
0.9939058171745152,10000.0,10000.0,10000.0,10000.0
0.9944598337950139,10000.0,10000.0,10000.0,10000.0
0.9950138504155125,10000.0,10000.0,10000.0,10000.0
0.9955678670360111,10000.0,10000.0,10000.0,10000.0
0.9961218836565097,10000.0,10000.0,10000.0,10000.0
0.9966759002770084,10000.0,10000.0,10000.0,10000.0
0.997229916897507,10000.0,10000.0,10000.0,10000.0
0.9977839335180055,10000.0,10000.0,10000.0,10000.0
0.9983379501385041,10000.0,10000.0,10000.0,10000.0
0.9988919667590028,10000.0,10000.0,10000.0,10000.0
0.9994459833795014,10000.0,10000.0,10000.0,10000.0
1.0,10000.0,10000.0,10000.0,10000.0


==> data/eigen_graph_misc_08/eigenvalues_relative_error.csv <==
matrix\type,Float8_4,Float8_5,LinearTakum8,Posit8
dimacs/C125-9,-Inf,-Inf,-Inf,1.69539213083828279300583263140891733e-01
dimacs/C250-9,-Inf,-Inf,-Inf,-Inf
dimacs/C500-9,-Inf,-Inf,-Inf,-Inf
dimacs/DSJC500-5,-Inf,-Inf,-Inf,-Inf
dimacs/MANN-a27,-Inf,-Inf,-Inf,-Inf
dimacs/MANN-a9,-Inf,-Inf,-Inf,-Inf
dimacs/brock200-1,-Inf,-Inf,-Inf,-Inf
dimacs/brock200-2,-Inf,-Inf,-Inf,3.28434378511711723822586229898195608e-01
dimacs/brock200-3,-Inf,-Inf,-Inf,-Inf
dimacs/brock200-4,-Inf,-Inf,-Inf,-Inf
dimacs/brock400-1,-Inf,-Inf,-Inf,-Inf
dimacs/brock400-2,-Inf,-Inf,-Inf,-Inf
dimacs/brock400-3,-Inf,-Inf,-Inf,-Inf
dimacs/brock400-4,-Inf,-Inf,-Inf,2.29572663271498629412308216603026246e-01
dimacs/brock800-1,-Inf,-Inf,-Inf,-Inf
dimacs/brock800-2,-Inf,-Inf,-Inf,-Inf
dimacs/brock800-3,-Inf,-Inf,-Inf,-Inf
dimacs/brock800-4,-Inf,-Inf,-Inf,-Inf
dimacs/c-fat200-1,-Inf,-Inf,2.48738428019050512847692146776852856e-01,-Inf
dimacs/c-fat200-2,-Inf,-Inf,-Inf,3.64487104862445751063684173235369383e-01
dimacs/c-fat200-5,-Inf,-Inf,-Inf,-Inf
dimacs/c-fat500-1,-Inf,-Inf,-Inf,3.27705541914983043347341660119953992e-01
dimacs/c-fat500-10,-Inf,-Inf,-Inf,-Inf
dimacs/c-fat500-2,-Inf,-Inf,2.57952861242250814094094966428232668e+02,-Inf
dimacs/c-fat500-5,-Inf,-Inf,-Inf,-Inf
dimacs/gen200-p0-9-44,-Inf,-Inf,-Inf,-Inf
dimacs/gen200-p0-9-55,-Inf,-Inf,-Inf,2.74701033452683392469639754673061910e-01
dimacs/gen400-p0-9-55,-Inf,-Inf,-Inf,-Inf
dimacs/gen400-p0-9-65,-Inf,-Inf,-Inf,-Inf
dimacs/gen400-p0-9-75,-Inf,-Inf,-Inf,-Inf
dimacs/hamming6-2,-Inf,-Inf,1.88914048268459511144274567231164552e+01,7.04610968941621620725707576532732951e-02
dimacs/hamming6-4,-Inf,-Inf,-Inf,1.56510200013715811639000701842864992e-01
dimacs/hamming8-2,-Inf,-Inf,-Inf,-Inf
dimacs/hamming8-4,-Inf,-Inf,-Inf,3.31459185620481862493628081781477260e-01
dimacs/johnson16-2-4,-Inf,-Inf,3.16608001659919973454225700500987605e+02,-Inf
dimacs/johnson32-2-4,-Inf,-Inf,-Inf,-Inf
dimacs/johnson8-2-4,-Inf,-Inf,-Inf,-Inf
dimacs/johnson8-4-4,-Inf,-Inf,-Inf,1.31171072308840095819155327645684874e-01
dimacs/keller4,-Inf,-Inf,-Inf,3.38085319842462706393793281292607491e-01
dimacs/keller5,-Inf,-Inf,-Inf,-Inf
dimacs/p-hat1000-1,-Inf,-Inf,-Inf,-Inf
dimacs/p-hat300-3,-Inf,-Inf,-Inf,2.91722551867866304439458155722850687e-01
dimacs/p-hat500-1,-Inf,-Inf,-Inf,-Inf
dimacs/p-hat500-2,-Inf,-Inf,-Inf,-Inf
dimacs/p-hat500-3,-Inf,-Inf,-Inf,-Inf
dimacs/p-hat700-1,-Inf,-Inf,-Inf,-Inf
dimacs/p-hat700-2,-Inf,-Inf,-Inf,-Inf
dimacs/p-hat700-3,-Inf,-Inf,-Inf,-Inf
dimacs/san200-0-7-1,-Inf,-Inf,-Inf,2.97829880999868165126044101357695367e-01
dimacs/san200-0-7-2,-Inf,-Inf,-Inf,-Inf
dimacs/san200-0-9-1,-Inf,-Inf,-Inf,2.74014709207210888114146068398515466e-01
dimacs/san200-0-9-2,-Inf,-Inf,-Inf,2.44632595427003099503001324001470658e-01
dimacs/san200-0-9-3,-Inf,-Inf,-Inf,-Inf
dimacs/san400-0-5-1,-Inf,-Inf,-Inf,-Inf
dimacs/san400-0-7-1,-Inf,-Inf,-Inf,-Inf
dimacs/san400-0-7-2,-Inf,-Inf,-Inf,-Inf
dimacs/san400-0-7-3,-Inf,-Inf,-Inf,-Inf
dimacs/san400-0-9-1,-Inf,-Inf,-Inf,2.21223781572491052666171656022984803e-01
dimacs/sanr200-0-7,-Inf,-Inf,-Inf,-Inf
dimacs/sanr200-0-9,-Inf,-Inf,-Inf,2.74476562149622983786818167191957392e-01
dimacs/sanr400-0-5,-Inf,-Inf,-Inf,-Inf
dimacs/sanr400-0-7,-Inf,-Inf,-Inf,-Inf
dimacs10/bio-celegansneural,-Inf,-Inf,3.30862925840075892031591012743220347e-01,1.93039477178397906760785761784484208e-01
dimacs10/chesapeake,-Inf,-Inf,-Inf,-Inf
dimacs10/cs4,-Inf,-Inf,-Inf,-Inf
dimacs10/cti,-Inf,-Inf,-Inf,-Inf
dimacs10/delaunay_n10,-Inf,-Inf,-Inf,-Inf
dimacs10/delaunay_n11,-Inf,-Inf,-Inf,-Inf
dimacs10/delaunay_n12,-Inf,-Inf,-Inf,-Inf
dimacs10/delaunay_n13,-Inf,-Inf,-Inf,-Inf
dimacs10/delaunay_n14,-Inf,-Inf,-Inf,-Inf
dimacs10/delaunay_n15,-Inf,-Inf,-Inf,-Inf
dimacs10/fe-4elt2,-Inf,-Inf,-Inf,-Inf
dimacs10/fe-body,-Inf,-Inf,-Inf,-Inf
dimacs10/fe-sphere,-Inf,-Inf,-Inf,-Inf
dimacs10/polblogs,-Inf,-Inf,5.86009431936051339500331342059692989e-01,-Inf
dimacs10/rgg_n_2_15_s0,-Inf,-Inf,-Inf,-Inf
dimacs10/t60k,-Inf,-Inf,-Inf,-Inf
dimacs10/wing_nodal,-Inf,-Inf,-Inf,-Inf
labeled/AIDS,-Inf,-Inf,-Inf,-Inf
labeled/BA-1_10_60-L5,-Inf,-Inf,-Inf,-Inf
labeled/BZR,-Inf,-Inf,-Inf,-Inf
labeled/CL-10K-1d8-L5,-Inf,-Inf,-Inf,-Inf
labeled/COX2,-Inf,-Inf,-Inf,-Inf
labeled/DD199,-Inf,-Inf,-Inf,2.98056344912368637939708453620701577e-01
labeled/DD21,-Inf,-Inf,-Inf,-Inf
labeled/DD242,-Inf,-Inf,-Inf,-Inf
labeled/DD244,-Inf,-Inf,2.53661432632705421881369120797119186e-01,2.34218518796484400555206385066903672e-01
labeled/DD349,-Inf,-Inf,-Inf,2.06116196697488917924617503459002029e-01
labeled/DD497,-Inf,-Inf,-Inf,1.10647961452113205199051980172870881e-01
labeled/DD6,-Inf,-Inf,-Inf,-Inf
labeled/DD68,-Inf,-Inf,1.50951039336367597873814061939125718e-01,-Inf
labeled/DD687,-Inf,-Inf,-Inf,-Inf
labeled/ENZYMES,-Inf,-Inf,-Inf,-Inf
labeled/ENZYMES118,-Inf,-Inf,2.38158177779572430884066950332867085e-01,2.14973528680209641315908668230609745e-01
labeled/ENZYMES123,-Inf,-Inf,2.16865373893853593335707235976312051e-01,4.79850931860531270224002740090327013e-01
labeled/ENZYMES295,-Inf,-Inf,1.93288622826567456807419092802722852e-01,1.46283343981148542247366295344660380e-01
labeled/ENZYMES296,-Inf,-Inf,1.89434653707526619619712903860594114e-01,1.12864151290023827446197830305983949e-01
labeled/ENZYMES297,-Inf,-Inf,2.98068425725462208215091504678987908e-01,1.43614464643334427945799786909201515e-01
labeled/ENZYMES8,-Inf,-Inf,8.49624145040471283435219106627472127e-02,-Inf
labeled/Fingerprint,-Inf,-Inf,-Inf,-Inf
labeled/KKI,-Inf,-Inf,-Inf,-Inf
labeled/Letter-high,-Inf,-Inf,-Inf,-Inf
labeled/Letter-low,-Inf,-Inf,-Inf,-Inf
labeled/Letter-med,-Inf,-Inf,-Inf,-Inf
labeled/MSRC-21C,-Inf,-Inf,-Inf,-Inf
labeled/MSRC-9,-Inf,-Inf,-Inf,-Inf
labeled/OHSU,-Inf,-Inf,-Inf,-Inf
labeled/PTC-FM,-Inf,-Inf,-Inf,-Inf
labeled/PTC-FR,-Inf,-Inf,-Inf,-Inf
labeled/PTC-MM,-Inf,-Inf,-Inf,-Inf
labeled/PTC-MR,-Inf,-Inf,-Inf,-Inf
labeled/Peking-1,-Inf,-Inf,-Inf,-Inf
labeled/PubMed,-Inf,-Inf,-Inf,-Inf
labeled/SW-10000-6-0d3-L2,-Inf,-Inf,-Inf,-Inf
labeled/SW-10000-6-0d3-L5,-Inf,-Inf,-Inf,-Inf
labeled/SYNTHETIC,-Inf,-Inf,-Inf,-Inf
labeled/SYNTHETICnew,-Inf,-Inf,-Inf,-Inf
labeled/TerroristRel,-Inf,-Inf,-Inf,4.16203344262802531809322227683897624e-01
labeled/citeseer,-Inf,-Inf,-Inf,-Inf
labeled/cora,-Inf,-Inf,-Inf,-Inf
labeled/gene,-Inf,-Inf,-Inf,-Inf
labeled/hospital-detailed-list-of-contacts,-Inf,-Inf,-Inf,-Inf
labeled/internet-industry-partnerships,-Inf,-Inf,2.35156119096991222648414276549958390e-01,-Inf
labeled/reality-call,-Inf,-Inf,-Inf,-Inf
labeled/webkb-wisc,-Inf,-Inf,-Inf,2.92335492686887618113527183530254073e-01
misc/08blocks,-Inf,-Inf,2.25149548770092849951851475060784217e-01,-Inf
misc/1138_bus,-Inf,-Inf,-Inf,-Inf
misc/130bit,-Inf,-Inf,-Inf,2.88921033485626602993647867909435218e-01
misc/145bit,-Inf,-Inf,-Inf,-Inf
misc/162bit,-Inf,-Inf,-Inf,-Inf
misc/176bit,-Inf,-Inf,-Inf,-Inf
misc/192bit,-Inf,-Inf,-Inf,-Inf
misc/3elt,-Inf,-Inf,-Inf,-Inf
misc/3elt_dual,-Inf,-Inf,-Inf,-Inf
misc/494_bus,-Inf,-Inf,-Inf,-Inf
misc/662_bus,-Inf,-Inf,-Inf,-Inf
misc/685_bus,-Inf,-Inf,-Inf,-Inf
misc/Alemdar,-Inf,-Inf,-Inf,-Inf
misc/CAG_mat1916,-Inf,-Inf,-Inf,-Inf
misc/CAG_mat364,-Inf,-Inf,-Inf,2.20068305422562989238723328573344561e-01
misc/CAG_mat72,-Inf,-Inf,3.13381001454587449632981112132723754e+02,-Inf
misc/CSphd,-Inf,-Inf,-Inf,-Inf
misc/California,-Inf,-Inf,-Inf,-Inf
misc/Chebyshev1,-Inf,-Inf,-Inf,-Inf
misc/Chebyshev2,-Inf,-Inf,-Inf,-Inf
misc/Chebyshev3,-Inf,-Inf,-Inf,-Inf
misc/Chem97Zt,-Inf,-Inf,-Inf,-Inf
misc/Chem97ZtZ,-Inf,-Inf,-Inf,-Inf
misc/Cities,-Inf,-Inf,-Inf,1.36720531822498023235453490740305796e-01
misc/DK01R,-Inf,-Inf,-Inf,-Inf
misc/D_10,-Inf,-Inf,3.95241513323351122343950395864489307e-01,2.98923760089434304611271255546669583e-01
misc/D_11,-Inf,-Inf,6.74327414413409588930196143737476748e-01,1.78081060444911772274724766300769750e-01
misc/D_5,-Inf,-Inf,1.02121692136632246949092403895300284e+00,4.77742433449086589564474607432263997e-01
misc/D_6,-Inf,-Inf,-Inf,7.54228014921516026595735054544160765e-01
misc/D_7,-Inf,-Inf,-Inf,-Inf
misc/D_8,-Inf,-Inf,4.51232174092657134036033123855708661e-01,-Inf
misc/D_9,-Inf,-Inf,1.44564164228712137600851544812778472e+00,1.33726395729021745904407119779242554e-01
misc/EPA,-Inf,-Inf,-Inf,-Inf
misc/EVA,-Inf,-Inf,-Inf,-Inf
misc/EX1,-Inf,-Inf,-Inf,3.07384535080673905275052292377823732e-01
misc/EX2,-Inf,-Inf,-Inf,-Inf
misc/EX4,-Inf,-Inf,-Inf,-Inf
misc/EX5,-Inf,-Inf,-Inf,-Inf
misc/EX6,-Inf,-Inf,-Inf,-Inf
misc/Erdos02,-Inf,-Inf,-Inf,-Inf
misc/Erdos971,-Inf,-Inf,7.35980559998098616939185441875256199e-01,2.10186239847055699287171791698588302e-01
misc/Erdos972,-Inf,-Inf,-Inf,-Inf
misc/Erdos981,-Inf,-Inf,9.58758682329616377208728040098770820e-02,2.04780645620982453870281406379754960e-01
misc/Erdos982,-Inf,-Inf,-Inf,-Inf
misc/Erdos991,-Inf,-Inf,5.25024863468429898246414946358386236e-01,1.49574937251171221121828157881746684e-01
misc/Erdos992,-Inf,-Inf,-Inf,-Inf
misc/FA,-Inf,-Inf,-Inf,-Inf
misc/Franz1,-Inf,-Inf,-Inf,-Inf
misc/Franz10,-Inf,-Inf,5.75886969668443046491380376338073197e-01,-Inf
misc/Franz2,-Inf,-Inf,-Inf,-Inf
misc/Franz3,-Inf,-Inf,3.06378896934853844335014501865551149e-01,-Inf
misc/Franz4,-Inf,-Inf,-Inf,-Inf
misc/Franz5,-Inf,-Inf,-Inf,-Inf
misc/Franz6,-Inf,-Inf,-Inf,-Inf
misc/Franz7,-Inf,-Inf,1.95531448113522053224578034026989172e+00,-Inf
misc/Franz8,-Inf,-Inf,-Inf,-Inf
misc/Franz9,-Inf,-Inf,-Inf,-Inf
misc/G1,-Inf,-Inf,-Inf,-Inf
misc/G10,-Inf,-Inf,2.62250202957275243186147109403820387e-01,1.75970189277068519009016988306170111e-01
misc/G11,-Inf,-Inf,-Inf,2.27971534042025728965881374427439992e-01
misc/G12,-Inf,-Inf,5.12973717263015239348184038639395142e-01,1.95656803606095639716637355573180789e-01
misc/G13,-Inf,-Inf,4.04503532757637818183148274298293948e-01,2.32345393646303254455309080946230496e-01
misc/G14,-Inf,-Inf,-Inf,-Inf
misc/G15,-Inf,-Inf,-Inf,3.41866866933882109798245817206029422e-01
misc/G16,-Inf,-Inf,-Inf,2.11462279633622493158457934822811515e-01
misc/G17,-Inf,-Inf,-Inf,2.74741174110518702084582239190974100e-01
misc/G18,-Inf,-Inf,-Inf,1.46709974772860317295050347655524819e-01
misc/G19,-Inf,-Inf,6.38533584420602587991227094545578325e-01,3.78161921477520577751125474483656273e-01
misc/G2,-Inf,-Inf,-Inf,-Inf
misc/G20,-Inf,-Inf,-Inf,1.53216435407506039620500688879980651e-01
misc/G21,-Inf,-Inf,1.47688161234567936366902339687582711e+00,1.33166372934364995007647130296219072e-01
misc/G22,-Inf,-Inf,-Inf,-Inf
misc/G23,-Inf,-Inf,-Inf,-Inf
misc/G24,-Inf,-Inf,-Inf,-Inf
misc/G25,-Inf,-Inf,-Inf,-Inf
misc/G26,-Inf,-Inf,-Inf,-Inf
misc/G27,-Inf,-Inf,1.30851414256376947200004592919798114e+00,-Inf
misc/G28,-Inf,-Inf,-Inf,-Inf
misc/G29,-Inf,-Inf,6.58414075433563191675668143290918691e-01,2.07206363512654823566878984003677177e-01
misc/G3,-Inf,-Inf,-Inf,-Inf
misc/G30,-Inf,-Inf,6.94210165593610872697903599746146718e-01,-Inf
misc/G31,-Inf,-Inf,-Inf,-Inf
misc/G32,-Inf,-Inf,-Inf,-Inf
misc/G33,-Inf,-Inf,-Inf,-Inf
misc/G34,-Inf,-Inf,1.49756434440023204964548586826045949e+02,-Inf
misc/G35,-Inf,-Inf,-Inf,-Inf
misc/G36,-Inf,-Inf,-Inf,-Inf
misc/G37,-Inf,-Inf,-Inf,-Inf
misc/G38,-Inf,-Inf,-Inf,-Inf
misc/G39,-Inf,-Inf,-Inf,-Inf
misc/G4,-Inf,-Inf,-Inf,-Inf
misc/G40,-Inf,-Inf,-Inf,-Inf
misc/G41,-Inf,-Inf,-Inf,2.85328105390763018714718023985593070e-01
misc/G42,-Inf,-Inf,-Inf,-Inf
misc/G43,-Inf,-Inf,-Inf,-Inf
misc/G44,-Inf,-Inf,-Inf,-Inf
misc/G45,-Inf,-Inf,-Inf,3.28371707341414733238315713976892754e-01
misc/G46,-Inf,-Inf,-Inf,-Inf
misc/G47,-Inf,-Inf,-Inf,-Inf
misc/G48,-Inf,-Inf,-Inf,-Inf
misc/G49,-Inf,-Inf,-Inf,-Inf
misc/G5,-Inf,-Inf,-Inf,-Inf
misc/G50,-Inf,-Inf,-Inf,-Inf
misc/G51,-Inf,-Inf,-Inf,-Inf
misc/G52,-Inf,-Inf,-Inf,-Inf
misc/G53,-Inf,-Inf,-Inf,3.28246695061577003737413090460870546e-01
misc/G54,-Inf,-Inf,-Inf,-Inf
misc/G55,-Inf,-Inf,-Inf,-Inf
misc/G56,-Inf,-Inf,-Inf,-Inf
misc/G57,-Inf,-Inf,-Inf,-Inf
misc/G58,-Inf,-Inf,1.26115680016494463804422550513055758e+00,-Inf
misc/G59,-Inf,-Inf,-Inf,-Inf
misc/G6,-Inf,-Inf,1.63063224432834557350666229898318674e+00,1.35313140392312617060522577687669314e-01
misc/G60,-Inf,-Inf,-Inf,-Inf
misc/G61,-Inf,-Inf,8.10164347933031625577906068302250742e-01,-Inf
misc/G62,-Inf,-Inf,-Inf,-Inf
misc/G63,-Inf,-Inf,-Inf,-Inf
misc/G64,-Inf,-Inf,-Inf,-Inf
misc/G65,-Inf,-Inf,-Inf,-Inf
misc/G66,-Inf,-Inf,-Inf,-Inf
misc/G67,-Inf,-Inf,-Inf,-Inf
misc/G7,-Inf,-Inf,1.38148176615820602016364106620978206e+00,5.73643739170038431895689803298482186e-01
misc/G8,-Inf,-Inf,4.17649561979949045082953894439848593e-01,-Inf
misc/G9,-Inf,-Inf,-Inf,8.15688419955003136008527161923201380e-01
misc/GD00_a,-Inf,-Inf,8.11370701580693199374008964240552291e-01,4.65252455997802208019160945603665110e-01
misc/GD00_c,-Inf,-Inf,-Inf,2.40316124728766069637676812662417303e-01
misc/GD01_b,-Inf,-Inf,-Inf,-Inf
misc/GD01_c,-Inf,-Inf,-Inf,2.06473225253754453332966364736750697e-01
misc/GD02_a,-Inf,-Inf,-Inf,-Inf
misc/GD02_b,-Inf,-Inf,1.87919939691568797621332380531472772e-01,1.29534755573386882111675773410919970e-01
misc/GD06_Java,-Inf,-Inf,-Inf,-Inf
misc/GD06_theory,-Inf,-Inf,-Inf,2.92920939991368090875307424252387352e-01
misc/GD95_a,-Inf,-Inf,9.20896258134252956599993547094814736e+01,-Inf
misc/GD95_b,-Inf,-Inf,1.80216147971663123824225567133996525e+03,1.19159107494326532143808913061694954e-01
misc/GD95_c,-Inf,-Inf,1.88575582751768388381108218118784235e-01,2.22380042593689202852222155793004949e-01
misc/GD96_a,-Inf,-Inf,-Inf,1.71331446283342416332567214061377422e-01
misc/GD96_b,-Inf,-Inf,1.51254080100599119136926700241337074e+02,-Inf
misc/GD96_c,-Inf,-Inf,5.63244989232837688175598836678498820e+01,5.60630444678415288218123610971267896e-02
misc/GD96_d,-Inf,-Inf,1.84293737926504139278583423880802650e-01,-Inf
misc/GD97_a,-Inf,-Inf,2.58735298225001651759600357872279222e-01,-Inf
misc/GD97_b,-Inf,-Inf,1.20138268909175011371983514099787525e-01,-Inf
misc/GD97_c,-Inf,-Inf,-Inf,3.25233329987306860546040790273762985e-01
misc/GD98_a,-Inf,-Inf,5.91204649023268365981811378648606365e+03,-Inf
misc/GD98_b,-Inf,-Inf,1.80327920303355983547889998630876355e-01,1.92517759991279887012445971374110294e-01
misc/GD98_c,-Inf,-Inf,1.74535721553480428649081791352691483e-01,6.51090941604239022795606028763369950e-02
misc/GD99_b,-Inf,-Inf,-Inf,-Inf
misc/GD99_c,-Inf,-Inf,2.08200290551009730990251945381501333e-01,-Inf
misc/GL6_D_10,-Inf,-Inf,4.26206862470649180962997079650504370e-01,2.74769839008859107896049979092584419e-01
misc/GL6_D_6,-Inf,-Inf,4.49478122772109946914518116384356512e-01,9.73875571386606039585610328381725490e-02
misc/GL6_D_7,-Inf,-Inf,1.21573101828973538630330705719094703e+00,7.90490718135995567096987766385616096e-02
misc/GL6_D_8,-Inf,-Inf,5.41001544603525858980625247562396344e-01,4.25916458738749534998915292643531293e-01
misc/GL6_D_9,-Inf,-Inf,8.17550097964872858423489859295475430e-01,1.53842349893373020665965301542567572e-01
misc/GL7d10,-Inf,-Inf,2.60849079046398312274591519859615896e-01,9.59504401351499830663658751526113719e-02
misc/GL7d11,-Inf,-Inf,8.09751771986385436143765763544634884e-01,2.36323857141808022949451872059517690e-01
misc/GL7d12,-Inf,-Inf,1.85869033184102578913902810376421897e+00,-Inf
misc/GL7d25,-Inf,-Inf,2.41081924462717288346902744778942872e-01,-Inf
misc/GL7d26,-Inf,-Inf,5.17288081885363423218592116076534336e-01,1.56592462882640814323534104387757301e-01
misc/GlossGT,-Inf,-Inf,3.71437477650534239880054946644525484e+02,1.95078045145877559648830206021852428e-01
misc/Hamrle1,-Inf,-Inf,5.16449477792482727075841248086766751e+01,-Inf
misc/Hamrle2,-Inf,-Inf,-Inf,1.16320990595428514377181675737989689e+00
misc/Harvard500,-Inf,-Inf,-Inf,4.81209893545519353550568262193564427e-01
misc/IG5-10,-Inf,-Inf,-Inf,1.71965983281804544254377938984646924e-01
misc/IG5-11,-Inf,-Inf,-Inf,-Inf
misc/IG5-12,-Inf,-Inf,-Inf,-Inf
misc/IG5-13,-Inf,-Inf,-Inf,-Inf
misc/IG5-14,-Inf,-Inf,-Inf,-Inf
misc/IG5-6,-Inf,-Inf,-Inf,-Inf
misc/IG5-7,-Inf,-Inf,4.00762195282411253969844623289457148e-01,-Inf
misc/IG5-8,-Inf,-Inf,1.91623619922079603251993113592117175e-01,2.01641021043618433757568253979018486e-01
misc/IG5-9,-Inf,-Inf,-Inf,4.36620564569435596763032910380379515e-01
misc/Journals,-Inf,-Inf,-Inf,2.19223518400664136279360377411172607e-01
misc/Kaufhold,-Inf,-Inf,-Inf,-Inf
misc/Kohonen,-Inf,-Inf,-Inf,-Inf
misc/L,-Inf,-Inf,-Inf,-Inf
misc/L-9,-Inf,-Inf,-Inf,-Inf
misc/LF10,-Inf,-Inf,-Inf,-Inf
misc/LF10000,-Inf,-Inf,-Inf,-Inf
misc/LFAT5,-Inf,-Inf,2.53893034051306974869544598560899330e-01,8.04275761913871477719033777511498839e-02
misc/LFAT5000,-Inf,-Inf,-Inf,-Inf
misc/Lederberg,-Inf,-Inf,-Inf,-Inf
misc/M10PI_n,-Inf,-Inf,-Inf,-Inf
misc/M10PI_n1,-Inf,-Inf,-Inf,-Inf
misc/M20PI_n,-Inf,-Inf,-Inf,-Inf
misc/M20PI_n1,-Inf,-Inf,-Inf,-Inf
misc/M40PI_n,-Inf,-Inf,-Inf,-Inf
misc/M40PI_n1,-Inf,-Inf,-Inf,-Inf
misc/M80PI_n1,-Inf,-Inf,-Inf,-Inf
misc/Maragal_1,-Inf,-Inf,-Inf,-Inf
misc/Maragal_2,-Inf,-Inf,3.77967936479201232625116288379998587e+01,2.21336619204991159508677320308849496e-01
misc/Maragal_3,-Inf,-Inf,2.15182092997561526153383832497443244e+00,2.27606871854170629145004250566123863e-01
misc/Maragal_4,-Inf,-Inf,4.86582950696023159516998234497113997e-01,2.05907752694789764497325723040390995e-01
misc/Muu,-Inf,-Inf,-Inf,-Inf
misc/NotreDame_yeast,-Inf,-Inf,-Inf,-Inf
misc/ODLIS,-Inf,-Inf,-Inf,-Inf
misc/Oregon-1,-Inf,-Inf,4.87361574736814184351427001368908765e-01,-Inf
misc/Oregon-2,-Inf,-Inf,-Inf,-Inf
misc/PGPgiantcompo,-Inf,-Inf,-Inf,-Inf
misc/Pd,-Inf,-Inf,-Inf,-Inf
misc/Pd_rhs,-Inf,-Inf,-Inf,-Inf
misc/QRpivot,-Inf,-Inf,-Inf,2.42915226001734561567073261521402893e-01
misc/Ragusa16,-Inf,-Inf,-Inf,-Inf
misc/Ragusa18,-Inf,-Inf,-Inf,-Inf
misc/Roget,-Inf,-Inf,-Inf,3.11253731881956918647862499203424854e-01
misc/S10PI_n,-Inf,-Inf,-Inf,1.74346468286877687602308317997840064e-01
misc/S10PI_n1,-Inf,-Inf,-Inf,-Inf
misc/S20PI_n,-Inf,-Inf,-Inf,-Inf
misc/S20PI_n1,-Inf,-Inf,-Inf,-Inf
misc/S40PI_n,-Inf,-Inf,-Inf,-Inf
misc/S40PI_n1,-Inf,-Inf,-Inf,-Inf
misc/S80PI_n,-Inf,-Inf,-Inf,-Inf
misc/S80PI_n1,-Inf,-Inf,-Inf,-Inf
misc/Sandi_authors,-Inf,-Inf,1.79928336512329181908114970692531652e-01,1.24798081481788607919572765108194694e-01
misc/Sandi_sandi,-Inf,-Inf,2.60425776947315892622410247034579711e-01,3.54437607007888127268892617000910297e-01
misc/SciMet,-Inf,-Inf,-Inf,-Inf
misc/Si2,-Inf,-Inf,-Inf,-Inf
misc/SiH4,-Inf,-Inf,-Inf,-Inf
misc/Sieber,-Inf,-Inf,-Inf,-Inf
misc/SmaGri,-Inf,-Inf,-Inf,-Inf
misc/SmallW,-Inf,-Inf,-Inf,3.55286902553642750276040705703617172e-01
misc/TF10,-Inf,-Inf,-Inf,-Inf
misc/TF11,-Inf,-Inf,2.95934135809044865733068688138411178e-01,2.18046754630006327607956649900101889e-01
misc/TF12,-Inf,-Inf,-Inf,-Inf
misc/TF13,-Inf,-Inf,-Inf,-Inf
misc/TF14,-Inf,-Inf,-Inf,-Inf
misc/TF15,-Inf,-Inf,-Inf,-Inf
misc/TS,-Inf,-Inf,-Inf,1.34991211993432104216803662582709821e+00
misc/TSOPF_FS_b9_c1,-Inf,-Inf,-Inf,5.75699984214336816536562439290233421e-01
misc/TSOPF_FS_b9_c6,-Inf,-Inf,2.27832964475647801482640804309378261e+01,9.99991299120844573227703426191204689e-01
misc/TSOPF_RS_b9_c6,-Inf,-Inf,-Inf,-Inf
misc/Trec10,-Inf,-Inf,-Inf,-Inf
misc/Trec11,-Inf,-Inf,-Inf,-Inf
misc/Trec12,-Inf,-Inf,-Inf,-Inf
misc/Trec6,-Inf,-Inf,1.23351824308618447889915860857737774e-01,1.23044145797670536365727505152255951e-01
misc/Trec7,-Inf,-Inf,-Inf,-Inf
misc/Trec8,-Inf,-Inf,5.81512587081388774741668638085418360e+01,-Inf
misc/Trec9,-Inf,-Inf,-Inf,-Inf
misc/Trefethen_150,-Inf,-Inf,-Inf,1.97143250506660515443896054536772038e-01
misc/Trefethen_20,-Inf,-Inf,-Inf,-Inf
misc/Trefethen_200,-Inf,-Inf,3.46302555151008025223269063481318864e-01,9.23657154813636017945547368399847664e-02
misc/Trefethen_2000,-Inf,-Inf,6.89825866198183162611755706719459133e-01,1.37749053458249242060883220121433854e-01
misc/Trefethen_200b,-Inf,-Inf,6.32499402749385977051544964384076038e-01,7.84826379716832398093304857399624434e-02
misc/Trefethen_20b,-Inf,-Inf,-Inf,-Inf
misc/Trefethen_300,-Inf,-Inf,-Inf,2.72561661543420603093753211125255721e-01
misc/Trefethen_500,-Inf,-Inf,-Inf,1.56304641926630937950404723294895273e-01
misc/Trefethen_700,-Inf,-Inf,-Inf,1.83923556347806242666149721763211526e-01
misc/USAir97,-Inf,-Inf,-Inf,2.52125061953430357981667526515689022e-01
misc/USpowerGrid,-Inf,-Inf,-Inf,-Inf
misc/aa01,-Inf,-Inf,2.65198325904567528305582165582041200e+00,-Inf
misc/aa03,-Inf,-Inf,-Inf,-Inf
misc/aa3,-Inf,-Inf,-Inf,-Inf
misc/aa4,-Inf,-Inf,-Inf,-Inf
misc/aa5,-Inf,-Inf,-Inf,-Inf
misc/aa6,-Inf,-Inf,-Inf,-Inf
misc/abb313,-Inf,-Inf,-Inf,-Inf
misc/abtaha1,-Inf,-Inf,-Inf,-Inf
misc/abtaha2,-Inf,-Inf,-Inf,-Inf
misc/add20,-Inf,-Inf,-Inf,-Inf
misc/add32,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_01,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_02,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_03,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_04,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_05,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_06,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_07,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_08,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_09,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_10,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_11,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_12,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_13,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_14,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_15,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_16,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_17,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_18,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_19,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_20,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_21,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_22,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_23,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_24,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_25,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_26,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_27,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_28,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_29,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_30,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_31,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_32,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_33,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_34,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_35,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_36,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_37,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_38,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_39,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_40,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_41,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_42,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_43,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_44,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_45,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_46,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_47,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_48,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_49,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_50,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_51,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_52,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_53,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_54,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_55,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_56,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_57,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_58,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_59,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_60,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_61,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_62,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_63,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_64,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_65,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_66,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_67,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_68,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_69,-Inf,-Inf,-Inf,-Inf
misc/adder_trans_01,-Inf,-Inf,-Inf,-Inf
misc/adder_trans_02,-Inf,-Inf,-Inf,-Inf
misc/adjnoun,-Inf,-Inf,3.93482182561737399786944499957699483e-01,-Inf
misc/adjnoun_adjacency,-Inf,-Inf,8.49641437517208551515790930967733907e-02,1.59580409669209923269855422250481762e-01
misc/advogato,-Inf,-Inf,-Inf,-Inf
misc/aft01,-Inf,-Inf,-Inf,-Inf
misc/air02,-Inf,-Inf,-Inf,-Inf
misc/air03,-Inf,-Inf,1.29536223876372904809544391439238296e+00,-Inf
misc/air04,-Inf,-Inf,2.65198325904567528305582165582041200e+00,-Inf
misc/air05,-Inf,-Inf,-Inf,-Inf
misc/air06,-Inf,-Inf,-Inf,-Inf
misc/aircraft,-Inf,-Inf,-Inf,-Inf
misc/airfoil1,-Inf,-Inf,-Inf,-Inf
misc/airfoil1_dual,-Inf,-Inf,-Inf,-Inf
misc/arc130,-Inf,-Inf,7.73399687584751930860070224983540163e-01,-Inf
misc/arenas-jazz,-Inf,-Inf,-Inf,1.04842569224955546588727806958046401e-01
misc/arenas-meta,-Inf,-Inf,3.89218512013372293391393076645614592e-01,2.26605262642524230928164092401409704e-01
misc/arenas-pgp,-Inf,-Inf,-Inf,-Inf
misc/as-22july06,-Inf,-Inf,-Inf,-Inf
misc/as-735,-Inf,-Inf,-Inf,-Inf
misc/as-caida,-Inf,-Inf,-Inf,-Inf
misc/as-caida20071105,-Inf,-Inf,-Inf,-Inf
misc/as20000102,-Inf,-Inf,-Inf,-Inf
misc/ash219,-Inf,-Inf,2.65273852420552131700248600207074351e-01,2.10592028732065720495278027695685994e-01
misc/ash292,-Inf,-Inf,-Inf,2.88918470175695581867428593711440788e-01
misc/ash331,-Inf,-Inf,-Inf,2.51337618149537714446972258833452240e-01
misc/ash608,-Inf,-Inf,-Inf,1.64577746524372272403301935218933632e-01
misc/ash85,-Inf,-Inf,6.18111941460350946499659623147689180e-01,7.49015716287832940037818155475728048e-01
misc/ash958,-Inf,-Inf,-Inf,-Inf
misc/astro-ph,-Inf,-Inf,-Inf,-Inf
misc/aug2d,-Inf,-Inf,3.10671702507989247627970961465284941e+00,-Inf
misc/aug2dc,-Inf,-Inf,1.29283668054119314667877354771270570e+02,-Inf
misc/aug3d,-Inf,-Inf,3.10671702507989247627970961465284941e+00,-Inf
misc/aug3dcqp,-Inf,-Inf,-Inf,-Inf
misc/b2_ss,-Inf,-Inf,-Inf,-Inf
misc/b_dyn,-Inf,-Inf,-Inf,-Inf
misc/barth,-Inf,-Inf,-Inf,-Inf
misc/barth4,-Inf,-Inf,-Inf,-Inf
misc/barth5,-Inf,-Inf,-Inf,-Inf
misc/baxter,-Inf,-Inf,1.22310071490006505725213155807668222e+00,-Inf
misc/bayer02,-Inf,-Inf,1.27927459523139943427906318352776185e+00,1.72024800186313530575636445345510269e-01
misc/bayer03,-Inf,-Inf,-Inf,1.90621827405633925058832466295716749e+03
misc/bayer05,-Inf,-Inf,-Inf,-Inf
misc/bayer06,-Inf,-Inf,-Inf,9.64071610645066351587071396816453891e-01
misc/bayer07,-Inf,-Inf,1.13544496211996571336194239356991608e+00,1.02954102555496830334457784228911095e+03
misc/bayer08,-Inf,-Inf,-Inf,9.71359182211464049778751560730513384e-01
misc/bayer09,-Inf,-Inf,-Inf,-Inf
misc/bcspwr01,-Inf,-Inf,1.18522046583038475845283611335474629e-01,-Inf
misc/bcspwr02,-Inf,-Inf,-Inf,-Inf
misc/bcspwr03,-Inf,-Inf,1.23389218419537683709416417283864467e-01,1.57550783282916097468777438799644341e-01
misc/bcspwr04,-Inf,-Inf,5.42065118452008153182211562984196056e-01,-Inf
misc/bcspwr05,-Inf,-Inf,3.86805207144321350028148576168770932e-01,2.25133273961712683273421064675465347e-01
misc/bcspwr06,-Inf,-Inf,-Inf,-Inf
misc/bcspwr07,-Inf,-Inf,-Inf,-Inf
misc/bcspwr08,-Inf,-Inf,-Inf,-Inf
misc/bcspwr09,-Inf,-Inf,-Inf,-Inf
misc/bcspwr10,-Inf,-Inf,-Inf,-Inf
misc/bcsstk01,-Inf,-Inf,1.62579566961211653942019424558375943e-01,1.45467318060857597768875753498360279e-01
misc/bcsstk02,-Inf,-Inf,-Inf,1.02862086969556944823150309844276896e+05
misc/bcsstk03,-Inf,-Inf,-Inf,-Inf
misc/bcsstk04,-Inf,-Inf,-Inf,-Inf
misc/bcsstk05,-Inf,-Inf,-Inf,-Inf
misc/bcsstk06,-Inf,-Inf,-Inf,-Inf
misc/bcsstk07,-Inf,-Inf,-Inf,-Inf
misc/bcsstk08,-Inf,-Inf,-Inf,-Inf
misc/bcsstk09,-Inf,-Inf,-Inf,-Inf
misc/bcsstk10,-Inf,-Inf,-Inf,-Inf
misc/bcsstk11,-Inf,-Inf,-Inf,-Inf
misc/bcsstk12,-Inf,-Inf,-Inf,-Inf
misc/bcsstk13,-Inf,-Inf,-Inf,-Inf
misc/bcsstk14,-Inf,-Inf,-Inf,-Inf
misc/bcsstk15,-Inf,-Inf,-Inf,-Inf
misc/bcsstk19,-Inf,-Inf,-Inf,-Inf
misc/bcsstk20,-Inf,-Inf,-Inf,-Inf
misc/bcsstk21,-Inf,-Inf,-Inf,-Inf
misc/bcsstk22,-Inf,-Inf,-Inf,-Inf
misc/bcsstk23,-Inf,-Inf,-Inf,-Inf
misc/bcsstk26,-Inf,-Inf,-Inf,-Inf
misc/bcsstk27,-Inf,-Inf,-Inf,-Inf
misc/bcsstk34,-Inf,-Inf,-Inf,-Inf
misc/bcsstm01,-Inf,-Inf,-Inf,1.02697979532218646273181834275150402e-01
misc/bcsstm02,-Inf,-Inf,-Inf,3.16589453291439679297687023099559104e+12
misc/bcsstm03,-Inf,-Inf,-Inf,-Inf
misc/bcsstm04,-Inf,-Inf,4.76927667471703721454993298979140606e+01,6.24999999999999999999999999999999519e-02
misc/bcsstm05,-Inf,-Inf,9.85384261522956767557592114880987224e-01,-Inf
misc/bcsstm06,-Inf,-Inf,1.00000000000000000000000000000000000e+00,-Inf
misc/bcsstm07,-Inf,-Inf,-Inf,-Inf
misc/bcsstm08,-Inf,-Inf,9.83615778645300097851616499645400255e-01,-Inf
misc/bcsstm09,-Inf,-Inf,1.01473518713012017044751831457023699e+00,3.07328704386389421089289491277527628e+10
misc/bcsstm10,-Inf,-Inf,-Inf,-Inf
misc/bcsstm11,-Inf,-Inf,9.85384261522956767557592114880987224e-01,-Inf
misc/bcsstm12,-Inf,-Inf,-Inf,-Inf
misc/bcsstm13,-Inf,-Inf,-Inf,-Inf
misc/bcsstm19,-Inf,-Inf,1.00000000000000000000000000000000000e+00,1.94759126871575800652647269829853468e+10
misc/bcsstm20,-Inf,-Inf,1.00000000000000000000000000000000000e+00,-Inf
misc/bcsstm21,-Inf,-Inf,9.88211768049040934880550232135141182e-01,-Inf
misc/bcsstm22,-Inf,-Inf,9.85384261522956767557592114880987224e-01,7.15083623783169022624693348427704492e+12
misc/bcsstm23,-Inf,-Inf,9.87772465927474840364291216062434391e-01,5.21772359741353376513400125732299444e+12
misc/bcsstm24,-Inf,-Inf,9.87772465927474840364291216062434488e-01,-Inf
misc/bcsstm25,-Inf,-Inf,1.00000000000000000000000000000000000e+00,-Inf
misc/bcsstm26,-Inf,-Inf,9.87772465927474840364291216062434488e-01,-Inf
misc/bcsstm27,-Inf,-Inf,-Inf,-Inf
misc/bcsstm34,-Inf,-Inf,1.74513670076968462718302026034559942e+02,2.38299036542260039641670213229196945e-01
misc/bcsstm35,-Inf,-Inf,-Inf,-Inf
misc/bcsstm37,-Inf,-Inf,-Inf,-Inf
misc/bcsstm38,-Inf,-Inf,-Inf,-Inf
misc/bcsstm39,-Inf,-Inf,8.97877857589589717837350322564257492e-01,-Inf
misc/beacxc,-Inf,-Inf,-Inf,2.60245187952369228832050178046311314e-01
misc/beaflw,-Inf,-Inf,-Inf,3.94847840300964613491126847330081799e-01
misc/beause,-Inf,-Inf,-Inf,2.16244821916818116051269450214305516e-01
misc/bfly,-Inf,-Inf,2.43278030330607568639571319370134941e+00,-Inf
misc/bfwa398,-Inf,-Inf,-Inf,-Inf
misc/bfwa62,-Inf,-Inf,8.77861493561613038769995242474197486e-01,1.04682812812403784270060504509172015e+00
misc/bfwa782,-Inf,-Inf,-Inf,-Inf
misc/bfwb398,-Inf,-Inf,2.04690846612809117505486735710895479e+13,5.81006709211742649992656444112248091e+01
misc/bfwb62,-Inf,-Inf,-Inf,9.99999993541271026548440620294693287e-01
misc/bfwb782,-Inf,-Inf,-Inf,9.99999999521256760873856939038104092e-01
misc/bibd_11_5,-Inf,-Inf,-Inf,-Inf
misc/bibd_12_4,-Inf,-Inf,-Inf,-Inf
misc/bibd_12_5,-Inf,-Inf,-Inf,-Inf
misc/bibd_13_6,-Inf,-Inf,-Inf,-Inf
misc/bibd_14_7,-Inf,-Inf,-Inf,-Inf
misc/bibd_15_3,-Inf,-Inf,-Inf,2.30263336338643865522185245811613709e-01
misc/bibd_15_7,-Inf,-Inf,-Inf,-Inf
misc/bibd_17_3,-Inf,-Inf,-Inf,-Inf
misc/bibd_17_4,-Inf,-Inf,-Inf,-Inf
misc/bibd_17_4b,-Inf,-Inf,-Inf,-Inf
misc/bibd_49_3,-Inf,-Inf,-Inf,-Inf
misc/bibd_81_2,-Inf,-Inf,Inf,Inf
misc/bibd_9_3,-Inf,-Inf,1.37273607797787151105268523255675495e-01,1.10109168362402238867149245693820350e-01
misc/bibd_9_5,-Inf,-Inf,-Inf,3.43278333234711503928377397582908654e-01
misc/big,-Inf,-Inf,2.38022440391433157003252265772212865e+00,5.98737998550998873050610376403440485e-01
misc/big_dual,-Inf,-Inf,-Inf,-Inf
misc/bio-MUTAG-g1,-Inf,-Inf,-Inf,6.57463903020768656142706741961397979e+01
misc/bio-MUTAG_g1,-Inf,-Inf,-Inf,6.57463903020768656142706741961397979e+01
misc/biplane-9,-Inf,-Inf,-Inf,-Inf
misc/bips07_1693,-Inf,-Inf,6.32733404709958151065516973249029608e+00,-Inf
misc/bips98_1142,-Inf,-Inf,2.00000000052376138651976888595492075e+00,9.99999998603016100088024671964990528e-01
misc/bips98_1450,-Inf,-Inf,-Inf,-Inf
misc/bips98_606,-Inf,-Inf,-Inf,8.57536651041840240106776760098980643e-01
misc/blckhole,-Inf,-Inf,-Inf,-Inf
misc/bloweya,-Inf,-Inf,-Inf,-Inf
misc/bloweybl,-Inf,-Inf,3.26826878543895621679013766655128775e+00,-Inf
misc/bloweybq,-Inf,-Inf,-Inf,-Inf
misc/bp_0,-Inf,-Inf,1.30017465082773886546442315658769190e-01,6.95818557648149621587243272798394081e-01
misc/bp_1000,-Inf,-Inf,6.70107939587619209201568753743179267e+01,3.15799487518386087184147041394837434e-01
misc/bp_1200,-Inf,-Inf,3.23559755744453142266128454076946858e-01,2.31642331216741001785182434933315567e-01
misc/bp_1400,-Inf,-Inf,3.03461933962628367601926561665344451e+00,4.31062318610705876433886698737970557e-01
misc/bp_1600,-Inf,-Inf,9.80677449561940839821731408315227821e-01,2.36860149477961744059448975024300314e-01
misc/bp_200,-Inf,-Inf,-Inf,3.69909735815963046206228187185793116e-01
misc/bp_400,-Inf,-Inf,1.25296674076855246577577115377893558e+01,2.88547650847022435400407184606094207e-01
misc/bp_600,-Inf,-Inf,1.14181526557471176712668286934633791e+02,3.09374479125838315310288312388573754e-01
misc/bp_800,-Inf,-Inf,-Inf,3.65633776595884939055791342504804730e-01
misc/brainpc2,-Inf,-Inf,-Inf,-Inf
misc/bratu3d,-Inf,-Inf,3.10671702507989247627970961465284903e+00,-Inf
misc/bwm200,-Inf,-Inf,1.18859606071112085915334687509443964e+01,4.05674982666105256430502705323091685e-01
misc/bwm2000,-Inf,-Inf,-Inf,-Inf
misc/c-18,-Inf,-Inf,-Inf,-Inf
misc/c-19,-Inf,-Inf,1.83056341038056069557029683892125176e+01,-Inf
misc/c-20,-Inf,-Inf,-Inf,1.93403033344962608361153128517808812e-01
misc/c-21,-Inf,-Inf,2.04664129742282389348395782325745552e+02,-Inf
misc/c-22,-Inf,-Inf,1.17939022398324067271975120138559611e+01,-Inf
misc/c-23,-Inf,-Inf,4.75133058290306278577071963977040776e-01,2.55550353463204708776358717458868111e-01
misc/c-24,-Inf,-Inf,-Inf,3.35976199209030217425474480186964777e-01
misc/c-25,-Inf,-Inf,-Inf,1.99841699996516398102158032490108373e-01
misc/c-26,-Inf,-Inf,3.62187310642933502146764612731108872e-01,2.77860244583478038383421830386906807e-01
misc/c-27,-Inf,-Inf,-Inf,4.85055194705493132531842716945161011e-01
misc/c-28,-Inf,-Inf,-Inf,2.43363156577308904159513277271021543e-01
misc/c-29,-Inf,-Inf,7.83728252211508513138183746573147136e+01,-Inf
misc/c-30,-Inf,-Inf,7.96215895186157068766127109751578460e+02,2.08309785045804808108172722308286657e+00
misc/c-31,-Inf,-Inf,2.42758438588423158692483067429438471e+00,2.28544030295873548339767523021375725e-01
misc/c-32,-Inf,-Inf,-Inf,-Inf
misc/c-33,-Inf,-Inf,3.48344837309657679758097786834418368e-01,4.82569060877345209602731945396743267e-01
misc/c-34,-Inf,-Inf,7.14685354037194208867285491268003958e-01,-Inf
misc/c-35,-Inf,-Inf,1.67334987519375754720933860018222870e+02,2.31813424454499836470045775558101854e-01
misc/c-36,-Inf,-Inf,3.90779488121287543778114065172663120e+00,1.81205445693978683741526284075795073e+00
misc/c-37,-Inf,-Inf,4.15524644487582804170124406862457451e+01,-Inf
misc/c-38,-Inf,-Inf,1.18610021022890523895763242945309616e+00,5.43204222972399602498196987833686068e-01
misc/c-39,-Inf,-Inf,7.37066564654073907740764502636980568e+00,-Inf
misc/c-40,-Inf,-Inf,-Inf,4.81225872158697604618420783512757100e-01
misc/c-41,-Inf,-Inf,7.04758706751855862137922200922518294e-01,1.65333085859372467607144844791149595e-01
misc/c-42,-Inf,-Inf,1.13276338199514466626246177731561494e+01,2.30587593737585018937326575457944983e-01
misc/c-43,-Inf,-Inf,-Inf,-Inf
misc/c-44,-Inf,-Inf,-Inf,4.57898776550022190480761957473256994e-01
misc/c-45,-Inf,-Inf,-Inf,-Inf
misc/ca-CondMat,-Inf,-Inf,-Inf,-Inf
misc/ca-GrQc,-Inf,-Inf,-Inf,-Inf
misc/ca-HepPh,-Inf,-Inf,-Inf,-Inf
misc/ca-HepTh,-Inf,-Inf,-Inf,-Inf
misc/ca-opsahl-collaboration,-Inf,-Inf,-Inf,-Inf
misc/cage,-Inf,-Inf,-Inf,-Inf
misc/cage5,-Inf,-Inf,-Inf,-Inf
misc/cage6,-Inf,-Inf,4.60164259260498455523274328416021913e-01,-Inf
misc/cage7,-Inf,-Inf,6.22429047043975710794631870457115914e-01,1.10898663693644492895175365565579180e-01
misc/cage8,-Inf,-Inf,6.81779103944115587885924803693104677e-01,4.17453403744248780594014232253346353e-01
misc/cage9,-Inf,-Inf,-Inf,3.58254123361034497506345870623685868e-01
misc/can_1054,-Inf,-Inf,-Inf,-Inf
misc/can_1072,-Inf,-Inf,-Inf,-Inf
misc/can_144,-Inf,-Inf,9.92066775952401030385013722689123841e-01,-Inf
misc/can_161,-Inf,-Inf,2.36454908754414606404375234825558522e-01,1.95722589119277801057865310524359402e-01
misc/can_187,-Inf,-Inf,2.09476730565957529246660062006186217e-01,3.64083286591930603253968387621021326e-01
misc/can_229,-Inf,-Inf,2.30457374559211366341959251421990134e-01,1.95091210060516070433115413350636184e-01
misc/can_24,-Inf,-Inf,9.87445690671313348419208787086721716e+02,-Inf
misc/can_256,-Inf,-Inf,-Inf,2.66604361666005190505730541184884451e-01
misc/can_268,-Inf,-Inf,2.89339522900282194410808675400891048e-01,1.91139226998505645181820162131470928e-01
misc/can_292,-Inf,-Inf,-Inf,1.80042692280072973946154453928094222e-01
misc/can_445,-Inf,-Inf,-Inf,3.10839899648721557188898075205599936e-01
misc/can_61,-Inf,-Inf,1.48671145303293167539030851872053897e-01,-Inf
misc/can_62,-Inf,-Inf,7.62305111493761767122656490942180374e+00,1.00018745636977467716662272153198331e-01
misc/can_634,-Inf,-Inf,-Inf,2.60797485690076450477418350764272751e-01
misc/can_715,-Inf,-Inf,-Inf,3.16919066570214769443077907720366051e-01
misc/can_73,-Inf,-Inf,2.19138949111517840054817009576227979e-01,1.53548529328774797544914896186916873e-01
misc/can_838,-Inf,-Inf,-Inf,-Inf
misc/can_96,-Inf,-Inf,6.89480072224111871000747386655199650e-01,-Inf
misc/car4,-Inf,-Inf,-Inf,-Inf
misc/cari,-Inf,-Inf,-Inf,-Inf
misc/case9,-Inf,-Inf,2.27832964475647801482640804309378291e+01,9.99991299120844573227703426191204689e-01
misc/cat_ears_2_1,-Inf,-Inf,4.08664772600948286511240567320832965e-01,-Inf
misc/cat_ears_2_4,-Inf,-Inf,-Inf,-Inf
misc/cat_ears_3_1,-Inf,-Inf,3.13897406081874833837791493109028995e-01,-Inf
misc/cat_ears_3_4,-Inf,-Inf,-Inf,-Inf
misc/cat_ears_4_1,-Inf,-Inf,-Inf,9.98291236116474378421123003483476313e-02
misc/cat_ears_4_4,-Inf,-Inf,-Inf,-Inf
misc/cavity01,-Inf,-Inf,-Inf,-Inf
misc/cavity02,-Inf,-Inf,-Inf,-Inf
misc/cavity03,-Inf,-Inf,-Inf,-Inf
misc/cavity04,-Inf,-Inf,9.71847534753460120967433654358074190e-01,1.22040731958748353382186946501230096e+00
misc/cavity05,-Inf,-Inf,-Inf,-Inf
misc/cavity06,-Inf,-Inf,-Inf,-Inf
misc/cavity07,-Inf,-Inf,-Inf,5.66962051030958554545897200299549230e+00
misc/cavity08,-Inf,-Inf,-Inf,-Inf
misc/cavity09,-Inf,-Inf,-Inf,3.42624853105181453788199680555923480e+00
misc/cavity10,-Inf,-Inf,-Inf,-Inf
misc/cca,-Inf,-Inf,-Inf,-Inf
misc/ccc,-Inf,-Inf,-Inf,-Inf
misc/cdde1,-Inf,-Inf,-Inf,-Inf
misc/cdde2,-Inf,-Inf,-Inf,-Inf
misc/cdde3,-Inf,-Inf,-Inf,-Inf
misc/cdde4,-Inf,-Inf,-Inf,-Inf
misc/cdde5,-Inf,-Inf,-Inf,4.42050126667485126291651012782523918e-01
misc/cdde6,-Inf,-Inf,-Inf,4.42050126667485126291651012782523918e-01
misc/cegb2802,-Inf,-Inf,-Inf,-Inf
misc/cegb2919,-Inf,-Inf,-Inf,-Inf
misc/cegb3024,-Inf,-Inf,-Inf,-Inf
misc/cegb3306,-Inf,-Inf,-Inf,-Inf
misc/celegans_metabolic,-Inf,-Inf,1.69417807441251086190614539749459670e-01,2.05205214699528851618087785344775068e-01
misc/celegansneural,-Inf,-Inf,3.30862925840075892031591012743220347e-01,2.01906777802145880057727915302878335e-01
misc/cell1,-Inf,-Inf,-Inf,-Inf
misc/cell2,-Inf,-Inf,-Inf,-Inf
misc/cep1,-Inf,-Inf,4.13077375265879870269357399291096496e-01,-Inf
misc/cfinder-google,-Inf,-Inf,7.92937475307433769819931283049268959e+02,-Inf
misc/ch,-Inf,-Inf,-Inf,-Inf
misc/ch3-3-b1,-Inf,-Inf,-Inf,-Inf
misc/ch3-3-b2,-Inf,-Inf,-Inf,-Inf
misc/ch4-4-b1,-Inf,-Inf,-Inf,5.59016994374947424102293417182819020e-02
misc/ch4-4-b2,-Inf,-Inf,-Inf,7.31153203732527752345210688078784452e-02
misc/ch4-4-b3,-Inf,-Inf,2.86044112572109440315013158722682708e-01,2.47175387284304807343373974425801652e-01
misc/ch5-5-b1,-Inf,-Inf,-Inf,-Inf
misc/ch5-5-b2,-Inf,-Inf,-Inf,-Inf
misc/ch5-5-b3,-Inf,-Inf,5.02589606771474551624269325932539976e-01,1.49853994625569625324170349222670795e-01
misc/ch5-5-b4,-Inf,-Inf,-Inf,1.87500000000000000000000000000000000e-01
misc/ch6-6-b1,-Inf,-Inf,-Inf,-Inf
misc/ch6-6-b2,-Inf,-Inf,-Inf,-Inf
misc/ch6-6-b3,-Inf,-Inf,1.55306050515546543172575167867416950e+00,-Inf
misc/ch6-6-b4,-Inf,-Inf,1.16485832532810219940649133533645191e+00,-Inf
misc/ch6-6-b5,-Inf,-Inf,-Inf,-Inf
misc/ch7-6-b1,-Inf,-Inf,-Inf,-Inf
misc/ch7-6-b2,-Inf,-Inf,-Inf,-Inf
misc/ch7-6-b3,-Inf,-Inf,-Inf,-Inf
misc/ch7-6-b4,-Inf,-Inf,-Inf,-Inf
misc/ch7-6-b5,-Inf,-Inf,-Inf,-Inf
misc/ch7-7-b1,-Inf,-Inf,-Inf,-Inf
misc/ch7-7-b2,-Inf,-Inf,-Inf,-Inf
misc/ch7-8-b1,-Inf,-Inf,-Inf,-Inf
misc/ch7-8-b2,-Inf,-Inf,-Inf,-Inf
misc/ch7-9-b1,-Inf,-Inf,-Inf,-Inf
misc/ch7-9-b2,-Inf,-Inf,-Inf,-Inf
misc/ch8-8-b1,-Inf,-Inf,-Inf,-Inf
misc/ch8-8-b2,-Inf,-Inf,-Inf,-Inf
misc/chesapeake,-Inf,-Inf,-Inf,-Inf
misc/circuit204,-Inf,-Inf,-Inf,-Inf
misc/circuit_1,-Inf,-Inf,-Inf,-Inf
misc/circuit_2,-Inf,-Inf,-Inf,-Inf
misc/circuit_3,-Inf,-Inf,-Inf,-Inf
misc/cis-n4c6-b1,-Inf,-Inf,-Inf,2.50000000000000000000000000000000000e-01
misc/cis-n4c6-b13,-Inf,-Inf,-Inf,-Inf
misc/cis-n4c6-b14,-Inf,-Inf,1.88971584327147410325157805199087659e+00,1.93203343605747093420374335886880338e-01
misc/cis-n4c6-b15,-Inf,-Inf,-Inf,-Inf
misc/cis-n4c6-b2,-Inf,-Inf,-Inf,-Inf
misc/cis-n4c6-b3,-Inf,-Inf,-Inf,6.64760341206923473693235467568964939e-01
misc/cis-n4c6-b4,-Inf,-Inf,-Inf,-Inf
misc/ck104,-Inf,-Inf,8.71491761348121579985421118636354749e-01,1.85053221678519925022216421178051701e-01
misc/ck400,-Inf,-Inf,-Inf,-Inf
misc/ck656,-Inf,-Inf,-Inf,-Inf
misc/co5,-Inf,-Inf,-Inf,4.35603641802350965708737533504049041e-01
misc/co9,-Inf,-Inf,-Inf,-Inf
misc/coater1,-Inf,-Inf,-Inf,-Inf
misc/commanche_dual,-Inf,-Inf,-Inf,-Inf
misc/complex,-Inf,-Inf,-Inf,-Inf
misc/cond-mat,-Inf,-Inf,-Inf,-Inf
misc/contiguous-usa,-Inf,-Inf,2.23085493334033279107189160717057457e-01,-Inf
misc/copter1,-Inf,-Inf,-Inf,-Inf
misc/cora_agm_fcl_aid,-Inf,-Inf,-Inf,-Inf
misc/cora_subelj,-Inf,-Inf,-Inf,-Inf
misc/cq5,-Inf,-Inf,3.40916992327271217261368024740685362e+00,-Inf
misc/cq9,-Inf,-Inf,4.82716971605162385715320334789275368e+00,9.10796469694164544347575757243248523e-01
misc/cr42,-Inf,-Inf,1.26368989598776746882406173506600465e+01,2.20549293972706323736008522584372653e-01
misc/crack,-Inf,-Inf,-Inf,-Inf
misc/crack_dual,-Inf,-Inf,-Inf,-Inf
misc/crew1,-Inf,-Inf,-Inf,-Inf
misc/cryg2500,-Inf,-Inf,-Inf,-Inf
misc/crystm01,-Inf,-Inf,-Inf,-Inf
misc/cs4,-Inf,-Inf,-Inf,-Inf
misc/cti,-Inf,-Inf,-Inf,-Inf
misc/curtis54,-Inf,-Inf,4.09498887536718097725118710896179791e-01,-Inf
misc/cvxqp3,-Inf,-Inf,-Inf,-Inf
misc/d_dyn,-Inf,-Inf,1.13898499761070540928491400041274048e-01,1.53962276407219241051645079042829082e-01
misc/d_dyn1,-Inf,-Inf,-Inf,4.93763596033116394290446790283381752e-01
misc/d_ss,-Inf,-Inf,-Inf,1.35100827174816438974333134470548182e-01
misc/dano3mip,-Inf,-Inf,-Inf,-Inf
misc/data,-Inf,-Inf,-Inf,-Inf
misc/dblp-cite,-Inf,-Inf,-Inf,-Inf
misc/de063155,-Inf,-Inf,7.48886865019547878201066125346408494e+15,9.22693541259520922580872330003606294e+01
misc/de063157,-Inf,-Inf,3.23965428738603428445567748819668275e+02,9.52160177639388017891158601799702167e-01
misc/de080285,-Inf,-Inf,5.31027823560227823070602836925340092e+00,9.42971434772755859804853836264751738e+00
misc/delaunay_n10,-Inf,-Inf,-Inf,-Inf
misc/delaunay_n11,-Inf,-Inf,-Inf,-Inf
misc/delaunay_n12,-Inf,-Inf,-Inf,-Inf
misc/delaunay_n13,-Inf,-Inf,-Inf,-Inf
misc/delaunay_n14,-Inf,-Inf,-Inf,-Inf
misc/delaunay_n15,-Inf,-Inf,-Inf,-Inf
misc/delf,-Inf,-Inf,-Inf,-Inf
misc/deter0,-Inf,-Inf,1.14048592483492190285367430156270440e+01,4.67904914277727617925896889645323048e-01
misc/deter1,-Inf,-Inf,9.07284869727249377544065891537613156e+00,-Inf
misc/deter2,-Inf,-Inf,-Inf,-Inf
misc/deter3,-Inf,-Inf,-Inf,6.55498149736967142132883141755911781e-01
misc/deter4,-Inf,-Inf,-Inf,-Inf
misc/deter5,-Inf,-Inf,-Inf,-Inf
misc/deter6,-Inf,-Inf,-Inf,6.97281635889317190028302737483426891e-01
misc/deter7,-Inf,-Inf,-Inf,1.49621828884660194590242420211127325e+03
misc/deter8,-Inf,-Inf,-Inf,4.37229719934380557030223882180522924e-01
misc/df2177,-Inf,-Inf,1.18758529713133285611431010667998639e+00,-Inf
misc/diag,-Inf,-Inf,-Inf,-Inf
misc/dictionary28,-Inf,-Inf,-Inf,-Inf
misc/divorce,-Inf,-Inf,1.07099121974828017848472591473720887e+03,-Inf
misc/dolphins,-Inf,-Inf,-Inf,-Inf
misc/dtoc,-Inf,-Inf,-Inf,-Inf
misc/dw1024,-Inf,-Inf,6.20953096221179347598786969692044052e-01,2.48290280660827328486150152725454217e-01
misc/dw2048,-Inf,-Inf,6.20953096221179347598786969692044052e-01,2.48290280660827328486150152725454217e-01
misc/dw256A,-Inf,-Inf,6.74685829682366558498242807659826932e-01,2.51228649686778784551441189486276884e-01
misc/dw256B,-Inf,-Inf,-Inf,9.59139277107515661397536418860785101e-01
misc/dw4096,-Inf,-Inf,-Inf,4.18600967115744191848480218264780110e-01
misc/dw8192,-Inf,-Inf,-Inf,4.75410392936718103440980668214086540e-01
misc/dwa512,-Inf,-Inf,-Inf,7.56575055928877035174304315827833906e-01
misc/dwt_1005,-Inf,-Inf,-Inf,-Inf
misc/dwt_1007,-Inf,-Inf,-Inf,-Inf
misc/dwt_1242,-Inf,-Inf,-Inf,-Inf
misc/dwt_162,-Inf,-Inf,2.62361920062315504125709962588480518e-01,4.39503881471713560241756999218393214e-01
misc/dwt_193,-Inf,-Inf,2.88746641062225232040647936149207994e-01,2.55051521347271325121473192937726152e-01
misc/dwt_198,-Inf,-Inf,1.22306681698645774653863661302325652e-01,-Inf
misc/dwt_209,-Inf,-Inf,2.47636354848322148559463200320478148e-01,2.26109488267419878546626016451083985e-01
misc/dwt_221,-Inf,-Inf,5.63348739990217059311659357730353591e-01,1.02379090741739510781757219927731258e-01
misc/dwt_234,-Inf,-Inf,4.39963254984091282338215586230153067e-01,2.70095800712733576553065799103710867e-01
misc/dwt_245,-Inf,-Inf,4.73290137586913354184663590658362648e-01,4.05943788820451327172616600853213051e-01
misc/dwt_2680,-Inf,-Inf,-Inf,-Inf
misc/dwt_307,-Inf,-Inf,6.79683611948883037941136250049134414e-01,2.69064733642812287329817248996715511e-01
misc/dwt_310,-Inf,-Inf,4.29837386390962391995261985088966816e-01,2.82472993651815307355124616710339821e-01
misc/dwt_346,-Inf,-Inf,-Inf,2.10092015598651878972286385487689362e-01
misc/dwt_361,-Inf,-Inf,5.04551774476081282203883602359658839e-01,2.62282320268347812290091125225407608e-01
misc/dwt_419,-Inf,-Inf,-Inf,3.24973822506282468613384840767574873e-01
misc/dwt_492,-Inf,-Inf,-Inf,2.53485585236149682291724874894663864e-01
misc/dwt_503,-Inf,-Inf,-Inf,3.70094220220391871146923978580048435e-01
misc/dwt_512,-Inf,-Inf,-Inf,2.48957837574608169001402708506098071e-01
misc/dwt_59,-Inf,-Inf,4.62288721213784011897160928133623028e-01,-Inf
misc/dwt_592,-Inf,-Inf,-Inf,2.08582066963937245980599590709917534e-01
misc/dwt_607,-Inf,-Inf,-Inf,3.29731354247177396440418681066089194e-01
misc/dwt_66,-Inf,-Inf,3.75516192975863978060238210687889895e-01,3.06033970182055759290309687969927520e-01
misc/dwt_72,-Inf,-Inf,1.57990202990076035531276231598196622e-01,1.95121272044473291629514586583774351e-01
misc/dwt_758,-Inf,-Inf,-Inf,-Inf
misc/dwt_869,-Inf,-Inf,-Inf,1.31999737347412752979028641093056659e-01
misc/dwt_87,-Inf,-Inf,4.41201119470379265733762829714025804e-01,2.72427566788169533137451754474329269e-01
misc/dwt_878,-Inf,-Inf,-Inf,-Inf
misc/dwt_918,-Inf,-Inf,-Inf,2.00609713680890147697148985838883771e-01
misc/dwt_992,-Inf,-Inf,-Inf,-Inf
misc/eco-foodweb-baydry,-Inf,-Inf,1.19866583617626712879283703706913010e+03,2.78581129507113831320687366056546619e-01
misc/eco-foodweb-baywet,-Inf,-Inf,-Inf,-Inf
misc/ego-facebook,-Inf,-Inf,-Inf,-Inf
misc/ego-gplus,-Inf,-Inf,-Inf,-Inf
misc/ego-twitter,-Inf,-Inf,-Inf,-Inf
misc/email,-Inf,-Inf,-Inf,2.87799787371330767892016332701601955e-01
misc/epb0,-Inf,-Inf,-Inf,-Inf
misc/eris1176,-Inf,-Inf,-Inf,-Inf
misc/escorts,-Inf,-Inf,-Inf,-Inf
misc/eurqsa,-Inf,-Inf,-Inf,-Inf
misc/ex10,-Inf,-Inf,-Inf,-Inf
misc/ex10hs,-Inf,-Inf,-Inf,-Inf
misc/ex12,-Inf,-Inf,2.42201404399504568474706023057733182e+22,-Inf
misc/ex13,-Inf,-Inf,-Inf,-Inf
misc/ex14,-Inf,-Inf,-Inf,3.12439996509828636635166764972209802e-01
misc/ex15,-Inf,-Inf,-Inf,-Inf
misc/ex20,-Inf,-Inf,-Inf,1.74028512298704146623006944958603830e+00
misc/ex21,-Inf,-Inf,7.76081998979546120579209487950497436e+01,-Inf
misc/ex22,-Inf,-Inf,1.13507196202645809323081775603692671e+01,1.10881355591871350314718770192813673e+00
misc/ex23,-Inf,-Inf,1.36005524679007215543324425382159427e+01,-Inf
misc/ex24,-Inf,-Inf,-Inf,1.05035053947486004471187995712735008e+00
misc/ex25,-Inf,-Inf,3.78661901120800208517713803439572332e-01,9.99325236470306989159191693074279735e-01
misc/ex27,-Inf,-Inf,-Inf,-Inf
misc/ex29,-Inf,-Inf,-Inf,-Inf
misc/ex3,-Inf,-Inf,-Inf,-Inf
misc/ex32,-Inf,-Inf,-Inf,-Inf
misc/ex33,-Inf,-Inf,-Inf,-Inf
misc/ex36,-Inf,-Inf,-Inf,-Inf
misc/ex3sta1,-Inf,-Inf,-Inf,-Inf
misc/ex7,-Inf,-Inf,-Inf,-Inf
misc/ex9,-Inf,-Inf,-Inf,-Inf
misc/extr1,-Inf,-Inf,-Inf,9.89391019492100854275631517952188296e-01
misc/extr1b,-Inf,-Inf,-Inf,9.53633488543179543630144806423637156e-01
misc/farm,-Inf,-Inf,-Inf,1.07337703131005499338843552749509375e-01
misc/fd12,-Inf,-Inf,2.60975619561071664117642971457770021e+05,9.98652206871599113668691904073306717e-01
misc/fd15,-Inf,-Inf,-Inf,7.01321534109799449393397946883646089e-01
misc/fd18,-Inf,-Inf,-Inf,1.46882254887738202231640213415187179e+00
misc/fe_4elt2,-Inf,-Inf,-Inf,-Inf
misc/fe_body,-Inf,-Inf,-Inf,-Inf
misc/fe_sphere,-Inf,-Inf,-Inf,-Inf
misc/filter2D,-Inf,-Inf,6.67735708433839820776372374496631549e-01,9.99999999929446048728764888017007400e-01
misc/finance256,-Inf,-Inf,-Inf,-Inf
misc/flower_4_1,-Inf,-Inf,1.24760070016560710611948574076827333e-01,1.69616855443302740303794362062297609e-01
misc/flower_4_4,-Inf,-Inf,-Inf,-Inf
misc/flower_5_1,-Inf,-Inf,1.90916850033042900771493321484969573e-01,1.71327817742554230766579636761634539e-01
misc/flower_5_4,-Inf,-Inf,-Inf,-Inf
misc/flower_7_1,-Inf,-Inf,-Inf,2.35510504046018053246673463518119554e-01
misc/flower_8_1,-Inf,-Inf,-Inf,2.03814106696496764596821990595768710e-01
misc/flowmeter0,-Inf,-Inf,1.63802179363840173114155317220922284e+00,9.99999999838897366226505345528104470e-01
misc/foldoc,-Inf,-Inf,-Inf,-Inf
misc/fome11,-Inf,-Inf,-Inf,-Inf
misc/foodweb-baydry,-Inf,-Inf,-Inf,2.66917583009493177506201669886221538e-01
misc/foodweb-baywet,-Inf,-Inf,2.02421205641239113900521482637116538e+03,3.23820637931548307000807136620389881e-01
misc/football,-Inf,-Inf,8.65821884055902991267318541727312984e+02,-Inf
misc/ford1,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_01,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_02,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_03,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_04,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_05,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_06,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_07,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_08,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_09,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_10,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_11,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_12,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_13,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_14,-Inf,-Inf,6.06681887340508583879980159308806087e+18,1.00000000000000000000000000000000000e+00
misc/fpga_dcop_15,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_16,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_17,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_18,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_19,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_20,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_21,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_22,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_23,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_24,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_25,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_26,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_27,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_28,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_29,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_30,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_31,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_32,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_33,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_34,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_35,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_36,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_37,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_38,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_39,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_40,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_41,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_42,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_43,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_44,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_45,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_46,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_47,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_48,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_49,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_50,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_51,-Inf,-Inf,-Inf,-Inf
misc/fpga_trans_01,-Inf,-Inf,-Inf,-Inf
misc/fpga_trans_02,-Inf,-Inf,-Inf,-Inf
misc/fs-FA,-Inf,-Inf,-Inf,-Inf
misc/fs-adjnoun_adj_copperfield,-Inf,-Inf,1.32650597684971504275787067647733417e-01,-Inf
misc/fs_183_1,-Inf,-Inf,-Inf,-Inf
misc/fs_183_3,-Inf,-Inf,-Inf,-Inf
misc/fs_183_4,-Inf,-Inf,1.75001816677216894422794609658943718e+02,1.23844090853942681009484111874859261e+07
misc/fs_183_6,-Inf,-Inf,1.17853366429558965264052156916478439e+00,1.14966465953134132888337475938237144e+07
misc/fs_541_1,-Inf,-Inf,-Inf,4.47641696412585132383284094948746891e-01
misc/fs_541_2,-Inf,-Inf,-Inf,-Inf
misc/fs_541_3,-Inf,-Inf,-Inf,5.74868043962778759362634377260190362e-01
misc/fs_541_4,-Inf,-Inf,-Inf,2.43506790588285171339596601310331790e-01
misc/fs_680_1,-Inf,-Inf,-Inf,-Inf
misc/fs_680_2,-Inf,-Inf,-Inf,-Inf
misc/fs_680_3,-Inf,-Inf,-Inf,-Inf
misc/fs_760_1,-Inf,-Inf,-Inf,-Inf
misc/fs_760_2,-Inf,-Inf,-Inf,-Inf
misc/fs_760_3,-Inf,-Inf,-Inf,-Inf
misc/fv1,-Inf,-Inf,-Inf,-Inf
misc/fv2,-Inf,-Inf,-Inf,-Inf
misc/fv3,-Inf,-Inf,-Inf,-Inf
misc/fxm2-16,-Inf,-Inf,-Inf,6.11888375648423721315307049661761140e-01
misc/fxm2-6,-Inf,-Inf,2.82301661429947701988143079907638389e+01,1.27665855772389560830072051736338914e-01
misc/fxm3_6,-Inf,-Inf,-Inf,-Inf
misc/g3rmt3m3,-Inf,-Inf,-Inf,-Inf
misc/g7jac010,-Inf,-Inf,-Inf,-Inf
misc/g7jac010sc,-Inf,-Inf,-Inf,1.30637376121799293005830761018240436e+00
misc/g7jac020,-Inf,-Inf,-Inf,-Inf
misc/g7jac020sc,-Inf,-Inf,-Inf,7.15110874725808913184934031358088473e-01
misc/gams10a,-Inf,-Inf,6.33543128644982657909185500551689282e-01,-Inf
misc/gams10am,-Inf,-Inf,3.45704193707704354669129738809226265e-01,2.81831848214910538602672559713149185e-01
misc/gams30a,-Inf,-Inf,-Inf,-Inf
misc/gams30am,-Inf,-Inf,3.58169341723978859693626638199000467e-01,6.37310753341326096875791790603827902e-01
misc/gams60am,-Inf,-Inf,2.78897773618968421201753527980967643e+00,3.84517525800287768458401979215157518e-01
misc/garon1,-Inf,-Inf,-Inf,-Inf
misc/gas11,-Inf,-Inf,8.77210355921953161405610417954335650e+00,3.24567362744524093801252783143337727e-01
misc/ge,-Inf,-Inf,-Inf,2.59830791894625239552772017251878359e-01
misc/gemat1,-Inf,-Inf,-Inf,3.66014323059485413835574169224738187e-01
misc/gemat11,-Inf,-Inf,9.13836000114353410614107749083239088e+01,3.62991844012549064308473156427016905e-01
misc/gemat12,-Inf,-Inf,-Inf,-Inf
misc/gen,-Inf,-Inf,-Inf,-Inf
misc/gen1,-Inf,-Inf,-Inf,-Inf
misc/gent113,-Inf,-Inf,4.82099575686501546025590678577856237e-01,1.90162782655470576619079663542770619e-01
misc/geom,-Inf,-Inf,-Inf,-Inf
misc/gr_30_30,-Inf,-Inf,-Inf,-Inf
misc/gre_1107,-Inf,-Inf,-Inf,2.55026176634550297860856527010586638e-01
misc/gre_115,-Inf,-Inf,1.10306349536902166448800878565517395e-01,8.54402839259665507624940644138628125e-02
misc/gre_185,-Inf,-Inf,4.45313840465349358912885656593698398e-01,1.53429438593636601512178046797785022e-01
misc/gre_216a,-Inf,-Inf,1.44864734270253302020095718627771244e-01,-Inf
misc/gre_216b,-Inf,-Inf,1.51657499345662680240113594442220384e-01,-Inf
misc/gre_343,-Inf,-Inf,-Inf,2.70787928894598759354111877109281224e-01
misc/gre_512,-Inf,-Inf,-Inf,1.99325736889450574695370746060491681e-01
misc/grid1,-Inf,-Inf,3.88651752080202536080234045044846558e-01,-Inf
misc/grid1_dual,-Inf,-Inf,9.25027870595301454493336982744543848e-01,-Inf
misc/grid2,-Inf,-Inf,-Inf,-Inf
misc/grid2_dual,-Inf,-Inf,-Inf,-Inf
misc/hep-th,-Inf,-Inf,-Inf,-Inf
misc/hor_131,-Inf,-Inf,-Inf,9.98996269222494712309538092291006992e-01
misc/hydr1,-Inf,-Inf,-Inf,-Inf
misc/hydr1c,-Inf,-Inf,-Inf,-Inf
misc/ibm32,-Inf,-Inf,-Inf,-Inf
misc/iiasa,-Inf,-Inf,-Inf,-Inf
misc/illc1033,-Inf,-Inf,-Inf,-Inf
misc/illc1850,-Inf,-Inf,-Inf,1.47729688551274290151161974897322088e-01
misc/impcol_a,-Inf,-Inf,3.41407422876784245709082286233684648e+02,1.72424453886453128156723062451805638e-01
misc/impcol_b,-Inf,-Inf,2.34274705832261869102941500240613045e+02,-Inf
misc/impcol_c,-Inf,-Inf,4.96849599576578179408952743233066283e-01,8.79967956888770689097857738860514439e-02
misc/impcol_d,-Inf,-Inf,8.34160782320568807988988717727004412e-01,1.00277788715913790288249199116436957e-01
misc/impcol_e,-Inf,-Inf,7.86394237096625061855265069843328450e-01,4.32761449140259171756487567139375441e-01
misc/init_adder1,-Inf,-Inf,-Inf,-Inf
misc/iprob,-Inf,-Inf,-Inf,-Inf
misc/jagmesh1,-Inf,-Inf,-Inf,-Inf
misc/jagmesh2,-Inf,-Inf,-Inf,-Inf
misc/jagmesh3,-Inf,-Inf,3.09293872142113052402050133295169700e+02,-Inf
misc/jagmesh4,-Inf,-Inf,-Inf,-Inf
misc/jagmesh5,-Inf,-Inf,-Inf,-Inf
misc/jagmesh6,-Inf,-Inf,-Inf,-Inf
misc/jagmesh7,-Inf,-Inf,-Inf,-Inf
misc/jagmesh8,-Inf,-Inf,-Inf,-Inf
misc/jagmesh9,-Inf,-Inf,8.64717009861501339036484587065138626e+00,-Inf
misc/jan99jac020,-Inf,-Inf,-Inf,-Inf
misc/jan99jac020sc,-Inf,-Inf,1.04608052265198529779754262812480656e+24,1.50038641782988398630862300652638877e+05
misc/jan99jac040,-Inf,-Inf,-Inf,1.29402439821221550590129078447879931e-01
misc/jan99jac040sc,-Inf,-Inf,7.01455871163880808191986790924692779e+04,-Inf
misc/jazz,-Inf,-Inf,2.46553964475739142858200003513860471e-01,3.89192065852959312722597997369674834e-01
misc/jendrec1,-Inf,-Inf,1.71911264775176472146138928589396346e+01,3.26103405772557052293246857722913941e-01
misc/jnlbrng1,-Inf,-Inf,-Inf,-Inf
misc/jpwh_991,-Inf,-Inf,4.82275114135371751591014357951140814e-01,1.93649167310370948274993972571211934e-01
misc/karate,-Inf,-Inf,-Inf,-Inf
misc/kl02,-Inf,-Inf,2.07504752726461239665469940098927103e+00,-Inf
misc/kleemin,-Inf,-Inf,1.13768958427020945366371889830405695e+03,-Inf
misc/klein-b1,-Inf,-Inf,-Inf,2.22777378982311239686761479411176518e-02
misc/klein-b2,-Inf,-Inf,-Inf,6.76192615263719890378531848839869817e-03
misc/kneser_6_2_1,-Inf,-Inf,-Inf,-Inf
misc/kneser_8_3_1,-Inf,-Inf,-Inf,-Inf
misc/l30,-Inf,-Inf,7.20909896293960211045124798412774519e-01,1.00000000224925338037879586748016733e+00
misc/l9,-Inf,-Inf,-Inf,9.99953113512758815371686506651240749e-01
misc/lap_25,-Inf,-Inf,5.94122051154420776528771574830698292e+02,-Inf
misc/large,-Inf,-Inf,-Inf,9.88676319681739486227198550511319163e-01
misc/lasagne-spanishbook,-Inf,-Inf,-Inf,-Inf
misc/laser,-Inf,-Inf,-Inf,-Inf
misc/lesmis,-Inf,-Inf,-Inf,2.56714585087701675123283652804548750e-01
misc/lhr01,-Inf,-Inf,1.24374264886506902876224778821433197e+00,1.00873356042872189643795451506018028e+03
misc/lhr02,-Inf,-Inf,-Inf,-Inf
misc/lns_131,-Inf,-Inf,1.69617943759425161979311925206849812e+00,3.45552445991355543491281828739367517e-01
misc/lns_3937,-Inf,-Inf,-Inf,5.30773809464782117752679542142258259e-01
misc/lns_511,-Inf,-Inf,-Inf,6.88070781522208936622957567831531603e+01
misc/lnsp3937,-Inf,-Inf,-Inf,5.18105129039792971435887771862333118e-01
misc/lnsp_131,-Inf,-Inf,-Inf,5.83775801917113047713304872418320035e-01
misc/lnsp_511,-Inf,-Inf,4.61778734403112022369482036619538520e+00,2.21784166349383329305783765475431463e+03
misc/lock1074,-Inf,-Inf,-Inf,-Inf
misc/lock2232,-Inf,-Inf,-Inf,-Inf
misc/lock3491,-Inf,-Inf,-Inf,-Inf
misc/lock_700,-Inf,-Inf,-Inf,-Inf
misc/lop163,-Inf,-Inf,1.85021994744450716042597661866203543e-01,6.44595333353526185005437641548090559e-01
misc/lp22,-Inf,-Inf,-Inf,-Inf
misc/lp_25fv47,-Inf,-Inf,1.14445787831208909040004602333472145e+04,-Inf
misc/lp_80bau3b,-Inf,-Inf,1.01013502422885000784456608017957676e+01,9.03163503752541527729029817671679641e-01
misc/lp_adlittle,-Inf,-Inf,-Inf,1.05300644801133098985165819354383756e+00
misc/lp_afiro,-Inf,-Inf,9.82933883722819652945897100155372832e+01,1.97962401173811886179250991784342953e-01
misc/lp_agg,-Inf,-Inf,2.52353889838317429660997780438188610e-01,1.71821952333188648487465604667631461e-01
misc/lp_agg2,-Inf,-Inf,6.78454100572864821081407906549151334e-01,3.10470115796500264375801246448509019e-01
misc/lp_agg3,-Inf,-Inf,5.02400103945961670554054033136405565e-01,2.02196180810280894675647751730800169e-01
misc/lp_bandm,-Inf,-Inf,2.47914190321576283513453119146885075e-01,6.96078093136331453800546431360554030e-02
misc/lp_beaconfd,-Inf,-Inf,8.91393273743867249487253604350651455e-01,1.83792792607182168423699140994983766e-01
misc/lp_blend,-Inf,-Inf,-Inf,2.08156133647820868725444982055103242e-01
misc/lp_bnl1,-Inf,-Inf,2.62522639550965486948904311337477792e-01,2.53297534657293901506032443245703976e-01
misc/lp_bnl2,-Inf,-Inf,6.46446609406726209107524517275146661e-01,9.99999997365822015442494431433987183e-01
misc/lp_bore3d,-Inf,-Inf,3.21936430291747512734226312100641516e-01,4.55417024548963504618616601964003452e-01
misc/lp_brandy,-Inf,-Inf,-Inf,1.14559751188763243825891034506276398e+00
misc/lp_capri,-Inf,-Inf,3.87955751477165585489808542431450633e-01,2.39569044815665154011159888617494906e-01
misc/lp_cre_a,-Inf,-Inf,-Inf,-Inf
misc/lp_cre_c,-Inf,-Inf,-Inf,2.79252415042070770451207496249255659e-01
misc/lp_cycle,-Inf,-Inf,4.79518121739049459175502045647175697e+00,1.44240739962068839649885627450274968e-01
misc/lp_czprob,-Inf,-Inf,-Inf,-Inf
misc/lp_d2q06c,-Inf,-Inf,2.78155205747738536062007159730212297e-02,5.23304323287427523798972186616047186e+00
misc/lp_d6cube,-Inf,-Inf,-Inf,2.67484650743416916816529118728380557e-01
misc/lp_degen2,-Inf,-Inf,2.36190148442999505718940516894432926e+00,3.13511074001638724149065451443171326e-01
misc/lp_degen3,-Inf,-Inf,4.17088942931658716834353379342343124e-01,-Inf
misc/lp_dfl001,-Inf,-Inf,-Inf,-Inf
misc/lp_e226,-Inf,-Inf,-Inf,1.06783426032106637307782449332626401e-01
misc/lp_etamacro,-Inf,-Inf,-Inf,-Inf
misc/lp_fffff800,-Inf,-Inf,7.21420293380375519565968368287236730e-01,9.74482188866317583677564643861449394e-02
misc/lp_finnis,-Inf,-Inf,-Inf,3.45540350150009208173303827931470163e-01
misc/lp_fit1d,-Inf,-Inf,-Inf,-Inf
misc/lp_fit1p,-Inf,-Inf,-Inf,-Inf
misc/lp_fit2d,-Inf,-Inf,2.29648708259642221800755605945684751e+00,-Inf
misc/lp_fit2p,-Inf,-Inf,-Inf,-Inf
misc/lp_ganges,-Inf,-Inf,2.55969319144450708446133930533078841e-01,3.85217262340843492606383617940767951e-01
misc/lp_gfrd_pnc,-Inf,-Inf,-Inf,-Inf
misc/lp_greenbea,-Inf,-Inf,-Inf,1.00284815688229639430085379559848087e+00
misc/lp_greenbeb,-Inf,-Inf,-Inf,1.00284815688229639430085379559848087e+00
misc/lp_grow15,-Inf,-Inf,3.08579718049995976520927793024856778e+02,4.61785282722331243126226121412889897e-01
misc/lp_grow22,-Inf,-Inf,4.99532110150409588598116889130843895e-01,4.03821406427608280523416836266807388e-01
misc/lp_grow7,-Inf,-Inf,-Inf,3.21150608061743321489093840997312140e-01
misc/lp_israel,-Inf,-Inf,-Inf,-Inf
misc/lp_kb2,-Inf,-Inf,3.37411494941853384291497750843080753e+02,5.86260915353970242230652428463632992e-02
misc/lp_ken_07,-Inf,-Inf,-Inf,-Inf
misc/lp_ken_11,-Inf,-Inf,-Inf,-Inf
misc/lp_ken_13,-Inf,-Inf,-Inf,-Inf
misc/lp_lotfi,-Inf,-Inf,7.77496558852087505809405644441772757e-02,-Inf
misc/lp_maros,-Inf,-Inf,2.50241621320562411193415290359865974e+15,1.03397526591563960619971948035137564e+00
misc/lp_modszk1,-Inf,-Inf,1.29168088177294464825431985020357918e+00,3.63787769458820633794888293198126570e-01
misc/lp_nug05,-Inf,-Inf,2.14406435719894055257517170684484248e-01,2.37363406843059212172521364155367895e-01
misc/lp_nug06,-Inf,-Inf,-Inf,3.08591054475349771616947247346128124e-01
misc/lp_nug07,-Inf,-Inf,-Inf,-Inf
misc/lp_nug08,-Inf,-Inf,-Inf,-Inf
misc/lp_nug12,-Inf,-Inf,-Inf,-Inf
misc/lp_nug15,-Inf,-Inf,-Inf,-Inf
misc/lp_osa_07,-Inf,-Inf,1.55369957303860029895617732319813867e+00,-Inf
misc/lp_pds_02,-Inf,-Inf,-Inf,-Inf
misc/lp_pds_06,-Inf,-Inf,-Inf,-Inf
misc/lp_pds_10,-Inf,-Inf,-Inf,-Inf
misc/lp_perold,-Inf,-Inf,-Inf,1.00098201346784674929634788605445066e+00
misc/lp_pilot,-Inf,-Inf,2.24725727069686345499055988369041253e+00,6.83969351135346814079820979635342040e-01
misc/lp_pilot4,-Inf,-Inf,6.00400501673176504343842854263010127e+00,3.43082918441680971292924055302833236e-01
misc/lp_pilot87,-Inf,-Inf,-Inf,1.05107515612868210109036681754233355e+00
misc/lp_pilot_ja,-Inf,-Inf,-Inf,-Inf
misc/lp_pilot_we,-Inf,-Inf,-Inf,-Inf
misc/lp_pilotnov,-Inf,-Inf,-Inf,-Inf
misc/lp_qap12,-Inf,-Inf,-Inf,-Inf
misc/lp_qap15,-Inf,-Inf,-Inf,-Inf
misc/lp_qap8,-Inf,-Inf,-Inf,-Inf
misc/lp_recipe,-Inf,-Inf,1.18733539291163711360817223006848246e-01,-Inf
misc/lp_sc105,-Inf,-Inf,4.57022017114350527398601734790152618e-01,1.19288133923904869840859564441867997e-01
misc/lp_sc205,-Inf,-Inf,4.98768668146768451240515628841761224e-01,4.28542115476456743888384298009111228e-01
misc/lp_sc50a,-Inf,-Inf,2.31822992831447071192567190397846371e-01,1.51271283589651088247650233732712384e-01
misc/lp_sc50b,-Inf,-Inf,4.87797000902737007439484269245896165e-01,6.65364460258870152105143217722978077e-01
misc/lp_scagr25,-Inf,-Inf,1.16129632058428353619613331391395604e+00,2.45641946496066626888875502530250626e-01
misc/lp_scagr7,-Inf,-Inf,6.58906882076401441312074981630511985e-01,1.82572237712283073353385318675933114e-01
misc/lp_scfxm1,-Inf,-Inf,4.32465029392424310013489978143759185e-01,-Inf
misc/lp_scfxm2,-Inf,-Inf,6.17267703179206144677064138288613393e-01,1.46073245539641543360779655201018910e-01
misc/lp_scfxm3,-Inf,-Inf,-Inf,3.54736120885002286688816625054424861e-01
misc/lp_scorpion,-Inf,-Inf,-Inf,9.50140242344024069054908102682101811e-01
misc/lp_scrs8,-Inf,-Inf,-Inf,1.84509289890872481209980992026300209e-01
misc/lp_scsd1,-Inf,-Inf,-Inf,-Inf
misc/lp_scsd6,-Inf,-Inf,8.01880824214424596213642308213213025e-01,9.99999998523897122775617059264970210e-01
misc/lp_scsd8,-Inf,-Inf,-Inf,9.99999998266626287515727276196284261e-01
misc/lp_sctap1,-Inf,-Inf,6.62947621157595800361332834086756947e-01,3.54410620525439432237331408643894178e-01
misc/lp_sctap2,-Inf,-Inf,-Inf,-Inf
misc/lp_sctap3,-Inf,-Inf,-Inf,-Inf
misc/lp_share1b,-Inf,-Inf,1.67364534121730403365169151863415955e-01,1.82164677109429142502634239786841423e-01
misc/lp_share2b,-Inf,-Inf,-Inf,4.63575960091132683104397974275995941e-01
misc/lp_shell,-Inf,-Inf,5.21820772468448981039102361092516389e-01,-Inf
misc/lp_ship04l,-Inf,-Inf,-Inf,-Inf
misc/lp_ship04s,-Inf,-Inf,-Inf,-Inf
misc/lp_ship08l,-Inf,-Inf,-Inf,-Inf
misc/lp_ship08s,-Inf,-Inf,-Inf,-Inf
misc/lp_ship12l,-Inf,-Inf,-Inf,-Inf
misc/lp_ship12s,-Inf,-Inf,-Inf,-Inf
misc/lp_sierra,-Inf,-Inf,-Inf,-Inf
misc/lp_stair,-Inf,-Inf,1.81659492788011312290722740262843790e+00,2.57522724797700819443499787072235365e-01
misc/lp_standata,-Inf,-Inf,-Inf,-Inf
misc/lp_standgub,-Inf,-Inf,-Inf,-Inf
misc/lp_standmps,-Inf,-Inf,-Inf,2.10146628367153100868909776687364377e-01
misc/lp_stocfor1,-Inf,-Inf,3.47483181096472682406779941567048051e-01,2.10569134307588098951408467054701007e-01
misc/lp_stocfor2,-Inf,-Inf,-Inf,-Inf
misc/lp_stocfor3,-Inf,-Inf,-Inf,-Inf
misc/lp_truss,-Inf,-Inf,3.41395731672264491197614533350914546e+02,1.10616635070358584775983453274414476e+00
misc/lp_tuff,-Inf,-Inf,1.42333445796912024221599773070341364e+01,2.06721848901847366452521037781341361e+00
misc/lp_vtp_base,-Inf,-Inf,1.37178965828462237505946330186754248e-01,1.54860790364577145930425316287436408e-01
misc/lp_wood1p,-Inf,-Inf,-Inf,8.02750645757197600807800635558646663e-01
misc/lp_woodw,-Inf,-Inf,1.96217983310779566264193511711378164e+00,-Inf
misc/lpi_bgdbg1,-Inf,-Inf,1.81515899787038790494869838945619769e-01,7.18631005048365341880354936094216210e-02
misc/lpi_bgetam,-Inf,-Inf,-Inf,-Inf
misc/lpi_bgindy,-Inf,-Inf,-Inf,-Inf
misc/lpi_bgprtr,-Inf,-Inf,2.94039351880621683224354054013197495e+03,-Inf
misc/lpi_box1,-Inf,-Inf,1.50851360368931869065574239828059491e-01,3.85314968517754722806000875273479175e-01
misc/lpi_ceria3d,-Inf,-Inf,-Inf,-Inf
misc/lpi_chemcom,-Inf,-Inf,1.78791356797688895052271542298375919e-01,1.32337844281610720666446487357952731e-01
misc/lpi_cplex1,-Inf,-Inf,-Inf,-Inf
misc/lpi_cplex2,-Inf,-Inf,-Inf,-Inf
misc/lpi_ex72a,-Inf,-Inf,5.25686434035571770805651796034118364e-01,3.22365289703596226459961448395126000e-01
misc/lpi_ex73a,-Inf,-Inf,3.92371597316106896633077332205005628e-01,1.45844141794863581379456605217156830e-01
misc/lpi_forest6,-Inf,-Inf,1.89571886101288763856420635907051810e-01,1.65359456941536911906350984602453775e-01
misc/lpi_galenet,-Inf,-Inf,3.04499169587901349398842807975014727e+02,4.58158292225819836951428463534764742e-02
misc/lpi_gosh,-Inf,-Inf,-Inf,-Inf
misc/lpi_gran,-Inf,-Inf,6.14498744784956107424961511131693238e-01,9.77510478494513661210978524968386598e-02
misc/lpi_greenbea,-Inf,-Inf,3.33332101310899304580147221094382292e+00,1.00318290168388044748522228036283552e+00
misc/lpi_itest2,-Inf,-Inf,-Inf,1.64058859167046263567274389948097817e-01
misc/lpi_itest6,-Inf,-Inf,-Inf,-Inf
misc/lpi_klein1,-Inf,-Inf,-Inf,1.46857671367775062419335499842479608e-01
misc/lpi_klein2,-Inf,-Inf,4.79885570035048916310931891151146946e-01,1.87497347912531800499158256110603335e-01
misc/lpi_klein3,-Inf,-Inf,2.58641180693276889283599207855238176e+01,-Inf
misc/lpi_mondou2,-Inf,-Inf,-Inf,2.28865159785486690910660372144927048e-01
misc/lpi_pang,-Inf,-Inf,-Inf,1.40074869109909091785944026425581700e-01
misc/lpi_pilot4i,-Inf,-Inf,6.00188799225542342971711430733067939e+00,3.43082918441680971292924055302833236e-01
misc/lpi_qual,-Inf,-Inf,9.09021688163308910161606009296197409e+06,1.01987017986583388123879721964328632e+00
misc/lpi_reactor,-Inf,-Inf,-Inf,3.98967526181467044450432728205350608e-01
misc/lpi_refinery,-Inf,-Inf,-Inf,-Inf
misc/lpi_vol1,-Inf,-Inf,9.09021688163308910161606009296197409e+06,1.01987017986583388123879721964328632e+00
misc/lpi_woodinfe,-Inf,-Inf,2.41404226262368134173167521060068620e+02,-Inf
misc/lpl2,-Inf,-Inf,5.53950874125855336615704403346306644e+01,-Inf
misc/lpl3,-Inf,-Inf,-Inf,-Inf
misc/lshp1009,-Inf,-Inf,-Inf,-Inf
misc/lshp1270,-Inf,-Inf,-Inf,-Inf
misc/lshp1561,-Inf,-Inf,-Inf,-Inf
misc/lshp1882,-Inf,-Inf,-Inf,-Inf
misc/lshp2233,-Inf,-Inf,-Inf,-Inf
misc/lshp2614,-Inf,-Inf,-Inf,-Inf
misc/lshp3025,-Inf,-Inf,-Inf,-Inf
misc/lshp3466,-Inf,-Inf,-Inf,-Inf
misc/lshp_265,-Inf,-Inf,3.42185393169306659309372257938137485e-01,2.88758302635220675582945477343456498e-01
misc/lshp_406,-Inf,-Inf,-Inf,4.88004366613505845579006964088782045e-01
misc/lshp_577,-Inf,-Inf,-Inf,3.13135648500628618053636681460226619e-01
misc/lshp_778,-Inf,-Inf,-Inf,5.02530908199647595751551606849346611e-01
misc/lund_a,-Inf,-Inf,-Inf,-Inf
misc/lund_b,-Inf,-Inf,-Inf,-Inf
misc/lung1,-Inf,-Inf,-Inf,-Inf
misc/lutz30-23-b6,-Inf,-Inf,2.67133900760531459540956507737401811e+00,-Inf
misc/m3plates,-Inf,-Inf,-Inf,-Inf
misc/maayan-Stelzl,-Inf,-Inf,-Inf,-Inf
misc/maayan-faa,-Inf,-Inf,-Inf,-Inf
misc/maayan-figeys,-Inf,-Inf,-Inf,-Inf
misc/maayan-foodweb,-Inf,-Inf,-Inf,4.50740475176283852592247687501042844e-01
misc/maayan-pdzbase,-Inf,-Inf,5.24739849813390746217410021690443736e-01,2.06396421751573478738691889222046644e-01
misc/maayan-vidal,-Inf,-Inf,-Inf,-Inf
misc/mahindas,-Inf,-Inf,-Inf,-Inf
misc/man_5976,-Inf,-Inf,-Inf,-Inf
misc/mark3jac140,-Inf,-Inf,-Inf,-Inf
misc/mbeacxc,-Inf,-Inf,-Inf,2.79432350115495840046888829749661499e-01
misc/mbeaflw,-Inf,-Inf,-Inf,3.47684376208123557490810161245414282e-01
misc/mbeause,-Inf,-Inf,-Inf,2.01397108572447126450372279848522628e-01
misc/mcca,-Inf,-Inf,-Inf,-Inf
misc/mcfe,-Inf,-Inf,-Inf,5.76021437042579840513274933024997341e-01
misc/meg1,-Inf,-Inf,-Inf,-Inf
misc/meg4,-Inf,-Inf,-Inf,-Inf
misc/mesh1e1,-Inf,-Inf,1.99685797992070624570983535825290832e-01,-Inf
misc/mesh1em1,-Inf,-Inf,-Inf,4.32042038635891640902766877124896227e-01
misc/mesh1em6,-Inf,-Inf,6.12284780994952493293778729725061825e-01,-Inf
misc/mesh2e1,-Inf,-Inf,3.74962229320541469241631514325403563e-01,9.56901335846837353420319564836089698e-01
misc/mesh2em5,-Inf,-Inf,5.12673164151794573758714540378576410e-01,2.98163170681890331423105017277059664e-01
misc/mesh3e1,-Inf,-Inf,-Inf,1.63774178704041348328635526832676020e-01
misc/mesh3em5,-Inf,-Inf,-Inf,-Inf
misc/mhd3200b,-Inf,-Inf,-Inf,-Inf
misc/mhd4800b,-Inf,-Inf,-Inf,-Inf
misc/mhda416,-Inf,-Inf,-Inf,3.49562388151819971876812060177974039e-01
misc/mhdb416,-Inf,-Inf,-Inf,4.54086130841747535581576314486922225e-01
misc/mimo28x28_system,-Inf,-Inf,6.32733404711643855028543426637480862e+00,9.99999998603016120588979110712554844e-01
misc/mimo46x46_system,-Inf,-Inf,6.32733404711644098954501956598178125e+00,-Inf
misc/mimo8x8_system,-Inf,-Inf,6.32733404711644099589659666299382676e+00,9.99999998603016130687610381388050376e-01
misc/minnesota,-Inf,-Inf,-Inf,-Inf
misc/minsurfo,-Inf,-Inf,-Inf,-Inf
misc/misc-football,-Inf,-Inf,3.03625625727704250986077823307332988e-01,-Inf
misc/misc-jung-code-dep,-Inf,-Inf,-Inf,-Inf
misc/misc-lesmis,-Inf,-Inf,9.68690815178562999506953885507896643e+02,-Inf
misc/mk10-b1,-Inf,-Inf,-Inf,-Inf
misc/mk10-b2,-Inf,-Inf,-Inf,-Inf
misc/mk10-b3,-Inf,-Inf,-Inf,-Inf
misc/mk10-b4,-Inf,-Inf,-Inf,-Inf
misc/mk11-b1,-Inf,-Inf,-Inf,-Inf
misc/mk11-b2,-Inf,-Inf,1.83529299554017566532634936693341993e+03,-Inf
misc/mk11-b3,-Inf,-Inf,-Inf,-Inf
misc/mk11-b4,-Inf,-Inf,-Inf,-Inf
misc/mk11-b4b,-Inf,-Inf,-Inf,-Inf
misc/mk12-b1,-Inf,-Inf,-Inf,-Inf
misc/mk12-b2,-Inf,-Inf,-Inf,-Inf
misc/mk12-b5,-Inf,-Inf,7.56692601309156914119521175413593086e+00,-Inf
misc/mk9-b1,-Inf,-Inf,-Inf,-Inf
misc/mk9-b2,-Inf,-Inf,2.01600161865282679021977362132873133e-01,2.58085011568141592203716352808037957e-01
misc/mk9-b3,-Inf,-Inf,-Inf,1.02434886481906152952602969661143811e-01
misc/model1,-Inf,-Inf,5.72709413272295805136175017184388175e+01,3.66564657672517340212031044788735935e-01
misc/model2,-Inf,-Inf,1.87734132131850004978825026609096599e-01,4.27622017340929400448343792348195728e-01
misc/model3,-Inf,-Inf,-Inf,-Inf
misc/model4,-Inf,-Inf,1.30193877735126510438376764863589366e-01,9.57619630282491471486841080893514167e-01
misc/model5,-Inf,-Inf,-Inf,9.51192226366730339500314899686354724e-01
misc/model6,-Inf,-Inf,7.19966763487291714405239959013978296e-01,2.43924774166242588683292292377860692e-01
misc/model7,-Inf,-Inf,-Inf,-Inf
misc/model8,-Inf,-Inf,1.56273477039176550814353805834810651e+01,8.66719243239227158456553258354224566e-01
misc/model9,-Inf,-Inf,-Inf,6.77608505327632845750654285659211937e+00
misc/moreno_highschool,-Inf,-Inf,-Inf,9.53580267626245127028530732020158444e-02
misc/moreno_lesmis,-Inf,-Inf,1.17898618568127141765565733168159216e-01,-Inf
misc/moreno_mac,-Inf,-Inf,-Inf,1.19591114807806461837515191031010316e-01
misc/moreno_names,-Inf,-Inf,-Inf,-Inf
misc/moreno_oz,-Inf,-Inf,2.35499575147622417083200328528289955e-01,-Inf
misc/moreno_propro,-Inf,-Inf,-Inf,-Inf
misc/moreno_sampson,-Inf,-Inf,1.25492004193119375105061124060593727e+02,-Inf
misc/msc00726,-Inf,-Inf,-Inf,-Inf
misc/msc01050,-Inf,-Inf,-Inf,-Inf
misc/msc01440,-Inf,-Inf,-Inf,-Inf
misc/msc04515,-Inf,-Inf,-Inf,-Inf
misc/n2c6-b1,-Inf,-Inf,1.10400126316056170278371903536092814e+02,1.04582503316759443497271503223148433e-01
misc/n2c6-b10,-Inf,-Inf,-Inf,-Inf
misc/n2c6-b2,-Inf,-Inf,-Inf,3.67245832389378162730390739851467313e-01
misc/n2c6-b3,-Inf,-Inf,2.64725351159061637733992025048081460e-01,2.21551189175497734438760084211590771e-01
misc/n2c6-b4,-Inf,-Inf,-Inf,6.40084347603554508730414882071412528e-01
misc/n2c6-b5,-Inf,-Inf,-Inf,-Inf
misc/n2c6-b6,-Inf,-Inf,-Inf,1.47672379866659229799272047478437718e+00
misc/n2c6-b7,-Inf,-Inf,-Inf,-Inf
misc/n2c6-b8,-Inf,-Inf,-Inf,-Inf
misc/n2c6-b9,-Inf,-Inf,-Inf,2.94471780249726094498199287005626849e-01
misc/n3c4-b1,-Inf,-Inf,7.65465544619743155686651273345591133e-02,0.00000000000000000000000000000000000e+00
misc/n3c4-b2,-Inf,-Inf,-Inf,2.28212262053334750120352959829778200e-02
misc/n3c4-b3,-Inf,-Inf,-Inf,-Inf
misc/n3c4-b4,-Inf,-Inf,1.97642353760523708249930846527044908e-02,0.00000000000000000000000000000000000e+00
misc/n3c5-b1,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/n3c5-b2,-Inf,-Inf,-Inf,1.83822138552890103555585152533598395e-01
misc/n3c5-b3,-Inf,-Inf,5.08556082211752436214311125301358907e-01,-Inf
misc/n3c5-b4,-Inf,-Inf,1.56633686292011341608536439135720188e-01,1.04112603559375746548727124677149543e-01
misc/n3c5-b5,-Inf,-Inf,8.24975654443246045884959853389177475e-01,8.82324520325496987499346760396411128e-02
misc/n3c5-b6,-Inf,-Inf,-Inf,2.29540964786561415759871936316196388e-01
misc/n3c5-b7,-Inf,-Inf,2.34398888825841874739120856036237202e-01,3.26140585578604015045668958670362689e-01
misc/n3c6-b1,-Inf,-Inf,-Inf,1.20221150385445904699096018257583582e-01
misc/n3c6-b10,-Inf,-Inf,4.31248841785624971145746714125864911e-01,-Inf
misc/n3c6-b11,-Inf,-Inf,4.24893008746556165119046576379586894e-01,4.20432847994866269818862204755504232e-01
misc/n3c6-b2,-Inf,-Inf,-Inf,3.84919001136987729836419174847650661e-01
misc/n3c6-b3,-Inf,-Inf,2.64725351159061637733992025048081460e-01,-Inf
misc/n3c6-b4,-Inf,-Inf,-Inf,6.40084347603554508730414882071412528e-01
misc/n3c6-b5,-Inf,-Inf,-Inf,-Inf
misc/n3c6-b6,-Inf,-Inf,-Inf,-Inf
misc/n3c6-b7,-Inf,-Inf,-Inf,-Inf
misc/n3c6-b8,-Inf,-Inf,-Inf,-Inf
misc/n3c6-b9,-Inf,-Inf,-Inf,-Inf
misc/n4c5-b1,-Inf,-Inf,-Inf,-Inf
misc/n4c5-b10,-Inf,-Inf,6.98162152372622534606085501069410886e-01,1.11684469783947886904212672826124306e-01
misc/n4c5-b11,-Inf,-Inf,-Inf,4.91862164202763603382907257185361076e-01
misc/n4c5-b2,-Inf,-Inf,-Inf,4.11401903583453421821572725679165015e-01
misc/n4c5-b3,-Inf,-Inf,1.00490851709686410259031079585212825e+00,5.03079264020790882713981005797803281e-01
misc/n4c5-b4,-Inf,-Inf,-Inf,-Inf
misc/n4c5-b5,-Inf,-Inf,-Inf,6.84193198116690132971887532841575886e-01
misc/n4c5-b6,-Inf,-Inf,-Inf,-Inf
misc/n4c5-b7,-Inf,-Inf,-Inf,-Inf
misc/n4c5-b8,-Inf,-Inf,1.15388206714228028692483724058093923e+00,-Inf
misc/n4c5-b9,-Inf,-Inf,-Inf,-Inf
misc/n4c6-b1,-Inf,-Inf,-Inf,2.50000000000000000000000000000000000e-01
misc/n4c6-b13,-Inf,-Inf,-Inf,-Inf
misc/n4c6-b14,-Inf,-Inf,1.88971584327147410325157805199087659e+00,1.93203343605747093420374335886880338e-01
misc/n4c6-b15,-Inf,-Inf,-Inf,-Inf
misc/n4c6-b2,-Inf,-Inf,-Inf,-Inf
misc/n4c6-b3,-Inf,-Inf,-Inf,6.64760341206923473693235467568964939e-01
misc/n4c6-b4,-Inf,-Inf,-Inf,-Inf
misc/nasa1824,-Inf,-Inf,-Inf,-Inf
misc/nasa2146,-Inf,-Inf,-Inf,-Inf
misc/nasa4704,-Inf,-Inf,-Inf,-Inf
misc/ncvxqp1,-Inf,-Inf,-Inf,2.94881571239628559882617684973173473e-01
misc/ncvxqp9,-Inf,-Inf,-Inf,-Inf
misc/nemsafm,-Inf,-Inf,1.36205659279912543633103115967512012e+00,9.51736611456116714535307533024920157e-01
misc/nemscem,-Inf,-Inf,4.41331157323718852138540902621310583e-01,3.17491904898431629708680462604793888e-01
misc/nemspmm1,-Inf,-Inf,-Inf,-Inf
misc/nemspmm2,-Inf,-Inf,-Inf,1.42522298870303725567137670737772047e+00
misc/net25,-Inf,-Inf,1.40370091307912006898308024941616899e+00,-Inf
misc/netscience,-Inf,-Inf,-Inf,-Inf
misc/netz4504,-Inf,-Inf,-Inf,-Inf
misc/netz4504_dual,-Inf,-Inf,3.68300895397073143192091935999838931e-01,-Inf
misc/nl,-Inf,-Inf,4.47052703128440158797336592113977665e-01,3.87550654363938115445774182587449352e-01
misc/nnc1374,-Inf,-Inf,2.02215216731470350213836001656052378e+01,3.49549027415919804622621777759462488e-01
misc/nnc261,-Inf,-Inf,-Inf,9.75754156211230720642082157821591593e-02
misc/nnc666,-Inf,-Inf,-Inf,4.18572425670422129814597775665103242e-01
misc/nopoly,-Inf,-Inf,2.29648708259642221800755605945684751e+00,-Inf
misc/nopss_11k,-Inf,-Inf,6.32733404709965158403422241743580582e+00,9.99999998603016100088753249695920861e-01
misc/nos1,-Inf,-Inf,-Inf,4.96284058490648818646000549039430083e-01
misc/nos2,-Inf,-Inf,-Inf,-Inf
misc/nos3,-Inf,-Inf,-Inf,-Inf
misc/nos4,-Inf,-Inf,-Inf,4.99803140102961582274660495110134939e+00
misc/nos5,-Inf,-Inf,-Inf,-Inf
misc/nos6,-Inf,-Inf,-Inf,-Inf
misc/nos7,-Inf,-Inf,-Inf,-Inf
misc/nsic,-Inf,-Inf,-Inf,-Inf
misc/obstclae,-Inf,-Inf,-Inf,-Inf
misc/odepa400,-Inf,-Inf,-Inf,-Inf
misc/odepb400,-Inf,-Inf,4.88281264551692912718009542503087652e-04,7.32580820449752859391844596034963110e-04
misc/olm100,-Inf,-Inf,1.29675254791723712488227766504627768e+02,2.03151769358540814206397635735062285e-01
misc/olm1000,-Inf,-Inf,-Inf,7.45493538154298429766391278361112237e-01
misc/olm2000,-Inf,-Inf,-Inf,-Inf
misc/olm500,-Inf,-Inf,-Inf,3.05826942860900037995730548340281364e-01
misc/olm5000,-Inf,-Inf,-Inf,-Inf
misc/opsahl-openflights,-Inf,-Inf,-Inf,-Inf
misc/opsahl-powergrid,-Inf,-Inf,-Inf,-Inf
misc/opsahl-southernwomen,-Inf,-Inf,-Inf,6.12553056616134716385430671734497740e-02
misc/opsahl-ucforum,-Inf,-Inf,-Inf,3.95908396070677769168003565247161796e-01
misc/opsahl-ucsocial,-Inf,-Inf,-Inf,2.74011937228641703509365755290944759e-01
misc/opsahl-usairport,-Inf,-Inf,-Inf,1.10863542693641126969287632190668663e-01
misc/orsirr_1,-Inf,-Inf,-Inf,4.23827831724739800534336582980471967e-01
misc/orsirr_2,-Inf,-Inf,-Inf,2.54277403610190099928597000856497182e+03
misc/orsreg_1,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_01,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_02,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_03,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_04,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_05,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_06,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_07,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_08,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_09,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_10,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_11,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_12,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_13,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_14,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_15,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_16,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_17,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_18,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_19,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_20,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_21,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_22,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_23,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_24,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_25,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_26,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_27,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_28,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_29,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_30,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_31,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_32,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_33,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_34,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_35,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_36,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_37,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_38,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_39,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_40,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_41,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_42,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_43,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_44,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_45,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_46,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_47,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_48,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_49,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_50,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_51,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_52,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_53,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_54,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_55,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_56,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_57,-Inf,-Inf,-Inf,-Inf
misc/oscil_trans_01,-Inf,-Inf,-Inf,-Inf
misc/p0033,-Inf,-Inf,-Inf,-Inf
misc/p0040,-Inf,-Inf,2.46726214659083196497331532219879659e+02,-Inf
misc/p010,-Inf,-Inf,3.71524443406681292994429278870491807e-01,2.71296933193741362666722728212179489e-01
misc/p0201,-Inf,-Inf,-Inf,8.23241687948967612322271792195959777e-02
misc/p0282,-Inf,-Inf,-Inf,-Inf
misc/p0291,-Inf,-Inf,-Inf,-Inf
misc/p05,-Inf,-Inf,3.70267605424608319494987903303395320e-01,4.09099457227143690138932760594653571e-01
misc/p0548,-Inf,-Inf,4.32813933503760099029742395920360158e-01,4.88449411320404870543688823083540363e-01
misc/p2756,-Inf,-Inf,-Inf,-Inf
misc/p2p-Gnutella04,-Inf,-Inf,-Inf,-Inf
misc/p2p-Gnutella05,-Inf,-Inf,-Inf,-Inf
misc/p2p-Gnutella06,-Inf,-Inf,-Inf,-Inf
misc/p2p-Gnutella08,-Inf,-Inf,-Inf,-Inf
misc/p2p-Gnutella09,-Inf,-Inf,-Inf,-Inf
misc/p2p-Gnutella24,-Inf,-Inf,-Inf,-Inf
misc/p2p-Gnutella25,-Inf,-Inf,-Inf,-Inf
misc/p2p-Gnutella30,-Inf,-Inf,4.58568926789568561452310483091849408e+01,-Inf
misc/p6000,-Inf,-Inf,-Inf,-Inf
misc/pcb1000,-Inf,-Inf,1.05009017425499035845469607887226849e+02,-Inf
misc/pcb3000,-Inf,-Inf,-Inf,-Inf
misc/pde225,-Inf,-Inf,-Inf,-Inf
misc/pde2961,-Inf,-Inf,-Inf,-Inf
misc/pde900,-Inf,-Inf,-Inf,-Inf
misc/pds10,-Inf,-Inf,-Inf,-Inf
misc/pesa,-Inf,-Inf,9.30739420708957670746502539141005411e-01,5.52160226585299980194534290059434164e-01
misc/petster-friendships-hamster,-Inf,-Inf,3.35436900933792538199263365577285652e-01,-Inf
misc/petster-hamster,-Inf,-Inf,-Inf,-Inf
misc/pf2177,-Inf,-Inf,-Inf,-Inf
misc/pgp2,-Inf,-Inf,-Inf,-Inf
misc/photogrammetry,-Inf,-Inf,3.29811085844638723537212295228343081e-01,2.01806013128844264670503024580691411e-01
misc/photogrammetry2,-Inf,-Inf,2.09827275232820005251339333292237966e-01,2.64622670439059797674674098349047044e-01
misc/pivtol,-Inf,-Inf,2.43081909929155406849863739422850421e-01,1.70095297127014464465275638739101683e-01
misc/plat1919,-Inf,-Inf,-Inf,-Inf
misc/plat362,-Inf,-Inf,-Inf,-Inf
misc/plbuckle,-Inf,-Inf,-Inf,-Inf
misc/plddb,-Inf,-Inf,-Inf,-Inf
misc/plsk1919,-Inf,-Inf,-Inf,-Inf
misc/plskz362,-Inf,-Inf,-Inf,-Inf
misc/pltexpa,-Inf,-Inf,-Inf,-Inf
misc/poisson2D,-Inf,-Inf,-Inf,-Inf
misc/polblogs,-Inf,-Inf,5.86009431936051339500331342059692989e-01,-Inf
misc/polbooks,-Inf,-Inf,2.31073364983743429272893916686387271e-01,-Inf
misc/poli,-Inf,-Inf,-Inf,-Inf
misc/poli3,-Inf,-Inf,-Inf,-Inf
misc/poli4,-Inf,-Inf,-Inf,-Inf
misc/poli_large,-Inf,-Inf,-Inf,-Inf
misc/pores_1,-Inf,-Inf,-Inf,1.02169390722032716247638502404809267e-01
misc/pores_2,-Inf,-Inf,-Inf,5.18160220328630021916074338341779967e-01
misc/pores_3,-Inf,-Inf,-Inf,4.12709875936971929860593752200922202e-01
misc/power,-Inf,-Inf,-Inf,-Inf
misc/primagaz,-Inf,-Inf,2.58592008804058189859151792625954780e+00,-Inf
misc/problem,-Inf,-Inf,-Inf,-Inf
misc/problem1,-Inf,-Inf,1.53170238830821083696201755910477811e+01,1.00000000802739032659164897373080223e+00
misc/progas,-Inf,-Inf,6.47387123052118143708735490376708370e-01,9.99999989046129726697842124518106048e-01
misc/pwt,-Inf,-Inf,-Inf,-Inf
misc/qh1484,-Inf,-Inf,-Inf,-Inf
misc/qh768,-Inf,-Inf,1.35964808946893212076715456574310779e+00,1.75482018106075994234129014886426755e-01
misc/qh882,-Inf,-Inf,3.05596208465159629440207349066278488e-01,-Inf
misc/qiulp,-Inf,-Inf,8.71522242995435052367757527086687931e-01,1.45977958378512816150505506806579272e-01
misc/qpband,-Inf,-Inf,-Inf,-Inf
misc/r05,-Inf,-Inf,5.95124813681509298896554107637177146e-01,1.62601504115757110404677455305664003e-01
misc/radfr1,-Inf,-Inf,-Inf,1.19632831705033708830823909805529438e-01
misc/radoslaw_email,-Inf,-Inf,9.06015286804797129406710967638800316e+02,-Inf
misc/rail_1357,-Inf,-Inf,1.00000000000000000000000000000000000e+00,9.99999999468138755148415212676219107e-01
misc/rail_5177,-Inf,-Inf,1.00000000000000000000000000000000000e+00,9.99999999648600493557413665652406698e-01
misc/rajat01,-Inf,-Inf,-Inf,-Inf
misc/rajat02,-Inf,-Inf,-Inf,1.63582323158727501260245025202916365e-01
misc/rajat03,-Inf,-Inf,-Inf,-Inf
misc/rajat04,-Inf,-Inf,-Inf,-Inf
misc/rajat05,-Inf,-Inf,-Inf,-Inf
misc/rajat06,-Inf,-Inf,1.79104134425903859396617379585041756e+03,-Inf
misc/rajat07,-Inf,-Inf,-Inf,-Inf
misc/rajat08,-Inf,-Inf,-Inf,-Inf
misc/rajat09,-Inf,-Inf,-Inf,-Inf
misc/rajat10,-Inf,-Inf,-Inf,-Inf
misc/rajat11,-Inf,-Inf,-Inf,-Inf
misc/rajat12,-Inf,-Inf,-Inf,-Inf
misc/rajat13,-Inf,-Inf,-Inf,-Inf
misc/rajat14,-Inf,-Inf,-Inf,-Inf
misc/rajat19,-Inf,-Inf,-Inf,-Inf
misc/rbsa480,-Inf,-Inf,-Inf,2.32128558208212038043742619962982142e-01
misc/rbsb480,-Inf,-Inf,2.65295811825263790476674454192273040e+02,-Inf
misc/rdb1250,-Inf,-Inf,-Inf,-Inf
misc/rdb1250l,-Inf,-Inf,3.28768961411491219203730157908798484e-01,7.63045520466541550511688864124151996e-01
misc/rdb200,-Inf,-Inf,2.36337564040267430904520994957735000e-01,1.60347722398621351575193167979473465e-01
misc/rdb200l,-Inf,-Inf,-Inf,2.71311073693491982661940489857512022e-01
misc/rdb2048,-Inf,-Inf,-Inf,-Inf
misc/rdb2048_noL,-Inf,-Inf,8.89894242926652024783365143688606744e-01,-Inf
misc/rdb3200l,-Inf,-Inf,-Inf,-Inf
misc/rdb450,-Inf,-Inf,2.09055357497647117736368204919661860e-01,2.41129126258144032610353781771594104e-01
misc/rdb450l,-Inf,-Inf,-Inf,2.92186679843127733289354433267190133e-01
misc/rdb5000,-Inf,-Inf,1.48661401307646747229679224197536964e+01,-Inf
misc/rdb800l,-Inf,-Inf,-Inf,-Inf
misc/rdb968,-Inf,-Inf,3.50272114338745745802220488871875782e-01,3.17017370976972637175656497545084292e-01
misc/reactome,-Inf,-Inf,-Inf,-Inf
misc/refine,-Inf,-Inf,1.88512896819444506932693875071323928e+01,1.26546005357686364740513059728226679e-01
misc/rel3,-Inf,-Inf,-Inf,4.41941738241592202750527726315530500e-02
misc/rel4,-Inf,-Inf,-Inf,-Inf
misc/rel5,-Inf,-Inf,-Inf,-Inf
misc/rel6,-Inf,-Inf,-Inf,-Inf
misc/rel7,-Inf,-Inf,5.53729809493344391513193599738376240e-01,-Inf
misc/relat3,-Inf,-Inf,-Inf,1.07043604822209408500974153980332797e-01
misc/relat4,-Inf,-Inf,1.12628918069257644935627026261553777e+04,-Inf
misc/relat5,-Inf,-Inf,-Inf,-Inf
misc/relat6,-Inf,-Inf,-Inf,-Inf
misc/relat7,-Inf,-Inf,3.32224947402808227164707571818972557e-01,-Inf
misc/relat7b,-Inf,-Inf,3.32224947402808227164707571818972557e-01,-Inf
misc/rgg_n_2_15_s0,-Inf,-Inf,-Inf,-Inf
misc/rkat7_mat5,-Inf,-Inf,-Inf,2.45411857898024108399627550757131100e-01
misc/robot,-Inf,-Inf,7.08368747142186540055953620436905980e-01,9.91636517626231066606179306952098001e-01
misc/robot24c1_mat5,-Inf,-Inf,1.09146500060654731701667915879929603e+01,3.74777340729068878475078735677018742e-01
misc/robot24c1_mat5_J,-Inf,-Inf,-Inf,3.75355755616908012109209701995592972e-01
misc/rosen1,-Inf,-Inf,3.58754420152548365216310527799334223e-01,2.00618281985601470771081142380881716e-01
misc/rosen10,-Inf,-Inf,4.14385777285083164337867413449339721e-01,-Inf
misc/rosen2,-Inf,-Inf,-Inf,-Inf
misc/rosen7,-Inf,-Inf,6.71704669834855455279254313742450215e-01,2.41579416749817508726336454501261508e-01
misc/rosen8,-Inf,-Inf,5.98965574940391879450778184377138640e-01,2.69246397159407018803225433627695866e-01
misc/rotor1,-Inf,-Inf,-Inf,1.05855260120353363601245944472513558e+00
misc/rotor2,-Inf,-Inf,-Inf,-Inf
misc/rw136,-Inf,-Inf,4.01988633636024770433210390843200543e-01,6.22478142466793964944199727581519831e-01
misc/rw496,-Inf,-Inf,-Inf,3.66270244277376873813708966137767949e-01
misc/rw5151,-Inf,-Inf,-Inf,-Inf
misc/saylr1,-Inf,-Inf,1.20711808712595910548486562918278973e+00,9.99999998972245115266892764552600307e-01
misc/saylr3,-Inf,-Inf,2.69658435664474730773953332324272294e+00,9.99999998278643783104925983135245099e-01
misc/saylr4,-Inf,-Inf,-Inf,-Inf
misc/sc205-2r,-Inf,-Inf,-Inf,-Inf
misc/scagr7-2b,-Inf,-Inf,-Inf,-Inf
misc/scagr7-2c,-Inf,-Inf,-Inf,2.41077737824067942227530758113248549e-01
misc/scagr7-2r,-Inf,-Inf,1.95120978671780111145138381374529739e+00,1.00930795029992551688099627468516251e+00
misc/scfxm1-2b,-Inf,-Inf,1.02373614053973384745257307866273569e+00,6.13292556578396712753052124029364537e-01
misc/scrs8-2b,-Inf,-Inf,4.20132756751750040953440547643345161e-01,-Inf
misc/scrs8-2c,-Inf,-Inf,4.20132756751750040953440547643345161e-01,-Inf
misc/scrs8-2r,-Inf,-Inf,-Inf,-Inf
misc/scsd8-2b,-Inf,-Inf,1.13312218494307272317784410431412321e+00,9.27301524978079500676835209865369372e-01
misc/scsd8-2c,-Inf,-Inf,1.13312218494307272317784410431412321e+00,9.27301524978079500676835209865369372e-01
misc/sctap1-2b,-Inf,-Inf,-Inf,-Inf
misc/sctap1-2c,-Inf,-Inf,2.65136377489731437392233142770356934e-01,-Inf
misc/se,-Inf,-Inf,-Inf,-Inf
misc/seymourl,-Inf,-Inf,-Inf,-Inf
misc/shar_te2-b1,-Inf,-Inf,2.29648708259642221800755605945684751e+00,-Inf
misc/sherman1,-Inf,-Inf,2.69658435664474730773953332324272294e+00,9.99999998278643783104925983135245099e-01
misc/sherman2,-Inf,-Inf,3.19506615102516376903788546447259249e-01,1.68573867945445188115678958136437363e-01
misc/sherman3,-Inf,-Inf,-Inf,-Inf
misc/sherman4,-Inf,-Inf,-Inf,-Inf
misc/sherman5,-Inf,-Inf,-Inf,8.07354068248780884816976563802078666e-01
misc/shermanACa,-Inf,-Inf,-Inf,-Inf
misc/shermanACd,-Inf,-Inf,-Inf,-Inf
misc/shl_0,-Inf,-Inf,-Inf,3.60961896145204543756642951608574594e-01
misc/shl_200,-Inf,-Inf,4.17821840050403764436547637617380463e-01,2.10782972417926500721332398774959089e-01
misc/shl_400,-Inf,-Inf,3.52902268918915045197055539912949086e-01,1.30308586765858463879022768427172746e-01
misc/shock-9,-Inf,-Inf,-Inf,-Inf
misc/shuttle_eddy,-Inf,-Inf,-Inf,-Inf
misc/shyy41,-Inf,-Inf,-Inf,-Inf
misc/sit100,-Inf,-Inf,-Inf,-Inf
misc/skirt,-Inf,-Inf,-Inf,-Inf
misc/slptsk,-Inf,-Inf,5.03210008059595507533402755515478509e-01,1.70613361863456806259141064261555416e-01
misc/small,-Inf,-Inf,-Inf,2.37230791812300005640386828099863663e-01
misc/sociopatterns-hypertext,-Inf,-Inf,-Inf,3.50251497372899229357064829300560075e-01
misc/sociopatterns-infectious,-Inf,-Inf,-Inf,1.86728861336542760788924551221662128e-01
misc/sphere2,-Inf,-Inf,3.44223852660167635648805312737504955e-01,-Inf
misc/sphere3,-Inf,-Inf,1.09200807258096096803785548906948128e+00,2.07802604955135874094682214639651320e-01
misc/spiral,-Inf,-Inf,-Inf,9.99999999866301181199151328083940888e-01
misc/sstmodel,-Inf,-Inf,-Inf,-Inf
misc/steam1,-Inf,-Inf,-Inf,3.17179503370306834884496615339273458e-01
misc/steam2,-Inf,-Inf,-Inf,-Inf
misc/steam3,-Inf,-Inf,-Inf,6.25000000000000000000000000000000000e-02
misc/stoch_aircraft,-Inf,-Inf,-Inf,-Inf
misc/stokes64,-Inf,-Inf,-Inf,-Inf
misc/stokes64s,-Inf,-Inf,-Inf,-Inf
misc/stormg2-27,-Inf,-Inf,-Inf,-Inf
misc/stormg2-8,-Inf,-Inf,4.50838793022195209805402613656896289e-01,-Inf
misc/str_0,-Inf,-Inf,-Inf,1.62596320369598507970761328103735781e-01
misc/str_200,-Inf,-Inf,2.94626198846091689201509388676794873e-01,2.16505643195015417966347749305079937e-01
misc/str_400,-Inf,-Inf,-Inf,2.89553242899861319028079304963306342e-01
misc/str_600,-Inf,-Inf,6.35622538713328461132951439731893364e+00,2.63366363518714450792071714582450958e-01
misc/struct4,-Inf,-Inf,-Inf,-Inf
misc/sts4098,-Inf,-Inf,-Inf,-Inf
misc/stufe,-Inf,-Inf,-Inf,-Inf
misc/stufe-10,-Inf,-Inf,-Inf,-Inf
misc/subelj_cora,-Inf,-Inf,-Inf,-Inf
misc/subelj_euroroad,-Inf,-Inf,-Inf,-Inf
misc/subelj_jdk,-Inf,-Inf,4.38573433454568158338478964942930129e+01,-Inf
misc/subelj_jung-j,-Inf,-Inf,-Inf,-Inf
misc/swang1,-Inf,-Inf,-Inf,-Inf
misc/swang2,-Inf,-Inf,-Inf,-Inf
misc/t2d_q4,-Inf,-Inf,-Inf,-Inf
misc/t2d_q9,-Inf,-Inf,-Inf,-Inf
misc/t2dal,-Inf,-Inf,2.94761212681853916999316664653493159e+08,9.99999999911762426341224903957634461e-01
misc/t2dal_a,-Inf,-Inf,2.94761212681853916999316664653493159e+08,9.99999999911762426341224903957634461e-01
misc/t2dal_bci,-Inf,-Inf,-Inf,9.99999999911762426341224903957634461e-01
misc/t2dal_e,-Inf,-Inf,9.99999788072755895233502158573694573e-01,-Inf
misc/t3dl_e,-Inf,-Inf,1.00000000000000000000000000000000000e+00,-Inf
misc/t520,-Inf,-Inf,-Inf,-Inf
misc/t60k,-Inf,-Inf,-Inf,-Inf
misc/tandem_vtx,-Inf,-Inf,-Inf,-Inf
misc/tech-arenas-jazz,-Inf,-Inf,7.44185335586211045340491060848396599e-01,2.00793208932691642361461986461093898e-01
misc/tech-arenas-meta,-Inf,-Inf,3.66726120817923986800320269985742704e-01,2.17091024157761230659902517584186622e-01
misc/tech-arenas-pgp,-Inf,-Inf,-Inf,-Inf
misc/tech-as-22july06,-Inf,-Inf,-Inf,-Inf
misc/tech-as-735,-Inf,-Inf,-Inf,-Inf
misc/tech-as-caida,-Inf,-Inf,-Inf,-Inf
misc/tech-as-caida20071105,-Inf,-Inf,-Inf,-Inf
misc/ted_B,-Inf,-Inf,-Inf,-Inf
misc/ted_B_unscaled,-Inf,-Inf,-Inf,-Inf
misc/testbig,-Inf,-Inf,-Inf,-Inf
misc/tols1090,-Inf,-Inf,-Inf,9.42036581746498715115352765590699456e-02
misc/tols2000,-Inf,-Inf,-Inf,-Inf
misc/tols340,-Inf,-Inf,3.45676203524404511845919152060807307e-01,-Inf
misc/tols4000,-Inf,-Inf,-Inf,-Inf
misc/tols90,-Inf,-Inf,-Inf,-Inf
misc/tomography,-Inf,-Inf,-Inf,4.11313083016066822040862362573716052e-01
misc/torsion1,-Inf,-Inf,-Inf,-Inf
misc/tub100,-Inf,-Inf,-Inf,1.04771241887367678394484625319557205e-01
misc/tub1000,-Inf,-Inf,1.23416068373759274292931262019845877e+03,-Inf
misc/tuma1,-Inf,-Inf,3.74059405917351359319751494412013294e+01,-Inf
misc/tuma2,-Inf,-Inf,1.24156333469850828483788873037827342e+02,-Inf
misc/ucidata-gama,-Inf,-Inf,-Inf,-Inf
misc/ucidata-zachary,-Inf,-Inf,2.61359425119941329960355344851883119e+01,-Inf
misc/uk,-Inf,-Inf,-Inf,-Inf
misc/ukerbe1,-Inf,-Inf,-Inf,-Inf
misc/ukerbe1_dual,-Inf,-Inf,-Inf,-Inf
misc/utm1700b,-Inf,-Inf,-Inf,3.52399826152523392680282623134699830e+00
misc/utm300,-Inf,-Inf,-Inf,3.63603374196530735578049963382619215e-01
misc/utm3060,-Inf,-Inf,-Inf,1.48893367118619964091857929000770006e+04
misc/viscoplastic1,-Inf,-Inf,-Inf,-Inf
misc/wang1,-Inf,-Inf,-Inf,-Inf
misc/wang2,-Inf,-Inf,-Inf,-Inf
misc/watt_1,-Inf,-Inf,-Inf,9.99999999545403054575207076401154212e-01
misc/watt_2,-Inf,-Inf,2.86033502671125535571140826449176862e+09,9.99999999545403054575207076401154405e-01
misc/wb-cs-stanford,-Inf,-Inf,-Inf,-Inf
misc/youtube-groupmemberships,-Inf,-Inf,-Inf,-Inf
rand/CL-1000-1d7-trial1,-Inf,-Inf,8.05507082551867190469859019588083943e-01,1.74202064388749886644445116040700801e-01
rand/CL-1000-1d7-trial2,-Inf,-Inf,-Inf,4.78096310882419466321467413760014901e-01
rand/CL-1000-1d7-trial3,-Inf,-Inf,-Inf,1.25076875926084852062699284922691597e-01
rand/CL-1000-1d8-trial1,-Inf,-Inf,-Inf,3.12151852564974015289196712378725692e-01
rand/CL-1000-1d8-trial2,-Inf,-Inf,-Inf,5.96661055641189006342811765997798100e-01
rand/CL-1000-1d8-trial3,-Inf,-Inf,4.36584661518193730832064525138051792e-01,1.90965680445753602498129617119036660e-01
rand/CL-1000-1d9-trial1,-Inf,-Inf,5.10119851801952531121839864748454453e-01,2.07632214375857005317385638226074066e-01
rand/CL-1000-1d9-trial2,-Inf,-Inf,-Inf,2.76108476686260261456113026090528031e-01
rand/CL-1000-1d9-trial3,-Inf,-Inf,-Inf,2.75326299311209432333964600496508564e-01
rand/CL-1000-2d0-trial1,-Inf,-Inf,-Inf,1.23831512597413354850886570285645190e-01
rand/CL-1000-2d0-trial2,-Inf,-Inf,-Inf,1.78256662789718750083957942790492353e-01
rand/CL-1000-2d0-trial3,-Inf,-Inf,1.80347460380475787814520995714428262e-01,2.66074591401258223958862700613219597e-01
rand/CL-1000-2d1-trial1,-Inf,-Inf,-Inf,5.56823649463518133958003635242807571e-01
rand/CL-1000-2d1-trial2,-Inf,-Inf,3.37798522180123971422016350597553076e-01,2.06611253102678422795350737866315455e-01
rand/CL-1000-2d1-trial3,-Inf,-Inf,-Inf,2.29591341516455258435269623367406387e-01
rand/CL-10000-1d7-trial1,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-1d7-trial2,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-1d7-trial3,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-1d8-trial1,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-1d8-trial2,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-1d8-trial3,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-1d9-trial1,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-1d9-trial2,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-1d9-trial3,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-2d0-trial1,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-2d0-trial2,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-2d0-trial3,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-2d1-trial1,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-2d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-2d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-100-3-0d1-trial1,-Inf,-Inf,3.21015630918228276878240485856704871e-01,1.32662041738590109435647737706667495e-01
rand/SW-100-3-0d1-trial2,-Inf,-Inf,3.42114370072045440221777883016341814e-01,1.54260678326864714635105224717813584e-01
rand/SW-100-3-0d1-trial3,-Inf,-Inf,1.91386931521574689909280460538617641e-01,7.46625861466382294348960642543856618e-01
rand/SW-100-3-0d2-trial1,-Inf,-Inf,1.43701790371122656642835960395422617e-01,2.85012868273610297345717940568994516e-01
rand/SW-100-3-0d2-trial2,-Inf,-Inf,3.41201311745254957399989376909387122e-01,3.28244596450718852377426936211210940e-01
rand/SW-100-3-0d2-trial3,-Inf,-Inf,2.58891907201750294801912366669382073e-01,-Inf
rand/SW-100-3-0d3-trial1,-Inf,-Inf,1.89723878262963271204004479314975653e-01,1.99051675287125035715930284328671230e-01
rand/SW-100-3-0d3-trial2,-Inf,-Inf,6.30513953152107342093313181289254371e-02,3.70342653166475161010208580114310045e-01
rand/SW-100-3-0d3-trial3,-Inf,-Inf,3.34852201085959095292630818447430014e-01,1.66426248637095385319634478947450069e-01
rand/SW-100-4-0d1-trial1,-Inf,-Inf,1.02885685695780699936943219028766483e-01,3.49579541544383462085689999239253918e-01
rand/SW-100-4-0d1-trial2,-Inf,-Inf,1.09758765748030399835605975658184211e-01,1.57817607662070737650044364080607890e-01
rand/SW-100-4-0d1-trial3,-Inf,-Inf,8.77719478842907102022056565918547978e-02,1.49719639241374459641238258934901045e-01
rand/SW-100-4-0d2-trial1,-Inf,-Inf,1.21364587052103809580258904792755429e-01,-Inf
rand/SW-100-4-0d2-trial2,-Inf,-Inf,2.19830698200421856648865533957869100e-01,7.95386208721524642479908076253946062e-02
rand/SW-100-4-0d2-trial3,-Inf,-Inf,1.90288677109257830637775581804608825e-01,3.17262185016444961980425106646709964e-01
rand/SW-100-4-0d3-trial1,-Inf,-Inf,2.56385470136488462290863432763327693e-01,-Inf
rand/SW-100-4-0d3-trial2,-Inf,-Inf,2.42629139643019941377898151328285298e-01,-Inf
rand/SW-100-4-0d3-trial3,-Inf,-Inf,2.47462784814128033678009686015411496e-01,1.29577306286109913423264536563980957e-01
rand/SW-100-5-0d1-trial1,-Inf,-Inf,2.76717726307528483024125048960162301e-01,-Inf
rand/SW-100-5-0d1-trial2,-Inf,-Inf,2.07794311587720426342769632120111175e-01,2.91543921526941380227650206654081076e-01
rand/SW-100-5-0d1-trial3,-Inf,-Inf,2.66700694854150104066501611917172612e-01,-Inf
rand/SW-100-5-0d2-trial1,-Inf,-Inf,1.97393497892255603245332405002987271e-01,1.76483469867312680397324339941122137e-01
rand/SW-100-5-0d2-trial2,-Inf,-Inf,2.31826145668273186623263240110259838e-01,-Inf
rand/SW-100-5-0d2-trial3,-Inf,-Inf,1.20186538899248705531548424913182422e-01,-Inf
rand/SW-100-5-0d3-trial1,-Inf,-Inf,3.57385858498473931384917958621289408e-01,1.63220364934544296825744732970142453e-01
rand/SW-100-5-0d3-trial2,-Inf,-Inf,9.87711339239360442281339358726081731e-02,1.64611751388257606891824332745240461e-01
rand/SW-100-5-0d3-trial3,-Inf,-Inf,3.27622712191573766506296323227764891e-01,1.06585226782913330613273703384757675e-01
rand/SW-100-6-0d1-trial1,-Inf,-Inf,1.36792719354794170065916291059178603e-01,1.50133494559200569780946276500967855e+01
rand/SW-100-6-0d1-trial2,-Inf,-Inf,1.22432629155315108089839433160617169e-01,1.28949944355360550605179845557545289e-01
rand/SW-100-6-0d1-trial3,-Inf,-Inf,6.89159409732395261393780142424781465e-01,1.20508593441094819130982648727160837e-01
rand/SW-100-6-0d2-trial1,-Inf,-Inf,3.07368374102234444826318911856844740e-01,-Inf
rand/SW-100-6-0d2-trial2,-Inf,-Inf,1.08765643867408665564251860591352234e-01,-Inf
rand/SW-100-6-0d2-trial3,-Inf,-Inf,-Inf,6.50124546763076459182838697277691909e-01
rand/SW-100-6-0d3-trial1,-Inf,-Inf,2.40170124939025696521351797783622622e-01,-Inf
rand/SW-100-6-0d3-trial2,-Inf,-Inf,2.49978229408857841205664423543929179e-01,-Inf
rand/SW-100-6-0d3-trial3,-Inf,-Inf,4.19010177654009697636770317429061658e-01,2.02449712734015185317512178821967512e-01
rand/SW-1000-3-0d1-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-4-0d1-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-4-0d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-4-0d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-4-0d2-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-4-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-4-0d2-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-4-0d3-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-4-0d3-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-4-0d3-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-5-0d1-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-5-0d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-5-0d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-5-0d2-trial1,-Inf,-Inf,-Inf,1.91134727623308134273354703944681816e-01
rand/SW-1000-5-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-5-0d2-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-5-0d3-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-5-0d3-trial2,-Inf,-Inf,-Inf,3.86736699899901829834980860165016208e-01
rand/SW-1000-5-0d3-trial3,-Inf,-Inf,-Inf,3.73175448565745562375598693590081661e-01
rand/SW-1000-6-0d1-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-6-0d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-6-0d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-6-0d2-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-6-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-6-0d2-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-6-0d3-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-6-0d3-trial2,-Inf,-Inf,-Inf,2.78410725551965212260746501123277561e-01
rand/SW-1000-6-0d3-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d1-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-4-0d1-trial1,-Inf,-Inf,9.60524969265659672760960035938710584e-01,-Inf
rand/SW-10000-4-0d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-4-0d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-4-0d2-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-4-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-4-0d2-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-4-0d3-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-4-0d3-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-4-0d3-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-5-0d1-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-5-0d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-5-0d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-5-0d2-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-5-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-5-0d2-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-5-0d3-trial1,-Inf,-Inf,5.15636344882960782204831716596087749e+01,-Inf
rand/SW-10000-5-0d3-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-5-0d3-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-6-0d1-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-6-0d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-6-0d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-6-0d2-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-6-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-6-0d2-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-6-0d3-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-6-0d3-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-6-0d3-trial3,-Inf,-Inf,-Inf,-Inf
rand/rgg_n_2_15_s0,-Inf,-Inf,3.92317285113313072952777880879515951e-01,-Inf


==> data/eigen_graph_misc_08/eigenvalues_relative_error.sorted.csv <==
percent,Float8_4,Float8_5,LinearTakum8,Posit8
0.0,1.0e29,1.0e29,0.000488281264551693,1.0e-8
0.000554016620498615,1.0e29,1.0e29,0.01976423537605237,1.0e-8
0.00110803324099723,1.0e29,1.0e29,0.027815520574773853,1.0e-8
0.0016620498614958448,1.0e29,1.0e29,0.06305139531521073,0.0007325808204497529
0.00221606648199446,1.0e29,1.0e29,0.07654655446197431,0.006761926152637199
0.002770083102493075,1.0e29,1.0e29,0.07774965588520875,0.022277737898231124
0.0033240997229916896,1.0e29,1.0e29,0.08496241450404712,0.022821226205333476
0.003878116343490305,1.0e29,1.0e29,0.08496414375172086,0.04419417382415922
0.00443213296398892,1.0e29,1.0e29,0.08777194788429071,0.04581582922258198
0.004986149584487534,1.0e29,1.0e29,0.09587586823296164,0.05590169943749474
0.00554016620498615,1.0e29,1.0e29,0.09877113392393605,0.05606304446784153
0.006094182825484765,1.0e29,1.0e29,0.1028856856957807,0.058626091535397024
0.006648199445983379,1.0e29,1.0e29,0.10876564386740867,0.06125530566161347
0.007202216066481994,1.0e29,1.0e29,0.1097587657480304,0.0625
0.00775623268698061,1.0e29,1.0e29,0.11030634953690216,0.0625
0.008310249307479225,1.0e29,1.0e29,0.11389849976107054,0.0651090941604239
0.00886426592797784,1.0e29,1.0e29,0.11789861856812714,0.06960780931363314
0.009418282548476454,1.0e29,1.0e29,0.11852204658303847,0.07046109689416216
0.009972299168975069,1.0e29,1.0e29,0.11873353929116372,0.07186310050483653
0.010526315789473684,1.0e29,1.0e29,0.120138268909175,0.07311532037325277
0.0110803324099723,1.0e29,1.0e29,0.1201865388992487,0.07848263797168324
0.011634349030470914,1.0e29,1.0e29,0.1213645870521038,0.07904907181359956
0.01218836565096953,1.0e29,1.0e29,0.12230668169864578,0.07953862087215247
0.012742382271468145,1.0e29,1.0e29,0.12243262915531511,0.08042757619138714
0.013296398891966758,1.0e29,1.0e29,0.12335182430861845,0.08232416879489676
0.013850415512465374,1.0e29,1.0e29,0.12338921841953768,0.08544028392596655
0.014404432132963989,1.0e29,1.0e29,0.12476007001656071,0.08799679568887707
0.014958448753462604,1.0e29,1.0e29,0.1300174650827739,0.0882324520325497
0.01551246537396122,1.0e29,1.0e29,0.1301938777351265,0.0923657154813636
0.016066481994459834,1.0e29,1.0e29,0.1326505976849715,0.09420365817464987
0.01662049861495845,1.0e29,1.0e29,0.13679271935479417,0.09535802676262452
0.017174515235457065,1.0e29,1.0e29,0.13717896582846223,0.09595044013514999
0.01772853185595568,1.0e29,1.0e29,0.13727360779778716,0.09738755713866061
0.018282548476454295,1.0e29,1.0e29,0.14370179037112266,0.09744821888663176
0.018836565096952907,1.0e29,1.0e29,0.14486473427025331,0.09757541562112307
0.019390581717451522,1.0e29,1.0e29,0.14867114530329317,0.09775104784945136
0.019944598337950138,1.0e29,1.0e29,0.15085136036893187,0.09982912361164743
0.020498614958448753,1.0e29,1.0e29,0.1509510393363676,0.10001874563697746
0.021052631578947368,1.0e29,1.0e29,0.1516574993456627,0.1002777887159138
0.021606648199445983,1.0e29,1.0e29,0.15663368629201135,0.10216939072203271
0.0221606648199446,1.0e29,1.0e29,0.15799020299007605,0.10237909074173951
0.022714681440443214,1.0e29,1.0e29,0.16257956696121165,0.10243488648190616
0.02326869806094183,1.0e29,1.0e29,0.1673645341217304,0.10269797953221865
0.023822714681440444,1.0e29,1.0e29,0.1694178074412511,0.10411260355937575
0.02437673130193906,1.0e29,1.0e29,0.17453572155348043,0.10458250331675945
0.024930747922437674,1.0e29,1.0e29,0.1787913567976889,0.10477124188736768
0.02548476454293629,1.0e29,1.0e29,0.17992833651232917,0.10484256922495555
0.0260387811634349,1.0e29,1.0e29,0.18032792030335598,0.10658522678291334
0.026592797783933517,1.0e29,1.0e29,0.18034746038047578,0.10678342603210664
0.027146814404432132,1.0e29,1.0e29,0.1815158997870388,0.10704360482220941
0.027700831024930747,1.0e29,1.0e29,0.18429373792650414,0.1073377031310055
0.028254847645429362,1.0e29,1.0e29,0.18502199474445072,0.11010916836240224
0.028808864265927978,1.0e29,1.0e29,0.18773413213185,0.11064796145211321
0.029362880886426593,1.0e29,1.0e29,0.1879199396915688,0.11086354269364113
0.029916897506925208,1.0e29,1.0e29,0.1885755827517684,0.1108986636936445
0.030470914127423823,1.0e29,1.0e29,0.18943465370752663,0.11168446978394789
0.03102493074792244,1.0e29,1.0e29,0.18957188610128875,0.11286415129002383
0.031578947368421054,1.0e29,1.0e29,0.18972387826296327,0.11915910749432654
0.03213296398891967,1.0e29,1.0e29,0.19028867710925784,0.11928813392390487
0.032686980609418284,1.0e29,1.0e29,0.1909168500330429,0.11959111480780646
0.0332409972299169,1.0e29,1.0e29,0.19138693152157468,0.11963283170503371
0.033795013850415515,1.0e29,1.0e29,0.1916236199220796,0.12022115038544591
0.03434903047091413,1.0e29,1.0e29,0.19328862282656745,0.12050859344109482
0.034903047091412745,1.0e29,1.0e29,0.1973934978922556,0.12304414579767053
0.03545706371191136,1.0e29,1.0e29,0.19968579799207062,0.12383151259741336
0.036011080332409975,1.0e29,1.0e29,0.20160016186528268,0.12479808148178861
0.03656509695290859,1.0e29,1.0e29,0.20779431158772044,0.12507687592608485
0.0371191135734072,1.0e29,1.0e29,0.20820029055100972,0.12654600535768637
0.037673130193905814,1.0e29,1.0e29,0.20905535749764712,0.12766585577238956
0.03822714681440443,1.0e29,1.0e29,0.20947673056595753,0.12894994435536056
0.038781163434903045,1.0e29,1.0e29,0.20982727523282,0.12940243982122154
0.03933518005540166,1.0e29,1.0e29,0.21440643571989407,0.1295347555733869
0.039889196675900275,1.0e29,1.0e29,0.2168653738938536,0.12957730628610992
0.04044321329639889,1.0e29,1.0e29,0.21913894911151785,0.13030858676585846
0.040997229916897505,1.0e29,1.0e29,0.21983069820042186,0.1311710723088401
0.04155124653739612,1.0e29,1.0e29,0.22308549333403327,0.13199973734741274
0.042105263157894736,1.0e29,1.0e29,0.22514954877009286,0.13233784428161072
0.04265927977839335,1.0e29,1.0e29,0.23045737455921136,0.13266204173859011
0.043213296398891966,1.0e29,1.0e29,0.23107336498374342,0.133166372934365
0.04376731301939058,1.0e29,1.0e29,0.23182299283144708,0.13372639572902176
0.0443213296398892,1.0e29,1.0e29,0.2318261456682732,0.13510082717481645
0.04487534626038781,1.0e29,1.0e29,0.23439888882584187,0.13531314039231263
0.04542936288088643,1.0e29,1.0e29,0.23515611909699122,0.13672053182249802
0.04598337950138504,1.0e29,1.0e29,0.23549957514762243,0.13774905345824925
0.04653739612188366,1.0e29,1.0e29,0.23633756404026743,0.1400748691099091
0.04709141274238227,1.0e29,1.0e29,0.2364549087544146,0.14361446464333444
0.04764542936288089,1.0e29,1.0e29,0.23815817777957243,0.14424073996206885
0.0481994459833795,1.0e29,1.0e29,0.2401701249390257,0.1454673180608576
0.04875346260387812,1.0e29,1.0e29,0.24108192446271728,0.14584414179486357
0.049307479224376734,1.0e29,1.0e29,0.24262913964301994,0.14597795837851282
0.04986149584487535,1.0e29,1.0e29,0.2430819099291554,0.14607324553964154
0.050415512465373964,1.0e29,1.0e29,0.24655396447573913,0.14628334398114853
0.05096952908587258,1.0e29,1.0e29,0.24746278481412803,0.14670997477286032
0.05152354570637119,1.0e29,1.0e29,0.24763635484832214,0.14685767136777506
0.0520775623268698,1.0e29,1.0e29,0.24791419032157627,0.1477296885512743
0.05263157894736842,1.0e29,1.0e29,0.24873842801905052,0.1495749372511712
0.05318559556786703,1.0e29,1.0e29,0.24997822940885783,0.14971963924137446
0.05373961218836565,1.0e29,1.0e29,0.2523538898383174,0.14985399462556961
0.054293628808864264,1.0e29,1.0e29,0.2536614326327054,0.15127128358965108
0.05484764542936288,1.0e29,1.0e29,0.253893034051307,0.15321643540750604
0.055401662049861494,1.0e29,1.0e29,0.2559693191444507,0.1534294385936366
0.05595567867036011,1.0e29,1.0e29,0.25638547013648844,0.1535485293287748
0.056509695290858725,1.0e29,1.0e29,0.25873529822500163,0.15384234989337303
0.05706371191135734,1.0e29,1.0e29,0.2588919072017503,0.15396227640721924
0.057617728531855955,1.0e29,1.0e29,0.2604257769473159,0.15426067832686471
0.05817174515235457,1.0e29,1.0e29,0.2608490790463983,0.15486079036457714
0.058725761772853186,1.0e29,1.0e29,0.26225020295727525,0.15630464192663093
0.0592797783933518,1.0e29,1.0e29,0.2623619200623155,0.15651020001371582
0.059833795013850416,1.0e29,1.0e29,0.2625226395509655,0.1565924628826408
0.06038781163434903,1.0e29,1.0e29,0.26472535115906165,0.1575507832829161
0.060941828254847646,1.0e29,1.0e29,0.26472535115906165,0.15781760766207073
0.06149584487534626,1.0e29,1.0e29,0.26513637748973146,0.15958040966920992
0.06204986149584488,1.0e29,1.0e29,0.2652738524205521,0.16034772239862136
0.06260387811634349,1.0e29,1.0e29,0.2667006948541501,0.1625963203695985
0.06315789473684211,1.0e29,1.0e29,0.2767177263075285,0.1626015041157571
0.06371191135734072,1.0e29,1.0e29,0.28604411257210943,0.1632203649345443
0.06426592797783934,1.0e29,1.0e29,0.28874664106222525,0.1635823231587275
0.06481994459833795,1.0e29,1.0e29,0.2893395229002822,0.16377417870404135
0.06537396121883657,1.0e29,1.0e29,0.2946261988460917,0.16405885916704627
0.06592797783933518,1.0e29,1.0e29,0.2959341358090449,0.16457774652437226
0.0664819944598338,1.0e29,1.0e29,0.2980684257254622,0.1646117513882576
0.06703601108033241,1.0e29,1.0e29,0.30362562572770424,0.16533308585937248
0.06759002770083103,1.0e29,1.0e29,0.3055962084651596,0.16535945694153692
0.06814404432132964,1.0e29,1.0e29,0.3063788969348538,0.16642624863709538
0.06869806094182826,1.0e29,1.0e29,0.30736837410223444,0.16857386794544518
0.06925207756232687,1.0e29,1.0e29,0.31389740608187483,0.16953921308382827
0.06980609418282549,1.0e29,1.0e29,0.3195066151025164,0.16961685544330274
0.0703601108033241,1.0e29,1.0e29,0.32101563091822827,0.17009529712701446
0.07091412742382272,1.0e29,1.0e29,0.3219364302917475,0.1706133618634568
0.07146814404432134,1.0e29,1.0e29,0.3235597557444531,0.17132781774255423
0.07202216066481995,1.0e29,1.0e29,0.32762271219157374,0.1713314462833424
0.07257617728531857,1.0e29,1.0e29,0.3287689614114912,0.17182195233318864
0.07313019390581718,1.0e29,1.0e29,0.3298110858446387,0.17196598328180454
0.07368421052631578,1.0e29,1.0e29,0.33086292584007587,0.17202480018631353
0.0742382271468144,1.0e29,1.0e29,0.33086292584007587,0.17242445388645314
0.07479224376731301,1.0e29,1.0e29,0.3322249474028082,0.17420206438874988
0.07534626038781163,1.0e29,1.0e29,0.3322249474028082,0.1743464682868777
0.07590027700831024,1.0e29,1.0e29,0.3348522010859591,0.175482018106076
0.07645429362880886,1.0e29,1.0e29,0.3354369009337925,0.1759701892770685
0.07700831024930747,1.0e29,1.0e29,0.33779852218012396,0.17648346986731267
0.07756232686980609,1.0e29,1.0e29,0.341201311745255,0.17808106044491176
0.0781163434903047,1.0e29,1.0e29,0.3421143700720454,0.17825666278971875
0.07867036011080332,1.0e29,1.0e29,0.3421853931693067,0.18004269228007297
0.07922437673130193,1.0e29,1.0e29,0.34422385266016764,0.18216467710942913
0.07977839335180055,1.0e29,1.0e29,0.34567620352440454,0.18257223771228306
0.08033240997229917,1.0e29,1.0e29,0.34570419370770433,0.18379279260718218
0.08088642659279778,1.0e29,1.0e29,0.34630255515100805,0.1838221385528901
0.0814404432132964,1.0e29,1.0e29,0.3474831810964727,0.18392355634780624
0.08199445983379501,1.0e29,1.0e29,0.3483448373096577,0.18450928989087248
0.08254847645429363,1.0e29,1.0e29,0.3502721143387457,0.18505322167851992
0.08310249307479224,1.0e29,1.0e29,0.352902268918915,0.18672886133654276
0.08365650969529086,1.0e29,1.0e29,0.35738585849847393,0.1874973479125318
0.08421052631578947,1.0e29,1.0e29,0.35816934172397885,0.1875
0.08476454293628809,1.0e29,1.0e29,0.3587544201525484,0.19016278265547057
0.0853185595567867,1.0e29,1.0e29,0.3621873106429335,0.1909656804457536
0.08587257617728532,1.0e29,1.0e29,0.366726120817924,0.19113472762330813
0.08642659279778393,1.0e29,1.0e29,0.36830089539707317,0.19113922699850563
0.08698060941828255,1.0e29,1.0e29,0.3702676054246083,0.19251775999127987
0.08753462603878116,1.0e29,1.0e29,0.3715244434066813,0.1930394771783979
0.08808864265927978,1.0e29,1.0e29,0.37496222932054146,0.1932033436057471
0.0886426592797784,1.0e29,1.0e29,0.37551619297586397,0.1932033436057471
0.08919667590027701,1.0e29,1.0e29,0.3786619011208002,0.19340303334496262
0.08975069252077562,1.0e29,1.0e29,0.3868052071443214,0.19364916731037096
0.09030470914127424,1.0e29,1.0e29,0.3879557514771656,0.19507804514587757
0.09085872576177285,1.0e29,1.0e29,0.38865175208020253,0.19509121006051608
0.09141274238227147,1.0e29,1.0e29,0.3892185120133723,0.1951212720444733
0.09196675900277008,1.0e29,1.0e29,0.3923172851133131,0.19565680360609564
0.0925207756232687,1.0e29,1.0e29,0.3923715973161069,0.1957225891192778
0.09307479224376732,1.0e29,1.0e29,0.3934821825617374,0.1971432505066605
0.09362880886426593,1.0e29,1.0e29,0.3952415133233511,0.1979624011738119
0.09418282548476455,1.0e29,1.0e29,0.40076219528241125,0.19905167528712503
0.09473684210526316,1.0e29,1.0e29,0.4019886336360248,0.19932573688945057
0.09529085872576178,1.0e29,1.0e29,0.40450353275763784,0.1998416999965164
0.09584487534626039,1.0e29,1.0e29,0.4086647726009483,0.20060971368089014
0.096398891966759,1.0e29,1.0e29,0.4094988875367181,0.20061828198560147
0.09695290858725762,1.0e29,1.0e29,0.41307737526587984,0.20079320893269165
0.09750692520775624,1.0e29,1.0e29,0.4143857772850832,0.20139710857244714
0.09806094182825485,1.0e29,1.0e29,0.4170889429316587,0.20164102104361845
0.09861495844875347,1.0e29,1.0e29,0.41764956197994907,0.20180601312884427
0.09916897506925208,1.0e29,1.0e29,0.4178218400504038,0.2019067778021459
0.0997229916897507,1.0e29,1.0e29,0.4190101776540097,0.2021961808102809
0.10027700831024931,1.0e29,1.0e29,0.42013275675175005,0.20244971273401519
0.10083102493074793,1.0e29,1.0e29,0.42013275675175005,0.20315176935854082
0.10138504155124654,1.0e29,1.0e29,0.42489300874655617,0.20381410669649677
0.10193905817174516,1.0e29,1.0e29,0.4262068624706492,0.20478064562098244
0.10249307479224377,1.0e29,1.0e29,0.4298373863909624,0.20520521469952885
0.10304709141274238,1.0e29,1.0e29,0.43124884178562495,0.20590775269478975
0.10360110803324099,1.0e29,1.0e29,0.4324650293924243,0.20611619669748893
0.1041551246537396,1.0e29,1.0e29,0.4328139335037601,0.20639642175157347
0.10470914127423822,1.0e29,1.0e29,0.43658466151819375,0.20647322525375444
0.10526315789473684,1.0e29,1.0e29,0.4399632549840913,0.20661125310267842
0.10581717451523545,1.0e29,1.0e29,0.44120111947037927,0.2072063635126548
0.10637119113573407,1.0e29,1.0e29,0.44133115732371886,0.207632214375857
0.10692520775623268,1.0e29,1.0e29,0.4453138404653494,0.20780260495513586
0.1074792243767313,1.0e29,1.0e29,0.44705270312844014,0.20815613364782087
0.10803324099722991,1.0e29,1.0e29,0.44947812277210997,0.20858206696393725
0.10858725761772853,1.0e29,1.0e29,0.4508387930221952,0.21009201559865187
0.10914127423822714,1.0e29,1.0e29,0.45123217409265715,0.2101466283671531
0.10969529085872576,1.0e29,1.0e29,0.45702201711435053,0.2101862398470557
0.11024930747922437,1.0e29,1.0e29,0.4601642592604985,0.2105691343075881
0.11080332409972299,1.0e29,1.0e29,0.462288721213784,0.21059202873206573
0.1113573407202216,1.0e29,1.0e29,0.47329013758691335,0.2107829724179265
0.11191135734072022,1.0e29,1.0e29,0.4751330582903063,0.2114622796336225
0.11246537396121883,1.0e29,1.0e29,0.4798855700350489,0.21497352868020964
0.11301939058171745,1.0e29,1.0e29,0.4820995756865015,0.21624482191681813
0.11357340720221606,1.0e29,1.0e29,0.4822751141353718,0.21650564319501542
0.11412742382271468,1.0e29,1.0e29,0.48658295069602314,0.21709102415776124
0.1146814404432133,1.0e29,1.0e29,0.4873615747368142,0.21804675463000633
0.11523545706371191,1.0e29,1.0e29,0.48779700090273703,0.21922351840066415
0.11578947368421053,1.0e29,1.0e29,0.4968495995765782,0.22006830542256298
0.11634349030470914,1.0e29,1.0e29,0.49876866814676846,0.2205492939727063
0.11689750692520776,1.0e29,1.0e29,0.4995321101504096,0.22122378157249106
0.11745152354570637,1.0e29,1.0e29,0.5024001039459617,0.22133661920499115
0.11800554016620499,1.0e29,1.0e29,0.5025896067714746,0.22155118917549774
0.1185595567867036,1.0e29,1.0e29,0.5032100080595955,0.2223800425936892
0.11911357340720222,1.0e29,1.0e29,0.5045517744760812,0.22513327396171268
0.11966759002770083,1.0e29,1.0e29,0.5085560822117524,0.2261094882674199
0.12022160664819945,1.0e29,1.0e29,0.5101198518019525,0.22660526264252423
0.12077562326869806,1.0e29,1.0e29,0.5126731641517945,0.22760687185417064
0.12132963988919668,1.0e29,1.0e29,0.5129737172630152,0.22797153404202572
0.12188365650969529,1.0e29,1.0e29,0.5172880818853635,0.22854403029587356
0.12243767313019391,1.0e29,1.0e29,0.5218207724684489,0.2288651597854867
0.12299168975069252,1.0e29,1.0e29,0.5247398498133907,0.2295409647865614
0.12354570637119114,1.0e29,1.0e29,0.5250248634684299,0.22957266327149864
0.12409972299168975,1.0e29,1.0e29,0.5256864340355718,0.22959134151645527
0.12465373961218837,1.0e29,1.0e29,0.5410015446035259,0.23026333633864388
0.12520775623268698,1.0e29,1.0e29,0.5420651184520081,0.23058759373758503
0.1257617728531856,1.0e29,1.0e29,0.5537298094933444,0.231642331216741
0.12631578947368421,1.0e29,1.0e29,0.5633487399902171,0.23181342445449984
0.12686980609418283,1.0e29,1.0e29,0.575886969668443,0.23212855820821204
0.12742382271468145,1.0e29,1.0e29,0.5860094319360514,0.23234539364630324
0.12797783933518006,1.0e29,1.0e29,0.5860094319360514,0.2342185187964844
0.12853185595567868,1.0e29,1.0e29,0.5951248136815093,0.23551050404601806
0.1290858725761773,1.0e29,1.0e29,0.5989655749403919,0.23632385714180804
0.1296398891966759,1.0e29,1.0e29,0.6122847809949525,0.23686014947796175
0.13019390581717452,1.0e29,1.0e29,0.6144987447849561,0.2372307918123
0.13074792243767314,1.0e29,1.0e29,0.6172677031792061,0.2373634068430592
0.13130193905817175,1.0e29,1.0e29,0.618111941460351,0.23829903654226003
0.13185595567867037,1.0e29,1.0e29,0.6209530962211793,0.23956904481566516
0.13240997229916898,1.0e29,1.0e29,0.6209530962211793,0.24031612472876607
0.1329639889196676,1.0e29,1.0e29,0.6224290470439757,0.24107773782406794
0.1335180055401662,1.0e29,1.0e29,0.632499402749386,0.24112912625814403
0.13407202216066483,1.0e29,1.0e29,0.6335431286449826,0.2415794167498175
0.13462603878116344,1.0e29,1.0e29,0.6385335844206026,0.24291522600173457
0.13518005540166206,1.0e29,1.0e29,0.6464466094067262,0.2433631565773089
0.13573407202216067,1.0e29,1.0e29,0.6473871230521181,0.24350679058828517
0.1362880886426593,1.0e29,1.0e29,0.6584140754335632,0.2439247741662426
0.1368421052631579,1.0e29,1.0e29,0.6589068820764015,0.2446325954270031
0.13739612188365652,1.0e29,1.0e29,0.6629476211575958,0.2454118578980241
0.13795013850415513,1.0e29,1.0e29,0.6677357084338398,0.24564194649606663
0.13850415512465375,1.0e29,1.0e29,0.6717046698348554,0.2471753872843048
0.13905817174515236,1.0e29,1.0e29,0.6743274144134096,0.24829028066082734
0.13961218836565098,1.0e29,1.0e29,0.6746858296823666,0.24829028066082734
0.1401662049861496,1.0e29,1.0e29,0.6784541005728648,0.24895783757460818
0.1407202216066482,1.0e29,1.0e29,0.679683611948883,0.25
0.14127423822714683,1.0e29,1.0e29,0.6817791039441156,0.25
0.14182825484764544,1.0e29,1.0e29,0.6891594097323953,0.25122864968677877
0.14238227146814406,1.0e29,1.0e29,0.6894800722241119,0.2513376181495377
0.14293628808864267,1.0e29,1.0e29,0.6898258661981832,0.2521250619534304
0.1434903047091413,1.0e29,1.0e29,0.6942101655936108,0.2532975346572939
0.1440443213296399,1.0e29,1.0e29,0.6981621523726226,0.25348558523614967
0.14459833795013852,1.0e29,1.0e29,0.7047587067518558,0.2550261766345503
0.14515235457063713,1.0e29,1.0e29,0.7083687471421866,0.2550515213472713
0.14570637119113575,1.0e29,1.0e29,0.7146853540371942,0.2555503534632047
0.14626038781163436,1.0e29,1.0e29,0.7199667634872917,0.2567145850877017
0.14681440443213298,1.0e29,1.0e29,0.7209098962939602,0.25752272479770083
0.14736842105263157,1.0e29,1.0e29,0.7214202933803755,0.25808501156814156
0.14792243767313018,1.0e29,1.0e29,0.7359805599980986,0.2598307918946252
0.1484764542936288,1.0e29,1.0e29,0.744185335586211,0.26024518795236923
0.1490304709141274,1.0e29,1.0e29,0.773399687584752,0.26079748569007644
0.14958448753462603,1.0e29,1.0e29,0.786394237096625,0.2622823202683478
0.15013850415512464,1.0e29,1.0e29,0.8018808242144246,0.26336636351871445
0.15069252077562326,1.0e29,1.0e29,0.8055070825518672,0.2646226704390598
0.15124653739612187,1.0e29,1.0e29,0.8097517719863855,0.2660745914012582
0.1518005540166205,1.0e29,1.0e29,0.8101643479330316,0.2666043616660052
0.1523545706371191,1.0e29,1.0e29,0.8113707015806932,0.2669175830094932
0.15290858725761772,1.0e29,1.0e29,0.8175500979648729,0.26748465074341693
0.15346260387811633,1.0e29,1.0e29,0.824975654443246,0.2690647336428123
0.15401662049861495,1.0e29,1.0e29,0.8341607823205688,0.269246397159407
0.15457063711911356,1.0e29,1.0e29,0.8714917613481216,0.2700958007127336
0.15512465373961218,1.0e29,1.0e29,0.871522242995435,0.27078792889459874
0.1556786703601108,1.0e29,1.0e29,0.877861493561613,0.2712969331937414
0.1562326869806094,1.0e29,1.0e29,0.889894242926652,0.271311073693492
0.15678670360110802,1.0e29,1.0e29,0.8913932737438672,0.27242756678816954
0.15734072022160664,1.0e29,1.0e29,0.8978778575895897,0.2725616615434206
0.15789473684210525,1.0e29,1.0e29,0.9250278705953014,0.2740119372286417
0.15844875346260387,1.0e29,1.0e29,0.9307394207089577,0.2740147092072109
0.15900277008310248,1.0e29,1.0e29,0.9605249692656597,0.27447656214962296
0.1595567867036011,1.0e29,1.0e29,0.9718475347534601,0.2747010334526834
0.16011080332409972,1.0e29,1.0e29,0.9806774495619408,0.2747411741105187
0.16066481994459833,1.0e29,1.0e29,0.9836157786453001,0.2747698390088591
0.16121883656509695,1.0e29,1.0e29,0.9853842615229568,0.27532629931120944
0.16177285318559556,1.0e29,1.0e29,0.9853842615229568,0.27610847668626026
0.16232686980609418,1.0e29,1.0e29,0.9853842615229568,0.277860244583478
0.1628808864265928,1.0e29,1.0e29,0.9877724659274748,0.2784107255519652
0.1634349030470914,1.0e29,1.0e29,0.9877724659274748,0.27858112950711383
0.16398891966759002,1.0e29,1.0e29,0.9877724659274748,0.27925241504207077
0.16454293628808864,1.0e29,1.0e29,0.988211768049041,0.27943235011549583
0.16509695290858725,1.0e29,1.0e29,0.992066775952401,0.28183184821491053
0.16565096952908587,1.0e29,1.0e29,0.9999997880727559,0.28247299365181533
0.16620498614958448,1.0e29,1.0e29,1.0,0.2850128682736103
0.1667590027700831,1.0e29,1.0e29,1.0,0.28532810539076303
0.1673130193905817,1.0e29,1.0e29,1.0,0.2877997873713308
0.16786703601108033,1.0e29,1.0e29,1.0,0.28854765084702244
0.16842105263157894,1.0e29,1.0e29,1.0,0.2887583026352207
0.16897506925207756,1.0e29,1.0e29,1.0,0.2889184701756956
0.16952908587257617,1.0e29,1.0e29,1.0,0.2889210334856266
0.1700831024930748,1.0e29,1.0e29,1.0049085170968641,0.28955324289986134
0.1706371191135734,1.0e29,1.0e29,1.0147351871301202,0.29154392152694136
0.17119113573407202,1.0e29,1.0e29,1.0212169213663225,0.29172255186786633
0.17174515235457063,1.0e29,1.0e29,1.0237361405397338,0.29218667984312774
0.17229916897506925,1.0e29,1.0e29,1.0920080725809609,0.29233549268688763
0.17285318559556787,1.0e29,1.0e29,1.1331221849430728,0.2929209399913681
0.17340720221606648,1.0e29,1.0e29,1.1331221849430728,0.2944717802497261
0.1739612188365651,1.0e29,1.0e29,1.1354449621199658,0.29488157123962855
0.1745152354570637,1.0e29,1.0e29,1.1538820671422803,0.2978298809998682
0.17506925207756233,1.0e29,1.0e29,1.1612963205842834,0.29805634491236865
0.17562326869806094,1.0e29,1.0e29,1.1648583253281022,0.29816317068189035
0.17617728531855956,1.0e29,1.0e29,1.1785336642955897,0.29892376008943433
0.17673130193905817,1.0e29,1.0e29,1.1861002102289053,0.30582694286090006
0.1772853185595568,1.0e29,1.0e29,1.1875852971313328,0.30603397018205575
0.1778393351800554,1.0e29,1.0e29,1.207118087125959,0.3073845350806739
0.17839335180055402,1.0e29,1.0e29,1.2157310182897354,0.3085910544753498
0.17894736842105263,1.0e29,1.0e29,1.223100714900065,0.3093744791258383
0.17950138504155125,1.0e29,1.0e29,1.2437426488650691,0.31047011579650025
0.18005540166204986,1.0e29,1.0e29,1.2611568001649447,0.31083989964872155
0.18060941828254848,1.0e29,1.0e29,1.2792745952313995,0.31125373188195693
0.1811634349030471,1.0e29,1.0e29,1.2916808817729446,0.312151852564974
0.1817174515235457,1.0e29,1.0e29,1.2953622387637291,0.3124399965098286
0.18227146814404432,1.0e29,1.0e29,1.3085141425637694,0.31313564850062864
0.18282548476454294,1.0e29,1.0e29,1.3596480894689322,0.31351107400163875
0.18337950138504155,1.0e29,1.0e29,1.3620565927991255,0.3157994875183861
0.18393351800554017,1.0e29,1.0e29,1.381481766158206,0.3169190665702148
0.18448753462603878,1.0e29,1.0e29,1.40370091307912,0.31701737097697263
0.1850415512465374,1.0e29,1.0e29,1.4456416422871214,0.3171795033703068
0.18559556786703602,1.0e29,1.0e29,1.4768816123456794,0.317262185016445
0.18614958448753463,1.0e29,1.0e29,1.5530605051554653,0.31749190489843165
0.18670360110803325,1.0e29,1.0e29,1.5536995730386003,0.32115060806174334
0.18725761772853186,1.0e29,1.0e29,1.6306322443283456,0.32236528970359624
0.18781163434903048,1.0e29,1.0e29,1.6380217936384018,0.3238206379315483
0.1883656509695291,1.0e29,1.0e29,1.6961794375942516,0.3245673627445241
0.1889196675900277,1.0e29,1.0e29,1.8165949278801132,0.3249738225062825
0.18947368421052632,1.0e29,1.0e29,1.8586903318410257,0.32523332998730686
0.19002770083102494,1.0e29,1.0e29,1.889715843271474,0.32610340577255703
0.19058171745152355,1.0e29,1.0e29,1.889715843271474,0.32614058557860404
0.19113573407202217,1.0e29,1.0e29,1.951209786717801,0.327705541914983
0.19168975069252078,1.0e29,1.0e29,1.9553144811352206,0.32824459645071885
0.1922437673130194,1.0e29,1.0e29,1.9621798331077958,0.328246695061577
0.192797783933518,1.0e29,1.0e29,2.0000000005237615,0.32837170734141474
0.19335180055401663,1.0e29,1.0e29,2.0750475272646125,0.3284343785117117
0.19390581717451524,1.0e29,1.0e29,2.1518209299756155,0.3297313542471774
0.19445983379501386,1.0e29,1.0e29,2.2472572706968634,0.3314591856204819
0.19501385041551247,1.0e29,1.0e29,2.296487082596422,0.3359761992090302
0.1955678670360111,1.0e29,1.0e29,2.296487082596422,0.3380853198424627
0.1961218836565097,1.0e29,1.0e29,2.296487082596422,0.34186686693388213
0.19667590027700832,1.0e29,1.0e29,2.3619014844299953,0.343082918441681
0.19722991689750694,1.0e29,1.0e29,2.3802244039143314,0.343082918441681
0.19778393351800555,1.0e29,1.0e29,2.4275843858842316,0.3432783332347115
0.19833795013850417,1.0e29,1.0e29,2.4327803033060755,0.3455403501500092
0.19889196675900278,1.0e29,1.0e29,2.5859200880405817,0.34555244599135554
0.1994459833795014,1.0e29,1.0e29,2.651983259045675,0.34768437620812354
0.2,1.0e29,1.0e29,2.651983259045675,0.3495490274159198
0.20055401662049863,1.0e29,1.0e29,2.6713390076053147,0.34956238815181995
0.20110803324099724,1.0e29,1.0e29,2.696584356644747,0.3495795415443835
0.20166204986149586,1.0e29,1.0e29,2.696584356644747,0.35025149737289923
0.20221606648199447,1.0e29,1.0e29,2.7889777361896844,0.3544106205254394
0.2027700831024931,1.0e29,1.0e29,3.0346193396262837,0.3544376070078881
0.2033240997229917,1.0e29,1.0e29,3.1067170250798926,0.3547361208850023
0.20387811634349032,1.0e29,1.0e29,3.1067170250798926,0.35528690255364276
0.20443213296398893,1.0e29,1.0e29,3.1067170250798926,0.3582541233610345
0.20498614958448755,1.0e29,1.0e29,3.268268785438956,0.3609618961452045
0.20554016620498616,1.0e29,1.0e29,3.333321013108993,0.3629918440125491
0.20609418282548475,1.0e29,1.0e29,3.409169923272712,0.3636033741965307
0.20664819944598337,1.0e29,1.0e29,3.9077948812128755,0.36378776945882063
0.20720221606648198,1.0e29,1.0e29,4.61778734403112,0.3640832865919306
0.2077562326869806,1.0e29,1.0e29,4.795181217390494,0.36448710486244573
0.2083102493074792,1.0e29,1.0e29,4.827169716051624,0.3656337765958849
0.20886426592797783,1.0e29,1.0e29,5.310278235602278,0.3660143230594854
0.20941828254847644,1.0e29,1.0e29,6.001887992255424,0.36627024427737687
0.20997229916897506,1.0e29,1.0e29,6.004005016731765,0.36656465767251734
0.21052631578947367,1.0e29,1.0e29,6.327334047099582,0.36724583238937814
0.2110803324099723,1.0e29,1.0e29,6.327334047099652,0.36990973581596304
0.2116343490304709,1.0e29,1.0e29,6.327334047116438,0.37009422022039185
0.21218836565096952,1.0e29,1.0e29,6.327334047116441,0.3703426531664752
0.21274238227146813,1.0e29,1.0e29,6.327334047116441,0.3731754485657456
0.21329639889196675,1.0e29,1.0e29,6.356225387133285,0.3747773407290689
0.21385041551246536,1.0e29,1.0e29,7.370665646540739,0.37535575561690804
0.21440443213296398,1.0e29,1.0e29,7.566926013091569,0.3781619214775206
0.2149584487534626,1.0e29,1.0e29,7.623051114937618,0.38451752580028775
0.2155124653739612,1.0e29,1.0e29,8.647170098615014,0.38491900113698774
0.21606648199445982,1.0e29,1.0e29,8.772103559219532,0.38521726234084347
0.21662049861495844,1.0e29,1.0e29,9.072848697272494,0.3853149685177547
0.21717451523545706,1.0e29,1.0e29,10.1013502422885,0.38673669989990184
0.21772853185595567,1.0e29,1.0e29,10.914650006065473,0.3875506543639381
0.21828254847645429,1.0e29,1.0e29,11.327633819951446,0.3891920658529593
0.2188365650969529,1.0e29,1.0e29,11.35071962026458,0.3948478403009646
0.21939058171745152,1.0e29,1.0e29,11.404859248349219,0.3959083960706778
0.21994459833795013,1.0e29,1.0e29,11.793902239832407,0.398967526181467
0.22049861495844875,1.0e29,1.0e29,11.885960607111208,0.4038214064276083
0.22105263157894736,1.0e29,1.0e29,12.529667407685524,0.40567498266610524
0.22160664819944598,1.0e29,1.0e29,12.636898959877675,0.40594378882045135
0.2221606648199446,1.0e29,1.0e29,13.600552467900721,0.4090994572271437
0.2227146814404432,1.0e29,1.0e29,14.233344579691202,0.41131308301606684
0.22326869806094182,1.0e29,1.0e29,14.866140130764675,0.4114019035834534
0.22382271468144044,1.0e29,1.0e29,15.317023883082108,0.41270987593697195
0.22437673130193905,1.0e29,1.0e29,15.627347703917655,0.41620334426280253
0.22493074792243767,1.0e29,1.0e29,17.191126477517646,0.4174534037442488
0.22548476454293628,1.0e29,1.0e29,18.305634103805605,0.41857242567042213
0.2260387811634349,1.0e29,1.0e29,18.85128968194445,0.4186009671157442
0.22659279778393351,1.0e29,1.0e29,18.89140482684595,0.42043284799486624
0.22714681440443213,1.0e29,1.0e29,20.221521673147034,0.4238278317247398
0.22770083102493074,1.0e29,1.0e29,22.78329644756478,0.42591645873874956
0.22825484764542936,1.0e29,1.0e29,22.78329644756478,0.4276220173409294
0.22880886426592797,1.0e29,1.0e29,25.864118069327688,0.42854211547645676
0.2293628808864266,1.0e29,1.0e29,26.135942511994134,0.4310623186107059
0.2299168975069252,1.0e29,1.0e29,28.23016614299477,0.43204203863589163
0.23047091412742382,1.0e29,1.0e29,37.40594059173514,0.43276144914025916
0.23102493074792244,1.0e29,1.0e29,37.796793647920126,0.43560364180235095
0.23157894736842105,1.0e29,1.0e29,41.55246444875828,0.4366205645694356
0.23213296398891967,1.0e29,1.0e29,43.85734334545682,0.43722971993438053
0.23268698060941828,1.0e29,1.0e29,45.856892678956854,0.43950388147171354
0.2332409972299169,1.0e29,1.0e29,47.692766747170374,0.4420501266674851
0.2337950138504155,1.0e29,1.0e29,51.56363448829608,0.4420501266674851
0.23434903047091413,1.0e29,1.0e29,51.64494777924827,0.4476416964125851
0.23490304709141274,1.0e29,1.0e29,55.39508741258553,0.45074047517628385
0.23545706371191136,1.0e29,1.0e29,56.32449892328377,0.45408613084174754
0.23601108033240997,1.0e29,1.0e29,57.27094132722958,0.4554170245489635
0.2365650969529086,1.0e29,1.0e29,58.151258708138876,0.4578987765500222
0.2371191135734072,1.0e29,1.0e29,67.01079395876192,0.46178528272233127
0.23767313019390582,1.0e29,1.0e29,77.6081998979546,0.46357596009113267
0.23822714681440443,1.0e29,1.0e29,78.37282522115085,0.4652524559978022
0.23878116343490305,1.0e29,1.0e29,91.38360001143535,0.4679049142777276
0.23933518005540166,1.0e29,1.0e29,92.0896258134253,0.4754103929367181
0.23988919667590028,1.0e29,1.0e29,98.29338837228197,0.47774243344908657
0.2404432132963989,1.0e29,1.0e29,105.00901742549904,0.47809631088241944
0.2409972299168975,1.0e29,1.0e29,110.40012631605617,0.4798509318605313
0.24155124653739612,1.0e29,1.0e29,114.18152655747117,0.48120989354551935
0.24210526315789474,1.0e29,1.0e29,124.15633346985082,0.4812258721586976
0.24265927977839336,1.0e29,1.0e29,125.49200419311937,0.4825690608773452
0.24321329639889197,1.0e29,1.0e29,129.28366805411932,0.48505519470549313
0.24376731301939059,1.0e29,1.0e29,129.67525479172372,0.4880043666135058
0.2443213296398892,1.0e29,1.0e29,149.7564344400232,0.48844941132040487
0.24487534626038782,1.0e29,1.0e29,151.2540801005991,0.49186216420276363
0.24542936288088643,1.0e29,1.0e29,167.33498751937574,0.49376359603311637
0.24598337950138505,1.0e29,1.0e29,174.51367007696845,0.4962840584906488
0.24653739612188366,1.0e29,1.0e29,175.0018166772169,0.5025309081996476
0.24709141274238228,1.0e29,1.0e29,204.6641297422824,0.5030792640207908
0.2476454293628809,1.0e29,1.0e29,234.27470583226187,0.518105129039793
0.2481994459833795,1.0e29,1.0e29,241.40422626236813,0.5181602203286301
0.24875346260387812,1.0e29,1.0e29,246.72621465908318,0.5307738094647821
0.24930747922437674,1.0e29,1.0e29,257.95286124225083,0.5432042229723996
0.24986149584487535,1.0e29,1.0e29,265.2958118252638,0.5521602265853
0.25041551246537397,1.0e29,1.0e29,304.49916958790135,0.5568236494635181
0.25096952908587256,1.0e29,1.0e29,308.57971804999596,0.5736437391700384
0.2515235457063712,1.0e29,1.0e29,309.29387214211306,0.5748680439627788
0.2520775623268698,1.0e29,1.0e29,313.3810014545875,0.5756999842143368
0.25263157894736843,1.0e29,1.0e29,316.60800165992,0.5760214370425798
0.253185595567867,1.0e29,1.0e29,323.9654287386034,0.5837758019171131
0.25373961218836566,1.0e29,1.0e29,337.4114949418534,0.596661055641189
0.25429362880886425,1.0e29,1.0e29,341.3957316722645,0.5987379985509989
0.2548476454293629,1.0e29,1.0e29,341.40742287678427,0.6118883756484237
0.2554016620498615,1.0e29,1.0e29,371.4374776505342,0.6132925565783968
0.2559556786703601,1.0e29,1.0e29,594.1220511544208,0.622478142466794
0.2565096952908587,1.0e29,1.0e29,792.9374753074337,0.6373107533413261
0.25706371191135735,1.0e29,1.0e29,796.215895186157,0.6400843476035545
0.25761772853185594,1.0e29,1.0e29,865.821884055903,0.6400843476035545
0.2581717451523546,1.0e29,1.0e29,906.0152868047971,0.6445953333535261
0.25872576177285317,1.0e29,1.0e29,968.690815178563,0.6501245467630764
0.2592797783933518,1.0e29,1.0e29,987.4456906713134,0.6554981497369672
0.2598337950138504,1.0e29,1.0e29,1070.9912197482802,0.6647603412069235
0.26038781163434904,1.0e29,1.0e29,1137.6895842702095,0.6647603412069235
0.26094182825484763,1.0e29,1.0e29,1198.665836176267,0.6653644602588702
0.2614958448753463,1.0e29,1.0e29,1234.1606837375928,0.6839693511353468
0.26204986149584486,1.0e29,1.0e29,1791.0413442590386,0.6841931981166901
0.2626038781163435,1.0e29,1.0e29,1802.1614797166312,0.6958185576481496
0.2631578947368421,1.0e29,1.0e29,1835.2929955401758,0.6972816358893172
0.26371191135734073,1.0e29,1.0e29,2024.2120564123911,0.7013215341097995
0.2642659279778393,1.0e29,1.0e29,2940.393518806217,0.7151108747258089
0.26481994459833796,1.0e29,1.0e29,5912.046490232684,0.7454935381542984
0.26537396121883655,1.0e29,1.0e29,11262.891806925765,0.7466258614663823
0.2659279778393352,1.0e29,1.0e29,11444.57878312089,0.7490157162878329
0.2664819944598338,1.0e29,1.0e29,70145.58711638808,0.754228014921516
0.2670360110803324,1.0e29,1.0e29,260975.61956107165,0.7565750559288771
0.267590027700831,1.0e29,1.0e29,9.09021688163309e6,0.7630455204665415
0.26814404432132966,1.0e29,1.0e29,9.09021688163309e6,0.8027506457571976
0.26869806094182824,1.0e29,1.0e29,2.947612126818539e8,0.8073540682487809
0.2692520775623269,1.0e29,1.0e29,2.947612126818539e8,0.8156884199550032
0.2698060941828255,1.0e29,1.0e29,2.8603350267112556e9,0.8575366510418403
0.2703601108033241,1.0e29,1.0e29,2.046908466128091e13,0.8667192432392271
0.2709141274238227,1.0e29,1.0e29,2.502416213205624e15,0.9031635037525415
0.27146814404432135,1.0e29,1.0e29,7.488868650195479e15,0.9107964696941645
0.27202216066481993,1.0e29,1.0e29,6.066818873405086e18,0.9273015249780795
0.2725761772853186,1.0e29,1.0e29,2.4220140439950458e22,0.9273015249780795
0.27313019390581716,1.0e29,1.0e29,1.0460805226519853e24,0.950140242344024
0.2736842105263158,1.0e29,1.0e29,1.0e29,0.9511922263667303
0.2742382271468144,1.0e29,1.0e29,1.0e29,0.9517366114561168
0.27479224376731304,1.0e29,1.0e29,1.0e29,0.952160177639388
0.2753462603878116,1.0e29,1.0e29,1.0e29,0.9536334885431795
0.27590027700831027,1.0e29,1.0e29,1.0e29,0.9569013358468373
0.27645429362880886,1.0e29,1.0e29,1.0e29,0.9576196302824914
0.2770083102493075,1.0e29,1.0e29,1.0e29,0.9591392771075157
0.2775623268698061,1.0e29,1.0e29,1.0e29,0.9640716106450663
0.27811634349030473,1.0e29,1.0e29,1.0e29,0.971359182211464
0.2786703601108033,1.0e29,1.0e29,1.0e29,0.9886763196817395
0.27922437673130196,1.0e29,1.0e29,1.0e29,0.9893910194921008
0.27977839335180055,1.0e29,1.0e29,1.0e29,0.9916365176262311
0.2803324099722992,1.0e29,1.0e29,1.0e29,0.9986522068715992
0.2808864265927978,1.0e29,1.0e29,1.0e29,0.9989962692224947
0.2814404432132964,1.0e29,1.0e29,1.0e29,0.999325236470307
0.281994459833795,1.0e29,1.0e29,1.0e29,0.9999531135127588
0.28254847645429365,1.0e29,1.0e29,1.0e29,0.9999912991208446
0.28310249307479224,1.0e29,1.0e29,1.0e29,0.9999912991208446
0.2836565096952909,1.0e29,1.0e29,1.0e29,0.9999999890461297
0.28421052631578947,1.0e29,1.0e29,1.0e29,0.999999993541271
0.2847645429362881,1.0e29,1.0e29,1.0e29,0.999999997365822
0.2853185595567867,1.0e29,1.0e29,1.0e29,0.9999999982666263
0.28587257617728534,1.0e29,1.0e29,1.0e29,0.9999999982786438
0.28642659279778393,1.0e29,1.0e29,1.0e29,0.9999999982786438
0.2869806094182826,1.0e29,1.0e29,1.0e29,0.9999999985238971
0.28753462603878116,1.0e29,1.0e29,1.0e29,0.9999999986030161
0.2880886426592798,1.0e29,1.0e29,1.0e29,0.9999999986030161
0.2886426592797784,1.0e29,1.0e29,1.0e29,0.9999999986030161
0.28919667590027703,1.0e29,1.0e29,1.0e29,0.9999999986030161
0.2897506925207756,1.0e29,1.0e29,1.0e29,0.9999999989722451
0.29030470914127426,1.0e29,1.0e29,1.0e29,0.9999999994681388
0.29085872576177285,1.0e29,1.0e29,1.0e29,0.9999999995212567
0.2914127423822715,1.0e29,1.0e29,1.0e29,0.9999999995454031
0.2919667590027701,1.0e29,1.0e29,1.0e29,0.9999999995454031
0.2925207756232687,1.0e29,1.0e29,1.0e29,0.9999999996486005
0.2930747922437673,1.0e29,1.0e29,1.0e29,0.9999999998388973
0.29362880886426596,1.0e29,1.0e29,1.0e29,0.9999999998663012
0.29418282548476454,1.0e29,1.0e29,1.0e29,0.9999999999117625
0.29473684210526313,1.0e29,1.0e29,1.0e29,0.9999999999117625
0.2952908587257618,1.0e29,1.0e29,1.0e29,0.9999999999117625
0.29584487534626036,1.0e29,1.0e29,1.0e29,0.9999999999294461
0.296398891966759,1.0e29,1.0e29,1.0e29,1.0
0.2969529085872576,1.0e29,1.0e29,1.0e29,1.0000000022492535
0.29750692520775623,1.0e29,1.0e29,1.0e29,1.0000000080273903
0.2980609418282548,1.0e29,1.0e29,1.0e29,1.0009820134678467
0.29861495844875346,1.0e29,1.0e29,1.0e29,1.0028481568822964
0.29916897506925205,1.0e29,1.0e29,1.0e29,1.0028481568822964
0.2997229916897507,1.0e29,1.0e29,1.0e29,1.0031829016838805
0.3002770083102493,1.0e29,1.0e29,1.0e29,1.0093079502999256
0.3008310249307479,1.0e29,1.0e29,1.0e29,1.0198701798658338
0.3013850415512465,1.0e29,1.0e29,1.0e29,1.0198701798658338
0.30193905817174516,1.0e29,1.0e29,1.0e29,1.0339752659156396
0.30249307479224374,1.0e29,1.0e29,1.0e29,1.046828128124038
0.3030470914127424,1.0e29,1.0e29,1.0e29,1.05035053947486
0.303601108033241,1.0e29,1.0e29,1.0e29,1.0510751561286822
0.3041551246537396,1.0e29,1.0e29,1.0e29,1.053006448011331
0.3047091412742382,1.0e29,1.0e29,1.0e29,1.0585526012035336
0.30526315789473685,1.0e29,1.0e29,1.0e29,1.106166350703586
0.30581717451523543,1.0e29,1.0e29,1.0e29,1.1088135559187136
0.3063711911357341,1.0e29,1.0e29,1.0e29,1.1455975118876325
0.30692520775623267,1.0e29,1.0e29,1.0e29,1.163209905954285
0.3074792243767313,1.0e29,1.0e29,1.0e29,1.2204073195874836
0.3080332409972299,1.0e29,1.0e29,1.0e29,1.3063737612179929
0.30858725761772854,1.0e29,1.0e29,1.0e29,1.3499121199343211
0.3091412742382271,1.0e29,1.0e29,1.0e29,1.4252229887030372
0.30969529085872577,1.0e29,1.0e29,1.0e29,1.468822548877382
0.31024930747922436,1.0e29,1.0e29,1.0e29,1.4767237986665922
0.310803324099723,1.0e29,1.0e29,1.0e29,1.7402851229870415
0.3113573407202216,1.0e29,1.0e29,1.0e29,1.8120544569397867
0.31191135734072023,1.0e29,1.0e29,1.0e29,2.0672184890184737
0.3124653739612188,1.0e29,1.0e29,1.0e29,2.083097850458048
0.31301939058171746,1.0e29,1.0e29,1.0e29,3.4262485310518147
0.31357340720221605,1.0e29,1.0e29,1.0e29,3.523998261525234
0.3141274238227147,1.0e29,1.0e29,1.0e29,4.998031401029616
0.3146814404432133,1.0e29,1.0e29,1.0e29,5.233043232874275
0.3152354570637119,1.0e29,1.0e29,1.0e29,5.669620510309586
0.3157894736842105,1.0e29,1.0e29,1.0e29,6.776085053276328
0.31634349030470915,1.0e29,1.0e29,1.0e29,9.42971434772756
0.31689750692520774,1.0e29,1.0e29,1.0e29,15.013349455920057
0.3174515235457064,1.0e29,1.0e29,1.0e29,58.10067092117426
0.31800554016620497,1.0e29,1.0e29,1.0e29,65.74639030207686
0.3185595567867036,1.0e29,1.0e29,1.0e29,65.74639030207686
0.3191135734072022,1.0e29,1.0e29,1.0e29,68.8070781522209
0.31966759002770084,1.0e29,1.0e29,1.0e29,92.26935412595209
0.32022160664819943,1.0e29,1.0e29,1.0e29,1008.733560428722
0.3207756232686981,1.0e29,1.0e29,1.0e29,1029.5410255549682
0.32132963988919666,1.0e29,1.0e29,1.0e29,1496.218288846602
0.3218836565096953,1.0e29,1.0e29,1.0e29,1906.2182740563392
0.3224376731301939,1.0e29,1.0e29,1.0e29,2217.8416634938335
0.32299168975069253,1.0e29,1.0e29,1.0e29,2542.774036101901
0.3235457063711911,1.0e29,1.0e29,1.0e29,14889.336711861997
0.32409972299168976,1.0e29,1.0e29,1.0e29,102862.08696955694
0.32465373961218835,1.0e29,1.0e29,1.0e29,150038.6417829884
0.325207756232687,1.0e29,1.0e29,1.0e29,1.1496646595313413e7
0.3257617728531856,1.0e29,1.0e29,1.0e29,1.2384409085394269e7
0.3263157894736842,1.0e29,1.0e29,1.0e29,1.947591268715758e10
0.3268698060941828,1.0e29,1.0e29,1.0e29,3.0732870438638943e10
0.32742382271468146,1.0e29,1.0e29,1.0e29,3.165894532914397e12
0.32797783933518004,1.0e29,1.0e29,1.0e29,5.217723597413534e12
0.3285318559556787,1.0e29,1.0e29,1.0e29,7.15083623783169e12
0.3290858725761773,1.0e29,1.0e29,1.0e29,1.0e29
0.3296398891966759,1.0e29,1.0e29,1.0e29,1.0e29
0.3301939058171745,1.0e29,1.0e29,1.0e29,1.0e29
0.33074792243767315,1.0e29,1.0e29,1.0e29,1.0e29
0.33130193905817173,1.0e29,1.0e29,1.0e29,1.0e29
0.3318559556786704,1.0e29,1.0e29,1.0e29,1.0e29
0.33240997229916897,1.0e29,1.0e29,1.0e29,1.0e29
0.3329639889196676,1.0e29,1.0e29,1.0e29,1.0e29
0.3335180055401662,1.0e29,1.0e29,1.0e29,1.0e29
0.33407202216066484,1.0e29,1.0e29,1.0e29,1.0e29
0.3346260387811634,1.0e29,1.0e29,1.0e29,1.0e29
0.33518005540166207,1.0e29,1.0e29,1.0e29,1.0e29
0.33573407202216066,1.0e29,1.0e29,1.0e29,1.0e29
0.3362880886426593,1.0e29,1.0e29,1.0e29,1.0e29
0.3368421052631579,1.0e29,1.0e29,1.0e29,1.0e29
0.33739612188365653,1.0e29,1.0e29,1.0e29,1.0e29
0.3379501385041551,1.0e29,1.0e29,1.0e29,1.0e29
0.33850415512465376,1.0e29,1.0e29,1.0e29,1.0e29
0.33905817174515235,1.0e29,1.0e29,1.0e29,1.0e29
0.339612188365651,1.0e29,1.0e29,1.0e29,1.0e29
0.3401662049861496,1.0e29,1.0e29,1.0e29,1.0e29
0.3407202216066482,1.0e29,1.0e29,1.0e29,1.0e29
0.3412742382271468,1.0e29,1.0e29,1.0e29,1.0e29
0.34182825484764545,1.0e29,1.0e29,1.0e29,1.0e29
0.34238227146814404,1.0e29,1.0e29,1.0e29,1.0e29
0.3429362880886427,1.0e29,1.0e29,1.0e29,1.0e29
0.34349030470914127,1.0e29,1.0e29,1.0e29,1.0e29
0.3440443213296399,1.0e29,1.0e29,1.0e29,1.0e29
0.3445983379501385,1.0e29,1.0e29,1.0e29,1.0e29
0.34515235457063714,1.0e29,1.0e29,1.0e29,1.0e29
0.34570637119113573,1.0e29,1.0e29,1.0e29,1.0e29
0.3462603878116344,1.0e29,1.0e29,1.0e29,1.0e29
0.34681440443213296,1.0e29,1.0e29,1.0e29,1.0e29
0.3473684210526316,1.0e29,1.0e29,1.0e29,1.0e29
0.3479224376731302,1.0e29,1.0e29,1.0e29,1.0e29
0.34847645429362883,1.0e29,1.0e29,1.0e29,1.0e29
0.3490304709141274,1.0e29,1.0e29,1.0e29,1.0e29
0.34958448753462606,1.0e29,1.0e29,1.0e29,1.0e29
0.35013850415512465,1.0e29,1.0e29,1.0e29,1.0e29
0.3506925207756233,1.0e29,1.0e29,1.0e29,1.0e29
0.3512465373961219,1.0e29,1.0e29,1.0e29,1.0e29
0.3518005540166205,1.0e29,1.0e29,1.0e29,1.0e29
0.3523545706371191,1.0e29,1.0e29,1.0e29,1.0e29
0.35290858725761776,1.0e29,1.0e29,1.0e29,1.0e29
0.35346260387811634,1.0e29,1.0e29,1.0e29,1.0e29
0.35401662049861493,1.0e29,1.0e29,1.0e29,1.0e29
0.3545706371191136,1.0e29,1.0e29,1.0e29,1.0e29
0.35512465373961216,1.0e29,1.0e29,1.0e29,1.0e29
0.3556786703601108,1.0e29,1.0e29,1.0e29,1.0e29
0.3562326869806094,1.0e29,1.0e29,1.0e29,1.0e29
0.35678670360110804,1.0e29,1.0e29,1.0e29,1.0e29
0.3573407202216066,1.0e29,1.0e29,1.0e29,1.0e29
0.35789473684210527,1.0e29,1.0e29,1.0e29,1.0e29
0.35844875346260385,1.0e29,1.0e29,1.0e29,1.0e29
0.3590027700831025,1.0e29,1.0e29,1.0e29,1.0e29
0.3595567867036011,1.0e29,1.0e29,1.0e29,1.0e29
0.3601108033240997,1.0e29,1.0e29,1.0e29,1.0e29
0.3606648199445983,1.0e29,1.0e29,1.0e29,1.0e29
0.36121883656509696,1.0e29,1.0e29,1.0e29,1.0e29
0.36177285318559554,1.0e29,1.0e29,1.0e29,1.0e29
0.3623268698060942,1.0e29,1.0e29,1.0e29,1.0e29
0.3628808864265928,1.0e29,1.0e29,1.0e29,1.0e29
0.3634349030470914,1.0e29,1.0e29,1.0e29,1.0e29
0.36398891966759,1.0e29,1.0e29,1.0e29,1.0e29
0.36454293628808865,1.0e29,1.0e29,1.0e29,1.0e29
0.36509695290858724,1.0e29,1.0e29,1.0e29,1.0e29
0.3656509695290859,1.0e29,1.0e29,1.0e29,1.0e29
0.36620498614958447,1.0e29,1.0e29,1.0e29,1.0e29
0.3667590027700831,1.0e29,1.0e29,1.0e29,1.0e29
0.3673130193905817,1.0e29,1.0e29,1.0e29,1.0e29
0.36786703601108034,1.0e29,1.0e29,1.0e29,1.0e29
0.3684210526315789,1.0e29,1.0e29,1.0e29,1.0e29
0.36897506925207757,1.0e29,1.0e29,1.0e29,1.0e29
0.36952908587257616,1.0e29,1.0e29,1.0e29,1.0e29
0.3700831024930748,1.0e29,1.0e29,1.0e29,1.0e29
0.3706371191135734,1.0e29,1.0e29,1.0e29,1.0e29
0.37119113573407203,1.0e29,1.0e29,1.0e29,1.0e29
0.3717451523545706,1.0e29,1.0e29,1.0e29,1.0e29
0.37229916897506926,1.0e29,1.0e29,1.0e29,1.0e29
0.37285318559556785,1.0e29,1.0e29,1.0e29,1.0e29
0.3734072022160665,1.0e29,1.0e29,1.0e29,1.0e29
0.3739612188365651,1.0e29,1.0e29,1.0e29,1.0e29
0.3745152354570637,1.0e29,1.0e29,1.0e29,1.0e29
0.3750692520775623,1.0e29,1.0e29,1.0e29,1.0e29
0.37562326869806095,1.0e29,1.0e29,1.0e29,1.0e29
0.37617728531855954,1.0e29,1.0e29,1.0e29,1.0e29
0.3767313019390582,1.0e29,1.0e29,1.0e29,1.0e29
0.37728531855955677,1.0e29,1.0e29,1.0e29,1.0e29
0.3778393351800554,1.0e29,1.0e29,1.0e29,1.0e29
0.378393351800554,1.0e29,1.0e29,1.0e29,1.0e29
0.37894736842105264,1.0e29,1.0e29,1.0e29,1.0e29
0.37950138504155123,1.0e29,1.0e29,1.0e29,1.0e29
0.3800554016620499,1.0e29,1.0e29,1.0e29,1.0e29
0.38060941828254846,1.0e29,1.0e29,1.0e29,1.0e29
0.3811634349030471,1.0e29,1.0e29,1.0e29,1.0e29
0.3817174515235457,1.0e29,1.0e29,1.0e29,1.0e29
0.38227146814404434,1.0e29,1.0e29,1.0e29,1.0e29
0.3828254847645429,1.0e29,1.0e29,1.0e29,1.0e29
0.38337950138504157,1.0e29,1.0e29,1.0e29,1.0e29
0.38393351800554015,1.0e29,1.0e29,1.0e29,1.0e29
0.3844875346260388,1.0e29,1.0e29,1.0e29,1.0e29
0.3850415512465374,1.0e29,1.0e29,1.0e29,1.0e29
0.385595567867036,1.0e29,1.0e29,1.0e29,1.0e29
0.3861495844875346,1.0e29,1.0e29,1.0e29,1.0e29
0.38670360110803326,1.0e29,1.0e29,1.0e29,1.0e29
0.38725761772853184,1.0e29,1.0e29,1.0e29,1.0e29
0.3878116343490305,1.0e29,1.0e29,1.0e29,1.0e29
0.3883656509695291,1.0e29,1.0e29,1.0e29,1.0e29
0.3889196675900277,1.0e29,1.0e29,1.0e29,1.0e29
0.3894736842105263,1.0e29,1.0e29,1.0e29,1.0e29
0.39002770083102495,1.0e29,1.0e29,1.0e29,1.0e29
0.39058171745152354,1.0e29,1.0e29,1.0e29,1.0e29
0.3911357340720222,1.0e29,1.0e29,1.0e29,1.0e29
0.39168975069252077,1.0e29,1.0e29,1.0e29,1.0e29
0.3922437673130194,1.0e29,1.0e29,1.0e29,1.0e29
0.392797783933518,1.0e29,1.0e29,1.0e29,1.0e29
0.39335180055401664,1.0e29,1.0e29,1.0e29,1.0e29
0.3939058171745152,1.0e29,1.0e29,1.0e29,1.0e29
0.39445983379501387,1.0e29,1.0e29,1.0e29,1.0e29
0.39501385041551246,1.0e29,1.0e29,1.0e29,1.0e29
0.3955678670360111,1.0e29,1.0e29,1.0e29,1.0e29
0.3961218836565097,1.0e29,1.0e29,1.0e29,1.0e29
0.39667590027700833,1.0e29,1.0e29,1.0e29,1.0e29
0.3972299168975069,1.0e29,1.0e29,1.0e29,1.0e29
0.39778393351800556,1.0e29,1.0e29,1.0e29,1.0e29
0.39833795013850415,1.0e29,1.0e29,1.0e29,1.0e29
0.3988919667590028,1.0e29,1.0e29,1.0e29,1.0e29
0.3994459833795014,1.0e29,1.0e29,1.0e29,1.0e29
0.4,1.0e29,1.0e29,1.0e29,1.0e29
0.4005540166204986,1.0e29,1.0e29,1.0e29,1.0e29
0.40110803324099725,1.0e29,1.0e29,1.0e29,1.0e29
0.40166204986149584,1.0e29,1.0e29,1.0e29,1.0e29
0.4022160664819945,1.0e29,1.0e29,1.0e29,1.0e29
0.40277008310249307,1.0e29,1.0e29,1.0e29,1.0e29
0.4033240997229917,1.0e29,1.0e29,1.0e29,1.0e29
0.4038781163434903,1.0e29,1.0e29,1.0e29,1.0e29
0.40443213296398894,1.0e29,1.0e29,1.0e29,1.0e29
0.40498614958448753,1.0e29,1.0e29,1.0e29,1.0e29
0.4055401662049862,1.0e29,1.0e29,1.0e29,1.0e29
0.40609418282548476,1.0e29,1.0e29,1.0e29,1.0e29
0.4066481994459834,1.0e29,1.0e29,1.0e29,1.0e29
0.407202216066482,1.0e29,1.0e29,1.0e29,1.0e29
0.40775623268698064,1.0e29,1.0e29,1.0e29,1.0e29
0.4083102493074792,1.0e29,1.0e29,1.0e29,1.0e29
0.40886426592797787,1.0e29,1.0e29,1.0e29,1.0e29
0.40941828254847645,1.0e29,1.0e29,1.0e29,1.0e29
0.4099722991689751,1.0e29,1.0e29,1.0e29,1.0e29
0.4105263157894737,1.0e29,1.0e29,1.0e29,1.0e29
0.4110803324099723,1.0e29,1.0e29,1.0e29,1.0e29
0.4116343490304709,1.0e29,1.0e29,1.0e29,1.0e29
0.4121883656509695,1.0e29,1.0e29,1.0e29,1.0e29
0.41274238227146814,1.0e29,1.0e29,1.0e29,1.0e29
0.41329639889196673,1.0e29,1.0e29,1.0e29,1.0e29
0.4138504155124654,1.0e29,1.0e29,1.0e29,1.0e29
0.41440443213296396,1.0e29,1.0e29,1.0e29,1.0e29
0.4149584487534626,1.0e29,1.0e29,1.0e29,1.0e29
0.4155124653739612,1.0e29,1.0e29,1.0e29,1.0e29
0.41606648199445984,1.0e29,1.0e29,1.0e29,1.0e29
0.4166204986149584,1.0e29,1.0e29,1.0e29,1.0e29
0.41717451523545707,1.0e29,1.0e29,1.0e29,1.0e29
0.41772853185595565,1.0e29,1.0e29,1.0e29,1.0e29
0.4182825484764543,1.0e29,1.0e29,1.0e29,1.0e29
0.4188365650969529,1.0e29,1.0e29,1.0e29,1.0e29
0.4193905817174515,1.0e29,1.0e29,1.0e29,1.0e29
0.4199445983379501,1.0e29,1.0e29,1.0e29,1.0e29
0.42049861495844876,1.0e29,1.0e29,1.0e29,1.0e29
0.42105263157894735,1.0e29,1.0e29,1.0e29,1.0e29
0.421606648199446,1.0e29,1.0e29,1.0e29,1.0e29
0.4221606648199446,1.0e29,1.0e29,1.0e29,1.0e29
0.4227146814404432,1.0e29,1.0e29,1.0e29,1.0e29
0.4232686980609418,1.0e29,1.0e29,1.0e29,1.0e29
0.42382271468144045,1.0e29,1.0e29,1.0e29,1.0e29
0.42437673130193904,1.0e29,1.0e29,1.0e29,1.0e29
0.4249307479224377,1.0e29,1.0e29,1.0e29,1.0e29
0.42548476454293627,1.0e29,1.0e29,1.0e29,1.0e29
0.4260387811634349,1.0e29,1.0e29,1.0e29,1.0e29
0.4265927977839335,1.0e29,1.0e29,1.0e29,1.0e29
0.42714681440443214,1.0e29,1.0e29,1.0e29,1.0e29
0.4277008310249307,1.0e29,1.0e29,1.0e29,1.0e29
0.42825484764542937,1.0e29,1.0e29,1.0e29,1.0e29
0.42880886426592796,1.0e29,1.0e29,1.0e29,1.0e29
0.4293628808864266,1.0e29,1.0e29,1.0e29,1.0e29
0.4299168975069252,1.0e29,1.0e29,1.0e29,1.0e29
0.43047091412742383,1.0e29,1.0e29,1.0e29,1.0e29
0.4310249307479224,1.0e29,1.0e29,1.0e29,1.0e29
0.43157894736842106,1.0e29,1.0e29,1.0e29,1.0e29
0.43213296398891965,1.0e29,1.0e29,1.0e29,1.0e29
0.4326869806094183,1.0e29,1.0e29,1.0e29,1.0e29
0.4332409972299169,1.0e29,1.0e29,1.0e29,1.0e29
0.4337950138504155,1.0e29,1.0e29,1.0e29,1.0e29
0.4343490304709141,1.0e29,1.0e29,1.0e29,1.0e29
0.43490304709141275,1.0e29,1.0e29,1.0e29,1.0e29
0.43545706371191134,1.0e29,1.0e29,1.0e29,1.0e29
0.43601108033241,1.0e29,1.0e29,1.0e29,1.0e29
0.43656509695290857,1.0e29,1.0e29,1.0e29,1.0e29
0.4371191135734072,1.0e29,1.0e29,1.0e29,1.0e29
0.4376731301939058,1.0e29,1.0e29,1.0e29,1.0e29
0.43822714681440444,1.0e29,1.0e29,1.0e29,1.0e29
0.43878116343490303,1.0e29,1.0e29,1.0e29,1.0e29
0.4393351800554017,1.0e29,1.0e29,1.0e29,1.0e29
0.43988919667590026,1.0e29,1.0e29,1.0e29,1.0e29
0.4404432132963989,1.0e29,1.0e29,1.0e29,1.0e29
0.4409972299168975,1.0e29,1.0e29,1.0e29,1.0e29
0.44155124653739614,1.0e29,1.0e29,1.0e29,1.0e29
0.4421052631578947,1.0e29,1.0e29,1.0e29,1.0e29
0.44265927977839337,1.0e29,1.0e29,1.0e29,1.0e29
0.44321329639889195,1.0e29,1.0e29,1.0e29,1.0e29
0.4437673130193906,1.0e29,1.0e29,1.0e29,1.0e29
0.4443213296398892,1.0e29,1.0e29,1.0e29,1.0e29
0.4448753462603878,1.0e29,1.0e29,1.0e29,1.0e29
0.4454293628808864,1.0e29,1.0e29,1.0e29,1.0e29
0.44598337950138506,1.0e29,1.0e29,1.0e29,1.0e29
0.44653739612188365,1.0e29,1.0e29,1.0e29,1.0e29
0.4470914127423823,1.0e29,1.0e29,1.0e29,1.0e29
0.4476454293628809,1.0e29,1.0e29,1.0e29,1.0e29
0.4481994459833795,1.0e29,1.0e29,1.0e29,1.0e29
0.4487534626038781,1.0e29,1.0e29,1.0e29,1.0e29
0.44930747922437675,1.0e29,1.0e29,1.0e29,1.0e29
0.44986149584487534,1.0e29,1.0e29,1.0e29,1.0e29
0.450415512465374,1.0e29,1.0e29,1.0e29,1.0e29
0.45096952908587257,1.0e29,1.0e29,1.0e29,1.0e29
0.4515235457063712,1.0e29,1.0e29,1.0e29,1.0e29
0.4520775623268698,1.0e29,1.0e29,1.0e29,1.0e29
0.45263157894736844,1.0e29,1.0e29,1.0e29,1.0e29
0.45318559556786703,1.0e29,1.0e29,1.0e29,1.0e29
0.45373961218836567,1.0e29,1.0e29,1.0e29,1.0e29
0.45429362880886426,1.0e29,1.0e29,1.0e29,1.0e29
0.4548476454293629,1.0e29,1.0e29,1.0e29,1.0e29
0.4554016620498615,1.0e29,1.0e29,1.0e29,1.0e29
0.45595567867036013,1.0e29,1.0e29,1.0e29,1.0e29
0.4565096952908587,1.0e29,1.0e29,1.0e29,1.0e29
0.45706371191135736,1.0e29,1.0e29,1.0e29,1.0e29
0.45761772853185595,1.0e29,1.0e29,1.0e29,1.0e29
0.4581717451523546,1.0e29,1.0e29,1.0e29,1.0e29
0.4587257617728532,1.0e29,1.0e29,1.0e29,1.0e29
0.4592797783933518,1.0e29,1.0e29,1.0e29,1.0e29
0.4598337950138504,1.0e29,1.0e29,1.0e29,1.0e29
0.46038781163434905,1.0e29,1.0e29,1.0e29,1.0e29
0.46094182825484764,1.0e29,1.0e29,1.0e29,1.0e29
0.4614958448753463,1.0e29,1.0e29,1.0e29,1.0e29
0.46204986149584487,1.0e29,1.0e29,1.0e29,1.0e29
0.4626038781163435,1.0e29,1.0e29,1.0e29,1.0e29
0.4631578947368421,1.0e29,1.0e29,1.0e29,1.0e29
0.46371191135734074,1.0e29,1.0e29,1.0e29,1.0e29
0.46426592797783933,1.0e29,1.0e29,1.0e29,1.0e29
0.464819944598338,1.0e29,1.0e29,1.0e29,1.0e29
0.46537396121883656,1.0e29,1.0e29,1.0e29,1.0e29
0.4659279778393352,1.0e29,1.0e29,1.0e29,1.0e29
0.4664819944598338,1.0e29,1.0e29,1.0e29,1.0e29
0.46703601108033244,1.0e29,1.0e29,1.0e29,1.0e29
0.467590027700831,1.0e29,1.0e29,1.0e29,1.0e29
0.46814404432132967,1.0e29,1.0e29,1.0e29,1.0e29
0.46869806094182825,1.0e29,1.0e29,1.0e29,1.0e29
0.4692520775623269,1.0e29,1.0e29,1.0e29,1.0e29
0.4698060941828255,1.0e29,1.0e29,1.0e29,1.0e29
0.4703601108033241,1.0e29,1.0e29,1.0e29,1.0e29
0.4709141274238227,1.0e29,1.0e29,1.0e29,1.0e29
0.4714681440443213,1.0e29,1.0e29,1.0e29,1.0e29
0.47202216066481995,1.0e29,1.0e29,1.0e29,1.0e29
0.47257617728531853,1.0e29,1.0e29,1.0e29,1.0e29
0.4731301939058172,1.0e29,1.0e29,1.0e29,1.0e29
0.47368421052631576,1.0e29,1.0e29,1.0e29,1.0e29
0.4742382271468144,1.0e29,1.0e29,1.0e29,1.0e29
0.474792243767313,1.0e29,1.0e29,1.0e29,1.0e29
0.47534626038781164,1.0e29,1.0e29,1.0e29,1.0e29
0.4759002770083102,1.0e29,1.0e29,1.0e29,1.0e29
0.47645429362880887,1.0e29,1.0e29,1.0e29,1.0e29
0.47700831024930745,1.0e29,1.0e29,1.0e29,1.0e29
0.4775623268698061,1.0e29,1.0e29,1.0e29,1.0e29
0.4781163434903047,1.0e29,1.0e29,1.0e29,1.0e29
0.47867036011080333,1.0e29,1.0e29,1.0e29,1.0e29
0.4792243767313019,1.0e29,1.0e29,1.0e29,1.0e29
0.47977839335180056,1.0e29,1.0e29,1.0e29,1.0e29
0.48033240997229915,1.0e29,1.0e29,1.0e29,1.0e29
0.4808864265927978,1.0e29,1.0e29,1.0e29,1.0e29
0.4814404432132964,1.0e29,1.0e29,1.0e29,1.0e29
0.481994459833795,1.0e29,1.0e29,1.0e29,1.0e29
0.4825484764542936,1.0e29,1.0e29,1.0e29,1.0e29
0.48310249307479225,1.0e29,1.0e29,1.0e29,1.0e29
0.48365650969529084,1.0e29,1.0e29,1.0e29,1.0e29
0.4842105263157895,1.0e29,1.0e29,1.0e29,1.0e29
0.48476454293628807,1.0e29,1.0e29,1.0e29,1.0e29
0.4853185595567867,1.0e29,1.0e29,1.0e29,1.0e29
0.4858725761772853,1.0e29,1.0e29,1.0e29,1.0e29
0.48642659279778394,1.0e29,1.0e29,1.0e29,1.0e29
0.48698060941828253,1.0e29,1.0e29,1.0e29,1.0e29
0.48753462603878117,1.0e29,1.0e29,1.0e29,1.0e29
0.48808864265927976,1.0e29,1.0e29,1.0e29,1.0e29
0.4886426592797784,1.0e29,1.0e29,1.0e29,1.0e29
0.489196675900277,1.0e29,1.0e29,1.0e29,1.0e29
0.48975069252077563,1.0e29,1.0e29,1.0e29,1.0e29
0.4903047091412742,1.0e29,1.0e29,1.0e29,1.0e29
0.49085872576177286,1.0e29,1.0e29,1.0e29,1.0e29
0.49141274238227145,1.0e29,1.0e29,1.0e29,1.0e29
0.4919667590027701,1.0e29,1.0e29,1.0e29,1.0e29
0.4925207756232687,1.0e29,1.0e29,1.0e29,1.0e29
0.4930747922437673,1.0e29,1.0e29,1.0e29,1.0e29
0.4936288088642659,1.0e29,1.0e29,1.0e29,1.0e29
0.49418282548476455,1.0e29,1.0e29,1.0e29,1.0e29
0.49473684210526314,1.0e29,1.0e29,1.0e29,1.0e29
0.4952908587257618,1.0e29,1.0e29,1.0e29,1.0e29
0.49584487534626037,1.0e29,1.0e29,1.0e29,1.0e29
0.496398891966759,1.0e29,1.0e29,1.0e29,1.0e29
0.4969529085872576,1.0e29,1.0e29,1.0e29,1.0e29
0.49750692520775625,1.0e29,1.0e29,1.0e29,1.0e29
0.49806094182825483,1.0e29,1.0e29,1.0e29,1.0e29
0.4986149584487535,1.0e29,1.0e29,1.0e29,1.0e29
0.49916897506925206,1.0e29,1.0e29,1.0e29,1.0e29
0.4997229916897507,1.0e29,1.0e29,1.0e29,1.0e29
0.5002770083102493,1.0e29,1.0e29,1.0e29,1.0e29
0.5008310249307479,1.0e29,1.0e29,1.0e29,1.0e29
0.5013850415512465,1.0e29,1.0e29,1.0e29,1.0e29
0.5019390581717451,1.0e29,1.0e29,1.0e29,1.0e29
0.5024930747922438,1.0e29,1.0e29,1.0e29,1.0e29
0.5030470914127424,1.0e29,1.0e29,1.0e29,1.0e29
0.503601108033241,1.0e29,1.0e29,1.0e29,1.0e29
0.5041551246537396,1.0e29,1.0e29,1.0e29,1.0e29
0.5047091412742383,1.0e29,1.0e29,1.0e29,1.0e29
0.5052631578947369,1.0e29,1.0e29,1.0e29,1.0e29
0.5058171745152354,1.0e29,1.0e29,1.0e29,1.0e29
0.506371191135734,1.0e29,1.0e29,1.0e29,1.0e29
0.5069252077562327,1.0e29,1.0e29,1.0e29,1.0e29
0.5074792243767313,1.0e29,1.0e29,1.0e29,1.0e29
0.5080332409972299,1.0e29,1.0e29,1.0e29,1.0e29
0.5085872576177285,1.0e29,1.0e29,1.0e29,1.0e29
0.5091412742382272,1.0e29,1.0e29,1.0e29,1.0e29
0.5096952908587258,1.0e29,1.0e29,1.0e29,1.0e29
0.5102493074792244,1.0e29,1.0e29,1.0e29,1.0e29
0.510803324099723,1.0e29,1.0e29,1.0e29,1.0e29
0.5113573407202217,1.0e29,1.0e29,1.0e29,1.0e29
0.5119113573407202,1.0e29,1.0e29,1.0e29,1.0e29
0.5124653739612188,1.0e29,1.0e29,1.0e29,1.0e29
0.5130193905817174,1.0e29,1.0e29,1.0e29,1.0e29
0.5135734072022161,1.0e29,1.0e29,1.0e29,1.0e29
0.5141274238227147,1.0e29,1.0e29,1.0e29,1.0e29
0.5146814404432133,1.0e29,1.0e29,1.0e29,1.0e29
0.5152354570637119,1.0e29,1.0e29,1.0e29,1.0e29
0.5157894736842106,1.0e29,1.0e29,1.0e29,1.0e29
0.5163434903047092,1.0e29,1.0e29,1.0e29,1.0e29
0.5168975069252078,1.0e29,1.0e29,1.0e29,1.0e29
0.5174515235457063,1.0e29,1.0e29,1.0e29,1.0e29
0.518005540166205,1.0e29,1.0e29,1.0e29,1.0e29
0.5185595567867036,1.0e29,1.0e29,1.0e29,1.0e29
0.5191135734072022,1.0e29,1.0e29,1.0e29,1.0e29
0.5196675900277008,1.0e29,1.0e29,1.0e29,1.0e29
0.5202216066481995,1.0e29,1.0e29,1.0e29,1.0e29
0.5207756232686981,1.0e29,1.0e29,1.0e29,1.0e29
0.5213296398891967,1.0e29,1.0e29,1.0e29,1.0e29
0.5218836565096953,1.0e29,1.0e29,1.0e29,1.0e29
0.522437673130194,1.0e29,1.0e29,1.0e29,1.0e29
0.5229916897506925,1.0e29,1.0e29,1.0e29,1.0e29
0.5235457063711911,1.0e29,1.0e29,1.0e29,1.0e29
0.5240997229916897,1.0e29,1.0e29,1.0e29,1.0e29
0.5246537396121884,1.0e29,1.0e29,1.0e29,1.0e29
0.525207756232687,1.0e29,1.0e29,1.0e29,1.0e29
0.5257617728531856,1.0e29,1.0e29,1.0e29,1.0e29
0.5263157894736842,1.0e29,1.0e29,1.0e29,1.0e29
0.5268698060941829,1.0e29,1.0e29,1.0e29,1.0e29
0.5274238227146815,1.0e29,1.0e29,1.0e29,1.0e29
0.52797783933518,1.0e29,1.0e29,1.0e29,1.0e29
0.5285318559556786,1.0e29,1.0e29,1.0e29,1.0e29
0.5290858725761773,1.0e29,1.0e29,1.0e29,1.0e29
0.5296398891966759,1.0e29,1.0e29,1.0e29,1.0e29
0.5301939058171745,1.0e29,1.0e29,1.0e29,1.0e29
0.5307479224376731,1.0e29,1.0e29,1.0e29,1.0e29
0.5313019390581717,1.0e29,1.0e29,1.0e29,1.0e29
0.5318559556786704,1.0e29,1.0e29,1.0e29,1.0e29
0.532409972299169,1.0e29,1.0e29,1.0e29,1.0e29
0.5329639889196676,1.0e29,1.0e29,1.0e29,1.0e29
0.5335180055401662,1.0e29,1.0e29,1.0e29,1.0e29
0.5340720221606648,1.0e29,1.0e29,1.0e29,1.0e29
0.5346260387811634,1.0e29,1.0e29,1.0e29,1.0e29
0.535180055401662,1.0e29,1.0e29,1.0e29,1.0e29
0.5357340720221606,1.0e29,1.0e29,1.0e29,1.0e29
0.5362880886426593,1.0e29,1.0e29,1.0e29,1.0e29
0.5368421052631579,1.0e29,1.0e29,1.0e29,1.0e29
0.5373961218836565,1.0e29,1.0e29,1.0e29,1.0e29
0.5379501385041551,1.0e29,1.0e29,1.0e29,1.0e29
0.5385041551246538,1.0e29,1.0e29,1.0e29,1.0e29
0.5390581717451524,1.0e29,1.0e29,1.0e29,1.0e29
0.539612188365651,1.0e29,1.0e29,1.0e29,1.0e29
0.5401662049861495,1.0e29,1.0e29,1.0e29,1.0e29
0.5407202216066482,1.0e29,1.0e29,1.0e29,1.0e29
0.5412742382271468,1.0e29,1.0e29,1.0e29,1.0e29
0.5418282548476454,1.0e29,1.0e29,1.0e29,1.0e29
0.542382271468144,1.0e29,1.0e29,1.0e29,1.0e29
0.5429362880886427,1.0e29,1.0e29,1.0e29,1.0e29
0.5434903047091413,1.0e29,1.0e29,1.0e29,1.0e29
0.5440443213296399,1.0e29,1.0e29,1.0e29,1.0e29
0.5445983379501385,1.0e29,1.0e29,1.0e29,1.0e29
0.5451523545706372,1.0e29,1.0e29,1.0e29,1.0e29
0.5457063711911357,1.0e29,1.0e29,1.0e29,1.0e29
0.5462603878116343,1.0e29,1.0e29,1.0e29,1.0e29
0.5468144044321329,1.0e29,1.0e29,1.0e29,1.0e29
0.5473684210526316,1.0e29,1.0e29,1.0e29,1.0e29
0.5479224376731302,1.0e29,1.0e29,1.0e29,1.0e29
0.5484764542936288,1.0e29,1.0e29,1.0e29,1.0e29
0.5490304709141274,1.0e29,1.0e29,1.0e29,1.0e29
0.5495844875346261,1.0e29,1.0e29,1.0e29,1.0e29
0.5501385041551247,1.0e29,1.0e29,1.0e29,1.0e29
0.5506925207756233,1.0e29,1.0e29,1.0e29,1.0e29
0.5512465373961218,1.0e29,1.0e29,1.0e29,1.0e29
0.5518005540166205,1.0e29,1.0e29,1.0e29,1.0e29
0.5523545706371191,1.0e29,1.0e29,1.0e29,1.0e29
0.5529085872576177,1.0e29,1.0e29,1.0e29,1.0e29
0.5534626038781163,1.0e29,1.0e29,1.0e29,1.0e29
0.554016620498615,1.0e29,1.0e29,1.0e29,1.0e29
0.5545706371191136,1.0e29,1.0e29,1.0e29,1.0e29
0.5551246537396122,1.0e29,1.0e29,1.0e29,1.0e29
0.5556786703601108,1.0e29,1.0e29,1.0e29,1.0e29
0.5562326869806095,1.0e29,1.0e29,1.0e29,1.0e29
0.556786703601108,1.0e29,1.0e29,1.0e29,1.0e29
0.5573407202216066,1.0e29,1.0e29,1.0e29,1.0e29
0.5578947368421052,1.0e29,1.0e29,1.0e29,1.0e29
0.5584487534626039,1.0e29,1.0e29,1.0e29,1.0e29
0.5590027700831025,1.0e29,1.0e29,1.0e29,1.0e29
0.5595567867036011,1.0e29,1.0e29,1.0e29,1.0e29
0.5601108033240997,1.0e29,1.0e29,1.0e29,1.0e29
0.5606648199445984,1.0e29,1.0e29,1.0e29,1.0e29
0.561218836565097,1.0e29,1.0e29,1.0e29,1.0e29
0.5617728531855956,1.0e29,1.0e29,1.0e29,1.0e29
0.5623268698060941,1.0e29,1.0e29,1.0e29,1.0e29
0.5628808864265928,1.0e29,1.0e29,1.0e29,1.0e29
0.5634349030470914,1.0e29,1.0e29,1.0e29,1.0e29
0.56398891966759,1.0e29,1.0e29,1.0e29,1.0e29
0.5645429362880886,1.0e29,1.0e29,1.0e29,1.0e29
0.5650969529085873,1.0e29,1.0e29,1.0e29,1.0e29
0.5656509695290859,1.0e29,1.0e29,1.0e29,1.0e29
0.5662049861495845,1.0e29,1.0e29,1.0e29,1.0e29
0.5667590027700831,1.0e29,1.0e29,1.0e29,1.0e29
0.5673130193905818,1.0e29,1.0e29,1.0e29,1.0e29
0.5678670360110804,1.0e29,1.0e29,1.0e29,1.0e29
0.5684210526315789,1.0e29,1.0e29,1.0e29,1.0e29
0.5689750692520775,1.0e29,1.0e29,1.0e29,1.0e29
0.5695290858725762,1.0e29,1.0e29,1.0e29,1.0e29
0.5700831024930748,1.0e29,1.0e29,1.0e29,1.0e29
0.5706371191135734,1.0e29,1.0e29,1.0e29,1.0e29
0.571191135734072,1.0e29,1.0e29,1.0e29,1.0e29
0.5717451523545707,1.0e29,1.0e29,1.0e29,1.0e29
0.5722991689750693,1.0e29,1.0e29,1.0e29,1.0e29
0.5728531855955679,1.0e29,1.0e29,1.0e29,1.0e29
0.5734072022160664,1.0e29,1.0e29,1.0e29,1.0e29
0.5739612188365651,1.0e29,1.0e29,1.0e29,1.0e29
0.5745152354570637,1.0e29,1.0e29,1.0e29,1.0e29
0.5750692520775623,1.0e29,1.0e29,1.0e29,1.0e29
0.5756232686980609,1.0e29,1.0e29,1.0e29,1.0e29
0.5761772853185596,1.0e29,1.0e29,1.0e29,1.0e29
0.5767313019390582,1.0e29,1.0e29,1.0e29,1.0e29
0.5772853185595568,1.0e29,1.0e29,1.0e29,1.0e29
0.5778393351800554,1.0e29,1.0e29,1.0e29,1.0e29
0.5783933518005541,1.0e29,1.0e29,1.0e29,1.0e29
0.5789473684210527,1.0e29,1.0e29,1.0e29,1.0e29
0.5795013850415512,1.0e29,1.0e29,1.0e29,1.0e29
0.5800554016620498,1.0e29,1.0e29,1.0e29,1.0e29
0.5806094182825485,1.0e29,1.0e29,1.0e29,1.0e29
0.5811634349030471,1.0e29,1.0e29,1.0e29,1.0e29
0.5817174515235457,1.0e29,1.0e29,1.0e29,1.0e29
0.5822714681440443,1.0e29,1.0e29,1.0e29,1.0e29
0.582825484764543,1.0e29,1.0e29,1.0e29,1.0e29
0.5833795013850416,1.0e29,1.0e29,1.0e29,1.0e29
0.5839335180055402,1.0e29,1.0e29,1.0e29,1.0e29
0.5844875346260388,1.0e29,1.0e29,1.0e29,1.0e29
0.5850415512465375,1.0e29,1.0e29,1.0e29,1.0e29
0.585595567867036,1.0e29,1.0e29,1.0e29,1.0e29
0.5861495844875346,1.0e29,1.0e29,1.0e29,1.0e29
0.5867036011080332,1.0e29,1.0e29,1.0e29,1.0e29
0.5872576177285319,1.0e29,1.0e29,1.0e29,1.0e29
0.5878116343490305,1.0e29,1.0e29,1.0e29,1.0e29
0.5883656509695291,1.0e29,1.0e29,1.0e29,1.0e29
0.5889196675900277,1.0e29,1.0e29,1.0e29,1.0e29
0.5894736842105263,1.0e29,1.0e29,1.0e29,1.0e29
0.590027700831025,1.0e29,1.0e29,1.0e29,1.0e29
0.5905817174515235,1.0e29,1.0e29,1.0e29,1.0e29
0.5911357340720221,1.0e29,1.0e29,1.0e29,1.0e29
0.5916897506925207,1.0e29,1.0e29,1.0e29,1.0e29
0.5922437673130194,1.0e29,1.0e29,1.0e29,1.0e29
0.592797783933518,1.0e29,1.0e29,1.0e29,1.0e29
0.5933518005540166,1.0e29,1.0e29,1.0e29,1.0e29
0.5939058171745152,1.0e29,1.0e29,1.0e29,1.0e29
0.5944598337950139,1.0e29,1.0e29,1.0e29,1.0e29
0.5950138504155125,1.0e29,1.0e29,1.0e29,1.0e29
0.5955678670360111,1.0e29,1.0e29,1.0e29,1.0e29
0.5961218836565096,1.0e29,1.0e29,1.0e29,1.0e29
0.5966759002770083,1.0e29,1.0e29,1.0e29,1.0e29
0.5972299168975069,1.0e29,1.0e29,1.0e29,1.0e29
0.5977839335180055,1.0e29,1.0e29,1.0e29,1.0e29
0.5983379501385041,1.0e29,1.0e29,1.0e29,1.0e29
0.5988919667590028,1.0e29,1.0e29,1.0e29,1.0e29
0.5994459833795014,1.0e29,1.0e29,1.0e29,1.0e29
0.6,1.0e29,1.0e29,1.0e29,1.0e29
0.6005540166204986,1.0e29,1.0e29,1.0e29,1.0e29
0.6011080332409973,1.0e29,1.0e29,1.0e29,1.0e29
0.6016620498614959,1.0e29,1.0e29,1.0e29,1.0e29
0.6022160664819944,1.0e29,1.0e29,1.0e29,1.0e29
0.602770083102493,1.0e29,1.0e29,1.0e29,1.0e29
0.6033240997229917,1.0e29,1.0e29,1.0e29,1.0e29
0.6038781163434903,1.0e29,1.0e29,1.0e29,1.0e29
0.6044321329639889,1.0e29,1.0e29,1.0e29,1.0e29
0.6049861495844875,1.0e29,1.0e29,1.0e29,1.0e29
0.6055401662049862,1.0e29,1.0e29,1.0e29,1.0e29
0.6060941828254848,1.0e29,1.0e29,1.0e29,1.0e29
0.6066481994459834,1.0e29,1.0e29,1.0e29,1.0e29
0.607202216066482,1.0e29,1.0e29,1.0e29,1.0e29
0.6077562326869806,1.0e29,1.0e29,1.0e29,1.0e29
0.6083102493074792,1.0e29,1.0e29,1.0e29,1.0e29
0.6088642659279778,1.0e29,1.0e29,1.0e29,1.0e29
0.6094182825484764,1.0e29,1.0e29,1.0e29,1.0e29
0.6099722991689751,1.0e29,1.0e29,1.0e29,1.0e29
0.6105263157894737,1.0e29,1.0e29,1.0e29,1.0e29
0.6110803324099723,1.0e29,1.0e29,1.0e29,1.0e29
0.6116343490304709,1.0e29,1.0e29,1.0e29,1.0e29
0.6121883656509696,1.0e29,1.0e29,1.0e29,1.0e29
0.6127423822714682,1.0e29,1.0e29,1.0e29,1.0e29
0.6132963988919667,1.0e29,1.0e29,1.0e29,1.0e29
0.6138504155124653,1.0e29,1.0e29,1.0e29,1.0e29
0.614404432132964,1.0e29,1.0e29,1.0e29,1.0e29
0.6149584487534626,1.0e29,1.0e29,1.0e29,1.0e29
0.6155124653739612,1.0e29,1.0e29,1.0e29,1.0e29
0.6160664819944598,1.0e29,1.0e29,1.0e29,1.0e29
0.6166204986149585,1.0e29,1.0e29,1.0e29,1.0e29
0.6171745152354571,1.0e29,1.0e29,1.0e29,1.0e29
0.6177285318559557,1.0e29,1.0e29,1.0e29,1.0e29
0.6182825484764543,1.0e29,1.0e29,1.0e29,1.0e29
0.618836565096953,1.0e29,1.0e29,1.0e29,1.0e29
0.6193905817174515,1.0e29,1.0e29,1.0e29,1.0e29
0.6199445983379501,1.0e29,1.0e29,1.0e29,1.0e29
0.6204986149584487,1.0e29,1.0e29,1.0e29,1.0e29
0.6210526315789474,1.0e29,1.0e29,1.0e29,1.0e29
0.621606648199446,1.0e29,1.0e29,1.0e29,1.0e29
0.6221606648199446,1.0e29,1.0e29,1.0e29,1.0e29
0.6227146814404432,1.0e29,1.0e29,1.0e29,1.0e29
0.6232686980609419,1.0e29,1.0e29,1.0e29,1.0e29
0.6238227146814405,1.0e29,1.0e29,1.0e29,1.0e29
0.624376731301939,1.0e29,1.0e29,1.0e29,1.0e29
0.6249307479224376,1.0e29,1.0e29,1.0e29,1.0e29
0.6254847645429363,1.0e29,1.0e29,1.0e29,1.0e29
0.6260387811634349,1.0e29,1.0e29,1.0e29,1.0e29
0.6265927977839335,1.0e29,1.0e29,1.0e29,1.0e29
0.6271468144044321,1.0e29,1.0e29,1.0e29,1.0e29
0.6277008310249308,1.0e29,1.0e29,1.0e29,1.0e29
0.6282548476454294,1.0e29,1.0e29,1.0e29,1.0e29
0.628808864265928,1.0e29,1.0e29,1.0e29,1.0e29
0.6293628808864266,1.0e29,1.0e29,1.0e29,1.0e29
0.6299168975069253,1.0e29,1.0e29,1.0e29,1.0e29
0.6304709141274238,1.0e29,1.0e29,1.0e29,1.0e29
0.6310249307479224,1.0e29,1.0e29,1.0e29,1.0e29
0.631578947368421,1.0e29,1.0e29,1.0e29,1.0e29
0.6321329639889197,1.0e29,1.0e29,1.0e29,1.0e29
0.6326869806094183,1.0e29,1.0e29,1.0e29,1.0e29
0.6332409972299169,1.0e29,1.0e29,1.0e29,1.0e29
0.6337950138504155,1.0e29,1.0e29,1.0e29,1.0e29
0.6343490304709142,1.0e29,1.0e29,1.0e29,1.0e29
0.6349030470914128,1.0e29,1.0e29,1.0e29,1.0e29
0.6354570637119114,1.0e29,1.0e29,1.0e29,1.0e29
0.6360110803324099,1.0e29,1.0e29,1.0e29,1.0e29
0.6365650969529086,1.0e29,1.0e29,1.0e29,1.0e29
0.6371191135734072,1.0e29,1.0e29,1.0e29,1.0e29
0.6376731301939058,1.0e29,1.0e29,1.0e29,1.0e29
0.6382271468144044,1.0e29,1.0e29,1.0e29,1.0e29
0.6387811634349031,1.0e29,1.0e29,1.0e29,1.0e29
0.6393351800554017,1.0e29,1.0e29,1.0e29,1.0e29
0.6398891966759003,1.0e29,1.0e29,1.0e29,1.0e29
0.6404432132963989,1.0e29,1.0e29,1.0e29,1.0e29
0.6409972299168976,1.0e29,1.0e29,1.0e29,1.0e29
0.6415512465373961,1.0e29,1.0e29,1.0e29,1.0e29
0.6421052631578947,1.0e29,1.0e29,1.0e29,1.0e29
0.6426592797783933,1.0e29,1.0e29,1.0e29,1.0e29
0.643213296398892,1.0e29,1.0e29,1.0e29,1.0e29
0.6437673130193906,1.0e29,1.0e29,1.0e29,1.0e29
0.6443213296398892,1.0e29,1.0e29,1.0e29,1.0e29
0.6448753462603878,1.0e29,1.0e29,1.0e29,1.0e29
0.6454293628808865,1.0e29,1.0e29,1.0e29,1.0e29
0.6459833795013851,1.0e29,1.0e29,1.0e29,1.0e29
0.6465373961218837,1.0e29,1.0e29,1.0e29,1.0e29
0.6470914127423822,1.0e29,1.0e29,1.0e29,1.0e29
0.6476454293628808,1.0e29,1.0e29,1.0e29,1.0e29
0.6481994459833795,1.0e29,1.0e29,1.0e29,1.0e29
0.6487534626038781,1.0e29,1.0e29,1.0e29,1.0e29
0.6493074792243767,1.0e29,1.0e29,1.0e29,1.0e29
0.6498614958448753,1.0e29,1.0e29,1.0e29,1.0e29
0.650415512465374,1.0e29,1.0e29,1.0e29,1.0e29
0.6509695290858726,1.0e29,1.0e29,1.0e29,1.0e29
0.6515235457063712,1.0e29,1.0e29,1.0e29,1.0e29
0.6520775623268698,1.0e29,1.0e29,1.0e29,1.0e29
0.6526315789473685,1.0e29,1.0e29,1.0e29,1.0e29
0.653185595567867,1.0e29,1.0e29,1.0e29,1.0e29
0.6537396121883656,1.0e29,1.0e29,1.0e29,1.0e29
0.6542936288088642,1.0e29,1.0e29,1.0e29,1.0e29
0.6548476454293629,1.0e29,1.0e29,1.0e29,1.0e29
0.6554016620498615,1.0e29,1.0e29,1.0e29,1.0e29
0.6559556786703601,1.0e29,1.0e29,1.0e29,1.0e29
0.6565096952908587,1.0e29,1.0e29,1.0e29,1.0e29
0.6570637119113574,1.0e29,1.0e29,1.0e29,1.0e29
0.657617728531856,1.0e29,1.0e29,1.0e29,1.0e29
0.6581717451523545,1.0e29,1.0e29,1.0e29,1.0e29
0.6587257617728531,1.0e29,1.0e29,1.0e29,1.0e29
0.6592797783933518,1.0e29,1.0e29,1.0e29,1.0e29
0.6598337950138504,1.0e29,1.0e29,1.0e29,1.0e29
0.660387811634349,1.0e29,1.0e29,1.0e29,1.0e29
0.6609418282548476,1.0e29,1.0e29,1.0e29,1.0e29
0.6614958448753463,1.0e29,1.0e29,1.0e29,1.0e29
0.6620498614958449,1.0e29,1.0e29,1.0e29,1.0e29
0.6626038781163435,1.0e29,1.0e29,1.0e29,1.0e29
0.6631578947368421,1.0e29,1.0e29,1.0e29,1.0e29
0.6637119113573408,1.0e29,1.0e29,1.0e29,1.0e29
0.6642659279778393,1.0e29,1.0e29,1.0e29,1.0e29
0.6648199445983379,1.0e29,1.0e29,1.0e29,1.0e29
0.6653739612188365,1.0e29,1.0e29,1.0e29,1.0e29
0.6659279778393352,1.0e29,1.0e29,1.0e29,1.0e29
0.6664819944598338,1.0e29,1.0e29,1.0e29,1.0e29
0.6670360110803324,1.0e29,1.0e29,1.0e29,1.0e29
0.667590027700831,1.0e29,1.0e29,1.0e29,1.0e29
0.6681440443213297,1.0e29,1.0e29,1.0e29,1.0e29
0.6686980609418283,1.0e29,1.0e29,1.0e29,1.0e29
0.6692520775623269,1.0e29,1.0e29,1.0e29,1.0e29
0.6698060941828254,1.0e29,1.0e29,1.0e29,1.0e29
0.6703601108033241,1.0e29,1.0e29,1.0e29,1.0e29
0.6709141274238227,1.0e29,1.0e29,1.0e29,1.0e29
0.6714681440443213,1.0e29,1.0e29,1.0e29,1.0e29
0.6720221606648199,1.0e29,1.0e29,1.0e29,1.0e29
0.6725761772853186,1.0e29,1.0e29,1.0e29,1.0e29
0.6731301939058172,1.0e29,1.0e29,1.0e29,1.0e29
0.6736842105263158,1.0e29,1.0e29,1.0e29,1.0e29
0.6742382271468144,1.0e29,1.0e29,1.0e29,1.0e29
0.6747922437673131,1.0e29,1.0e29,1.0e29,1.0e29
0.6753462603878116,1.0e29,1.0e29,1.0e29,1.0e29
0.6759002770083102,1.0e29,1.0e29,1.0e29,1.0e29
0.6764542936288088,1.0e29,1.0e29,1.0e29,1.0e29
0.6770083102493075,1.0e29,1.0e29,1.0e29,1.0e29
0.6775623268698061,1.0e29,1.0e29,1.0e29,1.0e29
0.6781163434903047,1.0e29,1.0e29,1.0e29,1.0e29
0.6786703601108033,1.0e29,1.0e29,1.0e29,1.0e29
0.679224376731302,1.0e29,1.0e29,1.0e29,1.0e29
0.6797783933518006,1.0e29,1.0e29,1.0e29,1.0e29
0.6803324099722992,1.0e29,1.0e29,1.0e29,1.0e29
0.6808864265927977,1.0e29,1.0e29,1.0e29,1.0e29
0.6814404432132964,1.0e29,1.0e29,1.0e29,1.0e29
0.681994459833795,1.0e29,1.0e29,1.0e29,1.0e29
0.6825484764542936,1.0e29,1.0e29,1.0e29,1.0e29
0.6831024930747922,1.0e29,1.0e29,1.0e29,1.0e29
0.6836565096952909,1.0e29,1.0e29,1.0e29,1.0e29
0.6842105263157895,1.0e29,1.0e29,1.0e29,1.0e29
0.6847645429362881,1.0e29,1.0e29,1.0e29,1.0e29
0.6853185595567867,1.0e29,1.0e29,1.0e29,1.0e29
0.6858725761772854,1.0e29,1.0e29,1.0e29,1.0e29
0.686426592797784,1.0e29,1.0e29,1.0e29,1.0e29
0.6869806094182825,1.0e29,1.0e29,1.0e29,1.0e29
0.6875346260387811,1.0e29,1.0e29,1.0e29,1.0e29
0.6880886426592798,1.0e29,1.0e29,1.0e29,1.0e29
0.6886426592797784,1.0e29,1.0e29,1.0e29,1.0e29
0.689196675900277,1.0e29,1.0e29,1.0e29,1.0e29
0.6897506925207756,1.0e29,1.0e29,1.0e29,1.0e29
0.6903047091412743,1.0e29,1.0e29,1.0e29,1.0e29
0.6908587257617729,1.0e29,1.0e29,1.0e29,1.0e29
0.6914127423822715,1.0e29,1.0e29,1.0e29,1.0e29
0.69196675900277,1.0e29,1.0e29,1.0e29,1.0e29
0.6925207756232687,1.0e29,1.0e29,1.0e29,1.0e29
0.6930747922437673,1.0e29,1.0e29,1.0e29,1.0e29
0.6936288088642659,1.0e29,1.0e29,1.0e29,1.0e29
0.6941828254847645,1.0e29,1.0e29,1.0e29,1.0e29
0.6947368421052632,1.0e29,1.0e29,1.0e29,1.0e29
0.6952908587257618,1.0e29,1.0e29,1.0e29,1.0e29
0.6958448753462604,1.0e29,1.0e29,1.0e29,1.0e29
0.696398891966759,1.0e29,1.0e29,1.0e29,1.0e29
0.6969529085872577,1.0e29,1.0e29,1.0e29,1.0e29
0.6975069252077563,1.0e29,1.0e29,1.0e29,1.0e29
0.6980609418282548,1.0e29,1.0e29,1.0e29,1.0e29
0.6986149584487534,1.0e29,1.0e29,1.0e29,1.0e29
0.6991689750692521,1.0e29,1.0e29,1.0e29,1.0e29
0.6997229916897507,1.0e29,1.0e29,1.0e29,1.0e29
0.7002770083102493,1.0e29,1.0e29,1.0e29,1.0e29
0.7008310249307479,1.0e29,1.0e29,1.0e29,1.0e29
0.7013850415512466,1.0e29,1.0e29,1.0e29,1.0e29
0.7019390581717452,1.0e29,1.0e29,1.0e29,1.0e29
0.7024930747922438,1.0e29,1.0e29,1.0e29,1.0e29
0.7030470914127424,1.0e29,1.0e29,1.0e29,1.0e29
0.703601108033241,1.0e29,1.0e29,1.0e29,1.0e29
0.7041551246537396,1.0e29,1.0e29,1.0e29,1.0e29
0.7047091412742382,1.0e29,1.0e29,1.0e29,1.0e29
0.7052631578947368,1.0e29,1.0e29,1.0e29,1.0e29
0.7058171745152355,1.0e29,1.0e29,1.0e29,1.0e29
0.7063711911357341,1.0e29,1.0e29,1.0e29,1.0e29
0.7069252077562327,1.0e29,1.0e29,1.0e29,1.0e29
0.7074792243767313,1.0e29,1.0e29,1.0e29,1.0e29
0.7080332409972299,1.0e29,1.0e29,1.0e29,1.0e29
0.7085872576177286,1.0e29,1.0e29,1.0e29,1.0e29
0.7091412742382271,1.0e29,1.0e29,1.0e29,1.0e29
0.7096952908587257,1.0e29,1.0e29,1.0e29,1.0e29
0.7102493074792243,1.0e29,1.0e29,1.0e29,1.0e29
0.710803324099723,1.0e29,1.0e29,1.0e29,1.0e29
0.7113573407202216,1.0e29,1.0e29,1.0e29,1.0e29
0.7119113573407202,1.0e29,1.0e29,1.0e29,1.0e29
0.7124653739612188,1.0e29,1.0e29,1.0e29,1.0e29
0.7130193905817175,1.0e29,1.0e29,1.0e29,1.0e29
0.7135734072022161,1.0e29,1.0e29,1.0e29,1.0e29
0.7141274238227147,1.0e29,1.0e29,1.0e29,1.0e29
0.7146814404432132,1.0e29,1.0e29,1.0e29,1.0e29
0.7152354570637119,1.0e29,1.0e29,1.0e29,1.0e29
0.7157894736842105,1.0e29,1.0e29,1.0e29,1.0e29
0.7163434903047091,1.0e29,1.0e29,1.0e29,1.0e29
0.7168975069252077,1.0e29,1.0e29,1.0e29,1.0e29
0.7174515235457064,1.0e29,1.0e29,1.0e29,1.0e29
0.718005540166205,1.0e29,1.0e29,1.0e29,1.0e29
0.7185595567867036,1.0e29,1.0e29,1.0e29,1.0e29
0.7191135734072022,1.0e29,1.0e29,1.0e29,1.0e29
0.7196675900277009,1.0e29,1.0e29,1.0e29,1.0e29
0.7202216066481995,1.0e29,1.0e29,1.0e29,1.0e29
0.720775623268698,1.0e29,1.0e29,1.0e29,1.0e29
0.7213296398891966,1.0e29,1.0e29,1.0e29,1.0e29
0.7218836565096953,1.0e29,1.0e29,1.0e29,1.0e29
0.7224376731301939,1.0e29,1.0e29,1.0e29,1.0e29
0.7229916897506925,1.0e29,1.0e29,1.0e29,1.0e29
0.7235457063711911,1.0e29,1.0e29,1.0e29,1.0e29
0.7240997229916898,1.0e29,1.0e29,1.0e29,1.0e29
0.7246537396121884,1.0e29,1.0e29,1.0e29,1.0e29
0.725207756232687,1.0e29,1.0e29,1.0e29,1.0e29
0.7257617728531855,1.0e29,1.0e29,1.0e29,1.0e29
0.7263157894736842,1.0e29,1.0e29,1.0e29,1.0e29
0.7268698060941828,1.0e29,1.0e29,1.0e29,1.0e29
0.7274238227146814,1.0e29,1.0e29,1.0e29,1.0e29
0.72797783933518,1.0e29,1.0e29,1.0e29,1.0e29
0.7285318559556787,1.0e29,1.0e29,1.0e29,1.0e29
0.7290858725761773,1.0e29,1.0e29,1.0e29,1.0e29
0.7296398891966759,1.0e29,1.0e29,1.0e29,1.0e29
0.7301939058171745,1.0e29,1.0e29,1.0e29,1.0e29
0.7307479224376732,1.0e29,1.0e29,1.0e29,1.0e29
0.7313019390581718,1.0e29,1.0e29,1.0e29,1.0e29
0.7318559556786703,1.0e29,1.0e29,1.0e29,1.0e29
0.7324099722991689,1.0e29,1.0e29,1.0e29,1.0e29
0.7329639889196676,1.0e29,1.0e29,1.0e29,1.0e29
0.7335180055401662,1.0e29,1.0e29,1.0e29,1.0e29
0.7340720221606648,1.0e29,1.0e29,1.0e29,1.0e29
0.7346260387811634,1.0e29,1.0e29,1.0e29,1.0e29
0.7351800554016621,1.0e29,1.0e29,1.0e29,1.0e29
0.7357340720221607,1.0e29,1.0e29,1.0e29,1.0e29
0.7362880886426593,1.0e29,1.0e29,1.0e29,1.0e29
0.7368421052631579,1.0e29,1.0e29,1.0e29,1.0e29
0.7373961218836566,1.0e29,1.0e29,1.0e29,1.0e29
0.7379501385041551,1.0e29,1.0e29,1.0e29,1.0e29
0.7385041551246537,1.0e29,1.0e29,1.0e29,1.0e29
0.7390581717451523,1.0e29,1.0e29,1.0e29,1.0e29
0.739612188365651,1.0e29,1.0e29,1.0e29,1.0e29
0.7401662049861496,1.0e29,1.0e29,1.0e29,1.0e29
0.7407202216066482,1.0e29,1.0e29,1.0e29,1.0e29
0.7412742382271468,1.0e29,1.0e29,1.0e29,1.0e29
0.7418282548476455,1.0e29,1.0e29,1.0e29,1.0e29
0.7423822714681441,1.0e29,1.0e29,1.0e29,1.0e29
0.7429362880886426,1.0e29,1.0e29,1.0e29,1.0e29
0.7434903047091412,1.0e29,1.0e29,1.0e29,1.0e29
0.7440443213296399,1.0e29,1.0e29,1.0e29,1.0e29
0.7445983379501385,1.0e29,1.0e29,1.0e29,1.0e29
0.7451523545706371,1.0e29,1.0e29,1.0e29,1.0e29
0.7457063711911357,1.0e29,1.0e29,1.0e29,1.0e29
0.7462603878116344,1.0e29,1.0e29,1.0e29,1.0e29
0.746814404432133,1.0e29,1.0e29,1.0e29,1.0e29
0.7473684210526316,1.0e29,1.0e29,1.0e29,1.0e29
0.7479224376731302,1.0e29,1.0e29,1.0e29,1.0e29
0.7484764542936289,1.0e29,1.0e29,1.0e29,1.0e29
0.7490304709141274,1.0e29,1.0e29,1.0e29,1.0e29
0.749584487534626,1.0e29,1.0e29,1.0e29,1.0e29
0.7501385041551246,1.0e29,1.0e29,1.0e29,1.0e29
0.7506925207756233,1.0e29,1.0e29,1.0e29,1.0e29
0.7512465373961219,1.0e29,1.0e29,1.0e29,1.0e29
0.7518005540166205,1.0e29,1.0e29,1.0e29,1.0e29
0.7523545706371191,1.0e29,1.0e29,1.0e29,1.0e29
0.7529085872576178,1.0e29,1.0e29,1.0e29,1.0e29
0.7534626038781164,1.0e29,1.0e29,1.0e29,1.0e29
0.754016620498615,1.0e29,1.0e29,1.0e29,1.0e29
0.7545706371191135,1.0e29,1.0e29,1.0e29,1.0e29
0.7551246537396122,1.0e29,1.0e29,1.0e29,1.0e29
0.7556786703601108,1.0e29,1.0e29,1.0e29,1.0e29
0.7562326869806094,1.0e29,1.0e29,1.0e29,1.0e29
0.756786703601108,1.0e29,1.0e29,1.0e29,1.0e29
0.7573407202216067,1.0e29,1.0e29,1.0e29,1.0e29
0.7578947368421053,1.0e29,1.0e29,1.0e29,1.0e29
0.7584487534626039,1.0e29,1.0e29,1.0e29,1.0e29
0.7590027700831025,1.0e29,1.0e29,1.0e29,1.0e29
0.7595567867036012,1.0e29,1.0e29,1.0e29,1.0e29
0.7601108033240997,1.0e29,1.0e29,1.0e29,1.0e29
0.7606648199445983,1.0e29,1.0e29,1.0e29,1.0e29
0.7612188365650969,1.0e29,1.0e29,1.0e29,1.0e29
0.7617728531855956,1.0e29,1.0e29,1.0e29,1.0e29
0.7623268698060942,1.0e29,1.0e29,1.0e29,1.0e29
0.7628808864265928,1.0e29,1.0e29,1.0e29,1.0e29
0.7634349030470914,1.0e29,1.0e29,1.0e29,1.0e29
0.7639889196675901,1.0e29,1.0e29,1.0e29,1.0e29
0.7645429362880887,1.0e29,1.0e29,1.0e29,1.0e29
0.7650969529085873,1.0e29,1.0e29,1.0e29,1.0e29
0.7656509695290858,1.0e29,1.0e29,1.0e29,1.0e29
0.7662049861495844,1.0e29,1.0e29,1.0e29,1.0e29
0.7667590027700831,1.0e29,1.0e29,1.0e29,1.0e29
0.7673130193905817,1.0e29,1.0e29,1.0e29,1.0e29
0.7678670360110803,1.0e29,1.0e29,1.0e29,1.0e29
0.7684210526315789,1.0e29,1.0e29,1.0e29,1.0e29
0.7689750692520776,1.0e29,1.0e29,1.0e29,1.0e29
0.7695290858725762,1.0e29,1.0e29,1.0e29,1.0e29
0.7700831024930748,1.0e29,1.0e29,1.0e29,1.0e29
0.7706371191135734,1.0e29,1.0e29,1.0e29,1.0e29
0.771191135734072,1.0e29,1.0e29,1.0e29,1.0e29
0.7717451523545706,1.0e29,1.0e29,1.0e29,1.0e29
0.7722991689750692,1.0e29,1.0e29,1.0e29,1.0e29
0.7728531855955678,1.0e29,1.0e29,1.0e29,1.0e29
0.7734072022160665,1.0e29,1.0e29,1.0e29,1.0e29
0.7739612188365651,1.0e29,1.0e29,1.0e29,1.0e29
0.7745152354570637,1.0e29,1.0e29,1.0e29,1.0e29
0.7750692520775623,1.0e29,1.0e29,1.0e29,1.0e29
0.775623268698061,1.0e29,1.0e29,1.0e29,1.0e29
0.7761772853185596,1.0e29,1.0e29,1.0e29,1.0e29
0.7767313019390581,1.0e29,1.0e29,1.0e29,1.0e29
0.7772853185595567,1.0e29,1.0e29,1.0e29,1.0e29
0.7778393351800554,1.0e29,1.0e29,1.0e29,1.0e29
0.778393351800554,1.0e29,1.0e29,1.0e29,1.0e29
0.7789473684210526,1.0e29,1.0e29,1.0e29,1.0e29
0.7795013850415512,1.0e29,1.0e29,1.0e29,1.0e29
0.7800554016620499,1.0e29,1.0e29,1.0e29,1.0e29
0.7806094182825485,1.0e29,1.0e29,1.0e29,1.0e29
0.7811634349030471,1.0e29,1.0e29,1.0e29,1.0e29
0.7817174515235457,1.0e29,1.0e29,1.0e29,1.0e29
0.7822714681440444,1.0e29,1.0e29,1.0e29,1.0e29
0.782825484764543,1.0e29,1.0e29,1.0e29,1.0e29
0.7833795013850415,1.0e29,1.0e29,1.0e29,1.0e29
0.7839335180055401,1.0e29,1.0e29,1.0e29,1.0e29
0.7844875346260388,1.0e29,1.0e29,1.0e29,1.0e29
0.7850415512465374,1.0e29,1.0e29,1.0e29,1.0e29
0.785595567867036,1.0e29,1.0e29,1.0e29,1.0e29
0.7861495844875346,1.0e29,1.0e29,1.0e29,1.0e29
0.7867036011080333,1.0e29,1.0e29,1.0e29,1.0e29
0.7872576177285319,1.0e29,1.0e29,1.0e29,1.0e29
0.7878116343490305,1.0e29,1.0e29,1.0e29,1.0e29
0.788365650969529,1.0e29,1.0e29,1.0e29,1.0e29
0.7889196675900277,1.0e29,1.0e29,1.0e29,1.0e29
0.7894736842105263,1.0e29,1.0e29,1.0e29,1.0e29
0.7900277008310249,1.0e29,1.0e29,1.0e29,1.0e29
0.7905817174515235,1.0e29,1.0e29,1.0e29,1.0e29
0.7911357340720222,1.0e29,1.0e29,1.0e29,1.0e29
0.7916897506925208,1.0e29,1.0e29,1.0e29,1.0e29
0.7922437673130194,1.0e29,1.0e29,1.0e29,1.0e29
0.792797783933518,1.0e29,1.0e29,1.0e29,1.0e29
0.7933518005540167,1.0e29,1.0e29,1.0e29,1.0e29
0.7939058171745152,1.0e29,1.0e29,1.0e29,1.0e29
0.7944598337950138,1.0e29,1.0e29,1.0e29,1.0e29
0.7950138504155124,1.0e29,1.0e29,1.0e29,1.0e29
0.7955678670360111,1.0e29,1.0e29,1.0e29,1.0e29
0.7961218836565097,1.0e29,1.0e29,1.0e29,1.0e29
0.7966759002770083,1.0e29,1.0e29,1.0e29,1.0e29
0.7972299168975069,1.0e29,1.0e29,1.0e29,1.0e29
0.7977839335180056,1.0e29,1.0e29,1.0e29,1.0e29
0.7983379501385042,1.0e29,1.0e29,1.0e29,1.0e29
0.7988919667590028,1.0e29,1.0e29,1.0e29,1.0e29
0.7994459833795013,1.0e29,1.0e29,1.0e29,1.0e29
0.8,1.0e29,1.0e29,1.0e29,1.0e29
0.8005540166204986,1.0e29,1.0e29,1.0e29,1.0e29
0.8011080332409972,1.0e29,1.0e29,1.0e29,1.0e29
0.8016620498614958,1.0e29,1.0e29,1.0e29,1.0e29
0.8022160664819945,1.0e29,1.0e29,1.0e29,1.0e29
0.8027700831024931,1.0e29,1.0e29,1.0e29,1.0e29
0.8033240997229917,1.0e29,1.0e29,1.0e29,1.0e29
0.8038781163434903,1.0e29,1.0e29,1.0e29,1.0e29
0.804432132963989,1.0e29,1.0e29,1.0e29,1.0e29
0.8049861495844876,1.0e29,1.0e29,1.0e29,1.0e29
0.8055401662049861,1.0e29,1.0e29,1.0e29,1.0e29
0.8060941828254847,1.0e29,1.0e29,1.0e29,1.0e29
0.8066481994459834,1.0e29,1.0e29,1.0e29,1.0e29
0.807202216066482,1.0e29,1.0e29,1.0e29,1.0e29
0.8077562326869806,1.0e29,1.0e29,1.0e29,1.0e29
0.8083102493074792,1.0e29,1.0e29,1.0e29,1.0e29
0.8088642659279779,1.0e29,1.0e29,1.0e29,1.0e29
0.8094182825484765,1.0e29,1.0e29,1.0e29,1.0e29
0.8099722991689751,1.0e29,1.0e29,1.0e29,1.0e29
0.8105263157894737,1.0e29,1.0e29,1.0e29,1.0e29
0.8110803324099723,1.0e29,1.0e29,1.0e29,1.0e29
0.8116343490304709,1.0e29,1.0e29,1.0e29,1.0e29
0.8121883656509695,1.0e29,1.0e29,1.0e29,1.0e29
0.8127423822714681,1.0e29,1.0e29,1.0e29,1.0e29
0.8132963988919668,1.0e29,1.0e29,1.0e29,1.0e29
0.8138504155124654,1.0e29,1.0e29,1.0e29,1.0e29
0.814404432132964,1.0e29,1.0e29,1.0e29,1.0e29
0.8149584487534626,1.0e29,1.0e29,1.0e29,1.0e29
0.8155124653739613,1.0e29,1.0e29,1.0e29,1.0e29
0.8160664819944599,1.0e29,1.0e29,1.0e29,1.0e29
0.8166204986149584,1.0e29,1.0e29,1.0e29,1.0e29
0.817174515235457,1.0e29,1.0e29,1.0e29,1.0e29
0.8177285318559557,1.0e29,1.0e29,1.0e29,1.0e29
0.8182825484764543,1.0e29,1.0e29,1.0e29,1.0e29
0.8188365650969529,1.0e29,1.0e29,1.0e29,1.0e29
0.8193905817174515,1.0e29,1.0e29,1.0e29,1.0e29
0.8199445983379502,1.0e29,1.0e29,1.0e29,1.0e29
0.8204986149584488,1.0e29,1.0e29,1.0e29,1.0e29
0.8210526315789474,1.0e29,1.0e29,1.0e29,1.0e29
0.821606648199446,1.0e29,1.0e29,1.0e29,1.0e29
0.8221606648199447,1.0e29,1.0e29,1.0e29,1.0e29
0.8227146814404432,1.0e29,1.0e29,1.0e29,1.0e29
0.8232686980609418,1.0e29,1.0e29,1.0e29,1.0e29
0.8238227146814404,1.0e29,1.0e29,1.0e29,1.0e29
0.824376731301939,1.0e29,1.0e29,1.0e29,1.0e29
0.8249307479224377,1.0e29,1.0e29,1.0e29,1.0e29
0.8254847645429363,1.0e29,1.0e29,1.0e29,1.0e29
0.8260387811634349,1.0e29,1.0e29,1.0e29,1.0e29
0.8265927977839335,1.0e29,1.0e29,1.0e29,1.0e29
0.8271468144044322,1.0e29,1.0e29,1.0e29,1.0e29
0.8277008310249307,1.0e29,1.0e29,1.0e29,1.0e29
0.8282548476454293,1.0e29,1.0e29,1.0e29,1.0e29
0.8288088642659279,1.0e29,1.0e29,1.0e29,1.0e29
0.8293628808864266,1.0e29,1.0e29,1.0e29,1.0e29
0.8299168975069252,1.0e29,1.0e29,1.0e29,1.0e29
0.8304709141274238,1.0e29,1.0e29,1.0e29,1.0e29
0.8310249307479224,1.0e29,1.0e29,1.0e29,1.0e29
0.8315789473684211,1.0e29,1.0e29,1.0e29,1.0e29
0.8321329639889197,1.0e29,1.0e29,1.0e29,1.0e29
0.8326869806094183,1.0e29,1.0e29,1.0e29,1.0e29
0.8332409972299168,1.0e29,1.0e29,1.0e29,1.0e29
0.8337950138504155,1.0e29,1.0e29,1.0e29,1.0e29
0.8343490304709141,1.0e29,1.0e29,1.0e29,1.0e29
0.8349030470914127,1.0e29,1.0e29,1.0e29,1.0e29
0.8354570637119113,1.0e29,1.0e29,1.0e29,1.0e29
0.83601108033241,1.0e29,1.0e29,1.0e29,1.0e29
0.8365650969529086,1.0e29,1.0e29,1.0e29,1.0e29
0.8371191135734072,1.0e29,1.0e29,1.0e29,1.0e29
0.8376731301939058,1.0e29,1.0e29,1.0e29,1.0e29
0.8382271468144045,1.0e29,1.0e29,1.0e29,1.0e29
0.838781163434903,1.0e29,1.0e29,1.0e29,1.0e29
0.8393351800554016,1.0e29,1.0e29,1.0e29,1.0e29
0.8398891966759002,1.0e29,1.0e29,1.0e29,1.0e29
0.8404432132963989,1.0e29,1.0e29,1.0e29,1.0e29
0.8409972299168975,1.0e29,1.0e29,1.0e29,1.0e29
0.8415512465373961,1.0e29,1.0e29,1.0e29,1.0e29
0.8421052631578947,1.0e29,1.0e29,1.0e29,1.0e29
0.8426592797783934,1.0e29,1.0e29,1.0e29,1.0e29
0.843213296398892,1.0e29,1.0e29,1.0e29,1.0e29
0.8437673130193906,1.0e29,1.0e29,1.0e29,1.0e29
0.8443213296398892,1.0e29,1.0e29,1.0e29,1.0e29
0.8448753462603878,1.0e29,1.0e29,1.0e29,1.0e29
0.8454293628808864,1.0e29,1.0e29,1.0e29,1.0e29
0.845983379501385,1.0e29,1.0e29,1.0e29,1.0e29
0.8465373961218836,1.0e29,1.0e29,1.0e29,1.0e29
0.8470914127423823,1.0e29,1.0e29,1.0e29,1.0e29
0.8476454293628809,1.0e29,1.0e29,1.0e29,1.0e29
0.8481994459833795,1.0e29,1.0e29,1.0e29,1.0e29
0.8487534626038781,1.0e29,1.0e29,1.0e29,1.0e29
0.8493074792243768,1.0e29,1.0e29,1.0e29,1.0e29
0.8498614958448754,1.0e29,1.0e29,1.0e29,1.0e29
0.850415512465374,1.0e29,1.0e29,1.0e29,1.0e29
0.8509695290858725,1.0e29,1.0e29,1.0e29,1.0e29
0.8515235457063712,1.0e29,1.0e29,1.0e29,1.0e29
0.8520775623268698,1.0e29,1.0e29,1.0e29,1.0e29
0.8526315789473684,1.0e29,1.0e29,1.0e29,1.0e29
0.853185595567867,1.0e29,1.0e29,1.0e29,1.0e29
0.8537396121883657,1.0e29,1.0e29,1.0e29,1.0e29
0.8542936288088643,1.0e29,1.0e29,1.0e29,1.0e29
0.8548476454293629,1.0e29,1.0e29,1.0e29,1.0e29
0.8554016620498615,1.0e29,1.0e29,1.0e29,1.0e29
0.8559556786703602,1.0e29,1.0e29,1.0e29,1.0e29
0.8565096952908587,1.0e29,1.0e29,1.0e29,1.0e29
0.8570637119113573,1.0e29,1.0e29,1.0e29,1.0e29
0.8576177285318559,1.0e29,1.0e29,1.0e29,1.0e29
0.8581717451523546,1.0e29,1.0e29,1.0e29,1.0e29
0.8587257617728532,1.0e29,1.0e29,1.0e29,1.0e29
0.8592797783933518,1.0e29,1.0e29,1.0e29,1.0e29
0.8598337950138504,1.0e29,1.0e29,1.0e29,1.0e29
0.8603878116343491,1.0e29,1.0e29,1.0e29,1.0e29
0.8609418282548477,1.0e29,1.0e29,1.0e29,1.0e29
0.8614958448753463,1.0e29,1.0e29,1.0e29,1.0e29
0.8620498614958448,1.0e29,1.0e29,1.0e29,1.0e29
0.8626038781163435,1.0e29,1.0e29,1.0e29,1.0e29
0.8631578947368421,1.0e29,1.0e29,1.0e29,1.0e29
0.8637119113573407,1.0e29,1.0e29,1.0e29,1.0e29
0.8642659279778393,1.0e29,1.0e29,1.0e29,1.0e29
0.864819944598338,1.0e29,1.0e29,1.0e29,1.0e29
0.8653739612188366,1.0e29,1.0e29,1.0e29,1.0e29
0.8659279778393352,1.0e29,1.0e29,1.0e29,1.0e29
0.8664819944598338,1.0e29,1.0e29,1.0e29,1.0e29
0.8670360110803325,1.0e29,1.0e29,1.0e29,1.0e29
0.867590027700831,1.0e29,1.0e29,1.0e29,1.0e29
0.8681440443213296,1.0e29,1.0e29,1.0e29,1.0e29
0.8686980609418282,1.0e29,1.0e29,1.0e29,1.0e29
0.8692520775623269,1.0e29,1.0e29,1.0e29,1.0e29
0.8698060941828255,1.0e29,1.0e29,1.0e29,1.0e29
0.8703601108033241,1.0e29,1.0e29,1.0e29,1.0e29
0.8709141274238227,1.0e29,1.0e29,1.0e29,1.0e29
0.8714681440443214,1.0e29,1.0e29,1.0e29,1.0e29
0.87202216066482,1.0e29,1.0e29,1.0e29,1.0e29
0.8725761772853186,1.0e29,1.0e29,1.0e29,1.0e29
0.8731301939058171,1.0e29,1.0e29,1.0e29,1.0e29
0.8736842105263158,1.0e29,1.0e29,1.0e29,1.0e29
0.8742382271468144,1.0e29,1.0e29,1.0e29,1.0e29
0.874792243767313,1.0e29,1.0e29,1.0e29,1.0e29
0.8753462603878116,1.0e29,1.0e29,1.0e29,1.0e29
0.8759002770083103,1.0e29,1.0e29,1.0e29,1.0e29
0.8764542936288089,1.0e29,1.0e29,1.0e29,1.0e29
0.8770083102493075,1.0e29,1.0e29,1.0e29,1.0e29
0.8775623268698061,1.0e29,1.0e29,1.0e29,1.0e29
0.8781163434903048,1.0e29,1.0e29,1.0e29,1.0e29
0.8786703601108034,1.0e29,1.0e29,1.0e29,1.0e29
0.8792243767313019,1.0e29,1.0e29,1.0e29,1.0e29
0.8797783933518005,1.0e29,1.0e29,1.0e29,1.0e29
0.8803324099722992,1.0e29,1.0e29,1.0e29,1.0e29
0.8808864265927978,1.0e29,1.0e29,1.0e29,1.0e29
0.8814404432132964,1.0e29,1.0e29,1.0e29,1.0e29
0.881994459833795,1.0e29,1.0e29,1.0e29,1.0e29
0.8825484764542936,1.0e29,1.0e29,1.0e29,1.0e29
0.8831024930747923,1.0e29,1.0e29,1.0e29,1.0e29
0.8836565096952909,1.0e29,1.0e29,1.0e29,1.0e29
0.8842105263157894,1.0e29,1.0e29,1.0e29,1.0e29
0.884764542936288,1.0e29,1.0e29,1.0e29,1.0e29
0.8853185595567867,1.0e29,1.0e29,1.0e29,1.0e29
0.8858725761772853,1.0e29,1.0e29,1.0e29,1.0e29
0.8864265927977839,1.0e29,1.0e29,1.0e29,1.0e29
0.8869806094182825,1.0e29,1.0e29,1.0e29,1.0e29
0.8875346260387812,1.0e29,1.0e29,1.0e29,1.0e29
0.8880886426592798,1.0e29,1.0e29,1.0e29,1.0e29
0.8886426592797784,1.0e29,1.0e29,1.0e29,1.0e29
0.889196675900277,1.0e29,1.0e29,1.0e29,1.0e29
0.8897506925207757,1.0e29,1.0e29,1.0e29,1.0e29
0.8903047091412742,1.0e29,1.0e29,1.0e29,1.0e29
0.8908587257617728,1.0e29,1.0e29,1.0e29,1.0e29
0.8914127423822714,1.0e29,1.0e29,1.0e29,1.0e29
0.8919667590027701,1.0e29,1.0e29,1.0e29,1.0e29
0.8925207756232687,1.0e29,1.0e29,1.0e29,1.0e29
0.8930747922437673,1.0e29,1.0e29,1.0e29,1.0e29
0.8936288088642659,1.0e29,1.0e29,1.0e29,1.0e29
0.8941828254847646,1.0e29,1.0e29,1.0e29,1.0e29
0.8947368421052632,1.0e29,1.0e29,1.0e29,1.0e29
0.8952908587257618,1.0e29,1.0e29,1.0e29,1.0e29
0.8958448753462603,1.0e29,1.0e29,1.0e29,1.0e29
0.896398891966759,1.0e29,1.0e29,1.0e29,1.0e29
0.8969529085872576,1.0e29,1.0e29,1.0e29,1.0e29
0.8975069252077562,1.0e29,1.0e29,1.0e29,1.0e29
0.8980609418282548,1.0e29,1.0e29,1.0e29,1.0e29
0.8986149584487535,1.0e29,1.0e29,1.0e29,1.0e29
0.8991689750692521,1.0e29,1.0e29,1.0e29,1.0e29
0.8997229916897507,1.0e29,1.0e29,1.0e29,1.0e29
0.9002770083102493,1.0e29,1.0e29,1.0e29,1.0e29
0.900831024930748,1.0e29,1.0e29,1.0e29,1.0e29
0.9013850415512465,1.0e29,1.0e29,1.0e29,1.0e29
0.9019390581717451,1.0e29,1.0e29,1.0e29,1.0e29
0.9024930747922437,1.0e29,1.0e29,1.0e29,1.0e29
0.9030470914127424,1.0e29,1.0e29,1.0e29,1.0e29
0.903601108033241,1.0e29,1.0e29,1.0e29,1.0e29
0.9041551246537396,1.0e29,1.0e29,1.0e29,1.0e29
0.9047091412742382,1.0e29,1.0e29,1.0e29,1.0e29
0.9052631578947369,1.0e29,1.0e29,1.0e29,1.0e29
0.9058171745152355,1.0e29,1.0e29,1.0e29,1.0e29
0.9063711911357341,1.0e29,1.0e29,1.0e29,1.0e29
0.9069252077562326,1.0e29,1.0e29,1.0e29,1.0e29
0.9074792243767313,1.0e29,1.0e29,1.0e29,1.0e29
0.9080332409972299,1.0e29,1.0e29,1.0e29,1.0e29
0.9085872576177285,1.0e29,1.0e29,1.0e29,1.0e29
0.9091412742382271,1.0e29,1.0e29,1.0e29,1.0e29
0.9096952908587258,1.0e29,1.0e29,1.0e29,1.0e29
0.9102493074792244,1.0e29,1.0e29,1.0e29,1.0e29
0.910803324099723,1.0e29,1.0e29,1.0e29,1.0e29
0.9113573407202216,1.0e29,1.0e29,1.0e29,1.0e29
0.9119113573407203,1.0e29,1.0e29,1.0e29,1.0e29
0.9124653739612189,1.0e29,1.0e29,1.0e29,1.0e29
0.9130193905817174,1.0e29,1.0e29,1.0e29,1.0e29
0.913573407202216,1.0e29,1.0e29,1.0e29,1.0e29
0.9141274238227147,1.0e29,1.0e29,1.0e29,1.0e29
0.9146814404432133,1.0e29,1.0e29,1.0e29,1.0e29
0.9152354570637119,1.0e29,1.0e29,1.0e29,1.0e29
0.9157894736842105,1.0e29,1.0e29,1.0e29,1.0e29
0.9163434903047092,1.0e29,1.0e29,1.0e29,1.0e29
0.9168975069252078,1.0e29,1.0e29,1.0e29,1.0e29
0.9174515235457064,1.0e29,1.0e29,1.0e29,1.0e29
0.918005540166205,1.0e29,1.0e29,1.0e29,1.0e29
0.9185595567867036,1.0e29,1.0e29,1.0e29,1.0e29
0.9191135734072022,1.0e29,1.0e29,1.0e29,1.0e29
0.9196675900277008,1.0e29,1.0e29,1.0e29,1.0e29
0.9202216066481994,1.0e29,1.0e29,1.0e29,1.0e29
0.9207756232686981,1.0e29,1.0e29,1.0e29,1.0e29
0.9213296398891967,1.0e29,1.0e29,1.0e29,1.0e29
0.9218836565096953,1.0e29,1.0e29,1.0e29,1.0e29
0.9224376731301939,1.0e29,1.0e29,1.0e29,1.0e29
0.9229916897506926,1.0e29,1.0e29,1.0e29,1.0e29
0.9235457063711912,1.0e29,1.0e29,1.0e29,1.0e29
0.9240997229916897,1.0e29,1.0e29,1.0e29,1.0e29
0.9246537396121883,1.0e29,1.0e29,1.0e29,1.0e29
0.925207756232687,1.0e29,1.0e29,1.0e29,1.0e29
0.9257617728531856,1.0e29,1.0e29,1.0e29,1.0e29
0.9263157894736842,1.0e29,1.0e29,1.0e29,1.0e29
0.9268698060941828,1.0e29,1.0e29,1.0e29,1.0e29
0.9274238227146815,1.0e29,1.0e29,1.0e29,1.0e29
0.9279778393351801,1.0e29,1.0e29,1.0e29,1.0e29
0.9285318559556787,1.0e29,1.0e29,1.0e29,1.0e29
0.9290858725761773,1.0e29,1.0e29,1.0e29,1.0e29
0.929639889196676,1.0e29,1.0e29,1.0e29,1.0e29
0.9301939058171745,1.0e29,1.0e29,1.0e29,1.0e29
0.9307479224376731,1.0e29,1.0e29,1.0e29,1.0e29
0.9313019390581717,1.0e29,1.0e29,1.0e29,1.0e29
0.9318559556786704,1.0e29,1.0e29,1.0e29,1.0e29
0.932409972299169,1.0e29,1.0e29,1.0e29,1.0e29
0.9329639889196676,1.0e29,1.0e29,1.0e29,1.0e29
0.9335180055401662,1.0e29,1.0e29,1.0e29,1.0e29
0.9340720221606649,1.0e29,1.0e29,1.0e29,1.0e29
0.9346260387811635,1.0e29,1.0e29,1.0e29,1.0e29
0.935180055401662,1.0e29,1.0e29,1.0e29,1.0e29
0.9357340720221606,1.0e29,1.0e29,1.0e29,1.0e29
0.9362880886426593,1.0e29,1.0e29,1.0e29,1.0e29
0.9368421052631579,1.0e29,1.0e29,1.0e29,1.0e29
0.9373961218836565,1.0e29,1.0e29,1.0e29,1.0e29
0.9379501385041551,1.0e29,1.0e29,1.0e29,1.0e29
0.9385041551246538,1.0e29,1.0e29,1.0e29,1.0e29
0.9390581717451524,1.0e29,1.0e29,1.0e29,1.0e29
0.939612188365651,1.0e29,1.0e29,1.0e29,1.0e29
0.9401662049861496,1.0e29,1.0e29,1.0e29,1.0e29
0.9407202216066483,1.0e29,1.0e29,1.0e29,1.0e29
0.9412742382271468,1.0e29,1.0e29,1.0e29,1.0e29
0.9418282548476454,1.0e29,1.0e29,1.0e29,1.0e29
0.942382271468144,1.0e29,1.0e29,1.0e29,1.0e29
0.9429362880886426,1.0e29,1.0e29,1.0e29,1.0e29
0.9434903047091413,1.0e29,1.0e29,1.0e29,1.0e29
0.9440443213296399,1.0e29,1.0e29,1.0e29,1.0e29
0.9445983379501385,1.0e29,1.0e29,1.0e29,1.0e29
0.9451523545706371,1.0e29,1.0e29,1.0e29,1.0e29
0.9457063711911358,1.0e29,1.0e29,1.0e29,1.0e29
0.9462603878116344,1.0e29,1.0e29,1.0e29,1.0e29
0.9468144044321329,1.0e29,1.0e29,1.0e29,1.0e29
0.9473684210526315,1.0e29,1.0e29,1.0e29,1.0e29
0.9479224376731302,1.0e29,1.0e29,1.0e29,1.0e29
0.9484764542936288,1.0e29,1.0e29,1.0e29,1.0e29
0.9490304709141274,1.0e29,1.0e29,1.0e29,1.0e29
0.949584487534626,1.0e29,1.0e29,1.0e29,1.0e29
0.9501385041551247,1.0e29,1.0e29,1.0e29,1.0e29
0.9506925207756233,1.0e29,1.0e29,1.0e29,1.0e29
0.9512465373961219,1.0e29,1.0e29,1.0e29,1.0e29
0.9518005540166204,1.0e29,1.0e29,1.0e29,1.0e29
0.9523545706371191,1.0e29,1.0e29,1.0e29,1.0e29
0.9529085872576177,1.0e29,1.0e29,1.0e29,1.0e29
0.9534626038781163,1.0e29,1.0e29,1.0e29,1.0e29
0.9540166204986149,1.0e29,1.0e29,1.0e29,1.0e29
0.9545706371191136,1.0e29,1.0e29,1.0e29,1.0e29
0.9551246537396122,1.0e29,1.0e29,1.0e29,1.0e29
0.9556786703601108,1.0e29,1.0e29,1.0e29,1.0e29
0.9562326869806094,1.0e29,1.0e29,1.0e29,1.0e29
0.9567867036011081,1.0e29,1.0e29,1.0e29,1.0e29
0.9573407202216067,1.0e29,1.0e29,1.0e29,1.0e29
0.9578947368421052,1.0e29,1.0e29,1.0e29,1.0e29
0.9584487534626038,1.0e29,1.0e29,1.0e29,1.0e29
0.9590027700831025,1.0e29,1.0e29,1.0e29,1.0e29
0.9595567867036011,1.0e29,1.0e29,1.0e29,1.0e29
0.9601108033240997,1.0e29,1.0e29,1.0e29,1.0e29
0.9606648199445983,1.0e29,1.0e29,1.0e29,1.0e29
0.961218836565097,1.0e29,1.0e29,1.0e29,1.0e29
0.9617728531855956,1.0e29,1.0e29,1.0e29,1.0e29
0.9623268698060942,1.0e29,1.0e29,1.0e29,1.0e29
0.9628808864265928,1.0e29,1.0e29,1.0e29,1.0e29
0.9634349030470915,1.0e29,1.0e29,1.0e29,1.0e29
0.96398891966759,1.0e29,1.0e29,1.0e29,1.0e29
0.9645429362880886,1.0e29,1.0e29,1.0e29,1.0e29
0.9650969529085872,1.0e29,1.0e29,1.0e29,1.0e29
0.9656509695290859,1.0e29,1.0e29,1.0e29,1.0e29
0.9662049861495845,1.0e29,1.0e29,1.0e29,1.0e29
0.9667590027700831,1.0e29,1.0e29,1.0e29,1.0e29
0.9673130193905817,1.0e29,1.0e29,1.0e29,1.0e29
0.9678670360110804,1.0e29,1.0e29,1.0e29,1.0e29
0.968421052631579,1.0e29,1.0e29,1.0e29,1.0e29
0.9689750692520775,1.0e29,1.0e29,1.0e29,1.0e29
0.9695290858725761,1.0e29,1.0e29,1.0e29,1.0e29
0.9700831024930748,1.0e29,1.0e29,1.0e29,1.0e29
0.9706371191135734,1.0e29,1.0e29,1.0e29,1.0e29
0.971191135734072,1.0e29,1.0e29,1.0e29,1.0e29
0.9717451523545706,1.0e29,1.0e29,1.0e29,1.0e29
0.9722991689750693,1.0e29,1.0e29,1.0e29,1.0e29
0.9728531855955679,1.0e29,1.0e29,1.0e29,1.0e29
0.9734072022160665,1.0e29,1.0e29,1.0e29,1.0e29
0.9739612188365651,1.0e29,1.0e29,1.0e29,1.0e29
0.9745152354570638,1.0e29,1.0e29,1.0e29,1.0e29
0.9750692520775623,1.0e29,1.0e29,1.0e29,1.0e29
0.9756232686980609,1.0e29,1.0e29,1.0e29,1.0e29
0.9761772853185595,1.0e29,1.0e29,1.0e29,1.0e29
0.9767313019390582,1.0e29,1.0e29,1.0e29,1.0e29
0.9772853185595568,1.0e29,1.0e29,1.0e29,1.0e29
0.9778393351800554,1.0e29,1.0e29,1.0e29,1.0e29
0.978393351800554,1.0e29,1.0e29,1.0e29,1.0e29
0.9789473684210527,1.0e29,1.0e29,1.0e29,1.0e29
0.9795013850415513,1.0e29,1.0e29,1.0e29,1.0e29
0.9800554016620499,1.0e29,1.0e29,1.0e29,1.0e29
0.9806094182825484,1.0e29,1.0e29,1.0e29,1.0e29
0.9811634349030471,1.0e29,1.0e29,1.0e29,1.0e29
0.9817174515235457,1.0e29,1.0e29,1.0e29,1.0e29
0.9822714681440443,1.0e29,1.0e29,1.0e29,1.0e29
0.9828254847645429,1.0e29,1.0e29,1.0e29,1.0e29
0.9833795013850416,1.0e29,1.0e29,1.0e29,1.0e29
0.9839335180055402,1.0e29,1.0e29,1.0e29,1.0e29
0.9844875346260388,1.0e29,1.0e29,1.0e29,1.0e29
0.9850415512465374,1.0e29,1.0e29,1.0e29,1.0e29
0.9855955678670361,1.0e29,1.0e29,1.0e29,1.0e29
0.9861495844875346,1.0e29,1.0e29,1.0e29,1.0e29
0.9867036011080332,1.0e29,1.0e29,1.0e29,1.0e29
0.9872576177285318,1.0e29,1.0e29,1.0e29,1.0e29
0.9878116343490305,1.0e29,1.0e29,1.0e29,1.0e29
0.9883656509695291,1.0e29,1.0e29,1.0e29,1.0e29
0.9889196675900277,1.0e29,1.0e29,1.0e29,1.0e29
0.9894736842105263,1.0e29,1.0e29,1.0e29,1.0e29
0.990027700831025,1.0e29,1.0e29,1.0e29,1.0e29
0.9905817174515236,1.0e29,1.0e29,1.0e29,1.0e29
0.9911357340720222,1.0e29,1.0e29,1.0e29,1.0e29
0.9916897506925207,1.0e29,1.0e29,1.0e29,1.0e29
0.9922437673130194,1.0e29,1.0e29,1.0e29,1.0e29
0.992797783933518,1.0e29,1.0e29,1.0e29,1.0e29
0.9933518005540166,1.0e29,1.0e29,1.0e29,1.0e29
0.9939058171745152,1.0e29,1.0e29,1.0e29,1.0e29
0.9944598337950139,1.0e29,1.0e29,1.0e29,1.0e29
0.9950138504155125,1.0e29,1.0e29,1.0e29,1.0e29
0.9955678670360111,1.0e29,1.0e29,1.0e29,1.0e29
0.9961218836565097,1.0e29,1.0e29,1.0e29,1.0e29
0.9966759002770084,1.0e29,1.0e29,1.0e29,1.0e29
0.997229916897507,1.0e29,1.0e29,1.0e29,1.0e29
0.9977839335180055,1.0e29,1.0e29,1.0e29,1.0e29
0.9983379501385041,1.0e29,1.0e29,1.0e29,1.0e29
0.9988919667590028,1.0e29,1.0e29,1.0e29,1.0e29
0.9994459833795014,1.0e29,1.0e29,1.0e29,1.0e29
1.0,1.0e29,1.0e29,1.0e33,1.0e33


==> data/eigen_graph_misc_08/eigenvectors_absolute_error.csv <==
matrix\type,Float8_4,Float8_5,LinearTakum8,Posit8
dimacs/C125-9,-Inf,-Inf,-Inf,4.73821038713518816796097159802089279e+00
dimacs/C250-9,-Inf,-Inf,-Inf,-Inf
dimacs/C500-9,-Inf,-Inf,-Inf,-Inf
dimacs/DSJC500-5,-Inf,-Inf,-Inf,-Inf
dimacs/MANN-a27,-Inf,-Inf,-Inf,-Inf
dimacs/MANN-a9,-Inf,-Inf,-Inf,-Inf
dimacs/brock200-1,-Inf,-Inf,-Inf,-Inf
dimacs/brock200-2,-Inf,-Inf,-Inf,5.63961990190294283070272204297438891e+00
dimacs/brock200-3,-Inf,-Inf,-Inf,-Inf
dimacs/brock200-4,-Inf,-Inf,-Inf,-Inf
dimacs/brock400-1,-Inf,-Inf,-Inf,-Inf
dimacs/brock400-2,-Inf,-Inf,-Inf,-Inf
dimacs/brock400-3,-Inf,-Inf,-Inf,-Inf
dimacs/brock400-4,-Inf,-Inf,-Inf,5.87801575501859175495597762963157744e+00
dimacs/brock800-1,-Inf,-Inf,-Inf,-Inf
dimacs/brock800-2,-Inf,-Inf,-Inf,-Inf
dimacs/brock800-3,-Inf,-Inf,-Inf,-Inf
dimacs/brock800-4,-Inf,-Inf,-Inf,-Inf
dimacs/c-fat200-1,-Inf,-Inf,5.61578426252913815564370773881801757e+00,-Inf
dimacs/c-fat200-2,-Inf,-Inf,-Inf,4.65756259979433417539260824032219732e+00
dimacs/c-fat200-5,-Inf,-Inf,-Inf,-Inf
dimacs/c-fat500-1,-Inf,-Inf,-Inf,5.29381854365110749302480362157847537e+00
dimacs/c-fat500-10,-Inf,-Inf,-Inf,-Inf
dimacs/c-fat500-2,-Inf,-Inf,9.69084065125093109296689608727139732e+03,-Inf
dimacs/c-fat500-5,-Inf,-Inf,-Inf,-Inf
dimacs/gen200-p0-9-44,-Inf,-Inf,-Inf,-Inf
dimacs/gen200-p0-9-55,-Inf,-Inf,-Inf,4.54439886004151838420440477698717264e+00
dimacs/gen400-p0-9-55,-Inf,-Inf,-Inf,-Inf
dimacs/gen400-p0-9-65,-Inf,-Inf,-Inf,-Inf
dimacs/gen400-p0-9-75,-Inf,-Inf,-Inf,-Inf
dimacs/hamming6-2,-Inf,-Inf,1.94371046372755231289749687760282725e+01,5.04691387501883573312197785995307297e+00
dimacs/hamming6-4,-Inf,-Inf,-Inf,4.43076049761220026336948007433689369e+00
dimacs/hamming8-2,-Inf,-Inf,-Inf,-Inf
dimacs/hamming8-4,-Inf,-Inf,-Inf,5.75141755742490869118946549166792746e+00
dimacs/johnson16-2-4,-Inf,-Inf,3.12516502056354230513577178652406244e+03,-Inf
dimacs/johnson32-2-4,-Inf,-Inf,-Inf,-Inf
dimacs/johnson8-2-4,-Inf,-Inf,-Inf,-Inf
dimacs/johnson8-4-4,-Inf,-Inf,-Inf,4.78963259793079866701309810512773849e+00
dimacs/keller4,-Inf,-Inf,-Inf,4.82977840106044023644148537229344699e+00
dimacs/keller5,-Inf,-Inf,-Inf,-Inf
dimacs/p-hat1000-1,-Inf,-Inf,-Inf,-Inf
dimacs/p-hat300-3,-Inf,-Inf,-Inf,5.18679137947387831698436469324605047e+00
dimacs/p-hat500-1,-Inf,-Inf,-Inf,-Inf
dimacs/p-hat500-2,-Inf,-Inf,-Inf,-Inf
dimacs/p-hat500-3,-Inf,-Inf,-Inf,-Inf
dimacs/p-hat700-1,-Inf,-Inf,-Inf,-Inf
dimacs/p-hat700-2,-Inf,-Inf,-Inf,-Inf
dimacs/p-hat700-3,-Inf,-Inf,-Inf,-Inf
dimacs/san200-0-7-1,-Inf,-Inf,-Inf,5.14175539431608801472005102970225091e+00
dimacs/san200-0-7-2,-Inf,-Inf,-Inf,-Inf
dimacs/san200-0-9-1,-Inf,-Inf,-Inf,5.09094040741360395167631071871997100e+00
dimacs/san200-0-9-2,-Inf,-Inf,-Inf,4.86378170663199591217863816294899119e+00
dimacs/san200-0-9-3,-Inf,-Inf,-Inf,-Inf
dimacs/san400-0-5-1,-Inf,-Inf,-Inf,-Inf
dimacs/san400-0-7-1,-Inf,-Inf,-Inf,-Inf
dimacs/san400-0-7-2,-Inf,-Inf,-Inf,-Inf
dimacs/san400-0-7-3,-Inf,-Inf,-Inf,-Inf
dimacs/san400-0-9-1,-Inf,-Inf,-Inf,5.75170887952295793767613748232359002e+00
dimacs/sanr200-0-7,-Inf,-Inf,-Inf,-Inf
dimacs/sanr200-0-9,-Inf,-Inf,-Inf,4.74350529157297712771929161395011377e+00
dimacs/sanr400-0-5,-Inf,-Inf,-Inf,-Inf
dimacs/sanr400-0-7,-Inf,-Inf,-Inf,-Inf
dimacs10/bio-celegansneural,-Inf,-Inf,6.40871802969026787418856149648782194e+00,4.81435536916114823847200372625373774e+00
dimacs10/chesapeake,-Inf,-Inf,-Inf,-Inf
dimacs10/cs4,-Inf,-Inf,-Inf,-Inf
dimacs10/cti,-Inf,-Inf,-Inf,-Inf
dimacs10/delaunay_n10,-Inf,-Inf,-Inf,-Inf
dimacs10/delaunay_n11,-Inf,-Inf,-Inf,-Inf
dimacs10/delaunay_n12,-Inf,-Inf,-Inf,-Inf
dimacs10/delaunay_n13,-Inf,-Inf,-Inf,-Inf
dimacs10/delaunay_n14,-Inf,-Inf,-Inf,-Inf
dimacs10/delaunay_n15,-Inf,-Inf,-Inf,-Inf
dimacs10/fe-4elt2,-Inf,-Inf,-Inf,-Inf
dimacs10/fe-body,-Inf,-Inf,-Inf,-Inf
dimacs10/fe-sphere,-Inf,-Inf,-Inf,-Inf
dimacs10/polblogs,-Inf,-Inf,6.11659693563784358393339399366405567e+00,-Inf
dimacs10/rgg_n_2_15_s0,-Inf,-Inf,-Inf,-Inf
dimacs10/t60k,-Inf,-Inf,-Inf,-Inf
dimacs10/wing_nodal,-Inf,-Inf,-Inf,-Inf
labeled/AIDS,-Inf,-Inf,-Inf,-Inf
labeled/BA-1_10_60-L5,-Inf,-Inf,-Inf,-Inf
labeled/BZR,-Inf,-Inf,-Inf,-Inf
labeled/CL-10K-1d8-L5,-Inf,-Inf,-Inf,-Inf
labeled/COX2,-Inf,-Inf,-Inf,-Inf
labeled/DD199,-Inf,-Inf,-Inf,5.47412202001596946851055423653799782e+00
labeled/DD21,-Inf,-Inf,-Inf,-Inf
labeled/DD242,-Inf,-Inf,-Inf,-Inf
labeled/DD244,-Inf,-Inf,5.57942749571483617225409306226081777e+00,4.77034037153649171531800702103749578e+00
labeled/DD349,-Inf,-Inf,-Inf,5.34647040078954835899090728598383574e+00
labeled/DD497,-Inf,-Inf,-Inf,5.15114746275749288645471479732896243e+00
labeled/DD6,-Inf,-Inf,-Inf,-Inf
labeled/DD68,-Inf,-Inf,5.58449285945345187697208384204051279e+00,-Inf
labeled/DD687,-Inf,-Inf,-Inf,-Inf
labeled/ENZYMES,-Inf,-Inf,-Inf,-Inf
labeled/ENZYMES118,-Inf,-Inf,4.85908235647104627677486838923983063e+00,4.19630995415405999609083034983433795e+00
labeled/ENZYMES123,-Inf,-Inf,5.32030767932414953312089057326774010e+00,4.68657445379843648283218585237276362e+00
labeled/ENZYMES295,-Inf,-Inf,4.88707937184220936625447776023545797e+00,4.21040803601977054542387528012661955e+00
labeled/ENZYMES296,-Inf,-Inf,5.01569363033322332307055146879809990e+00,4.74001142655082463466986228276420551e+00
labeled/ENZYMES297,-Inf,-Inf,5.80698847864499516068078127205157481e+00,4.63513557301344409021057495984476507e+00
labeled/ENZYMES8,-Inf,-Inf,4.95662129403426189318126069299881446e+00,-Inf
labeled/Fingerprint,-Inf,-Inf,-Inf,-Inf
labeled/KKI,-Inf,-Inf,-Inf,-Inf
labeled/Letter-high,-Inf,-Inf,-Inf,-Inf
labeled/Letter-low,-Inf,-Inf,-Inf,-Inf
labeled/Letter-med,-Inf,-Inf,-Inf,-Inf
labeled/MSRC-21C,-Inf,-Inf,-Inf,-Inf
labeled/MSRC-9,-Inf,-Inf,-Inf,-Inf
labeled/OHSU,-Inf,-Inf,-Inf,-Inf
labeled/PTC-FM,-Inf,-Inf,-Inf,-Inf
labeled/PTC-FR,-Inf,-Inf,-Inf,-Inf
labeled/PTC-MM,-Inf,-Inf,-Inf,-Inf
labeled/PTC-MR,-Inf,-Inf,-Inf,-Inf
labeled/Peking-1,-Inf,-Inf,-Inf,-Inf
labeled/PubMed,-Inf,-Inf,-Inf,-Inf
labeled/SW-10000-6-0d3-L2,-Inf,-Inf,-Inf,-Inf
labeled/SW-10000-6-0d3-L5,-Inf,-Inf,-Inf,-Inf
labeled/SYNTHETIC,-Inf,-Inf,-Inf,-Inf
labeled/SYNTHETICnew,-Inf,-Inf,-Inf,-Inf
labeled/TerroristRel,-Inf,-Inf,-Inf,5.65623447113467844685555727325576351e+00
labeled/citeseer,-Inf,-Inf,-Inf,-Inf
labeled/cora,-Inf,-Inf,-Inf,-Inf
labeled/gene,-Inf,-Inf,-Inf,-Inf
labeled/hospital-detailed-list-of-contacts,-Inf,-Inf,-Inf,-Inf
labeled/internet-industry-partnerships,-Inf,-Inf,4.94779408166535395953255867323838815e+00,-Inf
labeled/reality-call,-Inf,-Inf,-Inf,-Inf
labeled/webkb-wisc,-Inf,-Inf,-Inf,4.74636516933409820415205663507780998e+00
misc/08blocks,-Inf,-Inf,4.57997097737281960004039922098837755e+00,-Inf
misc/1138_bus,-Inf,-Inf,-Inf,-Inf
misc/130bit,-Inf,-Inf,-Inf,5.62567628477308719197629228976017780e+00
misc/145bit,-Inf,-Inf,-Inf,-Inf
misc/162bit,-Inf,-Inf,-Inf,-Inf
misc/176bit,-Inf,-Inf,-Inf,-Inf
misc/192bit,-Inf,-Inf,-Inf,-Inf
misc/3elt,-Inf,-Inf,-Inf,-Inf
misc/3elt_dual,-Inf,-Inf,-Inf,-Inf
misc/494_bus,-Inf,-Inf,-Inf,-Inf
misc/662_bus,-Inf,-Inf,-Inf,-Inf
misc/685_bus,-Inf,-Inf,-Inf,-Inf
misc/Alemdar,-Inf,-Inf,-Inf,-Inf
misc/CAG_mat1916,-Inf,-Inf,-Inf,-Inf
misc/CAG_mat364,-Inf,-Inf,-Inf,5.40179404153879829409747798344597041e+00
misc/CAG_mat72,-Inf,-Inf,3.70430895999290489471720436171138291e+03,-Inf
misc/CSphd,-Inf,-Inf,-Inf,-Inf
misc/California,-Inf,-Inf,-Inf,-Inf
misc/Chebyshev1,-Inf,-Inf,-Inf,-Inf
misc/Chebyshev2,-Inf,-Inf,-Inf,-Inf
misc/Chebyshev3,-Inf,-Inf,-Inf,-Inf
misc/Chem97Zt,-Inf,-Inf,-Inf,-Inf
misc/Chem97ZtZ,-Inf,-Inf,-Inf,-Inf
misc/Cities,-Inf,-Inf,-Inf,4.23017418814542592824455060263995264e+00
misc/DK01R,-Inf,-Inf,-Inf,-Inf
misc/D_10,-Inf,-Inf,5.81132517671836867959173832541456556e+00,5.34103198433941038938843620320675121e+00
misc/D_11,-Inf,-Inf,5.60811231379872333421458692387865381e+00,4.13521401643128865069774340962200297e+00
misc/D_5,-Inf,-Inf,6.04394223831681384284830175141829489e+00,5.09076210057537858273675978835862884e+00
misc/D_6,-Inf,-Inf,-Inf,5.54893427869095345444368901304650093e+00
misc/D_7,-Inf,-Inf,-Inf,-Inf
misc/D_8,-Inf,-Inf,7.47778210607716247968898630812792023e+00,-Inf
misc/D_9,-Inf,-Inf,7.14553354829960890851517881890626906e+00,4.26565987859842578614812697603747924e+00
misc/EPA,-Inf,-Inf,-Inf,-Inf
misc/EVA,-Inf,-Inf,-Inf,-Inf
misc/EX1,-Inf,-Inf,-Inf,5.50484514396908271952125443725940928e+00
misc/EX2,-Inf,-Inf,-Inf,-Inf
misc/EX4,-Inf,-Inf,-Inf,-Inf
misc/EX5,-Inf,-Inf,-Inf,-Inf
misc/EX6,-Inf,-Inf,-Inf,-Inf
misc/Erdos02,-Inf,-Inf,-Inf,-Inf
misc/Erdos971,-Inf,-Inf,5.84394024040370083465797953693679661e+00,4.69581703517357230156500546144177354e+00
misc/Erdos972,-Inf,-Inf,-Inf,-Inf
misc/Erdos981,-Inf,-Inf,4.63277110800352697917564458712999661e+00,4.48744586537428395003981254121360829e+00
misc/Erdos982,-Inf,-Inf,-Inf,-Inf
misc/Erdos991,-Inf,-Inf,6.21388101500990487585219041524063795e+00,4.36763704470384894722765603189593736e+00
misc/Erdos992,-Inf,-Inf,-Inf,-Inf
misc/FA,-Inf,-Inf,-Inf,-Inf
misc/Franz1,-Inf,-Inf,-Inf,-Inf
misc/Franz10,-Inf,-Inf,7.83678106458397890306365684733819847e+00,-Inf
misc/Franz2,-Inf,-Inf,-Inf,-Inf
misc/Franz3,-Inf,-Inf,7.52607270809166198374517900330943242e+00,-Inf
misc/Franz4,-Inf,-Inf,-Inf,-Inf
misc/Franz5,-Inf,-Inf,-Inf,-Inf
misc/Franz6,-Inf,-Inf,-Inf,-Inf
misc/Franz7,-Inf,-Inf,9.29582552196041469059957669012377096e+00,-Inf
misc/Franz8,-Inf,-Inf,-Inf,-Inf
misc/Franz9,-Inf,-Inf,-Inf,-Inf
misc/G1,-Inf,-Inf,-Inf,-Inf
misc/G10,-Inf,-Inf,6.35194940156663099502258250557782672e+00,4.24179858176771954496763308877678600e+00
misc/G11,-Inf,-Inf,-Inf,5.18637084866821105530280093747333623e+00
misc/G12,-Inf,-Inf,5.48201295419972032080550681603779632e+00,4.84103904203109306734796345275775670e+00
misc/G13,-Inf,-Inf,5.39507153597794896081291149257648831e+00,4.86654137233729731188584256153429777e+00
misc/G14,-Inf,-Inf,-Inf,-Inf
misc/G15,-Inf,-Inf,-Inf,6.25421528445129586099845775718256403e+00
misc/G16,-Inf,-Inf,-Inf,5.70820464624900448886165938446371719e+00
misc/G17,-Inf,-Inf,-Inf,5.87647837751306943395489139606530138e+00
misc/G18,-Inf,-Inf,-Inf,4.87365366435019732711920998461992624e+00
misc/G19,-Inf,-Inf,6.92583247582101136241473916120021289e+00,5.07471255068172489383934999934428310e+00
misc/G2,-Inf,-Inf,-Inf,-Inf
misc/G20,-Inf,-Inf,-Inf,5.02930497260565815757140115556748627e+00
misc/G21,-Inf,-Inf,7.28538809107316968990097931491627914e+00,5.79264654484411341383933345917814635e+00
misc/G22,-Inf,-Inf,-Inf,-Inf
misc/G23,-Inf,-Inf,-Inf,-Inf
misc/G24,-Inf,-Inf,-Inf,-Inf
misc/G25,-Inf,-Inf,-Inf,-Inf
misc/G26,-Inf,-Inf,-Inf,-Inf
misc/G27,-Inf,-Inf,7.74391107886128975941070790155505104e+00,-Inf
misc/G28,-Inf,-Inf,-Inf,-Inf
misc/G29,-Inf,-Inf,6.93715439521905091912051134205591515e+00,5.44361955400526418064826592938903796e+00
misc/G3,-Inf,-Inf,-Inf,-Inf
misc/G30,-Inf,-Inf,7.13862632099579466374050355593238792e+00,-Inf
misc/G31,-Inf,-Inf,-Inf,-Inf
misc/G32,-Inf,-Inf,-Inf,-Inf
misc/G33,-Inf,-Inf,-Inf,-Inf
misc/G34,-Inf,-Inf,4.59290650334926752179073960302784868e+04,-Inf
misc/G35,-Inf,-Inf,-Inf,-Inf
misc/G36,-Inf,-Inf,-Inf,-Inf
misc/G37,-Inf,-Inf,-Inf,-Inf
misc/G38,-Inf,-Inf,-Inf,-Inf
misc/G39,-Inf,-Inf,-Inf,-Inf
misc/G4,-Inf,-Inf,-Inf,-Inf
misc/G40,-Inf,-Inf,-Inf,-Inf
misc/G41,-Inf,-Inf,-Inf,4.76704955457653767948814252318715433e+00
misc/G42,-Inf,-Inf,-Inf,-Inf
misc/G43,-Inf,-Inf,-Inf,-Inf
misc/G44,-Inf,-Inf,-Inf,-Inf
misc/G45,-Inf,-Inf,-Inf,5.31018009371495894034302424710804078e+00
misc/G46,-Inf,-Inf,-Inf,-Inf
misc/G47,-Inf,-Inf,-Inf,-Inf
misc/G48,-Inf,-Inf,-Inf,-Inf
misc/G49,-Inf,-Inf,-Inf,-Inf
misc/G5,-Inf,-Inf,-Inf,-Inf
misc/G50,-Inf,-Inf,-Inf,-Inf
misc/G51,-Inf,-Inf,-Inf,-Inf
misc/G52,-Inf,-Inf,-Inf,-Inf
misc/G53,-Inf,-Inf,-Inf,6.35063790082296911343045329668221264e+00
misc/G54,-Inf,-Inf,-Inf,-Inf
misc/G55,-Inf,-Inf,-Inf,-Inf
misc/G56,-Inf,-Inf,-Inf,-Inf
misc/G57,-Inf,-Inf,-Inf,-Inf
misc/G58,-Inf,-Inf,8.25543526322625234937540322241471926e+00,-Inf
misc/G59,-Inf,-Inf,-Inf,-Inf
misc/G6,-Inf,-Inf,7.10136317517204857275067177949147595e+00,4.75520481151890477121778515632595132e+00
misc/G60,-Inf,-Inf,-Inf,-Inf
misc/G61,-Inf,-Inf,8.24241892692200338443444737324471268e+00,-Inf
misc/G62,-Inf,-Inf,-Inf,-Inf
misc/G63,-Inf,-Inf,-Inf,-Inf
misc/G64,-Inf,-Inf,-Inf,-Inf
misc/G65,-Inf,-Inf,-Inf,-Inf
misc/G66,-Inf,-Inf,-Inf,-Inf
misc/G67,-Inf,-Inf,-Inf,-Inf
misc/G7,-Inf,-Inf,7.36933052441765862826993419979875280e+00,6.62712799915948185506248075601188075e+00
misc/G8,-Inf,-Inf,6.65645742957802312736369782349100862e+00,-Inf
misc/G9,-Inf,-Inf,-Inf,5.52735292961080865712677354290506029e+00
misc/GD00_a,-Inf,-Inf,6.45959767339202943231498147742871363e+00,5.38835597683646724251308582498544174e+00
misc/GD00_c,-Inf,-Inf,-Inf,5.51751448789316489963536864505727995e+00
misc/GD01_b,-Inf,-Inf,-Inf,-Inf
misc/GD01_c,-Inf,-Inf,-Inf,3.56569196083895226184204882206059830e+00
misc/GD02_a,-Inf,-Inf,-Inf,-Inf
misc/GD02_b,-Inf,-Inf,4.72010874277826777700373762068242453e+00,4.18664464542091900486916983311484952e+00
misc/GD06_Java,-Inf,-Inf,-Inf,-Inf
misc/GD06_theory,-Inf,-Inf,-Inf,3.72286072109630820837242632398262125e+00
misc/GD95_a,-Inf,-Inf,7.18414227867025608320259375986696100e+01,-Inf
misc/GD95_b,-Inf,-Inf,7.06093459755115532576602768922614538e+02,3.55942374671395727457820467731106969e+00
misc/GD95_c,-Inf,-Inf,4.45245573738236520635650488319575881e+00,3.81103856155922709944900557919457181e+00
misc/GD96_a,-Inf,-Inf,-Inf,6.07874873949078999929711533508772900e+00
misc/GD96_b,-Inf,-Inf,1.12509318330304047753061058436296755e+02,-Inf
misc/GD96_c,-Inf,-Inf,4.47094269513313497163697232066135126e+03,3.77019178619367210010913244239035573e+00
misc/GD96_d,-Inf,-Inf,5.44077433526875798040871946875802341e+00,-Inf
misc/GD97_a,-Inf,-Inf,4.71468649502655118312606732620345606e+00,-Inf
misc/GD97_b,-Inf,-Inf,4.61686310142253272870119139411736864e+00,-Inf
misc/GD97_c,-Inf,-Inf,-Inf,4.81060618693122631790757827093546998e+00
misc/GD98_a,-Inf,-Inf,1.47296993992357478883344934842965749e+05,-Inf
misc/GD98_b,-Inf,-Inf,5.23322076095718484952806772613593246e+00,4.35165463793337041612095346744444606e+00
misc/GD98_c,-Inf,-Inf,4.90832993732519840589218266358056855e+00,4.19973246827705497847620439596854144e+00
misc/GD99_b,-Inf,-Inf,-Inf,-Inf
misc/GD99_c,-Inf,-Inf,5.12513356330548135667031867859893829e+00,-Inf
misc/GL6_D_10,-Inf,-Inf,5.61912385093178650102957956854134316e+00,4.23827708152638572338965335322837090e+00
misc/GL6_D_6,-Inf,-Inf,6.17127713803867077882025240067276932e+00,4.78644301972476510155279805545854375e+00
misc/GL6_D_7,-Inf,-Inf,6.82168286024308566963259047545869649e+00,4.62285741330794439237032939200348679e+00
misc/GL6_D_8,-Inf,-Inf,6.34848911531114896812302749172705069e+00,4.55069498726305095999702914196164590e+00
misc/GL6_D_9,-Inf,-Inf,7.32127268098820092009939640310514673e+00,4.36518370730085635458128813819747139e+00
misc/GL7d10,-Inf,-Inf,4.50682511151236539193139543229666893e+00,4.19165995926855816154140616169726282e+00
misc/GL7d11,-Inf,-Inf,6.17720957634335816807166726476060838e+00,4.46930530781902690792758296713506888e+00
misc/GL7d12,-Inf,-Inf,1.11450749009628733333183163855924422e+01,-Inf
misc/GL7d25,-Inf,-Inf,6.13416006527979129009442953086742072e+00,-Inf
misc/GL7d26,-Inf,-Inf,5.94060850797349692274553705242604864e+00,4.22110848201222691583483560498814092e+00
misc/GlossGT,-Inf,-Inf,1.48456905651902219768746685100222287e+03,4.17547822940483373252683713815901530e+00
misc/Hamrle1,-Inf,-Inf,3.65997843725539827277665840598384273e+04,-Inf
misc/Hamrle2,-Inf,-Inf,-Inf,9.62241741292783053862817655056567566e+03
misc/Harvard500,-Inf,-Inf,-Inf,6.23482638322634892930164003912471110e+00
misc/IG5-10,-Inf,-Inf,-Inf,5.75304606702002127678900398702342490e+00
misc/IG5-11,-Inf,-Inf,-Inf,-Inf
misc/IG5-12,-Inf,-Inf,-Inf,-Inf
misc/IG5-13,-Inf,-Inf,-Inf,-Inf
misc/IG5-14,-Inf,-Inf,-Inf,-Inf
misc/IG5-6,-Inf,-Inf,-Inf,-Inf
misc/IG5-7,-Inf,-Inf,5.47102645245784771163494296949339702e+00,-Inf
misc/IG5-8,-Inf,-Inf,5.63693759766466451253543613741174070e+00,5.29516049206336963435003787121543409e+00
misc/IG5-9,-Inf,-Inf,-Inf,5.92859383250556575935971915222278751e+00
misc/Journals,-Inf,-Inf,-Inf,4.63905135335873319049092623104716933e+00
misc/Kaufhold,-Inf,-Inf,-Inf,-Inf
misc/Kohonen,-Inf,-Inf,-Inf,-Inf
misc/L,-Inf,-Inf,-Inf,-Inf
misc/L-9,-Inf,-Inf,-Inf,-Inf
misc/LF10,-Inf,-Inf,-Inf,-Inf
misc/LF10000,-Inf,-Inf,-Inf,-Inf
misc/LFAT5,-Inf,-Inf,3.00415779795272539843308249982395323e+00,2.84154854008507797103113821303828984e+00
misc/LFAT5000,-Inf,-Inf,-Inf,-Inf
misc/Lederberg,-Inf,-Inf,-Inf,-Inf
misc/M10PI_n,-Inf,-Inf,-Inf,-Inf
misc/M10PI_n1,-Inf,-Inf,-Inf,-Inf
misc/M20PI_n,-Inf,-Inf,-Inf,-Inf
misc/M20PI_n1,-Inf,-Inf,-Inf,-Inf
misc/M40PI_n,-Inf,-Inf,-Inf,-Inf
misc/M40PI_n1,-Inf,-Inf,-Inf,-Inf
misc/M80PI_n1,-Inf,-Inf,-Inf,-Inf
misc/Maragal_1,-Inf,-Inf,-Inf,-Inf
misc/Maragal_2,-Inf,-Inf,1.35309717931296957928523899289231452e+02,2.78422467917453001597179968350429293e+00
misc/Maragal_3,-Inf,-Inf,2.13829005407927660692091622767518313e+01,4.04915041528833107824125552296770470e+00
misc/Maragal_4,-Inf,-Inf,6.22568409260261824550504617431960730e+00,3.75360716150089205532332589273990535e+00
misc/Muu,-Inf,-Inf,-Inf,-Inf
misc/NotreDame_yeast,-Inf,-Inf,-Inf,-Inf
misc/ODLIS,-Inf,-Inf,-Inf,-Inf
misc/Oregon-1,-Inf,-Inf,7.57955111101070327985278349309289534e+00,-Inf
misc/Oregon-2,-Inf,-Inf,-Inf,-Inf
misc/PGPgiantcompo,-Inf,-Inf,-Inf,-Inf
misc/Pd,-Inf,-Inf,-Inf,-Inf
misc/Pd_rhs,-Inf,-Inf,-Inf,-Inf
misc/QRpivot,-Inf,-Inf,-Inf,4.07139315036737760509426531820862874e+00
misc/Ragusa16,-Inf,-Inf,-Inf,-Inf
misc/Ragusa18,-Inf,-Inf,-Inf,-Inf
misc/Roget,-Inf,-Inf,-Inf,6.09813646731508649612593538379057553e+00
misc/S10PI_n,-Inf,-Inf,-Inf,5.42074273442020685046152298713705931e+00
misc/S10PI_n1,-Inf,-Inf,-Inf,-Inf
misc/S20PI_n,-Inf,-Inf,-Inf,-Inf
misc/S20PI_n1,-Inf,-Inf,-Inf,-Inf
misc/S40PI_n,-Inf,-Inf,-Inf,-Inf
misc/S40PI_n1,-Inf,-Inf,-Inf,-Inf
misc/S80PI_n,-Inf,-Inf,-Inf,-Inf
misc/S80PI_n1,-Inf,-Inf,-Inf,-Inf
misc/Sandi_authors,-Inf,-Inf,4.35400954337034955148682232047507984e+00,4.18512346720468680406679186399782803e+00
misc/Sandi_sandi,-Inf,-Inf,4.97633792235417238865059786900934913e+00,5.03862261584892955425344386829219969e+00
misc/SciMet,-Inf,-Inf,-Inf,-Inf
misc/Si2,-Inf,-Inf,-Inf,-Inf
misc/SiH4,-Inf,-Inf,-Inf,-Inf
misc/Sieber,-Inf,-Inf,-Inf,-Inf
misc/SmaGri,-Inf,-Inf,-Inf,-Inf
misc/SmallW,-Inf,-Inf,-Inf,4.91997101078289635904788692796900297e+00
misc/TF10,-Inf,-Inf,-Inf,-Inf
misc/TF11,-Inf,-Inf,5.76055115241742333754780069926391285e+00,4.50713389023769798396224353133467728e+00
misc/TF12,-Inf,-Inf,-Inf,-Inf
misc/TF13,-Inf,-Inf,-Inf,-Inf
misc/TF14,-Inf,-Inf,-Inf,-Inf
misc/TF15,-Inf,-Inf,-Inf,-Inf
misc/TS,-Inf,-Inf,-Inf,1.73998735052527347693990301616223840e+04
misc/TSOPF_FS_b9_c1,-Inf,-Inf,-Inf,3.83533779577217373712833365597219545e+00
misc/TSOPF_FS_b9_c6,-Inf,-Inf,1.16278738383888052249674000343918548e+03,1.50635710975491976796389045919126217e+04
misc/TSOPF_RS_b9_c6,-Inf,-Inf,-Inf,-Inf
misc/Trec10,-Inf,-Inf,-Inf,-Inf
misc/Trec11,-Inf,-Inf,-Inf,-Inf
misc/Trec12,-Inf,-Inf,-Inf,-Inf
misc/Trec6,-Inf,-Inf,3.55593440444231694089708871464636402e+00,3.00787896624713824306684826713054553e+00
misc/Trec7,-Inf,-Inf,-Inf,-Inf
misc/Trec8,-Inf,-Inf,5.57364454209160625747879112416630430e+03,-Inf
misc/Trec9,-Inf,-Inf,-Inf,-Inf
misc/Trefethen_150,-Inf,-Inf,-Inf,2.84733719705331486862253732395770351e+00
misc/Trefethen_20,-Inf,-Inf,-Inf,-Inf
misc/Trefethen_200,-Inf,-Inf,4.85690481187762843659575412937515708e+00,2.32544252498484725574372741138328344e+00
misc/Trefethen_2000,-Inf,-Inf,4.10149697533504094095030246855697476e+00,3.12015770612010039819948561293942014e+00
misc/Trefethen_200b,-Inf,-Inf,6.39168012694564145300581751566798054e+00,2.76091824809066750337946804913639930e+00
misc/Trefethen_20b,-Inf,-Inf,-Inf,-Inf
misc/Trefethen_300,-Inf,-Inf,-Inf,3.31815566997197438226484679882503012e+00
misc/Trefethen_500,-Inf,-Inf,-Inf,3.17081778794521902912383676313888292e+00
misc/Trefethen_700,-Inf,-Inf,-Inf,3.24988292063206439600929956759861416e+00
misc/USAir97,-Inf,-Inf,-Inf,4.91706591442934375909937230702513846e+00
misc/USpowerGrid,-Inf,-Inf,-Inf,-Inf
misc/aa01,-Inf,-Inf,1.02877453596125046174542342685833627e+01,-Inf
misc/aa03,-Inf,-Inf,-Inf,-Inf
misc/aa3,-Inf,-Inf,-Inf,-Inf
misc/aa4,-Inf,-Inf,-Inf,-Inf
misc/aa5,-Inf,-Inf,-Inf,-Inf
misc/aa6,-Inf,-Inf,-Inf,-Inf
misc/abb313,-Inf,-Inf,-Inf,-Inf
misc/abtaha1,-Inf,-Inf,-Inf,-Inf
misc/abtaha2,-Inf,-Inf,-Inf,-Inf
misc/add20,-Inf,-Inf,-Inf,-Inf
misc/add32,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_01,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_02,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_03,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_04,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_05,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_06,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_07,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_08,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_09,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_10,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_11,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_12,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_13,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_14,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_15,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_16,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_17,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_18,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_19,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_20,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_21,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_22,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_23,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_24,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_25,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_26,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_27,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_28,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_29,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_30,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_31,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_32,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_33,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_34,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_35,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_36,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_37,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_38,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_39,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_40,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_41,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_42,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_43,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_44,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_45,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_46,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_47,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_48,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_49,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_50,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_51,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_52,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_53,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_54,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_55,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_56,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_57,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_58,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_59,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_60,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_61,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_62,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_63,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_64,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_65,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_66,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_67,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_68,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_69,-Inf,-Inf,-Inf,-Inf
misc/adder_trans_01,-Inf,-Inf,-Inf,-Inf
misc/adder_trans_02,-Inf,-Inf,-Inf,-Inf
misc/adjnoun,-Inf,-Inf,5.96461196942192965366682125963777153e+00,-Inf
misc/adjnoun_adjacency,-Inf,-Inf,4.64842531811564320557849536791277106e+00,4.55768462088087683462042143158279986e+00
misc/advogato,-Inf,-Inf,-Inf,-Inf
misc/aft01,-Inf,-Inf,-Inf,-Inf
misc/air02,-Inf,-Inf,-Inf,-Inf
misc/air03,-Inf,-Inf,1.27744483063448551504392914639384759e+01,-Inf
misc/air04,-Inf,-Inf,1.02877453596125046174542342685833627e+01,-Inf
misc/air05,-Inf,-Inf,-Inf,-Inf
misc/air06,-Inf,-Inf,-Inf,-Inf
misc/aircraft,-Inf,-Inf,-Inf,-Inf
misc/airfoil1,-Inf,-Inf,-Inf,-Inf
misc/airfoil1_dual,-Inf,-Inf,-Inf,-Inf
misc/arc130,-Inf,-Inf,5.65880871675529407804618243757524619e+00,-Inf
misc/arenas-jazz,-Inf,-Inf,-Inf,4.22572470585883808221421674345209982e+00
misc/arenas-meta,-Inf,-Inf,5.26509845763899223321430316368106489e+00,5.22700330938693611125218237590046586e+00
misc/arenas-pgp,-Inf,-Inf,-Inf,-Inf
misc/as-22july06,-Inf,-Inf,-Inf,-Inf
misc/as-735,-Inf,-Inf,-Inf,-Inf
misc/as-caida,-Inf,-Inf,-Inf,-Inf
misc/as-caida20071105,-Inf,-Inf,-Inf,-Inf
misc/as20000102,-Inf,-Inf,-Inf,-Inf
misc/ash219,-Inf,-Inf,5.66634380653242038644168066515101509e+00,4.57393204839780733174873544521256405e+00
misc/ash292,-Inf,-Inf,-Inf,5.59716782118761815669228600139417419e+00
misc/ash331,-Inf,-Inf,-Inf,4.98543493492078003980185719717888848e+00
misc/ash608,-Inf,-Inf,-Inf,5.55247720782879123349387598350145841e+00
misc/ash85,-Inf,-Inf,6.75072421140731001308075424006893366e+00,5.85536085502008737966677402680503687e+00
misc/ash958,-Inf,-Inf,-Inf,-Inf
misc/astro-ph,-Inf,-Inf,-Inf,-Inf
misc/aug2d,-Inf,-Inf,1.91125487543475655187425077793039647e+01,-Inf
misc/aug2dc,-Inf,-Inf,2.24799599772500858271613849265292172e+01,-Inf
misc/aug3d,-Inf,-Inf,1.65377160779224966483540114937382131e+01,-Inf
misc/aug3dcqp,-Inf,-Inf,-Inf,-Inf
misc/b2_ss,-Inf,-Inf,-Inf,-Inf
misc/b_dyn,-Inf,-Inf,-Inf,-Inf
misc/barth,-Inf,-Inf,-Inf,-Inf
misc/barth4,-Inf,-Inf,-Inf,-Inf
misc/barth5,-Inf,-Inf,-Inf,-Inf
misc/baxter,-Inf,-Inf,4.82320880965519084483801965883340918e+00,-Inf
misc/bayer02,-Inf,-Inf,5.83394955657940823895561909869483549e+00,3.45325931803089053712874303493151372e+00
misc/bayer03,-Inf,-Inf,-Inf,1.04474288787969192607558140065878280e+04
misc/bayer05,-Inf,-Inf,-Inf,-Inf
misc/bayer06,-Inf,-Inf,-Inf,2.42635860650404226810481917811825548e+09
misc/bayer07,-Inf,-Inf,9.54310259641405331912822950015394244e+02,8.78880452492473965045790525324625716e+03
misc/bayer08,-Inf,-Inf,-Inf,7.71240800238009704714945853591885972e+03
misc/bayer09,-Inf,-Inf,-Inf,-Inf
misc/bcspwr01,-Inf,-Inf,4.43798639676094242040200792613988535e+00,-Inf
misc/bcspwr02,-Inf,-Inf,-Inf,-Inf
misc/bcspwr03,-Inf,-Inf,4.81861292637046644648535793800447646e+00,4.21908008825112009482622047176229606e+00
misc/bcspwr04,-Inf,-Inf,6.65722056669520366344308085492489265e+00,-Inf
misc/bcspwr05,-Inf,-Inf,5.83013634451396208004631289825093789e+00,5.11525408080591220742381226170273598e+00
misc/bcspwr06,-Inf,-Inf,-Inf,-Inf
misc/bcspwr07,-Inf,-Inf,-Inf,-Inf
misc/bcspwr08,-Inf,-Inf,-Inf,-Inf
misc/bcspwr09,-Inf,-Inf,-Inf,-Inf
misc/bcspwr10,-Inf,-Inf,-Inf,-Inf
misc/bcsstk01,-Inf,-Inf,4.87183073905802631903917498995046490e+00,3.78254043076719418393776880116733923e+00
misc/bcsstk02,-Inf,-Inf,-Inf,1.10657917833547453362093038348561122e+04
misc/bcsstk03,-Inf,-Inf,-Inf,-Inf
misc/bcsstk04,-Inf,-Inf,-Inf,-Inf
misc/bcsstk05,-Inf,-Inf,-Inf,-Inf
misc/bcsstk06,-Inf,-Inf,-Inf,-Inf
misc/bcsstk07,-Inf,-Inf,-Inf,-Inf
misc/bcsstk08,-Inf,-Inf,-Inf,-Inf
misc/bcsstk09,-Inf,-Inf,-Inf,-Inf
misc/bcsstk10,-Inf,-Inf,-Inf,-Inf
misc/bcsstk11,-Inf,-Inf,-Inf,-Inf
misc/bcsstk12,-Inf,-Inf,-Inf,-Inf
misc/bcsstk13,-Inf,-Inf,-Inf,-Inf
misc/bcsstk14,-Inf,-Inf,-Inf,-Inf
misc/bcsstk15,-Inf,-Inf,-Inf,-Inf
misc/bcsstk19,-Inf,-Inf,-Inf,-Inf
misc/bcsstk20,-Inf,-Inf,-Inf,-Inf
misc/bcsstk21,-Inf,-Inf,-Inf,-Inf
misc/bcsstk22,-Inf,-Inf,-Inf,-Inf
misc/bcsstk23,-Inf,-Inf,-Inf,-Inf
misc/bcsstk26,-Inf,-Inf,-Inf,-Inf
misc/bcsstk27,-Inf,-Inf,-Inf,-Inf
misc/bcsstk34,-Inf,-Inf,-Inf,-Inf
misc/bcsstm01,-Inf,-Inf,-Inf,4.17218926974639444159849889302479999e+00
misc/bcsstm02,-Inf,-Inf,-Inf,3.16215049198311134131099643121547119e+00
misc/bcsstm03,-Inf,-Inf,-Inf,-Inf
misc/bcsstm04,-Inf,-Inf,4.32271796603601705623629966981500521e+01,4.52157406126741779999353715271161707e+00
misc/bcsstm05,-Inf,-Inf,1.13651187429734705178962461556046721e+02,-Inf
misc/bcsstm06,-Inf,-Inf,9.01960513189076292576049012441511067e+01,-Inf
misc/bcsstm07,-Inf,-Inf,-Inf,-Inf
misc/bcsstm08,-Inf,-Inf,1.05583518415242852096675264755351607e+02,-Inf
misc/bcsstm09,-Inf,-Inf,4.27854885894267097580131751004082551e+02,3.00111263645731900717050041957870239e+00
misc/bcsstm10,-Inf,-Inf,-Inf,-Inf
misc/bcsstm11,-Inf,-Inf,2.14589344470522068345819416900731299e+02,-Inf
misc/bcsstm12,-Inf,-Inf,-Inf,-Inf
misc/bcsstm13,-Inf,-Inf,-Inf,-Inf
misc/bcsstm19,-Inf,-Inf,1.58188364436393308598549563495902269e+02,3.17421560493815573070770003809687377e+00
misc/bcsstm20,-Inf,-Inf,1.25310637838863813834464710547526921e+02,-Inf
misc/bcsstm21,-Inf,-Inf,3.66753860429312394825798530134911856e+02,-Inf
misc/bcsstm22,-Inf,-Inf,8.51907753854709304196746785012817936e+01,3.23004772475879396216172805150564950e+00
misc/bcsstm23,-Inf,-Inf,3.01226005579053009959921545917812710e+02,3.13131248190103545791745637493951494e+00
misc/bcsstm24,-Inf,-Inf,3.21646737275873112336374072348648214e+02,-Inf
misc/bcsstm25,-Inf,-Inf,2.84598338530936403266774182641259286e+02,-Inf
misc/bcsstm26,-Inf,-Inf,2.29683981518933575521810599774233725e+02,-Inf
misc/bcsstm27,-Inf,-Inf,-Inf,-Inf
misc/bcsstm34,-Inf,-Inf,6.20681175572547695165265343227281573e+03,3.89232806366820676645114301851778279e+00
misc/bcsstm35,-Inf,-Inf,-Inf,-Inf
misc/bcsstm37,-Inf,-Inf,-Inf,-Inf
misc/bcsstm38,-Inf,-Inf,-Inf,-Inf
misc/bcsstm39,-Inf,-Inf,1.45931392592477874416071164185006819e+03,-Inf
misc/beacxc,-Inf,-Inf,-Inf,5.22061880626429151034271199741608143e+00
misc/beaflw,-Inf,-Inf,-Inf,5.40881220652557782876199669766132241e+00
misc/beause,-Inf,-Inf,-Inf,5.13561716626409154242611154888755503e+00
misc/bfly,-Inf,-Inf,9.62035740344531932255477045673433589e+00,-Inf
misc/bfwa398,-Inf,-Inf,-Inf,-Inf
misc/bfwa62,-Inf,-Inf,4.38560449250873514154010133241635649e+00,4.69062359532471888836786640731147672e+00
misc/bfwa782,-Inf,-Inf,-Inf,-Inf
misc/bfwb398,-Inf,-Inf,3.94618254076156329973049726717498503e+07,1.45812972344687889780772947779592130e+04
misc/bfwb62,-Inf,-Inf,-Inf,1.28495186070943881427508170504545978e+04
misc/bfwb782,-Inf,-Inf,-Inf,2.39999674575729001051820826052641884e+04
misc/bibd_11_5,-Inf,-Inf,-Inf,-Inf
misc/bibd_12_4,-Inf,-Inf,-Inf,-Inf
misc/bibd_12_5,-Inf,-Inf,-Inf,-Inf
misc/bibd_13_6,-Inf,-Inf,-Inf,-Inf
misc/bibd_14_7,-Inf,-Inf,-Inf,-Inf
misc/bibd_15_3,-Inf,-Inf,-Inf,4.88699743761381558035159853160201398e+00
misc/bibd_15_7,-Inf,-Inf,-Inf,-Inf
misc/bibd_17_3,-Inf,-Inf,-Inf,-Inf
misc/bibd_17_4,-Inf,-Inf,-Inf,-Inf
misc/bibd_17_4b,-Inf,-Inf,-Inf,-Inf
misc/bibd_49_3,-Inf,-Inf,-Inf,-Inf
misc/bibd_81_2,-Inf,-Inf,4.09392463750106275063866818654325709e+00,4.11396349537941813798572817539231606e+00
misc/bibd_9_3,-Inf,-Inf,5.13597665843675653790169418799949567e+00,4.40294834216258351491793125564076183e+00
misc/bibd_9_5,-Inf,-Inf,-Inf,4.24873604020258098896824937248419736e+00
misc/big,-Inf,-Inf,3.03752844275257279299801978670313054e+01,4.46165006276780642889742167862161418e+00
misc/big_dual,-Inf,-Inf,-Inf,-Inf
misc/bio-MUTAG-g1,-Inf,-Inf,-Inf,7.01979603394275287515500198718363482e+00
misc/bio-MUTAG_g1,-Inf,-Inf,-Inf,7.01979603394275287515500198718363482e+00
misc/biplane-9,-Inf,-Inf,-Inf,-Inf
misc/bips07_1693,-Inf,-Inf,2.72208841576814528315465633661679673e+01,-Inf
misc/bips98_1142,-Inf,-Inf,4.46767435719039225145720348034212208e+00,1.77490886092494244422508653414636548e+04
misc/bips98_1450,-Inf,-Inf,-Inf,-Inf
misc/bips98_606,-Inf,-Inf,-Inf,6.36781953264231670274094381472119929e+06
misc/blckhole,-Inf,-Inf,-Inf,-Inf
misc/bloweya,-Inf,-Inf,-Inf,-Inf
misc/bloweybl,-Inf,-Inf,1.34934377438154149138406255819404196e+01,-Inf
misc/bloweybq,-Inf,-Inf,-Inf,-Inf
misc/bp_0,-Inf,-Inf,4.98621164196108664302466140525493227e+00,3.66688106227406645162852598955916596e+00
misc/bp_1000,-Inf,-Inf,4.96229136170123450397918957858813498e+03,3.63394777519268820348590200304474039e+00
misc/bp_1200,-Inf,-Inf,6.34973558792355784075547100814495883e+00,3.17640725774415723420397509842154652e+00
misc/bp_1400,-Inf,-Inf,1.33839508887918729101973738419204921e+01,3.62152344950793317774544859630213714e+00
misc/bp_1600,-Inf,-Inf,9.05999907635940399289070926270386851e+00,3.49331523949109783466183707802380924e+00
misc/bp_200,-Inf,-Inf,-Inf,3.00101055505769808124660861700499779e+00
misc/bp_400,-Inf,-Inf,3.43276276241608767412040528036860523e+01,2.58648008874739739932260370030821081e+00
misc/bp_600,-Inf,-Inf,4.22223945481962174999634147172377971e+02,3.68155258659496841418497503770195527e+00
misc/bp_800,-Inf,-Inf,-Inf,4.07189311680362580283464388664758748e+00
misc/brainpc2,-Inf,-Inf,-Inf,-Inf
misc/bratu3d,-Inf,-Inf,1.77376001941772471704235727051076164e+01,-Inf
misc/bwm200,-Inf,-Inf,1.07923921112991429055816085322712560e+03,5.91367510100252546254965107208815430e+00
misc/bwm2000,-Inf,-Inf,-Inf,-Inf
misc/c-18,-Inf,-Inf,-Inf,-Inf
misc/c-19,-Inf,-Inf,1.29424544599260262463958606887880882e+02,-Inf
misc/c-20,-Inf,-Inf,-Inf,3.56128851134700524912919187512927381e+00
misc/c-21,-Inf,-Inf,4.02109711668331763671128410046988316e+03,-Inf
misc/c-22,-Inf,-Inf,7.02230117983393679370149577046645348e+03,-Inf
misc/c-23,-Inf,-Inf,6.03849401800686142847587291302689092e+00,4.21767233185825025273397457591864512e+00
misc/c-24,-Inf,-Inf,-Inf,3.68092823484926179632591240381658708e+00
misc/c-25,-Inf,-Inf,-Inf,3.60031669461159723003716963002445083e+00
misc/c-26,-Inf,-Inf,9.09005097586802005026483213363481287e+00,3.69818280269470998727498967074707285e+00
misc/c-27,-Inf,-Inf,-Inf,3.67903129539445637269520081515035865e+00
misc/c-28,-Inf,-Inf,-Inf,3.51774703488342535812196409599608167e+00
misc/c-29,-Inf,-Inf,1.90971634917715521462752005382779457e+01,-Inf
misc/c-30,-Inf,-Inf,2.70344008879419093399576117375993250e+03,4.25207490414215997719925000504714740e+00
misc/c-31,-Inf,-Inf,8.59692627050186228462373598953900289e+02,3.03704096170106528940132472978178103e+00
misc/c-32,-Inf,-Inf,-Inf,-Inf
misc/c-33,-Inf,-Inf,5.53530833560953078209754954942406404e+00,4.19908565345382439682458745049719520e+00
misc/c-34,-Inf,-Inf,6.07720508222136941543793980032738257e+00,-Inf
misc/c-35,-Inf,-Inf,2.37196317633343893274519710889342193e+02,3.80998358024211154077736618626557787e+00
misc/c-36,-Inf,-Inf,1.27838937792869497128097723637893561e+02,4.28363374665203150745616265770266920e+00
misc/c-37,-Inf,-Inf,1.71208105672292398473485019760031343e+03,-Inf
misc/c-38,-Inf,-Inf,5.82872587846174012992854855292631306e+00,3.27154448012708125548296663679821464e+00
misc/c-39,-Inf,-Inf,7.22686718590354055513029669781228191e+00,-Inf
misc/c-40,-Inf,-Inf,-Inf,3.94996575356080602598432003488711851e+00
misc/c-41,-Inf,-Inf,4.21237805920026394921694492432678560e+00,3.63885919947481076673159439652076377e+00
misc/c-42,-Inf,-Inf,1.43871723679333958898124165371409377e+02,3.57741953542470938794521270517026447e+00
misc/c-43,-Inf,-Inf,-Inf,-Inf
misc/c-44,-Inf,-Inf,-Inf,3.13064615015382233658020091313830525e+00
misc/c-45,-Inf,-Inf,-Inf,-Inf
misc/ca-CondMat,-Inf,-Inf,-Inf,-Inf
misc/ca-GrQc,-Inf,-Inf,-Inf,-Inf
misc/ca-HepPh,-Inf,-Inf,-Inf,-Inf
misc/ca-HepTh,-Inf,-Inf,-Inf,-Inf
misc/ca-opsahl-collaboration,-Inf,-Inf,-Inf,-Inf
misc/cage,-Inf,-Inf,-Inf,-Inf
misc/cage5,-Inf,-Inf,-Inf,-Inf
misc/cage6,-Inf,-Inf,5.05201147148907889255193904669208409e+00,-Inf
misc/cage7,-Inf,-Inf,4.88323566068616590469389940488109635e+00,4.80648644886873574210394099396895511e+00
misc/cage8,-Inf,-Inf,5.72693939353503242386384713762052750e+00,5.35076065731819201627884730408103678e+00
misc/cage9,-Inf,-Inf,-Inf,6.21136855064595436368278988739265597e+00
misc/can_1054,-Inf,-Inf,-Inf,-Inf
misc/can_1072,-Inf,-Inf,-Inf,-Inf
misc/can_144,-Inf,-Inf,7.60935264563380555184777885220973273e+00,-Inf
misc/can_161,-Inf,-Inf,5.67056403074200662379313434410175619e+00,5.24359006152246541745168878060597248e+00
misc/can_187,-Inf,-Inf,6.67512685807385849621641494675768886e+00,5.34062801927828614839180655942838374e+00
misc/can_229,-Inf,-Inf,5.68825577469024296443018730540524099e+00,4.74037331296798303891753924070936787e+00
misc/can_24,-Inf,-Inf,7.33365175786977768721110256247033762e+01,-Inf
misc/can_256,-Inf,-Inf,-Inf,4.97057505892518661681025955758855228e+00
misc/can_268,-Inf,-Inf,5.10310813296346200699838518459259636e+00,5.59478741705994415113906954628316270e+00
misc/can_292,-Inf,-Inf,-Inf,4.80124452957230442305498367386447233e+00
misc/can_445,-Inf,-Inf,-Inf,5.64841529632435588734760542719383657e+00
misc/can_61,-Inf,-Inf,4.73675583657040615939659152653252970e+00,-Inf
misc/can_62,-Inf,-Inf,1.08202695042051566516537264118450401e+01,4.19948153588399097081055741160612976e+00
misc/can_634,-Inf,-Inf,-Inf,5.89815860386326300508471511492704613e+00
misc/can_715,-Inf,-Inf,-Inf,5.61150100412641848371340575562746200e+00
misc/can_73,-Inf,-Inf,5.31260178966514214055907817669676297e+00,4.58992725810935148724012333849817905e+00
misc/can_838,-Inf,-Inf,-Inf,-Inf
misc/can_96,-Inf,-Inf,6.25720727031048543601925754944320813e+00,-Inf
misc/car4,-Inf,-Inf,-Inf,-Inf
misc/cari,-Inf,-Inf,-Inf,-Inf
misc/case9,-Inf,-Inf,1.16943392699970891294567188236532551e+03,2.16312393233781898894805232008656200e+04
misc/cat_ears_2_1,-Inf,-Inf,5.32042534822527229495279155975136354e+00,-Inf
misc/cat_ears_2_4,-Inf,-Inf,-Inf,-Inf
misc/cat_ears_3_1,-Inf,-Inf,5.91540023365579705546748945995136160e+00,-Inf
misc/cat_ears_3_4,-Inf,-Inf,-Inf,-Inf
misc/cat_ears_4_1,-Inf,-Inf,-Inf,5.21655404821998464398037647923801687e+00
misc/cat_ears_4_4,-Inf,-Inf,-Inf,-Inf
misc/cavity01,-Inf,-Inf,-Inf,-Inf
misc/cavity02,-Inf,-Inf,-Inf,-Inf
misc/cavity03,-Inf,-Inf,-Inf,-Inf
misc/cavity04,-Inf,-Inf,5.10256779606229197411772254336456503e+00,4.73227779798887568361051235350887437e+00
misc/cavity05,-Inf,-Inf,-Inf,-Inf
misc/cavity06,-Inf,-Inf,-Inf,-Inf
misc/cavity07,-Inf,-Inf,-Inf,6.18050955077874694131293845474795220e+03
misc/cavity08,-Inf,-Inf,-Inf,-Inf
misc/cavity09,-Inf,-Inf,-Inf,5.37499681798951691779273977667943852e+03
misc/cavity10,-Inf,-Inf,-Inf,-Inf
misc/cca,-Inf,-Inf,-Inf,-Inf
misc/ccc,-Inf,-Inf,-Inf,-Inf
misc/cdde1,-Inf,-Inf,-Inf,-Inf
misc/cdde2,-Inf,-Inf,-Inf,-Inf
misc/cdde3,-Inf,-Inf,-Inf,-Inf
misc/cdde4,-Inf,-Inf,-Inf,-Inf
misc/cdde5,-Inf,-Inf,-Inf,4.40470953421012622017812534958867420e+00
misc/cdde6,-Inf,-Inf,-Inf,4.40470953421012622017812534958867420e+00
misc/cegb2802,-Inf,-Inf,-Inf,-Inf
misc/cegb2919,-Inf,-Inf,-Inf,-Inf
misc/cegb3024,-Inf,-Inf,-Inf,-Inf
misc/cegb3306,-Inf,-Inf,-Inf,-Inf
misc/celegans_metabolic,-Inf,-Inf,5.18081805722926814976611278717933757e+00,4.82577205245196908979734842015000348e+00
misc/celegansneural,-Inf,-Inf,6.40871802969026787418856149648782194e+00,4.90876584405095267109632042882067398e+00
misc/cell1,-Inf,-Inf,-Inf,-Inf
misc/cell2,-Inf,-Inf,-Inf,-Inf
misc/cep1,-Inf,-Inf,5.24415951675544773963413366493936722e+00,-Inf
misc/cfinder-google,-Inf,-Inf,9.54656027366173486486387767742869470e+02,-Inf
misc/ch,-Inf,-Inf,-Inf,-Inf
misc/ch3-3-b1,-Inf,-Inf,-Inf,-Inf
misc/ch3-3-b2,-Inf,-Inf,-Inf,-Inf
misc/ch4-4-b1,-Inf,-Inf,-Inf,4.59164594025149773741902305284516482e+00
misc/ch4-4-b2,-Inf,-Inf,-Inf,4.13929001383060160507673292267273129e+00
misc/ch4-4-b3,-Inf,-Inf,4.13600147936021100153082854931706064e+00,3.40585077622118872625180248419323175e+00
misc/ch5-5-b1,-Inf,-Inf,-Inf,-Inf
misc/ch5-5-b2,-Inf,-Inf,-Inf,-Inf
misc/ch5-5-b3,-Inf,-Inf,4.98432927330899140331058543162509906e+00,4.86020516215994251185833631893937779e+00
misc/ch5-5-b4,-Inf,-Inf,-Inf,4.72807052864066342570662443338903430e+00
misc/ch6-6-b1,-Inf,-Inf,-Inf,-Inf
misc/ch6-6-b2,-Inf,-Inf,-Inf,-Inf
misc/ch6-6-b3,-Inf,-Inf,1.09415234301540583508277783955215655e+01,-Inf
misc/ch6-6-b4,-Inf,-Inf,8.69307075954100886701300928762571606e+00,-Inf
misc/ch6-6-b5,-Inf,-Inf,-Inf,-Inf
misc/ch7-6-b1,-Inf,-Inf,-Inf,-Inf
misc/ch7-6-b2,-Inf,-Inf,-Inf,-Inf
misc/ch7-6-b3,-Inf,-Inf,-Inf,-Inf
misc/ch7-6-b4,-Inf,-Inf,-Inf,-Inf
misc/ch7-6-b5,-Inf,-Inf,-Inf,-Inf
misc/ch7-7-b1,-Inf,-Inf,-Inf,-Inf
misc/ch7-7-b2,-Inf,-Inf,-Inf,-Inf
misc/ch7-8-b1,-Inf,-Inf,-Inf,-Inf
misc/ch7-8-b2,-Inf,-Inf,-Inf,-Inf
misc/ch7-9-b1,-Inf,-Inf,-Inf,-Inf
misc/ch7-9-b2,-Inf,-Inf,-Inf,-Inf
misc/ch8-8-b1,-Inf,-Inf,-Inf,-Inf
misc/ch8-8-b2,-Inf,-Inf,-Inf,-Inf
misc/chesapeake,-Inf,-Inf,-Inf,-Inf
misc/circuit204,-Inf,-Inf,-Inf,-Inf
misc/circuit_1,-Inf,-Inf,-Inf,-Inf
misc/circuit_2,-Inf,-Inf,-Inf,-Inf
misc/circuit_3,-Inf,-Inf,-Inf,-Inf
misc/cis-n4c6-b1,-Inf,-Inf,-Inf,4.57676947452126898464182672853186672e+00
misc/cis-n4c6-b13,-Inf,-Inf,-Inf,-Inf
misc/cis-n4c6-b14,-Inf,-Inf,1.13490117685287393821356625373087048e+01,4.83426732356772850860579889965599670e+00
misc/cis-n4c6-b15,-Inf,-Inf,-Inf,-Inf
misc/cis-n4c6-b2,-Inf,-Inf,-Inf,-Inf
misc/cis-n4c6-b3,-Inf,-Inf,-Inf,5.18346954565039892268197109415072788e+00
misc/cis-n4c6-b4,-Inf,-Inf,-Inf,-Inf
misc/ck104,-Inf,-Inf,5.59116679260274504308060807085702004e+00,4.24629126578511981218406534027482019e+00
misc/ck400,-Inf,-Inf,-Inf,-Inf
misc/ck656,-Inf,-Inf,-Inf,-Inf
misc/co5,-Inf,-Inf,-Inf,3.31334352226836371151195111912411317e+00
misc/co9,-Inf,-Inf,-Inf,-Inf
misc/coater1,-Inf,-Inf,-Inf,-Inf
misc/commanche_dual,-Inf,-Inf,-Inf,-Inf
misc/complex,-Inf,-Inf,-Inf,-Inf
misc/cond-mat,-Inf,-Inf,-Inf,-Inf
misc/contiguous-usa,-Inf,-Inf,4.92695213334904357014903636439787910e+00,-Inf
misc/copter1,-Inf,-Inf,-Inf,-Inf
misc/cora_agm_fcl_aid,-Inf,-Inf,-Inf,-Inf
misc/cora_subelj,-Inf,-Inf,-Inf,-Inf
misc/cq5,-Inf,-Inf,9.28888583776575897892136505191858792e+02,-Inf
misc/cq9,-Inf,-Inf,5.95305469842046516194414555794675608e+02,4.06761593567158264940745505916068685e+00
misc/cr42,-Inf,-Inf,1.39650098288638910470322657862047536e+01,2.82637027419114814401768251773184694e+00
misc/crack,-Inf,-Inf,-Inf,-Inf
misc/crack_dual,-Inf,-Inf,-Inf,-Inf
misc/crew1,-Inf,-Inf,-Inf,-Inf
misc/cryg2500,-Inf,-Inf,-Inf,-Inf
misc/crystm01,-Inf,-Inf,-Inf,-Inf
misc/cs4,-Inf,-Inf,-Inf,-Inf
misc/cti,-Inf,-Inf,-Inf,-Inf
misc/curtis54,-Inf,-Inf,5.37197051022101053637789692157227991e+00,-Inf
misc/cvxqp3,-Inf,-Inf,-Inf,-Inf
misc/d_dyn,-Inf,-Inf,3.16236952882631375251456980297374931e+00,2.46342589172572136665310746815082147e+00
misc/d_dyn1,-Inf,-Inf,-Inf,3.18593931224586725606738422804348111e+00
misc/d_ss,-Inf,-Inf,-Inf,3.17544659245804967727723752416637000e+00
misc/dano3mip,-Inf,-Inf,-Inf,-Inf
misc/data,-Inf,-Inf,-Inf,-Inf
misc/dblp-cite,-Inf,-Inf,-Inf,-Inf
misc/de063155,-Inf,-Inf,5.80858020268881229651628921405595699e+08,5.52545575750716827318736602103670005e+03
misc/de063157,-Inf,-Inf,9.22655115989666017429588919656473404e+01,7.37132881538691377829671167375253139e+03
misc/de080285,-Inf,-Inf,5.40995954836439553157298937723744519e+02,2.10507041290807528063043164040365224e+01
misc/delaunay_n10,-Inf,-Inf,-Inf,-Inf
misc/delaunay_n11,-Inf,-Inf,-Inf,-Inf
misc/delaunay_n12,-Inf,-Inf,-Inf,-Inf
misc/delaunay_n13,-Inf,-Inf,-Inf,-Inf
misc/delaunay_n14,-Inf,-Inf,-Inf,-Inf
misc/delaunay_n15,-Inf,-Inf,-Inf,-Inf
misc/delf,-Inf,-Inf,-Inf,-Inf
misc/deter0,-Inf,-Inf,3.69877270777198412103722123597214764e+02,3.70951741918352710155111893667999956e+00
misc/deter1,-Inf,-Inf,4.68412805145494758665776349486290925e+01,-Inf
misc/deter2,-Inf,-Inf,-Inf,-Inf
misc/deter3,-Inf,-Inf,-Inf,3.81687869776663926447639689431303422e+00
misc/deter4,-Inf,-Inf,-Inf,-Inf
misc/deter5,-Inf,-Inf,-Inf,-Inf
misc/deter6,-Inf,-Inf,-Inf,3.17116954341354348277066883683859734e+00
misc/deter7,-Inf,-Inf,-Inf,1.22591110434563360948168838747811029e+08
misc/deter8,-Inf,-Inf,-Inf,9.72286794399048489378887265046310245e+00
misc/df2177,-Inf,-Inf,1.24276170788654253349182769303235628e+01,-Inf
misc/diag,-Inf,-Inf,-Inf,-Inf
misc/dictionary28,-Inf,-Inf,-Inf,-Inf
misc/divorce,-Inf,-Inf,1.12502651694418943363157048779014961e+05,-Inf
misc/dolphins,-Inf,-Inf,-Inf,-Inf
misc/dtoc,-Inf,-Inf,-Inf,-Inf
misc/dw1024,-Inf,-Inf,4.88183532457267585119643738783745557e+00,5.28655998030580005407785444108732033e+00
misc/dw2048,-Inf,-Inf,4.88183532457267585119643738783745557e+00,5.28655998030580005407785444108732033e+00
misc/dw256A,-Inf,-Inf,5.85488325007130850845287551612008700e+00,4.44176723054968090524904933208156810e+00
misc/dw256B,-Inf,-Inf,-Inf,4.83913743292308485126667801871519472e+00
misc/dw4096,-Inf,-Inf,-Inf,4.25266462369682632855629819969069402e+00
misc/dw8192,-Inf,-Inf,-Inf,3.06197805362039222970565254377530206e+00
misc/dwa512,-Inf,-Inf,-Inf,4.48982428544055741820737172941171522e+00
misc/dwt_1005,-Inf,-Inf,-Inf,-Inf
misc/dwt_1007,-Inf,-Inf,-Inf,-Inf
misc/dwt_1242,-Inf,-Inf,-Inf,-Inf
misc/dwt_162,-Inf,-Inf,5.92452919670540800911524967959036629e+00,5.54971762763585833938571800390578728e+00
misc/dwt_193,-Inf,-Inf,5.51950857477281137912480542594154261e+00,4.87916554507353543201615479996716268e+00
misc/dwt_198,-Inf,-Inf,6.65039201565984413320232035046531241e+00,-Inf
misc/dwt_209,-Inf,-Inf,5.63053726725012504219290439115972961e+00,5.56423374368575047701614247809554745e+00
misc/dwt_221,-Inf,-Inf,6.83904135741329262094464647630325556e+00,5.32140860271615755419237875661090771e+00
misc/dwt_234,-Inf,-Inf,5.47927502422149250695169859151961052e+00,4.60191156114322433268491308826086830e+00
misc/dwt_245,-Inf,-Inf,5.97371879594298675538631758516345010e+00,5.23113327661839667853308117260326590e+00
misc/dwt_2680,-Inf,-Inf,-Inf,-Inf
misc/dwt_307,-Inf,-Inf,6.33422722436693645539841634186173798e+00,5.60608201999437458989107636037741321e+00
misc/dwt_310,-Inf,-Inf,6.41999018194471195251568318823184177e+00,5.12427329335232690224506652335983938e+00
misc/dwt_346,-Inf,-Inf,-Inf,5.02627183432224145107458185779611211e+00
misc/dwt_361,-Inf,-Inf,7.95116011648664781134087709965209420e+00,5.94347623972134029027196696802195397e+00
misc/dwt_419,-Inf,-Inf,-Inf,5.77063789338905560625993919131163457e+00
misc/dwt_492,-Inf,-Inf,-Inf,5.06945879512549688888812044682755082e+00
misc/dwt_503,-Inf,-Inf,-Inf,5.44369708212305420587782666543820530e+00
misc/dwt_512,-Inf,-Inf,-Inf,4.86587570406080908110329004054134348e+00
misc/dwt_59,-Inf,-Inf,4.94551582484135447122728735759537458e+00,-Inf
misc/dwt_592,-Inf,-Inf,-Inf,5.85558068118486455529331969255326639e+00
misc/dwt_607,-Inf,-Inf,-Inf,5.38490105716359196761478199090197424e+00
misc/dwt_66,-Inf,-Inf,5.66060813755223816621063776286814922e+00,4.71367417957680165751555715877138651e+00
misc/dwt_72,-Inf,-Inf,4.64529395295761756119246084925567133e+00,4.35710839166093491945449699928123909e+00
misc/dwt_758,-Inf,-Inf,-Inf,-Inf
misc/dwt_869,-Inf,-Inf,-Inf,5.42522990425428017264344317994271665e+00
misc/dwt_87,-Inf,-Inf,6.40082816611228110933860976938809662e+00,4.27425508224684836570526401196702003e+00
misc/dwt_878,-Inf,-Inf,-Inf,-Inf
misc/dwt_918,-Inf,-Inf,-Inf,5.96921242862066294627709048977215860e+00
misc/dwt_992,-Inf,-Inf,-Inf,-Inf
misc/eco-foodweb-baydry,-Inf,-Inf,6.93092439039456557885853920705520661e+01,4.17378849321553848029889795965333555e+00
misc/eco-foodweb-baywet,-Inf,-Inf,-Inf,-Inf
misc/ego-facebook,-Inf,-Inf,-Inf,-Inf
misc/ego-gplus,-Inf,-Inf,-Inf,-Inf
misc/ego-twitter,-Inf,-Inf,-Inf,-Inf
misc/email,-Inf,-Inf,-Inf,5.89799494515076117248867858516131339e+00
misc/epb0,-Inf,-Inf,-Inf,-Inf
misc/eris1176,-Inf,-Inf,-Inf,-Inf
misc/escorts,-Inf,-Inf,-Inf,-Inf
misc/eurqsa,-Inf,-Inf,-Inf,-Inf
misc/ex10,-Inf,-Inf,-Inf,-Inf
misc/ex10hs,-Inf,-Inf,-Inf,-Inf
misc/ex12,-Inf,-Inf,5.63820268850746366242875547559316746e+14,-Inf
misc/ex13,-Inf,-Inf,-Inf,-Inf
misc/ex14,-Inf,-Inf,-Inf,6.16923052248167050534860922412899296e+02
misc/ex15,-Inf,-Inf,-Inf,-Inf
misc/ex20,-Inf,-Inf,-Inf,7.80816915405939994988153045718503108e+03
misc/ex21,-Inf,-Inf,3.09641492966011022104331889848866119e+05,-Inf
misc/ex22,-Inf,-Inf,2.62421726989492239920404700785721885e+02,1.14004192216747223180182216928550518e+04
misc/ex23,-Inf,-Inf,1.02703995754656053152505780170375885e+01,-Inf
misc/ex24,-Inf,-Inf,-Inf,8.04677991802054615300804119032445978e+03
misc/ex25,-Inf,-Inf,3.58115426425929211243233943152463847e+00,1.86016391159321466447790309853455691e+04
misc/ex27,-Inf,-Inf,-Inf,-Inf
misc/ex29,-Inf,-Inf,-Inf,-Inf
misc/ex3,-Inf,-Inf,-Inf,-Inf
misc/ex32,-Inf,-Inf,-Inf,-Inf
misc/ex33,-Inf,-Inf,-Inf,-Inf
misc/ex36,-Inf,-Inf,-Inf,-Inf
misc/ex3sta1,-Inf,-Inf,-Inf,-Inf
misc/ex7,-Inf,-Inf,-Inf,-Inf
misc/ex9,-Inf,-Inf,-Inf,-Inf
misc/extr1,-Inf,-Inf,-Inf,9.25292083261763531490092135240760357e+03
misc/extr1b,-Inf,-Inf,-Inf,9.60066623755804306835297643057307137e+03
misc/farm,-Inf,-Inf,-Inf,2.83595788227602863743033725664550175e+00
misc/fd12,-Inf,-Inf,1.29067650698779454208692510738751878e+06,1.28373379019222741834421163877661710e+04
misc/fd15,-Inf,-Inf,-Inf,1.46116644701216301533053705952180962e+04
misc/fd18,-Inf,-Inf,-Inf,4.94067029719131912878556707918077223e+03
misc/fe_4elt2,-Inf,-Inf,-Inf,-Inf
misc/fe_body,-Inf,-Inf,-Inf,-Inf
misc/fe_sphere,-Inf,-Inf,-Inf,-Inf
misc/filter2D,-Inf,-Inf,6.06875294644390344317326513947973527e+00,7.46803200691083059352688956319158826e+03
misc/finance256,-Inf,-Inf,-Inf,-Inf
misc/flower_4_1,-Inf,-Inf,5.34568739572448393801752943109815858e+00,4.57545387084555811352653870491129665e+00
misc/flower_4_4,-Inf,-Inf,-Inf,-Inf
misc/flower_5_1,-Inf,-Inf,5.52134578872798824558121638724150450e+00,4.84973112994006366597464755350091864e+00
misc/flower_5_4,-Inf,-Inf,-Inf,-Inf
misc/flower_7_1,-Inf,-Inf,-Inf,4.81426694111978508438166139661383863e+00
misc/flower_8_1,-Inf,-Inf,-Inf,5.13263387213239853653821149422621629e+00
misc/flowmeter0,-Inf,-Inf,3.44325775501065597760312003182668085e+01,1.69798296604410484026218314380121858e+04
misc/foldoc,-Inf,-Inf,-Inf,-Inf
misc/fome11,-Inf,-Inf,-Inf,-Inf
misc/foodweb-baydry,-Inf,-Inf,-Inf,4.48174115296155003966809501812407810e+00
misc/foodweb-baywet,-Inf,-Inf,1.33545377717683718525365843881486334e+04,4.52155203460843677359010931781052812e+00
misc/football,-Inf,-Inf,6.47495600035309346892963974985870799e+03,-Inf
misc/ford1,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_01,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_02,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_03,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_04,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_05,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_06,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_07,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_08,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_09,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_10,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_11,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_12,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_13,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_14,-Inf,-Inf,2.84571502089946380990855265608607808e+35,7.35123982895277677721901352463224322e+03
misc/fpga_dcop_15,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_16,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_17,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_18,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_19,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_20,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_21,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_22,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_23,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_24,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_25,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_26,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_27,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_28,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_29,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_30,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_31,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_32,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_33,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_34,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_35,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_36,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_37,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_38,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_39,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_40,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_41,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_42,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_43,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_44,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_45,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_46,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_47,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_48,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_49,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_50,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_51,-Inf,-Inf,-Inf,-Inf
misc/fpga_trans_01,-Inf,-Inf,-Inf,-Inf
misc/fpga_trans_02,-Inf,-Inf,-Inf,-Inf
misc/fs-FA,-Inf,-Inf,-Inf,-Inf
misc/fs-adjnoun_adj_copperfield,-Inf,-Inf,5.57775665731167284508835448437672601e+00,-Inf
misc/fs_183_1,-Inf,-Inf,-Inf,-Inf
misc/fs_183_3,-Inf,-Inf,-Inf,-Inf
misc/fs_183_4,-Inf,-Inf,1.08017146155352125140710377167905123e+03,7.73518717170214063090894802438217737e+03
misc/fs_183_6,-Inf,-Inf,5.37332778795781517936555911543694641e+00,6.76854062285830165665240648096629516e+03
misc/fs_541_1,-Inf,-Inf,-Inf,4.40796137439501612462964162069204462e+00
misc/fs_541_2,-Inf,-Inf,-Inf,-Inf
misc/fs_541_3,-Inf,-Inf,-Inf,4.91310714087893396663202942796066092e+00
misc/fs_541_4,-Inf,-Inf,-Inf,5.07059574897211920001656140362493201e+00
misc/fs_680_1,-Inf,-Inf,-Inf,-Inf
misc/fs_680_2,-Inf,-Inf,-Inf,-Inf
misc/fs_680_3,-Inf,-Inf,-Inf,-Inf
misc/fs_760_1,-Inf,-Inf,-Inf,-Inf
misc/fs_760_2,-Inf,-Inf,-Inf,-Inf
misc/fs_760_3,-Inf,-Inf,-Inf,-Inf
misc/fv1,-Inf,-Inf,-Inf,-Inf
misc/fv2,-Inf,-Inf,-Inf,-Inf
misc/fv3,-Inf,-Inf,-Inf,-Inf
misc/fxm2-16,-Inf,-Inf,-Inf,4.62048280204228763365368612634187200e+00
misc/fxm2-6,-Inf,-Inf,1.47235882899917619735468443011558797e+03,4.13127474228417383631664996936289529e+00
misc/fxm3_6,-Inf,-Inf,-Inf,-Inf
misc/g3rmt3m3,-Inf,-Inf,-Inf,-Inf
misc/g7jac010,-Inf,-Inf,-Inf,-Inf
misc/g7jac010sc,-Inf,-Inf,-Inf,4.34722773360682245062043201633276773e+00
misc/g7jac020,-Inf,-Inf,-Inf,-Inf
misc/g7jac020sc,-Inf,-Inf,-Inf,2.94576941070308610473814140753637737e+00
misc/gams10a,-Inf,-Inf,5.81928861735058788577918378803855854e+00,-Inf
misc/gams10am,-Inf,-Inf,4.90787120006465489581435375743249525e+00,4.32495613112998612129048577931307320e+00
misc/gams30a,-Inf,-Inf,-Inf,-Inf
misc/gams30am,-Inf,-Inf,4.89865543432633359323981550423470830e+00,4.71023310493842480851779005710790863e+00
misc/gams60am,-Inf,-Inf,1.40440093881747052868956699740969691e+01,5.53042609502780737592507311614005703e+00
misc/garon1,-Inf,-Inf,-Inf,-Inf
misc/gas11,-Inf,-Inf,2.44580047480384604511950332555967609e+02,3.27250549794249993106384183096865401e+00
misc/ge,-Inf,-Inf,-Inf,3.57602450571019105025785230193392334e+00
misc/gemat1,-Inf,-Inf,-Inf,2.98642735152893900039072935980655707e+00
misc/gemat11,-Inf,-Inf,3.58418764435761923580622867444223539e+02,3.14360839948113876526711089552916180e+00
misc/gemat12,-Inf,-Inf,-Inf,-Inf
misc/gen,-Inf,-Inf,-Inf,-Inf
misc/gen1,-Inf,-Inf,-Inf,-Inf
misc/gent113,-Inf,-Inf,5.36426931275580236668303438425794457e+00,4.65550529820854376966907694648705704e+00
misc/geom,-Inf,-Inf,-Inf,-Inf
misc/gr_30_30,-Inf,-Inf,-Inf,-Inf
misc/gre_1107,-Inf,-Inf,-Inf,5.53221537479025495335048803264204351e+00
misc/gre_115,-Inf,-Inf,4.38952883475543721700568594957467567e+00,3.51723815758797820237367284659507475e+00
misc/gre_185,-Inf,-Inf,5.41353187193535412820485908630236779e+00,4.30556648683626489565499140142022252e+00
misc/gre_216a,-Inf,-Inf,5.87745820881128746026623641979035707e+00,-Inf
misc/gre_216b,-Inf,-Inf,5.36906548547158998665129346385500786e+00,-Inf
misc/gre_343,-Inf,-Inf,-Inf,5.11486824455981742892105878536105227e+00
misc/gre_512,-Inf,-Inf,-Inf,4.90281845717645228795196603158110931e+00
misc/grid1,-Inf,-Inf,6.73930379742665859703750274914665304e+00,-Inf
misc/grid1_dual,-Inf,-Inf,6.26148854886123239283689495083345055e+00,-Inf
misc/grid2,-Inf,-Inf,-Inf,-Inf
misc/grid2_dual,-Inf,-Inf,-Inf,-Inf
misc/hep-th,-Inf,-Inf,-Inf,-Inf
misc/hor_131,-Inf,-Inf,-Inf,1.57479503401120723968688928324779908e+04
misc/hydr1,-Inf,-Inf,-Inf,-Inf
misc/hydr1c,-Inf,-Inf,-Inf,-Inf
misc/ibm32,-Inf,-Inf,-Inf,-Inf
misc/iiasa,-Inf,-Inf,-Inf,-Inf
misc/illc1033,-Inf,-Inf,-Inf,-Inf
misc/illc1850,-Inf,-Inf,-Inf,5.56531873861456594505905995348298371e+00
misc/impcol_a,-Inf,-Inf,8.59353504082738412090585217276037902e+01,3.53312814977550756965538814295541915e+00
misc/impcol_b,-Inf,-Inf,5.77603063804726913915929432061731961e+02,-Inf
misc/impcol_c,-Inf,-Inf,5.85746247582342744794359395892030844e+00,4.37343021210201866327311927493534002e+00
misc/impcol_d,-Inf,-Inf,5.89132848361601263389085431422268360e+00,3.23442605542045292623900899484176696e+00
misc/impcol_e,-Inf,-Inf,6.57545957556864378803521012588169662e+00,3.34029117747039852151454275598102513e+00
misc/init_adder1,-Inf,-Inf,-Inf,-Inf
misc/iprob,-Inf,-Inf,-Inf,-Inf
misc/jagmesh1,-Inf,-Inf,-Inf,-Inf
misc/jagmesh2,-Inf,-Inf,-Inf,-Inf
misc/jagmesh3,-Inf,-Inf,1.44775068912017491782670347159802904e+03,-Inf
misc/jagmesh4,-Inf,-Inf,-Inf,-Inf
misc/jagmesh5,-Inf,-Inf,-Inf,-Inf
misc/jagmesh6,-Inf,-Inf,-Inf,-Inf
misc/jagmesh7,-Inf,-Inf,-Inf,-Inf
misc/jagmesh8,-Inf,-Inf,-Inf,-Inf
misc/jagmesh9,-Inf,-Inf,1.35803313882494670040825049121364268e+01,-Inf
misc/jan99jac020,-Inf,-Inf,-Inf,-Inf
misc/jan99jac020sc,-Inf,-Inf,1.09951544831605949356012994504981142e+12,1.30663531777836029539020474766567443e+04
misc/jan99jac040,-Inf,-Inf,-Inf,3.24348759660681156185609099137278921e+00
misc/jan99jac040sc,-Inf,-Inf,4.93152911610068661969630005505834961e+01,-Inf
misc/jazz,-Inf,-Inf,5.52491394657948433382641215794775766e+00,4.95041516781583425947186325686614763e+00
misc/jendrec1,-Inf,-Inf,1.06082812545164459930859085515302322e+04,3.46258445298960117956521657805709183e+00
misc/jnlbrng1,-Inf,-Inf,-Inf,-Inf
misc/jpwh_991,-Inf,-Inf,4.90527164266009358747638623514326263e+00,4.58860114530705156048842532562626406e+00
misc/karate,-Inf,-Inf,-Inf,-Inf
misc/kl02,-Inf,-Inf,1.67163838435531345690892705792341270e+01,-Inf
misc/kleemin,-Inf,-Inf,8.84780525987074695041623885099230942e+04,-Inf
misc/klein-b1,-Inf,-Inf,-Inf,4.06137505552408966841688727054629212e+00
misc/klein-b2,-Inf,-Inf,-Inf,4.15708643593355598981378057511638760e+00
misc/kneser_6_2_1,-Inf,-Inf,-Inf,-Inf
misc/kneser_8_3_1,-Inf,-Inf,-Inf,-Inf
misc/l30,-Inf,-Inf,2.77990058611730223685917618671920565e+02,2.17160460524865268866188972407168890e+04
misc/l9,-Inf,-Inf,-Inf,1.76646096568120593643728031474777712e+04
misc/lap_25,-Inf,-Inf,5.00858347965514994810325700856395091e+04,-Inf
misc/large,-Inf,-Inf,-Inf,1.44725810509057279400284356067601061e+04
misc/lasagne-spanishbook,-Inf,-Inf,-Inf,-Inf
misc/laser,-Inf,-Inf,-Inf,-Inf
misc/lesmis,-Inf,-Inf,-Inf,3.97216257104891053013119290030327418e+00
misc/lhr01,-Inf,-Inf,2.28691044380084994043852348310643323e+05,6.96157821118653982070289891377439997e+03
misc/lhr02,-Inf,-Inf,-Inf,-Inf
misc/lns_131,-Inf,-Inf,7.73413771827220995222496335637825605e+00,3.67313922296228855901806903631864307e+00
misc/lns_3937,-Inf,-Inf,-Inf,3.49081797644759742600901196015763062e+00
misc/lns_511,-Inf,-Inf,-Inf,2.98279989802276759933105632209339882e+01
misc/lnsp3937,-Inf,-Inf,-Inf,3.84277709494131572385447110594640848e+00
misc/lnsp_131,-Inf,-Inf,-Inf,3.80676450755100590287809599948200891e+00
misc/lnsp_511,-Inf,-Inf,6.37326014757445737313385549075614065e+02,9.96993422534679358902990273356301748e+03
misc/lock1074,-Inf,-Inf,-Inf,-Inf
misc/lock2232,-Inf,-Inf,-Inf,-Inf
misc/lock3491,-Inf,-Inf,-Inf,-Inf
misc/lock_700,-Inf,-Inf,-Inf,-Inf
misc/lop163,-Inf,-Inf,4.19413214925586445749801422401664815e+00,3.74757806448910279750031267687962810e+00
misc/lp22,-Inf,-Inf,-Inf,-Inf
misc/lp_25fv47,-Inf,-Inf,5.93243040781002920043016129512061618e+05,-Inf
misc/lp_80bau3b,-Inf,-Inf,1.60840168688371587208196404036221573e+02,1.90449232235047674886908453787632914e+04
misc/lp_adlittle,-Inf,-Inf,-Inf,1.65596784940608769839683698669006067e+04
misc/lp_afiro,-Inf,-Inf,2.73307740233774790151130547114209835e+02,2.89073938217957799027453485718255501e+00
misc/lp_agg,-Inf,-Inf,4.52944443322603293161757413756358880e+00,4.04070773613715516267825756078131932e+00
misc/lp_agg2,-Inf,-Inf,6.81734788744148711807769570080003176e+00,4.98635531096656711674907467798204522e+00
misc/lp_agg3,-Inf,-Inf,5.84171304780724451983333017272066895e+00,4.39477653492298115165478723533804379e+00
misc/lp_bandm,-Inf,-Inf,3.90934340596406435120386444128499375e+00,3.52152754808658899839568928664582897e+00
misc/lp_beaconfd,-Inf,-Inf,5.44107830503265463498970348345320629e+00,3.44333654470253804766606339827111960e+00
misc/lp_blend,-Inf,-Inf,-Inf,2.87258194570227194271658632319524861e+00
misc/lp_bnl1,-Inf,-Inf,5.68936558957992778348453850530092395e+00,4.23133387896588148698069463748831521e+00
misc/lp_bnl2,-Inf,-Inf,3.87257626256359477307475684676985537e+02,1.13081908729846268912102165203827176e+04
misc/lp_bore3d,-Inf,-Inf,5.77355346332779774268982240293980955e+00,4.42602355431202656310672327207831740e+00
misc/lp_brandy,-Inf,-Inf,-Inf,9.96810230852657632899183823819223378e+03
misc/lp_capri,-Inf,-Inf,5.74173942764679426707221200198152134e+00,4.09582374371856743130660058559144783e+00
misc/lp_cre_a,-Inf,-Inf,-Inf,-Inf
misc/lp_cre_c,-Inf,-Inf,-Inf,4.92987750648749724104358965978886167e+00
misc/lp_cycle,-Inf,-Inf,1.84776594298746249622384817399659006e+01,4.54079978710267428694848896723617226e+00
misc/lp_czprob,-Inf,-Inf,-Inf,-Inf
misc/lp_d2q06c,-Inf,-Inf,1.30430919959480606810595231036806029e+02,1.12218323598101062459083568823629595e+05
misc/lp_d6cube,-Inf,-Inf,-Inf,5.07878772902337849287005339499153431e+00
misc/lp_degen2,-Inf,-Inf,8.62645537870234888790278177497449706e+00,4.18646444629585675021974003712018390e+00
misc/lp_degen3,-Inf,-Inf,7.53014159555517580721424099859505157e+00,-Inf
misc/lp_dfl001,-Inf,-Inf,-Inf,-Inf
misc/lp_e226,-Inf,-Inf,-Inf,3.20960525000820724549442591945083123e+00
misc/lp_etamacro,-Inf,-Inf,-Inf,-Inf
misc/lp_fffff800,-Inf,-Inf,5.27541345548469422904483925729983278e+00,4.61658689553638868682091175495762148e+00
misc/lp_finnis,-Inf,-Inf,-Inf,2.71609238339063585923733530577916046e+00
misc/lp_fit1d,-Inf,-Inf,-Inf,-Inf
misc/lp_fit1p,-Inf,-Inf,-Inf,-Inf
misc/lp_fit2d,-Inf,-Inf,7.13903893548644904420510512592579381e+00,-Inf
misc/lp_fit2p,-Inf,-Inf,-Inf,-Inf
misc/lp_ganges,-Inf,-Inf,5.89987912305415851109712777210261296e+00,4.67129814384720268831418791309913786e+00
misc/lp_gfrd_pnc,-Inf,-Inf,-Inf,-Inf
misc/lp_greenbea,-Inf,-Inf,-Inf,6.98470398372414679685191412687958394e+03
misc/lp_greenbeb,-Inf,-Inf,-Inf,6.98470398372414679685191412687958394e+03
misc/lp_grow15,-Inf,-Inf,3.56545780872418778793442706789498116e+01,3.70323373486414120361843858664694173e+00
misc/lp_grow22,-Inf,-Inf,5.18834361167146322138417367085055849e+00,3.28379714355975456049923879256405667e+00
misc/lp_grow7,-Inf,-Inf,-Inf,4.04254160581926784662884423591440071e+00
misc/lp_israel,-Inf,-Inf,-Inf,-Inf
misc/lp_kb2,-Inf,-Inf,1.20755091332974284169215549527787370e+02,3.75577850639223874035639219800557431e+00
misc/lp_ken_07,-Inf,-Inf,-Inf,-Inf
misc/lp_ken_11,-Inf,-Inf,-Inf,-Inf
misc/lp_ken_13,-Inf,-Inf,-Inf,-Inf
misc/lp_lotfi,-Inf,-Inf,5.15355647970027646364891943462689809e+00,-Inf
misc/lp_maros,-Inf,-Inf,1.15316644514831990276132004318977888e+08,6.35361561304346880178949032357138447e+03
misc/lp_modszk1,-Inf,-Inf,6.79144699944770310415100803588907466e+00,4.65906329381305552636073218419943865e+00
misc/lp_nug05,-Inf,-Inf,5.42046739577095675807306594045770070e+00,4.60968210342537243033216537521459905e+00
misc/lp_nug06,-Inf,-Inf,-Inf,5.10299879426061874922297000645108531e+00
misc/lp_nug07,-Inf,-Inf,-Inf,-Inf
misc/lp_nug08,-Inf,-Inf,-Inf,-Inf
misc/lp_nug12,-Inf,-Inf,-Inf,-Inf
misc/lp_nug15,-Inf,-Inf,-Inf,-Inf
misc/lp_osa_07,-Inf,-Inf,1.83627578150715654069472975172650258e+01,-Inf
misc/lp_pds_02,-Inf,-Inf,-Inf,-Inf
misc/lp_pds_06,-Inf,-Inf,-Inf,-Inf
misc/lp_pds_10,-Inf,-Inf,-Inf,-Inf
misc/lp_perold,-Inf,-Inf,-Inf,5.97575660420086945375626412125187953e+03
misc/lp_pilot,-Inf,-Inf,3.94178325788557350708433223119264465e+01,4.63160382761708342647353373881171077e+00
misc/lp_pilot4,-Inf,-Inf,2.42646610497671583816726782436008269e+01,2.50951322148502380404736808568135540e+00
misc/lp_pilot87,-Inf,-Inf,-Inf,1.48738838928908924075539098341144870e+04
misc/lp_pilot_ja,-Inf,-Inf,-Inf,-Inf
misc/lp_pilot_we,-Inf,-Inf,-Inf,-Inf
misc/lp_pilotnov,-Inf,-Inf,-Inf,-Inf
misc/lp_qap12,-Inf,-Inf,-Inf,-Inf
misc/lp_qap15,-Inf,-Inf,-Inf,-Inf
misc/lp_qap8,-Inf,-Inf,-Inf,-Inf
misc/lp_recipe,-Inf,-Inf,5.58063293731854728456408802526024454e+00,-Inf
misc/lp_sc105,-Inf,-Inf,5.55095589339916295747565778208251486e+00,3.27703033793317399711686232896886462e+00
misc/lp_sc205,-Inf,-Inf,7.63686844480375542271326076108085148e+00,4.99032029624046136781124036926910545e+00
misc/lp_sc50a,-Inf,-Inf,3.60732577425558211705374967508958628e+00,3.23521953965079138060059441149476073e+00
misc/lp_sc50b,-Inf,-Inf,5.46049596768507315917612192421534559e+00,5.64155999599376831684327757565961646e+00
misc/lp_scagr25,-Inf,-Inf,7.11715038178347354450810283292107514e+00,3.74586203341831140370934226873619430e+00
misc/lp_scagr7,-Inf,-Inf,4.96858889539314943172776002587188917e+00,3.52417624820528543481029893953256733e+00
misc/lp_scfxm1,-Inf,-Inf,5.91843068626583030488807141726409653e+00,-Inf
misc/lp_scfxm2,-Inf,-Inf,6.01579167667153530744281623975424013e+00,3.34667302928048783964780716532153857e+00
misc/lp_scfxm3,-Inf,-Inf,-Inf,3.37674556147614522820665504475662107e+00
misc/lp_scorpion,-Inf,-Inf,-Inf,6.98993603855168503290385021784614428e+03
misc/lp_scrs8,-Inf,-Inf,-Inf,3.48961251691808471844471482001365016e+00
misc/lp_scsd1,-Inf,-Inf,-Inf,-Inf
misc/lp_scsd6,-Inf,-Inf,4.91504392513211403540090495263890869e+02,6.98243534544695812468846054099463637e+03
misc/lp_scsd8,-Inf,-Inf,-Inf,8.83668356479072811487903448654348599e+03
misc/lp_sctap1,-Inf,-Inf,6.85253377994995012703827819164462907e+00,4.64530348174292355096364727037679232e+00
misc/lp_sctap2,-Inf,-Inf,-Inf,-Inf
misc/lp_sctap3,-Inf,-Inf,-Inf,-Inf
misc/lp_share1b,-Inf,-Inf,4.62733803664632818743120555565758327e+00,3.65068151526954971092279199971366497e+00
misc/lp_share2b,-Inf,-Inf,-Inf,4.21767991374684963695226726413846558e+00
misc/lp_shell,-Inf,-Inf,4.77010744803010741717772399921297250e+00,-Inf
misc/lp_ship04l,-Inf,-Inf,-Inf,-Inf
misc/lp_ship04s,-Inf,-Inf,-Inf,-Inf
misc/lp_ship08l,-Inf,-Inf,-Inf,-Inf
misc/lp_ship08s,-Inf,-Inf,-Inf,-Inf
misc/lp_ship12l,-Inf,-Inf,-Inf,-Inf
misc/lp_ship12s,-Inf,-Inf,-Inf,-Inf
misc/lp_sierra,-Inf,-Inf,-Inf,-Inf
misc/lp_stair,-Inf,-Inf,8.40101379637817129602265542118332580e+02,3.08385767589438324932288418905391954e+00
misc/lp_standata,-Inf,-Inf,-Inf,-Inf
misc/lp_standgub,-Inf,-Inf,-Inf,-Inf
misc/lp_standmps,-Inf,-Inf,-Inf,5.34430485037112847351357445639795507e+00
misc/lp_stocfor1,-Inf,-Inf,4.41415670413341687803720597868731195e+00,3.81165073732994401811972407698310675e+00
misc/lp_stocfor2,-Inf,-Inf,-Inf,-Inf
misc/lp_stocfor3,-Inf,-Inf,-Inf,-Inf
misc/lp_truss,-Inf,-Inf,1.08344854206047504446747233899291526e+02,1.30270133672000984048191537839811422e+04
misc/lp_tuff,-Inf,-Inf,3.23161740822938537667449600923234612e+01,7.89453153746666359306887593587502696e+03
misc/lp_vtp_base,-Inf,-Inf,4.36002735035177620800494558919924790e+00,4.13952089265909769441707133778993468e+00
misc/lp_wood1p,-Inf,-Inf,-Inf,3.24199322644949383419779882033994445e+00
misc/lp_woodw,-Inf,-Inf,1.51831057345817934020224730353672139e+03,-Inf
misc/lpi_bgdbg1,-Inf,-Inf,4.96374146651288709204709219740848980e+00,4.16551671734128209971836315064449846e+00
misc/lpi_bgetam,-Inf,-Inf,-Inf,-Inf
misc/lpi_bgindy,-Inf,-Inf,-Inf,-Inf
misc/lpi_bgprtr,-Inf,-Inf,3.75411941387242365548583990504060520e+03,-Inf
misc/lpi_box1,-Inf,-Inf,6.52822989654269876925694789542465225e+00,4.40646332827723009908714467908248170e+00
misc/lpi_ceria3d,-Inf,-Inf,-Inf,-Inf
misc/lpi_chemcom,-Inf,-Inf,5.33448133998022123045745985239383651e+00,4.11053880991707682935162968598031417e+00
misc/lpi_cplex1,-Inf,-Inf,-Inf,-Inf
misc/lpi_cplex2,-Inf,-Inf,-Inf,-Inf
misc/lpi_ex72a,-Inf,-Inf,5.67395268499241521582941914162542895e+00,4.06252015354512207818069512009994715e+00
misc/lpi_ex73a,-Inf,-Inf,6.06935193901662694319372792903447263e+00,3.88364009607443635058811389364634113e+00
misc/lpi_forest6,-Inf,-Inf,5.70640568741855776602262840488965726e+00,4.79162537384182176149546512875342730e+00
misc/lpi_galenet,-Inf,-Inf,1.15477095632773043914400438051189411e+02,3.08916382476002753574561038198871246e+00
misc/lpi_gosh,-Inf,-Inf,-Inf,-Inf
misc/lpi_gran,-Inf,-Inf,4.45773456745864180524664515290577266e+00,3.79416673242088381892371271351981011e+00
misc/lpi_greenbea,-Inf,-Inf,3.79160907561046495080067804556732330e+00,1.03362452256763247410112164312273863e+04
misc/lpi_itest2,-Inf,-Inf,-Inf,2.50560791802901728143837331976323907e+00
misc/lpi_itest6,-Inf,-Inf,-Inf,-Inf
misc/lpi_klein1,-Inf,-Inf,-Inf,2.89519418305262391554532823909410037e+00
misc/lpi_klein2,-Inf,-Inf,7.10276934243036376612667561998163247e+00,2.77141458460474894741026576535756699e+00
misc/lpi_klein3,-Inf,-Inf,2.19992406170076964491160744345500248e+01,-Inf
misc/lpi_mondou2,-Inf,-Inf,-Inf,4.49740434349341693893112967108541267e+00
misc/lpi_pang,-Inf,-Inf,-Inf,4.14948371590237022951421188952794489e+00
misc/lpi_pilot4i,-Inf,-Inf,2.44516176991908132947029567517088155e+01,2.50951322148502380404736808568135540e+00
misc/lpi_qual,-Inf,-Inf,6.12251147110879105259655817295176212e+05,1.45860047299253189231165807690379767e+04
misc/lpi_reactor,-Inf,-Inf,-Inf,4.41875269124488712969281613564752424e+00
misc/lpi_refinery,-Inf,-Inf,-Inf,-Inf
misc/lpi_vol1,-Inf,-Inf,6.12251147110879105259655817295176212e+05,1.45860047299253189231165807690379767e+04
misc/lpi_woodinfe,-Inf,-Inf,3.08911763864605959733835795208264861e+01,-Inf
misc/lpl2,-Inf,-Inf,1.52032832731486112869528027129098922e+03,-Inf
misc/lpl3,-Inf,-Inf,-Inf,-Inf
misc/lshp1009,-Inf,-Inf,-Inf,-Inf
misc/lshp1270,-Inf,-Inf,-Inf,-Inf
misc/lshp1561,-Inf,-Inf,-Inf,-Inf
misc/lshp1882,-Inf,-Inf,-Inf,-Inf
misc/lshp2233,-Inf,-Inf,-Inf,-Inf
misc/lshp2614,-Inf,-Inf,-Inf,-Inf
misc/lshp3025,-Inf,-Inf,-Inf,-Inf
misc/lshp3466,-Inf,-Inf,-Inf,-Inf
misc/lshp_265,-Inf,-Inf,6.49312307850656154011564500767732541e+00,5.64969609354698860467506385217779941e+00
misc/lshp_406,-Inf,-Inf,-Inf,5.75920430805482429611867309067389329e+00
misc/lshp_577,-Inf,-Inf,-Inf,5.72559628532539482093796188143472473e+00
misc/lshp_778,-Inf,-Inf,-Inf,5.42813707070810419289343162651056296e+00
misc/lund_a,-Inf,-Inf,-Inf,-Inf
misc/lund_b,-Inf,-Inf,-Inf,-Inf
misc/lung1,-Inf,-Inf,-Inf,-Inf
misc/lutz30-23-b6,-Inf,-Inf,1.02034688251618999492298945113564471e+01,-Inf
misc/m3plates,-Inf,-Inf,-Inf,-Inf
misc/maayan-Stelzl,-Inf,-Inf,-Inf,-Inf
misc/maayan-faa,-Inf,-Inf,-Inf,-Inf
misc/maayan-figeys,-Inf,-Inf,-Inf,-Inf
misc/maayan-foodweb,-Inf,-Inf,-Inf,4.47249297860590942677576285954922779e+00
misc/maayan-pdzbase,-Inf,-Inf,6.19896250907809391300673716434831923e+00,4.25307767302764488567991260460137425e+00
misc/maayan-vidal,-Inf,-Inf,-Inf,-Inf
misc/mahindas,-Inf,-Inf,-Inf,-Inf
misc/man_5976,-Inf,-Inf,-Inf,-Inf
misc/mark3jac140,-Inf,-Inf,-Inf,-Inf
misc/mbeacxc,-Inf,-Inf,-Inf,5.35549879207094893757645068124767650e+00
misc/mbeaflw,-Inf,-Inf,-Inf,5.10335498653055328339773861158573316e+00
misc/mbeause,-Inf,-Inf,-Inf,4.81998623008463752830185105438001536e+00
misc/mcca,-Inf,-Inf,-Inf,-Inf
misc/mcfe,-Inf,-Inf,-Inf,3.74537134190432943689647478687078273e+00
misc/meg1,-Inf,-Inf,-Inf,-Inf
misc/meg4,-Inf,-Inf,-Inf,-Inf
misc/mesh1e1,-Inf,-Inf,5.72513586921356572125850273722339270e+00,-Inf
misc/mesh1em1,-Inf,-Inf,-Inf,3.97966190387421269204898285575930252e+00
misc/mesh1em6,-Inf,-Inf,5.73932115375242424499919066748946517e+00,-Inf
misc/mesh2e1,-Inf,-Inf,5.59570386622446426860661670247984171e+00,5.86601637108028260094514524243811157e+00
misc/mesh2em5,-Inf,-Inf,5.20727566074518615304238361811126127e+00,4.91156028514740337942283698440486944e+00
misc/mesh3e1,-Inf,-Inf,-Inf,4.94526831605755538579190714337141059e+00
misc/mesh3em5,-Inf,-Inf,-Inf,-Inf
misc/mhd3200b,-Inf,-Inf,-Inf,-Inf
misc/mhd4800b,-Inf,-Inf,-Inf,-Inf
misc/mhda416,-Inf,-Inf,-Inf,3.40587054093181775397432708241540242e+00
misc/mhdb416,-Inf,-Inf,-Inf,5.09670040334029197579495303169765650e+00
misc/mimo28x28_system,-Inf,-Inf,5.15348517484698652119161497381341371e+01,2.06337483977290614364391286028049158e+04
misc/mimo46x46_system,-Inf,-Inf,2.98307063646797941368661855893027258e+01,-Inf
misc/mimo8x8_system,-Inf,-Inf,3.15690250956245053721598899422281812e+01,2.06857173964224359754996460064847489e+05
misc/minnesota,-Inf,-Inf,-Inf,-Inf
misc/minsurfo,-Inf,-Inf,-Inf,-Inf
misc/misc-football,-Inf,-Inf,5.55254380756129961484565888639667106e+00,-Inf
misc/misc-jung-code-dep,-Inf,-Inf,-Inf,-Inf
misc/misc-lesmis,-Inf,-Inf,4.13236291550906240019905875714569739e+03,-Inf
misc/mk10-b1,-Inf,-Inf,-Inf,-Inf
misc/mk10-b2,-Inf,-Inf,-Inf,-Inf
misc/mk10-b3,-Inf,-Inf,-Inf,-Inf
misc/mk10-b4,-Inf,-Inf,-Inf,-Inf
misc/mk11-b1,-Inf,-Inf,-Inf,-Inf
misc/mk11-b2,-Inf,-Inf,4.08381153564943768683716895974819501e+03,-Inf
misc/mk11-b3,-Inf,-Inf,-Inf,-Inf
misc/mk11-b4,-Inf,-Inf,-Inf,-Inf
misc/mk11-b4b,-Inf,-Inf,-Inf,-Inf
misc/mk12-b1,-Inf,-Inf,-Inf,-Inf
misc/mk12-b2,-Inf,-Inf,-Inf,-Inf
misc/mk12-b5,-Inf,-Inf,1.53338226585684820178869212735125206e+01,-Inf
misc/mk9-b1,-Inf,-Inf,-Inf,-Inf
misc/mk9-b2,-Inf,-Inf,5.32509682471250350194268107046685935e+00,4.90838166275188561568496167068545714e+00
misc/mk9-b3,-Inf,-Inf,-Inf,4.81693911164349538313782479197592394e+00
misc/model1,-Inf,-Inf,1.16669617350438543465500661844011237e+04,3.68912606206895723410527167273241506e+00
misc/model2,-Inf,-Inf,5.45620804999023062060812059773596858e+00,5.16685266940424708776947024740323488e+00
misc/model3,-Inf,-Inf,-Inf,-Inf
misc/model4,-Inf,-Inf,5.51290468015906382625040232751197971e+01,1.27440370886056078911336346227386198e+04
misc/model5,-Inf,-Inf,-Inf,1.95598296069903626103952874510884148e+04
misc/model6,-Inf,-Inf,5.05358848561135843007738985705004545e+00,3.76273345293049716499398299346039814e+00
misc/model7,-Inf,-Inf,-Inf,-Inf
misc/model8,-Inf,-Inf,1.23891866633503445593293565141746319e+03,4.36755058063271214222096417177092427e+00
misc/model9,-Inf,-Inf,-Inf,8.21907548608061129722022468240841397e+00
misc/moreno_highschool,-Inf,-Inf,-Inf,3.80947775245985674268124336007767580e+00
misc/moreno_lesmis,-Inf,-Inf,4.53990702931666557967387919480218986e+00,-Inf
misc/moreno_mac,-Inf,-Inf,-Inf,4.19744064090023804851419756129317970e+00
misc/moreno_names,-Inf,-Inf,-Inf,-Inf
misc/moreno_oz,-Inf,-Inf,5.35215265282115691317898731446156341e+00,-Inf
misc/moreno_propro,-Inf,-Inf,-Inf,-Inf
misc/moreno_sampson,-Inf,-Inf,2.54445796363545577018091446679302560e+01,-Inf
misc/msc00726,-Inf,-Inf,-Inf,-Inf
misc/msc01050,-Inf,-Inf,-Inf,-Inf
misc/msc01440,-Inf,-Inf,-Inf,-Inf
misc/msc04515,-Inf,-Inf,-Inf,-Inf
misc/n2c6-b1,-Inf,-Inf,1.09212169112297990714164314437443704e+03,4.55973123479187289026919218574354082e+00
misc/n2c6-b10,-Inf,-Inf,-Inf,-Inf
misc/n2c6-b2,-Inf,-Inf,-Inf,5.36917479851445713503830020518511543e+00
misc/n2c6-b3,-Inf,-Inf,4.91117708460738136308734115944453304e+00,4.88386425700721053325334510406911823e+00
misc/n2c6-b4,-Inf,-Inf,-Inf,6.39113143242259592899954073630273280e+00
misc/n2c6-b5,-Inf,-Inf,-Inf,-Inf
misc/n2c6-b6,-Inf,-Inf,-Inf,6.45347251294856598087592225319701596e+00
misc/n2c6-b7,-Inf,-Inf,-Inf,-Inf
misc/n2c6-b8,-Inf,-Inf,-Inf,-Inf
misc/n2c6-b9,-Inf,-Inf,-Inf,5.08821120419717393389766298268655791e+00
misc/n3c4-b1,-Inf,-Inf,3.10370576204945212524090345530075538e+00,3.78104639070652269741201010768394508e+00
misc/n3c4-b2,-Inf,-Inf,-Inf,3.90161852897408003155867847338915972e+00
misc/n3c4-b3,-Inf,-Inf,-Inf,-Inf
misc/n3c4-b4,-Inf,-Inf,3.30722667373764544234808829376204018e+00,3.21342030681022639257966903018412686e+00
misc/n3c5-b1,-Inf,-Inf,-Inf,3.95680219312912911228549582424913199e+00
misc/n3c5-b2,-Inf,-Inf,-Inf,4.55072731076223635279854634927591901e+00
misc/n3c5-b3,-Inf,-Inf,4.69225560087793637393609277580188875e+00,-Inf
misc/n3c5-b4,-Inf,-Inf,4.33910148416469145138672637020635859e+00,3.67067079877420669604845617652898013e+00
misc/n3c5-b5,-Inf,-Inf,6.77802546713814263044447885146967221e+00,4.14006437129103534331695298487586927e+00
misc/n3c5-b6,-Inf,-Inf,-Inf,3.39315864442424516330408444492195690e+00
misc/n3c5-b7,-Inf,-Inf,3.67133246185290874715342383940686474e+00,3.21051655883034652237598686571955913e+00
misc/n3c6-b1,-Inf,-Inf,-Inf,4.53498973214433233870419677294830417e+00
misc/n3c6-b10,-Inf,-Inf,5.27538701668225044423879680253078297e+00,-Inf
misc/n3c6-b11,-Inf,-Inf,5.85740664075775908629931789659551622e+00,5.02263997823685760983311345926168666e+00
misc/n3c6-b2,-Inf,-Inf,-Inf,5.46839167034255982802399123708327609e+00
misc/n3c6-b3,-Inf,-Inf,4.91117708460738136308734115944453304e+00,-Inf
misc/n3c6-b4,-Inf,-Inf,-Inf,6.39113143242259592899954073630273280e+00
misc/n3c6-b5,-Inf,-Inf,-Inf,-Inf
misc/n3c6-b6,-Inf,-Inf,-Inf,-Inf
misc/n3c6-b7,-Inf,-Inf,-Inf,-Inf
misc/n3c6-b8,-Inf,-Inf,-Inf,-Inf
misc/n3c6-b9,-Inf,-Inf,-Inf,-Inf
misc/n4c5-b1,-Inf,-Inf,-Inf,-Inf
misc/n4c5-b10,-Inf,-Inf,6.13431662729189893892679680426019976e+00,3.47710256669789674894778264476399891e+00
misc/n4c5-b11,-Inf,-Inf,-Inf,3.89982047365888520545180460492600980e+00
misc/n4c5-b2,-Inf,-Inf,-Inf,5.35050435791795894023995556251954632e+00
misc/n4c5-b3,-Inf,-Inf,6.08242657449470709879676343085732801e+00,6.05269239009684532742270744906999542e+00
misc/n4c5-b4,-Inf,-Inf,-Inf,-Inf
misc/n4c5-b5,-Inf,-Inf,-Inf,6.17226038369459743668128257709752855e+00
misc/n4c5-b6,-Inf,-Inf,-Inf,-Inf
misc/n4c5-b7,-Inf,-Inf,-Inf,-Inf
misc/n4c5-b8,-Inf,-Inf,7.59095664969498178685368724112638301e+00,-Inf
misc/n4c5-b9,-Inf,-Inf,-Inf,-Inf
misc/n4c6-b1,-Inf,-Inf,-Inf,4.35337406207186258607249859526478143e+00
misc/n4c6-b13,-Inf,-Inf,-Inf,-Inf
misc/n4c6-b14,-Inf,-Inf,1.13490117685287393821356625373087048e+01,4.83426732356772850860579889965599670e+00
misc/n4c6-b15,-Inf,-Inf,-Inf,-Inf
misc/n4c6-b2,-Inf,-Inf,-Inf,-Inf
misc/n4c6-b3,-Inf,-Inf,-Inf,5.18346954565039892268197109415072788e+00
misc/n4c6-b4,-Inf,-Inf,-Inf,-Inf
misc/nasa1824,-Inf,-Inf,-Inf,-Inf
misc/nasa2146,-Inf,-Inf,-Inf,-Inf
misc/nasa4704,-Inf,-Inf,-Inf,-Inf
misc/ncvxqp1,-Inf,-Inf,-Inf,3.49573288726267275992480494514535354e+00
misc/ncvxqp9,-Inf,-Inf,-Inf,-Inf
misc/nemsafm,-Inf,-Inf,1.45852318808806605396964894373975757e+01,4.01127238050160037259483618166477576e+00
misc/nemscem,-Inf,-Inf,5.16785929566926162135226213299865249e+00,4.69901262422350531413357142543300154e+00
misc/nemspmm1,-Inf,-Inf,-Inf,-Inf
misc/nemspmm2,-Inf,-Inf,-Inf,1.19217680705090449476677194259937720e+04
misc/net25,-Inf,-Inf,1.18589978801599838321482376477470820e+01,-Inf
misc/netscience,-Inf,-Inf,-Inf,-Inf
misc/netz4504,-Inf,-Inf,-Inf,-Inf
misc/netz4504_dual,-Inf,-Inf,6.45054964951917166375006256709504091e+00,-Inf
misc/nl,-Inf,-Inf,7.73419474013377244957185867627556603e+00,3.75685065302742269928688411336856199e+00
misc/nnc1374,-Inf,-Inf,1.44784173014933751238045677765457435e+02,3.90490443494846764054745819859103731e+00
misc/nnc261,-Inf,-Inf,-Inf,3.71066373070552816219164436602121258e+00
misc/nnc666,-Inf,-Inf,-Inf,3.64407437179111129173867973991043561e+00
misc/nopoly,-Inf,-Inf,9.80741494157108175763749710072280258e+00,-Inf
misc/nopss_11k,-Inf,-Inf,2.82340862485526282123309643387775818e+01,1.12924275663401141283012705351077263e+04
misc/nos1,-Inf,-Inf,-Inf,5.08408575669758439439289386771994720e+00
misc/nos2,-Inf,-Inf,-Inf,-Inf
misc/nos3,-Inf,-Inf,-Inf,-Inf
misc/nos4,-Inf,-Inf,-Inf,1.04047346616429175739807797398423836e+04
misc/nos5,-Inf,-Inf,-Inf,-Inf
misc/nos6,-Inf,-Inf,-Inf,-Inf
misc/nos7,-Inf,-Inf,-Inf,-Inf
misc/nsic,-Inf,-Inf,-Inf,-Inf
misc/obstclae,-Inf,-Inf,-Inf,-Inf
misc/odepa400,-Inf,-Inf,-Inf,-Inf
misc/odepb400,-Inf,-Inf,1.47356694169249071132567402434477332e+02,3.02463436331495943306273759403831165e+00
misc/olm100,-Inf,-Inf,5.10945869108800376589783118660836206e+01,4.20919860428041050453955329573484148e+00
misc/olm1000,-Inf,-Inf,-Inf,4.94447802010002490987604871121685698e+00
misc/olm2000,-Inf,-Inf,-Inf,-Inf
misc/olm500,-Inf,-Inf,-Inf,4.79333660846259528690600390666821522e+00
misc/olm5000,-Inf,-Inf,-Inf,-Inf
misc/opsahl-openflights,-Inf,-Inf,-Inf,-Inf
misc/opsahl-powergrid,-Inf,-Inf,-Inf,-Inf
misc/opsahl-southernwomen,-Inf,-Inf,-Inf,2.79574740537068161449864765815238247e+00
misc/opsahl-ucforum,-Inf,-Inf,-Inf,5.10256559835937840194350921180629103e+00
misc/opsahl-ucsocial,-Inf,-Inf,-Inf,6.08493895300578071417271842623808820e+00
misc/opsahl-usairport,-Inf,-Inf,-Inf,5.12591915621712384480035582961352737e+00
misc/orsirr_1,-Inf,-Inf,-Inf,4.05513521593409793762652734308760051e+00
misc/orsirr_2,-Inf,-Inf,-Inf,1.68229311072330914318769636323686787e+04
misc/orsreg_1,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_01,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_02,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_03,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_04,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_05,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_06,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_07,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_08,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_09,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_10,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_11,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_12,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_13,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_14,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_15,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_16,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_17,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_18,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_19,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_20,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_21,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_22,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_23,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_24,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_25,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_26,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_27,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_28,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_29,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_30,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_31,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_32,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_33,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_34,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_35,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_36,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_37,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_38,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_39,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_40,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_41,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_42,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_43,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_44,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_45,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_46,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_47,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_48,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_49,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_50,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_51,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_52,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_53,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_54,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_55,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_56,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_57,-Inf,-Inf,-Inf,-Inf
misc/oscil_trans_01,-Inf,-Inf,-Inf,-Inf
misc/p0033,-Inf,-Inf,-Inf,-Inf
misc/p0040,-Inf,-Inf,2.93357662753560803637067789062042226e+02,-Inf
misc/p010,-Inf,-Inf,4.94195023849373204940838988644200844e+00,5.24235068657644479123443133454145890e+00
misc/p0201,-Inf,-Inf,-Inf,5.79830798071543372292441456133850299e+00
misc/p0282,-Inf,-Inf,-Inf,-Inf
misc/p0291,-Inf,-Inf,-Inf,-Inf
misc/p05,-Inf,-Inf,4.39321310706213191958401581960722333e+00,3.46822091501263980661703585550468926e+00
misc/p0548,-Inf,-Inf,5.95707498940823779003154916170333728e+00,4.59658000493044660117009943718450641e+00
misc/p2756,-Inf,-Inf,-Inf,-Inf
misc/p2p-Gnutella04,-Inf,-Inf,-Inf,-Inf
misc/p2p-Gnutella05,-Inf,-Inf,-Inf,-Inf
misc/p2p-Gnutella06,-Inf,-Inf,-Inf,-Inf
misc/p2p-Gnutella08,-Inf,-Inf,-Inf,-Inf
misc/p2p-Gnutella09,-Inf,-Inf,-Inf,-Inf
misc/p2p-Gnutella24,-Inf,-Inf,-Inf,-Inf
misc/p2p-Gnutella25,-Inf,-Inf,-Inf,-Inf
misc/p2p-Gnutella30,-Inf,-Inf,1.25994189567234418195093146555319311e+02,-Inf
misc/p6000,-Inf,-Inf,-Inf,-Inf
misc/pcb1000,-Inf,-Inf,2.71381439832888967242968486708745931e+04,-Inf
misc/pcb3000,-Inf,-Inf,-Inf,-Inf
misc/pde225,-Inf,-Inf,-Inf,-Inf
misc/pde2961,-Inf,-Inf,-Inf,-Inf
misc/pde900,-Inf,-Inf,-Inf,-Inf
misc/pds10,-Inf,-Inf,-Inf,-Inf
misc/pesa,-Inf,-Inf,4.61862403457410272088191552163016713e+00,4.50088596464241615300888200710360810e+00
misc/petster-friendships-hamster,-Inf,-Inf,5.78124024256974218135794217935014076e+00,-Inf
misc/petster-hamster,-Inf,-Inf,-Inf,-Inf
misc/pf2177,-Inf,-Inf,-Inf,-Inf
misc/pgp2,-Inf,-Inf,-Inf,-Inf
misc/photogrammetry,-Inf,-Inf,4.27750131697684617543380552692776695e+00,3.93535237417520619189349580359975524e+00
misc/photogrammetry2,-Inf,-Inf,4.08509357911364828188231154478419494e+00,3.34139208054575161651327670151203169e+00
misc/pivtol,-Inf,-Inf,5.33230279432266920469920339140429671e+00,4.53310988638544922549668954631099738e+00
misc/plat1919,-Inf,-Inf,-Inf,-Inf
misc/plat362,-Inf,-Inf,-Inf,-Inf
misc/plbuckle,-Inf,-Inf,-Inf,-Inf
misc/plddb,-Inf,-Inf,-Inf,-Inf
misc/plsk1919,-Inf,-Inf,-Inf,-Inf
misc/plskz362,-Inf,-Inf,-Inf,-Inf
misc/pltexpa,-Inf,-Inf,-Inf,-Inf
misc/poisson2D,-Inf,-Inf,-Inf,-Inf
misc/polblogs,-Inf,-Inf,6.11659693563784358393339399366405567e+00,-Inf
misc/polbooks,-Inf,-Inf,6.22274249191880867281272502566229454e+00,-Inf
misc/poli,-Inf,-Inf,-Inf,-Inf
misc/poli3,-Inf,-Inf,-Inf,-Inf
misc/poli4,-Inf,-Inf,-Inf,-Inf
misc/poli_large,-Inf,-Inf,-Inf,-Inf
misc/pores_1,-Inf,-Inf,-Inf,2.99839706884576368599996218400964707e+00
misc/pores_2,-Inf,-Inf,-Inf,3.48377817373405151628489616948576044e+00
misc/pores_3,-Inf,-Inf,-Inf,3.15448846195462036879420910723781875e+00
misc/power,-Inf,-Inf,-Inf,-Inf
misc/primagaz,-Inf,-Inf,1.95541072001522351245194498568175326e+01,-Inf
misc/problem,-Inf,-Inf,-Inf,-Inf
misc/problem1,-Inf,-Inf,9.05816774741332163945450395594157956e+01,1.62933560864492737130257739074918882e+04
misc/progas,-Inf,-Inf,6.72306682728169345567280045455786254e+01,8.28557797832398800227834373485689376e+03
misc/pwt,-Inf,-Inf,-Inf,-Inf
misc/qh1484,-Inf,-Inf,-Inf,-Inf
misc/qh768,-Inf,-Inf,5.76742235631091548062491998057049704e+00,2.81155104895519454419925291391690519e+00
misc/qh882,-Inf,-Inf,4.97377849965795229267783994344977663e+00,-Inf
misc/qiulp,-Inf,-Inf,7.96779992909644823098964084110209928e+00,4.47712540822738580133886472708251224e+00
misc/qpband,-Inf,-Inf,-Inf,-Inf
misc/r05,-Inf,-Inf,4.35049368750113244667090242928327858e+00,4.40195126571525793157945381539212808e+00
misc/radfr1,-Inf,-Inf,-Inf,2.43821546096764672746442362401444864e+00
misc/radoslaw_email,-Inf,-Inf,7.67699807412301390220368903883459025e+03,-Inf
misc/rail_1357,-Inf,-Inf,1.30072228242548549381830338535458349e+01,1.56265284096859033892640647867378430e+04
misc/rail_5177,-Inf,-Inf,7.41168258187475281232191881087565179e+00,1.20923306766674747136141552554368444e+04
misc/rajat01,-Inf,-Inf,-Inf,-Inf
misc/rajat02,-Inf,-Inf,-Inf,5.42699721796687061071986492682224087e+00
misc/rajat03,-Inf,-Inf,-Inf,-Inf
misc/rajat04,-Inf,-Inf,-Inf,-Inf
misc/rajat05,-Inf,-Inf,-Inf,-Inf
misc/rajat06,-Inf,-Inf,1.64613715643631401876422265906000519e+02,-Inf
misc/rajat07,-Inf,-Inf,-Inf,-Inf
misc/rajat08,-Inf,-Inf,-Inf,-Inf
misc/rajat09,-Inf,-Inf,-Inf,-Inf
misc/rajat10,-Inf,-Inf,-Inf,-Inf
misc/rajat11,-Inf,-Inf,-Inf,-Inf
misc/rajat12,-Inf,-Inf,-Inf,-Inf
misc/rajat13,-Inf,-Inf,-Inf,-Inf
misc/rajat14,-Inf,-Inf,-Inf,-Inf
misc/rajat19,-Inf,-Inf,-Inf,-Inf
misc/rbsa480,-Inf,-Inf,-Inf,4.57757222972314085325662477689940798e+00
misc/rbsb480,-Inf,-Inf,6.00710839892977692032720694516483557e+04,-Inf
misc/rdb1250,-Inf,-Inf,-Inf,-Inf
misc/rdb1250l,-Inf,-Inf,4.99190048904738730454486452051223599e+00,7.07878317658978466278681748006535862e+00
misc/rdb200,-Inf,-Inf,4.42461617997406959018096197062634212e+00,3.70750507282732436689942269966158005e+00
misc/rdb200l,-Inf,-Inf,-Inf,4.66178665792233489036961334541090401e+00
misc/rdb2048,-Inf,-Inf,-Inf,-Inf
misc/rdb2048_noL,-Inf,-Inf,2.51145275771555120268509882527811123e+01,-Inf
misc/rdb3200l,-Inf,-Inf,-Inf,-Inf
misc/rdb450,-Inf,-Inf,5.29475687905773649718875113287978392e+00,5.19819019567578311220350527312206731e+00
misc/rdb450l,-Inf,-Inf,-Inf,5.43912533000232380155972615060388462e+00
misc/rdb5000,-Inf,-Inf,1.16619698800984517606693602242029126e+03,-Inf
misc/rdb800l,-Inf,-Inf,-Inf,-Inf
misc/rdb968,-Inf,-Inf,5.55633241771716603967255050206151334e+00,6.04570287150317143884390231698516543e+00
misc/reactome,-Inf,-Inf,-Inf,-Inf
misc/refine,-Inf,-Inf,6.66993096293958286045925115262796610e+00,3.12596647142740261019002863242333614e+00
misc/rel3,-Inf,-Inf,-Inf,2.86662820583965067603209324564406380e+00
misc/rel4,-Inf,-Inf,-Inf,-Inf
misc/rel5,-Inf,-Inf,-Inf,-Inf
misc/rel6,-Inf,-Inf,-Inf,-Inf
misc/rel7,-Inf,-Inf,6.14688360456179525926174991828455905e+00,-Inf
misc/relat3,-Inf,-Inf,-Inf,2.91602250226159340541320755651188568e+00
misc/relat4,-Inf,-Inf,8.32280586148183614918042655706464568e+04,-Inf
misc/relat5,-Inf,-Inf,-Inf,-Inf
misc/relat6,-Inf,-Inf,-Inf,-Inf
misc/relat7,-Inf,-Inf,4.97076824785771427483225482150349565e+00,-Inf
misc/relat7b,-Inf,-Inf,4.97076824785771427483225482150349565e+00,-Inf
misc/rgg_n_2_15_s0,-Inf,-Inf,-Inf,-Inf
misc/rkat7_mat5,-Inf,-Inf,-Inf,5.81576357511930712883788376789502234e+00
misc/robot,-Inf,-Inf,5.34703785775580149980638261276439372e+01,7.34011732459090954672787183629715010e+03
misc/robot24c1_mat5,-Inf,-Inf,2.70071498615015319158872291516732827e+01,5.10033616337960752426428888708644407e+00
misc/robot24c1_mat5_J,-Inf,-Inf,-Inf,6.04086898603761071615200077950059078e+00
misc/rosen1,-Inf,-Inf,8.56885419845105676459035476615815261e+00,3.91769825448177933970118576769203883e+00
misc/rosen10,-Inf,-Inf,9.95536633984620484976616063102457258e+00,-Inf
misc/rosen2,-Inf,-Inf,-Inf,-Inf
misc/rosen7,-Inf,-Inf,5.21156692276025610473992540842194556e+00,4.42019606533027530346568858620144382e+00
misc/rosen8,-Inf,-Inf,5.55024527469695642737583151978754813e+00,4.16424709341155278361303212034359338e+00
misc/rotor1,-Inf,-Inf,-Inf,1.40878312286344308462694976623535676e+04
misc/rotor2,-Inf,-Inf,-Inf,-Inf
misc/rw136,-Inf,-Inf,6.39028203812531030017406647714404340e+00,5.65099580745164009143090926223612852e+00
misc/rw496,-Inf,-Inf,-Inf,5.19909835097864104951284089071016389e+00
misc/rw5151,-Inf,-Inf,-Inf,-Inf
misc/saylr1,-Inf,-Inf,6.26033769235612966963723365090726969e+00,1.11372844277174108287109594482047138e+04
misc/saylr3,-Inf,-Inf,1.30708188302574870249884192171339481e+02,2.54540637542398388438016403793536348e+04
misc/saylr4,-Inf,-Inf,-Inf,-Inf
misc/sc205-2r,-Inf,-Inf,-Inf,-Inf
misc/scagr7-2b,-Inf,-Inf,-Inf,-Inf
misc/scagr7-2c,-Inf,-Inf,-Inf,3.79687632588667921654087912895851167e+00
misc/scagr7-2r,-Inf,-Inf,9.31917505906259973116559789301570729e+00,4.84539524234240640383471317661195599e+00
misc/scfxm1-2b,-Inf,-Inf,7.24656144018817768121076835516579751e+01,2.88038158142008953299122482666618036e+00
misc/scrs8-2b,-Inf,-Inf,7.40916077852177591994389363867320982e+00,-Inf
misc/scrs8-2c,-Inf,-Inf,7.40916077852177591994389363867320982e+00,-Inf
misc/scrs8-2r,-Inf,-Inf,-Inf,-Inf
misc/scsd8-2b,-Inf,-Inf,1.17924067458032592903415483238659425e+01,8.35198264031491389523250487423323528e+03
misc/scsd8-2c,-Inf,-Inf,1.17924067458032592903415483238659425e+01,8.35198264031491389523250487423323528e+03
misc/sctap1-2b,-Inf,-Inf,-Inf,-Inf
misc/sctap1-2c,-Inf,-Inf,6.18795908439393288584239855743422126e+00,-Inf
misc/se,-Inf,-Inf,-Inf,-Inf
misc/seymourl,-Inf,-Inf,-Inf,-Inf
misc/shar_te2-b1,-Inf,-Inf,1.22775152146884492989042440719391794e+01,-Inf
misc/sherman1,-Inf,-Inf,1.30708188302574870249884192171339481e+02,2.54540637542398388438016403793536348e+04
misc/sherman2,-Inf,-Inf,4.90169553840270445062014594970424617e+00,3.41018283061931705239621794595985809e+00
misc/sherman3,-Inf,-Inf,-Inf,-Inf
misc/sherman4,-Inf,-Inf,-Inf,-Inf
misc/sherman5,-Inf,-Inf,-Inf,4.28544598259597500732209320011618529e+00
misc/shermanACa,-Inf,-Inf,-Inf,-Inf
misc/shermanACd,-Inf,-Inf,-Inf,-Inf
misc/shl_0,-Inf,-Inf,-Inf,4.75709689874839144738902883976806677e+00
misc/shl_200,-Inf,-Inf,6.07418481091900630208607337751504234e+00,4.66356660160926219639548643656564376e+00
misc/shl_400,-Inf,-Inf,5.06164481026296635009519272797867474e+00,4.32485245555095277642257838771755281e+00
misc/shock-9,-Inf,-Inf,-Inf,-Inf
misc/shuttle_eddy,-Inf,-Inf,-Inf,-Inf
misc/shyy41,-Inf,-Inf,-Inf,-Inf
misc/sit100,-Inf,-Inf,-Inf,-Inf
misc/skirt,-Inf,-Inf,-Inf,-Inf
misc/slptsk,-Inf,-Inf,7.27747911818311165188545239442996729e+00,4.32679026327584538332773664298154717e+00
misc/small,-Inf,-Inf,-Inf,2.63476907499821481674086716710064896e+00
misc/sociopatterns-hypertext,-Inf,-Inf,-Inf,5.24457926686384670325316828448369644e+00
misc/sociopatterns-infectious,-Inf,-Inf,-Inf,4.67538032813252128990719947300618953e+00
misc/sphere2,-Inf,-Inf,5.43035861660169864195994391527677752e+00,-Inf
misc/sphere3,-Inf,-Inf,7.26701644137917820337718982020494426e+00,5.17998093860758122250565983311241109e+00
misc/spiral,-Inf,-Inf,-Inf,9.86989406839188824920893281629588806e+03
misc/sstmodel,-Inf,-Inf,-Inf,-Inf
misc/steam1,-Inf,-Inf,-Inf,4.85200375476929110701079636233929786e+00
misc/steam2,-Inf,-Inf,-Inf,-Inf
misc/steam3,-Inf,-Inf,-Inf,4.74006945794006202713639904019643919e+00
misc/stoch_aircraft,-Inf,-Inf,-Inf,-Inf
misc/stokes64,-Inf,-Inf,-Inf,-Inf
misc/stokes64s,-Inf,-Inf,-Inf,-Inf
misc/stormg2-27,-Inf,-Inf,-Inf,-Inf
misc/stormg2-8,-Inf,-Inf,6.29540554379205980381267221859854938e+00,-Inf
misc/str_0,-Inf,-Inf,-Inf,3.32701461058369616621956333439593550e+00
misc/str_200,-Inf,-Inf,5.26650969866549863400804581455668916e+00,3.52382993139470381843698215223943713e+00
misc/str_400,-Inf,-Inf,-Inf,3.30160215230823339396460090660929519e+00
misc/str_600,-Inf,-Inf,2.14932671146773992859705438851924664e+01,3.62871923962586634415924235588139416e+00
misc/struct4,-Inf,-Inf,-Inf,-Inf
misc/sts4098,-Inf,-Inf,-Inf,-Inf
misc/stufe,-Inf,-Inf,-Inf,-Inf
misc/stufe-10,-Inf,-Inf,-Inf,-Inf
misc/subelj_cora,-Inf,-Inf,-Inf,-Inf
misc/subelj_euroroad,-Inf,-Inf,-Inf,-Inf
misc/subelj_jdk,-Inf,-Inf,2.65860351324036119031289609363344909e+01,-Inf
misc/subelj_jung-j,-Inf,-Inf,-Inf,-Inf
misc/swang1,-Inf,-Inf,-Inf,-Inf
misc/swang2,-Inf,-Inf,-Inf,-Inf
misc/t2d_q4,-Inf,-Inf,-Inf,-Inf
misc/t2d_q9,-Inf,-Inf,-Inf,-Inf
misc/t2dal,-Inf,-Inf,1.37969711656555537838101958741330094e+06,1.09625821284821966045965211561932684e+04
misc/t2dal_a,-Inf,-Inf,1.37969711656555537838101958741330094e+06,1.09625821284821966045965211561932684e+04
misc/t2dal_bci,-Inf,-Inf,-Inf,1.12458913128830938254817477104833260e+04
misc/t2dal_e,-Inf,-Inf,2.38564056095085874858896758402844140e+02,-Inf
misc/t3dl_e,-Inf,-Inf,7.22338050273136582339105611577858836e+02,-Inf
misc/t520,-Inf,-Inf,-Inf,-Inf
misc/t60k,-Inf,-Inf,-Inf,-Inf
misc/tandem_vtx,-Inf,-Inf,-Inf,-Inf
misc/tech-arenas-jazz,-Inf,-Inf,6.02983287304207622358567088234497462e+00,3.99784215183620337989028467573869109e+00
misc/tech-arenas-meta,-Inf,-Inf,5.78272302718432388698915032680747535e+00,5.05619088808195709849842364779710333e+00
misc/tech-arenas-pgp,-Inf,-Inf,-Inf,-Inf
misc/tech-as-22july06,-Inf,-Inf,-Inf,-Inf
misc/tech-as-735,-Inf,-Inf,-Inf,-Inf
misc/tech-as-caida,-Inf,-Inf,-Inf,-Inf
misc/tech-as-caida20071105,-Inf,-Inf,-Inf,-Inf
misc/ted_B,-Inf,-Inf,-Inf,-Inf
misc/ted_B_unscaled,-Inf,-Inf,-Inf,-Inf
misc/testbig,-Inf,-Inf,-Inf,-Inf
misc/tols1090,-Inf,-Inf,-Inf,4.45506953163054557630435365793775744e+00
misc/tols2000,-Inf,-Inf,-Inf,-Inf
misc/tols340,-Inf,-Inf,4.60281814774790855987834693679249122e+00,-Inf
misc/tols4000,-Inf,-Inf,-Inf,-Inf
misc/tols90,-Inf,-Inf,-Inf,-Inf
misc/tomography,-Inf,-Inf,-Inf,5.94416941076932476388095093943630508e+00
misc/torsion1,-Inf,-Inf,-Inf,-Inf
misc/tub100,-Inf,-Inf,-Inf,4.11523014291191166568884408073941799e+00
misc/tub1000,-Inf,-Inf,3.39634254036351437428560450833058134e+04,-Inf
misc/tuma1,-Inf,-Inf,1.36998629667200500787032833110076037e+02,-Inf
misc/tuma2,-Inf,-Inf,8.65615080763881500355072434511232706e+02,-Inf
misc/ucidata-gama,-Inf,-Inf,-Inf,-Inf
misc/ucidata-zachary,-Inf,-Inf,3.87830442013627123696786553499243384e+01,-Inf
misc/uk,-Inf,-Inf,-Inf,-Inf
misc/ukerbe1,-Inf,-Inf,-Inf,-Inf
misc/ukerbe1_dual,-Inf,-Inf,-Inf,-Inf
misc/utm1700b,-Inf,-Inf,-Inf,4.55501185280834337808093983509057474e+00
misc/utm300,-Inf,-Inf,-Inf,3.31217860057070785486991659528377589e+00
misc/utm3060,-Inf,-Inf,-Inf,9.76434762817097692293088830144218838e+03
misc/viscoplastic1,-Inf,-Inf,-Inf,-Inf
misc/wang1,-Inf,-Inf,-Inf,-Inf
misc/wang2,-Inf,-Inf,-Inf,-Inf
misc/watt_1,-Inf,-Inf,-Inf,7.59973077302762352893924179218630808e+03
misc/watt_2,-Inf,-Inf,6.72602682822169866638635832136145066e+07,7.58028310665574759036217426406284073e+03
misc/wb-cs-stanford,-Inf,-Inf,-Inf,-Inf
misc/youtube-groupmemberships,-Inf,-Inf,-Inf,-Inf
rand/CL-1000-1d7-trial1,-Inf,-Inf,6.36993895614842070192378609268693227e+00,5.16988160284241970800898832735608167e+00
rand/CL-1000-1d7-trial2,-Inf,-Inf,-Inf,6.52109484729495297803412668234548482e+00
rand/CL-1000-1d7-trial3,-Inf,-Inf,-Inf,5.22351330546141816843533803325287441e+00
rand/CL-1000-1d8-trial1,-Inf,-Inf,-Inf,5.01636177582990130715554128959701666e+00
rand/CL-1000-1d8-trial2,-Inf,-Inf,-Inf,6.03702124300473901352804672082405648e+00
rand/CL-1000-1d8-trial3,-Inf,-Inf,4.99949911227934925891056151695302379e+00,5.25524611067982691145930307106759735e+00
rand/CL-1000-1d9-trial1,-Inf,-Inf,6.04660805689108869518503181868883554e+00,4.75485336028211508179222333327223228e+00
rand/CL-1000-1d9-trial2,-Inf,-Inf,-Inf,5.15533549881219426534705246497910919e+00
rand/CL-1000-1d9-trial3,-Inf,-Inf,-Inf,4.95075573189030601727791004423185606e+00
rand/CL-1000-2d0-trial1,-Inf,-Inf,-Inf,5.41192915114956067890437849915514780e+00
rand/CL-1000-2d0-trial2,-Inf,-Inf,-Inf,5.30561778143368693204308110384599378e+00
rand/CL-1000-2d0-trial3,-Inf,-Inf,5.13794848502674407237246457941200582e+00,5.65329442471621522397710647448192356e+00
rand/CL-1000-2d1-trial1,-Inf,-Inf,-Inf,6.26275377707404497501455801286178318e+00
rand/CL-1000-2d1-trial2,-Inf,-Inf,5.37784614915113177404628024658114486e+00,6.13124781867168938753251228334763091e+00
rand/CL-1000-2d1-trial3,-Inf,-Inf,-Inf,5.48087981584876077358785936668830979e+00
rand/CL-10000-1d7-trial1,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-1d7-trial2,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-1d7-trial3,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-1d8-trial1,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-1d8-trial2,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-1d8-trial3,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-1d9-trial1,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-1d9-trial2,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-1d9-trial3,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-2d0-trial1,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-2d0-trial2,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-2d0-trial3,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-2d1-trial1,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-2d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-2d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-100-3-0d1-trial1,-Inf,-Inf,5.71378540764506984710724516598041206e+00,4.65313799294152646092503787285891552e+00
rand/SW-100-3-0d1-trial2,-Inf,-Inf,5.78600593709443741780544188424857850e+00,4.32839255229060371081678789309221959e+00
rand/SW-100-3-0d1-trial3,-Inf,-Inf,5.49386844435825121299776999821031196e+00,5.31973569187832376431815603905942990e+00
rand/SW-100-3-0d2-trial1,-Inf,-Inf,5.18234165392613800628734435058572401e+00,4.85163315169252597860648730504542262e+00
rand/SW-100-3-0d2-trial2,-Inf,-Inf,5.51360178110421058094145759233219389e+00,4.87952592769232818374399193434440588e+00
rand/SW-100-3-0d2-trial3,-Inf,-Inf,5.09566059942960127037424855357562002e+00,-Inf
rand/SW-100-3-0d3-trial1,-Inf,-Inf,5.20896312055335065007747702965695650e+00,4.55660158535678531751760425926448220e+00
rand/SW-100-3-0d3-trial2,-Inf,-Inf,4.90971934577046093445528810934247897e+00,4.78237559955223914939030825475976072e+00
rand/SW-100-3-0d3-trial3,-Inf,-Inf,5.34487131448557129477142996952823039e+00,4.17312591639009365768909857720239953e+00
rand/SW-100-4-0d1-trial1,-Inf,-Inf,5.20912279982361128381114600539148281e+00,4.36752157957375660596505951988518667e+00
rand/SW-100-4-0d1-trial2,-Inf,-Inf,5.03824911559450897927850445605276180e+00,4.48895664656714065808820399594824069e+00
rand/SW-100-4-0d1-trial3,-Inf,-Inf,4.88963847383025834606965604262909389e+00,4.08055391932195234799034051482165316e+00
rand/SW-100-4-0d2-trial1,-Inf,-Inf,5.11407988540033917359332961952871419e+00,-Inf
rand/SW-100-4-0d2-trial2,-Inf,-Inf,5.93409943453302479263098161914373332e+00,4.09925075938414252719999002799366932e+00
rand/SW-100-4-0d2-trial3,-Inf,-Inf,5.47087428616527801094903899324855559e+00,4.53101353119395898197716480855629037e+00
rand/SW-100-4-0d3-trial1,-Inf,-Inf,5.46017884242451795926339470197642660e+00,-Inf
rand/SW-100-4-0d3-trial2,-Inf,-Inf,4.79649097155579132663390612288331523e+00,-Inf
rand/SW-100-4-0d3-trial3,-Inf,-Inf,5.30569602376586524663399030565860941e+00,4.17788951114671204029162299377950681e+00
rand/SW-100-5-0d1-trial1,-Inf,-Inf,4.84097715403691874042522756089279270e+00,-Inf
rand/SW-100-5-0d1-trial2,-Inf,-Inf,4.49770363921013650788895476871887100e+00,4.62407562901616257227330088700394396e+00
rand/SW-100-5-0d1-trial3,-Inf,-Inf,5.28665039129016591244928778622454228e+00,-Inf
rand/SW-100-5-0d2-trial1,-Inf,-Inf,5.07661915447283512245792130594942688e+00,4.13118385997702429731751460454521193e+00
rand/SW-100-5-0d2-trial2,-Inf,-Inf,5.68619742746915275836925578744007767e+00,-Inf
rand/SW-100-5-0d2-trial3,-Inf,-Inf,5.05498947614182006479698450829215953e+00,-Inf
rand/SW-100-5-0d3-trial1,-Inf,-Inf,6.04614783977980154708078317573441649e+00,4.17777645965838146742969151546502640e+00
rand/SW-100-5-0d3-trial2,-Inf,-Inf,4.80580162922709386226462582246590750e+00,4.17390138663606065553914979164524430e+00
rand/SW-100-5-0d3-trial3,-Inf,-Inf,5.36813727093329904120896279118031373e+00,4.24355868842520057629864343067419847e+00
rand/SW-100-6-0d1-trial1,-Inf,-Inf,5.44963205150445828630901892797658417e+00,1.38285036867204093371154542192840477e+01
rand/SW-100-6-0d1-trial2,-Inf,-Inf,5.41337306342007129613956377468854609e+00,4.93626553988879662939362338129251842e+00
rand/SW-100-6-0d1-trial3,-Inf,-Inf,6.03428329509022063874226300797228554e+00,4.23394163412678312955140198286553549e+00
rand/SW-100-6-0d2-trial1,-Inf,-Inf,6.37911665377721775493535683137606339e+00,-Inf
rand/SW-100-6-0d2-trial2,-Inf,-Inf,5.46479372203659501844591936476261955e+00,-Inf
rand/SW-100-6-0d2-trial3,-Inf,-Inf,-Inf,4.80088602189130745415215987936236013e+00
rand/SW-100-6-0d3-trial1,-Inf,-Inf,5.30303362842835051446887635964213214e+00,-Inf
rand/SW-100-6-0d3-trial2,-Inf,-Inf,5.15745808634267735860567998398576222e+00,-Inf
rand/SW-100-6-0d3-trial3,-Inf,-Inf,5.71618581028889142581182912015270150e+00,4.59718534267681266042594062126697195e+00
rand/SW-1000-3-0d1-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-4-0d1-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-4-0d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-4-0d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-4-0d2-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-4-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-4-0d2-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-4-0d3-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-4-0d3-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-4-0d3-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-5-0d1-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-5-0d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-5-0d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-5-0d2-trial1,-Inf,-Inf,-Inf,5.70622550364761565988465157905189392e+00
rand/SW-1000-5-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-5-0d2-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-5-0d3-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-5-0d3-trial2,-Inf,-Inf,-Inf,5.84295176470635048213778297986393215e+00
rand/SW-1000-5-0d3-trial3,-Inf,-Inf,-Inf,5.98119748378235809669681582522555449e+00
rand/SW-1000-6-0d1-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-6-0d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-6-0d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-6-0d2-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-6-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-6-0d2-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-6-0d3-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-6-0d3-trial2,-Inf,-Inf,-Inf,5.94699305899391228833514197609835113e+00
rand/SW-1000-6-0d3-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d1-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-4-0d1-trial1,-Inf,-Inf,6.80233855427285289401853531557973647e+00,-Inf
rand/SW-10000-4-0d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-4-0d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-4-0d2-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-4-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-4-0d2-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-4-0d3-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-4-0d3-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-4-0d3-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-5-0d1-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-5-0d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-5-0d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-5-0d2-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-5-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-5-0d2-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-5-0d3-trial1,-Inf,-Inf,2.57806304263700629911987580036006237e+02,-Inf
rand/SW-10000-5-0d3-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-5-0d3-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-6-0d1-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-6-0d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-6-0d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-6-0d2-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-6-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-6-0d2-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-6-0d3-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-6-0d3-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-6-0d3-trial3,-Inf,-Inf,-Inf,-Inf
rand/rgg_n_2_15_s0,-Inf,-Inf,6.66522883079034550256828745347482138e+00,-Inf


==> data/eigen_graph_misc_08/eigenvectors_absolute_error.sorted.csv <==
percent,Float8_4,Float8_5,LinearTakum8,Posit8
0.0,1.0e41,1.0e41,3.0041577979527254,2.3254425249848474
0.000554016620498615,1.0e41,1.0e41,3.103705762049452,2.4382154609676467
0.00110803324099723,1.0e41,1.0e41,3.162369528826314,2.4634258917257212
0.0016620498614958448,1.0e41,1.0e41,3.3072266737376452,2.505607918029017
0.00221606648199446,1.0e41,1.0e41,3.555934404442317,2.5095132214850238
0.002770083102493075,1.0e41,1.0e41,3.581154264259292,2.5095132214850238
0.0033240997229916896,1.0e41,1.0e41,3.607325774255582,2.5864800887473973
0.003878116343490305,1.0e41,1.0e41,3.671332461852909,2.6347690749982147
0.00443213296398892,1.0e41,1.0e41,3.791609075610465,2.716092383390636
0.004986149584487534,1.0e41,1.0e41,3.9093434059640644,2.7609182480906673
0.00554016620498615,1.0e41,1.0e41,4.085093579113648,2.771414584604749
0.006094182825484765,1.0e41,1.0e41,4.093924637501063,2.78422467917453
0.006648199445983379,1.0e41,1.0e41,4.101496975335041,2.7957474053706814
0.007202216066481994,1.0e41,1.0e41,4.136001479360211,2.8115510489551947
0.00775623268698061,1.0e41,1.0e41,4.194132149255864,2.8263702741911483
0.008310249307479225,1.0e41,1.0e41,4.2123780592002635,2.8359578822760287
0.00886426592797784,1.0e41,1.0e41,4.2775013169768465,2.841548540085078
0.009418282548476454,1.0e41,1.0e41,4.339101484164692,2.847337197053315
0.009972299168975069,1.0e41,1.0e41,4.350493687501133,2.8666282058396506
0.010526315789473684,1.0e41,1.0e41,4.354009543370349,2.872581945702272
0.0110803324099723,1.0e41,1.0e41,4.360027350351777,2.8803815814200897
0.011634349030470914,1.0e41,1.0e41,4.385604492508735,2.890739382179578
0.01218836565096953,1.0e41,1.0e41,4.3895288347554375,2.8951941830526238
0.012742382271468145,1.0e41,1.0e41,4.393213107062132,2.9160225022615935
0.013296398891966758,1.0e41,1.0e41,4.414156704133417,2.945769410703086
0.013850415512465374,1.0e41,1.0e41,4.42461617997407,2.986427351528939
0.014404432132963989,1.0e41,1.0e41,4.437986396760943,2.9983970688457635
0.014958448753462604,1.0e41,1.0e41,4.452455737382365,3.001010555057698
0.01551246537396122,1.0e41,1.0e41,4.457734567458642,3.001112636457319
0.016066481994459834,1.0e41,1.0e41,4.4676743571903925,3.007878966247138
0.01662049861495845,1.0e41,1.0e41,4.497703639210137,3.0246343633149593
0.017174515235457065,1.0e41,1.0e41,4.506825111512366,3.037040961701065
0.01772853185595568,1.0e41,1.0e41,4.529444433226033,3.0619780536203924
0.018282548476454295,1.0e41,1.0e41,4.539907029316666,3.083857675894383
0.018836565096952907,1.0e41,1.0e41,4.579970977372819,3.0891638247600275
0.019390581717451522,1.0e41,1.0e41,4.602818147747908,3.1201577061201005
0.019944598337950138,1.0e41,1.0e41,4.616863101422533,3.1259664714274025
0.020498614958448753,1.0e41,1.0e41,4.618624034574102,3.1306461501538223
0.021052631578947368,1.0e41,1.0e41,4.627338036646329,3.1313124819010354
0.021606648199445983,1.0e41,1.0e41,4.632771108003527,3.143608399481139
0.0221606648199446,1.0e41,1.0e41,4.645293952957617,3.1544884619546205
0.022714681440443214,1.0e41,1.0e41,4.648425318115644,3.162150491983111
0.02326869806094183,1.0e41,1.0e41,4.692255600877936,3.170817787945219
0.023822714681440444,1.0e41,1.0e41,4.714686495026551,3.1711695434135434
0.02437673130193906,1.0e41,1.0e41,4.720108742778268,3.174215604938156
0.024930747922437674,1.0e41,1.0e41,4.736755836570406,3.1754465924580497
0.02548476454293629,1.0e41,1.0e41,4.7701074480301076,3.1764072577441573
0.0260387811634349,1.0e41,1.0e41,4.796490971555792,3.1859393122458672
0.026592797783933517,1.0e41,1.0e41,4.805801629227094,3.2096052500082073
0.027146814404432132,1.0e41,1.0e41,4.8186129263704665,3.2105165588303466
0.027700831024930747,1.0e41,1.0e41,4.823208809655191,3.2134203068102263
0.028254847645429362,1.0e41,1.0e41,4.840977154036919,3.2300477247587938
0.028808864265927978,1.0e41,1.0e41,4.856904811877628,3.234426055420453
0.029362880886426593,1.0e41,1.0e41,4.859082356471046,3.2352195396507915
0.029916897506925208,1.0e41,1.0e41,4.871830739058026,3.2419932264494937
0.030470914127423823,1.0e41,1.0e41,4.881835324572676,3.2434875966068115
0.03102493074792244,1.0e41,1.0e41,4.881835324572676,3.2498829206320643
0.031578947368421054,1.0e41,1.0e41,4.883235660686166,3.271544480127081
0.03213296398891967,1.0e41,1.0e41,4.887079371842209,3.2725054979425
0.032686980609418284,1.0e41,1.0e41,4.889638473830258,3.2770303379331738
0.0332409972299169,1.0e41,1.0e41,4.898655434326334,3.2837971435597546
0.033795013850415515,1.0e41,1.0e41,4.901695538402705,3.3016021523082335
0.03434903047091413,1.0e41,1.0e41,4.905271642660094,3.3121786005707077
0.034903047091412745,1.0e41,1.0e41,4.907871200064655,3.313343522268364
0.03545706371191136,1.0e41,1.0e41,4.908329937325198,3.3181556699719743
0.036011080332409975,1.0e41,1.0e41,4.909719345770461,3.327014610583696
0.03656509695290859,1.0e41,1.0e41,4.911177084607381,3.3402911774703985
0.0371191135734072,1.0e41,1.0e41,4.911177084607381,3.3413920805457518
0.037673130193905814,1.0e41,1.0e41,4.926952133349044,3.346673029280488
0.03822714681440443,1.0e41,1.0e41,4.941950238493732,3.3767455614761452
0.038781163434903045,1.0e41,1.0e41,4.945515824841355,3.393158644424245
0.03933518005540166,1.0e41,1.0e41,4.947794081665354,3.4058507762211887
0.039889196675900275,1.0e41,1.0e41,4.956621294034262,3.4058705409318177
0.04044321329639889,1.0e41,1.0e41,4.963741466512887,3.410182830619317
0.040997229916897505,1.0e41,1.0e41,4.968588895393149,3.443336544702538
0.04155124653739612,1.0e41,1.0e41,4.970768247857714,3.4532593180308906
0.042105263157894736,1.0e41,1.0e41,4.970768247857714,3.462584452989601
0.04265927977839335,1.0e41,1.0e41,4.973778499657953,3.46822091501264
0.043213296398891966,1.0e41,1.0e41,4.976337922354173,3.477102566697897
0.04376731301939058,1.0e41,1.0e41,4.984329273308991,3.4837781737340516
0.0443213296398892,1.0e41,1.0e41,4.986211641961087,3.489612516918085
0.04487534626038781,1.0e41,1.0e41,4.991900489047388,3.4908179764475973
0.04542936288088643,1.0e41,1.0e41,4.9994991122793495,3.493315239491098
0.04598337950138504,1.0e41,1.0e41,5.015693630333224,3.495732887262673
0.04653739612188366,1.0e41,1.0e41,5.038249115594509,3.517238157587978
0.04709141274238227,1.0e41,1.0e41,5.052011471489079,3.5177470348834254
0.04764542936288089,1.0e41,1.0e41,5.053588485611359,3.521527548086589
0.0481994459833795,1.0e41,1.0e41,5.05498947614182,3.5238299313947037
0.04875346260387812,1.0e41,1.0e41,5.061644810262966,3.5241762482052854
0.049307479224376734,1.0e41,1.0e41,5.076619154472835,3.5331281497755076
0.04986149584487535,1.0e41,1.0e41,5.095660599429602,3.559423746713957
0.050415512465373964,1.0e41,1.0e41,5.102567796062292,3.5612885113470054
0.05096952908587258,1.0e41,1.0e41,5.103108132963462,3.565691960838952
0.05152354570637119,1.0e41,1.0e41,5.114079885400339,3.576024505710191
0.0520775623268698,1.0e41,1.0e41,5.125133563305481,3.5774195354247094
0.05263157894736842,1.0e41,1.0e41,5.135976658436756,3.6003166946115974
0.05318559556786703,1.0e41,1.0e41,5.137948485026744,3.6215234495079334
0.05373961218836565,1.0e41,1.0e41,5.153556479700277,3.6287192396258665
0.054293628808864264,1.0e41,1.0e41,5.157458086342677,3.6339477751926883
0.05484764542936288,1.0e41,1.0e41,5.1678592956692615,3.638859199474811
0.055401662049861494,1.0e41,1.0e41,5.180818057229268,3.6440743717911115
0.05595567867036011,1.0e41,1.0e41,5.182341653926138,3.6506815152695498
0.056509695290858725,1.0e41,1.0e41,5.188343611671463,3.6668810622740664
0.05706371191135734,1.0e41,1.0e41,5.207275660745186,3.6706707987742067
0.057617728531855955,1.0e41,1.0e41,5.208963120553351,3.6731392229622886
0.05817174515235457,1.0e41,1.0e41,5.209122799823612,3.679031295394456
0.058725761772853186,1.0e41,1.0e41,5.211566922760256,3.680928234849262
0.0592797783933518,1.0e41,1.0e41,5.233220760957185,3.6815525865949685
0.059833795013850416,1.0e41,1.0e41,5.244159516755448,3.6891260620689574
0.06038781163434903,1.0e41,1.0e41,5.2650984576389925,3.69818280269471
0.060941828254847646,1.0e41,1.0e41,5.266509698665499,3.703233734864141
0.06149584487534626,1.0e41,1.0e41,5.2753870166822505,3.7075050728273244
0.06204986149584488,1.0e41,1.0e41,5.275413455484694,3.709517419183527
0.06260387811634349,1.0e41,1.0e41,5.286650391290166,3.7106637307055284
0.06315789473684211,1.0e41,1.0e41,5.294756879057736,3.7228607210963083
0.06371191135734072,1.0e41,1.0e41,5.30303362842835,3.7453713419043293
0.06426592797783934,1.0e41,1.0e41,5.305696023765865,3.7458620334183115
0.06481994459833795,1.0e41,1.0e41,5.312601789665142,3.747578064489103
0.06537396121883657,1.0e41,1.0e41,5.3203076793241495,3.753607161500892
0.06592797783933518,1.0e41,1.0e41,5.320425348225272,3.7557785063922386
0.0664819944598338,1.0e41,1.0e41,5.325096824712504,3.756850653027423
0.06703601108033241,1.0e41,1.0e41,5.332302794322669,3.762733452930497
0.06759002770083103,1.0e41,1.0e41,5.334481339980221,3.770191786193672
0.06814404432132964,1.0e41,1.0e41,5.344871314485571,3.7810463907065226
0.06869806094182826,1.0e41,1.0e41,5.345687395724484,3.7825404307671944
0.06925207756232687,1.0e41,1.0e41,5.3521526528211565,3.7941667324208836
0.06980609418282549,1.0e41,1.0e41,5.364269312755803,3.796876325886679
0.0703601108033241,1.0e41,1.0e41,5.368137270933299,3.806764507551006
0.07091412742382272,1.0e41,1.0e41,5.36906548547159,3.809477752459857
0.07146814404432134,1.0e41,1.0e41,5.3719705102210105,3.8099835802421116
0.07202216066481995,1.0e41,1.0e41,5.373327787957815,3.811038561559227
0.07257617728531857,1.0e41,1.0e41,5.377846149151131,3.811650737329944
0.07313019390581718,1.0e41,1.0e41,5.395071535977949,3.816878697766639
0.07368421052631578,1.0e41,1.0e41,5.413373063420071,3.835337795772174
0.0742382271468144,1.0e41,1.0e41,5.413531871935354,3.8427770949413156
0.07479224376731301,1.0e41,1.0e41,5.420467395770957,3.883640096074436
0.07534626038781163,1.0e41,1.0e41,5.430358616601699,3.8923280636682067
0.07590027700831024,1.0e41,1.0e41,5.440774335268758,3.899820473658885
0.07645429362880886,1.0e41,1.0e41,5.441078305032654,3.90161852897408
0.07700831024930747,1.0e41,1.0e41,5.449632051504459,3.9049044349484676
0.07756232686980609,1.0e41,1.0e41,5.456208049990231,3.9176982544817793
0.0781163434903047,1.0e41,1.0e41,5.460178842424518,3.9353523741752063
0.07867036011080332,1.0e41,1.0e41,5.460495967685073,3.949965753560806
0.07922437673130193,1.0e41,1.0e41,5.464793722036595,3.9568021931291293
0.07977839335180055,1.0e41,1.0e41,5.470874286165278,3.9721625710489104
0.08033240997229917,1.0e41,1.0e41,5.471026452457847,3.9796619038742125
0.08088642659279778,1.0e41,1.0e41,5.479275024221493,3.9978421518362035
0.0814404432132964,1.0e41,1.0e41,5.48201295419972,4.0112723805016
0.08199445983379501,1.0e41,1.0e41,5.4938684443582515,4.040707736137155
0.08254847645429363,1.0e41,1.0e41,5.51360178110421,4.042541605819268
0.08310249307479224,1.0e41,1.0e41,5.519508574772812,4.049150415288331
0.08365650969529086,1.0e41,1.0e41,5.521345788727988,4.055135215934098
0.08421052631578947,1.0e41,1.0e41,5.524913946579485,4.061375055524089
0.08476454293628809,1.0e41,1.0e41,5.535308335609531,4.062520153545122
0.0853185595567867,1.0e41,1.0e41,5.550245274696956,4.067615935671583
0.08587257617728532,1.0e41,1.0e41,5.550955893399163,4.071393150367378
0.08642659279778393,1.0e41,1.0e41,5.5525438075613,4.071893116803626
0.08698060941828255,1.0e41,1.0e41,5.556332417717166,4.080553919321952
0.08753462603878116,1.0e41,1.0e41,5.577756657311673,4.095823743718568
0.08808864265927978,1.0e41,1.0e41,5.579427495714836,4.099250759384143
0.0886426592797784,1.0e41,1.0e41,5.580632937318548,4.1105388099170765
0.08919667590027701,1.0e41,1.0e41,5.5844928594534515,4.113963495379418
0.08975069252077562,1.0e41,1.0e41,5.591166792602745,4.115230142911912
0.09030470914127424,1.0e41,1.0e41,5.595703866224464,4.131183859977024
0.09085872576177285,1.0e41,1.0e41,5.608112313798723,4.131274742284174
0.09141274238227147,1.0e41,1.0e41,5.6157842625291385,4.135214016431289
0.09196675900277008,1.0e41,1.0e41,5.6191238509317865,4.1392900138306015
0.0925207756232687,1.0e41,1.0e41,5.630537267250125,4.139520892659098
0.09307479224376732,1.0e41,1.0e41,5.636937597664665,4.140064371291035
0.09362880886426593,1.0e41,1.0e41,5.658808716755294,4.14948371590237
0.09418282548476455,1.0e41,1.0e41,5.660608137552238,4.157086435933556
0.09473684210526316,1.0e41,1.0e41,5.666343806532421,4.164247093411553
0.09529085872576178,1.0e41,1.0e41,5.670564030742007,4.165516717341282
0.09584487534626039,1.0e41,1.0e41,5.673952684992416,4.1721892697463945
0.096398891966759,1.0e41,1.0e41,5.6861974274691525,4.173125916390093
0.09695290858725762,1.0e41,1.0e41,5.688255774690243,4.173788493215539
0.09750692520775624,1.0e41,1.0e41,5.6893655895799276,4.173901386636061
0.09806094182825485,1.0e41,1.0e41,5.706405687418558,4.175478229404834
0.09861495844875347,1.0e41,1.0e41,5.71378540764507,4.177776459658381
0.09916897506925208,1.0e41,1.0e41,5.716185810288891,4.177889511146712
0.0997229916897507,1.0e41,1.0e41,5.725135869213566,4.185123467204686
0.10027700831024931,1.0e41,1.0e41,5.726939393535033,4.186464446295857
0.10083102493074793,1.0e41,1.0e41,5.7393211537524245,4.186644645420919
0.10138504155124654,1.0e41,1.0e41,5.741739427646794,4.191659959268558
0.10193905817174516,1.0e41,1.0e41,5.760551152417423,4.19630995415406
0.10249307479224377,1.0e41,1.0e41,5.767422356310916,4.197440640900238
0.10304709141274238,1.0e41,1.0e41,5.773553463327798,4.199085653453825
0.10360110803324099,1.0e41,1.0e41,5.7812402425697424,4.199481535883991
0.1041551246537396,1.0e41,1.0e41,5.782723027184324,4.199732468277055
0.10470914127423822,1.0e41,1.0e41,5.786005937094437,4.20919860428041
0.10526315789473684,1.0e41,1.0e41,5.806988478644995,4.21040803601977
0.10581717451523545,1.0e41,1.0e41,5.811325176718369,4.2176723318582505
0.10637119113573407,1.0e41,1.0e41,5.819288617350588,4.217679913746849
0.10692520775623268,1.0e41,1.0e41,5.82872587846174,4.21908008825112
0.1074792243767313,1.0e41,1.0e41,5.830136344513962,4.221108482012227
0.10803324099722991,1.0e41,1.0e41,5.833949556579408,4.2257247058588385
0.10858725761772853,1.0e41,1.0e41,5.841713047807245,4.230174188145426
0.10914127423822714,1.0e41,1.0e41,5.8439402404037,4.231333878965882
0.10969529085872576,1.0e41,1.0e41,5.854883250071309,4.233941634126783
0.11024930747922437,1.0e41,1.0e41,5.857406640757759,4.238277081526386
0.11080332409972299,1.0e41,1.0e41,5.857462475823428,4.2417985817677195
0.1113573407202216,1.0e41,1.0e41,5.877458208811287,4.243558688425201
0.11191135734072022,1.0e41,1.0e41,5.891328483616013,4.2462912657851195
0.11246537396121883,1.0e41,1.0e41,5.899879123054158,4.248736040202581
0.11301939058171745,1.0e41,1.0e41,5.915400233655797,4.25207490414216
0.11357340720221606,1.0e41,1.0e41,5.918430686265831,4.252664623696826
0.11412742382271468,1.0e41,1.0e41,5.924529196705408,4.2530776730276445
0.1146814404432133,1.0e41,1.0e41,5.9340994345330245,4.265659878598425
0.11523545706371191,1.0e41,1.0e41,5.940608507973497,4.274255082246849
0.11578947368421053,1.0e41,1.0e41,5.9570749894082375,4.283633746652032
0.11634349030470914,1.0e41,1.0e41,5.96461196942193,4.285445982595975
0.11689750692520776,1.0e41,1.0e41,5.973718795942987,4.305566486836265
0.11745152354570637,1.0e41,1.0e41,6.015791676671535,4.324852455550952
0.11800554016620499,1.0e41,1.0e41,6.029832873042076,4.324956131129986
0.1185595567867036,1.0e41,1.0e41,6.034283295090221,4.3267902632758455
0.11911357340720222,1.0e41,1.0e41,6.038494018006862,4.3283925522906035
0.11966759002770083,1.0e41,1.0e41,6.043942238316814,4.347227733606823
0.12022160664819945,1.0e41,1.0e41,6.046147839779802,4.35165463793337
0.12077562326869806,1.0e41,1.0e41,6.046608056891088,4.353374062071863
0.12132963988919668,1.0e41,1.0e41,6.068752946443904,4.357108391660935
0.12188365650969529,1.0e41,1.0e41,6.069351939016627,4.365183707300856
0.12243767313019391,1.0e41,1.0e41,6.074184810919006,4.367521579573757
0.12299168975069252,1.0e41,1.0e41,6.0772050822213695,4.367550580632712
0.12354570637119114,1.0e41,1.0e41,6.082426574494707,4.367637044703849
0.12409972299168975,1.0e41,1.0e41,6.116596935637844,4.3734302121020185
0.12465373961218837,1.0e41,1.0e41,6.116596935637844,4.394776534922981
0.12520775623268698,1.0e41,1.0e41,6.134160065279791,4.401951265715258
0.1257617728531856,1.0e41,1.0e41,6.1343166272918985,4.402948342162584
0.12631578947368421,1.0e41,1.0e41,6.146883604561795,4.404709534210126
0.12686980609418283,1.0e41,1.0e41,6.171277138038671,4.404709534210126
0.12742382271468145,1.0e41,1.0e41,6.177209576343358,4.40646332827723
0.12797783933518006,1.0e41,1.0e41,6.187959084393933,4.407961374395017
0.12853185595567868,1.0e41,1.0e41,6.198962509078094,4.418752691244888
0.1290858725761773,1.0e41,1.0e41,6.213881015009905,4.420196065330275
0.1296398891966759,1.0e41,1.0e41,6.222742491918809,4.426023554312026
0.13019390581717452,1.0e41,1.0e41,6.225684092602618,4.430760497612201
0.13074792243767314,1.0e41,1.0e41,6.257207270310485,4.441767230549681
0.13130193905817175,1.0e41,1.0e41,6.26033769235613,4.455069531630546
0.13185595567867037,1.0e41,1.0e41,6.261488548861232,4.461650062767807
0.13240997229916898,1.0e41,1.0e41,6.29540554379206,4.469305307819027
0.1329639889196676,1.0e41,1.0e41,6.334227224366937,4.472492978605909
0.1335180055401662,1.0e41,1.0e41,6.348489115311149,4.477125408227386
0.13407202216066483,1.0e41,1.0e41,6.349735587923558,4.48174115296155
0.13462603878116344,1.0e41,1.0e41,6.351949401566631,4.487445865374284
0.13518005540166206,1.0e41,1.0e41,6.36993895614842,4.48895664656714
0.13573407202216067,1.0e41,1.0e41,6.379116653777218,4.489824285440557
0.1362880886426593,1.0e41,1.0e41,6.39028203812531,4.497404343493417
0.1368421052631579,1.0e41,1.0e41,6.391680126945642,4.500885964642416
0.13739612188365652,1.0e41,1.0e41,6.400828166112281,4.507133890237698
0.13795013850415513,1.0e41,1.0e41,6.4087180296902675,4.521552034608437
0.13850415512465375,1.0e41,1.0e41,6.4087180296902675,4.521574061267418
0.13905817174515236,1.0e41,1.0e41,6.419990181944712,4.531013531193959
0.13961218836565098,1.0e41,1.0e41,6.450549649519171,4.533109886385449
0.1401662049861496,1.0e41,1.0e41,6.45959767339203,4.534989732144332
0.1407202216066482,1.0e41,1.0e41,6.493123078506562,4.540799787102674
0.14127423822714683,1.0e41,1.0e41,6.528229896542698,4.544398860041518
0.14182825484764544,1.0e41,1.0e41,6.575459575568644,4.550694987263051
0.14238227146814406,1.0e41,1.0e41,6.650392015659844,4.550727310762237
0.14293628808864267,1.0e41,1.0e41,6.656457429578023,4.555011852808343
0.1434903047091413,1.0e41,1.0e41,6.657220566695203,4.556601585356785
0.1440443213296399,1.0e41,1.0e41,6.665228830790346,4.557684620880877
0.14459833795013852,1.0e41,1.0e41,6.669930962939583,4.559731234791873
0.14515235457063713,1.0e41,1.0e41,6.675126858073859,4.573932048397808
0.14570637119113575,1.0e41,1.0e41,6.7393037974266585,4.575453870845558
0.14626038781163436,1.0e41,1.0e41,6.75072421140731,4.576769474521269
0.14681440443213298,1.0e41,1.0e41,6.778025467138143,4.577572229723141
0.14736842105263157,1.0e41,1.0e41,6.791446999447703,4.588601145307051
0.14792243767313018,1.0e41,1.0e41,6.802338554272853,4.589927258109351
0.1484764542936288,1.0e41,1.0e41,6.817347887441487,4.591645940251498
0.1490304709141274,1.0e41,1.0e41,6.821682860243086,4.596580004930447
0.14958448753462603,1.0e41,1.0e41,6.839041357413293,4.597185342676813
0.15013850415512464,1.0e41,1.0e41,6.85253377994995,4.601911561143225
0.15069252077562326,1.0e41,1.0e41,6.925832475821012,4.6096821034253725
0.15124653739612187,1.0e41,1.0e41,6.937154395219051,4.616586895536389
0.1518005540166205,1.0e41,1.0e41,7.1013631751720485,4.620482802042288
0.1523545706371191,1.0e41,1.0e41,7.1027693424303635,4.622857413307944
0.15290858725761772,1.0e41,1.0e41,7.117150381783474,4.624075629016162
0.15346260387811633,1.0e41,1.0e41,7.138626320995795,4.6316038276170834
0.15401662049861495,1.0e41,1.0e41,7.139038935486449,4.635135573013444
0.15457063711911356,1.0e41,1.0e41,7.145533548299609,4.639051353358733
0.15512465373961218,1.0e41,1.0e41,7.226867185903541,4.645303481742924
0.1556786703601108,1.0e41,1.0e41,7.2670164413791785,4.653137992941526
0.1562326869806094,1.0e41,1.0e41,7.277479118183112,4.655505298208544
0.15678670360110802,1.0e41,1.0e41,7.28538809107317,4.657562599794334
0.15734072022160664,1.0e41,1.0e41,7.3212726809882005,4.659063293813055
0.15789473684210525,1.0e41,1.0e41,7.369330524417658,4.661786657922335
0.15844875346260387,1.0e41,1.0e41,7.409160778521776,4.663566601609262
0.15900277008310248,1.0e41,1.0e41,7.409160778521776,4.671298143847203
0.1595567867036011,1.0e41,1.0e41,7.411682581874753,4.675380328132522
0.16011080332409972,1.0e41,1.0e41,7.4777821060771625,4.686574453798436
0.16066481994459833,1.0e41,1.0e41,7.526072708091662,4.690623595324719
0.16121883656509695,1.0e41,1.0e41,7.530141595555175,4.695817035173572
0.16177285318559556,1.0e41,1.0e41,7.579551111010703,4.6990126242235055
0.16232686980609418,1.0e41,1.0e41,7.590956649694982,4.710233104938425
0.1628808864265928,1.0e41,1.0e41,7.609352645633805,4.713674179576802
0.1634349030470914,1.0e41,1.0e41,7.636868444803755,4.7280705286406635
0.16398891966759002,1.0e41,1.0e41,7.73413771827221,4.732277797988876
0.16454293628808864,1.0e41,1.0e41,7.7341947401337725,4.738210387135188
0.16509695290858725,1.0e41,1.0e41,7.74391107886129,4.740011426550825
0.16565096952908587,1.0e41,1.0e41,7.836781064583979,4.740069457940062
0.16620498614958448,1.0e41,1.0e41,7.951160116486648,4.740373312967983
0.1667590027700831,1.0e41,1.0e41,7.967799929096448,4.743505291572977
0.1673130193905817,1.0e41,1.0e41,8.242418926922003,4.746365169334098
0.16786703601108033,1.0e41,1.0e41,8.255435263226252,4.754853360282115
0.16842105263157894,1.0e41,1.0e41,8.568854198451056,4.7552048115189045
0.16897506925207756,1.0e41,1.0e41,8.62645537870235,4.757096898748391
0.16952908587257617,1.0e41,1.0e41,8.693070759541008,4.767049554576538
0.1700831024930748,1.0e41,1.0e41,9.059999076359404,4.770340371536491
0.1706371191135734,1.0e41,1.0e41,9.09005097586802,4.782375599552239
0.17119113573407202,1.0e41,1.0e41,9.295825521960415,4.786443019724765
0.17174515235457063,1.0e41,1.0e41,9.3191750590626,4.789632597930798
0.17229916897506925,1.0e41,1.0e41,9.62035740344532,4.791625373841822
0.17285318559556787,1.0e41,1.0e41,9.807414941571082,4.793336608462595
0.17340720221606648,1.0e41,1.0e41,9.955366339846204,4.800886021891308
0.1739612188365651,1.0e41,1.0e41,10.2034688251619,4.801244529572305
0.1745152354570637,1.0e41,1.0e41,10.270399575465605,4.8064864488687356
0.17506925207756233,1.0e41,1.0e41,10.287745359612504,4.810606186931226
0.17562326869806094,1.0e41,1.0e41,10.287745359612504,4.814266941119785
0.17617728531855956,1.0e41,1.0e41,10.820269504205157,4.814355369161148
0.17673130193905817,1.0e41,1.0e41,10.941523430154058,4.816939111643495
0.1772853185595568,1.0e41,1.0e41,11.145074900962873,4.819986230084638
0.1778393351800554,1.0e41,1.0e41,11.34901176852874,4.825772052451969
0.17839335180055402,1.0e41,1.0e41,11.34901176852874,4.82977840106044
0.17894736842105263,1.0e41,1.0e41,11.792406745803259,4.834267323567729
0.17950138504155125,1.0e41,1.0e41,11.792406745803259,4.834267323567729
0.18005540166204986,1.0e41,1.0e41,11.858997880159984,4.839137432923085
0.18060941828254848,1.0e41,1.0e41,12.27751521468845,4.841039042031093
0.1811634349030471,1.0e41,1.0e41,12.427617078865426,4.8453952423424065
0.1817174515235457,1.0e41,1.0e41,12.774448306344855,4.849731129940063
0.18227146814404432,1.0e41,1.0e41,13.007222824254855,4.851633151692526
0.18282548476454294,1.0e41,1.0e41,13.383950888791873,4.852003754769291
0.18337950138504155,1.0e41,1.0e41,13.493437743815415,4.860205162159943
0.18393351800554017,1.0e41,1.0e41,13.580331388249467,4.863781706631996
0.18448753462603878,1.0e41,1.0e41,13.965009828863892,4.865875704060809
0.1850415512465374,1.0e41,1.0e41,14.044009388174706,4.866541372337298
0.18559556786703602,1.0e41,1.0e41,14.585231880880661,4.873653664350197
0.18614958448753463,1.0e41,1.0e41,15.333822658568481,4.879165545073535
0.18670360110803325,1.0e41,1.0e41,16.537716077922497,4.879525927692328
0.18725761772853186,1.0e41,1.0e41,16.716383843553135,4.88386425700721
0.18781163434903048,1.0e41,1.0e41,17.737600194177247,4.886997437613815
0.1883656509695291,1.0e41,1.0e41,18.362757815071564,4.902818457176452
0.1889196675900277,1.0e41,1.0e41,18.477659429874624,4.908381662751886
0.18947368421052632,1.0e41,1.0e41,19.097163491771553,4.9087658440509525
0.19002770083102494,1.0e41,1.0e41,19.112548754347564,4.911560285147403
0.19058171745152355,1.0e41,1.0e41,19.437104637275525,4.913107140878934
0.19113573407202217,1.0e41,1.0e41,19.554107200152234,4.917065914429344
0.19168975069252078,1.0e41,1.0e41,21.382900540792765,4.919971010782897
0.1922437673130194,1.0e41,1.0e41,21.493267114677398,4.929877506487498
0.192797783933518,1.0e41,1.0e41,21.999240617007697,4.9362655398887965
0.19335180055401663,1.0e41,1.0e41,22.479959977250086,4.944478020100025
0.19390581717451524,1.0e41,1.0e41,24.26466104976716,4.945268316057556
0.19445983379501386,1.0e41,1.0e41,24.451617699190813,4.950415167815835
0.19501385041551247,1.0e41,1.0e41,25.114527577155513,4.950755731890306
0.1955678670360111,1.0e41,1.0e41,25.444579636354558,4.970575058925187
0.1961218836565097,1.0e41,1.0e41,26.586035132403612,4.98543493492078
0.19667590027700832,1.0e41,1.0e41,27.00714986150153,4.986355310966567
0.19722991689750694,1.0e41,1.0e41,27.220884157681454,4.990320296240461
0.19778393351800555,1.0e41,1.0e41,28.23408624855263,5.0163617758299015
0.19833795013850417,1.0e41,1.0e41,29.830706364679795,5.022639978236858
0.19889196675900278,1.0e41,1.0e41,30.375284427525727,5.026271834322242
0.1994459833795014,1.0e41,1.0e41,30.891176386460597,5.029304972605658
0.2,1.0e41,1.0e41,31.569025095624504,5.038622615848929
0.20055401662049863,1.0e41,1.0e41,32.316174082293855,5.046913875018836
0.20110803324099724,1.0e41,1.0e41,34.327627624160876,5.056190888081957
0.20166204986149586,1.0e41,1.0e41,34.43257755010656,5.069458795125497
0.20221606648199447,1.0e41,1.0e41,35.65457808724188,5.070595748972119
0.2027700831024931,1.0e41,1.0e41,38.78304420136271,5.074712550681725
0.2033240997229917,1.0e41,1.0e41,39.41783257885574,5.078787729023379
0.20387811634349032,1.0e41,1.0e41,43.22717966036017,5.084085756697585
0.20443213296398893,1.0e41,1.0e41,46.841280514549474,5.088211204197174
0.20498614958448755,1.0e41,1.0e41,49.31529116100687,5.090762100575379
0.20554016620498616,1.0e41,1.0e41,51.09458691088004,5.090940407413604
0.20609418282548475,1.0e41,1.0e41,51.53485174846986,5.096700403340292
0.20664819944598337,1.0e41,1.0e41,53.470378577558016,5.100336163379607
0.20720221606648198,1.0e41,1.0e41,55.12904680159064,5.102565598359378
0.2077562326869806,1.0e41,1.0e41,67.23066827281693,5.1029987942606185
0.2083102493074792,1.0e41,1.0e41,69.30924390394566,5.103354986530554
0.20886426592797783,1.0e41,1.0e41,71.84142278670257,5.114868244559817
0.20941828254847644,1.0e41,1.0e41,72.46561440188178,5.115254080805912
0.20997229916897506,1.0e41,1.0e41,73.33651757869778,5.124273293352327
0.21052631578947367,1.0e41,1.0e41,85.19077538547093,5.125919156217124
0.2110803324099723,1.0e41,1.0e41,85.93535040827385,5.1326338721323985
0.2116343490304709,1.0e41,1.0e41,90.19605131890764,5.135617166264091
0.21218836565096952,1.0e41,1.0e41,90.58167747413322,5.141755394316088
0.21274238227146813,1.0e41,1.0e41,92.2655115989666,5.151147462757493
0.21329639889196675,1.0e41,1.0e41,105.58351841524285,5.155335498812194
0.21385041551246536,1.0e41,1.0e41,108.3448542060475,5.166852669404247
0.21440443213296398,1.0e41,1.0e41,112.50931833030405,5.16988160284242
0.2149584487534626,1.0e41,1.0e41,113.6511874297347,5.1799809386075815
0.2155124653739612,1.0e41,1.0e41,115.47709563277304,5.183469545650399
0.21606648199445982,1.0e41,1.0e41,120.75509133297429,5.183469545650399
0.21662049861495844,1.0e41,1.0e41,125.31063783886381,5.186370848668211
0.21717451523545706,1.0e41,1.0e41,125.99418956723441,5.1867913794738785
0.21772853185595567,1.0e41,1.0e41,127.8389377928695,5.198190195675783
0.21828254847645429,1.0e41,1.0e41,129.42454459926026,5.199098350978641
0.2188365650969529,1.0e41,1.0e41,130.4309199594806,5.216554048219985
0.21939058171745152,1.0e41,1.0e41,130.70818830257488,5.220618806264292
0.21994459833795013,1.0e41,1.0e41,130.70818830257488,5.2235133054614185
0.22049861495844875,1.0e41,1.0e41,135.30971793129694,5.227003309386936
0.22105263157894736,1.0e41,1.0e41,136.9986296672005,5.231133276618396
0.22160664819944598,1.0e41,1.0e41,143.87172367933397,5.242350686576445
0.2221606648199446,1.0e41,1.0e41,144.78417301493374,5.2435900615224655
0.2227146814404432,1.0e41,1.0e41,147.35669416924907,5.2445792668638465
0.22326869806094182,1.0e41,1.0e41,158.1883644363933,5.255246110679827
0.22382271468144044,1.0e41,1.0e41,160.8401686883716,5.2865599803058
0.22437673130193905,1.0e41,1.0e41,164.6137156436314,5.2865599803058
0.22493074792243767,1.0e41,1.0e41,214.58934447052206,5.293818543651107
0.22548476454293628,1.0e41,1.0e41,229.68398151893356,5.29516049206337
0.2260387811634349,1.0e41,1.0e41,237.19631763334388,5.305617781433687
0.22659279778393351,1.0e41,1.0e41,238.56405609508587,5.310180093714959
0.22714681440443213,1.0e41,1.0e41,244.5800474803846,5.319735691878324
0.22770083102493074,1.0e41,1.0e41,257.8063042637006,5.321408602716158
0.22825484764542936,1.0e41,1.0e41,262.42172698949224,5.340628019278286
0.22880886426592797,1.0e41,1.0e41,273.3077402337748,5.34103198433941
0.2293628808864266,1.0e41,1.0e41,277.9900586117302,5.344304850371128
0.2299168975069252,1.0e41,1.0e41,284.5983385309364,5.346470400789548
0.23047091412742382,1.0e41,1.0e41,293.3576627535608,5.350504357917959
0.23102493074792244,1.0e41,1.0e41,301.22600557905304,5.350760657318192
0.23157894736842105,1.0e41,1.0e41,321.64673727587314,5.355498792070949
0.23213296398891967,1.0e41,1.0e41,358.41876443576194,5.369174798514457
0.23268698060941828,1.0e41,1.0e41,366.7538604293124,5.384901057163592
0.2332409972299169,1.0e41,1.0e41,369.8772707771984,5.3883559768364675
0.2337950138504155,1.0e41,1.0e41,387.25762625635946,5.401794041538798
0.23434903047091413,1.0e41,1.0e41,422.2239454819622,5.408812206525578
0.23490304709141274,1.0e41,1.0e41,427.8548858942671,5.411929151149561
0.23545706371191136,1.0e41,1.0e41,491.5043925132114,5.420742734420207
0.23601108033240997,1.0e41,1.0e41,540.9959548364395,5.42522990425428
0.2365650969529086,1.0e41,1.0e41,577.603063804727,5.42699721796687
0.2371191135734072,1.0e41,1.0e41,595.3054698420465,5.428137070708104
0.23767313019390582,1.0e41,1.0e41,637.3260147574457,5.439125330002324
0.23822714681440443,1.0e41,1.0e41,706.0934597551155,5.443619554005264
0.23878116343490305,1.0e41,1.0e41,722.3380502731366,5.443697082123054
0.23933518005540166,1.0e41,1.0e41,840.1013796378171,5.46839167034256
0.23988919667590028,1.0e41,1.0e41,859.6926270501863,5.47412202001597
0.2404432132963989,1.0e41,1.0e41,865.6150807638815,5.480879815848761
0.2409972299168975,1.0e41,1.0e41,928.8885837765758,5.504845143969082
0.24155124653739612,1.0e41,1.0e41,954.3102596414053,5.517514487893165
0.24210526315789474,1.0e41,1.0e41,954.6560273661735,5.527352929610808
0.24265927977839336,1.0e41,1.0e41,1079.2392111299143,5.530426095027807
0.24321329639889197,1.0e41,1.0e41,1080.1714615535213,5.532215374790255
0.24376731301939059,1.0e41,1.0e41,1092.1216911229799,5.548934278690953
0.2443213296398892,1.0e41,1.0e41,1162.7873838388805,5.549717627635858
0.24487534626038782,1.0e41,1.0e41,1166.1969880098452,5.552477207828791
0.24542936288088643,1.0e41,1.0e41,1169.433926999709,5.56423374368575
0.24598337950138505,1.0e41,1.0e41,1238.9186663350345,5.565318738614566
0.24653739612188366,1.0e41,1.0e41,1447.750689120175,5.594787417059944
0.24709141274238228,1.0e41,1.0e41,1459.3139259247787,5.597167821187618
0.2476454293628809,1.0e41,1.0e41,1472.3588289991762,5.606082019994375
0.2481994459833795,1.0e41,1.0e41,1484.5690565190223,5.611501004126419
0.24875346260387812,1.0e41,1.0e41,1518.3105734581793,5.625676284773087
0.24930747922437674,1.0e41,1.0e41,1520.328327314861,5.639619901902943
0.24986149584487535,1.0e41,1.0e41,1712.081056722924,5.641559995993768
0.25041551246537397,1.0e41,1.0e41,2703.440088794191,5.648415296324356
0.25096952908587256,1.0e41,1.0e41,3125.1650205635424,5.649696093546988
0.2515235457063712,1.0e41,1.0e41,3704.308959992905,5.65099580745164
0.2520775623268698,1.0e41,1.0e41,3754.1194138724236,5.653294424716215
0.25263157894736843,1.0e41,1.0e41,4021.097116683318,5.656234471134678
0.253185595567867,1.0e41,1.0e41,4083.8115356494377,5.706225503647616
0.25373961218836566,1.0e41,1.0e41,4132.362915509062,5.708204646249005
0.25429362880886425,1.0e41,1.0e41,4470.942695133135,5.725596285325395
0.2548476454293629,1.0e41,1.0e41,4962.291361701235,5.751417557424909
0.2554016620498615,1.0e41,1.0e41,5573.644542091606,5.751708879522958
0.2559556786703601,1.0e41,1.0e41,6206.811755725477,5.753046067020021
0.2565096952908587,1.0e41,1.0e41,6474.956000353093,5.759204308054824
0.25706371191135735,1.0e41,1.0e41,7022.301179833937,5.770637893389056
0.25761772853185594,1.0e41,1.0e41,7676.998074123014,5.792646544844113
0.2581717451523546,1.0e41,1.0e41,9690.840651250932,5.798307980715434
0.25872576177285317,1.0e41,1.0e41,10608.281254516445,5.815763575119307
0.2592797783933518,1.0e41,1.0e41,11666.961735043855,5.842951764706351
0.2598337950138504,1.0e41,1.0e41,13354.537771768371,5.855360855020088
0.26038781163434904,1.0e41,1.0e41,27138.143983288897,5.855580681184865
0.26094182825484763,1.0e41,1.0e41,33963.42540363514,5.866016371080282
0.2614958448753463,1.0e41,1.0e41,36599.784372553986,5.876478377513069
0.26204986149584486,1.0e41,1.0e41,45929.065033492676,5.878015755018592
0.2626038781163435,1.0e41,1.0e41,50085.8347965515,5.897994945150761
0.2631578947368421,1.0e41,1.0e41,60071.08398929777,5.898158603863263
0.26371191135734073,1.0e41,1.0e41,83228.05861481836,5.913675101002525
0.2642659279778393,1.0e41,1.0e41,88478.05259870747,5.928593832505566
0.26481994459833796,1.0e41,1.0e41,112502.65169441895,5.94347623972134
0.26537396121883655,1.0e41,1.0e41,147296.9939923575,5.944169410769325
0.2659279778393352,1.0e41,1.0e41,228691.044380085,5.946993058993912
0.2664819944598338,1.0e41,1.0e41,309641.49296601105,5.969212428620663
0.2670360110803324,1.0e41,1.0e41,593243.040781003,5.981197483782358
0.267590027700831,1.0e41,1.0e41,612251.1471108791,6.037021243004739
0.26814404432132966,1.0e41,1.0e41,612251.1471108791,6.04086898603761
0.26869806094182824,1.0e41,1.0e41,1.2906765069877945e6,6.045702871503171
0.2692520775623269,1.0e41,1.0e41,1.3796971165655553e6,6.052692390096845
0.2698060941828255,1.0e41,1.0e41,1.3796971165655553e6,6.07874873949079
0.2703601108033241,1.0e41,1.0e41,3.946182540761563e7,6.084938953005781
0.2709141274238227,1.0e41,1.0e41,6.726026828221698e7,6.098136467315086
0.27146814404432135,1.0e41,1.0e41,1.1531664451483199e8,6.13124781867169
0.27202216066481993,1.0e41,1.0e41,5.808580202688812e8,6.1722603836945975
0.2725761772853186,1.0e41,1.0e41,1.0995154483160596e12,6.211368550645954
0.27313019390581716,1.0e41,1.0e41,5.638202688507464e14,6.234826383226349
0.2736842105263158,1.0e41,1.0e41,2.8457150208994637e35,6.254215284451296
0.2742382271468144,1.0e41,1.0e41,1.0e41,6.262753777074045
0.27479224376731304,1.0e41,1.0e41,1.0e41,6.350637900822969
0.2753462603878116,1.0e41,1.0e41,1.0e41,6.391131432422596
0.27590027700831027,1.0e41,1.0e41,1.0e41,6.391131432422596
0.27645429362880886,1.0e41,1.0e41,1.0e41,6.453472512948566
0.2770083102493075,1.0e41,1.0e41,1.0e41,6.521094847294953
0.2775623268698061,1.0e41,1.0e41,1.0e41,6.627127999159482
0.27811634349030473,1.0e41,1.0e41,1.0e41,7.019796033942753
0.2786703601108033,1.0e41,1.0e41,1.0e41,7.019796033942753
0.27922437673130196,1.0e41,1.0e41,1.0e41,7.078783176589785
0.27977839335180055,1.0e41,1.0e41,1.0e41,8.21907548608061
0.2803324099722992,1.0e41,1.0e41,1.0e41,9.722867943990485
0.2808864265927978,1.0e41,1.0e41,1.0e41,13.82850368672041
0.2814404432132964,1.0e41,1.0e41,1.0e41,21.050704129080753
0.281994459833795,1.0e41,1.0e41,1.0e41,29.827998980227676
0.28254847645429365,1.0e41,1.0e41,1.0e41,616.9230522481671
0.28310249307479224,1.0e41,1.0e41,1.0e41,4940.670297191319
0.2836565096952909,1.0e41,1.0e41,1.0e41,5374.996817989517
0.28421052631578947,1.0e41,1.0e41,1.0e41,5525.4557575071685
0.2847645429362881,1.0e41,1.0e41,1.0e41,5975.756604200869
0.2853185595567867,1.0e41,1.0e41,1.0e41,6180.509550778747
0.28587257617728534,1.0e41,1.0e41,1.0e41,6353.615613043469
0.28642659279778393,1.0e41,1.0e41,1.0e41,6768.5406228583015
0.2869806094182826,1.0e41,1.0e41,1.0e41,6961.57821118654
0.28753462603878116,1.0e41,1.0e41,1.0e41,6982.435345446958
0.2880886426592798,1.0e41,1.0e41,1.0e41,6984.703983724146
0.2886426592797784,1.0e41,1.0e41,1.0e41,6984.703983724146
0.28919667590027703,1.0e41,1.0e41,1.0e41,6989.936038551685
0.2897506925207756,1.0e41,1.0e41,1.0e41,7340.117324590909
0.29030470914127426,1.0e41,1.0e41,1.0e41,7351.239828952776
0.29085872576177285,1.0e41,1.0e41,1.0e41,7371.328815386913
0.2914127423822715,1.0e41,1.0e41,1.0e41,7468.03200691083
0.2919667590027701,1.0e41,1.0e41,1.0e41,7580.283106655747
0.2925207756232687,1.0e41,1.0e41,1.0e41,7599.730773027623
0.2930747922437673,1.0e41,1.0e41,1.0e41,7712.408002380097
0.29362880886426596,1.0e41,1.0e41,1.0e41,7735.18717170214
0.29418282548476454,1.0e41,1.0e41,1.0e41,7808.1691540594
0.29473684210526313,1.0e41,1.0e41,1.0e41,7894.531537466663
0.2952908587257618,1.0e41,1.0e41,1.0e41,8046.779918020547
0.29584487534626036,1.0e41,1.0e41,1.0e41,8285.577978323989
0.296398891966759,1.0e41,1.0e41,1.0e41,8351.982640314915
0.2969529085872576,1.0e41,1.0e41,1.0e41,8351.982640314915
0.29750692520775623,1.0e41,1.0e41,1.0e41,8788.804524924739
0.2980609418282548,1.0e41,1.0e41,1.0e41,8836.683564790728
0.29861495844875346,1.0e41,1.0e41,1.0e41,9252.920832617636
0.29916897506925205,1.0e41,1.0e41,1.0e41,9600.666237558044
0.2997229916897507,1.0e41,1.0e41,1.0e41,9622.41741292783
0.3002770083102493,1.0e41,1.0e41,1.0e41,9764.347628170977
0.3008310249307479,1.0e41,1.0e41,1.0e41,9869.894068391888
0.3013850415512465,1.0e41,1.0e41,1.0e41,9968.102308526577
0.30193905817174516,1.0e41,1.0e41,1.0e41,9969.934225346793
0.30249307479224374,1.0e41,1.0e41,1.0e41,10336.245225676324
0.3030470914127424,1.0e41,1.0e41,1.0e41,10404.734661642917
0.303601108033241,1.0e41,1.0e41,1.0e41,10447.42887879692
0.3041551246537396,1.0e41,1.0e41,1.0e41,10962.582128482196
0.3047091412742382,1.0e41,1.0e41,1.0e41,10962.582128482196
0.30526315789473685,1.0e41,1.0e41,1.0e41,11065.791783354745
0.30581717451523543,1.0e41,1.0e41,1.0e41,11137.28442771741
0.3063711911357341,1.0e41,1.0e41,1.0e41,11245.891312883094
0.30692520775623267,1.0e41,1.0e41,1.0e41,11292.427566340115
0.3074792243767313,1.0e41,1.0e41,1.0e41,11308.190872984627
0.3080332409972299,1.0e41,1.0e41,1.0e41,11400.419221674721
0.30858725761772854,1.0e41,1.0e41,1.0e41,11921.768070509044
0.3091412742382271,1.0e41,1.0e41,1.0e41,12092.330676667474
0.30969529085872577,1.0e41,1.0e41,1.0e41,12744.037088605608
0.31024930747922436,1.0e41,1.0e41,1.0e41,12837.337901922274
0.310803324099723,1.0e41,1.0e41,1.0e41,12849.518607094387
0.3113573407202216,1.0e41,1.0e41,1.0e41,13027.0133672001
0.31191135734072023,1.0e41,1.0e41,1.0e41,13066.353177783603
0.3124653739612188,1.0e41,1.0e41,1.0e41,14087.831228634432
0.31301939058171746,1.0e41,1.0e41,1.0e41,14472.581050905728
0.31357340720221605,1.0e41,1.0e41,1.0e41,14581.29723446879
0.3141274238227147,1.0e41,1.0e41,1.0e41,14586.004729925318
0.3146814404432133,1.0e41,1.0e41,1.0e41,14586.004729925318
0.3152354570637119,1.0e41,1.0e41,1.0e41,14611.66447012163
0.3157894736842105,1.0e41,1.0e41,1.0e41,14873.883892890892
0.31634349030470915,1.0e41,1.0e41,1.0e41,15063.571097549198
0.31689750692520774,1.0e41,1.0e41,1.0e41,15626.528409685903
0.3174515235457064,1.0e41,1.0e41,1.0e41,15747.950340112073
0.31800554016620497,1.0e41,1.0e41,1.0e41,16293.356086449274
0.3185595567867036,1.0e41,1.0e41,1.0e41,16559.678494060878
0.3191135734072022,1.0e41,1.0e41,1.0e41,16822.931107233093
0.31966759002770084,1.0e41,1.0e41,1.0e41,16979.82966044105
0.32022160664819943,1.0e41,1.0e41,1.0e41,17399.873505252734
0.3207756232686981,1.0e41,1.0e41,1.0e41,17664.60965681206
0.32132963988919666,1.0e41,1.0e41,1.0e41,17749.088609249426
0.3218836565096953,1.0e41,1.0e41,1.0e41,18601.639115932147
0.3224376731301939,1.0e41,1.0e41,1.0e41,19044.923223504768
0.32299168975069253,1.0e41,1.0e41,1.0e41,19559.829606990363
0.3235457063711911,1.0e41,1.0e41,1.0e41,20633.74839772906
0.32409972299168976,1.0e41,1.0e41,1.0e41,21631.23932337819
0.32465373961218835,1.0e41,1.0e41,1.0e41,21716.046052486527
0.325207756232687,1.0e41,1.0e41,1.0e41,23999.9674575729
0.3257617728531856,1.0e41,1.0e41,1.0e41,25454.06375423984
0.3263157894736842,1.0e41,1.0e41,1.0e41,25454.06375423984
0.3268698060941828,1.0e41,1.0e41,1.0e41,112218.32359810107
0.32742382271468146,1.0e41,1.0e41,1.0e41,206857.17396422435
0.32797783933518004,1.0e41,1.0e41,1.0e41,6.367819532642317e6
0.3285318559556787,1.0e41,1.0e41,1.0e41,1.2259111043456335e8
0.3290858725761773,1.0e41,1.0e41,1.0e41,2.426358606504042e9
0.3296398891966759,1.0e41,1.0e41,1.0e41,1.0e41
0.3301939058171745,1.0e41,1.0e41,1.0e41,1.0e41
0.33074792243767315,1.0e41,1.0e41,1.0e41,1.0e41
0.33130193905817173,1.0e41,1.0e41,1.0e41,1.0e41
0.3318559556786704,1.0e41,1.0e41,1.0e41,1.0e41
0.33240997229916897,1.0e41,1.0e41,1.0e41,1.0e41
0.3329639889196676,1.0e41,1.0e41,1.0e41,1.0e41
0.3335180055401662,1.0e41,1.0e41,1.0e41,1.0e41
0.33407202216066484,1.0e41,1.0e41,1.0e41,1.0e41
0.3346260387811634,1.0e41,1.0e41,1.0e41,1.0e41
0.33518005540166207,1.0e41,1.0e41,1.0e41,1.0e41
0.33573407202216066,1.0e41,1.0e41,1.0e41,1.0e41
0.3362880886426593,1.0e41,1.0e41,1.0e41,1.0e41
0.3368421052631579,1.0e41,1.0e41,1.0e41,1.0e41
0.33739612188365653,1.0e41,1.0e41,1.0e41,1.0e41
0.3379501385041551,1.0e41,1.0e41,1.0e41,1.0e41
0.33850415512465376,1.0e41,1.0e41,1.0e41,1.0e41
0.33905817174515235,1.0e41,1.0e41,1.0e41,1.0e41
0.339612188365651,1.0e41,1.0e41,1.0e41,1.0e41
0.3401662049861496,1.0e41,1.0e41,1.0e41,1.0e41
0.3407202216066482,1.0e41,1.0e41,1.0e41,1.0e41
0.3412742382271468,1.0e41,1.0e41,1.0e41,1.0e41
0.34182825484764545,1.0e41,1.0e41,1.0e41,1.0e41
0.34238227146814404,1.0e41,1.0e41,1.0e41,1.0e41
0.3429362880886427,1.0e41,1.0e41,1.0e41,1.0e41
0.34349030470914127,1.0e41,1.0e41,1.0e41,1.0e41
0.3440443213296399,1.0e41,1.0e41,1.0e41,1.0e41
0.3445983379501385,1.0e41,1.0e41,1.0e41,1.0e41
0.34515235457063714,1.0e41,1.0e41,1.0e41,1.0e41
0.34570637119113573,1.0e41,1.0e41,1.0e41,1.0e41
0.3462603878116344,1.0e41,1.0e41,1.0e41,1.0e41
0.34681440443213296,1.0e41,1.0e41,1.0e41,1.0e41
0.3473684210526316,1.0e41,1.0e41,1.0e41,1.0e41
0.3479224376731302,1.0e41,1.0e41,1.0e41,1.0e41
0.34847645429362883,1.0e41,1.0e41,1.0e41,1.0e41
0.3490304709141274,1.0e41,1.0e41,1.0e41,1.0e41
0.34958448753462606,1.0e41,1.0e41,1.0e41,1.0e41
0.35013850415512465,1.0e41,1.0e41,1.0e41,1.0e41
0.3506925207756233,1.0e41,1.0e41,1.0e41,1.0e41
0.3512465373961219,1.0e41,1.0e41,1.0e41,1.0e41
0.3518005540166205,1.0e41,1.0e41,1.0e41,1.0e41
0.3523545706371191,1.0e41,1.0e41,1.0e41,1.0e41
0.35290858725761776,1.0e41,1.0e41,1.0e41,1.0e41
0.35346260387811634,1.0e41,1.0e41,1.0e41,1.0e41
0.35401662049861493,1.0e41,1.0e41,1.0e41,1.0e41
0.3545706371191136,1.0e41,1.0e41,1.0e41,1.0e41
0.35512465373961216,1.0e41,1.0e41,1.0e41,1.0e41
0.3556786703601108,1.0e41,1.0e41,1.0e41,1.0e41
0.3562326869806094,1.0e41,1.0e41,1.0e41,1.0e41
0.35678670360110804,1.0e41,1.0e41,1.0e41,1.0e41
0.3573407202216066,1.0e41,1.0e41,1.0e41,1.0e41
0.35789473684210527,1.0e41,1.0e41,1.0e41,1.0e41
0.35844875346260385,1.0e41,1.0e41,1.0e41,1.0e41
0.3590027700831025,1.0e41,1.0e41,1.0e41,1.0e41
0.3595567867036011,1.0e41,1.0e41,1.0e41,1.0e41
0.3601108033240997,1.0e41,1.0e41,1.0e41,1.0e41
0.3606648199445983,1.0e41,1.0e41,1.0e41,1.0e41
0.36121883656509696,1.0e41,1.0e41,1.0e41,1.0e41
0.36177285318559554,1.0e41,1.0e41,1.0e41,1.0e41
0.3623268698060942,1.0e41,1.0e41,1.0e41,1.0e41
0.3628808864265928,1.0e41,1.0e41,1.0e41,1.0e41
0.3634349030470914,1.0e41,1.0e41,1.0e41,1.0e41
0.36398891966759,1.0e41,1.0e41,1.0e41,1.0e41
0.36454293628808865,1.0e41,1.0e41,1.0e41,1.0e41
0.36509695290858724,1.0e41,1.0e41,1.0e41,1.0e41
0.3656509695290859,1.0e41,1.0e41,1.0e41,1.0e41
0.36620498614958447,1.0e41,1.0e41,1.0e41,1.0e41
0.3667590027700831,1.0e41,1.0e41,1.0e41,1.0e41
0.3673130193905817,1.0e41,1.0e41,1.0e41,1.0e41
0.36786703601108034,1.0e41,1.0e41,1.0e41,1.0e41
0.3684210526315789,1.0e41,1.0e41,1.0e41,1.0e41
0.36897506925207757,1.0e41,1.0e41,1.0e41,1.0e41
0.36952908587257616,1.0e41,1.0e41,1.0e41,1.0e41
0.3700831024930748,1.0e41,1.0e41,1.0e41,1.0e41
0.3706371191135734,1.0e41,1.0e41,1.0e41,1.0e41
0.37119113573407203,1.0e41,1.0e41,1.0e41,1.0e41
0.3717451523545706,1.0e41,1.0e41,1.0e41,1.0e41
0.37229916897506926,1.0e41,1.0e41,1.0e41,1.0e41
0.37285318559556785,1.0e41,1.0e41,1.0e41,1.0e41
0.3734072022160665,1.0e41,1.0e41,1.0e41,1.0e41
0.3739612188365651,1.0e41,1.0e41,1.0e41,1.0e41
0.3745152354570637,1.0e41,1.0e41,1.0e41,1.0e41
0.3750692520775623,1.0e41,1.0e41,1.0e41,1.0e41
0.37562326869806095,1.0e41,1.0e41,1.0e41,1.0e41
0.37617728531855954,1.0e41,1.0e41,1.0e41,1.0e41
0.3767313019390582,1.0e41,1.0e41,1.0e41,1.0e41
0.37728531855955677,1.0e41,1.0e41,1.0e41,1.0e41
0.3778393351800554,1.0e41,1.0e41,1.0e41,1.0e41
0.378393351800554,1.0e41,1.0e41,1.0e41,1.0e41
0.37894736842105264,1.0e41,1.0e41,1.0e41,1.0e41
0.37950138504155123,1.0e41,1.0e41,1.0e41,1.0e41
0.3800554016620499,1.0e41,1.0e41,1.0e41,1.0e41
0.38060941828254846,1.0e41,1.0e41,1.0e41,1.0e41
0.3811634349030471,1.0e41,1.0e41,1.0e41,1.0e41
0.3817174515235457,1.0e41,1.0e41,1.0e41,1.0e41
0.38227146814404434,1.0e41,1.0e41,1.0e41,1.0e41
0.3828254847645429,1.0e41,1.0e41,1.0e41,1.0e41
0.38337950138504157,1.0e41,1.0e41,1.0e41,1.0e41
0.38393351800554015,1.0e41,1.0e41,1.0e41,1.0e41
0.3844875346260388,1.0e41,1.0e41,1.0e41,1.0e41
0.3850415512465374,1.0e41,1.0e41,1.0e41,1.0e41
0.385595567867036,1.0e41,1.0e41,1.0e41,1.0e41
0.3861495844875346,1.0e41,1.0e41,1.0e41,1.0e41
0.38670360110803326,1.0e41,1.0e41,1.0e41,1.0e41
0.38725761772853184,1.0e41,1.0e41,1.0e41,1.0e41
0.3878116343490305,1.0e41,1.0e41,1.0e41,1.0e41
0.3883656509695291,1.0e41,1.0e41,1.0e41,1.0e41
0.3889196675900277,1.0e41,1.0e41,1.0e41,1.0e41
0.3894736842105263,1.0e41,1.0e41,1.0e41,1.0e41
0.39002770083102495,1.0e41,1.0e41,1.0e41,1.0e41
0.39058171745152354,1.0e41,1.0e41,1.0e41,1.0e41
0.3911357340720222,1.0e41,1.0e41,1.0e41,1.0e41
0.39168975069252077,1.0e41,1.0e41,1.0e41,1.0e41
0.3922437673130194,1.0e41,1.0e41,1.0e41,1.0e41
0.392797783933518,1.0e41,1.0e41,1.0e41,1.0e41
0.39335180055401664,1.0e41,1.0e41,1.0e41,1.0e41
0.3939058171745152,1.0e41,1.0e41,1.0e41,1.0e41
0.39445983379501387,1.0e41,1.0e41,1.0e41,1.0e41
0.39501385041551246,1.0e41,1.0e41,1.0e41,1.0e41
0.3955678670360111,1.0e41,1.0e41,1.0e41,1.0e41
0.3961218836565097,1.0e41,1.0e41,1.0e41,1.0e41
0.39667590027700833,1.0e41,1.0e41,1.0e41,1.0e41
0.3972299168975069,1.0e41,1.0e41,1.0e41,1.0e41
0.39778393351800556,1.0e41,1.0e41,1.0e41,1.0e41
0.39833795013850415,1.0e41,1.0e41,1.0e41,1.0e41
0.3988919667590028,1.0e41,1.0e41,1.0e41,1.0e41
0.3994459833795014,1.0e41,1.0e41,1.0e41,1.0e41
0.4,1.0e41,1.0e41,1.0e41,1.0e41
0.4005540166204986,1.0e41,1.0e41,1.0e41,1.0e41
0.40110803324099725,1.0e41,1.0e41,1.0e41,1.0e41
0.40166204986149584,1.0e41,1.0e41,1.0e41,1.0e41
0.4022160664819945,1.0e41,1.0e41,1.0e41,1.0e41
0.40277008310249307,1.0e41,1.0e41,1.0e41,1.0e41
0.4033240997229917,1.0e41,1.0e41,1.0e41,1.0e41
0.4038781163434903,1.0e41,1.0e41,1.0e41,1.0e41
0.40443213296398894,1.0e41,1.0e41,1.0e41,1.0e41
0.40498614958448753,1.0e41,1.0e41,1.0e41,1.0e41
0.4055401662049862,1.0e41,1.0e41,1.0e41,1.0e41
0.40609418282548476,1.0e41,1.0e41,1.0e41,1.0e41
0.4066481994459834,1.0e41,1.0e41,1.0e41,1.0e41
0.407202216066482,1.0e41,1.0e41,1.0e41,1.0e41
0.40775623268698064,1.0e41,1.0e41,1.0e41,1.0e41
0.4083102493074792,1.0e41,1.0e41,1.0e41,1.0e41
0.40886426592797787,1.0e41,1.0e41,1.0e41,1.0e41
0.40941828254847645,1.0e41,1.0e41,1.0e41,1.0e41
0.4099722991689751,1.0e41,1.0e41,1.0e41,1.0e41
0.4105263157894737,1.0e41,1.0e41,1.0e41,1.0e41
0.4110803324099723,1.0e41,1.0e41,1.0e41,1.0e41
0.4116343490304709,1.0e41,1.0e41,1.0e41,1.0e41
0.4121883656509695,1.0e41,1.0e41,1.0e41,1.0e41
0.41274238227146814,1.0e41,1.0e41,1.0e41,1.0e41
0.41329639889196673,1.0e41,1.0e41,1.0e41,1.0e41
0.4138504155124654,1.0e41,1.0e41,1.0e41,1.0e41
0.41440443213296396,1.0e41,1.0e41,1.0e41,1.0e41
0.4149584487534626,1.0e41,1.0e41,1.0e41,1.0e41
0.4155124653739612,1.0e41,1.0e41,1.0e41,1.0e41
0.41606648199445984,1.0e41,1.0e41,1.0e41,1.0e41
0.4166204986149584,1.0e41,1.0e41,1.0e41,1.0e41
0.41717451523545707,1.0e41,1.0e41,1.0e41,1.0e41
0.41772853185595565,1.0e41,1.0e41,1.0e41,1.0e41
0.4182825484764543,1.0e41,1.0e41,1.0e41,1.0e41
0.4188365650969529,1.0e41,1.0e41,1.0e41,1.0e41
0.4193905817174515,1.0e41,1.0e41,1.0e41,1.0e41
0.4199445983379501,1.0e41,1.0e41,1.0e41,1.0e41
0.42049861495844876,1.0e41,1.0e41,1.0e41,1.0e41
0.42105263157894735,1.0e41,1.0e41,1.0e41,1.0e41
0.421606648199446,1.0e41,1.0e41,1.0e41,1.0e41
0.4221606648199446,1.0e41,1.0e41,1.0e41,1.0e41
0.4227146814404432,1.0e41,1.0e41,1.0e41,1.0e41
0.4232686980609418,1.0e41,1.0e41,1.0e41,1.0e41
0.42382271468144045,1.0e41,1.0e41,1.0e41,1.0e41
0.42437673130193904,1.0e41,1.0e41,1.0e41,1.0e41
0.4249307479224377,1.0e41,1.0e41,1.0e41,1.0e41
0.42548476454293627,1.0e41,1.0e41,1.0e41,1.0e41
0.4260387811634349,1.0e41,1.0e41,1.0e41,1.0e41
0.4265927977839335,1.0e41,1.0e41,1.0e41,1.0e41
0.42714681440443214,1.0e41,1.0e41,1.0e41,1.0e41
0.4277008310249307,1.0e41,1.0e41,1.0e41,1.0e41
0.42825484764542937,1.0e41,1.0e41,1.0e41,1.0e41
0.42880886426592796,1.0e41,1.0e41,1.0e41,1.0e41
0.4293628808864266,1.0e41,1.0e41,1.0e41,1.0e41
0.4299168975069252,1.0e41,1.0e41,1.0e41,1.0e41
0.43047091412742383,1.0e41,1.0e41,1.0e41,1.0e41
0.4310249307479224,1.0e41,1.0e41,1.0e41,1.0e41
0.43157894736842106,1.0e41,1.0e41,1.0e41,1.0e41
0.43213296398891965,1.0e41,1.0e41,1.0e41,1.0e41
0.4326869806094183,1.0e41,1.0e41,1.0e41,1.0e41
0.4332409972299169,1.0e41,1.0e41,1.0e41,1.0e41
0.4337950138504155,1.0e41,1.0e41,1.0e41,1.0e41
0.4343490304709141,1.0e41,1.0e41,1.0e41,1.0e41
0.43490304709141275,1.0e41,1.0e41,1.0e41,1.0e41
0.43545706371191134,1.0e41,1.0e41,1.0e41,1.0e41
0.43601108033241,1.0e41,1.0e41,1.0e41,1.0e41
0.43656509695290857,1.0e41,1.0e41,1.0e41,1.0e41
0.4371191135734072,1.0e41,1.0e41,1.0e41,1.0e41
0.4376731301939058,1.0e41,1.0e41,1.0e41,1.0e41
0.43822714681440444,1.0e41,1.0e41,1.0e41,1.0e41
0.43878116343490303,1.0e41,1.0e41,1.0e41,1.0e41
0.4393351800554017,1.0e41,1.0e41,1.0e41,1.0e41
0.43988919667590026,1.0e41,1.0e41,1.0e41,1.0e41
0.4404432132963989,1.0e41,1.0e41,1.0e41,1.0e41
0.4409972299168975,1.0e41,1.0e41,1.0e41,1.0e41
0.44155124653739614,1.0e41,1.0e41,1.0e41,1.0e41
0.4421052631578947,1.0e41,1.0e41,1.0e41,1.0e41
0.44265927977839337,1.0e41,1.0e41,1.0e41,1.0e41
0.44321329639889195,1.0e41,1.0e41,1.0e41,1.0e41
0.4437673130193906,1.0e41,1.0e41,1.0e41,1.0e41
0.4443213296398892,1.0e41,1.0e41,1.0e41,1.0e41
0.4448753462603878,1.0e41,1.0e41,1.0e41,1.0e41
0.4454293628808864,1.0e41,1.0e41,1.0e41,1.0e41
0.44598337950138506,1.0e41,1.0e41,1.0e41,1.0e41
0.44653739612188365,1.0e41,1.0e41,1.0e41,1.0e41
0.4470914127423823,1.0e41,1.0e41,1.0e41,1.0e41
0.4476454293628809,1.0e41,1.0e41,1.0e41,1.0e41
0.4481994459833795,1.0e41,1.0e41,1.0e41,1.0e41
0.4487534626038781,1.0e41,1.0e41,1.0e41,1.0e41
0.44930747922437675,1.0e41,1.0e41,1.0e41,1.0e41
0.44986149584487534,1.0e41,1.0e41,1.0e41,1.0e41
0.450415512465374,1.0e41,1.0e41,1.0e41,1.0e41
0.45096952908587257,1.0e41,1.0e41,1.0e41,1.0e41
0.4515235457063712,1.0e41,1.0e41,1.0e41,1.0e41
0.4520775623268698,1.0e41,1.0e41,1.0e41,1.0e41
0.45263157894736844,1.0e41,1.0e41,1.0e41,1.0e41
0.45318559556786703,1.0e41,1.0e41,1.0e41,1.0e41
0.45373961218836567,1.0e41,1.0e41,1.0e41,1.0e41
0.45429362880886426,1.0e41,1.0e41,1.0e41,1.0e41
0.4548476454293629,1.0e41,1.0e41,1.0e41,1.0e41
0.4554016620498615,1.0e41,1.0e41,1.0e41,1.0e41
0.45595567867036013,1.0e41,1.0e41,1.0e41,1.0e41
0.4565096952908587,1.0e41,1.0e41,1.0e41,1.0e41
0.45706371191135736,1.0e41,1.0e41,1.0e41,1.0e41
0.45761772853185595,1.0e41,1.0e41,1.0e41,1.0e41
0.4581717451523546,1.0e41,1.0e41,1.0e41,1.0e41
0.4587257617728532,1.0e41,1.0e41,1.0e41,1.0e41
0.4592797783933518,1.0e41,1.0e41,1.0e41,1.0e41
0.4598337950138504,1.0e41,1.0e41,1.0e41,1.0e41
0.46038781163434905,1.0e41,1.0e41,1.0e41,1.0e41
0.46094182825484764,1.0e41,1.0e41,1.0e41,1.0e41
0.4614958448753463,1.0e41,1.0e41,1.0e41,1.0e41
0.46204986149584487,1.0e41,1.0e41,1.0e41,1.0e41
0.4626038781163435,1.0e41,1.0e41,1.0e41,1.0e41
0.4631578947368421,1.0e41,1.0e41,1.0e41,1.0e41
0.46371191135734074,1.0e41,1.0e41,1.0e41,1.0e41
0.46426592797783933,1.0e41,1.0e41,1.0e41,1.0e41
0.464819944598338,1.0e41,1.0e41,1.0e41,1.0e41
0.46537396121883656,1.0e41,1.0e41,1.0e41,1.0e41
0.4659279778393352,1.0e41,1.0e41,1.0e41,1.0e41
0.4664819944598338,1.0e41,1.0e41,1.0e41,1.0e41
0.46703601108033244,1.0e41,1.0e41,1.0e41,1.0e41
0.467590027700831,1.0e41,1.0e41,1.0e41,1.0e41
0.46814404432132967,1.0e41,1.0e41,1.0e41,1.0e41
0.46869806094182825,1.0e41,1.0e41,1.0e41,1.0e41
0.4692520775623269,1.0e41,1.0e41,1.0e41,1.0e41
0.4698060941828255,1.0e41,1.0e41,1.0e41,1.0e41
0.4703601108033241,1.0e41,1.0e41,1.0e41,1.0e41
0.4709141274238227,1.0e41,1.0e41,1.0e41,1.0e41
0.4714681440443213,1.0e41,1.0e41,1.0e41,1.0e41
0.47202216066481995,1.0e41,1.0e41,1.0e41,1.0e41
0.47257617728531853,1.0e41,1.0e41,1.0e41,1.0e41
0.4731301939058172,1.0e41,1.0e41,1.0e41,1.0e41
0.47368421052631576,1.0e41,1.0e41,1.0e41,1.0e41
0.4742382271468144,1.0e41,1.0e41,1.0e41,1.0e41
0.474792243767313,1.0e41,1.0e41,1.0e41,1.0e41
0.47534626038781164,1.0e41,1.0e41,1.0e41,1.0e41
0.4759002770083102,1.0e41,1.0e41,1.0e41,1.0e41
0.47645429362880887,1.0e41,1.0e41,1.0e41,1.0e41
0.47700831024930745,1.0e41,1.0e41,1.0e41,1.0e41
0.4775623268698061,1.0e41,1.0e41,1.0e41,1.0e41
0.4781163434903047,1.0e41,1.0e41,1.0e41,1.0e41
0.47867036011080333,1.0e41,1.0e41,1.0e41,1.0e41
0.4792243767313019,1.0e41,1.0e41,1.0e41,1.0e41
0.47977839335180056,1.0e41,1.0e41,1.0e41,1.0e41
0.48033240997229915,1.0e41,1.0e41,1.0e41,1.0e41
0.4808864265927978,1.0e41,1.0e41,1.0e41,1.0e41
0.4814404432132964,1.0e41,1.0e41,1.0e41,1.0e41
0.481994459833795,1.0e41,1.0e41,1.0e41,1.0e41
0.4825484764542936,1.0e41,1.0e41,1.0e41,1.0e41
0.48310249307479225,1.0e41,1.0e41,1.0e41,1.0e41
0.48365650969529084,1.0e41,1.0e41,1.0e41,1.0e41
0.4842105263157895,1.0e41,1.0e41,1.0e41,1.0e41
0.48476454293628807,1.0e41,1.0e41,1.0e41,1.0e41
0.4853185595567867,1.0e41,1.0e41,1.0e41,1.0e41
0.4858725761772853,1.0e41,1.0e41,1.0e41,1.0e41
0.48642659279778394,1.0e41,1.0e41,1.0e41,1.0e41
0.48698060941828253,1.0e41,1.0e41,1.0e41,1.0e41
0.48753462603878117,1.0e41,1.0e41,1.0e41,1.0e41
0.48808864265927976,1.0e41,1.0e41,1.0e41,1.0e41
0.4886426592797784,1.0e41,1.0e41,1.0e41,1.0e41
0.489196675900277,1.0e41,1.0e41,1.0e41,1.0e41
0.48975069252077563,1.0e41,1.0e41,1.0e41,1.0e41
0.4903047091412742,1.0e41,1.0e41,1.0e41,1.0e41
0.49085872576177286,1.0e41,1.0e41,1.0e41,1.0e41
0.49141274238227145,1.0e41,1.0e41,1.0e41,1.0e41
0.4919667590027701,1.0e41,1.0e41,1.0e41,1.0e41
0.4925207756232687,1.0e41,1.0e41,1.0e41,1.0e41
0.4930747922437673,1.0e41,1.0e41,1.0e41,1.0e41
0.4936288088642659,1.0e41,1.0e41,1.0e41,1.0e41
0.49418282548476455,1.0e41,1.0e41,1.0e41,1.0e41
0.49473684210526314,1.0e41,1.0e41,1.0e41,1.0e41
0.4952908587257618,1.0e41,1.0e41,1.0e41,1.0e41
0.49584487534626037,1.0e41,1.0e41,1.0e41,1.0e41
0.496398891966759,1.0e41,1.0e41,1.0e41,1.0e41
0.4969529085872576,1.0e41,1.0e41,1.0e41,1.0e41
0.49750692520775625,1.0e41,1.0e41,1.0e41,1.0e41
0.49806094182825483,1.0e41,1.0e41,1.0e41,1.0e41
0.4986149584487535,1.0e41,1.0e41,1.0e41,1.0e41
0.49916897506925206,1.0e41,1.0e41,1.0e41,1.0e41
0.4997229916897507,1.0e41,1.0e41,1.0e41,1.0e41
0.5002770083102493,1.0e41,1.0e41,1.0e41,1.0e41
0.5008310249307479,1.0e41,1.0e41,1.0e41,1.0e41
0.5013850415512465,1.0e41,1.0e41,1.0e41,1.0e41
0.5019390581717451,1.0e41,1.0e41,1.0e41,1.0e41
0.5024930747922438,1.0e41,1.0e41,1.0e41,1.0e41
0.5030470914127424,1.0e41,1.0e41,1.0e41,1.0e41
0.503601108033241,1.0e41,1.0e41,1.0e41,1.0e41
0.5041551246537396,1.0e41,1.0e41,1.0e41,1.0e41
0.5047091412742383,1.0e41,1.0e41,1.0e41,1.0e41
0.5052631578947369,1.0e41,1.0e41,1.0e41,1.0e41
0.5058171745152354,1.0e41,1.0e41,1.0e41,1.0e41
0.506371191135734,1.0e41,1.0e41,1.0e41,1.0e41
0.5069252077562327,1.0e41,1.0e41,1.0e41,1.0e41
0.5074792243767313,1.0e41,1.0e41,1.0e41,1.0e41
0.5080332409972299,1.0e41,1.0e41,1.0e41,1.0e41
0.5085872576177285,1.0e41,1.0e41,1.0e41,1.0e41
0.5091412742382272,1.0e41,1.0e41,1.0e41,1.0e41
0.5096952908587258,1.0e41,1.0e41,1.0e41,1.0e41
0.5102493074792244,1.0e41,1.0e41,1.0e41,1.0e41
0.510803324099723,1.0e41,1.0e41,1.0e41,1.0e41
0.5113573407202217,1.0e41,1.0e41,1.0e41,1.0e41
0.5119113573407202,1.0e41,1.0e41,1.0e41,1.0e41
0.5124653739612188,1.0e41,1.0e41,1.0e41,1.0e41
0.5130193905817174,1.0e41,1.0e41,1.0e41,1.0e41
0.5135734072022161,1.0e41,1.0e41,1.0e41,1.0e41
0.5141274238227147,1.0e41,1.0e41,1.0e41,1.0e41
0.5146814404432133,1.0e41,1.0e41,1.0e41,1.0e41
0.5152354570637119,1.0e41,1.0e41,1.0e41,1.0e41
0.5157894736842106,1.0e41,1.0e41,1.0e41,1.0e41
0.5163434903047092,1.0e41,1.0e41,1.0e41,1.0e41
0.5168975069252078,1.0e41,1.0e41,1.0e41,1.0e41
0.5174515235457063,1.0e41,1.0e41,1.0e41,1.0e41
0.518005540166205,1.0e41,1.0e41,1.0e41,1.0e41
0.5185595567867036,1.0e41,1.0e41,1.0e41,1.0e41
0.5191135734072022,1.0e41,1.0e41,1.0e41,1.0e41
0.5196675900277008,1.0e41,1.0e41,1.0e41,1.0e41
0.5202216066481995,1.0e41,1.0e41,1.0e41,1.0e41
0.5207756232686981,1.0e41,1.0e41,1.0e41,1.0e41
0.5213296398891967,1.0e41,1.0e41,1.0e41,1.0e41
0.5218836565096953,1.0e41,1.0e41,1.0e41,1.0e41
0.522437673130194,1.0e41,1.0e41,1.0e41,1.0e41
0.5229916897506925,1.0e41,1.0e41,1.0e41,1.0e41
0.5235457063711911,1.0e41,1.0e41,1.0e41,1.0e41
0.5240997229916897,1.0e41,1.0e41,1.0e41,1.0e41
0.5246537396121884,1.0e41,1.0e41,1.0e41,1.0e41
0.525207756232687,1.0e41,1.0e41,1.0e41,1.0e41
0.5257617728531856,1.0e41,1.0e41,1.0e41,1.0e41
0.5263157894736842,1.0e41,1.0e41,1.0e41,1.0e41
0.5268698060941829,1.0e41,1.0e41,1.0e41,1.0e41
0.5274238227146815,1.0e41,1.0e41,1.0e41,1.0e41
0.52797783933518,1.0e41,1.0e41,1.0e41,1.0e41
0.5285318559556786,1.0e41,1.0e41,1.0e41,1.0e41
0.5290858725761773,1.0e41,1.0e41,1.0e41,1.0e41
0.5296398891966759,1.0e41,1.0e41,1.0e41,1.0e41
0.5301939058171745,1.0e41,1.0e41,1.0e41,1.0e41
0.5307479224376731,1.0e41,1.0e41,1.0e41,1.0e41
0.5313019390581717,1.0e41,1.0e41,1.0e41,1.0e41
0.5318559556786704,1.0e41,1.0e41,1.0e41,1.0e41
0.532409972299169,1.0e41,1.0e41,1.0e41,1.0e41
0.5329639889196676,1.0e41,1.0e41,1.0e41,1.0e41
0.5335180055401662,1.0e41,1.0e41,1.0e41,1.0e41
0.5340720221606648,1.0e41,1.0e41,1.0e41,1.0e41
0.5346260387811634,1.0e41,1.0e41,1.0e41,1.0e41
0.535180055401662,1.0e41,1.0e41,1.0e41,1.0e41
0.5357340720221606,1.0e41,1.0e41,1.0e41,1.0e41
0.5362880886426593,1.0e41,1.0e41,1.0e41,1.0e41
0.5368421052631579,1.0e41,1.0e41,1.0e41,1.0e41
0.5373961218836565,1.0e41,1.0e41,1.0e41,1.0e41
0.5379501385041551,1.0e41,1.0e41,1.0e41,1.0e41
0.5385041551246538,1.0e41,1.0e41,1.0e41,1.0e41
0.5390581717451524,1.0e41,1.0e41,1.0e41,1.0e41
0.539612188365651,1.0e41,1.0e41,1.0e41,1.0e41
0.5401662049861495,1.0e41,1.0e41,1.0e41,1.0e41
0.5407202216066482,1.0e41,1.0e41,1.0e41,1.0e41
0.5412742382271468,1.0e41,1.0e41,1.0e41,1.0e41
0.5418282548476454,1.0e41,1.0e41,1.0e41,1.0e41
0.542382271468144,1.0e41,1.0e41,1.0e41,1.0e41
0.5429362880886427,1.0e41,1.0e41,1.0e41,1.0e41
0.5434903047091413,1.0e41,1.0e41,1.0e41,1.0e41
0.5440443213296399,1.0e41,1.0e41,1.0e41,1.0e41
0.5445983379501385,1.0e41,1.0e41,1.0e41,1.0e41
0.5451523545706372,1.0e41,1.0e41,1.0e41,1.0e41
0.5457063711911357,1.0e41,1.0e41,1.0e41,1.0e41
0.5462603878116343,1.0e41,1.0e41,1.0e41,1.0e41
0.5468144044321329,1.0e41,1.0e41,1.0e41,1.0e41
0.5473684210526316,1.0e41,1.0e41,1.0e41,1.0e41
0.5479224376731302,1.0e41,1.0e41,1.0e41,1.0e41
0.5484764542936288,1.0e41,1.0e41,1.0e41,1.0e41
0.5490304709141274,1.0e41,1.0e41,1.0e41,1.0e41
0.5495844875346261,1.0e41,1.0e41,1.0e41,1.0e41
0.5501385041551247,1.0e41,1.0e41,1.0e41,1.0e41
0.5506925207756233,1.0e41,1.0e41,1.0e41,1.0e41
0.5512465373961218,1.0e41,1.0e41,1.0e41,1.0e41
0.5518005540166205,1.0e41,1.0e41,1.0e41,1.0e41
0.5523545706371191,1.0e41,1.0e41,1.0e41,1.0e41
0.5529085872576177,1.0e41,1.0e41,1.0e41,1.0e41
0.5534626038781163,1.0e41,1.0e41,1.0e41,1.0e41
0.554016620498615,1.0e41,1.0e41,1.0e41,1.0e41
0.5545706371191136,1.0e41,1.0e41,1.0e41,1.0e41
0.5551246537396122,1.0e41,1.0e41,1.0e41,1.0e41
0.5556786703601108,1.0e41,1.0e41,1.0e41,1.0e41
0.5562326869806095,1.0e41,1.0e41,1.0e41,1.0e41
0.556786703601108,1.0e41,1.0e41,1.0e41,1.0e41
0.5573407202216066,1.0e41,1.0e41,1.0e41,1.0e41
0.5578947368421052,1.0e41,1.0e41,1.0e41,1.0e41
0.5584487534626039,1.0e41,1.0e41,1.0e41,1.0e41
0.5590027700831025,1.0e41,1.0e41,1.0e41,1.0e41
0.5595567867036011,1.0e41,1.0e41,1.0e41,1.0e41
0.5601108033240997,1.0e41,1.0e41,1.0e41,1.0e41
0.5606648199445984,1.0e41,1.0e41,1.0e41,1.0e41
0.561218836565097,1.0e41,1.0e41,1.0e41,1.0e41
0.5617728531855956,1.0e41,1.0e41,1.0e41,1.0e41
0.5623268698060941,1.0e41,1.0e41,1.0e41,1.0e41
0.5628808864265928,1.0e41,1.0e41,1.0e41,1.0e41
0.5634349030470914,1.0e41,1.0e41,1.0e41,1.0e41
0.56398891966759,1.0e41,1.0e41,1.0e41,1.0e41
0.5645429362880886,1.0e41,1.0e41,1.0e41,1.0e41
0.5650969529085873,1.0e41,1.0e41,1.0e41,1.0e41
0.5656509695290859,1.0e41,1.0e41,1.0e41,1.0e41
0.5662049861495845,1.0e41,1.0e41,1.0e41,1.0e41
0.5667590027700831,1.0e41,1.0e41,1.0e41,1.0e41
0.5673130193905818,1.0e41,1.0e41,1.0e41,1.0e41
0.5678670360110804,1.0e41,1.0e41,1.0e41,1.0e41
0.5684210526315789,1.0e41,1.0e41,1.0e41,1.0e41
0.5689750692520775,1.0e41,1.0e41,1.0e41,1.0e41
0.5695290858725762,1.0e41,1.0e41,1.0e41,1.0e41
0.5700831024930748,1.0e41,1.0e41,1.0e41,1.0e41
0.5706371191135734,1.0e41,1.0e41,1.0e41,1.0e41
0.571191135734072,1.0e41,1.0e41,1.0e41,1.0e41
0.5717451523545707,1.0e41,1.0e41,1.0e41,1.0e41
0.5722991689750693,1.0e41,1.0e41,1.0e41,1.0e41
0.5728531855955679,1.0e41,1.0e41,1.0e41,1.0e41
0.5734072022160664,1.0e41,1.0e41,1.0e41,1.0e41
0.5739612188365651,1.0e41,1.0e41,1.0e41,1.0e41
0.5745152354570637,1.0e41,1.0e41,1.0e41,1.0e41
0.5750692520775623,1.0e41,1.0e41,1.0e41,1.0e41
0.5756232686980609,1.0e41,1.0e41,1.0e41,1.0e41
0.5761772853185596,1.0e41,1.0e41,1.0e41,1.0e41
0.5767313019390582,1.0e41,1.0e41,1.0e41,1.0e41
0.5772853185595568,1.0e41,1.0e41,1.0e41,1.0e41
0.5778393351800554,1.0e41,1.0e41,1.0e41,1.0e41
0.5783933518005541,1.0e41,1.0e41,1.0e41,1.0e41
0.5789473684210527,1.0e41,1.0e41,1.0e41,1.0e41
0.5795013850415512,1.0e41,1.0e41,1.0e41,1.0e41
0.5800554016620498,1.0e41,1.0e41,1.0e41,1.0e41
0.5806094182825485,1.0e41,1.0e41,1.0e41,1.0e41
0.5811634349030471,1.0e41,1.0e41,1.0e41,1.0e41
0.5817174515235457,1.0e41,1.0e41,1.0e41,1.0e41
0.5822714681440443,1.0e41,1.0e41,1.0e41,1.0e41
0.582825484764543,1.0e41,1.0e41,1.0e41,1.0e41
0.5833795013850416,1.0e41,1.0e41,1.0e41,1.0e41
0.5839335180055402,1.0e41,1.0e41,1.0e41,1.0e41
0.5844875346260388,1.0e41,1.0e41,1.0e41,1.0e41
0.5850415512465375,1.0e41,1.0e41,1.0e41,1.0e41
0.585595567867036,1.0e41,1.0e41,1.0e41,1.0e41
0.5861495844875346,1.0e41,1.0e41,1.0e41,1.0e41
0.5867036011080332,1.0e41,1.0e41,1.0e41,1.0e41
0.5872576177285319,1.0e41,1.0e41,1.0e41,1.0e41
0.5878116343490305,1.0e41,1.0e41,1.0e41,1.0e41
0.5883656509695291,1.0e41,1.0e41,1.0e41,1.0e41
0.5889196675900277,1.0e41,1.0e41,1.0e41,1.0e41
0.5894736842105263,1.0e41,1.0e41,1.0e41,1.0e41
0.590027700831025,1.0e41,1.0e41,1.0e41,1.0e41
0.5905817174515235,1.0e41,1.0e41,1.0e41,1.0e41
0.5911357340720221,1.0e41,1.0e41,1.0e41,1.0e41
0.5916897506925207,1.0e41,1.0e41,1.0e41,1.0e41
0.5922437673130194,1.0e41,1.0e41,1.0e41,1.0e41
0.592797783933518,1.0e41,1.0e41,1.0e41,1.0e41
0.5933518005540166,1.0e41,1.0e41,1.0e41,1.0e41
0.5939058171745152,1.0e41,1.0e41,1.0e41,1.0e41
0.5944598337950139,1.0e41,1.0e41,1.0e41,1.0e41
0.5950138504155125,1.0e41,1.0e41,1.0e41,1.0e41
0.5955678670360111,1.0e41,1.0e41,1.0e41,1.0e41
0.5961218836565096,1.0e41,1.0e41,1.0e41,1.0e41
0.5966759002770083,1.0e41,1.0e41,1.0e41,1.0e41
0.5972299168975069,1.0e41,1.0e41,1.0e41,1.0e41
0.5977839335180055,1.0e41,1.0e41,1.0e41,1.0e41
0.5983379501385041,1.0e41,1.0e41,1.0e41,1.0e41
0.5988919667590028,1.0e41,1.0e41,1.0e41,1.0e41
0.5994459833795014,1.0e41,1.0e41,1.0e41,1.0e41
0.6,1.0e41,1.0e41,1.0e41,1.0e41
0.6005540166204986,1.0e41,1.0e41,1.0e41,1.0e41
0.6011080332409973,1.0e41,1.0e41,1.0e41,1.0e41
0.6016620498614959,1.0e41,1.0e41,1.0e41,1.0e41
0.6022160664819944,1.0e41,1.0e41,1.0e41,1.0e41
0.602770083102493,1.0e41,1.0e41,1.0e41,1.0e41
0.6033240997229917,1.0e41,1.0e41,1.0e41,1.0e41
0.6038781163434903,1.0e41,1.0e41,1.0e41,1.0e41
0.6044321329639889,1.0e41,1.0e41,1.0e41,1.0e41
0.6049861495844875,1.0e41,1.0e41,1.0e41,1.0e41
0.6055401662049862,1.0e41,1.0e41,1.0e41,1.0e41
0.6060941828254848,1.0e41,1.0e41,1.0e41,1.0e41
0.6066481994459834,1.0e41,1.0e41,1.0e41,1.0e41
0.607202216066482,1.0e41,1.0e41,1.0e41,1.0e41
0.6077562326869806,1.0e41,1.0e41,1.0e41,1.0e41
0.6083102493074792,1.0e41,1.0e41,1.0e41,1.0e41
0.6088642659279778,1.0e41,1.0e41,1.0e41,1.0e41
0.6094182825484764,1.0e41,1.0e41,1.0e41,1.0e41
0.6099722991689751,1.0e41,1.0e41,1.0e41,1.0e41
0.6105263157894737,1.0e41,1.0e41,1.0e41,1.0e41
0.6110803324099723,1.0e41,1.0e41,1.0e41,1.0e41
0.6116343490304709,1.0e41,1.0e41,1.0e41,1.0e41
0.6121883656509696,1.0e41,1.0e41,1.0e41,1.0e41
0.6127423822714682,1.0e41,1.0e41,1.0e41,1.0e41
0.6132963988919667,1.0e41,1.0e41,1.0e41,1.0e41
0.6138504155124653,1.0e41,1.0e41,1.0e41,1.0e41
0.614404432132964,1.0e41,1.0e41,1.0e41,1.0e41
0.6149584487534626,1.0e41,1.0e41,1.0e41,1.0e41
0.6155124653739612,1.0e41,1.0e41,1.0e41,1.0e41
0.6160664819944598,1.0e41,1.0e41,1.0e41,1.0e41
0.6166204986149585,1.0e41,1.0e41,1.0e41,1.0e41
0.6171745152354571,1.0e41,1.0e41,1.0e41,1.0e41
0.6177285318559557,1.0e41,1.0e41,1.0e41,1.0e41
0.6182825484764543,1.0e41,1.0e41,1.0e41,1.0e41
0.618836565096953,1.0e41,1.0e41,1.0e41,1.0e41
0.6193905817174515,1.0e41,1.0e41,1.0e41,1.0e41
0.6199445983379501,1.0e41,1.0e41,1.0e41,1.0e41
0.6204986149584487,1.0e41,1.0e41,1.0e41,1.0e41
0.6210526315789474,1.0e41,1.0e41,1.0e41,1.0e41
0.621606648199446,1.0e41,1.0e41,1.0e41,1.0e41
0.6221606648199446,1.0e41,1.0e41,1.0e41,1.0e41
0.6227146814404432,1.0e41,1.0e41,1.0e41,1.0e41
0.6232686980609419,1.0e41,1.0e41,1.0e41,1.0e41
0.6238227146814405,1.0e41,1.0e41,1.0e41,1.0e41
0.624376731301939,1.0e41,1.0e41,1.0e41,1.0e41
0.6249307479224376,1.0e41,1.0e41,1.0e41,1.0e41
0.6254847645429363,1.0e41,1.0e41,1.0e41,1.0e41
0.6260387811634349,1.0e41,1.0e41,1.0e41,1.0e41
0.6265927977839335,1.0e41,1.0e41,1.0e41,1.0e41
0.6271468144044321,1.0e41,1.0e41,1.0e41,1.0e41
0.6277008310249308,1.0e41,1.0e41,1.0e41,1.0e41
0.6282548476454294,1.0e41,1.0e41,1.0e41,1.0e41
0.628808864265928,1.0e41,1.0e41,1.0e41,1.0e41
0.6293628808864266,1.0e41,1.0e41,1.0e41,1.0e41
0.6299168975069253,1.0e41,1.0e41,1.0e41,1.0e41
0.6304709141274238,1.0e41,1.0e41,1.0e41,1.0e41
0.6310249307479224,1.0e41,1.0e41,1.0e41,1.0e41
0.631578947368421,1.0e41,1.0e41,1.0e41,1.0e41
0.6321329639889197,1.0e41,1.0e41,1.0e41,1.0e41
0.6326869806094183,1.0e41,1.0e41,1.0e41,1.0e41
0.6332409972299169,1.0e41,1.0e41,1.0e41,1.0e41
0.6337950138504155,1.0e41,1.0e41,1.0e41,1.0e41
0.6343490304709142,1.0e41,1.0e41,1.0e41,1.0e41
0.6349030470914128,1.0e41,1.0e41,1.0e41,1.0e41
0.6354570637119114,1.0e41,1.0e41,1.0e41,1.0e41
0.6360110803324099,1.0e41,1.0e41,1.0e41,1.0e41
0.6365650969529086,1.0e41,1.0e41,1.0e41,1.0e41
0.6371191135734072,1.0e41,1.0e41,1.0e41,1.0e41
0.6376731301939058,1.0e41,1.0e41,1.0e41,1.0e41
0.6382271468144044,1.0e41,1.0e41,1.0e41,1.0e41
0.6387811634349031,1.0e41,1.0e41,1.0e41,1.0e41
0.6393351800554017,1.0e41,1.0e41,1.0e41,1.0e41
0.6398891966759003,1.0e41,1.0e41,1.0e41,1.0e41
0.6404432132963989,1.0e41,1.0e41,1.0e41,1.0e41
0.6409972299168976,1.0e41,1.0e41,1.0e41,1.0e41
0.6415512465373961,1.0e41,1.0e41,1.0e41,1.0e41
0.6421052631578947,1.0e41,1.0e41,1.0e41,1.0e41
0.6426592797783933,1.0e41,1.0e41,1.0e41,1.0e41
0.643213296398892,1.0e41,1.0e41,1.0e41,1.0e41
0.6437673130193906,1.0e41,1.0e41,1.0e41,1.0e41
0.6443213296398892,1.0e41,1.0e41,1.0e41,1.0e41
0.6448753462603878,1.0e41,1.0e41,1.0e41,1.0e41
0.6454293628808865,1.0e41,1.0e41,1.0e41,1.0e41
0.6459833795013851,1.0e41,1.0e41,1.0e41,1.0e41
0.6465373961218837,1.0e41,1.0e41,1.0e41,1.0e41
0.6470914127423822,1.0e41,1.0e41,1.0e41,1.0e41
0.6476454293628808,1.0e41,1.0e41,1.0e41,1.0e41
0.6481994459833795,1.0e41,1.0e41,1.0e41,1.0e41
0.6487534626038781,1.0e41,1.0e41,1.0e41,1.0e41
0.6493074792243767,1.0e41,1.0e41,1.0e41,1.0e41
0.6498614958448753,1.0e41,1.0e41,1.0e41,1.0e41
0.650415512465374,1.0e41,1.0e41,1.0e41,1.0e41
0.6509695290858726,1.0e41,1.0e41,1.0e41,1.0e41
0.6515235457063712,1.0e41,1.0e41,1.0e41,1.0e41
0.6520775623268698,1.0e41,1.0e41,1.0e41,1.0e41
0.6526315789473685,1.0e41,1.0e41,1.0e41,1.0e41
0.653185595567867,1.0e41,1.0e41,1.0e41,1.0e41
0.6537396121883656,1.0e41,1.0e41,1.0e41,1.0e41
0.6542936288088642,1.0e41,1.0e41,1.0e41,1.0e41
0.6548476454293629,1.0e41,1.0e41,1.0e41,1.0e41
0.6554016620498615,1.0e41,1.0e41,1.0e41,1.0e41
0.6559556786703601,1.0e41,1.0e41,1.0e41,1.0e41
0.6565096952908587,1.0e41,1.0e41,1.0e41,1.0e41
0.6570637119113574,1.0e41,1.0e41,1.0e41,1.0e41
0.657617728531856,1.0e41,1.0e41,1.0e41,1.0e41
0.6581717451523545,1.0e41,1.0e41,1.0e41,1.0e41
0.6587257617728531,1.0e41,1.0e41,1.0e41,1.0e41
0.6592797783933518,1.0e41,1.0e41,1.0e41,1.0e41
0.6598337950138504,1.0e41,1.0e41,1.0e41,1.0e41
0.660387811634349,1.0e41,1.0e41,1.0e41,1.0e41
0.6609418282548476,1.0e41,1.0e41,1.0e41,1.0e41
0.6614958448753463,1.0e41,1.0e41,1.0e41,1.0e41
0.6620498614958449,1.0e41,1.0e41,1.0e41,1.0e41
0.6626038781163435,1.0e41,1.0e41,1.0e41,1.0e41
0.6631578947368421,1.0e41,1.0e41,1.0e41,1.0e41
0.6637119113573408,1.0e41,1.0e41,1.0e41,1.0e41
0.6642659279778393,1.0e41,1.0e41,1.0e41,1.0e41
0.6648199445983379,1.0e41,1.0e41,1.0e41,1.0e41
0.6653739612188365,1.0e41,1.0e41,1.0e41,1.0e41
0.6659279778393352,1.0e41,1.0e41,1.0e41,1.0e41
0.6664819944598338,1.0e41,1.0e41,1.0e41,1.0e41
0.6670360110803324,1.0e41,1.0e41,1.0e41,1.0e41
0.667590027700831,1.0e41,1.0e41,1.0e41,1.0e41
0.6681440443213297,1.0e41,1.0e41,1.0e41,1.0e41
0.6686980609418283,1.0e41,1.0e41,1.0e41,1.0e41
0.6692520775623269,1.0e41,1.0e41,1.0e41,1.0e41
0.6698060941828254,1.0e41,1.0e41,1.0e41,1.0e41
0.6703601108033241,1.0e41,1.0e41,1.0e41,1.0e41
0.6709141274238227,1.0e41,1.0e41,1.0e41,1.0e41
0.6714681440443213,1.0e41,1.0e41,1.0e41,1.0e41
0.6720221606648199,1.0e41,1.0e41,1.0e41,1.0e41
0.6725761772853186,1.0e41,1.0e41,1.0e41,1.0e41
0.6731301939058172,1.0e41,1.0e41,1.0e41,1.0e41
0.6736842105263158,1.0e41,1.0e41,1.0e41,1.0e41
0.6742382271468144,1.0e41,1.0e41,1.0e41,1.0e41
0.6747922437673131,1.0e41,1.0e41,1.0e41,1.0e41
0.6753462603878116,1.0e41,1.0e41,1.0e41,1.0e41
0.6759002770083102,1.0e41,1.0e41,1.0e41,1.0e41
0.6764542936288088,1.0e41,1.0e41,1.0e41,1.0e41
0.6770083102493075,1.0e41,1.0e41,1.0e41,1.0e41
0.6775623268698061,1.0e41,1.0e41,1.0e41,1.0e41
0.6781163434903047,1.0e41,1.0e41,1.0e41,1.0e41
0.6786703601108033,1.0e41,1.0e41,1.0e41,1.0e41
0.679224376731302,1.0e41,1.0e41,1.0e41,1.0e41
0.6797783933518006,1.0e41,1.0e41,1.0e41,1.0e41
0.6803324099722992,1.0e41,1.0e41,1.0e41,1.0e41
0.6808864265927977,1.0e41,1.0e41,1.0e41,1.0e41
0.6814404432132964,1.0e41,1.0e41,1.0e41,1.0e41
0.681994459833795,1.0e41,1.0e41,1.0e41,1.0e41
0.6825484764542936,1.0e41,1.0e41,1.0e41,1.0e41
0.6831024930747922,1.0e41,1.0e41,1.0e41,1.0e41
0.6836565096952909,1.0e41,1.0e41,1.0e41,1.0e41
0.6842105263157895,1.0e41,1.0e41,1.0e41,1.0e41
0.6847645429362881,1.0e41,1.0e41,1.0e41,1.0e41
0.6853185595567867,1.0e41,1.0e41,1.0e41,1.0e41
0.6858725761772854,1.0e41,1.0e41,1.0e41,1.0e41
0.686426592797784,1.0e41,1.0e41,1.0e41,1.0e41
0.6869806094182825,1.0e41,1.0e41,1.0e41,1.0e41
0.6875346260387811,1.0e41,1.0e41,1.0e41,1.0e41
0.6880886426592798,1.0e41,1.0e41,1.0e41,1.0e41
0.6886426592797784,1.0e41,1.0e41,1.0e41,1.0e41
0.689196675900277,1.0e41,1.0e41,1.0e41,1.0e41
0.6897506925207756,1.0e41,1.0e41,1.0e41,1.0e41
0.6903047091412743,1.0e41,1.0e41,1.0e41,1.0e41
0.6908587257617729,1.0e41,1.0e41,1.0e41,1.0e41
0.6914127423822715,1.0e41,1.0e41,1.0e41,1.0e41
0.69196675900277,1.0e41,1.0e41,1.0e41,1.0e41
0.6925207756232687,1.0e41,1.0e41,1.0e41,1.0e41
0.6930747922437673,1.0e41,1.0e41,1.0e41,1.0e41
0.6936288088642659,1.0e41,1.0e41,1.0e41,1.0e41
0.6941828254847645,1.0e41,1.0e41,1.0e41,1.0e41
0.6947368421052632,1.0e41,1.0e41,1.0e41,1.0e41
0.6952908587257618,1.0e41,1.0e41,1.0e41,1.0e41
0.6958448753462604,1.0e41,1.0e41,1.0e41,1.0e41
0.696398891966759,1.0e41,1.0e41,1.0e41,1.0e41
0.6969529085872577,1.0e41,1.0e41,1.0e41,1.0e41
0.6975069252077563,1.0e41,1.0e41,1.0e41,1.0e41
0.6980609418282548,1.0e41,1.0e41,1.0e41,1.0e41
0.6986149584487534,1.0e41,1.0e41,1.0e41,1.0e41
0.6991689750692521,1.0e41,1.0e41,1.0e41,1.0e41
0.6997229916897507,1.0e41,1.0e41,1.0e41,1.0e41
0.7002770083102493,1.0e41,1.0e41,1.0e41,1.0e41
0.7008310249307479,1.0e41,1.0e41,1.0e41,1.0e41
0.7013850415512466,1.0e41,1.0e41,1.0e41,1.0e41
0.7019390581717452,1.0e41,1.0e41,1.0e41,1.0e41
0.7024930747922438,1.0e41,1.0e41,1.0e41,1.0e41
0.7030470914127424,1.0e41,1.0e41,1.0e41,1.0e41
0.703601108033241,1.0e41,1.0e41,1.0e41,1.0e41
0.7041551246537396,1.0e41,1.0e41,1.0e41,1.0e41
0.7047091412742382,1.0e41,1.0e41,1.0e41,1.0e41
0.7052631578947368,1.0e41,1.0e41,1.0e41,1.0e41
0.7058171745152355,1.0e41,1.0e41,1.0e41,1.0e41
0.7063711911357341,1.0e41,1.0e41,1.0e41,1.0e41
0.7069252077562327,1.0e41,1.0e41,1.0e41,1.0e41
0.7074792243767313,1.0e41,1.0e41,1.0e41,1.0e41
0.7080332409972299,1.0e41,1.0e41,1.0e41,1.0e41
0.7085872576177286,1.0e41,1.0e41,1.0e41,1.0e41
0.7091412742382271,1.0e41,1.0e41,1.0e41,1.0e41
0.7096952908587257,1.0e41,1.0e41,1.0e41,1.0e41
0.7102493074792243,1.0e41,1.0e41,1.0e41,1.0e41
0.710803324099723,1.0e41,1.0e41,1.0e41,1.0e41
0.7113573407202216,1.0e41,1.0e41,1.0e41,1.0e41
0.7119113573407202,1.0e41,1.0e41,1.0e41,1.0e41
0.7124653739612188,1.0e41,1.0e41,1.0e41,1.0e41
0.7130193905817175,1.0e41,1.0e41,1.0e41,1.0e41
0.7135734072022161,1.0e41,1.0e41,1.0e41,1.0e41
0.7141274238227147,1.0e41,1.0e41,1.0e41,1.0e41
0.7146814404432132,1.0e41,1.0e41,1.0e41,1.0e41
0.7152354570637119,1.0e41,1.0e41,1.0e41,1.0e41
0.7157894736842105,1.0e41,1.0e41,1.0e41,1.0e41
0.7163434903047091,1.0e41,1.0e41,1.0e41,1.0e41
0.7168975069252077,1.0e41,1.0e41,1.0e41,1.0e41
0.7174515235457064,1.0e41,1.0e41,1.0e41,1.0e41
0.718005540166205,1.0e41,1.0e41,1.0e41,1.0e41
0.7185595567867036,1.0e41,1.0e41,1.0e41,1.0e41
0.7191135734072022,1.0e41,1.0e41,1.0e41,1.0e41
0.7196675900277009,1.0e41,1.0e41,1.0e41,1.0e41
0.7202216066481995,1.0e41,1.0e41,1.0e41,1.0e41
0.720775623268698,1.0e41,1.0e41,1.0e41,1.0e41
0.7213296398891966,1.0e41,1.0e41,1.0e41,1.0e41
0.7218836565096953,1.0e41,1.0e41,1.0e41,1.0e41
0.7224376731301939,1.0e41,1.0e41,1.0e41,1.0e41
0.7229916897506925,1.0e41,1.0e41,1.0e41,1.0e41
0.7235457063711911,1.0e41,1.0e41,1.0e41,1.0e41
0.7240997229916898,1.0e41,1.0e41,1.0e41,1.0e41
0.7246537396121884,1.0e41,1.0e41,1.0e41,1.0e41
0.725207756232687,1.0e41,1.0e41,1.0e41,1.0e41
0.7257617728531855,1.0e41,1.0e41,1.0e41,1.0e41
0.7263157894736842,1.0e41,1.0e41,1.0e41,1.0e41
0.7268698060941828,1.0e41,1.0e41,1.0e41,1.0e41
0.7274238227146814,1.0e41,1.0e41,1.0e41,1.0e41
0.72797783933518,1.0e41,1.0e41,1.0e41,1.0e41
0.7285318559556787,1.0e41,1.0e41,1.0e41,1.0e41
0.7290858725761773,1.0e41,1.0e41,1.0e41,1.0e41
0.7296398891966759,1.0e41,1.0e41,1.0e41,1.0e41
0.7301939058171745,1.0e41,1.0e41,1.0e41,1.0e41
0.7307479224376732,1.0e41,1.0e41,1.0e41,1.0e41
0.7313019390581718,1.0e41,1.0e41,1.0e41,1.0e41
0.7318559556786703,1.0e41,1.0e41,1.0e41,1.0e41
0.7324099722991689,1.0e41,1.0e41,1.0e41,1.0e41
0.7329639889196676,1.0e41,1.0e41,1.0e41,1.0e41
0.7335180055401662,1.0e41,1.0e41,1.0e41,1.0e41
0.7340720221606648,1.0e41,1.0e41,1.0e41,1.0e41
0.7346260387811634,1.0e41,1.0e41,1.0e41,1.0e41
0.7351800554016621,1.0e41,1.0e41,1.0e41,1.0e41
0.7357340720221607,1.0e41,1.0e41,1.0e41,1.0e41
0.7362880886426593,1.0e41,1.0e41,1.0e41,1.0e41
0.7368421052631579,1.0e41,1.0e41,1.0e41,1.0e41
0.7373961218836566,1.0e41,1.0e41,1.0e41,1.0e41
0.7379501385041551,1.0e41,1.0e41,1.0e41,1.0e41
0.7385041551246537,1.0e41,1.0e41,1.0e41,1.0e41
0.7390581717451523,1.0e41,1.0e41,1.0e41,1.0e41
0.739612188365651,1.0e41,1.0e41,1.0e41,1.0e41
0.7401662049861496,1.0e41,1.0e41,1.0e41,1.0e41
0.7407202216066482,1.0e41,1.0e41,1.0e41,1.0e41
0.7412742382271468,1.0e41,1.0e41,1.0e41,1.0e41
0.7418282548476455,1.0e41,1.0e41,1.0e41,1.0e41
0.7423822714681441,1.0e41,1.0e41,1.0e41,1.0e41
0.7429362880886426,1.0e41,1.0e41,1.0e41,1.0e41
0.7434903047091412,1.0e41,1.0e41,1.0e41,1.0e41
0.7440443213296399,1.0e41,1.0e41,1.0e41,1.0e41
0.7445983379501385,1.0e41,1.0e41,1.0e41,1.0e41
0.7451523545706371,1.0e41,1.0e41,1.0e41,1.0e41
0.7457063711911357,1.0e41,1.0e41,1.0e41,1.0e41
0.7462603878116344,1.0e41,1.0e41,1.0e41,1.0e41
0.746814404432133,1.0e41,1.0e41,1.0e41,1.0e41
0.7473684210526316,1.0e41,1.0e41,1.0e41,1.0e41
0.7479224376731302,1.0e41,1.0e41,1.0e41,1.0e41
0.7484764542936289,1.0e41,1.0e41,1.0e41,1.0e41
0.7490304709141274,1.0e41,1.0e41,1.0e41,1.0e41
0.749584487534626,1.0e41,1.0e41,1.0e41,1.0e41
0.7501385041551246,1.0e41,1.0e41,1.0e41,1.0e41
0.7506925207756233,1.0e41,1.0e41,1.0e41,1.0e41
0.7512465373961219,1.0e41,1.0e41,1.0e41,1.0e41
0.7518005540166205,1.0e41,1.0e41,1.0e41,1.0e41
0.7523545706371191,1.0e41,1.0e41,1.0e41,1.0e41
0.7529085872576178,1.0e41,1.0e41,1.0e41,1.0e41
0.7534626038781164,1.0e41,1.0e41,1.0e41,1.0e41
0.754016620498615,1.0e41,1.0e41,1.0e41,1.0e41
0.7545706371191135,1.0e41,1.0e41,1.0e41,1.0e41
0.7551246537396122,1.0e41,1.0e41,1.0e41,1.0e41
0.7556786703601108,1.0e41,1.0e41,1.0e41,1.0e41
0.7562326869806094,1.0e41,1.0e41,1.0e41,1.0e41
0.756786703601108,1.0e41,1.0e41,1.0e41,1.0e41
0.7573407202216067,1.0e41,1.0e41,1.0e41,1.0e41
0.7578947368421053,1.0e41,1.0e41,1.0e41,1.0e41
0.7584487534626039,1.0e41,1.0e41,1.0e41,1.0e41
0.7590027700831025,1.0e41,1.0e41,1.0e41,1.0e41
0.7595567867036012,1.0e41,1.0e41,1.0e41,1.0e41
0.7601108033240997,1.0e41,1.0e41,1.0e41,1.0e41
0.7606648199445983,1.0e41,1.0e41,1.0e41,1.0e41
0.7612188365650969,1.0e41,1.0e41,1.0e41,1.0e41
0.7617728531855956,1.0e41,1.0e41,1.0e41,1.0e41
0.7623268698060942,1.0e41,1.0e41,1.0e41,1.0e41
0.7628808864265928,1.0e41,1.0e41,1.0e41,1.0e41
0.7634349030470914,1.0e41,1.0e41,1.0e41,1.0e41
0.7639889196675901,1.0e41,1.0e41,1.0e41,1.0e41
0.7645429362880887,1.0e41,1.0e41,1.0e41,1.0e41
0.7650969529085873,1.0e41,1.0e41,1.0e41,1.0e41
0.7656509695290858,1.0e41,1.0e41,1.0e41,1.0e41
0.7662049861495844,1.0e41,1.0e41,1.0e41,1.0e41
0.7667590027700831,1.0e41,1.0e41,1.0e41,1.0e41
0.7673130193905817,1.0e41,1.0e41,1.0e41,1.0e41
0.7678670360110803,1.0e41,1.0e41,1.0e41,1.0e41
0.7684210526315789,1.0e41,1.0e41,1.0e41,1.0e41
0.7689750692520776,1.0e41,1.0e41,1.0e41,1.0e41
0.7695290858725762,1.0e41,1.0e41,1.0e41,1.0e41
0.7700831024930748,1.0e41,1.0e41,1.0e41,1.0e41
0.7706371191135734,1.0e41,1.0e41,1.0e41,1.0e41
0.771191135734072,1.0e41,1.0e41,1.0e41,1.0e41
0.7717451523545706,1.0e41,1.0e41,1.0e41,1.0e41
0.7722991689750692,1.0e41,1.0e41,1.0e41,1.0e41
0.7728531855955678,1.0e41,1.0e41,1.0e41,1.0e41
0.7734072022160665,1.0e41,1.0e41,1.0e41,1.0e41
0.7739612188365651,1.0e41,1.0e41,1.0e41,1.0e41
0.7745152354570637,1.0e41,1.0e41,1.0e41,1.0e41
0.7750692520775623,1.0e41,1.0e41,1.0e41,1.0e41
0.775623268698061,1.0e41,1.0e41,1.0e41,1.0e41
0.7761772853185596,1.0e41,1.0e41,1.0e41,1.0e41
0.7767313019390581,1.0e41,1.0e41,1.0e41,1.0e41
0.7772853185595567,1.0e41,1.0e41,1.0e41,1.0e41
0.7778393351800554,1.0e41,1.0e41,1.0e41,1.0e41
0.778393351800554,1.0e41,1.0e41,1.0e41,1.0e41
0.7789473684210526,1.0e41,1.0e41,1.0e41,1.0e41
0.7795013850415512,1.0e41,1.0e41,1.0e41,1.0e41
0.7800554016620499,1.0e41,1.0e41,1.0e41,1.0e41
0.7806094182825485,1.0e41,1.0e41,1.0e41,1.0e41
0.7811634349030471,1.0e41,1.0e41,1.0e41,1.0e41
0.7817174515235457,1.0e41,1.0e41,1.0e41,1.0e41
0.7822714681440444,1.0e41,1.0e41,1.0e41,1.0e41
0.782825484764543,1.0e41,1.0e41,1.0e41,1.0e41
0.7833795013850415,1.0e41,1.0e41,1.0e41,1.0e41
0.7839335180055401,1.0e41,1.0e41,1.0e41,1.0e41
0.7844875346260388,1.0e41,1.0e41,1.0e41,1.0e41
0.7850415512465374,1.0e41,1.0e41,1.0e41,1.0e41
0.785595567867036,1.0e41,1.0e41,1.0e41,1.0e41
0.7861495844875346,1.0e41,1.0e41,1.0e41,1.0e41
0.7867036011080333,1.0e41,1.0e41,1.0e41,1.0e41
0.7872576177285319,1.0e41,1.0e41,1.0e41,1.0e41
0.7878116343490305,1.0e41,1.0e41,1.0e41,1.0e41
0.788365650969529,1.0e41,1.0e41,1.0e41,1.0e41
0.7889196675900277,1.0e41,1.0e41,1.0e41,1.0e41
0.7894736842105263,1.0e41,1.0e41,1.0e41,1.0e41
0.7900277008310249,1.0e41,1.0e41,1.0e41,1.0e41
0.7905817174515235,1.0e41,1.0e41,1.0e41,1.0e41
0.7911357340720222,1.0e41,1.0e41,1.0e41,1.0e41
0.7916897506925208,1.0e41,1.0e41,1.0e41,1.0e41
0.7922437673130194,1.0e41,1.0e41,1.0e41,1.0e41
0.792797783933518,1.0e41,1.0e41,1.0e41,1.0e41
0.7933518005540167,1.0e41,1.0e41,1.0e41,1.0e41
0.7939058171745152,1.0e41,1.0e41,1.0e41,1.0e41
0.7944598337950138,1.0e41,1.0e41,1.0e41,1.0e41
0.7950138504155124,1.0e41,1.0e41,1.0e41,1.0e41
0.7955678670360111,1.0e41,1.0e41,1.0e41,1.0e41
0.7961218836565097,1.0e41,1.0e41,1.0e41,1.0e41
0.7966759002770083,1.0e41,1.0e41,1.0e41,1.0e41
0.7972299168975069,1.0e41,1.0e41,1.0e41,1.0e41
0.7977839335180056,1.0e41,1.0e41,1.0e41,1.0e41
0.7983379501385042,1.0e41,1.0e41,1.0e41,1.0e41
0.7988919667590028,1.0e41,1.0e41,1.0e41,1.0e41
0.7994459833795013,1.0e41,1.0e41,1.0e41,1.0e41
0.8,1.0e41,1.0e41,1.0e41,1.0e41
0.8005540166204986,1.0e41,1.0e41,1.0e41,1.0e41
0.8011080332409972,1.0e41,1.0e41,1.0e41,1.0e41
0.8016620498614958,1.0e41,1.0e41,1.0e41,1.0e41
0.8022160664819945,1.0e41,1.0e41,1.0e41,1.0e41
0.8027700831024931,1.0e41,1.0e41,1.0e41,1.0e41
0.8033240997229917,1.0e41,1.0e41,1.0e41,1.0e41
0.8038781163434903,1.0e41,1.0e41,1.0e41,1.0e41
0.804432132963989,1.0e41,1.0e41,1.0e41,1.0e41
0.8049861495844876,1.0e41,1.0e41,1.0e41,1.0e41
0.8055401662049861,1.0e41,1.0e41,1.0e41,1.0e41
0.8060941828254847,1.0e41,1.0e41,1.0e41,1.0e41
0.8066481994459834,1.0e41,1.0e41,1.0e41,1.0e41
0.807202216066482,1.0e41,1.0e41,1.0e41,1.0e41
0.8077562326869806,1.0e41,1.0e41,1.0e41,1.0e41
0.8083102493074792,1.0e41,1.0e41,1.0e41,1.0e41
0.8088642659279779,1.0e41,1.0e41,1.0e41,1.0e41
0.8094182825484765,1.0e41,1.0e41,1.0e41,1.0e41
0.8099722991689751,1.0e41,1.0e41,1.0e41,1.0e41
0.8105263157894737,1.0e41,1.0e41,1.0e41,1.0e41
0.8110803324099723,1.0e41,1.0e41,1.0e41,1.0e41
0.8116343490304709,1.0e41,1.0e41,1.0e41,1.0e41
0.8121883656509695,1.0e41,1.0e41,1.0e41,1.0e41
0.8127423822714681,1.0e41,1.0e41,1.0e41,1.0e41
0.8132963988919668,1.0e41,1.0e41,1.0e41,1.0e41
0.8138504155124654,1.0e41,1.0e41,1.0e41,1.0e41
0.814404432132964,1.0e41,1.0e41,1.0e41,1.0e41
0.8149584487534626,1.0e41,1.0e41,1.0e41,1.0e41
0.8155124653739613,1.0e41,1.0e41,1.0e41,1.0e41
0.8160664819944599,1.0e41,1.0e41,1.0e41,1.0e41
0.8166204986149584,1.0e41,1.0e41,1.0e41,1.0e41
0.817174515235457,1.0e41,1.0e41,1.0e41,1.0e41
0.8177285318559557,1.0e41,1.0e41,1.0e41,1.0e41
0.8182825484764543,1.0e41,1.0e41,1.0e41,1.0e41
0.8188365650969529,1.0e41,1.0e41,1.0e41,1.0e41
0.8193905817174515,1.0e41,1.0e41,1.0e41,1.0e41
0.8199445983379502,1.0e41,1.0e41,1.0e41,1.0e41
0.8204986149584488,1.0e41,1.0e41,1.0e41,1.0e41
0.8210526315789474,1.0e41,1.0e41,1.0e41,1.0e41
0.821606648199446,1.0e41,1.0e41,1.0e41,1.0e41
0.8221606648199447,1.0e41,1.0e41,1.0e41,1.0e41
0.8227146814404432,1.0e41,1.0e41,1.0e41,1.0e41
0.8232686980609418,1.0e41,1.0e41,1.0e41,1.0e41
0.8238227146814404,1.0e41,1.0e41,1.0e41,1.0e41
0.824376731301939,1.0e41,1.0e41,1.0e41,1.0e41
0.8249307479224377,1.0e41,1.0e41,1.0e41,1.0e41
0.8254847645429363,1.0e41,1.0e41,1.0e41,1.0e41
0.8260387811634349,1.0e41,1.0e41,1.0e41,1.0e41
0.8265927977839335,1.0e41,1.0e41,1.0e41,1.0e41
0.8271468144044322,1.0e41,1.0e41,1.0e41,1.0e41
0.8277008310249307,1.0e41,1.0e41,1.0e41,1.0e41
0.8282548476454293,1.0e41,1.0e41,1.0e41,1.0e41
0.8288088642659279,1.0e41,1.0e41,1.0e41,1.0e41
0.8293628808864266,1.0e41,1.0e41,1.0e41,1.0e41
0.8299168975069252,1.0e41,1.0e41,1.0e41,1.0e41
0.8304709141274238,1.0e41,1.0e41,1.0e41,1.0e41
0.8310249307479224,1.0e41,1.0e41,1.0e41,1.0e41
0.8315789473684211,1.0e41,1.0e41,1.0e41,1.0e41
0.8321329639889197,1.0e41,1.0e41,1.0e41,1.0e41
0.8326869806094183,1.0e41,1.0e41,1.0e41,1.0e41
0.8332409972299168,1.0e41,1.0e41,1.0e41,1.0e41
0.8337950138504155,1.0e41,1.0e41,1.0e41,1.0e41
0.8343490304709141,1.0e41,1.0e41,1.0e41,1.0e41
0.8349030470914127,1.0e41,1.0e41,1.0e41,1.0e41
0.8354570637119113,1.0e41,1.0e41,1.0e41,1.0e41
0.83601108033241,1.0e41,1.0e41,1.0e41,1.0e41
0.8365650969529086,1.0e41,1.0e41,1.0e41,1.0e41
0.8371191135734072,1.0e41,1.0e41,1.0e41,1.0e41
0.8376731301939058,1.0e41,1.0e41,1.0e41,1.0e41
0.8382271468144045,1.0e41,1.0e41,1.0e41,1.0e41
0.838781163434903,1.0e41,1.0e41,1.0e41,1.0e41
0.8393351800554016,1.0e41,1.0e41,1.0e41,1.0e41
0.8398891966759002,1.0e41,1.0e41,1.0e41,1.0e41
0.8404432132963989,1.0e41,1.0e41,1.0e41,1.0e41
0.8409972299168975,1.0e41,1.0e41,1.0e41,1.0e41
0.8415512465373961,1.0e41,1.0e41,1.0e41,1.0e41
0.8421052631578947,1.0e41,1.0e41,1.0e41,1.0e41
0.8426592797783934,1.0e41,1.0e41,1.0e41,1.0e41
0.843213296398892,1.0e41,1.0e41,1.0e41,1.0e41
0.8437673130193906,1.0e41,1.0e41,1.0e41,1.0e41
0.8443213296398892,1.0e41,1.0e41,1.0e41,1.0e41
0.8448753462603878,1.0e41,1.0e41,1.0e41,1.0e41
0.8454293628808864,1.0e41,1.0e41,1.0e41,1.0e41
0.845983379501385,1.0e41,1.0e41,1.0e41,1.0e41
0.8465373961218836,1.0e41,1.0e41,1.0e41,1.0e41
0.8470914127423823,1.0e41,1.0e41,1.0e41,1.0e41
0.8476454293628809,1.0e41,1.0e41,1.0e41,1.0e41
0.8481994459833795,1.0e41,1.0e41,1.0e41,1.0e41
0.8487534626038781,1.0e41,1.0e41,1.0e41,1.0e41
0.8493074792243768,1.0e41,1.0e41,1.0e41,1.0e41
0.8498614958448754,1.0e41,1.0e41,1.0e41,1.0e41
0.850415512465374,1.0e41,1.0e41,1.0e41,1.0e41
0.8509695290858725,1.0e41,1.0e41,1.0e41,1.0e41
0.8515235457063712,1.0e41,1.0e41,1.0e41,1.0e41
0.8520775623268698,1.0e41,1.0e41,1.0e41,1.0e41
0.8526315789473684,1.0e41,1.0e41,1.0e41,1.0e41
0.853185595567867,1.0e41,1.0e41,1.0e41,1.0e41
0.8537396121883657,1.0e41,1.0e41,1.0e41,1.0e41
0.8542936288088643,1.0e41,1.0e41,1.0e41,1.0e41
0.8548476454293629,1.0e41,1.0e41,1.0e41,1.0e41
0.8554016620498615,1.0e41,1.0e41,1.0e41,1.0e41
0.8559556786703602,1.0e41,1.0e41,1.0e41,1.0e41
0.8565096952908587,1.0e41,1.0e41,1.0e41,1.0e41
0.8570637119113573,1.0e41,1.0e41,1.0e41,1.0e41
0.8576177285318559,1.0e41,1.0e41,1.0e41,1.0e41
0.8581717451523546,1.0e41,1.0e41,1.0e41,1.0e41
0.8587257617728532,1.0e41,1.0e41,1.0e41,1.0e41
0.8592797783933518,1.0e41,1.0e41,1.0e41,1.0e41
0.8598337950138504,1.0e41,1.0e41,1.0e41,1.0e41
0.8603878116343491,1.0e41,1.0e41,1.0e41,1.0e41
0.8609418282548477,1.0e41,1.0e41,1.0e41,1.0e41
0.8614958448753463,1.0e41,1.0e41,1.0e41,1.0e41
0.8620498614958448,1.0e41,1.0e41,1.0e41,1.0e41
0.8626038781163435,1.0e41,1.0e41,1.0e41,1.0e41
0.8631578947368421,1.0e41,1.0e41,1.0e41,1.0e41
0.8637119113573407,1.0e41,1.0e41,1.0e41,1.0e41
0.8642659279778393,1.0e41,1.0e41,1.0e41,1.0e41
0.864819944598338,1.0e41,1.0e41,1.0e41,1.0e41
0.8653739612188366,1.0e41,1.0e41,1.0e41,1.0e41
0.8659279778393352,1.0e41,1.0e41,1.0e41,1.0e41
0.8664819944598338,1.0e41,1.0e41,1.0e41,1.0e41
0.8670360110803325,1.0e41,1.0e41,1.0e41,1.0e41
0.867590027700831,1.0e41,1.0e41,1.0e41,1.0e41
0.8681440443213296,1.0e41,1.0e41,1.0e41,1.0e41
0.8686980609418282,1.0e41,1.0e41,1.0e41,1.0e41
0.8692520775623269,1.0e41,1.0e41,1.0e41,1.0e41
0.8698060941828255,1.0e41,1.0e41,1.0e41,1.0e41
0.8703601108033241,1.0e41,1.0e41,1.0e41,1.0e41
0.8709141274238227,1.0e41,1.0e41,1.0e41,1.0e41
0.8714681440443214,1.0e41,1.0e41,1.0e41,1.0e41
0.87202216066482,1.0e41,1.0e41,1.0e41,1.0e41
0.8725761772853186,1.0e41,1.0e41,1.0e41,1.0e41
0.8731301939058171,1.0e41,1.0e41,1.0e41,1.0e41
0.8736842105263158,1.0e41,1.0e41,1.0e41,1.0e41
0.8742382271468144,1.0e41,1.0e41,1.0e41,1.0e41
0.874792243767313,1.0e41,1.0e41,1.0e41,1.0e41
0.8753462603878116,1.0e41,1.0e41,1.0e41,1.0e41
0.8759002770083103,1.0e41,1.0e41,1.0e41,1.0e41
0.8764542936288089,1.0e41,1.0e41,1.0e41,1.0e41
0.8770083102493075,1.0e41,1.0e41,1.0e41,1.0e41
0.8775623268698061,1.0e41,1.0e41,1.0e41,1.0e41
0.8781163434903048,1.0e41,1.0e41,1.0e41,1.0e41
0.8786703601108034,1.0e41,1.0e41,1.0e41,1.0e41
0.8792243767313019,1.0e41,1.0e41,1.0e41,1.0e41
0.8797783933518005,1.0e41,1.0e41,1.0e41,1.0e41
0.8803324099722992,1.0e41,1.0e41,1.0e41,1.0e41
0.8808864265927978,1.0e41,1.0e41,1.0e41,1.0e41
0.8814404432132964,1.0e41,1.0e41,1.0e41,1.0e41
0.881994459833795,1.0e41,1.0e41,1.0e41,1.0e41
0.8825484764542936,1.0e41,1.0e41,1.0e41,1.0e41
0.8831024930747923,1.0e41,1.0e41,1.0e41,1.0e41
0.8836565096952909,1.0e41,1.0e41,1.0e41,1.0e41
0.8842105263157894,1.0e41,1.0e41,1.0e41,1.0e41
0.884764542936288,1.0e41,1.0e41,1.0e41,1.0e41
0.8853185595567867,1.0e41,1.0e41,1.0e41,1.0e41
0.8858725761772853,1.0e41,1.0e41,1.0e41,1.0e41
0.8864265927977839,1.0e41,1.0e41,1.0e41,1.0e41
0.8869806094182825,1.0e41,1.0e41,1.0e41,1.0e41
0.8875346260387812,1.0e41,1.0e41,1.0e41,1.0e41
0.8880886426592798,1.0e41,1.0e41,1.0e41,1.0e41
0.8886426592797784,1.0e41,1.0e41,1.0e41,1.0e41
0.889196675900277,1.0e41,1.0e41,1.0e41,1.0e41
0.8897506925207757,1.0e41,1.0e41,1.0e41,1.0e41
0.8903047091412742,1.0e41,1.0e41,1.0e41,1.0e41
0.8908587257617728,1.0e41,1.0e41,1.0e41,1.0e41
0.8914127423822714,1.0e41,1.0e41,1.0e41,1.0e41
0.8919667590027701,1.0e41,1.0e41,1.0e41,1.0e41
0.8925207756232687,1.0e41,1.0e41,1.0e41,1.0e41
0.8930747922437673,1.0e41,1.0e41,1.0e41,1.0e41
0.8936288088642659,1.0e41,1.0e41,1.0e41,1.0e41
0.8941828254847646,1.0e41,1.0e41,1.0e41,1.0e41
0.8947368421052632,1.0e41,1.0e41,1.0e41,1.0e41
0.8952908587257618,1.0e41,1.0e41,1.0e41,1.0e41
0.8958448753462603,1.0e41,1.0e41,1.0e41,1.0e41
0.896398891966759,1.0e41,1.0e41,1.0e41,1.0e41
0.8969529085872576,1.0e41,1.0e41,1.0e41,1.0e41
0.8975069252077562,1.0e41,1.0e41,1.0e41,1.0e41
0.8980609418282548,1.0e41,1.0e41,1.0e41,1.0e41
0.8986149584487535,1.0e41,1.0e41,1.0e41,1.0e41
0.8991689750692521,1.0e41,1.0e41,1.0e41,1.0e41
0.8997229916897507,1.0e41,1.0e41,1.0e41,1.0e41
0.9002770083102493,1.0e41,1.0e41,1.0e41,1.0e41
0.900831024930748,1.0e41,1.0e41,1.0e41,1.0e41
0.9013850415512465,1.0e41,1.0e41,1.0e41,1.0e41
0.9019390581717451,1.0e41,1.0e41,1.0e41,1.0e41
0.9024930747922437,1.0e41,1.0e41,1.0e41,1.0e41
0.9030470914127424,1.0e41,1.0e41,1.0e41,1.0e41
0.903601108033241,1.0e41,1.0e41,1.0e41,1.0e41
0.9041551246537396,1.0e41,1.0e41,1.0e41,1.0e41
0.9047091412742382,1.0e41,1.0e41,1.0e41,1.0e41
0.9052631578947369,1.0e41,1.0e41,1.0e41,1.0e41
0.9058171745152355,1.0e41,1.0e41,1.0e41,1.0e41
0.9063711911357341,1.0e41,1.0e41,1.0e41,1.0e41
0.9069252077562326,1.0e41,1.0e41,1.0e41,1.0e41
0.9074792243767313,1.0e41,1.0e41,1.0e41,1.0e41
0.9080332409972299,1.0e41,1.0e41,1.0e41,1.0e41
0.9085872576177285,1.0e41,1.0e41,1.0e41,1.0e41
0.9091412742382271,1.0e41,1.0e41,1.0e41,1.0e41
0.9096952908587258,1.0e41,1.0e41,1.0e41,1.0e41
0.9102493074792244,1.0e41,1.0e41,1.0e41,1.0e41
0.910803324099723,1.0e41,1.0e41,1.0e41,1.0e41
0.9113573407202216,1.0e41,1.0e41,1.0e41,1.0e41
0.9119113573407203,1.0e41,1.0e41,1.0e41,1.0e41
0.9124653739612189,1.0e41,1.0e41,1.0e41,1.0e41
0.9130193905817174,1.0e41,1.0e41,1.0e41,1.0e41
0.913573407202216,1.0e41,1.0e41,1.0e41,1.0e41
0.9141274238227147,1.0e41,1.0e41,1.0e41,1.0e41
0.9146814404432133,1.0e41,1.0e41,1.0e41,1.0e41
0.9152354570637119,1.0e41,1.0e41,1.0e41,1.0e41
0.9157894736842105,1.0e41,1.0e41,1.0e41,1.0e41
0.9163434903047092,1.0e41,1.0e41,1.0e41,1.0e41
0.9168975069252078,1.0e41,1.0e41,1.0e41,1.0e41
0.9174515235457064,1.0e41,1.0e41,1.0e41,1.0e41
0.918005540166205,1.0e41,1.0e41,1.0e41,1.0e41
0.9185595567867036,1.0e41,1.0e41,1.0e41,1.0e41
0.9191135734072022,1.0e41,1.0e41,1.0e41,1.0e41
0.9196675900277008,1.0e41,1.0e41,1.0e41,1.0e41
0.9202216066481994,1.0e41,1.0e41,1.0e41,1.0e41
0.9207756232686981,1.0e41,1.0e41,1.0e41,1.0e41
0.9213296398891967,1.0e41,1.0e41,1.0e41,1.0e41
0.9218836565096953,1.0e41,1.0e41,1.0e41,1.0e41
0.9224376731301939,1.0e41,1.0e41,1.0e41,1.0e41
0.9229916897506926,1.0e41,1.0e41,1.0e41,1.0e41
0.9235457063711912,1.0e41,1.0e41,1.0e41,1.0e41
0.9240997229916897,1.0e41,1.0e41,1.0e41,1.0e41
0.9246537396121883,1.0e41,1.0e41,1.0e41,1.0e41
0.925207756232687,1.0e41,1.0e41,1.0e41,1.0e41
0.9257617728531856,1.0e41,1.0e41,1.0e41,1.0e41
0.9263157894736842,1.0e41,1.0e41,1.0e41,1.0e41
0.9268698060941828,1.0e41,1.0e41,1.0e41,1.0e41
0.9274238227146815,1.0e41,1.0e41,1.0e41,1.0e41
0.9279778393351801,1.0e41,1.0e41,1.0e41,1.0e41
0.9285318559556787,1.0e41,1.0e41,1.0e41,1.0e41
0.9290858725761773,1.0e41,1.0e41,1.0e41,1.0e41
0.929639889196676,1.0e41,1.0e41,1.0e41,1.0e41
0.9301939058171745,1.0e41,1.0e41,1.0e41,1.0e41
0.9307479224376731,1.0e41,1.0e41,1.0e41,1.0e41
0.9313019390581717,1.0e41,1.0e41,1.0e41,1.0e41
0.9318559556786704,1.0e41,1.0e41,1.0e41,1.0e41
0.932409972299169,1.0e41,1.0e41,1.0e41,1.0e41
0.9329639889196676,1.0e41,1.0e41,1.0e41,1.0e41
0.9335180055401662,1.0e41,1.0e41,1.0e41,1.0e41
0.9340720221606649,1.0e41,1.0e41,1.0e41,1.0e41
0.9346260387811635,1.0e41,1.0e41,1.0e41,1.0e41
0.935180055401662,1.0e41,1.0e41,1.0e41,1.0e41
0.9357340720221606,1.0e41,1.0e41,1.0e41,1.0e41
0.9362880886426593,1.0e41,1.0e41,1.0e41,1.0e41
0.9368421052631579,1.0e41,1.0e41,1.0e41,1.0e41
0.9373961218836565,1.0e41,1.0e41,1.0e41,1.0e41
0.9379501385041551,1.0e41,1.0e41,1.0e41,1.0e41
0.9385041551246538,1.0e41,1.0e41,1.0e41,1.0e41
0.9390581717451524,1.0e41,1.0e41,1.0e41,1.0e41
0.939612188365651,1.0e41,1.0e41,1.0e41,1.0e41
0.9401662049861496,1.0e41,1.0e41,1.0e41,1.0e41
0.9407202216066483,1.0e41,1.0e41,1.0e41,1.0e41
0.9412742382271468,1.0e41,1.0e41,1.0e41,1.0e41
0.9418282548476454,1.0e41,1.0e41,1.0e41,1.0e41
0.942382271468144,1.0e41,1.0e41,1.0e41,1.0e41
0.9429362880886426,1.0e41,1.0e41,1.0e41,1.0e41
0.9434903047091413,1.0e41,1.0e41,1.0e41,1.0e41
0.9440443213296399,1.0e41,1.0e41,1.0e41,1.0e41
0.9445983379501385,1.0e41,1.0e41,1.0e41,1.0e41
0.9451523545706371,1.0e41,1.0e41,1.0e41,1.0e41
0.9457063711911358,1.0e41,1.0e41,1.0e41,1.0e41
0.9462603878116344,1.0e41,1.0e41,1.0e41,1.0e41
0.9468144044321329,1.0e41,1.0e41,1.0e41,1.0e41
0.9473684210526315,1.0e41,1.0e41,1.0e41,1.0e41
0.9479224376731302,1.0e41,1.0e41,1.0e41,1.0e41
0.9484764542936288,1.0e41,1.0e41,1.0e41,1.0e41
0.9490304709141274,1.0e41,1.0e41,1.0e41,1.0e41
0.949584487534626,1.0e41,1.0e41,1.0e41,1.0e41
0.9501385041551247,1.0e41,1.0e41,1.0e41,1.0e41
0.9506925207756233,1.0e41,1.0e41,1.0e41,1.0e41
0.9512465373961219,1.0e41,1.0e41,1.0e41,1.0e41
0.9518005540166204,1.0e41,1.0e41,1.0e41,1.0e41
0.9523545706371191,1.0e41,1.0e41,1.0e41,1.0e41
0.9529085872576177,1.0e41,1.0e41,1.0e41,1.0e41
0.9534626038781163,1.0e41,1.0e41,1.0e41,1.0e41
0.9540166204986149,1.0e41,1.0e41,1.0e41,1.0e41
0.9545706371191136,1.0e41,1.0e41,1.0e41,1.0e41
0.9551246537396122,1.0e41,1.0e41,1.0e41,1.0e41
0.9556786703601108,1.0e41,1.0e41,1.0e41,1.0e41
0.9562326869806094,1.0e41,1.0e41,1.0e41,1.0e41
0.9567867036011081,1.0e41,1.0e41,1.0e41,1.0e41
0.9573407202216067,1.0e41,1.0e41,1.0e41,1.0e41
0.9578947368421052,1.0e41,1.0e41,1.0e41,1.0e41
0.9584487534626038,1.0e41,1.0e41,1.0e41,1.0e41
0.9590027700831025,1.0e41,1.0e41,1.0e41,1.0e41
0.9595567867036011,1.0e41,1.0e41,1.0e41,1.0e41
0.9601108033240997,1.0e41,1.0e41,1.0e41,1.0e41
0.9606648199445983,1.0e41,1.0e41,1.0e41,1.0e41
0.961218836565097,1.0e41,1.0e41,1.0e41,1.0e41
0.9617728531855956,1.0e41,1.0e41,1.0e41,1.0e41
0.9623268698060942,1.0e41,1.0e41,1.0e41,1.0e41
0.9628808864265928,1.0e41,1.0e41,1.0e41,1.0e41
0.9634349030470915,1.0e41,1.0e41,1.0e41,1.0e41
0.96398891966759,1.0e41,1.0e41,1.0e41,1.0e41
0.9645429362880886,1.0e41,1.0e41,1.0e41,1.0e41
0.9650969529085872,1.0e41,1.0e41,1.0e41,1.0e41
0.9656509695290859,1.0e41,1.0e41,1.0e41,1.0e41
0.9662049861495845,1.0e41,1.0e41,1.0e41,1.0e41
0.9667590027700831,1.0e41,1.0e41,1.0e41,1.0e41
0.9673130193905817,1.0e41,1.0e41,1.0e41,1.0e41
0.9678670360110804,1.0e41,1.0e41,1.0e41,1.0e41
0.968421052631579,1.0e41,1.0e41,1.0e41,1.0e41
0.9689750692520775,1.0e41,1.0e41,1.0e41,1.0e41
0.9695290858725761,1.0e41,1.0e41,1.0e41,1.0e41
0.9700831024930748,1.0e41,1.0e41,1.0e41,1.0e41
0.9706371191135734,1.0e41,1.0e41,1.0e41,1.0e41
0.971191135734072,1.0e41,1.0e41,1.0e41,1.0e41
0.9717451523545706,1.0e41,1.0e41,1.0e41,1.0e41
0.9722991689750693,1.0e41,1.0e41,1.0e41,1.0e41
0.9728531855955679,1.0e41,1.0e41,1.0e41,1.0e41
0.9734072022160665,1.0e41,1.0e41,1.0e41,1.0e41
0.9739612188365651,1.0e41,1.0e41,1.0e41,1.0e41
0.9745152354570638,1.0e41,1.0e41,1.0e41,1.0e41
0.9750692520775623,1.0e41,1.0e41,1.0e41,1.0e41
0.9756232686980609,1.0e41,1.0e41,1.0e41,1.0e41
0.9761772853185595,1.0e41,1.0e41,1.0e41,1.0e41
0.9767313019390582,1.0e41,1.0e41,1.0e41,1.0e41
0.9772853185595568,1.0e41,1.0e41,1.0e41,1.0e41
0.9778393351800554,1.0e41,1.0e41,1.0e41,1.0e41
0.978393351800554,1.0e41,1.0e41,1.0e41,1.0e41
0.9789473684210527,1.0e41,1.0e41,1.0e41,1.0e41
0.9795013850415513,1.0e41,1.0e41,1.0e41,1.0e41
0.9800554016620499,1.0e41,1.0e41,1.0e41,1.0e41
0.9806094182825484,1.0e41,1.0e41,1.0e41,1.0e41
0.9811634349030471,1.0e41,1.0e41,1.0e41,1.0e41
0.9817174515235457,1.0e41,1.0e41,1.0e41,1.0e41
0.9822714681440443,1.0e41,1.0e41,1.0e41,1.0e41
0.9828254847645429,1.0e41,1.0e41,1.0e41,1.0e41
0.9833795013850416,1.0e41,1.0e41,1.0e41,1.0e41
0.9839335180055402,1.0e41,1.0e41,1.0e41,1.0e41
0.9844875346260388,1.0e41,1.0e41,1.0e41,1.0e41
0.9850415512465374,1.0e41,1.0e41,1.0e41,1.0e41
0.9855955678670361,1.0e41,1.0e41,1.0e41,1.0e41
0.9861495844875346,1.0e41,1.0e41,1.0e41,1.0e41
0.9867036011080332,1.0e41,1.0e41,1.0e41,1.0e41
0.9872576177285318,1.0e41,1.0e41,1.0e41,1.0e41
0.9878116343490305,1.0e41,1.0e41,1.0e41,1.0e41
0.9883656509695291,1.0e41,1.0e41,1.0e41,1.0e41
0.9889196675900277,1.0e41,1.0e41,1.0e41,1.0e41
0.9894736842105263,1.0e41,1.0e41,1.0e41,1.0e41
0.990027700831025,1.0e41,1.0e41,1.0e41,1.0e41
0.9905817174515236,1.0e41,1.0e41,1.0e41,1.0e41
0.9911357340720222,1.0e41,1.0e41,1.0e41,1.0e41
0.9916897506925207,1.0e41,1.0e41,1.0e41,1.0e41
0.9922437673130194,1.0e41,1.0e41,1.0e41,1.0e41
0.992797783933518,1.0e41,1.0e41,1.0e41,1.0e41
0.9933518005540166,1.0e41,1.0e41,1.0e41,1.0e41
0.9939058171745152,1.0e41,1.0e41,1.0e41,1.0e41
0.9944598337950139,1.0e41,1.0e41,1.0e41,1.0e41
0.9950138504155125,1.0e41,1.0e41,1.0e41,1.0e41
0.9955678670360111,1.0e41,1.0e41,1.0e41,1.0e41
0.9961218836565097,1.0e41,1.0e41,1.0e41,1.0e41
0.9966759002770084,1.0e41,1.0e41,1.0e41,1.0e41
0.997229916897507,1.0e41,1.0e41,1.0e41,1.0e41
0.9977839335180055,1.0e41,1.0e41,1.0e41,1.0e41
0.9983379501385041,1.0e41,1.0e41,1.0e41,1.0e41
0.9988919667590028,1.0e41,1.0e41,1.0e41,1.0e41
0.9994459833795014,1.0e41,1.0e41,1.0e41,1.0e41
1.0,1.0e41,1.0e41,1.0e41,1.0e41


==> data/eigen_graph_misc_08/eigenvectors_logarithmic_relative_error.csv <==
matrix\type,Float8_4,Float8_5,LinearTakum8,Posit8
dimacs/C125-9,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
dimacs/C250-9,-Inf,-Inf,-Inf,-Inf
dimacs/C500-9,-Inf,-Inf,-Inf,-Inf
dimacs/DSJC500-5,-Inf,-Inf,-Inf,-Inf
dimacs/MANN-a27,-Inf,-Inf,-Inf,-Inf
dimacs/MANN-a9,-Inf,-Inf,-Inf,-Inf
dimacs/brock200-1,-Inf,-Inf,-Inf,-Inf
dimacs/brock200-2,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
dimacs/brock200-3,-Inf,-Inf,-Inf,-Inf
dimacs/brock200-4,-Inf,-Inf,-Inf,-Inf
dimacs/brock400-1,-Inf,-Inf,-Inf,-Inf
dimacs/brock400-2,-Inf,-Inf,-Inf,-Inf
dimacs/brock400-3,-Inf,-Inf,-Inf,-Inf
dimacs/brock400-4,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
dimacs/brock800-1,-Inf,-Inf,-Inf,-Inf
dimacs/brock800-2,-Inf,-Inf,-Inf,-Inf
dimacs/brock800-3,-Inf,-Inf,-Inf,-Inf
dimacs/brock800-4,-Inf,-Inf,-Inf,-Inf
dimacs/c-fat200-1,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
dimacs/c-fat200-2,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
dimacs/c-fat200-5,-Inf,-Inf,-Inf,-Inf
dimacs/c-fat500-1,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
dimacs/c-fat500-10,-Inf,-Inf,-Inf,-Inf
dimacs/c-fat500-2,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
dimacs/c-fat500-5,-Inf,-Inf,-Inf,-Inf
dimacs/gen200-p0-9-44,-Inf,-Inf,-Inf,-Inf
dimacs/gen200-p0-9-55,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
dimacs/gen400-p0-9-55,-Inf,-Inf,-Inf,-Inf
dimacs/gen400-p0-9-65,-Inf,-Inf,-Inf,-Inf
dimacs/gen400-p0-9-75,-Inf,-Inf,-Inf,-Inf
dimacs/hamming6-2,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/hamming6-4,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
dimacs/hamming8-2,-Inf,-Inf,-Inf,-Inf
dimacs/hamming8-4,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
dimacs/johnson16-2-4,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
dimacs/johnson32-2-4,-Inf,-Inf,-Inf,-Inf
dimacs/johnson8-2-4,-Inf,-Inf,-Inf,-Inf
dimacs/johnson8-4-4,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
dimacs/keller4,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
dimacs/keller5,-Inf,-Inf,-Inf,-Inf
dimacs/p-hat1000-1,-Inf,-Inf,-Inf,-Inf
dimacs/p-hat300-3,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
dimacs/p-hat500-1,-Inf,-Inf,-Inf,-Inf
dimacs/p-hat500-2,-Inf,-Inf,-Inf,-Inf
dimacs/p-hat500-3,-Inf,-Inf,-Inf,-Inf
dimacs/p-hat700-1,-Inf,-Inf,-Inf,-Inf
dimacs/p-hat700-2,-Inf,-Inf,-Inf,-Inf
dimacs/p-hat700-3,-Inf,-Inf,-Inf,-Inf
dimacs/san200-0-7-1,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
dimacs/san200-0-7-2,-Inf,-Inf,-Inf,-Inf
dimacs/san200-0-9-1,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
dimacs/san200-0-9-2,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
dimacs/san200-0-9-3,-Inf,-Inf,-Inf,-Inf
dimacs/san400-0-5-1,-Inf,-Inf,-Inf,-Inf
dimacs/san400-0-7-1,-Inf,-Inf,-Inf,-Inf
dimacs/san400-0-7-2,-Inf,-Inf,-Inf,-Inf
dimacs/san400-0-7-3,-Inf,-Inf,-Inf,-Inf
dimacs/san400-0-9-1,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
dimacs/sanr200-0-7,-Inf,-Inf,-Inf,-Inf
dimacs/sanr200-0-9,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
dimacs/sanr400-0-5,-Inf,-Inf,-Inf,-Inf
dimacs/sanr400-0-7,-Inf,-Inf,-Inf,-Inf
dimacs10/bio-celegansneural,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs10/chesapeake,-Inf,-Inf,-Inf,-Inf
dimacs10/cs4,-Inf,-Inf,-Inf,-Inf
dimacs10/cti,-Inf,-Inf,-Inf,-Inf
dimacs10/delaunay_n10,-Inf,-Inf,-Inf,-Inf
dimacs10/delaunay_n11,-Inf,-Inf,-Inf,-Inf
dimacs10/delaunay_n12,-Inf,-Inf,-Inf,-Inf
dimacs10/delaunay_n13,-Inf,-Inf,-Inf,-Inf
dimacs10/delaunay_n14,-Inf,-Inf,-Inf,-Inf
dimacs10/delaunay_n15,-Inf,-Inf,-Inf,-Inf
dimacs10/fe-4elt2,-Inf,-Inf,-Inf,-Inf
dimacs10/fe-body,-Inf,-Inf,-Inf,-Inf
dimacs10/fe-sphere,-Inf,-Inf,-Inf,-Inf
dimacs10/polblogs,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
dimacs10/rgg_n_2_15_s0,-Inf,-Inf,-Inf,-Inf
dimacs10/t60k,-Inf,-Inf,-Inf,-Inf
dimacs10/wing_nodal,-Inf,-Inf,-Inf,-Inf
labeled/AIDS,-Inf,-Inf,-Inf,-Inf
labeled/BA-1_10_60-L5,-Inf,-Inf,-Inf,-Inf
labeled/BZR,-Inf,-Inf,-Inf,-Inf
labeled/CL-10K-1d8-L5,-Inf,-Inf,-Inf,-Inf
labeled/COX2,-Inf,-Inf,-Inf,-Inf
labeled/DD199,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
labeled/DD21,-Inf,-Inf,-Inf,-Inf
labeled/DD242,-Inf,-Inf,-Inf,-Inf
labeled/DD244,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/DD349,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
labeled/DD497,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
labeled/DD6,-Inf,-Inf,-Inf,-Inf
labeled/DD68,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
labeled/DD687,-Inf,-Inf,-Inf,-Inf
labeled/ENZYMES,-Inf,-Inf,-Inf,-Inf
labeled/ENZYMES118,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/ENZYMES123,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/ENZYMES295,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/ENZYMES296,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/ENZYMES297,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/ENZYMES8,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
labeled/Fingerprint,-Inf,-Inf,-Inf,-Inf
labeled/KKI,-Inf,-Inf,-Inf,-Inf
labeled/Letter-high,-Inf,-Inf,-Inf,-Inf
labeled/Letter-low,-Inf,-Inf,-Inf,-Inf
labeled/Letter-med,-Inf,-Inf,-Inf,-Inf
labeled/MSRC-21C,-Inf,-Inf,-Inf,-Inf
labeled/MSRC-9,-Inf,-Inf,-Inf,-Inf
labeled/OHSU,-Inf,-Inf,-Inf,-Inf
labeled/PTC-FM,-Inf,-Inf,-Inf,-Inf
labeled/PTC-FR,-Inf,-Inf,-Inf,-Inf
labeled/PTC-MM,-Inf,-Inf,-Inf,-Inf
labeled/PTC-MR,-Inf,-Inf,-Inf,-Inf
labeled/Peking-1,-Inf,-Inf,-Inf,-Inf
labeled/PubMed,-Inf,-Inf,-Inf,-Inf
labeled/SW-10000-6-0d3-L2,-Inf,-Inf,-Inf,-Inf
labeled/SW-10000-6-0d3-L5,-Inf,-Inf,-Inf,-Inf
labeled/SYNTHETIC,-Inf,-Inf,-Inf,-Inf
labeled/SYNTHETICnew,-Inf,-Inf,-Inf,-Inf
labeled/TerroristRel,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
labeled/citeseer,-Inf,-Inf,-Inf,-Inf
labeled/cora,-Inf,-Inf,-Inf,-Inf
labeled/gene,-Inf,-Inf,-Inf,-Inf
labeled/hospital-detailed-list-of-contacts,-Inf,-Inf,-Inf,-Inf
labeled/internet-industry-partnerships,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
labeled/reality-call,-Inf,-Inf,-Inf,-Inf
labeled/webkb-wisc,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/08blocks,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/1138_bus,-Inf,-Inf,-Inf,-Inf
misc/130bit,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/145bit,-Inf,-Inf,-Inf,-Inf
misc/162bit,-Inf,-Inf,-Inf,-Inf
misc/176bit,-Inf,-Inf,-Inf,-Inf
misc/192bit,-Inf,-Inf,-Inf,-Inf
misc/3elt,-Inf,-Inf,-Inf,-Inf
misc/3elt_dual,-Inf,-Inf,-Inf,-Inf
misc/494_bus,-Inf,-Inf,-Inf,-Inf
misc/662_bus,-Inf,-Inf,-Inf,-Inf
misc/685_bus,-Inf,-Inf,-Inf,-Inf
misc/Alemdar,-Inf,-Inf,-Inf,-Inf
misc/CAG_mat1916,-Inf,-Inf,-Inf,-Inf
misc/CAG_mat364,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/CAG_mat72,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/CSphd,-Inf,-Inf,-Inf,-Inf
misc/California,-Inf,-Inf,-Inf,-Inf
misc/Chebyshev1,-Inf,-Inf,-Inf,-Inf
misc/Chebyshev2,-Inf,-Inf,-Inf,-Inf
misc/Chebyshev3,-Inf,-Inf,-Inf,-Inf
misc/Chem97Zt,-Inf,-Inf,-Inf,-Inf
misc/Chem97ZtZ,-Inf,-Inf,-Inf,-Inf
misc/Cities,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/DK01R,-Inf,-Inf,-Inf,-Inf
misc/D_10,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/D_11,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/D_5,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/D_6,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/D_7,-Inf,-Inf,-Inf,-Inf
misc/D_8,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/D_9,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/EPA,-Inf,-Inf,-Inf,-Inf
misc/EVA,-Inf,-Inf,-Inf,-Inf
misc/EX1,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/EX2,-Inf,-Inf,-Inf,-Inf
misc/EX4,-Inf,-Inf,-Inf,-Inf
misc/EX5,-Inf,-Inf,-Inf,-Inf
misc/EX6,-Inf,-Inf,-Inf,-Inf
misc/Erdos02,-Inf,-Inf,-Inf,-Inf
misc/Erdos971,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Erdos972,-Inf,-Inf,-Inf,-Inf
misc/Erdos981,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Erdos982,-Inf,-Inf,-Inf,-Inf
misc/Erdos991,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Erdos992,-Inf,-Inf,-Inf,-Inf
misc/FA,-Inf,-Inf,-Inf,-Inf
misc/Franz1,-Inf,-Inf,-Inf,-Inf
misc/Franz10,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/Franz2,-Inf,-Inf,-Inf,-Inf
misc/Franz3,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/Franz4,-Inf,-Inf,-Inf,-Inf
misc/Franz5,-Inf,-Inf,-Inf,-Inf
misc/Franz6,-Inf,-Inf,-Inf,-Inf
misc/Franz7,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/Franz8,-Inf,-Inf,-Inf,-Inf
misc/Franz9,-Inf,-Inf,-Inf,-Inf
misc/G1,-Inf,-Inf,-Inf,-Inf
misc/G10,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G11,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/G12,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G13,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G14,-Inf,-Inf,-Inf,-Inf
misc/G15,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/G16,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/G17,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/G18,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/G19,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G2,-Inf,-Inf,-Inf,-Inf
misc/G20,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/G21,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G22,-Inf,-Inf,-Inf,-Inf
misc/G23,-Inf,-Inf,-Inf,-Inf
misc/G24,-Inf,-Inf,-Inf,-Inf
misc/G25,-Inf,-Inf,-Inf,-Inf
misc/G26,-Inf,-Inf,-Inf,-Inf
misc/G27,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/G28,-Inf,-Inf,-Inf,-Inf
misc/G29,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G3,-Inf,-Inf,-Inf,-Inf
misc/G30,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/G31,-Inf,-Inf,-Inf,-Inf
misc/G32,-Inf,-Inf,-Inf,-Inf
misc/G33,-Inf,-Inf,-Inf,-Inf
misc/G34,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/G35,-Inf,-Inf,-Inf,-Inf
misc/G36,-Inf,-Inf,-Inf,-Inf
misc/G37,-Inf,-Inf,-Inf,-Inf
misc/G38,-Inf,-Inf,-Inf,-Inf
misc/G39,-Inf,-Inf,-Inf,-Inf
misc/G4,-Inf,-Inf,-Inf,-Inf
misc/G40,-Inf,-Inf,-Inf,-Inf
misc/G41,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/G42,-Inf,-Inf,-Inf,-Inf
misc/G43,-Inf,-Inf,-Inf,-Inf
misc/G44,-Inf,-Inf,-Inf,-Inf
misc/G45,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/G46,-Inf,-Inf,-Inf,-Inf
misc/G47,-Inf,-Inf,-Inf,-Inf
misc/G48,-Inf,-Inf,-Inf,-Inf
misc/G49,-Inf,-Inf,-Inf,-Inf
misc/G5,-Inf,-Inf,-Inf,-Inf
misc/G50,-Inf,-Inf,-Inf,-Inf
misc/G51,-Inf,-Inf,-Inf,-Inf
misc/G52,-Inf,-Inf,-Inf,-Inf
misc/G53,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/G54,-Inf,-Inf,-Inf,-Inf
misc/G55,-Inf,-Inf,-Inf,-Inf
misc/G56,-Inf,-Inf,-Inf,-Inf
misc/G57,-Inf,-Inf,-Inf,-Inf
misc/G58,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/G59,-Inf,-Inf,-Inf,-Inf
misc/G6,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G60,-Inf,-Inf,-Inf,-Inf
misc/G61,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/G62,-Inf,-Inf,-Inf,-Inf
misc/G63,-Inf,-Inf,-Inf,-Inf
misc/G64,-Inf,-Inf,-Inf,-Inf
misc/G65,-Inf,-Inf,-Inf,-Inf
misc/G66,-Inf,-Inf,-Inf,-Inf
misc/G67,-Inf,-Inf,-Inf,-Inf
misc/G7,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G8,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/G9,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/GD00_a,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GD00_c,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/GD01_b,-Inf,-Inf,-Inf,-Inf
misc/GD01_c,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/GD02_a,-Inf,-Inf,-Inf,-Inf
misc/GD02_b,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GD06_Java,-Inf,-Inf,-Inf,-Inf
misc/GD06_theory,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/GD95_a,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/GD95_b,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GD95_c,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GD96_a,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/GD96_b,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/GD96_c,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GD96_d,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/GD97_a,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/GD97_b,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/GD97_c,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/GD98_a,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/GD98_b,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GD98_c,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GD99_b,-Inf,-Inf,-Inf,-Inf
misc/GD99_c,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/GL6_D_10,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GL6_D_6,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GL6_D_7,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GL6_D_8,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GL6_D_9,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GL7d10,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GL7d11,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GL7d12,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/GL7d25,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/GL7d26,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GlossGT,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Hamrle1,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/Hamrle2,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/Harvard500,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/IG5-10,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/IG5-11,-Inf,-Inf,-Inf,-Inf
misc/IG5-12,-Inf,-Inf,-Inf,-Inf
misc/IG5-13,-Inf,-Inf,-Inf,-Inf
misc/IG5-14,-Inf,-Inf,-Inf,-Inf
misc/IG5-6,-Inf,-Inf,-Inf,-Inf
misc/IG5-7,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/IG5-8,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/IG5-9,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/Journals,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/Kaufhold,-Inf,-Inf,-Inf,-Inf
misc/Kohonen,-Inf,-Inf,-Inf,-Inf
misc/L,-Inf,-Inf,-Inf,-Inf
misc/L-9,-Inf,-Inf,-Inf,-Inf
misc/LF10,-Inf,-Inf,-Inf,-Inf
misc/LF10000,-Inf,-Inf,-Inf,-Inf
misc/LFAT5,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/LFAT5000,-Inf,-Inf,-Inf,-Inf
misc/Lederberg,-Inf,-Inf,-Inf,-Inf
misc/M10PI_n,-Inf,-Inf,-Inf,-Inf
misc/M10PI_n1,-Inf,-Inf,-Inf,-Inf
misc/M20PI_n,-Inf,-Inf,-Inf,-Inf
misc/M20PI_n1,-Inf,-Inf,-Inf,-Inf
misc/M40PI_n,-Inf,-Inf,-Inf,-Inf
misc/M40PI_n1,-Inf,-Inf,-Inf,-Inf
misc/M80PI_n1,-Inf,-Inf,-Inf,-Inf
misc/Maragal_1,-Inf,-Inf,-Inf,-Inf
misc/Maragal_2,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Maragal_3,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Maragal_4,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Muu,-Inf,-Inf,-Inf,-Inf
misc/NotreDame_yeast,-Inf,-Inf,-Inf,-Inf
misc/ODLIS,-Inf,-Inf,-Inf,-Inf
misc/Oregon-1,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/Oregon-2,-Inf,-Inf,-Inf,-Inf
misc/PGPgiantcompo,-Inf,-Inf,-Inf,-Inf
misc/Pd,-Inf,-Inf,-Inf,-Inf
misc/Pd_rhs,-Inf,-Inf,-Inf,-Inf
misc/QRpivot,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/Ragusa16,-Inf,-Inf,-Inf,-Inf
misc/Ragusa18,-Inf,-Inf,-Inf,-Inf
misc/Roget,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/S10PI_n,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/S10PI_n1,-Inf,-Inf,-Inf,-Inf
misc/S20PI_n,-Inf,-Inf,-Inf,-Inf
misc/S20PI_n1,-Inf,-Inf,-Inf,-Inf
misc/S40PI_n,-Inf,-Inf,-Inf,-Inf
misc/S40PI_n1,-Inf,-Inf,-Inf,-Inf
misc/S80PI_n,-Inf,-Inf,-Inf,-Inf
misc/S80PI_n1,-Inf,-Inf,-Inf,-Inf
misc/Sandi_authors,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Sandi_sandi,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/SciMet,-Inf,-Inf,-Inf,-Inf
misc/Si2,-Inf,-Inf,-Inf,-Inf
misc/SiH4,-Inf,-Inf,-Inf,-Inf
misc/Sieber,-Inf,-Inf,-Inf,-Inf
misc/SmaGri,-Inf,-Inf,-Inf,-Inf
misc/SmallW,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/TF10,-Inf,-Inf,-Inf,-Inf
misc/TF11,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/TF12,-Inf,-Inf,-Inf,-Inf
misc/TF13,-Inf,-Inf,-Inf,-Inf
misc/TF14,-Inf,-Inf,-Inf,-Inf
misc/TF15,-Inf,-Inf,-Inf,-Inf
misc/TS,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/TSOPF_FS_b9_c1,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/TSOPF_FS_b9_c6,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/TSOPF_RS_b9_c6,-Inf,-Inf,-Inf,-Inf
misc/Trec10,-Inf,-Inf,-Inf,-Inf
misc/Trec11,-Inf,-Inf,-Inf,-Inf
misc/Trec12,-Inf,-Inf,-Inf,-Inf
misc/Trec6,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Trec7,-Inf,-Inf,-Inf,-Inf
misc/Trec8,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/Trec9,-Inf,-Inf,-Inf,-Inf
misc/Trefethen_150,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/Trefethen_20,-Inf,-Inf,-Inf,-Inf
misc/Trefethen_200,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Trefethen_2000,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Trefethen_200b,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Trefethen_20b,-Inf,-Inf,-Inf,-Inf
misc/Trefethen_300,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/Trefethen_500,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/Trefethen_700,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/USAir97,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/USpowerGrid,-Inf,-Inf,-Inf,-Inf
misc/aa01,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/aa03,-Inf,-Inf,-Inf,-Inf
misc/aa3,-Inf,-Inf,-Inf,-Inf
misc/aa4,-Inf,-Inf,-Inf,-Inf
misc/aa5,-Inf,-Inf,-Inf,-Inf
misc/aa6,-Inf,-Inf,-Inf,-Inf
misc/abb313,-Inf,-Inf,-Inf,-Inf
misc/abtaha1,-Inf,-Inf,-Inf,-Inf
misc/abtaha2,-Inf,-Inf,-Inf,-Inf
misc/add20,-Inf,-Inf,-Inf,-Inf
misc/add32,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_01,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_02,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_03,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_04,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_05,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_06,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_07,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_08,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_09,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_10,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_11,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_12,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_13,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_14,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_15,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_16,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_17,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_18,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_19,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_20,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_21,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_22,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_23,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_24,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_25,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_26,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_27,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_28,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_29,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_30,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_31,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_32,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_33,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_34,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_35,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_36,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_37,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_38,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_39,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_40,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_41,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_42,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_43,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_44,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_45,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_46,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_47,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_48,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_49,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_50,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_51,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_52,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_53,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_54,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_55,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_56,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_57,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_58,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_59,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_60,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_61,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_62,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_63,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_64,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_65,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_66,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_67,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_68,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_69,-Inf,-Inf,-Inf,-Inf
misc/adder_trans_01,-Inf,-Inf,-Inf,-Inf
misc/adder_trans_02,-Inf,-Inf,-Inf,-Inf
misc/adjnoun,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/adjnoun_adjacency,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/advogato,-Inf,-Inf,-Inf,-Inf
misc/aft01,-Inf,-Inf,-Inf,-Inf
misc/air02,-Inf,-Inf,-Inf,-Inf
misc/air03,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/air04,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/air05,-Inf,-Inf,-Inf,-Inf
misc/air06,-Inf,-Inf,-Inf,-Inf
misc/aircraft,-Inf,-Inf,-Inf,-Inf
misc/airfoil1,-Inf,-Inf,-Inf,-Inf
misc/airfoil1_dual,-Inf,-Inf,-Inf,-Inf
misc/arc130,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/arenas-jazz,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/arenas-meta,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/arenas-pgp,-Inf,-Inf,-Inf,-Inf
misc/as-22july06,-Inf,-Inf,-Inf,-Inf
misc/as-735,-Inf,-Inf,-Inf,-Inf
misc/as-caida,-Inf,-Inf,-Inf,-Inf
misc/as-caida20071105,-Inf,-Inf,-Inf,-Inf
misc/as20000102,-Inf,-Inf,-Inf,-Inf
misc/ash219,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ash292,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/ash331,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/ash608,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/ash85,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ash958,-Inf,-Inf,-Inf,-Inf
misc/astro-ph,-Inf,-Inf,-Inf,-Inf
misc/aug2d,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/aug2dc,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/aug3d,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/aug3dcqp,-Inf,-Inf,-Inf,-Inf
misc/b2_ss,-Inf,-Inf,-Inf,-Inf
misc/b_dyn,-Inf,-Inf,-Inf,-Inf
misc/barth,-Inf,-Inf,-Inf,-Inf
misc/barth4,-Inf,-Inf,-Inf,-Inf
misc/barth5,-Inf,-Inf,-Inf,-Inf
misc/baxter,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/bayer02,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bayer03,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/bayer05,-Inf,-Inf,-Inf,-Inf
misc/bayer06,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/bayer07,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bayer08,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/bayer09,-Inf,-Inf,-Inf,-Inf
misc/bcspwr01,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/bcspwr02,-Inf,-Inf,-Inf,-Inf
misc/bcspwr03,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bcspwr04,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/bcspwr05,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bcspwr06,-Inf,-Inf,-Inf,-Inf
misc/bcspwr07,-Inf,-Inf,-Inf,-Inf
misc/bcspwr08,-Inf,-Inf,-Inf,-Inf
misc/bcspwr09,-Inf,-Inf,-Inf,-Inf
misc/bcspwr10,-Inf,-Inf,-Inf,-Inf
misc/bcsstk01,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bcsstk02,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/bcsstk03,-Inf,-Inf,-Inf,-Inf
misc/bcsstk04,-Inf,-Inf,-Inf,-Inf
misc/bcsstk05,-Inf,-Inf,-Inf,-Inf
misc/bcsstk06,-Inf,-Inf,-Inf,-Inf
misc/bcsstk07,-Inf,-Inf,-Inf,-Inf
misc/bcsstk08,-Inf,-Inf,-Inf,-Inf
misc/bcsstk09,-Inf,-Inf,-Inf,-Inf
misc/bcsstk10,-Inf,-Inf,-Inf,-Inf
misc/bcsstk11,-Inf,-Inf,-Inf,-Inf
misc/bcsstk12,-Inf,-Inf,-Inf,-Inf
misc/bcsstk13,-Inf,-Inf,-Inf,-Inf
misc/bcsstk14,-Inf,-Inf,-Inf,-Inf
misc/bcsstk15,-Inf,-Inf,-Inf,-Inf
misc/bcsstk19,-Inf,-Inf,-Inf,-Inf
misc/bcsstk20,-Inf,-Inf,-Inf,-Inf
misc/bcsstk21,-Inf,-Inf,-Inf,-Inf
misc/bcsstk22,-Inf,-Inf,-Inf,-Inf
misc/bcsstk23,-Inf,-Inf,-Inf,-Inf
misc/bcsstk26,-Inf,-Inf,-Inf,-Inf
misc/bcsstk27,-Inf,-Inf,-Inf,-Inf
misc/bcsstk34,-Inf,-Inf,-Inf,-Inf
misc/bcsstm01,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/bcsstm02,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/bcsstm03,-Inf,-Inf,-Inf,-Inf
misc/bcsstm04,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bcsstm05,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/bcsstm06,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/bcsstm07,-Inf,-Inf,-Inf,-Inf
misc/bcsstm08,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/bcsstm09,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bcsstm10,-Inf,-Inf,-Inf,-Inf
misc/bcsstm11,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/bcsstm12,-Inf,-Inf,-Inf,-Inf
misc/bcsstm13,-Inf,-Inf,-Inf,-Inf
misc/bcsstm19,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bcsstm20,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/bcsstm21,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/bcsstm22,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bcsstm23,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bcsstm24,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/bcsstm25,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/bcsstm26,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/bcsstm27,-Inf,-Inf,-Inf,-Inf
misc/bcsstm34,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bcsstm35,-Inf,-Inf,-Inf,-Inf
misc/bcsstm37,-Inf,-Inf,-Inf,-Inf
misc/bcsstm38,-Inf,-Inf,-Inf,-Inf
misc/bcsstm39,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/beacxc,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/beaflw,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/beause,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/bfly,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/bfwa398,-Inf,-Inf,-Inf,-Inf
misc/bfwa62,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bfwa782,-Inf,-Inf,-Inf,-Inf
misc/bfwb398,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bfwb62,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/bfwb782,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/bibd_11_5,-Inf,-Inf,-Inf,-Inf
misc/bibd_12_4,-Inf,-Inf,-Inf,-Inf
misc/bibd_12_5,-Inf,-Inf,-Inf,-Inf
misc/bibd_13_6,-Inf,-Inf,-Inf,-Inf
misc/bibd_14_7,-Inf,-Inf,-Inf,-Inf
misc/bibd_15_3,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/bibd_15_7,-Inf,-Inf,-Inf,-Inf
misc/bibd_17_3,-Inf,-Inf,-Inf,-Inf
misc/bibd_17_4,-Inf,-Inf,-Inf,-Inf
misc/bibd_17_4b,-Inf,-Inf,-Inf,-Inf
misc/bibd_49_3,-Inf,-Inf,-Inf,-Inf
misc/bibd_81_2,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bibd_9_3,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bibd_9_5,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/big,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/big_dual,-Inf,-Inf,-Inf,-Inf
misc/bio-MUTAG-g1,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/bio-MUTAG_g1,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/biplane-9,-Inf,-Inf,-Inf,-Inf
misc/bips07_1693,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/bips98_1142,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bips98_1450,-Inf,-Inf,-Inf,-Inf
misc/bips98_606,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/blckhole,-Inf,-Inf,-Inf,-Inf
misc/bloweya,-Inf,-Inf,-Inf,-Inf
misc/bloweybl,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/bloweybq,-Inf,-Inf,-Inf,-Inf
misc/bp_0,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bp_1000,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bp_1200,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bp_1400,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bp_1600,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bp_200,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/bp_400,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bp_600,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bp_800,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/brainpc2,-Inf,-Inf,-Inf,-Inf
misc/bratu3d,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/bwm200,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bwm2000,-Inf,-Inf,-Inf,-Inf
misc/c-18,-Inf,-Inf,-Inf,-Inf
misc/c-19,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/c-20,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/c-21,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/c-22,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/c-23,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-24,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/c-25,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/c-26,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-27,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/c-28,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/c-29,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/c-30,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-31,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-32,-Inf,-Inf,-Inf,-Inf
misc/c-33,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-34,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/c-35,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-36,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-37,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/c-38,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-39,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/c-40,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/c-41,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-42,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-43,-Inf,-Inf,-Inf,-Inf
misc/c-44,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/c-45,-Inf,-Inf,-Inf,-Inf
misc/ca-CondMat,-Inf,-Inf,-Inf,-Inf
misc/ca-GrQc,-Inf,-Inf,-Inf,-Inf
misc/ca-HepPh,-Inf,-Inf,-Inf,-Inf
misc/ca-HepTh,-Inf,-Inf,-Inf,-Inf
misc/ca-opsahl-collaboration,-Inf,-Inf,-Inf,-Inf
misc/cage,-Inf,-Inf,-Inf,-Inf
misc/cage5,-Inf,-Inf,-Inf,-Inf
misc/cage6,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/cage7,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cage8,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cage9,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/can_1054,-Inf,-Inf,-Inf,-Inf
misc/can_1072,-Inf,-Inf,-Inf,-Inf
misc/can_144,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/can_161,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/can_187,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/can_229,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/can_24,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/can_256,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/can_268,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/can_292,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/can_445,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/can_61,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/can_62,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/can_634,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/can_715,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/can_73,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/can_838,-Inf,-Inf,-Inf,-Inf
misc/can_96,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/car4,-Inf,-Inf,-Inf,-Inf
misc/cari,-Inf,-Inf,-Inf,-Inf
misc/case9,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cat_ears_2_1,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/cat_ears_2_4,-Inf,-Inf,-Inf,-Inf
misc/cat_ears_3_1,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/cat_ears_3_4,-Inf,-Inf,-Inf,-Inf
misc/cat_ears_4_1,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/cat_ears_4_4,-Inf,-Inf,-Inf,-Inf
misc/cavity01,-Inf,-Inf,-Inf,-Inf
misc/cavity02,-Inf,-Inf,-Inf,-Inf
misc/cavity03,-Inf,-Inf,-Inf,-Inf
misc/cavity04,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cavity05,-Inf,-Inf,-Inf,-Inf
misc/cavity06,-Inf,-Inf,-Inf,-Inf
misc/cavity07,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/cavity08,-Inf,-Inf,-Inf,-Inf
misc/cavity09,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/cavity10,-Inf,-Inf,-Inf,-Inf
misc/cca,-Inf,-Inf,-Inf,-Inf
misc/ccc,-Inf,-Inf,-Inf,-Inf
misc/cdde1,-Inf,-Inf,-Inf,-Inf
misc/cdde2,-Inf,-Inf,-Inf,-Inf
misc/cdde3,-Inf,-Inf,-Inf,-Inf
misc/cdde4,-Inf,-Inf,-Inf,-Inf
misc/cdde5,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/cdde6,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/cegb2802,-Inf,-Inf,-Inf,-Inf
misc/cegb2919,-Inf,-Inf,-Inf,-Inf
misc/cegb3024,-Inf,-Inf,-Inf,-Inf
misc/cegb3306,-Inf,-Inf,-Inf,-Inf
misc/celegans_metabolic,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/celegansneural,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cell1,-Inf,-Inf,-Inf,-Inf
misc/cell2,-Inf,-Inf,-Inf,-Inf
misc/cep1,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/cfinder-google,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/ch,-Inf,-Inf,-Inf,-Inf
misc/ch3-3-b1,-Inf,-Inf,-Inf,-Inf
misc/ch3-3-b2,-Inf,-Inf,-Inf,-Inf
misc/ch4-4-b1,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/ch4-4-b2,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/ch4-4-b3,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch5-5-b1,-Inf,-Inf,-Inf,-Inf
misc/ch5-5-b2,-Inf,-Inf,-Inf,-Inf
misc/ch5-5-b3,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch5-5-b4,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/ch6-6-b1,-Inf,-Inf,-Inf,-Inf
misc/ch6-6-b2,-Inf,-Inf,-Inf,-Inf
misc/ch6-6-b3,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/ch6-6-b4,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/ch6-6-b5,-Inf,-Inf,-Inf,-Inf
misc/ch7-6-b1,-Inf,-Inf,-Inf,-Inf
misc/ch7-6-b2,-Inf,-Inf,-Inf,-Inf
misc/ch7-6-b3,-Inf,-Inf,-Inf,-Inf
misc/ch7-6-b4,-Inf,-Inf,-Inf,-Inf
misc/ch7-6-b5,-Inf,-Inf,-Inf,-Inf
misc/ch7-7-b1,-Inf,-Inf,-Inf,-Inf
misc/ch7-7-b2,-Inf,-Inf,-Inf,-Inf
misc/ch7-8-b1,-Inf,-Inf,-Inf,-Inf
misc/ch7-8-b2,-Inf,-Inf,-Inf,-Inf
misc/ch7-9-b1,-Inf,-Inf,-Inf,-Inf
misc/ch7-9-b2,-Inf,-Inf,-Inf,-Inf
misc/ch8-8-b1,-Inf,-Inf,-Inf,-Inf
misc/ch8-8-b2,-Inf,-Inf,-Inf,-Inf
misc/chesapeake,-Inf,-Inf,-Inf,-Inf
misc/circuit204,-Inf,-Inf,-Inf,-Inf
misc/circuit_1,-Inf,-Inf,-Inf,-Inf
misc/circuit_2,-Inf,-Inf,-Inf,-Inf
misc/circuit_3,-Inf,-Inf,-Inf,-Inf
misc/cis-n4c6-b1,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/cis-n4c6-b13,-Inf,-Inf,-Inf,-Inf
misc/cis-n4c6-b14,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cis-n4c6-b15,-Inf,-Inf,-Inf,-Inf
misc/cis-n4c6-b2,-Inf,-Inf,-Inf,-Inf
misc/cis-n4c6-b3,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/cis-n4c6-b4,-Inf,-Inf,-Inf,-Inf
misc/ck104,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ck400,-Inf,-Inf,-Inf,-Inf
misc/ck656,-Inf,-Inf,-Inf,-Inf
misc/co5,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/co9,-Inf,-Inf,-Inf,-Inf
misc/coater1,-Inf,-Inf,-Inf,-Inf
misc/commanche_dual,-Inf,-Inf,-Inf,-Inf
misc/complex,-Inf,-Inf,-Inf,-Inf
misc/cond-mat,-Inf,-Inf,-Inf,-Inf
misc/contiguous-usa,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/copter1,-Inf,-Inf,-Inf,-Inf
misc/cora_agm_fcl_aid,-Inf,-Inf,-Inf,-Inf
misc/cora_subelj,-Inf,-Inf,-Inf,-Inf
misc/cq5,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/cq9,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cr42,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/crack,-Inf,-Inf,-Inf,-Inf
misc/crack_dual,-Inf,-Inf,-Inf,-Inf
misc/crew1,-Inf,-Inf,-Inf,-Inf
misc/cryg2500,-Inf,-Inf,-Inf,-Inf
misc/crystm01,-Inf,-Inf,-Inf,-Inf
misc/cs4,-Inf,-Inf,-Inf,-Inf
misc/cti,-Inf,-Inf,-Inf,-Inf
misc/curtis54,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/cvxqp3,-Inf,-Inf,-Inf,-Inf
misc/d_dyn,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/d_dyn1,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/d_ss,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/dano3mip,-Inf,-Inf,-Inf,-Inf
misc/data,-Inf,-Inf,-Inf,-Inf
misc/dblp-cite,-Inf,-Inf,-Inf,-Inf
misc/de063155,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/de063157,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/de080285,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/delaunay_n10,-Inf,-Inf,-Inf,-Inf
misc/delaunay_n11,-Inf,-Inf,-Inf,-Inf
misc/delaunay_n12,-Inf,-Inf,-Inf,-Inf
misc/delaunay_n13,-Inf,-Inf,-Inf,-Inf
misc/delaunay_n14,-Inf,-Inf,-Inf,-Inf
misc/delaunay_n15,-Inf,-Inf,-Inf,-Inf
misc/delf,-Inf,-Inf,-Inf,-Inf
misc/deter0,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/deter1,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/deter2,-Inf,-Inf,-Inf,-Inf
misc/deter3,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/deter4,-Inf,-Inf,-Inf,-Inf
misc/deter5,-Inf,-Inf,-Inf,-Inf
misc/deter6,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/deter7,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/deter8,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/df2177,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/diag,-Inf,-Inf,-Inf,-Inf
misc/dictionary28,-Inf,-Inf,-Inf,-Inf
misc/divorce,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/dolphins,-Inf,-Inf,-Inf,-Inf
misc/dtoc,-Inf,-Inf,-Inf,-Inf
misc/dw1024,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dw2048,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dw256A,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dw256B,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/dw4096,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/dw8192,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/dwa512,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/dwt_1005,-Inf,-Inf,-Inf,-Inf
misc/dwt_1007,-Inf,-Inf,-Inf,-Inf
misc/dwt_1242,-Inf,-Inf,-Inf,-Inf
misc/dwt_162,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_193,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_198,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/dwt_209,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_221,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_234,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_245,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_2680,-Inf,-Inf,-Inf,-Inf
misc/dwt_307,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_310,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_346,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/dwt_361,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_419,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/dwt_492,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/dwt_503,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/dwt_512,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/dwt_59,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/dwt_592,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/dwt_607,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/dwt_66,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_72,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_758,-Inf,-Inf,-Inf,-Inf
misc/dwt_869,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/dwt_87,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_878,-Inf,-Inf,-Inf,-Inf
misc/dwt_918,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/dwt_992,-Inf,-Inf,-Inf,-Inf
misc/eco-foodweb-baydry,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/eco-foodweb-baywet,-Inf,-Inf,-Inf,-Inf
misc/ego-facebook,-Inf,-Inf,-Inf,-Inf
misc/ego-gplus,-Inf,-Inf,-Inf,-Inf
misc/ego-twitter,-Inf,-Inf,-Inf,-Inf
misc/email,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/epb0,-Inf,-Inf,-Inf,-Inf
misc/eris1176,-Inf,-Inf,-Inf,-Inf
misc/escorts,-Inf,-Inf,-Inf,-Inf
misc/eurqsa,-Inf,-Inf,-Inf,-Inf
misc/ex10,-Inf,-Inf,-Inf,-Inf
misc/ex10hs,-Inf,-Inf,-Inf,-Inf
misc/ex12,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/ex13,-Inf,-Inf,-Inf,-Inf
misc/ex14,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/ex15,-Inf,-Inf,-Inf,-Inf
misc/ex20,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/ex21,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/ex22,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ex23,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/ex24,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/ex25,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ex27,-Inf,-Inf,-Inf,-Inf
misc/ex29,-Inf,-Inf,-Inf,-Inf
misc/ex3,-Inf,-Inf,-Inf,-Inf
misc/ex32,-Inf,-Inf,-Inf,-Inf
misc/ex33,-Inf,-Inf,-Inf,-Inf
misc/ex36,-Inf,-Inf,-Inf,-Inf
misc/ex3sta1,-Inf,-Inf,-Inf,-Inf
misc/ex7,-Inf,-Inf,-Inf,-Inf
misc/ex9,-Inf,-Inf,-Inf,-Inf
misc/extr1,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/extr1b,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/farm,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/fd12,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/fd15,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/fd18,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/fe_4elt2,-Inf,-Inf,-Inf,-Inf
misc/fe_body,-Inf,-Inf,-Inf,-Inf
misc/fe_sphere,-Inf,-Inf,-Inf,-Inf
misc/filter2D,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/finance256,-Inf,-Inf,-Inf,-Inf
misc/flower_4_1,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/flower_4_4,-Inf,-Inf,-Inf,-Inf
misc/flower_5_1,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/flower_5_4,-Inf,-Inf,-Inf,-Inf
misc/flower_7_1,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/flower_8_1,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/flowmeter0,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/foldoc,-Inf,-Inf,-Inf,-Inf
misc/fome11,-Inf,-Inf,-Inf,-Inf
misc/foodweb-baydry,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/foodweb-baywet,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/football,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/ford1,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_01,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_02,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_03,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_04,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_05,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_06,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_07,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_08,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_09,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_10,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_11,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_12,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_13,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_14,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/fpga_dcop_15,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_16,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_17,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_18,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_19,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_20,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_21,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_22,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_23,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_24,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_25,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_26,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_27,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_28,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_29,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_30,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_31,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_32,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_33,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_34,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_35,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_36,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_37,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_38,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_39,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_40,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_41,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_42,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_43,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_44,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_45,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_46,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_47,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_48,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_49,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_50,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_51,-Inf,-Inf,-Inf,-Inf
misc/fpga_trans_01,-Inf,-Inf,-Inf,-Inf
misc/fpga_trans_02,-Inf,-Inf,-Inf,-Inf
misc/fs-FA,-Inf,-Inf,-Inf,-Inf
misc/fs-adjnoun_adj_copperfield,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/fs_183_1,-Inf,-Inf,-Inf,-Inf
misc/fs_183_3,-Inf,-Inf,-Inf,-Inf
misc/fs_183_4,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/fs_183_6,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/fs_541_1,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/fs_541_2,-Inf,-Inf,-Inf,-Inf
misc/fs_541_3,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/fs_541_4,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/fs_680_1,-Inf,-Inf,-Inf,-Inf
misc/fs_680_2,-Inf,-Inf,-Inf,-Inf
misc/fs_680_3,-Inf,-Inf,-Inf,-Inf
misc/fs_760_1,-Inf,-Inf,-Inf,-Inf
misc/fs_760_2,-Inf,-Inf,-Inf,-Inf
misc/fs_760_3,-Inf,-Inf,-Inf,-Inf
misc/fv1,-Inf,-Inf,-Inf,-Inf
misc/fv2,-Inf,-Inf,-Inf,-Inf
misc/fv3,-Inf,-Inf,-Inf,-Inf
misc/fxm2-16,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/fxm2-6,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/fxm3_6,-Inf,-Inf,-Inf,-Inf
misc/g3rmt3m3,-Inf,-Inf,-Inf,-Inf
misc/g7jac010,-Inf,-Inf,-Inf,-Inf
misc/g7jac010sc,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/g7jac020,-Inf,-Inf,-Inf,-Inf
misc/g7jac020sc,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/gams10a,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/gams10am,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/gams30a,-Inf,-Inf,-Inf,-Inf
misc/gams30am,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/gams60am,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/garon1,-Inf,-Inf,-Inf,-Inf
misc/gas11,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ge,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/gemat1,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/gemat11,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/gemat12,-Inf,-Inf,-Inf,-Inf
misc/gen,-Inf,-Inf,-Inf,-Inf
misc/gen1,-Inf,-Inf,-Inf,-Inf
misc/gent113,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/geom,-Inf,-Inf,-Inf,-Inf
misc/gr_30_30,-Inf,-Inf,-Inf,-Inf
misc/gre_1107,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/gre_115,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/gre_185,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/gre_216a,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/gre_216b,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/gre_343,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/gre_512,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/grid1,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/grid1_dual,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/grid2,-Inf,-Inf,-Inf,-Inf
misc/grid2_dual,-Inf,-Inf,-Inf,-Inf
misc/hep-th,-Inf,-Inf,-Inf,-Inf
misc/hor_131,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/hydr1,-Inf,-Inf,-Inf,-Inf
misc/hydr1c,-Inf,-Inf,-Inf,-Inf
misc/ibm32,-Inf,-Inf,-Inf,-Inf
misc/iiasa,-Inf,-Inf,-Inf,-Inf
misc/illc1033,-Inf,-Inf,-Inf,-Inf
misc/illc1850,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/impcol_a,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/impcol_b,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/impcol_c,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/impcol_d,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/impcol_e,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/init_adder1,-Inf,-Inf,-Inf,-Inf
misc/iprob,-Inf,-Inf,-Inf,-Inf
misc/jagmesh1,-Inf,-Inf,-Inf,-Inf
misc/jagmesh2,-Inf,-Inf,-Inf,-Inf
misc/jagmesh3,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/jagmesh4,-Inf,-Inf,-Inf,-Inf
misc/jagmesh5,-Inf,-Inf,-Inf,-Inf
misc/jagmesh6,-Inf,-Inf,-Inf,-Inf
misc/jagmesh7,-Inf,-Inf,-Inf,-Inf
misc/jagmesh8,-Inf,-Inf,-Inf,-Inf
misc/jagmesh9,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/jan99jac020,-Inf,-Inf,-Inf,-Inf
misc/jan99jac020sc,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/jan99jac040,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/jan99jac040sc,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/jazz,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/jendrec1,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/jnlbrng1,-Inf,-Inf,-Inf,-Inf
misc/jpwh_991,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/karate,-Inf,-Inf,-Inf,-Inf
misc/kl02,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/kleemin,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/klein-b1,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/klein-b2,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/kneser_6_2_1,-Inf,-Inf,-Inf,-Inf
misc/kneser_8_3_1,-Inf,-Inf,-Inf,-Inf
misc/l30,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/l9,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/lap_25,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/large,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/lasagne-spanishbook,-Inf,-Inf,-Inf,-Inf
misc/laser,-Inf,-Inf,-Inf,-Inf
misc/lesmis,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/lhr01,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lhr02,-Inf,-Inf,-Inf,-Inf
misc/lns_131,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lns_3937,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/lns_511,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/lnsp3937,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/lnsp_131,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/lnsp_511,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lock1074,-Inf,-Inf,-Inf,-Inf
misc/lock2232,-Inf,-Inf,-Inf,-Inf
misc/lock3491,-Inf,-Inf,-Inf,-Inf
misc/lock_700,-Inf,-Inf,-Inf,-Inf
misc/lop163,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp22,-Inf,-Inf,-Inf,-Inf
misc/lp_25fv47,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/lp_80bau3b,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_adlittle,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/lp_afiro,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_agg,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_agg2,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_agg3,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_bandm,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_beaconfd,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_blend,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/lp_bnl1,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_bnl2,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_bore3d,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_brandy,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/lp_capri,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_cre_a,-Inf,-Inf,-Inf,-Inf
misc/lp_cre_c,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/lp_cycle,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_czprob,-Inf,-Inf,-Inf,-Inf
misc/lp_d2q06c,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_d6cube,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/lp_degen2,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_degen3,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/lp_dfl001,-Inf,-Inf,-Inf,-Inf
misc/lp_e226,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/lp_etamacro,-Inf,-Inf,-Inf,-Inf
misc/lp_fffff800,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_finnis,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/lp_fit1d,-Inf,-Inf,-Inf,-Inf
misc/lp_fit1p,-Inf,-Inf,-Inf,-Inf
misc/lp_fit2d,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/lp_fit2p,-Inf,-Inf,-Inf,-Inf
misc/lp_ganges,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_gfrd_pnc,-Inf,-Inf,-Inf,-Inf
misc/lp_greenbea,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/lp_greenbeb,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/lp_grow15,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_grow22,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_grow7,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/lp_israel,-Inf,-Inf,-Inf,-Inf
misc/lp_kb2,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_ken_07,-Inf,-Inf,-Inf,-Inf
misc/lp_ken_11,-Inf,-Inf,-Inf,-Inf
misc/lp_ken_13,-Inf,-Inf,-Inf,-Inf
misc/lp_lotfi,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/lp_maros,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_modszk1,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_nug05,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_nug06,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/lp_nug07,-Inf,-Inf,-Inf,-Inf
misc/lp_nug08,-Inf,-Inf,-Inf,-Inf
misc/lp_nug12,-Inf,-Inf,-Inf,-Inf
misc/lp_nug15,-Inf,-Inf,-Inf,-Inf
misc/lp_osa_07,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/lp_pds_02,-Inf,-Inf,-Inf,-Inf
misc/lp_pds_06,-Inf,-Inf,-Inf,-Inf
misc/lp_pds_10,-Inf,-Inf,-Inf,-Inf
misc/lp_perold,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/lp_pilot,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_pilot4,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_pilot87,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/lp_pilot_ja,-Inf,-Inf,-Inf,-Inf
misc/lp_pilot_we,-Inf,-Inf,-Inf,-Inf
misc/lp_pilotnov,-Inf,-Inf,-Inf,-Inf
misc/lp_qap12,-Inf,-Inf,-Inf,-Inf
misc/lp_qap15,-Inf,-Inf,-Inf,-Inf
misc/lp_qap8,-Inf,-Inf,-Inf,-Inf
misc/lp_recipe,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/lp_sc105,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_sc205,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_sc50a,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_sc50b,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_scagr25,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_scagr7,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_scfxm1,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/lp_scfxm2,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_scfxm3,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/lp_scorpion,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/lp_scrs8,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/lp_scsd1,-Inf,-Inf,-Inf,-Inf
misc/lp_scsd6,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_scsd8,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/lp_sctap1,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_sctap2,-Inf,-Inf,-Inf,-Inf
misc/lp_sctap3,-Inf,-Inf,-Inf,-Inf
misc/lp_share1b,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_share2b,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/lp_shell,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/lp_ship04l,-Inf,-Inf,-Inf,-Inf
misc/lp_ship04s,-Inf,-Inf,-Inf,-Inf
misc/lp_ship08l,-Inf,-Inf,-Inf,-Inf
misc/lp_ship08s,-Inf,-Inf,-Inf,-Inf
misc/lp_ship12l,-Inf,-Inf,-Inf,-Inf
misc/lp_ship12s,-Inf,-Inf,-Inf,-Inf
misc/lp_sierra,-Inf,-Inf,-Inf,-Inf
misc/lp_stair,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_standata,-Inf,-Inf,-Inf,-Inf
misc/lp_standgub,-Inf,-Inf,-Inf,-Inf
misc/lp_standmps,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/lp_stocfor1,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_stocfor2,-Inf,-Inf,-Inf,-Inf
misc/lp_stocfor3,-Inf,-Inf,-Inf,-Inf
misc/lp_truss,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_tuff,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_vtp_base,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_wood1p,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/lp_woodw,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/lpi_bgdbg1,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_bgetam,-Inf,-Inf,-Inf,-Inf
misc/lpi_bgindy,-Inf,-Inf,-Inf,-Inf
misc/lpi_bgprtr,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/lpi_box1,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_ceria3d,-Inf,-Inf,-Inf,-Inf
misc/lpi_chemcom,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_cplex1,-Inf,-Inf,-Inf,-Inf
misc/lpi_cplex2,-Inf,-Inf,-Inf,-Inf
misc/lpi_ex72a,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_ex73a,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_forest6,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_galenet,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_gosh,-Inf,-Inf,-Inf,-Inf
misc/lpi_gran,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_greenbea,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_itest2,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/lpi_itest6,-Inf,-Inf,-Inf,-Inf
misc/lpi_klein1,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/lpi_klein2,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_klein3,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/lpi_mondou2,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/lpi_pang,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/lpi_pilot4i,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_qual,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_reactor,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/lpi_refinery,-Inf,-Inf,-Inf,-Inf
misc/lpi_vol1,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_woodinfe,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/lpl2,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/lpl3,-Inf,-Inf,-Inf,-Inf
misc/lshp1009,-Inf,-Inf,-Inf,-Inf
misc/lshp1270,-Inf,-Inf,-Inf,-Inf
misc/lshp1561,-Inf,-Inf,-Inf,-Inf
misc/lshp1882,-Inf,-Inf,-Inf,-Inf
misc/lshp2233,-Inf,-Inf,-Inf,-Inf
misc/lshp2614,-Inf,-Inf,-Inf,-Inf
misc/lshp3025,-Inf,-Inf,-Inf,-Inf
misc/lshp3466,-Inf,-Inf,-Inf,-Inf
misc/lshp_265,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lshp_406,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/lshp_577,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/lshp_778,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/lund_a,-Inf,-Inf,-Inf,-Inf
misc/lund_b,-Inf,-Inf,-Inf,-Inf
misc/lung1,-Inf,-Inf,-Inf,-Inf
misc/lutz30-23-b6,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/m3plates,-Inf,-Inf,-Inf,-Inf
misc/maayan-Stelzl,-Inf,-Inf,-Inf,-Inf
misc/maayan-faa,-Inf,-Inf,-Inf,-Inf
misc/maayan-figeys,-Inf,-Inf,-Inf,-Inf
misc/maayan-foodweb,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/maayan-pdzbase,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/maayan-vidal,-Inf,-Inf,-Inf,-Inf
misc/mahindas,-Inf,-Inf,-Inf,-Inf
misc/man_5976,-Inf,-Inf,-Inf,-Inf
misc/mark3jac140,-Inf,-Inf,-Inf,-Inf
misc/mbeacxc,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/mbeaflw,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/mbeause,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/mcca,-Inf,-Inf,-Inf,-Inf
misc/mcfe,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/meg1,-Inf,-Inf,-Inf,-Inf
misc/meg4,-Inf,-Inf,-Inf,-Inf
misc/mesh1e1,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/mesh1em1,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/mesh1em6,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/mesh2e1,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mesh2em5,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mesh3e1,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/mesh3em5,-Inf,-Inf,-Inf,-Inf
misc/mhd3200b,-Inf,-Inf,-Inf,-Inf
misc/mhd4800b,-Inf,-Inf,-Inf,-Inf
misc/mhda416,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/mhdb416,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/mimo28x28_system,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mimo46x46_system,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/mimo8x8_system,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/minnesota,-Inf,-Inf,-Inf,-Inf
misc/minsurfo,-Inf,-Inf,-Inf,-Inf
misc/misc-football,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/misc-jung-code-dep,-Inf,-Inf,-Inf,-Inf
misc/misc-lesmis,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/mk10-b1,-Inf,-Inf,-Inf,-Inf
misc/mk10-b2,-Inf,-Inf,-Inf,-Inf
misc/mk10-b3,-Inf,-Inf,-Inf,-Inf
misc/mk10-b4,-Inf,-Inf,-Inf,-Inf
misc/mk11-b1,-Inf,-Inf,-Inf,-Inf
misc/mk11-b2,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/mk11-b3,-Inf,-Inf,-Inf,-Inf
misc/mk11-b4,-Inf,-Inf,-Inf,-Inf
misc/mk11-b4b,-Inf,-Inf,-Inf,-Inf
misc/mk12-b1,-Inf,-Inf,-Inf,-Inf
misc/mk12-b2,-Inf,-Inf,-Inf,-Inf
misc/mk12-b5,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/mk9-b1,-Inf,-Inf,-Inf,-Inf
misc/mk9-b2,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mk9-b3,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/model1,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/model2,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/model3,-Inf,-Inf,-Inf,-Inf
misc/model4,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/model5,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/model6,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/model7,-Inf,-Inf,-Inf,-Inf
misc/model8,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/model9,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/moreno_highschool,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/moreno_lesmis,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/moreno_mac,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/moreno_names,-Inf,-Inf,-Inf,-Inf
misc/moreno_oz,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/moreno_propro,-Inf,-Inf,-Inf,-Inf
misc/moreno_sampson,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/msc00726,-Inf,-Inf,-Inf,-Inf
misc/msc01050,-Inf,-Inf,-Inf,-Inf
misc/msc01440,-Inf,-Inf,-Inf,-Inf
misc/msc04515,-Inf,-Inf,-Inf,-Inf
misc/n2c6-b1,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n2c6-b10,-Inf,-Inf,-Inf,-Inf
misc/n2c6-b2,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/n2c6-b3,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n2c6-b4,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/n2c6-b5,-Inf,-Inf,-Inf,-Inf
misc/n2c6-b6,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/n2c6-b7,-Inf,-Inf,-Inf,-Inf
misc/n2c6-b8,-Inf,-Inf,-Inf,-Inf
misc/n2c6-b9,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/n3c4-b1,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c4-b2,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/n3c4-b3,-Inf,-Inf,-Inf,-Inf
misc/n3c4-b4,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c5-b1,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/n3c5-b2,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/n3c5-b3,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/n3c5-b4,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c5-b5,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c5-b6,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/n3c5-b7,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c6-b1,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/n3c6-b10,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/n3c6-b11,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c6-b2,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/n3c6-b3,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/n3c6-b4,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/n3c6-b5,-Inf,-Inf,-Inf,-Inf
misc/n3c6-b6,-Inf,-Inf,-Inf,-Inf
misc/n3c6-b7,-Inf,-Inf,-Inf,-Inf
misc/n3c6-b8,-Inf,-Inf,-Inf,-Inf
misc/n3c6-b9,-Inf,-Inf,-Inf,-Inf
misc/n4c5-b1,-Inf,-Inf,-Inf,-Inf
misc/n4c5-b10,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n4c5-b11,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/n4c5-b2,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/n4c5-b3,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n4c5-b4,-Inf,-Inf,-Inf,-Inf
misc/n4c5-b5,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/n4c5-b6,-Inf,-Inf,-Inf,-Inf
misc/n4c5-b7,-Inf,-Inf,-Inf,-Inf
misc/n4c5-b8,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/n4c5-b9,-Inf,-Inf,-Inf,-Inf
misc/n4c6-b1,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/n4c6-b13,-Inf,-Inf,-Inf,-Inf
misc/n4c6-b14,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n4c6-b15,-Inf,-Inf,-Inf,-Inf
misc/n4c6-b2,-Inf,-Inf,-Inf,-Inf
misc/n4c6-b3,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/n4c6-b4,-Inf,-Inf,-Inf,-Inf
misc/nasa1824,-Inf,-Inf,-Inf,-Inf
misc/nasa2146,-Inf,-Inf,-Inf,-Inf
misc/nasa4704,-Inf,-Inf,-Inf,-Inf
misc/ncvxqp1,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/ncvxqp9,-Inf,-Inf,-Inf,-Inf
misc/nemsafm,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/nemscem,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/nemspmm1,-Inf,-Inf,-Inf,-Inf
misc/nemspmm2,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/net25,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/netscience,-Inf,-Inf,-Inf,-Inf
misc/netz4504,-Inf,-Inf,-Inf,-Inf
misc/netz4504_dual,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/nl,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/nnc1374,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/nnc261,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/nnc666,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/nopoly,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/nopss_11k,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/nos1,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/nos2,-Inf,-Inf,-Inf,-Inf
misc/nos3,-Inf,-Inf,-Inf,-Inf
misc/nos4,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/nos5,-Inf,-Inf,-Inf,-Inf
misc/nos6,-Inf,-Inf,-Inf,-Inf
misc/nos7,-Inf,-Inf,-Inf,-Inf
misc/nsic,-Inf,-Inf,-Inf,-Inf
misc/obstclae,-Inf,-Inf,-Inf,-Inf
misc/odepa400,-Inf,-Inf,-Inf,-Inf
misc/odepb400,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/olm100,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/olm1000,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/olm2000,-Inf,-Inf,-Inf,-Inf
misc/olm500,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/olm5000,-Inf,-Inf,-Inf,-Inf
misc/opsahl-openflights,-Inf,-Inf,-Inf,-Inf
misc/opsahl-powergrid,-Inf,-Inf,-Inf,-Inf
misc/opsahl-southernwomen,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/opsahl-ucforum,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/opsahl-ucsocial,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/opsahl-usairport,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/orsirr_1,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/orsirr_2,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/orsreg_1,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_01,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_02,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_03,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_04,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_05,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_06,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_07,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_08,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_09,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_10,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_11,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_12,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_13,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_14,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_15,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_16,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_17,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_18,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_19,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_20,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_21,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_22,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_23,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_24,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_25,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_26,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_27,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_28,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_29,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_30,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_31,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_32,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_33,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_34,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_35,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_36,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_37,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_38,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_39,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_40,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_41,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_42,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_43,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_44,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_45,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_46,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_47,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_48,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_49,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_50,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_51,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_52,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_53,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_54,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_55,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_56,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_57,-Inf,-Inf,-Inf,-Inf
misc/oscil_trans_01,-Inf,-Inf,-Inf,-Inf
misc/p0033,-Inf,-Inf,-Inf,-Inf
misc/p0040,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/p010,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/p0201,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/p0282,-Inf,-Inf,-Inf,-Inf
misc/p0291,-Inf,-Inf,-Inf,-Inf
misc/p05,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/p0548,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/p2756,-Inf,-Inf,-Inf,-Inf
misc/p2p-Gnutella04,-Inf,-Inf,-Inf,-Inf
misc/p2p-Gnutella05,-Inf,-Inf,-Inf,-Inf
misc/p2p-Gnutella06,-Inf,-Inf,-Inf,-Inf
misc/p2p-Gnutella08,-Inf,-Inf,-Inf,-Inf
misc/p2p-Gnutella09,-Inf,-Inf,-Inf,-Inf
misc/p2p-Gnutella24,-Inf,-Inf,-Inf,-Inf
misc/p2p-Gnutella25,-Inf,-Inf,-Inf,-Inf
misc/p2p-Gnutella30,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/p6000,-Inf,-Inf,-Inf,-Inf
misc/pcb1000,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/pcb3000,-Inf,-Inf,-Inf,-Inf
misc/pde225,-Inf,-Inf,-Inf,-Inf
misc/pde2961,-Inf,-Inf,-Inf,-Inf
misc/pde900,-Inf,-Inf,-Inf,-Inf
misc/pds10,-Inf,-Inf,-Inf,-Inf
misc/pesa,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/petster-friendships-hamster,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/petster-hamster,-Inf,-Inf,-Inf,-Inf
misc/pf2177,-Inf,-Inf,-Inf,-Inf
misc/pgp2,-Inf,-Inf,-Inf,-Inf
misc/photogrammetry,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/photogrammetry2,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/pivtol,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/plat1919,-Inf,-Inf,-Inf,-Inf
misc/plat362,-Inf,-Inf,-Inf,-Inf
misc/plbuckle,-Inf,-Inf,-Inf,-Inf
misc/plddb,-Inf,-Inf,-Inf,-Inf
misc/plsk1919,-Inf,-Inf,-Inf,-Inf
misc/plskz362,-Inf,-Inf,-Inf,-Inf
misc/pltexpa,-Inf,-Inf,-Inf,-Inf
misc/poisson2D,-Inf,-Inf,-Inf,-Inf
misc/polblogs,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/polbooks,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/poli,-Inf,-Inf,-Inf,-Inf
misc/poli3,-Inf,-Inf,-Inf,-Inf
misc/poli4,-Inf,-Inf,-Inf,-Inf
misc/poli_large,-Inf,-Inf,-Inf,-Inf
misc/pores_1,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/pores_2,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/pores_3,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/power,-Inf,-Inf,-Inf,-Inf
misc/primagaz,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/problem,-Inf,-Inf,-Inf,-Inf
misc/problem1,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/progas,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/pwt,-Inf,-Inf,-Inf,-Inf
misc/qh1484,-Inf,-Inf,-Inf,-Inf
misc/qh768,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/qh882,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/qiulp,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/qpband,-Inf,-Inf,-Inf,-Inf
misc/r05,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/radfr1,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/radoslaw_email,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/rail_1357,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rail_5177,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rajat01,-Inf,-Inf,-Inf,-Inf
misc/rajat02,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/rajat03,-Inf,-Inf,-Inf,-Inf
misc/rajat04,-Inf,-Inf,-Inf,-Inf
misc/rajat05,-Inf,-Inf,-Inf,-Inf
misc/rajat06,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/rajat07,-Inf,-Inf,-Inf,-Inf
misc/rajat08,-Inf,-Inf,-Inf,-Inf
misc/rajat09,-Inf,-Inf,-Inf,-Inf
misc/rajat10,-Inf,-Inf,-Inf,-Inf
misc/rajat11,-Inf,-Inf,-Inf,-Inf
misc/rajat12,-Inf,-Inf,-Inf,-Inf
misc/rajat13,-Inf,-Inf,-Inf,-Inf
misc/rajat14,-Inf,-Inf,-Inf,-Inf
misc/rajat19,-Inf,-Inf,-Inf,-Inf
misc/rbsa480,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/rbsb480,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/rdb1250,-Inf,-Inf,-Inf,-Inf
misc/rdb1250l,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rdb200,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rdb200l,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/rdb2048,-Inf,-Inf,-Inf,-Inf
misc/rdb2048_noL,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/rdb3200l,-Inf,-Inf,-Inf,-Inf
misc/rdb450,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rdb450l,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/rdb5000,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/rdb800l,-Inf,-Inf,-Inf,-Inf
misc/rdb968,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/reactome,-Inf,-Inf,-Inf,-Inf
misc/refine,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rel3,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/rel4,-Inf,-Inf,-Inf,-Inf
misc/rel5,-Inf,-Inf,-Inf,-Inf
misc/rel6,-Inf,-Inf,-Inf,-Inf
misc/rel7,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/relat3,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/relat4,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/relat5,-Inf,-Inf,-Inf,-Inf
misc/relat6,-Inf,-Inf,-Inf,-Inf
misc/relat7,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/relat7b,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/rgg_n_2_15_s0,-Inf,-Inf,-Inf,-Inf
misc/rkat7_mat5,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/robot,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/robot24c1_mat5,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/robot24c1_mat5_J,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/rosen1,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rosen10,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/rosen2,-Inf,-Inf,-Inf,-Inf
misc/rosen7,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rosen8,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rotor1,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/rotor2,-Inf,-Inf,-Inf,-Inf
misc/rw136,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rw496,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/rw5151,-Inf,-Inf,-Inf,-Inf
misc/saylr1,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/saylr3,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/saylr4,-Inf,-Inf,-Inf,-Inf
misc/sc205-2r,-Inf,-Inf,-Inf,-Inf
misc/scagr7-2b,-Inf,-Inf,-Inf,-Inf
misc/scagr7-2c,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/scagr7-2r,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/scfxm1-2b,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/scrs8-2b,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/scrs8-2c,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/scrs8-2r,-Inf,-Inf,-Inf,-Inf
misc/scsd8-2b,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/scsd8-2c,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/sctap1-2b,-Inf,-Inf,-Inf,-Inf
misc/sctap1-2c,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/se,-Inf,-Inf,-Inf,-Inf
misc/seymourl,-Inf,-Inf,-Inf,-Inf
misc/shar_te2-b1,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/sherman1,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/sherman2,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/sherman3,-Inf,-Inf,-Inf,-Inf
misc/sherman4,-Inf,-Inf,-Inf,-Inf
misc/sherman5,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/shermanACa,-Inf,-Inf,-Inf,-Inf
misc/shermanACd,-Inf,-Inf,-Inf,-Inf
misc/shl_0,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/shl_200,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/shl_400,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/shock-9,-Inf,-Inf,-Inf,-Inf
misc/shuttle_eddy,-Inf,-Inf,-Inf,-Inf
misc/shyy41,-Inf,-Inf,-Inf,-Inf
misc/sit100,-Inf,-Inf,-Inf,-Inf
misc/skirt,-Inf,-Inf,-Inf,-Inf
misc/slptsk,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/small,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/sociopatterns-hypertext,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/sociopatterns-infectious,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/sphere2,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/sphere3,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/spiral,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/sstmodel,-Inf,-Inf,-Inf,-Inf
misc/steam1,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/steam2,-Inf,-Inf,-Inf,-Inf
misc/steam3,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/stoch_aircraft,-Inf,-Inf,-Inf,-Inf
misc/stokes64,-Inf,-Inf,-Inf,-Inf
misc/stokes64s,-Inf,-Inf,-Inf,-Inf
misc/stormg2-27,-Inf,-Inf,-Inf,-Inf
misc/stormg2-8,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/str_0,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/str_200,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/str_400,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/str_600,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/struct4,-Inf,-Inf,-Inf,-Inf
misc/sts4098,-Inf,-Inf,-Inf,-Inf
misc/stufe,-Inf,-Inf,-Inf,-Inf
misc/stufe-10,-Inf,-Inf,-Inf,-Inf
misc/subelj_cora,-Inf,-Inf,-Inf,-Inf
misc/subelj_euroroad,-Inf,-Inf,-Inf,-Inf
misc/subelj_jdk,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/subelj_jung-j,-Inf,-Inf,-Inf,-Inf
misc/swang1,-Inf,-Inf,-Inf,-Inf
misc/swang2,-Inf,-Inf,-Inf,-Inf
misc/t2d_q4,-Inf,-Inf,-Inf,-Inf
misc/t2d_q9,-Inf,-Inf,-Inf,-Inf
misc/t2dal,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/t2dal_a,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/t2dal_bci,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/t2dal_e,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/t3dl_e,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/t520,-Inf,-Inf,-Inf,-Inf
misc/t60k,-Inf,-Inf,-Inf,-Inf
misc/tandem_vtx,-Inf,-Inf,-Inf,-Inf
misc/tech-arenas-jazz,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/tech-arenas-meta,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/tech-arenas-pgp,-Inf,-Inf,-Inf,-Inf
misc/tech-as-22july06,-Inf,-Inf,-Inf,-Inf
misc/tech-as-735,-Inf,-Inf,-Inf,-Inf
misc/tech-as-caida,-Inf,-Inf,-Inf,-Inf
misc/tech-as-caida20071105,-Inf,-Inf,-Inf,-Inf
misc/ted_B,-Inf,-Inf,-Inf,-Inf
misc/ted_B_unscaled,-Inf,-Inf,-Inf,-Inf
misc/testbig,-Inf,-Inf,-Inf,-Inf
misc/tols1090,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/tols2000,-Inf,-Inf,-Inf,-Inf
misc/tols340,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/tols4000,-Inf,-Inf,-Inf,-Inf
misc/tols90,-Inf,-Inf,-Inf,-Inf
misc/tomography,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/torsion1,-Inf,-Inf,-Inf,-Inf
misc/tub100,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/tub1000,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/tuma1,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/tuma2,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/ucidata-gama,-Inf,-Inf,-Inf,-Inf
misc/ucidata-zachary,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/uk,-Inf,-Inf,-Inf,-Inf
misc/ukerbe1,-Inf,-Inf,-Inf,-Inf
misc/ukerbe1_dual,-Inf,-Inf,-Inf,-Inf
misc/utm1700b,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/utm300,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/utm3060,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/viscoplastic1,-Inf,-Inf,-Inf,-Inf
misc/wang1,-Inf,-Inf,-Inf,-Inf
misc/wang2,-Inf,-Inf,-Inf,-Inf
misc/watt_1,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/watt_2,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/wb-cs-stanford,-Inf,-Inf,-Inf,-Inf
misc/youtube-groupmemberships,-Inf,-Inf,-Inf,-Inf
rand/CL-1000-1d7-trial1,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-1000-1d7-trial2,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
rand/CL-1000-1d7-trial3,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
rand/CL-1000-1d8-trial1,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
rand/CL-1000-1d8-trial2,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
rand/CL-1000-1d8-trial3,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-1000-1d9-trial1,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-1000-1d9-trial2,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
rand/CL-1000-1d9-trial3,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
rand/CL-1000-2d0-trial1,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
rand/CL-1000-2d0-trial2,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
rand/CL-1000-2d0-trial3,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-1000-2d1-trial1,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
rand/CL-1000-2d1-trial2,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-1000-2d1-trial3,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
rand/CL-10000-1d7-trial1,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-1d7-trial2,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-1d7-trial3,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-1d8-trial1,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-1d8-trial2,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-1d8-trial3,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-1d9-trial1,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-1d9-trial2,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-1d9-trial3,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-2d0-trial1,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-2d0-trial2,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-2d0-trial3,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-2d1-trial1,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-2d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-2d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-100-3-0d1-trial1,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-3-0d1-trial2,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-3-0d1-trial3,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-3-0d2-trial1,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-3-0d2-trial2,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-3-0d2-trial3,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
rand/SW-100-3-0d3-trial1,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-3-0d3-trial2,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-3-0d3-trial3,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-4-0d1-trial1,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-4-0d1-trial2,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-4-0d1-trial3,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-4-0d2-trial1,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
rand/SW-100-4-0d2-trial2,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-4-0d2-trial3,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-4-0d3-trial1,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
rand/SW-100-4-0d3-trial2,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
rand/SW-100-4-0d3-trial3,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-5-0d1-trial1,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
rand/SW-100-5-0d1-trial2,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-5-0d1-trial3,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
rand/SW-100-5-0d2-trial1,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-5-0d2-trial2,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
rand/SW-100-5-0d2-trial3,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
rand/SW-100-5-0d3-trial1,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-5-0d3-trial2,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-5-0d3-trial3,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-6-0d1-trial1,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-6-0d1-trial2,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-6-0d1-trial3,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-6-0d2-trial1,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
rand/SW-100-6-0d2-trial2,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
rand/SW-100-6-0d2-trial3,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
rand/SW-100-6-0d3-trial1,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
rand/SW-100-6-0d3-trial2,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
rand/SW-100-6-0d3-trial3,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-3-0d1-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-4-0d1-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-4-0d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-4-0d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-4-0d2-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-4-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-4-0d2-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-4-0d3-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-4-0d3-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-4-0d3-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-5-0d1-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-5-0d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-5-0d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-5-0d2-trial1,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
rand/SW-1000-5-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-5-0d2-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-5-0d3-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-5-0d3-trial2,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
rand/SW-1000-5-0d3-trial3,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
rand/SW-1000-6-0d1-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-6-0d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-6-0d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-6-0d2-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-6-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-6-0d2-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-6-0d3-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-6-0d3-trial2,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
rand/SW-1000-6-0d3-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d1-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-4-0d1-trial1,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
rand/SW-10000-4-0d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-4-0d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-4-0d2-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-4-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-4-0d2-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-4-0d3-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-4-0d3-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-4-0d3-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-5-0d1-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-5-0d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-5-0d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-5-0d2-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-5-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-5-0d2-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-5-0d3-trial1,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
rand/SW-10000-5-0d3-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-5-0d3-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-6-0d1-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-6-0d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-6-0d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-6-0d2-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-6-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-6-0d2-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-6-0d3-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-6-0d3-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-6-0d3-trial3,-Inf,-Inf,-Inf,-Inf
rand/rgg_n_2_15_s0,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf


==> data/eigen_graph_misc_08/eigenvectors_logarithmic_relative_error.sorted.csv <==
percent,Float8_4,Float8_5,LinearTakum8,Posit8
0.0,0.0,0.0,0.0,0.0
0.000554016620498615,0.0,0.0,0.0,0.0
0.00110803324099723,0.0,0.0,0.0,0.0
0.0016620498614958448,0.0,0.0,0.0,0.0
0.00221606648199446,0.0,0.0,0.0,0.0
0.002770083102493075,0.0,0.0,0.0,0.0
0.0033240997229916896,0.0,0.0,0.0,0.0
0.003878116343490305,0.0,0.0,0.0,0.0
0.00443213296398892,0.0,0.0,0.0,0.0
0.004986149584487534,0.0,0.0,0.0,0.0
0.00554016620498615,0.0,0.0,0.0,0.0
0.006094182825484765,0.0,0.0,0.0,0.0
0.006648199445983379,0.0,0.0,0.0,0.0
0.007202216066481994,0.0,0.0,0.0,0.0
0.00775623268698061,0.0,0.0,0.0,0.0
0.008310249307479225,0.0,0.0,0.0,0.0
0.00886426592797784,0.0,0.0,0.0,0.0
0.009418282548476454,0.0,0.0,0.0,0.0
0.009972299168975069,0.0,0.0,0.0,0.0
0.010526315789473684,0.0,0.0,0.0,0.0
0.0110803324099723,0.0,0.0,0.0,0.0
0.011634349030470914,0.0,0.0,0.0,0.0
0.01218836565096953,0.0,0.0,0.0,0.0
0.012742382271468145,0.0,0.0,0.0,0.0
0.013296398891966758,0.0,0.0,0.0,0.0
0.013850415512465374,0.0,0.0,0.0,0.0
0.014404432132963989,0.0,0.0,0.0,0.0
0.014958448753462604,0.0,0.0,0.0,0.0
0.01551246537396122,0.0,0.0,0.0,0.0
0.016066481994459834,0.0,0.0,0.0,0.0
0.01662049861495845,0.0,0.0,0.0,0.0
0.017174515235457065,0.0,0.0,0.0,0.0
0.01772853185595568,0.0,0.0,0.0,0.0
0.018282548476454295,0.0,0.0,0.0,0.0
0.018836565096952907,0.0,0.0,0.0,0.0
0.019390581717451522,0.0,0.0,0.0,0.0
0.019944598337950138,0.0,0.0,0.0,0.0
0.020498614958448753,0.0,0.0,0.0,0.0
0.021052631578947368,0.0,0.0,0.0,0.0
0.021606648199445983,0.0,0.0,0.0,0.0
0.0221606648199446,0.0,0.0,0.0,0.0
0.022714681440443214,0.0,0.0,0.0,0.0
0.02326869806094183,0.0,0.0,0.0,0.0
0.023822714681440444,0.0,0.0,0.0,0.0
0.02437673130193906,0.0,0.0,0.0,0.0
0.024930747922437674,0.0,0.0,0.0,0.0
0.02548476454293629,0.0,0.0,0.0,0.0
0.0260387811634349,0.0,0.0,0.0,0.0
0.026592797783933517,0.0,0.0,0.0,0.0
0.027146814404432132,0.0,0.0,0.0,0.0
0.027700831024930747,0.0,0.0,0.0,0.0
0.028254847645429362,0.0,0.0,0.0,0.0
0.028808864265927978,0.0,0.0,0.0,0.0
0.029362880886426593,0.0,0.0,0.0,0.0
0.029916897506925208,0.0,0.0,0.0,0.0
0.030470914127423823,0.0,0.0,0.0,0.0
0.03102493074792244,0.0,0.0,0.0,0.0
0.031578947368421054,0.0,0.0,0.0,0.0
0.03213296398891967,0.0,0.0,0.0,0.0
0.032686980609418284,0.0,0.0,0.0,0.0
0.0332409972299169,0.0,0.0,0.0,0.0
0.033795013850415515,0.0,0.0,0.0,0.0
0.03434903047091413,0.0,0.0,0.0,0.0
0.034903047091412745,0.0,0.0,0.0,0.0
0.03545706371191136,0.0,0.0,0.0,0.0
0.036011080332409975,0.0,0.0,0.0,0.0
0.03656509695290859,0.0,0.0,0.0,0.0
0.0371191135734072,0.0,0.0,0.0,0.0
0.037673130193905814,0.0,0.0,0.0,0.0
0.03822714681440443,0.0,0.0,0.0,0.0
0.038781163434903045,0.0,0.0,0.0,0.0
0.03933518005540166,0.0,0.0,0.0,0.0
0.039889196675900275,0.0,0.0,0.0,0.0
0.04044321329639889,0.0,0.0,0.0,0.0
0.040997229916897505,0.0,0.0,0.0,0.0
0.04155124653739612,0.0,0.0,0.0,0.0
0.042105263157894736,0.0,0.0,0.0,0.0
0.04265927977839335,0.0,0.0,0.0,0.0
0.043213296398891966,0.0,0.0,0.0,0.0
0.04376731301939058,0.0,0.0,0.0,0.0
0.0443213296398892,0.0,0.0,0.0,0.0
0.04487534626038781,0.0,0.0,0.0,0.0
0.04542936288088643,0.0,0.0,0.0,0.0
0.04598337950138504,0.0,0.0,0.0,0.0
0.04653739612188366,0.0,0.0,0.0,0.0
0.04709141274238227,0.0,0.0,0.0,0.0
0.04764542936288089,0.0,0.0,0.0,0.0
0.0481994459833795,0.0,0.0,0.0,0.0
0.04875346260387812,0.0,0.0,0.0,0.0
0.049307479224376734,0.0,0.0,0.0,0.0
0.04986149584487535,0.0,0.0,0.0,0.0
0.050415512465373964,0.0,0.0,0.0,0.0
0.05096952908587258,0.0,0.0,0.0,0.0
0.05152354570637119,0.0,0.0,0.0,0.0
0.0520775623268698,0.0,0.0,0.0,0.0
0.05263157894736842,0.0,0.0,0.0,0.0
0.05318559556786703,0.0,0.0,0.0,0.0
0.05373961218836565,0.0,0.0,0.0,0.0
0.054293628808864264,0.0,0.0,0.0,0.0
0.05484764542936288,0.0,0.0,0.0,0.0
0.055401662049861494,0.0,0.0,0.0,0.0
0.05595567867036011,0.0,0.0,0.0,0.0
0.056509695290858725,0.0,0.0,0.0,0.0
0.05706371191135734,0.0,0.0,0.0,0.0
0.057617728531855955,0.0,0.0,0.0,0.0
0.05817174515235457,0.0,0.0,0.0,0.0
0.058725761772853186,0.0,0.0,0.0,0.0
0.0592797783933518,0.0,0.0,0.0,0.0
0.059833795013850416,0.0,0.0,0.0,0.0
0.06038781163434903,0.0,0.0,0.0,0.0
0.060941828254847646,0.0,0.0,0.0,0.0
0.06149584487534626,0.0,0.0,0.0,0.0
0.06204986149584488,0.0,0.0,0.0,0.0
0.06260387811634349,0.0,0.0,0.0,0.0
0.06315789473684211,0.0,0.0,0.0,0.0
0.06371191135734072,0.0,0.0,0.0,0.0
0.06426592797783934,0.0,0.0,0.0,0.0
0.06481994459833795,0.0,0.0,0.0,0.0
0.06537396121883657,0.0,0.0,0.0,0.0
0.06592797783933518,0.0,0.0,0.0,0.0
0.0664819944598338,0.0,0.0,0.0,0.0
0.06703601108033241,0.0,0.0,0.0,0.0
0.06759002770083103,0.0,0.0,0.0,0.0
0.06814404432132964,0.0,0.0,0.0,0.0
0.06869806094182826,0.0,0.0,0.0,0.0
0.06925207756232687,0.0,0.0,0.0,0.0
0.06980609418282549,0.0,0.0,0.0,0.0
0.0703601108033241,0.0,0.0,0.0,0.0
0.07091412742382272,0.0,0.0,0.0,0.0
0.07146814404432134,0.0,0.0,0.0,0.0
0.07202216066481995,0.0,0.0,0.0,0.0
0.07257617728531857,0.0,0.0,0.0,0.0
0.07313019390581718,0.0,0.0,0.0,0.0
0.07368421052631578,0.0,0.0,0.0,0.0
0.0742382271468144,0.0,0.0,0.0,0.0
0.07479224376731301,0.0,0.0,0.0,0.0
0.07534626038781163,0.0,0.0,0.0,0.0
0.07590027700831024,0.0,0.0,0.0,0.0
0.07645429362880886,0.0,0.0,0.0,0.0
0.07700831024930747,0.0,0.0,0.0,0.0
0.07756232686980609,0.0,0.0,0.0,0.0
0.0781163434903047,0.0,0.0,0.0,0.0
0.07867036011080332,0.0,0.0,0.0,0.0
0.07922437673130193,0.0,0.0,0.0,0.0
0.07977839335180055,0.0,0.0,0.0,0.0
0.08033240997229917,0.0,0.0,0.0,0.0
0.08088642659279778,0.0,0.0,0.0,0.0
0.0814404432132964,0.0,0.0,0.0,0.0
0.08199445983379501,0.0,0.0,0.0,0.0
0.08254847645429363,0.0,0.0,0.0,0.0
0.08310249307479224,0.0,0.0,0.0,0.0
0.08365650969529086,0.0,0.0,0.0,0.0
0.08421052631578947,0.0,0.0,0.0,0.0
0.08476454293628809,0.0,0.0,0.0,0.0
0.0853185595567867,0.0,0.0,0.0,0.0
0.08587257617728532,0.0,0.0,0.0,0.0
0.08642659279778393,0.0,0.0,0.0,0.0
0.08698060941828255,0.0,0.0,0.0,0.0
0.08753462603878116,0.0,0.0,0.0,0.0
0.08808864265927978,0.0,0.0,0.0,0.0
0.0886426592797784,0.0,0.0,0.0,0.0
0.08919667590027701,0.0,0.0,0.0,0.0
0.08975069252077562,0.0,0.0,0.0,0.0
0.09030470914127424,0.0,0.0,0.0,0.0
0.09085872576177285,0.0,0.0,0.0,0.0
0.09141274238227147,0.0,0.0,0.0,0.0
0.09196675900277008,0.0,0.0,0.0,0.0
0.0925207756232687,0.0,0.0,0.0,0.0
0.09307479224376732,0.0,0.0,0.0,0.0
0.09362880886426593,0.0,0.0,0.0,0.0
0.09418282548476455,0.0,0.0,0.0,0.0
0.09473684210526316,0.0,0.0,0.0,0.0
0.09529085872576178,0.0,0.0,0.0,0.0
0.09584487534626039,0.0,0.0,0.0,0.0
0.096398891966759,0.0,0.0,0.0,0.0
0.09695290858725762,0.0,0.0,0.0,0.0
0.09750692520775624,0.0,0.0,0.0,0.0
0.09806094182825485,0.0,0.0,0.0,0.0
0.09861495844875347,0.0,0.0,0.0,0.0
0.09916897506925208,0.0,0.0,0.0,0.0
0.0997229916897507,0.0,0.0,0.0,0.0
0.10027700831024931,0.0,0.0,0.0,0.0
0.10083102493074793,0.0,0.0,0.0,0.0
0.10138504155124654,0.0,0.0,0.0,0.0
0.10193905817174516,0.0,0.0,0.0,0.0
0.10249307479224377,0.0,0.0,0.0,0.0
0.10304709141274238,0.0,0.0,0.0,0.0
0.10360110803324099,0.0,0.0,0.0,0.0
0.1041551246537396,0.0,0.0,0.0,0.0
0.10470914127423822,0.0,0.0,0.0,0.0
0.10526315789473684,0.0,0.0,0.0,0.0
0.10581717451523545,0.0,0.0,0.0,0.0
0.10637119113573407,0.0,0.0,0.0,0.0
0.10692520775623268,0.0,0.0,0.0,0.0
0.1074792243767313,0.0,0.0,0.0,0.0
0.10803324099722991,0.0,0.0,0.0,0.0
0.10858725761772853,0.0,0.0,0.0,0.0
0.10914127423822714,0.0,0.0,0.0,0.0
0.10969529085872576,0.0,0.0,0.0,0.0
0.11024930747922437,0.0,0.0,0.0,0.0
0.11080332409972299,0.0,0.0,0.0,0.0
0.1113573407202216,0.0,0.0,0.0,0.0
0.11191135734072022,0.0,0.0,0.0,0.0
0.11246537396121883,0.0,0.0,0.0,0.0
0.11301939058171745,0.0,0.0,0.0,0.0
0.11357340720221606,0.0,0.0,0.0,0.0
0.11412742382271468,0.0,0.0,0.0,0.0
0.1146814404432133,0.0,0.0,0.0,0.0
0.11523545706371191,0.0,0.0,0.0,0.0
0.11578947368421053,0.0,0.0,0.0,0.0
0.11634349030470914,0.0,0.0,0.0,0.0
0.11689750692520776,0.0,0.0,0.0,0.0
0.11745152354570637,0.0,0.0,0.0,0.0
0.11800554016620499,0.0,0.0,0.0,0.0
0.1185595567867036,0.0,0.0,0.0,0.0
0.11911357340720222,0.0,0.0,0.0,0.0
0.11966759002770083,0.0,0.0,0.0,0.0
0.12022160664819945,0.0,0.0,0.0,0.0
0.12077562326869806,0.0,0.0,0.0,0.0
0.12132963988919668,0.0,0.0,0.0,0.0
0.12188365650969529,0.0,0.0,0.0,0.0
0.12243767313019391,0.0,0.0,0.0,0.0
0.12299168975069252,0.0,0.0,0.0,0.0
0.12354570637119114,0.0,0.0,0.0,0.0
0.12409972299168975,0.0,0.0,0.0,0.0
0.12465373961218837,0.0,0.0,0.0,0.0
0.12520775623268698,0.0,0.0,0.0,0.0
0.1257617728531856,0.0,0.0,0.0,0.0
0.12631578947368421,0.0,0.0,0.0,0.0
0.12686980609418283,0.0,0.0,0.0,0.0
0.12742382271468145,0.0,0.0,0.0,0.0
0.12797783933518006,0.0,0.0,0.0,0.0
0.12853185595567868,0.0,0.0,0.0,0.0
0.1290858725761773,0.0,0.0,0.0,0.0
0.1296398891966759,0.0,0.0,0.0,0.0
0.13019390581717452,0.0,0.0,0.0,0.0
0.13074792243767314,0.0,0.0,0.0,0.0
0.13130193905817175,0.0,0.0,0.0,0.0
0.13185595567867037,0.0,0.0,0.0,0.0
0.13240997229916898,0.0,0.0,0.0,0.0
0.1329639889196676,0.0,0.0,0.0,0.0
0.1335180055401662,0.0,0.0,0.0,0.0
0.13407202216066483,0.0,0.0,0.0,0.0
0.13462603878116344,0.0,0.0,0.0,0.0
0.13518005540166206,0.0,0.0,0.0,0.0
0.13573407202216067,0.0,0.0,0.0,0.0
0.1362880886426593,0.0,0.0,0.0,0.0
0.1368421052631579,0.0,0.0,0.0,0.0
0.13739612188365652,0.0,0.0,0.0,0.0
0.13795013850415513,0.0,0.0,0.0,0.0
0.13850415512465375,0.0,0.0,0.0,0.0
0.13905817174515236,0.0,0.0,0.0,0.0
0.13961218836565098,0.0,0.0,0.0,0.0
0.1401662049861496,0.0,0.0,0.0,0.0
0.1407202216066482,0.0,0.0,0.0,0.0
0.14127423822714683,0.0,0.0,0.0,0.0
0.14182825484764544,0.0,0.0,0.0,0.0
0.14238227146814406,0.0,0.0,0.0,0.0
0.14293628808864267,0.0,0.0,0.0,0.0
0.1434903047091413,0.0,0.0,0.0,0.0
0.1440443213296399,0.0,0.0,0.0,0.0
0.14459833795013852,0.0,0.0,0.0,0.0
0.14515235457063713,0.0,0.0,0.0,0.0
0.14570637119113575,0.0,0.0,0.0,0.0
0.14626038781163436,0.0,0.0,0.0,0.0
0.14681440443213298,0.0,0.0,0.0,0.0
0.14736842105263157,0.0,0.0,0.0,0.0
0.14792243767313018,0.0,0.0,0.0,0.0
0.1484764542936288,0.0,0.0,0.0,0.0
0.1490304709141274,0.0,0.0,0.0,0.0
0.14958448753462603,0.0,0.0,0.0,0.0
0.15013850415512464,0.0,0.0,0.0,0.0
0.15069252077562326,0.0,0.0,0.0,0.0
0.15124653739612187,0.0,0.0,0.0,0.0
0.1518005540166205,0.0,0.0,0.0,0.0
0.1523545706371191,0.0,0.0,0.0,0.0
0.15290858725761772,0.0,0.0,0.0,0.0
0.15346260387811633,0.0,0.0,0.0,0.0
0.15401662049861495,0.0,0.0,0.0,0.0
0.15457063711911356,0.0,0.0,0.0,0.0
0.15512465373961218,0.0,0.0,0.0,0.0
0.1556786703601108,0.0,0.0,0.0,0.0
0.1562326869806094,0.0,0.0,0.0,0.0
0.15678670360110802,0.0,0.0,0.0,0.0
0.15734072022160664,0.0,0.0,0.0,0.0
0.15789473684210525,0.0,0.0,0.0,0.0
0.15844875346260387,0.0,0.0,0.0,0.0
0.15900277008310248,0.0,0.0,0.0,0.0
0.1595567867036011,0.0,0.0,0.0,0.0
0.16011080332409972,0.0,0.0,0.0,0.0
0.16066481994459833,0.0,0.0,0.0,0.0
0.16121883656509695,0.0,0.0,0.0,0.0
0.16177285318559556,0.0,0.0,0.0,0.0
0.16232686980609418,0.0,0.0,0.0,0.0
0.1628808864265928,0.0,0.0,0.0,0.0
0.1634349030470914,0.0,0.0,0.0,0.0
0.16398891966759002,0.0,0.0,0.0,0.0
0.16454293628808864,0.0,0.0,0.0,0.0
0.16509695290858725,0.0,0.0,0.0,0.0
0.16565096952908587,0.0,0.0,0.0,0.0
0.16620498614958448,0.0,0.0,0.0,0.0
0.1667590027700831,0.0,0.0,0.0,0.0
0.1673130193905817,0.0,0.0,0.0,0.0
0.16786703601108033,0.0,0.0,0.0,0.0
0.16842105263157894,0.0,0.0,0.0,0.0
0.16897506925207756,0.0,0.0,0.0,0.0
0.16952908587257617,0.0,0.0,0.0,0.0
0.1700831024930748,0.0,0.0,0.0,0.0
0.1706371191135734,0.0,0.0,0.0,0.0
0.17119113573407202,0.0,0.0,0.0,0.0
0.17174515235457063,0.0,0.0,0.0,0.0
0.17229916897506925,0.0,0.0,0.0,0.0
0.17285318559556787,0.0,0.0,0.0,0.0
0.17340720221606648,0.0,0.0,0.0,0.0
0.1739612188365651,0.0,0.0,0.0,0.0
0.1745152354570637,0.0,0.0,0.0,0.0
0.17506925207756233,0.0,0.0,0.0,0.0
0.17562326869806094,0.0,0.0,0.0,0.0
0.17617728531855956,0.0,0.0,0.0,0.0
0.17673130193905817,0.0,0.0,0.0,0.0
0.1772853185595568,0.0,0.0,0.0,0.0
0.1778393351800554,0.0,0.0,0.0,0.0
0.17839335180055402,0.0,0.0,0.0,0.0
0.17894736842105263,0.0,0.0,0.0,0.0
0.17950138504155125,0.0,0.0,0.0,0.0
0.18005540166204986,0.0,0.0,0.0,0.0
0.18060941828254848,0.0,0.0,0.0,0.0
0.1811634349030471,0.0,0.0,0.0,0.0
0.1817174515235457,0.0,0.0,0.0,0.0
0.18227146814404432,0.0,0.0,0.0,0.0
0.18282548476454294,0.0,0.0,0.0,0.0
0.18337950138504155,0.0,0.0,0.0,0.0
0.18393351800554017,0.0,0.0,0.0,0.0
0.18448753462603878,0.0,0.0,0.0,0.0
0.1850415512465374,0.0,0.0,0.0,0.0
0.18559556786703602,0.0,0.0,0.0,0.0
0.18614958448753463,0.0,0.0,0.0,0.0
0.18670360110803325,0.0,0.0,0.0,0.0
0.18725761772853186,0.0,0.0,0.0,0.0
0.18781163434903048,0.0,0.0,0.0,0.0
0.1883656509695291,0.0,0.0,0.0,0.0
0.1889196675900277,0.0,0.0,0.0,0.0
0.18947368421052632,0.0,0.0,0.0,0.0
0.19002770083102494,0.0,0.0,0.0,0.0
0.19058171745152355,0.0,0.0,0.0,0.0
0.19113573407202217,0.0,0.0,0.0,0.0
0.19168975069252078,0.0,0.0,0.0,0.0
0.1922437673130194,0.0,0.0,0.0,0.0
0.192797783933518,0.0,0.0,0.0,0.0
0.19335180055401663,0.0,0.0,0.0,0.0
0.19390581717451524,0.0,0.0,0.0,0.0
0.19445983379501386,0.0,0.0,0.0,0.0
0.19501385041551247,0.0,0.0,0.0,0.0
0.1955678670360111,0.0,0.0,0.0,0.0
0.1961218836565097,0.0,0.0,0.0,0.0
0.19667590027700832,0.0,0.0,0.0,0.0
0.19722991689750694,0.0,0.0,0.0,0.0
0.19778393351800555,0.0,0.0,0.0,0.0
0.19833795013850417,0.0,0.0,0.0,0.0
0.19889196675900278,0.0,0.0,0.0,0.0
0.1994459833795014,0.0,0.0,0.0,0.0
0.2,0.0,0.0,0.0,0.0
0.20055401662049863,0.0,0.0,0.0,0.0
0.20110803324099724,0.0,0.0,0.0,0.0
0.20166204986149586,0.0,0.0,0.0,0.0
0.20221606648199447,0.0,0.0,0.0,0.0
0.2027700831024931,0.0,0.0,0.0,0.0
0.2033240997229917,0.0,0.0,0.0,0.0
0.20387811634349032,0.0,0.0,0.0,0.0
0.20443213296398893,0.0,0.0,0.0,0.0
0.20498614958448755,0.0,0.0,0.0,0.0
0.20554016620498616,0.0,0.0,0.0,0.0
0.20609418282548475,0.0,0.0,0.0,0.0
0.20664819944598337,0.0,0.0,0.0,0.0
0.20720221606648198,0.0,0.0,0.0,0.0
0.2077562326869806,0.0,0.0,0.0,0.0
0.2083102493074792,0.0,0.0,0.0,0.0
0.20886426592797783,0.0,0.0,0.0,0.0
0.20941828254847644,0.0,0.0,0.0,0.0
0.20997229916897506,0.0,0.0,0.0,0.0
0.21052631578947367,0.0,0.0,0.0,0.0
0.2110803324099723,0.0,0.0,0.0,0.0
0.2116343490304709,0.0,0.0,0.0,0.0
0.21218836565096952,0.0,0.0,0.0,0.0
0.21274238227146813,0.0,0.0,0.0,0.0
0.21329639889196675,0.0,0.0,0.0,0.0
0.21385041551246536,0.0,0.0,0.0,0.0
0.21440443213296398,0.0,0.0,0.0,0.0
0.2149584487534626,0.0,0.0,0.0,0.0
0.2155124653739612,0.0,0.0,0.0,0.0
0.21606648199445982,0.0,0.0,0.0,0.0
0.21662049861495844,0.0,0.0,0.0,0.0
0.21717451523545706,0.0,0.0,0.0,0.0
0.21772853185595567,0.0,0.0,0.0,0.0
0.21828254847645429,0.0,0.0,0.0,0.0
0.2188365650969529,0.0,0.0,0.0,0.0
0.21939058171745152,0.0,0.0,0.0,0.0
0.21994459833795013,0.0,0.0,0.0,0.0
0.22049861495844875,0.0,0.0,0.0,0.0
0.22105263157894736,0.0,0.0,0.0,0.0
0.22160664819944598,0.0,0.0,0.0,0.0
0.2221606648199446,0.0,0.0,0.0,0.0
0.2227146814404432,0.0,0.0,0.0,0.0
0.22326869806094182,0.0,0.0,0.0,0.0
0.22382271468144044,0.0,0.0,0.0,0.0
0.22437673130193905,0.0,0.0,0.0,0.0
0.22493074792243767,0.0,0.0,0.0,0.0
0.22548476454293628,0.0,0.0,0.0,0.0
0.2260387811634349,0.0,0.0,0.0,0.0
0.22659279778393351,0.0,0.0,0.0,0.0
0.22714681440443213,0.0,0.0,0.0,0.0
0.22770083102493074,0.0,0.0,0.0,0.0
0.22825484764542936,0.0,0.0,0.0,0.0
0.22880886426592797,0.0,0.0,0.0,0.0
0.2293628808864266,0.0,0.0,0.0,0.0
0.2299168975069252,0.0,0.0,0.0,0.0
0.23047091412742382,0.0,0.0,0.0,0.0
0.23102493074792244,0.0,0.0,0.0,0.0
0.23157894736842105,0.0,0.0,0.0,0.0
0.23213296398891967,0.0,0.0,0.0,0.0
0.23268698060941828,0.0,0.0,0.0,0.0
0.2332409972299169,0.0,0.0,0.0,0.0
0.2337950138504155,0.0,0.0,0.0,0.0
0.23434903047091413,0.0,0.0,0.0,0.0
0.23490304709141274,0.0,0.0,0.0,0.0
0.23545706371191136,0.0,0.0,0.0,0.0
0.23601108033240997,0.0,0.0,0.0,0.0
0.2365650969529086,0.0,0.0,0.0,0.0
0.2371191135734072,0.0,0.0,0.0,0.0
0.23767313019390582,0.0,0.0,0.0,0.0
0.23822714681440443,0.0,0.0,0.0,0.0
0.23878116343490305,0.0,0.0,0.0,0.0
0.23933518005540166,0.0,0.0,0.0,0.0
0.23988919667590028,0.0,0.0,0.0,0.0
0.2404432132963989,0.0,0.0,0.0,0.0
0.2409972299168975,0.0,0.0,0.0,0.0
0.24155124653739612,0.0,0.0,0.0,0.0
0.24210526315789474,0.0,0.0,0.0,0.0
0.24265927977839336,0.0,0.0,0.0,0.0
0.24321329639889197,0.0,0.0,0.0,0.0
0.24376731301939059,0.0,0.0,0.0,0.0
0.2443213296398892,0.0,0.0,0.0,0.0
0.24487534626038782,0.0,0.0,0.0,0.0
0.24542936288088643,0.0,0.0,0.0,0.0
0.24598337950138505,0.0,0.0,0.0,0.0
0.24653739612188366,0.0,0.0,0.0,0.0
0.24709141274238228,0.0,0.0,0.0,0.0
0.2476454293628809,0.0,0.0,0.0,0.0
0.2481994459833795,0.0,0.0,0.0,0.0
0.24875346260387812,0.0,0.0,0.0,0.0
0.24930747922437674,0.0,0.0,0.0,0.0
0.24986149584487535,0.0,0.0,0.0,0.0
0.25041551246537397,0.0,0.0,0.0,0.0
0.25096952908587256,0.0,0.0,0.0,0.0
0.2515235457063712,0.0,0.0,0.0,0.0
0.2520775623268698,0.0,0.0,0.0,0.0
0.25263157894736843,0.0,0.0,0.0,0.0
0.253185595567867,0.0,0.0,0.0,0.0
0.25373961218836566,0.0,0.0,0.0,0.0
0.25429362880886425,0.0,0.0,0.0,0.0
0.2548476454293629,0.0,0.0,0.0,0.0
0.2554016620498615,0.0,0.0,0.0,0.0
0.2559556786703601,0.0,0.0,0.0,0.0
0.2565096952908587,0.0,0.0,0.0,0.0
0.25706371191135735,0.0,0.0,0.0,0.0
0.25761772853185594,0.0,0.0,0.0,0.0
0.2581717451523546,0.0,0.0,0.0,0.0
0.25872576177285317,0.0,0.0,0.0,0.0
0.2592797783933518,0.0,0.0,0.0,0.0
0.2598337950138504,0.0,0.0,0.0,0.0
0.26038781163434904,0.0,0.0,0.0,0.0
0.26094182825484763,0.0,0.0,0.0,0.0
0.2614958448753463,0.0,0.0,0.0,0.0
0.26204986149584486,0.0,0.0,0.0,0.0
0.2626038781163435,0.0,0.0,0.0,0.0
0.2631578947368421,0.0,0.0,0.0,0.0
0.26371191135734073,0.0,0.0,0.0,0.0
0.2642659279778393,0.0,0.0,0.0,0.0
0.26481994459833796,0.0,0.0,0.0,0.0
0.26537396121883655,0.0,0.0,0.0,0.0
0.2659279778393352,0.0,0.0,0.0,0.0
0.2664819944598338,0.0,0.0,0.0,0.0
0.2670360110803324,0.0,0.0,0.0,0.0
0.267590027700831,0.0,0.0,0.0,0.0
0.26814404432132966,0.0,0.0,0.0,0.0
0.26869806094182824,0.0,0.0,0.0,0.0
0.2692520775623269,0.0,0.0,0.0,0.0
0.2698060941828255,0.0,0.0,0.0,0.0
0.2703601108033241,0.0,0.0,0.0,0.0
0.2709141274238227,0.0,0.0,0.0,0.0
0.27146814404432135,0.0,0.0,0.0,0.0
0.27202216066481993,0.0,0.0,0.0,0.0
0.2725761772853186,0.0,0.0,0.0,0.0
0.27313019390581716,0.0,0.0,0.0,0.0
0.2736842105263158,0.0,0.0,0.0,0.0
0.2742382271468144,0.0,0.0,0.0,0.0
0.27479224376731304,0.0,0.0,0.0,0.0
0.2753462603878116,0.0,0.0,0.0,0.0
0.27590027700831027,0.0,0.0,0.0,0.0
0.27645429362880886,0.0,0.0,0.0,0.0
0.2770083102493075,0.0,0.0,0.0,0.0
0.2775623268698061,0.0,0.0,0.0,0.0
0.27811634349030473,0.0,0.0,0.0,0.0
0.2786703601108033,0.0,0.0,0.0,0.0
0.27922437673130196,0.0,0.0,0.0,0.0
0.27977839335180055,0.0,0.0,0.0,0.0
0.2803324099722992,0.0,0.0,0.0,0.0
0.2808864265927978,0.0,0.0,0.0,0.0
0.2814404432132964,0.0,0.0,0.0,0.0
0.281994459833795,0.0,0.0,0.0,0.0
0.28254847645429365,0.0,0.0,0.0,0.0
0.28310249307479224,0.0,0.0,0.0,0.0
0.2836565096952909,0.0,0.0,0.0,0.0
0.28421052631578947,0.0,0.0,0.0,0.0
0.2847645429362881,0.0,0.0,0.0,0.0
0.2853185595567867,0.0,0.0,0.0,0.0
0.28587257617728534,0.0,0.0,0.0,0.0
0.28642659279778393,0.0,0.0,0.0,0.0
0.2869806094182826,0.0,0.0,0.0,0.0
0.28753462603878116,0.0,0.0,0.0,0.0
0.2880886426592798,0.0,0.0,0.0,0.0
0.2886426592797784,0.0,0.0,0.0,0.0
0.28919667590027703,0.0,0.0,0.0,0.0
0.2897506925207756,0.0,0.0,0.0,0.0
0.29030470914127426,0.0,0.0,0.0,0.0
0.29085872576177285,0.0,0.0,0.0,0.0
0.2914127423822715,0.0,0.0,0.0,0.0
0.2919667590027701,0.0,0.0,0.0,0.0
0.2925207756232687,0.0,0.0,0.0,0.0
0.2930747922437673,0.0,0.0,0.0,0.0
0.29362880886426596,0.0,0.0,0.0,0.0
0.29418282548476454,0.0,0.0,0.0,0.0
0.29473684210526313,0.0,0.0,0.0,0.0
0.2952908587257618,0.0,0.0,0.0,0.0
0.29584487534626036,0.0,0.0,0.0,0.0
0.296398891966759,0.0,0.0,0.0,0.0
0.2969529085872576,0.0,0.0,0.0,0.0
0.29750692520775623,0.0,0.0,0.0,0.0
0.2980609418282548,0.0,0.0,0.0,0.0
0.29861495844875346,0.0,0.0,0.0,0.0
0.29916897506925205,0.0,0.0,0.0,0.0
0.2997229916897507,0.0,0.0,0.0,0.0
0.3002770083102493,0.0,0.0,0.0,0.0
0.3008310249307479,0.0,0.0,0.0,0.0
0.3013850415512465,0.0,0.0,0.0,0.0
0.30193905817174516,0.0,0.0,0.0,0.0
0.30249307479224374,0.0,0.0,0.0,0.0
0.3030470914127424,0.0,0.0,0.0,0.0
0.303601108033241,0.0,0.0,0.0,0.0
0.3041551246537396,0.0,0.0,0.0,0.0
0.3047091412742382,0.0,0.0,0.0,0.0
0.30526315789473685,0.0,0.0,0.0,0.0
0.30581717451523543,0.0,0.0,0.0,0.0
0.3063711911357341,0.0,0.0,0.0,0.0
0.30692520775623267,0.0,0.0,0.0,0.0
0.3074792243767313,0.0,0.0,0.0,0.0
0.3080332409972299,0.0,0.0,0.0,0.0
0.30858725761772854,0.0,0.0,0.0,0.0
0.3091412742382271,0.0,0.0,0.0,0.0
0.30969529085872577,0.0,0.0,0.0,0.0
0.31024930747922436,0.0,0.0,0.0,0.0
0.310803324099723,0.0,0.0,0.0,0.0
0.3113573407202216,0.0,0.0,0.0,0.0
0.31191135734072023,0.0,0.0,0.0,0.0
0.3124653739612188,0.0,0.0,0.0,0.0
0.31301939058171746,0.0,0.0,0.0,0.0
0.31357340720221605,0.0,0.0,0.0,0.0
0.3141274238227147,0.0,0.0,0.0,0.0
0.3146814404432133,0.0,0.0,0.0,0.0
0.3152354570637119,0.0,0.0,0.0,0.0
0.3157894736842105,0.0,0.0,0.0,0.0
0.31634349030470915,0.0,0.0,0.0,0.0
0.31689750692520774,0.0,0.0,0.0,0.0
0.3174515235457064,0.0,0.0,0.0,0.0
0.31800554016620497,0.0,0.0,0.0,0.0
0.3185595567867036,0.0,0.0,0.0,0.0
0.3191135734072022,0.0,0.0,0.0,0.0
0.31966759002770084,0.0,0.0,0.0,0.0
0.32022160664819943,0.0,0.0,0.0,0.0
0.3207756232686981,0.0,0.0,0.0,0.0
0.32132963988919666,0.0,0.0,0.0,0.0
0.3218836565096953,0.0,0.0,0.0,0.0
0.3224376731301939,0.0,0.0,0.0,0.0
0.32299168975069253,0.0,0.0,0.0,0.0
0.3235457063711911,0.0,0.0,0.0,0.0
0.32409972299168976,0.0,0.0,0.0,0.0
0.32465373961218835,0.0,0.0,0.0,0.0
0.325207756232687,0.0,0.0,0.0,0.0
0.3257617728531856,0.0,0.0,0.0,0.0
0.3263157894736842,0.0,0.0,0.0,0.0
0.3268698060941828,0.0,0.0,0.0,0.0
0.32742382271468146,0.0,0.0,0.0,0.0
0.32797783933518004,0.0,0.0,0.0,0.0
0.3285318559556787,0.0,0.0,0.0,0.0
0.3290858725761773,0.0,0.0,0.0,0.0
0.3296398891966759,0.0,0.0,0.0,0.0
0.3301939058171745,0.0,0.0,0.0,0.0
0.33074792243767315,0.0,0.0,0.0,0.0
0.33130193905817173,0.0,0.0,0.0,0.0
0.3318559556786704,0.0,0.0,0.0,0.0
0.33240997229916897,0.0,0.0,0.0,0.0
0.3329639889196676,0.0,0.0,0.0,0.0
0.3335180055401662,0.0,0.0,0.0,0.0
0.33407202216066484,0.0,0.0,0.0,0.0
0.3346260387811634,0.0,0.0,0.0,0.0
0.33518005540166207,0.0,0.0,0.0,0.0
0.33573407202216066,0.0,0.0,0.0,0.0
0.3362880886426593,0.0,0.0,0.0,0.0
0.3368421052631579,0.0,0.0,0.0,0.0
0.33739612188365653,0.0,0.0,0.0,0.0
0.3379501385041551,0.0,0.0,0.0,0.0
0.33850415512465376,0.0,0.0,0.0,0.0
0.33905817174515235,0.0,0.0,0.0,0.0
0.339612188365651,0.0,0.0,0.0,0.0
0.3401662049861496,0.0,0.0,0.0,0.0
0.3407202216066482,0.0,0.0,0.0,0.0
0.3412742382271468,0.0,0.0,0.0,0.0
0.34182825484764545,0.0,0.0,0.0,0.0
0.34238227146814404,0.0,0.0,0.0,0.0
0.3429362880886427,0.0,0.0,0.0,0.0
0.34349030470914127,0.0,0.0,0.0,0.0
0.3440443213296399,0.0,0.0,0.0,0.0
0.3445983379501385,0.0,0.0,0.0,0.0
0.34515235457063714,0.0,0.0,0.0,0.0
0.34570637119113573,0.0,0.0,0.0,0.0
0.3462603878116344,0.0,0.0,0.0,0.0
0.34681440443213296,0.0,0.0,0.0,0.0
0.3473684210526316,0.0,0.0,0.0,0.0
0.3479224376731302,0.0,0.0,0.0,0.0
0.34847645429362883,0.0,0.0,0.0,0.0
0.3490304709141274,0.0,0.0,0.0,0.0
0.34958448753462606,0.0,0.0,0.0,0.0
0.35013850415512465,0.0,0.0,0.0,0.0
0.3506925207756233,0.0,0.0,0.0,0.0
0.3512465373961219,0.0,0.0,0.0,0.0
0.3518005540166205,0.0,0.0,0.0,0.0
0.3523545706371191,0.0,0.0,0.0,0.0
0.35290858725761776,0.0,0.0,0.0,0.0
0.35346260387811634,0.0,0.0,0.0,0.0
0.35401662049861493,0.0,0.0,0.0,0.0
0.3545706371191136,0.0,0.0,0.0,0.0
0.35512465373961216,0.0,0.0,0.0,0.0
0.3556786703601108,0.0,0.0,0.0,0.0
0.3562326869806094,0.0,0.0,0.0,0.0
0.35678670360110804,0.0,0.0,0.0,0.0
0.3573407202216066,0.0,0.0,0.0,0.0
0.35789473684210527,0.0,0.0,0.0,0.0
0.35844875346260385,0.0,0.0,0.0,0.0
0.3590027700831025,0.0,0.0,0.0,0.0
0.3595567867036011,0.0,0.0,0.0,0.0
0.3601108033240997,0.0,0.0,0.0,0.0
0.3606648199445983,0.0,0.0,0.0,0.0
0.36121883656509696,0.0,0.0,0.0,0.0
0.36177285318559554,0.0,0.0,0.0,0.0
0.3623268698060942,0.0,0.0,0.0,0.0
0.3628808864265928,0.0,0.0,0.0,0.0
0.3634349030470914,0.0,0.0,0.0,0.0
0.36398891966759,0.0,0.0,0.0,0.0
0.36454293628808865,0.0,0.0,0.0,0.0
0.36509695290858724,0.0,0.0,0.0,0.0
0.3656509695290859,0.0,0.0,0.0,0.0
0.36620498614958447,0.0,0.0,0.0,0.0
0.3667590027700831,0.0,0.0,0.0,0.0
0.3673130193905817,0.0,0.0,0.0,0.0
0.36786703601108034,0.0,0.0,0.0,0.0
0.3684210526315789,0.0,0.0,0.0,0.0
0.36897506925207757,0.0,0.0,0.0,0.0
0.36952908587257616,0.0,0.0,0.0,0.0
0.3700831024930748,0.0,0.0,0.0,0.0
0.3706371191135734,0.0,0.0,0.0,0.0
0.37119113573407203,0.0,0.0,0.0,0.0
0.3717451523545706,0.0,0.0,0.0,0.0
0.37229916897506926,0.0,0.0,0.0,0.0
0.37285318559556785,0.0,0.0,0.0,0.0
0.3734072022160665,0.0,0.0,0.0,0.0
0.3739612188365651,0.0,0.0,0.0,0.0
0.3745152354570637,0.0,0.0,0.0,0.0
0.3750692520775623,0.0,0.0,0.0,0.0
0.37562326869806095,0.0,0.0,0.0,0.0
0.37617728531855954,0.0,0.0,0.0,0.0
0.3767313019390582,0.0,0.0,0.0,0.0
0.37728531855955677,0.0,0.0,0.0,0.0
0.3778393351800554,0.0,0.0,0.0,0.0
0.378393351800554,0.0,0.0,0.0,0.0
0.37894736842105264,0.0,0.0,0.0,0.0
0.37950138504155123,0.0,0.0,0.0,0.0
0.3800554016620499,0.0,0.0,0.0,0.0
0.38060941828254846,0.0,0.0,0.0,0.0
0.3811634349030471,0.0,0.0,0.0,0.0
0.3817174515235457,0.0,0.0,0.0,0.0
0.38227146814404434,0.0,0.0,0.0,0.0
0.3828254847645429,0.0,0.0,0.0,0.0
0.38337950138504157,0.0,0.0,0.0,0.0
0.38393351800554015,0.0,0.0,0.0,0.0
0.3844875346260388,0.0,0.0,0.0,0.0
0.3850415512465374,0.0,0.0,0.0,0.0
0.385595567867036,0.0,0.0,0.0,0.0
0.3861495844875346,0.0,0.0,0.0,0.0
0.38670360110803326,0.0,0.0,0.0,0.0
0.38725761772853184,0.0,0.0,0.0,0.0
0.3878116343490305,0.0,0.0,0.0,0.0
0.3883656509695291,0.0,0.0,0.0,0.0
0.3889196675900277,0.0,0.0,0.0,0.0
0.3894736842105263,0.0,0.0,0.0,0.0
0.39002770083102495,0.0,0.0,0.0,0.0
0.39058171745152354,0.0,0.0,0.0,0.0
0.3911357340720222,0.0,0.0,0.0,0.0
0.39168975069252077,0.0,0.0,0.0,0.0
0.3922437673130194,0.0,0.0,0.0,0.0
0.392797783933518,0.0,0.0,0.0,0.0
0.39335180055401664,0.0,0.0,0.0,0.0
0.3939058171745152,0.0,0.0,0.0,0.0
0.39445983379501387,0.0,0.0,0.0,0.0
0.39501385041551246,0.0,0.0,0.0,0.0
0.3955678670360111,0.0,0.0,0.0,0.0
0.3961218836565097,0.0,0.0,0.0,0.0
0.39667590027700833,0.0,0.0,0.0,0.0
0.3972299168975069,0.0,0.0,0.0,0.0
0.39778393351800556,0.0,0.0,0.0,0.0
0.39833795013850415,0.0,0.0,0.0,0.0
0.3988919667590028,0.0,0.0,0.0,0.0
0.3994459833795014,0.0,0.0,0.0,0.0
0.4,0.0,0.0,0.0,0.0
0.4005540166204986,0.0,0.0,0.0,0.0
0.40110803324099725,0.0,0.0,0.0,0.0
0.40166204986149584,0.0,0.0,0.0,0.0
0.4022160664819945,0.0,0.0,0.0,0.0
0.40277008310249307,0.0,0.0,0.0,0.0
0.4033240997229917,0.0,0.0,0.0,0.0
0.4038781163434903,0.0,0.0,0.0,0.0
0.40443213296398894,0.0,0.0,0.0,0.0
0.40498614958448753,0.0,0.0,0.0,0.0
0.4055401662049862,0.0,0.0,0.0,0.0
0.40609418282548476,0.0,0.0,0.0,0.0
0.4066481994459834,0.0,0.0,0.0,0.0
0.407202216066482,0.0,0.0,0.0,0.0
0.40775623268698064,0.0,0.0,0.0,0.0
0.4083102493074792,0.0,0.0,0.0,0.0
0.40886426592797787,0.0,0.0,0.0,0.0
0.40941828254847645,0.0,0.0,0.0,0.0
0.4099722991689751,0.0,0.0,0.0,0.0
0.4105263157894737,0.0,0.0,0.0,0.0
0.4110803324099723,0.0,0.0,0.0,0.0
0.4116343490304709,0.0,0.0,0.0,0.0
0.4121883656509695,0.0,0.0,0.0,0.0
0.41274238227146814,0.0,0.0,0.0,0.0
0.41329639889196673,0.0,0.0,0.0,0.0
0.4138504155124654,0.0,0.0,0.0,0.0
0.41440443213296396,0.0,0.0,0.0,0.0
0.4149584487534626,0.0,0.0,0.0,0.0
0.4155124653739612,0.0,0.0,0.0,0.0
0.41606648199445984,0.0,0.0,0.0,0.0
0.4166204986149584,0.0,0.0,0.0,0.0
0.41717451523545707,0.0,0.0,0.0,0.0
0.41772853185595565,0.0,0.0,0.0,0.0
0.4182825484764543,0.0,0.0,0.0,0.0
0.4188365650969529,0.0,0.0,0.0,0.0
0.4193905817174515,0.0,0.0,0.0,0.0
0.4199445983379501,0.0,0.0,0.0,0.0
0.42049861495844876,0.0,0.0,0.0,0.0
0.42105263157894735,0.0,0.0,0.0,0.0
0.421606648199446,0.0,0.0,0.0,0.0
0.4221606648199446,0.0,0.0,0.0,0.0
0.4227146814404432,0.0,0.0,0.0,0.0
0.4232686980609418,0.0,0.0,0.0,0.0
0.42382271468144045,0.0,0.0,0.0,0.0
0.42437673130193904,0.0,0.0,0.0,0.0
0.4249307479224377,0.0,0.0,0.0,0.0
0.42548476454293627,0.0,0.0,0.0,0.0
0.4260387811634349,0.0,0.0,0.0,0.0
0.4265927977839335,0.0,0.0,0.0,0.0
0.42714681440443214,0.0,0.0,0.0,0.0
0.4277008310249307,0.0,0.0,0.0,0.0
0.42825484764542937,0.0,0.0,0.0,0.0
0.42880886426592796,0.0,0.0,0.0,0.0
0.4293628808864266,0.0,0.0,0.0,0.0
0.4299168975069252,0.0,0.0,0.0,0.0
0.43047091412742383,0.0,0.0,0.0,0.0
0.4310249307479224,0.0,0.0,0.0,0.0
0.43157894736842106,0.0,0.0,0.0,0.0
0.43213296398891965,0.0,0.0,0.0,0.0
0.4326869806094183,0.0,0.0,0.0,0.0
0.4332409972299169,0.0,0.0,0.0,0.0
0.4337950138504155,0.0,0.0,0.0,0.0
0.4343490304709141,0.0,0.0,0.0,0.0
0.43490304709141275,0.0,0.0,0.0,0.0
0.43545706371191134,0.0,0.0,0.0,0.0
0.43601108033241,0.0,0.0,0.0,0.0
0.43656509695290857,0.0,0.0,0.0,0.0
0.4371191135734072,0.0,0.0,0.0,0.0
0.4376731301939058,0.0,0.0,0.0,0.0
0.43822714681440444,0.0,0.0,0.0,0.0
0.43878116343490303,0.0,0.0,0.0,0.0
0.4393351800554017,0.0,0.0,0.0,0.0
0.43988919667590026,0.0,0.0,0.0,0.0
0.4404432132963989,0.0,0.0,0.0,0.0
0.4409972299168975,0.0,0.0,0.0,0.0
0.44155124653739614,0.0,0.0,0.0,0.0
0.4421052631578947,0.0,0.0,0.0,0.0
0.44265927977839337,0.0,0.0,0.0,0.0
0.44321329639889195,0.0,0.0,0.0,0.0
0.4437673130193906,0.0,0.0,0.0,0.0
0.4443213296398892,0.0,0.0,0.0,0.0
0.4448753462603878,0.0,0.0,0.0,0.0
0.4454293628808864,0.0,0.0,0.0,0.0
0.44598337950138506,0.0,0.0,0.0,0.0
0.44653739612188365,0.0,0.0,0.0,0.0
0.4470914127423823,0.0,0.0,0.0,0.0
0.4476454293628809,0.0,0.0,0.0,0.0
0.4481994459833795,0.0,0.0,0.0,0.0
0.4487534626038781,0.0,0.0,0.0,0.0
0.44930747922437675,0.0,0.0,0.0,0.0
0.44986149584487534,0.0,0.0,0.0,0.0
0.450415512465374,0.0,0.0,0.0,0.0
0.45096952908587257,0.0,0.0,0.0,0.0
0.4515235457063712,0.0,0.0,0.0,0.0
0.4520775623268698,0.0,0.0,0.0,0.0
0.45263157894736844,0.0,0.0,0.0,0.0
0.45318559556786703,0.0,0.0,0.0,0.0
0.45373961218836567,0.0,0.0,0.0,0.0
0.45429362880886426,0.0,0.0,0.0,0.0
0.4548476454293629,0.0,0.0,0.0,0.0
0.4554016620498615,0.0,0.0,0.0,0.0
0.45595567867036013,0.0,0.0,0.0,0.0
0.4565096952908587,0.0,0.0,0.0,0.0
0.45706371191135736,0.0,0.0,0.0,0.0
0.45761772853185595,0.0,0.0,0.0,0.0
0.4581717451523546,0.0,0.0,0.0,0.0
0.4587257617728532,0.0,0.0,0.0,0.0
0.4592797783933518,0.0,0.0,0.0,0.0
0.4598337950138504,0.0,0.0,0.0,0.0
0.46038781163434905,0.0,0.0,0.0,0.0
0.46094182825484764,0.0,0.0,0.0,0.0
0.4614958448753463,0.0,0.0,0.0,0.0
0.46204986149584487,0.0,0.0,0.0,0.0
0.4626038781163435,0.0,0.0,0.0,0.0
0.4631578947368421,0.0,0.0,0.0,0.0
0.46371191135734074,0.0,0.0,0.0,0.0
0.46426592797783933,0.0,0.0,0.0,0.0
0.464819944598338,0.0,0.0,0.0,0.0
0.46537396121883656,0.0,0.0,0.0,0.0
0.4659279778393352,0.0,0.0,0.0,0.0
0.4664819944598338,0.0,0.0,0.0,0.0
0.46703601108033244,0.0,0.0,0.0,0.0
0.467590027700831,0.0,0.0,0.0,0.0
0.46814404432132967,0.0,0.0,0.0,0.0
0.46869806094182825,0.0,0.0,0.0,0.0
0.4692520775623269,0.0,0.0,0.0,0.0
0.4698060941828255,0.0,0.0,0.0,0.0
0.4703601108033241,0.0,0.0,0.0,0.0
0.4709141274238227,0.0,0.0,0.0,0.0
0.4714681440443213,0.0,0.0,0.0,0.0
0.47202216066481995,0.0,0.0,0.0,0.0
0.47257617728531853,0.0,0.0,0.0,0.0
0.4731301939058172,0.0,0.0,0.0,0.0
0.47368421052631576,0.0,0.0,0.0,0.0
0.4742382271468144,0.0,0.0,0.0,0.0
0.474792243767313,0.0,0.0,0.0,0.0
0.47534626038781164,0.0,0.0,0.0,0.0
0.4759002770083102,0.0,0.0,0.0,0.0
0.47645429362880887,0.0,0.0,0.0,0.0
0.47700831024930745,0.0,0.0,0.0,0.0
0.4775623268698061,0.0,0.0,0.0,0.0
0.4781163434903047,0.0,0.0,0.0,0.0
0.47867036011080333,0.0,0.0,0.0,0.0
0.4792243767313019,0.0,0.0,0.0,0.0
0.47977839335180056,0.0,0.0,0.0,0.0
0.48033240997229915,0.0,0.0,0.0,0.0
0.4808864265927978,0.0,0.0,0.0,0.0
0.4814404432132964,0.0,0.0,0.0,0.0
0.481994459833795,0.0,0.0,0.0,0.0
0.4825484764542936,0.0,0.0,0.0,0.0
0.48310249307479225,0.0,0.0,0.0,0.0
0.48365650969529084,0.0,0.0,0.0,0.0
0.4842105263157895,0.0,0.0,0.0,0.0
0.48476454293628807,0.0,0.0,0.0,0.0
0.4853185595567867,0.0,0.0,0.0,0.0
0.4858725761772853,0.0,0.0,0.0,0.0
0.48642659279778394,0.0,0.0,0.0,0.0
0.48698060941828253,0.0,0.0,0.0,0.0
0.48753462603878117,0.0,0.0,0.0,0.0
0.48808864265927976,0.0,0.0,0.0,0.0
0.4886426592797784,0.0,0.0,0.0,0.0
0.489196675900277,0.0,0.0,0.0,0.0
0.48975069252077563,0.0,0.0,0.0,0.0
0.4903047091412742,0.0,0.0,0.0,0.0
0.49085872576177286,0.0,0.0,0.0,0.0
0.49141274238227145,0.0,0.0,0.0,0.0
0.4919667590027701,0.0,0.0,0.0,0.0
0.4925207756232687,0.0,0.0,0.0,0.0
0.4930747922437673,0.0,0.0,0.0,0.0
0.4936288088642659,0.0,0.0,0.0,0.0
0.49418282548476455,0.0,0.0,0.0,0.0
0.49473684210526314,0.0,0.0,0.0,0.0
0.4952908587257618,0.0,0.0,0.0,0.0
0.49584487534626037,0.0,0.0,0.0,0.0
0.496398891966759,0.0,0.0,0.0,0.0
0.4969529085872576,0.0,0.0,0.0,0.0
0.49750692520775625,0.0,0.0,0.0,0.0
0.49806094182825483,0.0,0.0,0.0,0.0
0.4986149584487535,0.0,0.0,0.0,0.0
0.49916897506925206,0.0,0.0,0.0,0.0
0.4997229916897507,0.0,0.0,0.0,0.0
0.5002770083102493,0.0,0.0,0.0,0.0
0.5008310249307479,0.0,0.0,0.0,0.0
0.5013850415512465,0.0,0.0,0.0,0.0
0.5019390581717451,0.0,0.0,0.0,0.0
0.5024930747922438,0.0,0.0,0.0,0.0
0.5030470914127424,0.0,0.0,0.0,0.0
0.503601108033241,0.0,0.0,0.0,0.0
0.5041551246537396,0.0,0.0,0.0,0.0
0.5047091412742383,0.0,0.0,0.0,0.0
0.5052631578947369,0.0,0.0,0.0,0.0
0.5058171745152354,0.0,0.0,0.0,0.0
0.506371191135734,0.0,0.0,0.0,0.0
0.5069252077562327,0.0,0.0,0.0,0.0
0.5074792243767313,0.0,0.0,0.0,0.0
0.5080332409972299,0.0,0.0,0.0,0.0
0.5085872576177285,0.0,0.0,0.0,0.0
0.5091412742382272,0.0,0.0,0.0,0.0
0.5096952908587258,0.0,0.0,0.0,0.0
0.5102493074792244,0.0,0.0,0.0,0.0
0.510803324099723,0.0,0.0,0.0,0.0
0.5113573407202217,0.0,0.0,0.0,0.0
0.5119113573407202,0.0,0.0,0.0,0.0
0.5124653739612188,0.0,0.0,0.0,0.0
0.5130193905817174,0.0,0.0,0.0,0.0
0.5135734072022161,0.0,0.0,0.0,0.0
0.5141274238227147,0.0,0.0,0.0,0.0
0.5146814404432133,0.0,0.0,0.0,0.0
0.5152354570637119,0.0,0.0,0.0,0.0
0.5157894736842106,0.0,0.0,0.0,0.0
0.5163434903047092,0.0,0.0,0.0,0.0
0.5168975069252078,0.0,0.0,0.0,0.0
0.5174515235457063,0.0,0.0,0.0,0.0
0.518005540166205,0.0,0.0,0.0,0.0
0.5185595567867036,0.0,0.0,0.0,0.0
0.5191135734072022,0.0,0.0,0.0,0.0
0.5196675900277008,0.0,0.0,0.0,0.0
0.5202216066481995,0.0,0.0,0.0,0.0
0.5207756232686981,0.0,0.0,0.0,0.0
0.5213296398891967,0.0,0.0,0.0,0.0
0.5218836565096953,0.0,0.0,0.0,0.0
0.522437673130194,0.0,0.0,0.0,0.0
0.5229916897506925,0.0,0.0,0.0,0.0
0.5235457063711911,0.0,0.0,0.0,0.0
0.5240997229916897,0.0,0.0,0.0,0.0
0.5246537396121884,0.0,0.0,0.0,0.0
0.525207756232687,0.0,0.0,0.0,0.0
0.5257617728531856,0.0,0.0,0.0,0.0
0.5263157894736842,0.0,0.0,0.0,0.0
0.5268698060941829,0.0,0.0,0.0,0.0
0.5274238227146815,0.0,0.0,0.0,0.0
0.52797783933518,0.0,0.0,0.0,0.0
0.5285318559556786,0.0,0.0,0.0,0.0
0.5290858725761773,0.0,0.0,0.0,0.0
0.5296398891966759,0.0,0.0,0.0,0.0
0.5301939058171745,0.0,0.0,0.0,0.0
0.5307479224376731,0.0,0.0,0.0,0.0
0.5313019390581717,0.0,0.0,0.0,0.0
0.5318559556786704,0.0,0.0,0.0,0.0
0.532409972299169,0.0,0.0,0.0,0.0
0.5329639889196676,0.0,0.0,0.0,0.0
0.5335180055401662,0.0,0.0,0.0,0.0
0.5340720221606648,0.0,0.0,0.0,0.0
0.5346260387811634,0.0,0.0,0.0,0.0
0.535180055401662,0.0,0.0,0.0,0.0
0.5357340720221606,0.0,0.0,0.0,0.0
0.5362880886426593,0.0,0.0,0.0,0.0
0.5368421052631579,0.0,0.0,0.0,0.0
0.5373961218836565,0.0,0.0,0.0,0.0
0.5379501385041551,0.0,0.0,0.0,0.0
0.5385041551246538,0.0,0.0,0.0,0.0
0.5390581717451524,0.0,0.0,0.0,0.0
0.539612188365651,0.0,0.0,0.0,0.0
0.5401662049861495,0.0,0.0,0.0,0.0
0.5407202216066482,0.0,0.0,0.0,0.0
0.5412742382271468,0.0,0.0,0.0,0.0
0.5418282548476454,0.0,0.0,0.0,0.0
0.542382271468144,0.0,0.0,0.0,0.0
0.5429362880886427,0.0,0.0,0.0,0.0
0.5434903047091413,0.0,0.0,0.0,0.0
0.5440443213296399,0.0,0.0,0.0,0.0
0.5445983379501385,0.0,0.0,0.0,0.0
0.5451523545706372,0.0,0.0,0.0,0.0
0.5457063711911357,0.0,0.0,0.0,0.0
0.5462603878116343,0.0,0.0,0.0,0.0
0.5468144044321329,0.0,0.0,0.0,0.0
0.5473684210526316,0.0,0.0,0.0,0.0
0.5479224376731302,0.0,0.0,0.0,0.0
0.5484764542936288,0.0,0.0,0.0,0.0
0.5490304709141274,0.0,0.0,0.0,0.0
0.5495844875346261,0.0,0.0,0.0,0.0
0.5501385041551247,0.0,0.0,0.0,0.0
0.5506925207756233,0.0,0.0,0.0,0.0
0.5512465373961218,0.0,0.0,0.0,0.0
0.5518005540166205,0.0,0.0,0.0,0.0
0.5523545706371191,0.0,0.0,0.0,0.0
0.5529085872576177,0.0,0.0,0.0,0.0
0.5534626038781163,0.0,0.0,0.0,0.0
0.554016620498615,0.0,0.0,0.0,0.0
0.5545706371191136,0.0,0.0,0.0,0.0
0.5551246537396122,0.0,0.0,0.0,0.0
0.5556786703601108,0.0,0.0,0.0,0.0
0.5562326869806095,0.0,0.0,0.0,0.0
0.556786703601108,0.0,0.0,0.0,0.0
0.5573407202216066,0.0,0.0,0.0,0.0
0.5578947368421052,0.0,0.0,0.0,0.0
0.5584487534626039,0.0,0.0,0.0,0.0
0.5590027700831025,0.0,0.0,0.0,0.0
0.5595567867036011,0.0,0.0,0.0,0.0
0.5601108033240997,0.0,0.0,0.0,0.0
0.5606648199445984,0.0,0.0,0.0,0.0
0.561218836565097,0.0,0.0,0.0,0.0
0.5617728531855956,0.0,0.0,0.0,0.0
0.5623268698060941,0.0,0.0,0.0,0.0
0.5628808864265928,0.0,0.0,0.0,0.0
0.5634349030470914,0.0,0.0,0.0,0.0
0.56398891966759,0.0,0.0,0.0,0.0
0.5645429362880886,0.0,0.0,0.0,0.0
0.5650969529085873,0.0,0.0,0.0,0.0
0.5656509695290859,0.0,0.0,0.0,0.0
0.5662049861495845,0.0,0.0,0.0,0.0
0.5667590027700831,0.0,0.0,0.0,0.0
0.5673130193905818,0.0,0.0,0.0,0.0
0.5678670360110804,0.0,0.0,0.0,0.0
0.5684210526315789,0.0,0.0,0.0,0.0
0.5689750692520775,0.0,0.0,0.0,0.0
0.5695290858725762,0.0,0.0,0.0,0.0
0.5700831024930748,0.0,0.0,0.0,0.0
0.5706371191135734,0.0,0.0,0.0,0.0
0.571191135734072,0.0,0.0,0.0,0.0
0.5717451523545707,0.0,0.0,0.0,0.0
0.5722991689750693,0.0,0.0,0.0,0.0
0.5728531855955679,0.0,0.0,0.0,0.0
0.5734072022160664,0.0,0.0,0.0,0.0
0.5739612188365651,0.0,0.0,0.0,0.0
0.5745152354570637,0.0,0.0,0.0,0.0
0.5750692520775623,0.0,0.0,0.0,0.0
0.5756232686980609,0.0,0.0,0.0,0.0
0.5761772853185596,0.0,0.0,0.0,0.0
0.5767313019390582,0.0,0.0,0.0,0.0
0.5772853185595568,0.0,0.0,0.0,0.0
0.5778393351800554,0.0,0.0,0.0,0.0
0.5783933518005541,0.0,0.0,0.0,0.0
0.5789473684210527,0.0,0.0,0.0,0.0
0.5795013850415512,0.0,0.0,0.0,0.0
0.5800554016620498,0.0,0.0,0.0,0.0
0.5806094182825485,0.0,0.0,0.0,0.0
0.5811634349030471,0.0,0.0,0.0,0.0
0.5817174515235457,0.0,0.0,0.0,0.0
0.5822714681440443,0.0,0.0,0.0,0.0
0.582825484764543,0.0,0.0,0.0,0.0
0.5833795013850416,0.0,0.0,0.0,0.0
0.5839335180055402,0.0,0.0,0.0,0.0
0.5844875346260388,0.0,0.0,0.0,0.0
0.5850415512465375,0.0,0.0,0.0,0.0
0.585595567867036,0.0,0.0,0.0,0.0
0.5861495844875346,0.0,0.0,0.0,0.0
0.5867036011080332,0.0,0.0,0.0,0.0
0.5872576177285319,0.0,0.0,0.0,0.0
0.5878116343490305,0.0,0.0,0.0,0.0
0.5883656509695291,0.0,0.0,0.0,0.0
0.5889196675900277,0.0,0.0,0.0,0.0
0.5894736842105263,0.0,0.0,0.0,0.0
0.590027700831025,0.0,0.0,0.0,0.0
0.5905817174515235,0.0,0.0,0.0,0.0
0.5911357340720221,0.0,0.0,0.0,0.0
0.5916897506925207,0.0,0.0,0.0,0.0
0.5922437673130194,0.0,0.0,0.0,0.0
0.592797783933518,0.0,0.0,0.0,0.0
0.5933518005540166,0.0,0.0,0.0,0.0
0.5939058171745152,0.0,0.0,0.0,0.0
0.5944598337950139,0.0,0.0,0.0,0.0
0.5950138504155125,0.0,0.0,0.0,0.0
0.5955678670360111,0.0,0.0,0.0,0.0
0.5961218836565096,0.0,0.0,0.0,0.0
0.5966759002770083,0.0,0.0,0.0,0.0
0.5972299168975069,0.0,0.0,0.0,0.0
0.5977839335180055,0.0,0.0,0.0,0.0
0.5983379501385041,0.0,0.0,0.0,0.0
0.5988919667590028,0.0,0.0,0.0,0.0
0.5994459833795014,0.0,0.0,0.0,0.0
0.6,0.0,0.0,0.0,0.0
0.6005540166204986,0.0,0.0,0.0,0.0
0.6011080332409973,0.0,0.0,0.0,0.0
0.6016620498614959,0.0,0.0,0.0,0.0
0.6022160664819944,0.0,0.0,0.0,0.0
0.602770083102493,0.0,0.0,0.0,0.0
0.6033240997229917,0.0,0.0,0.0,0.0
0.6038781163434903,0.0,0.0,0.0,0.0
0.6044321329639889,0.0,0.0,0.0,0.0
0.6049861495844875,0.0,0.0,0.0,0.0
0.6055401662049862,0.0,0.0,0.0,0.0
0.6060941828254848,0.0,0.0,0.0,0.0
0.6066481994459834,0.0,0.0,0.0,0.0
0.607202216066482,0.0,0.0,0.0,0.0
0.6077562326869806,0.0,0.0,0.0,0.0
0.6083102493074792,0.0,0.0,0.0,0.0
0.6088642659279778,0.0,0.0,0.0,0.0
0.6094182825484764,0.0,0.0,0.0,0.0
0.6099722991689751,0.0,0.0,0.0,0.0
0.6105263157894737,0.0,0.0,0.0,0.0
0.6110803324099723,0.0,0.0,0.0,0.0
0.6116343490304709,0.0,0.0,0.0,0.0
0.6121883656509696,0.0,0.0,0.0,0.0
0.6127423822714682,0.0,0.0,0.0,0.0
0.6132963988919667,0.0,0.0,0.0,0.0
0.6138504155124653,0.0,0.0,0.0,0.0
0.614404432132964,0.0,0.0,0.0,0.0
0.6149584487534626,0.0,0.0,0.0,0.0
0.6155124653739612,0.0,0.0,0.0,0.0
0.6160664819944598,0.0,0.0,0.0,0.0
0.6166204986149585,0.0,0.0,0.0,0.0
0.6171745152354571,0.0,0.0,0.0,0.0
0.6177285318559557,0.0,0.0,0.0,0.0
0.6182825484764543,0.0,0.0,0.0,0.0
0.618836565096953,0.0,0.0,0.0,0.0
0.6193905817174515,0.0,0.0,0.0,0.0
0.6199445983379501,0.0,0.0,0.0,0.0
0.6204986149584487,0.0,0.0,0.0,0.0
0.6210526315789474,0.0,0.0,0.0,0.0
0.621606648199446,0.0,0.0,0.0,0.0
0.6221606648199446,0.0,0.0,0.0,0.0
0.6227146814404432,0.0,0.0,0.0,0.0
0.6232686980609419,0.0,0.0,0.0,0.0
0.6238227146814405,0.0,0.0,0.0,0.0
0.624376731301939,0.0,0.0,0.0,0.0
0.6249307479224376,0.0,0.0,0.0,0.0
0.6254847645429363,0.0,0.0,0.0,0.0
0.6260387811634349,0.0,0.0,0.0,0.0
0.6265927977839335,0.0,0.0,0.0,0.0
0.6271468144044321,0.0,0.0,0.0,0.0
0.6277008310249308,0.0,0.0,0.0,0.0
0.6282548476454294,0.0,0.0,0.0,0.0
0.628808864265928,0.0,0.0,0.0,0.0
0.6293628808864266,0.0,0.0,0.0,0.0
0.6299168975069253,0.0,0.0,0.0,0.0
0.6304709141274238,0.0,0.0,0.0,0.0
0.6310249307479224,0.0,0.0,0.0,0.0
0.631578947368421,0.0,0.0,0.0,0.0
0.6321329639889197,0.0,0.0,0.0,0.0
0.6326869806094183,0.0,0.0,0.0,0.0
0.6332409972299169,0.0,0.0,0.0,0.0
0.6337950138504155,0.0,0.0,0.0,0.0
0.6343490304709142,0.0,0.0,0.0,0.0
0.6349030470914128,0.0,0.0,0.0,0.0
0.6354570637119114,0.0,0.0,0.0,0.0
0.6360110803324099,0.0,0.0,0.0,0.0
0.6365650969529086,0.0,0.0,0.0,0.0
0.6371191135734072,0.0,0.0,0.0,0.0
0.6376731301939058,0.0,0.0,0.0,0.0
0.6382271468144044,0.0,0.0,0.0,0.0
0.6387811634349031,0.0,0.0,0.0,0.0
0.6393351800554017,0.0,0.0,0.0,0.0
0.6398891966759003,0.0,0.0,0.0,0.0
0.6404432132963989,0.0,0.0,0.0,0.0
0.6409972299168976,0.0,0.0,0.0,0.0
0.6415512465373961,0.0,0.0,0.0,0.0
0.6421052631578947,0.0,0.0,0.0,0.0
0.6426592797783933,0.0,0.0,0.0,0.0
0.643213296398892,0.0,0.0,0.0,0.0
0.6437673130193906,0.0,0.0,0.0,0.0
0.6443213296398892,0.0,0.0,0.0,0.0
0.6448753462603878,0.0,0.0,0.0,0.0
0.6454293628808865,0.0,0.0,0.0,0.0
0.6459833795013851,0.0,0.0,0.0,0.0
0.6465373961218837,0.0,0.0,0.0,0.0
0.6470914127423822,0.0,0.0,0.0,0.0
0.6476454293628808,0.0,0.0,0.0,0.0
0.6481994459833795,0.0,0.0,0.0,0.0
0.6487534626038781,0.0,0.0,0.0,0.0
0.6493074792243767,0.0,0.0,0.0,0.0
0.6498614958448753,0.0,0.0,0.0,0.0
0.650415512465374,0.0,0.0,0.0,0.0
0.6509695290858726,0.0,0.0,0.0,0.0
0.6515235457063712,0.0,0.0,0.0,0.0
0.6520775623268698,0.0,0.0,0.0,0.0
0.6526315789473685,0.0,0.0,0.0,0.0
0.653185595567867,0.0,0.0,0.0,0.0
0.6537396121883656,0.0,0.0,0.0,0.0
0.6542936288088642,0.0,0.0,0.0,0.0
0.6548476454293629,0.0,0.0,0.0,0.0
0.6554016620498615,0.0,0.0,0.0,0.0
0.6559556786703601,0.0,0.0,0.0,0.0
0.6565096952908587,0.0,0.0,0.0,0.0
0.6570637119113574,0.0,0.0,0.0,0.0
0.657617728531856,0.0,0.0,0.0,0.0
0.6581717451523545,0.0,0.0,0.0,0.0
0.6587257617728531,0.0,0.0,0.0,0.0
0.6592797783933518,0.0,0.0,0.0,0.0
0.6598337950138504,0.0,0.0,0.0,0.0
0.660387811634349,0.0,0.0,0.0,0.0
0.6609418282548476,0.0,0.0,0.0,0.0
0.6614958448753463,0.0,0.0,0.0,0.0
0.6620498614958449,0.0,0.0,0.0,0.0
0.6626038781163435,0.0,0.0,0.0,0.0
0.6631578947368421,0.0,0.0,0.0,0.0
0.6637119113573408,0.0,0.0,0.0,0.0
0.6642659279778393,0.0,0.0,0.0,0.0
0.6648199445983379,0.0,0.0,0.0,0.0
0.6653739612188365,0.0,0.0,0.0,0.0
0.6659279778393352,0.0,0.0,0.0,0.0
0.6664819944598338,0.0,0.0,0.0,0.0
0.6670360110803324,0.0,0.0,0.0,0.0
0.667590027700831,0.0,0.0,0.0,0.0
0.6681440443213297,0.0,0.0,0.0,0.0
0.6686980609418283,0.0,0.0,0.0,0.0
0.6692520775623269,0.0,0.0,0.0,0.0
0.6698060941828254,0.0,0.0,0.0,0.0
0.6703601108033241,0.0,0.0,0.0,0.0
0.6709141274238227,0.0,0.0,0.0,0.0
0.6714681440443213,0.0,0.0,0.0,0.0
0.6720221606648199,0.0,0.0,0.0,0.0
0.6725761772853186,0.0,0.0,0.0,0.0
0.6731301939058172,0.0,0.0,0.0,0.0
0.6736842105263158,0.0,0.0,0.0,0.0
0.6742382271468144,0.0,0.0,0.0,0.0
0.6747922437673131,0.0,0.0,0.0,0.0
0.6753462603878116,0.0,0.0,0.0,0.0
0.6759002770083102,0.0,0.0,0.0,0.0
0.6764542936288088,0.0,0.0,0.0,0.0
0.6770083102493075,0.0,0.0,0.0,0.0
0.6775623268698061,0.0,0.0,0.0,0.0
0.6781163434903047,0.0,0.0,0.0,0.0
0.6786703601108033,0.0,0.0,0.0,0.0
0.679224376731302,0.0,0.0,0.0,0.0
0.6797783933518006,0.0,0.0,0.0,0.0
0.6803324099722992,0.0,0.0,0.0,0.0
0.6808864265927977,0.0,0.0,0.0,0.0
0.6814404432132964,0.0,0.0,0.0,0.0
0.681994459833795,0.0,0.0,0.0,0.0
0.6825484764542936,0.0,0.0,0.0,0.0
0.6831024930747922,0.0,0.0,0.0,0.0
0.6836565096952909,0.0,0.0,0.0,0.0
0.6842105263157895,0.0,0.0,0.0,0.0
0.6847645429362881,0.0,0.0,0.0,0.0
0.6853185595567867,0.0,0.0,0.0,0.0
0.6858725761772854,0.0,0.0,0.0,0.0
0.686426592797784,0.0,0.0,0.0,0.0
0.6869806094182825,0.0,0.0,0.0,0.0
0.6875346260387811,0.0,0.0,0.0,0.0
0.6880886426592798,0.0,0.0,0.0,0.0
0.6886426592797784,0.0,0.0,0.0,0.0
0.689196675900277,0.0,0.0,0.0,0.0
0.6897506925207756,0.0,0.0,0.0,0.0
0.6903047091412743,0.0,0.0,0.0,0.0
0.6908587257617729,0.0,0.0,0.0,0.0
0.6914127423822715,0.0,0.0,0.0,0.0
0.69196675900277,0.0,0.0,0.0,0.0
0.6925207756232687,0.0,0.0,0.0,0.0
0.6930747922437673,0.0,0.0,0.0,0.0
0.6936288088642659,0.0,0.0,0.0,0.0
0.6941828254847645,0.0,0.0,0.0,0.0
0.6947368421052632,0.0,0.0,0.0,0.0
0.6952908587257618,0.0,0.0,0.0,0.0
0.6958448753462604,0.0,0.0,0.0,0.0
0.696398891966759,0.0,0.0,0.0,0.0
0.6969529085872577,0.0,0.0,0.0,0.0
0.6975069252077563,0.0,0.0,0.0,0.0
0.6980609418282548,0.0,0.0,0.0,0.0
0.6986149584487534,0.0,0.0,0.0,0.0
0.6991689750692521,0.0,0.0,0.0,0.0
0.6997229916897507,0.0,0.0,0.0,0.0
0.7002770083102493,0.0,0.0,0.0,0.0
0.7008310249307479,0.0,0.0,0.0,0.0
0.7013850415512466,0.0,0.0,0.0,0.0
0.7019390581717452,0.0,0.0,0.0,0.0
0.7024930747922438,0.0,0.0,0.0,0.0
0.7030470914127424,0.0,0.0,0.0,0.0
0.703601108033241,0.0,0.0,0.0,0.0
0.7041551246537396,0.0,0.0,0.0,0.0
0.7047091412742382,0.0,0.0,0.0,0.0
0.7052631578947368,0.0,0.0,0.0,0.0
0.7058171745152355,0.0,0.0,0.0,0.0
0.7063711911357341,0.0,0.0,0.0,0.0
0.7069252077562327,0.0,0.0,0.0,0.0
0.7074792243767313,0.0,0.0,0.0,0.0
0.7080332409972299,0.0,0.0,0.0,0.0
0.7085872576177286,0.0,0.0,0.0,0.0
0.7091412742382271,0.0,0.0,0.0,0.0
0.7096952908587257,0.0,0.0,0.0,0.0
0.7102493074792243,0.0,0.0,0.0,0.0
0.710803324099723,0.0,0.0,0.0,0.0
0.7113573407202216,0.0,0.0,0.0,0.0
0.7119113573407202,0.0,0.0,0.0,0.0
0.7124653739612188,0.0,0.0,0.0,0.0
0.7130193905817175,0.0,0.0,0.0,0.0
0.7135734072022161,0.0,0.0,0.0,0.0
0.7141274238227147,0.0,0.0,0.0,0.0
0.7146814404432132,0.0,0.0,0.0,0.0
0.7152354570637119,0.0,0.0,0.0,0.0
0.7157894736842105,0.0,0.0,0.0,0.0
0.7163434903047091,0.0,0.0,0.0,0.0
0.7168975069252077,0.0,0.0,0.0,0.0
0.7174515235457064,0.0,0.0,0.0,0.0
0.718005540166205,0.0,0.0,0.0,0.0
0.7185595567867036,0.0,0.0,0.0,0.0
0.7191135734072022,0.0,0.0,0.0,0.0
0.7196675900277009,0.0,0.0,0.0,0.0
0.7202216066481995,0.0,0.0,0.0,0.0
0.720775623268698,0.0,0.0,0.0,0.0
0.7213296398891966,0.0,0.0,0.0,0.0
0.7218836565096953,0.0,0.0,0.0,0.0
0.7224376731301939,0.0,0.0,0.0,0.0
0.7229916897506925,0.0,0.0,0.0,0.0
0.7235457063711911,0.0,0.0,0.0,0.0
0.7240997229916898,0.0,0.0,0.0,0.0
0.7246537396121884,0.0,0.0,0.0,0.0
0.725207756232687,0.0,0.0,0.0,0.0
0.7257617728531855,0.0,0.0,0.0,0.0
0.7263157894736842,0.0,0.0,0.0,0.0
0.7268698060941828,0.0,0.0,0.0,0.0
0.7274238227146814,0.0,0.0,0.0,0.0
0.72797783933518,0.0,0.0,0.0,0.0
0.7285318559556787,0.0,0.0,0.0,0.0
0.7290858725761773,0.0,0.0,0.0,0.0
0.7296398891966759,0.0,0.0,0.0,0.0
0.7301939058171745,0.0,0.0,0.0,0.0
0.7307479224376732,0.0,0.0,0.0,0.0
0.7313019390581718,0.0,0.0,0.0,0.0
0.7318559556786703,0.0,0.0,0.0,0.0
0.7324099722991689,0.0,0.0,0.0,0.0
0.7329639889196676,0.0,0.0,0.0,0.0
0.7335180055401662,0.0,0.0,0.0,0.0
0.7340720221606648,0.0,0.0,0.0,0.0
0.7346260387811634,0.0,0.0,0.0,0.0
0.7351800554016621,0.0,0.0,0.0,0.0
0.7357340720221607,0.0,0.0,0.0,0.0
0.7362880886426593,0.0,0.0,0.0,0.0
0.7368421052631579,0.0,0.0,0.0,0.0
0.7373961218836566,0.0,0.0,0.0,0.0
0.7379501385041551,0.0,0.0,0.0,0.0
0.7385041551246537,0.0,0.0,0.0,0.0
0.7390581717451523,0.0,0.0,0.0,0.0
0.739612188365651,0.0,0.0,0.0,0.0
0.7401662049861496,0.0,0.0,0.0,0.0
0.7407202216066482,0.0,0.0,0.0,0.0
0.7412742382271468,0.0,0.0,0.0,0.0
0.7418282548476455,0.0,0.0,0.0,0.0
0.7423822714681441,0.0,0.0,0.0,0.0
0.7429362880886426,0.0,0.0,0.0,0.0
0.7434903047091412,0.0,0.0,0.0,0.0
0.7440443213296399,0.0,0.0,0.0,0.0
0.7445983379501385,0.0,0.0,0.0,0.0
0.7451523545706371,0.0,0.0,0.0,0.0
0.7457063711911357,0.0,0.0,0.0,0.0
0.7462603878116344,0.0,0.0,0.0,0.0
0.746814404432133,0.0,0.0,0.0,0.0
0.7473684210526316,0.0,0.0,0.0,0.0
0.7479224376731302,0.0,0.0,0.0,0.0
0.7484764542936289,0.0,0.0,0.0,0.0
0.7490304709141274,0.0,0.0,0.0,0.0
0.749584487534626,0.0,0.0,0.0,0.0
0.7501385041551246,0.0,0.0,0.0,0.0
0.7506925207756233,0.0,0.0,0.0,0.0
0.7512465373961219,0.0,0.0,0.0,0.0
0.7518005540166205,0.0,0.0,0.0,0.0
0.7523545706371191,0.0,0.0,0.0,0.0
0.7529085872576178,0.0,0.0,0.0,0.0
0.7534626038781164,0.0,0.0,0.0,0.0
0.754016620498615,0.0,0.0,0.0,0.0
0.7545706371191135,0.0,0.0,0.0,0.0
0.7551246537396122,0.0,0.0,0.0,0.0
0.7556786703601108,0.0,0.0,0.0,0.0
0.7562326869806094,0.0,0.0,0.0,0.0
0.756786703601108,0.0,0.0,0.0,0.0
0.7573407202216067,0.0,0.0,0.0,0.0
0.7578947368421053,0.0,0.0,0.0,0.0
0.7584487534626039,0.0,0.0,0.0,0.0
0.7590027700831025,0.0,0.0,0.0,0.0
0.7595567867036012,0.0,0.0,0.0,0.0
0.7601108033240997,0.0,0.0,0.0,0.0
0.7606648199445983,0.0,0.0,0.0,0.0
0.7612188365650969,0.0,0.0,0.0,0.0
0.7617728531855956,0.0,0.0,0.0,0.0
0.7623268698060942,0.0,0.0,0.0,0.0
0.7628808864265928,0.0,0.0,0.0,0.0
0.7634349030470914,0.0,0.0,0.0,0.0
0.7639889196675901,0.0,0.0,0.0,0.0
0.7645429362880887,0.0,0.0,0.0,0.0
0.7650969529085873,0.0,0.0,0.0,0.0
0.7656509695290858,0.0,0.0,0.0,0.0
0.7662049861495844,0.0,0.0,0.0,0.0
0.7667590027700831,0.0,0.0,0.0,0.0
0.7673130193905817,0.0,0.0,0.0,0.0
0.7678670360110803,0.0,0.0,0.0,0.0
0.7684210526315789,0.0,0.0,0.0,0.0
0.7689750692520776,0.0,0.0,0.0,0.0
0.7695290858725762,0.0,0.0,0.0,0.0
0.7700831024930748,0.0,0.0,0.0,0.0
0.7706371191135734,0.0,0.0,0.0,0.0
0.771191135734072,0.0,0.0,0.0,0.0
0.7717451523545706,0.0,0.0,0.0,0.0
0.7722991689750692,0.0,0.0,0.0,0.0
0.7728531855955678,0.0,0.0,0.0,0.0
0.7734072022160665,0.0,0.0,0.0,0.0
0.7739612188365651,0.0,0.0,0.0,0.0
0.7745152354570637,0.0,0.0,0.0,0.0
0.7750692520775623,0.0,0.0,0.0,0.0
0.775623268698061,0.0,0.0,0.0,0.0
0.7761772853185596,0.0,0.0,0.0,0.0
0.7767313019390581,0.0,0.0,0.0,0.0
0.7772853185595567,0.0,0.0,0.0,0.0
0.7778393351800554,0.0,0.0,0.0,0.0
0.778393351800554,0.0,0.0,0.0,0.0
0.7789473684210526,0.0,0.0,0.0,0.0
0.7795013850415512,0.0,0.0,0.0,0.0
0.7800554016620499,0.0,0.0,0.0,0.0
0.7806094182825485,0.0,0.0,0.0,0.0
0.7811634349030471,0.0,0.0,0.0,0.0
0.7817174515235457,0.0,0.0,0.0,0.0
0.7822714681440444,0.0,0.0,0.0,0.0
0.782825484764543,0.0,0.0,0.0,0.0
0.7833795013850415,0.0,0.0,0.0,0.0
0.7839335180055401,0.0,0.0,0.0,0.0
0.7844875346260388,0.0,0.0,0.0,0.0
0.7850415512465374,0.0,0.0,0.0,0.0
0.785595567867036,0.0,0.0,0.0,0.0
0.7861495844875346,0.0,0.0,0.0,0.0
0.7867036011080333,0.0,0.0,0.0,0.0
0.7872576177285319,0.0,0.0,0.0,0.0
0.7878116343490305,0.0,0.0,0.0,0.0
0.788365650969529,0.0,0.0,0.0,0.0
0.7889196675900277,0.0,0.0,0.0,0.0
0.7894736842105263,0.0,0.0,0.0,0.0
0.7900277008310249,0.0,0.0,0.0,0.0
0.7905817174515235,0.0,0.0,0.0,0.0
0.7911357340720222,0.0,0.0,0.0,0.0
0.7916897506925208,0.0,0.0,0.0,0.0
0.7922437673130194,0.0,0.0,0.0,0.0
0.792797783933518,0.0,0.0,0.0,0.0
0.7933518005540167,0.0,0.0,0.0,0.0
0.7939058171745152,0.0,0.0,0.0,0.0
0.7944598337950138,0.0,0.0,0.0,0.0
0.7950138504155124,0.0,0.0,0.0,0.0
0.7955678670360111,0.0,0.0,0.0,0.0
0.7961218836565097,0.0,0.0,0.0,0.0
0.7966759002770083,0.0,0.0,0.0,0.0
0.7972299168975069,0.0,0.0,0.0,0.0
0.7977839335180056,0.0,0.0,0.0,0.0
0.7983379501385042,0.0,0.0,0.0,0.0
0.7988919667590028,0.0,0.0,0.0,0.0
0.7994459833795013,0.0,0.0,0.0,0.0
0.8,0.0,0.0,0.0,0.0
0.8005540166204986,0.0,0.0,0.0,0.0
0.8011080332409972,0.0,0.0,0.0,0.0
0.8016620498614958,0.0,0.0,0.0,0.0
0.8022160664819945,0.0,0.0,0.0,0.0
0.8027700831024931,0.0,0.0,0.0,0.0
0.8033240997229917,0.0,0.0,0.0,0.0
0.8038781163434903,0.0,0.0,0.0,0.0
0.804432132963989,0.0,0.0,0.0,0.0
0.8049861495844876,0.0,0.0,0.0,0.0
0.8055401662049861,0.0,0.0,0.0,0.0
0.8060941828254847,0.0,0.0,0.0,0.0
0.8066481994459834,0.0,0.0,0.0,0.0
0.807202216066482,0.0,0.0,0.0,0.0
0.8077562326869806,0.0,0.0,0.0,0.0
0.8083102493074792,0.0,0.0,0.0,0.0
0.8088642659279779,0.0,0.0,0.0,0.0
0.8094182825484765,0.0,0.0,0.0,0.0
0.8099722991689751,0.0,0.0,0.0,0.0
0.8105263157894737,0.0,0.0,0.0,0.0
0.8110803324099723,0.0,0.0,0.0,0.0
0.8116343490304709,0.0,0.0,0.0,0.0
0.8121883656509695,0.0,0.0,0.0,0.0
0.8127423822714681,0.0,0.0,0.0,0.0
0.8132963988919668,0.0,0.0,0.0,0.0
0.8138504155124654,0.0,0.0,0.0,0.0
0.814404432132964,0.0,0.0,0.0,0.0
0.8149584487534626,0.0,0.0,0.0,0.0
0.8155124653739613,0.0,0.0,0.0,0.0
0.8160664819944599,0.0,0.0,0.0,0.0
0.8166204986149584,0.0,0.0,0.0,0.0
0.817174515235457,0.0,0.0,0.0,0.0
0.8177285318559557,0.0,0.0,0.0,0.0
0.8182825484764543,0.0,0.0,0.0,0.0
0.8188365650969529,0.0,0.0,0.0,0.0
0.8193905817174515,0.0,0.0,0.0,0.0
0.8199445983379502,0.0,0.0,0.0,0.0
0.8204986149584488,0.0,0.0,0.0,0.0
0.8210526315789474,0.0,0.0,0.0,0.0
0.821606648199446,0.0,0.0,0.0,0.0
0.8221606648199447,0.0,0.0,0.0,0.0
0.8227146814404432,0.0,0.0,0.0,0.0
0.8232686980609418,0.0,0.0,0.0,0.0
0.8238227146814404,0.0,0.0,0.0,0.0
0.824376731301939,0.0,0.0,0.0,0.0
0.8249307479224377,0.0,0.0,0.0,0.0
0.8254847645429363,0.0,0.0,0.0,0.0
0.8260387811634349,0.0,0.0,0.0,0.0
0.8265927977839335,0.0,0.0,0.0,0.0
0.8271468144044322,0.0,0.0,0.0,0.0
0.8277008310249307,0.0,0.0,0.0,0.0
0.8282548476454293,0.0,0.0,0.0,0.0
0.8288088642659279,0.0,0.0,0.0,0.0
0.8293628808864266,0.0,0.0,0.0,0.0
0.8299168975069252,0.0,0.0,0.0,0.0
0.8304709141274238,0.0,0.0,0.0,0.0
0.8310249307479224,0.0,0.0,0.0,0.0
0.8315789473684211,0.0,0.0,0.0,0.0
0.8321329639889197,0.0,0.0,0.0,0.0
0.8326869806094183,0.0,0.0,0.0,0.0
0.8332409972299168,0.0,0.0,0.0,0.0
0.8337950138504155,0.0,0.0,0.0,0.0
0.8343490304709141,0.0,0.0,0.0,0.0
0.8349030470914127,0.0,0.0,0.0,0.0
0.8354570637119113,0.0,0.0,0.0,0.0
0.83601108033241,0.0,0.0,0.0,0.0
0.8365650969529086,0.0,0.0,0.0,0.0
0.8371191135734072,0.0,0.0,0.0,0.0
0.8376731301939058,0.0,0.0,0.0,0.0
0.8382271468144045,0.0,0.0,0.0,0.0
0.838781163434903,0.0,0.0,0.0,0.0
0.8393351800554016,0.0,0.0,0.0,0.0
0.8398891966759002,0.0,0.0,0.0,0.0
0.8404432132963989,0.0,0.0,0.0,0.0
0.8409972299168975,0.0,0.0,0.0,0.0
0.8415512465373961,0.0,0.0,0.0,0.0
0.8421052631578947,0.0,0.0,0.0,0.0
0.8426592797783934,0.0,0.0,0.0,0.0
0.843213296398892,0.0,0.0,0.0,0.0
0.8437673130193906,0.0,0.0,0.0,0.0
0.8443213296398892,0.0,0.0,0.0,0.0
0.8448753462603878,0.0,0.0,0.0,0.0
0.8454293628808864,0.0,0.0,0.0,0.0
0.845983379501385,0.0,0.0,0.0,0.0
0.8465373961218836,0.0,0.0,0.0,0.0
0.8470914127423823,0.0,0.0,0.0,0.0
0.8476454293628809,0.0,0.0,0.0,0.0
0.8481994459833795,0.0,0.0,0.0,0.0
0.8487534626038781,0.0,0.0,0.0,0.0
0.8493074792243768,0.0,0.0,0.0,0.0
0.8498614958448754,0.0,0.0,0.0,0.0
0.850415512465374,0.0,0.0,0.0,0.0
0.8509695290858725,0.0,0.0,0.0,0.0
0.8515235457063712,0.0,0.0,0.0,0.0
0.8520775623268698,0.0,0.0,0.0,0.0
0.8526315789473684,0.0,0.0,0.0,0.0
0.853185595567867,0.0,0.0,0.0,0.0
0.8537396121883657,0.0,0.0,0.0,0.0
0.8542936288088643,0.0,0.0,0.0,0.0
0.8548476454293629,0.0,0.0,0.0,0.0
0.8554016620498615,0.0,0.0,0.0,0.0
0.8559556786703602,0.0,0.0,0.0,0.0
0.8565096952908587,0.0,0.0,0.0,0.0
0.8570637119113573,0.0,0.0,0.0,0.0
0.8576177285318559,0.0,0.0,0.0,0.0
0.8581717451523546,0.0,0.0,0.0,0.0
0.8587257617728532,0.0,0.0,0.0,0.0
0.8592797783933518,0.0,0.0,0.0,0.0
0.8598337950138504,0.0,0.0,0.0,0.0
0.8603878116343491,0.0,0.0,0.0,0.0
0.8609418282548477,0.0,0.0,0.0,0.0
0.8614958448753463,0.0,0.0,0.0,0.0
0.8620498614958448,0.0,0.0,0.0,0.0
0.8626038781163435,0.0,0.0,0.0,0.0
0.8631578947368421,0.0,0.0,0.0,0.0
0.8637119113573407,0.0,0.0,0.0,0.0
0.8642659279778393,0.0,0.0,0.0,0.0
0.864819944598338,0.0,0.0,0.0,0.0
0.8653739612188366,0.0,0.0,0.0,0.0
0.8659279778393352,0.0,0.0,0.0,0.0
0.8664819944598338,0.0,0.0,0.0,0.0
0.8670360110803325,0.0,0.0,0.0,0.0
0.867590027700831,0.0,0.0,0.0,0.0
0.8681440443213296,0.0,0.0,0.0,0.0
0.8686980609418282,0.0,0.0,0.0,0.0
0.8692520775623269,0.0,0.0,0.0,0.0
0.8698060941828255,0.0,0.0,0.0,0.0
0.8703601108033241,0.0,0.0,0.0,0.0
0.8709141274238227,0.0,0.0,0.0,0.0
0.8714681440443214,0.0,0.0,0.0,0.0
0.87202216066482,0.0,0.0,0.0,0.0
0.8725761772853186,0.0,0.0,0.0,0.0
0.8731301939058171,0.0,0.0,0.0,0.0
0.8736842105263158,0.0,0.0,0.0,0.0
0.8742382271468144,0.0,0.0,0.0,0.0
0.874792243767313,0.0,0.0,0.0,0.0
0.8753462603878116,0.0,0.0,0.0,0.0
0.8759002770083103,0.0,0.0,0.0,0.0
0.8764542936288089,0.0,0.0,0.0,0.0
0.8770083102493075,0.0,0.0,0.0,0.0
0.8775623268698061,0.0,0.0,0.0,0.0
0.8781163434903048,0.0,0.0,0.0,0.0
0.8786703601108034,0.0,0.0,0.0,0.0
0.8792243767313019,0.0,0.0,0.0,0.0
0.8797783933518005,0.0,0.0,0.0,0.0
0.8803324099722992,0.0,0.0,0.0,0.0
0.8808864265927978,0.0,0.0,0.0,0.0
0.8814404432132964,0.0,0.0,0.0,0.0
0.881994459833795,0.0,0.0,0.0,0.0
0.8825484764542936,0.0,0.0,0.0,0.0
0.8831024930747923,0.0,0.0,0.0,0.0
0.8836565096952909,0.0,0.0,0.0,0.0
0.8842105263157894,0.0,0.0,0.0,0.0
0.884764542936288,0.0,0.0,0.0,0.0
0.8853185595567867,0.0,0.0,0.0,0.0
0.8858725761772853,0.0,0.0,0.0,0.0
0.8864265927977839,0.0,0.0,0.0,0.0
0.8869806094182825,0.0,0.0,0.0,0.0
0.8875346260387812,0.0,0.0,0.0,0.0
0.8880886426592798,0.0,0.0,0.0,0.0
0.8886426592797784,0.0,0.0,0.0,0.0
0.889196675900277,0.0,0.0,0.0,0.0
0.8897506925207757,0.0,0.0,0.0,0.0
0.8903047091412742,0.0,0.0,0.0,0.0
0.8908587257617728,0.0,0.0,0.0,0.0
0.8914127423822714,0.0,0.0,0.0,0.0
0.8919667590027701,0.0,0.0,0.0,0.0
0.8925207756232687,0.0,0.0,0.0,0.0
0.8930747922437673,0.0,0.0,0.0,0.0
0.8936288088642659,0.0,0.0,0.0,0.0
0.8941828254847646,0.0,0.0,0.0,0.0
0.8947368421052632,0.0,0.0,0.0,0.0
0.8952908587257618,0.0,0.0,0.0,0.0
0.8958448753462603,0.0,0.0,0.0,0.0
0.896398891966759,0.0,0.0,0.0,0.0
0.8969529085872576,0.0,0.0,0.0,0.0
0.8975069252077562,0.0,0.0,0.0,0.0
0.8980609418282548,0.0,0.0,0.0,0.0
0.8986149584487535,0.0,0.0,0.0,0.0
0.8991689750692521,0.0,0.0,0.0,0.0
0.8997229916897507,0.0,0.0,0.0,0.0
0.9002770083102493,0.0,0.0,0.0,0.0
0.900831024930748,0.0,0.0,0.0,0.0
0.9013850415512465,0.0,0.0,0.0,0.0
0.9019390581717451,0.0,0.0,0.0,0.0
0.9024930747922437,0.0,0.0,0.0,0.0
0.9030470914127424,0.0,0.0,0.0,0.0
0.903601108033241,0.0,0.0,0.0,0.0
0.9041551246537396,0.0,0.0,0.0,0.0
0.9047091412742382,0.0,0.0,0.0,0.0
0.9052631578947369,0.0,0.0,0.0,0.0
0.9058171745152355,0.0,0.0,0.0,0.0
0.9063711911357341,0.0,0.0,0.0,0.0
0.9069252077562326,0.0,0.0,0.0,0.0
0.9074792243767313,0.0,0.0,0.0,0.0
0.9080332409972299,0.0,0.0,0.0,0.0
0.9085872576177285,0.0,0.0,0.0,0.0
0.9091412742382271,0.0,0.0,0.0,0.0
0.9096952908587258,0.0,0.0,0.0,0.0
0.9102493074792244,0.0,0.0,0.0,0.0
0.910803324099723,0.0,0.0,0.0,0.0
0.9113573407202216,0.0,0.0,0.0,0.0
0.9119113573407203,0.0,0.0,0.0,0.0
0.9124653739612189,0.0,0.0,0.0,0.0
0.9130193905817174,0.0,0.0,0.0,0.0
0.913573407202216,0.0,0.0,0.0,0.0
0.9141274238227147,0.0,0.0,0.0,0.0
0.9146814404432133,0.0,0.0,0.0,0.0
0.9152354570637119,0.0,0.0,0.0,0.0
0.9157894736842105,0.0,0.0,0.0,0.0
0.9163434903047092,0.0,0.0,0.0,0.0
0.9168975069252078,0.0,0.0,0.0,0.0
0.9174515235457064,0.0,0.0,0.0,0.0
0.918005540166205,0.0,0.0,0.0,0.0
0.9185595567867036,0.0,0.0,0.0,0.0
0.9191135734072022,0.0,0.0,0.0,0.0
0.9196675900277008,0.0,0.0,0.0,0.0
0.9202216066481994,0.0,0.0,0.0,0.0
0.9207756232686981,0.0,0.0,0.0,0.0
0.9213296398891967,0.0,0.0,0.0,0.0
0.9218836565096953,0.0,0.0,0.0,0.0
0.9224376731301939,0.0,0.0,0.0,0.0
0.9229916897506926,0.0,0.0,0.0,0.0
0.9235457063711912,0.0,0.0,0.0,0.0
0.9240997229916897,0.0,0.0,0.0,0.0
0.9246537396121883,0.0,0.0,0.0,0.0
0.925207756232687,0.0,0.0,0.0,0.0
0.9257617728531856,0.0,0.0,0.0,0.0
0.9263157894736842,0.0,0.0,0.0,0.0
0.9268698060941828,0.0,0.0,0.0,0.0
0.9274238227146815,0.0,0.0,0.0,0.0
0.9279778393351801,0.0,0.0,0.0,0.0
0.9285318559556787,0.0,0.0,0.0,0.0
0.9290858725761773,0.0,0.0,0.0,0.0
0.929639889196676,0.0,0.0,0.0,0.0
0.9301939058171745,0.0,0.0,0.0,0.0
0.9307479224376731,0.0,0.0,0.0,0.0
0.9313019390581717,0.0,0.0,0.0,0.0
0.9318559556786704,0.0,0.0,0.0,0.0
0.932409972299169,0.0,0.0,0.0,0.0
0.9329639889196676,0.0,0.0,0.0,0.0
0.9335180055401662,0.0,0.0,0.0,0.0
0.9340720221606649,0.0,0.0,0.0,0.0
0.9346260387811635,0.0,0.0,0.0,0.0
0.935180055401662,0.0,0.0,0.0,0.0
0.9357340720221606,0.0,0.0,0.0,0.0
0.9362880886426593,0.0,0.0,0.0,0.0
0.9368421052631579,0.0,0.0,0.0,0.0
0.9373961218836565,0.0,0.0,0.0,0.0
0.9379501385041551,0.0,0.0,0.0,0.0
0.9385041551246538,0.0,0.0,0.0,0.0
0.9390581717451524,0.0,0.0,0.0,0.0
0.939612188365651,0.0,0.0,0.0,0.0
0.9401662049861496,0.0,0.0,0.0,0.0
0.9407202216066483,0.0,0.0,0.0,0.0
0.9412742382271468,0.0,0.0,0.0,0.0
0.9418282548476454,0.0,0.0,0.0,0.0
0.942382271468144,0.0,0.0,0.0,0.0
0.9429362880886426,0.0,0.0,0.0,0.0
0.9434903047091413,0.0,0.0,0.0,0.0
0.9440443213296399,0.0,0.0,0.0,0.0
0.9445983379501385,0.0,0.0,0.0,0.0
0.9451523545706371,0.0,0.0,0.0,0.0
0.9457063711911358,0.0,0.0,0.0,0.0
0.9462603878116344,0.0,0.0,0.0,0.0
0.9468144044321329,0.0,0.0,0.0,0.0
0.9473684210526315,0.0,0.0,0.0,0.0
0.9479224376731302,0.0,0.0,0.0,0.0
0.9484764542936288,0.0,0.0,0.0,0.0
0.9490304709141274,0.0,0.0,0.0,0.0
0.949584487534626,0.0,0.0,0.0,0.0
0.9501385041551247,0.0,0.0,0.0,0.0
0.9506925207756233,0.0,0.0,0.0,0.0
0.9512465373961219,0.0,0.0,0.0,0.0
0.9518005540166204,0.0,0.0,0.0,0.0
0.9523545706371191,0.0,0.0,0.0,0.0
0.9529085872576177,0.0,0.0,0.0,0.0
0.9534626038781163,0.0,0.0,0.0,0.0
0.9540166204986149,0.0,0.0,0.0,0.0
0.9545706371191136,0.0,0.0,0.0,0.0
0.9551246537396122,0.0,0.0,0.0,0.0
0.9556786703601108,0.0,0.0,0.0,0.0
0.9562326869806094,0.0,0.0,0.0,0.0
0.9567867036011081,0.0,0.0,0.0,0.0
0.9573407202216067,0.0,0.0,0.0,0.0
0.9578947368421052,0.0,0.0,0.0,0.0
0.9584487534626038,0.0,0.0,0.0,0.0
0.9590027700831025,0.0,0.0,0.0,0.0
0.9595567867036011,0.0,0.0,0.0,0.0
0.9601108033240997,0.0,0.0,0.0,0.0
0.9606648199445983,0.0,0.0,0.0,0.0
0.961218836565097,0.0,0.0,0.0,0.0
0.9617728531855956,0.0,0.0,0.0,0.0
0.9623268698060942,0.0,0.0,0.0,0.0
0.9628808864265928,0.0,0.0,0.0,0.0
0.9634349030470915,0.0,0.0,0.0,0.0
0.96398891966759,0.0,0.0,0.0,0.0
0.9645429362880886,0.0,0.0,0.0,0.0
0.9650969529085872,0.0,0.0,0.0,0.0
0.9656509695290859,0.0,0.0,0.0,0.0
0.9662049861495845,0.0,0.0,0.0,0.0
0.9667590027700831,0.0,0.0,0.0,0.0
0.9673130193905817,0.0,0.0,0.0,0.0
0.9678670360110804,0.0,0.0,0.0,0.0
0.968421052631579,0.0,0.0,0.0,0.0
0.9689750692520775,0.0,0.0,0.0,0.0
0.9695290858725761,0.0,0.0,0.0,0.0
0.9700831024930748,0.0,0.0,0.0,0.0
0.9706371191135734,0.0,0.0,0.0,0.0
0.971191135734072,0.0,0.0,0.0,0.0
0.9717451523545706,0.0,0.0,0.0,0.0
0.9722991689750693,0.0,0.0,0.0,0.0
0.9728531855955679,0.0,0.0,0.0,0.0
0.9734072022160665,0.0,0.0,0.0,0.0
0.9739612188365651,0.0,0.0,0.0,0.0
0.9745152354570638,0.0,0.0,0.0,0.0
0.9750692520775623,0.0,0.0,0.0,0.0
0.9756232686980609,0.0,0.0,0.0,0.0
0.9761772853185595,0.0,0.0,0.0,0.0
0.9767313019390582,0.0,0.0,0.0,0.0
0.9772853185595568,0.0,0.0,0.0,0.0
0.9778393351800554,0.0,0.0,0.0,0.0
0.978393351800554,0.0,0.0,0.0,0.0
0.9789473684210527,0.0,0.0,0.0,0.0
0.9795013850415513,0.0,0.0,0.0,0.0
0.9800554016620499,0.0,0.0,0.0,0.0
0.9806094182825484,0.0,0.0,0.0,0.0
0.9811634349030471,0.0,0.0,0.0,0.0
0.9817174515235457,0.0,0.0,0.0,0.0
0.9822714681440443,0.0,0.0,0.0,0.0
0.9828254847645429,0.0,0.0,0.0,0.0
0.9833795013850416,0.0,0.0,0.0,0.0
0.9839335180055402,0.0,0.0,0.0,0.0
0.9844875346260388,0.0,0.0,0.0,0.0
0.9850415512465374,0.0,0.0,0.0,0.0
0.9855955678670361,0.0,0.0,0.0,0.0
0.9861495844875346,0.0,0.0,0.0,0.0
0.9867036011080332,0.0,0.0,0.0,0.0
0.9872576177285318,0.0,0.0,0.0,0.0
0.9878116343490305,0.0,0.0,0.0,0.0
0.9883656509695291,0.0,0.0,0.0,0.0
0.9889196675900277,0.0,0.0,0.0,0.0
0.9894736842105263,0.0,0.0,0.0,0.0
0.990027700831025,0.0,0.0,0.0,0.0
0.9905817174515236,0.0,0.0,0.0,0.0
0.9911357340720222,0.0,0.0,0.0,0.0
0.9916897506925207,0.0,0.0,0.0,0.0
0.9922437673130194,0.0,0.0,0.0,0.0
0.992797783933518,0.0,0.0,0.0,0.0
0.9933518005540166,0.0,0.0,0.0,0.0
0.9939058171745152,0.0,0.0,0.0,0.0
0.9944598337950139,0.0,0.0,0.0,0.0
0.9950138504155125,0.0,0.0,0.0,0.0
0.9955678670360111,0.0,0.0,0.0,0.0
0.9961218836565097,0.0,0.0,0.0,0.0
0.9966759002770084,0.0,0.0,0.0,0.0
0.997229916897507,0.0,0.0,0.0,0.0
0.9977839335180055,0.0,0.0,0.0,0.0
0.9983379501385041,0.0,0.0,0.0,0.0
0.9988919667590028,0.0,0.0,0.0,0.0
0.9994459833795014,0.0,0.0,0.0,0.0
1.0,0.0,0.0,0.0,0.0


==> data/eigen_graph_misc_08/eigenvectors_relative_error.csv <==
matrix\type,Float8_4,Float8_5,LinearTakum8,Posit8
dimacs/C125-9,-Inf,-Inf,-Inf,1.49835368564153736432953499944697379e+00
dimacs/C250-9,-Inf,-Inf,-Inf,-Inf
dimacs/C500-9,-Inf,-Inf,-Inf,-Inf
dimacs/DSJC500-5,-Inf,-Inf,-Inf,-Inf
dimacs/MANN-a27,-Inf,-Inf,-Inf,-Inf
dimacs/MANN-a9,-Inf,-Inf,-Inf,-Inf
dimacs/brock200-1,-Inf,-Inf,-Inf,-Inf
dimacs/brock200-2,-Inf,-Inf,-Inf,1.78340440276286630335984630715175641e+00
dimacs/brock200-3,-Inf,-Inf,-Inf,-Inf
dimacs/brock200-4,-Inf,-Inf,-Inf,-Inf
dimacs/brock400-1,-Inf,-Inf,-Inf,-Inf
dimacs/brock400-2,-Inf,-Inf,-Inf,-Inf
dimacs/brock400-3,-Inf,-Inf,-Inf,-Inf
dimacs/brock400-4,-Inf,-Inf,-Inf,1.85879179082130619576664847056671645e+00
dimacs/brock800-1,-Inf,-Inf,-Inf,-Inf
dimacs/brock800-2,-Inf,-Inf,-Inf,-Inf
dimacs/brock800-3,-Inf,-Inf,-Inf,-Inf
dimacs/brock800-4,-Inf,-Inf,-Inf,-Inf
dimacs/c-fat200-1,-Inf,-Inf,1.77586691177210506914202551994543908e+00,-Inf
dimacs/c-fat200-2,-Inf,-Inf,-Inf,1.47285061601653808367149667072716806e+00
dimacs/c-fat200-5,-Inf,-Inf,-Inf,-Inf
dimacs/c-fat500-1,-Inf,-Inf,-Inf,1.67405241175730016895542712641405917e+00
dimacs/c-fat500-10,-Inf,-Inf,-Inf,-Inf
dimacs/c-fat500-2,-Inf,-Inf,3.06451288997024077248539528735413343e+03,-Inf
dimacs/c-fat500-5,-Inf,-Inf,-Inf,-Inf
dimacs/gen200-p0-9-44,-Inf,-Inf,-Inf,-Inf
dimacs/gen200-p0-9-55,-Inf,-Inf,-Inf,1.43706509940039431032392102822432420e+00
dimacs/gen400-p0-9-55,-Inf,-Inf,-Inf,-Inf
dimacs/gen400-p0-9-65,-Inf,-Inf,-Inf,-Inf
dimacs/gen400-p0-9-75,-Inf,-Inf,-Inf,-Inf
dimacs/hamming6-2,-Inf,-Inf,6.14655217728115967503878910514013636e+00,1.59597429997658923049929715037504173e+00
dimacs/hamming6-4,-Inf,-Inf,-Inf,1.40112949391555927291344506006672038e+00
dimacs/hamming8-2,-Inf,-Inf,-Inf,-Inf
dimacs/hamming8-4,-Inf,-Inf,-Inf,1.81875792561449757280541996292497084e+00
dimacs/johnson16-2-4,-Inf,-Inf,9.88263952886774364054455204804016132e+02,-Inf
dimacs/johnson32-2-4,-Inf,-Inf,-Inf,-Inf
dimacs/johnson8-2-4,-Inf,-Inf,-Inf,-Inf
dimacs/johnson8-4-4,-Inf,-Inf,-Inf,1.51461481648508019880130120113587316e+00
dimacs/keller4,-Inf,-Inf,-Inf,1.52731003412371853303372681734577087e+00
dimacs/keller5,-Inf,-Inf,-Inf,-Inf
dimacs/p-hat1000-1,-Inf,-Inf,-Inf,-Inf
dimacs/p-hat300-3,-Inf,-Inf,-Inf,1.64020745072641764230514862270097248e+00
dimacs/p-hat500-1,-Inf,-Inf,-Inf,-Inf
dimacs/p-hat500-2,-Inf,-Inf,-Inf,-Inf
dimacs/p-hat500-3,-Inf,-Inf,-Inf,-Inf
dimacs/p-hat700-1,-Inf,-Inf,-Inf,-Inf
dimacs/p-hat700-2,-Inf,-Inf,-Inf,-Inf
dimacs/p-hat700-3,-Inf,-Inf,-Inf,-Inf
dimacs/san200-0-7-1,-Inf,-Inf,-Inf,1.62596582174960214461396188981775181e+00
dimacs/san200-0-7-2,-Inf,-Inf,-Inf,-Inf
dimacs/san200-0-9-1,-Inf,-Inf,-Inf,1.60989671196125473015201945187660156e+00
dimacs/san200-0-9-2,-Inf,-Inf,-Inf,1.53806282348179948290449632750890773e+00
dimacs/san200-0-9-3,-Inf,-Inf,-Inf,-Inf
dimacs/san400-0-5-1,-Inf,-Inf,-Inf,-Inf
dimacs/san400-0-7-1,-Inf,-Inf,-Inf,-Inf
dimacs/san400-0-7-2,-Inf,-Inf,-Inf,-Inf
dimacs/san400-0-7-3,-Inf,-Inf,-Inf,-Inf
dimacs/san400-0-9-1,-Inf,-Inf,-Inf,1.81885004975075502424191020013394391e+00
dimacs/sanr200-0-7,-Inf,-Inf,-Inf,-Inf
dimacs/sanr200-0-9,-Inf,-Inf,-Inf,1.50002808144317200830059572619981373e+00
dimacs/sanr400-0-5,-Inf,-Inf,-Inf,-Inf
dimacs/sanr400-0-7,-Inf,-Inf,-Inf,-Inf
dimacs10/bio-celegansneural,-Inf,-Inf,2.02661458556078464787706911576934561e+00,1.52243284320099899555330105894147693e+00
dimacs10/chesapeake,-Inf,-Inf,-Inf,-Inf
dimacs10/cs4,-Inf,-Inf,-Inf,-Inf
dimacs10/cti,-Inf,-Inf,-Inf,-Inf
dimacs10/delaunay_n10,-Inf,-Inf,-Inf,-Inf
dimacs10/delaunay_n11,-Inf,-Inf,-Inf,-Inf
dimacs10/delaunay_n12,-Inf,-Inf,-Inf,-Inf
dimacs10/delaunay_n13,-Inf,-Inf,-Inf,-Inf
dimacs10/delaunay_n14,-Inf,-Inf,-Inf,-Inf
dimacs10/delaunay_n15,-Inf,-Inf,-Inf,-Inf
dimacs10/fe-4elt2,-Inf,-Inf,-Inf,-Inf
dimacs10/fe-body,-Inf,-Inf,-Inf,-Inf
dimacs10/fe-sphere,-Inf,-Inf,-Inf,-Inf
dimacs10/polblogs,-Inf,-Inf,1.93423778458219191221760861079929101e+00,-Inf
dimacs10/rgg_n_2_15_s0,-Inf,-Inf,-Inf,-Inf
dimacs10/t60k,-Inf,-Inf,-Inf,-Inf
dimacs10/wing_nodal,-Inf,-Inf,-Inf,-Inf
labeled/AIDS,-Inf,-Inf,-Inf,-Inf
labeled/BA-1_10_60-L5,-Inf,-Inf,-Inf,-Inf
labeled/BZR,-Inf,-Inf,-Inf,-Inf
labeled/CL-10K-1d8-L5,-Inf,-Inf,-Inf,-Inf
labeled/COX2,-Inf,-Inf,-Inf,-Inf
labeled/DD199,-Inf,-Inf,-Inf,1.73106937729323021025237218320776556e+00
labeled/DD21,-Inf,-Inf,-Inf,-Inf
labeled/DD242,-Inf,-Inf,-Inf,-Inf
labeled/DD244,-Inf,-Inf,1.76436989262282324327437539229070716e+00,1.50851407883091743512918815173368834e+00
labeled/DD349,-Inf,-Inf,-Inf,1.69070239091682702517634070469262813e+00
labeled/DD497,-Inf,-Inf,-Inf,1.62893585457110485212515632196927012e+00
labeled/DD6,-Inf,-Inf,-Inf,-Inf
labeled/DD68,-Inf,-Inf,1.76597170128194838576612522962556406e+00,-Inf
labeled/DD687,-Inf,-Inf,-Inf,-Inf
labeled/ENZYMES,-Inf,-Inf,-Inf,-Inf
labeled/ENZYMES118,-Inf,-Inf,1.53657675847867151191815474474325622e+00,1.32698972231635799908784883628500122e+00
labeled/ENZYMES123,-Inf,-Inf,1.68242901195490318201608061649527285e+00,1.48202496979626201084828549611542695e+00
labeled/ENZYMES295,-Inf,-Inf,1.54543019210463348840056563824747559e+00,1.33144792724987414066677183027903996e+00
labeled/ENZYMES296,-Inf,-Inf,1.58610159174515896133235809520647732e+00,1.49892322431245235544639172760647960e+00
labeled/ENZYMES297,-Inf,-Inf,1.83633099388742321083884603835223755e+00,1.46575856743921741576402382626416137e+00
labeled/ENZYMES8,-Inf,-Inf,1.56742127880394302418573873415675134e+00,-Inf
labeled/Fingerprint,-Inf,-Inf,-Inf,-Inf
labeled/KKI,-Inf,-Inf,-Inf,-Inf
labeled/Letter-high,-Inf,-Inf,-Inf,-Inf
labeled/Letter-low,-Inf,-Inf,-Inf,-Inf
labeled/Letter-med,-Inf,-Inf,-Inf,-Inf
labeled/MSRC-21C,-Inf,-Inf,-Inf,-Inf
labeled/MSRC-9,-Inf,-Inf,-Inf,-Inf
labeled/OHSU,-Inf,-Inf,-Inf,-Inf
labeled/PTC-FM,-Inf,-Inf,-Inf,-Inf
labeled/PTC-FR,-Inf,-Inf,-Inf,-Inf
labeled/PTC-MM,-Inf,-Inf,-Inf,-Inf
labeled/PTC-MR,-Inf,-Inf,-Inf,-Inf
labeled/Peking-1,-Inf,-Inf,-Inf,-Inf
labeled/PubMed,-Inf,-Inf,-Inf,-Inf
labeled/SW-10000-6-0d3-L2,-Inf,-Inf,-Inf,-Inf
labeled/SW-10000-6-0d3-L5,-Inf,-Inf,-Inf,-Inf
labeled/SYNTHETIC,-Inf,-Inf,-Inf,-Inf
labeled/SYNTHETICnew,-Inf,-Inf,-Inf,-Inf
labeled/TerroristRel,-Inf,-Inf,-Inf,1.78865839087435014856535980788630915e+00
labeled/citeseer,-Inf,-Inf,-Inf,-Inf
labeled/cora,-Inf,-Inf,-Inf,-Inf
labeled/gene,-Inf,-Inf,-Inf,-Inf
labeled/hospital-detailed-list-of-contacts,-Inf,-Inf,-Inf,-Inf
labeled/internet-industry-partnerships,-Inf,-Inf,1.56462986915636706845612455679632261e+00,-Inf
labeled/reality-call,-Inf,-Inf,-Inf,-Inf
labeled/webkb-wisc,-Inf,-Inf,-Inf,1.50093245419865256238714586384328908e+00
misc/08blocks,-Inf,-Inf,1.44831399059656053661622444988383473e+00,-Inf
misc/1138_bus,-Inf,-Inf,-Inf,-Inf
misc/130bit,-Inf,-Inf,-Inf,1.77899504386769794112908699896565743e+00
misc/145bit,-Inf,-Inf,-Inf,-Inf
misc/162bit,-Inf,-Inf,-Inf,-Inf
misc/176bit,-Inf,-Inf,-Inf,-Inf
misc/192bit,-Inf,-Inf,-Inf,-Inf
misc/3elt,-Inf,-Inf,-Inf,-Inf
misc/3elt_dual,-Inf,-Inf,-Inf,-Inf
misc/494_bus,-Inf,-Inf,-Inf,-Inf
misc/662_bus,-Inf,-Inf,-Inf,-Inf
misc/685_bus,-Inf,-Inf,-Inf,-Inf
misc/Alemdar,-Inf,-Inf,-Inf,-Inf
misc/CAG_mat1916,-Inf,-Inf,-Inf,-Inf
misc/CAG_mat364,-Inf,-Inf,-Inf,1.70819726223888043409804707531453846e+00
misc/CAG_mat72,-Inf,-Inf,1.17140534705471259752699887683347446e+03,-Inf
misc/CSphd,-Inf,-Inf,-Inf,-Inf
misc/California,-Inf,-Inf,-Inf,-Inf
misc/Chebyshev1,-Inf,-Inf,-Inf,-Inf
misc/Chebyshev2,-Inf,-Inf,-Inf,-Inf
misc/Chebyshev3,-Inf,-Inf,-Inf,-Inf
misc/Chem97Zt,-Inf,-Inf,-Inf,-Inf
misc/Chem97ZtZ,-Inf,-Inf,-Inf,-Inf
misc/Cities,-Inf,-Inf,-Inf,1.33769853337931911481113940243401137e+00
misc/DK01R,-Inf,-Inf,-Inf,-Inf
misc/D_10,-Inf,-Inf,1.83770237823105564384008429243285948e+00,1.68898261263213067296427476358009027e+00
misc/D_11,-Inf,-Inf,1.77344082856409027414797001658859159e+00,1.30766949041758215988721793729931796e+00
misc/D_5,-Inf,-Inf,1.91126235195773313743456179631382003e+00,1.60984032638813719600910834988532689e+00
misc/D_6,-Inf,-Inf,-Inf,1.75472709072469420002388504218216049e+00
misc/D_7,-Inf,-Inf,-Inf,-Inf
misc/D_8,-Inf,-Inf,2.36468233016546651015652370753821053e+00,-Inf
misc/D_9,-Inf,-Inf,2.25961611097715444037729054184337986e+00,1.34892009399683629355970436541690663e+00
misc/EPA,-Inf,-Inf,-Inf,-Inf
misc/EVA,-Inf,-Inf,-Inf,-Inf
misc/EX1,-Inf,-Inf,-Inf,1.74078488214598161627329759125304626e+00
misc/EX2,-Inf,-Inf,-Inf,-Inf
misc/EX4,-Inf,-Inf,-Inf,-Inf
misc/EX5,-Inf,-Inf,-Inf,-Inf
misc/EX6,-Inf,-Inf,-Inf,-Inf
misc/Erdos02,-Inf,-Inf,-Inf,-Inf
misc/Erdos971,-Inf,-Inf,1.84801616695876512846829109270460719e+00,1.48494773065675004472053507037850254e+00
misc/Erdos972,-Inf,-Inf,-Inf,-Inf
misc/Erdos981,-Inf,-Inf,1.46501085795130634719238338649942877e+00,1.41905498112880588109003740116930254e+00
misc/Erdos982,-Inf,-Inf,-Inf,-Inf
misc/Erdos991,-Inf,-Inf,1.96500171167102360020604295853176260e+00,1.38116810541908226498333912310678762e+00
misc/Erdos992,-Inf,-Inf,-Inf,-Inf
misc/FA,-Inf,-Inf,-Inf,-Inf
misc/Franz1,-Inf,-Inf,-Inf,-Inf
misc/Franz10,-Inf,-Inf,2.47820776881644856397457357818049091e+00,-Inf
misc/Franz2,-Inf,-Inf,-Inf,-Inf
misc/Franz3,-Inf,-Inf,2.37995315936011990186322404694116458e+00,-Inf
misc/Franz4,-Inf,-Inf,-Inf,-Inf
misc/Franz5,-Inf,-Inf,-Inf,-Inf
misc/Franz6,-Inf,-Inf,-Inf,-Inf
misc/Franz7,-Inf,-Inf,2.93959813809184836721848139107800339e+00,-Inf
misc/Franz8,-Inf,-Inf,-Inf,-Inf
misc/Franz9,-Inf,-Inf,-Inf,-Inf
misc/G1,-Inf,-Inf,-Inf,-Inf
misc/G10,-Inf,-Inf,2.00866276910940631941500447835495185e+00,1.34137448940579740378684141742045295e+00
misc/G11,-Inf,-Inf,-Inf,1.64007446720920022313463599182263829e+00
misc/G12,-Inf,-Inf,1.73356470978194364279687173077850177e+00,1.53087096146178575523330992524627102e+00
misc/G13,-Inf,-Inf,1.70607141932333727927130970583468116e+00,1.53893550640274022595737851908830075e+00
misc/G14,-Inf,-Inf,-Inf,-Inf
misc/G15,-Inf,-Inf,-Inf,1.97775652759039588510590674322809488e+00
misc/G16,-Inf,-Inf,-Inf,1.80509280325025733776153321087084479e+00
misc/G17,-Inf,-Inf,-Inf,1.85830562936721033327359908998457272e+00
misc/G18,-Inf,-Inf,-Inf,1.54118461061723899725380358499911417e+00
misc/G19,-Inf,-Inf,2.19014053163574414357852782230574166e+00,1.60476501307969131114242381701258055e+00
misc/G2,-Inf,-Inf,-Inf,-Inf
misc/G20,-Inf,-Inf,-Inf,1.59040587610446157929908560466549994e+00
misc/G21,-Inf,-Inf,2.30384200060574387158905890169768327e+00,1.83179567620120899868170095819852271e+00
misc/G22,-Inf,-Inf,-Inf,-Inf
misc/G23,-Inf,-Inf,-Inf,-Inf
misc/G24,-Inf,-Inf,-Inf,-Inf
misc/G25,-Inf,-Inf,-Inf,-Inf
misc/G26,-Inf,-Inf,-Inf,-Inf
misc/G27,-Inf,-Inf,2.44883970070134694194887513586953435e+00,-Inf
misc/G28,-Inf,-Inf,-Inf,-Inf
misc/G29,-Inf,-Inf,2.19372083691400889509774319990938326e+00,1.72142365060866034650217368503054645e+00
misc/G3,-Inf,-Inf,-Inf,-Inf
misc/G30,-Inf,-Inf,2.25743185391749875504127973395297350e+00,-Inf
misc/G31,-Inf,-Inf,-Inf,-Inf
misc/G32,-Inf,-Inf,-Inf,-Inf
misc/G33,-Inf,-Inf,-Inf,-Inf
misc/G34,-Inf,-Inf,1.45240456307834543904897426225700365e+04,-Inf
misc/G35,-Inf,-Inf,-Inf,-Inf
misc/G36,-Inf,-Inf,-Inf,-Inf
misc/G37,-Inf,-Inf,-Inf,-Inf
misc/G38,-Inf,-Inf,-Inf,-Inf
misc/G39,-Inf,-Inf,-Inf,-Inf
misc/G4,-Inf,-Inf,-Inf,-Inf
misc/G40,-Inf,-Inf,-Inf,-Inf
misc/G41,-Inf,-Inf,-Inf,1.50747343113530084835988137647966442e+00
misc/G42,-Inf,-Inf,-Inf,-Inf
misc/G43,-Inf,-Inf,-Inf,-Inf
misc/G44,-Inf,-Inf,-Inf,-Inf
misc/G45,-Inf,-Inf,-Inf,1.67922638818256456418375650199225498e+00
misc/G46,-Inf,-Inf,-Inf,-Inf
misc/G47,-Inf,-Inf,-Inf,-Inf
misc/G48,-Inf,-Inf,-Inf,-Inf
misc/G49,-Inf,-Inf,-Inf,-Inf
misc/G5,-Inf,-Inf,-Inf,-Inf
misc/G50,-Inf,-Inf,-Inf,-Inf
misc/G51,-Inf,-Inf,-Inf,-Inf
misc/G52,-Inf,-Inf,-Inf,-Inf
misc/G53,-Inf,-Inf,-Inf,2.00824803615910870097785555146864302e+00
misc/G54,-Inf,-Inf,-Inf,-Inf
misc/G55,-Inf,-Inf,-Inf,-Inf
misc/G56,-Inf,-Inf,-Inf,-Inf
misc/G57,-Inf,-Inf,-Inf,-Inf
misc/G58,-Inf,-Inf,2.61059785078666420049344988268780462e+00,-Inf
misc/G59,-Inf,-Inf,-Inf,-Inf
misc/G6,-Inf,-Inf,2.24564821255889586457613452992092013e+00,1.50372779449914214353708906624411619e+00
misc/G60,-Inf,-Inf,-Inf,-Inf
misc/G61,-Inf,-Inf,2.60648172383544768580116085385206973e+00,-Inf
misc/G62,-Inf,-Inf,-Inf,-Inf
misc/G63,-Inf,-Inf,-Inf,-Inf
misc/G64,-Inf,-Inf,-Inf,-Inf
misc/G65,-Inf,-Inf,-Inf,-Inf
misc/G66,-Inf,-Inf,-Inf,-Inf
misc/G67,-Inf,-Inf,-Inf,-Inf
misc/G7,-Inf,-Inf,2.33038692877628893406647585817398034e+00,2.09568188228183996330090782924680517e+00
misc/G8,-Inf,-Inf,2.10495666254164156180969758239009624e+00,-Inf
misc/G9,-Inf,-Inf,-Inf,1.74790246891745047049765909738532434e+00
misc/GD00_a,-Inf,-Inf,2.04270414162432538370995048415159849e+00,1.70394777305847256142729034130792645e+00
misc/GD00_c,-Inf,-Inf,-Inf,1.74479128047199312325787367206728273e+00
misc/GD01_b,-Inf,-Inf,-Inf,-Inf
misc/GD01_c,-Inf,-Inf,-Inf,1.12757080308030024259094691003391110e+00
misc/GD02_a,-Inf,-Inf,-Inf,-Inf
misc/GD02_b,-Inf,-Inf,1.49262944308531712817879231761979943e+00,1.32393328332781378944799258505948509e+00
misc/GD06_Java,-Inf,-Inf,-Inf,-Inf
misc/GD06_theory,-Inf,-Inf,-Inf,1.17727192902411989571538642281469638e+00
misc/GD95_a,-Inf,-Inf,2.27182526353101063962581701342208980e+01,-Inf
misc/GD95_b,-Inf,-Inf,2.23286357377460246446834715077663082e+02,1.12558861973063788923658375507174541e+00
misc/GD95_c,-Inf,-Inf,1.40799013112127818928375490253984851e+00,1.20515621052589787506715554449102953e+00
misc/GD96_a,-Inf,-Inf,-Inf,1.92226913406684206426732589014403695e+00
misc/GD96_b,-Inf,-Inf,3.55785703916693235081185646064975024e+01,-Inf
misc/GD96_c,-Inf,-Inf,1.41383622047125177909841812178197934e+03,1.19223932600305680900073988657041193e+00
misc/GD96_d,-Inf,-Inf,1.72052391344378574055224887794178366e+00,-Inf
misc/GD97_a,-Inf,-Inf,1.49091477779200196758629070886672734e+00,-Inf
misc/GD97_b,-Inf,-Inf,1.45998030456841737935384843177265076e+00,-Inf
misc/GD97_c,-Inf,-Inf,-Inf,1.52124724768004075977884170062332354e+00
misc/GD98_a,-Inf,-Inf,4.65793993511988035660601621348601490e+04,-Inf
misc/GD98_b,-Inf,-Inf,1.65488971031042720820857822526449398e+00,1.37611402463048145364293028666730893e+00
misc/GD98_c,-Inf,-Inf,1.55215021095391363900974495310465067e+00,1.32807201631163377966096368937975887e+00
misc/GD99_b,-Inf,-Inf,-Inf,-Inf
misc/GD99_c,-Inf,-Inf,1.62070953726200860155395266726245767e+00,-Inf
misc/GL6_D_10,-Inf,-Inf,1.77692298235209029565343509465326381e+00,1.34026089325145265374316731772643457e+00
misc/GL6_D_6,-Inf,-Inf,1.95152918283275403420410802541678838e+00,1.51360618329445021077000673863976858e+00
misc/GL6_D_7,-Inf,-Inf,2.15720553137002423856613135021643544e+00,1.46187587242474928956938916839327517e+00
misc/GL6_D_8,-Inf,-Inf,2.00756853051705646872658398829338971e+00,1.43905610964621735763262248091169030e+00
misc/GL6_D_9,-Inf,-Inf,2.31518970430900454966283079329143812e+00,1.38039229201284836656492179676420371e+00
misc/GL7d10,-Inf,-Inf,1.42518323684214180943740870208757212e+00,1.32551926482172603185612090164670019e+00
misc/GL7d11,-Inf,-Inf,1.95340518454487804463534215133563918e+00,1.41331843313880707561079495546748784e+00
misc/GL7d12,-Inf,-Inf,3.52438213802182070982640088134638008e+00,-Inf
misc/GL7d25,-Inf,-Inf,1.93979173383312914202942942708768976e+00,-Inf
misc/GL7d26,-Inf,-Inf,1.87858535725707968831164787517884048e+00,1.33483170538145244492912831983672504e+00
misc/GlossGT,-Inf,-Inf,4.69461956240735200683408067815705725e+02,1.32040215253663250434271411127795107e+00
misc/Hamrle1,-Inf,-Inf,1.15738680488307223967996313177399728e+04,-Inf
misc/Hamrle2,-Inf,-Inf,-Inf,3.04287556217168899207729592453758402e+03
misc/Harvard500,-Inf,-Inf,-Inf,1.97162521867050978440322257762375776e+00
misc/IG5-10,-Inf,-Inf,-Inf,1.81927290556569701100382367651769179e+00
misc/IG5-11,-Inf,-Inf,-Inf,-Inf
misc/IG5-12,-Inf,-Inf,-Inf,-Inf
misc/IG5-13,-Inf,-Inf,-Inf,-Inf
misc/IG5-14,-Inf,-Inf,-Inf,-Inf
misc/IG5-6,-Inf,-Inf,-Inf,-Inf
misc/IG5-7,-Inf,-Inf,1.73009047287977116895984309359687775e+00,-Inf
misc/IG5-8,-Inf,-Inf,1.78255618368581805465998236053313029e+00,1.67447677310581966855080560011933731e+00
misc/IG5-9,-Inf,-Inf,-Inf,1.87478598327443850956942231021392010e+00
misc/Journals,-Inf,-Inf,-Inf,1.46699684591002083021770869999327132e+00
misc/Kaufhold,-Inf,-Inf,-Inf,-Inf
misc/Kohonen,-Inf,-Inf,-Inf,-Inf
misc/L,-Inf,-Inf,-Inf,-Inf
misc/L-9,-Inf,-Inf,-Inf,-Inf
misc/LF10,-Inf,-Inf,-Inf,-Inf
misc/LF10000,-Inf,-Inf,-Inf,-Inf
misc/LFAT5,-Inf,-Inf,9.49998109208653534681808269717730028e-01,8.98576546859511461217185214019156515e-01
misc/LFAT5000,-Inf,-Inf,-Inf,-Inf
misc/Lederberg,-Inf,-Inf,-Inf,-Inf
misc/M10PI_n,-Inf,-Inf,-Inf,-Inf
misc/M10PI_n1,-Inf,-Inf,-Inf,-Inf
misc/M20PI_n,-Inf,-Inf,-Inf,-Inf
misc/M20PI_n1,-Inf,-Inf,-Inf,-Inf
misc/M40PI_n,-Inf,-Inf,-Inf,-Inf
misc/M40PI_n1,-Inf,-Inf,-Inf,-Inf
misc/M80PI_n1,-Inf,-Inf,-Inf,-Inf
misc/Maragal_1,-Inf,-Inf,-Inf,-Inf
misc/Maragal_2,-Inf,-Inf,4.27886898217825144801561492977351531e+01,8.80449150384308940212130638374715051e-01
misc/Maragal_3,-Inf,-Inf,6.76186686897513213395236132069047214e+00,1.28045379009278050694953259999617275e+00
misc/Maragal_4,-Inf,-Inf,1.96873417253029074640175694931241476e+00,1.18699480718623128830602206696491962e+00
misc/Muu,-Inf,-Inf,-Inf,-Inf
misc/NotreDame_yeast,-Inf,-Inf,-Inf,-Inf
misc/ODLIS,-Inf,-Inf,-Inf,-Inf
misc/Oregon-1,-Inf,-Inf,2.39686451524535667556906389556118586e+00,-Inf
misc/Oregon-2,-Inf,-Inf,-Inf,-Inf
misc/PGPgiantcompo,-Inf,-Inf,-Inf,-Inf
misc/Pd,-Inf,-Inf,-Inf,-Inf
misc/Pd_rhs,-Inf,-Inf,-Inf,-Inf
misc/QRpivot,-Inf,-Inf,-Inf,1.28748756051693174523376271900036496e+00
misc/Ragusa16,-Inf,-Inf,-Inf,-Inf
misc/Ragusa18,-Inf,-Inf,-Inf,-Inf
misc/Roget,-Inf,-Inf,-Inf,1.92840007192486183524713287914600757e+00
misc/S10PI_n,-Inf,-Inf,-Inf,1.71418936505770742163529648576052383e+00
misc/S10PI_n1,-Inf,-Inf,-Inf,-Inf
misc/S20PI_n,-Inf,-Inf,-Inf,-Inf
misc/S20PI_n1,-Inf,-Inf,-Inf,-Inf
misc/S40PI_n,-Inf,-Inf,-Inf,-Inf
misc/S40PI_n1,-Inf,-Inf,-Inf,-Inf
misc/S80PI_n,-Inf,-Inf,-Inf,-Inf
misc/S80PI_n1,-Inf,-Inf,-Inf,-Inf
misc/Sandi_authors,-Inf,-Inf,1.37685871111599827114873049764143107e+00,1.32345224453878120215380314775680353e+00
misc/Sandi_sandi,-Inf,-Inf,1.57365622413093264075853805042268609e+00,1.59335237361182317745805838819799436e+00
misc/SciMet,-Inf,-Inf,-Inf,-Inf
misc/Si2,-Inf,-Inf,-Inf,-Inf
misc/SiH4,-Inf,-Inf,-Inf,-Inf
misc/Sieber,-Inf,-Inf,-Inf,-Inf
misc/SmaGri,-Inf,-Inf,-Inf,-Inf
misc/SmallW,-Inf,-Inf,-Inf,1.55583144160747936985620168591683746e+00
misc/TF10,-Inf,-Inf,-Inf,-Inf
misc/TF11,-Inf,-Inf,1.82164622195468305700795514662589462e+00,1.42528088124864726181786389669911241e+00
misc/TF12,-Inf,-Inf,-Inf,-Inf
misc/TF13,-Inf,-Inf,-Inf,-Inf
misc/TF14,-Inf,-Inf,-Inf,-Inf
misc/TF15,-Inf,-Inf,-Inf,-Inf
misc/TS,-Inf,-Inf,-Inf,5.50232312754163948928555064904993636e+03
misc/TSOPF_FS_b9_c1,-Inf,-Inf,-Inf,1.21284030307697790746018694804962733e+00
misc/TSOPF_FS_b9_c6,-Inf,-Inf,3.67705656743932627864810006113545681e+02,4.76351943641379026121691184282062111e+03
misc/TSOPF_RS_b9_c6,-Inf,-Inf,-Inf,-Inf
misc/Trec10,-Inf,-Inf,-Inf,-Inf
misc/Trec11,-Inf,-Inf,-Inf,-Inf
misc/Trec12,-Inf,-Inf,-Inf,-Inf
misc/Trec6,-Inf,-Inf,1.12448519281920894804902846769861606e+00,9.51174845945368395605215976160796962e-01
misc/Trec7,-Inf,-Inf,-Inf,-Inf
misc/Trec8,-Inf,-Inf,1.76254116211757026863380526501650322e+03,-Inf
misc/Trec9,-Inf,-Inf,-Inf,-Inf
misc/Trefethen_150,-Inf,-Inf,-Inf,9.00407080920814817320632382593834674e-01
misc/Trefethen_20,-Inf,-Inf,-Inf,-Inf
misc/Trefethen_200,-Inf,-Inf,1.53588815841649294466336465267051505e+00,7.35369494676513077430946477036298711e-01
misc/Trefethen_2000,-Inf,-Inf,1.29700722583501783036549172122278966e+00,9.86680501026580883647104007824677048e-01
misc/Trefethen_200b,-Inf,-Inf,2.02122672763823928313359467779414365e+00,8.73079009748833707074192835075454855e-01
misc/Trefethen_20b,-Inf,-Inf,-Inf,-Inf
misc/Trefethen_300,-Inf,-Inf,-Inf,1.04929295481134162503066473486396304e+00
misc/Trefethen_500,-Inf,-Inf,-Inf,1.00270062552836836206296236332840586e+00
misc/Trefethen_700,-Inf,-Inf,-Inf,1.02770321580775434344322413445952213e+00
misc/USAir97,-Inf,-Inf,-Inf,1.55491276947753176919265083149280641e+00
misc/USpowerGrid,-Inf,-Inf,-Inf,-Inf
misc/aa01,-Inf,-Inf,3.25327073242035332998486414731534890e+00,-Inf
misc/aa03,-Inf,-Inf,-Inf,-Inf
misc/aa3,-Inf,-Inf,-Inf,-Inf
misc/aa4,-Inf,-Inf,-Inf,-Inf
misc/aa5,-Inf,-Inf,-Inf,-Inf
misc/aa6,-Inf,-Inf,-Inf,-Inf
misc/abb313,-Inf,-Inf,-Inf,-Inf
misc/abtaha1,-Inf,-Inf,-Inf,-Inf
misc/abtaha2,-Inf,-Inf,-Inf,-Inf
misc/add20,-Inf,-Inf,-Inf,-Inf
misc/add32,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_01,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_02,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_03,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_04,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_05,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_06,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_07,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_08,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_09,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_10,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_11,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_12,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_13,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_14,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_15,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_16,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_17,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_18,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_19,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_20,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_21,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_22,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_23,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_24,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_25,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_26,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_27,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_28,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_29,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_30,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_31,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_32,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_33,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_34,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_35,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_36,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_37,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_38,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_39,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_40,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_41,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_42,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_43,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_44,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_45,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_46,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_47,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_48,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_49,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_50,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_51,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_52,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_53,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_54,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_55,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_56,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_57,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_58,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_59,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_60,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_61,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_62,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_63,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_64,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_65,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_66,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_67,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_68,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_69,-Inf,-Inf,-Inf,-Inf
misc/adder_trans_01,-Inf,-Inf,-Inf,-Inf
misc/adder_trans_02,-Inf,-Inf,-Inf,-Inf
misc/adjnoun,-Inf,-Inf,1.88617591824758886369259953156807505e+00,-Inf
misc/adjnoun_adjacency,-Inf,-Inf,1.46996115384381905554427195039973540e+00,1.44126642587045862272572256903444734e+00
misc/advogato,-Inf,-Inf,-Inf,-Inf
misc/aft01,-Inf,-Inf,-Inf,-Inf
misc/air02,-Inf,-Inf,-Inf,-Inf
misc/air03,-Inf,-Inf,4.03963525001301247706468542950613283e+00,-Inf
misc/air04,-Inf,-Inf,3.25327073242035332998486414731534890e+00,-Inf
misc/air05,-Inf,-Inf,-Inf,-Inf
misc/air06,-Inf,-Inf,-Inf,-Inf
misc/aircraft,-Inf,-Inf,-Inf,-Inf
misc/airfoil1,-Inf,-Inf,-Inf,-Inf
misc/airfoil1_dual,-Inf,-Inf,-Inf,-Inf
misc/arc130,-Inf,-Inf,1.78947243881613605813725115745446884e+00,-Inf
misc/arenas-jazz,-Inf,-Inf,-Inf,1.33629148353589994841269930081693076e+00
misc/arenas-meta,-Inf,-Inf,1.66497032311787752452127590988570400e+00,1.65292357949004956860506291385832279e+00
misc/arenas-pgp,-Inf,-Inf,-Inf,-Inf
misc/as-22july06,-Inf,-Inf,-Inf,-Inf
misc/as-735,-Inf,-Inf,-Inf,-Inf
misc/as-caida,-Inf,-Inf,-Inf,-Inf
misc/as-caida20071105,-Inf,-Inf,-Inf,-Inf
misc/as20000102,-Inf,-Inf,-Inf,-Inf
misc/ash219,-Inf,-Inf,1.79185524342309302387930902836223398e+00,1.44640431357765805410907884478510675e+00
misc/ash292,-Inf,-Inf,-Inf,1.76997987611549269443356690909376843e+00
misc/ash331,-Inf,-Inf,-Inf,1.57653295209229807937052320949307069e+00
misc/ash608,-Inf,-Inf,-Inf,1.75584746329110860256748212383815256e+00
misc/ash85,-Inf,-Inf,2.13476643636911360482850971728528130e+00,1.85162768240544429213489302121872462e+00
misc/ash958,-Inf,-Inf,-Inf,-Inf
misc/astro-ph,-Inf,-Inf,-Inf,-Inf
misc/aug2d,-Inf,-Inf,6.04391859547522925073590716347669621e+00,-Inf
misc/aug2dc,-Inf,-Inf,7.10878752375372152886463003394748335e+00,-Inf
misc/aug3d,-Inf,-Inf,5.22968501034217399485027180034287975e+00,-Inf
misc/aug3dcqp,-Inf,-Inf,-Inf,-Inf
misc/b2_ss,-Inf,-Inf,-Inf,-Inf
misc/b_dyn,-Inf,-Inf,-Inf,-Inf
misc/barth,-Inf,-Inf,-Inf,-Inf
misc/barth4,-Inf,-Inf,-Inf,-Inf
misc/barth5,-Inf,-Inf,-Inf,-Inf
misc/baxter,-Inf,-Inf,1.52523254690999309891287154043164963e+00,-Inf
misc/bayer02,-Inf,-Inf,1.84485683533202852193213779655366086e+00,1.09201647961773778326566206692537228e+00
misc/bayer03,-Inf,-Inf,-Inf,3.30376709496174765508295999610851570e+03
misc/bayer05,-Inf,-Inf,-Inf,-Inf
misc/bayer06,-Inf,-Inf,-Inf,7.67281961690501220547651705971778583e+08
misc/bayer07,-Inf,-Inf,3.01779401493350181615091556979800173e+02,2.77926402087562704129349231436589337e+03
misc/bayer08,-Inf,-Inf,-Inf,2.43887755320304178283763811233553468e+03
misc/bayer09,-Inf,-Inf,-Inf,-Inf
misc/bcspwr01,-Inf,-Inf,1.40341452386082897614903818976566261e+00,-Inf
misc/bcspwr02,-Inf,-Inf,-Inf,-Inf
misc/bcspwr03,-Inf,-Inf,1.52377920100599057532037256681438975e+00,1.33419027095377514327555950052547465e+00
misc/bcspwr04,-Inf,-Inf,2.10519798768737209260456471907985284e+00,-Inf
misc/bcspwr05,-Inf,-Inf,1.84365099179922403069693190564039454e+00,1.61758537058176740345883213849975535e+00
misc/bcspwr06,-Inf,-Inf,-Inf,-Inf
misc/bcspwr07,-Inf,-Inf,-Inf,-Inf
misc/bcspwr08,-Inf,-Inf,-Inf,-Inf
misc/bcspwr09,-Inf,-Inf,-Inf,-Inf
misc/bcspwr10,-Inf,-Inf,-Inf,-Inf
misc/bcsstk01,-Inf,-Inf,1.54060815102448016778438820521452428e+00,1.19614431028987764597397243014641055e+00
misc/bcsstk02,-Inf,-Inf,-Inf,3.49931061485775216602039875329338575e+03
misc/bcsstk03,-Inf,-Inf,-Inf,-Inf
misc/bcsstk04,-Inf,-Inf,-Inf,-Inf
misc/bcsstk05,-Inf,-Inf,-Inf,-Inf
misc/bcsstk06,-Inf,-Inf,-Inf,-Inf
misc/bcsstk07,-Inf,-Inf,-Inf,-Inf
misc/bcsstk08,-Inf,-Inf,-Inf,-Inf
misc/bcsstk09,-Inf,-Inf,-Inf,-Inf
misc/bcsstk10,-Inf,-Inf,-Inf,-Inf
misc/bcsstk11,-Inf,-Inf,-Inf,-Inf
misc/bcsstk12,-Inf,-Inf,-Inf,-Inf
misc/bcsstk13,-Inf,-Inf,-Inf,-Inf
misc/bcsstk14,-Inf,-Inf,-Inf,-Inf
misc/bcsstk15,-Inf,-Inf,-Inf,-Inf
misc/bcsstk19,-Inf,-Inf,-Inf,-Inf
misc/bcsstk20,-Inf,-Inf,-Inf,-Inf
misc/bcsstk21,-Inf,-Inf,-Inf,-Inf
misc/bcsstk22,-Inf,-Inf,-Inf,-Inf
misc/bcsstk23,-Inf,-Inf,-Inf,-Inf
misc/bcsstk26,-Inf,-Inf,-Inf,-Inf
misc/bcsstk27,-Inf,-Inf,-Inf,-Inf
misc/bcsstk34,-Inf,-Inf,-Inf,-Inf
misc/bcsstm01,-Inf,-Inf,-Inf,1.31936209217132474504279571023866584e+00
misc/bcsstm02,-Inf,-Inf,-Inf,9.99959785888864287944048799068754290e-01
misc/bcsstm03,-Inf,-Inf,-Inf,-Inf
misc/bcsstm04,-Inf,-Inf,1.36696344552041918558557744714317194e+01,1.42984726427427662148256426441347954e+00
misc/bcsstm05,-Inf,-Inf,3.59396611060659388934419070763486251e+01,-Inf
misc/bcsstm06,-Inf,-Inf,2.85224958121182282474901951971855776e+01,-Inf
misc/bcsstm07,-Inf,-Inf,-Inf,-Inf
misc/bcsstm08,-Inf,-Inf,3.33884401566499156960851816592482999e+01,-Inf
misc/bcsstm09,-Inf,-Inf,1.35299594745733188463003021015652580e+02,9.49035144591800678084877491100796685e-01
misc/bcsstm10,-Inf,-Inf,-Inf,-Inf
misc/bcsstm11,-Inf,-Inf,6.78591090129308875743004862443867976e+01,-Inf
misc/bcsstm12,-Inf,-Inf,-Inf,-Inf
misc/bcsstm13,-Inf,-Inf,-Inf,-Inf
misc/bcsstm19,-Inf,-Inf,5.00235530955780701888476626440426970e+01,1.00377510960537878519978862551755888e+00
misc/bcsstm20,-Inf,-Inf,3.96267030619289439762789854182353860e+01,-Inf
misc/bcsstm21,-Inf,-Inf,1.15977753961612636534582534091586198e+02,-Inf
misc/bcsstm22,-Inf,-Inf,2.69396885853896977697425038254062698e+01,1.02143077612824363133063496084584251e+00
misc/bcsstm23,-Inf,-Inf,9.52560268104394930952113325827321163e+01,9.90207950852204706342253620087976798e-01
misc/bcsstm24,-Inf,-Inf,1.01713629175354146289812126094015803e+02,-Inf
misc/bcsstm25,-Inf,-Inf,8.99978968057417885061105055531652163e+01,-Inf
misc/bcsstm26,-Inf,-Inf,7.26324523655850548275548748095926898e+01,-Inf
misc/bcsstm27,-Inf,-Inf,-Inf,-Inf
misc/bcsstm34,-Inf,-Inf,1.96276621560011516743280214516771286e+03,1.23086220817844155090902864858409432e+00
misc/bcsstm35,-Inf,-Inf,-Inf,-Inf
misc/bcsstm37,-Inf,-Inf,-Inf,-Inf
misc/bcsstm38,-Inf,-Inf,-Inf,-Inf
misc/bcsstm39,-Inf,-Inf,4.61475582712454096712617093589621891e+02,-Inf
misc/beacxc,-Inf,-Inf,-Inf,1.65090462233044814061040595304647862e+00
misc/beaflw,-Inf,-Inf,-Inf,1.71041660087418731727276058393508317e+00
misc/beause,-Inf,-Inf,-Inf,1.62402474360541741326666330890106172e+00
misc/bfly,-Inf,-Inf,3.04222412997506096784640176098091397e+00,-Inf
misc/bfwa398,-Inf,-Inf,-Inf,-Inf
misc/bfwa62,-Inf,-Inf,1.38684991129944556478091677884272990e+00,1.48330542077540430541047623246256436e+00
misc/bfwa782,-Inf,-Inf,-Inf,-Inf
misc/bfwb398,-Inf,-Inf,1.24789248915967865895727640527211142e+07,4.61101105008356224406452275350494539e+03
misc/bfwb62,-Inf,-Inf,-Inf,4.06337456351324944947597058204250846e+03
misc/bfwb782,-Inf,-Inf,-Inf,7.58945609358508783125302584183068132e+03
misc/bibd_11_5,-Inf,-Inf,-Inf,-Inf
misc/bibd_12_4,-Inf,-Inf,-Inf,-Inf
misc/bibd_12_5,-Inf,-Inf,-Inf,-Inf
misc/bibd_13_6,-Inf,-Inf,-Inf,-Inf
misc/bibd_14_7,-Inf,-Inf,-Inf,-Inf
misc/bibd_15_3,-Inf,-Inf,-Inf,1.54540428222662820811315136776425590e+00
misc/bibd_15_7,-Inf,-Inf,-Inf,-Inf
misc/bibd_17_3,-Inf,-Inf,-Inf,-Inf
misc/bibd_17_4,-Inf,-Inf,-Inf,-Inf
misc/bibd_17_4b,-Inf,-Inf,-Inf,-Inf
misc/bibd_49_3,-Inf,-Inf,-Inf,-Inf
misc/bibd_81_2,-Inf,-Inf,1.29461264235825412583190524879938689e+00,1.30094948561865536267708852026853340e+00
misc/bibd_9_3,-Inf,-Inf,1.62413842501207980415749613069940103e+00,1.39233451812961394377882223240589854e+00
misc/bibd_9_5,-Inf,-Inf,-Inf,1.34356830638848830720439361338685762e+00
misc/big,-Inf,-Inf,9.60550833664250686093975995363939615e+00,1.41089763209794816944883597059566716e+00
misc/big_dual,-Inf,-Inf,-Inf,-Inf
misc/bio-MUTAG-g1,-Inf,-Inf,-Inf,2.21985441770757577029671947842831525e+00
misc/bio-MUTAG_g1,-Inf,-Inf,-Inf,2.21985441770757577029671947842831525e+00
misc/biplane-9,-Inf,-Inf,-Inf,-Inf
misc/bips07_1693,-Inf,-Inf,8.60799938618674099764331075803501389e+00,-Inf
misc/bips98_1142,-Inf,-Inf,1.41280268126503018072725213729131560e+00,5.61275463973785039652024601160435326e+03
misc/bips98_1450,-Inf,-Inf,-Inf,-Inf
misc/bips98_606,-Inf,-Inf,-Inf,2.01368134520586480789183671645746605e+06
misc/blckhole,-Inf,-Inf,-Inf,-Inf
misc/bloweya,-Inf,-Inf,-Inf,-Inf
misc/bloweybl,-Inf,-Inf,4.26699967361403057793413318833763635e+00,-Inf
misc/bloweybq,-Inf,-Inf,-Inf,-Inf
misc/bp_0,-Inf,-Inf,1.57677856842450378660397955082175874e+00,1.15956960657237761211254588245952419e+00
misc/bp_1000,-Inf,-Inf,1.56921431163543407710217060037258418e+03,1.14915518677104218001348122384178195e+00
misc/bp_1200,-Inf,-Inf,2.00796269976667969842030337278322165e+00,1.00446817107610517494660168054387017e+00
misc/bp_1400,-Inf,-Inf,4.23237689004172648036371145916483457e+00,1.14522627001548647800037157251512737e+00
misc/bp_1600,-Inf,-Inf,2.86502326803174939700210776728270110e+00,1.10468327417684505379125669216463829e+00
misc/bp_200,-Inf,-Inf,-Inf,9.49002863618846680593325931986025963e-01
misc/bp_400,-Inf,-Inf,1.08553489962462879773186151174078703e+01,8.17916820311622196859169448006060813e-01
misc/bp_600,-Inf,-Inf,1.33518935038576070486054360881694999e+02,1.16420914993243814498324331311684338e+00
misc/bp_800,-Inf,-Inf,-Inf,1.28764566378614991262818461558520377e+00
misc/brainpc2,-Inf,-Inf,-Inf,-Inf
misc/bratu3d,-Inf,-Inf,5.60912168390450160792876860044175020e+00,-Inf
misc/bwm200,-Inf,-Inf,3.41285404733387289618388880007452478e+02,1.87006826613942705369672227750178817e+00
misc/bwm2000,-Inf,-Inf,-Inf,-Inf
misc/c-18,-Inf,-Inf,-Inf,-Inf
misc/c-19,-Inf,-Inf,4.09276346063706798879397305906179022e+01,-Inf
misc/c-20,-Inf,-Inf,-Inf,1.12617831008469385878199206771235904e+00
misc/c-21,-Inf,-Inf,1.27158255814551383036659034947510387e+03,-Inf
misc/c-22,-Inf,-Inf,2.22064661439629112143297490675486669e+03,-Inf
misc/c-23,-Inf,-Inf,1.90953947342034932110162507352831600e+00,1.33374509929456199107385095536471203e+00
misc/c-24,-Inf,-Inf,-Inf,1.16401171257468462833326879121263421e+00
misc/c-25,-Inf,-Inf,-Inf,1.13852010529015152174875876412527786e+00
misc/c-26,-Inf,-Inf,2.87452651307792156245371033385606062e+00,1.16946808601803667428661153051744582e+00
misc/c-27,-Inf,-Inf,-Inf,1.16341184764862231071402100828423271e+00
misc/c-28,-Inf,-Inf,-Inf,1.11240928625354126101413462449719200e+00
misc/c-29,-Inf,-Inf,6.03905334826123408075092701583446147e+00,-Inf
misc/c-30,-Inf,-Inf,8.54902819839748976459952541308596937e+02,1.34462414787313554920120138577631653e+00
misc/c-31,-Inf,-Inf,2.71858678913227007937330445847646478e+02,9.60396678620356929125974657363211909e-01
misc/c-32,-Inf,-Inf,-Inf,-Inf
misc/c-33,-Inf,-Inf,1.75041818918418331952672489140852390e+00,1.32786747550505699689760601765074976e+00
misc/c-34,-Inf,-Inf,1.92178098677703754092113712479000946e+00,-Inf
misc/c-35,-Inf,-Inf,7.50080616326126422315137747464683371e+01,1.20482259614079692067963636864289934e+00
misc/c-36,-Inf,-Inf,4.04262217082046353012629061942133726e+01,1.35460393013810944184339332530406307e+00
misc/c-37,-Inf,-Inf,5.41407567807237439146416351133765421e+02,-Inf
misc/c-38,-Inf,-Inf,1.84320496327048729474185982495807328e+00,1.03455320237530434893870033043765937e+00
misc/c-39,-Inf,-Inf,2.28533606549866882815996974043394864e+00,-Inf
misc/c-40,-Inf,-Inf,-Inf,1.24908884609154949425666694350521604e+00
misc/c-41,-Inf,-Inf,1.33207090327924295564470555164867135e+00,1.15070831549973865016083893280076481e+00
misc/c-42,-Inf,-Inf,4.54962337721075806629551910594694057e+01,1.13127938779235006211460240887829248e+00
misc/c-43,-Inf,-Inf,-Inf,-Inf
misc/c-44,-Inf,-Inf,-Inf,9.89997238252357404606437852734690975e-01
misc/c-45,-Inf,-Inf,-Inf,-Inf
misc/ca-CondMat,-Inf,-Inf,-Inf,-Inf
misc/ca-GrQc,-Inf,-Inf,-Inf,-Inf
misc/ca-HepPh,-Inf,-Inf,-Inf,-Inf
misc/ca-HepTh,-Inf,-Inf,-Inf,-Inf
misc/ca-opsahl-collaboration,-Inf,-Inf,-Inf,-Inf
misc/cage,-Inf,-Inf,-Inf,-Inf
misc/cage5,-Inf,-Inf,-Inf,-Inf
misc/cage6,-Inf,-Inf,1.59758630152042954327146155600407073e+00,-Inf
misc/cage7,-Inf,-Inf,1.54421470391254386700067194197332144e+00,1.51994447211596482872210657194358003e+00
misc/cage8,-Inf,-Inf,1.81101725053140796908418719591054340e+00,1.69205908915451916298341528644769930e+00
misc/cage9,-Inf,-Inf,-Inf,1.96420720067801461410103031483217911e+00
misc/can_1054,-Inf,-Inf,-Inf,-Inf
misc/can_1072,-Inf,-Inf,-Inf,-Inf
misc/can_144,-Inf,-Inf,2.40628858796309375528080362698031277e+00,-Inf
misc/can_161,-Inf,-Inf,1.79318979549698065535463455102441746e+00,1.65816877106334301695652393907504244e+00
misc/can_187,-Inf,-Inf,2.11086045420769067539567128804029577e+00,1.68885486766330249884875065860882043e+00
misc/can_229,-Inf,-Inf,1.79878441616267334539709477604970373e+00,1.49903766284570219510907758321057516e+00
misc/can_24,-Inf,-Inf,2.31910431213661625535367618874138194e+01,-Inf
misc/can_256,-Inf,-Inf,-Inf,1.57183384670292433577422480978310897e+00
misc/can_268,-Inf,-Inf,1.61374448462939234395362656760537294e+00,1.76922712623598108379551115958382944e+00
misc/can_292,-Inf,-Inf,-Inf,1.51828683168721379783986903242413430e+00
misc/can_445,-Inf,-Inf,-Inf,1.78618575069198671308962366760007629e+00
misc/can_61,-Inf,-Inf,1.49789371636587781985898256147207796e+00,-Inf
misc/can_62,-Inf,-Inf,3.42166965301491526874910444084579261e+00,1.32799266452155388943897716843035284e+00
misc/can_634,-Inf,-Inf,-Inf,1.86516151891267143014258838091106633e+00
misc/can_715,-Inf,-Inf,-Inf,1.77451242653614017774439035748494499e+00
misc/can_73,-Inf,-Inf,1.67999219568286302123344958078471704e+00,1.45146244301171049308311827247839577e+00
misc/can_838,-Inf,-Inf,-Inf,-Inf
misc/can_96,-Inf,-Inf,1.97870267659460137384325571268833923e+00,-Inf
misc/car4,-Inf,-Inf,-Inf,-Inf
misc/cari,-Inf,-Inf,-Inf,-Inf
misc/case9,-Inf,-Inf,3.69807478239415882535603681157115877e+02,6.84039848740746192463207451149923818e+03
misc/cat_ears_2_1,-Inf,-Inf,1.68246622212863488918302954243336890e+00,-Inf
misc/cat_ears_2_4,-Inf,-Inf,-Inf,-Inf
misc/cat_ears_3_1,-Inf,-Inf,1.87061380098445382978476846740955977e+00,-Inf
misc/cat_ears_3_4,-Inf,-Inf,-Inf,-Inf
misc/cat_ears_4_1,-Inf,-Inf,-Inf,1.64961923297469800911776029368188606e+00
misc/cat_ears_4_4,-Inf,-Inf,-Inf,-Inf
misc/cavity01,-Inf,-Inf,-Inf,-Inf
misc/cavity02,-Inf,-Inf,-Inf,-Inf
misc/cavity03,-Inf,-Inf,-Inf,-Inf
misc/cavity04,-Inf,-Inf,1.61357361509823888351298073974056731e+00,1.49647763622910322772573131325770182e+00
misc/cavity05,-Inf,-Inf,-Inf,-Inf
misc/cavity06,-Inf,-Inf,-Inf,-Inf
misc/cavity07,-Inf,-Inf,-Inf,1.95444872808849371248801433749785781e+03
misc/cavity08,-Inf,-Inf,-Inf,-Inf
misc/cavity09,-Inf,-Inf,-Inf,1.69972323610043738370372907524540446e+03
misc/cavity10,-Inf,-Inf,-Inf,-Inf
misc/cca,-Inf,-Inf,-Inf,-Inf
misc/ccc,-Inf,-Inf,-Inf,-Inf
misc/cdde1,-Inf,-Inf,-Inf,-Inf
misc/cdde2,-Inf,-Inf,-Inf,-Inf
misc/cdde3,-Inf,-Inf,-Inf,-Inf
misc/cdde4,-Inf,-Inf,-Inf,-Inf
misc/cdde5,-Inf,-Inf,-Inf,1.39289145595633499408689855988868371e+00
misc/cdde6,-Inf,-Inf,-Inf,1.39289145595633499408689855988868371e+00
misc/cegb2802,-Inf,-Inf,-Inf,-Inf
misc/cegb2919,-Inf,-Inf,-Inf,-Inf
misc/cegb3024,-Inf,-Inf,-Inf,-Inf
misc/cegb3306,-Inf,-Inf,-Inf,-Inf
misc/celegans_metabolic,-Inf,-Inf,1.63831852037730588518389822888615772e+00,1.52604311545337703502474808513475317e+00
misc/celegansneural,-Inf,-Inf,2.02661458556078464787706911576934561e+00,1.55228805676399062472855060536874259e+00
misc/cell1,-Inf,-Inf,-Inf,-Inf
misc/cell2,-Inf,-Inf,-Inf,-Inf
misc/cep1,-Inf,-Inf,1.65834884861951561466694401303590713e+00,-Inf
misc/cfinder-google,-Inf,-Inf,3.01888742848514340017684965860476103e+02,-Inf
misc/ch,-Inf,-Inf,-Inf,-Inf
misc/ch3-3-b1,-Inf,-Inf,-Inf,-Inf
misc/ch3-3-b2,-Inf,-Inf,-Inf,-Inf
misc/ch4-4-b1,-Inf,-Inf,-Inf,1.45200593802601443527757013078498155e+00
misc/ch4-4-b2,-Inf,-Inf,-Inf,1.30895843396945733675727826260950431e+00
misc/ch4-4-b3,-Inf,-Inf,1.30791850806041635092682727367492438e+00,1.07702458235113992062579673499162943e+00
misc/ch5-5-b1,-Inf,-Inf,-Inf,-Inf
misc/ch5-5-b2,-Inf,-Inf,-Inf,-Inf
misc/ch5-5-b3,-Inf,-Inf,1.57618331119083158253234128151590389e+00,1.53693182081334216507159672223939052e+00
misc/ch5-5-b4,-Inf,-Inf,-Inf,1.49514718084208694759472985354146987e+00
misc/ch6-6-b1,-Inf,-Inf,-Inf,-Inf
misc/ch6-6-b2,-Inf,-Inf,-Inf,-Inf
misc/ch6-6-b3,-Inf,-Inf,3.46001351113850754873787088202760693e+00,-Inf
misc/ch6-6-b4,-Inf,-Inf,2.74899034611594976415277794027263528e+00,-Inf
misc/ch6-6-b5,-Inf,-Inf,-Inf,-Inf
misc/ch7-6-b1,-Inf,-Inf,-Inf,-Inf
misc/ch7-6-b2,-Inf,-Inf,-Inf,-Inf
misc/ch7-6-b3,-Inf,-Inf,-Inf,-Inf
misc/ch7-6-b4,-Inf,-Inf,-Inf,-Inf
misc/ch7-6-b5,-Inf,-Inf,-Inf,-Inf
misc/ch7-7-b1,-Inf,-Inf,-Inf,-Inf
misc/ch7-7-b2,-Inf,-Inf,-Inf,-Inf
misc/ch7-8-b1,-Inf,-Inf,-Inf,-Inf
misc/ch7-8-b2,-Inf,-Inf,-Inf,-Inf
misc/ch7-9-b1,-Inf,-Inf,-Inf,-Inf
misc/ch7-9-b2,-Inf,-Inf,-Inf,-Inf
misc/ch8-8-b1,-Inf,-Inf,-Inf,-Inf
misc/ch8-8-b2,-Inf,-Inf,-Inf,-Inf
misc/chesapeake,-Inf,-Inf,-Inf,-Inf
misc/circuit204,-Inf,-Inf,-Inf,-Inf
misc/circuit_1,-Inf,-Inf,-Inf,-Inf
misc/circuit_2,-Inf,-Inf,-Inf,-Inf
misc/circuit_3,-Inf,-Inf,-Inf,-Inf
misc/cis-n4c6-b1,-Inf,-Inf,-Inf,1.44730158650191814918165500645882726e+00
misc/cis-n4c6-b13,-Inf,-Inf,-Inf,-Inf
misc/cis-n4c6-b14,-Inf,-Inf,3.58887263806064626365222593137419038e+00,1.52872955606002100623556486878772533e+00
misc/cis-n4c6-b15,-Inf,-Inf,-Inf,-Inf
misc/cis-n4c6-b2,-Inf,-Inf,-Inf,-Inf
misc/cis-n4c6-b3,-Inf,-Inf,-Inf,1.63915699463733958228184868731966843e+00
misc/cis-n4c6-b4,-Inf,-Inf,-Inf,-Inf
misc/ck104,-Inf,-Inf,1.76808218425229508340423908557817914e+00,1.34279520083603944292987002304355471e+00
misc/ck400,-Inf,-Inf,-Inf,-Inf
misc/ck656,-Inf,-Inf,-Inf,-Inf
misc/co5,-Inf,-Inf,-Inf,1.04777122009328576586313359861091604e+00
misc/co9,-Inf,-Inf,-Inf,-Inf
misc/coater1,-Inf,-Inf,-Inf,-Inf
misc/commanche_dual,-Inf,-Inf,-Inf,-Inf
misc/complex,-Inf,-Inf,-Inf,-Inf
misc/cond-mat,-Inf,-Inf,-Inf,-Inf
misc/contiguous-usa,-Inf,-Inf,1.55803906640086183732527759912259553e+00,-Inf
misc/copter1,-Inf,-Inf,-Inf,-Inf
misc/cora_agm_fcl_aid,-Inf,-Inf,-Inf,-Inf
misc/cora_subelj,-Inf,-Inf,-Inf,-Inf
misc/cq5,-Inf,-Inf,2.93740361726211003243644247302819032e+02,-Inf
misc/cq9,-Inf,-Inf,1.88252118825754456418971662542676632e+02,1.28629310035191453631412427926305034e+00
misc/cr42,-Inf,-Inf,4.41612386058481248650462280254454368e+00,8.93776757743864468432741518247363730e-01
misc/crack,-Inf,-Inf,-Inf,-Inf
misc/crack_dual,-Inf,-Inf,-Inf,-Inf
misc/crew1,-Inf,-Inf,-Inf,-Inf
misc/cryg2500,-Inf,-Inf,-Inf,-Inf
misc/crystm01,-Inf,-Inf,-Inf,-Inf
misc/cs4,-Inf,-Inf,-Inf,-Inf
misc/cti,-Inf,-Inf,-Inf,-Inf
misc/curtis54,-Inf,-Inf,1.69876623355552320878412098326727518e+00,-Inf
misc/cvxqp3,-Inf,-Inf,-Inf,-Inf
misc/d_dyn,-Inf,-Inf,1.00002905142046556685250233447543306e+00,7.79003666488461753122934633575519346e-01
misc/d_dyn1,-Inf,-Inf,-Inf,1.00748247137673167843723620470264908e+00
misc/d_ss,-Inf,-Inf,-Inf,1.00416438203878945576602670013069602e+00
misc/dano3mip,-Inf,-Inf,-Inf,-Inf
misc/data,-Inf,-Inf,-Inf,-Inf
misc/dblp-cite,-Inf,-Inf,-Inf,-Inf
misc/de063155,-Inf,-Inf,1.83683434122591479115974970901656694e+08,1.74730253042136680695996818703336900e+03
misc/de063157,-Inf,-Inf,2.91769166133418568987446126964132443e+01,2.33101884386534811193329279930939610e+03
misc/de080285,-Inf,-Inf,1.71077942222073429037917216993843466e+02,6.65681713982063244347194141888603347e+00
misc/delaunay_n10,-Inf,-Inf,-Inf,-Inf
misc/delaunay_n11,-Inf,-Inf,-Inf,-Inf
misc/delaunay_n12,-Inf,-Inf,-Inf,-Inf
misc/delaunay_n13,-Inf,-Inf,-Inf,-Inf
misc/delaunay_n14,-Inf,-Inf,-Inf,-Inf
misc/delaunay_n15,-Inf,-Inf,-Inf,-Inf
misc/delf,-Inf,-Inf,-Inf,-Inf
misc/deter0,-Inf,-Inf,1.16965463038278506375811261099525836e+02,1.17305240646895292583200366240288491e+00
misc/deter1,-Inf,-Inf,1.48125134944840216020600224885446039e+01,-Inf
misc/deter2,-Inf,-Inf,-Inf,-Inf
misc/deter3,-Inf,-Inf,-Inf,1.20700302375200187247832949007325348e+00
misc/deter4,-Inf,-Inf,-Inf,-Inf
misc/deter5,-Inf,-Inf,-Inf,-Inf
misc/deter6,-Inf,-Inf,-Inf,1.00281186037430081063794896591786905e+00
misc/deter7,-Inf,-Inf,-Inf,3.87667129862454417464885103491842184e+07
misc/deter8,-Inf,-Inf,-Inf,3.07464080920483716417185980785503154e+00
misc/df2177,-Inf,-Inf,3.92995758576231465450874860921398226e+00,-Inf
misc/diag,-Inf,-Inf,-Inf,-Inf
misc/dictionary28,-Inf,-Inf,-Inf,-Inf
misc/divorce,-Inf,-Inf,3.55764622162965292618527253051742343e+04,-Inf
misc/dolphins,-Inf,-Inf,-Inf,-Inf
misc/dtoc,-Inf,-Inf,-Inf,-Inf
misc/dw1024,-Inf,-Inf,1.54377187875170220615401270345507030e+00,1.67175705248612189174931654248914330e+00
misc/dw2048,-Inf,-Inf,1.54377187875170220615401270345507030e+00,1.67175705248612189174931654248914330e+00
misc/dw256A,-Inf,-Inf,1.85147665045945336338269671182389404e+00,1.40461012848352272459721760846376681e+00
misc/dw256B,-Inf,-Inf,-Inf,1.53026961986172304518514681450782284e+00
misc/dw4096,-Inf,-Inf,-Inf,1.34481063357048413402467994524537582e+00
misc/dw8192,-Inf,-Inf,-Inf,9.68282479488962228769964729745431968e-01
misc/dwa512,-Inf,-Inf,-Inf,1.41980710359301315955193394599429172e+00
misc/dwt_1005,-Inf,-Inf,-Inf,-Inf
misc/dwt_1007,-Inf,-Inf,-Inf,-Inf
misc/dwt_1242,-Inf,-Inf,-Inf,-Inf
misc/dwt_162,-Inf,-Inf,1.87350063257568256169594284001398420e+00,1.75497480741155311884879642172775308e+00
misc/dwt_193,-Inf,-Inf,1.74542186611118721663825734910895613e+00,1.54292762034493147890746342900781218e+00
misc/dwt_198,-Inf,-Inf,2.10303861024832838266353416355422553e+00,-Inf
misc/dwt_209,-Inf,-Inf,1.78053222149705861569876305588950910e+00,1.75956520636125167546500001236938898e+00
misc/dwt_221,-Inf,-Inf,2.16269477015156838575301600126619440e+00,1.68277715449971355804813107766966843e+00
misc/dwt_234,-Inf,-Inf,1.73269890030141813150073873090242434e+00,1.45525221238738091622011899368456177e+00
misc/dwt_245,-Inf,-Inf,1.88905574965384564306441515347651670e+00,1.65422958980137708882575529981952166e+00
misc/dwt_2680,-Inf,-Inf,-Inf,-Inf
misc/dwt_307,-Inf,-Inf,2.00305852460459237443141087395178881e+00,1.77279879328998324369418731643175649e+00
misc/dwt_310,-Inf,-Inf,2.03017915308640916208506313714014361e+00,1.62043749601655115861010127757666460e+00
misc/dwt_346,-Inf,-Inf,-Inf,1.58944671356107656757671655445708194e+00
misc/dwt_361,-Inf,-Inf,2.51437760087875350911214166370509637e+00,1.87949221366123575841805314190799541e+00
misc/dwt_419,-Inf,-Inf,-Inf,1.82483592951853283858699133023122174e+00
misc/dwt_492,-Inf,-Inf,-Inf,1.60310362969694677936495524198040148e+00
misc/dwt_503,-Inf,-Inf,-Inf,1.72144816715215257645086977535099583e+00
misc/dwt_512,-Inf,-Inf,-Inf,1.53872500361075807393374670928976679e+00
misc/dwt_59,-Inf,-Inf,1.56390942109050109394799078716472912e+00,-Inf
misc/dwt_592,-Inf,-Inf,-Inf,1.85169719754244382768934331334856806e+00
misc/dwt_607,-Inf,-Inf,-Inf,1.70285523152855158874290098520731737e+00
misc/dwt_66,-Inf,-Inf,1.79004146563487792529158134180137741e+00,1.49059465553882334454299919403864385e+00
misc/dwt_72,-Inf,-Inf,1.46897092923531364333201051619349795e+00,1.37783865298815517909394968927601148e+00
misc/dwt_758,-Inf,-Inf,-Inf,-Inf
misc/dwt_869,-Inf,-Inf,-Inf,1.71560833275007457365500603911914338e+00
misc/dwt_87,-Inf,-Inf,2.02411959162734027745511917474208039e+00,1.35163813604503674078188666430363099e+00
misc/dwt_878,-Inf,-Inf,-Inf,-Inf
misc/dwt_918,-Inf,-Inf,-Inf,1.88763071118265590506924636655723039e+00
misc/dwt_992,-Inf,-Inf,-Inf,-Inf
misc/eco-foodweb-baydry,-Inf,-Inf,2.19175073640608777344188022434250111e+01,1.31986781103633386195118559302493631e+00
misc/eco-foodweb-baywet,-Inf,-Inf,-Inf,-Inf
misc/ego-facebook,-Inf,-Inf,-Inf,-Inf
misc/ego-gplus,-Inf,-Inf,-Inf,-Inf
misc/ego-twitter,-Inf,-Inf,-Inf,-Inf
misc/email,-Inf,-Inf,-Inf,1.86510976548362778367536908289483274e+00
misc/epb0,-Inf,-Inf,-Inf,-Inf
misc/eris1176,-Inf,-Inf,-Inf,-Inf
misc/escorts,-Inf,-Inf,-Inf,-Inf
misc/eurqsa,-Inf,-Inf,-Inf,-Inf
misc/ex10,-Inf,-Inf,-Inf,-Inf
misc/ex10hs,-Inf,-Inf,-Inf,-Inf
misc/ex12,-Inf,-Inf,1.78295624053684478853254871698108243e+14,-Inf
misc/ex13,-Inf,-Inf,-Inf,-Inf
misc/ex14,-Inf,-Inf,-Inf,1.95088198616726853128674661440104132e+02
misc/ex15,-Inf,-Inf,-Inf,-Inf
misc/ex20,-Inf,-Inf,-Inf,2.46915988826978730808103708710169787e+03
misc/ex21,-Inf,-Inf,9.79172375867601022259051954547461019e+04,-Inf
misc/ex22,-Inf,-Inf,8.29850364801676760136142679849850645e+01,3.60512910212561571460253735401191248e+03
misc/ex23,-Inf,-Inf,3.24778551384976908066727786365341428e+00,-Inf
misc/ex24,-Inf,-Inf,-Inf,2.54461523710479159479946813756025551e+03
misc/ex25,-Inf,-Inf,1.13246041274838882573599639384587044e+00,5.88235478188265089790538288436196163e+03
misc/ex27,-Inf,-Inf,-Inf,-Inf
misc/ex29,-Inf,-Inf,-Inf,-Inf
misc/ex3,-Inf,-Inf,-Inf,-Inf
misc/ex32,-Inf,-Inf,-Inf,-Inf
misc/ex33,-Inf,-Inf,-Inf,-Inf
misc/ex36,-Inf,-Inf,-Inf,-Inf
misc/ex3sta1,-Inf,-Inf,-Inf,-Inf
misc/ex7,-Inf,-Inf,-Inf,-Inf
misc/ex9,-Inf,-Inf,-Inf,-Inf
misc/extr1,-Inf,-Inf,-Inf,2.92603048402933481071730520061093110e+03
misc/extr1b,-Inf,-Inf,-Inf,3.03599723657626063161948242533761197e+03
misc/farm,-Inf,-Inf,-Inf,8.96808625629991200746082979315172560e-01
misc/fd12,-Inf,-Inf,4.08147748455165982118468314612777895e+05,4.05952268632816210872634966550910441e+03
misc/fd15,-Inf,-Inf,-Inf,4.62061401317416708194509954777434818e+03
misc/fd18,-Inf,-Inf,-Inf,1.56237713070655759911571108638721289e+03
misc/fe_4elt2,-Inf,-Inf,-Inf,-Inf
misc/fe_body,-Inf,-Inf,-Inf,-Inf
misc/fe_sphere,-Inf,-Inf,-Inf,-Inf
misc/filter2D,-Inf,-Inf,1.91910818676205848687324372915835265e+00,2.36159907808765474386246254682804679e+03
misc/finance256,-Inf,-Inf,-Inf,-Inf
misc/flower_4_1,-Inf,-Inf,1.69045478297432183449886515043023848e+00,1.44688555609058455990014439775808624e+00
misc/flower_4_4,-Inf,-Inf,-Inf,-Inf
misc/flower_5_1,-Inf,-Inf,1.74600284417592775613849969637077188e+00,1.53361964100326149579228771929153576e+00
misc/flower_5_4,-Inf,-Inf,-Inf,-Inf
misc/flower_7_1,-Inf,-Inf,-Inf,1.52240487979902548079514487202287204e+00
misc/flower_8_1,-Inf,-Inf,-Inf,1.62308134316678099170960275943642189e+00
misc/flowmeter0,-Inf,-Inf,1.08885370768717239006085109176220014e+01,5.36949360086771654862697661130654344e+03
misc/foldoc,-Inf,-Inf,-Inf,-Inf
misc/fome11,-Inf,-Inf,-Inf,-Inf
misc/foodweb-baydry,-Inf,-Inf,-Inf,1.41725099266675851109421474604851336e+00
misc/foodweb-baywet,-Inf,-Inf,4.22307564575379291530136058519388680e+03,1.42984029883311423678320872617499693e+00
misc/football,-Inf,-Inf,2.04756087104897883547497852841436076e+03,-Inf
misc/ford1,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_01,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_02,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_03,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_04,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_05,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_06,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_07,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_08,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_09,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_10,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_11,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_12,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_13,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_14,-Inf,-Inf,8.99894103779596710633057180551749120e+34,2.32466614856373840493292123892405286e+03
misc/fpga_dcop_15,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_16,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_17,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_18,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_19,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_20,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_21,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_22,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_23,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_24,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_25,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_26,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_27,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_28,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_29,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_30,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_31,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_32,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_33,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_34,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_35,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_36,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_37,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_38,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_39,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_40,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_41,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_42,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_43,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_44,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_45,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_46,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_47,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_48,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_49,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_50,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_51,-Inf,-Inf,-Inf,-Inf
misc/fpga_trans_01,-Inf,-Inf,-Inf,-Inf
misc/fpga_trans_02,-Inf,-Inf,-Inf,-Inf
misc/fs-FA,-Inf,-Inf,-Inf,-Inf
misc/fs-adjnoun_adj_copperfield,-Inf,-Inf,1.76384152712721576352620649616574248e+00,-Inf
misc/fs_183_1,-Inf,-Inf,-Inf,-Inf
misc/fs_183_3,-Inf,-Inf,-Inf,-Inf
misc/fs_183_4,-Inf,-Inf,3.41580208202212769680057825131487710e+02,2.44608095902947091401592889330972723e+03
misc/fs_183_6,-Inf,-Inf,1.69919544246209733076640297797908260e+00,2.14040048036069750230571510741460102e+03
misc/fs_541_1,-Inf,-Inf,-Inf,1.39391977811344650979536489767119574e+00
misc/fs_541_2,-Inf,-Inf,-Inf,-Inf
misc/fs_541_3,-Inf,-Inf,-Inf,1.55366089536151913457158407599275486e+00
misc/fs_541_4,-Inf,-Inf,-Inf,1.60346316607192840341177984853287032e+00
misc/fs_680_1,-Inf,-Inf,-Inf,-Inf
misc/fs_680_2,-Inf,-Inf,-Inf,-Inf
misc/fs_680_3,-Inf,-Inf,-Inf,-Inf
misc/fs_760_1,-Inf,-Inf,-Inf,-Inf
misc/fs_760_2,-Inf,-Inf,-Inf,-Inf
misc/fs_760_3,-Inf,-Inf,-Inf,-Inf
misc/fv1,-Inf,-Inf,-Inf,-Inf
misc/fv2,-Inf,-Inf,-Inf,-Inf
misc/fv3,-Inf,-Inf,-Inf,-Inf
misc/fxm2-16,-Inf,-Inf,-Inf,1.46112495440905223669175720825695009e+00
misc/fxm2-6,-Inf,-Inf,4.65600743269576984338802408674185082e+02,1.30642378255431215755503491569482619e+00
misc/fxm3_6,-Inf,-Inf,-Inf,-Inf
misc/g3rmt3m3,-Inf,-Inf,-Inf,-Inf
misc/g7jac010,-Inf,-Inf,-Inf,-Inf
misc/g7jac010sc,-Inf,-Inf,-Inf,1.37471411456492691610152260053478830e+00
misc/g7jac020,-Inf,-Inf,-Inf,-Inf
misc/g7jac020sc,-Inf,-Inf,-Inf,9.31534079947374076766680464866320244e-01
misc/gams10a,-Inf,-Inf,1.84022063927199003891644013996750231e+00,-Inf
misc/gams10am,-Inf,-Inf,1.55200514549482328068468530012207861e+00,1.36767121546806188917511396469520563e+00
misc/gams30a,-Inf,-Inf,-Inf,-Inf
misc/gams30am,-Inf,-Inf,1.54909086448325942013344133674244186e+00,1.48950649219323223513341914169107526e+00
misc/gams60am,-Inf,-Inf,4.44110571474198596252011144129495178e+00,1.74887428915186817952211121056769541e+00
misc/garon1,-Inf,-Inf,-Inf,-Inf
misc/gas11,-Inf,-Inf,7.73430020270141748071080565526933130e+01,1.03485710289217657862609916867210927e+00
misc/ge,-Inf,-Inf,-Inf,1.13083824066220082100454990163970821e+00
misc/gemat1,-Inf,-Inf,-Inf,9.44391249745578328695200230400748786e-01
misc/gemat11,-Inf,-Inf,1.13341965176036274814919327777022632e+02,9.94096261399687939113491374655452533e-01
misc/gemat12,-Inf,-Inf,-Inf,-Inf
misc/gen,-Inf,-Inf,-Inf,-Inf
misc/gen1,-Inf,-Inf,-Inf,-Inf
misc/gent113,-Inf,-Inf,1.69633090108544589430808736903313688e+00,1.47220004013204068561863719075709672e+00
misc/geom,-Inf,-Inf,-Inf,-Inf
misc/gr_30_30,-Inf,-Inf,-Inf,-Inf
misc/gre_1107,-Inf,-Inf,-Inf,1.74944010909392611539657820743752855e+00
misc/gre_115,-Inf,-Inf,1.38809089728120566078556548546662881e+00,1.11224836512322531653889074481415385e+00
misc/gre_185,-Inf,-Inf,1.71190909012306782041621964348741986e+00,1.36153967156919729663023235346990327e+00
misc/gre_216a,-Inf,-Inf,1.85861547922971919784891150328444344e+00,-Inf
misc/gre_216b,-Inf,-Inf,1.69784758406879032393691049253854082e+00,-Inf
misc/gre_343,-Inf,-Inf,-Inf,1.61746335844761652874370374187725597e+00
misc/gre_512,-Inf,-Inf,-Inf,1.55040732789902950449776062263457231e+00
misc/grid1,-Inf,-Inf,2.13115498436902474414069444791700174e+00,-Inf
misc/grid1_dual,-Inf,-Inf,1.98005653574639988951124325389256562e+00,-Inf
misc/grid2,-Inf,-Inf,-Inf,-Inf
misc/grid2_dual,-Inf,-Inf,-Inf,-Inf
misc/hep-th,-Inf,-Inf,-Inf,-Inf
misc/hor_131,-Inf,-Inf,-Inf,4.97993915539774377955409729010726049e+03
misc/hydr1,-Inf,-Inf,-Inf,-Inf
misc/hydr1c,-Inf,-Inf,-Inf,-Inf
misc/ibm32,-Inf,-Inf,-Inf,-Inf
misc/iiasa,-Inf,-Inf,-Inf,-Inf
misc/illc1033,-Inf,-Inf,-Inf,-Inf
misc/illc1850,-Inf,-Inf,-Inf,1.75990831188373058902258981128968291e+00
misc/impcol_a,-Inf,-Inf,2.71751438814825984114629145900796128e+01,1.11727322185471273604078144883250966e+00
misc/impcol_b,-Inf,-Inf,1.82654126511449894032104096522726308e+02,-Inf
misc/impcol_c,-Inf,-Inf,1.85229227325709903421505739580733636e+00,1.38300006580356705174291647738106063e+00
misc/impcol_d,-Inf,-Inf,1.86300164524525707250881261347797448e+00,1.02281532585226306943387580590687713e+00
misc/impcol_e,-Inf,-Inf,2.07934289211609755383214965818019784e+00,1.05629281689721725530267311914103837e+00
misc/init_adder1,-Inf,-Inf,-Inf,-Inf
misc/iprob,-Inf,-Inf,-Inf,-Inf
misc/jagmesh1,-Inf,-Inf,-Inf,-Inf
misc/jagmesh2,-Inf,-Inf,-Inf,-Inf
misc/jagmesh3,-Inf,-Inf,4.57818966169810549187071298825569000e+02,-Inf
misc/jagmesh4,-Inf,-Inf,-Inf,-Inf
misc/jagmesh5,-Inf,-Inf,-Inf,-Inf
misc/jagmesh6,-Inf,-Inf,-Inf,-Inf
misc/jagmesh7,-Inf,-Inf,-Inf,-Inf
misc/jagmesh8,-Inf,-Inf,-Inf,-Inf
misc/jagmesh9,-Inf,-Inf,4.29447785667447231413942859507227224e+00,-Inf
misc/jan99jac020,-Inf,-Inf,-Inf,-Inf
misc/jan99jac020sc,-Inf,-Inf,3.47697313921989523242603484933686355e+11,4.13194367539751997551712775304046922e+03
misc/jan99jac040,-Inf,-Inf,-Inf,1.02568083677829482807505762994719519e+00
misc/jan99jac040sc,-Inf,-Inf,1.55948643543151151864286531886878704e+01,-Inf
misc/jazz,-Inf,-Inf,1.74713119476210180428556696702698279e+00,1.56545872937427112720645372329724904e+00
misc/jendrec1,-Inf,-Inf,3.35463308239403465778239466407835878e+03,1.09496534621353636796328761515680121e+00
misc/jnlbrng1,-Inf,-Inf,-Inf,-Inf
misc/jpwh_991,-Inf,-Inf,1.55118309326414632876500537651237497e+00,1.45104308932275285858568452891674951e+00
misc/karate,-Inf,-Inf,-Inf,-Inf
misc/kl02,-Inf,-Inf,5.28618471872677060158193002676884655e+00,-Inf
misc/kleemin,-Inf,-Inf,2.79792169148095451081277328941811574e+04,-Inf
misc/klein-b1,-Inf,-Inf,-Inf,1.28431956076489399691176455796220508e+00
misc/klein-b2,-Inf,-Inf,-Inf,1.31458615677416727880914591953512405e+00
misc/kneser_6_2_1,-Inf,-Inf,-Inf,-Inf
misc/kneser_8_3_1,-Inf,-Inf,-Inf,-Inf
misc/l30,-Inf,-Inf,8.79081752096772880680156540907060797e+01,6.86721672989658647525191821742696297e+03
misc/l9,-Inf,-Inf,-Inf,5.58604004933313973205851340044654364e+03
misc/lap_25,-Inf,-Inf,1.58385316468018871254021169749664093e+04,-Inf
misc/large,-Inf,-Inf,-Inf,4.57663197422553897604410928816449688e+03
misc/lasagne-spanishbook,-Inf,-Inf,-Inf,-Inf
misc/laser,-Inf,-Inf,-Inf,-Inf
misc/lesmis,-Inf,-Inf,-Inf,1.25610809609849626170768512507800294e+00
misc/lhr01,-Inf,-Inf,7.23184580723718170852955370322374525e+04,2.20144432567501428565668245576996455e+03
misc/lhr02,-Inf,-Inf,-Inf,-Inf
misc/lns_131,-Inf,-Inf,2.44574909271578522733407903423764556e+00,1.16154861074618848613577562933042283e+00
misc/lns_3937,-Inf,-Inf,-Inf,1.10389357026344250999457772328912311e+00
misc/lns_511,-Inf,-Inf,-Inf,9.43244148226991800505187174517106600e+00
misc/lnsp3937,-Inf,-Inf,-Inf,1.21519281603396659648185905281229906e+00
misc/lnsp_131,-Inf,-Inf,-Inf,1.20380463597504277420580679965692876e+00
misc/lnsp_511,-Inf,-Inf,2.01540181871161350239872322316652192e+02,3.15277002741623019841572817699529371e+03
misc/lock1074,-Inf,-Inf,-Inf,-Inf
misc/lock2232,-Inf,-Inf,-Inf,-Inf
misc/lock3491,-Inf,-Inf,-Inf,-Inf
misc/lock_700,-Inf,-Inf,-Inf,-Inf
misc/lop163,-Inf,-Inf,1.32630103993858109675407760085396777e+00,1.18508823930709437810911241428204008e+00
misc/lp22,-Inf,-Inf,-Inf,-Inf
misc/lp_25fv47,-Inf,-Inf,1.87599921491212435336649377827733062e+05,-Inf
misc/lp_80bau3b,-Inf,-Inf,5.08621272300951132169558618897885604e+01,6.02253352493110845833253100750094025e+03
misc/lp_adlittle,-Inf,-Inf,-Inf,5.23663013613394615693577680621496126e+03
misc/lp_afiro,-Inf,-Inf,8.64274961292368571096798273016168248e+01,9.14132056963542235302715041712104416e-01
misc/lp_agg,-Inf,-Inf,1.43233609441647104980712687596370491e+00,1.27778398052560721363046552352865792e+00
misc/lp_agg2,-Inf,-Inf,2.15583469260523097539663449564223251e+00,1.57682400055315273765558963447114036e+00
misc/lp_agg3,-Inf,-Inf,1.84731186681949850719453712296845085e+00,1.38975036578191426537137493191628640e+00
misc/lp_bandm,-Inf,-Inf,1.23624293186067240918648830850286817e+00,1.11360478949817485913909853914089311e+00
misc/lp_beaconfd,-Inf,-Inf,1.72062003712315944530784639699918760e+00,1.08887862317542141206787990207771110e+00
misc/lp_blend,-Inf,-Inf,-Inf,9.08390171389731100482689107761254087e-01
misc/lp_bnl1,-Inf,-Inf,1.79913537044593059915974324412834043e+00,1.33806525981674201004911936960526837e+00
misc/lp_bnl2,-Inf,-Inf,1.22461614024032118843923029483159159e+02,3.57596393745592487668184543776330495e+03
misc/lp_bore3d,-Inf,-Inf,1.82575791368692711341214865947568109e+00,1.39963154091799691593253987529549497e+00
misc/lp_brandy,-Inf,-Inf,-Inf,3.15219072445264422494620339471972425e+03
misc/lp_capri,-Inf,-Inf,1.81569743225554341307174061917254637e+00,1.29521319247484431811769873754552540e+00
misc/lp_cre_a,-Inf,-Inf,-Inf,-Inf
misc/lp_cre_c,-Inf,-Inf,-Inf,1.55896415061320070760425144287430104e+00
misc/lp_cycle,-Inf,-Inf,5.84314896272921190706704398843579178e+00,1.43592697260521198587667025504930570e+00
misc/lp_czprob,-Inf,-Inf,-Inf,-Inf
misc/lp_d2q06c,-Inf,-Inf,4.12458784383075499295167646034416980e+01,3.54865497775821054602108562540489905e+04
misc/lp_d6cube,-Inf,-Inf,-Inf,1.60605369762279263109045731640437057e+00
misc/lp_degen2,-Inf,-Inf,2.72792471305097944719249748018533555e+00,1.32387629936105716386844981074685964e+00
misc/lp_degen3,-Inf,-Inf,2.38123985455288079642427240481836082e+00,-Inf
misc/lp_dfl001,-Inf,-Inf,-Inf,-Inf
misc/lp_e226,-Inf,-Inf,-Inf,1.01496629800600997770536823845205841e+00
misc/lp_etamacro,-Inf,-Inf,-Inf,-Inf
misc/lp_fffff800,-Inf,-Inf,1.66823221184309236260919058615734999e+00,1.45989296059808134789957685240406995e+00
misc/lp_finnis,-Inf,-Inf,-Inf,8.58903826694969665202372800088948787e-01
misc/lp_fit1d,-Inf,-Inf,-Inf,-Inf
misc/lp_fit1p,-Inf,-Inf,-Inf,-Inf
misc/lp_fit2d,-Inf,-Inf,2.25756233407610456522894567534069027e+00,-Inf
misc/lp_fit2p,-Inf,-Inf,-Inf,-Inf
misc/lp_ganges,-Inf,-Inf,1.86570559485279741353553862997043555e+00,1.47719417642740255757765628135247073e+00
misc/lp_gfrd_pnc,-Inf,-Inf,-Inf,-Inf
misc/lp_greenbea,-Inf,-Inf,-Inf,2.20875733706199528092348488169849856e+03
misc/lp_greenbeb,-Inf,-Inf,-Inf,2.20875733706199528092348488169849856e+03
misc/lp_grow15,-Inf,-Inf,1.12749675768014015475330737530361791e+01,1.17106533101427848858002912496716526e+00
misc/lp_grow22,-Inf,-Inf,1.64069830964659932360087743858960268e+00,1.03842783476037482912023274800801795e+00
misc/lp_grow7,-Inf,-Inf,-Inf,1.27836390103834771641162831789305942e+00
misc/lp_israel,-Inf,-Inf,-Inf,-Inf
misc/lp_kb2,-Inf,-Inf,3.81861127673856861796913581394853224e+01,1.18768144673047392420576867729991788e+00
misc/lp_ken_07,-Inf,-Inf,-Inf,-Inf
misc/lp_ken_11,-Inf,-Inf,-Inf,-Inf
misc/lp_ken_13,-Inf,-Inf,-Inf,-Inf
misc/lp_lotfi,-Inf,-Inf,1.62969765261721801542912819411667287e+00,-Inf
misc/lp_maros,-Inf,-Inf,3.64663248794831681075310750340530082e+07,2.00918967144243835535078730434567439e+03
misc/lp_modszk1,-Inf,-Inf,2.14764411265710431736422801616413754e+00,1.47332517713355316725028914632246897e+00
misc/lp_nug05,-Inf,-Inf,1.71410229533175697121021768888142046e+00,1.45770947361400399069213316587104732e+00
misc/lp_nug06,-Inf,-Inf,-Inf,1.61370990869565304166137025877254011e+00
misc/lp_nug07,-Inf,-Inf,-Inf,-Inf
misc/lp_nug08,-Inf,-Inf,-Inf,-Inf
misc/lp_nug12,-Inf,-Inf,-Inf,-Inf
misc/lp_nug15,-Inf,-Inf,-Inf,-Inf
misc/lp_osa_07,-Inf,-Inf,5.80681388176831314821774598760213718e+00,-Inf
misc/lp_pds_02,-Inf,-Inf,-Inf,-Inf
misc/lp_pds_06,-Inf,-Inf,-Inf,-Inf
misc/lp_pds_10,-Inf,-Inf,-Inf,-Inf
misc/lp_perold,-Inf,-Inf,-Inf,1.88970016120680655313931559989736434e+03
misc/lp_pilot,-Inf,-Inf,1.24650131376372827695878307422475428e+01,1.46464173148238603124711913187979652e+00
misc/lp_pilot4,-Inf,-Inf,7.67315955692365005707846289566443631e+00,7.93577759819927295998324937040162209e-01
misc/lp_pilot87,-Inf,-Inf,-Inf,4.70353507544271565119854150349023863e+03
misc/lp_pilot_ja,-Inf,-Inf,-Inf,-Inf
misc/lp_pilot_we,-Inf,-Inf,-Inf,-Inf
misc/lp_pilotnov,-Inf,-Inf,-Inf,-Inf
misc/lp_qap12,-Inf,-Inf,-Inf,-Inf
misc/lp_qap15,-Inf,-Inf,-Inf,-Inf
misc/lp_qap8,-Inf,-Inf,-Inf,-Inf
misc/lp_recipe,-Inf,-Inf,1.76475108672822856277473985411568551e+00,-Inf
misc/lp_sc105,-Inf,-Inf,1.75536638142761807284106749801716082e+00,1.03628798293401108832168543620065706e+00
misc/lp_sc205,-Inf,-Inf,2.41498984766477496646494864440810985e+00,1.57807783898860597694640179454394383e+00
misc/lp_sc50a,-Inf,-Inf,1.14073657088780295632261239852227846e+00,1.02306624759779258891499852294565848e+00
misc/lp_sc50b,-Inf,-Inf,1.72676044120500234301497387751320593e+00,1.78401791438307051511264096485744973e+00
misc/lp_scagr25,-Inf,-Inf,2.25064056563727303740193607109298784e+00,1.18454558263516253338202865105416035e+00
misc/lp_scagr7,-Inf,-Inf,1.57120576664624410441778095875013444e+00,1.11444238201955876669431674903582994e+00
misc/lp_scfxm1,-Inf,-Inf,1.87157211424334453999337306438787879e+00,-Inf
misc/lp_scfxm2,-Inf,-Inf,1.90236036273652742445901064147494147e+00,1.05831093563817231383088849049531301e+00
misc/lp_scfxm3,-Inf,-Inf,-Inf,1.06782070531287448400450891598947996e+00
misc/lp_scorpion,-Inf,-Inf,-Inf,2.21041185807178530957945353915509133e+03
misc/lp_scrs8,-Inf,-Inf,-Inf,1.10351237048940099796587563228142205e+00
misc/lp_scsd1,-Inf,-Inf,-Inf,-Inf
misc/lp_scsd6,-Inf,-Inf,1.55427336031915885755796959708276523e+02,2.20803993064769961918496355245847714e+03
misc/lp_scsd8,-Inf,-Inf,-Inf,2.79440470269147969685409484812164376e+03
misc/lp_sctap1,-Inf,-Inf,2.16696144878849082652151346619762318e+00,1.46897394250180381054882210765717583e+00
misc/lp_sctap2,-Inf,-Inf,-Inf,-Inf
misc/lp_sctap3,-Inf,-Inf,-Inf,-Inf
misc/lp_share1b,-Inf,-Inf,1.46329276993340930356855744320439573e+00,1.15444686001265452439923983889002792e+00
misc/lp_share2b,-Inf,-Inf,-Inf,1.33374749689825596287751107392872673e+00
misc/lp_shell,-Inf,-Inf,1.50844042195084071984036731432072621e+00,-Inf
misc/lp_ship04l,-Inf,-Inf,-Inf,-Inf
misc/lp_ship04s,-Inf,-Inf,-Inf,-Inf
misc/lp_ship08l,-Inf,-Inf,-Inf,-Inf
misc/lp_ship08s,-Inf,-Inf,-Inf,-Inf
misc/lp_ship12l,-Inf,-Inf,-Inf,-Inf
misc/lp_ship12s,-Inf,-Inf,-Inf,-Inf
misc/lp_sierra,-Inf,-Inf,-Inf,-Inf
misc/lp_stair,-Inf,-Inf,2.65663382510530370922133352460059824e+02,9.75201423561958656425872340039120724e-01
misc/lp_standata,-Inf,-Inf,-Inf,-Inf
misc/lp_standgub,-Inf,-Inf,-Inf,-Inf
misc/lp_standmps,-Inf,-Inf,-Inf,1.69001758374581327614858155388152732e+00
misc/lp_stocfor1,-Inf,-Inf,1.39587891339635866100644234197626125e+00,1.20534979750228132225153446691973441e+00
misc/lp_stocfor2,-Inf,-Inf,-Inf,-Inf
misc/lp_stocfor3,-Inf,-Inf,-Inf,-Inf
misc/lp_truss,-Inf,-Inf,3.42616512049984094387431227818410665e+01,4.11950333498117277440710558194603921e+03
misc/lp_tuff,-Inf,-Inf,1.02192715362550231126621033931769780e+01,2.49647007184255592218198720530281760e+03
misc/lp_vtp_base,-Inf,-Inf,1.37876170877405535366426904726223716e+00,1.30903144426561323975140137916905351e+00
misc/lp_wood1p,-Inf,-Inf,-Inf,1.02520827544184401240059466128212098e+00
misc/lp_woodw,-Inf,-Inf,4.80131960764424159192085175382193127e+02,-Inf
misc/lpi_bgdbg1,-Inf,-Inf,1.56967287504051324256295314623953410e+00,1.31725204583062579019934210198619591e+00
misc/lpi_bgetam,-Inf,-Inf,-Inf,-Inf
misc/lpi_bgindy,-Inf,-Inf,-Inf,-Inf
misc/lpi_bgprtr,-Inf,-Inf,1.18715679560931755349503244400524137e+03,-Inf
misc/lpi_box1,-Inf,-Inf,2.06440755622803065432458066614165869e+00,1.39344605433622883807158051708634003e+00
misc/lpi_ceria3d,-Inf,-Inf,-Inf,-Inf
misc/lpi_chemcom,-Inf,-Inf,1.68691111700045348435197690489913734e+00,1.29986650498558882889316550839364950e+00
misc/lpi_cplex1,-Inf,-Inf,-Inf,-Inf
misc/lpi_cplex2,-Inf,-Inf,-Inf,-Inf
misc/lpi_ex72a,-Inf,-Inf,1.79426138206039082693538018449096705e+00,1.28468167255395537794895557109045207e+00
misc/lpi_ex73a,-Inf,-Inf,1.91929760484519151761734237954492684e+00,1.22811483159503684936578527671963942e+00
misc/lpi_forest6,-Inf,-Inf,1.80452392251814890706750885359682990e+00,1.51524498755959520097153920692584486e+00
misc/lpi_galenet,-Inf,-Inf,3.65170639780645716844526129710047316e+01,9.76879375163894127852143562828527508e-01
misc/lpi_gosh,-Inf,-Inf,-Inf,-Inf
misc/lpi_gran,-Inf,-Inf,1.40965944376348163233705995165463164e+00,1.19982086968886178779353950415974051e+00
misc/lpi_greenbea,-Inf,-Inf,1.19901206758946527794822156300045797e+00,3.26860773671783101858811877419271085e+03
misc/lpi_itest2,-Inf,-Inf,-Inf,7.92342794432416516833536495846204952e-01
misc/lpi_itest6,-Inf,-Inf,-Inf,-Inf
misc/lpi_klein1,-Inf,-Inf,-Inf,9.15540788691675407506020133987896397e-01
misc/lpi_klein2,-Inf,-Inf,2.24609288168963890005164960519099395e+00,8.76398242796042646275173694914930218e-01
misc/lpi_klein3,-Inf,-Inf,6.95677071438322719686757715159790537e+00,-Inf
misc/lpi_mondou2,-Inf,-Inf,-Inf,1.42220412841734686821338395499370651e+00
misc/lpi_pang,-Inf,-Inf,-Inf,1.31218196560305394140657925678640962e+00
misc/lpi_pilot4i,-Inf,-Inf,7.73228044051288560135522279264413428e+00,7.93577759819927295998324937040162209e-01
misc/lpi_qual,-Inf,-Inf,1.93610812492119697668948421530765945e+05,4.61249969085531512319043477855378979e+03
misc/lpi_reactor,-Inf,-Inf,-Inf,1.39733229213326107858692423180430989e+00
misc/lpi_refinery,-Inf,-Inf,-Inf,-Inf
misc/lpi_vol1,-Inf,-Inf,1.93610812492119697668948421530765945e+05,4.61249969085531512319043477855378979e+03
misc/lpi_woodinfe,-Inf,-Inf,9.76864769832253047615290774097705560e+00,-Inf
misc/lpl2,-Inf,-Inf,4.80770030558894500144774124412287615e+02,-Inf
misc/lpl3,-Inf,-Inf,-Inf,-Inf
misc/lshp1009,-Inf,-Inf,-Inf,-Inf
misc/lshp1270,-Inf,-Inf,-Inf,-Inf
misc/lshp1561,-Inf,-Inf,-Inf,-Inf
misc/lshp1882,-Inf,-Inf,-Inf,-Inf
misc/lshp2233,-Inf,-Inf,-Inf,-Inf
misc/lshp2614,-Inf,-Inf,-Inf,-Inf
misc/lshp3025,-Inf,-Inf,-Inf,-Inf
misc/lshp3466,-Inf,-Inf,-Inf,-Inf
misc/lshp_265,-Inf,-Inf,2.05330580558850334482684320618308690e+00,1.78659077433642042790667262929860690e+00
misc/lshp_406,-Inf,-Inf,-Inf,1.82122031237072599010767258541692788e+00
misc/lshp_577,-Inf,-Inf,-Inf,1.81059252242275539507502533682924976e+00
misc/lshp_778,-Inf,-Inf,-Inf,1.71652765950320643641034909517557313e+00
misc/lund_a,-Inf,-Inf,-Inf,-Inf
misc/lund_b,-Inf,-Inf,-Inf,-Inf
misc/lung1,-Inf,-Inf,-Inf,-Inf
misc/lutz30-23-b6,-Inf,-Inf,3.22662015220339753574571254378339928e+00,-Inf
misc/m3plates,-Inf,-Inf,-Inf,-Inf
misc/maayan-Stelzl,-Inf,-Inf,-Inf,-Inf
misc/maayan-faa,-Inf,-Inf,-Inf,-Inf
misc/maayan-figeys,-Inf,-Inf,-Inf,-Inf
misc/maayan-foodweb,-Inf,-Inf,-Inf,1.41432646315054007043838054259874448e+00
misc/maayan-pdzbase,-Inf,-Inf,1.96028406586789807428479428766362473e+00,1.34494125123762363619226449621979414e+00
misc/maayan-vidal,-Inf,-Inf,-Inf,-Inf
misc/mahindas,-Inf,-Inf,-Inf,-Inf
misc/man_5976,-Inf,-Inf,-Inf,-Inf
misc/mark3jac140,-Inf,-Inf,-Inf,-Inf
misc/mbeacxc,-Inf,-Inf,-Inf,1.69355741892247022694285321886624790e+00
misc/mbeaflw,-Inf,-Inf,-Inf,1.61382254658144690591135546298492736e+00
misc/mbeause,-Inf,-Inf,-Inf,1.52421347777158552266120777957924733e+00
misc/mcca,-Inf,-Inf,-Inf,-Inf
misc/mcfe,-Inf,-Inf,-Inf,1.18439041235389259602157524627945162e+00
misc/meg1,-Inf,-Inf,-Inf,-Inf
misc/meg4,-Inf,-Inf,-Inf,-Inf
misc/mesh1e1,-Inf,-Inf,1.81044692606427352025386352439980418e+00,-Inf
misc/mesh1em1,-Inf,-Inf,-Inf,1.25847959336445830591107429365343262e+00
misc/mesh1em6,-Inf,-Inf,1.81493270690430994227992595497930012e+00,-Inf
misc/mesh2e1,-Inf,-Inf,1.76951693290794527811414445843450847e+00,1.85499725244491636535125993018641508e+00
misc/mesh2em5,-Inf,-Inf,1.64668514923130387215976421962229483e+00,1.55317173662918687536427559689455173e+00
misc/mesh3e1,-Inf,-Inf,-Inf,1.56383115194073076463154936980304782e+00
misc/mesh3em5,-Inf,-Inf,-Inf,-Inf
misc/mhd3200b,-Inf,-Inf,-Inf,-Inf
misc/mhd4800b,-Inf,-Inf,-Inf,-Inf
misc/mhda416,-Inf,-Inf,-Inf,1.07703083250142810731412004327936888e+00
misc/mhdb416,-Inf,-Inf,-Inf,1.61171818260541737022465703719200459e+00
misc/mimo28x28_system,-Inf,-Inf,1.62967510404275597854922973013002650e+01,6.52496416036737024850618256863829710e+03
misc/mimo46x46_system,-Inf,-Inf,9.43329763240696004631508468779958388e+00,-Inf
misc/mimo8x8_system,-Inf,-Inf,9.98300228131883084443887665261908234e+00,6.54139820072630804852303390364058296e+04
misc/minnesota,-Inf,-Inf,-Inf,-Inf
misc/minsurfo,-Inf,-Inf,-Inf,-Inf
misc/misc-football,-Inf,-Inf,1.75586852397573704698047959796237943e+00,-Inf
misc/misc-jung-code-dep,-Inf,-Inf,-Inf,-Inf
misc/misc-lesmis,-Inf,-Inf,1.30676789314225800629858791516871526e+03,-Inf
misc/mk10-b1,-Inf,-Inf,-Inf,-Inf
misc/mk10-b2,-Inf,-Inf,-Inf,-Inf
misc/mk10-b3,-Inf,-Inf,-Inf,-Inf
misc/mk10-b4,-Inf,-Inf,-Inf,-Inf
misc/mk11-b1,-Inf,-Inf,-Inf,-Inf
misc/mk11-b2,-Inf,-Inf,1.29141459875221398470292834069330869e+03,-Inf
misc/mk11-b3,-Inf,-Inf,-Inf,-Inf
misc/mk11-b4,-Inf,-Inf,-Inf,-Inf
misc/mk11-b4b,-Inf,-Inf,-Inf,-Inf
misc/mk12-b1,-Inf,-Inf,-Inf,-Inf
misc/mk12-b2,-Inf,-Inf,-Inf,-Inf
misc/mk12-b5,-Inf,-Inf,4.84898048381748170815147904343849999e+00,-Inf
misc/mk9-b1,-Inf,-Inf,-Inf,-Inf
misc/mk9-b2,-Inf,-Inf,1.68394347270219219930396273983189762e+00,1.55216656797004120309256807646572354e+00
misc/mk9-b3,-Inf,-Inf,-Inf,1.52324989431415443243077594863200881e+00
misc/model1,-Inf,-Inf,3.68941724567684949437925085772655082e+03,1.16660409316256094228973704018579798e+00
misc/model2,-Inf,-Inf,1.72540448257149821765013359674570891e+00,1.63390227698384072757844420630981120e+00
misc/model3,-Inf,-Inf,-Inf,-Inf
misc/model4,-Inf,-Inf,1.74333353127047119916845258830373333e+01,4.03001837856547868368001411994656487e+03
misc/model5,-Inf,-Inf,-Inf,6.18536122028856745613895189802676142e+03
misc/model6,-Inf,-Inf,1.59808499717329500590909425890142675e+00,1.18988079393703392628481337123321108e+00
misc/model7,-Inf,-Inf,-Inf,-Inf
misc/model8,-Inf,-Inf,3.91780482131688183276543005012619237e+02,1.38114076307902595217944134912517446e+00
misc/model9,-Inf,-Inf,-Inf,2.59909987968702805043378711999087278e+00
misc/moreno_highschool,-Inf,-Inf,-Inf,1.20466263935122523434051013958776844e+00
misc/moreno_lesmis,-Inf,-Inf,1.43564465780494831412270796246271312e+00,-Inf
misc/moreno_mac,-Inf,-Inf,-Inf,1.32734727686016673207182328205882509e+00
misc/moreno_names,-Inf,-Inf,-Inf,-Inf
misc/moreno_oz,-Inf,-Inf,1.69249927678272723703386035633538071e+00,-Inf
misc/moreno_propro,-Inf,-Inf,-Inf,-Inf
misc/moreno_sampson,-Inf,-Inf,8.04628257564192829817740298112942456e+00,-Inf
misc/msc00726,-Inf,-Inf,-Inf,-Inf
misc/msc01050,-Inf,-Inf,-Inf,-Inf
misc/msc01440,-Inf,-Inf,-Inf,-Inf
misc/msc04515,-Inf,-Inf,-Inf,-Inf
misc/n2c6-b1,-Inf,-Inf,3.45359202602351039379568187363607885e+02,1.44191362201543188898666434115057725e+00
misc/n2c6-b10,-Inf,-Inf,-Inf,-Inf
misc/n2c6-b2,-Inf,-Inf,-Inf,1.69788215188813270511183781146231748e+00
misc/n2c6-b3,-Inf,-Inf,1.55305055797847926724259119342686660e+00,1.54441348352287421293918869928436916e+00
misc/n2c6-b4,-Inf,-Inf,-Inf,2.02105321519499092267906421619463100e+00
misc/n2c6-b5,-Inf,-Inf,-Inf,-Inf
misc/n2c6-b6,-Inf,-Inf,-Inf,2.04076719582079423211634165828093209e+00
misc/n2c6-b7,-Inf,-Inf,-Inf,-Inf
misc/n2c6-b8,-Inf,-Inf,-Inf,-Inf
misc/n2c6-b9,-Inf,-Inf,-Inf,1.60903366212511709699309022400217642e+00
misc/n3c4-b1,-Inf,-Inf,9.81477939506485817382383470220880621e-01,1.19567185333915184078329311192270580e+00
misc/n3c4-b2,-Inf,-Inf,-Inf,1.23380011126737479244732651890070452e+00
misc/n3c4-b3,-Inf,-Inf,-Inf,-Inf
misc/n3c4-b4,-Inf,-Inf,1.04583690274735335014310449385412133e+00,1.01617272489573983454894626083079786e+00
misc/n3c5-b1,-Inf,-Inf,-Inf,1.25125071810374941971668947108994810e+00
misc/n3c5-b2,-Inf,-Inf,-Inf,1.43906633123415460147899881911319678e+00
misc/n3c5-b3,-Inf,-Inf,1.48382150624562534458434062204548792e+00,-Inf
misc/n3c5-b4,-Inf,-Inf,1.37214436885774625468922791226129112e+00,1.16076802647960943162218891526962142e+00
misc/n3c5-b5,-Inf,-Inf,2.14339985147832919745764201661666339e+00,1.30920330729926876977120344347668339e+00
misc/n3c5-b6,-Inf,-Inf,-Inf,1.07301097786700118281939835728587844e+00
misc/n3c5-b7,-Inf,-Inf,1.16097726271684320446145068907286521e+00,1.01525447915898651713155135407642099e+00
misc/n3c6-b1,-Inf,-Inf,-Inf,1.43408967190530045920201386454788260e+00
misc/n3c6-b10,-Inf,-Inf,1.66822385115965940402460160386459794e+00,-Inf
misc/n3c6-b11,-Inf,-Inf,1.85227461665901732476830195462227003e+00,1.58829821982470097725827103146249963e+00
misc/n3c6-b2,-Inf,-Inf,-Inf,1.72925728161751256279343033356691880e+00
misc/n3c6-b3,-Inf,-Inf,1.55305055797847926724259119342686660e+00,-Inf
misc/n3c6-b4,-Inf,-Inf,-Inf,2.02105321519499092267906421619463100e+00
misc/n3c6-b5,-Inf,-Inf,-Inf,-Inf
misc/n3c6-b6,-Inf,-Inf,-Inf,-Inf
misc/n3c6-b7,-Inf,-Inf,-Inf,-Inf
misc/n3c6-b8,-Inf,-Inf,-Inf,-Inf
misc/n3c6-b9,-Inf,-Inf,-Inf,-Inf
misc/n4c5-b1,-Inf,-Inf,-Inf,-Inf
misc/n4c5-b10,-Inf,-Inf,1.93984124308846104495190294730356938e+00,1.09955637687828910656564316049727795e+00
misc/n4c5-b11,-Inf,-Inf,-Inf,1.23323151625187603119750436175268301e+00
misc/n4c5-b2,-Inf,-Inf,-Inf,1.69197804016775200191614812565747439e+00
misc/n4c5-b3,-Inf,-Inf,1.92343216761390929703141549617902072e+00,1.91402939290744075168235063392563238e+00
misc/n4c5-b4,-Inf,-Inf,-Inf,-Inf
misc/n4c5-b5,-Inf,-Inf,-Inf,1.95184011240997348170402151102357605e+00
misc/n4c5-b6,-Inf,-Inf,-Inf,-Inf
misc/n4c5-b7,-Inf,-Inf,-Inf,-Inf
misc/n4c5-b8,-Inf,-Inf,2.40047126326370469285824968320175652e+00,-Inf
misc/n4c5-b9,-Inf,-Inf,-Inf,-Inf
misc/n4c6-b1,-Inf,-Inf,-Inf,1.37665775428463225870398593914584410e+00
misc/n4c6-b13,-Inf,-Inf,-Inf,-Inf
misc/n4c6-b14,-Inf,-Inf,3.58887263806064626365222593137419038e+00,1.52872955606002100623556486878772533e+00
misc/n4c6-b15,-Inf,-Inf,-Inf,-Inf
misc/n4c6-b2,-Inf,-Inf,-Inf,-Inf
misc/n4c6-b3,-Inf,-Inf,-Inf,1.63915699463733958228184868731966843e+00
misc/n4c6-b4,-Inf,-Inf,-Inf,-Inf
misc/nasa1824,-Inf,-Inf,-Inf,-Inf
misc/nasa2146,-Inf,-Inf,-Inf,-Inf
misc/nasa4704,-Inf,-Inf,-Inf,-Inf
misc/ncvxqp1,-Inf,-Inf,-Inf,1.10544780153066577890046062326265664e+00
misc/ncvxqp9,-Inf,-Inf,-Inf,-Inf
misc/nemsafm,-Inf,-Inf,4.61225529452845455518774030106864816e+00,1.26847570377106458163987976896494024e+00
misc/nemscem,-Inf,-Inf,1.63422060015884014699667002916934757e+00,1.48595826464311823084969967694745787e+00
misc/nemspmm1,-Inf,-Inf,-Inf,-Inf
misc/nemspmm2,-Inf,-Inf,-Inf,3.76999408390794370099035492255611274e+03
misc/net25,-Inf,-Inf,3.75014440684140842396011943984023487e+00,-Inf
misc/netscience,-Inf,-Inf,-Inf,-Inf
misc/netz4504,-Inf,-Inf,-Inf,-Inf
misc/netz4504_dual,-Inf,-Inf,2.03984290524814455349935896788907172e+00,-Inf
misc/nl,-Inf,-Inf,2.44576712461168125726976459095340231e+00,1.18802048926576061727081759861815692e+00
misc/nnc1374,-Inf,-Inf,4.57847755871078510256335962660693288e+01,1.23483920597299676712122770636754964e+00
misc/nnc261,-Inf,-Inf,-Inf,1.17341490200071468260482126534476060e+00
misc/nnc666,-Inf,-Inf,-Inf,1.15235749779071522329154444558777433e+00
misc/nopoly,-Inf,-Inf,3.10137691737318031207082977679359511e+00,-Inf
misc/nopss_11k,-Inf,-Inf,8.92840201990652201122703827980927537e+00,3.57097914221069222800437210951655997e+03
misc/nos1,-Inf,-Inf,-Inf,1.60772908107850214698911060119932575e+00
misc/nos2,-Inf,-Inf,-Inf,-Inf
misc/nos3,-Inf,-Inf,-Inf,-Inf
misc/nos4,-Inf,-Inf,-Inf,3.29026599804929994133739851477296414e+03
misc/nos5,-Inf,-Inf,-Inf,-Inf
misc/nos6,-Inf,-Inf,-Inf,-Inf
misc/nos7,-Inf,-Inf,-Inf,-Inf
misc/nsic,-Inf,-Inf,-Inf,-Inf
misc/obstclae,-Inf,-Inf,-Inf,-Inf
misc/odepa400,-Inf,-Inf,-Inf,-Inf
misc/odepb400,-Inf,-Inf,4.65982782047680418348052205067059933e+01,9.56473367728850567261643202348542830e-01
misc/olm100,-Inf,-Inf,1.61575270743807626441759204421637298e+01,1.33106547135278645633741685436923197e+00
misc/olm1000,-Inf,-Inf,-Inf,1.56358123841558876440521961308285178e+00
misc/olm2000,-Inf,-Inf,-Inf,-Inf
misc/olm500,-Inf,-Inf,-Inf,1.51578612746085308375829204013488961e+00
misc/olm5000,-Inf,-Inf,-Inf,-Inf
misc/opsahl-openflights,-Inf,-Inf,-Inf,-Inf
misc/opsahl-powergrid,-Inf,-Inf,-Inf,-Inf
misc/opsahl-southernwomen,-Inf,-Inf,-Inf,8.84092956347741656905576080193917122e-01
misc/opsahl-ucforum,-Inf,-Inf,-Inf,1.61357292012355615588847464316399900e+00
misc/opsahl-ucsocial,-Inf,-Inf,-Inf,1.92422665145785481594483928949728070e+00
misc/opsahl-usairport,-Inf,-Inf,-Inf,1.62095796355345596872696437581985011e+00
misc/orsirr_1,-Inf,-Inf,-Inf,1.28234635023104748992326131802494582e+00
misc/orsirr_2,-Inf,-Inf,-Inf,5.31987792189549033498612484410846456e+03
misc/orsreg_1,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_01,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_02,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_03,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_04,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_05,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_06,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_07,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_08,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_09,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_10,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_11,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_12,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_13,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_14,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_15,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_16,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_17,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_18,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_19,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_20,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_21,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_22,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_23,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_24,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_25,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_26,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_27,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_28,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_29,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_30,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_31,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_32,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_33,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_34,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_35,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_36,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_37,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_38,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_39,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_40,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_41,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_42,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_43,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_44,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_45,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_46,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_47,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_48,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_49,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_50,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_51,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_52,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_53,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_54,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_55,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_56,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_57,-Inf,-Inf,-Inf,-Inf
misc/oscil_trans_01,-Inf,-Inf,-Inf,-Inf
misc/p0033,-Inf,-Inf,-Inf,-Inf
misc/p0040,-Inf,-Inf,9.27678383364794782084347478775122572e+01,-Inf
misc/p010,-Inf,-Inf,1.56278188368525231897995147947772323e+00,1.65777684629290567522536887448045345e+00
misc/p0201,-Inf,-Inf,-Inf,1.83358597941924421037312240781096542e+00
misc/p0282,-Inf,-Inf,-Inf,-Inf
misc/p0291,-Inf,-Inf,-Inf,-Inf
misc/p05,-Inf,-Inf,1.38925596648214942895693550794453703e+00,1.09674775200732061989861922911362633e+00
misc/p0548,-Inf,-Inf,1.88379251589534552907684135248421552e+00,1.45356622627682102114127947038169493e+00
misc/p2756,-Inf,-Inf,-Inf,-Inf
misc/p2p-Gnutella04,-Inf,-Inf,-Inf,-Inf
misc/p2p-Gnutella05,-Inf,-Inf,-Inf,-Inf
misc/p2p-Gnutella06,-Inf,-Inf,-Inf,-Inf
misc/p2p-Gnutella08,-Inf,-Inf,-Inf,-Inf
misc/p2p-Gnutella09,-Inf,-Inf,-Inf,-Inf
misc/p2p-Gnutella24,-Inf,-Inf,-Inf,-Inf
misc/p2p-Gnutella25,-Inf,-Inf,-Inf,-Inf
misc/p2p-Gnutella30,-Inf,-Inf,3.98428610979485286116513472421600080e+01,-Inf
misc/p6000,-Inf,-Inf,-Inf,-Inf
misc/pcb1000,-Inf,-Inf,8.58183464567873939928870802032651841e+03,-Inf
misc/pcb3000,-Inf,-Inf,-Inf,-Inf
misc/pde225,-Inf,-Inf,-Inf,-Inf
misc/pde2961,-Inf,-Inf,-Inf,-Inf
misc/pde900,-Inf,-Inf,-Inf,-Inf
misc/pds10,-Inf,-Inf,-Inf,-Inf
misc/pesa,-Inf,-Inf,1.46053716052504334784857189704235739e+00,1.42330511369541186612128149730160750e+00
misc/petster-friendships-hamster,-Inf,-Inf,1.82818868671447180622369034837877247e+00,-Inf
misc/petster-hamster,-Inf,-Inf,-Inf,-Inf
misc/pf2177,-Inf,-Inf,-Inf,-Inf
misc/pgp2,-Inf,-Inf,-Inf,-Inf
misc/photogrammetry,-Inf,-Inf,1.35266468560167022122077127799282761e+00,1.24446768977448474704623558560369170e+00
misc/photogrammetry2,-Inf,-Inf,1.29182001649283778908979418224839559e+00,1.05664095301733723112775087573464139e+00
misc/pivtol,-Inf,-Inf,1.68622220037400012401141423814650338e+00,1.43349521248051262493996459066929424e+00
misc/plat1919,-Inf,-Inf,-Inf,-Inf
misc/plat362,-Inf,-Inf,-Inf,-Inf
misc/plbuckle,-Inf,-Inf,-Inf,-Inf
misc/plddb,-Inf,-Inf,-Inf,-Inf
misc/plsk1919,-Inf,-Inf,-Inf,-Inf
misc/plskz362,-Inf,-Inf,-Inf,-Inf
misc/pltexpa,-Inf,-Inf,-Inf,-Inf
misc/poisson2D,-Inf,-Inf,-Inf,-Inf
misc/polblogs,-Inf,-Inf,1.93423778458219191221760861079929101e+00,-Inf
misc/polbooks,-Inf,-Inf,1.96780395671753604238403489268648719e+00,-Inf
misc/poli,-Inf,-Inf,-Inf,-Inf
misc/poli3,-Inf,-Inf,-Inf,-Inf
misc/poli4,-Inf,-Inf,-Inf,-Inf
misc/poli_large,-Inf,-Inf,-Inf,-Inf
misc/pores_1,-Inf,-Inf,-Inf,9.48176406712530858539662528268730361e-01
misc/pores_2,-Inf,-Inf,-Inf,1.10166738917813861329625182463945495e+00
misc/pores_3,-Inf,-Inf,-Inf,9.97536839249800658604102468787720718e-01
misc/power,-Inf,-Inf,-Inf,-Inf
misc/primagaz,-Inf,-Inf,6.18355163635790692415315624155172139e+00,-Inf
misc/problem,-Inf,-Inf,-Inf,-Inf
misc/problem1,-Inf,-Inf,2.86444415097028780412849298116747248e+01,5.15241159613470313997830909170054741e+03
misc/progas,-Inf,-Inf,2.12602040357320032432039092922608979e+01,2.62012981424370315869277714500563224e+03
misc/pwt,-Inf,-Inf,-Inf,-Inf
misc/qh1484,-Inf,-Inf,-Inf,-Inf
misc/qh768,-Inf,-Inf,1.82381908741176827622394638302067984e+00,8.89090507253398513557904417734083568e-01
misc/qh882,-Inf,-Inf,1.57284686360941416777637798008444908e+00,-Inf
misc/qiulp,-Inf,-Inf,2.51963957164728950557671522233568265e+00,1.41579136602096977052876908012173778e+00
misc/qpband,-Inf,-Inf,-Inf,-Inf
misc/r05,-Inf,-Inf,1.37574689986883855817753799268152409e+00,1.39201921487212816917843343846584738e+00
misc/radfr1,-Inf,-Inf,-Inf,7.71031428289513631961996192350855361e-01
misc/radoslaw_email,-Inf,-Inf,2.42767995069548787622857759265141446e+03,-Inf
misc/rail_1357,-Inf,-Inf,4.11324501579733814078656829042311393e+00,4.94154216959362443198726805990384331e+03
misc/rail_5177,-Inf,-Inf,2.34377982529216258985516820727140893e+00,3.82393071581943370971239387758461684e+03
misc/rajat01,-Inf,-Inf,-Inf,-Inf
misc/rajat02,-Inf,-Inf,-Inf,1.71616720641725797187111007165855083e+00
misc/rajat03,-Inf,-Inf,-Inf,-Inf
misc/rajat04,-Inf,-Inf,-Inf,-Inf
misc/rajat05,-Inf,-Inf,-Inf,-Inf
misc/rajat06,-Inf,-Inf,5.20554275537165650906222679941179049e+01,-Inf
misc/rajat07,-Inf,-Inf,-Inf,-Inf
misc/rajat08,-Inf,-Inf,-Inf,-Inf
misc/rajat09,-Inf,-Inf,-Inf,-Inf
misc/rajat10,-Inf,-Inf,-Inf,-Inf
misc/rajat11,-Inf,-Inf,-Inf,-Inf
misc/rajat12,-Inf,-Inf,-Inf,-Inf
misc/rajat13,-Inf,-Inf,-Inf,-Inf
misc/rajat14,-Inf,-Inf,-Inf,-Inf
misc/rajat19,-Inf,-Inf,-Inf,-Inf
misc/rbsa480,-Inf,-Inf,-Inf,1.44755543998606448595042309005265155e+00
misc/rbsb480,-Inf,-Inf,1.89961446921454743633910651671140605e+04,-Inf
misc/rdb1250,-Inf,-Inf,-Inf,-Inf
misc/rdb1250l,-Inf,-Inf,1.57857753982981604242805906155395546e+00,2.23850779005056318059805798801967188e+00
misc/rdb200,-Inf,-Inf,1.39918649007515535610501413707320348e+00,1.17241604667627881105648619086540057e+00
misc/rdb200l,-Inf,-Inf,-Inf,1.47418638048188101622366946219503552e+00
misc/rdb2048,-Inf,-Inf,-Inf,-Inf
misc/rdb2048_noL,-Inf,-Inf,7.94191095029215694052814357670338315e+00,-Inf
misc/rdb3200l,-Inf,-Inf,-Inf,-Inf
misc/rdb450,-Inf,-Inf,1.67434913946671296016189285584078609e+00,1.64381207290918253314775041814140283e+00
misc/rdb450l,-Inf,-Inf,-Inf,1.72000245219223125954826478514242817e+00
misc/rdb5000,-Inf,-Inf,3.68783868253918473015545784336859140e+02,-Inf
misc/rdb800l,-Inf,-Inf,-Inf,-Inf
misc/rdb968,-Inf,-Inf,1.75706658770163539066261937156468558e+00,1.91181911305703010711736250653781917e+00
misc/reactome,-Inf,-Inf,-Inf,-Inf
misc/refine,-Inf,-Inf,2.10921736789692093293676909964401180e+00,9.88517393903025173233950029406607525e-01
misc/rel3,-Inf,-Inf,-Inf,9.06507433533528981740865299694307254e-01
misc/rel4,-Inf,-Inf,-Inf,-Inf
misc/rel5,-Inf,-Inf,-Inf,-Inf
misc/rel6,-Inf,-Inf,-Inf,-Inf
misc/rel7,-Inf,-Inf,1.94381527023610473930684058439876197e+00,-Inf
misc/relat3,-Inf,-Inf,-Inf,9.22127281545013422296605846242785814e-01
misc/relat4,-Inf,-Inf,2.63190230456824534416464774967278517e+04,-Inf
misc/relat5,-Inf,-Inf,-Inf,-Inf
misc/relat6,-Inf,-Inf,-Inf,-Inf
misc/relat7,-Inf,-Inf,1.57189493840747673470607320959093751e+00,-Inf
misc/relat7b,-Inf,-Inf,1.57189493840747673470607320959093751e+00,-Inf
misc/rgg_n_2_15_s0,-Inf,-Inf,-Inf,-Inf
misc/rkat7_mat5,-Inf,-Inf,-Inf,1.83910592304207711540448674715619444e+00
misc/robot,-Inf,-Inf,1.69088183656557594808939346776131031e+01,2.32114890385687259506063982163378391e+03
misc/robot24c1_mat5,-Inf,-Inf,8.54041066718458342862608220752901194e+00,1.61286791088042341697085265654345092e+00
misc/robot24c1_mat5_J,-Inf,-Inf,-Inf,1.91029050425507457720259194954582191e+00
misc/rosen1,-Inf,-Inf,2.70970962050018013559870612447791302e+00,1.23888496694283850980494840810281593e+00
misc/rosen10,-Inf,-Inf,3.14816325752878993663067597722882131e+00,-Inf
misc/rosen2,-Inf,-Inf,-Inf,-Inf
misc/rosen7,-Inf,-Inf,1.64804216543172235730195873809481812e+00,1.39778872709580997745837169570905028e+00
misc/rosen8,-Inf,-Inf,1.75514166406292951720674933648387060e+00,1.31685055549164596973972768634324474e+00
misc/rotor1,-Inf,-Inf,-Inf,4.45496339745331125835635439758840584e+03
misc/rotor2,-Inf,-Inf,-Inf,-Inf
misc/rw136,-Inf,-Inf,2.02078461313389284636724122495259881e+00,1.78700177996094938906795769985841374e+00
misc/rw496,-Inf,-Inf,-Inf,1.64409925683180164353677431866967242e+00
misc/rw5151,-Inf,-Inf,-Inf,-Inf
misc/saylr1,-Inf,-Inf,1.97969260296478530970834241128504296e+00,3.52191857407119415688954906699721696e+03
misc/saylr3,-Inf,-Inf,4.13335583870314390101780546220599548e+01,8.04928171705343109093503092847401410e+03
misc/saylr4,-Inf,-Inf,-Inf,-Inf
misc/sc205-2r,-Inf,-Inf,-Inf,-Inf
misc/scagr7-2b,-Inf,-Inf,-Inf,-Inf
misc/scagr7-2c,-Inf,-Inf,-Inf,1.20067771837736408774887368254961843e+00
misc/scagr7-2r,-Inf,-Inf,2.94698191004719961426126858134182169e+00,1.53224851295455422556636831019168387e+00
misc/scfxm1-2b,-Inf,-Inf,2.29156393553446716519912398349877122e+01,9.10856632768521693195941451811303992e-01
misc/scrs8-2b,-Inf,-Inf,2.34298236105151693577244219766539108e+00,-Inf
misc/scrs8-2c,-Inf,-Inf,2.34298236105151693577244219766539108e+00,-Inf
misc/scrs8-2r,-Inf,-Inf,-Inf,-Inf
misc/scsd8-2b,-Inf,-Inf,3.72908644118725431795521308630067194e+00,2.64112881215819688335599110432554522e+03
misc/scsd8-2c,-Inf,-Inf,3.72908644118725431795521308630067194e+00,2.64112881215819688335599110432554522e+03
misc/sctap1-2b,-Inf,-Inf,-Inf,-Inf
misc/sctap1-2c,-Inf,-Inf,1.95680447746149130215054825813825450e+00,-Inf
misc/se,-Inf,-Inf,-Inf,-Inf
misc/seymourl,-Inf,-Inf,-Inf,-Inf
misc/shar_te2-b1,-Inf,-Inf,3.88249120857866668884230466638847238e+00,-Inf
misc/sherman1,-Inf,-Inf,4.13335583870314390101780546220599548e+01,8.04928171705343109093503092847401410e+03
misc/sherman2,-Inf,-Inf,1.55005222980378885881968648967604782e+00,1.07839449823572345862633860148002397e+00
misc/sherman3,-Inf,-Inf,-Inf,-Inf
misc/sherman4,-Inf,-Inf,-Inf,-Inf
misc/sherman5,-Inf,-Inf,-Inf,1.35517700946215811034398439932211699e+00
misc/shermanACa,-Inf,-Inf,-Inf,-Inf
misc/shermanACd,-Inf,-Inf,-Inf,-Inf
misc/shl_0,-Inf,-Inf,-Inf,1.50432612501683170330786535007324194e+00
misc/shl_200,-Inf,-Inf,1.92082589313032648793863690104848462e+00,1.47474924809763381218552969475967109e+00
misc/shl_400,-Inf,-Inf,1.60063263072017935862055113703690412e+00,1.36763843037131367240555382184585253e+00
misc/shock-9,-Inf,-Inf,-Inf,-Inf
misc/shuttle_eddy,-Inf,-Inf,-Inf,-Inf
misc/shyy41,-Inf,-Inf,-Inf,-Inf
misc/sit100,-Inf,-Inf,-Inf,-Inf
misc/skirt,-Inf,-Inf,-Inf,-Inf
misc/slptsk,-Inf,-Inf,2.30134096377723308385986321722391940e+00,1.36825121897912663275411416206686898e+00
misc/small,-Inf,-Inf,-Inf,8.33187138556935991168018030867367428e-01
misc/sociopatterns-hypertext,-Inf,-Inf,-Inf,1.65848158525857994449319247391596208e+00
misc/sociopatterns-infectious,-Inf,-Inf,-Inf,1.47848507644441790110396420083283854e+00
misc/sphere2,-Inf,-Inf,1.71723017399824168899000989350075240e+00,-Inf
misc/sphere3,-Inf,-Inf,2.29803237486496901957230264758079865e+00,1.63805380022567873367748834314439850e+00
misc/spiral,-Inf,-Inf,-Inf,3.12113455207040665058255887757933836e+03
misc/sstmodel,-Inf,-Inf,-Inf,-Inf
misc/steam1,-Inf,-Inf,-Inf,1.53433830807600248728210872395799168e+00
misc/steam2,-Inf,-Inf,-Inf,-Inf
misc/steam3,-Inf,-Inf,-Inf,1.49894157544902974963840535215854004e+00
misc/stoch_aircraft,-Inf,-Inf,-Inf,-Inf
misc/stokes64,-Inf,-Inf,-Inf,-Inf
misc/stokes64s,-Inf,-Inf,-Inf,-Inf
misc/stormg2-27,-Inf,-Inf,-Inf,-Inf
misc/stormg2-8,-Inf,-Inf,1.99078203128337985831066343719346265e+00,-Inf
misc/str_0,-Inf,-Inf,-Inf,1.05209439781026224443444134840360605e+00
misc/str_200,-Inf,-Inf,1.66541659671500095281111503320940696e+00,1.11433286702821446572859118738860099e+00
misc/str_400,-Inf,-Inf,-Inf,1.04405827290081654607320057986798085e+00
misc/str_600,-Inf,-Inf,6.79676784407760198281677688884046714e+00,1.14750177864920652198603798728755375e+00
misc/struct4,-Inf,-Inf,-Inf,-Inf
misc/sts4098,-Inf,-Inf,-Inf,-Inf
misc/stufe,-Inf,-Inf,-Inf,-Inf
misc/stufe-10,-Inf,-Inf,-Inf,-Inf
misc/subelj_cora,-Inf,-Inf,-Inf,-Inf
misc/subelj_euroroad,-Inf,-Inf,-Inf,-Inf
misc/subelj_jdk,-Inf,-Inf,8.40724249716516228606680327280350622e+00,-Inf
misc/subelj_jung-j,-Inf,-Inf,-Inf,-Inf
misc/swang1,-Inf,-Inf,-Inf,-Inf
misc/swang2,-Inf,-Inf,-Inf,-Inf
misc/t2d_q4,-Inf,-Inf,-Inf,-Inf
misc/t2d_q9,-Inf,-Inf,-Inf,-Inf
misc/t2dal,-Inf,-Inf,4.36298536951398417739525298456451942e+05,3.46667285626603722862202729940941624e+03
misc/t2dal_a,-Inf,-Inf,4.36298536951398417739525298456451942e+05,3.46667285626603722862202729940941624e+03
misc/t2dal_bci,-Inf,-Inf,-Inf,3.55626308674118534630002847759933119e+03
misc/t2dal_e,-Inf,-Inf,7.54405785108646154252081998907087882e+01,-Inf
misc/t3dl_e,-Inf,-Inf,2.28423347946832351084207814019514139e+02,-Inf
misc/t520,-Inf,-Inf,-Inf,-Inf
misc/t60k,-Inf,-Inf,-Inf,-Inf
misc/tandem_vtx,-Inf,-Inf,-Inf,-Inf
misc/tech-arenas-jazz,-Inf,-Inf,1.90680057889698731130899259876202673e+00,1.26422869256311079184067395449448511e+00
misc/tech-arenas-meta,-Inf,-Inf,1.82865758438062511704820707117203938e+00,1.59890794909284912258541168935849670e+00
misc/tech-arenas-pgp,-Inf,-Inf,-Inf,-Inf
misc/tech-as-22july06,-Inf,-Inf,-Inf,-Inf
misc/tech-as-735,-Inf,-Inf,-Inf,-Inf
misc/tech-as-caida,-Inf,-Inf,-Inf,-Inf
misc/tech-as-caida20071105,-Inf,-Inf,-Inf,-Inf
misc/ted_B,-Inf,-Inf,-Inf,-Inf
misc/ted_B_unscaled,-Inf,-Inf,-Inf,-Inf
misc/testbig,-Inf,-Inf,-Inf,-Inf
misc/tols1090,-Inf,-Inf,-Inf,1.40881668543720792813036577316836408e+00
misc/tols2000,-Inf,-Inf,-Inf,-Inf
misc/tols340,-Inf,-Inf,1.45553890024408099956562461698929724e+00,-Inf
misc/tols4000,-Inf,-Inf,-Inf,-Inf
misc/tols90,-Inf,-Inf,-Inf,-Inf
misc/tomography,-Inf,-Inf,-Inf,1.87971141359320743887791016058313496e+00
misc/torsion1,-Inf,-Inf,-Inf,-Inf
misc/tub100,-Inf,-Inf,-Inf,1.30135003473818653107864390495549248e+00
misc/tub1000,-Inf,-Inf,1.07401781416710636730780792816914990e+04,-Inf
misc/tuma1,-Inf,-Inf,4.33227706070269116127773365566582503e+01,-Inf
misc/tuma2,-Inf,-Inf,2.73731523220446989252731827946839873e+02,-Inf
misc/ucidata-gama,-Inf,-Inf,-Inf,-Inf
misc/ucidata-zachary,-Inf,-Inf,1.22642754271292109959149488475247104e+01,-Inf
misc/uk,-Inf,-Inf,-Inf,-Inf
misc/ukerbe1,-Inf,-Inf,-Inf,-Inf
misc/ukerbe1_dual,-Inf,-Inf,-Inf,-Inf
misc/utm1700b,-Inf,-Inf,-Inf,1.44042122239380023791372009761153334e+00
misc/utm300,-Inf,-Inf,-Inf,1.04740283950725151200667852842468687e+00
misc/utm3060,-Inf,-Inf,-Inf,3.08775783706831813147962994588824827e+03
misc/viscoplastic1,-Inf,-Inf,-Inf,-Inf
misc/wang1,-Inf,-Inf,-Inf,-Inf
misc/wang2,-Inf,-Inf,-Inf,-Inf
misc/watt_1,-Inf,-Inf,-Inf,2.40324588468394220393887539196957440e+03
misc/watt_2,-Inf,-Inf,2.12695643805786591243079801679180691e+07,2.39709599259292309214623272710537213e+03
misc/wb-cs-stanford,-Inf,-Inf,-Inf,-Inf
misc/youtube-groupmemberships,-Inf,-Inf,-Inf,-Inf
rand/CL-1000-1d7-trial1,-Inf,-Inf,2.01435156576644364962851080997462671e+00,1.63486010983840775537805225542154947e+00
rand/CL-1000-1d7-trial2,-Inf,-Inf,-Inf,2.06215125554399588274767404129053197e+00
rand/CL-1000-1d7-trial3,-Inf,-Inf,-Inf,1.65181994334529303470221125747000727e+00
rand/CL-1000-1d8-trial1,-Inf,-Inf,-Inf,1.58631287790294765085017885116106252e+00
rand/CL-1000-1d8-trial2,-Inf,-Inf,-Inf,1.90907374107158270607704478608662677e+00
rand/CL-1000-1d8-trial3,-Inf,-Inf,1.58098043547926301616450827250999013e+00,1.66185473744895788843806047257169881e+00
rand/CL-1000-1d9-trial1,-Inf,-Inf,1.91210535781008226593406248947291686e+00,1.50361665585966828532576174435847255e+00
rand/CL-1000-1d9-trial2,-Inf,-Inf,-Inf,1.63026022785668104084072760710408402e+00
rand/CL-1000-1d9-trial3,-Inf,-Inf,-Inf,1.56556642519072692320268919775870198e+00
rand/CL-1000-2d0-trial1,-Inf,-Inf,-Inf,1.71140226530942760690096514041309947e+00
rand/CL-1000-2d0-trial2,-Inf,-Inf,-Inf,1.67778365836198673345130293098427209e+00
rand/CL-1000-2d0-trial3,-Inf,-Inf,1.62476197132960416163543981959512652e+00,1.78772866656345371813614856455873462e+00
rand/CL-1000-2d1-trial1,-Inf,-Inf,-Inf,1.98045663603763908877810701274945659e+00
rand/CL-1000-2d1-trial2,-Inf,-Inf,1.70062427372831701149696094172090338e+00,1.93887080059415896366807583504066800e+00
rand/CL-1000-2d1-trial3,-Inf,-Inf,-Inf,1.73320637997263170151600387245988827e+00
rand/CL-10000-1d7-trial1,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-1d7-trial2,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-1d7-trial3,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-1d8-trial1,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-1d8-trial2,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-1d8-trial3,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-1d9-trial1,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-1d9-trial2,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-1d9-trial3,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-2d0-trial1,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-2d0-trial2,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-2d0-trial3,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-2d1-trial1,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-2d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-2d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-100-3-0d1-trial1,-Inf,-Inf,1.80685759495920809567711595167975777e+00,1.47145143247597190806322766501089388e+00
rand/SW-100-3-0d1-trial2,-Inf,-Inf,1.82969573164753485712238285318320565e+00,1.36875790725477697892127064559511902e+00
rand/SW-100-3-0d1-trial3,-Inf,-Inf,1.73731374494981047462815924817652844e+00,1.68224813364272002203595539042545876e+00
rand/SW-100-3-0d2-trial1,-Inf,-Inf,1.63880032395706767332375328446483820e+00,1.53422111309295808403026068129780591e+00
rand/SW-100-3-0d2-trial2,-Inf,-Inf,1.74355397394504318368570297566892599e+00,1.54304158333538360850181163956726963e+00
rand/SW-100-3-0d2-trial3,-Inf,-Inf,1.61138936773764407678371437611522396e+00,-Inf
rand/SW-100-3-0d3-trial1,-Inf,-Inf,1.64721877087668293295321280466246437e+00,1.44092393996615828701294014220319239e+00
rand/SW-100-3-0d3-trial2,-Inf,-Inf,1.55258958048264393646735567082091265e+00,1.51231995209984050739147884555120194e+00
rand/SW-100-3-0d3-trial3,-Inf,-Inf,1.69019671542725223593460963545232738e+00,1.31965828584700891731669580993209018e+00
rand/SW-100-4-0d1-trial1,-Inf,-Inf,1.64726926589559665206544123947210174e+00,1.38113159213894032033801119737793152e+00
rand/SW-100-4-0d1-trial2,-Inf,-Inf,1.59323426246076103843696371656017229e+00,1.41953273209036321146709942119959104e+00
rand/SW-100-4-0d1-trial3,-Inf,-Inf,1.54623945120932346597442503214772600e+00,1.29038445001843332007552969835022294e+00
rand/SW-100-4-0d2-trial1,-Inf,-Inf,1.61721405739179580799697353413143060e+00,-Inf
rand/SW-100-4-0d2-trial2,-Inf,-Inf,1.87652700750415965327647684272553667e+00,1.29629690998287383765815298290454836e+00
rand/SW-100-4-0d2-trial3,-Inf,-Inf,1.73004235367300878794678144805848843e+00,1.43283228676152986473231175149094515e+00
rand/SW-100-4-0d3-trial1,-Inf,-Inf,1.72666015739230946449293552709466399e+00,-Inf
rand/SW-100-4-0d3-trial2,-Inf,-Inf,1.51678362465502043015654523711022379e+00,-Inf
rand/SW-100-4-0d3-trial3,-Inf,-Inf,1.67780840075989942922719397379672212e+00,1.32116466677510387125192865566028037e+00
rand/SW-100-5-0d1-trial1,-Inf,-Inf,1.53085139075964474475006771709554853e+00,-Inf
rand/SW-100-5-0d1-trial2,-Inf,-Inf,1.42229877403322350587468507094657053e+00,1.46226110605668574467540997463302657e+00
rand/SW-100-5-0d1-trial3,-Inf,-Inf,1.67178564294973129040290259600383810e+00,-Inf
rand/SW-100-5-0d2-trial1,-Inf,-Inf,1.60536793413723333266549725723810726e+00,1.30639504304535180273919162758258203e+00
rand/SW-100-5-0d2-trial2,-Inf,-Inf,1.79813350961926102313695584747073636e+00,-Inf
rand/SW-100-5-0d2-trial3,-Inf,-Inf,1.59852802927895363339014530244646597e+00,-Inf
rand/SW-100-5-0d3-trial1,-Inf,-Inf,1.91195982438109720859956750695808707e+00,1.32112891675550421557289117957109246e+00
rand/SW-100-5-0d3-trial2,-Inf,-Inf,1.51972791313056396554109955815045713e+00,1.31990351107050358887274440253780448e+00
rand/SW-100-5-0d3-trial3,-Inf,-Inf,1.69755405685896222758726347300664028e+00,1.34193108400204399407034617049940658e+00
rand/SW-100-6-0d1-trial1,-Inf,-Inf,1.72332496926101232336689749180050645e+00,4.37295682820720233261298288884534277e+00
rand/SW-100-6-0d1-trial2,-Inf,-Inf,1.71185887046105547956688623503154122e+00,1.56098422414493455595903877373679425e+00
rand/SW-100-6-0d1-trial3,-Inf,-Inf,1.90820792591910410006849623724927765e+00,1.33888990440559281623218557904654862e+00
rand/SW-100-6-0d2-trial1,-Inf,-Inf,2.01725380858477617242934586452475634e+00,-Inf
rand/SW-100-6-0d2-trial2,-Inf,-Inf,1.72811951046247324457270877226728914e+00,-Inf
rand/SW-100-6-0d2-trial3,-Inf,-Inf,-Inf,1.51817346160415224918257331859258445e+00
rand/SW-100-6-0d3-trial1,-Inf,-Inf,1.67696647743006350024768687758048994e+00,-Inf
rand/SW-100-6-0d3-trial2,-Inf,-Inf,1.63093144896962090630972224009882368e+00,-Inf
rand/SW-100-6-0d3-trial3,-Inf,-Inf,1.80761666892480470503282921500816620e+00,1.45375765088004002731451443374545033e+00
rand/SW-1000-3-0d1-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-4-0d1-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-4-0d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-4-0d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-4-0d2-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-4-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-4-0d2-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-4-0d3-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-4-0d3-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-4-0d3-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-5-0d1-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-5-0d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-5-0d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-5-0d2-trial1,-Inf,-Inf,-Inf,1.80446694340679139520586272685469428e+00
rand/SW-1000-5-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-5-0d2-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-5-0d3-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-5-0d3-trial2,-Inf,-Inf,-Inf,1.84770358349723009048375516629827892e+00
rand/SW-1000-5-0d3-trial3,-Inf,-Inf,-Inf,1.89142071840202733481771968376968823e+00
rand/SW-1000-6-0d1-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-6-0d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-6-0d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-6-0d2-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-6-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-6-0d2-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-6-0d3-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-6-0d3-trial2,-Inf,-Inf,-Inf,1.88060432956328616240771495235418068e+00
rand/SW-1000-6-0d3-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d1-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-4-0d1-trial1,-Inf,-Inf,2.15108832470791134730199440850439897e+00,-Inf
rand/SW-10000-4-0d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-4-0d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-4-0d2-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-4-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-4-0d2-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-4-0d3-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-4-0d3-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-4-0d3-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-5-0d1-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-5-0d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-5-0d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-5-0d2-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-5-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-5-0d2-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-5-0d3-trial1,-Inf,-Inf,8.15255116623672504195631503237245475e+01,-Inf
rand/SW-10000-5-0d3-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-5-0d3-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-6-0d1-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-6-0d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-6-0d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-6-0d2-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-6-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-6-0d2-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-6-0d3-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-6-0d3-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-6-0d3-trial3,-Inf,-Inf,-Inf,-Inf
rand/rgg_n_2_15_s0,-Inf,-Inf,2.10773042315185165046014126668064991e+00,-Inf


==> data/eigen_graph_misc_08/eigenvectors_relative_error.sorted.csv <==
percent,Float8_4,Float8_5,LinearTakum8,Posit8
0.0,1.0e41,1.0e41,0.9499981092086536,0.735369494676513
0.000554016620498615,1.0e41,1.0e41,0.9814779395064858,0.7710314282895137
0.00110803324099723,1.0e41,1.0e41,1.0000290514204655,0.7790036664884618
0.0016620498614958448,1.0e41,1.0e41,1.0458369027473533,0.7923427944324165
0.00221606648199446,1.0e41,1.0e41,1.124485192819209,0.7935777598199273
0.002770083102493075,1.0e41,1.0e41,1.1324604127483888,0.7935777598199273
0.0033240997229916896,1.0e41,1.0e41,1.140736570887803,0.8179168203116222
0.003878116343490305,1.0e41,1.0e41,1.160977262716843,0.833187138556936
0.00443213296398892,1.0e41,1.0e41,1.1990120675894653,0.8589038266949697
0.004986149584487534,1.0e41,1.0e41,1.2362429318606725,0.8730790097488337
0.00554016620498615,1.0e41,1.0e41,1.2918200164928377,0.8763982427960426
0.006094182825484765,1.0e41,1.0e41,1.294612642358254,0.8804491503843089
0.006648199445983379,1.0e41,1.0e41,1.2970072258350178,0.8840929563477417
0.007202216066481994,1.0e41,1.0e41,1.3079185080604163,0.8890905072533986
0.00775623268698061,1.0e41,1.0e41,1.326301039938581,0.8937767577438644
0.008310249307479225,1.0e41,1.0e41,1.332070903279243,0.8968086256299912
0.00886426592797784,1.0e41,1.0e41,1.3526646856016702,0.8985765468595115
0.009418282548476454,1.0e41,1.0e41,1.3721443688577462,0.9004070809208148
0.009972299168975069,1.0e41,1.0e41,1.3757468998688385,0.906507433533529
0.010526315789473684,1.0e41,1.0e41,1.3768587111159982,0.9083901713897311
0.0110803324099723,1.0e41,1.0e41,1.3787617087740554,0.9108566327685217
0.011634349030470914,1.0e41,1.0e41,1.3868499112994455,0.9141320569635423
0.01218836565096953,1.0e41,1.0e41,1.3880908972812056,0.9155407886916754
0.012742382271468145,1.0e41,1.0e41,1.3892559664821493,0.9221272815450134
0.013296398891966758,1.0e41,1.0e41,1.3958789133963587,0.931534079947374
0.013850415512465374,1.0e41,1.0e41,1.3991864900751554,0.9443912497455783
0.014404432132963989,1.0e41,1.0e41,1.4034145238608289,0.9481764067125309
0.014958448753462604,1.0e41,1.0e41,1.4079901311212781,0.9490028636188467
0.01551246537396122,1.0e41,1.0e41,1.4096594437634817,0.9490351445918007
0.016066481994459834,1.0e41,1.0e41,1.4128026812650303,0.9511748459453684
0.01662049861495845,1.0e41,1.0e41,1.4222987740332236,0.9564733677288506
0.017174515235457065,1.0e41,1.0e41,1.4251832368421418,0.9603966786203569
0.01772853185595568,1.0e41,1.0e41,1.4323360944164711,0.9682824794889622
0.018282548476454295,1.0e41,1.0e41,1.4356446578049482,0.9752014235619586
0.018836565096952907,1.0e41,1.0e41,1.4483139905965605,0.9768793751638941
0.019390581717451522,1.0e41,1.0e41,1.455538900244081,0.9866805010265809
0.019944598337950138,1.0e41,1.0e41,1.4599803045684174,0.9885173939030252
0.020498614958448753,1.0e41,1.0e41,1.4605371605250435,0.9899972382523574
0.021052631578947368,1.0e41,1.0e41,1.4632927699334093,0.9902079508522047
0.021606648199445983,1.0e41,1.0e41,1.4650108579513064,0.994096261399688
0.0221606648199446,1.0e41,1.0e41,1.4689709292353137,0.9975368392498006
0.022714681440443214,1.0e41,1.0e41,1.469961153843819,0.9999597858888642
0.02326869806094183,1.0e41,1.0e41,1.4838215062456253,1.0027006255283684
0.023822714681440444,1.0e41,1.0e41,1.490914777792002,1.0028118603743008
0.02437673130193906,1.0e41,1.0e41,1.492629443085317,1.0037751096053789
0.024930747922437674,1.0e41,1.0e41,1.4978937163658779,1.0041643820387895
0.02548476454293629,1.0e41,1.0e41,1.5084404219508407,1.0044681710761052
0.0260387811634349,1.0e41,1.0e41,1.5167836246550204,1.0074824713767316
0.026592797783933517,1.0e41,1.0e41,1.5197279131305639,1.01496629800601
0.027146814404432132,1.0e41,1.0e41,1.5237792010059905,1.0152544791589866
0.027700831024930747,1.0e41,1.0e41,1.525232546909993,1.0161727248957397
0.028254847645429362,1.0e41,1.0e41,1.5308513907596448,1.0214307761282437
0.028808864265927978,1.0e41,1.0e41,1.535888158416493,1.022815325852263
0.029362880886426593,1.0e41,1.0e41,1.5365767584786716,1.0230662475977925
0.029916897506925208,1.0e41,1.0e41,1.5406081510244802,1.0252082754418441
0.030470914127423823,1.0e41,1.0e41,1.5437718787517023,1.0256808367782948
0.03102493074792244,1.0e41,1.0e41,1.5437718787517023,1.0277032158077544
0.031578947368421054,1.0e41,1.0e41,1.5442147039125438,1.0345532023753043
0.03213296398891967,1.0e41,1.0e41,1.5454301921046334,1.0348571028921765
0.032686980609418284,1.0e41,1.0e41,1.5462394512093234,1.036287982934011
0.0332409972299169,1.0e41,1.0e41,1.5490908644832595,1.0384278347603748
0.033795013850415515,1.0e41,1.0e41,1.5500522298037889,1.0440582729008165
0.03434903047091413,1.0e41,1.0e41,1.5511830932641464,1.0474028395072514
0.034903047091412745,1.0e41,1.0e41,1.5520051454948234,1.0477712200932858
0.03545706371191136,1.0e41,1.0e41,1.5521502109539136,1.0492929548113417
0.036011080332409975,1.0e41,1.0e41,1.552589580482644,1.0520943978102621
0.03656509695290859,1.0e41,1.0e41,1.5530505579784792,1.0562928168972172
0.0371191135734072,1.0e41,1.0e41,1.5530505579784792,1.0566409530173373
0.037673130193905814,1.0e41,1.0e41,1.5580390664008619,1.0583109356381724
0.03822714681440443,1.0e41,1.0e41,1.5627818836852523,1.0678207053128745
0.038781163434903045,1.0e41,1.0e41,1.5639094210905011,1.0730109778670012
0.03933518005540166,1.0e41,1.0e41,1.5646298691563671,1.07702458235114
0.039889196675900275,1.0e41,1.0e41,1.567421278803943,1.0770308325014282
0.04044321329639889,1.0e41,1.0e41,1.5696728750405133,1.0783944982357234
0.040997229916897505,1.0e41,1.0e41,1.571205766646244,1.0888786231754215
0.04155124653739612,1.0e41,1.0e41,1.5718949384074767,1.0920164796177378
0.042105263157894736,1.0e41,1.0e41,1.5718949384074767,1.0949653462135365
0.04265927977839335,1.0e41,1.0e41,1.5728468636094142,1.0967477520073206
0.043213296398891966,1.0e41,1.0e41,1.5736562241309326,1.099556376878289
0.04376731301939058,1.0e41,1.0e41,1.5761833111908317,1.1016673891781386
0.0443213296398892,1.0e41,1.0e41,1.5767785684245037,1.103512370489401
0.04487534626038781,1.0e41,1.0e41,1.578577539829816,1.1038935702634425
0.04542936288088643,1.0e41,1.0e41,1.580980435479263,1.104683274176845
0.04598337950138504,1.0e41,1.0e41,1.5861015917451589,1.1054478015306657
0.04653739612188366,1.0e41,1.0e41,1.593234262460761,1.1122483651232253
0.04709141274238227,1.0e41,1.0e41,1.5975863015204295,1.1124092862535413
0.04764542936288089,1.0e41,1.0e41,1.598084997173295,1.1136047894981749
0.0481994459833795,1.0e41,1.0e41,1.5985280292789537,1.1143328670282144
0.04875346260387812,1.0e41,1.0e41,1.6006326307201793,1.1144423820195588
0.049307479224376734,1.0e41,1.0e41,1.6053679341372333,1.1172732218547128
0.04986149584487535,1.0e41,1.0e41,1.611389367737644,1.125588619730638
0.050415512465373964,1.0e41,1.0e41,1.613573615098239,1.1261783100846938
0.05096952908587258,1.0e41,1.0e41,1.6137444846293922,1.1275708030803002
0.05152354570637119,1.0e41,1.0e41,1.617214057391796,1.1308382406622008
0.0520775623268698,1.0e41,1.0e41,1.6207095372620086,1.1312793877923502
0.05263157894736842,1.0e41,1.0e41,1.6241384250120798,1.1385201052901515
0.05318559556786703,1.0e41,1.0e41,1.6247619713296042,1.1452262700154865
0.05373961218836565,1.0e41,1.0e41,1.629697652617218,1.1475017786492065
0.054293628808864264,1.0e41,1.0e41,1.630931448969621,1.1491551867710421
0.05484764542936288,1.0e41,1.0e41,1.6342206001588402,1.1507083154997386
0.055401662049861494,1.0e41,1.0e41,1.6383185203773059,1.1523574977907152
0.05595567867036011,1.0e41,1.0e41,1.6388003239570677,1.1544468600126545
0.056509695290858725,1.0e41,1.0e41,1.6406983096465992,1.1595696065723775
0.05706371191135734,1.0e41,1.0e41,1.646685149231304,1.1607680264796094
0.057617728531855955,1.0e41,1.0e41,1.647218770876683,1.1615486107461885
0.05817174515235457,1.0e41,1.0e41,1.6472692658955967,1.1634118476486224
0.058725761772853186,1.0e41,1.0e41,1.6480421654317223,1.1640117125746847
0.0592797783933518,1.0e41,1.0e41,1.6548897103104272,1.164209149932438
0.059833795013850416,1.0e41,1.0e41,1.6583488486195157,1.166604093162561
0.06038781163434903,1.0e41,1.0e41,1.6649703231178776,1.1694680860180366
0.060941828254847646,1.0e41,1.0e41,1.665416596715001,1.1710653310142785
0.06149584487534626,1.0e41,1.0e41,1.6682238511596594,1.1724160466762787
0.06204986149584488,1.0e41,1.0e41,1.6682322118430923,1.173052406468953
0.06260387811634349,1.0e41,1.0e41,1.6717856429497313,1.1734149020007147
0.06315789473684211,1.0e41,1.0e41,1.674349139466713,1.1772719290241198
0.06371191135734072,1.0e41,1.0e41,1.6769664774300634,1.1843904123538926
0.06426592797783934,1.0e41,1.0e41,1.6778084007598995,1.1845455826351625
0.06481994459833795,1.0e41,1.0e41,1.679992195682863,1.1850882393070943
0.06537396121883657,1.0e41,1.0e41,1.6824290119549032,1.1869948071862313
0.06592797783933518,1.0e41,1.0e41,1.6824662221286348,1.187681446730474
0.0664819944598338,1.0e41,1.0e41,1.6839434727021922,1.1880204892657606
0.06703601108033241,1.0e41,1.0e41,1.6862222003740002,1.189880793937034
0.06759002770083103,1.0e41,1.0e41,1.6869111170004534,1.1922393260030568
0.06814404432132964,1.0e41,1.0e41,1.6901967154272521,1.195671853339152
0.06869806094182826,1.0e41,1.0e41,1.6904547829743217,1.1961443102898777
0.06925207756232687,1.0e41,1.0e41,1.6924992767827272,1.1998208696888617
0.06980609418282549,1.0e41,1.0e41,1.696330901085446,1.200677718377364
0.0703601108033241,1.0e41,1.0e41,1.6975540568589622,1.2038046359750427
0.07091412742382272,1.0e41,1.0e41,1.6978475840687903,1.2046626393512252
0.07146814404432134,1.0e41,1.0e41,1.6987662335555231,1.204822596140797
0.07202216066481995,1.0e41,1.0e41,1.6991954424620974,1.205156210525898
0.07257617728531857,1.0e41,1.0e41,1.700624273728317,1.2053497975022813
0.07313019390581718,1.0e41,1.0e41,1.7060714193233373,1.207003023752002
0.07368421052631578,1.0e41,1.0e41,1.7118588704610556,1.2128403030769779
0.0742382271468144,1.0e41,1.0e41,1.7119090901230678,1.2151928160339667
0.07479224376731301,1.0e41,1.0e41,1.714102295331757,1.2281148315950368
0.07534626038781163,1.0e41,1.0e41,1.7172301739982416,1.2308622081784415
0.07590027700831024,1.0e41,1.0e41,1.7205239134437857,1.233231516251876
0.07645429362880886,1.0e41,1.0e41,1.7206200371231595,1.2338001112673749
0.07700831024930747,1.0e41,1.0e41,1.7233249692610124,1.2348392059729967
0.07756232686980609,1.0e41,1.0e41,1.7254044825714983,1.2388849669428386
0.0781163434903047,1.0e41,1.0e41,1.7266601573923095,1.2444676897744849
0.07867036011080332,1.0e41,1.0e41,1.7267604412050024,1.2490888460915495
0.07922437673130193,1.0e41,1.0e41,1.7281195104624731,1.2512507181037493
0.07977839335180055,1.0e41,1.0e41,1.7300423536730087,1.2561080960984963
0.08033240997229917,1.0e41,1.0e41,1.7300904728797712,1.2584795933644584
0.08088642659279778,1.0e41,1.0e41,1.7326989003014182,1.2642286925631108
0.0814404432132964,1.0e41,1.0e41,1.7335647097819435,1.2684757037710646
0.08199445983379501,1.0e41,1.0e41,1.7373137449498104,1.2777839805256073
0.08254847645429363,1.0e41,1.0e41,1.7435539739450432,1.2783639010383476
0.08310249307479224,1.0e41,1.0e41,1.7454218661111873,1.2804537900927806
0.08365650969529086,1.0e41,1.0e41,1.7460028441759277,1.2823463502310475
0.08421052631578947,1.0e41,1.0e41,1.7471311947621018,1.284319560764894
0.08476454293628809,1.0e41,1.0e41,1.7504181891841832,1.2846816725539554
0.0853185595567867,1.0e41,1.0e41,1.7551416640629296,1.2862931003519145
0.08587257617728532,1.0e41,1.0e41,1.7553663814276181,1.2874875605169318
0.08642659279778393,1.0e41,1.0e41,1.755868523975737,1.28764566378615
0.08698060941828255,1.0e41,1.0e41,1.7570665877016354,1.2903844500184334
0.08753462603878116,1.0e41,1.0e41,1.7638415271272159,1.2952131924748442
0.08808864265927978,1.0e41,1.0e41,1.7643698926228233,1.2962969099828738
0.0886426592797784,1.0e41,1.0e41,1.7647510867282286,1.2998665049855889
0.08919667590027701,1.0e41,1.0e41,1.7659717012819485,1.3009494856186554
0.08975069252077562,1.0e41,1.0e41,1.7680821842522951,1.3013500347381866
0.09030470914127424,1.0e41,1.0e41,1.7695169329079452,1.3063950430453517
0.09085872576177285,1.0e41,1.0e41,1.7734408285640904,1.3064237825543121
0.09141274238227147,1.0e41,1.0e41,1.775866911772105,1.307669490417582
0.09196675900277008,1.0e41,1.0e41,1.7769229823520902,1.3089584339694573
0.0925207756232687,1.0e41,1.0e41,1.7805322214970587,1.3090314442656132
0.09307479224376732,1.0e41,1.0e41,1.7825561836858181,1.3092033072992688
0.09362880886426593,1.0e41,1.0e41,1.789472438816136,1.312181965603054
0.09418282548476455,1.0e41,1.0e41,1.790041465634878,1.3145861567741672
0.09473684210526316,1.0e41,1.0e41,1.791855243423093,1.3168505554916459
0.09529085872576178,1.0e41,1.0e41,1.7931897954969807,1.3172520458306258
0.09584487534626039,1.0e41,1.0e41,1.7942613820603908,1.3193620921713247
0.096398891966759,1.0e41,1.0e41,1.798133509619261,1.319658285847009
0.09695290858725762,1.0e41,1.0e41,1.7987844161626734,1.3198678110363338
0.09750692520775624,1.0e41,1.0e41,1.7991353704459305,1.3199035110705035
0.09806094182825485,1.0e41,1.0e41,1.8045239225181489,1.3204021525366325
0.09861495844875347,1.0e41,1.0e41,1.806857594959208,1.3211289167555043
0.09916897506925208,1.0e41,1.0e41,1.8076166689248048,1.3211646667751038
0.0997229916897507,1.0e41,1.0e41,1.8104469260642735,1.3234522445387813
0.10027700831024931,1.0e41,1.0e41,1.811017250531408,1.323876299361057
0.10083102493074793,1.0e41,1.0e41,1.81493270690431,1.3239332833278137
0.10138504155124654,1.0e41,1.0e41,1.8156974322555435,1.325519264821726
0.10193905817174516,1.0e41,1.0e41,1.821646221954683,1.326989722316358
0.10249307479224377,1.0e41,1.0e41,1.8238190874117683,1.3273472768601666
0.10304709141274238,1.0e41,1.0e41,1.825757913686927,1.327867475505057
0.10360110803324099,1.0e41,1.0e41,1.8281886867144719,1.3279926645215538
0.1041551246537396,1.0e41,1.0e41,1.8286575843806252,1.3280720163116337
0.10470914127423822,1.0e41,1.0e41,1.8296957316475349,1.3310654713527865
0.10526315789473684,1.0e41,1.0e41,1.8363309938874233,1.331447927249874
0.10581717451523545,1.0e41,1.0e41,1.8377023782310555,1.333745099294562
0.10637119113573407,1.0e41,1.0e41,1.84022063927199,1.333747496898256
0.10692520775623268,1.0e41,1.0e41,1.8432049632704872,1.3341902709537752
0.1074792243767313,1.0e41,1.0e41,1.843650991799224,1.3348317053814525
0.10803324099722991,1.0e41,1.0e41,1.8448568353320285,1.3362914835358999
0.10858725761772853,1.0e41,1.0e41,1.8473118668194985,1.3376985333793192
0.10914127423822714,1.0e41,1.0e41,1.8480161669587651,1.338065259816742
0.10969529085872576,1.0e41,1.0e41,1.8514766504594533,1.3388899044055929
0.11024930747922437,1.0e41,1.0e41,1.8522746166590174,1.3402608932514526
0.11080332409972299,1.0e41,1.0e41,1.852292273257099,1.3413744894057975
0.1113573407202216,1.0e41,1.0e41,1.8586154792297191,1.341931084002044
0.11191135734072022,1.0e41,1.0e41,1.8630016452452571,1.3427952008360395
0.11246537396121883,1.0e41,1.0e41,1.8657055948527974,1.3435683063884882
0.11301939058171745,1.0e41,1.0e41,1.8706138009844537,1.3446241478731356
0.11357340720221606,1.0e41,1.0e41,1.8715721142433446,1.3448106335704841
0.11412742382271468,1.0e41,1.0e41,1.8735006325756827,1.3449412512376235
0.1146814404432133,1.0e41,1.0e41,1.8765270075041596,1.3489200939968362
0.11523545706371191,1.0e41,1.0e41,1.8785853572570796,1.3516381360450367
0.11578947368421053,1.0e41,1.0e41,1.8837925158953455,1.3546039301381094
0.11634349030470914,1.0e41,1.0e41,1.8861759182475888,1.355177009462158
0.11689750692520776,1.0e41,1.0e41,1.8890557496538456,1.3615396715691972
0.11745152354570637,1.0e41,1.0e41,1.9023603627365275,1.3676384303713136
0.11800554016620499,1.0e41,1.0e41,1.9068005788969873,1.367671215468062
0.1185595567867036,1.0e41,1.0e41,1.908207925919104,1.3682512189791267
0.11911357340720222,1.0e41,1.0e41,1.9095394734203492,1.368757907254777
0.11966759002770083,1.0e41,1.0e41,1.9112623519577332,1.3747141145649269
0.12022160664819945,1.0e41,1.0e41,1.9119598243810971,1.3761140246304815
0.12077562326869806,1.0e41,1.0e41,1.9121053578100822,1.3766577542846323
0.12132963988919668,1.0e41,1.0e41,1.9191081867620585,1.3778386529881552
0.12188365650969529,1.0e41,1.0e41,1.9192976048451915,1.3803922920128484
0.12243767313019391,1.0e41,1.0e41,1.9208258931303266,1.3811315921389402
0.12299168975069252,1.0e41,1.0e41,1.9217809867770375,1.381140763079026
0.12354570637119114,1.0e41,1.0e41,1.9234321676139092,1.3811681054190823
0.12409972299168975,1.0e41,1.0e41,1.9342377845821919,1.383000065803567
0.12465373961218837,1.0e41,1.0e41,1.9342377845821919,1.3897503657819144
0.12520775623268698,1.0e41,1.0e41,1.9397917338331292,1.3920192148721282
0.1257617728531856,1.0e41,1.0e41,1.939841243088461,1.3923345181296138
0.12631578947368421,1.0e41,1.0e41,1.9438152702361047,1.392891455956335
0.12686980609418283,1.0e41,1.0e41,1.9515291828327541,1.392891455956335
0.12742382271468145,1.0e41,1.0e41,1.953405184544878,1.3934460543362288
0.12797783933518006,1.0e41,1.0e41,1.9568044774614912,1.3939197781134465
0.12853185595567868,1.0e41,1.0e41,1.9602840658678982,1.3973322921332612
0.1290858725761773,1.0e41,1.0e41,1.9650017116710237,1.39778872709581
0.1296398891966759,1.0e41,1.0e41,1.967803956717536,1.399631540917997
0.13019390581717452,1.0e41,1.0e41,1.9687341725302907,1.4011294939155592
0.13074792243767314,1.0e41,1.0e41,1.9787026765946014,1.4046101284835226
0.13130193905817175,1.0e41,1.0e41,1.9796926029647852,1.408816685437208
0.13185595567867037,1.0e41,1.0e41,1.9800565357464,1.4108976320979483
0.13240997229916898,1.0e41,1.0e41,1.99078203128338,1.4133184331388071
0.1329639889196676,1.0e41,1.0e41,2.0030585246045924,1.4143264631505401
0.1335180055401662,1.0e41,1.0e41,2.0075685305170565,1.4157913660209698
0.13407202216066483,1.0e41,1.0e41,2.0079626997666797,1.4172509926667585
0.13462603878116344,1.0e41,1.0e41,2.008662769109406,1.4190549811288058
0.13518005540166206,1.0e41,1.0e41,2.0143515657664435,1.4195327320903632
0.13573407202216067,1.0e41,1.0e41,2.017253808584776,1.419807103593013
0.1362880886426593,1.0e41,1.0e41,2.020784613133893,1.4222041284173468
0.1368421052631579,1.0e41,1.0e41,2.0212267276382394,1.4233051136954118
0.13739612188365652,1.0e41,1.0e41,2.0241195916273402,1.4252808812486473
0.13795013850415513,1.0e41,1.0e41,2.0266145855607847,1.4298402988331143
0.13850415512465375,1.0e41,1.0e41,2.0266145855607847,1.4298472642742766
0.13905817174515236,1.0e41,1.0e41,2.0301791530864093,1.43283228676153
0.13961218836565098,1.0e41,1.0e41,2.0398429052481446,1.4334952124805127
0.1401662049861496,1.0e41,1.0e41,2.0427041416243252,1.4340896719053005
0.1407202216066482,1.0e41,1.0e41,2.0533058055885034,1.435926972605212
0.14127423822714683,1.0e41,1.0e41,2.064407556228031,1.4370650994003944
0.14182825484764544,1.0e41,1.0e41,2.0793428921160975,1.4390561096462173
0.14238227146814406,1.0e41,1.0e41,2.1030386102483285,1.4390663312341545
0.14293628808864267,1.0e41,1.0e41,2.1049566625416416,1.4404212223938002
0.1434903047091413,1.0e41,1.0e41,2.105197987687372,1.4409239399661582
0.1440443213296399,1.0e41,1.0e41,2.1077304231518514,1.4412664258704586
0.14459833795013852,1.0e41,1.0e41,2.109217367896921,1.4419136220154318
0.14515235457063713,1.0e41,1.0e41,2.1108604542076908,1.446404313577658
0.14570637119113575,1.0e41,1.0e41,2.131154984369025,1.4468855560905847
0.14626038781163436,1.0e41,1.0e41,2.1347664363691137,1.447301586501918
0.14681440443213298,1.0e41,1.0e41,2.1433998514783292,1.4475554399860644
0.14736842105263157,1.0e41,1.0e41,2.147644112657104,1.4510430893227528
0.14792243767313018,1.0e41,1.0e41,2.1510883247079113,1.4514624430117105
0.1484764542936288,1.0e41,1.0e41,2.155834692605231,1.4520059380260144
0.1490304709141274,1.0e41,1.0e41,2.1572055313700242,1.453566226276821
0.14958448753462603,1.0e41,1.0e41,2.1626947701515684,1.45375765088004
0.15013850415512464,1.0e41,1.0e41,2.166961448788491,1.455252212387381
0.15069252077562326,1.0e41,1.0e41,2.1901405316357443,1.457709473614004
0.15124653739612187,1.0e41,1.0e41,2.193720836914009,1.4598929605980813
0.1518005540166205,1.0e41,1.0e41,2.245648212558896,1.4611249544090523
0.1523545706371191,1.0e41,1.0e41,2.246092881689639,1.4618758724247494
0.15290858725761772,1.0e41,1.0e41,2.250640565637273,1.4622611060566857
0.15346260387811633,1.0e41,1.0e41,2.257431853917499,1.464641731482386
0.15401662049861495,1.0e41,1.0e41,2.2575623340761046,1.4657585674392175
0.15457063711911356,1.0e41,1.0e41,2.2596161109771544,1.4669968459100209
0.15512465373961218,1.0e41,1.0e41,2.2853360654986687,1.4689739425018038
0.1556786703601108,1.0e41,1.0e41,2.298032374864969,1.471451432475972
0.1562326869806094,1.0e41,1.0e41,2.3013409637772333,1.4722000401320408
0.15678670360110802,1.0e41,1.0e41,2.303842000605744,1.472850616016538
0.15734072022160664,1.0e41,1.0e41,2.3151897043090046,1.4733251771335532
0.15789473684210525,1.0e41,1.0e41,2.330386928776289,1.474186380481881
0.15844875346260387,1.0e41,1.0e41,2.342982361051517,1.4747492480976339
0.15900277008310248,1.0e41,1.0e41,2.342982361051517,1.4771941764274026
0.1595567867036011,1.0e41,1.0e41,2.3437798252921627,1.478485076444418
0.16011080332409972,1.0e41,1.0e41,2.3646823301654667,1.482024969796262
0.16066481994459833,1.0e41,1.0e41,2.3799531593601198,1.4833054207754044
0.16121883656509695,1.0e41,1.0e41,2.381239854552881,1.48494773065675
0.16177285318559556,1.0e41,1.0e41,2.3968645152453565,1.4859582646431182
0.16232686980609418,1.0e41,1.0e41,2.4004712632637046,1.4895064921932322
0.1628808864265928,1.0e41,1.0e41,2.4062885879630938,1.4905946555388234
0.1634349030470914,1.0e41,1.0e41,2.414989847664775,1.4951471808420869
0.16398891966759002,1.0e41,1.0e41,2.4457490927157854,1.4964776362291032
0.16454293628808864,1.0e41,1.0e41,2.4457671246116814,1.4983536856415374
0.16509695290858725,1.0e41,1.0e41,2.448839700701347,1.4989232243124524
0.16565096952908587,1.0e41,1.0e41,2.4782077688164486,1.4989415754490298
0.16620498614958448,1.0e41,1.0e41,2.5143776008787535,1.4990376628457023
0.1667590027700831,1.0e41,1.0e41,2.5196395716472897,1.500028081443172
0.1673130193905817,1.0e41,1.0e41,2.6064817238354476,1.5009324541986526
0.16786703601108033,1.0e41,1.0e41,2.610597850786664,1.5036166558596682
0.16842105263157894,1.0e41,1.0e41,2.7097096205001803,1.503727794499142
0.16897506925207756,1.0e41,1.0e41,2.7279247130509794,1.5043261250168316
0.16952908587257617,1.0e41,1.0e41,2.7489903461159497,1.5074734311353009
0.1700831024930748,1.0e41,1.0e41,2.8650232680317496,1.5085140788309175
0.1706371191135734,1.0e41,1.0e41,2.8745265130779214,1.5123199520998405
0.17119113573407202,1.0e41,1.0e41,2.9395981380918483,1.5136061832944503
0.17174515235457063,1.0e41,1.0e41,2.9469819100471994,1.5146148164850801
0.17229916897506925,1.0e41,1.0e41,3.042224129975061,1.5152449875595952
0.17285318559556787,1.0e41,1.0e41,3.10137691737318,1.515786127460853
0.17340720221606648,1.0e41,1.0e41,3.14816325752879,1.5181734616041522
0.1739612188365651,1.0e41,1.0e41,3.2266201522033975,1.5182868316872138
0.1745152354570637,1.0e41,1.0e41,3.247785513849769,1.5199444721159647
0.17506925207756233,1.0e41,1.0e41,3.2532707324203534,1.5212472476800407
0.17562326869806094,1.0e41,1.0e41,3.2532707324203534,1.5224048797990255
0.17617728531855956,1.0e41,1.0e41,3.421669653014915,1.522432843200999
0.17673130193905817,1.0e41,1.0e41,3.4600135111385075,1.5232498943141544
0.1772853185595568,1.0e41,1.0e41,3.5243821380218208,1.5242134777715854
0.1778393351800554,1.0e41,1.0e41,3.5888726380606464,1.5260431154533771
0.17839335180055402,1.0e41,1.0e41,3.5888726380606464,1.5273100341237185
0.17894736842105263,1.0e41,1.0e41,3.7290864411872544,1.528729556060021
0.17950138504155125,1.0e41,1.0e41,3.7290864411872544,1.528729556060021
0.18005540166204986,1.0e41,1.0e41,3.7501444068414083,1.530269619861723
0.18060941828254848,1.0e41,1.0e41,3.8824912085786667,1.5308709614617857
0.1811634349030471,1.0e41,1.0e41,3.9299575857623146,1.5322485129545542
0.1817174515235457,1.0e41,1.0e41,4.039635250013013,1.5336196410032614
0.18227146814404432,1.0e41,1.0e41,4.113245015797338,1.5342211130929582
0.18282548476454294,1.0e41,1.0e41,4.232376890041727,1.5343383080760025
0.18337950138504155,1.0e41,1.0e41,4.2669996736140305,1.5369318208133422
0.18393351800554017,1.0e41,1.0e41,4.294477856674472,1.5380628234817995
0.18448753462603878,1.0e41,1.0e41,4.416123860584812,1.538725003610758
0.1850415512465374,1.0e41,1.0e41,4.441105714741986,1.5389355064027401
0.18559556786703602,1.0e41,1.0e41,4.612255294528454,1.541184610617239
0.18614958448753463,1.0e41,1.0e41,4.848980483817482,1.5429276203449316
0.18670360110803325,1.0e41,1.0e41,5.229685010342174,1.5430415833353837
0.18725761772853186,1.0e41,1.0e41,5.286184718726771,1.5444134835228742
0.18781163434903048,1.0e41,1.0e41,5.609121683904502,1.5454042822266283
0.1883656509695291,1.0e41,1.0e41,5.8068138817683135,1.5504073278990296
0.1889196675900277,1.0e41,1.0e41,5.843148962729212,1.5521665679700412
0.18947368421052632,1.0e41,1.0e41,6.039053348261234,1.5522880567639907
0.19002770083102494,1.0e41,1.0e41,6.04391859547523,1.5531717366291868
0.19058171745152355,1.0e41,1.0e41,6.146552177281159,1.5536608953615192
0.19113573407202217,1.0e41,1.0e41,6.183551636357907,1.5549127694775318
0.19168975069252078,1.0e41,1.0e41,6.761866868975132,1.5558314416074794
0.1922437673130194,1.0e41,1.0e41,6.796767844077602,1.5589641506132008
0.192797783933518,1.0e41,1.0e41,6.956770714383227,1.5609842241449345
0.19335180055401663,1.0e41,1.0e41,7.108787523753722,1.5635812384155887
0.19390581717451524,1.0e41,1.0e41,7.67315955692365,1.5638311519407309
0.19445983379501386,1.0e41,1.0e41,7.732280440512886,1.5654587293742712
0.19501385041551247,1.0e41,1.0e41,7.941910950292157,1.5655664251907269
0.1955678670360111,1.0e41,1.0e41,8.046282575641929,1.5718338467029243
0.1961218836565097,1.0e41,1.0e41,8.407242497165162,1.5765329520922982
0.19667590027700832,1.0e41,1.0e41,8.540410667184583,1.5768240005531526
0.19722991689750694,1.0e41,1.0e41,8.60799938618674,1.5780778389886059
0.19778393351800555,1.0e41,1.0e41,8.928402019906523,1.5863128779029476
0.19833795013850417,1.0e41,1.0e41,9.43329763240696,1.5882982198247009
0.19889196675900278,1.0e41,1.0e41,9.605508336642506,1.5894467135610766
0.1994459833795014,1.0e41,1.0e41,9.76864769832253,1.5904058761044615
0.2,1.0e41,1.0e41,9.98300228131883,1.5933523736118231
0.20055401662049863,1.0e41,1.0e41,10.219271536255023,1.5959742999765891
0.20110803324099724,1.0e41,1.0e41,10.855348996246288,1.598907949092849
0.20166204986149586,1.0e41,1.0e41,10.888537076871724,1.6031036296969468
0.20221606648199447,1.0e41,1.0e41,11.274967576801401,1.6034631660719285
0.2027700831024931,1.0e41,1.0e41,12.264275427129212,1.6047650130796913
0.2033240997229917,1.0e41,1.0e41,12.465013137637282,1.6060536976227926
0.20387811634349032,1.0e41,1.0e41,13.669634455204191,1.607729081078502
0.20443213296398893,1.0e41,1.0e41,14.81251349448402,1.6090336621251171
0.20498614958448755,1.0e41,1.0e41,15.594864354315115,1.6098403263881371
0.20554016620498616,1.0e41,1.0e41,16.157527074380763,1.6098967119612548
0.20609418282548475,1.0e41,1.0e41,16.29675104042756,1.6117181826054174
0.20664819944598337,1.0e41,1.0e41,16.90881836565576,1.6128679108804234
0.20720221606648198,1.0e41,1.0e41,17.433335312704713,1.6135729201235562
0.2077562326869806,1.0e41,1.0e41,21.260204035732002,1.613709908695653
0.2083102493074792,1.0e41,1.0e41,21.917507364060878,1.6138225465814469
0.20886426592797783,1.0e41,1.0e41,22.718252635310105,1.6174633584476166
0.20941828254847644,1.0e41,1.0e41,22.915639355344673,1.6175853705817673
0.20997229916897506,1.0e41,1.0e41,23.191043121366164,1.620437496016551
0.21052631578947367,1.0e41,1.0e41,26.939688585389696,1.620957963553456
0.2110803324099723,1.0e41,1.0e41,27.175143881482597,1.623081343166781
0.2116343490304709,1.0e41,1.0e41,28.52249581211823,1.6240247436054174
0.21218836565096952,1.0e41,1.0e41,28.64444150970288,1.6259658217496022
0.21274238227146813,1.0e41,1.0e41,29.176916613341856,1.6289358545711048
0.21329639889196675,1.0e41,1.0e41,33.388440156649914,1.6302602278566811
0.21385041551246536,1.0e41,1.0e41,34.26165120499841,1.6339022769838407
0.21440443213296398,1.0e41,1.0e41,35.578570391669324,1.6348601098384077
0.2149584487534626,1.0e41,1.0e41,35.93966110606594,1.6380538002256788
0.2155124653739612,1.0e41,1.0e41,36.51706397806457,1.6391569946373397
0.21606648199445982,1.0e41,1.0e41,38.18611276738569,1.6391569946373397
0.21662049861495844,1.0e41,1.0e41,39.62670306192894,1.6400744672092002
0.21717451523545706,1.0e41,1.0e41,39.84286109794853,1.6402074507264177
0.21772853185595567,1.0e41,1.0e41,40.426221708204636,1.6438120729091825
0.21828254847645429,1.0e41,1.0e41,40.92763460637068,1.6440992568318016
0.2188365650969529,1.0e41,1.0e41,41.24587843830755,1.649619232974698
0.21939058171745152,1.0e41,1.0e41,41.33355838703144,1.6509046223304482
0.21994459833795013,1.0e41,1.0e41,41.33355838703144,1.6518199433452931
0.22049861495844875,1.0e41,1.0e41,42.78868982178251,1.6529235794900496
0.22105263157894736,1.0e41,1.0e41,43.32277060702691,1.654229589801377
0.22160664819944598,1.0e41,1.0e41,45.49623377210758,1.6577768462929057
0.2221606648199446,1.0e41,1.0e41,45.78477558710785,1.658168771063343
0.2227146814404432,1.0e41,1.0e41,46.59827820476804,1.65848158525858
0.22326869806094182,1.0e41,1.0e41,50.02355309557807,1.6618547374489578
0.22382271468144044,1.0e41,1.0e41,50.86212723009511,1.6717570524861218
0.22437673130193905,1.0e41,1.0e41,52.05542755371656,1.6717570524861218
0.22493074792243767,1.0e41,1.0e41,67.85910901293089,1.6740524117573001
0.22548476454293628,1.0e41,1.0e41,72.63245236558505,1.6744767731058197
0.2260387811634349,1.0e41,1.0e41,75.00806163261264,1.6777836583619867
0.22659279778393351,1.0e41,1.0e41,75.44057851086461,1.6792263881825646
0.22714681440443213,1.0e41,1.0e41,77.34300202701418,1.68224813364272
0.22770083102493074,1.0e41,1.0e41,81.52551166236725,1.6827771544997137
0.22825484764542936,1.0e41,1.0e41,82.98503648016768,1.6888548676633024
0.22880886426592797,1.0e41,1.0e41,86.42749612923686,1.6889826126321306
0.2293628808864266,1.0e41,1.0e41,87.90817520967728,1.6900175837458133
0.2299168975069252,1.0e41,1.0e41,89.99789680574179,1.690702390916827
0.23047091412742382,1.0e41,1.0e41,92.76783833647947,1.691978040167752
0.23102493074792244,1.0e41,1.0e41,95.2560268104395,1.692059089154519
0.23157894736842105,1.0e41,1.0e41,101.71362917535414,1.6935574189224702
0.23213296398891967,1.0e41,1.0e41,113.34196517603627,1.6978821518881326
0.23268698060941828,1.0e41,1.0e41,115.97775396161263,1.7028552315285517
0.2332409972299169,1.0e41,1.0e41,116.9654630382785,1.7039477730584727
0.2337950138504155,1.0e41,1.0e41,122.46161402403212,1.7081972622388804
0.23434903047091413,1.0e41,1.0e41,133.51893503857607,1.7104166008741872
0.23490304709141274,1.0e41,1.0e41,135.2995947457332,1.7114022653094276
0.23545706371191136,1.0e41,1.0e41,155.4273360319159,1.7141893650577074
0.23601108033240997,1.0e41,1.0e41,171.07794222207343,1.7156083327500746
0.2365650969529086,1.0e41,1.0e41,182.6541265114499,1.716167206417258
0.2371191135734072,1.0e41,1.0e41,188.25211882575445,1.7165276595032064
0.23767313019390582,1.0e41,1.0e41,201.54018187116134,1.7200024521922312
0.23822714681440443,1.0e41,1.0e41,223.28635737746023,1.7214236506086604
0.23878116343490305,1.0e41,1.0e41,228.42334794683237,1.7214481671521527
0.23933518005540166,1.0e41,1.0e41,265.66338251053037,1.7292572816175125
0.23988919667590028,1.0e41,1.0e41,271.858678913227,1.7310693772932302
0.2404432132963989,1.0e41,1.0e41,273.731523220447,1.7332063799726316
0.2409972299168975,1.0e41,1.0e41,293.740361726211,1.7407848821459817
0.24155124653739612,1.0e41,1.0e41,301.7794014933502,1.7447912804719932
0.24210526315789474,1.0e41,1.0e41,301.8887428485143,1.7479024689174505
0.24265927977839336,1.0e41,1.0e41,341.2854047333873,1.7488742891518683
0.24321329639889197,1.0e41,1.0e41,341.58020820221276,1.7494401090939262
0.24376731301939059,1.0e41,1.0e41,345.35920260235105,1.7547270907246941
0.2443213296398892,1.0e41,1.0e41,367.70565674393265,1.7549748074115532
0.24487534626038782,1.0e41,1.0e41,368.78386825391846,1.7558474632911085
0.24542936288088643,1.0e41,1.0e41,369.8074782394159,1.7595652063612517
0.24598337950138505,1.0e41,1.0e41,391.7804821316882,1.7599083118837306
0.24653739612188366,1.0e41,1.0e41,457.81896616981055,1.769227126235981
0.24709141274238228,1.0e41,1.0e41,461.47558271245407,1.7699798761154928
0.2476454293628809,1.0e41,1.0e41,465.600743269577,1.7727987932899834
0.2481994459833795,1.0e41,1.0e41,469.4619562407352,1.7745124265361403
0.24875346260387812,1.0e41,1.0e41,480.13196076442415,1.778995043867698
0.24930747922437674,1.0e41,1.0e41,480.7700305588945,1.7834044027628664
0.24986149584487535,1.0e41,1.0e41,541.4075678072375,1.7840179143830706
0.25041551246537397,1.0e41,1.0e41,854.902819839749,1.7861857506919867
0.25096952908587256,1.0e41,1.0e41,988.2639528867744,1.7865907743364204
0.2515235457063712,1.0e41,1.0e41,1171.4053470547126,1.7870017799609494
0.2520775623268698,1.0e41,1.0e41,1187.1567956093174,1.7877286665634537
0.25263157894736843,1.0e41,1.0e41,1271.5825581455138,1.78865839087435
0.253185595567867,1.0e41,1.0e41,1291.414598752214,1.8044669434067915
0.25373961218836566,1.0e41,1.0e41,1306.7678931422581,1.8050928032502573
0.25429362880886425,1.0e41,1.0e41,1413.8362204712519,1.8105925224227555
0.2548476454293629,1.0e41,1.0e41,1569.2143116354341,1.8187579256144977
0.2554016620498615,1.0e41,1.0e41,1762.5411621175704,1.818850049750755
0.2559556786703601,1.0e41,1.0e41,1962.7662156001152,1.819272905565697
0.2565096952908587,1.0e41,1.0e41,2047.560871048979,1.821220312370726
0.25706371191135735,1.0e41,1.0e41,2220.646614396291,1.8248359295185328
0.25761772853185594,1.0e41,1.0e41,2427.679950695488,1.831795676201209
0.2581717451523546,1.0e41,1.0e41,3064.512889970241,1.8335859794192442
0.25872576177285317,1.0e41,1.0e41,3354.633082394035,1.8391059230420772
0.2592797783933518,1.0e41,1.0e41,3689.4172456768497,1.8477035834972302
0.2598337950138504,1.0e41,1.0e41,4223.075645753793,1.8516276824054443
0.26038781163434904,1.0e41,1.0e41,8581.834645678739,1.8516971975424439
0.26094182825484763,1.0e41,1.0e41,10740.178141671064,1.8549972524449163
0.2614958448753463,1.0e41,1.0e41,11573.868048830722,1.8583056293672104
0.26204986149584486,1.0e41,1.0e41,14524.045630783454,1.8587917908213063
0.2626038781163435,1.0e41,1.0e41,15838.531646801886,1.8651097654836277
0.2631578947368421,1.0e41,1.0e41,18996.144692145474,1.8651615189126713
0.26371191135734073,1.0e41,1.0e41,26319.023045682454,1.870068266139427
0.2642659279778393,1.0e41,1.0e41,27979.216914809545,1.8747859832744385
0.26481994459833796,1.0e41,1.0e41,35576.46221629653,1.8794922136612358
0.26537396121883655,1.0e41,1.0e41,46579.3993511988,1.8797114135932074
0.2659279778393352,1.0e41,1.0e41,72318.45807237181,1.8806043295632862
0.2664819944598338,1.0e41,1.0e41,97917.23758676011,1.8876307111826558
0.2670360110803324,1.0e41,1.0e41,187599.92149121244,1.8914207184020273
0.267590027700831,1.0e41,1.0e41,193610.8124921197,1.9090737410715828
0.26814404432132966,1.0e41,1.0e41,193610.8124921197,1.9102905042550746
0.26869806094182824,1.0e41,1.0e41,408147.748455166,1.9118191130570301
0.2692520775623269,1.0e41,1.0e41,436298.5369513984,1.9140293929074408
0.2698060941828255,1.0e41,1.0e41,436298.5369513984,1.922269134066842
0.2703601108033241,1.0e41,1.0e41,1.2478924891596787e7,1.9242266514578548
0.2709141274238227,1.0e41,1.0e41,2.126956438057866e7,1.9284000719248617
0.27146814404432135,1.0e41,1.0e41,3.646632487948317e7,1.938870800594159
0.27202216066481993,1.0e41,1.0e41,1.8368343412259147e8,1.9518401124099736
0.2725761772853186,1.0e41,1.0e41,3.476973139219895e11,1.9642072006780147
0.27313019390581716,1.0e41,1.0e41,1.7829562405368447e14,1.9716252186705099
0.2736842105263158,1.0e41,1.0e41,8.998941037795968e34,1.9777565275903959
0.2742382271468144,1.0e41,1.0e41,1.0e41,1.980456636037639
0.27479224376731304,1.0e41,1.0e41,1.0e41,2.0082480361591086
0.2753462603878116,1.0e41,1.0e41,1.0e41,2.021053215194991
0.27590027700831027,1.0e41,1.0e41,1.0e41,2.021053215194991
0.27645429362880886,1.0e41,1.0e41,1.0e41,2.040767195820794
0.2770083102493075,1.0e41,1.0e41,1.0e41,2.062151255543996
0.2775623268698061,1.0e41,1.0e41,1.0e41,2.09568188228184
0.27811634349030473,1.0e41,1.0e41,1.0e41,2.219854417707576
0.2786703601108033,1.0e41,1.0e41,1.0e41,2.219854417707576
0.27922437673130196,1.0e41,1.0e41,1.0e41,2.238507790050563
0.27977839335180055,1.0e41,1.0e41,1.0e41,2.599099879687028
0.2803324099722992,1.0e41,1.0e41,1.0e41,3.074640809204837
0.2808864265927978,1.0e41,1.0e41,1.0e41,4.372956828207203
0.2814404432132964,1.0e41,1.0e41,1.0e41,6.656817139820633
0.281994459833795,1.0e41,1.0e41,1.0e41,9.432441482269917
0.28254847645429365,1.0e41,1.0e41,1.0e41,195.08819861672686
0.28310249307479224,1.0e41,1.0e41,1.0e41,1562.3771307065576
0.2836565096952909,1.0e41,1.0e41,1.0e41,1699.7232361004374
0.28421052631578947,1.0e41,1.0e41,1.0e41,1747.3025304213668
0.2847645429362881,1.0e41,1.0e41,1.0e41,1889.7001612068066
0.2853185595567867,1.0e41,1.0e41,1.0e41,1954.4487280884937
0.28587257617728534,1.0e41,1.0e41,1.0e41,2009.1896714424383
0.28642659279778393,1.0e41,1.0e41,1.0e41,2140.4004803606977
0.2869806094182826,1.0e41,1.0e41,1.0e41,2201.444325675014
0.28753462603878116,1.0e41,1.0e41,1.0e41,2208.0399306476997
0.2880886426592798,1.0e41,1.0e41,1.0e41,2208.7573370619953
0.2886426592797784,1.0e41,1.0e41,1.0e41,2208.7573370619953
0.28919667590027703,1.0e41,1.0e41,1.0e41,2210.4118580717854
0.2897506925207756,1.0e41,1.0e41,1.0e41,2321.1489038568725
0.29030470914127426,1.0e41,1.0e41,1.0e41,2324.6661485637383
0.29085872576177285,1.0e41,1.0e41,1.0e41,2331.018843865348
0.2914127423822715,1.0e41,1.0e41,1.0e41,2361.5990780876546
0.2919667590027701,1.0e41,1.0e41,1.0e41,2397.0959925929233
0.2925207756232687,1.0e41,1.0e41,1.0e41,2403.245884683942
0.2930747922437673,1.0e41,1.0e41,1.0e41,2438.8775532030418
0.29362880886426596,1.0e41,1.0e41,1.0e41,2446.0809590294707
0.29418282548476454,1.0e41,1.0e41,1.0e41,2469.159888269787
0.29473684210526313,1.0e41,1.0e41,1.0e41,2496.470071842556
0.2952908587257618,1.0e41,1.0e41,1.0e41,2544.6152371047915
0.29584487534626036,1.0e41,1.0e41,1.0e41,2620.129814243703
0.296398891966759,1.0e41,1.0e41,1.0e41,2641.128812158197
0.2969529085872576,1.0e41,1.0e41,1.0e41,2641.128812158197
0.29750692520775623,1.0e41,1.0e41,1.0e41,2779.264020875627
0.2980609418282548,1.0e41,1.0e41,1.0e41,2794.4047026914795
0.29861495844875346,1.0e41,1.0e41,1.0e41,2926.0304840293347
0.29916897506925205,1.0e41,1.0e41,1.0e41,3035.9972365762605
0.2997229916897507,1.0e41,1.0e41,1.0e41,3042.875562171689
0.3002770083102493,1.0e41,1.0e41,1.0e41,3087.757837068318
0.3008310249307479,1.0e41,1.0e41,1.0e41,3121.1345520704067
0.3013850415512465,1.0e41,1.0e41,1.0e41,3152.190724452644
0.30193905817174516,1.0e41,1.0e41,1.0e41,3152.7700274162303
0.30249307479224374,1.0e41,1.0e41,1.0e41,3268.607736717831
0.3030470914127424,1.0e41,1.0e41,1.0e41,3290.2659980493
0.303601108033241,1.0e41,1.0e41,1.0e41,3303.7670949617477
0.3041551246537396,1.0e41,1.0e41,1.0e41,3466.6728562660373
0.3047091412742382,1.0e41,1.0e41,1.0e41,3466.6728562660373
0.30526315789473685,1.0e41,1.0e41,1.0e41,3499.310614857752
0.30581717451523543,1.0e41,1.0e41,1.0e41,3521.918574071194
0.3063711911357341,1.0e41,1.0e41,1.0e41,3556.2630867411854
0.30692520775623267,1.0e41,1.0e41,1.0e41,3570.9791422106923
0.3074792243767313,1.0e41,1.0e41,1.0e41,3575.9639374559247
0.3080332409972299,1.0e41,1.0e41,1.0e41,3605.1291021256156
0.30858725761772854,1.0e41,1.0e41,1.0e41,3769.9940839079436
0.3091412742382271,1.0e41,1.0e41,1.0e41,3823.9307158194338
0.30969529085872577,1.0e41,1.0e41,1.0e41,4030.0183785654785
0.31024930747922436,1.0e41,1.0e41,1.0e41,4059.5226863281623
0.310803324099723,1.0e41,1.0e41,1.0e41,4063.3745635132495
0.3113573407202216,1.0e41,1.0e41,1.0e41,4119.503334981173
0.31191135734072023,1.0e41,1.0e41,1.0e41,4131.94367539752
0.3124653739612188,1.0e41,1.0e41,1.0e41,4454.963397453312
0.31301939058171746,1.0e41,1.0e41,1.0e41,4576.631974225539
0.31357340720221605,1.0e41,1.0e41,1.0e41,4611.011050083563
0.3141274238227147,1.0e41,1.0e41,1.0e41,4612.499690855315
0.3146814404432133,1.0e41,1.0e41,1.0e41,4612.499690855315
0.3152354570637119,1.0e41,1.0e41,1.0e41,4620.614013174167
0.3157894736842105,1.0e41,1.0e41,1.0e41,4703.535075442715
0.31634349030470915,1.0e41,1.0e41,1.0e41,4763.519436413791
0.31689750692520774,1.0e41,1.0e41,1.0e41,4941.542169593625
0.3174515235457064,1.0e41,1.0e41,1.0e41,4979.939155397744
0.31800554016620497,1.0e41,1.0e41,1.0e41,5152.411596134703
0.3185595567867036,1.0e41,1.0e41,1.0e41,5236.6301361339465
0.3191135734072022,1.0e41,1.0e41,1.0e41,5319.8779218954905
0.31966759002770084,1.0e41,1.0e41,1.0e41,5369.493600867717
0.32022160664819943,1.0e41,1.0e41,1.0e41,5502.323127541639
0.3207756232686981,1.0e41,1.0e41,1.0e41,5586.04004933314
0.32132963988919666,1.0e41,1.0e41,1.0e41,5612.75463973785
0.3218836565096953,1.0e41,1.0e41,1.0e41,5882.354781882651
0.3224376731301939,1.0e41,1.0e41,1.0e41,6022.533524931108
0.32299168975069253,1.0e41,1.0e41,1.0e41,6185.361220288568
0.3235457063711911,1.0e41,1.0e41,1.0e41,6524.96416036737
0.32409972299168976,1.0e41,1.0e41,1.0e41,6840.398487407462
0.32465373961218835,1.0e41,1.0e41,1.0e41,6867.216729896587
0.325207756232687,1.0e41,1.0e41,1.0e41,7589.456093585088
0.3257617728531856,1.0e41,1.0e41,1.0e41,8049.281717053431
0.3263157894736842,1.0e41,1.0e41,1.0e41,8049.281717053431
0.3268698060941828,1.0e41,1.0e41,1.0e41,35486.549777582106
0.32742382271468146,1.0e41,1.0e41,1.0e41,65413.98200726308
0.32797783933518004,1.0e41,1.0e41,1.0e41,2.0136813452058649e6
0.3285318559556787,1.0e41,1.0e41,1.0e41,3.876671298624544e7
0.3290858725761773,1.0e41,1.0e41,1.0e41,7.672819616905012e8
0.3296398891966759,1.0e41,1.0e41,1.0e41,1.0e41
0.3301939058171745,1.0e41,1.0e41,1.0e41,1.0e41
0.33074792243767315,1.0e41,1.0e41,1.0e41,1.0e41
0.33130193905817173,1.0e41,1.0e41,1.0e41,1.0e41
0.3318559556786704,1.0e41,1.0e41,1.0e41,1.0e41
0.33240997229916897,1.0e41,1.0e41,1.0e41,1.0e41
0.3329639889196676,1.0e41,1.0e41,1.0e41,1.0e41
0.3335180055401662,1.0e41,1.0e41,1.0e41,1.0e41
0.33407202216066484,1.0e41,1.0e41,1.0e41,1.0e41
0.3346260387811634,1.0e41,1.0e41,1.0e41,1.0e41
0.33518005540166207,1.0e41,1.0e41,1.0e41,1.0e41
0.33573407202216066,1.0e41,1.0e41,1.0e41,1.0e41
0.3362880886426593,1.0e41,1.0e41,1.0e41,1.0e41
0.3368421052631579,1.0e41,1.0e41,1.0e41,1.0e41
0.33739612188365653,1.0e41,1.0e41,1.0e41,1.0e41
0.3379501385041551,1.0e41,1.0e41,1.0e41,1.0e41
0.33850415512465376,1.0e41,1.0e41,1.0e41,1.0e41
0.33905817174515235,1.0e41,1.0e41,1.0e41,1.0e41
0.339612188365651,1.0e41,1.0e41,1.0e41,1.0e41
0.3401662049861496,1.0e41,1.0e41,1.0e41,1.0e41
0.3407202216066482,1.0e41,1.0e41,1.0e41,1.0e41
0.3412742382271468,1.0e41,1.0e41,1.0e41,1.0e41
0.34182825484764545,1.0e41,1.0e41,1.0e41,1.0e41
0.34238227146814404,1.0e41,1.0e41,1.0e41,1.0e41
0.3429362880886427,1.0e41,1.0e41,1.0e41,1.0e41
0.34349030470914127,1.0e41,1.0e41,1.0e41,1.0e41
0.3440443213296399,1.0e41,1.0e41,1.0e41,1.0e41
0.3445983379501385,1.0e41,1.0e41,1.0e41,1.0e41
0.34515235457063714,1.0e41,1.0e41,1.0e41,1.0e41
0.34570637119113573,1.0e41,1.0e41,1.0e41,1.0e41
0.3462603878116344,1.0e41,1.0e41,1.0e41,1.0e41
0.34681440443213296,1.0e41,1.0e41,1.0e41,1.0e41
0.3473684210526316,1.0e41,1.0e41,1.0e41,1.0e41
0.3479224376731302,1.0e41,1.0e41,1.0e41,1.0e41
0.34847645429362883,1.0e41,1.0e41,1.0e41,1.0e41
0.3490304709141274,1.0e41,1.0e41,1.0e41,1.0e41
0.34958448753462606,1.0e41,1.0e41,1.0e41,1.0e41
0.35013850415512465,1.0e41,1.0e41,1.0e41,1.0e41
0.3506925207756233,1.0e41,1.0e41,1.0e41,1.0e41
0.3512465373961219,1.0e41,1.0e41,1.0e41,1.0e41
0.3518005540166205,1.0e41,1.0e41,1.0e41,1.0e41
0.3523545706371191,1.0e41,1.0e41,1.0e41,1.0e41
0.35290858725761776,1.0e41,1.0e41,1.0e41,1.0e41
0.35346260387811634,1.0e41,1.0e41,1.0e41,1.0e41
0.35401662049861493,1.0e41,1.0e41,1.0e41,1.0e41
0.3545706371191136,1.0e41,1.0e41,1.0e41,1.0e41
0.35512465373961216,1.0e41,1.0e41,1.0e41,1.0e41
0.3556786703601108,1.0e41,1.0e41,1.0e41,1.0e41
0.3562326869806094,1.0e41,1.0e41,1.0e41,1.0e41
0.35678670360110804,1.0e41,1.0e41,1.0e41,1.0e41
0.3573407202216066,1.0e41,1.0e41,1.0e41,1.0e41
0.35789473684210527,1.0e41,1.0e41,1.0e41,1.0e41
0.35844875346260385,1.0e41,1.0e41,1.0e41,1.0e41
0.3590027700831025,1.0e41,1.0e41,1.0e41,1.0e41
0.3595567867036011,1.0e41,1.0e41,1.0e41,1.0e41
0.3601108033240997,1.0e41,1.0e41,1.0e41,1.0e41
0.3606648199445983,1.0e41,1.0e41,1.0e41,1.0e41
0.36121883656509696,1.0e41,1.0e41,1.0e41,1.0e41
0.36177285318559554,1.0e41,1.0e41,1.0e41,1.0e41
0.3623268698060942,1.0e41,1.0e41,1.0e41,1.0e41
0.3628808864265928,1.0e41,1.0e41,1.0e41,1.0e41
0.3634349030470914,1.0e41,1.0e41,1.0e41,1.0e41
0.36398891966759,1.0e41,1.0e41,1.0e41,1.0e41
0.36454293628808865,1.0e41,1.0e41,1.0e41,1.0e41
0.36509695290858724,1.0e41,1.0e41,1.0e41,1.0e41
0.3656509695290859,1.0e41,1.0e41,1.0e41,1.0e41
0.36620498614958447,1.0e41,1.0e41,1.0e41,1.0e41
0.3667590027700831,1.0e41,1.0e41,1.0e41,1.0e41
0.3673130193905817,1.0e41,1.0e41,1.0e41,1.0e41
0.36786703601108034,1.0e41,1.0e41,1.0e41,1.0e41
0.3684210526315789,1.0e41,1.0e41,1.0e41,1.0e41
0.36897506925207757,1.0e41,1.0e41,1.0e41,1.0e41
0.36952908587257616,1.0e41,1.0e41,1.0e41,1.0e41
0.3700831024930748,1.0e41,1.0e41,1.0e41,1.0e41
0.3706371191135734,1.0e41,1.0e41,1.0e41,1.0e41
0.37119113573407203,1.0e41,1.0e41,1.0e41,1.0e41
0.3717451523545706,1.0e41,1.0e41,1.0e41,1.0e41
0.37229916897506926,1.0e41,1.0e41,1.0e41,1.0e41
0.37285318559556785,1.0e41,1.0e41,1.0e41,1.0e41
0.3734072022160665,1.0e41,1.0e41,1.0e41,1.0e41
0.3739612188365651,1.0e41,1.0e41,1.0e41,1.0e41
0.3745152354570637,1.0e41,1.0e41,1.0e41,1.0e41
0.3750692520775623,1.0e41,1.0e41,1.0e41,1.0e41
0.37562326869806095,1.0e41,1.0e41,1.0e41,1.0e41
0.37617728531855954,1.0e41,1.0e41,1.0e41,1.0e41
0.3767313019390582,1.0e41,1.0e41,1.0e41,1.0e41
0.37728531855955677,1.0e41,1.0e41,1.0e41,1.0e41
0.3778393351800554,1.0e41,1.0e41,1.0e41,1.0e41
0.378393351800554,1.0e41,1.0e41,1.0e41,1.0e41
0.37894736842105264,1.0e41,1.0e41,1.0e41,1.0e41
0.37950138504155123,1.0e41,1.0e41,1.0e41,1.0e41
0.3800554016620499,1.0e41,1.0e41,1.0e41,1.0e41
0.38060941828254846,1.0e41,1.0e41,1.0e41,1.0e41
0.3811634349030471,1.0e41,1.0e41,1.0e41,1.0e41
0.3817174515235457,1.0e41,1.0e41,1.0e41,1.0e41
0.38227146814404434,1.0e41,1.0e41,1.0e41,1.0e41
0.3828254847645429,1.0e41,1.0e41,1.0e41,1.0e41
0.38337950138504157,1.0e41,1.0e41,1.0e41,1.0e41
0.38393351800554015,1.0e41,1.0e41,1.0e41,1.0e41
0.3844875346260388,1.0e41,1.0e41,1.0e41,1.0e41
0.3850415512465374,1.0e41,1.0e41,1.0e41,1.0e41
0.385595567867036,1.0e41,1.0e41,1.0e41,1.0e41
0.3861495844875346,1.0e41,1.0e41,1.0e41,1.0e41
0.38670360110803326,1.0e41,1.0e41,1.0e41,1.0e41
0.38725761772853184,1.0e41,1.0e41,1.0e41,1.0e41
0.3878116343490305,1.0e41,1.0e41,1.0e41,1.0e41
0.3883656509695291,1.0e41,1.0e41,1.0e41,1.0e41
0.3889196675900277,1.0e41,1.0e41,1.0e41,1.0e41
0.3894736842105263,1.0e41,1.0e41,1.0e41,1.0e41
0.39002770083102495,1.0e41,1.0e41,1.0e41,1.0e41
0.39058171745152354,1.0e41,1.0e41,1.0e41,1.0e41
0.3911357340720222,1.0e41,1.0e41,1.0e41,1.0e41
0.39168975069252077,1.0e41,1.0e41,1.0e41,1.0e41
0.3922437673130194,1.0e41,1.0e41,1.0e41,1.0e41
0.392797783933518,1.0e41,1.0e41,1.0e41,1.0e41
0.39335180055401664,1.0e41,1.0e41,1.0e41,1.0e41
0.3939058171745152,1.0e41,1.0e41,1.0e41,1.0e41
0.39445983379501387,1.0e41,1.0e41,1.0e41,1.0e41
0.39501385041551246,1.0e41,1.0e41,1.0e41,1.0e41
0.3955678670360111,1.0e41,1.0e41,1.0e41,1.0e41
0.3961218836565097,1.0e41,1.0e41,1.0e41,1.0e41
0.39667590027700833,1.0e41,1.0e41,1.0e41,1.0e41
0.3972299168975069,1.0e41,1.0e41,1.0e41,1.0e41
0.39778393351800556,1.0e41,1.0e41,1.0e41,1.0e41
0.39833795013850415,1.0e41,1.0e41,1.0e41,1.0e41
0.3988919667590028,1.0e41,1.0e41,1.0e41,1.0e41
0.3994459833795014,1.0e41,1.0e41,1.0e41,1.0e41
0.4,1.0e41,1.0e41,1.0e41,1.0e41
0.4005540166204986,1.0e41,1.0e41,1.0e41,1.0e41
0.40110803324099725,1.0e41,1.0e41,1.0e41,1.0e41
0.40166204986149584,1.0e41,1.0e41,1.0e41,1.0e41
0.4022160664819945,1.0e41,1.0e41,1.0e41,1.0e41
0.40277008310249307,1.0e41,1.0e41,1.0e41,1.0e41
0.4033240997229917,1.0e41,1.0e41,1.0e41,1.0e41
0.4038781163434903,1.0e41,1.0e41,1.0e41,1.0e41
0.40443213296398894,1.0e41,1.0e41,1.0e41,1.0e41
0.40498614958448753,1.0e41,1.0e41,1.0e41,1.0e41
0.4055401662049862,1.0e41,1.0e41,1.0e41,1.0e41
0.40609418282548476,1.0e41,1.0e41,1.0e41,1.0e41
0.4066481994459834,1.0e41,1.0e41,1.0e41,1.0e41
0.407202216066482,1.0e41,1.0e41,1.0e41,1.0e41
0.40775623268698064,1.0e41,1.0e41,1.0e41,1.0e41
0.4083102493074792,1.0e41,1.0e41,1.0e41,1.0e41
0.40886426592797787,1.0e41,1.0e41,1.0e41,1.0e41
0.40941828254847645,1.0e41,1.0e41,1.0e41,1.0e41
0.4099722991689751,1.0e41,1.0e41,1.0e41,1.0e41
0.4105263157894737,1.0e41,1.0e41,1.0e41,1.0e41
0.4110803324099723,1.0e41,1.0e41,1.0e41,1.0e41
0.4116343490304709,1.0e41,1.0e41,1.0e41,1.0e41
0.4121883656509695,1.0e41,1.0e41,1.0e41,1.0e41
0.41274238227146814,1.0e41,1.0e41,1.0e41,1.0e41
0.41329639889196673,1.0e41,1.0e41,1.0e41,1.0e41
0.4138504155124654,1.0e41,1.0e41,1.0e41,1.0e41
0.41440443213296396,1.0e41,1.0e41,1.0e41,1.0e41
0.4149584487534626,1.0e41,1.0e41,1.0e41,1.0e41
0.4155124653739612,1.0e41,1.0e41,1.0e41,1.0e41
0.41606648199445984,1.0e41,1.0e41,1.0e41,1.0e41
0.4166204986149584,1.0e41,1.0e41,1.0e41,1.0e41
0.41717451523545707,1.0e41,1.0e41,1.0e41,1.0e41
0.41772853185595565,1.0e41,1.0e41,1.0e41,1.0e41
0.4182825484764543,1.0e41,1.0e41,1.0e41,1.0e41
0.4188365650969529,1.0e41,1.0e41,1.0e41,1.0e41
0.4193905817174515,1.0e41,1.0e41,1.0e41,1.0e41
0.4199445983379501,1.0e41,1.0e41,1.0e41,1.0e41
0.42049861495844876,1.0e41,1.0e41,1.0e41,1.0e41
0.42105263157894735,1.0e41,1.0e41,1.0e41,1.0e41
0.421606648199446,1.0e41,1.0e41,1.0e41,1.0e41
0.4221606648199446,1.0e41,1.0e41,1.0e41,1.0e41
0.4227146814404432,1.0e41,1.0e41,1.0e41,1.0e41
0.4232686980609418,1.0e41,1.0e41,1.0e41,1.0e41
0.42382271468144045,1.0e41,1.0e41,1.0e41,1.0e41
0.42437673130193904,1.0e41,1.0e41,1.0e41,1.0e41
0.4249307479224377,1.0e41,1.0e41,1.0e41,1.0e41
0.42548476454293627,1.0e41,1.0e41,1.0e41,1.0e41
0.4260387811634349,1.0e41,1.0e41,1.0e41,1.0e41
0.4265927977839335,1.0e41,1.0e41,1.0e41,1.0e41
0.42714681440443214,1.0e41,1.0e41,1.0e41,1.0e41
0.4277008310249307,1.0e41,1.0e41,1.0e41,1.0e41
0.42825484764542937,1.0e41,1.0e41,1.0e41,1.0e41
0.42880886426592796,1.0e41,1.0e41,1.0e41,1.0e41
0.4293628808864266,1.0e41,1.0e41,1.0e41,1.0e41
0.4299168975069252,1.0e41,1.0e41,1.0e41,1.0e41
0.43047091412742383,1.0e41,1.0e41,1.0e41,1.0e41
0.4310249307479224,1.0e41,1.0e41,1.0e41,1.0e41
0.43157894736842106,1.0e41,1.0e41,1.0e41,1.0e41
0.43213296398891965,1.0e41,1.0e41,1.0e41,1.0e41
0.4326869806094183,1.0e41,1.0e41,1.0e41,1.0e41
0.4332409972299169,1.0e41,1.0e41,1.0e41,1.0e41
0.4337950138504155,1.0e41,1.0e41,1.0e41,1.0e41
0.4343490304709141,1.0e41,1.0e41,1.0e41,1.0e41
0.43490304709141275,1.0e41,1.0e41,1.0e41,1.0e41
0.43545706371191134,1.0e41,1.0e41,1.0e41,1.0e41
0.43601108033241,1.0e41,1.0e41,1.0e41,1.0e41
0.43656509695290857,1.0e41,1.0e41,1.0e41,1.0e41
0.4371191135734072,1.0e41,1.0e41,1.0e41,1.0e41
0.4376731301939058,1.0e41,1.0e41,1.0e41,1.0e41
0.43822714681440444,1.0e41,1.0e41,1.0e41,1.0e41
0.43878116343490303,1.0e41,1.0e41,1.0e41,1.0e41
0.4393351800554017,1.0e41,1.0e41,1.0e41,1.0e41
0.43988919667590026,1.0e41,1.0e41,1.0e41,1.0e41
0.4404432132963989,1.0e41,1.0e41,1.0e41,1.0e41
0.4409972299168975,1.0e41,1.0e41,1.0e41,1.0e41
0.44155124653739614,1.0e41,1.0e41,1.0e41,1.0e41
0.4421052631578947,1.0e41,1.0e41,1.0e41,1.0e41
0.44265927977839337,1.0e41,1.0e41,1.0e41,1.0e41
0.44321329639889195,1.0e41,1.0e41,1.0e41,1.0e41
0.4437673130193906,1.0e41,1.0e41,1.0e41,1.0e41
0.4443213296398892,1.0e41,1.0e41,1.0e41,1.0e41
0.4448753462603878,1.0e41,1.0e41,1.0e41,1.0e41
0.4454293628808864,1.0e41,1.0e41,1.0e41,1.0e41
0.44598337950138506,1.0e41,1.0e41,1.0e41,1.0e41
0.44653739612188365,1.0e41,1.0e41,1.0e41,1.0e41
0.4470914127423823,1.0e41,1.0e41,1.0e41,1.0e41
0.4476454293628809,1.0e41,1.0e41,1.0e41,1.0e41
0.4481994459833795,1.0e41,1.0e41,1.0e41,1.0e41
0.4487534626038781,1.0e41,1.0e41,1.0e41,1.0e41
0.44930747922437675,1.0e41,1.0e41,1.0e41,1.0e41
0.44986149584487534,1.0e41,1.0e41,1.0e41,1.0e41
0.450415512465374,1.0e41,1.0e41,1.0e41,1.0e41
0.45096952908587257,1.0e41,1.0e41,1.0e41,1.0e41
0.4515235457063712,1.0e41,1.0e41,1.0e41,1.0e41
0.4520775623268698,1.0e41,1.0e41,1.0e41,1.0e41
0.45263157894736844,1.0e41,1.0e41,1.0e41,1.0e41
0.45318559556786703,1.0e41,1.0e41,1.0e41,1.0e41
0.45373961218836567,1.0e41,1.0e41,1.0e41,1.0e41
0.45429362880886426,1.0e41,1.0e41,1.0e41,1.0e41
0.4548476454293629,1.0e41,1.0e41,1.0e41,1.0e41
0.4554016620498615,1.0e41,1.0e41,1.0e41,1.0e41
0.45595567867036013,1.0e41,1.0e41,1.0e41,1.0e41
0.4565096952908587,1.0e41,1.0e41,1.0e41,1.0e41
0.45706371191135736,1.0e41,1.0e41,1.0e41,1.0e41
0.45761772853185595,1.0e41,1.0e41,1.0e41,1.0e41
0.4581717451523546,1.0e41,1.0e41,1.0e41,1.0e41
0.4587257617728532,1.0e41,1.0e41,1.0e41,1.0e41
0.4592797783933518,1.0e41,1.0e41,1.0e41,1.0e41
0.4598337950138504,1.0e41,1.0e41,1.0e41,1.0e41
0.46038781163434905,1.0e41,1.0e41,1.0e41,1.0e41
0.46094182825484764,1.0e41,1.0e41,1.0e41,1.0e41
0.4614958448753463,1.0e41,1.0e41,1.0e41,1.0e41
0.46204986149584487,1.0e41,1.0e41,1.0e41,1.0e41
0.4626038781163435,1.0e41,1.0e41,1.0e41,1.0e41
0.4631578947368421,1.0e41,1.0e41,1.0e41,1.0e41
0.46371191135734074,1.0e41,1.0e41,1.0e41,1.0e41
0.46426592797783933,1.0e41,1.0e41,1.0e41,1.0e41
0.464819944598338,1.0e41,1.0e41,1.0e41,1.0e41
0.46537396121883656,1.0e41,1.0e41,1.0e41,1.0e41
0.4659279778393352,1.0e41,1.0e41,1.0e41,1.0e41
0.4664819944598338,1.0e41,1.0e41,1.0e41,1.0e41
0.46703601108033244,1.0e41,1.0e41,1.0e41,1.0e41
0.467590027700831,1.0e41,1.0e41,1.0e41,1.0e41
0.46814404432132967,1.0e41,1.0e41,1.0e41,1.0e41
0.46869806094182825,1.0e41,1.0e41,1.0e41,1.0e41
0.4692520775623269,1.0e41,1.0e41,1.0e41,1.0e41
0.4698060941828255,1.0e41,1.0e41,1.0e41,1.0e41
0.4703601108033241,1.0e41,1.0e41,1.0e41,1.0e41
0.4709141274238227,1.0e41,1.0e41,1.0e41,1.0e41
0.4714681440443213,1.0e41,1.0e41,1.0e41,1.0e41
0.47202216066481995,1.0e41,1.0e41,1.0e41,1.0e41
0.47257617728531853,1.0e41,1.0e41,1.0e41,1.0e41
0.4731301939058172,1.0e41,1.0e41,1.0e41,1.0e41
0.47368421052631576,1.0e41,1.0e41,1.0e41,1.0e41
0.4742382271468144,1.0e41,1.0e41,1.0e41,1.0e41
0.474792243767313,1.0e41,1.0e41,1.0e41,1.0e41
0.47534626038781164,1.0e41,1.0e41,1.0e41,1.0e41
0.4759002770083102,1.0e41,1.0e41,1.0e41,1.0e41
0.47645429362880887,1.0e41,1.0e41,1.0e41,1.0e41
0.47700831024930745,1.0e41,1.0e41,1.0e41,1.0e41
0.4775623268698061,1.0e41,1.0e41,1.0e41,1.0e41
0.4781163434903047,1.0e41,1.0e41,1.0e41,1.0e41
0.47867036011080333,1.0e41,1.0e41,1.0e41,1.0e41
0.4792243767313019,1.0e41,1.0e41,1.0e41,1.0e41
0.47977839335180056,1.0e41,1.0e41,1.0e41,1.0e41
0.48033240997229915,1.0e41,1.0e41,1.0e41,1.0e41
0.4808864265927978,1.0e41,1.0e41,1.0e41,1.0e41
0.4814404432132964,1.0e41,1.0e41,1.0e41,1.0e41
0.481994459833795,1.0e41,1.0e41,1.0e41,1.0e41
0.4825484764542936,1.0e41,1.0e41,1.0e41,1.0e41
0.48310249307479225,1.0e41,1.0e41,1.0e41,1.0e41
0.48365650969529084,1.0e41,1.0e41,1.0e41,1.0e41
0.4842105263157895,1.0e41,1.0e41,1.0e41,1.0e41
0.48476454293628807,1.0e41,1.0e41,1.0e41,1.0e41
0.4853185595567867,1.0e41,1.0e41,1.0e41,1.0e41
0.4858725761772853,1.0e41,1.0e41,1.0e41,1.0e41
0.48642659279778394,1.0e41,1.0e41,1.0e41,1.0e41
0.48698060941828253,1.0e41,1.0e41,1.0e41,1.0e41
0.48753462603878117,1.0e41,1.0e41,1.0e41,1.0e41
0.48808864265927976,1.0e41,1.0e41,1.0e41,1.0e41
0.4886426592797784,1.0e41,1.0e41,1.0e41,1.0e41
0.489196675900277,1.0e41,1.0e41,1.0e41,1.0e41
0.48975069252077563,1.0e41,1.0e41,1.0e41,1.0e41
0.4903047091412742,1.0e41,1.0e41,1.0e41,1.0e41
0.49085872576177286,1.0e41,1.0e41,1.0e41,1.0e41
0.49141274238227145,1.0e41,1.0e41,1.0e41,1.0e41
0.4919667590027701,1.0e41,1.0e41,1.0e41,1.0e41
0.4925207756232687,1.0e41,1.0e41,1.0e41,1.0e41
0.4930747922437673,1.0e41,1.0e41,1.0e41,1.0e41
0.4936288088642659,1.0e41,1.0e41,1.0e41,1.0e41
0.49418282548476455,1.0e41,1.0e41,1.0e41,1.0e41
0.49473684210526314,1.0e41,1.0e41,1.0e41,1.0e41
0.4952908587257618,1.0e41,1.0e41,1.0e41,1.0e41
0.49584487534626037,1.0e41,1.0e41,1.0e41,1.0e41
0.496398891966759,1.0e41,1.0e41,1.0e41,1.0e41
0.4969529085872576,1.0e41,1.0e41,1.0e41,1.0e41
0.49750692520775625,1.0e41,1.0e41,1.0e41,1.0e41
0.49806094182825483,1.0e41,1.0e41,1.0e41,1.0e41
0.4986149584487535,1.0e41,1.0e41,1.0e41,1.0e41
0.49916897506925206,1.0e41,1.0e41,1.0e41,1.0e41
0.4997229916897507,1.0e41,1.0e41,1.0e41,1.0e41
0.5002770083102493,1.0e41,1.0e41,1.0e41,1.0e41
0.5008310249307479,1.0e41,1.0e41,1.0e41,1.0e41
0.5013850415512465,1.0e41,1.0e41,1.0e41,1.0e41
0.5019390581717451,1.0e41,1.0e41,1.0e41,1.0e41
0.5024930747922438,1.0e41,1.0e41,1.0e41,1.0e41
0.5030470914127424,1.0e41,1.0e41,1.0e41,1.0e41
0.503601108033241,1.0e41,1.0e41,1.0e41,1.0e41
0.5041551246537396,1.0e41,1.0e41,1.0e41,1.0e41
0.5047091412742383,1.0e41,1.0e41,1.0e41,1.0e41
0.5052631578947369,1.0e41,1.0e41,1.0e41,1.0e41
0.5058171745152354,1.0e41,1.0e41,1.0e41,1.0e41
0.506371191135734,1.0e41,1.0e41,1.0e41,1.0e41
0.5069252077562327,1.0e41,1.0e41,1.0e41,1.0e41
0.5074792243767313,1.0e41,1.0e41,1.0e41,1.0e41
0.5080332409972299,1.0e41,1.0e41,1.0e41,1.0e41
0.5085872576177285,1.0e41,1.0e41,1.0e41,1.0e41
0.5091412742382272,1.0e41,1.0e41,1.0e41,1.0e41
0.5096952908587258,1.0e41,1.0e41,1.0e41,1.0e41
0.5102493074792244,1.0e41,1.0e41,1.0e41,1.0e41
0.510803324099723,1.0e41,1.0e41,1.0e41,1.0e41
0.5113573407202217,1.0e41,1.0e41,1.0e41,1.0e41
0.5119113573407202,1.0e41,1.0e41,1.0e41,1.0e41
0.5124653739612188,1.0e41,1.0e41,1.0e41,1.0e41
0.5130193905817174,1.0e41,1.0e41,1.0e41,1.0e41
0.5135734072022161,1.0e41,1.0e41,1.0e41,1.0e41
0.5141274238227147,1.0e41,1.0e41,1.0e41,1.0e41
0.5146814404432133,1.0e41,1.0e41,1.0e41,1.0e41
0.5152354570637119,1.0e41,1.0e41,1.0e41,1.0e41
0.5157894736842106,1.0e41,1.0e41,1.0e41,1.0e41
0.5163434903047092,1.0e41,1.0e41,1.0e41,1.0e41
0.5168975069252078,1.0e41,1.0e41,1.0e41,1.0e41
0.5174515235457063,1.0e41,1.0e41,1.0e41,1.0e41
0.518005540166205,1.0e41,1.0e41,1.0e41,1.0e41
0.5185595567867036,1.0e41,1.0e41,1.0e41,1.0e41
0.5191135734072022,1.0e41,1.0e41,1.0e41,1.0e41
0.5196675900277008,1.0e41,1.0e41,1.0e41,1.0e41
0.5202216066481995,1.0e41,1.0e41,1.0e41,1.0e41
0.5207756232686981,1.0e41,1.0e41,1.0e41,1.0e41
0.5213296398891967,1.0e41,1.0e41,1.0e41,1.0e41
0.5218836565096953,1.0e41,1.0e41,1.0e41,1.0e41
0.522437673130194,1.0e41,1.0e41,1.0e41,1.0e41
0.5229916897506925,1.0e41,1.0e41,1.0e41,1.0e41
0.5235457063711911,1.0e41,1.0e41,1.0e41,1.0e41
0.5240997229916897,1.0e41,1.0e41,1.0e41,1.0e41
0.5246537396121884,1.0e41,1.0e41,1.0e41,1.0e41
0.525207756232687,1.0e41,1.0e41,1.0e41,1.0e41
0.5257617728531856,1.0e41,1.0e41,1.0e41,1.0e41
0.5263157894736842,1.0e41,1.0e41,1.0e41,1.0e41
0.5268698060941829,1.0e41,1.0e41,1.0e41,1.0e41
0.5274238227146815,1.0e41,1.0e41,1.0e41,1.0e41
0.52797783933518,1.0e41,1.0e41,1.0e41,1.0e41
0.5285318559556786,1.0e41,1.0e41,1.0e41,1.0e41
0.5290858725761773,1.0e41,1.0e41,1.0e41,1.0e41
0.5296398891966759,1.0e41,1.0e41,1.0e41,1.0e41
0.5301939058171745,1.0e41,1.0e41,1.0e41,1.0e41
0.5307479224376731,1.0e41,1.0e41,1.0e41,1.0e41
0.5313019390581717,1.0e41,1.0e41,1.0e41,1.0e41
0.5318559556786704,1.0e41,1.0e41,1.0e41,1.0e41
0.532409972299169,1.0e41,1.0e41,1.0e41,1.0e41
0.5329639889196676,1.0e41,1.0e41,1.0e41,1.0e41
0.5335180055401662,1.0e41,1.0e41,1.0e41,1.0e41
0.5340720221606648,1.0e41,1.0e41,1.0e41,1.0e41
0.5346260387811634,1.0e41,1.0e41,1.0e41,1.0e41
0.535180055401662,1.0e41,1.0e41,1.0e41,1.0e41
0.5357340720221606,1.0e41,1.0e41,1.0e41,1.0e41
0.5362880886426593,1.0e41,1.0e41,1.0e41,1.0e41
0.5368421052631579,1.0e41,1.0e41,1.0e41,1.0e41
0.5373961218836565,1.0e41,1.0e41,1.0e41,1.0e41
0.5379501385041551,1.0e41,1.0e41,1.0e41,1.0e41
0.5385041551246538,1.0e41,1.0e41,1.0e41,1.0e41
0.5390581717451524,1.0e41,1.0e41,1.0e41,1.0e41
0.539612188365651,1.0e41,1.0e41,1.0e41,1.0e41
0.5401662049861495,1.0e41,1.0e41,1.0e41,1.0e41
0.5407202216066482,1.0e41,1.0e41,1.0e41,1.0e41
0.5412742382271468,1.0e41,1.0e41,1.0e41,1.0e41
0.5418282548476454,1.0e41,1.0e41,1.0e41,1.0e41
0.542382271468144,1.0e41,1.0e41,1.0e41,1.0e41
0.5429362880886427,1.0e41,1.0e41,1.0e41,1.0e41
0.5434903047091413,1.0e41,1.0e41,1.0e41,1.0e41
0.5440443213296399,1.0e41,1.0e41,1.0e41,1.0e41
0.5445983379501385,1.0e41,1.0e41,1.0e41,1.0e41
0.5451523545706372,1.0e41,1.0e41,1.0e41,1.0e41
0.5457063711911357,1.0e41,1.0e41,1.0e41,1.0e41
0.5462603878116343,1.0e41,1.0e41,1.0e41,1.0e41
0.5468144044321329,1.0e41,1.0e41,1.0e41,1.0e41
0.5473684210526316,1.0e41,1.0e41,1.0e41,1.0e41
0.5479224376731302,1.0e41,1.0e41,1.0e41,1.0e41
0.5484764542936288,1.0e41,1.0e41,1.0e41,1.0e41
0.5490304709141274,1.0e41,1.0e41,1.0e41,1.0e41
0.5495844875346261,1.0e41,1.0e41,1.0e41,1.0e41
0.5501385041551247,1.0e41,1.0e41,1.0e41,1.0e41
0.5506925207756233,1.0e41,1.0e41,1.0e41,1.0e41
0.5512465373961218,1.0e41,1.0e41,1.0e41,1.0e41
0.5518005540166205,1.0e41,1.0e41,1.0e41,1.0e41
0.5523545706371191,1.0e41,1.0e41,1.0e41,1.0e41
0.5529085872576177,1.0e41,1.0e41,1.0e41,1.0e41
0.5534626038781163,1.0e41,1.0e41,1.0e41,1.0e41
0.554016620498615,1.0e41,1.0e41,1.0e41,1.0e41
0.5545706371191136,1.0e41,1.0e41,1.0e41,1.0e41
0.5551246537396122,1.0e41,1.0e41,1.0e41,1.0e41
0.5556786703601108,1.0e41,1.0e41,1.0e41,1.0e41
0.5562326869806095,1.0e41,1.0e41,1.0e41,1.0e41
0.556786703601108,1.0e41,1.0e41,1.0e41,1.0e41
0.5573407202216066,1.0e41,1.0e41,1.0e41,1.0e41
0.5578947368421052,1.0e41,1.0e41,1.0e41,1.0e41
0.5584487534626039,1.0e41,1.0e41,1.0e41,1.0e41
0.5590027700831025,1.0e41,1.0e41,1.0e41,1.0e41
0.5595567867036011,1.0e41,1.0e41,1.0e41,1.0e41
0.5601108033240997,1.0e41,1.0e41,1.0e41,1.0e41
0.5606648199445984,1.0e41,1.0e41,1.0e41,1.0e41
0.561218836565097,1.0e41,1.0e41,1.0e41,1.0e41
0.5617728531855956,1.0e41,1.0e41,1.0e41,1.0e41
0.5623268698060941,1.0e41,1.0e41,1.0e41,1.0e41
0.5628808864265928,1.0e41,1.0e41,1.0e41,1.0e41
0.5634349030470914,1.0e41,1.0e41,1.0e41,1.0e41
0.56398891966759,1.0e41,1.0e41,1.0e41,1.0e41
0.5645429362880886,1.0e41,1.0e41,1.0e41,1.0e41
0.5650969529085873,1.0e41,1.0e41,1.0e41,1.0e41
0.5656509695290859,1.0e41,1.0e41,1.0e41,1.0e41
0.5662049861495845,1.0e41,1.0e41,1.0e41,1.0e41
0.5667590027700831,1.0e41,1.0e41,1.0e41,1.0e41
0.5673130193905818,1.0e41,1.0e41,1.0e41,1.0e41
0.5678670360110804,1.0e41,1.0e41,1.0e41,1.0e41
0.5684210526315789,1.0e41,1.0e41,1.0e41,1.0e41
0.5689750692520775,1.0e41,1.0e41,1.0e41,1.0e41
0.5695290858725762,1.0e41,1.0e41,1.0e41,1.0e41
0.5700831024930748,1.0e41,1.0e41,1.0e41,1.0e41
0.5706371191135734,1.0e41,1.0e41,1.0e41,1.0e41
0.571191135734072,1.0e41,1.0e41,1.0e41,1.0e41
0.5717451523545707,1.0e41,1.0e41,1.0e41,1.0e41
0.5722991689750693,1.0e41,1.0e41,1.0e41,1.0e41
0.5728531855955679,1.0e41,1.0e41,1.0e41,1.0e41
0.5734072022160664,1.0e41,1.0e41,1.0e41,1.0e41
0.5739612188365651,1.0e41,1.0e41,1.0e41,1.0e41
0.5745152354570637,1.0e41,1.0e41,1.0e41,1.0e41
0.5750692520775623,1.0e41,1.0e41,1.0e41,1.0e41
0.5756232686980609,1.0e41,1.0e41,1.0e41,1.0e41
0.5761772853185596,1.0e41,1.0e41,1.0e41,1.0e41
0.5767313019390582,1.0e41,1.0e41,1.0e41,1.0e41
0.5772853185595568,1.0e41,1.0e41,1.0e41,1.0e41
0.5778393351800554,1.0e41,1.0e41,1.0e41,1.0e41
0.5783933518005541,1.0e41,1.0e41,1.0e41,1.0e41
0.5789473684210527,1.0e41,1.0e41,1.0e41,1.0e41
0.5795013850415512,1.0e41,1.0e41,1.0e41,1.0e41
0.5800554016620498,1.0e41,1.0e41,1.0e41,1.0e41
0.5806094182825485,1.0e41,1.0e41,1.0e41,1.0e41
0.5811634349030471,1.0e41,1.0e41,1.0e41,1.0e41
0.5817174515235457,1.0e41,1.0e41,1.0e41,1.0e41
0.5822714681440443,1.0e41,1.0e41,1.0e41,1.0e41
0.582825484764543,1.0e41,1.0e41,1.0e41,1.0e41
0.5833795013850416,1.0e41,1.0e41,1.0e41,1.0e41
0.5839335180055402,1.0e41,1.0e41,1.0e41,1.0e41
0.5844875346260388,1.0e41,1.0e41,1.0e41,1.0e41
0.5850415512465375,1.0e41,1.0e41,1.0e41,1.0e41
0.585595567867036,1.0e41,1.0e41,1.0e41,1.0e41
0.5861495844875346,1.0e41,1.0e41,1.0e41,1.0e41
0.5867036011080332,1.0e41,1.0e41,1.0e41,1.0e41
0.5872576177285319,1.0e41,1.0e41,1.0e41,1.0e41
0.5878116343490305,1.0e41,1.0e41,1.0e41,1.0e41
0.5883656509695291,1.0e41,1.0e41,1.0e41,1.0e41
0.5889196675900277,1.0e41,1.0e41,1.0e41,1.0e41
0.5894736842105263,1.0e41,1.0e41,1.0e41,1.0e41
0.590027700831025,1.0e41,1.0e41,1.0e41,1.0e41
0.5905817174515235,1.0e41,1.0e41,1.0e41,1.0e41
0.5911357340720221,1.0e41,1.0e41,1.0e41,1.0e41
0.5916897506925207,1.0e41,1.0e41,1.0e41,1.0e41
0.5922437673130194,1.0e41,1.0e41,1.0e41,1.0e41
0.592797783933518,1.0e41,1.0e41,1.0e41,1.0e41
0.5933518005540166,1.0e41,1.0e41,1.0e41,1.0e41
0.5939058171745152,1.0e41,1.0e41,1.0e41,1.0e41
0.5944598337950139,1.0e41,1.0e41,1.0e41,1.0e41
0.5950138504155125,1.0e41,1.0e41,1.0e41,1.0e41
0.5955678670360111,1.0e41,1.0e41,1.0e41,1.0e41
0.5961218836565096,1.0e41,1.0e41,1.0e41,1.0e41
0.5966759002770083,1.0e41,1.0e41,1.0e41,1.0e41
0.5972299168975069,1.0e41,1.0e41,1.0e41,1.0e41
0.5977839335180055,1.0e41,1.0e41,1.0e41,1.0e41
0.5983379501385041,1.0e41,1.0e41,1.0e41,1.0e41
0.5988919667590028,1.0e41,1.0e41,1.0e41,1.0e41
0.5994459833795014,1.0e41,1.0e41,1.0e41,1.0e41
0.6,1.0e41,1.0e41,1.0e41,1.0e41
0.6005540166204986,1.0e41,1.0e41,1.0e41,1.0e41
0.6011080332409973,1.0e41,1.0e41,1.0e41,1.0e41
0.6016620498614959,1.0e41,1.0e41,1.0e41,1.0e41
0.6022160664819944,1.0e41,1.0e41,1.0e41,1.0e41
0.602770083102493,1.0e41,1.0e41,1.0e41,1.0e41
0.6033240997229917,1.0e41,1.0e41,1.0e41,1.0e41
0.6038781163434903,1.0e41,1.0e41,1.0e41,1.0e41
0.6044321329639889,1.0e41,1.0e41,1.0e41,1.0e41
0.6049861495844875,1.0e41,1.0e41,1.0e41,1.0e41
0.6055401662049862,1.0e41,1.0e41,1.0e41,1.0e41
0.6060941828254848,1.0e41,1.0e41,1.0e41,1.0e41
0.6066481994459834,1.0e41,1.0e41,1.0e41,1.0e41
0.607202216066482,1.0e41,1.0e41,1.0e41,1.0e41
0.6077562326869806,1.0e41,1.0e41,1.0e41,1.0e41
0.6083102493074792,1.0e41,1.0e41,1.0e41,1.0e41
0.6088642659279778,1.0e41,1.0e41,1.0e41,1.0e41
0.6094182825484764,1.0e41,1.0e41,1.0e41,1.0e41
0.6099722991689751,1.0e41,1.0e41,1.0e41,1.0e41
0.6105263157894737,1.0e41,1.0e41,1.0e41,1.0e41
0.6110803324099723,1.0e41,1.0e41,1.0e41,1.0e41
0.6116343490304709,1.0e41,1.0e41,1.0e41,1.0e41
0.6121883656509696,1.0e41,1.0e41,1.0e41,1.0e41
0.6127423822714682,1.0e41,1.0e41,1.0e41,1.0e41
0.6132963988919667,1.0e41,1.0e41,1.0e41,1.0e41
0.6138504155124653,1.0e41,1.0e41,1.0e41,1.0e41
0.614404432132964,1.0e41,1.0e41,1.0e41,1.0e41
0.6149584487534626,1.0e41,1.0e41,1.0e41,1.0e41
0.6155124653739612,1.0e41,1.0e41,1.0e41,1.0e41
0.6160664819944598,1.0e41,1.0e41,1.0e41,1.0e41
0.6166204986149585,1.0e41,1.0e41,1.0e41,1.0e41
0.6171745152354571,1.0e41,1.0e41,1.0e41,1.0e41
0.6177285318559557,1.0e41,1.0e41,1.0e41,1.0e41
0.6182825484764543,1.0e41,1.0e41,1.0e41,1.0e41
0.618836565096953,1.0e41,1.0e41,1.0e41,1.0e41
0.6193905817174515,1.0e41,1.0e41,1.0e41,1.0e41
0.6199445983379501,1.0e41,1.0e41,1.0e41,1.0e41
0.6204986149584487,1.0e41,1.0e41,1.0e41,1.0e41
0.6210526315789474,1.0e41,1.0e41,1.0e41,1.0e41
0.621606648199446,1.0e41,1.0e41,1.0e41,1.0e41
0.6221606648199446,1.0e41,1.0e41,1.0e41,1.0e41
0.6227146814404432,1.0e41,1.0e41,1.0e41,1.0e41
0.6232686980609419,1.0e41,1.0e41,1.0e41,1.0e41
0.6238227146814405,1.0e41,1.0e41,1.0e41,1.0e41
0.624376731301939,1.0e41,1.0e41,1.0e41,1.0e41
0.6249307479224376,1.0e41,1.0e41,1.0e41,1.0e41
0.6254847645429363,1.0e41,1.0e41,1.0e41,1.0e41
0.6260387811634349,1.0e41,1.0e41,1.0e41,1.0e41
0.6265927977839335,1.0e41,1.0e41,1.0e41,1.0e41
0.6271468144044321,1.0e41,1.0e41,1.0e41,1.0e41
0.6277008310249308,1.0e41,1.0e41,1.0e41,1.0e41
0.6282548476454294,1.0e41,1.0e41,1.0e41,1.0e41
0.628808864265928,1.0e41,1.0e41,1.0e41,1.0e41
0.6293628808864266,1.0e41,1.0e41,1.0e41,1.0e41
0.6299168975069253,1.0e41,1.0e41,1.0e41,1.0e41
0.6304709141274238,1.0e41,1.0e41,1.0e41,1.0e41
0.6310249307479224,1.0e41,1.0e41,1.0e41,1.0e41
0.631578947368421,1.0e41,1.0e41,1.0e41,1.0e41
0.6321329639889197,1.0e41,1.0e41,1.0e41,1.0e41
0.6326869806094183,1.0e41,1.0e41,1.0e41,1.0e41
0.6332409972299169,1.0e41,1.0e41,1.0e41,1.0e41
0.6337950138504155,1.0e41,1.0e41,1.0e41,1.0e41
0.6343490304709142,1.0e41,1.0e41,1.0e41,1.0e41
0.6349030470914128,1.0e41,1.0e41,1.0e41,1.0e41
0.6354570637119114,1.0e41,1.0e41,1.0e41,1.0e41
0.6360110803324099,1.0e41,1.0e41,1.0e41,1.0e41
0.6365650969529086,1.0e41,1.0e41,1.0e41,1.0e41
0.6371191135734072,1.0e41,1.0e41,1.0e41,1.0e41
0.6376731301939058,1.0e41,1.0e41,1.0e41,1.0e41
0.6382271468144044,1.0e41,1.0e41,1.0e41,1.0e41
0.6387811634349031,1.0e41,1.0e41,1.0e41,1.0e41
0.6393351800554017,1.0e41,1.0e41,1.0e41,1.0e41
0.6398891966759003,1.0e41,1.0e41,1.0e41,1.0e41
0.6404432132963989,1.0e41,1.0e41,1.0e41,1.0e41
0.6409972299168976,1.0e41,1.0e41,1.0e41,1.0e41
0.6415512465373961,1.0e41,1.0e41,1.0e41,1.0e41
0.6421052631578947,1.0e41,1.0e41,1.0e41,1.0e41
0.6426592797783933,1.0e41,1.0e41,1.0e41,1.0e41
0.643213296398892,1.0e41,1.0e41,1.0e41,1.0e41
0.6437673130193906,1.0e41,1.0e41,1.0e41,1.0e41
0.6443213296398892,1.0e41,1.0e41,1.0e41,1.0e41
0.6448753462603878,1.0e41,1.0e41,1.0e41,1.0e41
0.6454293628808865,1.0e41,1.0e41,1.0e41,1.0e41
0.6459833795013851,1.0e41,1.0e41,1.0e41,1.0e41
0.6465373961218837,1.0e41,1.0e41,1.0e41,1.0e41
0.6470914127423822,1.0e41,1.0e41,1.0e41,1.0e41
0.6476454293628808,1.0e41,1.0e41,1.0e41,1.0e41
0.6481994459833795,1.0e41,1.0e41,1.0e41,1.0e41
0.6487534626038781,1.0e41,1.0e41,1.0e41,1.0e41
0.6493074792243767,1.0e41,1.0e41,1.0e41,1.0e41
0.6498614958448753,1.0e41,1.0e41,1.0e41,1.0e41
0.650415512465374,1.0e41,1.0e41,1.0e41,1.0e41
0.6509695290858726,1.0e41,1.0e41,1.0e41,1.0e41
0.6515235457063712,1.0e41,1.0e41,1.0e41,1.0e41
0.6520775623268698,1.0e41,1.0e41,1.0e41,1.0e41
0.6526315789473685,1.0e41,1.0e41,1.0e41,1.0e41
0.653185595567867,1.0e41,1.0e41,1.0e41,1.0e41
0.6537396121883656,1.0e41,1.0e41,1.0e41,1.0e41
0.6542936288088642,1.0e41,1.0e41,1.0e41,1.0e41
0.6548476454293629,1.0e41,1.0e41,1.0e41,1.0e41
0.6554016620498615,1.0e41,1.0e41,1.0e41,1.0e41
0.6559556786703601,1.0e41,1.0e41,1.0e41,1.0e41
0.6565096952908587,1.0e41,1.0e41,1.0e41,1.0e41
0.6570637119113574,1.0e41,1.0e41,1.0e41,1.0e41
0.657617728531856,1.0e41,1.0e41,1.0e41,1.0e41
0.6581717451523545,1.0e41,1.0e41,1.0e41,1.0e41
0.6587257617728531,1.0e41,1.0e41,1.0e41,1.0e41
0.6592797783933518,1.0e41,1.0e41,1.0e41,1.0e41
0.6598337950138504,1.0e41,1.0e41,1.0e41,1.0e41
0.660387811634349,1.0e41,1.0e41,1.0e41,1.0e41
0.6609418282548476,1.0e41,1.0e41,1.0e41,1.0e41
0.6614958448753463,1.0e41,1.0e41,1.0e41,1.0e41
0.6620498614958449,1.0e41,1.0e41,1.0e41,1.0e41
0.6626038781163435,1.0e41,1.0e41,1.0e41,1.0e41
0.6631578947368421,1.0e41,1.0e41,1.0e41,1.0e41
0.6637119113573408,1.0e41,1.0e41,1.0e41,1.0e41
0.6642659279778393,1.0e41,1.0e41,1.0e41,1.0e41
0.6648199445983379,1.0e41,1.0e41,1.0e41,1.0e41
0.6653739612188365,1.0e41,1.0e41,1.0e41,1.0e41
0.6659279778393352,1.0e41,1.0e41,1.0e41,1.0e41
0.6664819944598338,1.0e41,1.0e41,1.0e41,1.0e41
0.6670360110803324,1.0e41,1.0e41,1.0e41,1.0e41
0.667590027700831,1.0e41,1.0e41,1.0e41,1.0e41
0.6681440443213297,1.0e41,1.0e41,1.0e41,1.0e41
0.6686980609418283,1.0e41,1.0e41,1.0e41,1.0e41
0.6692520775623269,1.0e41,1.0e41,1.0e41,1.0e41
0.6698060941828254,1.0e41,1.0e41,1.0e41,1.0e41
0.6703601108033241,1.0e41,1.0e41,1.0e41,1.0e41
0.6709141274238227,1.0e41,1.0e41,1.0e41,1.0e41
0.6714681440443213,1.0e41,1.0e41,1.0e41,1.0e41
0.6720221606648199,1.0e41,1.0e41,1.0e41,1.0e41
0.6725761772853186,1.0e41,1.0e41,1.0e41,1.0e41
0.6731301939058172,1.0e41,1.0e41,1.0e41,1.0e41
0.6736842105263158,1.0e41,1.0e41,1.0e41,1.0e41
0.6742382271468144,1.0e41,1.0e41,1.0e41,1.0e41
0.6747922437673131,1.0e41,1.0e41,1.0e41,1.0e41
0.6753462603878116,1.0e41,1.0e41,1.0e41,1.0e41
0.6759002770083102,1.0e41,1.0e41,1.0e41,1.0e41
0.6764542936288088,1.0e41,1.0e41,1.0e41,1.0e41
0.6770083102493075,1.0e41,1.0e41,1.0e41,1.0e41
0.6775623268698061,1.0e41,1.0e41,1.0e41,1.0e41
0.6781163434903047,1.0e41,1.0e41,1.0e41,1.0e41
0.6786703601108033,1.0e41,1.0e41,1.0e41,1.0e41
0.679224376731302,1.0e41,1.0e41,1.0e41,1.0e41
0.6797783933518006,1.0e41,1.0e41,1.0e41,1.0e41
0.6803324099722992,1.0e41,1.0e41,1.0e41,1.0e41
0.6808864265927977,1.0e41,1.0e41,1.0e41,1.0e41
0.6814404432132964,1.0e41,1.0e41,1.0e41,1.0e41
0.681994459833795,1.0e41,1.0e41,1.0e41,1.0e41
0.6825484764542936,1.0e41,1.0e41,1.0e41,1.0e41
0.6831024930747922,1.0e41,1.0e41,1.0e41,1.0e41
0.6836565096952909,1.0e41,1.0e41,1.0e41,1.0e41
0.6842105263157895,1.0e41,1.0e41,1.0e41,1.0e41
0.6847645429362881,1.0e41,1.0e41,1.0e41,1.0e41
0.6853185595567867,1.0e41,1.0e41,1.0e41,1.0e41
0.6858725761772854,1.0e41,1.0e41,1.0e41,1.0e41
0.686426592797784,1.0e41,1.0e41,1.0e41,1.0e41
0.6869806094182825,1.0e41,1.0e41,1.0e41,1.0e41
0.6875346260387811,1.0e41,1.0e41,1.0e41,1.0e41
0.6880886426592798,1.0e41,1.0e41,1.0e41,1.0e41
0.6886426592797784,1.0e41,1.0e41,1.0e41,1.0e41
0.689196675900277,1.0e41,1.0e41,1.0e41,1.0e41
0.6897506925207756,1.0e41,1.0e41,1.0e41,1.0e41
0.6903047091412743,1.0e41,1.0e41,1.0e41,1.0e41
0.6908587257617729,1.0e41,1.0e41,1.0e41,1.0e41
0.6914127423822715,1.0e41,1.0e41,1.0e41,1.0e41
0.69196675900277,1.0e41,1.0e41,1.0e41,1.0e41
0.6925207756232687,1.0e41,1.0e41,1.0e41,1.0e41
0.6930747922437673,1.0e41,1.0e41,1.0e41,1.0e41
0.6936288088642659,1.0e41,1.0e41,1.0e41,1.0e41
0.6941828254847645,1.0e41,1.0e41,1.0e41,1.0e41
0.6947368421052632,1.0e41,1.0e41,1.0e41,1.0e41
0.6952908587257618,1.0e41,1.0e41,1.0e41,1.0e41
0.6958448753462604,1.0e41,1.0e41,1.0e41,1.0e41
0.696398891966759,1.0e41,1.0e41,1.0e41,1.0e41
0.6969529085872577,1.0e41,1.0e41,1.0e41,1.0e41
0.6975069252077563,1.0e41,1.0e41,1.0e41,1.0e41
0.6980609418282548,1.0e41,1.0e41,1.0e41,1.0e41
0.6986149584487534,1.0e41,1.0e41,1.0e41,1.0e41
0.6991689750692521,1.0e41,1.0e41,1.0e41,1.0e41
0.6997229916897507,1.0e41,1.0e41,1.0e41,1.0e41
0.7002770083102493,1.0e41,1.0e41,1.0e41,1.0e41
0.7008310249307479,1.0e41,1.0e41,1.0e41,1.0e41
0.7013850415512466,1.0e41,1.0e41,1.0e41,1.0e41
0.7019390581717452,1.0e41,1.0e41,1.0e41,1.0e41
0.7024930747922438,1.0e41,1.0e41,1.0e41,1.0e41
0.7030470914127424,1.0e41,1.0e41,1.0e41,1.0e41
0.703601108033241,1.0e41,1.0e41,1.0e41,1.0e41
0.7041551246537396,1.0e41,1.0e41,1.0e41,1.0e41
0.7047091412742382,1.0e41,1.0e41,1.0e41,1.0e41
0.7052631578947368,1.0e41,1.0e41,1.0e41,1.0e41
0.7058171745152355,1.0e41,1.0e41,1.0e41,1.0e41
0.7063711911357341,1.0e41,1.0e41,1.0e41,1.0e41
0.7069252077562327,1.0e41,1.0e41,1.0e41,1.0e41
0.7074792243767313,1.0e41,1.0e41,1.0e41,1.0e41
0.7080332409972299,1.0e41,1.0e41,1.0e41,1.0e41
0.7085872576177286,1.0e41,1.0e41,1.0e41,1.0e41
0.7091412742382271,1.0e41,1.0e41,1.0e41,1.0e41
0.7096952908587257,1.0e41,1.0e41,1.0e41,1.0e41
0.7102493074792243,1.0e41,1.0e41,1.0e41,1.0e41
0.710803324099723,1.0e41,1.0e41,1.0e41,1.0e41
0.7113573407202216,1.0e41,1.0e41,1.0e41,1.0e41
0.7119113573407202,1.0e41,1.0e41,1.0e41,1.0e41
0.7124653739612188,1.0e41,1.0e41,1.0e41,1.0e41
0.7130193905817175,1.0e41,1.0e41,1.0e41,1.0e41
0.7135734072022161,1.0e41,1.0e41,1.0e41,1.0e41
0.7141274238227147,1.0e41,1.0e41,1.0e41,1.0e41
0.7146814404432132,1.0e41,1.0e41,1.0e41,1.0e41
0.7152354570637119,1.0e41,1.0e41,1.0e41,1.0e41
0.7157894736842105,1.0e41,1.0e41,1.0e41,1.0e41
0.7163434903047091,1.0e41,1.0e41,1.0e41,1.0e41
0.7168975069252077,1.0e41,1.0e41,1.0e41,1.0e41
0.7174515235457064,1.0e41,1.0e41,1.0e41,1.0e41
0.718005540166205,1.0e41,1.0e41,1.0e41,1.0e41
0.7185595567867036,1.0e41,1.0e41,1.0e41,1.0e41
0.7191135734072022,1.0e41,1.0e41,1.0e41,1.0e41
0.7196675900277009,1.0e41,1.0e41,1.0e41,1.0e41
0.7202216066481995,1.0e41,1.0e41,1.0e41,1.0e41
0.720775623268698,1.0e41,1.0e41,1.0e41,1.0e41
0.7213296398891966,1.0e41,1.0e41,1.0e41,1.0e41
0.7218836565096953,1.0e41,1.0e41,1.0e41,1.0e41
0.7224376731301939,1.0e41,1.0e41,1.0e41,1.0e41
0.7229916897506925,1.0e41,1.0e41,1.0e41,1.0e41
0.7235457063711911,1.0e41,1.0e41,1.0e41,1.0e41
0.7240997229916898,1.0e41,1.0e41,1.0e41,1.0e41
0.7246537396121884,1.0e41,1.0e41,1.0e41,1.0e41
0.725207756232687,1.0e41,1.0e41,1.0e41,1.0e41
0.7257617728531855,1.0e41,1.0e41,1.0e41,1.0e41
0.7263157894736842,1.0e41,1.0e41,1.0e41,1.0e41
0.7268698060941828,1.0e41,1.0e41,1.0e41,1.0e41
0.7274238227146814,1.0e41,1.0e41,1.0e41,1.0e41
0.72797783933518,1.0e41,1.0e41,1.0e41,1.0e41
0.7285318559556787,1.0e41,1.0e41,1.0e41,1.0e41
0.7290858725761773,1.0e41,1.0e41,1.0e41,1.0e41
0.7296398891966759,1.0e41,1.0e41,1.0e41,1.0e41
0.7301939058171745,1.0e41,1.0e41,1.0e41,1.0e41
0.7307479224376732,1.0e41,1.0e41,1.0e41,1.0e41
0.7313019390581718,1.0e41,1.0e41,1.0e41,1.0e41
0.7318559556786703,1.0e41,1.0e41,1.0e41,1.0e41
0.7324099722991689,1.0e41,1.0e41,1.0e41,1.0e41
0.7329639889196676,1.0e41,1.0e41,1.0e41,1.0e41
0.7335180055401662,1.0e41,1.0e41,1.0e41,1.0e41
0.7340720221606648,1.0e41,1.0e41,1.0e41,1.0e41
0.7346260387811634,1.0e41,1.0e41,1.0e41,1.0e41
0.7351800554016621,1.0e41,1.0e41,1.0e41,1.0e41
0.7357340720221607,1.0e41,1.0e41,1.0e41,1.0e41
0.7362880886426593,1.0e41,1.0e41,1.0e41,1.0e41
0.7368421052631579,1.0e41,1.0e41,1.0e41,1.0e41
0.7373961218836566,1.0e41,1.0e41,1.0e41,1.0e41
0.7379501385041551,1.0e41,1.0e41,1.0e41,1.0e41
0.7385041551246537,1.0e41,1.0e41,1.0e41,1.0e41
0.7390581717451523,1.0e41,1.0e41,1.0e41,1.0e41
0.739612188365651,1.0e41,1.0e41,1.0e41,1.0e41
0.7401662049861496,1.0e41,1.0e41,1.0e41,1.0e41
0.7407202216066482,1.0e41,1.0e41,1.0e41,1.0e41
0.7412742382271468,1.0e41,1.0e41,1.0e41,1.0e41
0.7418282548476455,1.0e41,1.0e41,1.0e41,1.0e41
0.7423822714681441,1.0e41,1.0e41,1.0e41,1.0e41
0.7429362880886426,1.0e41,1.0e41,1.0e41,1.0e41
0.7434903047091412,1.0e41,1.0e41,1.0e41,1.0e41
0.7440443213296399,1.0e41,1.0e41,1.0e41,1.0e41
0.7445983379501385,1.0e41,1.0e41,1.0e41,1.0e41
0.7451523545706371,1.0e41,1.0e41,1.0e41,1.0e41
0.7457063711911357,1.0e41,1.0e41,1.0e41,1.0e41
0.7462603878116344,1.0e41,1.0e41,1.0e41,1.0e41
0.746814404432133,1.0e41,1.0e41,1.0e41,1.0e41
0.7473684210526316,1.0e41,1.0e41,1.0e41,1.0e41
0.7479224376731302,1.0e41,1.0e41,1.0e41,1.0e41
0.7484764542936289,1.0e41,1.0e41,1.0e41,1.0e41
0.7490304709141274,1.0e41,1.0e41,1.0e41,1.0e41
0.749584487534626,1.0e41,1.0e41,1.0e41,1.0e41
0.7501385041551246,1.0e41,1.0e41,1.0e41,1.0e41
0.7506925207756233,1.0e41,1.0e41,1.0e41,1.0e41
0.7512465373961219,1.0e41,1.0e41,1.0e41,1.0e41
0.7518005540166205,1.0e41,1.0e41,1.0e41,1.0e41
0.7523545706371191,1.0e41,1.0e41,1.0e41,1.0e41
0.7529085872576178,1.0e41,1.0e41,1.0e41,1.0e41
0.7534626038781164,1.0e41,1.0e41,1.0e41,1.0e41
0.754016620498615,1.0e41,1.0e41,1.0e41,1.0e41
0.7545706371191135,1.0e41,1.0e41,1.0e41,1.0e41
0.7551246537396122,1.0e41,1.0e41,1.0e41,1.0e41
0.7556786703601108,1.0e41,1.0e41,1.0e41,1.0e41
0.7562326869806094,1.0e41,1.0e41,1.0e41,1.0e41
0.756786703601108,1.0e41,1.0e41,1.0e41,1.0e41
0.7573407202216067,1.0e41,1.0e41,1.0e41,1.0e41
0.7578947368421053,1.0e41,1.0e41,1.0e41,1.0e41
0.7584487534626039,1.0e41,1.0e41,1.0e41,1.0e41
0.7590027700831025,1.0e41,1.0e41,1.0e41,1.0e41
0.7595567867036012,1.0e41,1.0e41,1.0e41,1.0e41
0.7601108033240997,1.0e41,1.0e41,1.0e41,1.0e41
0.7606648199445983,1.0e41,1.0e41,1.0e41,1.0e41
0.7612188365650969,1.0e41,1.0e41,1.0e41,1.0e41
0.7617728531855956,1.0e41,1.0e41,1.0e41,1.0e41
0.7623268698060942,1.0e41,1.0e41,1.0e41,1.0e41
0.7628808864265928,1.0e41,1.0e41,1.0e41,1.0e41
0.7634349030470914,1.0e41,1.0e41,1.0e41,1.0e41
0.7639889196675901,1.0e41,1.0e41,1.0e41,1.0e41
0.7645429362880887,1.0e41,1.0e41,1.0e41,1.0e41
0.7650969529085873,1.0e41,1.0e41,1.0e41,1.0e41
0.7656509695290858,1.0e41,1.0e41,1.0e41,1.0e41
0.7662049861495844,1.0e41,1.0e41,1.0e41,1.0e41
0.7667590027700831,1.0e41,1.0e41,1.0e41,1.0e41
0.7673130193905817,1.0e41,1.0e41,1.0e41,1.0e41
0.7678670360110803,1.0e41,1.0e41,1.0e41,1.0e41
0.7684210526315789,1.0e41,1.0e41,1.0e41,1.0e41
0.7689750692520776,1.0e41,1.0e41,1.0e41,1.0e41
0.7695290858725762,1.0e41,1.0e41,1.0e41,1.0e41
0.7700831024930748,1.0e41,1.0e41,1.0e41,1.0e41
0.7706371191135734,1.0e41,1.0e41,1.0e41,1.0e41
0.771191135734072,1.0e41,1.0e41,1.0e41,1.0e41
0.7717451523545706,1.0e41,1.0e41,1.0e41,1.0e41
0.7722991689750692,1.0e41,1.0e41,1.0e41,1.0e41
0.7728531855955678,1.0e41,1.0e41,1.0e41,1.0e41
0.7734072022160665,1.0e41,1.0e41,1.0e41,1.0e41
0.7739612188365651,1.0e41,1.0e41,1.0e41,1.0e41
0.7745152354570637,1.0e41,1.0e41,1.0e41,1.0e41
0.7750692520775623,1.0e41,1.0e41,1.0e41,1.0e41
0.775623268698061,1.0e41,1.0e41,1.0e41,1.0e41
0.7761772853185596,1.0e41,1.0e41,1.0e41,1.0e41
0.7767313019390581,1.0e41,1.0e41,1.0e41,1.0e41
0.7772853185595567,1.0e41,1.0e41,1.0e41,1.0e41
0.7778393351800554,1.0e41,1.0e41,1.0e41,1.0e41
0.778393351800554,1.0e41,1.0e41,1.0e41,1.0e41
0.7789473684210526,1.0e41,1.0e41,1.0e41,1.0e41
0.7795013850415512,1.0e41,1.0e41,1.0e41,1.0e41
0.7800554016620499,1.0e41,1.0e41,1.0e41,1.0e41
0.7806094182825485,1.0e41,1.0e41,1.0e41,1.0e41
0.7811634349030471,1.0e41,1.0e41,1.0e41,1.0e41
0.7817174515235457,1.0e41,1.0e41,1.0e41,1.0e41
0.7822714681440444,1.0e41,1.0e41,1.0e41,1.0e41
0.782825484764543,1.0e41,1.0e41,1.0e41,1.0e41
0.7833795013850415,1.0e41,1.0e41,1.0e41,1.0e41
0.7839335180055401,1.0e41,1.0e41,1.0e41,1.0e41
0.7844875346260388,1.0e41,1.0e41,1.0e41,1.0e41
0.7850415512465374,1.0e41,1.0e41,1.0e41,1.0e41
0.785595567867036,1.0e41,1.0e41,1.0e41,1.0e41
0.7861495844875346,1.0e41,1.0e41,1.0e41,1.0e41
0.7867036011080333,1.0e41,1.0e41,1.0e41,1.0e41
0.7872576177285319,1.0e41,1.0e41,1.0e41,1.0e41
0.7878116343490305,1.0e41,1.0e41,1.0e41,1.0e41
0.788365650969529,1.0e41,1.0e41,1.0e41,1.0e41
0.7889196675900277,1.0e41,1.0e41,1.0e41,1.0e41
0.7894736842105263,1.0e41,1.0e41,1.0e41,1.0e41
0.7900277008310249,1.0e41,1.0e41,1.0e41,1.0e41
0.7905817174515235,1.0e41,1.0e41,1.0e41,1.0e41
0.7911357340720222,1.0e41,1.0e41,1.0e41,1.0e41
0.7916897506925208,1.0e41,1.0e41,1.0e41,1.0e41
0.7922437673130194,1.0e41,1.0e41,1.0e41,1.0e41
0.792797783933518,1.0e41,1.0e41,1.0e41,1.0e41
0.7933518005540167,1.0e41,1.0e41,1.0e41,1.0e41
0.7939058171745152,1.0e41,1.0e41,1.0e41,1.0e41
0.7944598337950138,1.0e41,1.0e41,1.0e41,1.0e41
0.7950138504155124,1.0e41,1.0e41,1.0e41,1.0e41
0.7955678670360111,1.0e41,1.0e41,1.0e41,1.0e41
0.7961218836565097,1.0e41,1.0e41,1.0e41,1.0e41
0.7966759002770083,1.0e41,1.0e41,1.0e41,1.0e41
0.7972299168975069,1.0e41,1.0e41,1.0e41,1.0e41
0.7977839335180056,1.0e41,1.0e41,1.0e41,1.0e41
0.7983379501385042,1.0e41,1.0e41,1.0e41,1.0e41
0.7988919667590028,1.0e41,1.0e41,1.0e41,1.0e41
0.7994459833795013,1.0e41,1.0e41,1.0e41,1.0e41
0.8,1.0e41,1.0e41,1.0e41,1.0e41
0.8005540166204986,1.0e41,1.0e41,1.0e41,1.0e41
0.8011080332409972,1.0e41,1.0e41,1.0e41,1.0e41
0.8016620498614958,1.0e41,1.0e41,1.0e41,1.0e41
0.8022160664819945,1.0e41,1.0e41,1.0e41,1.0e41
0.8027700831024931,1.0e41,1.0e41,1.0e41,1.0e41
0.8033240997229917,1.0e41,1.0e41,1.0e41,1.0e41
0.8038781163434903,1.0e41,1.0e41,1.0e41,1.0e41
0.804432132963989,1.0e41,1.0e41,1.0e41,1.0e41
0.8049861495844876,1.0e41,1.0e41,1.0e41,1.0e41
0.8055401662049861,1.0e41,1.0e41,1.0e41,1.0e41
0.8060941828254847,1.0e41,1.0e41,1.0e41,1.0e41
0.8066481994459834,1.0e41,1.0e41,1.0e41,1.0e41
0.807202216066482,1.0e41,1.0e41,1.0e41,1.0e41
0.8077562326869806,1.0e41,1.0e41,1.0e41,1.0e41
0.8083102493074792,1.0e41,1.0e41,1.0e41,1.0e41
0.8088642659279779,1.0e41,1.0e41,1.0e41,1.0e41
0.8094182825484765,1.0e41,1.0e41,1.0e41,1.0e41
0.8099722991689751,1.0e41,1.0e41,1.0e41,1.0e41
0.8105263157894737,1.0e41,1.0e41,1.0e41,1.0e41
0.8110803324099723,1.0e41,1.0e41,1.0e41,1.0e41
0.8116343490304709,1.0e41,1.0e41,1.0e41,1.0e41
0.8121883656509695,1.0e41,1.0e41,1.0e41,1.0e41
0.8127423822714681,1.0e41,1.0e41,1.0e41,1.0e41
0.8132963988919668,1.0e41,1.0e41,1.0e41,1.0e41
0.8138504155124654,1.0e41,1.0e41,1.0e41,1.0e41
0.814404432132964,1.0e41,1.0e41,1.0e41,1.0e41
0.8149584487534626,1.0e41,1.0e41,1.0e41,1.0e41
0.8155124653739613,1.0e41,1.0e41,1.0e41,1.0e41
0.8160664819944599,1.0e41,1.0e41,1.0e41,1.0e41
0.8166204986149584,1.0e41,1.0e41,1.0e41,1.0e41
0.817174515235457,1.0e41,1.0e41,1.0e41,1.0e41
0.8177285318559557,1.0e41,1.0e41,1.0e41,1.0e41
0.8182825484764543,1.0e41,1.0e41,1.0e41,1.0e41
0.8188365650969529,1.0e41,1.0e41,1.0e41,1.0e41
0.8193905817174515,1.0e41,1.0e41,1.0e41,1.0e41
0.8199445983379502,1.0e41,1.0e41,1.0e41,1.0e41
0.8204986149584488,1.0e41,1.0e41,1.0e41,1.0e41
0.8210526315789474,1.0e41,1.0e41,1.0e41,1.0e41
0.821606648199446,1.0e41,1.0e41,1.0e41,1.0e41
0.8221606648199447,1.0e41,1.0e41,1.0e41,1.0e41
0.8227146814404432,1.0e41,1.0e41,1.0e41,1.0e41
0.8232686980609418,1.0e41,1.0e41,1.0e41,1.0e41
0.8238227146814404,1.0e41,1.0e41,1.0e41,1.0e41
0.824376731301939,1.0e41,1.0e41,1.0e41,1.0e41
0.8249307479224377,1.0e41,1.0e41,1.0e41,1.0e41
0.8254847645429363,1.0e41,1.0e41,1.0e41,1.0e41
0.8260387811634349,1.0e41,1.0e41,1.0e41,1.0e41
0.8265927977839335,1.0e41,1.0e41,1.0e41,1.0e41
0.8271468144044322,1.0e41,1.0e41,1.0e41,1.0e41
0.8277008310249307,1.0e41,1.0e41,1.0e41,1.0e41
0.8282548476454293,1.0e41,1.0e41,1.0e41,1.0e41
0.8288088642659279,1.0e41,1.0e41,1.0e41,1.0e41
0.8293628808864266,1.0e41,1.0e41,1.0e41,1.0e41
0.8299168975069252,1.0e41,1.0e41,1.0e41,1.0e41
0.8304709141274238,1.0e41,1.0e41,1.0e41,1.0e41
0.8310249307479224,1.0e41,1.0e41,1.0e41,1.0e41
0.8315789473684211,1.0e41,1.0e41,1.0e41,1.0e41
0.8321329639889197,1.0e41,1.0e41,1.0e41,1.0e41
0.8326869806094183,1.0e41,1.0e41,1.0e41,1.0e41
0.8332409972299168,1.0e41,1.0e41,1.0e41,1.0e41
0.8337950138504155,1.0e41,1.0e41,1.0e41,1.0e41
0.8343490304709141,1.0e41,1.0e41,1.0e41,1.0e41
0.8349030470914127,1.0e41,1.0e41,1.0e41,1.0e41
0.8354570637119113,1.0e41,1.0e41,1.0e41,1.0e41
0.83601108033241,1.0e41,1.0e41,1.0e41,1.0e41
0.8365650969529086,1.0e41,1.0e41,1.0e41,1.0e41
0.8371191135734072,1.0e41,1.0e41,1.0e41,1.0e41
0.8376731301939058,1.0e41,1.0e41,1.0e41,1.0e41
0.8382271468144045,1.0e41,1.0e41,1.0e41,1.0e41
0.838781163434903,1.0e41,1.0e41,1.0e41,1.0e41
0.8393351800554016,1.0e41,1.0e41,1.0e41,1.0e41
0.8398891966759002,1.0e41,1.0e41,1.0e41,1.0e41
0.8404432132963989,1.0e41,1.0e41,1.0e41,1.0e41
0.8409972299168975,1.0e41,1.0e41,1.0e41,1.0e41
0.8415512465373961,1.0e41,1.0e41,1.0e41,1.0e41
0.8421052631578947,1.0e41,1.0e41,1.0e41,1.0e41
0.8426592797783934,1.0e41,1.0e41,1.0e41,1.0e41
0.843213296398892,1.0e41,1.0e41,1.0e41,1.0e41
0.8437673130193906,1.0e41,1.0e41,1.0e41,1.0e41
0.8443213296398892,1.0e41,1.0e41,1.0e41,1.0e41
0.8448753462603878,1.0e41,1.0e41,1.0e41,1.0e41
0.8454293628808864,1.0e41,1.0e41,1.0e41,1.0e41
0.845983379501385,1.0e41,1.0e41,1.0e41,1.0e41
0.8465373961218836,1.0e41,1.0e41,1.0e41,1.0e41
0.8470914127423823,1.0e41,1.0e41,1.0e41,1.0e41
0.8476454293628809,1.0e41,1.0e41,1.0e41,1.0e41
0.8481994459833795,1.0e41,1.0e41,1.0e41,1.0e41
0.8487534626038781,1.0e41,1.0e41,1.0e41,1.0e41
0.8493074792243768,1.0e41,1.0e41,1.0e41,1.0e41
0.8498614958448754,1.0e41,1.0e41,1.0e41,1.0e41
0.850415512465374,1.0e41,1.0e41,1.0e41,1.0e41
0.8509695290858725,1.0e41,1.0e41,1.0e41,1.0e41
0.8515235457063712,1.0e41,1.0e41,1.0e41,1.0e41
0.8520775623268698,1.0e41,1.0e41,1.0e41,1.0e41
0.8526315789473684,1.0e41,1.0e41,1.0e41,1.0e41
0.853185595567867,1.0e41,1.0e41,1.0e41,1.0e41
0.8537396121883657,1.0e41,1.0e41,1.0e41,1.0e41
0.8542936288088643,1.0e41,1.0e41,1.0e41,1.0e41
0.8548476454293629,1.0e41,1.0e41,1.0e41,1.0e41
0.8554016620498615,1.0e41,1.0e41,1.0e41,1.0e41
0.8559556786703602,1.0e41,1.0e41,1.0e41,1.0e41
0.8565096952908587,1.0e41,1.0e41,1.0e41,1.0e41
0.8570637119113573,1.0e41,1.0e41,1.0e41,1.0e41
0.8576177285318559,1.0e41,1.0e41,1.0e41,1.0e41
0.8581717451523546,1.0e41,1.0e41,1.0e41,1.0e41
0.8587257617728532,1.0e41,1.0e41,1.0e41,1.0e41
0.8592797783933518,1.0e41,1.0e41,1.0e41,1.0e41
0.8598337950138504,1.0e41,1.0e41,1.0e41,1.0e41
0.8603878116343491,1.0e41,1.0e41,1.0e41,1.0e41
0.8609418282548477,1.0e41,1.0e41,1.0e41,1.0e41
0.8614958448753463,1.0e41,1.0e41,1.0e41,1.0e41
0.8620498614958448,1.0e41,1.0e41,1.0e41,1.0e41
0.8626038781163435,1.0e41,1.0e41,1.0e41,1.0e41
0.8631578947368421,1.0e41,1.0e41,1.0e41,1.0e41
0.8637119113573407,1.0e41,1.0e41,1.0e41,1.0e41
0.8642659279778393,1.0e41,1.0e41,1.0e41,1.0e41
0.864819944598338,1.0e41,1.0e41,1.0e41,1.0e41
0.8653739612188366,1.0e41,1.0e41,1.0e41,1.0e41
0.8659279778393352,1.0e41,1.0e41,1.0e41,1.0e41
0.8664819944598338,1.0e41,1.0e41,1.0e41,1.0e41
0.8670360110803325,1.0e41,1.0e41,1.0e41,1.0e41
0.867590027700831,1.0e41,1.0e41,1.0e41,1.0e41
0.8681440443213296,1.0e41,1.0e41,1.0e41,1.0e41
0.8686980609418282,1.0e41,1.0e41,1.0e41,1.0e41
0.8692520775623269,1.0e41,1.0e41,1.0e41,1.0e41
0.8698060941828255,1.0e41,1.0e41,1.0e41,1.0e41
0.8703601108033241,1.0e41,1.0e41,1.0e41,1.0e41
0.8709141274238227,1.0e41,1.0e41,1.0e41,1.0e41
0.8714681440443214,1.0e41,1.0e41,1.0e41,1.0e41
0.87202216066482,1.0e41,1.0e41,1.0e41,1.0e41
0.8725761772853186,1.0e41,1.0e41,1.0e41,1.0e41
0.8731301939058171,1.0e41,1.0e41,1.0e41,1.0e41
0.8736842105263158,1.0e41,1.0e41,1.0e41,1.0e41
0.8742382271468144,1.0e41,1.0e41,1.0e41,1.0e41
0.874792243767313,1.0e41,1.0e41,1.0e41,1.0e41
0.8753462603878116,1.0e41,1.0e41,1.0e41,1.0e41
0.8759002770083103,1.0e41,1.0e41,1.0e41,1.0e41
0.8764542936288089,1.0e41,1.0e41,1.0e41,1.0e41
0.8770083102493075,1.0e41,1.0e41,1.0e41,1.0e41
0.8775623268698061,1.0e41,1.0e41,1.0e41,1.0e41
0.8781163434903048,1.0e41,1.0e41,1.0e41,1.0e41
0.8786703601108034,1.0e41,1.0e41,1.0e41,1.0e41
0.8792243767313019,1.0e41,1.0e41,1.0e41,1.0e41
0.8797783933518005,1.0e41,1.0e41,1.0e41,1.0e41
0.8803324099722992,1.0e41,1.0e41,1.0e41,1.0e41
0.8808864265927978,1.0e41,1.0e41,1.0e41,1.0e41
0.8814404432132964,1.0e41,1.0e41,1.0e41,1.0e41
0.881994459833795,1.0e41,1.0e41,1.0e41,1.0e41
0.8825484764542936,1.0e41,1.0e41,1.0e41,1.0e41
0.8831024930747923,1.0e41,1.0e41,1.0e41,1.0e41
0.8836565096952909,1.0e41,1.0e41,1.0e41,1.0e41
0.8842105263157894,1.0e41,1.0e41,1.0e41,1.0e41
0.884764542936288,1.0e41,1.0e41,1.0e41,1.0e41
0.8853185595567867,1.0e41,1.0e41,1.0e41,1.0e41
0.8858725761772853,1.0e41,1.0e41,1.0e41,1.0e41
0.8864265927977839,1.0e41,1.0e41,1.0e41,1.0e41
0.8869806094182825,1.0e41,1.0e41,1.0e41,1.0e41
0.8875346260387812,1.0e41,1.0e41,1.0e41,1.0e41
0.8880886426592798,1.0e41,1.0e41,1.0e41,1.0e41
0.8886426592797784,1.0e41,1.0e41,1.0e41,1.0e41
0.889196675900277,1.0e41,1.0e41,1.0e41,1.0e41
0.8897506925207757,1.0e41,1.0e41,1.0e41,1.0e41
0.8903047091412742,1.0e41,1.0e41,1.0e41,1.0e41
0.8908587257617728,1.0e41,1.0e41,1.0e41,1.0e41
0.8914127423822714,1.0e41,1.0e41,1.0e41,1.0e41
0.8919667590027701,1.0e41,1.0e41,1.0e41,1.0e41
0.8925207756232687,1.0e41,1.0e41,1.0e41,1.0e41
0.8930747922437673,1.0e41,1.0e41,1.0e41,1.0e41
0.8936288088642659,1.0e41,1.0e41,1.0e41,1.0e41
0.8941828254847646,1.0e41,1.0e41,1.0e41,1.0e41
0.8947368421052632,1.0e41,1.0e41,1.0e41,1.0e41
0.8952908587257618,1.0e41,1.0e41,1.0e41,1.0e41
0.8958448753462603,1.0e41,1.0e41,1.0e41,1.0e41
0.896398891966759,1.0e41,1.0e41,1.0e41,1.0e41
0.8969529085872576,1.0e41,1.0e41,1.0e41,1.0e41
0.8975069252077562,1.0e41,1.0e41,1.0e41,1.0e41
0.8980609418282548,1.0e41,1.0e41,1.0e41,1.0e41
0.8986149584487535,1.0e41,1.0e41,1.0e41,1.0e41
0.8991689750692521,1.0e41,1.0e41,1.0e41,1.0e41
0.8997229916897507,1.0e41,1.0e41,1.0e41,1.0e41
0.9002770083102493,1.0e41,1.0e41,1.0e41,1.0e41
0.900831024930748,1.0e41,1.0e41,1.0e41,1.0e41
0.9013850415512465,1.0e41,1.0e41,1.0e41,1.0e41
0.9019390581717451,1.0e41,1.0e41,1.0e41,1.0e41
0.9024930747922437,1.0e41,1.0e41,1.0e41,1.0e41
0.9030470914127424,1.0e41,1.0e41,1.0e41,1.0e41
0.903601108033241,1.0e41,1.0e41,1.0e41,1.0e41
0.9041551246537396,1.0e41,1.0e41,1.0e41,1.0e41
0.9047091412742382,1.0e41,1.0e41,1.0e41,1.0e41
0.9052631578947369,1.0e41,1.0e41,1.0e41,1.0e41
0.9058171745152355,1.0e41,1.0e41,1.0e41,1.0e41
0.9063711911357341,1.0e41,1.0e41,1.0e41,1.0e41
0.9069252077562326,1.0e41,1.0e41,1.0e41,1.0e41
0.9074792243767313,1.0e41,1.0e41,1.0e41,1.0e41
0.9080332409972299,1.0e41,1.0e41,1.0e41,1.0e41
0.9085872576177285,1.0e41,1.0e41,1.0e41,1.0e41
0.9091412742382271,1.0e41,1.0e41,1.0e41,1.0e41
0.9096952908587258,1.0e41,1.0e41,1.0e41,1.0e41
0.9102493074792244,1.0e41,1.0e41,1.0e41,1.0e41
0.910803324099723,1.0e41,1.0e41,1.0e41,1.0e41
0.9113573407202216,1.0e41,1.0e41,1.0e41,1.0e41
0.9119113573407203,1.0e41,1.0e41,1.0e41,1.0e41
0.9124653739612189,1.0e41,1.0e41,1.0e41,1.0e41
0.9130193905817174,1.0e41,1.0e41,1.0e41,1.0e41
0.913573407202216,1.0e41,1.0e41,1.0e41,1.0e41
0.9141274238227147,1.0e41,1.0e41,1.0e41,1.0e41
0.9146814404432133,1.0e41,1.0e41,1.0e41,1.0e41
0.9152354570637119,1.0e41,1.0e41,1.0e41,1.0e41
0.9157894736842105,1.0e41,1.0e41,1.0e41,1.0e41
0.9163434903047092,1.0e41,1.0e41,1.0e41,1.0e41
0.9168975069252078,1.0e41,1.0e41,1.0e41,1.0e41
0.9174515235457064,1.0e41,1.0e41,1.0e41,1.0e41
0.918005540166205,1.0e41,1.0e41,1.0e41,1.0e41
0.9185595567867036,1.0e41,1.0e41,1.0e41,1.0e41
0.9191135734072022,1.0e41,1.0e41,1.0e41,1.0e41
0.9196675900277008,1.0e41,1.0e41,1.0e41,1.0e41
0.9202216066481994,1.0e41,1.0e41,1.0e41,1.0e41
0.9207756232686981,1.0e41,1.0e41,1.0e41,1.0e41
0.9213296398891967,1.0e41,1.0e41,1.0e41,1.0e41
0.9218836565096953,1.0e41,1.0e41,1.0e41,1.0e41
0.9224376731301939,1.0e41,1.0e41,1.0e41,1.0e41
0.9229916897506926,1.0e41,1.0e41,1.0e41,1.0e41
0.9235457063711912,1.0e41,1.0e41,1.0e41,1.0e41
0.9240997229916897,1.0e41,1.0e41,1.0e41,1.0e41
0.9246537396121883,1.0e41,1.0e41,1.0e41,1.0e41
0.925207756232687,1.0e41,1.0e41,1.0e41,1.0e41
0.9257617728531856,1.0e41,1.0e41,1.0e41,1.0e41
0.9263157894736842,1.0e41,1.0e41,1.0e41,1.0e41
0.9268698060941828,1.0e41,1.0e41,1.0e41,1.0e41
0.9274238227146815,1.0e41,1.0e41,1.0e41,1.0e41
0.9279778393351801,1.0e41,1.0e41,1.0e41,1.0e41
0.9285318559556787,1.0e41,1.0e41,1.0e41,1.0e41
0.9290858725761773,1.0e41,1.0e41,1.0e41,1.0e41
0.929639889196676,1.0e41,1.0e41,1.0e41,1.0e41
0.9301939058171745,1.0e41,1.0e41,1.0e41,1.0e41
0.9307479224376731,1.0e41,1.0e41,1.0e41,1.0e41
0.9313019390581717,1.0e41,1.0e41,1.0e41,1.0e41
0.9318559556786704,1.0e41,1.0e41,1.0e41,1.0e41
0.932409972299169,1.0e41,1.0e41,1.0e41,1.0e41
0.9329639889196676,1.0e41,1.0e41,1.0e41,1.0e41
0.9335180055401662,1.0e41,1.0e41,1.0e41,1.0e41
0.9340720221606649,1.0e41,1.0e41,1.0e41,1.0e41
0.9346260387811635,1.0e41,1.0e41,1.0e41,1.0e41
0.935180055401662,1.0e41,1.0e41,1.0e41,1.0e41
0.9357340720221606,1.0e41,1.0e41,1.0e41,1.0e41
0.9362880886426593,1.0e41,1.0e41,1.0e41,1.0e41
0.9368421052631579,1.0e41,1.0e41,1.0e41,1.0e41
0.9373961218836565,1.0e41,1.0e41,1.0e41,1.0e41
0.9379501385041551,1.0e41,1.0e41,1.0e41,1.0e41
0.9385041551246538,1.0e41,1.0e41,1.0e41,1.0e41
0.9390581717451524,1.0e41,1.0e41,1.0e41,1.0e41
0.939612188365651,1.0e41,1.0e41,1.0e41,1.0e41
0.9401662049861496,1.0e41,1.0e41,1.0e41,1.0e41
0.9407202216066483,1.0e41,1.0e41,1.0e41,1.0e41
0.9412742382271468,1.0e41,1.0e41,1.0e41,1.0e41
0.9418282548476454,1.0e41,1.0e41,1.0e41,1.0e41
0.942382271468144,1.0e41,1.0e41,1.0e41,1.0e41
0.9429362880886426,1.0e41,1.0e41,1.0e41,1.0e41
0.9434903047091413,1.0e41,1.0e41,1.0e41,1.0e41
0.9440443213296399,1.0e41,1.0e41,1.0e41,1.0e41
0.9445983379501385,1.0e41,1.0e41,1.0e41,1.0e41
0.9451523545706371,1.0e41,1.0e41,1.0e41,1.0e41
0.9457063711911358,1.0e41,1.0e41,1.0e41,1.0e41
0.9462603878116344,1.0e41,1.0e41,1.0e41,1.0e41
0.9468144044321329,1.0e41,1.0e41,1.0e41,1.0e41
0.9473684210526315,1.0e41,1.0e41,1.0e41,1.0e41
0.9479224376731302,1.0e41,1.0e41,1.0e41,1.0e41
0.9484764542936288,1.0e41,1.0e41,1.0e41,1.0e41
0.9490304709141274,1.0e41,1.0e41,1.0e41,1.0e41
0.949584487534626,1.0e41,1.0e41,1.0e41,1.0e41
0.9501385041551247,1.0e41,1.0e41,1.0e41,1.0e41
0.9506925207756233,1.0e41,1.0e41,1.0e41,1.0e41
0.9512465373961219,1.0e41,1.0e41,1.0e41,1.0e41
0.9518005540166204,1.0e41,1.0e41,1.0e41,1.0e41
0.9523545706371191,1.0e41,1.0e41,1.0e41,1.0e41
0.9529085872576177,1.0e41,1.0e41,1.0e41,1.0e41
0.9534626038781163,1.0e41,1.0e41,1.0e41,1.0e41
0.9540166204986149,1.0e41,1.0e41,1.0e41,1.0e41
0.9545706371191136,1.0e41,1.0e41,1.0e41,1.0e41
0.9551246537396122,1.0e41,1.0e41,1.0e41,1.0e41
0.9556786703601108,1.0e41,1.0e41,1.0e41,1.0e41
0.9562326869806094,1.0e41,1.0e41,1.0e41,1.0e41
0.9567867036011081,1.0e41,1.0e41,1.0e41,1.0e41
0.9573407202216067,1.0e41,1.0e41,1.0e41,1.0e41
0.9578947368421052,1.0e41,1.0e41,1.0e41,1.0e41
0.9584487534626038,1.0e41,1.0e41,1.0e41,1.0e41
0.9590027700831025,1.0e41,1.0e41,1.0e41,1.0e41
0.9595567867036011,1.0e41,1.0e41,1.0e41,1.0e41
0.9601108033240997,1.0e41,1.0e41,1.0e41,1.0e41
0.9606648199445983,1.0e41,1.0e41,1.0e41,1.0e41
0.961218836565097,1.0e41,1.0e41,1.0e41,1.0e41
0.9617728531855956,1.0e41,1.0e41,1.0e41,1.0e41
0.9623268698060942,1.0e41,1.0e41,1.0e41,1.0e41
0.9628808864265928,1.0e41,1.0e41,1.0e41,1.0e41
0.9634349030470915,1.0e41,1.0e41,1.0e41,1.0e41
0.96398891966759,1.0e41,1.0e41,1.0e41,1.0e41
0.9645429362880886,1.0e41,1.0e41,1.0e41,1.0e41
0.9650969529085872,1.0e41,1.0e41,1.0e41,1.0e41
0.9656509695290859,1.0e41,1.0e41,1.0e41,1.0e41
0.9662049861495845,1.0e41,1.0e41,1.0e41,1.0e41
0.9667590027700831,1.0e41,1.0e41,1.0e41,1.0e41
0.9673130193905817,1.0e41,1.0e41,1.0e41,1.0e41
0.9678670360110804,1.0e41,1.0e41,1.0e41,1.0e41
0.968421052631579,1.0e41,1.0e41,1.0e41,1.0e41
0.9689750692520775,1.0e41,1.0e41,1.0e41,1.0e41
0.9695290858725761,1.0e41,1.0e41,1.0e41,1.0e41
0.9700831024930748,1.0e41,1.0e41,1.0e41,1.0e41
0.9706371191135734,1.0e41,1.0e41,1.0e41,1.0e41
0.971191135734072,1.0e41,1.0e41,1.0e41,1.0e41
0.9717451523545706,1.0e41,1.0e41,1.0e41,1.0e41
0.9722991689750693,1.0e41,1.0e41,1.0e41,1.0e41
0.9728531855955679,1.0e41,1.0e41,1.0e41,1.0e41
0.9734072022160665,1.0e41,1.0e41,1.0e41,1.0e41
0.9739612188365651,1.0e41,1.0e41,1.0e41,1.0e41
0.9745152354570638,1.0e41,1.0e41,1.0e41,1.0e41
0.9750692520775623,1.0e41,1.0e41,1.0e41,1.0e41
0.9756232686980609,1.0e41,1.0e41,1.0e41,1.0e41
0.9761772853185595,1.0e41,1.0e41,1.0e41,1.0e41
0.9767313019390582,1.0e41,1.0e41,1.0e41,1.0e41
0.9772853185595568,1.0e41,1.0e41,1.0e41,1.0e41
0.9778393351800554,1.0e41,1.0e41,1.0e41,1.0e41
0.978393351800554,1.0e41,1.0e41,1.0e41,1.0e41
0.9789473684210527,1.0e41,1.0e41,1.0e41,1.0e41
0.9795013850415513,1.0e41,1.0e41,1.0e41,1.0e41
0.9800554016620499,1.0e41,1.0e41,1.0e41,1.0e41
0.9806094182825484,1.0e41,1.0e41,1.0e41,1.0e41
0.9811634349030471,1.0e41,1.0e41,1.0e41,1.0e41
0.9817174515235457,1.0e41,1.0e41,1.0e41,1.0e41
0.9822714681440443,1.0e41,1.0e41,1.0e41,1.0e41
0.9828254847645429,1.0e41,1.0e41,1.0e41,1.0e41
0.9833795013850416,1.0e41,1.0e41,1.0e41,1.0e41
0.9839335180055402,1.0e41,1.0e41,1.0e41,1.0e41
0.9844875346260388,1.0e41,1.0e41,1.0e41,1.0e41
0.9850415512465374,1.0e41,1.0e41,1.0e41,1.0e41
0.9855955678670361,1.0e41,1.0e41,1.0e41,1.0e41
0.9861495844875346,1.0e41,1.0e41,1.0e41,1.0e41
0.9867036011080332,1.0e41,1.0e41,1.0e41,1.0e41
0.9872576177285318,1.0e41,1.0e41,1.0e41,1.0e41
0.9878116343490305,1.0e41,1.0e41,1.0e41,1.0e41
0.9883656509695291,1.0e41,1.0e41,1.0e41,1.0e41
0.9889196675900277,1.0e41,1.0e41,1.0e41,1.0e41
0.9894736842105263,1.0e41,1.0e41,1.0e41,1.0e41
0.990027700831025,1.0e41,1.0e41,1.0e41,1.0e41
0.9905817174515236,1.0e41,1.0e41,1.0e41,1.0e41
0.9911357340720222,1.0e41,1.0e41,1.0e41,1.0e41
0.9916897506925207,1.0e41,1.0e41,1.0e41,1.0e41
0.9922437673130194,1.0e41,1.0e41,1.0e41,1.0e41
0.992797783933518,1.0e41,1.0e41,1.0e41,1.0e41
0.9933518005540166,1.0e41,1.0e41,1.0e41,1.0e41
0.9939058171745152,1.0e41,1.0e41,1.0e41,1.0e41
0.9944598337950139,1.0e41,1.0e41,1.0e41,1.0e41
0.9950138504155125,1.0e41,1.0e41,1.0e41,1.0e41
0.9955678670360111,1.0e41,1.0e41,1.0e41,1.0e41
0.9961218836565097,1.0e41,1.0e41,1.0e41,1.0e41
0.9966759002770084,1.0e41,1.0e41,1.0e41,1.0e41
0.997229916897507,1.0e41,1.0e41,1.0e41,1.0e41
0.9977839335180055,1.0e41,1.0e41,1.0e41,1.0e41
0.9983379501385041,1.0e41,1.0e41,1.0e41,1.0e41
0.9988919667590028,1.0e41,1.0e41,1.0e41,1.0e41
0.9994459833795014,1.0e41,1.0e41,1.0e41,1.0e41
1.0,1.0e41,1.0e41,1.0e41,1.0e41


==> data/eigen_graph_misc_08/matrix_vector_product_count.csv <==
matrix\type,Float8_4,Float8_5,LinearTakum8,Posit8
dimacs/C125-9,-Inf,-Inf,-Inf,24
dimacs/C250-9,-Inf,-Inf,-Inf,-Inf
dimacs/C500-9,-Inf,-Inf,-Inf,-Inf
dimacs/DSJC500-5,-Inf,-Inf,-Inf,-Inf
dimacs/MANN-a27,-Inf,-Inf,-Inf,-Inf
dimacs/MANN-a9,-Inf,-Inf,-Inf,-Inf
dimacs/brock200-1,-Inf,-Inf,-Inf,-Inf
dimacs/brock200-2,-Inf,-Inf,-Inf,24
dimacs/brock200-3,-Inf,-Inf,-Inf,-Inf
dimacs/brock200-4,-Inf,-Inf,-Inf,-Inf
dimacs/brock400-1,-Inf,-Inf,-Inf,-Inf
dimacs/brock400-2,-Inf,-Inf,-Inf,-Inf
dimacs/brock400-3,-Inf,-Inf,-Inf,-Inf
dimacs/brock400-4,-Inf,-Inf,-Inf,24
dimacs/brock800-1,-Inf,-Inf,-Inf,-Inf
dimacs/brock800-2,-Inf,-Inf,-Inf,-Inf
dimacs/brock800-3,-Inf,-Inf,-Inf,-Inf
dimacs/brock800-4,-Inf,-Inf,-Inf,-Inf
dimacs/c-fat200-1,-Inf,-Inf,24,-Inf
dimacs/c-fat200-2,-Inf,-Inf,-Inf,24
dimacs/c-fat200-5,-Inf,-Inf,-Inf,-Inf
dimacs/c-fat500-1,-Inf,-Inf,-Inf,24
dimacs/c-fat500-10,-Inf,-Inf,-Inf,-Inf
dimacs/c-fat500-2,-Inf,-Inf,39,-Inf
dimacs/c-fat500-5,-Inf,-Inf,-Inf,-Inf
dimacs/gen200-p0-9-44,-Inf,-Inf,-Inf,-Inf
dimacs/gen200-p0-9-55,-Inf,-Inf,-Inf,24
dimacs/gen400-p0-9-55,-Inf,-Inf,-Inf,-Inf
dimacs/gen400-p0-9-65,-Inf,-Inf,-Inf,-Inf
dimacs/gen400-p0-9-75,-Inf,-Inf,-Inf,-Inf
dimacs/hamming6-2,-Inf,-Inf,24,24
dimacs/hamming6-4,-Inf,-Inf,-Inf,24
dimacs/hamming8-2,-Inf,-Inf,-Inf,-Inf
dimacs/hamming8-4,-Inf,-Inf,-Inf,24
dimacs/johnson16-2-4,-Inf,-Inf,34,-Inf
dimacs/johnson32-2-4,-Inf,-Inf,-Inf,-Inf
dimacs/johnson8-2-4,-Inf,-Inf,-Inf,-Inf
dimacs/johnson8-4-4,-Inf,-Inf,-Inf,24
dimacs/keller4,-Inf,-Inf,-Inf,24
dimacs/keller5,-Inf,-Inf,-Inf,-Inf
dimacs/p-hat1000-1,-Inf,-Inf,-Inf,-Inf
dimacs/p-hat300-3,-Inf,-Inf,-Inf,24
dimacs/p-hat500-1,-Inf,-Inf,-Inf,-Inf
dimacs/p-hat500-2,-Inf,-Inf,-Inf,-Inf
dimacs/p-hat500-3,-Inf,-Inf,-Inf,-Inf
dimacs/p-hat700-1,-Inf,-Inf,-Inf,-Inf
dimacs/p-hat700-2,-Inf,-Inf,-Inf,-Inf
dimacs/p-hat700-3,-Inf,-Inf,-Inf,-Inf
dimacs/san200-0-7-1,-Inf,-Inf,-Inf,24
dimacs/san200-0-7-2,-Inf,-Inf,-Inf,-Inf
dimacs/san200-0-9-1,-Inf,-Inf,-Inf,24
dimacs/san200-0-9-2,-Inf,-Inf,-Inf,24
dimacs/san200-0-9-3,-Inf,-Inf,-Inf,-Inf
dimacs/san400-0-5-1,-Inf,-Inf,-Inf,-Inf
dimacs/san400-0-7-1,-Inf,-Inf,-Inf,-Inf
dimacs/san400-0-7-2,-Inf,-Inf,-Inf,-Inf
dimacs/san400-0-7-3,-Inf,-Inf,-Inf,-Inf
dimacs/san400-0-9-1,-Inf,-Inf,-Inf,24
dimacs/sanr200-0-7,-Inf,-Inf,-Inf,-Inf
dimacs/sanr200-0-9,-Inf,-Inf,-Inf,24
dimacs/sanr400-0-5,-Inf,-Inf,-Inf,-Inf
dimacs/sanr400-0-7,-Inf,-Inf,-Inf,-Inf
dimacs10/bio-celegansneural,-Inf,-Inf,24,24
dimacs10/chesapeake,-Inf,-Inf,-Inf,-Inf
dimacs10/cs4,-Inf,-Inf,-Inf,-Inf
dimacs10/cti,-Inf,-Inf,-Inf,-Inf
dimacs10/delaunay_n10,-Inf,-Inf,-Inf,-Inf
dimacs10/delaunay_n11,-Inf,-Inf,-Inf,-Inf
dimacs10/delaunay_n12,-Inf,-Inf,-Inf,-Inf
dimacs10/delaunay_n13,-Inf,-Inf,-Inf,-Inf
dimacs10/delaunay_n14,-Inf,-Inf,-Inf,-Inf
dimacs10/delaunay_n15,-Inf,-Inf,-Inf,-Inf
dimacs10/fe-4elt2,-Inf,-Inf,-Inf,-Inf
dimacs10/fe-body,-Inf,-Inf,-Inf,-Inf
dimacs10/fe-sphere,-Inf,-Inf,-Inf,-Inf
dimacs10/polblogs,-Inf,-Inf,24,-Inf
dimacs10/rgg_n_2_15_s0,-Inf,-Inf,-Inf,-Inf
dimacs10/t60k,-Inf,-Inf,-Inf,-Inf
dimacs10/wing_nodal,-Inf,-Inf,-Inf,-Inf
labeled/AIDS,-Inf,-Inf,-Inf,-Inf
labeled/BA-1_10_60-L5,-Inf,-Inf,-Inf,-Inf
labeled/BZR,-Inf,-Inf,-Inf,-Inf
labeled/CL-10K-1d8-L5,-Inf,-Inf,-Inf,-Inf
labeled/COX2,-Inf,-Inf,-Inf,-Inf
labeled/DD199,-Inf,-Inf,-Inf,24
labeled/DD21,-Inf,-Inf,-Inf,-Inf
labeled/DD242,-Inf,-Inf,-Inf,-Inf
labeled/DD244,-Inf,-Inf,24,24
labeled/DD349,-Inf,-Inf,-Inf,24
labeled/DD497,-Inf,-Inf,-Inf,24
labeled/DD6,-Inf,-Inf,-Inf,-Inf
labeled/DD68,-Inf,-Inf,24,-Inf
labeled/DD687,-Inf,-Inf,-Inf,-Inf
labeled/ENZYMES,-Inf,-Inf,-Inf,-Inf
labeled/ENZYMES118,-Inf,-Inf,24,24
labeled/ENZYMES123,-Inf,-Inf,24,24
labeled/ENZYMES295,-Inf,-Inf,24,24
labeled/ENZYMES296,-Inf,-Inf,24,24
labeled/ENZYMES297,-Inf,-Inf,24,24
labeled/ENZYMES8,-Inf,-Inf,24,-Inf
labeled/Fingerprint,-Inf,-Inf,-Inf,-Inf
labeled/KKI,-Inf,-Inf,-Inf,-Inf
labeled/Letter-high,-Inf,-Inf,-Inf,-Inf
labeled/Letter-low,-Inf,-Inf,-Inf,-Inf
labeled/Letter-med,-Inf,-Inf,-Inf,-Inf
labeled/MSRC-21C,-Inf,-Inf,-Inf,-Inf
labeled/MSRC-9,-Inf,-Inf,-Inf,-Inf
labeled/OHSU,-Inf,-Inf,-Inf,-Inf
labeled/PTC-FM,-Inf,-Inf,-Inf,-Inf
labeled/PTC-FR,-Inf,-Inf,-Inf,-Inf
labeled/PTC-MM,-Inf,-Inf,-Inf,-Inf
labeled/PTC-MR,-Inf,-Inf,-Inf,-Inf
labeled/Peking-1,-Inf,-Inf,-Inf,-Inf
labeled/PubMed,-Inf,-Inf,-Inf,-Inf
labeled/SW-10000-6-0d3-L2,-Inf,-Inf,-Inf,-Inf
labeled/SW-10000-6-0d3-L5,-Inf,-Inf,-Inf,-Inf
labeled/SYNTHETIC,-Inf,-Inf,-Inf,-Inf
labeled/SYNTHETICnew,-Inf,-Inf,-Inf,-Inf
labeled/TerroristRel,-Inf,-Inf,-Inf,24
labeled/citeseer,-Inf,-Inf,-Inf,-Inf
labeled/cora,-Inf,-Inf,-Inf,-Inf
labeled/gene,-Inf,-Inf,-Inf,-Inf
labeled/hospital-detailed-list-of-contacts,-Inf,-Inf,-Inf,-Inf
labeled/internet-industry-partnerships,-Inf,-Inf,24,-Inf
labeled/reality-call,-Inf,-Inf,-Inf,-Inf
labeled/webkb-wisc,-Inf,-Inf,-Inf,24
misc/08blocks,-Inf,-Inf,24,-Inf
misc/1138_bus,-Inf,-Inf,-Inf,-Inf
misc/130bit,-Inf,-Inf,-Inf,24
misc/145bit,-Inf,-Inf,-Inf,-Inf
misc/162bit,-Inf,-Inf,-Inf,-Inf
misc/176bit,-Inf,-Inf,-Inf,-Inf
misc/192bit,-Inf,-Inf,-Inf,-Inf
misc/3elt,-Inf,-Inf,-Inf,-Inf
misc/3elt_dual,-Inf,-Inf,-Inf,-Inf
misc/494_bus,-Inf,-Inf,-Inf,-Inf
misc/662_bus,-Inf,-Inf,-Inf,-Inf
misc/685_bus,-Inf,-Inf,-Inf,-Inf
misc/Alemdar,-Inf,-Inf,-Inf,-Inf
misc/CAG_mat1916,-Inf,-Inf,-Inf,-Inf
misc/CAG_mat364,-Inf,-Inf,-Inf,24
misc/CAG_mat72,-Inf,-Inf,32,-Inf
misc/CSphd,-Inf,-Inf,-Inf,-Inf
misc/California,-Inf,-Inf,-Inf,-Inf
misc/Chebyshev1,-Inf,-Inf,-Inf,-Inf
misc/Chebyshev2,-Inf,-Inf,-Inf,-Inf
misc/Chebyshev3,-Inf,-Inf,-Inf,-Inf
misc/Chem97Zt,-Inf,-Inf,-Inf,-Inf
misc/Chem97ZtZ,-Inf,-Inf,-Inf,-Inf
misc/Cities,-Inf,-Inf,-Inf,24
misc/DK01R,-Inf,-Inf,-Inf,-Inf
misc/D_10,-Inf,-Inf,24,24
misc/D_11,-Inf,-Inf,24,24
misc/D_5,-Inf,-Inf,24,24
misc/D_6,-Inf,-Inf,-Inf,24
misc/D_7,-Inf,-Inf,-Inf,-Inf
misc/D_8,-Inf,-Inf,24,-Inf
misc/D_9,-Inf,-Inf,24,24
misc/EPA,-Inf,-Inf,-Inf,-Inf
misc/EVA,-Inf,-Inf,-Inf,-Inf
misc/EX1,-Inf,-Inf,-Inf,24
misc/EX2,-Inf,-Inf,-Inf,-Inf
misc/EX4,-Inf,-Inf,-Inf,-Inf
misc/EX5,-Inf,-Inf,-Inf,-Inf
misc/EX6,-Inf,-Inf,-Inf,-Inf
misc/Erdos02,-Inf,-Inf,-Inf,-Inf
misc/Erdos971,-Inf,-Inf,24,24
misc/Erdos972,-Inf,-Inf,-Inf,-Inf
misc/Erdos981,-Inf,-Inf,24,24
misc/Erdos982,-Inf,-Inf,-Inf,-Inf
misc/Erdos991,-Inf,-Inf,24,24
misc/Erdos992,-Inf,-Inf,-Inf,-Inf
misc/FA,-Inf,-Inf,-Inf,-Inf
misc/Franz1,-Inf,-Inf,-Inf,-Inf
misc/Franz10,-Inf,-Inf,24,-Inf
misc/Franz2,-Inf,-Inf,-Inf,-Inf
misc/Franz3,-Inf,-Inf,24,-Inf
misc/Franz4,-Inf,-Inf,-Inf,-Inf
misc/Franz5,-Inf,-Inf,-Inf,-Inf
misc/Franz6,-Inf,-Inf,-Inf,-Inf
misc/Franz7,-Inf,-Inf,24,-Inf
misc/Franz8,-Inf,-Inf,-Inf,-Inf
misc/Franz9,-Inf,-Inf,-Inf,-Inf
misc/G1,-Inf,-Inf,-Inf,-Inf
misc/G10,-Inf,-Inf,24,24
misc/G11,-Inf,-Inf,-Inf,24
misc/G12,-Inf,-Inf,24,24
misc/G13,-Inf,-Inf,24,24
misc/G14,-Inf,-Inf,-Inf,-Inf
misc/G15,-Inf,-Inf,-Inf,24
misc/G16,-Inf,-Inf,-Inf,24
misc/G17,-Inf,-Inf,-Inf,24
misc/G18,-Inf,-Inf,-Inf,24
misc/G19,-Inf,-Inf,24,24
misc/G2,-Inf,-Inf,-Inf,-Inf
misc/G20,-Inf,-Inf,-Inf,24
misc/G21,-Inf,-Inf,24,24
misc/G22,-Inf,-Inf,-Inf,-Inf
misc/G23,-Inf,-Inf,-Inf,-Inf
misc/G24,-Inf,-Inf,-Inf,-Inf
misc/G25,-Inf,-Inf,-Inf,-Inf
misc/G26,-Inf,-Inf,-Inf,-Inf
misc/G27,-Inf,-Inf,24,-Inf
misc/G28,-Inf,-Inf,-Inf,-Inf
misc/G29,-Inf,-Inf,24,24
misc/G3,-Inf,-Inf,-Inf,-Inf
misc/G30,-Inf,-Inf,24,-Inf
misc/G31,-Inf,-Inf,-Inf,-Inf
misc/G32,-Inf,-Inf,-Inf,-Inf
misc/G33,-Inf,-Inf,-Inf,-Inf
misc/G34,-Inf,-Inf,42,-Inf
misc/G35,-Inf,-Inf,-Inf,-Inf
misc/G36,-Inf,-Inf,-Inf,-Inf
misc/G37,-Inf,-Inf,-Inf,-Inf
misc/G38,-Inf,-Inf,-Inf,-Inf
misc/G39,-Inf,-Inf,-Inf,-Inf
misc/G4,-Inf,-Inf,-Inf,-Inf
misc/G40,-Inf,-Inf,-Inf,-Inf
misc/G41,-Inf,-Inf,-Inf,24
misc/G42,-Inf,-Inf,-Inf,-Inf
misc/G43,-Inf,-Inf,-Inf,-Inf
misc/G44,-Inf,-Inf,-Inf,-Inf
misc/G45,-Inf,-Inf,-Inf,24
misc/G46,-Inf,-Inf,-Inf,-Inf
misc/G47,-Inf,-Inf,-Inf,-Inf
misc/G48,-Inf,-Inf,-Inf,-Inf
misc/G49,-Inf,-Inf,-Inf,-Inf
misc/G5,-Inf,-Inf,-Inf,-Inf
misc/G50,-Inf,-Inf,-Inf,-Inf
misc/G51,-Inf,-Inf,-Inf,-Inf
misc/G52,-Inf,-Inf,-Inf,-Inf
misc/G53,-Inf,-Inf,-Inf,24
misc/G54,-Inf,-Inf,-Inf,-Inf
misc/G55,-Inf,-Inf,-Inf,-Inf
misc/G56,-Inf,-Inf,-Inf,-Inf
misc/G57,-Inf,-Inf,-Inf,-Inf
misc/G58,-Inf,-Inf,33,-Inf
misc/G59,-Inf,-Inf,-Inf,-Inf
misc/G6,-Inf,-Inf,24,24
misc/G60,-Inf,-Inf,-Inf,-Inf
misc/G61,-Inf,-Inf,24,-Inf
misc/G62,-Inf,-Inf,-Inf,-Inf
misc/G63,-Inf,-Inf,-Inf,-Inf
misc/G64,-Inf,-Inf,-Inf,-Inf
misc/G65,-Inf,-Inf,-Inf,-Inf
misc/G66,-Inf,-Inf,-Inf,-Inf
misc/G67,-Inf,-Inf,-Inf,-Inf
misc/G7,-Inf,-Inf,24,24
misc/G8,-Inf,-Inf,24,-Inf
misc/G9,-Inf,-Inf,-Inf,24
misc/GD00_a,-Inf,-Inf,24,24
misc/GD00_c,-Inf,-Inf,-Inf,24
misc/GD01_b,-Inf,-Inf,-Inf,-Inf
misc/GD01_c,-Inf,-Inf,-Inf,24
misc/GD02_a,-Inf,-Inf,-Inf,-Inf
misc/GD02_b,-Inf,-Inf,24,24
misc/GD06_Java,-Inf,-Inf,-Inf,-Inf
misc/GD06_theory,-Inf,-Inf,-Inf,24
misc/GD95_a,-Inf,-Inf,36,-Inf
misc/GD95_b,-Inf,-Inf,34,24
misc/GD95_c,-Inf,-Inf,24,24
misc/GD96_a,-Inf,-Inf,-Inf,33
misc/GD96_b,-Inf,-Inf,36,-Inf
misc/GD96_c,-Inf,-Inf,24,24
misc/GD96_d,-Inf,-Inf,24,-Inf
misc/GD97_a,-Inf,-Inf,24,-Inf
misc/GD97_b,-Inf,-Inf,24,-Inf
misc/GD97_c,-Inf,-Inf,-Inf,24
misc/GD98_a,-Inf,-Inf,24,-Inf
misc/GD98_b,-Inf,-Inf,24,24
misc/GD98_c,-Inf,-Inf,24,24
misc/GD99_b,-Inf,-Inf,-Inf,-Inf
misc/GD99_c,-Inf,-Inf,24,-Inf
misc/GL6_D_10,-Inf,-Inf,24,24
misc/GL6_D_6,-Inf,-Inf,24,24
misc/GL6_D_7,-Inf,-Inf,24,24
misc/GL6_D_8,-Inf,-Inf,24,24
misc/GL6_D_9,-Inf,-Inf,24,24
misc/GL7d10,-Inf,-Inf,24,24
misc/GL7d11,-Inf,-Inf,24,24
misc/GL7d12,-Inf,-Inf,24,-Inf
misc/GL7d25,-Inf,-Inf,24,-Inf
misc/GL7d26,-Inf,-Inf,24,24
misc/GlossGT,-Inf,-Inf,36,24
misc/Hamrle1,-Inf,-Inf,24,-Inf
misc/Hamrle2,-Inf,-Inf,-Inf,24
misc/Harvard500,-Inf,-Inf,-Inf,24
misc/IG5-10,-Inf,-Inf,-Inf,24
misc/IG5-11,-Inf,-Inf,-Inf,-Inf
misc/IG5-12,-Inf,-Inf,-Inf,-Inf
misc/IG5-13,-Inf,-Inf,-Inf,-Inf
misc/IG5-14,-Inf,-Inf,-Inf,-Inf
misc/IG5-6,-Inf,-Inf,-Inf,-Inf
misc/IG5-7,-Inf,-Inf,24,-Inf
misc/IG5-8,-Inf,-Inf,24,24
misc/IG5-9,-Inf,-Inf,-Inf,24
misc/Journals,-Inf,-Inf,-Inf,24
misc/Kaufhold,-Inf,-Inf,-Inf,-Inf
misc/Kohonen,-Inf,-Inf,-Inf,-Inf
misc/L,-Inf,-Inf,-Inf,-Inf
misc/L-9,-Inf,-Inf,-Inf,-Inf
misc/LF10,-Inf,-Inf,-Inf,-Inf
misc/LF10000,-Inf,-Inf,-Inf,-Inf
misc/LFAT5,-Inf,-Inf,14,14
misc/LFAT5000,-Inf,-Inf,-Inf,-Inf
misc/Lederberg,-Inf,-Inf,-Inf,-Inf
misc/M10PI_n,-Inf,-Inf,-Inf,-Inf
misc/M10PI_n1,-Inf,-Inf,-Inf,-Inf
misc/M20PI_n,-Inf,-Inf,-Inf,-Inf
misc/M20PI_n1,-Inf,-Inf,-Inf,-Inf
misc/M40PI_n,-Inf,-Inf,-Inf,-Inf
misc/M40PI_n1,-Inf,-Inf,-Inf,-Inf
misc/M80PI_n1,-Inf,-Inf,-Inf,-Inf
misc/Maragal_1,-Inf,-Inf,-Inf,-Inf
misc/Maragal_2,-Inf,-Inf,24,24
misc/Maragal_3,-Inf,-Inf,24,24
misc/Maragal_4,-Inf,-Inf,24,24
misc/Muu,-Inf,-Inf,-Inf,-Inf
misc/NotreDame_yeast,-Inf,-Inf,-Inf,-Inf
misc/ODLIS,-Inf,-Inf,-Inf,-Inf
misc/Oregon-1,-Inf,-Inf,24,-Inf
misc/Oregon-2,-Inf,-Inf,-Inf,-Inf
misc/PGPgiantcompo,-Inf,-Inf,-Inf,-Inf
misc/Pd,-Inf,-Inf,-Inf,-Inf
misc/Pd_rhs,-Inf,-Inf,-Inf,-Inf
misc/QRpivot,-Inf,-Inf,-Inf,24
misc/Ragusa16,-Inf,-Inf,-Inf,-Inf
misc/Ragusa18,-Inf,-Inf,-Inf,-Inf
misc/Roget,-Inf,-Inf,-Inf,24
misc/S10PI_n,-Inf,-Inf,-Inf,24
misc/S10PI_n1,-Inf,-Inf,-Inf,-Inf
misc/S20PI_n,-Inf,-Inf,-Inf,-Inf
misc/S20PI_n1,-Inf,-Inf,-Inf,-Inf
misc/S40PI_n,-Inf,-Inf,-Inf,-Inf
misc/S40PI_n1,-Inf,-Inf,-Inf,-Inf
misc/S80PI_n,-Inf,-Inf,-Inf,-Inf
misc/S80PI_n1,-Inf,-Inf,-Inf,-Inf
misc/Sandi_authors,-Inf,-Inf,24,24
misc/Sandi_sandi,-Inf,-Inf,24,24
misc/SciMet,-Inf,-Inf,-Inf,-Inf
misc/Si2,-Inf,-Inf,-Inf,-Inf
misc/SiH4,-Inf,-Inf,-Inf,-Inf
misc/Sieber,-Inf,-Inf,-Inf,-Inf
misc/SmaGri,-Inf,-Inf,-Inf,-Inf
misc/SmallW,-Inf,-Inf,-Inf,24
misc/TF10,-Inf,-Inf,-Inf,-Inf
misc/TF11,-Inf,-Inf,24,24
misc/TF12,-Inf,-Inf,-Inf,-Inf
misc/TF13,-Inf,-Inf,-Inf,-Inf
misc/TF14,-Inf,-Inf,-Inf,-Inf
misc/TF15,-Inf,-Inf,-Inf,-Inf
misc/TS,-Inf,-Inf,-Inf,24
misc/TSOPF_FS_b9_c1,-Inf,-Inf,-Inf,24
misc/TSOPF_FS_b9_c6,-Inf,-Inf,40,24
misc/TSOPF_RS_b9_c6,-Inf,-Inf,-Inf,-Inf
misc/Trec10,-Inf,-Inf,-Inf,-Inf
misc/Trec11,-Inf,-Inf,-Inf,-Inf
misc/Trec12,-Inf,-Inf,-Inf,-Inf
misc/Trec6,-Inf,-Inf,15,15
misc/Trec7,-Inf,-Inf,-Inf,-Inf
misc/Trec8,-Inf,-Inf,24,-Inf
misc/Trec9,-Inf,-Inf,-Inf,-Inf
misc/Trefethen_150,-Inf,-Inf,-Inf,24
misc/Trefethen_20,-Inf,-Inf,-Inf,-Inf
misc/Trefethen_200,-Inf,-Inf,24,24
misc/Trefethen_2000,-Inf,-Inf,24,24
misc/Trefethen_200b,-Inf,-Inf,24,24
misc/Trefethen_20b,-Inf,-Inf,-Inf,-Inf
misc/Trefethen_300,-Inf,-Inf,-Inf,24
misc/Trefethen_500,-Inf,-Inf,-Inf,24
misc/Trefethen_700,-Inf,-Inf,-Inf,24
misc/USAir97,-Inf,-Inf,-Inf,24
misc/USpowerGrid,-Inf,-Inf,-Inf,-Inf
misc/aa01,-Inf,-Inf,32,-Inf
misc/aa03,-Inf,-Inf,-Inf,-Inf
misc/aa3,-Inf,-Inf,-Inf,-Inf
misc/aa4,-Inf,-Inf,-Inf,-Inf
misc/aa5,-Inf,-Inf,-Inf,-Inf
misc/aa6,-Inf,-Inf,-Inf,-Inf
misc/abb313,-Inf,-Inf,-Inf,-Inf
misc/abtaha1,-Inf,-Inf,-Inf,-Inf
misc/abtaha2,-Inf,-Inf,-Inf,-Inf
misc/add20,-Inf,-Inf,-Inf,-Inf
misc/add32,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_01,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_02,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_03,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_04,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_05,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_06,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_07,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_08,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_09,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_10,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_11,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_12,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_13,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_14,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_15,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_16,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_17,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_18,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_19,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_20,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_21,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_22,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_23,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_24,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_25,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_26,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_27,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_28,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_29,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_30,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_31,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_32,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_33,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_34,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_35,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_36,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_37,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_38,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_39,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_40,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_41,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_42,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_43,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_44,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_45,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_46,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_47,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_48,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_49,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_50,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_51,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_52,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_53,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_54,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_55,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_56,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_57,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_58,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_59,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_60,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_61,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_62,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_63,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_64,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_65,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_66,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_67,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_68,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_69,-Inf,-Inf,-Inf,-Inf
misc/adder_trans_01,-Inf,-Inf,-Inf,-Inf
misc/adder_trans_02,-Inf,-Inf,-Inf,-Inf
misc/adjnoun,-Inf,-Inf,24,-Inf
misc/adjnoun_adjacency,-Inf,-Inf,24,24
misc/advogato,-Inf,-Inf,-Inf,-Inf
misc/aft01,-Inf,-Inf,-Inf,-Inf
misc/air02,-Inf,-Inf,-Inf,-Inf
misc/air03,-Inf,-Inf,24,-Inf
misc/air04,-Inf,-Inf,32,-Inf
misc/air05,-Inf,-Inf,-Inf,-Inf
misc/air06,-Inf,-Inf,-Inf,-Inf
misc/aircraft,-Inf,-Inf,-Inf,-Inf
misc/airfoil1,-Inf,-Inf,-Inf,-Inf
misc/airfoil1_dual,-Inf,-Inf,-Inf,-Inf
misc/arc130,-Inf,-Inf,24,-Inf
misc/arenas-jazz,-Inf,-Inf,-Inf,24
misc/arenas-meta,-Inf,-Inf,24,24
misc/arenas-pgp,-Inf,-Inf,-Inf,-Inf
misc/as-22july06,-Inf,-Inf,-Inf,-Inf
misc/as-735,-Inf,-Inf,-Inf,-Inf
misc/as-caida,-Inf,-Inf,-Inf,-Inf
misc/as-caida20071105,-Inf,-Inf,-Inf,-Inf
misc/as20000102,-Inf,-Inf,-Inf,-Inf
misc/ash219,-Inf,-Inf,24,24
misc/ash292,-Inf,-Inf,-Inf,24
misc/ash331,-Inf,-Inf,-Inf,24
misc/ash608,-Inf,-Inf,-Inf,24
misc/ash85,-Inf,-Inf,24,24
misc/ash958,-Inf,-Inf,-Inf,-Inf
misc/astro-ph,-Inf,-Inf,-Inf,-Inf
misc/aug2d,-Inf,-Inf,24,-Inf
misc/aug2dc,-Inf,-Inf,56,-Inf
misc/aug3d,-Inf,-Inf,24,-Inf
misc/aug3dcqp,-Inf,-Inf,-Inf,-Inf
misc/b2_ss,-Inf,-Inf,-Inf,-Inf
misc/b_dyn,-Inf,-Inf,-Inf,-Inf
misc/barth,-Inf,-Inf,-Inf,-Inf
misc/barth4,-Inf,-Inf,-Inf,-Inf
misc/barth5,-Inf,-Inf,-Inf,-Inf
misc/baxter,-Inf,-Inf,24,-Inf
misc/bayer02,-Inf,-Inf,24,24
misc/bayer03,-Inf,-Inf,-Inf,24
misc/bayer05,-Inf,-Inf,-Inf,-Inf
misc/bayer06,-Inf,-Inf,-Inf,32
misc/bayer07,-Inf,-Inf,24,24
misc/bayer08,-Inf,-Inf,-Inf,24
misc/bayer09,-Inf,-Inf,-Inf,-Inf
misc/bcspwr01,-Inf,-Inf,24,-Inf
misc/bcspwr02,-Inf,-Inf,-Inf,-Inf
misc/bcspwr03,-Inf,-Inf,24,24
misc/bcspwr04,-Inf,-Inf,24,-Inf
misc/bcspwr05,-Inf,-Inf,24,24
misc/bcspwr06,-Inf,-Inf,-Inf,-Inf
misc/bcspwr07,-Inf,-Inf,-Inf,-Inf
misc/bcspwr08,-Inf,-Inf,-Inf,-Inf
misc/bcspwr09,-Inf,-Inf,-Inf,-Inf
misc/bcspwr10,-Inf,-Inf,-Inf,-Inf
misc/bcsstk01,-Inf,-Inf,24,24
misc/bcsstk02,-Inf,-Inf,-Inf,24
misc/bcsstk03,-Inf,-Inf,-Inf,-Inf
misc/bcsstk04,-Inf,-Inf,-Inf,-Inf
misc/bcsstk05,-Inf,-Inf,-Inf,-Inf
misc/bcsstk06,-Inf,-Inf,-Inf,-Inf
misc/bcsstk07,-Inf,-Inf,-Inf,-Inf
misc/bcsstk08,-Inf,-Inf,-Inf,-Inf
misc/bcsstk09,-Inf,-Inf,-Inf,-Inf
misc/bcsstk10,-Inf,-Inf,-Inf,-Inf
misc/bcsstk11,-Inf,-Inf,-Inf,-Inf
misc/bcsstk12,-Inf,-Inf,-Inf,-Inf
misc/bcsstk13,-Inf,-Inf,-Inf,-Inf
misc/bcsstk14,-Inf,-Inf,-Inf,-Inf
misc/bcsstk15,-Inf,-Inf,-Inf,-Inf
misc/bcsstk19,-Inf,-Inf,-Inf,-Inf
misc/bcsstk20,-Inf,-Inf,-Inf,-Inf
misc/bcsstk21,-Inf,-Inf,-Inf,-Inf
misc/bcsstk22,-Inf,-Inf,-Inf,-Inf
misc/bcsstk23,-Inf,-Inf,-Inf,-Inf
misc/bcsstk26,-Inf,-Inf,-Inf,-Inf
misc/bcsstk27,-Inf,-Inf,-Inf,-Inf
misc/bcsstk34,-Inf,-Inf,-Inf,-Inf
misc/bcsstm01,-Inf,-Inf,-Inf,24
misc/bcsstm02,-Inf,-Inf,-Inf,46
misc/bcsstm03,-Inf,-Inf,-Inf,-Inf
misc/bcsstm04,-Inf,-Inf,24,24
misc/bcsstm05,-Inf,-Inf,24,-Inf
misc/bcsstm06,-Inf,-Inf,24,-Inf
misc/bcsstm07,-Inf,-Inf,-Inf,-Inf
misc/bcsstm08,-Inf,-Inf,24,-Inf
misc/bcsstm09,-Inf,-Inf,24,36
misc/bcsstm10,-Inf,-Inf,-Inf,-Inf
misc/bcsstm11,-Inf,-Inf,24,-Inf
misc/bcsstm12,-Inf,-Inf,-Inf,-Inf
misc/bcsstm13,-Inf,-Inf,-Inf,-Inf
misc/bcsstm19,-Inf,-Inf,24,24
misc/bcsstm20,-Inf,-Inf,24,-Inf
misc/bcsstm21,-Inf,-Inf,36,-Inf
misc/bcsstm22,-Inf,-Inf,24,34
misc/bcsstm23,-Inf,-Inf,24,33
misc/bcsstm24,-Inf,-Inf,24,-Inf
misc/bcsstm25,-Inf,-Inf,24,-Inf
misc/bcsstm26,-Inf,-Inf,24,-Inf
misc/bcsstm27,-Inf,-Inf,-Inf,-Inf
misc/bcsstm34,-Inf,-Inf,24,24
misc/bcsstm35,-Inf,-Inf,-Inf,-Inf
misc/bcsstm37,-Inf,-Inf,-Inf,-Inf
misc/bcsstm38,-Inf,-Inf,-Inf,-Inf
misc/bcsstm39,-Inf,-Inf,35,-Inf
misc/beacxc,-Inf,-Inf,-Inf,24
misc/beaflw,-Inf,-Inf,-Inf,24
misc/beause,-Inf,-Inf,-Inf,24
misc/bfly,-Inf,-Inf,24,-Inf
misc/bfwa398,-Inf,-Inf,-Inf,-Inf
misc/bfwa62,-Inf,-Inf,24,24
misc/bfwa782,-Inf,-Inf,-Inf,-Inf
misc/bfwb398,-Inf,-Inf,47,24
misc/bfwb62,-Inf,-Inf,-Inf,24
misc/bfwb782,-Inf,-Inf,-Inf,24
misc/bibd_11_5,-Inf,-Inf,-Inf,-Inf
misc/bibd_12_4,-Inf,-Inf,-Inf,-Inf
misc/bibd_12_5,-Inf,-Inf,-Inf,-Inf
misc/bibd_13_6,-Inf,-Inf,-Inf,-Inf
misc/bibd_14_7,-Inf,-Inf,-Inf,-Inf
misc/bibd_15_3,-Inf,-Inf,-Inf,24
misc/bibd_15_7,-Inf,-Inf,-Inf,-Inf
misc/bibd_17_3,-Inf,-Inf,-Inf,-Inf
misc/bibd_17_4,-Inf,-Inf,-Inf,-Inf
misc/bibd_17_4b,-Inf,-Inf,-Inf,-Inf
misc/bibd_49_3,-Inf,-Inf,-Inf,-Inf
misc/bibd_81_2,-Inf,-Inf,24,24
misc/bibd_9_3,-Inf,-Inf,24,24
misc/bibd_9_5,-Inf,-Inf,-Inf,24
misc/big,-Inf,-Inf,24,24
misc/big_dual,-Inf,-Inf,-Inf,-Inf
misc/bio-MUTAG-g1,-Inf,-Inf,-Inf,55
misc/bio-MUTAG_g1,-Inf,-Inf,-Inf,55
misc/biplane-9,-Inf,-Inf,-Inf,-Inf
misc/bips07_1693,-Inf,-Inf,36,-Inf
misc/bips98_1142,-Inf,-Inf,24,24
misc/bips98_1450,-Inf,-Inf,-Inf,-Inf
misc/bips98_606,-Inf,-Inf,-Inf,31
misc/blckhole,-Inf,-Inf,-Inf,-Inf
misc/bloweya,-Inf,-Inf,-Inf,-Inf
misc/bloweybl,-Inf,-Inf,24,-Inf
misc/bloweybq,-Inf,-Inf,-Inf,-Inf
misc/bp_0,-Inf,-Inf,24,24
misc/bp_1000,-Inf,-Inf,24,24
misc/bp_1200,-Inf,-Inf,24,24
misc/bp_1400,-Inf,-Inf,24,24
misc/bp_1600,-Inf,-Inf,24,24
misc/bp_200,-Inf,-Inf,-Inf,24
misc/bp_400,-Inf,-Inf,24,24
misc/bp_600,-Inf,-Inf,24,24
misc/bp_800,-Inf,-Inf,-Inf,24
misc/brainpc2,-Inf,-Inf,-Inf,-Inf
misc/bratu3d,-Inf,-Inf,24,-Inf
misc/bwm200,-Inf,-Inf,24,24
misc/bwm2000,-Inf,-Inf,-Inf,-Inf
misc/c-18,-Inf,-Inf,-Inf,-Inf
misc/c-19,-Inf,-Inf,24,-Inf
misc/c-20,-Inf,-Inf,-Inf,24
misc/c-21,-Inf,-Inf,24,-Inf
misc/c-22,-Inf,-Inf,24,-Inf
misc/c-23,-Inf,-Inf,24,24
misc/c-24,-Inf,-Inf,-Inf,24
misc/c-25,-Inf,-Inf,-Inf,24
misc/c-26,-Inf,-Inf,24,24
misc/c-27,-Inf,-Inf,-Inf,24
misc/c-28,-Inf,-Inf,-Inf,24
misc/c-29,-Inf,-Inf,24,-Inf
misc/c-30,-Inf,-Inf,24,24
misc/c-31,-Inf,-Inf,24,24
misc/c-32,-Inf,-Inf,-Inf,-Inf
misc/c-33,-Inf,-Inf,24,24
misc/c-34,-Inf,-Inf,24,-Inf
misc/c-35,-Inf,-Inf,24,24
misc/c-36,-Inf,-Inf,24,24
misc/c-37,-Inf,-Inf,24,-Inf
misc/c-38,-Inf,-Inf,24,24
misc/c-39,-Inf,-Inf,24,-Inf
misc/c-40,-Inf,-Inf,-Inf,24
misc/c-41,-Inf,-Inf,24,24
misc/c-42,-Inf,-Inf,24,24
misc/c-43,-Inf,-Inf,-Inf,-Inf
misc/c-44,-Inf,-Inf,-Inf,24
misc/c-45,-Inf,-Inf,-Inf,-Inf
misc/ca-CondMat,-Inf,-Inf,-Inf,-Inf
misc/ca-GrQc,-Inf,-Inf,-Inf,-Inf
misc/ca-HepPh,-Inf,-Inf,-Inf,-Inf
misc/ca-HepTh,-Inf,-Inf,-Inf,-Inf
misc/ca-opsahl-collaboration,-Inf,-Inf,-Inf,-Inf
misc/cage,-Inf,-Inf,-Inf,-Inf
misc/cage5,-Inf,-Inf,-Inf,-Inf
misc/cage6,-Inf,-Inf,24,-Inf
misc/cage7,-Inf,-Inf,24,24
misc/cage8,-Inf,-Inf,24,24
misc/cage9,-Inf,-Inf,-Inf,24
misc/can_1054,-Inf,-Inf,-Inf,-Inf
misc/can_1072,-Inf,-Inf,-Inf,-Inf
misc/can_144,-Inf,-Inf,24,-Inf
misc/can_161,-Inf,-Inf,24,24
misc/can_187,-Inf,-Inf,24,24
misc/can_229,-Inf,-Inf,24,24
misc/can_24,-Inf,-Inf,24,-Inf
misc/can_256,-Inf,-Inf,-Inf,24
misc/can_268,-Inf,-Inf,24,24
misc/can_292,-Inf,-Inf,-Inf,24
misc/can_445,-Inf,-Inf,-Inf,24
misc/can_61,-Inf,-Inf,24,-Inf
misc/can_62,-Inf,-Inf,24,24
misc/can_634,-Inf,-Inf,-Inf,24
misc/can_715,-Inf,-Inf,-Inf,24
misc/can_73,-Inf,-Inf,24,24
misc/can_838,-Inf,-Inf,-Inf,-Inf
misc/can_96,-Inf,-Inf,24,-Inf
misc/car4,-Inf,-Inf,-Inf,-Inf
misc/cari,-Inf,-Inf,-Inf,-Inf
misc/case9,-Inf,-Inf,40,24
misc/cat_ears_2_1,-Inf,-Inf,24,-Inf
misc/cat_ears_2_4,-Inf,-Inf,-Inf,-Inf
misc/cat_ears_3_1,-Inf,-Inf,24,-Inf
misc/cat_ears_3_4,-Inf,-Inf,-Inf,-Inf
misc/cat_ears_4_1,-Inf,-Inf,-Inf,24
misc/cat_ears_4_4,-Inf,-Inf,-Inf,-Inf
misc/cavity01,-Inf,-Inf,-Inf,-Inf
misc/cavity02,-Inf,-Inf,-Inf,-Inf
misc/cavity03,-Inf,-Inf,-Inf,-Inf
misc/cavity04,-Inf,-Inf,24,24
misc/cavity05,-Inf,-Inf,-Inf,-Inf
misc/cavity06,-Inf,-Inf,-Inf,-Inf
misc/cavity07,-Inf,-Inf,-Inf,24
misc/cavity08,-Inf,-Inf,-Inf,-Inf
misc/cavity09,-Inf,-Inf,-Inf,24
misc/cavity10,-Inf,-Inf,-Inf,-Inf
misc/cca,-Inf,-Inf,-Inf,-Inf
misc/ccc,-Inf,-Inf,-Inf,-Inf
misc/cdde1,-Inf,-Inf,-Inf,-Inf
misc/cdde2,-Inf,-Inf,-Inf,-Inf
misc/cdde3,-Inf,-Inf,-Inf,-Inf
misc/cdde4,-Inf,-Inf,-Inf,-Inf
misc/cdde5,-Inf,-Inf,-Inf,24
misc/cdde6,-Inf,-Inf,-Inf,24
misc/cegb2802,-Inf,-Inf,-Inf,-Inf
misc/cegb2919,-Inf,-Inf,-Inf,-Inf
misc/cegb3024,-Inf,-Inf,-Inf,-Inf
misc/cegb3306,-Inf,-Inf,-Inf,-Inf
misc/celegans_metabolic,-Inf,-Inf,24,24
misc/celegansneural,-Inf,-Inf,24,24
misc/cell1,-Inf,-Inf,-Inf,-Inf
misc/cell2,-Inf,-Inf,-Inf,-Inf
misc/cep1,-Inf,-Inf,24,-Inf
misc/cfinder-google,-Inf,-Inf,44,-Inf
misc/ch,-Inf,-Inf,-Inf,-Inf
misc/ch3-3-b1,-Inf,-Inf,-Inf,-Inf
misc/ch3-3-b2,-Inf,-Inf,-Inf,-Inf
misc/ch4-4-b1,-Inf,-Inf,-Inf,24
misc/ch4-4-b2,-Inf,-Inf,-Inf,24
misc/ch4-4-b3,-Inf,-Inf,24,24
misc/ch5-5-b1,-Inf,-Inf,-Inf,-Inf
misc/ch5-5-b2,-Inf,-Inf,-Inf,-Inf
misc/ch5-5-b3,-Inf,-Inf,24,24
misc/ch5-5-b4,-Inf,-Inf,-Inf,24
misc/ch6-6-b1,-Inf,-Inf,-Inf,-Inf
misc/ch6-6-b2,-Inf,-Inf,-Inf,-Inf
misc/ch6-6-b3,-Inf,-Inf,24,-Inf
misc/ch6-6-b4,-Inf,-Inf,24,-Inf
misc/ch6-6-b5,-Inf,-Inf,-Inf,-Inf
misc/ch7-6-b1,-Inf,-Inf,-Inf,-Inf
misc/ch7-6-b2,-Inf,-Inf,-Inf,-Inf
misc/ch7-6-b3,-Inf,-Inf,-Inf,-Inf
misc/ch7-6-b4,-Inf,-Inf,-Inf,-Inf
misc/ch7-6-b5,-Inf,-Inf,-Inf,-Inf
misc/ch7-7-b1,-Inf,-Inf,-Inf,-Inf
misc/ch7-7-b2,-Inf,-Inf,-Inf,-Inf
misc/ch7-8-b1,-Inf,-Inf,-Inf,-Inf
misc/ch7-8-b2,-Inf,-Inf,-Inf,-Inf
misc/ch7-9-b1,-Inf,-Inf,-Inf,-Inf
misc/ch7-9-b2,-Inf,-Inf,-Inf,-Inf
misc/ch8-8-b1,-Inf,-Inf,-Inf,-Inf
misc/ch8-8-b2,-Inf,-Inf,-Inf,-Inf
misc/chesapeake,-Inf,-Inf,-Inf,-Inf
misc/circuit204,-Inf,-Inf,-Inf,-Inf
misc/circuit_1,-Inf,-Inf,-Inf,-Inf
misc/circuit_2,-Inf,-Inf,-Inf,-Inf
misc/circuit_3,-Inf,-Inf,-Inf,-Inf
misc/cis-n4c6-b1,-Inf,-Inf,-Inf,24
misc/cis-n4c6-b13,-Inf,-Inf,-Inf,-Inf
misc/cis-n4c6-b14,-Inf,-Inf,24,24
misc/cis-n4c6-b15,-Inf,-Inf,-Inf,-Inf
misc/cis-n4c6-b2,-Inf,-Inf,-Inf,-Inf
misc/cis-n4c6-b3,-Inf,-Inf,-Inf,24
misc/cis-n4c6-b4,-Inf,-Inf,-Inf,-Inf
misc/ck104,-Inf,-Inf,24,24
misc/ck400,-Inf,-Inf,-Inf,-Inf
misc/ck656,-Inf,-Inf,-Inf,-Inf
misc/co5,-Inf,-Inf,-Inf,24
misc/co9,-Inf,-Inf,-Inf,-Inf
misc/coater1,-Inf,-Inf,-Inf,-Inf
misc/commanche_dual,-Inf,-Inf,-Inf,-Inf
misc/complex,-Inf,-Inf,-Inf,-Inf
misc/cond-mat,-Inf,-Inf,-Inf,-Inf
misc/contiguous-usa,-Inf,-Inf,24,-Inf
misc/copter1,-Inf,-Inf,-Inf,-Inf
misc/cora_agm_fcl_aid,-Inf,-Inf,-Inf,-Inf
misc/cora_subelj,-Inf,-Inf,-Inf,-Inf
misc/cq5,-Inf,-Inf,24,-Inf
misc/cq9,-Inf,-Inf,24,24
misc/cr42,-Inf,-Inf,24,24
misc/crack,-Inf,-Inf,-Inf,-Inf
misc/crack_dual,-Inf,-Inf,-Inf,-Inf
misc/crew1,-Inf,-Inf,-Inf,-Inf
misc/cryg2500,-Inf,-Inf,-Inf,-Inf
misc/crystm01,-Inf,-Inf,-Inf,-Inf
misc/cs4,-Inf,-Inf,-Inf,-Inf
misc/cti,-Inf,-Inf,-Inf,-Inf
misc/curtis54,-Inf,-Inf,24,-Inf
misc/cvxqp3,-Inf,-Inf,-Inf,-Inf
misc/d_dyn,-Inf,-Inf,24,24
misc/d_dyn1,-Inf,-Inf,-Inf,24
misc/d_ss,-Inf,-Inf,-Inf,24
misc/dano3mip,-Inf,-Inf,-Inf,-Inf
misc/data,-Inf,-Inf,-Inf,-Inf
misc/dblp-cite,-Inf,-Inf,-Inf,-Inf
misc/de063155,-Inf,-Inf,40,24
misc/de063157,-Inf,-Inf,36,24
misc/de080285,-Inf,-Inf,24,42
misc/delaunay_n10,-Inf,-Inf,-Inf,-Inf
misc/delaunay_n11,-Inf,-Inf,-Inf,-Inf
misc/delaunay_n12,-Inf,-Inf,-Inf,-Inf
misc/delaunay_n13,-Inf,-Inf,-Inf,-Inf
misc/delaunay_n14,-Inf,-Inf,-Inf,-Inf
misc/delaunay_n15,-Inf,-Inf,-Inf,-Inf
misc/delf,-Inf,-Inf,-Inf,-Inf
misc/deter0,-Inf,-Inf,24,24
misc/deter1,-Inf,-Inf,24,-Inf
misc/deter2,-Inf,-Inf,-Inf,-Inf
misc/deter3,-Inf,-Inf,-Inf,24
misc/deter4,-Inf,-Inf,-Inf,-Inf
misc/deter5,-Inf,-Inf,-Inf,-Inf
misc/deter6,-Inf,-Inf,-Inf,24
misc/deter7,-Inf,-Inf,-Inf,49
misc/deter8,-Inf,-Inf,-Inf,33
misc/df2177,-Inf,-Inf,24,-Inf
misc/diag,-Inf,-Inf,-Inf,-Inf
misc/dictionary28,-Inf,-Inf,-Inf,-Inf
misc/divorce,-Inf,-Inf,24,-Inf
misc/dolphins,-Inf,-Inf,-Inf,-Inf
misc/dtoc,-Inf,-Inf,-Inf,-Inf
misc/dw1024,-Inf,-Inf,24,24
misc/dw2048,-Inf,-Inf,24,24
misc/dw256A,-Inf,-Inf,24,24
misc/dw256B,-Inf,-Inf,-Inf,24
misc/dw4096,-Inf,-Inf,-Inf,24
misc/dw8192,-Inf,-Inf,-Inf,24
misc/dwa512,-Inf,-Inf,-Inf,24
misc/dwt_1005,-Inf,-Inf,-Inf,-Inf
misc/dwt_1007,-Inf,-Inf,-Inf,-Inf
misc/dwt_1242,-Inf,-Inf,-Inf,-Inf
misc/dwt_162,-Inf,-Inf,24,24
misc/dwt_193,-Inf,-Inf,24,24
misc/dwt_198,-Inf,-Inf,24,-Inf
misc/dwt_209,-Inf,-Inf,24,24
misc/dwt_221,-Inf,-Inf,24,24
misc/dwt_234,-Inf,-Inf,24,24
misc/dwt_245,-Inf,-Inf,24,24
misc/dwt_2680,-Inf,-Inf,-Inf,-Inf
misc/dwt_307,-Inf,-Inf,34,24
misc/dwt_310,-Inf,-Inf,24,24
misc/dwt_346,-Inf,-Inf,-Inf,24
misc/dwt_361,-Inf,-Inf,24,24
misc/dwt_419,-Inf,-Inf,-Inf,24
misc/dwt_492,-Inf,-Inf,-Inf,24
misc/dwt_503,-Inf,-Inf,-Inf,24
misc/dwt_512,-Inf,-Inf,-Inf,24
misc/dwt_59,-Inf,-Inf,24,-Inf
misc/dwt_592,-Inf,-Inf,-Inf,36
misc/dwt_607,-Inf,-Inf,-Inf,24
misc/dwt_66,-Inf,-Inf,24,24
misc/dwt_72,-Inf,-Inf,24,24
misc/dwt_758,-Inf,-Inf,-Inf,-Inf
misc/dwt_869,-Inf,-Inf,-Inf,24
misc/dwt_87,-Inf,-Inf,24,24
misc/dwt_878,-Inf,-Inf,-Inf,-Inf
misc/dwt_918,-Inf,-Inf,-Inf,24
misc/dwt_992,-Inf,-Inf,-Inf,-Inf
misc/eco-foodweb-baydry,-Inf,-Inf,34,24
misc/eco-foodweb-baywet,-Inf,-Inf,-Inf,-Inf
misc/ego-facebook,-Inf,-Inf,-Inf,-Inf
misc/ego-gplus,-Inf,-Inf,-Inf,-Inf
misc/ego-twitter,-Inf,-Inf,-Inf,-Inf
misc/email,-Inf,-Inf,-Inf,24
misc/epb0,-Inf,-Inf,-Inf,-Inf
misc/eris1176,-Inf,-Inf,-Inf,-Inf
misc/escorts,-Inf,-Inf,-Inf,-Inf
misc/eurqsa,-Inf,-Inf,-Inf,-Inf
misc/ex10,-Inf,-Inf,-Inf,-Inf
misc/ex10hs,-Inf,-Inf,-Inf,-Inf
misc/ex12,-Inf,-Inf,52,-Inf
misc/ex13,-Inf,-Inf,-Inf,-Inf
misc/ex14,-Inf,-Inf,-Inf,24
misc/ex15,-Inf,-Inf,-Inf,-Inf
misc/ex20,-Inf,-Inf,-Inf,24
misc/ex21,-Inf,-Inf,24,-Inf
misc/ex22,-Inf,-Inf,24,24
misc/ex23,-Inf,-Inf,24,-Inf
misc/ex24,-Inf,-Inf,-Inf,24
misc/ex25,-Inf,-Inf,24,24
misc/ex27,-Inf,-Inf,-Inf,-Inf
misc/ex29,-Inf,-Inf,-Inf,-Inf
misc/ex3,-Inf,-Inf,-Inf,-Inf
misc/ex32,-Inf,-Inf,-Inf,-Inf
misc/ex33,-Inf,-Inf,-Inf,-Inf
misc/ex36,-Inf,-Inf,-Inf,-Inf
misc/ex3sta1,-Inf,-Inf,-Inf,-Inf
misc/ex7,-Inf,-Inf,-Inf,-Inf
misc/ex9,-Inf,-Inf,-Inf,-Inf
misc/extr1,-Inf,-Inf,-Inf,24
misc/extr1b,-Inf,-Inf,-Inf,24
misc/farm,-Inf,-Inf,-Inf,17
misc/fd12,-Inf,-Inf,31,24
misc/fd15,-Inf,-Inf,-Inf,24
misc/fd18,-Inf,-Inf,-Inf,24
misc/fe_4elt2,-Inf,-Inf,-Inf,-Inf
misc/fe_body,-Inf,-Inf,-Inf,-Inf
misc/fe_sphere,-Inf,-Inf,-Inf,-Inf
misc/filter2D,-Inf,-Inf,24,24
misc/finance256,-Inf,-Inf,-Inf,-Inf
misc/flower_4_1,-Inf,-Inf,24,24
misc/flower_4_4,-Inf,-Inf,-Inf,-Inf
misc/flower_5_1,-Inf,-Inf,24,24
misc/flower_5_4,-Inf,-Inf,-Inf,-Inf
misc/flower_7_1,-Inf,-Inf,-Inf,24
misc/flower_8_1,-Inf,-Inf,-Inf,24
misc/flowmeter0,-Inf,-Inf,24,24
misc/foldoc,-Inf,-Inf,-Inf,-Inf
misc/fome11,-Inf,-Inf,-Inf,-Inf
misc/foodweb-baydry,-Inf,-Inf,-Inf,24
misc/foodweb-baywet,-Inf,-Inf,34,24
misc/football,-Inf,-Inf,31,-Inf
misc/ford1,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_01,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_02,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_03,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_04,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_05,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_06,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_07,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_08,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_09,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_10,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_11,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_12,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_13,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_14,-Inf,-Inf,24,24
misc/fpga_dcop_15,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_16,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_17,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_18,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_19,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_20,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_21,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_22,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_23,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_24,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_25,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_26,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_27,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_28,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_29,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_30,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_31,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_32,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_33,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_34,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_35,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_36,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_37,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_38,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_39,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_40,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_41,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_42,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_43,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_44,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_45,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_46,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_47,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_48,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_49,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_50,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_51,-Inf,-Inf,-Inf,-Inf
misc/fpga_trans_01,-Inf,-Inf,-Inf,-Inf
misc/fpga_trans_02,-Inf,-Inf,-Inf,-Inf
misc/fs-FA,-Inf,-Inf,-Inf,-Inf
misc/fs-adjnoun_adj_copperfield,-Inf,-Inf,24,-Inf
misc/fs_183_1,-Inf,-Inf,-Inf,-Inf
misc/fs_183_3,-Inf,-Inf,-Inf,-Inf
misc/fs_183_4,-Inf,-Inf,24,24
misc/fs_183_6,-Inf,-Inf,24,24
misc/fs_541_1,-Inf,-Inf,-Inf,24
misc/fs_541_2,-Inf,-Inf,-Inf,-Inf
misc/fs_541_3,-Inf,-Inf,-Inf,24
misc/fs_541_4,-Inf,-Inf,-Inf,24
misc/fs_680_1,-Inf,-Inf,-Inf,-Inf
misc/fs_680_2,-Inf,-Inf,-Inf,-Inf
misc/fs_680_3,-Inf,-Inf,-Inf,-Inf
misc/fs_760_1,-Inf,-Inf,-Inf,-Inf
misc/fs_760_2,-Inf,-Inf,-Inf,-Inf
misc/fs_760_3,-Inf,-Inf,-Inf,-Inf
misc/fv1,-Inf,-Inf,-Inf,-Inf
misc/fv2,-Inf,-Inf,-Inf,-Inf
misc/fv3,-Inf,-Inf,-Inf,-Inf
misc/fxm2-16,-Inf,-Inf,-Inf,24
misc/fxm2-6,-Inf,-Inf,24,24
misc/fxm3_6,-Inf,-Inf,-Inf,-Inf
misc/g3rmt3m3,-Inf,-Inf,-Inf,-Inf
misc/g7jac010,-Inf,-Inf,-Inf,-Inf
misc/g7jac010sc,-Inf,-Inf,-Inf,24
misc/g7jac020,-Inf,-Inf,-Inf,-Inf
misc/g7jac020sc,-Inf,-Inf,-Inf,24
misc/gams10a,-Inf,-Inf,24,-Inf
misc/gams10am,-Inf,-Inf,24,24
misc/gams30a,-Inf,-Inf,-Inf,-Inf
misc/gams30am,-Inf,-Inf,24,24
misc/gams60am,-Inf,-Inf,24,24
misc/garon1,-Inf,-Inf,-Inf,-Inf
misc/gas11,-Inf,-Inf,24,24
misc/ge,-Inf,-Inf,-Inf,24
misc/gemat1,-Inf,-Inf,-Inf,24
misc/gemat11,-Inf,-Inf,24,24
misc/gemat12,-Inf,-Inf,-Inf,-Inf
misc/gen,-Inf,-Inf,-Inf,-Inf
misc/gen1,-Inf,-Inf,-Inf,-Inf
misc/gent113,-Inf,-Inf,24,24
misc/geom,-Inf,-Inf,-Inf,-Inf
misc/gr_30_30,-Inf,-Inf,-Inf,-Inf
misc/gre_1107,-Inf,-Inf,-Inf,24
misc/gre_115,-Inf,-Inf,24,24
misc/gre_185,-Inf,-Inf,24,24
misc/gre_216a,-Inf,-Inf,24,-Inf
misc/gre_216b,-Inf,-Inf,24,-Inf
misc/gre_343,-Inf,-Inf,-Inf,24
misc/gre_512,-Inf,-Inf,-Inf,24
misc/grid1,-Inf,-Inf,24,-Inf
misc/grid1_dual,-Inf,-Inf,24,-Inf
misc/grid2,-Inf,-Inf,-Inf,-Inf
misc/grid2_dual,-Inf,-Inf,-Inf,-Inf
misc/hep-th,-Inf,-Inf,-Inf,-Inf
misc/hor_131,-Inf,-Inf,-Inf,24
misc/hydr1,-Inf,-Inf,-Inf,-Inf
misc/hydr1c,-Inf,-Inf,-Inf,-Inf
misc/ibm32,-Inf,-Inf,-Inf,-Inf
misc/iiasa,-Inf,-Inf,-Inf,-Inf
misc/illc1033,-Inf,-Inf,-Inf,-Inf
misc/illc1850,-Inf,-Inf,-Inf,34
misc/impcol_a,-Inf,-Inf,24,24
misc/impcol_b,-Inf,-Inf,24,-Inf
misc/impcol_c,-Inf,-Inf,24,24
misc/impcol_d,-Inf,-Inf,24,24
misc/impcol_e,-Inf,-Inf,24,24
misc/init_adder1,-Inf,-Inf,-Inf,-Inf
misc/iprob,-Inf,-Inf,-Inf,-Inf
misc/jagmesh1,-Inf,-Inf,-Inf,-Inf
misc/jagmesh2,-Inf,-Inf,-Inf,-Inf
misc/jagmesh3,-Inf,-Inf,35,-Inf
misc/jagmesh4,-Inf,-Inf,-Inf,-Inf
misc/jagmesh5,-Inf,-Inf,-Inf,-Inf
misc/jagmesh6,-Inf,-Inf,-Inf,-Inf
misc/jagmesh7,-Inf,-Inf,-Inf,-Inf
misc/jagmesh8,-Inf,-Inf,-Inf,-Inf
misc/jagmesh9,-Inf,-Inf,53,-Inf
misc/jan99jac020,-Inf,-Inf,-Inf,-Inf
misc/jan99jac020sc,-Inf,-Inf,33,24
misc/jan99jac040,-Inf,-Inf,-Inf,24
misc/jan99jac040sc,-Inf,-Inf,24,-Inf
misc/jazz,-Inf,-Inf,24,24
misc/jendrec1,-Inf,-Inf,24,24
misc/jnlbrng1,-Inf,-Inf,-Inf,-Inf
misc/jpwh_991,-Inf,-Inf,24,24
misc/karate,-Inf,-Inf,-Inf,-Inf
misc/kl02,-Inf,-Inf,24,-Inf
misc/kleemin,-Inf,-Inf,18,-Inf
misc/klein-b1,-Inf,-Inf,-Inf,24
misc/klein-b2,-Inf,-Inf,-Inf,24
misc/kneser_6_2_1,-Inf,-Inf,-Inf,-Inf
misc/kneser_8_3_1,-Inf,-Inf,-Inf,-Inf
misc/l30,-Inf,-Inf,24,24
misc/l9,-Inf,-Inf,-Inf,24
misc/lap_25,-Inf,-Inf,24,-Inf
misc/large,-Inf,-Inf,-Inf,24
misc/lasagne-spanishbook,-Inf,-Inf,-Inf,-Inf
misc/laser,-Inf,-Inf,-Inf,-Inf
misc/lesmis,-Inf,-Inf,-Inf,24
misc/lhr01,-Inf,-Inf,24,24
misc/lhr02,-Inf,-Inf,-Inf,-Inf
misc/lns_131,-Inf,-Inf,24,24
misc/lns_3937,-Inf,-Inf,-Inf,24
misc/lns_511,-Inf,-Inf,-Inf,24
misc/lnsp3937,-Inf,-Inf,-Inf,24
misc/lnsp_131,-Inf,-Inf,-Inf,24
misc/lnsp_511,-Inf,-Inf,24,24
misc/lock1074,-Inf,-Inf,-Inf,-Inf
misc/lock2232,-Inf,-Inf,-Inf,-Inf
misc/lock3491,-Inf,-Inf,-Inf,-Inf
misc/lock_700,-Inf,-Inf,-Inf,-Inf
misc/lop163,-Inf,-Inf,24,24
misc/lp22,-Inf,-Inf,-Inf,-Inf
misc/lp_25fv47,-Inf,-Inf,30,-Inf
misc/lp_80bau3b,-Inf,-Inf,24,24
misc/lp_adlittle,-Inf,-Inf,-Inf,24
misc/lp_afiro,-Inf,-Inf,36,24
misc/lp_agg,-Inf,-Inf,24,24
misc/lp_agg2,-Inf,-Inf,24,24
misc/lp_agg3,-Inf,-Inf,24,24
misc/lp_bandm,-Inf,-Inf,24,24
misc/lp_beaconfd,-Inf,-Inf,24,24
misc/lp_blend,-Inf,-Inf,-Inf,24
misc/lp_bnl1,-Inf,-Inf,24,24
misc/lp_bnl2,-Inf,-Inf,24,24
misc/lp_bore3d,-Inf,-Inf,24,24
misc/lp_brandy,-Inf,-Inf,-Inf,24
misc/lp_capri,-Inf,-Inf,24,24
misc/lp_cre_a,-Inf,-Inf,-Inf,-Inf
misc/lp_cre_c,-Inf,-Inf,-Inf,24
misc/lp_cycle,-Inf,-Inf,24,24
misc/lp_czprob,-Inf,-Inf,-Inf,-Inf
misc/lp_d2q06c,-Inf,-Inf,24,30
misc/lp_d6cube,-Inf,-Inf,-Inf,24
misc/lp_degen2,-Inf,-Inf,24,24
misc/lp_degen3,-Inf,-Inf,24,-Inf
misc/lp_dfl001,-Inf,-Inf,-Inf,-Inf
misc/lp_e226,-Inf,-Inf,-Inf,24
misc/lp_etamacro,-Inf,-Inf,-Inf,-Inf
misc/lp_fffff800,-Inf,-Inf,24,24
misc/lp_finnis,-Inf,-Inf,-Inf,24
misc/lp_fit1d,-Inf,-Inf,-Inf,-Inf
misc/lp_fit1p,-Inf,-Inf,-Inf,-Inf
misc/lp_fit2d,-Inf,-Inf,24,-Inf
misc/lp_fit2p,-Inf,-Inf,-Inf,-Inf
misc/lp_ganges,-Inf,-Inf,24,24
misc/lp_gfrd_pnc,-Inf,-Inf,-Inf,-Inf
misc/lp_greenbea,-Inf,-Inf,-Inf,24
misc/lp_greenbeb,-Inf,-Inf,-Inf,24
misc/lp_grow15,-Inf,-Inf,35,24
misc/lp_grow22,-Inf,-Inf,24,24
misc/lp_grow7,-Inf,-Inf,-Inf,24
misc/lp_israel,-Inf,-Inf,-Inf,-Inf
misc/lp_kb2,-Inf,-Inf,24,24
misc/lp_ken_07,-Inf,-Inf,-Inf,-Inf
misc/lp_ken_11,-Inf,-Inf,-Inf,-Inf
misc/lp_ken_13,-Inf,-Inf,-Inf,-Inf
misc/lp_lotfi,-Inf,-Inf,24,-Inf
misc/lp_maros,-Inf,-Inf,44,24
misc/lp_modszk1,-Inf,-Inf,24,24
misc/lp_nug05,-Inf,-Inf,24,24
misc/lp_nug06,-Inf,-Inf,-Inf,24
misc/lp_nug07,-Inf,-Inf,-Inf,-Inf
misc/lp_nug08,-Inf,-Inf,-Inf,-Inf
misc/lp_nug12,-Inf,-Inf,-Inf,-Inf
misc/lp_nug15,-Inf,-Inf,-Inf,-Inf
misc/lp_osa_07,-Inf,-Inf,24,-Inf
misc/lp_pds_02,-Inf,-Inf,-Inf,-Inf
misc/lp_pds_06,-Inf,-Inf,-Inf,-Inf
misc/lp_pds_10,-Inf,-Inf,-Inf,-Inf
misc/lp_perold,-Inf,-Inf,-Inf,24
misc/lp_pilot,-Inf,-Inf,24,24
misc/lp_pilot4,-Inf,-Inf,24,24
misc/lp_pilot87,-Inf,-Inf,-Inf,24
misc/lp_pilot_ja,-Inf,-Inf,-Inf,-Inf
misc/lp_pilot_we,-Inf,-Inf,-Inf,-Inf
misc/lp_pilotnov,-Inf,-Inf,-Inf,-Inf
misc/lp_qap12,-Inf,-Inf,-Inf,-Inf
misc/lp_qap15,-Inf,-Inf,-Inf,-Inf
misc/lp_qap8,-Inf,-Inf,-Inf,-Inf
misc/lp_recipe,-Inf,-Inf,24,-Inf
misc/lp_sc105,-Inf,-Inf,24,24
misc/lp_sc205,-Inf,-Inf,24,24
misc/lp_sc50a,-Inf,-Inf,24,24
misc/lp_sc50b,-Inf,-Inf,24,24
misc/lp_scagr25,-Inf,-Inf,24,24
misc/lp_scagr7,-Inf,-Inf,24,24
misc/lp_scfxm1,-Inf,-Inf,24,-Inf
misc/lp_scfxm2,-Inf,-Inf,24,24
misc/lp_scfxm3,-Inf,-Inf,-Inf,24
misc/lp_scorpion,-Inf,-Inf,-Inf,24
misc/lp_scrs8,-Inf,-Inf,-Inf,24
misc/lp_scsd1,-Inf,-Inf,-Inf,-Inf
misc/lp_scsd6,-Inf,-Inf,24,24
misc/lp_scsd8,-Inf,-Inf,-Inf,24
misc/lp_sctap1,-Inf,-Inf,24,24
misc/lp_sctap2,-Inf,-Inf,-Inf,-Inf
misc/lp_sctap3,-Inf,-Inf,-Inf,-Inf
misc/lp_share1b,-Inf,-Inf,24,24
misc/lp_share2b,-Inf,-Inf,-Inf,24
misc/lp_shell,-Inf,-Inf,24,-Inf
misc/lp_ship04l,-Inf,-Inf,-Inf,-Inf
misc/lp_ship04s,-Inf,-Inf,-Inf,-Inf
misc/lp_ship08l,-Inf,-Inf,-Inf,-Inf
misc/lp_ship08s,-Inf,-Inf,-Inf,-Inf
misc/lp_ship12l,-Inf,-Inf,-Inf,-Inf
misc/lp_ship12s,-Inf,-Inf,-Inf,-Inf
misc/lp_sierra,-Inf,-Inf,-Inf,-Inf
misc/lp_stair,-Inf,-Inf,24,24
misc/lp_standata,-Inf,-Inf,-Inf,-Inf
misc/lp_standgub,-Inf,-Inf,-Inf,-Inf
misc/lp_standmps,-Inf,-Inf,-Inf,24
misc/lp_stocfor1,-Inf,-Inf,24,24
misc/lp_stocfor2,-Inf,-Inf,-Inf,-Inf
misc/lp_stocfor3,-Inf,-Inf,-Inf,-Inf
misc/lp_truss,-Inf,-Inf,36,24
misc/lp_tuff,-Inf,-Inf,24,24
misc/lp_vtp_base,-Inf,-Inf,24,24
misc/lp_wood1p,-Inf,-Inf,-Inf,24
misc/lp_woodw,-Inf,-Inf,24,-Inf
misc/lpi_bgdbg1,-Inf,-Inf,24,24
misc/lpi_bgetam,-Inf,-Inf,-Inf,-Inf
misc/lpi_bgindy,-Inf,-Inf,-Inf,-Inf
misc/lpi_bgprtr,-Inf,-Inf,34,-Inf
misc/lpi_box1,-Inf,-Inf,24,24
misc/lpi_ceria3d,-Inf,-Inf,-Inf,-Inf
misc/lpi_chemcom,-Inf,-Inf,24,24
misc/lpi_cplex1,-Inf,-Inf,-Inf,-Inf
misc/lpi_cplex2,-Inf,-Inf,-Inf,-Inf
misc/lpi_ex72a,-Inf,-Inf,24,24
misc/lpi_ex73a,-Inf,-Inf,24,24
misc/lpi_forest6,-Inf,-Inf,24,24
misc/lpi_galenet,-Inf,-Inf,16,14
misc/lpi_gosh,-Inf,-Inf,-Inf,-Inf
misc/lpi_gran,-Inf,-Inf,24,24
misc/lpi_greenbea,-Inf,-Inf,24,24
misc/lpi_itest2,-Inf,-Inf,-Inf,13
misc/lpi_itest6,-Inf,-Inf,-Inf,-Inf
misc/lpi_klein1,-Inf,-Inf,-Inf,24
misc/lpi_klein2,-Inf,-Inf,24,24
misc/lpi_klein3,-Inf,-Inf,24,-Inf
misc/lpi_mondou2,-Inf,-Inf,-Inf,24
misc/lpi_pang,-Inf,-Inf,-Inf,24
misc/lpi_pilot4i,-Inf,-Inf,24,24
misc/lpi_qual,-Inf,-Inf,51,24
misc/lpi_reactor,-Inf,-Inf,-Inf,24
misc/lpi_refinery,-Inf,-Inf,-Inf,-Inf
misc/lpi_vol1,-Inf,-Inf,51,24
misc/lpi_woodinfe,-Inf,-Inf,32,-Inf
misc/lpl2,-Inf,-Inf,24,-Inf
misc/lpl3,-Inf,-Inf,-Inf,-Inf
misc/lshp1009,-Inf,-Inf,-Inf,-Inf
misc/lshp1270,-Inf,-Inf,-Inf,-Inf
misc/lshp1561,-Inf,-Inf,-Inf,-Inf
misc/lshp1882,-Inf,-Inf,-Inf,-Inf
misc/lshp2233,-Inf,-Inf,-Inf,-Inf
misc/lshp2614,-Inf,-Inf,-Inf,-Inf
misc/lshp3025,-Inf,-Inf,-Inf,-Inf
misc/lshp3466,-Inf,-Inf,-Inf,-Inf
misc/lshp_265,-Inf,-Inf,24,24
misc/lshp_406,-Inf,-Inf,-Inf,24
misc/lshp_577,-Inf,-Inf,-Inf,24
misc/lshp_778,-Inf,-Inf,-Inf,24
misc/lund_a,-Inf,-Inf,-Inf,-Inf
misc/lund_b,-Inf,-Inf,-Inf,-Inf
misc/lung1,-Inf,-Inf,-Inf,-Inf
misc/lutz30-23-b6,-Inf,-Inf,24,-Inf
misc/m3plates,-Inf,-Inf,-Inf,-Inf
misc/maayan-Stelzl,-Inf,-Inf,-Inf,-Inf
misc/maayan-faa,-Inf,-Inf,-Inf,-Inf
misc/maayan-figeys,-Inf,-Inf,-Inf,-Inf
misc/maayan-foodweb,-Inf,-Inf,-Inf,24
misc/maayan-pdzbase,-Inf,-Inf,24,24
misc/maayan-vidal,-Inf,-Inf,-Inf,-Inf
misc/mahindas,-Inf,-Inf,-Inf,-Inf
misc/man_5976,-Inf,-Inf,-Inf,-Inf
misc/mark3jac140,-Inf,-Inf,-Inf,-Inf
misc/mbeacxc,-Inf,-Inf,-Inf,24
misc/mbeaflw,-Inf,-Inf,-Inf,24
misc/mbeause,-Inf,-Inf,-Inf,24
misc/mcca,-Inf,-Inf,-Inf,-Inf
misc/mcfe,-Inf,-Inf,-Inf,24
misc/meg1,-Inf,-Inf,-Inf,-Inf
misc/meg4,-Inf,-Inf,-Inf,-Inf
misc/mesh1e1,-Inf,-Inf,24,-Inf
misc/mesh1em1,-Inf,-Inf,-Inf,24
misc/mesh1em6,-Inf,-Inf,24,-Inf
misc/mesh2e1,-Inf,-Inf,24,24
misc/mesh2em5,-Inf,-Inf,24,24
misc/mesh3e1,-Inf,-Inf,-Inf,24
misc/mesh3em5,-Inf,-Inf,-Inf,-Inf
misc/mhd3200b,-Inf,-Inf,-Inf,-Inf
misc/mhd4800b,-Inf,-Inf,-Inf,-Inf
misc/mhda416,-Inf,-Inf,-Inf,24
misc/mhdb416,-Inf,-Inf,-Inf,24
misc/mimo28x28_system,-Inf,-Inf,24,35
misc/mimo46x46_system,-Inf,-Inf,36,-Inf
misc/mimo8x8_system,-Inf,-Inf,36,31
misc/minnesota,-Inf,-Inf,-Inf,-Inf
misc/minsurfo,-Inf,-Inf,-Inf,-Inf
misc/misc-football,-Inf,-Inf,24,-Inf
misc/misc-jung-code-dep,-Inf,-Inf,-Inf,-Inf
misc/misc-lesmis,-Inf,-Inf,34,-Inf
misc/mk10-b1,-Inf,-Inf,-Inf,-Inf
misc/mk10-b2,-Inf,-Inf,-Inf,-Inf
misc/mk10-b3,-Inf,-Inf,-Inf,-Inf
misc/mk10-b4,-Inf,-Inf,-Inf,-Inf
misc/mk11-b1,-Inf,-Inf,-Inf,-Inf
misc/mk11-b2,-Inf,-Inf,46,-Inf
misc/mk11-b3,-Inf,-Inf,-Inf,-Inf
misc/mk11-b4,-Inf,-Inf,-Inf,-Inf
misc/mk11-b4b,-Inf,-Inf,-Inf,-Inf
misc/mk12-b1,-Inf,-Inf,-Inf,-Inf
misc/mk12-b2,-Inf,-Inf,-Inf,-Inf
misc/mk12-b5,-Inf,-Inf,24,-Inf
misc/mk9-b1,-Inf,-Inf,-Inf,-Inf
misc/mk9-b2,-Inf,-Inf,24,24
misc/mk9-b3,-Inf,-Inf,-Inf,24
misc/model1,-Inf,-Inf,24,24
misc/model2,-Inf,-Inf,24,24
misc/model3,-Inf,-Inf,-Inf,-Inf
misc/model4,-Inf,-Inf,24,24
misc/model5,-Inf,-Inf,-Inf,24
misc/model6,-Inf,-Inf,24,24
misc/model7,-Inf,-Inf,-Inf,-Inf
misc/model8,-Inf,-Inf,24,24
misc/model9,-Inf,-Inf,-Inf,33
misc/moreno_highschool,-Inf,-Inf,-Inf,24
misc/moreno_lesmis,-Inf,-Inf,24,-Inf
misc/moreno_mac,-Inf,-Inf,-Inf,24
misc/moreno_names,-Inf,-Inf,-Inf,-Inf
misc/moreno_oz,-Inf,-Inf,24,-Inf
misc/moreno_propro,-Inf,-Inf,-Inf,-Inf
misc/moreno_sampson,-Inf,-Inf,28,-Inf
misc/msc00726,-Inf,-Inf,-Inf,-Inf
misc/msc01050,-Inf,-Inf,-Inf,-Inf
misc/msc01440,-Inf,-Inf,-Inf,-Inf
misc/msc04515,-Inf,-Inf,-Inf,-Inf
misc/n2c6-b1,-Inf,-Inf,32,24
misc/n2c6-b10,-Inf,-Inf,-Inf,-Inf
misc/n2c6-b2,-Inf,-Inf,-Inf,24
misc/n2c6-b3,-Inf,-Inf,24,24
misc/n2c6-b4,-Inf,-Inf,-Inf,24
misc/n2c6-b5,-Inf,-Inf,-Inf,-Inf
misc/n2c6-b6,-Inf,-Inf,-Inf,24
misc/n2c6-b7,-Inf,-Inf,-Inf,-Inf
misc/n2c6-b8,-Inf,-Inf,-Inf,-Inf
misc/n2c6-b9,-Inf,-Inf,-Inf,24
misc/n3c4-b1,-Inf,-Inf,15,15
misc/n3c4-b2,-Inf,-Inf,-Inf,20
misc/n3c4-b3,-Inf,-Inf,-Inf,-Inf
misc/n3c4-b4,-Inf,-Inf,15,15
misc/n3c5-b1,-Inf,-Inf,-Inf,24
misc/n3c5-b2,-Inf,-Inf,-Inf,24
misc/n3c5-b3,-Inf,-Inf,24,-Inf
misc/n3c5-b4,-Inf,-Inf,24,24
misc/n3c5-b5,-Inf,-Inf,24,24
misc/n3c5-b6,-Inf,-Inf,-Inf,24
misc/n3c5-b7,-Inf,-Inf,24,24
misc/n3c6-b1,-Inf,-Inf,-Inf,24
misc/n3c6-b10,-Inf,-Inf,24,-Inf
misc/n3c6-b11,-Inf,-Inf,24,24
misc/n3c6-b2,-Inf,-Inf,-Inf,24
misc/n3c6-b3,-Inf,-Inf,24,-Inf
misc/n3c6-b4,-Inf,-Inf,-Inf,24
misc/n3c6-b5,-Inf,-Inf,-Inf,-Inf
misc/n3c6-b6,-Inf,-Inf,-Inf,-Inf
misc/n3c6-b7,-Inf,-Inf,-Inf,-Inf
misc/n3c6-b8,-Inf,-Inf,-Inf,-Inf
misc/n3c6-b9,-Inf,-Inf,-Inf,-Inf
misc/n4c5-b1,-Inf,-Inf,-Inf,-Inf
misc/n4c5-b10,-Inf,-Inf,24,24
misc/n4c5-b11,-Inf,-Inf,-Inf,24
misc/n4c5-b2,-Inf,-Inf,-Inf,24
misc/n4c5-b3,-Inf,-Inf,24,24
misc/n4c5-b4,-Inf,-Inf,-Inf,-Inf
misc/n4c5-b5,-Inf,-Inf,-Inf,24
misc/n4c5-b6,-Inf,-Inf,-Inf,-Inf
misc/n4c5-b7,-Inf,-Inf,-Inf,-Inf
misc/n4c5-b8,-Inf,-Inf,24,-Inf
misc/n4c5-b9,-Inf,-Inf,-Inf,-Inf
misc/n4c6-b1,-Inf,-Inf,-Inf,24
misc/n4c6-b13,-Inf,-Inf,-Inf,-Inf
misc/n4c6-b14,-Inf,-Inf,24,24
misc/n4c6-b15,-Inf,-Inf,-Inf,-Inf
misc/n4c6-b2,-Inf,-Inf,-Inf,-Inf
misc/n4c6-b3,-Inf,-Inf,-Inf,24
misc/n4c6-b4,-Inf,-Inf,-Inf,-Inf
misc/nasa1824,-Inf,-Inf,-Inf,-Inf
misc/nasa2146,-Inf,-Inf,-Inf,-Inf
misc/nasa4704,-Inf,-Inf,-Inf,-Inf
misc/ncvxqp1,-Inf,-Inf,-Inf,24
misc/ncvxqp9,-Inf,-Inf,-Inf,-Inf
misc/nemsafm,-Inf,-Inf,24,24
misc/nemscem,-Inf,-Inf,24,24
misc/nemspmm1,-Inf,-Inf,-Inf,-Inf
misc/nemspmm2,-Inf,-Inf,-Inf,24
misc/net25,-Inf,-Inf,24,-Inf
misc/netscience,-Inf,-Inf,-Inf,-Inf
misc/netz4504,-Inf,-Inf,-Inf,-Inf
misc/netz4504_dual,-Inf,-Inf,24,-Inf
misc/nl,-Inf,-Inf,24,24
misc/nnc1374,-Inf,-Inf,24,24
misc/nnc261,-Inf,-Inf,-Inf,24
misc/nnc666,-Inf,-Inf,-Inf,24
misc/nopoly,-Inf,-Inf,24,-Inf
misc/nopss_11k,-Inf,-Inf,36,24
misc/nos1,-Inf,-Inf,-Inf,24
misc/nos2,-Inf,-Inf,-Inf,-Inf
misc/nos3,-Inf,-Inf,-Inf,-Inf
misc/nos4,-Inf,-Inf,-Inf,24
misc/nos5,-Inf,-Inf,-Inf,-Inf
misc/nos6,-Inf,-Inf,-Inf,-Inf
misc/nos7,-Inf,-Inf,-Inf,-Inf
misc/nsic,-Inf,-Inf,-Inf,-Inf
misc/obstclae,-Inf,-Inf,-Inf,-Inf
misc/odepa400,-Inf,-Inf,-Inf,-Inf
misc/odepb400,-Inf,-Inf,24,36
misc/olm100,-Inf,-Inf,24,24
misc/olm1000,-Inf,-Inf,-Inf,24
misc/olm2000,-Inf,-Inf,-Inf,-Inf
misc/olm500,-Inf,-Inf,-Inf,24
misc/olm5000,-Inf,-Inf,-Inf,-Inf
misc/opsahl-openflights,-Inf,-Inf,-Inf,-Inf
misc/opsahl-powergrid,-Inf,-Inf,-Inf,-Inf
misc/opsahl-southernwomen,-Inf,-Inf,-Inf,21
misc/opsahl-ucforum,-Inf,-Inf,-Inf,24
misc/opsahl-ucsocial,-Inf,-Inf,-Inf,24
misc/opsahl-usairport,-Inf,-Inf,-Inf,24
misc/orsirr_1,-Inf,-Inf,-Inf,24
misc/orsirr_2,-Inf,-Inf,-Inf,24
misc/orsreg_1,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_01,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_02,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_03,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_04,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_05,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_06,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_07,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_08,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_09,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_10,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_11,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_12,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_13,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_14,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_15,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_16,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_17,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_18,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_19,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_20,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_21,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_22,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_23,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_24,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_25,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_26,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_27,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_28,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_29,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_30,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_31,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_32,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_33,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_34,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_35,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_36,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_37,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_38,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_39,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_40,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_41,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_42,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_43,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_44,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_45,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_46,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_47,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_48,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_49,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_50,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_51,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_52,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_53,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_54,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_55,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_56,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_57,-Inf,-Inf,-Inf,-Inf
misc/oscil_trans_01,-Inf,-Inf,-Inf,-Inf
misc/p0033,-Inf,-Inf,-Inf,-Inf
misc/p0040,-Inf,-Inf,24,-Inf
misc/p010,-Inf,-Inf,24,24
misc/p0201,-Inf,-Inf,-Inf,24
misc/p0282,-Inf,-Inf,-Inf,-Inf
misc/p0291,-Inf,-Inf,-Inf,-Inf
misc/p05,-Inf,-Inf,24,24
misc/p0548,-Inf,-Inf,24,24
misc/p2756,-Inf,-Inf,-Inf,-Inf
misc/p2p-Gnutella04,-Inf,-Inf,-Inf,-Inf
misc/p2p-Gnutella05,-Inf,-Inf,-Inf,-Inf
misc/p2p-Gnutella06,-Inf,-Inf,-Inf,-Inf
misc/p2p-Gnutella08,-Inf,-Inf,-Inf,-Inf
misc/p2p-Gnutella09,-Inf,-Inf,-Inf,-Inf
misc/p2p-Gnutella24,-Inf,-Inf,-Inf,-Inf
misc/p2p-Gnutella25,-Inf,-Inf,-Inf,-Inf
misc/p2p-Gnutella30,-Inf,-Inf,44,-Inf
misc/p6000,-Inf,-Inf,-Inf,-Inf
misc/pcb1000,-Inf,-Inf,36,-Inf
misc/pcb3000,-Inf,-Inf,-Inf,-Inf
misc/pde225,-Inf,-Inf,-Inf,-Inf
misc/pde2961,-Inf,-Inf,-Inf,-Inf
misc/pde900,-Inf,-Inf,-Inf,-Inf
misc/pds10,-Inf,-Inf,-Inf,-Inf
misc/pesa,-Inf,-Inf,24,24
misc/petster-friendships-hamster,-Inf,-Inf,24,-Inf
misc/petster-hamster,-Inf,-Inf,-Inf,-Inf
misc/pf2177,-Inf,-Inf,-Inf,-Inf
misc/pgp2,-Inf,-Inf,-Inf,-Inf
misc/photogrammetry,-Inf,-Inf,24,24
misc/photogrammetry2,-Inf,-Inf,24,24
misc/pivtol,-Inf,-Inf,24,24
misc/plat1919,-Inf,-Inf,-Inf,-Inf
misc/plat362,-Inf,-Inf,-Inf,-Inf
misc/plbuckle,-Inf,-Inf,-Inf,-Inf
misc/plddb,-Inf,-Inf,-Inf,-Inf
misc/plsk1919,-Inf,-Inf,-Inf,-Inf
misc/plskz362,-Inf,-Inf,-Inf,-Inf
misc/pltexpa,-Inf,-Inf,-Inf,-Inf
misc/poisson2D,-Inf,-Inf,-Inf,-Inf
misc/polblogs,-Inf,-Inf,24,-Inf
misc/polbooks,-Inf,-Inf,24,-Inf
misc/poli,-Inf,-Inf,-Inf,-Inf
misc/poli3,-Inf,-Inf,-Inf,-Inf
misc/poli4,-Inf,-Inf,-Inf,-Inf
misc/poli_large,-Inf,-Inf,-Inf,-Inf
misc/pores_1,-Inf,-Inf,-Inf,24
misc/pores_2,-Inf,-Inf,-Inf,24
misc/pores_3,-Inf,-Inf,-Inf,24
misc/power,-Inf,-Inf,-Inf,-Inf
misc/primagaz,-Inf,-Inf,24,-Inf
misc/problem,-Inf,-Inf,-Inf,-Inf
misc/problem1,-Inf,-Inf,24,24
misc/progas,-Inf,-Inf,24,24
misc/pwt,-Inf,-Inf,-Inf,-Inf
misc/qh1484,-Inf,-Inf,-Inf,-Inf
misc/qh768,-Inf,-Inf,24,24
misc/qh882,-Inf,-Inf,24,-Inf
misc/qiulp,-Inf,-Inf,24,24
misc/qpband,-Inf,-Inf,-Inf,-Inf
misc/r05,-Inf,-Inf,24,24
misc/radfr1,-Inf,-Inf,-Inf,24
misc/radoslaw_email,-Inf,-Inf,36,-Inf
misc/rail_1357,-Inf,-Inf,24,24
misc/rail_5177,-Inf,-Inf,24,24
misc/rajat01,-Inf,-Inf,-Inf,-Inf
misc/rajat02,-Inf,-Inf,-Inf,36
misc/rajat03,-Inf,-Inf,-Inf,-Inf
misc/rajat04,-Inf,-Inf,-Inf,-Inf
misc/rajat05,-Inf,-Inf,-Inf,-Inf
misc/rajat06,-Inf,-Inf,36,-Inf
misc/rajat07,-Inf,-Inf,-Inf,-Inf
misc/rajat08,-Inf,-Inf,-Inf,-Inf
misc/rajat09,-Inf,-Inf,-Inf,-Inf
misc/rajat10,-Inf,-Inf,-Inf,-Inf
misc/rajat11,-Inf,-Inf,-Inf,-Inf
misc/rajat12,-Inf,-Inf,-Inf,-Inf
misc/rajat13,-Inf,-Inf,-Inf,-Inf
misc/rajat14,-Inf,-Inf,-Inf,-Inf
misc/rajat19,-Inf,-Inf,-Inf,-Inf
misc/rbsa480,-Inf,-Inf,-Inf,24
misc/rbsb480,-Inf,-Inf,24,-Inf
misc/rdb1250,-Inf,-Inf,-Inf,-Inf
misc/rdb1250l,-Inf,-Inf,24,24
misc/rdb200,-Inf,-Inf,24,24
misc/rdb200l,-Inf,-Inf,-Inf,24
misc/rdb2048,-Inf,-Inf,-Inf,-Inf
misc/rdb2048_noL,-Inf,-Inf,24,-Inf
misc/rdb3200l,-Inf,-Inf,-Inf,-Inf
misc/rdb450,-Inf,-Inf,24,24
misc/rdb450l,-Inf,-Inf,-Inf,24
misc/rdb5000,-Inf,-Inf,24,-Inf
misc/rdb800l,-Inf,-Inf,-Inf,-Inf
misc/rdb968,-Inf,-Inf,24,24
misc/reactome,-Inf,-Inf,-Inf,-Inf
misc/refine,-Inf,-Inf,33,24
misc/rel3,-Inf,-Inf,-Inf,12
misc/rel4,-Inf,-Inf,-Inf,-Inf
misc/rel5,-Inf,-Inf,-Inf,-Inf
misc/rel6,-Inf,-Inf,-Inf,-Inf
misc/rel7,-Inf,-Inf,24,-Inf
misc/relat3,-Inf,-Inf,-Inf,12
misc/relat4,-Inf,-Inf,36,-Inf
misc/relat5,-Inf,-Inf,-Inf,-Inf
misc/relat6,-Inf,-Inf,-Inf,-Inf
misc/relat7,-Inf,-Inf,24,-Inf
misc/relat7b,-Inf,-Inf,24,-Inf
misc/rgg_n_2_15_s0,-Inf,-Inf,-Inf,-Inf
misc/rkat7_mat5,-Inf,-Inf,-Inf,24
misc/robot,-Inf,-Inf,24,24
misc/robot24c1_mat5,-Inf,-Inf,36,24
misc/robot24c1_mat5_J,-Inf,-Inf,-Inf,24
misc/rosen1,-Inf,-Inf,24,24
misc/rosen10,-Inf,-Inf,24,-Inf
misc/rosen2,-Inf,-Inf,-Inf,-Inf
misc/rosen7,-Inf,-Inf,24,24
misc/rosen8,-Inf,-Inf,24,24
misc/rotor1,-Inf,-Inf,-Inf,24
misc/rotor2,-Inf,-Inf,-Inf,-Inf
misc/rw136,-Inf,-Inf,24,24
misc/rw496,-Inf,-Inf,-Inf,24
misc/rw5151,-Inf,-Inf,-Inf,-Inf
misc/saylr1,-Inf,-Inf,24,24
misc/saylr3,-Inf,-Inf,24,24
misc/saylr4,-Inf,-Inf,-Inf,-Inf
misc/sc205-2r,-Inf,-Inf,-Inf,-Inf
misc/scagr7-2b,-Inf,-Inf,-Inf,-Inf
misc/scagr7-2c,-Inf,-Inf,-Inf,24
misc/scagr7-2r,-Inf,-Inf,24,24
misc/scfxm1-2b,-Inf,-Inf,24,24
misc/scrs8-2b,-Inf,-Inf,24,-Inf
misc/scrs8-2c,-Inf,-Inf,24,-Inf
misc/scrs8-2r,-Inf,-Inf,-Inf,-Inf
misc/scsd8-2b,-Inf,-Inf,24,24
misc/scsd8-2c,-Inf,-Inf,24,24
misc/sctap1-2b,-Inf,-Inf,-Inf,-Inf
misc/sctap1-2c,-Inf,-Inf,24,-Inf
misc/se,-Inf,-Inf,-Inf,-Inf
misc/seymourl,-Inf,-Inf,-Inf,-Inf
misc/shar_te2-b1,-Inf,-Inf,24,-Inf
misc/sherman1,-Inf,-Inf,24,24
misc/sherman2,-Inf,-Inf,24,24
misc/sherman3,-Inf,-Inf,-Inf,-Inf
misc/sherman4,-Inf,-Inf,-Inf,-Inf
misc/sherman5,-Inf,-Inf,-Inf,24
misc/shermanACa,-Inf,-Inf,-Inf,-Inf
misc/shermanACd,-Inf,-Inf,-Inf,-Inf
misc/shl_0,-Inf,-Inf,-Inf,24
misc/shl_200,-Inf,-Inf,24,24
misc/shl_400,-Inf,-Inf,24,24
misc/shock-9,-Inf,-Inf,-Inf,-Inf
misc/shuttle_eddy,-Inf,-Inf,-Inf,-Inf
misc/shyy41,-Inf,-Inf,-Inf,-Inf
misc/sit100,-Inf,-Inf,-Inf,-Inf
misc/skirt,-Inf,-Inf,-Inf,-Inf
misc/slptsk,-Inf,-Inf,24,24
misc/small,-Inf,-Inf,-Inf,24
misc/sociopatterns-hypertext,-Inf,-Inf,-Inf,24
misc/sociopatterns-infectious,-Inf,-Inf,-Inf,24
misc/sphere2,-Inf,-Inf,24,-Inf
misc/sphere3,-Inf,-Inf,24,24
misc/spiral,-Inf,-Inf,-Inf,24
misc/sstmodel,-Inf,-Inf,-Inf,-Inf
misc/steam1,-Inf,-Inf,-Inf,24
misc/steam2,-Inf,-Inf,-Inf,-Inf
misc/steam3,-Inf,-Inf,-Inf,24
misc/stoch_aircraft,-Inf,-Inf,-Inf,-Inf
misc/stokes64,-Inf,-Inf,-Inf,-Inf
misc/stokes64s,-Inf,-Inf,-Inf,-Inf
misc/stormg2-27,-Inf,-Inf,-Inf,-Inf
misc/stormg2-8,-Inf,-Inf,24,-Inf
misc/str_0,-Inf,-Inf,-Inf,24
misc/str_200,-Inf,-Inf,24,24
misc/str_400,-Inf,-Inf,-Inf,24
misc/str_600,-Inf,-Inf,24,24
misc/struct4,-Inf,-Inf,-Inf,-Inf
misc/sts4098,-Inf,-Inf,-Inf,-Inf
misc/stufe,-Inf,-Inf,-Inf,-Inf
misc/stufe-10,-Inf,-Inf,-Inf,-Inf
misc/subelj_cora,-Inf,-Inf,-Inf,-Inf
misc/subelj_euroroad,-Inf,-Inf,-Inf,-Inf
misc/subelj_jdk,-Inf,-Inf,40,-Inf
misc/subelj_jung-j,-Inf,-Inf,-Inf,-Inf
misc/swang1,-Inf,-Inf,-Inf,-Inf
misc/swang2,-Inf,-Inf,-Inf,-Inf
misc/t2d_q4,-Inf,-Inf,-Inf,-Inf
misc/t2d_q9,-Inf,-Inf,-Inf,-Inf
misc/t2dal,-Inf,-Inf,33,24
misc/t2dal_a,-Inf,-Inf,33,24
misc/t2dal_bci,-Inf,-Inf,-Inf,24
misc/t2dal_e,-Inf,-Inf,36,-Inf
misc/t3dl_e,-Inf,-Inf,24,-Inf
misc/t520,-Inf,-Inf,-Inf,-Inf
misc/t60k,-Inf,-Inf,-Inf,-Inf
misc/tandem_vtx,-Inf,-Inf,-Inf,-Inf
misc/tech-arenas-jazz,-Inf,-Inf,24,24
misc/tech-arenas-meta,-Inf,-Inf,24,24
misc/tech-arenas-pgp,-Inf,-Inf,-Inf,-Inf
misc/tech-as-22july06,-Inf,-Inf,-Inf,-Inf
misc/tech-as-735,-Inf,-Inf,-Inf,-Inf
misc/tech-as-caida,-Inf,-Inf,-Inf,-Inf
misc/tech-as-caida20071105,-Inf,-Inf,-Inf,-Inf
misc/ted_B,-Inf,-Inf,-Inf,-Inf
misc/ted_B_unscaled,-Inf,-Inf,-Inf,-Inf
misc/testbig,-Inf,-Inf,-Inf,-Inf
misc/tols1090,-Inf,-Inf,-Inf,24
misc/tols2000,-Inf,-Inf,-Inf,-Inf
misc/tols340,-Inf,-Inf,24,-Inf
misc/tols4000,-Inf,-Inf,-Inf,-Inf
misc/tols90,-Inf,-Inf,-Inf,-Inf
misc/tomography,-Inf,-Inf,-Inf,24
misc/torsion1,-Inf,-Inf,-Inf,-Inf
misc/tub100,-Inf,-Inf,-Inf,24
misc/tub1000,-Inf,-Inf,45,-Inf
misc/tuma1,-Inf,-Inf,24,-Inf
misc/tuma2,-Inf,-Inf,24,-Inf
misc/ucidata-gama,-Inf,-Inf,-Inf,-Inf
misc/ucidata-zachary,-Inf,-Inf,24,-Inf
misc/uk,-Inf,-Inf,-Inf,-Inf
misc/ukerbe1,-Inf,-Inf,-Inf,-Inf
misc/ukerbe1_dual,-Inf,-Inf,-Inf,-Inf
misc/utm1700b,-Inf,-Inf,-Inf,33
misc/utm300,-Inf,-Inf,-Inf,24
misc/utm3060,-Inf,-Inf,-Inf,24
misc/viscoplastic1,-Inf,-Inf,-Inf,-Inf
misc/wang1,-Inf,-Inf,-Inf,-Inf
misc/wang2,-Inf,-Inf,-Inf,-Inf
misc/watt_1,-Inf,-Inf,-Inf,24
misc/watt_2,-Inf,-Inf,35,24
misc/wb-cs-stanford,-Inf,-Inf,-Inf,-Inf
misc/youtube-groupmemberships,-Inf,-Inf,-Inf,-Inf
rand/CL-1000-1d7-trial1,-Inf,-Inf,24,24
rand/CL-1000-1d7-trial2,-Inf,-Inf,-Inf,24
rand/CL-1000-1d7-trial3,-Inf,-Inf,-Inf,24
rand/CL-1000-1d8-trial1,-Inf,-Inf,-Inf,24
rand/CL-1000-1d8-trial2,-Inf,-Inf,-Inf,24
rand/CL-1000-1d8-trial3,-Inf,-Inf,24,24
rand/CL-1000-1d9-trial1,-Inf,-Inf,24,24
rand/CL-1000-1d9-trial2,-Inf,-Inf,-Inf,24
rand/CL-1000-1d9-trial3,-Inf,-Inf,-Inf,24
rand/CL-1000-2d0-trial1,-Inf,-Inf,-Inf,24
rand/CL-1000-2d0-trial2,-Inf,-Inf,-Inf,24
rand/CL-1000-2d0-trial3,-Inf,-Inf,24,24
rand/CL-1000-2d1-trial1,-Inf,-Inf,-Inf,24
rand/CL-1000-2d1-trial2,-Inf,-Inf,24,24
rand/CL-1000-2d1-trial3,-Inf,-Inf,-Inf,24
rand/CL-10000-1d7-trial1,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-1d7-trial2,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-1d7-trial3,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-1d8-trial1,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-1d8-trial2,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-1d8-trial3,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-1d9-trial1,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-1d9-trial2,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-1d9-trial3,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-2d0-trial1,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-2d0-trial2,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-2d0-trial3,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-2d1-trial1,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-2d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/CL-10000-2d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-100-3-0d1-trial1,-Inf,-Inf,24,24
rand/SW-100-3-0d1-trial2,-Inf,-Inf,24,24
rand/SW-100-3-0d1-trial3,-Inf,-Inf,24,24
rand/SW-100-3-0d2-trial1,-Inf,-Inf,24,24
rand/SW-100-3-0d2-trial2,-Inf,-Inf,24,24
rand/SW-100-3-0d2-trial3,-Inf,-Inf,24,-Inf
rand/SW-100-3-0d3-trial1,-Inf,-Inf,24,24
rand/SW-100-3-0d3-trial2,-Inf,-Inf,24,24
rand/SW-100-3-0d3-trial3,-Inf,-Inf,24,24
rand/SW-100-4-0d1-trial1,-Inf,-Inf,24,24
rand/SW-100-4-0d1-trial2,-Inf,-Inf,24,24
rand/SW-100-4-0d1-trial3,-Inf,-Inf,24,24
rand/SW-100-4-0d2-trial1,-Inf,-Inf,24,-Inf
rand/SW-100-4-0d2-trial2,-Inf,-Inf,24,24
rand/SW-100-4-0d2-trial3,-Inf,-Inf,24,24
rand/SW-100-4-0d3-trial1,-Inf,-Inf,24,-Inf
rand/SW-100-4-0d3-trial2,-Inf,-Inf,24,-Inf
rand/SW-100-4-0d3-trial3,-Inf,-Inf,24,24
rand/SW-100-5-0d1-trial1,-Inf,-Inf,24,-Inf
rand/SW-100-5-0d1-trial2,-Inf,-Inf,24,24
rand/SW-100-5-0d1-trial3,-Inf,-Inf,24,-Inf
rand/SW-100-5-0d2-trial1,-Inf,-Inf,24,24
rand/SW-100-5-0d2-trial2,-Inf,-Inf,24,-Inf
rand/SW-100-5-0d2-trial3,-Inf,-Inf,24,-Inf
rand/SW-100-5-0d3-trial1,-Inf,-Inf,24,24
rand/SW-100-5-0d3-trial2,-Inf,-Inf,24,24
rand/SW-100-5-0d3-trial3,-Inf,-Inf,24,24
rand/SW-100-6-0d1-trial1,-Inf,-Inf,24,42
rand/SW-100-6-0d1-trial2,-Inf,-Inf,24,24
rand/SW-100-6-0d1-trial3,-Inf,-Inf,24,24
rand/SW-100-6-0d2-trial1,-Inf,-Inf,24,-Inf
rand/SW-100-6-0d2-trial2,-Inf,-Inf,24,-Inf
rand/SW-100-6-0d2-trial3,-Inf,-Inf,-Inf,24
rand/SW-100-6-0d3-trial1,-Inf,-Inf,24,-Inf
rand/SW-100-6-0d3-trial2,-Inf,-Inf,24,-Inf
rand/SW-100-6-0d3-trial3,-Inf,-Inf,24,24
rand/SW-1000-3-0d1-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-4-0d1-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-4-0d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-4-0d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-4-0d2-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-4-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-4-0d2-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-4-0d3-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-4-0d3-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-4-0d3-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-5-0d1-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-5-0d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-5-0d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-5-0d2-trial1,-Inf,-Inf,-Inf,24
rand/SW-1000-5-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-5-0d2-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-5-0d3-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-5-0d3-trial2,-Inf,-Inf,-Inf,24
rand/SW-1000-5-0d3-trial3,-Inf,-Inf,-Inf,24
rand/SW-1000-6-0d1-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-6-0d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-6-0d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-6-0d2-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-6-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-6-0d2-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-6-0d3-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-6-0d3-trial2,-Inf,-Inf,-Inf,24
rand/SW-1000-6-0d3-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d1-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-4-0d1-trial1,-Inf,-Inf,32,-Inf
rand/SW-10000-4-0d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-4-0d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-4-0d2-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-4-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-4-0d2-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-4-0d3-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-4-0d3-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-4-0d3-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-5-0d1-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-5-0d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-5-0d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-5-0d2-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-5-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-5-0d2-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-5-0d3-trial1,-Inf,-Inf,36,-Inf
rand/SW-10000-5-0d3-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-5-0d3-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-6-0d1-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-6-0d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-6-0d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-6-0d2-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-6-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-6-0d2-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-6-0d3-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-6-0d3-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-6-0d3-trial3,-Inf,-Inf,-Inf,-Inf
rand/rgg_n_2_15_s0,-Inf,-Inf,36,-Inf


==> data/eigen_graph_misc_08/matrix_vector_product_count.sorted.csv <==
percent,Float8_4,Float8_5,LinearTakum8,Posit8
0.0,100.0,100.0,14.0,12.0
0.000554016620498615,100.0,100.0,15.0,12.0
0.00110803324099723,100.0,100.0,15.0,13.0
0.0016620498614958448,100.0,100.0,15.0,14.0
0.00221606648199446,100.0,100.0,16.0,14.0
0.002770083102493075,100.0,100.0,18.0,15.0
0.0033240997229916896,100.0,100.0,24.0,15.0
0.003878116343490305,100.0,100.0,24.0,15.0
0.00443213296398892,100.0,100.0,24.0,17.0
0.004986149584487534,100.0,100.0,24.0,20.0
0.00554016620498615,100.0,100.0,24.0,21.0
0.006094182825484765,100.0,100.0,24.0,24.0
0.006648199445983379,100.0,100.0,24.0,24.0
0.007202216066481994,100.0,100.0,24.0,24.0
0.00775623268698061,100.0,100.0,24.0,24.0
0.008310249307479225,100.0,100.0,24.0,24.0
0.00886426592797784,100.0,100.0,24.0,24.0
0.009418282548476454,100.0,100.0,24.0,24.0
0.009972299168975069,100.0,100.0,24.0,24.0
0.010526315789473684,100.0,100.0,24.0,24.0
0.0110803324099723,100.0,100.0,24.0,24.0
0.011634349030470914,100.0,100.0,24.0,24.0
0.01218836565096953,100.0,100.0,24.0,24.0
0.012742382271468145,100.0,100.0,24.0,24.0
0.013296398891966758,100.0,100.0,24.0,24.0
0.013850415512465374,100.0,100.0,24.0,24.0
0.014404432132963989,100.0,100.0,24.0,24.0
0.014958448753462604,100.0,100.0,24.0,24.0
0.01551246537396122,100.0,100.0,24.0,24.0
0.016066481994459834,100.0,100.0,24.0,24.0
0.01662049861495845,100.0,100.0,24.0,24.0
0.017174515235457065,100.0,100.0,24.0,24.0
0.01772853185595568,100.0,100.0,24.0,24.0
0.018282548476454295,100.0,100.0,24.0,24.0
0.018836565096952907,100.0,100.0,24.0,24.0
0.019390581717451522,100.0,100.0,24.0,24.0
0.019944598337950138,100.0,100.0,24.0,24.0
0.020498614958448753,100.0,100.0,24.0,24.0
0.021052631578947368,100.0,100.0,24.0,24.0
0.021606648199445983,100.0,100.0,24.0,24.0
0.0221606648199446,100.0,100.0,24.0,24.0
0.022714681440443214,100.0,100.0,24.0,24.0
0.02326869806094183,100.0,100.0,24.0,24.0
0.023822714681440444,100.0,100.0,24.0,24.0
0.02437673130193906,100.0,100.0,24.0,24.0
0.024930747922437674,100.0,100.0,24.0,24.0
0.02548476454293629,100.0,100.0,24.0,24.0
0.0260387811634349,100.0,100.0,24.0,24.0
0.026592797783933517,100.0,100.0,24.0,24.0
0.027146814404432132,100.0,100.0,24.0,24.0
0.027700831024930747,100.0,100.0,24.0,24.0
0.028254847645429362,100.0,100.0,24.0,24.0
0.028808864265927978,100.0,100.0,24.0,24.0
0.029362880886426593,100.0,100.0,24.0,24.0
0.029916897506925208,100.0,100.0,24.0,24.0
0.030470914127423823,100.0,100.0,24.0,24.0
0.03102493074792244,100.0,100.0,24.0,24.0
0.031578947368421054,100.0,100.0,24.0,24.0
0.03213296398891967,100.0,100.0,24.0,24.0
0.032686980609418284,100.0,100.0,24.0,24.0
0.0332409972299169,100.0,100.0,24.0,24.0
0.033795013850415515,100.0,100.0,24.0,24.0
0.03434903047091413,100.0,100.0,24.0,24.0
0.034903047091412745,100.0,100.0,24.0,24.0
0.03545706371191136,100.0,100.0,24.0,24.0
0.036011080332409975,100.0,100.0,24.0,24.0
0.03656509695290859,100.0,100.0,24.0,24.0
0.0371191135734072,100.0,100.0,24.0,24.0
0.037673130193905814,100.0,100.0,24.0,24.0
0.03822714681440443,100.0,100.0,24.0,24.0
0.038781163434903045,100.0,100.0,24.0,24.0
0.03933518005540166,100.0,100.0,24.0,24.0
0.039889196675900275,100.0,100.0,24.0,24.0
0.04044321329639889,100.0,100.0,24.0,24.0
0.040997229916897505,100.0,100.0,24.0,24.0
0.04155124653739612,100.0,100.0,24.0,24.0
0.042105263157894736,100.0,100.0,24.0,24.0
0.04265927977839335,100.0,100.0,24.0,24.0
0.043213296398891966,100.0,100.0,24.0,24.0
0.04376731301939058,100.0,100.0,24.0,24.0
0.0443213296398892,100.0,100.0,24.0,24.0
0.04487534626038781,100.0,100.0,24.0,24.0
0.04542936288088643,100.0,100.0,24.0,24.0
0.04598337950138504,100.0,100.0,24.0,24.0
0.04653739612188366,100.0,100.0,24.0,24.0
0.04709141274238227,100.0,100.0,24.0,24.0
0.04764542936288089,100.0,100.0,24.0,24.0
0.0481994459833795,100.0,100.0,24.0,24.0
0.04875346260387812,100.0,100.0,24.0,24.0
0.049307479224376734,100.0,100.0,24.0,24.0
0.04986149584487535,100.0,100.0,24.0,24.0
0.050415512465373964,100.0,100.0,24.0,24.0
0.05096952908587258,100.0,100.0,24.0,24.0
0.05152354570637119,100.0,100.0,24.0,24.0
0.0520775623268698,100.0,100.0,24.0,24.0
0.05263157894736842,100.0,100.0,24.0,24.0
0.05318559556786703,100.0,100.0,24.0,24.0
0.05373961218836565,100.0,100.0,24.0,24.0
0.054293628808864264,100.0,100.0,24.0,24.0
0.05484764542936288,100.0,100.0,24.0,24.0
0.055401662049861494,100.0,100.0,24.0,24.0
0.05595567867036011,100.0,100.0,24.0,24.0
0.056509695290858725,100.0,100.0,24.0,24.0
0.05706371191135734,100.0,100.0,24.0,24.0
0.057617728531855955,100.0,100.0,24.0,24.0
0.05817174515235457,100.0,100.0,24.0,24.0
0.058725761772853186,100.0,100.0,24.0,24.0
0.0592797783933518,100.0,100.0,24.0,24.0
0.059833795013850416,100.0,100.0,24.0,24.0
0.06038781163434903,100.0,100.0,24.0,24.0
0.060941828254847646,100.0,100.0,24.0,24.0
0.06149584487534626,100.0,100.0,24.0,24.0
0.06204986149584488,100.0,100.0,24.0,24.0
0.06260387811634349,100.0,100.0,24.0,24.0
0.06315789473684211,100.0,100.0,24.0,24.0
0.06371191135734072,100.0,100.0,24.0,24.0
0.06426592797783934,100.0,100.0,24.0,24.0
0.06481994459833795,100.0,100.0,24.0,24.0
0.06537396121883657,100.0,100.0,24.0,24.0
0.06592797783933518,100.0,100.0,24.0,24.0
0.0664819944598338,100.0,100.0,24.0,24.0
0.06703601108033241,100.0,100.0,24.0,24.0
0.06759002770083103,100.0,100.0,24.0,24.0
0.06814404432132964,100.0,100.0,24.0,24.0
0.06869806094182826,100.0,100.0,24.0,24.0
0.06925207756232687,100.0,100.0,24.0,24.0
0.06980609418282549,100.0,100.0,24.0,24.0
0.0703601108033241,100.0,100.0,24.0,24.0
0.07091412742382272,100.0,100.0,24.0,24.0
0.07146814404432134,100.0,100.0,24.0,24.0
0.07202216066481995,100.0,100.0,24.0,24.0
0.07257617728531857,100.0,100.0,24.0,24.0
0.07313019390581718,100.0,100.0,24.0,24.0
0.07368421052631578,100.0,100.0,24.0,24.0
0.0742382271468144,100.0,100.0,24.0,24.0
0.07479224376731301,100.0,100.0,24.0,24.0
0.07534626038781163,100.0,100.0,24.0,24.0
0.07590027700831024,100.0,100.0,24.0,24.0
0.07645429362880886,100.0,100.0,24.0,24.0
0.07700831024930747,100.0,100.0,24.0,24.0
0.07756232686980609,100.0,100.0,24.0,24.0
0.0781163434903047,100.0,100.0,24.0,24.0
0.07867036011080332,100.0,100.0,24.0,24.0
0.07922437673130193,100.0,100.0,24.0,24.0
0.07977839335180055,100.0,100.0,24.0,24.0
0.08033240997229917,100.0,100.0,24.0,24.0
0.08088642659279778,100.0,100.0,24.0,24.0
0.0814404432132964,100.0,100.0,24.0,24.0
0.08199445983379501,100.0,100.0,24.0,24.0
0.08254847645429363,100.0,100.0,24.0,24.0
0.08310249307479224,100.0,100.0,24.0,24.0
0.08365650969529086,100.0,100.0,24.0,24.0
0.08421052631578947,100.0,100.0,24.0,24.0
0.08476454293628809,100.0,100.0,24.0,24.0
0.0853185595567867,100.0,100.0,24.0,24.0
0.08587257617728532,100.0,100.0,24.0,24.0
0.08642659279778393,100.0,100.0,24.0,24.0
0.08698060941828255,100.0,100.0,24.0,24.0
0.08753462603878116,100.0,100.0,24.0,24.0
0.08808864265927978,100.0,100.0,24.0,24.0
0.0886426592797784,100.0,100.0,24.0,24.0
0.08919667590027701,100.0,100.0,24.0,24.0
0.08975069252077562,100.0,100.0,24.0,24.0
0.09030470914127424,100.0,100.0,24.0,24.0
0.09085872576177285,100.0,100.0,24.0,24.0
0.09141274238227147,100.0,100.0,24.0,24.0
0.09196675900277008,100.0,100.0,24.0,24.0
0.0925207756232687,100.0,100.0,24.0,24.0
0.09307479224376732,100.0,100.0,24.0,24.0
0.09362880886426593,100.0,100.0,24.0,24.0
0.09418282548476455,100.0,100.0,24.0,24.0
0.09473684210526316,100.0,100.0,24.0,24.0
0.09529085872576178,100.0,100.0,24.0,24.0
0.09584487534626039,100.0,100.0,24.0,24.0
0.096398891966759,100.0,100.0,24.0,24.0
0.09695290858725762,100.0,100.0,24.0,24.0
0.09750692520775624,100.0,100.0,24.0,24.0
0.09806094182825485,100.0,100.0,24.0,24.0
0.09861495844875347,100.0,100.0,24.0,24.0
0.09916897506925208,100.0,100.0,24.0,24.0
0.0997229916897507,100.0,100.0,24.0,24.0
0.10027700831024931,100.0,100.0,24.0,24.0
0.10083102493074793,100.0,100.0,24.0,24.0
0.10138504155124654,100.0,100.0,24.0,24.0
0.10193905817174516,100.0,100.0,24.0,24.0
0.10249307479224377,100.0,100.0,24.0,24.0
0.10304709141274238,100.0,100.0,24.0,24.0
0.10360110803324099,100.0,100.0,24.0,24.0
0.1041551246537396,100.0,100.0,24.0,24.0
0.10470914127423822,100.0,100.0,24.0,24.0
0.10526315789473684,100.0,100.0,24.0,24.0
0.10581717451523545,100.0,100.0,24.0,24.0
0.10637119113573407,100.0,100.0,24.0,24.0
0.10692520775623268,100.0,100.0,24.0,24.0
0.1074792243767313,100.0,100.0,24.0,24.0
0.10803324099722991,100.0,100.0,24.0,24.0
0.10858725761772853,100.0,100.0,24.0,24.0
0.10914127423822714,100.0,100.0,24.0,24.0
0.10969529085872576,100.0,100.0,24.0,24.0
0.11024930747922437,100.0,100.0,24.0,24.0
0.11080332409972299,100.0,100.0,24.0,24.0
0.1113573407202216,100.0,100.0,24.0,24.0
0.11191135734072022,100.0,100.0,24.0,24.0
0.11246537396121883,100.0,100.0,24.0,24.0
0.11301939058171745,100.0,100.0,24.0,24.0
0.11357340720221606,100.0,100.0,24.0,24.0
0.11412742382271468,100.0,100.0,24.0,24.0
0.1146814404432133,100.0,100.0,24.0,24.0
0.11523545706371191,100.0,100.0,24.0,24.0
0.11578947368421053,100.0,100.0,24.0,24.0
0.11634349030470914,100.0,100.0,24.0,24.0
0.11689750692520776,100.0,100.0,24.0,24.0
0.11745152354570637,100.0,100.0,24.0,24.0
0.11800554016620499,100.0,100.0,24.0,24.0
0.1185595567867036,100.0,100.0,24.0,24.0
0.11911357340720222,100.0,100.0,24.0,24.0
0.11966759002770083,100.0,100.0,24.0,24.0
0.12022160664819945,100.0,100.0,24.0,24.0
0.12077562326869806,100.0,100.0,24.0,24.0
0.12132963988919668,100.0,100.0,24.0,24.0
0.12188365650969529,100.0,100.0,24.0,24.0
0.12243767313019391,100.0,100.0,24.0,24.0
0.12299168975069252,100.0,100.0,24.0,24.0
0.12354570637119114,100.0,100.0,24.0,24.0
0.12409972299168975,100.0,100.0,24.0,24.0
0.12465373961218837,100.0,100.0,24.0,24.0
0.12520775623268698,100.0,100.0,24.0,24.0
0.1257617728531856,100.0,100.0,24.0,24.0
0.12631578947368421,100.0,100.0,24.0,24.0
0.12686980609418283,100.0,100.0,24.0,24.0
0.12742382271468145,100.0,100.0,24.0,24.0
0.12797783933518006,100.0,100.0,24.0,24.0
0.12853185595567868,100.0,100.0,24.0,24.0
0.1290858725761773,100.0,100.0,24.0,24.0
0.1296398891966759,100.0,100.0,24.0,24.0
0.13019390581717452,100.0,100.0,24.0,24.0
0.13074792243767314,100.0,100.0,24.0,24.0
0.13130193905817175,100.0,100.0,24.0,24.0
0.13185595567867037,100.0,100.0,24.0,24.0
0.13240997229916898,100.0,100.0,24.0,24.0
0.1329639889196676,100.0,100.0,24.0,24.0
0.1335180055401662,100.0,100.0,24.0,24.0
0.13407202216066483,100.0,100.0,24.0,24.0
0.13462603878116344,100.0,100.0,24.0,24.0
0.13518005540166206,100.0,100.0,24.0,24.0
0.13573407202216067,100.0,100.0,24.0,24.0
0.1362880886426593,100.0,100.0,24.0,24.0
0.1368421052631579,100.0,100.0,24.0,24.0
0.13739612188365652,100.0,100.0,24.0,24.0
0.13795013850415513,100.0,100.0,24.0,24.0
0.13850415512465375,100.0,100.0,24.0,24.0
0.13905817174515236,100.0,100.0,24.0,24.0
0.13961218836565098,100.0,100.0,24.0,24.0
0.1401662049861496,100.0,100.0,24.0,24.0
0.1407202216066482,100.0,100.0,24.0,24.0
0.14127423822714683,100.0,100.0,24.0,24.0
0.14182825484764544,100.0,100.0,24.0,24.0
0.14238227146814406,100.0,100.0,24.0,24.0
0.14293628808864267,100.0,100.0,24.0,24.0
0.1434903047091413,100.0,100.0,24.0,24.0
0.1440443213296399,100.0,100.0,24.0,24.0
0.14459833795013852,100.0,100.0,24.0,24.0
0.14515235457063713,100.0,100.0,24.0,24.0
0.14570637119113575,100.0,100.0,24.0,24.0
0.14626038781163436,100.0,100.0,24.0,24.0
0.14681440443213298,100.0,100.0,24.0,24.0
0.14736842105263157,100.0,100.0,24.0,24.0
0.14792243767313018,100.0,100.0,24.0,24.0
0.1484764542936288,100.0,100.0,24.0,24.0
0.1490304709141274,100.0,100.0,24.0,24.0
0.14958448753462603,100.0,100.0,24.0,24.0
0.15013850415512464,100.0,100.0,24.0,24.0
0.15069252077562326,100.0,100.0,24.0,24.0
0.15124653739612187,100.0,100.0,24.0,24.0
0.1518005540166205,100.0,100.0,24.0,24.0
0.1523545706371191,100.0,100.0,24.0,24.0
0.15290858725761772,100.0,100.0,24.0,24.0
0.15346260387811633,100.0,100.0,24.0,24.0
0.15401662049861495,100.0,100.0,24.0,24.0
0.15457063711911356,100.0,100.0,24.0,24.0
0.15512465373961218,100.0,100.0,24.0,24.0
0.1556786703601108,100.0,100.0,24.0,24.0
0.1562326869806094,100.0,100.0,24.0,24.0
0.15678670360110802,100.0,100.0,24.0,24.0
0.15734072022160664,100.0,100.0,24.0,24.0
0.15789473684210525,100.0,100.0,24.0,24.0
0.15844875346260387,100.0,100.0,24.0,24.0
0.15900277008310248,100.0,100.0,24.0,24.0
0.1595567867036011,100.0,100.0,24.0,24.0
0.16011080332409972,100.0,100.0,24.0,24.0
0.16066481994459833,100.0,100.0,24.0,24.0
0.16121883656509695,100.0,100.0,24.0,24.0
0.16177285318559556,100.0,100.0,24.0,24.0
0.16232686980609418,100.0,100.0,24.0,24.0
0.1628808864265928,100.0,100.0,24.0,24.0
0.1634349030470914,100.0,100.0,24.0,24.0
0.16398891966759002,100.0,100.0,24.0,24.0
0.16454293628808864,100.0,100.0,24.0,24.0
0.16509695290858725,100.0,100.0,24.0,24.0
0.16565096952908587,100.0,100.0,24.0,24.0
0.16620498614958448,100.0,100.0,24.0,24.0
0.1667590027700831,100.0,100.0,24.0,24.0
0.1673130193905817,100.0,100.0,24.0,24.0
0.16786703601108033,100.0,100.0,24.0,24.0
0.16842105263157894,100.0,100.0,24.0,24.0
0.16897506925207756,100.0,100.0,24.0,24.0
0.16952908587257617,100.0,100.0,24.0,24.0
0.1700831024930748,100.0,100.0,24.0,24.0
0.1706371191135734,100.0,100.0,24.0,24.0
0.17119113573407202,100.0,100.0,24.0,24.0
0.17174515235457063,100.0,100.0,24.0,24.0
0.17229916897506925,100.0,100.0,24.0,24.0
0.17285318559556787,100.0,100.0,24.0,24.0
0.17340720221606648,100.0,100.0,24.0,24.0
0.1739612188365651,100.0,100.0,24.0,24.0
0.1745152354570637,100.0,100.0,24.0,24.0
0.17506925207756233,100.0,100.0,24.0,24.0
0.17562326869806094,100.0,100.0,24.0,24.0
0.17617728531855956,100.0,100.0,24.0,24.0
0.17673130193905817,100.0,100.0,24.0,24.0
0.1772853185595568,100.0,100.0,24.0,24.0
0.1778393351800554,100.0,100.0,24.0,24.0
0.17839335180055402,100.0,100.0,24.0,24.0
0.17894736842105263,100.0,100.0,24.0,24.0
0.17950138504155125,100.0,100.0,24.0,24.0
0.18005540166204986,100.0,100.0,24.0,24.0
0.18060941828254848,100.0,100.0,24.0,24.0
0.1811634349030471,100.0,100.0,24.0,24.0
0.1817174515235457,100.0,100.0,24.0,24.0
0.18227146814404432,100.0,100.0,24.0,24.0
0.18282548476454294,100.0,100.0,24.0,24.0
0.18337950138504155,100.0,100.0,24.0,24.0
0.18393351800554017,100.0,100.0,24.0,24.0
0.18448753462603878,100.0,100.0,24.0,24.0
0.1850415512465374,100.0,100.0,24.0,24.0
0.18559556786703602,100.0,100.0,24.0,24.0
0.18614958448753463,100.0,100.0,24.0,24.0
0.18670360110803325,100.0,100.0,24.0,24.0
0.18725761772853186,100.0,100.0,24.0,24.0
0.18781163434903048,100.0,100.0,24.0,24.0
0.1883656509695291,100.0,100.0,24.0,24.0
0.1889196675900277,100.0,100.0,24.0,24.0
0.18947368421052632,100.0,100.0,24.0,24.0
0.19002770083102494,100.0,100.0,24.0,24.0
0.19058171745152355,100.0,100.0,24.0,24.0
0.19113573407202217,100.0,100.0,24.0,24.0
0.19168975069252078,100.0,100.0,24.0,24.0
0.1922437673130194,100.0,100.0,24.0,24.0
0.192797783933518,100.0,100.0,24.0,24.0
0.19335180055401663,100.0,100.0,24.0,24.0
0.19390581717451524,100.0,100.0,24.0,24.0
0.19445983379501386,100.0,100.0,24.0,24.0
0.19501385041551247,100.0,100.0,24.0,24.0
0.1955678670360111,100.0,100.0,24.0,24.0
0.1961218836565097,100.0,100.0,24.0,24.0
0.19667590027700832,100.0,100.0,24.0,24.0
0.19722991689750694,100.0,100.0,24.0,24.0
0.19778393351800555,100.0,100.0,24.0,24.0
0.19833795013850417,100.0,100.0,24.0,24.0
0.19889196675900278,100.0,100.0,24.0,24.0
0.1994459833795014,100.0,100.0,24.0,24.0
0.2,100.0,100.0,24.0,24.0
0.20055401662049863,100.0,100.0,24.0,24.0
0.20110803324099724,100.0,100.0,24.0,24.0
0.20166204986149586,100.0,100.0,24.0,24.0
0.20221606648199447,100.0,100.0,24.0,24.0
0.2027700831024931,100.0,100.0,24.0,24.0
0.2033240997229917,100.0,100.0,24.0,24.0
0.20387811634349032,100.0,100.0,24.0,24.0
0.20443213296398893,100.0,100.0,24.0,24.0
0.20498614958448755,100.0,100.0,24.0,24.0
0.20554016620498616,100.0,100.0,24.0,24.0
0.20609418282548475,100.0,100.0,24.0,24.0
0.20664819944598337,100.0,100.0,24.0,24.0
0.20720221606648198,100.0,100.0,24.0,24.0
0.2077562326869806,100.0,100.0,24.0,24.0
0.2083102493074792,100.0,100.0,24.0,24.0
0.20886426592797783,100.0,100.0,24.0,24.0
0.20941828254847644,100.0,100.0,24.0,24.0
0.20997229916897506,100.0,100.0,24.0,24.0
0.21052631578947367,100.0,100.0,24.0,24.0
0.2110803324099723,100.0,100.0,24.0,24.0
0.2116343490304709,100.0,100.0,24.0,24.0
0.21218836565096952,100.0,100.0,24.0,24.0
0.21274238227146813,100.0,100.0,24.0,24.0
0.21329639889196675,100.0,100.0,24.0,24.0
0.21385041551246536,100.0,100.0,24.0,24.0
0.21440443213296398,100.0,100.0,24.0,24.0
0.2149584487534626,100.0,100.0,24.0,24.0
0.2155124653739612,100.0,100.0,24.0,24.0
0.21606648199445982,100.0,100.0,24.0,24.0
0.21662049861495844,100.0,100.0,24.0,24.0
0.21717451523545706,100.0,100.0,24.0,24.0
0.21772853185595567,100.0,100.0,24.0,24.0
0.21828254847645429,100.0,100.0,24.0,24.0
0.2188365650969529,100.0,100.0,24.0,24.0
0.21939058171745152,100.0,100.0,24.0,24.0
0.21994459833795013,100.0,100.0,24.0,24.0
0.22049861495844875,100.0,100.0,24.0,24.0
0.22105263157894736,100.0,100.0,24.0,24.0
0.22160664819944598,100.0,100.0,24.0,24.0
0.2221606648199446,100.0,100.0,24.0,24.0
0.2227146814404432,100.0,100.0,24.0,24.0
0.22326869806094182,100.0,100.0,24.0,24.0
0.22382271468144044,100.0,100.0,24.0,24.0
0.22437673130193905,100.0,100.0,24.0,24.0
0.22493074792243767,100.0,100.0,24.0,24.0
0.22548476454293628,100.0,100.0,24.0,24.0
0.2260387811634349,100.0,100.0,24.0,24.0
0.22659279778393351,100.0,100.0,24.0,24.0
0.22714681440443213,100.0,100.0,24.0,24.0
0.22770083102493074,100.0,100.0,24.0,24.0
0.22825484764542936,100.0,100.0,24.0,24.0
0.22880886426592797,100.0,100.0,24.0,24.0
0.2293628808864266,100.0,100.0,24.0,24.0
0.2299168975069252,100.0,100.0,24.0,24.0
0.23047091412742382,100.0,100.0,24.0,24.0
0.23102493074792244,100.0,100.0,24.0,24.0
0.23157894736842105,100.0,100.0,24.0,24.0
0.23213296398891967,100.0,100.0,24.0,24.0
0.23268698060941828,100.0,100.0,24.0,24.0
0.2332409972299169,100.0,100.0,24.0,24.0
0.2337950138504155,100.0,100.0,24.0,24.0
0.23434903047091413,100.0,100.0,24.0,24.0
0.23490304709141274,100.0,100.0,24.0,24.0
0.23545706371191136,100.0,100.0,24.0,24.0
0.23601108033240997,100.0,100.0,24.0,24.0
0.2365650969529086,100.0,100.0,24.0,24.0
0.2371191135734072,100.0,100.0,24.0,24.0
0.23767313019390582,100.0,100.0,24.0,24.0
0.23822714681440443,100.0,100.0,24.0,24.0
0.23878116343490305,100.0,100.0,24.0,24.0
0.23933518005540166,100.0,100.0,24.0,24.0
0.23988919667590028,100.0,100.0,28.0,24.0
0.2404432132963989,100.0,100.0,30.0,24.0
0.2409972299168975,100.0,100.0,31.0,24.0
0.24155124653739612,100.0,100.0,31.0,24.0
0.24210526315789474,100.0,100.0,32.0,24.0
0.24265927977839336,100.0,100.0,32.0,24.0
0.24321329639889197,100.0,100.0,32.0,24.0
0.24376731301939059,100.0,100.0,32.0,24.0
0.2443213296398892,100.0,100.0,32.0,24.0
0.24487534626038782,100.0,100.0,32.0,24.0
0.24542936288088643,100.0,100.0,33.0,24.0
0.24598337950138505,100.0,100.0,33.0,24.0
0.24653739612188366,100.0,100.0,33.0,24.0
0.24709141274238228,100.0,100.0,33.0,24.0
0.2476454293628809,100.0,100.0,33.0,24.0
0.2481994459833795,100.0,100.0,34.0,24.0
0.24875346260387812,100.0,100.0,34.0,24.0
0.24930747922437674,100.0,100.0,34.0,24.0
0.24986149584487535,100.0,100.0,34.0,24.0
0.25041551246537397,100.0,100.0,34.0,24.0
0.25096952908587256,100.0,100.0,34.0,24.0
0.2515235457063712,100.0,100.0,34.0,24.0
0.2520775623268698,100.0,100.0,35.0,24.0
0.25263157894736843,100.0,100.0,35.0,24.0
0.253185595567867,100.0,100.0,35.0,24.0
0.25373961218836566,100.0,100.0,35.0,24.0
0.25429362880886425,100.0,100.0,36.0,24.0
0.2548476454293629,100.0,100.0,36.0,24.0
0.2554016620498615,100.0,100.0,36.0,24.0
0.2559556786703601,100.0,100.0,36.0,24.0
0.2565096952908587,100.0,100.0,36.0,24.0
0.25706371191135735,100.0,100.0,36.0,24.0
0.25761772853185594,100.0,100.0,36.0,24.0
0.2581717451523546,100.0,100.0,36.0,24.0
0.25872576177285317,100.0,100.0,36.0,24.0
0.2592797783933518,100.0,100.0,36.0,24.0
0.2598337950138504,100.0,100.0,36.0,24.0
0.26038781163434904,100.0,100.0,36.0,24.0
0.26094182825484763,100.0,100.0,36.0,24.0
0.2614958448753463,100.0,100.0,36.0,24.0
0.26204986149584486,100.0,100.0,36.0,24.0
0.2626038781163435,100.0,100.0,36.0,24.0
0.2631578947368421,100.0,100.0,36.0,24.0
0.26371191135734073,100.0,100.0,36.0,24.0
0.2642659279778393,100.0,100.0,36.0,24.0
0.26481994459833796,100.0,100.0,39.0,24.0
0.26537396121883655,100.0,100.0,40.0,24.0
0.2659279778393352,100.0,100.0,40.0,24.0
0.2664819944598338,100.0,100.0,40.0,24.0
0.2670360110803324,100.0,100.0,40.0,24.0
0.267590027700831,100.0,100.0,42.0,24.0
0.26814404432132966,100.0,100.0,44.0,24.0
0.26869806094182824,100.0,100.0,44.0,24.0
0.2692520775623269,100.0,100.0,44.0,24.0
0.2698060941828255,100.0,100.0,45.0,24.0
0.2703601108033241,100.0,100.0,46.0,24.0
0.2709141274238227,100.0,100.0,47.0,24.0
0.27146814404432135,100.0,100.0,51.0,24.0
0.27202216066481993,100.0,100.0,51.0,24.0
0.2725761772853186,100.0,100.0,52.0,24.0
0.27313019390581716,100.0,100.0,53.0,24.0
0.2736842105263158,100.0,100.0,56.0,24.0
0.2742382271468144,100.0,100.0,100.0,24.0
0.27479224376731304,100.0,100.0,100.0,24.0
0.2753462603878116,100.0,100.0,100.0,24.0
0.27590027700831027,100.0,100.0,100.0,24.0
0.27645429362880886,100.0,100.0,100.0,24.0
0.2770083102493075,100.0,100.0,100.0,24.0
0.2775623268698061,100.0,100.0,100.0,24.0
0.27811634349030473,100.0,100.0,100.0,24.0
0.2786703601108033,100.0,100.0,100.0,24.0
0.27922437673130196,100.0,100.0,100.0,24.0
0.27977839335180055,100.0,100.0,100.0,24.0
0.2803324099722992,100.0,100.0,100.0,24.0
0.2808864265927978,100.0,100.0,100.0,24.0
0.2814404432132964,100.0,100.0,100.0,24.0
0.281994459833795,100.0,100.0,100.0,24.0
0.28254847645429365,100.0,100.0,100.0,24.0
0.28310249307479224,100.0,100.0,100.0,24.0
0.2836565096952909,100.0,100.0,100.0,24.0
0.28421052631578947,100.0,100.0,100.0,24.0
0.2847645429362881,100.0,100.0,100.0,24.0
0.2853185595567867,100.0,100.0,100.0,24.0
0.28587257617728534,100.0,100.0,100.0,24.0
0.28642659279778393,100.0,100.0,100.0,24.0
0.2869806094182826,100.0,100.0,100.0,24.0
0.28753462603878116,100.0,100.0,100.0,24.0
0.2880886426592798,100.0,100.0,100.0,24.0
0.2886426592797784,100.0,100.0,100.0,24.0
0.28919667590027703,100.0,100.0,100.0,24.0
0.2897506925207756,100.0,100.0,100.0,24.0
0.29030470914127426,100.0,100.0,100.0,24.0
0.29085872576177285,100.0,100.0,100.0,24.0
0.2914127423822715,100.0,100.0,100.0,24.0
0.2919667590027701,100.0,100.0,100.0,24.0
0.2925207756232687,100.0,100.0,100.0,24.0
0.2930747922437673,100.0,100.0,100.0,24.0
0.29362880886426596,100.0,100.0,100.0,24.0
0.29418282548476454,100.0,100.0,100.0,24.0
0.29473684210526313,100.0,100.0,100.0,24.0
0.2952908587257618,100.0,100.0,100.0,24.0
0.29584487534626036,100.0,100.0,100.0,24.0
0.296398891966759,100.0,100.0,100.0,24.0
0.2969529085872576,100.0,100.0,100.0,24.0
0.29750692520775623,100.0,100.0,100.0,24.0
0.2980609418282548,100.0,100.0,100.0,24.0
0.29861495844875346,100.0,100.0,100.0,24.0
0.29916897506925205,100.0,100.0,100.0,24.0
0.2997229916897507,100.0,100.0,100.0,24.0
0.3002770083102493,100.0,100.0,100.0,24.0
0.3008310249307479,100.0,100.0,100.0,24.0
0.3013850415512465,100.0,100.0,100.0,24.0
0.30193905817174516,100.0,100.0,100.0,24.0
0.30249307479224374,100.0,100.0,100.0,24.0
0.3030470914127424,100.0,100.0,100.0,24.0
0.303601108033241,100.0,100.0,100.0,24.0
0.3041551246537396,100.0,100.0,100.0,24.0
0.3047091412742382,100.0,100.0,100.0,24.0
0.30526315789473685,100.0,100.0,100.0,24.0
0.30581717451523543,100.0,100.0,100.0,24.0
0.3063711911357341,100.0,100.0,100.0,24.0
0.30692520775623267,100.0,100.0,100.0,24.0
0.3074792243767313,100.0,100.0,100.0,24.0
0.3080332409972299,100.0,100.0,100.0,24.0
0.30858725761772854,100.0,100.0,100.0,24.0
0.3091412742382271,100.0,100.0,100.0,24.0
0.30969529085872577,100.0,100.0,100.0,24.0
0.31024930747922436,100.0,100.0,100.0,24.0
0.310803324099723,100.0,100.0,100.0,24.0
0.3113573407202216,100.0,100.0,100.0,24.0
0.31191135734072023,100.0,100.0,100.0,24.0
0.3124653739612188,100.0,100.0,100.0,24.0
0.31301939058171746,100.0,100.0,100.0,24.0
0.31357340720221605,100.0,100.0,100.0,24.0
0.3141274238227147,100.0,100.0,100.0,24.0
0.3146814404432133,100.0,100.0,100.0,24.0
0.3152354570637119,100.0,100.0,100.0,24.0
0.3157894736842105,100.0,100.0,100.0,24.0
0.31634349030470915,100.0,100.0,100.0,24.0
0.31689750692520774,100.0,100.0,100.0,24.0
0.3174515235457064,100.0,100.0,100.0,30.0
0.31800554016620497,100.0,100.0,100.0,31.0
0.3185595567867036,100.0,100.0,100.0,31.0
0.3191135734072022,100.0,100.0,100.0,32.0
0.31966759002770084,100.0,100.0,100.0,33.0
0.32022160664819943,100.0,100.0,100.0,33.0
0.3207756232686981,100.0,100.0,100.0,33.0
0.32132963988919666,100.0,100.0,100.0,33.0
0.3218836565096953,100.0,100.0,100.0,33.0
0.3224376731301939,100.0,100.0,100.0,34.0
0.32299168975069253,100.0,100.0,100.0,34.0
0.3235457063711911,100.0,100.0,100.0,35.0
0.32409972299168976,100.0,100.0,100.0,36.0
0.32465373961218835,100.0,100.0,100.0,36.0
0.325207756232687,100.0,100.0,100.0,36.0
0.3257617728531856,100.0,100.0,100.0,36.0
0.3263157894736842,100.0,100.0,100.0,42.0
0.3268698060941828,100.0,100.0,100.0,42.0
0.32742382271468146,100.0,100.0,100.0,46.0
0.32797783933518004,100.0,100.0,100.0,49.0
0.3285318559556787,100.0,100.0,100.0,55.0
0.3290858725761773,100.0,100.0,100.0,55.0
0.3296398891966759,100.0,100.0,100.0,100.0
0.3301939058171745,100.0,100.0,100.0,100.0
0.33074792243767315,100.0,100.0,100.0,100.0
0.33130193905817173,100.0,100.0,100.0,100.0
0.3318559556786704,100.0,100.0,100.0,100.0
0.33240997229916897,100.0,100.0,100.0,100.0
0.3329639889196676,100.0,100.0,100.0,100.0
0.3335180055401662,100.0,100.0,100.0,100.0
0.33407202216066484,100.0,100.0,100.0,100.0
0.3346260387811634,100.0,100.0,100.0,100.0
0.33518005540166207,100.0,100.0,100.0,100.0
0.33573407202216066,100.0,100.0,100.0,100.0
0.3362880886426593,100.0,100.0,100.0,100.0
0.3368421052631579,100.0,100.0,100.0,100.0
0.33739612188365653,100.0,100.0,100.0,100.0
0.3379501385041551,100.0,100.0,100.0,100.0
0.33850415512465376,100.0,100.0,100.0,100.0
0.33905817174515235,100.0,100.0,100.0,100.0
0.339612188365651,100.0,100.0,100.0,100.0
0.3401662049861496,100.0,100.0,100.0,100.0
0.3407202216066482,100.0,100.0,100.0,100.0
0.3412742382271468,100.0,100.0,100.0,100.0
0.34182825484764545,100.0,100.0,100.0,100.0
0.34238227146814404,100.0,100.0,100.0,100.0
0.3429362880886427,100.0,100.0,100.0,100.0
0.34349030470914127,100.0,100.0,100.0,100.0
0.3440443213296399,100.0,100.0,100.0,100.0
0.3445983379501385,100.0,100.0,100.0,100.0
0.34515235457063714,100.0,100.0,100.0,100.0
0.34570637119113573,100.0,100.0,100.0,100.0
0.3462603878116344,100.0,100.0,100.0,100.0
0.34681440443213296,100.0,100.0,100.0,100.0
0.3473684210526316,100.0,100.0,100.0,100.0
0.3479224376731302,100.0,100.0,100.0,100.0
0.34847645429362883,100.0,100.0,100.0,100.0
0.3490304709141274,100.0,100.0,100.0,100.0
0.34958448753462606,100.0,100.0,100.0,100.0
0.35013850415512465,100.0,100.0,100.0,100.0
0.3506925207756233,100.0,100.0,100.0,100.0
0.3512465373961219,100.0,100.0,100.0,100.0
0.3518005540166205,100.0,100.0,100.0,100.0
0.3523545706371191,100.0,100.0,100.0,100.0
0.35290858725761776,100.0,100.0,100.0,100.0
0.35346260387811634,100.0,100.0,100.0,100.0
0.35401662049861493,100.0,100.0,100.0,100.0
0.3545706371191136,100.0,100.0,100.0,100.0
0.35512465373961216,100.0,100.0,100.0,100.0
0.3556786703601108,100.0,100.0,100.0,100.0
0.3562326869806094,100.0,100.0,100.0,100.0
0.35678670360110804,100.0,100.0,100.0,100.0
0.3573407202216066,100.0,100.0,100.0,100.0
0.35789473684210527,100.0,100.0,100.0,100.0
0.35844875346260385,100.0,100.0,100.0,100.0
0.3590027700831025,100.0,100.0,100.0,100.0
0.3595567867036011,100.0,100.0,100.0,100.0
0.3601108033240997,100.0,100.0,100.0,100.0
0.3606648199445983,100.0,100.0,100.0,100.0
0.36121883656509696,100.0,100.0,100.0,100.0
0.36177285318559554,100.0,100.0,100.0,100.0
0.3623268698060942,100.0,100.0,100.0,100.0
0.3628808864265928,100.0,100.0,100.0,100.0
0.3634349030470914,100.0,100.0,100.0,100.0
0.36398891966759,100.0,100.0,100.0,100.0
0.36454293628808865,100.0,100.0,100.0,100.0
0.36509695290858724,100.0,100.0,100.0,100.0
0.3656509695290859,100.0,100.0,100.0,100.0
0.36620498614958447,100.0,100.0,100.0,100.0
0.3667590027700831,100.0,100.0,100.0,100.0
0.3673130193905817,100.0,100.0,100.0,100.0
0.36786703601108034,100.0,100.0,100.0,100.0
0.3684210526315789,100.0,100.0,100.0,100.0
0.36897506925207757,100.0,100.0,100.0,100.0
0.36952908587257616,100.0,100.0,100.0,100.0
0.3700831024930748,100.0,100.0,100.0,100.0
0.3706371191135734,100.0,100.0,100.0,100.0
0.37119113573407203,100.0,100.0,100.0,100.0
0.3717451523545706,100.0,100.0,100.0,100.0
0.37229916897506926,100.0,100.0,100.0,100.0
0.37285318559556785,100.0,100.0,100.0,100.0
0.3734072022160665,100.0,100.0,100.0,100.0
0.3739612188365651,100.0,100.0,100.0,100.0
0.3745152354570637,100.0,100.0,100.0,100.0
0.3750692520775623,100.0,100.0,100.0,100.0
0.37562326869806095,100.0,100.0,100.0,100.0
0.37617728531855954,100.0,100.0,100.0,100.0
0.3767313019390582,100.0,100.0,100.0,100.0
0.37728531855955677,100.0,100.0,100.0,100.0
0.3778393351800554,100.0,100.0,100.0,100.0
0.378393351800554,100.0,100.0,100.0,100.0
0.37894736842105264,100.0,100.0,100.0,100.0
0.37950138504155123,100.0,100.0,100.0,100.0
0.3800554016620499,100.0,100.0,100.0,100.0
0.38060941828254846,100.0,100.0,100.0,100.0
0.3811634349030471,100.0,100.0,100.0,100.0
0.3817174515235457,100.0,100.0,100.0,100.0
0.38227146814404434,100.0,100.0,100.0,100.0
0.3828254847645429,100.0,100.0,100.0,100.0
0.38337950138504157,100.0,100.0,100.0,100.0
0.38393351800554015,100.0,100.0,100.0,100.0
0.3844875346260388,100.0,100.0,100.0,100.0
0.3850415512465374,100.0,100.0,100.0,100.0
0.385595567867036,100.0,100.0,100.0,100.0
0.3861495844875346,100.0,100.0,100.0,100.0
0.38670360110803326,100.0,100.0,100.0,100.0
0.38725761772853184,100.0,100.0,100.0,100.0
0.3878116343490305,100.0,100.0,100.0,100.0
0.3883656509695291,100.0,100.0,100.0,100.0
0.3889196675900277,100.0,100.0,100.0,100.0
0.3894736842105263,100.0,100.0,100.0,100.0
0.39002770083102495,100.0,100.0,100.0,100.0
0.39058171745152354,100.0,100.0,100.0,100.0
0.3911357340720222,100.0,100.0,100.0,100.0
0.39168975069252077,100.0,100.0,100.0,100.0
0.3922437673130194,100.0,100.0,100.0,100.0
0.392797783933518,100.0,100.0,100.0,100.0
0.39335180055401664,100.0,100.0,100.0,100.0
0.3939058171745152,100.0,100.0,100.0,100.0
0.39445983379501387,100.0,100.0,100.0,100.0
0.39501385041551246,100.0,100.0,100.0,100.0
0.3955678670360111,100.0,100.0,100.0,100.0
0.3961218836565097,100.0,100.0,100.0,100.0
0.39667590027700833,100.0,100.0,100.0,100.0
0.3972299168975069,100.0,100.0,100.0,100.0
0.39778393351800556,100.0,100.0,100.0,100.0
0.39833795013850415,100.0,100.0,100.0,100.0
0.3988919667590028,100.0,100.0,100.0,100.0
0.3994459833795014,100.0,100.0,100.0,100.0
0.4,100.0,100.0,100.0,100.0
0.4005540166204986,100.0,100.0,100.0,100.0
0.40110803324099725,100.0,100.0,100.0,100.0
0.40166204986149584,100.0,100.0,100.0,100.0
0.4022160664819945,100.0,100.0,100.0,100.0
0.40277008310249307,100.0,100.0,100.0,100.0
0.4033240997229917,100.0,100.0,100.0,100.0
0.4038781163434903,100.0,100.0,100.0,100.0
0.40443213296398894,100.0,100.0,100.0,100.0
0.40498614958448753,100.0,100.0,100.0,100.0
0.4055401662049862,100.0,100.0,100.0,100.0
0.40609418282548476,100.0,100.0,100.0,100.0
0.4066481994459834,100.0,100.0,100.0,100.0
0.407202216066482,100.0,100.0,100.0,100.0
0.40775623268698064,100.0,100.0,100.0,100.0
0.4083102493074792,100.0,100.0,100.0,100.0
0.40886426592797787,100.0,100.0,100.0,100.0
0.40941828254847645,100.0,100.0,100.0,100.0
0.4099722991689751,100.0,100.0,100.0,100.0
0.4105263157894737,100.0,100.0,100.0,100.0
0.4110803324099723,100.0,100.0,100.0,100.0
0.4116343490304709,100.0,100.0,100.0,100.0
0.4121883656509695,100.0,100.0,100.0,100.0
0.41274238227146814,100.0,100.0,100.0,100.0
0.41329639889196673,100.0,100.0,100.0,100.0
0.4138504155124654,100.0,100.0,100.0,100.0
0.41440443213296396,100.0,100.0,100.0,100.0
0.4149584487534626,100.0,100.0,100.0,100.0
0.4155124653739612,100.0,100.0,100.0,100.0
0.41606648199445984,100.0,100.0,100.0,100.0
0.4166204986149584,100.0,100.0,100.0,100.0
0.41717451523545707,100.0,100.0,100.0,100.0
0.41772853185595565,100.0,100.0,100.0,100.0
0.4182825484764543,100.0,100.0,100.0,100.0
0.4188365650969529,100.0,100.0,100.0,100.0
0.4193905817174515,100.0,100.0,100.0,100.0
0.4199445983379501,100.0,100.0,100.0,100.0
0.42049861495844876,100.0,100.0,100.0,100.0
0.42105263157894735,100.0,100.0,100.0,100.0
0.421606648199446,100.0,100.0,100.0,100.0
0.4221606648199446,100.0,100.0,100.0,100.0
0.4227146814404432,100.0,100.0,100.0,100.0
0.4232686980609418,100.0,100.0,100.0,100.0
0.42382271468144045,100.0,100.0,100.0,100.0
0.42437673130193904,100.0,100.0,100.0,100.0
0.4249307479224377,100.0,100.0,100.0,100.0
0.42548476454293627,100.0,100.0,100.0,100.0
0.4260387811634349,100.0,100.0,100.0,100.0
0.4265927977839335,100.0,100.0,100.0,100.0
0.42714681440443214,100.0,100.0,100.0,100.0
0.4277008310249307,100.0,100.0,100.0,100.0
0.42825484764542937,100.0,100.0,100.0,100.0
0.42880886426592796,100.0,100.0,100.0,100.0
0.4293628808864266,100.0,100.0,100.0,100.0
0.4299168975069252,100.0,100.0,100.0,100.0
0.43047091412742383,100.0,100.0,100.0,100.0
0.4310249307479224,100.0,100.0,100.0,100.0
0.43157894736842106,100.0,100.0,100.0,100.0
0.43213296398891965,100.0,100.0,100.0,100.0
0.4326869806094183,100.0,100.0,100.0,100.0
0.4332409972299169,100.0,100.0,100.0,100.0
0.4337950138504155,100.0,100.0,100.0,100.0
0.4343490304709141,100.0,100.0,100.0,100.0
0.43490304709141275,100.0,100.0,100.0,100.0
0.43545706371191134,100.0,100.0,100.0,100.0
0.43601108033241,100.0,100.0,100.0,100.0
0.43656509695290857,100.0,100.0,100.0,100.0
0.4371191135734072,100.0,100.0,100.0,100.0
0.4376731301939058,100.0,100.0,100.0,100.0
0.43822714681440444,100.0,100.0,100.0,100.0
0.43878116343490303,100.0,100.0,100.0,100.0
0.4393351800554017,100.0,100.0,100.0,100.0
0.43988919667590026,100.0,100.0,100.0,100.0
0.4404432132963989,100.0,100.0,100.0,100.0
0.4409972299168975,100.0,100.0,100.0,100.0
0.44155124653739614,100.0,100.0,100.0,100.0
0.4421052631578947,100.0,100.0,100.0,100.0
0.44265927977839337,100.0,100.0,100.0,100.0
0.44321329639889195,100.0,100.0,100.0,100.0
0.4437673130193906,100.0,100.0,100.0,100.0
0.4443213296398892,100.0,100.0,100.0,100.0
0.4448753462603878,100.0,100.0,100.0,100.0
0.4454293628808864,100.0,100.0,100.0,100.0
0.44598337950138506,100.0,100.0,100.0,100.0
0.44653739612188365,100.0,100.0,100.0,100.0
0.4470914127423823,100.0,100.0,100.0,100.0
0.4476454293628809,100.0,100.0,100.0,100.0
0.4481994459833795,100.0,100.0,100.0,100.0
0.4487534626038781,100.0,100.0,100.0,100.0
0.44930747922437675,100.0,100.0,100.0,100.0
0.44986149584487534,100.0,100.0,100.0,100.0
0.450415512465374,100.0,100.0,100.0,100.0
0.45096952908587257,100.0,100.0,100.0,100.0
0.4515235457063712,100.0,100.0,100.0,100.0
0.4520775623268698,100.0,100.0,100.0,100.0
0.45263157894736844,100.0,100.0,100.0,100.0
0.45318559556786703,100.0,100.0,100.0,100.0
0.45373961218836567,100.0,100.0,100.0,100.0
0.45429362880886426,100.0,100.0,100.0,100.0
0.4548476454293629,100.0,100.0,100.0,100.0
0.4554016620498615,100.0,100.0,100.0,100.0
0.45595567867036013,100.0,100.0,100.0,100.0
0.4565096952908587,100.0,100.0,100.0,100.0
0.45706371191135736,100.0,100.0,100.0,100.0
0.45761772853185595,100.0,100.0,100.0,100.0
0.4581717451523546,100.0,100.0,100.0,100.0
0.4587257617728532,100.0,100.0,100.0,100.0
0.4592797783933518,100.0,100.0,100.0,100.0
0.4598337950138504,100.0,100.0,100.0,100.0
0.46038781163434905,100.0,100.0,100.0,100.0
0.46094182825484764,100.0,100.0,100.0,100.0
0.4614958448753463,100.0,100.0,100.0,100.0
0.46204986149584487,100.0,100.0,100.0,100.0
0.4626038781163435,100.0,100.0,100.0,100.0
0.4631578947368421,100.0,100.0,100.0,100.0
0.46371191135734074,100.0,100.0,100.0,100.0
0.46426592797783933,100.0,100.0,100.0,100.0
0.464819944598338,100.0,100.0,100.0,100.0
0.46537396121883656,100.0,100.0,100.0,100.0
0.4659279778393352,100.0,100.0,100.0,100.0
0.4664819944598338,100.0,100.0,100.0,100.0
0.46703601108033244,100.0,100.0,100.0,100.0
0.467590027700831,100.0,100.0,100.0,100.0
0.46814404432132967,100.0,100.0,100.0,100.0
0.46869806094182825,100.0,100.0,100.0,100.0
0.4692520775623269,100.0,100.0,100.0,100.0
0.4698060941828255,100.0,100.0,100.0,100.0
0.4703601108033241,100.0,100.0,100.0,100.0
0.4709141274238227,100.0,100.0,100.0,100.0
0.4714681440443213,100.0,100.0,100.0,100.0
0.47202216066481995,100.0,100.0,100.0,100.0
0.47257617728531853,100.0,100.0,100.0,100.0
0.4731301939058172,100.0,100.0,100.0,100.0
0.47368421052631576,100.0,100.0,100.0,100.0
0.4742382271468144,100.0,100.0,100.0,100.0
0.474792243767313,100.0,100.0,100.0,100.0
0.47534626038781164,100.0,100.0,100.0,100.0
0.4759002770083102,100.0,100.0,100.0,100.0
0.47645429362880887,100.0,100.0,100.0,100.0
0.47700831024930745,100.0,100.0,100.0,100.0
0.4775623268698061,100.0,100.0,100.0,100.0
0.4781163434903047,100.0,100.0,100.0,100.0
0.47867036011080333,100.0,100.0,100.0,100.0
0.4792243767313019,100.0,100.0,100.0,100.0
0.47977839335180056,100.0,100.0,100.0,100.0
0.48033240997229915,100.0,100.0,100.0,100.0
0.4808864265927978,100.0,100.0,100.0,100.0
0.4814404432132964,100.0,100.0,100.0,100.0
0.481994459833795,100.0,100.0,100.0,100.0
0.4825484764542936,100.0,100.0,100.0,100.0
0.48310249307479225,100.0,100.0,100.0,100.0
0.48365650969529084,100.0,100.0,100.0,100.0
0.4842105263157895,100.0,100.0,100.0,100.0
0.48476454293628807,100.0,100.0,100.0,100.0
0.4853185595567867,100.0,100.0,100.0,100.0
0.4858725761772853,100.0,100.0,100.0,100.0
0.48642659279778394,100.0,100.0,100.0,100.0
0.48698060941828253,100.0,100.0,100.0,100.0
0.48753462603878117,100.0,100.0,100.0,100.0
0.48808864265927976,100.0,100.0,100.0,100.0
0.4886426592797784,100.0,100.0,100.0,100.0
0.489196675900277,100.0,100.0,100.0,100.0
0.48975069252077563,100.0,100.0,100.0,100.0
0.4903047091412742,100.0,100.0,100.0,100.0
0.49085872576177286,100.0,100.0,100.0,100.0
0.49141274238227145,100.0,100.0,100.0,100.0
0.4919667590027701,100.0,100.0,100.0,100.0
0.4925207756232687,100.0,100.0,100.0,100.0
0.4930747922437673,100.0,100.0,100.0,100.0
0.4936288088642659,100.0,100.0,100.0,100.0
0.49418282548476455,100.0,100.0,100.0,100.0
0.49473684210526314,100.0,100.0,100.0,100.0
0.4952908587257618,100.0,100.0,100.0,100.0
0.49584487534626037,100.0,100.0,100.0,100.0
0.496398891966759,100.0,100.0,100.0,100.0
0.4969529085872576,100.0,100.0,100.0,100.0
0.49750692520775625,100.0,100.0,100.0,100.0
0.49806094182825483,100.0,100.0,100.0,100.0
0.4986149584487535,100.0,100.0,100.0,100.0
0.49916897506925206,100.0,100.0,100.0,100.0
0.4997229916897507,100.0,100.0,100.0,100.0
0.5002770083102493,100.0,100.0,100.0,100.0
0.5008310249307479,100.0,100.0,100.0,100.0
0.5013850415512465,100.0,100.0,100.0,100.0
0.5019390581717451,100.0,100.0,100.0,100.0
0.5024930747922438,100.0,100.0,100.0,100.0
0.5030470914127424,100.0,100.0,100.0,100.0
0.503601108033241,100.0,100.0,100.0,100.0
0.5041551246537396,100.0,100.0,100.0,100.0
0.5047091412742383,100.0,100.0,100.0,100.0
0.5052631578947369,100.0,100.0,100.0,100.0
0.5058171745152354,100.0,100.0,100.0,100.0
0.506371191135734,100.0,100.0,100.0,100.0
0.5069252077562327,100.0,100.0,100.0,100.0
0.5074792243767313,100.0,100.0,100.0,100.0
0.5080332409972299,100.0,100.0,100.0,100.0
0.5085872576177285,100.0,100.0,100.0,100.0
0.5091412742382272,100.0,100.0,100.0,100.0
0.5096952908587258,100.0,100.0,100.0,100.0
0.5102493074792244,100.0,100.0,100.0,100.0
0.510803324099723,100.0,100.0,100.0,100.0
0.5113573407202217,100.0,100.0,100.0,100.0
0.5119113573407202,100.0,100.0,100.0,100.0
0.5124653739612188,100.0,100.0,100.0,100.0
0.5130193905817174,100.0,100.0,100.0,100.0
0.5135734072022161,100.0,100.0,100.0,100.0
0.5141274238227147,100.0,100.0,100.0,100.0
0.5146814404432133,100.0,100.0,100.0,100.0
0.5152354570637119,100.0,100.0,100.0,100.0
0.5157894736842106,100.0,100.0,100.0,100.0
0.5163434903047092,100.0,100.0,100.0,100.0
0.5168975069252078,100.0,100.0,100.0,100.0
0.5174515235457063,100.0,100.0,100.0,100.0
0.518005540166205,100.0,100.0,100.0,100.0
0.5185595567867036,100.0,100.0,100.0,100.0
0.5191135734072022,100.0,100.0,100.0,100.0
0.5196675900277008,100.0,100.0,100.0,100.0
0.5202216066481995,100.0,100.0,100.0,100.0
0.5207756232686981,100.0,100.0,100.0,100.0
0.5213296398891967,100.0,100.0,100.0,100.0
0.5218836565096953,100.0,100.0,100.0,100.0
0.522437673130194,100.0,100.0,100.0,100.0
0.5229916897506925,100.0,100.0,100.0,100.0
0.5235457063711911,100.0,100.0,100.0,100.0
0.5240997229916897,100.0,100.0,100.0,100.0
0.5246537396121884,100.0,100.0,100.0,100.0
0.525207756232687,100.0,100.0,100.0,100.0
0.5257617728531856,100.0,100.0,100.0,100.0
0.5263157894736842,100.0,100.0,100.0,100.0
0.5268698060941829,100.0,100.0,100.0,100.0
0.5274238227146815,100.0,100.0,100.0,100.0
0.52797783933518,100.0,100.0,100.0,100.0
0.5285318559556786,100.0,100.0,100.0,100.0
0.5290858725761773,100.0,100.0,100.0,100.0
0.5296398891966759,100.0,100.0,100.0,100.0
0.5301939058171745,100.0,100.0,100.0,100.0
0.5307479224376731,100.0,100.0,100.0,100.0
0.5313019390581717,100.0,100.0,100.0,100.0
0.5318559556786704,100.0,100.0,100.0,100.0
0.532409972299169,100.0,100.0,100.0,100.0
0.5329639889196676,100.0,100.0,100.0,100.0
0.5335180055401662,100.0,100.0,100.0,100.0
0.5340720221606648,100.0,100.0,100.0,100.0
0.5346260387811634,100.0,100.0,100.0,100.0
0.535180055401662,100.0,100.0,100.0,100.0
0.5357340720221606,100.0,100.0,100.0,100.0
0.5362880886426593,100.0,100.0,100.0,100.0
0.5368421052631579,100.0,100.0,100.0,100.0
0.5373961218836565,100.0,100.0,100.0,100.0
0.5379501385041551,100.0,100.0,100.0,100.0
0.5385041551246538,100.0,100.0,100.0,100.0
0.5390581717451524,100.0,100.0,100.0,100.0
0.539612188365651,100.0,100.0,100.0,100.0
0.5401662049861495,100.0,100.0,100.0,100.0
0.5407202216066482,100.0,100.0,100.0,100.0
0.5412742382271468,100.0,100.0,100.0,100.0
0.5418282548476454,100.0,100.0,100.0,100.0
0.542382271468144,100.0,100.0,100.0,100.0
0.5429362880886427,100.0,100.0,100.0,100.0
0.5434903047091413,100.0,100.0,100.0,100.0
0.5440443213296399,100.0,100.0,100.0,100.0
0.5445983379501385,100.0,100.0,100.0,100.0
0.5451523545706372,100.0,100.0,100.0,100.0
0.5457063711911357,100.0,100.0,100.0,100.0
0.5462603878116343,100.0,100.0,100.0,100.0
0.5468144044321329,100.0,100.0,100.0,100.0
0.5473684210526316,100.0,100.0,100.0,100.0
0.5479224376731302,100.0,100.0,100.0,100.0
0.5484764542936288,100.0,100.0,100.0,100.0
0.5490304709141274,100.0,100.0,100.0,100.0
0.5495844875346261,100.0,100.0,100.0,100.0
0.5501385041551247,100.0,100.0,100.0,100.0
0.5506925207756233,100.0,100.0,100.0,100.0
0.5512465373961218,100.0,100.0,100.0,100.0
0.5518005540166205,100.0,100.0,100.0,100.0
0.5523545706371191,100.0,100.0,100.0,100.0
0.5529085872576177,100.0,100.0,100.0,100.0
0.5534626038781163,100.0,100.0,100.0,100.0
0.554016620498615,100.0,100.0,100.0,100.0
0.5545706371191136,100.0,100.0,100.0,100.0
0.5551246537396122,100.0,100.0,100.0,100.0
0.5556786703601108,100.0,100.0,100.0,100.0
0.5562326869806095,100.0,100.0,100.0,100.0
0.556786703601108,100.0,100.0,100.0,100.0
0.5573407202216066,100.0,100.0,100.0,100.0
0.5578947368421052,100.0,100.0,100.0,100.0
0.5584487534626039,100.0,100.0,100.0,100.0
0.5590027700831025,100.0,100.0,100.0,100.0
0.5595567867036011,100.0,100.0,100.0,100.0
0.5601108033240997,100.0,100.0,100.0,100.0
0.5606648199445984,100.0,100.0,100.0,100.0
0.561218836565097,100.0,100.0,100.0,100.0
0.5617728531855956,100.0,100.0,100.0,100.0
0.5623268698060941,100.0,100.0,100.0,100.0
0.5628808864265928,100.0,100.0,100.0,100.0
0.5634349030470914,100.0,100.0,100.0,100.0
0.56398891966759,100.0,100.0,100.0,100.0
0.5645429362880886,100.0,100.0,100.0,100.0
0.5650969529085873,100.0,100.0,100.0,100.0
0.5656509695290859,100.0,100.0,100.0,100.0
0.5662049861495845,100.0,100.0,100.0,100.0
0.5667590027700831,100.0,100.0,100.0,100.0
0.5673130193905818,100.0,100.0,100.0,100.0
0.5678670360110804,100.0,100.0,100.0,100.0
0.5684210526315789,100.0,100.0,100.0,100.0
0.5689750692520775,100.0,100.0,100.0,100.0
0.5695290858725762,100.0,100.0,100.0,100.0
0.5700831024930748,100.0,100.0,100.0,100.0
0.5706371191135734,100.0,100.0,100.0,100.0
0.571191135734072,100.0,100.0,100.0,100.0
0.5717451523545707,100.0,100.0,100.0,100.0
0.5722991689750693,100.0,100.0,100.0,100.0
0.5728531855955679,100.0,100.0,100.0,100.0
0.5734072022160664,100.0,100.0,100.0,100.0
0.5739612188365651,100.0,100.0,100.0,100.0
0.5745152354570637,100.0,100.0,100.0,100.0
0.5750692520775623,100.0,100.0,100.0,100.0
0.5756232686980609,100.0,100.0,100.0,100.0
0.5761772853185596,100.0,100.0,100.0,100.0
0.5767313019390582,100.0,100.0,100.0,100.0
0.5772853185595568,100.0,100.0,100.0,100.0
0.5778393351800554,100.0,100.0,100.0,100.0
0.5783933518005541,100.0,100.0,100.0,100.0
0.5789473684210527,100.0,100.0,100.0,100.0
0.5795013850415512,100.0,100.0,100.0,100.0
0.5800554016620498,100.0,100.0,100.0,100.0
0.5806094182825485,100.0,100.0,100.0,100.0
0.5811634349030471,100.0,100.0,100.0,100.0
0.5817174515235457,100.0,100.0,100.0,100.0
0.5822714681440443,100.0,100.0,100.0,100.0
0.582825484764543,100.0,100.0,100.0,100.0
0.5833795013850416,100.0,100.0,100.0,100.0
0.5839335180055402,100.0,100.0,100.0,100.0
0.5844875346260388,100.0,100.0,100.0,100.0
0.5850415512465375,100.0,100.0,100.0,100.0
0.585595567867036,100.0,100.0,100.0,100.0
0.5861495844875346,100.0,100.0,100.0,100.0
0.5867036011080332,100.0,100.0,100.0,100.0
0.5872576177285319,100.0,100.0,100.0,100.0
0.5878116343490305,100.0,100.0,100.0,100.0
0.5883656509695291,100.0,100.0,100.0,100.0
0.5889196675900277,100.0,100.0,100.0,100.0
0.5894736842105263,100.0,100.0,100.0,100.0
0.590027700831025,100.0,100.0,100.0,100.0
0.5905817174515235,100.0,100.0,100.0,100.0
0.5911357340720221,100.0,100.0,100.0,100.0
0.5916897506925207,100.0,100.0,100.0,100.0
0.5922437673130194,100.0,100.0,100.0,100.0
0.592797783933518,100.0,100.0,100.0,100.0
0.5933518005540166,100.0,100.0,100.0,100.0
0.5939058171745152,100.0,100.0,100.0,100.0
0.5944598337950139,100.0,100.0,100.0,100.0
0.5950138504155125,100.0,100.0,100.0,100.0
0.5955678670360111,100.0,100.0,100.0,100.0
0.5961218836565096,100.0,100.0,100.0,100.0
0.5966759002770083,100.0,100.0,100.0,100.0
0.5972299168975069,100.0,100.0,100.0,100.0
0.5977839335180055,100.0,100.0,100.0,100.0
0.5983379501385041,100.0,100.0,100.0,100.0
0.5988919667590028,100.0,100.0,100.0,100.0
0.5994459833795014,100.0,100.0,100.0,100.0
0.6,100.0,100.0,100.0,100.0
0.6005540166204986,100.0,100.0,100.0,100.0
0.6011080332409973,100.0,100.0,100.0,100.0
0.6016620498614959,100.0,100.0,100.0,100.0
0.6022160664819944,100.0,100.0,100.0,100.0
0.602770083102493,100.0,100.0,100.0,100.0
0.6033240997229917,100.0,100.0,100.0,100.0
0.6038781163434903,100.0,100.0,100.0,100.0
0.6044321329639889,100.0,100.0,100.0,100.0
0.6049861495844875,100.0,100.0,100.0,100.0
0.6055401662049862,100.0,100.0,100.0,100.0
0.6060941828254848,100.0,100.0,100.0,100.0
0.6066481994459834,100.0,100.0,100.0,100.0
0.607202216066482,100.0,100.0,100.0,100.0
0.6077562326869806,100.0,100.0,100.0,100.0
0.6083102493074792,100.0,100.0,100.0,100.0
0.6088642659279778,100.0,100.0,100.0,100.0
0.6094182825484764,100.0,100.0,100.0,100.0
0.6099722991689751,100.0,100.0,100.0,100.0
0.6105263157894737,100.0,100.0,100.0,100.0
0.6110803324099723,100.0,100.0,100.0,100.0
0.6116343490304709,100.0,100.0,100.0,100.0
0.6121883656509696,100.0,100.0,100.0,100.0
0.6127423822714682,100.0,100.0,100.0,100.0
0.6132963988919667,100.0,100.0,100.0,100.0
0.6138504155124653,100.0,100.0,100.0,100.0
0.614404432132964,100.0,100.0,100.0,100.0
0.6149584487534626,100.0,100.0,100.0,100.0
0.6155124653739612,100.0,100.0,100.0,100.0
0.6160664819944598,100.0,100.0,100.0,100.0
0.6166204986149585,100.0,100.0,100.0,100.0
0.6171745152354571,100.0,100.0,100.0,100.0
0.6177285318559557,100.0,100.0,100.0,100.0
0.6182825484764543,100.0,100.0,100.0,100.0
0.618836565096953,100.0,100.0,100.0,100.0
0.6193905817174515,100.0,100.0,100.0,100.0
0.6199445983379501,100.0,100.0,100.0,100.0
0.6204986149584487,100.0,100.0,100.0,100.0
0.6210526315789474,100.0,100.0,100.0,100.0
0.621606648199446,100.0,100.0,100.0,100.0
0.6221606648199446,100.0,100.0,100.0,100.0
0.6227146814404432,100.0,100.0,100.0,100.0
0.6232686980609419,100.0,100.0,100.0,100.0
0.6238227146814405,100.0,100.0,100.0,100.0
0.624376731301939,100.0,100.0,100.0,100.0
0.6249307479224376,100.0,100.0,100.0,100.0
0.6254847645429363,100.0,100.0,100.0,100.0
0.6260387811634349,100.0,100.0,100.0,100.0
0.6265927977839335,100.0,100.0,100.0,100.0
0.6271468144044321,100.0,100.0,100.0,100.0
0.6277008310249308,100.0,100.0,100.0,100.0
0.6282548476454294,100.0,100.0,100.0,100.0
0.628808864265928,100.0,100.0,100.0,100.0
0.6293628808864266,100.0,100.0,100.0,100.0
0.6299168975069253,100.0,100.0,100.0,100.0
0.6304709141274238,100.0,100.0,100.0,100.0
0.6310249307479224,100.0,100.0,100.0,100.0
0.631578947368421,100.0,100.0,100.0,100.0
0.6321329639889197,100.0,100.0,100.0,100.0
0.6326869806094183,100.0,100.0,100.0,100.0
0.6332409972299169,100.0,100.0,100.0,100.0
0.6337950138504155,100.0,100.0,100.0,100.0
0.6343490304709142,100.0,100.0,100.0,100.0
0.6349030470914128,100.0,100.0,100.0,100.0
0.6354570637119114,100.0,100.0,100.0,100.0
0.6360110803324099,100.0,100.0,100.0,100.0
0.6365650969529086,100.0,100.0,100.0,100.0
0.6371191135734072,100.0,100.0,100.0,100.0
0.6376731301939058,100.0,100.0,100.0,100.0
0.6382271468144044,100.0,100.0,100.0,100.0
0.6387811634349031,100.0,100.0,100.0,100.0
0.6393351800554017,100.0,100.0,100.0,100.0
0.6398891966759003,100.0,100.0,100.0,100.0
0.6404432132963989,100.0,100.0,100.0,100.0
0.6409972299168976,100.0,100.0,100.0,100.0
0.6415512465373961,100.0,100.0,100.0,100.0
0.6421052631578947,100.0,100.0,100.0,100.0
0.6426592797783933,100.0,100.0,100.0,100.0
0.643213296398892,100.0,100.0,100.0,100.0
0.6437673130193906,100.0,100.0,100.0,100.0
0.6443213296398892,100.0,100.0,100.0,100.0
0.6448753462603878,100.0,100.0,100.0,100.0
0.6454293628808865,100.0,100.0,100.0,100.0
0.6459833795013851,100.0,100.0,100.0,100.0
0.6465373961218837,100.0,100.0,100.0,100.0
0.6470914127423822,100.0,100.0,100.0,100.0
0.6476454293628808,100.0,100.0,100.0,100.0
0.6481994459833795,100.0,100.0,100.0,100.0
0.6487534626038781,100.0,100.0,100.0,100.0
0.6493074792243767,100.0,100.0,100.0,100.0
0.6498614958448753,100.0,100.0,100.0,100.0
0.650415512465374,100.0,100.0,100.0,100.0
0.6509695290858726,100.0,100.0,100.0,100.0
0.6515235457063712,100.0,100.0,100.0,100.0
0.6520775623268698,100.0,100.0,100.0,100.0
0.6526315789473685,100.0,100.0,100.0,100.0
0.653185595567867,100.0,100.0,100.0,100.0
0.6537396121883656,100.0,100.0,100.0,100.0
0.6542936288088642,100.0,100.0,100.0,100.0
0.6548476454293629,100.0,100.0,100.0,100.0
0.6554016620498615,100.0,100.0,100.0,100.0
0.6559556786703601,100.0,100.0,100.0,100.0
0.6565096952908587,100.0,100.0,100.0,100.0
0.6570637119113574,100.0,100.0,100.0,100.0
0.657617728531856,100.0,100.0,100.0,100.0
0.6581717451523545,100.0,100.0,100.0,100.0
0.6587257617728531,100.0,100.0,100.0,100.0
0.6592797783933518,100.0,100.0,100.0,100.0
0.6598337950138504,100.0,100.0,100.0,100.0
0.660387811634349,100.0,100.0,100.0,100.0
0.6609418282548476,100.0,100.0,100.0,100.0
0.6614958448753463,100.0,100.0,100.0,100.0
0.6620498614958449,100.0,100.0,100.0,100.0
0.6626038781163435,100.0,100.0,100.0,100.0
0.6631578947368421,100.0,100.0,100.0,100.0
0.6637119113573408,100.0,100.0,100.0,100.0
0.6642659279778393,100.0,100.0,100.0,100.0
0.6648199445983379,100.0,100.0,100.0,100.0
0.6653739612188365,100.0,100.0,100.0,100.0
0.6659279778393352,100.0,100.0,100.0,100.0
0.6664819944598338,100.0,100.0,100.0,100.0
0.6670360110803324,100.0,100.0,100.0,100.0
0.667590027700831,100.0,100.0,100.0,100.0
0.6681440443213297,100.0,100.0,100.0,100.0
0.6686980609418283,100.0,100.0,100.0,100.0
0.6692520775623269,100.0,100.0,100.0,100.0
0.6698060941828254,100.0,100.0,100.0,100.0
0.6703601108033241,100.0,100.0,100.0,100.0
0.6709141274238227,100.0,100.0,100.0,100.0
0.6714681440443213,100.0,100.0,100.0,100.0
0.6720221606648199,100.0,100.0,100.0,100.0
0.6725761772853186,100.0,100.0,100.0,100.0
0.6731301939058172,100.0,100.0,100.0,100.0
0.6736842105263158,100.0,100.0,100.0,100.0
0.6742382271468144,100.0,100.0,100.0,100.0
0.6747922437673131,100.0,100.0,100.0,100.0
0.6753462603878116,100.0,100.0,100.0,100.0
0.6759002770083102,100.0,100.0,100.0,100.0
0.6764542936288088,100.0,100.0,100.0,100.0
0.6770083102493075,100.0,100.0,100.0,100.0
0.6775623268698061,100.0,100.0,100.0,100.0
0.6781163434903047,100.0,100.0,100.0,100.0
0.6786703601108033,100.0,100.0,100.0,100.0
0.679224376731302,100.0,100.0,100.0,100.0
0.6797783933518006,100.0,100.0,100.0,100.0
0.6803324099722992,100.0,100.0,100.0,100.0
0.6808864265927977,100.0,100.0,100.0,100.0
0.6814404432132964,100.0,100.0,100.0,100.0
0.681994459833795,100.0,100.0,100.0,100.0
0.6825484764542936,100.0,100.0,100.0,100.0
0.6831024930747922,100.0,100.0,100.0,100.0
0.6836565096952909,100.0,100.0,100.0,100.0
0.6842105263157895,100.0,100.0,100.0,100.0
0.6847645429362881,100.0,100.0,100.0,100.0
0.6853185595567867,100.0,100.0,100.0,100.0
0.6858725761772854,100.0,100.0,100.0,100.0
0.686426592797784,100.0,100.0,100.0,100.0
0.6869806094182825,100.0,100.0,100.0,100.0
0.6875346260387811,100.0,100.0,100.0,100.0
0.6880886426592798,100.0,100.0,100.0,100.0
0.6886426592797784,100.0,100.0,100.0,100.0
0.689196675900277,100.0,100.0,100.0,100.0
0.6897506925207756,100.0,100.0,100.0,100.0
0.6903047091412743,100.0,100.0,100.0,100.0
0.6908587257617729,100.0,100.0,100.0,100.0
0.6914127423822715,100.0,100.0,100.0,100.0
0.69196675900277,100.0,100.0,100.0,100.0
0.6925207756232687,100.0,100.0,100.0,100.0
0.6930747922437673,100.0,100.0,100.0,100.0
0.6936288088642659,100.0,100.0,100.0,100.0
0.6941828254847645,100.0,100.0,100.0,100.0
0.6947368421052632,100.0,100.0,100.0,100.0
0.6952908587257618,100.0,100.0,100.0,100.0
0.6958448753462604,100.0,100.0,100.0,100.0
0.696398891966759,100.0,100.0,100.0,100.0
0.6969529085872577,100.0,100.0,100.0,100.0
0.6975069252077563,100.0,100.0,100.0,100.0
0.6980609418282548,100.0,100.0,100.0,100.0
0.6986149584487534,100.0,100.0,100.0,100.0
0.6991689750692521,100.0,100.0,100.0,100.0
0.6997229916897507,100.0,100.0,100.0,100.0
0.7002770083102493,100.0,100.0,100.0,100.0
0.7008310249307479,100.0,100.0,100.0,100.0
0.7013850415512466,100.0,100.0,100.0,100.0
0.7019390581717452,100.0,100.0,100.0,100.0
0.7024930747922438,100.0,100.0,100.0,100.0
0.7030470914127424,100.0,100.0,100.0,100.0
0.703601108033241,100.0,100.0,100.0,100.0
0.7041551246537396,100.0,100.0,100.0,100.0
0.7047091412742382,100.0,100.0,100.0,100.0
0.7052631578947368,100.0,100.0,100.0,100.0
0.7058171745152355,100.0,100.0,100.0,100.0
0.7063711911357341,100.0,100.0,100.0,100.0
0.7069252077562327,100.0,100.0,100.0,100.0
0.7074792243767313,100.0,100.0,100.0,100.0
0.7080332409972299,100.0,100.0,100.0,100.0
0.7085872576177286,100.0,100.0,100.0,100.0
0.7091412742382271,100.0,100.0,100.0,100.0
0.7096952908587257,100.0,100.0,100.0,100.0
0.7102493074792243,100.0,100.0,100.0,100.0
0.710803324099723,100.0,100.0,100.0,100.0
0.7113573407202216,100.0,100.0,100.0,100.0
0.7119113573407202,100.0,100.0,100.0,100.0
0.7124653739612188,100.0,100.0,100.0,100.0
0.7130193905817175,100.0,100.0,100.0,100.0
0.7135734072022161,100.0,100.0,100.0,100.0
0.7141274238227147,100.0,100.0,100.0,100.0
0.7146814404432132,100.0,100.0,100.0,100.0
0.7152354570637119,100.0,100.0,100.0,100.0
0.7157894736842105,100.0,100.0,100.0,100.0
0.7163434903047091,100.0,100.0,100.0,100.0
0.7168975069252077,100.0,100.0,100.0,100.0
0.7174515235457064,100.0,100.0,100.0,100.0
0.718005540166205,100.0,100.0,100.0,100.0
0.7185595567867036,100.0,100.0,100.0,100.0
0.7191135734072022,100.0,100.0,100.0,100.0
0.7196675900277009,100.0,100.0,100.0,100.0
0.7202216066481995,100.0,100.0,100.0,100.0
0.720775623268698,100.0,100.0,100.0,100.0
0.7213296398891966,100.0,100.0,100.0,100.0
0.7218836565096953,100.0,100.0,100.0,100.0
0.7224376731301939,100.0,100.0,100.0,100.0
0.7229916897506925,100.0,100.0,100.0,100.0
0.7235457063711911,100.0,100.0,100.0,100.0
0.7240997229916898,100.0,100.0,100.0,100.0
0.7246537396121884,100.0,100.0,100.0,100.0
0.725207756232687,100.0,100.0,100.0,100.0
0.7257617728531855,100.0,100.0,100.0,100.0
0.7263157894736842,100.0,100.0,100.0,100.0
0.7268698060941828,100.0,100.0,100.0,100.0
0.7274238227146814,100.0,100.0,100.0,100.0
0.72797783933518,100.0,100.0,100.0,100.0
0.7285318559556787,100.0,100.0,100.0,100.0
0.7290858725761773,100.0,100.0,100.0,100.0
0.7296398891966759,100.0,100.0,100.0,100.0
0.7301939058171745,100.0,100.0,100.0,100.0
0.7307479224376732,100.0,100.0,100.0,100.0
0.7313019390581718,100.0,100.0,100.0,100.0
0.7318559556786703,100.0,100.0,100.0,100.0
0.7324099722991689,100.0,100.0,100.0,100.0
0.7329639889196676,100.0,100.0,100.0,100.0
0.7335180055401662,100.0,100.0,100.0,100.0
0.7340720221606648,100.0,100.0,100.0,100.0
0.7346260387811634,100.0,100.0,100.0,100.0
0.7351800554016621,100.0,100.0,100.0,100.0
0.7357340720221607,100.0,100.0,100.0,100.0
0.7362880886426593,100.0,100.0,100.0,100.0
0.7368421052631579,100.0,100.0,100.0,100.0
0.7373961218836566,100.0,100.0,100.0,100.0
0.7379501385041551,100.0,100.0,100.0,100.0
0.7385041551246537,100.0,100.0,100.0,100.0
0.7390581717451523,100.0,100.0,100.0,100.0
0.739612188365651,100.0,100.0,100.0,100.0
0.7401662049861496,100.0,100.0,100.0,100.0
0.7407202216066482,100.0,100.0,100.0,100.0
0.7412742382271468,100.0,100.0,100.0,100.0
0.7418282548476455,100.0,100.0,100.0,100.0
0.7423822714681441,100.0,100.0,100.0,100.0
0.7429362880886426,100.0,100.0,100.0,100.0
0.7434903047091412,100.0,100.0,100.0,100.0
0.7440443213296399,100.0,100.0,100.0,100.0
0.7445983379501385,100.0,100.0,100.0,100.0
0.7451523545706371,100.0,100.0,100.0,100.0
0.7457063711911357,100.0,100.0,100.0,100.0
0.7462603878116344,100.0,100.0,100.0,100.0
0.746814404432133,100.0,100.0,100.0,100.0
0.7473684210526316,100.0,100.0,100.0,100.0
0.7479224376731302,100.0,100.0,100.0,100.0
0.7484764542936289,100.0,100.0,100.0,100.0
0.7490304709141274,100.0,100.0,100.0,100.0
0.749584487534626,100.0,100.0,100.0,100.0
0.7501385041551246,100.0,100.0,100.0,100.0
0.7506925207756233,100.0,100.0,100.0,100.0
0.7512465373961219,100.0,100.0,100.0,100.0
0.7518005540166205,100.0,100.0,100.0,100.0
0.7523545706371191,100.0,100.0,100.0,100.0
0.7529085872576178,100.0,100.0,100.0,100.0
0.7534626038781164,100.0,100.0,100.0,100.0
0.754016620498615,100.0,100.0,100.0,100.0
0.7545706371191135,100.0,100.0,100.0,100.0
0.7551246537396122,100.0,100.0,100.0,100.0
0.7556786703601108,100.0,100.0,100.0,100.0
0.7562326869806094,100.0,100.0,100.0,100.0
0.756786703601108,100.0,100.0,100.0,100.0
0.7573407202216067,100.0,100.0,100.0,100.0
0.7578947368421053,100.0,100.0,100.0,100.0
0.7584487534626039,100.0,100.0,100.0,100.0
0.7590027700831025,100.0,100.0,100.0,100.0
0.7595567867036012,100.0,100.0,100.0,100.0
0.7601108033240997,100.0,100.0,100.0,100.0
0.7606648199445983,100.0,100.0,100.0,100.0
0.7612188365650969,100.0,100.0,100.0,100.0
0.7617728531855956,100.0,100.0,100.0,100.0
0.7623268698060942,100.0,100.0,100.0,100.0
0.7628808864265928,100.0,100.0,100.0,100.0
0.7634349030470914,100.0,100.0,100.0,100.0
0.7639889196675901,100.0,100.0,100.0,100.0
0.7645429362880887,100.0,100.0,100.0,100.0
0.7650969529085873,100.0,100.0,100.0,100.0
0.7656509695290858,100.0,100.0,100.0,100.0
0.7662049861495844,100.0,100.0,100.0,100.0
0.7667590027700831,100.0,100.0,100.0,100.0
0.7673130193905817,100.0,100.0,100.0,100.0
0.7678670360110803,100.0,100.0,100.0,100.0
0.7684210526315789,100.0,100.0,100.0,100.0
0.7689750692520776,100.0,100.0,100.0,100.0
0.7695290858725762,100.0,100.0,100.0,100.0
0.7700831024930748,100.0,100.0,100.0,100.0
0.7706371191135734,100.0,100.0,100.0,100.0
0.771191135734072,100.0,100.0,100.0,100.0
0.7717451523545706,100.0,100.0,100.0,100.0
0.7722991689750692,100.0,100.0,100.0,100.0
0.7728531855955678,100.0,100.0,100.0,100.0
0.7734072022160665,100.0,100.0,100.0,100.0
0.7739612188365651,100.0,100.0,100.0,100.0
0.7745152354570637,100.0,100.0,100.0,100.0
0.7750692520775623,100.0,100.0,100.0,100.0
0.775623268698061,100.0,100.0,100.0,100.0
0.7761772853185596,100.0,100.0,100.0,100.0
0.7767313019390581,100.0,100.0,100.0,100.0
0.7772853185595567,100.0,100.0,100.0,100.0
0.7778393351800554,100.0,100.0,100.0,100.0
0.778393351800554,100.0,100.0,100.0,100.0
0.7789473684210526,100.0,100.0,100.0,100.0
0.7795013850415512,100.0,100.0,100.0,100.0
0.7800554016620499,100.0,100.0,100.0,100.0
0.7806094182825485,100.0,100.0,100.0,100.0
0.7811634349030471,100.0,100.0,100.0,100.0
0.7817174515235457,100.0,100.0,100.0,100.0
0.7822714681440444,100.0,100.0,100.0,100.0
0.782825484764543,100.0,100.0,100.0,100.0
0.7833795013850415,100.0,100.0,100.0,100.0
0.7839335180055401,100.0,100.0,100.0,100.0
0.7844875346260388,100.0,100.0,100.0,100.0
0.7850415512465374,100.0,100.0,100.0,100.0
0.785595567867036,100.0,100.0,100.0,100.0
0.7861495844875346,100.0,100.0,100.0,100.0
0.7867036011080333,100.0,100.0,100.0,100.0
0.7872576177285319,100.0,100.0,100.0,100.0
0.7878116343490305,100.0,100.0,100.0,100.0
0.788365650969529,100.0,100.0,100.0,100.0
0.7889196675900277,100.0,100.0,100.0,100.0
0.7894736842105263,100.0,100.0,100.0,100.0
0.7900277008310249,100.0,100.0,100.0,100.0
0.7905817174515235,100.0,100.0,100.0,100.0
0.7911357340720222,100.0,100.0,100.0,100.0
0.7916897506925208,100.0,100.0,100.0,100.0
0.7922437673130194,100.0,100.0,100.0,100.0
0.792797783933518,100.0,100.0,100.0,100.0
0.7933518005540167,100.0,100.0,100.0,100.0
0.7939058171745152,100.0,100.0,100.0,100.0
0.7944598337950138,100.0,100.0,100.0,100.0
0.7950138504155124,100.0,100.0,100.0,100.0
0.7955678670360111,100.0,100.0,100.0,100.0
0.7961218836565097,100.0,100.0,100.0,100.0
0.7966759002770083,100.0,100.0,100.0,100.0
0.7972299168975069,100.0,100.0,100.0,100.0
0.7977839335180056,100.0,100.0,100.0,100.0
0.7983379501385042,100.0,100.0,100.0,100.0
0.7988919667590028,100.0,100.0,100.0,100.0
0.7994459833795013,100.0,100.0,100.0,100.0
0.8,100.0,100.0,100.0,100.0
0.8005540166204986,100.0,100.0,100.0,100.0
0.8011080332409972,100.0,100.0,100.0,100.0
0.8016620498614958,100.0,100.0,100.0,100.0
0.8022160664819945,100.0,100.0,100.0,100.0
0.8027700831024931,100.0,100.0,100.0,100.0
0.8033240997229917,100.0,100.0,100.0,100.0
0.8038781163434903,100.0,100.0,100.0,100.0
0.804432132963989,100.0,100.0,100.0,100.0
0.8049861495844876,100.0,100.0,100.0,100.0
0.8055401662049861,100.0,100.0,100.0,100.0
0.8060941828254847,100.0,100.0,100.0,100.0
0.8066481994459834,100.0,100.0,100.0,100.0
0.807202216066482,100.0,100.0,100.0,100.0
0.8077562326869806,100.0,100.0,100.0,100.0
0.8083102493074792,100.0,100.0,100.0,100.0
0.8088642659279779,100.0,100.0,100.0,100.0
0.8094182825484765,100.0,100.0,100.0,100.0
0.8099722991689751,100.0,100.0,100.0,100.0
0.8105263157894737,100.0,100.0,100.0,100.0
0.8110803324099723,100.0,100.0,100.0,100.0
0.8116343490304709,100.0,100.0,100.0,100.0
0.8121883656509695,100.0,100.0,100.0,100.0
0.8127423822714681,100.0,100.0,100.0,100.0
0.8132963988919668,100.0,100.0,100.0,100.0
0.8138504155124654,100.0,100.0,100.0,100.0
0.814404432132964,100.0,100.0,100.0,100.0
0.8149584487534626,100.0,100.0,100.0,100.0
0.8155124653739613,100.0,100.0,100.0,100.0
0.8160664819944599,100.0,100.0,100.0,100.0
0.8166204986149584,100.0,100.0,100.0,100.0
0.817174515235457,100.0,100.0,100.0,100.0
0.8177285318559557,100.0,100.0,100.0,100.0
0.8182825484764543,100.0,100.0,100.0,100.0
0.8188365650969529,100.0,100.0,100.0,100.0
0.8193905817174515,100.0,100.0,100.0,100.0
0.8199445983379502,100.0,100.0,100.0,100.0
0.8204986149584488,100.0,100.0,100.0,100.0
0.8210526315789474,100.0,100.0,100.0,100.0
0.821606648199446,100.0,100.0,100.0,100.0
0.8221606648199447,100.0,100.0,100.0,100.0
0.8227146814404432,100.0,100.0,100.0,100.0
0.8232686980609418,100.0,100.0,100.0,100.0
0.8238227146814404,100.0,100.0,100.0,100.0
0.824376731301939,100.0,100.0,100.0,100.0
0.8249307479224377,100.0,100.0,100.0,100.0
0.8254847645429363,100.0,100.0,100.0,100.0
0.8260387811634349,100.0,100.0,100.0,100.0
0.8265927977839335,100.0,100.0,100.0,100.0
0.8271468144044322,100.0,100.0,100.0,100.0
0.8277008310249307,100.0,100.0,100.0,100.0
0.8282548476454293,100.0,100.0,100.0,100.0
0.8288088642659279,100.0,100.0,100.0,100.0
0.8293628808864266,100.0,100.0,100.0,100.0
0.8299168975069252,100.0,100.0,100.0,100.0
0.8304709141274238,100.0,100.0,100.0,100.0
0.8310249307479224,100.0,100.0,100.0,100.0
0.8315789473684211,100.0,100.0,100.0,100.0
0.8321329639889197,100.0,100.0,100.0,100.0
0.8326869806094183,100.0,100.0,100.0,100.0
0.8332409972299168,100.0,100.0,100.0,100.0
0.8337950138504155,100.0,100.0,100.0,100.0
0.8343490304709141,100.0,100.0,100.0,100.0
0.8349030470914127,100.0,100.0,100.0,100.0
0.8354570637119113,100.0,100.0,100.0,100.0
0.83601108033241,100.0,100.0,100.0,100.0
0.8365650969529086,100.0,100.0,100.0,100.0
0.8371191135734072,100.0,100.0,100.0,100.0
0.8376731301939058,100.0,100.0,100.0,100.0
0.8382271468144045,100.0,100.0,100.0,100.0
0.838781163434903,100.0,100.0,100.0,100.0
0.8393351800554016,100.0,100.0,100.0,100.0
0.8398891966759002,100.0,100.0,100.0,100.0
0.8404432132963989,100.0,100.0,100.0,100.0
0.8409972299168975,100.0,100.0,100.0,100.0
0.8415512465373961,100.0,100.0,100.0,100.0
0.8421052631578947,100.0,100.0,100.0,100.0
0.8426592797783934,100.0,100.0,100.0,100.0
0.843213296398892,100.0,100.0,100.0,100.0
0.8437673130193906,100.0,100.0,100.0,100.0
0.8443213296398892,100.0,100.0,100.0,100.0
0.8448753462603878,100.0,100.0,100.0,100.0
0.8454293628808864,100.0,100.0,100.0,100.0
0.845983379501385,100.0,100.0,100.0,100.0
0.8465373961218836,100.0,100.0,100.0,100.0
0.8470914127423823,100.0,100.0,100.0,100.0
0.8476454293628809,100.0,100.0,100.0,100.0
0.8481994459833795,100.0,100.0,100.0,100.0
0.8487534626038781,100.0,100.0,100.0,100.0
0.8493074792243768,100.0,100.0,100.0,100.0
0.8498614958448754,100.0,100.0,100.0,100.0
0.850415512465374,100.0,100.0,100.0,100.0
0.8509695290858725,100.0,100.0,100.0,100.0
0.8515235457063712,100.0,100.0,100.0,100.0
0.8520775623268698,100.0,100.0,100.0,100.0
0.8526315789473684,100.0,100.0,100.0,100.0
0.853185595567867,100.0,100.0,100.0,100.0
0.8537396121883657,100.0,100.0,100.0,100.0
0.8542936288088643,100.0,100.0,100.0,100.0
0.8548476454293629,100.0,100.0,100.0,100.0
0.8554016620498615,100.0,100.0,100.0,100.0
0.8559556786703602,100.0,100.0,100.0,100.0
0.8565096952908587,100.0,100.0,100.0,100.0
0.8570637119113573,100.0,100.0,100.0,100.0
0.8576177285318559,100.0,100.0,100.0,100.0
0.8581717451523546,100.0,100.0,100.0,100.0
0.8587257617728532,100.0,100.0,100.0,100.0
0.8592797783933518,100.0,100.0,100.0,100.0
0.8598337950138504,100.0,100.0,100.0,100.0
0.8603878116343491,100.0,100.0,100.0,100.0
0.8609418282548477,100.0,100.0,100.0,100.0
0.8614958448753463,100.0,100.0,100.0,100.0
0.8620498614958448,100.0,100.0,100.0,100.0
0.8626038781163435,100.0,100.0,100.0,100.0
0.8631578947368421,100.0,100.0,100.0,100.0
0.8637119113573407,100.0,100.0,100.0,100.0
0.8642659279778393,100.0,100.0,100.0,100.0
0.864819944598338,100.0,100.0,100.0,100.0
0.8653739612188366,100.0,100.0,100.0,100.0
0.8659279778393352,100.0,100.0,100.0,100.0
0.8664819944598338,100.0,100.0,100.0,100.0
0.8670360110803325,100.0,100.0,100.0,100.0
0.867590027700831,100.0,100.0,100.0,100.0
0.8681440443213296,100.0,100.0,100.0,100.0
0.8686980609418282,100.0,100.0,100.0,100.0
0.8692520775623269,100.0,100.0,100.0,100.0
0.8698060941828255,100.0,100.0,100.0,100.0
0.8703601108033241,100.0,100.0,100.0,100.0
0.8709141274238227,100.0,100.0,100.0,100.0
0.8714681440443214,100.0,100.0,100.0,100.0
0.87202216066482,100.0,100.0,100.0,100.0
0.8725761772853186,100.0,100.0,100.0,100.0
0.8731301939058171,100.0,100.0,100.0,100.0
0.8736842105263158,100.0,100.0,100.0,100.0
0.8742382271468144,100.0,100.0,100.0,100.0
0.874792243767313,100.0,100.0,100.0,100.0
0.8753462603878116,100.0,100.0,100.0,100.0
0.8759002770083103,100.0,100.0,100.0,100.0
0.8764542936288089,100.0,100.0,100.0,100.0
0.8770083102493075,100.0,100.0,100.0,100.0
0.8775623268698061,100.0,100.0,100.0,100.0
0.8781163434903048,100.0,100.0,100.0,100.0
0.8786703601108034,100.0,100.0,100.0,100.0
0.8792243767313019,100.0,100.0,100.0,100.0
0.8797783933518005,100.0,100.0,100.0,100.0
0.8803324099722992,100.0,100.0,100.0,100.0
0.8808864265927978,100.0,100.0,100.0,100.0
0.8814404432132964,100.0,100.0,100.0,100.0
0.881994459833795,100.0,100.0,100.0,100.0
0.8825484764542936,100.0,100.0,100.0,100.0
0.8831024930747923,100.0,100.0,100.0,100.0
0.8836565096952909,100.0,100.0,100.0,100.0
0.8842105263157894,100.0,100.0,100.0,100.0
0.884764542936288,100.0,100.0,100.0,100.0
0.8853185595567867,100.0,100.0,100.0,100.0
0.8858725761772853,100.0,100.0,100.0,100.0
0.8864265927977839,100.0,100.0,100.0,100.0
0.8869806094182825,100.0,100.0,100.0,100.0
0.8875346260387812,100.0,100.0,100.0,100.0
0.8880886426592798,100.0,100.0,100.0,100.0
0.8886426592797784,100.0,100.0,100.0,100.0
0.889196675900277,100.0,100.0,100.0,100.0
0.8897506925207757,100.0,100.0,100.0,100.0
0.8903047091412742,100.0,100.0,100.0,100.0
0.8908587257617728,100.0,100.0,100.0,100.0
0.8914127423822714,100.0,100.0,100.0,100.0
0.8919667590027701,100.0,100.0,100.0,100.0
0.8925207756232687,100.0,100.0,100.0,100.0
0.8930747922437673,100.0,100.0,100.0,100.0
0.8936288088642659,100.0,100.0,100.0,100.0
0.8941828254847646,100.0,100.0,100.0,100.0
0.8947368421052632,100.0,100.0,100.0,100.0
0.8952908587257618,100.0,100.0,100.0,100.0
0.8958448753462603,100.0,100.0,100.0,100.0
0.896398891966759,100.0,100.0,100.0,100.0
0.8969529085872576,100.0,100.0,100.0,100.0
0.8975069252077562,100.0,100.0,100.0,100.0
0.8980609418282548,100.0,100.0,100.0,100.0
0.8986149584487535,100.0,100.0,100.0,100.0
0.8991689750692521,100.0,100.0,100.0,100.0
0.8997229916897507,100.0,100.0,100.0,100.0
0.9002770083102493,100.0,100.0,100.0,100.0
0.900831024930748,100.0,100.0,100.0,100.0
0.9013850415512465,100.0,100.0,100.0,100.0
0.9019390581717451,100.0,100.0,100.0,100.0
0.9024930747922437,100.0,100.0,100.0,100.0
0.9030470914127424,100.0,100.0,100.0,100.0
0.903601108033241,100.0,100.0,100.0,100.0
0.9041551246537396,100.0,100.0,100.0,100.0
0.9047091412742382,100.0,100.0,100.0,100.0
0.9052631578947369,100.0,100.0,100.0,100.0
0.9058171745152355,100.0,100.0,100.0,100.0
0.9063711911357341,100.0,100.0,100.0,100.0
0.9069252077562326,100.0,100.0,100.0,100.0
0.9074792243767313,100.0,100.0,100.0,100.0
0.9080332409972299,100.0,100.0,100.0,100.0
0.9085872576177285,100.0,100.0,100.0,100.0
0.9091412742382271,100.0,100.0,100.0,100.0
0.9096952908587258,100.0,100.0,100.0,100.0
0.9102493074792244,100.0,100.0,100.0,100.0
0.910803324099723,100.0,100.0,100.0,100.0
0.9113573407202216,100.0,100.0,100.0,100.0
0.9119113573407203,100.0,100.0,100.0,100.0
0.9124653739612189,100.0,100.0,100.0,100.0
0.9130193905817174,100.0,100.0,100.0,100.0
0.913573407202216,100.0,100.0,100.0,100.0
0.9141274238227147,100.0,100.0,100.0,100.0
0.9146814404432133,100.0,100.0,100.0,100.0
0.9152354570637119,100.0,100.0,100.0,100.0
0.9157894736842105,100.0,100.0,100.0,100.0
0.9163434903047092,100.0,100.0,100.0,100.0
0.9168975069252078,100.0,100.0,100.0,100.0
0.9174515235457064,100.0,100.0,100.0,100.0
0.918005540166205,100.0,100.0,100.0,100.0
0.9185595567867036,100.0,100.0,100.0,100.0
0.9191135734072022,100.0,100.0,100.0,100.0
0.9196675900277008,100.0,100.0,100.0,100.0
0.9202216066481994,100.0,100.0,100.0,100.0
0.9207756232686981,100.0,100.0,100.0,100.0
0.9213296398891967,100.0,100.0,100.0,100.0
0.9218836565096953,100.0,100.0,100.0,100.0
0.9224376731301939,100.0,100.0,100.0,100.0
0.9229916897506926,100.0,100.0,100.0,100.0
0.9235457063711912,100.0,100.0,100.0,100.0
0.9240997229916897,100.0,100.0,100.0,100.0
0.9246537396121883,100.0,100.0,100.0,100.0
0.925207756232687,100.0,100.0,100.0,100.0
0.9257617728531856,100.0,100.0,100.0,100.0
0.9263157894736842,100.0,100.0,100.0,100.0
0.9268698060941828,100.0,100.0,100.0,100.0
0.9274238227146815,100.0,100.0,100.0,100.0
0.9279778393351801,100.0,100.0,100.0,100.0
0.9285318559556787,100.0,100.0,100.0,100.0
0.9290858725761773,100.0,100.0,100.0,100.0
0.929639889196676,100.0,100.0,100.0,100.0
0.9301939058171745,100.0,100.0,100.0,100.0
0.9307479224376731,100.0,100.0,100.0,100.0
0.9313019390581717,100.0,100.0,100.0,100.0
0.9318559556786704,100.0,100.0,100.0,100.0
0.932409972299169,100.0,100.0,100.0,100.0
0.9329639889196676,100.0,100.0,100.0,100.0
0.9335180055401662,100.0,100.0,100.0,100.0
0.9340720221606649,100.0,100.0,100.0,100.0
0.9346260387811635,100.0,100.0,100.0,100.0
0.935180055401662,100.0,100.0,100.0,100.0
0.9357340720221606,100.0,100.0,100.0,100.0
0.9362880886426593,100.0,100.0,100.0,100.0
0.9368421052631579,100.0,100.0,100.0,100.0
0.9373961218836565,100.0,100.0,100.0,100.0
0.9379501385041551,100.0,100.0,100.0,100.0
0.9385041551246538,100.0,100.0,100.0,100.0
0.9390581717451524,100.0,100.0,100.0,100.0
0.939612188365651,100.0,100.0,100.0,100.0
0.9401662049861496,100.0,100.0,100.0,100.0
0.9407202216066483,100.0,100.0,100.0,100.0
0.9412742382271468,100.0,100.0,100.0,100.0
0.9418282548476454,100.0,100.0,100.0,100.0
0.942382271468144,100.0,100.0,100.0,100.0
0.9429362880886426,100.0,100.0,100.0,100.0
0.9434903047091413,100.0,100.0,100.0,100.0
0.9440443213296399,100.0,100.0,100.0,100.0
0.9445983379501385,100.0,100.0,100.0,100.0
0.9451523545706371,100.0,100.0,100.0,100.0
0.9457063711911358,100.0,100.0,100.0,100.0
0.9462603878116344,100.0,100.0,100.0,100.0
0.9468144044321329,100.0,100.0,100.0,100.0
0.9473684210526315,100.0,100.0,100.0,100.0
0.9479224376731302,100.0,100.0,100.0,100.0
0.9484764542936288,100.0,100.0,100.0,100.0
0.9490304709141274,100.0,100.0,100.0,100.0
0.949584487534626,100.0,100.0,100.0,100.0
0.9501385041551247,100.0,100.0,100.0,100.0
0.9506925207756233,100.0,100.0,100.0,100.0
0.9512465373961219,100.0,100.0,100.0,100.0
0.9518005540166204,100.0,100.0,100.0,100.0
0.9523545706371191,100.0,100.0,100.0,100.0
0.9529085872576177,100.0,100.0,100.0,100.0
0.9534626038781163,100.0,100.0,100.0,100.0
0.9540166204986149,100.0,100.0,100.0,100.0
0.9545706371191136,100.0,100.0,100.0,100.0
0.9551246537396122,100.0,100.0,100.0,100.0
0.9556786703601108,100.0,100.0,100.0,100.0
0.9562326869806094,100.0,100.0,100.0,100.0
0.9567867036011081,100.0,100.0,100.0,100.0
0.9573407202216067,100.0,100.0,100.0,100.0
0.9578947368421052,100.0,100.0,100.0,100.0
0.9584487534626038,100.0,100.0,100.0,100.0
0.9590027700831025,100.0,100.0,100.0,100.0
0.9595567867036011,100.0,100.0,100.0,100.0
0.9601108033240997,100.0,100.0,100.0,100.0
0.9606648199445983,100.0,100.0,100.0,100.0
0.961218836565097,100.0,100.0,100.0,100.0
0.9617728531855956,100.0,100.0,100.0,100.0
0.9623268698060942,100.0,100.0,100.0,100.0
0.9628808864265928,100.0,100.0,100.0,100.0
0.9634349030470915,100.0,100.0,100.0,100.0
0.96398891966759,100.0,100.0,100.0,100.0
0.9645429362880886,100.0,100.0,100.0,100.0
0.9650969529085872,100.0,100.0,100.0,100.0
0.9656509695290859,100.0,100.0,100.0,100.0
0.9662049861495845,100.0,100.0,100.0,100.0
0.9667590027700831,100.0,100.0,100.0,100.0
0.9673130193905817,100.0,100.0,100.0,100.0
0.9678670360110804,100.0,100.0,100.0,100.0
0.968421052631579,100.0,100.0,100.0,100.0
0.9689750692520775,100.0,100.0,100.0,100.0
0.9695290858725761,100.0,100.0,100.0,100.0
0.9700831024930748,100.0,100.0,100.0,100.0
0.9706371191135734,100.0,100.0,100.0,100.0
0.971191135734072,100.0,100.0,100.0,100.0
0.9717451523545706,100.0,100.0,100.0,100.0
0.9722991689750693,100.0,100.0,100.0,100.0
0.9728531855955679,100.0,100.0,100.0,100.0
0.9734072022160665,100.0,100.0,100.0,100.0
0.9739612188365651,100.0,100.0,100.0,100.0
0.9745152354570638,100.0,100.0,100.0,100.0
0.9750692520775623,100.0,100.0,100.0,100.0
0.9756232686980609,100.0,100.0,100.0,100.0
0.9761772853185595,100.0,100.0,100.0,100.0
0.9767313019390582,100.0,100.0,100.0,100.0
0.9772853185595568,100.0,100.0,100.0,100.0
0.9778393351800554,100.0,100.0,100.0,100.0
0.978393351800554,100.0,100.0,100.0,100.0
0.9789473684210527,100.0,100.0,100.0,100.0
0.9795013850415513,100.0,100.0,100.0,100.0
0.9800554016620499,100.0,100.0,100.0,100.0
0.9806094182825484,100.0,100.0,100.0,100.0
0.9811634349030471,100.0,100.0,100.0,100.0
0.9817174515235457,100.0,100.0,100.0,100.0
0.9822714681440443,100.0,100.0,100.0,100.0
0.9828254847645429,100.0,100.0,100.0,100.0
0.9833795013850416,100.0,100.0,100.0,100.0
0.9839335180055402,100.0,100.0,100.0,100.0
0.9844875346260388,100.0,100.0,100.0,100.0
0.9850415512465374,100.0,100.0,100.0,100.0
0.9855955678670361,100.0,100.0,100.0,100.0
0.9861495844875346,100.0,100.0,100.0,100.0
0.9867036011080332,100.0,100.0,100.0,100.0
0.9872576177285318,100.0,100.0,100.0,100.0
0.9878116343490305,100.0,100.0,100.0,100.0
0.9883656509695291,100.0,100.0,100.0,100.0
0.9889196675900277,100.0,100.0,100.0,100.0
0.9894736842105263,100.0,100.0,100.0,100.0
0.990027700831025,100.0,100.0,100.0,100.0
0.9905817174515236,100.0,100.0,100.0,100.0
0.9911357340720222,100.0,100.0,100.0,100.0
0.9916897506925207,100.0,100.0,100.0,100.0
0.9922437673130194,100.0,100.0,100.0,100.0
0.992797783933518,100.0,100.0,100.0,100.0
0.9933518005540166,100.0,100.0,100.0,100.0
0.9939058171745152,100.0,100.0,100.0,100.0
0.9944598337950139,100.0,100.0,100.0,100.0
0.9950138504155125,100.0,100.0,100.0,100.0
0.9955678670360111,100.0,100.0,100.0,100.0
0.9961218836565097,100.0,100.0,100.0,100.0
0.9966759002770084,100.0,100.0,100.0,100.0
0.997229916897507,100.0,100.0,100.0,100.0
0.9977839335180055,100.0,100.0,100.0,100.0
0.9983379501385041,100.0,100.0,100.0,100.0
0.9988919667590028,100.0,100.0,100.0,100.0
0.9994459833795014,100.0,100.0,100.0,100.0
1.0,100.0,100.0,100.0,100.0


==> data/eigen_graph_misc_16/eigenvalues_absolute_error.csv <==
matrix\type,BFloat16,Float16,LinearTakum16,Posit16
dimacs/C125-9,5.76252389125399175001349679838817827e-02,7.96802255732866614945531001060970274e-03,6.95608627045118506675005204339533068e-02,2.92988009800308132071842267825687105e-02
dimacs/C250-9,7.22219996151894506410425006874329787e-02,2.02286973081621768208225255024514670e-02,2.28076159559683972028505880464975069e-02,5.39333952647848886676366425191273856e-02
dimacs/C500-9,9.76773373200880937875705649756941875e-02,1.11136971881927814175274564033781739e-02,2.91784012801787619740239713798616373e-02,1.82146199994343986128866395209915674e-02
dimacs/DSJC500-5,1.96935070614791146276567269085360026e-01,1.20246097092442149966356086126422738e-02,2.01958870655452903133287584813285525e-02,3.23624154471693770990158044300546437e-02
dimacs/MANN-a27,5.84427998786880134453481027084864862e-02,1.17003858216501568947700036055652394e-02,1.21892019881230899791802227837989795e-02,1.55196309210120275676881507236493262e-02
dimacs/MANN-a9,5.63029819158219003587106020587433988e-02,4.55828990878586077893971951176498263e-02,1.64564065620871657991336573874427309e-02,3.20696229369947461451009145116230219e-02
dimacs/brock200-1,9.33732065190039134050186430646932662e-02,4.49154533032947747804809580739827841e-03,3.95397583360413627876249561811771123e-02,5.69540248158781787279925681335112812e-02
dimacs/brock200-2,1.34632736223676204761089413258337471e-01,8.04027617983898444974300795790344237e-03,5.53507444940460480682556788282347658e-02,2.87867906230089876223717109471714879e-02
dimacs/brock200-3,1.29057285213807811074797561850868441e-01,5.01152264745042042363894126339604729e-03,5.01944520789978316071798726338263531e-02,3.67163263261532137365192384133931573e-02
dimacs/brock200-4,1.22828598016509414984504044833590972e-01,8.69897010510591404812248490293259701e-03,1.64060427916446356196425632586658795e-02,4.45992210261922786915976579313314005e-02
dimacs/brock400-1,1.53584973941201896633892126540358232e-01,7.70168770629365043759768735309740040e-03,3.13343778411982109295028513222371773e-02,1.94608180979867043714602368744154582e-02
dimacs/brock400-2,1.27363707137822915452578949943411057e-01,5.28160081950256090386611284961697898e-03,4.12888503828106766958243750023828730e-02,1.34838887378506836178700908761444711e-02
dimacs/brock400-3,1.37091893653409005481556795594002462e-01,8.86640723983095403250793219964779888e-03,7.30632434208707304411872411022342412e-02,2.35157593331441264057637228181330417e-02
dimacs/brock400-4,1.26518533752536073218684499528116722e-01,5.95249497878347576650254489562683661e-03,3.99197182116072368173829979957698802e-02,8.59170064639430550372938971564669136e-02
dimacs/brock800-1,1.83664621533485750369202150602489103e-01,1.34685852500011771501354717349732267e-02,5.75683823954432669847088466792688072e-02,4.04027391356488128583008012676959415e-02
dimacs/brock800-2,1.93071110859563002968428752643881774e-01,1.72071797232408228695872751533309170e-02,3.51174712393079944026238205732022499e-02,3.83517566173531162493894156462503496e-02
dimacs/brock800-3,1.84142564172807283009645887989129764e-01,1.28591966998360902293192220715048313e-02,3.09120088848997033711901723167284578e-02,1.74680064170491288792225204396473133e-02
dimacs/brock800-4,1.92260600996865980099926117086651944e-01,7.31765675225800558943678462649326569e-03,3.02415718714919536578518705212083111e-02,2.95701836052784008364835906484532840e-02
dimacs/c-fat200-1,6.95568972868226886472856818026761171e-02,1.11116375466531373873821195530488895e-02,3.20154462957749804485510870249078407e-02,1.35208436140245321888544292289795616e-02
dimacs/c-fat200-2,3.42758986701201140148168064256459759e-02,9.48655557684138663692631778856971466e-03,3.21533693069097666362248196705252452e-02,5.44290154608944903860721524531096008e-03
dimacs/c-fat200-5,3.20719150218315176591407225181351509e-02,-Inf,2.18507371953621758784096429010378582e-02,7.56850779282589355608499183695378735e-03
dimacs/c-fat500-1,1.76627640888283814759752862950351766e-01,1.73679032945833556005565915745622776e-02,2.22558629008197193816390329650584263e-02,1.69053795680093037510888995358297424e-02
dimacs/c-fat500-10,1.37645980778687037620045924449451848e-01,-Inf,9.34124127476537303939938084763622534e-03,3.25248174966045815386630376455311544e-02
dimacs/c-fat500-2,8.00356783129308919218055847774439207e-02,1.20175143378352631461507088788028452e-02,1.64381086592914454515385343222788021e-02,9.01606851704886876557340945347537604e-03
dimacs/c-fat500-5,2.52991075080718466085936364514470498e-01,-Inf,2.37435058300996412300743409648300273e-02,1.77619235134375744012214562399252346e-01
dimacs/gen200-p0-9-44,8.40445172029084076253442815922610327e-02,8.07314674974977037191363578392229970e-03,3.71650495766296132958512137475462086e-02,1.67089165394128763233550289791026629e-02
dimacs/gen200-p0-9-55,5.63437009103049863741312456474975963e-02,4.45590999717430705918894988022760070e-03,5.16053885926468704512090544774046586e-02,3.53840725565860836723404302471588737e-02
dimacs/gen400-p0-9-55,1.13828483578202002288289984206284143e-01,1.84752600690308423865073094802357067e-02,3.64948214103603925918927644303089610e-02,1.57125503987867579013840716634727693e-02
dimacs/gen400-p0-9-65,9.88941876802429288973956168600447165e-02,6.91846204062754875344331218505863391e-03,3.24054561738300701881568496192131040e-02,1.58909401201453206959385778978648492e-02
dimacs/gen400-p0-9-75,1.01432814479161463072408786683303219e-01,1.02721852975212022879307750287139868e-02,4.56343359249992297002754148216234216e-02,4.71229355483587631767157199260915308e-02
dimacs/hamming6-2,3.69578138740389809515078468514271732e-02,1.31281466247717498948854401179929748e-02,1.92175815959269990431281445919697719e-02,5.37559390561645211323770205090266150e-02
dimacs/hamming6-4,8.18704457442589869032397538076083831e-02,9.41762769628220027423239774832722748e-03,1.42463761730579742349439312136084556e-02,1.04714312283678140861609247884306657e-02
dimacs/hamming8-2,4.40781395695249654078265961528143317e-02,7.42395109073657733012708662540691397e-03,2.00440705340260732871135370141768238e-02,7.49868468595768821131353670883032073e-03
dimacs/hamming8-4,3.86290833441875452253699437731162220e-02,7.43795165668534823177903019835409806e-03,1.79372482734814419576640007472893370e-01,3.01636783489997063556027968296200250e-02
dimacs/johnson16-2-4,2.18419484272108392328741745646817526e-02,4.36286154327899911574632405772463030e-03,2.08821147274759855940667039395863038e-02,1.02951067320287432319536761564418258e-02
dimacs/johnson32-2-4,2.04302642591732710722667219793491179e-01,7.13031818685158800943903564632857937e-03,3.41854223859456242704597558231522314e-02,1.17368205581510083788014944972897661e-02
dimacs/johnson8-2-4,2.86671322333802481374819860877534708e-02,2.65194612773932458086607511739066331e-03,1.40950238915469857345085595128909063e-02,1.75498301402123326261135075490238997e-02
dimacs/johnson8-4-4,4.18582764336027086830952185692401391e-02,1.02378643291877918068595871324508626e-02,2.98259762995706963293298970491442258e-02,2.48559584974973793175258290311466274e-02
dimacs/keller4,6.80022675765897291414581947926367161e-02,5.57600052507636368002212416927792752e-02,5.60278985457518536771581220191923646e-02,5.79083809338831800760544464243507315e-02
dimacs/keller5,3.73473953048660065529634004978105950e-01,7.74100168940095791179831114345071912e-03,2.22022024626009954418838979582939962e-02,4.02645244159094483576782703016117892e-02
dimacs/p-hat1000-1,4.16365307460260185898263493562411894e-01,7.17128850133679513914846187905718235e-03,3.08836370424952431574389833455744138e-02,2.45346562563333126936175517804103118e-02
dimacs/p-hat300-3,9.69042012803422843507324025551315050e-02,6.86474805342563317967578733891234767e-03,4.17473660197146175559160148141178431e-02,5.58383333059012565599887840443002993e-02
dimacs/p-hat500-1,2.32963592289985111926270400093417772e-01,1.24209228942387699351488699142843191e-02,3.49086081471764428552861691280323265e-02,2.29945136309652065151350081990098383e-02
dimacs/p-hat500-2,1.54827240613403698057445719038641492e-01,9.57634983958048048368585697075735632e-03,4.49983134271996185505342037619979746e-02,4.03683751331767876890807433733737571e-02
dimacs/p-hat500-3,1.55228617608157898313033338398457202e-01,5.09621271194940397809335825044566304e-03,4.73402143883464570404314463940848327e-02,2.24651908620773539835617853471839873e-02
dimacs/p-hat700-1,3.73541783435617606166597766541886422e-01,1.16409233851282883352142530118811021e-02,3.77945443849235696889769394501892367e-02,1.90591166690705807344853948806661880e-02
dimacs/p-hat700-2,2.40535351886048406293733526165101745e-01,7.26998076588247693032254322662692813e-03,3.89800640254764912551059956320299234e-02,2.33546628015165660231610592869041889e-02
dimacs/p-hat700-3,1.60392788128436831340659407307915062e-01,1.62047364880668448522456919048617867e-02,2.79130730799155413584706857019202278e-02,3.76530954140080496087404252351576143e-02
dimacs/san200-0-7-1,1.00746248251257275613902145734472066e-01,8.01060347967177922198354155650428438e-03,3.83323549436758977794815679459940737e-02,7.36092307833466345883312995520847645e-03
dimacs/san200-0-7-2,6.11808565949441054556053477304454388e-02,1.09794088811545761077999676092849428e-02,1.84329456559067889909763432584512821e-02,2.24268007161671904581229287394431104e-02
dimacs/san200-0-9-1,6.25462956901652226909179602375864429e-02,5.70039680863748242253645814916234711e-03,5.22276984238960158889960719716175141e-02,2.67135249645860830911878016174543235e-02
dimacs/san200-0-9-2,3.21622281986329338810986111128393148e-02,1.93247743687786441829573715892821075e-03,3.33432692034896213678279188907101398e-02,1.82470008029843403134660160133167713e-02
dimacs/san200-0-9-3,4.16711050517732885464661067706483321e-02,1.14259739720318318096600253813646343e-02,3.69941979149314235242262499274183833e-02,3.19058775603216139525636180136502578e-02
dimacs/san400-0-5-1,2.96826418650423548483015240501752447e-01,4.22926199845720304178850907233406191e-03,3.33597972220467915187929689125454692e-02,1.54047694757047864472202758162648457e-02
dimacs/san400-0-7-1,1.36392633093699513488446033721726307e-01,9.42264155538233390337854658205048828e-03,3.43756899991277336815801593999484589e-02,1.84752515487170326030318309921016462e-02
dimacs/san400-0-7-2,1.65351821845059258723259323245722190e-01,1.26537021872802609719701450397564665e-02,2.85844276515434227757208467570541986e-02,3.74289760163906750039804176057849104e-02
dimacs/san400-0-7-3,1.74906834012132723838116182112876142e-01,8.61122823839807138601722477363989183e-03,3.43938967079073514177212262090097065e-02,2.46239114830434149540539551190674186e-02
dimacs/san400-0-9-1,8.66123236342436710524134935917782819e-02,1.35899763200102630193862321686660516e-02,2.81285332512922918570715212019985317e-02,4.04621551189068529330882902554187419e-02
dimacs/sanr200-0-7,7.43134802293731931310542899578325562e-02,1.20217228422520578441588676235207590e-02,2.94570515375829529134554733557052113e-02,3.79846732648480798425369292736649908e-02
dimacs/sanr200-0-9,5.01605715368931093329047993565871205e-02,1.20646136490978527839962632300397995e-02,3.92830795138498383502947513224284987e-02,4.01489702634061534244276222832510653e-02
dimacs/sanr400-0-5,1.32643522234534372516296165423097764e-01,6.57156398652567921134732955036020398e-03,2.97968893197271443833866776108140462e-02,3.12674432370972480784237153938214431e-02
dimacs/sanr400-0-7,9.97825241659069169385705879126138299e-02,3.11087750508285616800592851266917584e-03,4.82861254982494729501040992430629629e-02,2.71221428176286852548248109491801288e-02
dimacs10/bio-celegansneural,1.61155914817612995505396375829074688e-01,1.01430975607526743946156696717817887e-02,2.68323190445353044560373392232792663e-02,2.85707203952723667370198662651419938e-02
dimacs10/chesapeake,6.73298185946963781472511256223805005e-02,1.65248259403210052529141344641517403e-02,5.36131420543427405986846823211669841e-02,1.95867945016611880868413042561017343e-02
dimacs10/cs4,-Inf,-Inf,-Inf,2.80114022063802066046263182697702313e-02
dimacs10/cti,-Inf,3.57948476396267032192006710892922780e-02,4.96847573481385231919095113251062300e-02,7.35726937421858787221410402164952786e-02
dimacs10/delaunay_n10,1.31540369182469832317788973638758762e-01,7.89811381630382482456157847040360767e-03,1.15051435639544712688980999644713545e-01,8.58074729888844215590260204627880579e-02
dimacs10/delaunay_n11,-Inf,-Inf,-Inf,-Inf
dimacs10/delaunay_n12,-Inf,-Inf,-Inf,-Inf
dimacs10/delaunay_n13,-Inf,-Inf,-Inf,-Inf
dimacs10/delaunay_n14,-Inf,-Inf,-Inf,-Inf
dimacs10/delaunay_n15,-Inf,-Inf,-Inf,-Inf
dimacs10/fe-4elt2,-Inf,2.16850518690952016021442710395097199e-02,5.60824325012585894829713693427244260e-02,3.78577957291625631123269750734843516e-02
dimacs10/fe-body,1.85052929611611094847982943442503576e-01,2.93855914165202045106469725811137991e+00,2.45532690698741980403411222075095011e+00,-Inf
dimacs10/fe-sphere,-Inf,-Inf,-Inf,-Inf
dimacs10/polblogs,6.46992380137707665602454310409892747e-02,1.79389556218734236372245070574992929e-02,3.93096286513174749417070101918793063e-02,2.20582717864234177194334552151357753e-02
dimacs10/rgg_n_2_15_s0,5.41431034907161592627026463556346466e-01,-Inf,1.41412809990174548838179368781173558e+00,-Inf
dimacs10/t60k,-Inf,-Inf,-Inf,-Inf
dimacs10/wing_nodal,-Inf,1.03919992567902821975230926400048991e-02,2.91309602891323380433495055792186967e-02,3.96680625360773321411041527678806458e-02
labeled/AIDS,-Inf,-Inf,-Inf,-Inf
labeled/BA-1_10_60-L5,3.88347048843832436183367076180575148e-01,1.02080209909546502846053013583033190e-02,3.43440249393001749815338356023227203e-02,2.59156996452207783955795216134320691e-02
labeled/BZR,-Inf,-Inf,-Inf,-Inf
labeled/CL-10K-1d8-L5,2.49272036879414838047838134178504787e+00,3.06904088633660598967593907714340630e-01,2.22133156242510499602215237283612263e-01,3.17678074425815020069267083185119895e-01
labeled/COX2,-Inf,-Inf,-Inf,-Inf
labeled/DD199,1.00471674275829185817320821654598778e-01,1.27163789012046696950358373834622470e-02,3.64364519044403728582539516050894393e-02,3.89916665935728631780394633281922841e-02
labeled/DD21,2.18664540832865665549571191827621597e+00,2.24474477796251827628022774044459218e-02,1.91331811850008847534091817090278676e-02,5.07441886616125841133273363466534877e-02
labeled/DD242,5.85300088939984351724583446455152640e-02,2.52839492063839426101169606721836214e-02,4.58633869267608049452413055402686626e-02,1.83802736013484555372277888166643767e-02
labeled/DD244,1.10761543907479872248553037060357209e-01,1.96646074449246007461386411450423962e-02,5.36723454829184230522569001424711150e-02,3.21319150860445861059526814863853406e-02
labeled/DD349,8.30972632220838789771931104558986548e-02,1.40893376285013185865530395110611970e-02,6.57923960655973510243786506571757540e-02,2.97034937744770511003364597724195601e-02
labeled/DD497,8.92796045712269891208391973909264268e-02,2.69709324174091416034692164114869203e-02,4.74127526252394895110112674727314847e-02,4.27008137486209761938711001587216701e-02
labeled/DD6,-Inf,2.04516058494735430616990031287568502e-02,3.97896575303146139745401160364232896e-02,3.25199918165142550099184168745183384e-02
labeled/DD68,9.01482725259342396530638898941818821e-02,2.43522137397507062770380046542800740e-02,4.17013779241154340231445598743725157e-02,1.51889021445060320174842749995505660e-02
labeled/DD687,1.07208661859845963265547140352238311e-01,2.67027588428479839846307623830996115e-02,3.34847104881699654366452026742873797e-02,3.64416048662313590808554046463090972e-02
labeled/ENZYMES,1.68750883109387434793640335742408574e+00,2.93024123830080803929190115836601741e-02,3.73465415910465212214831360084793099e-02,6.54972589144546252486369707109884062e-02
labeled/ENZYMES118,4.27868008606158605428405076038090601e-02,1.95049702901741507285667020259695366e-02,7.83299860587750709775088501819570883e-02,2.75721477248687799729838093514896200e-02
labeled/ENZYMES123,8.14848497235227206859600731524603650e-02,2.61611660822272938207097780368186477e-02,4.10570375759853763016078420436282959e-02,2.56487280753527440477202417920892171e-02
labeled/ENZYMES295,4.03818777349727268935364907346971806e-02,1.84108863927224308537440445137971617e-02,4.73546688251011148726119203419597014e-02,2.42699231886448203712247370381719338e-02
labeled/ENZYMES296,1.12781792666431478421834814146474416e-01,2.43838444369577686777666572375839755e-02,3.83729523265859011168878024890094798e-02,3.14827653068574306467249393410404297e-02
labeled/ENZYMES297,6.21565288721771156456323398346368055e-02,2.94345151091377554478975782818326402e-02,4.75068981996657525148317638732980425e-02,4.29691361666262650659034530582770149e-02
labeled/ENZYMES8,1.16500513829381152635612237625193353e-01,4.01101837473181104464760693556546121e-02,4.58901407739078297542417807302145924e-02,2.79543156863556174342612387667967523e-02
labeled/Fingerprint,-Inf,-Inf,-Inf,-Inf
labeled/KKI,2.01850722281724848633367897552009676e-01,3.47630124814210280880405876478733954e-02,4.91094330364755827277365206862871030e-02,5.58251292382969571619774705228771262e-02
labeled/Letter-high,-Inf,-Inf,-Inf,-Inf
labeled/Letter-low,-Inf,-Inf,-Inf,-Inf
labeled/Letter-med,-Inf,-Inf,-Inf,-Inf
labeled/MSRC-21C,-Inf,2.93623308872622497549304977084112274e-02,2.66547130018319273950376105525311994e-02,2.18597342742146128372563873113881262e-02
labeled/MSRC-9,-Inf,2.51083939681960952306251551042959209e-02,6.59418329649890580347715096175321372e-02,3.20167390194818386560921829938836803e-02
labeled/OHSU,-Inf,1.12008403951181734565882726798441755e-02,5.50890897597183203905501635157287285e-02,3.29749430579651029978161678323800943e-02
labeled/PTC-FM,-Inf,-Inf,-Inf,-Inf
labeled/PTC-FR,-Inf,-Inf,-Inf,-Inf
labeled/PTC-MM,-Inf,-Inf,-Inf,-Inf
labeled/PTC-MR,-Inf,-Inf,-Inf,-Inf
labeled/Peking-1,-Inf,5.48629691524093869847034134024668912e-02,7.69297001809047879519882115677733601e-02,3.78014462663050899717960029043515008e-02
labeled/PubMed,1.21623517678688713603495523425314879e+00,1.97662847152540580549602496340586538e+00,4.71443282960244267071841571886081643e-02,4.40249134776192736043633506671383042e-02
labeled/SW-10000-6-0d3-L2,-Inf,1.66464796763580161757873628878854033e-02,7.03281979069370911908636113418297387e-02,4.08057271952940500238955255700590787e-02
labeled/SW-10000-6-0d3-L5,-Inf,1.66464796763580161757873628878854033e-02,7.03281979069370911908636113418297387e-02,4.08057271952940500238955255700590787e-02
labeled/SYNTHETIC,-Inf,-Inf,-Inf,5.80595572948554228400219759381323168e-02
labeled/SYNTHETICnew,-Inf,-Inf,-Inf,-Inf
labeled/TerroristRel,1.47267578552361118167651227924830338e-01,6.98973282962228354047602683925703010e-02,2.59021644291270799397155475763689944e-02,5.25033071484180103007352728030787857e-02
labeled/citeseer,-Inf,-Inf,-Inf,-Inf
labeled/cora,-Inf,4.38658741508371229594567185730733880e-02,9.46734711807570563854876070320979216e-02,4.95275646577650755936126147707775035e-02
labeled/gene,2.53706740215531761423924195842353427e-01,9.71651001777443040912382235834457131e-02,4.41071762640886427051180000479847001e-02,3.14145523045412049674201809638995533e-02
labeled/hospital-detailed-list-of-contacts,-Inf,2.90491371197218829765179941456323779e+00,5.07953711588777080741685591875472798e-02,2.25064313296184334889457351181329466e-02
labeled/internet-industry-partnerships,7.54873185187645443079182931439487464e-02,2.54674501975918970065832157303916011e-02,6.54090525483955134740715353859975162e-02,2.30259362822267273443923140701223777e-02
labeled/reality-call,3.36637225420338356140947998155893355e+00,1.39513092030430814106779909979210704e+00,5.18599235972885184683630736561388519e-02,2.21599096816653103754464816106559210e-01
labeled/webkb-wisc,8.87956648339289246854590482773228446e-02,2.42362793004513491071733225191949363e-02,3.72601476072724471933310961998323731e-02,4.43971968487536458568975928026129393e-02
misc/08blocks,9.85328786733714540772109421505504793e-02,8.46365133887500303612061461440022660e-03,6.49606082337468165204965466715086557e-02,2.10910911344622417093238047155085768e-02
misc/1138_bus,-Inf,-Inf,-Inf,-Inf
misc/130bit,1.03112459716531365283369767332954972e-01,1.27163729055705330577095465683515789e-02,2.46157099647735599262070907186790286e-02,5.10995781372258805440265816122619507e-02
misc/145bit,4.96210689652386293072299170451689667e-01,1.40043670454204270026323864597879472e-02,4.15096233808046906510613241585269917e-02,4.46436687611280091123193976878227602e-02
misc/162bit,2.18117420984210726373597830221765356e+00,1.28504025316181065567145416736033546e-02,2.00751008020437252893372393485257505e-02,4.85640099906087643460783998457670005e-02
misc/176bit,1.69738103756272754273169344694723903e+00,1.90070887407772018880556188247108226e-01,-Inf,6.85039900605263174511541096389599284e-02
misc/192bit,-Inf,1.54246500135633707047263879456066137e+00,-Inf,-Inf
misc/3elt,-Inf,-Inf,-Inf,-Inf
misc/3elt_dual,-Inf,-Inf,-Inf,-Inf
misc/494_bus,-Inf,-Inf,-Inf,-Inf
misc/662_bus,-Inf,-Inf,-Inf,-Inf
misc/685_bus,-Inf,-Inf,-Inf,-Inf
misc/Alemdar,2.13085639129192626667828338818400911e+00,1.78461824001017222825469232897915166e-02,3.47413267466844096824260522102891224e-02,2.70082960860406316334619680145483750e-02
misc/CAG_mat1916,1.10799242312021243691389556790987613e+00,1.96403740137896527005721573565272197e-02,2.57040400697284168598621773046979932e-02,1.42576414079381768199052552101921935e-02
misc/CAG_mat364,5.39736118925483584242202990131333015e-02,1.92747842281879011348199597113910052e-02,2.66509304941152480232839582078081603e-02,1.75428318955269064966112231168720085e-02
misc/CAG_mat72,8.68796440888427662583147847925770395e-02,9.15315818711022204286047661389482674e-03,3.52287063249144811763952205644570320e-02,2.30647237761317134168329675673012857e-02
misc/CSphd,-Inf,-Inf,-Inf,-Inf
misc/California,-Inf,6.80517632429072175922844946503196982e-02,6.64188148728668350404070417625392649e-02,5.58714100070575811286180227867200872e-02
misc/Chebyshev1,-Inf,-Inf,-Inf,-Inf
misc/Chebyshev2,-Inf,-Inf,-Inf,-Inf
misc/Chebyshev3,-Inf,-Inf,-Inf,-Inf
misc/Chem97Zt,7.76166733261379415970359146461918805e-01,3.57182753014929017181721203841753954e+00,2.88934686553550960394360810446310781e+00,3.38823732036349910372436021652631629e+00
misc/Chem97ZtZ,-Inf,1.00431978602406903548085096181413603e-02,2.87119943253069810377931367697556905e-02,3.72337904998616455350585363488993737e-02
misc/Cities,9.00621255793153166241838406975737122e-02,2.16681990807814983317666346853346645e-02,1.99287533016411702065472511247453219e-02,4.32482209395288565748886585257960697e-02
misc/DK01R,1.86166851008599119861379751576194748e+01,1.25659485770257109212009983933596169e+01,3.36781781098225764438930489206134203e+01,1.58257266667198106948997239921356453e+01
misc/D_10,3.20201772608769486011052609415241606e-01,5.15177176361787072445091625517697780e-02,6.57892990273470161501521459705655251e-02,1.19385549968838611458988457233020274e-01
misc/D_11,2.68758688044927695318179167318255244e-01,8.60495860919731059942050606997571568e-02,6.78784856415349428374352755460198057e-02,4.37601692309968885752374067852289136e-02
misc/D_5,3.10831266353419029107668708910255331e-01,4.84104666250005136721786849905571909e-02,5.85692282809719410448300280952895594e-02,2.80213783985922038268941621923746244e-02
misc/D_6,4.82712004888323220059374978053746365e-01,6.46994761457393664454874561999903841e-02,1.53399999879217000869833213098483077e-01,7.47305331085567565910942087706249695e-02
misc/D_7,4.14077528161646835686461073139866582e-01,6.52747643029627428722293645941960857e-02,7.83187029172858773106632207546738945e-02,7.79219618848952412238545337348242878e-02
misc/D_8,2.22894574102524321444982515573614357e-01,9.28245230827596596594906476479323195e-02,1.57266062147474457840570890277514138e-01,7.46003445781281289273545642148143570e-02
misc/D_9,4.64663687697976769777755359117147720e-01,6.39981921324824423668987942915834843e-02,3.48493264871022592753697425779864032e-02,4.95725191914959088500343779239210831e-02
misc/EPA,-Inf,6.65654239518652607464754060207394318e-02,4.94389456895939776078636348101857058e-02,7.61877945754266273956674273866680884e-02
misc/EVA,-Inf,-Inf,-Inf,-Inf
misc/EX1,1.14872348436510150038832822628634331e-01,1.35678807399888068418930582004264245e-02,3.31523663977126970929995117594379357e-02,2.02175548091489513271917606888235011e-02
misc/EX2,1.14277243260213187967571751068519313e-01,1.66205362279531083786180488600235523e-02,4.56500295701273787737988422328556410e-02,2.35047079343318944380906315744292295e-02
misc/EX4,-Inf,-Inf,-Inf,-Inf
misc/EX5,-Inf,-Inf,-Inf,-Inf
misc/EX6,-Inf,-Inf,-Inf,-Inf
misc/Erdos02,3.06956325151053663511932942118971457e+00,1.49374492853397231289533535260217047e-02,6.53158654244888814367212081124140630e-02,4.92244296490145896146886441130285049e-02
misc/Erdos971,6.25479805591799396018459160767005902e-02,1.66200244264522322909352808194571559e-02,3.71744055421894128685365610157330772e-02,3.64784743619115901920092300816755842e-02
misc/Erdos972,-Inf,2.30178142331950268468246791891523091e-02,5.16517297408805488877380969912729355e-02,3.88897030519323432276490826581128229e-02
misc/Erdos981,9.89273799943427138489152739736313455e-02,2.46783883808772699496829476026329126e-02,5.59873449225347293011442367080620319e-02,3.98818833123937436917720741237462716e-02
misc/Erdos982,2.88037619217363142664531158004788576e+00,1.99150753854642546770651531031400650e-02,9.70908933048297958940549088970570655e-02,5.86813218456522027275313018184858832e-02
misc/Erdos991,1.61061011383176957415695992195734151e-01,1.39851640825310007659911607609777695e-01,1.18611973867620989360067062571033777e-01,1.26522509791876710621615058675415004e-01
misc/Erdos992,-Inf,3.23830006544179786091510793324551832e-02,5.24503035957110084607676467423391210e-02,5.12729141191319811205353070383240216e-02
misc/FA,-Inf,1.81983453149016606856253504730250499e-02,6.45602635383828398207379958356560441e-02,3.83944603026478683097920913189721976e-02
misc/Franz1,3.21429814815786272510153249756367462e-01,2.71169275219853603199720985384250050e-02,6.47298634932111373072356703514878136e-02,4.53678298684640466662746862213238970e-02
misc/Franz10,5.33601739835255077483690524990777327e-01,8.87287116302328199040719037322369397e-02,1.90487485928742449016081977536734815e-01,6.60596645232161617987599659923249022e-02
misc/Franz2,1.29211087443090024712495495343816719e-01,7.61589114068947220738073134121506823e-02,1.09588822905728475636116367791651737e-01,3.87784658943084752106612288786474314e-02
misc/Franz3,4.54418068766696546735889425574586474e-01,1.31162441456030379990824198734594452e-01,1.72027618793698013078630575281682857e-01,6.32277439695503881085457582887827897e-02
misc/Franz4,3.59293889017721374356508245162056741e-01,1.35697023132752169407244813564808868e-01,1.48595669917020758860284701325332382e-01,1.04187610162511443936533057438218626e-01
misc/Franz5,-Inf,1.32680617045375230730534848957280782e+00,-Inf,2.85960466094682573955686946341287558e-02
misc/Franz6,-Inf,1.35138364109177114066449037482005252e+00,1.14814532239269558963201623981068508e+00,2.08749225269589707376457497269211229e-02
misc/Franz7,-Inf,6.78528230147082668150360313964358143e-01,6.08224494484138073281752292403245710e-01,5.25241652638124905185159930522259057e-01
misc/Franz8,-Inf,2.21427350579038625468814497312228381e+00,-Inf,1.74250988359116674883097449339937304e+00
misc/Franz9,2.35586156241031009058908780724330019e-01,9.31464991204910932226978046790348633e-02,1.28896039443916616225917156501761344e-01,5.23220096898650407938068454487566023e-02
misc/G1,3.79056739974628389222018017481453591e-01,2.03989652059747938893672696924686136e-02,2.50791359339987769562357981488199760e-02,4.20127816303155295194407498071694479e-02
misc/G10,6.94463050484418320754127247164165960e-01,9.22445305867564599136437694783239073e-02,8.45497778062838467874381761758241276e-02,4.11126310022739153587024602133878844e-02
misc/G11,7.32298436417460077981723600737054714e-02,2.28600764712364467387516041377471760e-02,3.91598516811751298623978099241342833e-02,2.49909884643335750486058607654690308e-02
misc/G12,5.01713666548307130640928391851688958e-02,2.44142023830060095954773220502992173e-02,7.44450646649906651417841583727276310e-02,5.05860450765084746886721087158372950e-02
misc/G13,1.18655065249752172440103320341298790e-01,3.47283617595708585966479085550167954e-02,3.46001095023997080917777249872781312e-02,1.55969334048819119995334761312123025e-02
misc/G14,1.48817074269222390022790090029543589e-01,5.51905564935585417671768327746042526e-03,2.22316982476431336281179564678612309e-02,5.20707294643098869358055355470048685e-02
misc/G15,1.84241596263810502278714819463668521e-01,1.75432856746079782050739334238686301e-02,5.86462763838954657691914063428629268e-02,4.13617977310196602837130416152652705e-02
misc/G16,9.04952829831434050160448190154438108e-02,7.90548939346430747957685042287536701e-03,3.94986676455634665312382109497630348e-02,4.25204361208102546694522320511356901e-02
misc/G17,7.17751326939680411619682142221516797e-02,2.39838777430330027355133575328206805e-02,4.63024790588598659209297482425919207e-02,7.64181431839178041831383842824413682e-02
misc/G18,1.11628416436265536624766896835620521e-01,4.65319478162839026924349733378730454e-02,6.36925478013070376394160796856576558e-02,2.50689175252823254207469582206795134e-02
misc/G19,3.32090523046361845760649712474081871e-01,2.27377372915634995090852495841966320e-02,6.32353060352611064512407844709922004e-02,5.34475931104476355670226992409626401e-02
misc/G2,2.90988548761157016008989403412464126e-01,1.78493691600186663289535044341309461e-02,4.52264858902097787950093781407804744e-02,4.50326164796926350503381253679426925e-02
misc/G20,3.68603599173790142101967388698965508e-01,6.19971599793250451264389483443405879e-02,6.38281210701296708240283474287183216e-02,6.63131689254093429734146599720212517e-02
misc/G21,1.78966663397703613465204838897366301e-01,4.51240119117866595962459860728764728e-02,1.21028267608257362001922704235213251e-01,4.57705949794635834577295510945147333e-02
misc/G22,1.86092967275453427711981808503069050e+00,1.63128839768093619600215655356760264e-02,4.45696914444577125627752825042989609e-02,4.91755058022302744592280082194000401e-02
misc/G23,1.86645272078829543859803872258452770e+00,1.24432769275599686152583067512296340e-02,4.68364553803053872029423033922857161e-02,3.13017664331747596479266273324645979e-02
misc/G24,1.84222180816093328628945738774008028e+00,2.14817433178854975248413962306959497e-02,2.64507105753708295613791931567381456e-02,3.23603072140269430464257483129403925e-02
misc/G25,1.88368061202345127156503885932933550e+00,1.14025929573707595496282476997693824e-02,5.10185186334252076171293497947637483e-02,3.34630037358707749719759348670089876e-02
misc/G26,1.87198522173082026160691196691938047e+00,1.37229230648896606234648973356931472e-02,3.46182826173152438643670898751681532e-02,2.66183953236491635948894981541686451e-02
misc/G27,2.40902036472733956812587784051891008e-01,5.51752556953129435829263218246515089e-02,1.13171612574478913311138389818546777e-01,5.75747995469335712228141475776842672e-02
misc/G28,4.40644924895606313413895603932984736e-01,1.41597028541551568855285125299986803e-01,1.27174578192118862287067390035909150e-01,7.28809977732382780696976650391660531e-02
misc/G29,2.39103362086804899793933030286575852e-01,1.07063939788431398222527355609733763e-01,8.88750496354801343797499669513637030e-02,5.61405158359435738954473681092000107e-02
misc/G3,3.80674493125706901533926101672686241e-01,6.83621732560271687676334450741428312e-03,2.27563431993859387318344437085562925e-02,3.72333608352716081676980077117646449e-02
misc/G30,2.55553187145009130228656094053939288e-01,6.83541046154687943163314013687996921e-02,1.37381924877023567979813060378269803e-01,6.98858159150010600974568966582116528e-02
misc/G31,2.33871799265395123026071935389530170e-01,7.85993539545883600216192409143752565e-02,8.96306554516529163336245646445269770e-02,4.46377609739065420077685184155825878e-02
misc/G32,1.96146848849482296530930417304096071e-01,2.35109630830698135647785720845617878e-02,7.69420174441839990587686456041982247e-02,3.04383138015921881670511386429520744e-02
misc/G33,1.23177124303975301333519903211703296e-01,3.87570775707016542230203730687267060e-02,5.33649599989234965116419209575230635e-02,4.12995463853358963513318256347873100e-02
misc/G34,1.41572065117926777547774545929549711e-01,4.18993129698287304967179414632199475e-02,2.93957000284678420415464860150001415e-02,3.99897401728664118455327595472751193e-02
misc/G35,1.57259800808138016054717777095010516e+00,2.07945112459862542110027619192725425e-02,5.48525540362749717809196635979664645e-02,8.97615738940345298628657735671666895e-02
misc/G36,1.58003949410560218999924796572460003e+00,1.55239616267870610304288426852493316e-02,6.78852448707730132453473835374403405e-02,3.71008740985609958061305321069729394e-02
misc/G37,-Inf,1.20175338780491885864271277556130704e-02,5.70160395030884447758546994891522958e-02,1.07919032311346906740373921135018350e-01
misc/G38,1.52966136280413846185862981013088170e+00,1.59751255135666670258717206435134708e-02,2.87499298803689077435511774512272637e-02,6.14152277398219350872265242033701153e-02
misc/G39,2.75579382474487264062761033023312556e-01,4.45198282609032861837598528503550954e-02,7.63399309255393540199479373270255471e-02,2.51393273307442726779447509971785343e-02
misc/G4,2.64451326548295693680208628184193835e-01,1.04805340779655293106103443623332745e-02,2.88455702282305332559709706478404165e-02,4.20509472683885824050137207967423223e-02
misc/G40,1.83350762361546824072713809255140929e-01,8.86953862495254421296158484475971096e-02,6.46496122166331510480211806886244234e-02,2.94896271963268856018127185375568222e-02
misc/G41,2.41847509294532587414352652631044811e-01,7.48586412451215877678927757896677858e-02,5.92037826376438479140807688078576538e-02,4.54991875110333378510029923454891327e-02
misc/G42,1.53075395494618795738569355822405580e-01,5.49246038726499599091561108682121708e-02,9.71438792133106093033871276066283857e-02,1.03855035086659743957747662345623795e-01
misc/G43,2.12322973488672889984192899362922399e-01,1.45023467795844594362638174476520115e-02,2.83440062036715651695866040178091704e-02,3.91664486652851667792614113674082479e-02
misc/G44,2.38545149628588667581664218283069072e-01,2.39834419565405047896693802019036054e-02,5.74974991111031584185909081996294077e-02,3.87002737783290312653802778506936145e-02
misc/G45,8.68118290482354019174305514024095953e-02,1.46751328518634172861913856582256864e-02,4.67198682550284783090701610641185361e-02,3.76005137267738068967596535847336083e-02
misc/G46,8.62300944304680442225825042193363004e-02,6.66332846584488216298992806952456048e-03,5.65249902546999930769149281644718638e-02,2.85176949067974448716002741770208782e-02
misc/G47,1.80806331806911454731910488852359517e-01,9.23088766683547810490104140883782044e-03,2.22819845100624061394469359275264117e-02,6.41304482808917258617496001314718630e-02
misc/G48,-Inf,2.07989014715247888354196542852097914e-02,5.08908258033369167383081094921351145e-02,3.79003043320509724166620451572800990e-02
misc/G49,-Inf,1.46071567850479858207922573656886864e-02,4.40359208608261388338941683164885994e-02,2.39436789095060210842829178455123980e-02
misc/G5,3.80343614679212987755101898451242586e-01,1.90682674562472407684864091448244388e-02,1.45286646477796591931946175657455263e-02,2.72617655576623401673039251139935504e-02
misc/G50,-Inf,5.32914239696842611084063480438550243e-02,5.99280393713802344799697081283131592e-02,4.28542889446262489656472623918835178e-02
misc/G51,1.09245800184510096512293145289067331e-01,1.36927929717513131275952749372173341e-02,3.63406115071235172505706425521599980e-02,5.86811894549409450013015128639211926e-02
misc/G52,1.69901369069300240451387936006775454e-01,1.90418578566149657945174331924383256e-02,5.45968251487046964207687395521803162e-02,4.68768111265172243727926610533767302e-02
misc/G53,1.21431217832637748231735961476402795e-01,2.53863019941966801834144119772126935e-02,3.81995677219216498743913821091294156e-02,4.80618071011684397626755939920978267e-02
misc/G54,1.22560923960801411569190629497358770e-01,1.15819023189605146546941274493325997e-02,6.08814578967500747224178775639608513e-02,4.98436413792009530343841705266482337e-02
misc/G55,-Inf,8.91727726754523191726752918226607594e-03,5.74064370967167506195610402874121144e-02,4.10932598395434967285800778931688486e-02
misc/G56,1.85678920876668384534021885411013192e-01,4.44096410145656024106603185346044308e-02,1.20188649097137046950142571501712305e-01,5.92706277888175065348058991798103973e-02
misc/G57,2.10294169118809704715742386753058740e-01,5.44541918556771301573996353018619498e-02,6.81885969092644880034194225265384619e-02,4.49047171192951433262579755327958361e-02
misc/G58,-Inf,2.22916994939179249055189393180505708e-02,4.47586560564057345528371458242504636e-02,1.04309905572627224602968169693712435e-01
misc/G59,2.97201307740370393580270362189512206e-01,5.07648242108806744382080460069489102e-02,7.58628319957402066476946468826550116e-02,1.19303173701925781790862388096368422e-01
misc/G6,3.53977399777330137250148671702894087e-01,1.27036805769815414602890209780975201e-01,1.02915170458503171656565320575045199e-01,6.72967875913959862288313392538917034e-02
misc/G60,-Inf,2.03664158397261998913047268410138435e-02,5.43532993114147746967432648578387548e-02,7.13758937726793185068860760968918908e-02
misc/G61,2.67060470811385100622732573866567093e-01,3.88355720159897731712036610957254998e-02,8.43012728273604474268862306749291448e-02,4.03406060167068385854653399803271804e-02
misc/G62,-Inf,3.02690869165818167934834005931408669e-02,4.77648343289431795662094589328574926e-02,4.98265306447836538585123172040138560e-02
misc/G63,-Inf,-Inf,-Inf,-Inf
misc/G64,3.41878948743800788856578061939148155e-01,7.50695423471088536585545686159883136e-02,1.27097441947778581043331995507326321e-01,9.27790039923712449010529096773157429e-02
misc/G65,-Inf,3.89908654704779258548553645331050792e-02,5.47259970702767769728871271367972540e-02,4.71691000169822802694688483218002866e-02
misc/G66,-Inf,2.83044394476679770744900735543467971e-02,7.48830467172393007574691654400343665e-02,4.04866557329675049134379665312760329e-02
misc/G67,-Inf,3.84725966586761187794688648289807935e-02,8.90869104591217209764908846795888743e-02,5.66515471837429168613492285538931338e-02
misc/G7,4.43707639497070854702611635907169813e-01,9.97260334633123202611321180170916256e-02,9.25000653311665933489255718642992588e-02,9.01349568710965149669954751665635126e-02
misc/G8,4.23140604810942401523988660829090123e-01,1.12996310726237428289232506251924486e-01,7.93154089590497907099572686515783885e-02,6.02979909027253010070026980686677128e-02
misc/G9,4.80957659980874040266358382184677144e-01,7.71467830498531750368233030396373522e-02,1.46115559489004856092829280596894033e-01,7.03112643194756028307716566177963035e-02
misc/GD00_a,2.05968011362332754766353877282832465e-01,3.51318479261307554967839094778105288e-02,4.91988334474312915457978190953818714e-02,4.37561189441685855379724981085280674e-02
misc/GD00_c,8.55533064294910570821745167297399921e-02,1.34604448410078051329074855527127568e-02,4.98719200086062091631298969305588781e-02,2.37146492495584254248457630723273183e-02
misc/GD01_b,6.36923137338747564371062779788459691e-02,8.67925226693186284564234668012750407e-03,1.36334387539408927512956296098093220e-02,7.56616601860847455250028861567044523e-02
misc/GD01_c,1.20383234862159970735748379369452522e-01,1.90056771737852623011867230883153128e-02,3.25884916675946184971642673460708020e-02,3.31865143404623254966446157408456550e-02
misc/GD02_a,4.01298599141569764304773450609736109e-02,8.17284368830402014592840177175683246e-03,2.41989560607186510936511055249472482e-02,9.78190830269956681806623369012035015e-03
misc/GD02_b,7.54717736258626508838359521501349000e-02,3.98739545344094583348216792816524071e-02,5.02008930981562672385569713740345646e-02,1.36691208941161136625759852142695066e-01
misc/GD06_Java,9.34036007459749521060786530096423018e-02,1.65128203715308407770178168623857416e-02,4.64912579866991099361495265816835737e-02,3.56904595255972390883147497346532436e-02
misc/GD06_theory,4.74626588345432445832590647500559024e-02,1.39357427258335424872467609886621864e-02,9.12164882963198458282202141272958706e-01,9.16347662232223330147134457649070016e-01
misc/GD95_a,7.45350652104605373299813841700548877e-02,2.03219233868110142601999249950407781e-02,4.62582717364582608049248082556677202e-02,1.41383203058871342554713032492034674e-02
misc/GD95_b,8.66892672230932123516377177405565581e-02,3.11471713196773824261426465512552264e-02,4.06198118641632609333703186964687621e-02,2.23535496573439775943104771930556438e-02
misc/GD95_c,7.47860037742733776091967045307900289e-02,1.55063153619078327613858543814557024e-02,2.31850026371754003747013960266537389e-02,2.51372903776592035380027424450819055e-02
misc/GD96_a,1.19106840977387483120110328414060753e-01,1.22712815287066017554690920209081515e-02,4.60265647389910637671974660135302052e-02,5.35235873589548737351841961804946299e-02
misc/GD96_b,8.37808224807797567373540320081256184e-02,1.84576022926752063787249260257955852e-02,3.00736687497677867751532056981180002e-02,3.43826843672598950944279007614335514e-02
misc/GD96_c,9.06698820194582860477391301268491423e-02,1.46635257925587909544925108982981432e-02,2.64551401299580658687388927754095955e-02,2.13980111156058559023461684762505812e-02
misc/GD96_d,6.97723600444630777001618466920623195e-02,1.66512279710653502175885388337545371e-02,2.12299996174565116422154270468883590e-02,2.21757687431074837282230860670967908e-02
misc/GD97_a,1.03784610140200489044791484844991397e-01,2.44883470477368288599817481419060378e-02,4.30795273973905114557487796142774946e-02,2.14022245907378914686832566512686986e-02
misc/GD97_b,7.54282730396609803117108145650807489e-02,6.69380790059123104629427233872685575e-03,2.70620082908586381086187211356685427e-02,2.41681534448943034133823176932460488e-02
misc/GD97_c,1.58862831971726216567131832249293708e-01,1.85397510743780247965441058785201691e-02,4.47948301750202261073100887939772111e-02,4.70716105147665767680122154210938036e-02
misc/GD98_a,1.08617560720881930131405908658275527e-01,1.49694231004871338305412897053585362e-02,1.84046128380796904270944392480297207e-02,1.25385075391395770184574253253692549e-02
misc/GD98_b,2.59164564292783333429054044653555476e-01,3.03394860859165847005635150015595387e-02,3.00678003404069101992421626656802866e-02,3.09971228799229473637534991900630724e-02
misc/GD98_c,1.59629375890281329881034185790329253e-01,4.05093427660615826827808656753484227e-01,4.29872902571569461655202960960078071e-01,4.17107052586078517557412792152160854e-01
misc/GD99_b,3.48127098696315173896171735474715597e-01,4.36095715186861840066939052467553406e-01,4.30340345309860002135213135167266901e-01,4.41166157968052932752543480644571627e-01
misc/GD99_c,1.62672962309034281139029450633363570e-01,2.30367782601166972451763257383977557e-02,4.26220414169361303056002645948701656e-02,3.00175636595930323360974426602113253e-02
misc/GL6_D_10,2.17124951142804051746648179488326871e-01,4.38765606834328122445461175653334162e-02,5.02109029136123778790149898827929750e-02,2.47661570444325940918576612626320029e-02
misc/GL6_D_6,1.82721205339995629256045441419276581e-01,5.22327414391508829508792786522939488e-02,4.72466628198809871147931925647335159e-02,4.67044740662335021856817394231423562e-02
misc/GL6_D_7,4.16264183478081129970733574190127378e-01,4.55612095299147564008533714543312236e-02,8.27736195635033499642714867449085947e-02,5.05345004451706340353749934606689495e-02
misc/GL6_D_8,1.97996375761107437145036463720677355e-01,6.42951791175492763012077469010142539e-02,1.01200126862843131663784570777643417e-01,7.37721064912587606340657268398473063e-02
misc/GL6_D_9,1.51126993066587733230783359292463323e-01,8.91843000867334846131201896450497021e-02,1.07294383291793443389801968858431748e-01,5.75673599664618963899325938535066347e-02
misc/GL7d10,7.63183814454760366595676818692746345e-03,1.80661855452396334043231813072536547e-04,1.80661855452396334043231813072536547e-04,2.13378685545239633404323181307253655e-03
misc/GL7d11,1.37362412396971023681625545478705755e-01,4.74613861232343173232508624820960434e-02,4.16726232938271540314511559765871395e-02,7.31579895533589014902746328746997054e-02
misc/GL7d12,4.54165137338112959029602080006694660e-01,5.84552407358421059103005925572158150e-02,1.03356545628404104029333561984680993e-01,8.29643437461376758431605576424148039e-02
misc/GL7d25,4.53111302408832223370502291249603184e-01,7.26218385123077694562598072684405824e-02,4.97114642887116077523552801926838744e-01,1.78636794120149316867964250430253963e-01
misc/GL7d26,3.83155541331430967497577734422151707e-01,1.00223556476292312024600698696490476e-01,1.12408548869721138237711267798118848e-01,6.22179503209051696932765249176567193e-02
misc/GlossGT,1.10312820030949313259201374629978796e-01,2.07329219562514057853105408639260401e-02,2.10618734091456911396777113908601039e-02,3.60859716530884986063986819291209703e-02
misc/Hamrle1,1.23580052856101986083517736039011525e-01,1.63432047370057325535582710767909593e-02,3.46704713979542387781089480196951309e-02,2.36307469119460908249513256712594862e-02
misc/Hamrle2,5.00779021387133905937495959442698985e+06,-Inf,5.25129169564324223293918783803272349e+06,-Inf
misc/Harvard500,8.75638210502912758242528650841349420e-02,1.61041048807919470177587535064761271e-02,4.52482839644710107188908199222400590e-02,3.14910456992083257559554000740528602e-02
misc/IG5-10,5.60625576669661568693836834791629593e-02,2.42541838321281432069787694041062528e-02,2.25025529829809316867609648712293784e-02,3.08463658113088222774346790057707747e-02
misc/IG5-11,7.42005558926940906401057420240376192e-02,2.38171583461418248337607372637215632e-02,2.42896635273094478112414326228660918e-02,1.56102968848831026434229726169649586e-02
misc/IG5-12,2.35147597066537820178503077343613264e+00,1.81102327235172046967241863718362782e-02,5.36530873540650751372181625516376757e-02,5.91927527396869706684632473463196732e-02
misc/IG5-13,1.91679148458203554813286259802211412e+00,1.97337169044364884859403719648115304e-02,2.22671989965659165994841413746869684e-02,3.43271139071061386892307104939534646e-02
misc/IG5-14,2.37932950935348168535121718555006819e+00,2.02388785693755280259806643783029670e-02,3.68426159549791427977242719364982698e-02,3.69061964638925112674430985726526835e-02
misc/IG5-6,1.29788419098850486911677267727996234e-01,1.76688873888971772314791590216471742e-02,4.53305194941174205399396544140927192e-02,2.97686919241787111391982023254002730e-02
misc/IG5-7,5.61505681553441103906818539338593520e-02,1.86312850118279379825886720181928866e-02,2.65504335154665580472143323936998067e-02,2.62530937683630584527959216118250662e-02
misc/IG5-8,8.92314489366704813749416198715193271e-02,2.33110325467277484197321085893405379e-02,3.59138752552748362113210988938042311e-02,1.84557557029458357077821396305245712e-02
misc/IG5-9,6.98966462440567819847000987684306687e-02,1.63787939738104737284707673228764890e-02,5.07963932823660288925492748493029624e-02,4.51130082111729556618165325613650139e-02
misc/Journals,1.04153328415711547369191849154319412e-01,9.82623064302246952253904936652000040e-03,3.77258214533482863406660800706205856e-02,1.41930625102412189731989865575787672e-02
misc/Kaufhold,5.79574829009917407058322787373189666e-01,1.56251525871455742161764147432445364e-01,8.14826422385500279462519401791268480e-02,3.84232669933420730540777806424264112e-02
misc/Kohonen,-Inf,5.94638057711663478603875639824005632e-02,1.04733404876739833717161949033490278e-01,1.32891911671836785601638146397026227e-01
misc/L,1.75589241545562667923427885540585309e-01,1.85871617729485158332198478261629006e-02,6.42009239761193535726646116761626142e-02,3.59507966565007330269908511478833157e-02
misc/L-9,-Inf,-Inf,-Inf,-Inf
misc/LF10,1.57326186278808131576631340822081479e-02,4.18549623921745941966051202255830415e-03,9.95802683260028846079748252109401631e-03,7.90515297358144779985703448987182484e-03
misc/LF10000,-Inf,-Inf,-Inf,-Inf
misc/LFAT5,2.31667970890573048148068096000940966e-02,5.90066817607369396571427233287964630e-03,1.09897104701743383942600422780932032e-02,1.69836995686527974081953273947096846e-02
misc/LFAT5000,-Inf,-Inf,-Inf,-Inf
misc/Lederberg,3.25162503220821999530020969372904691e+00,5.98527891201775863964845016646456997e-02,8.85429256383893825253490598337095877e-02,9.85562894037895878839801787270586531e-02
misc/M10PI_n,5.68814465849531749518418209572548709e-02,6.25866019499099479617143515478186761e-06,3.05532904821533080400387257215436052e-03,1.95938366019499099479617143515478187e-03
misc/M10PI_n1,1.17187500000000000000000000000000000e-02,0.00000000000000000000000000000000000e+00,4.88281250000000000000000000000000000e-04,0.00000000000000000000000000000000000e+00
misc/M20PI_n,1.70716979557907478812459670707753277e-01,0.00000000000000000000000000000000000e+00,8.45727933383240865980198408938414220e-04,0.00000000000000000000000000000000000e+00
misc/M20PI_n1,1.03865123439908836417014668351320539e-01,0.00000000000000000000000000000000000e+00,3.45266983001243908398849786184008297e-04,0.00000000000000000000000000000000000e+00
misc/M40PI_n,6.48872689055073807395958127418514972e-01,1.46484375000000000000000000000000000e-03,3.92147910259009046398990515955428139e-03,7.72040444377045735351292369246269174e-04
misc/M40PI_n1,5.69710191367889696802577620545414763e-01,1.29187075735575712426836706720667012e-03,3.57146944295112144950775249952233408e-03,7.72040444377045735351292369246269174e-04
misc/M80PI_n1,9.15713652918107910417544951502333411e-01,1.05405435277943862300588244853937751e-02,1.71490325476913520187081965885730767e-02,4.27768932322637496551415105829887184e-03
misc/Maragal_1,1.51471156351080936332739721354854930e-01,1.84488491019811168235967884875845700e-02,3.16050565858539003815664569264761312e-02,2.40509094197427434442615329662895390e-02
misc/Maragal_2,6.98554816892540706238571397734156748e-01,1.30248088648620256439882131136799842e-01,2.37723295838964224874737039144610282e-01,2.23349346543816938051887473616223285e-01
misc/Maragal_3,8.03168320215023789277344920446540181e-01,1.73307516224748412269090681536667543e-01,4.53367974485633667746772338196814072e-01,1.56905385412695889340760433344383267e-01
misc/Maragal_4,1.25261002954823461283361118260392170e+00,4.46524013776247076774212888597849634e-01,6.44718758666950742284174646187648647e-01,2.59729439083009335090549117606585710e-01
misc/Muu,-Inf,-Inf,-Inf,-Inf
misc/NotreDame_yeast,-Inf,2.35592540660443308392818949782291382e-02,5.41464058568238816364469361980262126e-02,3.12538144644631298778548865174874450e-02
misc/ODLIS,-Inf,2.27601181581905258979558925448759254e-02,3.00698274015250684101859372197814979e-02,4.32886346717840282821972130456277961e-02
misc/Oregon-1,1.71049233485601755842850222358610860e+00,1.56506283014844462342466826496190528e-02,7.36298347487400879800863416188449658e-02,6.03658016595625150292174726657101315e-02
misc/Oregon-2,-Inf,6.61546390799676308305928005344278986e-03,4.17150638291749762407833222839496058e-02,4.76245755291849979587260729004851932e-02
misc/PGPgiantcompo,1.97108357776964834644649027096178874e+00,4.75488301811220388650469461506654168e-02,5.07083643797254391706894388756225575e-02,3.92908943427070787684087017714506287e-02
misc/Pd,-Inf,-Inf,-Inf,-Inf
misc/Pd_rhs,-Inf,-Inf,-Inf,-Inf
misc/QRpivot,3.65642356691865923257973911220949427e-01,6.64386960104898381573781826914626431e-02,1.63268653968167304756598845370590097e-01,6.16965674931111091532081018571796521e-02
misc/Ragusa16,8.75433033968019514930716578517319734e-02,9.40375554380175482466499362073432580e-03,2.19110308496406249338348796136353231e-02,1.87859908652910840233021269975772887e-02
misc/Ragusa18,4.86452489810762341009186644134327249e-02,7.69761896251439380224111139578743923e-03,3.21455354431513303885494993202625223e-02,1.82268767865407887589887774224644208e-02
misc/Roget,2.36998814209580189772190395212378327e-01,2.14500385973180036264267162011737746e-01,2.71257840007990771611134057393365043e-01,2.44124611559475865782020484465844722e-01
misc/S10PI_n,5.55239684728305529758335295619638547e-02,1.95938366019499099479617143515478187e-03,8.49356745413136021485270182657439373e-04,1.95938366019499099479617143515478187e-03
misc/S10PI_n1,1.23526471100327317656206779079403068e-02,0.00000000000000000000000000000000000e+00,8.45727933383240865980198408938414220e-04,0.00000000000000000000000000000000000e+00
misc/S20PI_n,1.75172557224833308077617384950529634e-01,0.00000000000000000000000000000000000e+00,7.32421875000000000000000000000000000e-04,0.00000000000000000000000000000000000e+00
misc/S20PI_n1,1.08604990425451905197867410896611850e-01,0.00000000000000000000000000000000000e+00,4.88281250000000000000000000000000000e-04,0.00000000000000000000000000000000000e+00
misc/S40PI_n,6.38931641553402017770588236314502344e-01,1.54408088875409147070258473849253835e-03,4.10708101593279346342890394074492213e-03,7.72040444377045735351292369246269174e-04
misc/S40PI_n1,5.80732086128685505404845187681518570e-01,1.38106793200497563359539914473603319e-03,3.49556178302645340684560576929534729e-03,7.32421875000000000000000000000000000e-04
misc/S80PI_n,7.35081110001644648438862274077150869e-01,1.13150685803285815745312978981908443e-02,1.96165131119147134476728079533116607e-02,4.51495166233079329852309012313543258e-03
misc/S80PI_n1,-Inf,1.14512103511314198109512453943956704e-02,1.67925452041187921548079427288214948e-02,4.29160054473802385887377229111156836e-03
misc/Sandi_authors,6.51307676655171937228692772459003763e-02,1.44084239526066773855388344217575433e-02,6.41466544921389945866562729389072094e-02,3.30898548002072095065388792788471861e-02
misc/Sandi_sandi,3.99719379525347487294246668248930183e-02,1.77833346431877403530108848212812787e-02,4.84436847519668624310759655719519548e-02,1.98701163937352800164267324895332285e-02
misc/SciMet,7.09738064607962073991868330654197710e-01,1.08671398155170188923429287443980686e-01,1.69610579019877890370871780050907479e-01,2.85280518207843618322351370447189371e-02
misc/Si2,-Inf,-Inf,-Inf,-Inf
misc/SiH4,-Inf,-Inf,-Inf,-Inf
misc/Sieber,1.17783034969972367062424083255359080e+02,-Inf,5.51852812083419432647666514166622395e+01,4.40911561915625492571429723926807649e+01
misc/SmaGri,9.91412221355860003121098409241992288e-02,1.70292943476191513907092487317403602e-02,4.15148783937648071895855311011703450e-02,3.26383919470540206093361942861075534e-02
misc/SmallW,6.96734608899603077762394119407398691e-02,2.12307935610730310325113923221152197e-02,2.47209682628390757725933742768069313e-02,4.15992265630558857862714795986233932e-02
misc/TF10,8.57822798317354701279688258107723759e-02,2.38676833470455255397471199425706400e-02,5.06359120167309819485048441015211347e-02,5.07409465326279394243342007878562305e-02
misc/TF11,3.71898748441372989773494331650203495e-02,1.80216258089032413566853574811860325e-02,4.80344889532602136200624808013166813e-02,3.27246476756402746839849172469052659e-02
misc/TF12,7.99722089768066403480771134230713251e-02,2.26082339749668631702100092161278143e-02,3.19976759265408546990608923097750446e-02,3.55749805644815382225339163333216923e-02
misc/TF13,7.26498254937523608204009223771026012e-02,2.35903016780419407045100392558126208e-02,4.83142305807344513944100889091411135e-02,2.44317945490139337803466440797958208e-02
misc/TF14,2.73239142841699822354289619044755372e+00,2.40043659655749020075228552039285663e-02,3.43488688858668137072889953452658857e-02,2.58396964858181962311431086245739738e-02
misc/TF15,-Inf,1.59645614183449809277153876665710295e-02,6.57247759565978248797814800873414167e-02,3.43417825225574970664506881777681914e-02
misc/TS,1.37547461302751896323474997995755055e+06,-Inf,2.12960606954722637496700537966921419e+06,5.72503980096021975017792199419778799e+07
misc/TSOPF_FS_b9_c1,4.98510277777905503642567810287571926e+03,4.99370408113839353398646091198784115e+03,4.97944140282274910145148943220746777e+03,4.98802559602084502818877344918713053e+03
misc/TSOPF_FS_b9_c6,1.80272068165457511122476354847937466e+10,-Inf,1.79222934849040052048953153164731812e+10,2.27860022302122254031029809728418567e+17
misc/TSOPF_RS_b9_c6,-Inf,7.11787170229333013493443592711721970e-02,3.85104071876816076510366319802452266e-01,2.59826679757549584632169467233281150e-02
misc/Trec10,1.12395392277080850845971691725614867e-01,1.21595066582402725080669217082275309e-02,4.87942200554029030581822560765918008e-02,4.72443139339973132337519803369225004e-02
misc/Trec11,1.50133057044675271176334185615900182e+00,2.68561461346354993883362010816068423e-02,4.28494020691983699974740584509753835e-02,3.64749503241370412013674704622627148e-02
misc/Trec12,2.00260582860654876713602749061947167e+00,2.39747137765233170820219385934140496e-02,2.75312079817280543466799049352106768e-02,5.20144919865939365026233784047466430e-02
misc/Trec6,4.21976378304185073659481565506196452e-02,8.10546028983744749907691684943346945e-03,1.09893766403112006219632222869768547e-02,1.39211213006722159690646038723718071e-02
misc/Trec7,5.91201131758511617045966696922415707e-02,9.81851078414840292641421849983873907e-03,3.39027532992510258738420204947866040e-02,2.46633421385478144670182825350499171e-02
misc/Trec8,6.35782939739972169652107663789776702e-02,1.31608467937951676523092466896714947e-02,2.71039576379915650759810917933163353e-02,2.35967526647399631979402311725454033e-02
misc/Trec9,7.44487855026095452603502855475842938e-02,1.03550730072971100439157763584389253e-02,3.45004724590593603964680053718172454e-02,7.54179454606247510827121974322332697e-03
misc/Trefethen_150,4.59359691284067692695955081232968211e-02,6.55870502316530055574698477711034988e-03,6.13000632833962013176934248082527548e-03,1.41412701785743081115991319079657281e-02
misc/Trefethen_20,5.68442482980075130709437882649368904e-02,6.31793480886318424685652042964458987e-03,5.78112334428036095398382404877035294e-03,8.37936760541138193894191990100182379e-03
misc/Trefethen_200,3.86592238664505589889329440781749979e-02,6.33261716262429777998223079698240318e-03,1.09802919353303939779640050767509748e-02,8.44483820556234834385106670209981084e-03
misc/Trefethen_2000,4.98514188750537883239505840267210368e-02,6.27919091597218694011227873077294127e-03,1.73144219706826990014492416491353167e-02,1.43851318063473562395346267007176753e-02
misc/Trefethen_200b,2.97735187569558826563731457502796280e-02,6.20380254161920872240590722044077873e-03,1.48184182378266699676609723389864126e-02,1.12977069963954174162603284065889206e-02
misc/Trefethen_20b,2.43692498761376918257235699059835387e-02,3.04527010968671871929731667049209435e-03,1.04503399553781851618148647855991639e-02,4.83180346741744920086153656097496008e-03
misc/Trefethen_300,3.33150836008198240167095350764595858e-02,5.51115462008346757286713558680713661e-03,1.89985421241256636778155869341740625e-02,1.74120183537331721143424200958424716e-02
misc/Trefethen_500,3.02160884070670559527508361526875147e-02,6.44627073676595137390582239877756781e-03,1.23904997908639098795915176919943386e-02,1.76016266871479427903435684772336760e-02
misc/Trefethen_700,3.08251730445924105512791213659770792e-02,8.76209739362799001780669025445363218e-03,1.35584857761135132585628145263894750e-02,1.85915400908527659033675423256386148e-02
misc/USAir97,1.11449569801851783089592331528236860e-01,2.75036508304730472599468004871156087e-02,3.45035410496563017437196381375589934e-02,2.67176768029170076394918782520145785e-02
misc/USpowerGrid,-Inf,9.67146192415498974678371284875971836e-03,5.25290178287803600473434497652566556e-02,4.26736306703955213261374655558143227e-02
misc/aa01,-Inf,2.45932121463976273944090146666650058e+00,-Inf,2.15608836093575820688348174463994506e-02
misc/aa03,-Inf,2.39335213431907446186688246396570218e+00,3.37370824581905868384018033921499149e-02,1.73327208419915971650970002458102486e-02
misc/aa3,-Inf,2.39282457123456575900102572440115066e+00,3.32359828924677467669354780859655131e-02,1.73327208419915971650970002458102486e-02
misc/aa4,-Inf,2.76546695289584811800937466567309707e-02,-Inf,3.03304386063833532604408552526300270e-02
misc/aa5,-Inf,2.34575472803154288434497210264901000e+00,-Inf,2.94506326701888596808580471969372118e-02
misc/aa6,-Inf,3.32200303105630952922990265980077927e-02,3.73538193988516502913202575481121792e-02,3.31407451143567899509445916127877508e-02
misc/abb313,8.22391353327914642867782286836041503e-02,2.81387480596315123047458325297106460e-02,3.02453144588555159753088084970701654e-02,4.19849087579790183454576233070638862e-02
misc/abtaha1,3.57439070620219256374237079266808636e-01,7.15673729942734406082487463373123802e-02,5.08676702937817316862422431022684056e-02,6.94585814578217020567739402956670876e-02
misc/abtaha2,5.97969760974356079684710008783749695e-01,8.20352071385646239273459897640907022e-02,1.42746180253033771140767819885566330e-01,2.94293091596573655498652079054527056e-02
misc/add20,-Inf,-Inf,-Inf,-Inf
misc/add32,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_01,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_02,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_03,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_04,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_05,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_06,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_07,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_08,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_09,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_10,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_11,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_12,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_13,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_14,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_15,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_16,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_17,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_18,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_19,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_20,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_21,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_22,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_23,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_24,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_25,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_26,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_27,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_28,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_29,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_30,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_31,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_32,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_33,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_34,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_35,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_36,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_37,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_38,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_39,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_40,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_41,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_42,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_43,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_44,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_45,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_46,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_47,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_48,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_49,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_50,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_51,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_52,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_53,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_54,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_55,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_56,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_57,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_58,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_59,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_60,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_61,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_62,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_63,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_64,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_65,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_66,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_67,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_68,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_69,-Inf,-Inf,-Inf,-Inf
misc/adder_trans_01,-Inf,-Inf,-Inf,-Inf
misc/adder_trans_02,-Inf,-Inf,-Inf,-Inf
misc/adjnoun,7.69196058720690135225559331369846213e-02,2.25665960003924211581806489823150935e-02,2.68179000818709617407295356181293312e-02,3.23003193333718054896269076194973866e-02
misc/adjnoun_adjacency,6.90652204235077760022498998778480347e-02,3.30731631368475237219299967341620209e-02,3.86717319592979804469521147786308499e-02,2.77103295243164984957934614251294559e-02
misc/advogato,-Inf,1.99912106629980495664500783466532215e-01,1.73005318335877550731459598066908565e-01,1.28330359340390200231885115926493984e-01
misc/aft01,-Inf,-Inf,-Inf,-Inf
misc/air02,-Inf,1.56589088873583286464903544996693431e+00,1.58177931531030193577111355528479127e+00,5.12517074629545276069376455383734165e-02
misc/air03,-Inf,-Inf,1.77255276008164744194211210301035873e+00,2.68839873559011097921310072907106895e-02
misc/air04,-Inf,2.45776158440510031204460919898578938e+00,3.40683929114939333151790881874079803e-02,2.15608836093575820688348174463994506e-02
misc/air05,2.35712497622295654332820973889454528e+00,2.50460684537633910379173538212642846e-02,-Inf,3.03304386063833532604408552526300270e-02
misc/air06,-Inf,2.39324205800589847369458089821072855e+00,-Inf,1.73327208419915971650970002458102486e-02
misc/aircraft,-Inf,-Inf,-Inf,-Inf
misc/airfoil1,-Inf,1.75584453364396920598996829790290869e-02,2.97972728186924582019174286542799619e-02,4.11356166233142227251393386050617160e-02
misc/airfoil1_dual,-Inf,-Inf,-Inf,-Inf
misc/arc130,1.71065076718643773881819360399019287e+00,1.64345689113956504357291374233200993e+00,1.63065457700286436019665744157904158e+00,1.65508655920329339631985280070163930e+00
misc/arenas-jazz,1.08955473467790905097252730301085115e-01,1.25074401521545769298432746678470035e-02,5.00756025912238073564619315862880916e-02,1.76429448397715575479106063683234164e-02
misc/arenas-meta,9.80344124426192592892046547326912965e-02,2.23717894577309115377194817202947827e-02,2.57906434279469079160640763450164342e-02,2.66060172962876717852907460275676477e-02
misc/arenas-pgp,-Inf,1.37202843297079140106076879463560934e-02,5.21353976628313746688494883871187987e-02,7.83220047480110416976452962653531746e-02
misc/as-22july06,-Inf,3.34651355191565474899144710374268415e+00,7.65905274678010384233514973302647498e-02,6.25004992374358311812337741482172873e-02
misc/as-735,-Inf,2.14017318613459939912306505421379932e-02,6.11646885449259824041048649754139092e-02,4.01325518118708927823683208808384684e-02
misc/as-caida,7.43661805005924953765023084232921575e-01,3.07912678628911450614218206077633227e+00,3.80188621640212252019219039258687428e-02,3.08213314861178503296788512833707583e+00
misc/as-caida20071105,-Inf,3.47231183096907896545345650219131810e+00,3.23097718852990815427529181594729330e+00,2.98854534415886699100648676541022569e+00
misc/as20000102,2.50905875536167736271106702954455222e+00,2.60933676230056445148209949951257171e-02,4.56482096836762926424071008413220986e-02,6.29247817784479388135033278789539772e-02
misc/ash219,7.93807132782852424987185810183770519e-02,2.04623087904682276384148512101971884e-02,5.39001510707558570762043188145469585e-02,3.62935585732570558395105068510429273e-02
misc/ash292,6.81720867897602293602575382314401545e-02,1.96920811984071652447073788186486198e-02,6.01201724916613724964424485686840464e-02,5.06275176810707099204542071695848306e-02
misc/ash331,1.08692133322937177542260992792869037e-01,2.67852610639402679354200650754559798e-02,7.01842370380534600978234447521890731e-02,5.59993413619667358392205763109921399e-02
misc/ash608,1.03966811249714172772860115268966887e-01,1.70286362722224901365716340070161030e-02,2.74550162311537648826599757601393085e-02,1.73194670333674334583955134870625270e-02
misc/ash85,9.78381008267141237883640960281177960e-02,1.75041537540121268910695274121337647e-02,2.89783786133082902398553846061466827e-02,6.96137874521191739515466507756459717e-02
misc/ash958,1.22025719580270750835717405309501916e-01,2.91295154255064104600659526811377517e-02,3.49433377423046714574809527987100551e-02,2.61993339459566816171670873873974773e-02
misc/astro-ph,1.78053856018981443852159738011755408e+00,6.89129104445750867800489809388360641e-02,8.12311926836276839555941798572370556e-02,4.52183245203314242616471726753627082e-02
misc/aug2d,-Inf,9.71029614320076583979987133733133617e-01,-Inf,4.94379279965707726558214616096161845e-01
misc/aug2dc,-Inf,3.43839599412564322271108258987723415e+00,-Inf,2.95915221649949329977337126736305278e+00
misc/aug3d,-Inf,7.56475941347943223495349413381849610e-01,7.91424341927008452228366785535326219e-01,3.25249469818222627812939997966433387e-01
misc/aug3dcqp,-Inf,1.42575627363318123910790744975226874e-01,1.15476867593200383240395804571760360e-01,1.17397571483312831815954088270875968e-01
misc/b2_ss,4.32953561479272377196574980068166896e+01,3.64312273387680558868048546378713046e+00,2.06200801281095577241900671779960353e+01,2.86484699907006041823904537255542021e+01
misc/b_dyn,-Inf,-Inf,-Inf,-Inf
misc/barth,-Inf,1.72964765487977672001303595893136319e-02,4.70419596478823321752325851214711488e-02,2.68636926970759340835773522495942753e-01
misc/barth4,-Inf,-Inf,-Inf,-Inf
misc/barth5,-Inf,-Inf,-Inf,-Inf
misc/baxter,4.35049675519431297274250151031823528e-01,1.31286604007666566045376506780245991e-02,4.23353089776252864746088237068948966e-02,-Inf
misc/bayer02,3.42697571639490755716544453807912107e+00,8.04902569078901290761162426012960626e-02,1.98501430154096947996492507078368155e-01,5.61482116290721220122809030017300355e-02
misc/bayer03,1.06186358466366943870017710649044150e+01,2.22328001929453517546897176821352176e+01,2.65991826490652474617650200909221764e+02,7.77981305266383427798846334408122636e+02
misc/bayer05,-Inf,-Inf,-Inf,-Inf
misc/bayer06,2.10938576535645784040523960237583453e+05,-Inf,2.41265482970953783860773532756495071e+06,-Inf
misc/bayer07,8.46087551306125392825169396288718050e+01,-Inf,5.93987127034324535522125144761762413e+02,3.38929811587728580491721457963401473e+02
misc/bayer08,2.37837886731252859169763300625741707e+06,-Inf,-Inf,1.01905215501765978386815576517472670e+17
misc/bayer09,-Inf,-Inf,-Inf,-Inf
misc/bcspwr01,9.14259578939330863372436138208232582e-02,1.85823547723046901894664776155086296e-02,3.35516899376321491218209703876312419e-02,2.36829670520649385624448493200153464e-02
misc/bcspwr02,7.87758630443713708210221785805563150e-02,1.77488893973446035896195687886829401e-02,3.53818013992672758836917286744293144e-02,2.57522251692360086010143881020919752e-02
misc/bcspwr03,5.55982651516595399525925356670586104e-02,2.77357358708188855080654461817795219e-02,5.76796780610440327821499083731517210e-02,3.94889269473033166849882562945242463e-02
misc/bcspwr04,1.08642493026102477876754416575071001e-01,9.72760653174690869880313294591144058e-03,6.29695271365422497813655177770369669e-02,2.87082076547938934292062451275546478e-02
misc/bcspwr05,1.14711083206330312810117504506099131e-01,2.10323854541843533449874117320033999e-02,1.18649117133339730187655723870669966e-02,4.56671243630324324157931832752573143e-02
misc/bcspwr06,6.44805164048926205831307838248550492e-02,1.69332374204981278169367582942064037e-02,4.54465364506556168141954067548511452e-02,9.95039122796141801481794102908843421e-02
misc/bcspwr07,5.96784805393559148183306025410501857e-02,1.00639231507843957611146198019437612e-02,5.43776587179561987136839122878388901e-02,2.15204957544122643011074781955080327e-02
misc/bcspwr08,9.89597734593718651083500317995886791e-02,1.89068408445807169454679506796419963e-02,2.07485641599490918251059867530062554e-02,3.84209654389427629146856126377091595e-02
misc/bcspwr09,1.14100158797135224713240177912632034e-01,1.57847088463397686245814529877766294e-02,3.69588514073863790407542297111613988e-02,2.96006136749874056311429845234961695e-02
misc/bcspwr10,-Inf,3.02909548926675978566907631320439023e-02,4.07141156891508921006759724608783523e-02,7.68176351516663925761800997595604137e-02
misc/bcsstk01,5.77175487363940137530483327443875163e-01,7.75649787235822342485609663655351552e-03,1.64787340024273860445069870080471725e-01,2.59940182691673976055749207209458515e-02
misc/bcsstk02,8.87067773363602890611507438332153217e+04,-Inf,9.36310795756358084178254105614154602e+04,9.70735854694940496436525628188961152e+04
misc/bcsstk03,-Inf,-Inf,-Inf,-Inf
misc/bcsstk04,-Inf,-Inf,-Inf,-Inf
misc/bcsstk05,-Inf,-Inf,-Inf,-Inf
misc/bcsstk06,-Inf,-Inf,-Inf,-Inf
misc/bcsstk07,-Inf,-Inf,-Inf,-Inf
misc/bcsstk08,-Inf,-Inf,-Inf,-Inf
misc/bcsstk09,-Inf,-Inf,-Inf,-Inf
misc/bcsstk10,-Inf,-Inf,-Inf,-Inf
misc/bcsstk11,-Inf,-Inf,-Inf,-Inf
misc/bcsstk12,-Inf,-Inf,-Inf,-Inf
misc/bcsstk13,-Inf,-Inf,-Inf,-Inf
misc/bcsstk14,-Inf,-Inf,-Inf,-Inf
misc/bcsstk15,-Inf,-Inf,-Inf,-Inf
misc/bcsstk19,-Inf,-Inf,-Inf,-Inf
misc/bcsstk20,-Inf,-Inf,-Inf,-Inf
misc/bcsstk21,-Inf,-Inf,-Inf,-Inf
misc/bcsstk22,-Inf,-Inf,-Inf,-Inf
misc/bcsstk23,-Inf,-Inf,-Inf,-Inf
misc/bcsstk26,-Inf,-Inf,-Inf,-Inf
misc/bcsstk27,-Inf,-Inf,-Inf,-Inf
misc/bcsstk34,-Inf,-Inf,-Inf,-Inf
misc/bcsstm01,1.03349660588460569941469365376531789e-02,1.29187075735575712426836706720648806e-03,2.72367624753288964967419256279276029e-34,2.72367624753288964967419256279276029e-34
misc/bcsstm02,2.16093215968352895436465080807050757e-16,5.87474804595220632231015346045146768e-16,-Inf,-Inf
misc/bcsstm03,9.96124386783755062608838504907988398e-01,9.99511957285022609156186761207666907e-01,9.99756127661364879281233384048719746e-01,9.99756097851772312226928732253370324e-01
misc/bcsstm04,9.96093749999999777955395074968691915e-01,9.99024630757473856097874371856002964e-01,9.99756485376406355329257315522053591e-01,9.99756008422989278091960432512462435e-01
misc/bcsstm05,2.19569330439377567089561418682514471e-16,5.87474804595220632231015346045146511e-16,2.12416871924871377364583292839910669e-16,-Inf
misc/bcsstm06,2.50786063700508826392889831029391548e-17,1.05325004057301030391221370688927358e-15,6.22569997115128585624935736918600856e-17,-Inf
misc/bcsstm07,-Inf,-Inf,-Inf,-Inf
misc/bcsstm08,1.08279390092155013032117906442305648e-16,6.73185773710768603438829482224647882e-16,-Inf,-Inf
misc/bcsstm09,4.04138450386314906881501775132933198e-17,7.02166693715340202608142471259515490e-16,1.67407556449439840445399934189826625e-16,-Inf
misc/bcsstm10,-Inf,-Inf,-Inf,-Inf
misc/bcsstm11,7.83031195667774889039107615236097739e-18,5.87474804595220632231015346045146340e-16,1.71430706832626625249851582430848410e-16,-Inf
misc/bcsstm12,-Inf,-Inf,-Inf,-Inf
misc/bcsstm13,-Inf,-Inf,-Inf,-Inf
misc/bcsstm19,8.97205958207535804958352533783564037e-18,7.85046229341887529696691185981781758e-16,1.97026712507607005098614962878841922e-17,-Inf
misc/bcsstm20,1.14741172772504029732620184774440513e-17,5.87474804595220632231015346045146683e-16,2.08217407071261796764244739127020505e-16,-Inf
misc/bcsstm21,3.04083016550351716784828190014353992e-16,7.02166693715340202608142471259515747e-16,-Inf,-Inf
misc/bcsstm22,6.93889390390722837764769792556745590e-18,5.87474804595220632231015346045146511e-16,2.25973951853094553987766264981427600e-16,-Inf
misc/bcsstm23,-Inf,8.15843973306311009373798206935920844e-16,-Inf,-Inf
misc/bcsstm24,1.54821033220267902546461101921930054e-16,8.15843973306311009373798206935920844e-16,-Inf,-Inf
misc/bcsstm25,2.44425246331847241603846077347087763e-16,8.15843973306311009373798206935920759e-16,-Inf,-Inf
misc/bcsstm26,1.27254116542168618010872450604870913e-17,8.15843973306311009373798206935920673e-16,2.37378384022255012869019423964239106e-17,-Inf
misc/bcsstm27,-Inf,-Inf,-Inf,-Inf
misc/bcsstm34,3.41480744811921622196458393871772825e-01,3.76535839185808616319135299079015310e-02,1.26895755311688603621968136739898269e-01,3.65656307550519092619523027710112841e-02
misc/bcsstm35,-Inf,-Inf,-Inf,-Inf
misc/bcsstm37,-Inf,-Inf,-Inf,-Inf
misc/bcsstm38,-Inf,-Inf,-Inf,-Inf
misc/bcsstm39,-Inf,9.93013661298909198830908126579009618e-16,-Inf,-Inf
misc/beacxc,8.76701239348519925408221960681883741e-02,1.30682010956630796797602852544622526e-02,7.12625169058873734563872594559481667e-02,3.22387720271251353362214641596650683e-02
misc/beaflw,1.15543598829630373754271838223093329e-01,1.52445115662652479592891880155850490e-02,2.20236372170647919604696334587875735e-02,2.71678259103521141007731971945016894e-02
misc/beause,1.07559701346518027844666445872381836e-01,3.06896003170498903064904241629837395e-02,2.38583424233042637310437923032833185e-02,4.33861404258988005539927446645379582e-02
misc/bfly,1.91184804836594314071937266901663571e-01,-Inf,-Inf,-Inf
misc/bfwa398,-Inf,-Inf,-Inf,-Inf
misc/bfwa62,3.65811404593479251323351955206046793e+00,3.77857702692185977715034474027683146e+00,4.57074183549092459132211971738259999e+00,3.77360243408141686575204770337568379e+00
misc/bfwa782,-Inf,-Inf,-Inf,-Inf
misc/bfwb398,6.59031994255027099162889813123734394e+03,-Inf,7.92095419644675790996932653887952298e+03,6.56119292847028109742632767901305556e+04
misc/bfwb62,6.04026224425504954762731828065996269e+12,-Inf,6.04035996666636059476302903902635906e+12,2.27058058751232249328400442074850279e+17
misc/bfwb782,6.91539945191982253815046569025622408e+14,-Inf,-Inf,1.94244538872492304515915645679987878e+17
misc/bibd_11_5,6.73003548518308678649132220672337873e-02,1.46585327746445676215411255998811325e-02,1.52442681674355274941531772835433053e-02,1.94376897431290660972411080575521399e-02
misc/bibd_12_4,5.80699859640114300454347877207440308e-02,1.29442395792969117129598761024512211e-02,2.41925045056984859696278543661692349e-02,4.76161753418983868014839022259700329e-02
misc/bibd_12_5,5.15462639121213956459834303778625361e-01,2.15744037891960553661462536565176122e-02,2.29833916116529021643592254465505918e-02,3.57177643223556791338588041912103061e-02
misc/bibd_13_6,1.78858874283108361379845482985676783e+00,6.80375383058728025543003089857906374e-03,2.50317896946903889451961396122701338e-02,7.01113172797221361125357798413520995e-03
misc/bibd_14_7,2.16057573079528874257461686732527843e+00,3.92601638438052345570409938194207921e-01,3.83121932729197976097487210352627942e-01,5.70134111825983040753797607167830940e-01
misc/bibd_15_3,7.15049494903847989988878079589523007e-02,1.92953239445456702335661523595826698e-02,3.00533707424084517487692426017545421e-02,3.19921160778033554460043678139164490e-02
misc/bibd_15_7,-Inf,1.27589590888192287792226210885518053e+00,1.08046579286137728428474738694869623e+00,1.01719264820282223400512606565272290e+00
misc/bibd_17_3,4.49571288697028102053084828238323388e-02,2.77422834307887841483447757206121527e-02,1.71292134410123342154984223810278451e-02,2.89349295650038550627644708693574596e-02
misc/bibd_17_4,2.58917773223321821417156815338095550e+00,1.50341540439884436049166441576593362e-02,3.60000195368190230754434978988402451e-02,2.96937640394903618286348497238355417e-02
misc/bibd_17_4b,2.58671659409260577548880153820904115e+00,1.50341540439884436049166441576593362e-02,3.60000195368190230754434978988402451e-02,2.96937640394903618286348497238355417e-02
misc/bibd_49_3,1.04777177550966033961021197548929330e+00,-Inf,-Inf,2.37830668166955037251320125231301024e+00
misc/bibd_81_2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bibd_9_3,9.73955527436751586242898535810083503e-02,2.06306139185854135148716281446380795e-02,3.06741992068090981361637828906715686e-02,2.26386567563965728516109053403057406e-02
misc/bibd_9_5,9.91932850887644972763660375000703020e-02,1.02827875095773199851931922935046198e-02,5.05869912929256300694603585404642587e-02,2.62547143986619409563532554245989071e-02
misc/big,4.18706122624949865950215198609641966e+00,-Inf,5.96308969331599259947757375303155001e+00,4.87678076514713166158303851684553055e+00
misc/big_dual,-Inf,-Inf,-Inf,-Inf
misc/bio-MUTAG-g1,7.59622439915557587339325249487612740e-02,1.70088163460070771678150166543497613e-02,2.75594615568000325531956722895324714e-02,3.58213641811853775433755461655512250e-02
misc/bio-MUTAG_g1,7.59622439915557587339325249487612740e-02,1.70088163460070771678150166543497613e-02,2.75594615568000325531956722895324714e-02,3.58213641811853775433755461655512250e-02
misc/biplane-9,-Inf,-Inf,-Inf,-Inf
misc/bips07_1693,4.86606080684764316644250527316876509e+14,-Inf,-Inf,2.16506613306668135419781505110075143e+17
misc/bips98_1142,2.34562573351592059462958540701448143e+13,-Inf,-Inf,1.99879566192492733092636921355884028e+17
misc/bips98_1450,2.34646656921744745645650202355437031e+13,-Inf,3.77858057385531353387603580101879034e+14,2.04163183418835339341113885622680885e+17
misc/bips98_606,3.71989767338595643129527925002615091e+06,-Inf,3.51435650824505752403398833385921317e+06,-Inf
misc/blckhole,4.67696941400805809830352436471647517e-02,1.23520354424268302838289829854324874e-02,3.35264156566461032231253293962653222e-02,3.20103019761322130020086358195710118e-02
misc/bloweya,-Inf,-Inf,-Inf,-Inf
misc/bloweybl,-Inf,1.41279396509282180361666796311294635e+00,1.19902856547485398535795858511626623e+00,5.36876667765890862392352999668948878e-01
misc/bloweybq,-Inf,1.87049961412920893744522982042280069e-01,-Inf,3.77250593545192709631161413926567852e-02
misc/bp_0,2.01519248327989499777240201493288791e+00,1.02989349865303261550322509405811939e-01,1.67574124522716601209288624298986620e-01,1.36903349768836567138630175886665040e-01
misc/bp_1000,9.90998244733065100996876299744263840e-01,2.00234688224338006763076724663341013e-01,2.52591946330667111019322752206040383e-01,3.23939744781107979467099517005245192e-01
misc/bp_1200,5.95328310983651960468331047807436362e-01,1.04696345244756929899721708129377932e-01,3.72485882297004069081584562701644088e-01,1.01462432932116642162186425605455973e-01
misc/bp_1400,7.98847868924373824516306367588115357e-01,1.98016204610860991873643377975275033e-01,3.47322619890455118435991099944374399e-01,8.58817983736450422733295922947430770e-02
misc/bp_1600,8.91208410454161975469575548571473485e-01,1.45321028553534754983279081765435574e-01,3.23586277960296627492262862714388248e-01,9.37592913467716572079115845840587134e-02
misc/bp_200,8.21539378592104463567085616369289751e-01,1.29808466154386665351354948596216193e-01,2.00973674276043201794185311009524404e-01,1.54625956496505849565626612681048769e-01
misc/bp_400,6.73030509294901068678530175376134165e-01,7.23580086176320438932765900245013252e-02,2.46781256488746461577306073494050840e-01,1.16913712979262902882800662554962973e-01
misc/bp_600,8.08408540080272332592791544072444266e-01,1.87743598008160759292787444249035568e-01,2.62978923215751821595832713244718199e-01,1.21445892355941357585205877929401179e-01
misc/bp_800,8.25084378985679301107084509402844669e-01,8.90718485502917210013211855847895562e-02,2.81258028824305479891060731377461581e-01,8.55110484848975344810083309240350154e-02
misc/brainpc2,-Inf,-Inf,-Inf,-Inf
misc/bratu3d,-Inf,9.12786391791526941295340314294653236e-01,-Inf,4.66078392847454748238677679019842262e-01
misc/bwm200,1.35948173645366460045231041211405869e+01,3.20986132416763065090519969295610242e+00,1.99977875893315103293132440593957280e+01,1.06977804477475595583460027579441785e+01
misc/bwm2000,-Inf,-Inf,-Inf,-Inf
misc/c-18,3.94983176567241064041523626822899116e+00,1.22947957782024995435341205436164095e-01,2.91920682396004966377003912442597646e-01,1.62239309300574457242055458152962544e-01
misc/c-19,1.44558935777916700896773674398956534e+00,1.09905209114956150215990392886466601e-01,3.32473744469925932285875783421912746e-01,4.30599611920379132581709620347425784e-02
misc/c-20,1.86008482375145051547066739145738591e+00,1.95021984068159204957798639048404436e-01,3.62930756300702778166198455172644058e-01,1.74114286186824796967426131903184958e-01
misc/c-21,1.35848956618916696324489465964576829e+00,3.27875401120253958666089849820778698e-01,9.58475257648236713519440200848684593e-01,2.24705044653982426786453205393158399e-01
misc/c-22,2.60789858997498955144143978146291931e+00,3.21194764186371676204888113697655828e-01,6.19122406642149059521997404070228173e-01,1.86709472342198370361204013314273311e-01
misc/c-23,4.59107523801629430732918929395279031e-01,5.52849725039189077045205059153456275e-02,1.39872803777842365016373872335805507e-01,3.07046199979388608821515414333442293e-02
misc/c-24,1.98079511144120236888752100392220801e+00,1.15093120288489451214658893639570320e-01,6.17117028582568251109121171090491959e-01,1.92133187695326305528702915456793392e-01
misc/c-25,1.03788470453191676782982489571453183e+00,1.55511280517700826871533003631489457e-01,2.51860426320964025575026310766698603e-01,1.92894876649590846682829010821355707e-01
misc/c-26,4.34672293460608323664932367432869398e+00,5.27259126604605773263036249687436646e-01,6.14838272435452370940314274595569122e-01,4.84797060968611989142322097048753405e-01
misc/c-27,2.43803888463905890647251309731060938e+01,2.43967150928522832527242820464077268e+01,2.94841404792486533140763300010223654e+00,4.56669515394840161197394206829164542e+00
misc/c-28,2.68939150042193400306939432329048935e+01,9.31043894223592997020277119462196434e-01,9.52557591159073580126298822007910830e-01,3.20892162913193820631051901278060766e+00
misc/c-29,1.08713548256126818635847462946120820e+00,5.22549960907856108092182836556748046e-01,9.36066949467090451473004451834652082e-01,2.24120799026686696918498882931890824e-01
misc/c-30,2.23217213591080252748838790871837419e+01,1.22806965227939931496519728266676285e+00,3.77033689765665139254051786465783523e-01,1.59366456371820347853447742133901944e+00
misc/c-31,2.83424144122472791520218743979575066e+00,5.90385024146165439055390480665225756e-01,5.62189199981281626873679546274167987e-01,6.02773549308954125599164281463321370e-01
misc/c-32,9.96670096178154858876048013882264879e-01,2.65197886006583798407998026513871719e-01,2.09433564370163142472420854873352946e-01,2.19666323375042036123296681749923610e-01
misc/c-33,4.38400094557060014711093949775428449e-01,6.65791227734331891425737936332123833e-02,9.80871839237359008147570726534439437e-02,6.82448098715833250777659637601571699e-02
misc/c-34,2.51582583291191939907110232164852478e-01,5.93648582743384797791351130091116359e-02,8.09075498040356183080185732887348734e-02,4.00917405865179421371675861844811729e-02
misc/c-35,1.23364033422673923251761295119460273e+00,1.60473640401533160484889759584446856e-01,2.22133790269125639552925731898411935e-01,1.40456704065781753523435415357900573e-01
misc/c-36,8.47700703180023374275426192811806106e-01,2.39747273190236197686256562363367159e-01,4.24577547806504208124413473641097825e-01,2.49259362240008725523149387496759434e-01
misc/c-37,4.96760103469152576978086447623647658e+00,6.43968784401875852756423815889865774e-01,2.33033561329749141783789864051172119e+00,7.79700341742493478395381607545480237e-01
misc/c-38,6.25667130918755074892758271692768946e+00,3.34624930598496754901722872924918871e-01,8.70514123247610481070772849568424187e-01,6.46961947586709159490241909318849538e-01
misc/c-39,1.47296263442302062622117127837125974e+01,2.04248772039714062374529013561127153e+00,1.58593358436667506137742340026515962e+00,2.19425900545836351454806661347192750e+00
misc/c-40,1.91395724422821957469730525583532615e+00,2.73669291724038515055417275430078728e+01,2.72286559240196479716568836725415235e+01,2.74123551919973558364914474907621960e+01
misc/c-41,1.57995570209014248294724201046428412e+01,3.73635201027277197536854296920441327e-01,3.22728952413149032958011754820749262e+00,1.07939549651470384643988022638344329e+00
misc/c-42,2.69879141452739431454153346041486301e+00,3.60278262302172803355587950683193274e-01,9.98130250705557661816710333784250412e-01,1.87297318755477688400327198004335529e-01
misc/c-43,-Inf,-Inf,-Inf,-Inf
misc/c-44,4.04923774480833630205558712136744639e+00,3.84486442616506839204548851226319227e-01,1.06731905953105432662558970987321661e+00,4.78874045380878146117590232188317714e-01
misc/c-45,-Inf,-Inf,-Inf,-Inf
misc/ca-CondMat,-Inf,-Inf,5.99823911808121561149754480519618041e-02,8.27110716136078948663537089060680394e-02
misc/ca-GrQc,-Inf,3.83390181638063555691172215399181443e-02,4.39514562361652645945832670614256169e-02,4.31060385250636150107485394914594245e-02
misc/ca-HepPh,-Inf,2.73138370254217065695255799271705415e-02,2.60958644241213388233900052823258758e-01,1.34375177180555626277217407489928025e-01
misc/ca-HepTh,-Inf,6.66910040242807330713109135407111290e-02,1.36924186461119472686159882534586652e-01,9.75756742369043126686563816975970445e-02
misc/ca-opsahl-collaboration,-Inf,-Inf,3.22794318656331652483275970103268626e-02,3.28249153100117356163595191536215036e-02
misc/cage,2.01638218518181532619937245948445619e-02,-Inf,1.81431209038518131312472929110350713e-02,1.08466902066438017174005138259139456e-03
misc/cage5,8.41654558631954310696019839359138989e-02,7.60172705866647024030580573351528983e-03,1.55306195184070002051994453765616310e-02,1.51641500931577945453304612827165259e-02
misc/cage6,5.49017943546609843447226096370700035e-02,1.07153364269922038145185357083921532e-02,2.85237614100996646542625861052767081e-02,1.34761841956028706903943653082422674e-02
misc/cage7,5.14657554772367127054586261030696481e-02,8.15576793524648287354745996271239109e-03,1.62309051358189996050175782629827015e-02,1.65213048736296140819191333901807633e-02
misc/cage8,4.45090409702028414913218878200242284e-02,8.23740693801374044154530822469470937e-03,2.59635747031583714791890516425450127e-02,1.82483921971658203634480994157832343e-02
misc/cage9,6.18948574692545000818445976488274418e-02,1.07396062545894831888802706859946889e-02,3.22967535081602710922619256856925571e-02,6.94191119774919237961468214492220231e-03
misc/can_1054,7.50030155383822560856261219439303497e-02,9.18881412307474447807034139318099296e-03,6.60591791857776362924812154947434731e-02,2.29832628923511210619543626225665019e-02
misc/can_1072,2.14928301880493733273965761309645036e-01,1.52675417782528861275579817825444340e-02,3.08052008665205576181424404367902459e-02,5.97656166003155250731288459505935758e-02
misc/can_144,3.12796918698605480196744244218984265e-02,1.43370110987565013667853263891424069e-02,2.02592278698894030218933989386769266e-02,4.17047998308079577279127470893789859e-02
misc/can_161,6.59049457985347631848035568166432940e-02,1.95749930687034521277242491556015064e-02,2.99651686049085733107743541360703083e-02,2.28226004540938300626413911014984033e-02
misc/can_187,1.41040894823418395649282115854650847e-01,2.64725404194254593384122605683013357e-02,5.05608281259472152984893150959805618e-02,4.25244500939903174273795676751116324e-02
misc/can_229,7.81492350695342547805704111531210554e-02,9.56781324080423408442691016685353726e-03,2.04460340301632197882419774494647949e-02,4.70153824952141033566832764559175123e-02
misc/can_24,7.46331927145256169066934224994423547e-02,1.16699163641524012029237610641766857e-02,1.68084732617800311648253575801373278e-02,1.35931114363496072611840730330161221e-02
misc/can_256,6.36136360409693149723831579556425846e-02,1.79113548250155853355475878347741440e-02,4.18797966264670635092741663827388641e-02,3.42972138427893268055201151607632601e-02
misc/can_268,3.81189699274375251180040819255066515e-02,7.90745856299893011101836527898165287e-03,5.15396381863931758750472234087074485e-02,1.98945630082165444077678255096887649e-02
misc/can_292,8.00865071628535246193583087265162316e-02,2.53693941647627117368147510780102017e-02,2.33105588922868419245580763506967751e-02,2.48248711214373073706623074771049296e-02
misc/can_445,5.64627197296120415698897619921504656e-02,1.79753720840281604166687985498032096e-02,4.29965411040929535429569464587745141e-02,2.46535013666258956692067770326008119e-02
misc/can_61,5.98880866839361088321020188569028553e-02,9.53413682685171147465839655707738447e-03,2.78685844528017509359905105266546470e-02,2.75060011058546284423959386195553573e-02
misc/can_62,9.34408579298374172241479545705647410e-02,1.89304206397258791316623119160157945e-02,2.42042136726229961192447152224677646e-02,2.24548940998701147452635072855013152e-02
misc/can_634,9.77015249841543721378898038569668781e-02,1.44546044019971632783114052351896564e-02,3.89113241756654667614645820411990103e-02,4.24395265709155280629777751357829450e-02
misc/can_715,1.12273818008423116491563890253500435e-01,1.39515375614178881267146139483015865e-02,8.58245836721558164587399013850026544e-02,3.85685068671537344116445399783818426e-02
misc/can_73,9.89243228284796908190083292065814609e-02,1.58230513067472069170327044118398795e-02,3.32716989281517076237060155889863954e-02,3.14162086115712430041146938436765295e-02
misc/can_838,1.43692971848029439239647934519537492e-01,8.13259760258115031964240810060002461e-03,3.13142264715744569497048762082955076e-02,2.95600892138887963170390538849471431e-02
misc/can_96,6.48118186138392227582901699428859418e-02,1.38086784157216004433828568662667962e-02,2.57138038900286100379043271305891908e-02,1.42261683106776956355009151293035814e-02
misc/car4,-Inf,-Inf,-Inf,-Inf
misc/cari,4.26574348636405454991909862487824934e-02,3.06121497251044081892263985239602984e-02,5.04255373754609512696492377004603105e-02,4.44430668831932690309887624553215341e-02
misc/case9,1.80272068165457511122476354847941801e+10,-Inf,2.18248876295771807091637593865175090e+10,2.27860022302122254031029809728418567e+17
misc/cat_ears_2_1,7.01270172401536327393673455311611862e-02,2.05643012153268467424023863477336625e-02,3.93623303215501483481372776321168342e-02,2.03633099798807685502611704634401967e-02
misc/cat_ears_2_4,-Inf,1.76797240815909777106464617057755576e-02,4.18583547169661675465399787071685210e-02,8.91825680183859054245631120690306092e-02
misc/cat_ears_3_1,7.15093505043511653517506386963557461e-02,2.10958792389417981502917308287519536e-02,1.78291578002803916355994351372135188e-02,3.32699943609101067882265599657193327e-02
misc/cat_ears_3_4,-Inf,1.61711351443565800827745615513417069e-02,2.15612201599429971758484695327434539e-02,1.60835987644368528522262831137349147e-02
misc/cat_ears_4_1,2.21680145160987075637358678304060272e-02,2.11777341082490199773826876467274134e-02,4.94596666770040016714358369508114196e-02,1.32403747683405096549308004496432091e-02
misc/cat_ears_4_4,-Inf,-Inf,1.70081774824242062507854609351384168e+00,-Inf
misc/cavity01,-Inf,-Inf,-Inf,-Inf
misc/cavity02,-Inf,-Inf,-Inf,-Inf
misc/cavity03,-Inf,-Inf,-Inf,-Inf
misc/cavity04,1.14629956454346210408759724129236624e+00,3.30765223526389666127023298884262422e-01,2.92640400756652953026976468233080860e-01,3.36490062142553231433941204610343170e-01
misc/cavity05,-Inf,-Inf,-Inf,-Inf
misc/cavity06,-Inf,-Inf,-Inf,-Inf
misc/cavity07,2.43012311447852473017328621186805528e+05,-Inf,1.60653026572931704020623841095832873e+05,1.90699660243196212151897251023370650e+17
misc/cavity08,-Inf,-Inf,-Inf,-Inf
misc/cavity09,1.72576648237071370864235445103670158e+05,-Inf,3.55521578912063771729486920034026455e+05,3.83990447049852322601575455878932744e+08
misc/cavity10,-Inf,-Inf,-Inf,-Inf
misc/cca,-Inf,-Inf,-Inf,-Inf
misc/ccc,-Inf,-Inf,-Inf,-Inf
misc/cdde1,4.14950807387231976252234093045771624e+00,3.67229060689884154267129164040931966e+00,3.67286150936490721062439876514013789e+00,3.67807833745468608884520404122766930e+00
misc/cdde2,4.14950807387231976252234093045771624e+00,3.67229060689884154267129164040931966e+00,3.67286150936490721062439876514013789e+00,3.67807833745468608884520404122766930e+00
misc/cdde3,3.72855303613956098051628666518767698e+00,3.73859104718144657947537259721142101e+00,3.73106555703790600808692601552921855e+00,3.73818576233892464453404170051278828e+00
misc/cdde4,3.72855303613956098051628666518767698e+00,3.73859104718144657947537259721142101e+00,3.73106555703790600808692601552921855e+00,3.73818576233892464453404170051278828e+00
misc/cdde5,3.97444357608299016946270273686889361e+00,4.57459170206225439783255267863647762e+00,4.58007421646968678744590400110889399e+00,3.34612452584024532036079756838336537e+00
misc/cdde6,3.97444357608299016946270273686889361e+00,4.57459170206225439783255267863647762e+00,4.58007421646968678744590400110889399e+00,3.34612452584024532036079756838336537e+00
misc/cegb2802,1.39180251969081127247428634352477194e+00,9.58454131826962808451802273597210798e-03,3.51910266411491363820052969512759877e-02,9.75254613526177044172846602305116017e-03
misc/cegb2919,1.46389436253868636802863470181188776e+00,8.13796037962388591057447020420495614e-03,2.56225628482356632390479040060791275e-02,4.75919806158059292589517135199222929e-02
misc/cegb3024,1.61908237286248895778700624255058033e+00,1.18946677053492247124257044145131087e-02,5.16921753604713555918684735994779074e-02,4.27830157143756362033536555048191099e-02
misc/cegb3306,2.63238711512972603093511729678151593e+00,1.82458059999545025892580926004942851e-02,3.19796160714330731930818591582543463e-02,2.29976624431565355850573693724620367e-02
misc/celegans_metabolic,5.93295791949872981835399208864912483e-02,2.37512342485646854213869043145254997e-02,3.76066590535760764016638907175808902e-02,3.28660248335617330186300620984206412e-02
misc/celegansneural,1.61155914817612995505396375829074688e-01,1.01430975607526743946156696717817887e-02,2.68323190445353044560373392232792663e-02,2.85707203952723667370198662651419938e-02
misc/cell1,-Inf,-Inf,-Inf,-Inf
misc/cell2,-Inf,-Inf,-Inf,-Inf
misc/cep1,-Inf,4.34030957321629927081609368224451059e+00,4.36645809714085789815393217652904860e+00,3.76621319733001746606740972536365744e+00
misc/cfinder-google,-Inf,3.81571552328498112424436591169989021e-02,-Inf,1.68292019395947907528096037926124453e-02
misc/ch,8.39673298659343277648373369467559551e-01,1.82055675766169479292958390170819380e-01,1.04812873760344798035989335862660249e-01,8.08077073013415614309828850381503918e-02
misc/ch3-3-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch3-3-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch4-4-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch4-4-b2,1.65352343424873939868659853884724062e-02,3.87596387263927428749326778713720714e-03,5.65252167759471047773609804145606118e-03,1.04771630482468860886717519590740205e-02
misc/ch4-4-b3,1.19771930552549833512279521895002249e+00,1.14778154088559469231213222257547220e+00,1.15294887613843483614950196740609248e+00,1.15104720031244622413322973741614508e+00
misc/ch5-5-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,8.45727933383240865980198408938414220e-04,0.00000000000000000000000000000000000e+00
misc/ch5-5-b2,1.06314324869396140502013495613906785e-01,2.89590479559483145339329161692208836e-02,2.14031767672670445695874876693600304e-02,2.32048407647404056548274068555236575e-02
misc/ch5-5-b3,9.92354780938498309969598342019654969e-02,3.54338116626794796888577652747384916e-02,2.98568769342902295721836214958664655e-02,3.18670778728075138240490264232657185e-02
misc/ch5-5-b4,1.95312500000000000000000000000000000e-02,0.00000000000000000000000000000000000e+00,8.45727933383240865980198408938414220e-04,0.00000000000000000000000000000000000e+00
misc/ch6-6-b1,1.10485434560398050687631931578882655e-02,0.00000000000000000000000000000000000e+00,4.88281250000000000000000000000000000e-04,6.90533966002487816797699572368016594e-04
misc/ch6-6-b2,3.62063262214113566772677785479704402e+00,3.20839495960214001993310334160157388e-02,4.12220120574093407439038827065910030e-02,2.40288074364722687566876530839888571e-02
misc/ch6-6-b3,1.46150196648916739269316409278576642e-01,5.03644630878686224218333345731150351e-02,1.08334618260806346123617312157834143e-01,9.42242044834593177160786059564406235e-02
misc/ch6-6-b4,3.14999936989061911590363842286950981e-01,8.03646710130280873011116622755267114e-02,5.55433022438324503294669046569837823e-02,7.79662034869930571328957959603678216e-02
misc/ch6-6-b5,2.72556705757916561956937705440805313e-01,7.27017556863787541284000765214611714e-02,6.30471125118387128944288317487550232e-02,6.13093518592772867110070280070651327e-02
misc/ch7-6-b1,1.56250000000000000000000000000000000e-02,0.00000000000000000000000000000000000e+00,4.88281250000000000000000000000000000e-04,0.00000000000000000000000000000000000e+00
misc/ch7-6-b2,2.96640262614161487812275989645729762e+00,3.54395427107776119988976039263900553e-02,4.13081261807271659941401342421694632e-02,3.09868475482625448866825954831817817e-02
misc/ch7-6-b3,2.67255180912036577478200892877203001e+00,4.90606266171618935358969411463762393e+00,7.46853427920337310684197024111470636e-02,9.94112047076850602731730095466718539e-02
misc/ch7-6-b4,2.70408653008244826240758651354773155e-01,7.67994146006018123566131773049587745e-02,2.17512556407981028983435198708604653e-01,3.90717005680707999307623269020542121e-02
misc/ch7-6-b5,-Inf,-Inf,-Inf,4.63722934884101495112814068346461500e-02
misc/ch7-7-b1,5.24078432226513210095900078608892887e-02,0.00000000000000000000000000000000000e+00,9.76562500000000000000000000000000000e-04,0.00000000000000000000000000000000000e+00
misc/ch7-7-b2,-Inf,1.84182737343496023782748296167146556e+00,1.82989719969619402866465906558363684e+00,1.80760941430182403589084205619192868e+00
misc/ch7-8-b1,1.68648696444710179680941191766300522e-01,2.72367624753288964967419256279276029e-34,4.22863966691620432990099204469207110e-04,2.72367624753288964967419256279276029e-34
misc/ch7-8-b2,-Inf,4.64086890897452853492676159358068462e+00,5.96544569727758349888244492864338659e-02,2.15862221949685898988039284213592134e-02
misc/ch7-9-b1,2.93281083510874427483969907706127067e-01,0.00000000000000000000000000000000000e+00,1.42357223995246593527200997986952716e-03,3.45266983001243908398849786184008297e-04
misc/ch7-9-b2,-Inf,2.84833349604038266022500670731693551e+00,-Inf,2.39951469501545001061979239609730481e+00
misc/ch8-8-b1,3.58077651483847145721322802658422569e-01,0.00000000000000000000000000000000000e+00,1.99837714157042235594572844842136940e-03,0.00000000000000000000000000000000000e+00
misc/ch8-8-b2,-Inf,2.45920875502148376113520459006022465e+00,2.26839367158126138056536799359601403e+00,1.96373474675269236053210144632410330e+00
misc/chesapeake,6.73298185946963781472511256223805005e-02,1.65248259403210052529141344641517403e-02,5.36131420543427405986846823211669841e-02,1.95867945016611880868413042561017343e-02
misc/circuit204,-Inf,-Inf,-Inf,-Inf
misc/circuit_1,-Inf,-Inf,-Inf,-Inf
misc/circuit_2,-Inf,-Inf,-Inf,-Inf
misc/circuit_3,-Inf,-Inf,-Inf,-Inf
misc/cis-n4c6-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,8.45727933383240865980198408938414220e-04,0.00000000000000000000000000000000000e+00
misc/cis-n4c6-b13,8.54769901140198313267376237084845344e-02,9.12820654357125368500961149690747732e-02,2.33036228100924993537959301996084265e-01,1.13940024332133106685339246010192183e-01
misc/cis-n4c6-b14,2.67871244466453872080851161230087303e-01,7.38415485892871839315665440436166009e-02,5.76093919315784668406619052204501966e-02,4.38303744413238561084972348536817972e-02
misc/cis-n4c6-b15,4.77513909144225852532121500283524798e-01,9.02601806782655217687127990053553242e-02,5.43973581957166210756703789326436766e-02,3.64274008625039666712274149736572812e-02
misc/cis-n4c6-b2,1.65573322913797325950407865778673035e+00,9.48300184496456003069602313661762992e-03,1.56604749722904724625888599342567285e-02,1.94537421166026689328316971687338021e-02
misc/cis-n4c6-b3,-Inf,5.74089640179582412417417682219255910e-02,3.47216891117129875130020855863388197e-02,7.85118859667851120093081797213415648e-02
misc/cis-n4c6-b4,1.95541474051299002477026964375073996e-01,5.22956913263029644586783619910043155e+00,8.08077897260226980054246179955055051e-02,4.72161623119928319573447961216922869e+00
misc/ck104,1.16703762162408980885691811954026223e-01,1.61872787085791441253156487410478934e-02,2.50000555086112792603932011371752914e-02,2.41220477322929787201097986260168979e-02
misc/ck400,-Inf,-Inf,-Inf,-Inf
misc/ck656,-Inf,-Inf,-Inf,-Inf
misc/co5,4.31530725854763691827111976319425726e+00,6.03375798206117580444841256983585125e-01,7.69314960918525021205074480839161638e-01,7.88880258709245155641851962259489955e-01
misc/co9,-Inf,-Inf,-Inf,-Inf
misc/coater1,8.91738145480977075876979395365697172e-02,2.84889602533097455192022904982728020e-02,2.69389472351205315111613664690675600e-02,3.10104324019480285726231558652956446e-02
misc/commanche_dual,-Inf,1.37145028493102611692835756969364958e-02,8.30241155187380531585635332064487363e-02,3.16113110027035874442639426686432218e-02
misc/complex,1.48630189133345517851311165573522259e+00,1.45660024145102849749958143133249917e-02,5.20196603851940040206236002338479238e-02,3.14508079742131719603318456583912091e-02
misc/cond-mat,-Inf,8.73627812869944394601713218854725153e-02,3.06218920317870989006508816059923370e-02,7.41158826601961820418072629810935540e-02
misc/contiguous-usa,7.71329466875525752820795121427564628e-02,3.24876939194682711490399145480092253e-02,4.67683253422635700555382420129196624e-02,5.29569865826195924225508057461456076e-02
misc/copter1,-Inf,1.05341777559120400167754530144058394e+00,-Inf,2.94027355780224234958934043584312648e-02
misc/cora_agm_fcl_aid,-Inf,1.44880757169141808967004351796054506e-01,1.94415415578909598913717510066643435e-01,1.81341810701029585126777321490957935e-01
misc/cora_subelj,-Inf,1.13251011833446810590933000687296411e-02,1.00644824640291425872980200180708805e-01,6.27604495369216167496538635417933644e-02
misc/cq5,4.24078298218503500095651557492506531e+00,2.93685166814061115565280072302863120e+00,2.95437200887969454037203647175299635e+00,2.91409105463133232674079924441327105e+00
misc/cq9,1.21156507075011677250364404065871643e+01,1.09953374620017922142849069700692575e+01,1.04947641178052775763804474342947611e+01,1.08418907375568329750643584158382616e+01
misc/cr42,1.68896088444247822832134573268781501e+00,1.45971075505842794895100485786547589e-01,2.38485903907846879676750544105972375e-01,1.62809912780205699587654441176730737e-01
misc/crack,-Inf,2.24664979315796143723203700125037397e-02,2.88069080939586548349283779301831302e-02,4.82950574197883311079788970767128171e-02
misc/crack_dual,-Inf,-Inf,-Inf,-Inf
misc/crew1,2.75481159058452986779166723059228944e+00,1.90915965003983960029774350495173759e-02,7.83449393171775391612784482117439883e-01,4.48239273342418512835475426837544536e-02
misc/cryg2500,2.84267900681498735955650961382908247e+02,-Inf,2.90537327561851967000281768496308886e+02,2.65536627518942974928615765037230831e+02
misc/crystm01,-Inf,-Inf,-Inf,-Inf
misc/cs4,1.46069298146635995210737243944794108e+00,-Inf,-Inf,2.80114022063802066046263182697702313e-02
misc/cti,-Inf,3.57948476396267032192006710892922780e-02,4.96847573481385231919095113251062300e-02,7.35726937421858787221410402164952786e-02
misc/curtis54,1.11778344450695050194746895224873318e-01,1.99055597492906970263580601558587055e-02,3.60227483459104836669366163211934224e-02,2.31380151993716596368555081415927453e-02
misc/cvxqp3,-Inf,-Inf,-Inf,4.58502902841607816786208133899452093e-02
misc/d_dyn,2.43416813681001962699286203310160742e-01,3.32957786082828127483770593153954874e-02,4.67840186089514120537722348833457304e-02,2.66996810281002447578592528172288648e-02
misc/d_dyn1,2.70009485747983677233122360713165169e-01,3.14542899650396744954409197693583785e-02,6.56264605963051719299406055920112065e-02,2.50770849174169460668073557936531456e-02
misc/d_ss,1.97331044742245821158611331010512450e-01,6.49329420903740246275646444081523744e-02,5.19133736989867945573370729766433672e-02,5.22006762799907120030382650722929461e-02
misc/dano3mip,4.67392140513197695694869486859048910e-01,9.42314408880067781913425566443893164e+00,8.69957506018144517689629822193988663e-02,1.38665416740466782074368785723535705e-01
misc/data,2.26362421314586064323584557922863416e+00,2.15699398392726508619041091373780146e-02,4.53603609076411415766333044283215568e-02,5.16593880224824037144279667326472860e-02
misc/dblp-cite,1.52378007219371184467803357395431336e+00,3.23924619432744706909747768576521241e-02,9.62634762078969536531719290615572898e-02,7.61893327818635874458045310393256556e-02
misc/de063155,1.20494866610575607363772491672856487e+03,-Inf,2.10867200721427074161817793279732121e+03,1.21205957221802625160972601333145139e+04
misc/de063157,2.78599153852316499501033948191047047e+05,-Inf,-Inf,3.95841639293337971950016536864957564e+06
misc/de080285,5.83635689521824234041401719301224110e+01,-Inf,2.29022132349930004498967002072257881e+01,2.36626623971870673496492346388572617e+01
misc/delaunay_n10,1.31540369182469832317788973638758762e-01,7.89811381630382482456157847040360767e-03,1.15051435639544712688980999644713545e-01,8.58074729888844215590260204627880579e-02
misc/delaunay_n11,-Inf,-Inf,-Inf,-Inf
misc/delaunay_n12,-Inf,-Inf,-Inf,-Inf
misc/delaunay_n13,-Inf,-Inf,-Inf,-Inf
misc/delaunay_n14,-Inf,-Inf,-Inf,-Inf
misc/delaunay_n15,-Inf,-Inf,-Inf,-Inf
misc/delf,2.29390905201202373939131257322349111e+07,-Inf,-Inf,7.82834496485243017134178998978761600e+15
misc/deter0,9.02437308769007450210343058494208930e+01,-Inf,7.78938617599467429638613830122043513e+01,2.33641044131716828798829068950615229e+01
misc/deter1,8.32109304132221349459623971401137224e+01,-Inf,9.42167197993966262688917554224050158e+01,6.16031515407327206356642482250878862e+01
misc/deter2,1.21530364741139213238355346072187637e+02,-Inf,3.76364154409993442488210964642842242e+01,1.62428948475983337339866098322619057e+02
misc/deter3,1.82950406650430148822347550800423020e+02,-Inf,1.65088666936263626095612099760506070e+02,1.94564517107182051513514246381970484e+02
misc/deter4,2.93638582653045413855142898579531521e+02,-Inf,9.46621206929150153302586262152403329e+01,2.38694994887789532797186647829713407e+02
misc/deter5,3.01981426229530531869958110758036829e+02,-Inf,1.67757651773277868504903147152229693e+02,2.94776513709513237761530288392561782e+02
misc/deter6,1.66594849036330137606209631418548103e+02,-Inf,8.77372366912832644023073754188367679e+01,9.08017189733392149329572833663930006e+01
misc/deter7,1.84872591901098625287609870339438779e+02,-Inf,1.36883428305371662673420187948934265e+02,1.77100157138915177776001031475840007e+02
misc/deter8,1.15593590744278849679317552089926003e+02,-Inf,8.61006419007033882884311570678485224e+01,1.76478650668870988713283673633278968e+02
misc/df2177,1.92148554277942475434166439486530401e+00,2.27895382196328445660635335269183458e+00,-Inf,5.46090821257664918933731176295068828e-01
misc/diag,-Inf,2.16483526366514430027445905328540482e-02,3.91544999894569988566302514869406120e-02,3.29605097455427870817027798117676544e-02
misc/dictionary28,-Inf,-Inf,-Inf,-Inf
misc/divorce,7.80753716783688048161458293836782956e-02,1.30846072380324442376786568007434959e-02,1.47536098266185459793291815333843215e-02,7.47842565064478709681248886899277026e-03
misc/dolphins,1.07464363578332642114854730292640097e-01,1.95342543607544448053929037203921651e-02,8.78271786826295080651373970813589171e-02,2.39642944223169556997964745731648466e-02
misc/dtoc,-Inf,8.07356976985672850500844079842201729e+00,-Inf,-Inf
misc/dw1024,8.73533555046116440852794044193077592e-02,5.41063287883753396143240707300119846e-02,6.43527788026848607859273881539694371e-02,3.22505336117855408844723051806816543e-02
misc/dw2048,8.73533555046116440852794044193077592e-02,5.41063287883753396143240707300119846e-02,6.43527788026848607859273881539694371e-02,3.22505336117855408844723051806816543e-02
misc/dw256A,9.30470730783115256708414652872217245e+00,1.53902510683622702332615765900508447e+01,1.19169400291878707205883998990525430e+00,1.57547392373261152347954837755120644e+01
misc/dw256B,2.02656494632571772956561648233655831e-02,8.57450565388178070348857948916867210e-03,1.41922330564633430834851408547481624e-02,7.14536973613689933716549849162087302e-03
misc/dw4096,8.75995392615339042463968854530750042e+01,-Inf,5.50893039956486023566669094245894898e+01,2.87896315793384152229867705878740722e+01
misc/dw8192,9.56560493257781722903127188684527317e+01,-Inf,5.50893039956486023566669094245894898e+01,2.87896315793384152229867705878740722e+01
misc/dwa512,9.30470730783115256708414652872217245e+00,1.53902510683622702332615765900508447e+01,1.19169400291878707205883998990525430e+00,1.57547392373261152347954837755120644e+01
misc/dwt_1005,3.61172402003216685190868715436011750e-02,1.36783994731079811105235976076313270e-02,3.04896709470720525505621877235412839e-02,3.95003169341321775279894545023278631e-02
misc/dwt_1007,1.48705557672394471707324121337111068e-01,1.08508997683343889648643127240143874e-02,5.20089047454722379205898776581051796e-02,2.90045087755080826463154974423101575e-02
misc/dwt_1242,1.00904173573182840177915110900927209e-01,1.19859685240203843006418400357622274e-02,4.42018275310029693320545511983055196e-02,3.28061751479092393093278573844460108e-02
misc/dwt_162,4.46069549736518460357479443229764272e-02,1.02762366369650844753114626420022573e-02,2.25056699826308884577035337650939791e-02,3.37221845776646602578848268284033880e-02
misc/dwt_193,4.97496718343594305588194862157815606e-02,1.10122956557180492626828836091020861e-02,4.31272072666842214221977032094794880e-02,6.52154787335687325878339503621639364e-02
misc/dwt_198,1.13869746604439241826764898854360449e-01,2.39863543866129429018686734613360623e-02,2.46110336859491757480562919183454827e-02,2.08614554135392825465385677810932506e-02
misc/dwt_209,6.95335536817862092966374234685426033e-02,1.47871807240505713007286981479296722e-02,2.10735926747186036907189100696959482e-02,2.26613060952181151184802990993971127e-02
misc/dwt_221,9.23199069864531053442477921387383553e-02,1.86818402809329748670482318136115802e-02,2.15442425472963223677561025073511806e-02,3.20116644595577975944806629306951646e-02
misc/dwt_234,7.68490788838179339463477795410842400e-02,2.24701650661811261238565107899376712e-02,4.63703274885208934425076559842617542e-02,3.29093386653142780852798429360298039e-02
misc/dwt_245,5.67839389934949158037192458994008556e-02,1.37020324555328310163379072548177576e-02,4.72164960928767820488683773111449455e-02,1.49234197339632311952285720393211740e-02
misc/dwt_2680,-Inf,6.68594186029940896275629670311984196e-03,7.43208733428675440266981344673580802e-02,3.95673119237521324337675889477135113e-02
misc/dwt_307,9.41013070498834455543697777990456522e-02,1.25686093971865537571241178977185309e-02,1.73395582477048306487131677084386900e-02,7.64197928899908368122813724135749143e-02
misc/dwt_310,6.14094066737711474782074885219936932e-02,1.87693772228275583788789947156000442e-02,3.67353639735032304606190865862434678e-02,2.58608202336475560148456688540953755e-02
misc/dwt_346,5.91296884359307921774210019501493154e-02,1.77083683914745174839431339757016262e-02,2.40006663142246404654816315519738254e-02,1.66578696837672988029071294813232600e-02
misc/dwt_361,1.15257813521778792348389809693879050e-01,1.14741452497555218955393839357757231e-02,2.66909049874969220990418588601553074e-02,3.91630951719328100625284658987620809e-02
misc/dwt_419,7.62667423660259177616819392484038469e-02,3.03294020240391280527226813938549478e-02,3.99213218721188350785066368959374951e-02,5.87725384829883563702071980466522672e-02
misc/dwt_492,5.94162231715870078253661409902601688e-02,1.40830460863378433637066430175055011e-02,4.93782417485891752280995723976891334e-02,1.99348757832495311070441147299985275e-02
misc/dwt_503,6.91980273350975670874171103071992041e-02,1.25186324864063368524563064421738732e-02,4.44406589161227297880619801477235747e-02,4.46848354332248931500659091893694925e-02
misc/dwt_512,5.82714388431937894888459623441985176e-02,1.34955152318821653989087347254964081e-02,3.87890417700095431506919527380468899e-02,3.10316994333409317470421901486860708e-02
misc/dwt_59,1.02387721173172372749132186832346285e-01,1.74501974206665849244050622414173160e-02,3.76680896952945411667489320008045308e-02,1.58424752312444782790909355410771490e-02
misc/dwt_592,7.77467823306587315436492850934686360e-02,7.45026624699482691526861909991897864e-03,3.05765035801266775442324113032354141e-02,2.17157856920501421356800553542371728e-02
misc/dwt_607,1.04078363199988462860172988326420994e-01,1.05160095687912397890669519646569969e-02,1.71843811309900314326122207194258095e-02,2.44626983759616049220599853984448897e-02
misc/dwt_66,6.25423100359520086962006916181359710e-02,1.66648245639352462086545956012667113e-02,4.94587371741428808610165590873970924e-02,5.36405943105545430408236457652510293e-02
misc/dwt_72,1.29506982028864731177810189460835321e-01,1.85346381243068322115631198368576126e-02,2.64328254110675589982944398868424826e-02,1.60847059573539089375011315899073491e-02
misc/dwt_758,1.15565950263808575500117347881833746e-01,1.17838673431307903847790635365726703e-02,4.15756841378457485841946349316320203e-02,6.30352334892852744654352273790464332e-02
misc/dwt_869,5.33334157005067768995104491429917733e-02,1.74640216547305436137166792632741369e-02,1.61079094657360351664938715184020210e-02,1.70078365080092861940446593323794214e-02
misc/dwt_87,4.65075614630247193724891916415173820e-02,1.28639127560295744896368738387517207e-02,2.48344073071849215548671914316768978e-02,1.54134132427631481593636580071700441e-02
misc/dwt_878,7.71755461229117975766517674152748032e-02,1.35882846252875606241195562315586022e-02,3.54429093999330714518520855117386249e-02,5.75706241988484136886349800959678206e-02
misc/dwt_918,9.34787773700141533381365052375269826e-02,1.45243088237336204851966196604454025e-02,3.70944183938560572601545797339840145e-02,3.22242593436588040352636727931725677e-02
misc/dwt_992,9.42076621389643270034875949454427195e-02,1.66943061680709626154428976222958384e-02,5.23889002336052371415341054098102919e-02,2.68344374152259224332167123587623937e-02
misc/eco-foodweb-baydry,1.21707580367827999140458222938508337e-01,1.49357511115063639698996788718344591e-02,3.39915535472473357137933701110158406e-02,1.73527657615789358680365351834136034e-02
misc/eco-foodweb-baywet,9.05813227885307500113642763068541704e-02,1.25807361234632401418625224975772055e-02,3.07937806178161405314423385864998656e-02,2.66930221132436397435759685597675387e-02
misc/ego-facebook,3.62366286971316113132282690245129529e+00,-Inf,9.20678858619394750667196119238114433e-01,3.23513069042092304297140166028665988e-02
misc/ego-gplus,2.31235877635446731966234518296336213e+00,3.48459003548888746041902115693583985e+00,3.48799017253017657478956363247637662e+00,3.25926330602160433292174466259529291e+00
misc/ego-twitter,-Inf,-Inf,-Inf,-Inf
misc/email,5.99451387724420656296604703779870962e-02,1.39683299271235833676328791858227951e-02,4.18018037628419507347919376816969461e-02,3.16164138564191366843479028495806010e-02
misc/epb0,-Inf,-Inf,-Inf,-Inf
misc/eris1176,1.29659359211026078114230761996415897e-01,5.30244009469241911631934317783251358e-02,5.46507405407248194928371533530938039e-02,5.13086802942811877830369223588641420e-02
misc/escorts,2.12103886812695848695580203813216812e+00,1.55147851363093754358686155757106137e-02,6.08482550000323612984905500815354186e-02,4.53797895154844702956461293377507349e-02
misc/eurqsa,-Inf,-Inf,-Inf,-Inf
misc/ex10,-Inf,-Inf,-Inf,-Inf
misc/ex10hs,-Inf,-Inf,-Inf,-Inf
misc/ex12,1.00433469613490612693132338534629679e+07,-Inf,9.22713869115929523907863820426445528e+06,2.03859405273294470122886455326795208e+17
misc/ex13,-Inf,-Inf,-Inf,-Inf
misc/ex14,5.51969500274805516624085906497709036e+04,-Inf,1.18558974179423469139963491187072295e+05,-Inf
misc/ex15,-Inf,-Inf,-Inf,-Inf
misc/ex20,1.32737081250562885449499239064323224e+06,-Inf,1.32529077301920440487565087486402140e+06,1.90646525815118130890325924888189513e+17
misc/ex21,1.92627977481734507658030495783005465e+01,5.00222955440224507987365086264718828e+00,7.61087622538857491420226990152766213e+00,7.23200582647908821282486244302901080e+00
misc/ex22,3.45790624140790742189186329819140822e+06,-Inf,4.66693543752939560273647263665463283e+06,-Inf
misc/ex23,8.80180029601214163468263371776091568e+06,-Inf,1.00951827933047187108282538896072547e+07,-Inf
misc/ex24,1.32469459919650815973414400458959676e+07,-Inf,2.27551739128461562540693564721217500e+07,2.27866119399440925143925618135201050e+17
misc/ex25,4.17837939381846559787085813240909644e+07,-Inf,4.18323022774223021925058340125564968e+07,2.27866111947573953798730832764263377e+17
misc/ex27,-Inf,-Inf,-Inf,-Inf
misc/ex29,-Inf,-Inf,-Inf,-Inf
misc/ex3,-Inf,-Inf,-Inf,-Inf
misc/ex32,-Inf,-Inf,-Inf,-Inf
misc/ex33,-Inf,-Inf,-Inf,-Inf
misc/ex36,-Inf,-Inf,-Inf,-Inf
misc/ex3sta1,-Inf,-Inf,-Inf,-Inf
misc/ex7,-Inf,-Inf,-Inf,-Inf
misc/ex9,-Inf,-Inf,-Inf,-Inf
misc/extr1,5.15240171767962602712011883150179572e+07,-Inf,-Inf,-Inf
misc/extr1b,-Inf,-Inf,3.61385635637433013700443739713863143e+07,2.27866119370226463251562397338314592e+17
misc/farm,6.00484237912723392529378538147850937e-02,8.92039977514495714883760799892789096e-03,1.43180430752176224040705853050265243e-02,8.90622160145081940717956858704637508e-03
misc/fd12,5.46393418920171976492612375457546644e+07,-Inf,1.46724372851612390098319514512601366e+08,1.44256131153543814629059499729409582e+17
misc/fd15,1.60244273607833371543442853519948425e+06,-Inf,2.32844289474235675071833362139069973e+06,-Inf
misc/fd18,8.68881531301339028229887396461974933e+05,-Inf,2.26540844481555457065454417604609967e+06,-Inf
misc/fe_4elt2,-Inf,2.16850518690952016021442710395097199e-02,5.60824325012585894829713693427244260e-02,3.78577957291625631123269750734843516e-02
misc/fe_body,-Inf,2.94308277189799882844227582591302856e+00,2.46673627934023875691863474532509482e+00,-Inf
misc/fe_sphere,-Inf,-Inf,-Inf,-Inf
misc/filter2D,9.03818307312193058232759991476008843e+15,-Inf,1.90201178810400135911188985207254908e+16,4.56031446444234905526665963205765530e+17
misc/finance256,-Inf,-Inf,-Inf,-Inf
misc/flower_4_1,8.12235636496573364759324694390845522e-02,2.17770264028018512672648313092813695e-02,5.30683375083936779660262246893978121e-02,2.48554004099279794731077879718888327e-02
misc/flower_4_4,2.04584896202662978200430904326469572e+00,2.36952193400979303916621605434689637e-02,7.99454952426927516086182540954764951e-02,2.91012507493056249276905721476444302e-02
misc/flower_5_1,1.04329514228176828797694006294583983e-01,1.24141110081978493247615672781865014e-02,3.18529998969065328689906199562952550e-02,4.50370201781999593656530419717235778e-02
misc/flower_5_4,-Inf,1.26498366070795838465729731783152683e-02,2.28919044833373757958269626649278928e-02,3.79212724491456507905965916269912158e-02
misc/flower_7_1,5.91746888548382438336679735837700473e-02,3.71750755728566283144153499732230945e-02,6.21493887634665403865919390738972856e-02,5.94314500747988408667225660764019284e-02
misc/flower_8_1,6.52975679984701804861015181332545179e-02,1.81371626719630645182067607500385422e-02,4.04167313734576673055536392227042548e-02,5.85212638224647672257314466053600523e-02
misc/flowmeter0,5.28944027515280723052876114933576208e+15,-Inf,1.63363645481408291140742657225351005e+16,1.28159817959918719188252838813518258e+17
misc/foldoc,-Inf,1.53444018447819622884142373381496038e+00,2.82697729809101529611321149254965014e-02,1.06452366193156447907142958997253930e-01
misc/fome11,2.15452714973278483412485862068179609e-01,5.07193625927038555300039559045122214e-02,5.33127299088004573570380254579918344e-02,1.31956274490702810648424748851446253e-01
misc/foodweb-baydry,1.21707580367827999140458222938508337e-01,1.49357511115063639698996788718344591e-02,3.39915535472473357137933701110158406e-02,1.73527657615789358680365351834136034e-02
misc/foodweb-baywet,9.05813227885307500113642763068541704e-02,1.25807361234632401418625224975772055e-02,3.07937806178161405314423385864998656e-02,2.66930221132436397435759685597675387e-02
misc/football,6.11262982616870478592973784594267662e-02,1.97525838043264530957775388945997642e-02,3.09862692429504192696949868397193632e-02,2.78345436794504275843745788650352351e-02
misc/ford1,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_01,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_02,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_03,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_04,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_05,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_06,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_07,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_08,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_09,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_10,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_11,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_12,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_13,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_14,-Inf,-Inf,3.23115704534409847038400130399947134e+74,4.60476991193477874586982089943534501e+53
misc/fpga_dcop_15,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_16,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_17,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_18,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_19,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_20,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_21,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_22,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_23,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_24,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_25,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_26,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_27,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_28,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_29,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_30,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_31,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_32,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_33,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_34,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_35,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_36,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_37,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_38,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_39,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_40,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_41,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_42,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_43,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_44,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_45,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_46,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_47,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_48,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_49,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_50,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_51,-Inf,-Inf,-Inf,-Inf
misc/fpga_trans_01,-Inf,-Inf,-Inf,-Inf
misc/fpga_trans_02,-Inf,-Inf,-Inf,-Inf
misc/fs-FA,2.41941372918278486406712818396463043e+00,1.81983453149016606856253504730250499e-02,6.45602635383828398207379958356560441e-02,3.83944603026478683097920913189721976e-02
misc/fs-adjnoun_adj_copperfield,6.90652204235077760022498998778480347e-02,3.30731631368475237219299967341620209e-02,3.86717319592979804469521147786308499e-02,2.77103295243164984957934614251294559e-02
misc/fs_183_1,-Inf,-Inf,-Inf,-Inf
misc/fs_183_3,-Inf,-Inf,-Inf,-Inf
misc/fs_183_4,1.74084606826154149669621037403146058e+00,1.64792868053264057818871505573241165e+00,1.63564823633653178154309723283154200e+00,1.58525494572530167156461873426221904e+00
misc/fs_183_6,1.36476833203275093327010704387665614e+00,1.37332662309084489885353319614383504e+00,1.36260651031984879716337826914069416e+00,1.37791432569366706038105393754366595e+00
misc/fs_541_1,3.32797794467892644192574689103484380e-01,3.27125619339513606550666300426447751e-01,2.38748306173610710306859204851632883e-01,3.06824325781761684790016555556517563e-01
misc/fs_541_2,-Inf,-Inf,-Inf,-Inf
misc/fs_541_3,1.53462477576288330275948537981551113e+00,2.04982935476304535569286219247917648e-01,5.02483956067179904588427539456076407e-02,7.47272286997429479715528181164712339e-02
misc/fs_541_4,8.47574302348066515905847004259344583e-01,1.88324259951585296078883143235629372e-02,3.92071018478165681030598942304373292e-02,4.16099799806046992168694475400853697e-02
misc/fs_680_1,-Inf,-Inf,-Inf,-Inf
misc/fs_680_2,-Inf,-Inf,-Inf,-Inf
misc/fs_680_3,-Inf,-Inf,-Inf,-Inf
misc/fs_760_1,-Inf,-Inf,-Inf,-Inf
misc/fs_760_2,-Inf,-Inf,-Inf,-Inf
misc/fs_760_3,-Inf,-Inf,-Inf,-Inf
misc/fv1,-Inf,-Inf,-Inf,-Inf
misc/fv2,-Inf,-Inf,-Inf,-Inf
misc/fv3,-Inf,2.05669705458812640390727560267641180e+00,2.05089164845967544125796981657763592e+00,2.05742214578500868950847598690722837e+00
misc/fxm2-16,1.39101494728671562115128561358705549e+00,2.96272369811242467249028862250498187e-01,4.40377345480474324918771048465105878e-01,1.79639205415552233886895407453636486e-01
misc/fxm2-6,1.58257228619521010288490730912781199e+00,4.09532633997600815556322817601942916e-01,5.84753722755702936718873856172820631e-01,3.07182233363461525203023987517660960e-01
misc/fxm3_6,-Inf,5.39400901217555066703913169238558241e-02,9.41384280247156286720405179540540609e-02,7.92574803532521871925032515010409399e-02
misc/g3rmt3m3,1.32670367961836519982986687989919957e+00,1.03316985646913594766824213023191981e-02,4.85604537232162371226781062965244051e-02,5.32690514618947695613424958358346508e-02
misc/g7jac010,-Inf,-Inf,-Inf,-Inf
misc/g7jac010sc,1.32728060601708098972314167519015474e+01,4.06255573055469728962814875176273740e-01,1.32863754746563447731957703761472312e+00,6.21736978538501070829775065176951307e-01
misc/g7jac020,1.66942480711035824685878521489218849e+02,-Inf,2.11581308796548025529788028546235065e+02,2.06584874899002096463548228504107684e+02
misc/g7jac020sc,1.08040329876638423199386579343062961e+01,1.08611161809955200847134761230120890e+00,2.93401404441010011618466619878968498e+00,1.48085980045365221448749025245987794e+00
misc/gams10a,2.15811678070721859665874167663011076e-01,5.47381700137119097837580963310205218e-02,8.43737629170266523326815855730518870e-02,9.81664767720453025604137638390410965e-02
misc/gams10am,2.44764932677981980609926927090593926e-01,5.26028072162737350942708127963010367e-02,4.86491807335838674429351485258361920e-02,5.40647472947675111685489501117437762e-02
misc/gams30a,3.60870884429000421214262480669132062e-01,8.16954886748762841781629176306729025e-02,9.84558003673718362093826734010571840e-02,4.12542801942035265815493828740805349e-02
misc/gams30am,4.73401245731107308973827268862257004e-01,2.19294105513889804462949786114998535e-01,3.77139784299686082397284129427076657e-01,1.28405983513898027959949351521499003e-01
misc/gams60am,1.48262581104703832248294199991577457e+00,2.22463538248500219944573874183883088e-01,1.70703203311004889944401705014258668e-01,2.15167412285312503501632279487095809e-01
misc/garon1,-Inf,-Inf,-Inf,-Inf
misc/gas11,7.57718708798522554323884938102897044e+00,1.38103292265153847623280919156420185e+00,2.49283429054457838545022325573372413e+00,3.83805655045125085574080565450129969e+00
misc/ge,3.66681274207736628870815905338813019e+00,5.43451001613301964943212538671363235e-01,2.37107315110051384998110512131593827e+00,4.78075602864918984643322586520953820e-01
misc/gemat1,5.57276117892740279208591454957588008e+00,7.12432268870169108506457713759378801e-01,2.61168989615947203839434522763458295e+00,2.22400134215509549444195172013397753e+00
misc/gemat11,9.60341253373679393215345819148644804e+00,1.71815569166308348873846239651682653e+00,3.52666719927787577550929406212741619e+00,1.86806370555955497104881541913091792e+00
misc/gemat12,4.02196221523949884764091380114266743e+00,1.00286204068547904002964471878865749e+00,3.67666476585621288164175179988143976e+00,8.83665027802539311661706947127057803e-01
misc/gen,-Inf,2.04992430842065461358835410997856371e-02,3.25239505012462559706550370467198873e-02,2.19622751068588531919168358652444111e-02
misc/gen1,1.79853813228852338985145906927029032e+00,2.04992430842065461358835410997856371e-02,3.25239505012462559706550370467198873e-02,2.19622751068588531919168358652444111e-02
misc/gent113,9.26432359099421557044421101506912196e-02,1.51488093849461085395944657922237563e-02,2.67138201460305798574137353735495577e-02,3.39405721752556050140436949572607132e-02
misc/geom,-Inf,-Inf,-Inf,-Inf
misc/gr_30_30,2.42757984451921261626321083318342101e+00,2.86764703989371044841801759954675837e+00,2.86339380360450458484560854588977783e+00,2.86743777000998287524391649546236950e+00
misc/gre_1107,8.73332209385482461243782249059791607e-02,1.44222797932518377781607332415647522e-02,2.77669831436256889778784802765735348e-02,2.69315293876759340520756242323958018e-02
misc/gre_115,6.60773105681144644517785332318153254e-02,1.01640690147765149148138345618607056e-02,2.71386936488009100216483440314876505e-02,1.74039759533133352083564496257633565e-02
misc/gre_185,1.10667967641049269424700177660359067e-01,1.28078987244423183282234886870169006e-02,2.51999555742511592398772558435628192e-02,1.76461361038517616116108269248586512e-02
misc/gre_216a,9.60728165083064356648827380853687449e-02,1.77689388817228575615435820676643185e-02,2.86029835855542810311561450061483777e-02,2.78964229020279391229705080105072373e-02
misc/gre_216b,3.81086510461322367010131801513241087e-02,1.75645098171764917347122466046011578e-02,1.62642347135158842059912087662523593e-02,5.16524020320769537082998199017103467e-02
misc/gre_343,8.68422840841767026695751003708234408e-02,2.84302991003778156232622066043324878e-02,3.74570207398335129897502564993806179e-02,5.53144071898841806342608610676380030e-02
misc/gre_512,8.90413883590688491472682654748720560e-02,2.51733904421519361893982611447379979e-02,2.32887111877731279805029597875421257e-02,1.91026246208598193852101812779019550e-02
misc/grid1,1.39501731907166042371618373715121461e-01,3.34318956381003164783383575855055545e-02,3.91639767995700946701063352866362798e-02,3.98428161418715971108044615612009699e-02
misc/grid1_dual,9.81808334147820120726725245112409922e-02,3.06010246631892447245991036570698903e-02,4.57293981095813918206066736203043368e-02,2.48540933228919767681157290472003746e-02
misc/grid2,-Inf,1.73475786204972319176002391816166147e-02,6.33483743086478813033974140915037219e-02,8.44429559974623817862705389921792783e-02
misc/grid2_dual,-Inf,4.46031226487904398866166334994495180e-02,5.75122570028128152799326259051038593e-02,5.39819626759990991117171841815098908e-02
misc/hep-th,-Inf,-Inf,-Inf,-Inf
misc/hor_131,1.51689538896839085583075473954709411e+08,-Inf,8.70880355540466840106196062948589243e+08,2.27866093402949714203676052860252838e+17
misc/hydr1,-Inf,-Inf,-Inf,-Inf
misc/hydr1c,-Inf,-Inf,-Inf,-Inf
misc/ibm32,4.16287611750176235409993461361298317e-02,1.09807889369084774147967329194559701e-02,3.37705877555515707217485836039711819e-02,1.04473749036524948233335469374241306e-02
misc/iiasa,-Inf,5.31583713092408757265478092775720212e-01,7.09186185912602886622511996413099170e-01,5.17560020043037031984476619767474932e-01
misc/illc1033,5.15121881681821011260787811082898346e-02,2.61657820233849420937863929241090298e-02,6.50387509462465467046579475660427195e-02,4.23722348374486381056708528777089055e-02
misc/illc1850,1.07629340844691245834163750062816782e-01,2.22303260162767691311652019748772060e-02,4.75080258339669414240487962543813159e-02,1.32523352624974532809840437493927615e-01
misc/impcol_a,6.11977849376466063460676888762603497e-01,7.15527510192808535564100757756074397e-02,1.24564805304198754373521838372947316e-01,1.29462048614134733552365596328544526e-01
misc/impcol_b,1.66205655171815142438954816574423481e+00,3.35612498090028006594259603898115120e-01,1.07964260640822076117723817615354442e+00,1.88175804501319534035722041225083414e-01
misc/impcol_c,1.23635216737381009635793788726026116e-01,5.65468065797177836983640187344237788e-02,6.55359232372380659947377128832860800e-02,1.98328619398962266188080602489573079e-02
misc/impcol_d,3.79879364094336630459192194685884477e-01,6.93183887663912791210369086082857939e-02,9.49755395147400272839881599529478535e-02,5.93824388661491031745462934339711381e-02
misc/impcol_e,3.42608321640862189281103573286275687e-01,8.14520004364814858207603727080198077e-02,7.45302430645306202576057049777121809e-02,4.30752425814889604940882352168384684e-02
misc/init_adder1,-Inf,-Inf,-Inf,-Inf
misc/iprob,-Inf,-Inf,-Inf,-Inf
misc/jagmesh1,1.84850648729069720257230142702181072e-01,2.33090293292538478853123034856450259e-02,3.26868927947720416329219969542527604e-02,4.91795803630501842925153107712164530e-02
misc/jagmesh2,9.55064066169221880946989156132229023e-02,4.02349742754776078548015456635625567e-03,3.75515477995169198345635362007704786e-02,2.89580636825538104028115908098288136e-02
misc/jagmesh3,2.13027683879053799266645484975373527e-01,2.48687233974710567301263372149970784e-02,3.79496624077293122523855978233145875e-02,5.77522198193799148616354108400964792e-02
misc/jagmesh4,2.63385216748746067893118853123928349e-01,2.58337741538501539066447413384300881e-02,4.45428063304868084153404315877854996e-02,3.74497922799422523947484723675462495e-02
misc/jagmesh5,1.53798471487610180490743745797374915e-01,2.62411985239897875346359007084504873e-02,5.73176656722332143318042736899102380e-02,4.59837695563809566747687954442848230e-02
misc/jagmesh6,9.73913329169905965506806349533468697e-02,1.40603296914985757120109965785950588e-02,4.52657370487296425900889369228791007e-02,3.15811873294653388126803561859240045e-02
misc/jagmesh7,1.41950797881375313965189421511353441e-01,2.06595726976887363835788157141274734e-02,6.34686701268428591248130071431854493e-02,8.85698391857480595368200597828496932e-02
misc/jagmesh8,1.53779675029113738320631867767251085e-01,1.28543766587859807414889994233533761e-02,5.94036304963178119715346225841083361e-02,3.10372409122493211984410136405536566e-02
misc/jagmesh9,1.82093304238078079500809479485746873e-01,2.05065785465302269894719944524100314e-02,5.27563949977641203485906386942764634e-02,3.27981461446455025435458685646442677e-02
misc/jan99jac020,-Inf,-Inf,-Inf,-Inf
misc/jan99jac020sc,1.37556329798139311324920846666310139e+11,-Inf,1.37794566625092318190254774517133475e+11,2.03859454244641195113910167703683035e+17
misc/jan99jac040,9.75153188473041234689013588947509044e+01,-Inf,2.73968568591837066409866725730415442e+00,7.11467532272092394535883522632742670e+00
misc/jan99jac040sc,2.24051383631883638184203724092222241e+07,-Inf,3.54603884919767157405316020967005485e+06,2.03809847888837526237180690052290588e+17
misc/jazz,7.12939915315565119248539887438471959e-02,1.51322341479528796432519529607320748e-02,2.70495095022359196701504156722058783e-02,2.84682922565928087273620877839032342e-02
misc/jendrec1,1.49302758817714952519672640596104079e+00,2.02838573717986356583423375544370144e-01,3.95724620208302182064254677889659164e-01,1.77781609493280955964270877414583185e-01
misc/jnlbrng1,-Inf,-Inf,-Inf,-Inf
misc/jpwh_991,1.81828280081784850018252597298430052e+00,1.99808314971959047286715162099054867e+00,2.00608282135429607054207445146270949e+00,1.99904299727851320008840708871970148e+00
misc/karate,8.00953537859490598342462225155498562e-02,1.73436753508964204202311092241911720e-02,2.86433453348020522930337442838862343e-02,4.31519950328556033615022047908101722e-02
misc/kl02,-Inf,2.31050060789798953228984547570352588e+00,2.59478258941590309164818290600207158e+00,2.50519411045384152713037871445035765e+00
misc/kleemin,1.73776480741870398588204113083360242e-02,1.58170420033931505792847666697012233e-03,2.00894783960881324966316889619484233e-03,3.09897803753227458518149942820072407e-04
misc/klein-b1,1.74022484613614481990427860765917121e-02,1.51062373094923430016933707520750901e-04,1.92983596958165079115860348848933029e-03,2.10418737309492343001693370752075090e-03
misc/klein-b2,5.99487139158883160829707411724659270e-03,1.81762860841116839170292588275340730e-03,2.17584127011234335744666113901904170e-03,5.06732524351019427445973866459445938e-04
misc/kneser_6_2_1,1.83592512143947705511342569288184966e-01,1.70703378748975938460040357078726843e-02,7.62525936121682570429651885460989797e-02,3.87084782282172233799030917607563087e-02
misc/kneser_8_3_1,-Inf,5.43925937837748124135059865988619405e-03,7.87137621329347817881886883846157346e-02,4.24801672030747441353578899112538176e-02
misc/l30,2.97472370863981638024464355885349647e+14,-Inf,1.61178430717791046097645891302534886e+15,2.25191697512829454888122437428866290e+17
misc/l9,-Inf,-Inf,4.30472570642181341261043065106775449e+09,2.03809848335739721872214886873258544e+17
misc/lap_25,3.44603524151410768323083416722422576e-02,5.66248167329905665445152586024062108e-03,1.78956299766032986130132086775159139e-02,5.77361778232347770946485734134901895e-03
misc/large,2.71444452628513284059340571444432543e+07,-Inf,1.51427172440566192185513478960172336e+07,1.31998516813171251069255533984616962e+13
misc/lasagne-spanishbook,2.11659215549567339007868808836301269e+00,-Inf,-Inf,6.93465678061590615256964724067774404e-02
misc/laser,-Inf,-Inf,-Inf,-Inf
misc/lesmis,7.59846481007316686445752775614539391e-02,1.70185402162674141038839702731342487e-02,2.79036294989122893913883957472697341e-02,1.82604785126340731735763822196506431e-02
misc/lhr01,2.25229322067365426276377713558009879e+02,-Inf,2.11066109245153360782498153881385242e+02,1.84969203120496122524826490591167607e+03
misc/lhr02,9.22106848243115771685610810568623670e+02,-Inf,1.75886180375908207377493163932474366e+03,1.37245469943020485475946780888464319e+03
misc/lns_131,1.86855717255272745638623951339089285e-01,3.91128626541976025810744546013596434e-02,8.86579258208523643282708961808473110e-02,2.06937220913002694088380065632953471e-02
misc/lns_3937,8.96532017238395503834610873431109959e+01,-Inf,7.60943245557647413001790559474335997e+02,4.40897714017296992445061426502754415e+01
misc/lns_511,2.84187410127345887172789805272319792e+02,6.18419118022534620551638823557863098e+01,1.47340779148108916042637792280365581e+02,5.41975778483742509681068995128978233e+02
misc/lnsp3937,3.99225156299408352750559436786947123e+01,-Inf,3.41847219868541658865786859684307986e+01,3.92139598721338512690226250715273719e+01
misc/lnsp_131,4.77664998380082738923035639474350540e-01,4.91991504338016021976806197648330197e-02,6.71961571968182658608456103324055891e-02,2.04616374112995948300419250630793342e-02
misc/lnsp_511,1.60786950438503146191084436791496356e+02,5.85099239482884429509580727371705126e+01,2.15195259653658490027039159812721590e+02,5.20300556765374664195456632088549970e+02
misc/lock1074,7.33936923042165533486996880792222075e-02,1.74105494604011734344300494754119881e-02,8.09523739051722873453517926265484574e-02,1.51226308319134701003195238703765130e-02
misc/lock2232,2.01996522755125830034443410887860069e+00,2.52146543829653738208050930629374793e-02,2.54536710434959926946092628947734198e-02,1.59859509749446638258115350627368407e-02
misc/lock3491,2.16628892884802863040189734194457447e+00,1.63158517047263323965228102449853454e-02,4.42075907472072620624676700796701180e-02,1.35559271408637793037287545149551616e-02
misc/lock_700,6.48943931604055071221525733007806667e-02,2.04945948462338958215923468657385934e-02,2.93188979516207677089432760381997251e-02,4.55066585567971596037408395687144610e-02
misc/lop163,1.33327977542915958473199336880777371e-01,2.61149619115686471954521233123091387e-02,5.46221669933857828071402775934515351e-02,2.86049900062418342416069191250443975e-02
misc/lp22,-Inf,2.66347409552644143750677961221598866e+00,2.38003944840016310854844560527961895e+00,2.03928094527398835119253951116810795e+00
misc/lp_25fv47,-Inf,-Inf,3.94667700119632441560804975995488179e+05,1.01904828360137080573970886632858723e+17
misc/lp_80bau3b,2.37314914866566792458778162319230288e+06,-Inf,2.20136994480055222571848792056014049e+06,1.07422675963185653728936691373076469e+09
misc/lp_adlittle,1.61207226479814484993173999416459633e+06,-Inf,1.68668006072363095323623467067000598e+06,-Inf
misc/lp_afiro,2.64682881760859012055819386671466880e-01,6.06121463725926027913632118088315339e-02,3.88268061507623960449075355273973147e-02,3.29563370284816499690112674921394575e-02
misc/lp_agg,1.36603866585038198241724988846190809e-01,3.06292536171323318660274547222222036e-02,3.48852320992740572755536396943602675e-02,2.77880378650301200386392391116784361e-02
misc/lp_agg2,8.02143015913958128021323089536116061e-01,2.50539117730587664177559463071925144e-02,3.57669537143502186814718078639745797e-02,7.75351874439612165795022846001727039e-02
misc/lp_agg3,1.43410409566284224031944921981363624e-01,3.77497319673958285732358094924667536e-02,5.27390206201896688582858693485310132e-02,4.70612621238756146156772808930593081e-02
misc/lp_bandm,4.19830603381576136745347551405606423e-01,4.61903331656800404338722998906593310e-02,7.01158377081268044969137416602927394e-02,6.20709914499817986415321781069135117e-02
misc/lp_beaconfd,1.22872560381139007221341793681338193e-01,3.19489123801486666696428306246517721e-02,3.81416777916302497470380488739835195e-02,4.82976529102194546339560731274260935e-02
misc/lp_blend,2.05815476935072060003003749837346722e-01,1.24674027049266189470384717275128007e-02,2.80395786882647507722304659100349220e-02,1.30259704170594274701199735137454910e-02
misc/lp_bnl1,1.81954316746607517744641398961693665e-01,8.61572902697864179710003300831338140e-02,7.09320190184784120716422166812297306e-02,6.66900558963743562060971197935090349e-02
misc/lp_bnl2,6.80360955191896279101524461018449606e+11,-Inf,3.58647066144067767925340753132502084e+13,1.90753039444091750904851829000817010e+17
misc/lp_bore3d,2.03102911889736272614549654518420568e-01,5.18937257763114388117559349118388458e-02,6.58813260993916482320245513116662076e-02,5.17535182515670907421714056707951484e-02
misc/lp_brandy,2.50491871472138051218663126008649485e+05,-Inf,2.50491871337220965333358289496936136e+05,2.75478023099297487186755814583041334e+05
misc/lp_capri,1.81480994370903780348304960977554277e-01,6.46129047133750739349025566450412827e-02,8.95104083811590163425866741288632057e-02,5.94093569739753395134919232028905020e-02
misc/lp_cre_a,-Inf,3.51927534191059387451317022417686864e-01,2.06690683316959699251882721426470101e-01,3.15834985793393385529619381843217222e-02
misc/lp_cre_c,2.35878933771669668296244958089887705e+00,1.65466251776213433251598859872421034e-01,1.47794615110325584917997905491451958e-01,2.33850308193861014223630922927367018e-02
misc/lp_cycle,4.14765845447474231461497368883724395e-01,7.15689893387341868421548800449208177e-02,1.47541780250847168932214941353786679e-01,8.84234413601918147899535511300510356e-02
misc/lp_czprob,-Inf,2.20205167699110665234037090373173756e-02,4.94493136970434636026164021915042429e-02,3.10192146867946619382300043470168420e-02
misc/lp_d2q06c,2.21356170334378569691933433227368267e+04,-Inf,8.76715909769875289728840291205306160e+04,5.67688742991854266433865271761793501e+05
misc/lp_d6cube,1.70357688423181652489278710395636871e+00,5.94568670226639180351530263520527676e-02,1.57386696336750576833087726117892897e-01,4.35690973339167235648441512370436135e-02
misc/lp_degen2,9.82241996711188429718257091152300220e-02,6.68914116925487375025479047318352322e-02,1.24627689660820795123510954405196056e-01,7.41989167260659897004900950254385207e-02
misc/lp_degen3,2.33151755587428348388883915555283910e-01,9.68241079324855047451174060335382430e-02,7.46222217065862825266628592773718468e-02,7.54744890638348397451693518959450187e-02
misc/lp_dfl001,2.81367259425310108735667703078887124e-01,5.95364057798896602798093370433921239e-02,8.35478206336649390544298608554207003e-02,3.77564001014435366088493756259157714e-02
misc/lp_e226,1.38744828245215094410674729709296424e+00,1.83461440373620301399639224030188874e-01,2.03177499593636664490254716694404632e-01,6.73701149518509813454049413598415161e-02
misc/lp_etamacro,-Inf,-Inf,-Inf,-Inf
misc/lp_fffff800,8.30704058496738678419522979578338897e-02,4.26267119323206261871818611310713379e-02,4.64565492649344372853551527451099275e-02,2.22630339596460124895748240105037181e-02
misc/lp_finnis,5.58690293835057200630106566126108679e+00,7.69597797344954431202689370182910541e-01,1.44106283669050522858193818167695575e+00,1.78784901299497651940474818272744235e+00
misc/lp_fit1d,1.32582521472477660825158317894659192e-01,0.00000000000000000000000000000000000e+00,7.72040444377045735351292369246269174e-04,0.00000000000000000000000000000000000e+00
misc/lp_fit1p,2.33304811122738579364882530930231087e+00,1.03108834650008831934475382107795687e-02,2.17413966475898313583100742570685080e-02,1.79662843540376089127398258490446365e-02
misc/lp_fit2d,-Inf,2.16784777604483545584936628453998503e-01,1.46944873503114886811159483832396721e-01,5.08305237207293862887182150367368851e-02
misc/lp_fit2p,2.25968406164773297135160542401440088e+00,-Inf,8.41932673245716260561749226354345408e-02,1.06666455599816725590966997481350809e-01
misc/lp_ganges,5.19138220753134396771278193933142847e-01,5.50844569698234193946810374118832272e-02,1.51816747275913825696345863114116770e-01,1.09431193347989796993521293600310468e-01
misc/lp_gfrd_pnc,-Inf,5.42953441937032253753875359242915141e-02,3.91450071226454032957995698383841358e-02,4.39370441853103056005645950234169065e-03
misc/lp_greenbea,7.03374918599815527161673137798162755e+06,-Inf,3.20452195365852356995241282375397238e+07,1.68522720652261406114478981226446044e+09
misc/lp_greenbeb,7.03374918599815527161673137798162755e+06,-Inf,3.20452195365852356995241282375397238e+07,1.68522720652261406114478981226446044e+09
misc/lp_grow15,6.09857248623657359452091084807768915e-01,1.03059833115859242771061098840010635e-01,2.18156229505826333156491911669585608e-01,1.97510444463799078078553421519740765e-01
misc/lp_grow22,9.37165698841785667698324186934884374e-01,1.00084893247238579067695594276407291e-01,1.98387705761600941969869798045864633e-01,5.53911179325295643852049968052205556e-02
misc/lp_grow7,3.89532152373337882884205475043072351e-01,1.50709540769839864458046718621513699e-01,6.54700357176741464711417615614418801e-02,7.09507269889526128018094646834859146e-02
misc/lp_israel,-Inf,-Inf,-Inf,-Inf
misc/lp_kb2,9.41272096128833877203748705788177722e-02,1.43241721934922303953795915092929857e-02,1.44140337760581425119121300339850755e-02,1.76859776717908212398476087963633823e-02
misc/lp_ken_07,3.40263348419856903444024573630732048e-01,2.89476070649092651701913063723157754e-02,9.74622046885730268843180227928954329e-02,3.99992374418120008602492119014555429e-02
misc/lp_ken_11,1.76198117178451323847547743277839001e-01,3.36788306633194981168523035800251268e-02,2.00310515794245439667999248267880639e-01,7.53477321511531294717440435778550896e-02
misc/lp_ken_13,2.12713730011164104685872519358466010e-01,6.95349793246894067970599335838072706e-02,8.57530175093042001454147756899533743e-02,7.54427218305240604895242436012054021e-02
misc/lp_lotfi,1.32480797748040527025361808633940063e-01,1.16210237624769781668920213599434253e-02,6.44968553072240993054913277157283289e-03,7.32587664955375203122855125400407531e-03
misc/lp_maros,5.26061306282774331360745194044338644e+06,-Inf,2.18121563363104826766147695236413893e+06,-Inf
misc/lp_modszk1,2.62455980783676086488706895569469205e-01,5.55859669903713362830740818743950439e-02,6.23674159556655918789708264178533372e-02,3.73305253319471170346961071416518342e-02
misc/lp_nug05,5.96871409559883562405802652716663099e-02,1.80636917995469962121985149350246115e-02,2.94329168857131844495592051469203435e-02,1.89739733313417573778685461164999692e-02
misc/lp_nug06,4.19368254808040478474700921051847326e-02,3.95468155425931640412090922085254350e-02,2.18214861599975490517696617450804872e-02,3.25540066715903262934101341475786230e-02
misc/lp_nug07,4.26266278904607732225334744761186936e-02,1.55453499202577748768924051170048105e-02,3.24793114574464661625655757599575435e-02,4.48332449654999149066020274480800974e-02
misc/lp_nug08,5.78265435108177115243011144412042854e-02,1.53726586420953899026111711697736606e-02,3.99778527014220674087761968167446220e-02,2.73594749928419022886257895109428805e-02
misc/lp_nug12,-Inf,1.85937703948347739090282291373461089e-02,1.78877615877362121453876532948131358e-02,2.99374185502072056380416873704772873e-02
misc/lp_nug15,-Inf,2.99085462148405608105744888099607718e+00,1.04526351127135663636584942819472016e+00,-Inf
misc/lp_osa_07,-Inf,3.07995074965540185669885626219761283e+00,3.19579940734356778303380605600159348e+00,2.09623796369847232633923653073914245e+00
misc/lp_pds_02,3.14655448623522293646281479031276426e-01,1.23473011398006369792269941054365022e-01,1.07252492028019474211134906275032391e-01,9.07829574608482991589971531262686947e-02
misc/lp_pds_06,2.97366744060462999109742924807082058e-01,4.91415593703741731403677991321877632e-02,7.22824660506824324105385782514710039e-02,1.05039699761194554014257710810364570e-01
misc/lp_pds_10,4.29284866310790851397872655187213360e-01,5.99730419898225797394530089648168567e-02,5.60929946730210484244634450638434251e-02,7.50149182920047148447373449863805178e-02
misc/lp_perold,1.07734676003849856360030008500844055e+06,-Inf,1.15059182109960571280207876495103237e+07,5.27158355949352926661668631960665558e+06
misc/lp_pilot,4.88306478663374671698540113002582116e+00,9.41609911953197486058099161679426399e-01,1.19490879212019840483733468761726307e+00,9.30909001696791135230150346769384991e-01
misc/lp_pilot4,2.24871786154517178350748355420719963e+00,4.57882746548819304101088086451522504e-01,3.79533003406886997542611831593999713e-01,6.26404130467525550846039808307431665e-01
misc/lp_pilot87,8.97361277642948637857136046282142567e+05,-Inf,5.35089624883075466182245071674927543e+05,-Inf
misc/lp_pilot_ja,-Inf,-Inf,-Inf,-Inf
misc/lp_pilot_we,-Inf,-Inf,-Inf,-Inf
misc/lp_pilotnov,-Inf,-Inf,-Inf,-Inf
misc/lp_qap12,-Inf,1.22528898398996786836727101174590489e-02,2.56574721665053192190547279683932800e-02,4.02642450728437306312967025546416223e-02
misc/lp_qap15,-Inf,-Inf,9.76750024910359923814992158903988992e-01,5.60745630000086554592625814952377646e-02
misc/lp_qap8,1.05294420302795637781518879077399522e-01,2.11272735080165416964011620948756327e-02,3.05874105495410554608624118913259525e-02,5.45073668448967939416104090787170042e-02
misc/lp_recipe,1.14133097195482666611790260404007833e-01,1.35576765047691758584296304869954053e-02,1.80374926430498413288827947002513731e-02,2.76325543494624519194976889116708332e-02
misc/lp_sc105,2.73140388257721912223906002705907471e-01,4.41915439292120793225415780463983734e-02,6.53218793436611484155581054678680526e-02,6.73187284468587271105739999841947172e-02
misc/lp_sc205,5.02661312359038521364666041000470437e-01,8.48341180740372725550484155419515299e-02,1.05950633955447422629691186916899698e-01,8.84473651194439634608365922002463060e-02
misc/lp_sc50a,1.22653858466298992875589937011667660e-01,3.25013502720680828464300366558963952e-02,4.22429880480661213310506164973407322e-02,3.06475271910810084581324164054706916e-02
misc/lp_sc50b,1.44328605992273920980676546003303089e-01,4.35223786829996495057533781325182774e-02,5.81985154102984897134504946987804218e-02,1.55921889061339994270175168963801216e-02
misc/lp_scagr25,7.44312157715003471307044987005265343e-01,9.74240950849871816964332377147735852e-02,1.61438808097035984668846409697158109e-01,4.65527554382519354184599557343253286e-02
misc/lp_scagr7,2.39129146559082630978376362421452693e-01,6.37511023261382842023183107392446599e-02,7.83761506589710433647494822043261796e-02,5.21352693752825054373677749254287152e-02
misc/lp_scfxm1,4.77852114847694336360027548940384464e-01,5.91663447276232268146697291861041566e-02,1.04826795663081557175577546391890412e-01,5.19407694502172174185461247201493848e-02
misc/lp_scfxm2,4.85476996182829290437346157411187318e-01,9.21204775011017078478127374846835184e-02,1.96413470378112913665515001531658909e-01,9.06926092210981636666979903441655720e-02
misc/lp_scfxm3,8.30140351273063789613943838272193121e-01,1.68161883521417401525542571553761223e-01,5.06098628957795695927038246486767875e-01,3.17448657954521470771978315552131185e-01
misc/lp_scorpion,4.45975630480992938850599809776557761e+05,-Inf,6.66798438891848555337694781705594586e+05,2.02172778678878129915233215868337501e+07
misc/lp_scrs8,6.86321495409425241158106252512332857e-01,8.35171549679100293980636025830340993e-02,1.77855444010224364648147914563402821e-01,8.68295335129706707271365495333132903e-02
misc/lp_scsd1,3.42772046382504767984624543258449616e-02,0.00000000000000000000000000000000000e+00,4.88281250000000000000000000000000000e-04,0.00000000000000000000000000000000000e+00
misc/lp_scsd6,3.38513283792352158949578000728995671e+13,-Inf,1.06886216483375085257851183824027210e+14,2.24530967229411838715631907742551254e+17
misc/lp_scsd8,4.32747029668492728139941425179624266e+14,-Inf,-Inf,2.16453502298134374543692358045985674e+17
misc/lp_sctap1,4.22280510166224690700727484804880090e-01,3.75914242606324731597654188090702120e-02,9.03443332547479927116144206638530784e-02,3.20393624782800176606601217362042953e-02
misc/lp_sctap2,1.44059714989321709361138568724559519e-01,9.07506520260786696391078191643206958e-02,7.79457417828918606012319119002976798e-02,5.23504689104768899303585821092583558e-02
misc/lp_sctap3,2.80375213737958337720804722796122408e-01,6.27249366200777770707175060372095990e-02,9.64718649321332456700504947294522722e-02,7.03773673409162589041562342681533292e-02
misc/lp_share1b,2.15821923967493927908968474456561364e-01,3.34738220252897332018988967908697014e-02,4.77846737696803735794337733167136048e-02,2.74681173164630641428361093485401452e-02
misc/lp_share2b,8.15875623413171316954048017468260964e-02,1.80084479094513357474504835776405712e-02,3.62721654786927429678070456163219970e-02,2.13115124664125802242945684959711185e-02
misc/lp_shell,5.88876198596806475901484138264314084e+00,3.73318064431784126246100017656026122e-02,1.13793454131177965543588659620390674e-01,5.35397170576523125923889675544140707e-02
misc/lp_ship04l,-Inf,6.62471511272716575511951657214726280e-02,3.50359931237432849367323279208588673e-02,2.07804391854721148110199041856361824e-02
misc/lp_ship04s,1.10780084387157782393715617739872018e+00,4.97150747552713011322773728903107016e-02,1.75167708429208142585102015393366760e-01,4.41465051883053517723059777864519776e-02
misc/lp_ship08l,-Inf,4.17539530641163432322084718782364487e-02,6.60926863892664587034622023310490119e-02,1.29621474402333338983330459727279997e-01
misc/lp_ship08s,1.22757096948942883615878128145770280e+00,1.86514304203668649946382995806352785e-01,1.98639916364166739515111122145522085e-01,7.39494319539394470395674443469957460e-02
misc/lp_ship12l,-Inf,4.60969651352972680411854877782952749e-02,8.39790276772932038510879747515458941e-02,8.18921989464320614315614716702205496e-02
misc/lp_ship12s,-Inf,4.15663459400235253164680495560088129e-02,9.32166669456324837945246238846780638e-02,3.60385148455284528756026665744737389e-02
misc/lp_sierra,-Inf,6.80062917301611465013506252389483105e-02,5.70976388814709422217735060671985418e-02,6.13251095488327106269923580835569733e-02
misc/lp_stair,1.02830869964159770209970072878550728e+00,1.23258270878851716219702709511145391e-01,2.44143064998987304556186711956961529e-01,1.95157934876874225626678241704135710e-01
misc/lp_standata,1.42031170050167581738043830521900388e-01,5.95225711240028707372019526689675585e-02,5.00444367111481661794032619397461671e-02,2.97859564848061874804012101177786336e-02
misc/lp_standgub,3.44472998634426905487983187953065906e+00,9.85556319347454619811030141225045681e-02,5.35576993411549423089181038599929828e-02,7.57942707072843600538062749270564574e-02
misc/lp_standmps,2.12178047093124396371260048010831352e-01,6.74467733762476929298642768831743752e-02,5.05878693500719335162059644132261159e-02,3.34578953600097727946921766403146056e-02
misc/lp_stocfor1,5.04247733688074195082802023480257132e-01,1.96533486930219876538904980564957832e-02,5.56034015429285649349403655776594034e-02,1.87937476841773788980213791451470430e-01
misc/lp_stocfor2,-Inf,-Inf,-Inf,-Inf
misc/lp_stocfor3,1.70236350942628320173299117163000223e+00,1.96803124506565874108783066479585885e-02,3.12833497843327522121597869014245969e-02,4.82378201617817762965379793153177688e-02
misc/lp_truss,3.11573999928280293983381883179610458e+05,-Inf,1.26129156503364136806301871900396586e+06,1.78557852460860492055706174686580008e+06
misc/lp_tuff,4.48151490973404543641837924403772280e+05,-Inf,2.79757185074017596011368525840322335e+05,4.50552455020587337002156499067670719e+15
misc/lp_vtp_base,3.81643176558380852563800993529098951e-01,2.21884441371494472285478319371645363e-02,5.48729708649104872329507172855708597e-02,5.42417599909911688325630723055980807e-02
misc/lp_wood1p,9.54824423693554464667293948189932608e+00,3.66830084723607414161218965185499580e-01,4.32324005533934565517081338653721951e+00,9.19104363470557249379831191490708754e-01
misc/lp_woodw,3.47513075954467680151527347588063724e+01,3.00111861607342869314414075056732490e+00,7.97804471287651274366838788233727127e+00,3.07761152487778858560442960879583957e+00
misc/lpi_bgdbg1,2.08804579740869901175381894635732186e-01,3.41307502529207862962982959239473629e-02,4.58012160251153300979092350970323343e-02,6.51754826437368829628067359307695311e-02
misc/lpi_bgetam,-Inf,-Inf,-Inf,-Inf
misc/lpi_bgindy,9.44766727284319105096604294623860393e-01,1.31585888010261018697227422014514221e-01,1.95983790573149791524713709926425102e-01,1.18814812343745342812975421013614704e-01
misc/lpi_bgprtr,8.77469853085382311022276406022923610e-02,2.36783864290748839937701678495316445e-02,2.03562313892114314600358869657969399e-02,3.16393146792680555215134349367896461e-02
misc/lpi_box1,9.26770417583198641480684993248381711e-02,1.67431704110428797636857125987477305e-02,4.42210046928741377907244711711175929e-02,2.65214467153744738100419298072187147e-02
misc/lpi_ceria3d,1.87362651243988571964611903546736045e+00,1.50731272568431477247646869169673100e+00,1.39071825363598659514409442135379586e+00,1.07213122616248450943930545436050838e+00
misc/lpi_chemcom,1.46176765908540980190288987291106915e-01,8.14453306898216598239373232174722971e-02,9.38852306041739614279451227490468780e-02,1.06679485111730704035699294765339816e-01
misc/lpi_cplex1,-Inf,-Inf,-Inf,-Inf
misc/lpi_cplex2,2.91259724147767635435450406894554974e-01,7.74686927170803339952700388999360620e-03,3.46691714671436622758381598484900463e-02,1.44787225600243522179007626091811708e-02
misc/lpi_ex72a,1.39250496294779223225167641164892950e-01,2.85139855025688399657045897118346029e-02,4.28491897679525263830753998412112028e-02,3.00543072834437630637767321333807647e-02
misc/lpi_ex73a,1.74398904441154877933237709416288246e-01,2.75843359099549515783869761879502107e-02,3.75524749230285250768364758724430539e-02,3.07752787936227689130806512510299036e-02
misc/lpi_forest6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,4.88281250000000000000000000000000000e-04,0.00000000000000000000000000000000000e+00
misc/lpi_galenet,2.19899143020982547728297918934260073e-02,2.14843085533910895665139601908858043e-03,9.73987658967981031243782835980246281e-03,5.67101973590799244489666429063525185e-03
misc/lpi_gosh,-Inf,-Inf,-Inf,-Inf
misc/lpi_gran,3.59123417178207769540273703646299565e-01,8.46814033455703413026847117818434776e-02,2.09953342952709136834157467013389443e-01,4.70186908747887976427749460696458296e-02
misc/lpi_greenbea,9.41229796417457576287283646128268711e+06,-Inf,8.22736963420263182289833236892965398e+06,7.20576025968151871395826402646189179e+16
misc/lpi_itest2,3.70828547694932648850606238935295897e-02,5.96110654869421995194069487316237402e-03,9.00626465897535008111236290468278749e-03,7.11186917058399806512882123432313865e-03
misc/lpi_itest6,4.48433189429542910346624775759683819e-02,2.90746370085722400436236457487896576e-03,1.11045296652435180397132699641391642e-02,1.63819932076010995631011020876660403e-02
misc/lpi_klein1,2.38684397492706619198676751572997202e-01,4.65672273760122309866608202886354822e-02,7.48038062096268278039574630907536510e-02,7.07129065985758198063493558900599656e-02
misc/lpi_klein2,1.21540874298159216535430048197218194e+00,1.56459203625732074475207009478605810e-01,3.32737101304722405508877193907419137e-01,1.51675903244017232403001167192110865e-01
misc/lpi_klein3,1.69200682341629241130334916591360272e+00,2.91137011896588532578146498666471960e-01,9.34443441944033696535433613560433096e-01,1.54446869908279673064447645561860160e-01
misc/lpi_mondou2,7.14961141317306724480410676111275877e-02,3.90625000000000000000000002524287489e-03,6.95693693787843705364486658425484967e-03,3.16442416914429169226944660596154689e-03
misc/lpi_pang,6.66125333905223702646670373541864241e-01,5.55098596021874493590900772961379486e-02,1.41813993531420850316108551071124334e-01,1.55150175289882615851239464032108115e-01
misc/lpi_pilot4i,2.24871786154517178350748355420719963e+00,4.57882746548819304101088086451522504e-01,3.79533003406886997542611831593999713e-01,6.26404130467525550846039808307431665e-01
misc/lpi_qual,9.80625206741171558491790087726877151e+05,-Inf,5.26034372251557745272715940736851657e+06,3.40862100437248696728009393155044920e+08
misc/lpi_reactor,1.59824823732629525692500515445705242e-01,3.29250437543720972281080087631843585e-02,4.18679672116975668012963070810528223e-02,1.38073370467303170206046192575137878e-02
misc/lpi_refinery,-Inf,-Inf,-Inf,-Inf
misc/lpi_vol1,9.80627208019298080103239514536860857e+05,-Inf,5.26034370045273833659829537110703585e+06,3.41049263193009739909679231090141322e+08
misc/lpi_woodinfe,3.91802519545657614583983993959997051e-02,5.09078320724185521558772653740035493e-03,1.26963475558282921585203232652384420e-02,3.74954268493413872617361577516217222e-03
misc/lpl2,2.67910586596642552528892584919881704e-01,1.62212666157213906111985018995395881e-01,1.51109976494978928059058732518645011e-01,1.00667562401646660232380772138117112e-01
misc/lpl3,2.63030356321029725928839485072261259e-01,8.13191473946341805182336452814864000e-02,2.48448114925579666660348083656953160e-01,3.17289682341333022648382959451668514e-01
misc/lshp1009,9.55064066169221880946989156132229023e-02,4.02349742754776078548015456635625567e-03,3.75515477995169198345635362007704786e-02,2.89580636825538104028115908098288136e-02
misc/lshp1270,1.06524186645979196746333257010232223e-01,1.10650806821725829108286912242655194e-02,4.51904067139673138537528208091433132e-02,1.22984395191165062701744723061834535e-01
misc/lshp1561,5.94265144100152892109494031186987776e-02,1.83472961694160074677897074578777866e-02,6.26637466912486936948031267301669093e-02,5.16446630293444418133024619338051438e-02
misc/lshp1882,1.18677087787520192944068631252912553e-01,1.95187379213084893941789608670893181e-02,6.17917711529984567406286995946626156e-02,4.69959988583608276809027313158985201e-02
misc/lshp2233,-Inf,-Inf,-Inf,-Inf
misc/lshp2614,-Inf,-Inf,-Inf,-Inf
misc/lshp3025,-Inf,-Inf,-Inf,-Inf
misc/lshp3466,-Inf,-Inf,-Inf,-Inf
misc/lshp_265,1.31756362254593284608334823358922307e-01,1.68820707439635665569847242950036097e-02,3.99453772267145473843719348610618370e-02,3.92941850435184833076854075263258806e-02
misc/lshp_406,1.03235911581763503973385222920069148e-01,1.48596955165427986091728576854881077e-02,3.53609503838351630185345662391581814e-02,3.24172207772853172465040964979458778e-02
misc/lshp_577,1.50741952101395656733076908131350830e-01,5.57479371498406139962487411355324923e-03,5.01265558911168106792473166249639689e-02,3.42508389205058144468080941720490324e-02
misc/lshp_778,7.54912549614021868783004988828143167e-02,2.48554354911469223102169894685890082e-02,2.83589506300060942429355722518067727e-02,2.56061047220731714306724349589089593e-02
misc/lund_a,-Inf,-Inf,-Inf,-Inf
misc/lund_b,-Inf,-Inf,-Inf,-Inf
misc/lung1,7.97625647630458269748112092952648125e-02,1.70600262779293405264624223212652775e-02,5.62790730214035963430959077351973632e-02,3.61054143010111060642359076326681072e-02
misc/lutz30-23-b6,1.49770189150721487561007341938332865e-01,9.72144772024524013941048098312570903e-02,9.20490164410553084236772462423720204e-02,5.76584619783434656370130622546054669e-02
misc/m3plates,-Inf,1.22654850459770215114246804320414664e-02,3.89096129162822933755643572906312881e-03,5.12113695395581810054420660976540304e-03
misc/maayan-Stelzl,2.51980227994514407935560488171115859e-01,1.80971702061689054397697877176750538e-02,7.93051063740082711831315016822710548e-02,4.14442721557731719504105691808583146e-02
misc/maayan-faa,9.95614551686241903024157305263542614e-02,1.85027095728675494480637634396278620e-02,2.23836397160328032985147054379809710e-02,3.92597451752511159095828918704274979e-02
misc/maayan-figeys,3.19398635702446322158492118117818977e+00,1.41016259083039461547508815511640013e-02,7.14874252781373028366173289338877984e-02,5.82058720000799035176613329816160828e-02
misc/maayan-foodweb,9.49718450924748335156146851915630175e-02,1.11561553219380579708855084776755572e-02,2.35816943448536221365350477548392738e-02,1.77745776980410066839568304028969504e-02
misc/maayan-pdzbase,1.37238034501681412307896568375312387e-01,2.31313160008241924622776499518181795e-02,4.57942251075344712276488376324076391e-02,1.90690238565287755686710234324805173e-02
misc/maayan-vidal,-Inf,1.06810594854000702500408458719017521e-01,1.44984971814878085270661524716186755e-01,8.86191422614370289323460607455950929e-02
misc/mahindas,-Inf,-Inf,-Inf,-Inf
misc/man_5976,1.26699986910686500265244896602569425e+00,1.43021299840493446285616968157127461e-02,5.01792573656955315161068899437820677e-02,4.15673644348155952526728217048688610e-02
misc/mark3jac140,-Inf,-Inf,-Inf,-Inf
misc/mbeacxc,6.12738336381864002141144188520083202e-02,4.28540983678641600341218563013587285e-02,4.00807645033895151897329726067789564e-02,3.35241179770900909659312059839952935e-02
misc/mbeaflw,1.32737996375589333394496040247205916e-01,2.36868622482100227153037375596792970e-02,3.19367525738409067081298521570845019e-02,2.00836721191335678374792760244579528e-02
misc/mbeause,5.19147636656078579181713714620200741e-02,2.51920208326918819732399322025708267e-02,3.32304021960247705902764249584809403e-02,1.62497157112087502689775986415240437e-02
misc/mcca,1.99141601311456237270123133739418479e+00,2.74024619908470073483139824077536298e-01,6.90108957237058753657563887206548449e-01,5.11767338096371037449090796520627591e-01
misc/mcfe,1.02844662418286308357134805309983717e+01,3.50747649622952119892803890208077890e+00,5.06849292077876602944268281018366873e+00,1.76776589289188203120888523095873551e+01
misc/meg1,-Inf,-Inf,-Inf,-Inf
misc/meg4,2.88090227355367663119477494621289109e+00,1.39930226377289170072726376383783565e+00,4.02013239412049065119246882564853460e+00,1.40421851701206023416554821265360545e+00
misc/mesh1e1,3.33935204041944839072333626238357984e-02,9.94773589855645236814979379141934362e-03,1.56663397612831997830445620975159455e-02,4.19757140654544891673480396416510370e-02
misc/mesh1em1,5.08957445237864058405961375587733211e-02,9.00078301800488329871549719851471959e-03,4.27249333663212768177432858999808924e-02,3.47238143759213423712901158625710909e-02
misc/mesh1em6,5.42966705011529212611930323226778667e-02,9.90900933522246132819805813060987237e-03,2.01181621536303098357325109264980619e-02,1.23094757234196030662508853880461592e-02
misc/mesh2e1,1.37083797744872560265351945019409737e-01,1.09611250783233063024666607941102520e-02,3.55831193485235012193605301925208660e-02,3.03678263742072816631271431374318186e-02
misc/mesh2em5,1.55819705038649565734205862882263238e-02,7.37709667504533703991466267060094854e-03,2.41552408797220420644327358619432987e-02,1.01846069135181404833257926840568535e-02
misc/mesh3e1,9.16668729525287442346360344358685900e-02,1.26580931609632123133473730972677099e-02,1.11634762037062782591334623868602301e-02,1.15170093389782974295171428264062463e-02
misc/mesh3em5,-Inf,-Inf,-Inf,-Inf
misc/mhd3200b,1.97800268372136078932639940865301247e+00,-Inf,5.07968551946369766198851050762211370e-01,7.28939902090328498817582815694643383e-01
misc/mhd4800b,-Inf,-Inf,-Inf,-Inf
misc/mhda416,1.02866584741730867597426931079167553e+00,1.10577308955226496832271653170727468e-01,2.01949554830039525852582746503821915e-01,1.19666749324668722085331196736808729e-01
misc/mhdb416,8.92881726954429083198517830140165568e-01,6.88422504051960092332970394669309172e-01,7.78283784813481763015706712828103824e-01,6.87026810260070562596844040995047159e-01
misc/mimo28x28_system,-Inf,-Inf,-Inf,1.19964379203302704382812424091533255e+16
misc/mimo46x46_system,7.40436537278422920409944742073126057e+13,-Inf,-Inf,1.19964411451037093660391192251707723e+16
misc/mimo8x8_system,3.06204470621010906546395073164462360e+14,-Inf,-Inf,1.19964411451037093536611042905017360e+16
misc/minnesota,-Inf,2.06218854618612254265288851615817422e-02,7.16135777864217904590729530414429409e-02,3.94336344985495237935947940351554462e-02
misc/minsurfo,-Inf,-Inf,-Inf,-Inf
misc/misc-football,1.79013155476111632756757893741587599e-01,1.69802675409286086493267558138845322e-02,3.68945642990444382585268882025036469e-02,1.98617649547072899254894561560690283e-02
misc/misc-jung-code-dep,-Inf,3.56503433658203912802553923197577686e-02,4.06922557186686091268242857700122824e-02,1.70210223030971959662064946788516577e-02
misc/misc-lesmis,7.59846481007316686445752775614539391e-02,1.70185402162674141038839702731342487e-02,2.79036294989122893913883957472697341e-02,1.82604785126340731735763822196506431e-02
misc/mk10-b1,2.17490795423047731332791847614005853e-02,0.00000000000000000000000000000000000e+00,6.90533966002487816797699572368016594e-04,0.00000000000000000000000000000000000e+00
misc/mk10-b2,3.27892448061179122513670881309411277e+00,2.19162803110975445701260048035984935e-02,2.99583500701985217415547192386362991e-02,2.76486435379436316606435304125523777e-02
misc/mk10-b3,8.62769683470409258355651170860022870e-02,3.20344127710998293092141624564220711e-02,8.11007040506038238114146450780038127e-02,4.33826034264446891068797378864337047e-02
misc/mk10-b4,4.93333239856058148422434238735283718e-01,1.59496904014268310655724123996261872e-02,2.30929157276732797129898497383469095e-02,6.80097083846880827073620064868813134e-03
misc/mk11-b1,8.54924555790597232509572739987684989e-02,0.00000000000000000000000000000000000e+00,6.90533966002487816797699572368016594e-04,0.00000000000000000000000000000000000e+00
misc/mk11-b2,-Inf,1.91948453471678281326907795304991495e+00,1.91520940752443627974335646654666097e+00,1.50579827545192744021815947779647719e-02
misc/mk11-b3,2.70348778869909057992541425932797585e+00,5.42412197155550497639270749588854707e+00,5.69724509682118459315231760964247811e-02,6.09638713188050399447773557247508058e-02
misc/mk11-b4,1.36943769793745751280319803865405549e-01,5.21712060079653249038854850808593530e+00,5.21181728322781879718930872785272301e-02,4.89503659121879859490576611431835808e-02
misc/mk11-b4b,2.49542418199176507276120560571456849e+00,5.02009102337172383250624745908955110e+00,1.08806469919290163425251380769419424e-01,6.17127511232524642082868557351839694e-02
misc/mk12-b1,2.96851612976842502244347488847953576e+00,4.78415965387393861902377467605500502e-03,1.11318487452916367391642439561172637e-02,1.59029087836785035666440637022887545e-02
misc/mk12-b2,1.60305183156341204506752639936230280e+00,4.40487461352711873198796921098607979e+00,2.01730082395830444741439173047066987e-02,4.07615732038569246411012299896277216e+00
misc/mk12-b5,5.05196942741162560829027149190033548e-01,6.14468108514299997723596265174516741e-02,1.26016098397885795736513478521021158e-01,7.69258475065626797593469276930358525e-02
misc/mk9-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,1.29187075735575712426836706720667012e-03,0.00000000000000000000000000000000000e+00
misc/mk9-b2,2.00966153607573721946952935833603980e-01,3.36432876194235793921658637350810985e-02,3.91070066917628691174576696353412634e-02,4.18461685402278195601554455577299426e-02
misc/mk9-b3,2.24690085061856635592358933455338413e-01,4.09286941980995037352933728807507621e-02,5.35439667243005918288682446473220314e-02,6.55387419224585920972108422987613137e-02
misc/model1,1.34734500858791027200512466960149127e+00,1.77528649235628360149812082163895835e-01,2.96250565326717928477807029973337467e-01,5.30300332028548426421215091142270829e-01
misc/model2,1.76909162217083930994015164343963471e-01,2.95144541765582018696040823095448204e-02,5.70172937219898483062754555260756501e-02,3.27535343375056496587052830612093448e-02
misc/model3,-Inf,-Inf,-Inf,-Inf
misc/model4,2.67319561543151565230401845988147829e+05,-Inf,-Inf,2.83896778135236798410768696686908022e+08
misc/model5,7.05922230415746488749143466975261260e+05,-Inf,3.42653777371995074558302194516060450e+05,2.27866119828075154220796420050049041e+17
misc/model6,7.68491694786556222793087389361432881e-01,8.90568759912460715636749893991716089e-02,2.65029971252468119057232262564142566e-01,5.79741140335173766434773868475258165e-02
misc/model7,6.70040733057370198820785276528652769e+06,-Inf,1.46084178661899450745669468601999213e+07,7.21990170855321107658214696555744605e+16
misc/model8,5.57758443535142990398535357059027117e+00,4.51582897190298327795859750563854143e-01,2.23282557512555933969098405004641548e+00,1.15301256329236088485690341659982650e+00
misc/model9,8.89267563255466326117939072821139108e-01,2.59580964005554265950188921508874443e-01,2.63997064229581167692060445741363726e-01,1.00748838995812250694913336972875627e-01
misc/moreno_highschool,6.66035621670970084659866869979657823e-02,2.10242861844575976993054394521655207e-02,3.10635552403998229358664855842377387e-02,2.19046206668483903719916874717232505e-02
misc/moreno_lesmis,1.18066163542246693832699799164124957e-01,2.28838302267320836199012940150296516e-02,3.74996093619886530766890129101636655e-02,2.67246246540475053586293716704733032e-02
misc/moreno_mac,1.20108695214927894861083754507634004e-01,1.46954792484467167280111176060082802e-02,3.49088374321497449312065845753748829e-02,1.21216179207676754635140078215157474e-02
misc/moreno_names,-Inf,2.50481751019433891067616077981561506e-02,3.78928191143641191783395582492341515e-02,1.97739566931922058570656065508053816e-02
misc/moreno_oz,4.52283923476740520792912365515916031e-02,1.80464461872571208848315275267216072e-02,1.69583656135410640215018651064761856e-02,5.69282549402412767992731264198072005e-02
misc/moreno_propro,1.16665504086469193233967985832075760e-01,3.67996946902670400793730878740240922e-02,4.35939731387095911511266678091309821e-02,4.00360850645987246638729560063316280e-02
misc/moreno_sampson,4.06182371479190284254996824350758465e-02,9.03673349623761012683209128003128747e-03,2.20730629600240344264347322583860436e-02,7.21759869227002210751981155704747950e-03
misc/msc00726,-Inf,-Inf,-Inf,-Inf
misc/msc01050,-Inf,-Inf,-Inf,-Inf
misc/msc01440,-Inf,-Inf,-Inf,-Inf
misc/msc04515,-Inf,-Inf,-Inf,-Inf
misc/n2c6-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n2c6-b10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,9.76562500000000000000000000000000000e-04,0.00000000000000000000000000000000000e+00
misc/n2c6-b2,1.65295831858057174593101262853539379e-01,8.85003947394292232541150294386954332e-03,1.54662098094869748904910478775849735e-02,1.33679835378135089614628546976843510e-02
misc/n2c6-b3,3.74658302488140189857067661824923091e+00,3.65992029348508312832367091537096268e-02,8.19389950964918700585211399597278495e-02,3.21714656924527171963743692113646691e-02
misc/n2c6-b4,7.09710289370306803694933895684312175e-02,4.88345692851076888868660453053936590e-02,4.27777635874896491061831214313613822e-02,4.17383938973784116430521513342647103e-02
misc/n2c6-b5,1.82896808827850341360308489424086952e-01,5.64933084665779508530217607851323731e-02,5.31779262412799390927174185182467715e-02,3.22964877407455824888922623113576865e-02
misc/n2c6-b6,3.30193958188318395861550692052633513e-01,5.48171630837335936007730294173652116e-02,6.76927646255142846317618819987584519e-02,6.98824047453014077589936597157869057e-02
misc/n2c6-b7,2.15188576625771932543511916879049744e-01,3.76261787088179795701446570939802242e-02,1.19193198799897315353939779423301666e-01,4.41095451099616336791378981376246352e-02
misc/n2c6-b8,9.69846621857240221105805463451497045e-02,5.42243012680707741606049960327772471e-02,9.51910048347552583214349108650210658e-02,3.89635638800524628276752865961920595e-02
misc/n2c6-b9,1.13733571508805499175719435163260754e-01,4.38445300661905181101516048273363000e-02,5.82034838173154652021419540512633163e-02,2.49662690985980536498405150753242767e-02
misc/n3c4-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c4-b2,8.58723081037415791882949633872990759e-03,1.24654809171136651946440296782758956e-03,2.77121199140260944159053325915714712e-03,6.90112939625842081170503661270092410e-04
misc/n3c4-b3,1.26154797454537651438580501182580621e-01,1.33367336677376426976873117695580469e-02,1.21045080880492844244792701321582890e-02,5.74809853090176210868197490982105360e-03
misc/n3c4-b4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,5.98019956734174340380196307301242979e-04,0.00000000000000000000000000000000000e+00
misc/n3c5-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c5-b2,3.25675704434985250726686919572215589e-02,1.26732239144228233507820837001093915e-02,1.56080035088542765833265667383717121e-02,5.34303823334354324871360609508984530e-03
misc/n3c5-b3,2.33782690569993119409989050225858137e-01,2.67220656993987745901014957663044055e-02,5.35363653996582960181255991174100560e-02,4.41386169321424089712616727615672774e-02
misc/n3c5-b4,1.98508484959431494185049561937897071e-01,3.02071299818802332453398080848052848e-02,5.31069502711588724755079544308988516e-02,3.19273338755491516498222248049735503e-02
misc/n3c5-b5,3.81324810502002983918232243347391523e-01,6.42015892640313233573741808486605248e-02,9.65288435961126022187251750111651977e-02,4.07826845869710547553442512448302149e-02
misc/n3c5-b6,1.67138690744760376409277200093308837e-01,2.04465649900476649130380985231302925e-02,2.77765798380982218636318468555718407e-02,9.34460307514382110972183587971892714e-03
misc/n3c5-b7,2.20168942277308083980709179625263034e-01,3.18734611734773483872089044999135644e-02,3.58493785321274583572756004586792607e-02,4.66400814068305442309477594542905050e-02
misc/n3c6-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c6-b10,1.86534876209888789097269451543634319e-01,5.06571915664561293528940783673421827e-02,1.20028272543547217660962358629590429e-01,4.94765460343386204208579211751633992e-02
misc/n3c6-b11,2.83367497372352636349283249372927271e-01,3.72079821702781127435734329522067778e-02,8.82150423488084485851478453079103421e-02,3.80294992730301796092281384421350174e-02
misc/n3c6-b2,1.65295831858057174593101262853539379e-01,8.85003947394292232541150294386954332e-03,1.54585001630808144076716307434911694e-02,1.33679835378135089614628546976843510e-02
misc/n3c6-b3,3.73347631206474803504687712156940727e+00,3.65992029348508312832367091537096268e-02,8.19389950964918700585211399597278495e-02,3.21714656924527171963743692113646691e-02
misc/n3c6-b4,1.03727813068003328035858601600540585e-01,4.88345692851076888868660453053936590e-02,4.27777635874896491061831214313613822e-02,4.17383938973784116430521513342647103e-02
misc/n3c6-b5,2.06857696839864049161830940264608324e-01,3.93330558759360588175033709587404573e-02,7.81300433861875851730775337293081770e-02,5.40477640270064958783287601224723199e-02
misc/n3c6-b6,1.42769350551144369403955517178412913e-01,5.68664693439140715046904547060597859e-02,4.98058868422884433265540831989663603e-02,7.93055944214885543832538823147228285e-02
misc/n3c6-b7,1.51236229139977830124683476079251994e-01,2.31156998098646674909012819665690527e-02,1.04186918658294057637955238856490320e-01,6.48542382069930966043390042586524726e-02
misc/n3c6-b8,1.70782299523865487096882883830546155e-01,2.86811310958060821158011235819016821e-02,7.34127126301927446031610212020892936e-02,2.70469558391662551195696955730081797e-02
misc/n3c6-b9,1.09976965960249356576839635433455264e-01,8.73607498013802688818349669062368528e-02,8.38269036371935638316528117265335483e-02,5.70536947721007530996880337402244996e-02
misc/n4c5-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n4c5-b10,1.12367887086351698447378013514651576e-01,1.09448894265095985145744596049914422e-02,3.24655581398931310028270478941079109e-02,7.60336992319803812701177402678341459e-03
misc/n4c5-b11,2.02934591396939712730818672089143965e-01,1.73047936063826226743830115547939494e-02,1.91504469164372114956727579515274257e-02,2.85300354300233377066709461511504359e-02
misc/n4c5-b2,1.65295831858057174593101262853539379e-01,8.85003947394292232541150294386954332e-03,1.54739156146779051328771282840722839e-02,1.33679835378135089614628546976843510e-02
misc/n4c5-b3,3.74366805396775812637507268248022997e+00,4.37548116961288062007949958739516849e-02,7.27184373218919863007489636399252723e-02,2.61373898989285718063773135246859819e-02
misc/n4c5-b4,1.75755325974904688255788591628643511e-01,2.89157554518891119077079124267527118e-02,5.16593922028764020350642665648266261e-02,3.69113670091901212211199578540127283e-02
misc/n4c5-b5,1.92377075310605699863069519857869820e-01,2.06837966120337644033464919830653109e-02,6.98020105949491179056569272722980131e-02,6.91119777991469544318297551356062582e-02
misc/n4c5-b6,4.07735441334138246413306800036987788e-01,9.28893463612649570047080470213105195e-02,1.16152546133376622908732819998846501e-01,9.30265604386333141663313414318678598e-02
misc/n4c5-b7,1.45511458338297007359115498832727005e-01,1.05185017286239353405410489411158662e-01,5.79053940274286629871643464500479121e-02,1.05319691323130020481165376567023887e-01
misc/n4c5-b8,4.65310175031109354995456438406985137e-01,7.44291280369305079261539394502291451e-02,6.89470727507529742622869968837422904e-02,7.51215498309755230005760205826517135e-02
misc/n4c5-b9,2.29179232160811002696222678545475190e-01,8.71065608363674423401473656610667419e-02,4.02209600716716921786414048310527500e-02,1.33971942855019028228626113479466969e-01
misc/n4c6-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,6.90533966002487816797699572368016594e-04,0.00000000000000000000000000000000000e+00
misc/n4c6-b13,8.54769901140198313267376237084845344e-02,9.12820654357125368500961149690747732e-02,2.33036228100924993537959301996084265e-01,1.13940024332133106685339246010192183e-01
misc/n4c6-b14,2.67871244466453872080851161230087303e-01,7.38415485892871839315665440436166009e-02,5.76093919315784668406619052204501966e-02,4.38303744413238561084972348536817972e-02
misc/n4c6-b15,4.77513909144225852532121500283524798e-01,9.02601806782655217687127990053553242e-02,5.43973581957166210756703789326436766e-02,3.64274008625039666712274149736572812e-02
misc/n4c6-b2,1.64902191258875462625709946024118824e+00,9.48300184496456003069602313661762992e-03,1.56604749722904724625888599342567285e-02,1.94537421166026689328316971687338021e-02
misc/n4c6-b3,-Inf,5.74089640179582412417417682219255910e-02,3.47216891117129875130020855863388197e-02,7.85118859667851120093081797213415648e-02
misc/n4c6-b4,1.34550992610804490294753477901811866e-01,5.23804337162389240760140177830859975e+00,8.08077897260226980054246179955055051e-02,4.72061562524760129824716098687094549e+00
misc/nasa1824,-Inf,-Inf,-Inf,-Inf
misc/nasa2146,-Inf,-Inf,-Inf,-Inf
misc/nasa4704,-Inf,2.33319337352955339707217259325583330e-02,5.74093067790585585732952179393094944e-02,3.69725873165894482213134360056037164e-02
misc/ncvxqp1,9.74851425062958599355103977785115440e+01,-Inf,9.08507260958742679128096718474995179e+01,-Inf
misc/ncvxqp9,-Inf,-Inf,-Inf,-Inf
misc/nemsafm,2.27606464254895828243001163720288978e+00,3.45389326074115320318680965107635403e-01,6.74035935941729330874946975863129620e-01,3.08158113569154114100926717706236221e-01
misc/nemscem,1.72507371251938820651557663063128187e+00,1.40684526665651267466628965029244029e+00,5.72202648516420166553388292914068049e-01,1.31479396909454392685764205602873408e+00
misc/nemspmm1,-Inf,-Inf,-Inf,-Inf
misc/nemspmm2,1.59557607207614074108353635722098671e+06,-Inf,-Inf,-Inf
misc/net25,-Inf,1.56342141074568697775330677478718384e+00,3.55687440454738160521077258645478565e-01,4.07180176391216389339921020454908342e-01
misc/netscience,2.62768598483618998223912389223137338e-01,2.07855097226819958535238284600762254e-01,1.68835650435266867326125216905967975e-01,2.29852473039841178630895028788483024e-02
misc/netz4504,1.16978300379893791894866492049623041e-01,3.62487950258592963566511039311355853e-02,3.23839922875469983938318654626176408e-02,1.02133288425930017772433052146344082e-01
misc/netz4504_dual,1.29280401314016909222312665724297118e-01,2.01771857204694452275566565904493734e-02,4.66657534643473560331429479159883964e-02,7.23262251361682577747622139122704255e-02
misc/nl,1.33865540235063596631831418928769675e+00,1.22104858257626978428468482324765645e+00,5.47325663002898368051267199129146054e-01,1.09187567129003379039055008327480085e+00
misc/nnc1374,4.41930019305638602049992693634560182e+00,9.83767921490608803997217606315287285e-01,9.44074559468227645280898949452312869e-01,9.76182256659540793618399566538536272e-01
misc/nnc261,2.32071595299954327591443650550186009e+00,1.54614142458515322849338859712541382e-01,1.63247745255468634757474036988200474e-01,1.15371714645766940827250963421945059e-01
misc/nnc666,2.57191279343733717723557794540213245e+00,5.67369736226483544352593685208515072e-01,5.06997979874853274720290459097953586e-01,9.59219732062601033765291340284372267e-01
misc/nopoly,-Inf,2.25790352291381597324842216332661341e-01,1.52592578053002211755068996701369135e-01,5.36098569460858117318169707427396755e-02
misc/nopss_11k,4.02614813007622560495348279796172888e+14,-Inf,5.63370664527960991330774407660827584e+14,2.24357824414894096767389858239012596e+17
misc/nos1,6.84914307841066555573964400407233673e-01,7.58773546496434443699057492196480887e-01,7.42543282909188852451685458370339994e-01,7.56754293569786170739369546504999930e-01
misc/nos2,9.99725304067947456892310061555544081e-02,1.00186936175210893859959659175437507e-02,1.77686747782507443985628540172039012e-02,3.36763652453966210672603526059163182e-02
misc/nos3,-Inf,-Inf,-Inf,-Inf
misc/nos4,8.32173253693375193022751711283854067e+07,-Inf,2.30856133210960408850991342909168688e+07,-Inf
misc/nos5,-Inf,-Inf,-Inf,-Inf
misc/nos6,-Inf,-Inf,-Inf,-Inf
misc/nos7,-Inf,-Inf,-Inf,-Inf
misc/nsic,2.65842566821845781762451437802746566e-01,2.80332074308724185029699073058594686e-02,4.86435904692028658259570517306956923e-02,2.99175964814869094297753265098333269e-02
misc/obstclae,-Inf,-Inf,-Inf,-Inf
misc/odepa400,1.00002343931906337464441119872847391e+00,1.96508913974412372014998492934588089e-03,1.00001115210014057530904424906129468e+00,2.50000623183159850910159772476269128e+00
misc/odepb400,5.72426480420428397481899914819638968e-10,6.37774571658814422009453520560841482e-16,2.44140734253033844097759378897422606e-04,2.44173775131999451626678446792542991e-04
misc/olm100,1.21207735701328773162301284506671739e+00,4.62060400698060458909605848799080650e-01,3.40171643507552274030804988762523001e-01,3.37169422011363822527311286489472025e-01
misc/olm1000,1.53680486176188447693788888485484409e+02,-Inf,9.44799357474955498581785628585489560e+01,7.19470646662592199221526446069126553e+01
misc/olm2000,-Inf,-Inf,-Inf,-Inf
misc/olm500,1.83868132466705652284531993398408360e+01,8.17539038046178595939336980919476045e+00,2.61260513678011987612786583941041440e+01,8.67760629189034438879815122610023512e+00
misc/olm5000,-Inf,-Inf,-Inf,-Inf
misc/opsahl-openflights,-Inf,4.68633851296823114338325707147171791e-02,6.66227836222055464343665069750552589e-02,5.27687607376214040284722688513419369e-02
misc/opsahl-powergrid,-Inf,7.41363912281811697359304951001550448e-02,6.14971866618931998058567094755255802e-02,5.43206794650010115554197800859496598e-02
misc/opsahl-southernwomen,5.78135252355039837516732102136178281e-02,9.58584523335442571384864823970061858e-03,2.86917593241924965848541398267905759e-02,1.19255746204265561861269013039302389e-02
misc/opsahl-ucforum,5.25629534905450530932710095840721373e-02,2.24381528780694583860418142175180554e-02,3.93728175773997026352434316440910864e-02,2.89545660466792602191818140365871175e-02
misc/opsahl-ucsocial,2.41957521711835254690042175131594688e-01,1.46541058619861066674664076806439138e-01,1.32181320979653261250400424571947348e-01,1.48591739829201083175085567573794635e-01
misc/opsahl-usairport,2.50295496971744598009325553579026650e-01,3.18054791674932446674497257618310769e-02,5.69441020841651706594249877672521087e-02,2.18904006949082293769448047434006572e-02
misc/orsirr_1,3.86575553426534713629607603504339988e+02,-Inf,1.80241380682766502000854858156960108e+02,3.13795156182062338339057335145013897e+02
misc/orsirr_2,3.16283975189065961853178255320301555e+02,-Inf,1.24705393919366189616909950744246371e+02,2.79514795815121031533089509891454990e+02
misc/orsreg_1,2.25000792054497915931675749744994842e+02,-Inf,2.13081075220742907512979916837274182e+02,4.74024171192083200578848570704891240e+02
misc/oscil_dcop_01,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_02,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_03,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_04,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_05,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_06,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_07,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_08,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_09,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_10,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_11,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_12,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_13,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_14,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_15,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_16,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_17,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_18,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_19,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_20,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_21,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_22,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_23,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_24,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_25,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_26,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_27,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_28,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_29,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_30,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_31,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_32,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_33,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_34,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_35,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_36,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_37,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_38,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_39,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_40,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_41,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_42,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_43,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_44,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_45,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_46,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_47,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_48,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_49,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_50,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_51,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_52,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_53,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_54,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_55,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_56,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_57,-Inf,-Inf,-Inf,-Inf
misc/oscil_trans_01,-Inf,-Inf,-Inf,-Inf
misc/p0033,3.39137496374138404155374053277733819e-03,2.46800003625861595844625946722266181e-03,2.41481246374138404155374053277733819e-03,3.93343925549587606747101313914322873e-03
misc/p0040,1.23526471100327317656206779079399412e-02,9.76562499999999999999999999999614814e-04,7.32421875000000000000000000000000000e-04,2.88788536769946189808557471269016161e-02
misc/p010,3.02360304933939087766540814554705106e+00,1.10129801757523875206836570161190190e+01,8.88940526844916694423135112029741984e-01,1.05556263703420221135415874332871416e+01
misc/p0201,2.45931333762727903216558742490979130e-01,7.48256317560014107766917536379638261e-03,2.49057472034344504835633913214344025e-01,3.37916309032778078761734403628218376e-02
misc/p0282,2.31096866527328751662786261389115409e-02,5.32651958722446992749128637078630486e-03,4.95684417299452045678746314450725864e-01,4.95073666437367226715745883558040749e-01
misc/p0291,1.46067656329243431545083466314005379e-01,2.10105790444501936939457157482502591e-02,4.38939476726743448503287645381700166e-02,2.19862791266318659431879424243032507e-02
misc/p05,2.22845291833584413752910187278098617e-01,9.88213247063346558088926637029792489e+00,-Inf,1.54402420046500929871915248031018726e+00
misc/p0548,2.66648206307254107840673154940184117e-01,5.60902817683067857404027304378999675e-02,1.17594989564095425099532488148185766e-01,1.85339554637875645112378828703760901e-01
misc/p2756,5.51837097421187765365914227906231441e-01,9.74322209340735595108763234132196567e-02,9.43249118904045426095025442700484635e-02,1.34704471407409757670440104927411699e-01
misc/p2p-Gnutella04,-Inf,1.91540006407358444910974365821098308e-02,4.25019765503414954963845892093339982e-02,5.03069217375070809171208302040677082e-02
misc/p2p-Gnutella05,-Inf,2.34293370777505803609025622792003291e-02,3.55995405926256575126303414286031052e-02,5.01933637307459412132985126420073555e-02
misc/p2p-Gnutella06,-Inf,1.94169424024365593486057747704540938e-02,5.27361150670693853472300603670899593e-02,3.51337668230350250819709751288027765e-02
misc/p2p-Gnutella08,2.33723942500025261574530576351578563e+00,1.63357209598916892603230132866833208e-02,7.22676284578401787599487079234442799e-02,3.50603759282096849419303439423860420e-02
misc/p2p-Gnutella09,2.72656466799072840046472723968696642e+00,1.58415535368144279989039946680211306e-01,1.36204361010371285214422665773687380e-01,1.57596962866078089975133101158289461e-01
misc/p2p-Gnutella24,-Inf,-Inf,-Inf,2.03393851090596065335039163501159249e-01
misc/p2p-Gnutella25,1.08755845342489270561912683848237107e+00,-Inf,7.34448673393773453512668362639332540e-02,8.71288264009187418754889155717879649e-02
misc/p2p-Gnutella30,-Inf,-Inf,1.62518644809347014171916541177953946e+00,5.42168545575652972298271262019266241e-02
misc/p6000,-Inf,1.37517846980489926520458103694761284e-01,-Inf,4.88261499587330672224642246959693192e-01
misc/pcb1000,-Inf,1.87418262096857636230545195923386609e-02,3.72580182294811692537640326074180395e-02,3.77292233676106534985525188666214059e-02
misc/pcb3000,3.43115580257035950442776308432781403e+00,3.74163753213668185817218856929240957e-02,8.91941975315734105764872200948347045e-02,5.04300195966521099598192877513273853e-02
misc/pde225,-Inf,-Inf,-Inf,-Inf
misc/pde2961,-Inf,-Inf,-Inf,-Inf
misc/pde900,-Inf,-Inf,-Inf,-Inf
misc/pds10,-Inf,5.43046384815236713439216962120849654e-02,3.72351927156568806168035232985222547e-02,8.50847329884466943498069071009436017e-02
misc/pesa,1.03167741979514367180304869599234961e+01,-Inf,9.54401055302522126534174072800945002e+00,1.09931109776040763262436916639424188e+01
misc/petster-friendships-hamster,5.36779365502700686515155420619481693e-02,3.01888517536474280884570585091221342e-02,6.20809101742632682507157078822490396e-02,4.07723728927565779630297353573609499e-02
misc/petster-hamster,7.87183904777347216244972705703771732e-02,1.93670520329261265521172065998987351e-01,2.17021747133316211350681472344511525e-01,2.35212586734081790776430572466534452e-01
misc/pf2177,-Inf,2.12470418233939352247733077398678459e-02,6.92993961754840402478374236304335737e-02,6.77506100975016671528309612922578850e-02
misc/pgp2,-Inf,1.68807983887433725810101186413108947e-01,-Inf,1.01692911764282795815267735092417737e-01
misc/photogrammetry,2.45945355410575080848772250930954948e-01,6.12775256081983852623543483113797280e-02,5.26546858020726978181996089588546245e-02,2.38957123839268592184175218692995592e-02
misc/photogrammetry2,2.51735717736141458085351825172992565e-01,4.13956975720867980586559440502710961e-02,4.02454320035016891485250455404841683e-02,4.37040079402694941073888225595104774e-02
misc/pivtol,4.66537081323966040651455291213800810e-02,7.03641071972123060995256119893166297e-03,2.32852771422645696398280155754860487e-02,1.86752035693335597991766216745401381e-02
misc/plat1919,-Inf,-Inf,-Inf,-Inf
misc/plat362,-Inf,-Inf,-Inf,-Inf
misc/plbuckle,-Inf,-Inf,-Inf,-Inf
misc/plddb,-Inf,-Inf,-Inf,-Inf
misc/plsk1919,5.32268669492613946019553801866782595e-01,1.38106793200497563359539914473603319e-03,3.03952626904021786495018815106987443e-03,6.90533966002487816797699572368016594e-04
misc/plskz362,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,1.09183006713856918769979183043519352e-03,0.00000000000000000000000000000000000e+00
misc/pltexpa,2.42407832384317994370912104955142170e+00,3.41060099711297608425719953427448529e-02,1.03382174583346250604970455556403237e-01,6.13570763981963712189649529864058316e-02
misc/poisson2D,-Inf,-Inf,-Inf,-Inf
misc/polblogs,6.46992380137707665602454310409892747e-02,1.79389556218734236372245070574992929e-02,3.93096286513174749417070101918793063e-02,2.20582717864234177194334552151357753e-02
misc/polbooks,1.21169075355498911218915370951273412e-01,3.37266928312057339212769530849642743e-02,3.00081750521509940907498410148390620e-02,2.11327703185972604563725473198805696e-02
misc/poli,-Inf,-Inf,-Inf,-Inf
misc/poli3,-Inf,-Inf,-Inf,-Inf
misc/poli4,-Inf,-Inf,-Inf,-Inf
misc/poli_large,-Inf,-Inf,-Inf,-Inf
misc/pores_1,1.60778655839679410219486768326893272e-01,1.37290686488794651229879238106427445e-02,1.50075634101911193190399911256324123e-02,9.11259270118138684141863406352725472e-03
misc/pores_2,6.11607754071888949206628904567730140e+02,-Inf,1.08634729670223899756385361771440871e+02,3.76420294425351063657042027840252090e+02
misc/pores_3,7.36650454924153206194133828306518107e+00,4.52615114885090160537574619977547632e+00,1.97880326606882171871692869373990368e+01,5.84943879883936400602503121419345409e+00
misc/power,-Inf,-Inf,-Inf,-Inf
misc/primagaz,-Inf,4.95253582088601163502826721226871609e-01,7.18864670401107754957101080620115717e-01,7.05542711906234192179933046345260177e-01
misc/problem,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/problem1,1.21319993697104643484879892330933191e+15,-Inf,-Inf,2.11628566067827238379225388093564847e+17
misc/progas,2.54184595362288762481229547189752984e+13,-Inf,-Inf,2.26986429023756453035360773236973786e+17
misc/pwt,-Inf,1.23240615136455262821134233861970777e+00,-Inf,-Inf
misc/qh1484,2.61507128306821068249820210832347690e+02,4.88593944960985226536335318787946643e+01,1.60374856348426618159629478607258674e+02,3.52243407305541575850270704509736577e+02
misc/qh768,1.69788060730003465400255361331897192e+00,8.42035808686440486879227540840032688e-02,4.86614935654807993938677676524040103e-01,1.24515526511619766266642462139631841e-01
misc/qh882,3.31608715942883077747707278237935762e-01,7.90118603770806253879396210318594954e-02,7.30494859623607080313507162992063433e-02,8.82116592124843484073305035743379150e-02
misc/qiulp,2.39006505414093900733484913094690442e-01,2.87965720930530973730909000187853354e-02,8.56670569803491048875383903835668623e-02,6.37010064116194148450850265236878529e-02
misc/qpband,-Inf,6.47448929363429064678617576092261039e-02,-Inf,1.45369956841613608969211913087464435e+00
misc/r05,1.13160399867272283096376036727094721e+00,-Inf,-Inf,1.17400807138827877793514214161179763e+00
misc/radfr1,5.17224965778414398288888345549818557e+00,1.28025299279338073571295929907803965e+00,5.28046156072489633552087649567819239e+00,3.64778665077640934746485053827586542e+00
misc/radoslaw_email,4.57628977590761277646793033017287018e-02,7.87704591031472639267404792214122878e-03,3.84623921932806204003462627906043581e-02,2.00772870988395568182610445465336915e-02
misc/rail_1357,1.33303920653144859656047427736964253e+15,-Inf,8.46391721218332725767489312249934868e+15,1.28835762024687375355568274146478153e+17
misc/rail_5177,3.61262320661610062718806361841905432e+15,-Inf,-Inf,9.73531691510203385405326873176732466e+16
misc/rajat01,1.41594524022937500353512110483975936e+00,1.36569055256112757468588466761035877e-01,1.32024027621017707828733300547262466e-01,7.34860535521913760942515078785847110e-02
misc/rajat02,-Inf,1.13515883206520539524178093105080369e-02,2.69884035214083342558897252140693493e-02,4.57283523904381515369717707614931785e-02
misc/rajat03,-Inf,-Inf,-Inf,-Inf
misc/rajat04,-Inf,-Inf,-Inf,-Inf
misc/rajat05,-Inf,-Inf,-Inf,-Inf
misc/rajat06,-Inf,1.56867622018363349039866732575897523e-02,3.51901292345093723991732567182168315e-02,2.20526843776011955118386246493234825e-02
misc/rajat07,-Inf,9.95432006244256572889307369351319303e-02,3.29529007802078066052901065067976042e-02,8.86704814058254768213999332548879423e-02
misc/rajat08,-Inf,9.29514659739539234468366975530137044e-02,-Inf,5.96798438169397870484395580055713154e-02
misc/rajat09,-Inf,-Inf,-Inf,5.77664483004563085982478100785058737e-02
misc/rajat10,-Inf,-Inf,-Inf,-Inf
misc/rajat11,-Inf,-Inf,-Inf,-Inf
misc/rajat12,-Inf,-Inf,-Inf,-Inf
misc/rajat13,-Inf,-Inf,-Inf,-Inf
misc/rajat14,-Inf,-Inf,-Inf,-Inf
misc/rajat19,-Inf,-Inf,-Inf,-Inf
misc/rbsa480,1.14370486994324308276959574599874634e+00,1.84901902520937088394223103058170608e-01,4.62603396883656190947939430587001730e-01,1.61068074572750384262541555404689168e-01
misc/rbsb480,7.87508949292539227566515496702266754e-01,4.39368194068808539743801540064465813e-02,1.70788901101636170233728932368748999e-01,3.35054643120070942039287148055436564e-02
misc/rdb1250,7.87888113932595663615062430858458051e-01,3.02265568262162331185616028083674445e-01,8.56912074048111981013589910240229022e-01,3.80431052405401438049019988929866528e-01
misc/rdb1250l,7.42854610661021386349393977393387723e-01,4.25232233189630439658787209332905766e-01,3.45068980746663258302419039825500204e-01,4.71128560310165530856748194918764095e-01
misc/rdb200,4.25261800330715893281820171891842994e-01,6.00570741253418541748913428232699910e-02,5.23861716525570076926938171469279646e-02,5.17114925405413605585929606851114814e-02
misc/rdb200l,3.25670933750767866515935906022400367e-01,5.74147479123834297906851079157287115e-01,4.17674930940123944332513460574304317e-01,5.00564690813809426308304129290243423e-01
misc/rdb2048,9.39738458503582872907366775072663775e-01,1.71096859960476177470393769392515530e-01,2.27803717218013553707218133495680747e-01,1.33025869892425063983696593411683717e-01
misc/rdb2048_noL,3.86193601688555665543252517391234659e+00,5.73636390493407638161267442444789378e-01,1.12031598368836506046985962221393078e+00,3.78674432352162127259132104089534207e-01
misc/rdb3200l,1.40339939404996667936707069374418089e+00,1.09445347878802707276718620101416418e-01,4.78893768981296297970206305347373205e-01,8.49130835628523560158073812352350193e-02
misc/rdb450,5.43457627123370976842206631201171821e-01,9.61137185933373632176598731792333680e-02,1.66860778859423958113222673055789731e-01,8.29059707679665829657880926428541090e-02
misc/rdb450l,7.62877478733508109598946579496290780e-02,2.25167210196573929167296062647044404e-02,2.44761037246247911879543123031189454e-02,3.48973185531543010086191589122178794e-02
misc/rdb5000,-Inf,2.60462127436338111956876476387947712e-01,5.55955453830096609466896607273441266e-01,3.17790068607736058535289405890188140e-01
misc/rdb800l,7.88439127754199315796020663616596281e-01,1.58423857441076032593455269803830981e-01,1.27328473525692748119839105404984809e-01,1.34052560055948856640572967006132337e-01
misc/rdb968,3.93061074298694725622959402060400854e-01,8.33754856140898504541278712065129132e-02,1.40432195152361948097206714426588650e-01,4.69639963410770925395640393605295950e-02
misc/reactome,-Inf,2.19275404102656217410860554998427821e-02,1.44500533197683539075362613958972386e-01,4.60983493127360375260817016672431561e-02
misc/refine,2.73400170632686998817403299215576128e-01,1.52994447727219816605349972510146402e-02,5.51050609619408949581711979845346497e-02,1.13988169094265523451845056270794758e-01
misc/rel3,2.88889491658085377958396691387739098e-34,2.88889491658085377958396691387739098e-34,4.88281249999999999999999999999807407e-04,2.88889491658085377958396691387739098e-34
misc/rel4,5.16487206916161051337075880285356724e-04,1.49304970691616105133707588028535672e-03,1.00476845691616105133707588028535672e-03,2.82059569161610513370758802853567240e-05
misc/rel5,6.56419299050741538198756071579454523e-02,8.67128250842904569335013637900797980e-03,7.28579355626965721420073444247739349e-03,1.09537813503058979337832555481593094e-02
misc/rel6,3.87234122384370457114954789902134534e+00,1.62413886477948539462747838382488380e-02,3.20908727987840331217972011170400703e-02,4.41168580768692544405302146184537392e-02
misc/rel7,6.77343491765728829256621596557735202e-01,6.07762747781583031558005210984252951e+00,4.63538714321908053735535187927652159e-02,5.62230346772725000461581647497679479e+00
misc/relat3,8.73464053710855350159833464348171965e-03,1.95312500000000000000000000000019259e-03,3.12652550655900814769932503643643215e-03,2.84714447990493187054401995973915325e-03
misc/relat4,9.00855423298869782741221526255564174e-03,1.79373252251529376226644776607754512e-03,6.77574495338002568327716059716582350e-03,1.91875634224976589816733310925201522e-03
misc/relat5,8.30869374332605948199564143806466214e-02,1.29139784346901594584740467236739149e-02,1.79845895370956378300700477622308798e-02,1.02980270063161559615415992341422698e-02
misc/relat6,3.32013144189716606896320434055269379e+00,2.46781163699855859976425345728931049e-02,4.17947009833282663189187641215760379e-02,1.76112189480514715702707768787549956e-02
misc/relat7,-Inf,5.97260026548683205666172215784889900e+00,3.74002370396070799078995301947423313e-02,5.47171513573425772025716790110565521e+00
misc/relat7b,-Inf,5.97144810410801213060365807631373014e+00,2.45590102191591480983460878344002107e-02,5.46907019057403736701256124393759243e+00
misc/rgg_n_2_15_s0,5.41431034907161592627026463556346466e-01,-Inf,6.63500077023872282692407873419995980e-01,-Inf
misc/rkat7_mat5,5.42313034458861506205520540792857501e-02,2.07804446441228106987741381238174594e-02,4.11513076869370867867854126508510551e-02,2.95464988660261702086112767593120173e-02
misc/robot,2.97893029432384640528261161587352491e+07,-Inf,-Inf,1.44115189150217390002956482249235004e+17
misc/robot24c1_mat5,6.70115247173089034202934154760380793e-02,1.42859983512784297884707114071165865e-02,2.94904696651286694282686596990238346e-02,3.18005758415866966243846370759431102e-02
misc/robot24c1_mat5_J,4.95882015533191929787036579638270893e-02,2.68376047665388638347056114487255825e-02,4.48314588813934455868621945573730244e-02,1.99309163759110882208944782821231494e-02
misc/rosen1,1.23622546065528692029292288291951759e+00,1.15337445255347736029121446156528027e-01,2.30012233634688028295137494462176296e-01,1.47134147353310687534600234863476303e-01
misc/rosen10,3.04224029343539913597489977117515147e+00,4.57931026055128088751660417887633157e-01,6.79575164813487065950543303634887766e-01,2.64047735459200160874595852920998538e-01
misc/rosen2,8.14871120996740519431290655307883471e-01,1.23886456308747990755446335827567061e-01,2.55232291571494015770627643185148622e-01,1.08967171891982662369961713463388396e-01
misc/rosen7,1.91057309440472057164312467062296299e-01,5.55412171342295281071930539141565947e-02,8.67769018028675313319784618728661724e-02,5.85227274861707489403190770011327900e-02
misc/rosen8,2.31200512113055126159070551666124823e-01,9.62924853529531364002961602475603456e-02,1.64561502519089295471538193248241568e-01,5.59912975915027723556479267046852826e-02
misc/rotor1,3.89926241232936159369195336671135029e+05,-Inf,6.58720963877424079608794749736949101e+05,4.50360807010896584951100602132841467e+15
misc/rotor2,-Inf,-Inf,-Inf,-Inf
misc/rw136,7.72582490129831804981005681264439672e-02,2.34061766432598850192056839617669485e-02,5.17678536435368152985234547312649732e-02,1.40459465726770118365394759215984226e-02
misc/rw496,1.00019139872778640436861941491404496e-01,8.81783712297717984067335395453390909e-03,3.91946829280891487015624164204673695e-02,3.14484368838030388519213776266562157e-02
misc/rw5151,-Inf,9.66461460659670818735775696806116027e-03,6.20735882482854911363498231134611321e-02,1.85695776908574693083439216428012647e-02
misc/saylr1,6.89629875663201874753011639339890149e+13,-Inf,1.42150549009451392705133916244770607e+14,2.23241773604699086538071488520883351e+17
misc/saylr3,3.47481146517841775373429392322459781e+13,-Inf,-Inf,2.24974093840557485527010683396903601e+17
misc/saylr4,5.34201799241573224326396963136889605e+05,-Inf,1.30036527462661629650279603562956659e+05,3.66652558624290855132967188027660962e+06
misc/sc205-2r,-Inf,6.35568367464363607553376172451611361e-02,1.36571709199701327902080111541697831e-01,6.71372297875392690722104654387567469e-02
misc/scagr7-2b,5.36529953047886674204781900342840215e-01,2.08154507895116522722218462927895467e-01,4.03271062352924439033082380458183121e-01,1.29297209179277262612583858668101783e-01
misc/scagr7-2c,6.12189869499758235652754298223930446e-01,1.09077924930456471083300709445293170e-01,1.60396603211258362475325717742319138e-01,1.21602658746566130686065067434132991e-01
misc/scagr7-2r,1.01895268572307720470725420231823102e+00,3.35214980519141100976383843401315172e-01,7.50128968114005777620329215480760141e-01,3.73170503548744992614648861881348600e-01
misc/scfxm1-2b,2.63884002701009536594164333395305734e+00,4.76661302463809892075494049674387227e-01,1.23193633756834102371530692787004257e+00,6.89299333954960426896459885072205915e-01
misc/scrs8-2b,2.21718409715591077691932083757003925e+00,1.37712307088721925145175754583385534e+00,6.81892447693505677573601465975168123e-01,1.15087317736761381675943647070791332e+00
misc/scrs8-2c,2.21718409715591077691932083757003925e+00,1.37712307088721925145175754583385534e+00,6.81892447693505677573601465975168123e-01,1.15087317736761381675943647070791332e+00
misc/scrs8-2r,-Inf,-Inf,-Inf,-Inf
misc/scsd8-2b,1.91719157445594772966296691938200760e+07,-Inf,3.04371192141015832882227290041930801e+07,2.27866119141837281489096792523059931e+17
misc/scsd8-2c,1.91719157445594772966296691938200760e+07,-Inf,3.04371192141015832882227290041930801e+07,2.27866119141837281489096792523059931e+17
misc/sctap1-2b,2.84978224008948650042614399003875551e+00,1.37443550664545499326214858410941772e+00,6.26871473068207311228540873820776441e-01,4.30775490672370299540523792691707511e-01
misc/sctap1-2c,4.84322163039548056262747498738461501e-01,5.63934277951273754101831075496385324e-02,7.32945213116380594016670886976209879e-02,4.73034103771676796499002934864415809e-02
misc/se,-Inf,-Inf,1.32658693115852797692968214759669392e+00,4.88241431910406248076971687678322208e-02
misc/seymourl,2.84393944307626057167646320499892820e+00,4.88076775067102928055224788783462459e-02,6.45791669034502457894379090514412748e-02,7.24676536165400119546342470215564775e-02
misc/shar_te2-b1,-Inf,6.32752780686639736467081086790655737e-01,-Inf,1.61175531446628931177207034718891850e-01
misc/sherman1,3.47481146503502196007700312772513691e+13,-Inf,-Inf,2.24974093840557485527010683396903601e+17
misc/sherman2,1.54599439208871940558044556124568482e+00,2.92051192862447202793867554761889021e-01,8.79627215847040378033555423533557000e-01,2.07796437313999024227824769766442239e-01
misc/sherman3,-Inf,-Inf,-Inf,-Inf
misc/sherman4,-Inf,-Inf,-Inf,-Inf
misc/sherman5,-Inf,9.91903714681559822786520681382762026e-01,2.05564503989399895894244810133121707e-02,1.72992278302539400290447285710357058e-02
misc/shermanACa,-Inf,-Inf,-Inf,-Inf
misc/shermanACd,-Inf,-Inf,-Inf,-Inf
misc/shl_0,1.25099395196971803818397599296038828e-01,2.95550537061752631514942874810150397e-02,5.12627355227775336642159377925529807e-02,3.93314285678003954442329394659623883e-02
misc/shl_200,2.10326586084733680359178678310811594e-01,3.29780457036614319683410224783678918e-02,4.06871508448218520738235209034864138e-02,3.96577952136921941723684124765275860e-02
misc/shl_400,1.40654566612210530670291635081641289e-01,5.60559947524606719625785244652686873e-02,4.46822819989849733877049785038238602e-02,2.01039682201672481866659591614967801e-02
misc/shock-9,-Inf,-Inf,-Inf,-Inf
misc/shuttle_eddy,-Inf,-Inf,-Inf,-Inf
misc/shyy41,-Inf,-Inf,-Inf,-Inf
misc/sit100,-Inf,-Inf,-Inf,-Inf
misc/skirt,-Inf,-Inf,-Inf,-Inf
misc/slptsk,1.00725642771268862118115227158058082e+00,1.15797935652823939378208019607177062e-01,1.82682220078506056977376818449274448e-01,1.78646877683778469308482304259814895e-01
misc/small,6.70642741731731730543271183005596047e+00,1.33188152026535982600252165370608060e+00,1.70416300087962910827078811206296802e+00,1.28446371807560112259836090259926675e+00
misc/sociopatterns-hypertext,1.98265337747432714964566641856122256e-01,1.36054773360514268100839353820984741e-02,3.36518778200658345621736727468698198e-02,3.77725583312031175613160363581924514e-02
misc/sociopatterns-infectious,6.12347429871550343835919471379398287e-02,2.67712963451224647542822968045498871e-02,2.16357858565602994211644607219986673e-02,7.07522968692379838731140135196963614e-02
misc/sphere2,3.16682920612820219299605505545554694e-01,4.04318204832274606903330769262196838e-01,3.99192068608446165036247153428022710e-01,4.01257428354680054567784529136024998e-01
misc/sphere3,9.54466051510515321010786337011676262e-02,2.69314627373536001499530013685988777e-02,3.13516033266536675226928262182585266e-02,2.17146116748043578372678969602976939e-02
misc/spiral,7.35860562743522257539111421685255020e+15,-Inf,1.89573372019248791372264179855841523e+16,1.71502192393465167451809140350863891e+17
misc/sstmodel,-Inf,1.60144068403750372557550270235957407e-02,4.50462660727080095355301921868824584e-02,3.94340443565505552848961495541708424e-02
misc/steam1,5.22489486833058718876217895520681586e-03,-Inf,3.24138711681567594511589718551685671e-03,2.73315101084076040502414658649551874e-03
misc/steam2,1.17187500000000000000000000000000000e-02,0.00000000000000000000000000000000000e+00,8.45727933383240865980198408938414220e-04,0.00000000000000000000000000000000000e+00
misc/steam3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/stoch_aircraft,-Inf,-Inf,-Inf,-Inf
misc/stokes64,-Inf,-Inf,-Inf,-Inf
misc/stokes64s,-Inf,-Inf,-Inf,-Inf
misc/stormg2-27,4.36281455249778774506395495691293717e-01,5.91465728729069089172831570158843630e-02,1.42598962288536563834938188688661766e-01,5.85708198635129891322627487549205444e-02
misc/stormg2-8,3.66878635281274453252672126045924738e-01,9.74438807107134970751746413160877996e-02,1.61249218848749981522134582441308896e-01,4.68670626309295702437780105560874314e-02
misc/str_0,1.10138313466230373405909410564366774e+00,1.44935451824496109133932632547813303e-01,2.39502162664828322669538088190155164e-01,1.41191649630050482499121491049273903e-01
misc/str_200,5.05221121416945522750470712324639333e-01,7.70226606348807434282526395805966535e-02,1.10957050274763561968211974995353665e-01,8.01497676368831403701606680238925822e-02
misc/str_400,9.20980319130630408056758361195172992e-01,1.10638743830811987365241458993719134e-01,1.33609081651714804306971930977807497e-01,6.68643522171544977335765821020148396e-02
misc/str_600,5.94454849733063044116018605199137230e-01,9.60981262151115783573648194138829355e-02,9.30358832140327557556463798175273384e-02,6.53862988798648623200247301431004101e-02
misc/struct4,-Inf,9.13178656399017025679679345114153006e-03,5.66092277721693186891671750185166046e-02,3.19928953579733567564789587878799051e-02
misc/sts4098,-Inf,-Inf,-Inf,-Inf
misc/stufe,2.73330322320419182435799489527835380e-01,1.11954283517355516567817390457861807e-02,5.32328331393022991221042688744821507e-02,6.73633880203685956793290996865381535e-02
misc/stufe-10,-Inf,-Inf,-Inf,-Inf
misc/subelj_cora,-Inf,1.13251011833446810590933000687296411e-02,1.00644824640291425872980200180708805e-01,6.27604495369216167496538635417933644e-02
misc/subelj_euroroad,-Inf,-Inf,-Inf,-Inf
misc/subelj_jdk,-Inf,3.14264318978587952484412154148381347e-02,4.01416724325901401014884512830514113e-02,4.92123231923949300063023533167555796e-02
misc/subelj_jung-j,-Inf,3.38757343317764729575204406798735016e-02,3.32376908595545062033162588491863744e-02,2.74456040958207385725415920854424547e-02
misc/swang1,1.63401424628816252238548244220692985e-01,8.42009875831340444349838473434460803e-03,4.83630085919834462167199940290457242e-03,3.18967565251678563385621660940081398e-03
misc/swang2,-Inf,-Inf,-Inf,-Inf
misc/t2d_q4,-Inf,-Inf,-Inf,-Inf
misc/t2d_q9,-Inf,-Inf,-Inf,-Inf
misc/t2dal,7.60549515303324240930624811535995348e+15,-Inf,1.15213834952180978261512407456893543e+16,3.44430707137465802324758088321409677e+17
misc/t2dal_a,7.60549515303324240930624811535995348e+15,-Inf,1.15213834952180978261512407456893543e+16,3.44430707137465802324758088321409677e+17
misc/t2dal_bci,7.11836483469470850956608399605330187e+15,-Inf,2.03197738397166043987546905992079976e+16,3.44430707137465802324758088353499230e+17
misc/t2dal_e,1.60168625867694833557494115985481777e-17,8.15843973306311009373798206935921016e-16,-Inf,-Inf
misc/t3dl_e,2.29195313105539713076436836514041408e-16,8.15843973306311009373798206935921016e-16,-Inf,-Inf
misc/t520,-Inf,2.00638373102168812610984034096162800e-02,5.18964171479553885072194939508508628e-02,4.06007705140996847180100489504656467e-02
misc/t60k,-Inf,-Inf,-Inf,-Inf
misc/tandem_vtx,-Inf,-Inf,-Inf,-Inf
misc/tech-arenas-jazz,1.08955473467790905097252730301085115e-01,1.25074401521545769298432746678470035e-02,5.00756025912238073564619315862880916e-02,1.76429448397715575479106063683234164e-02
misc/tech-arenas-meta,9.80344124426192592892046547326912965e-02,2.23717894577309115377194817202947827e-02,2.57906434279469079160640763450164342e-02,2.66060172962876717852907460275676477e-02
misc/tech-arenas-pgp,2.51319496114376906418378825573891859e+00,1.37202843297079140106076879463560934e-02,5.21353976628313746688494883871187987e-02,7.83220047480110416976452962653531746e-02
misc/tech-as-22july06,1.74994997845036322508076255943887461e+00,3.35118709200605658594752949858859736e+00,7.65905274678010384233514973302647498e-02,6.25004992374358311812337741482172873e-02
misc/tech-as-735,2.98023168936902333382639866179937680e+00,2.14017318613459939912306505421379932e-02,6.11646885449259824041048649754139092e-02,4.01325518118708927823683208808384684e-02
misc/tech-as-caida,9.49623946339109375379952633474014264e-01,-Inf,3.16287669905686610202742326162666593e+00,3.07808789760843660765189524591492259e+00
misc/tech-as-caida20071105,1.85774769423156092071351748785898886e+00,3.47690847598151259823166748149716819e+00,3.23932176091917544966657846967754216e+00,2.98633927948302861798235918467822697e+00
misc/ted_B,-Inf,-Inf,-Inf,-Inf
misc/ted_B_unscaled,-Inf,-Inf,-Inf,-Inf
misc/testbig,4.69824398072307803429309119951144250e-01,1.17571278144314532148248368392026401e-01,3.34273818569771044156865976983840955e-01,1.11305500963628606528319447728168097e-01
misc/tols1090,6.42000846956883968099045940941604962e-01,2.59467159585426863955810905009752334e-02,2.12633446018197214247143533794645143e-02,2.21899454621306769713803024598096006e-02
misc/tols2000,3.92408124280459947072221129510621829e+00,2.78528472213041302972351001917710062e-02,6.24771072005199414540450261356013101e-02,1.56839714195134403437736758121786534e-02
misc/tols340,6.18033609131150251396274412478474484e-02,2.67674106003476828188469497673637425e-02,2.95744915885591792845465495373174165e-02,2.74283283685367581436578209807222404e-02
misc/tols4000,3.39846947659404428953246201829786533e+00,4.47185045644016079101151033619008203e-01,4.45775161837686129444510582615028611e-01,2.02611628532137245541502078879937813e-01
misc/tols90,2.77297302886638270237464793514330778e-01,1.18196395514763901498773156280368662e-02,5.83323780205780799325864715993476745e-02,1.53048701712793153894129736042714842e-02
misc/tomography,1.38009528591635232694095849759133300e+00,1.40781643847623536446957356365418052e+00,1.29444412282676024058561853891208447e+00,1.40213345708242470460872094712156976e+00
misc/torsion1,-Inf,-Inf,-Inf,-Inf
misc/tub100,6.24635713941899286880798509474026507e-02,2.09888038184267046992894494170869166e-02,2.76876978723035851359231316486020067e-02,1.23128257309089411078411838635677892e-02
misc/tub1000,3.98999051843413573498752631991393931e+00,8.57212429608397037477853692815436719e-03,1.29340005569010641452934397376654489e-02,1.48166719675423602388463480465080340e-02
misc/tuma1,1.19141443029128319780368582918882775e+01,4.62340399024055261128404843037501471e+00,2.88200480346107502475431572930873043e+00,2.16855831583971717445073262913491972e+00
misc/tuma2,9.00151035652805499682089422313318181e+00,5.64322341527776614000339733829148232e+00,2.57221391525264863960194252385221558e+00,1.64084204551022865636038889567633232e+00
misc/ucidata-gama,2.29200569070133745227381159806477194e-02,1.17845512514826228348991629537406880e-02,2.66918421698772194992857440090565075e-02,7.99238925891814249519296887566088231e-03
misc/ucidata-zachary,9.30845018686900984791206997351808732e-02,1.54158818896475923267748860215226867e-02,3.26519792940924165288997041045893830e-02,1.53387035082933046775721156921640206e-02
misc/uk,-Inf,1.98393913291923627631775342980872238e-02,8.56282150925692107429216066868324327e-02,3.92427587461153035437538698232400738e-02
misc/ukerbe1,-Inf,-Inf,-Inf,-Inf
misc/ukerbe1_dual,-Inf,-Inf,-Inf,-Inf
misc/utm1700b,7.37643659641299353567611469570303416e+00,2.24952949507575785254901794160340079e+00,5.34843884599396368210668130474388556e+00,1.44305957861822376603918562713421790e+00
misc/utm300,2.27235445374666738968823584658561941e+00,5.03251729947482306791632483693052838e-01,9.01053284451803557057191577309864740e-01,1.49653295876931405355830463196357842e+00
misc/utm3060,3.49963082198823162506604754600455326e+01,3.74062081504410211806605127779688478e+00,8.06704903262546170442126211599251311e+00,2.66224583407195401436526500504529108e+01
misc/viscoplastic1,3.70361169960814762483753457339630167e+01,4.10972907963462958608646767085473729e-01,8.33997192072240914641578192850681114e-01,7.58700692783176029975999363049134276e-01
misc/wang1,-Inf,-Inf,-Inf,-Inf
misc/wang2,-Inf,-Inf,-Inf,-Inf
misc/watt_1,1.42655736175668543368207765711098414e+15,-Inf,2.00570147689477059912477703595773404e+15,1.33845097567376276771166530455814764e+17
misc/watt_2,1.26547081989266574712096012285587497e+15,-Inf,5.36082529465812933567809680892181021e+15,1.33845097567376276771166530455814764e+17
misc/wb-cs-stanford,2.25648532310437387335334069407288495e+00,2.81685187894074356301431027817277261e-02,6.28347037434826045074676046360376086e-02,2.76767523911834068099565411260227626e-02
misc/youtube-groupmemberships,-Inf,-Inf,-Inf,-Inf
rand/CL-1000-1d7-trial1,9.15127052346111866122006089889076492e-02,1.95852252918274507707369394082299517e-02,-Inf,1.06579067467248532937744604536473508e-01
rand/CL-1000-1d7-trial2,1.21424707239355991618543743867892599e-01,2.16423602858346560095722206079632665e-02,3.42114935561190557419449528773129360e-02,2.10920710054689240258542431710651733e-02
rand/CL-1000-1d7-trial3,7.93247940687469251405251453620150386e-02,2.05722209428954238117698911562455353e-02,2.59038424183158366147140758006514247e-02,3.91265014042953789792495192422654756e-02
rand/CL-1000-1d8-trial1,1.10130259042652817059147525010499655e-01,1.99090147076532315888610454823162071e-02,6.12137506006040667259598544936144179e-02,4.72403696085426912655528408693068267e-02
rand/CL-1000-1d8-trial2,8.74458409118379872361871134017595592e-02,2.10992479835817323091204950232165879e-02,4.93663964334808379037747860792869071e-02,4.66215549187522450350089560654784864e-02
rand/CL-1000-1d8-trial3,1.28969443542844117755401432745537803e-01,1.11763548406134926344086141381926546e-01,1.10799161933228688972420379173663528e-01,1.27287795705552781240974071165751915e-01
rand/CL-1000-1d9-trial1,1.00453601783797567115590208273459671e-01,2.15634811024917830957439749164594207e-02,5.44800363477020378583401279158447327e-02,2.12406502973023631360737981655188959e-02
rand/CL-1000-1d9-trial2,1.62687589454032418974669307785316749e-01,2.24250941835421702084358078450627542e-02,6.12605295421977021188867508415468319e-02,3.19865710759303018909531522386116529e-02
rand/CL-1000-1d9-trial3,8.07952241371563414715608708111695701e-02,2.57184138665576167704236623544443611e-02,4.48770526111396656024461950736371037e-02,3.33007271958505852912936264280318180e-02
rand/CL-1000-2d0-trial1,1.32937153263715573548381906845054649e-01,1.22146222396289367366521900550169740e-02,2.37622561824596292292153754383790638e-02,2.17173050632586254185148110327050652e-02
rand/CL-1000-2d0-trial2,1.08082639358279866212357372570262056e-01,2.20254612784908304952938180160550317e-02,4.26808444470244504544282108946355791e-02,8.37776547496285659705503911950237070e-02
rand/CL-1000-2d0-trial3,1.00016405123515556316880465611106874e-01,1.51652655250827802809934730655819472e-02,3.85659145475589363283050928409437603e-02,2.65205128902235587340971864498864211e-02
rand/CL-1000-2d1-trial1,7.05773248612585932389361089855111157e-02,2.55171950850854293816678008671036441e-02,4.00459137874648384871599987583111395e-02,4.76120480890195715304418221493522020e-02
rand/CL-1000-2d1-trial2,8.25767438630522873188363459801432807e-02,2.50180295090401544548570061171033808e-02,2.89341643355006647445593738758490054e-02,1.93755933215955860696951192152225797e-02
rand/CL-1000-2d1-trial3,1.68325968372769880245761898246127872e-01,2.62296090194257753879608096313932952e-01,2.52913150954025778446743226028182507e-01,2.89617269715940530108955184222552832e-01
rand/CL-10000-1d7-trial1,2.19104460878794858589574466056118331e+00,3.40203702605258971526903790782809218e-01,2.65658782136560962232955453739579512e-01,2.86978994182317093236571619098375433e-01
rand/CL-10000-1d7-trial2,1.95647051080511575424186516534406020e+00,2.46533054136344732868357548234555888e-01,3.79246125338798145485336996246226847e-01,2.30393544199087231892281819212897215e-01
rand/CL-10000-1d7-trial3,2.91552823125696875957474190080283800e+00,2.19332763316374239550696781687078453e-01,3.00304837476556990117157665900351074e-01,2.92371825200374533824048483137320725e-01
rand/CL-10000-1d8-trial1,2.60703192037313013023546470195617043e+00,1.75787670109008099162046959166158008e-01,3.08541703275908773327910482761579432e-01,3.28325779752369933216485465328527726e-01
rand/CL-10000-1d8-trial2,2.82809623311458864293882158279009573e+00,2.63621821824924585537177545756109828e-01,4.13121965569893183114931536627921996e-01,2.28926270239290399477258709775913061e-01
rand/CL-10000-1d8-trial3,2.87762160366337592170022974941127866e+00,3.02696202371896005987619181802259964e-01,2.99067729567952810546743852601069881e-01,2.56366980388908472875225225541384852e-01
rand/CL-10000-1d9-trial1,2.42600273877723370437626563257460244e+00,1.94064093955075384819146950781512474e-01,1.91029996720712672096995334635685429e-01,2.23018718804873889765035060636081615e-01
rand/CL-10000-1d9-trial2,-Inf,1.56321303291183527646785665722647089e-01,1.82957101672917223737782480211823321e-01,9.76810819398843820272201340014412044e-02
rand/CL-10000-1d9-trial3,2.18121450360988006671520196026310589e+00,1.00249357829361844524624100559165420e-01,1.70521513134735958631509888950796701e-01,9.30905894095836705145569753245163665e-02
rand/CL-10000-2d0-trial1,2.49831489156257533430900817515331858e+00,1.20043693105688725677898848706133024e-01,1.19898290382798259048244318868007417e-01,1.23965918519359447643584944595058835e-01
rand/CL-10000-2d0-trial2,2.35062413170085437446887672148532617e+00,1.65195406875230531989539493290906705e-01,1.67479359243424157964097192114724365e-01,1.26546481591720550856718256757576611e-01
rand/CL-10000-2d0-trial3,2.12941955381612935555343616266415749e+00,1.75524344457817577595995134026165243e-01,2.33645795262235940772545885986776583e-01,2.06657408082768643477833194976251084e-01
rand/CL-10000-2d1-trial1,-Inf,1.02129366378605024087709703789670769e-01,7.64476261143287971482747312735396177e-02,7.88437629730213421497190498854674826e-02
rand/CL-10000-2d1-trial2,-Inf,1.71317698205780730330371610281711052e-01,1.90335835049371948643952005504429539e-01,1.89046038684776356614333512711751625e-01
rand/CL-10000-2d1-trial3,-Inf,1.11970620932436881618009440539953482e-01,1.22530278644596682923531938183527692e-01,8.58545661905759021224024801205108555e-02
rand/SW-100-3-0d1-trial1,2.18179950819797345287624527835099294e-01,3.04497790622423425297171741648661043e-02,6.26198391691855455844956701392447069e-02,2.62900505930350365008679623205268323e-02
rand/SW-100-3-0d1-trial2,1.60567782566784063934987774831337883e-01,3.28265010159714055003441215776863208e-02,4.86619386428918230459852395898190818e-02,2.18029205045325847526002339992345651e-02
rand/SW-100-3-0d1-trial3,3.36098058342639738020303167597896816e-01,1.33805417403720765767294423457988821e-02,1.58198085424202688703422103715307914e-02,3.02352293603551678674123165634725635e-02
rand/SW-100-3-0d2-trial1,1.67191419072248018502857939218351035e-01,1.66690025818214115176901470096325191e-02,3.92408694747026970247328527646826438e-02,2.25839938213411058241382488258182326e-02
rand/SW-100-3-0d2-trial2,8.18029535888591310779856977560176903e-02,1.68496315837088865083298986760271739e-02,2.14502830012619284990344415835663646e-02,3.12928885379768915653732838088330931e-02
rand/SW-100-3-0d2-trial3,1.19130262185031084499038704922787279e-01,1.67431981356329075380883738945490044e-02,2.31831679364940683593202106905769205e-02,5.91509817196486337934084416364263110e-02
rand/SW-100-3-0d3-trial1,3.27540569452151566093984729132800308e-01,1.95191029042006583433438150105064833e-02,2.19565978281736338084973006268918900e-02,2.65702259274097418633638285512315716e-02
rand/SW-100-3-0d3-trial2,1.25395885763553696702066352035499619e-01,2.09328962229893422502080244472258084e-02,1.70130636728922119955328689737843041e-02,3.86559461679998723989390233806915186e-02
rand/SW-100-3-0d3-trial3,1.10705334981816444040377138833041172e-01,3.51191529279256055605898296957681752e-02,6.37166951767583271832972154371153764e-02,2.32841750942835741141499499709459613e-02
rand/SW-100-4-0d1-trial1,1.13761480897809084684277975477321120e-01,1.80426867088581521382771766799607267e-02,3.02443414637507137410184817529722807e-02,2.51271101556448663959355206772919490e-02
rand/SW-100-4-0d1-trial2,8.92723426584553035457203194331883888e-02,1.22162298203612025281474086251584852e-02,2.44735441541980373681607037144380337e-02,4.20476272222549235507774897744230561e-02
rand/SW-100-4-0d1-trial3,3.97883712092017737880334845695850095e-02,2.12655074679395138105234554587378347e-02,2.41295217785066431562513404244247429e-02,1.82833482788298547847295664024183837e-02
rand/SW-100-4-0d2-trial1,8.84251216464042326810116811701199673e-02,1.73574830007683672120153122752219437e-02,4.92707895831048473508408433675455994e-02,2.62050475591234128496730044238028149e-02
rand/SW-100-4-0d2-trial2,1.21222653401371447640535645343855133e-01,1.67644058968958894091358598858359574e-02,2.89576072399538897879896127041873281e-02,2.28323802236382865914967471816920337e-02
rand/SW-100-4-0d2-trial3,1.06716888727218199625109576785460183e-01,1.75206643550446661060110276873320282e-02,5.85719479805088699533637453613571760e-02,3.12058521991366630113341691998170452e-02
rand/SW-100-4-0d3-trial1,7.69965939044087909032768201759864012e-02,1.03427052480418211319971222327542095e-02,3.66192299124457354518156315240324889e-02,2.44448171316109110771372043597214167e-02
rand/SW-100-4-0d3-trial2,9.75489112440406514230300875224900406e-02,3.11611432370700693166438185665824178e-02,3.74924275552446657191363527169360009e-02,2.85312065030243444353331382509844591e-02
rand/SW-100-4-0d3-trial3,1.29304758638236625187559966370653093e-01,2.25221499611178490217184653715561534e-02,6.17753565991848591000266258927156508e-02,3.85672856255692024476119609002485509e-02
rand/SW-100-5-0d1-trial1,4.92686094650089715386538202729417267e-02,2.36136385763126664619310912537222077e-02,3.56617626143631252771497134492066602e-02,3.48780160460805766541667248345082512e-02
rand/SW-100-5-0d1-trial2,1.60939143605995600615882319925748700e-01,1.97896316084698229746333154710613536e-02,5.31683822676804160560383062657886246e-02,3.74883718492166224945461943490606110e-02
rand/SW-100-5-0d1-trial3,8.94164129854428738899177313105925841e-02,1.81226530965299903768465196403181345e-02,4.11255352215493959547463104896332026e-02,3.57138879113431288150509567123171815e-02
rand/SW-100-5-0d2-trial1,4.29195120290999570901767142801695225e-02,1.53242133821600045545497163034733809e-02,5.69717534216197556764964349698355104e-02,2.30342113609152756554866275685402396e-02
rand/SW-100-5-0d2-trial2,1.14318275285582566173333328645481526e-01,3.13862092835251063988876669370243505e-02,3.02817269341144067466302980272266948e-02,2.17839541354616472435671145801603308e-02
rand/SW-100-5-0d2-trial3,8.98961323944269798112082144498418865e-02,2.99562920757422285919467453113074129e-02,3.94771297665150582041221280266091066e-02,2.02809122732059402243720112066877871e-02
rand/SW-100-5-0d3-trial1,9.02976981906437825271585262915626022e-02,2.19740711620404799471877609275058454e-02,4.03257196442239285581810909982782108e-02,2.10206657728625783392363519356676254e-02
rand/SW-100-5-0d3-trial2,4.84534243595232673910622965815957513e-02,1.93576717791388035012156906150782203e-02,3.14042554506981998013813168551717279e-02,4.67391670931857174399258788758912905e-02
rand/SW-100-5-0d3-trial3,9.63340916952481585458017694853327475e-02,2.80932668523739924112857895655566243e-02,3.72184835933887552562666493209994672e-02,6.66840534849085443596193605787037110e-02
rand/SW-100-6-0d1-trial1,5.50864172102233566226449265060656824e-02,3.09701658186829781053533751806845131e-02,2.49573805377409103559508212634522321e-02,4.58885040241511765385431731816440524e-02
rand/SW-100-6-0d1-trial2,4.55218005644319868880095120212759971e-02,3.07723390842913149836453359119740474e-02,4.53001155195158501344313949834175059e-02,2.10783156289652074215559767857712149e-02
rand/SW-100-6-0d1-trial3,5.57587629443618612382358449090851415e-02,2.71611744455071840064532373642293815e-02,2.26083060980513006826977254987413575e-02,4.03898376840538423199577033181992712e-02
rand/SW-100-6-0d2-trial1,6.01230594040168402596550912134571673e-02,1.64504200551554896707075389804268215e-02,2.28155115840713083150386909110076893e-02,1.45275027215165575802168823791083580e-02
rand/SW-100-6-0d2-trial2,7.79952880346223570582254844931576560e-02,2.80968417745982848454170133155783618e-02,2.36350207260899153584549690417296093e-02,2.63627989658493739993364102375915964e-02
rand/SW-100-6-0d2-trial3,7.72132009115684742060462463280046477e-02,1.89830188843998030414298415323116961e-02,2.46671635066818277369090871783242202e-02,2.90349539389291701488780262363516874e-02
rand/SW-100-6-0d3-trial1,5.70386557734333820004525057267777543e-02,1.82684835741507436736606388449143657e-02,6.03943304745051292151349085745016369e-02,2.05962377340558211600577767413700202e-02
rand/SW-100-6-0d3-trial2,1.13266594433920114414223682496817776e-01,1.55534270086803022162790412387706764e-02,2.58025347765772287976005865934466971e-02,2.94534329395480842896555342978812177e-02
rand/SW-100-6-0d3-trial3,9.23244499082265784303387606121780275e-02,1.79510145451550923223360040957700530e-02,3.66491975903845019968800769186398458e-02,2.57917366451742277683922581772873277e-02
rand/SW-1000-3-0d1-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-4-0d1-trial1,1.56738128792144494334433195872519918e-01,1.74840671985872568360310801489297670e-02,6.34742012000187994421446689604111870e-02,6.72193434052077779414761563389685221e-02
rand/SW-1000-4-0d1-trial2,6.31678585377888699201172678561190854e-02,1.47099176318041842388467438014153757e-02,2.38826954693026942057086745193233520e-02,6.14664521592113285668025491610858509e-02
rand/SW-1000-4-0d1-trial3,1.21617987945601633441389770703625350e-01,2.67106408225002852723883238812107273e-02,6.16957608669365061810050338417070709e-02,4.22322845417184875708918859037827412e-02
rand/SW-1000-4-0d2-trial1,1.88496454240226602041183471980643879e-01,1.22290249582723814229035297296903806e-02,5.20434761175667009643628088165923622e-02,3.61828206089511733902290596345723927e-02
rand/SW-1000-4-0d2-trial2,7.78254896743561094622297947893979761e-02,2.20886537172497917715042196353428479e-02,4.93536520156001931000727808298247982e-02,4.63704432949971005064519022858140143e-02
rand/SW-1000-4-0d2-trial3,1.24124800474101517489328906285601108e-01,1.72380867351257916697834437403843602e-02,7.35551075280961420734787510726135504e-02,6.18575298669437761396099291582672288e-02
rand/SW-1000-4-0d3-trial1,1.47152982513674170623547817632574898e-01,3.25140566779218376667322410355497991e-02,4.89765977692556643040728700436367910e-02,2.62546495445142193751006127871122328e-02
rand/SW-1000-4-0d3-trial2,7.90159780240451893055153531374544045e-02,2.10307131047241212158912343923672305e-02,2.32195706158505621633658326126639805e-02,5.42033306153859176219123436594197760e-02
rand/SW-1000-4-0d3-trial3,1.04143238693509664063743644659753666e-01,1.22300196859025572754570345845120769e-02,7.44130080974760947412417778760061533e-02,5.81890989464326756110573707737890419e-02
rand/SW-1000-5-0d1-trial1,1.22581154580338206689371229748453218e-01,3.68990914056218265976786926980686989e-02,4.18848032330776240184783193165960926e-02,3.13314233159114722126717380674336578e-02
rand/SW-1000-5-0d1-trial2,1.33311238327048463888422816602765894e-01,1.57520376691780900504602577684131775e-02,5.10603176288906918091967384140469462e-02,5.31099601932461441634166257730041158e-02
rand/SW-1000-5-0d1-trial3,1.29138180973408661727618287486992051e-01,1.64183204518022454427946472050165533e-02,4.50041493171179051892183923966609971e-02,3.28508460749442246584579174660169670e-02
rand/SW-1000-5-0d2-trial1,1.78161728989450678808178179534784300e-01,1.64094824329132155940205582342100262e-02,2.73753815443428094345036307485250654e-02,7.02609914341153475561422859521547865e-02
rand/SW-1000-5-0d2-trial2,9.26568975884712762841094319106453974e-02,2.27992653083374782935088224508214504e-02,7.38138719457939706732745191702540339e-02,5.21917440530421327112327243310678990e-02
rand/SW-1000-5-0d2-trial3,1.53509466955258436742626445944763444e-01,1.03036271433410868943674691915084408e-02,5.22297693465307093366077586834900370e-02,2.73075375183732314368355803298612449e-02
rand/SW-1000-5-0d3-trial1,7.37434521664346475973240677636319751e-02,1.46825702781083182130370940168772064e-02,9.10671458391580065963099573253931465e-02,3.90672158125294036028169449990129846e-02
rand/SW-1000-5-0d3-trial2,1.51600843234198693940533506156059588e-01,2.65229715591289991118811407631595968e-02,7.00135310751526853106129677382768231e-02,3.64823920593933567097077397915243116e-02
rand/SW-1000-5-0d3-trial3,2.84397666445143999021994772713018011e-01,1.51303885165729994678679019937628393e-02,2.84121060854846341948174259176736452e-02,1.66988731877083465008348761760211386e-02
rand/SW-1000-6-0d1-trial1,1.03066881725564173814275532483668491e-01,1.05876108454404825535868058873150285e-02,4.89103843122227537031764144630872520e-02,3.37824747662458479767984914282656977e-02
rand/SW-1000-6-0d1-trial2,6.81118545363455835260511209130444140e-02,1.75904327479472939037065410571898383e-02,2.01651972067546584052021675749577872e-02,3.97579170710767310412473439868387886e-02
rand/SW-1000-6-0d1-trial3,7.92125065621818846966876028169781075e-02,1.49531565783424744697330944403025462e-02,2.62446176897339667514199886567877586e-02,1.21247699265186847239730380225365443e-02
rand/SW-1000-6-0d2-trial1,1.34494930159355493342449150497239368e-01,1.71246013990524145559257801994321469e-02,3.60399061303353014996819037867041078e-02,4.74834315029143049452803508842431439e-02
rand/SW-1000-6-0d2-trial2,1.97494257276912660209182162648132694e-01,2.00568132422528302226119841587041682e-02,4.67081684565073959491935467307445285e-02,3.83286971148481796690317970856890489e-02
rand/SW-1000-6-0d2-trial3,9.72359435456564420059027073286208912e-02,2.63407414179213871934900923816355908e-02,6.81227678765934380695504524785176371e-02,4.30014184672084364996159842156268235e-02
rand/SW-1000-6-0d3-trial1,1.18880045517545164506578750933785532e-01,1.01046947198642836863797445058405621e-02,3.33239587336896191016744062106345813e-02,8.89278439548562941589417234989913253e-02
rand/SW-1000-6-0d3-trial2,2.63615754316415382254889587555043174e-02,1.09241493993236902544230259271520235e-02,3.37685371407073479387869884565707628e-02,2.36189778499719945850846239163812333e-02
rand/SW-1000-6-0d3-trial3,7.25032209391447696208626763803813514e-02,1.98541569993258456321471184644559533e-02,1.75044039929751580827304371769785632e-02,6.88493193469293154298736211813563481e-02
rand/SW-10000-3-0d1-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-4-0d1-trial1,-Inf,2.25911517763395009744276093080880248e-02,8.88910665796120175467107708150071130e-02,3.31236807396223798069535108139181439e-02
rand/SW-10000-4-0d1-trial2,-Inf,2.26903515356567036014565473648690060e-02,4.20221818805704025343580142361190398e-02,6.27846682653762122941455809935342487e-02
rand/SW-10000-4-0d1-trial3,-Inf,3.48019123741154553760362188890729691e-02,4.04029768239341976789377058329288094e-02,2.43342978840331819114855835241864003e-02
rand/SW-10000-4-0d2-trial1,-Inf,1.91534132077443167234876791380891205e-02,1.26774706699187396415442619028714733e-01,4.55802547403564252121987530722149690e-02
rand/SW-10000-4-0d2-trial2,-Inf,3.91359606006790540633361466558391535e-02,8.34235965773057087650899052010202762e-02,8.51376857848404930869643986275235500e-02
rand/SW-10000-4-0d2-trial3,-Inf,2.01890312848762350035420555376532275e-02,4.21924683055987655954807973130085386e-02,3.28920431980453817411677679167613160e-02
rand/SW-10000-4-0d3-trial1,-Inf,1.11835631292207574274757000810787919e-02,5.68950789817861052864870207831476903e-02,4.17797154804760419584334461950781411e-02
rand/SW-10000-4-0d3-trial2,-Inf,2.85954211136748508229780787364306210e-02,6.33124438131919717497847873908415526e-02,3.71996296823104843747117474340629929e-02
rand/SW-10000-4-0d3-trial3,-Inf,2.76980504269816713877679643328158123e-02,4.61871447762777786308429789007107458e-02,1.00962927654246660148621008728366892e-01
rand/SW-10000-5-0d1-trial1,-Inf,1.68662997328498254133999538446148638e-02,4.75837677297751788023769873739347066e-02,4.84078332307470946126607152002917888e-02
rand/SW-10000-5-0d1-trial2,-Inf,2.23415578332320806039933038335221774e-02,7.35019000947935607829600521060321600e-02,5.41518371889205200349015403789824374e-02
rand/SW-10000-5-0d1-trial3,-Inf,3.42593420295399754561539075865964159e-02,5.27996812672667675015693688258484128e-02,8.86661953512577757045447517314206592e-02
rand/SW-10000-5-0d2-trial1,-Inf,2.61592715906612431384436380633271507e-02,4.12018075607009283719465307536949879e-02,3.92985889892867785693411767971226762e-02
rand/SW-10000-5-0d2-trial2,-Inf,1.71767855387051640364115728533219325e-02,6.02260610871532354039208279228967880e-02,3.66481557406842606571261634656853046e-02
rand/SW-10000-5-0d2-trial3,-Inf,1.21166915440280177420987520100789548e-02,3.16406486175565640876789322999115284e-02,4.33630940101621757572759944344561401e-02
rand/SW-10000-5-0d3-trial1,-Inf,1.52683331501452614504045034219473001e-02,7.56898633108090429380393585114859012e-02,4.07063377454321578766973557827738036e-02
rand/SW-10000-5-0d3-trial2,-Inf,1.85499110796839745197746854306976629e-02,5.79744764733863701492472075537297877e-02,5.97730219940845262447558485646237011e-02
rand/SW-10000-5-0d3-trial3,-Inf,7.44516026867693452276442200465803180e-03,7.89770757764552721079437325538153983e-02,2.42877490945448065863293037362757327e-02
rand/SW-10000-6-0d1-trial1,-Inf,1.18339464795558012825402263810718900e-02,6.69175072399427263966574032025164729e-02,4.38770220627845596046930368622769492e-02
rand/SW-10000-6-0d1-trial2,-Inf,1.40116379270714960377016509871993027e-02,6.12929377272004152425297665664200044e-02,3.87312438369688911506639198511321626e-02
rand/SW-10000-6-0d1-trial3,-Inf,1.21259884453919944704302634612559370e-02,4.27940869009309820264654674008510348e-02,4.87865906393150529798462118933138552e-02
rand/SW-10000-6-0d2-trial1,-Inf,1.10122551506668495027968695887808700e-02,3.78601821634581902381651631772719414e-02,5.10443393171702829192141593962215488e-02
rand/SW-10000-6-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-6-0d2-trial3,-Inf,9.39266864773387277691898451092116584e-03,6.60532455152586318926743415196332985e-02,4.61581129131188368482333186241974396e-02
rand/SW-10000-6-0d3-trial1,-Inf,1.66464796763580161757873628878854033e-02,7.03281979069370911908636113418297387e-02,4.08057271952940500238955255700590787e-02
rand/SW-10000-6-0d3-trial2,-Inf,1.62887107400151084652692406978908212e-02,3.64941626819249435000887202252694138e-02,5.74165068384600647754784362326034328e-02
rand/SW-10000-6-0d3-trial3,-Inf,2.71238989820665443587776305065134331e-02,3.92984107079157568385511743768668840e-02,5.21606372031828271743805683051410656e-02
rand/rgg_n_2_15_s0,5.41431034907161592627026463556346466e-01,-Inf,1.44277520300835334418453865942201399e+00,-Inf


==> data/eigen_graph_misc_16/eigenvalues_absolute_error.sorted.csv <==
percent,BFloat16,Float16,LinearTakum16,Posit16
0.0,1.0e-50,1.0e-50,1.0e-50,1.0e-50
0.000554016620498615,1.0e-50,1.0e-50,1.0e-50,1.0e-50
0.00110803324099723,1.0e-50,1.0e-50,1.0e-50,1.0e-50
0.0016620498614958448,1.0e-50,1.0e-50,1.0e-50,1.0e-50
0.00221606648199446,1.0e-50,1.0e-50,1.0e-50,1.0e-50
0.002770083102493075,1.0e-50,1.0e-50,1.0e-50,1.0e-50
0.0033240997229916896,1.0e-50,1.0e-50,1.0e-50,1.0e-50
0.003878116343490305,1.0e-50,1.0e-50,1.0e-50,1.0e-50
0.00443213296398892,1.0e-50,1.0e-50,1.0e-50,1.0e-50
0.004986149584487534,1.0e-50,1.0e-50,1.0e-50,1.0e-50
0.00554016620498615,1.0e-50,1.0e-50,1.0e-50,1.0e-50
0.006094182825484765,1.0e-50,1.0e-50,2.72367624753289e-34,1.0e-50
0.006648199445983379,1.0e-50,1.0e-50,1.97026712507607e-17,1.0e-50
0.007202216066481994,1.0e-50,1.0e-50,2.3737838402225502e-17,1.0e-50
0.00775623268698061,1.0e-50,1.0e-50,6.225699971151286e-17,1.0e-50
0.008310249307479225,1.0e-50,1.0e-50,1.6740755644943985e-16,1.0e-50
0.00886426592797784,1.0e-50,1.0e-50,1.7143070683262664e-16,1.0e-50
0.009418282548476454,1.0e-50,1.0e-50,2.082174070712618e-16,1.0e-50
0.009972299168975069,1.0e-50,1.0e-50,2.1241687192487137e-16,1.0e-50
0.010526315789473684,2.8888949165808538e-34,1.0e-50,2.2597395185309455e-16,1.0e-50
0.0110803324099723,6.938893903907228e-18,1.0e-50,0.00018066185545239632,1.0e-50
0.011634349030470914,7.830311956677749e-18,1.0e-50,0.00024414073425303387,1.0e-50
0.01218836565096953,8.972059582075359e-18,1.0e-50,0.00034526698300124393,1.0e-50
0.012742382271468145,1.1474117277250403e-17,1.0e-50,0.0004228639666916204,1.0e-50
0.013296398891966758,1.2725411654216862e-17,1.0e-50,0.00048828125,1.0e-50
0.013850415512465374,1.6016862586769483e-17,1.0e-50,0.00048828125,1.0e-50
0.014404432132963989,2.5078606370050884e-17,1.0e-50,0.00048828125,1.0e-50
0.014958448753462604,4.041384503863149e-17,1.0e-50,0.00048828125,1.0e-50
0.01551246537396122,1.0827939009215501e-16,1.0e-50,0.00048828125,1.0e-50
0.016066481994459834,1.548210332202679e-16,1.0e-50,0.00048828125,1.0e-50
0.01662049861495845,2.160932159683529e-16,1.0e-50,0.00048828125,1.0e-50
0.017174515235457065,2.1956933043937756e-16,1.0e-50,0.0005980199567341743,1.0e-50
0.01772853185595568,2.291953131055397e-16,1.0e-50,0.0006905339660024879,1.0e-50
0.018282548476454295,2.4442524633184726e-16,1.0e-50,0.0006905339660024879,1.0e-50
0.018836565096952907,3.0408301655035174e-16,1.0e-50,0.0006905339660024879,2.72367624753289e-34
0.019390581717451522,5.724264804204284e-10,1.0e-50,0.000732421875,2.72367624753289e-34
0.019944598337950138,0.000516487206916161,2.72367624753289e-34,0.000732421875,2.8888949165808538e-34
0.020498614958448753,0.003391374963741384,2.8888949165808538e-34,0.0007720404443770458,2.820595691616105e-5
0.021052631578947368,0.005224894868330587,5.874748045952207e-16,0.0008457279333832408,0.0002441737751319995
0.021606648199445983,0.005994871391588831,5.874748045952207e-16,0.0008457279333832408,0.00030989780375322744
0.0221606648199446,0.007631838144547604,5.874748045952207e-16,0.0008457279333832408,0.00034526698300124393
0.022714681440443214,0.008587230810374158,5.874748045952207e-16,0.0008457279333832408,0.0005067325243510194
0.02326869806094183,0.008734640537108554,5.874748045952207e-16,0.0008457279333832408,0.0006901129396258421
0.023822714681440444,0.009008554232988698,6.377745716588144e-16,0.0008457279333832408,0.0006905339660024879
0.02437673130193906,0.010334966058846057,6.731857737107686e-16,0.0008493567454131361,0.0006905339660024879
0.024930747922437674,0.011048543456039806,7.021666937153402e-16,0.0009765625,0.000732421875
0.02548476454293629,0.01171875,7.021666937153402e-16,0.0009765625,0.0007720404443770458
0.0260387811634349,0.01171875,7.850462293418876e-16,0.001004768456916161,0.0007720404443770458
0.026592797783933517,0.012352647110032733,8.15843973306311e-16,0.0010918300671385692,0.0007720404443770458
0.027146814404432132,0.012352647110032733,8.15843973306311e-16,0.0012918707573557572,0.0010846690206643803
0.027700831024930747,0.015581970503864957,8.15843973306311e-16,0.001423572239952466,0.0019187563422497658
0.028254847645429362,0.015625,8.15843973306311e-16,0.0019298359695816508,0.001959383660194991
0.028808864265927978,0.015732618627880814,8.15843973306311e-16,0.0019983771415704225,0.001959383660194991
0.029362880886426593,0.016535234342487395,8.15843973306311e-16,0.002008947839608813,0.0021041873730949234
0.029916897506925208,0.01737764807418704,9.930136612989092e-16,0.0021758412701123435,0.0021337868554523963
0.030470914127423823,0.017402248461361448,1.0532500405730103e-15,0.002414812463741384,0.0027331510108407602
0.03102493074792244,0.01953125,6.258660194990995e-6,0.0027712119914026093,0.002847144479904932
0.031578947368421054,0.020163821851818153,0.00015106237309492343,0.003039526269040218,0.0031644241691442918
0.03213296398891967,0.020265649463257176,0.00018066185545239632,0.003055329048215331,0.0031896756525167857
0.032686980609418284,0.02174907954230477,0.0009765625,0.003126525506559008,0.0037495426849341387
0.0332409972299169,0.02184194842721084,0.0012465480917113665,0.003241387116815676,0.003933439255495876
0.033795013850415515,0.021989914302098255,0.0012918707573557572,0.0034955617830264535,0.004277689323226375
0.03434903047091413,0.02216801451609871,0.0012918707573557572,0.0035714694429511214,0.004291600544738024
0.034903047091412745,0.022920056907013375,0.0013810679320049757,0.0038909612916282295,0.00439370441853103
0.03545706371191136,0.023109686652732876,0.0013810679320049757,0.00392147910259009,0.004514951662330793
0.036011080332409975,0.023166797089057306,0.00146484375,0.0041070810159327936,0.004831803467417449
0.03656509695290859,0.024369249876137693,0.001493049706916161,0.004836300859198344,0.005121136953955818
0.0371191135734072,0.026361575431641537,0.0015440808887540916,0.00565252167759471,0.005343038233343543
0.037673130193905814,0.028667132233380247,0.001581704200339315,0.005781123344280361,0.005442901546089449
0.03822714681440443,0.029773518756955882,0.0017937325225152938,0.00613000632833962,0.005671019735907993
0.038781163434903045,0.030216088407067056,0.0018176286084111684,0.00644968553072241,0.005748098530901762
0.03933518005540166,0.03082517304459241,0.0019324774368778643,0.006775744953380025,0.005773617782323478
0.039889196675900275,0.03127969186986055,0.001953125,0.006956936937878437,0.006800970838468808
0.04044321329639889,0.032071915021831515,0.001959383660194991,0.0072857935562696576,0.006941911197749192
0.040997229916897505,0.03216222819863293,0.0019650891397441235,0.00900626465897535,0.007011131727972213
0.04155124653739612,0.03256757044349853,0.002148430855339109,0.009341241274765374,0.007111869170583998
0.042105263157894736,0.03331508360081983,0.002468000036258616,0.00973987658967981,0.007145369736136899
0.04265927977839335,0.033393520404194486,0.0026519461277393244,0.009958026832600289,0.007217598692270022
0.043213296398891966,0.03427589867012011,0.002907463700857224,0.010450339955378186,0.007325876649553752
0.04376731301939058,0.03427720463825048,0.0030452701096867186,0.010980291935330394,0.0073609230783346635
0.0443213296398892,0.034460352415141074,0.0031108775050828564,0.0109893766403112,0.0074784256506447875
0.04487534626038781,0.03611724020032167,0.0038759638726392743,0.010989710470174338,0.0074986846859576885
0.04542936288088643,0.03695781387403898,0.00390625,0.011104529665243518,0.007541794546062475
0.04598337950138504,0.037082854769493266,0.004023497427547761,0.011131848745291637,0.007568507792825894
0.04653739612188366,0.0371898748441373,0.004023497427547761,0.011163476203706278,0.007603369923198038
0.04709141274238227,0.03810865104613224,0.0041854962392174596,0.011864911713333972,0.007905152973581448
0.04764542936288089,0.038118969927437525,0.004229261998457203,0.012104508088049285,0.007992389258918143
0.0481994459833795,0.03862908334418755,0.004362861543278999,0.01218920198812309,0.008379367605411381
0.04875346260387812,0.03865922386645056,0.004455909997174307,0.01239049979086391,0.008444838205562348
0.049307479224376734,0.03918025195456576,0.004491545330329478,0.012696347555828292,0.008906221601450819
0.04986149584487535,0.03978837120920178,0.004784159653873939,0.012934000556901065,0.00901606851704887
0.050415512465373964,0.03997193795253475,0.0050115226474504206,0.013558485776113514,0.009112592701181386
0.05096952908587258,0.040129859914156976,0.005090783207241855,0.013633438753940894,0.009344603075143822
0.05152354570637119,0.040381877734972725,0.005096212711949404,0.014095023891546985,0.00975254613526177
0.0520775623268698,0.040618237147919026,0.005281600819502561,0.014192233056463343,0.009781908302699567
0.05263157894736842,0.041628761175017626,0.00532651958722447,0.014246376173057974,0.01018460691351814
0.05318559556786703,0.04167110505177329,0.005439259378377481,0.014318043075217623,0.010295106732028743
0.05373961218836565,0.04185827643360271,0.005511154620083468,0.014414033776058143,0.010298027006316155
0.054293628808864264,0.041936825480804046,0.005519055649355854,0.01452866464777966,0.010447374903652495
0.05484764542936288,0.04219763783041851,0.005574793714984061,0.014753609826618545,0.010471431228367814
0.055401662049861494,0.042626627890460775,0.005662481673299057,0.01481841823782667,0.010477163048246887
0.05595567867036011,0.04265743486364054,0.005700396808637482,0.015007563410191119,0.010953781350305898
0.056509695290858725,0.04278680086061586,0.005900668176073694,0.015244268167435527,0.011297706996395417
0.05706371191135734,0.04291951202909996,0.005952494978783476,0.015458500163080814,0.011517009338978297
0.057617728531855955,0.044078139569524964,0.00596110654869422,0.015466209809486976,0.011736820558151008
0.05817174515235457,0.04450904097020284,0.006203802541619209,0.015473915614677905,0.011925574620426557
0.058725761772853186,0.044606954973651844,0.006279190915972187,0.015530619518407,0.012121617920767675
0.0592797783933518,0.04484331894295429,0.006317934808863185,0.015608003508854277,0.012124769926518685
0.059833795013850416,0.04495712886970281,0.006332617162624298,0.01566047497229047,0.012309475723419602
0.06038781163434903,0.045228392347674055,0.006446270736765952,0.01566047497229047,0.01231282573090894
0.060941828254847646,0.04552180056443199,0.0065587050231653,0.0156663397612832,0.012538507539139578
0.06149584487534626,0.045762897759076125,0.00657156398652568,0.01581980854242027,0.013025970417059428
0.06204986149584488,0.04593596912840677,0.006615463907996763,0.016107909465736037,0.01324037476834051
0.06260387811634349,0.04650756146302472,0.006663328465844882,0.016230905135819,0.013367983537813509
0.06315789473684211,0.0466537081323966,0.006685941860299409,0.016264234713515884,0.013367983537813509
0.06371191135734072,0.04676969414008058,0.006693807900591231,0.016406042791644634,0.013367983537813509
0.06426592797783934,0.047462658834543245,0.0068037538305872804,0.016438108659291444,0.013476184195602871
0.06481994459833795,0.04845342435952327,0.006836217325602717,0.016456406562087165,0.013483888737850683
0.06537396121883657,0.048645248981076236,0.006864748053425633,0.016792545204118794,0.013520843614024532
0.06592797783933518,0.049268609465008974,0.006918462040627548,0.016808473261780033,0.01355592714086378
0.0664819944598338,0.049588201553319194,0.00703641071972123,0.016958365613541065,0.013593111436349607
0.06703601108033241,0.04974967183435943,0.007130318186851588,0.017013063672892213,0.013807337046730317
0.06759002770083103,0.04985141887505379,0.0071712885013367955,0.017129213441012335,0.013921121300672216
0.06814404432132964,0.05016057153689311,0.007269980765882477,0.017149032547691352,0.014045946572677012
0.06869806094182826,0.05017136665483071,0.0073176567522580055,0.01718438113099003,0.014138320305887134
0.06925207756232687,0.0508957445237864,0.007377096675045337,0.017314421970682697,0.014141270178574307
0.06980609418282549,0.05146575547723671,0.007423951090736577,0.01733955824770483,0.014193062510241218
0.0703601108033241,0.0515121881681821,0.007437951656685348,0.01750440399297516,0.014226168310677696
0.07091412742382272,0.051914763665607856,0.007445160268676934,0.017768674778250743,0.014257641407938176
0.07146814404432134,0.052407843222651324,0.007450266246994827,0.017829157800280392,0.014385131806347356
0.07202216066481995,0.05256295349054505,0.007482563175600141,0.017887761587736212,0.014478722560024353
0.07257617728531857,0.05333341570050678,0.00760172705866647,0.017895629976603298,0.014527502721516558
0.07313019390581718,0.05367793655027007,0.0076976189625143935,0.017984589537095638,0.01481667196754236
0.07368421052631578,0.05397361189254836,0.007701687706293651,0.01803749264304984,0.01492341973396323
0.0742382271468144,0.05423130344588615,0.007741001689400958,0.01814312090385181,0.015057982754519274
0.07479224376731301,0.05429667050115292,0.007746869271708034,0.01840461283807969,0.01512263083191347
0.07534626038781163,0.054901794354660985,0.007756497872358223,0.01843294565590679,0.015164150093157795
0.07590027700831024,0.05508641721022336,0.007877045910314726,0.018998542124125665,0.015188902144506033
0.07645429362880886,0.05552396847283055,0.007898113816303825,0.019133181185000885,0.015304870171279315
0.07700831024930747,0.05559826515165954,0.007898113816303825,0.019150446916437212,0.015338703508293305
0.07756232686980609,0.05575876294436186,0.007905489393464308,0.019217581595927,0.015404769475704787
0.0781163434903047,0.056062557666966155,0.00790745856299893,0.019616513111914712,0.015413413242763149
0.07867036011080332,0.05615056815534411,0.007968022557328666,0.01992875330164117,0.015519630921012028
0.07922437673130193,0.0563029819158219,0.00801060347967178,0.020044070534026074,0.015592188906134
0.07977839335180055,0.05634370091030499,0.008040276179838985,0.020075100802043725,0.015596933404881911
0.08033240997229917,0.05646271972961204,0.00807314674974977,0.02011816215363031,0.015610296884883103
0.08088642659279778,0.05678393899349492,0.008105460289837448,0.020165197206754658,0.01568397141951344
0.0814404432132964,0.056844248298007514,0.00813259760258115,0.020173008239583044,0.01571255039878676
0.08199445983379501,0.05688144658495318,0.008137960379623886,0.02019588706554529,0.015842475231244477
0.08254847645429363,0.05703865577343338,0.008155767935246482,0.020259227869889405,0.01589094012014532
0.08310249307479224,0.05762523891253992,0.00817284368830402,0.020356231389211433,0.015902908783678504
0.08365650969529086,0.05781352523550398,0.00823740693801374,0.02044603403016322,0.015985950974944665
0.08421052631578947,0.05782654351081771,0.008420098758313404,0.02055645039893999,0.01608359876443685
0.08476454293628809,0.05806998596401143,0.008463651338875004,0.020748564159949093,0.01608470595735391
0.0853185595567867,0.05827143884319379,0.00857212429608397,0.020882114727475986,0.01624971571120875
0.08587257617728532,0.058442799878688015,0.00857450565388178,0.02106187340914569,0.0163819932076011
0.08642659279778393,0.05853000889399843,0.00861122823839807,0.021073592674718603,0.016521304873629614
0.08698060941828255,0.05912011317585116,0.008671282508429046,0.021229999617456512,0.0166578696837673
0.08753462603878116,0.05912968843593079,0.008679252266931862,0.021263344601819723,0.016698873187708345
0.08808864265927978,0.059174688854838245,0.008698970105105914,0.021403176767267044,0.016708916539412876
0.0886426592797784,0.0593295791949873,0.00876209739362799,0.02145028300126193,0.01682920193959479
0.08919667590027701,0.059416223171587006,0.008817837122977179,0.02154424254729632,0.016905379568009304
0.08975069252077562,0.05942651441001529,0.008850039473942922,0.021561220159943,0.016983699568652796
0.09030470914127424,0.05967848053935591,0.008850039473942922,0.0216357858565603,0.017007836508009286
0.09085872576177285,0.05968714095598836,0.008850039473942922,0.021741396647589832,0.017021022303097197
0.09141274238227147,0.05988808668393611,0.008866407239830953,0.021821486159997548,0.01729922783025394
0.09196675900277008,0.059945138772442064,0.008917277267545232,0.021850737195362176,0.017319467033367432
0.0925207756232687,0.060048423791272336,0.008920399775144958,0.021911030849640623,0.017332720841991597
0.09307479224376732,0.06012305940401684,0.009000783018004884,0.021956597828173635,0.017332720841991597
0.09362880886426593,0.06112629826168705,0.00903673349623761,0.022023637217064792,0.017332720841991597
0.09418282548476455,0.06118085659494411,0.00913178656399017,0.022073062960024033,0.017352765761578934
0.09473684210526316,0.06123474298715503,0.009153158187110221,0.022202202462600996,0.017352765761578934
0.09529085872576178,0.0612738336381864,0.009188814123074745,0.022231698247643133,0.017403975953313337
0.09584487534626039,0.06140940667377115,0.009230887666835478,0.02225586290081972,0.017412018353733173
0.096398891966759,0.06180336091311502,0.009392668647733873,0.022267198996565915,0.01746800641704913
0.09695290858725762,0.0618948574692545,0.009403755543801755,0.022281984510062407,0.017542831895526908
0.09750692520775624,0.06215652887217712,0.0094176276962822,0.022383639716032803,0.017549830140212334
0.09806094182825485,0.062463571394189926,0.009422641555382335,0.02250255298298093,0.01760162668714794
0.09861495844875347,0.06254231003595201,0.00948300184496456,0.02250566998263089,0.017611218948051472
0.09916897506925208,0.06254629569016522,0.00948300184496456,0.0226083060980513,0.01764294483977156
0.0997229916897507,0.06254798055917994,0.009486555576841386,0.02275634319938594,0.01764294483977156
0.10027700831024931,0.06316785853778888,0.00953413682685171,0.022807615955968398,0.01764613610385176
0.10083102493074793,0.06357829397399721,0.009567813240804234,0.02281551158407131,0.017685977671790823
0.10138504155124654,0.06361363604096931,0.009576349839580481,0.022891904483337375,0.017774577698041007
0.10193905817174516,0.06369231373387475,0.009584541318269628,0.0229833916116529,0.017966284354037607
0.10249307479224377,0.06448051640489262,0.009585845233354425,0.02309291572767328,0.018214619999434398
0.10304709141274238,0.06469923801377077,0.009664614606596709,0.023183167936494067,0.01822687678654079
0.10360110803324099,0.06469923801377077,0.00967146192415499,0.0231850026371754,0.01824700080298434
0.1041551246537396,0.06481181861383922,0.009727606531746908,0.023219570615850563,0.01824839219716582
0.10470914127423822,0.0648943931604055,0.009818510784148403,0.023285277142264568,0.018260478512634074
0.10526315789473684,0.06513076766551719,0.00982623064302247,0.023288711187773127,0.018260478512634074
0.10581717451523545,0.06529756799847018,0.00990900933522246,0.02331055889228684,0.018283348278829856
0.10637119113573407,0.06564192990507416,0.009947735898556452,0.02358169434485362,0.018380273601348456
0.10692520775623268,0.06590494579853476,0.01001869361752109,0.023635020726089917,0.018455755702945834
0.1074792243767313,0.06607731056811446,0.01004319786024069,0.02374350583009964,0.01847525154871703
0.10803324099722991,0.06660356216709701,0.010063923150784396,0.02376225618245963,0.01856957769085747
0.10858725761772853,0.06701152471730891,0.010104694719864284,0.023858342423304264,0.018591540090852766
0.10914127423822714,0.06730035485183086,0.010143097560752674,0.023882695469302693,0.01867520356933356
0.10969529085872576,0.06732981859469638,0.010143097560752674,0.02400066631422464,0.018785990865291084
0.11024930747922437,0.06732981859469638,0.010164069014776515,0.024129521778506642,0.018973973331341758
0.11080332409972299,0.06800226757658973,0.01020802099095465,0.024155240879722043,0.01905911666907058
0.1113573407202216,0.06811185453634558,0.010237864329187793,0.024192504505698487,0.019069023856528776
0.11191135734072022,0.06817208678976024,0.010272185297521202,0.02419895606071865,0.01910262462085982
0.11246537396121883,0.06906522042350778,0.010276236636965084,0.024204213672622998,0.019375593321595587
0.11301939058171745,0.06906522042350778,0.01028278750957732,0.02428966352730945,0.019437689743129066
0.11357340720221606,0.06919802733509757,0.010303627143341086,0.024473544154198036,0.019453742116602668
0.11412742382271468,0.06953355368178621,0.010310883465000883,0.02447610372462479,0.019453742116602668
0.1146814404432133,0.06955689728682268,0.01033169856469136,0.02455901021915915,0.019460818097986703
0.11523545706371191,0.0696734608899603,0.01034270524804182,0.024611033685949177,0.01958679450166119
0.11578947368421053,0.06977236004446308,0.01035507300729711,0.02461570996477356,0.01958679450166119
0.11634349030470914,0.06989664624405678,0.010391999256790282,0.024667163506681827,0.019773956693192207
0.11689750692520776,0.07012701724015363,0.01048053407796553,0.024720968262839076,0.019832861939896227
0.11745152354570637,0.07057732486125859,0.01051600956879124,0.024834407307184923,0.01986176495470729
0.11800554016620499,0.07097102893703068,0.010540543527794386,0.024957380537740912,0.01987011639373528
0.1185595567867036,0.07129399153155651,0.010587610845440482,0.02500005550861128,0.019894563008216546
0.11911357340720222,0.07149611413173067,0.010715336426992204,0.025031789694690387,0.019930916375911087
0.11966759002770083,0.0715049494903848,0.010739606254589484,0.025079135933998777,0.019934875783249532
0.12022160664819945,0.07150935050435117,0.01085089976833439,0.02519995557425116,0.020077287098839557
0.12077562326869806,0.07177513269396804,0.01092414939932369,0.025453671043495992,0.020083672119133568
0.12132963988919668,0.07222199961518945,0.010944889426509598,0.025622562848235664,0.02010396822016725
0.12188365650969529,0.07250322093914477,0.010961125078323307,0.02565747216650532,0.02021755480914895
0.12243767313019391,0.07264982549375236,0.010979408881154576,0.02570404006972842,0.02028091227320594
0.12299168975069252,0.073229843641746,0.010980788936908478,0.02571380389002861,0.02036330997988077
0.12354570637119114,0.07339369230421655,0.011012255150666849,0.02579064342794691,0.020461637411299596
0.12409972299168975,0.07374345216643464,0.01101229565571805,0.02579064342794691,0.02059623773405582
0.12465373961218837,0.07420055589269409,0.011065080682172584,0.025802534776577228,0.02069372209130027
0.12520775623268698,0.07431348022937319,0.011111637546653137,0.02590216442912708,0.020780439185472115
0.1257617728531856,0.07444878550260954,0.011113697188192781,0.025903842418315837,0.020861455413539284
0.12631578947368421,0.07453506521046054,0.011156155321938059,0.02596357470315837,0.02087492252695897
0.12686980609418283,0.07463319271452562,0.011183563129220758,0.026244617689733966,0.021020665772862577
0.12742382271468145,0.07478600377427337,0.011195428351735552,0.02643282541106756,0.021078315628965207
0.12797783933518006,0.07500301553838226,0.011200840395118173,0.02645071057537083,0.021091091134462243
0.12853185595567868,0.07542827303966099,0.011315068580328581,0.026455140129958067,0.021092071005468924
0.1290858725761773,0.07547177362586265,0.01132510118334468,0.026550433515466557,0.021132770318597262
0.1296398891966759,0.07548731851876454,0.01132510118334468,0.02665093049411525,0.021240650297302363
0.13019390581717452,0.07549125496140219,0.011351588320652055,0.026654713001831927,0.02131151246641258
0.13074792243767314,0.07596224399155575,0.01140259295737076,0.026690904987496922,0.021398011115605856
0.13130193905817175,0.07596224399155575,0.011425973972031832,0.02669184216987722,0.02140222459073789
0.13185595567867037,0.07598464810073167,0.01145121035113142,0.02671382014603058,0.021520495754412266
0.13240997229916898,0.07598464810073167,0.011474145249755522,0.02681790008187096,0.02156088360935758
0.1329639889196676,0.07626674236602592,0.011581902318960514,0.026832319044535303,0.02156088360935758
0.1335180055401662,0.07628774787335081,0.011621023762476979,0.026832319044535303,0.02158622219496859
0.13407202216066483,0.07684907888381794,0.011640923385128288,0.026938947235120532,0.021714611674804356
0.13462603878116344,0.07691960587206902,0.011669916364152402,0.026988403521408334,0.02171578569205014
0.13518005540166206,0.07699659390440879,0.011700385821650157,0.02704950950223592,0.021717305063258627
0.13573407202216067,0.07713294668755258,0.011783867343130791,0.027062008290858638,0.021783954135461647
0.1362880886426593,0.0771755461229118,0.011784551251482624,0.027103957637991564,0.021802920504532586
0.1368421052631579,0.07721320091156847,0.01181963955147639,0.02713869364880091,0.02185973427421461
0.13739612188365652,0.07725824901298319,0.011833946479555801,0.02737538154434281,0.02189040069490823
0.13795013850415513,0.07774678233065874,0.011894667705349225,0.027455016231153765,0.02190462066684839
0.13850415512465375,0.07782548967435611,0.011985968524020384,0.027531207981728055,0.02196227510685885
0.13905817174515236,0.07799528803462236,0.012017514337835263,0.027559461556800034,0.02196227510685885
0.13961218836565098,0.07807537167836881,0.01201753387804919,0.027559461556800034,0.021986279126631866
0.1401662049861496,0.07814923506953425,0.012021722842252058,0.027687697872303584,0.022052684377601196
0.1407202216066482,0.07871839047773473,0.012024609709244216,0.02776698314362569,0.022058271786423417
0.14127423822714683,0.07877586304437137,0.012064613649097852,0.027776579838098222,0.022058271786423417
0.14182825484764544,0.07901597802404518,0.012116691544028018,0.02786858445280175,0.022175768743107484
0.14238227146814406,0.07921250656218189,0.012125988445391995,0.02790362949891229,0.022189945462130677
0.14293628808864267,0.07932479406874693,0.012159506658240272,0.02790362949891229,0.022263033959646013
0.1434903047091413,0.07938071327828525,0.012214622239628936,0.027913073079915543,0.022353549657343978
0.1440443213296399,0.07976256476304583,0.012216229820361203,0.02803957868826475,0.02242680071616719
0.14459833795013852,0.07997220897680664,0.012229024958272381,0.028128533251292293,0.022454894099870115
0.14515235457063713,0.08003567831293089,0.012230019685902557,0.028269772980910154,0.022465190862077353
0.14570637119113575,0.08008650716285352,0.012252889839899679,0.028344006203671564,0.022506431329618434
0.14626038781163436,0.08009535378594906,0.012265485045977022,0.028358950630006093,0.022583993821341106
0.14681440443213298,0.08079522413715634,0.012271281528706601,0.028412106085484633,0.022638656756396574
0.14736842105263157,0.08122356364965734,0.01235203544242683,0.028523761410099664,0.022661306095218114
0.14792243767313018,0.08148484972352273,0.012414111008197849,0.028584427651543422,0.02282260045409383
0.1484764542936288,0.08158756234131713,0.01242092289423877,0.02860298358555428,0.022832380223638288
0.1490304709141274,0.08180295358885913,0.01244327692755997,0.02864334533480205,0.02298326289235112
0.14958448753462603,0.08187044574425899,0.01246740270492662,0.028691759324192496,0.02298524730398412
0.15013850415512464,0.08223913533279147,0.012507440152154577,0.02871199432530698,0.022994513630965205
0.15069252077562326,0.08257674386305229,0.012507440152154577,0.028749929880368907,0.022997662443156534
0.15124653739612187,0.08307040584967387,0.012518632486406337,0.028806908093958656,0.02302593628222673
0.1518005540166205,0.0830869374332606,0.012568609397186554,0.028845570228230533,0.023034211360915276
0.1523545706371191,0.08309726322208388,0.01258073612346324,0.028934164335500664,0.023064723776131713
0.15290858725761772,0.08378082248077975,0.01258073612346324,0.02895760723995389,0.02313801519937166
0.15346260387811633,0.08404451720290841,0.012649836607079584,0.02897837861330829,0.023204840764740407
0.15401662049861495,0.08416545586319543,0.012653702187280262,0.029130960289132337,0.023284175094283575
0.15457063711911356,0.08547699011401984,0.012658093160963212,0.029178401280178762,0.023354662801516567
0.15512465373961218,0.08547699011401984,0.012673223914422823,0.02931889795162077,0.0233850308193861
0.1556786703601108,0.08549245557905973,0.012716372905570534,0.029395700028467843,0.023504707934331893
0.1562326869806094,0.08555330642949106,0.01271637890120467,0.029432916885713183,0.023515759333144128
0.15678670360110802,0.08578227983173548,0.012807898724442318,0.029457051537582952,0.023596752664739963
0.15734072022160664,0.08623009443046804,0.012850402531618106,0.02949046966512867,0.023618977849971995
0.15789473684210525,0.08627696834704092,0.012854376658785981,0.02957449158855918,0.02363074691194609
0.15844875346260387,0.08661232363424368,0.01285919669983609,0.029796889319727144,0.02368296705206494
0.15900277008310248,0.08668926722309321,0.012863912756029574,0.029797272818692457,0.023714649249558427
0.1595567867036011,0.08681182904823541,0.01291397843469016,0.029825976299570695,0.02389571238392686
0.16011080332409972,0.0868422840841767,0.012944239579296912,0.02985687693429023,0.023943678909506022
0.16066481994459833,0.08687964408884277,0.01306820109566308,0.029958350070198522,0.023964294422316956
0.16121883656509695,0.08733322093854824,0.013084607238032444,0.029965168604908575,0.024028807436472267
0.16177285318559556,0.08735335550461164,0.01312814662477175,0.030008175052150993,0.024050909419742743
0.16232686980609418,0.08735335550461164,0.013128660400766656,0.03005337074240845,0.02412204773229298
0.1628808864265928,0.08744584091183799,0.013160846793795167,0.03006780034040691,0.024168153444894303
0.1634349030470914,0.08754330339680196,0.013336733667737643,0.030069827401525067,0.02426992318864482
0.16398891966759002,0.08756382105029127,0.013380541740372077,0.030073668749767787,0.024287749094544807
0.16454293628808864,0.08767012393485199,0.013460444841007805,0.030241571871491953,0.02433429788403318
0.16509695290858725,0.08774698530853824,0.013468585250001178,0.030244341463750712,0.024431794549013935
0.16565096952908587,0.08842512164640423,0.013495515231882166,0.030245314458855515,0.02444481713161091
0.16620498614958448,0.08879566483392892,0.013557676504769176,0.030281726934114406,0.024462698375961604
0.1667590027700831,0.08904138835906884,0.013567880739988807,0.030489670947072053,0.024534656256333314
0.1673130193905817,0.08917381454809771,0.01358828462528756,0.030576503580126677,0.024623911483043416
0.16786703601108033,0.08923144893667048,0.013589976320010263,0.030587410549541054,0.024653501366625894
0.16842105263157894,0.08927234265845531,0.013605477336051428,0.0306218920317871,0.024663342138547813
0.16897506925207756,0.089279604571227,0.01367839947310798,0.030674199206809097,0.024766157044432593
0.16952908587257617,0.08941641298544288,0.013692792971751314,0.030793780617816142,0.024824871121437306
0.1700831024930748,0.08989613239442698,0.013702032455532831,0.030793780617816142,0.024854093322891978
0.1706371191135734,0.09006212557931531,0.013714502849310261,0.030805200866520558,0.02485540040992798
0.17119113573407202,0.09014827252593424,0.013720284329707915,0.030883637042495242,0.02485595849749738
0.17174515235457063,0.09029769819064379,0.013720284329707915,0.030912008884899703,0.024966269098598053
0.17229916897506925,0.09049528298314341,0.013722923064889661,0.03098626924295042,0.024990988464333574
0.17285318559556787,0.09058132278853075,0.013729068648879465,0.03106355524039982,0.025068917525282324
0.17340720221606648,0.09058132278853075,0.0138086784157216,0.031283349784332753,0.025077084917416947
0.1739612188365651,0.09066988201945829,0.013935742725833542,0.031314226471574454,0.025127110155644866
0.1745152354570637,0.09142595789393308,0.013951537561417888,0.03133437784119821,0.025137290377659202
0.17506925207756233,0.09151270523461119,0.013968329927123583,0.03135160332665367,0.025139327330744272
0.17562326869806094,0.09166687295252875,0.014004367045420426,0.0314042554506982,0.025606104722073173
0.17617728531855956,0.0923199069864531,0.014011637927071496,0.0316050565858539,0.025648728075352744
0.17673130193905817,0.09232444990822658,0.014060329691498575,0.03164064861755656,0.025752225169236007
0.1772853185595568,0.09264323590994215,0.014083046086337843,0.031852999896906535,0.02579173664517423
0.1778393351800554,0.09265689758847127,0.014089337628501319,0.031936752573840904,0.025839696485818197
0.17839335180055402,0.09267704175831987,0.014101625908303946,0.03197961607143307,0.025860820233647556
0.17894736842105263,0.09308450186869009,0.01428599835127843,0.031997675926540854,0.02591569964522078
0.17950138504155125,0.09337320651900391,0.014302129984049344,0.032015446295774984,0.025982667975754957
0.18005540166204986,0.09340360074597495,0.01432417219349223,0.03209087279878403,0.025994018269167397
0.18060941828254848,0.09344085792983742,0.014337011098756501,0.03214553544315133,0.02613738989892857
0.1811634349030471,0.09347877737001416,0.014408423952606678,0.03215336930690977,0.026199333945956683
0.1817174515235457,0.09410130704988344,0.014422279793251837,0.03227943186563317,0.026205047559123413
0.18227146814404432,0.09412720961288339,0.014454604401997164,0.03229675350816027,0.02625309376836306
0.18282548476454294,0.09420766213896432,0.014502346779584459,0.032383992287547,0.02625464954451422
0.18337950138504155,0.09497184509247483,0.014524308823733621,0.03240545617383007,0.026254714398661942
0.18393351800554017,0.09544660515105154,0.014566002414510285,0.03246555813989313,0.026290050593035037
0.18448753462603878,0.09550640661692218,0.014607156785047986,0.032479311457446466,0.026362798965849372
0.1850415512465374,0.09550640661692218,0.014658532774644567,0.032523950501246256,0.026520512890223558
0.18559556786703602,0.09607281650830643,0.014663525792558791,0.032523950501246256,0.026521446715374476
0.18614958448753463,0.09633409169524816,0.014675132851863417,0.032588491667594616,0.026570225927409742
0.18670360110803325,0.09690420128034229,0.014682570278108318,0.032651979294092415,0.02660601729628767
0.18725761772853186,0.09698466218572402,0.014695479248446717,0.03268689279477204,0.02660601729628767
0.18781163434903048,0.09723594354565644,0.014709917631804185,0.03295290078020781,0.026618395323649163
0.1883656509695291,0.09739133291699059,0.014787180724050572,0.0331523663977127,0.02669302211324364
0.1889196675900277,0.09739555274367516,0.014859695516542799,0.03323040219602477,0.02669302211324364
0.18947368421052632,0.09754891124404065,0.014935751111506364,0.03323598289246775,0.026699681028100244
0.19002770083102494,0.0976773373200881,0.014935751111506364,0.033237690859554504,0.026713524964586084
0.19058171745152355,0.09770152498415437,0.014937449285339723,0.03327169892815171,0.026717676802917006
0.19113573407202217,0.09783810082671413,0.014953156578342475,0.03332395873368962,0.026724624654047506
0.19168975069252078,0.09803441244261926,0.014969423100487133,0.03334326920348962,0.026834437415225922
0.1922437673130194,0.09803441244261926,0.015034154043988444,0.033359797222046794,0.02688398735590111
0.192797783933518,0.09818083341478201,0.015034154043988444,0.033484710488169964,0.026931529387675936
0.19335180055401663,0.09822419967111884,0.015130388516573,0.0335264156566461,0.02700829608604063
0.19390581717451524,0.09853287867337146,0.01513223414795288,0.03355168993763215,0.027046955839166255
0.19445983379501386,0.09889418768024293,0.015148809384946109,0.03365187782006583,0.027122142817628685
0.19501385041551247,0.0989243228284797,0.01516526552508278,0.033737082458190584,0.027167825910352113
0.1955678670360111,0.09892737999434272,0.015244511566265249,0.03376853714070735,0.02726176555766234
0.1961218836565097,0.09895977345937186,0.015267541778252887,0.03377058775555157,0.027307537518373233
0.19667590027700832,0.099141222135586,0.015268333150145261,0.03390275329925103,0.0273594749928419
0.19722991689750694,0.0991932850887645,0.015299444772721982,0.03399155354724734,0.02742832836853676
0.19778393351800555,0.09923547809384983,0.015324213382160005,0.03399155354724734,0.02744560409582074
0.19833795013850417,0.09956145516862419,0.01537265864209539,0.03406839291149393,0.027468117316463064
0.19889196675900278,0.09978252416590691,0.015415881889647593,0.03418542238594562,0.02750600110585463
0.1994459833795014,0.09997253040679474,0.015506315361907833,0.034211493556119056,0.02757214772486878
0.2,0.10001640512351556,0.015514785136309375,0.03434402493930017,0.027632554349462452
0.20055401662049863,0.10001913987277863,0.01552396162678706,0.034348868885866815,0.02764864353794363
0.20110803324099724,0.10045360178379757,0.015545349920257774,0.03437568999912773,0.027676752391183407
0.20166204986149586,0.10047167427582919,0.015553427008680303,0.03439389670790735,0.0277103295243165
0.20221606648199447,0.10074624825125728,0.015650628301484445,0.03450047245905936,0.0277103295243165
0.2027700831024931,0.10090417357318283,0.015686762201836336,0.0345035410496563,0.02778803786503012
0.2033240997229917,0.10143281447916146,0.01575203766917809,0.03460010950239971,0.027834543679450426
0.20387811634349032,0.10238772117317237,0.015784708846339767,0.03461828261731524,0.02789642290202794
0.20443213296398893,0.10306688172556418,0.015823051306747205,0.03466917146714366,0.02795431568635562
0.20498614958448755,0.10311245971653137,0.015949690401426832,0.03467047139795424,0.028011402206380206
0.20554016620498616,0.1032359115817635,0.015964561418344982,0.034721689111712986,0.028011402206380206
0.20609418282548475,0.10372781306800333,0.015975125513566668,0.034721689111712986,0.028021378398592204
0.20664819944598337,0.10378461014020049,0.01601440684037504,0.03474132674668441,0.02846829225659281
0.20720221606648198,0.10386512343990884,0.016104104880791947,0.03484932648710226,0.028517694906797446
0.2077562326869806,0.10396681124971417,0.01617113514435658,0.034885232099274056,0.028528051820784363
0.2083102493074792,0.10407836319998846,0.016187278708579143,0.034908608147176445,0.02853003543002334
0.20886426592797783,0.10414323869350967,0.016204736488066845,0.034908837432149745,0.028531206503024344
0.20941828254847644,0.10415332841571155,0.016241388647794855,0.034943337742304674,0.028570720395272368
0.20997229916897506,0.10432951422817682,0.01628871074001511,0.03503599312374329,0.028570720395272368
0.21052631578947367,0.10529442030279564,0.016312883976809363,0.035117471239307994,0.028596046609468257
0.2110803324099723,0.10631432486939614,0.016315851704726332,0.03519012923450937,0.028604990006241834
0.2116343490304709,0.1065241866459792,0.01633572095989169,0.035191026641149134,0.028708207654793892
0.21218836565096952,0.1067168887272182,0.016343204737005734,0.03522870632491448,0.028786790623008988
0.21274238227146813,0.10720866185984597,0.016378793973810472,0.03536095038383516,0.02887885367699462
0.21329639889196675,0.10746436357833264,0.016409482432913215,0.035381801399267276,0.028934929565003854
0.21385041551246536,0.10755970134651803,0.016418320451802245,0.035442909399933074,0.02895456604667926
0.21440443213296398,0.10762934084469125,0.016450420055155488,0.0355831193485235,0.02895806368255381
0.2149584487534626,0.10808263935827987,0.016512820371530842,0.035599540592625656,0.02895806368255381
0.2155124653739612,0.10860499042545191,0.016524825940321005,0.03566176261436312,0.029004508775508083
0.21606648199445982,0.10861756072088193,0.016524825940321005,0.03576695371435022,0.02903495393892917
0.21662049861495844,0.10864249302610247,0.016620024426452232,0.03584937853212746,0.029101250749305627
0.21717451523545706,0.10869213332293717,0.01662053622795311,0.035913875255274834,0.029298800980030813
0.21772853185595567,0.1089554734677909,0.016646479676358017,0.03600001953681902,0.029402735578022424
0.21828254847645429,0.1089554734677909,0.016646479676358017,0.03600001953681902,0.029429309159657364
0.2188365650969529,0.10924580018451009,0.016646479676358017,0.03602274834591048,0.02945063267018886
0.21939058171745152,0.10997696596024936,0.01665122797106535,0.0360399061303353,0.029453432939548083
0.21994459833795013,0.11013025904265282,0.016664824563935247,0.03627216547869274,0.029489627196326886
0.22049861495844875,0.11031282003094932,0.016669002581821413,0.03634061150712352,0.029546498866026172
0.22105263157894736,0.11066796764104928,0.016694306168070962,0.03643645190444037,0.029560089213888797
0.22160664819944598,0.11070533498181645,0.01674317041104288,0.036494162681924944,0.0295701836052784
0.2221606648199446,0.11076154390747987,0.01674319813563291,0.036494821410360395,0.029600613674987404
0.2227146814404432,0.11144956980185178,0.01676440589689589,0.03661922991244573,0.029693764039490363
0.22326869806094182,0.11162841643626553,0.016849631583708887,0.0366491975903845,0.029693764039490363
0.22382271468144044,0.11177834445069505,0.016866299732849824,0.03673536397350323,0.02970349377447705
0.22437673130193905,0.11227381800842312,0.016882070743963567,0.03684261595497914,0.029768691924178713
0.22493074792243767,0.1123678870863517,0.016933237420498126,0.03689456429904444,0.029785956484806187
0.22548476454293628,0.11239539227708086,0.016980267540928608,0.03695885140738638,0.02991759648148691
0.2260387811634349,0.11278179266643149,0.017008816346007077,0.03699419791493142,0.029937418550207207
0.22659279778393351,0.11326659443392012,0.017008816346007077,0.037094418393856056,0.030017563659593034
0.22714681440443213,0.1137335715088055,0.017018540216267416,0.03716504957662961,0.030054307283443764
0.22770083102493074,0.11376148089780909,0.017018540216267416,0.03717440554218941,0.030163678348999707
0.22825484764542936,0.11382848357820201,0.01702863627222249,0.03721848359338876,0.030235229360355168
0.22880886426592797,0.11386974660443924,0.017029294347619153,0.03723519271565688,0.030330438606383354
0.2293628808864266,0.11410015879713523,0.01706002627792934,0.03725801822948117,0.030330438606383354
0.2299168975069252,0.11413309719548266,0.017070337874897593,0.03726014760727245,0.03036782637420728
0.23047091412742382,0.11427724326021318,0.017124601399052416,0.03734654159104652,0.030438313801592187
0.23102493074792244,0.11431827528558257,0.017176785538705164,0.03735381939885165,0.03064752719108101
0.23157894736842105,0.11471108320633032,0.017207179723240824,0.03740023703960708,0.030704619997938862
0.23213296398891967,0.11487234843651015,0.017238086735125793,0.037457020739833514,0.030775278793622768
0.23268698060941828,0.11525781352177879,0.017296476548797766,0.037492427555244665,0.030846365811308823
0.2332409972299169,0.11554359882963038,0.017304793606382624,0.03749960936198865,0.030986847548262544
0.2337950138504155,0.11556595026380857,0.01734367535089642,0.03755154779951692,0.03099712287992295
0.23434903047091413,0.11650051382938115,0.017347578620497232,0.03755154779951692,0.031010432401948028
0.23490304709141274,0.1166655040864692,0.017357483000768368,0.037552474923028524,0.031019214686794663
0.23545706371191136,0.11670376216240898,0.017367903294583355,0.037606659053576075,0.031031699433340932
0.23601108033240997,0.11697830037989379,0.017410549460401173,0.03766808969529454,0.031037240912249322
0.2365650969529086,0.1180661635422467,0.017450197420666586,0.03772582145334829,0.031205852199136665
0.2371191135734072,0.11865506524975217,0.017464021654730544,0.03779454438492357,0.03125381446446313
0.23767313019390582,0.11867708778752019,0.017484067198587257,0.03786018216345819,0.03126744323709725
0.23822714681440443,0.11888004551754516,0.01750415375401213,0.03789281911436412,0.03129288853797689
0.23878116343490305,0.11910684097738748,0.017520664355044666,0.03794966240772931,0.03130176643317476
0.23933518005540166,0.11913026218503109,0.01754328567460798,0.03801886216402123,0.031331423315911475
0.23988919667590028,0.1201086952149279,0.01755844533643969,0.038141677791630246,0.0314145523045412
0.2404432132963989,0.12038323486215997,0.017564509817176492,0.03819956772192165,0.031416208611571246
0.2409972299168975,0.12116907535549891,0.017590432747947294,0.0383323549436759,0.03144843688380304
0.24155124653739612,0.12122265340137145,0.017668887388897176,0.0383729523265859,0.03145080797421317
0.24210526315789474,0.12142470723935599,0.017679724081590978,0.03846239219328062,0.03148276530685743
0.24265927977839336,0.12143121783263774,0.017708368391474518,0.038565914547558935,0.031491045699208325
0.24321329639889197,0.12161798794560164,0.017748889397344602,0.03867173195929798,0.03158118732946534
0.24376731301939059,0.121707580367828,0.017768938881722856,0.03867173195929798,0.03158349857933934
0.2443213296398892,0.121707580367828,0.01778333464318774,0.038789041770009546,0.03161131100270359
0.24487534626038782,0.12202571958027075,0.01784618240010172,0.038826806150762394,0.03161641385641914
0.24542936288088643,0.12256092396080141,0.017849369160018665,0.038911324175665465,0.03163931467926805
0.24598337950138505,0.1225811545803382,0.017911354825015584,0.03898006402547649,0.031800575841586694
0.24653739612188366,0.12265385846629899,0.017938955621873424,0.03910700669176287,0.031867077872807514
0.24709141274238228,0.12282859801650942,0.017938955621873424,0.0391450071226454,0.031905877560321615
0.2476454293628809,0.122872560381139,0.017951014545155092,0.039154499989457,0.03192733387554915
0.2481994459833795,0.1231771243039753,0.01797537208402816,0.03915985168117513,0.0319865710759303
0.24875346260387812,0.12358005285610199,0.018008447909451334,0.039163976799570094,0.031992116077803355
0.24930747922437674,0.12363521673738101,0.018021625808903242,0.03919468292808915,0.03199289535797336
0.24986149584487535,0.12412480047410152,0.01804268670885815,0.03920710184781657,0.032010301976132215
0.25041551246537397,0.1250993951969718,0.01804644618725712,0.0392408694747027,0.0320116644595578
0.25096952908587256,0.1253958857635537,0.018063691799546998,0.039283079513849836,0.032016739019481835
0.2515235457063712,0.12615479745453764,0.018097170206168904,0.03929841070791576,0.032039362478280015
0.2520775623268698,0.12651853375253608,0.018110232723517205,0.03930962865131748,0.032069622936994745
0.25263157894736843,0.1273637071378229,0.01812265309652999,0.03930962865131748,0.032131915086044585
0.253185595567867,0.12896944354284412,0.018137162671963063,0.03936233032155015,0.032171465692452716
0.25373961218836566,0.1290572852138078,0.01819834531490166,0.0393728175773997,0.032171465692452716
0.25429362880886425,0.12913818097340865,0.01819834531490166,0.03947712976651506,0.0322242593436588
0.2548476454293629,0.12921108744309,0.0182458059999545,0.039498667645563465,0.032238772027125134
0.2554016620498615,0.1292804013140169,0.018268483574150743,0.03953975833604136,0.032250533611785544
0.2559556786703601,0.12930475863823662,0.018347296169416008,0.03978965753031461,0.032250533611785544
0.2565096952908587,0.12950698202886474,0.018410886392722432,0.03991971821160724,0.03229648774074558
0.25706371191135735,0.1296593592110261,0.018448849101981118,0.03992132187211884,0.0323003193333718
0.25761772853185594,0.1297884190988505,0.018457602292675207,0.03994537722671455,0.03235130690420923
0.2581717451523546,0.13154036918246984,0.018475260069030844,0.03997785270142207,0.03236030721402694
0.25872576177285317,0.13154036918246984,0.01850270957286755,0.04004591378746484,0.032362415447169376
0.2592797783933518,0.13175636225459328,0.01853463812430683,0.040080764503389515,0.032417220777285316
0.2598337950138504,0.13248079774804053,0.018539751074378025,0.04014167243259014,0.03251999181651426
0.26038781163434904,0.13258252147247765,0.018549911079683973,0.04022096007167169,0.03252481749660458
0.26094182825484763,0.13264352223453438,0.01858235477230469,0.04024543200350169,0.03255400667159033
0.2614958448753463,0.13273799637558933,0.018587161772948516,0.04032571964422393,0.03263839194705402
0.26204986149584486,0.13293715326371558,0.018593770394834775,0.0404029768239342,0.032724647675640275
0.2626038781163435,0.13331123832704847,0.01863128501182794,0.040416731373457665,0.03275353433750565
0.2631578947368421,0.13332797754291595,0.018681840280932976,0.04061981186416326,0.032798146144645504
0.26371191135734073,0.13449493015935549,0.018741826209685765,0.04068715084482185,0.03280617514790924
0.2642659279778393,0.1345509926108045,0.01876937722282756,0.04069225571866861,0.032824915310011735
0.26481994459833796,0.1346327362236762,0.01883242599515853,0.04071411568915089,0.03285084607494423
0.26537396121883655,0.1363926330936995,0.018906840844580716,0.041057037575985375,0.032866024833561734
0.2659279778393352,0.1366038665850382,0.01893042063972588,0.041125535221549395,0.03289204319804538
0.2664819944598338,0.13694376979374576,0.018983018884399804,0.04115130768693709,0.03290933866531428
0.2670360110803324,0.13708379774487256,0.019005677173785263,0.04120180756070093,0.03295633702848165
0.267590027700831,0.137091893653409,0.019041857856614965,0.041222012057409343,0.032960509745542786
0.26814404432132966,0.1372380345016814,0.01906826745624724,0.041288850382810674,0.032974943057965105
0.26869806094182824,0.13736241239697103,0.019091596500398395,0.04130812618072716,0.03308985480020721
0.2692520775623269,0.13764598077868703,0.019153413207744316,0.04150962338080469,0.03312368073962238
0.2698060941828255,0.13925049629477923,0.019154000640735844,0.04151487839376481,0.03314074511435679
0.2703601108033241,0.13950173190716605,0.019274784228187902,0.04157568413784575,0.033186514340462325
0.2709141274238227,0.14065456661221054,0.01929532394454567,0.041672623293827156,0.033269994360910105
0.27146814404432135,0.1410408948234184,0.019357671779138802,0.041701377924115435,0.03330072719585059
0.27202216066481993,0.14157206511792678,0.01941694240243656,0.041715063829174975,0.03345789536000977
0.2725761772853186,0.14195079788137532,0.019504970290174152,0.04174736601971462,0.03346300373587077
0.27313019390581716,0.14203117005016758,0.01951873792130849,0.04179470098332826,0.03350546431200709
0.2736842105263158,0.14276935055114437,0.01951910290420066,0.04180180376284195,0.03352411797709009
0.2742382271468144,0.14341040956628423,0.019534254360754445,0.04185835471696617,0.03367636524539662
0.27479224376731304,0.14369297184802943,0.01957499306870345,0.04186796721169757,0.03372218457766466
0.2753462603878116,0.1440597149893217,0.019585225291827452,0.04187979662646706,0.03378247476624585
0.27590027700831027,0.14432860599227393,0.019640374013789652,0.041884803233077625,0.03379163090327781
0.27645429362880886,0.145511458338297,0.019653348693021988,0.0420221818805704,0.033940572175255604
0.2770083102493075,0.14606765632924343,0.0196646074449246,0.042192468305598765,0.034250838920505816
0.2775623268698061,0.14615019664891674,0.019680312450656587,0.04224298804806612,0.034297213842789324
0.27811634349030473,0.14617676590854098,0.019692081198407166,0.04233530897762529,0.03432711390710614
0.2786703601108033,0.14715298251367417,0.01973371690443649,0.0425019765503415,0.0343417825225575
0.27922437673130196,0.1472675785523611,0.019752583804326453,0.04262204141693613,0.03438268436725989
0.27977839335180055,0.14870555767239446,0.01978963160846982,0.04268084444702445,0.03472381437592134
0.2803324099722992,0.1488170742692224,0.019839391329192362,0.04272493336632128,0.034878016046080575
0.2808864265927978,0.1497701891507215,0.019854156999325846,0.04277776358748965,0.034897318553154304
0.2814404432132964,0.15074195210139565,0.0199055597492907,0.04277776358748965,0.03506037592820969
0.281994459833795,0.15112699306658772,0.01990901470765323,0.042794086900930985,0.035133766823035026
0.28254847645429365,0.15123622913997783,0.019915075385464255,0.042849189767952524,0.035384072556586085
0.28310249307479224,0.15147115635108094,0.02005681324225283,0.04284940206919837,0.03557498056448154
0.2836565096952909,0.1516008432341987,0.02006383731021688,0.042996541104092956,0.03569045952559724
0.28421052631578947,0.1530753954946188,0.020177185720469445,0.04307952739739051,0.035713887911343126
0.2847645429362881,0.15350946695525844,0.020189031284876233,0.043127207266684224,0.035717764322355676
0.2853185595567867,0.1535849739412019,0.020228697308162177,0.043593973138709594,0.03582136418118538
0.28587257617728534,0.15377967502911374,0.020238878569375528,0.04389394767267434,0.03582136418118538
0.28642659279778393,0.15379847148761017,0.020321923386811016,0.04395145623616527,0.035950796656500736
0.2869806094182826,0.1548272406134037,0.0203664158397262,0.04403592086082614,0.03603851484552845
0.28753462603878116,0.1552286176081579,0.020398965205974794,0.044107176264088645,0.0360859716530885
0.2880886426592798,0.1567381287921445,0.020446564990047666,0.04420182753100297,0.03610541430101111
0.2886426592797784,0.1588628319717262,0.020451605849473545,0.04420759074720726,0.03618282060895117
0.28919667590027703,0.15962937589028134,0.020462308790468228,0.044221004692874134,0.036293558573257056
0.2897506925207756,0.15982482373262952,0.020494594846233897,0.04444065891612273,0.03642740086250397
0.29030470914127426,0.16039278812843683,0.020499243084206545,0.04454280633048681,0.03642740086250397
0.29085872576177285,0.16056778256678406,0.020499243084206545,0.044569691444457715,0.03644160486623136
0.2914127423822715,0.1607786558396794,0.02050657854653023,0.044682281998984975,0.03647495032413704
0.2919667590027701,0.1609391436059956,0.020564301215326847,0.044758656056405735,0.03647847436191159
0.2925207756232687,0.16106101138317697,0.020572220942895424,0.04479483017502023,0.036482392059393354
0.2930747922437673,0.161155914817613,0.020621885461861226,0.04483145888139345,0.03656563075505191
0.29362880886426596,0.161155914817613,0.020630613918585415,0.04487705261113967,0.03664815574068426
0.29418282548476454,0.16267296230903427,0.020659572697688738,0.04499831342719962,0.036716326326153216
0.29473684210526313,0.16268758945403242,0.020683796612033765,0.04500414931711791,0.03690619646389251
0.2952908587257618,0.16340142462881624,0.020732921956251406,0.04504626607270801,0.03691136700919012
0.29584487534626036,0.16529583185805719,0.02078044464412281,0.04519040671396731,0.03697258731658945
0.296398891966759,0.16529583185805719,0.020794511245986254,0.04522648589020978,0.037100874098561
0.2969529085872576,0.16529583185805719,0.02079890147152479,0.04524828396447101,0.037199629682310484
0.29750692520775623,0.16535182184505925,0.02093289622298934,0.045265737048729646,0.03723336083527161
0.2980609418282548,0.16713869074476037,0.020988803818426705,0.04530011551951585,0.03723379049986165
0.29861495844875346,0.16719141907224802,0.021010579044450195,0.04533051949411742,0.03733052533194712
0.29916897506925205,0.1683259683727699,0.021024286184457598,0.04536036090764114,0.037428976016390676
0.2997229916897507,0.16864869644471017,0.02103071310472412,0.04544653645065562,0.03744979227994225
0.3002770083102493,0.16990136906930023,0.021032385454184354,0.04563433592499923,0.03748837184921662
0.3008310249307479,0.1707169795579075,0.0210958792389418,0.04564820968367629,0.03760051372677381
0.3013850415512465,0.17078229952386548,0.02109924798358173,0.04565002957012738,0.03765309541400805
0.30193905817174516,0.17439890444115488,0.02112727350801654,0.04572939810958139,0.03772505935451927
0.30249307479224374,0.17490683401213272,0.02117773410824902,0.04579422510753447,0.037729223367610656
0.3030470914127424,0.1751725572248333,0.02123079356107303,0.04580121602511533,0.03775640010144354
0.303601108033241,0.17558924154556266,0.021247041823393934,0.045863386926760806,0.03777255833120312
0.3041551246537396,0.17575532597490467,0.021265507467939513,0.04589014077390783,0.03780144626630509
0.3047091412742382,0.17619811717845132,0.021401731861345995,0.04602656473899106,0.03785779572916256
0.30526315789473685,0.1766276408882838,0.021401731861345995,0.04618714477627778,0.03785779572916256
0.30581717451523543,0.17690916221708394,0.021481743317885497,0.04625827173645826,0.03790030433205097
0.3063711911357341,0.17816172898945068,0.021563481102491785,0.04630247905885987,0.03792127244914565
0.30692520775623267,0.17896666339770362,0.02156993983927265,0.04635387143219081,0.03798467326484808
0.3074792243767313,0.17901315547611163,0.021574403789196055,0.04637032748852089,0.038029499273030176
0.3080332409972299,0.18080633180691144,0.021642360285834657,0.046456549264934435,0.03832869711484818
0.30858725761772854,0.1814809943709038,0.021648352636651443,0.04649125798669911,0.038351756617353114
0.3091412742382271,0.18195431674660753,0.0216681990807815,0.046665753464347356,0.03839446030264787
0.30969529085872577,0.18209330423807807,0.021685051869095202,0.046708168456507396,0.03839446030264787
0.31024930747922436,0.18272120533999564,0.021685051869095202,0.046719868255028475,0.038420965438942765
0.310803324099723,0.18289680882785034,0.021777026402801852,0.04676832534226357,0.03842326699334207
0.3113573407202216,0.18335076236154682,0.021916280311097543,0.046784018608951414,0.0385672856255692
0.31191135734072023,0.1835925121439477,0.021927540410265622,0.04683645538030539,0.03856850686715373
0.3124653739612188,0.18366462153348576,0.02197407116204048,0.04704195964788233,0.038655946167999874
0.31301939058171746,0.18414256417280728,0.022020516769911066,0.047144328296024426,0.038700273778329033
0.31357340720221605,0.1842415962638105,0.02202546127849083,0.04721649609287678,0.03870847822821722
0.3141274238227147,0.18485064872906973,0.02208865371724979,0.047246662819880984,0.03873124383696889
0.3146814404432133,0.1850529296116111,0.022188444137149446,0.04734021438834646,0.03877846589430847
0.3152354570637119,0.18567892087666837,0.02223032601627677,0.047354668825101115,0.038889703051932345
0.3157894736842105,0.1865348762098888,0.022291699493917926,0.04741275262523949,0.03896356388005246
0.31634349030470915,0.18685571725527275,0.022341557833232082,0.047506898199665755,0.038991666593572866
0.31689750692520774,0.1884964542402266,0.022371789457730912,0.04750802583396694,0.0390672158125294
0.3174515235457064,0.19105730944047206,0.022371789457730912,0.04758376772977518,0.0390717005680708
0.31800554016620497,0.1911848048365943,0.02242509418354217,0.04776483432894318,0.039126501404295376
0.3185595567867036,0.19226060099686598,0.022438152878069457,0.047784673769680375,0.03916309517193281
0.3191135734072022,0.1923770753106057,0.022447447779625183,0.048034488953260214,0.03916644866528517
0.31966759002770084,0.193071110859563,0.022466497931579614,0.048286125498249476,0.039242758746115304
0.32022160664819943,0.195541474051299,0.022470165066181127,0.04831423058073445,0.03925974517525112
0.3207756232686981,0.1961468488494823,0.022516721019657394,0.048443684751966865,0.03929089434270708
0.32132963988919666,0.19693507061479115,0.02252214996111785,0.04856045372321624,0.03929418504351848
0.3218836565096953,0.19733104474224583,0.02256659600039242,0.048643590469202865,0.03929858898928678
0.3224376731301939,0.19749425727691267,0.0225911517763395,0.04864918073358387,0.0393314285678004
0.32299168975069253,0.19799637576110743,0.022608233974966863,0.048661938642891825,0.03943363449854952
0.3235457063711911,0.1982653377474327,0.022690351535656704,0.048794220055402904,0.039434044356550554
0.32409972299168976,0.1985084849594315,0.0227377372915635,0.048910384312222756,0.03948892694730332
0.32465373961218835,0.20096615360757372,0.022760118158190526,0.04897659776925566,0.039500316934132175
0.325207756232687,0.20185072228172485,0.02279926530833748,0.04910943303647558,0.03956731192375213
0.3257617728531856,0.2029345913969397,0.022860076471236446,0.04919883344743129,0.03965779521369219
0.3263157894736842,0.20310291188973628,0.022883830226732085,0.049270789583104845,0.03966806253607733
0.3268698060941828,0.2043026425917327,0.023017814233195027,0.04935365201560019,0.03975791707107673
0.32742382271468146,0.20581547693507207,0.023036778260116696,0.049366396433480834,0.039842816141871594
0.32797783933518004,0.20596801136233275,0.02311569980986467,0.04937824174858917,0.03988188331239374
0.3285318559556787,0.20685769683986405,0.023131316000824194,0.04943894568959398,0.03998974017286641
0.3290858725761773,0.2088045797408699,0.02330902932925385,0.049449313697043466,0.039999237441812004
0.3296398891966759,0.21029416911880972,0.02331103254672775,0.04945873717414288,0.04003608506459872
0.3301939058171745,0.21032658608473367,0.023331933735295535,0.049459666677004,0.04009174058651794
0.33074792243767315,0.2121780470931244,0.023406176643259884,0.04968475734813852,0.04013255181187089
0.33130193905817173,0.21232297348867288,0.023429337077750582,0.04968475734813852,0.04013255181187089
0.3318559556786704,0.21271373001116411,0.023510963083069814,0.04980588684228844,0.04014897026340615
0.33240997229916897,0.2130276838790538,0.02355925406604433,0.049871920008606206,0.04026424507284373
0.3329639889196676,0.21492830188049372,0.02359030167804194,0.050044436711148166,0.04026452441590945
0.3335180055401662,0.21518857662577193,0.023613638576312667,0.05007560259122381,0.04034060601670684
0.33407202216066484,0.21545271497327848,0.023678386429074882,0.05007560259122381,0.04036837513317679
0.3346260387811634,0.21581167807072185,0.02368686224821002,0.05012655589111681,0.04038983768405384
0.33518005540166207,0.21582192396749392,0.02369521934009793,0.050179257365695534,0.04040273913564881
0.33573407202216066,0.21712495114280406,0.023751234248564686,0.05019445207899783,0.040462155118906856
0.3362880886426593,0.21817995081979735,0.023817158346141825,0.050200893098156264,0.0404866557329675
0.3368421052631579,0.22016894227730807,0.023867683347045525,0.050210902913612375,0.04060077051409969
0.33739612188365653,0.22284529183358442,0.023974713776523316,0.05024839560671799,0.040706337745432156
0.3379501385041551,0.22289457410252433,0.023983441956540504,0.05042553737546095,0.04077237289275658
0.33850415512465376,0.22469008506185664,0.023983877743033004,0.05056082812594721,0.040782684586971055
0.33905817174515235,0.22917923216081101,0.023986354386612944,0.05058699129292563,0.04080572719529405
0.339612188365651,0.23120051211305512,0.0240043659655749,0.05058786935007193,0.04080572719529405
0.3401662049861496,0.23296359228998512,0.02423627930045135,0.05063591201673098,0.04080572719529405
0.3407202216066482,0.23315175558742834,0.024254183832128143,0.05070836437972544,0.0410932598395435
0.3412742382271468,0.23378269056999312,0.024352213739750706,0.05079537115887771,0.041112631002273914
0.34182825484764545,0.2338717992653951,0.02438384443695777,0.05079639328236603,0.04113561662331422
0.34238227146814404,0.23558615624103102,0.02441420238300601,0.05086767029378173,0.041254280194203526
0.3429362880886427,0.2369988142095802,0.02448834704773683,0.05089082580333692,0.041299546385335895
0.34349030470914127,0.23854514962858867,0.024678116369985587,0.05101851863342521,0.04136179773101966
0.3440443213296399,0.23868439749270662,0.02467838838087727,0.05106031762889069,0.04144427215577317
0.3445983379501385,0.2390065054140939,0.024855435491146924,0.05126273552277753,0.041567364434815596
0.34515235457063714,0.2391033620868049,0.02486872339747106,0.05153963818639318,0.04159922656305588
0.34570637119113573,0.23912914655908263,0.025018029509040154,0.05160538859264687,0.0416099799806047
0.3462603878116344,0.2405353518860484,0.025046068453763393,0.05165172974088055,0.04170479983080796
0.34681440443213296,0.24090203647273395,0.02504817510194339,0.0516593922028764,0.04173839389737841
0.3473684210526316,0.24184750929453258,0.025053911773058768,0.051692175360471354,0.04173839389737841
0.3479224376731302,0.24195752171183527,0.025108393968196096,0.05176785364353682,0.04177971548047604
0.34847645429362883,0.24341681368100196,0.025173390442151937,0.05185992359728852,0.04184616854022782
0.3490304709141274,0.24476493267798197,0.025192020832691883,0.05189641714795539,0.041975714065454486
0.34958448753462606,0.2459313337627279,0.025214654382965374,0.0519133736989868,0.04198490875797902
0.35013850415512465,0.24594535541057508,0.02528394920638394,0.05200890474547224,0.04201278163031553
0.3506925207756233,0.2502954969717446,0.02536939416476271,0.052019660385194004,0.04204762722225493
0.3512465373961219,0.25158258329119193,0.02538630199419668,0.0520434761175667,0.04205094726838858
0.3518005540166205,0.25173571773614145,0.025467450197591897,0.05211817283227819,0.042232284541718484
0.3523545706371191,0.2519802279945144,0.025517195085085428,0.05213539766283137,0.04237223483744864
0.35290858725761776,0.25299107508071844,0.025718413866557616,0.05213539766283137,0.04243952657091553
0.35346260387811634,0.25370674021553175,0.025833774153850155,0.05222769842389602,0.042480167203074744
0.35401662049861493,0.25555318714500913,0.025946715958542685,0.05222976934653071,0.04252043612081025
0.3545706371191136,0.25916456429278334,0.026093367623005643,0.05238617165255701,0.04252445009399032
0.35512465373961216,0.2624559807836761,0.026114961911568646,0.052388900233605235,0.04267363067039552
0.3556786703601108,0.262768598483619,0.026159271590661243,0.052450303595711005,0.042700813748620975
0.3562326869806094,0.2630303563210297,0.026161166082227294,0.05252901782878036,0.042783015714375636
0.35678670360110804,0.26338521674874604,0.026165782023384942,0.0526546858020727,0.04285428894462625
0.3573407202216066,0.2644513265482957,0.026241198523989786,0.052736115067069385,0.042969136166626266
0.35789473684210527,0.264682881760859,0.026340741417921386,0.05273902062018967,0.04300141846720844
0.35844875346260385,0.26584256682184576,0.02647254041942546,0.05275639499776412,0.043059961192037914
0.3590027700831025,0.2666482063072541,0.026522971559129,0.052799681267266765,0.04307524258148896
0.3595567867036011,0.2670604708113851,0.026702758842847982,0.053068337508393675,0.04310603852506362
0.3601108033240997,0.2678712444664539,0.026710640822500284,0.05310695027115887,0.043151995032855606
0.3606648199445983,0.2678712444664539,0.026722065699398775,0.05316838226768041,0.043248220939528854
0.36121883656509696,0.2679105865966426,0.026767410600347683,0.05317792624127994,0.04328863467178403
0.36177285318559554,0.2687586880449277,0.026771296345122465,0.0532328331393023,0.043363094010162175
0.3623268698060942,0.27000948574798367,0.026785261063940267,0.053312729908800455,0.04338260342644469
0.3628808864265928,0.27040865300824485,0.026837604766538865,0.053364959998923496,0.0433861404258988
0.3634349030470914,0.2725567057579166,0.026856146134635498,0.053536365399658295,0.04356909733391672
0.36398891966759,0.2731403882577219,0.0269314627373536,0.05354396672430059,0.0437040079402695
0.36454293628808865,0.2733303223204192,0.02697093241740914,0.053557699341154945,0.04375611894416859
0.36509695290858724,0.273400170632687,0.02711692752198536,0.05361314205434274,0.04376016923099689
0.3656509695290859,0.27557938247448727,0.027123898982066543,0.05361314205434274,0.04383037444132386
0.36620498614958447,0.2772973028866383,0.027161174445507183,0.05365308735406508,0.04383037444132386
0.3667590027700831,0.2803752137379583,0.027313837025421707,0.053672345482918424,0.04387702206278456
0.3673130193905817,0.2813672594253101,0.02750365083047305,0.05390015107075586,0.044024913477619276
0.36786703601108034,0.2833674973723526,0.027584335909954953,0.054146405856823884,0.04410954510996164
0.3684210526315789,0.284397666445144,0.02765466952895848,0.05435329931141478,0.044116858076869256
0.36897506925207757,0.29098854876115704,0.02769805042698167,0.0543776587179562,0.04413861693214241
0.36952908587257616,0.29125972414776763,0.027735735870818887,0.05439735819571662,0.04414650518830535
0.3700831024930748,0.29328108351087445,0.027742283430788783,0.05439735819571662,0.044397196848753644
0.3706371191135734,0.29682641865042353,0.02785284722130413,0.054480036347702036,0.04444306688319327
0.37119113573407203,0.2972013077403704,0.02803320743087242,0.054596825148704696,0.04459922102619228
0.3717451523545706,0.297366744060463,0.028093266852373993,0.05462216699338578,0.044637760973906544
0.37229916897506926,0.310831266353419,0.028096841774598286,0.05465074054072482,0.04464366876112801
0.37285318559556785,0.3146554486235223,0.028138748059631513,0.054725997070276776,0.04468483543322489
0.3734072022160665,0.3149999369890619,0.028168518789407435,0.054852554036274974,0.04482392733424185
0.3739612188365651,0.3166829206128202,0.028304439447667976,0.05487297086491049,0.04483324496549992
0.3745152354570637,0.3202017726087695,0.028430299100377816,0.055089089759718324,0.04490471711929514
0.3750692520775623,0.32142981481578625,0.028488960253309745,0.05510506096194089,0.04503261647969264
0.37562326869806095,0.3256709337507679,0.02851398550256884,0.05535074449404605,0.04503702017819996
0.37617728531855954,0.32754056945215154,0.02859542111367485,0.05554330224383245,0.04511300821117296
0.3767313019390582,0.33019395818831837,0.02868113109580608,0.05560340154292857,0.04521832452033142
0.37728531855955677,0.3316087159428831,0.028796572093053096,0.05598734492253473,0.04536782986846405
0.3778393351800554,0.33209052304636183,0.02891575545188911,0.05602789854575185,0.04537978951548447
0.378393351800554,0.33279779446789265,0.028947607064909266,0.05608243250125859,0.04549918751103334
0.37894736842105264,0.3360980583426397,0.028959047955948315,0.05608243250125859,0.04550665855679716
0.37950138504155123,0.3402633484198569,0.02912951542550641,0.05609299467302105,0.04558025474035642
0.3800554016620499,0.34148074481192164,0.02930241238300808,0.05627907302140359,0.045667124363032434
0.38060941828254846,0.3418789487438008,0.02936233088726225,0.056524990254699994,0.045728352390438154
0.3811634349030471,0.3426083216408622,0.029434515109137756,0.05660922777216932,0.045770594979463584
0.3817174515235457,0.3481270986963152,0.0295144541765582,0.056895078981786106,0.04585029028416078
0.38227146814404434,0.3539773997773301,0.029555053706175262,0.05694410208416517,0.04588850402415118
0.3828254847645429,0.35743907062021923,0.029956292075742227,0.05697175342161975,0.045983769556380956
0.38337950138504157,0.3580776514838471,0.03018885175364743,0.056972450968211845,0.046098349312736035
0.38393351800554015,0.3591234171782078,0.030207129981880233,0.05701603950308844,0.04615811291311884
0.3844875346260388,0.35929388901772136,0.030269086916581818,0.057017293721989847,0.0463704432949971
0.3850415512465374,0.3608708844290004,0.030290954892667598,0.057097638881470944,0.04637229348841015
0.385595567867036,0.3656423566918659,0.030329402024039127,0.05731766567223322,0.046552755438251936
0.3861495844875346,0.36687863528127446,0.030339486085916585,0.05740643709671675,0.046621554918752244
0.38670360110803326,0.36860359917379015,0.030449779062242343,0.05740930677905856,0.04664008140683054
0.38725761772853184,0.37347395304866005,0.030601024663189244,0.057497499111103155,0.0467044740662335
0.3878116343490305,0.3735417834356176,0.03061214972510441,0.05751225700281282,0.046739167093185714
0.3883656509695291,0.3790567399746284,0.030629253617132333,0.05756838239544327,0.046867062630929573
0.3889196675900277,0.37987936409433665,0.03068960031704989,0.05760939193157847,0.046876811126517225
0.3894736842105263,0.38034361467921296,0.030772339084291316,0.05760939193157847,0.04696399634107709
0.39002770083102495,0.3806744931257069,0.030970165818682976,0.057679678061044036,0.04699599885836083
0.39058171745152354,0.381324810502003,0.031147171319677383,0.05790539402742866,0.0470153824952141
0.3911357340720222,0.38164317655838087,0.03116114323707007,0.05797447647338637,0.0470186908747888
0.39168975069252077,0.383155541331431,0.031386209283525104,0.05819851541029849,0.04706126212387562
0.3922437673130194,0.3883470488438324,0.03142643189785879,0.058203483817315466,0.047071610514766576
0.392797783933518,0.3895321523733379,0.031454289965039677,0.05833237802057808,0.047122935548358766
0.39335180055401664,0.39306107429869475,0.031805479167493246,0.05856922828097194,0.04716910001698228
0.3939058171745152,0.40773544133413825,0.03187346117347735,0.05857194798050887,0.04724036960854269
0.39445983379501387,0.41407752816164684,0.031948912380148665,0.05864627638389547,0.04724431393399731
0.39501385041551246,0.41476584544747425,0.03203441277109983,0.05920378263764385,0.04730341037716768
0.3955678670360111,0.41626418347808114,0.0320839495960214,0.05940363049631781,0.04748343150291431
0.3961218836565097,0.4163653074602602,0.03238300065441798,0.059654456972775834,0.047591980615805926
0.39667590027700833,0.41983060338157613,0.03239246194327447,0.059928039371380235,0.047612048089019574
0.3972299168975069,0.4222805101662247,0.03248769391946827,0.05998239118081215,0.04761617534189839
0.39778393351800556,0.4231406048109424,0.03250135027206808,0.06012017249166137,0.047624575529185
0.39833795013850415,0.42526180033071587,0.032514056677921836,0.06022606108715323,0.04806180710116844
0.3988919667590028,0.4292848663107908,0.032826501015971406,0.06039433047450513,0.048237820161781776
0.3994459833795014,0.4350496755194313,0.0329250437543721,0.06084825500003236,0.04829505741978833
0.4,0.4362814552497788,0.03297804570366143,0.06088145789675008,0.04829765291021945
0.4005540166204986,0.43840009455706,0.03307316313684752,0.06116468854492598,0.04840783323074709
0.40110803324099725,0.4406449248956063,0.03307316313684752,0.06116468854492598,0.04856400999060877
0.40166204986149584,0.44370763949707087,0.033220030310563094,0.061213750600604064,0.04878659063931505
0.4022160664819945,0.45311130240883224,0.03329577860828281,0.061260529542197704,0.04882414319104063
0.40277008310249307,0.454165137338113,0.03343189563810032,0.06129293772720042,0.04895036591218799
0.4033240997229917,0.45441806876669655,0.033473822025289736,0.0614971866618932,0.04917550580223028
0.4038781163434903,0.45910752380162945,0.03364328761942358,0.061695760866936504,0.04917958036305019
0.40443213296398894,0.4646636876979768,0.033678830663319496,0.06177535659918486,0.04921232319239493
0.40498614958448753,0.46531017503110933,0.03372669283120573,0.061791771152998456,0.04922442964901459
0.4055401662049862,0.4673921405131977,0.03387573433177647,0.06207358824828549,0.04947654603433862
0.40609418282548476,0.4698243980723078,0.03410600997112976,0.06208091017426327,0.049527564657765075
0.4066481994459834,0.4734012457311073,0.03413075025292078,0.06214938876346654,0.04957251919149591
0.407202216066482,0.47751390914422587,0.03425934202953997,0.06236741595566559,0.04982653064478365
0.40775623268698064,0.47751390914422587,0.03472836175957086,0.062477107200519945,0.049843641379200956
0.4083102493074792,0.47766499838008275,0.03476301248142103,0.06261983916918555,0.05019336373074594
0.40886426592797787,0.47785211484769435,0.03480191237411546,0.06266374669124869,0.05030692173750708
0.40941828254847645,0.48095765998087403,0.035119152927925605,0.0628347037434826,0.05043001959665211
0.4099722991689751,0.4827120048883232,0.035131847926130756,0.06296952713654225,0.05053450044517063
0.4105263157894737,0.48432216303954806,0.035433811662679476,0.06304711251183871,0.050586045076508476
0.4110803324099723,0.4854769961828293,0.035439542710777615,0.0632353060352611,0.05062751768107071
0.4116343490304709,0.49333323985605815,0.03565034336582039,0.06331244381319197,0.05074094653262794
0.4121883656509695,0.4962106896523863,0.0357948476396267,0.06334837430864788,0.05074418866161259
0.41274238227146814,0.5026613123590385,0.0357948476396267,0.06346867012684286,0.05083052372072939
0.41329639889196673,0.5042477336880742,0.036248795025859294,0.0634742012000188,0.051044339317170284
0.4138504155124654,0.5051969427411626,0.03659920293485083,0.06369254780130704,0.05109957813722588
0.41440443213296396,0.5052211214169455,0.03659920293485083,0.06371669517675833,0.05125170746295453
0.4149584487534626,0.5154626391212139,0.03679969469026704,0.06382812107012967,0.05127291411913198
0.4155124653739612,0.5191382207531344,0.03689909140562183,0.064146654492139,0.051308680294281185
0.41606648199445984,0.532268669492614,0.037175075572856625,0.06420092397611936,0.051644663029344444
0.4166204986149584,0.533601739835255,0.03720798217027811,0.06435277880268486,0.05165240203207695
0.41717451523545707,0.5365299530478866,0.03733180644317841,0.06435277880268486,0.051659388022482405
0.41772853185595565,0.5414310349071616,0.03741637532136682,0.06456026353838284,0.05171149254054136
0.4182825484764543,0.5414310349071616,0.03759142426063247,0.06456026353838284,0.05175351825156709
0.4188365650969529,0.5414310349071616,0.03762617870881798,0.06457916690345025,0.051940769450217215
0.4193905817174515,0.543457627123371,0.03765358391858086,0.06464961221663315,0.052014491986593935
0.4199445983379501,0.5518370974211878,0.03774973196739583,0.06472986349321114,0.052070729464309885
0.42049861495844876,0.5697101913678897,0.038157155232849814,0.06496060823374682,0.052135269375282504
0.42105263157894735,0.5771754873639401,0.03833901816380635,0.06503875094624655,0.05216063720318283
0.421606648199446,0.5795748290099174,0.03847259665867612,0.06531586542448888,0.05219174405304213
0.4221606648199446,0.5807320861286855,0.038757077570701653,0.06532187934366115,0.05220067627999071
0.4227146814404432,0.5944548497330631,0.03883557201598977,0.06540905254839552,0.05232200968986504
0.4232686980609418,0.5953283109836519,0.03899086547047793,0.06547003571767415,0.05235046891047689
0.42382271468144045,0.5979697609743561,0.039112862654197604,0.06553592323723807,0.05250330714841801
0.42437673130193904,0.6098572486236573,0.03913596060067905,0.06562646059630517,0.052768760737621406
0.4249307479224377,0.611977849376466,0.03933305587593606,0.06572477595659783,0.05295698658261959
0.42548476454293627,0.6121898694997583,0.039546815542593164,0.06578929902734702,0.053109960193246146
0.4260387811634349,0.638931641553402,0.03987395453440946,0.06579239606559735,0.05326905146189477
0.4265927977839335,0.642000846956884,0.04011018374731811,0.06588132609939165,0.05344759311044764
0.42714681440443214,0.6488726890550738,0.040928694198099504,0.06594183296498905,0.05352358735895488
0.4277008310249307,0.6661253339052237,0.0413956975720868,0.06605324551525864,0.053539717057652314
0.42825484764542937,0.673030509294901,0.04156634594002352,0.06605917918577764,0.05360985694608581
0.42880886426592796,0.6773434917657288,0.04175395306411634,0.06609268638926646,0.05364059431055454
0.4293628808864266,0.6849143078410665,0.04189931296982873,0.06641881487286684,0.05375593905616452
0.4299168975069252,0.6863214954094252,0.04262671193232063,0.06662278362220554,0.05393339526478489
0.43047091412742383,0.6944630504844184,0.04285409836786416,0.06691750723994272,0.0539819626759991
0.4310249307479224,0.6985548168925407,0.04352237868299965,0.06719615719681826,0.0540477640270065
0.43157894736842106,0.7097380646079621,0.043754811696128805,0.06769276462551428,0.05406474729476751
0.43213296398891965,0.7350811100016447,0.04384453006619052,0.06787848564153494,0.05415183718892052
0.4326869806094183,0.7428546106610214,0.04386587415083712,0.067885244870773,0.05420333061538592
0.4332409972299169,0.7436618050059249,0.04387656068343281,0.06812276787659344,0.054216854557565294
0.4337950138504155,0.7443121577150035,0.04393681940688086,0.06818859690926449,0.05424175999099117
0.4343490304709141,0.7684916947865562,0.04419154392921208,0.06894707275075297,0.054320679465001014
0.43490304709141275,0.7761667332613794,0.044409641014565605,0.06929939617548404,0.05450736684489679
0.43545706371191134,0.7875089492925392,0.04451982826090329,0.06956086270451185,0.05531440718988418
0.43601108033241,0.7878881139325956,0.04460312264879044,0.06980201059494912,0.055391117932529564
0.43656509695290857,0.7884391277541993,0.04512401191178666,0.07001353107515268,0.05582512923829696
0.4371191135734072,0.7988478689243739,0.045561209529914756,0.07011583770812681,0.05583833330590126
0.4376731301939058,0.8021430159139581,0.045582899087858605,0.07018423703805346,0.05587141000705758
0.43822714681440444,0.8031683202150238,0.04609696513529727,0.07032819790693709,0.05599129759150277
0.43878116343490303,0.8084085400802723,0.04619033316568004,0.07032819790693709,0.055999341361966735
0.4393351800554017,0.8148711209967405,0.046531947816283906,0.07032819790693709,0.056074563000008654
0.43988919667590026,0.8215393785921045,0.04656722737601223,0.07093201901847841,0.05614051583594357
0.4404432132963989,0.8250843789856793,0.046863385129682314,0.07126251690588738,0.056148211629072124
0.4409972299168975,0.8301403512730637,0.04746138612323432,0.0714874252781373,0.05665154718374292
0.44155124653739614,0.8396732986593433,0.04754883018112204,0.07161357778642179,0.05692825494024128
0.4421052631578947,0.8475743023480665,0.048410466625000516,0.07226762845784018,0.056954024815878176
0.44265927977839337,0.8477007031800233,0.04880767750671029,0.07228246605068243,0.05705369477210075
0.44321329639889195,0.8892675632554663,0.04883456928510769,0.07271843732189198,0.057416506838460064
0.4437673130193906,0.891208410454162,0.04883456928510769,0.0730494859623607,0.057567359966461895
0.4443213296398892,0.8928817269544291,0.04914155937037417,0.07306324342087073,0.05757062419884841
0.4448753462603878,0.9157136529181079,0.0491991504338016,0.07329452131163806,0.05757479954693357
0.4454293628808864,0.9209803191306304,0.0497150747552713,0.07341271263019275,0.05765846197834346
0.44598337950138506,0.9371656988417857,0.05036446308786862,0.07344486733937734,0.05775221981937991
0.44653739612188365,0.9397384585035828,0.05065719156645613,0.07350190009479356,0.05776644830045631
0.4470914127423823,0.9447667272843191,0.050719362592703855,0.07355510752809614,0.05790838093388318
0.4476454293628809,0.9496239463391094,0.050764824210880674,0.07362983474874009,0.05797411403351738
0.4481994459833795,0.9909982447330651,0.051517717636178705,0.07381387194579397,0.05805955729485542
0.4487534626038781,0.9960937499999998,0.05189372577631144,0.07432087334286755,0.05818909894643268
0.44930747922437675,0.996124386783755,0.05223274143915088,0.0744130080974761,0.0582058720000799
0.44986149584487534,0.9966700961781548,0.052602807216273736,0.07444506466499066,0.05852126382246477
0.450415512465374,1.0000234393190635,0.05302440094692419,0.07453024306453063,0.058522727486170746
0.45096952908587257,1.0072564277126885,0.05329142396968426,0.07462222170658628,0.058570819863512986
0.4515235457063712,1.0189526857230773,0.053940090121755505,0.07468534279203373,0.05868118945494095
0.4520775623268698,1.0283086996415978,0.05410632878837534,0.07480380620962683,0.0586813218456522
0.45263157894736844,1.0286658474173087,0.05410632878837534,0.0748830467172393,0.05877253848298836
0.45318559556786703,1.0378847045319168,0.054224301268070776,0.07568986331080904,0.05915098171964863
0.45373961218836567,1.0477717755096603,0.05429534419370322,0.0758628319957402,0.05919275273968697
0.45429362880886426,1.0871354825612682,0.05430463848152367,0.07625259361216825,0.059270627788817504
0.4548476454293629,1.0875584534248928,0.05445419185567713,0.07633993092553935,0.059382438866149106
0.4554016620498615,1.1013831346623038,0.05473817001371191,0.0764476261143288,0.05940935697397534
0.45595567867036013,1.1078008438715778,0.05481716308373359,0.07659052746780104,0.05943145007479884
0.4565096952908587,1.1079924231202125,0.05486296915240939,0.07659052746780104,0.05967984381693979
0.45706371191135736,1.1316039986727229,0.05492460387264996,0.0769297001809048,0.05976561660031553
0.45761772853185595,1.143704869943243,0.05508445696982342,0.076942017444184,0.059773021994084526
0.4581717451523546,1.1462995645434622,0.055175255695312946,0.07794574178289186,0.0602979909027253
0.4587257617728532,1.1977193055254984,0.05528497250391891,0.07813004338618759,0.06036580165956251
0.4592797783933518,1.2120773570132877,0.05550985960218745,0.07831870291728588,0.06096387131880504
0.4598337950138504,1.215408742981592,0.05554121713422953,0.07832998605877507,0.061309351859277286
0.46038781163434905,1.216235176786887,0.055585966990371334,0.07837615065897105,0.06132510954883271
0.46094182825484764,1.2275709694894288,0.05576000525076363,0.07871376213293478,0.06135707639819637
0.4614958448753463,1.2336403342267392,0.056055994752460675,0.07897707577645527,0.061415227739821936
0.46204986149584487,1.236225460655287,0.056090281768306785,0.07930510637400827,0.06146645215921133
0.4626038781163435,1.2526100295482345,0.05639342779512738,0.07931540895904979,0.06169656749311111
0.4631578947368421,1.266999869106865,0.05649330846657795,0.07994549524269275,0.06171275112325247
0.46371191135734074,1.326703679618365,0.056546806579717786,0.08080778972602269,0.061857529866943775
0.46426592797783933,1.338655402350636,0.056866469343914074,0.08080778972602269,0.0620709914499818
0.464819944598338,1.3473450085879102,0.05740896401795824,0.08090754980403563,0.06221795032090517
0.46537396121883656,1.358489566189167,0.05740896401795824,0.08095237390517229,0.06250049923743584
0.4659279778393352,1.3647683320327508,0.05845524073584211,0.08110070405060382,0.06250049923743584
0.4664819944598338,1.3800952859163522,0.05914657287290691,0.08123119268362769,0.06276044953692161
0.46703601108033244,1.387448282452151,0.05916634472762323,0.08148264223855003,0.06276044953692161
0.467590027700831,1.3910149472867157,0.05936485827433848,0.08193899509649187,0.06278466826537621
0.46814404432132967,1.3918025196908113,0.059456867022663916,0.08193899509649187,0.06292478177844794
0.46869806094182825,1.4033993940499667,0.05946380577116635,0.08277361956350335,0.06303523348928528
0.4692520775623269,1.415945240229375,0.059522571124002874,0.08302411551873805,0.06322774396955039
0.4698060941828255,1.445589357779167,0.05953640577988966,0.0834235965773057,0.06370100641161941
0.4703601108033241,1.46069298146636,0.05985278912017759,0.08354782063366493,0.06413044828089172
0.4709141274238227,1.4638943625386864,0.05997304198982258,0.08382690363719357,0.0648542382069931
0.4714681440443213,1.4826258110470383,0.06005707412534186,0.0839790276772932,0.06517548264373688
0.47202216066481995,1.4863018913334551,0.0606121463725926,0.08419326732457162,0.06521547873356873
0.47257617728531853,1.4930275881771495,0.06127752560819839,0.08430127282736044,0.06538629887986486
0.4731301939058172,1.5013305704467528,0.06144681085143,0.08437376291702665,0.06549725891445463
0.47368421052631576,1.5237800721937118,0.06199715997932505,0.08454977780628385,0.0655387419224586
0.4742382271468144,1.5296613628041384,0.06272493662007778,0.08562821509256921,0.06605966452321616
0.474792243767313,1.5346247757628833,0.06355683674643636,0.0856670569803491,0.06631316892540934
0.47534626038781164,1.5459943920887194,0.06375110232613829,0.0857530175093042,0.06668405348490855
0.4759002770083102,1.5725980080813802,0.06399819213248244,0.08582458367215581,0.06669005589637436
0.47645429362880887,1.5800394941056022,0.06420158926403133,0.08677690180286753,0.0668643522171545
0.47700831024930745,1.58257228619521,0.06429517911754927,0.08699575060181446,0.06713722978753926
0.4775623268698061,1.6030518315634121,0.06461290471337508,0.08782717868262951,0.06721934340520778
0.4781163434903047,1.619082372862489,0.06469947614573937,0.08821504234880845,0.06729678759139598
0.47867036011080333,1.6490219125887546,0.0647448929363429,0.08854292563838938,0.06731872844685872
0.4792243767313019,1.6557332291379732,0.06493294209037402,0.08865792582085237,0.06736338802036859
0.47977839335180056,1.6620565517181514,0.06527476430296274,0.08887504963548014,0.06737011495185098
0.48033240997229915,1.6875088310938744,0.06624715112727166,0.08889106657961202,0.06775061009750166
0.4808864265927978,1.6889608844424782,0.06643869601048984,0.08908691045912172,0.06824480987158332
0.4814404432132964,1.6920068234162924,0.06656542395186527,0.08919419753157341,0.06850399006052632
0.481994459833795,1.6973810375627276,0.06657912277343318,0.08951040838115902,0.06884931934692931
0.4825484764542936,1.6978806073000348,0.06669100402428073,0.08963065545165291,0.06911197779914695
0.48310249307479225,1.7023635094262832,0.06689141169254874,0.090344333254748,0.06934656780615907
0.48365650969529084,1.7035768842318166,0.06744677337624769,0.09106714583915801,0.0694585814578217
0.4842105263157895,1.7104923348560175,0.06800629173016115,0.09204901644105531,0.06961378745211917
0.48476454293628807,1.7106507671864377,0.06805176324290722,0.09250006533116659,0.06988240474530141
0.4853185595567867,1.7250737125193882,0.0683541046154688,0.09303588321403275,0.06988581591500106
0.4858725761772853,1.7408460682615414,0.06891291044457509,0.09321666694563248,0.07026099143411535
0.48642659279778394,1.7499499784503632,0.06931838876639128,0.09388523060417396,0.0703112643194756
0.48698060941828253,1.7805385601898145,0.06953497932468941,0.09413842802471563,0.07037736734091626
0.48753462603878117,1.7885887428310836,0.06989732829622283,0.09432491189040454,0.07071290659857582
0.48808864265927976,1.7985381322885234,0.0711787170229333,0.09467347118075706,0.07075229686923798
0.4886426592797784,1.8182828008178484,0.07155275101928085,0.09497553951474003,0.0709507269889526
0.489196675900277,1.8422218081609334,0.07156737299427345,0.09519100483475526,0.07137589377267932
0.48975069252077563,1.857747694231561,0.07156898933873419,0.09626347620789695,0.07232622513616825
0.4903047091412742,1.8600848237514505,0.07235800861763204,0.09647186493213325,0.07246765361654
0.49085872576177286,1.8609296727545344,0.07262183851230777,0.0965288435961126,0.07288099777323828
0.49141274238227145,1.8664527207882955,0.07270175568637875,0.0970908933048298,0.07315798955335891
0.4919667590027701,1.8719852217308202,0.07384154858928718,0.09714387921331061,0.07348605355219137
0.4925207756232687,1.8736265124398856,0.07384154858928718,0.09746220468857303,0.07357269374218588
0.4930747922437673,1.8836806120234513,0.07413639122818116,0.0980871839237359,0.07357269374218588
0.4936288088642659,1.9139572442282196,0.07442912803693051,0.09845580036737184,0.07377210649125876
0.49418282548476455,1.9167914845820355,0.0748586412451216,0.10064482464029142,0.07394943195393945
0.49473684210526314,1.9214855427794248,0.07506954234710886,0.10064482464029142,0.07411588266019618
0.4952908587257618,1.9564705108051157,0.07615891140689472,0.10120012686284313,0.07419891672606599
0.49584487534626037,1.9710835777696483,0.07679941460060181,0.10291517045850317,0.07460034457812813
0.496398891966759,1.978002683721361,0.07702266063488074,0.1033565456284041,0.07472722869974295
0.4969529085872576,1.9807951114412023,0.07714678304985317,0.10338217458334625,0.07473053310855676
0.49750692520775625,1.9914160131145624,0.07859935395458836,0.10418691865829406,0.07501491829200471
0.49806094182825483,2.0026058286065487,0.07901186037708062,0.10473340487673984,0.07512154983097552
0.4986149584487535,2.015192483279895,0.08036467101302809,0.1048128737603448,0.07534773215115313
0.49916897506925206,2.0199652275512583,0.08049025690789013,0.10482679566308156,0.07544272183052406
0.4997229916897507,2.04584896202663,0.08131914739463418,0.10595063395544742,0.07547448906383485
0.5002770083102493,2.1165921554956735,0.08144533068982165,0.10725249202801948,0.07566166018608475
0.5008310249307479,2.1210388681269583,0.08145200043648149,0.10729438329179344,0.07579427070728437
0.5013850415512465,2.1294195538161294,0.08169548867487629,0.10833461826080634,0.07618779457542663
0.5019390581717451,2.130856391291926,0.08203520713856462,0.10880646991929016,0.07618933278186359
0.5024930747922438,2.160575730795289,0.08337548561408985,0.10958882290572848,0.0764181431839178
0.5030470914127424,2.1662889288480285,0.08351715496791003,0.1107991619332287,0.07641979288999083
0.503601108033241,2.181174209842107,0.08420358086864405,0.11095705027476356,0.0768176351516664
0.5041551246537396,2.1812145036098802,0.08468140334557034,0.11240854886972114,0.07692584750656269
0.5047091412742383,2.1866454083286566,0.08483411807403728,0.11317161257447891,0.07753518744396122
0.5052631578947369,2.1910446087879487,0.08604958609197311,0.11379345413117796,0.07792196188489524
0.5058171745152354,2.217184097155911,0.08615729026978641,0.11505143563954472,0.07796620348699305
0.506371191135734,2.217184097155911,0.08710656083636745,0.11505143563954472,0.07832200474801104
0.5069252077562327,2.2487178615451717,0.08736074980138027,0.11547686759320039,0.07832200474801104
0.5074792243767313,2.2487178615451717,0.08736278128699444,0.11615254613337662,0.07851188596678511
0.5080332409972299,2.256485323104374,0.08869538624952544,0.11759498956409542,0.07851188596678511
0.5085872576177285,2.259684061647733,0.08872871163023283,0.11861197386762098,0.07884376297302134
0.5091412742382272,2.2636242131458606,0.08905687599124607,0.11919319879989732,0.07925748035325218
0.5096952908587258,2.2723544537466673,0.08907184855029172,0.11989829038279826,0.07930559442148856
0.5102493074792244,2.2760646425489583,0.08918430008673349,0.12002827254354721,0.08014976763688314
0.510803324099723,2.3123587763544675,0.09026018067826552,0.12018864909713704,0.08080770730134156
0.5113573407202217,2.320715952999543,0.09026018067826552,0.12102826760825736,0.08189219894643206
0.5119113573407202,2.3330481112273858,0.09075065202607867,0.12253027864459669,0.0827110716136079
0.5124653739612188,2.3372394250002526,0.09128206543571253,0.12456480530419875,0.08290597076796659
0.5130193905817174,2.3506241317008545,0.09128206543571253,0.1246276896608208,0.08296434374613768
0.5135734072022161,2.351475970665378,0.09212047750110171,0.1260160983978858,0.08377765474962856
0.5141274238227147,2.3571249762229565,0.09224453058675645,0.1267747066991874,0.08444295599746238
0.5146814404432133,2.3587893377166966,0.09282452308275967,0.1268957553116886,0.08491308356285236
0.5152354570637119,2.379329509353482,0.09288934636126496,0.12709744194777858,0.0850847329884467
0.5157894736842106,2.419413729182785,0.09295146597395393,0.12717457819211886,0.08513768578484049
0.5163434903047092,2.42407832384318,0.0931464991204911,0.12732847352569274,0.08551104848489753
0.5168975069252078,2.4260027387772336,0.09609812621511157,0.12889603944391662,0.08580747298888443
0.5174515235457063,2.4275798445192125,0.09611371859333737,0.1320240276210177,0.08580747298888443
0.518005540166205,2.4927203687941484,0.09629248535295314,0.13218132097965327,0.0858545661905759
0.5185595567867036,2.495424181991765,0.0968241079324855,0.1336090816517148,0.08588179837364504
0.5191135734072022,2.4983148915625755,0.09716510017774431,0.13620436101037128,0.08591700646394305
0.5196675900277008,2.509058755361677,0.0972144772024524,0.13657170919970132,0.08682953351297067
0.5202216066481995,2.513194961143769,0.09742409508498719,0.13692418646111948,0.08712882640091874
0.5207756232686981,2.5719127934373374,0.09743222093407355,0.13738192487702358,0.08821165921248435
0.5213296398891967,2.586716594092606,0.0974438807107135,0.13987280377784236,0.08842344136019181
0.5218836565096953,2.5891777322332183,0.09855563193474547,0.14043219515236194,0.08844736511944397
0.522437673130194,2.6070319203731303,0.09954320062442566,0.14181399353142085,0.08856983918574805
0.5229916897506925,2.6078985899749894,0.09972603346331232,0.14259896228853655,0.08861914226143702
0.5235457063711911,2.6323871151297262,0.10008489324723858,0.14274618025303376,0.08866619535125778
0.5240997229916897,2.6388400270100956,0.10022355647629232,0.14450053319768355,0.08867048140582548
0.5246537396121884,2.6725518091203657,0.10024935782936184,0.14498497181487807,0.0889278439548563
0.525207756232687,2.698791414527394,0.10212936637860502,0.14611555948900484,0.08918256801838591
0.5257617728531856,2.7034877886990905,0.10298934986530327,0.1469448735031149,0.08976157389403452
0.5263157894736842,2.7265646679907283,0.10305983311585924,0.14754178025084716,0.09013495687109652
0.5268698060941829,2.732391428416998,0.10469634524475693,0.14779461511032557,0.09069260922109816
0.5274238227146815,2.75481159058453,0.10518501728623936,0.14859566991702075,0.0907829574608483
0.52797783933518,2.8280962331145885,0.1068105948540007,0.15110997649497893,0.09277900399237124
0.5285318559556786,2.834241441224728,0.1070639397884314,0.15181674727591382,0.09302656043863332
0.5290858725761773,2.843939443076261,0.10867139815517018,0.15259257805300222,0.09309058940958367
0.5296398891966759,2.8497822400894863,0.10907792493045647,0.153399999879217,0.09375929134677166
0.5301939058171745,2.8776216036633757,0.10944534787880271,0.15726606214747446,0.09422420448345932
0.5307479224376731,2.8803761921736313,0.10990520911495615,0.15738669633675056,0.09757567423690432
0.5313019390581717,2.8809022735536765,0.1105773089552265,0.16039660321125837,0.09768108193988438
0.5318559556786704,2.915528231256969,0.11063874383081199,0.16124921884875,0.0981664767720453
0.532409972299169,2.966402626141615,0.11176354840613492,0.16143880809703598,0.09855628940378959
0.5329639889196676,2.968516129768425,0.11197062093243688,0.16324774525546865,0.09941120470768507
0.5335180055401662,2.9802316893690235,0.11299631072623743,0.1632686539681673,0.09950391227961418
0.5340720221606648,3.023603049339391,0.11509312028848945,0.1645615025190893,0.10066756240164666
0.5346260387811634,3.042240293435399,0.11533744525534774,0.16478734002427387,0.10074883899581225
0.535180055401662,3.0695632515105364,0.11579793565282394,0.16686077885942396,0.10096292765424666
0.5357340720221606,3.193986357024463,0.11757127814431453,0.16747935924342416,0.10146243293211664
0.5362880886426593,3.25162503220822,0.12004369310568873,0.1675741245227166,0.1016929117642828
0.5368421052631579,3.278924480611791,0.122947957782025,0.16883565043526685,0.10213328842593002
0.5373961218836565,3.320131441897166,0.12325827087885172,0.1696105790198779,0.10385503508665975
0.5379501385041551,3.3663722542033834,0.12347301139800637,0.17052151313473596,0.10418761016251145
0.5385041551246538,3.398469476594044,0.12388645630874799,0.1707032033110049,0.10430990557262722
0.5390581717451524,3.4269757163949075,0.1270368057698154,0.17078890110163616,0.10503969976119455
0.539612188365651,3.4311558025703595,0.12980846615438665,0.17202761879369802,0.10531969132313002
0.5401662049861495,3.444729986344269,0.13024808864862025,0.17300531833587754,0.10645236619315644
0.5407202216066482,3.6206326221411356,0.13116244145603037,0.17516770842920815,0.10657906746724853
0.5412742382271468,3.623662869713161,0.13158588801026103,0.17785544401022438,0.10666645559981673
0.5418282548476454,3.6581140459347927,0.13569702313275217,0.17937248273481443,0.1066794851117307
0.542382271468144,3.6668127420773664,0.13656905525611276,0.18268222007850607,0.1079190323113469
0.5429362880886427,3.728553036139561,0.13751784698048994,0.18295710167291723,0.10896717189198266
0.5434903047091413,3.728553036139561,0.13985164082531001,0.19033583504937196,0.1094311933479898
0.5440443213296399,3.733476312064748,0.14159702854155157,0.19048748592874246,0.11130550096362861
0.5445983379501385,3.7436680539677583,0.14257562736331814,0.19102999672071266,0.11394002433213311
0.5451523545706372,3.746583024881402,0.1448807571691418,0.1944154155789096,0.11394002433213311
0.5457063711911357,3.8619360168855565,0.1449354518244961,0.1959837905731498,0.11398816909426553
0.5462603878116343,3.8723412238437045,0.14532102855353476,0.1964134703781129,0.11537171464576694
0.5468144044321329,3.9240812428045997,0.1459710755058428,0.19838770576160095,0.1169137129792629
0.5473684210526316,3.9498317656724105,0.14654105861986105,0.19850143015409694,0.11739757148331283
0.5479224376731302,3.97444357608299,0.15070954076983986,0.19863991636416675,0.11881481234374534
0.5484764542936288,3.97444357608299,0.15461414245851532,0.20031051579424544,0.11930317370192578
0.5490304709141274,3.9899905184341358,0.15551128051770083,0.2009736742760432,0.11938554996883861
0.5495844875346261,4.0219622152394985,0.15625152587145574,0.2019495548300395,0.11966674932466873
0.5501385041551247,4.0492377448083365,0.15632130329118352,0.20317749959363665,0.12144589235594136
0.5506925207756233,4.14950807387232,0.15645920362573207,0.2066906833169597,0.12160265874656613
0.5512465373961218,4.14950807387232,0.1584155353681443,0.20943356437016314,0.12298439519116507
0.5518005540166205,4.187061226249499,0.15842385744107604,0.20995334295270915,0.12396591851935945
0.5523545706371191,4.240782982185035,0.16047364040153317,0.2170217471333162,0.12451552651161976
0.5529085872576177,4.315307258547637,0.16221266615721391,0.21751255640798103,0.1265225097918767
0.5534626038781163,4.346722934606083,0.16519540687523054,0.21815622950582633,0.12654648159172055
0.554016620498615,4.419300193056386,0.16546625177621344,0.2221331562425105,0.1272877957055528
0.5545706371191136,4.883064786633747,0.1681618835214174,0.22213379026912564,0.1283303593403902
0.5551246537396122,4.967601034691525,0.16880798388743373,0.22780371721801354,0.12840598351389804
0.5556786703601108,5.172249657784144,0.1710968599604762,0.23001223363468803,0.12929720917927726
0.5562326869806095,5.5727611789274025,0.17131769820578074,0.233036228100925,0.12946204861413474
0.556786703601108,5.57758443535143,0.1733075162247484,0.233036228100925,0.12962147440233335
0.5573407202216066,5.586902938350572,0.1755243444578176,0.23364579526223594,0.13195627449070282
0.5578947368421052,5.888761985968065,0.1757876701090081,0.23772329583896423,0.13252335262497453
0.5584487534626039,6.256671309187551,0.17752864923562836,0.23848590390784688,0.13289191167183678
0.5590027700831025,6.706427417317317,0.1820556757661695,0.2387483061736107,0.13302586989242507
0.5595567867036011,7.366504549241532,0.1834614403736203,0.23950216266482832,0.13397194285501904
0.5601108033240997,7.376436596412994,0.18490190252093708,0.2441430649989873,0.13405256005594884
0.5606648199445984,7.577187087985226,0.18651430420366866,0.24678125648874646,0.13437517718055564
0.561218836565097,9.001510356528055,0.1870499614129209,0.24844811492557967,0.13470447140740976
0.5617728531855956,9.304707307831153,0.18774359800816076,0.2490574720343445,0.13669120894116113
0.5623268698060941,9.304707307831153,0.19007088740777203,0.251860426320964,0.13690334976883656
0.5628808864265928,9.548244236935545,0.19367052032926127,0.2525919463306671,0.13866541674046678
0.5634349030470914,9.603412533736794,0.19406409395507537,0.2529131509540258,0.14045670406578176
0.56398891966759,10.28446624182863,0.1950219840681592,0.255232291571494,0.1411916496300505
0.5645429362880886,10.316774197951437,0.198016204610861,0.2609586442412134,0.14713414735331068
0.5650969529085873,10.618635846636694,0.1999121066299805,0.26297892321575184,0.14859173982920107
0.5656509695290859,10.804032987663842,0.20023468822433801,0.2639970642295812,0.15167590324401722
0.5662049861495845,11.914144302912831,0.20283857371798636,0.26502997125246813,0.15444686990827966
0.5667590027700831,12.115650707501167,0.20498293547630453,0.26565878213656097,0.15462595649650585
0.5673130193905818,13.27280606017081,0.20785509722681997,0.27125784000799075,0.15515017528988262
0.5678670360110804,13.594817364536645,0.20815450789511653,0.2812580288243055,0.15690538541269589
0.5684210526315789,14.729626344230207,0.21450038597318002,0.291920682396005,0.15759696286607808
0.5689750692520775,15.799557020901425,0.21678477760448356,0.29264040075665293,0.16106807457275038
0.5695290858725762,18.386813246670567,0.2192941055138898,0.29625056532671795,0.16117553144662894
0.5700831024930748,18.61668510085991,0.21933276331637425,0.2990677295679528,0.16223930930057445
0.5706371191135734,19.26279774817345,0.2224635382485002,0.300304837476557,0.1628099127802057
0.571191135734072,22.321721359108025,0.22579035229138159,0.3085417032759088,0.17411428618682478
0.5717451523545707,24.380388846390588,0.2397472731902362,0.32358627796029665,0.17761923513437575
0.5722991689750693,26.89391500421934,0.24653305413634474,0.33247374446992595,0.17778160949328095
0.5728531855955679,34.75130759544677,0.25958096400555425,0.3327371013047224,0.17863679412014932
0.5734072022160664,34.996308219882316,0.2604621274363381,0.33427381856977106,0.17864687768377846
0.5739612188365651,37.036116996081475,0.26229609019425776,0.3401716435075523,0.17963920541555223
0.5745152354570637,39.92251562994083,0.2636218218249246,0.34506898074666326,0.1813418107010296
0.5750692520775623,43.29535614792724,0.2651978860065838,0.3473226198904551,0.18533955463787566
0.5756232686980609,58.363568952182426,0.27402461990847005,0.35568744045473816,0.18670947234219837
0.5761772853185596,83.21093041322213,0.2911370118965885,0.36293075630070276,0.1872973187554777
0.5767313019390582,84.60875513061254,0.2920511928624472,0.3724858822970041,0.18793747684177378
0.5772853185595568,87.5995392615339,0.29627236981124244,0.37703368976566515,0.18817580450131954
0.5778393351800554,89.65320172383954,0.30226556826216233,0.3771397842996861,0.18904603868477635
0.5783933518005541,90.24373087690074,0.302696202371896,0.37924612533879815,0.1921331876953263
0.5789473684210527,95.65604932577817,0.3069040886336606,0.379533003406887,0.19289487664959085
0.5795013850415512,97.48514250629586,0.32119476418637166,0.379533003406887,0.19515793487687422
0.5800554016620498,97.51531884730413,0.3271256193395136,0.383121932729198,0.1975104444637991
0.5806094182825485,115.59359074427886,0.327875401120254,0.38510407187681606,0.20261162853213724
0.5811634349030471,117.78303496997236,0.33076522352638965,0.3957246202083022,0.20339385109059607
0.5817174515235457,121.53036474113921,0.33462493059849674,0.39919206860844614,0.20665740808276864
0.5822714681440443,153.68048617618845,0.3352149805191411,0.4032710623529244,0.20779643731399902
0.582825484764543,160.78695043850314,0.335612498090028,0.41312196556989317,0.2151674122853125
0.5833795013850416,166.59484903633015,0.34020370260525895,0.4176749309401239,0.21966632337504205
0.5839335180055402,166.9424807110358,0.3453893260741153,0.4245775478065042,0.2215990968166531
0.5844875346260388,182.95040665043015,0.3519275341910594,0.42987290257156946,0.2230187188048739
0.5850415512465375,184.87259190109862,0.3602782623021728,0.43034034530986,0.22334934654381694
0.585595567867036,225.0007920544979,0.3668300847236074,0.4403773454804743,0.2241207990266867
0.5861495844875346,225.22932206736542,0.3736352010272772,0.4457751618376861,0.22470504465398242
0.5867036011080332,261.5071283068211,0.38448644261650683,0.45336797448563365,0.2289262702392904
0.5872576177285319,284.1874101273459,0.39260163843805235,0.4626033968836562,0.23039354419908722
0.5878116343490305,284.26790068149876,0.4043182048322746,0.4788937689812963,0.2352125867340818
0.5883656509695291,293.63858265304543,0.40509342766061585,0.486614935654808,0.24412461155947587
0.5889196675900277,301.98142622953054,0.4062555730554697,0.49568441729945206,0.24925936224000872
0.5894736842105263,316.283975189066,0.4095326339976008,0.4971146428871161,0.2563669803889085
0.590027700831025,386.5755534265347,0.410972907963463,0.5060986289577957,0.25972943908300933
0.5905817174515235,611.607754071889,0.42523223318963044,0.5069979798748533,0.2640477354592002
0.5911357340720221,922.1068482431158,0.43609571518686185,0.5079685519463698,0.26863692697075936
0.5916897506925207,1204.948666105756,0.44652401377624706,0.5473256630028984,0.2869789941823171
0.5922437673130194,4985.102777779055,0.44718504564401607,0.5559554538300966,0.28961726971594054
0.592797783933518,6590.319942550271,0.4515828971902983,0.5621891999812816,0.2923718252003745
0.5933518005540166,22135.61703343786,0.45788274654881933,0.5722026485164202,0.30682432578176166
0.5939058171745152,55196.950027480554,0.45788274654881933,0.5847537227557029,0.3071822333634615
0.5944598337950139,88706.77733636029,0.4579310260551281,0.6082244944841381,0.3081581135691541
0.5950138504155125,172576.64823707138,0.4620604006980605,0.6148382724354524,0.31728968234133303
0.5955678670360111,210938.57653564579,0.4766613024638099,0.6171170285825682,0.3174486579545215
0.5961218836565096,243012.31144785247,0.49525358208860115,0.619122406642149,0.317678074425815
0.5966759002770083,250491.87147213804,0.5032517299474824,0.6268714730682073,0.31779006860773606
0.5972299168975069,267319.56154315156,0.5225499609078561,0.6447187586669507,0.323939744781108
0.5977839335180055,278599.1538523165,0.5272591266046057,0.6635000770238723,0.3252494698182226
0.5983379501385041,311573.9999282803,0.5315837130924087,0.6740359359417293,0.32832577975236993
0.5988919667590028,389926.24123293615,0.543451001613302,0.6795751648134871,0.3364900621425532
0.5994459833795014,445975.63048099296,0.5673697362264836,0.6818924476935057,0.3371694220113638
0.6,448151.49097340455,0.5736363904934076,0.6818924476935057,0.373170503548745
0.6005540166204986,534201.7992415732,0.5741474791238343,0.6901089572370588,0.37867443235216214
0.6011080332409973,705922.2304157465,0.5903850241461654,0.7091861859126029,0.3804310524054014
0.6016620498614959,868881.531301339,0.6033757982061175,0.7188646704011078,0.40125742835468003
0.6022160664819944,897361.2776429487,0.6327527806866398,0.7425432829091888,0.4071801763912164
0.602770083102493,980625.2067411715,0.6439687844018759,0.7501289681140058,0.4171070525860785
0.6033240997229917,980627.208019298,0.6785282301470826,0.769314960918525,0.4307754906723703
0.6038781163434903,1.0773467600384986e6,0.68842250405196,0.7782837848134818,0.4411661579680529
0.6044321329639889,1.327370812505629e6,0.7124322688701691,0.7834493931717754,0.4660783928474547
0.6049861495844875,1.3754746130275188e6,0.7564759413479433,0.7914243419270085,0.47112856031016553
0.6055401662049862,1.5955760720761407e6,0.7587735464964345,0.8339971920722409,0.47807560286491896
0.6060941828254848,1.6024427360783338e6,0.7695977973449545,0.856912074048112,0.47887404538087813
0.6066481994459834,1.6120722647981448e6,0.912786391791527,0.8705141232476105,0.48479706096861197
0.607202216066482,2.373149148665668e6,0.931043894223593,0.8796272158470404,0.48826149958733067
0.6077562326869806,2.3783788673125287e6,0.9416099119531974,0.8889405268449166,0.49437927996570774
0.6083102493074792,3.4579062414079076e6,0.9710296143200766,0.9010532844518035,0.4950736664373672
0.6088642659279778,3.7198976733859563e6,0.9837679214906088,0.9121648829631984,0.5005646908138094
0.6094182825484764,5.007790213871339e6,0.9919037146815598,0.9206788586193948,0.511767338096371
0.6099722991689751,5.260613062827744e6,0.9990246307574738,0.9344434419440337,0.517560020043037
0.6105263157894737,6.700407330573702e6,0.9995119572850226,0.9360669494670905,0.525241652638125
0.6110803324099723,7.033749185998156e6,1.0028620406854791,0.9440745594682276,0.5303003320285484
0.6116343490304709,7.033749185998156e6,1.053417775591204,0.9525575911590736,0.5368766677658908
0.6121883656509696,8.80180029601214e6,1.086111618099552,0.9584752576482367,0.546090821257665
0.6127423822714682,9.412297964174576e6,1.1477815408855947,0.9767500249103599,0.5701341118259831
0.6132963988919667,1.004334696134906e7,1.2210485825762698,0.9981302507055576,0.6027735493089541
0.6138504155124653,1.3246945991965082e7,1.2280696522793992,0.9997561276613649,0.6217369785385011
0.614404432132964,1.9171915744559478e7,1.2324061513645526,0.9997564853764064,0.6264041304675255
0.6149584487534626,1.9171915744559478e7,1.2758959088819228,1.0000111521001405,0.6264041304675255
0.6155124653739612,2.2405138363188364e7,1.2802529927933808,1.0452635112713566,0.6469619475867091
0.6160664819944598,2.2939090520120237e7,1.3268061704537524,1.0673190595310544,0.6870268102600705
0.6166204986149585,2.7144445262851328e7,1.3318815202653598,1.0796426064082207,0.6892993339549605
0.6171745152354571,2.9789302943238463e7,1.3513836410917712,1.0804657928613772,0.7055427119062342
0.6177285318559557,4.1783793938184656e7,1.373326623090845,1.1203159836883652,0.7289399020903286
0.6182825484764543,5.152401717679626e7,1.374435506645455,1.1481453223926956,0.7567542935697862
0.618836565096953,5.46393418920172e7,1.3771230708872193,1.1529488761384348,0.758700692783176
0.6193905817174515,8.321732536933751e7,1.3771230708872193,1.191694002918787,0.7797003417424935
0.6199445983379501,1.5168953889683908e8,1.3810329226515385,1.191694002918787,0.7888802587092452
0.6204986149584487,1.802720681654575e10,1.395130920304308,1.1949087921201984,0.8836650278025393
0.6210526315789474,1.802720681654575e10,1.3993022637728918,1.199028565474854,0.9163476622322233
0.621606648199446,1.375563297981393e11,1.4068452666565128,1.231936337568341,0.9191043634705572
0.6221606648199446,6.803609551918962e11,1.4078164384762353,1.2944441228267602,0.9309090016967911
0.6227146814404432,6.04026224425505e12,1.4127939650928218,1.3265869311585279,0.959219732062601
0.6232686980609419,2.3456257335159207e13,1.5073127256843148,1.3286375474656344,0.9761822566595408
0.6238227146814405,2.3464665692174473e13,1.5344401844781963,1.3626065103198488,0.9997560084229893
0.624376731301939,2.5418459536228875e13,1.542465001356337,1.3907182536359866,0.9997560978517723
0.6249307479224376,3.3851328379235215e13,1.563421410745687,1.4141280999017456,1.0171926482028222
0.6254847645429363,3.474811465035022e13,1.565890888735833,1.4410628366905052,1.0721312261624845
0.6260387811634349,3.4748114651784176e13,1.643456891139565,1.4427752030083534,1.079395496514704
0.6265927977839335,6.896298756632019e13,1.6479286805326405,1.581779315310302,1.0918756712900337
0.6271468144044321,7.40436537278423e13,1.7181556916630836,1.585933584366675,1.1508731773676137
0.6277008310249308,2.974723708639816e14,1.8418273734349602,1.6251864480934701,1.1508731773676137
0.6282548476454294,3.0620447062101094e14,1.9194845347167828,1.6306545770028644,1.1510472003124461
0.628808864265928,4.0261481300762256e14,1.9766284715254059,1.635648236336532,1.153012563292361
0.6293628808864266,4.3274702966849275e14,1.9980831497195906,1.7008177482424207,1.1740080713882788
0.6299168975069253,4.866060806847643e14,2.0424877203971405,1.7041630008796291,1.2844637180756011
0.6304709141274238,6.915399451919822e14,2.0566970545881262,1.7725527600816475,1.3147939690945438
0.6310249307479224,1.2131999369710465e15,2.2142735057903864,1.8298971996961941,1.377914325693667
0.631578947368421,1.2654708198926658e15,2.249529495075758,1.9152094075244364,1.4021334570824247
0.6321329639889197,1.3330392065314485e15,2.2789538219632846,2.0060828213542963,1.4042185170120602
0.6326869806094183,1.4265573617566855e15,2.3105006078979895,2.0508916484596753,1.4430595786182239
0.6332409972299169,3.6126232066161005e15,2.345754728031543,2.2328255751255592,1.453699568416136
0.6337950138504155,5.289440275152807e15,2.392824571234566,2.2683936715812614,1.4808598004536522
0.6343490304709142,7.118364834694709e15,2.3932420580058986,2.3303356132974913,1.4965329587693141
0.6349030470914128,7.358605627435223e15,2.3933521343190747,2.371073151100514,1.5440242004650093
0.6354570637119114,7.605495153033242e15,2.4577615844051004,2.3800394484001632,1.5852549457253016
0.6360110803324099,7.605495153033242e15,2.459208755021484,2.4553269069874197,1.5936645637182034
0.6365650969529086,9.03818307312193e15,2.459321214639763,2.4667362793402385,1.6408420455102286
0.6371191135734072,1.0e91,2.6634740955264413,2.4928342905445784,1.6550865592032935
0.6376731301939058,1.0e91,2.8483334960403828,2.5722139152526484,1.7425098835911668
0.6382271468144044,1.0e91,2.8676470398937104,2.594782589415903,1.7878490129949764
0.6387811634349031,1.0e91,2.9049137119721884,2.611689896159472,1.807609414301824
0.6393351800554017,1.0e91,2.936851668140611,2.7396856859183707,1.868063705559555
0.6398891966759003,1.0e91,2.9385591416520205,2.8633938036045046,1.9637347467526924
0.6404432132963989,1.0e91,2.943082771897999,2.8820048034610752,1.999042997278513
0.6409972299168976,1.0e91,2.990854621484056,2.8893468655355097,2.039280945273988
0.6415512465373961,1.0e91,3.0011186160734287,2.9340140444101,2.057422145785009
0.6421052631578947,1.0e91,3.0791267862891143,2.9484140479248655,2.0962379636984725
0.6426592797783933,1.0e91,3.079950749655402,2.9543720088796945,2.168558315839717
0.643213296398892,1.0e91,3.2098613241676306,3.162876699056866,2.1942590054583637
0.6437673130193906,1.0e91,3.346513551915655,3.195799407343568,2.2240013421550957
0.6443213296398892,1.0e91,3.3511870920060565,3.2272895241314905,2.3783066816695504
0.6448753462603878,1.0e91,3.438395994125643,3.2309771885299083,2.39951469501545
0.6454293628808865,1.0e91,3.472311830969079,3.2393217609191756,2.5000062318315983
0.6459833795013851,1.0e91,3.4769084759815128,3.4879901725301767,2.5051941104538415
0.6465373961218837,1.0e91,3.4845900354888872,3.5266671992778758,2.8674377700099827
0.6470914127423822,1.0e91,3.507476496229521,3.6728615093649073,2.9140910546313323
0.6476454293628808,1.0e91,3.57182753014929,3.6728615093649073,2.9591522164994934
0.6481994459833795,1.0e91,3.6431227338768055,3.676664765856213,2.986339279483029
0.6487534626038781,1.0e91,3.6722906068988417,3.731065557037906,2.988545344158867
0.6493074792243767,1.0e91,3.6722906068988417,3.731065557037906,3.0776115248777884
0.6498614958448753,1.0e91,3.7385910471814467,4.02013239412049,3.0780878976084365
0.650415512465374,1.0e91,3.7385910471814467,4.323240055339346,3.082133148611785
0.6509695290858726,1.0e91,3.7406208150441023,4.366458097140858,3.2089216291319382
0.6515235457063712,1.0e91,3.7785770269218597,4.570741835490924,3.2592633060216043
0.6520775623268698,1.0e91,4.340309573216299,4.580074216469686,3.3461245258402452
0.6526315789473685,1.0e91,4.404874613527118,4.580074216469686,3.3461245258402452
0.653185595567867,1.0e91,4.526151148850902,5.068492920778766,3.388237320363499
0.6537396121883656,1.0e91,4.574591702062254,5.280461560724897,3.647786650776409
0.6542936288088642,1.0e91,4.574591702062254,5.348438845993964,3.678078337454686
0.6548476454293629,1.0e91,4.623403990240552,5.963089693315992,3.678078337454686
0.6554016620498615,1.0e91,4.640868908974529,7.610876225388575,3.7381857623389245
0.6559556786703601,1.0e91,4.90606266171619,7.978044712876513,3.7381857623389245
0.6565096952908587,1.0e91,5.002229554402245,8.067049032625462,3.7662131973300172
0.6570637119113574,1.0e91,5.020091023371724,9.54401055302522,3.773602434081417
0.657617728531856,1.0e91,5.217120600796532,10.494764117805278,3.8380565504512507
0.6581717451523545,1.0e91,5.229569132630297,19.788032660688216,4.0761573203856925
0.6587257617728531,1.0e91,5.238043371623893,19.99778758933151,4.566695153948402
0.6592797783933518,1.0e91,5.424121971555505,20.620080128109556,4.720615625247602
0.6598337950138504,1.0e91,5.643223415277766,22.902213234993,4.721616231199283
0.660387811634349,1.0e91,5.9714481041080125,26.1260513678012,4.8767807651471315
0.6609418282548476,1.0e91,5.972600265486832,27.228655924019648,5.469070190574038
0.6614958448753463,1.0e91,6.07762747781583,33.678178109822575,5.471715135734258
0.6620498614958449,1.0e91,8.073569769856729,34.184721986854164,5.62230346772725
0.6626038781163435,1.0e91,8.175390380461787,37.63641544099934,5.849438798839364
0.6631578947368421,1.0e91,9.423144088800678,55.0893039956486,7.114675322720924
0.6637119113573408,1.0e91,9.882132470633465,55.0893039956486,7.232005826479088
0.6642659279778393,1.0e91,10.995337462001793,55.18528120834194,8.677606291890344
0.6648199445983379,1.0e91,11.012980175752388,77.89386175994674,10.555626370342022
0.6653739612188365,1.0e91,12.565948577025711,86.1006419007034,10.69778044774756
0.6659279778393352,1.0e91,15.39025106836227,87.73723669128326,10.841890737556833
0.6664819944598338,1.0e91,15.39025106836227,90.85072609587426,10.993110977604076
0.6670360110803324,1.0e91,22.23280019294535,94.21671979939663,15.754739237326115
0.667590027700831,1.0e91,24.396715092852283,94.47993574749555,15.754739237326115
0.6681440443213297,1.0e91,27.36692917240385,94.66212069291501,15.825726666719811
0.6686980609418283,1.0e91,48.859394496098524,108.6347296702239,17.67765892891882
0.6692520775623269,1.0e91,58.509923948288446,124.70539391936619,23.364104413171685
0.6698060941828254,1.0e91,61.84191180225346,136.88342830537167,23.662662397187066
0.6703601108033241,1.0e91,4993.704081138393,147.3407791481089,26.62245834071954
0.6709141274238227,1.0e91,1.0e91,160.37485634842662,27.412355191997356
0.6714681440443213,1.0e91,1.0e91,165.08866693626362,28.648469990700605
0.6720221606648199,1.0e91,1.0e91,167.75765177327787,28.789631579338415
0.6725761772853186,1.0e91,1.0e91,180.2413806827665,28.789631579338415
0.6731301939058172,1.0e91,1.0e91,211.06610924515337,39.21395987213385
0.6736842105263158,1.0e91,1.0e91,211.58130879654803,44.0897714017297
0.6742382271468144,1.0e91,1.0e91,213.08107522074292,44.09115619156255
0.6747922437673131,1.0e91,1.0e91,215.1952596536585,61.60315154073272
0.6753462603878116,1.0e91,1.0e91,265.9918264906525,71.94706466625922
0.6759002770083102,1.0e91,1.0e91,290.53732756185195,90.80171897333922
0.6764542936288088,1.0e91,1.0e91,593.9871270343245,162.42894847598333
0.6770083102493075,1.0e91,1.0e91,760.9432455576474,176.47865066887098
0.6775623268698061,1.0e91,1.0e91,1758.861803759082,177.10015713891516
0.6781163434903047,1.0e91,1.0e91,2108.6720072142707,194.56451710718204
0.6786703601108033,1.0e91,1.0e91,4979.441402822749,206.5848748990021
0.679224376731302,1.0e91,1.0e91,7920.954196446758,238.69499488778953
0.6797783933518006,1.0e91,1.0e91,87671.59097698753,265.53662751894296
0.6803324099722992,1.0e91,1.0e91,93631.07957563581,279.51479581512103
0.6808864265927977,1.0e91,1.0e91,118558.97417942347,294.7765137095132
0.6814404432132964,1.0e91,1.0e91,130036.52746266163,313.7951561820623
0.681994459833795,1.0e91,1.0e91,160653.0265729317,338.9298115877286
0.6825484764542936,1.0e91,1.0e91,250491.87133722097,352.24340730554155
0.6831024930747922,1.0e91,1.0e91,279757.1850740176,376.4202944253511
0.6836565096952909,1.0e91,1.0e91,342653.7773719951,474.0241711920832
0.6842105263157895,1.0e91,1.0e91,355521.5789120638,520.3005567653746
0.6847645429362881,1.0e91,1.0e91,394667.7001196324,541.9757784837425
0.6853185595567867,1.0e91,1.0e91,535089.6248830755,777.9813052663834
0.6858725761772854,1.0e91,1.0e91,658720.9638774241,1372.4546994302048
0.686426592797784,1.0e91,1.0e91,666798.4388918485,1849.6920312049613
0.6869806094182825,1.0e91,1.0e91,1.2612915650336414e6,4988.025596020845
0.6875346260387811,1.0e91,1.0e91,1.3252907730192044e6,12120.595722180262
0.6880886426592798,1.0e91,1.0e91,1.686680060723631e6,65611.92928470281
0.6886426592797784,1.0e91,1.0e91,2.129606069547226e6,97073.58546949405
0.689196675900277,1.0e91,1.0e91,2.1812156336310483e6,275478.0230992975
0.6897506925207756,1.0e91,1.0e91,2.2013699448005524e6,567688.7429918543
0.6903047091412743,1.0e91,1.0e91,2.2654084448155547e6,1.7855785246086048e6
0.6908587257617729,1.0e91,1.0e91,2.3284428947423566e6,3.6665255862429086e6
0.6914127423822715,1.0e91,1.0e91,2.412654829709538e6,3.95841639293338e6
0.69196675900277,1.0e91,1.0e91,3.5143565082450574e6,5.27158355949353e6
0.6925207756232687,1.0e91,1.0e91,3.5460388491976717e6,2.0217277867887814e7
0.6930747922437673,1.0e91,1.0e91,4.666935437529395e6,5.72503980096022e7
0.6936288088642659,1.0e91,1.0e91,5.251291695643242e6,2.838967781352368e8
0.6941828254847645,1.0e91,1.0e91,5.260343700452738e6,3.408621004372487e8
0.6947368421052632,1.0e91,1.0e91,5.260343722515577e6,3.4104926319300973e8
0.6952908587257618,1.0e91,1.0e91,8.227369634202632e6,3.839904470498523e8
0.6958448753462604,1.0e91,1.0e91,9.227138691159295e6,1.0742267596318564e9
0.696398891966759,1.0e91,1.0e91,1.0095182793304719e7,1.685227206522614e9
0.6969529085872577,1.0e91,1.0e91,1.1505918210996058e7,1.685227206522614e9
0.6975069252077563,1.0e91,1.0e91,1.4608417866189945e7,1.3199851681317125e13
0.6980609418282548,1.0e91,1.0e91,1.514271724405662e7,4.503608070108966e15
0.6986149584487534,1.0e91,1.0e91,2.2755173912846155e7,4.505524550205873e15
0.6991689750692521,1.0e91,1.0e91,2.308561332109604e7,7.82834496485243e15
0.6997229916897507,1.0e91,1.0e91,3.0437119214101583e7,1.199643792033027e16
0.7002770083102493,1.0e91,1.0e91,3.0437119214101583e7,1.199644114510371e16
0.7008310249307479,1.0e91,1.0e91,3.2045219536585234e7,1.199644114510371e16
0.7013850415512466,1.0e91,1.0e91,3.2045219536585234e7,7.205760259681518e16
0.7019390581717452,1.0e91,1.0e91,3.61385635637433e7,7.219901708553211e16
0.7024930747922438,1.0e91,1.0e91,4.18323022774223e7,9.735316915102034e16
0.7030470914127424,1.0e91,1.0e91,1.467243728516124e8,1.0190482836013709e17
0.703601108033241,1.0e91,1.0e91,8.708803555404668e8,1.0190521550176598e17
0.7041551246537396,1.0e91,1.0e91,4.304725706421813e9,1.2815981795991872e17
0.7047091412742382,1.0e91,1.0e91,1.7922293484904007e10,1.2883576202468738e17
0.7052631578947368,1.0e91,1.0e91,2.182488762957718e10,1.3384509756737627e17
0.7058171745152355,1.0e91,1.0e91,1.3779456662509232e11,1.3384509756737627e17
0.7063711911357341,1.0e91,1.0e91,6.04035996666636e12,1.4411518915021738e17
0.7069252077562327,1.0e91,1.0e91,3.586470661440677e13,1.442561311535438e17
0.7074792243767313,1.0e91,1.0e91,1.0688621648337508e14,1.7150219239346515e17
0.7080332409972299,1.0e91,1.0e91,1.421505490094514e14,1.9064652581511814e17
0.7085872576177286,1.0e91,1.0e91,3.778580573855314e14,1.9069966024319622e17
0.7091412742382271,1.0e91,1.0e91,5.63370664527961e14,1.9075303944409174e17
0.7096952908587257,1.0e91,1.0e91,1.6117843071779105e15,1.9424453887249232e17
0.7102493074792243,1.0e91,1.0e91,2.0057014768947705e15,1.9987956619249274e17
0.710803324099723,1.0e91,1.0e91,5.360825294658129e15,2.0380984788883754e17
0.7113573407202216,1.0e91,1.0e91,8.463917212183327e15,2.038098483357397e17
0.7119113573407202,1.0e91,1.0e91,1.1521383495218098e16,2.0385940527329446e17
0.7124653739612188,1.0e91,1.0e91,1.1521383495218098e16,2.0385945424464118e17
0.7130193905817175,1.0e91,1.0e91,1.633636454814083e16,2.0416318341883533e17
0.7135734072022161,1.0e91,1.0e91,1.895733720192488e16,2.1162856606782723e17
0.7141274238227147,1.0e91,1.0e91,1.9020117881040012e16,2.1645350229813437e17
0.7146814404432132,1.0e91,1.0e91,2.0319773839716604e16,2.1650661330666813e17
0.7152354570637119,1.0e91,1.0e91,3.2311570453440985e74,2.2324177360469907e17
0.7157894736842105,1.0e91,1.0e91,1.0e91,2.243578244148941e17
0.7163434903047091,1.0e91,1.0e91,1.0e91,2.2453096722941184e17
0.7168975069252077,1.0e91,1.0e91,1.0e91,2.2497409384055747e17
0.7174515235457064,1.0e91,1.0e91,1.0e91,2.2497409384055747e17
0.718005540166205,1.0e91,1.0e91,1.0e91,2.2519169751282944e17
0.7185595567867036,1.0e91,1.0e91,1.0e91,2.2698642902375645e17
0.7191135734072022,1.0e91,1.0e91,1.0e91,2.2705805875123226e17
0.7196675900277009,1.0e91,1.0e91,1.0e91,2.2786002230212224e17
0.7202216066481995,1.0e91,1.0e91,1.0e91,2.2786002230212224e17
0.720775623268698,1.0e91,1.0e91,1.0e91,2.2786609340294973e17
0.7213296398891966,1.0e91,1.0e91,1.0e91,2.2786611194757395e17
0.7218836565096953,1.0e91,1.0e91,1.0e91,2.2786611914183728e17
0.7224376731301939,1.0e91,1.0e91,1.0e91,2.2786611914183728e17
0.7229916897506925,1.0e91,1.0e91,1.0e91,2.2786611937022646e17
0.7235457063711911,1.0e91,1.0e91,1.0e91,2.2786611939944093e17
0.7240997229916898,1.0e91,1.0e91,1.0e91,2.2786611982807517e17
0.7246537396121884,1.0e91,1.0e91,1.0e91,3.444307071374658e17
0.725207756232687,1.0e91,1.0e91,1.0e91,3.444307071374658e17
0.7257617728531855,1.0e91,1.0e91,1.0e91,3.444307071374658e17
0.7263157894736842,1.0e91,1.0e91,1.0e91,4.560314464442349e17
0.7268698060941828,1.0e91,1.0e91,1.0e91,4.604769911934779e53
0.7274238227146814,1.0e91,1.0e91,1.0e91,1.0e91
0.72797783933518,1.0e91,1.0e91,1.0e91,1.0e91
0.7285318559556787,1.0e91,1.0e91,1.0e91,1.0e91
0.7290858725761773,1.0e91,1.0e91,1.0e91,1.0e91
0.7296398891966759,1.0e91,1.0e91,1.0e91,1.0e91
0.7301939058171745,1.0e91,1.0e91,1.0e91,1.0e91
0.7307479224376732,1.0e91,1.0e91,1.0e91,1.0e91
0.7313019390581718,1.0e91,1.0e91,1.0e91,1.0e91
0.7318559556786703,1.0e91,1.0e91,1.0e91,1.0e91
0.7324099722991689,1.0e91,1.0e91,1.0e91,1.0e91
0.7329639889196676,1.0e91,1.0e91,1.0e91,1.0e91
0.7335180055401662,1.0e91,1.0e91,1.0e91,1.0e91
0.7340720221606648,1.0e91,1.0e91,1.0e91,1.0e91
0.7346260387811634,1.0e91,1.0e91,1.0e91,1.0e91
0.7351800554016621,1.0e91,1.0e91,1.0e91,1.0e91
0.7357340720221607,1.0e91,1.0e91,1.0e91,1.0e91
0.7362880886426593,1.0e91,1.0e91,1.0e91,1.0e91
0.7368421052631579,1.0e91,1.0e91,1.0e91,1.0e91
0.7373961218836566,1.0e91,1.0e91,1.0e91,1.0e91
0.7379501385041551,1.0e91,1.0e91,1.0e91,1.0e91
0.7385041551246537,1.0e91,1.0e91,1.0e91,1.0e91
0.7390581717451523,1.0e91,1.0e91,1.0e91,1.0e91
0.739612188365651,1.0e91,1.0e91,1.0e91,1.0e91
0.7401662049861496,1.0e91,1.0e91,1.0e91,1.0e91
0.7407202216066482,1.0e91,1.0e91,1.0e91,1.0e91
0.7412742382271468,1.0e91,1.0e91,1.0e91,1.0e91
0.7418282548476455,1.0e91,1.0e91,1.0e91,1.0e91
0.7423822714681441,1.0e91,1.0e91,1.0e91,1.0e91
0.7429362880886426,1.0e91,1.0e91,1.0e91,1.0e91
0.7434903047091412,1.0e91,1.0e91,1.0e91,1.0e91
0.7440443213296399,1.0e91,1.0e91,1.0e91,1.0e91
0.7445983379501385,1.0e91,1.0e91,1.0e91,1.0e91
0.7451523545706371,1.0e91,1.0e91,1.0e91,1.0e91
0.7457063711911357,1.0e91,1.0e91,1.0e91,1.0e91
0.7462603878116344,1.0e91,1.0e91,1.0e91,1.0e91
0.746814404432133,1.0e91,1.0e91,1.0e91,1.0e91
0.7473684210526316,1.0e91,1.0e91,1.0e91,1.0e91
0.7479224376731302,1.0e91,1.0e91,1.0e91,1.0e91
0.7484764542936289,1.0e91,1.0e91,1.0e91,1.0e91
0.7490304709141274,1.0e91,1.0e91,1.0e91,1.0e91
0.749584487534626,1.0e91,1.0e91,1.0e91,1.0e91
0.7501385041551246,1.0e91,1.0e91,1.0e91,1.0e91
0.7506925207756233,1.0e91,1.0e91,1.0e91,1.0e91
0.7512465373961219,1.0e91,1.0e91,1.0e91,1.0e91
0.7518005540166205,1.0e91,1.0e91,1.0e91,1.0e91
0.7523545706371191,1.0e91,1.0e91,1.0e91,1.0e91
0.7529085872576178,1.0e91,1.0e91,1.0e91,1.0e91
0.7534626038781164,1.0e91,1.0e91,1.0e91,1.0e91
0.754016620498615,1.0e91,1.0e91,1.0e91,1.0e91
0.7545706371191135,1.0e91,1.0e91,1.0e91,1.0e91
0.7551246537396122,1.0e91,1.0e91,1.0e91,1.0e91
0.7556786703601108,1.0e91,1.0e91,1.0e91,1.0e91
0.7562326869806094,1.0e91,1.0e91,1.0e91,1.0e91
0.756786703601108,1.0e91,1.0e91,1.0e91,1.0e91
0.7573407202216067,1.0e91,1.0e91,1.0e91,1.0e91
0.7578947368421053,1.0e91,1.0e91,1.0e91,1.0e91
0.7584487534626039,1.0e91,1.0e91,1.0e91,1.0e91
0.7590027700831025,1.0e91,1.0e91,1.0e91,1.0e91
0.7595567867036012,1.0e91,1.0e91,1.0e91,1.0e91
0.7601108033240997,1.0e91,1.0e91,1.0e91,1.0e91
0.7606648199445983,1.0e91,1.0e91,1.0e91,1.0e91
0.7612188365650969,1.0e91,1.0e91,1.0e91,1.0e91
0.7617728531855956,1.0e91,1.0e91,1.0e91,1.0e91
0.7623268698060942,1.0e91,1.0e91,1.0e91,1.0e91
0.7628808864265928,1.0e91,1.0e91,1.0e91,1.0e91
0.7634349030470914,1.0e91,1.0e91,1.0e91,1.0e91
0.7639889196675901,1.0e91,1.0e91,1.0e91,1.0e91
0.7645429362880887,1.0e91,1.0e91,1.0e91,1.0e91
0.7650969529085873,1.0e91,1.0e91,1.0e91,1.0e91
0.7656509695290858,1.0e91,1.0e91,1.0e91,1.0e91
0.7662049861495844,1.0e91,1.0e91,1.0e91,1.0e91
0.7667590027700831,1.0e91,1.0e91,1.0e91,1.0e91
0.7673130193905817,1.0e91,1.0e91,1.0e91,1.0e91
0.7678670360110803,1.0e91,1.0e91,1.0e91,1.0e91
0.7684210526315789,1.0e91,1.0e91,1.0e91,1.0e91
0.7689750692520776,1.0e91,1.0e91,1.0e91,1.0e91
0.7695290858725762,1.0e91,1.0e91,1.0e91,1.0e91
0.7700831024930748,1.0e91,1.0e91,1.0e91,1.0e91
0.7706371191135734,1.0e91,1.0e91,1.0e91,1.0e91
0.771191135734072,1.0e91,1.0e91,1.0e91,1.0e91
0.7717451523545706,1.0e91,1.0e91,1.0e91,1.0e91
0.7722991689750692,1.0e91,1.0e91,1.0e91,1.0e91
0.7728531855955678,1.0e91,1.0e91,1.0e91,1.0e91
0.7734072022160665,1.0e91,1.0e91,1.0e91,1.0e91
0.7739612188365651,1.0e91,1.0e91,1.0e91,1.0e91
0.7745152354570637,1.0e91,1.0e91,1.0e91,1.0e91
0.7750692520775623,1.0e91,1.0e91,1.0e91,1.0e91
0.775623268698061,1.0e91,1.0e91,1.0e91,1.0e91
0.7761772853185596,1.0e91,1.0e91,1.0e91,1.0e91
0.7767313019390581,1.0e91,1.0e91,1.0e91,1.0e91
0.7772853185595567,1.0e91,1.0e91,1.0e91,1.0e91
0.7778393351800554,1.0e91,1.0e91,1.0e91,1.0e91
0.778393351800554,1.0e91,1.0e91,1.0e91,1.0e91
0.7789473684210526,1.0e91,1.0e91,1.0e91,1.0e91
0.7795013850415512,1.0e91,1.0e91,1.0e91,1.0e91
0.7800554016620499,1.0e91,1.0e91,1.0e91,1.0e91
0.7806094182825485,1.0e91,1.0e91,1.0e91,1.0e91
0.7811634349030471,1.0e91,1.0e91,1.0e91,1.0e91
0.7817174515235457,1.0e91,1.0e91,1.0e91,1.0e91
0.7822714681440444,1.0e91,1.0e91,1.0e91,1.0e91
0.782825484764543,1.0e91,1.0e91,1.0e91,1.0e91
0.7833795013850415,1.0e91,1.0e91,1.0e91,1.0e91
0.7839335180055401,1.0e91,1.0e91,1.0e91,1.0e91
0.7844875346260388,1.0e91,1.0e91,1.0e91,1.0e91
0.7850415512465374,1.0e91,1.0e91,1.0e91,1.0e91
0.785595567867036,1.0e91,1.0e91,1.0e91,1.0e91
0.7861495844875346,1.0e91,1.0e91,1.0e91,1.0e91
0.7867036011080333,1.0e91,1.0e91,1.0e91,1.0e91
0.7872576177285319,1.0e91,1.0e91,1.0e91,1.0e91
0.7878116343490305,1.0e91,1.0e91,1.0e91,1.0e91
0.788365650969529,1.0e91,1.0e91,1.0e91,1.0e91
0.7889196675900277,1.0e91,1.0e91,1.0e91,1.0e91
0.7894736842105263,1.0e91,1.0e91,1.0e91,1.0e91
0.7900277008310249,1.0e91,1.0e91,1.0e91,1.0e91
0.7905817174515235,1.0e91,1.0e91,1.0e91,1.0e91
0.7911357340720222,1.0e91,1.0e91,1.0e91,1.0e91
0.7916897506925208,1.0e91,1.0e91,1.0e91,1.0e91
0.7922437673130194,1.0e91,1.0e91,1.0e91,1.0e91
0.792797783933518,1.0e91,1.0e91,1.0e91,1.0e91
0.7933518005540167,1.0e91,1.0e91,1.0e91,1.0e91
0.7939058171745152,1.0e91,1.0e91,1.0e91,1.0e91
0.7944598337950138,1.0e91,1.0e91,1.0e91,1.0e91
0.7950138504155124,1.0e91,1.0e91,1.0e91,1.0e91
0.7955678670360111,1.0e91,1.0e91,1.0e91,1.0e91
0.7961218836565097,1.0e91,1.0e91,1.0e91,1.0e91
0.7966759002770083,1.0e91,1.0e91,1.0e91,1.0e91
0.7972299168975069,1.0e91,1.0e91,1.0e91,1.0e91
0.7977839335180056,1.0e91,1.0e91,1.0e91,1.0e91
0.7983379501385042,1.0e91,1.0e91,1.0e91,1.0e91
0.7988919667590028,1.0e91,1.0e91,1.0e91,1.0e91
0.7994459833795013,1.0e91,1.0e91,1.0e91,1.0e91
0.8,1.0e91,1.0e91,1.0e91,1.0e91
0.8005540166204986,1.0e91,1.0e91,1.0e91,1.0e91
0.8011080332409972,1.0e91,1.0e91,1.0e91,1.0e91
0.8016620498614958,1.0e91,1.0e91,1.0e91,1.0e91
0.8022160664819945,1.0e91,1.0e91,1.0e91,1.0e91
0.8027700831024931,1.0e91,1.0e91,1.0e91,1.0e91
0.8033240997229917,1.0e91,1.0e91,1.0e91,1.0e91
0.8038781163434903,1.0e91,1.0e91,1.0e91,1.0e91
0.804432132963989,1.0e91,1.0e91,1.0e91,1.0e91
0.8049861495844876,1.0e91,1.0e91,1.0e91,1.0e91
0.8055401662049861,1.0e91,1.0e91,1.0e91,1.0e91
0.8060941828254847,1.0e91,1.0e91,1.0e91,1.0e91
0.8066481994459834,1.0e91,1.0e91,1.0e91,1.0e91
0.807202216066482,1.0e91,1.0e91,1.0e91,1.0e91
0.8077562326869806,1.0e91,1.0e91,1.0e91,1.0e91
0.8083102493074792,1.0e91,1.0e91,1.0e91,1.0e91
0.8088642659279779,1.0e91,1.0e91,1.0e91,1.0e91
0.8094182825484765,1.0e91,1.0e91,1.0e91,1.0e91
0.8099722991689751,1.0e91,1.0e91,1.0e91,1.0e91
0.8105263157894737,1.0e91,1.0e91,1.0e91,1.0e91
0.8110803324099723,1.0e91,1.0e91,1.0e91,1.0e91
0.8116343490304709,1.0e91,1.0e91,1.0e91,1.0e91
0.8121883656509695,1.0e91,1.0e91,1.0e91,1.0e91
0.8127423822714681,1.0e91,1.0e91,1.0e91,1.0e91
0.8132963988919668,1.0e91,1.0e91,1.0e91,1.0e91
0.8138504155124654,1.0e91,1.0e91,1.0e91,1.0e91
0.814404432132964,1.0e91,1.0e91,1.0e91,1.0e91
0.8149584487534626,1.0e91,1.0e91,1.0e91,1.0e91
0.8155124653739613,1.0e91,1.0e91,1.0e91,1.0e91
0.8160664819944599,1.0e91,1.0e91,1.0e91,1.0e91
0.8166204986149584,1.0e91,1.0e91,1.0e91,1.0e91
0.817174515235457,1.0e91,1.0e91,1.0e91,1.0e91
0.8177285318559557,1.0e91,1.0e91,1.0e91,1.0e91
0.8182825484764543,1.0e91,1.0e91,1.0e91,1.0e91
0.8188365650969529,1.0e91,1.0e91,1.0e91,1.0e91
0.8193905817174515,1.0e91,1.0e91,1.0e91,1.0e91
0.8199445983379502,1.0e91,1.0e91,1.0e91,1.0e91
0.8204986149584488,1.0e91,1.0e91,1.0e91,1.0e91
0.8210526315789474,1.0e91,1.0e91,1.0e91,1.0e91
0.821606648199446,1.0e91,1.0e91,1.0e91,1.0e91
0.8221606648199447,1.0e91,1.0e91,1.0e91,1.0e91
0.8227146814404432,1.0e91,1.0e91,1.0e91,1.0e91
0.8232686980609418,1.0e91,1.0e91,1.0e91,1.0e91
0.8238227146814404,1.0e91,1.0e91,1.0e91,1.0e91
0.824376731301939,1.0e91,1.0e91,1.0e91,1.0e91
0.8249307479224377,1.0e91,1.0e91,1.0e91,1.0e91
0.8254847645429363,1.0e91,1.0e91,1.0e91,1.0e91
0.8260387811634349,1.0e91,1.0e91,1.0e91,1.0e91
0.8265927977839335,1.0e91,1.0e91,1.0e91,1.0e91
0.8271468144044322,1.0e91,1.0e91,1.0e91,1.0e91
0.8277008310249307,1.0e91,1.0e91,1.0e91,1.0e91
0.8282548476454293,1.0e91,1.0e91,1.0e91,1.0e91
0.8288088642659279,1.0e91,1.0e91,1.0e91,1.0e91
0.8293628808864266,1.0e91,1.0e91,1.0e91,1.0e91
0.8299168975069252,1.0e91,1.0e91,1.0e91,1.0e91
0.8304709141274238,1.0e91,1.0e91,1.0e91,1.0e91
0.8310249307479224,1.0e91,1.0e91,1.0e91,1.0e91
0.8315789473684211,1.0e91,1.0e91,1.0e91,1.0e91
0.8321329639889197,1.0e91,1.0e91,1.0e91,1.0e91
0.8326869806094183,1.0e91,1.0e91,1.0e91,1.0e91
0.8332409972299168,1.0e91,1.0e91,1.0e91,1.0e91
0.8337950138504155,1.0e91,1.0e91,1.0e91,1.0e91
0.8343490304709141,1.0e91,1.0e91,1.0e91,1.0e91
0.8349030470914127,1.0e91,1.0e91,1.0e91,1.0e91
0.8354570637119113,1.0e91,1.0e91,1.0e91,1.0e91
0.83601108033241,1.0e91,1.0e91,1.0e91,1.0e91
0.8365650969529086,1.0e91,1.0e91,1.0e91,1.0e91
0.8371191135734072,1.0e91,1.0e91,1.0e91,1.0e91
0.8376731301939058,1.0e91,1.0e91,1.0e91,1.0e91
0.8382271468144045,1.0e91,1.0e91,1.0e91,1.0e91
0.838781163434903,1.0e91,1.0e91,1.0e91,1.0e91
0.8393351800554016,1.0e91,1.0e91,1.0e91,1.0e91
0.8398891966759002,1.0e91,1.0e91,1.0e91,1.0e91
0.8404432132963989,1.0e91,1.0e91,1.0e91,1.0e91
0.8409972299168975,1.0e91,1.0e91,1.0e91,1.0e91
0.8415512465373961,1.0e91,1.0e91,1.0e91,1.0e91
0.8421052631578947,1.0e91,1.0e91,1.0e91,1.0e91
0.8426592797783934,1.0e91,1.0e91,1.0e91,1.0e91
0.843213296398892,1.0e91,1.0e91,1.0e91,1.0e91
0.8437673130193906,1.0e91,1.0e91,1.0e91,1.0e91
0.8443213296398892,1.0e91,1.0e91,1.0e91,1.0e91
0.8448753462603878,1.0e91,1.0e91,1.0e91,1.0e91
0.8454293628808864,1.0e91,1.0e91,1.0e91,1.0e91
0.845983379501385,1.0e91,1.0e91,1.0e91,1.0e91
0.8465373961218836,1.0e91,1.0e91,1.0e91,1.0e91
0.8470914127423823,1.0e91,1.0e91,1.0e91,1.0e91
0.8476454293628809,1.0e91,1.0e91,1.0e91,1.0e91
0.8481994459833795,1.0e91,1.0e91,1.0e91,1.0e91
0.8487534626038781,1.0e91,1.0e91,1.0e91,1.0e91
0.8493074792243768,1.0e91,1.0e91,1.0e91,1.0e91
0.8498614958448754,1.0e91,1.0e91,1.0e91,1.0e91
0.850415512465374,1.0e91,1.0e91,1.0e91,1.0e91
0.8509695290858725,1.0e91,1.0e91,1.0e91,1.0e91
0.8515235457063712,1.0e91,1.0e91,1.0e91,1.0e91
0.8520775623268698,1.0e91,1.0e91,1.0e91,1.0e91
0.8526315789473684,1.0e91,1.0e91,1.0e91,1.0e91
0.853185595567867,1.0e91,1.0e91,1.0e91,1.0e91
0.8537396121883657,1.0e91,1.0e91,1.0e91,1.0e91
0.8542936288088643,1.0e91,1.0e91,1.0e91,1.0e91
0.8548476454293629,1.0e91,1.0e91,1.0e91,1.0e91
0.8554016620498615,1.0e91,1.0e91,1.0e91,1.0e91
0.8559556786703602,1.0e91,1.0e91,1.0e91,1.0e91
0.8565096952908587,1.0e91,1.0e91,1.0e91,1.0e91
0.8570637119113573,1.0e91,1.0e91,1.0e91,1.0e91
0.8576177285318559,1.0e91,1.0e91,1.0e91,1.0e91
0.8581717451523546,1.0e91,1.0e91,1.0e91,1.0e91
0.8587257617728532,1.0e91,1.0e91,1.0e91,1.0e91
0.8592797783933518,1.0e91,1.0e91,1.0e91,1.0e91
0.8598337950138504,1.0e91,1.0e91,1.0e91,1.0e91
0.8603878116343491,1.0e91,1.0e91,1.0e91,1.0e91
0.8609418282548477,1.0e91,1.0e91,1.0e91,1.0e91
0.8614958448753463,1.0e91,1.0e91,1.0e91,1.0e91
0.8620498614958448,1.0e91,1.0e91,1.0e91,1.0e91
0.8626038781163435,1.0e91,1.0e91,1.0e91,1.0e91
0.8631578947368421,1.0e91,1.0e91,1.0e91,1.0e91
0.8637119113573407,1.0e91,1.0e91,1.0e91,1.0e91
0.8642659279778393,1.0e91,1.0e91,1.0e91,1.0e91
0.864819944598338,1.0e91,1.0e91,1.0e91,1.0e91
0.8653739612188366,1.0e91,1.0e91,1.0e91,1.0e91
0.8659279778393352,1.0e91,1.0e91,1.0e91,1.0e91
0.8664819944598338,1.0e91,1.0e91,1.0e91,1.0e91
0.8670360110803325,1.0e91,1.0e91,1.0e91,1.0e91
0.867590027700831,1.0e91,1.0e91,1.0e91,1.0e91
0.8681440443213296,1.0e91,1.0e91,1.0e91,1.0e91
0.8686980609418282,1.0e91,1.0e91,1.0e91,1.0e91
0.8692520775623269,1.0e91,1.0e91,1.0e91,1.0e91
0.8698060941828255,1.0e91,1.0e91,1.0e91,1.0e91
0.8703601108033241,1.0e91,1.0e91,1.0e91,1.0e91
0.8709141274238227,1.0e91,1.0e91,1.0e91,1.0e91
0.8714681440443214,1.0e91,1.0e91,1.0e91,1.0e91
0.87202216066482,1.0e91,1.0e91,1.0e91,1.0e91
0.8725761772853186,1.0e91,1.0e91,1.0e91,1.0e91
0.8731301939058171,1.0e91,1.0e91,1.0e91,1.0e91
0.8736842105263158,1.0e91,1.0e91,1.0e91,1.0e91
0.8742382271468144,1.0e91,1.0e91,1.0e91,1.0e91
0.874792243767313,1.0e91,1.0e91,1.0e91,1.0e91
0.8753462603878116,1.0e91,1.0e91,1.0e91,1.0e91
0.8759002770083103,1.0e91,1.0e91,1.0e91,1.0e91
0.8764542936288089,1.0e91,1.0e91,1.0e91,1.0e91
0.8770083102493075,1.0e91,1.0e91,1.0e91,1.0e91
0.8775623268698061,1.0e91,1.0e91,1.0e91,1.0e91
0.8781163434903048,1.0e91,1.0e91,1.0e91,1.0e91
0.8786703601108034,1.0e91,1.0e91,1.0e91,1.0e91
0.8792243767313019,1.0e91,1.0e91,1.0e91,1.0e91
0.8797783933518005,1.0e91,1.0e91,1.0e91,1.0e91
0.8803324099722992,1.0e91,1.0e91,1.0e91,1.0e91
0.8808864265927978,1.0e91,1.0e91,1.0e91,1.0e91
0.8814404432132964,1.0e91,1.0e91,1.0e91,1.0e91
0.881994459833795,1.0e91,1.0e91,1.0e91,1.0e91
0.8825484764542936,1.0e91,1.0e91,1.0e91,1.0e91
0.8831024930747923,1.0e91,1.0e91,1.0e91,1.0e91
0.8836565096952909,1.0e91,1.0e91,1.0e91,1.0e91
0.8842105263157894,1.0e91,1.0e91,1.0e91,1.0e91
0.884764542936288,1.0e91,1.0e91,1.0e91,1.0e91
0.8853185595567867,1.0e91,1.0e91,1.0e91,1.0e91
0.8858725761772853,1.0e91,1.0e91,1.0e91,1.0e91
0.8864265927977839,1.0e91,1.0e91,1.0e91,1.0e91
0.8869806094182825,1.0e91,1.0e91,1.0e91,1.0e91
0.8875346260387812,1.0e91,1.0e91,1.0e91,1.0e91
0.8880886426592798,1.0e91,1.0e91,1.0e91,1.0e91
0.8886426592797784,1.0e91,1.0e91,1.0e91,1.0e91
0.889196675900277,1.0e91,1.0e91,1.0e91,1.0e91
0.8897506925207757,1.0e91,1.0e91,1.0e91,1.0e91
0.8903047091412742,1.0e91,1.0e91,1.0e91,1.0e91
0.8908587257617728,1.0e91,1.0e91,1.0e91,1.0e91
0.8914127423822714,1.0e91,1.0e91,1.0e91,1.0e91
0.8919667590027701,1.0e91,1.0e91,1.0e91,1.0e91
0.8925207756232687,1.0e91,1.0e91,1.0e91,1.0e91
0.8930747922437673,1.0e91,1.0e91,1.0e91,1.0e91
0.8936288088642659,1.0e91,1.0e91,1.0e91,1.0e91
0.8941828254847646,1.0e91,1.0e91,1.0e91,1.0e91
0.8947368421052632,1.0e91,1.0e91,1.0e91,1.0e91
0.8952908587257618,1.0e91,1.0e91,1.0e91,1.0e91
0.8958448753462603,1.0e91,1.0e91,1.0e91,1.0e91
0.896398891966759,1.0e91,1.0e91,1.0e91,1.0e91
0.8969529085872576,1.0e91,1.0e91,1.0e91,1.0e91
0.8975069252077562,1.0e91,1.0e91,1.0e91,1.0e91
0.8980609418282548,1.0e91,1.0e91,1.0e91,1.0e91
0.8986149584487535,1.0e91,1.0e91,1.0e91,1.0e91
0.8991689750692521,1.0e91,1.0e91,1.0e91,1.0e91
0.8997229916897507,1.0e91,1.0e91,1.0e91,1.0e91
0.9002770083102493,1.0e91,1.0e91,1.0e91,1.0e91
0.900831024930748,1.0e91,1.0e91,1.0e91,1.0e91
0.9013850415512465,1.0e91,1.0e91,1.0e91,1.0e91
0.9019390581717451,1.0e91,1.0e91,1.0e91,1.0e91
0.9024930747922437,1.0e91,1.0e91,1.0e91,1.0e91
0.9030470914127424,1.0e91,1.0e91,1.0e91,1.0e91
0.903601108033241,1.0e91,1.0e91,1.0e91,1.0e91
0.9041551246537396,1.0e91,1.0e91,1.0e91,1.0e91
0.9047091412742382,1.0e91,1.0e91,1.0e91,1.0e91
0.9052631578947369,1.0e91,1.0e91,1.0e91,1.0e91
0.9058171745152355,1.0e91,1.0e91,1.0e91,1.0e91
0.9063711911357341,1.0e91,1.0e91,1.0e91,1.0e91
0.9069252077562326,1.0e91,1.0e91,1.0e91,1.0e91
0.9074792243767313,1.0e91,1.0e91,1.0e91,1.0e91
0.9080332409972299,1.0e91,1.0e91,1.0e91,1.0e91
0.9085872576177285,1.0e91,1.0e91,1.0e91,1.0e91
0.9091412742382271,1.0e91,1.0e91,1.0e91,1.0e91
0.9096952908587258,1.0e91,1.0e91,1.0e91,1.0e91
0.9102493074792244,1.0e91,1.0e91,1.0e91,1.0e91
0.910803324099723,1.0e91,1.0e91,1.0e91,1.0e91
0.9113573407202216,1.0e91,1.0e91,1.0e91,1.0e91
0.9119113573407203,1.0e91,1.0e91,1.0e91,1.0e91
0.9124653739612189,1.0e91,1.0e91,1.0e91,1.0e91
0.9130193905817174,1.0e91,1.0e91,1.0e91,1.0e91
0.913573407202216,1.0e91,1.0e91,1.0e91,1.0e91
0.9141274238227147,1.0e91,1.0e91,1.0e91,1.0e91
0.9146814404432133,1.0e91,1.0e91,1.0e91,1.0e91
0.9152354570637119,1.0e91,1.0e91,1.0e91,1.0e91
0.9157894736842105,1.0e91,1.0e91,1.0e91,1.0e91
0.9163434903047092,1.0e91,1.0e91,1.0e91,1.0e91
0.9168975069252078,1.0e91,1.0e91,1.0e91,1.0e91
0.9174515235457064,1.0e91,1.0e91,1.0e91,1.0e91
0.918005540166205,1.0e91,1.0e91,1.0e91,1.0e91
0.9185595567867036,1.0e91,1.0e91,1.0e91,1.0e91
0.9191135734072022,1.0e91,1.0e91,1.0e91,1.0e91
0.9196675900277008,1.0e91,1.0e91,1.0e91,1.0e91
0.9202216066481994,1.0e91,1.0e91,1.0e91,1.0e91
0.9207756232686981,1.0e91,1.0e91,1.0e91,1.0e91
0.9213296398891967,1.0e91,1.0e91,1.0e91,1.0e91
0.9218836565096953,1.0e91,1.0e91,1.0e91,1.0e91
0.9224376731301939,1.0e91,1.0e91,1.0e91,1.0e91
0.9229916897506926,1.0e91,1.0e91,1.0e91,1.0e91
0.9235457063711912,1.0e91,1.0e91,1.0e91,1.0e91
0.9240997229916897,1.0e91,1.0e91,1.0e91,1.0e91
0.9246537396121883,1.0e91,1.0e91,1.0e91,1.0e91
0.925207756232687,1.0e91,1.0e91,1.0e91,1.0e91
0.9257617728531856,1.0e91,1.0e91,1.0e91,1.0e91
0.9263157894736842,1.0e91,1.0e91,1.0e91,1.0e91
0.9268698060941828,1.0e91,1.0e91,1.0e91,1.0e91
0.9274238227146815,1.0e91,1.0e91,1.0e91,1.0e91
0.9279778393351801,1.0e91,1.0e91,1.0e91,1.0e91
0.9285318559556787,1.0e91,1.0e91,1.0e91,1.0e91
0.9290858725761773,1.0e91,1.0e91,1.0e91,1.0e91
0.929639889196676,1.0e91,1.0e91,1.0e91,1.0e91
0.9301939058171745,1.0e91,1.0e91,1.0e91,1.0e91
0.9307479224376731,1.0e91,1.0e91,1.0e91,1.0e91
0.9313019390581717,1.0e91,1.0e91,1.0e91,1.0e91
0.9318559556786704,1.0e91,1.0e91,1.0e91,1.0e91
0.932409972299169,1.0e91,1.0e91,1.0e91,1.0e91
0.9329639889196676,1.0e91,1.0e91,1.0e91,1.0e91
0.9335180055401662,1.0e91,1.0e91,1.0e91,1.0e91
0.9340720221606649,1.0e91,1.0e91,1.0e91,1.0e91
0.9346260387811635,1.0e91,1.0e91,1.0e91,1.0e91
0.935180055401662,1.0e91,1.0e91,1.0e91,1.0e91
0.9357340720221606,1.0e91,1.0e91,1.0e91,1.0e91
0.9362880886426593,1.0e91,1.0e91,1.0e91,1.0e91
0.9368421052631579,1.0e91,1.0e91,1.0e91,1.0e91
0.9373961218836565,1.0e91,1.0e91,1.0e91,1.0e91
0.9379501385041551,1.0e91,1.0e91,1.0e91,1.0e91
0.9385041551246538,1.0e91,1.0e91,1.0e91,1.0e91
0.9390581717451524,1.0e91,1.0e91,1.0e91,1.0e91
0.939612188365651,1.0e91,1.0e91,1.0e91,1.0e91
0.9401662049861496,1.0e91,1.0e91,1.0e91,1.0e91
0.9407202216066483,1.0e91,1.0e91,1.0e91,1.0e91
0.9412742382271468,1.0e91,1.0e91,1.0e91,1.0e91
0.9418282548476454,1.0e91,1.0e91,1.0e91,1.0e91
0.942382271468144,1.0e91,1.0e91,1.0e91,1.0e91
0.9429362880886426,1.0e91,1.0e91,1.0e91,1.0e91
0.9434903047091413,1.0e91,1.0e91,1.0e91,1.0e91
0.9440443213296399,1.0e91,1.0e91,1.0e91,1.0e91
0.9445983379501385,1.0e91,1.0e91,1.0e91,1.0e91
0.9451523545706371,1.0e91,1.0e91,1.0e91,1.0e91
0.9457063711911358,1.0e91,1.0e91,1.0e91,1.0e91
0.9462603878116344,1.0e91,1.0e91,1.0e91,1.0e91
0.9468144044321329,1.0e91,1.0e91,1.0e91,1.0e91
0.9473684210526315,1.0e91,1.0e91,1.0e91,1.0e91
0.9479224376731302,1.0e91,1.0e91,1.0e91,1.0e91
0.9484764542936288,1.0e91,1.0e91,1.0e91,1.0e91
0.9490304709141274,1.0e91,1.0e91,1.0e91,1.0e91
0.949584487534626,1.0e91,1.0e91,1.0e91,1.0e91
0.9501385041551247,1.0e91,1.0e91,1.0e91,1.0e91
0.9506925207756233,1.0e91,1.0e91,1.0e91,1.0e91
0.9512465373961219,1.0e91,1.0e91,1.0e91,1.0e91
0.9518005540166204,1.0e91,1.0e91,1.0e91,1.0e91
0.9523545706371191,1.0e91,1.0e91,1.0e91,1.0e91
0.9529085872576177,1.0e91,1.0e91,1.0e91,1.0e91
0.9534626038781163,1.0e91,1.0e91,1.0e91,1.0e91
0.9540166204986149,1.0e91,1.0e91,1.0e91,1.0e91
0.9545706371191136,1.0e91,1.0e91,1.0e91,1.0e91
0.9551246537396122,1.0e91,1.0e91,1.0e91,1.0e91
0.9556786703601108,1.0e91,1.0e91,1.0e91,1.0e91
0.9562326869806094,1.0e91,1.0e91,1.0e91,1.0e91
0.9567867036011081,1.0e91,1.0e91,1.0e91,1.0e91
0.9573407202216067,1.0e91,1.0e91,1.0e91,1.0e91
0.9578947368421052,1.0e91,1.0e91,1.0e91,1.0e91
0.9584487534626038,1.0e91,1.0e91,1.0e91,1.0e91
0.9590027700831025,1.0e91,1.0e91,1.0e91,1.0e91
0.9595567867036011,1.0e91,1.0e91,1.0e91,1.0e91
0.9601108033240997,1.0e91,1.0e91,1.0e91,1.0e91
0.9606648199445983,1.0e91,1.0e91,1.0e91,1.0e91
0.961218836565097,1.0e91,1.0e91,1.0e91,1.0e91
0.9617728531855956,1.0e91,1.0e91,1.0e91,1.0e91
0.9623268698060942,1.0e91,1.0e91,1.0e91,1.0e91
0.9628808864265928,1.0e91,1.0e91,1.0e91,1.0e91
0.9634349030470915,1.0e91,1.0e91,1.0e91,1.0e91
0.96398891966759,1.0e91,1.0e91,1.0e91,1.0e91
0.9645429362880886,1.0e91,1.0e91,1.0e91,1.0e91
0.9650969529085872,1.0e91,1.0e91,1.0e91,1.0e91
0.9656509695290859,1.0e91,1.0e91,1.0e91,1.0e91
0.9662049861495845,1.0e91,1.0e91,1.0e91,1.0e91
0.9667590027700831,1.0e91,1.0e91,1.0e91,1.0e91
0.9673130193905817,1.0e91,1.0e91,1.0e91,1.0e91
0.9678670360110804,1.0e91,1.0e91,1.0e91,1.0e91
0.968421052631579,1.0e91,1.0e91,1.0e91,1.0e91
0.9689750692520775,1.0e91,1.0e91,1.0e91,1.0e91
0.9695290858725761,1.0e91,1.0e91,1.0e91,1.0e91
0.9700831024930748,1.0e91,1.0e91,1.0e91,1.0e91
0.9706371191135734,1.0e91,1.0e91,1.0e91,1.0e91
0.971191135734072,1.0e91,1.0e91,1.0e91,1.0e91
0.9717451523545706,1.0e91,1.0e91,1.0e91,1.0e91
0.9722991689750693,1.0e91,1.0e91,1.0e91,1.0e91
0.9728531855955679,1.0e91,1.0e91,1.0e91,1.0e91
0.9734072022160665,1.0e91,1.0e91,1.0e91,1.0e91
0.9739612188365651,1.0e91,1.0e91,1.0e91,1.0e91
0.9745152354570638,1.0e91,1.0e91,1.0e91,1.0e91
0.9750692520775623,1.0e91,1.0e91,1.0e91,1.0e91
0.9756232686980609,1.0e91,1.0e91,1.0e91,1.0e91
0.9761772853185595,1.0e91,1.0e91,1.0e91,1.0e91
0.9767313019390582,1.0e91,1.0e91,1.0e91,1.0e91
0.9772853185595568,1.0e91,1.0e91,1.0e91,1.0e91
0.9778393351800554,1.0e91,1.0e91,1.0e91,1.0e91
0.978393351800554,1.0e91,1.0e91,1.0e91,1.0e91
0.9789473684210527,1.0e91,1.0e91,1.0e91,1.0e91
0.9795013850415513,1.0e91,1.0e91,1.0e91,1.0e91
0.9800554016620499,1.0e91,1.0e91,1.0e91,1.0e91
0.9806094182825484,1.0e91,1.0e91,1.0e91,1.0e91
0.9811634349030471,1.0e91,1.0e91,1.0e91,1.0e91
0.9817174515235457,1.0e91,1.0e91,1.0e91,1.0e91
0.9822714681440443,1.0e91,1.0e91,1.0e91,1.0e91
0.9828254847645429,1.0e91,1.0e91,1.0e91,1.0e91
0.9833795013850416,1.0e91,1.0e91,1.0e91,1.0e91
0.9839335180055402,1.0e91,1.0e91,1.0e91,1.0e91
0.9844875346260388,1.0e91,1.0e91,1.0e91,1.0e91
0.9850415512465374,1.0e91,1.0e91,1.0e91,1.0e91
0.9855955678670361,1.0e91,1.0e91,1.0e91,1.0e91
0.9861495844875346,1.0e91,1.0e91,1.0e91,1.0e91
0.9867036011080332,1.0e91,1.0e91,1.0e91,1.0e91
0.9872576177285318,1.0e91,1.0e91,1.0e91,1.0e91
0.9878116343490305,1.0e91,1.0e91,1.0e91,1.0e91
0.9883656509695291,1.0e91,1.0e91,1.0e91,1.0e91
0.9889196675900277,1.0e91,1.0e91,1.0e91,1.0e91
0.9894736842105263,1.0e91,1.0e91,1.0e91,1.0e91
0.990027700831025,1.0e91,1.0e91,1.0e91,1.0e91
0.9905817174515236,1.0e91,1.0e91,1.0e91,1.0e91
0.9911357340720222,1.0e91,1.0e91,1.0e91,1.0e91
0.9916897506925207,1.0e91,1.0e91,1.0e91,1.0e91
0.9922437673130194,1.0e91,1.0e91,1.0e91,1.0e91
0.992797783933518,1.0e91,1.0e91,1.0e91,1.0e91
0.9933518005540166,1.0e91,1.0e91,1.0e91,1.0e91
0.9939058171745152,1.0e91,1.0e91,1.0e91,1.0e91
0.9944598337950139,1.0e91,1.0e91,1.0e91,1.0e91
0.9950138504155125,1.0e91,1.0e91,1.0e91,1.0e91
0.9955678670360111,1.0e91,1.0e91,1.0e91,1.0e91
0.9961218836565097,1.0e91,1.0e91,1.0e91,1.0e91
0.9966759002770084,1.0e91,1.0e91,1.0e91,1.0e91
0.997229916897507,1.0e91,1.0e91,1.0e91,1.0e91
0.9977839335180055,1.0e91,1.0e91,1.0e91,1.0e91
0.9983379501385041,1.0e91,1.0e91,1.0e91,1.0e91
0.9988919667590028,1.0e91,1.0e91,1.0e91,1.0e91
0.9994459833795014,1.0e91,1.0e91,1.0e91,1.0e91
1.0,1.0e91,1.0e91,1.0e91,1.0e91


==> data/eigen_graph_misc_16/eigenvalues_logarithmic_relative_error.csv <==
matrix\type,BFloat16,Float16,LinearTakum16,Posit16
dimacs/C125-9,5.52888032896743664660204485470475692e-02,7.58079180357203211257063519603527836e-03,6.47905797412189183727793801181397092e-02,2.74282041487602064612359289811059370e-02
dimacs/C250-9,7.01597914643144572401101298167148448e-02,1.95174177274905674417215977864330895e-02,2.16736460597754546391050296131711606e-02,5.10062933179735497335417871048253988e-02
dimacs/C500-9,9.57322991518633324068170989033343969e-02,1.08294958807727252721418375343640836e-02,2.80369103949798111753684439908925957e-02,1.76148072914962054593191385265021399e-02
dimacs/DSJC500-5,1.87990485861206320186036278067307253e-01,1.10866587375673144736331258443090505e-02,1.84802453639973694475797891303620720e-02,2.96172868492817537959077996483634372e-02
dimacs/MANN-a27,5.68406354139155158861507595631454441e-02,1.15777522721184663103265523085647038e-02,1.20923670472601111457709676766838741e-02,1.53019985236495128081496272892919109e-02
dimacs/MANN-a9,5.25629930786924260729931140114314415e-02,4.27610782674499567125315407553936636e-02,1.51330240209899895344671049179129261e-02,2.98684355193085867332576799491028474e-02
dimacs/brock200-1,8.84792107647562047560940031241907002e-02,4.16647830742791334052892124082289715e-03,3.62085927421435381343490566889448466e-02,5.17175295838698085544812945634034402e-02
dimacs/brock200-2,1.22911251625611678833469198423063636e-01,7.07250975791913816205478700422375908e-03,4.83529025123709105615739385951581061e-02,2.52748652065026038421577684586442540e-02
dimacs/brock200-3,1.21468223410989626910913666889602015e-01,4.52598677961626272075581268134337225e-03,4.48266604031164538194947270702379674e-02,3.26002481807150840353611632846714924e-02
dimacs/brock200-4,1.15662725551055679072159755801889306e-01,8.02590972055398857874547220470761660e-03,1.49634933496778882884227151449788452e-02,4.01702131577985353687158787855873881e-02
dimacs/brock400-1,1.48993181477273457834500303169809324e-01,7.28109807317767992159768981954858584e-03,2.93782350574673295944154262988783427e-02,1.83252436339280607119047202346646561e-02
dimacs/brock400-2,1.23246032611227872064859180484565904e-01,4.97967652072368169985245400440098816e-03,3.86473980203391156378356705739410625e-02,1.27209957124563425162599659958588219e-02
dimacs/brock400-3,1.32798422086445297406310854778737414e-01,8.39392232570380346528349077281988293e-03,6.77465851667348951232603265751084984e-02,2.22193355604609226477409094993879077e-02
dimacs/brock400-4,1.22383499718593188585517701249948760e-01,5.61473662341265626035268983797123416e-03,3.75054802987377507373423506057452331e-02,7.93705515250294076289732233143427565e-02
dimacs/brock800-1,1.80099914902608556827961889430844501e-01,1.28609887840895284042438011444192555e-02,5.42238471443317919983295859205976869e-02,3.80886707130373253558648084672598779e-02
dimacs/brock800-2,1.88460570398048837737804441320916627e-01,1.64437794221943347966935435712453767e-02,3.32009772307482923648952390922738951e-02,3.61887692271703036674172029765036349e-02
dimacs/brock800-3,1.80537527505689679538827727864691292e-01,1.22723729078359455646962484707353998e-02,2.91044509504097812755947232062054925e-02,1.65567732440538870239091432700360289e-02
dimacs/brock800-4,1.87993539669052511461704006719962259e-01,6.95798174728054653916751842474645436e-03,2.85740435010991915678250078261169256e-02,2.78822955337731710846176658091614782e-02
dimacs/c-fat200-1,5.24977717364256565693119717516545836e-02,8.29450010899512479109067910770221956e-03,2.41462332139420309882606273015065173e-02,1.00265215142953104966131931547506784e-02
dimacs/c-fat200-2,2.78469413634113523535164516489486133e-02,7.31763824313555019002792940502240859e-03,3.08201015057055255100087600440968029e-02,4.17028817342493549226042506249063199e-03
dimacs/c-fat200-5,2.88195369226100403337973805104816026e-02,-Inf,1.83635940580198216468880944969864803e-02,6.06919243909031392879971103157331562e-03
dimacs/c-fat500-1,1.33504344881623060185008543640113801e-01,1.26798403294047812507602117116227983e-02,1.60858892853933470510761601920896629e-02,1.22312082834707137582808786764137717e-02
dimacs/c-fat500-10,1.28126267326562827107203347624020716e-01,-Inf,8.66369080078896087786440258502482098e-03,3.22495014978700046759036184744366476e-02
dimacs/c-fat500-2,5.89118998605619687480938512924863788e-02,9.32325957638388702865678293719574317e-03,1.26197000711427060623922111665129703e-02,6.84188182359476312883201771590182279e-03
dimacs/c-fat500-5,2.23186805413788008335904576074903813e-01,-Inf,1.91445278379454286478152874167306053e-02,1.47992445614025236370216807103928308e-01
dimacs/gen200-p0-9-44,8.18220637518855066128553213706990079e-02,7.71913284964455932173596386667214464e-03,3.51891116326919002764141411462926182e-02,1.58524249755871581690234197146784413e-02
dimacs/gen200-p0-9-55,5.45514933110177790069014033688260735e-02,4.25598429638967682858592091504512724e-03,4.87951195385478575930821828315094841e-02,3.33963691726617090441806725136247061e-02
dimacs/gen400-p0-9-55,1.11507944898675787725503124293498595e-01,1.79118982056518989946801727086530096e-02,3.48966473515465555807877232034058786e-02,1.51075001010556759055278184320464735e-02
dimacs/gen400-p0-9-65,9.71955040727575674492583750772606375e-02,6.70061674285773237421182945293266105e-03,3.10764134313208052944414522755204729e-02,1.52966440126992242786896636973922189e-02
dimacs/gen400-p0-9-75,9.96021572185371704264692098501400328e-02,9.95120363462027251045484893530293157e-03,4.35823295386789858966885237944749375e-02,4.49614067789422805701797759253264185e-02
dimacs/hamming6-2,3.46475223952186366126700971003308529e-02,1.22161597276002091709955566570749283e-02,1.79248656192493452749754443805349648e-02,5.11253205546995186924697905896736511e-02
dimacs/hamming6-4,6.13701006513018466708009657391456888e-02,6.82427491071078244065596399685074457e-03,1.02304898801349256794836324630899849e-02,8.14381071979232736767843002622426268e-03
dimacs/hamming8-2,4.32876273816281570669541870458114732e-02,7.24602364906100447170150588358384187e-03,1.93864132998667909562791601482553206e-02,7.30410818078086710401178351442904205e-03
dimacs/hamming8-4,3.38796855463412172917565002901629714e-02,6.18315280891845809987645117520994469e-03,1.59546655088601436719782290407193827e-01,2.60674442818600481720970108892830899e-02
dimacs/johnson16-2-4,1.90200539775709022759676911581526681e-02,3.81997280190161447899344401726079916e-03,1.82161550102847688236797926034105943e-02,8.98084829221659835921002805067384158e-03
dimacs/johnson32-2-4,1.97895661786363284717324445723667393e-01,6.69900598382531773651087875088816227e-03,3.17958766682677382618736032576956062e-02,1.09772689114854241618200727071072885e-02
dimacs/johnson8-2-4,2.26492620240909336903611154171575038e-02,2.40201184460002716902908352141071562e-03,1.15476017312214347595339693715275380e-02,1.69877316997092556879626206118427472e-02
dimacs/johnson8-4-4,3.73872334587687928140537596827236741e-02,8.87805979810933450012410483678899425e-03,2.69376617420670525147688586356302103e-02,2.25147334790633164360592965147484680e-02
dimacs/keller4,5.84627191703423401362526475272499196e-02,4.95198992884145970550588494533652302e-02,4.96959973248878774764617075031526813e-02,5.12442880518249515846157653347927745e-02
dimacs/keller5,3.55281310688410393626151469732596213e-01,6.93832000186826614769201281753611461e-03,1.98230800123565244097598357199655235e-02,3.72535849890407147921187883393503771e-02
dimacs/p-hat1000-1,3.99333085168919633990623310391610738e-01,6.37241438482695811166532755405642779e-03,2.75670854682997627881240973958869924e-02,2.20280768169270588085727296683849633e-02
dimacs/p-hat300-3,9.24217965025057357438815952639904278e-02,6.44708276684236698702095093277652698e-03,3.88116731848901186406597605748137563e-02,5.17412924671774627345769162919089072e-02
dimacs/p-hat500-1,2.14394829046047867268712227713557454e-01,1.08763081906873697650254784811985715e-02,3.02074353915968077100545901158604985e-02,1.98840818806203399220681676879146780e-02
dimacs/p-hat500-2,1.46419029777108351974334413226884243e-01,8.85729551795857986075422930101475745e-03,4.10312315270706564527662924024296458e-02,3.67925026198761143286987833217715106e-02
dimacs/p-hat500-3,1.51316489137166148578284426333668497e-01,4.84275077450879827152353292351368101e-03,4.45036063447059883804400197283371989e-02,2.11424912927195498228344004221857008e-02
dimacs/p-hat700-1,3.51059703830604686784163604206438406e-01,1.01497754543394965873251655430089873e-02,3.33799524115521244636102615769152944e-02,1.68635241914728227724685290705256568e-02
dimacs/p-hat700-2,2.32418605610967551250306696032968165e-01,6.77380987256532214631641704478429496e-03,3.58690182780444295558520615570660496e-02,2.15503673943058896404741074737104916e-02
dimacs/p-hat700-3,1.57380022082969508751855741610968607e-01,1.55850891659124038977489577875634140e-02,2.64803338972382902890693847781455043e-02,3.57213759840543345265665608608099077e-02
dimacs/san200-0-7-1,9.54363476721133918944926063295178769e-02,7.39994485089789334585297947268183385e-03,3.51451181104867580185127144922845756e-02,6.77306059849242868593264837136832494e-03
dimacs/san200-0-7-2,5.72199941937213253871539562590339773e-02,9.82516151413669672625012650564703884e-03,1.66838987062938055360830199849268631e-02,2.03678777354296292318386718684686321e-02
dimacs/san200-0-9-1,6.04705055551640636965982717386665345e-02,5.46261550895386567162485622873391986e-03,4.93543614715491016370955090261826996e-02,2.53916029925379777849194539838756560e-02
dimacs/san200-0-9-2,3.10802801275274313260377285795764986e-02,1.84727653702111713184617680341806706e-03,3.16531944423435571549898698776295694e-02,1.73513483473982635722533261357432047e-02
dimacs/san200-0-9-3,4.02512420980677505519735974413462182e-02,1.09306618703823384227579400490933436e-02,3.49389756124033926409251210569475627e-02,3.02141512400131098154755226676330560e-02
dimacs/san400-0-5-1,2.74182874657284443605305507625306957e-01,3.67204484240048742742738538176772890e-03,2.89611133609231476219890162664194361e-02,1.32683231292619863214501586832197076e-02
dimacs/san400-0-7-1,1.32011052935080890186733778329711451e-01,8.92492266007890346768463885191676173e-03,3.22617794416061814996971493722573281e-02,1.73340548025111456298328709315780274e-02
dimacs/san400-0-7-2,1.59565953430944809420155917875653788e-01,1.19218778463214525847462421044729063e-02,2.65794368120223297444327887251565636e-02,3.45356404771922878726924310323530594e-02
dimacs/san400-0-7-3,1.67002581070007722800165075592331335e-01,7.99252419640269492734727351969606770e-03,3.16102976687793088657187179181957909e-02,2.26161186018207673133076025064390353e-02
dimacs/san400-0-9-1,8.51502930105028265590441698721766166e-02,1.31731276838226149260438540834513952e-02,2.70193677570471139504536956431646635e-02,3.87622129783564931308536515580473868e-02
dimacs/sanr200-0-7,6.96605482350517462033508026785698437e-02,1.10136637413067647635517900346083400e-02,2.68524290212928894019916502187041409e-02,3.44141721572769699646087960729470126e-02
dimacs/sanr200-0-9,4.84249006179327149245227549689492110e-02,1.15079263409069975511574600580353273e-02,3.72275821895677986979279684786659000e-02,3.79985667191939889168326463224992001e-02
dimacs/sanr400-0-5,1.23678700384671953158525085385596478e-01,5.99496181222718761073090249431083612e-03,2.68560446158386291373702195130008581e-02,2.82923307425373280026900417724637816e-02
dimacs/sanr400-0-7,9.52780863343140123321713476460650031e-02,2.91839622403739271406515173866921639e-03,4.49199097204755467899383381014153300e-02,2.53111792842725271568366472057650858e-02
dimacs10/bio-celegansneural,1.09785963590935933534998430784167332e-01,6.52552146014226932237678791582412409e-03,1.74544415667010288792020522917685025e-02,1.87344883803524963952740960366816894e-02
dimacs10/chesapeake,5.10805909239526764434290543503967192e-02,1.14674887389619278667906503864188800e-02,3.90079348379504511351339097438684240e-02,1.30842893752727407187206605537781966e-02
dimacs10/cs4,-Inf,-Inf,-Inf,1.47262247997027882217146623390400044e-02
dimacs10/cti,-Inf,1.80772789687716368895132102096450375e-02,2.47501260400259850439419037953354442e-02,3.65755022493210784481914285827112597e-02
dimacs10/delaunay_n10,9.19498993065189646629788117823612164e-02,5.37004203207044738388376182783572913e-03,7.69972625326394099753810962846985420e-02,5.74754644403680812433525265017254771e-02
dimacs10/delaunay_n11,-Inf,-Inf,-Inf,-Inf
dimacs10/delaunay_n12,-Inf,-Inf,-Inf,-Inf
dimacs10/delaunay_n13,-Inf,-Inf,-Inf,-Inf
dimacs10/delaunay_n14,-Inf,-Inf,-Inf,-Inf
dimacs10/delaunay_n15,-Inf,-Inf,-Inf,-Inf
dimacs10/fe-4elt2,-Inf,1.41192890483371984752641840246760626e-02,3.65006787422282598514240193311171849e-02,2.46518406602504531325782853769119727e-02
dimacs10/fe-body,9.75462398828129459586069816596270985e-02,2.01249650364724601898855119389347878e+00,1.70837651263444316698608735289346026e+00,-Inf
dimacs10/fe-sphere,-Inf,-Inf,-Inf,-Inf
dimacs10/polblogs,3.82861225830934303257178965555077972e-02,1.10194704825807661762075659434210731e-02,2.47786994203215627482688144100221371e-02,1.37645220613476328099724171903628550e-02
dimacs10/rgg_n_2_15_s0,3.64286135330875768459852052015597439e-01,-Inf,1.06548901322442880492147164926309608e+00,-Inf
dimacs10/t60k,-Inf,-Inf,-Inf,-Inf
dimacs10/wing_nodal,-Inf,7.59662541163310607583111039538537084e-03,2.12463116365708536620471645182745046e-02,2.89782236615558884627477055946294561e-02
labeled/AIDS,-Inf,-Inf,-Inf,-Inf
labeled/BA-1_10_60-L5,3.65197141135645135258206479090928298e-01,8.03707529318323502949914422015795818e-03,2.99637498896945499124362389792265966e-02,2.29178860530002144734062643064651796e-02
labeled/BZR,-Inf,-Inf,-Inf,-Inf
labeled/CL-10K-1d8-L5,1.81709994209434596883171382358401089e+00,1.61200766647490916897645858925232359e-01,1.16791672947926874286795547367816662e-01,1.66343339644689348543862747367712790e-01
labeled/COX2,-Inf,-Inf,-Inf,-Inf
labeled/DD199,5.64172663939121619711265677316144606e-02,6.67422912867353153775197793481105711e-03,1.98308698585612404869245916860379157e-02,2.11530119898274496772803707729228693e-02
labeled/DD21,1.49967023603067215277078832304298078e+00,1.22645701026582710533665234858473221e-02,1.02693076882098834339518670734676633e-02,2.78350574829016969122311931789018175e-02
labeled/DD242,3.24808177842333104071967645455555853e-02,1.44831349364815704460883838891331309e-02,2.62596504417254339035842527510800568e-02,1.02207122912713097762236628703853679e-02
labeled/DD244,6.73710724729810257889586884144150650e-02,1.23734764232901232553193849424554134e-02,3.28100497782988296627952113390660766e-02,2.01742128175474224852464156951083287e-02
labeled/DD349,4.44557800754067903233631082459524257e-02,7.47669976379056385289129176957070920e-03,3.52124987328171774351512799668063762e-02,1.60022874023727614878358016758751092e-02
labeled/DD497,5.03398158374215228010424999259189969e-02,1.54652461727912968108415706574033130e-02,2.74074161119247113487246640325798972e-02,2.46578192185278509932537316139317309e-02
labeled/DD6,-Inf,1.09757649534100865147227588298413151e-02,2.13642886736019566337920401322606312e-02,1.73683766318058237515341224718778397e-02
labeled/DD68,5.09834437570056485451925253811043334e-02,1.37011051419472292699472446974096589e-02,2.30897271962487325595301446856158298e-02,8.53649935936410075536553918959594773e-03
labeled/DD687,6.46947297595217038654695770576448726e-02,1.54924094664483580463864068579072508e-02,2.09803601517263395819399014114607568e-02,2.24896344837144532723361582925043660e-02
labeled/ENZYMES,1.04521886534196036596351074661075875e+00,1.47056743558537569815577290786334057e-02,1.85941707264085097142050465529477572e-02,3.25876568356464983079514610413703789e-02
labeled/ENZYMES118,2.18502309459361841441902735414936536e-02,1.01515354552976571616063435633571749e-02,4.00417507015559677239798006544800279e-02,1.40730070409113131476908480238969511e-02
labeled/ENZYMES123,4.25357338476076203898568227018264616e-02,1.38793892966691770428359553948253659e-02,2.18612866127444599277927459195680526e-02,1.36427223299947387485999988173951913e-02
labeled/ENZYMES295,2.06799289478445787359933998733577943e-02,9.50984516625368719173485896534420661e-03,2.39926011546877071815508699628979987e-02,1.22619194079353971214924933387648167e-02
labeled/ENZYMES296,5.78312700906646150022886026414738500e-02,1.23554292256139154295503082555992421e-02,1.93120870813510071515797936496551930e-02,1.60310097066321017120218833754726040e-02
labeled/ENZYMES297,3.21913960747891353952956139883628185e-02,1.52405183614256328151335341854072295e-02,2.38633113185914815592175941787304309e-02,2.20899658720019718576607315110838381e-02
labeled/ENZYMES8,6.43198502093735547833841765412802729e-02,2.11095600059966464997367097050429446e-02,2.45455488770262381812221465274068678e-02,1.48476597559869736465518397118265208e-02
labeled/Fingerprint,-Inf,-Inf,-Inf,-Inf
labeled/KKI,1.05366997195619381797036102926330702e-01,1.74441243656843854795739894754252967e-02,2.47819987718215883217146994120236045e-02,2.79228092667645626969569581649343627e-02
labeled/Letter-high,-Inf,-Inf,-Inf,-Inf
labeled/Letter-low,-Inf,-Inf,-Inf,-Inf
labeled/Letter-med,-Inf,-Inf,-Inf,-Inf
labeled/MSRC-21C,-Inf,1.65184999155352844258617608606747009e-02,1.49229287004879190225014535197321970e-02,1.19964197841797331327741590733644011e-02
labeled/MSRC-9,-Inf,1.42593484269063294935503500125608497e-02,3.70110405852546878341329377259363354e-02,1.83615134045830584249899589505489828e-02
labeled/OHSU,-Inf,5.64218030296875173800688983642281405e-03,2.75933897788509871813461016473070509e-02,1.65713174008756922107054022587562954e-02
labeled/PTC-FM,-Inf,-Inf,-Inf,-Inf
labeled/PTC-FR,-Inf,-Inf,-Inf,-Inf
labeled/PTC-MM,-Inf,-Inf,-Inf,-Inf
labeled/PTC-MR,-Inf,-Inf,-Inf,-Inf
labeled/Peking-1,-Inf,2.79560499648010697078179947469119533e-02,3.85535640289870726921852321944960401e-02,1.90111673964874873621862538667516650e-02
labeled/PubMed,7.16212638097272614506058110133822465e-01,1.32720815084047352473750974971912356e+00,2.36995360197095567860800929526372768e-02,2.21418916467229651566134723944657115e-02
labeled/SW-10000-6-0d3-L2,-Inf,9.70277371529813243136207991417571883e-03,4.08816142947934924598727434207836332e-02,2.38617827555256185327903233283360763e-02
labeled/SW-10000-6-0d3-L5,-Inf,9.70277371529813243136207991417571883e-03,4.08816142947934924598727434207836332e-02,2.38617827555256185327903233283360763e-02
labeled/SYNTHETIC,-Inf,-Inf,-Inf,3.13873575908869415577404750620137848e-02
labeled/SYNTHETICnew,-Inf,-Inf,-Inf,-Inf
labeled/TerroristRel,9.63004479317497408958403489492384706e-02,4.80910360280006793119358509632065331e-02,1.73684935065594911301357366171422680e-02,3.56918458162325634529408375548480971e-02
labeled/citeseer,-Inf,-Inf,-Inf,-Inf
labeled/cora,-Inf,2.22136314133117388557991940017917594e-02,4.77641851758144123900180805899696604e-02,2.51851654859888208537886875381616168e-02
labeled/gene,1.28459583411564349203645123401889123e-01,4.92459388783877087898799781700930063e-02,2.19162270558654012659868581034685730e-02,1.57318416870708030974544895162432878e-02
labeled/hospital-detailed-list-of-contacts,-Inf,2.11848375583271584611574074440900765e+00,2.72272252649321825538604067338781425e-02,1.14234559479691506008940586903881204e-02
labeled/internet-industry-partnerships,4.63876532216787100634122717600948235e-02,1.49474569274907869899082557140790361e-02,3.94477119494435148680214968608568690e-02,1.38257339374108509124957687926604971e-02
labeled/reality-call,2.48643760201087664518796872891332575e+00,9.69805689408694071829554490957426497e-01,2.59669957273671155058472137217008558e-02,1.15530846528049990334021243867169569e-01
labeled/webkb-wisc,4.58687700450967271054180637801561314e-02,1.29931869726348264192270522723219430e-02,1.97312728369898505250843820557075515e-02,2.41245153920774771244286104792107781e-02
misc/08blocks,5.64160459840657142618657969256084282e-02,4.88579160257773531198828527459958324e-03,3.87508565739461841164496766235009388e-02,1.18837716485135473170644392494252513e-02
misc/1138_bus,-Inf,-Inf,-Inf,-Inf
misc/130bit,7.19629728086485230465509682789717989e-02,9.15201990626664362104337149400576583e-03,1.73736075129584473604366013866373856e-02,3.61078900074310055262594243736874972e-02
misc/145bit,3.91159937264777062551621573724059853e-01,1.01415080945841833924562086401396002e-02,2.93257885823745623166574877810474561e-02,3.19185449534937233556638598961352401e-02
misc/162bit,2.18520993711679498169287379481218220e+00,9.09027073746936906630471912284758280e-03,1.41835640435912945608011288572799702e-02,3.42982035087995200349534129807181873e-02
misc/176bit,1.52931731257743387785788138937699867e+00,1.40650129446915564484667519579973511e-01,-Inf,4.85686448496222290845467614731759331e-02
misc/192bit,-Inf,1.37803645391325785328387792309012800e+00,-Inf,-Inf
misc/3elt,-Inf,-Inf,-Inf,-Inf
misc/3elt_dual,-Inf,-Inf,-Inf,-Inf
misc/494_bus,-Inf,-Inf,-Inf,-Inf
misc/662_bus,-Inf,-Inf,-Inf,-Inf
misc/685_bus,-Inf,-Inf,-Inf,-Inf
misc/Alemdar,1.44385694685214076428977369977807985e+00,9.55452544815877763350215546184191571e-03,1.84591903316497831770401408493155082e-02,1.43807792442192707344836127967075536e-02
misc/CAG_mat1916,1.12308739474751002706108595492637655e+00,1.76036363777412121480456776313818785e-02,2.23798243455060835818973500467159527e-02,1.19084003365982585433518759039356831e-02
misc/CAG_mat364,4.96768261060828638731236365933926943e-02,1.76479948491496448096219965263407479e-02,2.44694739619953706414342992830490857e-02,1.63646035008127470235079695181564975e-02
misc/CAG_mat72,8.83360102198883501175062441951919974e-02,8.78203766092166785454791837752406301e-03,3.42984803230476745740644757222119081e-02,2.23650739684111116294654587703781936e-02
misc/CSphd,-Inf,-Inf,-Inf,-Inf
misc/California,-Inf,3.43164304756021383386910847050860047e-02,3.34480457445954572133457908897867542e-02,2.77578128573272791525304664356095269e-02
misc/Chebyshev1,-Inf,-Inf,-Inf,-Inf
misc/Chebyshev2,-Inf,-Inf,-Inf,-Inf
misc/Chebyshev3,-Inf,-Inf,-Inf,-Inf
misc/Chem97Zt,4.29367392904409287791816887894292252e-01,2.85445819145288182445741997570355903e+00,2.20496744390257828515187546735998258e+00,2.56908282103945247034176316378796039e+00
misc/Chem97ZtZ,-Inf,1.19203738429761922585367170355239841e-02,3.36204164381697766569063053101187622e-02,4.34994395794352517287093322258981611e-02
misc/Cities,7.59747411647484867034612984313438279e-02,1.93229343509675816606626616888682824e-02,1.75419475778526946909513133819298144e-02,3.69980218063018186714322143482255044e-02
misc/DK01R,3.48446513801762214337322382443718905e-02,2.33169386194793306384519921174309484e-02,6.07363908682545569962499013472492051e-02,2.93316947337125634513716017300056859e-02
misc/D_10,8.11088488835638865501613517771778425e-02,1.30129658679110697139494823650058475e-02,1.59428982393787701539362045024940227e-02,3.09900105333326049210101037145135303e-02
misc/D_11,6.38637292790516205535277660930511352e-02,2.11925786758106185051105673402827736e-02,1.87507645135080424635751593755601741e-02,1.12218475986015514741595811747071265e-02
misc/D_5,9.71000310506605456141318530739294542e-02,1.65319448364638255942032613167362766e-02,1.91413298911116939662514464285734812e-02,8.69160978570030792563956238866137688e-03
misc/D_6,1.15353084543961542368427200988214453e-01,1.54197238320027059511423885483227587e-02,3.72010067299596357692269114485136248e-02,1.81814223146804356603496525549650059e-02
misc/D_7,8.88269091622953097408859418647260013e-02,1.48374992760879625339989353805454826e-02,1.66709825376860968274740609478543656e-02,1.80657217066966000189808243989563658e-02
misc/D_8,4.10774651591789370861329980132459271e-02,2.01284788755041699692959422139000665e-02,3.28840103491365861773175612283243270e-02,1.51275837647956569527838118810388757e-02
misc/D_9,9.87422281607571103616954484017013156e-02,1.36865735921649369241556513779068877e-02,6.99198473506975156724704625625180200e-03,1.19737154351771871793134107620828040e-02
misc/EPA,-Inf,3.38125593846589087594940951202300588e-02,2.53917601153578988560447196561656639e-02,3.89490108540639976725110970289349098e-02
misc/EVA,-Inf,-Inf,-Inf,-Inf
misc/EX1,8.42104638091166503830984360634938216e-02,9.80727621696627679118305040410817758e-03,2.37356495906461299051755290595854487e-02,1.45891049360810094950210112685016145e-02
misc/EX2,8.20448716066162309482486821242188115e-02,1.20381823188579847995756825969877116e-02,3.27171454236543014479864636016516154e-02,1.70521061756413131517290205617831418e-02
misc/EX4,-Inf,-Inf,-Inf,-Inf
misc/EX5,-Inf,-Inf,-Inf,-Inf
misc/EX6,-Inf,-Inf,-Inf,-Inf
misc/Erdos02,2.19839276827528099513676386021795816e+00,7.59648769829464289316772019833961948e-03,3.30448527695149380434151869791397823e-02,2.49763827343463736657683405802490610e-02
misc/Erdos971,3.29072230851674696777673919117056775e-02,8.90882947737435938322655518911002620e-03,2.02926098122908538673986891846038692e-02,2.01230797191510458069944165815263356e-02
misc/Erdos972,-Inf,1.15547984251821371899218579604122713e-02,2.57767910361252081182478313639450233e-02,1.95041579398292465841448263546060968e-02
misc/Erdos981,5.32489695191606627974603326296746011e-02,1.32716804970275224715381919788501260e-02,3.03547314693872881488740928757458470e-02,2.21652365864106695672907105152589343e-02
misc/Erdos982,1.97011950733528367132707249008707511e+00,9.95050815623389567517327432686305235e-03,4.83861205885849369558999764424087927e-02,2.93567271726195710028641789490139668e-02
misc/Erdos991,8.57819635402616596041017790311950501e-02,7.28191363612200006055356595739446227e-02,6.17381966102541033906712255081175677e-02,6.58244546489909301454344525206628773e-02
misc/Erdos992,-Inf,1.62789410735192922605922844212333849e-02,2.61328986796341265419268387968880241e-02,2.55101998455275355339864783791332528e-02
misc/FA,-Inf,9.93996315699362530977025944217478733e-03,3.48908592176295927774449129350607566e-02,2.10347993499516980547402982583321049e-02
misc/Franz1,9.97458581357058212836867947878201545e-02,8.37076079563573705522841118761056319e-03,2.00608413720824535263733109951532710e-02,1.45244781715231233795870349189902045e-02
misc/Franz10,7.58015968733032952985208027194339203e-02,1.42031835957926941763563544479312050e-02,3.78232787005195697544869705519532198e-02,1.34846603143511632563263533255682181e-02
misc/Franz2,3.10289508355678801576079943157575044e-02,1.85930418427985708972956443833121148e-02,2.68674698095475758213618596292405833e-02,9.42154760151702357081190156920521385e-03
misc/Franz3,7.09934296311867186721940898765941191e-02,2.03011450741834114883829156357914347e-02,2.63628285250893650858145750723521909e-02,9.75042583203072746800177597540800011e-03
misc/Franz4,5.06561274732793248492393796305951095e-02,1.85421947678980102122390976082118380e-02,2.01168748224805395310239073053477960e-02,1.44530067826533705579734104886988857e-02
misc/Franz5,-Inf,1.12534603531628175861337769698841488e+00,-Inf,2.08894511201594100162626711377729356e-02
misc/Franz6,-Inf,1.14953187536218956620006029654441944e+00,9.73050188256349756456719294471802853e-01,1.51440164734275599391416831808229474e-02
misc/Franz7,-Inf,6.52129181935463552264989874847490063e-01,5.77799654179724433333608805304067066e-01,4.92234582739086168606182118525650120e-01
misc/Franz8,-Inf,1.98161516842342622957968129689504662e+00,-Inf,1.44230577529407600841256440177710332e+00
misc/Franz9,3.97923776377393653076480191236930733e-02,1.31322456525366820027595042267790872e-02,1.92832546944258659872140108661272919e-02,7.82501781907475128670177162162005830e-03
misc/G1,3.21655889909292758520328032654161430e-01,1.59911205464556432172303361476945820e-02,1.96753035015368450865953614917956315e-02,3.25478634130050203108390867097498778e-02
misc/G10,1.59368242009486469540147005890225207e-01,2.14326733330702442929851844986767574e-02,1.94066737342712147828415849970618856e-02,9.35281398724129565210981412566179439e-03
misc/G11,3.44219319438435545987634208305085580e-02,1.10039943068874991887327442254917111e-02,1.88022243242214078254835288452678708e-02,1.19065680209657485723916678041716791e-02
misc/G12,2.41011483454944471609426749742051778e-02,1.18493003289036514809268146971112330e-02,3.60379675460918395213964424656506456e-02,2.43926360046905240434297861245049354e-02
misc/G13,5.59510866068965960392171519517481357e-02,1.68829539097985177046377387858669489e-02,1.68621728065492702547170224901541581e-02,7.76252339782541943976448015684619290e-03
misc/G14,1.10185085349216885177751563441178682e-01,3.96019951928305282683614604790095599e-03,1.59026862553100300611508947380041636e-02,3.70046186349169214131301115157172190e-02
misc/G15,1.38625455754718845132061199197934309e-01,1.26523953886977160156251334138337166e-02,4.16870758440510805854593875575422071e-02,2.94696960713662525516713602737619056e-02
misc/G16,6.62324675003566372505853761744093380e-02,5.57146181128875983215883773129397136e-03,2.81898632854379411287222025563301490e-02,3.04013608600632086501887523833713477e-02
misc/G17,5.21952504091341610231980580297698210e-02,1.71804523691219885592994071172843634e-02,3.28267399730887413678998646954254555e-02,5.39913701332493134617781547559339231e-02
misc/G18,3.54440215532126003015069069353994987e-02,1.47365383589972421811481427109953917e-02,2.09039747343891038080853937196014803e-02,7.54304750063422567069234658626270946e-03
misc/G19,9.49194671377542540048512672457366881e-02,5.89230760493887669195279072996244845e-03,1.79296253802692897447050457845837678e-02,1.52426414736158176320421262177220213e-02
misc/G2,2.40811959678659474533108826980973943e-01,1.40555484301064204858725826968211454e-02,3.53907782145123803376391348386353626e-02,3.50586697343956866003417137451726135e-02
misc/G20,1.00717545019181632570820054557225905e-01,1.78601966122877482253270131471366612e-02,1.78320477887433643006510518812834501e-02,2.05362025998882419017705744489495453e-02
misc/G21,5.30390415156834990291719459714234365e-02,1.26420524754211333125280591503599503e-02,3.65830513641937029823717500648327808e-02,1.30867947355052373187541123088474133e-02
misc/G22,1.69515559698806337069793727744141251e+00,1.13709995366625978375232356242466052e-02,3.09159312160793760879128502145070073e-02,3.42541948252623062295097055743072105e-02
misc/G23,1.70217191483117544533351803008361997e+00,8.69796900038162514887235462782258210e-03,3.27046954922821840831793719651356886e-02,2.18643884043741928007892962324837751e-02
misc/G24,1.67170605977601043243828643243744002e+00,1.50176079345146697270662873469127183e-02,1.84279637636816243866508906812438205e-02,2.25859750518494958675505394650990358e-02
misc/G25,1.72203369044134297948345357446575299e+00,7.97128088403713837245252051437200340e-03,3.53888791525666816517721070315524493e-02,2.32925616451301471641970701433207631e-02
misc/G26,1.70838284918179246967940744044528507e+00,9.57179139339435281371602927094000611e-03,2.41568245307053655068722217068764319e-02,1.85340130354696434540349090638248928e-02
misc/G27,5.35298566330085744601552731569550421e-02,1.28280936086055455417942210106524512e-02,2.63158178692998711280541506345789618e-02,1.34701530383401831238370117017133599e-02
misc/G28,1.13811517281688186868307158502195464e-01,3.40332086319183479890166662293519445e-02,3.08028142609244988549470882129041396e-02,1.76034591634279156912041270259329165e-02
misc/G29,5.54622301728584796495547664672130114e-02,2.43594406984229641454129698763934242e-02,2.09906802922296725198457377724297666e-02,1.31663055039269603002331193445051724e-02
misc/G3,3.18377727062080672386272241462554393e-01,5.38860468936789327253626978587963623e-03,1.78411198233800033567830807626743460e-02,2.92067713744555187834272799896679305e-02
misc/G30,5.76975974820851653473617050621988261e-02,1.55294618102268866930800924343641274e-02,3.21215709324960440118171160924428814e-02,1.67832177034496864958505057237036080e-02
misc/G31,5.30214968351937374774427221002852863e-02,1.91339837261652949377045509228652635e-02,2.16448486731489487342483580751275597e-02,1.02185572991030030579661155342076669e-02
misc/G32,9.50587595710504071140697083854043701e-02,1.11091533567321978790976097247671971e-02,3.58131936324600128107368223941287911e-02,1.40962060749020695078998586868018646e-02
misc/G33,5.81243205388055675006177665960537277e-02,1.81418970285117018183513871908165939e-02,2.50160253546896043516969391276554018e-02,1.94072957586650299380051857131288582e-02
misc/G34,6.67657228120284425904314737300951394e-02,1.95059336777803524342246064032214940e-02,1.36813381969527097757513111504462503e-02,1.82191821038437261989256224877368670e-02
misc/G35,1.42491910199971078412571363476865529e+00,1.48342411046211119539348640401071433e-02,3.88910181823374219862215596996277626e-02,6.32383244722239956076620333733698430e-02
misc/G36,1.43532007045859261896456938767700204e+00,1.10816321063702137425835390895108301e-02,4.81852426643233835541199654561666560e-02,2.64200330426262743416283033711358793e-02
misc/G37,-Inf,8.64635550734982587615116843031925929e-03,4.05164154519324398273874537945101135e-02,7.58274786186153359015148966226840554e-02
misc/G38,1.38752197958666760555189421050295997e+00,1.14058726869114805817973665371203835e-02,2.04773861728759796192087792292752953e-02,4.32845170151249552130817984712164488e-02
misc/G39,6.69170269983504919967863931058013945e-02,1.07173603632294705399081872402125045e-02,1.91801468317388981339352519012344821e-02,6.24121344168555465875714696383219917e-03
misc/G4,2.17709805266502498559662114215501822e-01,8.22927841949303435395072400275453210e-03,2.26529825653606739570766283160341521e-02,3.28384086060914394101704725054885338e-02
misc/G40,4.72270988802661166111086990010842818e-02,2.43678138492629311979351457990919947e-02,1.70879098012176743824364583878247435e-02,8.03033811931908557473276426442504884e-03
misc/G41,5.87078189174647616590117847297874845e-02,1.81650764140273975972364577041239094e-02,1.57320263704189021262747587196399565e-02,1.11132488001659410170628186059768875e-02
misc/G42,3.39153686263238967215193314342760434e-02,1.37460753742825070221663941001749151e-02,2.57187594507423242280671427246726971e-02,2.76336099653627083142664682772184595e-02
misc/G43,1.56388623922687990628230716414208595e-01,1.02041287869216094405005121151332281e-02,1.98101980195981183642112641303330349e-02,2.73296929104358566649016358752783706e-02
misc/G44,1.76248328495633219090059823939889546e-01,1.68543724357955810268269047066035274e-02,3.99990080829492938023712756852166329e-02,2.71962005052800691190182450442446161e-02
misc/G45,6.22996092341785055649320868135169921e-02,1.03670402097996920343629588621045691e-02,3.27997539557645463473984120882657957e-02,2.62850224123783896407550780894307855e-02
misc/G46,6.18134043640941828948702031305101940e-02,4.70028018629051509912954569885376239e-03,3.96430269936191006301037654084384461e-02,2.00724092168830136409787946869408633e-02
misc/G47,1.32322230453110387017517884566992121e-01,6.49323272694418225979233865042170079e-03,1.56661276147107697994369111308455855e-02,4.44278220903319140660779309632126719e-02
misc/G48,-Inf,1.04872228000260937613288415828537170e-02,2.52998087683148483542567840455256790e-02,1.89178228360376708174021073329662199e-02
misc/G49,-Inf,7.31904937632287981289404649671369978e-03,2.22572016402732127180700257868432088e-02,1.19272706380190548883118587605035951e-02
misc/G5,3.21268825627029943369520223656886767e-01,1.49838383436215712440409208706436415e-02,1.14350963691137491703844031864623073e-02,2.14557417971044578891690136843768799e-02
misc/G50,-Inf,2.69213026871414550876562016379762183e-02,2.98609659307105303006848002473953160e-02,2.13686562969521114632832940610698705e-02
misc/G51,7.87750450544037337021440516989711868e-02,9.87605203504426815232018867784559991e-03,2.60049508663554249707202482400605845e-02,4.18945033415872283259407451212022648e-02
misc/G52,1.26369229012733481381351119000088294e-01,1.38190212842087169943953742881075651e-02,3.91125815768297345988483320990739746e-02,3.36335095287112954437906529210609706e-02
misc/G53,8.95442575532831478042466793276072570e-02,1.82585666611174885926133342707829955e-02,2.73149918671588748082275480536295283e-02,3.44726243214190785743870690526743617e-02
misc/G54,9.01620685100847838372927740309798038e-02,8.33771827279681305328720662760291177e-03,4.36404247343055378336932963065226306e-02,3.57013963857159932660397529317457180e-02
misc/G55,-Inf,4.93809441791379384137452686303100638e-03,3.16186780017109274745878908164884254e-02,2.26704366182789920374644760560879175e-02
misc/G56,5.21744632268393883409727315682471543e-02,1.29249211915143735029215701684390275e-02,3.48832090075224691056828539483070362e-02,1.72457629646884477455985072567881537e-02
misc/G57,9.84968883562015809137252744230336598e-02,2.46706478707990951143619881736980540e-02,3.06067313103821140956193094193173123e-02,2.01763950059579493315475878462638010e-02
misc/G58,-Inf,1.59072598085530670200084538167686685e-02,3.17826921865937472318745299418150922e-02,7.27432672294388441320978908428745975e-02
misc/G59,6.67070586513186976878955415024869859e-02,1.02034877107666704526570430988026453e-02,1.54181833063447972836196758123306169e-02,2.62669735890744553649264548757086434e-02
misc/G6,8.08974831199457196498784713029516100e-02,2.92869826178308690682679865427724081e-02,2.33789940462785688459473848622068235e-02,1.62391126932869192981060110826584396e-02
misc/G60,-Inf,1.10748463631399967513143174949040352e-02,2.92710566738490268722560843212938147e-02,3.83641687334286556274051367026328861e-02
misc/G61,7.81023894003924264393566101534807294e-02,1.13471966908824604749151535751549678e-02,2.48849031690394854668696430925975065e-02,1.20439652094551538156792243163883193e-02
misc/G62,-Inf,1.35449205806485609231385396772085216e-02,2.11583082415791876584207093901518787e-02,2.19862805770770265145953411633398857e-02
misc/G63,-Inf,-Inf,-Inf,-Inf
misc/G64,6.59770245925132439108231121165801091e-02,1.59305684279549963403582930330536727e-02,2.70242902733641822238100721904452057e-02,2.03568026919431440279489248857231564e-02
misc/G65,-Inf,1.75636657046836493907729346467340702e-02,2.43202284131472660706137128492670304e-02,2.08515509741823773652366281007294854e-02
misc/G66,-Inf,1.24899012640220828541317946686661539e-02,3.30746530247193448834941098633474962e-02,1.77863806610273728661524301550631186e-02
misc/G67,-Inf,1.71764096432412002023915006038188832e-02,3.99638020567882920604441323437359734e-02,2.52265610136895924792664648195727964e-02
misc/G7,1.09992284381842824057186215105567327e-01,2.41874762461238089871781924667011759e-02,2.17714959833980874050633673279609453e-02,2.13670600412132824253490627446075378e-02
misc/G8,8.65704821419144063677128785757662874e-02,2.53594858992002440222268944364840936e-02,1.73038775194233248413605327731316398e-02,1.35395718978622385247358296106037303e-02
misc/G9,9.60565402824952185296670644872724782e-02,1.57495429598181950475901426751725807e-02,3.09088490070350767979860556023630266e-02,1.40426289305621021169924217566042346e-02
misc/GD00_a,1.08071674835147440942210773773914917e-01,1.78232507452040254295001124423613014e-02,2.50431187188748286328329192554672741e-02,2.22651826978772204224220599292345919e-02
misc/GD00_c,4.41717535352590964293983732011406694e-02,6.94959459252574916595821700376039094e-03,2.61209454720119962659369499820253387e-02,1.23541424401677020018925786523270099e-02
misc/GD01_b,4.45313899853924407451801923741734743e-02,5.45495113116067382895345050833287075e-03,8.76559455189285634871990344200558617e-03,4.28132718727258435285268135571237107e-02
misc/GD01_c,9.59740442960060895748274830853117178e-02,1.40272370905342057467689159110746167e-02,2.13231588762302486442090362386050361e-02,2.33358810986063590443193144896017959e-02
misc/GD02_a,3.10651535389498714822536806169929468e-02,5.56938936599236794172904647098831540e-03,1.85358576861768920963538771524271439e-02,6.97318924251871312563710029060898915e-03
misc/GD02_b,4.86974944180345565962520663426817665e-02,2.71392871510433974832936574439507592e-02,3.44824819640308368471178188899978753e-02,9.36870618841968901725724445538404943e-02
misc/GD06_Java,5.43441902383989632941247287426028091e-02,9.94723067690300753906132288397774708e-03,2.68775496274526101406090247750679631e-02,2.17667375321789688256500653683426273e-02
misc/GD06_theory,2.94329837816341757421174741786641380e-02,1.05699119405674261482682251087625890e-02,7.03862575955324998742500772216221369e-01,7.06448338383977431046928569374515213e-01
misc/GD95_a,4.52773542431557969127335913131358467e-02,1.24746940535284147967716415775514178e-02,2.97410923824546909307271662767229447e-02,8.71188236337367523119449877365622768e-03
misc/GD95_b,4.94762760758698635493092750960859227e-02,1.64526389629845769598456261832652854e-02,2.21158435916144593716848970188516282e-02,1.18340907719288770873015645078816447e-02
misc/GD95_c,4.54514873104799390708480942839410747e-02,9.90377954978134651268077650244213818e-03,1.49518962326547972161320233227182032e-02,1.48710056392079182626215259428608279e-02
misc/GD96_a,6.19621315167849931201774268146661909e-02,6.24917429624271597008511064632516198e-03,2.32591848659030152609052335376017749e-02,2.71739100485937454690967212460084618e-02
misc/GD96_b,4.56051659119783836583753718190789552e-02,1.03065810174914906170948842809619083e-02,1.56099026121111625502159717032774660e-02,1.78246303440577044596665040886003190e-02
misc/GD96_c,5.49934371510436257776901416101295618e-02,8.33302426127843344190872416518268223e-03,1.64201448151456484809520063916942450e-02,1.36783286417943562292808093807746986e-02
misc/GD96_d,3.89427618948034485192831872913460825e-02,8.85743015428056444959025273510088453e-03,1.17457549129662125262835276530023556e-02,1.24226839734973056910234555509253264e-02
misc/GD97_a,6.03259143113826164101840953913132586e-02,1.34031905090587515455718961472175193e-02,2.36244440641413040015814122546460423e-02,1.20758970243806070030520107728268989e-02
misc/GD97_b,5.05006119190267505210086620136870633e-02,4.48327781068938302342279767375138294e-03,1.85156836628039123699768637370354515e-02,1.71667294169602185989689941733239773e-02
misc/GD97_c,8.10714448008845713514956902735298169e-02,9.35811636798695775608453328846848255e-03,2.24347310776466509015385759242498772e-02,2.35908519987828895280247313806873870e-02
misc/GD98_a,5.76096011689672017357045251707577856e-02,8.79899386576660793067322307911713881e-03,9.77859697380757217753156166249950223e-03,7.10584511600412020528741509869907577e-03
misc/GD98_b,1.38772527130973100870078213863355595e-01,1.55532228071907236411029327158064904e-02,1.54885734482365039080332670539103459e-02,1.58403381168539554392594622780510768e-02
misc/GD98_c,9.25305169069041603766624553368755561e-02,2.36573158146231694115099726904275451e-01,2.50111062042043832768503697594570835e-01,2.43240756766421734260891516818414299e-01
misc/GD99_b,2.37087078911215356398136039146274396e-01,2.91419512952685831285768846835196880e-01,2.88683905702815079778952638155637837e-01,2.94949802428901733583128670996221992e-01
misc/GD99_c,8.58981795027957690064792439733688938e-02,1.19099977484551299793763702761630795e-02,2.22184459085097459304488743587861036e-02,1.53808161295250467997451349607007170e-02
misc/GL6_D_10,6.01518394953881815175559748921253429e-02,1.33684329427171175254119248067057607e-02,1.54700335077480185503984430747112065e-02,7.10529126495028461590331595819474449e-03
misc/GL6_D_6,4.72871339799862405693529134071346692e-02,1.33287144680157639212760171084238286e-02,1.26959962080499957408459058594998002e-02,1.30309737639683474356453124409056979e-02
misc/GL6_D_7,8.48992678075303361856818353970809319e-02,1.08863750301729789553089334187043825e-02,2.06506063618077814892536097050713106e-02,1.25297335938961428389905743450601310e-02
misc/GL6_D_8,4.61188797809216278305929720542389891e-02,1.61866199093450373372645264541503102e-02,2.29673382612038907253330487823128735e-02,1.62572135894546483490012801870737499e-02
misc/GL6_D_9,3.55298145261434711022083613024147332e-02,2.02227018169950048579022232586811371e-02,2.54477069689488468890885165739020991e-02,1.44124746680783451197100730509410205e-02
misc/GL7d10,2.89434814509985641293181237645236924e-03,6.86169855572006064086375639301807717e-05,6.86169855572006064086375639301807717e-05,8.10732047445559296972407380078795934e-04
misc/GL7d11,4.12768120149232732745824959349267562e-02,1.50836511858812688654283724034239435e-02,1.39556256184855894527942328961924998e-02,1.96878046526538956137558308623948527e-02
misc/GL7d12,7.62834456747524292095002560275794886e-02,1.01268435773820300085934117758830440e-02,1.83951359597169837307089660897262464e-02,1.42667508980665613824379935812659513e-02
misc/GL7d25,4.39121326256852672262258874399481514e-02,7.71589703219713333460528300100978555e-03,3.92536870913397579978596968725493488e-02,1.49086430783451779388787521841378065e-02
misc/GL7d26,7.35537812317512014581917062832124038e-02,2.47465029601065492742005364592011240e-02,2.58851757106315434176114664401206665e-02,1.28215941287472850650282485423253217e-02
misc/GlossGT,5.92023631374382505918580985081005203e-02,1.12774421554016632611254440203048705e-02,1.12634947371211241599036468589087201e-02,2.00554318087424818310317419714942426e-02
misc/Hamrle1,6.32190065039035098349803067169155560e-02,8.50040967301968482165625461808129464e-03,1.81777826965501584359443881183721449e-02,1.16610335023262388024482412225290429e-02
misc/Hamrle2,7.19511488747108437554023425399469782e-02,-Inf,7.50486638282141249908523861496719711e-02,-Inf
misc/Harvard500,5.17260610603066633890818164769924289e-02,9.20942963272299157887661273005463918e-03,2.62696860662406611008324361116365288e-02,1.81148491116178549031347763883556263e-02
misc/IG5-10,3.44856926716303396973716501959332112e-02,1.48972251577629016750256906610188847e-02,1.36407949944396804102269600153918509e-02,1.91103530293475292086961141254356381e-02
misc/IG5-11,4.24342855694737033773644984410256303e-02,1.49653599293515084008714537759027979e-02,1.51522326964486208345063246497655444e-02,9.48989967738992121190943250820312578e-03
misc/IG5-12,2.05033218772786299652103598743119475e+00,1.09807080921750662563958471036418839e-02,3.32508850662373988784654606330907520e-02,3.70743115987072410051016148552491328e-02
misc/IG5-13,1.49273972639287944802245872682009606e+00,1.21612288249888750370274725113242239e-02,1.39947334577236064238906403334866655e-02,2.20374821991239892651381148039489745e-02
misc/IG5-14,1.98601886750768967985466261906731178e+00,1.26937936275958947129781668846884012e-02,2.32210838713320410735785060971835637e-02,2.37566907788809104967302249908967717e-02
misc/IG5-6,9.01518621820714900592196924398259185e-02,1.14739841284547750431276583659724129e-02,3.06857992399092727737483976955696046e-02,2.03218996722829445365611543031019323e-02
misc/IG5-7,3.48612858901944332002227983038551259e-02,1.12937741735037060038589887091203836e-02,1.68583028920141016291898556667394049e-02,1.64687776324006323459037827418342344e-02
misc/IG5-8,5.36060425765672202313955232597960545e-02,1.44644376325475699501234153865515891e-02,2.28801206041168611755968131642750425e-02,1.14102716679779403408100966234307814e-02
misc/IG5-9,4.37370317627076298236622640641732373e-02,1.00624412250979536268804225018766672e-02,3.15357593547099794757325201454984157e-02,2.83111859925050568637344214487538735e-02
misc/Journals,1.21220180530664024348290669275647356e-01,1.10974139918421638230002060319633802e-02,4.17150948043761971003883349288040447e-02,1.57089658301253755813659276992516919e-02
misc/Kaufhold,6.44842675344248619788085534625596681e-01,1.60288457144413691554972135260875691e-01,8.25645721357055745887566100384611036e-02,3.86595025430355518953460649475302777e-02
misc/Kohonen,-Inf,3.07113582457048945686091735916513687e-02,5.42683201864932734723645968609515211e-02,6.84749278211160215153387333334899953e-02
misc/L,9.16173707299997961049952812405521558e-02,9.47273599269231623471579292501822815e-03,3.23439094427300225638696603613623878e-02,1.81963754979775910635218236636379681e-02
misc/L-9,-Inf,-Inf,-Inf,-Inf
misc/LF10,1.56154781552182515700033677514354468e-02,4.22449968318681677207862163205313892e-03,1.00251251029110854436485704325034325e-02,7.96503306921399282367644512939521082e-03
misc/LF10000,-Inf,-Inf,-Inf,-Inf
misc/LFAT5,2.40809601170117134022918986652392619e-02,6.03391213038218198893764518400427141e-03,1.11315930698794104462970161994819437e-02,1.77568497639782363722230639403271678e-02
misc/LFAT5000,-Inf,-Inf,-Inf,-Inf
misc/Lederberg,2.36244383588550533532545922651453696e+00,3.05667561188795140499957803963172759e-02,4.54683888601809545581621285182016727e-02,5.05001390964742215436787808792744069e-02
misc/M10PI_n,5.59940853856034245681959037955234257e-02,5.97840380810570905780470061390769157e-06,2.93292819760170523461085500217289201e-03,1.87339257860354572566801518940170517e-03
misc/M10PI_n1,1.17416979634089872769533509307179927e-02,0.00000000000000000000000000000000000e+00,4.88162079501351188537049692645409873e-04,0.00000000000000000000000000000000000e+00
misc/M20PI_n,1.75519543721325818392172101163813663e-01,0.00000000000000000000000000000000000e+00,8.45727979581527619960599753779801789e-04,0.00000000000000000000000000000000000e+00
misc/M20PI_n1,1.05673366473919205653417995686396801e-01,0.00000000000000000000000000000000000e+00,3.45309136710849746594444939404952259e-04,0.00000000000000000000000000000000000e+00
misc/M40PI_n,7.27495175850607758995389936935907140e-01,1.46520149432662339495489067969073272e-03,3.92401212153297662350579378527905543e-03,7.72134702937228175422432576159641938e-04
misc/M40PI_n1,6.29149996378398596754171885332976681e-01,1.29218625819615371304252640375046560e-03,3.57352050119366180930018026234887924e-03,7.72134702937228175422432576159641938e-04
misc/M80PI_n1,1.13550770502632942371461138978345085e+00,1.05583546384915444659883006860487854e-02,1.71957802657773332391102042480003377e-02,4.28064315540692930286410205231136459e-03
misc/Maragal_1,4.75401529476238074475938823887687696e-02,5.05145208711668830836892191667882952e-03,1.05232033747712839327302733697973618e-02,1.10167651684529169457251855908007093e-02
misc/Maragal_2,7.84359696483619762246397953398356472e-02,1.73564492630548792661185911734410819e-02,2.39351239718832277327834784110580700e-02,1.30880484219129331520549219630848832e-02
misc/Maragal_3,6.65343270340240324504092800807059866e-02,1.37823798175794074981390312493925332e-02,3.48112633614360183581580619054641943e-02,1.14029354010500623940441383937844498e-02
misc/Maragal_4,7.81925019835953205064874745065475300e-02,2.56942945637379581101962119251987960e-02,2.56369977906600246768525552008330766e-02,1.69248323550878868215966185420189723e-02
misc/Muu,-Inf,-Inf,-Inf,-Inf
misc/NotreDame_yeast,-Inf,1.18043284329537625791152222618766735e-02,2.68871364844261625994275745021581328e-02,1.55956274426621637225722925424407997e-02
misc/ODLIS,-Inf,1.28602926127051502213492527454891984e-02,1.68712463694846894386991742271984889e-02,2.40527664080303476975112148103008687e-02
misc/Oregon-1,1.13870482044689492933206912825022197e+00,8.18325565428283604816754888475523461e-03,3.81262316184987087707939155816988851e-02,3.12729551251345566521620338456963460e-02
misc/Oregon-2,-Inf,3.49953871878420549088314665981131713e-03,2.16830034383774587544081769274246661e-02,2.49223014302065634144839609022959249e-02
misc/PGPgiantcompo,1.38027371712346836299356309372080157e+00,2.41476704601837469009571556349049124e-02,2.53865138760605689026649219190678308e-02,1.97065014501830968857943894786621134e-02
misc/Pd,-Inf,-Inf,-Inf,-Inf
misc/Pd_rhs,-Inf,-Inf,-Inf,-Inf
misc/QRpivot,5.83233391813305625485022310957466515e-02,9.73277600638182759524262010216992006e-03,2.65805044158178881807786941905475429e-02,1.03601137167439485853836642944528294e-02
misc/Ragusa16,5.94233602705181846649395611900747686e-02,7.39701946737531318133013404714604262e-03,1.67727616973313534029269481631733539e-02,1.32353713048940022841419934732893999e-02
misc/Ragusa18,3.77105691176037989619535923640279694e-02,5.71253207248925120197811264852740721e-03,2.08308649016206199105924176379245434e-02,1.20824059400528061433868031801997763e-02
misc/Roget,1.22151762630625778014087025767810970e-01,1.11260943421444372449331275648316035e-01,1.40319283712090173458865113034078029e-01,1.26700254193586327345898902421614846e-01
misc/S10PI_n,5.45935587951209191760666975044500430e-02,1.87339257860354572566801518940170517e-03,8.36579656114874859034854993777353882e-04,1.87339257860354572566801518940170517e-03
misc/S10PI_n1,1.23768363873775990562484628545862238e-02,0.00000000000000000000000000000000000e+00,8.45521524024817806285464826417760050e-04,0.00000000000000000000000000000000000e+00
misc/S20PI_n,1.80291056477029574407503598753595261e-01,0.00000000000000000000000000000000000e+00,7.32392118747235235864955633791032745e-04,0.00000000000000000000000000000000000e+00
misc/S20PI_n1,1.10571420204727399930192524665485478e-01,0.00000000000000000000000000000000000e+00,4.88340864347828913390930836762867299e-04,0.00000000000000000000000000000000000e+00
misc/S40PI_n,7.14456578882553599519756221381077129e-01,1.54445798438480251798590165361190322e-03,4.10978150036897719544004324117264690e-03,7.72134702937228175422432576159641938e-04
misc/S40PI_n1,6.43485808223332298553809478090225807e-01,1.38140521659069085722785838490766932e-03,3.49753028570419755967777146635428597e-03,7.32511296521743370086396255144300901e-04
misc/S80PI_n,9.02480149979444014574847954228832999e-01,1.13355875673120421900666534964988783e-02,1.96776715287379556429927304459023755e-02,4.51824887707415565249102352635954956e-03
misc/S80PI_n1,-Inf,1.14721327379723376535632054844918412e-02,1.68375831939685730355556698986788610e-02,4.29459575004396503086280750943294871e-03
misc/Sandi_authors,3.69135544000629367604759729473695392e-02,8.51065194039978293790981880294800635e-03,3.61657323012937349985084355729206568e-02,1.88159521608881900115487014491702432e-02
misc/Sandi_sandi,2.12888646189577715047190738806852157e-02,9.38669494319480567509217505014172636e-03,2.54712425986806887901645797384527114e-02,1.04259135900296595346523531137136318e-02
misc/SciMet,4.05709400561100380937665239895807499e-01,5.62092366873915275597528612062265275e-02,8.79284775665846496699349614732751978e-02,1.49362562268365428867767936109171869e-02
misc/Si2,-Inf,-Inf,-Inf,-Inf
misc/SiH4,-Inf,-Inf,-Inf,-Inf
misc/Sieber,6.71685344537873428669896437141424495e-02,-Inf,2.74604635946920137394995913653114933e-02,2.34773363634339956231584700386024018e-02
misc/SmaGri,6.27649180691774842502839882603832747e-02,1.06807977890678684723161726829980310e-02,2.55248857203165323441056671723875343e-02,2.02712056239075494049995423976590988e-02
misc/SmallW,4.59746933407883270236593197710649545e-02,1.42240834038560924800656543191063562e-02,1.63427282936565162134444100688810748e-02,2.71298455425296381173060556470065805e-02
misc/TF10,5.54031878096766474202980822375463698e-02,1.56380455829999812088890037831855454e-02,3.37423543164364661466660551293846556e-02,3.06103374545920414340995012214097439e-02
misc/TF11,2.42099296912071539966678894112110860e-02,1.15314357330727131664323898067936212e-02,3.09403609633573023067461192182788001e-02,1.96452872001120058624489924048041252e-02
misc/TF12,4.78680692203919400992372411801277277e-02,1.43618530612882464990749635996205634e-02,2.01680736829251802929393066991959368e-02,2.19841300927334513761501796651955574e-02
misc/TF13,4.46191041005242301914811486838772504e-02,1.34502332615524138353290213060750821e-02,2.98855530410153405581482324722863171e-02,1.49647968035150266129074865222825346e-02
misc/TF14,2.39495601632493279195933662852352179e+00,1.46248007565621332781996676537035833e-02,2.06351447711626484976517920152992720e-02,1.55538625717210541954411413173680547e-02
misc/TF15,-Inf,9.59219945656102115037744262435805617e-03,3.98309212140602949246495181254801218e-02,2.08586060414594476531983513825840719e-02
misc/TS,3.71866363222398472510600851158883105e-02,-Inf,5.81557168070841018851155988517948426e-02,2.00974240351477859642668587953855995e+00
misc/TSOPF_FS_b9_c1,1.47010282914945732513281322434463928e+00,1.47595351228234337726919948312805652e+00,1.46830668471005482292569169764069648e+00,1.47272045758775402455392678196644222e+00
misc/TSOPF_FS_b9_c6,9.33581000417731967449069146312407003e-03,-Inf,9.28252191446092750990160492530060209e-03,3.32944302313300494133413195394777637e+01
misc/TSOPF_RS_b9_c6,-Inf,4.49112479595431759760915073940150213e-02,4.95778478560595387096404607450577200e-02,2.51309490881326904925376221243506489e-02
misc/Trec10,7.72372850656846450164063175360075478e-02,8.04111217268968440045484936552431743e-03,3.52410102250343091907240557265812070e-02,3.28475614719840516716067642334293578e-02
misc/Trec11,1.25180175645352972739938607791275261e+00,1.88249756306792765113162462503999791e-02,2.92260750731336842075504762563057312e-02,2.53839128330979275144103951333713471e-02
misc/Trec12,1.81893816619594884489989491162628601e+00,1.58716215749706045446703700768896692e-02,1.91381330654458508781927940930082227e-02,3.45731773790733431865113287609074041e-02
misc/Trec6,2.92115121019532939210306314821136753e-02,6.22826978980396697586829771271863494e-03,8.56653532800034296009620885620641601e-03,8.70831268065741636371639074161077643e-03
misc/Trec7,3.83290151279138667664546238893440528e-02,6.36791112052011541568067709670521898e-03,2.17625691638069674715673211722639508e-02,1.44596827742075690414194488528875836e-02
misc/Trec8,4.73451751200936498907430561493953531e-02,9.25461796279495120515850290217545607e-03,1.93599325037160346855870422697598033e-02,1.57911078244010941341389300799084781e-02
misc/Trec9,4.94057038656511909649361128726092340e-02,6.87852630591644122700539809288991699e-03,2.35988203705787629142129637769047159e-02,5.19336925931495440980085730072033224e-03
misc/Trefethen_150,1.04233940019760571551731520065297903e-01,1.16188467986680735083452253295278423e-02,1.28985088074452981022628584139302132e-02,2.96774798392124009814978928538995059e-02
misc/Trefethen_20,1.00783305648590529398160440576738802e-01,1.69981216418171249787197400659243426e-02,1.53372029643658669294753979059656782e-02,2.46307606627879808612055940536327416e-02
misc/Trefethen_200,8.99753464105000609892903810805536971e-02,1.32406933365881374842066639100066912e-02,2.47127604836585423626074032694290766e-02,1.63590579599202033577640650803902192e-02
misc/Trefethen_2000,1.06751576120925135820982173831760385e-01,1.08148877611972582171398115790261296e-02,3.45155103883682633183796123395410661e-02,2.45938857016990973106905908616552959e-02
misc/Trefethen_200b,6.84202004554740487837561862131972782e-02,1.02667348215298401634794617437127562e-02,2.92316322265103531458181832742719353e-02,2.35901466549787964921670076388946066e-02
misc/Trefethen_20b,6.47273411490003572103802750826730196e-02,7.55019802501287653959853518798279429e-03,2.48596423740476017124826838520974965e-02,1.12656524048776347264024198157145825e-02
misc/Trefethen_300,6.72883874100737450514816744038516314e-02,1.10101441041961354009414498317967771e-02,2.96963645099554739616098936211414171e-02,2.66284966973669458536885762756649577e-02
misc/Trefethen_500,6.45638298579717814222540390368531306e-02,1.11790936112749018361557508734035078e-02,2.28870501297403562213448634546706317e-02,2.90053489621737106952308821248532769e-02
misc/Trefethen_700,5.94457147566474128478628555850595533e-02,1.43842372326693294851798846169255984e-02,2.66722699681181042976641352745841287e-02,4.26219090255076417396404117748608880e-02
misc/USAir97,6.93865156226602594881598700016799677e-02,1.79675448675787885451936244881900888e-02,2.25991701396471099873483984319627937e-02,1.75547244279102611778491997051168558e-02
misc/USpowerGrid,-Inf,4.85226128282408294807333122528830614e-03,2.63028605779945995793810604979796906e-02,2.14263862109741219906020793619570260e-02
misc/aa01,-Inf,1.85372581180245854475279343720297779e+00,-Inf,1.21034762877177303685447452147773565e-02
misc/aa03,-Inf,1.80970174970239618741075234863777577e+00,1.89626450269599455452587404338441491e-02,9.74182970036599479419611182903074544e-03
misc/aa3,-Inf,1.80917124745109811939605350132942792e+00,1.89349786618848309404843312968636380e-02,9.74182970036599479419611182903074544e-03
misc/aa4,-Inf,1.56855662634827114670544457732085775e-02,-Inf,1.77905531946773454703387713201530975e-02
misc/aa5,-Inf,1.77385821126577893562270568139883853e+00,-Inf,1.65455574999794596439026953069117173e-02
misc/aa6,-Inf,1.82350182908753400583674501023828253e-02,2.12887048192070186638987892240385194e-02,1.89129074489822009102032382836879700e-02
misc/abb313,4.70263724247216334463821193978080053e-02,1.62089073160262685992062321251124491e-02,1.81617344471688094814174531891891046e-02,2.39285875747889390634344436750084935e-02
misc/abtaha1,9.72938176529890448324072351485210920e-02,1.71580346373961511117760579827287964e-02,1.33076103471473988542220521177861430e-02,1.71130575749084431311664226711540200e-02
misc/abtaha2,9.85731812549062191161499708873892437e-02,1.25545282500960148771906012213407501e-02,2.71540834668112977316424453374239785e-02,5.34792253329365396117007066383067584e-03
misc/add20,-Inf,-Inf,-Inf,-Inf
misc/add32,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_01,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_02,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_03,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_04,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_05,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_06,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_07,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_08,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_09,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_10,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_11,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_12,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_13,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_14,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_15,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_16,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_17,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_18,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_19,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_20,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_21,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_22,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_23,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_24,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_25,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_26,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_27,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_28,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_29,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_30,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_31,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_32,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_33,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_34,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_35,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_36,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_37,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_38,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_39,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_40,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_41,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_42,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_43,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_44,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_45,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_46,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_47,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_48,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_49,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_50,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_51,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_52,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_53,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_54,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_55,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_56,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_57,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_58,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_59,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_60,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_61,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_62,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_63,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_64,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_65,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_66,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_67,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_68,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_69,-Inf,-Inf,-Inf,-Inf
misc/adder_trans_01,-Inf,-Inf,-Inf,-Inf
misc/adder_trans_02,-Inf,-Inf,-Inf,-Inf
misc/adjnoun,4.65983292428804766994324746169560436e-02,1.45822041918024697299819089021303372e-02,1.68994695808934703356184709907901819e-02,2.03909545329539545162389566712982335e-02
misc/adjnoun_adjacency,4.37814066211777039493758579422967046e-02,2.11044333947822929265066076140081125e-02,2.42355828129199868016492385470893031e-02,1.70246388613671698426070684148823751e-02
misc/advogato,-Inf,1.04788792268567977877360676885292573e-01,9.11601410023173326002528283734357966e-02,6.69743443659489567308418294751183413e-02
misc/aft01,-Inf,-Inf,-Inf,-Inf
misc/air02,-Inf,1.27253708835448963565405347853313025e+00,1.28858641856217261097162662560703774e+00,3.33364383415432262411622959992935458e-02
misc/air03,-Inf,-Inf,1.42971776104444102130990353265223795e+00,1.51777673411068524500816247691950852e-02
misc/air04,-Inf,1.85212810605652146146080145990115784e+00,1.88620260013429170572608634571542911e-02,1.21034762877177303685447452147773565e-02
misc/air05,1.86867715599478777275895287237435522e+00,1.40334355252621815096770190655492195e-02,-Inf,1.77905531946773454703387713201530975e-02
misc/air06,-Inf,1.80955727297971655673488073796577146e+00,-Inf,9.74182970036599479419611182903074544e-03
misc/aircraft,-Inf,-Inf,-Inf,-Inf
misc/airfoil1,-Inf,1.15805424691449421917425245569393458e-02,1.94080482832217992780933691948523713e-02,2.68720212505843145134687313984075854e-02
misc/airfoil1_dual,-Inf,-Inf,-Inf,-Inf
misc/arc130,8.75266105146300188967028682301480817e+00,8.65573672529415044339557204387720866e+00,8.64376335102994840970431934428955929e+00,8.66717553174636865595007324612275010e+00
misc/arenas-jazz,6.52347990099129245775001736489109548e-02,9.12023649763982404480164187746379586e-03,2.85742408134754485142126042655657688e-02,1.33636226980356347406794381895802901e-02
misc/arenas-meta,6.51888355376468553962199306262232820e-02,1.37628485854465477019334935822095823e-02,1.62572773285024944024359379837230133e-02,1.68216292926910123927468647008153814e-02
misc/arenas-pgp,-Inf,6.94139686075458907429843323008813699e-03,2.61084991124541507143668082109081688e-02,3.89040697077405617380456633743983607e-02
misc/as-22july06,-Inf,2.61485343696719328162253925097024405e+00,3.88804546552261143059062267283239056e-02,3.16575285401466117637171080129006451e-02
misc/as-735,-Inf,1.11405675610308527035944765579005027e-02,3.15964382173575771712820884540519772e-02,2.08392461654522995647694398905646345e-02
misc/as-caida,4.19106213982404023807035216976110713e-01,2.39504478330798126298179401763959170e+00,1.94045065869868797305446823599837087e-02,2.30219061437941503066308455064545733e+00
misc/as-caida20071105,-Inf,2.74883453385107118128261038127432284e+00,2.53934293998280647199566069592942888e+00,2.18801407533766422258844096465754783e+00
misc/as20000102,1.72539253560724246508121997034468968e+00,1.34526001366843968839046894733175745e-02,2.37062704396410037877754742658825714e-02,3.26079111643307570575762833316829051e-02
misc/ash219,4.29387225020370397209387547641962730e-02,1.10588674945860852270596271560450543e-02,2.98599661164509618903296441176883353e-02,1.96923424914408864386355134378974762e-02
misc/ash292,5.27240392322454698532101546060992266e-02,1.55411121505610111059215513039795283e-02,4.71333683067331416186000602787709472e-02,3.96859009538774170759308339929324737e-02
misc/ash331,5.71463853617791590628846899664041694e-02,1.44656292876761083453680680496899610e-02,3.74610194468572912412628545323831642e-02,2.94560537160392209970844302041894904e-02
misc/ash608,5.50739715702611538192457782595367829e-02,9.10653093914959418721430587169475443e-03,1.47818724244939107878625755451335000e-02,9.18287681979302707956623777293321736e-03
misc/ash85,8.10211333320797062755752196021216646e-02,1.41871093401527280610049664179653057e-02,2.32948387118960294633427132728689506e-02,5.42871996773131678446631048678720475e-02
misc/ash958,6.54260920295735717893073541711455188e-02,1.52894518445149072141120227097681122e-02,1.81916250793527557002441546425594117e-02,1.35905540091328043280238427159433069e-02
misc/astro-ph,1.15543002641570339198157662850638151e+00,3.48614525534831694331331175661009503e-02,4.05548226668762643917235351441161208e-02,2.27820252816256567009933001592526303e-02
misc/aug2d,-Inf,1.17420509269726589941503493291533798e+00,-Inf,5.38670275840297391310645486412603883e-01
misc/aug2dc,-Inf,3.02708125889908623463067374778201308e+00,-Inf,2.36459850681392872112697216905883671e+00
misc/aug3d,-Inf,8.68017420763301138204150234733543399e-01,9.24059806822078156604275822518998516e-01,3.43278017455659733329120552170970583e-01
misc/aug3dcqp,-Inf,1.41280410978467550273199399620929147e-01,1.14130614580974783064590422946368792e-01,1.15843035083182155477306152854273162e-01
misc/b2_ss,3.04846867356266837827717738106695465e-01,4.70080771404025888424418978988799499e-02,3.51908690805470367492282394835978920e-02,3.22681663614351159066637598961033509e-02
misc/b_dyn,-Inf,-Inf,-Inf,-Inf
misc/barth,-Inf,1.54097085289166911091298492547535695e-02,4.11886416703553848165438966728388575e-02,2.19805588268613505281774376518260385e-01
misc/barth4,-Inf,-Inf,-Inf,-Inf
misc/barth5,-Inf,-Inf,-Inf,-Inf
misc/baxter,3.34487586126730046372172694307988057e-01,8.76130107717986355696818134130890424e-03,2.60040591996492368994007066363071741e-02,-Inf
misc/bayer02,9.19911343275695598622772556162278141e-01,1.22312955264548081933148395604929569e-02,3.29102388728251713049092486850784002e-02,9.95817311738983838450741833629351293e-03
misc/bayer03,9.74752122637885071948595623813938605e-01,7.76612284718608996042635835226490350e-01,7.72693049313673727330097723657993137e-01,8.34179550455538268252812527977260379e-01
misc/bayer05,-Inf,-Inf,-Inf,-Inf
misc/bayer06,Inf,-Inf,8.99808960685114251419253607443651861e+00,-Inf
misc/bayer07,6.64404521208079003167429867583815768e-01,-Inf,6.60646257334686807843421361653181769e-01,6.58647006431403068303678563605944412e-01
misc/bayer08,3.49813417681089113967947582510373394e+00,-Inf,-Inf,Inf
misc/bayer09,-Inf,-Inf,-Inf,-Inf
misc/bcspwr01,6.93369905514400703998514196842561657e-02,1.48377468691356786752788217383843081e-02,2.66699123446824634064860749860072085e-02,1.88869437288808482502172142200786919e-02
misc/bcspwr02,5.64854937694556102500557905028145653e-02,1.40022568398833967724011606818544497e-02,2.84002952416949820813580548310133203e-02,2.04891250603117420294200245438962234e-02
misc/bcspwr03,3.92593376272344278041859239457120385e-02,2.05060975126870091840551646598602253e-02,4.18055780874947184423561688101472033e-02,2.85756873905675133731422846114803438e-02
misc/bcspwr04,7.57131214505335815765369231656017262e-02,7.27479180285041188400882392820153197e-03,4.66411456563124113682515412272708966e-02,2.14559562360635981941169280374058286e-02
misc/bcspwr05,8.28841052296286211020734617588040835e-02,1.47498410995561769817284915694871965e-02,8.31301461345943186685624452392219502e-03,3.19007285312916291902029615818860353e-02
misc/bcspwr06,4.47822398408544398342636497469694014e-02,1.16290585709676293175459536798744003e-02,3.10873817382045100152164938531857432e-02,6.65414535629493516339385576812504390e-02
misc/bcspwr07,4.15758077605852945011466781527024331e-02,6.84898940623000604293276507288101376e-03,3.70198579699058258061632813646963791e-02,1.46455532643313914209498337821712632e-02
misc/bcspwr08,6.78293387846856769003128659105076852e-02,1.28565434873520048446694400639732983e-02,1.41188866651208246816229374636851244e-02,2.61956300024795599934852678623309871e-02
misc/bcspwr09,7.94772654861228328028718297323096667e-02,1.07099289996128724329545932876227979e-02,2.50851299149171729573217765192881321e-02,2.00438753784298939889737080570581587e-02
misc/bcspwr10,-Inf,2.00993563767328801962254375204722898e-02,2.70293977061144701157011721638939400e-02,5.04365683664844800263584083183596115e-02
misc/bcsstk01,7.82558499238557837067273310311292782e-01,7.95665929618593578418728484248938001e-03,1.91841865171740398272920418510177816e-01,2.62248991002100838513059643338635906e-02
misc/bcsstk02,2.28012574226388861551551085305899398e+01,-Inf,2.34923225478529059357480506415457870e+01,2.40788975464625683079621014263911856e+01
misc/bcsstk03,-Inf,-Inf,-Inf,-Inf
misc/bcsstk04,-Inf,-Inf,-Inf,-Inf
misc/bcsstk05,-Inf,-Inf,-Inf,-Inf
misc/bcsstk06,-Inf,-Inf,-Inf,-Inf
misc/bcsstk07,-Inf,-Inf,-Inf,-Inf
misc/bcsstk08,-Inf,-Inf,-Inf,-Inf
misc/bcsstk09,-Inf,-Inf,-Inf,-Inf
misc/bcsstk10,-Inf,-Inf,-Inf,-Inf
misc/bcsstk11,-Inf,-Inf,-Inf,-Inf
misc/bcsstk12,-Inf,-Inf,-Inf,-Inf
misc/bcsstk13,-Inf,-Inf,-Inf,-Inf
misc/bcsstk14,-Inf,-Inf,-Inf,-Inf
misc/bcsstk15,-Inf,-Inf,-Inf,-Inf
misc/bcsstk19,-Inf,-Inf,-Inf,-Inf
misc/bcsstk20,-Inf,-Inf,-Inf,-Inf
misc/bcsstk21,-Inf,-Inf,-Inf,-Inf
misc/bcsstk22,-Inf,-Inf,-Inf,-Inf
misc/bcsstk23,-Inf,-Inf,-Inf,-Inf
misc/bcsstk26,-Inf,-Inf,-Inf,-Inf
misc/bcsstk27,-Inf,-Inf,-Inf,-Inf
misc/bcsstk34,-Inf,-Inf,-Inf,-Inf
misc/bcsstm01,1.03668344432193390986351195228312849e-02,1.29236667129887778162697206659194275e-03,4.30651027555224892077538320017599673e-34,4.30651027555224892077538320017599673e-34
misc/bcsstm02,1.35909423145910560047975404924825572e+00,Inf,-Inf,-Inf
misc/bcsstm03,3.60397403300033854529045733513846157e+01,3.60431649952370855202835663748549497e+01,3.60434092261235630869844116520804593e+01,3.60434092252965159065324952345180881e+01
misc/bcsstm04,3.60397394897960197605977874835045114e+01,3.60426763825212277669140131531180665e+01,3.60434092360344126178086278858354020e+01,3.60434092228177962215744592052442344e+01
misc/bcsstm05,1.37427465829835843798553013009794305e+00,Inf,1.33972271207138447409697963151766811e+00,-Inf
misc/bcsstm06,7.46042466528026206456816225831259271e-02,Inf,1.77060409552807402313147180319802606e-01,-Inf
misc/bcsstm07,-Inf,-Inf,-Inf,-Inf
misc/bcsstm08,6.78437327507675741918981016774108849e-01,Inf,-Inf,-Inf
misc/bcsstm09,1.87496601540680731413016266019400917e-01,Inf,8.61522531760786313085094039894115793e-01,-Inf
misc/bcsstm10,-Inf,-Inf,-Inf,-Inf
misc/bcsstm11,4.23298817744788876934256561266814917e-02,Inf,1.10748209551842656993658969433547969e+00,-Inf
misc/bcsstm12,-Inf,-Inf,-Inf,-Inf
misc/bcsstm13,-Inf,-Inf,-Inf,-Inf
misc/bcsstm19,3.25237124514639573385708479266818581e-02,Inf,7.51466241966152207824863849025616555e-02,-Inf
misc/bcsstm20,5.35579652500869019841451420034277182e-02,Inf,1.31004257612812114588476733490431885e+00,-Inf
misc/bcsstm21,4.86229311933026297234077202278143947e+00,Inf,-Inf,-Inf
misc/bcsstm22,3.38559684961426904310474523100283466e-02,Inf,1.39608349769918743329670864693509418e+00,-Inf
misc/bcsstm23,-Inf,Inf,-Inf,-Inf
misc/bcsstm24,9.67772758691759022575146914643543731e-01,Inf,-Inf,-Inf
misc/bcsstm25,1.19058927547692315749811615476939006e+00,Inf,-Inf,-Inf
misc/bcsstm26,5.01952737738429499337631119734694472e-02,Inf,1.68485935801145681932985950692380632e-01,-Inf
misc/bcsstm27,-Inf,-Inf,-Inf,-Inf
misc/bcsstm34,1.06723081854394334469601087604833713e-01,8.87557966781060101367740197635934048e-03,1.59312164883507623900898326424671472e-02,7.50325414200996012714457192737878975e-03
misc/bcsstm35,-Inf,-Inf,-Inf,-Inf
misc/bcsstm37,-Inf,-Inf,-Inf,-Inf
misc/bcsstm38,-Inf,-Inf,-Inf,-Inf
misc/bcsstm39,-Inf,Inf,-Inf,-Inf
misc/beacxc,6.19190925884590240252217007097576278e-02,9.25767539529933158080173580809676620e-03,5.08288674625984089803598257637706639e-02,2.25115773733331999034411841313338144e-02
misc/beaflw,7.79445476112551040860238205497475790e-02,9.75486277083384323124971106810354451e-03,1.41115754174852107733031580896416952e-02,1.77581306293844945619297967702471737e-02
misc/beause,8.20876900675166216783705209354439973e-02,2.01750120755049555312383626358999295e-02,1.58843962416760172768798490291686769e-02,2.81251500341546365484362058993120607e-02
misc/bfly,1.03071885363659621437925292624323045e-01,-Inf,-Inf,-Inf
misc/bfwa398,-Inf,-Inf,-Inf,-Inf
misc/bfwa62,Inf,Inf,Inf,Inf
misc/bfwa782,-Inf,-Inf,-Inf,-Inf
misc/bfwb398,6.81085489914601727110173246109728385e+00,-Inf,7.72243030855102357478848181062058304e-01,1.34962651726921324666072642297271221e+00
misc/bfwb62,3.93843362291827159469830140370298544e+01,-Inf,4.13172840872322370655743869254892451e+01,1.12747834865637553947066537649868026e+02
misc/bfwb782,1.63627391159097839506863974538664950e+01,-Inf,-Inf,3.31925190926468291278408594665558773e+01
misc/bibd_11_5,4.42846370208178485215353962792650070e-02,9.89220839607487131759253240880394076e-03,1.01525879129215767734363960636499275e-02,1.27010761519072613704647220491540750e-02
misc/bibd_12_4,3.71502660562281875624434143965173593e-02,8.08964184945664095796662893116105611e-03,1.52805305445643893855668112038752694e-02,3.02276079676941089485415564022222325e-02
misc/bibd_12_5,3.81367650977067373340494126185588240e-01,1.43216043149084318880434661139570163e-02,1.54483613532251109610770219572677958e-02,2.35777975626317908362971168919948025e-02
misc/bibd_13_6,1.59330649011529385565862739075152074e+00,4.70437350744180634740652666519746936e-03,1.74002602378993480742284410521715438e-02,4.27356104693135183576516498429910284e-03
misc/bibd_14_7,2.06049719281135165579008185345618766e+00,3.11171157232006933428335290600204984e-01,3.01400794523306671098954498716437971e-01,4.55757857547973940277990727992692798e-01
misc/bibd_15_3,4.06022209302998270538881243918101498e-02,1.11943315800426323864137347383404862e-02,1.74391749746057718307719696392758923e-02,1.83748430724021817044891704636578933e-02
misc/bibd_15_7,-Inf,1.07110943924518422599446756238134301e+00,9.03119180035871050681416578721374715e-01,8.44273194691310101811786372361761705e-01
misc/bibd_17_3,2.51508897083623321054381908874250231e-02,1.60662220086734668185013717627899880e-02,9.94274971210481828362274264660664137e-03,1.66145765292330767769803485244437232e-02
misc/bibd_17_4,2.22969195419235026905808810877917233e+00,9.23149625160200474996601052694890072e-03,2.11273359503315279297208847159467076e-02,1.79650197081774480501318950860594557e-02
misc/bibd_17_4b,2.22697821722311022347444230958228863e+00,9.23149625160200474996601052694890072e-03,2.11273359503315279297208847159467076e-02,1.79650197081774480501318950860594557e-02
misc/bibd_49_3,6.70057720771214310570593356445879556e-01,-Inf,-Inf,1.78986357467891656410726303556129767e+00
misc/bibd_81_2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bibd_9_3,5.93835213015362958405978588528568641e-02,1.32546075337582557290133161520696170e-02,1.99833822354635922993745682804377016e-02,1.43575860897171552662976429639509207e-02
misc/bibd_9_5,7.73420199593928571599905640637486705e-02,8.12514660543111020538244573472405987e-03,3.96197939333066836841320175484092845e-02,2.12447788170908336100811885528295914e-02
misc/big,Inf,-Inf,Inf,Inf
misc/big_dual,-Inf,-Inf,-Inf,-Inf
misc/bio-MUTAG-g1,4.22825062016737933863411756681773420e-02,1.00076615402849638770401620274304334e-02,1.47403689795685486742131742575880144e-02,1.88046238560010615532424239728292867e-02
misc/bio-MUTAG_g1,4.22825062016737933863411756681773420e-02,1.00076615402849638770401620274304334e-02,1.47403689795685486742131742575880144e-02,1.88046238560010615532424239728292867e-02
misc/biplane-9,-Inf,-Inf,-Inf,-Inf
misc/bips07_1693,Inf,-Inf,-Inf,Inf
misc/bips98_1142,9.01039388839714207571967162317570488e+00,-Inf,-Inf,Inf
misc/bips98_1450,Inf,-Inf,2.79869573446586561680690250064500738e+01,Inf
misc/bips98_606,7.48639183253029930395341476321051460e-02,-Inf,7.98029661558782983298665734885195399e-02,-Inf
misc/blckhole,3.67594290357816443218702896639199294e-02,9.59845060119250333916002963818350597e-03,2.59468204451200518145888998611305381e-02,2.48087227178919125679374043869731041e-02
misc/bloweya,-Inf,-Inf,-Inf,-Inf
misc/bloweybl,-Inf,1.46355710378684443160014261653259858e+00,1.40956343904091049617865993915364337e+00,5.41554784055919829334769468483556355e-01
misc/bloweybq,-Inf,1.93466639424523018567860313972260019e-01,-Inf,3.79755822095827158230680351820687863e-02
misc/bp_0,8.55792828769011212446310887032506651e-02,1.15591232244236376507326820879156008e-02,1.69353388306367272805577310116463708e-02,1.12909184121381684810081481142249685e-02
misc/bp_1000,9.45487010578779608325086298477639163e-02,2.02374461376831003254181319206210842e-02,1.95843648973007039881073610879113537e-02,1.25670315065524179647243838580583042e-02
misc/bp_1200,4.96587171452878065873860788447050202e-02,1.16924321160756996555712741581507715e-02,2.47306035558013158260554638162190885e-02,9.71149579569485549255237125760252803e-03
misc/bp_1400,7.34898504558010577579459632357602703e-02,1.45715871327855624863539388380173965e-02,2.26196576066582044615023503155613494e-02,9.16893563910936686910381237188801910e-03
misc/bp_1600,7.85900068802765345185029137868695434e-02,1.16687647930141086913245656778685756e-02,2.12739761798888799220782723914910935e-02,1.23067449465330937682298281730236856e-02
misc/bp_200,1.48613416156132323106237959188935631e-01,1.93189501292629539002734511096936398e-02,2.05608128458755336245666565732576454e-02,2.52719872007004700724015036784773467e-02
misc/bp_400,5.02213553704258743276068674461665645e-02,6.68609260832076378399756393688870630e-03,1.39822759947797858980059590229546713e-02,1.05662859943636465530461297633923365e-02
misc/bp_600,5.73866560593787003683062317832647954e-02,1.46928609886493383326836744698485679e-02,3.02618384345303007512981005178644740e-02,1.77973857749418857557301997117431937e-02
misc/bp_800,7.07757157751278279186224067323200075e-02,9.88799911390898071584898084906429697e-03,2.20281379169305487682601429349888072e-02,1.01415624134043001926155438296082707e-02
misc/brainpc2,-Inf,-Inf,-Inf,-Inf
misc/bratu3d,-Inf,1.08730890121392138854376570177166826e+00,-Inf,5.05216929317423206287980346294827270e-01
misc/bwm200,4.05781549493617626996040818337273876e-02,9.72902207079606500765751004671402281e-03,5.99980330348507776080680028774570816e-02,3.24054859114323938373961394847087346e-02
misc/bwm2000,-Inf,-Inf,-Inf,-Inf
misc/c-18,1.08997489037860777005595863293946247e+00,1.97932555316527567011936314633755412e-02,4.01112568745484021616116947591449774e-02,1.12592289240722079108321704560046536e-02
misc/c-19,6.82386729588250184156903595091872938e-01,1.30483122584477562569779103890010555e-02,3.38336232750167535058075767790773535e-02,1.24561494718321780265951278169827400e-02
misc/c-20,5.78757710390001078558588793225789968e-02,1.15606894711306658084717986814471573e-02,2.77945830110819577970665275222245219e-02,1.21780514854782450989671383582025747e-02
misc/c-21,6.73481219068445685343364197220890756e-02,8.04536608525204230822983216277014543e-03,2.13925203510751553679212913021106855e-02,1.13806319733746213896860840637437238e-02
misc/c-22,1.58884542443380747080100182320419908e-01,2.16061350670837459398483865261207880e-02,2.08923343859780820703905408066286259e-02,1.06940474503355211154627919223052238e-02
misc/c-23,9.66961035148585366456738241791475621e-02,1.23667009480597501049039086030683383e-02,3.11115960470642286569280318701543415e-02,8.18526938658238958690677181890776124e-03
misc/c-24,2.55752490868230109092747693607451108e-01,1.16326425154957682557161905400099374e-02,3.11131361474527097671990834040525601e-02,1.47255909662525007772336368397629984e-02
misc/c-25,8.03838991408749475943527174310523126e-02,1.00775670147465433149675993687543820e-02,1.98440227994031044371365092275663619e-02,1.28597184756887929916057739493142179e-02
misc/c-26,1.38496690574839792563563078679656800e-01,8.88151464707460849333699116756364090e-03,2.07623673732011021847168727184796757e-02,1.48299438954676479178611246780621592e-02
misc/c-27,3.41382194583765233282323617093372517e+00,3.43735109670860565798577767684322350e+00,1.53081254783133357365579718303354115e-01,2.35268581197375631780280954892896490e-01
misc/c-28,Inf,4.16516176883450146390140009051753226e-02,5.05459208483209143580822092482453172e-02,4.47552408297860611610665282232360748e-02
misc/c-29,1.14518318716164971040625227294827840e-01,1.37271791140193865618034723223117843e-02,1.52309855220691631342441234185745608e-02,1.70704800724882125983715876455837606e-02
misc/c-30,Inf,6.68332997106778746798415099432086996e-01,1.14215190545073824403023042007635379e-01,9.28319871864372495423051333247647320e-01
misc/c-31,1.31852547323897072314593275725873924e-01,2.37467661680127961040060227737643380e-02,2.10219758577154024099051159407386326e-02,2.20896705370191345256561634234997628e-02
misc/c-32,9.50019259419903894392456437001781283e-01,2.35100112298234624322064497711475190e-01,1.85759818537463999091135085610751187e-01,1.94671085361032746184657135919328114e-01
misc/c-33,1.04202967999418659468637072091518800e-01,1.31475147067712360194939548773309970e-02,2.37160880048364695631301240844102171e-02,1.58209574162207344896814689903912480e-02
misc/c-34,5.48548146607856597763757429713964055e-02,1.27327821708063959378201049333639859e-02,1.85658255618059081815220637774819183e-02,9.20793836990329585473155513864261051e-03
misc/c-35,6.25098333055411435252707035003844170e-02,1.37603762810302361584232988330299678e-02,1.52031253974856207563794431777920926e-02,1.41577918499599173478897114083348610e-02
misc/c-36,5.05077401603895576102730376768782010e-02,1.20553892004213632385247248589922074e-02,2.27277483134894080074807517561047923e-02,1.52306583312337114288844161404590288e-02
misc/c-37,2.60810218873214894109422806111698954e-01,2.41225022535557176784467276038781013e-02,4.63123944977844129098934924304157141e-02,1.95986835774877708866403468980863181e-02
misc/c-38,2.49693326947239698242425539339275705e+00,2.37622360342558808245047638297782010e-02,1.10141174139525434039591730636688173e-01,2.56287848174791681764372971702274196e-02
misc/c-39,9.84481428456108217326844119723460539e-01,9.89804774109100023876242600456585725e-02,5.74628557250049486122339633382366746e-02,8.69144718157316391333972984402012417e-02
misc/c-40,6.51477368412982460060807293712361257e-02,2.32587835007519990881979374176791617e+00,2.32126003927556173568772076533369849e+00,2.32740437760395348929296631726096041e+00
misc/c-41,1.53190828262196333261044468378213226e+00,1.30941666100547388035129758678341945e-02,7.03443588942362076608376939013401775e-02,1.45401388569335403729553214095841036e-02
misc/c-42,7.15464960951600746739557417156490974e-02,1.51016449732286986593076133680298771e-02,4.21573564278355393379012971282923947e-02,7.03899043768293175547300236024132190e-03
misc/c-43,-Inf,-Inf,-Inf,-Inf
misc/c-44,9.57564275911175779559273554405481980e-02,1.25457882913671409153371707740521849e-02,3.31197790718339005741885524864315356e-02,1.50944190078264967192727692608788484e-02
misc/c-45,-Inf,-Inf,-Inf,-Inf
misc/ca-CondMat,-Inf,-Inf,3.02782733063192217853795029591511377e-02,4.19521628329017481581533552235513755e-02
misc/ca-GrQc,-Inf,1.94746024084151221689530798533042603e-02,2.21757930942122667454585262227365379e-02,2.19939648964391832260263340211964070e-02
misc/ca-HepPh,-Inf,1.37796626828066968718179573706822589e-02,1.35642231909403546519066490138772673e-01,7.01752677378362057813651478209183204e-02
misc/ca-HepTh,-Inf,3.38991758773532472784069635995415477e-02,6.97773749125512553323363428685684715e-02,4.96705465107937797091412637485842254e-02
misc/ca-opsahl-collaboration,-Inf,-Inf,1.65782521764823119159765151587333822e-02,1.68035215287836842816643065958345844e-02
misc/cage,1.60666148723890452677208570864280717e-02,-Inf,1.43538845328530824025344218271324219e-02,8.62356730583648697440323537076823689e-04
misc/cage5,1.01575731877594946120339596894881347e-01,1.07160692515944013197641883173333686e-02,2.19398481412872766858512334033928600e-02,2.42109905688681351089005710878513785e-02
misc/cage6,6.79678524017147921707501545979207408e-02,1.54341049078955175479949333419280106e-02,4.25336223127266611555244088415847460e-02,1.77988962886457578920347388957111584e-02
misc/cage7,6.45989224502222461053820309063989652e-02,1.05996639973673604411400286367874472e-02,2.10241225491706026653724142545290409e-02,2.09121354436118851532573362549504014e-02
misc/cage8,5.66105064905782560825388726402445512e-02,1.04856444861109995378486494467907934e-02,3.40069748660141324835883688060502998e-02,2.44196350079191805517134969989293461e-02
misc/cage9,7.35271144162046888717189551488698613e-02,1.34555470021172575740498675872402971e-02,3.84245206070764190452035226542381107e-02,8.25665900363708219998300191813873851e-03
misc/can_1054,6.09505478114741951898804476439177349e-02,7.29362963060148960053768182637479505e-03,5.27166055259802336544419003770757281e-02,1.84591356997483967743975723812055963e-02
misc/can_1072,1.82714119174105615679976677742851217e-01,1.22670144863497384871164437527928063e-02,2.47614430478841041582717116132266999e-02,4.72971528391579700131248405548008657e-02
misc/can_144,2.65792029164143555420208408667197618e-02,1.20821561759578350073032705053428013e-02,1.70715222759461911536950201613662454e-02,3.49027010319455526083722295311159663e-02
misc/can_161,5.24429681434694822057176337099456618e-02,1.50431830681096794933338779028642991e-02,2.32314824650719061191281842085673926e-02,1.77123716609382475641235797541246269e-02
misc/can_187,1.13290384504361328996285040334062937e-01,2.02274249817190497199261905129623857e-02,3.82991203124592945904504067237056928e-02,3.26810972096134707933433585203728506e-02
misc/can_229,5.87207555640509650118264721699837811e-02,7.30559424411723346422233709835432836e-03,1.54898534975796302861793591847111778e-02,3.57890156462654701938167065772720351e-02
misc/can_24,6.14548072395216978569495312291134344e-02,9.83213272813953527306252503382899811e-03,1.44529548921399613702582062711825130e-02,1.13016741234276931838297861404941276e-02
misc/can_256,5.16396624857851850092928812695351235e-02,1.45598246746265077509328064583235421e-02,3.44021361097690257818195957648745470e-02,2.82462060140353125998621042343786147e-02
misc/can_268,3.16241410217599434365741058226077913e-02,6.49007452022508587215961510352428336e-03,4.20625680804298171204174328808997288e-02,1.63854382470384966823586853337009076e-02
misc/can_292,6.07064458122183451231550545498864983e-02,1.90637647128927030656475732991709648e-02,1.68784461018051836065848565927118815e-02,1.90170557693506961975645494805765042e-02
misc/can_445,4.35513004349804507488760406464159253e-02,1.36119564408439775087768497213306299e-02,3.23574386826616576682691926164556636e-02,1.88156562021313069881865855774866516e-02
misc/can_61,5.34001470694585632780207729148591887e-02,8.25400287875467009892096556779171678e-03,2.44129289073788038505889546967707972e-02,2.41537272580460478920543726411896086e-02
misc/can_62,7.11115780881059541219229441032970009e-02,1.42158294813968867743601658236997827e-02,1.82614200653935465936318519099028953e-02,1.68578880208512871575716525488455387e-02
misc/can_634,7.63275959133804540753240709602656712e-02,1.09731172563219979251612985028844817e-02,2.99839556094498079694515763636552810e-02,3.26046319568761572913718799411162030e-02
misc/can_715,8.77626994479347560628845182614896189e-02,1.06112400628162203671101273277280315e-02,6.41166704109721478648223386079925547e-02,2.91584332880943264775067931393837731e-02
misc/can_73,7.87822981347275430948093541169576906e-02,1.21296004762154799664551352744439197e-02,2.41210590105878019380676815915729141e-02,2.39540358976909745045131057376016273e-02
misc/can_838,1.21379291851652830698725773789026454e-01,6.65441884594537910782774471970409898e-03,2.52151372598271966560892504863983881e-02,2.39188703758129283287726102727396593e-02
misc/can_96,5.04530955672437249319713862030761515e-02,1.07419063901546793428137507313032954e-02,2.03576043244483712547029556556993693e-02,1.12456889607777371757590430814536475e-02
misc/car4,-Inf,-Inf,-Inf,-Inf
misc/cari,3.15026301428188090136848110783670571e-02,2.27816698882020400029953910055802534e-02,3.71429671010305261542635977376524917e-02,3.28694006190176251333249318586514053e-02
misc/case9,9.33581000417731967449069146312438149e-03,-Inf,1.12944227033062606577995014482652428e-02,3.32944302313300494133413195394777637e+01
misc/cat_ears_2_1,4.38392387087093185716468433790488057e-02,1.32660970242449838742290532897892813e-02,2.47029083045240659613148499519436477e-02,1.28041879064749366348456150973498375e-02
misc/cat_ears_2_4,-Inf,9.84127397230128478501786072746664946e-03,2.32169774099181852416922624577875006e-02,4.92400768005965632671828103872234416e-02
misc/cat_ears_3_1,4.20436001538599163188938511766628424e-02,1.20396551585729323146269600327038369e-02,1.04226925653324219617007912726483204e-02,1.91764582980742585544313666670836624e-02
misc/cat_ears_3_4,-Inf,8.78384013110814550890216864072184025e-03,1.16529144589420891947655453345260024e-02,8.75277995448088722261024989221559895e-03
misc/cat_ears_4_1,1.22437699623766766000936850918255726e-02,1.19889677764732522416518129676106191e-02,2.73018295070218969199987961438912433e-02,7.47908938205583581756397492188454009e-03
misc/cat_ears_4_4,-Inf,-Inf,1.17167056534833902230832487696797575e+00,-Inf
misc/cavity01,-Inf,-Inf,-Inf,-Inf
misc/cavity02,-Inf,-Inf,-Inf,-Inf
misc/cavity03,-Inf,-Inf,-Inf,-Inf
misc/cavity04,2.95589622819536236384113359769032154e+00,4.03410703394404323854822960578084845e-01,3.62624163706768335679655006443553017e-01,4.08518692524327888389647579380898001e-01
misc/cavity05,-Inf,-Inf,-Inf,-Inf
misc/cavity06,-Inf,-Inf,-Inf,-Inf
misc/cavity07,8.63893962704273787557944752188162781e-02,-Inf,1.26560806755430689835718632174270078e-01,6.90293836264807683461630918502111130e+01
misc/cavity08,-Inf,-Inf,-Inf,-Inf
misc/cavity09,7.36939144600069705580141941059403202e-02,-Inf,1.33766947950522302526698117539511531e-01,1.14648385024439965306040097300265526e+01
misc/cavity10,-Inf,-Inf,-Inf,-Inf
misc/cca,-Inf,-Inf,-Inf,-Inf
misc/ccc,-Inf,-Inf,-Inf,-Inf
misc/cdde1,Inf,Inf,Inf,Inf
misc/cdde2,Inf,Inf,Inf,Inf
misc/cdde3,Inf,Inf,Inf,Inf
misc/cdde4,Inf,Inf,Inf,Inf
misc/cdde5,Inf,Inf,Inf,Inf
misc/cdde6,Inf,Inf,Inf,Inf
misc/cegb2802,1.42602328622141664202568466687478968e+00,7.84897602230768508060832534431205754e-03,2.84303201595915197484595221471723045e-02,7.93539287351507617926115825786337312e-03
misc/cegb2919,1.52467941272356269756537155622358991e+00,6.61432161444754381219866762641671437e-03,2.09618862449812463053095224791483352e-02,3.87163668904494725432565644273373167e-02
misc/cegb3024,1.74385900998382225360789321006652420e+00,9.72343027680689101209962403383282471e-03,4.16564617078350198523612167806610189e-02,3.46088922432862088370330642948179180e-02
misc/cegb3306,2.58149129968536897571623149245996584e+00,1.19967049221640632290742599608705499e-02,2.14679366449791599954777840621893862e-02,1.53837178858086324545578705329083495e-02
misc/celegans_metabolic,3.90863812691235400095161417114526232e-02,1.57435445211197894277982633561787833e-02,2.32356119112037762616156806945793976e-02,2.16853251815900305280331908705899056e-02
misc/celegansneural,1.09785963590935933534998430784167332e-01,6.52552146014226932237678791582412409e-03,1.74544415667010288792020522917685025e-02,1.87344883803524963952740960366816894e-02
misc/cell1,-Inf,-Inf,-Inf,-Inf
misc/cell2,-Inf,-Inf,-Inf,-Inf
misc/cep1,-Inf,1.05654788530123185077933989311418492e+00,1.06145276352299975042175708271033868e+00,9.16395744066487412053371262922015927e-01
misc/cfinder-google,-Inf,1.95530410496188652573391184320324639e-02,-Inf,9.28908154298937297141835733492149069e-03
misc/ch,1.31630085396077807278601538682785548e-01,2.68896597808379113285275155810381976e-02,1.49038966955442720795013709649844200e-02,1.19645890378152226675145228552741273e-02
misc/ch3-3-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch3-3-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch4-4-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch4-4-b2,1.11500171460598197301291921874850306e-02,2.24517382515154035137819301510982823e-03,2.73945441014473727968827882731223425e-03,4.19208378800553857069408521154926129e-03
misc/ch4-4-b3,6.06122606970247415854399004875203335e-01,5.82300637587669395529237225225126309e-01,5.85247973940552300567324664721752567e-01,5.83980497425818369180005239008236830e-01
misc/ch5-5-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,8.45521524024817806285464826417760050e-04,0.00000000000000000000000000000000000e+00
misc/ch5-5-b2,5.70436132418404945354290850800025551e-02,1.58447483442188179751468114355954104e-02,1.28041347996759094824581631112777517e-02,1.22170915443967645338102824559244963e-02
misc/ch5-5-b3,4.60711427620939371955533005379075204e-02,1.63394852462089540153515865387599116e-02,1.41523454611809647933419000578638080e-02,1.53010552916724581914001762552022063e-02
misc/ch5-5-b4,1.96002602764779617408687507924021011e-02,0.00000000000000000000000000000000000e+00,8.45521524024817806285464826417760050e-04,0.00000000000000000000000000000000000e+00
misc/ch6-6-b1,1.10701790034276926229504294264226455e-02,0.00000000000000000000000000000000000e+00,4.88162079501351188537049692645409873e-04,6.90365433467063903028605087282149372e-04
misc/ch6-6-b2,2.77270622603785946863325285696213265e+00,1.57108202948997203072183050956265330e-02,2.28211204520209596944751556972863181e-02,1.39707695340586403407161650976953966e-02
misc/ch6-6-b3,4.07094330423352088014111807186290497e-02,1.42803929729603837451505043086500006e-02,3.04213887211078145043211795651838167e-02,2.52274192824119814915526194695578061e-02
misc/ch6-6-b4,8.50983772335481692143040702818462871e-02,2.04007175943895492425514734288146536e-02,1.45563537050379181481373839815063610e-02,2.04490626514050220873975679608814709e-02
misc/ch6-6-b5,7.11227341344032358204081796412785935e-02,1.94201091854669273516437824316570712e-02,1.66059873463781267672570441367308437e-02,1.61123137338752366092067585120520292e-02
misc/ch7-6-b1,1.56709836493508117129852582483316920e-02,0.00000000000000000000000000000000000e+00,4.88162079501351188537049692645409873e-04,0.00000000000000000000000000000000000e+00
misc/ch7-6-b2,2.58954345473236700492341508373549451e+00,2.24217681259816410228692592172356600e-02,2.39278624973551838598171582989319966e-02,1.76496945367340651198640502074515569e-02
misc/ch7-6-b3,1.57728916694744534718933062632436200e+00,3.17175239574698020886222472217957757e+00,3.04086731857690898405613319515951089e-02,4.12840435908643269407406804289380714e-02
misc/ch7-6-b4,7.01195438914602078862712901517175540e-02,1.95950360205198450856590123477370296e-02,5.53530701153948743362827158972646011e-02,9.90689441522488051429942293028405813e-03
misc/ch7-6-b5,-Inf,-Inf,-Inf,1.92318098553141716796641550771252185e-02
misc/ch7-7-b1,5.28600862431321546443266017850608113e-02,0.00000000000000000000000000000000000e+00,9.76324159002702377074099385290819746e-04,0.00000000000000000000000000000000000e+00
misc/ch7-7-b2,-Inf,1.43662771417792771711546338005600696e+00,1.42393060081213092866567466836428302e+00,1.40066838936576050082899878804733134e+00
misc/ch7-8-b1,1.73366673875845877083063140795699456e-01,2.72367624753288964967419256279276103e-34,4.22915594231270313682870793640675778e-04,2.72367624753288964967419256279276103e-34
misc/ch7-8-b2,-Inf,2.74442305466729767752413728128127501e+00,2.45853549894810951029838929605282692e-02,1.18994849367493983655204676038395412e-02
misc/ch7-9-b1,3.07871593256970346662254534179009948e-01,0.00000000000000000000000000000000000e+00,1.42390967842766130941072655985264150e-03,3.45309136710849746594444939404952259e-04
misc/ch7-9-b2,-Inf,2.34429750737728817033144779168825549e+00,-Inf,1.80930262467286757791992456713220830e+00
misc/ch8-8-b1,3.80248196120255583928920219012774845e-01,0.00000000000000000000000000000000000e+00,1.99905831619129342157647197293234704e-03,0.00000000000000000000000000000000000e+00
misc/ch8-8-b2,-Inf,2.18156259211946149636137107707859900e+00,1.97131728359940278943550162963916307e+00,1.59940570155557571712760768206574300e+00
misc/chesapeake,5.10805909239526764434290543503967192e-02,1.14674887389619278667906503864188800e-02,3.90079348379504511351339097438684240e-02,1.30842893752727407187206605537781966e-02
misc/circuit204,-Inf,-Inf,-Inf,-Inf
misc/circuit_1,-Inf,-Inf,-Inf,-Inf
misc/circuit_2,-Inf,-Inf,-Inf,-Inf
misc/circuit_3,-Inf,-Inf,-Inf,-Inf
misc/cis-n4c6-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,8.45521524024817806285464826417760050e-04,0.00000000000000000000000000000000000e+00
misc/cis-n4c6-b13,1.50732221984184858235730184131750337e-02,1.63172102572998824593676172670009696e-02,4.15315447964834202022426581891956360e-02,2.04015049598139860028487100717977326e-02
misc/cis-n4c6-b14,7.11907257664059098139880384020364385e-02,2.24707382675376958580030627678478724e-02,1.76466589525966411705150469742082181e-02,1.34514145086674328809736309735462486e-02
misc/cis-n4c6-b15,1.16385591580906224997818318338322298e-01,2.15173317905303681194725535208038959e-02,1.29233078281390615400848054326544441e-02,8.30811450561985356169522203590304072e-03
misc/cis-n4c6-b2,1.34959959183598428389503688786583961e+00,6.76406474580406751576184466776658243e-03,1.06744633743745257615260696060773620e-02,1.27499740359328984287298022295169566e-02
misc/cis-n4c6-b3,-Inf,2.71959940240304444714923161266899038e-02,1.61340919509462353182860481679801746e-02,3.58524150736687827829626627935547285e-02
misc/cis-n4c6-b4,8.16857402441729061434812090520896523e-02,3.61963199924900655469836008900074537e+00,3.35577355457659588466762778940640256e-02,3.01583805402089481801068003276065308e+00
misc/ck104,1.19843550416930109617787997384484694e-01,1.61254851608089834950038288206889618e-02,2.46436096980171509315151220852639207e-02,2.39253822276994810807915350190260928e-02
misc/ck400,-Inf,-Inf,-Inf,-Inf
misc/ck656,-Inf,-Inf,-Inf,-Inf
misc/co5,1.39543114496354175300694321657312229e-01,1.73757183943217229504974490053076323e-02,2.25242739063798858363380543946732094e-02,9.97666038178110671220269101081716346e-03
misc/co9,-Inf,-Inf,-Inf,-Inf
misc/coater1,5.58625391794616130935104422584308969e-02,1.72549518364859619103747332462367890e-02,1.63415832688261829143604153025470224e-02,1.88532641304426780389787246730439383e-02
misc/commanche_dual,-Inf,9.27221505960114275281935888531775744e-03,5.55148579894905990767509615522876235e-02,2.12675481320015668612803212004235495e-02
misc/complex,1.26975118107802585265454993148558888e+00,1.02892356469176969509509655276076641e-02,3.61752544175722634346117484317919955e-02,2.18496848084503988367116852157829878e-02
misc/cond-mat,-Inf,4.41568323335838881351049604900855932e-02,1.52609225473255784431493722260760099e-02,3.66695733138668946348575569180811903e-02
misc/contiguous-usa,4.78175942835695884325653984862682657e-02,2.14931461735030900145608760694555584e-02,3.12440671668975072273776975174473226e-02,3.50864291723581149047595174923453272e-02
misc/copter1,-Inf,1.00611946738489547509469265988246840e+00,-Inf,2.33904930487816223201812041747718580e-02
misc/cora_agm_fcl_aid,-Inf,7.46265211468436440143728836302133321e-02,1.00482535797015284509072413806424614e-01,9.35817820105546434366953073530973953e-02
misc/cora_subelj,-Inf,5.75454787409297155344724485179644906e-03,5.08563641537837201682455220179828108e-02,3.18165297986025330605580245283186548e-02
misc/cq5,2.59159700030925244826212795397349909e-01,1.79480263967957613999035001712381367e-01,1.80312476512321048723446454479459962e-01,1.78270015482376317094805813535552278e-01
misc/cq9,5.38110136931458395577356344107703544e-01,4.84355012520813707125340124031079009e-01,4.57903239866318116653085857493773213e-01,4.77183311255236789004549450582979639e-01
misc/cr42,1.04094703417113453755197749138952412e-01,1.48990839638647158824534639703681891e-02,1.83755197912725296751660130818806657e-02,7.96944334378958464463657076960313641e-03
misc/crack,-Inf,1.42810520336008879841162697029801398e-02,1.83359207011598021905209261221257906e-02,3.07474422277050109643596885746639537e-02
misc/crack_dual,-Inf,-Inf,-Inf,-Inf
misc/crew1,2.17227973428446546746301481780897593e+00,1.06243861880010781229284355465143247e-02,5.22875371847879168979839208536161241e-01,2.56773763502956472792306663670932944e-02
misc/cryg2500,8.37916525116990993608031628005183302e-02,-Inf,4.44250039416387965592022887646813357e-02,7.37220283005140826300016268824125175e-02
misc/crystm01,-Inf,-Inf,-Inf,-Inf
misc/cs4,9.31664319254619020478158908842243405e-01,-Inf,-Inf,1.47262247997027882217146623390400044e-02
misc/cti,-Inf,1.80772789687716368895132102096450375e-02,2.47501260400259850439419037953354442e-02,3.65755022493210784481914285827112597e-02
misc/curtis54,9.52687185538269614182159727577650265e-02,1.64301494109508957296142586514019695e-02,2.91993321747306913471972736714665014e-02,1.90228534088401288705866624248354460e-02
misc/cvxqp3,-Inf,-Inf,-Inf,4.37110227207107204243339098005530057e-02
misc/d_dyn,8.80581804582309658187179398947414729e-02,9.31296159562838574481018769984444061e-03,1.32567092311357090512170173093615125e-02,1.10754049694932169321481621478164133e-02
misc/d_dyn1,6.68558322458274128683271758138987709e-02,7.80853500046575056644637055984406575e-03,1.96400538453173483832179295452443843e-02,9.78265182205705251487065480876649145e-03
misc/d_ss,6.81391411558554349295706150188954221e-02,9.65248922386906754345309839690598348e-03,1.72721341775329716572583702139847626e-02,1.65856140959872924282499832039506778e-02
misc/dano3mip,1.17138719844786498131822695840458533e-01,4.49109339479526304619157852111256486e+00,3.63666978575125873661388104609277834e-02,5.95322764540164387552939398174178668e-02
misc/data,2.04940699467626747659088839560820906e+00,1.41269496216789228179315109672847009e-02,2.95713929573531556717624941275562313e-02,3.36317076129461097277855478141111104e-02
misc/dblp-cite,1.00157606512952726893019000507719129e+00,1.64482822426572533301600618678606733e-02,4.87550691239710774042523887431295439e-02,3.86304767404786366302572930989833682e-02
misc/de063155,1.67207269908289698820931916279928795e-01,-Inf,2.00821748434910285115379986173240463e-01,4.28869015463660361701595449463499117e-01
misc/de063157,5.67491608153963738026996452967259143e+00,-Inf,-Inf,1.41560699143183525913768799815068627e+01
misc/de080285,1.26984327349189549313300931417598829e-01,-Inf,3.86409960188745208933329103724396512e-02,4.58898998405343966371359460144708470e-02
misc/delaunay_n10,9.19498993065189646629788117823612164e-02,5.37004203207044738388376182783572913e-03,7.69972625326394099753810962846985420e-02,5.74754644403680812433525265017254771e-02
misc/delaunay_n11,-Inf,-Inf,-Inf,-Inf
misc/delaunay_n12,-Inf,-Inf,-Inf,-Inf
misc/delaunay_n13,-Inf,-Inf,-Inf,-Inf
misc/delaunay_n14,-Inf,-Inf,-Inf,-Inf
misc/delaunay_n15,-Inf,-Inf,-Inf,-Inf
misc/delf,Inf,-Inf,-Inf,Inf
misc/deter0,1.67071088677521222920937047827104969e-01,-Inf,7.28761527315996950103674141341575284e-02,2.31583041615729452574106061310423875e-02
misc/deter1,7.22183757727027159869542567377801391e-02,-Inf,6.06653293306958902279353598679611664e-02,3.42401435186072994599654592379454823e-02
misc/deter2,7.50260051271769896363835142563209649e-02,-Inf,3.04530698803976844009702890996971247e-02,6.72597903954515524283065263626977244e-02
misc/deter3,7.29002855693703718672479800911226836e-02,-Inf,6.44776262711052641325700442913332709e-02,6.85855791493180937897883010641402813e-02
misc/deter4,9.21155045640396057912184311441682593e-02,-Inf,6.61218189109530634387269286894150487e-02,7.01157757494373910212707043431977763e-02
misc/deter5,1.21027313535753060224864084272909574e-01,-Inf,5.97854457770666304650067214462955030e-02,8.19210773608422119525132056138859415e-02
misc/deter6,9.51643492388926667526678613283812679e-02,-Inf,5.79310091190955187851810304719364325e-02,5.61085156684739057923724144145298097e-02
misc/deter7,5.17655349660981662984220706533593719e-02,-Inf,3.20182489850481843962422417417703224e-02,5.65425016441439957980238474487008989e-02
misc/deter8,1.05096807829145780518905412098971885e-01,-Inf,6.03992995718145611928278820541282065e-02,6.14649331810690513164858628672148328e-02
misc/df2177,1.34485226254448475400754499467936455e+00,1.68544840891923237875711537588236183e+00,-Inf,3.18587059443152524835722106552061708e-01
misc/diag,-Inf,1.08658643306880459641201962031485778e-02,1.94966249521927606729333291221849059e-02,1.64374043174682989860090683653243469e-02
misc/dictionary28,-Inf,-Inf,-Inf,-Inf
misc/divorce,6.11015085681119478601631689664292109e-02,9.95500861163000199048703004303126232e-03,1.17081371263963829352827287124364932e-02,5.77617075012292886701813711780695060e-03
misc/dolphins,6.72911149934203399843655746352162653e-02,1.25576466327058887127323820710574513e-02,5.71992840004891434016732065158666031e-02,1.50182501334954111926675158232335415e-02
misc/dtoc,-Inf,1.03839710680725917623905789428153893e+00,-Inf,-Inf
misc/dw1024,4.20103579539324929496981462359599893e-02,2.65042035647950392339022361728076489e-02,3.09252973966836336116577706354774597e-02,1.54315210947424879792962012177689588e-02
misc/dw2048,4.20103579539324929496981462359599893e-02,2.65042035647950392339022361728076489e-02,3.09252973966836336116577706354774597e-02,1.54315210947424879792962012177689588e-02
misc/dw256A,2.03285671828215850341519570616543321e-01,3.42473426564176620580017623778583969e-01,2.40802403746976281562203926814870580e-02,3.51432226816154509960748908295039241e-01
misc/dw256B,4.62953044366227949045692946716088094e-02,2.03922677140777644616695892982739302e-02,3.36435370467663968554384776088807478e-02,1.80844180102750665538028792640624996e-02
misc/dw4096,7.19878521984632141774986060892371837e-02,-Inf,4.55279918440895563121380894496721922e-02,2.85547562217283860259578850720364284e-02
misc/dw8192,7.97279586116353805020923688942142560e-02,-Inf,4.55279918440895563121380894496721922e-02,2.85547562217283860259578850720364284e-02
misc/dwa512,2.03285671828215850341519570616543321e-01,3.42473426564176620580017623778583969e-01,2.40802403746976281562203926814870580e-02,3.51432226816154509960748908295039241e-01
misc/dwt_1005,2.77072470558780460308621184365692783e-02,1.03496920901628056202735833990507889e-02,2.29518471502572482137815713794528469e-02,3.00574407286721000720330977931703442e-02
misc/dwt_1007,1.15140308572698768469954624935816388e-01,8.13458641423102732748946878642867726e-03,3.89033874610762228665003562854560900e-02,2.18061931346539056876245246240532649e-02
misc/dwt_1242,7.71248527164232959793561505100534315e-02,8.96914352895178586448516760679349041e-03,3.27553374139759622232074674638932545e-02,2.44955773693680783150961325039185841e-02
misc/dwt_162,3.38180480384325845080542123448366323e-02,8.12197679817941050886309119596044059e-03,1.73939110534659049198095895912270603e-02,2.64482203461740690115836451969065445e-02
misc/dwt_193,3.96988640907411164023153878738199669e-02,8.92077744662369333951172216576383028e-03,3.49481628496647553607658046613687138e-02,5.16965819408368284754192292643260623e-02
misc/dwt_198,9.22179657918654641131254261947937035e-02,1.88764826816400887767967557817539382e-02,1.90606972558081362567041635884278264e-02,1.61667232680370885255385784490073686e-02
misc/dwt_209,5.34587047584851605360720878900671248e-02,1.11533280794242682987078523318760648e-02,1.62401940522785862519330052941595078e-02,1.71536818499318062673160312483435496e-02
misc/dwt_221,7.40740241758857681192094635313942497e-02,1.45408438532245650297908548488378044e-02,1.67141393285645454508300329591180582e-02,2.50402062670823263066269418383844921e-02
misc/dwt_234,5.12867867896335065533445079100304824e-02,1.56233787120011672241803778901592785e-02,3.23320601787613449942554907971829356e-02,2.29917244331992911155934446807454726e-02
misc/dwt_245,4.20775386776035278643178835504389935e-02,9.92084568114456988579383459043720749e-03,3.38100563099905957069601146901664754e-02,1.07071342471629303678951624627908437e-02
misc/dwt_2680,-Inf,4.89602367431656052299701082987343901e-03,5.39729830484679185577237471275998567e-02,2.90509753453997875920796920551441337e-02
misc/dwt_307,7.39270777678857694366149310949964725e-02,9.60797683282548271351795751735627188e-03,1.32529126914948376267602894985513139e-02,5.77000962958752976884101212396177177e-02
misc/dwt_310,4.71820529146202727820969774279838942e-02,1.43381916599915548599314796775135839e-02,2.80463961609659630131412118575032641e-02,1.98628014476556533660787412210207241e-02
misc/dwt_346,4.44235351301246081407765842226857583e-02,1.32320328454464378822424706709547972e-02,1.78963790743835039894147534685965707e-02,1.23192527442075970741673005675463844e-02
misc/dwt_361,9.09936868966336652832302344248574798e-02,8.73551307831055734880048231795841537e-03,2.04305616807944173729455010149676714e-02,2.97558168909470949503455402925462077e-02
misc/dwt_419,5.91597896990208201235609215593837000e-02,2.29085403217899535812255408498844345e-02,3.01544398615231169066130625490554977e-02,4.43510736669292495219440433210266211e-02
misc/dwt_492,4.67041611252485412735687749824281938e-02,1.08582253607697793566731533566915483e-02,3.83815304510465632921781697231659547e-02,1.55250635480116288942788740773941879e-02
misc/dwt_503,5.37043435419994669749640106124139909e-02,9.63143359220613490307398508050503981e-03,3.41468970388623893706170973742442030e-02,3.44012084757406682441164394470551165e-02
misc/dwt_512,4.22459482729202410733424753180701523e-02,9.63805161505633049513848935856935331e-03,2.79218303542493307831761218897351793e-02,2.25704860109512903201126797113346428e-02
misc/dwt_59,8.01464953520334780569118595490094444e-02,1.30493186859528886571564214611026253e-02,2.91915563256647588070702616300377176e-02,1.26121714348281140418742352344635947e-02
misc/dwt_592,5.80859179647629585023339566041126837e-02,5.57410172195319375959121677705207753e-03,2.30100929246115951446602593948838131e-02,1.63526817127498150979837185870117636e-02
misc/dwt_607,7.70518714810934204539296082779462627e-02,7.99113560284355981437183754254399528e-03,1.29598356526754104672563123693824946e-02,1.83188943116278504114611007622449250e-02
misc/dwt_66,5.22777502142045534948879966856103787e-02,1.34301742855511643996314806964199674e-02,3.95500270110878068716142753552037574e-02,4.25883844459928356561909953108740240e-02
misc/dwt_72,1.02634177747201300372749274365832089e-01,1.38150729543551016469120400853287359e-02,1.99524951644887055324858735980193759e-02,1.26081047097358505042079596839779631e-02
misc/dwt_758,9.03753196954003475637503466186738045e-02,8.83854738736796504217725609036094956e-03,3.11103442078070836226261419159654257e-02,4.70278930426780051162384633848458692e-02
misc/dwt_869,3.78660794489850379416572984529665848e-02,1.26207584370169240869774302868842286e-02,1.17845951449934428865923167160131802e-02,1.24650001515540134647863714551036126e-02
misc/dwt_87,3.71098766013997664683405562971694502e-02,1.03021483900484261062684518153269807e-02,1.94354267629672812727143594616658483e-02,1.24056919097253910748546956451386895e-02
misc/dwt_878,5.85985874823684426248126517090110884e-02,1.02083068973548967844745687934822959e-02,2.65518585551911380511677060009003615e-02,4.30598392849202642264995181189931457e-02
misc/dwt_918,7.25135787627095813139291052871731202e-02,1.10215322176064164651274982739690205e-02,2.78447977347064542985590829332528635e-02,2.42820138685548248243632653805366980e-02
misc/dwt_992,7.31905425152934988504890814418191871e-02,1.26572754484881808335867206565038224e-02,3.92846364173052285604936039711030278e-02,2.03465642709935929197353391440010672e-02
misc/eco-foodweb-baydry,7.17755862736163709443350663265552738e-02,1.14793166176125928347349581972902267e-02,2.33594521252377556578858198026668454e-02,1.26011047235609220808416886693189157e-02
misc/eco-foodweb-baywet,6.47768116265914692796136087371514192e-02,9.59981044133374977715662708464654682e-03,2.27293091278723726558710845954338210e-02,1.87809163859027405167688144209574957e-02
misc/ego-facebook,2.82123534065584347333284220218440652e+00,-Inf,6.43785790588125653288024766239888922e-01,1.64265840704507187332624583320953283e-02
misc/ego-gplus,1.62204127382813886921008822572048442e+00,2.69500800473808325810195184563237911e+00,2.71447749251962972723703855772706082e+00,2.37245230373142625904219112867898962e+00
misc/ego-twitter,-Inf,-Inf,-Inf,-Inf
misc/email,3.53679321380832497101741172831187922e-02,8.21563188291487646237035358994581224e-03,2.44372836761204375748389575262737237e-02,1.86024961506560451752267955192463253e-02
misc/epb0,-Inf,-Inf,-Inf,-Inf
misc/eris1176,9.14344416508737591237741754215853577e-02,3.76889479385206769585542624219073413e-02,3.85142534632547521422169401006313208e-02,3.62233365278336619513027746747146858e-02
misc/escorts,1.55213655349347016394747082288818876e+00,8.06996243286578861010983071809030040e-03,3.22835718781047616214098583201795354e-02,2.41022955621173242686199475350018351e-02
misc/eurqsa,-Inf,-Inf,-Inf,-Inf
misc/ex10,-Inf,-Inf,-Inf,-Inf
misc/ex10hs,-Inf,-Inf,-Inf,-Inf
misc/ex12,6.90737687907826594509425370175070849e-02,-Inf,8.40979631344270529052698470261683266e-02,5.97968128871247040784653031152761447e+01
misc/ex13,-Inf,-Inf,-Inf,-Inf
misc/ex14,5.96643054396350056709151137858184999e-02,-Inf,1.14884883425944891919752151194291953e-01,-Inf
misc/ex15,-Inf,-Inf,-Inf,-Inf
misc/ex20,9.65928670289332536531998924493276652e-02,-Inf,1.30984032184066422869359412185166253e-01,6.29325781870171934248015660810965375e+01
misc/ex21,7.57922246665522818283120500489034492e-02,1.69113788226213863977966122417058747e-02,2.92576926230808918827310691410004802e-02,2.01971721888424644854045264528110323e-02
misc/ex22,4.94440313227283323324736255762355916e-02,-Inf,9.64999467910936170511539673863548670e-02,-Inf
misc/ex23,1.15051653209592867453149402723368824e-01,-Inf,8.71763203597709838864029282090100644e-02,-Inf
misc/ex24,9.42229087445871829152324473918492601e-02,-Inf,1.37955624386847281177770220174120752e-01,6.34022306925445644551838616869440423e+01
misc/ex25,6.64730810324836871690652632285793713e-01,-Inf,6.90698538353330392869404378458053655e-01,6.86439553829224612224178380625855781e+01
misc/ex27,-Inf,-Inf,-Inf,-Inf
misc/ex29,-Inf,-Inf,-Inf,-Inf
misc/ex3,-Inf,-Inf,-Inf,-Inf
misc/ex32,-Inf,-Inf,-Inf,-Inf
misc/ex33,-Inf,-Inf,-Inf,-Inf
misc/ex36,-Inf,-Inf,-Inf,-Inf
misc/ex3sta1,-Inf,-Inf,-Inf,-Inf
misc/ex7,-Inf,-Inf,-Inf,-Inf
misc/ex9,-Inf,-Inf,-Inf,-Inf
misc/extr1,2.41314907010816867754834146309746377e+00,-Inf,-Inf,-Inf
misc/extr1b,-Inf,-Inf,9.16012931197106956730910274457731352e-02,6.82525437753093238747224713520730471e+01
misc/farm,3.39043016841258001901706741307042185e-02,5.07237982201012005279828246432432384e-03,8.64491331166566256317032634811864572e-03,5.56199453990671360972985833826993920e-03
misc/fd12,5.23877104119633808726395371325686729e-02,-Inf,7.69956744261514434581491280158309536e-02,Inf
misc/fd15,6.00552375030795693911028511358954202e-02,-Inf,1.18686228577280572827552559981111727e-01,-Inf
misc/fd18,5.16432621397337453636172065740997076e-02,-Inf,1.41229944454404336934322141863788688e-01,-Inf
misc/fe_4elt2,-Inf,1.41192890483371984752641840246760626e-02,3.65006787422282598514240193311171849e-02,2.46518406602504531325782853769119727e-02
misc/fe_body,-Inf,2.01719830306096446122052106915460271e+00,1.71640677397649450746256041620761510e+00,-Inf
misc/fe_sphere,-Inf,-Inf,-Inf,-Inf
misc/filter2D,5.36150102450588213127142781720502520e-02,-Inf,1.72656053406325349672640012274850593e-01,2.68569997852550171380021120697017529e+00
misc/finance256,-Inf,-Inf,-Inf,-Inf
misc/flower_4_1,4.83846093977982438820892675792622027e-02,1.34614609613044187217442655912683485e-02,3.27680902998419405378796059088149953e-02,1.53260560092403875512717465334037794e-02
misc/flower_4_4,1.42536758816634256079412182121524951e+00,1.31465287992410276493174531676194644e-02,4.41411873921476390152245067700011568e-02,1.60830907433926892682266231100468555e-02
misc/flower_5_1,6.33667332734833107826861062071254295e-02,7.29604333310587434792867330909816330e-03,1.87394856792782382496080366204706286e-02,2.63554522428946274548334987057076875e-02
misc/flower_5_4,-Inf,6.91841267510352906367521925424383534e-03,1.25653398330647172036725019003116007e-02,2.07211795617627479955918760449942513e-02
misc/flower_7_1,3.30134815209193287526701689779925320e-02,2.08102545901706499384967237765221426e-02,3.47013494607873820047798935249946534e-02,3.32418189737513395824999177530942072e-02
misc/flower_8_1,3.56526379159845389971221090327695223e-02,1.01265749687423746133017039628684682e-02,2.22399754929374774820930284131759183e-02,3.22009465533870507769966231997525074e-02
misc/flowmeter0,4.74503870071995047306251543667324145e-02,-Inf,2.60772376814930887328914842200031038e-01,1.25647490447918386336981101866394695e+00
misc/foldoc,-Inf,1.28230376972477600265614223117049133e+00,1.89028647128663336896084755411112578e-02,7.02697802496395207370607895216773061e-02
misc/fome11,5.80883857326088499702492159193685263e-02,1.33924105376616331237894149267985917e-02,1.42090646747353776100118135208763470e-02,3.41295726114373265636941482712010613e-02
misc/foodweb-baydry,7.17755862736163709443350663265552738e-02,1.14793166176125928347349581972902267e-02,2.33594521252377556578858198026668454e-02,1.26011047235609220808416886693189157e-02
misc/foodweb-baywet,6.47768116265914692796136087371514192e-02,9.59981044133374977715662708464654682e-03,2.27293091278723726558710845954338210e-02,1.87809163859027405167688144209574957e-02
misc/football,4.03898861802480559731087471429084580e-02,1.26497206451112022010438822106389222e-02,2.10451668243764869709326657416541702e-02,1.75329263084982136111195702443809705e-02
misc/ford1,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_01,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_02,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_03,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_04,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_05,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_06,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_07,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_08,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_09,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_10,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_11,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_12,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_13,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_14,-Inf,-Inf,Inf,Inf
misc/fpga_dcop_15,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_16,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_17,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_18,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_19,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_20,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_21,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_22,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_23,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_24,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_25,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_26,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_27,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_28,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_29,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_30,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_31,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_32,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_33,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_34,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_35,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_36,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_37,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_38,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_39,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_40,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_41,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_42,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_43,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_44,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_45,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_46,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_47,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_48,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_49,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_50,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_51,-Inf,-Inf,-Inf,-Inf
misc/fpga_trans_01,-Inf,-Inf,-Inf,-Inf
misc/fpga_trans_02,-Inf,-Inf,-Inf,-Inf
misc/fs-FA,1.84919732150579277830199889906057203e+00,9.93996315699362530977025944217478733e-03,3.48908592176295927774449129350607566e-02,2.10347993499516980547402982583321049e-02
misc/fs-adjnoun_adj_copperfield,4.37814066211777039493758579422967046e-02,2.11044333947822929265066076140081125e-02,2.42355828129199868016492385470893031e-02,1.70246388613671698426070684148823751e-02
misc/fs_183_1,-Inf,-Inf,-Inf,-Inf
misc/fs_183_3,-Inf,-Inf,-Inf,-Inf
misc/fs_183_4,Inf,Inf,Inf,Inf
misc/fs_183_6,Inf,Inf,Inf,Inf
misc/fs_541_1,4.02642680233193568519099975058899347e-01,3.92570154227954473875710289464149769e-01,2.90441237835308486143710283952189199e-01,3.72719252291279555239444046665811756e-01
misc/fs_541_2,-Inf,-Inf,-Inf,-Inf
misc/fs_541_3,1.64021890686547690695010601802563078e+00,1.50700797324637893307128382453175722e-01,3.41405777896810197712417714878455970e-02,5.33522281243675246317738292383191578e-02
misc/fs_541_4,7.28467780380945713710594133018904636e-01,8.62060465207836451988359697399808816e-03,2.69371992415997937222712138564774175e-02,2.14603934944547510375840615390207530e-02
misc/fs_680_1,-Inf,-Inf,-Inf,-Inf
misc/fs_680_2,-Inf,-Inf,-Inf,-Inf
misc/fs_680_3,-Inf,-Inf,-Inf,-Inf
misc/fs_760_1,-Inf,-Inf,-Inf,-Inf
misc/fs_760_2,-Inf,-Inf,-Inf,-Inf
misc/fs_760_3,-Inf,-Inf,-Inf,-Inf
misc/fv1,-Inf,-Inf,-Inf,-Inf
misc/fv2,-Inf,-Inf,-Inf,-Inf
misc/fv3,-Inf,Inf,Inf,Inf
misc/fxm2-16,8.76329231590815064681837944033034404e-02,1.52752146946939582989051566263238435e-02,2.40748880441035846508370907476681079e-02,1.15961847136735599681893922566716550e-02
misc/fxm2-6,6.74170245475101683027627963297050865e-02,2.13989138052802013139139608551192582e-02,2.58461654227689133586189482728434820e-02,1.51555592812787888691021298813799719e-02
misc/fxm3_6,-Inf,3.53505368989998915107561981257238366e-02,6.14530027742300076583402962965360245e-02,5.18516533472688288269070201986007571e-02
misc/g3rmt3m3,1.25931384592919799744000623999078681e+00,8.06690089955801595279264899784558289e-03,3.76748352039484326352378814950859377e-02,4.12944728565094459615444651848589045e-02
misc/g7jac010,-Inf,-Inf,-Inf,-Inf
misc/g7jac010sc,Inf,4.43584655945388293242837225357023846e-02,1.42491013407034717523715142515344891e-01,4.83525384357746175543374567682915164e-02
misc/g7jac020,3.21797224418414509036817524520754981e-02,-Inf,4.06029938744596748097611252080756209e-02,3.92144980713828334429420085466336349e-02
misc/g7jac020sc,4.56786193119799232976826160601236770e-01,1.91547972798428711732364146815305905e-02,9.02327383142641025605597783239441985e-02,3.89784679262784069853297974388252882e-02
misc/gams10a,8.05026088304135021567249003439918811e-02,2.05622082920715183477211692714447436e-02,3.19686170128962698307370865090509016e-02,3.55859513146950143637243344971711107e-02
misc/gams10am,6.83146478913167143117332809677215201e-02,1.47288929168569011469841971165412953e-02,1.54989399503539463632201105404504516e-02,1.81900535950953926987106955296930449e-02
misc/gams30a,8.12336424467122362869402031906897930e-02,1.88877646252053919884377633077911916e-02,2.21828071785937527716200877104393560e-02,9.44857969844825322548684712121834027e-03
misc/gams30am,5.44788344063643102932419352126147512e-02,2.51998844536749133348529095175134496e-02,4.09243115357163504840267973478112247e-02,1.46306470713786899730705373526275770e-02
misc/gams60am,1.21770413491375737562264407102346570e-01,1.76400108088922834720599063547869055e-02,1.33098112424345743973235678609572889e-02,1.69176474168415179504678545608792731e-02
misc/garon1,-Inf,-Inf,-Inf,-Inf
misc/gas11,9.05183839807464722746703568743522992e-01,4.14911012936353636452154531816458786e-02,3.55622892099608699283807088557871119e-02,2.63724027271828692106950591376178928e-02
misc/ge,9.20102988460150163761858919417502260e-02,2.12371061636347486262179587799188417e-02,3.43680004405657960609539301457888219e-02,1.27526123091835527289016320476084409e-02
misc/gemat1,6.96361177419802601752186659362320417e-02,1.02797234175391376310071806561236167e-02,2.49959306342015795717717202284326843e-02,1.74024928070161004484356517675826921e-02
misc/gemat11,7.59865392452527064557516500991870115e-02,1.19080808516025701316000585039317881e-02,3.48380810525597363902141175069227140e-02,1.56686834208275750065918388073355326e-02
misc/gemat12,4.46458960651901223523039963302820581e-02,1.58082164700054061835258295800504377e-02,5.11289406025636888629961370408808560e-02,1.12623378793551623841685732299385464e-02
misc/gen,-Inf,1.53806208033421746724258657114049336e-02,2.44188724059938757279024713796602210e-02,1.60652336622693739938100919388977149e-02
misc/gen1,1.70933500588935980510762940030349180e+00,1.53806208033421746724258657114049336e-02,2.44188724059938757279024713796602210e-02,1.60652336622693739938100919388977149e-02
misc/gent113,7.49447536658799509334200102225582473e-02,1.17705145652961168137275479097715339e-02,2.09173387773857373683306513965297649e-02,2.86818959168599197859979897283962425e-02
misc/geom,-Inf,-Inf,-Inf,-Inf
misc/gr_30_30,Inf,Inf,Inf,Inf
misc/gre_1107,5.19283820861286343542320614442424503e-02,8.17077340081292421437918917115802932e-03,1.59279406027893131680505213034173312e-02,1.53703619728102760202009383421166357e-02
misc/gre_115,5.46668272781121776083382594326565433e-02,8.70417160859077630680183868651800979e-03,2.41582445365450265508582220032509882e-02,1.63007409951349334818640791183598426e-02
misc/gre_185,6.91875372451876126202009632005984542e-02,8.02579467172652248327442214260053116e-03,1.70167475753056855640954077747609039e-02,1.12114477902267455871853806641051919e-02
misc/gre_216a,6.29928535564395572608239947295315079e-02,1.07044648485377685038233806536742113e-02,1.86304718746882126976676538040197381e-02,1.66848683472617130563797980841957616e-02
misc/gre_216b,1.95906507981466483218707408060130260e-02,9.15129741831174133648235834627909608e-03,8.40262333370436254701802481563102901e-03,2.66541328257294648697352945882697312e-02
misc/gre_343,4.80833454030642082409497623490959601e-02,1.73851215489375268188473033828018842e-02,2.24064453552388439062593625083301000e-02,3.19322281093479852556749810762980727e-02
misc/gre_512,4.96841145902187762149886066745001390e-02,1.44349693538256640587199274457980660e-02,1.31529792524719410983001949731296906e-02,1.09256596263289876953134695414186288e-02
misc/grid1,7.42515745327050475514250428266584038e-02,1.73091715400996678164773353713286900e-02,1.98831786682154386272938781609813193e-02,2.02244385166779358491356105286910723e-02
misc/grid1_dual,5.02348680703280122307481223647337382e-02,1.57704073130410441945646910377375673e-02,2.36504151696857692323154347584992461e-02,1.27935488994660306546290298524992632e-02
misc/grid2,-Inf,8.68409242334155293062004158357361712e-03,3.14033609586865022413844837118586691e-02,4.18223249242815981001821985075239305e-02
misc/grid2_dual,-Inf,2.24758174932928206741780209229249188e-02,2.85874941158402541724876281641950992e-02,2.68850788268093004232145033593313463e-02
misc/hep-th,-Inf,-Inf,-Inf,-Inf
misc/hor_131,3.16244017057512322889679908747034459e-02,-Inf,1.30822605939939669190984583899062631e-01,5.14503962431532534112858964564381440e+01
misc/hydr1,-Inf,-Inf,-Inf,-Inf
misc/hydr1c,-Inf,-Inf,-Inf,-Inf
misc/ibm32,3.74415449534845966823765976100774057e-02,1.03532453384035767301241616630446119e-02,3.25791931830500285064406696884773330e-02,9.28799733463710555004809707526817477e-03
misc/iiasa,-Inf,2.39042286138001847002525283240367706e-01,3.19344903517950266501159491240274570e-01,2.33185151435482722542978503053667424e-01
misc/illc1033,2.80197919124160839385660345647600384e-02,1.41542892855824713673286808328113930e-02,3.50716912663549457613708376070210696e-02,2.28741626272967191246964376463396861e-02
misc/illc1850,5.72979891970979539854342439285604320e-02,1.17602745118987575784545654844720044e-02,2.51931459084043513119245967729525598e-02,6.80573994001489117796293830386780988e-02
misc/impcol_a,1.71728021535330760824785783024084668e-01,1.03845052753189572429193260453766852e-02,2.04910247146957325206839010815012554e-02,4.03119091262462299720134650343664576e-02
misc/impcol_b,3.23751348961709962795048506246696716e-01,4.12262667980575964964414481307373861e-02,3.82466843659238909255650880771357763e-02,4.17167035511151438317847303503126216e-02
misc/impcol_c,5.81277740464617660849512823636799793e-02,2.65725404030280969889903846664446657e-02,3.03337063939731451235656879251345366e-02,9.24565152669002591598727725852441847e-03
misc/impcol_d,7.65789850287458247994324618985153180e-02,1.93429792992979085303734974421522274e-02,2.25184305894511661211150770949567371e-02,1.64853766345468906148427090272112704e-02
misc/impcol_e,9.72017302030264028030083162688034005e-02,1.39049432532397472611621248556453133e-02,2.21566613231979588167299388588069717e-02,1.14989660221666718153250810625337377e-02
misc/init_adder1,-Inf,-Inf,-Inf,-Inf
misc/iprob,-Inf,-Inf,-Inf,-Inf
misc/jagmesh1,1.49494233366470663128116290735116622e-01,1.82937918886233765427054381224484044e-02,2.53662273660860893659494317926847292e-02,3.80942875306417303895588017233716721e-02
misc/jagmesh2,7.62016893556270747954942897534979096e-02,3.14537722457283602800681901815987189e-03,2.91012534793045868428023225659901603e-02,2.25082898097182378177407056683288859e-02
misc/jagmesh3,1.72531637695152432502057183646124190e-01,1.95565607433571379323071276635641403e-02,2.94202981935037524954621407605115412e-02,4.46430112103476714326301863196896147e-02
misc/jagmesh4,2.16743517227697143026565727929860764e-01,2.03406197872054018559305079935336125e-02,3.45807553611827855068095426177223594e-02,2.91288390120967346828957344799266170e-02
misc/jagmesh5,1.24438566390670760645819311163385426e-01,2.05048841997431448290018717611525473e-02,4.44039691140908106349110048381150225e-02,3.57733201446700376998542494397146381e-02
misc/jagmesh6,7.79134008657363269820262281121669869e-02,1.09515015468503375129470910024385718e-02,3.52059251779900831256580194478073434e-02,2.46154389174551659318819309064475734e-02
misc/jagmesh7,1.13795538492091366307805794358505455e-01,1.61826045525507462526153613325754627e-02,4.89591545546278543314497496467750477e-02,6.80429197663367089548367619084469696e-02
misc/jagmesh8,1.24370332458330623428040584358798021e-01,1.00467278786281778310824567885485129e-02,4.60295196221931627137494380546739795e-02,2.41595306568429728809084350976812296e-02
misc/jagmesh9,1.47445327155739492497118752737820998e-01,1.60964781168372042175012294401165832e-02,4.07506074022284668598884433575112664e-02,2.54650623948269857304678371191144852e-02
misc/jan99jac020,-Inf,-Inf,-Inf,-Inf
misc/jan99jac020sc,Inf,-Inf,5.77042201361713711613691654530055006e+01,Inf
misc/jan99jac040,Inf,-Inf,5.85456440796897818346395049292247204e-02,4.55894693354703187421688369904389481e-02
misc/jan99jac040sc,3.02290648931370305994850593372983174e+01,-Inf,Inf,Inf
misc/jazz,5.08927696569163119627613001335241981e-02,1.16086157630905870411901733949226436e-02,2.01389437394270174873059779803306211e-02,2.19941861653493816199738941095533705e-02
misc/jendrec1,1.37273090592506451214727289229192473e-01,1.49512178968926645879705487329638155e-02,2.87943768506529074726043785323205470e-02,2.41390767008029319511872698426842642e-02
misc/jnlbrng1,-Inf,-Inf,-Inf,-Inf
misc/jpwh_991,7.49016406854686886535487637839795708e-01,8.10288461571781741776998789161227538e-01,8.12942448671673594306343808558424335e-01,8.10609939675242692883047347087582988e-01
misc/karate,5.47330043978544620035946812986680987e-02,1.15928649604372960593274478068757880e-02,1.79867818259690022616461937278433271e-02,2.79031092334946957396560628163580746e-02
misc/kl02,-Inf,1.95096937468958697872246381727563760e+00,2.31121179072596661133563265857527009e+00,2.20336461376745235238566533034659098e+00
misc/kleemin,1.08595669336396072973574246269248569e-02,1.58205473952693281172575840761544833e-03,1.08511008015409495786746915879395152e-03,3.09892107642584287513633502634495937e-04
misc/klein-b1,1.58246280720605150362077667488976639e-02,6.25740414146770587398301966857980696e-05,1.01654300200296152318729298632412709e-03,8.71962996973187393777418409645674263e-04
misc/klein-b2,2.69827025902721718880445437327482446e-03,8.16671848417268652308772233904959978e-04,1.44786089335925752578846037529871117e-03,4.91946915856285183658243854883955860e-04
misc/kneser_6_2_1,1.11123422166190656579261079118681469e-01,9.92550335685151697344681316986473968e-03,4.40930118532198197307601853644792625e-02,2.25850659406337346635084633882013453e-02
misc/kneser_8_3_1,-Inf,3.05615379731932662655674932158875169e-03,4.39934067901081803812508936361718877e-02,2.38494432273824190506724177798571548e-02
misc/l30,1.00985839513999772872040558520174310e-01,-Inf,4.87690618197577724583938328834987259e-01,Inf
misc/l9,-Inf,-Inf,1.27137941322283917128167612099181939e+01,Inf
misc/lap_25,2.94663780942438987298196587471091608e-02,4.94694928055319119104252698179683542e-03,1.48057018879707525575785537406273615e-02,4.76708246638757077322597958981754677e-03
misc/large,Inf,-Inf,Inf,Inf
misc/lasagne-spanishbook,1.56406610880045154954237175495979105e+00,-Inf,-Inf,4.21713805644177443409700803268504439e-02
misc/laser,-Inf,-Inf,-Inf,-Inf
misc/lesmis,4.90452636300700893624753980486433602e-02,1.15529753991846720234745639962647848e-02,1.87424794496668527146231008594827414e-02,1.18778759327368695813476394304576159e-02
misc/lhr01,1.20412350470349826412820129740069037e-01,-Inf,7.67838341439448212532987016740658577e-02,1.67522849328997878795089345060794003e-01
misc/lhr02,3.51889390483278508950771090342660084e-01,-Inf,1.05784109881835301067806856968228456e-01,7.94447840850621868169059300836589755e-02
misc/lns_131,4.89286871333570161487476136386628243e-02,8.66280829524577301181307035690771182e-03,2.10422674195233171572936094409543368e-02,5.80971500770971487278912759361021133e-03
misc/lns_3937,7.98035572490611929982655651527850272e-02,-Inf,1.10404421214572095762793854274232739e+00,3.91387319679506535606090937425347370e-02
misc/lns_511,1.05000379150180850802807731048622818e+00,1.07669972283710628786983454110793246e+00,1.06042079557981817124731790165624306e+00,1.07547378356565499460350508758733698e+00
misc/lnsp3937,3.53700959316983821834815272452246199e-02,-Inf,2.98153169031171550034765795713341641e-02,3.48471154536392235036546905688890781e-02
misc/lnsp_131,1.11217846514672923159730311322303002e-01,1.20531334898774794984766834314089753e-02,1.60083100826404065292172073638688271e-02,5.34970616178998050532314404166946471e-03
misc/lnsp_511,1.03176811882306413477479536780871101e+00,1.07697481915915772939677257332024281e+00,1.07227220769242399448240224854623083e+00,1.07257776847598864985533586739782419e+00
misc/lock1074,5.50800611900765779063108702204546960e-02,1.32118683180804794213855175888693410e-02,6.22943495719737530295784109367201589e-02,1.13335897276982564269461887784374913e-02
misc/lock2232,1.88573902356253401459188866867615669e+00,1.72183580160665991654766395306573965e-02,1.79736810506591932987852529059865310e-02,1.11152221865109901708571384079608813e-02
misc/lock3491,2.32795692448909407935189375757813350e+00,1.21272905960516529470615070187204274e-02,3.28495630740417589691087885623444523e-02,1.01703213407453344036290248106177832e-02
misc/lock_700,4.85800433880877483590894873799703559e-02,1.55989081099851122083174832288298689e-02,2.20107910772594086542809823273840838e-02,3.50596247981098356049806437703607610e-02
misc/lop163,9.29386962251495604609015932709358279e-02,1.76578205800267361604363275196866214e-02,3.78323405712882619662775650331123718e-02,2.00539655047206574049251013835469716e-02
misc/lp22,-Inf,2.24522695700643952795846635414294552e+00,1.96884614399106373127223847338004560e+00,1.59337353787254189139653301020472153e+00
misc/lp_25fv47,-Inf,-Inf,2.62461873411828127088667936568440180e+00,7.78503204272987143607170370911275064e+01
misc/lp_80bau3b,9.54173610400166153149538135383403695e+00,-Inf,Inf,Inf
misc/lp_adlittle,8.82011208764034654606097717690545754e+00,-Inf,3.82253605263787830393195831036650670e+00,-Inf
misc/lp_afiro,5.56552724615096627542649725349422919e-02,1.29681653816094909754299442916167815e-02,1.30884200724167212587990313509673419e-02,1.25919943515235517159928453027601697e-02
misc/lp_agg,5.12082218255764787126213864902405232e-02,1.26049211143125837568153594461033351e-02,1.38470212102569945466950457082686828e-02,1.16022747211338398721030765553049827e-02
misc/lp_agg2,4.53195777658412736565930318202048690e-01,1.20616363445409567987405877779023436e-02,1.70918925082621755929633035758888914e-02,3.71580212505270090554071756862489186e-02
misc/lp_agg3,7.15154415340967230783190574108368893e-02,1.72904420315803247937129844883371618e-02,2.50794021839081968190457784393095630e-02,2.25026074321152018470266772239339444e-02
misc/lp_bandm,1.45051285572216286778140598325444023e-01,8.92420004649514753541935875394496296e-03,2.12804954903742712912272332979972592e-02,1.65053657676612141664582647629894277e-02
misc/lp_beaconfd,5.14798562031482886886837684656588649e-02,1.53584399622725374091110014705561007e-02,1.82319617340597597703567816818314739e-02,2.35091625136629642205217149208515836e-02
misc/lp_blend,9.49621035261865056553050510902605953e-02,5.23420405037119039872790040019847396e-03,1.21664485248620027660820509294543526e-02,8.37753486547891748448007750621062802e-03
misc/lp_bnl1,4.45209968051204270346648124495060431e-02,2.14762339555090301159336984413286112e-02,1.72338760227672829416163827346140217e-02,1.64509111276954659161163266656324367e-02
misc/lp_bnl2,4.34467311985741318514079083870852095e+01,-Inf,5.26582973536276722028190082249538883e+01,Inf
misc/lp_bore3d,5.70820795247421488788792273155033804e-02,1.56771774022668471115860051291959356e-02,1.80843512475385452921833966326345089e-02,1.80202121675076897235205563748714262e-02
misc/lp_brandy,Inf,-Inf,1.08684023695641064798287625962174159e+00,2.31531162542104560290578161014868544e+01
misc/lp_capri,4.70832447698223782013813538133309947e-02,1.71740387212793058987948141184607380e-02,2.44893291380232832622749333967643237e-02,1.67924259678426861028998507388053828e-02
misc/lp_cre_a,-Inf,1.30049545774489269230234253915050715e-01,8.15344929368047293953003989930118508e-02,1.21435784475615968221112671926331904e-02
misc/lp_cre_c,1.13651063511607112787096288305282998e+00,6.50530983594190555224737288384834134e-02,5.74819012798406065563518721319326637e-02,8.44087136723126029017949681464214047e-03
misc/lp_cycle,8.28184440270320983685018866124694262e-02,8.12520878929332751293943969147988068e-03,2.55356852256287928978258626934670656e-02,1.72127253984745332325791422951678663e-02
misc/lp_czprob,-Inf,1.18368611393693089870969183607448956e-02,2.65367174045545821778722061828817214e-02,1.68553964029110029638861733074764858e-02
misc/lp_d2q06c,5.96128638685385312199266396577465153e+00,-Inf,4.15516521595552832674944874556923882e+00,Inf
misc/lp_d6cube,2.31286094601031090790456142738986687e-01,1.20362660224149811414242049090792350e-02,2.60389163951201536952819536258073451e-02,9.68364718769369062067382630442063458e-03
misc/lp_degen2,2.67247113463633305515391496707070844e-02,1.73421938516175087856553710284110820e-02,3.58911143298741177869332859127505164e-02,1.88400623545639550609479273904871988e-02
misc/lp_degen3,3.80103930343795429591902488831460462e-02,1.70272193352619058390750008960461986e-02,1.33766988189092716127638692218795295e-02,1.31870946664801165858347583901587452e-02
misc/lp_dfl001,7.81619441215062959732998339609043540e-02,1.60205588894379414803125754148908219e-02,2.29761904105102158622958253612360028e-02,1.03684531203722581489586513528763303e-02
misc/lp_e226,6.06369970812789948012217672386204115e-01,6.64960399042707792482809371620591524e-02,1.92881638514514330797377975774838751e-02,1.25409634257341637435639929138121697e-02
misc/lp_etamacro,-Inf,-Inf,-Inf,-Inf
misc/lp_fffff800,3.33822698232041887268452819242136274e-02,1.89782475264915101703257965744880465e-02,2.02780631028142001647788826324462920e-02,9.60612642763124366857909383291050759e-03
misc/lp_finnis,6.09970665704910824743043886042160811e-01,2.21597309123822114825935515576103384e-02,3.00857405614426411420538891329288943e-02,2.59465887167626789551830455134031690e-02
misc/lp_fit1d,1.35529031240678200417790208442863679e-01,0.00000000000000000000000000000000000e+00,7.71908564288646402808182006177144818e-04,0.00000000000000000000000000000000000e+00
misc/lp_fit1p,1.83878554020429779391754305631253709e+00,7.65981423213127815790418986607109994e-03,1.35844729210610366561957073328206056e-02,1.17561711213429462205674315603993202e-02
misc/lp_fit2d,-Inf,2.24607614117374165142571105727294513e-01,1.50493850221483904777077785518669077e-01,5.12442224786495521805202795723140416e-02
misc/lp_fit2p,1.54795726080950595194770100141989732e+00,-Inf,4.23227376894827818809345274873863932e-02,5.47514799144347629755922246748036293e-02
misc/lp_ganges,1.37472134118318146659866337338008803e-01,1.04086111080911124975429947567256603e-02,3.82292518588330502228352724677608586e-02,3.05824741047572511631374529917399655e-02
misc/lp_gfrd_pnc,-Inf,5.31858352544190885423044037174494126e-02,3.83170864261805744581758834274867567e-02,3.80423928277356873665221803757461696e-03
misc/lp_greenbea,3.34623527997029305031260177506707925e-02,-Inf,1.41859952318897676094486318349494327e-01,Inf
misc/lp_greenbeb,3.34623527997029305031260177506707925e-02,-Inf,1.41859952318897676094486318349494327e-01,Inf
misc/lp_grow15,7.16896515068890951278449398440353356e-02,1.29660586025311425705702907717243286e-02,2.73384171685227713712481605817130558e-02,2.88407147622208656336244265671074503e-02
misc/lp_grow22,8.52897237466637043021356480958136211e-02,1.36080358938901939166682804458454730e-02,1.75795279250984752759411129622084511e-02,6.70560375838426373178057529913476599e-03
misc/lp_grow7,7.14798826466468164182948464585648908e-02,2.32512587442388486240225398877096972e-02,1.02003891499937561174917680831681437e-02,1.29874586575438737384544219999031321e-02
misc/lp_israel,-Inf,-Inf,-Inf,-Inf
misc/lp_kb2,6.37772327771147306309593498617602998e-02,1.10137595280471702279865478406955263e-02,1.15065893817835220715575726282272462e-02,1.31747486161234708574541284137961682e-02
misc/lp_ken_07,8.68272111389661511837979799907743638e-02,7.35590693482159848202222534230335821e-03,2.53235753688025291108304948655382577e-02,1.03744279771378727046242732012291402e-02
misc/lp_ken_11,4.65279583902650338952010231313616131e-02,8.58547366051447332912810404419206655e-03,5.13912640800211558889977387901923393e-02,1.95280837319352085055761382784188226e-02
misc/lp_ken_13,5.36774222434802626812772274856497589e-02,1.66122523654574724503082843271748589e-02,2.15737502793131929798313904118506669e-02,1.89610988594333075850922543799063867e-02
misc/lp_lotfi,6.17896883678134618170198317434380599e-02,5.89687851173164659518572059123498915e-03,4.33730702180686145043267744790769425e-03,3.98767108801954559896716736222980230e-03
misc/lp_maros,1.61471512663913702967679493111196685e+01,-Inf,1.74749015558740560839581121623341731e+00,-Inf
misc/lp_modszk1,6.49442452404093160143058895600980840e-02,1.47916389876619941823702298771516281e-02,1.56341675731093264388038220502879327e-02,1.04532555887608645713277029053511940e-02
misc/lp_nug05,3.66266651875595315233377238866651544e-02,1.07134261846959521188447611032765634e-02,1.76251937646210398450842361168260923e-02,1.14036591398601573504012090687434174e-02
misc/lp_nug06,2.47484983184287448396092536379585081e-02,2.33660507326421572935643465681269383e-02,1.27916121178240256037124226692954237e-02,1.92621864905155425764092870600576464e-02
misc/lp_nug07,2.45918352082978149219394110058603603e-02,9.06882128491106160661959424923351272e-03,1.89969127215604778967553064175659971e-02,2.61642200228088115249039612956722684e-02
misc/lp_nug08,3.33134528312852706620323114758925587e-02,8.89363493614609181556189416946712545e-03,2.30497024645299808473693376838331140e-02,1.58633812636855098521475944388398692e-02
misc/lp_nug12,-Inf,1.04770596961173223575416385530095758e-02,9.96513127459888035257503154001361402e-03,1.66653326422378365767913153846166257e-02
misc/lp_nug15,-Inf,2.44603872973871281897228281881612921e+00,6.89461044110181332732708555920304593e-01,-Inf
misc/lp_osa_07,-Inf,2.56976591868001596443095090094782481e+00,2.71530777848292382519368483557674434e+00,1.61668353684352747838857883827686744e+00
misc/lp_pds_02,9.30976419100723336681199420945696692e-02,3.83334911603120487998442622070198210e-02,3.26647165367504900906699754999300136e-02,2.81369686198631373713270017836509682e-02
misc/lp_pds_06,9.22564831059754127524623765957324504e-02,1.49477303291304754327699665955311014e-02,2.24269643056035023985235668979509103e-02,3.29318685607549217803816996031110598e-02
misc/lp_pds_10,1.12874766125263028947137242753808039e-01,1.49623765562660870454448351997472110e-02,1.41125916742519186396701000675270572e-02,2.02124170089629483145599028001098925e-02
misc/lp_perold,Inf,-Inf,5.46508821738146947367312829916586190e+00,3.48022160514605089571059050215749108e+00
misc/lp_pilot,7.22497608619534500615854008188689159e-02,1.50711335310504703637934473657017750e-02,1.65344224908545909899753110617608479e-02,1.46400250837269819892767504811569092e-02
misc/lp_pilot4,3.41102282367315559509160636074143200e-01,1.12642935399708003764248413013460285e-02,1.91777638846823838261660902385320830e-02,1.33372307171892380415480535833017783e-02
misc/lp_pilot87,5.91329293073683014073865690009471454e+00,-Inf,1.36469910879724461213054465527541047e+01,-Inf
misc/lp_pilot_ja,-Inf,-Inf,-Inf,-Inf
misc/lp_pilot_we,-Inf,-Inf,-Inf,-Inf
misc/lp_pilotnov,-Inf,-Inf,-Inf,-Inf
misc/lp_qap12,-Inf,6.83567414324594748852626712740853703e-03,1.41500354611295969049621697654859492e-02,2.23496400482665923632406086071254327e-02
misc/lp_qap15,-Inf,-Inf,6.31191644262977399175876063497603544e-01,3.01300528138008165741727834652339899e-02
misc/lp_qap8,5.89508247707932556111218659267358821e-02,1.20515771095018102187942204874554107e-02,1.71772677650461563260805105608614665e-02,3.07194115221132101076788510717646170e-02
misc/lp_recipe,6.46337739716059816540746322009888349e-02,1.08829711431397180057187816011907979e-02,1.50206773187570810065940773442914918e-02,2.14908831016152849672944015295035182e-02
misc/lp_sc105,5.54146508014543843070254558537615385e-02,1.19854129610106134202071559764460596e-02,1.81216862055678002028113196263923576e-02,2.03955930380584228431746672278886179e-02
misc/lp_sc205,6.62209055724237958463948527068199993e-02,1.15407055241297706211299834156168086e-02,1.51698827713042109183865528597942796e-02,1.23761558641643840810982893892556859e-02
misc/lp_sc50a,5.56016588510881986945469248520703604e-02,1.57808935470482126057329351580333759e-02,2.01303150210760613365570939138466772e-02,1.42882716021646807075146684166676146e-02
misc/lp_sc50b,6.68907883695700829259919384273699881e-02,1.96419157518965463941538053078769219e-02,2.61025420935028855128077106165684590e-02,6.23657543054350842428774475853640383e-03
misc/lp_scagr25,8.26674694475316747941463630511372664e-02,1.15752175320077771620101811335320928e-02,2.10027098751690881056225604793632860e-02,5.77527576212056644204208341068222678e-03
misc/lp_scagr7,5.77529677871256225546498662203576645e-02,2.37093783901065134724209179823787676e-02,2.73132702002882812369922487910263496e-02,1.14334568942398678959832694680922735e-02
misc/lp_scfxm1,1.02078078579681378157687627586149538e-01,8.81122059311848232941185728298281676e-03,2.04947080735524040282727474386621247e-02,1.00271363087131944310518127060839030e-02
misc/lp_scfxm2,6.53330368246924189541569719144551295e-02,1.11227891158710298516743867797465864e-02,2.29498109485308445991285053273173184e-02,1.06328174846097209873044576091716672e-02
misc/lp_scfxm3,6.81124972297657607742741796133887846e-02,6.86540243612064848275653470071025863e-03,2.72927892859211180808038526733300098e-02,1.38479381987192113472850217600136655e-02
misc/lp_scorpion,4.52784464932813137016029194341181457e+00,-Inf,5.68661954915897635291262156941209341e+00,1.79364175800863532936883017997306799e+01
misc/lp_scrs8,7.61774594473908531990372619276010815e-02,1.22545334744250580704225731717412118e-02,2.91296232211562688156424596549507028e-02,1.33347423324849821026950291652704416e-02
misc/lp_scsd1,3.44743563693070553252871883895900915e-02,0.00000000000000000000000000000000000e+00,4.88162079501351188537049692645409873e-04,0.00000000000000000000000000000000000e+00
misc/lp_scsd6,Inf,-Inf,6.42177565557500205475471604225878516e+01,1.16463370711257899482911616162124714e+02
misc/lp_scsd8,Inf,-Inf,-Inf,9.51684292313504179827178168892201128e+01
misc/lp_sctap1,1.05357919892196254526153118814587797e-01,8.89927688364195016069304883790518148e-03,2.29796596543238231596798153996129465e-02,7.38566860694347680514102325885787724e-03
misc/lp_sctap2,3.30915619307938948680052119085826707e-02,2.10520302519459025226763004674007546e-02,1.75119625993678288833538589618929057e-02,1.21916376175230216714549797867050422e-02
misc/lp_sctap3,4.50385175064193383466323047659315848e-02,1.10546681054316818039752438253030097e-02,1.58752077848237910901840934990336537e-02,1.38210152485772386158475823192484793e-02
misc/lp_share1b,6.15757922758958671816648492749405150e-02,1.04122187853674580205715013923788655e-02,1.45999481561348873796826770481883243e-02,8.93189764610527282025338706033843298e-03
misc/lp_share2b,6.41050086744169787898383482033228542e-02,1.16312468386760854413507905564932247e-02,2.75462250287638979699710044484178280e-02,1.59503451975432022307330059954001765e-02
misc/lp_shell,3.64613305510064315656716796819902544e+00,1.41329972808312021675085212489011298e-02,4.30335141451304474540812359625482665e-02,1.86613823790756680221591356897627365e-02
misc/lp_ship04l,-Inf,3.12223664054465040421386714089856662e-02,1.48523905120289379521013100381848968e-02,7.44002778388420244318417144784718124e-03
misc/lp_ship04s,5.95222980342081070943356209861993739e-01,2.26547379234711679019174486378265944e-02,2.17660163226321351559286753562937242e-02,1.89434011183128139217781552210288764e-02
misc/lp_ship08l,-Inf,1.73010979975154020727768931059636384e-02,2.20500207840310713918830405961154649e-02,5.96483470691459976187664731156816892e-02
misc/lp_ship08s,6.04792231944976384290444981140506084e-01,4.44417925222889049025799821594895789e-02,4.93307622435827251756019385169847412e-02,3.18464861197821513730746568226968201e-02
misc/lp_ship12l,-Inf,1.79616151192378874747751772424198678e-02,3.40934251270094663446275731900228664e-02,3.51190746378124910802316538815659859e-02
misc/lp_ship12s,-Inf,1.74860046760058488666052901418935550e-02,4.04598213751027463217932290115536765e-02,1.59252908746021183895959340860017423e-02
misc/lp_sierra,-Inf,1.69693747861626721310096834555776434e-02,1.42465790548124101763388371451042192e-02,1.52981974236461041619052632169887639e-02
misc/lp_stair,1.14902280652147072221879829033884753e-01,1.18071165435286683740186270043616486e-02,2.07808980209600313158253517112300786e-02,1.62159411936364965455667888813079778e-02
misc/lp_standata,7.07898811765494677942467725327654683e-02,2.91935041028643764674315125842292755e-02,2.44729826653009846284618264589933728e-02,1.44408038411153294373728301745323108e-02
misc/lp_standgub,2.40308239331099878748468974283365203e+00,4.88329002305195502444076909525356487e-02,2.47862397194472721475983326760009823e-02,3.71590084629257132676455143066131325e-02
misc/lp_standmps,1.06432695365535720435151913862593469e-01,3.28681061258956453199675040630344016e-02,2.39889305385670984713770500058631577e-02,1.60761266724868746964637992160761388e-02
misc/lp_stocfor1,2.69971828562608542610731264952795101e-01,8.82154578437293017610769175398662671e-03,2.59680096318716927642346690267947680e-02,8.20414208530063380408213469476776668e-02
misc/lp_stocfor2,-Inf,-Inf,-Inf,-Inf
misc/lp_stocfor3,6.60195495020032664837784206415201727e-01,6.09917505059772254512994827016624323e-03,9.69594663190220190249351201769682460e-03,1.50332002776447785887737648812587488e-02
misc/lp_truss,Inf,-Inf,9.70610395632510087089245187770383115e+00,6.76869732295131010380972039168771594e+00
misc/lp_tuff,1.90885197271915092478350814193961106e+00,-Inf,3.45123587538530931898823469041384225e+00,8.84953785781396768634050851546126651e+01
misc/lp_vtp_base,1.78449757078959080321476423271626365e-01,9.10383101186826064712251175840777261e-03,2.34322206404880369462469980244441713e-02,2.35624629558327665848754320491880604e-02
misc/lp_wood1p,6.09191458214226861814480107771961674e-01,1.09265333826194999446698021979474520e-02,3.41766693728487744325971517923851392e-02,2.03752640199489457223091599127472960e-02
misc/lp_woodw,2.24842955910286806454119866648037180e-01,1.76434564871252589625017345211888170e-02,4.50890357924766970051216116460773259e-02,1.91716149441746699068227013890143247e-02
misc/lpi_bgdbg1,7.30647559783476072299685298757556850e-02,1.18550230604414865287811261739077483e-02,1.60216542664465951012091173184573259e-02,2.52326171792323283926635788761336835e-02
misc/lpi_bgetam,-Inf,-Inf,-Inf,-Inf
misc/lpi_bgindy,1.42077663410411621689898994921113100e-01,2.09503303671848134800453916163640223e-02,3.08586385025258261093391422694733949e-02,1.82512181076731210051196335141748331e-02
misc/lpi_bgprtr,4.72366354908520680505528838111487955e-02,1.24893839147912070124939453014818422e-02,1.06723556555007480119508459741679473e-02,1.56619404319077248274606833949822710e-02
misc/lpi_box1,5.90660147084174884359449624224216158e-02,1.06807234188962341891753580218302310e-02,3.12380911969873598269641789037146050e-02,1.89512884713111680716393498765394699e-02
misc/lpi_ceria3d,1.68633797672474913151489449945609039e+00,1.21565813776566844412225175995112483e+00,1.12547441433584592319708748666208077e+00,8.79144179467554318442930951631881682e-01
misc/lpi_chemcom,4.41656640449800163398668740108108207e-02,3.60926277937272777729221367098644513e-02,4.01872667355677274595813594873898131e-02,4.73918781491792298284015971647038422e-02
misc/lpi_cplex1,-Inf,-Inf,-Inf,-Inf
misc/lpi_cplex2,2.64423570452966919299569377099831211e-01,5.63831232612562160690731334063157193e-03,2.84696908685292430030389080988413156e-02,1.19094569437122515391829140947031360e-02
misc/lpi_ex72a,6.61979542141044917421030091680067909e-02,1.34337904131070699738306530579057080e-02,1.96907793184081128323337615994001392e-02,1.42553173889068505732712425091123323e-02
misc/lpi_ex73a,8.30988114362634571693100757338928786e-02,1.18773705399070690100256413385140672e-02,1.69753789352692736403888787741194007e-02,1.43852871816648153157784432442848602e-02
misc/lpi_forest6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,4.88162079501351188537049692645409873e-04,0.00000000000000000000000000000000000e+00
misc/lpi_galenet,1.78779102619113636002070119564184315e-02,1.89760602842938886334862133055555689e-03,7.55941737116628266488020052287570370e-03,4.60977814501583270880465617658732090e-03
misc/lpi_gosh,-Inf,-Inf,-Inf,-Inf
misc/lpi_gran,5.39829801136920215827179571016117360e-02,1.78277715511746006735233029571869579e-02,2.22812763888591485920277639216957785e-02,1.31718482273805083517903167219215962e-02
misc/lpi_greenbea,9.58209879030376832519109429931352557e-02,-Inf,1.02373896073689376102239420851758584e-01,Inf
misc/lpi_itest2,3.80934099054389723721512828977979649e-02,4.54639032618806375042759585787900250e-03,5.84997649970337984651992137967587190e-03,5.63497989965324146159248666753965002e-03
misc/lpi_itest6,3.35604672207091587526064620329797370e-02,2.10186363131661835282290252351581150e-03,8.35945694076643031477888504001006465e-03,1.12558137953775397356643627999934466e-02
misc/lpi_klein1,6.28885270864459111173472847262949795e-02,8.79399278114788366927906989543271461e-03,1.28226413614374561941035926626161923e-02,1.68358504103444267179942994019180383e-02
misc/lpi_klein2,1.00215098547228326031745782955547095e-01,1.01516265988298210261419642462012997e-02,1.57998736514078582251107002427404791e-02,1.29343335634792372002538751804392789e-02
misc/lpi_klein3,1.56529404411885055718364167877865976e-01,1.42037906046227111003618551584924739e-02,2.53740107808344471301384964756534339e-02,9.17899382702007224743383556885327411e-03
misc/lpi_mondou2,3.84261995394138922954406209191765139e-02,3.30764995660730527328878233538663036e-03,6.66222111840569359520361673534565587e-03,2.35318918979379909907551755272571494e-03
misc/lpi_pang,1.11781329402851145598842984028047000e-01,8.05558489532094269064690058646891896e-03,2.47116750638226763597064099262965854e-02,2.76055385116202498912165445009094079e-02
misc/lpi_pilot4i,3.41102282367315559509160636074143200e-01,1.12642935399708003764248413013460285e-02,1.91777638846823838261660902385320830e-02,1.33372307171892380415480535833017783e-02
misc/lpi_qual,4.31174686202144539440130463725806742e+00,-Inf,4.08097004347266256388711657500204737e+00,Inf
misc/lpi_reactor,6.90007109114645435410837404224638585e-02,1.58577046810115905648035749590816378e-02,1.87263098151972091603767727286091001e-02,6.57834530864945187311100500698404043e-03
misc/lpi_refinery,-Inf,-Inf,-Inf,-Inf
misc/lpi_vol1,4.13741295301515960004286521360188571e+00,-Inf,5.47790170768006144193850315259374307e+00,1.43568871577154351910852374805507308e+01
misc/lpi_woodinfe,3.07892003187934187962909724752673337e-02,3.42352567216332214955229278499502474e-03,1.11250912982575865532721124327413778e-02,2.72541883071901829907308034667578969e-03
misc/lpl2,4.18636643241614594043567904687525742e-02,2.65549993934720379513219618970076483e-02,2.45640166123941515760476002861926129e-02,1.62639459974504307670120775569969183e-02
misc/lpl3,4.44528296224310869672763282644354996e-02,1.35457633384116893998329725408464906e-02,4.13514187595662369400470433333207053e-02,5.26023105234944157838412647886929321e-02
misc/lshp1009,7.62016893556270747954942897534979096e-02,3.14537722457283602800681901815987189e-03,2.91012534793045868428023225659901603e-02,2.25082898097182378177407056683288859e-02
misc/lshp1270,8.47170436177161760315071757508861112e-02,8.63625607693442835530721756078472185e-03,3.50392499792371892377066984730315665e-02,9.36277315018714929842311461341859764e-02
misc/lshp1561,4.68421545212988672043401134677107468e-02,1.43695535677840584960093537574451602e-02,4.82897795636247073476080206959365040e-02,3.98276328196394777989297797763296008e-02
misc/lshp1882,9.45644755701236053191193989228547367e-02,1.52088344984781278638742258624391892e-02,4.75607559008741941653444775525217270e-02,3.63118488839016491408774880493000051e-02
misc/lshp2233,-Inf,-Inf,-Inf,-Inf
misc/lshp2614,-Inf,-Inf,-Inf,-Inf
misc/lshp3025,-Inf,-Inf,-Inf,-Inf
misc/lshp3466,-Inf,-Inf,-Inf,-Inf
misc/lshp_265,1.07332127343200508367904669271499115e-01,1.32129264298636113925259563940314676e-02,3.10778678477756800998289432639794359e-02,3.07407696626668797260997834668300489e-02
misc/lshp_406,8.20728318748755109906365639175519899e-02,1.16329642162364353606568116303883194e-02,2.75318532117374176936813969290283408e-02,2.52872223484471101150366313824471447e-02
misc/lshp_577,1.22619260340421742892909638031889915e-01,4.37519169985814000391711003664853445e-03,3.89124068631922660799625179887254933e-02,2.66239307459367594692702825037061809e-02
misc/lshp_778,6.00768751115510945967633827794702895e-02,1.95377545422331552099521347372141193e-02,2.20550690935204799972451430292696009e-02,1.99167577727116168657881162605828627e-02
misc/lund_a,-Inf,-Inf,-Inf,-Inf
misc/lund_b,-Inf,-Inf,-Inf,-Inf
misc/lung1,5.91424285242235034801276788786782013e-02,1.22682912328838909786643115217069761e-02,4.13937032807726356383582253732841598e-02,2.68949815837684100837991000972642377e-02
misc/lutz30-23-b6,4.12940154607183409210487172683812189e-02,2.48885411191091116646961582850903767e-02,2.32831331281842189946339402592634977e-02,1.58365657950628659502384308498253369e-02
misc/m3plates,-Inf,1.22910087209442502086719550865426631e-02,3.89433371286653361440770022409317934e-03,5.12567182739391354892542991229128435e-03
misc/maayan-Stelzl,1.32594369690324274633416779091898803e-01,9.08809808568682244069021365413262199e-03,4.00833058829630596942888363160197902e-02,2.10687859032414318205133744544664592e-02
misc/maayan-faa,5.18533278305909150558860723531892680e-02,9.42124245967779095376140506727131191e-03,1.13940444568083275935597169987650351e-02,1.99757776599096306542912219284145990e-02
misc/maayan-figeys,2.43543457573736127107035626906108308e+00,7.15937918331578210290842327261909347e-03,3.68326908536439412691633831029564695e-02,2.99866350661523645080545677629112900e-02
misc/maayan-foodweb,5.91587856885869765231178566354399419e-02,7.12196358921664872185193333653545902e-03,1.55514002209459465173297054907164862e-02,1.27064583851528313656994016949874159e-02
misc/maayan-pdzbase,7.16337854601887890288530749115762611e-02,1.17539480331362849537587839057071655e-02,2.32500080817685625198979178482614750e-02,9.70142940790452520443366154126806477e-03
misc/maayan-vidal,-Inf,5.45897814261118530531770883932088272e-02,7.38750188193574836748655452236894415e-02,4.52182919648926895739169206573085454e-02
misc/mahindas,-Inf,-Inf,-Inf,-Inf
misc/man_5976,1.22862990004580950281178145964301415e+00,1.14697102795739375071888993222137044e-02,3.97871743958517205828493163103229212e-02,3.30767135596930927232588289053755776e-02
misc/mark3jac140,-Inf,-Inf,-Inf,-Inf
misc/mbeacxc,4.13018391117522869112699535865236522e-02,2.89400733673977849559098749700583687e-02,2.71305789611407654722532469803557054e-02,2.23123263801860395385393525738361267e-02
misc/mbeaflw,9.51528689240911644097567509279215515e-02,1.61216512214896153941318740804195030e-02,2.20181360620978265984673294751779608e-02,1.42556937554680564952074911485956619e-02
misc/mbeause,3.52415413829277420930686495001545104e-02,1.68876971320002791033824302916127185e-02,2.24639174435767923552203662799092239e-02,1.08218475740434678981096177020351373e-02
misc/mcca,4.66572104730497178184605326025124462e-02,6.97431116733195313721943940424791245e-03,1.48818822030032482811911726114955423e-02,1.11762229399014631448944356774303419e-02
misc/mcfe,3.15872876892880291282878920889699629e-02,5.98614160661500247228733713745836482e-03,1.23253871032321419989072130151585979e-02,3.05321182488130396721636980757715483e-02
misc/meg1,-Inf,-Inf,-Inf,-Inf
misc/meg4,Inf,6.46175188130954944694968231477360729e+00,Inf,7.10322229843692296222585114671916271e+00
misc/mesh1e1,4.83780205238661499169933652448126062e-02,1.49276376029481075588676147924715911e-02,2.28489937877464715341724722346913933e-02,5.99054121057047126229491584479927653e-02
misc/mesh1em1,7.14727699180045140719827566069664245e-02,1.13355349719771076758011316326761773e-02,5.49756193432815603139585047862005825e-02,4.30363777216795302370661335998644442e-02
misc/mesh1em6,7.85754377087474525596681902648400610e-02,1.36892058547027631809485692652076093e-02,2.84883620694571911832310951242453840e-02,1.85363660400022407186668730488344819e-02
misc/mesh2e1,1.43430758595022285882858993511168113e-01,1.10765863839468059437334808982398126e-02,3.56733579029671646074815792304106895e-02,3.04513901362448319698192606005606964e-02
misc/mesh2em5,1.59779494474554826541819034997133934e-02,7.57108257243242968970333588394266134e-03,2.44205842421692852595153314177861754e-02,1.04764718934586868195230257369333593e-02
misc/mesh3e1,1.11882223199565479452328483984979421e-01,1.47386912153460770984057259317471800e-02,1.30111854307980885574596007412684535e-02,1.35219722640960050589822727867645042e-02
misc/mesh3em5,-Inf,-Inf,-Inf,-Inf
misc/mhd3200b,3.25628193158131536946566798228418117e+00,-Inf,5.55830422353007132585674219063540198e-01,9.16771707106974748374798305115108495e-01
misc/mhd4800b,-Inf,-Inf,-Inf,-Inf
misc/mhda416,8.66981961570837073171483243357213476e-02,1.20127353421045908358258160936065547e-02,1.86881938660077229830706275918385042e-02,1.12688387588922262889972654639915582e-02
misc/mhdb416,1.25766186822401993516443580488946311e+00,8.78981111008588766241699396267386217e-01,1.01222293336995568227693902125648182e+00,8.77238370631491188028636250068763371e-01
misc/mimo28x28_system,-Inf,-Inf,-Inf,3.68462584087677985694279062409630376e+01
misc/mimo46x46_system,Inf,-Inf,-Inf,Inf
misc/mimo8x8_system,Inf,-Inf,-Inf,Inf
misc/minnesota,-Inf,1.04052594467866207743425810773422430e-02,3.57013664251791539570793807082296892e-02,1.97352667516748162834887066131137254e-02
misc/minsurfo,-Inf,-Inf,-Inf,-Inf
misc/misc-football,1.37825186335030030655904873186849204e-01,1.21858976732901017387453062384376129e-02,2.61977258332842962534646367357258070e-02,1.44499397662097551334488542255416550e-02
misc/misc-jung-code-dep,-Inf,2.08366971844652026154974898709876537e-02,2.35094129500014794452710674373149681e-02,9.98069400477183179920626955696589532e-03
misc/misc-lesmis,4.90452636300700893624753980486433602e-02,1.15529753991846720234745639962647848e-02,1.87424794496668527146231008594827414e-02,1.18778759327368695813476394304576159e-02
misc/mk10-b1,2.18303424728973560922748795318253189e-02,0.00000000000000000000000000000000000e+00,6.90365433467063903028605087282149372e-04,0.00000000000000000000000000000000000e+00
misc/mk10-b2,2.72172952972007894910215303413054483e+00,1.19819155917912745970393990396169684e-02,1.74596018874250146855312803046538477e-02,1.71796705050433663815758603615216961e-02
misc/mk10-b3,3.60434184973081927443409605326817913e-02,1.36290602980709857932773946000040660e-02,3.44805597373933492880002695865414693e-02,1.82730392581957292268237688185054102e-02
misc/mk10-b4,5.97022061718491341144021665453796812e-01,1.59927225831011191235517147377879059e-02,2.31777451967585766558992567928709213e-02,6.80831625880234831463670418465711511e-03
misc/mk11-b1,8.67697033676940339230867370019417545e-02,0.00000000000000000000000000000000000e+00,6.90365433467063903028605087282149372e-04,0.00000000000000000000000000000000000e+00
misc/mk11-b2,-Inf,1.49759860037442611905773044377202188e+00,1.49331999647304489869291046772231322e+00,9.60709087159005963580150487064393663e-03
misc/mk11-b3,1.55245553980957023720895263497502898e+00,3.62901169407362620574079556775212016e+00,2.26416912308874400338490834514722566e-02,2.47745604548339590836665663130805420e-02
misc/mk11-b4,5.65016938433442942752254783887750356e-02,3.53348820643250313770731886043743795e+00,2.15213161596974238443316208637792602e-02,2.03907182097271165136623413708918428e-02
misc/mk11-b4b,1.48830118706639998984699042979081964e+00,3.46143204920403291206681260616216251e+00,4.56673688938412817561863338155190000e-02,2.63114282361259949243668568434058320e-02
misc/mk12-b1,1.71198801423602713997114061273728584e+00,2.43393827547881435377679778908693620e-03,3.92133644361504853568968552426476857e-03,5.30261480906222657603426103148198593e-03
misc/mk12-b2,1.17966824553737846960362642312943757e+00,2.90680749059899676622245344520406275e+00,9.84753077604247616846063584368018404e-03,2.52643695414407300606443638288137206e+00
misc/mk12-b5,1.29885779594420017390250976127904237e-01,1.53265722037419091911783633513435119e-02,3.11236801349386379303014056884364344e-02,1.89401098142536795176587234325711252e-02
misc/mk9-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,1.29155546185271681031879636486072835e-03,0.00000000000000000000000000000000000e+00
misc/mk9-b2,7.95400040571432866987988426811850697e-02,1.27963050918532523431874173477686440e-02,1.45391263078579250478198826367573546e-02,1.51589751312412215009384160609807419e-02
misc/mk9-b3,6.55066841883764415667539814313364556e-02,1.19841970090038077583051245332618489e-02,1.54580194710844525514145382996809895e-02,1.95852038745715585594211551349735795e-02
misc/model1,5.75324519828317994925042727031929848e-02,1.26245723849618442311167185478087168e-02,1.26468612298897322770544290784188661e-02,1.17022670202276406300219264732822579e-02
misc/model2,5.57503336439890144882489574501090570e-02,1.01251743833543839808571609041343534e-02,2.03264986358114971166320135924866567e-02,1.09654528257233623169963255055982755e-02
misc/model3,-Inf,-Inf,-Inf,-Inf
misc/model4,6.43769009028338062311725138780552609e+00,-Inf,-Inf,9.97120701143645709425387191628599001e+00
misc/model5,8.16031379879436708817080282715938540e+00,-Inf,6.20845942715096048476048280477522810e+00,1.09511841288926599930975472742563054e+02
misc/model6,7.07255834631886456080379879796845316e-02,1.28516238085398536777449226140673662e-02,1.97444974621245722610986588700468295e-02,7.33843408135693959878994553386351841e-03
misc/model7,6.30136409054952125648000289130950258e-02,-Inf,1.59934851199494560058675372585360296e-01,Inf
misc/model8,9.57516413070418606109681953047373032e-02,7.19975827946740670414358312959299660e-03,3.48301399096262559872348896913761411e-02,1.63790141870885731003449914147881986e-02
misc/model9,7.36840523996347015427878564193734539e-02,2.60525776843679552111899173243792759e-02,1.94850430923256002561858071475428821e-02,9.46948601052443946578979441340888071e-03
misc/moreno_highschool,4.05898185382817906001963389001233887e-02,1.40277956483807736600922632639521381e-02,2.06525141081141456019956865662940407e-02,1.46095199640637023314078044743734652e-02
misc/moreno_lesmis,7.44931562436174209070838466480262675e-02,1.42770299384313090976655869237511164e-02,2.38041659144970874819372288045368372e-02,1.54928779400922188776493125980897699e-02
misc/moreno_mac,1.01483508251764231125681945787379253e-01,1.20198831336572862590186579760945497e-02,2.92490660448884768967421155797109923e-02,1.00997972298820571000813280345782829e-02
misc/moreno_names,-Inf,1.41435623068747431503529274928933049e-02,2.48922036574455540896310696516512738e-02,1.18149683180938136248553828293198456e-02
misc/moreno_oz,2.83206470648309561546946937751187071e-02,1.30870967034812216798178224441376784e-02,1.20447961224623059195205033777245568e-02,4.00651196159747549784589249653772124e-02
misc/moreno_propro,5.85536177299606460719067941825057735e-02,1.84804667330988624679953708146915091e-02,2.17654924544999397380221648900416823e-02,1.99359532724460583883758668346179561e-02
misc/moreno_sampson,3.59000262037611191818170580148262418e-02,7.64006125902301906773005498636358374e-03,1.61702729174228126969625397434368037e-02,5.84134224450085426595666893518488708e-03
misc/msc00726,-Inf,-Inf,-Inf,-Inf
misc/msc01050,-Inf,-Inf,-Inf,-Inf
misc/msc01440,-Inf,-Inf,-Inf,-Inf
misc/msc04515,-Inf,-Inf,-Inf,-Inf
misc/n2c6-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n2c6-b10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,9.76324159002702377074099385290819746e-04,0.00000000000000000000000000000000000e+00
misc/n2c6-b2,1.45504187724344239000159508315061023e-01,5.88599974075505417280433725340811314e-03,1.05395476935064604849016472119905017e-02,1.03980923737302055487301816981206297e-02
misc/n2c6-b3,2.58908506781547720758911316733853067e+00,1.73899847106553381424237307944009511e-02,3.74062907354923839759694949187056152e-02,1.54074964911622913282706899115908739e-02
misc/n2c6-b4,3.33718396879734621955225322634898994e-02,2.26801493528477104443763656809953185e-02,1.98037103578182915683251936754986191e-02,1.93678259703531553814171740853492246e-02
misc/n2c6-b5,6.03927055841828914570738245862578566e-02,1.88763818361056925125717913449541592e-02,1.83562424300345296701129072144484544e-02,1.07832338186017784553007433091349150e-02
misc/n2c6-b6,9.13713895952126585105401540258385555e-02,1.49509603198556185680913763995065520e-02,1.90957752974795194379358610809758764e-02,2.01175587305206818512869570815517210e-02
misc/n2c6-b7,5.67120313882642183500604167185591413e-02,9.90144158326453577594050122901924296e-03,3.08792882806669383972214365555441407e-02,1.12390988526195521963064832971254734e-02
misc/n2c6-b8,3.41499739862368062723024738570597695e-02,1.88357533659143311713147399077854333e-02,3.35243381506826008999425475031669264e-02,1.42707117014628814773972928011380820e-02
misc/n2c6-b9,4.61490283960623763080868911507886346e-02,1.77881372456893568314461484519412776e-02,2.33013560755883277244442432872616545e-02,9.92902857185606093756855167034962442e-03
misc/n3c4-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c4-b2,5.42932071384395386579216011136785591e-03,1.09264047072448254142036034690293615e-03,1.79553122188940092613237223140805816e-03,4.37609809449400892238493929582971800e-04
misc/n3c4-b3,5.14613083926617748140022527356760952e-02,3.87092848123061748526017057050323989e-03,5.64156058827534889793211522858503767e-03,2.97836152941844413299445936597915127e-03
misc/n3c4-b4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,5.97947000794448201747763742478701994e-04,0.00000000000000000000000000000000000e+00
misc/n3c5-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c5-b2,2.68803480783843275862096926584791825e-02,6.23446949287003590307812953774974071e-03,1.21030580585671461876049948172591106e-02,3.47861282295221612961503383876360577e-03
misc/n3c5-b3,8.37627266471893983644335691656988354e-02,1.10011845759501814564510703874290486e-02,2.09188364139499637182491563706845936e-02,1.66567871920727486068106423503825296e-02
misc/n3c5-b4,7.45669950901636176511138262139412889e-02,1.08925111551670423504524784789180824e-02,2.02672351690376774371897617143849737e-02,1.21543388986926315652323750290639337e-02
misc/n3c5-b5,1.06880739667865119229575297014713206e-01,1.72424277385564351150341038328352577e-02,2.67228331931614004222172122213842434e-02,1.09915462048849170995162639654638044e-02
misc/n3c5-b6,6.22244326744568810765244761492913991e-02,7.64475525505602314787633935311672777e-03,1.06433042003332056475471861353718115e-02,3.80156367409739083045530201022750183e-03
misc/n3c5-b7,7.47159524050713261637026672402807840e-02,1.31669216524215301598079266204010786e-02,1.41480047135018202951947394865773548e-02,1.68857203013504238839219175417636856e-02
misc/n3c6-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c6-b10,5.75925328053002539757242138807975803e-02,1.60717740791304788164842763421397096e-02,3.75378918568207957437557997345041316e-02,1.53839721552830934988239283539647056e-02
misc/n3c6-b11,6.91022029062948165588851874523470357e-02,1.01525768899132223966250361615971193e-02,2.36417783730248307078885898610381542e-02,1.01674180428489219451997237612065897e-02
misc/n3c6-b2,1.45504187724344239000159508315061023e-01,5.88599974075505417280433725340811314e-03,1.05282364794790902151736575697473330e-02,1.03980923737302055487301816981206297e-02
misc/n3c6-b3,2.57521661260493108926067608379807709e+00,1.73899847106553381424237307944009511e-02,3.74062907354923839759694949187056152e-02,1.54074964911622913282706899115908739e-02
misc/n3c6-b4,4.78808517011429053732362084475887246e-02,2.26801493528477104443763656809953185e-02,1.98037103578182915683251936754986191e-02,1.93678259703531553814171740853492246e-02
misc/n3c6-b5,7.60318783538325221315263404055803982e-02,1.43750717725824404926697287162335779e-02,2.96386582335116732415252468587235799e-02,2.03607694799947259068586512811744306e-02
misc/n3c6-b6,5.37608372743465198146065361181744263e-02,2.13037073760269495953450116211373207e-02,1.88142686469073884687560899801681485e-02,3.00327713930582086172026244623389107e-02
misc/n3c6-b7,5.62156615842247071690710319828626004e-02,8.45286813090951191786107240248769900e-03,3.80221594480849527945606963476309903e-02,2.37374348532439286922078573197873509e-02
misc/n3c6-b8,5.29323433910037821312768256262429214e-02,8.88120495886834452994372075786276776e-03,2.28350680024945021335957549181122531e-02,8.34364816498910513150134129785981785e-03
misc/n3c6-b9,2.56352023593291469126943413558050012e-02,2.02213458002872137059121284591301613e-02,1.89672430754279081339407674263189756e-02,1.32003679651277618905912711243820751e-02
misc/n4c5-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n4c5-b10,6.34265903395570088526193253399505811e-02,4.91610019326245998869398789356302908e-03,1.37691972865774940326812523205453375e-02,4.01310739306431445542983331210859798e-03
misc/n4c5-b11,6.31913627299547052290262513383844646e-02,5.56988331885958347274311326205426312e-03,5.53848698966471039939965136747486069e-03,8.58029508158334019829329302526127954e-03
misc/n4c5-b2,1.45504187724344239000159508315061023e-01,5.88599974075505417280433725340811314e-03,1.05508467811621847396711769219216489e-02,1.03980923737302055487301816981206297e-02
misc/n4c5-b3,2.57522547253051985796429494519774495e+00,2.04214334286505830751289395483316296e-02,3.26058246371168151447400551774452055e-02,1.25178693966390635215540432322215834e-02
misc/n4c5-b4,6.68379106270181897183491051186568256e-02,1.06156941107311742796045852349026743e-02,2.10225158104482330865350411542710982e-02,1.54050224963082159745675850045786134e-02
misc/n4c5-b5,5.13717101347718379350969943930647115e-02,6.09581973720898540083589297895486006e-03,2.10878500939975352753712782874126455e-02,2.10385366817257014443184927671797713e-02
misc/n4c5-b6,9.75194156252356964575216260776316121e-02,2.31458936760064729808212790745946889e-02,3.00911893035539984444689603315866228e-02,2.33696380537749188603950910539875789e-02
misc/n4c5-b7,3.26798396837640823440532840811207589e-02,2.34966643167019355584117917847144875e-02,1.27349438352045764383469428520638086e-02,2.35447132067240160423469775444686985e-02
misc/n4c5-b8,1.18897562674803511932857639267638849e-01,1.74629970776716072843838607307203415e-02,1.68891846800777801439434947177130767e-02,1.84427780710473203318188409210029274e-02
misc/n4c5-b9,4.46883563285786299614278147340675356e-02,1.75070997318345650982744479697549335e-02,8.22974177594115906334904911921782290e-03,2.59163284160666434266423711354585782e-02
misc/n4c6-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,6.90365433467063903028605087282149372e-04,0.00000000000000000000000000000000000e+00
misc/n4c6-b13,1.50732221984184858235730184131750337e-02,1.63172102572998824593676172670009696e-02,4.15315447964834202022426581891956360e-02,2.04015049598139860028487100717977326e-02
misc/n4c6-b14,7.11907257664059098139880384020364385e-02,2.24707382675376958580030627678478724e-02,1.76466589525966411705150469742082181e-02,1.34514145086674328809736309735462486e-02
misc/n4c6-b15,1.16385591580906224997818318338322298e-01,2.15173317905303681194725535208038959e-02,1.29233078281390615400848054326544441e-02,8.30811450561985356169522203590304072e-03
misc/n4c6-b2,1.34256449613020470103378868184519339e+00,6.76406474580406751576184466776658243e-03,1.06744633743745257615260696060773620e-02,1.27499740359328984287298022295169566e-02
misc/n4c6-b3,-Inf,2.71959940240304444714923161266899038e-02,1.61340919509462353182860481679801746e-02,3.58524150736687827829626627935547285e-02
misc/n4c6-b4,5.52930258750066979112075972291959313e-02,3.62987962536280725888598619889056997e+00,3.35577355457659588466762778940640256e-02,3.01489552484189946308492082350381320e+00
misc/nasa1824,-Inf,-Inf,-Inf,-Inf
misc/nasa2146,-Inf,-Inf,-Inf,-Inf
misc/nasa4704,-Inf,1.75592789382870852855038300661391921e-02,4.27888708727535330819215168270040269e-02,2.77573210921775109703897715057264459e-02
misc/ncvxqp1,7.81059880242865508148310753514188225e-02,-Inf,7.22675888242310145623515235379746083e-02,-Inf
misc/ncvxqp9,-Inf,-Inf,-Inf,-Inf
misc/nemsafm,7.59624313138918589305691913526809868e-02,1.28173643490214323307786562923128664e-02,2.09853422321992441895251074420774052e-02,9.57379448505004798827320239965942516e-03
misc/nemscem,8.38834283274642146632063164693768269e-02,6.78592574511427859093936523757898814e-02,2.57153314129197232514103227637147866e-02,6.30969645622391486587163769510242679e-02
misc/nemspmm1,-Inf,-Inf,-Inf,-Inf
misc/nemspmm2,1.83686232382992201952739790363724292e+01,-Inf,-Inf,-Inf
misc/net25,-Inf,1.32458069354037706240835808036541368e+00,2.29382645536806727440673366014064483e-01,2.62432191205323042319381242965068635e-01
misc/netscience,1.36620689831391522735805078466575018e-01,1.07413244168288260679980956876019792e-01,8.69932777875444334395957357375895090e-02,1.17745330587257824785217277496317473e-02
misc/netz4504,5.75552345562404591352921973078825015e-02,1.82252438175328601103533776974554281e-02,1.61481030371866234684739173856770604e-02,5.02998970400690282629150696664798087e-02
misc/netz4504_dual,6.76520975829285409763039184039616117e-02,1.02118525248375598757037542910073878e-02,2.35640599166406839950363962320804215e-02,3.64171465579839383836556899176693876e-02
misc/nl,4.88674503032377927706077620778276505e-02,5.12579014711212323803448468390847142e-02,1.85316209139531463357841159628031309e-02,4.60769324146072913761501258287520831e-02
misc/nnc1374,3.90821729325577293211010218529393587e-01,3.73228911646382548364438207089499679e-01,1.66664349328121874458690885243763858e-01,3.74745650002401828936399521999476007e-01
misc/nnc261,4.21927298559748706610695228543434287e-01,4.14659488289272648013042908256600508e-02,1.15265974088250983252983347563463096e-02,8.36772527781481478083814125019190263e-03
misc/nnc666,4.77960620315801681258828604008336162e-01,1.80310351981162385913122043847382033e-01,1.20257988580962696641643174411497202e-01,1.84687645113733378848019777120095683e-01
misc/nopoly,-Inf,2.34279888169608068504801633406194278e-01,1.56442105768056400638514003159980716e-01,5.40702552601060140091878335216947857e-02
misc/nopss_11k,Inf,-Inf,Inf,6.36846835247385607144564467984130236e+01
misc/nos1,8.41915494186728239601321331809590603e-01,9.22101088323529838435727784814120767e-01,9.05776555132121204569259295625849997e-01,9.20060947203391791988300613944985151e-01
misc/nos2,1.01114720964983650982177935689044483e-01,1.00330537566438820231289857811852129e-02,1.77355427787717206872766809431544587e-02,3.40674570622474319020510620406057403e-02
misc/nos3,-Inf,-Inf,-Inf,-Inf
misc/nos4,Inf,-Inf,Inf,-Inf
misc/nos5,-Inf,-Inf,-Inf,-Inf
misc/nos6,-Inf,-Inf,-Inf,-Inf
misc/nos7,-Inf,-Inf,-Inf,-Inf
misc/nsic,1.51383946281156511415643977459402920e-01,1.54828470345526522630384164453232651e-02,2.65459407868699548035503270139942662e-02,1.63468063598666599137829315851249003e-02
misc/obstclae,-Inf,-Inf,-Inf,-Inf
misc/odepa400,2.95352486225859282182132683502660558e-03,5.27730938998121402767445694097913348e-04,2.98838418953779708660371955641895091e-03,6.63339408179052308046627887598430042e-03
misc/odepb400,3.99477419476086355812316357583153820e+01,Inf,Inf,6.26689145725408821577164479613867221e+01
misc/olm100,6.23015074029843401486389528725213686e-02,2.30848614067505809632703424691930783e-02,1.66147727344509087563166531716899061e-02,1.63863617124980458643725986978386956e-02
misc/olm1000,7.53363926866160252312391939006666003e-02,-Inf,4.53818033368598844515071670318953718e-02,3.47707578376546660743626471844447510e-02
misc/olm2000,-Inf,-Inf,-Inf,-Inf
misc/olm500,3.61518528255356827851247299530731293e-02,1.58859378135393056039978740408634694e-02,5.01292838178363920326917683206171551e-02,1.67757280669748237134559584669504432e-02
misc/olm5000,-Inf,-Inf,-Inf,-Inf
misc/opsahl-openflights,-Inf,2.38465970385095704500699444058578373e-02,3.39563052125930183905767521440308990e-02,2.69272034323433827447421099150863643e-02
misc/opsahl-powergrid,-Inf,3.77565454987787972165765075768159041e-02,3.06676805425661392500340747848966821e-02,2.71228318481405956226475492570470899e-02
misc/opsahl-southernwomen,4.83982444918505532415915959572118747e-02,7.58314477955199973255149088576246037e-03,2.43569377510232369304418861279445867e-02,1.00430354853052734458705344441708646e-02
misc/opsahl-ucforum,3.00751566675972095817980411486771770e-02,1.41056129920349368453182385759797933e-02,2.38363190684694904257888779481079918e-02,1.74980708259019349626919070818591188e-02
misc/opsahl-ucsocial,1.23645274468334371877787093330902758e-01,7.73010754036894814458429482214911739e-02,6.96647855878185811329941835766886132e-02,7.82317289956729965063890629165958414e-02
misc/opsahl-usairport,1.43439907806025015018141093994375043e-01,1.71645819985432359800030564485900634e-02,3.04986360854540004563466158561878935e-02,1.22739504268696064361912698502497186e-02
misc/orsirr_1,7.29246618559506913307218726587910765e-02,-Inf,3.59279714007773090132526231833004664e-02,6.16600626402023613147455899410078079e-02
misc/orsirr_2,5.86579578526335127988049636750234534e-02,-Inf,2.62216699996864204170603978025700449e-02,5.28568631386302550734591884000939710e-02
misc/orsreg_1,4.06270807798238137138540127885061441e-02,-Inf,3.83107361251658249151200716309221517e-02,8.41194892010609473914560357150612752e-02
misc/oscil_dcop_01,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_02,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_03,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_04,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_05,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_06,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_07,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_08,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_09,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_10,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_11,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_12,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_13,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_14,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_15,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_16,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_17,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_18,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_19,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_20,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_21,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_22,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_23,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_24,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_25,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_26,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_27,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_28,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_29,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_30,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_31,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_32,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_33,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_34,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_35,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_36,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_37,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_38,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_39,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_40,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_41,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_42,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_43,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_44,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_45,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_46,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_47,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_48,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_49,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_50,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_51,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_52,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_53,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_54,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_55,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_56,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_57,-Inf,-Inf,-Inf,-Inf
misc/oscil_trans_01,-Inf,-Inf,-Inf,-Inf
misc/p0033,2.69262006111649151299648970990631672e-03,1.95494833543045839550290777790506147e-03,1.91652378622802806395038807661780724e-03,3.91579526690575586464046145092543342e-03
misc/p0040,1.23191166692956207217312201234935661e-02,9.76085973055458895960824908016801820e-04,7.32590808742499539538285606117763613e-04,2.84725596755680124043517305743847849e-02
misc/p010,9.25423377158855302190560666627281091e-01,5.04006934901351584911364519809150677e+00,2.03092856934228279517909184273226540e-01,4.52309563603887094622357180397431181e+00
misc/p0201,2.72273601452164102601291573595686907e-01,7.58362016171453102702202331672771711e-03,2.75471780760412487490116929061304299e-01,3.61221230178003424570618101771055177e-02
misc/p0282,2.30737373342629261520213717129222807e-02,5.32134943590905796645040636024826124e-03,6.84454016492983858160426646217358782e-01,6.82785652407901622234188965452916221e-01
misc/p0291,6.30450382351478364290271964437383782e-02,1.15958999855482011558589961827134692e-02,2.44282213001145518929689471070134677e-02,1.10035200234413235960593426904273156e-02
misc/p05,5.39778172860821208094730578937806769e-02,4.33352307606332211620238597589195666e+00,-Inf,3.80319901842577713363219862085928238e-01
misc/p0548,7.01495250902838772301037354677801631e-02,1.40555236548659801578210544604673492e-02,3.03517049335230690759979655895983610e-02,4.79828361103208039252216049317583835e-02
misc/p2756,7.19480326340297326967106942910663633e-02,1.74264148854170819287512008572201240e-02,1.48211243695751072632358475049415599e-02,2.61917909627566419650167421414539420e-02
misc/p2p-Gnutella04,-Inf,1.07174946141623743905213293257532082e-02,2.37877021096911516952221145086941185e-02,2.82235477319716681761403191626410485e-02
misc/p2p-Gnutella05,-Inf,1.24253430804793197399115082380358972e-02,1.86540648463339479944133148982363696e-02,2.72677240414392807608616832127378023e-02
misc/p2p-Gnutella06,-Inf,1.06735426198027949774099614146526008e-02,2.94942748958427228109225730698658328e-02,1.95855802999795719738538508752778723e-02
misc/p2p-Gnutella08,1.60600688033081780195031119322147729e+00,8.75491526036807176900235781388865744e-03,3.88364970098791291836181617945151497e-02,1.90308156258101156097935065214876786e-02
misc/p2p-Gnutella09,1.93362782997337176491167541470069610e+00,8.28062195093465736691424161640694704e-02,7.08924037258639729288039713198110161e-02,8.26080007024879288605914799499108243e-02
misc/p2p-Gnutella24,-Inf,-Inf,-Inf,1.05011057868941435057321520849298468e-01
misc/p2p-Gnutella25,6.65585261777593325976424029328963287e-01,-Inf,3.78976263770657299031137160617310947e-02,4.47465627272191639488221242677208166e-02
misc/p2p-Gnutella30,-Inf,-Inf,1.03784661391064013590293564817469773e+00,2.77641027347023392310178154423869060e-02
misc/p6000,-Inf,9.70996317566378592491490172675413263e-02,-Inf,5.86535088282007243230260808947857401e-01
misc/pcb1000,-Inf,1.05621878500697319333894261859303131e-02,2.12261297456311947191728013529977190e-02,2.13977982471001949945330857352172291e-02
misc/pcb3000,2.41645245683824120396123567027389263e+00,1.82411649174191615879303202030143769e-02,4.51977193877404785170126600459520323e-02,2.44514885560194544318745865420969077e-02
misc/pde225,-Inf,-Inf,-Inf,-Inf
misc/pde2961,-Inf,-Inf,-Inf,-Inf
misc/pde900,-Inf,-Inf,-Inf,-Inf
misc/pds10,-Inf,3.12937011127012697235453386036369005e-02,2.11310041242950998338482741070731057e-02,4.79238519291584320890409035650995801e-02
misc/pesa,Inf,-Inf,Inf,Inf
misc/petster-friendships-hamster,2.73263197895194228101505448111902976e-02,1.55321236900099736933987679900826006e-02,3.16560438278201232654881686699669597e-02,2.07888533016666224652884133678850466e-02
misc/petster-hamster,4.17739375867212185550361239919689536e-02,1.01500583064413504412319229900449283e-01,1.13896037057003829631145784649413722e-01,1.23232229482104450446327270005814189e-01
misc/pf2177,-Inf,1.20577680673889155620179150738832450e-02,3.95241107294430425243384516808393260e-02,3.86676145649402558308608203459788815e-02
misc/pgp2,-Inf,6.38978495501333115816308246412185440e-02,-Inf,3.83308369014768071371738293633520374e-02
misc/photogrammetry,7.72716112866277958878346397986250183e-02,2.35804488228551288855250336842739159e-02,1.76550801556455254766970224456293386e-02,8.77663109326227450998574017020067877e-03
misc/photogrammetry2,6.04681379879485357342224275225737952e-02,1.18144697366373111352383085360312564e-02,1.41440066918054004017128333733684570e-02,1.89836659139963574265502751087502445e-02
misc/pivtol,6.62191274507244697262981647492933909e-02,1.00103056054511974589367994081110910e-02,3.20947567981523767514658741350618425e-02,2.77273488304769349740932557294477009e-02
misc/plat1919,-Inf,-Inf,-Inf,-Inf
misc/plat362,-Inf,-Inf,-Inf,-Inf
misc/plbuckle,-Inf,-Inf,-Inf,-Inf
misc/plddb,-Inf,-Inf,-Inf,-Inf
misc/plsk1919,5.84471081328802908655273713949295377e-01,1.38140521659069085722785838490766932e-03,3.04102818101762868346199014799586393e-03,6.90618273421699493188889878809904518e-04
misc/plskz362,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,1.09156359380267789843103750689532107e-03,0.00000000000000000000000000000000000e+00
misc/pltexpa,1.04119903007433695607488902954085600e+00,1.15419013678795689723713283869330000e-02,3.48001477131060144955947981773796524e-02,2.06793743204178571601195784975935220e-02
misc/poisson2D,-Inf,-Inf,-Inf,-Inf
misc/polblogs,3.82861225830934303257178965555077972e-02,1.10194704825807661762075659434210731e-02,2.47786994203215627482688144100221371e-02,1.37645220613476328099724171903628550e-02
misc/polbooks,7.85902072896472211492531878676703451e-02,2.31240654585167211405919483951015042e-02,2.09829965190944446971095128156859393e-02,1.45694324430954800585805833647831769e-02
misc/poli,-Inf,-Inf,-Inf,-Inf
misc/poli3,-Inf,-Inf,-Inf,-Inf
misc/poli4,-Inf,-Inf,-Inf,-Inf
misc/poli_large,-Inf,-Inf,-Inf,-Inf
misc/pores_1,2.91840689801964962280283249962404888e-02,4.27873434576885215667792484377321012e-03,8.32159072586569567785937252377495580e-03,6.80111501629731754635029157216599332e-03
misc/pores_2,3.69526140534404033506167492286000475e-01,-Inf,3.24763467214305895271170647280378997e-02,5.96313591974225974574363654942039667e-02
misc/pores_3,2.02587152269827981277191754215905840e-02,1.24880240931669991341501714257156958e-02,5.37541042149086072980608614760943843e-02,1.60415071114199844611686893416906390e-02
misc/power,-Inf,-Inf,-Inf,-Inf
misc/primagaz,-Inf,3.13175602745624099927611659214398510e-01,5.31266627436416956876943083709413983e-01,5.23526574549900675649441400301295746e-01
misc/problem,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/problem1,Inf,-Inf,-Inf,Inf
misc/progas,Inf,-Inf,-Inf,5.44909867634926767377561871231667579e+01
misc/pwt,-Inf,1.06980611695675396608855890030877871e+00,-Inf,-Inf
misc/qh1484,3.26454802104653936063798121819147580e-02,4.97227078587166126048061838472352851e-03,1.58962259131781507768978204916357222e-02,4.01623825437481829964318502464594997e-02
misc/qh768,2.10765198691120885228934863434684052e-01,9.46066407383610551508390321877697110e-03,1.75508573176226844819150610556526259e-02,1.14862362206100720451806285941537282e-02
misc/qh882,6.82264279389690049486107184165992576e-02,1.76847412361902100384003806348539169e-02,1.91097892248726303747594253850137200e-02,2.87087316827003894965514702178351462e-02
misc/qiulp,4.87252805740349552046760939319614344e-02,7.64890673155663668101822847361301762e-03,2.11781635264534845012166572576895321e-02,1.79782457407642708707592214787894449e-02
misc/qpband,-Inf,3.83212329833415160926405609068329793e-02,-Inf,1.09926979869799576787771788650242192e+00
misc/r05,2.82692270677327636168105995612762357e-01,-Inf,-Inf,2.88597913901751093351559287519111250e-01
misc/radfr1,1.21687884252307934146605341251781973e-01,7.87018537202240978314917855520929604e-03,3.03041204902680918715613204239071745e-02,1.34748237624873393527596690865703400e-02
misc/radoslaw_email,3.35487805018199598978976445723738869e-02,5.50722537758691670319586636796051871e-03,2.60927219106665396880465691090650060e-02,1.31938412286355638810442084269744606e-02
misc/rail_1357,4.00731985698893490975620544658857038e-02,-Inf,2.65125479384387894431050588672674758e-01,2.64636038968597004478010393151781449e+00
misc/rail_5177,7.61353724100983170055569045300791009e-02,-Inf,-Inf,1.94021697043195004011785549415396955e+00
misc/rajat01,9.42797091212019325358895654802341775e-01,7.50546199520506661389235281177936586e-02,7.24969192684016364422525333470485559e-02,4.01005490429052088170655772765353455e-02
misc/rajat02,-Inf,7.75642074662983558722411927217952122e-03,1.77639669796099507221142828331362768e-02,3.25106303294358652242736642538272583e-02
misc/rajat03,-Inf,-Inf,-Inf,-Inf
misc/rajat04,-Inf,-Inf,-Inf,-Inf
misc/rajat05,-Inf,-Inf,-Inf,-Inf
misc/rajat06,-Inf,1.05419081220293013228315590041610721e-02,2.34522017729959281045078739819227869e-02,1.48439029491373907060457028888118077e-02
misc/rajat07,-Inf,6.83222577408303157949460435663710807e-02,2.19854353282355476598963765564867728e-02,6.04368436879399871164592805772271895e-02
misc/rajat08,-Inf,6.38669376343792304231253922997539929e-02,-Inf,3.94822991521632578620902797757770074e-02
misc/rajat09,-Inf,-Inf,-Inf,3.92905638095781728750781966673992549e-02
misc/rajat10,-Inf,-Inf,-Inf,-Inf
misc/rajat11,-Inf,-Inf,-Inf,-Inf
misc/rajat12,-Inf,-Inf,-Inf,-Inf
misc/rajat13,-Inf,-Inf,-Inf,-Inf
misc/rajat14,-Inf,-Inf,-Inf,-Inf
misc/rajat19,-Inf,-Inf,-Inf,-Inf
misc/rbsa480,7.91606567825155737246567615228226406e-02,1.33272302733589094836014210619185295e-02,2.85152970054042118773328963320653737e-02,1.45547746155972767986183931098888468e-02
misc/rbsb480,9.16392039966986848218604284981520084e-02,7.52548871845609736038627548393671868e-03,1.75112879733928010809864702110984457e-02,1.21694652689814232750968551539890921e-02
misc/rdb1250,3.48349903944753902362803945274192008e-02,1.34258627073796652463971974990802759e-02,3.74602893384826982673869032508955925e-02,1.68982778487338385117548123083423904e-02
misc/rdb1250l,6.07599335283653482809731453554295392e-02,3.44354194825082961729936721105417655e-02,2.75915160571139314073192051089245082e-02,3.81068826182791027948654647711681370e-02
misc/rdb200,8.99794456867444990906716055880248997e-02,1.20714621558358049753347335129779519e-02,1.09406805000483561016234735032259034e-02,1.03100088422486740699453612128247350e-02
misc/rdb200l,3.77021514054014587086674040828946739e-01,6.59641210235598894832231785077720259e-01,4.79765430377819675939284704922327616e-01,5.76146024899111424890933144629223052e-01
misc/rdb2048,1.06446577847540744385429333151610456e-01,1.90450760797572150460721969376246876e-02,2.50844779435933169478785874082711936e-02,1.46560264481356562443594604519855433e-02
misc/rdb2048_noL,1.08008467261587355334000678129361496e-01,1.56346127006134052266211976036339080e-02,3.02879094225553028563130260107875906e-02,1.02905009494840645052494618012541085e-02
misc/rdb3200l,1.02478513904788078382410181364166350e-01,7.73053703864660239955623032103153067e-03,3.35797432450454692723953297620517767e-02,5.98552804079074392302370540554992805e-03
misc/rdb450,6.44816480256611944157549980819616173e-02,1.23103918686038323816671938594299694e-02,2.03999391122087637100278957407347909e-02,1.04120553385591311298750573190890416e-02
misc/rdb450l,3.83720020282124385295635857501525106e-02,1.13555003644709738953785396196379211e-02,1.25674921707548090610356310571132744e-02,1.79531478135363355302095803429387520e-02
misc/rdb5000,-Inf,1.17954421781781293299254218233869460e-02,2.49936481473225384938271751974378632e-02,1.43846925010947245585700913240086080e-02
misc/rdb800l,1.35005018398392182452064460595619717e-01,3.38092205865451659982234801528724927e-02,2.69615936169765571507811023005174209e-02,3.02724961929008402913303442348784456e-02
misc/rdb968,6.27775253438424519238768088259762259e-02,1.32038358349758908457471570680607941e-02,2.23337415448980299680939740981754514e-02,7.53320281394109169474107951576587063e-03
misc/reactome,-Inf,1.11546826310065702565886173536781820e-02,7.30298317741521090110055865052620695e-02,2.34473881795938547267652869022489683e-02
misc/refine,1.01177967786578420418223565222366002e-01,5.56664827142342940045341029634959793e-03,1.82762341577580836117731569799001097e-02,3.56916233089327338719369776940855266e-02
misc/rel3,3.33580851549699479407141599063110960e-34,3.33580851549699479407141599063110960e-34,4.88162079501351188537049692645217374e-04,3.33580851549699479407141599063110960e-34
misc/rel4,4.23874196881438083934364772157946240e-04,1.22483539308613912292321972229503477e-03,8.24434987336373207134112333880566249e-04,2.31528931821940176594287458348978793e-05
misc/rel5,5.92067738767922422596080173245896180e-02,5.55571932429885661997255644139869271e-03,6.03115232729690020323168139973114290e-03,7.16386882872563125586052988831459570e-03
misc/rel6,2.71401320566883846253030071132809991e+00,9.46472304447466862743763141699056913e-03,1.92348914466618869443814095892871456e-02,2.61245703056088969657030020061836463e-02
misc/rel7,3.06327829188200527386116137320939318e-01,3.90184604776472296813115478607675016e+00,1.79668687771082420956767466677852577e-02,3.35379887542259344726450185987740447e+00
misc/relat3,6.50420865921720056471705135379805000e-03,1.30123635797180779925463733313952409e-03,3.12301217694944885909510202233830788e-03,2.62728605992425801141464963943707450e-03
misc/relat4,8.46130539881147411489511848480168287e-03,1.22922505177312392798431877240796074e-03,5.86100076148349064670466491330055783e-03,1.83688524477441630055438895239975222e-03
misc/relat5,7.73619510729371070562501697441185275e-02,1.13596219339246995696428845474721748e-02,1.44807907608637923282445555293444810e-02,7.57352956459319223190685715475686087e-03
misc/relat6,2.59370852678923838375126829914240806e+00,1.39436521504374747948293741994053094e-02,1.94771389201837657096628898835967744e-02,1.02617653941262759656447268286636531e-02
misc/relat7,-Inf,3.91236795147915171807153558742813068e+00,1.41800313261125193160957020727618140e-02,3.30484171597087143040088270679569462e+00
misc/relat7b,-Inf,3.91076127484740781566896961072148717e+00,9.26272188936754592298918019118523606e-03,3.30208612256654284233996251829196452e+00
misc/rgg_n_2_15_s0,3.64286135330875768459852052015597439e-01,-Inf,4.60122442117975271331115271705400678e-01,-Inf
misc/rkat7_mat5,3.83096650341780213191426845197512844e-02,1.50316811369697404121205129832685231e-02,2.83256796552953760719935226201814351e-02,2.14873013796461272180811669643107992e-02
misc/robot,2.51670854461995367689888688941657134e-01,-Inf,-Inf,Inf
misc/robot24c1_mat5,4.61493788022856656782394312243210681e-02,9.92289796246194006806706263831333852e-03,2.19297433194228340952080023164517075e-02,2.33974828540688089079228738042854606e-02
misc/robot24c1_mat5_J,3.47349264484813455130991551009674534e-02,1.98976530664125574303611414506981430e-02,3.23023232458321746434304932089140368e-02,1.45958425281589776117107111961802021e-02
misc/rosen1,9.78741381974213642234334555637177502e-02,1.17847782476847050281887393187819020e-02,2.39528399138498299076688421269448019e-02,1.79150468994790137657063505702460013e-02
misc/rosen10,1.88890625141615264734819831306195742e-01,2.72523072212501988132753071953263931e-02,3.97956364233688012314954563814686461e-02,1.88214460244972279508043843908525758e-02
misc/rosen2,7.62895685715078886918872146224235732e-02,1.45719673248019270838601827041993626e-02,2.95605970543022569442720622901749091e-02,1.29602871249827463562546534914504695e-02
misc/rosen7,4.37729353807230890562997037458493613e-02,1.14634944962583613474043094573909199e-02,1.89936317735090087175638371872960277e-02,1.15151330676276733976162384740898958e-02
misc/rosen8,3.49838223435644800816762873309489590e-02,1.56344393304073513986446131713948206e-02,2.95716496849209694673032881190265006e-02,9.09521097830267599140332831746151540e-03
misc/rotor1,3.52886629798960847620287299078663585e+00,-Inf,3.52458485802239329093746525536465941e+00,Inf
misc/rotor2,-Inf,-Inf,-Inf,-Inf
misc/rw136,4.24488556504134789049694424834280174e-02,1.31201300338216809207884963584833158e-02,2.89109645087244170433083162195267512e-02,7.87221497708954558738835907537066552e-03
misc/rw496,5.17034288967839553065588694700119732e-02,4.70724716918853120821968338080434460e-03,2.11753574478268092967906829538330825e-02,1.67991990083684060735794428524660276e-02
misc/rw5151,-Inf,4.92262567633487231366759248735084247e-03,3.14489756226342373287170133510010475e-02,9.40224927769647332588352328606109551e-03
misc/saylr1,1.49109017355656476710236623650667632e+01,-Inf,1.82112232403576276859156068672132034e+01,7.63014034054375075428089485528264539e+01
misc/saylr3,2.04452007167558245452941982090345784e+01,-Inf,-Inf,7.96812325720706215897051848244926210e+01
misc/saylr4,2.85701859160612508221142591506154937e-01,-Inf,6.71782521884727451019500969890295686e-02,1.21686525253558083313289507873213211e+00
misc/sc205-2r,-Inf,1.84558887234907031960733926055665780e-02,3.94883143897556359987109084642182293e-02,1.94721220094072034435210621767320316e-02
misc/scagr7-2b,2.93162408499319988389929221444302704e-02,1.39127949081416141514404120793055506e-02,2.63998221413800165539171397074178935e-02,9.59644337696721295597100577456944329e-03
misc/scagr7-2c,4.05224350027336366535161681846849712e-02,1.12496224793608868715659149805998145e-02,1.66964142119781132836908992936122308e-02,1.20828695620442680436582735979362605e-02
misc/scagr7-2r,5.25477444709269715637931030847819242e-02,1.80152377676560405801135872652283933e-02,3.53651829548653052551170502912985673e-02,2.26337162320300815685703222630417864e-02
misc/scfxm1-2b,4.41284705195308284265503088630503275e-02,1.60489904843964941616150851199359669e-02,2.99254843697075093013836560260617868e-02,2.08179844250787339136874338697855557e-02
misc/scrs8-2b,1.28414268175726623684733554478231330e-01,8.06460029837469543978861092041152605e-02,3.87658829016685096166709570383340476e-02,6.69583407612770932927201390548845382e-02
misc/scrs8-2c,1.28414268175726623684733554478231330e-01,8.06460029837469543978861092041152605e-02,3.87658829016685096166709570383340476e-02,6.69583407612770932927201390548845382e-02
misc/scrs8-2r,-Inf,-Inf,-Inf,-Inf
misc/scsd8-2b,8.36256187198440252282815520223603580e-02,-Inf,1.27196669108698000058367488882563325e-01,6.18518580873110679325832497003217606e+01
misc/scsd8-2c,8.36256187198440252282815520223603580e-02,-Inf,1.27196669108698000058367488882563325e-01,6.18518580873110679325832497003217606e+01
misc/sctap1-2b,5.21111017511695863939128132020110616e-01,2.32590190256543397338648308468277769e-01,1.02533611188802167802072838507770596e-01,7.03871131338812351806189914562773378e-02
misc/sctap1-2c,9.95260753368433295178602915377001001e-02,1.16222465018525824281119667213683229e-02,1.44858119897945804400841762269310243e-02,9.18653883695788837536797838139236690e-03
misc/se,-Inf,-Inf,8.07720036683332713852786347381553882e-01,2.44956637627393056849075583810662178e-02
misc/seymourl,9.72810575299599993725196750554023417e-01,1.26068853668008356084630054348982145e-02,1.72322164817710178178743948982999388e-02,1.94260530762830298605925514198915872e-02
misc/shar_te2-b1,-Inf,7.06913943837627371940459986382639547e-01,-Inf,1.65432199578007202472479752262937358e-01
misc/sherman1,1.97269260839723551418517208921991060e+01,-Inf,-Inf,7.96812325720706215897051848244926210e+01
misc/sherman2,5.30384796853382563425683463876306480e-02,3.89766328782455841226983618997313620e-02,7.00212961431763330060939548874500547e-02,4.20624529153234823766506492800324816e-02
misc/sherman3,-Inf,-Inf,-Inf,-Inf
misc/sherman4,-Inf,-Inf,-Inf,-Inf
misc/sherman5,-Inf,1.23404403825138481807030242039150706e+02,1.19324777977849376918619802324517950e+02,Inf
misc/shermanACa,-Inf,-Inf,-Inf,-Inf
misc/shermanACd,-Inf,-Inf,-Inf,-Inf
misc/shl_0,5.21972949521973749331256790350358348e-02,1.26944224655949853986664697618222244e-02,2.44858519681375875255664501082299287e-02,1.81702107534635385910285937888086583e-02
misc/shl_200,1.01745076676216968955492148981197995e-01,1.56701224305752531418805400794758259e-02,1.78920478541171819925668802602261382e-02,1.74569047437380614904962927293070587e-02
misc/shl_400,6.11510521821912816354559293826117999e-02,2.28262070501280853906747094125846507e-02,2.08375912148447851436066035567896885e-02,7.99843465213942582682456668068710764e-03
misc/shock-9,-Inf,-Inf,-Inf,-Inf
misc/shuttle_eddy,-Inf,-Inf,-Inf,-Inf
misc/shyy41,-Inf,-Inf,-Inf,-Inf
misc/sit100,-Inf,-Inf,-Inf,-Inf
misc/skirt,-Inf,-Inf,-Inf,-Inf
misc/slptsk,1.14881194809995339512956234233275019e-01,1.50525090507790953748327445408387651e-02,2.09525899238985662014604401642059752e-02,1.81058783886537462056325717494035341e-02
misc/small,8.18766860031772942182883202655709512e-02,1.65042083780857686997077666208459113e-02,1.66472432344549339812305929146936276e-02,1.02768486329368554539192219033118700e-02
misc/sociopatterns-hypertext,1.74381435645179264549481050606771915e-01,1.11352611134987418776395247992966390e-02,2.75531719414263823254169159089825644e-02,3.09370092389586727334542575190864662e-02
misc/sociopatterns-infectious,4.09353166382262652247640825935675856e-02,1.75163994860148543227487218209330457e-02,1.29231396123000359706365541682798392e-02,4.68147127167585631134957649748998133e-02
misc/sphere2,2.87318374636023672761283234475897484e-01,3.59936376440614550529895144620709613e-01,3.55996414832802221134325227723215196e-01,3.57543242735070756114225208034932985e-01
misc/sphere3,7.60809002857321323937452805552832233e-02,2.13881191159094392738900453419783199e-02,2.45031535114649606297017101262175091e-02,1.71189240544649892483416723092267195e-02
misc/spiral,6.54041697791500231865235815975681676e-02,-Inf,1.95334913860745290407892479476054557e-01,1.69880860792234949331920228224829157e+00
misc/sstmodel,-Inf,1.14605825230363712146495689230909836e-02,3.22488947759069090708187062557986287e-02,2.81414475977454959237622213595660036e-02
misc/steam1,5.21980825658769705459246808995938147e-03,-Inf,3.23701813513166783367875661924277211e-03,2.72911416851893389226699938145611399e-03
misc/steam2,1.17416979634089872769533509307179927e-02,0.00000000000000000000000000000000000e+00,8.45521524024817806285464826417760050e-04,0.00000000000000000000000000000000000e+00
misc/steam3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/stoch_aircraft,-Inf,-Inf,-Inf,-Inf
misc/stokes64,-Inf,-Inf,-Inf,-Inf
misc/stokes64s,-Inf,-Inf,-Inf,-Inf
misc/stormg2-27,1.16780854242063737456183170954080198e-01,1.51810130825428359063233080678769573e-02,3.63829307141102178111343205191628722e-02,1.49063813430657056917516659651527952e-02
misc/stormg2-8,9.91062902456978973892657642992169436e-02,2.55587062293232605417734717050198484e-02,4.17648092591500057758498988274150768e-02,1.22688513330175397213940322786952593e-02
misc/str_0,5.64526269265668992282958574242254423e-02,1.12367893811146534506186441241916415e-02,1.92504757965709354474463170294647143e-02,7.11412350997282627295335898792715427e-03
misc/str_200,5.61854376611130060209634188805111036e-02,1.12451818939892277620277885251745684e-02,1.56709162752758857304145734229305416e-02,1.22181032785662457841207779303662825e-02
misc/str_400,7.70914389071119043147398899321019151e-02,1.12287162593478525149053130722122200e-02,1.52108179722865966604683035538659527e-02,9.23325155509268817087734962397696838e-03
misc/str_600,7.72903715640495895874275376254266179e-02,9.75539031138103390679059084982771756e-03,1.33220886832770750421139899964403978e-02,1.14497609513037492697933671971793678e-02
misc/struct4,-Inf,7.03355060508240217459225550415356607e-03,4.35642177926910748802451238508086019e-02,2.47911182825989230363987249862718530e-02
misc/sts4098,-Inf,-Inf,-Inf,-Inf
misc/stufe,1.43371232642214620837536001114549330e-01,5.64838457799563633445343058867962538e-03,2.66012669478464345399188572819663515e-02,3.35922313961552773568387543421259839e-02
misc/stufe-10,-Inf,-Inf,-Inf,-Inf
misc/subelj_cora,-Inf,5.75454787409297155344724485179644906e-03,5.08563641537837201682455220179828108e-02,3.18165297986025330605580245283186548e-02
misc/subelj_euroroad,-Inf,-Inf,-Inf,-Inf
misc/subelj_jdk,-Inf,1.79394897517352252666631399672823701e-02,2.42115240322437972667609932036673102e-02,2.69986762014565791116740530570383363e-02
misc/subelj_jung-j,-Inf,1.93452316443875573071450631003489048e-02,1.93375843668702708469965270849487176e-02,1.63876614617554071123227999033611135e-02
misc/swang1,3.51937036491236771565301518081422243e+01,Inf,3.18010988793473623096833829618525495e+01,Inf
misc/swang2,-Inf,-Inf,-Inf,-Inf
misc/t2d_q4,-Inf,-Inf,-Inf,-Inf
misc/t2d_q9,-Inf,-Inf,-Inf,-Inf
misc/t2dal,4.91899991276128710286183679491615383e-02,-Inf,1.02553962712126008988656573491129189e-01,2.30898921151552419414534563201827662e+00
misc/t2dal_a,4.91899991276128710286183679491615383e-02,-Inf,1.02553962712126008988656573491129189e-01,2.30898921151552419414534563201827662e+00
misc/t2dal_bci,3.90847148526594713609847104993291308e-02,-Inf,1.47652199590271634555694948247707575e-01,2.30898921151552419414534563247959154e+00
misc/t2dal_e,1.31575198115890418030229624025132318e-01,Inf,-Inf,-Inf
misc/t3dl_e,1.15824175526519393541165084121442415e+00,Inf,-Inf,-Inf
misc/t520,-Inf,1.49139980410232766718166662487668431e-02,3.85080579976798628052636911567869911e-02,3.02931913500137589938902064562067154e-02
misc/t60k,-Inf,-Inf,-Inf,-Inf
misc/tandem_vtx,-Inf,-Inf,-Inf,-Inf
misc/tech-arenas-jazz,6.52347990099129245775001736489109548e-02,9.12023649763982404480164187746379586e-03,2.85742408134754485142126042655657688e-02,1.33636226980356347406794381895802901e-02
misc/tech-arenas-meta,6.51888355376468553962199306262232820e-02,1.37628485854465477019334935822095823e-02,1.62572773285024944024359379837230133e-02,1.68216292926910123927468647008153814e-02
misc/tech-arenas-pgp,2.46722522821234176934313047823233982e+00,6.94139686075458907429843323008813699e-03,2.61084991124541507143668082109081688e-02,3.89040697077405617380456633743983607e-02
misc/tech-as-22july06,1.13976552915667890912819309205386490e+00,2.61883185384421396439372393134088400e+00,3.88804546552261143059062267283239056e-02,3.16575285401466117637171080129006451e-02
misc/tech-as-735,2.13145166938418129417538909865095671e+00,1.11405675610308527035944765579005027e-02,3.15964382173575771712820884540519772e-02,2.08392461654522995647694398905646345e-02
misc/tech-as-caida,5.48430173984383885988640630629217416e-01,-Inf,2.56786704943436529750281490613106998e+00,2.29812032746772024834297393147894892e+00
misc/tech-as-caida20071105,1.24447023398491856456421261420532325e+00,2.75373739806046958815839249442562450e+00,2.54985532845919304483997036235497553e+00,2.18622331322945471510874177362788259e+00
misc/ted_B,-Inf,-Inf,-Inf,-Inf
misc/ted_B_unscaled,-Inf,-Inf,-Inf,-Inf
misc/testbig,3.59788271704065885679764966104071996e-02,9.06823314575318424503163814686550682e-03,2.51073550531978420062130265976651423e-02,8.60551792804362486671205128854983082e-03
misc/tols1090,4.19098457767306169769828980313368902e-01,5.83464081577657346165945152466832197e-03,1.23120436587965930954915131198395645e-02,1.46300880548661981541936424853401854e-02
misc/tols2000,2.13557869917309374932090612793273602e+00,1.17093637427360409326514146893585998e-02,2.29225918995343518691635300848911173e-02,8.60918680375599003250262978616483989e-03
misc/tols340,2.16982012619613830822460014864540733e-02,7.68575517465496242713367636216432537e-03,1.22859884913283831684498175958262622e-02,1.61436321536740366441399589608554697e-02
misc/tols4000,2.42550217785247974366665593887258429e+00,3.62602254101171299563458315413367257e-01,3.63881339933497099207255245532586728e-01,1.58166493356418944980571747182301557e-01
misc/tols90,3.27024304557195804428953176163156332e-02,3.68130699589563163218373035953060045e-03,1.14379029782716619931666477325798242e-02,7.21202038299650623353754728463649033e-03
misc/tomography,1.98047540490061369612649688952950347e+00,2.00892645894457527871653366983031122e+00,1.84383771466320471686210645809360446e+00,2.00318187043940662424288144698390611e+00
misc/torsion1,-Inf,-Inf,-Inf,-Inf
misc/tub100,1.24872879702378176817234573027408448e-02,4.96616526628229080274325089339105167e-03,6.81713649359612064603574813412805569e-03,2.47034308794662435662617235774013822e-03
misc/tub1000,1.61086443959846854184338597043597859e+00,4.60259316683753090004345180232155873e-03,3.06808166179762310683809106218944251e-03,2.96755575758565004050567610759223454e-03
misc/tuma1,1.35396709384963851996646884764229198e-01,5.19103817676506951894754920890424934e-02,3.20354892010868333351481784523734199e-02,2.36320467927351095692691152140229180e-02
misc/tuma2,1.06438521909901016502378187920522391e-01,6.74378567835447224418524575276501182e-02,2.97264308225196667246660303096018027e-02,1.90872655746574026399500176452759655e-02
misc/ucidata-gama,1.75137699636746399195177664667428292e-02,8.81709641279688355639626076624147910e-03,1.78516023561879359366745002480150132e-02,5.30167581222096139592906632278798146e-03
misc/ucidata-zachary,5.59968572015752349907383981117814650e-02,9.48932975876496772680831771935852937e-03,2.12755254240716001574489123987188348e-02,8.44423397650980473407675480741744009e-03
misc/uk,-Inf,9.96825286411703674581932112671771791e-03,4.28870486610471734673086688329142232e-02,1.97102990466084997049952914789249015e-02
misc/ukerbe1,-Inf,-Inf,-Inf,-Inf
misc/ukerbe1_dual,-Inf,-Inf,-Inf,-Inf
misc/utm1700b,5.43242294961640371462832259939629479e-02,1.14601749026617564954859733392681659e-02,2.64311468878118837624483552318965380e-02,7.75418581747161923254265906988870802e-03
misc/utm300,6.04698803445492799612662276039322314e-02,1.02265128640449094323724639540066757e-02,1.87151500338044892991719502908158452e-02,1.39400636526118785743546091143788035e-02
misc/utm3060,4.89404075425934053022261038006571401e-02,1.35165454808269871395093744570984497e-02,2.82227621723164006490271143721641424e-02,1.19245470577889937975269337774572410e-02
misc/viscoplastic1,6.65089677774205817985626854765694214e+00,1.66489775127351407752518262941123431e-02,3.41401789483681648403035664739367098e-02,3.10198693157773038725185928806119187e-02
misc/wang1,-Inf,-Inf,-Inf,-Inf
misc/wang2,-Inf,-Inf,-Inf,-Inf
misc/watt_1,3.07617234553690433685572392315633125e-02,-Inf,7.32516801325820803880372537442532431e-02,2.94920590689409949255392822732788382e+00
misc/watt_2,3.92671443096620218194557315349995901e-02,-Inf,2.06010181225239099048632711595905107e-01,2.94920590689409949255392822732788344e+00
misc/wb-cs-stanford,1.51241232473219755068957320463409802e+00,1.42050459155562251378230178199055476e-02,3.11335978074077524342301046958878868e-02,1.37784988772453544409375054404407118e-02
misc/youtube-groupmemberships,-Inf,-Inf,-Inf,-Inf
rand/CL-1000-1d7-trial1,5.48758152443051171171547709937487030e-02,1.15742897021191436511725717006001192e-02,-Inf,6.39884018505305223475772311996338433e-02
rand/CL-1000-1d7-trial2,6.91515180243466707496989025663516320e-02,1.24877646721783982841455746761218052e-02,2.01291684112327303431847265799270207e-02,1.23167666393235741536220755463438580e-02
rand/CL-1000-1d7-trial3,4.84166616428792831692132847003251415e-02,1.25631836383021516868934105083438543e-02,1.55439374536580917203299885530984082e-02,2.35263565984047710908572894534871575e-02
rand/CL-1000-1d8-trial1,5.99016204167449608639237417766368746e-02,1.11124134935654531057992480810341336e-02,3.53958848201590722118539848569368121e-02,2.40548471960165063984015396584492338e-02
rand/CL-1000-1d8-trial2,4.99007115506233791436575148732800329e-02,1.27073185715619887526469458445544503e-02,2.97624712091698875963719538989229724e-02,2.74746423480060217216774511768534064e-02
rand/CL-1000-1d8-trial3,6.65394094856236297793405567468827646e-02,5.88710258533202281202124122773609701e-02,5.84746591831311777446493031673649169e-02,6.67588536423019882161445303091055356e-02
rand/CL-1000-1d9-trial1,5.47177146133394969605698183426730863e-02,1.18330299281583938651497376681080467e-02,2.86543865614444111227429132190230878e-02,1.15712053354414003630504032700334901e-02
rand/CL-1000-1d9-trial2,9.07100585454663188478341166184766325e-02,1.21287316647590433288417864511275688e-02,3.26875628843147649540414534650463330e-02,1.74297506593028355324420436031751916e-02
rand/CL-1000-1d9-trial3,4.32173811214252240819552851867247068e-02,1.47290999700715412227415316595068429e-02,2.54404531265673027415150381763043731e-02,1.82343931111094755622626591240149595e-02
rand/CL-1000-2d0-trial1,6.91095033194789034895091897514942518e-02,6.72169532581520812696872279037720241e-03,1.25675477184688805326752571338825418e-02,1.20117638707230733035764639471210635e-02
rand/CL-1000-2d0-trial2,5.90429443535398067579476933119898989e-02,1.17496604322780816882415856155628109e-02,2.30450544390771376211661613379272440e-02,4.69024449541455385640940903054687072e-02
rand/CL-1000-2d0-trial3,5.33046374291775907497323366924917457e-02,8.06078903605974772753056929808085763e-03,2.14747405771579505175144645864105814e-02,1.47350788877055387667889077613678180e-02
rand/CL-1000-2d1-trial1,3.77335501066592692405213851232496488e-02,1.37382205352160673988636914987165267e-02,2.19390168462042075075771515835605194e-02,2.61738230176512696795465046359437135e-02
rand/CL-1000-2d1-trial2,4.38483615824544084165788495467296115e-02,1.33081741033403635711887044671579561e-02,1.58959605093215356938750274949721682e-02,1.07341740289401391288224540665717002e-02
rand/CL-1000-2d1-trial3,8.93150081477043576765483250627706604e-02,1.37818794558823926245167673921423932e-01,1.32727713858361391550395732716056168e-01,1.51726546388715855744843171046522766e-01
rand/CL-10000-1d7-trial1,1.57726986598526382629872820739784693e+00,1.78500850906709365006812355185395104e-01,1.39714153346541726871247716794366738e-01,1.50632652494221682633212850592829377e-01
rand/CL-10000-1d7-trial2,1.39927949157084210944880797389099813e+00,1.28642133631156306789343960361859576e-01,1.98715163516780593169961573017049621e-01,1.19832761762384469684161867330448830e-01
rand/CL-10000-1d7-trial3,2.15099623538219262430547366120116386e+00,1.15496926858804791340076296547599850e-01,1.58191123404294754861773280810777580e-01,1.54261601395528327632546588705810513e-01
rand/CL-10000-1d8-trial1,1.89066026852009746913357877510777892e+00,9.18905614851677090590581440456101409e-02,1.61816084010838744732110222663916661e-01,1.71905701426123262850596864272296375e-01
rand/CL-10000-1d8-trial2,2.06273615070404220809793805866960395e+00,1.37801079244750156824264960237230665e-01,2.15497741842367128305012633003856563e-01,1.19221877508887718489259887001190523e-01
rand/CL-10000-1d8-trial3,2.09184808792657008655994317352335729e+00,1.57241313079327503614987697637134496e-01,1.56129658511745803934927179736935182e-01,1.33277791079904891679863965633974379e-01
rand/CL-10000-1d9-trial1,1.71614330435815749027071235160173238e+00,1.00824428867146618579727249165415683e-01,9.96573066992317360000593586625930697e-02,1.15854365228307643725594413486127491e-01
rand/CL-10000-1d9-trial2,-Inf,8.07788856340220572759212969229744583e-02,9.42792498874494487954071688840110435e-02,5.05748705852840340625727072551271087e-02
rand/CL-10000-1d9-trial3,1.51254626429075910278056437583438737e+00,5.20430578072326156245076580367719693e-02,8.89215411960592643825733123164206603e-02,4.85100280666282297465793027620663345e-02
rand/CL-10000-2d0-trial1,1.73538066626492007384103511894197166e+00,6.14824172951845042188542348020207777e-02,6.15968443778512074654727549464177306e-02,6.37677931510866480096734919553112125e-02
rand/CL-10000-2d0-trial2,1.63626056267204647235275570698999460e+00,8.46324473838971582794470490705666263e-02,8.59999241700215702458065811161218443e-02,6.47327477213518564898338451105619190e-02
rand/CL-10000-2d0-trial3,1.46310147097116131687653205317826284e+00,9.01365659090545913498198334793770586e-02,1.20219254646146293889961106653186085e-01,1.06245421464534922431658514379147811e-01
rand/CL-10000-2d1-trial1,-Inf,5.23362431712731178650731042784205331e-02,3.93976334215649084124389631607062672e-02,4.08015790344386020455951316948919093e-02
rand/CL-10000-2d1-trial2,-Inf,8.84078156335106136822746735014803287e-02,9.85369524504824584265505380119700007e-02,9.76770328108879254495483429706870597e-02
rand/CL-10000-2d1-trial3,-Inf,5.74826082636310435485555384483822908e-02,6.32404730816953564359007288018482456e-02,4.40224569947445078681351198166182524e-02
rand/SW-100-3-0d1-trial1,1.11256117426576894183574391817245851e-01,1.54303749284299083734096252050413493e-02,3.11682615081730218521431654506905253e-02,1.32295175765417974185918198593845568e-02
rand/SW-100-3-0d1-trial2,8.35066916708887385839892206772834521e-02,1.66745518834785002722265872290583504e-02,2.46045119648859013215615203913336144e-02,1.09771056837280739281684451245742753e-02
rand/SW-100-3-0d1-trial3,1.78373753734623852890130571876221980e-01,6.75389841683258546138920077810315963e-03,7.99053618452271011732788647506230416e-03,1.51502970780921029994160034791234039e-02
rand/SW-100-3-0d2-trial1,8.49560365251729026163839391480296063e-02,8.41938289014419031364543462972462164e-03,1.95976511530155411854037394047003807e-02,1.14307065934700742108052054314242161e-02
rand/SW-100-3-0d2-trial2,4.23651762331901933830764057942860964e-02,8.50327276461309251675606271255334555e-03,1.09120552849061213016708955681774507e-02,1.57018942321303859019145276199620108e-02
rand/SW-100-3-0d2-trial3,6.14660965373287103458933635629306470e-02,8.53040576936859554471131946305989764e-03,1.16390756651235831946984473500064031e-02,2.96108493404517619297951171383286190e-02
rand/SW-100-3-0d3-trial1,1.74467909168810529037435778721660796e-01,9.87701463864445749022949250851671343e-03,1.11780520105516630780016280312180547e-02,1.35829017160278061170859380919893804e-02
rand/SW-100-3-0d3-trial2,6.52294095280606567250229877425754793e-02,1.05807061575681984254542773870837614e-02,8.60041325456322821745617696395522060e-03,1.96913144697454205660239731772953238e-02
rand/SW-100-3-0d3-trial3,5.65939057069486743921890335150963182e-02,1.79269483869040927340202071025996919e-02,3.18722761937477488905251824891713259e-02,1.17199567441826619973359767627194265e-02
rand/SW-100-4-0d1-trial1,6.80521688158472208179680688816070034e-02,1.11240983745302815060735264280387034e-02,1.83292044835892340482326993153919722e-02,1.52942930364249381042686519827913779e-02
rand/SW-100-4-0d1-trial2,5.45985012858102171151780021058527798e-02,7.43561264940139578388980925494677748e-03,1.47100249739121485981174652568572834e-02,2.47876198029598003387046361252282232e-02
rand/SW-100-4-0d1-trial3,2.40117701417893133267037225719663862e-02,1.29621073360694896381399431778590430e-02,1.46845056785359972282856299677366616e-02,1.09607052167467746184554363923699384e-02
rand/SW-100-4-0d2-trial1,5.13525230693439746249053294883944340e-02,1.03964618252259066326390355270422480e-02,2.93165296136597805069370865840466492e-02,1.53344148406794778696257623746806424e-02
rand/SW-100-4-0d2-trial2,6.91250317101122149324122618743446428e-02,9.80438890148721705021359116944299295e-03,1.74375245379163377276236702557236174e-02,1.38862937812405257218130212613887335e-02
rand/SW-100-4-0d2-trial3,6.33065523647124150778180086862563270e-02,1.02662860905646494349119952421299198e-02,3.54682485604280048029679200022470490e-02,1.84623544168407425601163413061835329e-02
rand/SW-100-4-0d3-trial1,4.53305147004376169658760592205474904e-02,6.07865694334112036538180952146496079e-03,2.15332767021061358800578698071494724e-02,1.43482021452835450562471278288874365e-02
rand/SW-100-4-0d3-trial2,5.63422060908660330199732118699248092e-02,1.85210722392943041032699096902714159e-02,2.20087791437330729195252504077565086e-02,1.64942891487206398026329115599626440e-02
rand/SW-100-4-0d3-trial3,7.52532044965746427709948357483856308e-02,1.32980587087325922239210925787489762e-02,3.57652521284313990631086127764760541e-02,2.26457139410843880282917827162982508e-02
rand/SW-100-5-0d1-trial1,2.96568986854029556454607713233250635e-02,1.43776521438287509184890837223764119e-02,2.12410599723420334703799758684835919e-02,2.11295945172512843464162904395792247e-02
rand/SW-100-5-0d1-trial2,9.78596761180030319728015850373796083e-02,1.21144538741430586762468954433960527e-02,3.27727124751264420581798386043685668e-02,2.28807620753806405779010932679753158e-02
rand/SW-100-5-0d1-trial3,5.22700938448053103006551650545543738e-02,1.07782773620059988044280127755450620e-02,2.53291980695513768067720755190364826e-02,2.17783040903438522365728922204238236e-02
rand/SW-100-5-0d2-trial1,2.53083266440411252886701215379840204e-02,9.04083785509461829251910030304862069e-03,3.32746404546944161941984934259531208e-02,1.37705179196676525373340863246201475e-02
rand/SW-100-5-0d2-trial2,6.98706351230887313582357476994521303e-02,1.93738785806395665647589142520882183e-02,1.80993071208314781701948305008330092e-02,1.29075304373503378812049561004006617e-02
rand/SW-100-5-0d2-trial3,5.43661211541550153438657719112110270e-02,1.78717036435936468111274669432350227e-02,2.37811876934195979481954006087308484e-02,1.24332837889516349128509243031324897e-02
rand/SW-100-5-0d3-trial1,5.43209981310866308678112719087759411e-02,1.29071232519082873434467184564211266e-02,2.33888647234233113439897619389725346e-02,1.22683120964809094643226737789856433e-02
rand/SW-100-5-0d3-trial2,2.85431658440306642125070102673803886e-02,1.14887133453341650333903423639944293e-02,1.83764722537445427108936051932336081e-02,2.75540634193513592045647111548846758e-02
rand/SW-100-5-0d3-trial3,5.60429138385916792965566611253775757e-02,1.59870918967642606891711248926630356e-02,2.14203056117624792466391914498148000e-02,3.76300039310335123849229570547018372e-02
rand/SW-100-6-0d1-trial1,3.61958041408718907841998593287937430e-02,2.08509546257006661213610068450906528e-02,1.65853387526809696392393167014145036e-02,3.03588291187743072072027833984634699e-02
rand/SW-100-6-0d1-trial2,3.10504105671747363293567243477446970e-02,2.07118516162664851192700438745119434e-02,2.94733812987981697459509745906081721e-02,1.40989054352869740358994577238648543e-02
rand/SW-100-6-0d1-trial3,3.66536061141926750220494205819545971e-02,1.82986176048985451071464525690253484e-02,1.54002892019025422921543772885522212e-02,2.71566779709278689547151050088431539e-02
rand/SW-100-6-0d2-trial1,3.92260602349741138687533806144554505e-02,1.06692057274095539229690013152318999e-02,1.49896733414694097654410018484483481e-02,9.55453266510226040944222921461304886e-03
rand/SW-100-6-0d2-trial2,5.03633582197560254815293609590335871e-02,1.82433086048228026808471343642085285e-02,1.53266657442973696847009621209413214e-02,1.67743226440343655609638078227013469e-02
rand/SW-100-6-0d2-trial3,4.87715701008330303074775743833812602e-02,1.23875765674541570199342314325749753e-02,1.63812009879177391673180549708601516e-02,1.89080665423663507723337425314589226e-02
rand/SW-100-6-0d3-trial1,3.62636175092437349715002653067629340e-02,1.18312506012914898077665893943367455e-02,3.95740733324482718045485721240748349e-02,1.33994048650252420050908059913997059e-02
rand/SW-100-6-0d3-trial2,6.78247825316411961076559679076447572e-02,9.98665467153490628718374469783497661e-03,1.60472849578919553957566872125359664e-02,1.86379289643079908351462600202915623e-02
rand/SW-100-6-0d3-trial3,6.01257771754608305406033140825014308e-02,1.16447791250087660717979230530086967e-02,2.35227681700232593821299949994601032e-02,1.65588454206198361890498719189643692e-02
rand/SW-1000-3-0d1-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-4-0d1-trial1,9.23172317541490279885926073645343443e-02,9.95700503340428231568500932286212275e-03,3.56625035049472822585790064268282174e-02,3.78964615282521707037034784181043447e-02
rand/SW-1000-4-0d1-trial2,3.60699627813947942848482598326611212e-02,8.41979016402013267994426142559214210e-03,1.36231920419804004368124913378528761e-02,3.49028052910962645226752532273060760e-02
rand/SW-1000-4-0d1-trial3,6.97365316760854507952961708427439151e-02,1.51244173322447570758725555599812457e-02,3.48108620258869115819801470750930668e-02,2.39149734712401443295068093436684810e-02
rand/SW-1000-4-0d2-trial1,1.07065909818020637830068596965502434e-01,6.86216644385741315771913183472509193e-03,2.91604117231712738098276720558479364e-02,2.02094270115764896885929508578349850e-02
rand/SW-1000-4-0d2-trial2,4.38226550529512248573926939326058954e-02,1.23737470077748030510843837609882687e-02,2.74019094631460467923879109142249508e-02,2.57251734178048628262268818136635145e-02
rand/SW-1000-4-0d2-trial3,6.87759905323219355214672063858197913e-02,9.51438319356969314755480311758694192e-03,4.06604888080277312374199171381009133e-02,3.41403458105008950573269557000455702e-02
rand/SW-1000-4-0d3-trial1,8.23768258812455199503307314788454289e-02,1.82169611825371558123653678535169766e-02,2.68573872536526546748831948947696107e-02,1.44964921422596017873972168711730402e-02
rand/SW-1000-4-0d3-trial2,4.20759959615582462316647235329288417e-02,1.15779104211709189467143941780013032e-02,1.27659143608860217985463222365337136e-02,2.97681297843605669130366198743967694e-02
rand/SW-1000-4-0d3-trial3,5.82602143594056848566008453413174329e-02,6.72524636197599719913902118014813507e-03,4.05422527975111799046872348650703423e-02,3.16935613515223772586986962809083109e-02
rand/SW-1000-5-0d1-trial1,7.14718944858839977142990088717829880e-02,2.12171557122464421660139139746047814e-02,2.41286082537714347946641788253335744e-02,1.81102061173848651278993466531903557e-02
rand/SW-1000-5-0d1-trial2,7.55164934471728431614215176362863172e-02,8.99780355457572353476531704802591311e-03,2.92257167003329788351365256026568565e-02,3.04381306148177424694902814482730250e-02
rand/SW-1000-5-0d1-trial3,7.54573185047340177906939538063676992e-02,9.40378351596427091883386817572360915e-03,2.57027677873233528615316125973996287e-02,1.87375308025924811431914637916200881e-02
rand/SW-1000-5-0d2-trial1,1.03180917633887803398191866247982619e-01,9.26585395179010937432471935765162252e-03,1.53637096696241703021882242008136273e-02,3.94551128230194522385673729877890091e-02
rand/SW-1000-5-0d2-trial2,5.23766401892680962914949898796194156e-02,1.27579975965352273388245200389477781e-02,4.07743832518182556024995380908474827e-02,2.90072306369590231658827879097137230e-02
rand/SW-1000-5-0d2-trial3,8.84992925309339881420967875069050141e-02,5.76011232636516836801295360943856818e-03,2.91517364020093685909566238765282652e-02,1.53307283203182269015707262006466587e-02
rand/SW-1000-5-0d3-trial1,4.14626217456988379389463911545187996e-02,8.08301417970854752472416105235501182e-03,4.95405082007104192182910580418730958e-02,2.15254268841313793760912770273718257e-02
rand/SW-1000-5-0d3-trial2,8.56089563761796195103934098799679803e-02,1.47307690014944122247938962071758378e-02,3.82270075692421181273177210489982710e-02,1.99867341368171490785132466039423890e-02
rand/SW-1000-5-0d3-trial3,1.63931834662902595502968862106206626e-01,8.28003808445431084856587975497685661e-03,1.55896715757247036960072797397974630e-02,9.21870406789680511655025009075087327e-03
rand/SW-1000-6-0d1-trial1,6.59192885724687731134067658188161736e-02,6.64379021973750983181431278409898074e-03,3.06433006918082904186637391534759828e-02,2.11608505658709132618401225875438530e-02
rand/SW-1000-6-0d1-trial2,4.31207689427351473063193022226587112e-02,1.08767770692073326571283451655436889e-02,1.23854921382562507574835847727347515e-02,2.46589492739205968674709185207751809e-02
rand/SW-1000-6-0d1-trial3,4.95476490130245544470923306390385244e-02,9.37411842787958433343141671839715533e-03,1.63653127966565193416307580731070552e-02,7.55785162585504401976306343548713161e-03
rand/SW-1000-6-0d2-trial1,8.33395236683223086727596665223868230e-02,1.04251818363158226793451135749409067e-02,2.19490157364724020832279577210636878e-02,2.89431363242223707437194479034372204e-02
rand/SW-1000-6-0d2-trial2,1.26108569713125085890237847559048239e-01,1.22376625909819076583604504932206879e-02,2.85376752993550482807337183669316986e-02,2.34398254332415698417541845157154780e-02
rand/SW-1000-6-0d2-trial3,6.04583202808778595734236410657979861e-02,1.61520480384711517369395455383929439e-02,4.11722056848654769933345967594765975e-02,2.59550631556905405717278130794089919e-02
rand/SW-1000-6-0d3-trial1,7.21914466443013469664002904332508274e-02,6.04937445641791057519834766531608911e-03,1.98194109898469881604036638892920772e-02,5.25058072989961621975838305525414147e-02
rand/SW-1000-6-0d3-trial2,1.58752667414417464300914241164582551e-02,6.47862737006636768820766488940527977e-03,2.00839330161647158438297533839210085e-02,1.41123836097816550723601055517525295e-02
rand/SW-1000-6-0d3-trial3,4.37263343522627626875038220000574615e-02,1.17928132893544831862357584395662019e-02,1.03446596568775616260901777630075172e-02,4.04830738889407598492434712190375161e-02
rand/SW-10000-3-0d1-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-4-0d1-trial1,-Inf,1.25431278251192893965817348660668968e-02,4.90893752708262497503940426753544872e-02,1.83985515213296035574583994349480729e-02
rand/SW-10000-4-0d1-trial2,-Inf,1.26301169947010117343071182126162715e-02,2.33272211033931792821502287472415098e-02,3.48761682438817422860852443281571766e-02
rand/SW-10000-4-0d1-trial3,-Inf,1.94888259858229761231469818945913089e-02,2.24357253836922668767227264487090487e-02,1.34973593211235594026884261373062890e-02
rand/SW-10000-4-0d2-trial1,-Inf,1.04504860187739279392490475968904876e-02,6.85113634012134039519449984230312643e-02,2.48486234897319597086943511344959868e-02
rand/SW-10000-4-0d2-trial2,-Inf,2.16012509012478849247759128856584045e-02,4.52946600469473547949845803177850297e-02,4.58454685122334490712008573328314327e-02
rand/SW-10000-4-0d2-trial3,-Inf,1.10327434356894143366686545255697635e-02,2.30608830554587803799924921376934398e-02,1.79787041446168477719511610916902642e-02
rand/SW-10000-4-0d3-trial1,-Inf,6.06242644331533856687940677989123073e-03,3.07446767151140098921549906150689562e-02,2.26281845527923401684381180395533748e-02
rand/SW-10000-4-0d3-trial2,-Inf,1.56035246971301771780207462471038442e-02,3.42210461829407519213712039368306821e-02,2.01384965471596415632959425540739810e-02
rand/SW-10000-4-0d3-trial3,-Inf,1.51219937444535990895968270338050988e-02,2.49616118815402045982352501070384181e-02,5.43167821166081080404774395768957248e-02
rand/SW-10000-5-0d1-trial1,-Inf,9.34973382219408470859198005457817526e-03,2.63840772293420385996298482180773782e-02,2.67611569919834197003640236993963690e-02
rand/SW-10000-5-0d1-trial2,-Inf,1.23902320041113329725222793591600988e-02,4.07792729520102643174069804663667026e-02,2.99474971086416553603261447329925702e-02
rand/SW-10000-5-0d1-trial3,-Inf,1.92430379813976624333590587287918768e-02,2.92046360263568607387561419459483025e-02,4.89543045613292896809640550969124782e-02
rand/SW-10000-5-0d2-trial1,-Inf,1.41932481961216618150930316411877524e-02,2.23348792401224294862660294290061399e-02,2.12731154929876176690728392737229621e-02
rand/SW-10000-5-0d2-trial2,-Inf,9.36695610308452300705239703091498808e-03,3.27528398884635463791049829423116799e-02,1.99768119785940477069424633127434514e-02
rand/SW-10000-5-0d2-trial3,-Inf,6.61465892570627425504258907135258906e-03,1.72079704727482437447354070852886912e-02,2.36508342461496645448577693663942408e-02
rand/SW-10000-5-0d3-trial1,-Inf,8.34462651347915643115742281997416701e-03,4.08844744541168132243079435583713811e-02,2.20148785363009962218795498832742724e-02
rand/SW-10000-5-0d3-trial2,-Inf,1.00480862617387544992356483264728239e-02,3.12802146461060736448239716270986187e-02,3.22961624188450813911409190183942048e-02
rand/SW-10000-5-0d3-trial3,-Inf,4.04817337915362358110701335843122580e-03,4.26204910289716587062659065652786638e-02,1.31898880363001284373655208621765485e-02
rand/SW-10000-6-0d1-trial1,-Inf,7.27100507715571518383394258922162237e-03,4.07412705663101508556902262886173091e-02,2.68474073727477243781665607351161531e-02
rand/SW-10000-6-0d1-trial2,-Inf,8.67450363617707459872981990330555733e-03,3.74179715599722378826221129289392187e-02,2.37658785555081155930574384528422603e-02
rand/SW-10000-6-0d1-trial3,-Inf,7.46540901134137230190805637523796389e-03,2.61836600771111174397934724996938299e-02,2.99906926694936355551862898799497152e-02
rand/SW-10000-6-0d2-trial1,-Inf,6.60646865440032841493660987428685513e-03,2.26063854221733231278530925613260732e-02,3.02794259670731372787754516191210082e-02
rand/SW-10000-6-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-6-0d2-trial3,-Inf,5.58237598708544176214932647789280642e-03,3.90300483065107409397531191462737219e-02,2.74318852002802376923775073839097919e-02
rand/SW-10000-6-0d3-trial1,-Inf,9.70277371529813243136207991417571883e-03,4.08816142947934924598727434207836332e-02,2.38617827555256185327903233283360763e-02
rand/SW-10000-6-0d3-trial2,-Inf,9.60605440776135593699543174489357493e-03,2.13240858618027962085151203025123505e-02,3.35378001200207625279270891636247787e-02
rand/SW-10000-6-0d3-trial3,-Inf,1.60599522034634108573750643658709310e-02,2.29735151030956580984540191632096055e-02,3.04893124596317349578156962304729499e-02
rand/rgg_n_2_15_s0,3.64286135330875768459852052015597439e-01,-Inf,1.08717539148402912979295279663949978e+00,-Inf


==> data/eigen_graph_misc_16/eigenvalues_logarithmic_relative_error.sorted.csv <==
percent,BFloat16,Float16,LinearTakum16,Posit16
0.0,1.0e-39,1.0e-39,1.0e-39,1.0e-39
0.000554016620498615,1.0e-39,1.0e-39,1.0e-39,1.0e-39
0.00110803324099723,1.0e-39,1.0e-39,1.0e-39,1.0e-39
0.0016620498614958448,1.0e-39,1.0e-39,1.0e-39,1.0e-39
0.00221606648199446,1.0e-39,1.0e-39,1.0e-39,1.0e-39
0.002770083102493075,1.0e-39,1.0e-39,1.0e-39,1.0e-39
0.0033240997229916896,1.0e-39,1.0e-39,1.0e-39,1.0e-39
0.003878116343490305,1.0e-39,1.0e-39,1.0e-39,1.0e-39
0.00443213296398892,1.0e-39,1.0e-39,1.0e-39,1.0e-39
0.004986149584487534,1.0e-39,1.0e-39,1.0e-39,1.0e-39
0.00554016620498615,1.0e-39,1.0e-39,1.0e-39,1.0e-39
0.006094182825484765,1.0e-39,1.0e-39,4.306510275552249e-34,1.0e-39
0.006648199445983379,1.0e-39,1.0e-39,6.861698555720061e-5,1.0e-39
0.007202216066481994,1.0e-39,1.0e-39,0.00034530913671084975,1.0e-39
0.00775623268698061,1.0e-39,1.0e-39,0.0004229155942312703,1.0e-39
0.008310249307479225,1.0e-39,1.0e-39,0.0004881620795013512,1.0e-39
0.00886426592797784,1.0e-39,1.0e-39,0.0004881620795013512,1.0e-39
0.009418282548476454,1.0e-39,1.0e-39,0.0004881620795013512,1.0e-39
0.009972299168975069,1.0e-39,1.0e-39,0.0004881620795013512,1.0e-39
0.010526315789473684,3.3358085154969946e-34,1.0e-39,0.0004881620795013512,1.0e-39
0.0110803324099723,0.0004238741968814381,1.0e-39,0.0004881620795013512,1.0e-39
0.011634349030470914,0.0026926200611164914,1.0e-39,0.000488340864347829,1.0e-39
0.01218836565096953,0.0026982702590272172,1.0e-39,0.0005979470007944482,1.0e-39
0.012742382271468145,0.0028943481450998563,1.0e-39,0.0006903654334670639,1.0e-39
0.013296398891966758,0.002953524862258593,1.0e-39,0.0006903654334670639,1.0e-39
0.013850415512465374,0.005219808256587697,1.0e-39,0.0006903654334670639,1.0e-39
0.014404432132963989,0.005429320713843954,1.0e-39,0.0007323921187472352,1.0e-39
0.014958448753462604,0.006504208659217201,1.0e-39,0.0007325908087424995,1.0e-39
0.01551246537396122,0.008461305398811474,1.0e-39,0.0007719085642886464,1.0e-39
0.016066481994459834,0.00933581000417732,1.0e-39,0.0008244349873363732,1.0e-39
0.01662049861495845,0.00933581000417732,1.0e-39,0.0008365796561148748,1.0e-39
0.017174515235457065,0.01036683444321934,1.0e-39,0.0008455215240248178,1.0e-39
0.01772853185595568,0.010859566933639608,1.0e-39,0.0008455215240248178,1.0e-39
0.018282548476454295,0.011070179003427693,1.0e-39,0.0008455215240248178,1.0e-39
0.018836565096952907,0.01115001714605982,1.0e-39,0.0008455215240248178,2.72367624753289e-34
0.019390581717451522,0.011741697963408987,1.0e-39,0.0008455215240248178,3.3358085154969946e-34
0.019944598337950138,0.011741697963408987,2.72367624753289e-34,0.0008457279795815277,4.306510275552249e-34
0.020498614958448753,0.012243769962376676,3.3358085154969946e-34,0.0009763241590027024,2.3152893182194016e-5
0.021052631578947368,0.01231911666929562,5.978403808105709e-6,0.0009763241590027024,0.0003098921076425843
0.021606648199445983,0.0123768363873776,6.257404141467705e-5,0.0010165430020029616,0.00034530913671084975
0.0221606648199446,0.012487287970237817,6.861698555720061e-5,0.001085110080154095,0.0004376098094494009
0.022714681440443214,0.015073222198418485,0.0005277309389981214,0.0010915635938026779,0.0004919469158562852
0.02326869806094183,0.015073222198418485,0.0008166718484172687,0.0012915554618527169,0.0006903654334670639
0.023822714681440444,0.015615478155218252,0.0009760859730554589,0.0014239096784276614,0.0006906182734216995
0.02437673130193906,0.015670983649350812,0.0010926404707244826,0.0014478608933592575,0.0007325112965217434
0.024930747922437674,0.015824628072060514,0.001224835393086139,0.001795531221889401,0.0007721347029372281
0.02548476454293629,0.015875266741441747,0.001229225051773124,0.001916523786228028,0.0007721347029372281
0.0260387811634349,0.015977949447455484,0.0012921862581961538,0.0019990583161912934,0.0007721347029372281
0.026592797783933517,0.016066614872389046,0.0012923666712988777,0.0027394544101447373,0.0008107320474455593
0.027146814404432132,0.01751376996367464,0.001301236357971808,0.0029329281976017054,0.0008623567305836487
0.027700831024930747,0.017877910261911364,0.001381405216590691,0.002988384189537797,0.0008719629969731874
0.028254847645429362,0.0190200539775709,0.001381405216590691,0.0030410281810176287,0.0018368852447744164
0.028808864265927978,0.019590650798146647,0.0014652014943266234,0.003068081661797623,0.0018733925786035457
0.029362880886426593,0.019600260276477963,0.0015444579843848026,0.0031230121769494487,0.0018733925786035457
0.029916897506925208,0.020258715226982797,0.0015820547395269328,0.003237018135131668,0.002353189189793799
0.030470914127423823,0.020679928947844577,0.0018472765370211172,0.0034975302857041977,0.0024703430879466242
0.03102493074792244,0.02128886461895777,0.0018733925786035457,0.003573520501193662,0.002627286059924258
0.031578947368421054,0.021698201261961383,0.0018976060284293889,0.0038943337128665334,0.002725418830719018
0.03213296398891967,0.021830342472897356,0.0019549483354304583,0.0039213364436150484,0.002729114168518934
0.032686980609418284,0.021850230945936185,0.002101863631316618,0.0039240121215329766,0.0029675557575856502
0.0332409972299169,0.022649262024090934,0.0022451738251515405,0.004109781500368977,0.002978361529418444
0.033795013850415515,0.023073737334262927,0.002402011844600027,0.004337307021806861,0.003478612822952216
0.03434903047091413,0.024011770141789315,0.0024339382754788143,0.00553848698966471,0.0038015636740973907
0.034903047091412745,0.024080960117011715,0.0029183962240373926,0.005641560588275349,0.003804239282773569
0.03545706371191136,0.02410114834549445,0.0030561537973193267,0.00584997649970338,0.003915795266905756
0.036011080332409975,0.024209929691207156,0.003145377224572836,0.005861000761483491,0.003987671088019546
0.03656509695290859,0.024591835208297816,0.003145377224572836,0.0060311523272969,0.004013107393064315
0.0371191135734072,0.024748498318428746,0.0033076499566073053,0.0066622211184056935,0.004170288173424935
0.037673130193905814,0.025150889708362333,0.003423525672163322,0.00681713649359612,0.0041920837880055385
0.03822714681440443,0.025308326644041125,0.0034995387187842053,0.006991984735069751,0.0042735610469313515
0.038781163434903045,0.025635202359329146,0.003672044842400487,0.007559417371166282,0.004280643155406929
0.03933518005540166,0.026579202916414354,0.0036813069958956317,0.00799053618452271,0.004294595750043965
0.039889196675900275,0.026724711346363332,0.0038199728019016146,0.008229741775941159,0.004518248877074155
0.04044321329639889,0.02688034807838433,0.0038709284812306175,0.008313014613459431,0.004609778145015833
0.040997229916897505,0.027326319789519424,0.0039601995192830525,0.008321590725865696,0.004767082466387571
0.04155124653739612,0.027707247055878046,0.004048173379153624,0.00835945694076643,0.005125671827393914
0.042105263157894736,0.027846941363411353,0.004166478307427913,0.008402623333704362,0.005193369259314955
0.04265927977839335,0.028019791912416082,0.004224499683186817,0.008566535328000342,0.005301675812220961
0.043213296398891966,0.028320647064830957,0.004255984296389677,0.008600413254563228,0.005302614809062227
0.04376731301939058,0.028543165844030664,0.004278734345768852,0.008644913311665663,0.005347922533293654
0.0443213296398892,0.02881953692261004,0.00437519169985814,0.008663690800788961,0.005349706161789981
0.04487534626038781,0.029184068980196497,0.004483277810689383,0.008765594551892856,0.005561994539906714
0.04542936288088643,0.029211512101953295,0.004525986779616263,0.009262721889367546,0.005634979899653242
0.04598337950138504,0.029316240849932,0.0045463903261880635,0.009282521914460927,0.005775275762120566
0.04653739612188366,0.029432983781634177,0.004602593166837531,0.009695946631902201,0.005776170750122929
0.04709141274238227,0.0294663780942439,0.004700280186290515,0.009778596973807572,0.005809715007709715
0.04764542936288089,0.029656898685402954,0.004704373507441806,0.009847530776042477,0.005841342244500855
0.0481994459833795,0.03007515666759721,0.004707247169188532,0.009942749712104819,0.0059855280407907436
0.04875346260387812,0.030761723455369042,0.004842750774508798,0.00996513127459888,0.006069192439090314
0.049307479224376734,0.030789200318793418,0.004852261282824083,0.010025125102911085,0.006236575430543508
0.04986149584487535,0.031028950835567882,0.0048857916025777355,0.010152587912921576,0.006241213441685554
0.050415512465373964,0.031050410567174735,0.00489602367431656,0.010200389149993756,0.006578345308649452
0.05096952908587258,0.031065153538949872,0.00491610019326246,0.010230489880134926,0.006633394081790523
0.05152354570637119,0.03108028012752743,0.004922625676334873,0.010269307688209883,0.0067056037583842635
0.0520775623268698,0.03150263014281881,0.0049380944179137935,0.010344659656877562,0.006773060598492428
0.05263157894736842,0.03158728768928803,0.004946949280553191,0.010422692565332422,0.006801115016297318
0.05318559556786703,0.03162414102175994,0.004966165266282291,0.010523203374771284,0.0068083162588023485
0.05373961218836565,0.03162440170575123,0.004972270785871661,0.01052823647947909,0.006841881823594763
0.054293628808864264,0.03217972244184145,0.004979676520723682,0.01053954769350646,0.006973189242518713
0.05484764542936288,0.03219139607478914,0.0050514520871166885,0.010550846781162184,0.007038990437682932
0.055401662049861494,0.03248081778423331,0.00507237982201012,0.010643304200333206,0.0071052912649502845
0.05595567867036011,0.03252371245146396,0.00523420405037119,0.010672355655500749,0.00710584511600412
0.056509695290858725,0.03264548021046539,0.005321349435909058,0.010674463374374527,0.007114123509972826
0.05706371191135734,0.03267983968376408,0.005370042032070447,0.010674463374374527,0.007163868828725631
0.057617728531855955,0.03270243045571958,0.005370042032070447,0.010912055284906122,0.0072120203829965064
0.05817174515235457,0.03290722308516747,0.0053886046893678935,0.010940680500048356,0.007304108180780867
0.058725761772853186,0.033013481520919326,0.005454951131160674,0.011125091298257587,0.00733843408135694
0.0592797783933518,0.03309156193079389,0.005462615508953866,0.01113159306987941,0.007385668606943477
0.059833795013850416,0.03331345283128527,0.005507225377586917,0.011178052010551663,0.0074400277838842024
0.06038781163434903,0.03337183968797346,0.005555719324298857,0.011263494737121123,0.007479089382055836
0.060941828254847646,0.03338226982320419,0.005566648271423429,0.01129442270330626,0.00750325414200996
0.06149584487534626,0.03346235279970293,0.005569389365992368,0.011394044456808328,0.007533202813941092
0.06204986149584488,0.03346235279970293,0.005569883318859583,0.011435096369113749,0.007543047500634226
0.06260387811634349,0.03354878050181996,0.00557146181128876,0.011437902978271661,0.007557851625855044
0.06315789473684211,0.033560467220709156,0.005574101721953194,0.011506589381783523,0.007573529564593192
0.06371191135734072,0.03381804803843259,0.005582375987085442,0.011526597408825098,0.007754185817471619
0.06426592797783934,0.03385596849614269,0.005614736623412656,0.011547601731221435,0.00776252339782542
0.06481994459833795,0.033879685546341215,0.005638312326125622,0.011639075665123583,0.00782501781907475
0.06537396121883657,0.0339043016841258,0.005642180302968752,0.01165291445894209,0.007872214977089545
0.06592797783933518,0.0339153686263239,0.005648384577995636,0.011708137126396383,0.007935392873515076
0.0664819944598338,0.03414997398623681,0.005712532072489251,0.011745754912966212,0.007965033069213992
0.06703601108033241,0.034421931943843555,0.005754547874092971,0.011784595144993443,0.007969443343789585
0.06759002770083103,0.034474356369307055,0.005754547874092971,0.012044796122462306,0.007998434652139426
0.06814404432132964,0.03448569267163034,0.005760112326365169,0.01209236704726011,0.008030338119319086
0.06869806094182826,0.034647522395218636,0.005834640815776573,0.012103058058567146,0.008143810719792328
0.06925207756232687,0.03473492644848135,0.005885999740755054,0.012166448524862003,0.00818526938658239
0.06980609418282549,0.03483499039447539,0.005885999740755054,0.012285988491328384,0.008256659003637081
0.0703601108033241,0.03484465138017622,0.005885999740755054,0.012312043658796594,0.008308114505619853
0.07091412742382272,0.03486128589019443,0.005892307604938877,0.012325387103232142,0.008308114505619853
0.07146814404432134,0.03498382234356448,0.005896878511731647,0.012385492138256252,0.008343648164989104
0.07202216066481995,0.03524154138292774,0.0059861416066150025,0.012565339833064718,0.008367725277814814
0.07257617728531857,0.03536793213808325,0.0059949618122271875,0.01256749217075481,0.008377534865478917
0.07313019390581718,0.03537009593169838,0.006033912130382182,0.01256754771846888,0.00844087136723126
0.07368421052631578,0.0354440215532126,0.006049374456417911,0.012619700071142706,0.008444233976509804
0.0742382271468144,0.03552981452614347,0.0060624264433153385,0.012646861229889733,0.0085364993593641
0.07479224376731301,0.03565263791598454,0.0060786569433411205,0.012695996208049995,0.00858029508158334
0.07534626038781163,0.03590002620376112,0.006095819737208985,0.012734943835204576,0.008605517928043625
0.07590027700831024,0.03597882717040659,0.006099175050597722,0.012765914360886022,0.00860918680375599
0.07645429362880886,0.036043418497308195,0.006183152808918458,0.012791612117824026,0.008691609785700308
0.07700831024930747,0.03606996278139479,0.006228269789803967,0.012804134799675909,0.008708312680657417
0.07756232686980609,0.03615185282553568,0.006234469492870036,0.012822641361437456,0.008711882363373676
0.0781163434903047,0.03619580414087189,0.006249174296242716,0.012898508807445298,0.008752779954480887
0.07867036011080332,0.036263617509243735,0.006367911120520115,0.012923139612300035,0.008776631093262275
0.07922437673130193,0.03662666518755953,0.006372414384826958,0.012923307828139061,0.008931897646105273
0.07977839335180055,0.036653606114192674,0.006447082766842367,0.012923307828139061,0.008980848292216598
0.08033240997229917,0.036759429035781645,0.006478627370066368,0.01295983565267541,0.009095210978302676
0.08088642659279778,0.036913554400062935,0.006490074520225086,0.013011185430798088,0.009168935639109367
0.0814404432132964,0.03710987660139976,0.006493232726944183,0.013088420072416722,0.009178993827020072
0.08199445983379501,0.03715026605622819,0.006525521460142269,0.013152979252471941,0.009182876819793026
0.08254847645429363,0.03718663632223985,0.006525521460142269,0.013252912691494837,0.009186538836957888
0.08310249307479224,0.03738723345876879,0.006606468654400328,0.01325670923113571,0.009207938369903296
0.08365650969529086,0.0374415449534846,0.0066143216144475435,0.013307610347147399,0.009218704067896806
0.08421052631578947,0.0377105691176038,0.0066146589257062745,0.013309811242434574,0.009233251555092688
0.08476454293628809,0.03773355010665927,0.0066437902197375096,0.013322088683277075,0.009245651526690025
0.0853185595567867,0.03786607944898504,0.006654418845945379,0.013376698818909271,0.009287997334637105
0.08587257617728532,0.038010393034379544,0.006674229128673531,0.013584472921061037,0.009289081542989373
0.08642659279778393,0.038093409905438975,0.006686092608320764,0.013623192041980401,0.009352813987241295
0.08698060941828255,0.03828612258309343,0.006699005983825318,0.013640794994439681,0.009402249277696473
0.08753462603878116,0.03828612258309343,0.006700616742857732,0.01368133819695271,0.009421547601517024
0.08808864265927978,0.03830966503417802,0.006721695325815208,0.013769197286577495,0.009448579698448253
0.0886426592797784,0.03832901512791387,0.006725246361975998,0.013847021210256995,0.00946948601052444
0.08919667590027701,0.03837200202821244,0.006753898416832585,0.01395562561848559,0.009489899677389921
0.08975069252077562,0.03842619953941389,0.006764064745804067,0.013982275994779785,0.00955453266510226
0.09030470914127424,0.038942761894803446,0.006764064745804067,0.013994733457723606,0.009573794485050049
0.09085872576177285,0.03908471485265947,0.0067738098725653225,0.01411157541748521,0.009596443376967212
0.09141274238227147,0.03908638126912354,0.006824274910710783,0.014112591674251919,0.009606126427631244
0.09196675900277008,0.03922606023497412,0.006835674143245947,0.014118886665120825,0.00960709087159006
0.0925207756232687,0.03925933762723443,0.006848989406230006,0.0141440066918054,0.00968364718769369
0.09307479224376732,0.03926714430966202,0.006862166443857413,0.01414800471350182,0.009701429407904525
0.09362880886426593,0.039698864090741116,0.006865402436120649,0.014150035461129596,0.009711495795694856
0.09418282548476455,0.039792377637739365,0.006878526305916441,0.014152345461180965,0.009741829700365995
0.09473684210526316,0.04007319856988935,0.006918412675103529,0.01418003132611252,0.009741829700365995
0.09529085872576178,0.04025124209806775,0.006938320001868266,0.014183564043591295,0.009741829700365995
0.09584487534626039,0.04038988618024806,0.006941396860754589,0.014209064674735377,0.009750425832030727
0.096398891966759,0.040522435002733635,0.006941396860754589,0.01424657905481241,0.009782651822057052
0.09695290858725762,0.04057815494936176,0.006949594592525749,0.014353884532853082,0.00990689441522488
0.09750692520775624,0.040589818538281794,0.006957981747280547,0.014452954892139961,0.00992902857185606
0.09806094182825485,0.040602220930299825,0.006974311167331953,0.014480790760863792,0.009958173117389838
0.09861495844875347,0.04062708077982381,0.007033550605082402,0.01448581198979458,0.009976660381781107
0.09916897506925208,0.04070943304233521,0.007072509757919138,0.014539126307857924,0.009980694004771832
0.0997229916897507,0.04093531663822626,0.007121963589216649,0.014556353705037918,0.010026521514295311
0.10027700831024931,0.041077465159178934,0.007159379183315782,0.014599948156134888,0.010027136308713195
0.10083102493074793,0.041276812014923274,0.007199758279467406,0.014684505678535997,0.010043035485305274
0.10138504155124654,0.04129401546071834,0.0072460236490610045,0.01471002497391215,0.010099797229882057
0.10193905817174516,0.04130183911175229,0.0072710050771557155,0.014740368979568548,0.0101415624134043
0.10249307479224377,0.04146262174569884,0.007274791802850412,0.014740368979568548,0.010167418042848922
0.10304709141274238,0.041575807760585295,0.00728109807317768,0.01478187242449391,0.010170321340745334
0.10360110803324099,0.04177393758672122,0.00729362963060149,0.014805701887970752,0.010218557299103002
0.1041551246537396,0.041863664324161456,0.007296043333105874,0.014821124369575108,0.010220712291271309
0.10470914127423822,0.042010357953932494,0.007305594244117234,0.014852390512028938,0.010261765394126276
0.10526315789473684,0.042010357953932494,0.00731763824313555,0.014881882203003249,0.010276848632936856
0.10581717451523545,0.04204360015385992,0.00731904937632288,0.014903896695544271,0.010290500949484065
0.10637119113573407,0.04207599596155825,0.007355906934821598,0.01492292870048792,0.010310008842248674
0.10692520775623268,0.042077538677603527,0.007397019467375313,0.014951896232654797,0.010360113716743948
0.1074792243767313,0.04224594827292024,0.007399944850897893,0.014963493349677889,0.010368453120372259
0.10803324099722991,0.04228250620167379,0.007435612649401396,0.01498967334146941,0.010374427977137873
0.10858725761772853,0.04228250620167379,0.007465409011341372,0.015020677318757081,0.010398092373730206
0.10914127423822714,0.04232988177447889,0.007476699763790564,0.01513302402098999,0.010398092373730206
0.10969529085872576,0.042365176233190194,0.007525488718456097,0.01515223269644862,0.010398092373730206
0.11024930747922437,0.042434285569473706,0.0075501980250128765,0.01516988277130421,0.01041205533855913
0.11080332409972299,0.04244885565041348,0.007571082572432429,0.01520312539748562,0.010425913590029659
0.1113573407202216,0.04253573384760762,0.007580791803572032,0.015210817972286596,0.010453255588760865
0.11191135734072022,0.04293872250203704,0.007583144779551999,0.015230985522069163,0.010476471893458687
0.11246537396121883,0.04312076894273515,0.007583620161714531,0.015260922547325579,0.010566285994363647
0.11301939058171745,0.04321738112142522,0.007596487698294643,0.015280530544564389,0.010632817484609721
0.11357340720221606,0.043287627381628155,0.007596625411633106,0.01532666574429737,0.01069404745033552
0.11412742382271468,0.04355130043498045,0.007640061259023019,0.015337202964365866,0.01070713424716293
0.1146814404432133,0.04372633435226276,0.007644755255056023,0.01536370966962417,0.01073417402894014
0.11523545706371191,0.04373703176270763,0.007648906731556637,0.015400289201902543,0.010783233818601778
0.11578947368421053,0.04377293538072309,0.007659814232131278,0.015418183306344797,0.010821847574043468
0.11634349030470914,0.0437814066211777,0.007685755174654962,0.015448361353225111,0.010925659626328988
0.11689750692520776,0.0437814066211777,0.007715897032197133,0.015458019471084453,0.010960705216746774
0.11745152354570637,0.04382265505295122,0.00771913284964456,0.015470033507748018,0.010965452825723362
0.11800554016620499,0.043839238708709316,0.007730537038646602,0.015488573448236504,0.010977105683728073
0.1185595567867036,0.043848361582454407,0.007756420746629835,0.01548985349757963,0.010977268911485424
0.11911357340720222,0.04391213262568527,0.007808535000465751,0.015498939950353946,0.010991546204884918
0.11966759002770083,0.04412847051953083,0.007848976022307686,0.015543937453658091,0.011003520023441323
0.12022160664819945,0.04416566404498001,0.00787018537202241,0.015551400220945947,0.011016765168452916
0.12077562326869806,0.044171753535259095,0.007956659296185936,0.015589671575724703,0.011075404969493217
0.12132963988919668,0.04428463702081785,0.007971280884037138,0.015609902612111162,0.011113248800165941
0.12188365650969529,0.044423535130124606,0.00799113560284356,0.015634167573109325,0.01111522218651099
0.12243767313019391,0.044452829622431085,0.007992524196402695,0.01566612761471077,0.011176222939901463
0.12299168975069252,0.04445578007540679,0.008025794671726523,0.015670916275275885,0.011211447790226746
0.12354570637119114,0.04452099680512043,0.00802590972055399,0.015732026370418904,0.011221847598601552
0.12409972299168975,0.04453138998539244,0.008037075293183236,0.015799873651407857,0.011239098852619553
0.12465373961218837,0.04461910410052423,0.008041112172689685,0.01587520778482379,0.011245688960777737
0.12520775623268698,0.04464589606519012,0.008045366085252042,0.015884396241676018,0.01125581379537754
0.1257617728531856,0.04468835632857863,0.008055584895320943,0.015895960509321537,0.011259228924072207
0.12631578947368421,0.04478223984085444,0.008060789036059748,0.01589622591317815,0.011262337879355162
0.12686980609418283,0.04503851750641934,0.008066900899558017,0.01590268625531003,0.011265652404877634
0.12742382271468145,0.0452773542431558,0.008069962432865788,0.015927940602789313,0.011268838758892227
0.12797783933518006,0.04533051470043762,0.008083014179708548,0.015931216488350764,0.011290918412138168
0.12853185595567868,0.04545148731047994,0.00808964184945664,0.01594289823937877,0.011301674123427693
0.1290858725761773,0.045605165911978385,0.008121976798179411,0.016008310082640406,0.011333589727698256
0.1296398891966759,0.04586877004509673,0.00812514660543111,0.016021654266446594,0.011380631973374621
0.13019390581717452,0.045974693340788325,0.008125208789293327,0.016047284957891955,0.011402935401050062
0.13074792243767314,0.04607114276209394,0.008134586414231027,0.016085889285393347,0.011403659139860158
0.13130193905817175,0.04611887978092163,0.008170773400812924,0.016134091950946235,0.01141027166797794
0.13185595567867037,0.04614902839606238,0.008183255654282837,0.016134091950946235,0.01142345594796915
0.13240997229916898,0.046149378802285666,0.008215631882914876,0.016148103037186622,0.011430706593470074
0.1329639889196676,0.046295304436622796,0.008229278419493034,0.016170272917422814,0.011433456894239868
0.1335180055401662,0.04638765322167871,0.00825400287875467,0.016240194052278587,0.011449760951303749
0.13407202216066483,0.04652795839026504,0.008280038084454312,0.016257277328502493,0.011486236220610072
0.13462603878116344,0.046598329242880474,0.008294500108995125,0.016257277328502493,0.011498966022166672
0.13518005540166206,0.046657210473049715,0.008333024261278434,0.016341583268826183,0.011515133067627673
0.13573407202216067,0.04670416112524854,0.008337718272796814,0.016342728293656517,0.0115712053354414
0.1362880886426593,0.04684215452129887,0.008344626513479156,0.01636531279665652,0.01159618471367356
0.1368421052631579,0.04702637242472164,0.008370760795635738,0.01638120098791774,0.01160227472113384
0.13739612188365652,0.047083244769822376,0.008393922325703804,0.01642014481514565,0.011661033502326239
0.13795013850415513,0.04718205291462027,0.00841938289014419,0.01653442249085459,0.011702267020227641
0.13850415512465375,0.04722709888026612,0.008419790164020132,0.016578252176482313,0.011719956744182662
0.13905817174515236,0.047236635490852066,0.008452868130909511,0.01658533875268097,0.011756171121342945
0.13961218836565098,0.04728713397998624,0.008500409673019686,0.016605987346378127,0.011774533058725783
0.1401662049861496,0.04734517512009365,0.008503272764613093,0.01661477273445091,0.011814968318093814
0.1407202216066482,0.0474503870071995,0.008510651940399783,0.016647243234454934,0.011834090771928877
0.14127423822714683,0.04754015294762381,0.008530405769368596,0.016670982537686098,0.01187787593273687
0.14182825484764544,0.04781759428356959,0.008585473660514473,0.016683898706293807,0.01187787593273687
0.14238227146814406,0.04786806922039194,0.008620604652078364,0.016696414211978112,0.011883771648513548
0.14293628808864267,0.0478808517011429,0.008636256076934428,0.016714139328564546,0.011899484936749399
0.1434903047091413,0.04808334540306421,0.008646355507349825,0.016772761697331353,0.01190656802096575
0.1440443213296399,0.04837802052386615,0.008662808295245773,0.016837583193968574,0.01190840033659826
0.14459833795013852,0.04838460939779824,0.008674503636177075,0.0168583028920141,0.011909456943712251
0.14515235457063713,0.04839824449185055,0.008684092423341554,0.01686217280654927,0.011924547057788993
0.14570637119113575,0.048416661642879284,0.008697969000381625,0.01687124636948469,0.011927270638019054
0.14626038781163436,0.04842490061793271,0.008704171608590777,0.016878446101805184,0.011964589037815223
0.14681440443213298,0.048580043388087746,0.008735513078310558,0.01688918468007778,0.011973715435177187
0.14736842105263157,0.04869749441803456,0.008754915260368071,0.01689946958089347,0.011996419784179733
0.14792243767313018,0.048725280574034954,0.008761301077179864,0.016935338830636727,0.012011763870723073
0.1484764542936288,0.04877157010083303,0.008782037660921668,0.016975378935269275,0.012043965209455153
0.1490304709141274,0.048867450303237796,0.008783840131108146,0.017016747575305687,0.012075897024380607
0.14958448753462603,0.04892868713335702,0.008793992781147883,0.01707152227594619,0.012082405940052806
0.15013850415512464,0.048940407542593406,0.008798993865766607,0.017087909801217674,0.012082869562044268
0.15069252077562326,0.04904526363007009,0.008811220593118483,0.017091892508262176,0.01210347628771773
0.15124653739612187,0.04904526363007009,0.008817096412796883,0.017177267765046158,0.01210347628771773
0.1518005540166205,0.04918999912761287,0.00882154578437293,0.017195780265777335,0.012143578447561598
0.1523545706371191,0.04918999912761287,0.008838547387367965,0.017207970472748243,0.012154338898692631
0.15290858725761772,0.04940570386565119,0.00885729551795858,0.017232216481771017,0.012169465268981423
0.15346260387811633,0.04944403132272833,0.008857430154280565,0.017233876022767283,0.012178051485478245
0.15401662049861495,0.049476276075869866,0.008875579667810602,0.017272134177532972,0.012191637617523022
0.15457063711911356,0.04954764901302455,0.008878059798109334,0.017303877519423326,0.012217091544396765
0.15512465373961218,0.04965871714528781,0.008881204958868344,0.01736849350655949,0.012218103278566246
0.1556786703601108,0.049676826106082865,0.00888151464707461,0.017373607512958446,0.012231208283470714
0.1562326869806094,0.04968411459021878,0.008893634936146092,0.017393911053465903,0.012261919407935397
0.15678670360110802,0.04990071155062338,0.00889927688364195,0.017400260237899347,0.01226831209648091
0.15734072022160664,0.05019527377384295,0.008908829477374359,0.01743752453791634,0.01226885133301754
0.15789473684210525,0.05022135537042587,0.008920777446623694,0.017439174974605773,0.012273950426869606
0.15844875346260387,0.05023486807032801,0.008924200046495148,0.017454441566701027,0.012306744946533095
0.15900277008310248,0.050339815837421524,0.008924922660078903,0.017454441566701027,0.012316766639323575
0.1595567867036011,0.05036335821975602,0.008969143528951786,0.017459601887425014,0.012319252744207598
0.16011080332409972,0.05045309556724373,0.008997803554575724,0.0175112879733928,0.012354142440167701
0.16066481994459833,0.05050061191902675,0.009040837855094618,0.01751196259936783,0.012376155864164384
0.16121883656509695,0.05050774016038956,0.009068233145753184,0.017541947577852695,0.01240569190972539
0.16177285318559556,0.05065612747327933,0.009068821284911061,0.017550857317622685,0.012422683973497306
0.16232686980609418,0.05089276965691631,0.009088098085686823,0.017579527925098475,0.012433283788951635
0.1628808864265928,0.05098344375700565,0.00909027073746937,0.01762519376462104,0.012456149471832177
0.1634349030470914,0.05108059092395267,0.009103831011868261,0.01764665895259664,0.012465000151554013
0.16398891966759002,0.05108059092395267,0.009106530939149595,0.01764665895259664,0.012517869396639063
0.16454293628808864,0.05120822182557648,0.009120236497639824,0.017655080155645524,0.012529733593896144
0.16509695290858725,0.051286786789633505,0.009120236497639824,0.01773554277877172,0.012540963425734164
0.16565096952908587,0.05135252306934397,0.009151297418311742,0.01776396697960995,0.012567031506552417
0.16620498614958448,0.05137171013477184,0.009152019906266644,0.017832047788743366,0.012591994351523552
0.1667590027700831,0.051461308392661775,0.009209429632722992,0.017841119823380002,0.012601104723560921
0.1673130193905817,0.05147985620314829,0.009231496251602005,0.017851602356187934,0.012601104723560921
0.16786703601108033,0.051639662485785186,0.009231496251602005,0.01789204785411718,0.01260810470973585
0.16842105263157894,0.05164326213973375,0.009254617962794951,0.017896379074383503,0.012612171434828115
0.16897506925207756,0.051703428896783955,0.009257675395299331,0.017924865619249344,0.012701076151907261
0.16952908587257617,0.051726061060306666,0.00926585395179011,0.01792962538026929,0.012706458385152832
0.1700831024930748,0.05176553496609817,0.009272215059601142,0.017966868777108243,0.012720995712456343
0.1706371191135734,0.05185332783059091,0.009312961595628385,0.017973681050659194,0.012749974035932898
0.17119113573407202,0.051928382086128634,0.009323259576383887,0.017986781825969002,0.012749974035932898
0.17174515235457063,0.05217446322683939,0.009349733822194084,0.018084351247538544,0.012752612309183552
0.17229916897506925,0.05219525040913416,0.009358116367986958,0.01809930712083148,0.012793548899466031
0.17285318559556787,0.052197294952197375,0.009366956103084523,0.0181216862055678,0.012804187906474937
0.17340720221606648,0.05227009384480531,0.009374118427879585,0.018161734447168808,0.012821594128747286
0.1739612188365651,0.052277750214204555,0.009386694943194806,0.018177782696550158,0.012859718475688793
0.1745152354570637,0.052376640189268096,0.00940378351596427,0.018191625079352756,0.012907530437350339
0.17506925207756233,0.052387710411963384,0.00942124245967779,0.018216155010284767,0.012934333563479236
0.17562326869806094,0.05244296814346948,0.009460664073836106,0.01823196173405976,0.012960287124982746
0.17617728531855956,0.052497771736425655,0.009464723044474668,0.018261420065393545,0.012987458657543874
0.17673130193905817,0.05254774447092697,0.009472735992692317,0.018276234157758083,0.013030973763968348
0.1772853185595568,0.05256299307869242,0.009489329758764967,0.018329204483589233,0.01308428937527274
0.1778393351800554,0.05272403923224547,0.009509845166253687,0.018335920701159802,0.01308428937527274
0.17839335180055402,0.052860086243132154,0.009514383193569693,0.01835624243003453,0.013086794735505237
0.17894736842105263,0.052932343391003785,0.009554525448158777,0.018363594058019822,0.013088048421912933
0.17950138504155125,0.053021496835193735,0.009571791393394353,0.01837551979127253,0.01316630550392696
0.18005540166204986,0.05303847968533826,0.00959219945656102,0.018376472253744544,0.013171848227380508
0.18060941828254848,0.0530390415156835,0.009598450601192503,0.018395135959716983,0.013174748616123472
0.1811634349030471,0.053248969519160666,0.00959981044133375,0.018427963763681623,0.013187094666480116
0.1817174515235457,0.05330463742917759,0.00959981044133375,0.018459190331649784,0.013189888036300128
0.18227146814404432,0.053400147069458566,0.009606054407761355,0.01848024536399737,0.013193841228635563
0.18282548476454294,0.05345870475848516,0.009607976832825483,0.018515683662803914,0.013200367965127762
0.18337950138504155,0.05352985663300858,0.009631433592206135,0.018531620913953148,0.013229517576541797
0.18393351800554017,0.0535579652500869,0.00963805161505633,0.018535857686176892,0.013235371304894002
0.18448753462603878,0.05360604257656722,0.009652489223869068,0.01856582556180591,0.013268323129261987
0.1850415512465374,0.05361501024505882,0.009702773715298133,0.01859417072640851,0.013334742332484982
0.18559556786703602,0.053677422243480266,0.009702773715298133,0.018630471874688213,0.013337230717189239
0.18614958448753463,0.05370434354199947,0.009702773715298133,0.01865406484633395,0.013337230717189239
0.18670360110803325,0.05376083727434652,0.009723430276806892,0.018688193866007723,0.013363622698035635
0.18725761772853186,0.05397781728608212,0.009729022070796066,0.01871515003380449,0.013363622698035635
0.18781163434903048,0.05398298011369202,0.009732776006381828,0.01872630981519721,0.013399404865025243
0.1883656509695291,0.05432099813108663,0.009754862770833842,0.018739485679278238,0.013451414508667433
0.1889196675900277,0.054324229496164035,0.009755390311381035,0.018742479449666852,0.013451414508667433
0.18947368421052632,0.05434419023839896,0.009804388901487217,0.018742479449666852,0.013470153038340184
0.19002770083102494,0.05436612115415502,0.009807276216966277,0.01875076451350804,0.01347482376248734
0.19058171745152355,0.05447883440636431,0.009825161514136697,0.01880222432422141,0.013484660314351164
0.19113573407202217,0.05455149331101778,0.009832132728139535,0.018814268646907387,0.013497359321123559
0.19168975069252078,0.05459355879512092,0.009841273972301284,0.018862026001342916,0.013521972264096006
0.1922437673130194,0.054598501285810216,0.009876052035044268,0.018902864712866334,0.013539571897862238
0.192797783933518,0.05466682727811218,0.009877014638644457,0.01893497866188483,0.013582901716027806
0.19335180055401663,0.0547177146133395,0.009887999113908981,0.018962645026959945,0.013590554009132805
0.19390581717451524,0.05473300439785446,0.009892208396074872,0.01896724307542791,0.01364272232999474
0.19445983379501386,0.05485481466078566,0.009901441583264536,0.018993631773509007,0.013678328641794356
0.19501385041551247,0.05487581524430512,0.009903779549781347,0.01899691272156048,0.013764522061347633
0.1955678670360111,0.05499343715104363,0.00992084568114457,0.019060697255808137,0.013764522061347633
0.1961218836565097,0.05507397157026116,0.00992289796246194,0.01909577529747952,0.013770517919667652
0.19667590027700832,0.05508006119007658,0.009925503356851518,0.01910978922487263,0.013778498877245355
0.19722991689750694,0.055288803289674365,0.009939963156993626,0.019138133065445852,0.01382101524857724
0.19778393351800555,0.055293025875006695,0.009939963156993626,0.019141329891111693,0.01382573393741085
0.19833795013850417,0.055403187809676645,0.009947230676903007,0.01914452783794543,0.013847938198719212
0.19889196675900278,0.055414650801454385,0.009950508156233896,0.019177763884682383,0.013886293781240526
0.1994459833795014,0.05546223017285848,0.009951203634620272,0.019177763884682383,0.013940063652611879
0.2,0.0556016588510882,0.009955008611630001,0.0191801468317389,0.01397076953405864
0.20055401662049863,0.05565527246150966,0.009957005033404282,0.01923489144666189,0.014042628930562103
0.20110803324099724,0.055750333643989014,0.009968252864117037,0.019250475796570934,0.014073007040911313
0.20166204986149586,0.055862539179461615,0.009986654671534907,0.019283254694425867,0.014096206074902069
0.20221606648199447,0.05595108660689659,0.010007661540284964,0.019288163851451434,0.014098905435286973
0.2027700831024931,0.05599408538560342,0.010007661540284964,0.019312087081351008,0.014112383609781655
0.2033240997229917,0.05599685720157523,0.010010305605451197,0.01933758436687027,0.014157791849959918
0.20387811634349032,0.05604291383859168,0.010033053756643881,0.019359932503716034,0.014255317388906851
0.20443213296398893,0.05618543766111301,0.010046727878628177,0.01938641329986679,0.014255693755468056
0.20498614958448755,0.05621566158422471,0.010048086261738755,0.01940450658698688,0.014266750898066562
0.20554016620498616,0.056342206090866036,0.010062441225097954,0.019406673734271216,0.014270711701462881
0.20609418282548475,0.056416045984065716,0.010077567014746543,0.0194080482832218,0.014288271602164681
0.20664819944598337,0.05641726639391216,0.010125174383354384,0.019435426762967282,0.014348202145283545
0.20720221606648198,0.0564526269265669,0.010126574968742374,0.019477138920183764,0.014357586089717156
0.2077562326869806,0.05648549376945561,0.01012684357738203,0.0194850430923256,0.014380779244219271
0.2083102493074792,0.056501693843344296,0.010141508094584183,0.01949662495219276,0.014384692501094724
0.20886426592797783,0.05659390570694867,0.010149775454339496,0.019584364897300702,0.014385287181664815
0.20941828254847644,0.056610506490578257,0.010151535455297657,0.019597651153015542,0.014412474668078346
0.20997229916897506,0.056712031388264215,0.010151626598829821,0.01964005384531735,0.014440803841115329
0.21052631578947367,0.05684063541391551,0.010152576889913223,0.019675303501536845,0.014449939766209756
0.2110803324099723,0.05704361324184049,0.01020348771076667,0.019677671528737957,0.01445300678265337
0.2116343490304709,0.057082079524742146,0.01020412878692161,0.019690779318408114,0.01445968277420757
0.21218836565096952,0.057146385361779156,0.010208306897354897,0.01973127283698985,0.014496492142259601
0.21274238227146813,0.05721999419372133,0.01021185252483756,0.01974449746212457,0.014524478171523124
0.21329639889196675,0.05729798919709796,0.010226512864044909,0.01980371035781829,0.01454013885693354
0.21385041551246536,0.0573866560593787,0.010266286090564649,0.01980371035781829,0.014554774615597278
0.21440443213296398,0.0575324519828318,0.01026673482152984,0.01981019801959812,0.01456943244309548
0.2149584487534626,0.05755523455624046,0.010279723417539138,0.019819410989846988,0.01458910493608101
0.2155124653739612,0.05759253280530025,0.010289235646917697,0.019823080012356525,0.014595842528158978
0.21606648199445982,0.057609601168967205,0.010302148390048426,0.01983086985856124,0.014609519964063702
0.21662049861495844,0.05769759748208517,0.010306581017491491,0.019844022799403106,0.014630088054866198
0.21717451523545706,0.057752967787125624,0.010349692090162805,0.01988317866821544,0.01463064707137869
0.21772853185595567,0.05783127009066461,0.010353245338403576,0.019952495164488705,0.014640025083726981
0.21828254847645429,0.05787577103900011,0.010367040209799692,0.019983382235463594,0.014645553264331392
0.2188365650969529,0.05808591796476296,0.010384505275318957,0.020060841372082455,0.014656026448135656
0.21939058171745152,0.05808838573260885,0.010396461825225906,0.020083933016164717,0.0147255909662525
0.21994459833795013,0.05812432053880557,0.010405259446786622,0.02011687482248054,0.014726224799702788
0.22049861495844875,0.058127774046461765,0.010408611108091112,0.02012916841123273,0.014726224799702788
0.22105263157894736,0.05826021435940568,0.010412218785367458,0.02013031502107606,0.014735078887705538
0.22160664819944598,0.058323339181330563,0.010425181836315823,0.02013894373942702,0.014829943895467648
0.2221606648199446,0.05846271917034234,0.010450486018773929,0.02016807368292518,0.014843902949137391
0.2227146814404432,0.05855361772996064,0.010477059696117322,0.020267235169037678,0.014847659755986974
0.22326869806094182,0.058598587482368444,0.010485644486111,0.0202780631028142,0.014871005639207919
0.22382271468144044,0.058657957852633516,0.010487222800026093,0.020292609812290852,0.014906381343065706
0.22437673130193905,0.05870781891746476,0.0105419081220293,0.020326498635811496,0.014908643078345179
0.22493074792243767,0.058720755564050965,0.010558354638491545,0.020357604324448372,0.014936256226836543
0.22548476454293628,0.058911899860561966,0.010562187850069732,0.020399939112208762,0.014964796803515026
0.2260387811634349,0.058950824770793255,0.010569911940567426,0.020430561680794417,0.015018250133495411
0.22659279778393351,0.05904294435353981,0.010580706157568199,0.02047738617287598,0.015033200277644779
0.22714681440443213,0.05906601470841749,0.010599663997367361,0.020491024714695733,0.015094419007826496
0.22770083102493074,0.0591424285242235,0.01061124006281622,0.020494708073552404,0.015107500101055675
0.22825484764542936,0.05915878568858698,0.010615694110731174,0.020560812845875534,0.015127583764795657
0.22880886426592797,0.05915978969902082,0.010624386188001078,0.02063514477116265,0.01514401647342756
0.2293628808864266,0.05920236313743825,0.010669205727409554,0.02065060636180778,0.015150297078092102
0.2299168975069252,0.05920677387679224,0.010673542619802795,0.020652514108114146,0.01515555928127879
0.23047091412742382,0.0593835213015363,0.010680723418896235,0.020762367373201102,0.015158975131241221
0.23102493074792244,0.059423360270518186,0.010680797789067869,0.02078089802096003,0.015177767341106853
0.23157894736842105,0.059445714756647415,0.010704464848537768,0.02083086490162062,0.015230658331233712
0.23213296398891967,0.059664305439635,0.010709928999612872,0.020837591214844787,0.015242641473615818
0.23268698060941828,0.05990162041674496,0.010713426184695953,0.02089233438597808,0.015294293036424938
0.2332409972299169,0.06005523750307957,0.010716069251594402,0.020903974734389104,0.015296644012699223
0.2337950138504155,0.0600768751115511,0.010717360363229471,0.020917338777385736,0.015298197423646104
0.23434903047091413,0.06012577717546083,0.010717494614162375,0.020918836413949964,0.015301055291672458
0.23490304709141274,0.06015183949538818,0.01074190639015468,0.020952589923898566,0.015301998523649513
0.23545706371191136,0.060325914311382615,0.010778277362005999,0.020961886244981246,0.015326056009240387
0.23601108033240997,0.060392705584182894,0.010814887761197258,0.02098036015172634,0.015330728320318227
0.2365650969529086,0.06045832028087786,0.010829495880772725,0.020982996519094445,0.015334414840679478
0.2371191135734072,0.060468137987948534,0.01085822536076978,0.020985342232199243,0.015370361972810276
0.23767313019390582,0.06046988034454928,0.010865864330688046,0.020990680292229672,0.015380816129525047
0.23822714681440443,0.06047050555516406,0.01087630819068737,0.021002709875169088,0.015383717885808633
0.23878116343490305,0.060706445812218346,0.010876777069207333,0.021021975857715404,0.015383972155283093
0.23933518005540166,0.06075993352836535,0.010882971143139719,0.02102251581044823,0.015405022496308216
0.23988919667590028,0.060950547811474194,0.010886375030172979,0.021024122549170604,0.015407496491162291
0.2404432132963989,0.061101508568111945,0.010892511155167043,0.02104226741952332,0.015407496491162291
0.2409972299168975,0.06115105218219128,0.0109265333826195,0.021045166824376488,0.015431521094742488
0.24155124653739612,0.06137010065130185,0.010930661870382339,0.021087850093997534,0.015431521094742488
0.24210526315789474,0.0614548072395217,0.010951501546850338,0.02112733595033153,0.01549287794009222
0.24265927977839336,0.06146609653732871,0.010973117256321998,0.02112733595033153,0.01552506354801163
0.24321329639889197,0.061575792275895866,0.010975764953410086,0.0211310041242951,0.015553862571721054
0.24376731301939059,0.06178968836781346,0.010980708092175067,0.021158308241579188,0.015595627442662163
0.2443213296398892,0.06181340436409418,0.011001184575950182,0.02117535744782681,0.015661940431907724
0.24487534626038782,0.061919092588459027,0.0110039943068875,0.021178163526453485,0.015668683420827573
0.24542936288088643,0.06196213151678499,0.011010144104196136,0.021226129745631196,0.015701894232130385
0.24598337950138505,0.06222443267445688,0.011013663741306764,0.021241059972342033,0.015708965830125377
0.24653739612188366,0.06229960923417851,0.01101375952804717,0.021246311636570852,0.015731841687070803
0.24709141274238228,0.06230150740298434,0.011019470482580767,0.02127397617988888,0.015791107824401095
0.2476454293628809,0.06250983330554115,0.011019470482580767,0.0212755254240716,0.015820957416220735
0.2481994459833795,0.06276491806917749,0.011021532217606416,0.021280495490374272,0.015836565795062867
0.24875346260387812,0.06277752534384246,0.011032743435689414,0.02128870481920702,0.015840338116853956
0.24930747922437674,0.0628885270864459,0.011054668105431683,0.02132315887623025,0.015852424975587157
0.24986149584487535,0.06299285355643956,0.011058867494586086,0.021324085861802795,0.01586338126368551
0.25041551246537397,0.06301364090549522,0.011074846363139997,0.021364288673601958,0.015925290874602118
0.25096952908587256,0.06304503823514784,0.011076586383946806,0.021392520351075157,0.015950345197543202
0.2515235457063712,0.06319136272995471,0.011081632106370214,0.021420305611762478,0.01600228740237276
0.2520775623268698,0.06321900650390351,0.011086658737567314,0.02146793664497916,0.016031009706632102
0.25263157894736843,0.06330655236471242,0.011097413991842164,0.02147474057715795,0.016041507111419984
0.253185595567867,0.06336673327348331,0.011109153356732198,0.021521316159697424,0.016065233662269373
0.25373961218836566,0.06342659033955701,0.011112413493565454,0.021533276702106134,0.016065233662269373
0.25429362880886425,0.06377723277711474,0.011122789115871029,0.021573750279313193,0.016076126672486875
0.2548476454293629,0.06386372927905162,0.01112409837453028,0.021644848673148948,0.01608309074339269
0.2554016620498615,0.06410500867441699,0.011135261113498742,0.021673646059775453,0.016112313733875238
0.2559556786703601,0.06431985020937356,0.011140567561030853,0.02168300343837746,0.016143632153674037
0.2565096952908587,0.0644816480256612,0.011140567561030853,0.021762569163806967,0.01616672326803709
0.25706371191135735,0.06456382985797178,0.011153328079424268,0.02176549245449994,0.016215941193636497
0.25761772853185594,0.06459892245022225,0.01115468263100657,0.021766016322632135,0.01623911269328692
0.2581717451523546,0.06463377397160598,0.011179093611274902,0.021771495983398087,0.016257213589454648
0.25872576177285317,0.0646947297595217,0.011194331580042632,0.02186128661274446,0.01626394599745043
0.2592797783933518,0.06472734114900036,0.011228716259347852,0.021916227055865403,0.016300740995134934
0.2598337950138504,0.06477681162659146,0.011236789381114654,0.021929743319422833,0.01634680635986666
0.26038781163434904,0.06477681162659146,0.011245181893989228,0.021939016846204206,0.016352681712749815
0.26094182825484763,0.06494424524040932,0.011249622479360887,0.02193984814128728,0.016359057959920202
0.2614958448753463,0.06514773684129825,0.0112642935399708,0.021949015736472403,0.016364603500812747
0.26204986149584486,0.06518883553764686,0.0112642935399708,0.021985435328235547,0.016379014187088575
0.2626038781163435,0.06518883553764686,0.011277442155401664,0.022008779143733073,0.016385438247038496
0.2631578947368421,0.06522940952806065,0.011293774173503706,0.02201079107725941,0.016386361712498045
0.26371191135734073,0.06523479900991293,0.011335534971977108,0.022018136062097828,0.016387661461755406
0.2642659279778393,0.06523479900991293,0.011335587567312042,0.02202813791693055,0.01642658407045072
0.26481994459833796,0.06533303682469242,0.011347196690882461,0.022050020784031073,0.016437404317468297
0.26537396121883655,0.06540416977915002,0.011355500364470974,0.02205506909352048,0.016450911127695467
0.2659279778393352,0.06542609202957357,0.0113596219339247,0.02211584359161446,0.016468777632400632
0.2664819944598338,0.06550668418837644,0.011370999536662598,0.02215666132319796,0.01648537663454689
0.2670360110803324,0.06591928857246877,0.01140587268691148,0.022175793094212266,0.01649428914872064
0.267590027700831,0.06597702459251324,0.011460174902661756,0.022182807178593753,0.016505365767661213
0.26814404432132966,0.06619795421410449,0.011460582523036372,0.022218445908509746,0.01654555749997946
0.26869806094182824,0.06621912745072447,0.011463494496258362,0.022239975492937478,0.01655677324405389
0.2692520775623269,0.0662209055724238,0.011467488738961928,0.022257201640273214,0.016558845420619837
0.2698060941828255,0.06623246750035663,0.011467488738961928,0.02228127638885915,0.016571317400875692
0.2703601108033241,0.06653432703402404,0.011469710279573938,0.02233374154489803,0.016585614095987293
0.2709141274238227,0.06653940948562363,0.011472132737972337,0.02233487924012243,0.016614576529233076
0.27146814404432135,0.06670705865131869,0.011473984128454776,0.022379824345506085,0.01665678719207275
0.27202216066481993,0.06676572281202844,0.011479316617612593,0.022406445355238842,0.016665332642237837
0.2725761772853186,0.06683791062701819,0.011479316617612593,0.0224269643056035,0.016684868347261714
0.27313019390581716,0.06685583224582742,0.011488713345334165,0.022434731077646652,0.016774322644034365
0.2736842105263158,0.06689078836957009,0.011507926340906997,0.022435725383692266,0.016775728066974825
0.2742382271468144,0.06691702699835049,0.011531435733072713,0.022463917443576793,0.016783217703449687
0.27479224376731304,0.06716853445378734,0.011540705524129771,0.022518430589451167,0.016792425967842688
0.2753462603878116,0.06728838741007374,0.011541901367879569,0.022524273906379885,0.016799199008368407
0.27590027700831027,0.06729111499342035,0.011552975399184671,0.02259917013964711,0.016803521528783685
0.27645429362880886,0.06734812190684457,0.011552975399184671,0.022606385422173324,0.01682162929269101
0.2770083102493075,0.06737107247298102,0.011554798425182138,0.022619657606658204,0.01682162929269101
0.2775623268698061,0.06741702454751017,0.011559123224423637,0.02264169123088744,0.016835850410344428
0.27811634349030473,0.06765209758292855,0.011560689471130666,0.022652982565360674,0.016855396402911
0.2786703601108033,0.06782478253164119,0.011574289702119144,0.022727748313489407,0.016857888020851287
0.27922437673130196,0.06782933878468568,0.011575217532007777,0.022729309127872372,0.01686352419147282
0.27977839335180055,0.0679678524017148,0.011577752272118467,0.022729309127872372,0.016885720301350424
0.2803324099722992,0.06805216881584722,0.01157791042117092,0.02282112045202096,0.01689827784873384
0.2808864265927978,0.06811249722976576,0.011580542469144943,0.0228350680024945,0.016917647416841517
0.2814404432132964,0.06813914115585544,0.011592864960437295,0.02284899378774647,0.016924832355087887
0.281994459833795,0.068226427938969,0.011595899985548202,0.02288012060411686,0.016987731699709255
0.28254847645429365,0.06831464789131672,0.011608615763090586,0.022887050129740356,0.01702463886136717
0.28310249307479224,0.06842020045547405,0.011618846798668073,0.022922591899534352,0.01702463886136717
0.2836565096952909,0.06877599053232193,0.011622246501852583,0.022949810948530845,0.01705210617564131
0.28421052631578947,0.06900071091146455,0.011629058570967628,0.02295184715025725,0.017070480072488212
0.2847645429362881,0.06907376879078266,0.011631246838676085,0.022967338261203892,0.017113057574908445
0.2853185595567867,0.06910220290629482,0.011632642515495768,0.022973515103095657,0.01711892405446499
0.28587257617728534,0.0691095033194789,0.011632964216236436,0.022976190410510217,0.017153681849931806
0.28642659279778393,0.06912503171011221,0.011644779125008766,0.022979659654323824,0.01716672941696022
0.2869806094182826,0.06915151802434667,0.011668764793014109,0.023010092924611595,0.017179670505043366
0.28753462603878116,0.06918753724518761,0.0116924321160757,0.023045054439077138,0.017212725398474533
0.2880886426592798,0.06933699055144008,0.011709363742736041,0.023049702464529982,0.01724576296468845
0.2886426592797784,0.06938651562266027,0.011749660432278082,0.02306088305545878,0.017334054802511146
0.28919667590027703,0.06963611774198027,0.011753948033136286,0.023089727196248733,0.017351348347398262
0.2897506925207756,0.06966054823505174,0.011760274511898757,0.023177745196758578,0.017368376631805824
0.29030470914127426,0.06973653167608546,0.011770514565296116,0.023216977409918186,0.017402492807016102
0.29085872576177285,0.06987063512308873,0.011784778247684705,0.02322108387133204,0.017429750659302835
0.2914127423822715,0.0701195438914602,0.011792813289354484,0.023231482465071906,0.017456904743738063
0.2919667590027701,0.07014952509028388,0.01179544217817813,0.023235611911203775,0.017498070825901935
0.2925207756232687,0.07015979146431446,0.011804328432953762,0.023250008081768563,0.017532926308498214
0.2930747922437673,0.07072558346318865,0.011807116543528668,0.023259184865903015,0.01755472442791026
0.29362880886426596,0.07077571577512783,0.011814469736637311,0.023283133128184218,0.017603459163427915
0.29418282548476454,0.07078988117654947,0.01183125060129149,0.02329483871189603,0.017614807291496205
0.29473684210526313,0.07099342963118672,0.011833029928158394,0.023301356075588326,0.017649694536734064
0.2952908587257618,0.07111157808810595,0.011836861139369308,0.023327221103393178,0.017712371660938246
0.29584487534626036,0.07112273413440323,0.011849300328903651,0.023359452125237757,0.017756849763978236
0.296398891966759,0.07119072576640591,0.011855023060441486,0.023359452125237757,0.017758130629384493
0.2969529085872576,0.07119072576640591,0.011877370539907069,0.023378994046278568,0.017786380661027373
0.29750692520775623,0.071471894485884,0.01190808085160257,0.02338886472342331,0.017790553194677344
0.2980609418282548,0.07147276991800451,0.01190999774845513,0.023432220640488038,0.017790553194677344
0.29861495844875346,0.07147988264664681,0.011920373842976192,0.023452201772995927,0.017797385774941887
0.29916897506925205,0.07151544153409672,0.011921877846321453,0.02350941295000148,0.017798896288645758
0.2997229916897507,0.07154649609516008,0.011981915591791275,0.02352276817002326,0.017824630344057703
0.3002770083102493,0.0716337854601888,0.011984197009003808,0.023564059916640685,0.017915046899479013
0.3008310249307479,0.0716896515068891,0.011985412961010614,0.02359882037057876,0.017953147813536335
0.3013850415512465,0.07177558627361637,0.011988967776473252,0.023624444064141305,0.01796501970817745
0.30193905817174516,0.07177558627361637,0.011996704922164063,0.023641778373024832,0.01796501970817745
0.30249307479224374,0.07194803263402973,0.012012735342104591,0.02365041516968577,0.01797824574076427
0.3030470914127424,0.07195114887471084,0.012019883133657287,0.023699536019709557,0.017978704144616848
0.303601108033241,0.07196297280864852,0.012036266022414982,0.023706270439641002,0.01802021216750769
0.3041551246537396,0.07198785219846321,0.012038182318857985,0.02371608800483647,0.0180657217066966
0.3047091412742382,0.07219144664430134,0.012039655158572932,0.02373564959064613,0.018084418010275067
0.30526315789473685,0.07221837577270272,0.01205157710950181,0.0237811876934196,0.018105878388653747
0.30581717451523543,0.07224976086195345,0.01205313348987748,0.023787702109691153,0.018110206117384866
0.3063711911357341,0.07251357876270959,0.012055389200421363,0.023804165914497088,0.018114849111617856
0.30692520775623267,0.07290028556937037,0.012057768067388916,0.023836319068469492,0.018170210753463537
0.3074792243767313,0.07292466185595069,0.012061636344540957,0.02386331131859148,0.018181422314680437
0.3080332409972299,0.0730647559783476,0.012071462155835804,0.023927862497355182,0.018190053595095394
0.30858725761772854,0.0731905425152935,0.012082156175957835,0.02393512397188323,0.01819637549797759
0.3091412742382271,0.07348985045580106,0.012114453874143059,0.02395283991384983,0.018219182103843726
0.30969529085872577,0.07352711441620469,0.012127290596051653,0.0239889305385671,0.018234393111109474
0.31024930747922436,0.0735537812317512,0.012128731664759043,0.023992601154687706,0.01825121810767312
0.310803324099723,0.0736840523996347,0.01212960047621548,0.024074888044103585,0.01827303925819573
0.3113573407202216,0.07369391446000698,0.012161228824988875,0.02408024037469763,0.01831889431162785
0.31191135734072023,0.07392707776788576,0.012185897673290102,0.02408024037469763,0.01832524363392806
0.3124653739612188,0.07407402417588577,0.01221615972760021,0.0241210590105878,0.018361513404583057
0.31301939058171746,0.07425157453270505,0.012231295526454808,0.024128608253771434,0.018374843072402183
0.31357340720221605,0.07449315624361742,0.012237662590981907,0.02414623321394203,0.018398551521329604
0.3141274238227147,0.07456699509016362,0.012254533474425058,0.024156824530705365,0.01844277807104732
0.3146814404432133,0.07460424665280262,0.012264570102658271,0.024158244536545026,0.018459135699748396
0.3152354570637119,0.07471595240507133,0.012267014486349738,0.024211524032243796,0.018462354416840743
0.3157894736842105,0.074863918325303,0.012268291232883892,0.024235582812919987,0.018534013035469643
0.31634349030470915,0.07494475366587995,0.012272372907835945,0.024235582812919987,0.01853636604000224
0.31689750692520774,0.07502600512717698,0.01229100872094425,0.024320228413147266,0.018602496150656046
0.3174515235457064,0.07525320449657465,0.012310391868603832,0.024356937751023235,0.01863792896430799
0.31800554016620497,0.07533639268661603,0.012355429225613916,0.024412928907378804,0.018661382379075667
0.3185595567867036,0.07545731850473401,0.01236670094805975,0.024418872405993875,0.018734488380352497
0.3191135734072022,0.07551649344717284,0.012373476423290123,0.024418872405993875,0.018734488380352497
0.31966759002770084,0.07571312145053358,0.012373747007774803,0.024420584242169287,0.01873753080259248
0.32022160664819943,0.07579222466655228,0.012387576567454157,0.02442822130011455,0.018780916385902742
0.3207756232686981,0.07580159687330329,0.012390232004111334,0.024437283676120438,0.018780916385902742
0.32132963988919666,0.07596243131389185,0.01242534308047932,0.02446947396199537,0.01880462385600106
0.3218836565096953,0.07597474116474849,0.012474694053528414,0.024472982665300985,0.01880462385600106
0.3224376731301939,0.07598653924525271,0.012487764672178398,0.024485851968137587,0.01881565620213131
0.32299168975069253,0.07603187835383252,0.012488024093166999,0.024489329138023284,0.01881595216088819
0.3235457063711911,0.07608090028573214,0.012489383914791208,0.02450315351146496,0.01882144602449723
0.32409972299168976,0.07613537241009832,0.012489901264022083,0.024545548877026237,0.018840062354563956
0.32465373961218835,0.07617745944739085,0.01254312782511929,0.02456401661239415,0.01885326413044268
0.325207756232687,0.07620168935562707,0.012545788291367141,0.024585354989481095,0.018886943728880848
0.3257617728531856,0.07620168935562707,0.012554528250096016,0.024604511964885903,0.01890806654236635
0.3263157894736842,0.07628344567475243,0.012557646632705888,0.02464360969801715,0.018912907448982202
0.3268698060941828,0.07628956857150788,0.012563183638302151,0.024702908304524065,0.01891782283603767
0.32742382271468146,0.07632759591338045,0.012604921114312584,0.024711675063822675,0.01894010981425368
0.32797783933518004,0.07657898502874583,0.012606885366800836,0.024712760483658544,0.018943401118312813
0.3285318559556787,0.07705187148109342,0.012620758437016924,0.024730603555801315,0.018951288471311167
0.3290858725761773,0.0770914389071119,0.012624572384961844,0.024750126040025987,0.01896109885943331
0.3296398891966759,0.07712485271642329,0.012630116994701011,0.024750126040025987,0.018983665913996358
0.3301939058171745,0.07723728506568464,0.012642052475421134,0.024761443047884104,0.019011167396487488
0.33074792243767315,0.0772716112866278,0.012649720645111202,0.024778699420321564,0.019017055769350696
0.33130193905817173,0.0772903715640496,0.012652395388697717,0.024778699420321564,0.019022853408840128
0.3318559556786704,0.07734201995939285,0.012657275448488181,0.02478199877182159,0.019030815625810115
0.33240997229916897,0.07736195107293711,0.01267984032940478,0.02478623971944727,0.019087265574657404
0.3329639889196676,0.07791340086573632,0.012693793627595895,0.024859642374047603,0.019110353029347528
0.3335180055401662,0.0779445476112551,0.012694422465594985,0.024884903169039487,0.01917161494417467
0.33407202216066484,0.07810238940039242,0.01270731857156199,0.024892203657445554,0.01917645829807426
0.3346260387811634,0.07810598802428655,0.012732782170806397,0.024961611881540204,0.019231809855314173
0.33518005540166207,0.0781619441215063,0.012757997596535228,0.02499364814732254,0.019262186490515542
0.33573407202216066,0.07819250198359531,0.012796305091853252,0.02499593063420158,0.019367825970353154
0.3362880886426593,0.07843596964836197,0.012817364349021433,0.025016025354689605,0.019367825970353154
0.3368421052631579,0.07857543770874745,0.012828093608605545,0.025043118718874827,0.01940729575866503
0.33739612188365653,0.07859000688027654,0.012851623808539854,0.0250794021839082,0.01942605307628303
0.3379501385041551,0.07859020728964722,0.012856543487352004,0.025084477943593315,0.019472122009407202
0.33850415512465376,0.07877504505440373,0.01286029261270515,0.025085129914917174,0.019504157939829247
0.33905817174515235,0.07878229813472755,0.012860988784089528,0.025107355053197843,0.01952808373193521
0.339612188365651,0.07916065678251558,0.012907123251908287,0.025193145908404352,0.01958520387457156
0.3401662049861496,0.07947726548612283,0.012924921191514373,0.025215137259827197,0.01958558029997957
0.3407202216066482,0.07954000405714329,0.01296210733606949,0.02529980876831485,0.01959868357748777
0.3412742382271468,0.07972795861163538,0.012966058602531142,0.025323575368802528,0.019645287200112004
0.34182825484764545,0.0798035572490612,0.01296816538160949,0.025329198069551376,0.019687804652653896
0.34238227146814404,0.08014649535203348,0.012993186972634827,0.02536622736608609,0.01969131446974542
0.3429362880886427,0.08038389914087495,0.013012965867911069,0.025374010780834448,0.019692342491440886
0.34349030470914127,0.0805026088304135,0.013048312258447756,0.025386513876060567,0.019706501450183097
0.3440443213296399,0.08089748311994573,0.013049318685952889,0.0253917601153579,0.0197102990466085
0.3445983379501385,0.0810211333320797,0.013087096703481222,0.025440453126567304,0.019735266751674817
0.34515235457063714,0.08107144480088457,0.013094166610054738,0.025447706968948845,0.019862801447655655
0.34570637119113573,0.08110884888356389,0.01312013003382168,0.02547124259868069,0.01988408188062034
0.3462603878116344,0.08123364244671223,0.013132245652536682,0.025524885720316533,0.019916757772711617
0.34681440443213296,0.08168574024417291,0.013146528799241027,0.025535685225628792,0.019935953272446058
0.3473684210526316,0.08182206375188551,0.013147514706771236,0.025636997790660025,0.01997577765990963
0.3479224376731302,0.0818766860031773,0.01316692165242153,0.025702767787323354,0.019976811978594047
0.34847645429362883,0.08204487160661623,0.013173127683822615,0.025715331412919724,0.01998673413681715
0.3490304709141274,0.0820728318748755,0.013203835834975891,0.025718759450742323,0.020043875378429894
0.34958448753462606,0.08208769006751662,0.01321186831808048,0.025776791036125207,0.020053965504720658
0.35013850415512465,0.08237682588124552,0.013212926429863612,0.025846165422768914,0.02005543180874248
0.3506925207756233,0.08266746944753167,0.013232032845446438,0.025885175710631543,0.020072409216883014
0.3512465373961219,0.0828184440270321,0.013240693336588137,0.02594682044512005,0.020117558730520683
0.3518005540166205,0.08288410522962862,0.013254607533758256,0.025966995727367114,0.020123079719151046
0.3523545706371191,0.08309881143626345,0.013266097024244984,0.025968009631871694,0.020138496547159643
0.35290858725761776,0.08333952366832231,0.013271680497027523,0.026004059199649238,0.020174212817547423
0.35346260387811634,0.08350669167088874,0.013298058708732591,0.026004950866355424,0.02017639500595795
0.35401662049861493,0.08362561871984403,0.013308174103340363,0.026038916395120154,0.020197172188842465
0.3545706371191136,0.08362561871984403,0.013327230273358909,0.026092721910666538,0.02020942701157649
0.35512465373961216,0.0837627266471894,0.013328714468015763,0.026102542093502885,0.02021241700896295
0.3556786703601108,0.0837916525116991,0.013368432942717117,0.02610849911245415,0.020224438516677937
0.3562326869806094,0.08388342832746422,0.013392410537661633,0.02610849911245415,0.02027120562390755
0.35678670360110804,0.08421046380911665,0.013403190509058752,0.026120945472011995,0.020321899672282945
0.3573407202216066,0.08471704361771618,0.013425862707379665,0.026132898679634125,0.020346564270993593
0.35789473684210527,0.08489926780753033,0.013430174285551164,0.026183660077111117,0.020356802691943145
0.35844875346260385,0.0849560365251729,0.01343379041310707,0.026197725833284297,0.020360769479994725
0.3590027700831025,0.08509837723354817,0.013450233261552414,0.02622166999968642,0.02036787773542963
0.3595567867036011,0.08515029301050282,0.013452600136684397,0.026259650441725433,0.020375264019948946
0.3601108033240997,0.0852897237466637,0.013455547002117258,0.026269686066240663,0.020390718209727116
0.3606648199445983,0.08557928287690113,0.01346146096130442,0.0263028605779946,0.020390954532953955
0.36121883656509696,0.08560895637617962,0.013516545480826987,0.02631581786929987,0.020395593038058425
0.36177285318559554,0.08578196354026166,0.01354492058064856,0.026362828525089366,0.020401504959813986
0.3623268698060942,0.08589817950279577,0.01354576333841169,0.026384077229342037,0.020401504959813986
0.3628808864265928,0.08638939627042738,0.013608035893890194,0.026399822141380015,0.02044906265140502
0.3634349030470914,0.0865704821419144,0.013611956440843977,0.026431146887811882,0.020489125060311742
0.36398891966759,0.08669819615708371,0.013629060298070986,0.02648033389723829,0.020536202599888243
0.36454293628808865,0.08676970336769403,0.013686573592164937,0.026536717404554582,0.020679374320417856
0.36509695290858724,0.08682721113896615,0.013689205854702763,0.026545940786869955,0.020721179561762747
0.3656509695290859,0.08763292315908151,0.01370110514194723,0.026551858555191137,0.020788853301666622
0.36620498614958447,0.08776269944793476,0.013727179114019387,0.02657943681202233,0.020817984425078734
0.3667590027700831,0.08805818045823097,0.013738220535216067,0.02658050441581789,0.0208392461654523
0.3673130193905817,0.08833601021988835,0.013746075374282508,0.026601266947846435,0.0208392461654523
0.36786703601108034,0.0884792107647562,0.013760376281030237,0.026669912344682464,0.020851550974182377
0.3684210526315789,0.08849929253093398,0.013762848585446548,0.026672269968118105,0.02085860604145945
0.36897506925207757,0.08882690916229531,0.013762848585446548,0.0267228331931614,0.02088945112015941
0.36952908587257616,0.08931500814770436,0.013779662682806696,0.026852429021292888,0.020912135443611885
0.3700831024930748,0.08954425755328314,0.013782379817579408,0.02685604461583863,0.0210347993499517
0.3706371191135734,0.08997534641050006,0.013815072954355101,0.026857387253652654,0.0210347993499517
0.37119113573407203,0.0899794456867445,0.013819021284208716,0.026867469809547576,0.0210385366817257
0.3717451523545706,0.0901518621820715,0.013879389296669178,0.02687754962745261,0.021068785903241433
0.37229916897506926,0.09016206851008478,0.013904943253239748,0.02688713648442616,0.021129594517251285
0.37285318559556785,0.09037531969540034,0.013912794908141615,0.026937199241599794,0.02114249129271955
0.3734072022160665,0.09071005854546632,0.013943652150437474,0.026937661742067052,0.02115301198982745
0.3739612188365651,0.09099368689663366,0.014002256839883397,0.026961593616976556,0.021160850565870915
0.3745152354570637,0.09137138959521265,0.014027237090534207,0.027019367757047115,0.021244778817090835
0.3750692520775623,0.09143444165087376,0.014027795648380774,0.02702429027336418,0.021267548132001567
0.37562326869806095,0.0916173707299998,0.014033435525262181,0.02702939770611447,0.021273115492987618
0.37617728531855954,0.09163920399669868,0.01405552365486598,0.027130578961140767,0.021367060041213283
0.3767313019390582,0.09194989930651896,0.01405554843010642,0.027154083466811297,0.021368656296952112
0.37728531855955677,0.09194989930651896,0.014105612992034937,0.02722722526493218,0.021397798247100194
0.3778393351800554,0.09201029884601501,0.014119289048337199,0.027292789285921118,0.021426386210974122
0.378393351800554,0.09211550456403961,0.014119289048337199,0.027301829507021896,0.02145574179710446
0.37894736842105264,0.09221796579186546,0.014126949621678923,0.02731327020028828,0.021455956236063597
0.37950138504155123,0.09225648310597541,0.014132997280831202,0.027314991867158876,0.021460393494454753
0.3800554016620499,0.09231723175414903,0.014143562306874743,0.027338417168522772,0.021487301379646127
0.38060941828254846,0.09242179650250573,0.014154289285582471,0.027401909463146048,0.021490883101615284
0.3811634349030471,0.09253051690690416,0.014187109340152729,0.027407416111924713,0.02152542688413138
0.3817174515235457,0.09293869622514957,0.014193248196121663,0.027460463594692015,0.02155036739430589
0.38227146814404434,0.09309764191007233,0.014203183595792694,0.027531853211737418,0.02168532518159003
0.3828254847645429,0.09422290874458718,0.01420379060462271,0.027546225028763898,0.02176673753217897
0.38337950138504157,0.09454870105787797,0.014205045915556226,0.027553171941426383,0.021778304090343852
0.38393351800554015,0.09456447557012361,0.014215829481396887,0.02756708546829976,0.021806193134653904
0.3844875346260388,0.09491946713775426,0.014224083403856093,0.02759151605711393,0.021849684808450398
0.3850415512465374,0.0949621035261865,0.01425934842690633,0.027593389778850987,0.021864388404374192
0.385595567867036,0.09505875957105041,0.014277029938431308,0.02779458301108196,0.02198413009273345
0.3861495844875346,0.09515286892409117,0.014280392972960384,0.027844797734706453,0.021986280577077025
0.38670360110803326,0.09516434923889266,0.014281052033600888,0.02792183035424933,0.021993964896439185
0.38725761772853184,0.09526871855382696,0.014321604314908433,0.02803691039497981,0.021994186165349382
0.3878116343490305,0.09527808633431402,0.014338191659991555,0.028046396160965964,0.022014878536300995
0.3883656509695291,0.0954363476721134,0.014361853061288246,0.02818986328543794,0.022028076816927058
0.3889196675900277,0.09573229915186333,0.014369553567784058,0.0282227621723164,0.02203748219912399
0.3894736842105263,0.09575164130704186,0.01437507177258244,0.028325679655295376,0.022089670537019136
0.39002770083102495,0.09575642759111758,0.01437765214382875,0.028400295241694982,0.02208996587200197
0.39058171745152354,0.09582098790303768,0.01438423723266933,0.02843032015959152,0.022141891646722964
0.3911357340720222,0.09597404429600609,0.014434969353825664,0.028469690868529244,0.022165236586410668
0.39168975069252077,0.09605654028249522,0.01446443763254757,0.02848836206945719,0.022219335560460924
0.3922437673130194,0.09630044793174974,0.014465629287676108,0.02851529700540421,0.02226518269787722
0.392797783933518,0.09659286702893326,0.014483134936481571,0.02853767529935505,0.02231232638018604
0.39335180055401664,0.09669610351485854,0.014540843853224565,0.02857404350109919,0.022349640048266593
0.3939058171745152,0.09710003105066055,0.014559824674626508,0.028574240813475447,0.02236507396841111
0.39445983379501387,0.09719550407275757,0.014571587132785562,0.028574240813475447,0.022489634483714452
0.39501385041551246,0.0972017302030264,0.014571967324801927,0.028587494115840256,0.022502607432115202
0.3955678670360111,0.09729381765298904,0.01458220419180247,0.028654386561444412,0.022508289809718238
0.3961218836565097,0.0975194156252357,0.014624800756562133,0.028794376850652906,0.022508289809718238
0.39667590027700833,0.09754623988281294,0.014692860988649338,0.028910964508724418,0.0225115773733332
0.3972299168975069,0.09785967611800303,0.014705674355853756,0.02896111336092315,0.022514733479063315
0.39778393351800556,0.09787413819742137,0.014728892916856902,0.029101253479304586,0.02257048601095129
0.39833795013850415,0.09849688835620159,0.014729099970071541,0.029101253479304586,0.022585065940633735
0.3988919667590028,0.09857318125490622,0.014730769001494412,0.029104450950409783,0.022585975051849495
0.3994459833795014,0.09874222816075712,0.014736538358997242,0.029129623221156267,0.022616118601820768
0.4,0.09910629024569789,0.014738691215346078,0.029151736402009368,0.02262818455279234
0.4005540166204986,0.09952607533684332,0.014749841099556177,0.029160411723171274,0.02263371623203008
0.40110803324099725,0.09960215721853717,0.014791638987661995,0.02919155632566476,0.02264571394108439
0.40166204986149584,0.09974585813570581,0.014834241104621112,0.02919933217473069,0.022670436618278993
0.4022160664819945,0.10021509854722832,0.014837499276087962,0.02920463602635686,0.022782025281625658
0.40277008310249307,0.10071754501918163,0.014837746869135679,0.029225716700332978,0.022874162627296718
0.4033240997229917,0.10078330564859053,0.014897225157762902,0.029226075073133684,0.02288076207538064
0.4038781163434903,0.10098583951399977,0.014899083963864716,0.029231632226510353,0.022917886053000214
0.40443213296398894,0.10111472096498365,0.014913998041023276,0.029249066044888476,0.02299172443319929
0.40498614958448753,0.10117796778657842,0.014927637602948107,0.02925769262308089,0.023158304161572944
0.4055401662049862,0.10148350825176423,0.014947456927490787,0.029271056673849025,0.023292561645130147
0.40609418282548476,0.10157573187759494,0.014947730329130476,0.02931652961365978,0.02333588109860636
0.4066481994459834,0.10174507667621698,0.014950960319855619,0.029325788582374564,0.02336963805377492
0.407202216066482,0.10207807857968137,0.014951217896892665,0.02937823505746733,0.023390493048781623
0.40775623268698064,0.10247851390478808,0.014962376556266086,0.029420298193503752,0.02339748285406881
0.4083102493074792,0.1026341777472013,0.014965359929351508,0.02947338129879817,0.02343982543324157
0.40886426592797787,0.10307188536365962,0.014983838343621571,0.029494274895842724,0.023447388179593853
0.40941828254847645,0.1031809176338878,0.01501760793451467,0.029560597054302258,0.023477336363433996
0.4099722991689751,0.10409470341711345,0.015031681136969741,0.029571392957353157,0.023509162513662963
0.4105263157894737,0.10420296799941867,0.01504318306810968,0.02957164968492097,0.023526356598404772
0.4110803324099723,0.10423394001976057,0.015052509050779095,0.029638658233511674,0.023544713206724015
0.4116343490304709,0.10509680782914578,0.01507113353105047,0.029696364509955473,0.023562462955832766
0.4121883656509695,0.10535791989219626,0.015083651185881269,0.029726430822519665,0.02357779756263179
0.41274238227146814,0.10536699719561939,0.015101644973228698,0.02974109238245469,0.023590146654978796
0.41329639889196673,0.1056733664739192,0.0151219937444536,0.02976247120916989,0.02359085199878289
0.4138504155124654,0.10643269536553572,0.015124417332244757,0.029815316903117155,0.02363204679273511
0.41440443213296396,0.10643852190990101,0.015181013082542836,0.02985996611645096,0.023650834246149666
0.4149584487534626,0.10644657784754075,0.015208834498478128,0.02986096593071053,0.02373743485324393
0.4155124653739612,0.10672308185439433,0.015240518361425632,0.02988555304101534,0.02375669077888091
0.41606648199445984,0.10675157612092513,0.015275214694693959,0.02992548436970751,0.023765878555508116
0.4166204986149584,0.10688073966786511,0.015289451844514907,0.02996374988969455,0.02384944322738242
0.41717451523545707,0.10706590981802064,0.015326572203741909,0.02998395560944981,0.02386178275552562
0.41772853185595565,0.10733212734320051,0.015358439962272537,0.030085740561442642,0.02386178275552562
0.4182825484764543,0.10800846726158736,0.015380620803342175,0.030091189303554,0.02386178275552562
0.4188365650969529,0.10807167483514744,0.015380620803342175,0.03015443986152312,0.023914973471240143
0.4193905817174515,0.10978596359093594,0.015409708528916691,0.03020743539159681,0.023918870375812928
0.4199445983379501,0.10978596359093594,0.015419723832002706,0.0302618384345303,0.023925382227699483
0.42049861495844876,0.10999228438184283,0.015430374928429908,0.03027827330631922,0.02392858757478894
0.42105263157894735,0.11018508534921688,0.015434104907895518,0.0302879094225553,0.023954035897690976
0.421606648199446,0.1105714202047274,0.015465246172791297,0.03030412049026809,0.02405276640803035
0.4221606648199446,0.11112342216619066,0.015482847034552652,0.030333706393973144,0.024054847196016506
0.4227146814404432,0.11121784651467292,0.015492409466448358,0.030351704933523068,0.024102295562117324
0.4232686980609418,0.1112561174265769,0.015529461810226887,0.03035473146938729,0.024124515392077477
0.42382271468144045,0.11150794489867578,0.015532123690009973,0.030408673185769088,0.024139076700802932
0.42437673130193904,0.11178132940285114,0.01554111215056101,0.030421388721107813,0.024153727258046046
0.4249307479224377,0.11188222319956548,0.015553222807190724,0.030453069880397685,0.024159530656842974
0.42548476454293627,0.11287476612526302,0.015585089165912403,0.030498636085454,0.024210990568868135
0.4260387811634349,0.11329038450436132,0.015598908109985113,0.030606731310382114,0.024282013868554823
0.4265927977839335,0.11379553849209137,0.015603524697130177,0.03064330069180829,0.024392636004690525
0.42714681440443214,0.11381151728168819,0.015623378712001167,0.03066768054256614,0.02441963500791918
0.4277008310249307,0.11451831871616497,0.01563443933040735,0.030685799239909273,0.024451488556019453
0.42825484764542937,0.11488119480999534,0.015634612700613407,0.030744676715114008,0.02449557736936808
0.42880886426592796,0.11490228065214707,0.01563804558299998,0.0308028142609245,0.024495663762739307
0.4293628808864266,0.11505165320959286,0.015670122430575254,0.030820101505705525,0.024593885701699097
0.4299168975069252,0.11514030857269877,0.01567717740226685,0.030858638502525827,0.024615438917455167
0.43047091412742383,0.11535308454396154,0.015685566263482713,0.03087928828066694,0.024630760662787982
0.4310249307479224,0.11566272555105568,0.01571082029489972,0.030908849007035076,0.024651840660250453
0.43157894736842106,0.11638559158090622,0.015743544521119788,0.030915931216079377,0.024651840660250453
0.43213296398891965,0.11638559158090622,0.015749542959818195,0.030925297396683635,0.02465781921852785
0.4326869806094183,0.11678085424206373,0.015770407313041045,0.030925297396683635,0.024658949273920597
0.4332409972299169,0.11713871984478649,0.015780893547048213,0.030940360963357304,0.02477456045483396
0.4337950138504155,0.11889756267480352,0.015808216470005406,0.031076413431320806,0.0247876198029598
0.4343490304709141,0.11984355041693011,0.01584474834421882,0.03107786784777568,0.024791118282598924
0.43490304709141275,0.12041235047034983,0.01585770468101159,0.03108738173820451,0.02480872271789191
0.43545706371191134,0.12102731353575306,0.015871621574970605,0.031110344207807082,0.02484862348973196
0.43601108033241,0.12122018053066402,0.015885937813539305,0.03111159604706423,0.024922301430206562
0.43656509695290857,0.12137929185165283,0.015907259808553068,0.03111313614745271,0.024976382734346374
0.4371191135734072,0.12146822341098963,0.015930568427954997,0.031123680134938637,0.025040206267082327
0.4376731301939058,0.12168788425230793,0.015987091896764262,0.03113359780740775,0.025130949088132692
0.43822714681440444,0.12177041349137574,0.015991120546455642,0.03116826150817302,0.02518516548598882
0.43878116343490303,0.12215176263062578,0.01599272258310112,0.03123809119698736,0.025226561013689593
0.4393351800554017,0.12238349971859319,0.01602055888943794,0.031244067166897507,0.02522741928241198
0.43988919667590026,0.12261926034042174,0.016048990484396494,0.03128021464610607,0.02523261717923233
0.4404432132963989,0.12291125162561167,0.01605995220346341,0.0314033609586865,0.02527198720070047
0.4409972299168975,0.12324603261122787,0.016066222008673466,0.03144897562263424,0.025274865206502604
0.44155124653739614,0.12364527446833437,0.01607177407913048,0.03153575935470998,0.02528722234844711
0.4421052631578947,0.12367870038467195,0.016096478116837204,0.031596438217357574,0.02531117928427253
0.44265927977839337,0.12437033245833062,0.016121651221489616,0.031596438217357574,0.02538391283309793
0.44321329639889195,0.12443856639067076,0.016125485160808983,0.03161029766877931,0.025391602992537978
0.4437673130193906,0.1261085697131251,0.016152048038471152,0.03161867800171093,0.025465062394826987
0.4443213296398892,0.12636922901273348,0.016182604552550748,0.03165319444234356,0.025510199845527534
0.4448753462603878,0.12698432734918955,0.016186619909345036,0.03165604382782013,0.02562878481747917
0.4454293628808864,0.12812626732656282,0.01620890731602627,0.03178269218659375,0.02567737635029565
0.44598337950138506,0.12841426817572663,0.016278941073519293,0.03179587666826774,0.025725173417804864
0.44653739612188365,0.12841426817572663,0.01631721025729988,0.03187227619374775,0.025916328416066642
0.4470914127423823,0.12845958341156435,0.01631721025729988,0.03196861701289627,0.02594658871676268
0.4476454293628809,0.12988577959442002,0.016339485246208953,0.03201824898504818,0.02595506315569054
0.4481994459833795,0.1315751981158904,0.016430149410950896,0.032035489201086835,0.026067444281860048
0.4487534626038781,0.13163008539607782,0.016443779422194334,0.03209475679815238,0.026124570305608896
0.44930747922437675,0.13185254732389706,0.016448282242657253,0.03212157093249604,0.026164220022808812
0.44986149584487534,0.1320110529350809,0.016452638962984576,0.03224889477590691,0.026173823017651268
0.450415512465374,0.1323222304531104,0.01650420837808577,0.03226177944160618,0.02619179096275664
0.45096952908587257,0.1325943696903243,0.016518499915535285,0.03228357187810476,0.02619563000247956
0.4515235457063712,0.1327984220864453,0.016531944836463825,0.032302323245832175,0.026224899100210083
0.4520775623268698,0.13350434488162305,0.01661225236545747,0.03233206017876134,0.026266973589074455
0.45263157894736844,0.13500501839839218,0.01664897751273514,0.03234390944273002,0.02628502241237839
0.45318559556786703,0.13539670938496384,0.0166745518834785,0.03235743868266166,0.026311428236125995
0.45373961218836567,0.1355290312406782,0.01685437243579558,0.03247634672143059,0.026355452242894626
0.45429362880886426,0.13662068983139153,0.016882953909798517,0.032579193183050026,0.02637240272718287
0.4548476454293629,0.13727309059250645,0.01688769713200028,0.032605824637116816,0.026420033042626273
0.4554016620498615,0.13747213411831816,0.016911378822621385,0.03266471653675049,0.02644822034617407
0.45595567867036013,0.13782518633503002,0.016969374786162672,0.032687562884314764,0.02662393074593676
0.4565096952908587,0.1384966905748398,0.016998121641817125,0.032704695492282186,0.026628496697366947
0.45706371191135736,0.13862545575471885,0.017027219335261905,0.0327171454236543,0.026654132825729464
0.45761772853185595,0.1387725271309731,0.017158034637396152,0.032752839888463545,0.02676115699198342
0.4581717451523546,0.13954311449635418,0.017164581998543236,0.03275533741397596,0.026847407372747725
0.4587257617728532,0.14207766341041161,0.017174038721279306,0.03276809029984194,0.026872021250584313
0.4592797783933518,0.14337123264221463,0.0171764096432412,0.03277271247512644,0.0268850788268093
0.4598337950138504,0.14343075859502227,0.01718045236912199,0.032799753955764545,0.02689498158376841
0.46038781163434905,0.143439907806025,0.0172183580160666,0.03281004977829883,0.026927203432343384
0.46094182825484764,0.14505128557221628,0.017242427738556436,0.03282673997308874,0.02699867620145658
0.4614958448753463,0.14550418772434423,0.01725495183648596,0.03284956307404176,0.027122831848140596
0.46204986149584487,0.14550418772434423,0.017290442031580325,0.032884010349136586,0.02712984554252964
0.4626038781163435,0.14550418772434423,0.0173010979975154,0.032910238872825175,0.02715667797092787
0.4631578947368421,0.14641902977710836,0.017309171540099668,0.03304485276951494,0.027173910048593746
0.46371191135734074,0.1474453271557395,0.017342193851617508,0.03307465302471935,0.027196200505280068
0.46426592797783933,0.14861341615613233,0.01735644926305488,0.0331197790718339,0.02726772404143928
0.464819944598338,0.14899318147727345,0.017375718394321723,0.033200977230748295,0.027329692910435858
0.46537396121883656,0.14949423336647066,0.017385121548937527,0.0332508850662374,0.027428204148760207
0.4659279778393352,0.15131648913716614,0.017389984710655337,0.033274640454694415,0.027431885200280236
0.4664819944598338,0.1513839462811565,0.017389984710655337,0.03337995241155212,0.02747464234800602
0.46703601108033244,0.15638862392268799,0.01742641488541708,0.03344804574459546,0.02755406341935136
0.467590027700831,0.15652940441188506,0.017444124365684384,0.0335243381506826,0.02760553851162025
0.46814404432132967,0.1573800220829695,0.017462997077671606,0.03355773554576596,0.02763360996536271
0.46869806094182825,0.15888454244338074,0.017486004676005848,0.03355773554576596,0.027727348830476936
0.4692520775623269,0.15936824200948646,0.017507099731834567,0.03357974324504547,0.02775732109217751
0.4698060941828255,0.15956595343094482,0.017516399486014855,0.03362041643816978,0.02775781285732728
0.4703601108033241,0.1639318346629026,0.017559278938287085,0.0336435370467664,0.02776410273470234
0.4709141274238227,0.16700258107000773,0.01756366570468365,0.03374235431643647,0.027835057482901698
0.4714681440443213,0.1670710886775212,0.017603636377741212,0.033810056309990594,0.02788229553377317
0.47202216066481995,0.16720726990828969,0.017640010808892284,0.03383362327501675,0.027903109233494695
0.47257617728531853,0.17172802153533076,0.01764345648712526,0.03395630521259302,0.02792280926676456
0.4731301939058172,0.17253163769515242,0.017647994849149643,0.03400697486601413,0.028125150034154636
0.47368421052631576,0.17336667387584587,0.017657820580026736,0.03409342512700947,0.02813696861986314
0.4742382271468144,0.17438143564517927,0.01768474123619021,0.03414017894836816,0.028141447597745495
0.474792243767313,0.17446790916881053,0.017788137245689357,0.03414057778968102,0.02822354773197167
0.47534626038781164,0.1755195437213258,0.017823250745204026,0.03414689703886239,0.028246206014035314
0.4759002770083102,0.1762483284956332,0.0178277715511746,0.03417666937284877,0.028292330742537328
0.47645429362880887,0.17837375373462386,0.017860196612287747,0.03422104618294075,0.028311185992505056
0.47700831024930745,0.17844975707895908,0.017871703643593646,0.03429848032304767,0.028472559675568013
0.4775623268698061,0.18009991490260854,0.017911898205651897,0.034368000440565795,0.028554756221728386
0.4781163434903047,0.1802910564770296,0.017926948386904094,0.03440213610976903,0.028554756221728386
0.47867036011080333,0.1805375275056897,0.017939489751735226,0.03448055973739335,0.028575687390567515
0.4792243767313019,0.18271411917410563,0.017961615119237887,0.03448248196403084,0.02868189591685992
0.47977839335180056,0.18749660154068074,0.01796754486757879,0.03451551038836826,0.02870873168270039
0.48033240997229915,0.1879904858612063,0.01801523776765604,0.03458075536118278,0.028840714762220866
0.4808864265927978,0.18799353966905252,0.018077278968771638,0.03470134946078738,0.028943136324222372
0.4814404432132964,0.18846057039804884,0.018077278968771638,0.034800147713106015,0.028978223661555887
0.481994459833795,0.18889062514161525,0.0181418970285117,0.03481086202588691,0.02900534896217371
0.4825484764542936,0.19789566178636328,0.018165076414027398,0.034811263361436015,0.029007230636959022
0.48310249307479225,0.20328567182821586,0.018216961182537156,0.03483013990962626,0.02905097534539979
0.48365650969529084,0.20328567182821586,0.01822524381753286,0.034838081052559734,0.029128839012096733
0.4842105263157895,0.2107651986911209,0.01823501829087534,0.03488320900752247,0.029158433288094327
0.48476454293628807,0.21439482904604787,0.018241164917419162,0.03489085921762959,0.029206771374455518
0.4853185595567867,0.21674351722769714,0.018243308604822803,0.03489085921762959,0.029331694733712565
0.4858725761772853,0.2177098052665025,0.018258566661117488,0.03489664735154656,0.02935672717261957
0.48642659279778394,0.22318680541378802,0.018293791888623376,0.034938975612403396,0.02945605371603922
0.48698060941828253,0.2248429559102868,0.018298617604898544,0.03494816284966475,0.029469696071366253
0.48753462603878117,0.23128609460103108,0.0184558887234907,0.035039249979237186,0.029610849340451762
0.48808864265927976,0.23241860561096755,0.018480466733098864,0.03507169126635495,0.029617286849281752
0.4886426592797784,0.23708707891121536,0.018521072239294303,0.035145118110486755,0.0296774798392124
0.489196675900277,0.24081195967865948,0.01854219476789801,0.0351891116326919,0.029755816890947095
0.48975069252077563,0.2516708544619954,0.01859304184279857,0.035190869080547034,0.029768129784360567
0.4903047091412742,0.2557524908682301,0.018824975630679277,0.03520592517799008,0.029868435519308588
0.49085872576177286,0.25915970003092526,0.01883575336591433,0.03521249873281718,0.029947497108641655
0.49141274238227145,0.26081021887321487,0.018876381836105693,0.03524101022503431,0.029986635066152366
0.4919667590027701,0.26442357045296694,0.018876482681640088,0.03536518295486531,0.029990692669493637
0.4925207756232687,0.26997182856260854,0.018887764625205392,0.03538887915256668,0.030032771393058207
0.4930747922437673,0.2722736014521641,0.01897824752649151,0.03539077821451238,0.0300574407286721
0.4936288088642659,0.27418287465728447,0.019045076079757216,0.035395884820159075,0.030130052813800816
0.49418282548476455,0.28269227067732766,0.019063764712892704,0.035468248560428,0.030214151240013108
0.49473684210526314,0.2857018591606125,0.019133983726165295,0.03556228920996087,0.03022760796769411
0.4952908587257618,0.28731837463602367,0.019154797279842872,0.035662503504947284,0.03027249619290084
0.49584487534626037,0.3048468673562668,0.019243037981397662,0.03567335790296716,0.030279425967073136
0.496398891966759,0.3063278291882005,0.019318950129262952,0.035701366425179154,0.030293191350013758
0.4969529085872576,0.30787159325697033,0.01932293435096758,0.0357652521284314,0.030358829118774307
0.49750692520775625,0.3183777270620807,0.01934297929929791,0.035813193632460015,0.030401360860063207
0.49806094182825483,0.32126882562702996,0.019345231644387558,0.03586901827804443,0.030438130614817743
0.4986149584487535,0.3216558899092928,0.019373878580639565,0.035891114329874116,0.030451390136244833
0.49916897506925206,0.32375134896171,0.019420109185466928,0.03592797140077731,0.030489312459631737
0.4997229916897507,0.33448758612673,0.019474602408415122,0.03603796754609184,0.03053211824881304
0.5002770083102493,0.34110228236731555,0.019488825985822977,0.03616573230129373,0.03058247410475725
0.5008310249307479,0.34110228236731555,0.019505933677780352,0.036175254417572265,0.030610337454592042
0.5013850415512465,0.3510597038306047,0.019517417727490566,0.03620859274214354,0.03071941152211321
0.5019390581717451,0.3518893904832785,0.019537754542233155,0.036366697857512585,0.03074076966266688
0.5024930747922438,0.3552813106884104,0.019553041049618865,0.036382930714110216,0.03074744222770501
0.5030470914127424,0.3642861353308758,0.019556560743357137,0.03650067874222826,0.030937009238958674
0.503601108033241,0.3642861353308758,0.019595036020519846,0.03650067874222826,0.030990010533332606
0.5041551246537396,0.3642861353308758,0.019641915751896548,0.0365830513641937,0.031019869315777302
0.5047091412742383,0.3651971411356451,0.019793255531652756,0.03683269085364394,0.031272955125134554
0.5052631578947369,0.369526140534404,0.019897653066412557,0.03701104058525469,0.03138735759088694
0.5058171745152354,0.3770215140540146,0.02009935637673288,0.037019857969905826,0.03165752854014661
0.506371191135734,0.38024819612025557,0.02012847887550417,0.03714296710103052,0.03165752854014661
0.5069252077562327,0.3813676509770674,0.020175012075504956,0.037201006729959636,0.031693561351522376
0.5074792243767313,0.3908217293255773,0.020221345800287213,0.0372275821895678,0.031816529798602534
0.5080332409972299,0.39115993726477705,0.020222701816995006,0.037406290735492384,0.031816529798602534
0.5085872576177285,0.39933308516891963,0.02022742498171905,0.037406290735492384,0.03184648611978215
0.5091412742382272,0.40264268023319355,0.0202374461376831,0.037417971559972237,0.03190072853129163
0.5096952908587258,0.4057094005611004,0.020301145074183412,0.0374602893384827,0.03191854495349372
0.5102493074792244,0.41909845776730614,0.020340619787205402,0.03746101944685729,0.03193222810934798
0.510803324099723,0.419106213982404,0.020392267714077764,0.03750548029873775,0.03220094655338705
0.5113573407202217,0.4219272985597487,0.02040071759438955,0.0375378918568208,0.03224950149787
0.5119113573407202,0.4293673929044093,0.020421433428650583,0.03767483520394843,0.03226816636143512
0.5124653739612188,0.45319577765841274,0.020504884199743143,0.03782327870051957,0.03229616241884508
0.5130193905817174,0.45678619311979923,0.02050609751268701,0.03783234057128826,0.03240548591143239
0.5135734072022161,0.47796062031580167,0.020562208292071518,0.03789762637706573,0.032510630329435866
0.5141274238227147,0.5211110175116959,0.020711851616266486,0.03802215944808495,0.03254786341300502
0.5146814404432133,0.5381101369314584,0.02081025459017065,0.03812623161849871,0.032587656835646496
0.5152354570637119,0.5484301739843839,0.0208366971844652,0.03822700756924212,0.03260024818071509
0.5157894736842106,0.5844710813288029,0.020850954625700666,0.03822925185883305,0.03260463195687616
0.5163434903047092,0.5952229803420811,0.020950330367184813,0.03824668436592389,0.032607911164330754
0.5168975069252078,0.5970220617184914,0.0210520302519459,0.038299120312459294,0.03268109720961347
0.5174515235457063,0.6047922319449763,0.021104433394782292,0.03831073612516583,0.03283840860609144
0.518005540166205,0.6061226069702474,0.021104433394782292,0.03831708642618058,0.03284756147198405
0.5185595567867036,0.60636997081279,0.021109560005996647,0.038381530451046565,0.03286940061901762
0.5191135734072022,0.6091914582142268,0.02119257867581062,0.03842452060707642,0.032931868560754925
0.5196675900277008,0.6099706657049109,0.021217155712246444,0.03850805799767986,0.03307671355969309
0.5202216066481995,0.6291499963783986,0.02123710616363475,0.03851425346325475,0.03324181897375134
0.5207756232686981,0.6434858082233323,0.02130370737602695,0.038553564028987075,0.03333643834154323
0.5213296398891967,0.6448426753442487,0.02138811911590944,0.038640996018874524,0.033396369172661707
0.5218836565096953,0.6601954950200327,0.021398913805280202,0.03864739802033912,0.033537800120020764
0.522437673130194,0.664404521208079,0.021432673333070244,0.03875085657394618,0.033592231396155275
0.5229916897506925,0.6647308103248368,0.02147623395550903,0.03876588290166851,0.03363170761294611
0.5235457063711911,0.6655852617775934,0.02149314617350309,0.03876588290166851,0.033633509528711296
0.5240997229916897,0.6700577207712143,0.021517331790530368,0.03881167318489012,0.03406745706224743
0.5246537396121884,0.6784373275076757,0.021517331790530368,0.03883649700987913,0.03412957261143733
0.525207756232687,0.6823867295882502,0.021601250901247884,0.03888045465522611,0.0341403458105009
0.5257617728531856,0.7144565788825537,0.021606135067083747,0.03888045465522611,0.0342401435186073
0.5263157894736842,0.7162126380972726,0.02215973091238221,0.03889101818233742,0.034254194825262305
0.5268698060941829,0.7274951758506077,0.02221363141331174,0.03890338746107622,0.03429820350879952
0.5274238227146815,0.7284677803809457,0.02242176812598164,0.038912406863192264,0.03440120847574067
0.52797783933518,0.7490164068546868,0.022470738267537697,0.03900793483795045,0.03441417215727697
0.5285318559556786,0.7825584992385578,0.022470738267537697,0.03900793483795045,0.03447262432141908
0.5290858725761773,0.8419154941867283,0.022475817493292822,0.03903004830651074,0.034535640477192285
0.5296398891966759,0.902480149979444,0.02265473792347117,0.03911258157682974,0.034573177379073346
0.5301939058171745,0.9051838398074648,0.02268014935284771,0.03925368709133976,0.034608892243286206
0.5307479224376731,0.9199113432756956,0.02268014935284771,0.03928463641730523,0.03477075783765467
0.5313019390581717,0.9254233771588553,0.02278166988820204,0.03939763342156491,0.03484711545363922
0.5318559556786704,0.931664319254619,0.022826207050128087,0.03944771194944351,0.03487616824388174
0.532409972299169,0.9427970912120194,0.022908540321789954,0.039488314389755634,0.03490270103194555
0.5329639889196676,0.950019259419904,0.02308486140675058,0.03952411072944304,0.03490280529109627
0.5335180055401662,0.967772758691759,0.02312406545851672,0.039550027011087806,0.035058669734395684
0.5340720221606648,0.9728105752996,0.023145893676006474,0.03957407333244827,0.03505962479810983
0.5346260387811634,0.974752122637885,0.023251258744238848,0.03961979393330668,0.035086429172358116
0.535180055401662,0.9844814284561082,0.02331693861947933,0.0396430269936191,0.03511907463781249
0.5357340720221606,1.0015760651295273,0.023366050732642158,0.03978717439585172,0.03558595131469502
0.5362880886426593,1.031768118823064,0.023496664316701936,0.0397956364233688,0.03569162330893273
0.5368421052631579,1.041199030074337,0.023580448822855128,0.039830921214060296,0.03569184581623256
0.5373961218836565,1.0452188653419603,0.023709378390106513,0.03996380205678829,0.03570139638571599
0.5379501385041551,1.0500037915018086,0.023746766168012797,0.039999008082949296,0.03572137598405434
0.5385041551246538,1.0899748903786077,0.023762236034255882,0.04004175070155597,0.03577332014467004
0.5390581717451524,1.12308739474751,0.02384659703850957,0.040083305882963056,0.03578901564626547
0.539612188365651,1.1355077050263294,0.02412250225355572,0.040111256874548404,0.035852415073668785
0.5401662049861495,1.1365106351160712,0.02414767046018375,0.040187266735567724,0.035852415073668785
0.5407202216066482,1.138704820446895,0.024187476246123808,0.04045982137510275,0.036107890007431004
0.5412742382271468,1.1397655291566788,0.024359440698422965,0.04051641545193244,0.036122123017800344
0.5418282548476454,1.1554300264157034,0.024367813849262933,0.04054225279751118,0.036188769227170306
0.542382271468144,1.158241755265194,0.024670647870799096,0.04055482266687627,0.03622333652783366
0.5429362880886427,1.1796682455373784,0.02474650296010655,0.040602993874459675,0.03631184888390165
0.5434903047091413,1.1905892754769232,0.02488854111910911,0.04066048880802773,0.03641714655798394
0.5440443213296399,1.2286299000458094,0.025199884453674912,0.04074127056631015,0.03657550224932108
0.5445983379501385,1.2444702339849185,0.025359485899200243,0.04075060740222847,0.03657550224932108
0.5451523545706372,1.2518017564535298,0.025558706229323262,0.04077438325181826,0.036669573313866895
0.5457063711911357,1.25766186822402,0.02569429456373796,0.04077927295201027,0.036792502619876113
0.5462603878116343,1.259313845929198,0.026052577684367955,0.04088161429479349,0.036998021806301816
0.5468144044321329,1.2697511810780258,0.026504203564795038,0.04088161429479349,0.03700461863491692
0.5473684210526316,1.3425644961302048,0.026504203564795038,0.04088161429479349,0.03707431159870724
0.5479224376731302,1.3448522625444848,0.02655499939347204,0.04088447445411681,0.03715802125052701
0.5484764542936288,1.3495995918359842,0.026572540403028096,0.04092431153571635,0.03715900846292571
0.5490304709141274,1.3590942314591057,0.02688965978083791,0.04103123152707066,0.03725358498904072
0.5495844875346261,1.3742746582983585,0.026921302687141456,0.04117220568486548,0.03763000393103351
0.5501385041551247,1.3802737171234685,0.027139287151043398,0.04118864167035539,0.03789646152825217
0.5506925207756233,1.3875219795866676,0.027195994024030445,0.04135141875956624,0.03797558220958271
0.5512465373961218,1.3992794915708422,0.027195994024030445,0.04139370328077264,0.03799856671919399
0.5518005540166205,1.4249191019997107,0.0272523072212502,0.04153154479648342,0.03808867071303733
0.5523545706371191,1.4253675881663426,0.02795604996480107,0.04153154479648342,0.03809428753064173
0.5529085872576177,1.4260232862214166,0.028940073367397786,0.04165646170783502,0.0381068826182791
0.5534626038781163,1.4353200704585927,0.029193504102864375,0.04168707584405108,0.03833083690147681
0.554016620498615,1.4438569468521407,0.02928698261783087,0.0417150948043762,0.038364168733428655
0.5545706371191136,1.4631014709711614,0.030566756118879514,0.04176480925915001,0.038630476740478634
0.5551246537396122,1.4701028291494573,0.030711358245704895,0.041805578087494716,0.03865950254303555
0.5556786703601108,1.4883011870664,0.031222366405446504,0.04206256808042982,0.03866761456494026
0.5562326869806095,1.4927397263928794,0.03129370111270127,0.04215735642783554,0.03871636689044947
0.556786703601108,1.4996702360306722,0.03286810612589564,0.04232273768948278,0.03876221297835649
0.5573407202216066,1.5124123247321974,0.03380922058654517,0.042533622312726664,0.03890406970774056
0.5578947368421052,1.512546264290759,0.03381255938465891,0.04262049102897166,0.03890406970774056
0.5584487534626039,1.5246794127235628,0.03389917587735325,0.042788870872753536,0.038949010854064
0.5590027700831025,1.529317312577434,0.034033208631918346,0.04288704866104717,0.038978467926278404
0.5595567867036011,1.5319082826219634,0.034316430475602136,0.043033514145130444,0.03913873196795065
0.5601108033240997,1.547957260809506,0.0344354194825083,0.043564217792691075,0.03921449807138283
0.5606648199445984,1.5521365534934701,0.03486145255348317,0.043582329538678986,0.039290563809578176
0.561218836565097,1.5524555398095703,0.03535053689899989,0.04364042473430554,0.03945511282301945
0.5617728531855956,1.5640661088004515,0.03609262779372728,0.04399340679010818,0.03948229915216326
0.5623268698060941,1.5772698659852638,0.03768894793852068,0.04409301185321982,0.03968590095387742
0.5628808864265928,1.5772891669474454,0.0377565454987788,0.04414118739214764,0.039827632819639476
0.5634349030470914,1.5933064901152938,0.038321232983341516,0.04440396911409081,0.040065119615974754
0.56398891966759,1.6060068803308178,0.038333491160312046,0.0444250039416388,0.040100549042905206
0.5645429362880886,1.6108644395984686,0.038976632878245585,0.04450360634470599,0.04016238254374818
0.5650969529085873,1.622041273828139,0.0412262667980576,0.044826660403116454,0.040170213157798534
0.5656509695290859,1.6362605626720466,0.04146594882892726,0.04491990972047555,0.04031190912624623
0.5662049861495845,1.6402189068654769,0.04149110129363536,0.045089035792476695,0.04048307388894076
0.5667590027700831,1.6717060597760105,0.041651617688345015,0.045197719387740476,0.0408015790344386
0.5673130193905818,1.686337976724749,0.04276107826744996,0.045294660046947356,0.04128404359086433
0.5678670360110804,1.6951555969880634,0.04415683233358389,0.045381803336859886,0.041294472856509445
0.5684210526315789,1.7021719148311754,0.04435846559453883,0.04546838886018095,0.04171670355111514
0.5689750692520775,1.7083828491817925,0.04444179252228891,0.04552799184408956,0.0418223249242816
0.5695290858725762,1.7093350058893597,0.044911247959543175,0.04552799184408956,0.04189450334158723
0.5700831024930748,1.711988014236027,0.04700807714040259,0.04566736889384128,0.04195216283290175
0.5706371191135734,1.7161433043581575,0.04809103602800068,0.04602951962219316,0.042062452915323484
0.571191135734072,1.722033690441343,0.04883290023051955,0.04631239449778441,0.04217138056441774
0.5717451523545707,1.7253925356072424,0.049245938878387706,0.04664114565631241,0.04258838444599283
0.5722991689750693,1.73538066626492,0.0495198992884146,0.04713336830673314,0.042621909025507644
0.5728531855955679,1.7438590099838223,0.051257901471121234,0.04756075590087419,0.04281327187272584
0.5734072022160664,1.8170999420943459,0.0519103817676507,0.04776418517581441,0.04303637772167953
0.5739612188365651,1.818938166195949,0.05204305780723262,0.048185242664323384,0.043059839284920264
0.5745152354570637,1.8387855402042979,0.05233624317127312,0.04828977956362471,0.04328451701512496
0.5750692520775623,1.8491973215057929,0.05318583525441909,0.04835290251237091,0.04349943957943525
0.5756232686980609,1.8686771559947877,0.05458978142611185,0.048386120588584935,0.04371102272071072
0.5761772853185596,1.885739023562534,0.05620923668739153,0.048755069123971075,0.04402245699474451
0.5767313019390582,1.8906602685200975,0.057482608263631045,0.04879511953854786,0.04435107366692925
0.5772853185595568,1.9088519727191509,0.05887102585332023,0.048959154554627855,0.044427822090331914
0.5778393351800554,1.9336278299733718,0.061482417295184506,0.04908937527082625,0.04464301121034767
0.5783933518005541,1.9701195073352837,0.06386693763437923,0.049330762243582724,0.044746562727219164
0.5789473684210527,1.9804754049006137,0.0638978495501333,0.049354361471549105,0.04475524082978606
0.5795013850415512,1.9860188675076897,0.06505309835941905,0.04954050820071042,0.04496140677894228
0.5800554016620498,2.0494069946762674,0.06649603990427078,0.04957784785605954,0.04521829196489269
0.5806094182825485,2.050332187727863,0.06743785678354472,0.04969599732488788,0.04558946933547032
0.5811634349030471,2.0604971928113516,0.06785925745114278,0.05012928381783639,0.04584546851223345
0.5817174515235457,2.0627361507040423,0.06832225774083031,0.050545920848320915,0.0458898998405344
0.5822714681440443,2.09184808792657,0.07281913636122,0.05082886746259841,0.046076932414607294
0.582825484764543,2.131451669384181,0.07462652114684365,0.05085636415378372,0.046814712716758564
0.5833795013850416,2.135578699173094,0.07505461995205066,0.05085636415378372,0.04690244495414554
0.5839335180055402,2.1509962353821925,0.07730107540368948,0.05112894060256369,0.04702789304267801
0.5844875346260388,2.1722797342844653,0.08064600298374695,0.051391264080021155,0.04729715283915797
0.5850415512465375,2.185209937116795,0.08064600298374695,0.05271660552598023,0.04739187814917923
0.585595567867036,2.198392768275281,0.08077888563402205,0.05375410421490861,0.047923851929158434
0.5861495844875346,2.22697821722311,0.08280621950934658,0.05397298304846792,0.0479828361103208
0.5867036011080332,2.2296919541923503,0.08463244738389716,0.054223847144331795,0.04835253843577462
0.5872576177285319,2.327956924489094,0.08840781563351062,0.054268320186493274,0.04851002806662823
0.5878116343490305,2.3624438358855055,0.0901365659090546,0.05497561934328156,0.04856864484962223
0.5883656509695291,2.3949560163249326,0.09189056148516771,0.05535307011539487,0.04895430456132929
0.5889196675900277,2.403082393310999,0.09709963175663786,0.0555148579894906,0.04924007680059656
0.5894736842105263,2.413149070108169,0.09898047741091,0.057199284000489146,0.04967054651079378
0.590027700831025,2.416452456838241,0.10082442886714661,0.057462855725004945,0.05029989704006903
0.5905817174515235,2.4255021778524797,0.10150058306441351,0.057481901279840604,0.05043656836648448
0.5911357340720221,2.435434575737361,0.10478879226856798,0.05793100911909552,0.050500139096474224
0.5916897506925207,2.467225228212342,0.10741324416828826,0.058155716807084104,0.05057487058528404
0.5922437673130194,2.4864376020108767,0.11126094342144437,0.058474659183131175,0.05100629331797355
0.592797783933518,2.496933269472397,0.11549692685880479,0.05854564407968978,0.05112532055469952
0.5933518005540166,2.575216612604931,0.1286421336311563,0.05978544577706663,0.05124422247864955
0.5939058171745152,2.5752254725305197,0.13004954577448927,0.059998033034850774,0.05124428805182495
0.5944598337950139,2.581491299685369,0.13780107924475016,0.060399299571814564,0.05169658194083683
0.5950138504155125,2.589085067815477,0.13781879455882393,0.06066532933069589,0.05171752958386981
0.5955678670360111,2.589543454732367,0.14065012944691557,0.06073639086825456,0.051741292467177465
0.5961218836565096,2.5937085267892384,0.14128041097846755,0.061453002774230006,0.05185165334726883
0.5966759002770083,2.7140132056688384,0.1507007973246379,0.061596844377851206,0.05250580729899616
0.5972299168975069,2.7217295297200788,0.1572413130793275,0.061738196610254106,0.052602310523494414
0.5977839335180055,2.7727062260378594,0.1602884571444137,0.06229434957197375,0.05285686313863026
0.5983379501385041,2.8212353406558437,0.16120076664749092,0.06324047308169535,0.053352228124367525
0.5988919667590028,2.9558962281953622,0.17850085090670936,0.06411667041097215,0.05399137013324931
0.5994459833795014,3.256281931581315,0.1794802639679576,0.06447762627110526,0.05407025526010601
0.6,3.413821945837652,0.18031035198116238,0.06479057974121892,0.054287199677313165
0.6005540166204986,3.498134176810891,0.19346663942452302,0.06612181891095306,0.054316782116608106
0.6011080332409973,3.5288662979896084,0.22460761411737418,0.06717825218847275,0.05475147991443476
0.6016620498614959,3.646133055100643,0.2325901902565434,0.0677465851667349,0.056108515668473906
0.6022160664819944,4.1374129530151595,0.23427988816960807,0.0685113634012134,0.056542501644144
0.602770083102493,4.311746862021446,0.23510011229823463,0.06966478558781858,0.05747546444036808
0.6033240997229917,4.527844649328132,0.2365731581462317,0.06977737491255126,0.05747546444036808
0.6038781163434903,4.862293119330263,0.23904228613800185,0.07002129614317633,0.057700096295875296
0.6044321329639889,5.674916081539638,0.2914195129526858,0.07034435889423621,0.05953227645401644
0.6049861495844875,5.91329293073683,0.31117115723200695,0.07089240372586397,0.059631359197422594
0.6055401662049862,5.961286386853853,0.3131756027456241,0.07226758882423101,0.059648347069146
0.6060941828254848,6.437690090283381,0.3424734265641766,0.07249691926840164,0.059905412105704714
0.6066481994459834,6.650896777742058,0.3424734265641766,0.0728761527315997,0.06043684368793999
0.607202216066482,6.810854899146017,0.35993637644061455,0.0730298317741521,0.06146493318106905
0.6077562326869806,8.160313798794368,0.3626022541011713,0.07325168013258208,0.06166006264020236
0.6083102493074792,8.752661051463003,0.37322891164638256,0.07387501881935749,0.06309696456223915
0.6088642659279778,8.820112087640346,0.3925701542279545,0.07504866382821412,0.063238324472224
0.6094182825484764,9.010393888397141,0.4034107033944043,0.07514662419661522,0.06376779315108665
0.6099722991689751,9.54173610400166,0.4843550125208137,0.07678383414394482,0.06398840185053052
0.6105263157894737,14.910901735565648,0.5823006375876694,0.07699567442615145,0.06473274772135186
0.6110803324099723,16.14715126639137,0.6521291819354635,0.07699726253263942,0.06582445464899093
0.6116343490304709,16.362739115909783,0.6596412102355989,0.07699726253263942,0.06654145356294935
0.6121883656509696,18.36862323829922,0.6683329971067787,0.0798029661558783,0.06675885364230198
0.6127423822714682,19.726926083972355,0.7069139438376274,0.08153449293680473,0.06695834076127709
0.6132963988919667,20.445200716755824,0.776612284718609,0.08256457213570557,0.06695834076127709
0.6138504155124653,22.801257422638887,0.8102884615717817,0.08409796313442705,0.06697434436594896
0.614404432132964,30.229064893137032,0.8680174207633011,0.08599992417002157,0.06725979039545155
0.6149584487534626,35.19370364912368,0.8789811110085888,0.08699327778754444,0.06804291976633671
0.6155124653739612,36.03973948979602,0.9221010883235299,0.08717632035977098,0.06805739940014892
0.6160664819944598,36.03974033000338,0.969805689408694,0.08792847756658465,0.06847492782111603
0.6166204986149585,39.384336229182715,1.0061194673848954,0.08892154119605926,0.0685855791493181
0.6171745152354571,39.947741947608634,1.0383971068072593,0.09023273831426411,0.07011577574943739
0.6177285318559557,43.446731198574135,1.0565478853012318,0.09116014100231733,0.07017526773783621
0.6182825484764543,1.0e8,1.0698061169567539,0.0916012931197107,0.07026978024963952
0.618836565096953,1.0e8,1.0711094392451843,0.09427924988744944,0.07038711313388124
0.6193905817174515,1.0e8,1.0766997228371062,0.09649994679109361,0.07274326722943884
0.6199445983379501,1.0e8,1.0769748191591577,0.09853695245048245,0.07372202830051408
0.6204986149584487,1.0e8,1.0873089012139214,0.09965730669923173,0.07582747861861533
0.6210526315789474,1.0e8,1.1253460353162819,0.10048253579701528,0.078231728995673
0.621606648199446,1.0e8,1.1495318753621895,0.10237389607368938,0.0793705515250294
0.6221606648199446,1.0e8,1.1742050926972658,0.10253361118880217,0.07944478408506218
0.6227146814404432,1.0e8,1.2156581377656683,0.10255396271212601,0.08192107736084221
0.6232686980609419,1.0e8,1.2725370883544895,0.10255396271212601,0.08204142085300634
0.6238227146814405,1.0e8,1.282303769724776,0.1057841098818353,0.08260800070248793
0.624376731301939,1.0e8,1.324580693540377,0.11014117413952543,0.08411948920106095
0.6249307479224376,1.0e8,1.3272081508404736,0.11389603705700382,0.08691447181573164
0.6254847645429363,1.0e8,1.378036453913258,0.11413061458097479,0.09358178201055464
0.6260387811634349,1.0e8,1.4366277141779278,0.11421519054507383,0.0936277315018715
0.6265927977839335,1.0e8,1.4635571037868444,0.1148848834259449,0.09368706188419688
0.6271468144044321,1.0e8,1.4759535122823433,0.11679167294792688,0.09767703281088792
0.6277008310249308,1.0e8,1.4975986003744262,0.11868622857728058,0.10501105786894144
0.6282548476454294,1.0e8,1.6854484089192323,0.1202192546461463,0.10624542146453492
0.628808864265928,1.0e8,1.773858211265779,0.12025798858096269,0.11553084652804999
0.6293628808864266,1.0e8,1.8091712474510981,0.1265608067554307,0.11584303508318215
0.6299168975069253,1.0e8,1.8095572729797165,0.127196669108698,0.11585436522830764
0.6304709141274238,1.0e8,1.8097017497023962,0.127196669108698,0.11922187750888771
0.6310249307479224,1.0e8,1.8521281060565216,0.13082260593993966,0.11983276176238447
0.631578947368421,1.0e8,1.8537258118024584,0.13098403218406643,0.12323222948210445
0.6321329639889197,1.0e8,1.950969374689587,0.13272771385836138,0.12670025419358633
0.6326869806094183,1.0e8,1.9816151684234262,0.1337669479505223,0.1332777910799049
0.6332409972299169,1.0e8,2.0089264589445754,0.13564223190940355,0.14799244561402525
0.6337950138504155,1.0e8,2.012496503647246,0.13795562438684728,0.15063265249422167
0.6343490304709142,1.0e8,2.0171983030609644,0.13971415334654172,0.15172654638871585
0.6349030470914128,1.0e8,2.118483755832716,0.14031928371209018,0.15426160139552833
0.6354570637119114,1.0e8,2.1815625921194615,0.14122994445440434,0.15816649335641894
0.6360110803324099,1.0e8,2.2452269570064396,0.14185995231889767,0.1654321995780072
0.6365650969529086,1.0e8,2.3258783500752,0.14185995231889767,0.16634333964468934
0.6371191135734072,1.0e8,2.3442975073772883,0.1424910134070347,0.16752284932899789
0.6376731301939058,1.0e8,2.395044783307981,0.14765219959027162,0.17190570142612327
0.6382271468144044,1.0e8,2.4460387297387127,0.1504938502214839,0.1782700154823763
0.6387811634349031,1.0e8,2.569765918680016,0.15308125478313336,0.18468764511373337
0.6393351800554017,1.0e8,2.614853436967193,0.15612965851174582,0.19467108536103275
0.6398891966759003,1.0e8,2.618831853844214,0.1564421057680564,0.21980558826861352
0.6404432132963989,1.0e8,2.6950080047380833,0.15819112340429475,0.2331851514354827
0.6409972299168976,1.0e8,2.7444230546672976,0.15954665508860144,0.23526858119737562
0.6415512465373961,1.0e8,2.7488345338510713,0.15993485119949455,0.24324075676642173
0.6421052631578947,1.0e8,2.7537373980604696,0.16181608401083875,0.262432191205323
0.6426592797783933,1.0e8,2.8544581914528817,0.16666434932812188,0.2885979139017511
0.643213296398892,1.0e8,2.9068074905989967,0.16848593580114568,0.29494980242890173
0.6437673130193906,1.0e8,3.027081258899086,0.17265605340632534,0.3185870594431525
0.6443213296398892,1.0e8,3.17175239574698,0.1770604095528074,0.3432780174556597
0.6448753462603878,1.0e8,3.4373510967086056,0.18031247651232105,0.3514322268161545
0.6454293628808865,1.0e8,3.4614320492040327,0.185759818537464,0.3514322268161545
0.6459833795013851,1.0e8,3.5334882064325033,0.1918418651717404,0.35754324273507077
0.6465373961218837,1.0e8,3.6196319992490067,0.19533491386074528,0.37271925229127956
0.6470914127423822,1.0e8,3.6290116940736263,0.1987151635167806,0.37474565000240184
0.6476454293628808,1.0e8,3.629879625362807,0.2008217484349103,0.3803199018425777
0.6481994459833795,1.0e8,3.9018460477647228,0.20309285693422827,0.4085186925243279
0.6487534626038781,1.0e8,3.910761274847408,0.2060101812252391,0.42886901546366035
0.6493074792243767,1.0e8,3.9123679514791516,0.21549774184236714,0.45575785754797393
0.6498614958448753,1.0e8,4.333523076063322,0.22938264553680673,0.4771833112552368
0.650415512465374,1.0e8,4.491093394795263,0.2501110620420438,0.49223458273908616
0.6509695290858726,1.0e8,5.040069349013516,0.2607723768149309,0.5052169293174232
0.6515235457063712,1.0e8,6.461751881309549,0.2651254793843879,0.5235265745499007
0.6520775623268698,1.0e8,8.655736725294151,0.2754717807604125,0.5386702758402974
0.6526315789473685,1.0e8,36.04267638252123,0.2886839057028151,0.5415547840559198
0.653185595567867,1.0e8,36.043164995237085,0.2904412378353085,0.5761460248991114
0.6537396121883656,1.0e8,123.40440382513849,0.30140079452330665,0.5839804974258184
0.6542936288088642,1.0e8,1.0e8,0.31934490351795025,0.5865350882820073
0.6548476454293629,1.0e8,1.0e8,0.3559964148328022,0.6586470064314031
0.6554016620498615,1.0e8,1.0e8,0.3626241637067683,0.6827856524079017
0.6559556786703601,1.0e8,1.0e8,0.3638813399334971,0.7064483383839775
0.6565096952908587,1.0e8,1.0e8,0.4579032398663181,0.8106099396752426
0.6570637119113574,1.0e8,1.0e8,0.46012244211797526,0.8341795504555383
0.657617728531856,1.0e8,1.0e8,0.47976543037781966,0.8442731946913101
0.6581717451523545,1.0e8,1.0e8,0.48769061819757775,0.8772383706314912
0.6587257617728531,1.0e8,1.0e8,0.5228753718478791,0.8791441794675543
0.6592797783933518,1.0e8,1.0e8,0.531266627436417,0.9163957440664874
0.6598337950138504,1.0e8,1.0e8,0.5558304223530072,0.9167717071069748
0.660387811634349,1.0e8,1.0e8,0.5777996541797245,0.9200609472033918
0.6609418282548476,1.0e8,1.0e8,0.5852479739405523,0.9283198718643725
0.6614958448753463,1.0e8,1.0e8,0.6311916442629774,1.0725777684759887
0.6620498614958449,1.0e8,1.0e8,0.6437857905881257,1.075473783565655
0.6626038781163435,1.0e8,1.0e8,0.6606462573346868,1.0992697986979958
0.6631578947368421,1.0e8,1.0e8,0.6844540164929839,1.2168652525355808
0.6637119113573408,1.0e8,1.0e8,0.6894610441101814,1.2564749044791839
0.6642659279778393,1.0e8,1.0e8,0.6906985383533304,1.3496265172692132
0.6648199445983379,1.0e8,1.0e8,0.703862575955325,1.4006683893657605
0.6653739612188365,1.0e8,1.0e8,0.7722430308551024,1.442305775294076
0.6659279778393352,1.0e8,1.0e8,0.7726930493136738,1.472720457587754
0.6664819944598338,1.0e8,1.0e8,0.8077200366833327,1.593373537872542
0.6670360110803324,1.0e8,1.0e8,0.8129424486716736,1.5994057015555758
0.667590027700831,1.0e8,1.0e8,0.8615225317607863,1.6166835368435275
0.6681440443213297,1.0e8,1.0e8,0.9031191800358711,1.6988086079223494
0.6686980609418283,1.0e8,1.0e8,0.9057765551321212,1.7898635746789167
0.6692520775623269,1.0e8,1.0e8,0.9240598068220781,1.8093026246728676
0.6698060941828254,1.0e8,1.0e8,0.9730501882563497,1.94021697043195
0.6703601108033241,1.0e8,1.0e8,1.0122229333699557,2.0031818704394064
0.6709141274238227,1.0e8,1.0e8,1.0378466139106401,2.0097424035147786
0.6714681440443213,1.0e8,1.0e8,1.0604207955798182,2.186223313229455
0.6720221606648199,1.0e8,1.0e8,1.0614527635229998,2.188014075337664
0.6725761772853186,1.0e8,1.0e8,1.0654890132244288,2.2033646137674525
0.6731301939058172,1.0e8,1.0e8,1.072272207692424,2.2981203274677204
0.6736842105263158,1.0e8,1.0e8,1.0868402369564107,2.302190614379415
0.6742382271468144,1.0e8,1.0e8,1.0871753914840292,2.308989211515524
0.6747922437673131,1.0e8,1.0e8,1.104044212145721,2.308989211515524
0.6753462603878116,1.0e8,1.0e8,1.1074820955184266,2.308989211515524
0.6759002770083102,1.0e8,1.0e8,1.125474414335846,2.3274043776039535
0.6764542936288088,1.0e8,1.0e8,1.171670565348339,2.3645985068139286
0.6770083102493075,1.0e8,1.0e8,1.2885864185621727,2.3724523037314262
0.6775623268698061,1.0e8,1.0e8,1.3100425761281211,2.526436954144073
0.6781163434903047,1.0e8,1.0e8,1.3397227120713844,2.5690828210394523
0.6786703601108033,1.0e8,1.0e8,1.3960834976991874,2.64636038968597
0.679224376731302,1.0e8,1.0e8,1.4095634390409104,2.6856999785255016
0.6797783933518006,1.0e8,1.0e8,1.4239306008121309,2.9492059068940994
0.6803324099722992,1.0e8,1.0e8,1.429717761044441,2.9492059068940994
0.6808864265927977,1.0e8,1.0e8,1.4683066847100548,3.0148955248418994
0.6814404432132964,1.0e8,1.0e8,1.4933199964730448,3.015838054020895
0.681994459833795,1.0e8,1.0e8,1.7083765126344432,3.3020861225665428
0.6825484764542936,1.0e8,1.0e8,1.7164067739764945,3.3048417159708716
0.6831024930747922,1.0e8,1.0e8,1.7474901555874056,3.3537988754225934
0.6836565096952909,1.0e8,1.0e8,1.8438377146632048,3.480221605146051
0.6842105263157895,1.0e8,1.0e8,1.9688461439910638,4.523095636038871
0.6847645429362881,1.0e8,1.0e8,1.9713172835994028,6.7686973229513105
0.6853185595567867,1.0e8,1.0e8,2.204967443902578,7.103222298436923
0.6858725761772854,1.0e8,1.0e8,2.3112117907259666,8.667175531746368
0.686426592797784,1.0e8,1.0e8,2.3212600392755616,9.971207011436457
0.6869806094182825,1.0e8,1.0e8,2.5393429399828067,11.464838502443996
0.6875346260387811,1.0e8,1.0e8,2.549855328459193,14.156069914318353
0.6880886426592798,1.0e8,1.0e8,2.567867049434365,14.356887157715436
0.6886426592797784,1.0e8,1.0e8,2.624618734118281,17.936417580086353
0.689196675900277,1.0e8,1.0e8,2.7144774925196296,23.153116254210456
0.6897506925207756,1.0e8,1.0e8,2.715307778482924,24.078897546462567
0.6903047091412743,1.0e8,1.0e8,3.451235875385309,33.192519092646826
0.6908587257617729,1.0e8,1.0e8,3.524584858022393,33.29443023133005
0.6914127423822715,1.0e8,1.0e8,3.8225360526378784,33.29443023133005
0.69196675900277,1.0e8,1.0e8,4.080970043472663,36.04340922281779
0.6925207756232687,1.0e8,1.0e8,4.155165215955528,36.043409225296514
0.6930747922437673,1.0e8,1.0e8,5.46508821738147,36.846258408767795
0.6936288088642659,1.0e8,1.0e8,5.477901707680061,51.45039624315325
0.6941828254847645,1.0e8,1.0e8,5.686619549158976,54.49098676349268
0.6947368421052632,1.0e8,1.0e8,6.20845942715096,59.7968128871247
0.6952908587257618,1.0e8,1.0e8,8.643763351029948,61.851858087311065
0.6958448753462604,1.0e8,1.0e8,8.998089606851142,61.851858087311065
0.696398891966759,1.0e8,1.0e8,9.706103956325101,62.668914572540885
0.6969529085872577,1.0e8,1.0e8,12.713794132228392,62.93257818701719
0.6975069252077563,1.0e8,1.0e8,13.646991087972447,63.40223069254456
0.6980609418282548,1.0e8,1.0e8,18.21122324035763,63.68468352473856
0.6986149584487534,1.0e8,1.0e8,23.492322547852908,68.25254377530932
0.6991689750692521,1.0e8,1.0e8,27.986957344658656,68.64395538292246
0.6997229916897507,1.0e8,1.0e8,31.80109887934736,69.02938362648077
0.7002770083102493,1.0e8,1.0e8,36.043409226123565,76.30140340543751
0.7008310249307479,1.0e8,1.0e8,36.043409236034414,77.85032042729871
0.7013850415512466,1.0e8,1.0e8,41.31728408723224,79.68123257207063
0.7019390581717452,1.0e8,1.0e8,52.658297353627674,79.68123257207063
0.7024930747922438,1.0e8,1.0e8,57.70422013617137,88.49537857813968
0.7030470914127424,1.0e8,1.0e8,64.21775655575001,95.16842923135042
0.703601108033241,1.0e8,1.0e8,119.32477797784938,109.5118412889266
0.7041551246537396,1.0e8,1.0e8,1.0e8,112.74783486563756
0.7047091412742382,1.0e8,1.0e8,1.0e8,116.4633707112579
0.7052631578947368,1.0e8,1.0e8,1.0e8,1.0e8
0.7058171745152355,1.0e8,1.0e8,1.0e8,1.0e8
0.7063711911357341,1.0e8,1.0e8,1.0e8,1.0e8
0.7069252077562327,1.0e8,1.0e8,1.0e8,1.0e8
0.7074792243767313,1.0e8,1.0e8,1.0e8,1.0e8
0.7080332409972299,1.0e8,1.0e8,1.0e8,1.0e8
0.7085872576177286,1.0e8,1.0e8,1.0e8,1.0e8
0.7091412742382271,1.0e8,1.0e8,1.0e8,1.0e8
0.7096952908587257,1.0e8,1.0e8,1.0e8,1.0e8
0.7102493074792243,1.0e8,1.0e8,1.0e8,1.0e8
0.710803324099723,1.0e8,1.0e8,1.0e8,1.0e8
0.7113573407202216,1.0e8,1.0e8,1.0e8,1.0e8
0.7119113573407202,1.0e8,1.0e8,1.0e8,1.0e8
0.7124653739612188,1.0e8,1.0e8,1.0e8,1.0e8
0.7130193905817175,1.0e8,1.0e8,1.0e8,1.0e8
0.7135734072022161,1.0e8,1.0e8,1.0e8,1.0e8
0.7141274238227147,1.0e8,1.0e8,1.0e8,1.0e8
0.7146814404432132,1.0e8,1.0e8,1.0e8,1.0e8
0.7152354570637119,1.0e8,1.0e8,1.0e8,1.0e8
0.7157894736842105,1.0e8,1.0e8,1.0e8,1.0e8
0.7163434903047091,1.0e8,1.0e8,1.0e8,1.0e8
0.7168975069252077,1.0e8,1.0e8,1.0e8,1.0e8
0.7174515235457064,1.0e8,1.0e8,1.0e8,1.0e8
0.718005540166205,1.0e8,1.0e8,1.0e8,1.0e8
0.7185595567867036,1.0e8,1.0e8,1.0e8,1.0e8
0.7191135734072022,1.0e8,1.0e8,1.0e8,1.0e8
0.7196675900277009,1.0e8,1.0e8,1.0e8,1.0e8
0.7202216066481995,1.0e8,1.0e8,1.0e8,1.0e8
0.720775623268698,1.0e8,1.0e8,1.0e8,1.0e8
0.7213296398891966,1.0e8,1.0e8,1.0e8,1.0e8
0.7218836565096953,1.0e8,1.0e8,1.0e8,1.0e8
0.7224376731301939,1.0e8,1.0e8,1.0e8,1.0e8
0.7229916897506925,1.0e8,1.0e8,1.0e8,1.0e8
0.7235457063711911,1.0e8,1.0e8,1.0e8,1.0e8
0.7240997229916898,1.0e8,1.0e8,1.0e8,1.0e8
0.7246537396121884,1.0e8,1.0e8,1.0e8,1.0e8
0.725207756232687,1.0e8,1.0e8,1.0e8,1.0e8
0.7257617728531855,1.0e8,1.0e8,1.0e8,1.0e8
0.7263157894736842,1.0e8,1.0e8,1.0e8,1.0e8
0.7268698060941828,1.0e8,1.0e8,1.0e8,1.0e8
0.7274238227146814,1.0e8,1.0e8,1.0e8,1.0e8
0.72797783933518,1.0e8,1.0e8,1.0e8,1.0e8
0.7285318559556787,1.0e8,1.0e8,1.0e8,1.0e8
0.7290858725761773,1.0e8,1.0e8,1.0e8,1.0e8
0.7296398891966759,1.0e8,1.0e8,1.0e8,1.0e8
0.7301939058171745,1.0e8,1.0e8,1.0e8,1.0e8
0.7307479224376732,1.0e8,1.0e8,1.0e8,1.0e8
0.7313019390581718,1.0e8,1.0e8,1.0e8,1.0e8
0.7318559556786703,1.0e8,1.0e8,1.0e8,1.0e8
0.7324099722991689,1.0e8,1.0e8,1.0e8,1.0e8
0.7329639889196676,1.0e8,1.0e8,1.0e8,1.0e8
0.7335180055401662,1.0e8,1.0e8,1.0e8,1.0e8
0.7340720221606648,1.0e8,1.0e8,1.0e8,1.0e8
0.7346260387811634,1.0e8,1.0e8,1.0e8,1.0e8
0.7351800554016621,1.0e8,1.0e8,1.0e8,1.0e8
0.7357340720221607,1.0e8,1.0e8,1.0e8,1.0e8
0.7362880886426593,1.0e8,1.0e8,1.0e8,1.0e8
0.7368421052631579,1.0e8,1.0e8,1.0e8,1.0e8
0.7373961218836566,1.0e8,1.0e8,1.0e8,1.0e8
0.7379501385041551,1.0e8,1.0e8,1.0e8,1.0e8
0.7385041551246537,1.0e8,1.0e8,1.0e8,1.0e8
0.7390581717451523,1.0e8,1.0e8,1.0e8,1.0e8
0.739612188365651,1.0e8,1.0e8,1.0e8,1.0e8
0.7401662049861496,1.0e8,1.0e8,1.0e8,1.0e8
0.7407202216066482,1.0e8,1.0e8,1.0e8,1.0e8
0.7412742382271468,1.0e8,1.0e8,1.0e8,1.0e8
0.7418282548476455,1.0e8,1.0e8,1.0e8,1.0e8
0.7423822714681441,1.0e8,1.0e8,1.0e8,1.0e8
0.7429362880886426,1.0e8,1.0e8,1.0e8,1.0e8
0.7434903047091412,1.0e8,1.0e8,1.0e8,1.0e8
0.7440443213296399,1.0e8,1.0e8,1.0e8,1.0e8
0.7445983379501385,1.0e8,1.0e8,1.0e8,1.0e8
0.7451523545706371,1.0e8,1.0e8,1.0e8,1.0e8
0.7457063711911357,1.0e8,1.0e8,1.0e8,1.0e8
0.7462603878116344,1.0e8,1.0e8,1.0e8,1.0e8
0.746814404432133,1.0e8,1.0e8,1.0e8,1.0e8
0.7473684210526316,1.0e8,1.0e8,1.0e8,1.0e8
0.7479224376731302,1.0e8,1.0e8,1.0e8,1.0e8
0.7484764542936289,1.0e8,1.0e8,1.0e8,1.0e8
0.7490304709141274,1.0e8,1.0e8,1.0e8,1.0e8
0.749584487534626,1.0e8,1.0e8,1.0e8,1.0e8
0.7501385041551246,1.0e8,1.0e8,1.0e8,1.0e8
0.7506925207756233,1.0e8,1.0e8,1.0e8,1.0e8
0.7512465373961219,1.0e8,1.0e8,1.0e8,1.0e8
0.7518005540166205,1.0e8,1.0e8,1.0e8,1.0e8
0.7523545706371191,1.0e8,1.0e8,1.0e8,1.0e8
0.7529085872576178,1.0e8,1.0e8,1.0e8,1.0e8
0.7534626038781164,1.0e8,1.0e8,1.0e8,1.0e8
0.754016620498615,1.0e8,1.0e8,1.0e8,1.0e8
0.7545706371191135,1.0e8,1.0e8,1.0e8,1.0e8
0.7551246537396122,1.0e8,1.0e8,1.0e8,1.0e8
0.7556786703601108,1.0e8,1.0e8,1.0e8,1.0e8
0.7562326869806094,1.0e8,1.0e8,1.0e8,1.0e8
0.756786703601108,1.0e8,1.0e8,1.0e8,1.0e8
0.7573407202216067,1.0e8,1.0e8,1.0e8,1.0e8
0.7578947368421053,1.0e8,1.0e8,1.0e8,1.0e8
0.7584487534626039,1.0e8,1.0e8,1.0e8,1.0e8
0.7590027700831025,1.0e8,1.0e8,1.0e8,1.0e8
0.7595567867036012,1.0e8,1.0e8,1.0e8,1.0e8
0.7601108033240997,1.0e8,1.0e8,1.0e8,1.0e8
0.7606648199445983,1.0e8,1.0e8,1.0e8,1.0e8
0.7612188365650969,1.0e8,1.0e8,1.0e8,1.0e8
0.7617728531855956,1.0e8,1.0e8,1.0e8,1.0e8
0.7623268698060942,1.0e8,1.0e8,1.0e8,1.0e8
0.7628808864265928,1.0e8,1.0e8,1.0e8,1.0e8
0.7634349030470914,1.0e8,1.0e8,1.0e8,1.0e8
0.7639889196675901,1.0e8,1.0e8,1.0e8,1.0e8
0.7645429362880887,1.0e8,1.0e8,1.0e8,1.0e8
0.7650969529085873,1.0e8,1.0e8,1.0e8,1.0e8
0.7656509695290858,1.0e8,1.0e8,1.0e8,1.0e8
0.7662049861495844,1.0e8,1.0e8,1.0e8,1.0e8
0.7667590027700831,1.0e8,1.0e8,1.0e8,1.0e8
0.7673130193905817,1.0e8,1.0e8,1.0e8,1.0e8
0.7678670360110803,1.0e8,1.0e8,1.0e8,1.0e8
0.7684210526315789,1.0e8,1.0e8,1.0e8,1.0e8
0.7689750692520776,1.0e8,1.0e8,1.0e8,1.0e8
0.7695290858725762,1.0e8,1.0e8,1.0e8,1.0e8
0.7700831024930748,1.0e8,1.0e8,1.0e8,1.0e8
0.7706371191135734,1.0e8,1.0e8,1.0e8,1.0e8
0.771191135734072,1.0e8,1.0e8,1.0e8,1.0e8
0.7717451523545706,1.0e8,1.0e8,1.0e8,1.0e8
0.7722991689750692,1.0e8,1.0e8,1.0e8,1.0e8
0.7728531855955678,1.0e8,1.0e8,1.0e8,1.0e8
0.7734072022160665,1.0e8,1.0e8,1.0e8,1.0e8
0.7739612188365651,1.0e8,1.0e8,1.0e8,1.0e8
0.7745152354570637,1.0e8,1.0e8,1.0e8,1.0e8
0.7750692520775623,1.0e8,1.0e8,1.0e8,1.0e8
0.775623268698061,1.0e8,1.0e8,1.0e8,1.0e8
0.7761772853185596,1.0e8,1.0e8,1.0e8,1.0e8
0.7767313019390581,1.0e8,1.0e8,1.0e8,1.0e8
0.7772853185595567,1.0e8,1.0e8,1.0e8,1.0e8
0.7778393351800554,1.0e8,1.0e8,1.0e8,1.0e8
0.778393351800554,1.0e8,1.0e8,1.0e8,1.0e8
0.7789473684210526,1.0e8,1.0e8,1.0e8,1.0e8
0.7795013850415512,1.0e8,1.0e8,1.0e8,1.0e8
0.7800554016620499,1.0e8,1.0e8,1.0e8,1.0e8
0.7806094182825485,1.0e8,1.0e8,1.0e8,1.0e8
0.7811634349030471,1.0e8,1.0e8,1.0e8,1.0e8
0.7817174515235457,1.0e8,1.0e8,1.0e8,1.0e8
0.7822714681440444,1.0e8,1.0e8,1.0e8,1.0e8
0.782825484764543,1.0e8,1.0e8,1.0e8,1.0e8
0.7833795013850415,1.0e8,1.0e8,1.0e8,1.0e8
0.7839335180055401,1.0e8,1.0e8,1.0e8,1.0e8
0.7844875346260388,1.0e8,1.0e8,1.0e8,1.0e8
0.7850415512465374,1.0e8,1.0e8,1.0e8,1.0e8
0.785595567867036,1.0e8,1.0e8,1.0e8,1.0e8
0.7861495844875346,1.0e8,1.0e8,1.0e8,1.0e8
0.7867036011080333,1.0e8,1.0e8,1.0e8,1.0e8
0.7872576177285319,1.0e8,1.0e8,1.0e8,1.0e8
0.7878116343490305,1.0e8,1.0e8,1.0e8,1.0e8
0.788365650969529,1.0e8,1.0e8,1.0e8,1.0e8
0.7889196675900277,1.0e8,1.0e8,1.0e8,1.0e8
0.7894736842105263,1.0e8,1.0e8,1.0e8,1.0e8
0.7900277008310249,1.0e8,1.0e8,1.0e8,1.0e8
0.7905817174515235,1.0e8,1.0e8,1.0e8,1.0e8
0.7911357340720222,1.0e8,1.0e8,1.0e8,1.0e8
0.7916897506925208,1.0e8,1.0e8,1.0e8,1.0e8
0.7922437673130194,1.0e8,1.0e8,1.0e8,1.0e8
0.792797783933518,1.0e8,1.0e8,1.0e8,1.0e8
0.7933518005540167,1.0e8,1.0e8,1.0e8,1.0e8
0.7939058171745152,1.0e8,1.0e8,1.0e8,1.0e8
0.7944598337950138,1.0e8,1.0e8,1.0e8,1.0e8
0.7950138504155124,1.0e8,1.0e8,1.0e8,1.0e8
0.7955678670360111,1.0e8,1.0e8,1.0e8,1.0e8
0.7961218836565097,1.0e8,1.0e8,1.0e8,1.0e8
0.7966759002770083,1.0e8,1.0e8,1.0e8,1.0e8
0.7972299168975069,1.0e8,1.0e8,1.0e8,1.0e8
0.7977839335180056,1.0e8,1.0e8,1.0e8,1.0e8
0.7983379501385042,1.0e8,1.0e8,1.0e8,1.0e8
0.7988919667590028,1.0e8,1.0e8,1.0e8,1.0e8
0.7994459833795013,1.0e8,1.0e8,1.0e8,1.0e8
0.8,1.0e8,1.0e8,1.0e8,1.0e8
0.8005540166204986,1.0e8,1.0e8,1.0e8,1.0e8
0.8011080332409972,1.0e8,1.0e8,1.0e8,1.0e8
0.8016620498614958,1.0e8,1.0e8,1.0e8,1.0e8
0.8022160664819945,1.0e8,1.0e8,1.0e8,1.0e8
0.8027700831024931,1.0e8,1.0e8,1.0e8,1.0e8
0.8033240997229917,1.0e8,1.0e8,1.0e8,1.0e8
0.8038781163434903,1.0e8,1.0e8,1.0e8,1.0e8
0.804432132963989,1.0e8,1.0e8,1.0e8,1.0e8
0.8049861495844876,1.0e8,1.0e8,1.0e8,1.0e8
0.8055401662049861,1.0e8,1.0e8,1.0e8,1.0e8
0.8060941828254847,1.0e8,1.0e8,1.0e8,1.0e8
0.8066481994459834,1.0e8,1.0e8,1.0e8,1.0e8
0.807202216066482,1.0e8,1.0e8,1.0e8,1.0e8
0.8077562326869806,1.0e8,1.0e8,1.0e8,1.0e8
0.8083102493074792,1.0e8,1.0e8,1.0e8,1.0e8
0.8088642659279779,1.0e8,1.0e8,1.0e8,1.0e8
0.8094182825484765,1.0e8,1.0e8,1.0e8,1.0e8
0.8099722991689751,1.0e8,1.0e8,1.0e8,1.0e8
0.8105263157894737,1.0e8,1.0e8,1.0e8,1.0e8
0.8110803324099723,1.0e8,1.0e8,1.0e8,1.0e8
0.8116343490304709,1.0e8,1.0e8,1.0e8,1.0e8
0.8121883656509695,1.0e8,1.0e8,1.0e8,1.0e8
0.8127423822714681,1.0e8,1.0e8,1.0e8,1.0e8
0.8132963988919668,1.0e8,1.0e8,1.0e8,1.0e8
0.8138504155124654,1.0e8,1.0e8,1.0e8,1.0e8
0.814404432132964,1.0e8,1.0e8,1.0e8,1.0e8
0.8149584487534626,1.0e8,1.0e8,1.0e8,1.0e8
0.8155124653739613,1.0e8,1.0e8,1.0e8,1.0e8
0.8160664819944599,1.0e8,1.0e8,1.0e8,1.0e8
0.8166204986149584,1.0e8,1.0e8,1.0e8,1.0e8
0.817174515235457,1.0e8,1.0e8,1.0e8,1.0e8
0.8177285318559557,1.0e8,1.0e8,1.0e8,1.0e8
0.8182825484764543,1.0e8,1.0e8,1.0e8,1.0e8
0.8188365650969529,1.0e8,1.0e8,1.0e8,1.0e8
0.8193905817174515,1.0e8,1.0e8,1.0e8,1.0e8
0.8199445983379502,1.0e8,1.0e8,1.0e8,1.0e8
0.8204986149584488,1.0e8,1.0e8,1.0e8,1.0e8
0.8210526315789474,1.0e8,1.0e8,1.0e8,1.0e8
0.821606648199446,1.0e8,1.0e8,1.0e8,1.0e8
0.8221606648199447,1.0e8,1.0e8,1.0e8,1.0e8
0.8227146814404432,1.0e8,1.0e8,1.0e8,1.0e8
0.8232686980609418,1.0e8,1.0e8,1.0e8,1.0e8
0.8238227146814404,1.0e8,1.0e8,1.0e8,1.0e8
0.824376731301939,1.0e8,1.0e8,1.0e8,1.0e8
0.8249307479224377,1.0e8,1.0e8,1.0e8,1.0e8
0.8254847645429363,1.0e8,1.0e8,1.0e8,1.0e8
0.8260387811634349,1.0e8,1.0e8,1.0e8,1.0e8
0.8265927977839335,1.0e8,1.0e8,1.0e8,1.0e8
0.8271468144044322,1.0e8,1.0e8,1.0e8,1.0e8
0.8277008310249307,1.0e8,1.0e8,1.0e8,1.0e8
0.8282548476454293,1.0e8,1.0e8,1.0e8,1.0e8
0.8288088642659279,1.0e8,1.0e8,1.0e8,1.0e8
0.8293628808864266,1.0e8,1.0e8,1.0e8,1.0e8
0.8299168975069252,1.0e8,1.0e8,1.0e8,1.0e8
0.8304709141274238,1.0e8,1.0e8,1.0e8,1.0e8
0.8310249307479224,1.0e8,1.0e8,1.0e8,1.0e8
0.8315789473684211,1.0e8,1.0e8,1.0e8,1.0e8
0.8321329639889197,1.0e8,1.0e8,1.0e8,1.0e8
0.8326869806094183,1.0e8,1.0e8,1.0e8,1.0e8
0.8332409972299168,1.0e8,1.0e8,1.0e8,1.0e8
0.8337950138504155,1.0e8,1.0e8,1.0e8,1.0e8
0.8343490304709141,1.0e8,1.0e8,1.0e8,1.0e8
0.8349030470914127,1.0e8,1.0e8,1.0e8,1.0e8
0.8354570637119113,1.0e8,1.0e8,1.0e8,1.0e8
0.83601108033241,1.0e8,1.0e8,1.0e8,1.0e8
0.8365650969529086,1.0e8,1.0e8,1.0e8,1.0e8
0.8371191135734072,1.0e8,1.0e8,1.0e8,1.0e8
0.8376731301939058,1.0e8,1.0e8,1.0e8,1.0e8
0.8382271468144045,1.0e8,1.0e8,1.0e8,1.0e8
0.838781163434903,1.0e8,1.0e8,1.0e8,1.0e8
0.8393351800554016,1.0e8,1.0e8,1.0e8,1.0e8
0.8398891966759002,1.0e8,1.0e8,1.0e8,1.0e8
0.8404432132963989,1.0e8,1.0e8,1.0e8,1.0e8
0.8409972299168975,1.0e8,1.0e8,1.0e8,1.0e8
0.8415512465373961,1.0e8,1.0e8,1.0e8,1.0e8
0.8421052631578947,1.0e8,1.0e8,1.0e8,1.0e8
0.8426592797783934,1.0e8,1.0e8,1.0e8,1.0e8
0.843213296398892,1.0e8,1.0e8,1.0e8,1.0e8
0.8437673130193906,1.0e8,1.0e8,1.0e8,1.0e8
0.8443213296398892,1.0e8,1.0e8,1.0e8,1.0e8
0.8448753462603878,1.0e8,1.0e8,1.0e8,1.0e8
0.8454293628808864,1.0e8,1.0e8,1.0e8,1.0e8
0.845983379501385,1.0e8,1.0e8,1.0e8,1.0e8
0.8465373961218836,1.0e8,1.0e8,1.0e8,1.0e8
0.8470914127423823,1.0e8,1.0e8,1.0e8,1.0e8
0.8476454293628809,1.0e8,1.0e8,1.0e8,1.0e8
0.8481994459833795,1.0e8,1.0e8,1.0e8,1.0e8
0.8487534626038781,1.0e8,1.0e8,1.0e8,1.0e8
0.8493074792243768,1.0e8,1.0e8,1.0e8,1.0e8
0.8498614958448754,1.0e8,1.0e8,1.0e8,1.0e8
0.850415512465374,1.0e8,1.0e8,1.0e8,1.0e8
0.8509695290858725,1.0e8,1.0e8,1.0e8,1.0e8
0.8515235457063712,1.0e8,1.0e8,1.0e8,1.0e8
0.8520775623268698,1.0e8,1.0e8,1.0e8,1.0e8
0.8526315789473684,1.0e8,1.0e8,1.0e8,1.0e8
0.853185595567867,1.0e8,1.0e8,1.0e8,1.0e8
0.8537396121883657,1.0e8,1.0e8,1.0e8,1.0e8
0.8542936288088643,1.0e8,1.0e8,1.0e8,1.0e8
0.8548476454293629,1.0e8,1.0e8,1.0e8,1.0e8
0.8554016620498615,1.0e8,1.0e8,1.0e8,1.0e8
0.8559556786703602,1.0e8,1.0e8,1.0e8,1.0e8
0.8565096952908587,1.0e8,1.0e8,1.0e8,1.0e8
0.8570637119113573,1.0e8,1.0e8,1.0e8,1.0e8
0.8576177285318559,1.0e8,1.0e8,1.0e8,1.0e8
0.8581717451523546,1.0e8,1.0e8,1.0e8,1.0e8
0.8587257617728532,1.0e8,1.0e8,1.0e8,1.0e8
0.8592797783933518,1.0e8,1.0e8,1.0e8,1.0e8
0.8598337950138504,1.0e8,1.0e8,1.0e8,1.0e8
0.8603878116343491,1.0e8,1.0e8,1.0e8,1.0e8
0.8609418282548477,1.0e8,1.0e8,1.0e8,1.0e8
0.8614958448753463,1.0e8,1.0e8,1.0e8,1.0e8
0.8620498614958448,1.0e8,1.0e8,1.0e8,1.0e8
0.8626038781163435,1.0e8,1.0e8,1.0e8,1.0e8
0.8631578947368421,1.0e8,1.0e8,1.0e8,1.0e8
0.8637119113573407,1.0e8,1.0e8,1.0e8,1.0e8
0.8642659279778393,1.0e8,1.0e8,1.0e8,1.0e8
0.864819944598338,1.0e8,1.0e8,1.0e8,1.0e8
0.8653739612188366,1.0e8,1.0e8,1.0e8,1.0e8
0.8659279778393352,1.0e8,1.0e8,1.0e8,1.0e8
0.8664819944598338,1.0e8,1.0e8,1.0e8,1.0e8
0.8670360110803325,1.0e8,1.0e8,1.0e8,1.0e8
0.867590027700831,1.0e8,1.0e8,1.0e8,1.0e8
0.8681440443213296,1.0e8,1.0e8,1.0e8,1.0e8
0.8686980609418282,1.0e8,1.0e8,1.0e8,1.0e8
0.8692520775623269,1.0e8,1.0e8,1.0e8,1.0e8
0.8698060941828255,1.0e8,1.0e8,1.0e8,1.0e8
0.8703601108033241,1.0e8,1.0e8,1.0e8,1.0e8
0.8709141274238227,1.0e8,1.0e8,1.0e8,1.0e8
0.8714681440443214,1.0e8,1.0e8,1.0e8,1.0e8
0.87202216066482,1.0e8,1.0e8,1.0e8,1.0e8
0.8725761772853186,1.0e8,1.0e8,1.0e8,1.0e8
0.8731301939058171,1.0e8,1.0e8,1.0e8,1.0e8
0.8736842105263158,1.0e8,1.0e8,1.0e8,1.0e8
0.8742382271468144,1.0e8,1.0e8,1.0e8,1.0e8
0.874792243767313,1.0e8,1.0e8,1.0e8,1.0e8
0.8753462603878116,1.0e8,1.0e8,1.0e8,1.0e8
0.8759002770083103,1.0e8,1.0e8,1.0e8,1.0e8
0.8764542936288089,1.0e8,1.0e8,1.0e8,1.0e8
0.8770083102493075,1.0e8,1.0e8,1.0e8,1.0e8
0.8775623268698061,1.0e8,1.0e8,1.0e8,1.0e8
0.8781163434903048,1.0e8,1.0e8,1.0e8,1.0e8
0.8786703601108034,1.0e8,1.0e8,1.0e8,1.0e8
0.8792243767313019,1.0e8,1.0e8,1.0e8,1.0e8
0.8797783933518005,1.0e8,1.0e8,1.0e8,1.0e8
0.8803324099722992,1.0e8,1.0e8,1.0e8,1.0e8
0.8808864265927978,1.0e8,1.0e8,1.0e8,1.0e8
0.8814404432132964,1.0e8,1.0e8,1.0e8,1.0e8
0.881994459833795,1.0e8,1.0e8,1.0e8,1.0e8
0.8825484764542936,1.0e8,1.0e8,1.0e8,1.0e8
0.8831024930747923,1.0e8,1.0e8,1.0e8,1.0e8
0.8836565096952909,1.0e8,1.0e8,1.0e8,1.0e8
0.8842105263157894,1.0e8,1.0e8,1.0e8,1.0e8
0.884764542936288,1.0e8,1.0e8,1.0e8,1.0e8
0.8853185595567867,1.0e8,1.0e8,1.0e8,1.0e8
0.8858725761772853,1.0e8,1.0e8,1.0e8,1.0e8
0.8864265927977839,1.0e8,1.0e8,1.0e8,1.0e8
0.8869806094182825,1.0e8,1.0e8,1.0e8,1.0e8
0.8875346260387812,1.0e8,1.0e8,1.0e8,1.0e8
0.8880886426592798,1.0e8,1.0e8,1.0e8,1.0e8
0.8886426592797784,1.0e8,1.0e8,1.0e8,1.0e8
0.889196675900277,1.0e8,1.0e8,1.0e8,1.0e8
0.8897506925207757,1.0e8,1.0e8,1.0e8,1.0e8
0.8903047091412742,1.0e8,1.0e8,1.0e8,1.0e8
0.8908587257617728,1.0e8,1.0e8,1.0e8,1.0e8
0.8914127423822714,1.0e8,1.0e8,1.0e8,1.0e8
0.8919667590027701,1.0e8,1.0e8,1.0e8,1.0e8
0.8925207756232687,1.0e8,1.0e8,1.0e8,1.0e8
0.8930747922437673,1.0e8,1.0e8,1.0e8,1.0e8
0.8936288088642659,1.0e8,1.0e8,1.0e8,1.0e8
0.8941828254847646,1.0e8,1.0e8,1.0e8,1.0e8
0.8947368421052632,1.0e8,1.0e8,1.0e8,1.0e8
0.8952908587257618,1.0e8,1.0e8,1.0e8,1.0e8
0.8958448753462603,1.0e8,1.0e8,1.0e8,1.0e8
0.896398891966759,1.0e8,1.0e8,1.0e8,1.0e8
0.8969529085872576,1.0e8,1.0e8,1.0e8,1.0e8
0.8975069252077562,1.0e8,1.0e8,1.0e8,1.0e8
0.8980609418282548,1.0e8,1.0e8,1.0e8,1.0e8
0.8986149584487535,1.0e8,1.0e8,1.0e8,1.0e8
0.8991689750692521,1.0e8,1.0e8,1.0e8,1.0e8
0.8997229916897507,1.0e8,1.0e8,1.0e8,1.0e8
0.9002770083102493,1.0e8,1.0e8,1.0e8,1.0e8
0.900831024930748,1.0e8,1.0e8,1.0e8,1.0e8
0.9013850415512465,1.0e8,1.0e8,1.0e8,1.0e8
0.9019390581717451,1.0e8,1.0e8,1.0e8,1.0e8
0.9024930747922437,1.0e8,1.0e8,1.0e8,1.0e8
0.9030470914127424,1.0e8,1.0e8,1.0e8,1.0e8
0.903601108033241,1.0e8,1.0e8,1.0e8,1.0e8
0.9041551246537396,1.0e8,1.0e8,1.0e8,1.0e8
0.9047091412742382,1.0e8,1.0e8,1.0e8,1.0e8
0.9052631578947369,1.0e8,1.0e8,1.0e8,1.0e8
0.9058171745152355,1.0e8,1.0e8,1.0e8,1.0e8
0.9063711911357341,1.0e8,1.0e8,1.0e8,1.0e8
0.9069252077562326,1.0e8,1.0e8,1.0e8,1.0e8
0.9074792243767313,1.0e8,1.0e8,1.0e8,1.0e8
0.9080332409972299,1.0e8,1.0e8,1.0e8,1.0e8
0.9085872576177285,1.0e8,1.0e8,1.0e8,1.0e8
0.9091412742382271,1.0e8,1.0e8,1.0e8,1.0e8
0.9096952908587258,1.0e8,1.0e8,1.0e8,1.0e8
0.9102493074792244,1.0e8,1.0e8,1.0e8,1.0e8
0.910803324099723,1.0e8,1.0e8,1.0e8,1.0e8
0.9113573407202216,1.0e8,1.0e8,1.0e8,1.0e8
0.9119113573407203,1.0e8,1.0e8,1.0e8,1.0e8
0.9124653739612189,1.0e8,1.0e8,1.0e8,1.0e8
0.9130193905817174,1.0e8,1.0e8,1.0e8,1.0e8
0.913573407202216,1.0e8,1.0e8,1.0e8,1.0e8
0.9141274238227147,1.0e8,1.0e8,1.0e8,1.0e8
0.9146814404432133,1.0e8,1.0e8,1.0e8,1.0e8
0.9152354570637119,1.0e8,1.0e8,1.0e8,1.0e8
0.9157894736842105,1.0e8,1.0e8,1.0e8,1.0e8
0.9163434903047092,1.0e8,1.0e8,1.0e8,1.0e8
0.9168975069252078,1.0e8,1.0e8,1.0e8,1.0e8
0.9174515235457064,1.0e8,1.0e8,1.0e8,1.0e8
0.918005540166205,1.0e8,1.0e8,1.0e8,1.0e8
0.9185595567867036,1.0e8,1.0e8,1.0e8,1.0e8
0.9191135734072022,1.0e8,1.0e8,1.0e8,1.0e8
0.9196675900277008,1.0e8,1.0e8,1.0e8,1.0e8
0.9202216066481994,1.0e8,1.0e8,1.0e8,1.0e8
0.9207756232686981,1.0e8,1.0e8,1.0e8,1.0e8
0.9213296398891967,1.0e8,1.0e8,1.0e8,1.0e8
0.9218836565096953,1.0e8,1.0e8,1.0e8,1.0e8
0.9224376731301939,1.0e8,1.0e8,1.0e8,1.0e8
0.9229916897506926,1.0e8,1.0e8,1.0e8,1.0e8
0.9235457063711912,1.0e8,1.0e8,1.0e8,1.0e8
0.9240997229916897,1.0e8,1.0e8,1.0e8,1.0e8
0.9246537396121883,1.0e8,1.0e8,1.0e8,1.0e8
0.925207756232687,1.0e8,1.0e8,1.0e8,1.0e8
0.9257617728531856,1.0e8,1.0e8,1.0e8,1.0e8
0.9263157894736842,1.0e8,1.0e8,1.0e8,1.0e8
0.9268698060941828,1.0e8,1.0e8,1.0e8,1.0e8
0.9274238227146815,1.0e8,1.0e8,1.0e8,1.0e8
0.9279778393351801,1.0e8,1.0e8,1.0e8,1.0e8
0.9285318559556787,1.0e8,1.0e8,1.0e8,1.0e8
0.9290858725761773,1.0e8,1.0e8,1.0e8,1.0e8
0.929639889196676,1.0e8,1.0e8,1.0e8,1.0e8
0.9301939058171745,1.0e8,1.0e8,1.0e8,1.0e8
0.9307479224376731,1.0e8,1.0e8,1.0e8,1.0e8
0.9313019390581717,1.0e8,1.0e8,1.0e8,1.0e8
0.9318559556786704,1.0e8,1.0e8,1.0e8,1.0e8
0.932409972299169,1.0e8,1.0e8,1.0e8,1.0e8
0.9329639889196676,1.0e8,1.0e8,1.0e8,1.0e8
0.9335180055401662,1.0e8,1.0e8,1.0e8,1.0e8
0.9340720221606649,1.0e8,1.0e8,1.0e8,1.0e8
0.9346260387811635,1.0e8,1.0e8,1.0e8,1.0e8
0.935180055401662,1.0e8,1.0e8,1.0e8,1.0e8
0.9357340720221606,1.0e8,1.0e8,1.0e8,1.0e8
0.9362880886426593,1.0e8,1.0e8,1.0e8,1.0e8
0.9368421052631579,1.0e8,1.0e8,1.0e8,1.0e8
0.9373961218836565,1.0e8,1.0e8,1.0e8,1.0e8
0.9379501385041551,1.0e8,1.0e8,1.0e8,1.0e8
0.9385041551246538,1.0e8,1.0e8,1.0e8,1.0e8
0.9390581717451524,1.0e8,1.0e8,1.0e8,1.0e8
0.939612188365651,1.0e8,1.0e8,1.0e8,1.0e8
0.9401662049861496,1.0e8,1.0e8,1.0e8,1.0e8
0.9407202216066483,1.0e8,1.0e8,1.0e8,1.0e8
0.9412742382271468,1.0e8,1.0e8,1.0e8,1.0e8
0.9418282548476454,1.0e8,1.0e8,1.0e8,1.0e8
0.942382271468144,1.0e8,1.0e8,1.0e8,1.0e8
0.9429362880886426,1.0e8,1.0e8,1.0e8,1.0e8
0.9434903047091413,1.0e8,1.0e8,1.0e8,1.0e8
0.9440443213296399,1.0e8,1.0e8,1.0e8,1.0e8
0.9445983379501385,1.0e8,1.0e8,1.0e8,1.0e8
0.9451523545706371,1.0e8,1.0e8,1.0e8,1.0e8
0.9457063711911358,1.0e8,1.0e8,1.0e8,1.0e8
0.9462603878116344,1.0e8,1.0e8,1.0e8,1.0e8
0.9468144044321329,1.0e8,1.0e8,1.0e8,1.0e8
0.9473684210526315,1.0e8,1.0e8,1.0e8,1.0e8
0.9479224376731302,1.0e8,1.0e8,1.0e8,1.0e8
0.9484764542936288,1.0e8,1.0e8,1.0e8,1.0e8
0.9490304709141274,1.0e8,1.0e8,1.0e8,1.0e8
0.949584487534626,1.0e8,1.0e8,1.0e8,1.0e8
0.9501385041551247,1.0e8,1.0e8,1.0e8,1.0e8
0.9506925207756233,1.0e8,1.0e8,1.0e8,1.0e8
0.9512465373961219,1.0e8,1.0e8,1.0e8,1.0e8
0.9518005540166204,1.0e8,1.0e8,1.0e8,1.0e8
0.9523545706371191,1.0e8,1.0e8,1.0e8,1.0e8
0.9529085872576177,1.0e8,1.0e8,1.0e8,1.0e8
0.9534626038781163,1.0e8,1.0e8,1.0e8,1.0e8
0.9540166204986149,1.0e8,1.0e8,1.0e8,1.0e8
0.9545706371191136,1.0e8,1.0e8,1.0e8,1.0e8
0.9551246537396122,1.0e8,1.0e8,1.0e8,1.0e8
0.9556786703601108,1.0e8,1.0e8,1.0e8,1.0e8
0.9562326869806094,1.0e8,1.0e8,1.0e8,1.0e8
0.9567867036011081,1.0e8,1.0e8,1.0e8,1.0e8
0.9573407202216067,1.0e8,1.0e8,1.0e8,1.0e8
0.9578947368421052,1.0e8,1.0e8,1.0e8,1.0e8
0.9584487534626038,1.0e8,1.0e8,1.0e8,1.0e8
0.9590027700831025,1.0e8,1.0e8,1.0e8,1.0e8
0.9595567867036011,1.0e8,1.0e8,1.0e8,1.0e8
0.9601108033240997,1.0e8,1.0e8,1.0e8,1.0e8
0.9606648199445983,1.0e8,1.0e8,1.0e8,1.0e8
0.961218836565097,1.0e8,1.0e8,1.0e8,1.0e8
0.9617728531855956,1.0e8,1.0e8,1.0e8,1.0e8
0.9623268698060942,1.0e8,1.0e8,1.0e8,1.0e8
0.9628808864265928,1.0e8,1.0e8,1.0e8,1.0e8
0.9634349030470915,1.0e8,1.0e8,1.0e8,1.0e8
0.96398891966759,1.0e8,1.0e8,1.0e8,1.0e8
0.9645429362880886,1.0e8,1.0e8,1.0e8,1.0e8
0.9650969529085872,1.0e8,1.0e8,1.0e8,1.0e8
0.9656509695290859,1.0e8,1.0e8,1.0e8,1.0e8
0.9662049861495845,1.0e8,1.0e8,1.0e8,1.0e8
0.9667590027700831,1.0e8,1.0e8,1.0e8,1.0e8
0.9673130193905817,1.0e8,1.0e8,1.0e8,1.0e8
0.9678670360110804,1.0e8,1.0e8,1.0e8,1.0e8
0.968421052631579,1.0e8,1.0e8,1.0e8,1.0e8
0.9689750692520775,1.0e8,1.0e8,1.0e8,1.0e8
0.9695290858725761,1.0e8,1.0e8,1.0e8,1.0e8
0.9700831024930748,1.0e8,1.0e8,1.0e8,1.0e8
0.9706371191135734,1.0e8,1.0e8,1.0e8,1.0e8
0.971191135734072,1.0e8,1.0e8,1.0e8,1.0e8
0.9717451523545706,1.0e8,1.0e8,1.0e8,1.0e8
0.9722991689750693,1.0e8,1.0e8,1.0e8,1.0e8
0.9728531855955679,1.0e8,1.0e8,1.0e8,1.0e8
0.9734072022160665,1.0e8,1.0e8,1.0e8,1.0e8
0.9739612188365651,1.0e8,1.0e8,1.0e8,1.0e8
0.9745152354570638,1.0e8,1.0e8,1.0e8,1.0e8
0.9750692520775623,1.0e8,1.0e8,1.0e8,1.0e8
0.9756232686980609,1.0e8,1.0e8,1.0e8,1.0e8
0.9761772853185595,1.0e8,1.0e8,1.0e8,1.0e8
0.9767313019390582,1.0e8,1.0e8,1.0e8,1.0e8
0.9772853185595568,1.0e8,1.0e8,1.0e8,1.0e8
0.9778393351800554,1.0e8,1.0e8,1.0e8,1.0e8
0.978393351800554,1.0e8,1.0e8,1.0e8,1.0e13
0.9789473684210527,1.0e8,1.0e8,1.0e8,1.0e13
0.9795013850415513,1.0e8,1.0e8,1.0e8,1.0e13
0.9800554016620499,1.0e8,1.0e8,1.0e8,1.0e13
0.9806094182825484,1.0e8,1.0e8,1.0e8,1.0e13
0.9811634349030471,1.0e8,1.0e8,1.0e8,1.0e13
0.9817174515235457,1.0e13,1.0e8,1.0e8,1.0e13
0.9822714681440443,1.0e13,1.0e8,1.0e8,1.0e13
0.9828254847645429,1.0e13,1.0e8,1.0e8,1.0e13
0.9833795013850416,1.0e13,1.0e8,1.0e8,1.0e13
0.9839335180055402,1.0e13,1.0e13,1.0e8,1.0e13
0.9844875346260388,1.0e13,1.0e13,1.0e8,1.0e13
0.9850415512465374,1.0e13,1.0e13,1.0e8,1.0e13
0.9855955678670361,1.0e13,1.0e13,1.0e8,1.0e13
0.9861495844875346,1.0e13,1.0e13,1.0e8,1.0e13
0.9867036011080332,1.0e13,1.0e13,1.0e8,1.0e13
0.9872576177285318,1.0e13,1.0e13,1.0e8,1.0e13
0.9878116343490305,1.0e13,1.0e13,1.0e8,1.0e13
0.9883656509695291,1.0e13,1.0e13,1.0e8,1.0e13
0.9889196675900277,1.0e13,1.0e13,1.0e13,1.0e13
0.9894736842105263,1.0e13,1.0e13,1.0e13,1.0e13
0.990027700831025,1.0e13,1.0e13,1.0e13,1.0e13
0.9905817174515236,1.0e13,1.0e13,1.0e13,1.0e13
0.9911357340720222,1.0e13,1.0e13,1.0e13,1.0e13
0.9916897506925207,1.0e13,1.0e13,1.0e13,1.0e13
0.9922437673130194,1.0e13,1.0e13,1.0e13,1.0e13
0.992797783933518,1.0e13,1.0e13,1.0e13,1.0e13
0.9933518005540166,1.0e13,1.0e13,1.0e13,1.0e13
0.9939058171745152,1.0e13,1.0e13,1.0e13,1.0e13
0.9944598337950139,1.0e13,1.0e13,1.0e13,1.0e13
0.9950138504155125,1.0e13,1.0e13,1.0e13,1.0e13
0.9955678670360111,1.0e13,1.0e13,1.0e13,1.0e13
0.9961218836565097,1.0e13,1.0e13,1.0e13,1.0e13
0.9966759002770084,1.0e13,1.0e13,1.0e13,1.0e13
0.997229916897507,1.0e13,1.0e13,1.0e13,1.0e13
0.9977839335180055,1.0e13,1.0e13,1.0e13,1.0e13
0.9983379501385041,1.0e13,1.0e13,1.0e13,1.0e13
0.9988919667590028,1.0e13,1.0e13,1.0e13,1.0e13
0.9994459833795014,1.0e13,1.0e13,1.0e13,1.0e13
1.0,1.0e13,1.0e13,1.0e13,1.0e13


==> data/eigen_graph_misc_16/eigenvalues_relative_error.csv <==
matrix\type,BFloat16,Float16,LinearTakum16,Posit16
dimacs/C125-9,1.71869876554162192921706952432957259e-02,2.37649869944547270183884641290161364e-03,2.07468413348718279159013956988834520e-02,8.73849966204142104615011046856663477e-03
dimacs/C250-9,2.18938320662509089093065921063253495e-02,6.13225477200411008294370942673887829e-03,6.91404442181210718417578030178356610e-03,1.63497092988490064334160454482327334e-02
dimacs/C500-9,2.99882340450379260370060123785463842e-02,3.41205198185376228513990058085838599e-03,8.95815498924419080222588041722805098e-03,5.59212917316217736697584656441815678e-03
dimacs/DSJC500-5,5.73505520870141405292622434779704575e-02,3.50175315804939909330856167588956717e-03,5.88135607071002993693128347209343803e-03,9.42443815096222956057748978377091568e-03
dimacs/MANN-a27,1.82767562509447981263321357613497177e-02,3.65904953472792133336091501515213011e-03,3.81191650798539101327000952161250261e-03,4.85343809736602227477049917276813573e-03
dimacs/MANN-a9,1.64122466676765237279207267308059847e-02,1.32873563388924425804614235467404846e-02,4.79702130456161810972367369136526456e-03,9.34825375622649738947189866968835358e-03
dimacs/brock200-1,2.73516823598111722043441270187503821e-02,1.31570207085971204490133016821627547e-03,1.15823259252748246411421687995302433e-02,1.66834625686722223479894373157080007e-02
dimacs/brock200-2,3.75739101840254961991554204385200335e-02,2.24391647610963583628042064593319702e-03,1.54475349797762705297118694205980073e-02,8.03394713421172881952589790484679468e-03
dimacs/brock200-3,3.68744713362819197609534259475623720e-02,1.43190094157324480106402325891809541e-03,1.43416458928376344007154106228651466e-02,1.04906524296115983866447721415035111e-02
dimacs/brock200-4,3.54419063880655363303357663740945030e-02,2.51006759921093194813303463351246134e-03,4.73392550440014153198889787364549301e-03,1.28690015364214384337180176717405519e-02
dimacs/brock400-1,4.59442460242022246608209854581092766e-02,2.30392482870749849724416183692610158e-03,9.37353653556283025414133036209905802e-03,5.82161517225277697229880272659980370e-03
dimacs/brock400-2,3.81181618947243715644701493420513166e-02,1.58070866203077501699496430342292353e-03,1.23571708040496058365393773188995324e-02,4.03553779510872312301468786612393869e-03
dimacs/brock400-3,4.10217948985992051790885583979893386e-02,2.65308129887923625570494318781607874e-03,2.18626011091127498155071752860744399e-02,7.03658422494239591006612901728069459e-03
dimacs/brock400-4,3.78608060675703871562958530490511130e-02,1.78129046650756177623464461093251335e-03,1.19460182208397066503921744713253860e-02,2.57107557537777348197699807833720004e-02
dimacs/brock800-1,5.52616596483082155210479064835702195e-02,4.05247547304089311627817527261231981e-03,1.73213781068915599068715478134401310e-02,1.21565187695472260467405404736417562e-02
dimacs/brock800-2,5.81025901043351839011620488070383071e-02,5.17830816770052828915896741537104920e-03,1.05682099607458092126542763212167027e-02,1.15415319495424184222072986525499763e-02
dimacs/brock800-3,5.54017338925535591185710803356237117e-02,3.86885996095804779982955652579793530e-03,9.30028805680313616882618483397449442e-03,5.25548152051683336952230913726451414e-03
dimacs/brock800-4,5.78553952295748976575052522859698663e-02,2.20204202712939401877392163026504836e-03,9.10034652922614474047510488144199417e-03,8.89831120169215181347358140469318544e-03
dimacs/c-fat200-1,1.63921501356403427141759238667010562e-02,2.61862788626805275776104294768329225e-03,7.54493116873538090680698008202660555e-03,3.18639426321266066894347547190334702e-03
dimacs/c-fat200-2,9.25899948733526968907500158769383625e-03,2.56261736761179823588989028479520182e-03,8.68563747354945305602239165365360915e-03,1.47029909003643205970868658623306653e-03
dimacs/c-fat200-5,9.46506940571866988468533704944643010e-03,-Inf,6.44859354296239940058584562552985619e-03,2.23361939903047263808425272221449297e-03
dimacs/c-fat500-1,4.01644517334291627246628945443038211e-02,3.94939495357564030017175499642432281e-03,5.06089832129487947101393770966636431e-03,3.84421882260246397251217811639524811e-03
dimacs/c-fat500-10,4.06057588685608075986819287953488533e-02,-Inf,2.75567937828884285826248080378779550e-03,9.59486712971693434057138475154641213e-03
dimacs/c-fat500-2,1.94407837173139913266485066286807590e-02,2.91907186877466637554495456666173400e-03,3.99284071683016229609278778603182033e-03,2.19001627418096222166236164356730093e-03
dimacs/c-fat500-5,7.03498536796996978794767526526357250e-02,-Inf,6.60241536369482454899693276048679169e-03,4.93910198152908830421527406750929770e-02
dimacs/gen200-p0-9-44,2.53371912685664104111720437304314575e-02,2.43383947157158016423527768554599029e-03,1.12042760309441221233754222327713620e-02,5.03729485681388750177195559537441356e-03
dimacs/gen200-p0-9-55,1.69991070607426697516845620855605883e-02,1.34436485128270924917655912945180107e-03,1.55695403643105158433075756934578679e-02,1.06755081387364538371105629106330726e-02
dimacs/gen400-p0-9-55,3.47232099386254697427258800592061277e-02,5.63585065777431026312606077932781644e-03,1.11326910951421823367226270455549816e-02,4.79309017407296558772832728735329969e-03
dimacs/gen400-p0-9-65,3.02110625729726571068873762816629104e-02,2.11351237641938573814642489286244431e-03,9.89950256064329382797494108813970636e-03,4.85450356157769107349596749219376238e-03
dimacs/gen400-p0-9-75,3.09908166564103701650737840156189403e-02,3.13846572088911940400598601343419062e-03,1.39426806320082672039900335435592629e-02,1.43974931918215854269012664241442988e-02
dimacs/hamming6-2,1.08836372213888229829205636994357546e-02,3.86608325211528065699149992633825424e-03,5.65934952417275922763365954994319332e-03,1.58304855686650035776192331131419363e-02
dimacs/hamming6-4,1.95962460199120210835311477881494076e-02,2.25417301179436316948864908322461666e-03,3.40996668384492631741826165419304598e-03,2.50640802876139884736886606779005836e-03
dimacs/hamming8-2,1.35762248096188097455360214164157342e-02,2.28660351747556209954020028492033310e-03,6.17364549246847480248059061636924452e-03,2.30962173238802487867374809737858466e-03
dimacs/hamming8-4,1.03503300630555263110878666837066752e-02,1.99293506278159876847671993446304336e-03,4.80613113180282657261755618885335016e-02,8.08209773051644447061143510881510498e-03
dimacs/johnson16-2-4,6.04365173701788668992567554821605186e-03,1.20720071436290529249557002953142735e-03,5.77806642872991116504303803314711315e-03,2.84864877742756360673786600972110692e-03
dimacs/johnson32-2-4,6.05682827419876120176662661915314803e-02,2.11387930426622631849111337864382886e-03,1.01347310169839872766661869264993416e-02,3.47953926116680338190512528023570507e-03
dimacs/johnson8-2-4,7.38760740496049802672129098057045720e-03,6.83414604968082715424752980951004931e-04,3.63233064355978897886244631407003234e-03,4.52264475023645929463364467562118744e-03
dimacs/johnson8-4-4,1.16414803020473025238588463440291389e-02,2.84731971972918463815284550910178302e-03,8.29509824972258500225203905025352377e-03,6.91285394170769989037272378795211681e-03
dimacs/keller4,1.85488683007246557280890666729919255e-02,1.52095662498200287395828299658023355e-02,1.52826390696607346077168172804490397e-02,1.57955752025623987959847407980560996e-02
dimacs/keller5,1.06111205704429674147810396652515294e-01,2.19936896781484847410457845269604249e-03,6.30807705161033777349983264542295435e-03,1.14399336232450208659461577532104108e-02
dimacs/p-hat1000-1,1.18603875656458170808019073891527123e-01,2.04277972844871856228716322748121669e-03,8.79736851744521768981064327544522861e-03,6.98882752179787325578552031857802968e-03
dimacs/p-hat300-3,2.86809322688897353081950201445087621e-02,2.03177335308405521283601852610398595e-03,1.23560522804585105915255076647189079e-02,1.65265843420053934899407872211586548e-02
dimacs/p-hat500-1,6.42423679094553622496624374923224888e-02,3.42521116927748920425042980659021673e-03,9.62644688705861663478171758085140397e-03,6.34099942423903584650250370362525854e-03
dimacs/p-hat500-2,4.49114567960419466091798987055526030e-02,2.77785627632550100900798395973211752e-03,1.30528697752007417822386239937925952e-02,1.17098420700209015775497718136503658e-02
dimacs/p-hat500-3,4.66180828817073113400984504244998095e-02,1.53048883800651800987457384222176250e-03,1.42171596449090968561829080896198125e-02,6.74672071231958681422634260742100319e-03
dimacs/p-hat700-1,1.04795928144239316951557004909273305e-01,3.26582306102514156733363585299160242e-03,1.06031360700224563861542632207916458e-02,5.34697297468154669098376530590870627e-03
dimacs/p-hat700-2,7.04801562917782005390929613245575339e-02,2.13020404942537720563463842436368259e-03,1.14216932489849731726362269600809958e-02,6.84323643691453634813601202427834719e-03
dimacs/p-hat700-3,4.85214750147453138251201823027825001e-02,4.90220118872579201330850951652877196e-03,8.44416693440941945691631994739936369e-03,1.13906850156855521898018190867161341e-02
dimacs/san200-0-7-1,2.94115884159804596230024667580306357e-02,2.33859400818716845684741102361274614e-03,1.11906444774691608877576920190354462e-02,2.14892806133819696156798519947070263e-03
dimacs/san200-0-7-2,1.75403925916902233812551106116680707e-02,3.14776799342911380606808028427648676e-03,5.28467761683177707931696101853254130e-03,6.42970548355610791703705036116739225e-03
dimacs/san200-0-9-1,1.88750199196957179822842843466814419e-02,1.72024741235188178791407541522102944e-03,1.57611068286799425958823948798504075e-02,8.06152163398438378928658317579052151e-03
dimacs/san200-0-9-2,9.71302645887185728816615900064652452e-03,5.83610201371725864439404797654645069e-04,1.00697020740791771097926628886458599e-02,5.51061327280727074006800921927211618e-03
dimacs/san200-0-9-3,1.25660634421663913766503567203048660e-02,3.44554130836479885392287974454075138e-03,1.11557261899707068393126868196518997e-02,9.62132588283576268521335696212365190e-03
dimacs/san400-0-5-1,8.09284693755225594914587814290058073e-02,1.15309042126165444982702913123096831e-03,9.09540781488724799103985316745656066e-03,4.20004533430629862234503136961329135e-03
dimacs/san400-0-7-1,4.07086626514442469861448134744797106e-02,2.81234497540658217480783060964495237e-03,1.02599996483956704313646923883215087e-02,5.51424784196821104601918802374428699e-03
dimacs/san400-0-7-2,4.90464702980765204791528220823011731e-02,3.75332682497257551255151266397988828e-03,8.47868058637197676738051843778971019e-03,1.11021405146385237111115617136609213e-02
dimacs/san400-0-7-3,5.12486604966274446692366183958699797e-02,2.52313704573728351652217797639825983e-03,1.00776001434989524713538520065113099e-02,7.21494095311313616088959734593544383e-03
dimacs/san400-0-9-1,2.64994038291116686121191081090634032e-02,4.15791027674997920488917435583455748e-03,8.60604277163033361420954347822983818e-03,1.23795661321820116971536424960324893e-02
dimacs/sanr200-0-7,2.15924461200392030588859355432808938e-02,3.49301905845570913462812028058412396e-03,8.55900970076048769667650746261872069e-03,1.10367864393779274212776367579978921e-02
dimacs/sanr200-0-9,1.51372721272363725469550936439212325e-02,3.64081457449190862870131339851374129e-03,1.18547027351881839297209225141348732e-02,1.21160080494398417893687829366776316e-02
dimacs/sanr400-0-5,3.82978959876486319135400296837788654e-02,1.89739438302259387402341558826328992e-03,8.60319560803461998383241562280675416e-03,9.02778566733724095134655635948919480e-03
dimacs/sanr400-0-7,2.96708005669960111373286951330285469e-02,9.25033985792923104071744519561656005e-04,1.43581054076101744182802547608018463e-02,8.06489610498750199326393616550697913e-03
dimacs10/bio-celegansneural,3.28490744668235900758591012869181762e-02,2.06750938973917376253848357961247677e-03,5.46934220446730707556356618124644558e-03,5.82368771817815343051259000071621824e-03
dimacs10/chesapeake,1.53307266490007774930139181418792040e-02,3.76263585289585444561704747724028740e-03,1.22074950264892066812899787266710624e-02,4.45983367700284210949600033063298437e-03
dimacs10/cs4,-Inf,-Inf,-Inf,4.67428460401422425168932001685338665e-03
dimacs10/cti,-Inf,5.68632668704636117402728082683386720e-03,7.89286113164998675023232575156210997e-03,1.16876701383395899820675975216883318e-02
dimacs10/delaunay_n10,2.83277068190106642904503695100731484e-02,1.70088813040406954987417960922803247e-03,2.47767537688927056304094525997592178e-02,1.84789578500987957187518625812963096e-02
dimacs10/delaunay_n11,-Inf,-Inf,-Inf,-Inf
dimacs10/delaunay_n12,-Inf,-Inf,-Inf,-Inf
dimacs10/delaunay_n13,-Inf,-Inf,-Inf,-Inf
dimacs10/delaunay_n14,-Inf,-Inf,-Inf,-Inf
dimacs10/delaunay_n15,-Inf,-Inf,-Inf,-Inf
dimacs10/fe-4elt2,-Inf,4.49219621817170093072852254921891537e-03,1.16178320766237262232054899606564751e-02,7.84248282316682800611726020196586301e-03
dimacs10/fe-body,2.96195275601333862685026751483793581e-02,4.70345071898730458561604433294428497e-01,3.92999036239455434527815494205776890e-01,-Inf
dimacs10/fe-sphere,-Inf,-Inf,-Inf,-Inf
dimacs10/polblogs,1.22161146689380962376579438285977194e-02,3.38712395455343949524873415864949555e-03,7.42220381475990863765689890458076227e-03,4.16490805477796325307431129616049048e-03
dimacs10/rgg_n_2_15_s0,9.76979906262370649294709442075287024e-02,-Inf,2.55170954269713828697445192947329243e-01,-Inf
dimacs10/t60k,-Inf,-Inf,-Inf,-Inf
dimacs10/wing_nodal,-Inf,2.41310389220078806527702437034704473e-03,6.76443790267973673350355588517021443e-03,9.21123584947579584618427551219196668e-03
labeled/AIDS,-Inf,-Inf,-Inf,-Inf
labeled/BA-1_10_60-L5,1.02445378378534136558474001649598586e-01,2.69286087283981309010673007211556181e-03,9.05990309549972221529364336664775731e-03,6.83652332109450049337879904837196347e-03
labeled/BZR,-Inf,-Inf,-Inf,-Inf
labeled/CL-10K-1d8-L5,4.14763015785142620973427703998467669e-01,5.10656818759279510536763780833570404e-02,3.69606711376073922127918147371858707e-02,5.28583622323459286529701939936998611e-02
labeled/COX2,-Inf,-Inf,-Inf,-Inf
labeled/DD199,1.70172462189859312802731463776336485e-02,2.15381849994488629207282568543768382e-03,6.17137196003976371479364754311393047e-03,6.60415779565709619811151373426876007e-03
labeled/DD21,3.77472853125419845386647074667248086e-01,3.87502341554110642627225281738870837e-03,3.30289331034616817603997594175017749e-03,8.75978958484818900018382324161951500e-03
labeled/DD242,1.05589321723867977397404667827396941e-02,4.56127565611314720578076586966970495e-03,8.27384790992667626417674524428393428e-03,3.31583859175613722323298471409047111e-03
labeled/DD244,2.14042596684582005058064304675739511e-02,3.80011282960311044954483260672651682e-03,1.03719827225521761221205307912949080e-02,6.20937402895936356934667062118212759e-03
labeled/DD349,1.40114472588641836120781855838467962e-02,2.37567404075002917349205081625984995e-03,1.10935866208218428818796767123581407e-02,5.00845539657291261698879537460847048e-03
labeled/DD497,1.61942112372182615820899780577224560e-02,4.89219210736764968255162922080947930e-03,8.60008436460473856353818009259280470e-03,7.74539718413067714841127086948416389e-03
labeled/DD6,-Inf,3.46374016928665271664274438337527094e-03,6.73888574443935952409674655489645042e-03,5.50767518153755150975570885927523645e-03
labeled/DD68,1.58465331922848496909008017224477945e-02,4.28070502650572596762260780349109810e-03,7.33039303940518369072444197741381317e-03,2.66995068505653538687772478736855705e-03
labeled/DD687,2.06865518562524391119625956569461745e-02,5.15245686239154653862455818161316160e-03,6.46107495316631832842921195601409187e-03,7.03162539026806362475577475824958308e-03
labeled/ENZYMES,2.67163615282863677661372706696280842e-01,4.63910960612821709951092153954082734e-03,5.91264287684238782536959868863215429e-03,1.03694180203848939816506759452385477e-02
labeled/ENZYMES118,6.96226363657332315625926946582777827e-03,3.17384666888525729151222566256183171e-03,1.27458469112209144492997231487890302e-02,4.48653691385887618279895253913702016e-03
labeled/ENZYMES123,1.36564171762289862208794806208283444e-02,4.38446900310565769513599726980904964e-03,6.88093596613588966509121584918844888e-03,4.29858718307925375890504625220778258e-03
labeled/ENZYMES295,6.47940049944804685538723501266848273e-03,2.95408517828715414179247992818607510e-03,7.59820696923231483786404303633938811e-03,3.89418623527455909593363908710896620e-03
labeled/ENZYMES296,1.81113403515911403469569793153506018e-02,3.91573936924519171353928614637530981e-03,6.16221451575698168751983858503967160e-03,5.05573696073616525110327946596812013e-03
labeled/ENZYMES297,1.00903956766179018586006678560975040e-02,4.77835409070816872019296175435496562e-03,7.71219707569625339664133104675176580e-03,6.97554373886234397468173299081322458e-03
labeled/ENZYMES8,1.96467616710717943502275361360031147e-02,6.76422098721864758554510118580878459e-03,7.73895864663149454799891698546660925e-03,4.71424339614562849619087835891482909e-03
labeled/Fingerprint,-Inf,-Inf,-Inf,-Inf
labeled/KKI,3.22738350226280562378487222502485672e-02,5.55824481097990102522350306521990401e-03,7.85208852342814260690856039905296230e-03,8.92585862853168129510657394626278477e-03
labeled/Letter-high,-Inf,-Inf,-Inf,-Inf
labeled/Letter-low,-Inf,-Inf,-Inf,-Inf
labeled/Letter-med,-Inf,-Inf,-Inf,-Inf
labeled/MSRC-21C,-Inf,5.19678796769171816264192953477319063e-03,4.71757137885423818084747771942589172e-03,3.86891641843250409841475896126988439e-03
labeled/MSRC-9,-Inf,4.52459716596314757031115274372926932e-03,1.18828878872032590850697594586640430e-02,5.76949871084633445353096133508438083e-03
labeled/OHSU,-Inf,1.78756774827486641875588326900349662e-03,8.79179388889530938059500865356456697e-03,5.26254661545837729182379856283810645e-03
labeled/PTC-FM,-Inf,-Inf,-Inf,-Inf
labeled/PTC-FR,-Inf,-Inf,-Inf,-Inf
labeled/PTC-MM,-Inf,-Inf,-Inf,-Inf
labeled/PTC-MR,-Inf,-Inf,-Inf,-Inf
labeled/Peking-1,-Inf,8.77502832661820351833339448143582458e-03,1.23044798463307157029541467270494335e-02,6.04613215249936247433994800905677380e-03
labeled/PubMed,1.94572941187892811876092269732189122e-01,3.16220433910223834660525840577810732e-01,7.54213559347856112580136078485841467e-03,7.04309254030387097727498575321397775e-03
labeled/SW-10000-6-0d3-L2,-Inf,3.09369851190052040896257608847430159e-03,1.30702854561102219383838557190418407e-02,7.58362248087754427321043880346225724e-03
labeled/SW-10000-6-0d3-L5,-Inf,3.09369851190052040896257608847430159e-03,1.30702854561102219383838557190418407e-02,7.58362248087754427321043880346225724e-03
labeled/SYNTHETIC,-Inf,-Inf,-Inf,1.00330502142189811334518805681062488e-02
labeled/SYNTHETICnew,-Inf,-Inf,-Inf,-Inf
labeled/TerroristRel,3.06105749485888246303878526834835430e-02,1.45286384657768495965592267625222461e-02,5.38394230001246817627620218943768800e-03,1.09131720254638600875771265079283575e-02
labeled/citeseer,-Inf,-Inf,-Inf,-Inf
labeled/cora,-Inf,7.02819313228093401450813736710249758e-03,1.51685895435209444699005225026064674e-02,7.93530954357287286648738587698933833e-03
labeled/gene,4.01560969909117009141519501335945199e-02,1.53790600263693275497367076341475702e-02,6.98117853136781560341761382022763727e-03,4.97222032097197700072926367455163890e-03
labeled/hospital-detailed-list-of-contacts,-Inf,4.78654472774584883836894095556725193e-01,8.36976034821193388442125975705447924e-03,3.70847642658621241094389559954278056e-03
labeled/internet-industry-partnerships,1.40091219433784086769203676275179368e-02,4.72631194756632326653085675817844436e-03,1.21387725956054522465497035875801191e-02,4.27320979957700665183412494875645062e-03
labeled/reality-call,5.37293329505720147036637955471177176e-01,2.22671315191214602733133169277218375e-01,8.27715680662093943773309507010952787e-03,3.53685533129654276924273884736184867e-02
labeled/webkb-wisc,1.50162846248990207634313324108057936e-02,4.09861077007291612782333015962349088e-03,6.30108443563073888335019630740042696e-03,7.50803483115332314430789567426687097e-03
misc/08blocks,1.77558444799506487155302859194048484e-02,1.52516884646955583844349754658929001e-03,1.17060464755621218699415821088135664e-02,3.80066165870766905037607644896746091e-03
misc/1138_bus,-Inf,-Inf,-Inf,-Inf
misc/130bit,2.34534376714670739071371826286637284e-02,2.89240175404443195334313404948012574e-03,5.59896467395752677359910406498417936e-03,1.16228511488757275356194052123431997e-02
misc/145bit,1.13401555405052405661479349340372336e-01,3.20048930531196045731772154437989521e-03,9.48640558098171260487340281291287553e-03,1.02026449290047428056795242057987774e-02
misc/162bit,4.88963393708140161106668581703306648e-01,2.88073112364120232321329172894271939e-03,4.50032343721452434998349217675043095e-03,1.08868072205947424943054348408123074e-02
misc/176bit,3.83449508062478915472201639733845458e-01,4.29382599785380172107432407518844927e-02,-Inf,1.54755006140187432877084993095134959e-02
misc/192bit,-Inf,3.48913141680915066436035257407183407e-01,-Inf,-Inf
misc/3elt,-Inf,-Inf,-Inf,-Inf
misc/3elt_dual,-Inf,-Inf,-Inf,-Inf
misc/494_bus,-Inf,-Inf,-Inf,-Inf
misc/662_bus,-Inf,-Inf,-Inf,-Inf
misc/685_bus,-Inf,-Inf,-Inf,-Inf
misc/Alemdar,3.59667412177502933336937783361847245e-01,3.01225848317289409567151882045883571e-03,5.86399118103740645911261157741956145e-03,4.55873234831206481381742333336700253e-03
misc/CAG_mat1916,2.97946287139976188485802618395659767e-01,5.28142286295599135456558476190542026e-03,6.91198165571015849870482566694104781e-03,3.83397145343788272335929048592421157e-03
misc/CAG_mat364,1.55670490253507735186956216589699813e-02,5.55922608312015316457916841225361747e-03,7.68665143994904947417240034484118499e-03,5.05969703685622049896395450695345281e-03
misc/CAG_mat72,2.66166650260849746408262666174837540e-02,2.80418443183248420495571747799328958e-03,1.07927545673841807975405097072356055e-02,7.06616645483374416222018224629650962e-03
misc/CSphd,-Inf,-Inf,-Inf,-Inf
misc/California,-Inf,1.07599285319056583862410792293653954e-02,1.05017367243663048848010124197968464e-02,8.83404558537131148745874941810743749e-03
misc/Chebyshev1,-Inf,-Inf,-Inf,-Inf
misc/Chebyshev2,-Inf,-Inf,-Inf,-Inf
misc/Chebyshev3,-Inf,-Inf,-Inf,-Inf
misc/Chem97Zt,1.22936932373007337932878103911493169e-01,5.65741226343098117483219674789769072e-01,4.57643216320224785824325113379342889e-01,5.36662400573350240347297233385709200e-01
misc/Chem97ZtZ,-Inf,3.73451608624946706243944242458806325e-03,1.06764206150562310029929994519791789e-02,1.38452106100838574647430732458197257e-02
misc/Cities,2.47943796594581741359094987225075965e-02,5.96532172752771315470747182814605613e-03,5.48644696449466410915672207408747354e-03,1.19063679951285406803425966153500379e-02
misc/DK01R,1.08041502311218887838530624807635128e-02,7.29261925456681294055428732275736968e-03,1.95450529370664758967863000125340101e-02,9.18442394537870144627255925626547523e-03
misc/D_10,2.49197377219466447430563346570874452e-02,4.00937196901613383010099769565991488e-03,5.12005934044384754360213789964280740e-03,9.29119338964063759013141042077463062e-03
misc/D_11,2.10921564789736722847839753679472056e-02,6.75316339726814442905003619070230787e-03,5.32709714845641913915746116096908756e-03,3.43429395224708216092383125774602517e-03
misc/D_5,3.03293507524517002788866858744622737e-02,4.72364971382920518977969023154550179e-03,5.71489055355924417613803630497501827e-03,2.73418509015680307190236844322197840e-03
misc/D_6,3.70593060129066374597070926622778638e-02,4.96718055709931471415551080907115908e-03,1.17769963877715473315321414598840426e-02,5.73729608323782772094432924317579390e-03
misc/D_7,2.84530983009497286580499627885888894e-02,4.48531774600066149399397013330050203e-03,5.38162445762690794588502977074711443e-03,5.35436262662451590062237334523593037e-03
misc/D_8,1.26482760563318521218163583055167580e-02,5.26737897266201675079675837315801858e-03,8.92414979746683200969778577228859083e-03,4.23323787005974347722499836531810799e-03
misc/D_9,3.12997936676917585395145272487834081e-02,4.31092478686217869445082233273616201e-03,2.34745420695174199543811858164171421e-03,3.33920997779803014312922001284998076e-03
misc/EPA,-Inf,1.07690044394360521400135456162726842e-02,7.99826988253346143051350419494062246e-03,1.23257188087152660903961466973067734e-02
misc/EVA,-Inf,-Inf,-Inf,-Inf
misc/EX1,2.62913176729370140213507227264907781e-02,3.10533794719733521635208057141071204e-03,7.58772157473223723586042401708997816e-03,4.62727682764434519381649974492908328e-03
misc/EX2,2.61284537845976067569217875998652470e-02,3.80013465776784509877898241608321641e-03,1.04374646592814758063296579634468039e-02,5.37413799512326354193869233051584363e-03
misc/EX4,-Inf,-Inf,-Inf,-Inf
misc/EX5,-Inf,-Inf,-Inf,-Inf
misc/EX6,-Inf,-Inf,-Inf,-Inf
misc/Erdos02,4.95803334076793967623778703981151785e-01,2.41273319734653982497726880017551921e-03,1.05499776978489201369907245772159276e-02,7.95084979141575685469436881041543227e-03
misc/Erdos971,1.06187397662226921532384134248646864e-02,2.82157333801976661144858007393943604e-03,6.31108046794646865747181085456730771e-03,6.19293257520070008962173950836496223e-03
misc/Erdos972,-Inf,3.66202259617544927446370682245548101e-03,8.21753966412113117614203924161801448e-03,6.18716312035165036051479031638898268e-03
misc/Erdos981,1.66656296076511653117516148424107102e-02,4.15740192546272170058220624716394042e-03,9.43181102388571674416712787720567939e-03,6.71863234807115410949421033132193459e-03
misc/Erdos982,4.58068290725409574463646279424341691e-01,3.16710871526929311331281515413815500e-03,1.54404343647850677332670067156162765e-02,9.33213268057910320214872423981470139e-03
misc/Erdos991,2.71667373500512577740666928318690829e-02,2.35892768935620014611737306789945240e-02,2.00067062348608630680120158354822639e-02,2.13410046470391384443373961534012928e-02
misc/Erdos992,-Inf,5.13582114741308901615932472062960979e-03,8.31841932345262085618844219303020793e-03,8.13168981567517437300978351057423231e-03
misc/FA,-Inf,3.12541990247084663613277485727057995e-03,1.10877076503433196313225887175774968e-02,6.59394072912012643624589685371722861e-03
misc/Franz1,3.17942916440927303544656821870249383e-02,2.68227607516695177818551937130699218e-03,6.40276683469747036898057787525988371e-03,4.48756757341940598461023303125154663e-03
misc/Franz10,2.55809891092978616209495051163891769e-02,4.25367467241727432014808665130244942e-03,9.13201352099253482496049905171547254e-03,3.16691538384787909595057456808727456e-03
misc/Franz2,1.00117324762493226758158797446218325e-02,5.90106206655084595008892849874360045e-03,8.49132995496581376908232426398880199e-03,3.00469281743466395402152154814966924e-03
misc/Franz3,2.18385701429572385078257264205738858e-02,6.30344692417954387489992407592178162e-03,8.26735879968031443890812601652302577e-03,3.03861931680557375452465011352320951e-03
misc/Franz4,1.54050096027352124586682286489548094e-02,5.81811716903296510009349501514516948e-03,6.37115684949395581200448338972170752e-03,4.46712617191314931637285616492371730e-03
misc/Franz5,-Inf,3.00165051360421241653584947265608087e-01,-Inf,6.46932007883304482743174809159417956e-03
misc/Franz6,-Inf,3.05445742022264837133285410981801038e-01,2.59508913149418507272999647080528958e-01,4.71824284904990650435126939634991438e-03
misc/Franz7,-Inf,1.86593544415804048256435184584943707e-01,1.67260195204707851504046900920777346e-01,1.44440123912482819233591782256334593e-01
misc/Franz8,-Inf,4.65473758998075931496528299618641839e-01,-Inf,3.66301915045928392966030746990348635e-01
misc/Franz9,1.12844235043361567128692958919601547e-02,4.46165666435212446635147616501877600e-03,6.17403637091747787772632338852098259e-03,2.50619019962424132851267519787323851e-03
misc/G1,9.46541045535276389434906866448822034e-02,5.09381731484143761649688945789017878e-03,6.26250084609428658132139230380738382e-03,1.04909946339078021347163844852019199e-02
misc/G10,4.78391333631147324839291192680856357e-02,6.35440344548146791262586091884062315e-03,5.82433880891879662510589587096507812e-03,2.83210551814726981957858705758326672e-03
misc/G11,1.10491668415358783927853499986145389e-02,3.44920576611704913985382038418506315e-03,5.90857105788553143532250671713842004e-03,3.77072498513307578180183905597466975e-03
misc/G12,7.66347986934261782387080506437138503e-03,3.72917384880940958588081921554770050e-03,1.13711922251799858157528486283392613e-02,7.72682037506655978519464491869049652e-03
misc/G13,1.80095781728732874032291162867605970e-02,5.27110363648062645754684470570769716e-03,5.25163738742914647486432813403498014e-03,2.36731732287262142423825780803656873e-03
misc/G14,3.38470996908419299085718561452674647e-02,1.25525936913064163032045924617618569e-03,5.05639900918490815755661492759407187e-03,1.18430172062444363562734835301681024e-02
misc/G15,4.17625701630999450094747258555870135e-02,3.97658679545989430799742830567756965e-03,1.32935193895086302221033765131735858e-02,9.37559712270553541716653434199471620e-03
misc/G16,2.05118593212206617275930027379315746e-02,1.79187556476669454097089845190687181e-03,8.95285463964306961852176481026304685e-03,9.63777530978570023533529555939535586e-03
misc/G17,1.63089957820200205573858011969633965e-02,5.44970028290148267307964396962212347e-03,1.05210106526417914607890483539032273e-02,1.73639968061118801174521286480738237e-02
misc/G18,1.02997801705593683425762619815798221e-02,4.29343037119319634275666202492281495e-03,5.87681221143957008394090893401005193e-03,2.31306998582850453820181516115149792e-03
misc/G19,2.60091140683851437027673621463240890e-02,1.78080481625393546960416406972693045e-03,4.95254809662466747594705641831805954e-03,4.18598077758514862753461107001862420e-03
misc/G2,7.26021558127473442741750574248207595e-02,4.45344906674866254491935031589095912e-03,1.12840879458770553796695998786515413e-02,1.12357171862385234681898460192917093e-02
misc/G20,3.21140317586844832764205379428212039e-02,5.40140890915602676986776142573866449e-03,5.56092862830910096167032883850519096e-03,5.77743466874164578210914815855786180e-03
misc/G21,1.61392534808905907303516398030651909e-02,4.06929342310348954214312050932050639e-03,1.09143560716782583766186712512882658e-02,4.12760242785092682295113037805667089e-03
misc/G22,4.13009051279927065161860192215955717e-01,3.62043167645822701951096977305440169e-03,9.89166127490870837531681516719304402e-03,1.09138616547110393114955663825437474e-02
misc/G23,4.14342115003102149026504773022545591e-01,2.76233821639851743414915661444675546e-03,1.03974323942842273628438098948747347e-02,6.94881791689693449822235423360001101e-03
misc/G24,4.08865989423953175509135612092067677e-01,4.76769637473066304278887525061242785e-03,5.87051781846068249807603237286864600e-03,7.18210422247394007082850091216213346e-03
misc/G25,4.17839833402367271016349430422318727e-01,2.52933406611050706084576854673106130e-03,1.13169765565122043057041260810478906e-02,7.42279546590404903782095034548657661e-03
misc/G26,4.15530985580803532930027728945454868e-01,3.04612433902167671390390660619280425e-03,7.68433902581110790161684032219308867e-03,5.90857658223856314534337699911560329e-03
misc/G27,1.73344760222314113434551232174411596e-02,3.97022026411612147394750938039097757e-03,8.14343719668640873918979349844259892e-03,4.14288312728340071948676516195202865e-03
misc/G28,3.37689059963478661912288691307887599e-02,1.08513146890654634734894782052203358e-02,9.74604751685788518884092836786519594e-03,5.58524885611149678018682857301313306e-03
misc/G29,1.72811515895286374391884389958310995e-02,7.73802658861965715706658778642947834e-03,6.42342789274551923321875372136765094e-03,4.05754547325461323144710590393910156e-03
misc/G3,9.50947500708060803218246179251608741e-02,1.70772770371360698304832833236906735e-03,5.68466973266972012040806508030711359e-03,9.30111474991070332294669417814597023e-03
misc/G30,1.86497048222623475849834698234915577e-02,4.98833095650331228358409080279582511e-03,1.00258281866657893951535090994665290e-02,5.10011185005558629256746803655885289e-03
misc/G31,1.71531009679036893524131421397492915e-02,5.76479361184161482340363530041013836e-03,6.57387375310229557189871502999655895e-03,3.27391341483497624817059162219305879e-03
misc/G32,2.87887983034657425102572210154266759e-02,3.45074304322943199499401557570371078e-03,1.12929075040208185075936539903149865e-02,4.46748179678415421509744754425801890e-03
misc/G33,1.81505509340398654010223100733577513e-02,5.71098176286009913055902278047898144e-03,7.86350087345074623264655120764472356e-03,6.08562283342402251419563529577737465e-03
misc/G34,2.07350360742729823474541308045343547e-02,6.13668922038378537948333907908776276e-03,4.30537549912172984221613045951112521e-03,5.85700790897194633679774081068888693e-03
misc/G35,3.55972609560973702288617101934429930e-01,4.70703663284538654565603282866418619e-03,1.24164005683814105354621554011772158e-02,2.03183913073519101235628000374959030e-02
misc/G36,3.57720100094575764265612871158275384e-01,3.51461664579598759763069210890293546e-03,1.53691832898543287156151051441319229e-02,8.39961813970105403450911542753783128e-03
misc/G37,-Inf,2.72266081966508018490125956247399651e-03,1.29174037221632359394555876678881993e-02,2.44498516877050894401470768326436963e-02
misc/G38,3.46073598575910584113957409715499999e-01,3.61424385070890327256123748183214736e-03,6.50444074384216250196136817127147575e-03,1.38947020485086948955828848308962901e-02
misc/G39,2.01430455420504718427003569442065517e-02,3.25410747397498698626659735700430484e-03,5.57994829476216778775246753153876399e-03,1.83751995803450996901365946126033380e-03
misc/G4,6.59475291247898830782295264339508269e-02,2.61358237589993655624218989779274421e-03,7.19336184687278037307137215596626356e-03,1.04864517259307797574110128881277562e-02
misc/G40,1.45656748713842433032564402729549927e-02,7.04610191996331329696490034607809350e-03,5.13586755778900265831116423904804929e-03,2.34270267703076783640863259327813435e-03
misc/G41,1.94840299025215344358522564113904849e-02,6.03085807555618302276363379438205899e-03,4.76965123444550448446933408824879601e-03,3.66556402665193399033663928034654364e-03
misc/G42,1.15014090209723489418697077161447855e-02,4.12679211060040130323616740261325968e-03,7.29896195992840730088880158070893844e-03,7.80320856633748729063967584087637490e-03
misc/G43,4.73562957219073870462537076023932983e-02,3.23458837953911495403300373537366741e-03,6.32181773677098632570864337961656593e-03,8.73564407512924565583135796410311439e-03
misc/G44,5.32566367216227295819207661881550392e-02,5.35444739749395355367786691662697901e-03,1.28366618534458923261676809441047072e-02,8.64006845181648187646319186396949081e-03
misc/G45,1.93756179505285688776363476555433308e-02,3.27535740956417536538461424458903229e-03,1.04274535847584459460830881837938840e-02,8.39209583187998854922727313489653422e-03
misc/G46,1.92457881306669945706018159747505239e-02,1.48719549416822868952619765264393446e-03,1.26158737702320277772539335957975220e-02,6.36489520017618071936166049679921520e-03
misc/G47,4.02897252564269092679375308995928019e-02,2.05695190125816433019889298770551839e-03,4.96517475415126980590980346059633667e-03,1.42904184603885396235477911921437165e-02
misc/G48,-Inf,3.29905302843205948733395035798932687e-03,8.07213463729143532518230212714227259e-03,6.01162104432927107903997025816315756e-03
misc/G49,-Inf,2.31669353295505594726153575972780723e-03,6.98409242655783671159586359678506430e-03,3.79746496194144470735408708427881831e-03
misc/G5,9.49150202428451864119697028267704280e-02,4.75849974011567898110026683309395772e-03,3.62563862235093223207115085395827357e-03,6.80319303360356575453849563391200131e-03
misc/G50,-Inf,8.46012298616665823308833908696424155e-03,9.51369930910701950040155543611821556e-03,6.80320636886161004128985599784291133e-03
misc/G51,2.49222765971358996250620498963910681e-02,3.12374089670214273102389641653535348e-03,8.29039441479608858776780302380907492e-03,1.33869570470896264616460549384247287e-02
misc/G52,3.88035936384243964807154690162019621e-02,4.34894973734639441234431924891620996e-03,1.24693110398322947539138849420349777e-02,1.07061452181506983414209743626523072e-02
misc/G53,2.77309341895742965857635521859883804e-02,5.79740434529771010193703583342145421e-03,8.72353680934656004518515558266100995e-03,1.09757509933849383021675639096830821e-02
misc/G54,2.80047821119515537836848573503296636e-02,2.64642791847858358736959485028279949e-03,1.39112198893159319054576403100137504e-02,1.13891138495105692001561488474257809e-02
misc/G55,-Inf,1.56072243493968316028655887115486515e-03,1.00474070278027338667062362856876886e-02,7.19223711813961505950261819317462670e-03
misc/G56,1.69338665500049619290557730313846125e-02,4.05014705451563914483741243301346269e-03,1.09611717637466889883955743081386074e-02,5.40546496377753111211672246833489115e-03
misc/G57,2.98326174524418310081271301817856258e-02,7.72494587519680981034729851083571957e-03,9.67332729545896111944806068821845980e-03,6.37024437360030131017886501586993907e-03
misc/G58,-Inf,5.04101157641970091179428816940403648e-03,1.01216555241510291563705710881154914e-02,2.35884860044128377774999471021321764e-02
misc/G59,1.94487275579148559099734383336868031e-02,3.32202857083440299661817834650151480e-03,4.96443155810717641716963717998448921e-03,7.80714909959384807893310492290866639e-03
misc/G6,2.52667015355714063616025677023958590e-02,9.06781353113902307381211562240254627e-03,7.34602519000702741197184948562850226e-03,4.80360567495033848751810395439645510e-03
misc/G60,-Inf,3.47387965910860170425996561603464809e-03,9.27098917989606123615436423230824260e-03,1.21745164921929818622774357603784090e-02
misc/G61,2.44725747611141306042260956461369631e-02,3.55876868135673412852041178336876492e-03,7.72510134299031833745628082660482455e-03,3.69668522508431632250436325842732018e-03
misc/G62,-Inf,4.24560084449706197266181163577765305e-03,6.69958831341992260641532415954096724e-03,6.98876583779492152098658798455723805e-03
misc/G63,-Inf,-Inf,-Inf,-Inf
misc/G64,2.22155043656410104038797483271150457e-02,4.87806503403234065419496981196302970e-03,8.25886995039462320929239593164249065e-03,6.02883674413346620701120136306846167e-03
misc/G65,-Inf,5.46197629211134072472261899871708997e-03,7.66620835298792783371506075108118445e-03,6.60761188304620378149778490295811838e-03
misc/G66,-Inf,3.95400693183479229206174197575980913e-03,1.04608355287978575692804503654613951e-02,5.65580949627857142284396173711658395e-03
misc/G67,-Inf,5.41174066424188518172980575652978444e-03,1.25313937153909488018211938733917006e-02,7.96887936383520525346335483187712168e-03
misc/G7,3.32863490074436954875837195813652026e-02,7.48131260203316076806884342818151113e-03,6.93923021319735500250881228844088048e-03,6.76180296463435150064797247153214760e-03
misc/G8,2.77704408120955790120521772503709242e-02,7.41587388052764309859488804733998632e-03,5.20541835253218377823458048722481824e-03,3.95731765851346650230916597030390735e-03
misc/G9,3.05982134220362602577706534324814277e-02,4.90802814675372386518804566710014854e-03,9.29577683345888844016709333035884029e-03,4.47315689224301159838012466175855051e-03
misc/GD00_a,3.29613218331677826803522028002754227e-02,5.62219413795280505060571944685204874e-03,7.87335165471122215015300525431781526e-03,7.00234715648116197231034626894480936e-03
misc/GD00_c,1.41099670954725499099933476917043871e-02,2.21997771592348275998518917269917053e-03,8.22517772459701818875105057201784250e-03,3.91116292936865210606625882400394865e-03
misc/GD01_b,1.40447235561679642725436310655443587e-02,1.91385257682153958793985912311877543e-03,3.00629490740590519813189326313915985e-03,1.66840712610054135033563676678944769e-02
misc/GD01_c,2.71263494982340258393265200957420834e-02,4.28261162824726416847982151706399643e-03,7.34327180697258893417678227110963219e-03,7.47802621900223780381691787506969277e-03
misc/GD02_a,9.29649699014682745176906080880376139e-03,1.89332374724924169593008518404152880e-03,5.60593838763446892966614002599685233e-03,2.26608020283315119290761272738078248e-03
misc/GD02_b,1.63406571803800277766133403540050731e-02,8.63324909658100277250197228844829745e-03,1.08691706164537760611422684822409409e-02,2.95954908380978280557553122079427775e-02
misc/GD06_Java,1.75256616141640810008552355058136911e-02,3.09836130315774541865628313963350513e-03,8.72332596371348832090558008727307996e-03,6.69673236903119046352744960966097227e-03
misc/GD06_theory,9.48650633296721645144060016861434828e-03,2.78537938812238809827584231563719174e-03,1.82317176311303806807481474971101670e-01,1.83153201156926855228314490944281566e-01
misc/GD95_a,1.38995212324276805976492238754211524e-02,3.78969287544282056961053799178486996e-03,8.62638046080456497688079148636030919e-03,2.63655613270949213054336825315695871e-03
misc/GD95_b,1.51639016966327290879512650120623722e-02,5.44834048261451280461331516643588406e-03,7.10531826804740722288628611183799803e-03,3.91013836467710556682547861616993890e-03
misc/GD95_c,1.50676445739334128279153074887723288e-02,3.12416276753812906250851927068011845e-03,4.67124009242546288235249143547944991e-03,5.06458077510781295549514462281928015e-03
misc/GD96_a,1.91900277072449874927668239034373164e-02,1.97710081643413361656431539854639328e-03,7.41561983646455284915916696292000447e-03,8.62351075707306244122495462266828555e-03
misc/GD96_b,1.42736308432732546669177876414375346e-02,3.14459793514249519324064127009665472e-03,5.12361221967647278689028456322267589e-03,5.85773366180114874055925546474702169e-03
misc/GD96_c,1.69634198735902337185768102993036983e-02,2.74339768957693096333560113867268521e-03,4.94948972959771345020527086745041528e-03,4.00335192821663468306860728833827175e-03
misc/GD96_d,1.18402187413642945826364733553698422e-02,2.82567740813266174990683689473785553e-03,3.60268506310491615675048431776135738e-03,3.76318004019040189135767811287117658e-03
misc/GD97_a,1.82356542394350320575954706891381758e-02,4.30276732797443061097658638399843404e-03,7.56936279238177537075060704974969051e-03,3.76051484959286452515960458075239155e-03
misc/GD97_b,1.61529389230106891997515284229724974e-02,1.43347667689227714215860804409452372e-03,5.79531983751504433665113422819203413e-03,5.17560181010718124163968720801646639e-03
misc/GD97_c,2.52325101476278381348374771551889895e-02,2.94470677195277260744664540720850841e-03,7.11485495331990186299095201698435838e-03,7.47648065464690500200968928937015326e-03
misc/GD98_a,1.95378598035637550023193289597756372e-02,2.69266302738207494781215257366925615e-03,3.31057651251543339465189808131854013e-03,2.25539591222415674746806517522637428e-03
misc/GD98_b,4.18792730725875713029567857574594552e-02,4.90265953658176321385862039473104057e-03,4.85875692374895618830121495347067622e-03,5.00892927663642390678144811054991345e-03
misc/GD98_c,2.86828775994813305368445643879687236e-02,7.27888907485930960679983714335912997e-02,7.72413710134963546228400328726645969e-02,7.49475493998677182129342856644930005e-02
misc/GD99_b,6.64106338473025494726884349814270514e-02,8.31920093899853808254076561731929463e-02,8.20940834801992334156663849178884174e-02,8.41592748520720421637750225530148196e-02
misc/GD99_c,2.64350295334655714926508234064525600e-02,3.74357179593982247702894838397370127e-03,6.92625810485241047021167746522482430e-03,4.87797831059695199905065559302003318e-03
misc/GL6_D_10,1.90196303995983806254003001744798899e-02,3.84348258001714842076572670184781472e-03,4.39835592556528354727480571568227365e-03,2.16945657753406037372762922120027722e-03
misc/GL6_D_6,1.47184078282756467920405023163937647e-02,4.20740870803580546488032088051421279e-03,3.80577421549999994042455860039639475e-03,3.76210027420107292661820195032347895e-03
misc/GL6_D_7,3.09474801373386238889207330416935340e-02,3.38728308349499294030185276811517934e-03,6.15386826205774078259644827486053477e-03,3.75702621280074126941022412851165593e-03
misc/GL6_D_8,1.46649957311804721543432364393429384e-02,4.76215043669277207453029124788382971e-03,7.49558885981406642571535815210369101e-03,5.46407792877900201844652740321982163e-03
misc/GL6_D_9,1.11875510490040002816355526925183575e-02,6.60208934052174640510642748324977296e-03,7.94273323376091004963641752398055461e-03,4.26156681419191345426975009761351909e-03
misc/GL7d10,1.91198773748848867016501505053072100e-03,4.52608199642807645656027535321207355e-05,4.52608199642807645656027535321207355e-05,5.34572959327473123248257204547831189e-04
misc/GL7d11,1.36202093359109714919468076280438144e-02,4.70604733194978442914027527985326930e-03,4.13206089594711819163474360702129016e-03,7.25400140346623988120195964787482783e-03
misc/GL7d12,2.49487781294749989687084790094714328e-02,3.21113778166959186958747541757354777e-03,5.67771348594796393873688638818049454e-03,4.55750306355843140467981147324750078e-03
misc/GL7d25,1.37510951085999575621221482439236081e-02,2.20393930373224277206960728386056273e-03,1.50865156041739670879713182070919852e-02,5.42129832732612236232130504826061613e-03
misc/GL7d26,2.33358702414508505106790973493886450e-02,6.10405868316649074060374167849832493e-03,6.84617871201440752033495428194480377e-03,3.78934886425607188083895228928807007e-03
misc/GlossGT,1.92905003538678807292831010191822320e-02,3.62558439011507048998020753961848117e-03,3.68310842147137373615377929198359252e-03,6.31038576249132140355397775573375187e-03
misc/Hamrle1,2.24207524219233012996004894019890108e-02,2.96509783513267580616782550315571050e-03,6.29015797937913398762308026725441512e-03,4.28725440565071843064487419882540791e-03
misc/Hamrle2,2.16265109880965239644264392267217025e-02,-Inf,2.26780900771268590071034996742090729e-02,-Inf
misc/Harvard500,1.58914331238181574209153337891597866e-02,2.92263748500737123306079686309976571e-03,8.21183988962679791356823472406361026e-03,5.71512116220521921706988527765849018e-03
misc/IG5-10,1.06580736155087576825008505228343298e-02,4.61097187721105661296110473690372579e-03,4.27796868730473039582479722233597639e-03,5.86421403641310284847768309748530046e-03
misc/IG5-11,1.43048051198430183264193542971472229e-02,4.59160722653760221982825250595745245e-03,4.68269946234906569850832182832205946e-03,3.00944180423764231947862856330068149e-03
misc/IG5-12,4.59469638841763866404544972102154960e-01,3.53867196289494230308106222469618079e-03,1.04836132611392666783375622438817231e-02,1.15660432267389949180161196565314012e-02
misc/IG5-13,3.77612511726057425938144355016567922e-01,3.88758947747521706152775156037607299e-03,4.38669151539489567650553191099475447e-03,6.76252362713063712211025408491996307e-03
misc/IG5-14,4.67478710900224583403549964385610025e-01,3.97643320375944493246478660566087352e-03,7.23865212662605001052969624063146853e-03,7.25114410565978965609878568152716702e-03
misc/IG5-6,2.61781734617143680110619571670201272e-02,3.56379407464517292154533204613527869e-03,9.14311315806096142896195702063706266e-03,6.00431060282779879419488713660659788e-03
misc/IG5-7,1.07577191796292976248951123358613150e-02,3.56951209395385978866610252124612172e-03,5.08671803759163079224677195915176465e-03,5.02975160598880100712225483745405236e-03
misc/IG5-8,1.70655886645486205326958796327267309e-02,4.45825432097040276544924284140771245e-03,6.86855844839428686864637134193862637e-03,3.52967859508147019010607262917331609e-03
misc/IG5-9,1.34222738404536424979275188889413452e-02,3.14522469540588064662519332955797425e-03,9.75444656332519656746626788943893225e-03,8.66306443177141159083335500459604353e-03
misc/Journals,3.68398721537724287977185534068970590e-02,3.47561701722651333757135059741461790e-03,1.33439272693251950659396841371912717e-02,5.02020066282309773844409448508923735e-03
misc/Kaufhold,1.83277653417397015733772330815860589e-01,4.94110709630526052666910419976633690e-02,2.57670739242459137036440072591138807e-02,1.21505038843730690386552210698588380e-02
misc/Kohonen,-Inf,9.66892013841396225718056735639802493e-03,1.70298371327656472095507809544390632e-02,2.16084602109204891232158472347949277e-02
misc/L,2.81969142320016484691160361577961241e-02,2.98481046853985681617446275608873777e-03,1.03096746192172564345299809462348554e-02,5.77314145771535251533230702871774897e-03
misc/L-9,-Inf,-Inf,-Inf,-Inf
misc/LF10,4.98356834529528920098395913285112532e-03,1.32582547511521812548006078065424509e-03,3.15437045023143802932577353891816612e-03,2.50408854722006709833895280087578614e-03
misc/LF10000,-Inf,-Inf,-Inf,-Inf
misc/LFAT5,7.58534046467951954175205404578754274e-03,1.93201403338400747162232788963258365e-03,3.59828314652527054944224388054926866e-03,5.56085258928230872059705027317520356e-03
misc/LFAT5000,-Inf,-Inf,-Inf,-Inf
misc/Lederberg,5.25952584999624016611419203259284738e-01,9.68122979906342040565309773872264408e-03,1.43218791101858754252362123314848769e-02,1.59415475851136940234865389753243083e-02
misc/M10PI_n,1.79018046673998080570993580164830394e-02,1.96973387663451977803301780245791590e-06,9.61577229476651645509652311393046269e-04,6.16659836541224357146034425585271142e-04
misc/M10PI_n1,3.70579413300981952968620337238209203e-03,0.00000000000000000000000000000000000e+00,1.54408088875409147070258473849253835e-04,0.00000000000000000000000000000000000e+00
misc/M20PI_n,5.39854490667392707574393772177869357e-02,0.00000000000000000000000000000000000e+00,2.67442655031819391336411026758204171e-04,0.00000000000000000000000000000000000e+00
misc/M20PI_n1,3.28450359524654805940914399492407696e-02,0.00000000000000000000000000000000000e+00,1.09183006713856918769979183043519340e-04,0.00000000000000000000000000000000000e+00
misc/M40PI_n,2.05191560889224316071480025073176968e-01,4.63224266626227441210775421547761504e-04,1.24008057609377872433960515113383908e-03,2.44140625000000000000000000000000000e-04
misc/M40PI_n1,1.80158181093292985099845171425104670e-01,4.08525403581091576161216809465423567e-04,1.12939780334183374707837539921190968e-03,2.44140625000000000000000000000000000e-04
misc/M80PI_n1,2.89574082773411370776330133637232779e-01,3.33321253239765863268419206997205323e-03,5.42300025190647897087643854834839058e-03,1.35272413839795591469723263338318910e-03
misc/Maragal_1,2.04212026138005101967242017494091762e-02,2.48725694435024633505841492348655795e-03,4.26096479163603393008297936366483873e-03,3.24252158720134353189307817998256798e-03
misc/Maragal_2,1.27386072000729130271751120792199584e-02,2.37515968644488215397139746397426189e-03,4.33504087978414623405271631893588898e-03,4.07292244676099629443658541417022707e-03
misc/Maragal_3,1.72359220252094788675540350539250280e-02,3.71916416627685402154880398412936612e-03,9.72923714778681130199908162729024317e-03,3.36717587116066062115665397595755485e-03
misc/Maragal_4,2.16646732523754128195700576071894935e-02,7.72291186371109822928074613272959797e-03,1.11508138340821990214790476258084034e-02,4.49218296119308120607949613933735472e-03
misc/Muu,-Inf,-Inf,-Inf,-Inf
misc/NotreDame_yeast,-Inf,3.72504514116415216179654021043393915e-03,8.56129848097222273109094468784912364e-03,4.94166196380095578156757738066633939e-03
misc/ODLIS,-Inf,4.03337359469789831325396563963140946e-03,5.32874420929969164629306294292777999e-03,7.67127985989237078287982057213863504e-03
misc/Oregon-1,2.82339502486903484257973691408094492e-01,2.58334429111635047449478082455984494e-03,1.21535832038102042917141027800080828e-02,9.96417818453342551374023700749435825e-03
misc/Oregon-2,-Inf,1.10377230544260781989804678867063299e-03,6.96004585842516130348692254774571775e-03,7.94603194252659962698296659407276485e-03
misc/PGPgiantcompo,3.14369080928840176267211008844999650e-01,7.58358611063813760459073467684111346e-03,8.08750176057830891077409068670534424e-03,6.26652389715789841085647224675480471e-03
misc/Pd,-Inf,-Inf,-Inf,-Inf
misc/Pd_rhs,-Inf,-Inf,-Inf,-Inf
misc/QRpivot,1.71123857830687781230901031490400574e-02,3.10938975271304138006580720253676798e-03,7.64111745221063298056558166644241937e-03,2.88745394265955030910852928417508457e-03
misc/Ragusa16,2.23675786111144562356027940606651172e-02,2.40268796360468430707100642164645273e-03,5.59833460657133940236684785049409832e-03,4.79987744536524592676857479306608256e-03
misc/Ragusa18,1.13400093377637262936486432738400161e-02,1.79444185695129138582328571219532488e-03,7.49365415386318747978569521600870605e-03,4.24898540529720077349609463916522983e-03
misc/Roget,3.93320561697191864183588214963405381e-02,3.55982423695288040000823534087589386e-02,4.50176454901423544985699664065132475e-02,4.05146454689731715544307398041195904e-02
misc/S10PI_n,1.74745773470257469515857973841832070e-02,6.16659836541224357146034425585271142e-04,2.67310686738873586937951213708721562e-04,6.16659836541224357146034425585271142e-04
misc/S10PI_n1,3.90625000000000000000000000000000000e-03,0.00000000000000000000000000000000000e+00,2.67442655031819391336411026758204171e-04,0.00000000000000000000000000000000000e+00
misc/S20PI_n,5.53944264386657405527802388030963135e-02,0.00000000000000000000000000000000000e+00,2.31612133313113720605387710773880752e-04,0.00000000000000000000000000000000000e+00
misc/S20PI_n1,3.43439135005207290951237814119449656e-02,0.00000000000000000000000000000000000e+00,1.54408088875409147070258473849253835e-04,0.00000000000000000000000000000000000e+00
misc/S40PI_n,2.02047925645903378079257250936390632e-01,4.88281250000000000000000000000000000e-04,1.29877305451859243887233507477144012e-03,2.44140625000000000000000000000000000e-04
misc/S40PI_n1,1.83643610250772133964022316995212761e-01,4.36732026855427675079916732174077359e-04,1.10539369362029011554856056725879711e-03,2.31612133313113720605387710773880752e-04
misc/S80PI_n,2.32453057256997590128385015534991703e-01,3.57813885948462126617053435996560728e-03,6.20328611842079935348090354713750235e-03,1.42775307785287557229078318357904297e-03
misc/S80PI_n1,-Inf,3.62119066752717917417548703164097351e-03,5.31026905563525139613631645484551325e-03,1.35712325289915002343925989831510844e-03
misc/Sandi_authors,1.16020686293195017392505935072997015e-02,2.56664445284864551709028322425062614e-03,1.14267636392848721300549381132537453e-02,5.89446094506082336800563088968093385e-03
misc/Sandi_sandi,6.65481698953241821413187264499699160e-03,2.96069801905918282723024144237102384e-03,8.06525459700655403300782387661750711e-03,3.30812051990166046533476617984274726e-03
misc/SciMet,1.14433264297716985875208371962097761e-01,1.75214257862329643113431950760817221e-02,2.73468384810267941256624552119272826e-02,4.59966606935479318240481538444987545e-03
misc/Si2,-Inf,-Inf,-Inf,-Inf
misc/SiH4,-Inf,-Inf,-Inf,-Inf
misc/Sieber,1.78305738238924289069145573219335896e-02,-Inf,8.35421867698061961902108929570627688e-03,6.67473559035776499424415253905104984e-03
misc/SmaGri,1.95127478179333695373205541040300327e-02,3.35166663235209655749863279424124577e-03,8.17086309145804945867704182582544826e-03,6.42381339998767853961636446465939707e-03
misc/SmallW,1.44062569409321914473538341645812550e-02,4.38985322666495538820461008313701931e-03,5.11151040976073927094928491819061144e-03,8.60139770231781368363701211923257525e-03
misc/TF10,1.74469608245073934448025000222616270e-02,4.85436546037792779962120784044050392e-03,1.02986627891215791531027676577975947e-02,1.03200253955674545140384909051049940e-02
misc/TF11,7.39921495223005604894829749331410614e-03,3.58554267008384156677337648155497826e-03,9.55683530464263701656284201036305993e-03,6.51082326581771436053697235800168808e-03
misc/TF12,1.54761729960425544206492420319801040e-02,4.37513161894862738193355985742197838e-03,6.19217068587000941150717965366315207e-03,6.88444849268126857873271776626686494e-03
misc/TF13,1.39851720957565825524312365608006005e-02,4.54115927348790890949073289462148294e-03,9.30054304677914519241847807035211293e-03,4.70314758575037479031000748239837762e-03
misc/TF14,5.17340302468196617712981999483103625e-01,4.54489273390173736388585512610165204e-03,6.50348044355774687268804005356961689e-03,4.89238703380219583631526791626531068e-03
misc/TF15,-Inf,3.00320082507976135647228295396113647e-03,1.23639288426815791096945916289499493e-02,6.46026326084605100077061230465776109e-03
misc/TS,1.18266300655217587750055863606484685e-02,-Inf,1.83108164493043641169482708769219501e-02,4.92251381414556255086098235800847178e-01
misc/TSOPF_FS_b9_c1,2.89222691871507243996615079781777690e-01,2.89721717111724984507044539372008195e-01,2.88894233627505657553763986846817061e-01,2.89392266180688942062452026397650777e-01
misc/TSOPF_FS_b9_c6,2.95645778504723632064351061186927999e-03,-Inf,2.93925202271012262107522825844776623e-03,3.73689914190060879366233216264493787e+04
misc/TSOPF_RS_b9_c6,-Inf,9.42108150310222150063776441129226427e-04,5.09716527646750372860383585751036673e-03,3.43901720775275369150621585567629464e-04
misc/Trec10,2.38654635476548719826852766890833654e-02,2.58188754032112219050389925227541625e-03,1.03607154748631724316257858166388467e-02,1.00316163250376602077319721069765482e-02
misc/Trec11,3.16329168699956873627951387698125117e-01,5.65856883785815845863917938325058269e-03,9.02833526650050098854816543371195068e-03,7.68524330452625731118624723339169050e-03
misc/Trec12,4.20286383621237698973472317703221994e-01,5.03156717490455660700274533625906080e-03,5.77796772289230506955773671479731630e-03,1.09162684042284552040833479860706535e-02
misc/Trec6,1.08405773985324914821471856129192440e-02,2.08229356287271106287886942938019337e-03,2.82317196307708602232640524690822250e-03,3.57633746089715045039667642997140769e-03
misc/Trec7,1.37922655694431470931158424297152362e-02,2.29058269608880187853126520703154234e-03,7.90925037047432771923971025907876343e-03,5.75376714170155089965610968249994888e-03
misc/Trec8,1.40693967370905357751175559993969315e-02,2.91239609250447290681013046162039423e-03,5.99790131692053198745788476536594984e-03,5.22178331936691698854862857458420160e-03
misc/Trec9,1.59170372840578050906677398497149371e-02,2.21389888395844162197901302896473249e-03,7.37614862003637268558658805423489073e-03,1.61242422113350031512971588015058327e-03
misc/Trefethen_150,2.57580534631491216839630517923596788e-02,3.67771656593274015441736477035346525e-03,3.43732882381207839674927366380411912e-03,7.92955063772237778046260902681468035e-03
misc/Trefethen_20,3.67146631895216335317862312360023289e-02,4.08063885979643023696512635227745894e-03,3.73392212576367485943744157731070061e-03,5.41208070447209697478037042017123199e-03
misc/Trefethen_200,2.16772879437626443770693210328854096e-02,3.55087226132726050005602380867645940e-03,6.15695107617755383706145592255121786e-03,4.73525257653524530922188400150934968e-03
misc/Trefethen_2000,2.58321435289914723542097477687628767e-02,3.25376819050785643572171623755450716e-03,8.97203416795859993031323685544933391e-03,7.45412664053535072670791189262041273e-03
misc/Trefethen_200b,1.89478380695798104126780410547858406e-02,3.94809383915315524411738248941058605e-03,9.43042680005872681776085537971907250e-03,7.18984962686842359643479115918811018e-03
misc/Trefethen_20b,1.86054982196058299488174972726890068e-02,2.32501073656252416365443933095919931e-03,7.97865270463058290822935884144690866e-03,3.68899786687930147727839092786746130e-03
misc/Trefethen_300,1.81387825668658308558373217626776639e-02,3.00061187130300669934352098514716039e-03,1.03439759841538107489322943873156548e-02,9.48017476867058112856182932138438750e-03
misc/Trefethen_500,1.64514764939571315352322226526335719e-02,3.50974189878214767530891382583151430e-03,6.74614176764531196884357709965752870e-03,9.58339622911933632791902654160399957e-03
misc/Trefethen_700,1.63507145083181657988217527414483098e-02,4.64771285371333497977080490527767424e-03,7.19187949957722749095125365266129984e-03,9.86158176162493709777611376410110158e-03
misc/USAir97,2.30397369295308354448971474890275529e-02,5.68577232610585169952171183885596019e-03,7.13284501981218898179717015215784360e-03,5.52328955600157365064450111473743384e-03
misc/USpowerGrid,-Inf,1.54053194974198818707631136273309178e-03,8.36715595722856548788507889134372885e-03,6.79732722671890476656766339119319892e-03
misc/aa01,-Inf,4.34795786850088916087483256918904353e-01,-Inf,3.81185723048666013089250643990901238e-03
misc/aa03,-Inf,4.26653450402494658776663038971116493e-01,6.01417669840535046425485810517374705e-03,3.08983581899990470071923218411244613e-03
misc/aa3,-Inf,4.26559403811070426219133308671549271e-01,5.92484765415601028659875994455640553e-03,3.08983581899990470071923218411244613e-03
misc/aa4,-Inf,5.03127811617931362629522596708112905e-03,-Inf,5.51808698544097032081963833235411347e-03
misc/aa5,-Inf,4.20071923627124276143187188710604490e-01,-Inf,5.27394606518968946688206176696366496e-03
misc/aa6,-Inf,5.96845855996452123481020851605072973e-03,6.71115351353410309439889321826590855e-03,5.95421382859154830754543552605930597e-03
misc/abb313,1.48564241865826778620311096153580323e-02,5.08323896599359242286515548875515786e-03,5.46378824922024985512715298795501544e-03,7.58453516588468278163843484019952167e-03
misc/abtaha1,2.86138045230624746382520904631204623e-02,5.72912977177879286388419713431367573e-03,4.07207184095539702220877642679345514e-03,5.56031624868178720033809340943663186e-03
misc/abtaha2,3.54134228665351570855650824530690500e-02,4.85835182636665099336412310876095278e-03,8.45382354393021660489368526064047731e-03,1.74288507205239280170793327840071412e-03
misc/add20,-Inf,-Inf,-Inf,-Inf
misc/add32,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_01,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_02,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_03,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_04,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_05,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_06,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_07,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_08,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_09,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_10,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_11,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_12,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_13,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_14,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_15,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_16,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_17,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_18,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_19,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_20,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_21,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_22,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_23,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_24,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_25,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_26,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_27,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_28,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_29,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_30,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_31,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_32,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_33,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_34,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_35,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_36,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_37,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_38,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_39,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_40,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_41,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_42,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_43,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_44,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_45,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_46,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_47,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_48,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_49,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_50,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_51,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_52,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_53,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_54,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_55,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_56,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_57,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_58,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_59,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_60,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_61,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_62,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_63,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_64,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_65,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_66,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_67,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_68,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_69,-Inf,-Inf,-Inf,-Inf
misc/adder_trans_01,-Inf,-Inf,-Inf,-Inf
misc/adder_trans_02,-Inf,-Inf,-Inf,-Inf
misc/adjnoun,1.54180694853458844452548986504515427e-02,4.52333759692494930574944182874241196e-03,5.37548577148251083028540023760906633e-03,6.47440353125397424707973396863769535e-03
misc/adjnoun_adjacency,1.32148859943997947943404983175018884e-02,6.32819351980036784532790337112072758e-03,7.39941935918539288645968126906859516e-03,5.30207307361974736746443468295194533e-03
misc/advogato,-Inf,3.31454237705593872913059019916042859e-02,2.86842787436427359208079630472310974e-02,2.12771713262887355979874334654883595e-02
misc/aft01,-Inf,-Inf,-Inf,-Inf
misc/air02,-Inf,3.17127425980727862721256684133084543e-01,3.20345182632031295562355806427514446e-01,1.03796006361372852455324927086815781e-02
misc/air03,-Inf,-Inf,3.45208651254855698320587644144040202e-01,5.23571722347815105596361072573244749e-03
misc/air04,-Inf,4.34520051963959139453103983373979354e-01,6.02312280904743451079509481985210426e-03,3.81185723048666013089250643990901238e-03
misc/air05,4.28837209482896621138409652584212801e-01,4.55668927722293003183103269032833734e-03,-Inf,5.51808698544097032081963833235411347e-03
misc/air06,-Inf,4.26633827532065070841166951375485072e-01,-Inf,3.08983581899990470071923218411244613e-03
misc/aircraft,-Inf,-Inf,-Inf,-Inf
misc/airfoil1,-Inf,3.63995082463537279421465367636488857e-03,6.17711908372619272260578387184782105e-03,8.52761271176859679439014086162907293e-03
misc/airfoil1_dual,-Inf,-Inf,-Inf,-Inf
misc/arc130,6.80858597084996903114775055332456558e-01,6.54114664860173107362506883559665196e-01,6.49019197211395288131469320788743305e-01,6.58743405941824466180875084570786188e-01
misc/arenas-jazz,2.39322196307192686986736994643569451e-02,2.74727643515704101291225255146373900e-03,1.09991749951695318264308008317489111e-02,3.87529710439832014911451342468775783e-03
misc/arenas-meta,1.92945762622627128764654754769287204e-02,4.40308853861011853424517363444919919e-03,5.07596795935926124233916221101107015e-03,5.23644521314160352731730538470261933e-03
misc/arenas-pgp,-Inf,2.18591222753756899959973709917328426e-03,8.30619836295643466888210175707753736e-03,1.24782419773349982296431329385609165e-02
misc/as-22july06,-Inf,5.44254969573357342259471972006760372e-01,1.24561800064230140508057725557350203e-02,1.01646704198518135119984710422095784e-02
misc/as-735,-Inf,3.51897154151197269621796932645527182e-03,1.00569804224012573588385055835594487e-02,6.59877941790765483306485672324980913e-03
misc/as-caida,1.20507746565819939560429119966049565e-01,4.98961527818683523224984854071766897e-01,6.16082118987704075556251358497778105e-03,4.99448698124361012167114091230188936e-01
misc/as-caida20071105,-Inf,5.60961256782875469197950142711611241e-01,5.21973000278810154881829556749185592e-01,4.82807487870146313581887679971189098e-01
misc/as20000102,4.10797176178803601898220545519435280e-01,4.27215254071680702884549800058961167e-03,7.47378099281259805665109107390757077e-03,1.03023983041511932668988424054045710e-02
misc/ash219,1.36958012087727989025226187585099639e-02,3.53042574062432063817336424751376103e-03,9.29956060737277655412813135841858770e-03,6.26184047547799890495640547174023639e-03
misc/ash292,1.70489127612146995310739322643427470e-02,4.92472198296895902831002904592676957e-03,1.50352383837173648768301117239207013e-02,1.26612543770785317905868125088862016e-02
misc/ash331,1.84231994121269065259910382535202847e-02,4.54007287188569336455461935529113956e-03,1.18961525090167477946767520187845036e-02,9.49182798532452564390629353142925866e-03
misc/ash608,1.73915848399183738720242919032020025e-02,2.84855300337282379552595527616910805e-03,4.59267951306681457179053721063983973e-03,2.89720321968427408525474592622191888e-03
misc/ash85,2.49594181376876573517852351296468076e-02,4.46547397180743876420432258102076479e-03,7.39265646665433538450605117807550729e-03,1.77591307934621840466925586701224494e-02
misc/ash958,2.01313752284188935055597099026844563e-02,4.80568528724905268380881043082270223e-03,5.76482930191581514375839862616491485e-03,4.32227422394960240029209119158759767e-03
misc/astro-ph,2.82156091141825944855745921997507417e-01,1.09204023293801439727452038647466261e-02,1.28724400127327221068375612113289952e-02,7.16559920683726282451420604793657592e-03
misc/aug2d,-Inf,3.07066525672629558881938492836835342e-01,-Inf,1.56336455268568636269915061116481316e-01
misc/aug2dc,-Inf,6.14452959000215108675915446065818943e-01,-Inf,5.28810479847748847298732720617428777e-01
misc/aug3d,-Inf,2.39218696977944605628513141636078289e-01,2.50270351618923968113427510425973232e-01,1.02852913238777496530034142790148952e-01
misc/aug3dcqp,-Inf,4.37330690376286852883799601588787392e-02,3.54209054948324517501661604096238403e-02,3.60100544074518661181638727346404378e-02
misc/b2_ss,1.69135106352690342302441429387845632e-02,1.42320102170970842607361492804669042e-03,8.05531991364800073763049521437750336e-03,1.11916437461872699255653313728324309e-02
misc/b_dyn,-Inf,-Inf,-Inf,-Inf
misc/barth,-Inf,4.85317855601476929156942211187280370e-03,1.31993952150840436694698149056027115e-02,7.53762172110605156599279370872794671e-02
misc/barth4,-Inf,-Inf,-Inf,-Inf
misc/barth5,-Inf,-Inf,-Inf,-Inf
misc/baxter,8.74426928885882803156649791106333341e-02,2.63879157728858929380555750692795939e-03,8.50917407731439148405187634663133748e-03,-Inf
misc/bayer02,6.06417528380332922911448758465905808e-02,1.42430839002642203070851298439778012e-03,3.51256491483517051890197794772977575e-03,9.93565829958572022213226492851291862e-04
misc/bayer03,4.56007299161667860359157028604084714e-04,9.54766630592873180882600305637733174e-04,1.14227680606920589610699524608509240e-02,3.34096732326647680401067641364788075e-02
misc/bayer05,-Inf,-Inf,-Inf,-Inf
misc/bayer06,4.78624184940000515446764209777331514e-04,-Inf,5.47436590488295640763734991244777369e-03,-Inf
misc/bayer07,2.11895057317668275301227822840583094e-03,-Inf,1.48758761589858766612680236355462824e-02,8.48819389224930693521763188871393350e-03
misc/bayer08,4.06260152224852756436498039333135299e-03,-Inf,-Inf,1.74068265284555861586456899488255498e+08
misc/bayer09,-Inf,-Inf,-Inf,-Inf
misc/bcspwr01,2.28721457605355747670708130985389275e-02,4.64877083835662406319915464015074412e-03,8.39366806149417354852177737372235174e-03,5.92479736537423817829302592864548438e-03
misc/bcspwr02,1.93301299807857601879587749460927347e-02,4.35524697294668985668980767675579494e-03,8.68203525256143655116159542554185731e-03,6.31911654887750011944445705137760893e-03
misc/bcspwr03,1.26856293005722001792441797838134145e-02,6.32834968278303037839765158918892882e-03,1.31605367912619348406775642287030063e-02,9.01002733384592991871806719774969414e-03
misc/bcspwr04,2.52864690453954431049035983055807565e-02,2.26409404459916311757389521652599111e-03,1.46561161695617846755524440527221980e-02,6.68181651572850345992655029660672940e-03
misc/bcspwr05,2.53585464044060029921335146334603776e-02,4.64951343520967533881659751602073419e-03,2.62291058419851139137460158512288483e-03,1.00953792776305241963073926003521323e-02
misc/bcspwr06,1.40188615398431531398593999357022301e-02,3.68149518730035988736833030696452486e-03,9.88063895094416102239958940773342260e-03,2.16333808519989792678828960861306698e-02
misc/bcspwr07,1.28853305344857062669903464094894241e-02,2.17292690932374266711552739436875302e-03,1.17408167892319792815257223248809584e-02,4.64654425775350218697417255750976702e-03
misc/bcspwr08,2.13970083821310319398629019883732910e-02,4.08802302076004357990877137587929902e-03,4.48623906187378002485348890072559981e-03,8.30735248079500927837976131922751589e-03
misc/bcspwr09,2.45537746779262049553636407726598168e-02,3.39678917589224431675522571743834936e-03,7.95335711517612310872608916155180525e-03,6.36990172639646002659492534548089747e-03
misc/bcspwr10,-Inf,6.40166703012287913419497106784197982e-03,8.60448978882925507611104184433073373e-03,1.62345797293260486355729201146262730e-02
misc/bcsstk01,1.93451644050354283510677036756313557e-01,2.59974184339298347115045950250432613e-03,5.52316973681169088036537829899356418e-02,8.71240321139034187800335305293507314e-03
misc/bcsstk02,1.81289265313318695469823010461055735e+02,-Inf,1.91353018748458628193226326235171476e+02,1.98388437947240863134137125849510482e+02
misc/bcsstk03,-Inf,-Inf,-Inf,-Inf
misc/bcsstk04,-Inf,-Inf,-Inf,-Inf
misc/bcsstk05,-Inf,-Inf,-Inf,-Inf
misc/bcsstk06,-Inf,-Inf,-Inf,-Inf
misc/bcsstk07,-Inf,-Inf,-Inf,-Inf
misc/bcsstk08,-Inf,-Inf,-Inf,-Inf
misc/bcsstk09,-Inf,-Inf,-Inf,-Inf
misc/bcsstk10,-Inf,-Inf,-Inf,-Inf
misc/bcsstk11,-Inf,-Inf,-Inf,-Inf
misc/bcsstk12,-Inf,-Inf,-Inf,-Inf
misc/bcsstk13,-Inf,-Inf,-Inf,-Inf
misc/bcsstk14,-Inf,-Inf,-Inf,-Inf
misc/bcsstk15,-Inf,-Inf,-Inf,-Inf
misc/bcsstk19,-Inf,-Inf,-Inf,-Inf
misc/bcsstk20,-Inf,-Inf,-Inf,-Inf
misc/bcsstk21,-Inf,-Inf,-Inf,-Inf
misc/bcsstk22,-Inf,-Inf,-Inf,-Inf
misc/bcsstk23,-Inf,-Inf,-Inf,-Inf
misc/bcsstk26,-Inf,-Inf,-Inf,-Inf
misc/bcsstk27,-Inf,-Inf,-Inf,-Inf
misc/bcsstk34,-Inf,-Inf,-Inf,-Inf
misc/bcsstm01,3.26820322864873260928973447572333099e-03,4.08525403581091576161216809465366015e-04,8.61302055110449784155076640035199254e-35,8.61302055110449784155076640035199254e-35
misc/bcsstm02,3.67834014800421126811228761436420879e-01,1.00000000000000000000000000000000000e+00,-Inf,-Inf
misc/bcsstm03,3.32041462261251687536279501635995186e-01,3.33170652428340869718728920402554705e-01,3.33252042553788293093744461349572302e-01,3.33252032617257437408976244084455812e-01
misc/bcsstm04,3.32031249999999925985131691656229788e-01,3.33008210252491285365958123952000153e-01,3.33252161792135451776419105174016997e-01,3.33252002807663092697320144170819961e-01
misc/bcsstm05,3.73751059146552309615884295981495965e-01,1.00000000000000000000000000000000000e+00,3.61576139543941698962783918838018448e-01,-Inf
misc/bcsstm06,2.38106863555467930619197650501670296e-02,1.00000000000000000000000000000000000e+00,5.91094206629629479665951783535743305e-02,-Inf
misc/bcsstm07,-Inf,-Inf,-Inf,-Inf
misc/bcsstm08,1.60846224505446532471465708246411873e-01,1.00000000000000000000000000000000000e+00,-Inf,-Inf
misc/bcsstm09,5.75559128627871734149420948334085735e-02,1.00000000000000000000000000000000000e+00,2.38415689533270859359474012127633277e-01,-Inf
misc/bcsstm10,-Inf,-Inf,-Inf,-Inf
misc/bcsstm11,1.33287621791252083030191093130561334e-02,1.00000000000000000000000000000000000e+00,2.91809462281101697460886517447631589e-01,-Inf
misc/bcsstm12,-Inf,-Inf,-Inf,-Inf
misc/bcsstm13,-Inf,-Inf,-Inf,-Inf
misc/bcsstm19,1.14287022174435886384248079984710252e-02,1.00000000000000000000000000000000000e+00,2.50974662565765789695353930211468917e-02,-Inf
misc/bcsstm20,1.95312499999999999999999999999996269e-02,1.00000000000000000000000000000000000e+00,3.54427807699305267541672356005006602e-01,-Inf
misc/bcsstm21,4.33063856876167337183518378468350685e-01,1.00000000000000000000000000000000000e+00,-Inf,-Inf
misc/bcsstm22,1.18113897815383508504536417573178377e-02,1.00000000000000000000000000000000000e+00,3.84653009942773896767946075377338025e-01,-Inf
misc/bcsstm23,-Inf,1.00000000000000000000000000000000000e+00,-Inf,-Inf
misc/bcsstm24,1.89767943731735935929017306064126295e-01,1.00000000000000000000000000000000000e+00,-Inf,-Inf
misc/bcsstm25,2.99598028948210501703760583892228469e-01,1.00000000000000000000000000000000000e+00,-Inf,-Inf
misc/bcsstm26,1.55978496754048690177100921078166760e-02,1.00000000000000000000000000000000000e+00,2.90960516703027238407745493978587571e-02,-Inf
misc/bcsstm27,-Inf,-Inf,-Inf,-Inf
misc/bcsstm34,1.63410165133651437737138211022355430e-02,1.80185221553209250763975332470354399e-03,6.07239402082929198682861970200455233e-03,1.74978995175559100835098306862048705e-03
misc/bcsstm35,-Inf,-Inf,-Inf,-Inf
misc/bcsstm37,-Inf,-Inf,-Inf,-Inf
misc/bcsstm38,-Inf,-Inf,-Inf,-Inf
misc/bcsstm39,-Inf,1.00000000000000000000000000000000000e+00,-Inf,-Inf
misc/beacxc,1.96341544391573522636139534067093913e-02,2.92668775904642391658510522325618528e-03,1.59595903353916774127553951457401712e-02,7.22003118621950955265074948041831306e-03
misc/beaflw,2.50594859541265539688844355222301001e-02,3.30628115570152579094159277364087510e-03,4.77656082284224904633646693278961882e-03,5.89224984075911176883133862306650874e-03
misc/beause,2.30938734072044681019957373638935129e-02,6.58928702634033474581025264080968428e-03,5.12256479640514705859304487698355714e-03,9.31532927369306760465095671901709852e-03
misc/bfly,3.12161410611071673115664090351099830e-02,-Inf,-Inf,-Inf
misc/bfwa398,-Inf,-Inf,-Inf,-Inf
misc/bfwa62,7.54271188065698966679897125038007043e-01,7.79109603338187325234387312589816809e-01,9.42447072810257560596475432097382037e-01,7.78083885712988146492239949251019379e-01
misc/bfwa782,-Inf,-Inf,-Inf,-Inf
misc/bfwb398,7.31282530456076877688539851446760723e-03,-Inf,8.78933872543181360967784686063089054e-03,7.28050505797680361188865626674501275e-02
misc/bfwb62,2.32532131007004877091010288417082313e-03,-Inf,2.32535893029187095000311512668169572e-03,8.74105992897157798065705451690788209e+01
misc/bfwb782,1.02409648010417729522660270689482629e-02,-Inf,-Inf,2.87655326235064686974231170843996580e+00
misc/bibd_11_5,1.41216392525527961699195404732607475e-02,3.07580119407975144847671896014254862e-03,3.19870610197595738361153417117609196e-03,4.07861211222197437928182798548602848e-03
misc/bibd_12_4,1.14374267272145061697574504667402295e-02,2.54948902208226496156806474143222366e-03,4.76493997782635257449728810977391968e-03,9.37845097535718321861948000139160486e-03
misc/bibd_12_5,1.06079440267630747870398398257373885e-01,4.43989632685598388123059950757205717e-03,4.72985844671969478232749543071459354e-03,7.35052389710761523798650518707349300e-03
misc/bibd_13_6,3.76921254955412250170442727086338069e-01,1.43380049914293986253858874232450284e-03,5.27511627439204487872133110514982160e-03,1.47750262890621870398912892877689305e-03
misc/bibd_14_7,4.66262528443309751471923719786128820e-01,8.47253026126195138859529377065127406e-02,8.26795369911192011395051090393188105e-02,1.23037655539115538302933341492531420e-01
misc/bibd_15_3,1.31288875718835501416421050683717860e-02,3.54277767534228170913167325154371444e-03,5.51804215575695370858573849160439371e-03,5.87401149382824446558231030715008668e-03
misc/bibd_15_7,-Inf,2.72668385424955655925412716473946128e-01,2.30903525276269810842548747351845712e-01,2.17381586633229225402392818326867322e-01
misc/bibd_17_3,8.18321886110233972466336262729102525e-03,5.04972587726504499962622995878545472e-03,3.11790601469667324690814162300425567e-03,5.26681457010429653251405308182266100e-03
misc/bibd_17_4,4.90811216911086690887509640954143075e-01,2.84991306301488441767832596079179213e-03,6.82425666562835216237305397385359341e-03,5.62882658902003288322478422146597139e-03
misc/bibd_17_4b,4.90344677209797666104954859356038232e-01,2.84991306301488441767832596079179213e-03,6.82425666562835216237305397385359341e-03,5.62882658902003288322478422146597139e-03
misc/bibd_49_3,1.83445215742412939765164457163788204e-01,-Inf,-Inf,4.16396960214233549176290952297475409e-01
misc/bibd_81_2,Inf,Inf,Inf,Inf
misc/bibd_9_3,1.92263565156804663473179971102175413e-02,4.07258367720328204574357136445859063e-03,6.05523633440658414365051282479012274e-03,4.46898111436473630054791030798486696e-03
misc/bibd_9_5,2.28439762662561672221117596026843341e-02,2.36810136502220217205088748290638196e-03,1.16500630808102431877145265590010225e-02,6.04639791961383239754467909808990029e-03
misc/big,9.25819661426066597059486560983533540e-01,-Inf,1.31852518570983736113249947373219542e+00,1.07832660495436242107125875693393696e+00
misc/big_dual,-Inf,-Inf,-Inf,-Inf
misc/bio-MUTAG-g1,1.43839186898129749109919841071271118e-02,3.22072411865721344757479460576508926e-03,5.21855376220988022828670616545630667e-03,6.78299590251213034838795156908143884e-03
misc/bio-MUTAG_g1,1.43839186898129749109919841071271118e-02,3.22072411865721344757479460576508926e-03,5.21855376220988022828670616545630667e-03,6.78299590251213034838795156908143884e-03
misc/biplane-9,-Inf,-Inf,-Inf,-Inf
misc/bips07_1693,4.05180956024124067100017213514829841e-02,-Inf,-Inf,1.80277970307508724937218980572172772e+01
misc/bips98_1142,1.95312577237698539544957727958756400e-03,-Inf,-Inf,1.66433172404245125987636329816155986e+01
misc/bips98_1450,1.95382590874380687147965361758041356e-03,-Inf,3.14630036512162991297204685542398512e-02,1.70000000259270010621126226956272704e+01
misc/bips98_606,2.66686456468402092403930406470416634e-02,-Inf,2.51950823985286294091253803461000788e-02,-Inf
misc/blckhole,1.15203996071149074678803733999749573e-02,3.04257675561866084117198964677745786e-03,8.25829017829303659626685421915131579e-03,7.88483818613289149858082924644797945e-03
misc/bloweya,-Inf,-Inf,-Inf,-Inf
misc/bloweybl,-Inf,3.93026106600190915130812353365429226e-01,3.33558565816801494528788340631584112e-01,1.49354082527277067246068647091882478e-01
misc/bloweybq,-Inf,5.91503914311437125188665207255264089e-02,-Inf,1.19297112425322430899881422835347501e-02
misc/bp_0,4.01324642220881485513066754221593812e-02,2.05102809434771473462283732921052778e-03,3.33723086640830528280163086321767890e-03,2.72642381909814862307345673331518623e-03
misc/bp_1000,2.27664356968252327650967663771911039e-02,4.60003857520570151065713109995524493e-03,5.80285417682253047757426813049049932e-03,7.44194392714750635311235430426091123e-03
misc/bp_1200,1.44516211621980701602082235459349334e-02,2.54150842590362415970765993594068852e-03,9.04211131892772407662801070360417789e-03,2.46300506103453991418511360430556437e-03
misc/bp_1400,1.99024939936744217998841964199959695e-02,4.93337527234607737623753070714459712e-03,8.65319496382289942615358760839219295e-03,2.13965892980211780735949574594904926e-03
misc/bp_1600,1.14038328382997555296966300669245050e-02,1.85951647008108281683797126415372987e-03,4.14058460326505113876978130362117253e-03,1.19973652965320875220037413313325256e-03
misc/bp_200,1.95311707408205581748961955113258533e-02,3.08604965523404136006799190893982400e-03,4.77792209233143692325775206207961514e-03,3.67605745505644834283448709427179130e-03
misc/bp_400,1.45526593846896338948959326526225131e-02,1.56456719067611217336765833913336816e-03,5.33604869111936401390928985317324047e-03,2.52797669479954810101825368085563975e-03
misc/bp_600,1.93513886847266818947428451100660105e-02,4.49413775090035789367045826707121227e-03,6.29509351612439036424921621688074863e-03,2.90712746170387600805450455741874053e-03
misc/bp_800,2.05909517394905947372061055512403204e-02,2.22289281140069372258076092509121660e-03,7.01912512873552722154803038586680121e-03,2.13402885497645115140291461794878963e-03
misc/brainpc2,-Inf,-Inf,-Inf,-Inf
misc/bratu3d,-Inf,2.88648401526804738665392377004173601e-01,-Inf,1.47386928958868790666286708568119851e-01
misc/bwm200,1.30443927938947007246937862386805107e-02,3.07990102431218852087473100383662182e-03,1.91881206881519385871127611017807800e-02,1.02646505974611199031690365244867377e-02
misc/bwm2000,-Inf,-Inf,-Inf,-Inf
misc/c-18,1.31973511388026170904119731184050659e-01,4.10799109154421914861382630309263336e-03,9.75378187937353470143798644259667457e-03,5.42081096203849391712769445278928257e-03
misc/c-19,5.37674454847316898710344838030748016e-02,4.08782916654479740971441901020447895e-03,1.23660732798658259509884783807003134e-02,1.60157800243106241383212301029081845e-03
misc/c-20,2.79516853254113250089331474897129912e-02,2.93061534646388244606145588787128598e-03,5.45379767927525773423733716304405703e-03,2.61643322713494251699324762002931163e-03
misc/c-21,1.51192761837127334606578235897158848e-02,3.64908120515695543830413760510956796e-03,1.06673267843273265952099815056268026e-02,2.50084926270533072681492030373922640e-03
misc/c-22,3.10844295743679089668905863171106338e-02,3.82842955066850546277519024586394947e-03,7.37953037022257000815325927954060622e-03,2.22545365306713009688694036690353751e-03
misc/c-23,3.10625539099413575611812553933962999e-02,3.74050162496272256237434823745356404e-03,9.46359247591240929265074054320226570e-03,2.07743037202400631261984419694585289e-03
misc/c-24,3.55782089559668641673175782271903793e-02,2.06725423511307804561492304864317581e-03,1.10843965972942705905498355871706702e-02,3.45101553397247083617584229819229667e-03
misc/c-25,2.29192717983834103199135977278928158e-02,3.43410524342130960768389433741708677e-03,5.56175222633255447462727235637897314e-03,4.25963508966198501558715423654150737e-03
misc/c-26,2.37037661001013128584753383474115422e-02,2.87527574202561863434012820400290534e-03,3.35286670405669225645006133625686343e-03,2.64371948985470352574086518169150659e-03
misc/c-27,3.33161872765239643201366041628351129e-01,3.33384973507425310401706630851289278e-01,4.02905446702674020609244901983517394e-02,6.24046121422972190268381558041445372e-02
misc/c-28,1.06932457110925863486800214554419862e-01,3.70190845296544381599613381720423671e-03,3.78744871270411745999812312607710411e-03,1.27589409881617838713803429276386868e-02
misc/c-29,9.07820095894955243311748365373700888e-03,4.36359003298873671863706291702452307e-03,7.81669259683482752733391045056940717e-03,1.87153642327182660713284721190115417e-03
misc/c-30,2.13775159132404924109208772868052716e+00,1.17612249126380316688323531178172750e-01,3.61085221570715117453514532681781417e-02,1.52625279310514341349426180045339480e-01
misc/c-31,2.95625479737528871070510450532032991e-02,6.15800945729040866205196013570905572e-03,5.86391298674635703219447250680629505e-03,6.28722793674737682434496658422896883e-03
misc/c-32,2.68239860656469199711542788793832110e-01,7.13743135883958139649543367306383289e-02,5.63661238948201923988572993854828544e-02,5.91201283142618143294405525514646324e-02
misc/c-33,2.64290460415215440637649491496296472e-02,4.01373704757300735198342281926757225e-03,5.91320743811153590081234549574246176e-03,4.11415336033009459183706138893502982e-03
misc/c-34,1.78252596571749800628986841345458926e-02,4.20614972391264108675863519340711080e-03,5.73250367579496830705202560765395615e-03,2.84060079483174314743849282679852890e-03
misc/c-35,2.52042051960103638786759596548874161e-02,3.27859786115556268479389049783371126e-03,4.53836136479755231293132368342774179e-03,2.86963671032063324941113440572583387e-03
misc/c-36,1.39683659454508432558620645116808075e-02,3.95054248956309437236191720556804319e-03,6.99616567231268109844145154891623947e-03,4.10728217404666574218189647594598472e-03
misc/c-37,2.30093519784334332238656070929810955e-02,2.98278873845729211742655532162328003e-03,1.07938443485669627576193236180866988e-02,3.61148157341341630404276911913120144e-03
misc/c-38,8.42225945780412512301008162361956587e-02,4.50446866596897112188105166308991397e-03,1.17182051691097992242855295232153114e-02,8.70891423351611703312991222420482198e-03
misc/c-39,5.92560431399667988995352949446760262e-02,8.21675564907418002373558688132043584e-03,6.38007690732532397616258322960433081e-03,8.82731871461445729879090208660449401e-03
misc/c-40,2.08239150838366162763073790564459751e-02,2.97753051124874456400961846468755424e-01,2.96248633828510042148226813543210099e-01,2.98247287648425051486378963062149373e-01
misc/c-41,3.50778201998870523973096565860676705e-02,8.29536447423493578420657677393022686e-04,7.16515542244010429346172495206519038e-03,2.39644953977009501816108021603012853e-03
misc/c-42,2.78845192383486828379939001513454425e-02,3.72247595062215426885176882466493498e-03,1.03129060024265916057449321450268616e-02,1.93519797788553019669637220626664459e-03
misc/c-43,-Inf,-Inf,-Inf,-Inf
misc/c-44,3.05482913620512975212530226708522360e-02,2.90064565580690946289848211016047794e-03,8.05207687511776671660138413303521472e-03,3.61272535374720735828163356771041505e-03
misc/c-45,-Inf,-Inf,-Inf,-Inf
misc/ca-CondMat,-Inf,-Inf,9.54991008593756739252906712099598487e-03,1.31685863379547169670856432929949795e-02
misc/ca-GrQc,-Inf,6.11809862691714804502293941307688832e-03,7.01372536199542300423028375196925888e-03,6.87881452741527835037410427960300892e-03
misc/ca-HepPh,-Inf,4.43946792471431091166636528338445466e-03,4.24150414937138646610314140070476051e-02,2.18407354637010664760052039411472875e-02
misc/ca-HepTh,-Inf,1.07521560912975544273016306677290686e-02,2.20753945309907331543024819462586885e-02,1.57314902580687560280318949407556972e-02
misc/ca-opsahl-collaboration,-Inf,-Inf,5.23471494977097974014891916727746987e-03,5.32317531527639533478907209660259770e-03
misc/cage,4.72223921342699318228471794820444500e-03,-Inf,4.24900386522660551095132092379477430e-03,2.54022606458851331581089551266214662e-04
misc/cage5,3.60567599920182845825073068907074463e-02,3.25660504381615261056683299622292655e-03,6.65336882880747486267404965121980224e-03,6.49637211352678581175927272835632716e-03
misc/cage6,2.39395265238108306308780379571974208e-02,4.67234420333219065620885291827227443e-03,1.24375778763223862783545548243631814e-02,5.87619171253928986060635335963523363e-03
misc/cage7,2.00341506151811863371610817017780300e-02,3.17480782477704774735015457220212053e-03,6.31822840442980257189623979444030469e-03,6.43127273909385385367971073211908608e-03
misc/cage8,1.77720608650424593510824021286938900e-02,3.28912271038393622191158987792859143e-03,1.03670225158864936084560501985608746e-02,7.28641933746250445717112783306882608e-03
misc/cage9,2.35635308330301391071419587897268166e-02,4.08859561943944265975781372644043372e-03,1.22954568152021163762749159335006720e-02,2.64280338038704732390164908168605768e-03
misc/can_1054,1.90743522324111942489258077265933307e-02,2.33684840434167275142741966254274075e-03,1.67998052202137703102116072433287769e-02,5.84497634811053147951191269678476376e-03
misc/can_1072,5.47163545121057146512389864856551215e-02,3.88680420939522088978701346340233790e-03,7.84237476722064232533296613000629953e-03,1.52151049299954687694055526990476176e-02
misc/can_144,8.33567222892848778857809285651051956e-03,3.82064586054622379305542589408800179e-03,5.39884740032523919634635135392212255e-03,1.11138416327448700224894596598240637e-02
misc/can_161,1.60940643961472543846734687366255959e-02,4.78023606854788874135426267476019447e-03,7.31752901585013481538943540747047535e-03,5.57330556827332802907669930075819487e-03
misc/can_187,3.44516037238683675879652351106705614e-02,6.46636192457495817428980110762383438e-03,1.23503301416698517867549122468110805e-02,1.03873100425786382465283400328046695e-02
misc/can_229,1.88209192502289329662488665398805759e-02,2.30424571969544773760724539960142374e-03,4.92408089633561351646135526274724825e-03,1.13228583321861692644426607931302420e-02
misc/can_24,2.07799792622136276774200966567047030e-02,3.24923283084548040501164069156359787e-03,4.67995154843860936127646825150529631e-03,3.78470441210708878462557929258958773e-03
misc/can_256,1.65381519019240844936931931663466390e-02,4.65655990288925727932463740946563363e-03,1.08878297380161259458407681116094171e-02,8.91652431216979093501317305742944253e-03
misc/can_268,9.85563163574049471100178345347038589e-03,2.04446759500980629399553046493946755e-03,1.33255355423131652892102496533126129e-02,5.14372463202056477632399119706605463e-03
misc/can_292,1.87538304958618481781361765441585977e-02,5.94074251460605850359316893148624585e-03,5.45862575003796976827823796708407307e-03,5.81323173635661017719632735452555546e-03
misc/can_445,1.36316308482136480035878890784103954e-02,4.33974200644550427666692685441153039e-03,1.03805303550344372333324671732102774e-02,5.95202341217586307168464045699104422e-03
misc/can_61,1.63303563908524112860474064134480669e-02,2.59978003777839440450680660754596908e-03,7.59923953865259448374023864799932414e-03,7.50036987016103403225381638605984647e-03
misc/can_62,2.20407711346149165261898256648043706e-02,4.46529578223142261682232501767326991e-03,5.70927478482890316140944842298966420e-03,5.29664637795682926659702942737002799e-03
misc/can_634,2.37339368681284985852609538888722650e-02,3.51135428424901838388838299638908739e-03,9.45245134700104636586621349850595571e-03,1.03095324715835510459858048336603380e-02
misc/can_715,2.69423421124415483001104964794712673e-02,3.34794972364883022745754058760792607e-03,2.05953207610665753673629784782913792e-02,9.25528253348388654530332820848116077e-03
misc/can_73,2.35599149003745762769074720153557171e-02,3.76843360249822308164103022532499776e-03,7.92402083658706199953596340465509868e-03,7.48211542134453785766433047654476362e-03
misc/can_838,3.69867480009073312179433146064122631e-02,2.09334064325413401240175395724742397e-03,8.06032047672030473720261254690266160e-03,7.60880338528148696323919761544044255e-03
misc/can_96,1.60968540065497029127627222383182161e-02,3.42956400908340115515296976738281320e-03,6.38635600764423179503679320600483911e-03,3.53325302803160669228098498887403635e-03
misc/car4,-Inf,-Inf,-Inf,-Inf
misc/cari,1.00502800768550683516043258509437330e-02,7.21235769275378024246141680133090774e-03,1.18804793412759462252777080672718662e-02,1.04709828680114522335640985847500691e-02
misc/case9,2.95645778504723632064351061186935146e-03,-Inf,3.57927656773886680571784745814925855e-03,3.73689914190060879366233216264493850e+04
misc/cat_ears_2_1,1.37707044698393040105327683391928490e-02,4.03817138971192388450813931281779536e-03,7.72950339875419877172291655726303492e-03,3.99870313605902163106691522441715718e-03
misc/cat_ears_2_4,-Inf,3.10165909370013056906488917006507146e-03,7.34345999722867776099263550353339522e-03,1.56458280580171199784698595800683563e-02
misc/cat_ears_3_1,1.30884941820874043753138648997055877e-02,3.86121941728595872129039495818709733e-03,3.26330509918823819007210052665137830e-03,6.08947116089883081892521818664904422e-03
misc/cat_ears_3_4,-Inf,2.77387621679396786798048288042755902e-03,3.69845130059385011793365956879227109e-03,2.75886087741327446673301892605601176e-03
misc/cat_ears_4_1,3.91501871964590447482351024771102190e-03,3.74012861698855537541894313976079952e-03,8.73490590541145295820544833186255311e-03,2.33833819603177264130879041029253565e-03
misc/cat_ears_4_4,-Inf,-Inf,2.88420167533335482408904712724912190e-01,-Inf
misc/cavity01,-Inf,-Inf,-Inf,-Inf
misc/cavity02,-Inf,-Inf,-Inf,-Inf
misc/cavity03,-Inf,-Inf,-Inf,-Inf
misc/cavity04,2.67429246557185204932335349090397710e-01,7.71668220516256733843205325375900392e-02,6.82723821130590414710466119156802547e-02,7.85024147057080726220305263309161575e-02
misc/cavity05,-Inf,-Inf,-Inf,-Inf
misc/cavity06,-Inf,-Inf,-Inf,-Inf
misc/cavity07,2.95573473100545860172465076212882445e-02,-Inf,1.95400688736156361294355429910450539e-02,2.31946112365056066605961099770127974e+10
misc/cavity08,-Inf,-Inf,-Inf,-Inf
misc/cavity09,1.11743660433720292863615618444864395e-02,-Inf,2.30200800610264072094000209082542109e-02,2.48634439034805235249742182015362943e+01
misc/cavity10,-Inf,-Inf,-Inf,-Inf
misc/cca,-Inf,-Inf,-Inf,-Inf
misc/ccc,-Inf,-Inf,-Inf,-Inf
misc/cdde1,1.54551434449783052094816796765553770e+00,1.36777124157523465130303589172769156e+00,1.36798387833479884663505294716811156e+00,1.36992692375174832593961626561555648e+00
misc/cdde2,1.54551434449783052094816796765553770e+00,1.36777124157523465130303589172769156e+00,1.36798387833479884663505294716811156e+00,1.36992692375174832593961626561555648e+00
misc/cdde3,1.36038725565188345778865923348727739e+00,1.36404969042513604894511095543939842e+00,1.36130396553277776297050303327290613e+00,1.36390181956763939194039180941476489e+00
misc/cdde4,1.36038725565188345778865923348727739e+00,1.36404969042513604894511095543939842e+00,1.36130396553277776297050303327290613e+00,1.36390181956763939194039180941476489e+00
misc/cdde5,1.32709153920931477956427468887681913e+00,1.52748474772086941769123579084795820e+00,1.52931539353189068067343213205574644e+00,1.11729188309670583813529653227404652e+00
misc/cdde6,1.32709153920931477956427468887681913e+00,1.52748474772086941769123579084795820e+00,1.52931539353189068067343213205574644e+00,1.11729188309670583813529653227404652e+00
misc/cegb2802,3.59442528878735817006123714407508139e-01,2.47527341044539428360239813735621389e-03,9.08832354502678810007329575430495851e-03,2.51866180458113708819537281292404906e-03
misc/cegb2919,3.79318812572150433143159161323361193e-01,2.10867774817089090546093881012753045e-03,6.63922231232118780013759020035748283e-03,1.23318553832242325727956949819728435e-02
misc/cegb3024,4.18322153184357395391282455726428870e-01,3.07322412331440378662981692413817153e-03,1.33557022558063016564428324318881936e-02,1.10538435556656141047477206136630123e-02
misc/cegb3306,5.50824564863739992709534582177526971e-01,3.81791800026261407275405057694145683e-03,6.69170503297669439285190609798301618e-03,4.81223955828039431448645275896902442e-03
misc/celegans_metabolic,1.21730725012359532190385661076069984e-02,4.87320996414625336562568574157544011e-03,7.71602619468976736210395705606344113e-03,6.74335649358812094517462409558206369e-03
misc/celegansneural,3.28490744668235900758591012869181762e-02,2.06750938973917376253848357961247677e-03,5.46934220446730707556356618124644558e-03,5.82368771817815343051259000071621824e-03
misc/cell1,-Inf,-Inf,-Inf,-Inf
misc/cell2,-Inf,-Inf,-Inf,-Inf
misc/cep1,-Inf,3.01485941973440613301531230142890588e-01,3.03302266876912593406412697050690532e-01,2.61608144376769374986878402488291770e-01
misc/cfinder-google,-Inf,6.35485571350547716693220774348940917e-03,-Inf,2.80280721785830947331953990035713220e-03
misc/ch,3.87797384886134935554220758920857054e-02,8.40811719016462743497154364566760621e-03,4.84071107317091339730895744511628120e-03,3.73204883615311494583684838988600838e-03
misc/ch3-3-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch3-3-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch4-4-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch4-4-b2,3.40800667680074412926254595010818109e-03,7.98858394347136918856956259891191393e-04,1.16501715179839778559170645870823864e-03,2.15940342197679053888583307038034919e-03
misc/ch4-4-b3,1.51566439382166369503567237403494442e-01,1.45247021182712697915015748886452096e-01,1.45900926151726536277350860234500965e-01,1.45660276917407170144844250140579231e-01
misc/ch5-5-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,2.67442655031819391336411026758204171e-04,0.00000000000000000000000000000000000e+00
misc/ch5-5-b2,2.02783084271135727252312292667924565e-02,5.52362540916005050348393590712583861e-03,4.08242464352619611066643884855415470e-03,4.42607257871905870315038074960485714e-03
misc/ch5-5-b3,1.47806875551935212210918279727599262e-02,5.27771024169728313958099511401084220e-03,4.44705036763417578177579000910993833e-03,4.74646094705700203910154416742861417e-03
misc/ch5-5-b4,6.17632355501636588281033895397015339e-03,0.00000000000000000000000000000000000e+00,2.67442655031819391336411026758204171e-04,0.00000000000000000000000000000000000e+00
misc/ch6-6-b1,3.49385621484342140063933385739261887e-03,0.00000000000000000000000000000000000e+00,1.54408088875409147070258473849253835e-04,2.18366013427713837539958366087038680e-04
misc/ch6-6-b2,6.02394171618239811816232158562478406e-01,5.33806830357373921863342612164004224e-03,6.85844226611296946253562678635972343e-03,3.99786862167416858469194833692326511e-03
misc/ch6-6-b3,1.27618469387353586524764825121949358e-02,4.39782897195116530234874495964160123e-03,9.45978758914644655050763352920967849e-03,8.22766512200188993734078399215192607e-03
misc/ch6-6-b4,2.56788018010863181265574036118372894e-02,6.55132975097932827367997083901521760e-03,4.52789122223453947850495588005250882e-03,6.35580662543173799740161409797855038e-03
misc/ch6-6-b5,2.28012654652899991571455731664985164e-02,6.08200787644583612712380118610235742e-03,5.27432977737582777852739902322188494e-03,5.12895400375834897454869572860289022e-03
misc/ch7-6-b1,4.94105884401309270624827116317612271e-03,0.00000000000000000000000000000000000e+00,1.54408088875409147070258473849253835e-04,0.00000000000000000000000000000000000e+00
misc/ch7-6-b2,5.46965621415977973158953272000981056e-01,6.53458547085751351453437610483376476e-03,7.61667506186074576129438966920833321e-03,5.71356705782139173111589004260603768e-03
misc/ch7-6-b3,3.45073014944106184291556595132245858e-01,6.33458190934125792411256121298738455e-01,9.64317934695665240212396505691642639e-03,1.28357190347592713766290411858910725e-02
misc/ch7-6-b4,2.17218618603063047886426696871814177e-02,6.16927844707617045267449411302168651e-03,1.74727311815431705809843295366148692e-02,3.13862028062026518408304851320196685e-03
misc/ch7-6-b5,-Inf,-Inf,-Inf,6.07616409875566748146499854073156404e-03
misc/ch7-7-b1,1.65728151840597076031447897368323990e-02,0.00000000000000000000000000000000000e+00,3.08816177750818294140516947698507670e-04,0.00000000000000000000000000000000000e+00
misc/ch7-7-b2,-Inf,3.77656511572561619578101709727059168e-01,3.75210295460443372298181384882265024e-01,3.70640308389929843583671666977144882e-01
misc/ch7-8-b1,5.33314005183625381229470731195528939e-02,8.61302055110449784155076640035199254e-35,1.33721327515909695668205513379102086e-04,8.61302055110449784155076640035199254e-35
misc/ch7-8-b2,-Inf,6.37328740904021722495415491347002548e-01,8.19232361384957892757657631026532063e-03,2.96442758505620349646911606435502807e-03
misc/ch7-9-b1,9.27436218536415042027320795599351814e-02,0.00000000000000000000000000000000000e+00,4.50173069203754263183704798914198899e-04,1.09183006713856918769979183043519340e-04
misc/ch7-9-b2,-Inf,5.35959507329678525337010747311131502e-01,-Inf,4.51507070909568573433080966553685155e-01
misc/ch8-8-b1,1.13234095789292855552988647867097787e-01,0.00000000000000000000000000000000000e+00,6.31942339137928934115123127660754779e-04,0.00000000000000000000000000000000000e+00
misc/ch8-8-b2,-Inf,4.99575931189677672957437941567385379e-01,4.60812803496659858438424921735637104e-01,3.98922870096049160408349662655427771e-01
misc/chesapeake,1.53307266490007774930139181418792040e-02,3.76263585289585444561704747724028740e-03,1.22074950264892066812899787266710624e-02,4.45983367700284210949600033063298437e-03
misc/circuit204,-Inf,-Inf,-Inf,-Inf
misc/circuit_1,-Inf,-Inf,-Inf,-Inf
misc/circuit_2,-Inf,-Inf,-Inf,-Inf
misc/circuit_3,-Inf,-Inf,-Inf,-Inf
misc/cis-n4c6-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,2.67442655031819391336411026758204171e-04,0.00000000000000000000000000000000000e+00
misc/cis-n4c6-b13,4.82177023440128344300365337921761505e-03,5.14923543126020203721492503548157075e-03,1.31456096745489969158447380663141500e-02,6.42737439746988334671033258436203618e-03
misc/cis-n4c6-b14,2.52384632106717738916346970597634121e-02,6.95724996985686387736111094236326590e-03,5.42787831426377219171317910553908744e-03,4.12963808433664821659064371735076217e-03
misc/cis-n4c6-b15,3.44899485880322976858284006460077654e-02,6.51932630971724975412224199972720190e-03,3.92902081293798969767688635123745439e-03,2.63108395144974690612389823139965065e-03
misc/cis-n4c6-b2,3.68884403793320254920228721003510359e-01,2.11273858625881711703635813598991022e-03,3.48903124706944651194749860188977976e-03,4.33414147638271741536784945443850205e-03
misc/cis-n4c6-b3,-Inf,8.40711198305384765976145326701880777e-03,5.08473081854672977533854151120870922e-03,1.14974765459457146622409078877192169e-02
misc/cis-n4c6-b4,2.55429407268742886107397594381140569e-02,6.83121445360607226488849358358774701e-01,1.05556562527498603638592505596515697e-02,6.16769225626944040650755163380091656e-01
misc/ck104,3.61816582420161784620602677073419746e-02,5.01854075010040809711306412811941669e-03,7.75076525112543819415182516484791299e-03,7.47855656900624308780161091395287349e-03
misc/ck400,-Inf,-Inf,-Inf,-Inf
misc/ck656,-Inf,-Inf,-Inf,-Inf
misc/co5,1.56433604933597550605575475953890323e-02,2.18728923777347100509159835809448340e-03,2.78883299508871040206734740763027370e-03,2.85975888475599226130881348540529966e-03
misc/co9,-Inf,-Inf,-Inf,-Inf
misc/coater1,1.70501467744117539316562117032314035e-02,5.44712543957979475234477216005042394e-03,5.15076097882073859105229512727207905e-03,5.92923412181728919016762311716943988e-03
misc/commanche_dual,-Inf,2.93952021367482577707148286712953920e-03,1.77951084681190815523978955094430096e-02,6.77546161856548226434821167483450953e-03
misc/complex,3.22634100634023481677134298559978790e-01,3.16186712554226261953549399631776143e-03,1.12919968961400131629794215271093267e-02,6.82708082667514769457701764772471981e-03
misc/cond-mat,-Inf,1.38132685797019319688006945663243922e-02,4.84174625421042211543948707376517435e-03,1.17187499999999665233305705462189164e-02
misc/contiguous-usa,1.57938666227859450901161590785334863e-02,6.65223262796439996576392969987233117e-03,9.57635776082662809772045673305692649e-03,1.08435580222106707331796592064205033e-02
misc/copter1,-Inf,2.66745797820215830217942534340693158e-01,-Inf,7.44534252372447381401363551352863520e-03
misc/cora_agm_fcl_aid,-Inf,2.37108181404086385659883427413750282e-02,3.18175350029529354868103781488538738e-02,2.96779419075284158028125164541856901e-02
misc/cora_subelj,-Inf,1.82694899436549532591888087584944374e-03,1.62358780012566926771479695675234067e-02,1.01244252312757166228418742598401578e-02
misc/cq5,5.98701995101004580743368784280541302e-02,4.14616583875637409559048545746980895e-02,4.17090057052502028579995177741403245e-02,4.11403303503835176466335302638978269e-02
misc/cq9,8.69809027177207913253841652279341150e-02,7.89379292305581465391019042319005430e-02,7.53442038578314412045128547782362036e-02,7.78363016800844096684163818746039192e-02
misc/cr42,4.18918068579763416257016001852074107e-02,3.62056466687231256007873095401047518e-03,5.91523789383393602732715899861483165e-03,4.03822343286756971728645497866985199e-03
misc/crack,-Inf,4.54855769773649445667420039908432984e-03,5.83223446563888586393660713675417580e-03,9.77779696054119579632752158271696533e-03
misc/crack_dual,-Inf,-Inf,-Inf,-Inf
misc/crew1,4.92534020299147254135906552340589815e-01,3.41339524285765066969062039515125366e-03,1.40073274208180896478602356335011626e-01,8.01409040494362891862289506265826713e-03
misc/cryg2500,2.02450479196979640880262567844265359e-02,-Inf,2.06915452108712071359322454385390362e-02,1.89110403801067215928110940110572536e-02
misc/crystm01,-Inf,-Inf,-Inf,-Inf
misc/cs4,2.43746980752883725192792965161041764e-01,-Inf,-Inf,4.67428460401422425168932001685338665e-03
misc/cti,-Inf,5.68632668704636117402728082683386720e-03,7.89286113164998675023232575156210997e-03,1.16876701383395899820675975216883318e-02
misc/curtis54,2.92996957156344601458254267621372929e-02,5.21770873034228254598792493847624709e-03,9.44239754634770665531030506702512615e-03,6.06501024985523793465536761425831267e-03
misc/cvxqp3,-Inf,-Inf,-Inf,1.36485034564870520444245943393647171e-02
misc/d_dyn,2.24764044799675697325866024335289236e-02,3.07443588698008018589111958593604764e-03,4.31990095323144601328930589234925973e-03,2.46537131596893746370626430596977481e-03
misc/d_dyn1,2.58766592854805268807464999564943772e-02,3.01445685227419447522071427680352986e-03,6.28938482016009532776845408346445159e-03,2.40329031583256773796068761902648648e-03
misc/d_ss,1.43268095744382068860449579588745247e-02,4.71432104184087283663165827581870844e-03,3.76906239118900009797865634645605943e-03,3.78992139679384159072540439494483849e-03
misc/dano3mip,3.95976039924490112789822610338110211e-02,7.98331627019688583329113734301457799e-01,7.37030639320139648368413125393256766e-03,1.17477761896209502878677824280985171e-02
misc/data,4.70748527924215061128551526862069071e-01,4.48573458782718378677876336717956633e-03,9.43324558881065472216773702972364119e-03,1.07432058394766817140806357561698390e-02
misc/dblp-cite,2.45034933631686830584962916053518881e-01,5.20894380185080096879218099406092507e-03,1.54798680821433268452679322422323825e-02,1.22517996148679959966421446383775348e-02
misc/de063155,2.70233018293876136264518454031974182e-03,-Inf,4.72910437705987207783482446101740108e-03,2.71827776374096698362238989813800883e-02
misc/de063157,2.63429592312205352244641002664061835e-03,-Inf,-Inf,3.74288292758115388849577392202399793e-02
misc/de080285,2.86645092676602745856571171055683910e-02,-Inf,1.12481247344939910285818365076585808e-02,1.16216094690405616273987198180034544e-02
misc/delaunay_n10,2.83277068190106642904503695100731484e-02,1.70088813040406954987417960922803247e-03,2.47767537688927056304094525997592178e-02,1.84789578500987957187518625812963096e-02
misc/delaunay_n11,-Inf,-Inf,-Inf,-Inf
misc/delaunay_n12,-Inf,-Inf,-Inf,-Inf
misc/delaunay_n13,-Inf,-Inf,-Inf,-Inf
misc/delaunay_n14,-Inf,-Inf,-Inf,-Inf
misc/delaunay_n15,-Inf,-Inf,-Inf,-Inf
misc/delf,7.77655656081548086248811155991577608e-03,-Inf,-Inf,2.65387885990306930907940650625520068e+06
misc/deter0,2.81926204164497448331347739466151769e-02,-Inf,2.43344557680703823513588067827797299e-02,7.29907020344003369492497557134225897e-03
misc/deter1,1.69675914611123544304223958112504667e-02,-Inf,1.92117886727563453891760293910142888e-02,1.25615361211494946296401353190121767e-02
misc/deter2,2.22235892052672165231524351182519986e-02,-Inf,6.88236423630521996974516389752208721e-03,2.97024882107659074615180967553415169e-02
misc/deter3,2.31774371220799508110083849891270098e-02,-Inf,2.09145870049600852487995618287631565e-02,2.46487938671600557212719862985938795e-02
misc/deter4,3.49470064017922476255008226435043287e-02,-Inf,1.12660867246159946680120257029529056e-02,2.84079681867815833581513173591361961e-02
misc/deter5,3.15436632654255048512806023816836987e-02,-Inf,1.75232329478193533845702001982292281e-02,3.07910695141279314086487488359367420e-02
misc/deter6,3.11830873837174585913804271922305178e-02,-Inf,1.64225840977445402431990810658749670e-02,1.69961913811628010676695059265855096e-02
misc/deter7,1.64316042447520091559419505462907369e-02,-Inf,1.21662940863728223276155787252340613e-02,1.57407848500703215818561899198989798e-02
misc/deter8,2.17261383768523163151690191266563667e-02,-Inf,1.61828562312662218310929542342873429e-02,3.31696555172704527739604467206865899e-02
misc/df2177,3.28681910831428428525172209520500786e-01,3.89829056853573173059929289024197842e-01,-Inf,9.34121910482038729725461814527571548e-02
misc/diag,-Inf,3.42528514031037873494485633217629209e-03,6.19517472027445847655655644196475534e-03,5.21513789725139647580097358652962283e-03
misc/dictionary28,-Inf,-Inf,-Inf,-Inf
misc/divorce,1.91784475028943919629085387325760657e-02,3.21410513477097096738166958042640140e-03,3.62407921288684407393807985396485836e-03,1.83700174154824329587970633541711608e-03
misc/dolphins,2.13490004673691906026602265898706385e-02,3.88069860175992125087445240295106512e-03,1.74478535610220062656441031686667041e-02,4.76077571937876349253107330474314544e-03
misc/dtoc,-Inf,1.14161330998016180973255494146861634e-03,-Inf,-Inf
misc/dw1024,1.33365026535261256300615504756239220e-02,8.26057789412142128259624208592046465e-03,9.82493460389712624300861927463623602e-03,4.92378712422220136260858966466445362e-03
misc/dw2048,1.33365026535261256300615504756239220e-02,8.26057789412142128259624208592046465e-03,9.82493460389712624300861927463623602e-03,4.92378712422220136260858966466445362e-03
misc/dw256A,5.94019803365516174089047627721524378e-02,9.82525684142710480723253495747135634e-02,7.60786786586934351493979154171116995e-03,1.00579489437082109603967554980084013e-01
misc/dw256B,1.51697907369236794848207010846028547e-02,6.41842032636488825159618557646844260e-03,1.06235532173069012026069510152461537e-02,5.34864494876755094824256284619642055e-03
misc/dw4096,2.11630294014602070611639260974787381e-02,-Inf,1.33089348413711736999825924059051619e-02,6.95524000133967673862820360129842389e-03
misc/dw8192,2.31093884896481325122302124576689986e-02,-Inf,1.33089348413711736999825924059051619e-02,6.95524000133967673862820360129842389e-03
misc/dwa512,5.94019803365516174089047627721524378e-02,9.82525684142710480723253495747135634e-02,7.60786786586934351493979154171116995e-03,1.00579489437082109603967554980084013e-01
misc/dwt_1005,8.70125373208122817517661733776285598e-03,3.29535766864099192397133959638865793e-03,7.34547716399927155286675156382680945e-03,9.51629410871896724620215079202568897e-03
misc/dwt_1007,3.55002560252916168972614898778759419e-02,2.59041912024084483899052097082321661e-03,1.24160082713708759303481211519472573e-02,6.92420312687143550909698920949295600e-03
misc/dwt_1242,2.39153935757435828587131828674512016e-02,2.84080573169278930542114237011868645e-03,1.04763169325636230459446774899060386e-02,7.77542258753053358513824404473177618e-03
misc/dwt_162,1.09645797658055818619628075026472606e-02,2.52594278997190674926285933926719247e-03,5.53198966065292768547349403751906545e-03,8.28905678267939000519530154951140255e-03
misc/dwt_193,1.27573703439074490075720512038314682e-02,2.82389669793903633951850563538397600e-03,1.10591635022516984595835840397740953e-02,1.67232864797462657554086023858829316e-02
misc/dwt_198,2.80115279721862347573722341551585256e-02,5.90055266554168712911201570324247280e-03,6.05422141592354151059594855703156284e-03,5.13183931010952204004355042020495438e-03
misc/dwt_209,1.67215062642640101466415265342579944e-02,3.55603765398782681191074585257787061e-03,5.06780098617567355589513342501237414e-03,5.44961607401423629137775877739862963e-03
misc/dwt_221,2.27412349504495640336356524504391848e-02,4.60191233942437888075006780571704735e-03,5.30701013021418206138672281836308478e-03,7.88545836313053711109250864828273654e-03
misc/dwt_234,1.68146687274054669228086850085572495e-02,4.91649851014042120263611254380963219e-03,1.01458821214962367898056306831320003e-02,7.20060195557888692012241113905623860e-03
misc/dwt_245,1.29485415997937552027876429072651442e-02,3.12449858880899696068981921264838216e-03,1.07668607478102858462546648271266593e-02,3.40301368065612434598543977984649111e-03
misc/dwt_2680,-Inf,1.55467712666364795966783749000511472e-03,1.72817778308721192986720283685999078e-02,9.20055784162450565133991098403619707e-03
misc/dwt_307,2.28587771458034616810831727107201405e-02,3.05312487413844560022983215356477603e-03,4.21206793207293752888016017219726487e-03,1.85636424186407737053680421838539089e-02
misc/dwt_310,1.49046287167819513172654854415288845e-02,4.55550075964101855035813449349737356e-03,8.91601125067977773294689306884967916e-03,6.27665930631094448473347904419218092e-03
misc/dwt_346,1.37767962386654368545482736748767345e-02,4.12592370265763716771372235968260569e-03,5.59198430009568348756614153308310436e-03,3.88116498621783705687645483927779897e-03
misc/dwt_361,2.77944109968915401086442421709394027e-02,2.76698905839883926528356799467353891e-03,6.43650925202821332360012472911429611e-03,9.44417675347794544344764983231262058e-03
misc/dwt_419,1.83858186804226273777168735765440931e-02,7.31158653169419869397960051815375175e-03,9.62393518659754973656459031945969017e-03,1.41684461983490332599622984264804355e-02
misc/dwt_492,1.46520388095518702259321441168010569e-02,3.47287873242681193717759331185224687e-03,1.21766728988883074893681894109016506e-02,4.91593975598644957513403045747093036e-03
misc/dwt_503,1.68372739205913860427639102591621685e-02,3.04603544930722441278088286278271120e-03,1.08133074915389893791496843074000800e-02,1.08727205566472751712263907300464543e-02
misc/dwt_512,1.33816485536853249177610936509686637e-02,3.09915535756584041709501982859392638e-03,8.90764558083527003455188021130819693e-03,7.12622348245081944294069434027548738e-03
misc/dwt_59,2.45296917930399419734172240318155610e-02,4.18065720725122462585687313367256841e-03,9.02438905828740976838474282914782920e-03,3.79548475352843467667435322868507576e-03
misc/dwt_592,1.84566661266683488835923010522078180e-02,1.76865295969097993227006226289673826e-03,7.25869677151558608717936287957947838e-03,5.15521021168227615564813468312886214e-03
misc/dwt_607,2.48501242554942872193993163514010433e-02,2.51084025941386226525422836883698678e-03,4.10300463256056537571741149109089549e-03,5.84080183024430550161732227910998152e-03
misc/dwt_66,1.60055914353113442157233141909456457e-02,4.26479887228597724007813114588431050e-03,1.26572929535337115430443386180888295e-02,1.37274980151595149738313992166764843e-02
misc/dwt_72,3.09432748289178562193300889776067394e-02,4.42850564772745027719695618821043140e-03,6.31563000222774183653301005303483135e-03,3.84314010861439959428921840477588855e-03
misc/dwt_758,2.76433392866278065851767994854820935e-02,2.81869739599926504988887479285059167e-03,9.94489068858597591652445353534119384e-03,1.50780082055173565942024812086028926e-02
misc/dwt_869,1.23269233531723398218487041000132814e-02,4.03644982321955066246781964075264382e-03,3.72301235081181164286800089930979642e-03,3.93101199845943155985665027387414971e-03
misc/dwt_87,1.17262037053554607117034094884275281e-02,3.24344809058739354467628255389109662e-03,6.26163380372768465688104073301357931e-03,3.88626747551922251880990675924857056e-03
misc/dwt_878,1.84305782227570485861558031829470074e-02,3.24506861669099328501272248906937364e-03,8.46425256385229929753490797585095705e-03,1.37486541519246748755115940493805845e-02
misc/dwt_918,2.24476850304981760825770199666949963e-02,3.48781957716792932264429738754954664e-03,8.90773118692826072467277552827103570e-03,7.73822726868032414346874825264479663e-03
misc/dwt_992,2.25880966091463124740400683587411189e-02,4.00278058053081043925058738679036874e-03,1.25612451562383316026276752205354784e-02,6.43407182627148877954764164851459054e-03
misc/eco-foodweb-baydry,2.69306306843323916500949295854701889e-02,3.30488204564955411733528115356300777e-03,7.52142119826092459841078792058931062e-03,3.83970270926806751211999336825560626e-03
misc/eco-foodweb-baywet,2.00227130192696592833056320104126785e-02,2.78093166688838333603757907730251566e-03,6.80686716762045994722204581446526150e-03,5.90040755574138721141082825404702964e-03
misc/ego-facebook,5.78981202991013671674222410860388121e-01,-Inf,1.47104124279101535169298453621017423e-01,5.16902351658702272983643571511320200e-03
misc/ego-gplus,3.67611712119820029676472249663166127e-01,5.53969445434089633357453113831806235e-01,5.54509988801309178350487830146684784e-01,5.18147692489498212762181117863289345e-01
misc/ego-twitter,-Inf,-Inf,-Inf,-Inf
misc/email,1.10981336215583249756731354766421363e-02,2.58607111728793538114770380649555996e-03,7.73910968065776555833795136479769195e-03,5.85340517677365819538559560906288628e-03
misc/epb0,-Inf,-Inf,-Inf,-Inf
misc/eris1176,2.88038899888772439696721874567535726e-02,1.17793965734132844492703446101155648e-02,1.21406887086624378826024467206263288e-02,1.13982483922785810874336995842739554e-02
misc/escorts,3.56826615576955567238257467250412937e-01,2.61008336753476101470173118532546166e-03,1.02366237704067786023110976156251675e-02,7.63433285063010569690774561476170412e-03
misc/eurqsa,-Inf,-Inf,-Inf,-Inf
misc/ex10,-Inf,-Inf,-Inf,-Inf
misc/ex10hs,-Inf,-Inf,-Inf,-Inf
misc/ex12,2.39864275147296771644020585097470851e-02,-Inf,2.20370852700403692962560024973830798e-02,4.86875427743557107759923029779478416e+08
misc/ex13,-Inf,-Inf,-Inf,-Inf
misc/ex14,1.48625650285789299096695624579633143e-02,-Inf,3.19236925697164590242273500065398792e-02,-Inf
misc/ex15,-Inf,-Inf,-Inf,-Inf
misc/ex20,3.90105186812682533899405664888574843e-02,-Inf,3.89493877459798955119688989661715088e-02,5.60297076503482169717595971663467426e+09
misc/ex21,2.15812487695457388322260622053571396e-02,5.60429288762922810413250035836770241e-03,8.52691365613839387510237348488550959e-03,8.10244279592505959814094313101727748e-03
misc/ex22,1.71271575935698584769059354526474560e-02,-Inf,2.31155309419370868205591911691796320e-02,-Inf
misc/ex23,2.22520459696278548946102697248824757e-02,-Inf,2.55218778015436648791293257916755593e-02,-Inf
misc/ex24,2.62570382554394628981485523914644256e-02,-Inf,4.51034881776661928380506109424918035e-02,4.51658021238909862612760428028386829e+08
misc/ex25,1.67650568731645842311473326435975913e-03,-Inf,1.67845200427213033377601748900895907e-03,9.14275121095893879984588151896612258e+06
misc/ex27,-Inf,-Inf,-Inf,-Inf
misc/ex29,-Inf,-Inf,-Inf,-Inf
misc/ex3,-Inf,-Inf,-Inf,-Inf
misc/ex32,-Inf,-Inf,-Inf,-Inf
misc/ex33,-Inf,-Inf,-Inf,-Inf
misc/ex36,-Inf,-Inf,-Inf,-Inf
misc/ex3sta1,-Inf,-Inf,-Inf,-Inf
misc/ex7,-Inf,-Inf,-Inf,-Inf
misc/ex9,-Inf,-Inf,-Inf,-Inf
misc/extr1,2.16750612534349477096733193203712377e-02,-Inf,-Inf,-Inf
misc/extr1b,-Inf,-Inf,4.84543953593313485480684886526894520e-02,3.05521690630746378466362824030124342e+08
misc/farm,1.42630511497966042368945233765475930e-02,2.11882527860821284659513994188456254e-03,3.40090493393603382025136947437885580e-03,2.11545759626382499485336235208039074e-03
misc/fd12,4.47777028834420640483939392741218185e-03,-Inf,1.20242670314240115194515363446250460e-02,1.18219911811418827195613810700170876e+07
misc/fd15,1.94130106986500459519889480330021852e-02,-Inf,2.82082384656392478468686703452158159e-02,-Inf
misc/fd18,1.34903617109190297231845982363763446e-02,-Inf,3.51730106378948711280292024340430809e-02,-Inf
misc/fe_4elt2,-Inf,4.49219621817170093072852254921891537e-03,1.16178320766237262232054899606564751e-02,7.84248282316682800611726020196586301e-03
misc/fe_body,-Inf,4.71069123071677695659622157070655057e-01,3.94825217643648350946058731206420011e-01,-Inf
misc/fe_sphere,-Inf,-Inf,-Inf,-Inf
misc/filter2D,1.43608195272040246291379840669465627e-02,-Inf,3.02211714529271493669652462087757044e-02,7.24590910377891081134413555279108479e-01
misc/finance256,-Inf,-Inf,-Inf,-Inf
misc/flower_4_1,1.56509419212782571108938150542263314e-02,4.19620809693238355911707960187983186e-03,1.02257206022770453458499978256996599e-02,4.78937897780282552172031595269207661e-03
misc/flower_4_4,3.58355034518371885005385205709725281e-01,4.15050245748818868483268381342266731e-03,1.40034143473151408767186550494370085e-02,5.09743383327017537305589414268847627e-03
misc/flower_5_1,1.94776929142217240127961304309527396e-02,2.31763987218329643403787788765450685e-03,5.94676353070875070588829332452409349e-03,8.40814083428053966588235264022918362e-03
misc/flower_5_4,-Inf,2.18995715513325709476277784485125931e-03,3.96307806773210253300882948415084872e-03,6.56498297260905510640110917069161459e-03
misc/flower_7_1,1.04641418046253165358452713586123835e-02,6.57384550591056659249186527783560048e-03,1.09901721441586929627537472514961644e-02,1.05095461129130584251445333103866582e-02
misc/flower_8_1,1.13585764502804708156221406533762227e-02,3.15497736156869166471324880314895993e-03,7.03053034358988027018970064860602257e-03,1.01798316456452420656793771591522460e-02
misc/flowmeter0,1.73938066479933565577068135460607180e-02,-Inf,5.37205359168718571973067323866427863e-02,4.21441017891529809971458396443829501e-01
misc/foldoc,-Inf,3.27690872727713135371044189471223903e-01,6.03721583521941880045867601014528004e-03,2.27336778159443607336616451736046809e-02
misc/fome11,1.80017664303075530512795569448454446e-02,4.23776566937748939373636530504442705e-03,4.45444983925743141757129988472686321e-03,1.10253706141034118898933942324575495e-02
misc/foodweb-baydry,2.69306306843323916500949295854701889e-02,3.30488204564955411733528115356300777e-03,7.52142119826092459841078792058931062e-03,3.83970270926806751211999336825560626e-03
misc/foodweb-baywet,2.00227130192696592833056320104126785e-02,2.78093166688838333603757907730251566e-03,6.80686716762045994722204581446526150e-03,5.90040755574138721141082825404702964e-03
misc/football,1.28108234017913581991266748283872199e-02,4.13973805125568818131771300758462827e-03,6.49408903271678641787908501831405937e-03,5.83355173938919614699742451971155874e-03
misc/ford1,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_01,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_02,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_03,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_04,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_05,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_06,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_07,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_08,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_09,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_10,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_11,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_12,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_13,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_14,-Inf,-Inf,7.01697827934787826754356795839194092e+20,1.00000000000000000000000000000000000e+00
misc/fpga_dcop_15,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_16,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_17,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_18,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_19,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_20,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_21,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_22,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_23,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_24,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_25,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_26,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_27,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_28,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_29,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_30,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_31,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_32,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_33,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_34,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_35,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_36,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_37,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_38,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_39,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_40,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_41,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_42,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_43,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_44,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_45,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_46,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_47,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_48,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_49,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_50,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_51,-Inf,-Inf,-Inf,-Inf
misc/fpga_trans_01,-Inf,-Inf,-Inf,-Inf
misc/fpga_trans_02,-Inf,-Inf,-Inf,-Inf
misc/fs-FA,4.15514910320292945662915907705683082e-01,3.12541990247084663613277485727057995e-03,1.10877076503433196313225887175774968e-02,6.59394072912012643624589685371722861e-03
misc/fs-adjnoun_adj_copperfield,1.32148859943997947943404983175018884e-02,6.32819351980036784532790337112072758e-03,7.39941935918539288645968126906859516e-03,5.30207307361974736746443468295194533e-03
misc/fs_183_1,-Inf,-Inf,-Inf,-Inf
misc/fs_183_3,-Inf,-Inf,-Inf,-Inf
misc/fs_183_4,5.74672021384882360396910412834161025e-01,5.43998991757803302433010366101402330e-01,5.39945084971702657947519635624988112e-01,5.23309717429579121778011702908220053e-01
misc/fs_183_6,4.67377061679086256419896614926538309e-01,4.70307924620321595133483899530793207e-01,4.66636726593390552496384343538630749e-01,4.71879024206997132801802487786879140e-01
misc/fs_541_1,1.25165079130360992743459944665959429e-01,1.23031776985375406127267730890247792e-01,8.97931150121929608285583396749129072e-02,1.15396470932138155422205232421287648e-01
misc/fs_541_2,-Inf,-Inf,-Inf,-Inf
misc/fs_541_3,3.26885876937919670086724482652144216e-01,4.36628077942839060120264637462055924e-02,1.07032618800645784260685121546492764e-02,1.59174255951346895214935273183526196e-02
misc/fs_541_4,8.89474328460660449520279944189677118e-02,1.97634112064546012154654378808391104e-03,4.11453137387051823846517708874600638e-03,4.36669786919883241322092985951119181e-03
misc/fs_680_1,-Inf,-Inf,-Inf,-Inf
misc/fs_680_2,-Inf,-Inf,-Inf,-Inf
misc/fs_680_3,-Inf,-Inf,-Inf,-Inf
misc/fs_760_1,-Inf,-Inf,-Inf,-Inf
misc/fs_760_2,-Inf,-Inf,-Inf,-Inf
misc/fs_760_3,-Inf,-Inf,-Inf,-Inf
misc/fv1,-Inf,-Inf,-Inf,-Inf
misc/fv2,-Inf,-Inf,-Inf,-Inf
misc/fv3,-Inf,7.08901877694723203760062972994125123e-01,7.06900871617499301459067493922762489e-01,7.09151801965204888141184162447821467e-01
misc/fxm2-16,2.60573872616675053294606735927125686e-02,5.54996471473016619277666543521338102e-03,8.24943186615853153863131555056523009e-03,3.36511721316999726354379982977847580e-03
misc/fxm2-6,2.20542174713545932631079241345078779e-02,5.70711483487059340395489928623323479e-03,8.14893947109579826799921187207616066e-03,4.28079262920854854593935084494513222e-03
misc/fxm3_6,-Inf,1.11996018072533001690178609553869039e-02,1.95459982780480520433674731979787041e-02,1.64562613484513223614606957066699502e-02
misc/g3rmt3m3,3.28160102562897373143950325218494493e-01,2.55554523042654189359467841659323475e-03,1.20114263034948770616235602144867847e-02,1.31760977675075893878669405359775429e-02
misc/g7jac010,-Inf,-Inf,-Inf,-Inf
misc/g7jac010sc,3.27403489203422990559516059559008106e-01,1.00212036191678658972583814075927001e-02,3.27738209203765888345204104758887918e-02,1.53365351092668142963692294204007291e-02
misc/g7jac020,1.04797107718040815530301318600390898e-02,-Inf,1.32818855420363563448159601447078263e-02,1.29682375004252329824306015004482960e-02
misc/g7jac020sc,5.58343970414539533390129772944230860e-02,5.61293985177095476855188538489037168e-03,1.51627549886089554144644513749605929e-02,7.65296756828359424263064395935855911e-03
misc/gams10a,2.30821357109989066830172574789332561e-02,5.85452038612195312783998922140172581e-03,9.02419490691439009465827010779107665e-03,1.04993944691928805420641838587469716e-02
misc/gams10am,1.79724140490372478468805652006681149e-02,3.86247907773759348891416847531202895e-03,3.57217518753276508522425762021705803e-03,3.96982530629288894010112059746142250e-03
misc/gams30a,2.56558257994270493916066437063238312e-02,5.80807517724268551963800648513468161e-03,6.99963608082499306281867347032665963e-03,2.93293992896641314477197124866355034e-03
misc/gams30am,1.69370601569452114912954236866643040e-02,7.84577034945512695732846103718389572e-03,1.34930764797550068389274923073164350e-02,4.59403072319312665390021710743438463e-03
misc/gams60am,3.69395374132115326694783064432115484e-02,5.54266635112908535803768536924301027e-03,4.25306056206373644250161554945855315e-03,5.36088378941963867518315685251937479e-03
misc/garon1,-Inf,-Inf,-Inf,-Inf
misc/gas11,1.71213122851401453023308157885750011e-02,3.12056382800282922077111909169229140e-03,5.63277557593846882528701995417965731e-03,8.67242210140235348125657804534663740e-03
misc/ge,1.20309670332693129566527730072253964e-02,1.78308562353874176468764843562606184e-03,7.77959086566258922591615153841408230e-03,1.56858618698364851454008289792214513e-03
misc/gemat1,1.78265352235944097127874495028543444e-02,2.27897778635541275745456302646269678e-03,8.35445489805709197031957350048325286e-03,7.11428984489154440735419567680181153e-03
misc/gemat11,2.60569650949598344886834946472153884e-02,4.66187646610980968379203689014368268e-03,9.56891561101835766960931414895810575e-03,5.06862228399827499602628831110376715e-03
misc/gemat12,1.49603041081674989443702015332353894e-02,3.73029887012471878006344752456224141e-03,1.36759173899195944391321365493591929e-02,3.28692733501750730082425800587750609e-03
misc/gen,-Inf,4.74220651443354226266586529417770051e-03,7.52395048483293669176498830917823407e-03,5.08065803482123749245635876967660731e-03
misc/gen1,4.16066057286129345835772636227823080e-01,4.74220651443354226266586529417770051e-03,7.52395048483293669176498830917823407e-03,5.08065803482123749245635876967660731e-03
misc/gent113,2.24709744084661020296833053002153720e-02,3.67440218019547434285789470067204422e-03,6.47954017320112575274209058888082881e-03,8.23241676813036915279013342217224906e-03
misc/geom,-Inf,-Inf,-Inf,-Inf
misc/gr_30_30,9.34211816704464328400369230534928807e-01,1.10356401123311451153922636368708310e+00,1.10192722733511699405699799776383565e+00,1.10348347736367245913137417650695138e+00
misc/gre_1107,1.58129745126274064781844473240703110e-02,2.61136759109280637481926496869130193e-03,5.02762399032166868335246063173357370e-03,4.87635270080163371126427289659395323e-03
misc/gre_115,1.82447921830290976624428771638072641e-02,2.80642970051579755787453948968856961e-03,7.49334108008011840023392821300624678e-03,4.80546078066110361222672992935364835e-03
misc/gre_185,2.19405666282471293709624002744467824e-02,2.53924022751488705522228285149280451e-03,4.99603739086504670539024587036519221e-03,3.49844885715663953228706868141478681e-03
misc/gre_216a,1.90962213028993790518396877617079250e-02,3.53190008928004730208261648665201568e-03,5.68536370978275438895507929631848704e-03,5.54492191087514865705108555187219354e-03
misc/gre_216b,6.24516688320773303298292787654489114e-03,2.87843552628559511638751288315759901e-03,2.66534913268403266922473699287337937e-03,8.46468877154333747296195939664414315e-03
misc/gre_343,1.62721001637555333395152123596116789e-02,5.32713619322190888450631828215840937e-03,7.01852098597088212310250536174050047e-03,1.03645543617910903359268941437838410e-02
misc/gre_512,1.60467792733952823621629217957736833e-02,4.53667499387174785947585565563130847e-03,4.19702359631934562048412605453349465e-03,3.44261928618325692082368663059828299e-03
misc/grid1,2.25355257808295034397174835709062610e-02,5.40068811873804087701838985692864038e-03,6.32666560321881753670009072627768262e-03,6.43632733494310311697437346507540258e-03
misc/grid1_dual,1.58948926646878350113985628903258859e-02,4.95412378906967330046315749933573618e-03,7.40331742247300058580885122435676676e-03,4.02372980453864998269785412153245403e-03
misc/grid2,-Inf,2.74617912197186058893958277958801920e-03,1.00282573575839508202294421780877323e-02,1.33675994691167398020496215527204409e-02
misc/grid2_dual,-Inf,7.06386209536363427535051263965749526e-03,9.10830067795708961053879813098615051e-03,8.54920277629183590419585757289127021e-03
misc/hep-th,-Inf,-Inf,-Inf,-Inf
misc/hor_131,4.05645763701376974625545750811567622e-03,-Inf,2.32889446091592552027906518241707585e-02,6.09355899901248604352642571465553060e+06
misc/hydr1,-Inf,-Inf,-Inf,-Inf
misc/hydr1c,-Inf,-Inf,-Inf,-Inf
misc/ibm32,1.19898696100928040144710474579264069e-02,3.16267464736599826228510479507571005e-03,9.72656721978680203046038123688550478e-03,3.00904132928467463700538194141664881e-03
misc/iiasa,-Inf,7.02350694203293884955191554491323818e-02,9.37006529220949376117370964143691445e-02,6.83822002849636995894770731603361353e-02
misc/illc1033,8.74849677657348411184774863017908503e-03,4.44382713738999783452378003417048227e-03,1.10457606877017981157274718676497745e-02,7.19622623448566482366079019673081013e-03
misc/illc1850,1.80127204935211568817721124148102426e-02,3.72044133940076997819394097477897967e-03,7.95088759096900279397117543658509036e-03,2.21789531642918370429447157941248804e-02
misc/impcol_a,2.26726550550913394970728619472267312e-02,2.65089797572888445114981006253524637e-03,4.61489719855752198332319326141789071e-03,4.79633106646656868440141549715212831e-03
misc/impcol_b,1.12475250013669528722168945379894751e-02,2.27116818566528188818612742319409023e-03,7.30619376071427687693310009467620803e-03,1.27342963366257694996161293107889021e-03
misc/impcol_c,1.79780942598127329709438986687445321e-02,8.22260716330507963960912256114003873e-03,9.52973623903298753788283376256134218e-03,2.88394416094797066965953624135294365e-03
misc/impcol_d,2.52376285372291289782864069199935170e-02,4.60522974354294688023965713641745558e-03,6.30978571871224826370643561948920196e-03,3.94512594099851888535196253941642782e-03
misc/impcol_e,2.18666428440007177124190945554671162e-02,5.19859469245742120133708703452312326e-03,4.75682026158432492391292073426603670e-03,2.74923545475192801317881158386322715e-03
misc/init_adder1,-Inf,-Inf,-Inf,-Inf
misc/iprob,-Inf,-Inf,-Inf,-Inf
misc/jagmesh1,4.56971531145783469760365700987647499e-02,5.76225341666114162758734824071454753e-03,8.08056642025517503890221143429574971e-03,1.21577437212834224277726443047917998e-02
misc/jagmesh2,2.35936082141238631098024955045173505e-02,9.93952398783656385621735392406954673e-04,9.27661858506952340880718260359288042e-03,7.15371076525003576350364325496149295e-03
misc/jagmesh3,5.26223809894914684642994165832758980e-02,6.14310503458784180505724592520427695e-03,9.37437593686607015754027862029840780e-03,1.42660299308783367332479178474209523e-02
misc/jagmesh4,6.51560067328409439136379918439822499e-02,6.39073666882621853413959110610012731e-03,1.10189608399221052204659792653789956e-02,9.26429716920332431739053269213529219e-03
misc/jagmesh5,3.80626376138289384812029068527139398e-02,6.49427279939923835277881771164974759e-03,1.41851964863549877115087928352937985e-02,1.13802402573509774090477850591117502e-02
misc/jagmesh6,2.41181053443071111911811682202329877e-02,3.48191674267651297593361496402889062e-03,1.12096608797774033782601335360705621e-02,7.82080273569663721848357075635369324e-03
misc/jagmesh7,3.51484703136871804645607154109363019e-02,5.11552163493298485792896233251245083e-03,1.57154922768858681993138380938301119e-02,2.19307986272105869261158878876679988e-02
misc/jagmesh8,3.80896477812782626810900862141924819e-02,3.18389721716050816466208400223903462e-03,1.47136698143338874673134294042308685e-02,7.68760614318141409266322569970721524e-03
misc/jagmesh9,4.49574867704689598509080379249965213e-02,5.06292220667183058898019149096973167e-03,1.30251627872522402565150028937002221e-02,8.09761911654885504669916250532643688e-03
misc/jan99jac020,-Inf,-Inf,-Inf,-Inf
misc/jan99jac020sc,4.64949812749264047719920317041380284e+08,-Inf,4.65755069535660784632084269291436865e+08,6.89058912936300294083191874809915783e+14
misc/jan99jac040,9.70363301997993082437722551108924166e-02,-Inf,2.72622853521837455594966996087462600e-03,7.07972851897204616160947016562475653e-03
misc/jan99jac040sc,5.23669913977098743441560407661994764e+03,-Inf,8.28807137459936233922195337492312734e+02,4.76359858982120750981580159867973627e+13
misc/jazz,1.66799264617510073242249949927545335e-02,3.54033414832904744924981936789370173e-03,6.32849724964585460191031671335985075e-03,6.66043534848828853252560313357109247e-03
misc/jendrec1,4.56625460609292146612022514126709803e-02,6.20358644989202680451946383741278758e-03,1.21027862048864668882800672758071084e-02,5.43724777529687973086659500476831505e-03
misc/jnlbrng1,-Inf,-Inf,-Inf,-Inf
misc/jpwh_991,2.17326362339816357767853942438085863e-01,2.38816614437383143104487496948718284e-01,2.39772758077691239908673331073177944e-01,2.38931338163685565489007396637568442e-01
misc/karate,1.69872444840678732950312584758780944e-02,3.67838132315814641562211259534878220e-03,6.07490306296924695931418067352284456e-03,9.15201013478755570290638636628280159e-03
misc/kl02,-Inf,4.44348581889197696981001548444936692e-01,4.99020844217255540318871959294319669e-01,4.81791455294212306815588635890288427e-01
misc/kleemin,4.81962516852732285776597377597464590e-03,4.38679695927573034342895957458107632e-04,5.57174108297171743151246607445186898e-04,8.59489873580184824113558678825036092e-05
misc/klein-b1,4.51916107937926338458272996848993930e-03,3.92291374626103186767346153654628502e-05,5.01155906530324443092176397494444556e-04,5.46432933728377007025663764376442699e-04
misc/klein-b2,1.60509488084651271325786138081203944e-03,4.86660377524415191002933586490644865e-04,5.82569909521660507003820123019282232e-04,1.35674934067048852262217118041892071e-04
misc/kneser_6_2_1,3.36607970832327878273108444397133811e-02,3.12976369591058708266719788336887892e-03,1.39805433820576583968841015226416736e-02,7.09701183248233791969236710177143432e-03
misc/kneser_8_3_1,-Inf,9.70435351369873016365613073766033251e-04,1.40435695559539808703250765172477699e-02,7.57902006840201421255086513867396452e-03
misc/l30,3.13384635663861924167034696002263096e-02,-Inf,1.69800118379612108928804247843799617e-01,2.37237555456379926614859015975379082e+01
misc/l9,-Inf,-Inf,1.20752564716926344930636653444925686e-02,5.71710338347323331000096534068729519e+05
misc/lap_25,9.70531440511678091237722529355013596e-03,1.59476502998363558084292660783968086e-03,5.04007368549880331702567617280193272e-03,1.62606508364673817351541766608632242e-03
misc/large,3.11520099431959141523895908830806533e-02,-Inf,1.73783650240750805575013214263261812e-02,1.51486577398527608847335253552411963e+04
misc/lasagne-spanishbook,3.97127851341498372795573996996032563e-01,-Inf,-Inf,1.30112234420136341760482825745813469e-02
misc/laser,-Inf,-Inf,-Inf,-Inf
misc/lesmis,1.59181136102108260016462864406961954e-02,3.56523407574849384148687100349696729e-03,5.84556427651125739049149631642802093e-03,3.82540919523089623739651534007344435e-03
misc/lhr01,4.28394141739827938204498651684131118e-03,-Inf,4.01455209696888558325745726243937936e-03,3.51817970643291607096983938207167708e-02
misc/lhr02,1.42710453863609137379902144806431688e-02,-Inf,2.72211367669667229295788543374440545e-02,2.12408825979446429761908905250445255e-02
misc/lns_131,1.49607957844286418532232881817848910e-02,3.13161170184822782342789377008587343e-03,7.09848830081417680532153528342284986e-03,1.65686420932312524948235073035322474e-03
misc/lns_3937,2.49590534928218083336252474623426412e-02,-Inf,2.11843222614374467705062241444725178e-01,1.22743966946295976834708385903566090e-02
misc/lns_511,1.87832658710861974092431103280656900e-02,4.08741918172052078362327936080600900e-03,9.73843643232391337527163624398476610e-03,3.58216964586408243871962106331856149e-02
misc/lnsp3937,1.11142511814025855303699940810638765e-02,-Inf,9.51687489461134234132360034943995080e-03,1.09169924028903971937045264311315214e-02
misc/lnsp_131,3.82447409108227375646006403611404451e-02,3.93918073912570786097611739229461767e-03,5.38012965344037379620918074068258118e-03,1.63828210997295622843043610285578965e-03
misc/lnsp_511,1.06271546832594788323411078143093349e-02,3.86719202403201002086560581654840950e-03,1.42232519816233571944950284018547587e-02,3.43890750054774227092881167124345462e-02
misc/lock1074,1.75959079297243430939212719207290909e-02,4.17412471961886118181315604394651319e-03,1.94080781768516616918788931175418085e-02,3.62560339205434031367448289527084728e-03
misc/lock2232,4.47961140084748615549515661188565469e-01,5.59177216032024380526545845765601053e-03,5.64477811026936409119153711240804738e-03,3.54515252361857390679950091133844453e-03
misc/lock3491,5.13694094648953204672958411976713082e-01,3.86899298531841836877606583254560339e-03,1.04829868274192657646695903236097230e-02,3.21452952421089915546969271466259411e-03
misc/lock_700,1.55127724569060783865463591229721508e-02,4.89915955697827808723824803204731982e-03,7.00857763607602024576206552335315622e-03,1.08782038799683121914357184996753409e-02
misc/lop163,2.56650456032708431972989039381081853e-02,5.02701459018495419628802567397044672e-03,1.05145254032183951931549526519315834e-02,5.50633397821544091944649702094267843e-03
misc/lp22,-Inf,5.09459651950648713930047830245106355e-01,4.55245302008879142164436687602416965e-01,3.90066253076709189375765191609650547e-01
misc/lp_25fv47,-Inf,-Inf,8.21670139102517853040929940248871570e-03,2.12158619690719528353811394186381728e+09
misc/lp_80bau3b,1.19969297953418127650229978210583361e-02,-Inf,1.11285380845939969662533495917808281e-02,5.43051540895649910522259078694174695e+00
misc/lp_adlittle,1.14519192325432592684164712181670448e-02,-Inf,1.19819218085529151826512588103601188e-02,-Inf
misc/lp_afiro,1.23034813075280533594831494871565026e-02,2.81748636308910927407814449260643869e-03,1.80481971682070002209134243715799586e-03,1.53193766781210920477995884407275485e-03
misc/lp_agg,1.67101549407888630083391139234637316e-02,3.74674294701887314168398701717452258e-03,4.26735822416389782863482932087169078e-03,3.39918942145096694518516825442469843e-03
misc/lp_agg2,1.21386890705471927119692081835738616e-01,3.79136436995050387730128025883397972e-03,5.41255015035524429192596155295540849e-03,1.17332634422612132022492374599071349e-02
misc/lp_agg3,2.13704456214404464669617966541233634e-02,5.62531406662160781110084184103206589e-03,7.85895790759083497171666053176541441e-03,7.01288104633572904037213838187788589e-03
misc/lp_bandm,1.52083940908550420943294602074540118e-02,1.67324817274714588493244083179357218e-03,2.53995131199723909132914312074043515e-03,2.24852617217004806447255420559291058e-03
misc/lp_beaconfd,1.37808129148813227433744653700355736e-02,3.58324090406394759885984400232350708e-03,4.27779257041365998681037850654538185e-03,5.41683934085070738581254636802802853e-03
misc/lp_blend,2.35540641968359980400057300442952051e-02,1.42680233796162807017570126690214589e-03,3.20892309125990175308016977772270187e-03,1.49072629521585551782272242103386979e-03
misc/lp_bnl1,1.35272304302803461152412321955634688e-02,6.40528644533893106996683359851975920e-03,5.27337731417617088777201992127551134e-03,4.95801237172545610974889121078678595e-03
misc/lp_bnl2,1.06822960492968602913846351640949365e-04,-Inf,5.63109053881861802750541092634317988e-03,2.99499908702177109685009483879396825e+01
misc/lp_bore3d,1.65774583690561483547663493959374370e-02,4.23561666678148717070425165176828880e-03,5.37729828956759756125070061464900044e-03,4.22417279144335472549371611637460033e-03
misc/lp_brandy,3.15409522979553907941444947596513349e-03,-Inf,3.15409522809671614153685228599643003e-03,3.46871103427260145508124399735428876e-03
misc/lp_capri,1.37101224109961230927967277211441875e-02,4.88123197705173050420070134131673018e-03,6.76213319316425317795435842379270417e-03,4.48812592908271842331454582791123214e-03
misc/lp_cre_a,-Inf,4.11775358722431582423820601004164606e-02,2.41839930095437761759910052859521929e-02,3.69545011222576294507668789598530285e-03
misc/lp_cre_c,2.45141469894299492129959327985927655e-01,1.71963810119583459787011265645883167e-02,1.53598240467199149639950243013496255e-02,2.43033183884788478619496381562323251e-03
misc/lp_cycle,1.85677188471146102459044189897017975e-02,3.20391104233785628196652607289963887e-03,6.60496596807518009497917890594705553e-03,3.95843007974552882877893718359114266e-03
misc/lp_czprob,-Inf,3.79900235895963003345292786181232579e-03,8.53104681179385228678825238081334206e-03,5.35146704319074192016622577149400715e-03
misc/lp_d2q06c,2.56537268995725961869037126811114415e-03,-Inf,1.01605618148217732254124288455612562e-02,6.57913983363348411230270510078016295e-02
misc/lp_d6cube,1.06231639773121718902834101686243808e-01,3.70761104946440907625874270515305065e-03,9.81431891045327286295256242902243123e-03,2.71688157784776634109576200352428907e-03
misc/lp_degen2,8.09037763374101128318347239450594187e-03,5.50960743746209527050176674135458239e-03,1.02651391037313744170440211412303800e-02,6.11150061123769394763313306595419610e-03
misc/lp_degen3,1.25045483387148769841340455201973714e-02,5.19293425410516326012144599246918201e-03,4.00218808613003146490719890329435120e-03,4.04789744971330103447133092916833329e-03
misc/lp_dfl001,2.40857659702027780594229954433215300e-02,5.09647049642641593117313313804871592e-03,7.15190978230040959818481601424718652e-03,3.23204561390025759886542437878933952e-03
misc/lp_e226,3.77408186110146329870893182168146934e-02,4.99044543196879019943275655468491648e-03,5.52675386534084423626442894863763378e-03,1.83257518161849013206401789421804392e-03
misc/lp_etamacro,-Inf,-Inf,-Inf,-Inf
misc/lp_fffff800,1.10122194073947712906006963233959157e-02,5.65080547775330727740305464356744815e-03,6.15850745139835854181110646435881711e-03,2.95129669983266601554171096630442169e-03
misc/lp_finnis,1.45695150246095349937835237232397508e-02,2.00695569532017797871355868320946678e-03,3.75800096802242005481892086198759924e-03,4.66234930944654063390986665545648231e-03
misc/lp_fit1d,4.19262745781210568076720062887114310e-02,0.00000000000000000000000000000000000e+00,2.44140625000000000000000000000000000e-04,0.00000000000000000000000000000000000e+00
misc/lp_fit1p,4.66425147005174606812595872814479337e-01,2.06136140646759974468815367124341539e-03,4.34656022679060449919789662508414111e-03,3.59183626803143439231273467716783774e-03
misc/lp_fit2d,-Inf,6.85533659283228708081408369562300600e-02,4.64680490755168626617474671007466997e-02,1.60740229616721426795574248345854815e-02
misc/lp_fit2p,3.39243444206518759795602501351239672e-01,-Inf,1.26398262796794587672591414043038793e-02,1.60136969557581600205268863655232836e-02
misc/lp_ganges,2.87480855975290983450454623711023304e-02,3.05038739348557371145301683753057301e-03,8.40708826927585080321037258081034124e-03,6.05992236295727095924968075336971520e-03
misc/lp_gfrd_pnc,-Inf,1.06580530263590939483951924817464546e-02,7.68407619154100555210956442983747616e-03,8.62474220769057748987636864119555747e-04
misc/lp_greenbea,7.65285837276611009853360670792410583e-03,-Inf,3.48658333063496821712953542513102222e-02,1.83356056583920563294530088976791364e+00
misc/lp_greenbeb,7.65285837276611009853360670792410583e-03,-Inf,3.48658333063496821712953542513102222e-02,1.83356056583920563294530088976791364e+00
misc/lp_grow15,2.16163706901832861570107426605299815e-02,3.65295249163399275566130692114256880e-03,7.73254058390429543077982731567524187e-03,7.00075139280179541286061835170887458e-03
misc/lp_grow22,2.99943115815233963216981554138760688e-02,3.20325154492021285315649005232579378e-03,6.34946698103770401990518236612067351e-03,1.77281184338105404681665651909281739e-03
misc/lp_grow7,1.82164212052175462755396492359465254e-02,7.04791236764727074072133993407630996e-03,3.06169783338126525263385721173587085e-03,3.31800165858560894445416643240216186e-03
misc/lp_israel,-Inf,-Inf,-Inf,-Inf
misc/lp_kb2,2.18994353147584268555236405420595038e-02,3.33263127292269001206830666917006129e-03,3.35353827656996123576398832047051394e-03,4.11478174689917296861453071314755721e-03
misc/lp_ken_07,2.79474391806667115583489726116867128e-02,2.37760396948229717805537748908158529e-03,8.00503213348331799953901713805269519e-03,3.28532667673251881265965882433124425e-03
misc/lp_ken_11,1.42995261697740942702823044444622066e-02,2.73323760860496319566626303704693693e-03,1.62563908658557641436085286562927159e-02,6.11491703193018825836012219816967066e-03
misc/lp_ken_13,1.66489393805669492116185005603904278e-02,5.44244913360773656183509746746283649e-03,6.71182245799634246137822837587075102e-03,5.90484357730668169156244845696111009e-03
misc/lp_lotfi,2.42671279002392163035040153844121467e-02,2.12867732357777921076976689830779269e-03,1.18141909130131223031086557618933921e-03,1.34191512021391261595915471925415485e-03
misc/lp_maros,2.17779154203879598804696309943124342e-02,-Inf,9.02980869634820084093356809556594922e-03,-Inf
misc/lp_modszk1,2.05514972388436848869987528628109695e-02,4.35263408252316250056805238195568807e-03,4.88365238612385741222769710135678631e-03,2.92314995449253125187149149158866529e-03
misc/lp_nug05,1.13223372679355115287733619991458265e-02,3.42658749577772185530915959441461940e-03,5.58326980353921932438672917303134199e-03,3.59926312316877057060149980580436835e-03
misc/lp_nug06,7.81862672210412907211860958218545583e-03,7.37303754469861555643176109574574724e-03,4.06835884334350193657136605904274317e-03,6.06931076818292841473385837102459197e-03
misc/lp_nug07,7.84055910402751059361155579848781572e-03,2.85934498867189006343991104045862334e-03,5.97410524225903566489201376370002382e-03,8.24643478439472160143933310011983831e-03
misc/lp_nug08,1.05294512084343070112592013917992792e-02,2.79915847098104536442438133356362399e-03,7.27943992292830768233262971450400734e-03,4.98179969846573484389393279626346045e-03
misc/lp_nug12,-Inf,3.28852770304586137748118078311900766e-03,3.16366171452193386843789770755225441e-03,5.29478573573137317067042457455346708e-03
misc/lp_nug15,-Inf,5.23168402688297312101433021784051210e-01,1.82840328530863664528979096560986909e-01,-Inf
misc/lp_osa_07,-Inf,5.40251976928955413646042595493311328e-01,5.60572907822931567744477795616339681e-01,3.67699614718948396067319350755432021e-01
misc/lp_pds_02,2.95213699779885931678762964328453249e-02,1.15843932394071281905465352444915333e-02,1.00625637091978850011318786339511379e-02,8.51737125996601743059094403583690467e-03
misc/lp_pds_06,2.91666278856278788459252417989115132e-02,4.81995248124909544088541218331638707e-03,7.08968246135526581761977982077829027e-03,1.03026108243291333760756386291039669e-02
misc/lp_pds_10,3.49828157119797545044156008796421696e-02,4.88725794982456205064057491075082404e-03,4.57106935132139242327300505055317605e-03,6.11303418359627178123565087721873572e-03
misc/lp_perold,1.07588207938988584776592305107056952e-03,-Inf,1.14902756190532695090782515303491275e-02,5.26441670596638894445072948458323810e-03
misc/lp_pilot,2.37313043613438877564087276010911888e-02,4.57614887096839561067538521682069523e-03,5.80716117211268800411636641716373495e-03,4.52414330288063950127478628439327345e-03
misc/lp_pilot4,1.43483894034637385109589342788896258e-02,2.92161149291337062044026669382599128e-03,2.42168544906128167550483133114566974e-03,3.99689553838037759017944556133473523e-03
misc/lp_pilot87,1.69013273709942370964605620560197633e-02,-Inf,1.00781314597461079069522832871643845e-02,-Inf
misc/lp_pilot_ja,-Inf,-Inf,-Inf,-Inf
misc/lp_pilot_we,-Inf,-Inf,-Inf,-Inf
misc/lp_pilotnov,-Inf,-Inf,-Inf,-Inf
misc/lp_qap12,-Inf,2.14727313675374197477689754182787815e-03,4.49637607617590293012951962954518688e-03,7.05615842028123878127075651619352431e-03
misc/lp_qap15,-Inf,-Inf,1.69516678313428180138394200561585343e-01,9.73183866415656578777605234472628125e-03
misc/lp_qap8,1.89209108609172377249423473835311037e-02,3.79647143343250500951802422389235338e-03,5.49641345486167105126626076039125471e-03,9.79471681756554973722520277677798345e-03
misc/lp_recipe,2.43059281318702401315769704408195453e-02,2.88725986464431122729117385259115466e-03,3.84128715187850001381253077738200757e-03,5.88466357806520438342063632768334564e-03
misc/lp_sc105,1.92903760458279754548675108311835541e-02,3.12100127658849546380026389759879323e-03,4.61331853775675597819819757901025874e-03,4.75434480762904629309504646475994613e-03
misc/lp_sc205,2.22683884078303425133970708457670647e-02,3.75823451111163132615024231740363033e-03,4.69371684465450983558178200284031382e-03,3.91830489377734592463781968363631451e-03
misc/lp_sc50a,1.74502764476496981096626761686457898e-02,4.62404977928450500775761415176652811e-03,6.01001736619691885615843882543102099e-03,4.36030165384622765820844836285449523e-03
misc/lp_sc50b,1.94592635769214215635340836116659494e-02,5.86795273511068661451635911015533491e-03,7.84667906523773620962413666244429309e-03,2.10223407604902401464921521052342585e-03
misc/lp_scagr25,2.94281479184327241011662948086514140e-02,3.85189285337219146994297295016929911e-03,6.38286648311627378808648752527381684e-03,1.84057368786398150162002317372089255e-03
misc/lp_scagr7,1.38916421106388480775932019829299485e-02,3.70346948674706238977196432873009926e-03,4.55307707416974816938407817422741166e-03,3.02867514865751534865171261693937497e-03
misc/lp_scfxm1,2.42428889006001126307823520045029699e-02,3.00168834105411724365900094877284258e-03,5.31818167609446511689895668683424945e-03,2.63511296501145134294728940782114430e-03
misc/lp_scfxm2,1.58888297774612386072216569931116264e-02,3.01494529615617992637788115356079923e-03,6.42827615185907638691479620086037959e-03,2.96821361530622106575979041086854894e-03
misc/lp_scfxm3,8.66026657000441000512632390398461345e-03,1.75431387713674335142999844563510263e-03,5.27976869304905075776266011699040265e-03,3.31171710417434798478740192530190848e-03
misc/lp_scorpion,2.94921319943404179149094569719680993e-03,-Inf,4.40950272377195455257095132950961161e-03,1.33695786651601861064013197768609192e-01
misc/lp_scrs8,2.18626137329524529806290657414226390e-02,2.66041980522452523639176009690733111e-03,5.66554435305668290002200585241003237e-03,2.76593486362260049189791044837797435e-03
misc/lp_scsd1,1.08394038480559437083904132391493649e-02,0.00000000000000000000000000000000000e+00,1.54408088875409147070258473849253835e-04,0.00000000000000000000000000000000000e+00
misc/lp_scsd6,2.97832748594089453354063373114959338e-03,-Inf,9.40412597267347902089743884068523508e-03,1.97548156353727028630086082039217381e+01
misc/lp_scsd8,2.26484282134690049161856027716484386e-02,-Inf,-Inf,1.13284003638538934895603716512854014e+01
misc/lp_sctap1,3.29859158144283192634344408421569264e-02,2.93640726046669238073752415746750158e-03,7.05713500696185111143405167711239519e-03,2.50271487320237710355232452940523617e-03
misc/lp_sctap2,1.05336965968154165020017989057725395e-02,6.63571932289844599764052363795845074e-03,5.69941982056233603182330560962605247e-03,3.82788454249584586579249880682823502e-03
misc/lp_sctap3,1.49732229268191844396785196415309424e-02,3.34977705968263644225458080877962479e-03,5.15200584437132654066900918044983330e-03,3.75844924431534564062235579562548023e-03
misc/lp_share1b,1.98787959553874559600675868321828781e-02,3.08318666452028930996778951275609460e-03,4.40132198898060494760175853616763066e-03,2.53001682764562422095072620604322641e-03
misc/lp_share2b,1.85051478964832703745331890882896674e-02,4.08455630229988845895282641942882524e-03,8.22701116992445801251578558672680413e-03,4.83373542205949287448036180032338046e-03
misc/lp_shell,6.87231127413091567930446365575988575e-01,4.35670171276165902529784583576019181e-03,1.32799396479502157889189461242616628e-02,6.24819957107837949250536628045117565e-03
misc/lp_ship04l,-Inf,2.45561841479704779892580191435893430e-03,1.29869780709632825922877553693650737e-03,7.70279600905112555585792254292539897e-04
misc/lp_ship04s,4.10524236003197584275620079739611333e-02,1.84232059351234383132454872950726657e-03,6.49129219147514975324279123473927433e-03,1.63596285513763265737306481030034251e-03
misc/lp_ship08l,-Inf,3.09693046812674823639367991547656006e-03,4.90215750075105278465672956865639729e-03,9.61414821690471975452251059846926282e-03
misc/lp_ship08s,9.14086156036818686363117481807419267e-02,1.38884144064048344243413845619287291e-02,1.47913238499210001825226270025084201e-02,5.50649646138156739017361847863716461e-03
misc/lp_ship12l,-Inf,5.76912871335355142294488506769046851e-03,1.05101456998435976270076879577138120e-02,1.02489748501851338915985229298220032e-02
misc/lp_ship12s,-Inf,5.31361356982210064278448971657267909e-03,1.19163071762574013282279598110642087e-02,4.60696597665199608022914027617163243e-03
misc/lp_sierra,-Inf,5.38482587713439328734022992801201491e-03,4.52106467725337111441563353658589552e-03,4.85580125625640201354571060467826281e-03
misc/lp_stair,1.09793883786884784612983597253320694e-02,1.31604490688075921412604576066820351e-03,2.60674788759594416355910288089401453e-03,2.08372715600170296082855511184429215e-03
misc/lp_standata,2.11986025479487572178494978864363106e-02,8.88393250188717707162540252970211063e-03,7.46929088312720072997696229031391941e-03,4.44564846441014195131954977411542598e-03
misc/lp_standgub,5.20180655067744790857306877674134601e-01,1.48826565169592378761387430815468941e-02,8.08762348214394502471859770151682030e-03,1.14455163519910270273881057936328428e-02
misc/lp_standmps,3.18509428579151265954867878250823007e-02,1.01247200367282017768560609450419821e-02,7.59395874383571059935096982848742214e-03,5.02250599370469786246768046918531212e-03
misc/lp_stocfor1,6.15351110244983820105743135287410647e-02,2.39836674125024557084588777859783297e-03,6.78547717459933951802836985909514109e-03,2.29346662969368106049646958046667330e-02
misc/lp_stocfor2,-Inf,-Inf,-Inf,-Inf
misc/lp_stocfor3,1.66929545160569269749082031751689319e-01,1.92980264662343043413467749309733449e-03,3.06756772080809827555469475779723657e-03,4.73008105175920789132542806441794684e-03
misc/lp_truss,3.10481966545103401128849010796324785e-03,-Inf,1.25687087365614126842923622404213745e-02,1.77932026378579820275999266655115853e-02
misc/lp_tuff,1.85903675299388881987918822588505617e-02,-Inf,1.16049795536120633487149768796673752e-02,1.86899651101373807338091411966875239e+08
misc/lp_vtp_base,3.39781346030691521970255403728150331e-02,1.97546291361353680907321884606308523e-03,4.88540423264453776240788999788806880e-03,4.82920679652014092504883938987853010e-03
misc/lp_wood1p,4.23129625976086478314905248873974709e-02,1.62560438017965949927790400133675707e-03,1.91584012958561833925885132765836907e-02,4.07300311866657163480889557732756720e-03
misc/lp_woodw,6.49036252654341777945274326460854266e-02,5.60506903228785037949069626543165937e-03,1.49002745572445740110849795904418476e-02,5.74793177421102602387558656554406034e-03
misc/lpi_bgdbg1,2.19750644950838842046243174632923056e-02,3.59199706732644191453800497277072390e-03,4.82022318358267729189828075237721816e-03,6.85921466076925744322719175415551548e-03
misc/lpi_bgetam,-Inf,-Inf,-Inf,-Inf
misc/lpi_bgindy,4.18838564232020112959069623110760461e-02,5.83352935870563067237068376827992376e-03,8.68844838475181166829265337552718645e-03,5.26735584291751851161921938220947597e-03
misc/lpi_bgprtr,1.47099984979094451996645143932591350e-02,3.96947003455306951741110605321686965e-03,3.41254040928583556764487377454079123e-03,5.30404856383858197601026968918566130e-03
misc/lpi_box1,1.96835253215215727005053385946094044e-02,3.55605457938268073223209201439923148e-03,9.39202686124983052500034032913590345e-03,5.63284669084287078667946464857572913e-03
misc/lpi_ceria3d,4.04696700947756647805705514388080133e-01,3.25574218410610127461812334938451246e-01,3.00390224763307510356488617714715281e-01,2.31576553454087450923870996868647630e-01
misc/lpi_chemcom,1.63822097325738498527228926521183975e-02,9.12767826546593982816215073523249080e-03,1.05218331312033232508518737009045526e-02,1.19557009515234352906749080652249267e-02
misc/lpi_cplex1,-Inf,-Inf,-Inf,-Inf
misc/lpi_cplex2,6.59601690785257750154408318629895637e-02,1.75439569781318206327299064933298297e-03,7.85135815971940164090558657138862784e-03,3.27892567671235152530512816138604900e-03
misc/lpi_ex72a,2.09719571339288728482636012003006335e-02,4.29437666355924522488688737317650230e-03,6.45334411688395194980632336838756354e-03,4.52635833127684167578220230326022893e-03
misc/lpi_ex73a,2.56209922254117357687011429880832142e-02,4.05242256628146923261800188521933341e-03,5.51684467933410906348148611936330126e-03,4.52120488504753467832453884458328727e-03
misc/lpi_forest6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,1.54408088875409147070258473849253835e-04,0.00000000000000000000000000000000000e+00
misc/lpi_galenet,6.50325045732919293997639836539463292e-03,6.35372368922376217551040051489838772e-04,2.88045037447559346611259135803167469e-03,1.67713530777823330000551523798330996e-03
misc/lpi_gosh,-Inf,-Inf,-Inf,-Inf
misc/lpi_gran,1.44422397024704323071628370876257148e-02,3.40548420670497444131705031425507846e-03,8.44332716892516128429816689111233477e-03,1.89086863075011205473599791588734149e-03
misc/lpi_greenbea,2.25917454392250534758377526637629731e-02,-Inf,1.97476366683017755432837418202986661e-02,1.72955320902960001832555225644127855e+08
misc/lpi_itest2,1.03554137475693734906741520464006496e-02,1.66464327217484824277290955239120332e-03,2.51500585495715807027360353066932584e-03,1.98599455834146138305844973995109763e-03
misc/lpi_itest6,1.24387103502931197821203800195711558e-02,8.06476855001752550464863165465216047e-04,3.08019190680139602289025738783515414e-03,4.54406304602562268261986877028399429e-03
misc/lpi_klein1,1.56767477965836700889983982584671943e-02,3.05852702073757253190175294526426548e-03,4.91310038063410635367166905796193514e-03,4.64441083855564461526726283598331879e-03
misc/lpi_klein2,2.94453271585023140492101011771016080e-02,3.79048815003315066277930705909469064e-03,8.06111759707628343187502976254241734e-03,3.67460462899522795832073084470574567e-03
misc/lpi_klein3,1.55655598121706931639174686087609842e-02,2.67830514008396605343999117121465562e-03,8.59638098698843190067764085322234465e-03,1.42082878040994341247062864408293357e-03
misc/lpi_mondou2,1.52430227495274631128941402943393845e-02,8.32815298264103326222688353546914104e-04,1.48322393879648978642449176449810356e-03,6.74657499714570403672775135334910070e-04
misc/lpi_pang,2.43749264916215593768452081475628297e-02,2.03122247195009700631805419657329150e-03,5.18927218628123599704066160013842631e-03,5.67727111605570485495770471883714134e-03
misc/lpi_pilot4i,1.43483894034637385109589342788896258e-02,2.92161149291337062044026669382599128e-03,2.42168544906128167550483133114566974e-03,3.99689553838037759017944556133473523e-03
misc/lpi_qual,3.94322100134148368413468175347208036e-03,-Inf,2.11525236127987252892240705307321781e-02,1.37065066629507165549162466371852615e+00
misc/lpi_reactor,2.12846616362044834280738962591279800e-02,4.38479079345897734348597367909559608e-03,5.57576410650376245541602591061709564e-03,1.83879131084370344416120109774142895e-03
misc/lpi_refinery,-Inf,-Inf,-Inf,-Inf
misc/lpi_vol1,3.94322904874010629393755116921874991e-03,-Inf,2.11525235240811908490754855601839527e-02,1.37140327198388369925189063651745887e+00
misc/lpi_woodinfe,1.05099538243154190916938690013950051e-02,1.36558326627803432197564391647687629e-03,3.40574702541353756064937187021222196e-03,1.00580058869083434463634597425806699e-03
misc/lpl2,1.37283644424696621491770299002454748e-02,8.31215603116000548189275309670148099e-03,7.74322827092825538236649797237447426e-03,5.15844111179360566320334335497276251e-03
misc/lpl3,1.38198992052372551908721686605437446e-02,4.27259589413339741496646925458988522e-03,1.30537324817827358048243946558637620e-02,1.66707428380135918538871241603273834e-02
misc/lshp1009,2.35936082141238631098024955045173505e-02,9.93952398783656385621735392406954673e-04,9.27661858506952340880718260359288042e-03,7.15371076525003576350364325496149295e-03
misc/lshp1270,2.62937356403492809273673832536100314e-02,2.73123236568888015572430773216226715e-03,1.11545053290653016645849114939555639e-02,3.03566661887936199329822659674655091e-02
misc/lshp1561,1.46594843832258101248769776853979715e-02,4.52595788833012746470691954194887572e-03,1.54580531120627425507931580652254942e-02,1.27398374054400378424666969159339629e-02
misc/lshp1882,2.92618773425476856671658073261320826e-02,4.81268057366945705232971635655790395e-03,1.52358240496693193085485282237069321e-02,1.15876718903484714189627034681610561e-02
misc/lshp2233,-Inf,-Inf,-Inf,-Inf
misc/lshp2614,-Inf,-Inf,-Inf,-Inf
misc/lshp3025,-Inf,-Inf,-Inf,-Inf
misc/lshp3466,-Inf,-Inf,-Inf,-Inf
misc/lshp_265,3.28592852081552496876269278394207336e-02,4.21029214823220761732346419024618607e-03,9.96214923195637871300757792265157945e-03,9.79974561586675199874399653449861102e-03
misc/lshp_406,2.56395974263785961705267442671308983e-02,3.69054338829534666784536673216278078e-03,8.78222043632187199315295597058340268e-03,8.05111784917348038076238147389554293e-03
misc/lshp_577,3.73435348947396007763279695092590984e-02,1.38105219366171943382565396120980115e-03,1.24179285393220296389236468635441414e-02,8.48501283532317978842132111781946831e-03
misc/lshp_778,1.86705462980987106722562235865701357e-02,6.14726247873525704697751331307702430e-03,7.01375412256346715351735749557703352e-03,6.33291848137731939428213869764089429e-03
misc/lund_a,-Inf,-Inf,-Inf,-Inf
misc/lund_b,-Inf,-Inf,-Inf,-Inf
misc/lung1,1.82148803274853448143246847814224228e-02,3.89589198842070887075243270672075100e-03,1.28521015224627575742301897733010356e-02,8.24516867807501367620831917613667218e-03
misc/lutz30-23-b6,1.26344842933619071196989567389923375e-02,8.20092965273428172870932052418321356e-03,7.76517582730396632650637398215837780e-03,4.86401824272033979728899443541286448e-03
misc/m3plates,-Inf,3.87868693520224621776017306581126616e-03,1.23042999690958521226292289676594993e-03,1.61944569841572258257565075032750975e-03
misc/maayan-Stelzl,4.02894293489094188897925280210182986e-02,2.89357885830829397904324538157807076e-03,1.26801912423577560365116545854331115e-02,6.62657577630792427521339671790864626e-03
misc/maayan-faa,1.60731188902847982520522410174841297e-02,2.98706211408240116093219644867111751e-03,3.61359626316987999086441720016340975e-03,6.33806075589539963403955346191833497e-03
misc/maayan-figeys,5.15639782227192146432225659055447434e-01,2.27657807504889258027661817742317898e-03,1.15409886837281377996554767551417291e-02,9.39680380802426399761222618147417076e-03
misc/maayan-foodweb,1.95278872003230941539907460768489391e-02,2.29390239290352133438305583362158767e-03,4.84881247395378509178574144918985351e-03,3.65476682044820071025582988629677952e-03
misc/maayan-pdzbase,2.19440205079295021361981462849403891e-02,3.69863991815814716618451248991142428e-03,7.32238273852693950110624076850413902e-03,3.04908950418360588444715648755148976e-03
misc/maayan-vidal,-Inf,1.72037721434860139572518769244634963e-02,2.33524438539298921964324274966424173e-02,1.42737107035204349993566865968764053e-02
misc/mahindas,-Inf,-Inf,-Inf,-Inf
misc/man_5976,3.21368551766603227177952933235673231e-01,3.62766793606036217629790706109294636e-03,1.27277323869850230814400730428035119e-02,1.05433662898386461104174719978200079e-02
misc/mark3jac140,-Inf,-Inf,-Inf,-Inf
misc/mbeacxc,1.29901418797839526271162689796497488e-02,9.08513120324570160264480775040006131e-03,8.49718038899987266863361476000772579e-03,7.10716178603225421861755603794345331e-03
misc/mbeaflw,2.85397162739203808605536070160159532e-02,5.09286222816355578943287870542037957e-03,6.86665372429439148794836123588314274e-03,4.31814792801804094071769083340297902e-03
misc/mbeause,1.09649572253060221336087502809827787e-02,5.32082612623890824976971377271208244e-03,7.01861884619369363940718519060458587e-03,3.43211497300574168288685174843787481e-03
misc/mcca,1.25528284514793850805560312260665782e-02,1.72730560693497006648794350902949586e-03,4.35008019217316894411896434517163296e-03,3.22590938301570658923147029124708307e-03
misc/mcfe,6.41098006650030855389209984812103405e-03,2.18643937101859888126081317468598560e-03,3.15952294637830377948233728074853255e-03,1.10196403343474729335202596980171851e-02
misc/meg1,-Inf,-Inf,-Inf,-Inf
misc/meg4,9.09542220042697585220582249672393585e-01,4.41779819880118911119616830003357203e-01,1.26921352944872423606117472109636926e+00,4.43331951629430100587069397152518497e-01
misc/mesh1e1,1.54316529381982375963572793321810447e-02,4.59699983857038090404822505262903417e-03,7.23965353403264292786599318731580078e-03,1.93976149699322169367989736753217473e-02
misc/mesh1em1,2.03601388178496573651421570923283545e-02,3.60063878484530195854204338391633724e-03,1.70915187990841171476064555973107601e-02,1.38907817852746082650402925779472899e-02
misc/mesh1em6,2.50397007827973446036208947371623603e-02,4.56968404356667826056759416864192819e-03,9.27778362792989723668731928473662622e-03,5.67669409675847367724253187184649652e-03
misc/mesh2e1,4.37933348509386985314592445306592090e-02,3.50168458121805206652981654680220860e-03,1.13675247279840674084760456099845857e-02,9.70142650684311525762806521853432402e-03
misc/mesh2em5,5.03953825197357082824415613509642828e-03,2.38590882155607888670709675131049889e-03,7.81231490386923151086102134275282556e-03,3.29391690924189006297831913355360454e-03
misc/mesh3e1,3.36843501345188364824538695228498624e-02,4.65140380964070984184027999906204661e-03,4.10218467208701732266541351840927197e-03,4.23209565878363936880966955995290054e-03
misc/mesh3em5,-Inf,-Inf,-Inf,-Inf
misc/mhd3200b,6.26490693409430915378015192225197734e-01,-Inf,1.60888341031136600428553399330067412e-01,2.30876362541226859433301256733415090e-01
misc/mhd4800b,-Inf,-Inf,-Inf,-Inf
misc/mhda416,2.50844856073482427466681283732214997e-02,2.69647808562017449122144352158030054e-03,4.92463195338244727884508684621247457e-03,2.91812823245704819988298581250059111e-03
misc/mhdb416,2.85880295887843826674431935770001603e-01,2.20417131645778800509056465755469538e-01,2.49188657322074299439895926713839008e-01,2.19970262433262628448188721293878426e-01
misc/mimo28x28_system,-Inf,-Inf,-Inf,9.98904119447774827860086578183882071e-01
misc/mimo46x46_system,6.16537268970171226159037635801065189e-03,-Inf,-Inf,9.98904387964103910153345542357417600e-01
misc/mimo8x8_system,2.54966440144952752055727404042779849e-02,-Inf,-Inf,9.98904387964103910151088335757379578e-01
misc/minnesota,-Inf,3.28086787345539314728218642690194866e-03,1.13934628866600366472863638808537333e-02,6.27374954628404489555855542533714718e-03
misc/minsurfo,-Inf,-Inf,-Inf,-Inf
misc/misc-football,4.06888333436810421749337035605618324e-02,3.85953353130049049112297255604798081e-03,8.38595785912432764077397981580407531e-03,4.51448410036709965057035133142244269e-03
misc/misc-jung-code-dep,-Inf,6.46324533587699490944391020442823364e-03,7.37732114614505541183885262555572344e-03,3.08583403765540888940340387808516698e-03
misc/misc-lesmis,1.59181136102108260016462864406961954e-02,3.56523407574849384148687100349696729e-03,5.84556427651125739049149631642802093e-03,3.82540919523089623739651534007344435e-03
misc/mk10-b1,6.87766283658555044756610475644397660e-03,0.00000000000000000000000000000000000e+00,2.18366013427713837539958366087038680e-04,0.00000000000000000000000000000000000e+00
misc/mk10-b2,5.81530189072894189089544402791117579e-01,3.88693875337717700362465438081975179e-03,5.31323154395550787891375736133837652e-03,4.90359598072519109938798690971197489e-03
misc/mk10-b3,1.15220442554672197009947603695940929e-02,4.27810490699950233918032632360726367e-03,1.08307688497106993260325312534912742e-02,5.79362356111372698689192376692229254e-03
misc/mk10-b4,1.56005668341530141979704103184645697e-01,5.04373496430340982186350488816017442e-03,7.30262115137722259394513831014820156e-03,2.15065581499465239280976519320394786e-03
misc/mk11-b1,2.70350882390598089203631916966469544e-02,0.00000000000000000000000000000000000e+00,2.18366013427713837539958366087038680e-04,0.00000000000000000000000000000000000e+00
misc/mk11-b2,-Inf,3.84137334535984503681768700947161367e-01,3.83281773610763184262596277557148481e-01,3.01348265859475966782287969744895838e-03
misc/mk11-b3,3.40333278228472230044410968373993672e-01,6.82825060208192234344453802446613140e-01,7.17207641468676876009499039953579355e-03,7.67454333108400672076003127779726925e-03
misc/mk11-b4,1.76657203951058247101294073854521957e-02,6.73007570479684679105673508908274599e-01,6.72323443516651219323608512615250512e-03,6.31458794178985164966500183196347527e-03
misc/mk11-b4b,3.30693196033692868589434624294792304e-01,6.65261624408000426450177592648935195e-01,1.44190152305227071124086845652100191e-02,8.17816347707717032093059822423052049e-03
misc/mk12-b1,5.82173910465543547744633471109537965e-01,9.38250901201789185685333015705838103e-04,2.18313515286943921123555246706550303e-03,3.11881700811010757674781828760025391e-03
misc/mk12-b2,2.28366047116698651109804660937134030e-01,6.27505476572665861596401122243294377e-01,2.87378739690110819055258605830743795e-03,5.80677378207064681745023718063483627e-01
misc/mk12-b5,3.96388293018673747547591777590666397e-02,4.82124779549959604212379095375844540e-03,9.88749177019539262840953209452211245e-03,6.03576601566332181325770129061439466e-03
misc/mk9-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,4.08525403581091576161216809465423567e-04,0.00000000000000000000000000000000000e+00
misc/mk9-b2,2.40229723926131054701650113200791874e-02,4.02163128054064630947706485541756402e-03,4.67475007731127775879789820876035535e-03,5.00218237515515063867978018669098070e-03
misc/mk9-b3,2.06340574016403995903077307904412034e-02,3.75862168206165328774130741114093108e-03,4.91712521536758092872607131544626877e-03,6.01864636121800144911058743235820795e-03
misc/model1,1.51687551219020371216889580570724147e-02,1.99866299293273022734758312566722839e-03,3.33526472545864082869916226767424518e-03,5.97025693221288089683505381082661472e-03
misc/model2,1.83070273587790065368805227189250024e-02,3.05423367177927881992905287830582945e-03,5.90030014845215474705236926875038429e-03,3.38942224189403173515362863214379466e-03
misc/model3,-Inf,-Inf,-Inf,-Inf
misc/model4,2.25099066946681258503038762134854561e-03,-Inf,-Inf,2.39058075280791054611186387021441889e+00
misc/model5,5.12629564205548188284901820971904855e-03,-Inf,2.48829756309190980636649511041093714e-03,1.65472774013478318411826607782857213e+09
misc/model6,2.51992396178629824716678049920950647e-02,2.92022096392989864064168388824033247e-03,8.69046965219475614853648485637217890e-03,1.90100114428650299507113884367211618e-03
misc/model7,1.38235750039461457367737553927097847e-02,-Inf,3.01385498073850787697758633394963139e-02,1.48953411136511834039738899041567794e+08
misc/model8,2.69940812705462166042253948125643987e-02,2.18554565483248729932722223425006659e-03,1.08063043664341743250303997235796074e-02,5.58028573125737429095513406336798589e-03
misc/model9,1.42032450902335625166323913859442860e-02,4.14598733257835425154630122521843289e-03,4.21652060784510380572262054844333294e-03,1.60914499970682015235259061308166300e-03
misc/moreno_highschool,1.36386506668935600911276194114313019e-02,4.30521860184031189847827230681830685e-03,6.36099578777274136539918998518381279e-03,4.48548785598660107790186725262576600e-03
misc/moreno_lesmis,2.29434464880287537611874666264580080e-02,4.44694668223291314840349335317467998e-03,7.28718758114732130936265859926974879e-03,5.19331684258032504508405738951079659e-03
misc/moreno_mac,2.95304833792243314511990694935101679e-02,3.61309899270353472463463618929168715e-03,8.58284940764237325196678820481181375e-03,2.98027745533321196902604071625659713e-03
misc/moreno_names,-Inf,4.93598280175153958079085744352143880e-03,7.46714292347276562642211458816333640e-03,3.89664755068738602911676277643519267e-03
misc/moreno_oz,9.83479286774769732725888468700308646e-03,3.92415142431557884457426282739042494e-03,3.68755121567544533288696214971331700e-03,1.23788966752518275916845704270571775e-02
misc/moreno_propro,1.84464358642462146495195754102814299e-02,5.81854262100241934027326419759105162e-03,6.89281236872608718230517010861998439e-03,6.33026087001907257581073868817814698e-03
misc/moreno_sampson,9.95305695605611787459312517511236579e-03,2.21435319453200527764609349102366238e-03,5.40876385244570721071805091773679222e-03,1.76859400885643992368738159441303390e-03
misc/msc00726,-Inf,-Inf,-Inf,-Inf
misc/msc01050,-Inf,-Inf,-Inf,-Inf
misc/msc01440,-Inf,-Inf,-Inf,-Inf
misc/msc04515,-Inf,-Inf,-Inf,-Inf
misc/n2c6-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n2c6-b10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,3.08816177750818294140516947698507670e-04,0.00000000000000000000000000000000000e+00
misc/n2c6-b2,4.10608769619518886852526606444908225e-02,2.19842435143820393164090776434347464e-03,3.84193679245592472039981986486286317e-03,3.32071971268405093909049600063184337e-03
misc/n2c6-b3,5.63161509864098231572373537313455596e-01,5.50134942899485831250545977538321063e-03,1.23165262557468667168321157414402258e-02,4.83580133513155646581089910803892789e-03
misc/n2c6-b4,1.01993124382571778602829175685752467e-02,7.01806127636184242400570457855568258e-03,6.14763210810738539831861962687368232e-03,5.99826332528045606969246096512123939e-03
misc/n2c6-b5,1.90342475946356856571861744371246454e-02,5.87931319132579800929905237097299447e-03,5.53427816008818767976859853540367212e-03,3.36112668140144710855849563691318246e-03
misc/n2c6-b6,2.88284233577508976637673614338920296e-02,4.78595184878417121547191662414672260e-03,5.91008899008361389221762986657747561e-03,6.10126109002354783457399027051617140e-03
misc/n2c6-b7,1.74873039804617086532457041602970191e-02,3.05769216480552532880496299854191644e-03,9.68623768278494674290743673159130986e-03,3.58456306497733604806943549339528863e-03
misc/n2c6-b8,1.08372963364270385224297042870652700e-02,6.05915211987282399159236881122215915e-03,1.06368688069560897683635321546455427e-02,4.35388110423907164998459647839734509e-03
misc/n2c6-b9,1.44837957998794882524267934169531865e-02,5.58353362156761573746516647566139626e-03,7.41212434699916236950604482326873878e-03,3.17941605729790347039681156035952902e-03
misc/n3c4-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c4-b2,2.53355468383090309704948351793082092e-03,3.67778370712991189527147585301169190e-04,8.17611320313460837950725138732379517e-04,2.03609162158433176090350632735452776e-04
misc/n3c4-b3,2.19225937736798162406232055693103382e-02,2.31759552838990971137869249690011915e-03,2.10346510001060152458862358303318598e-03,9.98877820000911185606559979304572132e-04
misc/n3c4-b4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,1.89110514951534027596643818348749970e-04,0.00000000000000000000000000000000000e+00
misc/n3c5-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c5-b2,7.90050555754150293026197092633746209e-03,3.07437351341795772581947609721312080e-03,3.78631616619246862201290688274981459e-03,1.29615757889960541982876672996587396e-03
misc/n3c5-b3,2.75496369920441785646367447960111233e-02,3.14900648932168306910530256964079102e-03,6.30888210345257309590833739883735138e-03,5.20142389860704490741842473609109816e-03
misc/n3c5-b4,2.11334481838169010242223456233977197e-02,3.21588679891618535059300796653145260e-03,5.65382876195667070804484947741061753e-03,3.39902174077966124249406512886422082e-03
misc/n3c5-b5,3.16395464361142970612240128300600295e-02,5.32697875629308500009427496991594570e-03,8.00925810561066667060739399898025346e-03,3.38384916806271044629910470189966438e-03
misc/n3c5-b6,2.02080386384573232612086372994007370e-02,2.47210848368790938214328983347190140e-03,3.35834985969626555236681514999836894e-03,1.12981679563307978993988772332959197e-03
misc/n3c5-b7,2.65081078901211296390839432408226761e-02,3.83753102903108832439418348004492525e-03,4.31622727571858070605766126471954227e-03,5.61541649402619265407997673126981079e-03
misc/n3c6-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c6-b10,1.78672769897422054466753921050887377e-02,4.85220829279067569507650844229452089e-03,1.14969298809448944503965477363355291e-02,4.73911994610901208390346650285454318e-03
misc/n3c6-b11,2.39190006730040024837387795442696097e-02,3.14071923853196196017499752078423964e-03,7.44621622760639911553687042570128298e-03,3.21006335285637412744829572978818872e-03
misc/n3c6-b2,4.10608769619518886852526606444908225e-02,2.19842435143820393164090776434347464e-03,3.84002165134834161641379190786598585e-03,3.32071971268405093909049600063184337e-03
misc/n3c6-b3,5.61191395728054077239112910646654999e-01,5.50134942899485831250545977538321063e-03,1.23165262557468667168321157414402258e-02,4.83580133513155646581089910803892789e-03
misc/n3c6-b4,1.49068202879850327640991709982906543e-02,7.01806127636184242400570457855568258e-03,6.14763210810738539831861962687368232e-03,5.99826332528045606969246096512123939e-03
misc/n3c6-b5,2.45120675571652462385109412662028024e-02,4.66085882995724923079505956629544710e-03,9.25819503447846897914974466092739787e-03,6.40451123348483032362414186747920506e-03
misc/n3c6-b6,1.68702580528821854212428443515146968e-02,6.71959358703165715915520984312346121e-03,5.88528392360415170036590522400208882e-03,9.37109987376770206688183734992336463e-03
misc/n3c6-b7,1.75155256025213506839940458393433370e-02,2.67716032158630065278487146140279726e-03,1.20664780627274140843601999806308343e-02,7.51113722027023875739134564477228605e-03
misc/n3c6-b8,1.67187037979338921548469392875875960e-02,2.80773438885266356504943503121772706e-03,7.18672485900986573282755118568468312e-03,2.64775708355905535830515414816909306e-03
misc/n3c6-b9,7.95927049642753162079193921402042659e-03,6.32248609850935701930214146850467046e-03,6.06673402108169681312649039628158023e-03,4.12909908494745683444710087951779591e-03
misc/n4c5-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n4c5-b10,1.80107283544982836345159633401021379e-02,1.75428617056222917239356718007384157e-03,5.20369621336243301576858144513933882e-03,1.21869542817198228830750590585532974e-03
misc/n4c5-b11,2.04928863544838862335766868033603540e-02,1.74748507054547553701130015678275871e-03,1.93386415590675058881970771330324446e-03,2.88104048566696886009004340151521316e-03
misc/n4c5-b2,4.10608769619518886852526606444908225e-02,2.19842435143820393164090776434347464e-03,3.84385097937328910962367147139373255e-03,3.32071971268405093909049600063184337e-03
misc/n4c5-b3,5.61812250761834458792111183260893241e-01,6.56628442647550863819652252658447971e-03,1.09128556150687427730879467483847375e-02,3.92243800370960041163234557131620996e-03
misc/n4c5-b4,2.22795446054000772629403557617588937e-02,3.66549269454964123490921849163132143e-03,6.54857954652355970072617631056682553e-03,4.67905278640014833859461906295356893e-03
misc/n4c5-b5,1.78243505740917414613746721453665982e-02,1.91641983027785365258940880212282268e-03,6.46737926341812956303379460372393091e-03,6.40344552058447728411997673161864726e-03
misc/n4c5-b6,3.28915156376862832045125910223804686e-02,7.49326911199808108346495409344650692e-03,9.36988277252111234273865956068858527e-03,7.50433800254314772002153618739875377e-03
misc/n4c5-b7,1.02072144580447212114334009765152032e-02,7.37842944792488886120982098413622097e-03,4.06189850521199635197075300128731804e-03,7.38787644812797783877859969261578392e-03
misc/n4c5-b8,3.55333981353613477405239923366529063e-02,5.68377822218742335536428801457259989e-03,5.26514122790552297054615957435501077e-03,5.73665499257775005643244816438334082e-03
misc/n4c5-b9,1.43611094526218639660968096571251457e-02,5.45837789235095574003433268396817509e-03,2.52037501143867551217710520764260664e-03,8.39511380146043637802985618767060685e-03
misc/n4c6-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,2.18366013427713837539958366087038680e-04,0.00000000000000000000000000000000000e+00
misc/n4c6-b13,4.82177023440128344300365337921761505e-03,5.14923543126020203721492503548157075e-03,1.31456096745489969158447380663141500e-02,6.42737439746988334671033258436203618e-03
misc/n4c6-b14,2.52384632106717738916346970597634121e-02,6.95724996985686387736111094236326590e-03,5.42787831426377219171317910553908744e-03,4.12963808433664821659064371735076217e-03
misc/n4c6-b15,3.44899485880322976858284006460077654e-02,6.51932630971724975412224199972720190e-03,3.92902081293798969767688635123745439e-03,2.63108395144974690612389823139965065e-03
misc/n4c6-b2,3.67389174996580042003553760658218184e-01,2.11273858625881711703635813598991022e-03,3.48903124706944651194749860188977976e-03,4.33414147638271741536784945443850205e-03
misc/n4c6-b3,-Inf,8.40711198305384765976145326701880777e-03,5.08473081854672977533854151120870922e-03,1.14974765459457146622409078877192169e-02
misc/n4c6-b4,1.75759543885725774751058113293408190e-02,6.84228407376562994663081939786890090e-01,1.05556562527498603638592505596515697e-02,6.16638519756801815655780471111375381e-01
misc/nasa1824,-Inf,-Inf,-Inf,-Inf
misc/nasa2146,-Inf,-Inf,-Inf,-Inf
misc/nasa4704,-Inf,5.56550927173039786083336192104512721e-03,1.36941940941277961202151539696673270e-02,8.81929804211034815424580989131564092e-03
misc/ncvxqp1,2.46096125905582838053605721254577779e-02,-Inf,2.29347889874192387896792762361481676e-02,-Inf
misc/ncvxqp9,-Inf,-Inf,-Inf,-Inf
misc/nemsafm,2.44596437460315918151468480296156724e-02,3.71171350388089071368997847873415541e-03,7.24350203283079252383099745474441070e-03,3.31160966804066625634640282438171140e-03
misc/nemscem,2.49230628676664037968126565297204833e-02,2.03254462528163400805675502923716780e-02,8.26691780097465336614809398548975443e-03,1.89955319079755948418882379600492693e-02
misc/nemspmm1,-Inf,-Inf,-Inf,-Inf
misc/nemspmm2,2.68930884066748214942778523381771283e-02,-Inf,-Inf,-Inf
misc/net25,-Inf,3.24649351993272381214393037667261312e-01,7.38596108906428815079059502750206556e-02,8.45522387638693286802712087020588438e-02
misc/netscience,4.20078599901084722112476430423828028e-02,3.32290382980406295711893030134472576e-02,2.69911412769731274814355326732011185e-02,3.67456787514120016081944961376526763e-03
misc/netz4504,1.85312086079639063440347184381671305e-02,5.74238111025744167271385938303305736e-03,5.13013537288814345415746771775385300e-03,1.61795244715622799221520183711682424e-02
misc/netz4504_dual,2.07386774823330356391521903451458759e-02,3.23674851644030394901065065372081254e-03,7.48594528428521783935141978924266813e-03,1.16023019836570837455896886350441709e-02
misc/nl,1.41632553429893018601490833160399799e-02,1.29189504863276367603874273794331484e-02,5.79082048096085928631220219203193868e-03,1.15522739519994549018635394778673945e-02
misc/nnc1374,1.08320239527338072374855959295283394e-02,2.41128622723128582320229133071338395e-03,2.31399493010091202364484209773405459e-03,2.39269321486325483075733431846179503e-03
misc/nnc261,3.98373339688256536285839814172112121e-02,2.65410130070522828070346133434299409e-03,2.80230544328108794398496952476246598e-03,1.98046707136173853029668050641607296e-03
misc/nnc666,9.12845934318554350007204805395932935e-03,2.01375862467536998196590065261448237e-03,1.79948187130379898693844251548173729e-03,3.40454713225801393702002463851570491e-03
misc/nopoly,-Inf,7.14011786932584264446081979455980742e-02,4.82540100684508626524197616129681793e-02,1.69529252985429778783628889858041241e-02
misc/nopss_11k,3.35244176592160956189357920580220515e-02,-Inf,4.69100312367988003922071822090874163e-02,1.86815416815167666511063806703248011e+01
misc/nos1,2.59288347752200596046606125478836609e-01,2.87249276204040928161778549387334287e-01,2.81104977302788965748624370477541759e-01,2.86484846626427374165316802988435366e-01
misc/nos2,3.16140899535911044386571685722451029e-02,3.16818910107584664830179391585663051e-03,5.61894833020596604796128975856463012e-03,1.06494017491188556524653408177962815e-02
misc/nos3,-Inf,-Inf,-Inf,-Inf
misc/nos4,9.23005089073658137650705703495717847e+00,-Inf,2.56054114755405662553479122821433607e+00,-Inf
misc/nos5,-Inf,-Inf,-Inf,-Inf
misc/nos6,-Inf,-Inf,-Inf,-Inf
misc/nos7,-Inf,-Inf,-Inf,-Inf
misc/nsic,4.62252957185336450020129253822772178e-02,4.87447634486421766910723276018195153e-03,8.45825550487187836474542405405955906e-03,5.20213809653469424376924400291846312e-03
misc/obstclae,-Inf,-Inf,-Inf,-Inf
misc/odepa400,2.49365440690391480452277531093068149e-03,4.90013833737601256247666240332022995e-06,2.49362376754446509482636145630903523e-03,6.23400543645164791431467782121134383e-03
misc/odepb400,5.72426480420428397481899914819522649e-10,6.37774571658814422009453520560711906e-16,2.44140734253033844097759378897373000e-04,2.44173775131999451626678446792493385e-04
misc/olm100,1.86661625384489086413966899070238431e-02,7.11579544994030881302494848502630074e-03,5.23869136894837549791205032859224845e-03,5.19245673375778959458041222583368523e-03
misc/olm1000,2.36563421724086403486889991177707122e-02,-Inf,1.45434839782296352654465195984528283e-02,1.10749544226074384962704093804737516e-02
misc/olm2000,-Inf,-Inf,-Inf,-Inf
misc/olm500,1.12882387549791968446642515617998654e-02,5.01912741983843831675170993723532781e-03,1.60395986845623476525845411569594293e-02,5.32745344886261434698236951839851324e-03
misc/olm5000,-Inf,-Inf,-Inf,-Inf
misc/opsahl-openflights,-Inf,7.51719406451594539721521343773510718e-03,1.06867310635049876319598288267618277e-02,8.46445500919362927884086250371304598e-03
misc/opsahl-powergrid,-Inf,1.17969904165325412575713511457478162e-02,9.78577065426800051527832194630498050e-03,8.64380534919482832870897667785648754e-03
misc/opsahl-southernwomen,1.42851912226814940853961254487699647e-02,2.36857433674368045430998376848384702e-03,7.08947027173392518530695163517942301e-03,2.94669998411601862564522909583085676e-03
misc/opsahl-ucforum,9.98936756996980303247038241324983115e-03,4.26427629738367258267731261150682922e-03,7.48263788329096763268839287246336087e-03,5.50269313008208793905176327343115862e-03
misc/opsahl-ucsocial,4.13226447315397095700212153453487979e-02,2.50269719291642631484757471977312941e-02,2.25745483270944438226272435570200400e-02,2.53771969210209916558949746293185571e-02
misc/opsahl-usairport,4.26678416636477140772598755784730595e-02,5.42187600485775004871339238176200376e-03,9.70725386913386483365485038911647890e-03,3.73165383358689669601269983986517679e-03
misc/orsirr_1,2.39188526715854385221363733297833739e-02,-Inf,1.11521977829711288284359697088658235e-02,1.94156615524376888260185818803502869e-02
misc/orsirr_2,1.95696539470086878385251953802546393e-02,-Inf,7.71598182572660612090088139669385188e-03,1.72946094531058324573957879130282371e-02
misc/orsreg_1,1.29579358496350631101825705737717283e-02,-Inf,1.22714719280316150821988185429828872e-02,2.72993474618333151968002019535903854e-02
misc/oscil_dcop_01,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_02,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_03,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_04,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_05,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_06,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_07,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_08,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_09,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_10,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_11,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_12,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_13,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_14,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_15,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_16,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_17,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_18,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_19,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_20,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_21,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_22,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_23,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_24,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_25,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_26,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_27,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_28,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_29,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_30,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_31,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_32,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_33,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_34,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_35,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_36,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_37,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_38,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_39,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_40,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_41,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_42,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_43,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_44,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_45,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_46,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_47,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_48,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_49,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_50,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_51,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_52,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_53,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_54,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_55,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_56,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_57,-Inf,-Inf,-Inf,-Inf
misc/oscil_trans_01,-Inf,-Inf,-Inf,-Inf
misc/p0033,1.04211297947092134518727700269873621e-03,7.58375260364143011551562519189955796e-04,7.42031606165077285730803749050620906e-04,1.20868029809082297926742924258801219e-03
misc/p0040,3.90624999999999999999999999999988377e-03,3.08816177750818294140516947698385841e-04,2.31612133313113720605387710773880729e-04,9.13229538340315416343982413651735411e-03
misc/p010,2.08950674798345419596046885085176934e-01,7.61068699069817062890866746883423007e-01,6.14315834151656577661604671986352838e-02,7.29462570651946102333616700593551594e-01
misc/p0201,8.08768483769857021002543459200943776e-02,2.46071176927819816590212791445414020e-03,8.19049085559418249865346106208231633e-02,1.11126978704234442740654248605499280e-02
misc/p0282,7.30792458354285426871825924280543663e-03,1.68439338971292384670233931581935631e-03,1.56749175931963774535834153362915102e-01,1.56556039551253834350432531427119950e-01
misc/p0291,2.21681381415430473287545722120095007e-02,3.18869646023021035748951803926403996e-03,6.66161914306485805640508546627192321e-03,3.33677478742513979361169429979647559e-03
misc/p05,1.60720518409514609493485257454269416e-02,7.12719322272145661675241796941494237e-01,-Inf,1.11358139045131769170462645331217944e-01
misc/p0548,2.02682668709182914189902183307923335e-02,4.26349314510321094480365623640029763e-03,8.93854364961125319343102461567814446e-03,1.40878935851870772862560993998874389e-02
misc/p2756,2.81559407440051025637658471272888447e-02,4.97120590840375763739411530101391228e-03,4.81266417622281988943437690166550579e-03,6.87291799087724214294791715770834531e-03
misc/p2p-Gnutella04,-Inf,3.33255719356534860106855192218223102e-03,7.39481377025498926957871982746885106e-03,8.75277687763602087777393566099228039e-03
misc/p2p-Gnutella05,-Inf,3.97673614673411480144483333918022203e-03,6.04242362521913954731025055556007408e-03,8.51947979628429044665978521025860412e-03
misc/p2p-Gnutella06,-Inf,3.40506581572113789564842453851550327e-03,9.24810605846370786213009128075486804e-03,6.16125782871054604176699076882345349e-03
misc/p2p-Gnutella08,3.91188333040771416374604330548122115e-01,2.73414156160682150743991537357465967e-03,1.20955742945459078704659584617809479e-02,5.86812367977134098346437616909013400e-03
misc/p2p-Gnutella09,4.51297533238361768758265211551727948e-01,2.62207389311483133130447830431578593e-02,2.25443734608303386247914842038720476e-02,2.60852498465518127227391250962161492e-02
misc/p2p-Gnutella24,-Inf,-Inf,-Inf,3.34203198770821995512222285632208448e-02
misc/p2p-Gnutella25,1.76386502492744182009074963110515890e-01,-Inf,1.19117121799200877231192657044482437e-02,1.41310555830430811060565285557152019e-02
misc/p2p-Gnutella30,-Inf,-Inf,2.61217795878333560454512457637715246e-01,8.71432767827809315329088895956128767e-03
misc/p6000,-Inf,3.56999740438794061419412790221737167e-02,-Inf,1.26753895909716490796316792980573227e-01
misc/pcb1000,-Inf,3.33962101213813529974596657175250680e-03,6.63903608739562764629767054597345756e-03,6.72300050808326685256075892737690053e-03
misc/pcb3000,5.34950649584439179189131587523828733e-01,5.83357778981239112824503691179172385e-03,1.39062451996303776275762343996119113e-02,7.86253183885602346268111596653039189e-03
misc/pde225,-Inf,-Inf,-Inf,-Inf
misc/pde2961,-Inf,-Inf,-Inf,-Inf
misc/pde900,-Inf,-Inf,-Inf,-Inf
misc/pds10,-Inf,9.75353380834827953367992640763541917e-03,6.68772909953332351867328100254094654e-03,1.52818772573074759454119733200859510e-02
misc/pesa,1.07603691071456456183245530194047871e+00,-Inf,9.95437860154357106232482278716706759e-01,1.14657866388432694137143381549076412e+00
misc/petster-friendships-hamster,8.61787830913092395896640701546570830e-03,4.84675580741969242743281158302497599e-03,9.96695781516953533476853791036379839e-03,6.54591756959995754138730791417459022e-03
misc/petster-hamster,1.30758583189565493091952728469910083e-02,3.21704784487469808992999040058463011e-02,3.60493348558785118355872352997690630e-02,3.90710028533936936923490141864791832e-02
misc/pf2177,-Inf,3.82701731104748210503330719589150786e-03,1.24822076886349015847726818262161786e-02,1.22032403302226009557902612260389049e-02
misc/pgp2,-Inf,1.99102128014085814665217445617503745e-02,-Inf,1.19942639382026282478585997205854343e-02
misc/photogrammetry,2.14203418114660900808569057177482344e-02,5.33689909165911324913475896922874171e-03,4.58590228700554439846144535323371823e-03,2.08117094237343743887437047298348197e-03
misc/photogrammetry2,2.03337054009389309969073183728932480e-02,3.34369682167803810230714142393770734e-03,3.25078524991225224248865116239615759e-03,3.53014832495560096599444564365176275e-03
misc/pivtol,2.08023850649236410987003489360647693e-02,3.13745961738365013299952256065596239e-03,1.03826538306928190403957999115072838e-02,8.32707176699946539267778109669692429e-03
misc/plat1919,-Inf,-Inf,-Inf,-Inf
misc/plat362,-Inf,-Inf,-Inf,-Inf
misc/plbuckle,-Inf,-Inf,-Inf,-Inf
misc/plddb,-Inf,-Inf,-Inf,-Inf
misc/plsk1919,1.68318132274403965951518709434339990e-01,4.36732026855427675079916732174077359e-04,9.61182601808082399863895806739747044e-04,2.18366013427713837539958366087038680e-04
misc/plskz362,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,3.45266983001243908398849786184008344e-04,0.00000000000000000000000000000000000e+00
misc/pltexpa,2.60036576036344898065849792887428918e-01,3.65863180571378607102899061654786327e-03,1.10900487155975832613652195740113041e-02,6.58191771497379650727808827648391807e-03
misc/poisson2D,-Inf,-Inf,-Inf,-Inf
misc/polblogs,1.22161146689380962376579438285977194e-02,3.38712395455343949524873415864949555e-03,7.42220381475990863765689890458076227e-03,4.16490805477796325307431129616049048e-03
misc/polbooks,2.59970003238501302691433888417581802e-02,7.23611071457646970725274308677919081e-03,6.43829734823108202943533297729163066e-03,4.53406642911623879083725225657235832e-03
misc/poli,-Inf,-Inf,-Inf,-Inf
misc/poli3,-Inf,-Inf,-Inf,-Inf
misc/poli4,-Inf,-Inf,-Inf,-Inf
misc/poli_large,-Inf,-Inf,-Inf,-Inf
misc/pores_1,1.82650598045185999794668102248810984e-02,1.55967381753814778170091430665308368e-03,1.70491562935181507383688447516663020e-03,1.03522479269428382221362277760272158e-03
misc/pores_2,5.07841818558523886956406827298537493e-02,-Inf,9.02036612633519534652456016513841517e-03,3.12556480179673978593327003228448012e-02
misc/pores_3,6.30318508571208936159111317065173899e-03,3.87282302296997211011771235005250540e-03,1.69317254212889687038827854110022052e-02,5.00510047203135520881375060051660190e-03
misc/power,-Inf,-Inf,-Inf,-Inf
misc/primagaz,-Inf,9.73977287062289487261297442501321768e-02,1.41373608745941222180294453351381576e-01,1.38753681205291533802725959521558459e-01
misc/problem,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/problem1,2.26820813512637798251115893412324344e-01,-Inf,-Inf,3.95662430034919902104827874819884806e+01
misc/progas,1.22604796322187731065924694583956121e-02,-Inf,-Inf,1.09485883118498493285319968778191389e+02
misc/pwt,-Inf,2.86980673578890318294849566408391869e-01,-Inf,-Inf
misc/qh1484,8.75455986658977251324872062053189077e-03,1.63568196756594588613896359784683661e-03,5.36892164312529711153276657306521761e-03,1.17921680255302385805732063177271129e-02
misc/qh768,2.47524277569957766322623334089747809e-02,1.22755572056731445023194872993619147e-03,7.09408010697793036014680153383763154e-03,1.81524045998984990313061189092044104e-03
misc/qh882,2.44092592763766307987834740379954993e-02,5.81595384297805910689613889930642227e-03,5.37707170268835567038700910961743433e-03,6.49313832054937826382664463025378721e-03
misc/qiulp,1.74609048385405662686465939524401776e-02,2.10376786239276470430324514466722998e-03,6.25850885163187393016899323011577663e-03,4.65375287231390792264047519350007519e-03
misc/qpband,-Inf,1.19106716539688896744962680442328209e-02,-Inf,2.67427088958885327802263598429540703e-01
misc/r05,8.16135623977092519423433930319168253e-02,-Inf,-Inf,8.46718296347879419807456558123843522e-02
misc/radfr1,8.04475256492341001905243284163662230e-03,1.99126477431829492703894515952674361e-03,8.21306191604448677556367670950218937e-03,5.67365130392775526041075255490188858e-03
misc/radoslaw_email,9.96165608821181207963468380597139615e-03,1.71467337498417164842292235873796644e-03,8.37248387059131610310901823125446191e-03,4.37041881210997092778749596334018164e-03
misc/rail_1357,1.33985631484784323944298857309792789e-02,-Inf,8.50720134076239879629859110704748783e-02,1.29494622874724059682655027068786287e+00
misc/rail_5177,2.49127666584675753246065976810789777e-02,-Inf,-Inf,6.71350608078907984969418745671737189e-01
misc/rajat01,2.37931373533882392307041431287763362e-01,2.29486720079992198283050213518692185e-02,2.21849386112243297042668030474792705e-02,1.23483854887106512532828505904203294e-02
misc/rajat02,-Inf,2.31058672396904761529579603043700852e-03,5.49342040216831832576005632390110118e-03,9.30788898942869786217949546557608637e-03
misc/rajat03,-Inf,-Inf,-Inf,-Inf
misc/rajat04,-Inf,-Inf,-Inf,-Inf
misc/rajat05,-Inf,-Inf,-Inf,-Inf
misc/rajat06,-Inf,3.32773928753590906610626447104491732e-03,7.46512085033292096546997753648673509e-03,4.67818554617868556757213101263733080e-03
misc/rajat07,-Inf,2.11143993820829433581979639732884859e-02,6.98973614980118847149358808947202305e-03,1.88081551131555339548471780245994683e-02
misc/rajat08,-Inf,1.97146520818832984875264104355494675e-02,-Inf,1.26578676820631302599612480343270345e-02
misc/rajat09,-Inf,-Inf,-Inf,1.22513437427184992176109932051862273e-02
misc/rajat10,-Inf,-Inf,-Inf,-Inf
misc/rajat11,-Inf,-Inf,-Inf,-Inf
misc/rajat12,-Inf,-Inf,-Inf,-Inf
misc/rajat13,-Inf,-Inf,-Inf,-Inf
misc/rajat14,-Inf,-Inf,-Inf,-Inf
misc/rajat19,-Inf,-Inf,-Inf,-Inf
misc/rbsa480,2.02301110777655799054466748470393024e-02,3.27058677880279483333174487426630540e-03,8.18263378066446575663957750665433404e-03,2.84900862566954971441484464267367005e-03
misc/rbsb480,1.23032564963652408647572372511050242e-02,6.86425162892373644300538878257444506e-04,2.66823590877723750396016721875315130e-03,5.23456046856051142740333719750333519e-04
misc/rdb1250,1.10514758173734015590324772306428600e-02,4.23979059843983942288034599700080972e-03,1.20196546901685738656160076746565572e-02,5.33619495140129744407867745678855854e-03
misc/rdb1250l,1.87846443621150704896480542989827385e-02,1.07528931733590507619876662165412227e-02,8.72579639501148650329695344743381434e-03,1.19134785289771262389403854422229880e-02
misc/rdb200,2.77646101088977187505263012000807468e-02,3.92102287596614951524007283040696355e-03,3.42020287244215201136532078561406546e-03,3.37615423586307486742959226530425723e-03
misc/rdb200l,1.22401006722438909658033296940877812e-01,2.15789074703514581725437541848452207e-01,1.56980027173443686373586136931216141e-01,1.88133529080017815620467326229322480e-01
misc/rdb2048,3.28671906557839847636799622146438276e-02,5.98408319468123950497434378403106356e-03,7.96739575586094431090249833867484891e-03,4.65255687722732447204432813334479040e-03
misc/rdb2048_noL,3.32311421831488308041827723019993792e-02,4.93601975034471632011543322268806427e-03,9.64008196438888563750736725515892464e-03,3.25841335734143441178193770980512905e-03
misc/rdb3200l,3.14084744639042769743133715387926766e-02,2.44941776989402468432610643293857123e-03,1.07177776887627665218755564597413468e-02,1.90037877174704167563708746627274834e-03
misc/rdb450,2.12859518164120042548919658817172564e-02,3.76454737364377036563762760540032274e-03,6.53554264690516686820946756152590722e-03,3.24723108294730905172243882687167048e-03
misc/rdb450l,1.23528503435505865904955844827867977e-02,3.64600729130281060553884219793775932e-03,3.96327922545907691120559957658644780e-03,5.65072853106093199304452793785935625e-03
misc/rdb5000,-Inf,3.73790634430026352176511393015734778e-03,7.97854735532627385780794874825288983e-03,4.56062278726034933101065118839049612e-03
misc/rdb800l,2.41027545241624219973372533060559066e-02,4.84305155878004993450123676290181393e-03,3.89245895249741478295476013396661071e-03,4.09801573086232112085549083397683166e-03
misc/rdb968,1.98343702958163785397747859122212497e-02,4.20723486347236373075896013519130528e-03,7.08639023865698098827908080678007395e-03,2.36986401073239496332616536464962358e-03
misc/reactome,-Inf,3.52948657086678541226219333536229286e-03,2.32590013226265017330862839533733980e-02,7.42005267322442133431032553424375088e-03
misc/refine,3.09859742606332885447865191122329215e-02,1.73397185829285470425474255429815365e-03,6.24536552645877009962848698517951896e-03,1.29189183218064376625003741163356179e-02
misc/rel3,9.13548785727762768717382611546589905e-35,9.13548785727762768717382611546589905e-35,1.54408088875409147070258473849192921e-04,9.13548785727762768717382611546589905e-35
misc/rel4,1.59512285857784869301422253717494893e-04,4.61114560942362238290558067881087945e-04,3.10313423400073553795990160799291419e-04,8.71114831549618480685434663569836608e-06
misc/rel5,1.64728066678282949260136072808949500e-02,2.17605363721079772857380156828422741e-03,1.82836593695064143504749023297986834e-03,2.74884548224265652924073779281001283e-03
misc/rel6,6.26823311837399703811739514626948205e-01,2.62902477662955608310873274140392630e-03,5.19461121959701188264364340710373934e-03,7.14128055588932572234847572927498029e-03
misc/rel7,7.98201443877693405136233951190669896e-02,7.16205453675666629649520444395606117e-01,5.46247621130058362336221225457198466e-03,6.62548736411364861971871185980296123e-01
misc/relat3,2.60416666666666666666666666666671770e-03,5.82309369140570233439888976232160572e-04,9.32149808807054241825494871812092516e-04,8.48854479844094884711324421540287878e-04
misc/relat4,2.62935147476192931957989789870846709e-03,5.23541639582194698179395578966439147e-04,1.97765529573438072856301422240330694e-03,5.60032685347941640221659308330688727e-04
misc/relat5,2.12180921068962354301498196958442196e-02,3.29787078882075065994131109141160138e-03,4.59276378563520766106982907784562420e-03,2.62982957718034028294101345536995202e-03
misc/relat6,5.79745800174315086667390171161481643e-01,4.30917708292203425224048452933284084e-03,7.29799491034016744483393392535257673e-03,3.07518855797137254183066020925122718e-03
misc/relat7,-Inf,7.16082464854913041833570412450851629e-01,4.48408611576432981307762506946950896e-03,6.56029047184383496992584015941677030e-01
misc/relat7b,-Inf,7.15944326937861471350350528698574223e-01,2.94449248073008408157194256999387688e-03,6.55711932566704946913821403829174203e-01
misc/rgg_n_2_15_s0,9.76979906262370649294709442075287024e-02,-Inf,1.19724618882810971100103490620690815e-01,-Inf
misc/rkat7_mat5,1.20037185633129970589258112620447919e-02,4.59960563878862871949331807393921151e-03,9.10855326350749468743203124862678971e-03,6.53991024340627317745223650877387933e-03
misc/robot,1.48287004179147772691883468387839530e-02,-Inf,-Inf,7.17385354619302521236180914564144409e+07
misc/robot24c1_mat5,1.53631216966291429595555568533961940e-02,3.27522067516609319824054225795404260e-03,6.76101127779735693818558283533858453e-03,7.29062827234832885001141473956273371e-03
misc/robot24c1_mat5_J,1.13500425501846601132261455784046846e-02,6.14275062421306507627633351346599286e-03,1.02612909916393285282039569669911994e-02,4.56190670047845772113716513912655889e-03
misc/rosen1,3.95013989656114152999140632332709561e-02,3.68540414811620136437258199375545880e-03,7.34963426732783651251649567652527571e-03,4.70141154752419583457503424013826184e-03
misc/rosen10,9.80732768425360023195338001427213502e-02,1.47624092646463426665715741288120639e-02,2.19075933672562796983501492341751727e-02,8.51215688491594829424072591791316692e-03
misc/rosen2,2.72831966919300533363081457574525633e-02,4.14791795640440953327727171741366341e-03,8.54558792629609773973458888041727868e-03,3.64839630106882477433875853308823603e-03
misc/rosen7,1.13634496518325555646622939211567825e-02,3.30340580192751982858325067911360635e-03,5.16119983824088405855048489897789936e-03,3.48073606408772119890672780970220307e-03
misc/rosen8,1.18879047696439147929877355923982165e-02,4.95118235442524387014679139229467379e-03,8.46144955656430591250286644383686214e-03,2.87896946080766201141221524308677415e-03
misc/rotor1,2.64912628229492097254531239268242338e-03,-Inf,4.47529515476715330287043857124379559e-03,3.05971366942549244807699333260187931e+07
misc/rotor2,-Inf,-Inf,-Inf,-Inf
misc/rw136,1.36998049945451260155590014534327306e-02,4.15049602828366723593662946032406470e-03,9.17972525863775053825570327649310170e-03,2.49069492860415953477494868989715619e-03
misc/rw496,1.68401234693030807418321561821650042e-02,1.48465049861475730457994659079924042e-03,6.59916992576383116166546708496378226e-03,5.29494215520607291681825839462145655e-03
misc/rw5151,-Inf,1.55821850967757562527131508074384482e-03,1.00080777255786818341358635455492869e-02,2.99395897846144928182009772398481330e-03
misc/saylr1,4.22460124593179719932896712921784447e-03,-Inf,8.70799551538716994713455037664709909e-03,1.36755600097439261108176455652909066e+01
misc/saylr3,3.56518528655215380258341398611140426e-03,-Inf,-Inf,2.30825279947836177316600279475253428e+01
misc/saylr4,8.85307176498224316269003110954437216e-02,-Inf,2.15503338126240448190758115846276102e-02,6.07635807090818241804832767566109641e-01
misc/sc205-2r,-Inf,5.85682523382360696256843611186137458e-03,1.25852177926724705967347628719443232e-02,6.18676198624251540952645542493686320e-03
misc/scagr7-2b,1.06121290213547818577096629173589145e-02,4.11712800303328740831379318490733781e-03,7.97637582013260148797628941823239452e-03,2.55739434139126809348215807700248663e-03
misc/scagr7-2c,1.75009134138468412106018470793181455e-02,3.11825369003555246116392510285238133e-03,4.58532100011578085944003828350565509e-03,3.47630319880368349207761481734005454e-03
misc/scagr7-2r,1.54961203446686074063225692660985794e-02,5.09791254514842262959845695266970351e-03,1.14078788218394428153053107130922168e-02,5.67513596371589578689858829463856376e-03
misc/scfxm1-2b,1.52178605042141648978024075401692934e-02,2.74884613481859389631746792004759311e-03,7.10442283097738688240369419038356061e-03,3.97510307650574075385179466078023058e-03
misc/scrs8-2b,3.90435467613905433331568418225115458e-02,2.42504756746836698659960536015723556e-02,1.20077984060555432033490247661847259e-02,2.02663237457916894430358318094610516e-02
misc/scrs8-2c,3.90435467613905433331568418225115458e-02,2.42504756746836698659960536015723556e-02,1.20077984060555432033490247661847259e-02,2.02663237457916894430358318094610516e-02
misc/scrs8-2r,-Inf,-Inf,-Inf,-Inf
misc/scsd8-2b,2.62706559414665436067599633833303530e-02,-Inf,4.17069998312490567270074580158263052e-02,3.12237571688221427704982908846942450e+08
misc/scsd8-2c,2.62706559414665436067599633833303530e-02,-Inf,4.17069998312490567270074580158263052e-02,3.12237571688221427704982908846942450e+08
misc/sctap1-2b,1.42190359773752305051797832019849678e-01,6.85776886480982474147961118973514318e-02,3.12778566142904765939269784643307522e-02,2.14936148940613879191673148740907467e-02
misc/sctap1-2c,2.78044398230026807520081352797939721e-02,3.23748898811890518905495894887141610e-03,4.20776347374963939039304060252144832e-03,2.71564038903452161825521887401229011e-03
misc/se,-Inf,-Inf,2.11795323002257159326938898487075333e-01,7.79498496070980855413904916064723320e-03
misc/seymourl,2.34939327568569643035888110643506656e-01,4.03202781322465494109731565485389075e-03,5.33491881628232849781803926946966431e-03,5.98659083708393631431102445130230306e-03
misc/shar_te2-b1,-Inf,2.00093998277478278963059663348069122e-01,-Inf,5.09681782459440779690909346605809529e-02
misc/sherman1,3.56518528640502853296128441731860645e-03,-Inf,-Inf,2.30825279947836177316600279475253428e+01
misc/sherman2,1.13180150359730891394055840420253625e-02,2.13806712948371802840323303853940086e-03,6.43963141519379371590180622577653184e-03,1.52124950386399336746165538297035608e-03
misc/sherman3,-Inf,-Inf,-Inf,-Inf
misc/sherman4,-Inf,-Inf,-Inf,-Inf
misc/sherman5,-Inf,3.74904364795510642187770415192672250e-01,7.76960794197567196234726871966463383e-03,6.53849353032848780507693653374394266e-03
misc/shermanACa,-Inf,-Inf,-Inf,-Inf
misc/shermanACd,-Inf,-Inf,-Inf,-Inf
misc/shl_0,1.71255771887442827988214067895488771e-02,4.04596163527127287841368355296739425e-03,7.01765130614125448688026093217487854e-03,5.38430593386076101479599936984441441e-03
misc/shl_200,2.93801635665605641524996506003225914e-02,4.60664719052086252180932105625196343e-03,5.68351899363118733154009569645512154e-03,5.53973005389835791021884836910505654e-03
misc/shl_400,1.86744008067534395075334406809841238e-02,7.44243247014378908991358715297788170e-03,5.93236937205131807354415902534972547e-03,2.66916012321668130865145257745242487e-03
misc/shock-9,-Inf,-Inf,-Inf,-Inf
misc/shuttle_eddy,-Inf,-Inf,-Inf,-Inf
misc/shyy41,-Inf,-Inf,-Inf,-Inf
misc/sit100,-Inf,-Inf,-Inf,-Inf
misc/skirt,-Inf,-Inf,-Inf,-Inf
misc/slptsk,1.28370669170818230111226672181727437e-02,1.47579683577779972165967935791236429e-03,2.32820940049416285201287283729877146e-03,2.27678062930022878270364355015640479e-03
misc/small,1.89832825445411424299560611950433515e-02,3.77003755378957631939042212159424607e-03,4.82382134847466922363346608003925281e-03,3.63581623436024827255390443037147559e-03
misc/sociopatterns-hypertext,4.77637105360653055496631598451543572e-02,3.27766864630664353335393642695792751e-03,8.10700735415600333564426788840666201e-03,9.09971234929888412552124750608645888e-03
misc/sociopatterns-infectious,1.22830667461083518822898573151952778e-02,5.37004980907593441891630939275793674e-03,4.33991862816152136774756064316282797e-03,1.41921912706912372198175011873781708e-02
misc/sphere2,8.81229251476398260521333525240207892e-02,1.12509076369874337840866472556624927e-01,1.11082633422225358931840316759476065e-01,1.11657358266773699044537135255850918e-01
misc/sphere3,2.37247860884796909650551318845735454e-02,6.69424744318982888461664139826041679e-03,7.79294435122747789574067704714924886e-03,5.39751535598185129695617801837092740e-03
misc/spiral,1.88981303610711377027379828779096152e-02,-Inf,4.86856135359475284155538176956949249e-02,4.40446322735038920179393993882542427e-01
misc/sstmodel,-Inf,3.62951883734912285211438406684367669e-03,1.02093241974428030809455410049782213e-02,8.93736547669780979308778894495131864e-03
misc/steam1,1.64972406798000699896333526076903733e-03,-Inf,1.02344534675004778494727472395929096e-03,8.62973345423224988870054600387432571e-04
misc/steam2,3.70579413300981952968620337238209203e-03,0.00000000000000000000000000000000000e+00,2.67442655031819391336411026758204171e-04,0.00000000000000000000000000000000000e+00
misc/steam3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/stoch_aircraft,-Inf,-Inf,-Inf,-Inf
misc/stokes64,-Inf,-Inf,-Inf,-Inf
misc/stokes64s,-Inf,-Inf,-Inf,-Inf
misc/stormg2-27,3.52155185123434407307137788706920355e-02,4.77415944887008759058775672319222486e-03,1.15102219814452447906674569350353308e-02,4.72768614472920682780513063078066901e-03
misc/stormg2-8,3.02754737118431269320119674869191701e-02,8.04124134013796762932024623798824313e-03,1.33065706662579872527672094755588862e-02,3.86755288038555246009409594412486676e-03
misc/str_0,1.86665190970380281191809485903605013e-02,2.45640258523598122543256017972228550e-03,4.05914304701577218360125066934826532e-03,2.39295168158692607633974570076940045e-03
misc/str_200,1.93531910846010046573239686178618263e-02,2.95045912754119010316165732743792348e-03,4.25036267313735273359445022545750064e-03,3.07024726937899152614897441876862736e-03
misc/str_400,2.59651555524048965468512089760285334e-02,3.11923298904093540086526531079507217e-03,3.76683466110927685122168214849836094e-03,1.88510359034388215906385146676960899e-03
misc/str_600,2.02076808452565829340082707694677788e-02,3.26672457168810927114924693972347205e-03,3.16262780258241717059662632921574629e-03,2.22271794066478337887769389125342021e-03
misc/struct4,-Inf,2.24305248036774228552150579458550324e-03,1.39049974368414897418354973225859079e-02,7.85845604077403978961316382099309940e-03
misc/sts4098,-Inf,-Inf,-Inf,-Inf
misc/stufe,4.34787741860281092069032567464385858e-02,1.78086169543364704997193830514257815e-03,8.46777010211476831563325900033966959e-03,1.07155236611836206761982794962679330e-02
misc/stufe-10,-Inf,-Inf,-Inf,-Inf
misc/subelj_cora,-Inf,1.82694899436549532591888087584944374e-03,1.62358780012566926771479695675234067e-02,1.01244252312757166228418742598401578e-02
misc/subelj_euroroad,-Inf,-Inf,-Inf,-Inf
misc/subelj_jdk,-Inf,5.62322394118100072849623186416475030e-03,7.18266757726847820601308675056896793e-03,8.80570581082948220444494847483146987e-03
misc/subelj_jung-j,-Inf,6.17371980105012645898130936369157856e-03,6.05743887914277359291906316606167015e-03,5.00185376938706462163009629231090822e-03
misc/swang1,2.14828337407460196997272714370781880e+01,1.10701349217985269632877589215933235e+00,6.35841746878274075607595201407698070e-01,4.19355411897917001863280607397776449e-01
misc/swang2,-Inf,-Inf,-Inf,-Inf
misc/t2d_q4,-Inf,-Inf,-Inf,-Inf
misc/t2d_q9,-Inf,-Inf,-Inf,-Inf
misc/t2dal,1.44871040682496101192702998458990612e-02,-Inf,2.19461689669041425975590181597288058e-02,6.56078716533166819931140103353167295e-01
misc/t2dal_a,1.44871040682496101192702998458990612e-02,-Inf,2.19461689669041425975590181597288058e-02,6.56078716533166819931140103353167295e-01
misc/t2dal_bci,1.35592081884191734404933655501000490e-02,-Inf,3.87055244051884225609909744953987787e-02,6.56078716533166819931140103342418487e-01
misc/t2dal_e,1.96322619407962524525180367237114965e-02,1.00000000000000000000000000000000000e+00,-Inf,-Inf
misc/t3dl_e,2.80930325656138249685881163217315787e-01,1.00000000000000000000000000000000000e+00,-Inf,-Inf
misc/t520,-Inf,4.75018767080744263908590471365278002e-03,1.22866686508550484267461488719145159e-02,9.61238254374950028654094607271147709e-03
misc/t60k,-Inf,-Inf,-Inf,-Inf
misc/tandem_vtx,-Inf,-Inf,-Inf,-Inf
misc/tech-arenas-jazz,2.39322196307192686986736994643569451e-02,2.74727643515704101291225255146373900e-03,1.09991749951695318264308008317489111e-02,3.87529710439832014911451342468775783e-03
misc/tech-arenas-meta,1.92945762622627128764654754769287204e-02,4.40308853861011853424517363444919919e-03,5.07596795935926124233916221101107015e-03,5.23644521314160352731730538470261933e-03
misc/tech-arenas-pgp,4.00401585253949478210849630961323704e-01,2.18591222753756899959973709917328426e-03,8.30619836295643466888210175707753736e-03,1.24782419773349982296431329385609165e-02
misc/tech-as-22july06,2.84600363184306765032426986421805015e-01,5.45015043417446656771955475229873542e-01,1.24561800064230140508057725557350203e-02,1.01646704198518135119984710422095784e-02
misc/tech-as-735,4.90023450903200596943780059757548479e-01,3.51897154151197269621796932645527182e-03,1.00569804224012573588385055835594487e-02,6.59877941790765483306485672324980913e-03
misc/tech-as-caida,1.53883177928380274529221739714061268e-01,-Inf,5.12532902864152380024483276351695965e-01,4.98793179608517971191247160445078432e-01
misc/tech-as-caida20071105,3.00124105227836495691424796474724302e-01,5.61703857070142833823615948969199918e-01,5.23321088250935820873514202758657573e-01,4.82451092225588887706841979370587577e-01
misc/ted_B,-Inf,-Inf,-Inf,-Inf
misc/ted_B_unscaled,-Inf,-Inf,-Inf,-Inf
misc/testbig,1.15620160534511531819925808582845869e-02,2.89333847051536982599292603626172601e-03,8.22622084423400048758187675576604878e-03,2.73914252699332010709408780907402582e-03
misc/tols1090,3.32084491458870032094621826070890451e-02,1.34213249327676818034633704666164168e-03,1.09987814070348653184587088401734073e-03,1.14780794904256814249700533346495741e-03
misc/tols2000,2.02978941560114885442913291470281484e-01,1.44072996928453724570938895762896734e-03,3.23172133975383398258916304661958869e-03,8.11276760395670181986758927644731881e-04
misc/tols340,3.19687081046158999727501576720932370e-03,1.38458414486861338592514341773450767e-03,1.52978458609430569655727537645387628e-03,1.41877109991478647718042294139315507e-03
misc/tols4000,1.75790890809995997696675190035255065e-01,2.31313119249946981611561592626375584e-02,2.30583835871178135310233872317715918e-02,1.04803879844829871761540824411216216e-02
misc/tols90,1.43436156273809278693871427623612712e-02,6.11388444156178837314427952166402827e-04,3.01732905530749119598462191863877215e-03,7.91667184204611495210640874943056638e-04
misc/tomography,6.47923129620017813492024309931737986e-01,6.60937575873522380634267147546360678e-01,6.07711870143281482495781736257744232e-01,6.58269546261490716802322329257973873e-01
misc/torsion1,-Inf,-Inf,-Inf,-Inf
misc/tub100,5.95852138228351999872268098545046407e-03,2.00216275741611245079984813787096836e-03,2.64118327076111272183865897518718442e-03,1.17454435851831268654541359369313030e-03
misc/tub1000,3.87477461711217593558927378697900869e-01,8.32459362590965019416516155601055011e-04,1.25605153255509622720296975748437824e-03,1.43888222753074616283924766578221206e-03
misc/tuma1,4.13726840895714182007272114642551521e-02,1.60550877883794429426707982349499531e-02,1.00079595518304169095297934741617469e-02,7.53046763997265587570421847665983547e-03
misc/tuma2,3.29799632872027980047703569134566631e-02,2.06757859165680178424640166363941769e-02,9.42414296400194637853534935674510212e-03,6.01175894685062387669673884370578361e-03
misc/ucidata-gama,5.28497852853469127270133357479891361e-03,2.71731874773158667328328275400268930e-03,6.15468859118202242987624957030733583e-03,1.84291015491103153646037459961218706e-03
misc/ucidata-zachary,1.87369036494514124107667356077735337e-02,3.10305032351262018670184916212340029e-03,6.57249034710767655305992171511477428e-03,3.08751514992060991618650745516325157e-03
misc/uk,-Inf,3.16506455186531941093345463305918078e-03,1.36606422914902295277812827671617899e-02,6.26056830896679254002720743338767914e-03
misc/ukerbe1,-Inf,-Inf,-Inf,-Inf
misc/ukerbe1_dual,-Inf,-Inf,-Inf,-Inf
misc/utm1700b,9.16073989015888537075547763798502161e-03,2.79367338284320037986162007366015766e-03,6.64218507760207947852341215701937109e-03,1.79212459470636500783559221211003277e-03
misc/utm300,1.14489252045155967265747992737506522e-02,2.53556015687249239168117166354677244e-03,4.53982504444348492493123295825643814e-03,7.54006219531120897135314462499080104e-03
misc/utm3060,9.82187535908294554056767456262076060e-03,1.04982248927849847225840991127104580e-03,2.26405452873007007592015303523553783e-03,7.47171575733152550767501045396349855e-03
misc/viscoplastic1,4.78626611561261388579368084121343703e-01,5.31110133394497294139428002880486590e-03,1.07779454885990557172878011662009326e-02,9.80487079178450927970335941429218237e-03
misc/wang1,-Inf,-Inf,-Inf,-Inf
misc/wang2,-Inf,-Inf,-Inf,-Inf
misc/watt_1,1.31845617013521854454016899694696973e-02,-Inf,1.85371409419165467286978949040868347e-02,1.23702628061693206141603338719255633e+00
misc/watt_2,1.16957639092688232665493432137852167e-02,-Inf,4.95459444971444944740612476477511999e-02,1.23702628061693206141603338719255556e+00
misc/wb-cs-stanford,3.57621551917682514144488569973101377e-01,4.46431860271591423904213275698221279e-03,9.95842695582765130107488431522206713e-03,4.38638046559925125971682254676536764e-03
misc/youtube-groupmemberships,-Inf,-Inf,-Inf,-Inf
rand/CL-1000-1d7-trial1,1.70922128452678026871128547280297069e-02,3.65801490025047109202141311436605961e-03,-Inf,1.99062206862986630759824178182438629e-02
rand/CL-1000-1d7-trial2,2.20942284708809018538115804459030207e-02,3.93800622357495007315288949537313420e-03,6.22506384527621567663006011814691962e-03,3.83787654352959917437282778280061007e-03
rand/CL-1000-1d7-trial3,1.48020345524618572982260715670165853e-02,3.83878368412419625072762892485959065e-03,4.83366613199321319589373983047239412e-03,7.30101896263865465592432788315384062e-03
rand/CL-1000-1d8-trial1,1.94556094039058501100747612668723602e-02,3.51712614803441762142712363974606956e-03,1.08140199813042430496484561006356220e-02,8.34548276912699313184258547769262473e-03
rand/CL-1000-1d8-trial2,1.61893020935687089290472421279678503e-02,3.90621321713521765706735853521657015e-03,9.13945702618660962726134228462645694e-03,8.63129027957471623902754111461255177e-03
rand/CL-1000-1d8-trial3,2.19371213457274396592207948406878334e-02,1.90104760946725910531848116329558746e-02,1.88464383001441982683333910509360015e-02,2.16510806243438120698367183127680087e-02
rand/CL-1000-1d9-trial1,1.71254772792536067241462607969329733e-02,3.67617386658902763045358938180551444e-03,9.28783645462045984648680067987134209e-03,3.62113719770767063756565523929779974e-03
rand/CL-1000-1d9-trial2,2.73570795524869971651885757079365332e-02,3.77093967407094424891497278602151939e-03,1.03013953660362802791741156079386554e-02,5.37877027050519996119525777529302978e-03
rand/CL-1000-1d9-trial3,1.42017690946939722686991985352170864e-02,4.52065055967405915234000411673679955e-03,7.88825757512491311978962811571864201e-03,5.85343061265639637985970416990640055e-03
rand/CL-1000-2d0-trial1,2.30098179414712704704987707200661181e-02,2.11420379523367281693925270141144762e-03,4.11295996050362685916768405821455103e-03,3.75900358490199799367009053533652851e-03
rand/CL-1000-2d0-trial2,1.87213216834919868535646817865928481e-02,3.81509693203411794436827524784751886e-03,7.39287848039228474622513234469304616e-03,1.45113816036374801465780141227708200e-02
rand/CL-1000-2d0-trial3,1.71322838537110749972368115509115310e-02,2.59773017608218208180764409203916054e-03,6.60613820593515821120882432223383587e-03,4.54282429187695799333603185555248100e-03
rand/CL-1000-2d1-trial1,1.20708901439630888817558550136658440e-02,4.36422405155819758045224198104980313e-03,6.84908116017936419900006280642670274e-03,8.14312249920822640473938592350760436e-03
rand/CL-1000-2d1-trial2,1.42076478466729767421715652258729608e-02,4.30444864321121375291712151218982424e-03,4.97823477150317195345900105360409824e-03,3.33364569557397407526364274854047534e-03
rand/CL-1000-2d1-trial3,2.84132694303042033341452956166390695e-02,4.42753400039874106287125158578082747e-02,4.26915084463368392385558306999754567e-02,4.88871301062973881227462114315578877e-02
rand/CL-10000-1d7-trial1,3.65840309411420960265338553675148907e-01,5.68040592714670567784320797809963105e-02,4.43572397681414569906558847147740346e-02,4.79170910556290494979272150479988270e-02
rand/CL-10000-1d7-trial2,3.27393414040604200755387442892806671e-01,4.12545437418018215347880406013697806e-02,6.34625889072282961127218929627589746e-02,3.85537776274551444688154780796104451e-02
rand/CL-10000-1d7-trial3,4.88647770083698369044657738767367613e-01,3.67605652217042635672027909802468425e-02,5.03316303389049121493850907547779381e-02,4.90020432276417459176223608678056275e-02
rand/CL-10000-1d8-trial1,4.33783281541992423841654448514083427e-01,2.92492592049248735004057971661649639e-02,5.13381640990508492543812532285324461e-02,5.46300308188909216807233804941806338e-02
rand/CL-10000-1d8-trial2,4.72911664890255314239025774068873861e-01,4.40825998779143966112288917585114734e-02,6.90818771485831968337004183274878448e-02,3.82808414820984558659015567213013101e-02
rand/CL-10000-1d8-trial3,4.78166554265797077418579182432332868e-01,5.02982045635363155679691981886193663e-02,4.96952711077616226972247454422189595e-02,4.25998037699023537460005294937005575e-02
rand/CL-10000-1d9-trial1,3.99985045130345887193016386642958298e-01,3.19961449911323348131126956182443872e-02,3.14959009065654274828562033198151619e-02,3.67700130260531092385193028137167993e-02
rand/CL-10000-1d9-trial2,-Inf,2.55266174280156672797733999759725277e-02,2.98761323109217276702740261221655553e-02,1.59509136383633893391516286640614708e-02
rand/CL-10000-1d9-trial3,3.54913704011739840132158074544905440e-01,1.63119541214919145267135030532145131e-02,2.77462036586384410743904933966061302e-02,1.51471236970559669100136971624015121e-02
rand/CL-10000-2d0-trial1,4.04399300374260083990734252386936590e-01,1.94313317629548249703458813596363675e-02,1.94077955947928363584327344875421005e-02,2.00662177889539437450994462804208865e-02
rand/CL-10000-2d0-trial2,3.83661251909101713160706730630593373e-01,2.69626588771233357136459717116653591e-02,2.73354381798899932032485532523040917e-02,2.06545065616429680553496567351681013e-02
rand/CL-10000-2d0-trial3,3.47317996714828097240388148287531077e-01,2.86288174552174887502688964615263742e-02,3.81086899506933569109439206016760863e-02,3.37067614754248721149333436744130134e-02
rand/CL-10000-2d1-trial1,-Inf,1.65233315549882789133774018230934965e-02,1.23683277167913094572333147969348316e-02,1.27559945081481893644116815502072722e-02
rand/CL-10000-2d1-trial2,-Inf,2.81125363656365273129453814554245580e-02,3.12333351460398791799073502677827541e-02,3.10216848169512533756367612671100359e-02
rand/CL-10000-2d1-trial3,-Inf,1.81418032911664018418094469743321033e-02,1.98527095221110843827450351815393110e-02,1.39104046981902861074297878921580056e-02
rand/SW-100-3-0d1-trial1,3.48517782324595075321009652443792653e-02,4.86400763735237083313838465780012306e-03,1.00028107050004291831306128124187081e-02,4.19953808562990081429308718114573850e-03
rand/SW-100-3-0d1-trial2,2.55786006096615281270822656887366063e-02,5.22929285986089729118431664623594668e-03,7.75189314780928566423525012592308840e-03,3.47322599088445939112102034154328442e-03
rand/SW-100-3-0d1-trial3,5.36331978285499241863273729332705940e-02,2.13521388892683263697074419265311899e-03,2.52446243024834484416499783737390111e-03,4.82481822618069173569980107032393150e-03
rand/SW-100-3-0d2-trial1,2.66986016785145459191279895128831225e-02,2.66185347776650425930872481072072732e-03,6.26632843621560399449813093224794261e-03,3.60641149343593822670059771470540660e-03
rand/SW-100-3-0d2-trial2,1.30860235961028833232393726445694335e-02,2.69543661709648085584836042695439035e-03,3.43140311177990256333918366588143524e-03,5.00592533438735663790940012830915453e-03
rand/SW-100-3-0d2-trial3,1.90115910065055206470290981819608962e-02,2.67198971325302240173139115591331325e-03,3.69972246312355226374501224856194397e-03,9.43970282161056585124471589624307308e-03
rand/SW-100-3-0d3-trial1,5.23389477071014830523187034762576292e-02,3.11903135511197098121413239703273265e-03,3.50852789770982974066735950136224857e-03,4.24575699952711753512950477150191581e-03
rand/SW-100-3-0d3-trial2,2.00270907625189330356889335188912029e-02,3.34321186079970283246972195586770485e-03,2.71717184539843107552434764860034444e-03,6.17377625831636905295132899130921079e-03
rand/SW-100-3-0d3-trial3,1.77019603945618687130703695613017614e-02,5.61560880803813381243166676234921556e-03,1.01884016219869487379356660413848541e-02,3.72317689483304747402957509686423692e-03
rand/SW-100-4-0d1-trial1,2.17620012435066874957013245371551509e-02,3.45147555653817601056532682061098495e-03,5.78559096935823768249534942930526582e-03,4.80669026226964446809896640909360231e-03
rand/SW-100-4-0d1-trial2,1.71578439327377564106800438357762706e-02,2.34791827415276358272652405626018344e-03,4.70373285358077127597842243977996306e-03,8.08141249727868283063663718869846186e-03
rand/SW-100-4-0d1-trial3,7.55941800806657130201834290294063291e-03,4.04024731896134200128971850893424667e-03,4.58438322341511637262873975412718745e-03,3.47366499372498757225372649897979628e-03
rand/SW-100-4-0d2-trial1,1.65698408926402222834904739815853904e-02,3.25259073738729502022306481599580596e-03,9.23277377340200125776887635108029653e-03,4.91052158655867749477416548140978594e-03
rand/SW-100-4-0d2-trial2,2.25290795268338425631105454317114436e-02,3.11564400773145245804249840425883728e-03,5.38173532842632749062570255296413244e-03,4.24336949746585628722578592173095266e-03
rand/SW-100-4-0d2-trial3,2.00380941603204767067481356752017257e-02,3.28983281170389227294218906845108571e-03,1.09979800084584391607560802893665537e-02,5.85948308817083881568938754538356543e-03
rand/SW-100-4-0d3-trial1,1.42544312993497315277282494521144385e-02,1.91475199007724317732782593720339806e-03,6.77934270274469525394017978048880805e-03,4.52548546316622425612787530029898872e-03
rand/SW-100-4-0d3-trial2,1.79698756825583408950775698109260061e-02,5.74031901489573316075949944568794251e-03,6.90663025976346202261209102132582200e-03,5.25584783463248540575704347882913958e-03
rand/SW-100-4-0d3-trial3,2.35868622547320928847255666004171568e-02,4.10833177686484404583371136234766575e-03,1.12686249306454702390209595671856572e-02,7.03517227957771840488162634182208380e-03
rand/SW-100-5-0d1-trial1,9.37257179507124315185388271326475847e-03,4.49212034402022800401250868381986555e-03,6.78408491880186013181399865461699967e-03,6.63498956051727340493557638025506954e-03
rand/SW-100-5-0d1-trial2,3.12421398284981106397370003304750804e-02,3.84164115710658745213435000193830347e-03,1.03212555755145008380662661538635912e-02,7.27739025456281652308196699916867239e-03
rand/SW-100-5-0d1-trial3,1.70185794386034114335144218118302597e-02,3.44927515054489238811955908308148233e-03,7.82740175718036706697687655546900023e-03,6.79740573556134263436995000120388087e-03
rand/SW-100-5-0d2-trial1,8.08878153830172224635900647664320567e-03,2.88806205929297512723338397111967042e-03,1.07371227093408248695772132966239985e-02,4.34111887104366185776943700705922846e-03
rand/SW-100-5-0d2-trial2,2.15551145407632594102384866003439037e-02,5.91798060648377291222615362403576872e-03,5.70972655882319358922916230552858521e-03,4.10744148621552949480752822653357773e-03
rand/SW-100-5-0d2-trial3,1.69784186293126913133795449461632143e-02,5.65775694567528245433343526964697449e-03,7.45592961128487755082702376296235387e-03,3.83039636508547963324702878605553095e-03
rand/SW-100-5-0d3-trial1,1.66486713198095078475634809167851024e-02,4.05147745363926704396206468233022709e-03,7.43506939317567140464448421737903497e-03,3.87569298430046134717592743217126461e-03
rand/SW-100-5-0d3-trial2,8.91075837927003454241777057008037735e-03,3.55994521108017127381828091518760400e-03,5.77535511888016616426282719184656414e-03,8.59550032471233680984909997304951671e-03
rand/SW-100-5-0d3-trial3,1.78175815729737363175889963831145262e-02,5.19602214527532000678136337924512849e-03,6.88378699355401178547042026455091510e-03,1.23336250093331079320228446951919881e-02
rand/SW-100-6-0d1-trial1,1.16040024055907641829247731615062162e-02,6.52389276452791441067508970514386683e-03,5.25729423810562233646834003004806791e-03,9.66645387470194939424879690400350214e-03
rand/SW-100-6-0d1-trial2,9.55503598591483544638126032826940156e-03,6.45912076577469964013415098299546596e-03,9.50850424605725444247826311101175006e-03,4.42434310286484469614735276830419382e-03
rand/SW-100-6-0d1-trial3,1.16973335105893156831955407818550076e-02,5.69799793344445891284204137003651672e-03,4.74287596377059235569801133912684266e-03,8.47316864436855423047385879054992573e-03
rand/SW-100-6-0d2-trial1,1.23354558245259457711444312256854831e-02,3.37513479681156807220066735607941418e-03,4.68106144379719524976167417929126994e-03,2.98060960034870275240839452861032216e-03
rand/SW-100-6-0d2-trial2,1.58449988841098176899616643173268436e-02,5.70796567054020888622547171898721939e-03,4.80153207286787330105577201664802461e-03,5.35568917971644907243524393881721356e-03
rand/SW-100-6-0d2-trial3,1.57474894118253394460047237979980980e-02,3.87155156576054369155250186952105821e-03,5.03082234067876280224086908487121423e-03,5.92162511498237049510342596655654545e-03
rand/SW-100-6-0d3-trial1,1.15467802319359292572268349090823708e-02,3.69823170166116619492700626496139097e-03,1.22260956501858430744357134286809512e-02,4.16945714261760333908386883924674934e-03
rand/SW-100-6-0d3-trial2,2.27750138309693834983476403076615523e-02,3.12739618430326013332604306540426641e-03,5.18822949826969953612222470693528259e-03,5.92233169824033021959475122250114568e-03
rand/SW-100-6-0d3-trial3,1.86329029668975199042385703479444126e-02,3.62287035026717257958976897428413706e-03,7.39653410548445257206345567068162801e-03,5.20528339713925209163529093548329901e-03
rand/SW-1000-3-0d1-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-4-0d1-trial1,2.82045649170954473869181689556518791e-02,3.14620642799283225249105972545228282e-03,1.14219956694827757113132898808303891e-02,1.20959229854716379071937676287102745e-02
rand/SW-1000-4-0d1-trial2,1.14039252130457916396564210173206361e-02,2.65563538872866995020774755737769798e-03,4.31163061915331261634404311837848068e-03,1.10967640784524749302930611164286202e-02
rand/SW-1000-4-0d1-trial3,2.17982830960712904539147705340874009e-02,4.78749994274508056654943986772857740e-03,1.10580818176875303589234822377342902e-02,7.56953235113530383890590701177672120e-03
rand/SW-1000-4-0d2-trial1,3.35157717453134703494096901832299034e-02,2.17439214345566355273093292274857538e-03,9.25363436367916651237984879394962767e-03,6.43351707340727866900446494541634198e-03
rand/SW-1000-4-0d2-trial2,1.37101813796385398011421795076395709e-02,3.89126300602396123913588205456553632e-03,8.69442034624808303315631774587444677e-03,8.16888131239264046743343509460277518e-03
rand/SW-1000-4-0d2-trial3,2.17238781609303144661403247745297861e-02,3.01694822091219484136115408852788393e-03,1.28733515619055437518461770610075531e-02,1.08260834018095657760429423865811336e-02
rand/SW-1000-4-0d3-trial1,2.56577213200546425479068032936477005e-02,5.66917904738396204035886368890701801e-03,8.53960195235050523343398330051435317e-03,4.57778340514605611265524721097943307e-03
rand/SW-1000-4-0d3-trial2,1.37667008764273625889435325618710549e-02,3.66411381306441171947294185499934681e-03,4.04547144946080199880213294722567805e-03,9.44367275769263411137859301602915163e-03
rand/SW-1000-4-0d3-trial3,1.80887190000150943262015648743023033e-02,2.12424149890329140283744186831887176e-03,1.29248524465657849328467255773813668e-02,1.01069092233991786057691632331981565e-02
rand/SW-1000-5-0d1-trial1,2.22751030202608895368921967639081374e-02,6.70519922273668666126646113573314101e-03,7.61118876873272715939756138187543632e-03,5.69345821976191181997441374695672089e-03
rand/SW-1000-5-0d1-trial2,2.41979295307980484515277894848186352e-02,2.85922404043793318454705728854490884e-03,9.26819061400446042332070401697943271e-03,9.64023056320906045952217905589429951e-03
rand/SW-1000-5-0d1-trial3,2.33673402670973506412466648130445888e-02,2.97086793169640457313642111053235740e-03,8.14342638712632607753557165098087415e-03,5.94430626565297671550899213867967446e-03
rand/SW-1000-5-0d2-trial1,3.17303693314111419644750026225500701e-02,2.92250721345699252387004417040896439e-03,4.87551940541465605872080779495783577e-03,1.25133900554344212956607155061980223e-02
rand/SW-1000-5-0d2-trial2,1.63272698126267782818735425211185066e-02,4.01750723267475552192295763067219142e-03,1.30069000208314063638837326732726410e-02,9.19681868618495136776437015818358908e-03
rand/SW-1000-5-0d2-trial3,2.72125432987642073443538928599524050e-02,1.82651862021130452767929440302897505e-03,9.25874402417920680213985396145714986e-03,4.84079296111388554435114305937764469e-03
rand/SW-1000-5-0d3-trial1,1.28548936561749623212426545045306185e-02,2.55945272399800405186683001503697582e-03,1.58747446850148110404912983846518853e-02,6.81016266474012341141674679778239373e-03
rand/SW-1000-5-0d3-trial2,2.64026512448318708754946000443083349e-02,4.61921420166815063467126951820473965e-03,1.21934865529788399422623884660287736e-02,6.35373691578581448600977977455100142e-03
rand/SW-1000-5-0d3-trial3,4.95269786219582572764074552781067942e-02,2.63491060939058131367439302264516419e-03,4.94788086094239644871387803492558582e-03,2.90805738920487103524231513074757588e-03
rand/SW-1000-6-0d1-trial1,2.03381730932199056196517779594491997e-02,2.08925174035619323967235346368015965e-03,9.65147917103580807824784784878101035e-03,6.66629093468366284958392172577121834e-03
rand/SW-1000-6-0d1-trial2,1.33880168521426043859373988851912934e-02,3.45756273513786615315985985500937150e-03,3.96365657444768192926175540601896200e-03,7.81478741662555086539399180420225560e-03
rand/SW-1000-6-0d1-trial3,1.56767248981242117658864167048382721e-02,2.95933725886118938637105398259313074e-03,5.19399864282076443514526318586696012e-03,2.39957919324106702321524313596132206e-03
rand/SW-1000-6-0d2-trial1,2.59176833405292055717774944640213986e-02,3.29997566352541795529816140659149419e-03,6.94502665343369807908973547455189521e-03,9.15023741159686199562226271849831022e-03
rand/SW-1000-6-0d2-trial2,3.82800325815100085497747554337081456e-02,3.88758374537533299653353150012014366e-03,9.05337823484541179731004428867465785e-03,7.42919715536831145585084344676769826e-03
rand/SW-1000-6-0d2-trial3,1.86998647640945925225954611235095414e-02,5.06570188286220783619188736013028832e-03,1.31009840620301104840074009195328836e-02,8.26978872913871005198512181912683723e-03
rand/SW-1000-6-0d3-trial1,2.25745712002108493061821380447914163e-02,1.91881782528679230597393450112988296e-03,6.32800968263036632004735065924962334e-03,1.68868369481223073741736648226359206e-02
rand/SW-1000-6-0d3-trial2,4.98501795888509972725779391812015583e-03,2.06577490341522514072981224850647975e-03,6.38568679357652018534486730881213016e-03,4.46638817387584436714959538530711940e-03
rand/SW-1000-6-0d3-trial3,1.36760793786477801234762038797186454e-02,3.74503399437689247116710136225326761e-03,3.30180666986891005661267503149102313e-03,1.29868541612074539535629198787179261e-02
rand/SW-10000-3-0d1-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-4-0d1-trial1,-Inf,3.97898938469275248035209158265651594e-03,1.56564222052959547571057398590274151e-02,5.83408829039636083191980437758394954e-03
rand/SW-10000-4-0d1-trial2,-Inf,4.00800584542357184191424035945973306e-03,7.42276514976453059458964619199383424e-03,1.10902344115368369810046105263921596e-02
rand/SW-10000-4-0d1-trial3,-Inf,6.12861659187317625411060270474146382e-03,7.11496401296608439359696520595678370e-03,4.28526973346994400720827756318974211e-03
rand/SW-10000-4-0d2-trial1,-Inf,3.31018383159280167426095603657148295e-03,2.19098068745727928561300001255556570e-02,7.87739608835901597805502720642937236e-03
rand/SW-10000-4-0d2-trial2,-Inf,6.78486092262487429079548411855968015e-03,1.44628493016308550660420757270893944e-02,1.47600147909556272538517126551708787e-02
rand/SW-10000-4-0d2-trial3,-Inf,3.50141283400889197518422624524506379e-03,7.31750067346743312239319538940151569e-03,5.70451452401704462437207364006129676e-03
rand/SW-10000-4-0d3-trial1,-Inf,1.92652579448688889198719028705769333e-03,9.80097630525175101144500833046656764e-03,7.19714268426261368007197861635580120e-03
rand/SW-10000-4-0d3-trial2,-Inf,4.92460164881815009743861523199230263e-03,1.09034437350547953203805145906743246e-02,6.40638782484390169130130677961519698e-03
rand/SW-10000-4-0d3-trial3,-Inf,4.77687653293464703905769265711830209e-03,7.96555297589221140073674925183139781e-03,1.74123244189827803483151968245399947e-02
rand/SW-10000-5-0d1-trial1,-Inf,2.97189848697053305697737550436073061e-03,8.38441920043964495859413591533218141e-03,8.52962230095926601295946443244799695e-03
rand/SW-10000-5-0d1-trial2,-Inf,3.93881844211444931067573884163253839e-03,1.29583908957858066838638368780988721e-02,9.54697324986145049653761552764421982e-03
rand/SW-10000-5-0d1-trial3,-Inf,6.03506746701223901848969937722279791e-03,9.30110211719603046016186170603170888e-03,1.56192862818770510385256921793737904e-02
rand/SW-10000-5-0d2-trial1,-Inf,4.50902426073569817433419190701679770e-03,7.10187778866467800136042674024295854e-03,6.77382359639684907853317231409783324e-03
rand/SW-10000-5-0d2-trial2,-Inf,2.98139017680736229356315068926641718e-03,1.04534918077910835806632712962476464e-02,6.36105348565811564147742685246629991e-03
rand/SW-10000-5-0d2-trial3,-Inf,2.09558021646045268998046069490820507e-03,5.47224603663435370469650255513571033e-03,7.49964143281326141612468957885826975e-03
rand/SW-10000-5-0d3-trial1,-Inf,2.62959757423782737465833238851382521e-03,1.30357308161436469311748133535579883e-02,7.01067273937991933858649323223131952e-03
rand/SW-10000-5-0d3-trial2,-Inf,3.19316832055067231292923188376795693e-03,9.97968458609352287766590421514993538e-03,1.02892849154477435417331808770487753e-02
rand/SW-10000-5-0d3-trial3,-Inf,1.28236866462243778827483695082928615e-03,1.36031627989703304802146630046924845e-02,4.18336842312074451528504816137136453e-03
rand/SW-10000-6-0d1-trial1,-Inf,2.30275578142771157151505453348657347e-03,1.30214106462050649236020044165396423e-02,8.53798573463727224496759668534629084e-03
rand/SW-10000-6-0d1-trial2,-Inf,2.73028149182602624521279507203377191e-03,1.19434269089193378278541722018302745e-02,7.54709754518890241088765128711323824e-03
rand/SW-10000-6-0d1-trial3,-Inf,2.36464133947147993315708123100553774e-03,8.34510666298141233715945861923563311e-03,9.51368126046959967783191553744386861e-03
rand/SW-10000-6-0d2-trial1,-Inf,2.08979276622261870345826068442361426e-03,7.18471682053919857910113298954995238e-03,9.68667085916327590958779451226723450e-03
rand/SW-10000-6-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-6-0d2-trial3,-Inf,1.77188610909788142493631778337169066e-03,1.24606576233854623034659894515268606e-02,8.70752734502767512236461714533727007e-03
rand/SW-10000-6-0d3-trial1,-Inf,3.09369851190052040896257608847430159e-03,1.30702854561102219383838557190418407e-02,7.58362248087754427321043880346225724e-03
rand/SW-10000-6-0d3-trial2,-Inf,3.03430697609488251074600184543360227e-03,6.79823554975865892550459136196483579e-03,1.06957088270312857325257563629152035e-02
rand/SW-10000-6-0d3-trial3,-Inf,5.05384472766878896923153330059582374e-03,7.32225355555541766988758992772223807e-03,9.71880043851518891409294838636305104e-03
rand/rgg_n_2_15_s0,9.76979906262370649294709442075287024e-02,-Inf,2.60340152616938459328940845143589809e-01,-Inf


==> data/eigen_graph_misc_16/eigenvalues_relative_error.sorted.csv <==
percent,BFloat16,Float16,LinearTakum16,Posit16
0.0,1.0e-43,1.0e-43,1.0e-43,1.0e-43
0.000554016620498615,1.0e-43,1.0e-43,1.0e-43,1.0e-43
0.00110803324099723,1.0e-43,1.0e-43,1.0e-43,1.0e-43
0.0016620498614958448,1.0e-43,1.0e-43,1.0e-43,1.0e-43
0.00221606648199446,1.0e-43,1.0e-43,1.0e-43,1.0e-43
0.002770083102493075,1.0e-43,1.0e-43,1.0e-43,1.0e-43
0.0033240997229916896,1.0e-43,1.0e-43,1.0e-43,1.0e-43
0.003878116343490305,1.0e-43,1.0e-43,1.0e-43,1.0e-43
0.00443213296398892,1.0e-43,1.0e-43,1.0e-43,1.0e-43
0.004986149584487534,1.0e-43,1.0e-43,1.0e-43,1.0e-43
0.00554016620498615,1.0e-43,1.0e-43,8.613020551104498e-35,1.0e-43
0.006094182825484765,1.0e-43,1.0e-43,4.526081996428076e-5,1.0e-43
0.006648199445983379,1.0e-43,1.0e-43,0.00010918300671385692,1.0e-43
0.007202216066481994,1.0e-43,1.0e-43,0.00013372132751590969,1.0e-43
0.00775623268698061,1.0e-43,1.0e-43,0.00015440808887540915,1.0e-43
0.008310249307479225,1.0e-43,1.0e-43,0.00015440808887540915,1.0e-43
0.00886426592797784,1.0e-43,1.0e-43,0.00015440808887540915,1.0e-43
0.009418282548476454,1.0e-43,1.0e-43,0.00015440808887540915,1.0e-43
0.009972299168975069,9.135487857277627e-35,1.0e-43,0.00015440808887540915,1.0e-43
0.010526315789473684,5.724264804204284e-10,1.0e-43,0.00015440808887540915,1.0e-43
0.0110803324099723,0.00010682296049296861,1.0e-43,0.00015440808887540915,1.0e-43
0.011634349030470914,0.00015951228585778487,1.0e-43,0.00018911051495153403,1.0e-43
0.01218836565096953,0.00045600729916166785,1.0e-43,0.00021836601342771383,1.0e-43
0.012742382271468145,0.0004786241849400005,1.0e-43,0.00021836601342771383,1.0e-43
0.013296398891966758,0.0010421129794709212,1.0e-43,0.00021836601342771383,1.0e-43
0.013850415512465374,0.001075882079389886,1.0e-43,0.0002316121333131137,1.0e-43
0.014404432132963989,0.0016050948808465128,1.0e-43,0.0002316121333131137,1.0e-43
0.014958448753462604,0.001649724067980007,1.0e-43,0.000244140625,1.0e-43
0.01551246537396122,0.0016765056873164585,1.0e-43,0.00024414073425303387,1.0e-43
0.016066481994459834,0.0019119877374884887,1.0e-43,0.0002673106867388736,1.0e-43
0.01662049861495845,0.0019531257723769853,1.0e-43,0.00026744265503181937,1.0e-43
0.017174515235457065,0.001953825908743807,1.0e-43,0.00026744265503181937,1.0e-43
0.01772853185595568,0.002118950573176683,1.0e-43,0.00026744265503181937,1.0e-43
0.018282548476454295,0.0022509906694668127,1.0e-43,0.00026744265503181937,8.613020551104498e-35
0.018836565096952907,0.0023253213100700486,1.0e-43,0.00026744265503181937,8.613020551104498e-35
0.019390581717451522,0.0024936544069039147,8.613020551104498e-35,0.00026744265503181937,9.135487857277627e-35
0.019944598337950138,0.0025335546838309033,9.135487857277627e-35,0.0003088161777508183,8.711148315496185e-6
0.020498614958448753,0.0025653726899572595,6.377745716588144e-16,0.0003088161777508183,8.594898735801848e-5
0.021052631578947368,0.0026041666666666665,1.9697338766345196e-6,0.00031031342340007357,0.00010918300671385692
0.021606648199445983,0.0026293514747619292,4.900138337376013e-6,0.00034526698300124393,0.00013567493406704885
0.0221606648199446,0.0026342959231220537,3.922913746261032e-5,0.0004085254035810916,0.0002036091621584332
0.022714681440443214,0.002649126282294921,4.526081996428076e-5,0.0004501730692037543,0.00021836601342771383
0.02326869806094183,0.0027023301829387615,0.0003088161777508183,0.0005011559065303244,0.00021836601342771383
0.023822714681440444,0.0029492131994340418,0.0003677783707129912,0.0005571741082971717,0.0002316121333131137
0.02437673130193906,0.0029564577850472364,0.0004085254035810916,0.0005825699095216605,0.000244140625
0.024930747922437674,0.0029564577850472364,0.0004085254035810916,0.0006319423391379289,0.000244140625
0.02548476454293629,0.0029783274859408945,0.00043673202685542766,0.0007420316061650773,0.000244140625
0.0260387811634349,0.003104819665451034,0.00043673202685542766,0.0008176113203134609,0.0002441737751319995
0.026592797783933517,0.003154095229795539,0.00043867969592757303,0.0009321498088070543,0.0002540226064588513
0.027146814404432132,0.00319687081046159,0.0004611145609423622,0.0009611826018080824,0.0003439017207752754
0.027700831024930747,0.0032682032286487327,0.0004632242666262274,0.0009615772294766517,0.0005234560468560511
0.028254847645429362,0.0034080066768007442,0.0004866603775244152,0.0010234453467500477,0.0005345729593274731
0.028808864265927978,0.0034938562148434213,0.00048828125,0.0010998781407034865,0.000546432933728377
0.029362880886426593,0.0035651852864050284,0.0005235416395821947,0.0011053936936202902,0.0005600326853479416
0.029916897506925208,0.0035651852865521538,0.0005823093691405703,0.0011293978033418337,0.0006166598365412244
0.030470914127423823,0.0037057941330098194,0.0005836102013717259,0.0011650171517983978,0.0006166598365412244
0.03102493074792244,0.0037057941330098194,0.0006113884441561789,0.0011814190913013122,0.0006746574997145705
0.031578947368421054,0.00390625,0.0006166598365412244,0.0012304299969095852,0.0007702796009051126
0.03213296398891967,0.00390625,0.0006353723689223762,0.0012400805760937788,0.0007916671842046115
0.032686980609418284,0.003915018719645905,0.0006834146049680827,0.0012560515325550962,0.0008112767603956701
0.0332409972299169,0.003943221001341484,0.0006864251628923737,0.0012986978070963283,0.0008488544798440949
0.033795013850415515,0.003943229048740106,0.000758375260364143,0.0012987730545185924,0.0008624742207690578
0.03434903047091413,0.00405645763701377,0.0007988583943471369,0.0014832239387964899,0.000862973345423225
0.034903047091412745,0.004062601522248527,0.0008064768550017525,0.0015297845860943056,0.000993565829958572
0.03545706371191136,0.004224601245931797,0.0008295364474234936,0.0016784520042721304,0.0009988778200009112
0.036011080332409975,0.0042839414173982794,0.000832459362590965,0.001704915629351815,0.0010058005886908344
0.03656509695290859,0.004477770288344206,0.0008328152982641033,0.001799481871303799,0.0010352247926942839
0.0371191135734072,0.004519161079379263,0.0009250339857929231,0.0018048197168207,0.0011298167956330799
0.037673130193905814,0.0047222392134269936,0.0009382509012017891,0.0018283659369506414,0.001147807949042568
0.03822714681440443,0.004819625168527322,0.0009421081503102222,0.0019338641559067506,0.0011745443585183127
0.038781163434903045,0.0048217702344012835,0.0009547666305928732,0.0019776552957343806,0.0011997365296532087
0.03933518005540166,0.0048217702344012835,0.000970435351369873,0.0021034651000106015,0.001208680298090823
0.039889196675900275,0.004941058844013093,0.0009939523987836565,0.002183135152869439,0.0012186954281719824
0.04044321329639889,0.00498356834529529,0.0009939523987836565,0.00226405452873007,0.001273429633662577
0.040997229916897505,0.004985017958885099,0.0010498224892784985,0.002313994930100912,0.0012961575788996054
0.04155124653739612,0.005039538251973571,0.0011037723054426079,0.002325358930291871,0.0013419151202139126
0.042105263157894736,0.005126295642055482,0.0011416133099801619,0.002328209400494163,0.0013527241383979559
0.04265927977839335,0.005284978528534691,0.0011530904212616545,0.002347454206951742,0.00135712325289915
0.043213296398891966,0.00595852138228352,0.0012072007143629053,0.0024216854490612815,0.0014187710999147864
0.04376731301939058,0.0060436517370178865,0.0012275557205673145,0.0024216854490612815,0.0014208287804099433
0.0443213296398892,0.006165372689701712,0.0012552593691306415,0.00248829756309191,0.0014277530778528755
0.04487534626038781,0.006176323555016366,0.0012823686646224377,0.002493623767544465,0.0014388822275307462
0.04542936288088643,0.006245166883207733,0.001315702070859712,0.002515005854957158,0.001470299090036432
0.04598337950138504,0.0063031850857120895,0.0013160449068807592,0.0025203750114386756,0.0014775026289062187
0.04653739612188366,0.006410980066500309,0.001325825475115218,0.0025244624302483447,0.0014907262952158556
0.04709141274238227,0.006479400499448047,0.0013421324932767682,0.002539951311997239,0.0015212495038639934
0.04764542936288089,0.006503250457329193,0.0013443648512827093,0.002606747887595944,0.0015319376678121091
0.0481994459833795,0.006654816989532418,0.0013655832662780344,0.002622910584198511,0.0015685861869836485
0.04875346260387812,0.0068776628365855505,0.0013810521936617195,0.002641183270761113,0.0016015780024310625
0.049307479224376734,0.006962263636573323,0.0013845841448686133,0.0026653491326840326,0.0016091449997068202
0.04986149584487535,0.007307924583542854,0.0014232010217097085,0.0026682359087772376,0.0016124242211335003
0.050415512465373964,0.007312825304560769,0.001424308390026422,0.002717171845398431,0.0016194456984157226
0.05096952908587258,0.007387607404960498,0.001426802337961628,0.0027262285352183746,0.001626065083646738
0.05152354570637119,0.007399214952230056,0.0014319009415732448,0.002755679378288843,0.0016359628551376327
0.0520775623268698,0.007559418008066571,0.0014334766768922772,0.0027888329950887104,0.0016382821099729563
0.05263157894736842,0.007585340464679519,0.00143380049914294,0.0028023054432810878,0.0016568642093231253
0.05318559556786703,0.00765285837276611,0.0014407299692845371,0.002823171963077086,0.0016771353077782332
0.05373961218836565,0.00765285837276611,0.0014757968357777998,0.0028737873969011084,0.0017428850720523927
0.054293628808864264,0.007663479869342618,0.0014846504986147572,0.0028804503744755934,0.001749789951755591
0.05484764542936288,0.00777655656081548,0.0014871954941682287,0.0029392520227101227,0.00176859400885644
0.055401662049861494,0.007818626722104129,0.0015251688464695558,0.002944492480730084,0.001772811843381054
0.05595567867036011,0.007840559104027511,0.0015304888380065181,0.0030062949074059053,0.001792124594706365
0.056509695290858725,0.007900505557541503,0.0015405319497419881,0.0030173290553074912,0.00181524045998985
0.05706371191135734,0.007959270496427532,0.0015546771266636479,0.0030616978333812654,0.0018325751816184901
0.057617728531855955,0.00804475256492341,0.0015582185096775756,0.0030675677208080983,0.0018370017415482434
0.05817174515235457,0.008088781538301722,0.0015596738175381478,0.003080191906801396,0.00183751995803451
0.058725761772853186,0.008090377633741012,0.001560722434939683,0.0031179060146966733,0.0018387913108437034
0.0592797783933518,0.00818321886110234,0.0015645671906761123,0.003154095228096716,0.0018405736878639816
0.059833795013850416,0.008335672228928488,0.001580708662030775,0.003154370450231438,0.0018429101549110316
0.06038781163434903,0.008617878309130925,0.0015947650299836355,0.003159522946378304,0.0018715364232718267
0.060941828254847646,0.00866026657000441,0.0016256043801796596,0.003162627802582417,0.0018851035903438822
0.06149584487534626,0.008701253732081228,0.001635681967565946,0.0031636617145219337,0.001890868630750112
0.06204986149584488,0.008748496776573484,0.0016646432721748481,0.0031987061019759576,0.0019003787717470416
0.06260387811634349,0.008754559866589772,0.0016732481727471458,0.003208923091259902,0.001901001144286503
0.06315789473684211,0.008910758379270035,0.0016843933897129238,0.003231721339753834,0.0019351979778855302
0.06371191135734072,0.009078200958949553,0.0017008881304040695,0.0032507852499122523,0.0019804670713617386
0.06426592797783934,0.009128459343185543,0.0017008881304040695,0.003263305099188238,0.001985994558341461
0.06481994459833795,0.009160739890158885,0.001707727703713607,0.00330180666986891,0.002077430372024006
0.06537396121883657,0.00925899948733527,0.0017146733749841716,0.0033028933103461684,0.0020811709423734373
0.06592797783933518,0.009296496990146827,0.0017202474123518819,0.0033105765125154333,0.002083727156001703
0.0664819944598338,0.009372571795071243,0.00172730560693497,0.0033352647254586408,0.002102234076049024
0.06703601108033241,0.00946506940571867,0.0017339718582928547,0.0033372308664083054,0.002115457596263825
0.06759002770083103,0.009486506332967217,0.0017474850705454755,0.003352866704056692,0.0021340288549764512
0.06814404432132964,0.009555035985914836,0.0017542861705622291,0.003353538276569961,0.0021396589298021177
0.06869806094182826,0.009705314405116782,0.0017543138771367434,0.0033583498596962656,0.002148928061338197
0.06925207756232687,0.009713026458871857,0.001754395697813182,0.0034009049339360337,0.0021506558149946525
0.06980609418282549,0.009821875359082945,0.00176865295969098,0.0034057470254135374,0.0021594034219767906
0.0703601108033241,0.009834792867747697,0.0017718861090978814,0.0034099666838449264,0.0021694565775340602
0.07091412742382272,0.009855631635740495,0.0017808048162539355,0.0034125404092858356,0.002190016274180962
0.07146814404432134,0.009953056956056118,0.001780861695433647,0.003420202872442152,0.0022227179406647834
0.07202216066481995,0.009961656088211812,0.0017812904665075618,0.0034314031117799026,0.00222545365306713
0.07257617728531857,0.009989367569969803,0.0017830856235387417,0.0034373288238120784,0.0022336193990304728
0.07313019390581718,0.010011732476249322,0.0017875677482748664,0.0034890312470694466,0.002248526172170048
0.07368421052631578,0.01005028007685507,0.0017918755647666946,0.0034890312470694466,0.0022553959122241568
0.0742382271468144,0.010090395676617903,0.0017944418569512913,0.0035085278977098296,0.002266080202833151
0.07479224376731301,0.010199312438257177,0.0018018522155320924,0.0035125649148351704,0.0022767806293002286
0.07534626038781163,0.010207214458044721,0.0018265186202113045,0.0035721751875327653,0.0023096217323880248
0.07590027700831024,0.010240964801041773,0.0018269489943654952,0.003579276567738867,0.0023130699858285044
0.07645429362880886,0.010299780170559368,0.0018269489943654952,0.0035982831465252705,0.0023383381960317725
0.07700831024930747,0.010350330063055526,0.0018423205935123438,0.0036026850631049163,0.0023427026770307677
0.07756232686980609,0.010355413747569374,0.0018595164700810829,0.00361359626316988,0.0023673173228726213
0.0781163434903047,0.010464141804625316,0.0018933237472492418,0.003624079212886844,0.002369864010732395
0.07867036011080332,0.010479710771804082,0.0018973943830225938,0.003625638622350932,0.0023926932148632548
0.07922437673130193,0.010509953824315419,0.0019138525768215395,0.003632330643559789,0.002392951681586926
0.07977839335180055,0.010529451208434307,0.0019147519900772432,0.003683108421471374,0.002396449539770095
0.08033240997229917,0.010533696596815417,0.0019164198302778536,0.0036875512156754452,0.002399579193241067
0.08088642659279778,0.010558932172386798,0.0019188178252867922,0.0036984513005938503,0.0024032903158325678
0.0814404432132964,0.010612129021354782,0.001926525794486889,0.0036997224631235524,0.002430331838847885
0.08199445983379501,0.010618739766222692,0.0019298026466234304,0.003723012350811812,0.0024630050610345397
0.08254847645429363,0.010627154683259478,0.0019320140333840075,0.003733922125763675,0.0024653713159689373
0.08310249307479224,0.010658073615508757,0.0019754629136135367,0.00375800096802242,0.0024906949286041596
0.08365650969529086,0.010757719179629298,0.00197634112064546,0.003766834661109277,0.002500849262705331
0.08421052631578947,0.01080415023112189,0.0019771008164341337,0.003769062391189,0.0025027148732023772
0.08476454293628809,0.010832023952733806,0.0019912647743182948,0.0037863161661924687,0.0025040885472200672
0.0853185595567867,0.010837296336427039,0.001992935062781599,0.0037874487127041176,0.0025061901996242413
0.08587257617728532,0.010839403848055944,0.0019986629929327304,0.0038057742155,0.002506408028761399
0.08642659279778393,0.010840577398532492,0.0020021627574161125,0.003811916507985391,0.002518661804581137
0.08698060941828255,0.010883637221388824,0.002006955695320178,0.0038400216513483415,0.002527976694799548
0.08753462603878116,0.010964579765805582,0.00201375862467537,0.0038412871518785,0.0025300168276456243
0.08808864265927978,0.010964957225306023,0.002031222471950097,0.003841936792455925,0.0025573943413912683
0.0886426592797784,0.010979388378688478,0.0020317733530840552,0.0038438509793732893,0.0026164332271349424
0.08919667590027701,0.011012219407394771,0.0020427797284487187,0.003892458952497415,0.00262982957718034
0.08975069252077562,0.011049166841535878,0.002044467595009806,0.00392902081293799,0.002631083951449747
0.09030470914127424,0.011051475817373401,0.002051028094347715,0.00392902081293799,0.002631083951449747
0.09085872576177285,0.011098133621558325,0.0020569519012581645,0.003963078067732102,0.002635112965011451
0.09141274238227147,0.011114251181402586,0.0020613614064676,0.003963279225459077,0.0026365561327094922
0.09196675900277008,0.01117436604337203,0.0020657749034152253,0.0039636565744476816,0.0026428033803870474
0.0925207756232687,0.011187551049004001,0.002067254235113078,0.003992840716830162,0.0026437194898547033
0.09307479224376732,0.011247525001366953,0.0020675093897391736,0.004002188086130031,0.0026477570835590552
0.09362880886426593,0.011284423504336156,0.0020675093897391736,0.004014552096968885,0.0026691601232166815
0.09418282548476455,0.011288238754979196,0.002082293562872711,0.004045471449460802,0.0026699506850565353
0.09473684210526316,0.01131801503597309,0.0020892517403561933,0.004059143047015772,0.0027156403890345217
0.09529085872576178,0.011322337267935512,0.002089792766222619,0.004061898505211996,0.002716881577847766
0.09584487534626039,0.011340009337763727,0.002093340643254134,0.004068358843343502,0.0027264238190981486
0.096398891966759,0.01135004255018466,0.0020955802164604525,0.004072071840955397,0.002734185090156803
0.09695290858725762,0.011358576450280471,0.0021037678623927647,0.004082424643526196,0.00273914252699332
0.09750692520775624,0.011363449651832556,0.002108677748170891,0.004102184672087017,0.0027488454822426566
0.09806094182825485,0.011403832838299755,0.002112738586258817,0.004103004632560565,0.002749235454751928
0.09861495844875347,0.011403925213045792,0.002112738586258817,0.0041129599605036265,0.0027588608774132745
0.09916897506925208,0.011428702217443588,0.002113512376419386,0.004114531373870518,0.0027659348636226004
0.0997229916897507,0.011437426727214506,0.0021138793042662263,0.0041320608959471185,0.0028028072178583096
0.10027700831024931,0.011448925204515598,0.002114203795233673,0.004140584603265051,0.00283210551814727
0.10083102493074793,0.011451919232543259,0.002118825278608213,0.004197023596319346,0.002840600794831743
0.10138504155124654,0.01150140902097235,0.0021242414989032913,0.004207763473749639,0.002848648777427564
0.10193905817174516,0.011520399607114908,0.0021286773235777794,0.004212067932072938,0.0028490086256695497
0.10249307479224377,0.011522044255467219,0.002130204049425377,0.004216520607845104,0.0028597588847559924
0.10304709141274238,0.01154678023193593,0.0021352138889268327,0.004249003865226605,0.002869636710320633
0.10360110803324099,0.011562016053451153,0.002138067129483718,0.004250362673137353,0.002878969460807662
0.1041551246537396,0.011602068629319501,0.002147273136753742,0.004253060562063736,0.002881040485666969
0.10470914127423822,0.011604002405590765,0.0021538184999448863,0.0042609647916360335,0.0028839441609479705
0.10526315789473684,0.011641480302047303,0.0021729269093237425,0.004267358224163898,0.00288745394265955
0.10581717451523545,0.011695763909268823,0.0021743921434556634,0.00427779257041366,0.002897203219684274
0.10637119113573407,0.011697333510589316,0.002176053637210798,0.0042779686873047305,0.002907127461703876
0.10692520775623268,0.01172620370535546,0.0021855456548324874,0.00430537549912173,0.002908057389204871
0.1074792243767313,0.011811389781538352,0.002185912227537569,0.004311630619153312,0.0029181282324570483
0.10803324099722991,0.01182663006552176,0.002185912227537569,0.0043162272757185805,0.0029231499544925313
0.10858725761772853,0.011840218741364294,0.0021864393710185987,0.004319900953231446,0.002932939928966413
0.10914127423822714,0.011887904769643914,0.002187289237773471,0.004335040879784147,0.002946699984116019
0.10969529085872576,0.011989869610092805,0.002189957155133257,0.004339918628161521,0.002951296699832666
0.11024930747922437,0.011996929795341813,0.002198424351438204,0.004346560226790605,0.0029644275850562035
0.11080332409972299,0.012003718563312997,0.002198424351438204,0.004350080192173169,0.0029682136153062213
0.1113573407202216,0.012030967033269313,0.002198424351438204,0.004386691515394896,0.002980277455333212
0.11191135734072022,0.012070890143963089,0.0021993689678148484,0.004398355925565284,0.0029806096003487026
0.11246537396121883,0.012173072501235954,0.002202042027129394,0.004401321988980605,0.002993958978461449
0.11301939058171745,0.012216114668938096,0.0022039393037322427,0.004409502723771955,0.003004692817434664
0.11357340720221606,0.012216114668938096,0.0022138988839584418,0.004447050367634176,0.0030090413292846747
0.11412742382271468,0.012260479632218773,0.002214353194532005,0.004454449839257431,0.0030094418042376425
0.1146814404432133,0.012283066746108353,0.002219977715923483,0.004475295154767153,0.0030134826585947595
0.11523545706371191,0.01230325649636524,0.0022228928114006938,0.0044840861157643295,0.0030286751486575153
0.11578947368421053,0.012303481307528053,0.0022430524803677423,0.00448623906187378,0.0030386193168055737
0.11634349030470914,0.01232692335317234,0.002243916476109636,0.004496376076175903,0.003049089504183606
0.11689750692520776,0.012335455824525946,0.002254173011794363,0.004500323437214525,0.0030702472693789917
0.11745152354570637,0.012352850343550586,0.0022640940445991633,0.004521064677253371,0.0030751885579713726
0.11800554016620499,0.01243871035029312,0.002271168185665282,0.00452789122223454,0.0030858340376554087
0.1185595567867036,0.012504548338714876,0.0022765780750488925,0.004538361364797553,0.00308751514992061
0.11911357340720222,0.012552828451479385,0.002278977786355413,0.004539825044443485,0.0030898358189999048
0.11966759002770083,0.012566063442166391,0.0022866035174755623,0.0045530770741697485,0.0030898358189999048
0.12022160664819945,0.012634484293361907,0.002290582696088802,0.004571069351321393,0.0030898358189999048
0.12077562326869806,0.012648276056331852,0.0022939023929035214,0.004584383223415116,0.0031188170081101075
0.12132963988919668,0.0126856293005722,0.0023027557814277117,0.0045853210001157805,0.0031386202806202653
0.12188365650969529,0.012738607200072914,0.0023039248287074986,0.0045859022870055445,0.003166915383847879
0.12243767313019391,0.012757370343907448,0.0023042457196954477,0.004592679513066814,0.0031794160572979034
0.12299168975069252,0.012761846938735359,0.002310586723969048,0.004592763785635208,0.003186394263212661
0.12354570637119114,0.012810823401791358,0.002316693532955056,0.004613318537756756,0.0032100633528563743
0.12409972299168975,0.012837066917081823,0.0023175955283899095,0.004614897198557522,0.0032145295242108993
0.12465373961218837,0.012854893656174963,0.0023176398721832963,0.004671240092425463,0.0032259093830157067
0.12520775623268698,0.012885330534485706,0.0023250107365625243,0.004674750077311278,0.0032320456139002577
0.1257617728531856,0.012948541599793756,0.002336848404341673,0.0046799515484386095,0.0032425215872013435
0.12631578947368421,0.012957935849635062,0.0023385940081871687,0.004681061443797195,0.003247231082947309
0.12686980609418283,0.012990141879783952,0.0023479182741527635,0.0046826994623490655,0.0032584133573414346
0.12742382271468145,0.0130443927938947,0.00236464133947148,0.00469371684465451,0.003273913414834976
0.12797783933518006,0.01307585831895655,0.002368101365022202,0.004703732853580772,0.0032789256767123513
0.12853185595567868,0.013086023596102883,0.0023685743367436803,0.004717571378854238,0.003285326676732519
0.1290858725761773,0.013088494182087405,0.0023751596864448822,0.0047291043770598725,0.0032869273350175075
0.1296398891966759,0.01312888757188355,0.002375674040750029,0.004729858446719695,0.00329391690924189
0.13019390581717452,0.013184561701352186,0.002376498699445473,0.004733925504400141,0.0033081205199016602
0.13074792243767314,0.013214885994399794,0.0023776039694822972,0.0047428759637705925,0.0033116096680406663
0.13130193905817175,0.013214885994399794,0.0023859088215560788,0.004756820261584325,0.003311717104174348
0.13185595567867037,0.013328762179125209,0.0023983667412502455,0.004764939977826352,0.0033158385917561374
0.13240997229916898,0.013336502653526126,0.0024026879636046845,0.004769651234445504,0.003318001658585609
0.1329639889196676,0.013336502653526126,0.0024112862272312858,0.004776560822842249,0.003320719712684051
0.1335180055401662,0.013381648553685324,0.00241273319734654,0.004777922092331437,0.003320719712684051
0.13407202216066483,0.013388016852142604,0.002413103892200788,0.004797021304561618,0.003320719712684051
0.13462603878116344,0.013398563148478433,0.00243383947157158,0.004801532072867873,0.003333645695573974
0.13518005540166206,0.013422273840453643,0.0024494177698940246,0.00481266417622282,0.0033367747874251397
0.13573407202216067,0.01349036171091903,0.002455618414797048,0.004820223183582677,0.00333920997779803
0.1362880886426593,0.013527230430280346,0.002456402585235981,0.004823821348474669,0.0033611266814014473
0.1368421052631579,0.013559208188419174,0.002460711769278198,0.004833666131993214,0.003365117213169997
0.13739612188365652,0.013576224809618809,0.0024721084836879094,0.004840711073170913,0.0033671758711606606
0.13795013850415513,0.013620209335910972,0.0024752734104453943,0.004841746254210422,0.003376154235863075
0.13850415512465375,0.013631630848213647,0.002487256944350246,0.004848812473953785,0.0033838491680627104
0.13905817174515236,0.01363865066689356,0.002510067599210932,0.004858756923748956,0.0033894222418940317
0.13961218836565098,0.013656417176228987,0.002510840259413862,0.004875519405414656,0.003399021740779661
0.1401662049861496,0.01367607937864778,0.0025231370457372837,0.004883652386123857,0.003399189421450967
0.1407202216066482,0.013695801208772798,0.0025259427899719067,0.004885404232644538,0.003403013680656124
0.14127423822714683,0.013699804994545126,0.002529334066110507,0.0049021575007510525,0.003404547132258014
0.14182825484764544,0.013710122410996122,0.0025355601568724925,0.004913100380634106,0.0034321149730057415
0.14238227146814406,0.01371018137963854,0.002539240227514887,0.004917125215367581,0.003434293952247082
0.14293628808864267,0.013728364442469661,0.002541508425903624,0.004924080896335613,0.003442619286183257
0.1434903047091413,0.013751095108599957,0.002549489022082265,0.004924631953382447,0.003451015533972471
0.1440443213296399,0.013766700876427363,0.0025555452304265418,0.004947880860942396,0.0034687110342726014
0.14459833795013852,0.013770704469839305,0.002559452723998004,0.0049494897295977135,0.0034732259908844595
0.14515235457063713,0.013776796238665437,0.0025626173676117983,0.004952548096624668,0.0034736649937249877
0.14570637119113575,0.013780812914881323,0.0025666444528486456,0.004964431558107177,0.0034763031988036836
0.14626038781163436,0.013792265569443147,0.002581887540321122,0.00496517475415127,0.0034795392611668033
0.14681440443213298,0.013819899205237254,0.0025833442911163506,0.004978234771503172,0.003480736064087721
0.14736842105263157,0.013823575003946145,0.0025860711172879356,0.004996037390865047,0.0034984488571566394
0.14792243767313018,0.013891642110638848,0.0025904191202408447,0.005027623990321669,0.0035296785950814703
0.1484764542936288,0.013899521232427681,0.002597730176082182,0.005030822340678763,0.003530148324955601
0.1490304709141274,0.013968365945450843,0.0025997418433929835,0.0050400736854988035,0.0035332530280316066
0.14958448753462603,0.013985172095756582,0.0025997800377783944,0.0050563990091849085,0.003545152523618574
0.15013850415512464,0.01400912194337841,0.002610083367534761,0.00506089832129488,0.0035763374608971505
0.15069252077562326,0.014011447258864183,0.0026113675910928065,0.005067800986175673,0.0035845630649773363
0.15124653739612187,0.014018861539843153,0.0026135823758999368,0.005075967959359261,0.0035918362680314344
0.1518005540166205,0.014044723556167964,0.0026186278862680525,0.005075967959359261,0.0035992631231687704
0.1523545706371191,0.014069396737090536,0.002629024776629556,0.0050847308185467295,0.0036064114934359383
0.15290858725761772,0.01410996709547255,0.0026295975742378274,0.0050847308185467295,0.0036114815734134163
0.15346260387811633,0.014121639252552796,0.0026349106093905813,0.005086718037591631,0.0036127253537472075
0.15401662049861495,0.014163255342989301,0.0026387915772885895,0.005097165276467504,0.0036211371977076705
0.15457063711911356,0.014201769094693973,0.002646427918478584,0.005111510409760739,0.00362560339205434
0.15512465373961218,0.014203245090233562,0.0026508979757288846,0.005120059340443847,0.0036358162343602483
0.1556786703601108,0.014207647846672977,0.0026530812988792363,0.005122564796405147,0.0036483963010688247
0.1562326869806094,0.014254431299349732,0.0026541013007052284,0.005123612219676473,0.0036547668204482005
0.15678670360110802,0.014263051149796604,0.00265563538872867,0.005130135372888143,0.003665564026651934
0.15734072022160664,0.014271045386360913,0.0026604198052245253,0.005135867557789003,0.0036745678751412
0.15789473684210525,0.014273630843273254,0.0026618534777665044,0.005150760978820739,0.003674604628995228
0.15844875346260387,0.014285191222681494,0.0026719897132530222,0.005152005844371327,0.003676057455056448
0.15900277008310248,0.014299526169774094,0.0026771603215863006,0.005161199838240884,0.0036889978668793013
0.1595567867036011,0.014304805119843018,0.002678305140083966,0.0051882294982697,0.003695450112225763
0.16011080332409972,0.014326809574438206,0.0026822760751669516,0.005189272186281236,0.0036966852250843165
0.16066481994459833,0.014343615627380927,0.002692663027382075,0.0051939986428207645,0.0037084764265862126
0.16121883656509695,0.014348389403463738,0.002692860872839813,0.005194611219597012,0.0037231768948330474
0.16177285318559556,0.014348389403463738,0.002695436617096481,0.005203696213362433,0.0037316538335868967
0.16232686980609418,0.014360819527204024,0.0026964780856201746,0.005205418352532184,0.003732048836153115
0.1628808864265928,0.014361109452621864,0.0027173187477315865,0.00521855376220988,0.003757026212800741
0.1634349030470914,0.014383918689812975,0.00272266081966508,0.00521855376220988,0.003758449244315346
0.16398891966759002,0.014383918689812975,0.0027302814918260263,0.005234714949770979,0.003759003584901998
0.16454293628808864,0.01440625694093219,0.0027312323656888803,0.0052386913689483755,0.0037605148495928643
0.16509695290858725,0.014442239702470432,0.002733237608604963,0.005251637387429147,0.003762100274201073
0.16565096952908587,0.01445162116219807,0.0027341415616068216,0.005257294238105622,0.003763180040190402
0.16620498614958448,0.014483795799879488,0.002743397689576931,0.005265141227905523,0.003770724985133076
0.1667590027700831,0.01448710406824961,0.0027461791219718606,0.005273377314176171,0.0037847044121070888
0.1673130193905817,0.01448710406824961,0.002747276435157041,0.005274329777375828,0.0037893488642560718
0.16786703601108033,0.014552659384689633,0.002747276435157041,0.0052751162743920445,0.0037899213967938416
0.16842105263157894,0.014565674871384243,0.002748846134818594,0.005279768693049051,0.0037954847535284345
0.16897506925207756,0.014569515024609535,0.0027623382163985176,0.005284677616831777,0.003797464961941445
0.16952908587257617,0.014652038809551871,0.0027669890583988392,0.005307010130214182,0.003800661658707669
0.1700831024930748,0.01465948438322581,0.002773876216793968,0.005310269055635251,0.0038118572304866602
0.1706371191135734,0.014664995731180472,0.002777856276325501,0.005313231543955508,0.0038118572304866602
0.17119113573407202,0.014709998497909445,0.0027809316668883834,0.005318181676094465,0.0038254091952308962
0.17174515235457063,0.014718407828275647,0.0027809316668883834,0.005327097148456419,0.0038254091952308962
0.17229916897506925,0.014780687555193522,0.002785379388122388,0.005328744209299692,0.0038278845424958457
0.17285318559556787,0.014802034552461858,0.0027936733828432003,0.005334918816282328,0.0038303963650854794
0.17340720221606648,0.014828700417914778,0.0027991584709810453,0.005336048691119364,0.0038339714534378825
0.1739612188365651,0.014856424186582678,0.002804184431832484,0.005368921643125297,0.003837876543529599
0.1745152354570637,0.01486256502857893,0.0028064297005157978,0.005375485771482511,0.0038397027092680674
0.17506925207756233,0.014904628716781951,0.0028077343888526637,0.005377071702688356,0.0038397027092680674
0.17562326869806094,0.014906820287985033,0.0028123449754065824,0.005377298289567597,0.0038431401086143997
0.17617728531855956,0.014960304108167498,0.0028174863630891092,0.005380129653440374,0.003844218822602464
0.17673130193905817,0.014960795784428643,0.002818697395999265,0.005381624457626908,0.0038675528803855524
0.1772853185595568,0.014973222926819185,0.0028215733380197667,0.005381735328426327,0.003868916418432504
0.1778393351800554,0.015016284624899021,0.002823896697939036,0.005383942300012468,0.00387529710439832
0.17839335180055402,0.015067644573933413,0.0028256774081326617,0.005398847400325239,0.00387529710439832
0.17894736842105263,0.015119276183712733,0.0028408057316927893,0.005408763852445707,0.0038756929843004615
0.17950138504155125,0.015137272127236373,0.0028473197197291847,0.005412550150355244,0.003881164986217837
0.18005540166204986,0.01516390169663273,0.002848553003372824,0.005423000251906479,0.0038862674755192226
0.18060941828254848,0.015168755121902038,0.0028499130630148845,0.005427878314263772,0.003894186235274559
0.1811634349030471,0.015169790736923679,0.0028499130630148845,0.005427878314263772,0.003896647550687386
0.1817174515235457,0.015208394090855042,0.002859224040437933,0.005453797679275257,0.003910138364677106
0.18227146814404432,0.015217860504214165,0.0028593449886718902,0.00545862575003797,0.0039111629293686525
0.18282548476454294,0.015243022749527463,0.0028752757420256185,0.005462476211300584,0.003918304893777346
0.18337950138504155,0.015330726649000778,0.002878435526285595,0.00546378824922025,0.003922438003709601
0.18393351800554017,0.015330726649000778,0.0028807311236412024,0.005469342204467307,0.003931011998459431
0.18448753462603878,0.015363121696629144,0.002887259864644311,0.005469342204467307,0.0039451259409985185
0.1850415512465374,0.015405009602735213,0.0028880620592929753,0.005472246036634354,0.003957317658513466
0.18559556786703602,0.015418069485345885,0.002892401754044432,0.005474365904882956,0.0039584300797455285
0.18614958448753463,0.015431652938198238,0.00289333847051537,0.005486446964494664,0.003969825306292889
0.18670360110803325,0.015476172996042554,0.002893578858308294,0.005493420402168318,0.003975103076505741
0.18725761772853186,0.015496120344668608,0.0029006456558069095,0.005496413454861671,0.003996895538380378
0.18781163434903048,0.015512772456906078,0.002912396092504473,0.005516844679334109,0.003996895538380378
0.1883656509695291,0.015565559812170693,0.0029190718687746664,0.005518042155756954,0.003997868621674169
0.1889196675900277,0.015567049025350773,0.002920220963929899,0.005526753865340844,0.003998703136059022
0.18947368421052632,0.01559784967540487,0.0029216114929133704,0.0055319896606529275,0.004003351928216635
0.19002770083102494,0.015643360493359754,0.0029216114929133704,0.005534278160088188,0.00402372980453865
0.19058171745152355,0.015650941921278257,0.0029225072134569925,0.005560928628309101,0.004035537795108723
0.19113573407202217,0.015676724898124213,0.002922637485007371,0.005561752226332555,0.0040382234328675696
0.19168975069252078,0.01567674779658367,0.002926687759046424,0.005575764106503763,0.004047897449713301
0.1922437673130194,0.01574748941182534,0.0029306153464638825,0.005579948294762168,0.0040575454732546135
0.192797783933518,0.015793866622785944,0.0029364072604666923,0.00558326980353922,0.004072922446760996
0.19335180055401663,0.015812974512627406,0.002939520213674826,0.005591984300095684,0.004073003118666572
0.19390581717451524,0.01584499888410982,0.0029447067719527726,0.005598334606571339,0.0040786121122219745
0.19445983379501386,0.01584653319228485,0.00295045912754119,0.005598964673957527,0.004098015730862321
0.19501385041551247,0.015888829777461238,0.002954085178287154,0.005605938387634469,0.004107282174046665
0.1955678670360111,0.015891433123818157,0.0029593372588611892,0.005618948330205966,0.0041074414862155295
0.1961218836565097,0.015894892664687833,0.002960698019059183,0.005631090538818618,0.0041141533603300945
0.19667590027700832,0.015917037284057804,0.002965097835132676,0.005632775575938469,0.004114781746899173
0.19722991689750694,0.015918113610210827,0.002970867931696405,0.005644778110269364,0.004127602427850927
0.19778393351800555,0.015918113610210827,0.002971898486970533,0.005653828761956671,0.004129099084947457
0.19833795013850417,0.016005591435311346,0.002981390176807362,0.005659349524172759,0.0041296380843366485
0.19889196675900278,0.016046779273395283,0.002982788738457292,0.005665544353056683,0.0041296380843366485
0.1994459833795014,0.01607205184095146,0.0029848104685398567,0.005677713485947964,0.004142883127283401
0.2,0.016073118890284798,0.002987062114082401,0.005683518993631187,0.004164908054777964
0.20055401662049863,0.016094064396147256,0.0030006118713030066,0.00568466973266972,0.004164908054777964
0.20110803324099724,0.016096854006549702,0.0030016883410541174,0.005685363709782754,0.004169457142617603
0.20166204986149586,0.01613925348089059,0.003003200825079761,0.005699419820562336,0.004183368423120745
0.20221606648199447,0.01615293892301069,0.003012258483172894,0.0057092747848289035,0.004185980777585149
0.2027700831024931,0.016189302093568708,0.0030144568522741944,0.0057097265588231935,0.004199538085629901
0.2033240997229917,0.016194211237218262,0.00301494529615618,0.005714890553559244,0.004200045334306298
0.20387811634349032,0.016272100163755535,0.003016948220912195,0.0057325036757949685,0.004224172791443354
0.20443213296398893,0.01630899578202002,0.0030343069760948825,0.005764829301915815,0.00423209565878364
0.20498614958448755,0.016327269812626777,0.003042576755618661,0.005775355118880166,0.004233237870059744
0.20554016620498616,0.01633035639085241,0.0030460354493072246,0.005777967722892305,0.004243369497465856
0.20609418282548475,0.01634065718038003,0.0030461243390216765,0.005778066428729911,0.004245756999527117
0.20664819944598337,0.016341016513365145,0.003050387393485574,0.005785590969358238,0.004248985405297201
0.20720221606648198,0.016350714508318164,0.0030531248741384456,0.005790820480960859,0.004259635089661985
0.2077562326869806,0.01638220973257385,0.003054233671779279,0.0057953198375150445,0.004261566814191913
0.2083102493074792,0.016392150135640344,0.0030576921648055254,0.00580285417682253,0.004273209799577007
0.20886426592797783,0.016412246667676524,0.0030585270207375724,0.005807161172112688,0.004280792629208548
0.20941828254847644,0.01643160424475201,0.0030732241233144037,0.005824338808918797,0.004285269733469944
0.20997229916897506,0.016451476493957132,0.003074373513417958,0.0058322344656388855,0.004287254405650719
0.21052631578947367,0.016472806667828296,0.00307443588698008,0.005845564276511258,0.0042985871830792536
0.2110803324099723,0.016538151901924085,0.0030758011940797514,0.005845564276511258,0.004318147928018041
0.2116343490304709,0.01656984089264022,0.0030799010243121885,0.005863912986746357,0.004322274223949602
0.21218836565096952,0.016572815184059706,0.0030831866645202894,0.005863991181037406,0.004334141476382718
0.21274238227146813,0.01657745836905615,0.0030860496552340415,0.0058705178184606825,0.004334141476382718
0.21329639889196675,0.01664867131980951,0.0030936985119005204,0.00587681221143957,0.004341118871043662
0.21385041551246536,0.016648939380566947,0.0030936985119005204,0.00588135607071003,0.004353881104239072
0.21440443213296398,0.016665629607651167,0.0030936985119005204,0.005885283923604151,0.004360301653846228
0.2149584487534626,0.016679926461751007,0.003096930468126748,0.005900300148452155,0.004366697869198833
0.2155124653739612,0.01671015494078886,0.0030983613031577454,0.005908571057885531,0.004370418812109971
0.21606648199445982,0.01671870379793389,0.0030991553575658404,0.005910088990083614,0.0043863804655992515
0.21662049861495844,0.01672150626426401,0.0031016590937001307,0.005912642876842388,0.004424343102864845
0.21717451523545706,0.016814668727405467,0.0031030503235126203,0.005913207438111536,0.004426072578719058
0.21772853185595567,0.016837273920591388,0.003105337947197335,0.005915237893833936,0.004445648464410142
0.21828254847645429,0.01684012346930308,0.0031093897527130414,0.00592484765415601,0.0044598336770028425
0.2188365650969529,0.016870258052882184,0.0031156440077314525,0.005932369372051318,0.0044598336770028425
0.21939058171745152,0.016901327370994236,0.0031182536900355527,0.005946763530708751,0.004466388173875844
0.21994459833795013,0.016913510635269035,0.003119031355111971,0.005974105242259035,0.00446712617191315
0.22049861495844875,0.01693386655000496,0.0031192329890409355,0.005997901316920532,0.004467481796784154
0.22105263157894736,0.01693706015694521,0.0031205638280028293,0.006010017366196919,0.004468981114364736
0.22160664819944598,0.016963419873590235,0.0031210012765884956,0.0060141766984053505,0.004473156892243012
0.2221606648199446,0.016967591461112354,0.003123740896702143,0.006023122809047435,0.004485487855986601
0.2227146814404432,0.01697841862931269,0.003124162767538129,0.006037215835219419,0.004486536913858876
0.22326869806094182,0.016987244484067875,0.003124498588808997,0.006042423625219139,0.004487567573419406
0.22382271468144044,0.01699910706074267,0.0031254199024708467,0.0060542214159235415,0.004488125929082719
0.22437673130193905,0.01701724621898593,0.0031254199024708467,0.006055236334406584,0.004492182961193081
0.22493074792243767,0.017018579438603413,0.0031273961843032603,0.006057438879142773,0.0045144841003671
0.22548476454293628,0.0170489127612147,0.0031297636959105872,0.006066734021081697,0.004521204885047534
0.2260387811634349,0.017050146774411756,0.003131611701848228,0.006072394020829292,0.004522644750236459
0.22659279778393351,0.01706558866454862,0.0031374596173836503,0.0060749030629692466,0.004524143302880639
0.22714681440443213,0.017092212845267803,0.0031384657208891192,0.006147632108107385,0.004525485463166224
0.22770083102493074,0.017112385783068777,0.003140719238531962,0.006147632108107385,0.004526358331276841
0.22825484764542936,0.017121312285140144,0.0031445979351424954,0.006153868262057741,0.004534066429116239
0.22880886426592797,0.017125477279253606,0.0031452246954058807,0.006154688591182023,0.004542824291876958
0.2293628808864266,0.017125577188744284,0.003146206427992832,0.006156951076177554,0.004544063046025623
0.2299168975069252,0.017127157593569857,0.003147767993429114,0.0061585074513983585,0.004557503063558431
0.23047091412742382,0.017132283853711076,0.003149006489321683,0.006160821189877041,0.004558732348312065
0.23102493074792244,0.01715310096790369,0.003154977361568692,0.0061622145157569815,0.004560622787260349
0.23157894736842105,0.017157843932737758,0.0031618671255422624,0.006171371960039764,0.0045619067004784575
0.23213296398891967,0.01718698765541622,0.0031626746473659983,0.006173645492468475,0.004577783405146056
0.23268698060941828,0.017235922025209478,0.0031650645518653195,0.006174036370917478,0.004594030723193127
0.2332409972299169,0.017281151589528636,0.003167108715269293,0.006177119083726193,0.004599666069354793
0.2337950138504155,0.017334476022231413,0.0031681891010758466,0.0061921706858700095,0.0046069659766519964
0.23434903047091413,0.017391584839918373,0.003173846668885257,0.0061951747202744585,0.004627276827644345
0.23490304709141274,0.017393806647993358,0.003174807824777048,0.0062032861184208,0.004644410838555645
0.23545706371191136,0.017446960824507394,0.003183897217160508,0.006225063845276216,0.004646544257753502
0.23601108033240997,0.0174502764476497,0.0031886964602302103,0.00624536552645877,0.004652556877227324
0.2365650969529086,0.017460904838540566,0.0031931683205506725,0.006258508851631874,0.004653752872313908
0.2371191135734072,0.017474577347025746,0.0032004893053119605,0.006261633803727685,0.004662349309446541
0.23767313019390582,0.017487303980461708,0.003203251544920213,0.0062625008460942865,0.004674284604014224
0.23822714681440443,0.017500913413846842,0.003203911042337856,0.006266328436215604,0.004674284604014224
0.23878116343490305,0.01751552560252135,0.0032111377816695917,0.0062893848201600955,0.004678185546178685
0.23933518005540166,0.017525661614164082,0.003214105134770971,0.0062901579793791336,0.0046790527864001485
0.23988919667590028,0.017540392591690223,0.003215886798916185,0.0062950935161243905,0.004701411547524196
0.2404432132963989,0.017575954388572578,0.0032207241186572133,0.006301084435630739,0.004703147585750375
0.2409972299168975,0.017595907929724344,0.0032207241186572133,0.006308077051610338,0.004714243396145628
0.24155124653739612,0.017665720395105826,0.003234588379539115,0.006308882103452573,0.004718242849049907
0.24210526315789474,0.01770196039456187,0.003236748516440304,0.006309785718712249,0.004727686144729207
0.24265927977839336,0.01775584447995065,0.003237488988118905,0.006311080467946469,0.004730081051759208
0.24321329639889197,0.01777206086504246,0.0032434480905873934,0.0063156300022277415,0.0047352525765352455
0.24376731301939059,0.017817581572973737,0.0032450686166909932,0.0063182284044298025,0.004739119946109012
0.2443213296398892,0.017824350574091742,0.0032492328308454804,0.006321817736770987,0.004746460947057002
0.24487534626038782,0.01782525965717498,0.003252590737387295,0.006326665603218817,0.004754344807629046
0.24542936288088643,0.01782653522359441,0.0032537681905078567,0.006328009682630366,0.004760775719378763
0.24598337950138505,0.01783057382389243,0.003254107473974987,0.006328497249645855,0.004789378977802825
0.24653739612188366,0.017867276989742206,0.0032566050438161526,0.006349466981037704,0.004793090174072966
0.24709141274238228,0.01790180466739981,0.0032658230610251417,0.0063609957877727415,0.004796331066466568
0.2476454293628809,0.01796987568255834,0.003266724571688109,0.006371156849493955,0.004799877445365246
0.2481994459833795,0.01797241404903725,0.0032705867788027946,0.006380076907325324,0.0048036056749503385
0.24875346260387812,0.017978094259812734,0.0032752206751660933,0.006382866483116274,0.004805460780661104
0.24930747922437674,0.018001766430307552,0.0032753574095641756,0.00638568679357652,0.004806690262269644
0.24986149584487535,0.018009578172873287,0.0032776686463066437,0.006386356007644232,0.004812239558280394
0.25041551246537397,0.018010728354498285,0.0032785978611555625,0.006402766834697471,0.004824818226180692
0.25096952908587256,0.018012720493521157,0.0032808678734553933,0.00642342789274552,0.004829206796520141
0.2515235457063712,0.018088719000015095,0.0032885277030458614,0.006428276151859077,0.004833735422059493
0.2520775623268698,0.01811134035159114,0.0032891227103839364,0.006436509252028213,0.004835801335131557
0.25263157894736843,0.01813878256686583,0.0032898328117038924,0.006438297348231082,0.004835801335131557
0.253185595567867,0.018150550934039864,0.003295357668640992,0.006439631415193794,0.0048407929611138855
0.25373961218836566,0.018214880327485344,0.0032978707888207505,0.0064485935429624,0.004853438097366022
0.25429362880886425,0.018216421205217548,0.0032990530284320594,0.006453344116883952,0.004854503561577691
0.2548476454293629,0.01823565423943503,0.003299975663525418,0.006461074953166318,0.004855801256256402
0.2554016620498615,0.018244792183029098,0.0033034058019275198,0.00646737926341813,0.00486401824272034
0.2559556786703601,0.0182650598045186,0.0033048820456495543,0.006479540173201126,0.004876352700801633
0.2565096952908587,0.018276756250944798,0.0033048820456495543,0.00649129219147515,0.004877978310596952
0.25706371191135735,0.018307027358779007,0.0033062811557015258,0.0064940890327167865,0.004892387033802196
0.25761772853185594,0.018385818680422626,0.0033101838315928015,0.006503480443557747,0.004903595980725191
0.2581717451523546,0.018423199412126907,0.003322028570834403,0.0065044407438421626,0.004910521586558678
0.25872576177285317,0.01843057822275705,0.0033277392875359093,0.006535542646905167,0.00491593975598645
0.2592797783933518,0.018446435864246213,0.0033325571935653485,0.00654857954652356,0.004923787124222202
0.2598337950138504,0.01845666612666835,0.00333263127292269,0.006572490347107676,0.004923787124222202
0.26038781163434904,0.01850514789648327,0.003333212532397659,0.006573873753102296,0.004941661963800956
0.26094182825484763,0.018531208607963905,0.003339621012138135,0.006599169925763831,0.004958012371725456
0.2614958448753463,0.018548868300724657,0.003343211860799703,0.006602415363694825,0.004972220320971977
0.26204986149584486,0.01856771884711461,0.0033436968216780383,0.00660496596807518,0.004981799698465735
0.2626038781163435,0.018590367529938888,0.0033479497236488303,0.006606138205935158,0.005001853769387065
0.2631578947368421,0.01860549821960583,0.0033497770596826364,0.006639036087395627,0.005002182375155151
0.26371191135734073,0.01863290296689752,0.0033516666323520966,0.006639222312321188,0.005005100472031355
0.2642659279778393,0.018649704822262348,0.0033751347968115682,0.006642185077602079,0.005005925334387357
0.26481994459833796,0.018666162538448907,0.0033871239545534395,0.006653368828807475,0.005008455396572913
0.26537396121883655,0.018666519097038026,0.0033871239545534395,0.006661619143064858,0.0050089292766364235
0.2659279778393352,0.018670546298098712,0.003387283083494993,0.006687729099533323,0.0050202006628230975
0.2664819944598338,0.01867440080675344,0.0033967891758922442,0.006691705032976694,0.0050225059937046975
0.2670360110803324,0.018699864764094593,0.003405065815721138,0.006699588313419922,0.005029751605988801
0.267590027700831,0.018721321683491988,0.0034054842067049746,0.006711153513534103,0.0050372948568138875
0.26814404432132966,0.018736903649451412,0.003412051981853762,0.006711822457996342,0.005055736960736165
0.26869806094182824,0.018753830495861847,0.0034133952428576507,0.006723234435166512,0.0050596970368562205
0.2692520775623269,0.018783265871086197,0.003425211169277489,0.006738885744439359,0.005064580775107813
0.2698060941828255,0.01878464436211507,0.003425285140310379,0.006746141767645312,0.005068622283998275
0.2703601108033241,0.018820919250228933,0.003426587495777722,0.006761011277797357,0.005080658034821237
0.2709141274238227,0.01887501991969572,0.003429564009083401,0.006762133193164253,0.005080658034821237
0.27146814404432135,0.018898130361071137,0.00343410524342131,0.006764437902679736,0.005097433833270175
0.27202216066481993,0.01892091086091724,0.003445541308364799,0.006779342702744696,0.005100111850055586
0.2725761772853186,0.01894783806957981,0.003449205766117049,0.00678408491880186,0.005128954003758349
0.27313019390581716,0.018983282544541142,0.0034492751505448924,0.006785477174599339,0.005131839310109522
0.2736842105263158,0.01901159100650552,0.003450743043229432,0.006798235549758659,0.005143724632020565
0.2742382271468144,0.01901963039959838,0.003451475556538176,0.00680686716762046,0.005155210211682276
0.27479224376731304,0.019034247594635685,0.0034575627351378663,0.00680686716762046,0.005158441111793605
0.2753462603878116,0.019074352232411194,0.0034637401692866527,0.006824256665628352,0.005169023516587022
0.27590027700831027,0.01909622130289938,0.003472878732426812,0.006824256665628352,0.005175601810107181
0.27645429362880886,0.01917844750289439,0.0034738796591086015,0.006846178712014407,0.00519245673375779
0.2770083102493075,0.019190027707244987,0.0034756170172265135,0.0068490811601793645,0.005193316842580325
0.2775623268698061,0.019226356515680467,0.003481916742676513,0.0068584422661129695,0.005201423898607045
0.27811634349030473,0.019245788130666994,0.0034878195771679294,0.006866653724294391,0.0052021380965346945
0.2786703601108033,0.019290376045827975,0.003493019058455709,0.006868558448394287,0.005205283397139252
0.27922437673130196,0.01929050035386788,0.003501412834008892,0.0068809359661358895,0.005215137897251396
0.27977839335180055,0.019294576262262712,0.003501684581218052,0.00688236423630522,0.005221783319366917
0.2803324099722992,0.019294576262262712,0.003501753158049399,0.006883786993554012,0.005235717223478151
0.2808864265927978,0.01933012998078576,0.0035097418987821475,0.006892812368726087,0.0052364452131416035
0.2814404432132964,0.019351388684726682,0.0035113542842490184,0.006906630259763462,0.0052364452131416035
0.281994459833795,0.019353191084601006,0.003514616645795988,0.006911981655710158,0.005255481520516833
0.28254847645429365,0.01937561795052857,0.003517126148034418,0.006914044421812107,0.005255847834632486
0.28310249307479224,0.019413010698650045,0.0035189715415119725,0.006926258104852411,0.005262546615458377
0.2836565096952909,0.019440783717313993,0.0035189715415119725,0.006939230213197355,0.005264416705966389
0.28421052631578947,0.019448727557914856,0.0035294865708667853,0.006945026653433698,0.005266814570104296
0.2847645429362881,0.01945560940390585,0.0035304257406243208,0.0069600458584251615,0.005267355842917518
0.2853185595567867,0.01945926357692142,0.0035319000892800475,0.006981178531367815,0.005273946065189689
0.28587257617728534,0.019477692914221724,0.0035386719628949423,0.006984092426557837,0.005294785735731373
0.28642659279778393,0.019484029902521533,0.0035403341483290474,0.006989736149801189,0.005294942155206073
0.2869806094182826,0.01951274781793337,0.0035427776753422817,0.006996165672312681,0.005296646377956829
0.28753462603878116,0.019527887200323096,0.0035508722613272607,0.0069996360808249935,0.0053020730736197475
0.2880886426592798,0.019531170740820558,0.0035560376539878267,0.00700857763607602,0.0053020730736197475
0.2886426592797784,0.01953125,0.0035560545793826806,0.007013725361995423,0.005304048563838582
0.28919667590027703,0.019537859803563755,0.003558768681356734,0.007013754122563467,0.005323175315276396
0.2897506925207756,0.01956965394700869,0.0035599452110801713,0.0070176513061412545,0.005327453448862614
0.29030470914127426,0.01959624601991202,0.0035637940746451728,0.0070185209859708825,0.005336194951401298
0.29085872576177285,0.01963226194079625,0.003565234075748494,0.007018618846193694,0.005346972974681547
0.2914127423822715,0.019634154439157354,0.003565234075748494,0.007019125128735528,0.005348644948767551
0.2919667590027701,0.019646761671071794,0.00356951209395386,0.007030530343589881,0.005351467043190742
0.2925207756232687,0.019683525321521574,0.0035781388594846213,0.007057135006961851,0.005354362626624516
0.2930747922437673,0.01983437029581638,0.0035832409040639475,0.007086390238656981,0.0053556891797164495
0.29362880886426596,0.019878795955387454,0.0035855426700838414,0.007089470271733925,0.0053608837894196385
0.29418282548476454,0.01990249399367442,0.0035919970673264417,0.0070896824613552656,0.0053741379951232635
0.29473684210526313,0.02002271301926966,0.003600638784845302,0.00709408010697793,0.0053787702705052
0.2952908587257618,0.02002271301926966,0.0036130989927035347,0.0070984883008141765,0.005384305933860761
0.29584487534626036,0.020027090762518934,0.003614243850708903,0.007101877788664678,0.005397515355981851
0.296398891966759,0.020034150615181188,0.003620431676458227,0.007104422830977387,0.005405464963777531
0.2969529085872576,0.020038094160320475,0.0036205646668723127,0.007105318268047407,0.005412080704472097
0.29750692520775623,0.020131375228418895,0.003621190667527179,0.007114854953319902,0.005416839340850708
0.2980609418282548,0.020143045542050472,0.0036228703502671727,0.0071149640129660845,0.005420810962038494
0.29861495844875346,0.020207680845256582,0.0036255843901150703,0.007132845019812189,0.0054212983273261225
0.29916897506925205,0.020208038638457323,0.0036276679360603623,0.00715190978230041,0.00543724777529688
0.2997229916897507,0.02023011107776558,0.0036295188373491227,0.007165155422440104,0.005449616074014237
0.3002770083102493,0.020245047919697966,0.003639950824635373,0.007172076414686769,0.005464077928779002
0.3008310249307479,0.020268266870918292,0.0036408145744919085,0.007182667577268478,0.005502693130082088
0.3013850415512465,0.020278308427113572,0.0036460072913028106,0.007184716820539199,0.005506333978215441
0.30193905817174516,0.020333705400938932,0.0036490812051569554,0.007186724859009866,0.005506496461381567
0.30249307479224374,0.020338173093219905,0.0036529524916339927,0.007191879499577228,0.0055076751815375516
0.3030470914127424,0.020360138817849656,0.003658014900250471,0.007193361846872781,0.005510613272807271
0.303601108033241,0.02042120261380051,0.003658631805713786,0.00723865212662605,0.005514247841968211
0.3041551246537396,0.020492886354483885,0.0036590495347279214,0.007239653534032643,0.00551808698544097
0.3047091412742382,0.02051185932122066,0.0036620225961754493,0.0072435020328307925,0.00551808698544097
0.30526315789473685,0.020551497238843686,0.003664113813064412,0.007258696771515586,0.005523289556001574
0.30581717451523543,0.020590951739490593,0.003665492694549641,0.007279439922928308,0.005539730053898358
0.3063711911357341,0.0206340574016404,0.0036744021801954742,0.007287187581147321,0.005544921910875148
0.30692520775623267,0.020686551856252438,0.0036761738665890276,0.007297994910340167,0.005560316248681787
0.3074792243767313,0.020735036074272982,0.00367771656593274,0.007298961959928407,0.0055608525892823085
0.3080332409972299,0.020738677482333035,0.0036783813231581466,0.007302621151377223,0.005573305568273328
0.30858725761772854,0.020779979262213626,0.00368149518730036,0.007306193760714277,0.005580285731257374
0.3091412742382271,0.020802385064923642,0.0036854041481162014,0.007317500673467433,0.005585248856111497
0.30969529085872577,0.020823915083836617,0.0036905433882953465,0.007317529015850135,0.005592129173162178
0.31024930747922436,0.020971957133928874,0.0036982317016611664,0.0073222535555554176,0.005615416494026193
0.310803324099723,0.021092156478973674,0.0036986399181581473,0.00732238273852694,0.005628826589020033
0.3113573407202216,0.021133448183816902,0.0037019084529654436,0.007330393039405183,0.005628826589020033
0.31191135734072023,0.02116302940146021,0.0037034694867470624,0.007343271806972589,0.005632846690842871
0.3124653739612188,0.021198602547948756,0.003707611049464409,0.007343459997228677,0.005650728531060932
0.31301939058171746,0.021218092106896236,0.0037117135038808907,0.007345477163999271,0.0056558094962785715
0.31357340720221605,0.021284661636204485,0.003719164166276854,0.007346025190007027,0.005673651303927755
0.3141274238227147,0.021285951816412005,0.00372044133940077,0.007349634267327837,0.005675135963715896
0.3146814404432133,0.021349000467369192,0.003722475950622154,0.007370306393201397,0.005676694096758474
0.3152354570637119,0.021370445621440446,0.003725045141164152,0.007376148620036373,0.005677271116055705
0.3157894736842105,0.02139700838213103,0.0037291738488094096,0.007377321146145055,0.005693458219761912
0.31634349030470915,0.0214042596684582,0.0037302988701247188,0.00737953037022257,0.005704514524017045
0.31689750692520774,0.02142034181146609,0.003734516086249467,0.007392656466654335,0.005713567057821392
0.3174515235457064,0.02155511454076326,0.0037379063443002637,0.007392878480392284,0.005715121162205219
0.31800554016620497,0.02158124876954574,0.0037401286169885554,0.007394813770254989,0.00573665499257775
0.3185595567867036,0.021592446120039202,0.0037405016249627224,0.0073965341054844525,0.0057372960832378275
0.3191135734072022,0.021616370690183285,0.0037435717959398225,0.007399419359185393,0.005747931774211026
0.31966759002770084,0.021626510988096523,0.0037450339943768925,0.007399419359185393,0.005753767141701551
0.32022160664819943,0.02166467325237541,0.003746742947018873,0.0074033174224730006,0.0057694987108463346
0.3207756232686981,0.02167506125343495,0.0037533268249725755,0.007412124346999162,0.0057731414577153525
0.32132963988919666,0.021677287943762644,0.0037582345111116314,0.007415619836464553,0.005777434668741646
0.3218836565096953,0.021721861860306304,0.0037586216820616534,0.0074222038147599085,0.005793623561113727
0.3224376731301939,0.021723878160930313,0.0037626358528958545,0.0074222038147599085,0.0058132317363566105
0.32299168975069253,0.021726138376852316,0.0037626358528958545,0.00742276514976453,0.005821615172252777
0.3235457063711911,0.021762001243506687,0.0037645473736437705,0.007435069393175672,0.005823687718178153
0.32409972299168976,0.02177791542038796,0.003768433602498223,0.007446216227606399,0.005823687718178153
0.32465373961218835,0.02179828309607129,0.003770037553789576,0.007455929611284878,0.005833551739389196
0.325207756232687,0.021838570142957238,0.003770939674070944,0.007465120850332921,0.005834088290396361
0.3257617728531856,0.02186261373295245,0.0037896928754428206,0.007467142923472766,0.005840801830244305
0.3263157894736842,0.02186664284400072,0.0037904881500331507,0.007469290883127201,0.005844976348110532
0.3268698060941828,0.02189383206625091,0.003791364369950504,0.007473780992812598,0.005853405176773658
0.32742382271468146,0.021899435314758426,0.003796471433432505,0.007482637883290968,0.005853430612656397
0.32797783933518004,0.021922593773679815,0.00379900235895963,0.007485945284285218,0.005857007908971946
0.3285318559556787,0.02193712134572744,0.0038001128296031106,0.0074933410800801185,0.005857733661801149
0.3290858725761773,0.02194056662824713,0.003800134657767845,0.007493654153863188,0.005859483088170839
0.3296398891966759,0.021944020507929502,0.003815096932034118,0.007495588859814066,0.005864214036413103
0.3301939058171745,0.021975064495083883,0.003817918000262614,0.0075214211982609245,0.005868123679771341
0.33074792243767315,0.022040771134614917,0.003820645860546224,0.0075214211982609245,0.005874011493828244
0.33130193905817173,0.02205421747135459,0.0038270173110474823,0.0075239504848329366,0.00587619171253929
0.3318559556786704,0.0220942284708809,0.0038284295506685055,0.0075239504848329366,0.005884663578065204
0.33240997229916897,0.02216813814154305,0.0038375310290310882,0.007542135593478561,0.005892249840759112
0.3329639889196676,0.02221550436564101,0.0038387836841241962,0.007544931168735381,0.005894460945060824
0.3335180055401662,0.022223589205267215,0.0038416411571065875,0.007569362792381775,0.005900407555741387
0.33407202216066484,0.022252045969627855,0.0038434825800171485,0.007587721574732237,0.005900407555741387
0.3346260387811634,0.022268388407830342,0.0038518928533721915,0.0075939587438357105,0.0059048435773066815
0.33518005540166207,0.02227510302026089,0.0038595335313004906,0.007598206969232315,0.005908576582238563
0.33573407202216066,0.022279544605400076,0.0038612194172859588,0.007599239538652595,0.005921625114982371
0.3362880886426593,0.022367578611114457,0.0038624790777375935,0.007607867865869343,0.0059223316982403304
0.3368421052631579,0.0224207524219233,0.0038660832521152807,0.007607867865869343,0.0059247973653742386
0.33739612188365653,0.022447685030498175,0.00386719202403201,0.007611188768732727,0.005929234121817289
0.3379501385041551,0.022470974408466102,0.0038688599609580476,0.0076166750618607455,0.005944306265652977
0.33850415512465376,0.02247640447996757,0.0038689929853184184,0.007641117452210633,0.005952023412175863
0.33905817174515235,0.02252907952683384,0.003871551565760544,0.007666208352987928,0.0059542138285915485
0.339612188365651,0.022535525780829502,0.003872823022969972,0.007684076191541006,0.005970256932212881
0.3401662049861496,0.02257457120021085,0.0038750234155411063,0.007684339025811108,0.005986590837083936
0.3407202216066482,0.02258809660914631,0.003878686935202246,0.0076866514399490495,0.005998263325280456
0.3412742382271468,0.022591745439225052,0.003880698601759921,0.007712197075696254,0.005998263325280456
0.34182825484764545,0.022648428213469005,0.003886804209395221,0.007715981825726606,0.006004310602827799
0.34238227146814404,0.02267265505509134,0.003886938753377177,0.007716026194689768,0.006011621044329271
0.3429362880886427,0.022741234950449565,0.003887583745375333,0.007725101342990318,0.006011758946850624
0.34349030470914127,0.022766435696825234,0.0038875894774752172,0.0077295033987541985,0.006018646361218002
0.3440443213296399,0.022775013830969384,0.003891263006023961,0.007732540583904295,0.006028836744133466
0.3445983379501385,0.02280126546529,0.003895891988420709,0.007738958646631495,0.006035766015663322
0.34515235457063714,0.02284397626625617,0.0039062132171352178,0.0077391096806577655,0.006046132152499362
0.34570637119113573,0.022858777145803463,0.003915739369245191,0.007743228270928255,0.006046397919613832
0.3462603878116344,0.022872145760535575,0.003921022875966149,0.007750765251125438,0.006059922362957271
0.34681440443213296,0.02291927179838341,0.003924151424315579,0.007751893147809286,0.006065010249855238
0.3473684210526316,0.022943446488028752,0.00393800622357495,0.007765175827303967,0.006069310768182928
0.3479224376731302,0.023009351978433432,0.003938818442114449,0.007769607941975672,0.006076164098755667
0.34847645429362883,0.02300981794147127,0.003939180739125708,0.00777959086566259,0.006085622833424022
0.3490304709141274,0.023039736929530836,0.0039480938391531556,0.007792944351227478,0.006089471160898831
0.34958448753462606,0.023082135710998906,0.0039493949535756405,0.007812314903869231,0.006101261090023548
0.35013850415512465,0.02309387340720447,0.0039505424895630945,0.007816692596834828,0.006111500611237694
0.3506925207756233,0.023109388489648133,0.003954006931834792,0.007827401757180366,0.006113034183596272
0.3512465373961219,0.023177437122079952,0.00396947003455307,0.007842374767220642,0.006114917031930189
0.3518005540166205,0.02333587024145085,0.003970220264116121,0.007846679065237736,0.006161257828710546
0.3523545706371191,0.02336734026709735,0.003976433203759445,0.007851358159719402,0.006173776258316369
0.35290858725761776,0.023453437671467074,0.003976586795459894,0.007852088523428143,0.006186761986242515
0.35346260387811634,0.023554064196836,0.003976736146734115,0.007858957907590836,0.00618716312035165
0.35401662049861493,0.023559914900374575,0.003978989384692752,0.007863500873450746,0.0061929325752007
0.3545706371191136,0.02356353083303014,0.00400278058053081,0.007873351654711222,0.006209374028959364
0.35512465373961216,0.023586862254732093,0.004008005845423572,0.007888257575124914,0.006234005436451648
0.3556786703601108,0.023593608214123863,0.004009371969016134,0.007892861131649987,0.006248199571078379
0.3562326869806094,0.023593608214123863,0.004013737047573007,0.007892861131649987,0.0062605683089667925
0.35678670360110804,0.02365634217240864,0.004017507232674755,0.007909250370474328,0.006261840475477999
0.3573407202216066,0.023703766100101314,0.004021631280540647,0.007924020836587062,0.006266523897157899
0.35789473684210527,0.02372478608847969,0.004032027813224655,0.00794273323376091,0.006273749546284045
0.35844875346260385,0.023731304361343887,0.004033373594697898,0.007950887590969003,0.006276659306310945
0.3590027700831025,0.0237339368681285,0.004036449823219551,0.007953357115176123,0.006287227936747377
0.3595567867036011,0.023810686355546794,0.004038171389711924,0.007965552975892212,0.006310385762491322
0.3601108033240997,0.023865463547654873,0.004040247318961342,0.007967395755860944,0.006314587941789852
0.3606648199445983,0.02391539357574358,0.004045961635271273,0.007976375820132602,0.0063191165488775
0.36121883656509696,0.023918852671585437,0.004050147054515639,0.007978547355326274,0.006330260870019072
0.36177285318559554,0.023919000673004003,0.004051477453639267,0.007978652704630582,0.006332918481377319
0.3623268698060942,0.02393221963071927,0.00405242256628147,0.007998269882533462,0.0063380607558954
0.3628808864265928,0.02393221963071927,0.004052475473040893,0.008005032133483319,0.006340999424239036
0.3634349030470914,0.02393952652381083,0.00406929342310349,0.008009258105610666,0.006353736915785815
0.36398891966759,0.023986427514729677,0.0040725836772032824,0.008052076875117766,0.006355806625431738
0.36454293628808865,0.024022972392613105,0.00408063885979643,0.008055319913648001,0.0063610534856581155
0.36509695290858724,0.024085765970202778,0.004084556302299889,0.008060320476720305,0.006364895200176181
0.3656509695290859,0.024102754524162422,0.004087419181720521,0.008061117597076284,0.00636990172639646
0.36620498614958447,0.02411810534430711,0.004087829166544797,0.008065254597006554,0.0063702443736003015
0.3667590027700831,0.024197929530798048,0.0040880230207600435,0.008072134637291435,0.006403445520584477
0.3673130193905817,0.024242888900600112,0.004088595619439443,0.008080566420255175,0.00640451123348483
0.36786703601108034,0.024267127900239216,0.004098610770072916,0.008087501760578309,0.006406387824843902
0.3684210526315789,0.02430592813187024,0.004107991091544219,0.008087623482143945,0.006423813399987679
0.36897506925207757,0.02437492649162156,0.004108331776864844,0.008107007354156003,0.006427374397469883
0.36952908587257616,0.024409259276376633,0.0041171280030332874,0.008143426387126326,0.006427374397469883
0.3700831024930748,0.02445964374603159,0.004125923702657637,0.008143437196686408,0.006429705483556108
0.3706371191135734,0.02447257476111413,0.004126792110600401,0.008148939471095799,0.006431272739093854
0.37119113573407203,0.024512067557165246,0.0041397380512556885,0.00817086309145805,0.006433517073407279
0.3717451523545706,0.024529691793039942,0.004145987332578354,0.008182633780664465,0.006434071826271489
0.37229916897506926,0.024553774677926205,0.00414791795640441,0.008192323613849578,0.006436327334943103
0.37285318559556785,0.024609612590558282,0.004150496028283667,0.008211839889626798,0.006460263260846051
0.3734072022160665,0.024752427756995776,0.004150502457488188,0.008213061916044487,0.006469320078833045
0.3739612188365651,0.024794379659458174,0.004157401925462722,0.008216701391025179,0.006474403531253974
0.3745152354570637,0.024850124255494287,0.00415791027674998,0.00821753966412113,0.006493138320549379
0.3750692520775623,0.024912766658467575,0.0041741247196188614,0.008225177724597018,0.0064963721135267855
0.37562326869806095,0.024919737721946646,0.004180657207251225,0.008226220844234,0.006510823265817714
0.37617728531855954,0.0249222765971359,0.004196208096932384,0.008227011169924458,0.006538493530328488
0.3767313019390582,0.024923062867666403,0.004206149723912641,0.008249431866158532,0.006539910243406273
0.37728531855955677,0.024948778129474998,0.004207234863472364,0.008258290178293036,0.0065459175695999575
0.3778393351800554,0.02495905349282181,0.0042074087080358055,0.008258869950394623,0.006564982972609055
0.378393351800554,0.024959418137687657,0.004210292148232208,0.008266917800974653,0.006581917714973797
0.37894736842105264,0.025039700782797346,0.004235616666781487,0.008267358799680314,0.006593940729120127
0.37950138504155123,0.025059485954126555,0.004237765669377489,0.008273847909926677,0.006593940729120127
0.3800554016620499,0.02508448560734824,0.00423979059843984,0.00827715680662094,0.006598779417907655
0.38060941828254846,0.02519923961786298,0.004245600844497062,0.00829039441479609,0.006598779417907655
0.3811634349030471,0.025204205196010365,0.0042536746724172745,0.008295098249722585,0.006604157795657096
0.3817174515235457,0.025232510147627837,0.004263493145103211,0.008306198362956435,0.006607611883046204
0.38227146814404434,0.025237628537229127,0.004264276297383672,0.008306198362956435,0.006626575776307924
0.3828254847645429,0.025238463210671774,0.004264798872285977,0.008318419323452621,0.006634989560517273
0.38337950138504157,0.025238463210671774,0.004272152540716807,0.008345106662981413,0.006660435348488289
0.38393351800554015,0.025266701535571406,0.004272595894133397,0.00835421867698062,0.006666290934683663
0.3844875346260388,0.025286469045395443,0.004278104906999502,0.008354454898057091,0.006674735590357765
0.3850415512465374,0.02533719126856641,0.004280705026505726,0.008367155957228565,0.0066818165157285035
0.385595567867036,0.025358546404406004,0.0042826116282472645,0.008369760348211934,0.0066967323690311905
0.3861495844875346,0.025496644014495275,0.004293430371193196,0.008372483870591316,0.006718632348071154
0.38670360110803326,0.02554294072687429,0.004294376663559245,0.008384419200439645,0.006723000508083267
0.38725761772853184,0.02557860060966153,0.0043027673279744305,0.008385957859124328,0.006743356493588121
0.3878116343490305,0.02558098910929786,0.004304448643211214,0.008393668061494174,0.0067467207123195864
0.3883656509695291,0.025620992225411737,0.0043052186018403115,0.00840708826927585,0.0067618029646343515
0.3889196675900277,0.025639597426378596,0.004309177082922035,0.00844332716892516,0.006762523627130637
0.3894736842105263,0.02565582579942705,0.0043109247868621785,0.008444166934409419,0.0067738235963968494
0.39002770083102495,0.025657721320054644,0.0043397420064455045,0.008453823543930216,0.006775461618565483
0.39058171745152354,0.025665045603270844,0.004348949737346394,0.008458255504871878,0.00678299590251213
0.3911357340720222,0.025678801801086316,0.004352634082523162,0.008461449556564306,0.00678299590251213
0.39168975069252077,0.025758053463149123,0.0043552469729466895,0.0084642525638523,0.006797327226718905
0.3922437673130194,0.025832143528991474,0.004356701712761659,0.008467770102114767,0.006797405735561343
0.392797783933518,0.025876659285480528,0.004363590032988736,0.008478680586371978,0.006803193033603566
0.39335180055401664,0.025917683340529206,0.004364224051558198,0.008491329954965814,0.00680320636886161
0.3939058171745152,0.025965155552404896,0.004375131618948628,0.008497180388999872,0.006810162664740123
0.39445983379501387,0.02599700032385013,0.0043844690031056574,0.008509174077314392,0.006827080826675148
0.39501385041551246,0.026009114068385145,0.004384790793458978,0.008526913656138394,0.0068365233210945005
0.3955678670360111,0.026056965094959833,0.004389853226664955,0.008531046811793853,0.006843236436914537
0.3961218836565097,0.026057387261667505,0.004397828971951166,0.008539601952350505,0.006859214660769258
0.39667590027700833,0.026128453784597605,0.004403088538610119,0.008545587926296097,0.006872917990877242
0.3972299168975069,0.026178173461714367,0.004403088538610119,0.008559009700760487,0.006878814527415279
0.39778393351800556,0.026257038255439465,0.00442850564772745,0.008561298480972222,0.006884448492681269
0.39833795013850415,0.026270655941466544,0.004439467924714311,0.008582849407642373,0.0069128539417077
0.3988919667590028,0.026270655941466544,0.004439896326855984,0.008596380986988433,0.0069242031268714355
0.3994459833795014,0.026291317672937013,0.004443827137389998,0.008600084364604738,0.006948817916896935
0.4,0.026293735640349283,0.004446946682232913,0.00860319560803462,0.006955240001339676
0.4005540166204986,0.02640265124483187,0.004453449066748663,0.008604489788829255,0.006955240001339676
0.40110803324099725,0.026429046041521544,0.004458254320970403,0.008606042771630334,0.0069755437388623436
0.40166204986149584,0.026435029533465573,0.004461656664352124,0.008626380460804564,0.006988765837794921
0.4022160664819945,0.02649940382911167,0.004464318602715915,0.0086531949638229,0.0069888275217978735
0.40277008310249307,0.02650810789012113,0.004465295782231422,0.008682035252561436,0.007000751392801796
0.4033240997229917,0.026616665026084976,0.0044654739718074385,0.008685637473549453,0.007002347156481162
0.4038781163434903,0.026668645646840208,0.004485317746000661,0.008688448384751812,0.007010672739379919
0.40443213296398894,0.026698601678514546,0.0044857345878271835,0.008690469652194756,0.007012881046335729
0.40498614958448753,0.02689308840667482,0.004492120344020228,0.008694420346248084,0.007031625390268063
0.4055401662049862,0.026930630684332393,0.004492196218171701,0.00870799551538717,0.007035172279577719
0.40609418282548476,0.026930630684332393,0.004492196218171701,0.008723325963713488,0.007036584224942396
0.4066481994459834,0.026942342112441547,0.004494137750900358,0.00872353680934656,0.007043092540303871
0.407202216066482,0.026994081270546217,0.004504468665968971,0.008725796395011486,0.0070561584202812385
0.40775623268698064,0.02703508823905981,0.004509024260735698,0.008734905905411454,0.007066166454833744
0.4083102493074792,0.027126349498234024,0.004520650559674059,0.008782220436321871,0.007079728518972046
0.40886426592797787,0.02716673735005126,0.004523337596924949,0.008789338725431814,0.007097011832482338
0.40941828254847645,0.027212543298764207,0.004524597165963148,0.008791793888895309,0.007107161786032254
0.4099722991689751,0.027283196691930054,0.004525957888330127,0.008797368517445218,0.007114289844891544
0.4105263157894737,0.027351682359811173,0.004536674993871748,0.00890764558083527,0.00712622348245082
0.4110803324099723,0.027357079552486997,0.004540072871885693,0.008907731186928261,0.007141280555889326
0.4116343490304709,0.02754963699204418,0.004541159273487909,0.008916011250679777,0.007153710765250036
0.4121883656509695,0.027643339286627808,0.004544892733901737,0.008924149797466831,0.007153710765250036
0.41274238227146814,0.027730934189574296,0.004548557697736494,0.008938543649611254,0.0071655992068372625
0.41329639889196673,0.02776461010889772,0.004555500759641018,0.008952854639643069,0.00718210422247394
0.4138504155124654,0.02777044081209558,0.00455668927722293,0.008958154989244191,0.007189849626868423
0.41440443213296396,0.02779441099689154,0.004561275656113147,0.0089720341679586,0.007192237118139615
0.4149584487534626,0.02780443982300268,0.004569684043566678,0.009020366126335196,0.007196226234485664
0.4155124653739612,0.027884519238348685,0.004576148870968396,0.00902419490691439,0.007197142684262614
0.41606648199445984,0.027947439180666712,0.004591607226537602,0.00902438905828741,0.007200601955578887
0.4166204986149584,0.027951685325411323,0.004596999838570381,0.0090283352665005,0.007214940953113137
0.41717451523545707,0.028004782111951555,0.004599605638788628,0.009029808696348202,0.0072200311862195094
0.41772853185595565,0.028011527972186236,0.0046000385752057015,0.009042111318927725,0.007251144105659789
0.4182825484764543,0.0281559407440051,0.004601912339424379,0.009053378234845411,0.00725400140346624
0.4188365650969529,0.028192620416449744,0.004605229743542947,0.009059903095499722,0.007277390254562817
0.4193905817174515,0.028196914232001647,0.004606647190520862,0.009088323545026788,0.007286419337462505
0.4199445983379501,0.028204564917095446,0.0046109718772110566,0.009095407814887248,0.007290628272348329
0.42049861495844876,0.028327706819010666,0.004619214201668151,0.009100346529226144,0.007299070203440033
0.42105263157894735,0.028327706819010666,0.004624049779284505,0.00910830067795709,0.007301018962638655
0.421606648199446,0.028413269430304203,0.004639109606128217,0.009108553263507495,0.007350523897107615
0.4221606648199446,0.02845309830094973,0.004647712853713335,0.009132013520992535,0.007387876448127978
0.4227146814404432,0.02853971627392038,0.004648770838356624,0.00913945702618661,0.007420052673224421
0.4232686980609418,0.028613804523062475,0.004649513435209676,0.009143113158060961,0.007422795465904049
0.42382271468144045,0.028664509267660274,0.00465140380964071,0.00917972525863775,0.007429197155368311
0.42437673130193904,0.028680932268889736,0.0046565599028892575,0.009232773773402002,0.007441943927147507
0.4249307479224377,0.02868287759948133,0.004660858829957249,0.009248106058463709,0.007445342523724474
0.42548476454293627,0.0287480855975291,0.004661876466109809,0.009253634363679167,0.007454126640535351
0.4260387811634349,0.028788798303465743,0.004672344203332191,0.009258195034478469,0.007471715757331526
0.4265927977839335,0.028803889988877243,0.004706047331949784,0.009258744024179207,0.007476480654646905
0.42714681440443214,0.028828423357750897,0.004707036632845387,0.009268190614004461,0.007478026219002238
0.4277008310249307,0.029166627885627877,0.004714321041840873,0.009270989179896062,0.007478556569006243
0.42825484764542937,0.029261877342547687,0.004723649713829205,0.009276618585069523,0.0074821154213445375
0.42880886426592796,0.02929969571563446,0.0047263119475663235,0.009276618585069523,0.007499641432813261
0.4293628808864266,0.029380163566560563,0.004742206514433542,0.009277783627929897,0.007500369870161034
0.4299168975069252,0.02941158841598046,0.004742206514433542,0.00928783645462046,0.007504338002543148
0.43047091412742383,0.029428147918432724,0.004750187670807443,0.009295776833458889,0.0075080348311533235
0.4310249307479224,0.029445327158502316,0.004758499740115679,0.009299560607372777,0.007511137220270239
0.43157894736842106,0.02952136997798859,0.004762150436692772,0.009300288056803135,0.0075304676399726555
0.43213296398891965,0.029530483379224332,0.004767696374730663,0.009300543046779144,0.007540062195311209
0.4326869806094183,0.029557347310054587,0.004774159448870088,0.009301102117196031,0.007547097545188903
0.4332409972299169,0.029562547973752885,0.004776876532934647,0.009369882772521113,0.0075695323511353035
0.4337950138504155,0.029619527560133387,0.004778354090708169,0.00937353653556283,0.007579020068402015
0.4343490304709141,0.02967080056699601,0.004780236068547889,0.00937437593686607,0.007583622480877544
0.43490304709141275,0.02983261745244183,0.0047859518487841715,0.009392026861249831,0.007583622480877544
0.43545706371191134,0.029988234045037927,0.0047874999427450805,0.00940412597267348,0.007583622480877544
0.43601108033241,0.029994311581523395,0.004805685287249052,0.009424142964001946,0.007584535165884683
0.43656509695290857,0.030211062572972656,0.004812680573669457,0.009430426800058726,0.007608803385281487
0.4371191135734072,0.030275473711843127,0.004819952481249096,0.009431811023885716,0.007634332850630106
0.4376731301939058,0.0303293507524517,0.004821247795499596,0.009433245588810655,0.007652967568283594
0.43822714681440444,0.030548291362051297,0.00484305155878005,0.009442397546347707,0.0076712798598923704
0.43878116343490303,0.03059821342203626,0.004846755807419692,0.009452451347001047,0.007674543331084006
0.4393351800554017,0.030610574948588824,0.004852208292790676,0.009459787589146446,0.007685243304526257
0.43988919667590026,0.030943274828917858,0.0048531785560147695,0.00946359247591241,0.007687606143181414
0.4404432132963989,0.030947480137338623,0.004854365460377928,0.009486405580981712,0.00772682037506656
0.4409972299168975,0.03098597426063329,0.004858351826366651,0.009508504246057254,0.007738227268680324
0.44155124653739614,0.03099081665641037,0.004864007637352371,0.00951369930910702,0.007745397184130677
0.4421052631578947,0.031062553909941358,0.004873209964146253,0.009516874894611343,0.0077754225875305335
0.44265927977839337,0.031084429574367908,0.004874476344864218,0.009529736239032988,0.007794984960709808
0.44321329639889195,0.031152009943195915,0.00487806503403234,0.009549910085937568,0.007803208566337487
0.4437673130193906,0.03118308738371746,0.00488123197705173,0.009556835304642637,0.007807149099593848
0.4443213296398892,0.031216141061107167,0.004887257949824562,0.009568915611018358,0.00781478741662555
0.4448753462603878,0.03124213982849811,0.0048921921073676496,0.009576357760826628,0.007820802735696637
0.4454293628808864,0.031299793667691755,0.004899159556978278,0.00962393518659755,0.007842482823166828
0.44598337950138506,0.03133846356638619,0.004902201188725792,0.009626446887058616,0.007842482823166828
0.44653739612188365,0.031408474463904275,0.004902659536581764,0.009640081964388886,0.00785845604077404
0.4470914127423823,0.03154366326542551,0.004908028146753724,0.009643179346956653,0.007862531838856024
0.4476454293628809,0.03161408995359111,0.004916498510140421,0.009651479171035808,0.007877396088359016
0.4481994459833795,0.031639546436114295,0.00492460164881815,0.009673327295458962,0.007884838186132892
0.4487534626038781,0.03173036933141114,0.004924721982968959,0.009686237682784947,0.007885458363130537
0.44930747922437675,0.03179429164409273,0.004933375272346077,0.009707253869133865,0.007929550637722377
0.44986149584487534,0.03185094285791513,0.0049359828017515395,0.009726567219786802,0.007935309543572872
0.450415512465374,0.032114031758684485,0.004936019750344717,0.00972923714778681,0.0079460319425266
0.45096952908587257,0.03227383502262805,0.004951182354425244,0.009738436432323914,0.007950849791415757
0.4515235457063712,0.03284503595246548,0.004954123789069674,0.009746047516857885,0.007968879363835205
0.4520775623268698,0.03284907446682359,0.0049671805570993145,0.009753781879373535,0.008014090404943629
0.45263157894736844,0.03284907446682359,0.004971205908403758,0.009754446563325197,0.008033947134211728
0.45318559556786703,0.03285928520815525,0.004988330956503312,0.009785770654268,0.00805111784917348
0.45373961218836567,0.03286719065578399,0.00499044543196879,0.00980097630525175,0.008061521633984384
0.45429362880886426,0.03289151563768628,0.005018540750100408,0.009814318910453272,0.008064896104987502
0.4548476454293629,0.03296132183316778,0.005019127419838438,0.009824934603897125,0.008081412497278683
0.4554016620498615,0.0329799632872028,0.0050270145901849545,0.009824934603897125,0.008082097730516444
0.45595567867036013,0.03298591581442832,0.005031278116179314,0.00988063895094416,0.008097619116548854
0.4565096952908587,0.033208449145887005,0.005031567174904557,0.009887491770195392,0.00810244279592506
0.45706371191135736,0.03323114218314883,0.005041011576419701,0.009891661274908708,0.008131689815675174
0.45761772853185595,0.0332863490074437,0.00504373496430341,0.009899502560643293,0.008143122499208226
0.4581717451523546,0.03351577174531347,0.005049725877265045,0.009944890688585976,0.00816888131239264
0.4587257617728532,0.03352441765921609,0.005053844727668789,0.00995842695582765,0.00817816347707717
0.4592797783933518,0.03366079708323279,0.005062922206671831,0.00996214923195638,0.00822766512200189
0.4598337950138504,0.033684350134518835,0.0050657018828622075,0.009966957815169535,0.00823241676813037
0.46038781163434905,0.03376890599634787,0.005083238965993593,0.009979684586093523,0.008245168678075013
0.46094182825484764,0.03384709969084193,0.005092862228163556,0.010002810705000429,0.008246434784394721
0.4614958448753463,0.03397813460306915,0.005093817314841437,0.010007959551830417,0.00826978872913871
0.46204986149584487,0.034343913500520726,0.005096470496426416,0.010008077725578681,0.00828905678267939
0.4626038781163435,0.034451603723868365,0.0050979125451484225,0.01002582818666579,0.008307352480795008
0.4631578947368421,0.034489948588032296,0.005115521634932985,0.01002825735758395,0.008327071766999466
0.46371191135734074,0.034489948588032296,0.005135821147413089,0.010047407027802734,0.008345482769126993
0.46426592797783933,0.03472320993862547,0.005149235431260202,0.010056980422401258,0.008392095831879989
0.464819944598338,0.03485177823245951,0.005149235431260202,0.010056980422401258,0.008395113801460437
0.46537396121883656,0.03494700640179225,0.005152456862391547,0.010062563709197885,0.008399618139701054
0.4659279778393352,0.03498281571197975,0.005178308167700528,0.010069702074079177,0.00840814083428054
0.4664819944598338,0.035077820199887054,0.005192934254105163,0.010077600143498953,0.00846445500919363
0.46703601108033244,0.03514847031368718,0.00519602214527532,0.010078131459746108,0.008464688771543338
0.467590027700831,0.03521551851234344,0.005196787967691718,0.010121655524151028,0.008473168644368555
0.46814404432132967,0.035413422866535156,0.005198594692457421,0.010134731016983988,0.00848501283532318
0.46869806094182825,0.03544190638806553,0.005208943801850801,0.010145882121496237,0.008488193892249307
0.4692520775623269,0.03550025602529162,0.005217708730342283,0.010160561814821773,0.008512156884915948
0.4698060941828255,0.03553339813536135,0.005229292859860897,0.01018840162198695,0.008517371259966017
0.4703601108033241,0.03557820895596686,0.0052673789726620165,0.010209324197442802,0.00851947979628429
0.4709141274238227,0.03605675999201829,0.005271103636480626,0.010225720602277045,0.008527612711768598
0.4714681440443213,0.036181658242016176,0.005277710241697283,0.010236623770406779,0.008529622300959267
0.47202216066481995,0.036714663189521636,0.005281422862955991,0.010259999648395671,0.008537985734637273
0.47257617728531853,0.03683987215377243,0.005311101333944973,0.010261290991639329,0.008549202776291835
0.4731301939058172,0.03687447133628192,0.005313613569822101,0.010265139103731374,0.008595500324712338
0.47368421052631576,0.036939537413211536,0.005320826126238908,0.010298662789121579,0.008601397702317813
0.4742382271468144,0.03698674800090733,0.005326978756293085,0.01030139536603628,0.008623510757073063
0.474792243767313,0.037059306012906634,0.005327136193221909,0.010309674619217257,0.008631290279574716
0.47534626038781164,0.0373435348947396,0.0053368990916591134,0.010312906002426592,0.008640068451816483
0.4759002770083102,0.0375739101840255,0.0053380683035737396,0.0103212555755145,0.008643805349194828
0.47645429362880887,0.03774081861101463,0.005354447397493954,0.01034397598415381,0.008663064431771412
0.47700831024930745,0.03786080606757039,0.005370049809075935,0.010360715474863173,0.008672422101402354
0.4775623268698061,0.038062637613828935,0.005384825877134393,0.010367022515886493,0.008707527345027674
0.4781163434903047,0.03808964778127826,0.005400688118738041,0.010371982722552176,0.008708914233516118
0.47867036011080333,0.03811816189472437,0.005401408909156026,0.010380530355034437,0.008712403211390342
0.4792243767313019,0.038244740910822736,0.005411740664241885,0.010382653830692819,0.008714327678278093
0.47977839335180056,0.038280032581510005,0.0054218760048577504,0.010397432394284227,0.008735644075129246
0.48033240997229915,0.038297895987648635,0.005442449133607736,0.010427453584758446,0.00873849966204142
0.4808864265927978,0.03877973848861349,0.005447125439579795,0.010437464659281475,0.008752776877636021
0.4814404432132964,0.038803593638424394,0.005448340482614513,0.010453491807791083,0.00875978958484819
0.481994459833795,0.03901051868126825,0.005449700282901483,0.010460835528797858,0.008805705810829482
0.4825484764542936,0.039043546761390546,0.005458377892350956,0.010476316932563623,0.008819298042110348
0.48310249307479225,0.039043546761390546,0.005461976292111341,0.010482986827419266,0.008827318714614457
0.48365650969529084,0.03933205616971919,0.005501349428994859,0.010483613261139267,0.008834045585371311
0.4842105263157895,0.03950139896561142,0.005501349428994859,0.010501736724366304,0.008898311201692152
0.48476454293628807,0.039597603992449014,0.005509607437462095,0.010510145699843598,0.00891652431216979
0.4853185595567867,0.03963882930186737,0.00552362540916005,0.010514525403218395,0.008925858628531682
0.4858725761772853,0.039837333968825654,0.005542666351129086,0.010521010652641792,0.00893736547669781
0.48642659279778394,0.040132464222088146,0.005549964714730166,0.010521833131203324,0.00901002733384593
0.48698060941828253,0.0401560969909117,0.005558244810979901,0.01054997769784892,0.009027785667337241
0.48753462603878117,0.04016445173342916,0.005559226083120154,0.010555656252749861,0.009099712349298884
0.48808864265927976,0.04028942934890942,0.0055655092717303975,0.010555656252749861,0.009132295383403153
0.4886426592797784,0.040289725256426906,0.005583533621567616,0.01056820996074581,0.009150237411596863
0.489196675900277,0.04051809560241241,0.005591772160320244,0.010603136070022456,0.009152010134787556
0.48975069252077563,0.040605758868560805,0.005604292887629228,0.0106235532173069,0.009184423945378701
0.4903047091412742,0.04068883334368104,0.00560506903228785,0.01063686880695609,0.009196818686184952
0.49085872576177286,0.040708662651444245,0.005612939851770955,0.010667326784327327,0.009200557841624506
0.49141274238227145,0.0410217948985992,0.005615608808038134,0.01067642061505623,0.009211235849475795
0.4919667590027701,0.04105242360031976,0.005622194137952805,0.010686731063504987,0.009255282533483887
0.4925207756232687,0.04106087696195189,0.005623223941181,0.010703261880064579,0.009264297169203324
0.4930747922437673,0.04106087696195189,0.005625314066621608,0.010717777688762767,0.009291193389640637
0.4936288088642659,0.04106087696195189,0.00563585065777431,0.010737122709340826,0.009301114749910704
0.49418282548476455,0.04132264473153971,0.0056508054777533075,0.010766860747810286,0.009307888989428697
0.49473684210526314,0.04137268408957142,0.005657756945675283,0.010777945488599056,0.009315329273693067
0.4952908587257618,0.04176257016309994,0.005658568837858159,0.010792754567384181,0.009332132680579103
0.49584487534626037,0.04187927307258757,0.005669179047383962,0.010793844348566962,0.009348253756226497
0.496398891966759,0.04188385642320201,0.005683778222187423,0.010806304366434174,0.009371099873767701
0.4969529085872576,0.04189180685797634,0.005685772326105852,0.01081330749153899,0.009375597122705536
0.49750692520775625,0.04192627457812106,0.005686326687046361,0.010814019981304244,0.009378450975357184
0.49806094182825483,0.04200785999010847,0.005686326687046361,0.010830768849710699,0.009396803808024264
0.4986149584487535,0.042312962597608646,0.005697997933444459,0.010869170616453776,0.009424438150962229
0.49916897506925206,0.04266784166364771,0.005707114834870594,0.010887829738016126,0.009439702821610566
0.4997229916897507,0.04347877418602811,0.005707965670540209,0.010903443735054795,0.009443672757692635
0.5002770083102493,0.0437933348509387,0.005710981762860099,0.010912855615068743,0.009444176753477945
0.5008310249307479,0.04491145679604195,0.005729129771778793,0.010914356071678259,0.009480174768670581
0.5013850415512465,0.04495748677046896,0.005740319014895733,0.01096117176374669,0.009491827985324526
0.5019390581717451,0.04566254606092921,0.005742381110257442,0.010990172144158693,0.0095136812604696
0.5024930747922438,0.045697153114578344,0.0057622534166611415,0.01099798000845844,0.009516294108718968
0.5030470914127424,0.045944246024202225,0.0057647936118416145,0.010999174995169532,0.009546973249861451
0.503601108033241,0.04622529571853364,0.005769128713353552,0.010999174995169532,0.009583396229119336
0.5041551246537396,0.04661808288170731,0.0057974043452977105,0.011018960839922105,0.009594867129716935
0.5047091412742383,0.04735629572190739,0.005808075177242685,0.011045760687701798,0.0096123825437495
0.5052631578947369,0.047763710536065304,0.005815953842978059,0.01105808181768753,0.00961414821690472
0.5058171745152354,0.04783913336311473,0.005818117169032965,0.011059163502251699,0.009621325882835763
0.506371191135734,0.04852147501474531,0.005818542621002419,0.011084396597294271,0.0096377753097857
0.5069252077562327,0.049046470298076524,0.005833529358705631,0.01108770765034332,0.00964023056320906
0.5074792243767313,0.049526978621958255,0.005833577789812391,0.01108770765034332,0.00966645387470195
0.5080332409972299,0.05078418185585239,0.005854520386121953,0.011090048715597583,0.009686670859163277
0.5085872576177285,0.05124866049662744,0.005856825233823607,0.011093586620821843,0.009701426506843115
0.5091412742382272,0.052338947707101485,0.005867952735110687,0.011128538084593997,0.009718800438515189
0.5096952908587258,0.05262238098949147,0.005879313191325798,0.011132691095142182,0.009731838664156566
0.5102493074792244,0.05325663672162273,0.005900552665541687,0.0111508138340822,0.009777796960541195
0.510803324099723,0.05333140051836254,0.005901062066550846,0.011152197782971128,0.00979471681756555
0.5113573407202217,0.053633197828549924,0.005917980606483773,0.011154505329065301,0.009799745615866752
0.5119113573407202,0.05376744548473169,0.005940742514606059,0.011155726189970707,0.00980487079178451
0.5124653739612188,0.05398544906673927,0.005965321727527713,0.011190644477469161,0.009861581761624938
0.5130193905817174,0.054716354512105714,0.005968458559964521,0.011204276030944121,0.009964178184533426
0.5135734072022161,0.05526165964830822,0.005984083194681239,0.011209660879777403,0.01003161632503766
0.5141274238227147,0.05539442643866574,0.006030858075556183,0.011248124734493992,0.010033050214218981
0.5146814404432133,0.05540173389255356,0.006035067467012239,0.011266086724615995,0.010095379277630524
0.5152354570637119,0.05583439704145395,0.006059152119872824,0.01126862493064547,0.010106909223399178
0.5157894736842106,0.05735055208701414,0.006082007876445836,0.011284087945877055,0.010124425231275717
0.5163434903047092,0.057555912862787176,0.006104058683166491,0.011291996896140013,0.010124425231275717
0.5168975069252078,0.0578553952295749,0.006118098626917148,0.011292907504020818,0.010164670419851814
0.5174515235457063,0.05810259010433518,0.006128616591873176,0.011316976556512204,0.010164670419851814
0.518005540166205,0.059256043139966796,0.00613225477200411,0.011367524727984068,0.010179831645645242
0.5185595567867036,0.05940198033655162,0.006136689220383786,0.011371192225179986,0.010202644929004743
0.5191135734072022,0.05940198033655162,0.006142750624213065,0.011393462886660037,0.010248974850185133
0.5196675900277008,0.05987019951010046,0.0061431050345878415,0.011407878821839443,0.01026465059746112
0.5202216066481995,0.06056828274198761,0.006147262478735257,0.011421693248984973,0.010289284915447743
0.5207756232686981,0.060641752838033296,0.0061580094572904085,0.011421995669482776,0.010302398304151193
0.5213296398891967,0.06153511102449838,0.006169278447076171,0.011422768060692059,0.010302610824329133
0.5218836565096953,0.06424236790945537,0.006173719801050127,0.011426763639284873,0.010309532471583551
0.522437673130194,0.06490362526543418,0.006203586449892027,0.01149027561905327,0.010320025395567454
0.5229916897506925,0.06515600673284094,0.0063034469241795435,0.011496929880944895,0.01036455436179109
0.5235457063711911,0.06594752912478988,0.006322486098509357,0.011510221981445246,0.010369418020384893
0.5240997229916897,0.06596016907852577,0.006328193519800368,0.011540988683728139,0.010379600636137284
0.5246537396121884,0.06641063384730254,0.006328193519800368,0.011582325925274825,0.010387310042578639
0.525207756232687,0.0703498536796997,0.00632834968278303,0.011604979553612064,0.010470982868011453
0.5257617728531856,0.0704801562917782,0.006354403445481468,0.011617832076623726,0.010480387984482987
0.5263157894736842,0.07260215581274734,0.006354855713505477,0.011617832076623726,0.01048645172593078
0.5268698060941829,0.07982014438776934,0.0063907366688262185,0.011650063080810243,0.010490652429611598
0.5274238227146815,0.08087684837698571,0.006401667030122879,0.011706046475562122,0.010490994633907803
0.52797783933518,0.08092846937552256,0.006405286445338931,0.0117182051691098,0.010499394469192881
0.5285318559556786,0.08161356239770926,0.0064184203263648884,0.01174081678923198,0.010509546112913059
0.5290858725761773,0.08422259457804125,0.006459120765774699,0.011776996387771547,0.010543366289838646
0.5296398891966759,0.08698090271772078,0.006463245335876995,0.011854702735188185,0.010649401749118855
0.5301939058171745,0.08744269288858827,0.006466361924574959,0.011880479341275946,0.010675508138736453
0.5307479224376731,0.08812292514763982,0.006494272799399238,0.011882887887203259,0.010695708827031285
0.5313019390581717,0.08853071764982243,0.00651932630971725,0.011896152509016747,0.0107061452181507
0.5318559556786704,0.08894743284606604,0.00651932630971725,0.011911712179920087,0.010715523661183621
0.532409972299169,0.09140861560368187,0.006523892764527915,0.011916307176257402,0.010743205839476681
0.5329639889196676,0.0927436218536415,0.0065345854708575134,0.011943426908919337,0.010826083401809565
0.5335180055401662,0.09465410455352764,0.006551329750979328,0.011946018220839707,0.01084355802221067
0.5340720221606648,0.09491502024284519,0.006566284426475509,0.011981921808552915,0.010872720556647276
0.5346260387811634,0.09509475007080608,0.006573845505910567,0.012007798406055543,0.010878203879968313
0.535180055401662,0.0970363301997993,0.0065892870263403345,0.012007798406055543,0.010886807220594742
0.5357340720221606,0.09769799062623706,0.0066020893405217464,0.012011426303494877,0.01091317202546386
0.5362880886426593,0.09769799062623706,0.006635719322898446,0.012019654690168574,0.01091386165471104
0.5368421052631579,0.09769799062623706,0.0066522326279644,0.012024267031424011,0.010916268404228456
0.5373961218836565,0.098073276842536,0.006694247443189829,0.012066478062727414,0.010916992402890397
0.5379501385041551,0.10244537837853414,0.006705199222736687,0.012075256471692634,0.010975750993384938
0.5385041551246538,0.10479592814423931,0.006719593587031657,0.012095574294545908,0.011019640334347472
0.5390581717451524,0.10607944026763075,0.006753163397268144,0.012102786204886466,0.011025370614103412
0.539612188365651,0.10611120570442967,0.006764220987218648,0.012138772595605453,0.011036786439377928
0.5401662049861495,0.10623163977312172,0.006784860922624874,0.012140688708662438,0.011053843555665615
0.5407202216066482,0.10693245711092586,0.006957249969856864,0.012153583203810204,0.011074954422607438
0.5412742382271468,0.11323409578929286,0.006957249969856864,0.012166294086372821,0.011090234411536837
0.5418282548476454,0.11340155540505241,0.007018061276361842,0.012176672898888307,0.011096764078452476
0.542382271468144,0.11443326429771698,0.007018061276361842,0.01219348655297884,0.011102140514638524
0.5429362880886427,0.11860387565645818,0.007028193132280934,0.012207495026489207,0.011112697870423445
0.5434903047091413,0.12050774656581995,0.007046101919963313,0.012207495026489207,0.01111384163274487
0.5440443213296399,0.12138689070547193,0.007047912367647271,0.012226095650185844,0.01119164374618727
0.5445983379501385,0.12240100672243891,0.007063862095363634,0.012271471928031616,0.011235717186238524
0.5451523545706372,0.12293693237300733,0.007115795449940308,0.01228666865085505,0.011322858332186169
0.5457063711911357,0.12516507913036098,0.0072123576927537805,0.012295456815202116,0.011380240257350977
0.5462603878116343,0.13197351138802618,0.00723611071457647,0.012304479846330716,0.011389113849510569
0.5468144044321329,0.1421903597737523,0.007292619254566813,0.012316526255746866,0.011390685015685553
0.5473684210526316,0.15156643938216638,0.007311586531694198,0.012316526255746866,0.01139824839227858
0.5479224376731302,0.15388317792838027,0.007373037544698616,0.012350330141669853,0.011439933623245021
0.5484764542936288,0.15600566834153015,0.007378429447924889,0.01235605228045851,0.011445516351991028
0.5490304709141274,0.16084622450544653,0.007415873880527643,0.012357170804049605,0.011497476545945715
0.5495844875346261,0.16692954516056926,0.007442432470143789,0.012363928842681579,0.011497476545945715
0.5501385041551247,0.16831813227440395,0.007481312602033161,0.012366073279865827,0.011541531949542418
0.5506925207756233,0.175790890809996,0.007493269111998081,0.012368327716791309,0.011552273951999455
0.5512465373961218,0.17638650249274418,0.007517194064515945,0.012416008271370876,0.011566043226738995
0.5518005540166205,0.18015818109329299,0.007583586110638137,0.01241640056838141,0.011587671890348471
0.5523545706371191,0.18327765341739702,0.007722911863711098,0.01241792853932203,0.011602301983657083
0.5529085872576177,0.18344521574241293,0.0077249458751968095,0.012437577876322386,0.011621609469040561
0.5534626038781163,0.18364361025077214,0.007738026588619657,0.012456180006423014,0.011622851148875728
0.554016620498615,0.18976794373173594,0.007845770349455126,0.012456180006423014,0.01168767013833959
0.5545706371191136,0.19345164405035428,0.008041241340137967,0.012460657623385463,0.01168767013833959
0.5551246537396122,0.1945729411878928,0.008200929652734282,0.012469311039832294,0.011709842070020902
0.5556786703601108,0.20204792564590338,0.00821675564907418,0.012482207688634901,0.011718749999999967
0.5562326869806095,0.2029789415601149,0.00822260716330508,0.01253139371539095,0.011733263442261213
0.556786703601108,0.20519156088922433,0.00826057789412142,0.012561245156238332,0.01174777618962095
0.5573407202216066,0.20895067479834542,0.00826057789412142,0.012568708736561412,0.011792168025530238
0.5578947368421052,0.21732636233981636,0.008312156031160006,0.01258521779267247,0.011843017206244436
0.5584487534626039,0.2268208135126378,0.008407111983053848,0.012615873770232027,0.011906367995128541
0.5590027700831025,0.22836604711669864,0.008407111983053848,0.012639826279679458,0.011913478528977126
0.5595567867036011,0.23245305725699758,0.008408117190164627,0.01265729295353371,0.011929711242532243
0.5601108033240997,0.23493932756856964,0.008460122986166657,0.012680191242357756,0.011955700951523436
0.5606648199445984,0.23793137353388238,0.008633249096581003,0.012727732386985022,0.011994263938202628
0.561218836565097,0.24374698075288373,0.008775028326618204,0.012745846911220915,0.012095922985471639
0.5617728531855956,0.24503493363168682,0.008883932501887177,0.012836661853445893,0.012116008049439842
0.5623268698060941,0.2451414698942995,0.009067813531139023,0.012852101522462758,0.01215050388437307
0.5628808864265928,0.2592883477522006,0.009085131203245701,0.012872440012732722,0.012156518769547226
0.5634349030470914,0.2600365760363449,0.00912767826546594,0.012873351561905545,0.012157743721283422
0.56398891966759,0.2671636152828637,0.009668920138413962,0.012917403722163236,0.012174516492192982
0.5645429362880886,0.2674292465571852,0.00968122979906342,0.012924852446565785,0.012203240330222602
0.5650969529085873,0.2682398606564692,0.009753533808348279,0.012958390895785807,0.0122513437427185
0.5656509695290859,0.28093032565613824,0.010021203619167866,0.013006900020831406,0.012251799614867996
0.5662049861495845,0.28215609114182594,0.010124720036728202,0.013021410646205066,0.012274396694629599
0.5667590027700831,0.2823395024869035,0.010658053026359094,0.01302516278725224,0.012325718808715266
0.5673130193905818,0.28460036318430676,0.010752156091297555,0.013035730816143646,0.012331855383224233
0.5678670360110804,0.2858802958878438,0.01075289317335905,0.013052869775200742,0.012333625009333108
0.5684210526315789,0.28922269187150723,0.010759928531905659,0.013053732481782735,0.012348385488710652
0.5689750692520775,0.28957408277341135,0.010769004439436052,0.013070285456110222,0.012378896675251827
0.5695290858725762,0.2979462871399762,0.010851314689065463,0.013070285456110222,0.012379566132182012
0.5700831024930748,0.2995980289482105,0.010920402329380144,0.013070285456110222,0.012478241977334999
0.5706371191135734,0.3001241052278365,0.0111996018072533,0.01310098406203011,0.012478241977334999
0.571191135734072,0.3143690809288402,0.011584393239407128,0.013145609674548997,0.012513390055434422
0.5717451523545707,0.31632916869995686,0.011779396573413285,0.013145609674548997,0.012561536121149495
0.5722991689750693,0.3213685517666032,0.011796990416532541,0.013160536791261935,0.01265786768206313
0.5728531855955679,0.3226341006340235,0.011910671653968889,0.013199395215084044,0.012661254377078532
0.5734072022160664,0.32688587693791965,0.012918950486327636,0.013279939647950215,0.012739837405440038
0.5739612188365651,0.3273934140406042,0.013287356338892442,0.013281885542036357,0.01275599450814819
0.5745152354570637,0.327403489203423,0.013813268579701932,0.01329351938950863,0.012758940988161783
0.5750692520775623,0.32816010256289735,0.013888414406404835,0.013306570666257986,0.01283571903475927
0.5756232686980609,0.32868191083142845,0.01452863846577685,0.013308934841371174,0.012869001536421438
0.5761772853185596,0.33069319603369285,0.014762409264646342,0.013308934841371174,0.012918918321806437
0.5767313019390582,0.33203124999999994,0.014882656516959239,0.013325535542313166,0.012968237500425233
0.5772853185595568,0.3320414622612517,0.015209566249820028,0.013343927269325194,0.012986854161207454
0.5778393351800554,0.3331618727652396,0.015379060026369327,0.013355702255806302,0.013011223442013635
0.5783933518005541,0.33924344420651875,0.016055087788379444,0.013493076479755006,0.013168586337954718
0.5789473684210527,0.3403332782284722,0.016311954121491914,0.013603162798970331,0.01317609776750759
0.5795013850415512,0.3450730149441062,0.01652333155498828,0.01366064229149023,0.01336759946911674
0.5800554016620498,0.3460735985759106,0.017196381011958348,0.013675917389919594,0.013386957047089627
0.5806094182825485,0.3473179967148281,0.017203772143486014,0.013694194094127796,0.013648503456487052
0.5811634349030471,0.35491370401173983,0.017521425786232964,0.01390499743684149,0.013727498015159515
0.5817174515235457,0.3559726095609737,0.0181418032911664,0.013906245199630378,0.013748654151924675
0.5822714681440443,0.35682661557695555,0.01901047609467259,0.013911219889315932,0.013845210610083857
0.582825484764543,0.3576215519176825,0.019431331762954824,0.013942680632008268,0.013890781785274609
0.5833795013850416,0.3577201000945758,0.019714652081883298,0.013980543382057658,0.013894702048508695
0.5839335180055402,0.35835503451837186,0.019910212801408582,0.01400341434731514,0.013910404698190286
0.5844875346260388,0.3594425288787358,0.02032544625281634,0.014043569555953981,0.014087893585187077
0.5850415512465375,0.3596674121775029,0.020675785916568018,0.014185196486354988,0.01413105558304308
0.585595567867036,0.365840309411421,0.021114399382082944,0.014217159644909097,0.014168446198349033
0.5861495844875346,0.36738917499658,0.02294867200799922,0.014223251981623357,0.014192191270691237
0.5867036011080332,0.36761171211982,0.023131311924994697,0.014321879110185875,0.014266029930878337
0.5872576177285319,0.3678340148004211,0.023589276893562,0.014341645892837634,0.014273710703520435
0.5878116343490305,0.36888440379332027,0.023710818140408638,0.014358105407610174,0.014290418460388539
0.5883656509695291,0.3737510591465523,0.02425047567468367,0.014419015230522707,0.014397493191821585
0.5889196675900277,0.37692125495541223,0.02425047567468367,0.014462849301630856,0.01451138160363748
0.5894736842105263,0.37747285312541984,0.02502697192916426,0.014543483978229636,0.014760014790955628
0.590027700831025,0.3776125117260574,0.025526617428015666,0.014656116169561785,0.015078008205517357
0.5905817174515235,0.37931881257215044,0.02622073893114831,0.014713669814333887,0.015147123697055967
0.5911357340720221,0.3834495080624789,0.026962658877123336,0.014791323849921,0.015215104929995468
0.5916897506925207,0.3836612519091017,0.02811253636563653,0.014875876158985876,0.015281877257307477
0.5922437673130194,0.3874774617112176,0.02862881745521749,0.014900274557244573,0.015336535109266814
0.592797783933518,0.39118833304077144,0.029249259204924872,0.015035238383717365,0.015475500614018744
0.5933518005540166,0.39712785134149836,0.03199614499113233,0.015086515604173968,0.01561928628187705
0.5939058171745152,0.3999850451303459,0.03217047844874698,0.015162754988608956,0.01564582805801712
0.5944598337950139,0.4004015852539495,0.03314542377055939,0.015168589543520945,0.015731490258068755
0.5950138504155125,0.4043993003742601,0.03322903829804063,0.01523582404966932,0.01574078485007032
0.5955678670360111,0.40469670094775667,0.035598242369528806,0.015282639069660734,0.0157955752025624
0.5961218836565096,0.4088659894239532,0.03569997404387941,0.015359824046719915,0.015830485568665002
0.5966759002770083,0.4107971761788036,0.03676056522170426,0.01536918328985433,0.01591742559513469
0.5972299168975069,0.41300905127992704,0.04117753587224316,0.015440434364785068,0.015941547585113694
0.5977839335180055,0.41434211500310214,0.04125454374180182,0.015447534979776271,0.01595091363836339
0.5983379501385041,0.41476301578514263,0.04146165838756374,0.015458053112062742,0.01601369695575816
0.5988919667590028,0.4155149103202929,0.042938259978538014,0.015479868082143328,0.01607402296167214
0.5994459833795014,0.41553098558080354,0.04366280779428391,0.015569540364310516,0.01617952447156228
0.6,0.41606605728612933,0.043733069037628684,0.015656422205295954,0.01623457972932605
0.6005540166204986,0.41783983340236724,0.044082599877914394,0.01571549227688587,0.016349709298849005
0.6011080332409973,0.4183221531843574,0.04427534000398741,0.01576110682867994,0.016456261348451323
0.6016620498614959,0.4202863836212377,0.049411070963052604,0.015874744685014812,0.016526584342005393
0.6022160664819944,0.4288372094828966,0.050298204563536314,0.01595959033539168,0.01667074283801359
0.602770083102493,0.43306385687616733,0.05106568187592795,0.016039598684562346,0.016683462568672223
0.6033240997229917,0.4337832815419924,0.056804059271467054,0.01618285623126622,0.016684071261005413
0.6038781163434903,0.44796114008474863,0.059150391431143715,0.01623587800125669,0.016723286479746267
0.6044321329639889,0.45129753323836175,0.06855336592832287,0.01623587800125669,0.01688683694812231
0.6049861495844875,0.45806829072540955,0.06857768864809825,0.016256390865855765,0.01695292529854298
0.6055401662049862,0.45946963884176384,0.0702350694203294,0.01642258409774454,0.0169961913811628
0.6060941828254848,0.46626252844330973,0.07137431358839581,0.016799805220213772,0.017294609453105833
0.6066481994459834,0.4664251470051746,0.07140117869325843,0.016931725421288967,0.01736399680611188
0.607202216066482,0.46737706167908627,0.0727888907485931,0.017029837132765648,0.01741232441898278
0.6077562326869806,0.4674787109002246,0.07716682205162567,0.01709151879908412,0.017759130793462183
0.6083102493074792,0.47074852792421507,0.07893792923055815,0.01728177783087212,0.017793202637857983
0.6088642659279778,0.4729116648902553,0.08319200938998537,0.01732137810689156,0.018478957850098794
0.6094182825484764,0.4781665542657971,0.08472530261261951,0.017378365024075082,0.018478957850098794
0.6099722991689751,0.4786266115612614,0.09739772870622895,0.017447853561022006,0.018563642418640773
0.6105263157894737,0.48864777008369836,0.09825256841427105,0.01747273118154317,0.018808155113155534
0.6110803324099723,0.4889633937081402,0.09825256841427105,0.017523232947819354,0.01891104038010672
0.6116343490304709,0.4900234509032006,0.11250907636987434,0.017795108468119082,0.018995531907975594
0.6121883656509696,0.4903446772097977,0.11761224912638031,0.018310816449304365,0.01939761496993222
0.6127423822714682,0.4908112169110867,0.1230317769853754,0.018537140941916545,0.01941566155243769
0.6132963988919667,0.4925340202991473,0.1452470211827127,0.018846438300144198,0.019906220686298663
0.6138504155124653,0.49580333407679394,0.18659354441580406,0.019158401295856182,0.020066217788953945
0.614404432132964,0.5136940946489532,0.20009399827747829,0.019188120688151938,0.020266323745791688
0.6149584487534626,0.5156397822271922,0.21578907470351458,0.019211788672756344,0.020266323745791688
0.6155124653739612,0.5173403024681966,0.2204171316457788,0.019407795594792835,0.02031839130735191
0.6160664819944598,0.5201806550677448,0.2226713151912146,0.01940807817685166,0.020654506561642968
0.6166204986149585,0.525952584999624,0.23881661443738314,0.019540068873615635,0.021240882597944644
0.6171745152354571,0.5349506495844392,0.2392186969779446,0.019545052937066477,0.021277171326288737
0.6177285318559557,0.5372933295057202,0.26674579782021585,0.019545998278048052,0.021341004647039138
0.6182825484764543,0.5469656214159779,0.27266838542495564,0.019747636668301774,0.02149361489406139
0.618836565096953,0.55082456486374,0.28698067357889034,0.019852709522111083,0.02160846021092049
0.6193905817174515,0.5611913957280541,0.28724927620404095,0.020006706234860862,0.02163338085199898
0.6199445983379501,0.5618122507618345,0.28864840152680477,0.020595320761066575,0.021651080624343812
0.6204986149584487,0.5631615098640982,0.289721717111725,0.020691545210871208,0.021840735463701067
0.6210526315789474,0.5746720213848824,0.29775305112487443,0.020746841334871827,0.021930798627210587
0.621606648199446,0.5789812029910136,0.30016505136042126,0.020914587004960086,0.02217895316429184
0.6221606648199446,0.5797458001743151,0.30148594197344064,0.02115252352408119,0.02273367781594436
0.6227146814404432,0.5815301890728942,0.3054457420222648,0.021152523612798724,0.02293466629693681
0.6232686980609419,0.5821739104655436,0.30706652567262954,0.021550333812624046,0.023588486004412837
0.6238227146814405,0.6023941716182398,0.3162204339102238,0.02186260110911275,0.02444985168770509
0.624376731301939,0.6264906934094309,0.31712742598072785,0.02190759336725628,0.024648793867160054
0.6249307479224376,0.6268233118373997,0.3246493519932724,0.021909806874572793,0.025377196921020993
0.6254847645429363,0.6479231296200179,0.32557421841061013,0.021946168966904142,0.025710755753777736
0.6260387811634349,0.6808585970849969,0.32769087272771313,0.021946168966904142,0.026085249846551813
0.6265927977839335,0.6872311274130916,0.3330082102524913,0.02203708527004037,0.02718277763740967
0.6271468144044321,0.7542711880656989,0.3331706524283409,0.022075394530990732,0.027299347461833316
0.6277008310249308,0.9095422200426976,0.3333849735074253,0.02218493861122433,0.028407968186781582
0.6282548476454294,0.9258196614260666,0.3489131416809151,0.02254437346083034,0.02959549083809783
0.628808864265928,0.9342118167044643,0.37490436479551065,0.022574548327094445,0.029677941907528416
0.6293628808864266,1.0760369107145646,0.37765651157256164,0.02267809007712686,0.029702488210765907
0.6299168975069253,1.3270915392093148,0.3841373345359845,0.022934788987419238,0.03035666618879362
0.6304709141274238,1.3270915392093148,0.38982905685357316,0.023020080061026408,0.030791069514127932
0.6310249307479224,1.3603872556518835,0.39302610660019094,0.023058383587117814,0.031021684816951254
0.631578947368421,1.3603872556518835,0.42007192362712426,0.023115530941937086,0.031255648017967395
0.6321329639889197,1.5455143444978305,0.42655940381107044,0.023259001322626503,0.033169655517270455
0.6326869806094183,1.5455143444978305,0.4266338275320651,0.023288944609159257,0.03340967323266477
0.6332409972299169,2.1377515913240495,0.42665345040249464,0.023352443853929893,0.0334203198770822
0.6337950138504155,9.230050890736582,0.43452005196395915,0.024183993009543776,0.033706761475424875
0.6343490304709142,21.48283374074602,0.4347957868500889,0.024334455768070383,0.03438907500547742
0.6349030470914128,181.2892653133187,0.4417798198801189,0.024776753768892705,0.03518179706432916
0.6354570637119114,5236.699139770987,0.4443485818891977,0.024776753768892705,0.03536855331296543
0.6360110803324099,4.6494981274926406e8,0.4654737589980759,0.025097466256576578,0.03582169645864083
0.6365650969529086,1.0e30,0.4703079246203216,0.02519508239852863,0.036010054407451864
0.6371191135734072,1.0e30,0.4703450718987305,0.025521877801543663,0.03677001302605311
0.6376731301939058,1.0e30,0.4710691230716777,0.025767073924245914,0.03742882927581154
0.6382271468144044,1.0e30,0.4786544727745849,0.026991141276973128,0.038280841482098454
0.6387811634349031,1.0e30,0.4989615278186835,0.027221136766966723,0.03855377762745515
0.6393351800554017,1.0e30,0.4995759311896777,0.027335438179889992,0.039071002853393696
0.6398891966759003,1.0e30,0.5094596519506487,0.027346838481026793,0.040514645468973175
0.6404432132963989,1.0e30,0.5231684026882973,0.02774620365863844,0.04114033035038352
0.6409972299168976,1.0e30,0.5359595073296786,0.02820823846563925,0.042599803769902356
0.6415512465373961,1.0e30,0.5402519769289554,0.028684278743642735,0.04791709105562905
0.6421052631578947,1.0e30,0.5439989917578033,0.029096051670302724,0.04888713010629739
0.6426592797783933,1.0e30,0.5442549695733574,0.02987613231092173,0.04900204322764175
0.643213296398892,1.0e30,0.5450150434174467,0.03013854980738508,0.049391019815290885
0.6437673130193906,1.0e30,0.5539694454340897,0.03022117145292715,0.05096817824594408
0.6443213296398892,1.0e30,0.5609612567828755,0.03123333514603988,0.052858362232345926
0.6448753462603878,1.0e30,0.5617038570701428,0.03127785661429048,0.05463003081889092
0.6454293628808865,1.0e30,0.5657412263430981,0.0314630036512163,0.05912012831426181
0.6459833795013851,1.0e30,0.6144529590002151,0.03149590090656543,0.06240461214229722
0.6465373961218837,1.0e30,0.6275054765726659,0.03181753500295294,0.06579139833633484
0.6470914127423822,1.0e30,0.6334581909341258,0.03192369256971646,0.0683822002849637
0.6476454293628808,1.0e30,0.6373287409040217,0.03277382092037659,0.07280505057976804
0.6481994459833795,1.0e30,0.6541146648601731,0.03486583330634968,0.07494754939986772
0.6487534626038781,1.0e30,0.6609375758735224,0.03486583330634968,0.07537621721106051
0.6493074792243767,1.0e30,0.6652616244080004,0.03517301063789487,0.07783630168008442
0.6498614958448753,1.0e30,0.6730075704796846,0.03542090549483245,0.07850241470570807
0.650415512465374,1.0e30,0.6828250602081922,0.03604933485587851,0.08415927485207204
0.6509695290858726,1.0e30,0.6831214453606073,0.03610852215707151,0.08455223876386933
0.6515235457063712,1.0e30,0.684228407376563,0.03696067113760739,0.08467182963478795
0.6520775623268698,1.0e30,0.7089018776947232,0.03810868995069336,0.09341219104820388
0.6526315789473685,1.0e30,0.7127193222721456,0.03870552440518842,0.10057948943708211
0.653185595567867,1.0e30,0.7159443269378615,0.0389493877459799,0.10057948943708211
0.6537396121883656,1.0e30,0.716082464854913,0.0402905446702674,0.1028529132387775
0.6542936288088642,1.0e30,0.7162054536756667,0.04170699983124906,0.11135813904513177
0.6548476454293629,1.0e30,0.7610686990698171,0.04170699983124906,0.1116573582667737
0.6554016620498615,1.0e30,0.7791096033381874,0.041709005705250206,0.11539647093213816
0.6559556786703601,1.0e30,0.7983316270196886,0.04241504149371386,0.12303765553911554
0.6565096952908587,1.0e30,1.0,0.04269150844633684,0.1267538959097165
0.6570637119113574,1.0e30,1.0,0.04435723976814146,0.13369578665160187
0.657617728531856,1.0e30,1.0,0.04501764549014235,0.13875368120529152
0.6581717451523545,1.0e30,1.0,0.04510348817766619,0.14444012391248282
0.6587257617728531,1.0e30,1.0,0.04646804907551686,0.14566027691740718
0.6592797783933518,1.0e30,1.0,0.0469100312367988,0.1473869289588688
0.6598337950138504,1.0e30,1.0,0.048061311318028266,0.14935408252727705
0.660387811634349,1.0e30,1.0,0.04825401006845086,0.15262527931051434
0.6609418282548476,1.0e30,1.0,0.04845439535933135,0.15633645526856862
0.6614958448753463,1.0e30,1.0,0.048685613535947525,0.15655603955125383
0.6620498614958449,1.0e30,1.0,0.049545944497144494,0.18315320115692685
0.6626038781163435,1.0e30,1.0,0.049695271107761625,0.18813352908001782
0.6631578947368421,1.0e30,1.0,0.05033163033890491,0.21738158663322923
0.6637119113573408,1.0e30,1.0,0.05133816409905085,0.21997026243326262
0.6642659279778393,1.0e30,1.0,0.053720535916871856,0.23087636254122687
0.6648199445983379,1.0e30,1.0,0.05523169736811691,0.23157655345408745
0.6653739612188365,1.0e30,1.0,0.056366123894820194,0.23893133816368556
0.6659279778393352,1.0e30,1.1035640112331144,0.05910942066296295,0.2616081443767694
0.6664819944598338,1.0e30,1.1070134921798527,0.06143158341516566,0.26742708895888534
0.6670360110803324,1.0e30,1.364049690425136,0.06346258890722829,0.28648484662642737
0.667590027700831,1.0e30,1.364049690425136,0.06827238211305904,0.2893922661806889
0.6681440443213297,1.0e30,1.3677712415752346,0.0690818771485832,0.29824728764842506
0.6686980609418283,1.0e30,1.3677712415752346,0.07385961089064288,0.3332520028076631
0.6692520775623269,1.0e30,1.5274847477208695,0.07534420385783144,0.33325203261725744
0.6698060941828254,1.0e30,1.5274847477208695,0.07724137101349636,0.3663019150459284
0.6703601108033241,1.0e30,1.0e30,0.08190490855594182,0.3676996147189484
0.6709141274238227,1.0e30,1.0e30,0.08209408348019924,0.37064030838992984
0.6714681440443213,1.0e30,1.0e30,0.0826795369911192,0.39006625307670917
0.6720221606648199,1.0e30,1.0e30,0.08507201340762399,0.39892287009604915
0.6725761772853186,1.0e30,1.0e30,0.08979311501219296,0.41639696021423356
0.6731301939058172,1.0e30,1.0e30,0.09370065292209494,0.419355411897917
0.6736842105263158,1.0e30,1.0e30,0.11108263342222537,0.4214410178915298
0.6742382271468144,1.0e30,1.0e30,0.11972461888281097,0.4404463227350389
0.6747922437673131,1.0e30,1.0e30,0.1400732742081809,0.4433319516294301
0.6753462603878116,1.0e30,1.0e30,0.1413736087459412,0.4515070709095686
0.6759002770083102,1.0e30,1.0e30,0.14590092615172653,0.4718790242069971
0.6764542936288088,1.0e30,1.0e30,0.14710412427910152,0.4817914552942123
0.6770083102493075,1.0e30,1.0e30,0.15674917593196377,0.4824510922255889
0.6775623268698061,1.0e30,1.0e30,0.1569800271734437,0.4828074878701463
0.6781163434903047,1.0e30,1.0e30,0.1608883410311366,0.49225138141455627
0.6786703601108033,1.0e30,1.0e30,0.16726019520470786,0.498793179608518
0.679224376731302,1.0e30,1.0e30,0.16951667831342818,0.499448698124361
0.6797783933518006,1.0e30,1.0e30,0.16980011837961212,0.5181476924894982
0.6803324099722992,1.0e30,1.0e30,0.1823171763113038,0.5233097174295791
0.6808864265927977,1.0e30,1.0e30,0.18284032853086365,0.5288104798477489
0.6814404432132964,1.0e30,1.0e30,0.21179532300225715,0.5366624005733502
0.681994459833795,1.0e30,1.0e30,0.21184322261437447,0.5806773782070647
0.6825484764542936,1.0e30,1.0e30,0.2309035252762698,0.6076358070908182
0.6831024930747922,1.0e30,1.0e30,0.23841568953327086,0.6166385197568018
0.6836565096952909,1.0e30,1.0e30,0.23977275807769124,0.616769225626944
0.6842105263157895,1.0e30,1.0e30,0.2491886573220743,0.6557119325667049
0.6847645429362881,1.0e30,1.0e30,0.25027035161892397,0.6560290471843835
0.6853185595567867,1.0e30,1.0e30,0.2551709542697138,0.6560787165331669
0.6858725761772854,1.0e30,1.0e30,0.2595089131494185,0.6560787165331669
0.686426592797784,1.0e30,1.0e30,0.26034015261693844,0.6560787165331669
0.6869806094182825,1.0e30,1.0e30,0.26121779587833355,0.6582695462614907
0.6875346260387811,1.0e30,1.0e30,0.28110497730278894,0.6587434059418245
0.6880886426592798,1.0e30,1.0e30,0.2884201675333355,0.6625487364113649
0.6886426592797784,1.0e30,1.0e30,0.28889423362750566,0.671350608078908
0.689196675900277,1.0e30,1.0e30,0.2918094622811017,0.7091518019652049
0.6897506925207756,1.0e30,1.0e30,0.29624863382851,0.724590910377891
0.6903047091412743,1.0e30,1.0e30,0.3003902247633075,0.7294625706519461
0.6908587257617729,1.0e30,1.0e30,0.3033022668769126,0.7780838857129881
0.6914127423822715,1.0e30,1.0e30,0.3203451826320313,0.9989041194477748
0.69196675900277,1.0e30,1.0e30,0.3332520425537883,0.9989043879641039
0.6925207756232687,1.0e30,1.0e30,0.33325216179213546,0.9989043879641039
0.6930747922437673,1.0e30,1.0e30,0.3335585658168015,1.0
0.6936288088642659,1.0e30,1.0e30,0.3452086512548557,1.0783266049543625
0.6941828254847645,1.0e30,1.0e30,0.35442780769930526,1.1034834773636724
0.6947368421052632,1.0e30,1.0e30,0.3615761395439417,1.1172918830967058
0.6952908587257618,1.0e30,1.0e30,0.3752102954604434,1.1172918830967058
0.6958448753462604,1.0e30,1.0e30,0.3832817736107632,1.146578663884327
0.696398891966759,1.0e30,1.0e30,0.3846530099427739,1.237026280616932
0.6969529085872577,1.0e30,1.0e30,0.3929990362394554,1.237026280616932
0.6975069252077563,1.0e30,1.0e30,0.39482521764364836,1.2949462287472406
0.6980609418282548,1.0e30,1.0e30,0.45524530200887914,1.3639018195676393
0.6986149584487534,1.0e30,1.0e30,0.4576432163202248,1.3639018195676393
0.6991689750692521,1.0e30,1.0e30,0.4608128034966599,1.3699269237517484
0.6997229916897507,1.0e30,1.0e30,0.46663672659339056,1.3699269237517484
0.7002770083102493,1.0e30,1.0e30,0.49902084421725557,1.3706506662950717
0.7008310249307479,1.0e30,1.0e30,0.5125329028641524,1.3714032719838838
0.7013850415512466,1.0e30,1.0e30,0.5219730002788101,1.8335605658392056
0.7019390581717452,1.0e30,1.0e30,0.5233210882509358,1.8335605658392056
0.7024930747922438,1.0e30,1.0e30,0.5399450849717027,2.3905807528079106
0.7030470914127424,1.0e30,1.0e30,0.5545099888013092,2.876553262350647
0.703601108033241,1.0e30,1.0e30,0.5605729078229316,5.4305154089564995
0.7041551246537396,1.0e30,1.0e30,0.6077118701432814,11.328400363853893
0.7047091412742382,1.0e30,1.0e30,0.6358417468782741,13.675560009743926
0.7052631578947368,1.0e30,1.0e30,0.6490191972113953,16.643317240424512
0.7058171745152355,1.0e30,1.0e30,0.7069008716174993,17.000000025927
0.7063711911357341,1.0e30,1.0e30,0.9424470728102575,18.02779703075087
0.7069252077562327,1.0e30,1.0e30,0.9954378601543571,18.681541681516766
0.7074792243767313,1.0e30,1.0e30,1.101927227335117,19.754815635372704
0.7080332409972299,1.0e30,1.0e30,1.2692135294487243,23.082527994783618
0.7085872576177286,1.0e30,1.0e30,1.3185251857098375,23.082527994783618
0.7091412742382271,1.0e30,1.0e30,1.3613039655327777,23.723755545637992
0.7096952908587257,1.0e30,1.0e30,1.3613039655327777,24.863443903480523
0.7102493074792243,1.0e30,1.0e30,1.3679838783347988,29.94999087021771
0.710803324099723,1.0e30,1.0e30,1.3679838783347988,39.56624300349199
0.7113573407202216,1.0e30,1.0e30,1.5293153935318906,87.41059928971578
0.7119113573407202,1.0e30,1.0e30,1.5293153935318906,109.48588311849849
0.7124653739612188,1.0e30,1.0e30,2.5605411475540567,198.38843794724087
0.7130193905817175,1.0e30,1.0e30,191.35301874845862,15148.65773985276
0.7135734072022161,1.0e30,1.0e30,828.8071374599363,37368.99141900609
0.7141274238227147,1.0e30,1.0e30,4.657550695356608e8,37368.99141900609
0.7146814404432132,1.0e30,1.0e30,7.016978279347879e20,571710.3383473234
0.7152354570637119,1.0e30,1.0e30,1.0e30,2.653878859903069e6
0.7157894736842105,1.0e30,1.0e30,1.0e30,6.093558999012486e6
0.7163434903047091,1.0e30,1.0e30,1.0e30,9.142751210958939e6
0.7168975069252077,1.0e30,1.0e30,1.0e30,1.1821991181141883e7
0.7174515235457064,1.0e30,1.0e30,1.0e30,3.0597136694254924e7
0.718005540166205,1.0e30,1.0e30,1.0e30,7.173853546193025e7
0.7185595567867036,1.0e30,1.0e30,1.0e30,1.4895341113651183e8
0.7191135734072022,1.0e30,1.0e30,1.0e30,1.7295532090296e8
0.7196675900277009,1.0e30,1.0e30,1.0e30,1.7406826528455585e8
0.7202216066481995,1.0e30,1.0e30,1.0e30,1.8689965110137382e8
0.720775623268698,1.0e30,1.0e30,1.0e30,3.0552169063074636e8
0.7213296398891966,1.0e30,1.0e30,1.0e30,3.1223757168822145e8
0.7218836565096953,1.0e30,1.0e30,1.0e30,3.1223757168822145e8
0.7224376731301939,1.0e30,1.0e30,1.0e30,4.5165802123890984e8
0.7229916897506925,1.0e30,1.0e30,1.0e30,4.868754277435571e8
0.7235457063711911,1.0e30,1.0e30,1.0e30,1.6547277401347833e9
0.7240997229916898,1.0e30,1.0e30,1.0e30,2.1215861969071953e9
0.7246537396121884,1.0e30,1.0e30,1.0e30,5.6029707650348215e9
0.725207756232687,1.0e30,1.0e30,1.0e30,2.3194611236505608e10
0.7257617728531855,1.0e30,1.0e30,1.0e30,4.763598589821208e13
0.7263157894736842,1.0e30,1.0e30,1.0e30,6.890589129363002e14
0.7268698060941828,1.0e30,1.0e30,1.0e30,1.0e30
0.7274238227146814,1.0e30,1.0e30,1.0e30,1.0e30
0.72797783933518,1.0e30,1.0e30,1.0e30,1.0e30
0.7285318559556787,1.0e30,1.0e30,1.0e30,1.0e30
0.7290858725761773,1.0e30,1.0e30,1.0e30,1.0e30
0.7296398891966759,1.0e30,1.0e30,1.0e30,1.0e30
0.7301939058171745,1.0e30,1.0e30,1.0e30,1.0e30
0.7307479224376732,1.0e30,1.0e30,1.0e30,1.0e30
0.7313019390581718,1.0e30,1.0e30,1.0e30,1.0e30
0.7318559556786703,1.0e30,1.0e30,1.0e30,1.0e30
0.7324099722991689,1.0e30,1.0e30,1.0e30,1.0e30
0.7329639889196676,1.0e30,1.0e30,1.0e30,1.0e30
0.7335180055401662,1.0e30,1.0e30,1.0e30,1.0e30
0.7340720221606648,1.0e30,1.0e30,1.0e30,1.0e30
0.7346260387811634,1.0e30,1.0e30,1.0e30,1.0e30
0.7351800554016621,1.0e30,1.0e30,1.0e30,1.0e30
0.7357340720221607,1.0e30,1.0e30,1.0e30,1.0e30
0.7362880886426593,1.0e30,1.0e30,1.0e30,1.0e30
0.7368421052631579,1.0e30,1.0e30,1.0e30,1.0e30
0.7373961218836566,1.0e30,1.0e30,1.0e30,1.0e30
0.7379501385041551,1.0e30,1.0e30,1.0e30,1.0e30
0.7385041551246537,1.0e30,1.0e30,1.0e30,1.0e30
0.7390581717451523,1.0e30,1.0e30,1.0e30,1.0e30
0.739612188365651,1.0e30,1.0e30,1.0e30,1.0e30
0.7401662049861496,1.0e30,1.0e30,1.0e30,1.0e30
0.7407202216066482,1.0e30,1.0e30,1.0e30,1.0e30
0.7412742382271468,1.0e30,1.0e30,1.0e30,1.0e30
0.7418282548476455,1.0e30,1.0e30,1.0e30,1.0e30
0.7423822714681441,1.0e30,1.0e30,1.0e30,1.0e30
0.7429362880886426,1.0e30,1.0e30,1.0e30,1.0e30
0.7434903047091412,1.0e30,1.0e30,1.0e30,1.0e30
0.7440443213296399,1.0e30,1.0e30,1.0e30,1.0e30
0.7445983379501385,1.0e30,1.0e30,1.0e30,1.0e30
0.7451523545706371,1.0e30,1.0e30,1.0e30,1.0e30
0.7457063711911357,1.0e30,1.0e30,1.0e30,1.0e30
0.7462603878116344,1.0e30,1.0e30,1.0e30,1.0e30
0.746814404432133,1.0e30,1.0e30,1.0e30,1.0e30
0.7473684210526316,1.0e30,1.0e30,1.0e30,1.0e30
0.7479224376731302,1.0e30,1.0e30,1.0e30,1.0e30
0.7484764542936289,1.0e30,1.0e30,1.0e30,1.0e30
0.7490304709141274,1.0e30,1.0e30,1.0e30,1.0e30
0.749584487534626,1.0e30,1.0e30,1.0e30,1.0e30
0.7501385041551246,1.0e30,1.0e30,1.0e30,1.0e30
0.7506925207756233,1.0e30,1.0e30,1.0e30,1.0e30
0.7512465373961219,1.0e30,1.0e30,1.0e30,1.0e30
0.7518005540166205,1.0e30,1.0e30,1.0e30,1.0e30
0.7523545706371191,1.0e30,1.0e30,1.0e30,1.0e30
0.7529085872576178,1.0e30,1.0e30,1.0e30,1.0e30
0.7534626038781164,1.0e30,1.0e30,1.0e30,1.0e30
0.754016620498615,1.0e30,1.0e30,1.0e30,1.0e30
0.7545706371191135,1.0e30,1.0e30,1.0e30,1.0e30
0.7551246537396122,1.0e30,1.0e30,1.0e30,1.0e30
0.7556786703601108,1.0e30,1.0e30,1.0e30,1.0e30
0.7562326869806094,1.0e30,1.0e30,1.0e30,1.0e30
0.756786703601108,1.0e30,1.0e30,1.0e30,1.0e30
0.7573407202216067,1.0e30,1.0e30,1.0e30,1.0e30
0.7578947368421053,1.0e30,1.0e30,1.0e30,1.0e30
0.7584487534626039,1.0e30,1.0e30,1.0e30,1.0e30
0.7590027700831025,1.0e30,1.0e30,1.0e30,1.0e30
0.7595567867036012,1.0e30,1.0e30,1.0e30,1.0e30
0.7601108033240997,1.0e30,1.0e30,1.0e30,1.0e30
0.7606648199445983,1.0e30,1.0e30,1.0e30,1.0e30
0.7612188365650969,1.0e30,1.0e30,1.0e30,1.0e30
0.7617728531855956,1.0e30,1.0e30,1.0e30,1.0e30
0.7623268698060942,1.0e30,1.0e30,1.0e30,1.0e30
0.7628808864265928,1.0e30,1.0e30,1.0e30,1.0e30
0.7634349030470914,1.0e30,1.0e30,1.0e30,1.0e30
0.7639889196675901,1.0e30,1.0e30,1.0e30,1.0e30
0.7645429362880887,1.0e30,1.0e30,1.0e30,1.0e30
0.7650969529085873,1.0e30,1.0e30,1.0e30,1.0e30
0.7656509695290858,1.0e30,1.0e30,1.0e30,1.0e30
0.7662049861495844,1.0e30,1.0e30,1.0e30,1.0e30
0.7667590027700831,1.0e30,1.0e30,1.0e30,1.0e30
0.7673130193905817,1.0e30,1.0e30,1.0e30,1.0e30
0.7678670360110803,1.0e30,1.0e30,1.0e30,1.0e30
0.7684210526315789,1.0e30,1.0e30,1.0e30,1.0e30
0.7689750692520776,1.0e30,1.0e30,1.0e30,1.0e30
0.7695290858725762,1.0e30,1.0e30,1.0e30,1.0e30
0.7700831024930748,1.0e30,1.0e30,1.0e30,1.0e30
0.7706371191135734,1.0e30,1.0e30,1.0e30,1.0e30
0.771191135734072,1.0e30,1.0e30,1.0e30,1.0e30
0.7717451523545706,1.0e30,1.0e30,1.0e30,1.0e30
0.7722991689750692,1.0e30,1.0e30,1.0e30,1.0e30
0.7728531855955678,1.0e30,1.0e30,1.0e30,1.0e30
0.7734072022160665,1.0e30,1.0e30,1.0e30,1.0e30
0.7739612188365651,1.0e30,1.0e30,1.0e30,1.0e30
0.7745152354570637,1.0e30,1.0e30,1.0e30,1.0e30
0.7750692520775623,1.0e30,1.0e30,1.0e30,1.0e30
0.775623268698061,1.0e30,1.0e30,1.0e30,1.0e30
0.7761772853185596,1.0e30,1.0e30,1.0e30,1.0e30
0.7767313019390581,1.0e30,1.0e30,1.0e30,1.0e30
0.7772853185595567,1.0e30,1.0e30,1.0e30,1.0e30
0.7778393351800554,1.0e30,1.0e30,1.0e30,1.0e30
0.778393351800554,1.0e30,1.0e30,1.0e30,1.0e30
0.7789473684210526,1.0e30,1.0e30,1.0e30,1.0e30
0.7795013850415512,1.0e30,1.0e30,1.0e30,1.0e30
0.7800554016620499,1.0e30,1.0e30,1.0e30,1.0e30
0.7806094182825485,1.0e30,1.0e30,1.0e30,1.0e30
0.7811634349030471,1.0e30,1.0e30,1.0e30,1.0e30
0.7817174515235457,1.0e30,1.0e30,1.0e30,1.0e30
0.7822714681440444,1.0e30,1.0e30,1.0e30,1.0e30
0.782825484764543,1.0e30,1.0e30,1.0e30,1.0e30
0.7833795013850415,1.0e30,1.0e30,1.0e30,1.0e30
0.7839335180055401,1.0e30,1.0e30,1.0e30,1.0e30
0.7844875346260388,1.0e30,1.0e30,1.0e30,1.0e30
0.7850415512465374,1.0e30,1.0e30,1.0e30,1.0e30
0.785595567867036,1.0e30,1.0e30,1.0e30,1.0e30
0.7861495844875346,1.0e30,1.0e30,1.0e30,1.0e30
0.7867036011080333,1.0e30,1.0e30,1.0e30,1.0e30
0.7872576177285319,1.0e30,1.0e30,1.0e30,1.0e30
0.7878116343490305,1.0e30,1.0e30,1.0e30,1.0e30
0.788365650969529,1.0e30,1.0e30,1.0e30,1.0e30
0.7889196675900277,1.0e30,1.0e30,1.0e30,1.0e30
0.7894736842105263,1.0e30,1.0e30,1.0e30,1.0e30
0.7900277008310249,1.0e30,1.0e30,1.0e30,1.0e30
0.7905817174515235,1.0e30,1.0e30,1.0e30,1.0e30
0.7911357340720222,1.0e30,1.0e30,1.0e30,1.0e30
0.7916897506925208,1.0e30,1.0e30,1.0e30,1.0e30
0.7922437673130194,1.0e30,1.0e30,1.0e30,1.0e30
0.792797783933518,1.0e30,1.0e30,1.0e30,1.0e30
0.7933518005540167,1.0e30,1.0e30,1.0e30,1.0e30
0.7939058171745152,1.0e30,1.0e30,1.0e30,1.0e30
0.7944598337950138,1.0e30,1.0e30,1.0e30,1.0e30
0.7950138504155124,1.0e30,1.0e30,1.0e30,1.0e30
0.7955678670360111,1.0e30,1.0e30,1.0e30,1.0e30
0.7961218836565097,1.0e30,1.0e30,1.0e30,1.0e30
0.7966759002770083,1.0e30,1.0e30,1.0e30,1.0e30
0.7972299168975069,1.0e30,1.0e30,1.0e30,1.0e30
0.7977839335180056,1.0e30,1.0e30,1.0e30,1.0e30
0.7983379501385042,1.0e30,1.0e30,1.0e30,1.0e30
0.7988919667590028,1.0e30,1.0e30,1.0e30,1.0e30
0.7994459833795013,1.0e30,1.0e30,1.0e30,1.0e30
0.8,1.0e30,1.0e30,1.0e30,1.0e30
0.8005540166204986,1.0e30,1.0e30,1.0e30,1.0e30
0.8011080332409972,1.0e30,1.0e30,1.0e30,1.0e30
0.8016620498614958,1.0e30,1.0e30,1.0e30,1.0e30
0.8022160664819945,1.0e30,1.0e30,1.0e30,1.0e30
0.8027700831024931,1.0e30,1.0e30,1.0e30,1.0e30
0.8033240997229917,1.0e30,1.0e30,1.0e30,1.0e30
0.8038781163434903,1.0e30,1.0e30,1.0e30,1.0e30
0.804432132963989,1.0e30,1.0e30,1.0e30,1.0e30
0.8049861495844876,1.0e30,1.0e30,1.0e30,1.0e30
0.8055401662049861,1.0e30,1.0e30,1.0e30,1.0e30
0.8060941828254847,1.0e30,1.0e30,1.0e30,1.0e30
0.8066481994459834,1.0e30,1.0e30,1.0e30,1.0e30
0.807202216066482,1.0e30,1.0e30,1.0e30,1.0e30
0.8077562326869806,1.0e30,1.0e30,1.0e30,1.0e30
0.8083102493074792,1.0e30,1.0e30,1.0e30,1.0e30
0.8088642659279779,1.0e30,1.0e30,1.0e30,1.0e30
0.8094182825484765,1.0e30,1.0e30,1.0e30,1.0e30
0.8099722991689751,1.0e30,1.0e30,1.0e30,1.0e30
0.8105263157894737,1.0e30,1.0e30,1.0e30,1.0e30
0.8110803324099723,1.0e30,1.0e30,1.0e30,1.0e30
0.8116343490304709,1.0e30,1.0e30,1.0e30,1.0e30
0.8121883656509695,1.0e30,1.0e30,1.0e30,1.0e30
0.8127423822714681,1.0e30,1.0e30,1.0e30,1.0e30
0.8132963988919668,1.0e30,1.0e30,1.0e30,1.0e30
0.8138504155124654,1.0e30,1.0e30,1.0e30,1.0e30
0.814404432132964,1.0e30,1.0e30,1.0e30,1.0e30
0.8149584487534626,1.0e30,1.0e30,1.0e30,1.0e30
0.8155124653739613,1.0e30,1.0e30,1.0e30,1.0e30
0.8160664819944599,1.0e30,1.0e30,1.0e30,1.0e30
0.8166204986149584,1.0e30,1.0e30,1.0e30,1.0e30
0.817174515235457,1.0e30,1.0e30,1.0e30,1.0e30
0.8177285318559557,1.0e30,1.0e30,1.0e30,1.0e30
0.8182825484764543,1.0e30,1.0e30,1.0e30,1.0e30
0.8188365650969529,1.0e30,1.0e30,1.0e30,1.0e30
0.8193905817174515,1.0e30,1.0e30,1.0e30,1.0e30
0.8199445983379502,1.0e30,1.0e30,1.0e30,1.0e30
0.8204986149584488,1.0e30,1.0e30,1.0e30,1.0e30
0.8210526315789474,1.0e30,1.0e30,1.0e30,1.0e30
0.821606648199446,1.0e30,1.0e30,1.0e30,1.0e30
0.8221606648199447,1.0e30,1.0e30,1.0e30,1.0e30
0.8227146814404432,1.0e30,1.0e30,1.0e30,1.0e30
0.8232686980609418,1.0e30,1.0e30,1.0e30,1.0e30
0.8238227146814404,1.0e30,1.0e30,1.0e30,1.0e30
0.824376731301939,1.0e30,1.0e30,1.0e30,1.0e30
0.8249307479224377,1.0e30,1.0e30,1.0e30,1.0e30
0.8254847645429363,1.0e30,1.0e30,1.0e30,1.0e30
0.8260387811634349,1.0e30,1.0e30,1.0e30,1.0e30
0.8265927977839335,1.0e30,1.0e30,1.0e30,1.0e30
0.8271468144044322,1.0e30,1.0e30,1.0e30,1.0e30
0.8277008310249307,1.0e30,1.0e30,1.0e30,1.0e30
0.8282548476454293,1.0e30,1.0e30,1.0e30,1.0e30
0.8288088642659279,1.0e30,1.0e30,1.0e30,1.0e30
0.8293628808864266,1.0e30,1.0e30,1.0e30,1.0e30
0.8299168975069252,1.0e30,1.0e30,1.0e30,1.0e30
0.8304709141274238,1.0e30,1.0e30,1.0e30,1.0e30
0.8310249307479224,1.0e30,1.0e30,1.0e30,1.0e30
0.8315789473684211,1.0e30,1.0e30,1.0e30,1.0e30
0.8321329639889197,1.0e30,1.0e30,1.0e30,1.0e30
0.8326869806094183,1.0e30,1.0e30,1.0e30,1.0e30
0.8332409972299168,1.0e30,1.0e30,1.0e30,1.0e30
0.8337950138504155,1.0e30,1.0e30,1.0e30,1.0e30
0.8343490304709141,1.0e30,1.0e30,1.0e30,1.0e30
0.8349030470914127,1.0e30,1.0e30,1.0e30,1.0e30
0.8354570637119113,1.0e30,1.0e30,1.0e30,1.0e30
0.83601108033241,1.0e30,1.0e30,1.0e30,1.0e30
0.8365650969529086,1.0e30,1.0e30,1.0e30,1.0e30
0.8371191135734072,1.0e30,1.0e30,1.0e30,1.0e30
0.8376731301939058,1.0e30,1.0e30,1.0e30,1.0e30
0.8382271468144045,1.0e30,1.0e30,1.0e30,1.0e30
0.838781163434903,1.0e30,1.0e30,1.0e30,1.0e30
0.8393351800554016,1.0e30,1.0e30,1.0e30,1.0e30
0.8398891966759002,1.0e30,1.0e30,1.0e30,1.0e30
0.8404432132963989,1.0e30,1.0e30,1.0e30,1.0e30
0.8409972299168975,1.0e30,1.0e30,1.0e30,1.0e30
0.8415512465373961,1.0e30,1.0e30,1.0e30,1.0e30
0.8421052631578947,1.0e30,1.0e30,1.0e30,1.0e30
0.8426592797783934,1.0e30,1.0e30,1.0e30,1.0e30
0.843213296398892,1.0e30,1.0e30,1.0e30,1.0e30
0.8437673130193906,1.0e30,1.0e30,1.0e30,1.0e30
0.8443213296398892,1.0e30,1.0e30,1.0e30,1.0e30
0.8448753462603878,1.0e30,1.0e30,1.0e30,1.0e30
0.8454293628808864,1.0e30,1.0e30,1.0e30,1.0e30
0.845983379501385,1.0e30,1.0e30,1.0e30,1.0e30
0.8465373961218836,1.0e30,1.0e30,1.0e30,1.0e30
0.8470914127423823,1.0e30,1.0e30,1.0e30,1.0e30
0.8476454293628809,1.0e30,1.0e30,1.0e30,1.0e30
0.8481994459833795,1.0e30,1.0e30,1.0e30,1.0e30
0.8487534626038781,1.0e30,1.0e30,1.0e30,1.0e30
0.8493074792243768,1.0e30,1.0e30,1.0e30,1.0e30
0.8498614958448754,1.0e30,1.0e30,1.0e30,1.0e30
0.850415512465374,1.0e30,1.0e30,1.0e30,1.0e30
0.8509695290858725,1.0e30,1.0e30,1.0e30,1.0e30
0.8515235457063712,1.0e30,1.0e30,1.0e30,1.0e30
0.8520775623268698,1.0e30,1.0e30,1.0e30,1.0e30
0.8526315789473684,1.0e30,1.0e30,1.0e30,1.0e30
0.853185595567867,1.0e30,1.0e30,1.0e30,1.0e30
0.8537396121883657,1.0e30,1.0e30,1.0e30,1.0e30
0.8542936288088643,1.0e30,1.0e30,1.0e30,1.0e30
0.8548476454293629,1.0e30,1.0e30,1.0e30,1.0e30
0.8554016620498615,1.0e30,1.0e30,1.0e30,1.0e30
0.8559556786703602,1.0e30,1.0e30,1.0e30,1.0e30
0.8565096952908587,1.0e30,1.0e30,1.0e30,1.0e30
0.8570637119113573,1.0e30,1.0e30,1.0e30,1.0e30
0.8576177285318559,1.0e30,1.0e30,1.0e30,1.0e30
0.8581717451523546,1.0e30,1.0e30,1.0e30,1.0e30
0.8587257617728532,1.0e30,1.0e30,1.0e30,1.0e30
0.8592797783933518,1.0e30,1.0e30,1.0e30,1.0e30
0.8598337950138504,1.0e30,1.0e30,1.0e30,1.0e30
0.8603878116343491,1.0e30,1.0e30,1.0e30,1.0e30
0.8609418282548477,1.0e30,1.0e30,1.0e30,1.0e30
0.8614958448753463,1.0e30,1.0e30,1.0e30,1.0e30
0.8620498614958448,1.0e30,1.0e30,1.0e30,1.0e30
0.8626038781163435,1.0e30,1.0e30,1.0e30,1.0e30
0.8631578947368421,1.0e30,1.0e30,1.0e30,1.0e30
0.8637119113573407,1.0e30,1.0e30,1.0e30,1.0e30
0.8642659279778393,1.0e30,1.0e30,1.0e30,1.0e30
0.864819944598338,1.0e30,1.0e30,1.0e30,1.0e30
0.8653739612188366,1.0e30,1.0e30,1.0e30,1.0e30
0.8659279778393352,1.0e30,1.0e30,1.0e30,1.0e30
0.8664819944598338,1.0e30,1.0e30,1.0e30,1.0e30
0.8670360110803325,1.0e30,1.0e30,1.0e30,1.0e30
0.867590027700831,1.0e30,1.0e30,1.0e30,1.0e30
0.8681440443213296,1.0e30,1.0e30,1.0e30,1.0e30
0.8686980609418282,1.0e30,1.0e30,1.0e30,1.0e30
0.8692520775623269,1.0e30,1.0e30,1.0e30,1.0e30
0.8698060941828255,1.0e30,1.0e30,1.0e30,1.0e30
0.8703601108033241,1.0e30,1.0e30,1.0e30,1.0e30
0.8709141274238227,1.0e30,1.0e30,1.0e30,1.0e30
0.8714681440443214,1.0e30,1.0e30,1.0e30,1.0e30
0.87202216066482,1.0e30,1.0e30,1.0e30,1.0e30
0.8725761772853186,1.0e30,1.0e30,1.0e30,1.0e30
0.8731301939058171,1.0e30,1.0e30,1.0e30,1.0e30
0.8736842105263158,1.0e30,1.0e30,1.0e30,1.0e30
0.8742382271468144,1.0e30,1.0e30,1.0e30,1.0e30
0.874792243767313,1.0e30,1.0e30,1.0e30,1.0e30
0.8753462603878116,1.0e30,1.0e30,1.0e30,1.0e30
0.8759002770083103,1.0e30,1.0e30,1.0e30,1.0e30
0.8764542936288089,1.0e30,1.0e30,1.0e30,1.0e30
0.8770083102493075,1.0e30,1.0e30,1.0e30,1.0e30
0.8775623268698061,1.0e30,1.0e30,1.0e30,1.0e30
0.8781163434903048,1.0e30,1.0e30,1.0e30,1.0e30
0.8786703601108034,1.0e30,1.0e30,1.0e30,1.0e30
0.8792243767313019,1.0e30,1.0e30,1.0e30,1.0e30
0.8797783933518005,1.0e30,1.0e30,1.0e30,1.0e30
0.8803324099722992,1.0e30,1.0e30,1.0e30,1.0e30
0.8808864265927978,1.0e30,1.0e30,1.0e30,1.0e30
0.8814404432132964,1.0e30,1.0e30,1.0e30,1.0e30
0.881994459833795,1.0e30,1.0e30,1.0e30,1.0e30
0.8825484764542936,1.0e30,1.0e30,1.0e30,1.0e30
0.8831024930747923,1.0e30,1.0e30,1.0e30,1.0e30
0.8836565096952909,1.0e30,1.0e30,1.0e30,1.0e30
0.8842105263157894,1.0e30,1.0e30,1.0e30,1.0e30
0.884764542936288,1.0e30,1.0e30,1.0e30,1.0e30
0.8853185595567867,1.0e30,1.0e30,1.0e30,1.0e30
0.8858725761772853,1.0e30,1.0e30,1.0e30,1.0e30
0.8864265927977839,1.0e30,1.0e30,1.0e30,1.0e30
0.8869806094182825,1.0e30,1.0e30,1.0e30,1.0e30
0.8875346260387812,1.0e30,1.0e30,1.0e30,1.0e30
0.8880886426592798,1.0e30,1.0e30,1.0e30,1.0e30
0.8886426592797784,1.0e30,1.0e30,1.0e30,1.0e30
0.889196675900277,1.0e30,1.0e30,1.0e30,1.0e30
0.8897506925207757,1.0e30,1.0e30,1.0e30,1.0e30
0.8903047091412742,1.0e30,1.0e30,1.0e30,1.0e30
0.8908587257617728,1.0e30,1.0e30,1.0e30,1.0e30
0.8914127423822714,1.0e30,1.0e30,1.0e30,1.0e30
0.8919667590027701,1.0e30,1.0e30,1.0e30,1.0e30
0.8925207756232687,1.0e30,1.0e30,1.0e30,1.0e30
0.8930747922437673,1.0e30,1.0e30,1.0e30,1.0e30
0.8936288088642659,1.0e30,1.0e30,1.0e30,1.0e30
0.8941828254847646,1.0e30,1.0e30,1.0e30,1.0e30
0.8947368421052632,1.0e30,1.0e30,1.0e30,1.0e30
0.8952908587257618,1.0e30,1.0e30,1.0e30,1.0e30
0.8958448753462603,1.0e30,1.0e30,1.0e30,1.0e30
0.896398891966759,1.0e30,1.0e30,1.0e30,1.0e30
0.8969529085872576,1.0e30,1.0e30,1.0e30,1.0e30
0.8975069252077562,1.0e30,1.0e30,1.0e30,1.0e30
0.8980609418282548,1.0e30,1.0e30,1.0e30,1.0e30
0.8986149584487535,1.0e30,1.0e30,1.0e30,1.0e30
0.8991689750692521,1.0e30,1.0e30,1.0e30,1.0e30
0.8997229916897507,1.0e30,1.0e30,1.0e30,1.0e30
0.9002770083102493,1.0e30,1.0e30,1.0e30,1.0e30
0.900831024930748,1.0e30,1.0e30,1.0e30,1.0e30
0.9013850415512465,1.0e30,1.0e30,1.0e30,1.0e30
0.9019390581717451,1.0e30,1.0e30,1.0e30,1.0e30
0.9024930747922437,1.0e30,1.0e30,1.0e30,1.0e30
0.9030470914127424,1.0e30,1.0e30,1.0e30,1.0e30
0.903601108033241,1.0e30,1.0e30,1.0e30,1.0e30
0.9041551246537396,1.0e30,1.0e30,1.0e30,1.0e30
0.9047091412742382,1.0e30,1.0e30,1.0e30,1.0e30
0.9052631578947369,1.0e30,1.0e30,1.0e30,1.0e30
0.9058171745152355,1.0e30,1.0e30,1.0e30,1.0e30
0.9063711911357341,1.0e30,1.0e30,1.0e30,1.0e30
0.9069252077562326,1.0e30,1.0e30,1.0e30,1.0e30
0.9074792243767313,1.0e30,1.0e30,1.0e30,1.0e30
0.9080332409972299,1.0e30,1.0e30,1.0e30,1.0e30
0.9085872576177285,1.0e30,1.0e30,1.0e30,1.0e30
0.9091412742382271,1.0e30,1.0e30,1.0e30,1.0e30
0.9096952908587258,1.0e30,1.0e30,1.0e30,1.0e30
0.9102493074792244,1.0e30,1.0e30,1.0e30,1.0e30
0.910803324099723,1.0e30,1.0e30,1.0e30,1.0e30
0.9113573407202216,1.0e30,1.0e30,1.0e30,1.0e30
0.9119113573407203,1.0e30,1.0e30,1.0e30,1.0e30
0.9124653739612189,1.0e30,1.0e30,1.0e30,1.0e30
0.9130193905817174,1.0e30,1.0e30,1.0e30,1.0e30
0.913573407202216,1.0e30,1.0e30,1.0e30,1.0e30
0.9141274238227147,1.0e30,1.0e30,1.0e30,1.0e30
0.9146814404432133,1.0e30,1.0e30,1.0e30,1.0e30
0.9152354570637119,1.0e30,1.0e30,1.0e30,1.0e30
0.9157894736842105,1.0e30,1.0e30,1.0e30,1.0e30
0.9163434903047092,1.0e30,1.0e30,1.0e30,1.0e30
0.9168975069252078,1.0e30,1.0e30,1.0e30,1.0e30
0.9174515235457064,1.0e30,1.0e30,1.0e30,1.0e30
0.918005540166205,1.0e30,1.0e30,1.0e30,1.0e30
0.9185595567867036,1.0e30,1.0e30,1.0e30,1.0e30
0.9191135734072022,1.0e30,1.0e30,1.0e30,1.0e30
0.9196675900277008,1.0e30,1.0e30,1.0e30,1.0e30
0.9202216066481994,1.0e30,1.0e30,1.0e30,1.0e30
0.9207756232686981,1.0e30,1.0e30,1.0e30,1.0e30
0.9213296398891967,1.0e30,1.0e30,1.0e30,1.0e30
0.9218836565096953,1.0e30,1.0e30,1.0e30,1.0e30
0.9224376731301939,1.0e30,1.0e30,1.0e30,1.0e30
0.9229916897506926,1.0e30,1.0e30,1.0e30,1.0e30
0.9235457063711912,1.0e30,1.0e30,1.0e30,1.0e30
0.9240997229916897,1.0e30,1.0e30,1.0e30,1.0e30
0.9246537396121883,1.0e30,1.0e30,1.0e30,1.0e30
0.925207756232687,1.0e30,1.0e30,1.0e30,1.0e30
0.9257617728531856,1.0e30,1.0e30,1.0e30,1.0e30
0.9263157894736842,1.0e30,1.0e30,1.0e30,1.0e30
0.9268698060941828,1.0e30,1.0e30,1.0e30,1.0e30
0.9274238227146815,1.0e30,1.0e30,1.0e30,1.0e30
0.9279778393351801,1.0e30,1.0e30,1.0e30,1.0e30
0.9285318559556787,1.0e30,1.0e30,1.0e30,1.0e30
0.9290858725761773,1.0e30,1.0e30,1.0e30,1.0e30
0.929639889196676,1.0e30,1.0e30,1.0e30,1.0e30
0.9301939058171745,1.0e30,1.0e30,1.0e30,1.0e30
0.9307479224376731,1.0e30,1.0e30,1.0e30,1.0e30
0.9313019390581717,1.0e30,1.0e30,1.0e30,1.0e30
0.9318559556786704,1.0e30,1.0e30,1.0e30,1.0e30
0.932409972299169,1.0e30,1.0e30,1.0e30,1.0e30
0.9329639889196676,1.0e30,1.0e30,1.0e30,1.0e30
0.9335180055401662,1.0e30,1.0e30,1.0e30,1.0e30
0.9340720221606649,1.0e30,1.0e30,1.0e30,1.0e30
0.9346260387811635,1.0e30,1.0e30,1.0e30,1.0e30
0.935180055401662,1.0e30,1.0e30,1.0e30,1.0e30
0.9357340720221606,1.0e30,1.0e30,1.0e30,1.0e30
0.9362880886426593,1.0e30,1.0e30,1.0e30,1.0e30
0.9368421052631579,1.0e30,1.0e30,1.0e30,1.0e30
0.9373961218836565,1.0e30,1.0e30,1.0e30,1.0e30
0.9379501385041551,1.0e30,1.0e30,1.0e30,1.0e30
0.9385041551246538,1.0e30,1.0e30,1.0e30,1.0e30
0.9390581717451524,1.0e30,1.0e30,1.0e30,1.0e30
0.939612188365651,1.0e30,1.0e30,1.0e30,1.0e30
0.9401662049861496,1.0e30,1.0e30,1.0e30,1.0e30
0.9407202216066483,1.0e30,1.0e30,1.0e30,1.0e30
0.9412742382271468,1.0e30,1.0e30,1.0e30,1.0e30
0.9418282548476454,1.0e30,1.0e30,1.0e30,1.0e30
0.942382271468144,1.0e30,1.0e30,1.0e30,1.0e30
0.9429362880886426,1.0e30,1.0e30,1.0e30,1.0e30
0.9434903047091413,1.0e30,1.0e30,1.0e30,1.0e30
0.9440443213296399,1.0e30,1.0e30,1.0e30,1.0e30
0.9445983379501385,1.0e30,1.0e30,1.0e30,1.0e30
0.9451523545706371,1.0e30,1.0e30,1.0e30,1.0e30
0.9457063711911358,1.0e30,1.0e30,1.0e30,1.0e30
0.9462603878116344,1.0e30,1.0e30,1.0e30,1.0e30
0.9468144044321329,1.0e30,1.0e30,1.0e30,1.0e30
0.9473684210526315,1.0e30,1.0e30,1.0e30,1.0e30
0.9479224376731302,1.0e30,1.0e30,1.0e30,1.0e30
0.9484764542936288,1.0e30,1.0e30,1.0e30,1.0e30
0.9490304709141274,1.0e30,1.0e30,1.0e30,1.0e30
0.949584487534626,1.0e30,1.0e30,1.0e30,1.0e30
0.9501385041551247,1.0e30,1.0e30,1.0e30,1.0e30
0.9506925207756233,1.0e30,1.0e30,1.0e30,1.0e30
0.9512465373961219,1.0e30,1.0e30,1.0e30,1.0e30
0.9518005540166204,1.0e30,1.0e30,1.0e30,1.0e30
0.9523545706371191,1.0e30,1.0e30,1.0e30,1.0e30
0.9529085872576177,1.0e30,1.0e30,1.0e30,1.0e30
0.9534626038781163,1.0e30,1.0e30,1.0e30,1.0e30
0.9540166204986149,1.0e30,1.0e30,1.0e30,1.0e30
0.9545706371191136,1.0e30,1.0e30,1.0e30,1.0e30
0.9551246537396122,1.0e30,1.0e30,1.0e30,1.0e30
0.9556786703601108,1.0e30,1.0e30,1.0e30,1.0e30
0.9562326869806094,1.0e30,1.0e30,1.0e30,1.0e30
0.9567867036011081,1.0e30,1.0e30,1.0e30,1.0e30
0.9573407202216067,1.0e30,1.0e30,1.0e30,1.0e30
0.9578947368421052,1.0e30,1.0e30,1.0e30,1.0e30
0.9584487534626038,1.0e30,1.0e30,1.0e30,1.0e30
0.9590027700831025,1.0e30,1.0e30,1.0e30,1.0e30
0.9595567867036011,1.0e30,1.0e30,1.0e30,1.0e30
0.9601108033240997,1.0e30,1.0e30,1.0e30,1.0e30
0.9606648199445983,1.0e30,1.0e30,1.0e30,1.0e30
0.961218836565097,1.0e30,1.0e30,1.0e30,1.0e30
0.9617728531855956,1.0e30,1.0e30,1.0e30,1.0e30
0.9623268698060942,1.0e30,1.0e30,1.0e30,1.0e30
0.9628808864265928,1.0e30,1.0e30,1.0e30,1.0e30
0.9634349030470915,1.0e30,1.0e30,1.0e30,1.0e30
0.96398891966759,1.0e30,1.0e30,1.0e30,1.0e30
0.9645429362880886,1.0e30,1.0e30,1.0e30,1.0e30
0.9650969529085872,1.0e30,1.0e30,1.0e30,1.0e30
0.9656509695290859,1.0e30,1.0e30,1.0e30,1.0e30
0.9662049861495845,1.0e30,1.0e30,1.0e30,1.0e30
0.9667590027700831,1.0e30,1.0e30,1.0e30,1.0e30
0.9673130193905817,1.0e30,1.0e30,1.0e30,1.0e30
0.9678670360110804,1.0e30,1.0e30,1.0e30,1.0e30
0.968421052631579,1.0e30,1.0e30,1.0e30,1.0e30
0.9689750692520775,1.0e30,1.0e30,1.0e30,1.0e30
0.9695290858725761,1.0e30,1.0e30,1.0e30,1.0e30
0.9700831024930748,1.0e30,1.0e30,1.0e30,1.0e30
0.9706371191135734,1.0e30,1.0e30,1.0e30,1.0e30
0.971191135734072,1.0e30,1.0e30,1.0e30,1.0e30
0.9717451523545706,1.0e30,1.0e30,1.0e30,1.0e30
0.9722991689750693,1.0e30,1.0e30,1.0e30,1.0e30
0.9728531855955679,1.0e30,1.0e30,1.0e30,1.0e30
0.9734072022160665,1.0e30,1.0e30,1.0e30,1.0e30
0.9739612188365651,1.0e30,1.0e30,1.0e30,1.0e30
0.9745152354570638,1.0e30,1.0e30,1.0e30,1.0e30
0.9750692520775623,1.0e30,1.0e30,1.0e30,1.0e30
0.9756232686980609,1.0e30,1.0e30,1.0e30,1.0e30
0.9761772853185595,1.0e30,1.0e30,1.0e30,1.0e30
0.9767313019390582,1.0e30,1.0e30,1.0e30,1.0e30
0.9772853185595568,1.0e30,1.0e30,1.0e30,1.0e30
0.9778393351800554,1.0e30,1.0e30,1.0e30,1.0e30
0.978393351800554,1.0e30,1.0e30,1.0e30,1.0e30
0.9789473684210527,1.0e30,1.0e30,1.0e30,1.0e30
0.9795013850415513,1.0e30,1.0e30,1.0e30,1.0e30
0.9800554016620499,1.0e30,1.0e30,1.0e30,1.0e30
0.9806094182825484,1.0e30,1.0e30,1.0e30,1.0e30
0.9811634349030471,1.0e30,1.0e30,1.0e30,1.0e30
0.9817174515235457,1.0e30,1.0e30,1.0e30,1.0e30
0.9822714681440443,1.0e30,1.0e30,1.0e30,1.0e30
0.9828254847645429,1.0e30,1.0e30,1.0e30,1.0e30
0.9833795013850416,1.0e30,1.0e30,1.0e30,1.0e30
0.9839335180055402,1.0e30,1.0e30,1.0e30,1.0e30
0.9844875346260388,1.0e30,1.0e30,1.0e30,1.0e30
0.9850415512465374,1.0e30,1.0e30,1.0e30,1.0e30
0.9855955678670361,1.0e30,1.0e30,1.0e30,1.0e30
0.9861495844875346,1.0e30,1.0e30,1.0e30,1.0e30
0.9867036011080332,1.0e30,1.0e30,1.0e30,1.0e30
0.9872576177285318,1.0e30,1.0e30,1.0e30,1.0e30
0.9878116343490305,1.0e30,1.0e30,1.0e30,1.0e30
0.9883656509695291,1.0e30,1.0e30,1.0e30,1.0e30
0.9889196675900277,1.0e30,1.0e30,1.0e30,1.0e30
0.9894736842105263,1.0e30,1.0e30,1.0e30,1.0e30
0.990027700831025,1.0e30,1.0e30,1.0e30,1.0e30
0.9905817174515236,1.0e30,1.0e30,1.0e30,1.0e30
0.9911357340720222,1.0e30,1.0e30,1.0e30,1.0e30
0.9916897506925207,1.0e30,1.0e30,1.0e30,1.0e30
0.9922437673130194,1.0e30,1.0e30,1.0e30,1.0e30
0.992797783933518,1.0e30,1.0e30,1.0e30,1.0e30
0.9933518005540166,1.0e30,1.0e30,1.0e30,1.0e30
0.9939058171745152,1.0e30,1.0e30,1.0e30,1.0e30
0.9944598337950139,1.0e30,1.0e30,1.0e30,1.0e30
0.9950138504155125,1.0e30,1.0e30,1.0e30,1.0e30
0.9955678670360111,1.0e30,1.0e30,1.0e30,1.0e30
0.9961218836565097,1.0e30,1.0e30,1.0e30,1.0e30
0.9966759002770084,1.0e30,1.0e30,1.0e30,1.0e30
0.997229916897507,1.0e30,1.0e30,1.0e30,1.0e30
0.9977839335180055,1.0e30,1.0e30,1.0e30,1.0e30
0.9983379501385041,1.0e30,1.0e30,1.0e30,1.0e30
0.9988919667590028,1.0e30,1.0e30,1.0e30,1.0e30
0.9994459833795014,1.0e30,1.0e30,1.0e30,1.0e30
1.0,1.0e38,1.0e38,1.0e38,1.0e38


==> data/eigen_graph_misc_16/eigenvectors_absolute_error.csv <==
matrix\type,BFloat16,Float16,LinearTakum16,Posit16
dimacs/C125-9,3.99810435913872957315757276730777138e+00,3.22982925723178673475056454203027202e+00,3.23249525436701064227731962537099203e+00,3.40128149230515163597694507352033027e+00
dimacs/C250-9,4.05607382342260190519896366620541696e+00,3.62046261002197432159294914581767900e+00,3.77523882091214329943251096071727126e+00,3.46570696931399323791751464018898372e+00
dimacs/C500-9,4.39128209135278427907355888939171053e+00,3.73674108636220892970922162635461755e+00,3.88877302862677572911801314212896582e+00,3.66529199780777660855158926817065538e+00
dimacs/DSJC500-5,4.51242122611451911701009302611976357e+00,3.26866545475154109723080292699996968e+00,3.87786557045713290346975129688881271e+00,3.41875314556551894168154793418196951e+00
dimacs/MANN-a27,4.41862212570190991167633717845406871e+00,4.19048051574483594742686459097119734e+00,4.22650686588686745390356095255315993e+00,4.01222656419436819060877103544511879e+00
dimacs/MANN-a9,3.18401874406850812294828916684968059e+00,3.38080714444001841244433866146807741e+00,2.88015000914959870562708590201197533e+00,3.06887960941677263602774996089126253e+00
dimacs/brock200-1,3.81413049528649985670939228942847185e+00,2.42866839959846534640540216789272207e+00,3.13225119595999435804759885156964833e+00,2.56950889409463529745981465669694197e+00
dimacs/brock200-2,3.61151394669992326649865758902939874e+00,2.79954083459471858381714144526978640e+00,3.17820963695192921128836891133587424e+00,2.78105090538281021320141473410380454e+00
dimacs/brock200-3,3.72174832690205410963495974948768674e+00,2.64760309915922366863000267164216820e+00,3.21815351356508970240724842477549902e+00,2.85167166463974417205692545732815914e+00
dimacs/brock200-4,4.04181008105424744549216665529799727e+00,2.63120306255696257941082503879388661e+00,2.83841702091835113984950950590622853e+00,2.40093632520410806571226428672029745e+00
dimacs/brock400-1,4.41387824692552298692882405968580073e+00,3.06404521003342584653344631666402892e+00,3.72101074250542861104874141832390649e+00,3.71148432812453818525682183653734222e+00
dimacs/brock400-2,4.33336146063919600924348832977545138e+00,3.35269247765464839036788258235244022e+00,3.64748799766228371931927887814798448e+00,3.45073592020574834701332936284855857e+00
dimacs/brock400-3,4.29690921927330519413854928117313958e+00,3.54866956942321316174111439360381352e+00,4.25546872624041246620056528478525622e+00,3.67530757728285067019184768070957264e+00
dimacs/brock400-4,4.36098424157477350688576153499562116e+00,3.36569856980069674708523882056694863e+00,3.47257596115832541742449270574230916e+00,3.63390479111691951546663875514998083e+00
dimacs/brock800-1,4.44510504845691292176254962340101948e+00,3.45983035747746308078699263125718026e+00,3.61802579633517941542555242325853624e+00,3.43169462965410978131408190736088203e+00
dimacs/brock800-2,4.45508962762096427604588901830680460e+00,3.72324726556015988994874259442847368e+00,3.66347446465822166924288299949288482e+00,3.71767172474450779058818666443241579e+00
dimacs/brock800-3,4.38325421498230144002646612276641915e+00,3.85615628015085674008517254969037462e+00,3.87036327344298019402623923697998799e+00,3.86138397440546784106776556296919034e+00
dimacs/brock800-4,4.46524418615094873549352037155183467e+00,3.58426193970529665929872584186684100e+00,4.10075018040722180404443692512033552e+00,3.65321446582261627681952652366996106e+00
dimacs/c-fat200-1,1.69374287724626038822998867439670054e+00,1.24417663616412553445589960368771627e+00,1.57009028127129890452641085783221913e+00,1.47775374038240786529148474336602377e+00
dimacs/c-fat200-2,3.22602871902255053877693316683275224e+00,2.83324486112122776340307593721841311e+00,2.73735931554874638070355154316369600e+00,2.84242602052703051826293836210325382e+00
dimacs/c-fat200-5,4.00349412064442099851731532087692033e+00,-Inf,4.20407090540369237773919807443587433e+00,3.87700395584786446475512836732935192e+00
dimacs/c-fat500-1,3.73712124376207704543172958868988195e+00,1.34052420389902732709348477698216998e+00,1.83998466660988533643471054143686510e+00,1.42081852785487770991546498348337125e+00
dimacs/c-fat500-10,3.84616821005060049463221741412235982e+00,-Inf,3.72712876016976552919742086043223927e+00,3.71435572430551513347756405031062697e+00
dimacs/c-fat500-2,2.22622526347801909070828984788507682e+00,8.95272328590390619663380924654860324e-01,1.02164460420568425732351118937831781e+00,8.50755391811642872195452129066216542e-01
dimacs/c-fat500-5,3.68023473585668606223611255591119324e+00,-Inf,3.05612937646321538602913538701963919e+00,2.95774554104146199203083618240155417e+00
dimacs/gen200-p0-9-44,4.10631087329781009228059735155517413e+00,3.47554219280060285541656291795357432e+00,3.64644811060695530452788270686899012e+00,3.42577122446891687128904921299241681e+00
dimacs/gen200-p0-9-55,4.06604253291318336888794191582186688e+00,2.87064272159658487319906512492372272e+00,3.26522626141157283748456198696814596e+00,3.43371042959519829649948615342619949e+00
dimacs/gen400-p0-9-55,4.43043085157442111895184457509356002e+00,3.58098910768774292115343943387755976e+00,3.52965691940986911259463990211764776e+00,3.54948722383311538858415580979325792e+00
dimacs/gen400-p0-9-65,4.42247025845196895577839620712941846e+00,3.63664381102537425622510729043403745e+00,3.66663558548248065987610251434394043e+00,3.70476284819285734961468104455490184e+00
dimacs/gen400-p0-9-75,4.47588306881475594887658150055173180e+00,3.54930686749727119486748131481168544e+00,4.06916679374781847233949042294705284e+00,3.47717841307281696356508009642675745e+00
dimacs/hamming6-2,3.71518259431964977895672855945323942e+00,2.78143506979789895641209985359043783e+00,3.34402402925252125413481618105704919e+00,3.02685043041919293499072551284731891e+00
dimacs/hamming6-4,3.48542840238739920969005054069390011e+00,3.30332894679584792511415654020850495e+00,2.77952256682685598061789981371579941e+00,2.78884814988709970273195579236780966e+00
dimacs/hamming8-2,4.52687280602974287634892165529150234e+00,3.00723886495643056567692488051047786e+00,3.53195745336425972623379162078878381e+00,3.50339408842412158662881014615497626e+00
dimacs/hamming8-4,3.18485063756680264579895735828133043e+00,3.07099478284064102122864865922855913e+00,3.01867096044493349097010539309749078e+00,2.90799687365235211155050778194348117e+00
dimacs/johnson16-2-4,3.16129708659488143138534296126784893e+00,3.27398938545078783784769802169282520e+00,3.53848558298191347565433887937444768e+00,3.40681397639683788252427085599710722e+00
dimacs/johnson32-2-4,4.28271638451027244177519277116330794e+00,3.63094327348974363631699454539975169e+00,3.41898442895159733535631760980286879e+00,3.41553881301173273500792185214457831e+00
dimacs/johnson8-2-4,2.99112199756739345148312779549226624e+00,2.56653154392317730666123716400324289e+00,3.17266493310857996191330482475933077e+00,3.03968792410057473027299101407045470e+00
dimacs/johnson8-4-4,2.90919535190913508188306066342936884e+00,3.06521066727299503209412068352457645e+00,2.90045809946932887229092134033680256e+00,2.89729486271079831552516796403460727e+00
dimacs/keller4,1.79321012365785703612603115124229611e+00,9.46219012556948753960619455124366958e-01,1.03117605586306911889288699821931184e+00,5.97431693507140226673372228919410456e-01
dimacs/keller5,4.41739761092543259107000036662636170e+00,1.55383040287819049564780225426335084e+00,1.98496904777146807063209229435214034e+00,2.07354992440269526428554209346213329e+00
dimacs/p-hat1000-1,4.33397232655645844049992603919097975e+00,3.19660214491891739130365920723560007e+00,3.46918084201255563277305058890434799e+00,3.37065999217830314387431169236927783e+00
dimacs/p-hat300-3,4.19226836309857178027189893389869316e+00,3.02648787124773326295089711816573458e+00,3.69930710819791870019266860880701970e+00,2.91158573075721786732280490587799298e+00
dimacs/p-hat500-1,4.27529583593039052419585234748113350e+00,2.84513015689593668998802653940115498e+00,3.73898015682056478099833387144563974e+00,2.82827999249061773825443780183865958e+00
dimacs/p-hat500-2,4.27238653518641979543109389711895063e+00,2.89687319568093661255682424858788052e+00,3.19042723470340708921183362881615108e+00,3.25306874806435186532575600158819473e+00
dimacs/p-hat500-3,4.45932561201200972191847412992140398e+00,3.48045565479234002186999676281006303e+00,3.87918429440079081463202855078582234e+00,3.44908563157022657928567872989718895e+00
dimacs/p-hat700-1,4.59754882227423494733359036521637064e+00,3.16219509949447928959624493473559245e+00,3.32974017621390041255583402546422589e+00,3.62942641706659799287337936136440221e+00
dimacs/p-hat700-2,4.34866702984307947401131253962376793e+00,3.06428271975885131322035513953767735e+00,3.05522104945468705290323284763280547e+00,3.36614376570706929554793313304072970e+00
dimacs/p-hat700-3,4.39378576986782856981619167538423845e+00,3.59951623419444269331786604562521163e+00,3.83476432554228977252822411963782684e+00,3.80083483905346913775745306104902764e+00
dimacs/san200-0-7-1,3.91756197571401911926584363558206936e+00,2.47046084432043593989438819058309194e+00,3.35646593202713225463450429261201539e+00,2.96930165606060317438049579609960026e+00
dimacs/san200-0-7-2,3.67422319315311975826265675813911719e+00,2.40184452146453335320661019633624951e+00,2.43006748885852551733024338074937177e+00,2.31897729779443292005006765811403663e+00
dimacs/san200-0-9-1,3.96552573499736847470190467439809952e+00,3.06975075804504785503082416269939269e+00,4.08490969980345105117128268294214567e+00,3.29936901292468736684025103273512767e+00
dimacs/san200-0-9-2,4.02904117119438776101483085197934036e+00,3.37162215027613468462665487118527763e+00,3.60882313300377088781154743818127612e+00,3.02937687187090172357944583751584506e+00
dimacs/san200-0-9-3,4.19583376129473631929654373928265115e+00,3.23033811888305257301729402877724415e+00,3.64905814865368975012947202103547023e+00,3.09245488738318648797805436693484617e+00
dimacs/san400-0-5-1,3.87647946021044793978028995111613028e+00,1.89626306066191083266514708121088356e+00,2.68471264732589814649265663883522524e+00,2.61468580788004176116026934623288276e+00
dimacs/san400-0-7-1,4.30533555039399189950156655999222386e+00,2.98487369193301085038568640754641200e+00,3.34731515611312667852082937630942633e+00,3.38910189377919320019600956455507833e+00
dimacs/san400-0-7-2,4.55661462532818761316971136531422778e+00,3.64015249570589656756544923576490927e+00,3.33524759115571035159538907081918239e+00,3.36331262756643259501984861998305749e+00
dimacs/san400-0-7-3,4.29746836125748578828350883156206843e+00,3.05645832916790739064632559149655490e+00,3.36123176422684258054567068572425734e+00,3.40134504052546807841088057412703641e+00
dimacs/san400-0-9-1,4.28650019216314197179558666607883700e+00,3.66325864953499516370665511936142016e+00,3.46981110896429390454567525517390701e+00,3.56330173565116276534898472162841217e+00
dimacs/sanr200-0-7,4.15417141547057035227547246676992919e+00,2.81156102567916996094754632895060975e+00,3.22082492293522091146071879971768719e+00,2.99913112930120356439722114510697019e+00
dimacs/sanr200-0-9,4.05754785297342234364514789555789808e+00,3.40216075752578416982883529774496288e+00,2.93165879632228749337904783620077902e+00,3.06416944999544403703628167743443758e+00
dimacs/sanr400-0-5,4.25462390096890791601859288860388611e+00,2.80625511866799914414817353652217583e+00,3.46195832710585122876024627086539582e+00,3.21014744115980107386689121849473368e+00
dimacs/sanr400-0-7,4.21762219642898031389487809082321891e+00,3.07401281982742851313613323936045181e+00,4.05056429240970737577849263586411584e+00,3.41824778945019420141540427710004124e+00
dimacs10/bio-celegansneural,2.87726589279003157298858867885217672e+00,1.36921384047642335809146318475458293e+00,1.46530350397106886404390281984981945e+00,2.18348787417072974954869353312741642e+00
dimacs10/chesapeake,1.80472547786678301737970930166776922e+00,7.20885221493960979134846094665771924e-01,1.26963157185130164560918142717661287e+00,8.29050350490528563182173090975055209e-01
dimacs10/cs4,-Inf,-Inf,-Inf,3.35473741538485254590335858722089825e+00
dimacs10/cti,-Inf,3.92206905617673624533218979683547473e+00,4.09893580142073678274674708176731075e+00,3.48749295533953734006131364349606559e+00
dimacs10/delaunay_n10,4.14012629037571422111278671804647174e+00,3.40593594405006606248077078356936295e+00,3.61535253638629958193388878207683000e+00,3.82375813939869672245916709827375486e+00
dimacs10/delaunay_n11,-Inf,-Inf,-Inf,-Inf
dimacs10/delaunay_n12,-Inf,-Inf,-Inf,-Inf
dimacs10/delaunay_n13,-Inf,-Inf,-Inf,-Inf
dimacs10/delaunay_n14,-Inf,-Inf,-Inf,-Inf
dimacs10/delaunay_n15,-Inf,-Inf,-Inf,-Inf
dimacs10/fe-4elt2,-Inf,3.24820774724690011217750507696240451e+00,3.43200841783392234062114979260187075e+00,3.15574942603780994208358707763045984e+00
dimacs10/fe-body,3.58092088591601710897063425460261866e+00,5.00295558126287161177530269780289533e+00,4.66747589236652582425413958409377983e+00,-Inf
dimacs10/fe-sphere,-Inf,-Inf,-Inf,-Inf
dimacs10/polblogs,2.19789258073585240800504044041018558e+00,7.77974110466121581507751145975935420e-01,1.34597631694391154913369509296933439e+00,7.84245984424766534981229000021354527e-01
dimacs10/rgg_n_2_15_s0,4.53107614814655530336480904053336530e+00,-Inf,4.31115287138247198367064515718930801e+00,-Inf
dimacs10/t60k,-Inf,-Inf,-Inf,-Inf
dimacs10/wing_nodal,-Inf,2.75798392068123786936059735276481851e+00,3.24736779388461981217753640037313417e+00,3.07140123256156749572784803623991465e+00
labeled/AIDS,-Inf,-Inf,-Inf,-Inf
labeled/BA-1_10_60-L5,4.18650681009903496069574871749877362e+00,2.45619754901009290959606614093144102e+00,3.09049335060073029681306666583248253e+00,2.81965015989060986189501457340464998e+00
labeled/BZR,-Inf,-Inf,-Inf,-Inf
labeled/CL-10K-1d8-L5,4.90049743623625440676210590721681024e+00,2.84273151590431602789850377658899463e+00,2.62171706281780659835572712912432472e+00,2.83064243854760371956811493790389035e+00
labeled/COX2,-Inf,-Inf,-Inf,-Inf
labeled/DD199,2.78284311686355236980696028195246680e+00,1.32605405468878556436745540189668800e+00,1.95142865872404062994483614898070828e+00,1.73175351307982616003827633161478650e+00
labeled/DD21,4.93821043180772826180949521031402393e+00,2.23711280469522533640283822832326730e+00,2.64630202775872325798311462678951194e+00,2.86874499069300364631180074734382719e+00
labeled/DD242,3.29722934988044447308965008838024631e+00,2.41562189599468727880066663413270364e+00,2.40428852425449205596253389284489730e+00,2.31374187022002765977005743175523550e+00
labeled/DD244,2.73781002435307919045459659840880880e+00,1.25524305377696676887951011019456969e+00,1.71118845907458155933181698931295871e+00,1.79992800911410922455695021893966382e+00
labeled/DD349,3.39734359423461399400506758700631047e+00,1.42919302494418670676120913263335026e+00,2.29134195395478879136787881660098503e+00,1.72540747496780583276084877904967638e+00
labeled/DD497,3.06729167144887685246905996345048282e+00,1.68310647532394665135433300096138404e+00,2.53689993087604550744051163292530902e+00,1.82413569208537096142342206355002845e+00
labeled/DD6,-Inf,2.58858285809755564755585901274929300e+00,2.88643014426998073338687518176156296e+00,2.51902512042034155105627670403630245e+00
labeled/DD68,3.46656438548274861530326755821807924e+00,1.44016404356569977875373374739984553e+00,1.83212626376831807649766776699391553e+00,1.49466974433139052285440247543762242e+00
labeled/DD687,2.26550655818185976457877310896869716e+00,1.28962074654913823987795739155122463e+00,1.73058360975808540834856322235260554e+00,1.81924800623913318887831878353972155e+00
labeled/ENZYMES,5.36069546163990692035259731619878905e+00,4.02266825440335163383910228251563868e+00,3.99460676021783847820736767029663394e+00,3.87323462773747973257384027301633582e+00
labeled/ENZYMES118,3.17077849927834558361480969352558088e+00,1.77350808871619669604707625707893443e+00,2.42113407792746619487610448956525294e+00,1.90817663980156446227218030865047394e+00
labeled/ENZYMES123,2.37006768733556782787321833839671102e+00,1.51811696499678440138864515664099187e+00,2.17343952919888373757585091168486956e+00,1.49151956440650321487499975498202496e+00
labeled/ENZYMES295,4.09116370661732620543720293619920580e+00,2.00019142882209220668132612444227505e+00,2.73812833372099995137114504042370466e+00,2.06134501937900742951963767116093460e+00
labeled/ENZYMES296,3.52151726162747575305100180867065491e+00,2.05463800654429647634995481304420648e+00,2.16510226750945628696027294968197001e+00,2.12732263806518976925128946038820176e+00
labeled/ENZYMES297,3.53437630301970476163883463208935339e+00,1.93926410763422279793046139862501823e+00,2.39823413359488723843204010871347305e+00,2.60970357649981660929211935119133713e+00
labeled/ENZYMES8,3.24459927020980870755679695186919120e+00,1.70572025468434617783466877158859164e+00,1.72820195061841816005156647617448068e+00,2.04529481551344633251482301985385081e+00
labeled/Fingerprint,-Inf,-Inf,-Inf,-Inf
labeled/KKI,3.99226076488811585623894439631787790e+00,2.66316117146893478889896151424228971e+00,3.00491603525128579394169635898670916e+00,2.89669970092183338893612029916525331e+00
labeled/Letter-high,-Inf,-Inf,-Inf,-Inf
labeled/Letter-low,-Inf,-Inf,-Inf,-Inf
labeled/Letter-med,-Inf,-Inf,-Inf,-Inf
labeled/MSRC-21C,-Inf,1.76736413843851953480418793583010341e+00,2.34811905529243559875522473392073083e+00,2.09547880612349233557981001292916144e+00
labeled/MSRC-9,-Inf,2.15548556851524372729456312018237641e+00,2.83919494777302423456772854213185409e+00,2.28757157799398805174995002189424351e+00
labeled/OHSU,-Inf,2.93488051292007936022082126668307107e+00,3.20536946157816374397759313356177702e+00,3.02432572701498111316641567784367169e+00
labeled/PTC-FM,-Inf,-Inf,-Inf,-Inf
labeled/PTC-FR,-Inf,-Inf,-Inf,-Inf
labeled/PTC-MM,-Inf,-Inf,-Inf,-Inf
labeled/PTC-MR,-Inf,-Inf,-Inf,-Inf
labeled/Peking-1,-Inf,3.53533308592033280091264234121705305e+00,3.72363291688011291887973923336925932e+00,3.31360934154963432419768229474237512e+00
labeled/PubMed,5.19203682160934924511094510638160443e+00,4.70498824393270628967889426310666342e+00,3.53717219760212296452557591958233406e+00,3.32468513250715163787326333463886382e+00
labeled/SW-10000-6-0d3-L2,-Inf,2.97910244196550736268671731200712476e+00,3.18093938194399033492302482198367274e+00,3.45137680557236657388464093814449376e+00
labeled/SW-10000-6-0d3-L5,-Inf,2.97910244196550736268671731200712476e+00,3.18093938194399033492302482198367274e+00,3.45137680557236657388464093814449376e+00
labeled/SYNTHETIC,-Inf,-Inf,-Inf,4.05696222725072603839072410817057660e+00
labeled/SYNTHETICnew,-Inf,-Inf,-Inf,-Inf
labeled/TerroristRel,2.91255965570212682748833828109421742e+00,2.42979352869719744677222788689524498e+00,2.53881640392717595400155966273273456e+00,2.52925031715577623181768504722529609e+00
labeled/citeseer,-Inf,-Inf,-Inf,-Inf
labeled/cora,-Inf,3.32904325303268471009353642873504514e+00,3.23051938080321949414726652308733966e+00,3.08107160945249395858810639550640953e+00
labeled/gene,4.01536556240142687212082663585987974e+00,3.69266818086186447637120375999704414e+00,3.68908295463919183949943624675908247e+00,3.64632445328341704341277917830794722e+00
labeled/hospital-detailed-list-of-contacts,-Inf,4.20692681816968669566620234286394071e+00,1.44697123943574875586878657558974693e+00,1.36808856324936897887311416292316753e+00
labeled/internet-industry-partnerships,2.73830848551078070687868052840037491e+00,1.13433728200110972697866111000260369e+00,1.71844375422472106328279454462163260e+00,1.03196138755266023185840576599761964e+00
labeled/reality-call,5.03161848695425005196498821339447335e+00,4.12506754615971431543413796059524739e+00,3.25146971038356244109816390665039182e+00,3.91791525897548570477325818112438846e+00
labeled/webkb-wisc,2.81530558165353217223361893948770524e+00,1.56677569768049712616931699159467432e+00,1.72825620671777210716819073781011044e+00,1.83403956550515764277567709163079084e+00
misc/08blocks,2.41689524928487196615438841831690254e+00,2.11588083247900961498430322817858701e+00,2.44522241156586427740371381366794878e+00,2.39320839845036460990314053887682643e+00
misc/1138_bus,-Inf,-Inf,-Inf,-Inf
misc/130bit,3.62892515704867047988330763915687595e+00,2.15820392161678478823302401824513003e+00,2.83512524252040383200285707646695704e+00,2.18981202855784257273586408550919621e+00
misc/145bit,4.00222126899312398205890560892407478e+00,3.17320848138504122564678230082474513e+00,3.25165460592611967054497935610457481e+00,3.01170606488968546357967559845591312e+00
misc/162bit,4.37276707970668439891772103169628490e+00,3.19519303851324861062808425255102410e+00,3.22330446036762584142408216895231919e+00,3.31615807774482959444116282754816078e+00
misc/176bit,4.96799725913731476886812485400393743e+00,4.35829781409742457406698543119284721e+00,-Inf,3.41570989676324489391473715203491183e+00
misc/192bit,-Inf,4.33342439648277981198825182395980040e+00,-Inf,-Inf
misc/3elt,-Inf,-Inf,-Inf,-Inf
misc/3elt_dual,-Inf,-Inf,-Inf,-Inf
misc/494_bus,-Inf,-Inf,-Inf,-Inf
misc/662_bus,-Inf,-Inf,-Inf,-Inf
misc/685_bus,-Inf,-Inf,-Inf,-Inf
misc/Alemdar,5.00532362086876327563933842433412809e+00,3.04865141739424770497104366703896686e+00,2.83823239739386022612648059018524190e+00,2.55215221630110912967179803954507198e+00
misc/CAG_mat1916,4.35006853609350154362097730642650843e+00,2.02352709778028838614821202167804645e+00,1.73370239999669058231073455247718911e+00,1.07465814786515329021674721300700302e+00
misc/CAG_mat364,2.53017863007233975275440110180182340e+00,1.45145071276776706213673275994577162e+00,2.33323553212866783531215160079521240e+00,1.53387234369314157984045198421863197e+00
misc/CAG_mat72,3.38438517824141866322217460363128810e+00,2.63464401908649078086523237462830907e+00,2.40699773234928277043943401147678474e+00,2.20545819686929659313222486594634020e+00
misc/CSphd,-Inf,-Inf,-Inf,-Inf
misc/California,-Inf,4.10702942987154814644974294136557540e+00,4.00942116334903106319457174188193868e+00,3.92908804386301556156514027906543682e+00
misc/Chebyshev1,-Inf,-Inf,-Inf,-Inf
misc/Chebyshev2,-Inf,-Inf,-Inf,-Inf
misc/Chebyshev3,-Inf,-Inf,-Inf,-Inf
misc/Chem97Zt,4.99178117808361990393669174229240893e+00,4.40562780706271559226883565492200129e+00,4.44776352505188374163737618874071750e+00,4.25605684677886468990014122767509292e+00
misc/Chem97ZtZ,-Inf,2.80879799259718319041172662523759150e+00,2.38747993905035299138677711979631015e+00,2.48165682362918563568793091448117191e+00
misc/Cities,2.40981153096020306091308023670457525e+00,1.08994142648990160194092189875668462e+00,1.49055053823913747199725938619776708e+00,1.05002480790156418299362556794662010e+00
misc/DK01R,3.03536677889973790682717134693620848e+00,1.90580835975416054053975003933745584e+00,2.35908088257586313647466555645701808e+00,1.72916506627694296390922897565659548e+00
misc/D_10,2.60217333201485920361280372839824718e+00,1.00911537240461331844004349649429103e+00,1.05441327103064280942593637102977755e+00,8.68964616361299775055259248848770103e-01
misc/D_11,1.09163734808973245634286764375950869e+00,2.58708394133909463573489537123016301e-01,2.67899452541095047211004548381744785e-01,1.36800533125741350617466857351634749e-01
misc/D_5,1.81577440378081800802673270388156902e+00,6.51348755902059302739950710595363837e-01,9.30410707962979922679350517390010613e-01,4.77187525380272896609891329007423715e-01
misc/D_6,1.96355527130928260521189127864841749e+00,9.43876083494588284847791035814785198e-01,4.85430162113104592357538205604777761e-01,4.26620389399543917748905216084964969e-01
misc/D_7,2.12157725577687686084378118128294901e+00,3.67792424271177776627101416038197812e-01,6.81939277361360570331133183930211193e-01,5.50075303073089115100357293541116107e-01
misc/D_8,2.44776524833623835024745656845438602e+00,1.15236990332964182078988575889881688e+00,1.07143476423755877591285869194425157e+00,7.62262671110227719292076626705281148e-01
misc/D_9,1.69717884588926110939521821842084166e+00,3.32740370130211672332669989638865861e-01,2.34221707588485482628196366758168901e-01,1.84584076632486487782696345701635763e-01
misc/EPA,-Inf,2.47733383848109155872809980262649544e+00,2.84532470533415850277166805034941994e+00,2.84678564750566050355140867444995409e+00
misc/EVA,-Inf,-Inf,-Inf,-Inf
misc/EX1,4.18956000701849944910347359495312987e+00,3.25829508618546796735245159133905279e+00,3.87201510678974135990689587659929262e+00,3.76566711002676979216915868040579261e+00
misc/EX2,3.87751667582723828675849991178463564e+00,3.35717414040186698671240384862164557e+00,3.63301180021281879395637067925030614e+00,3.59637860350525172900134593164720133e+00
misc/EX4,-Inf,-Inf,-Inf,-Inf
misc/EX5,-Inf,-Inf,-Inf,-Inf
misc/EX6,-Inf,-Inf,-Inf,-Inf
misc/Erdos02,4.91177170270241991747407001689023246e+00,2.72448874445976458174564205119691770e+00,3.45278253859199936923205170520501690e+00,3.35483481249523097868128246569630939e+00
misc/Erdos971,2.42609883234005682070307366202848191e+00,1.73557966752482434979579000350181237e+00,2.03772631351251855962536493742467140e+00,1.39155028510117097987686078692120719e+00
misc/Erdos972,-Inf,3.21812314615929591865417021783902715e+00,3.55714747939717590813077447162094465e+00,3.27911708435262144489738995288157630e+00
misc/Erdos981,2.57003709226102451699905424224219952e+00,1.26693004675738153291051588570931326e+00,8.83675429314624752916762601572577677e-01,7.55385716514782880724872926123001618e-01
misc/Erdos982,4.89651758130130535197638457779895443e+00,3.26423603385549111957397667411011241e+00,3.54498701549095578060882031512483538e+00,3.22411017435826244873114950820373834e+00
misc/Erdos991,2.90830751857551860131199643993531166e+00,1.35331821844857427368205373819677621e+00,1.52501576951149547961719237240695153e+00,1.87838060641335074987794706696233195e+00
misc/Erdos992,-Inf,3.42690848351847195779937726863854627e+00,3.38852137057427477758447045245453119e+00,3.61456062973082543691696404059630695e+00
misc/FA,-Inf,1.80687372405402696683938827947384636e+00,2.44784929801290189409063969295477802e+00,2.19952481507215161008392147978815168e+00
misc/Franz1,2.72883026808074757703245731888347137e+00,6.33254847932754756402632148186661025e-01,8.12406616518838030218513933783303649e-01,4.37362989356796442329416489138791014e-01
misc/Franz10,2.86035290374678440163650799659427281e+00,1.69784694375587168130060576434873504e+00,1.25982361583170231651696410166869110e+00,1.77107419747948609466656518076196342e+00
misc/Franz2,3.17032754897338598616671456487428860e+00,2.08709928962256245922756531311205688e+00,2.19483870326302537294975486135781313e+00,1.64807893123542997578807409219228703e+00
misc/Franz3,3.11885681075499508958943214966123071e+00,2.49005988243793400914339227696019483e+00,2.04623631418704164740905427001115168e+00,1.94303636872893680039739201054959760e+00
misc/Franz4,3.03383815858482313843196363650911985e+00,1.88600009518053278076877014224109899e+00,1.90224296747783338683854422401401109e+00,1.29319941104777032660841707014376388e+00
misc/Franz5,-Inf,4.48078927818321769005809136332319527e+00,-Inf,1.26826334413834755713679946084542752e+00
misc/Franz6,-Inf,4.45778666066732006589409266554830015e+00,4.14778133188174759125312724145164440e+00,1.27000735531187583917737687724782159e+00
misc/Franz7,-Inf,4.44650721911459868320197168273106822e+00,4.43765586318495274554935365875831163e+00,4.43483974225120970100979796466918054e+00
misc/Franz8,-Inf,4.46229576345386986823408825267503884e+00,-Inf,4.48098085407242161920851535417316699e+00
misc/Franz9,3.43855268624216925911817161596714346e+00,1.45904163536264188089595837158731319e+00,1.72313530779515215282986983686168541e+00,1.81748612753947403881570947022011814e+00
misc/G1,4.51560144785556489638105054156797077e+00,3.28678383545909521751462914619286716e+00,3.22832493179399306432463547550178643e+00,3.57408501637774483870071659039715345e+00
misc/G10,2.61717793138184813628944068018047611e+00,5.29169102040392892870829257968898749e-01,7.02257282090827056117456058438014846e-01,4.45068420814158328269786443268785328e-01
misc/G11,3.19313905343468309864055490189118625e+00,1.73079579054764645575538880691686020e+00,2.44831092411636204690559975692479143e+00,1.60832301079208163660387994455168934e+00
misc/G12,2.81474703117338237016666638107104572e+00,1.36483650349710480021170181364634715e+00,1.90720109230952613167912569639660277e+00,1.33843387896983284379757216267035813e+00
misc/G13,2.66762801905753913704095730446590445e+00,1.69768885306005035888875229154761441e+00,1.65132503195642712592055280358764690e+00,1.23686297257492587237429809467388334e+00
misc/G14,3.91779118295874668013999675614300291e+00,2.79355827314669599275288355949803816e+00,3.30863982383920839582854568152948290e+00,3.24447101668294912485938653539279420e+00
misc/G15,3.86360001513010393069007340018388836e+00,3.13922636613669607046529041292233055e+00,3.74479479144890224167472511329169432e+00,3.85890633814786032495514435390808052e+00
misc/G16,3.70669286960514751325262220910410951e+00,3.13609080550685501734940559647289411e+00,3.07336924599160868979393124015041578e+00,2.81144727506127388919501556182357239e+00
misc/G17,3.89904989844098005520641660648432192e+00,3.08710869030014654023703124448549203e+00,3.34848341805083899193833000850174996e+00,2.98593706392698873662619295177091892e+00
misc/G18,2.16794708733450024293944361696824931e+00,6.08581384612972634266638385058277108e-01,1.08246767623211087645928456365698084e+00,4.58691802449836489835131961583374730e-01
misc/G19,1.66224488694168093601147785279561288e+00,2.60247431430587315633758094598036248e-01,2.68430529797602634044252864412259380e-01,2.18873369256078087800984112045251346e-01
misc/G2,4.18458965102707274426460736383063652e+00,3.29424109137453516581208619345143064e+00,3.13850623580589280557166059680799869e+00,3.10837405362875701798006960183250921e+00
misc/G20,2.56088210150243087271584265844850758e+00,1.25252402651516149490358593131685455e+00,1.46547668614532687252814291053184374e+00,1.31668292807007894261509899236117807e+00
misc/G21,2.09967089977794755785682097659900023e+00,4.74937370098645663643387584995554817e-01,7.40754483970082457002039507793312119e-01,2.14752936784702369640750085403123341e-01
misc/G22,4.45162749425356013247084144973707095e+00,3.12788411446628562262453987608878835e+00,3.29572731580500535317548393640437310e+00,2.95607675130173434208247104862690166e+00
misc/G23,4.43772096215468587842812270904964682e+00,3.21873766928847960111270361161571259e+00,3.24297672288492256689312959972223188e+00,3.14481041146208382662062158462964378e+00
misc/G24,4.46501987341728309935998307044982164e+00,3.13179009135543273623358206156108832e+00,3.72606582189782976495099803570207994e+00,3.58939384240755043039683889677576449e+00
misc/G25,4.54253109737076734640302867503019167e+00,3.17051700499852569025969494849155214e+00,3.40536815019844580252186291389429329e+00,3.35633114165012715997506368881570477e+00
misc/G26,4.45730390973073609915538594549499513e+00,3.26459896730558280107989489408038428e+00,3.43601229229987816465485192370919198e+00,3.32194157907418213617924407461811865e+00
misc/G27,2.92838332309531622434834720087177496e+00,2.22131481437189048670634768693752557e+00,2.42985709429287837700141524453493346e+00,1.23959560870368594943644833918736499e+00
misc/G28,2.97054587194974885456801604899529339e+00,2.35744485568589480770158442286191899e+00,1.98661608433066555520647038508184207e+00,1.84750534494267838925698759012618833e+00
misc/G29,2.70394985365171067868924250088931144e+00,6.48385840162388419869476201653467272e-01,1.17450942897209530227714621632599522e+00,4.45173550009343516939178948890093927e-01
misc/G3,4.40340034764711330052308277319343521e+00,2.91609777463037479310251374852010921e+00,3.16249255410840554356290965591087500e+00,3.40781855869240082217284848860673265e+00
misc/G30,2.18203355320210233375242771788920825e+00,1.15048932711556613737344683700658746e+00,1.03521261325545563176043761603138573e+00,8.87774730850043523632280396719800034e-01
misc/G31,2.16354525375418923182949569065498608e+00,8.04393191219811217188306072528433972e-01,8.21202463929874433659465748434618469e-01,5.47301503773890415748954140588237074e-01
misc/G32,3.13227658786805022294160967106276988e+00,1.89518634589006515537563150040467887e+00,1.97233382609125961052298080777723782e+00,1.77320536240271047508139605948286555e+00
misc/G33,3.20636464433336027581902955978543019e+00,2.02533501126855212071516777377007293e+00,1.90335817757764157406321067812973093e+00,1.74365136537942669522653959853841636e+00
misc/G34,3.23342118675922140056898816426834908e+00,2.24036310318106593874135219384538060e+00,2.61463595853363994014507785094875693e+00,2.05741391708384451964158039641156428e+00
misc/G35,4.50277592438944352793395057616819665e+00,3.83369926387633323429944716796001602e+00,3.79485661507378461164274047406124297e+00,3.54445050304062191370968273639056811e+00
misc/G36,4.46484352694648150157598154679722750e+00,3.29689115390102711904746249183953891e+00,3.20159175793690715905846330853040798e+00,3.17119599282806899511941067546267008e+00
misc/G37,-Inf,3.68379034419126873305427882892950009e+00,3.99400402423063581867370982246312967e+00,3.42181276192701296894489822575707511e+00
misc/G38,4.44358935415882556524884939382256494e+00,3.39308777225755925271196353389338852e+00,3.47909525788522941221554837291629187e+00,3.36594959008196085617352131787180943e+00
misc/G39,1.82230709987028271518123559182094348e+00,7.80821313499233327863991076026868950e-01,1.15756761240055632081169112892553132e+00,6.22900737422006666486543191121633687e-01
misc/G4,4.13162522599432695947566864299883295e+00,3.08932905374673840849088732410414433e+00,3.17699860095594359320886323319965234e+00,3.03730675049169443828596438818055217e+00
misc/G40,2.46592901002902304127224728593739042e+00,1.03223229830239905843789899629199480e+00,1.10259916009280155465608059525748361e+00,9.84931425911876186630580901717735982e-01
misc/G41,2.57168029808735952114070896508954386e+00,5.82760830286557575127167420345918252e-01,1.36647111069773094623225639647770310e+00,1.16980472742134887806676989016734214e+00
misc/G42,1.84319814399094127754759179507292176e+00,6.09253279881601567650946212384866980e-01,1.14679135184262982800360777957107548e+00,9.12256626466058463697296413475416713e-01
misc/G43,4.11502750759468176566929354263418513e+00,3.62131155208204596386172841349596892e+00,3.40748439708548490226457024256138137e+00,2.88489581571515483031306129784150387e+00
misc/G44,3.97045518775620000857431190930643048e+00,2.86950014969207054527869759844641806e+00,2.91180817249091759598591680052444950e+00,3.09143442673628095440583330100422913e+00
misc/G45,3.65996482737294582592402681187847210e+00,2.88884732316879095303365100549352894e+00,3.48457729626913671707511861967991069e+00,3.03578341817558435591941817698881281e+00
misc/G46,4.10086676432803267391102551818278855e+00,2.92238915277503489282251006911531297e+00,3.41579344241639301296488279602665673e+00,2.92381257209945397282221412400830206e+00
misc/G47,4.35528928187502071683097928982157306e+00,3.18053536340260734248044808776191337e+00,2.96002891154704826222000787118277702e+00,3.16008174791375304526305668442983697e+00
misc/G48,-Inf,4.04853082117596966010995390796251086e+00,4.11091894768467549659078017542585712e+00,3.35867630641703007837317226096934910e+00
misc/G49,-Inf,3.20012630498377180222794936585657684e+00,3.91154319005983198391258783288357765e+00,3.98956192662492417116459165242341180e+00
misc/G5,4.30649881963683025412206827207939317e+00,2.66404787255298833393520221186207598e+00,2.96978064810005059247127458577946875e+00,2.77996533190316453467617905558274395e+00
misc/G50,-Inf,3.72512011369512542904132374659187828e+00,4.06742891037859336928775901337103580e+00,3.57389584289255581154299995691457219e+00
misc/G51,3.92435917211349747186359084237600685e+00,3.56171957618318282968878465369966194e+00,3.26160875869208820870050687940328551e+00,3.41433336732058163558927037915984423e+00
misc/G52,3.92070415994224520591284841990758312e+00,3.40958926930787065956760293226941507e+00,3.93947692116652732717458460195556652e+00,3.56798328448818305280801953435385407e+00
misc/G53,3.88955881396073334981093495680728971e+00,3.21557272917466718493620639724528681e+00,3.87783673254852887915213405560177810e+00,3.58186658581454101678685276590623805e+00
misc/G54,4.04786989186567147952106617272133248e+00,3.13145714496907694495340512241806657e+00,3.49776307108429959527027620203752486e+00,3.71228304868138519566885605891631746e+00
misc/G55,-Inf,3.36635986165225112777263707183333125e+00,3.55257939130520006946132429206567585e+00,3.51945359580456761582372282370229851e+00
misc/G56,2.72487905523957294352301730832302733e+00,2.03308408820587048257062388985879815e+00,1.89166503452759655683736719005446676e+00,1.13151341508641019112268777953232616e+00
misc/G57,3.10506859054426451032146762744605739e+00,2.02648049136931587586402544835928568e+00,2.29052452432430683854971554185049321e+00,2.15160770973531438405953859072284458e+00
misc/G58,-Inf,3.48136684536093888035787633411263242e+00,3.64354503088032427037565420972342888e+00,3.82980848768602689070287201536272316e+00
misc/G59,2.11297210446852485133051651566511099e+00,3.04293243354570493975926537953460346e-01,6.35967258762213793267785973275836400e-01,3.21132201191411853007075172898126069e-01
misc/G6,2.03669478767909090550258475775195362e+00,7.77879792295284230643597457553998420e-01,1.05526489779401351119753112796662733e+00,1.93119421179096459895662839331614094e+00
misc/G60,-Inf,2.72106234106556657220179237419755146e+00,3.24768556996314014767996439301391805e+00,2.86897314236531168552528852961431973e+00
misc/G61,3.24893114389953200707685661606204187e+00,1.69325534996144825823927980261801322e+00,2.34352937575962828903770864131077000e+00,1.58925507376377824587035572433720595e+00
misc/G62,-Inf,2.36518905121086685661735399729046924e+00,2.82499751139186396422369162291712636e+00,2.64658885337022828732753495709295307e+00
misc/G63,-Inf,-Inf,-Inf,-Inf
misc/G64,2.45594840058745702953063596395991506e+00,1.01530119948589205032427273611855061e+00,1.16237361742810699179319891903222264e+00,1.09000772974933683582809369324092363e+00
misc/G65,-Inf,1.67181977389476668296671973722201010e+00,1.67254086219131543999802979451207104e+00,1.95142898439562465412985434597150950e+00
misc/G66,-Inf,2.16698433823422962017028868968497521e+00,2.54257872670396050559360363206908104e+00,2.41169579642303092930790589121819143e+00
misc/G67,-Inf,2.65502744725961652314546401540361000e+00,2.89313362368552340407692307418620728e+00,2.65174285117113998212476347894542035e+00
misc/G7,1.87253844384473161396080167266014758e+00,1.31908177940021523341491385714516473e+00,1.18097869329327302334530032151735525e+00,1.03773187611152912806898831427031635e+00
misc/G8,2.06534601604480806565178150985330609e+00,4.60875413198814371616954168409578706e-01,4.92963338509527420733390076043475532e-01,2.45261364441803089050607503488577063e-01
misc/G9,2.50768625041241123235706950851858691e+00,5.55089052170581146501379287356131489e-01,1.08176269987342485445504679544999386e+00,5.24983739271644639367011492652885966e-01
misc/GD00_a,3.38208328105413189032945840238807324e+00,2.03900523110818208960517891830307685e+00,2.36554576018324809928288231262112920e+00,2.48844996649060661113404899894936910e+00
misc/GD00_c,3.09904164629170915430698969866273464e+00,2.39826477232878389818071716358495125e+00,2.57975658997193987074948507595903252e+00,2.32774000859233716555883913394303103e+00
misc/GD01_b,1.49133139230940255609558382290170205e+00,1.12896828118654070198775520834824521e+00,1.51862467276347335984033675087166041e+00,1.51854903093075551148731018416705429e+00
misc/GD01_c,2.31504151904551792080035308146312136e+00,9.36137034267514506028172683045893085e-01,1.05578587611913105959739136395375249e+00,5.30898813334743676999772912742621798e-01
misc/GD02_a,1.33390851427466372720915626019671327e+00,1.86986548801941326472595280619084486e-01,2.97338079420654003542365612586720612e-01,1.75881043970247257950200248403779014e-01
misc/GD02_b,3.59624208464448792751279879680199580e+00,2.19104527342616178108446189464719076e+00,2.54585351409487981644193715177991190e+00,2.19801362029822441354567794901482693e+00
misc/GD06_Java,3.29643079861694430331457662595081307e+00,1.31963390254062880453090497416827875e+00,2.10324975199209282341466328481469197e+00,2.14976119626938465956302226807365997e+00
misc/GD06_theory,2.94802502625205915088404701001441942e+00,2.93805004487780320960694600700452427e+00,3.27699186898337081545527021110002723e+00,2.95398563436920535476501193121715193e+00
misc/GD95_a,1.61085244552425718646823850732881040e+00,3.83298602906034117812529526782390437e-01,1.22707843074322186776253080381465624e+00,2.89317921424295977348704815714008053e-01
misc/GD95_b,1.68941931336882252826232403108424004e+00,2.09793776614398436521555662604715238e+00,4.81813917387457815984017831633132868e-01,2.17520623945263772555518574647726696e-01
misc/GD95_c,2.42260933366876539956844797490362982e+00,1.38034791775349185271085988746975588e+00,2.69028300569346651876378535833414372e+00,1.65376419964770753629859672442975000e+00
misc/GD96_a,3.61181084031196589752131105389755777e+00,2.80992543443950799791769090018959427e+00,2.90389801266950104065196219002813212e+00,3.01774580110421187251447960492567703e+00
misc/GD96_b,2.22743016139033937391243599598800130e+00,1.73502536478377080412524648810945323e+00,9.59273873661127959910181561142006162e-01,1.24179697087828540172255804345951406e+00
misc/GD96_c,1.99193798399137591104167157179702600e+00,1.23601705628813932054650265000592222e+00,1.35556576851439579480125907139298940e+00,1.47817894398268204482634835540382015e+00
misc/GD96_d,2.71583297980344889768166149456580426e+00,1.90000519426756146825005878596391975e+00,1.72301841540514099560416446423396474e+00,1.87359727807915228058010452672744766e+00
misc/GD97_a,1.44452528101566081758447447245820688e+00,1.03299900903826438528618724669416337e+00,9.25258350570588120972016033279448021e-01,7.34200569216606412886723682581730812e-01
misc/GD97_b,2.02011056030014607357275864195226511e+00,2.81757042177673308294985690252481299e-01,1.21911034321355282126479595317097258e+00,4.46441724829610943353465965130506390e-01
misc/GD97_c,3.57306689975511485261292314683873677e+00,2.47094398698813958861207597814155581e+00,2.85184678599898197271883958310395891e+00,2.91776036547786701590454654745755658e+00
misc/GD98_a,1.23233764259534801201160647273022506e+00,1.04320705222759037752654167576831266e+00,8.68581065787928720186448812569849693e-01,9.27341660800951420898389654580706663e-01
misc/GD98_b,3.80460369670084888492059662561411286e+00,1.49711512261839028183088705775947994e+00,1.98913320862630534031728972723468323e+00,2.03507876011095906497934907688977069e+00
misc/GD98_c,2.63372387579406455888441584727692514e+00,3.05574685417845034787768790629688713e+00,3.13361440021534190837434482188030439e+00,3.23722376017392806285819191769480856e+00
misc/GD99_b,2.10000507517445208449520353405852091e+00,2.01221279081229198004494525264529103e+00,2.22508159011501966056450417774109073e+00,2.17536598614928496192394892551657304e+00
misc/GD99_c,3.13966294435719017925163668133973291e+00,2.33685445896856661585164523368564790e+00,2.32985864605590709254867344638220123e+00,2.38045965886450081022747780888285958e+00
misc/GL6_D_10,1.45040269369186376892370586803815277e+00,4.92650765188551318502426930027437640e-01,5.98651756885124608028389794768647470e-01,4.15116379014456945673293915012995026e-01
misc/GL6_D_6,1.24329328082229550627473224877177373e+00,7.20580942423944623256629479854786406e-01,7.51563888007514756494317509086280302e-01,5.51966122755181718241670325184024239e-01
misc/GL6_D_7,2.26331388244217349267083083817151258e+00,7.18607024748928606588904701555296768e-01,6.96702447111610113786123885635113377e-01,9.79394916707190798730244271953303667e-01
misc/GL6_D_8,2.21106089279832364950631619910777348e+00,5.04962271137908185974114384259193952e-01,4.52664659307899942678042552077645385e-01,5.23464529536061185077871364525751001e-01
misc/GL6_D_9,2.26732054575950600114619211035686438e+00,5.57434384087886121069969424743874256e-01,6.48216869124114482412720487678901191e-01,7.25271883599117695130135048104965753e-01
misc/GL7d10,4.07620872075999550362960068714445185e+00,3.76173524553104620406769799146748065e+00,3.75756571745530104090883238566108090e+00,3.70870155154083545942279034689721912e+00
misc/GL7d11,1.70153450242790042380642452841617006e+00,8.60506075301605508582774270307154876e-01,6.78900436569412412575051834208300335e-01,8.09575105138074735452303944303753221e-01
misc/GL7d12,2.50583023431591765813766198327920949e+00,1.36587306183494456055602894439312572e+00,8.87001984941181852534807749206355208e-01,9.49791232544205801940886938745585467e-01
misc/GL7d25,1.46115261809215431639792231826127111e+00,4.86696260482406437748764595878165367e-01,7.28388639293982013405726838924325978e-01,2.86699251408585375653562663269744072e-01
misc/GL7d26,1.66591657534783331655556206543967937e+00,1.11469625576720309476277600232827111e+00,9.76099656062531401607824165427754879e-01,1.31340133814413150226648594834790278e+00
misc/GlossGT,2.20953838868841408721467587248666829e+00,1.42458327219725258033058619912401776e+00,1.03682892083823728404017449219249837e+00,1.50431538968438866041837977450941962e+00
misc/Hamrle1,4.92971138905615254168427147454379004e-01,1.48958435771577713703054637191959480e-01,5.54684214756247122950616797003957447e-02,4.08943691978199308532981422149765721e-02
misc/Hamrle2,3.05952277436822962708243960779514476e+00,-Inf,2.74505915363393784828779094630964363e+00,-Inf
misc/Harvard500,2.72259069161881732125403952562385467e+00,1.43133176538766884256685343000097518e+00,1.76347160033887155085884059464941851e+00,1.66067117761356560452752071744458441e+00
misc/IG5-10,3.11784709449474939008460810959487132e+00,1.74025210686830910722974885422462792e+00,1.77457146211260289496212403073359920e+00,1.30986855751409866370035137153149610e+00
misc/IG5-11,2.85256782097356018577140549109039100e+00,1.11680053868976232015349934585090004e+00,1.35360123953289506675216490297429162e+00,8.27765800951780332442792182165637822e-01
misc/IG5-12,4.24362526027385415792842002304896790e+00,6.10415371262426554002077358632112458e-01,1.75131682096853349559185617857158429e+00,1.54628922261603339550131030535175263e+00
misc/IG5-13,5.09567011732511107662585528762452207e+00,8.05308141931555649351394328124110540e-01,1.21258159905091837920670325158741606e+00,1.39976203819356579736390519603048656e+00
misc/IG5-14,5.11504191249802797090998116614446516e+00,2.12380506210067276348722035016150111e+00,1.72036045160462614614098520862199030e+00,1.87666169514023236657536830119373235e+00
misc/IG5-6,2.49118530132818138688995879502411148e+00,7.70865397469116168107719794435270628e-01,1.65060144682715147952097925361347796e+00,4.94568592764956443242901097671003850e-01
misc/IG5-7,1.61333982158494874158755064613687472e+00,9.11092792061452385942929841103986158e-01,1.07007961250577689011621628376278732e+00,6.05632745414941420940357230871251904e-01
misc/IG5-8,2.54182931833839640588253473364598457e+00,5.03378895617425207600384687678262124e-01,1.32980451551502548880348964793136985e+00,9.54554626248330891008019549475281492e-01
misc/IG5-9,2.96300141690442294710598373910000382e+00,4.32923195289260843562981545841797212e-01,1.09169817905142073345467041555294132e+00,1.54453898013766957309170104595697452e+00
misc/Journals,3.52467444752573333470249449569342080e+00,1.95194077101925286686784017251012609e+00,2.70117086975832993573963010323843567e+00,2.49822606188645210615604969704829125e+00
misc/Kaufhold,5.02784149634288411339419902919784074e+00,4.21435957983849439942127391439898988e+00,4.59540713105740184218151681826473657e+00,4.27103266079497367220976140789460825e+00
misc/Kohonen,-Inf,2.77240039205928328106554875183686396e+00,3.06360536571736241729970703263131205e+00,2.93783882683128937429726658542445426e+00
misc/L,3.62679534222231162791299831999577909e+00,2.86496130286354090714736616811046934e+00,2.96328338056724364557793484247900429e+00,3.36176562977652535676624511139502733e+00
misc/L-9,-Inf,-Inf,-Inf,-Inf
misc/LF10,2.93302318497092299477013559967371894e+00,2.72570506737538224050792892157589117e+00,2.30154994516407984529528339820422783e+00,2.76269233247444472872732093528760130e+00
misc/LF10000,-Inf,-Inf,-Inf,-Inf
misc/LFAT5,1.28555205907651244726084330149049603e+00,2.38927783816246697913330115989466096e+00,2.30396801845453653189249306288207175e+00,2.10815180375416462915049517952065992e+00
misc/LFAT5000,-Inf,-Inf,-Inf,-Inf
misc/Lederberg,4.85385108946030054635400153956235067e+00,3.13592766681074301176405840880996891e+00,3.02460336467169297184731077300268518e+00,2.66713944892995107167637412033315606e+00
misc/M10PI_n,4.41082504214558956839608044390180551e+00,4.10230701894670727728313367876624521e+00,4.04007106328289101842279393475647169e+00,4.01643752267921332447266589947283153e+00
misc/M10PI_n1,4.29425252555255143827276966255897674e+00,4.10281279919930648251866435279613290e+00,4.12235928610740644877426802938281001e+00,4.07599369580440735699026007133631173e+00
misc/M20PI_n,4.12302458362163025059965676976288292e+00,4.10159465261001682261854147448856514e+00,4.14224682767544341541719535945544978e+00,4.28081745355054705362085170168606316e+00
misc/M20PI_n1,4.03799509720433521621582319526647827e+00,4.05167008634418315735485425768881529e+00,4.25641411168063081486809091796099101e+00,4.09238308320626459454164056325111421e+00
misc/M40PI_n,4.23668451130559393775474297497072600e+00,4.23695798533204323513419232277405649e+00,4.18802578294488478924136672680036123e+00,4.41534869760674502825579716094538236e+00
misc/M40PI_n1,4.24383221717013929982045404671545488e+00,4.01727116376017420978948952476466386e+00,4.34407891521236800545043658953052758e+00,4.12625659379344779887139681415253029e+00
misc/M80PI_n1,4.45451133160939493315325278891988911e+00,4.39647058943413568191844063159422946e+00,4.11603551913062110807604697168791373e+00,4.20538139234671068988355222818669314e+00
misc/Maragal_1,2.14183779189613310871124929367914001e+00,1.75526086319385671791829737287004745e+00,2.20677692516424100985845127993843790e+00,1.98509179362940658804737230697311763e+00
misc/Maragal_2,1.30887957244060310272682410429932580e+00,2.08454072946995331965635328455272792e-01,8.51377130108036377450857409664430992e-01,4.17159476148555654024439204445324794e-01
misc/Maragal_3,1.38560389738336960757215329620757332e+00,2.25580441011636873804217465812907837e-01,8.46194393810384001311426184603638856e-01,4.90082510000055791326994238568669028e-01
misc/Maragal_4,1.20445259079524612805312042724808010e+00,4.44588457662076474697058789681831573e-01,3.55969974662788960428613473914090327e-01,1.04820292106241269102485931105189414e+00
misc/Muu,-Inf,-Inf,-Inf,-Inf
misc/NotreDame_yeast,-Inf,4.02059553680469363389252185507866869e+00,4.12093542324163394646920911795247290e+00,4.10808771111156455524224717788618218e+00
misc/ODLIS,-Inf,1.68315525128326649130727856356748111e+00,1.68447997232201701727799483004142847e+00,1.79570529427308166961401474003368024e+00
misc/Oregon-1,5.09932903686444378245901108269521674e+00,3.22852579655228907030906135640036544e+00,3.23926655123657597963080702669064026e+00,3.00162130504529693965993129223901931e+00
misc/Oregon-2,-Inf,2.29174013994934674676408838762901534e+00,2.92809639598090027949229498386595880e+00,2.54244770902036095325611193637136079e+00
misc/PGPgiantcompo,5.03937948318753691840289579403971838e+00,3.36257607858597604126752484711557342e+00,3.53575841163784295187855809750029854e+00,3.50507052746395105415062030434579834e+00
misc/Pd,-Inf,-Inf,-Inf,-Inf
misc/Pd_rhs,-Inf,-Inf,-Inf,-Inf
misc/QRpivot,1.47628380826896227434077968635519935e+00,4.37282433424401167769614956101608058e-01,8.70172052083547152136474316918275738e-01,3.04050734852778627374136319307570788e-01
misc/Ragusa16,9.90510564362730822563735996760228835e-01,1.67619015724284832957137016323397953e-01,2.96011245512188294453892476374431494e-01,2.88528913277464755757533065303354431e-01
misc/Ragusa18,6.76089548970670687685700863727815322e-01,4.63323652441565128516354732458929830e-01,2.08317963320490169910017457716713142e-01,1.20138893890429241916330469977639175e-01
misc/Roget,3.25033756002634336010337743184817000e+00,2.62945040148624615037446403259405721e+00,2.83494033014442828701868055493188630e+00,3.11465188699972217943738875906243362e+00
misc/S10PI_n,4.30961382431024055715060929210514544e+00,4.01297655175553430905031505824674625e+00,3.99262458015624350311458039350344715e+00,4.03549315378382566012998144794947007e+00
misc/S10PI_n1,4.08398271877601398140274501389685811e+00,4.10490943533655413849248846118694085e+00,4.34054787970397387564151100151691418e+00,4.17671276983381698149517150927697168e+00
misc/S20PI_n,4.13401707708331747088566556187617689e+00,4.10224334498267812352988408334804390e+00,4.11652807392712297517963999073982059e+00,4.26376836716524899022771301468780735e+00
misc/S20PI_n1,4.12132805303721237055300773680644042e+00,4.14798967417860140807152548597826182e+00,4.23710907752673805746477238708631447e+00,4.02072735815520683270800910492747470e+00
misc/S40PI_n,4.20418793746818434169886592000675547e+00,4.16537755420916888279772700470033336e+00,4.37436067240171731671773348207230718e+00,4.22081298932997196456798168918381745e+00
misc/S40PI_n1,4.27231232678137637832147530477099839e+00,4.26129157760791822616426626721908847e+00,4.16519677255228012572592445063363408e+00,4.10779726450355306360778213968260944e+00
misc/S80PI_n,4.43545466115110317361663493122750764e+00,4.23476206296693744368250828890550062e+00,4.28064067014552087829742985875762466e+00,4.23340340148800114457230368594961888e+00
misc/S80PI_n1,-Inf,4.45287975138007859158942524469637817e+00,4.13288237463354430938616498529518367e+00,4.16772585924612224194694641469700156e+00
misc/Sandi_authors,2.69161036935038072038415592112649521e+00,1.00745081141447416426347447908622251e+00,1.48527164291532397916431948113838468e+00,8.10861366804769387439664177143181352e-01
misc/Sandi_sandi,3.33404354537595849189066910043727158e+00,1.93792986470397272578699091498936007e+00,2.75885166732788590120981987457202910e+00,2.15711199910503403991589530617885693e+00
misc/SciMet,3.97599081545171480513783805197516174e+00,3.27713592998243518180520087193379039e+00,3.21329112671573016212971346968189058e+00,3.15189113545301768819248833423353692e+00
misc/Si2,-Inf,-Inf,-Inf,-Inf
misc/SiH4,-Inf,-Inf,-Inf,-Inf
misc/Sieber,1.67470290824262908784069244968053401e+00,-Inf,9.54518155255712374249339217182542691e-01,6.26527980638426327296777965501284334e-01
misc/SmaGri,3.30123633687150723736331249685899407e+00,1.93689200312735681705710918526228626e+00,2.31551096136759137722402241469693144e+00,2.06484166938958976713256077219824586e+00
misc/SmallW,2.83518234009371686542862823752175438e+00,1.17310176425960387315240086946789865e+00,1.22234952494172933081437911333065035e+00,1.79851371041692607925821104629073713e+00
misc/TF10,2.66600799394916631740727799215272367e+00,1.00470348867167918570330645958651099e+00,9.10495957826597105295519708233355666e-01,1.27522906207496589352998105931604312e+00
misc/TF11,2.82145241511615855817515193599230471e+00,2.37591150599407320405466996351038659e+00,2.33918950908242662038816408445853271e+00,1.88553068811579014092933296992123245e+00
misc/TF12,3.37859324476512967195089898596917548e+00,1.16977332507409647779678023121350068e+00,2.08995395551320355601483830968875751e+00,1.42811483621595788314967022222047063e+00
misc/TF13,2.79342510058634820124523312473462436e+00,1.70492212459252225298333370488984501e+00,2.54252310876211557001099477534267562e+00,2.31691897792832217886717426791840566e+00
misc/TF14,4.34440871035029145728404276543381703e+00,1.33614383883787747525571306855362231e+00,1.82154653710594949622196670654430752e+00,1.26943581706016350096561630184926258e+00
misc/TF15,-Inf,1.47007596328772973355045119347782810e+00,2.11321673174910267612171914738321216e+00,2.52131696210509030226908959379088673e+00
misc/TS,4.03078534231902189079339334415322083e+00,-Inf,3.76112807641596738374983067779300436e+00,4.20265916730473450727714958622690952e+00
misc/TSOPF_FS_b9_c1,4.12542983976945549188218944151187405e+00,3.80920765664906744304278791046156178e+00,4.16154875269716847398092310272897386e+00,3.72132624451704155318276506600881717e+00
misc/TSOPF_FS_b9_c6,3.76430098207123038248339167939820338e+00,-Inf,3.86856004800642150776624509367943935e+00,8.03460103445792195349245717329490639e+08
misc/TSOPF_RS_b9_c6,-Inf,4.19100767565309611975830108710481779e+00,4.19336047993343197965420847589968473e+00,4.07142498587290302727176673651932738e+00
misc/Trec10,2.16860560662398152712123050617178347e+00,8.16167647120251043445646188567132821e-01,1.41671650201298805113498103711061208e+00,7.43022344371840330644525883461208519e-01
misc/Trec11,4.14260433344537600421736185087465502e+00,1.39418527620208011070074930101713469e+00,9.52095289244119333746796933489036922e-01,7.89112906609609505626492948375217850e-01
misc/Trec12,4.26177911992322132982208088268879302e+00,1.00078168455577180091058118817225524e+00,9.54772102230360252471931791682433643e-01,1.08728758263531543825043993126764269e+00
misc/Trec6,1.88587339470178026091102923486046056e+00,1.55702245305079694744676850163978011e+00,1.71702397410984415132104990428869626e+00,1.74634289251564752722410243939516453e+00
misc/Trec7,6.89982858125865842865286137763888359e-01,6.52193197519314750953984740750699410e-02,5.19163396912725909590561638759232928e-01,3.79667829210530260632982740803102339e-01
misc/Trec8,1.87883919559808942152061031857974201e+00,3.07523970091654212473282699594877401e-01,4.84517669435772925203242841368757170e-01,5.06385433535522035185959804463536653e-01
misc/Trec9,2.15799180913581356483640140157381774e+00,4.15663978930996201589023827159315993e-01,7.52038442366750082046712425222051174e-01,1.03186341683479174152268488987894892e+00
misc/Trefethen_150,7.80105235380322894573214807667561078e-01,9.69355384539571715186995047266406309e-02,5.32466818284661494590268241560402335e-02,1.26013838580098374987780457365939851e-01
misc/Trefethen_20,3.78880582787698966073715169527516006e-01,4.65398535150337477527361865110319851e-02,1.24558645432910522456316623147416425e-01,1.24863583104448277856582828816408588e-01
misc/Trefethen_200,4.11857321575535998895578791286704679e-01,6.60153968013894148320199446360737823e-02,3.87256721823681665902085465617541823e-02,5.41326759658906884170105024740232080e-02
misc/Trefethen_2000,5.93815107317876622539290564495241920e-01,6.83054933457698558714056049794556864e-02,2.32723623648708468833609950007805967e-01,1.02344417892474690413725241094929232e-01
misc/Trefethen_200b,3.85034341635117540006936317513078509e-01,7.62793676549028180292072863336386019e-02,1.92807637691872895851201971062842939e-01,1.37309512317295672264068258121911670e-01
misc/Trefethen_20b,3.45328881864107581701991763671181893e-01,3.74815577490035212440819208543270986e-02,6.43177727632360353463313481115130290e-02,2.51523697482058866915453950192539949e-02
misc/Trefethen_300,3.82820180043507133705866431529818180e-01,5.50432227711890686231183143185285013e-02,6.24288284125327039728562521405272244e-02,5.20180589950954920086047005046400774e-02
misc/Trefethen_500,5.92088191360890318526740276554998634e-01,8.15584231555679908891346325079770055e-02,1.15983494261833238680365914587810584e-01,5.52779822910698808707070134086276670e-02
misc/Trefethen_700,4.15352725260845074837095020398677652e-01,7.97863432356529342059470507892567887e-02,1.17068391082492077549293332835861600e-01,7.79203744953967249898238359146216604e-02
misc/USAir97,2.30888480851038260812009957571764156e+00,8.39442006499987623866135792601441915e-01,9.38171348473909360315404364564010647e-01,1.14515442761630222357515295966496390e+00
misc/USpowerGrid,-Inf,3.44472796134203361424840434359016522e+00,3.78781041201099639566958152478626584e+00,3.72209769506038223136879591929354681e+00
misc/aa01,-Inf,4.30116191600018999630088038253306504e+00,-Inf,2.07632740781882695340514705980175252e+00
misc/aa03,-Inf,4.26985465506299978932434767624845822e+00,2.29465349102266536087499873183793336e+00,2.10350089949101424509407133074783993e+00
misc/aa3,-Inf,4.24308817288519572290460615464821480e+00,2.19438899557097639922118403800960808e+00,2.10350089949101424509407133074783993e+00
misc/aa4,-Inf,2.05417704898083722342277831927449706e+00,-Inf,1.41651792386569091325658498608038918e+00
misc/aa5,-Inf,4.27655524914147566192430460480598282e+00,-Inf,1.76894936406182829359438343103031171e+00
misc/aa6,-Inf,2.80379428587205442619669608613769029e+00,2.39553450594119253756359632011660686e+00,2.00335081923670081366779251451078121e+00
misc/abb313,2.83878846638614236025751445090156239e+00,6.03598576250427570055120890589094438e-01,7.19429018191947713463186423909689220e-01,7.04652361891037938536146176701871628e-01
misc/abtaha1,1.74998552300788402062528805124341444e+00,9.77229273522145167632749188023546690e-01,4.49047425886085770808112335836945230e-01,3.14006565549958168951937164073226548e-01
misc/abtaha2,2.43176251906539420341990803513949544e+00,8.09491417973473591619750787066496887e-01,4.03104856793967169435995844319678329e-01,2.78685791792121033681176249985386569e-01
misc/add20,-Inf,-Inf,-Inf,-Inf
misc/add32,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_01,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_02,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_03,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_04,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_05,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_06,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_07,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_08,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_09,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_10,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_11,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_12,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_13,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_14,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_15,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_16,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_17,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_18,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_19,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_20,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_21,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_22,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_23,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_24,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_25,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_26,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_27,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_28,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_29,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_30,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_31,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_32,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_33,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_34,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_35,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_36,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_37,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_38,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_39,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_40,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_41,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_42,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_43,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_44,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_45,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_46,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_47,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_48,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_49,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_50,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_51,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_52,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_53,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_54,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_55,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_56,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_57,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_58,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_59,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_60,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_61,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_62,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_63,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_64,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_65,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_66,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_67,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_68,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_69,-Inf,-Inf,-Inf,-Inf
misc/adder_trans_01,-Inf,-Inf,-Inf,-Inf
misc/adder_trans_02,-Inf,-Inf,-Inf,-Inf
misc/adjnoun,3.12894948891161080262260695822619893e+00,1.39729612397639673361091805146327290e+00,1.65269261523911578489195592352449864e+00,1.40029025051752596432729272246444625e+00
misc/adjnoun_adjacency,2.17282189228167076547071869860515437e+00,1.64991794466533641690626017988113736e+00,1.92105705071785702240640911077692573e+00,9.72999929809417973709436204641009487e-01
misc/advogato,-Inf,2.46855119647296476297917611697482364e+00,2.33990103452441768676906134924538693e+00,2.54910611955752445153315721269959035e+00
misc/aft01,-Inf,-Inf,-Inf,-Inf
misc/air02,-Inf,4.23005561391588407598562406179436761e+00,4.20859138169621549378141514541386007e+00,8.36552106840816300405278144796314830e-01
misc/air03,-Inf,-Inf,4.19152183084219010887904026795423166e+00,1.86722897308745161882784617590287177e+00
misc/air04,-Inf,4.29895460452301502696720066338664627e+00,2.04462505699438186846001841616324842e+00,2.07632740781882695340514705980175252e+00
misc/air05,4.62584956211405358423059147404706048e+00,1.87547896412235981891738617168145374e+00,-Inf,1.41651792386569091325658498608038918e+00
misc/air06,-Inf,4.25453853310855515418121295263257832e+00,-Inf,2.10350089949101424509407133074783993e+00
misc/aircraft,-Inf,-Inf,-Inf,-Inf
misc/airfoil1,-Inf,2.88055166008554374107210527479512634e+00,3.05238574838057455546442699113123314e+00,2.99472879436592635227762818463075134e+00
misc/airfoil1_dual,-Inf,-Inf,-Inf,-Inf
misc/arc130,3.44364453210957274759355657150362147e+00,3.30191542076740805925877636140489109e+00,3.23291228214197444439807325740194453e+00,3.40114050411715036015299363673380819e+00
misc/arenas-jazz,2.21857295109131968623435695227584346e+00,6.71358480223113332099861786087473857e-01,1.36062437559165460874372813042803106e+00,9.71381592797727738451670935434463141e-01
misc/arenas-meta,2.77068309001584011818843708522866173e+00,1.55967707707162945767040199215612786e+00,2.08678436404094247331103800517123548e+00,1.70266850177136342464803196875710135e+00
misc/arenas-pgp,-Inf,3.38966669558455409475349030357637248e+00,3.50981528435030482527127462879493774e+00,3.48577003751709452581088457598399257e+00
misc/as-22july06,-Inf,4.50352261117263362007586714646685846e+00,3.22447930242836028947388341906073981e+00,2.83912750348455832559058766237540396e+00
misc/as-735,-Inf,2.38333298956551234723185250099588168e+00,2.96129541674482002386469806823008014e+00,2.59893229745825949490398659597750939e+00
misc/as-caida,5.03013907730051955461984638352897595e+00,4.67972817532526355948845982818323520e+00,2.72942227467420051391328346882769075e+00,4.47397709376585076942310228382375401e+00
misc/as-caida20071105,-Inf,4.48434329122853724528156978689558295e+00,4.47339069696632760209611057113458318e+00,4.45133306714651322947092689069303058e+00
misc/as20000102,4.81280975980389480617299963754815667e+00,2.41936480805974831763937673654315413e+00,2.63668719097449952554094384847653396e+00,2.51004240052764576103238759449084860e+00
misc/ash219,3.22569247939424433254582693527310903e+00,6.76702219212355917534011256137428384e-01,2.10704204780845367469434343239380363e+00,1.02297208986180300746529321118181515e+00
misc/ash292,3.53245791902858677110510795876602512e+00,2.77615961497422907705925758905653011e+00,2.77890139793792002144994839189359638e+00,2.83129783739359435928136858427528948e+00
misc/ash331,2.87378085480581094532767006325341311e+00,1.06670246086892577856306570551804245e+00,1.76194354593610270856328923281490364e+00,1.29061052314467408191072724565615383e+00
misc/ash608,3.58985616654854472859449753372527348e+00,2.19158782229487916842045106374195876e+00,2.30234809005872987949318901869534877e+00,1.79531565586074472146982372398567842e+00
misc/ash85,3.37221034145823457589454531680889082e+00,1.74156658131130546142515387216270890e+00,1.92428910287118446177028558773960983e+00,2.28156625482855523354580342988755502e+00
misc/ash958,3.75772546290425068951334143916135084e+00,2.12440783351112109123856624928183670e+00,2.27093875309990760489600144227398207e+00,1.90796367467213701031764890724232031e+00
misc/astro-ph,4.90276139226017444127489376564125285e+00,3.92880385181217712796524202941240213e+00,4.04057584501970642832585006237268798e+00,3.90162375958559010201161682620824586e+00
misc/aug2d,-Inf,4.09776604399520643519690247575910027e+00,-Inf,4.62185140547653175591077545916833852e+00
misc/aug2dc,-Inf,4.55625017248403263378628902809341912e+00,-Inf,4.49707371093140723833489055074808613e+00
misc/aug3d,-Inf,4.06843745916592835680237604921034050e+00,4.08554025862700031562977249636519533e+00,4.40549455522857114229621811482369499e+00
misc/aug3dcqp,-Inf,4.50935153205048543213556432540971150e+00,4.33659926872164837487287157228684403e+00,4.46502309173917243766657573120747722e+00
misc/b2_ss,1.39409572378930464336461680637380866e+00,6.16080749023032373653459209765442941e-01,5.43346089683897763476611733495276375e-01,5.34453131092423754967958581972373225e-01
misc/b_dyn,-Inf,-Inf,-Inf,-Inf
misc/barth,-Inf,3.44065114334353562588651252300473863e+00,3.64345499383866456280640830954886952e+00,3.80150366902573467634821237420361624e+00
misc/barth4,-Inf,-Inf,-Inf,-Inf
misc/barth5,-Inf,-Inf,-Inf,-Inf
misc/baxter,4.10252466351498711948300598700458069e+00,2.72694068953225037608735979517874460e+00,2.86004531722721663999121794787909824e+00,-Inf
misc/bayer02,2.79499726030842013094967931966948790e+00,1.27952592833670708528319217478691525e+00,1.06530272292657644173117144541998191e+00,1.07729041617009844184620233238394396e+00
misc/bayer03,2.87276096177454923414936669953170631e+00,2.57800813661541484045566717204693418e+00,2.59995161592466956798824426508860301e+00,2.60171333937556597840702082409135981e+00
misc/bayer05,-Inf,-Inf,-Inf,-Inf
misc/bayer06,3.92620017344245172068809881132902565e+00,-Inf,3.93994183295009521919854088830507929e+00,-Inf
misc/bayer07,1.99306264723014163235976051342784145e+00,-Inf,1.97619403884435342828287467160549889e+00,1.97189644814855812945288533751437521e+00
misc/bayer08,3.69429747363431843886232560117592165e+00,-Inf,-Inf,4.54593975624709647886389251721904932e+08
misc/bayer09,-Inf,-Inf,-Inf,-Inf
misc/bcspwr01,1.94640447442376910893236965988108906e+00,4.11617611094030058587239147811969314e-01,5.28077401664857895998553599743069055e-01,4.49343521144600933982793005174630963e-01
misc/bcspwr02,1.94011571422169752471059040078390491e+00,1.16643029056179146585091896539102207e+00,1.22562617876545910409012467718647498e+00,1.10795517494698766655292551879893530e+00
misc/bcspwr03,2.94880203922671011693001278639855213e+00,1.59421331956660506594395747499455968e+00,2.12282023810553705638638581132662917e+00,1.90208129898740596025523349428421306e+00
misc/bcspwr04,3.17096140067495920932462437907584015e+00,1.24571129871511117735832400871173712e+00,2.08168011061561743813254061653275721e+00,1.74337967720650085549575862456105665e+00
misc/bcspwr05,3.22247625913992584144084210065456678e+00,2.44354954042843067946937933353240923e+00,2.20426901069944576562468657901467398e+00,1.91979176811630503444104655205371623e+00
misc/bcspwr06,3.57399688054765719823494983439578098e+00,2.99280998119593450112327758368118411e+00,3.39121847032813758469268821856402426e+00,2.98902215880649005884341856116900938e+00
misc/bcspwr07,3.76450826586125861788409513808263004e+00,2.97905604995749335980891002385333665e+00,2.98941063958062105302641411410951916e+00,3.36739128485625644716820318456166280e+00
misc/bcspwr08,3.60817321424160829881916885643448403e+00,2.99683528455106721876695933683572971e+00,3.18410385573074282291262712464560869e+00,3.15964280618189318174915411663706294e+00
misc/bcspwr09,3.58423336799860708301259825383663193e+00,2.53072927402425383271015231144277331e+00,3.01668989483015141302484418248745505e+00,2.94241312209025080717892000092622567e+00
misc/bcspwr10,-Inf,2.94361800849452305250527847733263455e+00,3.00909944412544177282652882228934463e+00,2.34968462563880324730566440199306793e+00
misc/bcsstk01,3.32732040038546350505211641890668996e+00,1.79092721554426438149290388843207358e+00,2.04526250536953316014505397714862481e+00,1.90592608052029691985092838184956070e+00
misc/bcsstk02,4.45952388462097126416430841165042212e+00,-Inf,4.25438950052834872381896860323354325e+00,4.16414428374631110316533913844796554e+00
misc/bcsstk03,-Inf,-Inf,-Inf,-Inf
misc/bcsstk04,-Inf,-Inf,-Inf,-Inf
misc/bcsstk05,-Inf,-Inf,-Inf,-Inf
misc/bcsstk06,-Inf,-Inf,-Inf,-Inf
misc/bcsstk07,-Inf,-Inf,-Inf,-Inf
misc/bcsstk08,-Inf,-Inf,-Inf,-Inf
misc/bcsstk09,-Inf,-Inf,-Inf,-Inf
misc/bcsstk10,-Inf,-Inf,-Inf,-Inf
misc/bcsstk11,-Inf,-Inf,-Inf,-Inf
misc/bcsstk12,-Inf,-Inf,-Inf,-Inf
misc/bcsstk13,-Inf,-Inf,-Inf,-Inf
misc/bcsstk14,-Inf,-Inf,-Inf,-Inf
misc/bcsstk15,-Inf,-Inf,-Inf,-Inf
misc/bcsstk19,-Inf,-Inf,-Inf,-Inf
misc/bcsstk20,-Inf,-Inf,-Inf,-Inf
misc/bcsstk21,-Inf,-Inf,-Inf,-Inf
misc/bcsstk22,-Inf,-Inf,-Inf,-Inf
misc/bcsstk23,-Inf,-Inf,-Inf,-Inf
misc/bcsstk26,-Inf,-Inf,-Inf,-Inf
misc/bcsstk27,-Inf,-Inf,-Inf,-Inf
misc/bcsstk34,-Inf,-Inf,-Inf,-Inf
misc/bcsstm01,3.45014833708724677035773480418985997e+00,3.49528721112984676369505709197267968e+00,3.78671733018291289430078761862892846e+00,4.00145670211214866141808612016652686e+00
misc/bcsstm02,4.23042204524864430049494179649388036e+00,3.85123607240577843323017224989630346e+00,-Inf,-Inf
misc/bcsstm03,3.80811571684036892404572274393603666e+00,3.94622452089768088361866134579149318e+00,3.67542759596253639991059888200938516e+00,3.60350015908727864571338595999080570e+00
misc/bcsstm04,3.70725889729284373786487380961876915e+00,3.80154181115405518243948349813661484e+00,3.91289337539230448491428241401614906e+00,3.87466489878157097316970245658756943e+00
misc/bcsstm05,3.87700798912200012248647899313059847e+00,4.06071070185908337871749970965146126e+00,3.71131758182395764718668211769478361e+00,-Inf
misc/bcsstm06,3.55216132949337449229896111204898587e+00,4.25772504952246452243937952178810170e+00,3.28967294050952566416138300609498670e+00,-Inf
misc/bcsstm07,-Inf,-Inf,-Inf,-Inf
misc/bcsstm08,3.77031270086525631128754440708498964e+00,4.34338919067632356903351135568080333e+00,-Inf,-Inf
misc/bcsstm09,4.22809410287327997726910531187429818e+00,4.21972006539572931038609353920826612e+00,4.23853258037315220128650573207622499e+00,-Inf
misc/bcsstm10,-Inf,-Inf,-Inf,-Inf
misc/bcsstm11,4.03060413867804317668318287053583556e+00,4.36667925356488616726455033680993830e+00,3.94910125748176805692580900307400133e+00,-Inf
misc/bcsstm12,-Inf,-Inf,-Inf,-Inf
misc/bcsstm13,-Inf,-Inf,-Inf,-Inf
misc/bcsstm19,3.96420576336222269277324174339871010e+00,4.37535161291000986764855558366333192e+00,4.06265500774625347064908218047762084e+00,-Inf
misc/bcsstm20,3.92021785890933974422484466092919502e+00,4.28761825998142889320917973943289007e+00,4.23909107655402447008090100234232636e+00,-Inf
misc/bcsstm21,3.94147282955244427813427860447365290e+00,4.25332193006039700707291675271328683e+00,-Inf,-Inf
misc/bcsstm22,3.89683100383508415132633722961362700e+00,4.13548647568408253110863043545317289e+00,3.59561141216651745094178998521233644e+00,-Inf
misc/bcsstm23,-Inf,4.25406720647034070763004815990162015e+00,-Inf,-Inf
misc/bcsstm24,2.99434046914870593326299249707087853e+00,4.29270125583752103096788145668130678e+00,-Inf,-Inf
misc/bcsstm25,4.32839272166764255617968208829559006e+00,4.40079321012464373592867306614270383e+00,-Inf,-Inf
misc/bcsstm26,3.66364442089989971735237763619569231e+00,4.31576350544725414654954504149251867e+00,3.66624105946539877384771818591775222e+00,-Inf
misc/bcsstm27,-Inf,-Inf,-Inf,-Inf
misc/bcsstm34,1.40461893901395842190236912836422918e+00,8.91943302799729626409195785363518697e-01,3.66854958132683221707399790558791526e-01,4.05700999227414774588106821073985021e-01
misc/bcsstm35,-Inf,-Inf,-Inf,-Inf
misc/bcsstm37,-Inf,-Inf,-Inf,-Inf
misc/bcsstm38,-Inf,-Inf,-Inf,-Inf
misc/bcsstm39,-Inf,4.36675425172983807033524261921215347e+00,-Inf,-Inf
misc/beacxc,2.89567969790199982872675284483467318e+00,1.28236134751995617678915303648981177e+00,1.89426429898178681225792532871553896e+00,1.28902856899321363188419803098882605e+00
misc/beaflw,1.90336443249662481925048232815990682e+00,6.40397990254301847709630263494219261e-01,9.91654359951990310651758978457705793e-01,1.24553659594573691878062424081339048e+00
misc/beause,2.33769638577012443943427460949616968e+00,4.75317052704160706621293896100163873e-01,6.90388452803195712443308888313955720e-01,9.66228514285120899025463610765027268e-01
misc/bfly,6.62527682506555598769209259730410417e+00,-Inf,-Inf,-Inf
misc/bfwa398,-Inf,-Inf,-Inf,-Inf
misc/bfwa62,2.46386235102878605664335450748711226e+00,2.19690794448531974795438531230996032e+00,2.51552941126299465152490118567241762e+00,2.17913819129702426284348828543277598e+00
misc/bfwa782,-Inf,-Inf,-Inf,-Inf
misc/bfwb398,2.31617539375119663183480014078516315e+00,-Inf,2.34632735692332465708783485429363641e+00,2.61372873769486081440503003326418374e+00
misc/bfwb62,3.98497465724657223076101823113168835e+00,-Inf,3.76734441052025355590163425909155301e+00,8.10774395821516181832284392992746440e+08
misc/bfwb782,2.05669029315586311338934063809546912e+00,-Inf,-Inf,5.32996018264707627364166248613105891e+08
misc/bibd_11_5,2.54169281605866881527510170350568787e+00,1.83843286543785841463419346904076690e+00,1.94004492519011533251747718091508155e+00,1.71377931937583598040936009343379148e+00
misc/bibd_12_4,2.36044201054441271058301339260080233e+00,1.46303534720382351965349399578294227e+00,1.48101760009434479976353377200848948e+00,2.18280941059962469699320214503322351e+00
misc/bibd_12_5,3.68418215575118459357466694383220171e+00,1.68570313470369608131186547103806850e+00,2.54642574453923791014193146330248093e+00,1.74545923029574665230665334445881139e+00
misc/bibd_13_6,4.19142138313187629876830480353048840e+00,1.99595740447142283808736884094607043e+00,2.68633772241044233821152096435982736e+00,2.48955034517740474102226142762304626e+00
misc/bibd_14_7,4.25083335205819307741039368302219737e+00,3.47657862327011724414745767574130872e+00,3.61181850259520669248958645807065874e+00,3.86925172129597049982094946073267849e+00
misc/bibd_15_3,3.03660236369131441475076093929578614e+00,1.76934067955975065841981604779463973e+00,2.02002867132085186289006470064147279e+00,1.68303215788683254324629872745487656e+00
misc/bibd_15_7,-Inf,4.24446889064174078800910967472664339e+00,4.23615203785640648603322730145067240e+00,3.99778062081386435121747542284520496e+00
misc/bibd_17_3,3.15682766285036048107370469457854803e+00,2.62819428639470621385464442049273147e+00,2.56754786268786049998189813577322013e+00,2.89567686379135320668682793242001212e+00
misc/bibd_17_4,4.23189587226017998629434506462848876e+00,2.87915741479161074044444250032310928e+00,3.09229803265522744699322427830947362e+00,3.31131709721994170791294474477565013e+00
misc/bibd_17_4b,4.21453872980327278601732675471276287e+00,2.87915741479161074044444250032310928e+00,3.09229803265522744699322427830947362e+00,3.31131709721994170791294474477565013e+00
misc/bibd_49_3,5.19976516322541105519773231438606199e+00,-Inf,-Inf,4.22840616788755666472204808382373232e+00
misc/bibd_81_2,4.06460233042938416153063940214023319e+00,4.01493499309360655877942191808833389e+00,4.16112682009445068055199271463944081e+00,4.05598971186836617415375453018029607e+00
misc/bibd_9_3,2.19201368624670948326344622619572048e+00,7.66228770543532950103987699293866039e-01,1.34933533597041385574329339978054751e+00,1.03100801632354932157633110836910625e+00
misc/bibd_9_5,2.36582252005606236402822136157072355e+00,8.75514890465744929839750259100594714e-01,2.07394803759072703813060954258462935e+00,1.10454726089863843464564718633695753e+00
misc/big,3.85802158256684811922447435255473884e+00,-Inf,3.82307247127177089672836901122821974e+00,3.05812057775478305340929652659194030e+00
misc/big_dual,-Inf,-Inf,-Inf,-Inf
misc/bio-MUTAG-g1,5.64783797475664312833940632759233801e-01,1.29540841784916928910542138030843683e-01,3.91914373149535801579014938626313725e-01,7.47466839931185950166261721289142429e-02
misc/bio-MUTAG_g1,5.64783797475664312833940632759233801e-01,1.29540841784916928910542138030843683e-01,3.91914373149535801579014938626313725e-01,7.47466839931185950166261721289142429e-02
misc/biplane-9,-Inf,-Inf,-Inf,-Inf
misc/bips07_1693,4.30462911923478841438290175560116971e+00,-Inf,-Inf,7.55784219564234826088369161135642677e+08
misc/bips98_1142,4.20204306430949181616431422548735455e+00,-Inf,-Inf,7.90702897830435802945913108524582538e+08
misc/bips98_1450,4.22373467570863582463319389792028895e+00,-Inf,4.31029625009141959391710621647074245e+00,7.73966574674356835252710549050514113e+08
misc/bips98_606,8.42049668387824081162373813234309752e-01,-Inf,1.14921681648163445009530954310206341e+00,-Inf
misc/blckhole,4.17874752654573328624044725643138283e+00,3.80418676504105118273679945501523278e+00,3.65616391404109489748782637601205567e+00,3.89793667648211434576972761752904117e+00
misc/bloweya,-Inf,-Inf,-Inf,-Inf
misc/bloweybl,-Inf,4.15287592711580404002445905450225714e+00,4.12987603988778689142138825847281162e+00,4.01566086621102486012480855794437960e+00
misc/bloweybq,-Inf,4.07403078533831447046272511315160708e+00,-Inf,4.20898328875590885119927933495580107e+00
misc/bp_0,1.67421706741684276772018840729794856e+00,5.96132883286081831731181731116291003e-01,2.78559822430005831554851540932451313e-01,3.80724670272180568718654715956713977e-01
misc/bp_1000,3.51826138278037463827981430579730850e-01,6.19960301325603057361786607022126987e-02,8.39991090565779448577048290886116325e-02,4.89285515992665767833504597101392059e-02
misc/bp_1200,1.37743525111741747861870067706254527e+00,2.59318046448154194841967241799839889e-01,4.46181075078048404942328976420626821e-01,9.35088034208530171984598322370855074e-02
misc/bp_1400,4.66876183788839716540888272180340541e-01,3.45176933647379430339471538114567827e-01,2.08350908161680325293471439949501393e-01,6.79521582542546479517533565135238905e-02
misc/bp_1600,1.88910344403784837972186777997197161e+00,1.02705203650982546831834074259132686e+00,3.46601621305605795089056209184561675e-01,2.52490476115739117721287131510768064e-01
misc/bp_200,2.14335512752832373181953625616866123e+00,1.16640842072162603621515684016700044e+00,1.00590827606329643104616998194907034e+00,1.34001366354697767242439953130456355e+00
misc/bp_400,8.79941426063321622839488812845114092e-01,1.72369098293948852048617645542892028e-01,1.83641863698130650237704056311616484e-01,1.13186768469990707213902809480241254e-01
misc/bp_600,1.08320923843764224917599683390724416e+00,2.43230224900403822921063839550780294e-01,2.86143818801371096192212823278471066e-01,2.03181508266034479249338087497801543e-01
misc/bp_800,1.44696765395011099966054098959703279e+00,2.70978861258954558209196871990673310e-01,1.14786769433695408647788760138886970e-01,1.63431368768190722839911021141396297e-01
misc/brainpc2,-Inf,-Inf,-Inf,-Inf
misc/bratu3d,-Inf,4.46744873085253003837808930424308219e+00,-Inf,4.48706969507200257349117889950198072e+00
misc/bwm200,3.92681398232452400271739881036829561e+00,3.37023043574515646845123106653528921e+00,3.58972287764441632870196826466712072e+00,3.55633738273542674797866475751704323e+00
misc/bwm2000,-Inf,-Inf,-Inf,-Inf
misc/c-18,2.76713628272940415893653952373204062e+00,1.33256025242897717601300094451696762e+00,1.28201403927273241304143914845860269e+00,1.00170903762786410523613651166264747e+00
misc/c-19,2.27865634052412714433779475628724021e+00,3.01126055159429618319843195562767283e-01,3.71392249973420750261108397062155900e-01,1.22255690410001448249792414754695351e-01
misc/c-20,1.36977328056567354588579018765175872e+00,2.57250319500546630681951124906406004e-01,3.89759543793118469097000668694795518e-01,4.82610566102583574169145167275905913e-01
misc/c-21,1.47442334523363845033647132950898408e+00,2.44845679203465263634259850726956788e-01,4.66055082031288158980675523903991425e-01,4.61331790606319861067384700600129273e-01
misc/c-22,1.62573727233623726867631070995762000e+00,4.58007661239508377862650674716537825e-01,9.59540763881113757043333097329991806e-01,3.91095787169525387978656933136498223e-01
misc/c-23,2.06568499631658172591732268485289137e+00,9.92888982477171774111838553151521818e-01,1.05640555601105474215015922319813473e+00,3.10734742915176069962541360377792187e-01
misc/c-24,2.03792544872617505070902804225636284e+00,4.55057492731972105609938636893002316e-01,1.15493836582108121115701264654486033e+00,7.37351311767376807266911943594624949e-01
misc/c-25,1.75811676645403301450054398769488309e+00,2.93749397852522844328905083080896965e-01,4.76218509116590516209247242831828310e-01,3.84870998357746101824049849553665589e-01
misc/c-26,1.71982926993434232559657965569713857e+00,2.54683204288736096684400189868201777e-01,3.13734699831755978190621696422147171e-01,2.25169636392823778622711319841147519e-01
misc/c-27,3.05556355232677971846428644238025894e+00,3.02654126181094078040228564202493506e+00,2.26043405995014500246789280727693601e+00,2.18700334113697094518845292069570057e+00
misc/c-28,3.46528775488594707565691396768007509e+00,1.72744568438609190018898560038475285e+00,1.91321061463305427894497867805644053e+00,1.79814304507614145385456460682622590e+00
misc/c-29,1.77641014763934969870371040263296808e+00,2.67535355088485402774591883914910632e-01,3.75901733207369503255818499469333246e-01,2.08293499136728859274504449349388050e-01
misc/c-30,4.45746473584347714018227952670049869e+00,2.87044919939220147627416913999909740e+00,2.56500387335994545141693463266032979e+00,2.78309842137956146232852929059408491e+00
misc/c-31,9.68368293640424020709283311021472831e-01,1.61449361560534609738107484987865286e-01,2.96021368906871253051579229052279961e-01,1.46965161233827033323416313166400939e-01
misc/c-32,5.09872716682888167055526620713533937e+00,3.69659165630396237565916579234296828e+00,3.58741754633520488255834258884507316e+00,3.58782262889816349348589797791536350e+00
misc/c-33,2.30637749533760455992713844220288192e+00,4.82273534548308730360923699223653607e-01,7.23216166158849676370222450570093253e-01,4.02751176013592085700925707694180543e-01
misc/c-34,1.23586498646332942397763657964665845e+00,9.16496641606933308839845044918849614e-01,9.15416078900868061563682333834560009e-01,7.94866888324578268569853441958637253e-01
misc/c-35,8.81018751003995482522428461354637605e-01,3.55982513957968036330430965297890601e-01,4.88858887249539195569102754581143418e-01,1.42606488772588040643500967796331214e-01
misc/c-36,1.27785485034138327483343469299420266e+00,1.18912012960475710354039543945050911e-01,4.51418617172987404769206296714421052e-01,9.32551095101367477307020356970474882e-02
misc/c-37,1.79845014065193479442881035073963350e+00,2.95998310509685874073118867947582566e-01,1.76584157657690308584355884203974498e-01,1.66885153820800364063229348970915375e-01
misc/c-38,2.30165945093568739810388752339916431e+00,9.19251406708236879132551067411621367e-01,8.46646681351860810336297589909835065e-01,7.67118846978242183855977569636270421e-01
misc/c-39,2.55811313777530558813454710183314483e+00,1.61217914958096577217873659761465077e+00,1.41352251127160697146990395126253051e+00,1.53122139500930871010974598412686192e+00
misc/c-40,3.04207671329364505341087396763634500e+00,3.28175145906920538706952624177341014e+00,3.38763754115585558263357331693184418e+00,3.24621328774575382279608195865627171e+00
misc/c-41,2.96218431316646567570794729922947214e+00,7.49366673916260667224030519268888260e-01,1.20234896146811024714779469294211453e+00,6.68484204385812607123582085271401619e-01
misc/c-42,1.06421605127073316147495365655940875e+00,1.93304571891243691180287413661099663e-01,6.14878724989087907982632478136336722e-01,1.42823910774065630975155672255515221e-01
misc/c-43,-Inf,-Inf,-Inf,-Inf
misc/c-44,1.32408697714259325383387570228579879e+00,4.55966422431096514400797315214933564e-01,9.81061342411255115556489346691220689e-01,4.76190916263032506587946517116411198e-01
misc/c-45,-Inf,-Inf,-Inf,-Inf
misc/ca-CondMat,-Inf,-Inf,3.87177547330286592703906510067336323e+00,3.82328589702073447736878551198535713e+00
misc/ca-GrQc,-Inf,3.09892032264992283361168063932766084e+00,3.16214922817991532027204579297872737e+00,3.17913850429393225292168651975470599e+00
misc/ca-HepPh,-Inf,3.56387827740154999790721073772758858e+00,4.17534097561100613284090097150673562e+00,3.47352847348468163989945680409141819e+00
misc/ca-HepTh,-Inf,3.27280593882876375533114351376626219e+00,3.63071625931123348467074866166572820e+00,3.13273624171677152622278601756490574e+00
misc/ca-opsahl-collaboration,-Inf,-Inf,3.51471719675695811203868183419233565e+00,3.21493117824920078247847443375739485e+00
misc/cage,3.96212971594783448781741163601164866e+00,-Inf,4.11394279368742704268859031055055052e+00,4.20152175633938740667663403160970055e+00
misc/cage5,1.30408768697757198853424831260408729e+00,3.53547547472370587854562454254535378e-01,6.44670596543229058273224226092153105e-01,4.31917286662260036007612392351154394e-01
misc/cage6,2.25286237986226840609343579265908029e+00,1.07653158098977838076839141060920336e+00,1.84979055559130609938822459924046946e+00,1.29447887008496066693316933581920825e+00
misc/cage7,2.31258260034281272889479188358398111e+00,1.13104859958394949152893976660412155e+00,1.45931017277393512169955268827024166e+00,1.38786182292529624638804275676819343e+00
misc/cage8,2.03961563453185025304941504869646345e+00,1.10190108431024035008591456978527145e+00,1.68716706922003635395303041865068213e+00,1.67460558171642020901384516655573134e+00
misc/cage9,2.85464597525235784860602940495320604e+00,1.35409234054651300459556770066774640e+00,1.80931591369341584798757941944185873e+00,8.64258365478841244656014256345791603e-01
misc/can_1054,3.60246255388994485888199111400613719e+00,1.98991006380395333640076607792639116e+00,2.79686337475160701278349505715775514e+00,2.71132791571414472866958462645822644e+00
misc/can_1072,3.64213979653171585051662569258239085e+00,2.77003092920454716802438990652361121e+00,2.78601183949159790113744558334677164e+00,3.36817276833762049114275989076560581e+00
misc/can_144,3.74702809490972328103660239981750690e+00,2.12428040426472611504928350523410844e+00,2.60102378149173419328153536082579908e+00,2.32672121900297887264746036883386865e+00
misc/can_161,3.23447660125875453854269545230353896e+00,1.91399212508811333623711206832616445e+00,2.34831090766210705177844696544412146e+00,2.50906471605672200920722368592776575e+00
misc/can_187,4.04528345558321958712325479209660763e+00,2.08383742533146469412079107273350199e+00,2.23236747480087417640773787951236379e+00,2.39255383180795659918464297314211358e+00
misc/can_229,3.58292398340456080446071300523796426e+00,1.82102043651575544859502775013718779e+00,1.75814295959514799639623937889715072e+00,1.49539298648597690549705570641886769e+00
misc/can_24,1.49395448267221402480601664407927231e+00,1.60985907253271290618575234052206830e-01,2.05857342899149229552924139665948645e-01,1.49787728991261290463134216195219705e-01
misc/can_256,3.54602986497013006107189360626936121e+00,2.04132289400279025230579665849080347e+00,3.02789350911459983825669200821968243e+00,2.09744730976061444806847126141426576e+00
misc/can_268,3.47060017654107073443114781683882839e+00,1.67252512413618632366562191362795111e+00,2.50171328212375390204563968798716175e+00,2.94468503508374786541681726727308405e+00
misc/can_292,2.57715810510470703535299565895398883e+00,2.40131722438128502064092609286669086e+00,2.35095455514710953307059310569195344e+00,1.50530379008299982334478785473295520e+00
misc/can_445,4.02542642398718485704810872296213029e+00,2.78679484806712948691075801475514960e+00,3.05539730633045879439336583080635504e+00,2.94453596857408272276143216870442017e+00
misc/can_61,2.71865039988193329343952345206935354e+00,1.29878080061943955630862919206221401e+00,1.80066707551385791647736138879760689e+00,1.70676489597919252476703304019508255e+00
misc/can_62,2.59631740346726467394575135139415127e+00,7.99362870369063909476769647453460609e-01,1.96532546541846638789501474636833548e+00,1.23975107631759572403840035042774631e+00
misc/can_634,3.64575914954968830488075173775790885e+00,2.19887686902060920244930307875390711e+00,2.75154076536490448343436947404369490e+00,2.69281471086170136274840709771436938e+00
misc/can_715,3.05372672056477086712363239396133188e+00,2.88957275018780788956746194182619611e+00,2.60257139605006597236667253032873767e+00,2.63017245289241580790672392981904555e+00
misc/can_73,2.83604586179026319255405326252820079e+00,4.74610738796417412361510105194032452e-01,8.85727630529756324580433325718615545e-01,9.57285965883824096920813279289435534e-01
misc/can_838,3.81063167543609787538529768352920038e+00,2.49163489776096423001388668063231639e+00,2.94113010580311138679387753799781430e+00,3.12689018123472004324698389091248459e+00
misc/can_96,3.12039628923783468488401089033457161e+00,7.14935902771583156153270870754301971e-01,1.33418339540860366218299901234615662e+00,7.53133152357409361577729975291481280e-01
misc/car4,-Inf,-Inf,-Inf,-Inf
misc/cari,4.31496383785623440541829333650665048e+00,4.10732982069278202284780158081408767e+00,4.46445914808284843234641194238567204e+00,4.15825839888390955273724509991720018e+00
misc/case9,3.70434523629618862939772645766730229e+00,-Inf,3.61312613390734524233312441402630916e+00,8.03263106472010591274535716627978192e+08
misc/cat_ears_2_1,2.59881885417492798205190676557040161e+00,1.63491438968796362165960109179670190e+00,9.68409563443481575048099132649298730e-01,9.00281767791142234126064459734658045e-01
misc/cat_ears_2_4,-Inf,1.64181996383504145224774130171040405e+00,2.00026402702852308925327179415746224e+00,2.18595949230589006768525030598879614e+00
misc/cat_ears_3_1,3.05804829597295392002499096803444836e+00,1.48923376762257110061516695532790327e+00,1.78032390725577454084076100196125682e+00,1.52089128688032087726087965268458393e+00
misc/cat_ears_3_4,-Inf,2.36600651358364256450656538837726544e+00,3.06140534210575745862289621646398087e+00,2.70410842355913974706602939548571153e+00
misc/cat_ears_4_1,3.50306052435564539041446387024346052e+00,1.92560969615684971567182695304658199e+00,2.12151556657808842045799575607327484e+00,1.59727837257961849008742774278661863e+00
misc/cat_ears_4_4,-Inf,-Inf,4.72395356884922327997697045780972949e+00,-Inf
misc/cavity01,-Inf,-Inf,-Inf,-Inf
misc/cavity02,-Inf,-Inf,-Inf,-Inf
misc/cavity03,-Inf,-Inf,-Inf,-Inf
misc/cavity04,3.14014080597615568858642785317961877e+00,1.38268682808529498009965928270007922e+00,1.52019566421211580229490542816473393e+00,1.62676677761112152299852858837560252e+00
misc/cavity05,-Inf,-Inf,-Inf,-Inf
misc/cavity06,-Inf,-Inf,-Inf,-Inf
misc/cavity07,1.48187589671953872157348218844107174e+00,-Inf,8.81145576496822720590407745887522638e-01,5.14110283965635311133059147527392142e+08
misc/cavity08,-Inf,-Inf,-Inf,-Inf
misc/cavity09,1.49917368299858435551129694587038661e+00,-Inf,1.52183764115083115658092358127506226e+00,1.50328774879369738362646546329400750e+16
misc/cavity10,-Inf,-Inf,-Inf,-Inf
misc/cca,-Inf,-Inf,-Inf,-Inf
misc/ccc,-Inf,-Inf,-Inf,-Inf
misc/cdde1,4.28511710679588640759892177423029915e+00,3.52663901483009808154214009747684305e+00,3.56854976084739306144324238126152088e+00,3.56471638637287766568257113395312161e+00
misc/cdde2,4.28511710679588640759892177423029915e+00,3.52663901483009808154214009747684305e+00,3.56854976084739306144324238126152088e+00,3.56471638637287766568257113395312161e+00
misc/cdde3,3.68381453576706634763502467526704799e+00,3.56217544194275206654961291826024544e+00,3.45289750477942676619894203082401543e+00,3.60078674634522168292342295738491009e+00
misc/cdde4,3.68381453576706634763502467526704799e+00,3.56217544194275206654961291826024544e+00,3.45289750477942676619894203082401543e+00,3.60078674634522168292342295738491009e+00
misc/cdde5,3.52184971461009541586924347918508103e+00,3.82260873096905503277168992118475974e+00,3.80817861616714189960056505520113541e+00,3.25141956163293234276758289984117360e+00
misc/cdde6,3.52184971461009541586924347918508103e+00,3.82260873096905503277168992118475974e+00,3.80817861616714189960056505520113541e+00,3.25141956163293234276758289984117360e+00
misc/cegb2802,4.49089160478867806310565966570887036e+00,2.39145237162981127015235655053433970e+00,3.25257824989102155202646903751108907e+00,2.42963081095790350742004361770041324e+00
misc/cegb2919,4.50030639313348558985130313050820299e+00,2.27833706987854144320492190980491881e+00,2.62758400607396816341600414622001522e+00,2.34325313736459639090616284246858645e+00
misc/cegb3024,4.46778688487780744026239660814751941e+00,3.54447463286757330369603962963172866e+00,2.86737999498417540564587099605015624e+00,3.58597988499842366184450134958683664e+00
misc/cegb3306,4.48741993408704971729987885450610771e+00,1.31134712779119853979443202941054942e+00,1.75584702510278518435073638802438222e+00,1.15467551719622537595394825832340694e+00
misc/celegans_metabolic,3.11357939438608179092144419316001753e+00,2.28714992188293157399024696124981751e+00,2.43472855537221405061672912106991322e+00,1.72333833871182110207497473668792202e+00
misc/celegansneural,2.87726589279003157298858867885217672e+00,1.36921384047642335809146318475458293e+00,1.46530350397106886404390281984981945e+00,2.18348787417072974954869353312741642e+00
misc/cell1,-Inf,-Inf,-Inf,-Inf
misc/cell2,-Inf,-Inf,-Inf,-Inf
misc/cep1,-Inf,4.09437394964086390792138555729500597e+00,4.21111619979800888457370126127783225e+00,3.91121507200076306623419109054356275e+00
misc/cfinder-google,-Inf,9.40086761326582357925170229461312949e-01,-Inf,1.60076574210375325727604207620519426e+00
misc/ch,2.96952814912727142352758714228464744e+00,1.36539924096859776882004908013395666e+00,1.28879309762677971992703911517523771e+00,7.07129951786063274732192999238846649e-01
misc/ch3-3-b1,3.89738149036666115395821124617178280e+00,3.42716139015478131821975545012738951e+00,3.29044886953696546091657009802459206e+00,3.62965901614221653010746061032486468e+00
misc/ch3-3-b2,3.14081394841064158663275189263925277e+00,3.45823948578760440567549259968879076e+00,3.76652643937917289296573544726083652e+00,3.43420351949298534027522937777967106e+00
misc/ch4-4-b1,4.18789626467271896707469524387022126e+00,3.62759464925403917210444305794179719e+00,3.67443946259410864473268835291789411e+00,3.90977325499569147315675974708021515e+00
misc/ch4-4-b2,3.54719122927009240169863552933088820e+00,3.57278978912049162111913660512528804e+00,3.25272261786106491954242945547195283e+00,3.26293281446137808826152357940677918e+00
misc/ch4-4-b3,2.06993679808646007999172684982747463e+00,1.41850196218657744032912593570566267e+00,1.44200803355502831551011018833251649e+00,1.42185640804427228014251505730343582e+00
misc/ch5-5-b1,3.91539344776211921683618707323428703e+00,4.15669123452573296481927268177626728e+00,4.07568987926747784297267260831723189e+00,3.99520759685576742243382893075941567e+00
misc/ch5-5-b2,1.44881938652606079957731887655260802e+00,3.52518730785959580875097347814608998e-01,3.39913728388327695601926535620806471e-01,2.14932430767079210894717114044542847e-01
misc/ch5-5-b3,2.45093112725638585278033749331595174e+00,1.43342101468168437792249168764135140e+00,1.69661920705659696474324618791533266e+00,1.62920448256045289835858344350841439e+00
misc/ch5-5-b4,4.25174631948325529824179125116588581e+00,4.05729677713073608826676455736436675e+00,4.02657759495004640363483064276328762e+00,4.08789013679199023630850918590156034e+00
misc/ch6-6-b1,4.38398820794354323418687245579494059e+00,4.40130862535721757860519574840681287e+00,4.04169872459314255672018965834585100e+00,4.37797965870060267020878656859349816e+00
misc/ch6-6-b2,4.36407044319354282966236040860780225e+00,3.44081762633137503501798813367477950e-01,7.44345062425799241822338813532669925e-01,3.19997311625659943480927944265475343e-01
misc/ch6-6-b3,2.15792662282778376486581615080284185e+00,9.11736114820711341305712692515441675e-01,1.33448357031639858836973108622299924e+00,1.47546984735479013670259893724914500e+00
misc/ch6-6-b4,2.63533303316721055042063467444613639e+00,1.97396735091702338439645659762314805e+00,1.56031070765351104449845839619714364e+00,1.41625834871367595790354611311749364e+00
misc/ch6-6-b5,2.97355363246308997967435149704993055e+00,1.75614293675173215629396753674547472e+00,2.14884742581547745946821547537117818e+00,1.98870487334888212558045365133739623e+00
misc/ch7-6-b1,4.19976463480901169054480712448331302e+00,4.03169460483049614191127942362723578e+00,4.18438202254834053498922971692475747e+00,4.10883059189622662032725326071523471e+00
misc/ch7-6-b2,4.73653807527297630887758707484108569e+00,1.56839106549170092418575140191838955e+00,1.28973607481113392773717815215526376e+00,1.29988822097503624642302839334875420e+00
misc/ch7-6-b3,4.71350432964690570061603545209483453e+00,4.43737198070916243909765109769322736e+00,2.16913773649305987362904342216300739e+00,2.29411271112952357490131557186943149e+00
misc/ch7-6-b4,3.24399347177250184582817323208248335e+00,2.41469735669852597289971965673716336e+00,2.69491817259304141078418969426528860e+00,2.29647100896193802104466953869174423e+00
misc/ch7-6-b5,-Inf,-Inf,-Inf,2.61650652311574710754418495292361201e+00
misc/ch7-7-b1,4.47600764624910821580607417947464577e+00,4.16052809822277144572115852774489474e+00,4.27274368837864910759878157210662083e+00,4.31508345501948382105019762361421766e+00
misc/ch7-7-b2,-Inf,4.43101612809761014480869706624968460e+00,4.44299238353402619777285502542691084e+00,4.42717875222399684728854032125520442e+00
misc/ch7-8-b1,4.11295399053204600088965985044250439e+00,4.21469512413222105522866300850293353e+00,4.32874076599461481448890056751659317e+00,4.17559170301691191787834491373337055e+00
misc/ch7-8-b2,-Inf,4.44761005154309732662334550775395588e+00,4.10469552740887746434925345303705838e-01,1.50000652525866016891708635328479469e-01
misc/ch7-9-b1,4.31328011931276298001500936208359654e+00,4.19309877704043354949381016466394826e+00,4.25555298733438506798979121244392615e+00,4.15670486220141880405205679787791286e+00
misc/ch7-9-b2,-Inf,4.44896709181848112449579193845295524e+00,-Inf,4.45274966121732709718516545791684517e+00
misc/ch8-8-b1,4.31567220411776346154745234377033465e+00,4.16561327288386988138228912650075870e+00,4.28391908128036192091701681273907977e+00,4.04328527397745352380509127274312332e+00
misc/ch8-8-b2,-Inf,4.44889081499098343928699205073409731e+00,4.60399135121001396141651478235213640e+00,4.45987379697733016753556257786953350e+00
misc/chesapeake,1.80472547786678301737970930166776922e+00,7.20885221493960979134846094665771924e-01,1.26963157185130164560918142717661287e+00,8.29050350490528563182173090975055209e-01
misc/circuit204,-Inf,-Inf,-Inf,-Inf
misc/circuit_1,-Inf,-Inf,-Inf,-Inf
misc/circuit_2,-Inf,-Inf,-Inf,-Inf
misc/circuit_3,-Inf,-Inf,-Inf,-Inf
misc/cis-n4c6-b1,4.11841038440670215011448597000094126e+00,4.10959637491968510568813979969866595e+00,4.10339900638227052298829321114813422e+00,4.02434732822950920810831727879764436e+00
misc/cis-n4c6-b13,3.47106065579071626073543153274964185e+00,2.35920165002701150211291091741199164e+00,2.74854275890065244710610020280303848e+00,2.39022633072662820717086625614847262e+00
misc/cis-n4c6-b14,1.97258640078190422987879950251781976e+00,1.43919207697559992892427483565697620e+00,1.55394755841459383769813095326522930e+00,9.10185030519221551177148729358150627e-01
misc/cis-n4c6-b15,2.74446474146238528688498791125232101e+00,1.10657668963072666699972275616869351e+00,1.21239139439705276308624527380534322e+00,1.05629678979111296443116322942305137e+00
misc/cis-n4c6-b2,4.41148810295580418463138406423852350e+00,8.86534624334658080494207914460382378e-02,8.59026614777958760909584660744136351e-02,6.63912923564107265563015275543641524e-02
misc/cis-n4c6-b3,-Inf,1.19357518832592889953727574127316440e+00,2.37047594395392522000384033200504781e+00,9.46295900987098660591299981159079791e-01
misc/cis-n4c6-b4,2.55210679903778963062227513591829071e+00,4.43270088867359473231123789088430395e+00,2.01476205126962551447121024912993866e+00,4.44951190555790033858455160741552477e+00
misc/ck104,3.41386980585420996279366480343454042e+00,2.63592865560272524072752285541870718e+00,2.80684477729664600646181771414913558e+00,2.84623157299457602533307183742398170e+00
misc/ck400,-Inf,-Inf,-Inf,-Inf
misc/ck656,-Inf,-Inf,-Inf,-Inf
misc/co5,2.76363544713175581969312832874455603e+00,2.28695496256332388800367943679749080e+00,1.84813828146682774388680674346221942e+00,2.09954341081013906559123915094614306e+00
misc/co9,-Inf,-Inf,-Inf,-Inf
misc/coater1,3.85998720304256308986128817796739027e+00,2.00206977483524287655110247454976246e+00,2.11742699836230027834089930793613929e+00,1.66063259873109940105164128918799197e+00
misc/commanche_dual,-Inf,3.54411265582694001460054502493142313e+00,3.55270903837984462962920354383065511e+00,3.44624819185703732636111531566650409e+00
misc/complex,4.25666835645158261849461862084944344e+00,1.19856808563780122758553473831151317e+00,2.10288806654156587348901238285234957e+00,1.31427736428677762539876921187306935e+00
misc/cond-mat,-Inf,4.27200056513674256112133347979965876e+00,4.26562685155730968168968782314078721e+00,4.20554420317717234340396724975661999e+00
misc/contiguous-usa,2.65293466017263142400969782746616050e+00,1.35805684722576434269326044384173800e+00,1.92504447660028868936368168601440549e+00,1.42746918242763480289617444131471588e+00
misc/copter1,-Inf,4.51490034253638958887041043056971348e+00,-Inf,3.72847202924235818553690113006358424e+00
misc/cora_agm_fcl_aid,-Inf,3.30859105750686131021124786248406921e+00,3.32217322238464890079309491793971997e+00,3.38392732355083237770461393466283598e+00
misc/cora_subelj,-Inf,2.49289944365772402410989700500281042e+00,3.01457324964747051212466185163258913e+00,2.87948978059488739231329464668567989e+00
misc/cq5,2.99748330493487703587593310515725445e+00,2.58071267103731134198236561789887472e+00,2.80203285031998776378768186051327145e+00,2.63245446378505094339897512999005771e+00
misc/cq9,3.27326609967607882757339146626836631e+00,3.31216897964382733548536067044143127e+00,3.20195905335173704982294180635281547e+00,3.37227239716423999115198084347761846e+00
misc/cr42,5.15827739814753094729245427405997823e-01,1.28589393947330660512330690946665542e-01,1.40371529173887137144607258521760909e-01,1.13185139232976489563324494491527473e-01
misc/crack,-Inf,2.97851949702341277934606094864576668e+00,2.84335423368118718220021089696587616e+00,2.60518786727843576280660965401828447e+00
misc/crack_dual,-Inf,-Inf,-Inf,-Inf
misc/crew1,4.85633002863056640878837213895296458e+00,1.76387363562681594925395350808951950e+00,3.54700118700827860677990140444596197e+00,1.98733132930128770139462284860678273e+00
misc/cryg2500,2.03433097321429629788175418736298963e+00,-Inf,1.47598993469880396130098814005882443e+00,1.74075275136377397617040304070075114e+00
misc/crystm01,-Inf,-Inf,-Inf,-Inf
misc/cs4,5.75072114517688949518771761060639436e+00,-Inf,-Inf,3.35473741538485254590335858722089825e+00
misc/cti,-Inf,3.92206905617673624533218979683547473e+00,4.09893580142073678274674708176731075e+00,3.48749295533953734006131364349606559e+00
misc/curtis54,3.12747470081650996015069185418969750e+00,1.93674756906453106974462077785133791e+00,2.40725765507601573348132644999367709e+00,2.04260965882813858476567094361401343e+00
misc/cvxqp3,-Inf,-Inf,-Inf,2.47624033734678578532396793047544220e+00
misc/d_dyn,9.83540763425857281742019035901478808e-01,5.69109556443910488194086802616652354e-02,3.01765585058379496278553254934052372e-02,3.20403776734378709808480801292205417e-02
misc/d_dyn1,1.89464865386551530559175179799057227e+00,1.78265867667429113273580740306140284e+00,1.63114739037357932144850015843407279e+00,1.60342490358672167365135551270690969e+00
misc/d_ss,1.46407709828093019867311763300291459e+00,1.28495291557973441481533702638172604e+00,1.14664170379166189600832800809754318e+00,6.99951185179530643868122661943725781e-01
misc/dano3mip,2.37107663061504669074171294462020152e+00,4.43351620978110040531325068800286701e+00,1.89990304690338447896034696095142147e+00,1.73062415388433776463643658644111515e+00
misc/data,4.53355221830077024733892431129360436e+00,3.60836619611817471491297888738644546e+00,3.23761578059671267089138380434541186e+00,3.78967811337549461863568308874671517e+00
misc/dblp-cite,4.83686629173647639032216739107143137e+00,3.30322274218472257500481387350128979e+00,3.16315634131354114143575401506621301e+00,3.37410108023374208410831916953891976e+00
misc/de063155,1.61598263691998667411770490439245929e+00,-Inf,1.35987678207836029181519862071863052e+00,1.71506906743671468641632145298766613e+00
misc/de063157,2.71091640751140635102347025917029821e+00,-Inf,-Inf,3.52891174597509669567271535277163020e+00
misc/de080285,1.37713614179112973804298393325086067e+00,-Inf,1.23703998357223667398794593241370179e+00,1.66386747552975208466606595538849531e+00
misc/delaunay_n10,4.14012629037571422111278671804647174e+00,3.40593594405006606248077078356936295e+00,3.61535253638629958193388878207683000e+00,3.82375813939869672245916709827375486e+00
misc/delaunay_n11,-Inf,-Inf,-Inf,-Inf
misc/delaunay_n12,-Inf,-Inf,-Inf,-Inf
misc/delaunay_n13,-Inf,-Inf,-Inf,-Inf
misc/delaunay_n14,-Inf,-Inf,-Inf,-Inf
misc/delaunay_n15,-Inf,-Inf,-Inf,-Inf
misc/delf,3.77629253564231020582921901811615312e+00,-Inf,-Inf,5.45569837481093477039517508287377678e+08
misc/deter0,1.76639316289171492725250732560782065e+00,-Inf,8.09671088657513810686917568115108692e-01,4.14890931446353676605472178482022205e-01
misc/deter1,1.25713210545099237255011534093563443e+00,-Inf,1.33375787279496276696935145316918637e+00,7.67280796972896480553970210539134809e-01
misc/deter2,1.97276313522811301058309223179324045e+00,-Inf,1.10321665201812726145403990080015057e+00,7.41562540964990863011908618163260218e-01
misc/deter3,1.49406018697368503637749729571850613e+00,-Inf,1.25296286829519377546433272828138988e+00,7.86301910670412160170263876030381372e-01
misc/deter4,1.36180894443457855134030263593639548e+00,-Inf,1.15455730553300578707045558395779627e+00,1.02549033406840501042674478112366106e+00
misc/deter5,1.46404936027581165393607436102607167e+00,-Inf,5.92851197473192015930015281697222847e-01,1.21992739835971499205679827052641973e+00
misc/deter6,1.81335425099920088979769823538132707e+00,-Inf,1.16633451887316158396766254817319388e+00,1.25963735132168421776662779648898843e+00
misc/deter7,1.56890054929492709276431513452818885e+00,-Inf,1.25919929666165118597478252078650095e+00,1.75587375211900586509771866815846506e+00
misc/deter8,1.81615808169233023917409083591107319e+00,-Inf,1.13564266981186527027336264806186058e+00,1.12518109992226972586284311077426791e+00
misc/df2177,4.97132268827355343446349032563003553e+00,4.30838679942264066095160687358273208e+00,-Inf,3.78025429237119810265558273938282518e+00
misc/diag,-Inf,4.06496860835598266617498520461228644e+00,4.50034106322545027111980746979216016e+00,4.25186827552633621347135801364305639e+00
misc/dictionary28,-Inf,-Inf,-Inf,-Inf
misc/divorce,1.29157790632578923105451888657884813e+00,2.75236136806195492385402970938413697e-01,4.81752375466992653979420476778779932e-01,1.36860081041682067101527561009584786e+00
misc/dolphins,2.36178293682852637016324791195705148e+00,9.01783939391562246621161182001403789e-01,1.54004179034943665596427514631655732e+00,9.42954074371887728661084087907621988e-01
misc/dtoc,-Inf,4.35025425052293891937048793133736648e+00,-Inf,-Inf
misc/dw1024,3.18334030687394801484102574492875578e+00,1.66939655841978080190235485923181983e+00,1.86970815989001990124955996970632639e+00,1.67166644558564120388219905204056903e+00
misc/dw2048,3.18334030687394801484102574492875578e+00,1.66939655841978080190235485923181983e+00,1.86970815989001990124955996970632639e+00,1.67166644558564120388219905204056903e+00
misc/dw256A,3.65490335296278779641708434423936785e+00,3.90768500869004418532371282349164615e+00,3.59191950448293773225821738082641882e+00,3.86124925745269946388315524181747467e+00
misc/dw256B,1.82547299878496897716469290283602970e+00,4.90683647217436058986663563334744860e-01,1.09979056733090630910046474583848515e+00,1.16285481053564335170376295913186532e+00
misc/dw4096,2.57913752537773549109961961713588920e+00,-Inf,2.11808931382096488556815279130459023e+00,2.14967507087727612016806439351793019e+00
misc/dw8192,2.63733797969844715142782629236794430e+00,-Inf,2.11808931382096488556815279130459023e+00,2.14967507087727612016806439351793019e+00
misc/dwa512,3.65490335296278779641708434423936785e+00,3.90768500869004418532371282349164615e+00,3.59191950448293773225821738082641882e+00,3.86124925745269946388315524181747467e+00
misc/dwt_1005,3.37024067135515321537825328483521597e+00,2.64995464863594709900225430423895497e+00,2.95653201271666866108384867917786152e+00,3.16508642435431400579744362303760297e+00
misc/dwt_1007,4.26915557359220812856269133265510085e+00,3.46645955480465726873443481020479527e+00,3.80347146908830517675739545915551112e+00,3.46306274228360267918018861405633256e+00
misc/dwt_1242,3.61352169051059191727595095013765681e+00,3.16348258842817522337352185340356063e+00,3.25500574877618696387861819221601828e+00,3.02328431664969995521387163653898978e+00
misc/dwt_162,2.69687333560983048434668789874830510e+00,1.79976713521841352049921400077079231e+00,2.10079366334667529529622637065753961e+00,2.37327782795843925367524521964975250e+00
misc/dwt_193,3.34076393799707525403035333494359229e+00,2.17529404508212762787628604496869284e+00,2.23449300691462007883183618405223269e+00,1.99490772514537599905893810720435175e+00
misc/dwt_198,3.66246872049426528060619273434394109e+00,2.78139861579578778515307540407010479e+00,2.85845451817888506667546460664551524e+00,3.01150931758929058994683414958104291e+00
misc/dwt_209,3.51966171203798819871211221619735423e+00,2.21604953868153742393424112638088703e+00,2.19392627162483095041025459815335886e+00,1.85348063958854984770114741732154091e+00
misc/dwt_221,3.31593976669493361301733645325823591e+00,1.45165072311830755187702429999636955e+00,2.17638320771007344568623981338612204e+00,1.54607388425586322881220106448085007e+00
misc/dwt_234,3.27015212627078381852517135045020561e+00,2.04862661220323597217564180964131918e+00,1.82935029998358905563123380527148487e+00,1.65794039318600073355004836889539234e+00
misc/dwt_245,3.59475143807409725614255035001836706e+00,1.88780457982169267388481027728311614e+00,2.72009245997988035286875690809836327e+00,2.23702347794932599432932236656429771e+00
misc/dwt_2680,-Inf,3.03449829657573556062317319366908204e+00,3.15615464975117632235397077256179285e+00,3.06641836457060677085403834302461143e+00
misc/dwt_307,3.68947303840804318456161927372661399e+00,2.20840513478836617765362404486251507e+00,2.22722417890793696183659109536091215e+00,2.59380242491683040680785629172583240e+00
misc/dwt_310,3.53077407752659090528760626567376856e+00,2.58651035049169605566584921124343296e+00,2.72113111706534690538755365866875950e+00,2.67004017939163991077357506562342311e+00
misc/dwt_346,2.98958158259356148315220714605709963e+00,1.05333231174153042922772128979192010e+00,1.93044525170981912068543104223017229e+00,1.57199581593714382428562914316424022e+00
misc/dwt_361,3.71955700636730347685319613217686570e+00,3.33759857059252188216905853624963610e+00,2.70961211321991940766245756705818156e+00,2.29419657704902741905646666140335225e+00
misc/dwt_419,3.49468845798299945013441683305031452e+00,2.92274801636585095847722785895579947e+00,3.05983219722145042536954679905611359e+00,2.83123378972123331951207982336601541e+00
misc/dwt_492,3.57101862233499583314302932326348900e+00,2.77399032618926184075123315277761534e+00,3.02253232718035774894363918229415649e+00,2.41981918465624280705223766258443839e+00
misc/dwt_503,3.54814334113626743122960865908268463e+00,2.46931110502420391749718284816745023e+00,2.58290596792074276720097826322223265e+00,2.48394848119827889308807483186341649e+00
misc/dwt_512,2.61551114537399966195033353210698177e+00,1.23190600014208363373837270575840849e+00,1.68919012555689044803202868586646060e+00,1.70956263462834336966187966486411290e+00
misc/dwt_59,2.71612014968391505269654414100033024e+00,1.30850517783577409987786693742272801e+00,1.22926131857490152890373351767423589e+00,1.18072331163620420128319959492600317e+00
misc/dwt_592,3.52955119008278646175751008122155920e+00,2.77745038852248188280734970333007125e+00,2.91473362717537846770842623056687983e+00,2.37957404993645935028394609813954996e+00
misc/dwt_607,3.37790888561781229774298972583517498e+00,2.32741296455538752226503645875913378e+00,2.81943981180252920753566988150078917e+00,2.53257798188912815681949432799562220e+00
misc/dwt_66,3.13839044371438481975298104385671782e+00,2.09166810568785972346296956773608815e+00,3.16073031864502740402264316672595508e+00,2.18617649812604939147577166477297981e+00
misc/dwt_72,3.21319513084813341155942496453799139e+00,1.38325682468439770518492901603541295e+00,2.50402900921082281284103742321843621e+00,1.49901819297745271025803551497884685e+00
misc/dwt_758,3.76054181348168756630558786878386943e+00,2.77667848408714849251254114631980790e+00,3.28892683563899599018495408403616170e+00,2.80163239231765836235451515536377456e+00
misc/dwt_869,3.17857357973496024183370739377828219e+00,1.67453238264971369056056313877660069e+00,2.28383896975351382623092170962580334e+00,2.05533108677402282681395458024853789e+00
misc/dwt_87,2.55786893572192481067739617907120832e+00,1.45045201966471781761877785539543551e+00,2.81747551823163898120303208279431192e+00,2.01163440823535658533986921294742109e+00
misc/dwt_878,3.86318894721803961426039142949255361e+00,3.36760685655128091098885046342319495e+00,3.85092229234241096513135469025492002e+00,3.21776895077745264830443664445799634e+00
misc/dwt_918,3.67576304389481945379952664183870460e+00,2.47576063007424713036586857026352125e+00,3.19250471591266594751493372166037060e+00,2.93938679869889528292443028007107464e+00
misc/dwt_992,3.98791557357629162915059323721770690e+00,3.20168361047643754270538740203423037e+00,3.76609529126409258207378169582094195e+00,3.13877622575445795835945600805747422e+00
misc/eco-foodweb-baydry,1.72706881625032379254521535630392536e+00,3.39161364358714839140373725415190165e-01,8.63690497203493803653275909524146695e-01,4.00776830770195463480282701825091501e-01
misc/eco-foodweb-baywet,1.29524387653278463487241969197996310e+00,8.89532929073449252079276085196959835e-01,7.64277149286967760541420933417317265e-01,1.20615022809483865131140411204339007e+00
misc/ego-facebook,4.30588249382921011748000440087867782e+00,-Inf,3.06050737990023721968478555760640556e+00,2.05554482324223923372777052350840606e+00
misc/ego-gplus,5.55707381471165650689818864712826218e+00,4.45459396509257303951510201198707142e+00,4.51027023404790666421983090461795504e+00,4.47782292188240720732208051753966062e+00
misc/ego-twitter,-Inf,-Inf,-Inf,-Inf
misc/email,2.40234994489250180340269511260925292e+00,1.59671336506290424368394734541741482e+00,2.04141702745229921999272693928345554e+00,1.78977564766927686427560010907319017e+00
misc/epb0,-Inf,-Inf,-Inf,-Inf
misc/eris1176,4.17483738333070085625638753139830506e+00,3.36466565717335781072926645425272662e+00,3.55652382163861804158829342394921892e+00,3.15291704792284567672706176774887466e+00
misc/escorts,5.01069756161820247487062006808098692e+00,1.69311168848580628852981729174607033e+00,2.80477271140406758574283581655958873e+00,2.57205476860457814808097252512855662e+00
misc/eurqsa,-Inf,-Inf,-Inf,-Inf
misc/ex10,-Inf,-Inf,-Inf,-Inf
misc/ex10hs,-Inf,-Inf,-Inf,-Inf
misc/ex12,9.27878183257356618652924287944541137e-01,-Inf,1.18497488198582806946781669988864437e+00,6.26423163400545233402865672878676877e+08
misc/ex13,-Inf,-Inf,-Inf,-Inf
misc/ex14,1.24563428142788101114248256633180383e+00,-Inf,1.00779526186614362099651863288017003e+00,-Inf
misc/ex15,-Inf,-Inf,-Inf,-Inf
misc/ex20,1.82652422980783648836968572462155323e+00,-Inf,1.38875594685681208471582026892990972e+00,6.01724462725170012057068611240451218e+08
misc/ex21,2.98839635721897641482648637327523205e-01,4.39556888376671143719755100216956289e-02,2.69173055798318869980549546239613192e-01,7.50842971636292609537772533636429759e-02
misc/ex22,8.55853781319785670714582283243577562e-01,-Inf,1.27462506316909907856614830545382777e+00,-Inf
misc/ex23,1.76191277477563446635559948168926614e+00,-Inf,9.75231045295148037993663945330398735e-01,-Inf
misc/ex24,1.61868661549856340969885534815663927e+00,-Inf,1.16845364204101808151117708402753219e+00,3.78137295767818478916457422744807182e+17
misc/ex25,2.01185498546409420183679531126070449e+00,-Inf,2.03533640316857860619486042052156687e+00,7.99605042880569189561250519550853407e+08
misc/ex27,-Inf,-Inf,-Inf,-Inf
misc/ex29,-Inf,-Inf,-Inf,-Inf
misc/ex3,-Inf,-Inf,-Inf,-Inf
misc/ex32,-Inf,-Inf,-Inf,-Inf
misc/ex33,-Inf,-Inf,-Inf,-Inf
misc/ex36,-Inf,-Inf,-Inf,-Inf
misc/ex3sta1,-Inf,-Inf,-Inf,-Inf
misc/ex7,-Inf,-Inf,-Inf,-Inf
misc/ex9,-Inf,-Inf,-Inf,-Inf
misc/extr1,1.96208843890615807469432018753333295e+00,-Inf,-Inf,-Inf
misc/extr1b,-Inf,-Inf,6.15864280523514539499203766141522414e-01,7.85821927322049706993708819113959176e+08
misc/farm,1.92906879028920546878278550344712689e+00,1.46304787625398876168669307336831055e+00,1.52372890113737333424238932953891841e+00,2.41724893562176989003262572414422436e+00
misc/fd12,2.08460657903984874601583068311823080e-01,-Inf,2.87301574203923308645763560965434845e-01,6.30385827342518874518977928077097520e+08
misc/fd15,1.07152915475786069625424122704670701e+00,-Inf,1.51861514379793029083067107249990574e+00,-Inf
misc/fd18,9.17693214296201368153026155456125893e-01,-Inf,1.35991611736241448945364909348752353e+00,-Inf
misc/fe_4elt2,-Inf,3.24820774724690011217750507696240451e+00,3.43200841783392234062114979260187075e+00,3.15574942603780994208358707763045984e+00
misc/fe_body,-Inf,5.05711461981139291155402811641621667e+00,4.81899771555869248575720850983899459e+00,-Inf
misc/fe_sphere,-Inf,-Inf,-Inf,-Inf
misc/filter2D,1.19456041471463433605259729510443034e+00,-Inf,2.02723683656847046537277178584695072e+00,7.33672508627833261984397650076002442e+08
misc/finance256,-Inf,-Inf,-Inf,-Inf
misc/flower_4_1,3.10395853218713518570114825016408277e+00,1.32864310725714865559945122954034015e+00,1.87720726673314908902679072146684423e+00,1.63072202598605017228048810542608070e+00
misc/flower_4_4,4.82595731406382074397463193387392825e+00,2.70379798408186455369717591048051669e+00,2.88747408800339171741630429698944766e+00,2.57214729929899582336375564566191541e+00
misc/flower_5_1,3.33917736679642668818570657573440507e+00,2.11196686416178395638730350827457899e+00,2.27318331588097723320868472610432667e+00,2.28181922104013435439918579160239609e+00
misc/flower_5_4,-Inf,2.93406022951657658912091179296138039e+00,2.82714416427309170630747812257428399e+00,2.54107137823828024517342380549450462e+00
misc/flower_7_1,3.58397889865133122577116975356951155e+00,1.71388746271554187350806939482419037e+00,1.99771495641953924785355855863945204e+00,2.07205906660940256348048985110307762e+00
misc/flower_8_1,3.10826831556953587921276285057589051e+00,2.10839321270607453466831647787655113e+00,1.84417733794243888723090075205843220e+00,2.43406970221213200250761895149952921e+00
misc/flowmeter0,2.23433675883800829406894406985580251e+00,-Inf,3.04369053571545596181300660603414833e+00,8.09731545947410379018750597497844421e+08
misc/foldoc,-Inf,4.46046750317606074280609350940532450e+00,3.13503051929039830361992844586377195e+00,2.63674252532713619860212430166063960e+00
misc/fome11,3.01506097176804702125037009344414886e+00,2.16756165026018136515377350127101606e+00,2.39516430089676894471451672481621590e+00,2.17137520409716285932888785622136044e+00
misc/foodweb-baydry,1.72706881625032379254521535630392536e+00,3.39161364358714839140373725415190165e-01,8.63690497203493803653275909524146695e-01,4.00776830770195463480282701825091501e-01
misc/foodweb-baywet,1.29524387653278463487241969197996310e+00,8.89532929073449252079276085196959835e-01,7.64277149286967760541420933417317265e-01,1.20615022809483865131140411204339007e+00
misc/football,1.32002713978519262396503880757861343e+00,2.49659845477474555396022905369481998e-01,4.36525896704890383866567826597484416e-01,2.27063469881537657488653668379233055e-01
misc/ford1,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_01,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_02,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_03,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_04,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_05,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_06,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_07,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_08,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_09,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_10,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_11,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_12,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_13,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_14,-Inf,-Inf,2.11769187954897976070156445627129135e+38,5.63546745690179015174448947985493700e+08
misc/fpga_dcop_15,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_16,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_17,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_18,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_19,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_20,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_21,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_22,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_23,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_24,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_25,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_26,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_27,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_28,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_29,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_30,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_31,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_32,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_33,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_34,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_35,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_36,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_37,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_38,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_39,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_40,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_41,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_42,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_43,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_44,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_45,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_46,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_47,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_48,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_49,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_50,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_51,-Inf,-Inf,-Inf,-Inf
misc/fpga_trans_01,-Inf,-Inf,-Inf,-Inf
misc/fpga_trans_02,-Inf,-Inf,-Inf,-Inf
misc/fs-FA,4.99966881617533830357361036216380642e+00,1.80687372405402696683938827947384636e+00,2.44784929801290189409063969295477802e+00,2.19952481507215161008392147978815168e+00
misc/fs-adjnoun_adj_copperfield,2.17282189228167076547071869860515437e+00,1.64991794466533641690626017988113736e+00,1.92105705071785702240640911077692573e+00,9.72999929809417973709436204641009487e-01
misc/fs_183_1,-Inf,-Inf,-Inf,-Inf
misc/fs_183_3,-Inf,-Inf,-Inf,-Inf
misc/fs_183_4,3.79425763726099391802095522480489390e+00,4.02486165240321080213775914189888633e+00,3.72778403124510097091120243717597644e+00,3.77976710794106202719924417260381012e+00
misc/fs_183_6,3.84850704919701563734612914109971740e+00,3.78588122216154865057974734130385936e+00,3.76711236191175362512979994734731648e+00,3.80128692143366173770650950706533242e+00
misc/fs_541_1,2.11137713027732257407031828742007981e+00,1.72318614925127857824879276586891905e+00,1.13970632845233153000868243802457329e+00,1.74003737857473140406821505772999747e+00
misc/fs_541_2,-Inf,-Inf,-Inf,-Inf
misc/fs_541_3,3.81140269643033714979408348550310486e+00,3.26827418285334584873998913437640857e+00,2.65827343028393155744563079545975857e+00,3.05154155944901556195445071359460395e+00
misc/fs_541_4,3.60699767496041385330510000665070003e+00,2.73172957418078486648983508062968624e+00,2.96166002245656184253098242423652812e+00,2.84710026428940796603858580085909612e+00
misc/fs_680_1,-Inf,-Inf,-Inf,-Inf
misc/fs_680_2,-Inf,-Inf,-Inf,-Inf
misc/fs_680_3,-Inf,-Inf,-Inf,-Inf
misc/fs_760_1,-Inf,-Inf,-Inf,-Inf
misc/fs_760_2,-Inf,-Inf,-Inf,-Inf
misc/fs_760_3,-Inf,-Inf,-Inf,-Inf
misc/fv1,-Inf,-Inf,-Inf,-Inf
misc/fv2,-Inf,-Inf,-Inf,-Inf
misc/fv3,-Inf,4.30361124689766653411691896344569573e+00,4.18476649759641532787182491319140551e+00,4.29627613053788629390297529221449576e+00
misc/fxm2-16,1.40200658237185789845872068243719200e+00,3.09257015408982426496748093256745380e-01,4.68843264658005857547013270424076679e-01,3.13396406724132252994361214374874013e-01
misc/fxm2-6,8.05029274824172522984876959908133763e-01,2.80627513775117523362497012433998023e-01,4.12757284152391613668736751448782686e-01,1.30821842271291923309925967739788898e-01
misc/fxm3_6,-Inf,3.45955994144112755942743761948509494e+00,4.06445104484904368433171343602226286e+00,3.90496843054190762068605218770909141e+00
misc/g3rmt3m3,5.26613005620950675006924297321580545e+00,3.43640064931777743960004041789404827e+00,3.80424361896447486454944589224963976e+00,4.10883567081012754301243715322815521e+00
misc/g7jac010,-Inf,-Inf,-Inf,-Inf
misc/g7jac010sc,3.03190984181833664676294787728661164e+00,1.52122609215637193809903766616580382e+00,1.79835739056903697771317203644799516e+00,1.24239439854415107471345299425855401e+00
misc/g7jac020,2.06704667311426950457984970610386048e+00,-Inf,1.77518893410488952590261932401140146e+00,1.51366066811686520121605388989394897e+00
misc/g7jac020sc,1.97820490760587641779488370455383269e+00,2.57006703621677905180638385667897319e-01,6.98438409512410592433236375813996350e-01,4.92248433466120092908782580002594119e-01
misc/gams10a,1.68951822750648445779161942295908903e+00,1.08923814830830153138931916445652854e+00,1.71458249983102681846145555519949809e+00,1.70412421762611752500624159794894893e+00
misc/gams10am,1.82295244167785648066082680043454194e+00,5.42735087337314687499624323514966876e-01,4.32880365732512458711539039298938693e-01,1.45189576341862934989231126297956042e+00
misc/gams30a,3.53633864033794429715341549737936052e+00,1.78681727547913332580277658982255489e+00,2.43198924862843397346438594865052801e+00,1.92181045072243001401124038532236271e+00
misc/gams30am,1.94862682861720333440307121680855119e+00,1.25743988726693513451044852438231575e+00,1.37139736285591018648703816152878818e+00,1.03792401959829260113084662118095482e+00
misc/gams60am,3.76264573573503777783452719923366098e+00,1.87712850628784749751549197676659256e+00,2.42462152879926086497049108217602430e+00,2.03568373197282786981770538307031883e+00
misc/garon1,-Inf,-Inf,-Inf,-Inf
misc/gas11,2.22147232065127244095041470527723928e+00,8.71104735925649557850084822563608069e-01,4.56221729378427290980624302475768606e-01,2.29353537205784836512233493131042330e-01
misc/ge,2.25785378681203218889589314149884826e+00,1.95996289637226153082597629293714432e+00,2.23899867964114342808212682477687050e+00,1.96831498538597592207824120574518821e+00
misc/gemat1,1.45430159361558720382229732237321058e+00,6.64469343252554984152895874586764474e-01,6.70355932188241887436325958380217649e-01,4.60455100259814915471769464708653500e-01
misc/gemat11,1.54196146696901818252445479462610578e+00,5.17862553002467782385735539756720862e-01,5.32021228479844510082943421249554503e-01,5.59483603780464796058424454197779787e-01
misc/gemat12,1.44474030358986846871484392345872716e+00,2.88167196090895817487792571028359460e-01,1.11352591163750526211703601545227653e+00,6.90331945339263937569912462149354665e-01
misc/gen,-Inf,1.79163462994896700857073142120785748e+00,2.17560754324800204666905167930055001e+00,1.62348917613114841611873792595694156e+00
misc/gen1,4.28858159971198093380514781577392522e+00,1.79163462994896700857073142120785748e+00,2.17560754324800204666905167930055001e+00,1.62348917613114841611873792595694156e+00
misc/gent113,2.81810509632015110545775946816686717e+00,1.42929041661046483011453370284154921e+00,1.50463618481540197323664803459286579e+00,1.03056621318358040575712557508642964e+00
misc/geom,-Inf,-Inf,-Inf,-Inf
misc/gr_30_30,3.63530003029782234015212883730365658e+00,4.27943431010263965086919035992705532e+00,4.30271917888673867140952720747130493e+00,4.18453937725779510990447653863329606e+00
misc/gre_1107,3.11456430679404947315595929789494761e+00,1.38766045804873137444302423457411678e+00,2.17169879880035722950243553142994149e+00,1.15959713063730082570749588055607632e+00
misc/gre_115,9.52729043654402660856931406577751129e-01,2.80746178009509159576548843675439060e-01,8.19680851985875547541011782875274428e-01,2.78663616097667896559176492582587745e-01
misc/gre_185,2.18940669667152148936615330553126565e+00,5.46481506302612532397263822793268060e-01,1.20639810423646812168403072659887090e+00,8.25756510501380268312403356937807207e-01
misc/gre_216a,2.20897501680662308228954254929968369e+00,3.61650842939128482024647030955292552e-01,4.79101347854272337405626412058589940e-01,5.60486322608906481318168103066555724e-01
misc/gre_216b,3.89821521249524167989617421786763942e+00,2.66029631228932377633970212480503675e+00,2.87345933217796203841500352731901436e+00,2.73929832008045871535967869284399435e+00
misc/gre_343,2.44817369951341731217935153032692525e+00,1.12744287115319431423568643907371541e+00,1.40991972008096117320327236548707892e+00,1.25477931013277972563891202104012575e+00
misc/gre_512,2.62950043869600360318550369138760052e+00,9.59386271145967104351871500826205522e-01,1.19322281087198817202915331464851627e+00,1.01111920004238832101904106508183989e+00
misc/grid1,4.04626085658659914182103475554538416e+00,2.20145091090345141791278213158386685e+00,2.50761162752328084252860225470095666e+00,1.77272941541806304151612766295703962e+00
misc/grid1_dual,3.13875022621505863648629149957946490e+00,2.09611437243624195006577272265556100e+00,2.77479380472406699824424885523703907e+00,2.23916769600661777201243254534808483e+00
misc/grid2,-Inf,3.55004422750181593690211423470209758e+00,4.07940731385922786726119836271709370e+00,3.71814980182911870982847466041317312e+00
misc/grid2_dual,-Inf,3.85310114589207221652101977197253014e+00,3.94146417223154342843149853001204460e+00,3.75923356735264182616138993798982409e+00
misc/hep-th,-Inf,-Inf,-Inf,-Inf
misc/hor_131,7.73510074347134560163594810365057110e-01,-Inf,1.44133487244160941014255071443996613e+00,8.80754686470738138835996840531522071e+08
misc/hydr1,-Inf,-Inf,-Inf,-Inf
misc/hydr1c,-Inf,-Inf,-Inf,-Inf
misc/ibm32,1.13318574916751496493372529191197168e+00,2.79720125139541042176141323432083602e-01,8.08721787870000601838212157399221563e-01,2.01964687182548410591547630428359163e-01
misc/iiasa,-Inf,2.89025747856216812024514262154635325e+00,3.65383027550425453736315529705999741e+00,2.99306253532718972249932046552326538e+00
misc/illc1033,3.32029441538775937495561072493539219e+00,1.87507110615389523877165029884172548e+00,2.26825252002692302422602688557603972e+00,2.27387315245891964208754630623702526e+00
misc/illc1850,4.03919490298674173290876994235004904e+00,1.97033828570470837992198260672418292e+00,2.53514329180867052803607432139525303e+00,1.98493255645243084352363056901837448e+00
misc/impcol_a,1.99241717663387331525090642722068397e+00,4.91629380718002270770784460628021572e-01,3.80308988705408223555212531353357270e-01,7.22734438746415947547311528375820857e-01
misc/impcol_b,2.17864797626238778322326313649178616e+00,1.49746615377933472211442678202899452e+00,1.45251935790894003419873452791488495e+00,1.44815815106657188658519750232276149e+00
misc/impcol_c,3.14874954569887717445639410141410395e+00,2.12802998685150230177888307026908142e+00,2.69967057965559374216472922954032861e+00,2.27419923542549564596216392819648790e+00
misc/impcol_d,1.65867582758306395435068388594541298e+00,1.28094105844086492991364496058706987e+00,1.48797201291517716272361809115575948e+00,1.10016912898513891542468950326484245e+00
misc/impcol_e,1.20602854923032493950796436647960310e+00,1.60196882269757873887370136103286818e-01,1.71420018863234137393529054877437114e-01,2.34865595041667405228509716703744770e-01
misc/init_adder1,-Inf,-Inf,-Inf,-Inf
misc/iprob,-Inf,-Inf,-Inf,-Inf
misc/jagmesh1,4.43068021775523905021429116400387057e+00,3.53232010400143437695089071938082061e+00,3.76368931276947234207326119222824379e+00,3.78062979741620070410510200663347758e+00
misc/jagmesh2,4.15901828397236590472672892846457252e+00,3.39093378452068676178888981664467897e+00,3.73402564198631640050634993197114687e+00,3.64350897940724946441560919812809423e+00
misc/jagmesh3,4.18230187398436759063947223623332373e+00,3.85040374236340127134590595331891598e+00,3.85594488319506582358346022574079821e+00,4.23659564437047903330157619017301237e+00
misc/jagmesh4,4.41738801917974469672467277970829115e+00,4.07093944887588045793478762083367548e+00,4.38613422502437029233756396044292565e+00,4.02907774703031792656327893613408903e+00
misc/jagmesh5,4.13608468576305723418361425535771802e+00,3.89395826872721968345529082406350268e+00,3.84740091617432070748693650371303106e+00,4.06319128552505215741358335698608306e+00
misc/jagmesh6,4.45139385432302328885334508967127164e+00,3.47951065675239787851893371041433934e+00,3.78126048176367448784498492607950168e+00,3.93197623610237750013157886056744778e+00
misc/jagmesh7,4.03155678137420685049677634962440213e+00,3.72561506684307852474662222971519996e+00,3.75178618292072825303852133118733980e+00,3.73869794281863117933325432498900061e+00
misc/jagmesh8,4.24428829795943805017735345420138421e+00,3.60036514240116737908221471615830421e+00,4.05798165380822644667336336564324883e+00,3.81799258563780052282893383131988970e+00
misc/jagmesh9,4.10248398099203344302981999151479340e+00,4.00540943354017279930299126575105221e+00,3.87228590039631072683078503082778865e+00,3.81954234993572606312960006192017376e+00
misc/jan99jac020,-Inf,-Inf,-Inf,-Inf
misc/jan99jac020sc,4.43089266487963525774935433361201874e+00,-Inf,4.41675431548473963021187103091965388e+00,8.25013195595166398678658772907186057e+08
misc/jan99jac040,3.82963575669433790372879770972558631e+00,-Inf,2.55663456684214453917752763925854102e+00,2.56504039619698922261159085490409752e+00
misc/jan99jac040sc,4.45152151265443961476978089319843102e+00,-Inf,4.44842704949935060037035192973480735e+00,6.89992942054943904186228754930037408e+08
misc/jazz,2.36588047593329450432979565335374306e+00,1.29214852645008479217710761055725283e+00,1.54592652810067494760082112547167982e+00,1.21582221622328341284449755229034267e+00
misc/jendrec1,1.11831041019208030630534750871669655e+00,2.90124827144568837492690175770373521e-01,4.11271208613350798189840555701507900e-01,1.44663579496353320644744213849616563e-01
misc/jnlbrng1,-Inf,-Inf,-Inf,-Inf
misc/jpwh_991,3.94374430476470096610685749687518533e+00,3.84552774389206551619570567125186180e+00,3.98704348528791175945963632403399481e+00,4.09124504788811395326959788946401142e+00
misc/karate,1.57805651574566056160609429963899690e+00,8.73033220013150280264588017456832589e-01,5.97929912529318033955778749972226278e-01,6.72318076544292004515968068623236753e-01
misc/kl02,-Inf,4.91127321141394188472045953463128870e+00,4.80329801756476288173996940467016818e+00,4.18746567321783853234527674693806056e+00
misc/kleemin,3.17730665761883745638278434732867355e+00,3.35896477090399423365740003952647757e+00,3.17232791765710492634240166773103740e+00,2.62592391118336156023541299179514945e+00
misc/klein-b1,3.34696680055137231224844762478970944e+00,3.20557525017608178139732849278223067e+00,3.35203421250861845358329549343004507e+00,3.65744954723446566441038133220715047e+00
misc/klein-b2,3.60272019276340709909634409512110319e+00,3.50336864436988757341872518619330029e+00,3.55991549282772067853719909700467216e+00,3.57057220425803168930225752452986539e+00
misc/kneser_6_2_1,3.72901703637859710610449384128677111e+00,2.66392206991269515079324431704804196e+00,2.99088846437041473534874918020059781e+00,2.67014266288193623557731244814971620e+00
misc/kneser_8_3_1,-Inf,2.79060400976174645358739621408871059e+00,3.53361135780791598540435254778910772e+00,3.36306199663969601620271075463287601e+00
misc/l30,3.92284053978326604943198031782471760e+00,-Inf,4.47884620201617784649220704485571651e+00,7.52372118802326693521481942959762610e+08
misc/l9,-Inf,-Inf,3.34615462887158446001804253178185200e+00,7.28047011284506367084761402154723311e+08
misc/lap_25,2.47393120629904534591028018966680964e+00,2.12683495106144273839968434309740008e+00,2.17742441536183633152419381397166256e+00,2.26391131261097302369440173007127030e+00
misc/large,3.82343964801115573248351424817199069e+00,-Inf,3.40217178663121862949029584587395004e+00,1.18910107999154512367666408658350266e+02
misc/lasagne-spanishbook,5.29126250170893194890068168287700335e+00,-Inf,-Inf,1.90327319225361200725321017102465958e+00
misc/laser,-Inf,-Inf,-Inf,-Inf
misc/lesmis,1.64891110582863395695541212970230414e+00,7.52037462358045900119176596552359505e-01,1.18707156231161621797205691032069722e+00,1.39977287124005846321773863586353569e+00
misc/lhr01,1.62730112208176419105647489883065571e+00,-Inf,1.12925030085421564714659914330289587e+00,1.10251213060200840538564151798821137e+00
misc/lhr02,1.77444104346383728314361378556955018e+00,-Inf,9.32124193725941795264328133194171752e-01,7.37169925186403915542996012718740636e-01
misc/lns_131,2.02525348028975597710192621671296994e+00,1.44869477654464374846660335937680706e+00,1.39519841061061597568050653447522876e+00,1.32009364699662639910102253959888733e+00
misc/lns_3937,3.61705088090996180845694469940833275e+00,-Inf,4.11305726531160735901993889325306821e+00,4.41667394114869009705744949884414026e+00
misc/lns_511,2.35056920294677654154479367797230686e+00,2.33186248007218444012621640757231885e+00,2.16980231523520250146349510705149822e+00,2.42370084118636812750430288641909214e+00
misc/lnsp3937,4.40677557621710673761273037712859455e+00,-Inf,4.31939980662013987918611331438755032e+00,4.25156857362931363625730774975660203e+00
misc/lnsp_131,2.06417393566521702929759414357359785e+00,1.60520086515594925881088977137670435e+00,9.59121751254141542526963633405755634e-01,1.58919515527710672711753312239859859e+00
misc/lnsp_511,1.98245730912728099508668862986628489e+00,2.22232061248209672849844354179165880e+00,2.26473004231748852449897378066990707e+00,2.23136431427799286252247854318782149e+00
misc/lock1074,3.12521701324116584969494508943403123e+00,1.76084375454843486260578318782295145e+00,2.16014481494016908744955147949816249e+00,1.79817415369457115225043564605917259e+00
misc/lock2232,4.44264610606767711646395178987125642e+00,1.61124062484316099838595063094567184e+00,2.19772369586708600582124495461372859e+00,1.49443988135357310651301276826900229e+00
misc/lock3491,4.50299626311282620694672699139263062e+00,2.67736088110113071997323366577241479e+00,2.77318472575873719165692085035929911e+00,2.12943658559995607728627479451353579e+00
misc/lock_700,2.55726591515618657244078411787885661e+00,1.43406729490865424548945621187409437e+00,1.58658470329897126475065542089178688e+00,1.44491319743304748107322230197040905e+00
misc/lop163,2.44916360804437694957893584104636419e+00,1.97209617414969305565704521430810961e+00,2.02517257322400786206075887795158358e+00,1.82189345616847063657985947364272410e+00
misc/lp22,-Inf,4.44739188509577898165431815698789304e+00,4.32924884087361751269777114173171752e+00,4.37932364446397452853278002436680859e+00
misc/lp_25fv47,-Inf,-Inf,3.95049118369890887632986017130198152e+00,3.46560476099539778553600672079117385e+07
misc/lp_80bau3b,3.37533832293236103477332707156286738e+00,-Inf,3.42572734125089663903656557926646874e+00,7.34052042802635496987873430365320608e+00
misc/lp_adlittle,3.87646832671316869151026286494504405e+00,-Inf,3.78698338847363572593927567722144991e+00,-Inf
misc/lp_afiro,2.64448435817747047369833163790524942e-01,8.87920801492828266903737208307253461e-02,2.74905076276348835151731711426486732e-01,9.62993365854559247931666264368522053e-02
misc/lp_agg,1.93292162009211047492610466388204906e+00,4.95154763329896498736047102037157385e-01,7.61444947957222761540101182925016678e-01,5.00480595445526544258261195951085183e-01
misc/lp_agg2,3.69412432141587459393452699206147743e+00,1.89988195385390786791964920160839440e+00,2.28709315932475276248665852205518245e+00,2.42018298699640871139749810458242050e+00
misc/lp_agg3,2.99608867666934063719230943040101624e+00,1.54667735928492664011210076576833954e+00,2.17060592656621436208897375085352546e+00,2.05966806677744642847798338790993787e+00
misc/lp_bandm,2.18136612237061712856352779304749764e+00,4.26600860137523442975397320036640945e-01,1.28711073200769296358540676560446165e+00,8.51264035745411876083978380615564051e-01
misc/lp_beaconfd,1.64549826302864453181716785227356749e+00,1.56937097448087163338074369307680152e+00,9.25882779180437083651352230527739138e-01,8.85599209636224395110482475455689854e-01
misc/lp_blend,1.58464308904925305873825067759018783e+00,1.42813164007297271637127593528625224e-01,2.70269758277198757388218857813997956e-01,1.31107487195658568470512664641242020e-01
misc/lp_bnl1,2.05101406693619352734439947093054878e+00,5.91981794841476680070641490323634169e-01,9.88705299644288724465622619680663341e-01,4.83500628965256937375125059196975066e-01
misc/lp_bnl2,4.18091483820001646945605276543160786e+00,-Inf,4.19606056566071640805204519601428053e+00,8.22070738834239300568024282793654175e+08
misc/lp_bore3d,1.00061154626914677995666496328394487e+00,2.49287242072826676654086848575018046e-01,3.45081584774265237957102840168624810e-01,1.46282847909344722695482803692210056e-01
misc/lp_brandy,4.17346318317907943780674897058068635e+00,-Inf,3.97490306671771205291275258309312049e+00,4.03126692885422422897096926513217472e+00
misc/lp_capri,1.67271786696741811400220342918937663e+00,6.56722191115435120481232594687114089e-01,9.08395905706189480207455306823618780e-01,4.38226219711220688045334507428758407e-01
misc/lp_cre_a,-Inf,3.47979083289657810826671182996116363e+00,3.51766935899539423570143091283421840e+00,3.17616821799128932411058957356776027e+00
misc/lp_cre_c,3.88494534041233100877376149132860733e+00,2.73966298524062326335320036383666718e+00,2.80491266795437621565985084071200248e+00,2.37256833762338343262868545110726565e+00
misc/lp_cycle,2.06192222322598268577802379180123507e+00,7.53211670469182813997148438382920716e-01,1.01849027471190853047417483460435742e+00,7.83310429063714099580943502302462916e-01
misc/lp_czprob,-Inf,1.20626159218337612228914125021816370e+00,1.80310155343687453862091494349444281e+00,1.41243388484052395428699555658446984e+00
misc/lp_d2q06c,3.71599222382816107278240767116553927e+00,-Inf,3.63484772358948695778406111578968651e+00,4.20288905688747840547091817613988127e+00
misc/lp_d6cube,1.41411171528414103090844152867507623e+00,1.08183810206478417108789013130062006e+00,2.79002391930963517551788137203747992e-01,1.96439009313843917531010113181125544e-01
misc/lp_degen2,1.89447778958995504963161586052946206e+00,5.21846373520672247247610839572745021e-01,1.38487323114076595756833137835634470e+00,1.03509901862055719444736456404101401e+00
misc/lp_degen3,1.25447037308366250893804833656364367e+00,3.32148739639403154082900345173191199e-01,3.44437219838454076487824555268749641e-01,2.19275845858425328500508751406431336e-01
misc/lp_dfl001,3.13713089343492283601396769951691502e+00,1.58228980818135414074208703724932078e+00,2.15570471845254951036760430793774517e+00,2.16403550807117349207509496964744407e+00
misc/lp_e226,2.63981575241015998740810997348642330e+00,1.50194973470855943700756926779267510e+00,7.46376768073610373955669732735981682e-01,7.72186082018158723190268581999320536e-01
misc/lp_etamacro,-Inf,-Inf,-Inf,-Inf
misc/lp_fffff800,1.96682455876772196543509387029685183e+00,1.12892594953834083061937008105823683e+00,7.39168893495721409621242195253924724e-01,1.02436516076287086041844222526899385e+00
misc/lp_finnis,1.97677694981304948728706440393811484e+00,1.48880794797604305660309127467545298e+00,1.06662310336225164492438273445128387e+00,4.57126913102177258269333044435020077e-01
misc/lp_fit1d,4.30290465412030782616306624877697253e+00,4.17557411140912561217426688054248604e+00,4.25799264092164262041114919831236255e+00,4.10377610711633136379061686868285566e+00
misc/lp_fit1p,4.40682078160006660625421747239181085e+00,2.20248153774835936638365159756892346e-01,3.56130482648355502025539424923797638e-01,6.80111833502041273661488914942595623e-01
misc/lp_fit2d,-Inf,4.24241673916152392737471722599920996e+00,4.31343289361954034073239945187639116e+00,4.44344273648401280123361015779784941e+00
misc/lp_fit2p,4.84251223952222817688377504484192453e+00,-Inf,2.63122873678360442044769353555724318e+00,2.22631022766534128768273982109949902e+00
misc/lp_ganges,2.73108981326155501616468446893289932e+00,1.02740467702344530321720983631879467e+00,1.29121829354059623246745481802439460e+00,1.71618679963725525917171769994555590e+00
misc/lp_gfrd_pnc,-Inf,3.25435403236216308943456744744943614e+00,3.11640115549471145564283710625975811e+00,2.92004618447328454333002075350094150e+00
misc/lp_greenbea,5.64635928623796198733262075964557711e-01,-Inf,4.88641347670977557424217601303812166e-01,8.82754372964469959455754602980333165e+00
misc/lp_greenbeb,5.64635928623796198733262075964557711e-01,-Inf,4.88641347670977557424217601303812166e-01,8.82754372964469959455754602980333165e+00
misc/lp_grow15,9.47768084211189406326746369852663813e-01,2.95433876035181556740081900246599764e-01,1.75904029935238318570921705126352419e-01,1.35584236797068118686539325260162478e-01
misc/lp_grow22,1.36746330220317199667533283900780029e+00,5.41687416129746905943405516840232244e-01,3.06981454038633162883323783610452285e-01,8.40425827660250965009424251406357590e-02
misc/lp_grow7,9.96225406730900127516468064151551101e-01,2.32375791768637836221811347829232448e-01,1.85173508916668608782670027795190964e-01,1.00458419228137541513777761043781079e-01
misc/lp_israel,-Inf,-Inf,-Inf,-Inf
misc/lp_kb2,1.57861535341245684881873322980762677e+00,4.78537099317925761599904867729263511e-01,1.28926977124920390724875907329742579e+00,2.87282491771638735295603935197863640e-01
misc/lp_ken_07,3.23283602711506207986224491766784645e+00,1.74442657301207313327710078726033036e+00,1.90197857830196832015835616291100313e+00,1.32588474497954753568199282768092770e+00
misc/lp_ken_11,3.40059535832190858558276382955918694e+00,2.34944219932530779879867666029174898e+00,2.41315955397825276759449390183191262e+00,2.57379670710793939811635055232324356e+00
misc/lp_ken_13,3.54465972807757205951012933073532620e+00,2.31091547930877440878197560576646061e+00,2.53782022625734499312906482458553624e+00,2.40784369555855339479696505539303906e+00
misc/lp_lotfi,2.66925316060499877188419028251775550e+00,2.27539247541952272396084742719606863e+00,2.15321455647639188956784307251931349e+00,2.29556674828357472938193072931845099e+00
misc/lp_maros,3.45308939067450382452364301261041140e+00,-Inf,3.39334749238294462840447599997261190e+00,-Inf
misc/lp_modszk1,1.81816209904849572161130724272486456e+00,8.73657384083098594722620304531877718e-01,1.12168128961470608333725642310548741e+00,1.09142199702993031030838999707307649e+00
misc/lp_nug05,3.06014100215977222412128782720697635e+00,1.41040656144777635760202634389106578e+00,1.84554077617928137773577778067248720e+00,1.52876942873303595772202515132128088e+00
misc/lp_nug06,3.57742946901120182275000900346553231e+00,1.69587666322265294811468470670086767e+00,2.50311606550615899574840335457944624e+00,2.42264640037407743812313844532324080e+00
misc/lp_nug07,3.32785477997216554167925978332849441e+00,1.56811912188211952298385343288095691e+00,2.29069034175898116641028825658606162e+00,2.33098232659592044152434052785392408e+00
misc/lp_nug08,3.29093839884769113194405413515602042e+00,1.75331358482004249040410859723132896e+00,2.07248672971644985533291426666438847e+00,2.64999971786776176908280739346764613e+00
misc/lp_nug12,-Inf,2.61316784052883964403199973125749325e+00,2.44063275714167241276685897335378482e+00,2.13899543973447870333741482785015616e+00
misc/lp_nug15,-Inf,4.27453402133967620632110902235837474e+00,4.32586474694287246993085927178842822e+00,-Inf
misc/lp_osa_07,-Inf,4.30907129148316459900638325749114627e+00,4.27060884614834788852074868561470745e+00,4.03879589105638882898739851640056189e+00
misc/lp_pds_02,3.10586322171955900264484708874308849e+00,2.78679109259710277318986545083723304e+00,2.49066528035917259919486536145883189e+00,2.47106733193243256535166671029954141e+00
misc/lp_pds_06,3.82735513142276466109171845439451019e+00,1.90925933697995863494507715655491960e+00,2.17806790386981293694860881497321610e+00,2.12147209686954743464457010409425222e+00
misc/lp_pds_10,3.03124681585767432964722920592623709e+00,1.74784006411904597826298259081288517e+00,1.77251034895576309099431400796703526e+00,1.66833965910734239386425652890273045e+00
misc/lp_perold,4.15098583297599609039303832145860203e+00,-Inf,4.12733164337060077531526104549922479e+00,4.15767710858999647303924944939440762e+00
misc/lp_pilot,1.38140349998315960274323600444362029e+00,6.43079993788976732409238596149959942e-01,1.17641635859321011253962187184921234e+00,1.31243577668871262777871548298920200e+00
misc/lp_pilot4,1.98510886569903893734279344519751695e+00,1.21887072904584167455059398313386815e+00,1.15911967044624374550939813543767594e+00,1.08889776065780823214727106546418705e+00
misc/lp_pilot87,3.52078876340827155888077500505650088e+00,-Inf,3.84128490688438515904874871841383966e+00,-Inf
misc/lp_pilot_ja,-Inf,-Inf,-Inf,-Inf
misc/lp_pilot_we,-Inf,-Inf,-Inf,-Inf
misc/lp_pilotnov,-Inf,-Inf,-Inf,-Inf
misc/lp_qap12,-Inf,1.90253942743367580410050000122645582e+00,1.89368176718505952001347609559696934e+00,2.21452942188809187198518105712201787e+00
misc/lp_qap15,-Inf,-Inf,4.10714381860162648540586966802760941e+00,2.93059830629046491853926562005731205e+00
misc/lp_qap8,3.37620012228404082181748503579484687e+00,2.04244381812220277804160450526150141e+00,2.87214927321322424320289179477131009e+00,2.24766965764554284107530174322836551e+00
misc/lp_recipe,1.57642233859806854882572035284146656e+00,8.69248604001118483501361095800519174e-01,9.55777921842324099344137458617182334e-01,3.71162346060626059131725019596672237e-01
misc/lp_sc105,1.31121674829153316520021149614164661e+00,5.18280891808022440332450907900557603e-01,5.60108634401778231800216438753916666e-01,1.83109412800437725531630119494921895e-01
misc/lp_sc205,1.52783010071293125997622000251750423e+00,4.90047421512413497257278966351181084e-01,7.12836789214814913579246055437584191e-01,2.91708710629798342302948953644961893e-01
misc/lp_sc50a,9.69759717148040476330074263114337073e-01,3.74422642372570806991123348870669500e-01,5.24194464415609195777809826125844063e-01,6.53294776097690171227085946289191277e-01
misc/lp_sc50b,1.73026575800060863847955625214394253e+00,6.63373792746976674036182305143242074e-01,9.85004853911760181114255058289762056e-01,1.60553796074859500721680064527894452e-01
misc/lp_scagr25,1.66183509110645962908095483898414759e+00,3.52196300109507452520288707218547214e-01,4.06904689239176352133091414091396222e-01,2.06539730626317325828906741246461638e-01
misc/lp_scagr7,8.56538716059946413591188055097045796e-01,1.63330431121525646523877684272729682e-01,1.60664832002754954901742881258112592e-01,1.53468309625535483777117329082920577e-01
misc/lp_scfxm1,1.10581151799678564326172051158799498e+00,1.07387667404084816920133292997454768e-01,9.93792488669209558810637170687585093e-02,5.15539463732876362608601948911570843e-02
misc/lp_scfxm2,8.14123778477210531685956049813000311e-01,1.31778429924006658635721304369471930e-01,1.94956703678671112311394312724912626e-01,1.77666929199265664797505005101225724e-01
misc/lp_scfxm3,1.43436410137092965956370742835132155e+00,1.00014292807310928446113775980380732e+00,1.20276302469301664002111453796981756e+00,6.37300511866023533024278429330789003e-01
misc/lp_scorpion,3.82371121879547089110890488620994047e+00,-Inf,3.89552506913605704960565119946002523e+00,4.22548127666373692487692626155023627e+00
misc/lp_scrs8,1.80398282473305245917463195801864582e+00,7.85776819230430140123804170964853770e-01,1.09404502405255846014707806496273866e+00,1.13900123844443555761263306488102967e-01
misc/lp_scsd1,4.20483113545229889871996533725390935e+00,4.01104192950095116237460918558304650e+00,4.09663411116415384024114706231015924e+00,4.17803104161271529298144938510210403e+00
misc/lp_scsd6,4.03384921876225687333190204074726675e+00,-Inf,3.93643746875821447880842807291310790e+00,3.13795045798890035089363752526345350e+08
misc/lp_scsd8,3.38276691021038784582733770991977717e+00,-Inf,-Inf,8.14358523686606851809969299702339312e+08
misc/lp_sctap1,1.59649331653773148066706720522110742e+00,5.72217024007757627581936723503963405e-01,9.08189865936374771440233038900543849e-01,3.72534415880433323388795872535960725e-01
misc/lp_sctap2,2.79433337528044110774158260159421224e+00,1.67249001326002507631723818567996840e+00,2.02298522298583278912235440323011156e+00,1.70120171951143170802426401967132046e+00
misc/lp_sctap3,1.69207816084297746079714224961004140e+00,2.49066513079611507811523249442066255e-01,3.48551539789075978956643031841167103e-01,2.44540675742799048510260789793017117e-01
misc/lp_share1b,1.57838894562978754683677388654179359e+00,2.22580531120891772870171288998937806e-01,9.87787983491105610699011610537809486e-01,2.16317390676286383309634696933284470e-01
misc/lp_share2b,1.84550917251661890177620910855068061e+00,7.68771299096476457786790167043307295e-01,1.20576839686162925902821628499136889e+00,1.26718795636557834866609792831931267e+00
misc/lp_shell,4.43018650536412671389557909241857035e+00,1.23668884707225746596486137420119484e+00,1.70278500220413361287824384153943315e+00,1.25622690036234810893739149623658138e+00
misc/lp_ship04l,-Inf,2.22627423017212036356465623325340817e+00,2.63665392774908134593289526842131882e+00,1.92755006579377575462304757408858996e+00
misc/lp_ship04s,3.66450510546978329416237449454687250e+00,2.52866959153271467539033124016408973e+00,1.89398917915755524775902436091219553e+00,2.30997162847574833185768001747787054e+00
misc/lp_ship08l,-Inf,1.95723270283133465621122149499017356e+00,1.36164959925884208744446072303377054e+00,1.85909129994405685409008028553857997e+00
misc/lp_ship08s,3.79540369758089444779895049805918813e+00,2.54627692053925357884061002937775201e+00,2.24436833826577228814719826270080502e+00,1.78893160873119309878083627332750197e+00
misc/lp_ship12l,-Inf,2.00316103097806893215760455416140016e+00,1.76328005056126994971175910145404876e+00,2.13127325162262546948347235301246970e+00
misc/lp_ship12s,-Inf,1.98177360002199799457565881145666630e+00,1.90617182500938271419312614256735313e+00,1.75254834478339534712799711229926239e+00
misc/lp_sierra,-Inf,1.76590519845093478336447811910716224e+00,2.51434319013519025936176784579758143e+00,1.28573709413764597618998610530250273e+00
misc/lp_stair,1.72426795771355514338250803555590400e+00,7.93804047981542405378479728953085032e-01,7.00576906040695162095926037171452974e-01,9.12666564326546685816670696890170014e-01
misc/lp_standata,3.33846085681748976514355010791177787e+00,2.48089626677092756220920166566723623e+00,2.54470671193556287037414594767676276e+00,2.36800852141829815902297363440898239e+00
misc/lp_standgub,4.33117817212886591578945600190599831e+00,2.78679517261246325085789916743948257e+00,1.83696723639817795358533440801423083e+00,2.92847960663723055279952743568148054e+00
misc/lp_standmps,3.07417486628342673780044277266701108e+00,2.62135491862998860268892749046625641e+00,2.66057860606061542849690721679544447e+00,2.57435677380871295470073991149202214e+00
misc/lp_stocfor1,3.24393835568248574748102863058368410e+00,2.76186349106835355078504630699133404e+00,2.46337099039240054194135770225581164e+00,2.60218568899822516190350529668947936e+00
misc/lp_stocfor2,-Inf,-Inf,-Inf,-Inf
misc/lp_stocfor3,3.55682188642267120551023706619059435e+00,3.13511392310196588010573336424877520e+00,3.04805760599558750428170956055831825e+00,3.15836382384886969532686803119504174e+00
misc/lp_truss,4.09513452893732991479751070934625147e+00,-Inf,3.99501943826746221544725118602765279e+00,4.00219762511248135768172508718803268e+00
misc/lp_tuff,3.91096916463661083924214002604924782e+00,-Inf,3.88195436340524673690811855875193008e+00,3.67280474111360252129704340949755359e+17
misc/lp_vtp_base,3.09055711512998425250525401094996593e+00,1.14074179180087944655460327557054485e+00,2.29245768962974695169110861621291432e+00,1.78671614905938385684274230167561435e+00
misc/lp_wood1p,2.58479603735894494201406757906916390e+00,5.00520715326784907467517249110908544e-01,5.27407891196256704209913098502813414e-01,3.10683797587621920264123640530443141e-01
misc/lp_woodw,2.43131243006566650025997492499699269e+00,2.10703154536726591523256593448913567e+00,2.10680018039181375531029277004118751e+00,2.17236769493036721593483165961213056e+00
misc/lpi_bgdbg1,2.44347073734621599517957433909159049e+00,9.52090656362136431576642052574629009e-01,2.02477688265013646907747199022408973e+00,1.81614292289552557488714723498373685e+00
misc/lpi_bgetam,-Inf,-Inf,-Inf,-Inf
misc/lpi_bgindy,2.84806091439492007345421371654791043e+00,1.85349046284119800567197609549504790e+00,1.79519448174527643119880867132384733e+00,1.97742382410060035384706369608010285e+00
misc/lpi_bgprtr,2.24780094317653815907215228118035408e+00,1.27416115975754156870610209650029399e+00,1.10173915990014619650407366598937657e+00,1.09928923182867101878144618858277028e+00
misc/lpi_box1,2.37269176707077573024658491421869269e+00,1.22810646045480274351004822042153578e+00,1.59873964169830461082708668471647928e+00,1.53795075167298525533940953320811442e+00
misc/lpi_ceria3d,4.93129549251401663826268501436718411e+00,4.40405116838672645109398316370498894e+00,4.29950744087243418500452000927127424e+00,3.94634239677866535733652581605420796e+00
misc/lpi_chemcom,2.72384549609738178662801580287326897e+00,2.27973266806574876228005768212313441e+00,2.24290985883427789174184861360726925e+00,1.58082751507216874165694234171652060e+00
misc/lpi_cplex1,-Inf,-Inf,-Inf,-Inf
misc/lpi_cplex2,3.28305004745439852217788567162713939e+00,2.30549318259902609078220607219483948e+00,2.83275469548423909519378576212872605e+00,1.83314588071478926514213553880425993e+00
misc/lpi_ex72a,1.53445263074248106526261549654094441e+00,6.38542397704258828326563822798527710e-01,9.49252251996168148766896330467330333e-01,6.42797526842347277365673994974834821e-01
misc/lpi_ex73a,2.00650088411147551492913255236992816e+00,2.89297471840901458015549309569472831e-01,4.19826345963333945059601417305231690e-01,2.61283269208686738408324705214724358e-01
misc/lpi_forest6,4.00123318582205568193347268534039576e+00,3.99865981088170329702341390541719277e+00,4.03040794726496183915077081354787577e+00,3.83272085555107885370955456233939751e+00
misc/lpi_galenet,2.10288707180145079658660470823290967e+00,2.53181621999405475156841564118913055e+00,2.16516808408427999527223856892834472e+00,2.22821016571187081458222986888000133e+00
misc/lpi_gosh,-Inf,-Inf,-Inf,-Inf
misc/lpi_gran,1.29834541827998568242710960744682217e+00,7.23644410830475823176869926384173666e-01,6.03885608559413776010408715120001525e-01,6.16869783052915362779261162484032838e-01
misc/lpi_greenbea,3.61554654850165063841564437026497278e-01,-Inf,2.55577276338617132252848753546090463e-01,4.50539106378770817551348041633161146e+17
misc/lpi_itest2,7.93389403130126175246201639133370075e-01,1.28713142844067826533574470664438049e+00,7.51750573738649821808468333495558370e-01,1.57104280015463124287666343589809565e+00
misc/lpi_itest6,1.80040844532598619489556340846655335e+00,1.62455657676757594122672915087706815e+00,1.96348804136878521037032915214553692e+00,1.72195741315907418497893149046388783e+00
misc/lpi_klein1,1.05212424052558662527091690418953037e+00,7.77025615281362277570622167712463918e-02,7.85849385359466370928662456586601595e-02,8.04575265140453342479789637281881819e-02
misc/lpi_klein2,1.07351156691741452413410948840633865e+00,1.11635344176698614885270504434129532e-01,1.04187044236928247418698265153730373e-01,1.06139545553870734031951524631748114e-01
misc/lpi_klein3,1.39208450826623736122274988450393762e+00,1.05154994445088308378181094434565962e-01,1.08542578323465550557060623625473696e-01,8.54921576274592375291106785309992835e-02
misc/lpi_mondou2,3.35403136874283036475455291136632272e+00,3.12319446245834779624761737182265342e+00,3.11648107135962091527222854980428973e+00,3.37418405938881970326363796145157065e+00
misc/lpi_pang,2.29286294567054652685915264449630236e+00,1.36874056087622235487863541762425343e+00,1.51929147090998806489570526282241218e+00,7.86837429330281347128590431702749326e-01
misc/lpi_pilot4i,1.98510886569903893734279344519751695e+00,1.21887072904584167455059398313386815e+00,1.15911967044624374550939813543767594e+00,1.08889776065780823214727106546418705e+00
misc/lpi_qual,3.71653324990927477838711083124446116e+00,-Inf,3.64500516102133211640271844660990463e+00,3.88591553337000335256393729100053537e+00
misc/lpi_reactor,1.68340853287397964392851991844482664e+00,1.03375802794871688711479553221680501e+00,1.07385237158119858461914426004219295e+00,8.59188916394992967751309553951259347e-01
misc/lpi_refinery,-Inf,-Inf,-Inf,-Inf
misc/lpi_vol1,3.45091240503629679983386186088713926e+00,-Inf,3.56129106477710058123024183366516319e+00,4.12329248437498393014512530137175719e+00
misc/lpi_woodinfe,2.87647351473130006680659613196306008e+00,2.88710210158075131194973974547538579e+00,3.21760354104230459700690119638110222e+00,3.23873596479395725989836074364088907e+00
misc/lpl2,3.30535914962060109944710663279778771e+00,1.90217308152231320671569041162176153e+00,2.15068130027839503780551323663996205e+00,1.36427317452835310616322127695802182e+00
misc/lpl3,3.96720627689731047760686824960605837e+00,2.53291275681176431014496065655452315e+00,2.24428171803169444294332527223511949e+00,2.34818000562341725112465585047139821e+00
misc/lshp1009,4.15901828397236590472672892846457252e+00,3.39093378452068676178888981664467897e+00,3.73402564198631640050634993197114687e+00,3.64350897940724946441560919812809423e+00
misc/lshp1270,4.28555071378648533135579808787705638e+00,3.77540218487551875908127070320827168e+00,3.81936767573161627661651224766946107e+00,3.96152017000536116433802543546833449e+00
misc/lshp1561,4.09234495530648252204956169396926427e+00,3.77500850354374527811521169111493517e+00,3.92505977744263263476885533076432534e+00,3.68065995683185458257890418439651524e+00
misc/lshp1882,4.18735538712486541918223425582269680e+00,4.11359687201993465925718593743161413e+00,3.84458408844836088538895318383683793e+00,3.86903744758999702018637313215076559e+00
misc/lshp2233,-Inf,-Inf,-Inf,-Inf
misc/lshp2614,-Inf,-Inf,-Inf,-Inf
misc/lshp3025,-Inf,-Inf,-Inf,-Inf
misc/lshp3466,-Inf,-Inf,-Inf,-Inf
misc/lshp_265,3.84454842739878457742263724357440285e+00,2.53798437022967789124861327166809132e+00,2.81170376609133860156522991123030440e+00,2.99342015388303741462160619727250417e+00
misc/lshp_406,3.98903455924331542014655671420529116e+00,2.79306022839970982764063914200750136e+00,3.19070204163696495238404228051637989e+00,3.45375476691874256636174189429382965e+00
misc/lshp_577,3.96928892430903094860004370453673362e+00,4.28075523179982453428792838354159344e+00,3.89979062972209542580383866786510740e+00,3.85723347532342008781167939955036594e+00
misc/lshp_778,4.08930693643502494212758930380859032e+00,3.44806453332766032266559957287790219e+00,3.49845028071106835718165661586726743e+00,3.39792535138785827879779631221181928e+00
misc/lund_a,-Inf,-Inf,-Inf,-Inf
misc/lund_b,-Inf,-Inf,-Inf,-Inf
misc/lung1,2.67029574425898657830540295317648159e+00,1.96079409601754502732466908300673666e+00,2.16524478459132631335360374539162169e+00,2.29580700264848070627560065542613772e+00
misc/lutz30-23-b6,2.89090464758303451164366842517788057e+00,1.27535459574314931737039040869757754e+00,1.32353568020578468939783269492430641e+00,1.16981499399098790045675281585696617e+00
misc/m3plates,-Inf,4.31531936619271503243064814129779381e+00,4.28554743073245441210517492945080262e+00,4.30436326413732312192102710128093409e+00
misc/maayan-Stelzl,3.81942078540251989181254545415539546e+00,2.57553889548822338786733614005457499e+00,3.29365941406265204516272318437163993e+00,3.12900693563715277841088270370895755e+00
misc/maayan-faa,3.56537752562260848990066420064670217e+00,1.96961418085728252779890094563327143e+00,2.69913084672897939518106840116866165e+00,2.43129257257230234713057616078127194e+00
misc/maayan-figeys,4.17650141038740566826727731923133521e+00,2.39798449081103895013570254833771346e+00,2.71812299646285104901271785696644810e+00,2.50648069702716007110461249255469953e+00
misc/maayan-foodweb,2.16724925740004239029687884818353516e+00,7.80756383138156342507506686738384639e-01,9.45203257163129150963713364859576340e-01,7.54182446180348104425380035565465720e-01
misc/maayan-pdzbase,3.52659545851214647290514582326331149e+00,3.27423846417676183853769050400998337e+00,3.04579362720833119379747574475980482e+00,3.22225630791949920430382947156409134e+00
misc/maayan-vidal,-Inf,3.09366009520860007469622906722032917e+00,3.57273085389340445723267279296280713e+00,3.12766099236398293536689617852993604e+00
misc/mahindas,-Inf,-Inf,-Inf,-Inf
misc/man_5976,5.17970515662933448788075334258979566e+00,3.17953848378174173761873938898571186e+00,3.92602029612910538493144664388658203e+00,3.68704469484219924373810789544329905e+00
misc/mark3jac140,-Inf,-Inf,-Inf,-Inf
misc/mbeacxc,2.72664354556685616172869423449490209e+00,1.92807008820945005077986506308953633e+00,2.12304338566312902200416263393900491e+00,2.09167866804201953311282706052992977e+00
misc/mbeaflw,2.80373586450389310598743279058297768e+00,1.65915259465127061629754771670258486e+00,1.47481085916835612081300260742188587e+00,1.17875623369789708354060782668955016e+00
misc/mbeause,2.66193484132801205847579891198277710e+00,1.49319293937357096367793662943191879e+00,1.55560712942170664382654102058304908e+00,1.42172631566180848583456110686260616e+00
misc/mcca,6.96434274353026766876412889573358669e-01,1.09013793976848156279554255776617267e-01,2.68169701036550120912341576539576389e-01,1.44248813149940900237138155139514531e-01
misc/mcfe,5.14423262160915669045422122836401102e-01,7.50383829974011469826232909591762223e-02,1.05750757014949215396578261618312597e+00,5.07912043916403893299430458609209311e-01
misc/meg1,-Inf,-Inf,-Inf,-Inf
misc/meg4,4.34400205179300231256713424365806627e+00,4.00735138533464734797466828257623260e+00,4.20679637746087904991646082382893061e+00,4.01028399746512125731404754074671489e+00
misc/mesh1e1,2.02428787855157979308141509520164792e+00,7.14509296602453439599080585781426463e-01,1.33598377253353537476356018092215998e+00,8.78877361432124759901139834817160719e-01
misc/mesh1em1,1.80488537755888057735618237373263651e+00,7.96569061255895416963847334833780946e-01,5.64045414412812700195285349500822191e-01,5.84298512233863378745490206752626793e-01
misc/mesh1em6,1.28318088613274952006669449226510322e+00,2.76535135344936314459003785733197482e-01,2.14948228219631898022897359968373195e-01,2.93916782556042303992245819972600968e-01
misc/mesh2e1,3.99609143904830615453026375615191225e+00,3.62908851109579142677324816566748330e+00,3.55156007994135113436084006094326649e+00,3.48376216070586905551661326966172505e+00
misc/mesh2em5,3.02881618931972907890768255804870810e+00,2.56767571696958257110503434664783633e+00,2.73808070781410703069257920742811517e+00,2.64516506561838850580681977028251625e+00
misc/mesh3e1,3.27076463360647206137708445891230317e+00,1.84876680793931249629367118991710076e+00,1.96203621060451493924153636824544107e+00,2.12292600535815037024299716681424678e+00
misc/mesh3em5,-Inf,-Inf,-Inf,-Inf
misc/mhd3200b,4.55775431176777459000903397890578051e+00,-Inf,4.20777316742245160258083121534633880e+00,4.22433227641552624880696929271398261e+00
misc/mhd4800b,-Inf,-Inf,-Inf,-Inf
misc/mhda416,1.03006248100439434870658823484976453e+00,1.31509042248260930472150222196570917e-01,1.40168064285751974524866984983220017e-01,7.08180900224946680912606744482187624e-02
misc/mhdb416,4.14876513539067243943610842699185713e+00,4.01004454710255826075053319699435207e+00,4.31422104553856997685836979294148501e+00,4.02927985493091903593634953941488951e+00
misc/mimo28x28_system,-Inf,-Inf,-Inf,7.16554878701439418782172693707974570e+08
misc/mimo46x46_system,4.22174939526537703771425960001702687e+00,-Inf,-Inf,5.93489223505581137546930296296439224e+08
misc/mimo8x8_system,4.16696494241312962866441812536315628e+00,-Inf,-Inf,6.27990082996517270821271657254031580e+08
misc/minnesota,-Inf,3.14530848285672307036238941809016871e+00,3.38863947466100129129485327024264661e+00,3.69334788492555715334646208632605956e+00
misc/minsurfo,-Inf,-Inf,-Inf,-Inf
misc/misc-football,3.29176329798100071130536705825974132e+00,1.26472469385962684725155611832919939e+00,1.55372136900554823351300056226830246e+00,9.98284570624385652675771788690406066e-01
misc/misc-jung-code-dep,-Inf,1.48469441234313796748902767503885694e+00,1.68185425902650324829565854752400318e+00,9.24471904264663265901733019163134003e-01
misc/misc-lesmis,1.64891110582863395695541212970230414e+00,7.52037462358045900119176596552359505e-01,1.18707156231161621797205691032069722e+00,1.39977287124005846321773863586353569e+00
misc/mk10-b1,4.16278736209024473886483502578990167e+00,3.95612443740990836647082930551852777e+00,4.25472645209111105768959128376676102e+00,4.13167635200811835015711481902330802e+00
misc/mk10-b2,4.50576228542132170869704700218406383e+00,2.98420851680763645546548549057285208e-01,4.87410001827452486523748882901087460e-01,4.84409177581139476623258185625234048e-01
misc/mk10-b3,2.35003530269608197319307975551402283e+00,1.17668400383606876684662934183555311e+00,1.33594103393055209260871783068924244e+00,1.31811558908745636937507181281252322e+00
misc/mk10-b4,4.79149927572780890483458607925642092e+00,4.20355560180965150125990925612263444e+00,4.29323168083736547010375933544152616e+00,4.24399898067189943155351568607469112e+00
misc/mk11-b1,4.21461116224356422074488427574944943e+00,4.07779428526460217004111361000270568e+00,4.28326770862951313219934943930287645e+00,4.12713101201089019912090036792839474e+00
misc/mk11-b2,-Inf,4.42405509310463473769390296330351321e+00,4.46247352223581095027356575566754945e+00,9.35042532563565090348977167789144826e-01
misc/mk11-b3,4.56394523653519233572894278301362783e+00,4.42044970085232671004588720320600044e+00,1.76967681626602386663385916083949178e+00,1.68716508785153224021480701466495869e+00
misc/mk11-b4,2.95924445624374602459275384430934506e+00,4.42057941009641783651070715930442351e+00,1.85494864653281558368478134311159003e+00,1.63632690780304717603878241733663922e+00
misc/mk11-b4b,4.67047925002547430466438819867425054e+00,4.47126749656283373689734066387240598e+00,2.43341037790626791928179136330679311e+00,1.93815229104239555496543286674014950e+00
misc/mk12-b1,4.31315447932337572101231948247217150e+00,3.59824375593162146471619465204595582e+00,3.86338062146504371415576883376156287e+00,3.85777887764046231347961034464826056e+00
misc/mk12-b2,4.49742030461549905679171935204063081e+00,4.46249126203623630207733924603840828e+00,1.41110241361876867397580569304794786e+00,4.45427410120185156715987210925152428e+00
misc/mk12-b5,4.14677567183250388814852178243323237e+00,3.11433786815448873408739182227308967e+00,2.93817281222300117052981966448066296e+00,2.77395720287308230713406865633871955e+00
misc/mk9-b1,4.53632402768440484669916233227708520e+00,4.26242412845478606253042649346169902e+00,4.40366434900781643755268427567595393e+00,4.05676308727366184675575500609081826e+00
misc/mk9-b2,1.04247583061095238708358135277477417e+00,4.14292767487051771625753727307064871e-01,4.73227660943107856139533023043711469e-01,4.76725323968853113469647981461373659e-01
misc/mk9-b3,2.94160122838820589687781120611576349e+00,1.02990018756366310272278062663878958e+00,1.71357361492272471986154862998223794e+00,1.37019397662815454398887349365940031e+00
misc/model1,8.41722898294956336684365789162689323e-01,1.48082640658209699579359421103619865e-01,3.49841925261430121898232936902794738e-01,1.05684572045270463299068847735406799e-01
misc/model2,1.85103651438790332629392105642408823e+00,3.58882999583092745782407974256380488e-01,7.29461409995109391522181944408780690e-01,6.95650577244237063869641911492204267e-01
misc/model3,-Inf,-Inf,-Inf,-Inf
misc/model4,4.22930478178273602640322654489880408e+00,-Inf,-Inf,4.30333055753432317369168221802448299e+00
misc/model5,4.17193940091480999941454817513964158e+00,-Inf,4.21890475354949409037488552873863399e+00,7.79604645149145951791435248857892323e+08
misc/model6,1.68013947513101434765665981407180059e+00,1.10332649418030813607727065112111528e+00,1.42416608425664312593118602838610376e+00,1.04722108952368797577642622722904964e+00
misc/model7,4.81976652834117772231177064185984904e-01,-Inf,1.01147730774955488316373623596312424e+00,1.84360122915424232289510563987773012e+07
misc/model8,1.22874266571344990446791944003724514e+00,1.34941961396725647926540872357543231e+00,1.28302148539880951758484516161463481e+00,1.57896011155822680197407394850849641e+00
misc/model9,2.15259929459802751933361419177872387e+00,1.44152521496487073305251226846653650e+00,1.92244807954909798743900156565206974e+00,1.03303654656110824895672151963621712e+00
misc/moreno_highschool,2.48886578442005275251976231038436742e+00,1.58025816656524318803716732049780989e+00,1.12917588126711130492099394413926161e+00,1.38717570783088955586063805567088999e+00
misc/moreno_lesmis,1.82032775020454907458021186586441993e+00,3.32612444545762933180911269610194108e-01,3.79759790917544849596712225995902110e-01,3.63373981858008302337706989937648978e-01
misc/moreno_mac,2.97436598876992284973129141766068253e+00,9.62634939162577903234075011472984259e-01,2.14129782594630293354935637763499468e+00,1.76694316705215098409072840644948907e+00
misc/moreno_names,-Inf,2.30869943886828767347144930225068387e+00,2.50574977843837194179070376603336855e+00,1.79647717422816682196084220224676859e+00
misc/moreno_oz,2.68120492743793157975749770879754505e+00,1.39411220068348240837544492499883049e+00,2.44723134528970624210375929680370718e+00,1.96552310573493732217339288627262567e+00
misc/moreno_propro,4.40149160168308120412859580584320354e+00,4.23190617483162173534510102335502380e+00,4.33363106281761226483099758449099506e+00,4.27662665604834592062345306494533421e+00
misc/moreno_sampson,1.76926675451799333143090737891805045e+00,4.32383964703860781167932541589837412e-01,9.65196169684006172191542748947914343e-01,3.52974778320919811928248024373958892e-01
misc/msc00726,-Inf,-Inf,-Inf,-Inf
misc/msc01050,-Inf,-Inf,-Inf,-Inf
misc/msc01440,-Inf,-Inf,-Inf,-Inf
misc/msc04515,-Inf,-Inf,-Inf,-Inf
misc/n2c6-b1,4.10338630668872867694359988874212372e+00,3.90286841823870039961342650894256479e+00,4.23501566182269618454932023014940973e+00,3.89212425994139497893916907522507903e+00
misc/n2c6-b10,4.25942131129585436727655462385558174e+00,4.10837512462258381465710053196068940e+00,3.97919457454218609792311664141403188e+00,4.17231344323014801128734540726914403e+00
misc/n2c6-b2,2.75144639375688720152436239748994293e+00,2.36735982510462422539941118623018413e+00,2.34450021990836379169512940686159570e+00,2.22859613012638808111233764793714623e+00
misc/n2c6-b3,4.38781313468352832995385828480394064e+00,1.25383092111606544039606966615442815e+00,1.46397848285767398063127616688708235e+00,9.02140484001282472402906243964524033e-01
misc/n2c6-b4,3.00780106290626032375924130743841896e+00,1.94670226491862073676338422963644284e+00,1.93489272804912825007691116308670130e+00,1.71052712189362416494939044595089491e+00
misc/n2c6-b5,2.37549081623667084488884579365004272e+00,1.07591176638755046855708742475660150e+00,1.08910959629531789456216583701743733e+00,6.94796167034680377698456141836737889e-01
misc/n2c6-b6,2.70114626773538557747784983081120950e+00,1.37103263561191553313070587426892946e+00,1.30157210206299494273982547416966531e+00,1.02941655349035491940047578968343772e+00
misc/n2c6-b7,2.60163203500392673465095409772456607e+00,1.02683557343834168319965830807907145e+00,1.67308402465284755054022741611036809e+00,1.26673152372993553079078520043161902e+00
misc/n2c6-b8,2.67635324425532015329607910221931408e+00,1.36084779196968372678385422750036726e+00,1.33184696556523456264748325063587718e+00,1.02223033512295879071838833587155751e+00
misc/n2c6-b9,2.58824257705967335672573743728634821e+00,1.34430349039827246567037279834968711e+00,1.70508116705408483598362396820791232e+00,8.14912685732182483211480497926133513e-01
misc/n3c4-b1,3.08916815945415554349053228335240652e+00,3.78472196324381142272241969644475900e+00,2.97300652994870058633188834007133609e+00,3.57259752458116725265839193623656805e+00
misc/n3c4-b2,3.48247875764035143256389106598798697e+00,3.35948538721789299778901791992693443e+00,3.01857994955316026843987290130343226e+00,3.73582841021353523780856822782659398e+00
misc/n3c4-b3,2.35679036317770135064091449109315621e+00,2.34553402557536929510662761519462533e+00,1.89664920680404022976281131407209683e+00,2.72073491088729107459747821769422544e+00
misc/n3c4-b4,2.85076082084360695539476108662300080e+00,2.97062380790245933615659809714082948e+00,3.52203001099671981544214862239677084e+00,2.96641803593238723767868858836035574e+00
misc/n3c5-b1,3.98083578937634879810890023928688973e+00,3.91075039352849630339198487949476390e+00,4.07356419320095791958694944711290831e+00,4.25807154507968423055366953666739306e+00
misc/n3c5-b2,2.94967611662177948430088550658585907e+00,2.91290416370157071594457876157252377e+00,2.75624046649099789145924366509008447e+00,2.74141976767555239969746630820060004e+00
misc/n3c5-b3,1.04106899236660644888693991082543143e+00,2.64161839657071798656197821449035726e-01,4.32172484330228267217814138940101169e-01,1.84009860949913271059754405213234459e-01
misc/n3c5-b4,1.04479960479294228354574056476840721e+00,9.90181387317480354620940315259897974e-01,1.12420204689774238565995956683862490e+00,4.23185590514321526058733874588291245e-01
misc/n3c5-b5,1.71065095411394261852353096186586211e+00,1.00977416432354045000990871613186734e+00,7.66725657938662870057561919932229793e-01,7.48442213394869898492941365438336740e-01
misc/n3c5-b6,1.06988271703852498485656054368376228e+00,4.74603001197719901236362310941800288e-02,8.22534561119394988019204334067402125e-02,3.42440893724723550541519732906117523e-02
misc/n3c5-b7,1.56436435118933000027141737076934379e+00,2.91892222244449237547802731763686961e-01,3.66304835194299761325979375257773939e-01,5.73116602498853099924872605463057567e-01
misc/n3c6-b1,3.95721041180263440505104843038057716e+00,3.73976139613526548331487502666884501e+00,4.08981425852505161381846866571781050e+00,4.15944599482553218184838488756319957e+00
misc/n3c6-b10,2.32177100524331344440473556738516882e+00,1.05557269161732076099480128087585231e+00,1.68261847584287252376915199651674195e+00,1.13549235636323653989897168639839227e+00
misc/n3c6-b11,2.11712635262021335969527185508659050e+00,2.08121798010218191902122611228682743e+00,1.34317625634757587013124638568667558e+00,7.75395712373049949829799913787352687e-01
misc/n3c6-b2,2.70550924973997950829597862004434654e+00,2.20820493724650482727314012032189503e+00,2.16884164685877900848804671849020195e+00,2.26370279514251757435652047973287855e+00
misc/n3c6-b3,4.40086849060987489924891878188954554e+00,1.25383092111606544039606966615442815e+00,1.46397848285767398063127616688708235e+00,9.02140484001282472402906243964524033e-01
misc/n3c6-b4,2.38028165283441010596604260036288844e+00,1.94670226491862073676338422963644284e+00,1.93489272804912825007691116308670130e+00,1.71052712189362416494939044595089491e+00
misc/n3c6-b5,3.25326806403871039617040720778528082e+00,2.24206250477006864239099260380974500e+00,2.30376391368038297054699889880266076e+00,2.92294984824436476832230210469947084e+00
misc/n3c6-b6,3.12113416452742063203942668593547561e+00,1.33469155637418614257775509813147588e+00,1.55983729913607569978528471648976567e+00,1.27553922314653665625282119079600585e+00
misc/n3c6-b7,3.42600205761299997412392770440403044e+00,2.51016976248896330652772505083985986e+00,2.93371134637822601054598946857269866e+00,2.75636034021892881882568962866007920e+00
misc/n3c6-b8,2.65112727710582398026744988719046755e+00,9.77728668004423253364449561297876964e-01,1.68939046198340117699714949394233228e+00,9.90728205360106813123099829844971114e-01
misc/n3c6-b9,2.52041043085532042193700773687269999e+00,1.32166055944187250855532154353893373e+00,1.75235564883470917771058613217633577e+00,7.12470548612157391718472840855461902e-01
misc/n4c5-b1,4.21644435993181283093328633297541277e+00,4.02505170582630760286284605888058648e+00,4.16505282808167044439072134543036924e+00,4.07696723144153602377914961613950953e+00
misc/n4c5-b10,1.61792763613498980021086994766749781e+00,1.63141576451385563820864994577489807e+00,1.38809106447235832657827765508527454e+00,1.42267869518723820460396657759508252e+00
misc/n4c5-b11,1.56650423572620976549677113993824164e+00,1.88525513717431774753469589136957116e+00,1.27048181126894669627123913775889674e+00,1.95735746332669955642555858154265523e+00
misc/n4c5-b2,2.67402819422069485133139355063084523e+00,2.15600697973961371047946880452113934e+00,2.08537253654552609275374009521491637e+00,2.21720611244485668718555426638937564e+00
misc/n4c5-b3,4.44959378409423913681452815642705307e+00,1.77274529391572059098430877931452258e+00,1.52079735501946710873931129253724935e+00,1.03121563150131048826266331513900924e+00
misc/n4c5-b4,2.43947492535147525212112009031478224e+00,1.23268031507673984429184814967122757e+00,1.42505356944975871906188112740720373e+00,1.41351680957232062657461484357722165e+00
misc/n4c5-b5,2.43154819163492435355505908847479854e+00,1.39603215502710919903440989879816984e+00,1.06846380360686145457425511142151781e+00,9.90314791359353981175361514331122575e-01
misc/n4c5-b6,3.10491959645242597730123670985775558e+00,1.74078378760351295322289537522520078e+00,1.73289663531616453439181333935806669e+00,2.07597124141735743834932448353781522e+00
misc/n4c5-b7,3.13584278059146598264021112069822012e+00,2.14263766739036644091147274968775302e+00,2.23385467800508353709737688122738717e+00,1.72994875032595690350820862747497389e+00
misc/n4c5-b8,2.81871544744021168536449051259890859e+00,1.18574139447045481652263089944728715e+00,1.90619815834458422025755213147346180e+00,1.68494392686831659396826232817989878e+00
misc/n4c5-b9,2.50687925194056177372059189279522755e+00,1.80067487155652454565706240351578536e+00,1.60659033162799575492518600855011303e+00,1.18725751468884613776495536842450633e+00
misc/n4c6-b1,4.00450576657025190359632320963669842e+00,4.24926140123580721347095959829933742e+00,4.14714579068464671233372780823848657e+00,4.16587429718453884920540796744486307e+00
misc/n4c6-b13,3.47106065579071626073543153274964185e+00,2.35920165002701150211291091741199164e+00,2.74854275890065244710610020280303848e+00,2.39022633072662820717086625614847262e+00
misc/n4c6-b14,1.97258640078190422987879950251781976e+00,1.43919207697559992892427483565697620e+00,1.55394755841459383769813095326522930e+00,9.10185030519221551177148729358150627e-01
misc/n4c6-b15,2.74446474146238528688498791125232101e+00,1.10657668963072666699972275616869351e+00,1.21239139439705276308624527380534322e+00,1.05629678979111296443116322942305137e+00
misc/n4c6-b2,4.39588945081517987635872698946358049e+00,8.86534624334658080494207914460382378e-02,8.59026614777958760909584660744136351e-02,6.63912923564107265563015275543641524e-02
misc/n4c6-b3,-Inf,1.19357518832592889953727574127316440e+00,2.37047594395392522000384033200504781e+00,9.46295900987098660591299981159079791e-01
misc/n4c6-b4,2.85508621315157372138170053005667146e+00,4.43859300358808514987126956654301618e+00,2.01476205126962551447121024912993866e+00,4.44298401196357801178144188371186195e+00
misc/nasa1824,-Inf,-Inf,-Inf,-Inf
misc/nasa2146,-Inf,-Inf,-Inf,-Inf
misc/nasa4704,-Inf,3.41073599577538316704041754423509660e+00,3.84704347361061693683406051312162631e+00,3.05292049142233487986749790327374092e+00
misc/ncvxqp1,2.58674993028328230493884547007362037e+00,-Inf,2.61404098023168740450692435528929140e+00,-Inf
misc/ncvxqp9,-Inf,-Inf,-Inf,-Inf
misc/nemsafm,3.32270914364538922050381505504985439e+00,2.77427712393504537095945638814115604e+00,2.91765980124685897130902358958421158e+00,2.56533464555296977218779331394123259e+00
misc/nemscem,3.07989095821649254928899263798123686e+00,2.12486593591747350902561310164401223e+00,1.87256439140984526694422860632292154e+00,2.34629487666599016544375620492588227e+00
misc/nemspmm1,-Inf,-Inf,-Inf,-Inf
misc/nemspmm2,3.45584437464015989868656867009417456e+00,-Inf,-Inf,-Inf
misc/net25,-Inf,4.23891392207863624017083479836628122e+00,3.87810026050902937126290478031830151e+00,3.79328261346980646207241396715260194e+00
misc/netscience,3.89035394397136022965693985489672093e+00,3.72032377220051513787111293157924712e+00,3.66392418746189292604310599362843578e+00,3.64107316251904599864993891112684567e+00
misc/netz4504,4.31618169793612384110532350840504043e+00,3.54675313936666783669881511163192367e+00,3.78018177746242451297825964151340943e+00,3.43585926950088960590465521490014699e+00
misc/netz4504_dual,3.85192620037949862094046151677193336e+00,2.53713620983581365508258973584634826e+00,2.55860848055036426927247952363083375e+00,1.99396171973958992655264166125453899e+00
misc/nl,2.92428114350696403292075151340736446e+00,2.58735966358825725812045630755814995e+00,2.51451415527165604043993399871243610e+00,3.02775362623507383112837694520194330e+00
misc/nnc1374,2.93360064750885717350623656360861091e+00,2.82871353079859029442326183383981859e+00,2.78795850885690378600014369388543916e+00,2.66827793356925144692702078421664205e+00
misc/nnc261,2.60466413028075528033820935761386505e+00,1.75205577144161741215999905948651286e+00,9.13072441407228136180624167429917214e-01,4.86280054627431660418796080923819514e-01
misc/nnc666,3.33834332124439108622991208611962291e+00,3.00090000104594062125134308838939040e+00,3.14459618553091998281643395978387160e+00,2.84391597183832078492796163007468458e+00
misc/nopoly,-Inf,4.44292065905708782971220967539520527e+00,4.35164857003308199488251270598563372e+00,4.29223591399442222699304721940547073e+00
misc/nopss_11k,4.24039348163461711453168550664139076e+00,-Inf,4.15509964608619300475540212036646887e+00,8.12697353424354458032314107371943043e+08
misc/nos1,3.85109617872912601575567107675281645e+00,3.93745526174627725434501262795449740e+00,4.33475796831745587817899503731287846e+00,3.84740646489267104524264801391499903e+00
misc/nos2,4.24197874731381495597037288164974812e+00,4.24720370378935107374125907392543284e+00,4.16470414874965754258728062298902975e+00,4.20769644794245466914846380766338406e+00
misc/nos3,-Inf,-Inf,-Inf,-Inf
misc/nos4,4.05582259100562905508335413523043590e+00,-Inf,3.83802964527366227426319796557777771e+00,-Inf
misc/nos5,-Inf,-Inf,-Inf,-Inf
misc/nos6,-Inf,-Inf,-Inf,-Inf
misc/nos7,-Inf,-Inf,-Inf,-Inf
misc/nsic,3.98036614116292449392265714554353374e+00,3.40620220984953951167815709054922744e+00,3.34891547858926118463684811892916705e+00,3.06417739501068692631408362416105993e+00
misc/obstclae,-Inf,-Inf,-Inf,-Inf
misc/odepa400,3.65375578003111568450436918444826840e+00,3.85344807410931078776846003689902071e+00,3.93731589698817550355836021675011862e+00,3.56722632158707178746238713555770275e+00
misc/odepb400,4.03728942617447937370153459852910467e+00,4.14658910684282270482256962267034213e+00,4.04681931165774225538901221314458605e+00,3.02601345285358792916617100117474722e+00
misc/olm100,3.04747730152843631861820987562073390e+00,8.84622925825279823025495355891473246e-01,1.06950542099200495635845843996406843e+00,1.09526657480092771401831310648624655e+00
misc/olm1000,4.20335797762754981594345331668486215e+00,-Inf,4.25563399650462214651611268291459812e+00,4.39452499597196411040608569722045868e+00
misc/olm2000,-Inf,-Inf,-Inf,-Inf
misc/olm500,4.09974972929590739938342664804600279e+00,3.64745255722693837975249867996376353e+00,4.22096097735712336689993972806976685e+00,3.93027317335226819883109692961392574e+00
misc/olm5000,-Inf,-Inf,-Inf,-Inf
misc/opsahl-openflights,-Inf,3.03216729801204489185118913470147844e+00,2.66870725028731745694304466756065267e+00,2.63495904060161285539233511041700476e+00
misc/opsahl-powergrid,-Inf,3.68881146797593749421895960270031301e+00,3.71098119267832908532596485232923623e+00,3.56468594586177084340255447604959475e+00
misc/opsahl-southernwomen,8.67310271133103244563312091883317534e-01,9.43579240288851120550401328120165282e-02,9.45003265406250567073423843291769089e-02,8.33425454316953353193040451410205490e-02
misc/opsahl-ucforum,1.98708625722366777910898202370220046e+00,9.43158177639589121355872410811217308e-01,1.70338287673392987038949839833779628e+00,1.52616906613907835422250102757340132e+00
misc/opsahl-ucsocial,2.45629351802541361605884817954503669e+00,1.87552916074980892167969746081929367e+00,1.82028274172264801289982277817001628e+00,2.52969168543790441645765618370674782e+00
misc/opsahl-usairport,2.78661409879189065406821121952612211e+00,1.13585743240938572103474782446465115e+00,1.40519007968687013292129750556096189e+00,1.42186181016779945644456736877110506e+00
misc/orsirr_1,3.07550974806468857048713282884706559e+00,-Inf,2.67721749825090901517906469713030125e+00,3.45556545071781310868342963719601117e+00
misc/orsirr_2,3.19993219313639755004715592235209641e+00,-Inf,2.95969686433309247039470842863207107e+00,2.82838219859454842575179719591361116e+00
misc/orsreg_1,3.85824324171409716606829615284641049e+00,-Inf,3.80629102218905278983716285072489825e+00,3.98053352025560165531007779187127289e+00
misc/oscil_dcop_01,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_02,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_03,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_04,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_05,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_06,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_07,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_08,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_09,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_10,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_11,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_12,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_13,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_14,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_15,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_16,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_17,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_18,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_19,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_20,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_21,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_22,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_23,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_24,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_25,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_26,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_27,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_28,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_29,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_30,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_31,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_32,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_33,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_34,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_35,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_36,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_37,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_38,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_39,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_40,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_41,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_42,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_43,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_44,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_45,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_46,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_47,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_48,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_49,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_50,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_51,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_52,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_53,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_54,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_55,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_56,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_57,-Inf,-Inf,-Inf,-Inf
misc/oscil_trans_01,-Inf,-Inf,-Inf,-Inf
misc/p0033,3.42507767323115860075265526449150979e+00,3.85216983291867347625470606498242756e+00,3.60724170922952582731503935125088327e+00,3.58952408359692682739976071170150069e+00
misc/p0040,4.17288439259420098613056071053924971e+00,4.11686864111098547378104701563120216e+00,3.92742345695798162015695109137489879e+00,3.98442409805250287205583391755094066e+00
misc/p010,3.94311732891991271396901952724963809e+00,4.30702512400357013349264531107455536e+00,3.53250906199596778274147305758559677e+00,4.30384404681547365794250129875340438e+00
misc/p0201,3.77808043815867299014364135715136359e+00,3.26237488772175041865322970247651136e+00,3.84680322063649669030155951066546546e+00,3.13263621088349058624335634501580495e+00
misc/p0282,4.04144564484935231581791652351221935e+00,4.09847312303479582253426167915692886e+00,4.09208625574966936003729380668841828e+00,4.06432049762016231708560456534018075e+00
misc/p0291,1.25894722655774024823329041332715752e+00,2.62522445316528800892386631406720440e-01,6.02824738968162919292986021357340382e-01,1.90579258491083585249246122974514789e-01
misc/p05,2.20502732814795122208787131947566323e+00,4.32114967807226145893989294323229456e+00,-Inf,3.00044940842941065307722269602341700e+00
misc/p0548,3.41891063008111128767632811576932043e+00,2.29938592024411289522425069770702528e+00,2.42725345502785471358751911215463010e+00,2.26012421891542509847848382697851218e+00
misc/p2756,1.51532788157684497127610937765510049e+00,5.78431199025124961777644466981767317e-01,7.85268090921125502252789200335102532e-01,5.60549253773914490131141373843147870e-01
misc/p2p-Gnutella04,-Inf,2.59687691701797978988876084417699092e+00,2.74008220504265692420880968203415087e+00,2.49755574845068651653194751923544720e+00
misc/p2p-Gnutella05,-Inf,1.58390924401534007935091277774747203e+00,1.90447666842798990363957419294049490e+00,1.92819584615563202391672208889317948e+00
misc/p2p-Gnutella06,-Inf,2.21796128121925843536326790900745884e+00,2.31171036402256161781180855177488757e+00,2.32578322982059070106946196284449195e+00
misc/p2p-Gnutella08,4.89361330029956877021922098825293792e+00,1.29205613721470682523356705705635487e+00,1.48166220728769727227428294925525514e+00,1.39057250965704465615019450668628068e+00
misc/p2p-Gnutella09,5.02723625107890948399908683225563103e+00,1.45194918093936488454617742454813646e+00,2.06741178857981560911023523775298179e+00,1.94815860197880631471132720655296488e+00
misc/p2p-Gnutella24,-Inf,-Inf,-Inf,2.68656592435852887293766905005131381e+00
misc/p2p-Gnutella25,5.45165731867383397614253468734134992e+00,-Inf,2.88385316949549362838511332126456928e+00,2.75827849424908411561642576746090592e+00
misc/p2p-Gnutella30,-Inf,-Inf,4.57273348023325478256444186361716758e+00,3.36096694734285143516368561674812851e+00
misc/p6000,-Inf,4.01559890598318768388890959614473072e+00,-Inf,3.13964689129186829735854330334687418e+00
misc/pcb1000,-Inf,1.60668814561007398802872825191184928e+00,1.91269252078758989548273403851277408e+00,1.76164701220160741859937636030599795e+00
misc/pcb3000,5.08789312225601895124254909937362072e+00,1.66836889281372881193693063815078586e+00,1.50819441707066280747982962802909447e+00,1.19222408106004041133912356989690489e+00
misc/pde225,-Inf,-Inf,-Inf,-Inf
misc/pde2961,-Inf,-Inf,-Inf,-Inf
misc/pde900,-Inf,-Inf,-Inf,-Inf
misc/pds10,-Inf,3.67766575185032458615665707807042449e+00,3.48252981537540414322282235903708669e+00,3.01868372397086289125273001506814928e+00
misc/pesa,4.32405978663583612414786838712620838e+00,-Inf,2.88336119614348869897903717844236662e+00,3.18509789618018560442545790677442795e+00
misc/petster-friendships-hamster,3.36715134990968437310615764909151505e+00,2.78218118746153695351752201933763401e+00,2.68470252543753753473304074917790787e+00,2.72183896566240069708461030591047744e+00
misc/petster-hamster,3.38488130943773040638748676720778713e+00,3.10622782627062022850496113281203567e+00,3.27117517258193928499488419228181527e+00,3.16787429647306304633787076661700771e+00
misc/pf2177,-Inf,2.08214840666634983098679025242955318e+00,2.81025978155052109027504568859288306e+00,2.37421125103030399599018258579794996e+00
misc/pgp2,-Inf,4.50918542725501141741461311647638056e+00,-Inf,4.49222999584325344150274043832353537e+00
misc/photogrammetry,9.49696664604855687511551080999948250e-01,3.12716639270221160240383531898216444e-01,1.29450797172411706117219692408661746e-01,5.25721650152565727109157686161000349e-02
misc/photogrammetry2,2.03104851356315052024459225871407159e+00,4.97618095109422424815138293523059732e-01,4.71427069496480770985122345842887408e-01,4.03386204740680463357349205116031269e-01
misc/pivtol,3.91760785471220454730589530166417202e+00,2.19256038928535419932918550251410287e+00,3.02064917566837073810348502932044959e+00,2.30025384939816660279467811110968710e+00
misc/plat1919,-Inf,-Inf,-Inf,-Inf
misc/plat362,-Inf,-Inf,-Inf,-Inf
misc/plbuckle,-Inf,-Inf,-Inf,-Inf
misc/plddb,-Inf,-Inf,-Inf,-Inf
misc/plsk1919,4.32331801705200965956635730005227950e+00,4.05036097005143815383980073447828532e+00,4.03545420289176692055137546893015656e+00,4.34704753177464244100432682633390441e+00
misc/plskz362,4.12080936897856151139742280150233860e+00,4.12599032062244091522407274302990405e+00,4.25487345422355204293256809756277073e+00,4.26717725389028444340812494200712797e+00
misc/pltexpa,5.06217345197115160502921282890525813e+00,3.10634388373003850006044579328907889e+00,3.62771667432307087503585752734695130e+00,3.24895921623299673559630059895671175e+00
misc/poisson2D,-Inf,-Inf,-Inf,-Inf
misc/polblogs,2.19789258073585240800504044041018558e+00,7.77974110466121581507751145975935420e-01,1.34597631694391154913369509296933439e+00,7.84245984424766534981229000021354527e-01
misc/polbooks,2.13613111073698430228482931889399826e+00,1.34823733699785376557420963445504611e+00,8.61209337080461626373269067248707482e-01,6.81835253011866600640081622225816933e-01
misc/poli,-Inf,-Inf,-Inf,-Inf
misc/poli3,-Inf,-Inf,-Inf,-Inf
misc/poli4,-Inf,-Inf,-Inf,-Inf
misc/poli_large,-Inf,-Inf,-Inf,-Inf
misc/pores_1,2.39165953152692413358065886202722529e+00,2.21384752739276373304986582362059815e+00,2.58097658017043224302057236508008044e+00,2.43881194286804372042904650673918926e+00
misc/pores_2,3.10552418830215179364894740376013499e+00,-Inf,2.41478030877440311614168524982724190e+00,2.28225098256667664984840799830265485e+00
misc/pores_3,2.03103233153821841600011769169569001e+00,1.37891965510826827125621201567073102e+00,2.24854783786675243687374136540484323e+00,1.78298468236352108524040711828519445e+00
misc/power,-Inf,-Inf,-Inf,-Inf
misc/primagaz,-Inf,4.11291193151821533844587328574293244e+00,3.95950783971132023675335310213025846e+00,3.88077096820566832923084570175188600e+00
misc/problem,3.89446402604870114006501845555123500e+00,3.77134132307229516175877138363633894e+00,4.08544285522351913116346282428297849e+00,3.86000622785450653352771621344298298e+00
misc/problem1,3.40203597399161656816646840241614761e+00,-Inf,-Inf,7.39520443292689399479910838641414517e+08
misc/progas,3.93533475887469441975838716114568164e+00,-Inf,-Inf,8.75291522625971142432677835352990400e+08
misc/pwt,-Inf,5.12814580507789829321567546656931086e+00,-Inf,-Inf
misc/qh1484,1.33777608691984557898281916311952440e+00,9.89500258963083627867532248875463713e-01,1.68573237250867607328100949086543125e+00,9.35723702678514470018949932499410255e-01
misc/qh768,1.51316166397849229004720588098498034e+00,7.45207642079529337176212092531507914e-01,6.95728753400504350272552566717485554e-01,7.65726419773984223111513940134182955e-01
misc/qh882,1.25186465067638472618627957950418091e+00,2.74209192453278326886677531068371337e-01,4.93376263475830239031312295780730593e-01,4.34194694540599804236172772420125764e-01
misc/qiulp,3.15912265660393113826036916152788955e+00,1.55627859268301763848962407227931209e+00,2.10756178482676075405720640668402448e+00,1.54935750811479223454661511507945850e+00
misc/qpband,-Inf,4.35151262268007302027137687243180043e+00,-Inf,4.40042030401893383771032668735173111e+00
misc/r05,2.53223785349423495408673670074661875e+00,-Inf,-Inf,2.41222676232719295808828687802224333e+00
misc/radfr1,1.52149984604648200496625406050668342e+00,2.29022270287150911301699103467743871e-01,2.35177141824777054734592741136472225e-01,2.42618426910513827131850051756294266e-01
misc/radoslaw_email,3.06660472000517492693859841472031538e+00,1.22770264713490442381082969895376476e+00,1.26521966064963201703470192744629981e+00,1.27019354736011725750215587748078972e+00
misc/rail_1357,1.92354315921572803490248124223651185e+00,-Inf,3.18375015339917950117030328364897067e+00,7.99894318076876995671988323817795745e+08
misc/rail_5177,2.33888508622042951679880008065876576e+00,-Inf,-Inf,7.58400531080592161403975881351274415e+08
misc/rajat01,4.15845653495208440124099087735626151e+00,3.43284347366176016409858338646939143e+00,3.46339953522703996620290324535986032e+00,3.44037516839173358251858098973383905e+00
misc/rajat02,-Inf,1.82952055734762869076548166936076978e+00,1.81655337323194914297619795708037350e+00,2.16365944183930522714007870930355717e+00
misc/rajat03,-Inf,-Inf,-Inf,-Inf
misc/rajat04,-Inf,-Inf,-Inf,-Inf
misc/rajat05,-Inf,-Inf,-Inf,-Inf
misc/rajat06,-Inf,4.37682255470623499446348150874211641e+00,3.93346278161654358054613888297700315e+00,4.18812095099673076605878385923368068e+00
misc/rajat07,-Inf,4.48490540764944919040977388378866939e+00,4.34497210351613865291792716632698338e+00,4.34317181648293718757361812774323623e+00
misc/rajat08,-Inf,4.38278785860147587188954077779864661e+00,-Inf,4.26865293403503037340957105953248342e+00
misc/rajat09,-Inf,-Inf,-Inf,4.25575815855867528039393754264639908e+00
misc/rajat10,-Inf,-Inf,-Inf,-Inf
misc/rajat11,-Inf,-Inf,-Inf,-Inf
misc/rajat12,-Inf,-Inf,-Inf,-Inf
misc/rajat13,-Inf,-Inf,-Inf,-Inf
misc/rajat14,-Inf,-Inf,-Inf,-Inf
misc/rajat19,-Inf,-Inf,-Inf,-Inf
misc/rbsa480,1.45152801612567751465157170651511494e+00,3.53629392748209551807802127489122902e-01,3.47203481980250247296375318155066698e-01,1.61103595983910952994702633535854940e-01
misc/rbsb480,1.24222014577388036702425359865332722e+00,1.50061660352767053692546598290289540e-01,1.22916463717445684729318029889623145e-01,8.25528724670507482063679581328407370e-02
misc/rdb1250,3.27462683161315416970063629312233818e+00,1.24776256908358740134699185140182980e+00,2.29013325991080369514485290597832028e+00,1.93317320531266735544762391451188622e+00
misc/rdb1250l,3.72058207634213454376538886061737334e+00,2.26860814480306226545535817801076001e+00,2.97654101475321093415990240091457676e+00,3.61903307379373652656880922826491034e+00
misc/rdb200,2.66388076621091555167910565195236360e+00,4.87778643281075703355605494578180148e-01,7.48883639966794749750554826778839786e-01,5.75374730929671234447019912017348089e-01
misc/rdb200l,2.99915780358979603897348187714083059e+00,3.35113075273325753619270340583781197e+00,2.71872810361898649786409569255755475e+00,3.30535757212142662580386573612987352e+00
misc/rdb2048,4.17155296320779337066276909511927329e+00,2.26884072587851861716483939238263150e+00,2.48576014269088686996498868456811202e+00,1.90789084796863579668442012968336638e+00
misc/rdb2048_noL,3.70120450226432540039703405390772919e+00,2.01915005748063482265880465281028280e+00,2.61770525671668758243772249295603942e+00,1.77950246983068061908161099671121515e+00
misc/rdb3200l,3.93919882217935644083015778417868651e+00,2.91420608818795123543234787571024783e+00,3.42002723683546438658064138769603431e+00,2.69307652893675228734698429270265680e+00
misc/rdb450,2.76544302923786575189933074931243734e+00,1.54873364055158057205163318572445378e+00,1.41977692632166545793650999170599490e+00,3.80696356364172785779185641480034733e-01
misc/rdb450l,2.90640954912557163247614526032116815e+00,1.32690815966143671073542056947644203e+00,1.86527392136189916452300878822477044e+00,1.00625212844468441947582066097460335e+00
misc/rdb5000,-Inf,3.42278760969460324369882383510784784e+00,3.53364936763733315704091046888003598e+00,4.16799387178066826324267984419843623e+00
misc/rdb800l,3.11360143091500548260585749607735568e+00,2.31519894270616019081770848300626348e+00,2.25145741417028422574680576787804882e+00,3.16333360496968052751043801862722483e+00
misc/rdb968,3.36611960145480319864877824549173446e+00,1.94006416873661617832580556908507167e+00,1.91526932842621500473147186617206231e+00,1.57178499749364743222478629318576377e+00
misc/reactome,-Inf,2.64764824280085171281825545559268367e+00,3.57808926286733661509035806818238079e+00,2.48434160372015499262314470690926305e+00
misc/refine,1.32173406318816272204154910916905422e+00,3.43289943011812104481148967953799081e-01,3.66792758551570090941041291439999979e-01,3.29819689814902304162091435057924514e-01
misc/rel3,3.52308795763896725164512219154046315e+00,2.77948065254061711758715089987461702e+00,2.77272775501871522236474139697795391e+00,2.49574685680046808769900552136664718e+00
misc/rel4,4.11195945899201968636930475068423110e+00,3.89921441940437404246673205541559853e+00,3.94841817618509743720808915064010893e+00,3.94660359254857785348904703595743244e+00
misc/rel5,3.29429831624955475110942012841007727e+00,3.37371177366201623238393362411660189e+00,3.19724090507369993747197069864420190e+00,3.28490743670693081808198628866943804e+00
misc/rel6,4.43236163233540278526920153039114615e+00,3.93514554677859770009969730235191945e-01,4.84016154066727975487605996890821388e-01,5.40872857836859466336126749616365193e-01
misc/rel7,2.70937064050357803287713259245200357e+00,4.48060433248640156347736946785313416e+00,1.26548190178266752864031645991154793e+00,4.44275891622440076505182345009956350e+00
misc/relat3,2.59425262290320171868165118143638057e+00,2.52143579796494469175466671651900448e+00,2.89066304430221124037501007657079277e+00,2.78015234641064190307160362164687350e+00
misc/relat4,3.54520939016337949295993573078161336e+00,3.69761041999999464418107214937521906e+00,3.33010350487108697969581316744424407e+00,3.29945852714709624785302055269413255e+00
misc/relat5,2.88351665652075715978621382934595844e+00,2.15403194808202985911283847664668081e+00,2.19911458392945609086899618525595540e+00,2.16772843807613878290635806943530033e+00
misc/relat6,4.42066044166406111279123337268768839e+00,8.79390240843601602510993293054476649e-02,9.17715600897240213209389440434899732e-02,1.38676309882585164268154678052515931e-01
misc/relat7,-Inf,4.46100261160840161697886313669375400e+00,7.32572397435729044716466044103641080e-01,4.45000099202727491769285861405862595e+00
misc/relat7b,-Inf,4.45219534904731847337963635451889747e+00,7.98105112984732399172958178097086587e-01,4.43822874428875773784544715703811317e+00
misc/rgg_n_2_15_s0,4.51968367176598024417942483547687243e+00,-Inf,3.77334016004429658039900346684788507e+00,-Inf
misc/rkat7_mat5,2.65822932193496352387587528507012980e+00,1.35098383384218577522216809327549334e+00,1.69687318385904932871152555822208168e+00,1.11311505848301157526612853801447111e+00
misc/robot,1.52799228259036638286455157189138936e+00,-Inf,-Inf,6.06867688385108086900946285027010372e+08
misc/robot24c1_mat5,2.52181556730124838037238614723095725e+00,6.54623655598495957913081995316471190e-01,1.12067232373954320805854390641755633e+00,1.23759521724702134784704916995284743e+00
misc/robot24c1_mat5_J,1.72515561888871196722027464245344640e+00,1.16934559994480813791789123758434340e+00,1.67334920003791118659118816204071906e+00,1.24457353414191163139383171031714164e+00
misc/rosen1,1.79153483262148540446883550891077538e+00,5.75224250934188170508811388548560266e-01,9.06709082269397188105076981572535721e-01,7.38690827323445054655044716779300754e-01
misc/rosen10,1.87627114824437696138826031066000399e+00,9.81109029399205795550937423230766048e-01,2.03972514795109406140595973271903661e+00,8.28578901997633440997778407636907114e-01
misc/rosen2,2.24473397637741020821016449979691277e+00,1.05576403971246575342568792177180458e+00,5.55291571274193656843858156461501731e-01,4.76384808641542160718022565916731331e-01
misc/rosen7,1.43927227710992274119486933584105667e+00,7.90168660828586315469403250988962764e-01,7.79180801730411324613483544408955854e-01,6.72202222344777632272347772303604904e-01
misc/rosen8,1.87581456226511172232556679737742231e+00,9.70255072565081278814924063678851973e-01,9.46510148687372658169658181237055906e-01,4.38743036278551178999299851360100815e-01
misc/rotor1,3.26335204293822348863336589892577080e+00,-Inf,3.15621471923033602361193942840857294e+00,2.13205403791939934300925203323887027e+07
misc/rotor2,-Inf,-Inf,-Inf,-Inf
misc/rw136,2.30431020455722717808769718017387245e+00,1.23749993991206435793747337479734438e+00,1.43305819873226663326666498373010232e+00,8.68520626384992637780184612152268746e-01
misc/rw496,2.62810640369633610515183231222995203e+00,1.70300032281636913884369347589276962e+00,2.54401551172955309897714780143394814e+00,1.54803996165681975684795831335584678e+00
misc/rw5151,-Inf,2.89617114033153095791050226144897926e+00,3.43406955323593142377479215544514470e+00,4.28744603231026864201823867304930077e+00
misc/saylr1,4.01384693042134153501826817051127105e+00,-Inf,3.95426662216067381134398186922812280e+00,8.00556874895432437168180134100237046e+08
misc/saylr3,4.13677145324886675082167630235890916e+00,-Inf,-Inf,7.80015089996136843661765664604077665e+08
misc/saylr4,3.25747047060600446745960999534193459e+00,-Inf,3.10300114891283986723134411673173354e+00,3.43252024516525980092805992767940604e+00
misc/sc205-2r,-Inf,2.24759534600497040269762694673962939e+00,2.88680519514363306140657860697651755e+00,2.79412617762487549843882221132559610e+00
misc/scagr7-2b,2.00956234898165135791126061874257381e+00,3.70739678735739789094728294466600066e-01,1.16932595598309583612893960840997983e+00,3.18754921675182279095845587956260061e-01
misc/scagr7-2c,1.42520933542711454769625363339769662e+00,5.74596886921598841446036206920025371e-01,5.43800671564585987374588511206151259e-01,3.68103938499130363745725958721421694e-01
misc/scagr7-2r,2.00764357591915588719842768102698454e+00,1.50593315452927268932418475936748850e+00,1.35187162760447869008933315434607751e+00,9.28164965834479307246457580742703616e-01
misc/scfxm1-2b,1.79051915061019954223954466408753790e+00,1.13387813835486312415277671498873840e+00,1.06195924677756123320439662075524601e+00,1.31996704746142639200661648742603195e+00
misc/scrs8-2b,3.35285989520867461651364694564578552e+00,2.61119852285082246067763312224988464e+00,2.57852853272943943700632736800512239e+00,2.36083926786342144270811641753586504e+00
misc/scrs8-2c,3.35285989520867461651364694564578552e+00,2.61119852285082246067763312224988464e+00,2.57852853272943943700632736800512239e+00,2.36083926786342144270811641753586504e+00
misc/scrs8-2r,-Inf,-Inf,-Inf,-Inf
misc/scsd8-2b,4.16111847256031078165118951349336559e+00,-Inf,4.05350034809414882170059845034797560e+00,4.22157521248611684280850677866832432e+17
misc/scsd8-2c,4.16111847256031078165118951349336559e+00,-Inf,4.05350034809414882170059845034797560e+00,4.22157521248611684280850677866832432e+17
misc/sctap1-2b,3.95247956915592274200281693823012649e+00,3.86994400562137531997134227384246485e+00,3.55561408227248817584632013366043685e+00,3.62699386297589240604235435456683243e+00
misc/sctap1-2c,2.28980414028881263901683579528226478e+00,1.69101175544382092369482722597499603e+00,1.76700425881830002163447178023234552e+00,1.96731281156132591752938299051220092e+00
misc/se,-Inf,-Inf,4.79853063992838358895256288935224976e+00,3.87095399423102523876167788737648263e+00
misc/seymourl,4.09486604378564393928589585076732593e+00,1.47376770249512152496053933467828612e+00,1.69447846351885681963858209424332002e+00,1.51708675334801412120774491667082676e+00
misc/shar_te2-b1,-Inf,4.10552752789689631876493113709111453e+00,-Inf,4.30904166119487264534724559078095509e+00
misc/sherman1,4.14170760274604093118989127703908198e+00,-Inf,-Inf,7.80015089996136843661765664604077665e+08
misc/sherman2,2.10198281855437798629245948786460598e+00,2.40269022711194495523376096241839527e+00,2.28183201246038427396832929193988124e+00,2.36033268640152437146625381071624621e+00
misc/sherman3,-Inf,-Inf,-Inf,-Inf
misc/sherman4,-Inf,-Inf,-Inf,-Inf
misc/sherman5,-Inf,4.15760598980975402024524841941773728e+00,4.28516143098438995317469899004516665e+00,4.31406437337282526200923935059771703e+00
misc/shermanACa,-Inf,-Inf,-Inf,-Inf
misc/shermanACd,-Inf,-Inf,-Inf,-Inf
misc/shl_0,2.05724738172921147316789001683715586e+00,1.23831065800940561178988040853824677e+00,1.19359825081114693981668188102836287e+00,8.54424081675988425563408429954897979e-01
misc/shl_200,2.90413024341801999772923626696712218e+00,1.69612500690769151541697521264884763e+00,2.19290098122600200972465366499520044e+00,2.35529081301228038981919814199523579e+00
misc/shl_400,2.16051302825528758224027942708877390e+00,8.41949533212165702734514975318127705e-01,1.18336141629438923434914835841961378e+00,1.16821522362765694528744871781282049e+00
misc/shock-9,-Inf,-Inf,-Inf,-Inf
misc/shuttle_eddy,-Inf,-Inf,-Inf,-Inf
misc/shyy41,-Inf,-Inf,-Inf,-Inf
misc/sit100,-Inf,-Inf,-Inf,-Inf
misc/skirt,-Inf,-Inf,-Inf,-Inf
misc/slptsk,2.33149752433547733302193797790505349e+00,5.11764704137714737237110767919541039e-01,4.56350929150444596675336405944907635e-01,2.58617768740431954253009988153518786e-01
misc/small,8.15081593326104325681944046263123818e-01,7.04722827780798376444040660653236427e-01,1.19457720869883916649058590087563752e+00,1.01733141443345670457732069270311468e+00
misc/sociopatterns-hypertext,3.74531010905319969916183086715206077e+00,2.43920631467962343424455624426292527e+00,2.58081446761867423186638361602638341e+00,2.66541077350553960029884956581131763e+00
misc/sociopatterns-infectious,2.78212624395637004115808024192487609e+00,1.34218466299235658448993342481378932e+00,1.66473382022750100699212605778296725e+00,1.82442636876570579810582610305130420e+00
misc/sphere2,3.37676963000007383338117256778858566e+00,3.52399906135065899892196741981613239e+00,3.55644626103997268584856834874247750e+00,3.16821960600440321545917121472606176e+00
misc/sphere3,3.38688196468730685407925489046918413e+00,2.53881783011079883899856077462340227e+00,2.64677427109089765490921145296603213e+00,2.82328905766830636362865218025120474e+00
misc/spiral,1.37435311145724094387199921154530621e+00,-Inf,1.58733837173176667955742284404715502e+00,8.40493846971244499557520100228934415e+08
misc/sstmodel,-Inf,2.64558976407020738944815621638698600e+00,3.16486163566624840259261799505911059e+00,2.83174871514431887550528211262082508e+00
misc/steam1,4.20099623604230098173161092042172034e+00,-Inf,4.12747575963448725150628248204443952e+00,4.00627282214062538349004988698031139e+00
misc/steam2,4.13057536166614349452398021410961190e+00,3.98387515540278444000953650099907339e+00,4.17003960084144920962967635754452279e+00,4.18726636121648345365276065755625659e+00
misc/steam3,4.11911137151853729624502834070424389e+00,4.16264026238429611639978511282350965e+00,4.18137140044705729820466002387780831e+00,3.71946649137859570154498499341017587e+00
misc/stoch_aircraft,-Inf,-Inf,-Inf,-Inf
misc/stokes64,-Inf,-Inf,-Inf,-Inf
misc/stokes64s,-Inf,-Inf,-Inf,-Inf
misc/stormg2-27,3.63521487957566310427438327599656328e+00,2.28017161397499009738106926836371260e+00,2.57627576349091212301068579132791440e+00,2.60098566101488261676859589758842726e+00
misc/stormg2-8,3.06309522672751033585416003954211940e+00,1.66182620897869473684982673081929694e+00,2.26160746585530919004487473972850404e+00,1.97192163631824709597696910753293991e+00
misc/str_0,1.30787370278621747956512638126442996e+00,6.76446051874770476009316871945006390e-02,3.53197837727061500555669890488304902e-01,1.98318510396003664809041489581232718e-01
misc/str_200,8.12215709497772024653173877229039698e-01,1.53718359014024673380577635170755890e-01,2.40899852691296273940768329784399916e-01,1.94278030486735469777945195886507240e-01
misc/str_400,1.03004596217077303579541789824139146e+00,4.33661434707564513637632385397854088e-01,2.56022098146450429389603856242166458e-01,4.01908372456738651665067248568449019e-01
misc/str_600,1.44418509550053164439719201813448847e+00,2.92602079484552521993843409663070737e-01,4.58507348321254569993447216493566652e-01,2.26904331694109984109588768769397134e-01
misc/struct4,-Inf,2.61765642598875395857161987303462232e+00,2.80458484698419549168941902805923197e+00,3.02808231624513991650347476959175125e+00
misc/sts4098,-Inf,-Inf,-Inf,-Inf
misc/stufe,3.95352138239483750877007133859298204e+00,2.99283387444218167634320819412490902e+00,3.10036761033144964740257874714083257e+00,3.06642133762789358447303981161541251e+00
misc/stufe-10,-Inf,-Inf,-Inf,-Inf
misc/subelj_cora,-Inf,2.49289944365772402410989700500281042e+00,3.01457324964747051212466185163258913e+00,2.87948978059488739231329464668567989e+00
misc/subelj_euroroad,-Inf,-Inf,-Inf,-Inf
misc/subelj_jdk,-Inf,1.48722347874481728820264796151210455e+00,1.26460919616188065608090824060587159e+00,8.70524158583079178345975249331910669e-01
misc/subelj_jung-j,-Inf,1.09834797910937956965055682624944619e+00,1.49074682811838250136326950845444005e+00,1.48867172473073990404486778381826046e+00
misc/swang1,4.05374720445441862192119850697234105e+00,3.53454646925832284702495406601330108e+00,2.99863676798057295448396680378418291e+00,3.36558754302084009512974041659995068e+00
misc/swang2,-Inf,-Inf,-Inf,-Inf
misc/t2d_q4,-Inf,-Inf,-Inf,-Inf
misc/t2d_q9,-Inf,-Inf,-Inf,-Inf
misc/t2dal,1.34929807303485403907126060798012298e+00,-Inf,1.67164060809617546747645768382943886e+00,6.90846298761293753364481672994652355e+08
misc/t2dal_a,1.34929807303485403907126060798012298e+00,-Inf,1.67164060809617546747645768382943886e+00,6.90846298761293753364481672994652355e+08
misc/t2dal_bci,1.10308311159274025972738912589181170e+00,-Inf,1.85899845986418799267868172806149706e+00,7.77709397518112285633238529680099172e+08
misc/t2dal_e,3.77888924311158710954887418499533710e+00,4.36199770963205676196546871538446684e+00,-Inf,-Inf
misc/t3dl_e,4.53788113583337688293785142440207161e+00,4.32625030608223559728301393118056342e+00,-Inf,-Inf
misc/t520,-Inf,3.07829511919999213364369232639071488e+00,3.45592175258555725085398623049333838e+00,2.97154294503841148201351496274540941e+00
misc/t60k,-Inf,-Inf,-Inf,-Inf
misc/tandem_vtx,-Inf,-Inf,-Inf,-Inf
misc/tech-arenas-jazz,2.21857295109131968623435695227584346e+00,6.71358480223113332099861786087473857e-01,1.36062437559165460874372813042803106e+00,9.71381592797727738451670935434463141e-01
misc/tech-arenas-meta,2.77068309001584011818843708522866173e+00,1.55967707707162945767040199215612786e+00,2.08678436404094247331103800517123548e+00,1.70266850177136342464803196875710135e+00
misc/tech-arenas-pgp,4.90181853378791653555618926226869958e+00,3.38966669558455409475349030357637248e+00,3.50981528435030482527127462879493774e+00,3.48577003751709452581088457598399257e+00
misc/tech-as-22july06,5.31446697996715466319074281201499652e+00,4.49912730119903282958746701582285276e+00,3.22447930242836028947388341906073981e+00,2.83912750348455832559058766237540396e+00
misc/tech-as-735,5.00486308900910300348882783007710742e+00,2.38333298956551234723185250099588168e+00,2.96129541674482002386469806823008014e+00,2.59893229745825949490398659597750939e+00
misc/tech-as-caida,5.29875999640688404183152827493080865e+00,-Inf,4.53666409936819763817427759432561688e+00,4.44982503303905868819947099587962586e+00
misc/tech-as-caida20071105,5.54011753440028010815002652743246991e+00,4.49320394028101055085567218667334061e+00,4.51052959883148870302422614848582676e+00,4.43951206117187859676061041910827864e+00
misc/ted_B,-Inf,-Inf,-Inf,-Inf
misc/ted_B_unscaled,-Inf,-Inf,-Inf,-Inf
misc/testbig,2.83939529291464450193891867726598512e+00,1.86111009413258508747555845254034585e+00,1.98276355994793882384572127817764108e+00,1.62505352771584759682132866862979905e+00
misc/tols1090,2.74222504450187111707864161829369248e+00,3.68086454276177257730941090096135615e-01,9.36845031516456858556707534649868067e-01,5.48411467336062019164673005426002535e-01
misc/tols2000,4.18289152469468594885319390326432672e+00,6.29425361913144614421148420847490372e-01,1.45539344999287292743919393662860471e+00,5.94877964536621221256000207930464542e-01
misc/tols340,8.17384597818447596967283418257393841e-01,2.60663284530819212973429048394669346e-01,8.17333080324088352553429278443700153e-01,3.84116412917152325063435226634356759e-01
misc/tols4000,4.45051705543549602418819874488775578e+00,2.51646209768383225018944815552927911e+00,2.56408012773279056123455890206537375e+00,1.55173119933831022434921090925602102e+00
misc/tols90,1.39575456018876521667118118346759087e+00,9.12512796561393242174791899255926775e-01,6.93097516559674168489518767751780861e-01,3.30599897600483919029515323055094651e-01
misc/tomography,4.32575801690026601810633821701759968e+00,4.16272329461444773087138266865690584e+00,3.55947167500844259872202515998075550e+00,4.23929294294054144306472188774970821e+00
misc/torsion1,-Inf,-Inf,-Inf,-Inf
misc/tub100,3.42100329099233156489645158509045303e+00,3.33909886758937505925416976293883929e+00,3.16132758917942546605922701151494105e+00,2.97009626466000447878287260112647604e+00
misc/tub1000,3.77964444297921308237718714891982191e+00,3.43699342900862552287531312873153950e+00,3.65550149477663995444211669565967856e+00,3.48501683892009161653697424777404460e+00
misc/tuma1,4.22474229394634762381038325667681522e+00,3.99950696525800046121672053079783407e+00,3.80713031881614243380242118971428746e+00,3.71285669262830846007575121343026250e+00
misc/tuma2,3.96355241108466487182515872349749358e+00,4.01881638273298995813077405383581927e+00,3.90269743321236487117683969667218224e+00,3.75247523642282943941943072281460516e+00
misc/ucidata-gama,9.61780548756754466992195591739512003e-01,2.28619085302146872898789991534630491e-01,3.67497965550056987716505232244909781e-01,7.17955030618139313003136930980108227e-02
misc/ucidata-zachary,1.26938603454053788638346759884273477e+00,3.21923181588726169728250644684212733e-01,2.81809113854739189635232674762156836e-01,1.45296388189025892627577334195525311e-01
misc/uk,-Inf,3.03132084191626339738951619594529605e+00,3.31432738527871080702187028088966913e+00,3.32433184507981976332531386474852277e+00
misc/ukerbe1,-Inf,-Inf,-Inf,-Inf
misc/ukerbe1_dual,-Inf,-Inf,-Inf,-Inf
misc/utm1700b,9.92958908338900771140221973787647331e-01,1.77913438109035591106381707431182637e-01,4.39126138763931299177811430282041032e-01,1.12541292422885595081717109376367837e-01
misc/utm300,9.23314790630642426294269496725410306e-01,7.70066926984896276448661252446195282e-01,7.71265704999348838692732921154550449e-01,3.47843589020457037184496165225734907e-01
misc/utm3060,3.55800632949546575941168458968253113e-01,1.30629211774405064844936183257458272e-01,1.80780498475808633033350960111820314e-01,3.08637056108959016107652995137166730e-01
misc/viscoplastic1,4.39245715140650472280164099892348617e+00,2.68781044710942862109821263299494524e+00,2.74860884393659135199314977372504945e+00,2.62879516907878637110522814828404430e+00
misc/wang1,-Inf,-Inf,-Inf,-Inf
misc/wang2,-Inf,-Inf,-Inf,-Inf
misc/watt_1,8.77342561085725391903079941650656906e-01,-Inf,1.43981787652867705627949552849908804e+00,2.61510991407772857635480137632805539e+08
misc/watt_2,9.31288837011720939178724639416998198e-01,-Inf,1.31573189455776556515222550459156292e+00,3.69933310080350657171522441606929641e+08
misc/wb-cs-stanford,4.94044637580193827343248629726252620e+00,3.76669657588006478749530687893259893e+00,3.41398626785877155226416730999521207e+00,3.51551489640559815441469205164790265e+00
misc/youtube-groupmemberships,-Inf,-Inf,-Inf,-Inf
rand/CL-1000-1d7-trial1,2.89955977939612439974140820261586813e+00,1.76863556465123976520806213127781661e+00,-Inf,2.17118455851871405750307352373850830e+00
rand/CL-1000-1d7-trial2,2.57108367342629711644403444323903111e+00,1.97079940380672746451179110064650506e+00,1.60820362630083711438373924613397825e+00,1.87369850615453144150159181642373856e+00
rand/CL-1000-1d7-trial3,3.18173888147246260712565617436516144e+00,2.07906604373552538305116514024363015e+00,1.67270779838509004242306053570152064e+00,1.75092924199367657377140666884648373e+00
rand/CL-1000-1d8-trial1,2.58351026640128877121463984109051445e+00,1.79370288148070332573086464118174178e+00,1.89251957028966310289238438002668903e+00,2.14610379985206580203382122708599788e+00
rand/CL-1000-1d8-trial2,2.89310574564600140610245200400010611e+00,1.75398657622757334775113316918300967e+00,1.86211264344989402709305452999634092e+00,1.89987030752572782580953177141965722e+00
rand/CL-1000-1d8-trial3,2.63637188549084324100352876431921042e+00,1.36026221404618627595867687497815617e+00,1.52508282453201043704529194758851052e+00,1.04881550689999841336797916573246798e+00
rand/CL-1000-1d9-trial1,1.98186447591708269927619043125765981e+00,1.29015556502226548657086032840554014e+00,1.68833672006463096495453361504934588e+00,1.43982484317453078266828676406361793e+00
rand/CL-1000-1d9-trial2,2.68535204336278925533287131230277865e+00,1.31039517596082884348190479483426294e+00,1.56194478358254317622743428703852489e+00,1.18338084406782863664256808204993400e+00
rand/CL-1000-1d9-trial3,3.03482927132608047547408043251875815e+00,1.83829819937949721237698442528994396e+00,2.18396653629538045444967635395399626e+00,2.09658836852301091947443853769072729e+00
rand/CL-1000-2d0-trial1,3.07582100927392153727134244884388544e+00,1.62068036690974985843633328570809836e+00,2.18518951338724640840106963248565874e+00,2.13703845034786996939351075544997251e+00
rand/CL-1000-2d0-trial2,2.89825284072010302963297944323404008e+00,1.73363971016238576420890547454614333e+00,2.06743313277165144667593919665079529e+00,1.90901652962128269541062563185269491e+00
rand/CL-1000-2d0-trial3,2.80778402889212065774489793543120651e+00,1.02411202104539604750621028488178130e+00,1.07807849422445187857781368453855142e+00,1.72127163999836193477579034450488593e+00
rand/CL-1000-2d1-trial1,3.00455198461550657954098055168134253e+00,2.02786930999951670823877352394848033e+00,2.34694434003132846925493618790904828e+00,1.63659045290436328147267066898635210e+00
rand/CL-1000-2d1-trial2,3.11796383314958321425276566046363595e+00,2.14451660455180767496804856702066965e+00,2.40413571473892372633294482924483997e+00,2.27141921281898685436712956650698767e+00
rand/CL-1000-2d1-trial3,2.74444984678346741541859441793566383e+00,2.05244110487797589044826457521585961e+00,2.86412731271580109636361486030215146e+00,2.55146985720983725100540970564588874e+00
rand/CL-10000-1d7-trial1,4.80017550560057229864834042223548508e+00,2.73565247742230374749850754354508569e+00,2.81346278051885789373868523933826169e+00,2.63921582640447497976132235727928364e+00
rand/CL-10000-1d7-trial2,4.75370448538229775161499278318101237e+00,2.29524448595266829206706067046832244e+00,3.25710255503422580684811596835571174e+00,2.67967743405257947349677929792127139e+00
rand/CL-10000-1d7-trial3,5.01681475382234733441109785653936948e+00,2.30065537950116983867408660294587612e+00,2.52762701739200842518962662783445043e+00,2.75946396336105025745389881621517052e+00
rand/CL-10000-1d8-trial1,4.95542833072035861766435807127301009e+00,3.33533873334020489927969532559085787e+00,3.15591188338599234582106840994918200e+00,3.45663688277244131110594215521874183e+00
rand/CL-10000-1d8-trial2,5.05321430359761477310280038239038849e+00,2.58656604331822760525004410496780864e+00,3.67009511495453157278301861958100076e+00,2.75433668183578358847933148433121663e+00
rand/CL-10000-1d8-trial3,5.08198866676916064365588768657710883e+00,2.87243205451791608129751451866859959e+00,3.15612450607335437227134741898331253e+00,2.60395215213932579340032000781638813e+00
rand/CL-10000-1d9-trial1,4.92906356283171332762235353964530774e+00,2.84052446057008601715171806048082071e+00,2.82074691435346735136388924724426602e+00,2.79393143985963448790503837149540461e+00
rand/CL-10000-1d9-trial2,-Inf,2.85810075378069998871825918610596858e+00,2.75462361972581615900141732826632195e+00,2.60254404608339982026052888005645363e+00
rand/CL-10000-1d9-trial3,4.94008590797269926286509889868149306e+00,3.09640891937363745890865152498365408e+00,3.26264961059535523242583276286765066e+00,2.93467137048531868786226868496074700e+00
rand/CL-10000-2d0-trial1,4.98286513432193305504348285806451526e+00,3.11124834221351638294350901160422479e+00,3.11947241720267745528864848790060760e+00,3.42068312676384537497689672776877841e+00
rand/CL-10000-2d0-trial2,4.78687351629147653217278970831849528e+00,2.85088463742109125675059164530000855e+00,3.35977620948456088694436570337561560e+00,2.74402581867614380719755482554052409e+00
rand/CL-10000-2d0-trial3,5.06955799720286615004148919191276102e+00,3.34000508201466492023016752730061353e+00,3.77842403151055854173167881721751656e+00,3.80426230129170678839368866211812850e+00
rand/CL-10000-2d1-trial1,-Inf,2.83154818714229095263582458071164713e+00,2.96533600286618764332581257570919282e+00,3.05094957119776942216088869069633704e+00
rand/CL-10000-2d1-trial2,-Inf,3.25471881401923658512985571702193763e+00,3.21226705311850780624075597810368711e+00,3.00424978207445088854274497038858015e+00
rand/CL-10000-2d1-trial3,-Inf,3.05479015445968153645813090127386572e+00,3.47839881322704172055003021075533054e+00,3.43133071931400225251040209016529325e+00
rand/SW-100-3-0d1-trial1,3.50155854149373851705738567913905153e+00,2.54778507075177169065436575829425359e+00,1.94172181973530115188412210020696202e+00,2.63879334477627993402453669076083224e+00
rand/SW-100-3-0d1-trial2,3.58726807729833596081018851394217782e+00,2.65015178943069612251845435008801043e+00,2.81087739145943646902261671821385960e+00,2.48144635367961551880863356372116023e+00
rand/SW-100-3-0d1-trial3,3.79298803545905990297862504856655929e+00,2.91710950005183159868362371989829274e+00,3.55358686338874131802199640963340351e+00,2.75659840419984026228495443954285678e+00
rand/SW-100-3-0d2-trial1,3.71230342255635561024917650083509822e+00,2.43986538425863818702965070872974825e+00,2.46754300985284536057719904678867579e+00,2.88483060017847372279800602326024830e+00
rand/SW-100-3-0d2-trial2,3.90030789974424746096530021511506660e+00,2.59558298770139873371136341630599124e+00,2.69552661688466638409225386934799893e+00,3.05418026407711378708993230045646057e+00
rand/SW-100-3-0d2-trial3,3.74917390607180371706058965623757270e+00,1.87563912915014296053272579403036325e+00,2.70731026989108139297899125183433728e+00,2.16353467808860118403926049653353080e+00
rand/SW-100-3-0d3-trial1,3.68542836666884873680527721351501452e+00,1.69643113486959497875003431061654545e+00,2.34483510232258124010350252984969137e+00,1.76192143326682117155750904894274391e+00
rand/SW-100-3-0d3-trial2,3.61307487236792403411997944043294024e+00,2.74378096841122600802539920165373703e+00,2.85742851290849410840357058376780923e+00,3.13200907421216850485030793361416330e+00
rand/SW-100-3-0d3-trial3,3.41011954634471777726114954859640216e+00,2.25991688743403929353929521829882059e+00,2.53592468052309753934819881501254878e+00,2.98554073028813419121988014815135194e+00
rand/SW-100-4-0d1-trial1,2.76968899385018404222454453377192274e+00,1.75114903818645265269463284978052672e+00,2.05044482249715349053021090784724728e+00,1.50148130189161328324938509354374083e+00
rand/SW-100-4-0d1-trial2,2.93670584160891424920804681779312661e+00,1.39774408751025094367362969877780961e+00,1.76301739032125620797819653378842941e+00,1.63730487077479882647234331998569478e+00
rand/SW-100-4-0d1-trial3,2.62736981997433467887508007312832232e+00,1.05330447684020498330027532078831302e+00,1.73854016387879282331949942946852083e+00,1.05631540250310292738183630533977607e+00
rand/SW-100-4-0d2-trial1,2.99863469612531458958857049364351154e+00,7.75316396506861158503633281357297441e-01,1.75925940451576203742842795387600177e+00,9.37530497914485321286529616978608935e-01
rand/SW-100-4-0d2-trial2,2.45835458480060552154978970491652591e+00,7.43360419551351769962832617643005339e-01,1.79343174008650572793461178112960807e+00,1.30842905168839962326489517134890889e+00
rand/SW-100-4-0d2-trial3,3.20607218371965804026578363431288671e+00,1.12153567298401823772364276318403622e+00,1.69696586924368235049243560960998431e+00,1.89191485644128159884438922484742782e+00
rand/SW-100-4-0d3-trial1,2.98140098209145513393582695941426492e+00,1.37637990911942971634642491880598402e+00,1.93728263583143465591921182550085346e+00,1.58623460141512894278415139878272568e+00
rand/SW-100-4-0d3-trial2,2.86838699596022857946865158980975582e+00,1.06791750809590359852210565088202396e+00,1.99432194186295051703952435368541801e+00,1.53936602616809091635817217656878063e+00
rand/SW-100-4-0d3-trial3,2.60409227465784112072200752586078705e+00,1.74142482605063827437295423831260225e+00,1.98699733826771166328973805361130015e+00,1.23447955202104591145824647964695350e+00
rand/SW-100-5-0d1-trial1,2.61873287509854372542966342907114157e+00,8.19242390061132608323513755946015418e-01,1.85038990562099656318072796359377158e+00,1.45424343436617879993122216428264731e+00
rand/SW-100-5-0d1-trial2,2.57938347857183923057673899977010266e+00,1.22161924583229031478997393025304715e+00,2.07598396277846500826210356853580128e+00,2.16430507212162191459062451359202663e+00
rand/SW-100-5-0d1-trial3,2.13666009224427813459856867406122594e+00,1.13772853063163209056779543192280791e+00,1.41542138676666232558178440413314103e+00,1.38391381560405114527866426837079808e+00
rand/SW-100-5-0d2-trial1,2.94850643184467514107557183532266314e+00,1.86093768968978540566585709512880391e+00,2.13817685971342752273156012052374186e+00,1.27806594289379024876439044618658658e+00
rand/SW-100-5-0d2-trial2,2.90402328646068309484527036645638094e+00,1.31781296423006973085157890846746882e+00,1.25618370234088221058720957765349219e+00,1.31826587009575323982920549303847794e+00
rand/SW-100-5-0d2-trial3,2.47457003651539492240909174567547299e+00,8.37992235689830421643709414070334049e-01,1.48242948796679327328636046756435295e+00,5.90597302165538237455538467470028987e-01
rand/SW-100-5-0d3-trial1,3.04883206991479373096410271993590580e+00,8.41008680499271263538063430748439925e-01,1.18636570897298684479907954469924241e+00,8.33320470683489992237315741037065902e-01
rand/SW-100-5-0d3-trial2,2.88267155666945542274656692933452002e+00,1.06903088964915082783708335554905657e+00,1.96596999570434218018159378780041820e+00,1.43312253651087561470619379549089486e+00
rand/SW-100-5-0d3-trial3,2.88611821736060303682467561040497948e+00,1.71545032714687028904798709527751508e+00,1.87200461537623917890151455736633207e+00,1.62533971027890297895486627392129928e+00
rand/SW-100-6-0d1-trial1,2.41252354164668148830026200508817926e+00,1.50717455868997334884342164470161680e+00,1.67654009080379240152455489879062485e+00,1.79589888092906931030866080196945886e+00
rand/SW-100-6-0d1-trial2,3.25303916841084026054377017523991402e+00,1.57173629734117733392960772487049547e+00,1.94607924281676216648748005290231592e+00,1.39412863175855946030183522673438764e+00
rand/SW-100-6-0d1-trial3,2.48921294451283943740195871973765413e+00,1.26535870831460156075438366321193702e+00,1.29768080468845239466554615223931304e+00,1.20869117634639949077484814620851854e+00
rand/SW-100-6-0d2-trial1,2.90503536163402102763732600391419651e+00,1.01589908745538568363558612327372321e+00,1.70016235386587006249951202030968185e+00,1.10269939406111193106974293831360304e+00
rand/SW-100-6-0d2-trial2,3.07120676876877985214799012983797966e+00,1.66811780621497894405385816578969021e+00,1.57367782937406360995081374620533913e+00,1.45635544690699856560291229984403058e+00
rand/SW-100-6-0d2-trial3,2.52647892272491288470475540758482329e+00,1.54658765306079084725135625203331756e+00,1.65687651775793965385785470922154897e+00,1.41270458611058401104417916729564194e+00
rand/SW-100-6-0d3-trial1,2.99137432623400325269987724022136128e+00,1.36202881753875338823671712598894339e+00,1.90794546451706409884542023715144889e+00,1.39575339436437111417261005057969547e+00
rand/SW-100-6-0d3-trial2,2.91379088203029470548594145964259315e+00,9.64513510583099854449205878929905222e-01,1.53114449035244807210816972522942471e+00,1.34383312968543117390023744423858788e+00
rand/SW-100-6-0d3-trial3,3.36968351953241036384356213493917288e+00,1.18936450435706757761806826256968462e+00,2.28552985244913760834378816005260993e+00,1.44025216599853146104579701208652787e+00
rand/SW-1000-3-0d1-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-4-0d1-trial1,3.58841036388841590238215473571467032e+00,2.60207530059366736877263923555232128e+00,3.01266676011304606685717966576175886e+00,3.10263225321198590865138767023692268e+00
rand/SW-1000-4-0d1-trial2,3.42844395943183097157035947498200866e+00,2.30435308104525281678537609052422552e+00,2.51979534833196219522418279608793244e+00,2.66738030031921498420393675702109408e+00
rand/SW-1000-4-0d1-trial3,3.52370046750149933127181579965066685e+00,2.56259836427208944945608330983808461e+00,2.98158101427719951963842316883989527e+00,2.62691480219875144908146066267645928e+00
rand/SW-1000-4-0d2-trial1,3.70577030284442547618937617272805519e+00,3.16635934383246258938387797061817557e+00,2.86977092098141222847902751947489908e+00,2.76024262783052561977685709736801189e+00
rand/SW-1000-4-0d2-trial2,3.70529573907806878583238426658267269e+00,2.66059401133753707497809499064820369e+00,2.68738071781991502189150798833782187e+00,2.74903171575355128482727788831862611e+00
rand/SW-1000-4-0d2-trial3,3.47960599938698745015677872009802744e+00,1.39929639388819963229748756088287644e+00,2.72842826729411164114216618736427202e+00,2.08422726530046417787805337149981636e+00
rand/SW-1000-4-0d3-trial1,4.00869545249752723455109717924492043e+00,2.67008532699968844564014232365037695e+00,2.50572595941125122644790186681442430e+00,2.91209154105637905117516991454850590e+00
rand/SW-1000-4-0d3-trial2,3.49210349050868428518824588426655546e+00,2.44996087926549867288294272411240358e+00,2.78831574048726042393893319073786218e+00,2.44198440131818059354565511712677515e+00
rand/SW-1000-4-0d3-trial3,3.89054782158739202207131424135777387e+00,2.91981170858663236758475206564490343e+00,3.29345761802295455007190906370544370e+00,2.92057340849905661264764242516600755e+00
rand/SW-1000-5-0d1-trial1,3.62074510423694730917203337854219743e+00,2.15810187755342952965995099363049078e+00,2.66802723436917114526460286908163774e+00,2.23375185807798618997271211777705613e+00
rand/SW-1000-5-0d1-trial2,3.70899333754428722190084819135063307e+00,2.84287791844028588633225561042270727e+00,3.03926974197549393531928565748932477e+00,2.83855195727150713562756749132347827e+00
rand/SW-1000-5-0d1-trial3,3.80192261242373313220243078802679416e+00,2.82117936323800331162357128244099212e+00,3.46788294984196735342908751676993763e+00,2.98263492611809448462498122910776868e+00
rand/SW-1000-5-0d2-trial1,3.54618624003313441572286107514834242e+00,2.43754911891531857748568665659136052e+00,2.70002222376951183208292730472458842e+00,2.65825043262663455229968531045256381e+00
rand/SW-1000-5-0d2-trial2,3.64797732150778865707019877589066005e+00,2.02986997950365060283178940888571241e+00,2.64500339350848580935384363173446097e+00,2.60294709889135275820893226920008516e+00
rand/SW-1000-5-0d2-trial3,3.61771453417229199051052784571356175e+00,2.63687957367458938784467525858545797e+00,2.51509563113376385049476462023230916e+00,2.94745785192806545958544923306726473e+00
rand/SW-1000-5-0d3-trial1,3.93007152412006744851267416112258745e+00,2.68287860334679450106845879089811515e+00,2.88518897457769676852730786535088165e+00,2.35774721805915956869057142752930272e+00
rand/SW-1000-5-0d3-trial2,3.95517687528284725657884931736527895e+00,2.89501511125420649559656137388399765e+00,2.97422433197071088473632042120396923e+00,2.74629411525452798091080480216150820e+00
rand/SW-1000-5-0d3-trial3,3.76164046393494326939989922566637167e+00,2.99529143502975947930382861714783126e+00,3.02286635478862851132664245077830273e+00,2.78298566772371170042554369294076387e+00
rand/SW-1000-6-0d1-trial1,3.61578387281651077580028094118422505e+00,2.27332177667361657710773945862950699e+00,2.66787976315320863734900101210614974e+00,2.15274671509131586563216016204680610e+00
rand/SW-1000-6-0d1-trial2,3.25711261113027436233724412532354148e+00,2.12261624739303830589281061031755894e+00,2.79084026103221342782283387585719946e+00,2.45252537879269884692026420677414238e+00
rand/SW-1000-6-0d1-trial3,3.13942584503140389286923355886316275e+00,1.50156256186972057556551924945193889e+00,2.09198377191948974478572106230512361e+00,1.82663287820357229069552254736103735e+00
rand/SW-1000-6-0d2-trial1,3.89757310422467078378502414300844780e+00,2.39732355781649200543453513875647148e+00,2.88295500520595031028843176065630080e+00,3.10046831653116248413165131949780998e+00
rand/SW-1000-6-0d2-trial2,3.85037258623729950069697230068075454e+00,2.71892973023320787155153619419876177e+00,3.14575836235893399043319463183869075e+00,2.94197475831427279466987493627389109e+00
rand/SW-1000-6-0d2-trial3,3.61434215155732623469488819003938164e+00,2.17939272612827683904922826765030826e+00,2.99624826938685003464323116155640144e+00,2.65386332725560483298585317079092924e+00
rand/SW-1000-6-0d3-trial1,3.92819326287795206201813062639580018e+00,2.46584928423321041421891696477173184e+00,2.75488317577516143110890114799290302e+00,2.81962995867276685720188222168632732e+00
rand/SW-1000-6-0d3-trial2,3.47805992881479923668748965157091909e+00,2.18351086200487167695582766482729490e+00,2.62901246830741647197833189635033303e+00,2.19678857519195112550599113264210202e+00
rand/SW-1000-6-0d3-trial3,3.79776362078389647817036037927575377e+00,2.57627127096637389850623559138536733e+00,2.58131691183544097153645082443477789e+00,2.80861738068407621134997384653657709e+00
rand/SW-10000-3-0d1-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-4-0d1-trial1,-Inf,2.66380727381326341102841876864726141e+00,2.98417829781959142804113257117992361e+00,2.53532262340907082211435606868169383e+00
rand/SW-10000-4-0d1-trial2,-Inf,3.06330834388348499352190387742939302e+00,3.31589226184989475840651194374206784e+00,3.21852054835328574389225821864947836e+00
rand/SW-10000-4-0d1-trial3,-Inf,3.02321712169102547576367255073208032e+00,2.94817667557457244868280795008875695e+00,3.05030813187253660794378720508274127e+00
rand/SW-10000-4-0d2-trial1,-Inf,2.93932973766290085262855194110134628e+00,3.35319450932450128850276209677976682e+00,2.79019293121963919038714747059144651e+00
rand/SW-10000-4-0d2-trial2,-Inf,3.41024535812689673742668583462411740e+00,3.41522860994644784194392192145908228e+00,3.29750196297611624367533429476146034e+00
rand/SW-10000-4-0d2-trial3,-Inf,2.77196787104462156939900895776678770e+00,3.08116647658635437663621527938079431e+00,2.92564033366172720894969716951418226e+00
rand/SW-10000-4-0d3-trial1,-Inf,3.51338158073307401125106908694981039e+00,3.64053529388718945740386850400754929e+00,3.59252992941945808726812221605977100e+00
rand/SW-10000-4-0d3-trial2,-Inf,3.77674441170231102505596381813572211e+00,3.77634235922391644795103423600620835e+00,3.61847916674080231262265746369256731e+00
rand/SW-10000-4-0d3-trial3,-Inf,3.81623764889693308753200918284632959e+00,3.67134205195034561926715354944009864e+00,3.77714567740878687389571319581514002e+00
rand/SW-10000-5-0d1-trial1,-Inf,2.93672566916633822732394437241977576e+00,3.09465695766551454872355888443443059e+00,3.11328300565921682243334992739537936e+00
rand/SW-10000-5-0d1-trial2,-Inf,2.84877884593194440925233850439628709e+00,3.27376338232737294497275735086937370e+00,3.09497499861991040431324097949803127e+00
rand/SW-10000-5-0d1-trial3,-Inf,3.03771740815182464693043486369963844e+00,3.28029435699828840383266458485449654e+00,2.92820376637942981986336096233308899e+00
rand/SW-10000-5-0d2-trial1,-Inf,3.19711748132175777264383846330349420e+00,3.25465596896502608466716634230357929e+00,2.92889196891364805361191784920186112e+00
rand/SW-10000-5-0d2-trial2,-Inf,3.25787925618359694702243759766224389e+00,3.46420583277587092259990029817352143e+00,3.10664469586555850844775203546027577e+00
rand/SW-10000-5-0d2-trial3,-Inf,2.66914781974271843755076582505603519e+00,2.86506252740175807737897185565018029e+00,3.12615906620927203471762479501106121e+00
rand/SW-10000-5-0d3-trial1,-Inf,3.23678112762542821522169655574238737e+00,3.62613708036541435606570936089940809e+00,3.13912209842202788317748476183714456e+00
rand/SW-10000-5-0d3-trial2,-Inf,3.22094882073755382306124936470398260e+00,3.46092322255830776591664453941125262e+00,3.19915015090575205022384782017770660e+00
rand/SW-10000-5-0d3-trial3,-Inf,3.12273189970618515996887567242418740e+00,3.66297648454179282196406427541520670e+00,3.47911288119500837439317062951041940e+00
rand/SW-10000-6-0d1-trial1,-Inf,2.96217248022117815816870831156063467e+00,3.43262683571321614391010129226766972e+00,3.16944680235145531938509447530268411e+00
rand/SW-10000-6-0d1-trial2,-Inf,2.98016472298509179566939980110416730e+00,3.58895245344791034979520535293108315e+00,2.98840257028440411899012012716447692e+00
rand/SW-10000-6-0d1-trial3,-Inf,2.70275937335181408712548158867835037e+00,3.31696745007984690695616788605793679e+00,2.94537390683353994132079941859153572e+00
rand/SW-10000-6-0d2-trial1,-Inf,3.30048937792010682882704269731314155e+00,3.56018602386190448175790757779654932e+00,3.36622762688569365916302580068697818e+00
rand/SW-10000-6-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-6-0d2-trial3,-Inf,2.87027156036892414239346100310386405e+00,2.95135116245455757668121754109120706e+00,3.29437536527727323371927750600776202e+00
rand/SW-10000-6-0d3-trial1,-Inf,2.97910244196550736268671731200712476e+00,3.18093938194399033492302482198367274e+00,3.45137680557236657388464093814449376e+00
rand/SW-10000-6-0d3-trial2,-Inf,3.38472098154989494321301992922817402e+00,3.58437665386493024838573947701072179e+00,3.26619649866799446612976947583846136e+00
rand/SW-10000-6-0d3-trial3,-Inf,3.39005248504867275383294410149993533e+00,3.66983350050316295069043710334707779e+00,3.35759878163046156809915274057680797e+00
rand/rgg_n_2_15_s0,4.51311283454197227977949649653453785e+00,-Inf,4.32824581990772575903620840119019787e+00,-Inf


==> data/eigen_graph_misc_16/eigenvectors_absolute_error.sorted.csv <==
percent,BFloat16,Float16,LinearTakum16,Posit16
0.0,0.20846065790398488,0.037481557749003525,0.03017655850583795,0.025152369748205887
0.000554016620498615,0.2644484358177471,0.043955688837667116,0.038725672182368165,0.03204037767343787
0.00110803324099723,0.29883963572189765,0.04653985351503375,0.05324668182846615,0.03424408937247236
0.0016620498614958448,0.3453288818641076,0.04746030011977199,0.05546842147562471,0.040894369197819934
0.00221606648199446,0.35182613827803744,0.05504322277118907,0.0624288284125327,0.048928551599266575
0.002770083102493075,0.35580063294954656,0.05691095564439105,0.06431777276323604,0.05155394637328763
0.0033240997229916896,0.3615546548501651,0.061996030132560304,0.07858493853594664,0.05201805899509549
0.003878116343490305,0.378880582787699,0.06521931975193147,0.0822534561119395,0.05257216501525657
0.00443213296398892,0.38282018004350715,0.06601539680138942,0.08399910905657794,0.054132675965890685
0.004986149584487534,0.3850343416351175,0.06764460518747704,0.08590266147779588,0.05527798229106988
0.00554016620498615,0.411857321575536,0.06830549334576985,0.08590266147779588,0.06639129235641072
0.006094182825484765,0.4153527252608451,0.07503838299740115,0.09177156008972402,0.06639129235641072
0.006648199445983379,0.4668761837888397,0.07627936765490281,0.09450032654062505,0.06795215825425464
0.007202216066481994,0.4819766528341178,0.07770256152813623,0.09937924886692096,0.07081809002249467
0.00775623268698061,0.4929711389056153,0.07978634323565294,0.10418704423692825,0.07179550306181393
0.008310249307479225,0.5144232621609157,0.081558423155568,0.10854257832346555,0.0747466839931186
0.00886426592797784,0.515827739814753,0.08793902408436016,0.11478676943369541,0.0747466839931186
0.009418282548476454,0.5646359286237962,0.08865346243346581,0.11598349426183324,0.07508429716362926
0.009972299168975069,0.5646359286237962,0.08865346243346581,0.11706839108249208,0.07792037449539672
0.010526315789473684,0.5647837974756643,0.08879208014928283,0.12291646371744569,0.08045752651404534
0.0110803324099723,0.5647837974756643,0.09435792402888511,0.12455864543291052,0.08255287246705074
0.011634349030470914,0.5920881913608903,0.09693553845395717,0.1294507971724117,0.08334254543169534
0.01218836565096953,0.5938151073178766,0.10515499444508832,0.140168064285752,0.0840425827660251
0.012742382271468145,0.6760895489706706,0.10738766740408481,0.14037152917388715,0.08549215762745924
0.013296398891966758,0.6899828581258658,0.10901379397684816,0.16066483200275494,0.09325510951013674
0.013850415512465374,0.6964342743530267,0.11163534417669861,0.17142001886323413,0.09350880342085302
0.014404432132963989,0.7735100743471346,0.11891201296047571,0.17590402993523832,0.09629933658545592
0.014958448753462604,0.780105235380323,0.12858939394733065,0.1765841576576903,0.10045841922813754
0.01551246537396122,0.7933894031301262,0.12954084178491693,0.18078049847580863,0.10234441789247468
0.016066481994459834,0.8050292748241725,0.12954084178491693,0.18364186369813065,0.10568457204527046
0.01662049861495845,0.812215709497772,0.13062921177440506,0.18517350891666862,0.10613954555387073
0.017174515235457065,0.8141237784772105,0.13150904224826093,0.1928076376918729,0.11254129242288559
0.01772853185595568,0.8150815933261043,0.13177842992400665,0.1949567036786711,0.11318513923297649
0.018282548476454295,0.8173845978184476,0.14281316400729727,0.20585734289914923,0.1131867684699907
0.018836565096952907,0.8417228982949564,0.1480826406582097,0.20831796332049016,0.11390012384444356
0.019390581717451522,0.8420496683878241,0.14895843577157772,0.20835090816168034,0.12013889389042924
0.019944598337950138,0.8558537813197856,0.15006166035276705,0.2149482282196319,0.12225569041000145
0.020498614958448753,0.8565387160599464,0.15371835901402467,0.23272362364870847,0.12486358310444828
0.021052631578947368,0.8673102711331032,0.16019688226975787,0.23422170758848548,0.12601383858009838
0.021606648199445983,0.8773425610857254,0.1609859072532713,0.23517714182477706,0.13082184227129193
0.0221606648199446,0.8799414260633216,0.1614493615605346,0.24089985269129627,0.13110748719565857
0.022714681440443214,0.8810187510039955,0.16333043112152565,0.25557727633861715,0.13558423679706813
0.02326869806094183,0.9176932142962013,0.16761901572428484,0.25602209814645044,0.13680053312574136
0.023822714681440444,0.9233147906306425,0.17236909829394886,0.26789945254109504,0.13730951231729568
0.02437673130193906,0.9278781832573566,0.1779134381090356,0.26816970103655013,0.13867630988258517
0.024930747922437674,0.9312888370117209,0.18698654880194132,0.2684305297976026,0.14260648877258805
0.02548476454293629,0.9477680842111894,0.1933045718912437,0.26917305579831885,0.14282391077406564
0.0260387811634349,0.9496966646048557,0.20845407294699533,0.27026975827719874,0.1442488131499409
0.026592797783933517,0.9527290436544027,0.22024815377483595,0.27490507627634886,0.14466357949635333
0.027146814404432132,0.9617805487567544,0.22258053112089177,0.2785598224300058,0.1452963881890259
0.027700831024930747,0.968368293640424,0.22558044101163688,0.27900239193096354,0.14628284790934473
0.028254847645429362,0.9697597171480404,0.22861908530214686,0.28180911385473917,0.14696516123382702
0.028808864265927978,0.9835407634258573,0.22902227028715091,0.2861438188013711,0.1497877289912613
0.029362880886426593,0.9905105643627308,0.23237579176863785,0.2873015742039233,0.15000065252586603
0.029916897506925208,0.9929589083389008,0.24323022490040383,0.29601124551218827,0.15346830962553548
0.030470914127423823,0.9962254067309001,0.24484567920346526,0.29602136890687125,0.1605537960748595
0.03102493074792244,1.0006115462691467,0.2490665130796115,0.297338079420654,0.16110359598391094
0.031578947368421054,1.030045962170773,0.24928724207282668,0.30698145403863314,0.16343136876819073
0.03213296398891967,1.0300624810043943,0.24965984547747455,0.313734699831756,0.16688515382080035
0.032686980609418284,1.0410689923666065,0.2546832042887361,0.3399137283883277,0.17588104397024726
0.0332409972299169,1.0424758306109523,0.2570067036216779,0.3444372198384541,0.17766692919926566
0.033795013850415515,1.0447996047929422,0.2572503195005466,0.34508158477426526,0.18310941280043772
0.03434903047091413,1.0521242405255866,0.25870839413390945,0.3466016213056058,0.18400986094991328
0.034903047091412745,1.0642160512707333,0.2593180464481542,0.34720348198025025,0.1845840766324865
0.03545706371191136,1.069882717038525,0.2602474314305873,0.348551539789076,0.1905792584910836
0.036011080332409975,1.0715291547578607,0.2606632845308192,0.3498419252614301,0.19427803048673548
0.03656509695290859,1.0735115669174145,0.2625224453165288,0.3531978377270615,0.19643900931384392
0.0371191135734072,1.0832092384376422,0.2641618396570718,0.35596997466278896,0.19831851039600368
0.037673130193905814,1.0916373480897326,0.2675353550884854,0.3561304826483555,0.2019646871825484
0.03822714681440443,1.1030831115927402,0.27097886125895454,0.36630483519429974,0.20318150826603448
0.038781163434903045,1.1058115179967856,0.27420919245327835,0.36679275855157006,0.20653973062631734
0.03933518005540166,1.1183104101920802,0.2752361368061955,0.3668549581326832,0.20829349913672887
0.039889196675900275,1.133185749167515,0.2765351353449363,0.367497965550057,0.21475293678470236
0.04044321329639889,1.1945604147146343,0.27972012513954103,0.37139224997342074,0.2149324307670792
0.040997229916897505,1.2044525907952461,0.2806275137751175,0.3759017332073695,0.2163173906762864
0.04155124653739612,1.2060285492303249,0.2807461780095092,0.37975979091754486,0.21752062394526378
0.042105263157894736,1.22874266571345,0.28175704217767333,0.38030898870540825,0.2188733692560781
0.04265927977839335,1.232337642595348,0.2881671960908958,0.38975954379311845,0.21927584585842533
0.043213296398891966,1.2358649864633293,0.28929747184090143,0.3919143731495358,0.22516963639282378
0.04376731301939058,1.2422201457738804,0.29012482714456883,0.3919143731495358,0.22690433169410998
0.0443213296398892,1.2432932808222954,0.2918922222444492,0.4031048567939672,0.22706346988153767
0.04487534626038781,1.245634281427881,0.2926020794845525,0.40690468923917633,0.22935353720578483
0.04542936288088643,1.2518646506763846,0.29374939785252285,0.41046955274088776,0.2348655950416674
0.04598337950138504,1.2544703730836626,0.29543387603518156,0.4112712086133508,0.24261842691051383
0.04653739612188366,1.2571321054509923,0.2959983105096859,0.4127572841523916,0.24454067574279906
0.04709141274238227,1.2589472265577402,0.29842085168076365,0.41982634596333396,0.24526136444180308
0.04764542936288089,1.2693860345405379,0.30112605515942964,0.43217248433022826,0.2524904761157391
0.0481994459833795,1.2778548503413834,0.3042932433545705,0.4328803657325125,0.25861776874043196
0.04875346260387812,1.2831808861327496,0.3075239700916542,0.4365258967048904,0.2612832692086867
0.049307479224376734,1.2855520590765124,0.3092570154089824,0.4391261387639313,0.2786636160976679
0.04986149584487535,1.2915779063257893,0.31271663927022114,0.4461810750780484,0.27868579179212105
0.050415512465373964,1.2952438765327847,0.3219231815887262,0.44904742588608576,0.2866992514085854
0.05096952908587258,1.2952438765327847,0.33214873963940317,0.4514186171729874,0.2872824917716387
0.05152354570637119,1.2983454182799856,0.33261244454576294,0.45266465930789995,0.28852891327746477
0.0520775623268698,1.304087686977572,0.3327403701302117,0.4562217293784273,0.28931792142429597
0.05263157894736842,1.3078737027862175,0.33916136435871486,0.4563509291504446,0.29170871062979836
0.05318559556786703,1.308879572440603,0.33916136435871486,0.45850734832125456,0.2939167825560423
0.05373961218836565,1.3112167482915331,0.3432899430118121,0.46605508203128815,0.3040507348527786
0.054293628808864264,1.3200271397851926,0.3440817626331375,0.46884326465800585,0.30863705610895903
0.05484764542936288,1.3217340631881627,0.34517693364737945,0.4714270694964808,0.31068379758762193
0.055401662049861494,1.3240869771425932,0.3521963001095075,0.47322766094310786,0.31073474291517605
0.05595567867036011,1.3339085142746638,0.3525187307859596,0.4762185091165905,0.31339640672413227
0.056509695290858725,1.3377760869198456,0.3535475474723706,0.47910134785427233,0.31400656554995815
0.05706371191135734,1.349298073034854,0.35362939274820954,0.4817523754669927,0.31875492167518227
0.057617728531855955,1.349298073034854,0.35598251395796804,0.4818139173874578,0.3199973116256599
0.05817174515235457,1.3618089444345785,0.3588829995830927,0.484016154066728,0.32113220119141184
0.058725761772853186,1.367463302203172,0.36165084293912847,0.4845176694357729,0.3298196898149023
0.0592797783933518,1.3697732805656735,0.36779242427117775,0.4854301621131046,0.3305998976004839
0.059833795013850416,1.374353111457241,0.36808645427617726,0.4874100018274525,0.34784358902045703
0.06038781163434903,1.3771361417911296,0.37073967873573976,0.48864134767097755,0.35297477832091984
0.060941828254847646,1.3774352511174175,0.3744226423725708,0.48864134767097755,0.3633739818580083
0.06149584487534626,1.3814034999831597,0.3832986029060341,0.4888588872495392,0.36810393849913037
0.06204986149584488,1.3856038973833695,0.3935145546778598,0.4929633385095274,0.37116234606062604
0.06260387811634349,1.3920845082662374,0.41161761109403006,0.49337626347583025,0.37253441588043334
0.06315789473684211,1.3940957237893046,0.4142927674870518,0.519163396912726,0.37966782921053027
0.06371191135734072,1.3957545601887653,0.4156639789309962,0.5241944644156092,0.38069635636417276
0.06426592797783934,1.402006582371858,0.42660086013752346,0.5274078911962568,0.38072467027218054
0.06481994459833795,1.4046189390139585,0.43238396470386076,0.528077401664858,0.3841164129171523
0.06537396121883657,1.414111715284141,0.4329231952892608,0.5320212284798445,0.3848709983577461
0.06592797783933518,1.4252093354271145,0.4336614347075645,0.5433460896838977,0.39109578716952537
0.0664819944598338,1.4343641013709296,0.43728243342440115,0.543800671564586,0.40077683077019544
0.06703601108033241,1.4392722771099227,0.4445884576620765,0.5552915712741937,0.40077683077019544
0.06759002770083103,1.4441850955005315,0.4550574927319721,0.5601086344017783,0.40190837245673866
0.06814404432132964,1.4445252810156608,0.45596642243109653,0.5640454144128128,0.40275117601359206
0.06869806094182826,1.4447403035898685,0.45800766123950837,0.592851197473192,0.4033862047406805
0.06925207756232687,1.446967653950111,0.46087541319881437,0.597929912529318,0.40570099922741476
0.06980609418282549,1.4488193865260608,0.46332365244156515,0.5986517568851246,0.4148909314463537
0.0703601108033241,1.4504026936918637,0.4746107387964174,0.6028247389681629,0.41511637901445697
0.07091412742382272,1.4515280161256776,0.4749373700986457,0.6038856085594138,0.41715947614855564
0.07146814404432134,1.4543015936155872,0.4753170527041607,0.6148787249890879,0.42318559051432153
0.07202216066481995,1.4611526180921544,0.47853709931792576,0.6158642805235145,0.42662038939954394
0.07257617728531857,1.4640493602758116,0.48227353454830874,0.6359672587622138,0.43191728666226004
0.07313019390581718,1.4640770982809301,0.48669626048240644,0.6446705965432291,0.4341946945405998
0.07368421052631578,1.4744233452336384,0.48777864328107573,0.6482168691241145,0.43736298935679646
0.0742382271468144,1.4762838082689622,0.4900474215124135,0.6703559321882419,0.43822621971122067
0.07479224376731301,1.4818758967195387,0.49068364721743607,0.6789004365694125,0.43874303627855116
0.07534626038781163,1.4913313923094025,0.4916293807180023,0.6819392773613606,0.4450684208141583
0.07590027700831024,1.493954482672214,0.49265076518855133,0.6903884528031957,0.4451735500093435
0.07645429362880886,1.4940601869736851,0.4951547633298965,0.6930975165596742,0.4464417248296109
0.07700831024930747,1.4991736829985844,0.4976180951094224,0.6957287534005043,0.4493435211446009
0.07756232686980609,1.5131616639784924,0.5005207153267849,0.6967024471116101,0.45712691310217723
0.0781163434903047,1.515327881576845,0.5033788956174252,0.6984384095124105,0.4586918024498365
0.07867036011080332,1.521499846046482,0.5049622711379081,0.7005769060406951,0.4604551002598149
0.07922437673130193,1.5278301007129313,0.5117647041377147,0.702257282090827,0.46133179060631985
0.07977839335180055,1.5279922825903665,0.5178625530024678,0.7128367892148149,0.4761909162630325
0.08033240997229917,1.534452630742481,0.5182808918080224,0.7194290181919477,0.47638480864154215
0.08088642659279778,1.5419614669690183,0.5218463735206722,0.7232161661588496,0.4767253239688531
0.0814404432132964,1.56436435118933,0.5291691020403929,0.728388639293982,0.47718752538027287
0.08199445983379501,1.5665042357262098,0.5416874161297469,0.7294614099951094,0.48261056610258357
0.08254847645429363,1.568900549294927,0.5427350873373147,0.732572397435729,0.4835006289652569
0.08310249307479224,1.5764223385980685,0.5464815063026125,0.7391688934957215,0.4844091775811395
0.08365650969529086,1.5780565157456605,0.5550890521705811,0.7407544839700825,0.4862800546274317
0.08421052631578947,1.5783889456297875,0.5574343840878861,0.7443450624257992,0.4900825100000558
0.08476454293628809,1.578615353412457,0.5722170240077576,0.7463767680736104,0.49224843346612007
0.0853185595567867,1.584643089049253,0.5745968869215988,0.7488836399667947,0.49456859276495646
0.08587257617728532,1.5964933165377315,0.5752242509341882,0.7515638880075147,0.5004805954455266
0.08642659279778393,1.6108524455242572,0.578431199025125,0.7517505737386498,0.506385433535522
0.08698060941828255,1.6133398215849488,0.5827608302865576,0.7520384423667501,0.5079120439164039
0.08753462603878116,1.6159826369199868,0.5919817948414767,0.7614449479572227,0.5234645295360612
0.08808864265927978,1.61792763613499,0.5961328832860818,0.7642771492869678,0.5249837392716447
0.0886426592797784,1.6186866154985635,0.6035985762504276,0.7642771492869678,0.5308988133347436
0.08919667590027701,1.6257372723362373,0.6085813846129726,0.7667256579386629,0.5344531310924238
0.08975069252077562,1.6273011220817641,0.6092532798816016,0.7712657049993489,0.5408728578368595
0.09030470914127424,1.6454982630286445,0.6104153712624265,0.7791808017304114,0.5473015037738904
0.09085872576177285,1.6489111058286339,0.6160807490230323,0.7852680909211255,0.548411467336062
0.09141274238227147,1.6489111058286339,0.6294253619131446,0.7981051129847324,0.5500753030730892
0.09196675900277008,1.658675827583064,0.6332548479327548,0.8087217878700006,0.5519661227551818
0.0925207756232687,1.6618350911064597,0.6385423977042588,0.8096710886575138,0.5594836037804648
0.09307479224376732,1.662244886941681,0.6403979902543019,0.812406616518838,0.5604863226089065
0.09362880886426593,1.6659165753478333,0.6430799937889767,0.8173330803240884,0.5605492537739145
0.09418282548476455,1.672717866967418,0.6483858401623884,0.8196808519858756,0.5731166024988531
0.09473684210526316,1.6742170674168428,0.6513487559020593,0.8212024639298744,0.5753747309296713
0.09529085872576178,1.674702908242629,0.654623655598496,0.846194393810384,0.5842985122338634
0.09584487534626039,1.6801394751310144,0.6567221911154352,0.8466466813518608,0.5905973021655382
0.096398891966759,1.6834085328739796,0.6633737927469767,0.8513771301080364,0.5948779645366212
0.09695290858725762,1.6894193133688225,0.664469343252555,0.8612093370804617,0.5974316935071402
0.09750692520775624,1.6895182275064844,0.6713584802231133,0.8636904972034938,0.6056327454149414
0.09806094182825485,1.6920781608429774,0.6713584802231133,0.8636904972034938,0.6168697830529154
0.09861495844875347,1.6937428772462604,0.676702219212356,0.8685810657879287,0.6229007374220067
0.09916897506925208,1.6971788458892612,0.7047228277807984,0.8701720520835472,0.6265279806384263
0.0997229916897507,1.7015345024279005,0.7145092966024534,0.8811455764968227,0.6373005118660235
0.10027700831024931,1.7106509541139425,0.7149359027715831,0.8836754293146247,0.6427975268423473
0.10083102493074793,1.7198292699343423,0.7186070247489286,0.8857276305297563,0.6532947760976902
0.10138504155124654,1.7242679577135551,0.7205809424239447,0.8870019849411819,0.6684842043858126
0.10193905817174516,1.725155618888712,0.720885221493961,0.9067090822693972,0.6722022223447777
0.10249307479224377,1.7270688162503238,0.720885221493961,0.9081898659363747,0.672318076544292
0.10304709141274238,1.7270688162503238,0.7236444108304758,0.9083959057061894,0.6801118335020413
0.10360110803324099,1.7302657580006087,0.7433604195513518,0.9104959578265971,0.6818352530118666
0.1041551246537396,1.749985523007884,0.7452076420795294,0.9130724414072281,0.6903319453392639
0.10470914127423822,1.758116766454033,0.7493666739162607,0.9154160789008681,0.6947961670346804
0.10526315789473684,1.7619127747756345,0.7520374623580459,0.9252583505705881,0.6956505772442371
0.10581717451523545,1.7663931628917149,0.7520374623580459,0.925882779180437,0.6999511851795307
0.10637119113573407,1.7692667545179934,0.7532116704691828,0.93041070796298,0.704652361891038
0.10692520775623268,1.7744410434638374,0.766228770543533,0.9321241937259418,0.7071299517860633
0.1074792243767313,1.7764101476393497,0.7687712990964765,0.9368450315164568,0.7124705486121574
0.10803324099722991,1.7905191506101996,0.7700669269848963,0.9381713484739094,0.722734438746416
0.10858725761772853,1.7915348326214855,0.7708653974691162,0.9452032571631291,0.7252718835991177
0.10914127423822714,1.793210123657857,0.7753163965068611,0.9465101486873727,0.7342005692166064
0.10969529085872576,1.7984501406519349,0.7778797922952843,0.9492522519961681,0.7371699251864039
0.11024930747922437,1.800408445325986,0.7779741104661215,0.9520952892441193,0.7373513117673768
0.11080332409972299,1.8039828247330525,0.7779741104661215,0.9545181552557124,0.738690827323445
0.1113573407202216,1.804725477866783,0.7807563831381563,0.9547721022303602,0.7415625409649909
0.11191135734072022,1.804725477866783,0.7808213134992333,0.9557779218423241,0.7430223443718403
0.11246537396121883,1.8048853775588807,0.7857768192304302,0.9591217512541416,0.7484422133948699
0.11301939058171745,1.813354250999201,0.7901686608285863,0.9592738736611279,0.7531331523574094
0.11357340720221606,1.8157744037808181,0.7938040479815424,0.9595407638811138,0.7541824461803481
0.11412742382271468,1.8161580816923302,0.7965690612558954,0.9651961696840061,0.7553857165147829
0.1146814404432133,1.8181620990484957,0.799362870369064,0.9684095634434816,0.7622626711102277
0.11523545706371191,1.8203277502045492,0.8043931912198112,0.975231045295148,0.7657264197739843
0.11578947368421053,1.8223070998702826,0.8053081419315556,0.9760996560625314,0.7671188469782422
0.11634349030470914,1.8229524416778564,0.8094914179734736,0.9810613424112551,0.7672807969728965
0.11689750692520776,1.825472998784969,0.816167647120251,0.9850048539117602,0.7721860820181587
0.11745152354570637,1.8265242298078366,0.8192423900611326,0.9877879834911056,0.7753957123730499
0.11800554016620499,1.8431981439909413,0.8379922356898304,0.9887052996442888,0.7833104290637141
0.1185595567867036,1.8455091725166188,0.8394420064999876,0.9916543599519904,0.7842459844247666
0.11911357340720222,1.8510365143879033,0.8410086804992712,1.0059082760632965,0.7842459844247666
0.11966759002770083,1.8725384438447317,0.8419495332121657,1.0077952618661437,0.7863019106704121
0.12022160664819945,1.8758145622651117,0.8605060753016055,1.011477307749555,0.7868374293302813
0.12077562326869806,1.876271148244377,0.8692486040011185,1.0184902747119084,0.7891129066096095
0.12132963988919668,1.8788391955980894,0.8711047359256495,1.0216446042056841,0.7948668883245783
0.12188365650969529,1.8858733947017803,0.8730332200131503,1.0311760558630692,0.8095751051380747
0.12243767313019391,1.8891034440378485,0.8736573840830986,1.0352126132554555,0.8108613668047694
0.12299168975069252,1.894477789589955,0.8755148904657449,1.0368289208382373,0.8149126857321825
0.12354570637119114,1.8946486538655154,0.8846229258252798,1.0544132710306429,0.8257565105013802
0.12409972299168975,1.9033644324966248,0.8895329290734493,1.0552648977940136,0.8277658009517803
0.12465373961218837,1.923543159215728,0.8895329290734493,1.055785876119131,0.8285789019976334
0.12520775623268698,1.9290687902892054,0.8919433027997297,1.0564055560110548,0.8290503504905286
0.1257617728531856,1.9329216200921104,0.8952723285903906,1.0575075701494923,0.8290503504905286
0.12631578947368421,1.9401157142216976,0.9017839393915622,1.0619592467775611,0.83332047068349
0.12686980609418283,1.9464044744237692,0.9110927920614524,1.0653027229265764,0.8365521068408163
0.12742382271468145,1.9486268286172033,0.9117361148207114,1.0666231033622517,0.8507553918116428
0.12797783933518006,1.9620884389061581,0.9125127965613933,1.0684638036068614,0.8512640357454119
0.12853185595567868,1.9635552713092825,0.9164966416069333,1.069505420992005,0.8544240816759884
0.1290858725761773,1.966824558767722,0.9192514067082369,1.070079612505777,0.859188916394993
0.1296398891966759,1.9725864007819043,0.9361370342675145,1.0714347642375588,0.8642583654788413
0.13019390581717452,1.9725864007819043,0.9400867613265823,1.0738523715811985,0.8685206263849926
0.13074792243767314,1.972763135228113,0.9431581776395891,1.078078494224452,0.8689646163612997
0.13130193905817175,1.9767769498130494,0.9438760834945883,1.0817626998734249,0.8705241585830792
0.13185595567867037,1.9782049076058765,0.9462190125569487,1.0824676762321108,0.8788773614321248
0.13240997229916898,1.9818644759170827,0.9520906563621364,1.089109596295318,0.8855992096362244
0.1329639889196676,1.982457309127281,0.9593862711459671,1.0916981790514206,0.8877747308500435
0.1335180055401662,1.985108865699039,0.9626349391625779,1.0940450240525585,0.9002817677911422
0.13407202216066483,1.985108865699039,0.9645135105830999,1.0997905673309063,0.9021404840012824
0.13462603878116344,1.9870862572236678,0.9702550725650813,1.1017391599001463,0.9021404840012824
0.13518005540166206,1.991937983991376,0.9772292735221452,1.1025991600928016,0.9101850305192215
0.13573407202216067,1.9924171766338734,0.9777286680044233,1.1032166520181272,0.9101850305192215
0.1362880886426593,1.9930626472301416,0.9811090293992057,1.1135259116375054,0.9122566264660584
0.1368421052631579,2.0065008841114755,0.9895002589630836,1.1206723237395433,0.9126665643265467
0.13739612188365652,2.0076435759191558,0.9901813873174804,1.1216812896147061,0.9244719042646633
0.13795013850415513,2.0095623489816514,0.9928889824771717,1.1242020468977423,0.9273416608009514
0.13850415512465375,2.0118549854640944,1.0001429280731093,1.1291758812671113,0.9281649658344793
0.13905817174515236,2.020110560300146,1.0007816845557718,1.1292503008542156,0.9350425325635651
0.13961218836565098,2.0242878785515797,1.0047034886716792,1.1356426698118653,0.9357237026785145
0.1401662049861496,2.025253480289756,1.0074508114144742,1.1397063284523314,0.9375304979144853
0.1407202216066482,2.0310323315382184,1.0091153724046134,1.1466417037916619,0.9429540743718877
0.14127423822714683,2.0310485135631504,1.0097741643235405,1.1467913518426298,0.9462959009870987
0.14182825484764544,2.0343309732142965,1.015301199485892,1.1492168164816345,0.9462959009870987
0.14238227146814406,2.036694787679091,1.0158990874553857,1.1545573055330058,0.9497912325442058
0.14293628808864267,2.037925448726175,1.024112021045396,1.1549383658210812,0.9545546262483309
0.1434903047091413,2.03961563453185,1.0268355734383416,1.1575676124005563,0.9572859658838241
0.1440443213296399,2.0510140669361934,1.0270520365098255,1.1591196704462436,0.9662285142851209
0.14459833795013852,2.0566902931558633,1.0274046770234453,1.1591196704462436,0.9713815927977277
0.14515235457063713,2.0572473817292116,1.029900187563663,1.162373617428107,0.9713815927977277
0.14570637119113575,2.0619222232259826,1.032232298302399,1.1663345188731615,0.972999929809418
0.14626038781163436,2.064173935665217,1.0329990090382644,1.168453642041018,0.972999929809418
0.14681440443213298,2.065346016044808,1.0337580279487169,1.1693259559830957,0.9793949167071908
0.14736842105263157,2.0656849963165818,1.0432070522275905,1.1745094289720952,0.9849314259118762
0.14792243767313018,2.0670466731142696,1.053304476840205,1.1764163585932101,0.990314791359354
0.1484764542936288,2.0699367980864603,1.0533323117415305,1.180978693293273,0.9907282053601069
0.1490304709141274,2.0996708997779474,1.0555726916173207,1.1833614162943893,0.9982845706243857
0.14958448753462603,2.100005075174452,1.0557640397124657,1.1849748819858281,1.0017090376278641
0.15013850415512464,2.101982818554378,1.0667024608689257,1.1863657089729869,1.0062521284446844
0.15069252077562326,2.102887071801451,1.0679175080959036,1.1870715623116161,1.0111192000423883
0.15124653739612187,2.1113771302773228,1.0690308896491507,1.1870715623116161,1.0173314144334566
0.1518005540166205,2.112972104468525,1.0759117663875504,1.1932228108719882,1.0222303351229587
0.1523545706371191,2.1171263526202133,1.0765315809897784,1.193598250811147,1.022972089861803
0.15290858725761772,2.121577255776877,1.0818381020647843,1.194577208698839,1.0243651607628708
0.15346260387811633,2.1361311107369843,1.0892381483083016,1.2023489614681102,1.025490334068405
0.15401662049861495,2.136660092244278,1.0899414264899017,1.2027630246930165,1.029416553490355
0.15457063711911356,2.1418377918961333,1.0983479791093795,1.2057683968616293,1.0305662131835804
0.15512465373961218,2.1433551275283236,1.1019010843102404,1.2063981042364682,1.0310080163235493
0.1556786703601108,2.1525992945980277,1.103326494180308,1.2123913943970528,1.0312156315013106
0.1562326869806094,2.157926622827784,1.1065766896307268,1.2123913943970528,1.0318634168347918
0.15678670360110802,2.1579918091358135,1.1065766896307268,1.2125815990509183,1.0319613875526603
0.15734072022160664,2.160513028255288,1.114696255767203,1.2191103432135528,1.0330365465611082
0.15789473684210525,2.1635452537541893,1.1168005386897624,1.2223495249417293,1.035099018620557
0.15844875346260387,2.1672492574000426,1.1215356729840182,1.2256261787654592,1.037731876111529
0.15900277008310248,2.1679470873345004,1.1274428711531943,1.2270784307432219,1.0379240195982926
0.1595567867036011,2.1686056066239816,1.1289259495383408,1.2292613185749015,1.047221089523688
0.16011080332409972,2.1728218922816707,1.1289682811865407,1.2370399835722368,1.0482029210624126
0.16066481994459833,2.1728218922816707,1.1310485995839494,1.2529628682951939,1.0488155068999985
0.16121883656509695,2.1786479762623876,1.133878138354863,1.2561837023408822,1.0500248079015642
0.16177285318559556,2.1813661223706173,1.1343372820011097,1.2591992966616512,1.0562967897911129
0.16232686980609418,2.1820335532021025,1.1358574324093857,1.2598236158317022,1.0562967897911129
0.1628808864265928,2.1894066966715213,1.137728530631632,1.2646091961618806,1.056315402503103
0.1634349030470914,2.1920136862467094,1.1407417918008795,1.265219660649632,1.0746581478651533
0.16398891966759002,2.1978925807358523,1.150489327115566,1.2654819017826675,1.0772904161700985
0.16454293628808864,2.1978925807358523,1.1523699033296417,1.2696315718513016,1.0872875826353154
0.16509695290858725,2.2050273281479513,1.166408420721626,1.2696315718513016,1.0888977606578083
0.16565096952908587,2.208975016806623,1.1664302905617914,1.2704818112689467,1.0888977606578083
0.16620498614958448,2.209538388688414,1.1693455999448081,1.2746250631690992,1.090007729749337
0.1667590027700831,2.2110608927983235,1.1697733250740965,1.2820140392727324,1.0914219970299304
0.1673130193905817,2.2185729510913195,1.1731017642596038,1.2830214853988096,1.0952665748009278
0.16786703601108033,2.2185729510913195,1.1766840038360689,1.2871107320076929,1.099289231828671
0.16842105263157894,2.2214723206512725,1.185741394470455,1.2887930976267796,1.100169128985139
0.16897506925207756,2.2262252634780193,1.1893645043570675,1.2892697712492038,1.1025121306020085
0.16952908587257617,2.2274301613903393,1.193575188325929,1.289736074811134,1.1026993940611118
0.1700831024930748,2.2343367588380083,1.193575188325929,1.2912182935405963,1.1045472608986384
0.1706371191135734,2.24473397637741,1.1985680856378012,1.2976808046884525,1.1079551749469876
0.17119113573407202,2.247800943176538,1.2062615921833761,1.301572102062995,1.1131150584830116
0.17174515235457063,2.2528623798622682,1.2188707290458416,1.3157318945577656,1.1251810999222698
0.17229916897506925,2.2578537868120323,1.2188707290458416,1.3235356802057847,1.1315134150864101
0.17285318559556787,2.2633138824421737,1.2216192458322903,1.3298045155150255,1.1354923563632366
0.17340720221606648,2.2655065581818596,1.2277026471349044,1.3318469655652345,1.1451544276163022
0.1739612188365651,2.267320545759506,1.2281064604548027,1.3337578727949628,1.1546755171962253
0.1745152354570637,2.2786563405241274,1.2319060001420836,1.3341833954086038,1.1595971306373007
0.17506925207756233,2.2898041402888127,1.2326803150767398,1.3344835703163986,1.1628548105356433
0.17562326869806094,2.2928629456705467,1.2360170562881394,1.3359410339305522,1.1682152236276568
0.17617728531855956,2.3016594509356874,1.2366888470722575,1.3359837725335353,1.1698047274213488
0.17673130193905817,2.3043102045572272,1.2374999399120643,1.343176256347576,1.1698149939909879
0.1772853185595568,2.3063774953376046,1.2383106580094057,1.3459763169439116,1.1787562336978972
0.1778393351800554,2.3088848085103826,1.2441766361641255,1.3459763169439116,1.1807233116362041
0.17839335180055402,2.3125826003428127,1.245711298715111,1.3493353359704139,1.1833808440678286
0.17894736842105263,2.315041519045518,1.2477625690835874,1.3518716276044787,1.1872575146888462
0.17950138504155125,2.316175393751197,1.2525240265151616,1.3536012395328951,1.1922240810600404
0.18005540166204986,2.3217710052433134,1.2538309211160654,1.3555657685143958,1.2061502280948386
0.18060941828254848,2.3314975243354774,1.2538309211160654,1.3598767820783604,1.2061502280948386
0.1811634349030471,2.3376963857701245,1.2552430537769668,1.3599161173624146,1.2086911763463994
0.1817174515235457,2.3388850862204293,1.2574398872669352,1.3606243755916545,1.2158222162232835
0.18227146814404432,2.350035302696082,1.2647246938596268,1.3606243755916545,1.219927398359715
0.18282548476454294,2.3505692029467764,1.2653587083146016,1.361649599258842,1.2344795520210459
0.18337950138504155,2.3567903631777014,1.2669300467573816,1.366471110697731,1.2368629725749258
0.18393351800554017,2.360442010544413,1.2741611597575415,1.3713973628559102,1.2375952172470213
0.18448753462603878,2.3617829368285266,1.2753545957431494,1.3848732311407659,1.239595608703686
0.1850415512465374,2.3658225200560623,1.279525928336707,1.3880910644723583,1.2397510763175956
0.18559556786703602,2.3658804759332943,1.280941058440865,1.388755946856812,1.2417969708782854
0.18614958448753463,2.3700676873355677,1.2823613475199562,1.395198410610616,1.242394398544151
0.18670360110803325,2.371076630615047,1.2849529155797343,1.4051900796868702,1.2445735341419117
0.18725761772853186,2.372691767070776,1.2871314284406783,1.4099197200809612,1.245536595945737
0.18781163434903048,2.375490816236671,1.2896207465491383,1.4111024136187686,1.2547793101327798
0.1883656509695291,2.38028165283441,1.2901555650222656,1.413522511271607,1.256226900362348
0.1889196675900277,2.391659531526924,1.2920561372147068,1.4154213867666623,1.2596373513216843
0.18947368421052632,2.4023499448925016,1.2921485264500847,1.4167165020129882,1.2667315237299355
0.19002770083102494,2.409811530960203,1.2987808006194395,1.4197769263216655,1.2671879563655783
0.19058171745152355,2.4125235416466815,1.3085051778357741,1.424166084256643,1.2682633441383475
0.19113573407202217,2.416895249284872,1.3103951759608288,1.4250535694497588,1.2694358170601634
0.19168975069252078,2.4226093336687655,1.3113471277911986,1.4330581987322666,1.2700073553118758
0.1922437673130194,2.426098832340057,1.3178129642300698,1.439817876528677,1.2701935473601174
0.192797783933518,2.4313124300656663,1.3190817794002152,1.4413348724416095,1.275229062074966
0.19335180055401663,2.431548191634924,1.3196339025406287,1.4420080335550283,1.2755392231465366
0.19390581717451524,2.431762519065394,1.3216605594418724,1.4469712394357488,1.2780659428937902
0.19445983379501386,2.439474925351475,1.3260540546887856,1.45251935790894,1.285737094137646
0.19501385041551247,2.443470737346216,1.3269081596614367,1.455393449992873,1.2890285689932137
0.1955678670360111,2.447765248336238,1.3286431072571487,1.459310172773935,1.290610523144674
0.1961218836565097,2.448173699513417,1.3325602524289772,1.463978482857674,1.2931994110477703
0.19667590027700832,2.449163608044377,1.3346915563741861,1.463978482857674,1.2944788700849608
0.19722991689750694,2.450931127256386,1.3361438388378775,1.465303503971069,1.2998882209750362
0.19778393351800555,2.4559484005874572,1.3405242038990273,1.465303503971069,1.3084290516883996
0.19833795013850417,2.4562935180254137,1.3421846629923566,1.4654766861453268,1.3098685575140987
0.19889196675900278,2.4583545848006056,1.3443034903982725,1.4748108591683562,1.3124357766887127
0.1994459833795014,2.4638623510287863,1.3482373369978538,1.475989934698804,1.3134013381441314
0.2,2.465929010029023,1.3494196139672565,1.481017600094345,1.3142773642867775
0.20055401662049863,2.4739312062990453,1.3509838338421858,1.4816622072876973,1.316682928070079
0.20110803324099724,2.474570036515395,1.3533182184485744,1.4824294879667932,1.3181155890874563
0.20166204986149586,2.4888657844200526,1.354092340546513,1.4852716429153239,1.3182658700957532
0.20221606648199447,2.4892129445128393,1.3580568472257644,1.4879720129151772,1.3199670474614265
0.2027700831024931,2.4911853013281813,1.3602622140461862,1.4905505382391375,1.3200936469966265
0.2033240997229917,2.505830234315918,1.3608477919696838,1.4907468281183824,1.3258847449795474
0.20387811634349032,2.506879251940562,1.3620288175387534,1.504636184815402,1.338433878969833
0.20443213296398893,2.5076862504124113,1.3648365034971048,1.5081944170706627,1.3400136635469777
0.20498614958448755,2.5204104308553203,1.3653992409685978,1.5186151437979303,1.3438331296854311
0.20554016620498616,2.5218155673012483,1.3658730618349446,1.5186246727634733,1.3642731745283532
0.20609418282548475,2.526478922724913,1.3687405608762224,1.519291470909988,1.368088563249369
0.20664819944598337,2.53017863007234,1.3692138404764234,1.5201956642121157,1.3686008104168206
0.20720221606648198,2.532237853494235,1.3692138404764234,1.5207973550194671,1.3701939766281546
0.2077562326869806,2.541692816058669,1.3710326356119156,1.5218376411508312,1.3839138156040511
0.2083102493074792,2.5418293183383964,1.3763799091194298,1.5237289011373734,1.3871757078308895
0.20886426592797783,2.5521067990377895,1.3789196551082683,1.5250157695114954,1.3878618229252961
0.20941828254847644,2.5572659151561865,1.3803479177534919,1.5250828245320105,1.3905725096570447
0.20997229916897506,2.557868935721925,1.382686828085295,1.531144490352448,1.391550285101171
0.21052631578947367,2.5581131377753055,1.3832568246843977,1.5400417903494366,1.3941286317585595
0.2110803324099723,2.560882101502431,1.3876604580487313,1.5459265281006749,1.3957533943643712
0.2116343490304709,2.5700370922610247,1.3941122006834825,1.5537213690055482,1.3997620381935658
0.21218836565096952,2.571083673426297,1.39418527620208,1.5539475584145939,1.3997728712400586
0.21274238227146813,2.5716802980873594,1.396032155027109,1.5539475584145939,1.3997728712400586
0.21329639889196675,2.577158105104707,1.3972961239763968,1.5556071294217066,1.4002902505175259
0.21385041551246536,2.5791375253777353,1.397744087510251,1.5598372991360756,1.412433884840524
0.21440443213296398,2.579383478571839,1.3992963938881997,1.560310707653511,1.412704586110584
0.2149584487534626,2.5835102664012886,1.4104065614477763,1.561944783582543,1.4135168095723207
0.2155124653739612,2.584796037358945,1.4185019621865775,1.570090281271299,1.416258348713676
0.21606648199445982,2.586749930283282,1.4245832721972527,1.5736778293740636,1.4165179238656909
0.21662049861495844,2.5882425770596735,1.4291930249441867,1.5865847032989713,1.4165179238656909
0.21717451523545706,2.594252622903202,1.4292904166104647,1.5873383717317666,1.4208185278548777
0.21772853185595567,2.5963174034672645,1.431331765387669,1.5987396416983046,1.4217263156618085
0.21828254847645429,2.598818854174928,1.4334210146816844,1.6065903316279957,1.4218564080442724
0.2188365650969529,2.601632035003927,1.4340672949086541,1.608203626300837,1.4218618101677996
0.21939058171745152,2.6021733320148592,1.4391920769756,1.6311473903735794,1.422678695187238
0.21994459833795013,2.604092274657841,1.4391920769756,1.6506014468271515,1.4274691824276349
0.22049861495844875,2.604664130280755,1.4401640435656997,1.6513250319564272,1.428114836215958
0.22105263157894736,2.6155111453739996,1.4415252149648707,1.6526926152391157,1.4331225365108755
0.22160664819944598,2.617177931381848,1.4486947765446438,1.6568765177579396,1.4398248431745309
0.2221606648199446,2.618732875098544,1.4504520196647177,1.664733820227501,1.4402521659985315
0.2227146814404432,2.6273698199743345,1.4514507127677672,1.6716406080961754,1.4449131974330476
0.22326869806094182,2.628106403696336,1.4516507231183076,1.6716406080961754,1.448158151066572
0.22382271468144044,2.6295004386960037,1.451949180939365,1.6725408621913154,1.4518957634186294
0.22437673130193905,2.6337238757940646,1.4590416353626419,1.67270779838509,1.4542434343661788
0.22493074792243767,2.6353330331672105,1.4630353472038236,1.6730840246528476,1.4563554469069986
0.22548476454293628,2.6363718854908433,1.4630478762539887,1.673349200037911,1.47546984735479
0.2260387811634349,2.6373379796984473,1.4700759632877298,1.6765400908037924,1.477753740382408
0.22659279778393351,2.63981575241016,1.4737677024951215,1.6818542590265033,1.478178943982682
0.22714681440443213,2.651127277105824,1.484694412343138,1.6826184758428726,1.48867172473074
0.22770083102493074,2.6529346601726314,1.4872234787448173,1.684479972322017,1.4915195644065031
0.22825484764542936,2.6582293219349635,1.488807947976043,1.6857323725086761,1.494439881353573
0.22880886426592797,2.661934841328012,1.489233767622571,1.6871670692200365,1.4946697443313905
0.2293628808864266,2.6638807662109154,1.493192939373571,1.6883367200646309,1.495392986485977
0.2299168975069252,2.666007993949166,1.4971151226183903,1.6891901255568904,1.4990181929774526
0.23047091412742382,2.667628019057539,1.4974661537793348,1.6893904619834013,1.5014813018916133
0.23102493074792244,2.669253160604999,1.5015625618697206,1.6944784635188568,1.5043153896843886
0.23157894736842105,2.6702957442589867,1.5019497347085595,1.6966192070565969,1.5053037900829997
0.23213296398891967,2.674028194220695,1.5059331545292727,1.6968731838590494,1.5136606681168652
0.23268698060941828,2.67635324425532,1.5071745586899734,1.6969658692436824,1.5170867533480141
0.2332409972299169,2.6812049274379315,1.5181169649967845,1.7001623538658701,1.5185490309307554
0.2337950138504155,2.6853520433627893,1.5212260921563718,1.7027850022041335,1.5208912868803208
0.23434903047091413,2.691610369350381,1.546587653060791,1.7033828767339299,1.5261690661390783
0.23490304709141274,2.6968733356098307,1.5466773592849266,1.7050811670540849,1.528769428733036
0.23545706371191136,2.7011462677353855,1.5487336405515806,1.7111884590745816,1.5312213950093088
0.23601108033240997,2.703949853651711,1.5538304028781904,1.7135736149227248,1.5338723436931416
0.2365650969529086,2.7055092497399795,1.5562785926830176,1.7145824998310268,1.5379507516729853
0.2371191135734072,2.709370640503578,1.557022453050797,1.717023974109844,1.5393660261680908
0.23767313019390582,2.7109164075114065,1.5596770770716295,1.718443754224721,1.5445389801376697
0.23822714681440443,2.715832979803449,1.5596770770716295,1.7203604516046263,1.5460738842558632
0.23878116343490305,2.716120149683915,1.5667756976804972,1.723018415405141,1.5462892226160334
0.23933518005540166,2.718650399881933,1.5681191218821195,1.7231353077951521,1.5480399616568197
0.23988919667590028,2.722590691618817,1.5683910654917008,1.728201950618418,1.5493575081147923
0.2404432132963989,2.7238454960973817,1.5693709744808717,1.728256206717772,1.5517311993383103
0.2409972299168975,2.724879055239573,1.5717362973411773,1.7305836097580853,1.5710428001546313
0.24155124653739612,2.7266435455668563,1.580258166565243,1.7328966353161646,1.5717849974936475
0.24210526315789474,2.7288302680807477,1.5822898081813541,1.7337023999966905,1.5719958159371439
0.24265927977839336,2.731089813261555,1.5839092440153402,1.7385401638787927,1.5789601115582268
0.24321329639889197,2.737810024353079,1.594213319566605,1.7513168209685335,1.5808275150721687
0.24376731301939059,2.738308485510781,1.5967133650629042,1.7523556488347092,1.586234601415129
0.2443213296398892,2.742225044501871,1.6052008651559493,1.7558470251027851,1.5891951552771066
0.24487534626038782,2.7444498467834673,1.606688145610074,1.758142959595148,1.5892550737637783
0.24542936288088643,2.7444647414623855,1.611240624843161,1.7592594045157621,1.5972783725796185
0.24598337950138505,2.7444647414623855,1.6121791495809659,1.7619435459361028,1.6007657421037533
0.24653739612188366,2.751446393756887,1.6206803669097498,1.7630173903212563,1.6034249035867216
0.24709141274238228,2.763635447131756,1.624556576767576,1.76328005056127,1.6083230107920816
0.2476454293628809,2.765443029237866,1.6314157645138556,1.7634716003388715,1.6234891761311485
0.2481994459833795,2.767136282729404,1.6349143896879637,1.7670042588183,1.6234891761311485
0.24875346260387812,2.769688993850184,1.6418199638350415,1.769676816266024,1.6250535277158475
0.24930747922437674,2.77068309001584,1.6499179446653365,1.772510348955763,1.625339710278903
0.24986149584487535,2.77068309001584,1.6499179446653365,1.774571462112603,1.6267667776111214
0.25041551246537397,2.78212624395637,1.6591525946512706,1.7751889341048894,1.6292044825604528
0.25096952908587256,2.7828431168635523,1.6618262089786948,1.7803239072557746,1.6307220259860502
0.2515235457063712,2.786614098791891,1.6681178062149788,1.7934317400865056,1.6363269078030471
0.2520775623268698,2.793425100586348,1.6683688928137288,1.7951944817452765,1.6365904529043633
0.25263157894736843,2.794333375280441,1.6693965584197807,1.7983573905690369,1.6373048707747988
0.253185595567867,2.79499726030842,1.6693965584197807,1.8006670755138579,1.64807893123543
0.25373961218836566,2.803735864503893,1.6718197738947667,1.8031015534368746,1.6537641996477075
0.25429362880886425,2.8077840288921205,1.672490013260025,1.8093159136934158,1.6579403931860008
0.2548476454293629,2.814747031173382,1.6725251241361863,1.8165533732319492,1.6606325987310995
0.2554016620498615,2.815305581653532,1.6745323826497136,1.820282741722648,1.6606711776135656
0.2559556786703601,2.818105096320151,1.6831064753239466,1.8215465371059496,1.663867475529752
0.2565096952908587,2.8187154474402116,1.6831552512832666,1.8293502999835891,1.6683396591073425
0.25706371191135735,2.8214524151161586,1.6857031347036961,1.832126263768318,1.6716664455856411
0.25761772853185594,2.835182340093717,1.6910117554438209,1.836967236398178,1.6716664455856411
0.2581717451523546,2.836045861790263,1.6931116884858064,1.8399846666098854,1.6746055817164203
0.25872576177285317,2.8387884663861422,1.6932553499614482,1.8441773379424389,1.6830321578868326
0.2592797783933518,2.8393952929146447,1.695876663222653,1.8455407761792815,1.6849439268683166
0.2598337950138504,2.84806091439492,1.6961250069076914,1.8481382814668277,1.6871650878515323
0.26038781163434904,2.850760820843607,1.696431134869595,1.8497905555913061,1.7012017195114317
0.26094182825484763,2.8525678209735603,1.6976888530600505,1.8503899056209965,1.7026685017713634
0.2614958448753463,2.8546459752523576,1.6978469437558716,1.8549486465328155,1.7026685017713634
0.26204986149584486,2.8550862131515737,1.703000322816369,1.858998459864188,1.7041242176261175
0.2626038781163435,2.8603529037467843,1.7049221245925223,1.862112643449894,1.7067648959791926
0.2631578947368421,2.8683869959602286,1.7057202546843462,1.8652739213618992,1.7095626346283435
0.26371191135734073,2.8727609617745493,1.7138874627155418,1.8697081598900198,1.7105271218936242
0.2642659279778393,2.873780854805811,1.7154503271468702,1.8697081598900198,1.7105271218936242
0.26481994459833796,2.8764735147313,1.7231861492512786,1.872004615376239,1.713779319375836
0.26537396121883655,2.8772658927900316,1.727445684386092,1.8725643914098453,1.7150690674367146
0.2659279778393352,2.8772658927900316,1.7307957905476465,1.8772072667331492,1.7161867996372553
0.2664819944598338,2.8826715566694556,1.7336397101623857,1.8916650345275965,1.7212716399983619
0.2670360110803324,2.883516656520757,1.7350253647837708,1.8925195702896631,1.7219574131590742
0.267590027700831,2.886118217360603,1.7355796675248243,1.8936817671850594,1.723338338711821
0.26814404432132966,2.8909046475830347,1.740252106868309,1.8939891791575552,1.7254074749678059
0.26869806094182824,2.893105745646001,1.740783787603513,1.8942642989817868,1.7291650662769429
0.2692520775623269,2.8956796979019996,1.7414248260506382,1.8966492068040401,1.729948750325957
0.2698060941828255,2.898252840720103,1.7415665813113055,1.8999030469033844,1.7306241538843377
0.2703601108033241,2.8995597793961245,1.7444265730120732,1.9019785783019683,1.731753513079826
0.2709141274238227,2.904023286460683,1.747840064119046,1.9022429674778334,1.7400373785747314
0.27146814404432135,2.90413024341802,1.7511490381864527,1.9033581775776416,1.740752751363774
0.27202216066481993,2.905035361634021,1.7520557714416174,1.90447666842799,1.7433796772065009
0.2725761772853186,2.9064095491255717,1.7533135848200425,1.9061718250093826,1.7436513653794268
0.27313019390581716,2.9083075185755187,1.7539865762275733,1.9061981583445842,1.7454592302957466
0.2736842105263158,2.909195351909135,1.7552608631938567,1.9072010923095262,1.7463428925156474
0.2742382271468144,2.9125596557021267,1.756142936751732,1.9079454645170641,1.7509292419936766
0.27479224376731304,2.9137908820302947,1.7608437545484348,1.91269252078759,1.7525483447833954
0.2753462603878116,2.924281143506964,1.7638736356268159,1.9132106146330543,1.7558737521190058
0.27590027700831027,2.928383323095316,1.7659051984509349,1.915269328426215,1.7616470122016075
0.27645429362880886,2.933023184970923,1.7673641384385195,1.921057050717857,1.7619214332668212
0.2770083102493075,2.933600647508857,1.7686355646512397,1.921057050717857,1.766943167052151
0.2775623268698061,2.9367058416089145,1.7693406795597506,1.922448079549098,1.7689493640618283
0.27811634349030473,2.941601228388206,1.7727452939157207,1.9242891028711844,1.7710741974794861
0.2786703601108033,2.948025026252059,1.7735080887161967,1.9250444766002888,1.772729415418063
0.27922437673130196,2.948506431844675,1.7826586766742911,1.9304452517098192,1.7732053624027104
0.27977839335180055,2.94880203922671,1.7868172754791334,1.9348927280491282,1.7795024698306807
0.2803324099722992,2.9496761166217795,1.7909272155442644,1.9348927280491282,1.7829846823635211
0.2808864265927978,2.959244456243746,1.791634629948967,1.9372826358314346,1.786716149059384
0.2814404432132964,2.962184313166466,1.791634629948967,1.9400449251901153,1.788931608731193
0.281994459833795,2.9630014169044228,1.7937028814807032,1.9417218197353012,1.7897756476692768
0.28254847645429365,2.9695281491272714,1.7997671352184135,1.9460792428167621,1.7953156558607448
0.28310249307479224,2.970545871949749,1.8006748715565246,1.9514286587240406,1.7957052942730816
0.2836565096952909,2.97355363246309,1.806873724054027,1.9620362106045148,1.7958988809290692
0.28421052631578947,2.974365988769923,1.806873724054027,1.9634880413687852,1.7964771742281669
0.2847645429362881,2.981400982091455,1.8210204365157554,1.9653254654184664,1.7981430450761415
0.2853185595567867,2.9895815825935617,1.8295205573476288,1.9659699957043422,1.7981741536945712
0.28587257617728534,2.9911219975673933,1.8382981993794971,1.9723338260912595,1.798513710416926
0.28642659279778393,2.9913743262340033,1.8384328654378583,1.9761940388443535,1.7999280091141092
0.2869806094182826,2.994340469148706,1.8487668079393125,1.9827635599479387,1.8161429228955255
0.28753462603878116,2.9960886766693404,1.8534904628411981,1.984969047771468,1.817486127539474
0.2880886426592798,2.9974833049348772,1.8609376896897853,1.9866160843306655,1.8192480062391332
0.2886426592797784,2.9986346961253147,1.861110094132585,1.9869973382677117,1.8218934561684705
0.28919667590027703,2.999157803589796,1.8750711061538952,1.9891332086263054,1.8241356920853709
0.2897506925207756,3.0045519846155067,1.87547896412236,1.9943219418629505,1.8244263687657059
0.29030470914127426,3.0078010629062604,1.875529160749809,1.9977149564195393,1.8266328782035723
0.29085872576177285,3.015060971768047,1.8756391291501429,2.000264027028523,1.8331458807147893
0.2914127423822715,3.028816189319729,1.8771285062878476,2.0147620512696256,1.8340395655051576
0.2919667590027701,3.031246815857674,1.8852551371743178,2.0147620512696256,1.8475053449426784
0.2925207756232687,3.0319098418183366,1.8860000951805327,2.0200286713208517,1.85348063958855
0.2930747922437673,3.0338381585848233,1.8878045798216927,2.0229852229858327,1.8590912999440568
0.29362880886426596,3.0348292713260805,1.895186345890065,2.0247768826501367,1.8672289730874516
0.29418282548476454,3.035366778899738,1.8962630606619109,2.025172573224008,1.8735972780791523
0.29473684210526313,3.036602363691314,1.8998819538539078,2.0272368365684703,1.8736985061545315
0.2952908587257618,3.0420767132936453,1.9000051942675615,2.0353364031685786,1.8766616951402324
0.29584487534626036,3.047477301528436,1.9021730815223132,2.0377263135125188,1.8783806064133508
0.296398891966759,3.048832069914794,1.9025394274336758,2.0397251479510943,1.88553068811579
0.2969529085872576,3.0537267205647707,1.9058083597541606,2.041417027452299,1.8919148564412815
0.29750692520775623,3.0555635523267797,1.9092593369799586,2.044625056994382,1.8998703075257277
0.2980609418282548,3.058048295972954,1.9139921250881133,2.045262505369533,1.9020812989874059
0.29861495844875346,3.05952277436823,1.9256096961568496,2.0462363141870417,1.903273192253612
0.29916897506925205,3.060141002159772,1.9280700882094501,2.0504448224971537,1.9059260805202969
0.2997229916897507,3.0630952267275102,1.936747569064531,2.0674117885798156,1.9078908479686358
0.3002770083102493,3.066604720005175,1.9368920031273569,2.0674331327716513,1.907963674672137
0.3008310249307479,3.067291671448877,1.9379298647039727,2.07248672971645,1.9081766398015645
0.3013850415512465,3.07120676876878,1.9392641076342227,2.073948037590727,1.9090165296212827
0.30193905817174516,3.074174866283427,1.9400641687366162,2.075983962778465,1.919791768116305
0.30249307479224374,3.0755097480646887,1.9467022649186208,2.0816801106156175,1.92181045072243
0.3030470914127424,3.0758210092739215,1.9467022649186208,2.0853725365455262,1.9275500657937759
0.303601108033241,3.0798909582164926,1.951940771019253,2.0867843640409425,1.928195846155632
0.3041551246537396,3.0891681594541556,1.9572327028313345,2.0867843640409425,1.9311942117909646
0.3047091412742382,3.090557115129984,1.9599628963722615,2.0899539555132036,1.9331732053126673
0.30526315789473685,3.099041646291709,1.960794096017545,2.0919837719194896,1.9381522910423956
0.30581717451523543,3.1039585321871352,1.9696141808572825,2.1007936633466753,1.9430363687289367
0.3063711911357341,3.104919596452426,1.9703382857047085,2.1028880665415657,1.9481586019788064
0.30692520775623267,3.1050685905442643,1.9707994038067274,2.103249751992093,1.9514289843956247
0.3074792243767313,3.1055241883021516,1.972096174149693,2.1068001803918137,1.9573574633266995
0.3080332409972299,3.105863221719559,1.9739673509170235,2.1070420478084535,1.9655231057349374
0.30858725761772854,3.108268315569536,1.981773600021998,2.107561784826761,1.9673128115613259
0.3091412742382271,3.1135793943860817,1.9899100638039533,2.1132167317491026,1.9683149853859758
0.30969529085872577,3.1136014309150055,1.9959574044714228,2.1174269983623004,1.9718964481485581
0.31024930747922436,3.1145643067940494,2.000191428822092,2.118089313820965,1.971921636318247
0.310803324099723,3.117847094494749,2.0020697748352427,2.118089313820965,1.9774238241006004
0.3113573407202216,3.117963833149583,2.003161030978069,2.1215155665780885,1.984932556452431
0.31191135734072023,3.118856810754995,2.012212790812292,2.122820238105537,1.9850917936294066
0.3124653739612188,3.1203962892378345,2.0191500574806347,2.123043385663129,1.9873313293012878
0.31301939058171746,3.1211341645274207,2.0235270977802884,2.1381768597134276,1.9887048733488821
0.31357340720221605,3.1252170132411656,2.025335011268552,2.141297825946303,1.99396171973959
0.3141274238227147,3.12747470081651,2.0264804913693157,2.1488474258154775,1.994907725145376
0.3146814404432133,3.1289494889116107,2.0278693099995166,2.150681300278395,2.003350819236701
0.3152354570637119,3.1322765878680503,2.029869979503651,2.153214556476392,2.0116344082353566
0.3157894736842105,3.135842780591466,2.0330840882058703,2.1557047184525495,2.035078760110959
0.31634349030470915,3.137130893434923,2.039005231108182,2.160144814940169,2.035683731972828
0.31689750692520774,3.138390443714385,2.04132289400279,2.1651022675094564,2.0426096588281384
0.3174515235457064,3.1387502262150586,2.042443818122203,2.16516808408428,2.0452948155134463
0.31800554016620497,3.139425845031404,2.048626612203236,2.1652447845913265,2.055331086774023
0.3185595567867036,3.13966294435719,2.052441104877976,2.168841646858779,2.055544823242239
0.3191135734072022,3.1401408059761557,2.0541770489808373,2.16913773649306,2.0574139170838444
0.31966759002770084,3.1408139484106417,2.0546380065442964,2.1698023152352026,2.0596680667774465
0.32022160664819943,3.148749545698877,2.0790660437355255,2.1706059265662145,2.0613450193790075
0.3207756232686981,3.1568276628503606,2.0812179801021817,2.171698798800357,2.06484166938959
0.32132963988919666,3.159122656603931,2.08214840666635,2.173439529198884,2.0720590666094028
0.3218836565096953,3.1612970865948813,2.0838374253314647,2.175607543248002,2.073549924402695
0.3224376731301939,3.170327548973386,2.0870992896225626,2.175607543248002,2.0759712414173572
0.32299168975069253,3.1707784992783457,2.0916681056878597,2.1763832077100735,2.0763274078188267
0.3235457063711911,3.170961400674959,2.096114372436242,2.1774244153618363,2.0763274078188267
0.32409972299168976,3.1773066576188373,2.097937766143984,2.1780679038698127,2.084227265300464
0.32465373961218835,3.17857357973496,2.107031545367266,2.1839665362953804,2.0916786680420194
0.325207756232687,3.1817388814724628,2.1083932127060745,2.1851895133872463,2.0954788061234924
0.3257617728531856,3.183340306873948,2.111966864161784,2.192900981226002,2.096588368523011
0.3263157894736842,3.183340306873948,2.1158808324790095,2.193926271624831,2.0974473097606143
0.3268698060941828,3.184018744068508,2.1226162473930383,2.1943889955709763,2.099543410810139
0.32742382271468146,3.184850637566803,2.1238050621006725,2.1948387032630254,2.103500899491014
0.32797783933518004,3.1931390534346833,2.1242804042647263,2.197723695867086,2.103500899491014
0.3285318559556787,3.1999321931363975,2.124407833511121,2.199114583929456,2.103500899491014
0.3290858725761773,3.206072183719658,2.1248659359174735,2.204269010699446,2.1081518037541644
0.3296398891966759,3.20636464433336,2.1268349510614426,2.206776925164241,2.1214720968695473
0.3301939058171745,3.2131951308481335,2.1280299868515025,2.22508159011502,2.1229260053581505
0.33074792243767315,3.222476259139926,2.1426376673903667,2.227224178907937,2.12732263806519
0.33130193905817173,3.2256924793942443,2.1445166045518076,2.232367474800874,2.129436585599956
0.3318559556786704,3.2260287190225507,2.15403194808203,2.2338546780050836,2.1312732516226256
0.33240997229916897,3.232836027115062,2.155485568515244,2.23449300691462,2.13703845034787
0.3329639889196676,3.2334211867592213,2.1560069797396135,2.2389986796411434,2.1389954397344786
0.3335180055401662,3.2344766012587547,2.1581018775534297,2.242909858834278,2.146103799852066
0.33407202216066484,3.2439383556824857,2.158203921616785,2.2442817180316945,2.1496750708772763
0.3346260387811634,3.2439934717725016,2.1669843382342298,2.2443683382657724,2.1496750708772763
0.33518005540166207,3.2445992702098088,2.1675616502601813,2.2485478378667523,2.1497611962693846
0.33573407202216066,3.248931143899532,2.1752940450821274,2.251457414170284,2.1516077097353143
0.3362880886426593,3.2503375600263436,2.179392726128277,2.260434059950145,2.152746715091316
0.3368421052631579,3.25303916841084,2.1835108620048715,2.261607465855309,2.1571119991050343
0.33739612188365653,3.2532680640387106,2.1910452734261616,2.2647300423174883,2.163534678088601
0.3379501385041551,3.257112611130274,2.191587822294879,2.2682525200269232,2.163659441839305
0.33850415512465376,3.2574704706060045,2.192560389285354,2.2709387530999074,2.1640355080711733
0.33905817174515235,3.2633520429382235,2.1969079444853197,2.2731833158809773,2.1643050721216217
0.339612188365651,3.270152126270784,2.198876869020609,2.2818320124603844,2.167728438076139
0.3401662049861496,3.270764633606472,2.2014509109034512,2.2838389697535137,2.171184558518714
0.3407202216066482,3.273266099676079,2.2082049372465047,2.2855298524491374,2.171375204097163
0.3412742382271468,3.2746268316131544,2.208405134788366,2.2870931593247525,2.1723676949303674
0.34182825484764545,3.2830500474543984,2.2138475273927636,2.2901332599108035,2.175365986149285
0.34238227146814404,3.290938398847691,2.2160495386815375,2.2905245243243066,2.1791381912970245
0.3429362880886427,3.2917632979810008,2.2179612812192584,2.2906903417589812,2.1828094105996247
0.34349030470914127,3.294298316249555,2.2213148143718904,2.291341953954789,2.1834878741707295
0.3440443213296399,3.296430798616944,2.222320612482097,2.292457689629747,2.1834878741707295
0.3445983379501385,3.2972293498804444,2.2262742301721206,2.2946534910226655,2.1859594923058903
0.34515235457063714,3.3012363368715074,2.2371128046952253,2.30154994516408,2.1861764981260494
0.34570637119113573,3.305359149620601,2.240363103181066,2.30234809005873,2.187003341136971
0.3462603878116344,3.3159397666949335,2.2420625047700686,2.303763913680383,2.1898120285578426
0.34681440443213296,3.3202944153877594,2.2475953460049705,2.3039680184545364,2.196788575191951
0.3473684210526316,3.322709143645389,2.259916887434039,2.3117103640225616,2.1980136202982243
0.3479224376731302,3.3273204003854633,2.2686081448030624,2.3155109613675915,2.199524815072152
0.34847645429362883,3.3278547799721654,2.2688407258785186,2.329858646055907,2.199524815072152
0.3490304709141274,3.3340435453759585,2.2733217766736167,2.333235532128668,2.2054581968692966
0.34958448753462606,3.338343321244391,2.275392475419523,2.3391895090824266,2.2145294218880918
0.35013850415512465,3.33846085681749,2.2783370698785412,2.3399010345244178,2.2172061124448565
0.3506925207756233,3.339177366796427,2.2797326680657486,2.3435293757596285,2.2263102276653415
0.3512465373961219,3.340763937997075,2.28017161397499,2.344500219908364,2.2282101657118707
0.3518005540166205,3.3469668005513724,2.286954962563324,2.3448351023225813,2.228596130126388
0.3523545706371191,3.352859895208675,2.2871499218829316,2.3463273569233247,2.2313643142779926
0.35290858725761776,3.352859895208675,2.2917401399493467,2.3469443400313286,2.2337518580779863
0.35346260387811634,3.3540313687428305,2.295244485952668,2.3481190552924356,2.237023477949326
0.35401662049861493,3.366119601454803,2.299385920244113,2.348310907662107,2.239167696006618
0.3545706371191136,3.3671513499096846,2.30065537950117,2.3509545551471094,2.247669657645543
0.35512465373961216,3.36968351953241,2.3043530810452526,2.359080882575863,2.260124218915425
0.3556786703601108,3.370240671355153,2.305493182599026,2.365545760183248,2.2637027951425175
0.3562326869806094,3.3722103414582345,2.3086994388682878,2.370475943953925,2.263911312610973
0.35678670360110804,3.375338322932361,2.3109154793087745,2.370475943953925,2.2714192128189867
0.3573407202216066,3.376200122284041,2.3151989427061603,2.387479939050353,2.2738731524589197
0.35789473684210527,3.376769630000074,2.3274129645553874,2.395164300896769,2.274199235425496
0.35844875346260385,3.377908885617812,2.3318624800721843,2.3955345059411925,2.2815662548285554
0.3590027700831025,3.3785932447651295,2.3368544589685665,2.398234133594887,2.2818192210401342
0.3595567867036011,3.3820832810541317,2.345534025575369,2.4041357147389237,2.282250982566677
0.3601108033240997,3.3827669102103877,2.3494421993253076,2.404288524254492,2.287571577993988
0.3606648199445983,3.3843851782414185,2.3574448556858947,2.4069977323492826,2.2941127111295234
0.36121883656509696,3.3848813094377306,2.3592016500270114,2.4072576550760156,2.2941965770490276
0.36177285318559554,3.3868819646873067,2.3592016500270114,2.413159553978253,2.2955667482835747
0.3623268698060942,3.397343594234614,2.3651890512108666,2.4147803087744033,2.295807002648481
0.3628808864265928,3.4005953583219086,2.366006513583643,2.421134077927466,2.2964710089619382
0.3634349030470914,3.4020359739916164,2.367359825104624,2.424621528799261,2.3002538493981666
0.36398891966759,3.410119546344718,2.375911505994073,2.427253455027855,2.3099716284757483
0.36454293628808865,3.41386980585421,2.3833329895655124,2.4298570942928785,2.313741870220028
0.36509695290858724,3.418910630081111,2.3833329895655124,2.4300674888585254,2.316918977928322
0.3656509695290859,3.4210032909923314,2.389277838162467,2.431989248628434,2.318977297794433
0.36620498614958447,3.4250776732311587,2.391452371629811,2.433410377906268,2.3257832298205905
0.3667590027700831,3.426002057613,2.397323557816492,2.434728555372214,2.326721219002979
0.3673130193905817,3.428443959431831,2.397984490811039,2.4406327571416724,2.327740008592337
0.36786703601108034,3.4385526862421694,2.3982647723287838,2.4452224115658643,2.3309823265959206
0.3684210526315789,3.4436445321095728,2.401317224381285,2.447231345289706,2.3432531373645964
0.36897506925207757,3.4501483370872466,2.4018445214645334,2.447849298012902,2.3462948766659903
0.36952908587257616,3.4509124050362967,2.402690227111945,2.447849298012902,2.3481800056234174
0.3700831024930748,3.4530893906745037,2.414697356698526,2.448310924116362,2.3496846256388033
0.3706371191135734,3.4558443746401597,2.415621895994687,2.4633709903924004,2.3552908130122803
0.37119113573407203,3.465287754885947,2.4193648080597483,2.4675430098528452,2.3577472180591594
0.3717451523545706,3.466564385482749,2.4286683995984655,2.485760142690887,2.360332686401524
0.37229916897506926,3.470600176541071,2.4297935286971977,2.4906652803591727,2.3608392678634216
0.37285318559556785,3.4710606557907164,2.4375491189153187,2.5017132821237538,2.3608392678634216
0.3734072022160665,3.4710606557907164,2.4392063146796232,2.503116065506159,2.368008521418298
0.3739612188365651,3.4780599288147993,2.439865384258638,2.504029009210823,2.3725683376233833
0.3745152354570637,3.4796059993869877,2.443549540428431,2.5057259594112513,2.3732778279584394
0.3750692520775623,3.4824787576403513,2.4499608792654985,2.5057497784383718,2.374211251030304
0.37562326869806095,3.485428402387399,2.456197549010093,2.5076116275232807,2.3795740499364593
0.37617728531855954,3.492103490508684,2.4658492842332103,2.5143431901351905,2.380459658864501
0.3767313019390582,3.4946884579829995,2.4685511964729647,2.514514155271656,2.390226330726628
0.37728531855955677,3.5015585414937385,2.469311105024204,2.515095631133764,2.390226330726628
0.3778393351800554,3.503060524355645,2.470460844320436,2.5155294112629947,2.3925538318079567
0.378393351800554,3.5196617120379883,2.4709439869881398,2.519795348331962,2.3932083984503647
0.37894736842105264,3.5207887634082717,2.475760630074247,2.5276270173920086,2.4009363252041083
0.37950138504155123,3.521517261627476,2.4773338384810915,2.5351432918086707,2.4078436955585536
0.3800554016620499,3.5218497146100955,2.4808962667709276,2.5359246805230975,2.411695796423031
0.38060941828254846,3.5218497146100955,2.490059882437934,2.5368999308760456,2.412226762327193
0.3811634349030471,3.523087957638967,2.491634897760964,2.537820226257345,2.4172489356217697
0.3817174515235457,3.523700467501499,2.492899443657724,2.538816403927176,2.4198191846562427
0.38227146814404434,3.5246744475257334,2.492899443657724,2.5425231087621154,2.4201829869964087
0.3828254847645429,3.5265954585121464,2.5101697624889634,2.5425787267039603,2.4226464003740773
0.38337950138504157,3.5295511900827865,2.5164620976838323,2.5440155117295533,2.4237008411863683
0.38393351800554015,3.530774077526591,2.5214357979649447,2.544706711935563,2.4296308109579035
0.3844875346260388,3.532457919028587,2.5286695915327146,2.5458535140948797,2.4312925725723025
0.3850415512465374,3.534376303019705,2.530729274024254,2.546425744539238,2.434069702212132
0.385595567867036,3.536338640337944,2.5318162199940546,2.5566345668421446,2.438811942868044
0.3861495844875346,3.5446597280775722,2.5329127568117644,2.5586084805503644,2.4419844013181806
0.38670360110803326,3.5452093901633797,2.5371362098358134,2.5640801277327907,2.452525378792699
0.38725761772853184,3.54602986497013,2.537984370229678,2.5650038733599456,2.4710673319324328
0.3878116343490305,3.5461862400331343,2.5388178301107986,2.5675478626878605,2.476240337346786
0.3883656509695291,3.5471912292700924,2.5462769205392535,2.576275763490912,2.4814463536796154
0.3889196675900277,3.5481433411362673,2.5477850707517717,2.5785285327294396,2.481656823629186
0.3894736842105263,3.5521613294933747,2.5625983642720893,2.5785285327294396,2.483948481198279
0.39002770083102495,3.556821886422671,2.5665315439231775,2.57975658997194,2.484341603720155
0.39058171745152354,3.5653775256226083,2.5676757169695827,2.580814467618674,2.488449966490607
0.3911357340720222,3.571018622334996,2.5755388954882235,2.5809765801704323,2.489550345177405
0.39168975069252077,3.5730668997551147,2.576271270966374,2.581316911835441,2.495746856800468
0.3922437673130194,3.573996880547657,2.578008136615415,2.582905967920743,2.4975557484506865
0.392797783933518,3.577429469011202,2.580712671037311,2.5999516159246694,2.4982260618864522
0.39335180055401664,3.5809208859160173,2.586510350491696,2.601023781491734,2.5064806970271603
0.3939058171745152,3.582923983404561,2.5865660433182276,2.602571396050066,2.509064716056722
0.39445983379501387,3.5839788986513312,2.5873596635882574,2.6140409802316875,2.5100424005276456
0.39501385041551246,3.584233367998607,2.588582858097556,2.61463595853364,2.5190251204203418
0.3955678670360111,3.587268077298336,2.5955829877013987,2.6177052567166874,2.5213169621050904
0.3961218836565097,3.588410363888416,2.5968769170179797,2.621717062817807,2.529250317155776
0.39667590027700833,3.589856166548545,2.6020753005936674,2.627584006073968,2.5296916854379043
0.3972299168975069,3.5947514380740975,2.6111985228508225,2.6290124683074163,2.532577981889128
0.39778393351800556,3.596242084644488,2.6111985228508225,2.6312287367836045,2.535322623409071
0.39833795013850415,3.602462553889945,2.6131678405288397,2.6366539277490815,2.5410713782382803
0.3988919667590028,3.602720192763407,2.617656425988754,2.6366871909744996,2.5424477090203608
0.3994459833795014,3.606997674960414,2.6213549186299887,2.645003393508486,2.5491061195575244
0.4,3.6081732142416083,2.6281942863947063,2.6463020277587233,2.5514698572098373
0.4005540166204986,3.6115139466999233,2.6294504014862463,2.6467742710908975,2.552152216301109
0.40110803324099725,3.611810840311966,2.6312030625569625,2.6582734302839315,2.565040396196989
0.40166204986149584,3.6130748723679242,2.634644019086491,2.6605786060606156,2.5653346455529698
0.4022160664819945,3.613521690510592,2.6359286556027253,2.6678797631532087,2.569508894094635
0.40277008310249307,3.6143421515573264,2.6368795736745896,2.668027234369171,2.5720547686045783
0.4033240997229917,3.6157838728165106,2.6455897640702073,2.6687072502873175,2.572147299298996
0.4038781163434903,3.6170508809099617,2.6476030991592236,2.677217498250909,2.5737967071079395
0.40443213296398894,3.617714534172292,2.6476482428008516,2.6847025254375376,2.574356773808713
0.40498614958448753,3.6207451042369474,2.6499546486359473,2.684712647325898,2.5938024249168303
0.4055401662049862,3.626795342222312,2.650151789430696,2.6863377224104426,2.5989322974582594
0.40609418282548476,3.6289251570486707,2.6550274472596165,2.687380717819915,2.5989322974582594
0.4066481994459834,3.635214879575663,2.660296312289324,2.6902830056934666,2.6009856610148825
0.407202216066482,3.6353000302978224,2.6605940113375373,2.6949181725930416,2.601713339375566
0.40775623268698064,3.642139796531716,2.6631611714689347,2.6955266168846665,2.602185688998225
0.4083102493074792,3.645759149549688,2.6638072738132634,2.699130846728979,2.6025440460833997
0.40886426592797787,3.647977321507789,2.663922069912695,2.6996705796555935,2.602947098891353
0.40941828254847645,3.6537557800311156,2.664047872552988,2.700022223769512,2.6039521521393256
0.4099722991689751,3.654903352962788,2.6691478197427183,2.70117086975833,2.6051878672784357
0.4105263157894737,3.654903352962788,2.6700853269996885,2.7073102698910816,2.6097035764998164
0.4110803324099723,3.6599648273729457,2.677360881101131,2.7096121132199196,2.613728737694861
0.4116343490304709,3.662468720494265,2.6828786033467944,2.718122996462851,2.6146858078800417
0.4121883656509695,3.6636444208998995,2.6878104471094284,2.7187281036189863,2.616506523115747
0.41274238227146814,3.6645051054697833,2.7027593733518143,2.72009245997988,2.6259239111833614
0.41329639889196673,3.6742231931531197,2.7037979840818647,2.721131117065347,2.6269148021987516
0.4138504155124654,3.6757630438948197,2.718929730233208,2.728428267294112,2.6287951690787863
0.41440443213296396,3.6802347358566863,2.7210623410655668,2.7294222746742007,2.630172452892416
0.4149584487534626,3.683814535767066,2.7244887444597645,2.7373593155487463,2.632454463785051
0.4155124653739612,3.683814535767066,2.725705067375382,2.738080707814107,2.634959040601613
0.41606648199445984,3.6841821557511847,2.7269406895322503,2.738128333721,2.6367425253271364
0.4166204986149584,3.6854283666688485,2.7317295741807848,2.7400822050426568,2.63879334477628
0.41717451523545707,3.689473038408043,2.735652477422304,2.745059153633938,2.639215826404475
0.41772853185595565,3.6941243214158748,2.7396629852406233,2.7485427589006526,2.6451650656183885
0.4182825484764543,3.6942974736343186,2.743780968411226,2.7485427589006526,2.646588853370228
0.4188365650969529,3.7012045022643254,2.7579839206812378,2.748608843936591,2.649999717867762
0.4193905817174515,3.704345236296189,2.7618634910683535,2.7515407653649047,2.65174285117114
0.4199445983379501,3.705295739078069,2.7700309292045473,2.754623619725816,2.6538633272556047
0.42049861495844876,3.7057703028444253,2.7719678710446214,2.7548831757751615,2.6582504326266347
0.42105263157894735,3.7066928696051473,2.7724003920592835,2.756240466490998,2.6654107735055397
0.421606648199446,3.7072588972928435,2.773990326189262,2.758851667327886,2.667139448929951
0.4221606648199446,3.708993337544287,2.7742771239350454,2.7727277550187153,2.667380300319215
0.4227146814404432,3.7123034225563556,2.776159614974229,2.773184725758737,2.6682779335692515
0.4232686980609418,3.71518259431965,2.7766784840871486,2.774793804724067,2.67004017939164
0.42382271468144045,3.715992223828161,2.7774503885224817,2.7789013979379202,2.6701426628819362
0.42437673130193904,3.7165332499092747,2.779480652540617,2.779522566826856,2.6796774340525795
0.4249307479224377,3.7195570063673036,2.781398615795788,2.786011839491598,2.6865659243585287
0.42548476454293627,3.7205820763421347,2.781435069797899,2.787958508856904,2.6928147108617013
0.4260387811634349,3.721748326902054,2.782181187461537,2.7883157404872603,2.693076528936752
0.4265927977839335,3.7290170363785973,2.786791092597103,2.7908402610322134,2.70410842355914
0.42714681440443214,3.737121243762077,2.7867948480671294,2.796863374751607,2.7113279157141448
0.4277008310249307,3.7453101090531997,2.786795172612463,2.802032850319988,2.720734910887291
0.42825484764542937,3.7470280949097234,2.7906040097617466,2.8045848469841954,2.7218389656624007
0.42880886426592796,3.7491739060718037,2.79306022839971,2.8047727114040675,2.739298320080459
0.4293628808864266,3.7577254629042507,2.793558273146696,2.804912667954376,2.7414197676755525
0.4299168975069252,3.7605418134816877,2.7995408345947186,2.806844777296646,2.744025818676144
0.43047091412742383,3.7616404639349432,2.8037942858720544,2.810259781550521,2.746294115254528
0.4310249307479224,3.762645735735038,2.806255118667999,2.8108773914594365,2.749031715753551
0.43157894736842106,3.7643009820712305,2.8087979925971833,2.8117037660913384,2.7543366818357837
0.43213296398891965,3.7645082658612585,2.809925434439508,2.813462780518858,2.756360340218929
0.4326869806094183,3.770312700865256,2.81156102567917,2.817475518231639,2.75659840419984
0.4332409972299169,3.7762925356423103,2.821179363238003,2.8194398118025292,2.758278494249084
0.4337950138504155,3.778080438158673,2.8287135307985904,2.8207469143534674,2.7594639633610503
0.4343490304709141,3.7788892431115872,2.831548187142291,2.824997511391864,2.7602426278305257
0.43490304709141275,3.779644442979213,2.8332448611212278,2.8271441642730917,2.762692332474445
0.43545706371191134,3.79298803545906,2.840524460570086,2.832754695484239,2.773957202873082
0.43601108033241,3.7942576372609937,2.842731515904316,2.8349403301444283,2.7799653319031647
0.43656509695290857,3.7954036975808942,2.8428779184402857,2.835125242520404,2.7801523464106417
0.4371191135734072,3.7977636207838965,2.845130156895937,2.83823239739386,2.78105090538281
0.4376731301939058,3.8019226124237333,2.8487788459319443,2.8384170209183512,2.782985667723712
0.43822714681440444,3.8046036967008487,2.850884637421091,2.839194947773024,2.7830984213795613
0.43878116343490303,3.8081157168403688,2.8581007537807,2.843354233681187,2.7888481498871
0.4393351800554017,3.810631675436098,2.864961302863541,2.8453247053341584,2.7901929312196394
0.43988919667590026,3.811402696430337,2.8695001496920707,2.851846785998982,2.7939314398596347
0.4404432132963989,3.8141304952865,2.870271560368924,2.857428512908494,2.7941261776248756
0.4409972299168975,3.81942078540252,2.8704491993922017,2.858454518178885,2.8016323923176585
0.44155124653739614,3.823439648011156,2.870642721596585,2.8600453172272164,2.808617380684076
0.4421052631578947,3.823711218795471,2.8724320545179163,2.864127312715801,2.811447275061274
0.44265927977839337,3.8273551314227645,2.8791574147916106,2.8650625274017583,2.819629958672767
0.44321329639889195,3.829635756694338,2.8791574147916106,2.8673799949841756,2.81965015989061
0.4437673130193906,3.8445484273987844,2.8805516600855436,2.8697709209814124,2.8232890576683065
0.4443213296398892,3.8461682100506005,2.8871021015807514,2.8721492732132243,2.828279992490618
0.4448753462603878,3.8485070491970155,2.888847323168791,2.873459332177962,2.8283821985945483
0.4454293628808864,3.8503725862372997,2.8895727501878077,2.880150009149599,2.8306424385476037
0.44598337950138506,3.851096178729126,2.890257478562168,2.8829550052059503,2.8312337897212334
0.44653739612188365,3.8519262003794985,2.8950151112542066,2.883361196143489,2.831297837393594
0.4470914127423823,3.858021582566848,2.896171140331531,2.8838531694954934,2.831748715144319
0.4476454293628809,3.858243241714097,2.8968731956809366,2.8851889745776966,2.838551957271507
0.4481994459833795,3.859987203042563,2.9129041637015707,2.8864301442699807,2.8391275034845584
0.4487534626038781,3.8631889472180396,2.9142060881879512,2.886805195143633,2.8391275034845584
0.44930747922437675,3.8636000151301038,2.9160977746303747,2.887474088003392,2.8424260205270304
0.44986149584487534,3.8764683267131685,2.9171095000518314,2.890663044302211,2.843915971838321
0.450415512465374,3.8764794602104478,2.919811708586632,2.8931336236855234,2.846231572994576
0.45096952908587257,3.877007989122,2.9223891527750347,2.9004580994693288,2.8467856475056603
0.4515235457063712,3.877516675827238,2.922748016365851,2.903898012669501,2.847100264289408
0.4520775623268698,3.884945340412331,2.9340602295165765,2.9118081724909177,2.851671664639744
0.45263157894736844,3.8895588139607336,2.9348805129200795,2.9147336271753783,2.8687449906930036
0.45318559556786703,3.8903539439713604,2.9367256691663384,2.917659801246859,2.8689731423653115
0.45373961218836567,3.890547821587392,2.9380500448778033,2.9280963959809,2.8794897805948874
0.45429362880886426,3.894464026048701,2.939329737662901,2.9316587963222873,2.8794897805948874
0.4548476454293629,3.896831003835084,2.943618008494523,2.933711346378226,2.8848306001784736
0.4554016620498615,3.8973814903666613,2.962172480221178,2.938172812223001,2.8848958157151547
0.45595567867036013,3.8975731042246706,2.9706238079024594,2.9411301058031114,2.895676863791353
0.4565096952908587,3.898215212495242,2.9785194970234126,2.9481766755745724,2.8966997009218334
0.45706371191135736,3.89904989844098,2.979056049957493,2.9513511624545576,2.8972948627107984
0.45761772853185595,3.9003078997442473,2.9791024419655074,2.9565320127166688,2.907996873652352
0.4581717451523546,3.9109691646366107,2.9791024419655074,2.9596968643330923,2.911585730757218
0.4587257617728532,3.9153934477621193,2.9791024419655074,2.9600289115470484,2.912091541056379
0.4592797783933518,3.917561975714019,2.9801647229850916,2.96129541674482,2.917760365477867
0.4598337950138504,3.9176078547122044,2.9848736919330108,2.96129541674482,2.9200461844732843
0.46038781163434905,3.9177911829587466,2.9928099811959346,2.9616600224565617,2.9205734084990564
0.46094182825484764,3.9202178589093397,2.992833874442182,2.9632833805672436,2.922949848244365
0.4614958448753463,3.9207041599422454,2.9952914350297597,2.9653360028661875,2.923812572099454
0.46204986149584487,3.922840539783266,2.996835284551067,2.9697806481000506,2.925640333661727
0.4626038781163435,3.9243591721134976,3.000900001045941,2.9730065299487007,2.92820376637943
0.4631578947368421,3.9262001734424516,3.0072388649564306,2.974224331970711,2.9284796066372305
0.46371191135734074,3.926813982324524,3.0232171216910255,2.9765410147532108,2.928891968913648
0.46426592797783933,3.928193262877952,3.0264878712477334,2.9815810142771997,2.930598306290465
0.464819944598338,3.9300715241200677,3.026541261810941,2.984178297819591,2.9346713704853187
0.46537396121883656,3.9353347588746943,3.0313208419162634,2.9894106395806213,2.9378388268312894
0.4659279778393352,3.9391988221793564,3.032167298012045,2.9908884643704146,2.9393867986988953
0.4664819944598338,3.941472829552444,3.0344982965757357,2.99624826938685,2.941974758314273
0.46703601108033244,3.9431173289199126,3.0377174081518246,2.9986367679805728,2.942413122090251
0.467590027700831,3.943744304764701,3.0486514173942476,3.0049160352512856,2.944535968574083
0.46814404432132967,3.9524795691559227,3.0547901544596816,3.0090994441254417,2.9446850350837477
0.46869806094182825,3.9535213823948374,3.0557468541784503,3.012666760113046,2.94537390683354
0.4692520775623269,3.9551768752828473,3.0564583291679073,3.0145732496474706,2.9474578519280654
0.4698060941828255,3.9572104118026346,3.063308343883485,3.0145732496474706,2.9539856343692055
0.4703601108033241,3.9621297159478344,3.064045210033426,3.0166898948301513,2.9560767513017345
0.4709141274238227,3.963552411084665,3.064282719758851,3.0185799495531604,2.957745541041462
0.4714681440443213,3.9642057633622225,3.065210667272995,3.0186709604449335,2.9664180359323873
0.47202216066481995,3.9655257349973683,3.069750758045048,3.0206491756683707,2.9693016560606034
0.47257617728531853,3.9672062768973104,3.070994782840641,3.022532327180358,2.9700962646600044
0.4731301939058172,3.969288924309031,3.0740128198274284,3.0228663547886283,2.9715429450384114
0.47368421052631576,3.9704551877562,3.0782951191999923,3.0246033646716928,2.9826349261180947
0.4742382271468144,3.975990815451715,3.0871086903001466,3.0278935091146,2.9855407302881343
0.474792243767313,3.9803661411629245,3.0893290537467384,3.039269741975494,2.985937063926989
0.47534626038781164,3.9808357893763486,3.0936600952086,3.043690535715456,2.988402570284404
0.4759002770083102,3.984974657246572,3.0964089193736375,3.0457936272083312,2.98902215880649
0.47645429362880887,3.9879155735762915,3.098920322649923,3.0480576059955875,2.99306253532719
0.47700831024930745,3.9890345592433154,3.1062278262706204,3.0523857483805745,2.9934201538830374
0.4775623268698061,3.992260764888116,3.1063438837300383,3.055221049454687,2.994728794365926
0.4781163434903047,3.996091439048306,3.1112483422135164,3.055397306330459,2.9991311293012037
0.47867036011080333,3.9981043591387295,3.1143378681544887,3.0561293764632156,3.0004494084294104
0.4792243767313019,4.001233185822056,3.122731899706185,3.0598321972214504,3.001621305045297
0.47977839335180056,4.002221268993124,3.123194462458348,3.0605073799002374,3.0042497820744507
0.48033240997229915,4.003494120644421,3.1278841144662857,3.0614053421057577,3.0115093175892906
0.4808864265927978,4.004505766570252,3.131457144969077,3.0636053657173625,3.0117060648896854
0.4814404432132964,4.008695452497527,3.1317900913554326,3.073369245991609,3.017745801104212
0.481994459833795,4.013846930421342,3.135113923101966,3.0811664765863545,3.018683723970863
0.4825484764542936,4.015365562401427,3.135927666810743,3.09049335060073,3.0232843166497
0.48310249307479225,4.025426423987184,3.136090805506855,3.0922980326552274,3.0243257270149813
0.48365650969529084,4.029041171194388,3.139226366136696,3.0922980326552274,3.026013452853588
0.4842105263157895,4.030604138678044,3.145308482856723,3.0946569576655145,3.0268504304191928
0.48476454293628807,4.030785342319022,3.1621950994944794,3.1003676103314497,3.0277536262350737
0.4853185595567867,4.031556781374207,3.163482588428175,3.1030011489128397,3.02808231624514
0.4858725761772853,4.033849218762257,3.1663593438324624,3.1164011554947115,3.0293768718709018
0.48642659279778394,4.037289426174479,3.170517004998526,3.1164810713596207,3.0357834181755843
0.48698060941828253,4.037995097204335,3.1732084813850414,3.1194724172026773,3.0373067504916946
0.48753462603878117,4.0391949029867416,3.1795384837817418,3.1322511959599946,3.0396879241005745
0.48808864265927976,4.041445644849352,3.1805353634026075,3.133614400215342,3.0503081318725367
0.4886426592797784,4.041810081054248,3.1951930385132488,3.135030519290398,3.050949571197769
0.489196675900277,4.04528345558322,3.1966021449189173,3.1385062358058926,3.0515415594490154
0.48975069252077563,4.046260856586599,3.197117481321758,3.14459618553092,3.0529204914223347
0.4903047091412742,4.0478698918656715,3.2001263049837716,3.145758362358934,3.0541802640771136
0.49085872576177286,4.053747204454418,3.2016836104764375,3.1559118833859925,3.058120577754783
0.49141274238227145,4.055822591005629,3.2055752501760817,3.1561245060733545,3.064169449995444
0.4919667590027701,4.056073823422602,3.215572729174667,3.1561546497511763,3.0641773950106868
0.4925207756232687,4.057547852973422,3.218123146159296,3.156214719230336,3.0664183645706067
0.4930747922437673,4.064602330429384,3.2187376692884797,3.1607303186450273,3.0664213376278937
0.4936288088642659,4.066042532913183,3.220948820737554,3.1613275891794252,3.0688796094167725
0.49418282548476455,4.076208720759995,3.228525796552289,3.1621492281799153,3.0714012325615676
0.49473684210526314,4.083982718776014,3.2298292572317866,3.1624925541084057,3.081071609452494
0.4952908587257618,4.089306936435025,3.2303381188830524,3.1631563413135413,3.091434426736281
0.49584487534626037,4.091163706617326,3.236781127625428,3.1648616356662482,3.0924548873831865
0.496398891966759,4.092344955306483,3.2482077472469,3.172327917657105,3.0949749986199104
0.4969529085872576,4.094866043785644,3.2482077472469,3.17266493310858,3.1004683165311624
0.49750692520775625,4.09513452893733,3.254354032362163,3.1769986009559434,3.102632253211986
0.49806094182825483,4.099749729295907,3.2547188140192365,3.1782096369519293,3.1066446958655587
0.4986149584487535,4.100866764328033,3.257879256183597,3.18093938194399,3.108374053628757
0.49916897506925206,4.102483980992034,3.258295086185468,3.18093938194399,3.1132830056592167
0.4997229916897507,4.102524663514987,3.26237488772175,3.18093938194399,3.1146518869997224
0.5002770083102493,4.103386306688729,3.264236033855491,3.1837501533991794,3.126159066209272
0.5008310249307479,4.10631087329781,3.2645989673055826,3.1841038557307426,3.12689018123472
0.5013850415512465,4.11195945899202,3.2682741828533457,3.190427234703407,3.127660992363983
0.5019390581717451,4.112953990532046,3.2686654547515412,3.190702041636965,3.1290069356371526
0.5024930747922438,4.115027507594681,3.2728059388287636,3.192504715912666,3.1320090742121685
0.5030470914127424,4.118410384406702,3.273989385450788,3.1972409050737,3.1326362108834904
0.503601108033241,4.119111371518537,3.274238464176762,3.201591757936907,3.1327362417167715
0.5041551246537396,4.120809368978562,3.277135929982435,3.2019590533517372,3.138776225754458
0.5047091412742383,4.121328053037212,3.281751459069205,3.205369461578164,3.139122098422028
0.5052631578947369,4.12302458362163,3.286783835459095,3.212267053118508,3.1396468912918682
0.5058171745152354,4.125429839769455,3.294241091374535,3.2132911267157303,3.1448104114620836
0.506371191135734,4.130575361666144,3.296891153901027,3.2176035410423047,3.1518911354530177
0.5069252077562327,4.131625225994327,3.300489377920107,3.2181535135650896,3.1529170479228457
0.5074792243767313,4.134017077083318,3.301915420767408,3.220824922935221,3.15574942603781
0.5080332409972299,4.136084685763057,3.3032227421847224,3.223304460367626,3.15574942603781
0.5085872576177285,4.136771453248866,3.303328946795848,3.2244793024283602,3.1583638238488696
0.5091412742382272,4.140126290375714,3.3085910575068613,3.2244793024283602,3.159642806181893
0.5096952908587258,4.140126290375714,3.312168979643827,3.2283249317939933,3.160081747913753
0.5102493074792244,4.141707602746041,3.3290432530326846,3.2305193808032193,3.1633336049696807
0.510803324099723,4.142604333445376,3.3353387333402047,3.2324952543670107,3.165086424354314
0.5113573407202217,4.146775671832504,3.337598570592522,3.2329122821419745,3.167874296473063
0.5119113573407202,4.148765135390672,3.339098867589375,3.2376157805967125,3.168219606004403
0.5124653739612188,4.150985832975996,3.340005082014665,3.239266551236576,3.1694468023514553
0.5130193905817174,4.154171415470571,3.3511307527332574,3.2429767228849227,3.171195992828069
0.5135734072022161,4.158456534952085,3.3526924776546485,3.24736779388462,3.176168217991289
0.5141274238227147,4.159018283972366,3.357174140401867,3.24768556996314,3.1791385042939324
0.5146814404432133,4.159018283972366,3.3589647709039943,3.2514697103835624,3.1850978961801855
0.5152354570637119,4.161118472560311,3.359485387217893,3.2516546059261198,3.199150150905752
0.5157894736842106,4.161118472560311,3.362576078585976,3.2525782498910214,3.210147441159801
0.5163434903047092,4.162787362090245,3.364665657173358,3.252722617861065,3.2149311782492007
0.5168975069252078,4.16696494241313,3.365698569800697,3.254655968965026,3.2177689507774527
0.5174515235457063,4.171552963207794,3.366359861652251,3.255005748776187,3.2185205483532857
0.518005540166205,4.17193940091481,3.367606856551281,3.257102555034226,3.222256307919499
0.5185595567867036,4.172884392594201,3.3702304357451567,3.261608758692088,3.2241101743582625
0.5191135734072022,4.17346318317908,3.3716221502761345,3.2626496105953553,3.237223760173928
0.5196675900277008,4.174837383330701,3.3737117736620164,3.265226261411573,3.2387359647939573
0.5202216066481995,4.176501410387406,3.3808071444400185,3.2711751725819393,3.244471016682949
0.5207756232686981,4.178747526545734,3.384720981549895,3.273763382327373,3.246213287745754
0.5213296398891967,4.1809148382000165,3.389666695584554,3.276991868983371,3.2489592162329965
0.5218836565096953,4.182301873984367,3.389666695584554,3.2802943569982883,3.2514195616329324
0.522437673130194,4.182891524694686,3.3900524850486726,3.288926835638996,3.2514195616329324
0.5229916897506925,4.184589651027073,3.3909337845206866,3.2896729405095257,3.2530687480643516
0.5235457063711911,4.186506810099035,3.3909337845206866,3.2904488695369656,3.262932814461378
0.5240997229916897,4.187355387124866,3.393087772257559,3.2934576180229547,3.2661964986679943
0.5246537396121884,4.187896264672719,3.402160757525784,3.293659414062652,3.2791170843526216
0.525207756232687,4.1895600070185,3.405935944050066,3.2957273158050056,3.2849074367069306
0.5257617728531856,4.1914213831318765,3.405935944050066,3.3086398238392083,3.2943753652772734
0.5263157894736842,4.192268363098572,3.4062022098495395,3.3143273852787107,3.297501962976116
0.5268698060941829,4.195833761294736,3.4095892693078707,3.315892261849895,3.2993690129246875
0.5274238227146815,4.199764634809012,3.4102453581268968,3.3169674500798467,3.299458527147096
0.52797783933518,4.200996236042301,3.4107359957753833,3.3221732223846487,3.3053575721214266
0.5285318559556786,4.202043064309492,3.4227876096946033,3.3297401762139005,3.3113170972199417
0.5290858725761773,4.20335797762755,3.426908483518472,3.330103504871087,3.3113170972199417
0.5296398891966759,4.204187937468184,3.4271613901547813,3.3352475911557105,3.3136093415496344
0.5301939058171745,4.204831135452299,3.43284347366176,3.3440240292525214,3.3161580777448294
0.5307479224376731,4.214538729803273,3.4364006493177772,3.3461546288715844,3.321941579074182
0.5313019390581717,4.214611162243564,3.4369934290086257,3.3473151561131265,3.32433184507982
0.5318559556786704,4.216444359931812,3.4406511433435356,3.348483418050839,3.3246851325071516
0.532409972299169,4.21762219642898,3.4447279613420334,3.348915478589261,3.3547374153848524
0.5329639889196676,4.221749395265377,3.4480645333276603,3.3520342125086184,3.3547374153848524
0.5335180055401662,4.223734675708636,3.458239485787604,3.3531945093245015,3.354834812495231
0.5340720221606648,4.224742293946347,3.4595599414411278,3.3564659320271324,3.356331141650127
0.5346260387811634,4.22809410287328,3.459830357477463,3.359776209484561,3.3575987816304615
0.535180055401662,4.229304781782736,3.4664595548046573,3.3612317642268428,3.35867630641703
0.5357340720221606,4.230422045248645,3.475542192800603,3.3876375411558555,3.3609669473428516
0.5362880886426593,4.23189587226018,3.4765786232701172,3.3885213705742747,3.3617656297765253
0.5368421052631579,4.236684511305594,3.4795106567523977,3.388639474661001,3.363061996639696
0.5373961218836565,4.240393481634617,3.4797908328965783,3.3912184703281376,3.3633126275664327
0.5379501385041551,4.241978747313815,3.48045565479234,3.3933474923829445,3.36558754302084
0.5385041551246538,4.243625260273854,3.481366845360939,3.4021717866312184,3.3659495900819607
0.5390581717451524,4.243832217170139,3.4952872111298467,3.405368150198446,3.3661437657070694
0.539612188365651,4.244288297959438,3.5033686443698877,3.407484397085485,3.366227626885694
0.5401662049861495,4.250833352058193,3.513381580733074,3.4139862678587716,3.3673912848562564
0.5407202216066482,4.251746319483256,3.523999061350659,3.415228609946448,3.3681727683376206
0.5412742382271468,4.254623900968908,3.526639014830098,3.415793442416393,3.3706599921783034
0.5418282548476454,4.256668356451582,3.526639014830098,3.4189844289515974,3.37227239716424
0.542382271468144,4.2594213112958546,3.5323201040014345,3.4200272368354643,3.374101080233742
0.5429362880886427,4.261779119923221,3.534546469258323,3.4257273412508966,3.3741840593888197
0.5434903047091413,4.269155573592208,3.5353330859203327,3.4320084178339223,3.3839273235508323
0.5440443213296399,4.2723123267813765,3.54411265582694,3.4320084178339223,3.389101893779193
0.5445983379501385,4.27238653518642,3.544474632867573,3.4326268357132164,3.3979253513878582
0.5451523545706372,4.2752958359303905,3.546753139366668,3.4340695532359313,3.4011405041171505
0.5457063711911357,4.282716384510272,3.5486695694232133,3.4360122922998784,3.4012814923051518
0.5462603878116343,4.285117106795886,3.549306867497271,3.4527825385919995,3.401345040525468
0.5468144044321329,4.285117106795886,3.550044227501816,3.452897504779427,3.4068139763968377
0.5473684210526316,4.285550713786486,3.561719576183183,3.452897504779427,3.407818558692401
0.5479224376731302,4.286500192163142,3.562175441942752,3.4559217525855574,3.4143333673205816
0.5484764542936288,4.288581599711981,3.562175441942752,3.460923222558308,3.415538813011733
0.5490304709141274,4.294252525552552,3.56387827740155,3.4619583271058514,3.415709896763245
0.5495844875346261,4.296909219273306,3.572789789120492,3.46339953522704,3.418247789450194
0.5501385041551247,4.2974683612574855,3.580989107687743,3.464205832775871,3.418753145565519
0.5506925207756233,4.302904654120308,3.584261939705297,3.467882949841967,3.4206831267638456
0.5512465373961218,4.3046291192347885,3.5982437559316214,3.469180842012556,3.421812761927013
0.5518005540166205,4.305335550393992,3.599516234194443,3.469811108964294,3.425771224468917
0.5523545706371191,4.30588249382921,3.6003651424011673,3.4725759611583253,3.431330719314002
0.5529085872576177,4.30649881963683,3.6083661961181748,3.4783988132270416,3.43169462965411
0.5534626038781163,4.30961382431024,3.620462610021974,3.479095257885229,3.43252024516526
0.554016620498615,4.313154479323376,3.621311552082046,3.482529815375404,3.433710429595198
0.5545706371191136,4.313280119312763,3.627594649254039,3.4845772962691366,3.434203519492985
0.5551246537396122,4.314963837856235,3.6290885110957913,3.4977630710842997,3.43585926950089
0.5556786703601108,4.315672204117764,3.6309432734897436,3.4984502807110682,3.4403751683917334
0.5562326869806095,4.316181697936124,3.6366438110253743,3.5098152843503048,3.446248191857037
0.556786703601108,4.32331801705201,3.6401524957058964,3.5098152843503048,3.4490856315702265
0.5573407202216066,4.324059786635837,3.6474525572269383,3.514717196756958,3.4507359202057484
0.5578947368421052,4.325758016900266,3.663258649534995,3.5176693589953945,3.4513768055723664
0.5584487534626039,4.328392721667643,3.6776657518503244,3.52203001099672,3.4513768055723664
0.5590027700831025,4.331178172128866,3.683790344191269,3.5296569194098693,3.4513768055723664
0.5595567867036011,4.333361460639196,3.6888114679759374,3.5319574533642597,3.4537547669187427
0.5601108033240997,4.3339723265564585,3.6926681808618644,3.5325090619959676,3.4555654507178133
0.5606648199445984,4.3440020517930025,3.6965916563039625,3.533611357807916,3.4566368827724414
0.561218836565097,4.344408710350291,3.697610419999995,3.533649367637333,3.463062742283603
0.5617728531855956,4.34866702984308,3.720323772200515,3.535758411637843,3.465706969313993
0.5623268698060941,4.350068536093501,3.72324726556016,3.537172197602123,3.4735284734846816
0.5628808864265928,4.355289281875021,3.7251201136951253,3.5384855829819135,3.477178413072817
0.5634349030470914,4.360984241574774,3.7256150668430785,3.544987015490956,3.4791128811950083
0.56398891966759,4.364070443193543,3.736741086362209,3.5470011870082785,3.483762160705869
0.5645429362880886,4.372767079706684,3.7397613961352656,3.551560079941351,3.4850168389200915
0.5650969529085873,4.383254214982301,3.761735245531046,3.5525793913052,3.4857700375170944
0.5656509695290859,4.383988207943543,3.7666965758800646,3.5527090383798448,3.4857700375170944
0.5662049861495845,4.387813134683529,3.771341323072295,3.5535868633887415,3.4874929553395373
0.5667590027700831,4.391282091352784,3.775008503543745,3.555614082272488,3.4874929553395373
0.5673130193905818,4.3924571514065045,3.7754021848755186,3.5564462610399725,3.5033940884241215
0.5678670360110804,4.393785769867828,3.7767444117023112,3.556523821638618,3.505070527463951
0.5684210526315789,4.39588945081518,3.7847219632438116,3.557147479397176,3.515514896405598
0.5689750692520775,4.4008684906098745,3.7858812221615485,3.5594716750084427,3.5194535958045674
0.5695290858725762,4.401491601683081,3.8015418111540553,3.5599154928277206,3.5289117459750967
0.5700831024930748,4.403400347647113,3.804186765041051,3.5601860238619043,3.544450503040622
0.5706371191135734,4.406775576217107,3.8092076566490674,3.561291064777101,3.549487223833115
0.571191135734072,4.406820781600066,3.816237648896933,3.568549760847393,3.5563373827354265
0.5717451523545707,4.410825042145589,3.822608730969055,3.568549760847393,3.5633017356511627
0.5722991689750693,4.411488102955804,3.822608730969055,3.5727308538934044,3.564685945861771
0.5728531855955679,4.413878246925523,3.8336992638763334,3.5780892628673366,3.5647163863728775
0.5734072022160664,4.417388019179745,3.8455277438920654,3.5843766538649304,3.5647163863728775
0.5739612188365651,4.417397610925432,3.8504037423634014,3.587417546335205,3.567226321587072
0.5745152354570637,4.41862212570191,3.8512360724057784,3.5889524534479103,3.567983284488183
0.5750692520775623,4.420660441664061,3.8521698329186735,3.5897228776444163,3.5705722042580317
0.5756232686980609,4.422470258451969,3.8531011458920723,3.591919504482938,3.5725975245811674
0.5761772853185596,4.4301865053641265,3.853448074109311,3.591919504482938,3.573895842892556
0.5767313019390582,4.430430851574421,3.8561562801508567,3.5956114121665173,3.5740850163777447
0.5772853185595568,4.430680217755239,3.869944005621375,3.607241709229526,3.581866585814541
0.5778393351800554,4.430892664879635,3.8939582687272196,3.6088231330037708,3.5859798849984235
0.5783933518005541,4.432361632335403,3.899214419404374,3.6118185025952068,3.5878226288981634
0.5789473684210527,4.435454661151103,3.9028684182387003,3.613126133907345,3.58939384240755
0.5795013850415512,4.437720962154686,3.907685008690044,3.6153525363862995,3.5895240835969267
0.5800554016620498,4.442646106067677,3.907685008690044,3.6153525363862995,3.592529929419458
0.5806094182825485,4.443589354158825,3.910750393528496,3.6180257963351794,3.5963786035052516
0.5811634349030471,4.445105048456913,3.922069056176736,3.6261370803654143,3.600786746345222
0.5817174515235457,4.4495937840942394,3.922069056176736,3.6277166743230707,3.600786746345222
0.5822714681440443,4.450517055435496,3.928803851812177,3.6307162593112334,3.603500159087279
0.582825484764543,4.451393854323023,3.9374552617462775,3.633011800212819,3.6145606297308253
0.5833795013850416,4.451521512654439,3.946224520897681,3.634847723589487,3.6184791667408023
0.5839335180055402,4.45162749425356,3.9561244374099083,3.6405352938871895,3.6190330737937364
0.5844875346260388,4.454511331609395,3.9838751554027843,3.6434549938386644,3.626993862975892
0.5850415512465375,4.455089627620964,3.998659810881703,3.643545030880324,3.629426417066598
0.585595567867036,4.4573039097307365,3.9995069652580004,3.645005161021332,3.6296590161422166
0.5861495844875346,4.457464735843478,4.005409433540173,3.6464481106069555,3.6339047911169193
0.5867036011080332,4.45932561201201,4.007351385334648,3.647487997662284,3.641073162519046
0.5872576177285319,4.459523884620971,4.0100445471025585,3.64905814865369,3.6435089794072493
0.5878116343490305,4.464843526946481,4.011041929500951,3.6538302755042547,3.6435089794072493
0.5883656509695291,4.465019873417283,4.012976551755535,3.6555014947766398,3.646324453283417
0.5889196675900277,4.465244186150949,4.014934993093607,3.656163914041095,3.653214465822616
0.5894736842105263,4.467786884877808,4.015598905983188,3.662976484541793,3.6574495472344655
0.590027700831025,4.475883068814756,4.017271163760174,3.6634744646582216,3.6652919978077767
0.5905817174515235,4.4760076462491085,4.01881638273299,3.663924187461893,3.6753075772828505
0.5911357340720221,4.4874199340870495,4.020595536804693,3.6662410594653987,3.6806599568318545
0.5916897506925207,4.490891604788678,4.022668254403352,3.6666355854824806,3.687044694842199
0.5922437673130194,4.497420304615499,4.024861652403211,3.669833500503163,3.693347884925557
0.592797783933518,4.500306393133486,4.025051705826308,3.6700951149545316,3.7047628481928574
0.5933518005540166,4.502775924389444,4.031694604830496,3.6713420519503455,3.7087015515408353
0.5939058171745152,4.502996263112826,4.048530821175969,3.674439462594109,3.711484328124538
0.5944598337950139,4.505762285421322,4.050360970051438,3.675427595962536,3.7122830486813854
0.5950138504155125,4.512421226114519,4.051670086344183,3.6890829546391917,3.7128566926283084
0.5955678670360111,4.513112834541972,4.057296777130736,3.6993071081979187,3.714355724305515
0.5961218836565096,4.515601447855565,4.060710701859083,3.710981192678329,3.7176717247445077
0.5966759002770083,4.51968367176598,4.064968608355983,3.7113175818239577,3.7181498018291186
0.5972299168975069,4.5268728060297425,4.068437459165929,3.7210107425054284,3.7194664913785958
0.5977839335180055,4.531076148146555,4.0709394488758806,3.723632916880113,3.7213262445170416
0.5983379501385041,4.533552218300771,4.074030785338315,3.72606582189783,3.7220976950603823
0.5988919667590028,4.536324027684405,4.077794285264602,3.7271287601697654,3.7284720292423583
0.5994459833795014,4.537881135833377,4.094373949640864,3.727784031245101,3.7358284102135353
0.6,4.542531097370768,4.097766043995207,3.7340256419863165,3.7386979428186313
0.6005540166204986,4.556614625328187,4.098473123034796,3.7340256419863165,3.7524752364228293
0.6011080332409973,4.557754311767774,4.101594652610017,3.7389801568205647,3.759233567352642
0.6016620498614959,4.563945236535193,4.1022433449826785,3.744794791448902,3.7656671100267696
0.6022160664819944,4.597548822274235,4.102307018946707,3.7517861829207284,3.777145677408787
0.602770083102493,4.625849562114054,4.102812799199307,3.757565717455301,3.779767107941062
0.6033240997229917,4.670479250025474,4.1049094353365545,3.7611280764159676,3.780254292371198
0.6038781163434903,4.713504329646906,4.105527527896896,3.7636893127694724,3.780629797416201
0.6044321329639889,4.736538075272977,4.107029429871548,3.7660952912640924,3.7896781133754947
0.6049861495844875,4.753704485382298,4.107329820692782,3.766526439379173,3.7932826134698066
0.6055401662049862,4.786873516291476,4.108375124622584,3.7671123619117535,3.800834839053469
0.6060941828254848,4.7914992757278085,4.109596374919685,3.7673444105202534,3.8012869214336615
0.6066481994459834,4.800175505600572,4.112911931518215,3.7733401600442966,3.8015036690257347
0.607202216066482,4.812809759803895,4.113596872019935,3.7752388209121435,3.8042623012917067
0.6077562326869806,4.825957314063821,4.116868641110986,3.7763423592239165,3.8179925856378003
0.6083102493074792,4.836866291736476,4.125067546159714,3.7784240315105584,3.819542349935726
0.6088642659279778,4.842512239522228,4.125990320622441,3.7801817774624245,3.8232858970207344
0.6094182825484764,4.8538510894603,4.135486475684083,3.7812604817636744,3.823758139398697
0.6099722991689751,4.856330028630566,4.146589106842823,3.786717330182913,3.823758139398697
0.6105263157894737,4.8936133002995685,4.147989674178602,3.7869833884736357,3.829808487686027
0.6110803324099723,4.896517581301305,4.1528759271158044,3.7878104120109963,3.832720855551079
0.6116343490304709,4.900497436236255,4.1566912345257325,3.7948566150737846,3.847406464892671
0.6121883656509696,4.9018185337879165,4.157605989809754,3.803471469088305,3.85723347532342
0.6127423822714682,4.9027613922601745,4.1605280982227715,3.804243618964475,3.8577788776404622
0.6132963988919667,4.91177170270242,4.162640262384296,3.8062910221890527,3.85890633814786
0.6138504155124653,4.929063562831713,4.162723294614448,3.8071303188161423,3.8600062278545066
0.614404432132964,4.931295492514017,4.165377554209169,3.808178616167142,3.8612492574526995
0.6149584487534626,4.938210431807728,4.16561327288387,3.808178616167142,3.8612492574526995
0.6155124653739612,4.9400859079726995,4.175574111409126,3.819367675731616,3.861383974405468
0.6160664819944598,4.940446375801939,4.190480515744836,3.8230724712717707,3.869037447589997
0.6166204986149585,4.955428330720359,4.191007675653096,3.83476432554229,3.8692517212959703
0.6171745152354571,4.967997259137315,4.193098777040434,3.838029645273662,3.870953994231025
0.6177285318559557,4.9713226882735535,4.203555601809652,3.8412849068843853,3.87323462773748
0.6182825484764543,4.9828651343219335,4.206926818169687,3.844584088448361,3.874664898781571
0.618836565096953,4.99178117808362,4.2143595798384945,3.8468032206364966,3.8770039558478646
0.6193905817174515,4.999668816175339,4.214695124132221,3.8470434736106167,3.880770968205668
0.6199445983379501,5.004863089009103,4.219720065395729,3.847400916174321,3.8859155333700035
0.6204986149584487,5.005323620868763,4.2300556139158845,3.850922292342411,3.892124259941395
0.6210526315789474,5.010697561618202,4.231906174831622,3.855944883195066,3.8979366764821144
0.621606648199446,5.016814753822348,4.234762062966937,3.8633806214650437,3.9016237595855903
0.6221606648199446,5.02723625107891,4.236957985332043,3.8685600480064215,3.9049684305419077
0.6227146814404432,5.027841496342884,4.238913922078636,3.87036327344298,3.9097732549956916
0.6232686980609419,5.03013907730052,4.2424167391615235,3.8717754733028658,3.911215072000763
0.6238227146814405,5.03161848695425,4.243088172885196,3.8720151067897413,3.9179152589754858
0.624376731301939,5.0393794831875365,4.244468890641741,3.8722859003963106,3.9290880438630156
0.6249307479224376,5.053214303597615,4.247203703789351,3.877836732548529,3.9302731733522682
0.6254847645429363,5.062173451971152,4.249261401235807,3.877865570457133,3.9319762361023773
0.6260387811634349,5.069557997202866,4.253321930060397,3.8781002605090293,3.9463423967786655
0.6265927977839335,5.081988666769161,4.25406720647034,3.879184294400791,3.946603592548578
0.6271468144044321,5.087893122256019,4.254538533108555,3.8819543634052467,3.961520170005361
0.6277008310249308,5.095670117325111,4.257725049522464,3.8887730286267757,3.9805335202556016
0.6282548476454294,5.098727166828882,4.261291577607918,3.895525069136057,3.9844240980525027
0.628808864265928,5.099329036864444,4.262424128454786,3.8997906297220952,3.989561926624924
0.6293628808864266,5.115041912498028,4.269854655063,3.902697433212365,3.995207596855767
0.6299168975069253,5.179705156629335,4.272000565136743,3.911543190059832,3.9977806208138644
0.6304709141274238,5.192036821609349,4.274534021339676,3.9128933753923043,4.001456702112149
0.6310249307479224,5.199765163225411,4.276555249141476,3.9250597774426326,4.002197625112482
0.631578947368421,5.266130056209507,4.27943431010264,3.9260202961291055,4.006272822140625
0.6321329639889197,5.291262501708932,4.280755231799825,3.927423456957982,4.010283997465121
0.6326869806094183,5.298759996406884,4.2876182599814285,3.9334627816165435,4.012226564194369
0.6332409972299169,5.314466979967155,4.292701255837521,3.9364374687582147,4.015660866211025
0.6337950138504155,5.3606954616399065,4.298954604523015,3.9373158969881756,4.0164375226792135
0.6343490304709142,5.451657318673834,4.30116191600019,3.9394769211665275,4.020727358155207
0.6349030470914128,5.54011753440028,4.303611246897667,3.9399418329500953,4.024347328229509
0.6354570637119114,5.557073814711656,4.30702512400357,3.9414641722315436,4.029077747030318
0.6360110803324099,5.75072114517689,4.308386799422641,3.9484181761850974,4.029279854930919
0.6365650969529086,6.625276825065556,4.309071291483165,3.949101257481768,4.031266928854224
0.6371191135734072,1.0e45,4.315319366192715,3.950491183698909,4.0354931537838254
0.6376731301939058,1.0e45,4.315763505447254,3.9542666221606737,4.038795891056389
0.6382271468144044,1.0e45,4.321149678072262,3.9595078397113204,4.043285273977453
0.6387811634349031,1.0e45,4.326250306082236,3.974903066717712,4.055989711868366
0.6393351800554017,1.0e45,4.33342439648278,3.979194574542186,4.056763087273662
0.6398891966759003,1.0e45,4.343389190676324,3.987043485287912,4.056962227250726
0.6404432132963989,1.0e45,4.350254250522939,3.9926245801562437,4.063191285525052
0.6409972299168976,1.0e45,4.351512622680073,3.9940040242306356,4.064320497620162
0.6415512465373961,1.0e45,4.3582978140974244,3.9946067602178386,4.071424985872903
0.6421052631578947,1.0e45,4.361997709632057,3.9950194382674624,4.075993695804407
0.6426592797783933,1.0e45,4.366679253564886,4.009421163349031,4.076967231441536
0.643213296398892,1.0e45,4.366754251729838,4.026577594950046,4.08789013679199
0.6437673130193906,1.0e45,4.37535161291001,4.030407947264962,4.091245047888114
0.6443213296398892,1.0e45,4.376822554706235,4.035454202891767,4.092383083206265
0.6448753462603878,1.0e45,4.382787858601476,4.040071063282891,4.103776107116332
0.6454293628808865,1.0e45,4.396470589434136,4.040575845019706,4.107797264503553
0.6459833795013851,1.0e45,4.400793210124644,4.041698724593142,4.108087711111565
0.6465373961218837,1.0e45,4.401308625357218,4.0468193116577424,4.1088305918962265
0.6470914127423822,1.0e45,4.404051168386727,4.050564292409708,4.1088356708101275
0.6476454293628808,1.0e45,4.405627807062715,4.053500348094149,4.123292484374984
0.6481994459833795,1.0e45,4.420449700852327,4.053500348094149,4.126256593793448
0.6487534626038781,1.0e45,4.420579410096418,4.057981653808226,4.12713101201089
0.6493074792243767,1.0e45,4.424055093104634,4.062655007746254,4.131676352008118
0.6498614958448753,1.0e45,4.43101612809761,4.064451044849044,4.156704862201419
0.650415512465374,1.0e45,4.432700888673595,4.067428910378593,4.157677108589996
0.6509695290858726,1.0e45,4.4335162097811,4.069166793747819,4.15825839888391
0.6515235457063712,1.0e45,4.4373719807091625,4.073564193200958,4.159445994825532
0.6520775623268698,1.0e45,4.438593003588085,4.075689879267478,4.164144283746311
0.6526315789473685,1.0e45,4.442920659057088,4.079407313859228,4.165874297184539
0.653185595567867,1.0e45,4.446507219114599,4.084909699803451,4.167725859246122
0.6537396121883656,1.0e45,4.4473918850957785,4.085442855223519,4.167993871780668
0.6542936288088642,1.0e45,4.447610051543097,4.085540258627001,4.172313443230148
0.6548476454293629,1.0e45,4.448890814990984,4.089814258525052,4.175591703016912
0.6554016620498615,1.0e45,4.448967091818481,4.0920862557496696,4.176712769833817
0.6559556786703601,1.0e45,4.452195349047319,4.096634111164154,4.178031041612715
0.6565096952908587,1.0e45,4.452879751380078,4.098935801420737,4.184539377257795
0.6570637119113574,1.0e45,4.454593965092573,4.098935801420737,4.1872663612164835
0.657617728531856,1.0e45,4.45778666066732,4.100750180407222,4.187465673217838
0.6581717451523545,1.0e45,4.46046750317606,4.10339900638227,4.188120950996731
0.6587257617728531,1.0e45,4.461002611608402,4.107143818601626,4.201521756339387
0.6592797783933518,1.0e45,4.46229576345387,4.1109189476846755,4.202659167304734
0.6598337950138504,1.0e45,4.462491262036236,4.113057265311608,4.202889056887479
0.660387811634349,1.0e45,4.46744873085253,4.113942793687427,4.205381392346711
0.6609418282548476,1.0e45,4.471267496562834,4.116035519130621,4.205544203177173
0.6614958448753463,1.0e45,4.4806043324864016,4.116528073927123,4.207696447942455
0.6620498614958449,1.0e45,4.4807892781832175,4.120935423241634,4.208983288755909
0.6626038781163435,1.0e45,4.484343291228537,4.1223592861074065,4.220812989329972
0.6631578947368421,1.0e45,4.484905407649449,4.127331643370601,4.224332276415526
0.6637119113573408,1.0e45,4.493203940281011,4.127475759634487,4.225481276663737
0.6642659279778393,1.0e45,4.4991273011990325,4.129876039887787,4.228406167887557
0.6648199445983379,1.0e45,4.503522611172634,4.132882374633544,4.233403401488001
0.6653739612188365,1.0e45,4.509185427255011,4.142246827675444,4.236595644370479
0.6659279778393352,1.0e45,4.509351532050485,4.147145790684647,4.2392929429405415
0.6664819944598338,1.0e45,4.514900342536389,4.147781331881748,4.2439989806719
0.6670360110803324,1.0e45,4.556250172484033,4.155099646086193,4.251568573629314
0.667590027700831,1.0e45,4.6797281753252635,4.1611268200944505,4.251868275526336
0.6681440443213297,1.0e45,4.704988243932706,4.161548752697168,4.255758158558676
0.6686980609418283,1.0e45,4.911273211413942,4.164704148749657,4.256056846778865
0.6692520775623269,1.0e45,5.002955581262872,4.16505282808167,4.258071545079685
0.6698060941828254,1.0e45,5.057114619811393,4.16519677255228,4.263768367165249
0.6703601108033241,1.0e45,5.1281458050778985,4.1700396008414495,4.267177253890284
0.6709141274238227,1.0e45,1.0e45,4.1753409756110065,4.26865293403503
0.6714681440443213,1.0e45,1.0e45,4.181371400447057,4.271032660794973
0.6720221606648199,1.0e45,1.0e45,4.18438202254834,4.276626656048346
0.6725761772853186,1.0e45,1.0e45,4.184766497596415,4.280817453550547
0.6731301939058172,1.0e45,1.0e45,4.188025782944885,4.287446032310268
0.6736842105263158,1.0e45,1.0e45,4.19152183084219,4.292235913994422
0.6742382271468144,1.0e45,1.0e45,4.193360479933432,4.296276130537886
0.6747922437673131,1.0e45,1.0e45,4.196060565660717,4.3033305575343235
0.6753462603878116,1.0e45,1.0e45,4.204070905403692,4.303844046815474
0.6759002770083102,1.0e45,1.0e45,4.206796377460879,4.304363264137323
0.6764542936288088,1.0e45,1.0e45,4.207773167422451,4.309041661194873
0.6770083102493075,1.0e45,1.0e45,4.208591381696215,4.314064373372825
0.6775623268698061,1.0e45,1.0e45,4.211116199798009,4.315083455019484
0.6781163434903047,1.0e45,1.0e45,4.218904753549494,4.343171816482937
0.6786703601108033,1.0e45,1.0e45,4.220960977357123,4.347047531774643
0.679224376731302,1.0e45,1.0e45,4.226506865886868,4.377979658700602
0.6797783933518006,1.0e45,1.0e45,4.235015661822696,4.379323644463975
0.6803324099722992,1.0e45,1.0e45,4.236152037856407,4.394524995971964
0.6808864265927977,1.0e45,1.0e45,4.237109077526738,4.400420304018934
0.6814404432132964,1.0e45,1.0e45,4.238532580373152,4.405494555228572
0.681994459833795,1.0e45,1.0e45,4.239091076554025,4.415348697606745
0.6825484764542936,1.0e45,1.0e45,4.254389500528348,4.41667394114869
0.6831024930747922,1.0e45,1.0e45,4.254726452091111,4.4271787522239965
0.6836565096952909,1.0e45,1.0e45,4.254873454223552,4.43483974225121
0.6842105263157895,1.0e45,1.0e45,4.255468726240412,4.438228744288757
0.6847645429362881,1.0e45,1.0e45,4.255552987334385,4.439512061171879
0.6853185595567867,1.0e45,1.0e45,4.255633996504622,4.442758916224401
0.6858725761772854,1.0e45,1.0e45,4.25641411168063,4.442984011963578
0.686426592797784,1.0e45,1.0e45,4.257992640921643,4.443442736484013
0.6869806094182825,1.0e45,1.0e45,4.265626851557309,4.4495119055579
0.6875346260387811,1.0e45,1.0e45,4.270608846148348,4.449825033039058
0.6880886426592798,1.0e45,1.0e45,4.272743688378649,4.450000992027275
0.6886426592797784,1.0e45,1.0e45,4.280640670145521,4.451333067146513
0.689196675900277,1.0e45,1.0e45,4.283267708629513,4.452749661217327
0.6897506925207756,1.0e45,1.0e45,4.283919081280362,4.454274101201851
0.6903047091412743,1.0e45,1.0e45,4.28516143098439,4.45987379697733
0.6908587257617729,1.0e45,1.0e45,4.285547430732454,4.465023091739172
0.6914127423822715,1.0e45,1.0e45,4.293231680837366,4.473977093765851
0.69196675900277,1.0e45,1.0e45,4.299507440872434,4.4778229218824075
0.6925207756232687,1.0e45,1.0e45,4.302719178886739,4.480980854072421
0.6930747922437673,1.0e45,1.0e45,4.31029625009142,4.487069695072003
0.6936288088642659,1.0e45,1.0e45,4.311152871382472,4.492229995843253
0.6941828254847645,1.0e45,1.0e45,4.313432893619541,4.497073710931407
0.6947368421052632,1.0e45,1.0e45,4.31422104553857,4.621851405476532
0.6952908587257618,1.0e45,1.0e45,4.31939980662014,7.340520428026355
0.6958448753462604,1.0e45,1.0e45,4.325864746942872,8.827543729644699
0.696398891966759,1.0e45,1.0e45,4.328245819907726,8.827543729644699
0.6969529085872577,1.0e45,1.0e45,4.328740765994615,118.91010799915452
0.6975069252077563,1.0e45,1.0e45,4.329248840873618,1.8436012291542422e7
0.6980609418282548,1.0e45,1.0e45,4.333631062817612,2.1320540379193995e7
0.6986149584487534,1.0e45,1.0e45,4.334757968317456,3.465604760995398e7
0.6991689750692521,1.0e45,1.0e45,4.336599268721648,2.6151099140777287e8
0.6997229916897507,1.0e45,1.0e45,4.340547879703974,3.1379504579889005e8
0.7002770083102493,1.0e45,1.0e45,4.344078915212368,3.6993331008035064e8
0.7008310249307479,1.0e45,1.0e45,4.344972103516139,4.5459397562470967e8
0.7013850415512466,1.0e45,1.0e45,4.351648570033082,5.141102839656353e8
0.7019390581717452,1.0e45,1.0e45,4.374360672401718,5.329960182647076e8
0.7024930747922438,1.0e45,1.0e45,4.38613422502437,5.455698374810935e8
0.7030470914127424,1.0e45,1.0e45,4.4036643490078164,5.63546745690179e8
0.703601108033241,1.0e45,1.0e45,4.41675431548474,5.934892235055811e8
0.7041551246537396,1.0e45,1.0e45,4.437655863184952,6.0172446272517e8
0.7047091412742382,1.0e45,1.0e45,4.442992383534026,6.068676883851081e8
0.7052631578947368,1.0e45,1.0e45,4.447763525051884,6.264231634005452e8
0.7058171745152355,1.0e45,1.0e45,4.448427049499351,6.279900829965173e8
0.7063711911357341,1.0e45,1.0e45,4.462473522235811,6.303858273425189e8
0.7069252077562327,1.0e45,1.0e45,4.464459148082849,6.899929420549439e8
0.7074792243767313,1.0e45,1.0e45,4.4733906969663275,6.908462987612938e8
0.7080332409972299,1.0e45,1.0e45,4.478846202016178,6.908462987612938e8
0.7085872576177286,1.0e45,1.0e45,4.50034106322545,7.165548787014394e8
0.7091412742382271,1.0e45,1.0e45,4.510270234047907,7.280470112845063e8
0.7096952908587257,1.0e45,1.0e45,4.510529598831488,7.336725086278332e8
0.7102493074792243,1.0e45,1.0e45,4.536664099368197,7.395204432926894e8
0.710803324099723,1.0e45,1.0e45,4.572733480233254,7.523721188023267e8
0.7113573407202216,1.0e45,1.0e45,4.595407131057402,7.557842195642349e8
0.7119113573407202,1.0e45,1.0e45,4.603991351210014,7.584005310805922e8
0.7124653739612188,1.0e45,1.0e45,4.667475892366526,7.739665746743568e8
0.7130193905817175,1.0e45,1.0e45,4.723953568849224,7.777093975181123e8
0.7135734072022161,1.0e45,1.0e45,4.798530639928384,7.79604645149146e8
0.7141274238227147,1.0e45,1.0e45,4.803298017564763,7.800150899961368e8
0.7146814404432132,1.0e45,1.0e45,4.818997715558693,7.800150899961368e8
0.7152354570637119,1.0e45,1.0e45,2.11769187954898e38,7.858219273220497e8
0.7157894736842105,1.0e45,1.0e45,1.0e45,7.907028978304358e8
0.7163434903047091,1.0e45,1.0e45,1.0e45,7.996050428805692e8
0.7168975069252077,1.0e45,1.0e45,1.0e45,7.99894318076877e8
0.7174515235457064,1.0e45,1.0e45,1.0e45,8.005568748954325e8
0.718005540166205,1.0e45,1.0e45,1.0e45,8.032631064720106e8
0.7185595567867036,1.0e45,1.0e45,1.0e45,8.034601034457922e8
0.7191135734072022,1.0e45,1.0e45,1.0e45,8.097315459474103e8
0.7196675900277009,1.0e45,1.0e45,1.0e45,8.107743958215162e8
0.7202216066481995,1.0e45,1.0e45,1.0e45,8.126973534243544e8
0.720775623268698,1.0e45,1.0e45,1.0e45,8.143585236866069e8
0.7213296398891966,1.0e45,1.0e45,1.0e45,8.220707388342392e8
0.7218836565096953,1.0e45,1.0e45,1.0e45,8.250131955951664e8
0.7224376731301939,1.0e45,1.0e45,1.0e45,8.404938469712445e8
0.7229916897506925,1.0e45,1.0e45,1.0e45,8.752915226259712e8
0.7235457063711911,1.0e45,1.0e45,1.0e45,8.807546864707382e8
0.7240997229916898,1.0e45,1.0e45,1.0e45,1.5032877487936974e16
0.7246537396121884,1.0e45,1.0e45,1.0e45,3.6728047411136026e17
0.725207756232687,1.0e45,1.0e45,1.0e45,3.781372957678185e17
0.7257617728531855,1.0e45,1.0e45,1.0e45,4.221575212486117e17
0.7263157894736842,1.0e45,1.0e45,1.0e45,4.221575212486117e17
0.7268698060941828,1.0e45,1.0e45,1.0e45,4.505391063787708e17
0.7274238227146814,1.0e45,1.0e45,1.0e45,1.0e45
0.72797783933518,1.0e45,1.0e45,1.0e45,1.0e45
0.7285318559556787,1.0e45,1.0e45,1.0e45,1.0e45
0.7290858725761773,1.0e45,1.0e45,1.0e45,1.0e45
0.7296398891966759,1.0e45,1.0e45,1.0e45,1.0e45
0.7301939058171745,1.0e45,1.0e45,1.0e45,1.0e45
0.7307479224376732,1.0e45,1.0e45,1.0e45,1.0e45
0.7313019390581718,1.0e45,1.0e45,1.0e45,1.0e45
0.7318559556786703,1.0e45,1.0e45,1.0e45,1.0e45
0.7324099722991689,1.0e45,1.0e45,1.0e45,1.0e45
0.7329639889196676,1.0e45,1.0e45,1.0e45,1.0e45
0.7335180055401662,1.0e45,1.0e45,1.0e45,1.0e45
0.7340720221606648,1.0e45,1.0e45,1.0e45,1.0e45
0.7346260387811634,1.0e45,1.0e45,1.0e45,1.0e45
0.7351800554016621,1.0e45,1.0e45,1.0e45,1.0e45
0.7357340720221607,1.0e45,1.0e45,1.0e45,1.0e45
0.7362880886426593,1.0e45,1.0e45,1.0e45,1.0e45
0.7368421052631579,1.0e45,1.0e45,1.0e45,1.0e45
0.7373961218836566,1.0e45,1.0e45,1.0e45,1.0e45
0.7379501385041551,1.0e45,1.0e45,1.0e45,1.0e45
0.7385041551246537,1.0e45,1.0e45,1.0e45,1.0e45
0.7390581717451523,1.0e45,1.0e45,1.0e45,1.0e45
0.739612188365651,1.0e45,1.0e45,1.0e45,1.0e45
0.7401662049861496,1.0e45,1.0e45,1.0e45,1.0e45
0.7407202216066482,1.0e45,1.0e45,1.0e45,1.0e45
0.7412742382271468,1.0e45,1.0e45,1.0e45,1.0e45
0.7418282548476455,1.0e45,1.0e45,1.0e45,1.0e45
0.7423822714681441,1.0e45,1.0e45,1.0e45,1.0e45
0.7429362880886426,1.0e45,1.0e45,1.0e45,1.0e45
0.7434903047091412,1.0e45,1.0e45,1.0e45,1.0e45
0.7440443213296399,1.0e45,1.0e45,1.0e45,1.0e45
0.7445983379501385,1.0e45,1.0e45,1.0e45,1.0e45
0.7451523545706371,1.0e45,1.0e45,1.0e45,1.0e45
0.7457063711911357,1.0e45,1.0e45,1.0e45,1.0e45
0.7462603878116344,1.0e45,1.0e45,1.0e45,1.0e45
0.746814404432133,1.0e45,1.0e45,1.0e45,1.0e45
0.7473684210526316,1.0e45,1.0e45,1.0e45,1.0e45
0.7479224376731302,1.0e45,1.0e45,1.0e45,1.0e45
0.7484764542936289,1.0e45,1.0e45,1.0e45,1.0e45
0.7490304709141274,1.0e45,1.0e45,1.0e45,1.0e45
0.749584487534626,1.0e45,1.0e45,1.0e45,1.0e45
0.7501385041551246,1.0e45,1.0e45,1.0e45,1.0e45
0.7506925207756233,1.0e45,1.0e45,1.0e45,1.0e45
0.7512465373961219,1.0e45,1.0e45,1.0e45,1.0e45
0.7518005540166205,1.0e45,1.0e45,1.0e45,1.0e45
0.7523545706371191,1.0e45,1.0e45,1.0e45,1.0e45
0.7529085872576178,1.0e45,1.0e45,1.0e45,1.0e45
0.7534626038781164,1.0e45,1.0e45,1.0e45,1.0e45
0.754016620498615,1.0e45,1.0e45,1.0e45,1.0e45
0.7545706371191135,1.0e45,1.0e45,1.0e45,1.0e45
0.7551246537396122,1.0e45,1.0e45,1.0e45,1.0e45
0.7556786703601108,1.0e45,1.0e45,1.0e45,1.0e45
0.7562326869806094,1.0e45,1.0e45,1.0e45,1.0e45
0.756786703601108,1.0e45,1.0e45,1.0e45,1.0e45
0.7573407202216067,1.0e45,1.0e45,1.0e45,1.0e45
0.7578947368421053,1.0e45,1.0e45,1.0e45,1.0e45
0.7584487534626039,1.0e45,1.0e45,1.0e45,1.0e45
0.7590027700831025,1.0e45,1.0e45,1.0e45,1.0e45
0.7595567867036012,1.0e45,1.0e45,1.0e45,1.0e45
0.7601108033240997,1.0e45,1.0e45,1.0e45,1.0e45
0.7606648199445983,1.0e45,1.0e45,1.0e45,1.0e45
0.7612188365650969,1.0e45,1.0e45,1.0e45,1.0e45
0.7617728531855956,1.0e45,1.0e45,1.0e45,1.0e45
0.7623268698060942,1.0e45,1.0e45,1.0e45,1.0e45
0.7628808864265928,1.0e45,1.0e45,1.0e45,1.0e45
0.7634349030470914,1.0e45,1.0e45,1.0e45,1.0e45
0.7639889196675901,1.0e45,1.0e45,1.0e45,1.0e45
0.7645429362880887,1.0e45,1.0e45,1.0e45,1.0e45
0.7650969529085873,1.0e45,1.0e45,1.0e45,1.0e45
0.7656509695290858,1.0e45,1.0e45,1.0e45,1.0e45
0.7662049861495844,1.0e45,1.0e45,1.0e45,1.0e45
0.7667590027700831,1.0e45,1.0e45,1.0e45,1.0e45
0.7673130193905817,1.0e45,1.0e45,1.0e45,1.0e45
0.7678670360110803,1.0e45,1.0e45,1.0e45,1.0e45
0.7684210526315789,1.0e45,1.0e45,1.0e45,1.0e45
0.7689750692520776,1.0e45,1.0e45,1.0e45,1.0e45
0.7695290858725762,1.0e45,1.0e45,1.0e45,1.0e45
0.7700831024930748,1.0e45,1.0e45,1.0e45,1.0e45
0.7706371191135734,1.0e45,1.0e45,1.0e45,1.0e45
0.771191135734072,1.0e45,1.0e45,1.0e45,1.0e45
0.7717451523545706,1.0e45,1.0e45,1.0e45,1.0e45
0.7722991689750692,1.0e45,1.0e45,1.0e45,1.0e45
0.7728531855955678,1.0e45,1.0e45,1.0e45,1.0e45
0.7734072022160665,1.0e45,1.0e45,1.0e45,1.0e45
0.7739612188365651,1.0e45,1.0e45,1.0e45,1.0e45
0.7745152354570637,1.0e45,1.0e45,1.0e45,1.0e45
0.7750692520775623,1.0e45,1.0e45,1.0e45,1.0e45
0.775623268698061,1.0e45,1.0e45,1.0e45,1.0e45
0.7761772853185596,1.0e45,1.0e45,1.0e45,1.0e45
0.7767313019390581,1.0e45,1.0e45,1.0e45,1.0e45
0.7772853185595567,1.0e45,1.0e45,1.0e45,1.0e45
0.7778393351800554,1.0e45,1.0e45,1.0e45,1.0e45
0.778393351800554,1.0e45,1.0e45,1.0e45,1.0e45
0.7789473684210526,1.0e45,1.0e45,1.0e45,1.0e45
0.7795013850415512,1.0e45,1.0e45,1.0e45,1.0e45
0.7800554016620499,1.0e45,1.0e45,1.0e45,1.0e45
0.7806094182825485,1.0e45,1.0e45,1.0e45,1.0e45
0.7811634349030471,1.0e45,1.0e45,1.0e45,1.0e45
0.7817174515235457,1.0e45,1.0e45,1.0e45,1.0e45
0.7822714681440444,1.0e45,1.0e45,1.0e45,1.0e45
0.782825484764543,1.0e45,1.0e45,1.0e45,1.0e45
0.7833795013850415,1.0e45,1.0e45,1.0e45,1.0e45
0.7839335180055401,1.0e45,1.0e45,1.0e45,1.0e45
0.7844875346260388,1.0e45,1.0e45,1.0e45,1.0e45
0.7850415512465374,1.0e45,1.0e45,1.0e45,1.0e45
0.785595567867036,1.0e45,1.0e45,1.0e45,1.0e45
0.7861495844875346,1.0e45,1.0e45,1.0e45,1.0e45
0.7867036011080333,1.0e45,1.0e45,1.0e45,1.0e45
0.7872576177285319,1.0e45,1.0e45,1.0e45,1.0e45
0.7878116343490305,1.0e45,1.0e45,1.0e45,1.0e45
0.788365650969529,1.0e45,1.0e45,1.0e45,1.0e45
0.7889196675900277,1.0e45,1.0e45,1.0e45,1.0e45
0.7894736842105263,1.0e45,1.0e45,1.0e45,1.0e45
0.7900277008310249,1.0e45,1.0e45,1.0e45,1.0e45
0.7905817174515235,1.0e45,1.0e45,1.0e45,1.0e45
0.7911357340720222,1.0e45,1.0e45,1.0e45,1.0e45
0.7916897506925208,1.0e45,1.0e45,1.0e45,1.0e45
0.7922437673130194,1.0e45,1.0e45,1.0e45,1.0e45
0.792797783933518,1.0e45,1.0e45,1.0e45,1.0e45
0.7933518005540167,1.0e45,1.0e45,1.0e45,1.0e45
0.7939058171745152,1.0e45,1.0e45,1.0e45,1.0e45
0.7944598337950138,1.0e45,1.0e45,1.0e45,1.0e45
0.7950138504155124,1.0e45,1.0e45,1.0e45,1.0e45
0.7955678670360111,1.0e45,1.0e45,1.0e45,1.0e45
0.7961218836565097,1.0e45,1.0e45,1.0e45,1.0e45
0.7966759002770083,1.0e45,1.0e45,1.0e45,1.0e45
0.7972299168975069,1.0e45,1.0e45,1.0e45,1.0e45
0.7977839335180056,1.0e45,1.0e45,1.0e45,1.0e45
0.7983379501385042,1.0e45,1.0e45,1.0e45,1.0e45
0.7988919667590028,1.0e45,1.0e45,1.0e45,1.0e45
0.7994459833795013,1.0e45,1.0e45,1.0e45,1.0e45
0.8,1.0e45,1.0e45,1.0e45,1.0e45
0.8005540166204986,1.0e45,1.0e45,1.0e45,1.0e45
0.8011080332409972,1.0e45,1.0e45,1.0e45,1.0e45
0.8016620498614958,1.0e45,1.0e45,1.0e45,1.0e45
0.8022160664819945,1.0e45,1.0e45,1.0e45,1.0e45
0.8027700831024931,1.0e45,1.0e45,1.0e45,1.0e45
0.8033240997229917,1.0e45,1.0e45,1.0e45,1.0e45
0.8038781163434903,1.0e45,1.0e45,1.0e45,1.0e45
0.804432132963989,1.0e45,1.0e45,1.0e45,1.0e45
0.8049861495844876,1.0e45,1.0e45,1.0e45,1.0e45
0.8055401662049861,1.0e45,1.0e45,1.0e45,1.0e45
0.8060941828254847,1.0e45,1.0e45,1.0e45,1.0e45
0.8066481994459834,1.0e45,1.0e45,1.0e45,1.0e45
0.807202216066482,1.0e45,1.0e45,1.0e45,1.0e45
0.8077562326869806,1.0e45,1.0e45,1.0e45,1.0e45
0.8083102493074792,1.0e45,1.0e45,1.0e45,1.0e45
0.8088642659279779,1.0e45,1.0e45,1.0e45,1.0e45
0.8094182825484765,1.0e45,1.0e45,1.0e45,1.0e45
0.8099722991689751,1.0e45,1.0e45,1.0e45,1.0e45
0.8105263157894737,1.0e45,1.0e45,1.0e45,1.0e45
0.8110803324099723,1.0e45,1.0e45,1.0e45,1.0e45
0.8116343490304709,1.0e45,1.0e45,1.0e45,1.0e45
0.8121883656509695,1.0e45,1.0e45,1.0e45,1.0e45
0.8127423822714681,1.0e45,1.0e45,1.0e45,1.0e45
0.8132963988919668,1.0e45,1.0e45,1.0e45,1.0e45
0.8138504155124654,1.0e45,1.0e45,1.0e45,1.0e45
0.814404432132964,1.0e45,1.0e45,1.0e45,1.0e45
0.8149584487534626,1.0e45,1.0e45,1.0e45,1.0e45
0.8155124653739613,1.0e45,1.0e45,1.0e45,1.0e45
0.8160664819944599,1.0e45,1.0e45,1.0e45,1.0e45
0.8166204986149584,1.0e45,1.0e45,1.0e45,1.0e45
0.817174515235457,1.0e45,1.0e45,1.0e45,1.0e45
0.8177285318559557,1.0e45,1.0e45,1.0e45,1.0e45
0.8182825484764543,1.0e45,1.0e45,1.0e45,1.0e45
0.8188365650969529,1.0e45,1.0e45,1.0e45,1.0e45
0.8193905817174515,1.0e45,1.0e45,1.0e45,1.0e45
0.8199445983379502,1.0e45,1.0e45,1.0e45,1.0e45
0.8204986149584488,1.0e45,1.0e45,1.0e45,1.0e45
0.8210526315789474,1.0e45,1.0e45,1.0e45,1.0e45
0.821606648199446,1.0e45,1.0e45,1.0e45,1.0e45
0.8221606648199447,1.0e45,1.0e45,1.0e45,1.0e45
0.8227146814404432,1.0e45,1.0e45,1.0e45,1.0e45
0.8232686980609418,1.0e45,1.0e45,1.0e45,1.0e45
0.8238227146814404,1.0e45,1.0e45,1.0e45,1.0e45
0.824376731301939,1.0e45,1.0e45,1.0e45,1.0e45
0.8249307479224377,1.0e45,1.0e45,1.0e45,1.0e45
0.8254847645429363,1.0e45,1.0e45,1.0e45,1.0e45
0.8260387811634349,1.0e45,1.0e45,1.0e45,1.0e45
0.8265927977839335,1.0e45,1.0e45,1.0e45,1.0e45
0.8271468144044322,1.0e45,1.0e45,1.0e45,1.0e45
0.8277008310249307,1.0e45,1.0e45,1.0e45,1.0e45
0.8282548476454293,1.0e45,1.0e45,1.0e45,1.0e45
0.8288088642659279,1.0e45,1.0e45,1.0e45,1.0e45
0.8293628808864266,1.0e45,1.0e45,1.0e45,1.0e45
0.8299168975069252,1.0e45,1.0e45,1.0e45,1.0e45
0.8304709141274238,1.0e45,1.0e45,1.0e45,1.0e45
0.8310249307479224,1.0e45,1.0e45,1.0e45,1.0e45
0.8315789473684211,1.0e45,1.0e45,1.0e45,1.0e45
0.8321329639889197,1.0e45,1.0e45,1.0e45,1.0e45
0.8326869806094183,1.0e45,1.0e45,1.0e45,1.0e45
0.8332409972299168,1.0e45,1.0e45,1.0e45,1.0e45
0.8337950138504155,1.0e45,1.0e45,1.0e45,1.0e45
0.8343490304709141,1.0e45,1.0e45,1.0e45,1.0e45
0.8349030470914127,1.0e45,1.0e45,1.0e45,1.0e45
0.8354570637119113,1.0e45,1.0e45,1.0e45,1.0e45
0.83601108033241,1.0e45,1.0e45,1.0e45,1.0e45
0.8365650969529086,1.0e45,1.0e45,1.0e45,1.0e45
0.8371191135734072,1.0e45,1.0e45,1.0e45,1.0e45
0.8376731301939058,1.0e45,1.0e45,1.0e45,1.0e45
0.8382271468144045,1.0e45,1.0e45,1.0e45,1.0e45
0.838781163434903,1.0e45,1.0e45,1.0e45,1.0e45
0.8393351800554016,1.0e45,1.0e45,1.0e45,1.0e45
0.8398891966759002,1.0e45,1.0e45,1.0e45,1.0e45
0.8404432132963989,1.0e45,1.0e45,1.0e45,1.0e45
0.8409972299168975,1.0e45,1.0e45,1.0e45,1.0e45
0.8415512465373961,1.0e45,1.0e45,1.0e45,1.0e45
0.8421052631578947,1.0e45,1.0e45,1.0e45,1.0e45
0.8426592797783934,1.0e45,1.0e45,1.0e45,1.0e45
0.843213296398892,1.0e45,1.0e45,1.0e45,1.0e45
0.8437673130193906,1.0e45,1.0e45,1.0e45,1.0e45
0.8443213296398892,1.0e45,1.0e45,1.0e45,1.0e45
0.8448753462603878,1.0e45,1.0e45,1.0e45,1.0e45
0.8454293628808864,1.0e45,1.0e45,1.0e45,1.0e45
0.845983379501385,1.0e45,1.0e45,1.0e45,1.0e45
0.8465373961218836,1.0e45,1.0e45,1.0e45,1.0e45
0.8470914127423823,1.0e45,1.0e45,1.0e45,1.0e45
0.8476454293628809,1.0e45,1.0e45,1.0e45,1.0e45
0.8481994459833795,1.0e45,1.0e45,1.0e45,1.0e45
0.8487534626038781,1.0e45,1.0e45,1.0e45,1.0e45
0.8493074792243768,1.0e45,1.0e45,1.0e45,1.0e45
0.8498614958448754,1.0e45,1.0e45,1.0e45,1.0e45
0.850415512465374,1.0e45,1.0e45,1.0e45,1.0e45
0.8509695290858725,1.0e45,1.0e45,1.0e45,1.0e45
0.8515235457063712,1.0e45,1.0e45,1.0e45,1.0e45
0.8520775623268698,1.0e45,1.0e45,1.0e45,1.0e45
0.8526315789473684,1.0e45,1.0e45,1.0e45,1.0e45
0.853185595567867,1.0e45,1.0e45,1.0e45,1.0e45
0.8537396121883657,1.0e45,1.0e45,1.0e45,1.0e45
0.8542936288088643,1.0e45,1.0e45,1.0e45,1.0e45
0.8548476454293629,1.0e45,1.0e45,1.0e45,1.0e45
0.8554016620498615,1.0e45,1.0e45,1.0e45,1.0e45
0.8559556786703602,1.0e45,1.0e45,1.0e45,1.0e45
0.8565096952908587,1.0e45,1.0e45,1.0e45,1.0e45
0.8570637119113573,1.0e45,1.0e45,1.0e45,1.0e45
0.8576177285318559,1.0e45,1.0e45,1.0e45,1.0e45
0.8581717451523546,1.0e45,1.0e45,1.0e45,1.0e45
0.8587257617728532,1.0e45,1.0e45,1.0e45,1.0e45
0.8592797783933518,1.0e45,1.0e45,1.0e45,1.0e45
0.8598337950138504,1.0e45,1.0e45,1.0e45,1.0e45
0.8603878116343491,1.0e45,1.0e45,1.0e45,1.0e45
0.8609418282548477,1.0e45,1.0e45,1.0e45,1.0e45
0.8614958448753463,1.0e45,1.0e45,1.0e45,1.0e45
0.8620498614958448,1.0e45,1.0e45,1.0e45,1.0e45
0.8626038781163435,1.0e45,1.0e45,1.0e45,1.0e45
0.8631578947368421,1.0e45,1.0e45,1.0e45,1.0e45
0.8637119113573407,1.0e45,1.0e45,1.0e45,1.0e45
0.8642659279778393,1.0e45,1.0e45,1.0e45,1.0e45
0.864819944598338,1.0e45,1.0e45,1.0e45,1.0e45
0.8653739612188366,1.0e45,1.0e45,1.0e45,1.0e45
0.8659279778393352,1.0e45,1.0e45,1.0e45,1.0e45
0.8664819944598338,1.0e45,1.0e45,1.0e45,1.0e45
0.8670360110803325,1.0e45,1.0e45,1.0e45,1.0e45
0.867590027700831,1.0e45,1.0e45,1.0e45,1.0e45
0.8681440443213296,1.0e45,1.0e45,1.0e45,1.0e45
0.8686980609418282,1.0e45,1.0e45,1.0e45,1.0e45
0.8692520775623269,1.0e45,1.0e45,1.0e45,1.0e45
0.8698060941828255,1.0e45,1.0e45,1.0e45,1.0e45
0.8703601108033241,1.0e45,1.0e45,1.0e45,1.0e45
0.8709141274238227,1.0e45,1.0e45,1.0e45,1.0e45
0.8714681440443214,1.0e45,1.0e45,1.0e45,1.0e45
0.87202216066482,1.0e45,1.0e45,1.0e45,1.0e45
0.8725761772853186,1.0e45,1.0e45,1.0e45,1.0e45
0.8731301939058171,1.0e45,1.0e45,1.0e45,1.0e45
0.8736842105263158,1.0e45,1.0e45,1.0e45,1.0e45
0.8742382271468144,1.0e45,1.0e45,1.0e45,1.0e45
0.874792243767313,1.0e45,1.0e45,1.0e45,1.0e45
0.8753462603878116,1.0e45,1.0e45,1.0e45,1.0e45
0.8759002770083103,1.0e45,1.0e45,1.0e45,1.0e45
0.8764542936288089,1.0e45,1.0e45,1.0e45,1.0e45
0.8770083102493075,1.0e45,1.0e45,1.0e45,1.0e45
0.8775623268698061,1.0e45,1.0e45,1.0e45,1.0e45
0.8781163434903048,1.0e45,1.0e45,1.0e45,1.0e45
0.8786703601108034,1.0e45,1.0e45,1.0e45,1.0e45
0.8792243767313019,1.0e45,1.0e45,1.0e45,1.0e45
0.8797783933518005,1.0e45,1.0e45,1.0e45,1.0e45
0.8803324099722992,1.0e45,1.0e45,1.0e45,1.0e45
0.8808864265927978,1.0e45,1.0e45,1.0e45,1.0e45
0.8814404432132964,1.0e45,1.0e45,1.0e45,1.0e45
0.881994459833795,1.0e45,1.0e45,1.0e45,1.0e45
0.8825484764542936,1.0e45,1.0e45,1.0e45,1.0e45
0.8831024930747923,1.0e45,1.0e45,1.0e45,1.0e45
0.8836565096952909,1.0e45,1.0e45,1.0e45,1.0e45
0.8842105263157894,1.0e45,1.0e45,1.0e45,1.0e45
0.884764542936288,1.0e45,1.0e45,1.0e45,1.0e45
0.8853185595567867,1.0e45,1.0e45,1.0e45,1.0e45
0.8858725761772853,1.0e45,1.0e45,1.0e45,1.0e45
0.8864265927977839,1.0e45,1.0e45,1.0e45,1.0e45
0.8869806094182825,1.0e45,1.0e45,1.0e45,1.0e45
0.8875346260387812,1.0e45,1.0e45,1.0e45,1.0e45
0.8880886426592798,1.0e45,1.0e45,1.0e45,1.0e45
0.8886426592797784,1.0e45,1.0e45,1.0e45,1.0e45
0.889196675900277,1.0e45,1.0e45,1.0e45,1.0e45
0.8897506925207757,1.0e45,1.0e45,1.0e45,1.0e45
0.8903047091412742,1.0e45,1.0e45,1.0e45,1.0e45
0.8908587257617728,1.0e45,1.0e45,1.0e45,1.0e45
0.8914127423822714,1.0e45,1.0e45,1.0e45,1.0e45
0.8919667590027701,1.0e45,1.0e45,1.0e45,1.0e45
0.8925207756232687,1.0e45,1.0e45,1.0e45,1.0e45
0.8930747922437673,1.0e45,1.0e45,1.0e45,1.0e45
0.8936288088642659,1.0e45,1.0e45,1.0e45,1.0e45
0.8941828254847646,1.0e45,1.0e45,1.0e45,1.0e45
0.8947368421052632,1.0e45,1.0e45,1.0e45,1.0e45
0.8952908587257618,1.0e45,1.0e45,1.0e45,1.0e45
0.8958448753462603,1.0e45,1.0e45,1.0e45,1.0e45
0.896398891966759,1.0e45,1.0e45,1.0e45,1.0e45
0.8969529085872576,1.0e45,1.0e45,1.0e45,1.0e45
0.8975069252077562,1.0e45,1.0e45,1.0e45,1.0e45
0.8980609418282548,1.0e45,1.0e45,1.0e45,1.0e45
0.8986149584487535,1.0e45,1.0e45,1.0e45,1.0e45
0.8991689750692521,1.0e45,1.0e45,1.0e45,1.0e45
0.8997229916897507,1.0e45,1.0e45,1.0e45,1.0e45
0.9002770083102493,1.0e45,1.0e45,1.0e45,1.0e45
0.900831024930748,1.0e45,1.0e45,1.0e45,1.0e45
0.9013850415512465,1.0e45,1.0e45,1.0e45,1.0e45
0.9019390581717451,1.0e45,1.0e45,1.0e45,1.0e45
0.9024930747922437,1.0e45,1.0e45,1.0e45,1.0e45
0.9030470914127424,1.0e45,1.0e45,1.0e45,1.0e45
0.903601108033241,1.0e45,1.0e45,1.0e45,1.0e45
0.9041551246537396,1.0e45,1.0e45,1.0e45,1.0e45
0.9047091412742382,1.0e45,1.0e45,1.0e45,1.0e45
0.9052631578947369,1.0e45,1.0e45,1.0e45,1.0e45
0.9058171745152355,1.0e45,1.0e45,1.0e45,1.0e45
0.9063711911357341,1.0e45,1.0e45,1.0e45,1.0e45
0.9069252077562326,1.0e45,1.0e45,1.0e45,1.0e45
0.9074792243767313,1.0e45,1.0e45,1.0e45,1.0e45
0.9080332409972299,1.0e45,1.0e45,1.0e45,1.0e45
0.9085872576177285,1.0e45,1.0e45,1.0e45,1.0e45
0.9091412742382271,1.0e45,1.0e45,1.0e45,1.0e45
0.9096952908587258,1.0e45,1.0e45,1.0e45,1.0e45
0.9102493074792244,1.0e45,1.0e45,1.0e45,1.0e45
0.910803324099723,1.0e45,1.0e45,1.0e45,1.0e45
0.9113573407202216,1.0e45,1.0e45,1.0e45,1.0e45
0.9119113573407203,1.0e45,1.0e45,1.0e45,1.0e45
0.9124653739612189,1.0e45,1.0e45,1.0e45,1.0e45
0.9130193905817174,1.0e45,1.0e45,1.0e45,1.0e45
0.913573407202216,1.0e45,1.0e45,1.0e45,1.0e45
0.9141274238227147,1.0e45,1.0e45,1.0e45,1.0e45
0.9146814404432133,1.0e45,1.0e45,1.0e45,1.0e45
0.9152354570637119,1.0e45,1.0e45,1.0e45,1.0e45
0.9157894736842105,1.0e45,1.0e45,1.0e45,1.0e45
0.9163434903047092,1.0e45,1.0e45,1.0e45,1.0e45
0.9168975069252078,1.0e45,1.0e45,1.0e45,1.0e45
0.9174515235457064,1.0e45,1.0e45,1.0e45,1.0e45
0.918005540166205,1.0e45,1.0e45,1.0e45,1.0e45
0.9185595567867036,1.0e45,1.0e45,1.0e45,1.0e45
0.9191135734072022,1.0e45,1.0e45,1.0e45,1.0e45
0.9196675900277008,1.0e45,1.0e45,1.0e45,1.0e45
0.9202216066481994,1.0e45,1.0e45,1.0e45,1.0e45
0.9207756232686981,1.0e45,1.0e45,1.0e45,1.0e45
0.9213296398891967,1.0e45,1.0e45,1.0e45,1.0e45
0.9218836565096953,1.0e45,1.0e45,1.0e45,1.0e45
0.9224376731301939,1.0e45,1.0e45,1.0e45,1.0e45
0.9229916897506926,1.0e45,1.0e45,1.0e45,1.0e45
0.9235457063711912,1.0e45,1.0e45,1.0e45,1.0e45
0.9240997229916897,1.0e45,1.0e45,1.0e45,1.0e45
0.9246537396121883,1.0e45,1.0e45,1.0e45,1.0e45
0.925207756232687,1.0e45,1.0e45,1.0e45,1.0e45
0.9257617728531856,1.0e45,1.0e45,1.0e45,1.0e45
0.9263157894736842,1.0e45,1.0e45,1.0e45,1.0e45
0.9268698060941828,1.0e45,1.0e45,1.0e45,1.0e45
0.9274238227146815,1.0e45,1.0e45,1.0e45,1.0e45
0.9279778393351801,1.0e45,1.0e45,1.0e45,1.0e45
0.9285318559556787,1.0e45,1.0e45,1.0e45,1.0e45
0.9290858725761773,1.0e45,1.0e45,1.0e45,1.0e45
0.929639889196676,1.0e45,1.0e45,1.0e45,1.0e45
0.9301939058171745,1.0e45,1.0e45,1.0e45,1.0e45
0.9307479224376731,1.0e45,1.0e45,1.0e45,1.0e45
0.9313019390581717,1.0e45,1.0e45,1.0e45,1.0e45
0.9318559556786704,1.0e45,1.0e45,1.0e45,1.0e45
0.932409972299169,1.0e45,1.0e45,1.0e45,1.0e45
0.9329639889196676,1.0e45,1.0e45,1.0e45,1.0e45
0.9335180055401662,1.0e45,1.0e45,1.0e45,1.0e45
0.9340720221606649,1.0e45,1.0e45,1.0e45,1.0e45
0.9346260387811635,1.0e45,1.0e45,1.0e45,1.0e45
0.935180055401662,1.0e45,1.0e45,1.0e45,1.0e45
0.9357340720221606,1.0e45,1.0e45,1.0e45,1.0e45
0.9362880886426593,1.0e45,1.0e45,1.0e45,1.0e45
0.9368421052631579,1.0e45,1.0e45,1.0e45,1.0e45
0.9373961218836565,1.0e45,1.0e45,1.0e45,1.0e45
0.9379501385041551,1.0e45,1.0e45,1.0e45,1.0e45
0.9385041551246538,1.0e45,1.0e45,1.0e45,1.0e45
0.9390581717451524,1.0e45,1.0e45,1.0e45,1.0e45
0.939612188365651,1.0e45,1.0e45,1.0e45,1.0e45
0.9401662049861496,1.0e45,1.0e45,1.0e45,1.0e45
0.9407202216066483,1.0e45,1.0e45,1.0e45,1.0e45
0.9412742382271468,1.0e45,1.0e45,1.0e45,1.0e45
0.9418282548476454,1.0e45,1.0e45,1.0e45,1.0e45
0.942382271468144,1.0e45,1.0e45,1.0e45,1.0e45
0.9429362880886426,1.0e45,1.0e45,1.0e45,1.0e45
0.9434903047091413,1.0e45,1.0e45,1.0e45,1.0e45
0.9440443213296399,1.0e45,1.0e45,1.0e45,1.0e45
0.9445983379501385,1.0e45,1.0e45,1.0e45,1.0e45
0.9451523545706371,1.0e45,1.0e45,1.0e45,1.0e45
0.9457063711911358,1.0e45,1.0e45,1.0e45,1.0e45
0.9462603878116344,1.0e45,1.0e45,1.0e45,1.0e45
0.9468144044321329,1.0e45,1.0e45,1.0e45,1.0e45
0.9473684210526315,1.0e45,1.0e45,1.0e45,1.0e45
0.9479224376731302,1.0e45,1.0e45,1.0e45,1.0e45
0.9484764542936288,1.0e45,1.0e45,1.0e45,1.0e45
0.9490304709141274,1.0e45,1.0e45,1.0e45,1.0e45
0.949584487534626,1.0e45,1.0e45,1.0e45,1.0e45
0.9501385041551247,1.0e45,1.0e45,1.0e45,1.0e45
0.9506925207756233,1.0e45,1.0e45,1.0e45,1.0e45
0.9512465373961219,1.0e45,1.0e45,1.0e45,1.0e45
0.9518005540166204,1.0e45,1.0e45,1.0e45,1.0e45
0.9523545706371191,1.0e45,1.0e45,1.0e45,1.0e45
0.9529085872576177,1.0e45,1.0e45,1.0e45,1.0e45
0.9534626038781163,1.0e45,1.0e45,1.0e45,1.0e45
0.9540166204986149,1.0e45,1.0e45,1.0e45,1.0e45
0.9545706371191136,1.0e45,1.0e45,1.0e45,1.0e45
0.9551246537396122,1.0e45,1.0e45,1.0e45,1.0e45
0.9556786703601108,1.0e45,1.0e45,1.0e45,1.0e45
0.9562326869806094,1.0e45,1.0e45,1.0e45,1.0e45
0.9567867036011081,1.0e45,1.0e45,1.0e45,1.0e45
0.9573407202216067,1.0e45,1.0e45,1.0e45,1.0e45
0.9578947368421052,1.0e45,1.0e45,1.0e45,1.0e45
0.9584487534626038,1.0e45,1.0e45,1.0e45,1.0e45
0.9590027700831025,1.0e45,1.0e45,1.0e45,1.0e45
0.9595567867036011,1.0e45,1.0e45,1.0e45,1.0e45
0.9601108033240997,1.0e45,1.0e45,1.0e45,1.0e45
0.9606648199445983,1.0e45,1.0e45,1.0e45,1.0e45
0.961218836565097,1.0e45,1.0e45,1.0e45,1.0e45
0.9617728531855956,1.0e45,1.0e45,1.0e45,1.0e45
0.9623268698060942,1.0e45,1.0e45,1.0e45,1.0e45
0.9628808864265928,1.0e45,1.0e45,1.0e45,1.0e45
0.9634349030470915,1.0e45,1.0e45,1.0e45,1.0e45
0.96398891966759,1.0e45,1.0e45,1.0e45,1.0e45
0.9645429362880886,1.0e45,1.0e45,1.0e45,1.0e45
0.9650969529085872,1.0e45,1.0e45,1.0e45,1.0e45
0.9656509695290859,1.0e45,1.0e45,1.0e45,1.0e45
0.9662049861495845,1.0e45,1.0e45,1.0e45,1.0e45
0.9667590027700831,1.0e45,1.0e45,1.0e45,1.0e45
0.9673130193905817,1.0e45,1.0e45,1.0e45,1.0e45
0.9678670360110804,1.0e45,1.0e45,1.0e45,1.0e45
0.968421052631579,1.0e45,1.0e45,1.0e45,1.0e45
0.9689750692520775,1.0e45,1.0e45,1.0e45,1.0e45
0.9695290858725761,1.0e45,1.0e45,1.0e45,1.0e45
0.9700831024930748,1.0e45,1.0e45,1.0e45,1.0e45
0.9706371191135734,1.0e45,1.0e45,1.0e45,1.0e45
0.971191135734072,1.0e45,1.0e45,1.0e45,1.0e45
0.9717451523545706,1.0e45,1.0e45,1.0e45,1.0e45
0.9722991689750693,1.0e45,1.0e45,1.0e45,1.0e45
0.9728531855955679,1.0e45,1.0e45,1.0e45,1.0e45
0.9734072022160665,1.0e45,1.0e45,1.0e45,1.0e45
0.9739612188365651,1.0e45,1.0e45,1.0e45,1.0e45
0.9745152354570638,1.0e45,1.0e45,1.0e45,1.0e45
0.9750692520775623,1.0e45,1.0e45,1.0e45,1.0e45
0.9756232686980609,1.0e45,1.0e45,1.0e45,1.0e45
0.9761772853185595,1.0e45,1.0e45,1.0e45,1.0e45
0.9767313019390582,1.0e45,1.0e45,1.0e45,1.0e45
0.9772853185595568,1.0e45,1.0e45,1.0e45,1.0e45
0.9778393351800554,1.0e45,1.0e45,1.0e45,1.0e45
0.978393351800554,1.0e45,1.0e45,1.0e45,1.0e45
0.9789473684210527,1.0e45,1.0e45,1.0e45,1.0e45
0.9795013850415513,1.0e45,1.0e45,1.0e45,1.0e45
0.9800554016620499,1.0e45,1.0e45,1.0e45,1.0e45
0.9806094182825484,1.0e45,1.0e45,1.0e45,1.0e45
0.9811634349030471,1.0e45,1.0e45,1.0e45,1.0e45
0.9817174515235457,1.0e45,1.0e45,1.0e45,1.0e45
0.9822714681440443,1.0e45,1.0e45,1.0e45,1.0e45
0.9828254847645429,1.0e45,1.0e45,1.0e45,1.0e45
0.9833795013850416,1.0e45,1.0e45,1.0e45,1.0e45
0.9839335180055402,1.0e45,1.0e45,1.0e45,1.0e45
0.9844875346260388,1.0e45,1.0e45,1.0e45,1.0e45
0.9850415512465374,1.0e45,1.0e45,1.0e45,1.0e45
0.9855955678670361,1.0e45,1.0e45,1.0e45,1.0e45
0.9861495844875346,1.0e45,1.0e45,1.0e45,1.0e45
0.9867036011080332,1.0e45,1.0e45,1.0e45,1.0e45
0.9872576177285318,1.0e45,1.0e45,1.0e45,1.0e45
0.9878116343490305,1.0e45,1.0e45,1.0e45,1.0e45
0.9883656509695291,1.0e45,1.0e45,1.0e45,1.0e45
0.9889196675900277,1.0e45,1.0e45,1.0e45,1.0e45
0.9894736842105263,1.0e45,1.0e45,1.0e45,1.0e45
0.990027700831025,1.0e45,1.0e45,1.0e45,1.0e45
0.9905817174515236,1.0e45,1.0e45,1.0e45,1.0e45
0.9911357340720222,1.0e45,1.0e45,1.0e45,1.0e45
0.9916897506925207,1.0e45,1.0e45,1.0e45,1.0e45
0.9922437673130194,1.0e45,1.0e45,1.0e45,1.0e45
0.992797783933518,1.0e45,1.0e45,1.0e45,1.0e45
0.9933518005540166,1.0e45,1.0e45,1.0e45,1.0e45
0.9939058171745152,1.0e45,1.0e45,1.0e45,1.0e45
0.9944598337950139,1.0e45,1.0e45,1.0e45,1.0e45
0.9950138504155125,1.0e45,1.0e45,1.0e45,1.0e45
0.9955678670360111,1.0e45,1.0e45,1.0e45,1.0e45
0.9961218836565097,1.0e45,1.0e45,1.0e45,1.0e45
0.9966759002770084,1.0e45,1.0e45,1.0e45,1.0e45
0.997229916897507,1.0e45,1.0e45,1.0e45,1.0e45
0.9977839335180055,1.0e45,1.0e45,1.0e45,1.0e45
0.9983379501385041,1.0e45,1.0e45,1.0e45,1.0e45
0.9988919667590028,1.0e45,1.0e45,1.0e45,1.0e45
0.9994459833795014,1.0e45,1.0e45,1.0e45,1.0e45
1.0,1.0e45,1.0e45,1.0e45,1.0e45


==> data/eigen_graph_misc_16/eigenvectors_logarithmic_relative_error.csv <==
matrix\type,BFloat16,Float16,LinearTakum16,Posit16
dimacs/C125-9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/C250-9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/C500-9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/DSJC500-5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/MANN-a27,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/MANN-a9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/brock200-1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/brock200-2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/brock200-3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/brock200-4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/brock400-1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/brock400-2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/brock400-3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/brock400-4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/brock800-1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/brock800-2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/brock800-3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/brock800-4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/c-fat200-1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/c-fat200-2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/c-fat200-5,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/c-fat500-1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/c-fat500-10,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/c-fat500-2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/c-fat500-5,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/gen200-p0-9-44,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/gen200-p0-9-55,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/gen400-p0-9-55,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/gen400-p0-9-65,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/gen400-p0-9-75,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/hamming6-2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/hamming6-4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/hamming8-2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/hamming8-4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/johnson16-2-4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/johnson32-2-4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/johnson8-2-4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/johnson8-4-4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/keller4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/keller5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/p-hat1000-1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/p-hat300-3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/p-hat500-1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/p-hat500-2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/p-hat500-3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/p-hat700-1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/p-hat700-2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/p-hat700-3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/san200-0-7-1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/san200-0-7-2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/san200-0-9-1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/san200-0-9-2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/san200-0-9-3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/san400-0-5-1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/san400-0-7-1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/san400-0-7-2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/san400-0-7-3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/san400-0-9-1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/sanr200-0-7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/sanr200-0-9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/sanr400-0-5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/sanr400-0-7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs10/bio-celegansneural,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs10/chesapeake,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs10/cs4,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
dimacs10/cti,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs10/delaunay_n10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs10/delaunay_n11,-Inf,-Inf,-Inf,-Inf
dimacs10/delaunay_n12,-Inf,-Inf,-Inf,-Inf
dimacs10/delaunay_n13,-Inf,-Inf,-Inf,-Inf
dimacs10/delaunay_n14,-Inf,-Inf,-Inf,-Inf
dimacs10/delaunay_n15,-Inf,-Inf,-Inf,-Inf
dimacs10/fe-4elt2,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs10/fe-body,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,-Inf
dimacs10/fe-sphere,-Inf,-Inf,-Inf,-Inf
dimacs10/polblogs,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs10/rgg_n_2_15_s0,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,-Inf
dimacs10/t60k,-Inf,-Inf,-Inf,-Inf
dimacs10/wing_nodal,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/AIDS,-Inf,-Inf,-Inf,-Inf
labeled/BA-1_10_60-L5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/BZR,-Inf,-Inf,-Inf,-Inf
labeled/CL-10K-1d8-L5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/COX2,-Inf,-Inf,-Inf,-Inf
labeled/DD199,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/DD21,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/DD242,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/DD244,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/DD349,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/DD497,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/DD6,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/DD68,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/DD687,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/ENZYMES,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/ENZYMES118,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/ENZYMES123,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/ENZYMES295,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/ENZYMES296,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/ENZYMES297,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/ENZYMES8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/Fingerprint,-Inf,-Inf,-Inf,-Inf
labeled/KKI,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/Letter-high,-Inf,-Inf,-Inf,-Inf
labeled/Letter-low,-Inf,-Inf,-Inf,-Inf
labeled/Letter-med,-Inf,-Inf,-Inf,-Inf
labeled/MSRC-21C,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/MSRC-9,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/OHSU,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/PTC-FM,-Inf,-Inf,-Inf,-Inf
labeled/PTC-FR,-Inf,-Inf,-Inf,-Inf
labeled/PTC-MM,-Inf,-Inf,-Inf,-Inf
labeled/PTC-MR,-Inf,-Inf,-Inf,-Inf
labeled/Peking-1,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/PubMed,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/SW-10000-6-0d3-L2,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/SW-10000-6-0d3-L5,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/SYNTHETIC,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
labeled/SYNTHETICnew,-Inf,-Inf,-Inf,-Inf
labeled/TerroristRel,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/citeseer,-Inf,-Inf,-Inf,-Inf
labeled/cora,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/gene,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/hospital-detailed-list-of-contacts,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/internet-industry-partnerships,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/reality-call,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/webkb-wisc,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/08blocks,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/1138_bus,-Inf,-Inf,-Inf,-Inf
misc/130bit,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/145bit,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/162bit,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/176bit,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00
misc/192bit,-Inf,0.00000000000000000000000000000000000e+00,-Inf,-Inf
misc/3elt,-Inf,-Inf,-Inf,-Inf
misc/3elt_dual,-Inf,-Inf,-Inf,-Inf
misc/494_bus,-Inf,-Inf,-Inf,-Inf
misc/662_bus,-Inf,-Inf,-Inf,-Inf
misc/685_bus,-Inf,-Inf,-Inf,-Inf
misc/Alemdar,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/CAG_mat1916,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/CAG_mat364,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/CAG_mat72,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/CSphd,-Inf,-Inf,-Inf,-Inf
misc/California,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Chebyshev1,-Inf,-Inf,-Inf,-Inf
misc/Chebyshev2,-Inf,-Inf,-Inf,-Inf
misc/Chebyshev3,-Inf,-Inf,-Inf,-Inf
misc/Chem97Zt,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Chem97ZtZ,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Cities,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/DK01R,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/D_10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/D_11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/D_5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/D_6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/D_7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/D_8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/D_9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/EPA,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/EVA,-Inf,-Inf,-Inf,-Inf
misc/EX1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/EX2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/EX4,-Inf,-Inf,-Inf,-Inf
misc/EX5,-Inf,-Inf,-Inf,-Inf
misc/EX6,-Inf,-Inf,-Inf,-Inf
misc/Erdos02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Erdos971,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Erdos972,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Erdos981,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Erdos982,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Erdos991,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Erdos992,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/FA,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Franz1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Franz10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Franz2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Franz3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Franz4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Franz5,-Inf,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00
misc/Franz6,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Franz7,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Franz8,-Inf,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00
misc/Franz9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G12,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G13,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G14,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G15,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G16,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G17,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G18,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G19,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G20,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G21,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G22,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G23,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G24,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G25,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G26,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G27,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G28,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G29,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G30,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G31,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G32,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G33,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G34,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G35,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G36,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G37,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G38,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G39,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G40,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G41,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G42,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G43,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G44,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G45,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G46,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G47,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G48,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G49,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G50,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G51,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G52,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G53,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G54,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G55,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G56,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G57,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G58,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G59,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G60,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G61,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G62,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G63,-Inf,-Inf,-Inf,-Inf
misc/G64,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G65,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G66,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G67,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GD00_a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GD00_c,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GD01_b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GD01_c,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GD02_a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GD02_b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GD06_Java,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GD06_theory,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GD95_a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GD95_b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GD95_c,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GD96_a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GD96_b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GD96_c,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GD96_d,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GD97_a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GD97_b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GD97_c,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GD98_a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GD98_b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GD98_c,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GD99_b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GD99_c,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GL6_D_10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GL6_D_6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GL6_D_7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GL6_D_8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GL6_D_9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GL7d10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GL7d11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GL7d12,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GL7d25,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GL7d26,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GlossGT,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Hamrle1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Hamrle2,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/Harvard500,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/IG5-10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/IG5-11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/IG5-12,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/IG5-13,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/IG5-14,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/IG5-6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/IG5-7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/IG5-8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/IG5-9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Journals,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Kaufhold,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Kohonen,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/L,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/L-9,-Inf,-Inf,-Inf,-Inf
misc/LF10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/LF10000,-Inf,-Inf,-Inf,-Inf
misc/LFAT5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/LFAT5000,-Inf,-Inf,-Inf,-Inf
misc/Lederberg,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/M10PI_n,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/M10PI_n1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/M20PI_n,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/M20PI_n1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/M40PI_n,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/M40PI_n1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/M80PI_n1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Maragal_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Maragal_2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Maragal_3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Maragal_4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Muu,-Inf,-Inf,-Inf,-Inf
misc/NotreDame_yeast,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ODLIS,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Oregon-1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Oregon-2,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/PGPgiantcompo,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Pd,-Inf,-Inf,-Inf,-Inf
misc/Pd_rhs,-Inf,-Inf,-Inf,-Inf
misc/QRpivot,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Ragusa16,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Ragusa18,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Roget,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/S10PI_n,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/S10PI_n1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/S20PI_n,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/S20PI_n1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/S40PI_n,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/S40PI_n1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/S80PI_n,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/S80PI_n1,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Sandi_authors,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Sandi_sandi,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/SciMet,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Si2,-Inf,-Inf,-Inf,-Inf
misc/SiH4,-Inf,-Inf,-Inf,-Inf
misc/Sieber,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/SmaGri,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/SmallW,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/TF10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/TF11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/TF12,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/TF13,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/TF14,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/TF15,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/TS,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/TSOPF_FS_b9_c1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/TSOPF_FS_b9_c6,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/TSOPF_RS_b9_c6,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Trec10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Trec11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Trec12,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Trec6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Trec7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Trec8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Trec9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Trefethen_150,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Trefethen_20,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Trefethen_200,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Trefethen_2000,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Trefethen_200b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Trefethen_20b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Trefethen_300,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Trefethen_500,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Trefethen_700,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/USAir97,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/USpowerGrid,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/aa01,-Inf,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00
misc/aa03,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/aa3,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/aa4,-Inf,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00
misc/aa5,-Inf,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00
misc/aa6,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/abb313,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/abtaha1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/abtaha2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/add20,-Inf,-Inf,-Inf,-Inf
misc/add32,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_01,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_02,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_03,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_04,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_05,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_06,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_07,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_08,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_09,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_10,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_11,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_12,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_13,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_14,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_15,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_16,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_17,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_18,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_19,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_20,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_21,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_22,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_23,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_24,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_25,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_26,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_27,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_28,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_29,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_30,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_31,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_32,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_33,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_34,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_35,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_36,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_37,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_38,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_39,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_40,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_41,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_42,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_43,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_44,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_45,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_46,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_47,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_48,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_49,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_50,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_51,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_52,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_53,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_54,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_55,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_56,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_57,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_58,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_59,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_60,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_61,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_62,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_63,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_64,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_65,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_66,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_67,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_68,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_69,-Inf,-Inf,-Inf,-Inf
misc/adder_trans_01,-Inf,-Inf,-Inf,-Inf
misc/adder_trans_02,-Inf,-Inf,-Inf,-Inf
misc/adjnoun,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/adjnoun_adjacency,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/advogato,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/aft01,-Inf,-Inf,-Inf,-Inf
misc/air02,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/air03,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/air04,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/air05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00
misc/air06,-Inf,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00
misc/aircraft,-Inf,-Inf,-Inf,-Inf
misc/airfoil1,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/airfoil1_dual,-Inf,-Inf,-Inf,-Inf
misc/arc130,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/arenas-jazz,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/arenas-meta,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/arenas-pgp,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/as-22july06,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/as-735,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/as-caida,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/as-caida20071105,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/as20000102,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ash219,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ash292,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ash331,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ash608,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ash85,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ash958,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/astro-ph,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/aug2d,-Inf,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00
misc/aug2dc,-Inf,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00
misc/aug3d,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/aug3dcqp,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/b2_ss,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/b_dyn,-Inf,-Inf,-Inf,-Inf
misc/barth,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/barth4,-Inf,-Inf,-Inf,-Inf
misc/barth5,-Inf,-Inf,-Inf,-Inf
misc/baxter,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,-Inf
misc/bayer02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bayer03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bayer05,-Inf,-Inf,-Inf,-Inf
misc/bayer06,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/bayer07,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bayer08,0.00000000000000000000000000000000000e+00,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/bayer09,-Inf,-Inf,-Inf,-Inf
misc/bcspwr01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bcspwr02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bcspwr03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bcspwr04,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bcspwr05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bcspwr06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bcspwr07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bcspwr08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bcspwr09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bcspwr10,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bcsstk01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bcsstk02,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bcsstk03,-Inf,-Inf,-Inf,-Inf
misc/bcsstk04,-Inf,-Inf,-Inf,-Inf
misc/bcsstk05,-Inf,-Inf,-Inf,-Inf
misc/bcsstk06,-Inf,-Inf,-Inf,-Inf
misc/bcsstk07,-Inf,-Inf,-Inf,-Inf
misc/bcsstk08,-Inf,-Inf,-Inf,-Inf
misc/bcsstk09,-Inf,-Inf,-Inf,-Inf
misc/bcsstk10,-Inf,-Inf,-Inf,-Inf
misc/bcsstk11,-Inf,-Inf,-Inf,-Inf
misc/bcsstk12,-Inf,-Inf,-Inf,-Inf
misc/bcsstk13,-Inf,-Inf,-Inf,-Inf
misc/bcsstk14,-Inf,-Inf,-Inf,-Inf
misc/bcsstk15,-Inf,-Inf,-Inf,-Inf
misc/bcsstk19,-Inf,-Inf,-Inf,-Inf
misc/bcsstk20,-Inf,-Inf,-Inf,-Inf
misc/bcsstk21,-Inf,-Inf,-Inf,-Inf
misc/bcsstk22,-Inf,-Inf,-Inf,-Inf
misc/bcsstk23,-Inf,-Inf,-Inf,-Inf
misc/bcsstk26,-Inf,-Inf,-Inf,-Inf
misc/bcsstk27,-Inf,-Inf,-Inf,-Inf
misc/bcsstk34,-Inf,-Inf,-Inf,-Inf
misc/bcsstm01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bcsstm02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,-Inf,-Inf
misc/bcsstm03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bcsstm04,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bcsstm05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,-Inf
misc/bcsstm06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,-Inf
misc/bcsstm07,-Inf,-Inf,-Inf,-Inf
misc/bcsstm08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,-Inf,-Inf
misc/bcsstm09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,-Inf
misc/bcsstm10,-Inf,-Inf,-Inf,-Inf
misc/bcsstm11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,-Inf
misc/bcsstm12,-Inf,-Inf,-Inf,-Inf
misc/bcsstm13,-Inf,-Inf,-Inf,-Inf
misc/bcsstm19,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,-Inf
misc/bcsstm20,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,-Inf
misc/bcsstm21,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,-Inf,-Inf
misc/bcsstm22,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,-Inf
misc/bcsstm23,-Inf,0.00000000000000000000000000000000000e+00,-Inf,-Inf
misc/bcsstm24,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,-Inf,-Inf
misc/bcsstm25,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,-Inf,-Inf
misc/bcsstm26,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,-Inf
misc/bcsstm27,-Inf,-Inf,-Inf,-Inf
misc/bcsstm34,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bcsstm35,-Inf,-Inf,-Inf,-Inf
misc/bcsstm37,-Inf,-Inf,-Inf,-Inf
misc/bcsstm38,-Inf,-Inf,-Inf,-Inf
misc/bcsstm39,-Inf,0.00000000000000000000000000000000000e+00,-Inf,-Inf
misc/beacxc,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/beaflw,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/beause,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bfly,0.00000000000000000000000000000000000e+00,-Inf,-Inf,-Inf
misc/bfwa398,-Inf,-Inf,-Inf,-Inf
misc/bfwa62,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bfwa782,-Inf,-Inf,-Inf,-Inf
misc/bfwb398,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bfwb62,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bfwb782,0.00000000000000000000000000000000000e+00,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/bibd_11_5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bibd_12_4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bibd_12_5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bibd_13_6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bibd_14_7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bibd_15_3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bibd_15_7,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bibd_17_3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bibd_17_4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bibd_17_4b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bibd_49_3,0.00000000000000000000000000000000000e+00,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/bibd_81_2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bibd_9_3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bibd_9_5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/big,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/big_dual,-Inf,-Inf,-Inf,-Inf
misc/bio-MUTAG-g1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bio-MUTAG_g1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/biplane-9,-Inf,-Inf,-Inf,-Inf
misc/bips07_1693,0.00000000000000000000000000000000000e+00,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/bips98_1142,0.00000000000000000000000000000000000e+00,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/bips98_1450,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bips98_606,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/blckhole,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bloweya,-Inf,-Inf,-Inf,-Inf
misc/bloweybl,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bloweybq,-Inf,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00
misc/bp_0,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bp_1000,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bp_1200,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bp_1400,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bp_1600,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bp_200,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bp_400,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bp_600,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bp_800,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/brainpc2,-Inf,-Inf,-Inf,-Inf
misc/bratu3d,-Inf,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00
misc/bwm200,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bwm2000,-Inf,-Inf,-Inf,-Inf
misc/c-18,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-19,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-20,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-21,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-22,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-23,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-24,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-25,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-26,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-27,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-28,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-29,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-30,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-31,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-32,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-33,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-34,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-35,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-36,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-37,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-38,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-39,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-40,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-41,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-42,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-43,-Inf,-Inf,-Inf,-Inf
misc/c-44,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-45,-Inf,-Inf,-Inf,-Inf
misc/ca-CondMat,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ca-GrQc,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ca-HepPh,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ca-HepTh,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ca-opsahl-collaboration,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cage,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cage5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cage6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cage7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cage8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cage9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/can_1054,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/can_1072,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/can_144,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/can_161,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/can_187,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/can_229,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/can_24,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/can_256,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/can_268,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/can_292,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/can_445,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/can_61,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/can_62,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/can_634,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/can_715,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/can_73,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/can_838,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/can_96,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/car4,-Inf,-Inf,-Inf,-Inf
misc/cari,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/case9,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cat_ears_2_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cat_ears_2_4,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cat_ears_3_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cat_ears_3_4,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cat_ears_4_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cat_ears_4_4,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/cavity01,-Inf,-Inf,-Inf,-Inf
misc/cavity02,-Inf,-Inf,-Inf,-Inf
misc/cavity03,-Inf,-Inf,-Inf,-Inf
misc/cavity04,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cavity05,-Inf,-Inf,-Inf,-Inf
misc/cavity06,-Inf,-Inf,-Inf,-Inf
misc/cavity07,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cavity08,-Inf,-Inf,-Inf,-Inf
misc/cavity09,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cavity10,-Inf,-Inf,-Inf,-Inf
misc/cca,-Inf,-Inf,-Inf,-Inf
misc/ccc,-Inf,-Inf,-Inf,-Inf
misc/cdde1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cdde2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cdde3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cdde4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cdde5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cdde6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cegb2802,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cegb2919,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cegb3024,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cegb3306,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/celegans_metabolic,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/celegansneural,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cell1,-Inf,-Inf,-Inf,-Inf
misc/cell2,-Inf,-Inf,-Inf,-Inf
misc/cep1,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cfinder-google,-Inf,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00
misc/ch,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch3-3-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch3-3-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch4-4-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch4-4-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch4-4-b3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch5-5-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch5-5-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch5-5-b3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch5-5-b4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch6-6-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch6-6-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch6-6-b3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch6-6-b4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch6-6-b5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch7-6-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch7-6-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch7-6-b3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch7-6-b4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch7-6-b5,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/ch7-7-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch7-7-b2,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch7-8-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch7-8-b2,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch7-9-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch7-9-b2,-Inf,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00
misc/ch8-8-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch8-8-b2,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/chesapeake,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/circuit204,-Inf,-Inf,-Inf,-Inf
misc/circuit_1,-Inf,-Inf,-Inf,-Inf
misc/circuit_2,-Inf,-Inf,-Inf,-Inf
misc/circuit_3,-Inf,-Inf,-Inf,-Inf
misc/cis-n4c6-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cis-n4c6-b13,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cis-n4c6-b14,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cis-n4c6-b15,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cis-n4c6-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cis-n4c6-b3,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cis-n4c6-b4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ck104,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ck400,-Inf,-Inf,-Inf,-Inf
misc/ck656,-Inf,-Inf,-Inf,-Inf
misc/co5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/co9,-Inf,-Inf,-Inf,-Inf
misc/coater1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/commanche_dual,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/complex,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cond-mat,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/contiguous-usa,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/copter1,-Inf,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00
misc/cora_agm_fcl_aid,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cora_subelj,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cq5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cq9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cr42,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/crack,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/crack_dual,-Inf,-Inf,-Inf,-Inf
misc/crew1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cryg2500,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/crystm01,-Inf,-Inf,-Inf,-Inf
misc/cs4,0.00000000000000000000000000000000000e+00,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/cti,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/curtis54,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cvxqp3,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/d_dyn,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/d_dyn1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/d_ss,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dano3mip,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/data,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dblp-cite,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/de063155,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/de063157,0.00000000000000000000000000000000000e+00,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/de080285,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/delaunay_n10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/delaunay_n11,-Inf,-Inf,-Inf,-Inf
misc/delaunay_n12,-Inf,-Inf,-Inf,-Inf
misc/delaunay_n13,-Inf,-Inf,-Inf,-Inf
misc/delaunay_n14,-Inf,-Inf,-Inf,-Inf
misc/delaunay_n15,-Inf,-Inf,-Inf,-Inf
misc/delf,0.00000000000000000000000000000000000e+00,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/deter0,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/deter1,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/deter2,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/deter3,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/deter4,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/deter5,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/deter6,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/deter7,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/deter8,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/df2177,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00
misc/diag,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dictionary28,-Inf,-Inf,-Inf,-Inf
misc/divorce,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dolphins,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dtoc,-Inf,0.00000000000000000000000000000000000e+00,-Inf,-Inf
misc/dw1024,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dw2048,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dw256A,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dw256B,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dw4096,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dw8192,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwa512,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_1005,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_1007,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_1242,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_162,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_193,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_198,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_209,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_221,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_234,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_245,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_2680,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_307,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_310,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_346,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_361,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_419,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_492,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_503,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_512,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_59,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_592,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_607,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_66,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_72,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_758,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_869,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_87,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_878,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_918,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_992,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/eco-foodweb-baydry,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/eco-foodweb-baywet,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ego-facebook,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ego-gplus,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ego-twitter,-Inf,-Inf,-Inf,-Inf
misc/email,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/epb0,-Inf,-Inf,-Inf,-Inf
misc/eris1176,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/escorts,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/eurqsa,-Inf,-Inf,-Inf,-Inf
misc/ex10,-Inf,-Inf,-Inf,-Inf
misc/ex10hs,-Inf,-Inf,-Inf,-Inf
misc/ex12,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ex13,-Inf,-Inf,-Inf,-Inf
misc/ex14,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/ex15,-Inf,-Inf,-Inf,-Inf
misc/ex20,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ex21,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ex22,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/ex23,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/ex24,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ex25,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ex27,-Inf,-Inf,-Inf,-Inf
misc/ex29,-Inf,-Inf,-Inf,-Inf
misc/ex3,-Inf,-Inf,-Inf,-Inf
misc/ex32,-Inf,-Inf,-Inf,-Inf
misc/ex33,-Inf,-Inf,-Inf,-Inf
misc/ex36,-Inf,-Inf,-Inf,-Inf
misc/ex3sta1,-Inf,-Inf,-Inf,-Inf
misc/ex7,-Inf,-Inf,-Inf,-Inf
misc/ex9,-Inf,-Inf,-Inf,-Inf
misc/extr1,0.00000000000000000000000000000000000e+00,-Inf,-Inf,-Inf
misc/extr1b,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/farm,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/fd12,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/fd15,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/fd18,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/fe_4elt2,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/fe_body,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,-Inf
misc/fe_sphere,-Inf,-Inf,-Inf,-Inf
misc/filter2D,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/finance256,-Inf,-Inf,-Inf,-Inf
misc/flower_4_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/flower_4_4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/flower_5_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/flower_5_4,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/flower_7_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/flower_8_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/flowmeter0,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/foldoc,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/fome11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/foodweb-baydry,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/foodweb-baywet,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/football,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ford1,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_01,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_02,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_03,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_04,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_05,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_06,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_07,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_08,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_09,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_10,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_11,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_12,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_13,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_14,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/fpga_dcop_15,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_16,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_17,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_18,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_19,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_20,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_21,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_22,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_23,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_24,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_25,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_26,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_27,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_28,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_29,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_30,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_31,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_32,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_33,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_34,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_35,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_36,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_37,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_38,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_39,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_40,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_41,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_42,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_43,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_44,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_45,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_46,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_47,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_48,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_49,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_50,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_51,-Inf,-Inf,-Inf,-Inf
misc/fpga_trans_01,-Inf,-Inf,-Inf,-Inf
misc/fpga_trans_02,-Inf,-Inf,-Inf,-Inf
misc/fs-FA,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/fs-adjnoun_adj_copperfield,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/fs_183_1,-Inf,-Inf,-Inf,-Inf
misc/fs_183_3,-Inf,-Inf,-Inf,-Inf
misc/fs_183_4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/fs_183_6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/fs_541_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/fs_541_2,-Inf,-Inf,-Inf,-Inf
misc/fs_541_3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/fs_541_4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/fs_680_1,-Inf,-Inf,-Inf,-Inf
misc/fs_680_2,-Inf,-Inf,-Inf,-Inf
misc/fs_680_3,-Inf,-Inf,-Inf,-Inf
misc/fs_760_1,-Inf,-Inf,-Inf,-Inf
misc/fs_760_2,-Inf,-Inf,-Inf,-Inf
misc/fs_760_3,-Inf,-Inf,-Inf,-Inf
misc/fv1,-Inf,-Inf,-Inf,-Inf
misc/fv2,-Inf,-Inf,-Inf,-Inf
misc/fv3,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/fxm2-16,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/fxm2-6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/fxm3_6,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/g3rmt3m3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/g7jac010,-Inf,-Inf,-Inf,-Inf
misc/g7jac010sc,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/g7jac020,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/g7jac020sc,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/gams10a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/gams10am,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/gams30a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/gams30am,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/gams60am,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/garon1,-Inf,-Inf,-Inf,-Inf
misc/gas11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ge,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/gemat1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/gemat11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/gemat12,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/gen,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/gen1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/gent113,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/geom,-Inf,-Inf,-Inf,-Inf
misc/gr_30_30,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/gre_1107,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/gre_115,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/gre_185,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/gre_216a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/gre_216b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/gre_343,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/gre_512,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/grid1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/grid1_dual,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/grid2,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/grid2_dual,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/hep-th,-Inf,-Inf,-Inf,-Inf
misc/hor_131,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/hydr1,-Inf,-Inf,-Inf,-Inf
misc/hydr1c,-Inf,-Inf,-Inf,-Inf
misc/ibm32,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/iiasa,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/illc1033,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/illc1850,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/impcol_a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/impcol_b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/impcol_c,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/impcol_d,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/impcol_e,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/init_adder1,-Inf,-Inf,-Inf,-Inf
misc/iprob,-Inf,-Inf,-Inf,-Inf
misc/jagmesh1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/jagmesh2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/jagmesh3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/jagmesh4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/jagmesh5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/jagmesh6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/jagmesh7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/jagmesh8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/jagmesh9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/jan99jac020,-Inf,-Inf,-Inf,-Inf
misc/jan99jac020sc,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/jan99jac040,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/jan99jac040sc,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/jazz,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/jendrec1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/jnlbrng1,-Inf,-Inf,-Inf,-Inf
misc/jpwh_991,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/karate,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/kl02,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/kleemin,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/klein-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/klein-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/kneser_6_2_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/kneser_8_3_1,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/l30,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/l9,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lap_25,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/large,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lasagne-spanishbook,0.00000000000000000000000000000000000e+00,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/laser,-Inf,-Inf,-Inf,-Inf
misc/lesmis,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lhr01,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lhr02,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lns_131,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lns_3937,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lns_511,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lnsp3937,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lnsp_131,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lnsp_511,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lock1074,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lock2232,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lock3491,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lock_700,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lop163,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp22,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_25fv47,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_80bau3b,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_adlittle,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/lp_afiro,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_agg,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_agg2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_agg3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_bandm,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_beaconfd,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_blend,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_bnl1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_bnl2,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_bore3d,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_brandy,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_capri,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_cre_a,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_cre_c,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_cycle,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_czprob,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_d2q06c,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_d6cube,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_degen2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_degen3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_dfl001,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_e226,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_etamacro,-Inf,-Inf,-Inf,-Inf
misc/lp_fffff800,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_finnis,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_fit1d,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_fit1p,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_fit2d,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_fit2p,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_ganges,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_gfrd_pnc,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_greenbea,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_greenbeb,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_grow15,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_grow22,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_grow7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_israel,-Inf,-Inf,-Inf,-Inf
misc/lp_kb2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_ken_07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_ken_11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_ken_13,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_lotfi,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_maros,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/lp_modszk1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_nug05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_nug06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_nug07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_nug08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_nug12,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_nug15,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,-Inf
misc/lp_osa_07,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_pds_02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_pds_06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_pds_10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_perold,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_pilot,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_pilot4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_pilot87,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/lp_pilot_ja,-Inf,-Inf,-Inf,-Inf
misc/lp_pilot_we,-Inf,-Inf,-Inf,-Inf
misc/lp_pilotnov,-Inf,-Inf,-Inf,-Inf
misc/lp_qap12,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_qap15,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_qap8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_recipe,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_sc105,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_sc205,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_sc50a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_sc50b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_scagr25,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_scagr7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_scfxm1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_scfxm2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_scfxm3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_scorpion,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_scrs8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_scsd1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_scsd6,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_scsd8,0.00000000000000000000000000000000000e+00,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/lp_sctap1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_sctap2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_sctap3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_share1b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_share2b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_shell,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_ship04l,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_ship04s,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_ship08l,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_ship08s,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_ship12l,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_ship12s,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_sierra,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_stair,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_standata,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_standgub,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_standmps,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_stocfor1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_stocfor2,-Inf,-Inf,-Inf,-Inf
misc/lp_stocfor3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_truss,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_tuff,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_vtp_base,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_wood1p,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_woodw,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_bgdbg1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_bgetam,-Inf,-Inf,-Inf,-Inf
misc/lpi_bgindy,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_bgprtr,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_box1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_ceria3d,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_chemcom,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_cplex1,-Inf,-Inf,-Inf,-Inf
misc/lpi_cplex2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_ex72a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_ex73a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_forest6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_galenet,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_gosh,-Inf,-Inf,-Inf,-Inf
misc/lpi_gran,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_greenbea,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_itest2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_itest6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_klein1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_klein2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_klein3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_mondou2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_pang,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_pilot4i,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_qual,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_reactor,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_refinery,-Inf,-Inf,-Inf,-Inf
misc/lpi_vol1,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_woodinfe,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpl2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpl3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lshp1009,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lshp1270,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lshp1561,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lshp1882,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lshp2233,-Inf,-Inf,-Inf,-Inf
misc/lshp2614,-Inf,-Inf,-Inf,-Inf
misc/lshp3025,-Inf,-Inf,-Inf,-Inf
misc/lshp3466,-Inf,-Inf,-Inf,-Inf
misc/lshp_265,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lshp_406,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lshp_577,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lshp_778,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lund_a,-Inf,-Inf,-Inf,-Inf
misc/lund_b,-Inf,-Inf,-Inf,-Inf
misc/lung1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lutz30-23-b6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/m3plates,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/maayan-Stelzl,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/maayan-faa,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/maayan-figeys,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/maayan-foodweb,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/maayan-pdzbase,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/maayan-vidal,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mahindas,-Inf,-Inf,-Inf,-Inf
misc/man_5976,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mark3jac140,-Inf,-Inf,-Inf,-Inf
misc/mbeacxc,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mbeaflw,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mbeause,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mcca,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mcfe,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/meg1,-Inf,-Inf,-Inf,-Inf
misc/meg4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mesh1e1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mesh1em1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mesh1em6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mesh2e1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mesh2em5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mesh3e1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mesh3em5,-Inf,-Inf,-Inf,-Inf
misc/mhd3200b,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mhd4800b,-Inf,-Inf,-Inf,-Inf
misc/mhda416,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mhdb416,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mimo28x28_system,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/mimo46x46_system,0.00000000000000000000000000000000000e+00,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/mimo8x8_system,0.00000000000000000000000000000000000e+00,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/minnesota,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/minsurfo,-Inf,-Inf,-Inf,-Inf
misc/misc-football,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/misc-jung-code-dep,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/misc-lesmis,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mk10-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mk10-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mk10-b3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mk10-b4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mk11-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mk11-b2,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mk11-b3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mk11-b4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mk11-b4b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mk12-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mk12-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mk12-b5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mk9-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mk9-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mk9-b3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/model1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/model2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/model3,-Inf,-Inf,-Inf,-Inf
misc/model4,0.00000000000000000000000000000000000e+00,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/model5,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/model6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/model7,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/model8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/model9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/moreno_highschool,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/moreno_lesmis,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/moreno_mac,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/moreno_names,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/moreno_oz,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/moreno_propro,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/moreno_sampson,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/msc00726,-Inf,-Inf,-Inf,-Inf
misc/msc01050,-Inf,-Inf,-Inf,-Inf
misc/msc01440,-Inf,-Inf,-Inf,-Inf
misc/msc04515,-Inf,-Inf,-Inf,-Inf
misc/n2c6-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n2c6-b10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n2c6-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n2c6-b3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n2c6-b4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n2c6-b5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n2c6-b6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n2c6-b7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n2c6-b8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n2c6-b9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c4-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c4-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c4-b3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c4-b4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c5-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c5-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c5-b3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c5-b4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c5-b5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c5-b6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c5-b7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c6-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c6-b10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c6-b11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c6-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c6-b3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c6-b4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c6-b5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c6-b6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c6-b7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c6-b8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c6-b9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n4c5-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n4c5-b10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n4c5-b11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n4c5-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n4c5-b3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n4c5-b4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n4c5-b5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n4c5-b6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n4c5-b7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n4c5-b8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n4c5-b9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n4c6-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n4c6-b13,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n4c6-b14,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n4c6-b15,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n4c6-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n4c6-b3,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n4c6-b4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/nasa1824,-Inf,-Inf,-Inf,-Inf
misc/nasa2146,-Inf,-Inf,-Inf,-Inf
misc/nasa4704,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ncvxqp1,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/ncvxqp9,-Inf,-Inf,-Inf,-Inf
misc/nemsafm,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/nemscem,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/nemspmm1,-Inf,-Inf,-Inf,-Inf
misc/nemspmm2,0.00000000000000000000000000000000000e+00,-Inf,-Inf,-Inf
misc/net25,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/netscience,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/netz4504,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/netz4504_dual,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/nl,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/nnc1374,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/nnc261,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/nnc666,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/nopoly,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/nopss_11k,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/nos1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/nos2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/nos3,-Inf,-Inf,-Inf,-Inf
misc/nos4,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/nos5,-Inf,-Inf,-Inf,-Inf
misc/nos6,-Inf,-Inf,-Inf,-Inf
misc/nos7,-Inf,-Inf,-Inf,-Inf
misc/nsic,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/obstclae,-Inf,-Inf,-Inf,-Inf
misc/odepa400,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/odepb400,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/olm100,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/olm1000,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/olm2000,-Inf,-Inf,-Inf,-Inf
misc/olm500,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/olm5000,-Inf,-Inf,-Inf,-Inf
misc/opsahl-openflights,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/opsahl-powergrid,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/opsahl-southernwomen,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/opsahl-ucforum,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/opsahl-ucsocial,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/opsahl-usairport,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/orsirr_1,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/orsirr_2,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/orsreg_1,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/oscil_dcop_01,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_02,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_03,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_04,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_05,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_06,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_07,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_08,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_09,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_10,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_11,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_12,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_13,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_14,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_15,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_16,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_17,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_18,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_19,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_20,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_21,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_22,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_23,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_24,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_25,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_26,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_27,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_28,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_29,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_30,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_31,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_32,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_33,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_34,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_35,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_36,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_37,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_38,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_39,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_40,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_41,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_42,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_43,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_44,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_45,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_46,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_47,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_48,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_49,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_50,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_51,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_52,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_53,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_54,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_55,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_56,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_57,-Inf,-Inf,-Inf,-Inf
misc/oscil_trans_01,-Inf,-Inf,-Inf,-Inf
misc/p0033,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/p0040,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/p010,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/p0201,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/p0282,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/p0291,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/p05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00
misc/p0548,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/p2756,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/p2p-Gnutella04,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/p2p-Gnutella05,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/p2p-Gnutella06,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/p2p-Gnutella08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/p2p-Gnutella09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/p2p-Gnutella24,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/p2p-Gnutella25,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/p2p-Gnutella30,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/p6000,-Inf,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00
misc/pcb1000,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/pcb3000,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/pde225,-Inf,-Inf,-Inf,-Inf
misc/pde2961,-Inf,-Inf,-Inf,-Inf
misc/pde900,-Inf,-Inf,-Inf,-Inf
misc/pds10,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/pesa,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/petster-friendships-hamster,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/petster-hamster,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/pf2177,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/pgp2,-Inf,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00
misc/photogrammetry,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/photogrammetry2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/pivtol,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/plat1919,-Inf,-Inf,-Inf,-Inf
misc/plat362,-Inf,-Inf,-Inf,-Inf
misc/plbuckle,-Inf,-Inf,-Inf,-Inf
misc/plddb,-Inf,-Inf,-Inf,-Inf
misc/plsk1919,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/plskz362,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/pltexpa,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/poisson2D,-Inf,-Inf,-Inf,-Inf
misc/polblogs,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/polbooks,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/poli,-Inf,-Inf,-Inf,-Inf
misc/poli3,-Inf,-Inf,-Inf,-Inf
misc/poli4,-Inf,-Inf,-Inf,-Inf
misc/poli_large,-Inf,-Inf,-Inf,-Inf
misc/pores_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/pores_2,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/pores_3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/power,-Inf,-Inf,-Inf,-Inf
misc/primagaz,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/problem,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/problem1,0.00000000000000000000000000000000000e+00,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/progas,0.00000000000000000000000000000000000e+00,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/pwt,-Inf,0.00000000000000000000000000000000000e+00,-Inf,-Inf
misc/qh1484,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/qh768,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/qh882,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/qiulp,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/qpband,-Inf,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00
misc/r05,0.00000000000000000000000000000000000e+00,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/radfr1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/radoslaw_email,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rail_1357,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rail_5177,0.00000000000000000000000000000000000e+00,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/rajat01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rajat02,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rajat03,-Inf,-Inf,-Inf,-Inf
misc/rajat04,-Inf,-Inf,-Inf,-Inf
misc/rajat05,-Inf,-Inf,-Inf,-Inf
misc/rajat06,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rajat07,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rajat08,-Inf,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00
misc/rajat09,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/rajat10,-Inf,-Inf,-Inf,-Inf
misc/rajat11,-Inf,-Inf,-Inf,-Inf
misc/rajat12,-Inf,-Inf,-Inf,-Inf
misc/rajat13,-Inf,-Inf,-Inf,-Inf
misc/rajat14,-Inf,-Inf,-Inf,-Inf
misc/rajat19,-Inf,-Inf,-Inf,-Inf
misc/rbsa480,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rbsb480,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rdb1250,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rdb1250l,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rdb200,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rdb200l,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rdb2048,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rdb2048_noL,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rdb3200l,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rdb450,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rdb450l,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rdb5000,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rdb800l,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rdb968,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/reactome,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/refine,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rel3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rel4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rel5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rel6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rel7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/relat3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/relat4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/relat5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/relat6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/relat7,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/relat7b,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rgg_n_2_15_s0,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/rkat7_mat5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/robot,0.00000000000000000000000000000000000e+00,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/robot24c1_mat5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/robot24c1_mat5_J,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rosen1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rosen10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rosen2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rosen7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rosen8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rotor1,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rotor2,-Inf,-Inf,-Inf,-Inf
misc/rw136,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rw496,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rw5151,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/saylr1,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/saylr3,0.00000000000000000000000000000000000e+00,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/saylr4,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/sc205-2r,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/scagr7-2b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/scagr7-2c,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/scagr7-2r,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/scfxm1-2b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/scrs8-2b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/scrs8-2c,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/scrs8-2r,-Inf,-Inf,-Inf,-Inf
misc/scsd8-2b,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/scsd8-2c,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/sctap1-2b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/sctap1-2c,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/se,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/seymourl,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/shar_te2-b1,-Inf,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00
misc/sherman1,0.00000000000000000000000000000000000e+00,-Inf,-Inf,0.00000000000000000000000000000000000e+00
misc/sherman2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/sherman3,-Inf,-Inf,-Inf,-Inf
misc/sherman4,-Inf,-Inf,-Inf,-Inf
misc/sherman5,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/shermanACa,-Inf,-Inf,-Inf,-Inf
misc/shermanACd,-Inf,-Inf,-Inf,-Inf
misc/shl_0,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/shl_200,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/shl_400,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/shock-9,-Inf,-Inf,-Inf,-Inf
misc/shuttle_eddy,-Inf,-Inf,-Inf,-Inf
misc/shyy41,-Inf,-Inf,-Inf,-Inf
misc/sit100,-Inf,-Inf,-Inf,-Inf
misc/skirt,-Inf,-Inf,-Inf,-Inf
misc/slptsk,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/small,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/sociopatterns-hypertext,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/sociopatterns-infectious,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/sphere2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/sphere3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/spiral,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/sstmodel,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/steam1,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/steam2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/steam3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/stoch_aircraft,-Inf,-Inf,-Inf,-Inf
misc/stokes64,-Inf,-Inf,-Inf,-Inf
misc/stokes64s,-Inf,-Inf,-Inf,-Inf
misc/stormg2-27,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/stormg2-8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/str_0,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/str_200,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/str_400,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/str_600,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/struct4,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/sts4098,-Inf,-Inf,-Inf,-Inf
misc/stufe,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/stufe-10,-Inf,-Inf,-Inf,-Inf
misc/subelj_cora,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/subelj_euroroad,-Inf,-Inf,-Inf,-Inf
misc/subelj_jdk,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/subelj_jung-j,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/swang1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/swang2,-Inf,-Inf,-Inf,-Inf
misc/t2d_q4,-Inf,-Inf,-Inf,-Inf
misc/t2d_q9,-Inf,-Inf,-Inf,-Inf
misc/t2dal,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/t2dal_a,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/t2dal_bci,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/t2dal_e,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,-Inf,-Inf
misc/t3dl_e,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,-Inf,-Inf
misc/t520,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/t60k,-Inf,-Inf,-Inf,-Inf
misc/tandem_vtx,-Inf,-Inf,-Inf,-Inf
misc/tech-arenas-jazz,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/tech-arenas-meta,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/tech-arenas-pgp,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/tech-as-22july06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/tech-as-735,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/tech-as-caida,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/tech-as-caida20071105,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ted_B,-Inf,-Inf,-Inf,-Inf
misc/ted_B_unscaled,-Inf,-Inf,-Inf,-Inf
misc/testbig,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/tols1090,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/tols2000,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/tols340,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/tols4000,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/tols90,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/tomography,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/torsion1,-Inf,-Inf,-Inf,-Inf
misc/tub100,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/tub1000,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/tuma1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/tuma2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ucidata-gama,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ucidata-zachary,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/uk,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ukerbe1,-Inf,-Inf,-Inf,-Inf
misc/ukerbe1_dual,-Inf,-Inf,-Inf,-Inf
misc/utm1700b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/utm300,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/utm3060,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/viscoplastic1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/wang1,-Inf,-Inf,-Inf,-Inf
misc/wang2,-Inf,-Inf,-Inf,-Inf
misc/watt_1,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/watt_2,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/wb-cs-stanford,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/youtube-groupmemberships,-Inf,-Inf,-Inf,-Inf
rand/CL-1000-1d7-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00
rand/CL-1000-1d7-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-1000-1d7-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-1000-1d8-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-1000-1d8-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-1000-1d8-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-1000-1d9-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-1000-1d9-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-1000-1d9-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-1000-2d0-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-1000-2d0-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-1000-2d0-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-1000-2d1-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-1000-2d1-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-1000-2d1-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-10000-1d7-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-10000-1d7-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-10000-1d7-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-10000-1d8-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-10000-1d8-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-10000-1d8-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-10000-1d9-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-10000-1d9-trial2,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-10000-1d9-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-10000-2d0-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-10000-2d0-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-10000-2d0-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-10000-2d1-trial1,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-10000-2d1-trial2,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-10000-2d1-trial3,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-3-0d1-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-3-0d1-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-3-0d1-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-3-0d2-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-3-0d2-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-3-0d2-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-3-0d3-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-3-0d3-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-3-0d3-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-4-0d1-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-4-0d1-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-4-0d1-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-4-0d2-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-4-0d2-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-4-0d2-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-4-0d3-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-4-0d3-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-4-0d3-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-5-0d1-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-5-0d1-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-5-0d1-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-5-0d2-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-5-0d2-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-5-0d2-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-5-0d3-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-5-0d3-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-5-0d3-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-6-0d1-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-6-0d1-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-6-0d1-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-6-0d2-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-6-0d2-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-6-0d2-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-6-0d3-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-6-0d3-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-6-0d3-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-3-0d1-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-4-0d1-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-4-0d1-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-4-0d1-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-4-0d2-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-4-0d2-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-4-0d2-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-4-0d3-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-4-0d3-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-4-0d3-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-5-0d1-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-5-0d1-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-5-0d1-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-5-0d2-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-5-0d2-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-5-0d2-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-5-0d3-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-5-0d3-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-5-0d3-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-6-0d1-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-6-0d1-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-6-0d1-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-6-0d2-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-6-0d2-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-6-0d2-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-6-0d3-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-6-0d3-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-6-0d3-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-3-0d1-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-4-0d1-trial1,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-4-0d1-trial2,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-4-0d1-trial3,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-4-0d2-trial1,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-4-0d2-trial2,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-4-0d2-trial3,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-4-0d3-trial1,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-4-0d3-trial2,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-4-0d3-trial3,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-5-0d1-trial1,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-5-0d1-trial2,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-5-0d1-trial3,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-5-0d2-trial1,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-5-0d2-trial2,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-5-0d2-trial3,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-5-0d3-trial1,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-5-0d3-trial2,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-5-0d3-trial3,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-6-0d1-trial1,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-6-0d1-trial2,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-6-0d1-trial3,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-6-0d2-trial1,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-6-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-6-0d2-trial3,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-6-0d3-trial1,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-6-0d3-trial2,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-6-0d3-trial3,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/rgg_n_2_15_s0,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,-Inf


==> data/eigen_graph_misc_16/eigenvectors_logarithmic_relative_error.sorted.csv <==
percent,BFloat16,Float16,LinearTakum16,Posit16
0.0,0.0,0.0,0.0,0.0
0.000554016620498615,0.0,0.0,0.0,0.0
0.00110803324099723,0.0,0.0,0.0,0.0
0.0016620498614958448,0.0,0.0,0.0,0.0
0.00221606648199446,0.0,0.0,0.0,0.0
0.002770083102493075,0.0,0.0,0.0,0.0
0.0033240997229916896,0.0,0.0,0.0,0.0
0.003878116343490305,0.0,0.0,0.0,0.0
0.00443213296398892,0.0,0.0,0.0,0.0
0.004986149584487534,0.0,0.0,0.0,0.0
0.00554016620498615,0.0,0.0,0.0,0.0
0.006094182825484765,0.0,0.0,0.0,0.0
0.006648199445983379,0.0,0.0,0.0,0.0
0.007202216066481994,0.0,0.0,0.0,0.0
0.00775623268698061,0.0,0.0,0.0,0.0
0.008310249307479225,0.0,0.0,0.0,0.0
0.00886426592797784,0.0,0.0,0.0,0.0
0.009418282548476454,0.0,0.0,0.0,0.0
0.009972299168975069,0.0,0.0,0.0,0.0
0.010526315789473684,0.0,0.0,0.0,0.0
0.0110803324099723,0.0,0.0,0.0,0.0
0.011634349030470914,0.0,0.0,0.0,0.0
0.01218836565096953,0.0,0.0,0.0,0.0
0.012742382271468145,0.0,0.0,0.0,0.0
0.013296398891966758,0.0,0.0,0.0,0.0
0.013850415512465374,0.0,0.0,0.0,0.0
0.014404432132963989,0.0,0.0,0.0,0.0
0.014958448753462604,0.0,0.0,0.0,0.0
0.01551246537396122,0.0,0.0,0.0,0.0
0.016066481994459834,0.0,0.0,0.0,0.0
0.01662049861495845,0.0,0.0,0.0,0.0
0.017174515235457065,0.0,0.0,0.0,0.0
0.01772853185595568,0.0,0.0,0.0,0.0
0.018282548476454295,0.0,0.0,0.0,0.0
0.018836565096952907,0.0,0.0,0.0,0.0
0.019390581717451522,0.0,0.0,0.0,0.0
0.019944598337950138,0.0,0.0,0.0,0.0
0.020498614958448753,0.0,0.0,0.0,0.0
0.021052631578947368,0.0,0.0,0.0,0.0
0.021606648199445983,0.0,0.0,0.0,0.0
0.0221606648199446,0.0,0.0,0.0,0.0
0.022714681440443214,0.0,0.0,0.0,0.0
0.02326869806094183,0.0,0.0,0.0,0.0
0.023822714681440444,0.0,0.0,0.0,0.0
0.02437673130193906,0.0,0.0,0.0,0.0
0.024930747922437674,0.0,0.0,0.0,0.0
0.02548476454293629,0.0,0.0,0.0,0.0
0.0260387811634349,0.0,0.0,0.0,0.0
0.026592797783933517,0.0,0.0,0.0,0.0
0.027146814404432132,0.0,0.0,0.0,0.0
0.027700831024930747,0.0,0.0,0.0,0.0
0.028254847645429362,0.0,0.0,0.0,0.0
0.028808864265927978,0.0,0.0,0.0,0.0
0.029362880886426593,0.0,0.0,0.0,0.0
0.029916897506925208,0.0,0.0,0.0,0.0
0.030470914127423823,0.0,0.0,0.0,0.0
0.03102493074792244,0.0,0.0,0.0,0.0
0.031578947368421054,0.0,0.0,0.0,0.0
0.03213296398891967,0.0,0.0,0.0,0.0
0.032686980609418284,0.0,0.0,0.0,0.0
0.0332409972299169,0.0,0.0,0.0,0.0
0.033795013850415515,0.0,0.0,0.0,0.0
0.03434903047091413,0.0,0.0,0.0,0.0
0.034903047091412745,0.0,0.0,0.0,0.0
0.03545706371191136,0.0,0.0,0.0,0.0
0.036011080332409975,0.0,0.0,0.0,0.0
0.03656509695290859,0.0,0.0,0.0,0.0
0.0371191135734072,0.0,0.0,0.0,0.0
0.037673130193905814,0.0,0.0,0.0,0.0
0.03822714681440443,0.0,0.0,0.0,0.0
0.038781163434903045,0.0,0.0,0.0,0.0
0.03933518005540166,0.0,0.0,0.0,0.0
0.039889196675900275,0.0,0.0,0.0,0.0
0.04044321329639889,0.0,0.0,0.0,0.0
0.040997229916897505,0.0,0.0,0.0,0.0
0.04155124653739612,0.0,0.0,0.0,0.0
0.042105263157894736,0.0,0.0,0.0,0.0
0.04265927977839335,0.0,0.0,0.0,0.0
0.043213296398891966,0.0,0.0,0.0,0.0
0.04376731301939058,0.0,0.0,0.0,0.0
0.0443213296398892,0.0,0.0,0.0,0.0
0.04487534626038781,0.0,0.0,0.0,0.0
0.04542936288088643,0.0,0.0,0.0,0.0
0.04598337950138504,0.0,0.0,0.0,0.0
0.04653739612188366,0.0,0.0,0.0,0.0
0.04709141274238227,0.0,0.0,0.0,0.0
0.04764542936288089,0.0,0.0,0.0,0.0
0.0481994459833795,0.0,0.0,0.0,0.0
0.04875346260387812,0.0,0.0,0.0,0.0
0.049307479224376734,0.0,0.0,0.0,0.0
0.04986149584487535,0.0,0.0,0.0,0.0
0.050415512465373964,0.0,0.0,0.0,0.0
0.05096952908587258,0.0,0.0,0.0,0.0
0.05152354570637119,0.0,0.0,0.0,0.0
0.0520775623268698,0.0,0.0,0.0,0.0
0.05263157894736842,0.0,0.0,0.0,0.0
0.05318559556786703,0.0,0.0,0.0,0.0
0.05373961218836565,0.0,0.0,0.0,0.0
0.054293628808864264,0.0,0.0,0.0,0.0
0.05484764542936288,0.0,0.0,0.0,0.0
0.055401662049861494,0.0,0.0,0.0,0.0
0.05595567867036011,0.0,0.0,0.0,0.0
0.056509695290858725,0.0,0.0,0.0,0.0
0.05706371191135734,0.0,0.0,0.0,0.0
0.057617728531855955,0.0,0.0,0.0,0.0
0.05817174515235457,0.0,0.0,0.0,0.0
0.058725761772853186,0.0,0.0,0.0,0.0
0.0592797783933518,0.0,0.0,0.0,0.0
0.059833795013850416,0.0,0.0,0.0,0.0
0.06038781163434903,0.0,0.0,0.0,0.0
0.060941828254847646,0.0,0.0,0.0,0.0
0.06149584487534626,0.0,0.0,0.0,0.0
0.06204986149584488,0.0,0.0,0.0,0.0
0.06260387811634349,0.0,0.0,0.0,0.0
0.06315789473684211,0.0,0.0,0.0,0.0
0.06371191135734072,0.0,0.0,0.0,0.0
0.06426592797783934,0.0,0.0,0.0,0.0
0.06481994459833795,0.0,0.0,0.0,0.0
0.06537396121883657,0.0,0.0,0.0,0.0
0.06592797783933518,0.0,0.0,0.0,0.0
0.0664819944598338,0.0,0.0,0.0,0.0
0.06703601108033241,0.0,0.0,0.0,0.0
0.06759002770083103,0.0,0.0,0.0,0.0
0.06814404432132964,0.0,0.0,0.0,0.0
0.06869806094182826,0.0,0.0,0.0,0.0
0.06925207756232687,0.0,0.0,0.0,0.0
0.06980609418282549,0.0,0.0,0.0,0.0
0.0703601108033241,0.0,0.0,0.0,0.0
0.07091412742382272,0.0,0.0,0.0,0.0
0.07146814404432134,0.0,0.0,0.0,0.0
0.07202216066481995,0.0,0.0,0.0,0.0
0.07257617728531857,0.0,0.0,0.0,0.0
0.07313019390581718,0.0,0.0,0.0,0.0
0.07368421052631578,0.0,0.0,0.0,0.0
0.0742382271468144,0.0,0.0,0.0,0.0
0.07479224376731301,0.0,0.0,0.0,0.0
0.07534626038781163,0.0,0.0,0.0,0.0
0.07590027700831024,0.0,0.0,0.0,0.0
0.07645429362880886,0.0,0.0,0.0,0.0
0.07700831024930747,0.0,0.0,0.0,0.0
0.07756232686980609,0.0,0.0,0.0,0.0
0.0781163434903047,0.0,0.0,0.0,0.0
0.07867036011080332,0.0,0.0,0.0,0.0
0.07922437673130193,0.0,0.0,0.0,0.0
0.07977839335180055,0.0,0.0,0.0,0.0
0.08033240997229917,0.0,0.0,0.0,0.0
0.08088642659279778,0.0,0.0,0.0,0.0
0.0814404432132964,0.0,0.0,0.0,0.0
0.08199445983379501,0.0,0.0,0.0,0.0
0.08254847645429363,0.0,0.0,0.0,0.0
0.08310249307479224,0.0,0.0,0.0,0.0
0.08365650969529086,0.0,0.0,0.0,0.0
0.08421052631578947,0.0,0.0,0.0,0.0
0.08476454293628809,0.0,0.0,0.0,0.0
0.0853185595567867,0.0,0.0,0.0,0.0
0.08587257617728532,0.0,0.0,0.0,0.0
0.08642659279778393,0.0,0.0,0.0,0.0
0.08698060941828255,0.0,0.0,0.0,0.0
0.08753462603878116,0.0,0.0,0.0,0.0
0.08808864265927978,0.0,0.0,0.0,0.0
0.0886426592797784,0.0,0.0,0.0,0.0
0.08919667590027701,0.0,0.0,0.0,0.0
0.08975069252077562,0.0,0.0,0.0,0.0
0.09030470914127424,0.0,0.0,0.0,0.0
0.09085872576177285,0.0,0.0,0.0,0.0
0.09141274238227147,0.0,0.0,0.0,0.0
0.09196675900277008,0.0,0.0,0.0,0.0
0.0925207756232687,0.0,0.0,0.0,0.0
0.09307479224376732,0.0,0.0,0.0,0.0
0.09362880886426593,0.0,0.0,0.0,0.0
0.09418282548476455,0.0,0.0,0.0,0.0
0.09473684210526316,0.0,0.0,0.0,0.0
0.09529085872576178,0.0,0.0,0.0,0.0
0.09584487534626039,0.0,0.0,0.0,0.0
0.096398891966759,0.0,0.0,0.0,0.0
0.09695290858725762,0.0,0.0,0.0,0.0
0.09750692520775624,0.0,0.0,0.0,0.0
0.09806094182825485,0.0,0.0,0.0,0.0
0.09861495844875347,0.0,0.0,0.0,0.0
0.09916897506925208,0.0,0.0,0.0,0.0
0.0997229916897507,0.0,0.0,0.0,0.0
0.10027700831024931,0.0,0.0,0.0,0.0
0.10083102493074793,0.0,0.0,0.0,0.0
0.10138504155124654,0.0,0.0,0.0,0.0
0.10193905817174516,0.0,0.0,0.0,0.0
0.10249307479224377,0.0,0.0,0.0,0.0
0.10304709141274238,0.0,0.0,0.0,0.0
0.10360110803324099,0.0,0.0,0.0,0.0
0.1041551246537396,0.0,0.0,0.0,0.0
0.10470914127423822,0.0,0.0,0.0,0.0
0.10526315789473684,0.0,0.0,0.0,0.0
0.10581717451523545,0.0,0.0,0.0,0.0
0.10637119113573407,0.0,0.0,0.0,0.0
0.10692520775623268,0.0,0.0,0.0,0.0
0.1074792243767313,0.0,0.0,0.0,0.0
0.10803324099722991,0.0,0.0,0.0,0.0
0.10858725761772853,0.0,0.0,0.0,0.0
0.10914127423822714,0.0,0.0,0.0,0.0
0.10969529085872576,0.0,0.0,0.0,0.0
0.11024930747922437,0.0,0.0,0.0,0.0
0.11080332409972299,0.0,0.0,0.0,0.0
0.1113573407202216,0.0,0.0,0.0,0.0
0.11191135734072022,0.0,0.0,0.0,0.0
0.11246537396121883,0.0,0.0,0.0,0.0
0.11301939058171745,0.0,0.0,0.0,0.0
0.11357340720221606,0.0,0.0,0.0,0.0
0.11412742382271468,0.0,0.0,0.0,0.0
0.1146814404432133,0.0,0.0,0.0,0.0
0.11523545706371191,0.0,0.0,0.0,0.0
0.11578947368421053,0.0,0.0,0.0,0.0
0.11634349030470914,0.0,0.0,0.0,0.0
0.11689750692520776,0.0,0.0,0.0,0.0
0.11745152354570637,0.0,0.0,0.0,0.0
0.11800554016620499,0.0,0.0,0.0,0.0
0.1185595567867036,0.0,0.0,0.0,0.0
0.11911357340720222,0.0,0.0,0.0,0.0
0.11966759002770083,0.0,0.0,0.0,0.0
0.12022160664819945,0.0,0.0,0.0,0.0
0.12077562326869806,0.0,0.0,0.0,0.0
0.12132963988919668,0.0,0.0,0.0,0.0
0.12188365650969529,0.0,0.0,0.0,0.0
0.12243767313019391,0.0,0.0,0.0,0.0
0.12299168975069252,0.0,0.0,0.0,0.0
0.12354570637119114,0.0,0.0,0.0,0.0
0.12409972299168975,0.0,0.0,0.0,0.0
0.12465373961218837,0.0,0.0,0.0,0.0
0.12520775623268698,0.0,0.0,0.0,0.0
0.1257617728531856,0.0,0.0,0.0,0.0
0.12631578947368421,0.0,0.0,0.0,0.0
0.12686980609418283,0.0,0.0,0.0,0.0
0.12742382271468145,0.0,0.0,0.0,0.0
0.12797783933518006,0.0,0.0,0.0,0.0
0.12853185595567868,0.0,0.0,0.0,0.0
0.1290858725761773,0.0,0.0,0.0,0.0
0.1296398891966759,0.0,0.0,0.0,0.0
0.13019390581717452,0.0,0.0,0.0,0.0
0.13074792243767314,0.0,0.0,0.0,0.0
0.13130193905817175,0.0,0.0,0.0,0.0
0.13185595567867037,0.0,0.0,0.0,0.0
0.13240997229916898,0.0,0.0,0.0,0.0
0.1329639889196676,0.0,0.0,0.0,0.0
0.1335180055401662,0.0,0.0,0.0,0.0
0.13407202216066483,0.0,0.0,0.0,0.0
0.13462603878116344,0.0,0.0,0.0,0.0
0.13518005540166206,0.0,0.0,0.0,0.0
0.13573407202216067,0.0,0.0,0.0,0.0
0.1362880886426593,0.0,0.0,0.0,0.0
0.1368421052631579,0.0,0.0,0.0,0.0
0.13739612188365652,0.0,0.0,0.0,0.0
0.13795013850415513,0.0,0.0,0.0,0.0
0.13850415512465375,0.0,0.0,0.0,0.0
0.13905817174515236,0.0,0.0,0.0,0.0
0.13961218836565098,0.0,0.0,0.0,0.0
0.1401662049861496,0.0,0.0,0.0,0.0
0.1407202216066482,0.0,0.0,0.0,0.0
0.14127423822714683,0.0,0.0,0.0,0.0
0.14182825484764544,0.0,0.0,0.0,0.0
0.14238227146814406,0.0,0.0,0.0,0.0
0.14293628808864267,0.0,0.0,0.0,0.0
0.1434903047091413,0.0,0.0,0.0,0.0
0.1440443213296399,0.0,0.0,0.0,0.0
0.14459833795013852,0.0,0.0,0.0,0.0
0.14515235457063713,0.0,0.0,0.0,0.0
0.14570637119113575,0.0,0.0,0.0,0.0
0.14626038781163436,0.0,0.0,0.0,0.0
0.14681440443213298,0.0,0.0,0.0,0.0
0.14736842105263157,0.0,0.0,0.0,0.0
0.14792243767313018,0.0,0.0,0.0,0.0
0.1484764542936288,0.0,0.0,0.0,0.0
0.1490304709141274,0.0,0.0,0.0,0.0
0.14958448753462603,0.0,0.0,0.0,0.0
0.15013850415512464,0.0,0.0,0.0,0.0
0.15069252077562326,0.0,0.0,0.0,0.0
0.15124653739612187,0.0,0.0,0.0,0.0
0.1518005540166205,0.0,0.0,0.0,0.0
0.1523545706371191,0.0,0.0,0.0,0.0
0.15290858725761772,0.0,0.0,0.0,0.0
0.15346260387811633,0.0,0.0,0.0,0.0
0.15401662049861495,0.0,0.0,0.0,0.0
0.15457063711911356,0.0,0.0,0.0,0.0
0.15512465373961218,0.0,0.0,0.0,0.0
0.1556786703601108,0.0,0.0,0.0,0.0
0.1562326869806094,0.0,0.0,0.0,0.0
0.15678670360110802,0.0,0.0,0.0,0.0
0.15734072022160664,0.0,0.0,0.0,0.0
0.15789473684210525,0.0,0.0,0.0,0.0
0.15844875346260387,0.0,0.0,0.0,0.0
0.15900277008310248,0.0,0.0,0.0,0.0
0.1595567867036011,0.0,0.0,0.0,0.0
0.16011080332409972,0.0,0.0,0.0,0.0
0.16066481994459833,0.0,0.0,0.0,0.0
0.16121883656509695,0.0,0.0,0.0,0.0
0.16177285318559556,0.0,0.0,0.0,0.0
0.16232686980609418,0.0,0.0,0.0,0.0
0.1628808864265928,0.0,0.0,0.0,0.0
0.1634349030470914,0.0,0.0,0.0,0.0
0.16398891966759002,0.0,0.0,0.0,0.0
0.16454293628808864,0.0,0.0,0.0,0.0
0.16509695290858725,0.0,0.0,0.0,0.0
0.16565096952908587,0.0,0.0,0.0,0.0
0.16620498614958448,0.0,0.0,0.0,0.0
0.1667590027700831,0.0,0.0,0.0,0.0
0.1673130193905817,0.0,0.0,0.0,0.0
0.16786703601108033,0.0,0.0,0.0,0.0
0.16842105263157894,0.0,0.0,0.0,0.0
0.16897506925207756,0.0,0.0,0.0,0.0
0.16952908587257617,0.0,0.0,0.0,0.0
0.1700831024930748,0.0,0.0,0.0,0.0
0.1706371191135734,0.0,0.0,0.0,0.0
0.17119113573407202,0.0,0.0,0.0,0.0
0.17174515235457063,0.0,0.0,0.0,0.0
0.17229916897506925,0.0,0.0,0.0,0.0
0.17285318559556787,0.0,0.0,0.0,0.0
0.17340720221606648,0.0,0.0,0.0,0.0
0.1739612188365651,0.0,0.0,0.0,0.0
0.1745152354570637,0.0,0.0,0.0,0.0
0.17506925207756233,0.0,0.0,0.0,0.0
0.17562326869806094,0.0,0.0,0.0,0.0
0.17617728531855956,0.0,0.0,0.0,0.0
0.17673130193905817,0.0,0.0,0.0,0.0
0.1772853185595568,0.0,0.0,0.0,0.0
0.1778393351800554,0.0,0.0,0.0,0.0
0.17839335180055402,0.0,0.0,0.0,0.0
0.17894736842105263,0.0,0.0,0.0,0.0
0.17950138504155125,0.0,0.0,0.0,0.0
0.18005540166204986,0.0,0.0,0.0,0.0
0.18060941828254848,0.0,0.0,0.0,0.0
0.1811634349030471,0.0,0.0,0.0,0.0
0.1817174515235457,0.0,0.0,0.0,0.0
0.18227146814404432,0.0,0.0,0.0,0.0
0.18282548476454294,0.0,0.0,0.0,0.0
0.18337950138504155,0.0,0.0,0.0,0.0
0.18393351800554017,0.0,0.0,0.0,0.0
0.18448753462603878,0.0,0.0,0.0,0.0
0.1850415512465374,0.0,0.0,0.0,0.0
0.18559556786703602,0.0,0.0,0.0,0.0
0.18614958448753463,0.0,0.0,0.0,0.0
0.18670360110803325,0.0,0.0,0.0,0.0
0.18725761772853186,0.0,0.0,0.0,0.0
0.18781163434903048,0.0,0.0,0.0,0.0
0.1883656509695291,0.0,0.0,0.0,0.0
0.1889196675900277,0.0,0.0,0.0,0.0
0.18947368421052632,0.0,0.0,0.0,0.0
0.19002770083102494,0.0,0.0,0.0,0.0
0.19058171745152355,0.0,0.0,0.0,0.0
0.19113573407202217,0.0,0.0,0.0,0.0
0.19168975069252078,0.0,0.0,0.0,0.0
0.1922437673130194,0.0,0.0,0.0,0.0
0.192797783933518,0.0,0.0,0.0,0.0
0.19335180055401663,0.0,0.0,0.0,0.0
0.19390581717451524,0.0,0.0,0.0,0.0
0.19445983379501386,0.0,0.0,0.0,0.0
0.19501385041551247,0.0,0.0,0.0,0.0
0.1955678670360111,0.0,0.0,0.0,0.0
0.1961218836565097,0.0,0.0,0.0,0.0
0.19667590027700832,0.0,0.0,0.0,0.0
0.19722991689750694,0.0,0.0,0.0,0.0
0.19778393351800555,0.0,0.0,0.0,0.0
0.19833795013850417,0.0,0.0,0.0,0.0
0.19889196675900278,0.0,0.0,0.0,0.0
0.1994459833795014,0.0,0.0,0.0,0.0
0.2,0.0,0.0,0.0,0.0
0.20055401662049863,0.0,0.0,0.0,0.0
0.20110803324099724,0.0,0.0,0.0,0.0
0.20166204986149586,0.0,0.0,0.0,0.0
0.20221606648199447,0.0,0.0,0.0,0.0
0.2027700831024931,0.0,0.0,0.0,0.0
0.2033240997229917,0.0,0.0,0.0,0.0
0.20387811634349032,0.0,0.0,0.0,0.0
0.20443213296398893,0.0,0.0,0.0,0.0
0.20498614958448755,0.0,0.0,0.0,0.0
0.20554016620498616,0.0,0.0,0.0,0.0
0.20609418282548475,0.0,0.0,0.0,0.0
0.20664819944598337,0.0,0.0,0.0,0.0
0.20720221606648198,0.0,0.0,0.0,0.0
0.2077562326869806,0.0,0.0,0.0,0.0
0.2083102493074792,0.0,0.0,0.0,0.0
0.20886426592797783,0.0,0.0,0.0,0.0
0.20941828254847644,0.0,0.0,0.0,0.0
0.20997229916897506,0.0,0.0,0.0,0.0
0.21052631578947367,0.0,0.0,0.0,0.0
0.2110803324099723,0.0,0.0,0.0,0.0
0.2116343490304709,0.0,0.0,0.0,0.0
0.21218836565096952,0.0,0.0,0.0,0.0
0.21274238227146813,0.0,0.0,0.0,0.0
0.21329639889196675,0.0,0.0,0.0,0.0
0.21385041551246536,0.0,0.0,0.0,0.0
0.21440443213296398,0.0,0.0,0.0,0.0
0.2149584487534626,0.0,0.0,0.0,0.0
0.2155124653739612,0.0,0.0,0.0,0.0
0.21606648199445982,0.0,0.0,0.0,0.0
0.21662049861495844,0.0,0.0,0.0,0.0
0.21717451523545706,0.0,0.0,0.0,0.0
0.21772853185595567,0.0,0.0,0.0,0.0
0.21828254847645429,0.0,0.0,0.0,0.0
0.2188365650969529,0.0,0.0,0.0,0.0
0.21939058171745152,0.0,0.0,0.0,0.0
0.21994459833795013,0.0,0.0,0.0,0.0
0.22049861495844875,0.0,0.0,0.0,0.0
0.22105263157894736,0.0,0.0,0.0,0.0
0.22160664819944598,0.0,0.0,0.0,0.0
0.2221606648199446,0.0,0.0,0.0,0.0
0.2227146814404432,0.0,0.0,0.0,0.0
0.22326869806094182,0.0,0.0,0.0,0.0
0.22382271468144044,0.0,0.0,0.0,0.0
0.22437673130193905,0.0,0.0,0.0,0.0
0.22493074792243767,0.0,0.0,0.0,0.0
0.22548476454293628,0.0,0.0,0.0,0.0
0.2260387811634349,0.0,0.0,0.0,0.0
0.22659279778393351,0.0,0.0,0.0,0.0
0.22714681440443213,0.0,0.0,0.0,0.0
0.22770083102493074,0.0,0.0,0.0,0.0
0.22825484764542936,0.0,0.0,0.0,0.0
0.22880886426592797,0.0,0.0,0.0,0.0
0.2293628808864266,0.0,0.0,0.0,0.0
0.2299168975069252,0.0,0.0,0.0,0.0
0.23047091412742382,0.0,0.0,0.0,0.0
0.23102493074792244,0.0,0.0,0.0,0.0
0.23157894736842105,0.0,0.0,0.0,0.0
0.23213296398891967,0.0,0.0,0.0,0.0
0.23268698060941828,0.0,0.0,0.0,0.0
0.2332409972299169,0.0,0.0,0.0,0.0
0.2337950138504155,0.0,0.0,0.0,0.0
0.23434903047091413,0.0,0.0,0.0,0.0
0.23490304709141274,0.0,0.0,0.0,0.0
0.23545706371191136,0.0,0.0,0.0,0.0
0.23601108033240997,0.0,0.0,0.0,0.0
0.2365650969529086,0.0,0.0,0.0,0.0
0.2371191135734072,0.0,0.0,0.0,0.0
0.23767313019390582,0.0,0.0,0.0,0.0
0.23822714681440443,0.0,0.0,0.0,0.0
0.23878116343490305,0.0,0.0,0.0,0.0
0.23933518005540166,0.0,0.0,0.0,0.0
0.23988919667590028,0.0,0.0,0.0,0.0
0.2404432132963989,0.0,0.0,0.0,0.0
0.2409972299168975,0.0,0.0,0.0,0.0
0.24155124653739612,0.0,0.0,0.0,0.0
0.24210526315789474,0.0,0.0,0.0,0.0
0.24265927977839336,0.0,0.0,0.0,0.0
0.24321329639889197,0.0,0.0,0.0,0.0
0.24376731301939059,0.0,0.0,0.0,0.0
0.2443213296398892,0.0,0.0,0.0,0.0
0.24487534626038782,0.0,0.0,0.0,0.0
0.24542936288088643,0.0,0.0,0.0,0.0
0.24598337950138505,0.0,0.0,0.0,0.0
0.24653739612188366,0.0,0.0,0.0,0.0
0.24709141274238228,0.0,0.0,0.0,0.0
0.2476454293628809,0.0,0.0,0.0,0.0
0.2481994459833795,0.0,0.0,0.0,0.0
0.24875346260387812,0.0,0.0,0.0,0.0
0.24930747922437674,0.0,0.0,0.0,0.0
0.24986149584487535,0.0,0.0,0.0,0.0
0.25041551246537397,0.0,0.0,0.0,0.0
0.25096952908587256,0.0,0.0,0.0,0.0
0.2515235457063712,0.0,0.0,0.0,0.0
0.2520775623268698,0.0,0.0,0.0,0.0
0.25263157894736843,0.0,0.0,0.0,0.0
0.253185595567867,0.0,0.0,0.0,0.0
0.25373961218836566,0.0,0.0,0.0,0.0
0.25429362880886425,0.0,0.0,0.0,0.0
0.2548476454293629,0.0,0.0,0.0,0.0
0.2554016620498615,0.0,0.0,0.0,0.0
0.2559556786703601,0.0,0.0,0.0,0.0
0.2565096952908587,0.0,0.0,0.0,0.0
0.25706371191135735,0.0,0.0,0.0,0.0
0.25761772853185594,0.0,0.0,0.0,0.0
0.2581717451523546,0.0,0.0,0.0,0.0
0.25872576177285317,0.0,0.0,0.0,0.0
0.2592797783933518,0.0,0.0,0.0,0.0
0.2598337950138504,0.0,0.0,0.0,0.0
0.26038781163434904,0.0,0.0,0.0,0.0
0.26094182825484763,0.0,0.0,0.0,0.0
0.2614958448753463,0.0,0.0,0.0,0.0
0.26204986149584486,0.0,0.0,0.0,0.0
0.2626038781163435,0.0,0.0,0.0,0.0
0.2631578947368421,0.0,0.0,0.0,0.0
0.26371191135734073,0.0,0.0,0.0,0.0
0.2642659279778393,0.0,0.0,0.0,0.0
0.26481994459833796,0.0,0.0,0.0,0.0
0.26537396121883655,0.0,0.0,0.0,0.0
0.2659279778393352,0.0,0.0,0.0,0.0
0.2664819944598338,0.0,0.0,0.0,0.0
0.2670360110803324,0.0,0.0,0.0,0.0
0.267590027700831,0.0,0.0,0.0,0.0
0.26814404432132966,0.0,0.0,0.0,0.0
0.26869806094182824,0.0,0.0,0.0,0.0
0.2692520775623269,0.0,0.0,0.0,0.0
0.2698060941828255,0.0,0.0,0.0,0.0
0.2703601108033241,0.0,0.0,0.0,0.0
0.2709141274238227,0.0,0.0,0.0,0.0
0.27146814404432135,0.0,0.0,0.0,0.0
0.27202216066481993,0.0,0.0,0.0,0.0
0.2725761772853186,0.0,0.0,0.0,0.0
0.27313019390581716,0.0,0.0,0.0,0.0
0.2736842105263158,0.0,0.0,0.0,0.0
0.2742382271468144,0.0,0.0,0.0,0.0
0.27479224376731304,0.0,0.0,0.0,0.0
0.2753462603878116,0.0,0.0,0.0,0.0
0.27590027700831027,0.0,0.0,0.0,0.0
0.27645429362880886,0.0,0.0,0.0,0.0
0.2770083102493075,0.0,0.0,0.0,0.0
0.2775623268698061,0.0,0.0,0.0,0.0
0.27811634349030473,0.0,0.0,0.0,0.0
0.2786703601108033,0.0,0.0,0.0,0.0
0.27922437673130196,0.0,0.0,0.0,0.0
0.27977839335180055,0.0,0.0,0.0,0.0
0.2803324099722992,0.0,0.0,0.0,0.0
0.2808864265927978,0.0,0.0,0.0,0.0
0.2814404432132964,0.0,0.0,0.0,0.0
0.281994459833795,0.0,0.0,0.0,0.0
0.28254847645429365,0.0,0.0,0.0,0.0
0.28310249307479224,0.0,0.0,0.0,0.0
0.2836565096952909,0.0,0.0,0.0,0.0
0.28421052631578947,0.0,0.0,0.0,0.0
0.2847645429362881,0.0,0.0,0.0,0.0
0.2853185595567867,0.0,0.0,0.0,0.0
0.28587257617728534,0.0,0.0,0.0,0.0
0.28642659279778393,0.0,0.0,0.0,0.0
0.2869806094182826,0.0,0.0,0.0,0.0
0.28753462603878116,0.0,0.0,0.0,0.0
0.2880886426592798,0.0,0.0,0.0,0.0
0.2886426592797784,0.0,0.0,0.0,0.0
0.28919667590027703,0.0,0.0,0.0,0.0
0.2897506925207756,0.0,0.0,0.0,0.0
0.29030470914127426,0.0,0.0,0.0,0.0
0.29085872576177285,0.0,0.0,0.0,0.0
0.2914127423822715,0.0,0.0,0.0,0.0
0.2919667590027701,0.0,0.0,0.0,0.0
0.2925207756232687,0.0,0.0,0.0,0.0
0.2930747922437673,0.0,0.0,0.0,0.0
0.29362880886426596,0.0,0.0,0.0,0.0
0.29418282548476454,0.0,0.0,0.0,0.0
0.29473684210526313,0.0,0.0,0.0,0.0
0.2952908587257618,0.0,0.0,0.0,0.0
0.29584487534626036,0.0,0.0,0.0,0.0
0.296398891966759,0.0,0.0,0.0,0.0
0.2969529085872576,0.0,0.0,0.0,0.0
0.29750692520775623,0.0,0.0,0.0,0.0
0.2980609418282548,0.0,0.0,0.0,0.0
0.29861495844875346,0.0,0.0,0.0,0.0
0.29916897506925205,0.0,0.0,0.0,0.0
0.2997229916897507,0.0,0.0,0.0,0.0
0.3002770083102493,0.0,0.0,0.0,0.0
0.3008310249307479,0.0,0.0,0.0,0.0
0.3013850415512465,0.0,0.0,0.0,0.0
0.30193905817174516,0.0,0.0,0.0,0.0
0.30249307479224374,0.0,0.0,0.0,0.0
0.3030470914127424,0.0,0.0,0.0,0.0
0.303601108033241,0.0,0.0,0.0,0.0
0.3041551246537396,0.0,0.0,0.0,0.0
0.3047091412742382,0.0,0.0,0.0,0.0
0.30526315789473685,0.0,0.0,0.0,0.0
0.30581717451523543,0.0,0.0,0.0,0.0
0.3063711911357341,0.0,0.0,0.0,0.0
0.30692520775623267,0.0,0.0,0.0,0.0
0.3074792243767313,0.0,0.0,0.0,0.0
0.3080332409972299,0.0,0.0,0.0,0.0
0.30858725761772854,0.0,0.0,0.0,0.0
0.3091412742382271,0.0,0.0,0.0,0.0
0.30969529085872577,0.0,0.0,0.0,0.0
0.31024930747922436,0.0,0.0,0.0,0.0
0.310803324099723,0.0,0.0,0.0,0.0
0.3113573407202216,0.0,0.0,0.0,0.0
0.31191135734072023,0.0,0.0,0.0,0.0
0.3124653739612188,0.0,0.0,0.0,0.0
0.31301939058171746,0.0,0.0,0.0,0.0
0.31357340720221605,0.0,0.0,0.0,0.0
0.3141274238227147,0.0,0.0,0.0,0.0
0.3146814404432133,0.0,0.0,0.0,0.0
0.3152354570637119,0.0,0.0,0.0,0.0
0.3157894736842105,0.0,0.0,0.0,0.0
0.31634349030470915,0.0,0.0,0.0,0.0
0.31689750692520774,0.0,0.0,0.0,0.0
0.3174515235457064,0.0,0.0,0.0,0.0
0.31800554016620497,0.0,0.0,0.0,0.0
0.3185595567867036,0.0,0.0,0.0,0.0
0.3191135734072022,0.0,0.0,0.0,0.0
0.31966759002770084,0.0,0.0,0.0,0.0
0.32022160664819943,0.0,0.0,0.0,0.0
0.3207756232686981,0.0,0.0,0.0,0.0
0.32132963988919666,0.0,0.0,0.0,0.0
0.3218836565096953,0.0,0.0,0.0,0.0
0.3224376731301939,0.0,0.0,0.0,0.0
0.32299168975069253,0.0,0.0,0.0,0.0
0.3235457063711911,0.0,0.0,0.0,0.0
0.32409972299168976,0.0,0.0,0.0,0.0
0.32465373961218835,0.0,0.0,0.0,0.0
0.325207756232687,0.0,0.0,0.0,0.0
0.3257617728531856,0.0,0.0,0.0,0.0
0.3263157894736842,0.0,0.0,0.0,0.0
0.3268698060941828,0.0,0.0,0.0,0.0
0.32742382271468146,0.0,0.0,0.0,0.0
0.32797783933518004,0.0,0.0,0.0,0.0
0.3285318559556787,0.0,0.0,0.0,0.0
0.3290858725761773,0.0,0.0,0.0,0.0
0.3296398891966759,0.0,0.0,0.0,0.0
0.3301939058171745,0.0,0.0,0.0,0.0
0.33074792243767315,0.0,0.0,0.0,0.0
0.33130193905817173,0.0,0.0,0.0,0.0
0.3318559556786704,0.0,0.0,0.0,0.0
0.33240997229916897,0.0,0.0,0.0,0.0
0.3329639889196676,0.0,0.0,0.0,0.0
0.3335180055401662,0.0,0.0,0.0,0.0
0.33407202216066484,0.0,0.0,0.0,0.0
0.3346260387811634,0.0,0.0,0.0,0.0
0.33518005540166207,0.0,0.0,0.0,0.0
0.33573407202216066,0.0,0.0,0.0,0.0
0.3362880886426593,0.0,0.0,0.0,0.0
0.3368421052631579,0.0,0.0,0.0,0.0
0.33739612188365653,0.0,0.0,0.0,0.0
0.3379501385041551,0.0,0.0,0.0,0.0
0.33850415512465376,0.0,0.0,0.0,0.0
0.33905817174515235,0.0,0.0,0.0,0.0
0.339612188365651,0.0,0.0,0.0,0.0
0.3401662049861496,0.0,0.0,0.0,0.0
0.3407202216066482,0.0,0.0,0.0,0.0
0.3412742382271468,0.0,0.0,0.0,0.0
0.34182825484764545,0.0,0.0,0.0,0.0
0.34238227146814404,0.0,0.0,0.0,0.0
0.3429362880886427,0.0,0.0,0.0,0.0
0.34349030470914127,0.0,0.0,0.0,0.0
0.3440443213296399,0.0,0.0,0.0,0.0
0.3445983379501385,0.0,0.0,0.0,0.0
0.34515235457063714,0.0,0.0,0.0,0.0
0.34570637119113573,0.0,0.0,0.0,0.0
0.3462603878116344,0.0,0.0,0.0,0.0
0.34681440443213296,0.0,0.0,0.0,0.0
0.3473684210526316,0.0,0.0,0.0,0.0
0.3479224376731302,0.0,0.0,0.0,0.0
0.34847645429362883,0.0,0.0,0.0,0.0
0.3490304709141274,0.0,0.0,0.0,0.0
0.34958448753462606,0.0,0.0,0.0,0.0
0.35013850415512465,0.0,0.0,0.0,0.0
0.3506925207756233,0.0,0.0,0.0,0.0
0.3512465373961219,0.0,0.0,0.0,0.0
0.3518005540166205,0.0,0.0,0.0,0.0
0.3523545706371191,0.0,0.0,0.0,0.0
0.35290858725761776,0.0,0.0,0.0,0.0
0.35346260387811634,0.0,0.0,0.0,0.0
0.35401662049861493,0.0,0.0,0.0,0.0
0.3545706371191136,0.0,0.0,0.0,0.0
0.35512465373961216,0.0,0.0,0.0,0.0
0.3556786703601108,0.0,0.0,0.0,0.0
0.3562326869806094,0.0,0.0,0.0,0.0
0.35678670360110804,0.0,0.0,0.0,0.0
0.3573407202216066,0.0,0.0,0.0,0.0
0.35789473684210527,0.0,0.0,0.0,0.0
0.35844875346260385,0.0,0.0,0.0,0.0
0.3590027700831025,0.0,0.0,0.0,0.0
0.3595567867036011,0.0,0.0,0.0,0.0
0.3601108033240997,0.0,0.0,0.0,0.0
0.3606648199445983,0.0,0.0,0.0,0.0
0.36121883656509696,0.0,0.0,0.0,0.0
0.36177285318559554,0.0,0.0,0.0,0.0
0.3623268698060942,0.0,0.0,0.0,0.0
0.3628808864265928,0.0,0.0,0.0,0.0
0.3634349030470914,0.0,0.0,0.0,0.0
0.36398891966759,0.0,0.0,0.0,0.0
0.36454293628808865,0.0,0.0,0.0,0.0
0.36509695290858724,0.0,0.0,0.0,0.0
0.3656509695290859,0.0,0.0,0.0,0.0
0.36620498614958447,0.0,0.0,0.0,0.0
0.3667590027700831,0.0,0.0,0.0,0.0
0.3673130193905817,0.0,0.0,0.0,0.0
0.36786703601108034,0.0,0.0,0.0,0.0
0.3684210526315789,0.0,0.0,0.0,0.0
0.36897506925207757,0.0,0.0,0.0,0.0
0.36952908587257616,0.0,0.0,0.0,0.0
0.3700831024930748,0.0,0.0,0.0,0.0
0.3706371191135734,0.0,0.0,0.0,0.0
0.37119113573407203,0.0,0.0,0.0,0.0
0.3717451523545706,0.0,0.0,0.0,0.0
0.37229916897506926,0.0,0.0,0.0,0.0
0.37285318559556785,0.0,0.0,0.0,0.0
0.3734072022160665,0.0,0.0,0.0,0.0
0.3739612188365651,0.0,0.0,0.0,0.0
0.3745152354570637,0.0,0.0,0.0,0.0
0.3750692520775623,0.0,0.0,0.0,0.0
0.37562326869806095,0.0,0.0,0.0,0.0
0.37617728531855954,0.0,0.0,0.0,0.0
0.3767313019390582,0.0,0.0,0.0,0.0
0.37728531855955677,0.0,0.0,0.0,0.0
0.3778393351800554,0.0,0.0,0.0,0.0
0.378393351800554,0.0,0.0,0.0,0.0
0.37894736842105264,0.0,0.0,0.0,0.0
0.37950138504155123,0.0,0.0,0.0,0.0
0.3800554016620499,0.0,0.0,0.0,0.0
0.38060941828254846,0.0,0.0,0.0,0.0
0.3811634349030471,0.0,0.0,0.0,0.0
0.3817174515235457,0.0,0.0,0.0,0.0
0.38227146814404434,0.0,0.0,0.0,0.0
0.3828254847645429,0.0,0.0,0.0,0.0
0.38337950138504157,0.0,0.0,0.0,0.0
0.38393351800554015,0.0,0.0,0.0,0.0
0.3844875346260388,0.0,0.0,0.0,0.0
0.3850415512465374,0.0,0.0,0.0,0.0
0.385595567867036,0.0,0.0,0.0,0.0
0.3861495844875346,0.0,0.0,0.0,0.0
0.38670360110803326,0.0,0.0,0.0,0.0
0.38725761772853184,0.0,0.0,0.0,0.0
0.3878116343490305,0.0,0.0,0.0,0.0
0.3883656509695291,0.0,0.0,0.0,0.0
0.3889196675900277,0.0,0.0,0.0,0.0
0.3894736842105263,0.0,0.0,0.0,0.0
0.39002770083102495,0.0,0.0,0.0,0.0
0.39058171745152354,0.0,0.0,0.0,0.0
0.3911357340720222,0.0,0.0,0.0,0.0
0.39168975069252077,0.0,0.0,0.0,0.0
0.3922437673130194,0.0,0.0,0.0,0.0
0.392797783933518,0.0,0.0,0.0,0.0
0.39335180055401664,0.0,0.0,0.0,0.0
0.3939058171745152,0.0,0.0,0.0,0.0
0.39445983379501387,0.0,0.0,0.0,0.0
0.39501385041551246,0.0,0.0,0.0,0.0
0.3955678670360111,0.0,0.0,0.0,0.0
0.3961218836565097,0.0,0.0,0.0,0.0
0.39667590027700833,0.0,0.0,0.0,0.0
0.3972299168975069,0.0,0.0,0.0,0.0
0.39778393351800556,0.0,0.0,0.0,0.0
0.39833795013850415,0.0,0.0,0.0,0.0
0.3988919667590028,0.0,0.0,0.0,0.0
0.3994459833795014,0.0,0.0,0.0,0.0
0.4,0.0,0.0,0.0,0.0
0.4005540166204986,0.0,0.0,0.0,0.0
0.40110803324099725,0.0,0.0,0.0,0.0
0.40166204986149584,0.0,0.0,0.0,0.0
0.4022160664819945,0.0,0.0,0.0,0.0
0.40277008310249307,0.0,0.0,0.0,0.0
0.4033240997229917,0.0,0.0,0.0,0.0
0.4038781163434903,0.0,0.0,0.0,0.0
0.40443213296398894,0.0,0.0,0.0,0.0
0.40498614958448753,0.0,0.0,0.0,0.0
0.4055401662049862,0.0,0.0,0.0,0.0
0.40609418282548476,0.0,0.0,0.0,0.0
0.4066481994459834,0.0,0.0,0.0,0.0
0.407202216066482,0.0,0.0,0.0,0.0
0.40775623268698064,0.0,0.0,0.0,0.0
0.4083102493074792,0.0,0.0,0.0,0.0
0.40886426592797787,0.0,0.0,0.0,0.0
0.40941828254847645,0.0,0.0,0.0,0.0
0.4099722991689751,0.0,0.0,0.0,0.0
0.4105263157894737,0.0,0.0,0.0,0.0
0.4110803324099723,0.0,0.0,0.0,0.0
0.4116343490304709,0.0,0.0,0.0,0.0
0.4121883656509695,0.0,0.0,0.0,0.0
0.41274238227146814,0.0,0.0,0.0,0.0
0.41329639889196673,0.0,0.0,0.0,0.0
0.4138504155124654,0.0,0.0,0.0,0.0
0.41440443213296396,0.0,0.0,0.0,0.0
0.4149584487534626,0.0,0.0,0.0,0.0
0.4155124653739612,0.0,0.0,0.0,0.0
0.41606648199445984,0.0,0.0,0.0,0.0
0.4166204986149584,0.0,0.0,0.0,0.0
0.41717451523545707,0.0,0.0,0.0,0.0
0.41772853185595565,0.0,0.0,0.0,0.0
0.4182825484764543,0.0,0.0,0.0,0.0
0.4188365650969529,0.0,0.0,0.0,0.0
0.4193905817174515,0.0,0.0,0.0,0.0
0.4199445983379501,0.0,0.0,0.0,0.0
0.42049861495844876,0.0,0.0,0.0,0.0
0.42105263157894735,0.0,0.0,0.0,0.0
0.421606648199446,0.0,0.0,0.0,0.0
0.4221606648199446,0.0,0.0,0.0,0.0
0.4227146814404432,0.0,0.0,0.0,0.0
0.4232686980609418,0.0,0.0,0.0,0.0
0.42382271468144045,0.0,0.0,0.0,0.0
0.42437673130193904,0.0,0.0,0.0,0.0
0.4249307479224377,0.0,0.0,0.0,0.0
0.42548476454293627,0.0,0.0,0.0,0.0
0.4260387811634349,0.0,0.0,0.0,0.0
0.4265927977839335,0.0,0.0,0.0,0.0
0.42714681440443214,0.0,0.0,0.0,0.0
0.4277008310249307,0.0,0.0,0.0,0.0
0.42825484764542937,0.0,0.0,0.0,0.0
0.42880886426592796,0.0,0.0,0.0,0.0
0.4293628808864266,0.0,0.0,0.0,0.0
0.4299168975069252,0.0,0.0,0.0,0.0
0.43047091412742383,0.0,0.0,0.0,0.0
0.4310249307479224,0.0,0.0,0.0,0.0
0.43157894736842106,0.0,0.0,0.0,0.0
0.43213296398891965,0.0,0.0,0.0,0.0
0.4326869806094183,0.0,0.0,0.0,0.0
0.4332409972299169,0.0,0.0,0.0,0.0
0.4337950138504155,0.0,0.0,0.0,0.0
0.4343490304709141,0.0,0.0,0.0,0.0
0.43490304709141275,0.0,0.0,0.0,0.0
0.43545706371191134,0.0,0.0,0.0,0.0
0.43601108033241,0.0,0.0,0.0,0.0
0.43656509695290857,0.0,0.0,0.0,0.0
0.4371191135734072,0.0,0.0,0.0,0.0
0.4376731301939058,0.0,0.0,0.0,0.0
0.43822714681440444,0.0,0.0,0.0,0.0
0.43878116343490303,0.0,0.0,0.0,0.0
0.4393351800554017,0.0,0.0,0.0,0.0
0.43988919667590026,0.0,0.0,0.0,0.0
0.4404432132963989,0.0,0.0,0.0,0.0
0.4409972299168975,0.0,0.0,0.0,0.0
0.44155124653739614,0.0,0.0,0.0,0.0
0.4421052631578947,0.0,0.0,0.0,0.0
0.44265927977839337,0.0,0.0,0.0,0.0
0.44321329639889195,0.0,0.0,0.0,0.0
0.4437673130193906,0.0,0.0,0.0,0.0
0.4443213296398892,0.0,0.0,0.0,0.0
0.4448753462603878,0.0,0.0,0.0,0.0
0.4454293628808864,0.0,0.0,0.0,0.0
0.44598337950138506,0.0,0.0,0.0,0.0
0.44653739612188365,0.0,0.0,0.0,0.0
0.4470914127423823,0.0,0.0,0.0,0.0
0.4476454293628809,0.0,0.0,0.0,0.0
0.4481994459833795,0.0,0.0,0.0,0.0
0.4487534626038781,0.0,0.0,0.0,0.0
0.44930747922437675,0.0,0.0,0.0,0.0
0.44986149584487534,0.0,0.0,0.0,0.0
0.450415512465374,0.0,0.0,0.0,0.0
0.45096952908587257,0.0,0.0,0.0,0.0
0.4515235457063712,0.0,0.0,0.0,0.0
0.4520775623268698,0.0,0.0,0.0,0.0
0.45263157894736844,0.0,0.0,0.0,0.0
0.45318559556786703,0.0,0.0,0.0,0.0
0.45373961218836567,0.0,0.0,0.0,0.0
0.45429362880886426,0.0,0.0,0.0,0.0
0.4548476454293629,0.0,0.0,0.0,0.0
0.4554016620498615,0.0,0.0,0.0,0.0
0.45595567867036013,0.0,0.0,0.0,0.0
0.4565096952908587,0.0,0.0,0.0,0.0
0.45706371191135736,0.0,0.0,0.0,0.0
0.45761772853185595,0.0,0.0,0.0,0.0
0.4581717451523546,0.0,0.0,0.0,0.0
0.4587257617728532,0.0,0.0,0.0,0.0
0.4592797783933518,0.0,0.0,0.0,0.0
0.4598337950138504,0.0,0.0,0.0,0.0
0.46038781163434905,0.0,0.0,0.0,0.0
0.46094182825484764,0.0,0.0,0.0,0.0
0.4614958448753463,0.0,0.0,0.0,0.0
0.46204986149584487,0.0,0.0,0.0,0.0
0.4626038781163435,0.0,0.0,0.0,0.0
0.4631578947368421,0.0,0.0,0.0,0.0
0.46371191135734074,0.0,0.0,0.0,0.0
0.46426592797783933,0.0,0.0,0.0,0.0
0.464819944598338,0.0,0.0,0.0,0.0
0.46537396121883656,0.0,0.0,0.0,0.0
0.4659279778393352,0.0,0.0,0.0,0.0
0.4664819944598338,0.0,0.0,0.0,0.0
0.46703601108033244,0.0,0.0,0.0,0.0
0.467590027700831,0.0,0.0,0.0,0.0
0.46814404432132967,0.0,0.0,0.0,0.0
0.46869806094182825,0.0,0.0,0.0,0.0
0.4692520775623269,0.0,0.0,0.0,0.0
0.4698060941828255,0.0,0.0,0.0,0.0
0.4703601108033241,0.0,0.0,0.0,0.0
0.4709141274238227,0.0,0.0,0.0,0.0
0.4714681440443213,0.0,0.0,0.0,0.0
0.47202216066481995,0.0,0.0,0.0,0.0
0.47257617728531853,0.0,0.0,0.0,0.0
0.4731301939058172,0.0,0.0,0.0,0.0
0.47368421052631576,0.0,0.0,0.0,0.0
0.4742382271468144,0.0,0.0,0.0,0.0
0.474792243767313,0.0,0.0,0.0,0.0
0.47534626038781164,0.0,0.0,0.0,0.0
0.4759002770083102,0.0,0.0,0.0,0.0
0.47645429362880887,0.0,0.0,0.0,0.0
0.47700831024930745,0.0,0.0,0.0,0.0
0.4775623268698061,0.0,0.0,0.0,0.0
0.4781163434903047,0.0,0.0,0.0,0.0
0.47867036011080333,0.0,0.0,0.0,0.0
0.4792243767313019,0.0,0.0,0.0,0.0
0.47977839335180056,0.0,0.0,0.0,0.0
0.48033240997229915,0.0,0.0,0.0,0.0
0.4808864265927978,0.0,0.0,0.0,0.0
0.4814404432132964,0.0,0.0,0.0,0.0
0.481994459833795,0.0,0.0,0.0,0.0
0.4825484764542936,0.0,0.0,0.0,0.0
0.48310249307479225,0.0,0.0,0.0,0.0
0.48365650969529084,0.0,0.0,0.0,0.0
0.4842105263157895,0.0,0.0,0.0,0.0
0.48476454293628807,0.0,0.0,0.0,0.0
0.4853185595567867,0.0,0.0,0.0,0.0
0.4858725761772853,0.0,0.0,0.0,0.0
0.48642659279778394,0.0,0.0,0.0,0.0
0.48698060941828253,0.0,0.0,0.0,0.0
0.48753462603878117,0.0,0.0,0.0,0.0
0.48808864265927976,0.0,0.0,0.0,0.0
0.4886426592797784,0.0,0.0,0.0,0.0
0.489196675900277,0.0,0.0,0.0,0.0
0.48975069252077563,0.0,0.0,0.0,0.0
0.4903047091412742,0.0,0.0,0.0,0.0
0.49085872576177286,0.0,0.0,0.0,0.0
0.49141274238227145,0.0,0.0,0.0,0.0
0.4919667590027701,0.0,0.0,0.0,0.0
0.4925207756232687,0.0,0.0,0.0,0.0
0.4930747922437673,0.0,0.0,0.0,0.0
0.4936288088642659,0.0,0.0,0.0,0.0
0.49418282548476455,0.0,0.0,0.0,0.0
0.49473684210526314,0.0,0.0,0.0,0.0
0.4952908587257618,0.0,0.0,0.0,0.0
0.49584487534626037,0.0,0.0,0.0,0.0
0.496398891966759,0.0,0.0,0.0,0.0
0.4969529085872576,0.0,0.0,0.0,0.0
0.49750692520775625,0.0,0.0,0.0,0.0
0.49806094182825483,0.0,0.0,0.0,0.0
0.4986149584487535,0.0,0.0,0.0,0.0
0.49916897506925206,0.0,0.0,0.0,0.0
0.4997229916897507,0.0,0.0,0.0,0.0
0.5002770083102493,0.0,0.0,0.0,0.0
0.5008310249307479,0.0,0.0,0.0,0.0
0.5013850415512465,0.0,0.0,0.0,0.0
0.5019390581717451,0.0,0.0,0.0,0.0
0.5024930747922438,0.0,0.0,0.0,0.0
0.5030470914127424,0.0,0.0,0.0,0.0
0.503601108033241,0.0,0.0,0.0,0.0
0.5041551246537396,0.0,0.0,0.0,0.0
0.5047091412742383,0.0,0.0,0.0,0.0
0.5052631578947369,0.0,0.0,0.0,0.0
0.5058171745152354,0.0,0.0,0.0,0.0
0.506371191135734,0.0,0.0,0.0,0.0
0.5069252077562327,0.0,0.0,0.0,0.0
0.5074792243767313,0.0,0.0,0.0,0.0
0.5080332409972299,0.0,0.0,0.0,0.0
0.5085872576177285,0.0,0.0,0.0,0.0
0.5091412742382272,0.0,0.0,0.0,0.0
0.5096952908587258,0.0,0.0,0.0,0.0
0.5102493074792244,0.0,0.0,0.0,0.0
0.510803324099723,0.0,0.0,0.0,0.0
0.5113573407202217,0.0,0.0,0.0,0.0
0.5119113573407202,0.0,0.0,0.0,0.0
0.5124653739612188,0.0,0.0,0.0,0.0
0.5130193905817174,0.0,0.0,0.0,0.0
0.5135734072022161,0.0,0.0,0.0,0.0
0.5141274238227147,0.0,0.0,0.0,0.0
0.5146814404432133,0.0,0.0,0.0,0.0
0.5152354570637119,0.0,0.0,0.0,0.0
0.5157894736842106,0.0,0.0,0.0,0.0
0.5163434903047092,0.0,0.0,0.0,0.0
0.5168975069252078,0.0,0.0,0.0,0.0
0.5174515235457063,0.0,0.0,0.0,0.0
0.518005540166205,0.0,0.0,0.0,0.0
0.5185595567867036,0.0,0.0,0.0,0.0
0.5191135734072022,0.0,0.0,0.0,0.0
0.5196675900277008,0.0,0.0,0.0,0.0
0.5202216066481995,0.0,0.0,0.0,0.0
0.5207756232686981,0.0,0.0,0.0,0.0
0.5213296398891967,0.0,0.0,0.0,0.0
0.5218836565096953,0.0,0.0,0.0,0.0
0.522437673130194,0.0,0.0,0.0,0.0
0.5229916897506925,0.0,0.0,0.0,0.0
0.5235457063711911,0.0,0.0,0.0,0.0
0.5240997229916897,0.0,0.0,0.0,0.0
0.5246537396121884,0.0,0.0,0.0,0.0
0.525207756232687,0.0,0.0,0.0,0.0
0.5257617728531856,0.0,0.0,0.0,0.0
0.5263157894736842,0.0,0.0,0.0,0.0
0.5268698060941829,0.0,0.0,0.0,0.0
0.5274238227146815,0.0,0.0,0.0,0.0
0.52797783933518,0.0,0.0,0.0,0.0
0.5285318559556786,0.0,0.0,0.0,0.0
0.5290858725761773,0.0,0.0,0.0,0.0
0.5296398891966759,0.0,0.0,0.0,0.0
0.5301939058171745,0.0,0.0,0.0,0.0
0.5307479224376731,0.0,0.0,0.0,0.0
0.5313019390581717,0.0,0.0,0.0,0.0
0.5318559556786704,0.0,0.0,0.0,0.0
0.532409972299169,0.0,0.0,0.0,0.0
0.5329639889196676,0.0,0.0,0.0,0.0
0.5335180055401662,0.0,0.0,0.0,0.0
0.5340720221606648,0.0,0.0,0.0,0.0
0.5346260387811634,0.0,0.0,0.0,0.0
0.535180055401662,0.0,0.0,0.0,0.0
0.5357340720221606,0.0,0.0,0.0,0.0
0.5362880886426593,0.0,0.0,0.0,0.0
0.5368421052631579,0.0,0.0,0.0,0.0
0.5373961218836565,0.0,0.0,0.0,0.0
0.5379501385041551,0.0,0.0,0.0,0.0
0.5385041551246538,0.0,0.0,0.0,0.0
0.5390581717451524,0.0,0.0,0.0,0.0
0.539612188365651,0.0,0.0,0.0,0.0
0.5401662049861495,0.0,0.0,0.0,0.0
0.5407202216066482,0.0,0.0,0.0,0.0
0.5412742382271468,0.0,0.0,0.0,0.0
0.5418282548476454,0.0,0.0,0.0,0.0
0.542382271468144,0.0,0.0,0.0,0.0
0.5429362880886427,0.0,0.0,0.0,0.0
0.5434903047091413,0.0,0.0,0.0,0.0
0.5440443213296399,0.0,0.0,0.0,0.0
0.5445983379501385,0.0,0.0,0.0,0.0
0.5451523545706372,0.0,0.0,0.0,0.0
0.5457063711911357,0.0,0.0,0.0,0.0
0.5462603878116343,0.0,0.0,0.0,0.0
0.5468144044321329,0.0,0.0,0.0,0.0
0.5473684210526316,0.0,0.0,0.0,0.0
0.5479224376731302,0.0,0.0,0.0,0.0
0.5484764542936288,0.0,0.0,0.0,0.0
0.5490304709141274,0.0,0.0,0.0,0.0
0.5495844875346261,0.0,0.0,0.0,0.0
0.5501385041551247,0.0,0.0,0.0,0.0
0.5506925207756233,0.0,0.0,0.0,0.0
0.5512465373961218,0.0,0.0,0.0,0.0
0.5518005540166205,0.0,0.0,0.0,0.0
0.5523545706371191,0.0,0.0,0.0,0.0
0.5529085872576177,0.0,0.0,0.0,0.0
0.5534626038781163,0.0,0.0,0.0,0.0
0.554016620498615,0.0,0.0,0.0,0.0
0.5545706371191136,0.0,0.0,0.0,0.0
0.5551246537396122,0.0,0.0,0.0,0.0
0.5556786703601108,0.0,0.0,0.0,0.0
0.5562326869806095,0.0,0.0,0.0,0.0
0.556786703601108,0.0,0.0,0.0,0.0
0.5573407202216066,0.0,0.0,0.0,0.0
0.5578947368421052,0.0,0.0,0.0,0.0
0.5584487534626039,0.0,0.0,0.0,0.0
0.5590027700831025,0.0,0.0,0.0,0.0
0.5595567867036011,0.0,0.0,0.0,0.0
0.5601108033240997,0.0,0.0,0.0,0.0
0.5606648199445984,0.0,0.0,0.0,0.0
0.561218836565097,0.0,0.0,0.0,0.0
0.5617728531855956,0.0,0.0,0.0,0.0
0.5623268698060941,0.0,0.0,0.0,0.0
0.5628808864265928,0.0,0.0,0.0,0.0
0.5634349030470914,0.0,0.0,0.0,0.0
0.56398891966759,0.0,0.0,0.0,0.0
0.5645429362880886,0.0,0.0,0.0,0.0
0.5650969529085873,0.0,0.0,0.0,0.0
0.5656509695290859,0.0,0.0,0.0,0.0
0.5662049861495845,0.0,0.0,0.0,0.0
0.5667590027700831,0.0,0.0,0.0,0.0
0.5673130193905818,0.0,0.0,0.0,0.0
0.5678670360110804,0.0,0.0,0.0,0.0
0.5684210526315789,0.0,0.0,0.0,0.0
0.5689750692520775,0.0,0.0,0.0,0.0
0.5695290858725762,0.0,0.0,0.0,0.0
0.5700831024930748,0.0,0.0,0.0,0.0
0.5706371191135734,0.0,0.0,0.0,0.0
0.571191135734072,0.0,0.0,0.0,0.0
0.5717451523545707,0.0,0.0,0.0,0.0
0.5722991689750693,0.0,0.0,0.0,0.0
0.5728531855955679,0.0,0.0,0.0,0.0
0.5734072022160664,0.0,0.0,0.0,0.0
0.5739612188365651,0.0,0.0,0.0,0.0
0.5745152354570637,0.0,0.0,0.0,0.0
0.5750692520775623,0.0,0.0,0.0,0.0
0.5756232686980609,0.0,0.0,0.0,0.0
0.5761772853185596,0.0,0.0,0.0,0.0
0.5767313019390582,0.0,0.0,0.0,0.0
0.5772853185595568,0.0,0.0,0.0,0.0
0.5778393351800554,0.0,0.0,0.0,0.0
0.5783933518005541,0.0,0.0,0.0,0.0
0.5789473684210527,0.0,0.0,0.0,0.0
0.5795013850415512,0.0,0.0,0.0,0.0
0.5800554016620498,0.0,0.0,0.0,0.0
0.5806094182825485,0.0,0.0,0.0,0.0
0.5811634349030471,0.0,0.0,0.0,0.0
0.5817174515235457,0.0,0.0,0.0,0.0
0.5822714681440443,0.0,0.0,0.0,0.0
0.582825484764543,0.0,0.0,0.0,0.0
0.5833795013850416,0.0,0.0,0.0,0.0
0.5839335180055402,0.0,0.0,0.0,0.0
0.5844875346260388,0.0,0.0,0.0,0.0
0.5850415512465375,0.0,0.0,0.0,0.0
0.585595567867036,0.0,0.0,0.0,0.0
0.5861495844875346,0.0,0.0,0.0,0.0
0.5867036011080332,0.0,0.0,0.0,0.0
0.5872576177285319,0.0,0.0,0.0,0.0
0.5878116343490305,0.0,0.0,0.0,0.0
0.5883656509695291,0.0,0.0,0.0,0.0
0.5889196675900277,0.0,0.0,0.0,0.0
0.5894736842105263,0.0,0.0,0.0,0.0
0.590027700831025,0.0,0.0,0.0,0.0
0.5905817174515235,0.0,0.0,0.0,0.0
0.5911357340720221,0.0,0.0,0.0,0.0
0.5916897506925207,0.0,0.0,0.0,0.0
0.5922437673130194,0.0,0.0,0.0,0.0
0.592797783933518,0.0,0.0,0.0,0.0
0.5933518005540166,0.0,0.0,0.0,0.0
0.5939058171745152,0.0,0.0,0.0,0.0
0.5944598337950139,0.0,0.0,0.0,0.0
0.5950138504155125,0.0,0.0,0.0,0.0
0.5955678670360111,0.0,0.0,0.0,0.0
0.5961218836565096,0.0,0.0,0.0,0.0
0.5966759002770083,0.0,0.0,0.0,0.0
0.5972299168975069,0.0,0.0,0.0,0.0
0.5977839335180055,0.0,0.0,0.0,0.0
0.5983379501385041,0.0,0.0,0.0,0.0
0.5988919667590028,0.0,0.0,0.0,0.0
0.5994459833795014,0.0,0.0,0.0,0.0
0.6,0.0,0.0,0.0,0.0
0.6005540166204986,0.0,0.0,0.0,0.0
0.6011080332409973,0.0,0.0,0.0,0.0
0.6016620498614959,0.0,0.0,0.0,0.0
0.6022160664819944,0.0,0.0,0.0,0.0
0.602770083102493,0.0,0.0,0.0,0.0
0.6033240997229917,0.0,0.0,0.0,0.0
0.6038781163434903,0.0,0.0,0.0,0.0
0.6044321329639889,0.0,0.0,0.0,0.0
0.6049861495844875,0.0,0.0,0.0,0.0
0.6055401662049862,0.0,0.0,0.0,0.0
0.6060941828254848,0.0,0.0,0.0,0.0
0.6066481994459834,0.0,0.0,0.0,0.0
0.607202216066482,0.0,0.0,0.0,0.0
0.6077562326869806,0.0,0.0,0.0,0.0
0.6083102493074792,0.0,0.0,0.0,0.0
0.6088642659279778,0.0,0.0,0.0,0.0
0.6094182825484764,0.0,0.0,0.0,0.0
0.6099722991689751,0.0,0.0,0.0,0.0
0.6105263157894737,0.0,0.0,0.0,0.0
0.6110803324099723,0.0,0.0,0.0,0.0
0.6116343490304709,0.0,0.0,0.0,0.0
0.6121883656509696,0.0,0.0,0.0,0.0
0.6127423822714682,0.0,0.0,0.0,0.0
0.6132963988919667,0.0,0.0,0.0,0.0
0.6138504155124653,0.0,0.0,0.0,0.0
0.614404432132964,0.0,0.0,0.0,0.0
0.6149584487534626,0.0,0.0,0.0,0.0
0.6155124653739612,0.0,0.0,0.0,0.0
0.6160664819944598,0.0,0.0,0.0,0.0
0.6166204986149585,0.0,0.0,0.0,0.0
0.6171745152354571,0.0,0.0,0.0,0.0
0.6177285318559557,0.0,0.0,0.0,0.0
0.6182825484764543,0.0,0.0,0.0,0.0
0.618836565096953,0.0,0.0,0.0,0.0
0.6193905817174515,0.0,0.0,0.0,0.0
0.6199445983379501,0.0,0.0,0.0,0.0
0.6204986149584487,0.0,0.0,0.0,0.0
0.6210526315789474,0.0,0.0,0.0,0.0
0.621606648199446,0.0,0.0,0.0,0.0
0.6221606648199446,0.0,0.0,0.0,0.0
0.6227146814404432,0.0,0.0,0.0,0.0
0.6232686980609419,0.0,0.0,0.0,0.0
0.6238227146814405,0.0,0.0,0.0,0.0
0.624376731301939,0.0,0.0,0.0,0.0
0.6249307479224376,0.0,0.0,0.0,0.0
0.6254847645429363,0.0,0.0,0.0,0.0
0.6260387811634349,0.0,0.0,0.0,0.0
0.6265927977839335,0.0,0.0,0.0,0.0
0.6271468144044321,0.0,0.0,0.0,0.0
0.6277008310249308,0.0,0.0,0.0,0.0
0.6282548476454294,0.0,0.0,0.0,0.0
0.628808864265928,0.0,0.0,0.0,0.0
0.6293628808864266,0.0,0.0,0.0,0.0
0.6299168975069253,0.0,0.0,0.0,0.0
0.6304709141274238,0.0,0.0,0.0,0.0
0.6310249307479224,0.0,0.0,0.0,0.0
0.631578947368421,0.0,0.0,0.0,0.0
0.6321329639889197,0.0,0.0,0.0,0.0
0.6326869806094183,0.0,0.0,0.0,0.0
0.6332409972299169,0.0,0.0,0.0,0.0
0.6337950138504155,0.0,0.0,0.0,0.0
0.6343490304709142,0.0,0.0,0.0,0.0
0.6349030470914128,0.0,0.0,0.0,0.0
0.6354570637119114,0.0,0.0,0.0,0.0
0.6360110803324099,0.0,0.0,0.0,0.0
0.6365650969529086,0.0,0.0,0.0,0.0
0.6371191135734072,0.0,0.0,0.0,0.0
0.6376731301939058,0.0,0.0,0.0,0.0
0.6382271468144044,0.0,0.0,0.0,0.0
0.6387811634349031,0.0,0.0,0.0,0.0
0.6393351800554017,0.0,0.0,0.0,0.0
0.6398891966759003,0.0,0.0,0.0,0.0
0.6404432132963989,0.0,0.0,0.0,0.0
0.6409972299168976,0.0,0.0,0.0,0.0
0.6415512465373961,0.0,0.0,0.0,0.0
0.6421052631578947,0.0,0.0,0.0,0.0
0.6426592797783933,0.0,0.0,0.0,0.0
0.643213296398892,0.0,0.0,0.0,0.0
0.6437673130193906,0.0,0.0,0.0,0.0
0.6443213296398892,0.0,0.0,0.0,0.0
0.6448753462603878,0.0,0.0,0.0,0.0
0.6454293628808865,0.0,0.0,0.0,0.0
0.6459833795013851,0.0,0.0,0.0,0.0
0.6465373961218837,0.0,0.0,0.0,0.0
0.6470914127423822,0.0,0.0,0.0,0.0
0.6476454293628808,0.0,0.0,0.0,0.0
0.6481994459833795,0.0,0.0,0.0,0.0
0.6487534626038781,0.0,0.0,0.0,0.0
0.6493074792243767,0.0,0.0,0.0,0.0
0.6498614958448753,0.0,0.0,0.0,0.0
0.650415512465374,0.0,0.0,0.0,0.0
0.6509695290858726,0.0,0.0,0.0,0.0
0.6515235457063712,0.0,0.0,0.0,0.0
0.6520775623268698,0.0,0.0,0.0,0.0
0.6526315789473685,0.0,0.0,0.0,0.0
0.653185595567867,0.0,0.0,0.0,0.0
0.6537396121883656,0.0,0.0,0.0,0.0
0.6542936288088642,0.0,0.0,0.0,0.0
0.6548476454293629,0.0,0.0,0.0,0.0
0.6554016620498615,0.0,0.0,0.0,0.0
0.6559556786703601,0.0,0.0,0.0,0.0
0.6565096952908587,0.0,0.0,0.0,0.0
0.6570637119113574,0.0,0.0,0.0,0.0
0.657617728531856,0.0,0.0,0.0,0.0
0.6581717451523545,0.0,0.0,0.0,0.0
0.6587257617728531,0.0,0.0,0.0,0.0
0.6592797783933518,0.0,0.0,0.0,0.0
0.6598337950138504,0.0,0.0,0.0,0.0
0.660387811634349,0.0,0.0,0.0,0.0
0.6609418282548476,0.0,0.0,0.0,0.0
0.6614958448753463,0.0,0.0,0.0,0.0
0.6620498614958449,0.0,0.0,0.0,0.0
0.6626038781163435,0.0,0.0,0.0,0.0
0.6631578947368421,0.0,0.0,0.0,0.0
0.6637119113573408,0.0,0.0,0.0,0.0
0.6642659279778393,0.0,0.0,0.0,0.0
0.6648199445983379,0.0,0.0,0.0,0.0
0.6653739612188365,0.0,0.0,0.0,0.0
0.6659279778393352,0.0,0.0,0.0,0.0
0.6664819944598338,0.0,0.0,0.0,0.0
0.6670360110803324,0.0,0.0,0.0,0.0
0.667590027700831,0.0,0.0,0.0,0.0
0.6681440443213297,0.0,0.0,0.0,0.0
0.6686980609418283,0.0,0.0,0.0,0.0
0.6692520775623269,0.0,0.0,0.0,0.0
0.6698060941828254,0.0,0.0,0.0,0.0
0.6703601108033241,0.0,0.0,0.0,0.0
0.6709141274238227,0.0,0.0,0.0,0.0
0.6714681440443213,0.0,0.0,0.0,0.0
0.6720221606648199,0.0,0.0,0.0,0.0
0.6725761772853186,0.0,0.0,0.0,0.0
0.6731301939058172,0.0,0.0,0.0,0.0
0.6736842105263158,0.0,0.0,0.0,0.0
0.6742382271468144,0.0,0.0,0.0,0.0
0.6747922437673131,0.0,0.0,0.0,0.0
0.6753462603878116,0.0,0.0,0.0,0.0
0.6759002770083102,0.0,0.0,0.0,0.0
0.6764542936288088,0.0,0.0,0.0,0.0
0.6770083102493075,0.0,0.0,0.0,0.0
0.6775623268698061,0.0,0.0,0.0,0.0
0.6781163434903047,0.0,0.0,0.0,0.0
0.6786703601108033,0.0,0.0,0.0,0.0
0.679224376731302,0.0,0.0,0.0,0.0
0.6797783933518006,0.0,0.0,0.0,0.0
0.6803324099722992,0.0,0.0,0.0,0.0
0.6808864265927977,0.0,0.0,0.0,0.0
0.6814404432132964,0.0,0.0,0.0,0.0
0.681994459833795,0.0,0.0,0.0,0.0
0.6825484764542936,0.0,0.0,0.0,0.0
0.6831024930747922,0.0,0.0,0.0,0.0
0.6836565096952909,0.0,0.0,0.0,0.0
0.6842105263157895,0.0,0.0,0.0,0.0
0.6847645429362881,0.0,0.0,0.0,0.0
0.6853185595567867,0.0,0.0,0.0,0.0
0.6858725761772854,0.0,0.0,0.0,0.0
0.686426592797784,0.0,0.0,0.0,0.0
0.6869806094182825,0.0,0.0,0.0,0.0
0.6875346260387811,0.0,0.0,0.0,0.0
0.6880886426592798,0.0,0.0,0.0,0.0
0.6886426592797784,0.0,0.0,0.0,0.0
0.689196675900277,0.0,0.0,0.0,0.0
0.6897506925207756,0.0,0.0,0.0,0.0
0.6903047091412743,0.0,0.0,0.0,0.0
0.6908587257617729,0.0,0.0,0.0,0.0
0.6914127423822715,0.0,0.0,0.0,0.0
0.69196675900277,0.0,0.0,0.0,0.0
0.6925207756232687,0.0,0.0,0.0,0.0
0.6930747922437673,0.0,0.0,0.0,0.0
0.6936288088642659,0.0,0.0,0.0,0.0
0.6941828254847645,0.0,0.0,0.0,0.0
0.6947368421052632,0.0,0.0,0.0,0.0
0.6952908587257618,0.0,0.0,0.0,0.0
0.6958448753462604,0.0,0.0,0.0,0.0
0.696398891966759,0.0,0.0,0.0,0.0
0.6969529085872577,0.0,0.0,0.0,0.0
0.6975069252077563,0.0,0.0,0.0,0.0
0.6980609418282548,0.0,0.0,0.0,0.0
0.6986149584487534,0.0,0.0,0.0,0.0
0.6991689750692521,0.0,0.0,0.0,0.0
0.6997229916897507,0.0,0.0,0.0,0.0
0.7002770083102493,0.0,0.0,0.0,0.0
0.7008310249307479,0.0,0.0,0.0,0.0
0.7013850415512466,0.0,0.0,0.0,0.0
0.7019390581717452,0.0,0.0,0.0,0.0
0.7024930747922438,0.0,0.0,0.0,0.0
0.7030470914127424,0.0,0.0,0.0,0.0
0.703601108033241,0.0,0.0,0.0,0.0
0.7041551246537396,0.0,0.0,0.0,0.0
0.7047091412742382,0.0,0.0,0.0,0.0
0.7052631578947368,0.0,0.0,0.0,0.0
0.7058171745152355,0.0,0.0,0.0,0.0
0.7063711911357341,0.0,0.0,0.0,0.0
0.7069252077562327,0.0,0.0,0.0,0.0
0.7074792243767313,0.0,0.0,0.0,0.0
0.7080332409972299,0.0,0.0,0.0,0.0
0.7085872576177286,0.0,0.0,0.0,0.0
0.7091412742382271,0.0,0.0,0.0,0.0
0.7096952908587257,0.0,0.0,0.0,0.0
0.7102493074792243,0.0,0.0,0.0,0.0
0.710803324099723,0.0,0.0,0.0,0.0
0.7113573407202216,0.0,0.0,0.0,0.0
0.7119113573407202,0.0,0.0,0.0,0.0
0.7124653739612188,0.0,0.0,0.0,0.0
0.7130193905817175,0.0,0.0,0.0,0.0
0.7135734072022161,0.0,0.0,0.0,0.0
0.7141274238227147,0.0,0.0,0.0,0.0
0.7146814404432132,0.0,0.0,0.0,0.0
0.7152354570637119,0.0,0.0,0.0,0.0
0.7157894736842105,0.0,0.0,0.0,0.0
0.7163434903047091,0.0,0.0,0.0,0.0
0.7168975069252077,0.0,0.0,0.0,0.0
0.7174515235457064,0.0,0.0,0.0,0.0
0.718005540166205,0.0,0.0,0.0,0.0
0.7185595567867036,0.0,0.0,0.0,0.0
0.7191135734072022,0.0,0.0,0.0,0.0
0.7196675900277009,0.0,0.0,0.0,0.0
0.7202216066481995,0.0,0.0,0.0,0.0
0.720775623268698,0.0,0.0,0.0,0.0
0.7213296398891966,0.0,0.0,0.0,0.0
0.7218836565096953,0.0,0.0,0.0,0.0
0.7224376731301939,0.0,0.0,0.0,0.0
0.7229916897506925,0.0,0.0,0.0,0.0
0.7235457063711911,0.0,0.0,0.0,0.0
0.7240997229916898,0.0,0.0,0.0,0.0
0.7246537396121884,0.0,0.0,0.0,0.0
0.725207756232687,0.0,0.0,0.0,0.0
0.7257617728531855,0.0,0.0,0.0,0.0
0.7263157894736842,0.0,0.0,0.0,0.0
0.7268698060941828,0.0,0.0,0.0,0.0
0.7274238227146814,0.0,0.0,0.0,0.0
0.72797783933518,0.0,0.0,0.0,0.0
0.7285318559556787,0.0,0.0,0.0,0.0
0.7290858725761773,0.0,0.0,0.0,0.0
0.7296398891966759,0.0,0.0,0.0,0.0
0.7301939058171745,0.0,0.0,0.0,0.0
0.7307479224376732,0.0,0.0,0.0,0.0
0.7313019390581718,0.0,0.0,0.0,0.0
0.7318559556786703,0.0,0.0,0.0,0.0
0.7324099722991689,0.0,0.0,0.0,0.0
0.7329639889196676,0.0,0.0,0.0,0.0
0.7335180055401662,0.0,0.0,0.0,0.0
0.7340720221606648,0.0,0.0,0.0,0.0
0.7346260387811634,0.0,0.0,0.0,0.0
0.7351800554016621,0.0,0.0,0.0,0.0
0.7357340720221607,0.0,0.0,0.0,0.0
0.7362880886426593,0.0,0.0,0.0,0.0
0.7368421052631579,0.0,0.0,0.0,0.0
0.7373961218836566,0.0,0.0,0.0,0.0
0.7379501385041551,0.0,0.0,0.0,0.0
0.7385041551246537,0.0,0.0,0.0,0.0
0.7390581717451523,0.0,0.0,0.0,0.0
0.739612188365651,0.0,0.0,0.0,0.0
0.7401662049861496,0.0,0.0,0.0,0.0
0.7407202216066482,0.0,0.0,0.0,0.0
0.7412742382271468,0.0,0.0,0.0,0.0
0.7418282548476455,0.0,0.0,0.0,0.0
0.7423822714681441,0.0,0.0,0.0,0.0
0.7429362880886426,0.0,0.0,0.0,0.0
0.7434903047091412,0.0,0.0,0.0,0.0
0.7440443213296399,0.0,0.0,0.0,0.0
0.7445983379501385,0.0,0.0,0.0,0.0
0.7451523545706371,0.0,0.0,0.0,0.0
0.7457063711911357,0.0,0.0,0.0,0.0
0.7462603878116344,0.0,0.0,0.0,0.0
0.746814404432133,0.0,0.0,0.0,0.0
0.7473684210526316,0.0,0.0,0.0,0.0
0.7479224376731302,0.0,0.0,0.0,0.0
0.7484764542936289,0.0,0.0,0.0,0.0
0.7490304709141274,0.0,0.0,0.0,0.0
0.749584487534626,0.0,0.0,0.0,0.0
0.7501385041551246,0.0,0.0,0.0,0.0
0.7506925207756233,0.0,0.0,0.0,0.0
0.7512465373961219,0.0,0.0,0.0,0.0
0.7518005540166205,0.0,0.0,0.0,0.0
0.7523545706371191,0.0,0.0,0.0,0.0
0.7529085872576178,0.0,0.0,0.0,0.0
0.7534626038781164,0.0,0.0,0.0,0.0
0.754016620498615,0.0,0.0,0.0,0.0
0.7545706371191135,0.0,0.0,0.0,0.0
0.7551246537396122,0.0,0.0,0.0,0.0
0.7556786703601108,0.0,0.0,0.0,0.0
0.7562326869806094,0.0,0.0,0.0,0.0
0.756786703601108,0.0,0.0,0.0,0.0
0.7573407202216067,0.0,0.0,0.0,0.0
0.7578947368421053,0.0,0.0,0.0,0.0
0.7584487534626039,0.0,0.0,0.0,0.0
0.7590027700831025,0.0,0.0,0.0,0.0
0.7595567867036012,0.0,0.0,0.0,0.0
0.7601108033240997,0.0,0.0,0.0,0.0
0.7606648199445983,0.0,0.0,0.0,0.0
0.7612188365650969,0.0,0.0,0.0,0.0
0.7617728531855956,0.0,0.0,0.0,0.0
0.7623268698060942,0.0,0.0,0.0,0.0
0.7628808864265928,0.0,0.0,0.0,0.0
0.7634349030470914,0.0,0.0,0.0,0.0
0.7639889196675901,0.0,0.0,0.0,0.0
0.7645429362880887,0.0,0.0,0.0,0.0
0.7650969529085873,0.0,0.0,0.0,0.0
0.7656509695290858,0.0,0.0,0.0,0.0
0.7662049861495844,0.0,0.0,0.0,0.0
0.7667590027700831,0.0,0.0,0.0,0.0
0.7673130193905817,0.0,0.0,0.0,0.0
0.7678670360110803,0.0,0.0,0.0,0.0
0.7684210526315789,0.0,0.0,0.0,0.0
0.7689750692520776,0.0,0.0,0.0,0.0
0.7695290858725762,0.0,0.0,0.0,0.0
0.7700831024930748,0.0,0.0,0.0,0.0
0.7706371191135734,0.0,0.0,0.0,0.0
0.771191135734072,0.0,0.0,0.0,0.0
0.7717451523545706,0.0,0.0,0.0,0.0
0.7722991689750692,0.0,0.0,0.0,0.0
0.7728531855955678,0.0,0.0,0.0,0.0
0.7734072022160665,0.0,0.0,0.0,0.0
0.7739612188365651,0.0,0.0,0.0,0.0
0.7745152354570637,0.0,0.0,0.0,0.0
0.7750692520775623,0.0,0.0,0.0,0.0
0.775623268698061,0.0,0.0,0.0,0.0
0.7761772853185596,0.0,0.0,0.0,0.0
0.7767313019390581,0.0,0.0,0.0,0.0
0.7772853185595567,0.0,0.0,0.0,0.0
0.7778393351800554,0.0,0.0,0.0,0.0
0.778393351800554,0.0,0.0,0.0,0.0
0.7789473684210526,0.0,0.0,0.0,0.0
0.7795013850415512,0.0,0.0,0.0,0.0
0.7800554016620499,0.0,0.0,0.0,0.0
0.7806094182825485,0.0,0.0,0.0,0.0
0.7811634349030471,0.0,0.0,0.0,0.0
0.7817174515235457,0.0,0.0,0.0,0.0
0.7822714681440444,0.0,0.0,0.0,0.0
0.782825484764543,0.0,0.0,0.0,0.0
0.7833795013850415,0.0,0.0,0.0,0.0
0.7839335180055401,0.0,0.0,0.0,0.0
0.7844875346260388,0.0,0.0,0.0,0.0
0.7850415512465374,0.0,0.0,0.0,0.0
0.785595567867036,0.0,0.0,0.0,0.0
0.7861495844875346,0.0,0.0,0.0,0.0
0.7867036011080333,0.0,0.0,0.0,0.0
0.7872576177285319,0.0,0.0,0.0,0.0
0.7878116343490305,0.0,0.0,0.0,0.0
0.788365650969529,0.0,0.0,0.0,0.0
0.7889196675900277,0.0,0.0,0.0,0.0
0.7894736842105263,0.0,0.0,0.0,0.0
0.7900277008310249,0.0,0.0,0.0,0.0
0.7905817174515235,0.0,0.0,0.0,0.0
0.7911357340720222,0.0,0.0,0.0,0.0
0.7916897506925208,0.0,0.0,0.0,0.0
0.7922437673130194,0.0,0.0,0.0,0.0
0.792797783933518,0.0,0.0,0.0,0.0
0.7933518005540167,0.0,0.0,0.0,0.0
0.7939058171745152,0.0,0.0,0.0,0.0
0.7944598337950138,0.0,0.0,0.0,0.0
0.7950138504155124,0.0,0.0,0.0,0.0
0.7955678670360111,0.0,0.0,0.0,0.0
0.7961218836565097,0.0,0.0,0.0,0.0
0.7966759002770083,0.0,0.0,0.0,0.0
0.7972299168975069,0.0,0.0,0.0,0.0
0.7977839335180056,0.0,0.0,0.0,0.0
0.7983379501385042,0.0,0.0,0.0,0.0
0.7988919667590028,0.0,0.0,0.0,0.0
0.7994459833795013,0.0,0.0,0.0,0.0
0.8,0.0,0.0,0.0,0.0
0.8005540166204986,0.0,0.0,0.0,0.0
0.8011080332409972,0.0,0.0,0.0,0.0
0.8016620498614958,0.0,0.0,0.0,0.0
0.8022160664819945,0.0,0.0,0.0,0.0
0.8027700831024931,0.0,0.0,0.0,0.0
0.8033240997229917,0.0,0.0,0.0,0.0
0.8038781163434903,0.0,0.0,0.0,0.0
0.804432132963989,0.0,0.0,0.0,0.0
0.8049861495844876,0.0,0.0,0.0,0.0
0.8055401662049861,0.0,0.0,0.0,0.0
0.8060941828254847,0.0,0.0,0.0,0.0
0.8066481994459834,0.0,0.0,0.0,0.0
0.807202216066482,0.0,0.0,0.0,0.0
0.8077562326869806,0.0,0.0,0.0,0.0
0.8083102493074792,0.0,0.0,0.0,0.0
0.8088642659279779,0.0,0.0,0.0,0.0
0.8094182825484765,0.0,0.0,0.0,0.0
0.8099722991689751,0.0,0.0,0.0,0.0
0.8105263157894737,0.0,0.0,0.0,0.0
0.8110803324099723,0.0,0.0,0.0,0.0
0.8116343490304709,0.0,0.0,0.0,0.0
0.8121883656509695,0.0,0.0,0.0,0.0
0.8127423822714681,0.0,0.0,0.0,0.0
0.8132963988919668,0.0,0.0,0.0,0.0
0.8138504155124654,0.0,0.0,0.0,0.0
0.814404432132964,0.0,0.0,0.0,0.0
0.8149584487534626,0.0,0.0,0.0,0.0
0.8155124653739613,0.0,0.0,0.0,0.0
0.8160664819944599,0.0,0.0,0.0,0.0
0.8166204986149584,0.0,0.0,0.0,0.0
0.817174515235457,0.0,0.0,0.0,0.0
0.8177285318559557,0.0,0.0,0.0,0.0
0.8182825484764543,0.0,0.0,0.0,0.0
0.8188365650969529,0.0,0.0,0.0,0.0
0.8193905817174515,0.0,0.0,0.0,0.0
0.8199445983379502,0.0,0.0,0.0,0.0
0.8204986149584488,0.0,0.0,0.0,0.0
0.8210526315789474,0.0,0.0,0.0,0.0
0.821606648199446,0.0,0.0,0.0,0.0
0.8221606648199447,0.0,0.0,0.0,0.0
0.8227146814404432,0.0,0.0,0.0,0.0
0.8232686980609418,0.0,0.0,0.0,0.0
0.8238227146814404,0.0,0.0,0.0,0.0
0.824376731301939,0.0,0.0,0.0,0.0
0.8249307479224377,0.0,0.0,0.0,0.0
0.8254847645429363,0.0,0.0,0.0,0.0
0.8260387811634349,0.0,0.0,0.0,0.0
0.8265927977839335,0.0,0.0,0.0,0.0
0.8271468144044322,0.0,0.0,0.0,0.0
0.8277008310249307,0.0,0.0,0.0,0.0
0.8282548476454293,0.0,0.0,0.0,0.0
0.8288088642659279,0.0,0.0,0.0,0.0
0.8293628808864266,0.0,0.0,0.0,0.0
0.8299168975069252,0.0,0.0,0.0,0.0
0.8304709141274238,0.0,0.0,0.0,0.0
0.8310249307479224,0.0,0.0,0.0,0.0
0.8315789473684211,0.0,0.0,0.0,0.0
0.8321329639889197,0.0,0.0,0.0,0.0
0.8326869806094183,0.0,0.0,0.0,0.0
0.8332409972299168,0.0,0.0,0.0,0.0
0.8337950138504155,0.0,0.0,0.0,0.0
0.8343490304709141,0.0,0.0,0.0,0.0
0.8349030470914127,0.0,0.0,0.0,0.0
0.8354570637119113,0.0,0.0,0.0,0.0
0.83601108033241,0.0,0.0,0.0,0.0
0.8365650969529086,0.0,0.0,0.0,0.0
0.8371191135734072,0.0,0.0,0.0,0.0
0.8376731301939058,0.0,0.0,0.0,0.0
0.8382271468144045,0.0,0.0,0.0,0.0
0.838781163434903,0.0,0.0,0.0,0.0
0.8393351800554016,0.0,0.0,0.0,0.0
0.8398891966759002,0.0,0.0,0.0,0.0
0.8404432132963989,0.0,0.0,0.0,0.0
0.8409972299168975,0.0,0.0,0.0,0.0
0.8415512465373961,0.0,0.0,0.0,0.0
0.8421052631578947,0.0,0.0,0.0,0.0
0.8426592797783934,0.0,0.0,0.0,0.0
0.843213296398892,0.0,0.0,0.0,0.0
0.8437673130193906,0.0,0.0,0.0,0.0
0.8443213296398892,0.0,0.0,0.0,0.0
0.8448753462603878,0.0,0.0,0.0,0.0
0.8454293628808864,0.0,0.0,0.0,0.0
0.845983379501385,0.0,0.0,0.0,0.0
0.8465373961218836,0.0,0.0,0.0,0.0
0.8470914127423823,0.0,0.0,0.0,0.0
0.8476454293628809,0.0,0.0,0.0,0.0
0.8481994459833795,0.0,0.0,0.0,0.0
0.8487534626038781,0.0,0.0,0.0,0.0
0.8493074792243768,0.0,0.0,0.0,0.0
0.8498614958448754,0.0,0.0,0.0,0.0
0.850415512465374,0.0,0.0,0.0,0.0
0.8509695290858725,0.0,0.0,0.0,0.0
0.8515235457063712,0.0,0.0,0.0,0.0
0.8520775623268698,0.0,0.0,0.0,0.0
0.8526315789473684,0.0,0.0,0.0,0.0
0.853185595567867,0.0,0.0,0.0,0.0
0.8537396121883657,0.0,0.0,0.0,0.0
0.8542936288088643,0.0,0.0,0.0,0.0
0.8548476454293629,0.0,0.0,0.0,0.0
0.8554016620498615,0.0,0.0,0.0,0.0
0.8559556786703602,0.0,0.0,0.0,0.0
0.8565096952908587,0.0,0.0,0.0,0.0
0.8570637119113573,0.0,0.0,0.0,0.0
0.8576177285318559,0.0,0.0,0.0,0.0
0.8581717451523546,0.0,0.0,0.0,0.0
0.8587257617728532,0.0,0.0,0.0,0.0
0.8592797783933518,0.0,0.0,0.0,0.0
0.8598337950138504,0.0,0.0,0.0,0.0
0.8603878116343491,0.0,0.0,0.0,0.0
0.8609418282548477,0.0,0.0,0.0,0.0
0.8614958448753463,0.0,0.0,0.0,0.0
0.8620498614958448,0.0,0.0,0.0,0.0
0.8626038781163435,0.0,0.0,0.0,0.0
0.8631578947368421,0.0,0.0,0.0,0.0
0.8637119113573407,0.0,0.0,0.0,0.0
0.8642659279778393,0.0,0.0,0.0,0.0
0.864819944598338,0.0,0.0,0.0,0.0
0.8653739612188366,0.0,0.0,0.0,0.0
0.8659279778393352,0.0,0.0,0.0,0.0
0.8664819944598338,0.0,0.0,0.0,0.0
0.8670360110803325,0.0,0.0,0.0,0.0
0.867590027700831,0.0,0.0,0.0,0.0
0.8681440443213296,0.0,0.0,0.0,0.0
0.8686980609418282,0.0,0.0,0.0,0.0
0.8692520775623269,0.0,0.0,0.0,0.0
0.8698060941828255,0.0,0.0,0.0,0.0
0.8703601108033241,0.0,0.0,0.0,0.0
0.8709141274238227,0.0,0.0,0.0,0.0
0.8714681440443214,0.0,0.0,0.0,0.0
0.87202216066482,0.0,0.0,0.0,0.0
0.8725761772853186,0.0,0.0,0.0,0.0
0.8731301939058171,0.0,0.0,0.0,0.0
0.8736842105263158,0.0,0.0,0.0,0.0
0.8742382271468144,0.0,0.0,0.0,0.0
0.874792243767313,0.0,0.0,0.0,0.0
0.8753462603878116,0.0,0.0,0.0,0.0
0.8759002770083103,0.0,0.0,0.0,0.0
0.8764542936288089,0.0,0.0,0.0,0.0
0.8770083102493075,0.0,0.0,0.0,0.0
0.8775623268698061,0.0,0.0,0.0,0.0
0.8781163434903048,0.0,0.0,0.0,0.0
0.8786703601108034,0.0,0.0,0.0,0.0
0.8792243767313019,0.0,0.0,0.0,0.0
0.8797783933518005,0.0,0.0,0.0,0.0
0.8803324099722992,0.0,0.0,0.0,0.0
0.8808864265927978,0.0,0.0,0.0,0.0
0.8814404432132964,0.0,0.0,0.0,0.0
0.881994459833795,0.0,0.0,0.0,0.0
0.8825484764542936,0.0,0.0,0.0,0.0
0.8831024930747923,0.0,0.0,0.0,0.0
0.8836565096952909,0.0,0.0,0.0,0.0
0.8842105263157894,0.0,0.0,0.0,0.0
0.884764542936288,0.0,0.0,0.0,0.0
0.8853185595567867,0.0,0.0,0.0,0.0
0.8858725761772853,0.0,0.0,0.0,0.0
0.8864265927977839,0.0,0.0,0.0,0.0
0.8869806094182825,0.0,0.0,0.0,0.0
0.8875346260387812,0.0,0.0,0.0,0.0
0.8880886426592798,0.0,0.0,0.0,0.0
0.8886426592797784,0.0,0.0,0.0,0.0
0.889196675900277,0.0,0.0,0.0,0.0
0.8897506925207757,0.0,0.0,0.0,0.0
0.8903047091412742,0.0,0.0,0.0,0.0
0.8908587257617728,0.0,0.0,0.0,0.0
0.8914127423822714,0.0,0.0,0.0,0.0
0.8919667590027701,0.0,0.0,0.0,0.0
0.8925207756232687,0.0,0.0,0.0,0.0
0.8930747922437673,0.0,0.0,0.0,0.0
0.8936288088642659,0.0,0.0,0.0,0.0
0.8941828254847646,0.0,0.0,0.0,0.0
0.8947368421052632,0.0,0.0,0.0,0.0
0.8952908587257618,0.0,0.0,0.0,0.0
0.8958448753462603,0.0,0.0,0.0,0.0
0.896398891966759,0.0,0.0,0.0,0.0
0.8969529085872576,0.0,0.0,0.0,0.0
0.8975069252077562,0.0,0.0,0.0,0.0
0.8980609418282548,0.0,0.0,0.0,0.0
0.8986149584487535,0.0,0.0,0.0,0.0
0.8991689750692521,0.0,0.0,0.0,0.0
0.8997229916897507,0.0,0.0,0.0,0.0
0.9002770083102493,0.0,0.0,0.0,0.0
0.900831024930748,0.0,0.0,0.0,0.0
0.9013850415512465,0.0,0.0,0.0,0.0
0.9019390581717451,0.0,0.0,0.0,0.0
0.9024930747922437,0.0,0.0,0.0,0.0
0.9030470914127424,0.0,0.0,0.0,0.0
0.903601108033241,0.0,0.0,0.0,0.0
0.9041551246537396,0.0,0.0,0.0,0.0
0.9047091412742382,0.0,0.0,0.0,0.0
0.9052631578947369,0.0,0.0,0.0,0.0
0.9058171745152355,0.0,0.0,0.0,0.0
0.9063711911357341,0.0,0.0,0.0,0.0
0.9069252077562326,0.0,0.0,0.0,0.0
0.9074792243767313,0.0,0.0,0.0,0.0
0.9080332409972299,0.0,0.0,0.0,0.0
0.9085872576177285,0.0,0.0,0.0,0.0
0.9091412742382271,0.0,0.0,0.0,0.0
0.9096952908587258,0.0,0.0,0.0,0.0
0.9102493074792244,0.0,0.0,0.0,0.0
0.910803324099723,0.0,0.0,0.0,0.0
0.9113573407202216,0.0,0.0,0.0,0.0
0.9119113573407203,0.0,0.0,0.0,0.0
0.9124653739612189,0.0,0.0,0.0,0.0
0.9130193905817174,0.0,0.0,0.0,0.0
0.913573407202216,0.0,0.0,0.0,0.0
0.9141274238227147,0.0,0.0,0.0,0.0
0.9146814404432133,0.0,0.0,0.0,0.0
0.9152354570637119,0.0,0.0,0.0,0.0
0.9157894736842105,0.0,0.0,0.0,0.0
0.9163434903047092,0.0,0.0,0.0,0.0
0.9168975069252078,0.0,0.0,0.0,0.0
0.9174515235457064,0.0,0.0,0.0,0.0
0.918005540166205,0.0,0.0,0.0,0.0
0.9185595567867036,0.0,0.0,0.0,0.0
0.9191135734072022,0.0,0.0,0.0,0.0
0.9196675900277008,0.0,0.0,0.0,0.0
0.9202216066481994,0.0,0.0,0.0,0.0
0.9207756232686981,0.0,0.0,0.0,0.0
0.9213296398891967,0.0,0.0,0.0,0.0
0.9218836565096953,0.0,0.0,0.0,0.0
0.9224376731301939,0.0,0.0,0.0,0.0
0.9229916897506926,0.0,0.0,0.0,0.0
0.9235457063711912,0.0,0.0,0.0,0.0
0.9240997229916897,0.0,0.0,0.0,0.0
0.9246537396121883,0.0,0.0,0.0,0.0
0.925207756232687,0.0,0.0,0.0,0.0
0.9257617728531856,0.0,0.0,0.0,0.0
0.9263157894736842,0.0,0.0,0.0,0.0
0.9268698060941828,0.0,0.0,0.0,0.0
0.9274238227146815,0.0,0.0,0.0,0.0
0.9279778393351801,0.0,0.0,0.0,0.0
0.9285318559556787,0.0,0.0,0.0,0.0
0.9290858725761773,0.0,0.0,0.0,0.0
0.929639889196676,0.0,0.0,0.0,0.0
0.9301939058171745,0.0,0.0,0.0,0.0
0.9307479224376731,0.0,0.0,0.0,0.0
0.9313019390581717,0.0,0.0,0.0,0.0
0.9318559556786704,0.0,0.0,0.0,0.0
0.932409972299169,0.0,0.0,0.0,0.0
0.9329639889196676,0.0,0.0,0.0,0.0
0.9335180055401662,0.0,0.0,0.0,0.0
0.9340720221606649,0.0,0.0,0.0,0.0
0.9346260387811635,0.0,0.0,0.0,0.0
0.935180055401662,0.0,0.0,0.0,0.0
0.9357340720221606,0.0,0.0,0.0,0.0
0.9362880886426593,0.0,0.0,0.0,0.0
0.9368421052631579,0.0,0.0,0.0,0.0
0.9373961218836565,0.0,0.0,0.0,0.0
0.9379501385041551,0.0,0.0,0.0,0.0
0.9385041551246538,0.0,0.0,0.0,0.0
0.9390581717451524,0.0,0.0,0.0,0.0
0.939612188365651,0.0,0.0,0.0,0.0
0.9401662049861496,0.0,0.0,0.0,0.0
0.9407202216066483,0.0,0.0,0.0,0.0
0.9412742382271468,0.0,0.0,0.0,0.0
0.9418282548476454,0.0,0.0,0.0,0.0
0.942382271468144,0.0,0.0,0.0,0.0
0.9429362880886426,0.0,0.0,0.0,0.0
0.9434903047091413,0.0,0.0,0.0,0.0
0.9440443213296399,0.0,0.0,0.0,0.0
0.9445983379501385,0.0,0.0,0.0,0.0
0.9451523545706371,0.0,0.0,0.0,0.0
0.9457063711911358,0.0,0.0,0.0,0.0
0.9462603878116344,0.0,0.0,0.0,0.0
0.9468144044321329,0.0,0.0,0.0,0.0
0.9473684210526315,0.0,0.0,0.0,0.0
0.9479224376731302,0.0,0.0,0.0,0.0
0.9484764542936288,0.0,0.0,0.0,0.0
0.9490304709141274,0.0,0.0,0.0,0.0
0.949584487534626,0.0,0.0,0.0,0.0
0.9501385041551247,0.0,0.0,0.0,0.0
0.9506925207756233,0.0,0.0,0.0,0.0
0.9512465373961219,0.0,0.0,0.0,0.0
0.9518005540166204,0.0,0.0,0.0,0.0
0.9523545706371191,0.0,0.0,0.0,0.0
0.9529085872576177,0.0,0.0,0.0,0.0
0.9534626038781163,0.0,0.0,0.0,0.0
0.9540166204986149,0.0,0.0,0.0,0.0
0.9545706371191136,0.0,0.0,0.0,0.0
0.9551246537396122,0.0,0.0,0.0,0.0
0.9556786703601108,0.0,0.0,0.0,0.0
0.9562326869806094,0.0,0.0,0.0,0.0
0.9567867036011081,0.0,0.0,0.0,0.0
0.9573407202216067,0.0,0.0,0.0,0.0
0.9578947368421052,0.0,0.0,0.0,0.0
0.9584487534626038,0.0,0.0,0.0,0.0
0.9590027700831025,0.0,0.0,0.0,0.0
0.9595567867036011,0.0,0.0,0.0,0.0
0.9601108033240997,0.0,0.0,0.0,0.0
0.9606648199445983,0.0,0.0,0.0,0.0
0.961218836565097,0.0,0.0,0.0,0.0
0.9617728531855956,0.0,0.0,0.0,0.0
0.9623268698060942,0.0,0.0,0.0,0.0
0.9628808864265928,0.0,0.0,0.0,0.0
0.9634349030470915,0.0,0.0,0.0,0.0
0.96398891966759,0.0,0.0,0.0,0.0
0.9645429362880886,0.0,0.0,0.0,0.0
0.9650969529085872,0.0,0.0,0.0,0.0
0.9656509695290859,0.0,0.0,0.0,0.0
0.9662049861495845,0.0,0.0,0.0,0.0
0.9667590027700831,0.0,0.0,0.0,0.0
0.9673130193905817,0.0,0.0,0.0,0.0
0.9678670360110804,0.0,0.0,0.0,0.0
0.968421052631579,0.0,0.0,0.0,0.0
0.9689750692520775,0.0,0.0,0.0,0.0
0.9695290858725761,0.0,0.0,0.0,0.0
0.9700831024930748,0.0,0.0,0.0,0.0
0.9706371191135734,0.0,0.0,0.0,0.0
0.971191135734072,0.0,0.0,0.0,0.0
0.9717451523545706,0.0,0.0,0.0,0.0
0.9722991689750693,0.0,0.0,0.0,0.0
0.9728531855955679,0.0,0.0,0.0,0.0
0.9734072022160665,0.0,0.0,0.0,0.0
0.9739612188365651,0.0,0.0,0.0,0.0
0.9745152354570638,0.0,0.0,0.0,0.0
0.9750692520775623,0.0,0.0,0.0,0.0
0.9756232686980609,0.0,0.0,0.0,0.0
0.9761772853185595,0.0,0.0,0.0,0.0
0.9767313019390582,0.0,0.0,0.0,0.0
0.9772853185595568,0.0,0.0,0.0,0.0
0.9778393351800554,0.0,0.0,0.0,0.0
0.978393351800554,0.0,0.0,0.0,0.0
0.9789473684210527,0.0,0.0,0.0,0.0
0.9795013850415513,0.0,0.0,0.0,0.0
0.9800554016620499,0.0,0.0,0.0,0.0
0.9806094182825484,0.0,0.0,0.0,0.0
0.9811634349030471,0.0,0.0,0.0,0.0
0.9817174515235457,0.0,0.0,0.0,0.0
0.9822714681440443,0.0,0.0,0.0,0.0
0.9828254847645429,0.0,0.0,0.0,0.0
0.9833795013850416,0.0,0.0,0.0,0.0
0.9839335180055402,0.0,0.0,0.0,0.0
0.9844875346260388,0.0,0.0,0.0,0.0
0.9850415512465374,0.0,0.0,0.0,0.0
0.9855955678670361,0.0,0.0,0.0,0.0
0.9861495844875346,0.0,0.0,0.0,0.0
0.9867036011080332,0.0,0.0,0.0,0.0
0.9872576177285318,0.0,0.0,0.0,0.0
0.9878116343490305,0.0,0.0,0.0,0.0
0.9883656509695291,0.0,0.0,0.0,0.0
0.9889196675900277,0.0,0.0,0.0,0.0
0.9894736842105263,0.0,0.0,0.0,0.0
0.990027700831025,0.0,0.0,0.0,0.0
0.9905817174515236,0.0,0.0,0.0,0.0
0.9911357340720222,0.0,0.0,0.0,0.0
0.9916897506925207,0.0,0.0,0.0,0.0
0.9922437673130194,0.0,0.0,0.0,0.0
0.992797783933518,0.0,0.0,0.0,0.0
0.9933518005540166,0.0,0.0,0.0,0.0
0.9939058171745152,0.0,0.0,0.0,0.0
0.9944598337950139,0.0,0.0,0.0,0.0
0.9950138504155125,0.0,0.0,0.0,0.0
0.9955678670360111,0.0,0.0,0.0,0.0
0.9961218836565097,0.0,0.0,0.0,0.0
0.9966759002770084,0.0,0.0,0.0,0.0
0.997229916897507,0.0,0.0,0.0,0.0
0.9977839335180055,0.0,0.0,0.0,0.0
0.9983379501385041,0.0,0.0,0.0,0.0
0.9988919667590028,0.0,0.0,0.0,0.0
0.9994459833795014,0.0,0.0,0.0,0.0
1.0,0.0,0.0,0.0,0.0


==> data/eigen_graph_misc_16/eigenvectors_relative_error.csv <==
matrix\type,BFloat16,Float16,LinearTakum16,Posit16
dimacs/C125-9,1.26431160979262195112311716779119142e+00,1.02136169063023091259892266806511837e+00,1.02220475294851005866757300984033922e+00,1.07557964790607484269768868868218455e+00
dimacs/C250-9,1.28264316398030377448102164538291860e+00,1.14489080311473925820695093579153098e+00,1.19383533851708837693155972742168721e+00,1.09595277257514997660546214982748651e+00
dimacs/C500-9,1.38864532569823900496742068073508457e+00,1.18166128592365339346464703566604545e+00,1.22973800738917823708755950829561209e+00,1.15906710026614603616650191072482689e+00
dimacs/DSJC500-5,1.42695288366115508771147340618561379e+00,1.03364277461249149681437800427468777e+00,1.22628876625926997826284112988793563e+00,1.08110466978522159865058400096653893e+00
dimacs/MANN-a27,1.39729100368328661749078728230542914e+00,1.32514629203107632869084027586543593e+00,1.33653882425423134396270784821160973e+00,1.26877744314859824556840019291207841e+00
dimacs/MANN-a9,1.00687513439252236959261195522616594e+00,1.06910509062003214842592952441030097e+00,9.10783403186752931936666659894274001e-01,9.70464943060492163482848634851338709e-01
dimacs/brock200-1,1.20613396582114545414182621776058897e+00,7.68012382400711749799317602842380136e-01,9.90504798301997877620844231691828789e-01,8.12550057339942331815749702536216627e-01
dimacs/brock200-2,1.14206098730357023752129520181287859e+00,8.85292543996801854722446755576560196e-01,1.00503813342649410543810406351171817e+00,8.79445514988310597892994657277577537e-01
dimacs/brock200-3,1.17692015909314082161615915220559773e+00,8.37245613346377943148653064204783804e-01,1.01766949629392606607024719144777133e+00,9.01777759922543751338302451834656044e-01
dimacs/brock200-4,1.27813257259611932265062542764143767e+00,8.32059466409050545635361224413951722e-01,8.97586273549178525549816108163914094e-01,7.59242730467971393103745129230816288e-01
dimacs/brock400-1,1.39579085749557508961232591881450427e+00,9.68936171743463229343914344182575250e-01,1.17668691442714706286280351011325385e+00,1.17367439768932740529485610162265325e+00
dimacs/brock400-2,1.37032921404139473684440140908599807e+00,1.06021445235018679198005192890840005e+00,1.15343698107397336227054231145291191e+00,1.09121851116072132104910102896181419e+00
dimacs/brock400-3,1.35880200318795251537874236515562911e+00,1.12218785027063686783761745626638341e+00,1.34569736865352451125180957148477379e+00,1.16223430458891280102170660412029960e+00
dimacs/brock400-4,1.37906430434782490938387616300517561e+00,1.06432733981414080526349935335320408e+00,1.09812493852087102111869025492213764e+00,1.14914159401278754930540218984259202e+00
dimacs/brock800-1,1.40566563918369770237791228160430203e+00,1.09409442474233593782690303064459189e+00,1.14412021496636485042337661945139424e+00,1.08519712638749913380023560374616730e+00
dimacs/brock800-2,1.40882304034736392932920053327062011e+00,1.17739416511638988934546939718690304e+00,1.15849234581860073031288335245481763e+00,1.17563102429992052754766356027154199e+00
dimacs/brock800-3,1.38610668828774185558815780610364211e+00,1.21942368588390527175669071026699040e+00,1.22391633163448967339670217530853619e+00,1.22107682795945999898586509083254079e+00
dimacs/brock800-4,1.41203419370618814073324483506728665e+00,1.13344314601218422404896282979769695e+00,1.29677106854332087896659307330608209e+00,1.15524784930748187863426714172779916e+00
dimacs/c-fat200-1,5.35608526278516283849122939952984994e-01,3.93443198184525590193139744563457786e-01,4.96506142091171567770475812088790053e-01,4.67306764044155143708400778423341601e-01
dimacs/c-fat200-2,1.02015985492266251657135227720074009e+00,8.95950693011052098508620285382096121e-01,8.65629021141360605369774249017103078e-01,8.98854030539393582863372665694984631e-01
dimacs/c-fat200-5,1.26601600203293029929418046912835666e+00,-Inf,1.32944395059219483383648046723422665e+00,1.22601629979621354918457309860285658e+00
dimacs/c-fat500-1,1.18178150224894845745910962747115464e+00,4.23910974290489558217810642811805884e-01,5.81854240627280372362104853001968328e-01,4.49302268978880397870949103494874133e-01
dimacs/c-fat500-10,1.21626518078928166477241112281984492e+00,-Inf,1.17862160148559187913303311405990837e+00,1.17458241288898702570528479400372445e+00
dimacs/c-fat500-2,7.03994241719900399434382819461168869e-01,2.83109968446831690388021011321199272e-01,3.23072390851120120794425792842202644e-01,2.69032476979375480720961479494870066e-01
dimacs/c-fat500-5,1.16379240893752747626653016114841295e+00,-Inf,9.66432965377394484991928220139646824e-01,9.35321264889805160956147863122919508e-01
dimacs/gen200-p0-9-44,1.29852951403361732635671499061524000e+00,1.09906294332659687169737420944127805e+00,1.15310813991355702971596469469496041e+00,1.08332398119857302568315635427941264e+00
dimacs/gen200-p0-9-55,1.28579554671258120124888886980306131e+00,9.07776934882983678068125507324097869e-01,1.03255520618569334661619661499442066e+00,1.08583457829960642847032545360098709e+00
dimacs/gen400-p0-9-55,1.40102525068545607191490108170251921e+00,1.13240818565472482492344389662310323e+00,1.11617552243085707525575605850482767e+00,1.12244641529805406492095220459773528e+00
dimacs/gen400-p0-9-65,1.39850789010617401997746668564541695e+00,1.15000774815951383592181356831649196e+00,1.15949197999496545626751693708357594e+00,1.17154887910620496618463470474419798e+00
dimacs/gen400-p0-9-75,1.41539850380387916167167020490389190e+00,1.12238938161688307298992187075675369e+00,1.28678352473677176153378355988460856e+00,1.09958036160799060155850603893107826e+00
dimacs/hamming6-2,1.17484389214634313585042597700326912e+00,8.79566998443077276385016318766447043e-01,1.05747324827714989928594998116459566e+00,9.57174149678565730708555070733191288e-01
dimacs/hamming6-4,1.10218923729860372924284633615919994e+00,1.04460433326400507957799436041448124e+00,8.78962211901043790862353352848983153e-01,8.81911220198989130066624475711398401e-01
dimacs/hamming8-2,1.43152287449316010125455822096513153e+00,9.50972428144183412242377693870523527e-01,1.11690301514389990113528224309056297e+00,1.10787048605895634548577672131170329e+00
dimacs/hamming8-4,1.00713820221505197873086841445422329e+00,9.71133819627060249161773568539913762e-01,9.54587574161403863852475231114171365e-01,9.19589354939032225985045259993719763e-01
dimacs/johnson16-2-4,9.99689915409437611250958735313014183e-01,1.03532634932394275547191495876531878e+00,1.11896739098915890068648797023546941e+00,1.07732917299091247921383999769895876e+00
dimacs/johnson32-2-4,1.35431383475739255071038990279406421e+00,1.14820507990952623431684753941943906e+00,1.08117780801371797891742997826486519e+00,1.08008820858250258895574605202108946e+00
dimacs/johnson8-2-4,9.45875827174558577993298268536552063e-01,8.11608536546572321999367297278701341e-01,1.00328474411688679699752316687838390e+00,9.61233721626684368484796337944877237e-01
dimacs/johnson8-4-4,9.19968347040794458936981966277928423e-01,9.69304721682720343587353050058933672e-01,9.17205385220629374531799949735716815e-01,9.16205081927096912753794002193827893e-01
dimacs/keller4,5.67062831403101831157032451100737148e-01,2.99220724503542224767349511655696984e-01,3.26086500515632422917033779859454694e-01,1.88924489785419173876424109335049817e-01
dimacs/keller5,1.39690377811106658674777102428902652e+00,4.91364317071213443088757364548069157e-01,6.27702327589341402746540714382649930e-01,6.55714060318247502917524765988701726e-01
dimacs/p-hat1000-1,1.37052238680574646203586223300738552e+00,1.01085435513234167117327173935656811e+00,1.09705130757804324697868148859446418e+00,1.06589627932887722464598801354014255e+00
dimacs/p-hat300-3,1.32571165900572732651988871322920159e+00,9.57059498401726122913197429270929626e-01,1.16982362263563680238526377929975330e+00,9.20724251203857580599016062083325691e-01
dimacs/p-hat500-1,1.35196725125735707266918436731819203e+00,8.99709153542337665479152699630811038e-01,1.18236934217265356166963886251706045e+00,8.94380663695427212912314192150500250e-01
dimacs/p-hat500-2,1.35104724958242008453092749549804223e+00,9.16071739104240791133877693233733161e-01,1.00890167706953629706706453298717552e+00,1.02871066289958176888445193105027310e+00
dimacs/p-hat500-3,1.41016257622822642630417424096427843e+00,1.10061671643565255884891080293699834e+00,1.22670578338596583396358693592125947e+00,1.09069664407222729674640972080007283e+00
dimacs/p-hat700-1,1.45387259322112557670711247972678203e+00,9.99973892022531744932593090909991936e-01,1.05295629734063400826908720724185093e+00,1.14772540779146659607091381336350901e+00
dimacs/p-hat700-2,1.37516925999835491758411144111416676e+00,9.69011278913341797246713980755857833e-01,9.66145727156674812910327007974488893e-01,1.06446812312105283760651627529407795e+00
dimacs/p-hat700-3,1.38943705836187581519160824154952128e+00,1.13826697748064983642621521889894549e+00,1.21265895586730453884204831463154008e+00,1.20192951015284630310678015042841926e+00
dimacs/san200-0-7-1,1.23884187181255416782022450839333457e+00,7.81228313831522700088522407680197823e-01,1.06140772339656383342078965441951871e+00,9.38975629326141805381921890940064261e-01
dimacs/san200-0-7-2,1.16189139221806388177365637924161254e+00,7.59529927342510528125955304166446791e-01,7.68454813271878728447959869271771812e-01,7.33325010325297034376612087979783325e-01
dimacs/san200-0-9-1,1.25400934426049710606213865588001413e+00,9.70740424445080268763761610201419431e-01,1.29176186874935740165511699100245165e+00,1.04335209222235356730572582495347373e+00
dimacs/san200-0-9-2,1.27409468875666551950363692302070267e+00,1.06620054043470950297621847633199176e+00,1.14121007729966846027221518469148029e+00,9.57973080614811937858929695870503788e-01
dimacs/san200-0-9-3,1.32683913691226090240072998348811228e+00,1.02152260681342234788461984536233790e+00,1.15393350641429481469008389384736645e+00,9.77920100545037197872115439977397555e-01
dimacs/san400-0-5-1,1.22585043971250774405779028719778198e+00,5.99651031453367694649742276855460882e-01,8.48980682861019657025485124399061441e-01,8.26836251861836707090200416738250502e-01
dimacs/san400-0-7-1,1.36146664305396543060211980980291830e+00,9.43899939442407346706101003597228720e-01,1.05851399397195716182125209124458105e+00,1.07172812067322903427544742830283312e+00
dimacs/san400-0-7-2,1.44092806356718375842044488586373181e+00,1.15111729167769290914839647716365796e+00,1.05469789486421031877305615313812768e+00,1.06357283863155422946601738975454400e+00
dimacs/san400-0-7-3,1.35897881940849616680113449036985780e+00,9.66536989356324434213751490601626467e-01,1.06291481186628934239503032157656878e+00,1.07559974361781985712232837473637190e+00
dimacs/san400-0-9-1,1.35551037979849689717870924589653407e+00,1.15842409908431016387454696406422598e+00,1.09725061548818568287087091367314083e+00,1.12681494750888839318463572252962861e+00
dimacs/sanr200-0-7,1.31366434636526396204048894430966893e+00,8.89093662170533426222548080484471791e-01,1.01851427011115910644862893045662164e+00,9.48408537010475913893452767088558360e-01
dimacs/sanr200-0-9,1.28310929305220252480911037290841538e+00,1.07585769598253177099364130574593362e+00,9.27071911884609065018338795913961144e-01,9.68975459869102258522169606067074960e-01
dimacs/sanr400-0-5,1.34543021144524205877744237516337542e+00,8.87415787049697801273868233341625627e-01,1.09476734782407280265181664985812645e+00,1.01513775390263259076937246384586069e+00
dimacs/sanr400-0-7,1.33372924507976566312679784541685813e+00,9.72088206721148246749598819133422967e-01,1.28090089729629565113360697997047195e+00,1.08094486214982950851917915329495446e+00
dimacs10/bio-celegansneural,9.09871365513434402296765897971625709e-01,4.32983433973194465381787401836991532e-01,4.63369653597415918026189777585607545e-01,6.90479492573864394257578023886236962e-01
dimacs10/chesapeake,5.70704306139483086233183932286112966e-01,2.27963923147588680127287749693391512e-01,4.01492755630983575178417890154462499e-01,2.62168740251096346115192824026324328e-01
dimacs10/cs4,-Inf,-Inf,-Inf,1.06086111844025279533385115060454991e+00
dimacs10/cti,-Inf,1.24026713579853734080588328011994542e+00,1.29619731152971682609698847544322131e+00,1.10284210626648183793826335395930507e+00
dimacs10/delaunay_n10,1.30922288783309057871337857026137110e+00,1.07705151478340230499972766098313735e+00,1.14327485594474829430341066831025033e+00,1.20917849421075063197851289943951057e+00
dimacs10/delaunay_n11,-Inf,-Inf,-Inf,-Inf
dimacs10/delaunay_n12,-Inf,-Inf,-Inf,-Inf
dimacs10/delaunay_n13,-Inf,-Inf,-Inf,-Inf
dimacs10/delaunay_n14,-Inf,-Inf,-Inf,-Inf
dimacs10/delaunay_n15,-Inf,-Inf,-Inf,-Inf
dimacs10/fe-4elt2,-Inf,1.02717347947047297796654821418284540e+00,1.08529635492260374927306278784914484e+00,9.97935591104855167548895941652520989e-01
dimacs10/fe-body,1.13238661203625826065870473384194711e+00,1.58207346694422878041584111513366048e+00,1.47598547438051356187295669320638886e+00,-Inf
dimacs10/fe-sphere,-Inf,-Inf,-Inf,-Inf
dimacs10/polblogs,6.95034660751081211544117157853391034e-01,2.46017014971638322507854953249842556e-01,4.25635083818744555797482319086944290e-01,2.48000355662319797926700584619217135e-01
dimacs10/rgg_n_2_15_s0,1.43285208798056418168460950446965390e+00,-Inf,1.36330624147435535101660584283902783e+00,-Inf
dimacs10/t60k,-Inf,-Inf,-Inf,-Inf
dimacs10/wing_nodal,-Inf,8.72151093947387798565301172361581268e-01,1.02690786289516074695314322136105932e+00,9.71262350314306995416161429968674991e-01
labeled/AIDS,-Inf,-Inf,-Inf,-Inf
labeled/BA-1_10_60-L5,1.32388969597189618638604384030791666e+00,7.76717863819494482509967861327320928e-01,9.77299808150361220321830318596890384e-01,8.91651671011227442043924411485328174e-01
labeled/BZR,-Inf,-Inf,-Inf,-Inf
labeled/CL-10K-1d8-L5,1.54967335663223242773561113734676564e+00,8.98950636660081050630354599271540300e-01,8.29059729903100942390827213278213421e-01,8.95127734734363177185351930086224959e-01
labeled/COX2,-Inf,-Inf,-Inf,-Inf
labeled/DD199,8.80012262021095419235581280304118172e-01,4.19335111331804493865261820979232983e-01,6.17095925289537804300633315078950302e-01,5.47628544733044356229174427155985897e-01
labeled/DD21,1.56159925297160250714485508061894655e+00,7.07437184556433774963343332983628705e-01,8.36834178443969299654375130525650471e-01,9.07176819678843071423840892987023123e-01
labeled/DD242,1.04267547135784385035018869341730174e+00,7.63886715711758386164702583148331952e-01,7.60302788884918087886436765829551177e-01,7.31669422759299906359845225115659826e-01
labeled/DD244,8.65771547779678889922590200854840525e-01,3.96942706704043762268127492407741215e-01,5.41125303646950230858616341965542505e-01,5.69187213313289466743709915772455324e-01
labeled/DD349,1.07433437519642670769335435030348051e+00,4.51950517484947093649752275110299439e-01,7.24585947279779187254899085015466122e-01,5.45621751277822456221830499754654921e-01
labeled/DD497,9.69962792984331162533835569824250346e-01,5.32245000660165810260767433136965810e-01,8.02238197749202445303144146606208315e-01,5.76842354819735415343068351668002831e-01
labeled/DD6,-Inf,8.18581774365671417734297961698034662e-01,9.12769356286155226137338080133092049e-01,7.96585686370820766353982270416255037e-01
labeled/DD68,1.09622391137474220571281972342608382e+00,4.55419858194557301224429282032592412e-01,5.79369195452231186551368385584665018e-01,4.72656074182873938026767291793459470e-01
labeled/DD687,7.16416077790344983168608751203389843e-01,4.07813887690200742805364407968591758e-01,5.47258588819154600337193925993027494e-01,5.75296732843587526498533210906363188e-01
labeled/ENZYMES,1.69520075013098949395908455964445155e+00,1.27207939551682496943434846854357487e+00,1.26320557189944565710072995937408097e+00,1.22482433358848211623144493424849437e+00
labeled/ENZYMES118,1.00268820136101319264497167248984723e+00,5.60832500907514899934814718543977340e-01,7.65629820690239438718309552024407444e-01,6.03418435969965164003890935358317001e-01
labeled/ENZYMES123,7.49481210074820147948392905992473252e-01,4.80070736393195280481013176719914168e-01,6.87301926891251003633991361812314560e-01,4.71659899822675734303543910533588697e-01
labeled/ENZYMES295,1.29373955935276322404049800532669014e+00,6.32516067142437319630343665215953680e-01,8.65872206039998703884124375879679610e-01,6.51854530468159016472625827793941499e-01
labeled/ENZYMES296,1.11360153663418925402002670579443071e+00,6.49733586782792112261964735073583073e-01,6.84665453252505592851355242010553871e-01,6.72718485432401239570744822460252970e-01
labeled/ENZYMES297,1.11766792256677188284612885857550867e+00,6.13249156473807020037107313985062125e-01,7.58388222452038046570438619632232611e-01,8.25260731962689120258757993606998633e-01
labeled/ENZYMES8,1.02603237883831050465023572671521256e+00,5.39396105588502630693369300650278680e-01,5.46505442070004042207368717362799163e-01,6.46779010355637814169751075718891500e-01
labeled/Fingerprint,-Inf,-Inf,-Inf,-Inf
labeled/KKI,1.26246370303724153724334382299209899e+00,8.42165507796406316598933202268979810e-01,9.50237884895687930718556488657559156e-01,9.16016875244153949271739740985633531e-01
labeled/Letter-high,-Inf,-Inf,-Inf,-Inf
labeled/Letter-low,-Inf,-Inf,-Inf,-Inf
labeled/Letter-med,-Inf,-Inf,-Inf,-Inf
labeled/MSRC-21C,-Inf,5.58889613236686520141395391636594366e-01,7.42540443196694857891638426572703215e-01,6.62648581596062633557816894571109497e-01
labeled/MSRC-9,-Inf,6.81624386013109382843858121602418729e-01,8.97832275620556303633278299090768661e-01,7.23393649712651580455807337221428141e-01
labeled/OHSU,-Inf,9.28090708127068154651544877566291186e-01,1.01362682409345735201524865849434036e+00,9.56375768361196720514993875210843964e-01
labeled/PTC-FM,-Inf,-Inf,-Inf,-Inf
labeled/PTC-FR,-Inf,-Inf,-Inf,-Inf
labeled/PTC-MM,-Inf,-Inf,-Inf,-Inf
labeled/PTC-MR,-Inf,-Inf,-Inf,-Inf
labeled/Peking-1,-Inf,1.11797048388600059794921290404610356e+00,1.17751611877176008048041565073032847e+00,1.04785527953076617320149490552902749e+00
labeled/PubMed,1.64186620517468820566884465641965219e+00,1.48784792151432504207690921792961698e+00,1.11855206206458857110895049718073543e+00,1.05135775216213136763972376160590478e+00
labeled/SW-10000-6-0d3-L2,-Inf,9.42074909958058970272414838678320443e-01,1.00590135458712924556437016001048686e+00,1.09142117690847988509248896221042510e+00
labeled/SW-10000-6-0d3-L5,-Inf,9.42074909958058970272414838678320443e-01,1.00590135458712924556437016001048686e+00,1.09142117690847988509248896221042510e+00
labeled/SYNTHETIC,-Inf,-Inf,-Inf,1.28292410193819227597525097969076596e+00
labeled/SYNTHETICnew,-Inf,-Inf,-Inf,-Inf
labeled/TerroristRel,9.21032233313454213028709754517270609e-01,7.68368179462084340179412383294027192e-01,8.02844239740792899638941070285366519e-01,7.99819177491549939669672585651706152e-01
labeled/citeseer,-Inf,-Inf,-Inf,-Inf
labeled/cora,-Inf,1.05273591087995281876934337461961562e+00,1.02157992686550065577675269717447781e+00,9.74320391995065525596850074585868781e-01
labeled/gene,1.26977008153914727209598806403059756e+00,1.16772420947540825811633456690856918e+00,1.16659046139634750380940244423018983e+00,1.15306903603438290405425742265321498e+00
labeled/hospital-detailed-list-of-contacts,-Inf,1.33034706950612418543160930167447361e+00,4.57572482537381934677446010234479983e-01,4.32627590069533436938271566091836344e-01
labeled/internet-industry-partnerships,8.65929175038025007211866688279149658e-01,3.58708944596822833863810671015856190e-01,5.43419629424071644956465677968982840e-01,3.26334844201414049386102506227026784e-01
labeled/reality-call,1.59113747357856469410893614054041111e+00,1.30446089479064594895522553319400486e+00,1.02820500278600898365488096898683251e+00,1.23895358978909888859883939997766898e+00
labeled/webkb-wisc,8.90277794741030992155722366536164807e-01,4.95457978726976252514697498781717526e-01,5.46522599355095528507917557402742917e-01,5.79974234586188098542708346139521788e-01
misc/08blocks,7.64289385378063680211618463836876498e-01,6.69100268812684512555214176400085649e-01,7.73247220623778313927399076507693328e-01,7.56798945454693345621653033934634510e-01
misc/1138_bus,-Inf,-Inf,-Inf,-Inf
misc/130bit,1.14756689545580381850542981366607388e+00,6.82484004741654655149634935302604548e-01,8.96545321820173162658981464257872613e-01,6.92479365787646667213125960445019067e-01
misc/145bit,1.26561349099876980058599442598370099e+00,1.00345662917407444504306753829580024e+00,1.02826347189037832750879137031075215e+00,9.52385080799427176128789334814942553e-01
misc/162bit,1.38279036492761710272358013991901625e+00,1.01040875656159701648476051355214056e+00,1.01929836869416364374398324993219938e+00,1.04866126068393902889415586859767318e+00
misc/176bit,1.57101867483476694258456098007376076e+00,1.37821478138809660686970056424281630e+00,-Inf,1.08014231001504505878546480468103466e+00
misc/192bit,-Inf,1.37034911610261362792969277980590592e+00,-Inf,-Inf
misc/3elt,-Inf,-Inf,-Inf,-Inf
misc/3elt_dual,-Inf,-Inf,-Inf,-Inf
misc/494_bus,-Inf,-Inf,-Inf,-Inf
misc/662_bus,-Inf,-Inf,-Inf,-Inf
misc/685_bus,-Inf,-Inf,-Inf,-Inf
misc/Alemdar,1.58282230681863929461028675682835053e+00,9.64068227086649481909452574703398361e-01,8.97527890464474608937311425250570958e-01,8.07061393895821491932344649557022435e-01
misc/CAG_mat1916,1.37561245518898452368249605653855793e+00,6.39895453605596169287984902350003420e-01,5.48244836888983835436994835127640155e-01,3.39836745331190116319261894515297639e-01
misc/CAG_mat364,8.00112735811319397163462221992168053e-01,4.58989016382098085012397639549907545e-01,7.37833859916156718146408414044339809e-01,4.85053024601093591374919610459804466e-01
misc/CAG_mat72,1.07023656425578168409537927031059525e+00,8.33147592405344300411474326035936249e-01,7.61159515708408489227935434506151755e-01,6.97427118639501213431648052983974273e-01
misc/CSphd,-Inf,-Inf,-Inf,-Inf
misc/California,-Inf,1.29875674157368722450339982933503015e+00,1.26789029750649553709731789395206093e+00,1.24248673459426914307602916376761509e+00
misc/Chebyshev1,-Inf,-Inf,-Inf,-Inf
misc/Chebyshev2,-Inf,-Inf,-Inf,-Inf
misc/Chebyshev3,-Inf,-Inf,-Inf,-Inf
misc/Chem97Zt,1.57853981039028256144007161264494885e+00,1.39318183932910324035543780078891215e+00,1.40650632329833337483343667397151231e+00,1.34588334869754787778439866855329972e+00
misc/Chem97ZtZ,-Inf,8.88219914391586131167987614952290629e-01,7.54987447535909515707463521591458809e-01,7.84768793356699357794202091251972388e-01
misc/Cities,7.62049316957161094441536279491476015e-01,3.44669742388107166072628072496423754e-01,4.71353466842557806930510613404822952e-01,3.32046999264971037067362594901551484e-01
misc/DK01R,9.59867255533189359321749649666385101e-01,6.02669520061272370793568843514796992e-01,7.46006877349995571483085010122232243e-01,5.46810005983115176663987519649433393e-01
misc/D_10,8.22879459571650425502015753788661608e-01,3.19110299868760335015671908134759455e-01,3.33434753156526833391418393703672981e-01,2.74790739379612444885386204418085620e-01
misc/D_11,3.45206039886961378952636842903401905e-01,8.18107775267698091707803876169846023e-02,8.47172453942043830593743857263142622e-02,4.32601269802656226380647485703744293e-02
misc/D_5,5.74198283298163920447794084918320723e-01,2.05974561976754894946682203597937517e-01,2.94221699657277745000886166645435139e-01,1.50899945122106850241468449426267152e-01
misc/D_6,6.20930696896720545801412654062192645e-01,2.98479825280216048850043673697564913e-01,1.53506495722218545208436895298237563e-01,1.34909212677051260147044350375321564e-01
misc/D_7,6.70901636026455340272897421540854421e-01,1.16306176685191590762938751339823701e-01,2.15648134239119875874891534996068977e-01,1.73949084231838036795156418587869463e-01
misc/D_8,7.74051336215019178082774895956459465e-01,3.64411360154972122022385390880663269e-01,3.38817421927620651988889128931120376e-01,2.41048621603214979359931736360437266e-01
misc/D_9,5.36695074966596308050080156152806633e-01,1.05221743909892626374043202835840478e-01,7.40674073433558209612852817236817871e-02,5.83706101957720194088094238808574787e-02
misc/EPA,-Inf,7.83401745420793598544214905156807703e-01,8.99770675160338614141800817667363014e-01,9.00232665639512479959601105272156338e-01
misc/EVA,-Inf,-Inf,-Inf,-Inf
misc/EX1,1.32485520161294793299732762646083539e+00,1.03036337612807095198714533792351813e+00,1.22443868720356807367824776124784453e+00,1.19080849776684766282558848924271197e+00
misc/EX2,1.22617843608988313214034387163645416e+00,1.06163167854878061335369775461517510e+00,1.14885920549411042178203061339033372e+00,1.13727477153722110621706582610730161e+00
misc/EX4,-Inf,-Inf,-Inf,-Inf
misc/EX5,-Inf,-Inf,-Inf,-Inf
misc/EX6,-Inf,-Inf,-Inf,-Inf
misc/Erdos02,1.55323859273030649711993966470298847e+00,8.61558989198530990054412699626886074e-01,1.09186570872089446774421731872079870e+00,1.06089191811088426251183360711416010e+00
misc/Erdos971,7.67199813886955210799266972851926736e-01,5.48838481005621528183194396577545873e-01,6.44385639875790456690447530604847432e-01,4.40046837957637213695311145086030187e-01
misc/Erdos972,-Inf,1.01765989327703217105297396478116900e+00,1.12486880080219497577746048865704965e+00,1.03694787009247659018453910942927602e+00
misc/Erdos981,8.12717088266113784762568951732980458e-01,4.00638458385694789658181403123069112e-01,2.79442706896133964592353020060479672e-01,2.38873937614498230581497496946760470e-01
misc/Erdos982,1.54841481599708240028537095046977839e+00,1.03224206873778531186244804010126813e+00,1.12102332446740259426802520972345992e+00,1.01955315782947116954886898610587106e+00
misc/Erdos991,9.19687589489109637306847853260415325e-01,4.27956796929879710211978810529701326e-01,4.82252329933069240494255700417549310e-01,5.93996102895447227383083630698420873e-01
misc/Erdos992,-Inf,1.08368361408719626307616150944722445e+00,1.07154454311701674646981112698257675e+00,1.14302443307219383968258310367455875e+00
misc/FA,-Inf,5.71383641232129430093632853134100999e-01,7.74077915056504928108788882796499243e-01,6.95550818568865084377825436415983586e-01
misc/Franz1,8.62931899514303775662666674404774269e-01,2.00252765881107457671076376585937905e-01,2.56905529439050095551933475232230151e-01,1.38306321062745804673472869634413605e-01
misc/Franz10,9.04523008771621092134557567934219206e-01,5.36906346062435184582952200563899191e-01,3.98391207609714281416201731135329040e-01,5.60062836919001947573679655747475227e-01
misc/Franz2,1.00254559835349120735258986956608084e+00,6.59998745812672348097200296222969185e-01,6.94068939900159971559292404164201660e-01,5.21168318643997884245183970411162687e-01
misc/Franz3,9.86269121791451973161348547132601607e-01,7.87426073871497967331052785334761041e-01,6.47076738377896676678594132586897919e-01,6.14442050172620660526468606133699270e-01
misc/Franz4,9.59383863345915906824975181593167764e-01,5.96405596806483591569910720020879572e-01,6.01542044026755746456517698968303082e-01,4.08945560769926934961828698887406854e-01
misc/Franz5,-Inf,1.41694998343207869936758009944958186e+00,-Inf,4.01060084037913776393397229914817399e-01
misc/Franz6,-Inf,1.40967591708248660765633588462901954e+00,1.31164362450730968195183053074412070e+00,4.01611588795227028904546677508018945e-01
misc/Franz7,-Inf,1.40610904447835203110377862153111439e+00,1.40330999996650020452904411692423366e+00,1.40241946433478938988009674573119516e+00
misc/Franz8,-Inf,1.41110182058341755046956562211405699e+00,-Inf,1.41701056504754434714326608119206174e+00
misc/Franz9,1.08736583430155824024006028455372892e+00,4.61389476876282087445860479568073330e-01,5.44903228928797388126505870549297928e-01,5.74739577878401662116924338937043750e-01
misc/G1,1.42795855807776417338691675123050089e+00,1.03937230966748391167987161579669116e+00,1.02088598115767511849995838675126336e+00,1.13022492028338786721685186691468773e+00
misc/G10,8.27624330509450996270905519185103668e-01,1.67337962983369600266421231836957624e-01,2.22073251484638610253360963618733779e-01,1.40742992438703221658098254954400865e-01
misc/G11,1.00975922944877032528075143155519941e+00,5.47325686276229179165235402448121867e-01,7.74223894047937189932975702470038629e-01,5.08596392736254701852430777688939261e-01
misc/G12,8.90101165570485588067074248068011961e-01,4.31599198479121664313477595512124096e-01,6.03109940765914553730575559206908027e-01,4.23249955507881081834096039702382885e-01
misc/G13,8.43578049030488369151073788651204771e-01,5.36856353394867560340910281486790180e-01,5.22194825823264459951044580042977223e-01,3.91130414686314292346158582738572214e-01
misc/G14,1.23891435350750923905036261021168516e+00,8.83400691955035211662638884194489066e-01,1.04628378004701707055760299211353502e+00,1.02599182151202791829382346485919524e+00
misc/G15,1.22177760156721400431579293883554272e+00,9.92710540784563532836558456873866104e-01,1.18420809109137686358290062349444585e+00,1.22029333058071445538696266227824426e+00
misc/G16,1.17215920546577814714724976993509215e+00,9.91718989451378547314205395611608506e-01,9.71884690804780056782322896658410228e-01,8.89057691066753116506763990954911058e-01
misc/G17,1.23298783897216994744146638609921769e+00,9.76229484584781739799857281450854813e-01,1.05888343083464242896042731469750163e+00,9.44236207192507844111939759579138276e-01
misc/G18,6.85565064270499654788630535710392376e-01,1.92450331695594363454083509079921654e-01,3.42306335040318238350457287917670018e-01,1.45051083978948542174832679483626237e-01
misc/G19,5.25647987170479103047880247633373345e-01,8.22974638529148397566712108746243878e-02,8.48851867686121284490725704789584619e-02,6.92138366004280307976256175241458347e-02
misc/G2,1.32328343704147066045122825553916316e+00,1.04173050104623933621409061891803299e+00,9.92482815578812649887334392895641111e-01,9.82954182923724619827929543202100656e-01
misc/G20,8.09822025990618920206251477135245054e-01,3.96082874787304200552300096269528530e-01,4.63424418609495466786651635614206649e-01,4.16371700896109974655093661262095984e-01
misc/G21,6.63974238007344370638430901848483952e-01,1.50188383544206881551388000060450742e-01,2.34247135632814760732152769010432923e-01,6.79108414449816489304615018949819477e-02
misc/G22,1.40772821764693736461695052836083926e+00,9.89123805877228888536855686280123863e-01,1.04220048647768657084129961795677433e+00,9.34793547238459265794384146605217356e-01
misc/G23,1.40333058606826891088758215063813353e+00,1.01785422255333960365988834935308749e+00,1.02551928432250516384033235057219561e+00,9.94476370963147669831485615745470843e-01
misc/G24,1.41196325979153192666494211010898938e+00,9.90358984222997278496731064716722114e-01,1.17828547089044383422626569048040885e+00,1.13506599613913370788328336863195285e+00
misc/G25,1.43647446098357306683472695886798967e+00,1.00260550960907956586370973145491115e+00,1.07687196260214633423763808373088338e+00,1.06136509893676294497465222178534355e+00
misc/G26,1.40952325783226812365511396796348572e+00,1.03235683837192058784943672369126517e+00,1.08656249120038481953272802830694893e+00,1.05049016438907559560345616786340734e+00
misc/G27,9.26036116303395977467181580339392811e-01,7.02441421368929972268119540418094734e-01,7.68388280668402050307844056074333559e-01,3.91994550104648991810105864139778180e-01
misc/G28,9.39369084937208997500199557494132184e-01,7.45489520221437411752933532857816555e-01,6.28223166281004482737877301707042011e-01,5.84232487935390756675798943805271345e-01
misc/G29,8.55064021641836337011881064725052868e-01,2.05037605751502644704002903192997622e-01,3.71412492889557685085868991958247084e-01,1.40776237209239781985674645920535969e-01
misc/G3,1.39247745481421415627935275104411928e+00,9.22151084758035956099092383874274739e-01,1.00006795543058504523413940330024705e+00,1.07764684980601841442088900781829837e+00
misc/G30,6.90019595902883902714650827182576535e-01,3.63816669739970565884011755755526884e-01,3.27362972042225562573400089287191287e-01,2.80739019862908836095607019078964988e-01
misc/G31,6.84173082271020004380348215999048412e-01,2.54371461858596034973403835899056810e-01,2.59687020616067125047883831175534870e-01,1.73071931876073361461846742959585773e-01
misc/G32,9.90512827928357288726726762305420839e-01,5.99310544346429606772318157893718580e-01,6.23706719664281563973319128955874722e-01,5.60736770441686639321610977235314958e-01
misc/G33,1.01394152851291163299116764683353903e+00,6.40467166049141518815456860963941262e-01,6.01894704425257504364248124044718044e-01,5.51390975986145331406406133228799435e-01
misc/G34,1.02249755848038149335108098680646771e+00,7.08465019185499059581730265637421956e-01,8.26820488114386659732269786115348761e-01,6.50611406771375985237980558579259139e-01
misc/G35,1.42390277144407608105065127501563177e+00,1.21232215379600893106768344322971854e+00,1.20003902973900237509273202456931970e+00,1.12085366433379329582356995526785341e+00
misc/G36,1.41190749414102538385838136420173884e+00,1.04256852439879682397848673944792345e+00,1.01243220931030910801192248610589337e+00,1.00282022441356866671147196721680100e+00
misc/G37,-Inf,1.16491679101800340389729494673039095e+00,1.26301497004471460665885304859929756e+00,1.08207220543208542093032848229709345e+00
misc/G38,1.40518633456184907839539666151911134e+00,1.07298856612005732434836783560318656e+00,1.10018652116082075497073929211009345e+00,1.06440671939690987279919496675892725e+00
misc/G39,5.76264103188602278027476335160965133e-01,2.46917379626195615100925404432762696e-01,3.66055020082872868619416371641878508e-01,1.96978508645202128387020189652281525e-01
misc/G4,1.30653461523499917263083346128105899e+00,9.76931625157242932942933700366145849e-01,1.00465517021891759712148970522075330e+00,9.60480728415849901946147541240199830e-01
misc/G40,7.79795221997590699450586532973582860e-01,3.26420513702593905175904306159462621e-01,3.48672469208188479314115965634464134e-01,3.11462664495891328922763607863663604e-01
misc/G41,8.13236715573681555279822670069480882e-01,1.84285155483635729744718432655411465e-01,4.32116106662490707677599562504789715e-01,3.69924735628389190274896488171138387e-01
misc/G42,5.82870431400637331658740420987506484e-01,1.92662803635390174268816488465408917e-01,3.62647267280624410251082138662658072e-01,2.88480875021418658937980052409858621e-01
misc/G43,1.30128595582450280652712262652150316e+00,1.14515926216587344587125623792462238e+00,1.07754117862757479632764403522104568e+00,9.12284158994926787367660541194316121e-01
misc/G44,1.25556817409410794058522854047266756e+00,9.07415621922105508285471975915772116e-01,9.20794593456374358168011006743299060e-01,9.77597402554358163729328261388455888e-01
misc/G45,1.15738250106034855064823011890263198e+00,9.13533735369389022251037656562445115e-01,1.10192009391218231853366959555525492e+00,9.59999008440625155021518745438493521e-01
misc/G46,1.29680793561615238428529189674846041e+00,9.24140593213888978067819076447070939e-01,1.08016872947030050607592125280948875e+00,9.24590717926955220423400770489839153e-01
misc/G47,1.37726339996441616248158485658385650e+00,1.00577359270635832047664791250446212e+00,9.36043330043775444938385682856134456e-01,9.99305591573350531556794661781748113e-01
misc/G48,-Inf,1.28025785723079127002500420931347103e+00,1.29998671510261518335311703683164705e+00,1.06210670515194205332625423961175023e+00
misc/G49,-Inf,1.01196879239673633622686374765928801e+00,1.23693856467099637755073514974597278e+00,1.26161025544243166778411278389677047e+00
misc/G5,1.36183450108790430203268124209834353e+00,8.42445907299341277583745550182573165e-01,9.39127099908716111515200347193097865e-01,8.79102226511995119687671358654573070e-01
misc/G50,-Inf,1.17798641169819884315149208921845840e+00,1.28623395776132389168053454287047419e+00,1.13016509837477692178054700314999741e+00
misc/G51,1.24099133404513890156649134916683029e+00,1.12631462475484670930255350129879741e+00,1.03141125138215088651533447165100374e+00,1.07970701318453525360411830132060608e+00
misc/G52,1.23983551771145944523166587866463945e+00,1.07820679766821074124767508174372599e+00,1.24577198605538169989147774824818490e+00,1.12829538323911804439107388516872116e+00
misc/G53,1.22998649452990445041892017692920810e+00,1.01685338061157162649911434987315508e+00,1.22627964691185552990349265615673205e+00,1.13268566860249082635673593994025553e+00
misc/G54,1.28004885303150062689993902666540573e+00,9.90253697331036607610025827800829053e-01,1.10608980202518235962698088578493270e+00,1.17392697530669086020461399167015557e+00
misc/G55,-Inf,1.06453645865904298548381095051265464e+00,1.12342424450990133662689994673911157e+00,1.11294894820120571429414981621022424e+00
misc/G56,8.61682416304482078234229476449808329e-01,6.42917639337722304855618733228839162e-01,5.98197007920826454005914711882310661e-01,3.57815959470858538996364238531173542e-01
misc/G57,9.81908903716864427720700565093629516e-01,6.40829398662422783517369583487136194e-01,7.24327453333855909986380243057470096e-01,6.80398099394203545867704046981962089e-01
misc/G58,-Inf,1.10090486019357618818460953462467775e+00,1.15219010549703572521722480671985517e+00,1.21109178233327685254692197926884963e+00
misc/G59,6.68180448251978314200002017349276218e-01,9.62259725600338425043056400740751902e-02,2.01110505498227167279812701678908704e-01,1.01550918578829911214342185463075492e-01
misc/G6,6.44059442765896972741502849644463552e-01,2.45987188947179632571665367813485016e-01,3.33704061185387700677054919801676135e-01,6.10697231339304913247289763932615409e-01
misc/G60,-Inf,8.60475465307711242583247056993593702e-01,1.02700835251456482392702916125324230e+00,9.07248967572490048330780297252838627e-01
misc/G61,1.02740223757787882061543098565085334e+00,5.35454356614367889300604682597425388e-01,7.41089059091301997913815912675757851e-01,5.02566581607244577180601043003625228e-01
misc/G62,-Inf,7.47938449871896916240946428980814323e-01,8.93342652030575811369031797218680285e-01,8.36924880666331948532212155242070984e-01
misc/G63,-Inf,-Inf,-Inf,-Inf
misc/G64,7.76639076170397719180935741885328855e-01,3.21066430147639565365915329036783936e-01,3.67574812316200908947311838013414904e-01,3.44690709319718004916309210526143172e-01
misc/G65,-Inf,5.28675832281517176920890240657570746e-01,5.28903860422635677503546722103958892e-01,6.17096028275935275433587967084079180e-01
misc/G66,-Inf,6.85260616273286355049873329023510491e-01,8.04033990667529744791796798588573402e-01,7.62645174015053834442567956423333852e-01
misc/G67,-Inf,8.39593398360296529931807557708781582e-01,9.14889182606272143305931344408158199e-01,8.38554717876969949211897681448095956e-01
misc/G7,5.92148648877665606384081078543567383e-01,4.17130284293245494068698769755469308e-01,3.73458253893616151348714916403961423e-01,3.28159632907210883022545851288920803e-01
misc/G8,6.53119756705625968752664285837502414e-01,1.45741602327948172006036265292359415e-01,1.55888695265070109738079891424639569e-01,7.75584533676729223333574703918051498e-02
misc/G9,7.93000020839057636252308193425632039e-01,1.75534570908306879260288030172059970e-01,3.42083401941316272571795279468968938e-01,1.66014435065038292585789780391642384e-01
misc/GD00_a,1.06950864045064554511109372044293116e+00,6.44790069129986760392682076494517926e-01,7.48051251153351198551219089888242392e-01,7.86916973747999742930786778086114588e-01
misc/GD00_c,9.80003016599970826412183561858899264e-01,7.58397911270411771650579567292210542e-01,8.15790663314042317147360286034839109e-01,7.36096022785169917354831486016565630e-01
misc/GD01_b,4.71600394580782889471399859561223370e-01,3.57011117463489087961072462645980812e-01,4.80231287686044727778519002176435913e-01,4.80207367638266943233388211313205043e-01
misc/GD01_c,7.32080407803991098860319396414414076e-01,2.96032523032044171462821521401031655e-01,3.33868808997282816893176516458285036e-01,1.67884945721836241915094712381588932e-01
misc/GD02_a,4.21818909539916283314705342147945780e-01,5.91303386028363491515104046669882637e-02,9.40265566069305485182267316981450719e-02,5.56184696194205341187153894661927207e-02
misc/GD02_b,1.13723160048286260552321702518426668e+00,6.92869352057306979938803460034607662e-01,8.05069569368340267798957011651627640e-01,6.95072936821489766573238343085598714e-01
misc/GD06_Java,1.04242294727573726836876498680664450e+00,4.17304880960504678591347164408385229e-01,6.65105970447927942039778172848278822e-01,6.79814180565952580506783194619618807e-01
misc/GD06_theory,9.32247368213418666647553343490595261e-01,9.29093002137378142355218644300857435e-01,1.03627581798395381430754093689423768e+00,9.34132278002405641317518636487679089e-01
misc/GD95_a,5.09396270230895974758912340947494351e-01,1.21209660914350233266979737128769091e-01,3.88036270881376235532771959982538924e-01,9.14903599606401708742406596478212089e-02
misc/GD95_b,5.34241295332323011707973764270944752e-01,6.63426173030067546114901083132616077e-01,1.52362938731257092123612073255737768e-01,6.87860609727994668115523540004883656e-02
misc/GD95_c,7.66096337517614000413370798956943986e-01,4.36504338357180673313695926672422937e-01,8.50742184843509003563133066627974389e-01,5.22966158373218512347105732470101854e-01
misc/GD96_a,1.14215487330725114850115825008705006e+00,8.88576442806698413082406554591230818e-01,9.18293181287211651176665695656599156e-01,9.54295013089877855849169993702028780e-01
misc/GD96_b,7.04375263894991794459077612882258650e-01,5.48663195088121155636893073530745720e-01,3.03349034066176925207639448368143231e-01,3.92690681947316544940610597496086853e-01
misc/GD96_c,6.29906098721676686327691591934084249e-01,3.90862912468706522260882002160789596e-01,4.28667534666205446888098642435925171e-01,4.67441225228772164040011386662548763e-01
misc/GD96_d,8.58821796078096778305021320411509955e-01,6.00834398003619129912916015050823517e-01,5.44866264309439790935691719510031466e-01,5.92483481662198602673442923732624850e-01
misc/GD97_a,4.56799002570427451545764973405905681e-01,3.26662968925777723386152458892719012e-01,2.92592381189361345100665747660465238e-01,2.32174605811658236188232200282260768e-01
misc/GD97_b,6.38815049590737968990310019081222158e-01,8.90994000073576116147386643622102756e-02,3.85516540362442368113887705313587485e-01,1.41177269299571755206143464163238116e-01
misc/GD97_c,1.12990296353826897869201632572477768e+00,7.81381096957998040396530391802210318e-01,9.01833138158757353186121597026640167e-01,9.22676842147538463011782297617762695e-01
misc/GD98_a,3.89699379696383362736701072715081373e-01,3.29891035618941679307376531582788236e-01,2.74669450038640838916225655993589701e-01,2.93251181729429155443264345752764343e-01
misc/GD98_b,1.20312132758711267607913234971852536e+00,4.73429370695637953766684419594362729e-01,6.29019150873801358694937565949964124e-01,6.43548409978205017455130375620673028e-01
misc/GD98_c,8.32856617547564978203368421753856827e-01,9.66312001209831580257712870878662150e-01,9.90935881338291080556433026895360911e-01,1.02370003777642920018925684161069847e+00
misc/GD99_b,6.64079913546438788129177497605287818e-01,6.36317555589077922744989920530724030e-01,7.03632580447266125485051740994700529e-01,6.87911126069003993166698521450221869e-01
misc/GD99_c,9.92848598939921991349138915007236303e-01,7.38978265066116284430922262687815725e-01,7.36765994777274215227696268795714883e-01,7.52767440015925208644417124527334405e-01
misc/GL6_D_10,4.58657603650982155692406914001910930e-01,1.55789850902061372901496136548344208e-01,1.89310307701838131720871499443619661e-01,1.31271325172740703493474477708613483e-01
misc/GL6_D_6,3.93163856698179640151454649205334649e-01,2.27867701657031726893803281671572776e-01,2.37665369323545365199951674956098879e-01,1.74547013915846848387158532168104319e-01
misc/GL6_D_7,7.15722692839584675734657753826712902e-01,2.27243494080360261234795910134718918e-01,2.20316658428568648210256495163871788e-01,3.09711866558562008602047659686948055e-01
misc/GL6_D_8,6.99198846656809071842175265152387365e-01,1.59683090924729504553591239754299242e-01,1.43145133967710242319982545630309083e-01,1.65534018764243705777327503840506196e-01
misc/GL6_D_9,7.16989711029606347898289006833207486e-01,1.76276229981084218650955252673076629e-01,2.04984172417547731842974149648782272e-01,2.29351107505373107829871556758734566e-01
misc/GL7d10,1.28901037758428613043179675990692245e+00,1.18956513304108407153502938382414877e+00,1.18824661249234669356878134994801737e+00,1.17279440646693912409002323407571659e+00
misc/GL7d11,5.38072454503346851379946802988639215e-01,2.72115913836543630006451925814010414e-01,2.14687168404201271361610434915315268e-01,2.56010126920660066673731379144096282e-01
misc/GL7d12,7.92413097015172181368499079678595524e-01,4.31926987006642858493189889067776209e-01,2.80494656150450858797432574904605059e-01,3.00350359649833218319425053858528603e-01
misc/GL7d25,4.62057028228935931780051277524006182e-01,1.53906871181100429235948606009809165e-01,2.30336712195980308595465421216498018e-01,9.06622637916367294068729554102668147e-02
misc/GL7d26,5.26809076992666594647031464710290570e-01,3.52497906748596431817893899447326720e-01,3.08669813646458162240506921627341086e-01,4.15333971044844254968270964301360956e-01
misc/GlossGT,6.98717388583380916674152789979889614e-01,4.50492785671894132790613947581294595e-01,3.27874093378324679818719440797457450e-01,4.75706295064643233202908120965872403e-01
misc/Hamrle1,1.55891161966899011787570030261724736e-01,4.71047933734086588907863897080393170e-02,1.75406550077171997989699648033821604e-02,1.29319350140943854608174500456818474e-02
misc/Hamrle2,9.67506052016103356445645375065356458e-01,-Inf,8.68063923737732070205528110170639768e-01,-Inf
misc/Harvard500,8.60958772188856325258387441019193071e-01,4.52626846597479310685199035393463904e-01,5.57658684609299410495454438835845201e-01,5.25150336585289332769816169172080911e-01
misc/IG5-10,9.85949821474163599460889875536089662e-01,5.50316036061060893903133227693787286e-01,5.61168769101102169656487126829920090e-01,4.14216807718381413197605227856249332e-01
misc/IG5-11,9.02061149437988229030743286547189962e-01,3.53163339436264718441176539674155750e-01,4.28046296055110137722000299305013777e-01,2.61762530020120033512700479619363577e-01
misc/IG5-12,1.34195213586902332722936968353671084e+00,1.93030289196655882156657680717017398e-01,5.53815005882589859250494278019061790e-01,4.88979586483781231078891417464681814e-01
misc/IG5-13,1.61139237756047832450744160517856027e+00,2.54660794678186492598241326595917889e-01,3.83451970180997007269111001776053591e-01,4.42643622293127087369240661292327719e-01
misc/IG5-14,1.61751827707174559868365241471775862e+00,6.71606130243347502859848050954489109e-01,5.44025742354649355823203451181331016e-01,5.93452535423567842264584141456534588e-01
misc/IG5-6,7.87781962572994044511303508467884625e-01,2.43769042541340439903875812218817146e-01,5.21966008114310617413830316344972453e-01,1.56396321232153452061748027550396147e-01
misc/IG5-7,5.10182847605812227921311210393244474e-01,2.88112838267636542293733924347327392e-01,3.38388885322865417089814312122539581e-01,1.91517890109211272275797165715779709e-01
misc/IG5-8,8.03797006934253079722365428795609338e-01,1.59182383621121424290196152288525148e-01,4.20521111180420009358538770185275291e-01,3.01856676999547365924670255141135561e-01
misc/IG5-9,9.36983318772411124011475584474479310e-01,1.36902334903194212194160362274103971e-01,3.45225276326080718679760557898802873e-01,4.88426111214860465717145645602882406e-01
misc/Journals,1.11459992647769511284349532260462811e+00,6.17257869416602525391275217110850715e-01,8.54185229773435770136344572260281129e-01,7.90008446555395458743989172017562006e-01
misc/Kaufhold,1.58994308427526587243059145503777818e+00,1.33269751512398682981813547814853955e+00,1.45319533099212856061638534613509319e+00,1.35061911690814567102872058821340181e+00
misc/Kohonen,-Inf,8.76709982485112784137349849899066319e-01,9.68797080757999287133817651524887517e-01,9.29026209126386631651788991556938849e-01
misc/L,1.14689338887123481915275983504461857e+00,9.05980312529226970954709311397206648e-01,9.37072483511602838433139666603674654e-01,1.06308363497641887792040377624050790e+00
misc/L-9,-Inf,-Inf,-Inf,-Inf
misc/LF10,9.27503369458945802056456783546976264e-01,8.61943624276891849158963666492215595e-01,7.27813997535412817156234862550539422e-01,8.73640024490240937601967933949236246e-01
misc/LF10000,-Inf,-Inf,-Inf,-Inf
misc/LFAT5,4.06527255740111593964199826159071082e-01,7.55555993155656978495048108763968018e-01,7.28578659450118919635169762982574837e-01,6.66656135325546813119318444031032226e-01
misc/LFAT5000,-Inf,-Inf,-Inf,-Inf
misc/Lederberg,1.53492248659842580786864805961171978e+00,9.91667400465956147983704081123383626e-01,9.56463565097140861335678526122076856e-01,8.43423549590498633761397883548122380e-01
misc/M10PI_n,1.39482534936882481338284330556620897e+00,1.29726338411671128690164980216647879e+00,1.27758264689121969946366824522545477e+00,1.27010906514305047094382594347493538e+00
misc/M10PI_n1,1.35796188286764759409379486326937778e+00,1.29742332587608616556076425962121349e+00,1.30360446776451198763530029428841305e+00,1.28894238072294262102811916686857942e+00
misc/M20PI_n,1.30381485331117153594567225055313140e+00,1.29703811410147406581275048634218185e+00,1.30989346060613931969864235280898593e+00,1.35371334006217838116820870532340813e+00
misc/M20PI_n1,1.27692616877587126264726405979555711e+00,1.28125058004186989720700532008424926e+00,1.34599632577930960454004082375725477e+00,1.29412516008741644292018311035171567e+00
misc/M40PI_n,1.33975727832830672502969489207299227e+00,1.33984375840875441598965707168277263e+00,1.32437003736157951640181851772140837e+00,1.39625585482953587324145844669530971e+00
misc/M40PI_n1,1.34201758138599735607527552168523258e+00,1.27037268559974259363378118365708981e+00,1.37371837075845586052286104969144749e+00,1.30483690466754909576661619251603462e+00
misc/M80PI_n1,1.40864016709152890856256163356402580e+00,1.39028607285548740893412522760854899e+00,1.30160471706063210631882619121870601e+00,1.32985836295057974987458612033437941e+00
misc/Maragal_1,6.77308580101751198671339108997115354e-01,5.55062221544579899994233634997632678e-01,6.97844137142194680086094743566010701e-01,6.27741143237785120260683338902894445e-01
misc/Maragal_2,4.13904063177965913675426709079971416e-01,6.59189658051393059954476187114829302e-02,2.69229087891891113532690037652871206e-01,1.31917409215212141991907535561025403e-01
misc/Maragal_3,4.38166425053766922420486241997836320e-01,7.13347989182030170032871332224866959e-02,2.67590162770630125013953484261739223e-01,1.54977697301242279332512609515916525e-01
misc/Maragal_4,3.80881352060373338760632223891882397e-01,1.40591214763349977266162307948577313e-01,1.12567589856684154940341187878721609e-01,3.31470868059890682617617309324783917e-01
misc/Muu,-Inf,-Inf,-Inf,-Inf
misc/NotreDame_yeast,-Inf,1.27142394466101756523274478216009612e+00,1.30315420279135441645932198381229026e+00,1.29909139948603514252802229395951824e+00
misc/ODLIS,-Inf,5.32260424972816851414909741505227073e-01,5.32679338547496435238313297265407074e-01,5.67851873632585176109247768431023612e-01
misc/Oregon-1,1.61254942951243686384658268501391808e+00,1.02094950017146257658651841393019585e+00,1.02434602503060951333426904411827422e+00,9.49195999723019879061014289042008113e-01
misc/Oregon-2,-Inf,7.24711864747297442276547580888456330e-01,9.25945381982994565570987223487004680e-01,8.03992559238136357450507268113248283e-01
misc/PGPgiantcompo,1.59359171607948209385587670963608691e+00,1.06333992139290247385032975169025013e+00,1.11810498368747834167750681673163301e+00,1.10840062263138503078973463913548038e+00
misc/Pd,-Inf,-Inf,-Inf,-Inf
misc/Pd_rhs,-Inf,-Inf,-Inf,-Inf
misc/QRpivot,4.66841930695723835300774933079100670e-01,1.38280847040205043575061671002812615e-01,2.75172564080667660161172807451014392e-01,9.61492846382721101898979309333777507e-02
misc/Ragusa16,3.13226942984503732395196993436340568e-01,5.30057868844318224635153237636460579e-02,9.36069748841810477048548817668733248e-02,9.12408536769986484249429390925697724e-02
misc/Ragusa18,2.13798287698326741751244369774823348e-01,1.46515803554357998843969577342953105e-01,6.58759241620161924063326558899290836e-02,3.79912540267043786223103862986734917e-02
misc/Roget,1.02784698540775042862723949865696528e+00,8.31505226314073210071664480869771172e-01,8.96486847392609550455768308451642146e-01,9.84939408146050887838347232235699781e-01
misc/S10PI_n,1.36281955205690885200138802893761066e+00,1.26901461003960622379851672386692022e+00,1.26257875152672435991484490736389581e+00,1.27613498479730299958840217722554811e+00
misc/S10PI_n1,1.29146873160991098393200863665178128e+00,1.29808634043791816421732666197425306e+00,1.37260175928791025526585372643005878e+00,1.32079254849854734592466807689123508e+00
misc/S20PI_n,1.30729098496151558307807480184338539e+00,1.29724324864131291111343627231846617e+00,1.30176047656357076997258508573964640e+00,1.34832194556192748795959528675792625e+00
misc/S20PI_n1,1.30327836323448182925941245356371473e+00,1.31170950812641058132656297139470290e+00,1.33989153795594534078730461499948185e+00,1.27146563023220367664677442182320148e+00
misc/S40PI_n,1.32948095938050146610248290497315034e+00,1.31720803858424572153393352453185505e+00,1.38329430318550811442328650779137434e+00,1.33473826239066863836152737119372220e+00
misc/S40PI_n1,1.35102378282427353208917963953822416e+00,1.34753871593331894749962192061608283e+00,1.31715087040475096738513824305753116e+00,1.29899955220403650030554389437895788e+00
misc/S80PI_n,1.40261391876478423432389875173298038e+00,1.33914934678489060041113333835630819e+00,1.35365743624093810390699400873449772e+00,1.33871970030063344143598195667903562e+00
misc/S80PI_n1,-Inf,1.40812421612053496172362801413112584e+00,1.30693216054072998296627949309675947e+00,1.31795063784000757034723202356228235e+00
misc/Sandi_authors,8.51161934087426922055803511970088891e-01,3.18583919465449854494526813454539197e-01,4.69684133567271533804461436140375095e-01,2.56416878574032011063863148707971273e-01
misc/Sandi_sandi,1.05431714215709738650187806674470326e+00,6.12827231812650280008506836112025060e-01,8.72425499530925908125348346821445015e-01,6.82138708525100221542168748652590852e-01
misc/SciMet,1.25731869327376152145181342524293537e+00,1.03632137407185809265806403914799197e+00,1.01613187456304344757253375621113145e+00,9.96715492492582513887676484738505826e-01
misc/Si2,-Inf,-Inf,-Inf,-Inf
misc/SiH4,-Inf,-Inf,-Inf,-Inf
misc/Sieber,5.29587559415468118113129756793342160e-01,-Inf,3.01845143859027195783701768309151336e-01,1.98125543664330247522496308343416322e-01
misc/SmaGri,1.04394259190248615964152190995525893e+00,6.12499031164842317906898648757737773e-01,7.32228858500774144911534972988700834e-01,6.52960268289548221814319850569803760e-01
misc/SmallW,8.96563377658226925843021725987376659e-01,3.70967350222225785995206663465087209e-01,3.86540859564066186107991392506641935e-01,5.68739972795798716346048364246157600e-01
misc/TF10,8.43065752109576446628637516308882621e-01,3.17715139731968546591605265412263401e-01,2.87924102710865888106322484053732649e-01,4.03262837459714010798955595087832599e-01
misc/TF11,8.92221594154994878645901700299330034e-01,7.51329187794206817785447144582655566e-01,7.39716672747159596720091053072229298e-01,5.96257157259047505363743211613808257e-01
misc/TF12,1.06840499407165667822629832479981797e+00,3.69914805334269878748754505832307029e-01,6.60901470429994249115604030599327133e-01,4.51609564272074757152484483058864865e-01
misc/TF13,8.83358579093781687020465620953106812e-01,5.39143714692574337211108777587413730e-01,8.04016402730029666402904991017950465e-01,7.32674112432288757731331935922162078e-01
misc/TF14,1.37382266113816460864371293779946847e+00,4.22525781232863930885630330584940863e-01,5.76023592124721593411377724646139795e-01,4.01430852530694866994301681924602621e-01
misc/TF15,-Inf,4.64878837745529829721036217465312220e-01,6.68257806190422213940672682035123957e-01,7.97310430346853130098492402468952746e-01
misc/TS,1.27464624409495964616775157997910673e+00,-Inf,1.18937312930822827579899406022776530e+00,1.32899751980696052878034349461432253e+00
misc/TSOPF_FS_b9_c1,1.30457546208949657729720423676943033e+00,1.20457722755636882756391712488347373e+00,1.31599726523558394095861422510923681e+00,1.17678668492345324201232905024685406e+00
misc/TSOPF_FS_b9_c6,1.19037649017537428520444175452329390e+00,-Inf,1.22334610168306198272336421572127270e+00,2.54076393596320375586124002492089566e+08
misc/TSOPF_RS_b9_c6,-Inf,1.32531299463119908421730639519067226e+00,1.32605701667264454728318289024731873e+00,1.28749762778772406618927626974165780e+00
misc/Trec10,6.85773306354291316688055266034784024e-01,2.58094871744055897150107290750067805e-01,4.48005094510756292219184422769169238e-01,2.34964296061300701668977991583618008e-01
misc/Trec11,1.31000651385710323188378832276083365e+00,4.40880095306951956508890560185670304e-01,3.01078966352823002428379818654009147e-01,2.49539411592210478505293426976399194e-01
misc/Trec12,1.34769289035052592478713625796096733e+00,3.16474956377639514159972680108862745e-01,3.01925448943506828892867703840370940e-01,3.43830523274613869428730185752245337e-01
misc/Trec6,5.96365530597134418374229046143235424e-01,4.92373731966310443265908184784431411e-01,5.42970655530108989559091664216551657e-01,5.52242111599606142545782123701647050e-01
misc/Trec7,2.18191737815055387579188537012699860e-01,2.06241597862911231038277428572586850e-02,1.64173881203424249957185403682642084e-01,1.20061509459708349541759786747504095e-01
misc/Trec8,5.94141121528856620504509402519410839e-01,9.72476180587126949206835681255828259e-02,1.53217940201359228772432196159195818e-01,1.60133134390406098933897594088677604e-01
misc/Trec9,6.82416928885652836128848577026189377e-01,1.31444491471018919293822985062809575e-01,2.37815436588419904182268755942871550e-01,3.26303863140167430781041888725823315e-01
misc/Trefethen_150,2.46690935842359029151759080382011603e-01,3.06537087729341643302202082480858114e-02,1.68380792424252097217936365112369019e-02,3.98490746613909337788894277474370304e-02
misc/Trefethen_20,1.19812560282111662265715162899439883e-01,1.47171939078100044110740586601469797e-02,3.93889021833327075455218889245987077e-02,3.94853319419774682405459894753098201e-02
misc/Trefethen_200,1.30240720719510175251901572166535654e-01,2.08759014532184831898829166835062199e-02,1.22461328017306901916650147366246217e-02,1.71182551892069869801582309458960401e-02
misc/Trefethen_2000,1.87780824814180995319328637168224782e-01,2.16000935674107904064981373789292789e-02,7.35936716057744327135662438359323976e-02,3.23641466344309680329289983940421339e-02
misc/Trefethen_200b,1.21758549695037189347924581765122894e-01,2.41216540266869639895837972375753563e-02,6.09711285382848443348604924188186849e-02,4.34210803329599019976424763842005263e-02
misc/Trefethen_20b,1.09202580852979280790103659008061300e-01,1.18527092737984842147550830422011229e-02,2.03390655960967567496204298122915435e-02,7.95387769550464397815573989653140318e-03
misc/Trefethen_300,1.21058370321321944316011631596181574e-01,1.74061953713002624424373106246527387e-02,1.97417289439437158218332374933663856e-02,1.64495545885511289970992386726460005e-02
misc/Trefethen_500,1.87234726039004386613317465265524152e-01,2.57910379543412115009611614727420956e-02,3.66772012852462664611073995567959457e-02,1.74804328498233571508715150382498969e-02
misc/Trefethen_700,1.31346064418242486730171477242528986e-01,2.52306570800631760529569877455522852e-02,3.70202757832019811449773097153765220e-02,2.46405859538747016879122165844922445e-02
misc/USAir97,7.30133484985452928143009694543646665e-01,2.65454870416183033753464281630327800e-01,2.96675829668908732794683180853413804e-01,3.62129626389393991097763979365526139e-01
misc/USpowerGrid,-Inf,1.08931862775092775103554687514402235e+00,1.19781082468555585632793037032194026e+00,1.17703063900536634048473830807470104e+00
misc/aa01,-Inf,1.36014682397344241512929497309190283e+00,-Inf,6.56592377694079642409848577164382805e-01
misc/aa03,-Inf,1.35024659878716854009169650686613639e+00,7.25633147248835744633817200041295107e-01,6.65185390260452579431811505598074391e-01
misc/aa3,-Inf,1.34178229392395205314316013339230906e+00,6.93926729841342736486435565291404905e-01,6.65185390260452579431811505598074391e-01
misc/aa4,-Inf,6.49587819202270827904113241102272670e-01,-Inf,4.47942298586856755724126112892302537e-01
misc/aa5,-Inf,1.35236551268359061812437444898980235e+00,-Inf,5.59390905594178098385003801632334855e-01
misc/aa6,-Inf,8.86637603392095233918338208695617528e-01,7.57534525230032893518674895063057830e-01,6.33515154115224010786799474437474159e-01
misc/abb313,8.97703734919655222507827190658727619e-01,1.90874629338616719529792396486436696e-01,2.27503431230526682367649564827431710e-01,2.22830642219291352123196371542730274e-01
misc/abtaha1,5.53394012502590903566612949641375988e-01,3.09027030052165439116742067143283724e-01,1.42001264323568504347689556554662150e-01,9.92975947384830547361785242475975109e-02
misc/abtaha2,7.68990828887527871710844848188709351e-01,2.55983662715553963559631173949828505e-01,1.27472948334493612919336229435151970e-01,8.81281853590560636285631286919896596e-02
misc/add20,-Inf,-Inf,-Inf,-Inf
misc/add32,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_01,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_02,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_03,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_04,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_05,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_06,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_07,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_08,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_09,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_10,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_11,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_12,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_13,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_14,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_15,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_16,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_17,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_18,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_19,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_20,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_21,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_22,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_23,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_24,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_25,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_26,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_27,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_28,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_29,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_30,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_31,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_32,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_33,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_34,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_35,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_36,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_37,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_38,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_39,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_40,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_41,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_42,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_43,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_44,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_45,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_46,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_47,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_48,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_49,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_50,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_51,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_52,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_53,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_54,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_55,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_56,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_57,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_58,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_59,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_60,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_61,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_62,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_63,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_64,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_65,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_66,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_67,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_68,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_69,-Inf,-Inf,-Inf,-Inf
misc/adder_trans_01,-Inf,-Inf,-Inf,-Inf
misc/adder_trans_02,-Inf,-Inf,-Inf,-Inf
misc/adjnoun,9.89460706858045498054935578536708944e-01,4.41863831749042554595456610592991110e-01,5.22627293629591068327066443585181624e-01,4.42810657696315573244885902175248769e-01
misc/adjnoun_adjacency,6.87106612948711218789811267319781127e-01,5.21749865752612160894284962952421697e-01,6.07491579539403252796154429346580217e-01,3.07689594138172359408009754566413757e-01
misc/advogato,-Inf,7.80624430158838026540343090055050832e-01,7.39941676848144574851542167514873157e-01,8.06098133527526544359244343305298732e-01
misc/aft01,-Inf,-Inf,-Inf,-Inf
misc/air02,-Inf,1.33766103691560392712284075480907028e+00,1.33087345071151149680371472099341194e+00,2.64541003902950464786758369463663750e-01
misc/air03,-Inf,-Inf,1.32547558477803224127171439168769480e+00,5.90469646801359224772757842324193710e-01
misc/air04,-Inf,1.35944881079611204802258290571757803e+00,6.46567214115383312942508850060850682e-01,6.56592377694079642409848577164382805e-01
misc/air05,1.46282207295729514806514662602890382e+00,5.93078523035987185700099545473296568e-01,-Inf,4.47942298586856755724126112892302537e-01
misc/air06,-Inf,1.34540321575747306751134762543126147e+00,-Inf,6.65185390260452579431811505598074391e-01
misc/aircraft,-Inf,-Inf,-Inf,-Inf
misc/airfoil1,-Inf,9.10910416364945402565865067521014218e-01,9.65249126232023076802485229497582144e-01,9.47016396468635320292602023445485418e-01
misc/airfoil1_dual,-Inf,-Inf,-Inf,-Inf
misc/arc130,1.08897601734510931378181748763930145e+00,1.04415733708582488747636463202961854e+00,1.02233662871015383442890233212413134e+00,1.07553506352634843728903917761057140e+00
misc/arenas-jazz,7.01574368068991469519268684202101475e-01,2.12302192397414599817931402072329976e-01,4.30267206681403967512986656934576287e-01,3.07177831040303190977934460594275955e-01
misc/arenas-meta,8.76166923896338601975655165572336849e-01,4.93213197790032943816033563386379932e-01,6.59899157599535106593959149529319858e-01,5.38431056582394717044938392089485136e-01
misc/arenas-pgp,-Inf,1.07190672668638058688019096464319990e+00,1.10990104650184969161639661241769948e+00,1.10229727181246015174989401446452884e+00
misc/as-22july06,-Inf,1.42413889453743858290420030203636647e+00,1.01966988637445231648215402298613527e+00,8.97810947863884134047853790574686898e-01
misc/as-735,-Inf,7.53676066964533681881941689152405386e-01,9.36443834153115522631087943208746283e-01,8.21854554454233526737413208592419107e-01
misc/as-caida,1.59066964316874175516648822317384032e+00,1.47985998644916136918801063920483644e+00,8.63119108436818636286103790641627756e-01,1.41479578157208004334671325001341477e+00
misc/as-caida20071105,-Inf,1.41807386103779480130626293809282840e+00,1.41461034662216740856751546920815277e+00,1.40763511162062112208010815673853132e+00
misc/as20000102,1.52194407860682002189444419473153630e+00,7.65070328432490108033631670844522770e-01,8.33793700087077710720505142927506457e-01,7.93745100926398566519616201690666584e-01
misc/ash219,1.02005352661615691303055369835970961e+00,2.13992031040159858161975140007470996e-01,6.66305199682010734713439770992032323e-01,3.23492178674573949497275243661850851e-01
misc/ash292,1.11706127628289817523574514315860215e+00,8.77898753149465398759857496200749042e-01,8.78765781050976411177347102759653920e-01,8.95334990047280810800773086231952513e-01
misc/ash331,9.08769299737200489123658414674366151e-01,3.37320936205243882555077518494740888e-01,5.57175471379159626003966301355474376e-01,4.08126882531862793496514564136309925e-01
misc/ash608,1.13521219586941598840406954404561650e+00,6.93040921074016442023029145284661285e-01,7.28066393112405741932882108799305557e-01,5.67728659147897515452793357071907227e-01
misc/ash85,1.06638654281821575470453934140844499e+00,5.50731709377655858369355018360566405e-01,6.08513644171499899490949834725966477e-01,7.21494599783837594701722622614955890e-01
misc/ash958,1.18829712843879939777666866598142332e+00,6.71796743299892396027835900157323568e-01,7.18133888653847271728409466317857568e-01,6.03351090482846834120613931487554951e-01
misc/astro-ph,1.55038928238803702315253119289484068e+00,1.24239686517691276158502604534817533e+00,1.27774227289217893597285098303496058e+00,1.23380176533196752398584902348707162e+00
misc/aug2d,-Inf,1.29582740175225975662870638749995201e+00,-Inf,1.46155774481562622782495038733226579e+00
misc/aug2dc,-Inf,1.44081281345845814649960479150167436e+00,-Inf,1.42209957322089011695451356235425756e+00
misc/aug3d,-Inf,1.28655288889126182575302975639382816e+00,1.29196126895747059105311794776830585e+00,1.39313970139927409473381610792712852e+00
misc/aug3dcqp,-Inf,1.42598216116493056729125890879673787e+00,1.37135309885809991022500285059878203e+00,1.41196427751427331520674311871248104e+00
misc/b2_ss,4.40851776347518552736035208087577154e-01,1.94821838949533736563898281847801019e-01,1.71821120114723461079123882559058410e-01,1.69008919686061389678654883305660610e-01
misc/b_dyn,-Inf,-Inf,-Inf,-Inf
misc/barth,-Inf,1.08802942470280549563124500944004533e+00,1.15216163328449291092269590359200826e+00,1.20214101276082093804851784725937528e+00
misc/barth4,-Inf,-Inf,-Inf,-Inf
misc/barth5,-Inf,-Inf,-Inf,-Inf
misc/baxter,1.29733220937232412054804996242641746e+00,8.62334362311199166553169856075070597e-01,9.04425741373681284462577342976622751e-01,-Inf
misc/bayer02,8.83855739650514146162591485210030683e-01,4.04621625878537549484335225932825401e-01,3.36878300202725746283175450365854000e-01,3.40669141656819850329458599157140692e-01
misc/bayer03,9.08446781242348457145674896936463282e-01,8.15237753815123764953643635884297753e-01,8.22176891255726093404991567535131902e-01,8.22733997126942539750923275553620025e-01
misc/bayer05,-Inf,-Inf,-Inf,-Inf
misc/bayer06,1.24157350978262813344587146940698762e+00,-Inf,1.24591900407009427804909822074529169e+00,-Inf
misc/bayer07,6.30261748465192831981976141762314737e-01,-Inf,6.24927426119542129556415444592777518e-01,6.23568408614556034069049236416055537e-01
misc/bayer08,1.16823943708902875493561546392487166e+00,-Inf,-Inf,1.43755237356514809344400485395418012e+08
misc/bayer09,-Inf,-Inf,-Inf,-Inf
misc/bcspwr01,6.15507138712206071137807074372112511e-01,1.30164917609452731203391065205868231e-01,1.66992737012454425172686960700222311e-01,1.42094897865696932507727974669800617e-01
misc/bcspwr02,6.13518458122489375763080366709304342e-01,3.68857644998726475518708368318078490e-01,3.87577028482754782176870038099261623e-01,3.50366189820280753447813659127658681e-01
misc/bcspwr03,9.32493081290558639562573574555570678e-01,5.04134516600834865588976709947390072e-01,6.71294701551445960935877064808397699e-01,6.01490919961192566799705990061661835e-01
misc/bcspwr04,1.00274603986106567914984488147408096e+00,3.93928501094613481691765038193840757e-01,6.58285050941660777817380579715677802e-01,5.51305060642167796757360299115782560e-01
misc/bcspwr05,1.01903646847011567023413512674014080e+00,7.72718212321153640586818139311965985e-01,6.97051064953631166258397691838737504e-01,6.07091462048934494765085027429706753e-01
misc/bcspwr06,1.13019704928673321306293171369883311e+00,9.46409614466485110115877821000316185e-01,1.07239744094690534541762073136684884e+00,9.45211799854202533052235544717845030e-01
misc/bcspwr07,1.19044203906522641739273823941030475e+00,9.42060239517003666900116320454881782e-01,9.45334648261546469147407482596589601e-01,1.06486262331466351692339715006407379e+00
misc/bcspwr08,1.14100455494141735613767646630907481e+00,9.47682527154018811838851101010231957e-01,1.00690204906333282843449806671247058e+00,9.99166786010072925021168642700319036e-01
misc/bcspwr09,1.13343411084520649099602547992662824e+00,8.00286864718103869797894058232850815e-01,9.53961106207708553716521109831614217e-01,9.30472728297229418730120156710126821e-01
misc/bcspwr10,-Inf,9.30853746833156491522267029565385885e-01,9.51560794938297291016021092515273808e-01,7.43035520009868906576328967230535172e-01
misc/bcsstk01,1.05219109703614586171348002425377529e+00,5.66340912470318712294070908651481585e-01,6.46768792991008469137241196600270623e-01,6.02706746636161468648867833746635823e-01
misc/bcsstk02,1.41022527553242066488943410091338627e+00,-Inf,1.34535608751757066281843040104783135e+00,1.31681804422088165417939221242271268e+00
misc/bcsstk03,-Inf,-Inf,-Inf,-Inf
misc/bcsstk04,-Inf,-Inf,-Inf,-Inf
misc/bcsstk05,-Inf,-Inf,-Inf,-Inf
misc/bcsstk06,-Inf,-Inf,-Inf,-Inf
misc/bcsstk07,-Inf,-Inf,-Inf,-Inf
misc/bcsstk08,-Inf,-Inf,-Inf,-Inf
misc/bcsstk09,-Inf,-Inf,-Inf,-Inf
misc/bcsstk10,-Inf,-Inf,-Inf,-Inf
misc/bcsstk11,-Inf,-Inf,-Inf,-Inf
misc/bcsstk12,-Inf,-Inf,-Inf,-Inf
misc/bcsstk13,-Inf,-Inf,-Inf,-Inf
misc/bcsstk14,-Inf,-Inf,-Inf,-Inf
misc/bcsstk15,-Inf,-Inf,-Inf,-Inf
misc/bcsstk19,-Inf,-Inf,-Inf,-Inf
misc/bcsstk20,-Inf,-Inf,-Inf,-Inf
misc/bcsstk21,-Inf,-Inf,-Inf,-Inf
misc/bcsstk22,-Inf,-Inf,-Inf,-Inf
misc/bcsstk23,-Inf,-Inf,-Inf,-Inf
misc/bcsstk26,-Inf,-Inf,-Inf,-Inf
misc/bcsstk27,-Inf,-Inf,-Inf,-Inf
misc/bcsstk34,-Inf,-Inf,-Inf,-Inf
misc/bcsstm01,1.09103270106380836051052589805705402e+00,1.10530686636281519058104972777090985e+00,1.19746516186098740938981544832797061e+00,1.26537171372202851331254568044076621e+00
misc/bcsstm02,1.33777691267736126547938411132518931e+00,1.21786777958034041515553027277330912e+00,-Inf,-Inf
misc/bcsstm03,1.20423192587003924152440948109314562e+00,1.24790576444434020528227579583439643e+00,1.16227225782787010977925839205161939e+00,1.13952680514949022011795177794869405e+00
misc/bcsstm04,1.17233819913696200067941102665923381e+00,1.20215307436085085925635866917051671e+00,1.23736553076239285812936943172252337e+00,1.22527662500555365955354108571382934e+00
misc/bcsstm05,1.22601757522948320172189920820904177e+00,1.28410947368956395920154594043648675e+00,1.17362166787920324957478736325369313e+00,-Inf
misc/bcsstm06,1.12329204175709078268232427526015012e+00,1.34641088072441961271261670777090389e+00,1.04028592490336949571920339089066069e+00,-Inf
misc/bcsstm07,-Inf,-Inf,-Inf,-Inf
misc/bcsstm08,1.19227756257953054373572435110079121e+00,1.37350026070925552838234349750445271e+00,-Inf,-Inf
misc/bcsstm09,1.33704075266058387437136635008898832e+00,1.33439264949651675034748098578855625e+00,1.34034168908098549544469182664229107e+00,-Inf
misc/bcsstm10,-Inf,-Inf,-Inf,-Inf
misc/bcsstm11,1.27458894247237883025632466779584719e+00,1.38086522526689734229523934549689533e+00,1.24881546842774500154488646903797957e+00,-Inf
misc/bcsstm12,-Inf,-Inf,-Inf,-Inf
misc/bcsstm13,-Inf,-Inf,-Inf,-Inf
misc/bcsstm19,1.25359193257910936276429607244368681e+00,1.38360766608870105766866529589639659e+00,1.28472431719671714352773321164677738e+00,-Inf
misc/bcsstm20,1.23968173582221207028856276160453525e+00,1.35586394388692909023558460672831762e+00,1.34051830108059166885828087686407564e+00,-Inf
misc/bcsstm21,1.24640314770543449012706850731069649e+00,1.34501849209342474115573608941217863e+00,-Inf,-Inf
misc/bcsstm22,1.23228616288792067372976648280386280e+00,1.30775564959842378559872213868161406e+00,1.13703216433406569828215649275398494e+00,-Inf
misc/bcsstm23,-Inf,1.34525416918760628668309679505999679e+00,-Inf,-Inf
misc/bcsstm24,9.46893597252705703863952468725969657e-01,1.35747132831117395159386329165186913e+00,-Inf,-Inf
misc/bcsstm25,1.36875796081649958753755740191193336e+00,1.39165300553978493225722360573526353e+00,-Inf,-Inf
misc/bcsstm26,1.15854609070122719726963364403339751e+00,1.36476425198458254720884041817481243e+00,1.15936721991394813060697310511262819e+00,-Inf
misc/bcsstm27,-Inf,-Inf,-Inf,-Inf
misc/bcsstm34,4.44179509189325194441488150501058840e-01,2.82057238058038526914025115926351777e-01,1.16009723862499026065300067390063456e-01,1.28293920656484266447510162767870918e-01
misc/bcsstm35,-Inf,-Inf,-Inf,-Inf
misc/bcsstm37,-Inf,-Inf,-Inf,-Inf
misc/bcsstm38,-Inf,-Inf,-Inf,-Inf
misc/bcsstm39,-Inf,1.38088894176905544491482448046129144e+00,-Inf,-Inf
misc/beacxc,9.15694321967861554092193335726445242e-01,4.05518264152577696911596037947769858e-01,5.99018967512462014057775704928019377e-01,4.07626624704605392908943011144536072e-01
misc/beaflw,6.01896682404314192301157300171197483e-01,2.02511625819790623772133923242980277e-01,3.13588642908475173061302391637185082e-01,3.93873255228137305050272143730982571e-01
misc/beause,7.39244505697722616609523093740312232e-01,1.50308449726344355942034122413426089e-01,2.18319998113775732457001145137393266e-01,3.05548284534152160118095137306342853e-01
misc/bfly,2.09509648963360954214702279780944431e+00,-Inf,-Inf,-Inf
misc/bfwa398,-Inf,-Inf,-Inf,-Inf
misc/bfwa62,7.79141687038827166064622490126001228e-01,6.94723291429236072906848381409089977e-01,7.95480246073348353310871294738098500e-01,6.89104002075830808385180112087751600e-01
misc/bfwa782,-Inf,-Inf,-Inf,-Inf
misc/bfwb398,7.32438970469110877271053401367956277e-01,-Inf,7.41973858424054892904549969151497652e-01,8.26533599695255614908180457486970412e-01
misc/bfwb62,1.26015963349479798477316303452707600e+00,-Inf,1.19133890675484097326164648420323271e+00,2.56389375934289562030696420280766747e+08
misc/bfwb782,6.50382576793194095917935154847034768e-01,-Inf,-Inf,1.68548140151718240995878914557436604e+08
misc/bibd_11_5,8.03753841123278618239746612898258953e-01,5.81363518009347988064796542235316907e-01,6.13496072665173643739484466795154122e-01,5.41944605612077628166273877701507168e-01
misc/bibd_12_4,7.46437303806753040145430227123878979e-01,4.62652399449933949723576409228863249e-01,4.68338887109453320681188636407096991e-01,6.90264943554450037412353565940838619e-01
misc/bibd_12_5,1.16504069271229516891449768546387211e+00,5.33066136454930640513190488047319024e-01,8.05250524523406450251721931580959992e-01,5.51962673069893409083761805122018725e-01
misc/bibd_13_6,1.32544382042299819860961195738441881e+00,6.31177151080764252376062716628830533e-01,8.49494576724614690806735649762074307e-01,7.87264944041898457341136913019956926e-01
misc/bibd_14_7,1.34423153463122914689197146128995769e+00,1.09939069141860318929761264711506400e+00,1.14215729633396297335105338915884423e+00,1.22356482798222957797702070116072627e+00
misc/bibd_15_3,9.60257981751553978734691049610248888e-01,5.59514650419893854399401436235647109e-01,6.38789154021754361648225216116807073e-01,5.32221499423051119014639553844366706e-01
misc/bibd_15_7,-Inf,1.34221891521560407939283444498458787e+00,1.33958889543900689690419900351121768e+00,1.26420923474537578865361767404344100e+00
misc/bibd_17_3,9.98276559523325140535260119332274708e-01,8.31108007844815500064217387859282697e-01,8.11929924759089080628375567702050704e-01,9.15693425743383128268495768948679081e-01
misc/bibd_17_4,1.33824297770071446782977576137499319e+00,9.10469517290365480214579166585570459e-01,9.77870498724825531492548720012654053e-01,1.04713040822722271303017594078385186e+00
misc/bibd_17_4b,1.33275416731713069421162931326307451e+00,9.10469517290365480214579166585570459e-01,9.77870498724825531492548720012654053e-01,1.04713040822722271303017594078385186e+00
misc/bibd_49_3,1.64431012137895039089038281502293451e+00,-Inf,-Inf,1.33713943628290060388035508636944577e+00
misc/bibd_81_2,1.28534011469851747668050180633164912e+00,1.26963392356881983818137265379478593e+00,1.31586383843121682314115467105491462e+00,1.28261656557141160515048675518508733e+00
misc/bibd_9_3,6.93175591080130844765679305995329281e-01,2.42302812366809739413018853536130992e-01,4.26697298901503433948468029015046013e-01,3.26033361747447579260305141483516639e-01
misc/bibd_9_5,7.48138770309654357688821072713677763e-01,2.76862117926459079930221620617703237e-01,6.55839954762320632100833749542051707e-01,3.49288512773993877624862044046423076e-01
misc/big,1.22001354629986003609464917725285653e+00,-Inf,1.20896166691074392842583883266714925e+00,9.67062638513516770799722599815659156e-01
misc/big_dual,-Inf,-Inf,-Inf,-Inf
misc/bio-MUTAG-g1,1.78600318558235556867677248781497961e-01,4.09644110055849329655934210563438619e-02,1.23934206690967118505519560376415303e-01,2.36369768963104323471557970435618141e-02
misc/bio-MUTAG_g1,1.78600318558235556867677248781497961e-01,4.09644110055849329655934210563438619e-02,1.23934206690967118505519560376415303e-01,2.36369768963104323471557970435618141e-02
misc/biplane-9,-Inf,-Inf,-Inf,-Inf
misc/bips07_1693,1.36124324990664582732296120512334402e+00,-Inf,-Inf,2.38999955343577316755876593354268005e+08
misc/bips98_1142,1.32880269093313865004082536638016055e+00,-Inf,-Inf,2.50042210963958763346630136353398728e+08
misc/bips98_1450,1.33566218074719533605496101098780008e+00,-Inf,1.36303535403716339428380658990654822e+00,2.44749720880976036982108698553282243e+08
misc/bips98_606,2.66279485509500806854283318733598993e-01,-Inf,3.63414266544969678170385488056708900e-01,-Inf
misc/blckhole,1.32143599506794440565083509871435777e+00,1.20298948221975315643818025635967232e+00,1.15618054672859371537904430672917103e+00,1.23263580727903695589531707789488337e+00
misc/bloweya,-Inf,-Inf,-Inf,-Inf
misc/bloweybl,-Inf,1.31325467697693538231891375198497271e+00,1.30598147402018031624172431233543348e+00,1.26986346480315270550640175012258833e+00
misc/bloweybq,-Inf,1.28832165393135899741771985385390901e+00,-Inf,1.33099738260548455476989712394558309e+00
misc/bp_0,5.29433923056489934352691543537195444e-01,1.88513769930734042208567994288585335e-01,8.80883503490878071618124877114227362e-02,1.20395711947668889760102540093676407e-01
misc/bp_1000,1.11257193733994899064929005925804253e-01,1.96048661107321143572591412384211491e-02,2.65628506043663824943680663180246062e-02,1.54725665666756524980621719312494802e-02
misc/bp_1200,4.35583272293703095698432374701453149e-01,8.20035665161504158020238491259750591e-02,1.41094844610922289871995046925893349e-01,2.95700800086840024286304396460609532e-02
misc/bp_1400,1.47639212606011429289054094244533001e-01,1.09154530607853095161500921027670565e-01,6.58863422355475347474704228548513513e-02,2.14883592007655812183728894868934252e-02
misc/bp_1600,5.97386961882803410164556157795119122e-01,3.24782371088545978479775433491271212e-01,1.09605056403285778804183153312752900e-01,7.98444992026079564062587140257180587e-02
misc/bp_200,6.77788403759016585899037308827219122e-01,3.68850729148027816391653319989717576e-01,3.18096126957344921343073021244545736e-01,4.23749527255499445956390686228235662e-01
misc/bp_400,2.78261911389674766281895710714514438e-01,5.45078948838321961643975542983764338e-02,5.80726563044285033344488323938882150e-02,3.57927989359302306296216157027371345e-02
misc/bp_600,3.42540837599935943562456859877443908e-01,7.69161506480277676992546762042479559e-02,9.04866205790844499923732977458633318e-02,6.42516344548997737156277956475404691e-02
misc/bp_800,4.57571348707268621574292220094929402e-01,8.56910399337058714024716496297950100e-02,3.62987636663073561571029849325792295e-02,5.16815366426389706156755165755764555e-02
misc/brainpc2,-Inf,-Inf,-Inf,-Inf
misc/bratu3d,-Inf,1.41273133195225345278822282051450157e+00,-Inf,1.41893602563447356275023659829402642e+00
misc/bwm200,1.24176761319416714391547278649413102e+00,1.06576044165764509028409321593671418e+00,1.13517004621702863201923637274795403e+00,1.12461262574459234085670662785887602e+00
misc/bwm2000,-Inf,-Inf,-Inf,-Inf
misc/c-18,8.75045324951656715575198678929917294e-01,4.21392551708449086550806889203518218e-01,4.05408435641438902446478163137164049e-01,3.16768211167936115211715779162607733e-01
misc/c-19,7.20574404084047859201149967792505297e-01,9.52244197125295424370373602064675224e-02,1.17444541525061881129123292552934083e-01,3.86606438612009151852264232302273979e-02
misc/c-20,4.33160344462838312697920032237248498e-01,8.13496938427756604947808586764277753e-02,1.23252789817439764818292437002489657e-01,1.52614861174741494961400170231863861e-01
misc/c-21,4.66253600626306476997005681081506627e-01,7.74270021533871749683725198899851424e-02,1.47379557431548400955423641501889084e-01,1.45885921535984189019983996339035639e-01
misc/c-22,5.14103265761195967911619403395502672e-01,1.44834739532366427674778272458631432e-01,3.03433432164214776266480987823197392e-01,1.23675347075215721459892550193549432e-01
misc/c-23,6.53226951679692733923251543619045563e-01,3.13979064831487374487500069918962977e-01,3.34064768985151398597956999325233340e-01,9.82629535758825869450046845885132430e-02
misc/c-24,6.44448611959540334582658527033582922e-01,1.43901814335855003396077044270655977e-01,3.65223579310738042162441124237392263e-01,2.33170958089782551574618009615240785e-01
misc/c-25,5.55965337452505654536911111973822488e-01,9.28917158516946292646439246873367089e-02,1.50593515273808587922693094803988129e-01,1.21706896015340150735950263296183852e-01
misc/c-26,5.43857767961706410665019934759434358e-01,8.05379007342369735990153914354701893e-02,9.92116232497594127586194662596524016e-02,7.12048910913263532417642992603214533e-02
misc/c-27,9.66254036074771027326165189398247064e-01,9.57076381980255616937992828418115772e-01,7.14812013006405463210681459069511055e-01,6.91591180839104838169852062730953537e-01
misc/c-28,1.09582020533308691226438301823945145e+00,5.46266289688841538107588058450816441e-01,6.05010318585112176914022066486677539e-01,5.68622758123142524329258756694781147e-01
misc/c-29,5.61750212517632804315404392564034728e-01,8.46021076701532136806079887149290587e-02,1.18870565334023881024585528175652416e-01,6.58681879078379277405403742236186838e-02
misc/c-30,1.40957411551461739517490600259085096e+00,9.07715737788616862537124277256769924e-01,8.11125444697151827860530988239226627e-01,8.80092996397846984599750545903846680e-01
misc/c-31,3.06224942179448616002842695736814450e-01,5.10547709311326069682846409061562871e-02,9.36101761826661464375152841059215544e-02,4.64744646192775159458376443259369041e-02
misc/c-32,1.61235910149565858239756562611123733e+00,1.16896492134948480237886524187109100e+00,1.13444103644718802416902019434233490e+00,1.13456913480112480080623975993387093e+00
misc/c-33,7.29340602942120735977394818956608580e-01,1.52508282439255978439130228253020498e-01,2.28701032571675299783241225251049836e-01,1.27361104651432508294378023879087555e-01
misc/c-34,3.90814823767728316752666551662606053e-01,2.89821685537295079594712727770807921e-01,2.89479981606714957355671190283104241e-01,2.51358980375636784330405929212958141e-01
misc/c-35,2.78602591448938283389414825286615643e-01,1.12571555129986059818531967493399920e-01,1.54590753812399037631934445347674113e-01,4.50961313640607966628351221102025661e-02
misc/c-36,4.04093184617236404959543894888361654e-01,3.76032802110565127134138612226904889e-02,1.42751100847023999077449040104865288e-01,2.94898549500461213938655233777749155e-02
misc/c-37,5.68719870271029306951520835254359883e-01,9.36028844772362850995418980662831252e-02,5.58408136900565112542804034405750471e-02,5.27737193741280645317895959705852701e-02
misc/c-38,7.27848626300934223660494100953795935e-01,2.90692818751181455866956255305433540e-01,2.67733188649468584260107735895100692e-01,2.42584279249342072309532838045474989e-01
misc/c-39,8.08946402777008434234723885684764594e-01,5.09815810890914407085445556170003758e-01,4.46995065953930889439284627999380675e-01,4.84214721020979846165754717983190927e-01
misc/c-40,9.61989123096694161724448710015487501e-01,1.03778093252395317079460827338170511e+00,1.07126505171449008333826300665806292e+00,1.02654277599801442986042107371418048e+00
misc/c-41,9.36724927882752888335661719876270625e-01,2.36970549220007367867549858039897032e-01,3.80216126057725655193411367277227558e-01,2.11393266570468815223955543642503203e-01
misc/c-42,3.36534664452604607616888489077780031e-01,6.11282729300092368922741627050073088e-02,1.94441725574580930416360834684789485e-01,4.51648862378709646896145542952434271e-02
misc/c-43,-Inf,-Inf,-Inf,-Inf
misc/c-44,4.18713066793790216178527856197603050e-01,1.44189243144075471841638297662790767e-01,3.10238836636191303797014963392447721e-01,1.50584789647369908782117656201521364e-01
misc/c-45,-Inf,-Inf,-Inf,-Inf
misc/ca-CondMat,-Inf,-Inf,1.22436290844135063028952619660977996e+00,1.20902915805854915199562277713656873e+00
misc/ca-GrQc,-Inf,9.79964650695763711129970445973195734e-01,9.99959386239202925270978647345954753e-01,1.00533186707098172546526928798464849e+00
misc/ca-HepPh,-Inf,1.12699726601862878514292596802791965e+00,1.32035874907603306683467631516959970e+00,1.09842614936593815061107039995546753e+00
misc/ca-HepTh,-Inf,1.03495211064245990666433799249938284e+00,1.14813329172300182140386079962870497e+00,9.90658183238079468040741469563246231e-01
misc/ca-opsahl-collaboration,-Inf,-Inf,1.11145116731141588210106609149615156e+00,1.01665050439562535115022153115391493e+00
misc/cage,1.25293542874311234810668051730064420e+00,-Inf,1.30094293916884424994567463632855546e+00,1.32863783887834576009300986618421571e+00
misc/cage5,4.12388735942983023398489533917043112e-01,1.11801551117919707708679504155108835e-01,2.03862742561607567964553226492643165e-01,1.36584238665260682118463421545803573e-01
misc/cage6,7.12417637527222072011972619387041752e-01,3.40429176902972253033762944012606143e-01,5.84955134993684186640544859220457907e-01,4.09350161242967690645305028065007729e-01
misc/cage7,7.31302829435817614758562387220640221e-01,3.57668971902905397928655490570333614e-01,4.61474395861947293771074181904798455e-01,4.38880443803722741548569136128120707e-01
misc/cage8,6.44983095641022373176048441881919498e-01,3.48451718262958693681228147101806268e-01,5.33529073196627865057932148909716012e-01,5.29556782065510905134804257245433523e-01
misc/cage9,9.02718319523010746937883093562791494e-01,4.28201595831535142909808120647348203e-01,5.72155929405982843010374344119344039e-01,2.73302492176737811691609115291298242e-01
misc/can_1054,1.13919868557592989642493900282468365e+00,6.29264814051147598266379266978629552e-01,8.84445856852014889235742748565747757e-01,8.57397169725373440475648901422593656e-01
misc/can_1072,1.15174573137824515815432212521044675e+00,8.75960692539899703733553056390040797e-01,8.81014300098889261294443663357899764e-01,1.06510975009015432974885300285691840e+00
misc/can_144,1.18491432365562997360059352975147063e+00,6.71756446633979703508737314014350159e-01,8.22515939777799116091313561178210308e-01,7.35773853229285932702842185503891681e-01
misc/can_161,1.02283130984979063661431754287121675e+00,6.05257453890434305020416717403758875e-01,7.42601112242961098032530707373219739e-01,7.93435929950288994337794213002849663e-01
misc/can_187,1.27923095006395596972315705536235204e+00,6.58967253754848405096851718108966717e-01,7.05936579484930190070811655893659645e-01,7.56591953307655517982238751899176732e-01
misc/can_229,1.13302004708017437209862157719553830e+00,5.75857224510384389777219107304857191e-01,5.55973620451005409049277699890735775e-01,4.72884783433707994366960968900375948e-01
misc/can_24,4.72429888586275057121185224536330604e-01,5.09082138108958463767029694648364367e-02,6.50978076631601363505849713177668915e-02,4.73670389156421071803520261914741291e-02
misc/can_256,1.12135310242849369993338819801530077e+00,6.45522978489528817781862225738679612e-01,9.57504000124194013478725248567632086e-01,6.63271077103625779392052542874471184e-01
misc/can_268,1.09750014056522613953326390452883050e+00,5.28898883612620747207874304294344599e-01,7.91111202420646113107351187450125000e-01,9.31191170267747620303482769908425883e-01
misc/can_292,8.14968950249448717893467323612244558e-01,7.59363181363847713302419739944881071e-01,7.43437106981279464755759401923296204e-01,4.76018854714626193377674729351326850e-01
misc/can_445,1.27295160532261614120151847671870585e+00,8.81261909151501641172065377321518851e-01,9.66201464474745218049181538065991897e-01,9.31144031298408284861566949985516904e-01
misc/can_61,8.59712742535446882972467431447246731e-01,4.10710551125445571425637953474029062e-01,5.69420926629820102901793041015009688e-01,5.39726450171460827897392275118926365e-01
misc/can_62,8.21027652369090380977875335024922146e-01,2.52780734733616294218811206015296328e-01,6.21490481425283899892887548336663619e-01,3.92043713280883648111342446867304089e-01
misc/can_634,1.15289027129754488767177009313940667e+00,6.95345920036486397884935712070067697e-01,8.70113589335604179203821355952037461e-01,8.51542780313073191122253090570216731e-01
misc/can_715,9.65673178870122196143975914588465854e-01,9.13763135535021002298976074467039530e-01,8.23005338472235509908764378856686888e-01,8.31733559017195557343420071970234284e-01
misc/can_73,8.96836447195232840706043185627664106e-01,1.50085093657192071030385336171170563e-01,2.80091669901812061722597633682721559e-01,3.02720402430712626852979651878692047e-01
misc/can_838,1.20502754183615746849081454313859740e+00,7.87924137448542102430213790935649015e-01,9.30067002922984101948686095223655869e-01,9.88809496591841008906437235165204728e-01
misc/can_96,9.86755947632911329353554014322257804e-01,2.26082583378688992726648508612074579e-01,4.21905834586822284159840094558981928e-01,2.38161614283202401669227935956027863e-01
misc/car4,-Inf,-Inf,-Inf,-Inf
misc/cari,1.36451137488871830805952667188205435e+00,1.29885173349201797656085983554029949e+00,1.41178594287167460758656192405798204e+00,1.31495676399981208835644433372952731e+00
misc/case9,1.17141681862905936222712853340263988e+00,-Inf,1.14257080566257421345923891907472681e+00,2.54014097683389341335796846868432996e+08
misc/cat_ears_2_1,8.21818680538175987240373003234258246e-01,5.17005325079806752447788670002716180e-01,3.06237992837073461279017085785027774e-01,2.84694092214282547553079878786391643e-01
misc/cat_ears_2_4,-Inf,5.19189059365400805838998094094045916e-01,6.32539024711073786863228693601856864e-01,6.91261086855192844654806119634870231e-01
misc/cat_ears_3_1,9.67039781007125227480073625647559780e-01,4.70937067412124409021943869905456023e-01,5.62987851977861748674288355493192083e-01,4.80948054004637646272152771226025734e-01
misc/cat_ears_3_4,-Inf,7.48196954171842601942646543105388980e-01,9.68101372206117155526317067507508106e-01,8.55114165849420128097642433953365941e-01
misc/cat_ears_4_1,1.10776500383875863040323345581952240e+00,6.08931252436042658617585298578557471e-01,6.70882128188935103144467963916927666e-01,5.05103771467863278791764015850629050e-01
misc/cat_ears_4_4,-Inf,-Inf,1.49384528384445868329397203730873586e+00,-Inf
misc/cavity01,-Inf,-Inf,-Inf,-Inf
misc/cavity02,-Inf,-Inf,-Inf,-Inf
misc/cavity03,-Inf,-Inf,-Inf,-Inf
misc/cavity04,9.92999712052152643799151005580703618e-01,4.37243966746320477455596804952747937e-01,4.80728078802280483337780650343911088e-01,5.14428823914375166305557642054706442e-01
misc/cavity05,-Inf,-Inf,-Inf,-Inf
misc/cavity06,-Inf,-Inf,-Inf,-Inf
misc/cavity07,4.68610304333818185833168006436583967e-01,-Inf,2.78642697191209025386778338649780339e-01,1.62575946584735029829111737414282161e+08
misc/cavity08,-Inf,-Inf,-Inf,-Inf
misc/cavity09,4.74080344645877498235249483121092347e-01,-Inf,4.81247317501461606231556543889266087e-01,4.75381326481512377198642476950248698e+15
misc/cavity10,-Inf,-Inf,-Inf,-Inf
misc/cca,-Inf,-Inf,-Inf,-Inf
misc/ccc,-Inf,-Inf,-Inf,-Inf
misc/cdde1,1.35507300980259909226270472887161674e+00,1.11522117720754409803878959179340481e+00,1.12847451879269237723772680961057559e+00,1.12726229934631040360039181922347016e+00
misc/cdde2,1.35507300980259909226270472887161674e+00,1.11522117720754409803878959179340481e+00,1.12847451879269237723772680961057559e+00,1.12726229934631040360039181922347016e+00
misc/cdde3,1.16492444106597431056043051262582783e+00,1.12645878216559885803458581994196561e+00,1.09190206422151210656723637082779023e+00,1.13866874869978792426764216666899130e+00
misc/cdde4,1.16492444106597431056043051262582783e+00,1.12645878216559885803458581994196561e+00,1.09190206422151210656723637082779023e+00,1.13866874869978792426764216666899130e+00
misc/cdde5,1.11370666749818870464182598716841153e+00,1.20881501935080411860581905705871338e+00,1.20425181638362862266795239704121015e+00,1.02818914435862869216612784021666174e+00
misc/cdde6,1.11370666749818870464182598716841153e+00,1.20881501935080411860581905705871338e+00,1.20425181638362862266795239704121015e+00,1.02818914435862869216612784021666174e+00
misc/cegb2802,1.42014461960609589883848544218447620e+00,7.56243641016164112246121925327320965e-01,1.02855555375799418415426112144181728e+00,7.68316723594896107490306996264217752e-01
misc/cegb2919,1.42312183709189574629848649128817425e+00,7.20473441841039539312554860802665654e-01,8.30915020262344467043537059505213477e-01,7.41001704840752983985294818833149001e-01
misc/cegb3024,1.41283826564423652693127040427485034e+00,1.12086129485506450676596469849058518e+00,9.06745170135217746693780189886588774e-01,1.13398640801436891786637646814647732e+00
misc/cegb3306,1.41904678093577385872268187527920331e+00,4.14684372694007604041270309727323268e-01,5.55247582215564514143036671836286370e-01,3.65140459277299283496524911066219765e-01
misc/celegans_metabolic,9.84600256202769828091592175176428739e-01,7.23260310342624842776596459430910599e-01,7.69928771922758344475559621606978182e-01,5.44967432942007960728865163526431668e-01
misc/celegansneural,9.09871365513434402296765897971625709e-01,4.32983433973194465381787401836991532e-01,4.63369653597415918026189777585607545e-01,6.90479492573864394257578023886236962e-01
misc/cell1,-Inf,-Inf,-Inf,-Inf
misc/cell2,-Inf,-Inf,-Inf,-Inf
misc/cep1,-Inf,1.29475472733246769097142946459481727e+00,1.33167186829944049408606419800034841e+00,1.23683480463018723284329756166884084e+00
misc/cfinder-google,-Inf,2.97281536396309453551006297536205959e-01,-Inf,5.06206574541755619397840338278914427e-01
misc/ch,9.39047252722632608547964790807345740e-01,4.31777151692585849797157453791004556e-01,4.07552162120437064692951458611934569e-01,2.23614124936901106195020353753859862e-01
misc/ch3-3-b1,1.23246024201402362678446625580557859e+00,1.08376359018780720503183450837689009e+00,1.04053129520630440038772214029528273e+00,1.14779896207752702765633276672733932e+00
misc/ch3-3-b2,9.93212578380421255024189705538546017e-01,1.09359134694183249714943013928670446e+00,1.19108024156823079145219524826249699e+00,1.08599050701642909628203341694063728e+00
misc/ch4-4-b1,1.32432908008771415765648382181615680e+00,1.14714615194823957025149311106766962e+00,1.16195978262024550770330264469099370e+00,1.23637886205966835507594252289224416e+00
misc/ch4-4-b2,1.12172035806660249976841733835777952e+00,1.12981533346134256597468059983986766e+00,1.02860120691864538404518604760767538e+00,1.03182995458015513089792007448439791e+00
misc/ch4-4-b3,6.54571489454927803478137753545111048e-01,4.48569706592762500424487365318424206e-01,4.56002979029440077223208668789219747e-01,4.49630475512565775463677775394223465e-01
misc/ch5-5-b1,1.23815612306277979269048005810264338e+00,1.31446118311584469431686509982981137e+00,1.28884630549819042866831795785426216e+00,1.26339557312719899484737589552509679e+00
misc/ch5-5-b2,4.58156917963021831479539778976661847e-01,1.11476210715535109267112125621388775e-01,1.07490158966695092308453249110025174e-01,6.79676024260421431180251773699658135e-02
misc/ch5-5-b3,7.75052475033417222057003553860804615e-01,4.53287525234378099240057086689140665e-01,5.36518101628766654597205730527429918e-01,5.15199693904710416242473115892563435e-01
misc/ch5-5-b4,1.34452024028050271788099984958628930e+00,1.28302989589936905523363146808366166e+00,1.27331563754450530038571678971098060e+00,1.29270436567999710017344203366211607e+00
misc/ch6-6-b1,1.38633879724214743166578552475556140e+00,1.39181599414735280748411211799462013e+00,1.27809735859119258276993119829763413e+00,1.38443872713805017429743447272116406e+00
misc/ch6-6-b2,1.38004024699120588125155117013429953e+00,1.08808207124612976037707970004840096e-01,2.35382576236574267444765051015112220e-01,1.01192034986776365559957146675595174e-01
misc/ch6-6-b3,6.82396315165089687020023384279395760e-01,2.88316274786624789789246835783377609e-01,4.22000758227328583979051011035014151e-01,4.66584533654210157056508367159392504e-01
misc/ch6-6-b4,8.33365477788844458383078951189937287e-01,6.24223285570665886610954115955128519e-01,4.93413569373421307124615995339175278e-01,4.47860213716421585285174909841289521e-01
misc/ch6-6-b5,9.40320222325056519159107431457075498e-01,5.55341157695249373873687375040582637e-01,6.79525220976661314643624532352133423e-01,6.28883699365915612981381207596285172e-01
misc/ch7-6-b1,1.32808218826217495994503952818350765e+00,1.27493377814768600806671306460165770e+00,1.32321777915147969936537581586448004e+00,1.29932631901698566301182798886898300e+00
misc/ch7-6-b2,1.49782485419726665003746419810923212e+00,4.95968802881208738787448084673229586e-01,4.07850357688850243768290654325529536e-01,4.11060748190537485007480432112201340e-01
misc/ch7-6-b3,1.49054094427493422955845756425572353e+00,1.40322022844536970684120285275523358e+00,6.85941580594020794650384053070892974e-01,7.25462137631320693318392674877174540e-01
misc/ch7-6-b4,1.02584080855182446431570217925566867e+00,7.63594350715538516693094066413069160e-01,8.52207953317276764647062136475810440e-01,7.26207896886467464869800453856335023e-01
misc/ch7-6-b5,-Inf,-Inf,-Inf,8.27412012573376629292957054797835625e-01
misc/ch7-7-b1,1.41543789864764048832633719134492461e+00,1.31567450595127027880312994053482566e+00,1.35116019133852454219902487074507438e+00,1.36454920115702994217141359684014699e+00
misc/ch7-7-b2,-Inf,1.40121033137288623960433070108245796e+00,1.40499755587479109846874723581195925e+00,1.39999684657300659470301542588533561e+00
misc/ch7-8-b1,1.30063025215598770281736808994355418e+00,1.33280362354639170787116043115284566e+00,1.36886802209649285867378465813601288e+00,1.32043803604348185017485546252223561e+00
misc/ch7-8-b2,-Inf,1.40645779071350708126571199477969033e+00,1.29801869681181567821530434473156457e-01,4.74343712493225687041536320316981342e-02
misc/ch7-9-b1,1.36397893633511521497904814472557878e+00,1.32597425895143151013622258525658447e+00,1.34572401435103360196349574972599194e+00,1.31446549256528282923717644274226355e+00
misc/ch7-9-b2,-Inf,1.40688692452818657421301775435677093e+00,-Inf,1.40808307799898728978553706847713015e+00
misc/ch8-8-b1,1.36473537996912334064713191380721468e+00,1.31728257937415486804959734825994264e+00,1.35469416087019361324738700596141911e+00,1.27859906955866862955304052179544098e+00
misc/ch8-8-b2,-Inf,1.40686280367742812950514161681537471e+00,1.45590989975398581067209720819636402e+00,1.41033592753517372859761786160898763e+00
misc/chesapeake,5.70704306139483086233183932286112966e-01,2.27963923147588680127287749693391512e-01,4.01492755630983575178417890154462499e-01,2.62168740251096346115192824026324328e-01
misc/circuit204,-Inf,-Inf,-Inf,-Inf
misc/circuit_1,-Inf,-Inf,-Inf,-Inf
misc/circuit_2,-Inf,-Inf,-Inf,-Inf
misc/circuit_3,-Inf,-Inf,-Inf,-Inf
misc/cis-n4c6-b1,1.30235571540147817530047123115784679e+00,1.29956848087174755963463944615017707e+00,1.29760870086397790785419662817720746e+00,1.27261036528184812364240393325769134e+00
misc/cis-n4c6-b13,1.09764575688963865412720724678709330e+00,7.46045067371279766757693661858411181e-01,8.69165536448909718662204009401589850e-01,7.55855932840305265955619821757123395e-01
misc/cis-n4c6-b14,6.23786590794456505887899090714109377e-01,4.55112495371127022087407383874378766e-01,4.91401364904766776277362625278079592e-01,2.87825778863060885931226318799960409e-01
misc/cis-n4c6-b15,8.67875954104628786289104077056321009e-01,3.49930274488232523242505120295102387e-01,3.83391822188219077565868891244438523e-01,3.34030374086401114181464536324166655e-01
misc/cis-n4c6-b2,1.39503502760757229602911055797810099e+00,2.80346863749925571952467520816459154e-02,2.71648067340240717759124440225500027e-02,2.09947700648385319830876737849178089e-02
misc/cis-n4c6-b3,-Inf,3.77441615377435115065588488235955475e-01,7.49610312153204894849113793712344603e-01,2.99245038760041071428528909949829216e-01
misc/cis-n4c6-b4,8.07047031696103368270829002867246647e-01,1.40174309944610308684672694097778343e+00,6.37123702528495568930781493531506754e-01,1.40705920975989839195913267283610186e+00
misc/ck104,1.07956042217761304997327616650996140e+00,8.33553830141016777009789606830727450e-01,8.87602253480547350778821417182424692e-01,9.00057451894665363705735385266009022e-01
misc/ck400,-Inf,-Inf,-Inf,-Inf
misc/ck656,-Inf,-Inf,-Inf,-Inf
misc/co5,8.73938263531420159566707629058274265e-01,7.23198658792521141528634455069739865e-01,5.84432640038452969483641808637206768e-01,6.63933922455862498562734000195012761e-01
misc/co9,-Inf,-Inf,-Inf,-Inf
misc/coater1,1.22063513007173233549815083403166341e+00,6.33110052305982590049362260800241006e-01,6.69589209395848969994987412175571553e-01,5.25138136871471619085491490372338417e-01
misc/commanche_dual,-Inf,1.12074682766415565558483420202482846e+00,1.12346524251468680412162341365549235e+00,1.08979936685051800193851667194297737e+00
misc/complex,1.34607672503524915605099808521760596e+00,3.79020508140319976712919784443495288e-01,6.64991595465907011106540377356082719e-01,4.15610994834905586284625055369253400e-01
misc/cond-mat,-Inf,1.35092519513586124476617978348693124e+00,1.34890964992940600159307740928342691e+00,1.32990984825577998471390052983111182e+00
misc/contiguous-usa,8.38931600975030346147643439267935634e-01,4.29455282922073626207587935777522674e-01,6.08752514318362337496356647537830447e-01,4.51405390616973041122324759046009861e-01
misc/copter1,-Inf,1.42773684910893884376593364676676003e+00,-Inf,1.17904638046357736455018648979800376e+00
misc/cora_agm_fcl_aid,-Inf,1.04626835877868211701198770800908027e+00,1.05056341643565724538912991331731046e+00,1.07009177788981725246922755830845439e+00
misc/cora_subelj,-Inf,7.88324021972500211095152960917312481e-01,9.53291764230139070603795213743812139e-01,9.10574620585836047668219505644593780e-01
misc/cq5,9.47887449192324364196025210680565422e-01,8.16093002693475735884579769437037343e-01,8.86080588562482557647497853175623705e-01,8.32455194223799656440213589600165126e-01
misc/cq9,1.03509762627921476721524096900822736e+00,1.04739979710303707401625657820448284e+00,1.01254835831880899213405708497778036e+00,1.06640616655549444484513288405070649e+00
misc/cr42,1.63119053811134098013466375310410616e-01,4.06635367814234760626181599862363566e-02,4.43893750830257213467710036233068486e-02,3.57922837259489126387574543618290244e-02
misc/crack,-Inf,9.41890566581309585233904057956783354e-01,8.99147557311519987505354072034807491e-01,8.23832739323630220529236575636916315e-01
misc/crack_dual,-Inf,-Inf,-Inf,-Inf
misc/crew1,1.53570639599433061538448792160741139e+00,5.57785819330266003775477386832834107e-01,1.12166026142670033637437431793510977e+00,6.28449346600219102904119063436211477e-01
misc/cryg2500,6.43311938998416686574665879496583019e-01,-Inf,4.66748999713141279478329444615528451e-01,5.50474353751430376358290617433760324e-01
misc/crystm01,-Inf,-Inf,-Inf,-Inf
misc/cs4,1.81853770072507969838575936640197501e+00,-Inf,-Inf,1.06086111844025279533385115060454991e+00
misc/cti,-Inf,1.24026713579853734080588328011994542e+00,1.29619731152971682609698847544322131e+00,1.10284210626648183793826335395930507e+00
misc/curtis54,9.88994337913383530711894647391532396e-01,6.12453357103818196215888287225774068e-01,7.61241710491620259170743507477284519e-01,6.45929889255637767587646738077918782e-01
misc/cvxqp3,-Inf,-Inf,-Inf,7.83055949999955205560670624207175454e-01
misc/d_dyn,3.11022898404654148514044031699969923e-01,1.79968243653091346680406668904826236e-02,9.54266568237754364516107325572515760e-03,1.01320570540070292190343903251526801e-02
misc/d_dyn1,5.99140511198701136997134813149062359e-01,5.63726170895243682254698712264989974e-01,5.15814095302032045043739261600590578e-01,5.07047475236992743540181464761895312e-01
misc/d_ss,4.62981830065793029508678297233208503e-01,4.06337789930601960227905963409464673e-01,3.62599944411778047214689202308206200e-01,2.21343999610161015738194348500675579e-01
misc/dano3mip,7.49800265954127450917059649490276838e-01,1.40200092661851597997482460164296930e+00,6.00802096170840932210729960926852844e-01,5.47271409997624487597633657865130433e-01
misc/data,1.43363509011393254080521404932756069e+00,1.14106558116912569106559487343237077e+00,1.02382400551895935310047060538828125e+00,1.19840144371563772931828332489923021e+00
misc/dblp-cite,1.52955142195797302114037833805651425e+00,1.04457074841708822310080142432227242e+00,1.00027786337557563588116234151045928e+00,1.06698444691731590567640813330402890e+00
misc/de063155,5.11018579195206314398651631028430700e-01,-Inf,4.30030796854806226440544268111616524e-01,5.42352459760093850055519811361707597e-01
misc/de063157,8.57267039405723879282524901146299879e-01,-Inf,-Inf,1.11593987790028389995359823178137324e+00
misc/de080285,4.35488685619656322040130418072416930e-01,-Inf,3.91186390478554299647459998649495420e-01,5.26161094734849257674231393752177837e-01
misc/delaunay_n10,1.30922288783309057871337857026137110e+00,1.07705151478340230499972766098313735e+00,1.14327485594474829430341066831025033e+00,1.20917849421075063197851289943951057e+00
misc/delaunay_n11,-Inf,-Inf,-Inf,-Inf
misc/delaunay_n12,-Inf,-Inf,-Inf,-Inf
misc/delaunay_n13,-Inf,-Inf,-Inf,-Inf
misc/delaunay_n14,-Inf,-Inf,-Inf,-Inf
misc/delaunay_n15,-Inf,-Inf,-Inf,-Inf
misc/delf,1.19416855237222809292676011597304407e+00,-Inf,-Inf,1.72524330912815525960760058714549354e+08
misc/deter0,5.58582563808663521435424880699209342e-01,-Inf,2.56040479574586719172367776705247117e-01,1.31200032391925477787768507128689612e-01
misc/deter1,3.97540077294811246869582766667425206e-01,-Inf,4.21771272521320977818844706488887908e-01,2.42635492334358039399831939048475993e-01
misc/deter2,6.23842479133559331622400869990793753e-01,-Inf,3.48867737300267663684995755501703341e-01,2.34502665691128925348976622807727453e-01
misc/deter3,4.72463315221387605466161810175307895e-01,-Inf,3.96221648743038661230487787243321486e-01,2.48650496626075698756690491504347126e-01
misc/deter4,4.30641800240294956479261475634885305e-01,-Inf,3.65103077467122218096370849119260887e-01,3.24288517414312545372632230634073705e-01
misc/deter5,4.62973058538400628490634761645367135e-01,-Inf,1.87476009757354744947113164481176297e-01,3.85774915886025792377124753262367430e-01
misc/deter6,5.73432963790613702911998243161928145e-01,-Inf,3.68827359331583387772626728142159420e-01,3.98332305599823037119438294731452930e-01
misc/deter7,4.96129915806124712324031837123958021e-01,-Inf,3.98193780553287526054592549748106311e-01,5.55256034040196275806367845706335615e-01
misc/deter8,5.74319612906991439328243079818732586e-01,-Inf,3.59121744468003670124767869677265604e-01,3.55813505592787853257308505875879191e-01
misc/df2177,1.57207026786156699880226141552619743e+00,1.36243153271785607516145359390398886e+00,-Inf,1.19542136985210648799975483201891236e+00
misc/diag,-Inf,1.28545594194898700114638456357625276e+00,1.42313280073762533577962019998511526e+00,1.34455880616755844894898784331123049e+00
misc/dictionary28,-Inf,-Inf,-Inf,-Inf
misc/divorce,4.08432795954109099232394920860908720e-01,8.70373086693279832020443199009553906e-02,1.52343477467232008023324384699216015e-01,4.32789576846945138640894419071224307e-01
misc/dolphins,7.46861341929971562431770168589674571e-01,2.85169120583657306231159044276450144e-01,4.87003974934773833865035125618488526e-01,2.98188260395097307352146136111742316e-01
misc/dtoc,-Inf,1.37567118324812259669982349914536661e+00,-Inf,-Inf
misc/dw1024,1.00666059371410389577297123150096265e+00,5.27909544265284960930067682663590644e-01,5.91253634505473820167205157246899740e-01,5.28627345612855287524485832399707240e-01
misc/dw2048,1.00666059371410389577297123150096265e+00,5.27909544265284960930067682663590644e-01,5.91253634505473820167205157246899740e-01,5.28627345612855287524485832399707240e-01
misc/dw256A,1.15578192231487288450227643059796222e+00,1.23571850059554059830873970851254199e+00,1.13586468061494688486498559362333874e+00,1.22103422671844145919827879280991528e+00
misc/dw256B,5.77265248329828646439838859065221438e-01,1.55167793580564019655322104698110832e-01,3.47784314193443284988731651926747502e-01,3.67726978937619832103002408616925441e-01
misc/dw4096,8.15594897900396945854983839835688570e-01,-Inf,6.69798651933740896105179484272329546e-01,6.79786945325608772890793536420663400e-01
misc/dw8192,8.33999497551400617092778818222006189e-01,-Inf,6.69798651933740896105179484272329546e-01,6.79786945325608772890793536420663400e-01
misc/dwa512,1.15578192231487288450227643059796222e+00,1.23571850059554059830873970851254199e+00,1.13586468061494688486498559362333874e+00,1.22103422671844145919827879280991528e+00
misc/dwt_1005,1.06576367844172818117861020240651832e+00,8.37989238584080257768132050257701685e-01,9.34937513538657610190214296809799215e-01,1.00088820922378622430099123503605557e+00
misc/dwt_1007,1.35002552981539632787050159248712361e+00,1.09619076100359934891147097709622568e+00,1.20276328577857540129642020027655147e+00,1.09511659456848823279036270174394435e+00
misc/dwt_1242,1.14269589164355211817899937496396361e+00,1.00038103177180581084692648137084797e+00,1.02932319630745840694880739201670096e+00,9.56046445487877080775603462503058256e-01
misc/dwt_162,8.52826230150274714777212193627520451e-01,5.69136340520643188449825526251155558e-01,6.64329287022448235529098137003158183e-01,7.50496345672590679568372785195117495e-01
misc/dwt_193,1.05644231690242918214049518553678214e+00,6.87888376306051962111407227268815872e-01,7.06608731756857104253783720428797076e-01,6.30845213332454400428367173658668974e-01
misc/dwt_198,1.15817430158844832915982612803436570e+00,8.79555470675427287604079193228093750e-01,9.03922686544445679237561196683194515e-01,9.52322863840153461504122271758401215e-01
misc/dwt_209,1.11301476033277214400659916949207791e+00,7.00776394999906859116085349483311701e-01,6.93780403681570665582992805875820285e-01,5.86122042012547060714854281839470453e-01
misc/dwt_221,1.04859222466833363224924680883707436e+00,4.59052265208429748736437640668692982e-01,6.88232799770716296494065087641239046e-01,4.88911490515206890034022866713011649e-01
misc/dwt_234,1.03411290142582248105678794616544233e+00,6.47832616979672287499735089770366717e-01,5.78491358626042681874636010197257883e-01,5.24286786726286924034757216676574320e-01
misc/dwt_245,1.13676021664798730236118631770389227e+00,5.96976224953369280010642947284153594e-01,8.60168761978682704073642620826022333e-01,7.07408936959132472280785187641869673e-01
misc/dwt_2680,-Inf,9.59592617308044985755543897222280785e-01,9.98063734094470065451122527685385096e-01,9.69686629101168675997200295217012538e-01
misc/dwt_307,1.16671381671513079324895399395910440e+00,6.98359022234238897287223809131607497e-01,7.04310126514743077056042718195455465e-01,8.20232346320506287310180199613715388e-01
misc/dwt_310,1.11652879884639558563631101130508977e+00,8.17926389915417533736624718026664988e-01,8.60497214188477351883006067846313052e-01,8.44340841104215486241983996209322938e-01
misc/dwt_346,9.45388705188644808784198990851690956e-01,3.33092923815375676158092327234588498e-01,6.10460389366008488992771772180073845e-01,4.97108725061619348513796238607206629e-01
misc/dwt_361,1.17622720269580980633571200098975868e+00,1.05544133983946475288411969266097270e+00,8.56854585335698448745150271855421556e-01,7.25488658363690341912738614338588728e-01
misc/dwt_419,1.10511752399279211290517711455526920e+00,9.24254075845517523147889843829102719e-01,9.67603900113731925434046959730491892e-01,8.95314736394931500818664922373375658e-01
misc/dwt_492,1.12925524134552200895256649188528679e+00,8.77212763803149828899324293375877500e-01,9.55808645537918807448804856883690172e-01,7.65214014928529894614750700447394385e-01
misc/dwt_503,1.12202144227504115191798247612502390e+00,7.80864734342373476194724955013557167e-01,8.16786584067134948482068451733044515e-01,7.85493479110249296004577983415196283e-01
misc/dwt_512,8.27097246493760949532682676451015720e-01,3.89562882367669541021183119025835258e-01,5.34168819782557442783947160561287307e-01,5.40611172814380765511987278756367899e-01
misc/dwt_59,8.58912607167863912891251665774600946e-01,4.13785669208472081261146839046601896e-01,3.88726560623853634122584178190746414e-01,3.73377495122719599540483088490163325e-01
misc/dwt_592,1.11614208788195126502082577846368322e+00,8.78306931585063010683590289161229295e-01,9.21719703455824913157788991267065797e-01,7.52487385883046091187124017768152600e-01
misc/dwt_607,1.06818858070734731689393789675211572e+00,7.35992602379976203455887804158762634e-01,8.91585153105247783660994851840372903e-01,8.00871477476230835601286087801726851e-01
misc/dwt_66,9.92446198904392662261231789855376990e-01,6.61443532310343141511983938423764001e-01,9.99510687646805328951069827204242338e-01,6.91329710120914479310657170795088421e-01
misc/dwt_72,1.01610151800428647897882613674487490e+00,4.37424215497491927378483668030128619e-01,7.91843499624094594314234337022628322e-01,4.74031174383857127134317052589396289e-01
misc/dwt_758,1.18918773669022249285358835248439917e+00,8.78062833969899043930138055842474311e-01,1.04004998582694761481695884546436918e+00,8.85953952623022365351077764103782871e-01
misc/dwt_869,1.00515322223972995898040347184551007e+00,5.29533634488171785305689607630319567e-01,7.22213295347350375931130361992936026e-01,6.49952757995508912899138741138275293e-01
misc/dwt_87,8.08869179307211106374243787309803289e-01,4.58673201893184398702740679800661710e-01,8.90963988937523930112658806113103549e-01,6.36134654958870580983881077595642220e-01
misc/dwt_878,1.22164761047970069954887355620203435e+00,1.06493079307019756621454887257456100e+00,1.21776855361188109887381849016980985e+00,1.01754788686269839278996449188681903e+00
misc/dwt_918,1.16237833577811094744008745274687977e+00,7.82904253240818276275615532932199083e-01,1.00955863431128218483378995223524623e+00,9.29515720811936560552259149888525197e-01
misc/dwt_992,1.26108963289578758848546861539659333e+00,1.01246125563368777452863707776232227e+00,1.19094390056297657418508626558652498e+00,9.92568193897094409131586189465411271e-01
misc/eco-foodweb-baydry,5.46147113520184659052855840119448995e-01,1.07252240570379192609465118194457129e-01,2.73122916460632855821409731407062691e-01,1.26736761865767224304276295436052426e-01
misc/eco-foodweb-baywet,4.09592077522951540715455736521382432e-01,2.81295010959311202938240984852995798e-01,2.41685655536735155415932319152065635e-01,3.81418192111130339804350493986769221e-01
misc/ego-facebook,1.36163960175462206279296856676124067e+00,-Inf,9.67817411623897937671499546497260872e-01,6.50020347401369316142415919544318279e-01
misc/ego-gplus,1.75730103801693470901474696932641123e+00,1.40866629809331251109454942813897923e+00,1.42627268024521029031709723651601446e+00,1.41601193920586342911334970413564839e+00
misc/ego-twitter,-Inf,-Inf,-Inf,-Inf
misc/email,7.59689756264029563335863291039007241e-01,5.04925100403070011432394005316913021e-01,6.45552746099974497443201082986756896e-01,5.65976754733794652423602219611593752e-01
misc/epb0,-Inf,-Inf,-Inf,-Inf
misc/eris1176,1.32019949921424880396916775960464085e+00,1.06400070416150683078101357597899662e+00,1.12467158290244715315132737277426882e+00,9.97039914501045035351874152555791572e-01
misc/escorts,1.58452169609654130439138308891866443e+00,5.35408926866862946841211426706060105e-01,8.86947008712297591507964653354299305e-01,8.13355133548780771520283886368542733e-01
misc/eurqsa,-Inf,-Inf,-Inf,-Inf
misc/ex10,-Inf,-Inf,-Inf,-Inf
misc/ex10hs,-Inf,-Inf,-Inf,-Inf
misc/ex12,2.93420845027236037449250240499136528e-01,-Inf,3.74721959716444581974324628078136527e-01,1.98092397543355053721138544276464879e+08
misc/ex13,-Inf,-Inf,-Inf,-Inf
misc/ex14,3.93904146089928009089583206829672620e-01,-Inf,3.18692844262284777601346906617200400e-01,-Inf
misc/ex15,-Inf,-Inf,-Inf,-Inf
misc/ex20,5.77597676767757634979914401656573408e-01,-Inf,4.39163190617128187295610680673724009e-01,1.90281982605262581191105595924775848e+08
misc/ex21,9.45013904016213302704914873316823578e-02,1.39000092848667311819200695548406900e-02,8.51199941070280407423358294620835319e-02,2.37437395549988820236458413144446596e-02
misc/ex22,2.70644729303819163047619241596992909e-01,-Inf,4.03071836235035133516177600847693696e-01,-Inf
misc/ex23,5.57165740683827008133937215997596573e-01,-Inf,3.08395134803950349889157443552481400e-01,-Inf
misc/ex24,5.11873652300467020361731554411460118e-01,-Inf,3.69497484916869172653739523225163870e-01,1.19577512288305542807794762474819100e+17
misc/ex25,6.36204407603148462513511664233359333e-01,-Inf,6.43629883866745792428250065443956041e-01,2.52857316405920295921702458810583948e+08
misc/ex27,-Inf,-Inf,-Inf,-Inf
misc/ex29,-Inf,-Inf,-Inf,-Inf
misc/ex3,-Inf,-Inf,-Inf,-Inf
misc/ex32,-Inf,-Inf,-Inf,-Inf
misc/ex33,-Inf,-Inf,-Inf,-Inf
misc/ex36,-Inf,-Inf,-Inf,-Inf
misc/ex3sta1,-Inf,-Inf,-Inf,-Inf
misc/ex7,-Inf,-Inf,-Inf,-Inf
misc/ex9,-Inf,-Inf,-Inf,-Inf
misc/extr1,6.20466843762759365670023080155037770e-01,-Inf,-Inf,-Inf
misc/extr1b,-Inf,-Inf,1.94753385599518194910004821944848972e-01,2.48498712564097758502832096071707385e+08
misc/farm,6.10025114045959470737044006486440941e-01,4.62656361483478017105893991774978103e-01,4.81845386421962874047533982575195414e-01,7.64401230818251589396585903880168560e-01
misc/fd12,6.59210481513774260256410378424753443e-02,-Inf,9.08527349836274610430470114545779682e-02,1.99345501909200854952921031737199157e+08
misc/fd15,3.38847270830988895245230031892634677e-01,-Inf,4.80228274362558591640723314054691247e-01,-Inf
misc/fd18,2.90200075045699077977486192253567511e-01,-Inf,4.30043235763808323107559240069708642e-01,-Inf
misc/fe_4elt2,-Inf,1.02717347947047297796654821418284540e+00,1.08529635492260374927306278784914484e+00,9.97935591104855167548895941652520989e-01
misc/fe_body,-Inf,1.59920005871404747992153398273664521e+00,1.52390088203137072827698552953199013e+00,-Inf
misc/fe_sphere,-Inf,-Inf,-Inf,-Inf
misc/filter2D,3.77753171317356272063003238339265425e-01,-Inf,6.41068576015088999736306897239929644e-01,2.32007618391348966548689498262042222e+08
misc/finance256,-Inf,-Inf,-Inf,-Inf
misc/flower_4_1,9.81557872442441100134462847720547265e-01,4.20153841641598110776607148972652721e-01,5.93625060309598145127476785942540366e-01,5.15679583272020581685315223754735072e-01
misc/flower_4_4,1.52610170031902156217127988061126857e+00,8.55015996267037958772210914133640373e-01,9.13099480280819059031673744746456196e-01,8.13384394323564459671523355028514333e-01
misc/flower_5_1,1.05594059903602143383244524901160606e+00,6.67862563355467560082134331686637411e-01,7.18843681727789461178350258904251202e-01,7.21574594723803002849604138717701189e-01
misc/flower_5_4,-Inf,9.27831311738877784894657984343961331e-01,8.94021483275620068783229249563809273e-01,8.03557325229618767736051030776521292e-01
misc/flower_7_1,1.13335364057199768373696277230812391e+00,5.41978803538802422748243518333676313e-01,6.31732937806975646086663192895333713e-01,6.55242609688825759393902696926794074e-01
misc/flower_8_1,9.82920745613474163005190283936356342e-01,6.66732475539105748802296260688034317e-01,5.83180079716416620725578232391171840e-01,7.69720424259812464299813190902447202e-01
misc/flowmeter0,7.06559321776645731814264907031427163e-01,-Inf,9.62499458555891308397020679628137257e-01,2.56059597848310143322818407035111158e+08
misc/foldoc,-Inf,1.41052367392006864723662728938270112e+00,9.91383697509809995267345846355932095e-01,8.33811198345795993768447974383155450e-01
misc/fome11,9.53445995506765974949182919861538873e-01,6.85443178365547730131130906157741691e-01,7.57417456115866656506508612957679975e-01,6.86649129976001328582230607553989493e-01
misc/foodweb-baydry,5.46147113520184659052855840119448995e-01,1.07252240570379192609465118194457129e-01,2.73122916460632855821409731407062691e-01,1.26736761865767224304276295436052426e-01
misc/foodweb-baywet,4.09592077522951540715455736521382432e-01,2.81295010959311202938240984852995798e-01,2.41685655536735155415932319152065635e-01,3.81418192111130339804350493986769221e-01
misc/football,4.17429233495867712157886364837566739e-01,7.89493751994507377755719835656830551e-02,1.38041609123484441253745930638398248e-01,7.18037738246702176105105393253104245e-02
misc/ford1,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_01,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_02,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_03,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_04,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_05,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_06,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_07,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_08,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_09,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_10,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_11,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_12,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_13,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_14,-Inf,-Inf,6.69672972181772511711664174853527470e+37,1.78209128435664400567642359312632488e+08
misc/fpga_dcop_15,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_16,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_17,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_18,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_19,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_20,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_21,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_22,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_23,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_24,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_25,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_26,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_27,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_28,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_29,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_30,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_31,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_32,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_33,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_34,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_35,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_36,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_37,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_38,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_39,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_40,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_41,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_42,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_43,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_44,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_45,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_46,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_47,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_48,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_49,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_50,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_51,-Inf,-Inf,-Inf,-Inf
misc/fpga_trans_01,-Inf,-Inf,-Inf,-Inf
misc/fpga_trans_02,-Inf,-Inf,-Inf,-Inf
misc/fs-FA,1.58103410056317598558164285608485788e+00,5.71383641232129430093632853134100999e-01,7.74077915056504928108788882796499243e-01,6.95550818568865084377825436415983586e-01
misc/fs-adjnoun_adj_copperfield,6.87106612948711218789811267319781127e-01,5.21749865752612160894284962952421697e-01,6.07491579539403252796154429346580217e-01,3.07689594138172359408009754566413757e-01
misc/fs_183_1,-Inf,-Inf,-Inf,-Inf
misc/fs_183_3,-Inf,-Inf,-Inf,-Inf
misc/fs_183_4,1.19984961632336992227472444073467601e+00,1.27277300886630623482905314758239009e+00,1.17882881639388065697739979131787122e+00,1.19526730860812637060329879910609612e+00
misc/fs_183_6,1.21700478666762525347871522977342059e+00,1.19720076128924263599461973143643754e+00,1.19126552654176772432354561496681101e+00,1.20207247115399018377132051414022330e+00
misc/fs_541_1,6.67676073126639905139009919418803377e-01,5.44919306408889290715339524372003469e-01,3.60406786161733336251979122225266163e-01,5.50248133012482209104286870498680916e-01
misc/fs_541_2,-Inf,-Inf,-Inf,-Inf
misc/fs_541_3,1.20527136008271783550656256124659246e+00,1.03351904357422004574222828160920713e+00,8.40619868320604252554094063363056448e-01,9.64982170252100034990779256240354823e-01
misc/fs_541_4,1.14063281678066019716926315435018298e+00,8.63848740605317558546907055821919498e-01,9.36559132602816617123322751485766410e-01,9.00332156202188342626478235410898545e-01
misc/fs_680_1,-Inf,-Inf,-Inf,-Inf
misc/fs_680_2,-Inf,-Inf,-Inf,-Inf
misc/fs_680_3,-Inf,-Inf,-Inf,-Inf
misc/fs_760_1,-Inf,-Inf,-Inf,-Inf
misc/fs_760_2,-Inf,-Inf,-Inf,-Inf
misc/fs_760_3,-Inf,-Inf,-Inf,-Inf
misc/fv1,-Inf,-Inf,-Inf,-Inf
misc/fv2,-Inf,-Inf,-Inf,-Inf
misc/fv3,-Inf,1.36092137041138743739031150748844830e+00,1.32333936083702160748472810267291882e+00,1.35860180295146057157723334303179860e+00
misc/fxm2-16,4.43353409484354497678838599680407148e-01,9.77956551078173380313794546580246673e-02,1.48261258194842297918535794529109062e-01,9.91046455760766684144599512027997335e-02
misc/fxm2-6,2.54572609155803148895536078591619953e-01,8.87422117639648281313716969167096236e-02,1.30525313874687983125925405804441454e-01,4.13694989276577802833916892305632243e-02
misc/fxm3_6,-Inf,1.09400891168327042783376967015669073e+00,1.28529227399741584672001563101750942e+00,1.23485944315654521384906708359033594e+00
misc/g3rmt3m3,1.66529654322925749364470229670197023e+00,1.08668530047257206839118985449780607e+00,1.20300746100894671971185302933318972e+00,1.29932792511058234365631540422315782e+00
misc/g7jac010,-Inf,-Inf,-Inf,-Inf
misc/g7jac010sc,9.58774076042677071026402390449698805e-01,4.81053928729133923971806685661657245e-01,5.68690540119516653845556956224010136e-01,3.92879605163449900613737458147224872e-01
misc/g7jac020,6.53657551691462501958164237531963770e-01,-Inf,5.61364030889800937142625357243172498e-01,4.78661531586150626720744871160933131e-01
misc/g7jac020sc,6.25563318655751590161319759587828404e-01,8.12726557376347748343386771431486412e-02,2.20865617940463010203505778293300594e-01,1.55662622440279239908709466539544247e-01
misc/gams10a,5.34272574729103325655914753826810826e-01,3.44447346299851391705609630466736749e-01,5.42198593573131013886007777250439647e-01,5.38891394355098897926875192264277813e-01
misc/gams10am,5.76468178186728597987542404567099076e-01,1.71627904207632449212816145014002571e-01,1.36888791008144179067264946378179171e-01,4.59129753755184605976123170082656636e-01
misc/gams30a,1.11828846811309024391946259334920555e+00,5.65041235305059221159688139138229364e-01,7.69062527070737912018400723164980271e-01,6.07729825539766445414236774469820543e-01
misc/gams30am,6.16209908814093927977802865645457756e-01,3.97637406450887432077825694750657064e-01,4.33673924377307355355711703697555095e-01,3.28220394012784781978493400675606860e-01
misc/gams60am,1.18985305532427254196337195285035144e+00,5.93600154069929931484497438410148382e-01,7.66732649488520541117781607894285429e-01,6.43739718878586836670051741061743904e-01
misc/garon1,-Inf,-Inf,-Inf,-Inf
misc/gas11,7.02491229227792551599645868837419490e-01,2.75467504608455705131443429903010527e-01,1.44269978289678461823846729796570793e-01,7.25279566986450606655681719841600871e-02
misc/ge,7.13996058996226792252096512174538024e-01,6.19794688195691492584216418687624493e-01,7.08033550577568578150430668086115566e-01,6.22435850646072169808862547187342582e-01
misc/gemat1,4.59890544063784437328703635049118290e-01,2.10123656003430926845896535823268209e-01,2.11985158872022631937947999887155933e-01,1.45608687706220402512839612771993353e-01
misc/gemat11,4.87611029983658855250716303514570278e-01,1.63762518239746714384995012768550230e-01,1.68239884555714943356960366428291239e-01,1.76924250146546084446089999956896775e-01
misc/gemat12,4.56866998678712326818570056331815871e-01,9.11264686591600573010862974908708190e-02,3.52127811438991165769012939231764947e-01,2.18302128884693310243469082076601409e-01
misc/gen,-Inf,5.66564616547165955345714439802800336e-01,6.87987513130696805663967202071194483e-01,5.13392355320469788942106564670995757e-01
misc/gen1,1.35616857865783682463002073478638046e+00,5.66564616547165955345714439802800336e-01,6.87987513130696805663967202071194483e-01,5.13392355320469788942106564670995757e-01
misc/gent113,8.91163079009987270223444143304059756e-01,4.51981315434002882006817549577836809e-01,4.75807739392272651958675108755757369e-01,3.25893651327475984649597417827611384e-01
misc/geom,-Inf,-Inf,-Inf,-Inf
misc/gr_30_30,1.14958280738202361236291028123793592e+00,1.35327595169956579654420685694175263e+00,1.36063927373715663519762053929092691e+00,1.32326753907972274819739044176223072e+00
misc/gre_1107,9.84911712853263712734143876845051680e-01,4.38816766638652375770979450746918093e-01,6.86751459606087365991984846006972854e-01,3.66696810100969015407891032223918591e-01
misc/gre_115,3.01279377094190217501890364971285152e-01,8.87797366897125936808779077019402786e-02,2.59205844670271819383887515247126820e-01,8.81211727887392760919196128762122512e-02
misc/gre_185,6.92351188590739960109196908879121456e-01,1.72812625907591700181687666250016441e-01,3.81496577429646700541963999194683685e-01,2.61127136589711055128107876832159256e-01
misc/gre_216a,6.98539234751765445089670589033620262e-01,1.14364038140746926592718009525215237e-01,1.51505148927612511304526666632364651e-01,1.77241337681607219549705436181473492e-01
misc/gre_216b,1.23272388810022344941044164939459333e+00,8.41259559778085095040827282885192794e-01,9.08667625354871966128593946133633168e-01,8.66242188212720521941504970802768996e-01
misc/gre_343,7.74180499818305428870333839428213872e-01,3.56528740456384289505822066390338249e-01,4.45855763344287824998739805501334139e-01,3.96796058087437986213505063479345377e-01
misc/gre_512,8.31521049469132525299145377149695690e-01,3.03384577271713519265127932349724434e-01,3.77330183842380737601249585352403124e-01,3.19743965806136721607781495344062761e-01
misc/grid1,1.27954003139975730216811522813448873e+00,6.96159903550731366956719362178098454e-01,7.92976423009534210898920510293397621e-01,5.60586262789989131144098554761045794e-01
misc/grid1_dual,9.92559972120832694815212807925831090e-01,6.62849565311299003087192298621645347e-01,8.77466846025253746016515403783096028e-01,7.08086998245242815348098450887862860e-01
misc/grid2,-Inf,1.12262255532387042222908092812093888e+00,1.29002186153445325479485504146404752e+00,1.17578220554837088134824132694620973e+00
misc/grid2_dual,-Inf,1.21845756760236833384805821240264120e+00,1.24640041002018632354666558186115962e+00,1.18877403293943418257504223696690011e+00
misc/hep-th,-Inf,-Inf,-Inf,-Inf
misc/hor_131,2.44605362802312581423224681293570670e-01,-Inf,4.55790106794374209514799416818133127e-01,2.78519086911502034591388902208128817e+08
misc/hydr1,-Inf,-Inf,-Inf,-Inf
misc/hydr1c,-Inf,-Inf,-Inf,-Inf
misc/ibm32,3.58344797941360123080109477740481866e-01,8.84552702828274108144372321670573270e-02,2.55740284307273392179403482913650635e-01,6.38668418420267859797321455010075199e-02
misc/iiasa,-Inf,9.13979665659173279136051248271042473e-01,1.15544258542739788594838808443124580e+00,9.46489479095210272037050738951130592e-01
misc/illc1033,1.04996928549625406645803389734104136e+00,5.92949547021767465585257486799739573e-01,7.17284427170176812217654381102228265e-01,7.19061827207748889436989455559639525e-01
misc/illc1850,1.27730558067809575977453331949289995e+00,6.23075674385846091100088199465286673e-01,8.01682699701228553910510149255758892e-01,6.27690788021043252708804898603083192e-01
misc/impcol_a,6.30057632740505345735281176586752986e-01,1.55466860772695356740404961718067667e-01,1.20264261894434092000032575092246536e-01,2.28548696988212309800531180034206259e-01
misc/impcol_b,6.88948982470559847604764994331111835e-01,4.73540376495465711206907655266734756e-01,4.59326951647755962362646328955218516e-01,4.57947816950856535183776588742771114e-01
misc/impcol_c,9.95722034582889272100397417137780998e-01,6.72942168758891573401361036300783255e-01,8.53710796385870331370279788135079653e-01,7.19164943695805362374675958762448101e-01
misc/impcol_d,5.24519351502722166504557569029027302e-01,4.05069129309998559869361368207168883e-01,4.70538065539743995019078877243711388e-01,3.47904025899660900726844726885960744e-01
misc/impcol_e,3.81379713875633703223788391864919804e-01,5.06587022030279262228015161425230592e-02,5.42077696156847496296356653579537490e-02,7.42710224342418116706922073738534192e-02
misc/init_adder1,-Inf,-Inf,-Inf,-Inf
misc/iprob,-Inf,-Inf,-Inf,-Inf
misc/jagmesh1,1.40110410719573627718186105006464785e+00,1.11701769534473822377058443311876525e+00,1.19018306335853826096616504194855021e+00,1.19554011497361571284918864692462055e+00
misc/jagmesh2,1.31519706076376414782894748039219607e+00,1.07230741538999847201528211629440302e+00,1.18080258701492191222772386532128055e+00,1.15217870502024366314530089625119132e+00
misc/jagmesh3,1.32255997841811140168664366289926709e+00,1.21760457371045078520579458353015540e+00,1.21935683629683274998044141947465423e+00,1.33972917613594257550564936442823059e+00
misc/jagmesh4,1.39690074493475550228053088584799973e+00,1.28734408750783709499674132190085106e+00,1.38701742742945134818938357818420983e+00,1.27410625505155191414851494768035245e+00
misc/jagmesh5,1.30794482023530671214398687912175613e+00,1.23137772428240255310227950304512824e+00,1.21665499669294098351586971856473967e+00,1.28489390312067112421642118412565760e+00
misc/jagmesh6,1.40765433421365136936555508974234617e+00,1.10031788181659136427388180797098403e+00,1.19573955487587913464573192701953621e+00,1.24340006117394973736231809413878360e+00
misc/jagmesh7,1.27489019454399892613083140055045534e+00,1.17814292962645905206720513207759370e+00,1.18641896319786157567974139725380426e+00,1.18228009826928342723424424589884327e+00
misc/jagmesh8,1.34216180679512049606509348917126410e+00,1.13853542582641574384220486954846034e+00,1.28324647292108886566683527370388226e+00,1.20735526602509244860246786632320189e+00
misc/jagmesh9,1.29731934442897455071216825452072004e+00,1.26662167715117713205770737344039115e+00,1.22452431966082514710928189264047401e+00,1.20784534452687809547381456040919901e+00
misc/jan99jac020,-Inf,-Inf,-Inf,-Inf
misc/jan99jac020sc,1.40117128887528079116003553478518979e+00,-Inf,1.39670035023096743447802116006057330e+00,2.60892079777472027728876277652242312e+08
misc/jan99jac040,1.21103715999765317119640775187328633e+00,-Inf,8.08478837593917484326225127206399311e-01,8.11136994232318776638722690001139056e-01
misc/jan99jac040sc,1.40769470332260859122849428400649678e+00,-Inf,1.40671614815205337630992612353878665e+00,2.18194926633420415142845438671709963e+08
misc/jazz,7.48157097567239023536975853053986155e-01,4.08613241881259334913443006400048250e-01,4.88864892407442869384070762014769465e-01,3.84476743309929804088380243417391107e-01
misc/jendrec1,3.53640802728415222139090867823821286e-01,9.17455259539482649726201514194961628e-02,1.30055375526844837823559482861930499e-01,4.57466405681310514221856228614132836e-02
misc/jnlbrng1,-Inf,-Inf,-Inf,-Inf
misc/jpwh_991,1.24712145123736904533108538231827998e+00,1.21606264760675876258218063982709663e+00,1.26081385436458377436938205424886856e+00,1.29376528172110940421659152203662529e+00
misc/karate,4.99025286622565273788776148144639099e-01,2.76077344823245078790210287964728939e-01,1.89082040473789555306732398703236113e-01,2.12605643398338907501677380273517087e-01
misc/kl02,-Inf,1.55308095594377223371917447357474461e+00,1.51893620160761133757126915824049776e+00,1.32419291511387137771473727612129993e+00
misc/kleemin,1.00475258628923112560560003630371706e+00,1.06219792563222992141962472786017086e+00,1.00317817047355369045050665972783067e+00,8.30390052163711973968016712572369189e-01
misc/klein-b1,1.05840383427088403794651243251222751e+00,1.01369190016204871029426101825538753e+00,1.06000629063361099747698406305935903e+00,1.15658709964125044641850009294564793e+00
misc/klein-b2,1.13928015814132395543942025912496360e+00,1.10786243994252751222185153907649539e+00,1.12574412350564075231130696940486340e+00,1.12911407155433410492593742093734555e+00
misc/kneser_6_2_1,1.17921872685273343283728123880713090e+00,8.42406125011442344437281717912808936e-01,9.45801977493387228424204879000008063e-01,8.44373249229405501322843958162203874e-01
misc/kneser_8_3_1,-Inf,8.82466471844587277180076657304691769e-01,1.11742602565132264117724702226124710e+00,1.06349358217349759136938874320391131e+00
misc/l30,1.24051110033594887395820923620436667e+00,-Inf,1.41633552879657512941704811367122193e+00,2.37920954342214757372317702069645649e+08
misc/l9,-Inf,-Inf,1.05814700303496258278926220289249087e+00,2.30228679933735045818377640083475775e+08
misc/lap_25,7.82325738647288126062690156074971359e-01,6.72564265260690870734217112010438060e-01,6.88562058540392911629201916386144544e-01,7.15911616847215213821363115439374025e-01
misc/large,1.20907777839077294174837564899847996e+00,-Inf,1.07586118369190447433914265114633431e+00,3.76026778093935617901279115038982654e+01
misc/lasagne-spanishbook,1.67324412032408065699374315176694955e+00,-Inf,-Inf,6.01867829706095417356764936426489063e-01
misc/laser,-Inf,-Inf,-Inf,-Inf
misc/lesmis,5.21431475356542750092248363912229371e-01,2.37815126682456703675145430632273606e-01,3.75384988251920024128363894443938626e-01,4.42647048003218619633696087310137236e-01
misc/lhr01,5.14597798472609947066303973840839819e-01,-Inf,3.57100299912970746911151561061015540e-01,3.48644948066737378755468090957493984e-01
misc/lhr02,5.61127527103156085593000499349571441e-01,-Inf,2.94763551432200835070425996706339337e-01,2.33113598616496061743070408150312194e-01
misc/lns_131,6.40441383689855648138051624295874812e-01,4.58117512826974917717947252558221010e-01,4.41200476537638043511810261649976361e-01,4.17450264922763424370068279449916833e-01
misc/lns_3937,1.14381191963939293094702241101635927e+00,-Inf,1.30066291050881427249267165605476550e+00,1.39667493363423340400555411845195635e+00
misc/lns_511,7.43315247915838489854851280239875663e-01,7.37399662731710148911857935157742897e-01,6.86151738844990838036308391277781678e-01,7.66441502501496095474700560712271714e-01
misc/lnsp3937,1.39354479580469938739806946212789672e+00,-Inf,1.36591415138104861001001942229568501e+00,1.34446403210619199094450427827736716e+00
misc/lnsp_131,6.52749112345595727921618375425481960e-01,5.07609083596561340663023961733767517e-01,3.03300928737254506219273833511421428e-01,5.02547633718061333126092831904883656e-01
misc/lnsp_511,6.26908046089071962473238079360457211e-01,7.02759482658384449470682076706902837e-01,7.16170521913278232001271210604727909e-01,7.05619352273823149147858273997633064e-01
misc/lock1074,9.88280394415068491188636741815353369e-01,5.56827686805552864912872669009185011e-01,6.83097769101385468282480220729217533e-01,5.68632595532052418085877899163969614e-01
misc/lock2232,1.40488805332518555771343339695712249e+00,5.09519023309726864907975902561948275e-01,6.94981254666317165333539229219078370e-01,4.72583385126908758483772114055294742e-01
misc/lock3491,1.42397244866633838764666231270729282e+00,8.46655850251483411319085005345326150e-01,8.76958010578702816262061014529523867e-01,6.73386974338797191000094550386873141e-01
misc/lock_700,8.08678487460845493535900115847723309e-01,4.53491896986773635433364261548985324e-01,5.01722136320721320400408660021198496e-01,4.56921672512498891409728562707065909e-01
misc/lop163,7.74493536381611804855092734313122055e-01,6.23631567521710408220230965074191519e-01,6.40415798629199144292103812910114633e-01,5.76133297564851309354527094053110314e-01
misc/lp22,-Inf,1.40638880042525177087327273298146425e+00,1.36902868948044915716722119050203311e+00,1.38486373275355969162500468509014413e+00
misc/lp_25fv47,-Inf,-Inf,1.24925500169031967725723601333936356e+00,1.09592045146689219946425753752888303e+07
misc/lp_80bau3b,1.06737569741192082034037919326155753e+00,-Inf,1.08331010410657285779245868598326241e+00,2.32127637635573721386728041660469273e+00
misc/lp_adlittle,1.22584691899153517283411678784616469e+00,-Inf,1.19754929687989294883577511449503796e+00,-Inf
misc/lp_afiro,8.36259380852932970399729692918933653e-02,2.80785211455957299006949012579864739e-02,8.69326181375582240873860395367252798e-02,3.04525240773222769854266622033848395e-02
misc/lp_agg,6.11243485807375214830813957776660880e-01,1.56581684640409273635077818882160678e-01,2.40790034837319976615273859306482777e-01,1.58265860632515692618442689277032798e-01
misc/lp_agg2,1.16818468154980939833215970835637961e+00,6.00795425962926460868721104270788811e-01,7.23242360445658556422118716659734107e-01,7.65329059329832256294723779629760960e-01
misc/lp_agg3,9.47446429011489851391043775793898748e-01,4.89102326075494558933956476281422543e-01,6.86405863060942536395317117369603595e-01,6.51324231493251256584615356053238386e-01
misc/lp_bandm,6.89808535742072575659957301458810699e-01,1.34903036982150567930749248534157006e-01,4.07020151399089725214938754611831498e-01,2.69193324314249269293254780487188249e-01
misc/lp_beaconfd,5.20352239702135444138069189613362164e-01,4.96278677311754009990917782795721191e-01,2.92789842853690882253390344284660299e-01,2.80051059649540573474218751442994671e-01
misc/lp_blend,5.01108143984066473212541431318458397e-01,4.51614878118239024233237356888417237e-02,8.54668018819093559226741597377466932e-02,4.14598277839642931175941046592092819e-02
misc/lp_bnl1,6.48587596456341781546884376986354196e-01,1.87201080505358244596927069445077765e-01,3.12656068155521771786540506276430385e-01,1.52896323765419244214759185676566051e-01
misc/lp_bnl2,1.32212135919064063405933288709225205e+00,-Inf,1.32691085875023765118512774535219715e+00,2.59961593249362910514103458722799882e+08
misc/lp_bore3d,3.16421153927346151326907627630053947e-01,7.88315476571886711931331414858534169e-02,1.09124378646715971163574068390519161e-01,4.62586982009529530032691458523765163e-02
misc/lp_brandy,1.31976493897024156284473109474342758e+00,-Inf,1.25697471692162018743730171570329035e+00,1.27479853512913047084953262789898231e+00
misc/lp_capri,5.28959834247556936685108903470494357e-01,2.07673791390116940652607694999434495e-01,2.87260007920310461278038615545236533e-01,1.38579298469283307127496607458619040e-01
misc/lp_cre_a,-Inf,1.10040648129275668981558833545596392e+00,1.11238472298099580513120299333269917e+00,1.00439258006906653870929061671273029e+00
misc/lp_cre_c,1.22852758609611540388413723386164667e+00,8.66357505461663529353503288904914090e-01,8.86991266859541112736188063494808043e-01,7.50271985128925439442655770572349346e-01
misc/lp_cycle,6.52037058351224326536310878011322740e-01,2.38186443890280380908648954396278894e-01,3.22074904282022399398527302297522615e-01,2.47704507080509110052534786639451471e-01
misc/lp_czprob,-Inf,3.81453408528063045600013805427088106e-01,5.70190776144832960879759472180124063e-01,4.46650812049602623735867683172386168e-01
misc/lp_d2q06c,1.17509991947712097277027104834788517e+00,-Inf,1.14943977544209228490775962292107708e+00,1.32907021727614217472172796311770101e+00
misc/lp_d6cube,4.47181388622542692032248735674346734e-01,3.42107246207842603390947203240744646e-01,8.82283031136828430208466642784331457e-02,6.21194690738776818301985104297393357e-02
misc/lp_degen2,5.99086479170548631855214709512361191e-01,1.65022312902430553943257212771198020e-01,4.37935368100164453246947371046039962e-01,3.27327050264600131406121669753954035e-01
misc/lp_degen3,3.96698363614555814642657043635550125e-01,1.05034653921476803279465066568849969e-01,1.08920612562564824400533379395802580e-01,6.93411108772623459544454127611424589e-02
misc/lp_dfl001,9.92047894133332515238047790080120499e-01,5.00363971232400632874743147137539984e-01,6.81693687308206320715931665947678777e-01,6.84328114298460047724417025681052056e-01
misc/lp_e226,8.34783038080723049819752676183636005e-01,4.74958209276470141145735615848321785e-01,2.36025057974785374273198783503376592e-01,2.44186679665897122134777065434765273e-01
misc/lp_etamacro,-Inf,-Inf,-Inf,-Inf
misc/lp_fffff800,6.21964536366169690575101708976142956e-01,3.56997731020947031939296040164894153e-01,2.33745727899289988375013411377359134e-01,3.23932706373521700085840949231328518e-01
misc/lp_finnis,6.25111758752959595244266935324566405e-01,4.70802411416576766084892060687852661e-01,3.37295841158191654968135062536237149e-01,1.44556222516474716545202301339167769e-01
misc/lp_fit1d,1.36069792615591966023143354222011045e+00,1.32043247308865094231034502452772257e+00,1.34649550055478702255646278938546665e+00,1.29772795058667327724616683168600699e+00
misc/lp_fit1p,1.39355909100196472229143893486550514e+00,6.96485816375493589603274102246385351e-02,1.12618346938387725256622172066015102e-01,2.15070245749966146030728921483160583e-01
misc/lp_fit2d,-Inf,1.34156996793748695436934723259680101e+00,1.36402724781285219082165674677452285e+00,1.40513996998208445482395794753506363e+00
misc/lp_fit2p,1.53133682741330902132693089957173497e+00,-Inf,8.32067585312385705009490426920171739e-01,7.04021109755048733927135607608149157e-01
misc/lp_ganges,8.63646430439044624286448412242991683e-01,3.24893885810375009180545548379269472e-01,4.08319076406416424274311588093303889e-01,5.42705917716875879670447298477829180e-01
misc/lp_gfrd_pnc,-Inf,1.02911710548177513250525612757696126e+00,9.85492575414384982912820420516978820e-01,9.23399681581978200414335615802669856e-01
misc/lp_greenbea,1.78553558321545828413136470042807755e-01,-Inf,1.54521961757450246391184876054837969e-01,2.79151443304148891816689812246359671e+00
misc/lp_greenbeb,1.78553558321545828413136470042807755e-01,-Inf,1.54521961757450246391184876054837969e-01,2.79151443304148891816689812246359671e+00
misc/lp_grow15,2.99710583972162753856508386176068063e-01,9.34243946243008969619831214285882497e-02,5.56257384197793984649197635078717135e-02,4.28755003094348048442141982430981596e-02
misc/lp_grow22,4.32429865165717214358197050155626115e-01,1.71296601482143126739908594651913242e-01,9.70760594192375760088150080278474308e-02,2.65765981983853203609879428628928536e-02
misc/lp_grow7,3.15034134819728287344215322945228975e-01,7.34836775073902598705690053899321347e-02,5.85570050502171334911997041800652817e-02,3.17677414900968912459640598020544076e-02
misc/lp_israel,-Inf,-Inf,-Inf,-Inf
misc/lp_kb2,4.99202006609502325742426421905684770e-01,1.51326717873485363056570553667159705e-01,4.07702899555175419152677011992896134e-01,9.08467005886959428275427981966287144e-02
misc/lp_ken_07,1.02231251475334578353691040313149996e+00,5.51636118164016316073327038074467977e-01,6.01458436828312903535518802154340184e-01,4.19281570900687191666239831841835267e-01
misc/lp_ken_11,1.07536267328936565835833531402102612e+00,7.42958858078328543285723666485866307e-01,7.63108054796731904650284609448075969e-01,8.13905982870237413754096812839613078e-01
misc/lp_ken_13,1.12091982709982283080061537453669754e+00,7.30775639475543995958286360017203344e-01,8.02529220701706395711538781619715477e-01,7.61427032764208573529949924591020250e-01
misc/lp_lotfi,8.44091963911502676477541603664563070e-01,7.19542279313438490289018256903777302e-01,6.80906228949465921845536590651567066e-01,7.25921944552251770729988566988794895e-01
misc/lp_maros,1.09196274386944246608099157340171318e+00,-Inf,1.07307069683509755474280366152186429e+00,-Inf
misc/lp_modszk1,5.74953338838590619676050792669810453e-01,2.76274722832712811639654899647657673e-01,3.54706768397744300106448588965905115e-01,3.45137939902410787843388743802307391e-01
misc/lp_nug05,9.67701552809512395279334872072776184e-01,4.46009716102120374698449206180457748e-01,5.83611236744155257873765836030173339e-01,4.83439341203085488827146331142911410e-01
misc/lp_nug06,1.13128252906821509980988958331371851e+00,5.36283288650988960346214942443973509e-01,7.91554801475869619568883661573930738e-01,7.66108059039028430825134419328300298e-01
misc/lp_nug07,1.05236008269905364791151601872090826e+00,4.95882806761068257121889906540536169e-01,7.24379889410789615646169135468162247e-01,7.37121333764159230642320618696157292e-01
misc/lp_nug08,1.04068609796663494183742772868606110e+00,5.54446438054615725785226112040733129e-01,6.55377848637775144315573390974033806e-01,8.38003490726573105886447059451776320e-01
misc/lp_nug12,-Inf,8.26356228437479564743398226717349581e-01,7.71795844458426823923306949832997586e-01,6.76409749427438095860084543028686462e-01
misc/lp_nug15,-Inf,1.35172634433121645220025126905795019e+00,1.36795854501673851242991815512959759e+00,-Inf
misc/lp_osa_07,-Inf,1.36264798811301182231362887210686897e+00,1.35048509494923798385203583664329267e+00,1.27717940202674619483963615270889727e+00
misc/lp_pds_02,9.82160188158235139366875159939534065e-01,8.81260721567604750297432530315420856e-01,7.87617517503682484265777111110853273e-01,7.81420102054181279754313682002834366e-01
misc/lp_pds_06,1.21031596296290202035593150041762082e+00,6.03760814879961487078424864086685160e-01,6.88765547473727861759340360559909495e-01,6.70868381860113784141202045405649049e-01
misc/lp_pds_10,9.58564408824325658617679686958447196e-01,5.52715558831092682001114367482408500e-01,5.60516987892006805942216345728746182e-01,5.27575323356807831143561557872848747e-01
misc/lp_perold,1.31265697672954239745906146158228569e+00,-Inf,1.30517686519368952776067667391619152e+00,1.31477294386876068403822856200162138e+00
misc/lp_pilot,4.36838142767515578651750789652580655e-01,2.03359749806010125493357370194206132e-01,3.72015516983594156718262763625181729e-01,4.15028633702845177635482184768640347e-01
misc/lp_pilot4,6.27746541900226241978074092829819072e-01,3.85440767709481088247807708482928414e-01,3.66545823931389062315561119310575201e-01,3.44339706273556175463806193400537004e-01
misc/lp_pilot87,1.11337116526978306699539446140071087e+00,-Inf,1.21472094473824643779340296864344306e+00,-Inf
misc/lp_pilot_ja,-Inf,-Inf,-Inf,-Inf
misc/lp_pilot_we,-Inf,-Inf,-Inf,-Inf
misc/lp_pilotnov,-Inf,-Inf,-Inf,-Inf
misc/lp_qap12,-Inf,6.01635792896305244488238727956593823e-01,5.98834754783749167688604292367646493e-01,7.00295691862230893155573071774387360e-01
misc/lp_qap15,-Inf,-Inf,1.29879291446625740070628243536575577e+00,9.26736555490962686808071680725475890e-01
misc/lp_qap8,1.06764822229565727866462430184951623e+00,6.45877445819685032073159060234557773e-01,9.08253348335102601687566185608593155e-01,7.10775554581080944041389533012165745e-01
misc/lp_recipe,4.98508514433906483142147106266644403e-01,2.74880544156528709467211184539066576e-01,3.02243517032414078985468775272665151e-01,1.17371839524320286029892339942784742e-01
misc/lp_sc105,4.14643143076094029564480793406510564e-01,1.63894808585665416219241811506668341e-01,1.77121902183616148440350993040211547e-01,5.79042805465374098279932901365322960e-02
misc/lp_sc205,4.83142299601730760830429825840217520e-01,1.54966601347182247254120494635843427e-01,2.25418785388016512463870705817151893e-01,9.22463938901133546003752409676617065e-02
misc/lp_sc50a,3.06664948926845480444717563286288479e-01,1.18402835743599509412415527002480070e-01,1.65764844440540942885455238576087432e-01,2.06589947595842894407068447098236162e-01
misc/lp_sc50b,5.47158075267963195637961877882792258e-01,2.09777212514493280493402971900940005e-01,3.11485884468257729133249258050752260e-01,5.07715682582757827703894164807774378e-02
misc/lp_scagr25,5.25518398348984064926741588532962901e-01,1.11374249183025354845334037773484864e-01,1.28674560859880411491207820596263683e-01,6.53135976096798109413783495975367669e-02
misc/lp_scagr7,2.70861324686567518133789808653753849e-01,5.16496173561270766006848838865923768e-02,5.08066809017017689428427341434771594e-02,4.85309407072634717343417577992889097e-02
misc/lp_scfxm1,3.49688305971811899621224952040763002e-01,3.39589621609529472994146672529982928e-02,3.14264778576177863307297358247969223e-02,1.63027892909766131954165079374034531e-02
misc/lp_scfxm2,2.57448543729035330145162884682699180e-01,4.16719985040750518297454803760839218e-02,6.16507228743128156483794072189570360e-02,5.61832161157554939051065568335997597e-02
misc/lp_scfxm3,4.53585755431278350510174770760228941e-01,3.16272963842098373512240865077974679e-01,3.80347064346327531339781127479002432e-01,2.01532117148779936598750188598016560e-01
misc/lp_scorpion,1.20916365661321236489114390154311690e+00,-Inf,1.23187319007548346173795354755308849e+00,1.33621450446534983243938740711191119e+00
misc/lp_scrs8,5.70469458598078067822202910412149945e-01,2.48484448133055620022641071798741298e-01,3.45967413877978285469378849331049229e-01,3.60183817123695598282325899889705761e-02
misc/lp_scsd1,1.32968435644212454608203561295838960e+00,1.26840282876595293702371823892118157e+00,1.29546945316181487968794895902636601e+00,1.32120942263819140187929825829612422e+00
misc/lp_scsd6,1.27561512689795545985583709929818483e+00,-Inf,1.24481082681038642992693590449918956e+00,9.92307063201343410955890408402224191e+07
misc/lp_scsd8,1.06972482297151234174445004610155941e+00,-Inf,-Inf,2.57522776682185883290755246926664506e+08
misc/lp_sctap1,5.04855514949539328657150985138122682e-01,1.80950911178776513265777937970842590e-01,2.87194852424191332406758643089254741e-01,1.17805726098257062576449004410496735e-01
misc/lp_sctap2,8.83645800771224313706879389473299551e-01,5.28887780578689382108534101624184094e-01,6.39724097749884642602709956317082402e-01,5.37967219305103381402747678059553262e-01
misc/lp_sctap3,5.35082096729254538257498562022271883e-01,7.87617470207690925726934129756050686e-02,1.10221674769228495573409274562827339e-01,7.73305515903932932601384510542705336e-02
misc/lp_share1b,4.99130410182179986620771525708455500e-01,7.03861441152008773771231440067092708e-02,3.12365987317669516223090784724165919e-01,6.84055652041536099444071448754154559e-02
misc/lp_share2b,5.83601242788513553348681945913957991e-01,2.43106830491141088497688588658073154e-01,3.81297446473257079423621956958766299e-01,4.00720016564929146657637142106938895e-01
misc/lp_shell,1.40094798162923999171649256050444532e+00,3.91075351367598903234939999522467557e-01,5.38467897253989628486882528956234050e-01,3.97253826311842197635801224050958066e-01
misc/lp_ship04l,-Inf,7.04009726348185274825432297032133470e-01,8.33783181331613205283297580667291540e-01,6.09544851191574682836688432747724569e-01
misc/lp_ship04s,1.15881826306000664379364223218399184e+00,7.99635535925100447380918975341245657e-01,5.98931966985058321300380966040752750e-01,7.30477167635163028135495062004840732e-01
misc/lp_ship08l,-Inf,6.18931325191450586638965502198002413e-01,4.30591410871346254053314955619474733e-01,5.87896288602648279066847544310788769e-01
misc/lp_ship08s,1.20021203241805260943574589089900661e+00,8.05203462242361715240730905178242581e-01,7.09731585728708009101162534022899632e-01,5.65709846185973199069067607145897196e-01
misc/lp_ship12l,-Inf,6.33455137798180625038435062551063593e-01,5.57598111251047434024330111400534576e-01,6.73967779132064963910992379464214170e-01
misc/lp_ship12s,-Inf,6.26691838286102948175615350245074832e-01,6.02784457866956018605327938692295067e-01,5.54204447907360156476120510513679715e-01
misc/lp_sierra,-Inf,5.58428255903659960923897073157176547e-01,7.95105130016100796380025463341548865e-01,4.06585768964128638853158031106600699e-01
misc/lp_stair,5.45261404282173119600350683211553495e-01,2.51022880748325983620818004127027798e-01,2.21541869920237203341900954335096175e-01,2.88610508755246571594412573617587055e-01
misc/lp_standata,1.05571401868605343905674779133105834e+00,7.84528284160483622360985625223328256e-01,8.04706918683436184079844847016687376e-01,7.48830044636943947650157759124179115e-01
misc/lp_standgub,1.36963879759320282140276851829969629e+00,8.81262011781747508534113816374683407e-01,5.80900045412320432349599866930890526e-01,9.26066563832759734132535548265854009e-01
misc/lp_standmps,9.72139450309919511162560899699948514e-01,8.28945209855611275446874275580610431e-01,8.41348828906741122380613083611330997e-01,8.14083091511843456390347957928926993e-01
misc/lp_stocfor1,1.02582337931380709059030641929219920e+00,8.73377921824010469632744885664944871e-01,7.78986305162474362938077370249441023e-01,8.22883367192894949718793957451702585e-01
misc/lp_stocfor2,-Inf,-Inf,-Inf,-Inf
misc/lp_stocfor3,1.12476583926323657639851853575799229e+00,9.91410072110819299285293857420532981e-01,9.63880447434615832695688816857300536e-01,9.98762336284125904465230493183411563e-01
misc/lp_truss,1.29499524362426779460419427362953110e+00,-Inf,1.26333607215716235731410195476571237e+00,1.26560601414721421472073864155014972e+00
misc/lp_tuff,1.23675704189377428504590539772172456e+00,-Inf,1.22758175611895741654728062718110905e+00,1.16144283829840531840883921313005309e+17
misc/lp_vtp_base,9.77319972264998314039917806893377749e-01,3.60734228423236958307943888661657854e-01,7.24938773879736495120147561416494126e-01,5.65009256323256565550869667384225461e-01
misc/lp_wood1p,8.17384276503194322142496754261598409e-01,1.58278547652938885620802937302313000e-01,1.66781019212643783975880697329477061e-01,9.82468432487611421278222720512416260e-02
misc/lp_woodw,7.68848498248635226963756639975255629e-01,6.66301878518496206312893355180133664e-01,6.66228714489174429232796721235947879e-01,6.86962983134977732387546556305563085e-01
misc/lpi_bgdbg1,7.72693292598509649760423533101383775e-01,3.01077501306903329616757837710774892e-01,6.40290670282989873106240252667917779e-01,5.74314819274542397159594934296024668e-01
misc/lpi_bgetam,-Inf,-Inf,-Inf,-Inf
misc/lpi_bgindy,9.00635940438978276002779364201197835e-01,5.86125148397787006697256423227129976e-01,5.67690340528063911654888921665362051e-01,6.25316318363805539413942123949183796e-01
misc/lpi_bgprtr,7.10817070711257927784994184832403321e-01,4.02925137095550712417957209403418217e-01,3.48400513268491025171981103079504091e-01,3.47625777987546489671089615454701180e-01
misc/lpi_box1,7.50311016947334998540761330169240431e-01,3.88361362420468390094344072987538427e-01,5.05565865336814784360280128748878203e-01,4.86342730445464801868310395002355599e-01
misc/lpi_ceria3d,1.55941255716661002929650548953860695e+00,1.39268326240277944906474891495684823e+00,1.35962363299986177238784733756820401e+00,1.24794304007085119207297168623260339e+00
misc/lpi_chemcom,8.61355576205900689344573304172091311e-01,7.20914768738037258591584315745940956e-01,7.09270374036305028305139468792587493e-01,4.99901553549221118048538274022474666e-01
misc/lpi_cplex1,-Inf,-Inf,-Inf,-Inf
misc/lpi_cplex2,1.03819158222797820893294497800440279e+00,7.29060958700339834665172929886735030e-01,8.95795689026688951617228736457919635e-01,5.79691626641406680361807154357282098e-01
misc/lpi_ex72a,4.85236527478354719460133484001679107e-01,2.01924835933053032205328287767782810e-01,3.00179919035200740253867296738288865e-01,2.03270425914503895535554980212451491e-01
misc/lpi_ex73a,6.34511292093382124901927191020236195e-01,9.14838932345673470001539217260135654e-02,1.32760747498997219327048747741295254e-01,8.26250245194390653138754916609209249e-02
misc/lpi_forest6,1.26530103166494403892548086989284678e+00,1.26448725905643269067725694827997329e+00,1.27452690130010843225425019496325099e+00,1.21201275391706146253800509349754406e+00
misc/lpi_galenet,6.64991280901462653005406189474790978e-01,8.00630587213915019756821338461553302e-01,6.84686266280928974189774087973664234e-01,7.04621922919073161301509644403068424e-01
misc/lpi_gosh,-Inf,-Inf,-Inf,-Inf
misc/lpi_gran,4.10572871140876888289291130666079497e-01,2.28836455427492250530269440089209793e-01,1.90965396924462082194693880861592769e-01,1.95071353418114897158840535586045458e-01
misc/lpi_greenbea,1.14333620796256595996341430803801412e-01,-Inf,8.08206311412289483680442058329862779e-02,1.42472975113381192837399968267915504e+17
misc/lpi_itest2,2.50891758533272245467635994762839332e-01,4.07026696185857184383440093949410867e-01,2.37724404535249426950379903080094309e-01,4.96807355009736606211861493500862439e-01
misc/lpi_itest6,5.69339140583284913293580220549726125e-01,5.13729897039172216248529224526362073e-01,6.20909436922827609688598411177554403e-01,5.44530745939427236039985027460324063e-01
misc/lpi_klein1,3.32710898153568522028855344998276383e-01,2.45717074458284159877540258128729080e-02,2.48507395557929236886755076013048800e-02,2.54429038687770621288334996467850189e-02
misc/lpi_klein2,3.39474164599529217515946504307243736e-01,3.53021954975182207084573462420616329e-02,3.29468362469412888746655339873554744e-02,3.35642713765429454536068918065479753e-02
misc/lpi_klein3,4.40215774155680599923992948891622003e-01,3.32529289788832782032524237081475632e-02,3.43241770609371691137736077144241165e-02,2.70349940184908061791395996384636195e-02
misc/lpi_mondou2,1.06063784688794243090052264248275746e+00,9.87640807699362331387545224699783295e-01,9.85517847029814604741685021511532249e-01,1.06701068723015206593596358209926551e+00
misc/lpi_pang,7.25066927092183373303431033951679386e-01,4.32833769822521559934542999662213387e-01,4.80442147774301241146975917655654367e-01,2.48819842495546462628180604941070484e-01
misc/lpi_pilot4i,6.27746541900226241978074092829819072e-01,3.85440767709481088247807708482928414e-01,3.66545823931389062315561119310575201e-01,3.44339706273556175463806193400537004e-01
misc/lpi_qual,1.17527100694610840444664119824723026e+00,-Inf,1.15265183918962048692861274102412520e+00,1.22883438804772539776510078974384987e+00
misc/lpi_reactor,5.32340519644421262753647129084617098e-01,3.26902991780194652398235823938127536e-01,3.39581936497005770515700933335119950e-01,2.71699391618016365358050874789940319e-01
misc/lpi_refinery,-Inf,-Inf,-Inf,-Inf
misc/lpi_vol1,1.09127432056442151847908198838764324e+00,-Inf,1.12617911755018858581382055814358022e+00,1.30389957096791879793120482901723710e+00
misc/lpi_woodinfe,9.09620793570080979294197226335513138e-01,9.12981847845398888307112163970151212e-01,1.01749557971167508769082042155764899e+00,1.02417823886518137442441985738556019e+00
misc/lpl2,1.04524633976783784981825712900647120e+00,6.01519944147165647793299373099330546e-01,6.80105143001225068939061787026053595e-01,4.31421058217800747000265696118767956e-01
misc/lpl3,1.25454077827121345802259163616370423e+00,8.00977342602134526116016121466378986e-01,7.09704194005593716536532802163202792e-01,7.42559717383699172685013815459549530e-01
misc/lshp1009,1.31519706076376414782894748039219607e+00,1.07230741538999847201528211629440302e+00,1.18080258701492191222772386532128055e+00,1.15217870502024366314530089625119132e+00
misc/lshp1270,1.35521012837256547396988876240396492e+00,1.19388699873827425506701275062093680e+00,1.20779010769353168851346332672302008e+00,1.25274267339143938101433724263162315e+00
misc/lshp1561,1.29411310298684544425413337421040961e+00,1.19376250577020499358310594205154820e+00,1.24121288490323080558980067233690422e+00,1.16392687561656851877043179138328798e+00
misc/lshp1882,1.32415803958906776485125679732664306e+00,1.30083354913271631410521658608549836e+00,1.21576423755390641921098171249413334e+00,1.22349706868687343573058445823417133e+00
misc/lshp2233,-Inf,-Inf,-Inf,-Inf
misc/lshp2614,-Inf,-Inf,-Inf,-Inf
misc/lshp3025,-Inf,-Inf,-Inf,-Inf
misc/lshp3466,-Inf,-Inf,-Inf,-Inf
misc/lshp_265,1.21575296053986508763789501563864780e+00,8.02581127583382357737430493794302376e-01,8.89138800652193838113860040047921738e-01,9.46602568012212155510491359056292321e-01
misc/lshp_406,1.26144348723347538318688604096678190e+00,8.83243196377319355392106383962438867e-01,1.00898857865222123775053586193247319e+00,1.09217315431271875734385760164255314e+00
misc/lshp_577,1.25519936920962257225922878327443105e+00,1.35369366381694974230798430822957176e+00,1.23322207877041585145758173900176135e+00,1.21976432490688910144208401531683777e+00
misc/lshp_778,1.29315239706600741863282398498214772e+00,1.09037374445609685012446052318714052e+00,1.10630711679024071019459245733468769e+00,1.07451834296136146311371161318101965e+00
misc/lund_a,-Inf,-Inf,-Inf,-Inf
misc/lund_b,-Inf,-Inf,-Inf,-Inf
misc/lung1,8.44421657811288912447283284758752912e-01,6.20057536602633480802769916852191399e-01,6.84710521110924590093183647503432526e-01,7.25997919653341781990068695943353059e-01
misc/lutz30-23-b6,9.14184318472877162461231064944907396e-01,4.03302534691163553925758593734497095e-01,4.18538731395051317976255639869149208e-01,3.69927982202770794619518543411276645e-01
misc/m3plates,-Inf,1.36462380282031925940430321478362329e+00,1.35520909017972356380049334266114761e+00,1.36115917914309018917483397234752518e+00
misc/maayan-Stelzl,1.20780690244611542820531950285184654e+00,8.14456911209715113130186726797142721e-01,1.04154655852935985747431270604200092e+00,9.89478873107728619481815334688600237e-01
misc/maayan-faa,1.12747136993427883046274087906811131e+00,6.22846692327582650603509056171919833e-01,8.53540117848241346493123772719772394e-01,7.68842218757869986636018176987643189e-01
misc/maayan-figeys,1.32072571077298214076924500900284781e+00,7.58309278472199478011045575037311830e-01,8.59545962930440862663572847509431824e-01,7.92618791385225625153168189727077846e-01
misc/maayan-foodweb,6.85344391069266371612493797878066095e-01,2.46896846843165573374547173418957596e-01,2.98899514444535098283162432040176445e-01,2.38493430124725587814086491946296771e-01
misc/maayan-pdzbase,1.11520740349042234174503448517631873e+00,1.03540511493301983385514320377436864e+00,9.63164514480412259638271390797656310e-01,1.01896691378704747768144820927408392e+00
misc/maayan-vidal,-Inf,9.78301220723253747634907394931034169e-01,1.12979669650614109710417145690470335e+00,9.89053248473268729374520361850346996e-01
misc/mahindas,-Inf,-Inf,-Inf,-Inf
misc/man_5976,1.63796659030679006459173186383086559e+00,1.00545835169086427787252656566716393e+00,1.24151662758167151094307313369030554e+00,1.16594590705418260165095072913721530e+00
misc/mark3jac140,-Inf,-Inf,-Inf,-Inf
misc/mbeacxc,8.62240397138837169546963865063500400e-01,6.09709296718362044996678781857700100e-01,6.71365267005075381906403891289329814e-01,6.61446872420002976772757392036653335e-01
misc/mbeaflw,8.86619128933353932405857677784113039e-01,5.24670118487611556610377899801069234e-01,4.66376143292182640706270124944678079e-01,3.72755450460707732347920139249559729e-01
misc/mbeause,8.41777708155543207513602390068461744e-01,4.72189067450220068254059666382614907e-01,4.91926167336892372815099088528200159e-01,4.49589336689083441726944241789613427e-01
misc/mcca,2.20231854756215263617200526723854601e-01,3.44731885343185151623509834900849545e-02,8.48027054721915525954273884865333781e-02,4.56154799329860857940010950050325524e-02
misc/mcfe,1.62674918980240519061363857469517152e-01,2.37292202207840397964905577424223624e-02,3.34413256454268431707681931545781960e-01,1.60615890980730482998664939927073418e-01
misc/meg1,-Inf,-Inf,-Inf,-Inf
misc/meg4,1.37369406441106143210421145553509131e+00,1.26723577622885620818260283165585717e+00,1.33030582053218029074050769667448845e+00,1.26816314961146985218143537518314349e+00
misc/mesh1e1,6.40136033609330217813275386525368307e-01,2.25947678662856101130325229988801219e-01,4.22475163823027257161509256951384198e-01,2.77925424608453851759512959984169544e-01
misc/mesh1em1,5.70754870861901877858929246014918679e-01,2.51897254719081538678641283769308711e-01,1.78366821331805320968769698156276296e-01,1.84771413210676665127686774971322492e-01
misc/mesh1em6,4.05777425017265874212341034781183775e-01,8.74480880752931302700046649850614507e-02,6.79725980191716363623173827512161404e-02,9.29446475425539787439658219577316274e-02
misc/mesh2e1,1.26367506856925694204250118783980777e+00,1.14761855254119468481677370831904131e+00,1.12310190995443581162194045633120689e+00,1.10166232541400930906081621535203928e+00
misc/mesh2em5,9.57795777224209991018723202188159488e-01,8.11970355832973738614392998648664697e-01,8.65857145405857429654887451279213322e-01,8.36474639446285518388932010112173623e-01
misc/mesh3e1,1.03430659325225609952391665811847847e+00,5.84631397560729266293085735959839864e-01,6.20450327723607903399899643714517369e-01,6.71328148093457607740544356885950216e-01
misc/mesh3em5,-Inf,-Inf,-Inf,-Inf
misc/mhd3200b,1.44128846406393403203317620216343476e+00,-Inf,1.33061470863959605204060217451182660e+00,1.33585115868370537805900922748926756e+00
misc/mhd4800b,-Inf,-Inf,-Inf,-Inf
misc/mhda416,3.25734357225781184321373676101727870e-01,4.15868106411815118968470344538907924e-02,4.43250338359878730372888865937086169e-02,2.23946464013928089065533632160933537e-02
misc/mhdb416,1.31195473049313651297238892361157593e+00,1.26808742875824463389468003212656877e+00,1.36427648333348881639092922792820343e+00,1.27417016718145335610201221647324184e+00
misc/mimo28x28_system,-Inf,-Inf,-Inf,2.26594548520222471567454567621295729e+08
misc/mimo46x46_system,1.33503437994770669208822975667907861e+00,-Inf,-Inf,1.87677771304237743558445665831189315e+08
misc/mimo8x8_system,1.31771001480978570888759157480797070e+00,-Inf,-Inf,1.98587901026717297399916050778941997e+08
misc/minnesota,-Inf,9.94633874967591328748746049926187851e-01,1.07158189090851973078213679143333856e+00,1.16793915077302235987840029535050116e+00
misc/minsurfo,-Inf,-Inf,-Inf,-Inf
misc/misc-football,1.04094695397675065590175873450685988e+00,3.99941064565559065411441742185962863e-01,4.91329837533247616111618558982245157e-01,3.15685299617627748982764867222094461e-01
misc/misc-jung-code-dep,-Inf,4.69501597232952530226118588924852097e-01,5.31849015097855406665717079005881531e-01,2.92343685030946533487551914661614139e-01
misc/misc-lesmis,5.21431475356542750092248363912229371e-01,2.37815126682456703675145430632273606e-01,3.75384988251920024128363894443938626e-01,4.42647048003218619633696087310137236e-01
misc/mk10-b1,1.31638894791692391969269931552353143e+00,1.25103639292675510800133754595334976e+00,1.34546264095751887801518893484477624e+00,1.30655078270012577015246539923268650e+00
misc/mk10-b2,1.42484714172170665708507495050785783e+00,9.43689592598500231712556837263543763e-02,1.54132576012158194336278808328060063e-01,1.53183632064537469800506726045608626e-01
misc/mk10-b3,7.43146413832285516779897884947978580e-01,3.72100153840828383016254536188780327e-01,4.22461648690083173280593705358236701e-01,4.16824748089094648548737171127540445e-01
misc/mk10-b4,1.51520511183470197878277082499499741e+00,1.32928099728783083990725889577007316e+00,1.35763906342391424019003985568841933e+00,1.34207031663561210755379012896899921e+00
misc/mk11-b1,1.33277707246591120261705077892914950e+00,1.28951177710545349088902941088816210e+00,1.35448817875197123501820982097235942e+00,1.30511341998701533162672860539539268e+00
misc/mk11-b2,-Inf,1.39900905882789259147726504419116804e+00,1.41115803284592065307702833433013461e+00,2.95686411203302625219005885598536726e-01
misc/mk11-b3,1.44324620637271285772861834555080735e+00,1.39786893369033080819636302484801263e+00,5.59620946179594889065987398810330083e-01,5.33528446632892153046533336426575598e-01
misc/mk11-b4,9.35795263495672117304722699203357904e-01,1.39790995135482147785434393168760767e+00,5.86586266569029419118169170910962754e-01,5.17452002527797939638122107999331253e-01
misc/mk11-b4b,1.47693521946355240007782112668697062e+00,1.41393893170176449467443930766047312e+00,7.69511927607488462903052456336759411e-01,6.12897569196753036442833409455431329e-01
misc/mk12-b1,1.36393920548194890283801559863074195e+00,1.13786458452229289254414567514460123e+00,1.22170822319863376564979678060716716e+00,1.21993679626318777164050309779844868e+00
misc/mk12-b2,1.42220917576732601836529434322425261e+00,1.41116364266337874662927423700256018e+00,4.46229763879631241620866837349135943e-01,1.40856514824972020591659929272072251e+00
misc/mk12-b5,1.31132560687656496249276291921574956e+00,9.84840106668135528238495065661544265e-01,9.29131824580689911513971850327922042e-01,8.77202289290871305600461275611189780e-01
misc/mk9-b1,1.43451161320314381866245161380026644e+00,1.34789685995752444130645136570508058e+00,1.39256093937473471472869170936016901e+00,1.28286112834812062231029757870417205e+00
misc/mk9-b2,3.29659803040649026898134572630664791e-01,1.31010876339363649611698559194155270e-01,1.49647726037412626187353850704407736e-01,1.50753784202323742814334450050276520e-01
misc/mk9-b3,9.30215984965588616502009692133639603e-01,3.25683035533579556311403911061387618e-01,5.41879556152410538855955115248042702e-01,4.33293380238848758797705815332118298e-01
misc/model1,2.66176151733032125351548576429059600e-01,4.68278426412198284689781237135428760e-02,1.10629730484451628381058525458792628e-01,3.34203961203214392392066895082130975e-02
misc/model2,5.85349141760481155477715261183885874e-01,1.13488769219583198343132830493280378e-01,2.30675952078246136300073688323247526e-01,2.19984027970268841031999110012143285e-01
misc/model3,-Inf,-Inf,-Inf,-Inf
misc/model4,1.33742360294748486239483967782890845e+00,-Inf,-Inf,1.36083260864107267800335618648831956e+00
misc/model5,1.31928307670891555937591386042696902e+00,-Inf,1.33413482525277472304641419458103413e+00,2.46532635311864092080294030463309491e+08
misc/model6,5.31306752817383300722166048892377487e-01,3.48902472441828580870015440357879129e-01,4.50360859261426039764736978448351942e-01,3.31160385665794891411756588893749007e-01
misc/model7,1.52414400198006122377889095712651506e-01,-Inf,3.19857209406367415538350254094479264e-01,5.82997898121342553535502947277672484e+06
misc/model8,3.88562548188138546367940628107603211e-01,4.26723949944169350905726666033861902e-01,4.05727018079270582870561270303377166e-01,4.99311028707755265393293060537135691e-01
misc/model9,6.80711666060155433573961157247016177e-01,4.55850298385283145667512950734588933e-01,6.07931461479171596226634814071363411e-01,3.26674839332768444415796206348772157e-01
misc/moreno_highschool,7.87048466922898243353030373310911885e-01,4.99721509742791028046916536426539304e-01,3.57076766373192845288212534669885095e-01,4.38663475160188081947507530089075396e-01
misc/moreno_lesmis,5.75638177865641153951716858625552530e-01,1.05181290288106003248120303155890327e-01,1.20090590304876667984247876323595900e-01,1.14908942511600961490808608953851924e-01
misc/moreno_mac,9.40577111945175966593810796033999078e-01,3.04411896301136703942174755350208038e-01,6.77137827875711242389911568529362297e-01,5.58756490395618182208537640060270460e-01
misc/moreno_names,-Inf,7.30074865957645906157500141742557861e-01,7.92387654632752975214539148493889443e-01,5.68095963506414931038776731384557756e-01
misc/moreno_oz,8.47871444437035156590978397877395057e-01,4.40856986798955283209125856703432564e-01,7.73882501247344745653390375707491408e-01,6.21552980781036364298118232204931044e-01
misc/moreno_propro,1.39187385634211463074718955179536148e+00,1.33824623565986572100523866207255135e+00,1.37041446973598858231039519577211379e+00,1.35238809353022837242937612477819410e+00
misc/moreno_sampson,5.59491273269086233426652432195795266e-01,1.36731815219805198718137102716566833e-01,3.05221828507182106392271253961500080e-01,1.11620425608713068929823425906636636e-01
misc/msc00726,-Inf,-Inf,-Inf,-Inf
misc/msc01050,-Inf,-Inf,-Inf,-Inf
misc/msc01440,-Inf,-Inf,-Inf,-Inf
misc/msc04515,-Inf,-Inf,-Inf,-Inf
misc/n2c6-b1,1.29760468486826007141537580600769698e+00,1.23419536095729411982732219246261797e+00,1.33922954178451161335101101613243529e+00,1.23079775978120595340811248486930972e+00
misc/n2c6-b10,1.34694728579559844313499308810962388e+00,1.29918228761854781876525512528902601e+00,1.25833181085379739493798788517155081e+00,1.31940135927469066450484959870748034e+00
misc/n2c6-b2,8.70083746412825457433195843953806179e-01,7.48624908850847481662749665009533736e-01,7.41396066967607144652983056526527981e-01,7.04743975583637953307781375252364112e-01
misc/n2c6-b3,1.38754834528031098523441784961710581e+00,3.96496151147367522219963314220288250e-01,4.62950645130801910751788608862718742e-01,2.85281869889074478589457138584903991e-01
misc/n2c6-b4,9.51150210745917322972593409876305961e-01,6.15601308335134050084732110983434053e-01,6.11866804873200959273153845793292790e-01,5.40916170467632200740605082754418326e-01
misc/n2c6-b5,7.51196154012037304237275925217209468e-01,3.40233174315965105335469535042283189e-01,3.44406694583968608686996275805326031e-01,2.19713839738438751811688121556333605e-01
misc/n2c6-b6,8.54177449930680580733699234278123249e-01,4.33558587495733447955923780824777272e-01,4.11593238145220666121289206794499802e-01,3.25530097011007685871653440918169360e-01
misc/n2c6-b7,8.22708286427131658942434325162817894e-01,3.24713919455025518015732555513984836e-01,5.29075623474430183490814889860953776e-01,4.00575679892222641004752928411446987e-01
misc/n2c6-b8,8.46337207502776482837674868945200441e-01,4.30337857143519688863815046487245649e-01,4.21166990596998603250663430730209299e-01,3.23257615230576839796638367233055156e-01
misc/n2c6-b9,8.18474168053244009904741279349107528e-01,4.25106089617283444449957894373539875e-01,5.39194008334896091648823881650872414e-01,2.57698018107869586336399898686475899e-01
misc/n3c4-b1,9.76880745914534594046641082888284107e-01,1.19683417143145149513004580810163704e+00,9.40147213319148966372734254279001434e-01,1.12975453407558776444950860328472102e+00
misc/n3c4-b2,1.10125647772970150966576083030984166e+00,1.06236255896612604845384338016299187e+00,9.54558793990415217477802802892960763e-01,1.18137267238406146043190661759996078e+00
misc/n3c4-b3,7.45282551517696637829688164405231924e-01,7.41722985024179842057269219385156044e-01,5.99773141585249294279810090799997657e-01,8.60371922793908686995827008629210390e-01
misc/n3c4-b4,9.01489725823700983156773344070395273e-01,9.39393730449427027018106598511561312e-01,1.11376368222175184661837129780065953e+00,9.38063748574954891950019233156380865e-01
misc/n3c5-b1,1.25885080855435836076401031631685747e+00,1.23668786039498619724857942664685264e+00,1.28817410454212171374156756826344147e+00,1.34652045224041396044981723573704715e+00
misc/n3c5-b2,9.32769488832527242678087659635121825e-01,9.21141176308493283920261334130388263e-01,8.71599765323655515184474399397929552e-01,8.66913048846438791093245991165328737e-01
misc/n3c5-b3,3.29214921725492460482655234215360474e-01,8.35353084216539604007568966504572589e-02,1.36664939253694982634323012899275950e-01,5.81890272532600573477741563996293162e-02
misc/n3c5-b4,3.30394644958947296845382457180148680e-01,3.13122848062860153346093234946531351e-01,3.55503901842029544029602515030903136e-01,1.33823033898860257895500073843416737e-01
misc/n3c5-b5,5.40955329654024410201583969574818549e-01,3.19318628165552607643121981426491464e-01,2.42459941957733599836463517662908550e-01,2.36678209134557203854189767529689375e-01
misc/n3c5-b6,3.38326621509117505617584778925546767e-01,1.50082646813641622292349706531758935e-02,2.60108266734426518327638431897891200e-02,1.08289318815378744248780180150970497e-02
misc/n3c5-b7,4.94695444012981931468223897944746580e-01,9.23044253580525500298642698295139812e-02,1.15835759714659405804245753999402069e-01,1.81235382875372432420040460627776449e-01
misc/n3c6-b1,1.25137980818291835539587156304422319e+00,1.18261639173586589017722375464329489e+00,1.29331282639718754615750890552542224e+00,1.31533231481136207543644013601690691e+00
misc/n3c6-b10,7.34208458190761122053601596173032537e-01,3.33801394138525933623885799173781800e-01,5.32090681674448362711442762566248568e-01,3.59074211181941519987250816697703685e-01
misc/n3c6-b11,6.69494136864466349280934806393055268e-01,6.58138912441788849301044430873974655e-01,4.24749626911653549007168113339805939e-01,2.45201653902764205449507741409184494e-01
misc/n3c6-b2,8.55557145983164984813020325553272611e-01,6.98295714212814020061823484204815467e-01,6.85847948830431414112816189578799732e-01,7.15845677833990060603513885579982136e-01
misc/n3c6-b3,1.39167681131945424659534762858205083e+00,3.96496151147367522219963314220288250e-01,4.62950645130801910751788608862718742e-01,2.85281869889074478589457138584903991e-01
misc/n3c6-b4,7.52711149566692099204812943810600379e-01,6.15601308335134050084732110983434053e-01,6.11866804873200959273153845793292790e-01,5.40916170467632200740605082754418326e-01
misc/n3c6-b5,1.02877369214488463644555999483696900e+00,7.09002417153554849135251512531213698e-01,7.28514115853354967687387213140514355e-01,9.24317900689570927067034502378409143e-01
misc/n3c6-b6,9.86989284287336120782341103357484769e-01,4.22066529193745391204205878760002534e-01,4.93263864455539384795536336846262307e-01,4.03360919002482221677119721644743996e-01
misc/n3c6-b7,1.08339697704804906816403863822007946e+00,7.93785376314901536860407000651037826e-01,9.27720985203436238036124719281148258e-01,8.71637672724843222573697192483101715e-01
misc/n3c6-b8,8.38360056265477166865516178400361697e-01,3.09184952453657373529367143300784273e-01,5.34232171723164727030985897816295844e-01,3.13295767110897618376397082977238369e-01
misc/n3c6-b9,7.97023759994913948714363581269838795e-01,4.17945766144867582450075861838556318e-01,5.54143512097986633884643247738072425e-01,2.25302969940413463927939594564535447e-01
misc/n4c5-b1,1.33335678047553329232975092228368676e+00,1.27283310903571598903093707773451854e+00,1.31710535116637959147115444869206024e+00,1.28925023972260959830935378545625642e+00
misc/n4c5-b10,5.11633641951871256412965580402015742e-01,5.15898962656868314181356337033498134e-01,4.38952936346028426984296043636105882e-01,4.49890505538810257986231730876893897e-01
misc/n4c5-b11,4.95372134919613395468929464583287067e-01,5.96170020400401853941538293101514766e-01,4.01761624942604926804755441124117282e-01,6.18970777924186983097445179544680297e-01
misc/n4c5-b2,8.45601962124449551913137524808846100e-01,6.81789270719768006871244025378685340e-01,6.59452698544658437073461408357793384e-01,7.01142135737314996790581514709792674e-01
misc/n4c5-b3,1.40708510202652953860784828856007888e+00,5.60591284011831081606538829687694202e-01,4.80918350142122054581497688824159623e-01,3.26099015431302181693572023642734701e-01
misc/n4c5-b4,7.71429705897989499618421777333389497e-01,3.89807742249649348325679700154000449e-01,4.50641506721418005776619206899663118e-01,4.46993262918303068793910140219769419e-01
misc/n4c5-b5,7.68923052602994261926771108595218933e-01,4.41464129671894707619944843552674000e-01,3.37877921684451262203159206460289185e-01,3.13165034124999466974061791518065997e-01
misc/n4c5-b6,9.81861787648052620838430153821905808e-01,5.50484168272188596080857033759576204e-01,5.47990031724125812186919902991532969e-01,6.56479747988612681440566449911958018e-01
misc/n4c5-b7,9.91640557086468557620263138102253362e-01,6.77561522942384219445891766521650127e-01,7.06406874431810399426191555374152435e-01,5.47057828639197884905898906353096906e-01
misc/n4c5-b8,8.91356088981169902243402247539435158e-01,3.74964352247082114025328628332286186e-01,6.02792785198718563426855874490398331e-01,5.32826053857206105977480639389133882e-01
misc/n4c5-b9,7.92744825515125679873024056922244165e-01,5.69423391954976342999285949636670330e-01,5.08048471474971901321015346307894796e-01,3.75443791556756961986537514530659667e-01
misc/n4c6-b1,1.26633591256405584212759426828732723e+00,1.34373444013437773394548341706153577e+00,1.31144264873433880413428979160436471e+00,1.31736512250563152315956631439854368e+00
misc/n4c6-b13,1.09764575688963865412720724678709330e+00,7.46045067371279766757693661858411181e-01,8.69165536448909718662204009401589850e-01,7.55855932840305265955619821757123395e-01
misc/n4c6-b14,6.23786590794456505887899090714109377e-01,4.55112495371127022087407383874378766e-01,4.91401364904766776277362625278079592e-01,2.87825778863060885931226318799960409e-01
misc/n4c6-b15,8.67875954104628786289104077056321009e-01,3.49930274488232523242505120295102387e-01,3.83391822188219077565868891244438523e-01,3.34030374086401114181464536324166655e-01
misc/n4c6-b2,1.39010230068826890411600074915048494e+00,2.80346863749925571952467520816459154e-02,2.71648067340240717759124440225500027e-02,2.09947700648385319830876737849178089e-02
misc/n4c6-b3,-Inf,3.77441615377435115065588488235955475e-01,7.49610312153204894849113793712344603e-01,2.99245038760041071428528909949829216e-01
misc/n4c6-b4,9.02857534970395728233812849092774243e-01,1.40360634978262688365747919008715560e+00,6.37123702528495568930781493531506754e-01,1.40499490855177021603398617810085697e+00
misc/nasa1824,-Inf,-Inf,-Inf,-Inf
misc/nasa2146,-Inf,-Inf,-Inf,-Inf
misc/nasa4704,-Inf,1.07856942441726460156652007290858818e+00,1.21654196342954160884252394129956177e+00,9.65418226829511992863519893569750537e-01
misc/ncvxqp1,8.18002151697693632969070221761750142e-01,-Inf,8.26632339455131717744477461424923675e-01,-Inf
misc/ncvxqp9,-Inf,-Inf,-Inf,-Inf
misc/nemsafm,1.05073288961870208400376545451538137e+00,8.77303457213597619657949623854595111e-01,9.22645040945425587847507687351185707e-01,8.11230044048812399121657551343038570e-01
misc/nemscem,9.73947037292259781434695546732743855e-01,6.71941608000460158811049260596506599e-01,5.92156854218215073306497496268336380e-01,7.41963587264838354596793997347070724e-01
misc/nemspmm1,-Inf,-Inf,-Inf,-Inf
misc/nemspmm2,1.09283394629431409537384435733608259e+00,-Inf,-Inf,-Inf
misc/net25,-Inf,1.34046227991659976401590361181068560e+00,1.22636298177008757403177751733856067e+00,1.19954128672806944520742951061856622e+00
misc/netscience,1.23023793671685793323817689259245289e+00,1.17646967534230436925643669188909350e+00,1.15863456065613252085175686176906420e+00,1.15140843208726099529071476958795404e+00
misc/netz4504,1.36489649606110283208050888854675648e+00,1.12158182187512801730047292846364238e+00,1.19539843862450210093510436214601368e+00,1.08651410114251102395192614157120481e+00
misc/netz4504_dual,1.21808601720773567715297657836773039e+00,8.02312915716806708959297788104716487e-01,8.09103043916177822038436079180419358e-01,6.30546060156342818469957667511162409e-01
misc/nl,9.24738893216371492124946021531913349e-01,8.18194966298591925748304525205948942e-01,7.95159193939272134165366338043986041e-01,9.57459765273697501767056833767126921e-01
misc/nnc1374,9.27685979147275140928857869196442667e-01,8.94517760546040094227960169596454338e-01,8.81629891003453357059963195082528058e-01,8.43783570044629076958177207968289984e-01
misc/nnc261,8.23667119142873355727870929741624530e-01,5.54048682539890271716072301643177829e-01,2.88738858357747902531817346897529782e-01,1.53775255333378627368161749538421315e-01
misc/nnc666,1.05567685067434493507020828649929400e+00,9.48967903370684419784123791401412964e-01,9.94408626775512850603395800798562685e-01,8.99325194514036762169047837123032458e-01
misc/nopoly,-Inf,1.40497487460368015212529211900721680e+00,1.37611210579192883326813149132168862e+00,1.35732417429969665890076032952349456e+00
misc/nopss_11k,1.34093015772967646057873097306432303e+00,-Inf,1.31395787865919074761831140489792675e+00,2.56997468521180204004385596250862585e+08
misc/nos1,1.21782354131549273929868684449932526e+00,1.24513268121326912363297380640765313e+00,1.37077082854471621626832916553657783e+00,1.21665675135174916745865275116378004e+00
misc/nos2,1.34143146275395235924651971811674974e+00,1.34308373906774635688962736500733130e+00,1.31699508908016090821137440263872644e+00,1.33059044780982664829695459847637274e+00
misc/nos3,-Inf,-Inf,-Inf,-Inf
misc/nos4,1.28256371731433343937165496607568199e+00,-Inf,1.21369154063128716641504334883696807e+00,-Inf
misc/nos5,-Inf,-Inf,-Inf,-Inf
misc/nos6,-Inf,-Inf,-Inf,-Inf
misc/nos7,-Inf,-Inf,-Inf,-Inf
misc/nsic,1.25870229274901339393584512903681096e+00,1.07713571542233648118147657495000179e+00,1.05902006037349171112878546937697676e+00,9.68977972303523487123510200943240626e-01
misc/obstclae,-Inf,-Inf,-Inf,-Inf
misc/odepa400,1.15541902789034881915125103241204274e+00,1.21856727593747389147681510036385498e+00,1.24508861020715312996653463577551923e+00,1.12805601055194200434262762790311876e+00
misc/odepb400,1.27670301600255714822526094396749883e+00,1.31126660984666112746852692809950208e+00,1.27971663039932566326718407589276989e+00,9.56909474132788248305899746463942653e-01
misc/olm100,9.63696939049359021741215594697386076e-01,2.79742331601007166492364494372224308e-01,3.38207310023199492045745728840185784e-01,3.46353702142211291154067674519400430e-01
misc/olm1000,1.32921850303421391919202412005751127e+00,-Inf,1.34574963169996455102323799092385509e+00,1.38967082218136792759331379893565916e+00
misc/olm2000,-Inf,-Inf,-Inf,-Inf
misc/olm500,1.29645469812338086192803973906941393e+00,1.15342577382427744135714508174284324e+00,1.33478506031389196547724521096090090e+00,1.24286150544509618069942423811831247e+00
misc/olm5000,-Inf,-Inf,-Inf,-Inf
misc/opsahl-openflights,-Inf,9.58855490839660627656628953355733015e-01,8.43919331911296771952298456008667413e-01,8.33247210955318593567693684051888016e-01
misc/opsahl-powergrid,-Inf,1.16650460977532321663726413414266431e+00,1.17351529229116881669381667769286048e+00,1.12725267321148668244813053788834486e+00
misc/opsahl-southernwomen,2.74267589483879240084524945089902902e-01,2.98385955216408508775036123417086673e-02,2.98836271498035601118449737433723767e-02,2.63552269560218376933320446062276850e-02
misc/opsahl-ucforum,6.28371848004600249775365129147937750e-01,2.98252803515479255396295202491054672e-01,5.38656961780905466406221901951324883e-01,4.82617034349164526042125486294221149e-01
misc/opsahl-ucsocial,7.76748211886816185208104416756472652e-01,5.93094396603346994952789521158612895e-01,5.75623944933957771933687532907576613e-01,7.99958750397398024953657196737082737e-01
misc/opsahl-usairport,8.81204751211983702501596974633436093e-01,3.59189658364441535566624587149659886e-01,4.44360119728401418360739682181442385e-01,4.49632183814020521426559007210016818e-01
misc/orsirr_1,9.72561576993504517824401310151936388e-01,-Inf,8.46610508613072674736459419759268483e-01,1.09274574280546171599150824159967597e+00
misc/orsirr_2,1.01190740884088377505149141413640751e+00,-Inf,9.35938327495094089877902380866317601e-01,8.94412984103346498977998890102795050e-01
misc/orsreg_1,1.22008364107681179950561481995010900e+00,-Inf,1.20365490675679066735723135152025731e+00,1.25875522266556861795859217666016106e+00
misc/oscil_dcop_01,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_02,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_03,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_04,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_05,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_06,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_07,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_08,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_09,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_10,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_11,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_12,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_13,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_14,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_15,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_16,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_17,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_18,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_19,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_20,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_21,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_22,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_23,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_24,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_25,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_26,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_27,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_28,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_29,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_30,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_31,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_32,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_33,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_34,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_35,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_36,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_37,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_38,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_39,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_40,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_41,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_42,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_43,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_44,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_45,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_46,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_47,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_48,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_49,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_50,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_51,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_52,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_53,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_54,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_55,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_56,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_57,-Inf,-Inf,-Inf,-Inf
misc/oscil_trans_01,-Inf,-Inf,-Inf,-Inf
misc/p0033,1.08310466104003851497399679991037659e+00,1.21816306058132795140079330546605826e+00,1.14070998719241302854699812632899116e+00,1.13510718201949358183309302355036251e+00
misc/p0040,1.31958190931659387105242621761625949e+00,1.30186817336330225360397810486494560e+00,1.24196034599594937742723023076887454e+00,1.25998553139079740074183762164407655e+00
misc/p010,1.24692318406662513663709966832806468e+00,1.36200093314204336066691828142805548e+00,1.11707744910922054455820128831282142e+00,1.36099498820932448764602575911504909e+00
misc/p0201,1.19473393679083337923918816447242263e+00,1.03165352265368161493273092394963888e+00,1.21646598876825666210265259144314089e+00,9.90626550711138233628177624522687550e-01
misc/p0282,1.27801732774918968117698335535840260e+00,1.29605099977734643989334382475424224e+00,1.29403129500392487198574137461916262e+00,1.28525099133886700313123371552099061e+00
misc/p0291,3.98114068987448138010064073561592622e-01,8.30168864117234009785695487211988993e-02,1.90629920503585627778045933285979316e-01,6.02664531617808539063969661082786958e-02
misc/p05,6.97290865986303635293103108971310786e-01,1.36646750932116965735456720092424042e+00,-Inf,9.48825413474175466227993105744633629e-01
misc/p0548,1.08115447076176961010496594630631476e+00,7.27129672769366902034393350947601731e-01,7.67564937640109895385310671315803637e-01,7.14714032668175642453730971227854344e-01
misc/p2756,4.79188750774073232240898999663543328e-01,1.82916005862156230423696856921924611e-01,2.48323574116294691441962047341544163e-01,1.77261238263330539179492881483672448e-01
misc/p2p-Gnutella04,-Inf,8.21204586089289170846755584271224317e-01,8.66490074403130654977696985788118771e-01,7.89796474835072235144632151250327433e-01
misc/p2p-Gnutella05,-Inf,5.00876081808389621068819421279217485e-01,6.02248402288173430022236137351326165e-01,6.09749064872742036095116258733152205e-01
misc/p2p-Gnutella06,-Inf,7.01380941071809735084692489852342723e-01,7.31027004092825858684877822080847285e-01,7.35477235005591360860711783961146616e-01
misc/p2p-Gnutella08,1.54749640170401809682632580574927388e+00,4.08584025839751756617491645974366828e-01,4.68542729802165556966701096807449385e-01,4.39737638213275024803821981475047186e-01
misc/p2p-Gnutella09,1.58975168891754690401697283947083138e+00,4.59146645858432962217176698255438361e-01,6.53773011339470344353629645135285107e-01,6.16061842550244064650764910873000692e-01
misc/p2p-Gnutella24,-Inf,-Inf,-Inf,8.49566740516858786107024846375479743e-01
misc/p2p-Gnutella25,1.72396541497357124269096896917452609e+00,-Inf,9.11954445310137424197712887116648025e-01,8.72244246288675426460325504589320616e-01
misc/p2p-Gnutella30,-Inf,-Inf,1.44602529304456269968023431337424868e+00,1.06283106941466128235810112081437268e+00
misc/p6000,-Inf,1.26984387125872186097139776013264984e+00,-Inf,9.92843522514937530266728601947550230e-01
misc/pcb1000,-Inf,5.08079402972009711997872005076293134e-01,6.04846482925773902069627895691371138e-01,5.57081699178751550305942967645351814e-01
misc/pcb3000,1.60893307578345535752581755347209280e+00,5.27584567866470800298620636772710244e-01,4.76932951229322840595716498353387338e-01,3.77014357745094080583680546244675837e-01
misc/pde225,-Inf,-Inf,-Inf,-Inf
misc/pde2961,-Inf,-Inf,-Inf,-Inf
misc/pde900,-Inf,-Inf,-Inf,-Inf
misc/pds10,-Inf,1.16298002486426280051637081823175562e+00,1.10127262360319510795641121624949977e+00,9.54591610342695016088966378234200981e-01
misc/pesa,1.36738776645109534292108109710507515e+00,-Inf,9.11798869676093089936204536993341622e-01,1.00721639225399049276381235082727502e+00
misc/petster-friendships-hamster,1.06478674922251966057616724538776665e+00,8.79802941565035222721758030837201728e-01,8.48977482038875508934668389876245893e-01,8.60721055569001825320588467320109569e-01
misc/petster-hamster,1.07039345471564260790005358281410069e+00,9.82275486240896802936915597168952513e-01,1.03443641707533094108264077376306711e+00,1.00176981179583886211023927368245144e+00
misc/pf2177,-Inf,6.58433139155618390211134309708710977e-01,8.88682172646688266989645347436816573e-01,7.50791519965355041400122390973500455e-01
misc/pgp2,-Inf,1.42592963421653313584355102185729744e+00,-Inf,1.42056785601934119056677122551876297e+00
misc/photogrammetry,3.00320454641635715812946182285280040e-01,9.88896842327154097112703872140665461e-02,4.09359363989305545331584114965759754e-02,1.66247782974431485078899075993430445e-02
misc/photogrammetry2,6.42273934115894448135796079501943005e-01,1.57360658546007039194102787790297276e-01,1.49078329026736716575384198208946395e-01,1.27561918367156182216519866889074354e-01
misc/pivtol,1.23885638002565743629059052936530114e+00,6.93348473760716080344097222741332835e-01,9.55213140742211924410441018067747809e-01,7.27404136066814189956525092357860059e-01
misc/plat1919,-Inf,-Inf,-Inf,-Inf
misc/plat362,-Inf,-Inf,-Inf,-Inf
misc/plbuckle,-Inf,-Inf,-Inf,-Inf
misc/plddb,-Inf,-Inf,-Inf,-Inf
misc/plsk1919,1.36715319831270266042808954139794518e+00,1.28083660112115889992508966990302980e+00,1.27612266744372290137816526592826747e+00,1.37465712974210449052435039400667710e+00
misc/plskz362,1.30311434093334612152712977239074581e+00,1.30475270169753136949033463300524842e+00,1.34550912711346040211750074245861688e+00,1.34939993019558990419659668204398469e+00
misc/pltexpa,1.60079980190658210693624588967609229e+00,9.82312186832018232778236890125027867e-01,1.14718473966321751610263102764894412e+00,1.02741111482917725143500688804115109e+00
misc/poisson2D,-Inf,-Inf,-Inf,-Inf
misc/polblogs,6.95034660751081211544117157853391034e-01,2.46017014971638322507854953249842556e-01,4.25635083818744555797482319086944290e-01,2.48000355662319797926700584619217135e-01
misc/polbooks,6.75503969067423192437395062240479410e-01,4.26350081139321973300186593696749056e-01,2.72338304737796327645627366156438269e-01,2.15615238851468043053970648041848434e-01
misc/poli,-Inf,-Inf,-Inf,-Inf
misc/poli3,-Inf,-Inf,-Inf,-Inf
misc/poli4,-Inf,-Inf,-Inf,-Inf
misc/poli_large,-Inf,-Inf,-Inf,-Inf
misc/pores_1,7.56309150727636391042426348809300931e-01,7.00080057889314096649159009511588600e-01,8.16176458089073998712153300183101783e-01,7.71220052428345651082710431210327862e-01
misc/pores_2,9.82052976378043403531771866607543061e-01,-Inf,7.63620582465179604932475254855847029e-01,7.21711129706793492615765845005369474e-01
misc/pores_3,6.42268816910300540037031923614568751e-01,4.36052682051596320588761427924081036e-01,7.11053259550594227078395272249430019e-01,5.63829262946057649657532422763076454e-01
misc/power,-Inf,-Inf,-Inf,-Inf
misc/primagaz,-Inf,1.30061695192800316114360403009139693e+00,1.25210631867806681188860135997707664e+00,1.22720753369867968661633981168061670e+00
misc/problem,1.23153765879032129384439406555059552e+00,1.19260284148213774876745854809612219e+00,1.29193046729678529939430167984731159e+00,1.22064114624551210114564486505150148e+00
misc/problem1,1.07581823596428626455356037597609772e+00,-Inf,-Inf,2.33856897706228848753528633888392243e+08
misc/progas,1.24446211932735619408199581623717921e+00,-Inf,-Inf,2.76791482813487408140359060834980924e+08
misc/pwt,-Inf,1.62166209174840260974400047468423375e+00,-Inf,-Inf
misc/qh1484,4.23041943397409972894679190968590141e-01,3.12907456364978551373418686579855573e-01,5.33075382260682699352498006866665982e-01,2.95901816107030500252020468871525312e-01
misc/qh768,4.78503732622239803948555225087741537e-01,2.35655347873484913124076468515801439e-01,2.20008749441521028234970775091583309e-01,2.42143955105198506099344403387078681e-01
misc/qh882,3.95874361838842344281800678853829222e-01,8.67125603507813807529156753725133781e-02,1.56019273604696628050934930831072261e-01,1.37304418270937213656063234690398743e-01
misc/qiulp,9.99002300271039386932067654763571888e-01,4.92138502663979128942183899016707236e-01,6.66469554958226234819538396988751336e-01,4.89949863552555598109208020756527754e-01
misc/qpband,-Inf,1.37606911546419090277645262106288483e+00,-Inf,1.39153508227504225233145077601163237e+00
misc/r05,8.00763919433754865233328450982262507e-01,-Inf,-Inf,7.62813080176758103274241239602816460e-01
misc/radfr1,4.81140497310241849361052027839553411e-01,7.24232009010101728741825110600255339e-02,7.43695421774743084709664862961297674e-02,7.67226831364312623313965988618817041e-02
misc/radoslaw_email,9.69745559863927261010918728745743679e-01,3.88233665436429101727000734540223922e-01,4.00097586807814925598162916565913058e-01,4.01670467890692511939333642773308175e-01
misc/rail_1357,6.08277756075760479762760232626670738e-01,-Inf,1.00679019856518761229615226249808802e+00,2.52948793255012795692894038984580720e+08
misc/rail_5177,7.39620405785585800501741066424019837e-01,-Inf,-Inf,2.39827305689599122638986337458774033e+08
misc/rajat01,1.31501942012601838059805272038317041e+00,1.08556042276154024541588127622814063e+00,1.09522309784860164132374033200920732e+00,1.08794215376032053093496561914238637e+00
misc/rajat02,-Inf,5.78545198731920851210716810968806119e-01,5.74444615067490481661490905357213124e-01,6.84209191714081976119629766552710237e-01
misc/rajat03,-Inf,-Inf,-Inf,-Inf
misc/rajat04,-Inf,-Inf,-Inf,-Inf
misc/rajat05,-Inf,-Inf,-Inf,-Inf
misc/rajat06,-Inf,1.38407281872686212437412178058385019e+00,1.24387014814097682867885688753434413e+00,1.32440013214201094426017787356534825e+00
misc/rajat07,-Inf,1.41825161785782116627561537946486891e+00,1.37400082170038962119287296506072283e+00,1.37343152095369124086631002371392826e+00
misc/rajat08,-Inf,1.38595921345126568846294943907884298e+00,-Inf,1.34986658123111831368224799958130852e+00
misc/rajat09,-Inf,-Inf,-Inf,1.34578889518894183542709357097565357e+00
misc/rajat10,-Inf,-Inf,-Inf,-Inf
misc/rajat11,-Inf,-Inf,-Inf,-Inf
misc/rajat12,-Inf,-Inf,-Inf,-Inf
misc/rajat13,-Inf,-Inf,-Inf,-Inf
misc/rajat14,-Inf,-Inf,-Inf,-Inf
misc/rajat19,-Inf,-Inf,-Inf,-Inf
misc/rbsa480,4.59013461850275707467990864811076394e-01,1.11827432866657295160654317477838056e-01,1.09795381459881980859832747618414059e-01,5.09454302552713841958848791415646275e-02
misc/rbsb480,3.92824501599184949449437197104740106e-01,4.74536636181330255204804380575203198e-02,3.88695987280575633135335292490582050e-02,2.61055104385283864659874319651049800e-02
misc/rdb1250,1.03552792749982386714328471899445828e+00,3.94577169740733253981256394485126115e-01,7.24203724662451922629424838363770098e-01,6.11323044039634770609200721513562819e-01
misc/rdb1250l,1.17655135828396157091251264343246001e+00,7.17396885598675562562765767532170027e-01,9.41264915552899733809304462176443963e-01,1.14443874406684348373418336381789301e+00
misc/rdb200,8.42393063634100356116070595794449122e-01,1.54249150675498663960921240105481875e-01,2.36817800473257470598397889699931457e-01,1.81949465784429158867941467620912089e-01
misc/rdb200l,9.48416972161167600553004969670697510e-01,1.05972059156716254033150026361368686e+00,8.59737314614626377601125110185818432e-01,1.04524584091879801261200345658552914e+00
misc/rdb2048,1.31916087437612102152859072901799839e+00,7.17470434192584918278977385447493502e-01,7.86066376776835446681337452986600636e-01,6.03328060657092274703920530209853018e-01
misc/rdb2048_noL,1.17042363132251019703286602989539470e+00,6.38511311929871052019611655043896029e-01,8.27791085422051355363816617458314768e-01,5.62728090656001674147721938704177738e-01
misc/rdb3200l,1.24568404343393710523037080884128122e+00,9.21552880980344014741331000862716541e-01,1.08150757282121800269659432279283559e+00,8.51625574458049373819553834805891309e-01
misc/rdb450,8.74509871182727314325442466207656945e-01,4.89752579306750805652918963303847921e-01,4.48972885652952974206777957198905076e-01,1.20386758303792382302849658584421883e-01
misc/rdb450l,9.19087398849984700650601376219657613e-01,4.19605203039249838341017653215321316e-01,5.89851405161740408001764851584581532e-01,3.18204862627750814666843737459896526e-01
misc/rdb5000,-Inf,1.08238047936383699514067932378097507e+00,1.11743804541476591445288296310278287e+00,1.31803539084507156926292365024955818e+00
misc/rdb800l,9.84607224765082132547028945528895035e-01,7.32130189536514196722158452865856192e-01,7.11973348365115613835146935071088613e-01,1.00033391906555257087777201625167751e+00
misc/rdb968,1.06446048171354126247049151610193179e+00,6.13502158008893847348113127386783566e-01,6.05661341048791443793750331468822035e-01,4.97042058416197337476466871183604331e-01
misc/reactome,-Inf,8.37259889019319844290875658269078206e-01,1.13149117420537224015142737474967877e+00,7.85617795367113080460109490460226968e-01
misc/refine,4.17969010070350805099658652915017916e-01,1.08557811774672946540459042768576763e-01,1.15990054627916437617396807263235507e-01,1.04298143698532991058542228674909457e-01
misc/rel3,1.11409823432499476822295636169957762e+00,8.78948957439942284913807823500733229e-01,8.76813503742450607679079710791948475e-01,7.89224453069557149985988700532424361e-01
misc/rel4,1.30031575366885189593974668905064903e+00,1.23303986506888696600362001036929450e+00,1.24859945915529096655647293579166082e+00,1.24802563742566366874369294715010571e+00
misc/rel5,1.04174859714062737242753592672024588e+00,1.06686133736984336570310944672743692e+00,1.01105634882910912536468572177377752e+00,1.03877894028193018130570999758831950e+00
misc/rel6,1.40163581717216959457887335953240021e+00,1.24440228520890416516376535209309722e-01,1.53059347116583034287991324841986870e-01,1.71039015532892842545315858137505440e-01
misc/rel7,8.56778224958055798201950873652555462e-01,1.41689149846754010824289659884916427e+00,4.00180514735472469830553788466359375e-01,1.40492372702903028647562828860967227e+00
misc/relat3,8.20374711424001766114140876376419668e-01,7.97348009545337573721080324833199729e-01,9.14107916807120080647227873197344125e-01,8.79161365691907427128699787939783047e-01
misc/relat4,1.12109364551328187096012466297066347e+00,1.16928708271718014359252007493733754e+00,1.05307119195022601394463113351352609e+00,1.04338039910493266212145110850023270e+00
misc/relat5,9.11848030563900830110964242016483762e-01,6.81164710870877733144780406212864391e-01,6.95421092091059945673702315238950133e-01,6.85495921303986771860263111314237871e-01
misc/relat6,1.39793557578643415340157858525189412e+00,2.78087611318981204288030574311313767e-02,2.90207154310534302172972962593512166e-02,4.38532996736286512434717037047425486e-02
misc/relat7,-Inf,1.41069289006420457414680777980435084e+00,2.31659732686699729484107761609229183e-01,1.40721387248149777773304316848255703e+00
misc/relat7b,-Inf,1.40790778909978951700748969074272683e+00,2.52382996925777959277211882243667585e-01,1.40349116087814971747624232175173728e+00
misc/rgg_n_2_15_s0,1.42924947062533533916682023735569516e+00,-Inf,1.19323492923242561821630192648658511e+00,-Inf
misc/rkat7_mat5,8.40605920035947400199483791988562899e-01,4.27218599700777379803849512879744097e-01,5.36598416145626265420747625062696559e-01,3.51997888263784656397076564048972033e-01
misc/robot,4.83193586014520486358960870732418217e-01,-Inf,-Inf,1.91908413365825275587419825628867102e+08
misc/robot24c1_mat5,7.97468103154158586400937416246099790e-01,2.07010176191688279114918791314739116e-01,3.54387705373054320270917742061969666e-01,3.91361970783148776580489167648548696e-01
misc/robot24c1_mat5_J,5.45542107392572843081794589623703541e-01,3.69779546772165763851849857710436837e-01,5.29159479294051511892467225141299450e-01,3.93568708345377488195318588771687327e-01
misc/rosen1,5.66533057861241996893741796360594966e-01,1.81901879831627325695814760719838451e-01,2.86726587513228789920135358067088816e-01,2.33594550101622815863155861183533590e-01
misc/rosen10,5.93329033651166676820696332152182421e-01,3.10253916585859019200157788517831954e-01,6.45017726824938708081608417512000102e-01,2.62019655147396116536294096673758196e-01
misc/rosen2,7.09847210651921883753660019497603230e-01,3.33861903719185211932835968478602427e-01,1.75598613072017995938680346771449695e-01,1.50646103801073707864021591742220473e-01
misc/rosen7,4.55137856880438175339079219825937059e-01,2.49873270390340366606738395792298467e-01,2.46398604254416701733795612124971971e-01,2.12569007083642808536912576562576433e-01
misc/rosen8,5.93184648486949019986225954342931514e-01,3.06821594063760632506771200929389292e-01,2.99312789831672962759087976995634262e-01,1.38742730217810718988389583936998650e-01
misc/rotor1,1.03196252626483859352597195470256556e+00,-Inf,9.98082729731670532783034788617327237e-01,6.74214685438430325770724698617798368e+06
misc/rotor2,-Inf,-Inf,-Inf,-Inf
misc/rw136,7.28686868196934790977314596487292024e-01,3.91331841444363289681898002659895011e-01,4.53172792757218447776066418808707793e-01,2.74650337421270970061471544537687168e-01
misc/rw496,8.31080216895438388984945375030209331e-01,5.38535987610174246682857041077910893e-01,8.04488341986419335913904881833079092e-01,4.89533218779527563837829867740498725e-01
misc/rw5151,-Inf,9.15849729709478070376227853730783120e-01,1.08594814316623929881066230304647963e+00,1.35580948071523180141545230504835199e+00
misc/saylr1,1.26928984794068315883085319504247157e+00,-Inf,1.25044890016081764965450638732105237e+00,2.53158312117603806391830440393134070e+08
misc/saylr3,1.30816199518311725603703098741563390e+00,-Inf,-Inf,2.46662429368901144681712050960999613e+08
misc/saylr4,1.03010260978555452911544820616649097e+00,-Inf,9.81255121268388805994878872228407908e-01,1.08545820893617895425244559201934503e+00
misc/sc205-2r,-Inf,7.10752055176993675637604834939112344e-01,9.12887957786072965169265216312865350e-01,8.83580279119480874830355066213206941e-01
misc/scagr7-2b,6.35479412290016860496310156154061065e-01,1.17238180380403187807837917259367862e-01,3.69773334806037762358696787612945342e-01,1.00799156788215043839570432657836136e-01
misc/scagr7-2c,4.50690764248458668829867188201223479e-01,1.81703489911446842777518497606452084e-01,1.71964871527325230884229799281002771e-01,1.16404686133579497397142848232316997e-01
misc/scagr7-2r,6.34872642970970631235020522871612219e-01,4.76217877227481486009261542401193000e-01,4.27499344738910951921986073444295696e-01,2.93511533640932096796973439674858552e-01
misc/scfxm1-2b,5.66211871007829579907731012124308643e-01,3.58563750627289445337047307879478986e-01,3.35821000209392086562676754990926036e-01,4.17410230634568356088903267714024274e-01
misc/scrs8-2b,1.06026739442928850874512896633794338e+00,8.25733475507582724302122673060345194e-01,8.15402317515705606784915643637632871e-01,7.46562927601277009832044625385916668e-01
misc/scrs8-2c,1.06026739442928850874512896633794338e+00,8.25733475507582724302122673060345194e-01,8.15402317515705606784915643637632871e-01,7.46562927601277009832044625385916668e-01
misc/scrs8-2r,-Inf,-Inf,-Inf,-Inf
misc/scsd8-2b,1.31586119870914401362506558773730966e+00,-Inf,1.28182935962628760764485009218454440e+00,1.33497929851654263664245720720109137e+17
misc/scsd8-2c,1.31586119870914401362506558773730966e+00,-Inf,1.28182935962628760764485009218454440e+00,1.33497929851654263664245720720109137e+17
misc/sctap1-2b,1.24988378438137154133152004929537498e+00,1.22378374750790081793603770129944233e+00,1.12438389805503833151118702239138341e+00,1.14695616664564764780033533771322796e+00
misc/sctap1-2c,7.24099647899637384783871519200129788e-01,5.34744869732210972182462369554874905e-01,5.58775809308349515433123215184803490e-01,6.22118935456342548602573141529571910e-01
misc/se,-Inf,-Inf,1.51742862442790048069826768203497925e+00,1.22410313394963286391792888921467471e+00
misc/seymourl,1.29491034116454144669957634923235484e+00,4.66046268187800107863551855675676162e-01,5.35841139082212106125555404626643554e-01,4.79744954864980131497289276113793529e-01
misc/shar_te2-b1,-Inf,1.29828179846746679948169287094986682e+00,-Inf,1.36263861819313882293940928889730917e+00
misc/sherman1,1.30972294271133378496325075254128717e+00,-Inf,-Inf,2.46662429368901144681712050960999613e+08
misc/sherman2,6.64705330917227346410976848534479179e-01,7.59797362950099322652680148004057793e-01,7.21578639726052817457713770220540672e-01,7.46402732477275755086471842372555312e-01
misc/sherman3,-Inf,-Inf,-Inf,-Inf
misc/sherman4,-Inf,-Inf,-Inf,-Inf
misc/sherman5,-Inf,1.31475045413576277075955017805942283e+00,1.35508702634171007769093710354654334e+00,1.36422693924451834545242058960143654e+00
misc/shermanACa,-Inf,-Inf,-Inf,-Inf
misc/shermanACd,-Inf,-Inf,-Inf,-Inf
misc/shl_0,6.50558743668217555090654540950110989e-01,3.91588213017154935744450546090081892e-01,3.77448908375614412290628632415323469e-01,2.70192618579386091269411038075615419e-01
misc/shl_200,9.18366619098016219067692488879626562e-01,5.36361821819713095702438209580447295e-01,6.93456178389230476882592744798035824e-01,7.44808352118855387613948037874686478e-01
misc/shl_400,6.83214208375443043866638032133765806e-01,2.66247819986602654195460231293532753e-01,3.74211737065296066391573033165656092e-01,3.69422090394634701521170427366982892e-01
misc/shock-9,-Inf,-Inf,-Inf,-Inf
misc/shuttle_eddy,-Inf,-Inf,-Inf,-Inf
misc/shyy41,-Inf,-Inf,-Inf,-Inf
misc/sit100,-Inf,-Inf,-Inf,-Inf
misc/skirt,-Inf,-Inf,-Inf,-Inf
misc/slptsk,7.37284253594396231135633647625419579e-01,1.61834209115737547604100530289391832e-01,1.44310834844953379174155284616928270e-01,8.17821192610460194827993738073292743e-02
misc/small,2.57751431378958769814221917582179745e-01,2.22852925490190684177936214987151650e-01,3.77758482041463887654801377607601572e-01,3.21708440485041927744587593555116820e-01
misc/sociopatterns-hypertext,1.18437104882617299744692593744795045e+00,7.71344763745301517319727710230917130e-01,8.16125193598988273831943745530170838e-01,8.42876894422868784981589820327426086e-01
misc/sociopatterns-infectious,8.79785566903139155434144200312993996e-01,4.24436057560135413486023201928546645e-01,5.26435056983218932064457678201417803e-01,5.76934274856990891273646076160476989e-01
misc/sphere2,1.06782831644842774962654076221815346e+00,1.11438635061635269864838534865501334e+00,1.12464705608760660371929990085875809e+00,1.00187900825751888507635228826995159e+00
misc/sphere3,1.07102611745578602729928564921397584e+00,8.02844690739653894362002221511837659e-01,8.36983514897919156718393242621700046e-01,8.92802391526232042930869838470189925e-01
misc/spiral,4.34608614154413574088150812224797217e-01,-Inf,5.01960467205541625778522318420915976e-01,2.65787491578614693585082410090284391e+08
misc/sstmodel,-Inf,8.36608940888935013643607602508427284e-01,1.00081712479913338276117304688876107e+00,8.95477570111139121297140032846003324e-01
misc/steam1,1.32847165476880161494806100768350643e+00,-Inf,1.30522243875786504122419991016565640e+00,1.26689470459950265702368781391495615e+00
misc/steam2,1.30620261898387694712559483158799456e+00,1.25981194048300557738714765181676885e+00,1.31868230717583805200351983107904569e+00,1.32412988712494251620488395918551086e+00
misc/steam3,1.30257738698986039889577925297254474e+00,1.31634243090553005304477668219590429e+00,1.32226573685006998300991080089763823e+00,1.17619857934313970723783298086137545e+00
misc/stoch_aircraft,-Inf,-Inf,-Inf,-Inf
misc/stokes64,-Inf,-Inf,-Inf,-Inf
misc/stokes64s,-Inf,-Inf,-Inf,-Inf
misc/stormg2-27,1.14955588035938047674285211371745225e+00,7.21053575622318875687332764298610021e-01,8.14689929332054661172140285587754543e-01,8.22503885024564845467005869851637662e-01
misc/stormg2-8,9.68635760644880277061608486871625071e-01,5.25515589573563496926587213090260503e-01,7.15183076534426499841602918884337584e-01,6.23576373813186828984527682502034613e-01
misc/str_0,4.13585979264255419194436840442529246e-01,2.13911023815268732825979143891647892e-02,1.11690963186406297663320869709838750e-01,6.27138195023152880807254790446029504e-02
misc/str_200,2.56845159338261463193794322846275532e-01,4.86100132667792845926944904197326786e-02,7.61792222503539639798924176349788064e-02,6.14361075669714907403818446909709535e-02
misc/str_400,3.25729133511927912706470268357435252e-01,1.37135786705229951717479172868060702e-01,8.09612961477956431019006195240348519e-02,1.27094586765457701789799212185537713e-01
misc/str_600,4.56691426464946865886344228296636941e-01,9.25289019272812898082885778688152035e-02,1.44992754461934499089010132699604447e-01,7.17534499111719956131017163164230548e-02
misc/struct4,-Inf,8.27775643790043929483819654504032579e-01,8.86887600766487389951158335374086462e-01,9.57563706181292751918022254510406376e-01
misc/sts4098,-Inf,-Inf,-Inf,-Inf
misc/stufe,1.25021323465452032427246355748701742e+00,9.46417170174368744532371275059309669e-01,9.80422323246076624257466716969242241e-01,9.69687569264432725149335499592200281e-01
misc/stufe-10,-Inf,-Inf,-Inf,-Inf
misc/subelj_cora,-Inf,7.88324021972500211095152960917312481e-01,9.53291764230139070603795213743812139e-01,9.10574620585836047668219505644593780e-01
misc/subelj_euroroad,-Inf,-Inf,-Inf,-Inf
misc/subelj_jdk,-Inf,4.70301358251263824714913818828602712e-01,3.99904540986620699400019447662694456e-01,2.75283909932414681600575102412651511e-01
misc/subelj_jung-j,-Inf,3.47328127742867680859114187184498141e-01,4.71415539152563177449402932851724101e-01,4.70759333844034986440743174621325725e-01
misc/swang1,1.28190742246162277427678094598687969e+00,1.11772173385626156816273738232837688e+00,9.48252206234447762386473505649547125e-01,1.06429223006357869295386993652357945e+00
misc/swang2,-Inf,-Inf,-Inf,-Inf
misc/t2d_q4,-Inf,-Inf,-Inf,-Inf
misc/t2d_q9,-Inf,-Inf,-Inf,-Inf
misc/t2dal,4.26685515326636123732081756610505364e-01,-Inf,5.28619175081282054117431693042033403e-01,2.18464781718284914726138491090430014e+08
misc/t2dal_a,4.26685515326636123732081756610505364e-01,-Inf,5.28619175081282054117431693042033403e-01,2.18464781718284914726138491090430014e+08
misc/t2dal_bci,3.48825508109874593898776687146701020e-01,-Inf,5.87866929991594524214694267263323708e-01,2.45933305387453611507289085952193030e+08
misc/t2dal_e,1.19498970337423676501233109792859259e+00,1.37938479108750901787438887368047293e+00,-Inf,-Inf
misc/t3dl_e,1.43500401403453985936168070267927701e+00,1.36808046952204668887429672152415976e+00,-Inf,-Inf
misc/t520,-Inf,9.73442388685149347226353169675460708e-01,1.09285841534912607291673781575200254e+00,9.39684387132592288755042274421316773e-01
misc/t60k,-Inf,-Inf,-Inf,-Inf
misc/tandem_vtx,-Inf,-Inf,-Inf,-Inf
misc/tech-arenas-jazz,7.01574368068991469519268684202101475e-01,2.12302192397414599817931402072329976e-01,4.30267206681403967512986656934576287e-01,3.07177831040303190977934460594275955e-01
misc/tech-arenas-meta,8.76166923896338601975655165572336849e-01,4.93213197790032943816033563386379932e-01,6.59899157599535106593959149529319858e-01,5.38431056582394717044938392089485136e-01
misc/tech-arenas-pgp,1.55009112435968485686329381503262653e+00,1.07190672668638058688019096464319990e+00,1.10990104650184969161639661241769948e+00,1.10229727181246015174989401446452884e+00
misc/tech-as-22july06,1.68058202064526471251899569757921844e+00,1.42274897548353527801649118225651259e+00,1.01966988637445231648215402298613527e+00,8.97810947863884134047853790574686898e-01
misc/tech-as-735,1.58267667385747934682448939536574146e+00,7.53676066964533681881941689152405386e-01,9.36443834153115522631087943208746283e-01,8.21854554454233526737413208592419107e-01
misc/tech-as-caida,1.67561503632313713443117980401387229e+00,-Inf,1.43461915331199519762182603462840143e+00,1.40715822936374357636971638522341356e+00
misc/tech-as-caida20071105,1.75193899137411285733828891074409006e+00,1.42087584429311764651944989585238013e+00,1.42635469859130587909283681359392955e+00,1.40389698130919071820293786287808718e+00
misc/ted_B,-Inf,-Inf,-Inf,-Inf
misc/ted_B_unscaled,-Inf,-Inf,-Inf,-Inf
misc/testbig,8.97895630317123207802503972719943048e-01,5.88534687378934337459954685132986856e-01,6.27004891101929410942978173872434752e-01,5.13887046727364111085201451496930396e-01
misc/tols1090,8.67167699738250688292089403395296213e-01,1.16399157136814496361148129885081023e-01,2.96256411420423278676087945542675014e-01,1.73422933173698979210951645564003108e-01
misc/tols2000,1.32274644234496561775262822403438331e+00,1.99041776072133429651540858379005030e-01,4.60235819366784739456512901430585823e-01,1.88116929778059469414930436323025758e-01
misc/tols340,2.58479705344699224433717856835928393e-01,8.24289681497923488410593713484398811e-02,2.58463414082547215523148136118731270e-01,1.21468275147192349338196057213573566e-01
misc/tols4000,1.40737706606020257371530720168667927e+00,7.95775187416604067497016073794756942e-01,8.10833330681108814035019254441975720e-01,4.90700490625382466739552429292886311e-01
misc/tols90,4.41376346476307384814332956297617376e-01,2.88561883118386696332976387440872301e-01,2.19176679293484097674189113643423945e-01,1.04544867063596409225315727779049808e-01
misc/tomography,1.36792479401379819223893540917895112e+00,1.31636868800217829402156797845135664e+00,1.12560377598813198042379089752468256e+00,1.34058213683703382275876838543674203e+00
misc/torsion1,-Inf,-Inf,-Inf,-Inf
misc/tub100,1.08181622824675555878881942786859006e+00,1.05591577540714140400435981614319165e+00,9.99699561173605711064988603499005325e-01,9.39226906628388248377088249887541816e-01
misc/tub1000,1.19522851854127233812832885947283111e+00,1.08687275386994910959554805797581231e+00,1.15597107136442861176071708645510052e+00,1.10205908950276290514704208392189805e+00
misc/tuma1,1.33598081761150476146918182157326488e+00,1.26475515279232053059103958015726018e+00,1.20392031565420069257064220554279958e+00,1.17410837745051548565989257617878350e+00
misc/tuma2,1.25338532444795524000805026292005866e+00,1.27086132674352295075520726907048768e+00,1.23414129074439370546893925320342643e+00,1.18663686104749711239176552881172464e+00
misc/ucidata-gama,3.04141714331796939140381909430582647e-01,7.22957026139108135072076583026418963e-02,1.16213060661627388593306989718487968e-01,2.27037315432924672873829488602508003e-02
misc/ucidata-zachary,4.01415109915726969503871795813921449e-01,1.01801048542835728465988350205873914e-01,8.91158665174689054852060956824480682e-02,4.59467522473309346202866609382581195e-02
misc/uk,-Inf,9.58587817919460311067675339361278791e-01,1.04808234489511442898047003241956720e+00,1.05124603286822437298073166599342067e+00
misc/ukerbe1,-Inf,-Inf,-Inf,-Inf
misc/ukerbe1_dual,-Inf,-Inf,-Inf,-Inf
misc/utm1700b,3.14001177330528737522195135169644582e-01,5.62611690775952839763031459522912815e-02,1.38863877860917972707309363796202415e-01,3.55886814875368017703177505493396337e-02
misc/utm300,2.91977773571432498378965083919405155e-01,2.43516544003885200719094317979739596e-01,2.43895630897345635134641896757448570e-01,1.09997801079218224283768373842922069e-01
misc/utm3060,1.12514039305012051712907865666062718e-01,4.13085838159605355768109380538116619e-02,5.71678131724153390248287426302155687e-02,9.75996067633495723830542766712935302e-02
misc/viscoplastic1,1.38901691231396264645877120092467865e+00,8.49960293166132943148741545453888807e-01,8.69186434372191821002542829113270684e-01,8.31298023633640369578993694200913044e-01
misc/wang1,-Inf,-Inf,-Inf,-Inf
misc/wang2,-Inf,-Inf,-Inf,-Inf
misc/watt_1,2.77440078123630110607966748033892860e-01,-Inf,4.55310390565770937667717545291727148e-01,8.26970366017285104098648445693991148e+07
misc/watt_2,2.94499388444635607639315969271079592e-01,-Inf,4.16070957693103968369343241484527734e-01,1.16983184221923481177529320049208863e+08
misc/wb-cs-stanford,1.56230632054583030473084078824778100e+00,1.19113404345382575701382612367313979e+00,1.07959725069714140420039543030982822e+00,1.11170342208925773925317451079774972e+00
misc/youtube-groupmemberships,-Inf,-Inf,-Inf,-Inf
rand/CL-1000-1d7-trial1,9.16921311470711841862874349182972480e-01,5.59291673507590287574656177760241555e-01,-Inf,6.86588842550627476157961844871479589e-01
rand/CL-1000-1d7-trial2,8.13048046289963237929817002998130611e-01,6.23221492733117510585087422976947831e-01,5.08558640045291389842929646381982913e-01,5.92515492790333938806170538426511466e-01
rand/CL-1000-1d7-trial3,1.00615417853694954751560593105197460e+00,6.57458410411950661881141231443154525e-01,5.28956650282260373996431796412362757e-01,5.53692442649215758664688553997619908e-01
rand/CL-1000-1d8-trial1,8.16977680025645380928983914234530574e-01,5.67218655108607834103462777163040798e-01,5.98467235855846254024307504004667082e-01,6.78657610267465851484091340091701664e-01
rand/CL-1000-1d8-trial2,9.14880366796113172770040617574336588e-01,5.54659256623967736164504483265557473e-01,5.88851721309868649425458806822070477e-01,6.00791743070583787206356823786536318e-01
rand/CL-1000-1d8-trial3,8.33693991738368225256706664126080192e-01,4.30152681144943311160715175749582873e-01,4.82273534592406898719284882766197963e-01,3.31664584710803969107090853102851807e-01
rand/CL-1000-1d9-trial1,6.26720575767390364886085079798177053e-01,4.07983012141182308298516575144498189e-01,5.33898949270233726573365005573178532e-01,4.55312593612625892030337757485755303e-01
rand/CL-1000-1d9-trial2,8.49182877641365752067046508030117999e-01,4.14383339093334155120932107174530025e-01,4.93930309553961027144824348939269748e-01,3.74217880666689489838747824110075939e-01
rand/CL-1000-1d9-trial3,9.59697280713954538839043674169275220e-01,5.81320932862554131955830190610119098e-01,6.90630858828219559879621258201221647e-01,6.62999456034918677555863055215960582e-01
rand/CL-1000-2d0-trial1,9.72660006430347958479572903837518890e-01,5.12504131855219429108536465634496338e-01,6.91017598141870099675707061137711919e-01,6.75790895045592153952350778590762079e-01
rand/CL-1000-2d0-trial2,9.16508021172872600079103545168800805e-01,5.48225012622729657078374728640379879e-01,6.53779760965572026097847423731554179e-01,6.03684032451354945627408351350032558e-01
rand/CL-1000-2d0-trial3,8.87899270914312050519321400833822775e-01,3.23852656566174506487684808885122526e-01,3.40918353819394933807153900568772760e-01,5.44313885424820895186742306835440397e-01
rand/CL-1000-2d1-trial1,9.50122761976418460219096472451053814e-01,6.41268581675253757705898725695007156e-01,7.42168965613969063865994070884494898e-01,5.17535342806431812874112169167451834e-01
rand/CL-1000-2d1-trial2,9.85986737478189510416495083055183177e-01,6.78155695043432799650296992065184032e-01,7.60254466273183799790904761762629699e-01,7.18285823357472780314276088551200191e-01
rand/CL-1000-2d1-trial3,8.67871243993589049702202665667851066e-01,6.49038865476692884658957903903328150e-01,9.05716581687927157970903917441753691e-01,8.06845613004767306126252434343592250e-01
rand/CL-10000-1d7-trial1,1.51794877662481450083409705548622780e+00,8.65089271533683286317829699728521939e-01,8.89695049854999650967201314412495441e-01,8.34593324820169875037907510634137294e-01
rand/CL-10000-1d7-trial2,1.50325334971666623251691358965635377e+00,7.25820036255277849071287526468268794e-01,1.02998626466620815568598244790595746e+00,8.47388408616179763073170969637580927e-01
rand/CL-10000-1d7-trial3,1.58645612212155365013795644160341002e+00,7.27531111034275414066493598310249427e-01,7.99305845033677985423975960272843050e-01,8.72619124537634444210946559932123924e-01
rand/CL-10000-1d8-trial1,1.56704403068024734759235670086052669e+00,1.05472671655360292407245900452959399e+00,9.97986964629143908689286240318723765e-01,1.09308455937053562310553921315506615e+00
rand/CL-10000-1d8-trial2,1.59796667043100516751559749478621031e+00,8.17944001533534768942245749435159870e-01,1.16058597927138152722048502474907729e+00,8.70997735755159960103038154780418556e-01
rand/CL-10000-1d8-trial3,1.60706592301530029373207732314581572e+00,9.08342771635356628419381004927395262e-01,9.98054201826572898873497464182115379e-01,8.23441971885756288786590828823624808e-01
rand/CL-10000-1d9-trial1,1.55870675902926858255541196437422610e+00,8.98252704482261948751456336192418336e-01,8.91998495224885862993417451065394725e-01,8.83518697631019598636191511146408115e-01
rand/CL-10000-1d9-trial2,-Inf,9.03810816419111320919313143541464255e-01,8.71088473483110544987499700488116847e-01,8.22996689653376037643510633586288288e-01
rand/CL-10000-1d9-trial3,1.56219233060946911340583604315534837e+00,9.79170475248136619468554559303453735e-01,1.03174039765427539132428146124252850e+00,9.28024571482144464960596081236229957e-01
rand/CL-10000-2d0-trial1,1.57572030978981596507372602125384111e+00,9.83863112781770772537084042128635953e-01,9.86463793643148129084250254579083096e-01,1.08171498342802286648481463104506857e+00
rand/CL-10000-2d0-trial2,1.51374231826201928511406376274224555e+00,9.01528880063394694489859132305881614e-01,1.06245452504182238815127383100201136e+00,8.67737154532481757078458090738002116e-01
rand/CL-10000-2d0-trial3,1.60313500014825749033450765748769361e+00,1.05620234557038304942120797558946312e+00,1.19484259054891838450745797778806524e+00,1.20301336887955126652477800201783955e+00
rand/CL-10000-2d1-trial1,-Inf,8.95414157589034011301408314456204478e-01,9.37721579675674244917214295775282261e-01,9.64794967129900253629107834739056459e-01
rand/CL-10000-2d1-trial2,-Inf,1.02923245957027540431596210225641611e+00,1.01580803405715699488168998415558111e+00,9.50027197141975807306938992091990883e-01
rand/CL-10000-2d1-trial3,-Inf,9.66009466195016381906074088292230241e-01,1.09996628602240770093802368033069171e+00,1.08508204783361650226886980298936590e+00
rand/SW-100-3-0d1-trial1,1.10729003515374224305438353258877524e+00,8.05680381214884137106666866303600500e-01,6.14026353281043576891013222205228123e-01,8.34459724398702599394862226619213437e-01
rand/SW-100-3-0d1-trial2,1.13439377018757027666011436590852912e+00,8.38051579977194525448874412721622833e-01,8.88877478048454439968423518956194783e-01,7.84702236914733123194151552662250655e-01
rand/SW-100-3-0d1-trial3,1.19944813298181337674814654956815007e+00,9.22471020427885685558566241519660357e-01,1.12374283515620391477573542682644449e+00,8.71712955165695923488063702250335317e-01
rand/SW-100-3-0d2-trial1,1.17393341809165786077738832732066904e+00,7.71553179845923010443545940434316628e-01,7.80305613556229601486548254444565704e-01,9.12263536031452531588918568924737654e-01
rand/SW-100-3-0d2-trial2,1.23338565391394846980712347463818182e+00,8.20795409712123049598458725652659699e-01,8.52400360296363027410419135645203648e-01,9.65816601921821827886199802584739524e-01
rand/SW-100-3-0d2-trial3,1.18559288872570866482177162959198502e+00,5.93129171664917073353618796541031932e-01,8.56126678562099241701714936419810709e-01,6.84169737951916954878990188030185081e-01
rand/SW-100-3-0d3-trial1,1.16543477920677389448280219551837670e+00,5.36458627981221115582087550865499531e-01,7.41501966085333453729103555976819166e-01,5.57168478739152056399933870957083937e-01
rand/SW-100-3-0d3-trial2,1.14255459534048046071459873444247241e+00,8.67659726080198170500206007277589602e-01,9.03598235189868444748435351869481858e-01,9.90428232682578815877404835283003219e-01
rand/SW-100-3-0d3-trial3,1.07837448599094293372876826787520950e+00,7.14648468696992047740065783365738638e-01,8.01929796508782576638776676021797701e-01,9.44110875491295546979819997485810050e-01
rand/SW-100-4-0d1-trial1,8.75852563086667276624435544212202523e-01,5.53761948308236344354431608327101397e-01,6.48407585559066642620736805952136866e-01,4.74810077813238284560012154874060047e-01
rand/SW-100-4-0d1-trial2,9.28667927740584855501363659614031413e-01,4.42005490256610279593341658287847333e-01,5.57515050790126442011049035118207437e-01,5.17761261573602152036730323238718753e-01
rand/SW-100-4-0d1-trial3,8.30847288670545510357127130837366197e-01,3.33084121646712231271293147000694438e-01,5.49774672153937972439873813530471411e-01,3.34036259942733214979379807093480558e-01
rand/SW-100-4-0d2-trial1,9.48251551056287899417029066621505481e-01,2.45176572023589633518937311661094442e-01,5.56326671334132033218113682043232995e-01,2.96473174928151428086974616238292910e-01
rand/SW-100-4-0d2-trial2,7.77399978428746649807469181235288626e-01,2.35071204820063345583339847254044899e-01,5.67132912671246036929103988038941805e-01,4.13761596006952381949423274470429001e-01
rand/SW-100-4-0d2-trial3,1.01384904434639266162068179688528635e+00,3.54660720375926983761602327199199940e-01,5.36627725837751177258669208932073706e-01,5.98276008546493126152105943519132381e-01
rand/SW-100-4-0d3-trial1,9.42801772167187495272297785802661251e-01,4.35249543851295679361666372225369998e-01,6.12622560072185969427746303539668305e-01,5.01611424384115576436555073840247866e-01
rand/SW-100-4-0d3-trial2,9.07063611804251817164134783679631608e-01,3.37705167875436032376317495252730128e-01,6.30659972393682979808115701567797895e-01,4.86790279537352673283635086049894910e-01
rand/SW-100-4-0d3-trial3,8.23486282516755043755893397345572350e-01,5.50686882428253939272723955763701676e-01,6.28343729361801697664367755695312519e-01,3.90376710929082217797434792910084354e-01
rand/SW-100-5-0d1-trial1,8.28116046887263561365203327816242924e-01,2.59067190835326916798264809558027181e-01,5.85144666114635327492915365407982930e-01,4.59872152494270801663046736058870988e-01
rand/SW-100-5-0d1-trial2,8.15672675129513077105531928506961759e-01,3.86309925032719520166493531144036126e-01,6.56483770836216421761201935745038013e-01,6.84413357935931802576201575811941055e-01
rand/SW-100-5-0d1-trial3,6.75671247707738940690831259963109244e-01,3.59781351575260581932547311323234010e-01,4.47595543109676361255164146550423054e-01,4.37631974268307282602758455969915965e-01
rand/SW-100-5-0d2-trial1,9.32399602028519633196907672322069065e-01,5.88480168307136416361270762564055813e-01,6.76150891696075064849719358609683119e-01,4.04159937943506854610846693735047047e-01
rand/SW-100-5-0d2-trial2,9.18332796338337612025234092754595091e-01,4.16729049706502107673070169207716405e-01,3.97240165898017689189940300061004985e-01,4.16872271116623125778818185013301930e-01
rand/SW-100-5-0d2-trial3,7.82527754499468405894464401119785019e-01,2.64996412631650600441799576406143400e-01,4.68785365257223967687104293646389319e-01,1.86763265479379556940040655112132697e-01
rand/SW-100-5-0d3-trial1,9.64125354429647062624488916131859838e-01,2.65950296235053164279412872982340990e-01,3.75161777827509730836528170279391231e-01,2.63519070820339927748032658249534202e-01
rand/SW-100-5-0d3-trial2,9.11580786525862519880153794322267251e-01,3.38057250036743760792502171038962471e-01,6.21694299797716595599051352570758696e-01,4.53193138149218451879442526344166390e-01
rand/SW-100-5-0d3-trial3,9.12670716336442180498784480041881045e-01,5.42473024666508583413646567496005901e-01,5.91979837493638053689289961661134660e-01,5.13977545599952087434446061742683496e-01
rand/SW-100-6-0d1-trial1,7.62906930037959958596154296975007093e-01,4.76610443691943863244088399089511349e-01,5.30168527552549885517775678840729611e-01,5.67913091108338817848908290612210145e-01
rand/SW-100-6-0d1-trial2,1.02870130899183224198893973186660500e+00,4.97026658075777038900868028012550756e-01,6.15404291447684199553895780277205633e-01,4.40862182761120154283018808032497356e-01
rand/SW-100-6-0d1-trial3,7.87158248583490374886325326604097138e-01,4.00141557540278102141971559870262723e-01,4.10362701869561889466558802510201876e-01,3.82221710500285814397884196642822564e-01
rand/SW-100-6-0d2-trial1,9.18652842609443370529285920087343666e-01,3.21255498924560880376866495264631439e-01,5.37638543028932773653861228734752368e-01,3.48704165972066272174890270201902287e-01
rand/SW-100-6-0d2-trial2,9.71200855463542597606145966161930800e-01,5.27505167312271363405784341924560244e-01,4.97640624413186795885788561261966411e-01,4.60540029501853781896128448874500702e-01
rand/SW-100-6-0d2-trial3,7.98942785621926517406570873578479414e-01,4.89073958476638291409554876823916993e-01,5.23950359776350961628756151886262684e-01,4.46736415307491636219927457283168486e-01
rand/SW-100-6-0d3-trial1,9.45955620505102602919007820209280697e-01,4.30711330220835352633069551451031000e-01,6.03345331926189307137260610793941458e-01,4.41375977810263669847561518053037161e-01
rand/SW-100-6-0d3-trial2,9.21421581264671855267519996802511243e-01,3.05005952744751438388986544831865762e-01,4.84190401633144515121706573318194975e-01,4.24957348499839555338671131815664492e-01
rand/SW-100-6-0d3-trial3,1.06558749156548999996015160784637471e+00,3.76110080192559186455877142829994451e-01,7.22747999404784013495030641554644857e-01,4.55447724954627632969307639358049533e-01
rand/SW-1000-3-0d1-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-4-0d1-trial1,1.13475499292410224809012666789701872e+00,8.22848459314327475866548050810789972e-01,9.52688879303733546837643122695823566e-01,9.81138466205014542939714007455201858e-01
rand/SW-1000-4-0d1-trial2,1.08416917420505044779778162635288265e+00,7.28700426932957786404845969252882459e-01,7.96829253822636377144804701491472571e-01,8.43499713487267612644011955880194997e-01
rand/SW-1000-4-0d1-trial3,1.11429192695048656826678938392686223e+00,8.10364755932165922829426308831663173e-01,9.42858703343096570779989519548368898e-01,8.30703399415874874693516190947325579e-01
rand/SW-1000-4-0d2-trial1,1.17186746424003362670228079917761392e+00,1.00129074170668047003773554054434508e+00,9.07501247322035527603474420479628214e-01,8.72865359863293324330698381126361761e-01
rand/SW-1000-4-0d2-trial2,1.17171739400036611387853850436594552e+00,8.41353700483046925397424586843865206e-01,8.49824400832918054691915097555845825e-01,8.69320158182180541761595298536239926e-01
rand/SW-1000-4-0d2-trial3,1.10034803180493378421272681710491805e+00,4.42496372634682682690591506539140444e-01,8.62804775703608882138369009933206279e-01,6.59090531977349185199920721368140263e-01
rand/SW-1000-4-0d3-trial1,1.26766080758515030415410506624198407e+00,8.44355118031449678234820124320993605e-01,7.92380122395017896926175434765518221e-01,9.20884202464789630242593814655851464e-01
rand/SW-1000-4-0d3-trial2,1.10430008550316324040467155971934117e+00,7.74745655678776643829152411585265652e-01,8.81742857563871589500946275052136640e-01,7.72223271876813674506063858751524015e-01
rand/SW-1000-4-0d3-trial3,1.23029924620225633723669794822870442e+00,9.23325533796157365570053479409083655e-01,1.04148274501853527345771216089976269e+00,9.23566404457838505682771588313097740e-01
rand/SW-1000-5-0d1-trial1,1.14498013562925284643815156137975901e+00,6.82451735575464541055597483852852957e-01,8.43704291996645474886480486691495640e-01,7.06374359915962391205368211105119732e-01
rand/SW-1000-5-0d1-trial2,1.17288667730296565630045687370719758e+00,8.98996933206969998722317155557908237e-01,9.61101480827481894804394521410953587e-01,8.97628944170691505193517494046854057e-01
rand/SW-1000-5-0d1-trial3,1.20227349429565749275569699059789448e+00,8.92135247569559143198431664089290552e-01,1.09664087803640737067428707586061081e+00,9.43191979530121478695512556814170141e-01
rand/SW-1000-5-0d2-trial1,1.12140255256532830928580034625028899e+00,7.70820712430902826172341875075002290e-01,8.53821996018447619412198975276551105e-01,8.40612595822813599785283897760822612e-01
rand/SW-1000-5-0d2-trial2,1.15359171886049615707970850028163372e+00,6.41901248923084034097393280467042751e-01,8.36423514236143759988044414994740546e-01,8.23124146142421808820327200003920464e-01
rand/SW-1000-5-0d2-trial3,1.14402178522794939092149930591918587e+00,8.33854536838547415203114667659454406e-01,7.95343072752139201841881282374775345e-01,9.32068011944000031406724031378041670e-01
rand/SW-1000-5-0d3-trial1,1.24279773835887832680640401218350118e+00,8.48400707230731079040529110155187530e-01,9.12376863967116461759806199312097380e-01,7.45585135599262476404448036003207431e-01
rand/SW-1000-5-0d3-trial2,1.25073674747215241008691801294580282e+00,9.15484161216905249261158017178368405e-01,9.40532316132020071135258475384169264e-01,8.68454452892127821647819425748392291e-01
rand/SW-1000-5-0d3-trial3,1.18953516046868893027280366787020764e+00,9.47194319068829500754804773283719986e-01,9.55914274342270218094853798752980028e-01,8.80057340561147383023012260023299075e-01
rand/SW-1000-6-0d1-trial1,1.14341125650047565786197133808345408e+00,7.18887466874926721536831331486609120e-01,8.43657657503469864358089111749734575e-01,6.80758284513413107574203002385088167e-01
rand/SW-1000-6-0d1-trial2,1.02998944468299644113970999952020878e+00,6.71230194024144298007511929845068751e-01,8.82541181056065688202439179022845249e-01,7.75556621635214391971515929034182308e-01
rand/SW-1000-6-0d1-trial3,9.92773621549804495550386025581450857e-01,4.74835774474581730767535419812601640e-01,6.61543354737578456860331655623573809e-01,5.77632034407222481090061058774966343e-01
rand/SW-1000-6-0d2-trial1,1.23252083563627987961242760430298418e+00,7.58100273107847078760458083223587500e-01,9.11670420823339040325462048721371230e-01,9.80454169342635860142087663238898793e-01
rand/SW-1000-6-0d2-trial2,1.21759472127829588338006785533086556e+00,8.59801074548411141407217181628806581e-01,9.94776139357552255104547571438326801e-01,9.30334105499649186229287612085496908e-01
rand/SW-1000-6-0d2-trial3,1.14295534420746474784022280816677357e+00,6.89184493056891283380951699028614307e-01,9.47496896660020404442471461524445520e-01,8.39225271292052400739885433121321473e-01
rand/SW-1000-6-0d3-trial1,1.24220378000228816698368125892387975e+00,7.79770010487286957825296521618565386e-01,8.71170552312751156536131923558153628e-01,8.91645282825238129184331055433177625e-01
rand/SW-1000-6-0d3-trial2,1.09985912136178633110278560550598643e+00,6.90486761965300661556085914725537266e-01,8.31366739683267248488346003060958255e-01,6.94685543544263104883307380825239453e-01
rand/SW-1000-6-0d3-trial3,1.20095830566050924222281000501828875e+00,8.14688508671056162610663468313696409e-01,8.16284080411204499783071265004340170e-01,8.88162799889788283928952758165386527e-01
rand/SW-10000-3-0d1-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-4-0d1-trial1,-Inf,8.42369823297371598572903729871865057e-01,9.43680036515419463157442909141571512e-01,8.01739409332599363186136384721430389e-01
rand/SW-10000-4-0d1-trial2,-Inf,9.68703154207014005060929942673219806e-01,1.04857720231731201918905953944558765e+00,1.01778556288504776354634084153692039e+00
rand/SW-10000-4-0d1-trial3,-Inf,9.56025196576207856393628567132394309e-01,9.32295323939895013776910520523486320e-01,9.64592126205046532846830740720367278e-01
rand/SW-10000-4-0d2-trial1,-Inf,9.29497676527997435481438433048991980e-01,1.06037320870361407668159165643996105e+00,8.82336477395559238692856076503269447e-01
rand/SW-10000-4-0d2-trial2,-Inf,1.07841427116975998332450288615888585e+00,1.07999011376015597189007679097046418e+00,1.04276167918807506887285845790153343e+00
rand/SW-10000-4-0d2-trial3,-Inf,8.76573207330890975051351411605078386e-01,9.74350391616874625918492434138812366e-01,9.25168706882604331492676107329409800e-01
rand/SW-10000-4-0d3-trial1,-Inf,1.11102880843992672125268960964890107e+00,1.15123834309139846822388955214519910e+00,1.13605771392894368683759938397906781e+00
rand/SW-10000-4-0d3-trial2,-Inf,1.19431144812919864260791639452336016e+00,1.19418430797213439249073570733201574e+00,1.14426358327691312686306949313916643e+00
rand/SW-10000-4-0d3-trial3,-Inf,1.20680030630002706912875908065644018e+00,1.16098029537193155033342315568726390e+00,1.19443833948713666850462507897871028e+00
rand/SW-10000-5-0d1-trial1,-Inf,9.28674197764774610670874254312247264e-01,9.78616456311029868113093929467229692e-01,9.84506529857800744349357575325544214e-01
rand/SW-10000-5-0d1-trial2,-Inf,9.00862970325084516483116702508717806e-01,1.03525488086111243618144812673240259e+00,9.78717029691540332558222657512341285e-01
rand/SW-10000-5-0d1-trial3,-Inf,9.60610589770310579721151623285569916e-01,1.03732015639120858502682054215855972e+00,9.25979335484257899703134314795204005e-01
rand/SW-10000-5-0d2-trial1,-Inf,1.01101731881175903821899120915405987e+00,1.02921258621917721068007913510530236e+00,9.26196964234220858226205426041170228e-01
rand/SW-10000-5-0d2-trial2,-Inf,1.03023187913553650169025041584877400e+00,1.09547807152121330696107256929771950e+00,9.82407311981624479333499607809561601e-01
rand/SW-10000-5-0d2-trial3,-Inf,8.44058652205953478963147393338001722e-01,9.06012322538813472731904370920195220e-01,9.88578297720642241554089133883459976e-01
rand/SW-10000-5-0d3-trial1,-Inf,1.02356006507445075370254379601172710e+00,1.14668522819477409941582248296422513e+00,9.92677568438086330886451588728057473e-01
rand/SW-10000-5-0d3-trial2,-Inf,1.01855345003640523885525949009790721e+00,1.09444001902540926358765402840491282e+00,1.01166010537335592392957419686669513e+00
rand/SW-10000-5-0d3-trial3,-Inf,9.87494532513603340647726512363281971e-01,1.15833487067886163108401202616701795e+00,1.10019209414070197887408009262670858e+00
rand/SW-10000-6-0d1-trial1,-Inf,9.36721185976899217194200048299797495e-01,1.08549191582703769922371253936856194e+00,1.00226708181681119603656164200853571e+00
rand/SW-10000-6-0d1-trial2,-Inf,9.42410832711764244379752511930452057e-01,1.13492641669448222895275126877580026e+00,9.45015868760013622042270311976105784e-01
rand/SW-10000-6-0d1-trial3,-Inf,8.54687558716112982602893061844154141e-01,1.04891720668931738535941061970443214e+00,9.31409010642256478607607765991094746e-01
rand/SW-10000-6-0d2-trial1,-Inf,1.04370638274197852863368324179389551e+00,1.12582967293021892122065730108501562e+00,1.06449464235422475911461245449039256e+00
rand/SW-10000-6-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-6-0d2-trial3,-Inf,9.07659563397128458171584195290379573e-01,9.33299184834202472715100751798522773e-01,1.04177296218253655760654281505003114e+00
rand/SW-10000-6-0d3-trial1,-Inf,9.42074909958058970272414838678320443e-01,1.00590135458712924556437016001048686e+00,1.09142117690847988509248896221042510e+00
rand/SW-10000-6-0d3-trial2,-Inf,1.07034275458584220121455121351676567e+00,1.13347942181461565285386812306769342e+00,1.03286202214579786418686385710806834e+00
rand/SW-10000-6-0d3-trial3,-Inf,1.07202872402677166349702830675335868e+00,1.16050324951786750716699345613663910e+00,1.06176596189585772322597553322774253e+00
rand/rgg_n_2_15_s0,1.42717158944912701970017817566497883e+00,-Inf,1.36871150640113715690898111114498967e+00,-Inf


==> data/eigen_graph_misc_16/eigenvectors_relative_error.sorted.csv <==
percent,BFloat16,Float16,LinearTakum16,Posit16
0.0,0.06592104815137742,0.011852709273798483,0.009542665682377544,0.007953877695504643
0.000554016620498615,0.0836259380852933,0.01390000928486673,0.01224613280173069,0.01013205705400703
0.00110803324099723,0.09450139040162132,0.014717193907810004,0.01683807924242521,0.010828931881537874
0.0016620498614958448,0.10920258085297928,0.015008264681364162,0.0175406550077172,0.012931935014094386
0.00221606648199446,0.1112571937339949,0.017406195371300264,0.019741728943943715,0.015472566566675653
0.002770083102493075,0.11251403930501205,0.017996824365309135,0.020339065596096755,0.016302789290976612
0.0033240997229916896,0.1143336207962566,0.019604866110732113,0.024850739555792922,0.01644955458855113
0.003878116343490305,0.11981256028211167,0.020624159786291122,0.026010826673442653,0.01662477829744315
0.00443213296398892,0.12105837032132194,0.020875901453218482,0.026562850604366382,0.017118255189206986
0.004986149584487534,0.12175854969503719,0.021391102381526875,0.02716480673402407,0.017480432849823358
0.00554016620498615,0.13024072071951018,0.02160009356741079,0.02716480673402407,0.020994770064838533
0.006094182825484765,0.13134606441824248,0.02372922022078404,0.02902071543105343,0.020994770064838533
0.006648199445983379,0.14763921260601143,0.024121654026686964,0.02988362714980356,0.02148835920076558
0.007202216066481994,0.15241440019800612,0.024571707445828418,0.031426477857617784,0.02239464640139281
0.00775623268698061,0.155891161966899,0.025230657080063175,0.03294683624694129,0.022703731543292468
0.008310249307479225,0.16267491898024053,0.025791037954341213,0.03432417706093717,0.023636976896310433
0.00886426592797784,0.1631190538111341,0.02780876113189812,0.036298763666307354,0.023636976896310433
0.009418282548476454,0.17855355832154582,0.028034686374992557,0.036677201285246264,0.023743739554998883
0.009972299168975069,0.17855355832154582,0.028034686374992557,0.03702027578320198,0.0246405859538747
0.010526315789473684,0.17860031855823555,0.02807852114559573,0.038869598728057564,0.025442903868777064
0.0110803324099723,0.17860031855823555,0.02983859552164085,0.03938890218333271,0.026105510438528386
0.011634349030470914,0.18723472603900437,0.030653708772934163,0.040935936398930554,0.026355226956021837
0.01218836565096953,0.18778082481418099,0.03325292897888328,0.044325033835987876,0.026576598198385322
0.012742382271468145,0.21379828769832673,0.03395896216095295,0.04438937508302572,0.027034994018490806
0.013296398891966758,0.21819173781505538,0.034473188534318515,0.05080668090170177,0.02948985495004612
0.013850415512465374,0.22023185475621526,0.03530219549751822,0.05420776961568475,0.029570080008684003
0.014404432132963989,0.24460536280231257,0.037603280211056515,0.0556257384197794,0.03045252407732228
0.014958448753462604,0.24669093584235902,0.040663536781423475,0.05584081369005651,0.03176774149009689
0.01551246537396122,0.2508917585332722,0.040964411005584934,0.05716781317241534,0.03236414663443097
0.016066481994459834,0.25457260915580315,0.040964411005584934,0.058072656304428504,0.03342039612032144
0.01662049861495845,0.25684515933826146,0.04130858381596054,0.05855700505021713,0.03356427137654294
0.017174515235457065,0.2574485437290353,0.04158681064118151,0.06097112853828485,0.0355886814875368
0.01772853185595568,0.2577514313789588,0.041671998504075054,0.061650722874312815,0.03579228372594891
0.018282548476454295,0.2584797053446992,0.0451614878118239,0.06509780766316013,0.03579279893593023
0.018836565096952907,0.2661761517330321,0.04682784264121983,0.0658759241620162,0.03601838171236956
0.019390581717451522,0.2662794855095008,0.04710479337340866,0.06588634223554754,0.03799125402670438
0.019944598337950138,0.27064472930381916,0.047453663618133024,0.06797259801917163,0.03866064386120092
0.020498614958448753,0.27086132468656754,0.04861001326677929,0.07359367160577443,0.03948533194197747
0.021052631578947368,0.27426758948387925,0.05065870220302793,0.07406740734335582,0.03984907466139093
0.021606648199445983,0.2774400781236301,0.050908213810895844,0.07436954217747431,0.04136949892765778
0.0221606648199446,0.27826191138967477,0.05105477093113261,0.07617922225035396,0.041459827783964294
0.022714681440443214,0.2786025914489383,0.051649617356127074,0.08082063114122895,0.04287550030943481
0.02326869806094183,0.29020007504569906,0.053005786884431826,0.08096129614779564,0.04326012698026562
0.023822714681440444,0.2919777735714325,0.054507894883832196,0.08471724539420439,0.043421080332959903
0.02437673130193906,0.29342084502723603,0.056261169077595284,0.08480270547219156,0.04385329967362865
0.024930747922437674,0.29449938844463563,0.05913033860283635,0.08488518676861213,0.0450961313640608
0.02548476454293629,0.29971058397216277,0.061128272930009234,0.08511999410702804,0.04516488623787097
0.0260387811634349,0.3003204546416357,0.06591896580513931,0.08546680188190936,0.045615479932986085
0.026592797783933517,0.3012793770941902,0.06964858163754936,0.08693261813755822,0.045746640568131054
0.027146814404432132,0.30414171433179693,0.07038614411520087,0.08808835034908781,0.045946752247330934
0.027700831024930747,0.3062249421794486,0.07133479891820302,0.08822830311368285,0.04625869820095295
0.028254847645429362,0.3066649489268455,0.07229570261391081,0.0891158665174689,0.04647446461927752
0.028808864265927978,0.31102289840465414,0.07242320090101018,0.09048662057908445,0.047367038915642104
0.029362880886426593,0.3132269429845037,0.07348367750739027,0.09085273498362746,0.047434371249322566
0.029916897506925208,0.31400117733052874,0.07691615064802777,0.09360697488418104,0.04853094070726347
0.030470914127423823,0.3150341348197283,0.07742700215338717,0.09361017618266615,0.050771568258275786
0.03102493074792244,0.31642115392734615,0.07876174702076909,0.09402655660693054,0.05094543025527139
0.031578947368421054,0.3257291335119279,0.07883154765718867,0.09707605941923758,0.05168153664263897
0.03213296398891967,0.3257343572257812,0.07894937519945074,0.0992116232497594,0.052773719374128066
0.032686980609418284,0.32921492172549244,0.08053790073423697,0.10749015896669509,0.05561846961942053
0.0332409972299169,0.329659803040649,0.08127265573763477,0.10892061256256483,0.0561832161157555
0.033795013850415515,0.33039464495894727,0.08134969384277566,0.10912437864671597,0.05790428054653741
0.03434903047091413,0.3327108981535685,0.08181077752676981,0.10960505640328577,0.058189027253260056
0.034903047091412745,0.3365346644526046,0.08200356651615041,0.10979538145988198,0.05837061019577202
0.03545706371191136,0.3383266215091175,0.08229746385291484,0.11022167476922849,0.06026645316178086
0.036011080332409975,0.3388472708309889,0.08242896814979235,0.11062973048445163,0.06143610756697149
0.03656509695290859,0.3394741645995292,0.0830168864117234,0.1116909631864063,0.062119469073877685
0.0371191135734072,0.3425408375999359,0.08353530842165396,0.11256758985668415,0.06271381950231529
0.037673130193905814,0.34520603988696136,0.08460210767015322,0.11261834693838772,0.06386684184202679
0.03822714681440443,0.3488255081098746,0.08569103993370587,0.11583575971465941,0.06425163445489977
0.038781163434903045,0.3496883059718119,0.08671256035078138,0.11599005462791644,0.06531359760967981
0.03933518005540166,0.35364080272841525,0.08703730866932799,0.11600972386249903,0.06586818790783792
0.039889196675900275,0.35834479794136015,0.08744808807529313,0.11621306066162738,0.06791084144498165
0.04044321329639889,0.37775317131735625,0.08845527028282742,0.11744454152506188,0.06796760242604215
0.040997229916897505,0.3808813520603733,0.08874221176396482,0.11887056533402388,0.06840556520415361
0.04155124653739612,0.3813797138756337,0.08877973668971259,0.12009059030487666,0.06878606097279946
0.042105263157894736,0.38856254818813857,0.08909940000735761,0.1202642618944341,0.06921383660042803
0.04265927977839335,0.38969937969638335,0.09112646865916006,0.12325278981743977,0.06934111087726234
0.043213296398891966,0.3908148237677283,0.09148389323456735,0.12393420669096712,0.07120489109132636
0.04376731301939058,0.39282450159918497,0.09174552595394826,0.12393420669096712,0.071753449911172
0.0443213296398892,0.39316385669817966,0.09230442535805256,0.1274729483344936,0.07180377382467022
0.04487534626038781,0.393904146089928,0.09252890192728129,0.1286745608598804,0.07252795669864506
0.04542936288088643,0.39587436183884234,0.09289171585169463,0.12980186968118157,0.07427102243424182
0.04598337950138504,0.3966983636145558,0.0934243946243009,0.13005537552684485,0.07672268313643127
0.04653739612188366,0.3975400772948112,0.09360288447723629,0.130525313874688,0.07733055159039329
0.04709141274238227,0.3981140689874481,0.09436895925985002,0.13276074749899722,0.07755845336767292
0.04764542936288089,0.401415109915727,0.09522441971252954,0.136664939253695,0.07984449920260796
0.0481994459833795,0.4040931846172364,0.09622597256003385,0.1368887910081442,0.08178211926104602
0.04875346260387812,0.4057774250172659,0.0972476180587127,0.13804160912348445,0.08262502451943907
0.049307479224376734,0.4065272557401116,0.09779565510781733,0.13886387786091797,0.08812117278873928
0.04986149584487535,0.4084327959541091,0.09888968423271541,0.14109484461092228,0.08812818535905606
0.050415512465373964,0.4095920775229515,0.10180104854283573,0.1420012643235685,0.09066226379163674
0.05096952908587258,0.4095920775229515,0.1050346539214768,0.142751100847024,0.09084670058869594
0.05152354570637119,0.41057287114087687,0.10518129028810601,0.14314513396771025,0.09124085367699865
0.0520775623268698,0.41238873594298303,0.10522174390989263,0.14426997828967847,0.09149035996064017
0.05263157894736842,0.41358597926425544,0.10725224057037919,0.14431083484495338,0.09224639389011335
0.05318559556786703,0.4139040631779659,0.10725224057037919,0.1449927544619345,0.09294464754255398
0.05373961218836565,0.414643143076094,0.10855781177467294,0.1473795574315484,0.0961492846382721
0.054293628808864264,0.4174292334958677,0.10880820712461298,0.1482612581948423,0.09759960676334957
0.05484764542936288,0.4179690100703508,0.1091545306078531,0.1490783290267367,0.09824684324876114
0.055401662049861494,0.4187130667937902,0.11137424918302535,0.14964772603741264,0.09826295357588259
0.05595567867036011,0.4218189095399163,0.11147621071553511,0.1505935152738086,0.09910464557607666
0.056509695290858725,0.42304194339740997,0.1118015511179197,0.15150514892761252,0.09929759473848306
0.05706371191135734,0.4266855153266361,0.11182743286665729,0.152343477467232,0.10079915678821505
0.057617728531855955,0.4266855153266361,0.11257155512998605,0.15236293873125709,0.10119203498677637
0.05817174515235457,0.43064180024029497,0.1134887692195832,0.15305934711658303,0.1015509185788299
0.058725761772853186,0.43242986516571724,0.11436403814074693,0.15321794020135923,0.10429814369853299
0.0592797783933518,0.4331603444628383,0.1163061766851916,0.15350649572221856,0.1045448670635964
0.059833795013850416,0.4346086141544136,0.1163991571368145,0.15413257601215818,0.10999780107921822
0.06038781163434903,0.4354886856196563,0.11723818038040319,0.15452196175745025,0.11162042560871308
0.060941828254847646,0.4355832722937031,0.11840283574359951,0.15452196175745025,0.11490894251160096
0.06149584487534626,0.4368381427675156,0.12120966091435023,0.15459075381239903,0.1164046861335795
0.06204986149584488,0.4381664250537669,0.12444022852089041,0.1558886952650701,0.11737183952432029
0.06260387811634349,0.4402157741556806,0.13016491760945273,0.15601927360469664,0.11780572609825707
0.06315789473684211,0.44085177634751854,0.13101087633936365,0.16417388120342424,0.12006150945970835
0.06371191135734072,0.44137634647630736,0.13144449147101891,0.16576484444054093,0.12038675830379238
0.06426592797783934,0.4433534094843545,0.13490303698215056,0.1667810192126438,0.12039571194766889
0.06481994459833795,0.4441795091893252,0.1367318152198052,0.16699273701245443,0.12146827514719236
0.06537396121883657,0.4471813886225427,0.1369023349031942,0.16823988455571495,0.12170689601534015
0.06592797783933518,0.45069076424845866,0.13713578670522994,0.17182112011472347,0.12367534707521573
0.0664819944598338,0.4535857554312783,0.13828084704020505,0.17196487152732523,0.1267367618657672
0.06703601108033241,0.4551378568804382,0.14059121476335,0.175598613072018,0.1267367618657672
0.06759002770083103,0.45669142646494687,0.143901814335855,0.17712190218361615,0.1270945867654577
0.06814404432132964,0.45679900257042744,0.14418924314407547,0.17836682133180531,0.12736110465143252
0.06869806094182826,0.45686699867871233,0.14483473953236642,0.18747600975735473,0.1275619183671562
0.06925207756232687,0.4575713487072686,0.14574160232794817,0.18908204047378954,0.12829392065648426
0.06980609418282549,0.4581569179630218,0.146515803554358,0.18931030770183813,0.1312000323919255
0.0703601108033241,0.4586576036509822,0.15008509365719208,0.19062992050358563,0.1312713251727407
0.07091412742382272,0.4590134618502757,0.15018838354420688,0.19096539692446207,0.13191740921521214
0.07146814404432134,0.45989054406378443,0.15030844972634436,0.19444172557458092,0.13382303389886024
0.07202216066481995,0.4620570282289359,0.15132671787348537,0.1947533855995182,0.13490921267705125
0.07257617728531857,0.46297305853840065,0.152508282439256,0.20111050549822718,0.13658423866526068
0.07313019390581718,0.462981830065793,0.15390687118110044,0.20386274256160758,0.1373044182709372
0.07368421052631578,0.4662536006263065,0.15424915067549866,0.20498417241754774,0.13830632106274582
0.0742382271468144,0.46684193069572383,0.15496660134718224,0.21198515887202263,0.1385792984692833
0.07479224376731301,0.4686103043338182,0.155167793580564,0.21468716840420127,0.13874273021781072
0.07534626038781163,0.4716003945807829,0.15546686077269536,0.21564813423911988,0.14074299243870322
0.07590027700831024,0.47242988858627505,0.15578985090206138,0.21831999811377573,0.1407762372092398
0.07645429362880886,0.4724633152213876,0.15658168464040928,0.2191766792934841,0.14117726929957175
0.07700831024930747,0.4740803446458775,0.15736065854600703,0.22000874944152102,0.14209489786569693
0.07756232686980609,0.47850373262223983,0.1582785476529389,0.22031665842856865,0.1445562225164747
0.0781163434903047,0.47918875077407325,0.15918238362112141,0.220865617940463,0.14505108397894853
0.07867036011080332,0.48114049731024183,0.15968309092472951,0.2215418699202372,0.1456086877062204
0.07922437673130193,0.4831422996017308,0.16183420911573754,0.2220732514846386,0.14588592153598418
0.07977839335180055,0.4831935860145205,0.16376251823974672,0.22541878538801652,0.1505847896473699
0.08033240997229917,0.4852365274783547,0.1638948085856654,0.2275034312305267,0.1506461038010737
0.08088642659279778,0.48761102998365885,0.16502231290243055,0.2287010325716753,0.15075378420232374
0.0814404432132964,0.49469544401298193,0.1673379629833696,0.23033671219598031,0.15089994512210686
0.08199445983379501,0.4953721349196134,0.17129660148214312,0.23067595207824615,0.1526148611747415
0.08254847645429363,0.4961299158061247,0.17162790420763244,0.23165973268669973,0.15289632376541926
0.08310249307479224,0.4985085144339065,0.1728126259075917,0.23374572789929,0.15318363206453747
0.08365650969529086,0.4990252866225653,0.17553457090830688,0.23424713563281477,0.15377525533337863
0.08421052631578947,0.49913041018217996,0.17627622998108422,0.23538257623657427,0.15497769730124228
0.08476454293628809,0.4992020066095023,0.1809509111787765,0.23602505797478537,0.15566262244027923
0.0853185595567867,0.5011081439840664,0.18170348991144683,0.23681780047325748,0.15639632123215344
0.08587257617728532,0.5048555149495393,0.18190187983162734,0.23766536932354537,0.1582658606325157
0.08642659279778393,0.509396270230896,0.18291600586215623,0.23772440453524943,0.1601331343904061
0.08698060941828255,0.5101828476058122,0.18428515548363572,0.23781543658841992,0.16061589098073048
0.08753462603878116,0.5110185791952063,0.18720108050535825,0.24079003483731998,0.1655340187642437
0.08808864265927978,0.5116336419518712,0.18851376993073404,0.24168565553673516,0.1660144350650383
0.0886426592797784,0.511873652300467,0.1908746293386167,0.24168565553673516,0.16788494572183624
0.08919667590027701,0.5141032657611959,0.19245033169559436,0.2424599419577336,0.16900891968606138
0.08975069252077562,0.51459779847261,0.19266280363539018,0.24389563089734564,0.17103901553289283
0.09030470914127424,0.5203522397021354,0.19303028919665588,0.2463986042544167,0.17307193187607336
0.09085872576177285,0.5214314753565428,0.19482183894953373,0.2483235741162947,0.17342293317369897
0.09141274238227147,0.5214314753565428,0.19904177607213344,0.252382996925778,0.17394908423183802
0.09196675900277008,0.5245193515027222,0.20025276588110746,0.2557402843072734,0.17454701391584684
0.0925207756232687,0.5255183983489841,0.20192483593305302,0.2560404795745867,0.17692425014654609
0.09307479224376732,0.5256479871704791,0.20251162581979062,0.2569055294390501,0.17724133768160721
0.09362880886426593,0.5268090769926665,0.20335974980601013,0.2584634140825472,0.17726123826333054
0.09418282548476455,0.5289598342475569,0.20503760575150265,0.2592058446702718,0.18123538287537244
0.09473684210526316,0.52943392305649,0.2059745619767549,0.25968702061606713,0.18194946578442917
0.09529085872576178,0.5295875594154681,0.20701017619168827,0.26759016277063014,0.18477141321067667
0.09584487534626039,0.5313067528173833,0.20767379139011694,0.2677331886494686,0.18676326547937955
0.096398891966759,0.5323405196444213,0.20977721251449327,0.2692290878918911,0.18811692977805947
0.09695290858725762,0.534241295332323,0.21012365600343091,0.27233830473779636,0.18892448978541918
0.09750692520775624,0.5342725747291033,0.2123021923974146,0.27312291646063286,0.19151789010921128
0.09806094182825485,0.5350820967292546,0.2123021923974146,0.27312291646063286,0.1950713534181149
0.09861495844875347,0.5356085262785163,0.21399203104015985,0.27466945003864085,0.19697850864520214
0.09916897506925208,0.5366950749665963,0.22285292549019067,0.27517256408066765,0.19812554366433024
0.0997229916897507,0.5380724545033468,0.2259476786628561,0.27864269719120904,0.20153211714877994
0.10027700831024931,0.5409553296540244,0.226082583378689,0.279442706896134,0.2032704259145039
0.10083102493074793,0.5438577679617064,0.22724349408036026,0.28009166990181206,0.2065899475958429
0.10138504155124654,0.5452614042821731,0.22786770165703174,0.2804946561504509,0.2113932665704688
0.10193905817174516,0.5455421073925728,0.22796392314758868,0.28672658751322877,0.21256900708364282
0.10249307479224377,0.5461471135201846,0.22796392314758868,0.28719485242419135,0.2126056433983389
0.10304709141274238,0.5461471135201846,0.22883645542749226,0.2872600079203105,0.21507024574996614
0.10360110803324099,0.5471580752679632,0.23507120482006336,0.2879241027108659,0.21561523885146805
0.1041551246537396,0.5533940125025909,0.2356553478734849,0.28873885835774793,0.2183021288846933
0.10470914127423822,0.5559653374525056,0.23697054922000738,0.28947998160671495,0.21971383973843875
0.10526315789473684,0.557165740683827,0.2378151266824567,0.2925923811893614,0.21998402797026884
0.10581717451523545,0.5585825638086636,0.2378151266824567,0.29278984285369086,0.22134399961016102
0.10637119113573407,0.5594912732690862,0.23818644389028037,0.29422169965727774,0.22283064221929136
0.10692520775623268,0.561127527103156,0.24230281236680973,0.29476355143220084,0.2236141249369011
0.1074792243767313,0.5617502125176328,0.2431068304911411,0.2962564114204233,0.22530296994041346
0.10803324099722991,0.5662118710078295,0.2435165440038852,0.2966758296689087,0.2285486969882123
0.10858725761772853,0.566533057861242,0.24376904254134044,0.2988995144445351,0.2293511075053731
0.10914127423822714,0.5670628314031019,0.24517657202358964,0.299312789831673,0.23217460581165825
0.10969529085872576,0.5687198702710293,0.24598718894717964,0.30017991903520075,0.23311359861649605
0.11024930747922437,0.5693391405832849,0.24601701497163833,0.301078966352823,0.23317095808978255
0.11080332409972299,0.5704694585980781,0.24601701497163833,0.3018451438590272,0.2335945501016228
0.1113573407202216,0.5707043061394831,0.24689684684316557,0.3019254489435068,0.23450266569112893
0.11191135734072022,0.5707043061394831,0.24691737962619562,0.3022435170324141,0.2349642960613007
0.11246537396121883,0.5707548708619019,0.24848444813305562,0.3033009287372545,0.2366782091345572
0.11301939058171745,0.5734329637906137,0.24987327039034038,0.3033490340661769,0.2381616142832024
0.11357340720221606,0.5741982832981639,0.25102288074832596,0.30343343216421476,0.2384934301247256
0.11412742382271468,0.5743196129069914,0.25189725471908153,0.3052218285071821,0.23887393761449824
0.1146814404432133,0.5749533388385906,0.2527807347336163,0.3062379928370735,0.24104862160321497
0.11523545706371191,0.5756381778656412,0.25437146185859605,0.30839513480395037,0.2421439551051985
0.11578947368421053,0.5762641031886023,0.2546607946781865,0.3086698136464582,0.24258427924934206
0.11634349030470914,0.5764681781867286,0.25598366271555395,0.3102388366361913,0.24263549233435805
0.11689750692520776,0.5772652483298286,0.2580948717440559,0.31148588446825776,0.24418667966589713
0.11745152354570637,0.5775976767677576,0.2590671908353269,0.3123659873176695,0.24520165390276422
0.11800554016620499,0.5828704314006373,0.2649964126316506,0.31265606815552177,0.24770450708050912
0.1185595567867036,0.5836012427885136,0.26545487041618304,0.31358864290847516,0.2480003556623198
0.11911357340720222,0.5853491417604811,0.2659502962350532,0.3180961269573449,0.2480003556623198
0.11966759002770083,0.5921486488776656,0.26624781998660263,0.3186928442622848,0.2486504966260757
0.12022160664819945,0.5931846484869491,0.27211591383654365,0.3198572094063674,0.24881984249554645
0.12077562326869806,0.5933290336511666,0.2748805441565287,0.3220749042820224,0.2495394115922105
0.12132963988919668,0.5941411215288567,0.2754675046084557,0.3230723908511201,0.2513589803756368
0.12188365650969529,0.5963655305971344,0.2760773448232451,0.3260865005156324,0.25601012692066005
0.12243767313019391,0.5973869618828034,0.2762747228327128,0.3273629720422256,0.256416878574032
0.12299168975069252,0.5990864791705486,0.2768621179264591,0.3278740933783247,0.2576980181078696
0.12354570637119114,0.5991405111987012,0.27974233160100714,0.3334347531565268,0.26112713658971104
0.12409972299168975,0.6018966824043142,0.2812950109593112,0.3337040611853877,0.26176253002012
0.12465373961218837,0.6082777560757605,0.2812950109593112,0.33386880899728283,0.2620196551473961
0.12520775623268698,0.6100251140459595,0.2820572380580385,0.3340647689851514,0.2621687402510963
0.1257617728531856,0.6112434858073752,0.2831099684468317,0.33441325645426845,0.2621687402510963
0.12631578947368421,0.6135184581224894,0.2851691205836573,0.3358210002093921,0.26351907082033993
0.12686980609418283,0.6155071387122061,0.28811283826763656,0.33687830020272574,0.2645410039029505
0.12742382271468145,0.6162099088140939,0.2883162747866248,0.33729584115819167,0.2690324769793755
0.12797783933518006,0.6204668437627594,0.2885618831183867,0.33787792168445124,0.26919332431424925
0.12853185595567868,0.6209306968967205,0.2898216855372951,0.3382073100231995,0.2701926185793861
0.1290858725761773,0.6219645363661697,0.29069281875118147,0.33838888532286543,0.2716993916180164
0.1296398891966759,0.6237865907944565,0.2960325230320442,0.33881742192762065,0.2733024921767378
0.13019390581717452,0.6237865907944565,0.29728153639630944,0.33958193649700574,0.274650337421271
0.13074792243767314,0.6238424791335593,0.2982528035154793,0.34091835381939495,0.27479073937961246
0.13130193905817175,0.6251117587529595,0.29847982528021605,0.34208340194131626,0.2752839099324147
0.13185595567867037,0.6255633186557515,0.2992207245035422,0.34230633504031827,0.2779254246084539
0.13240997229916898,0.6267205757673904,0.3010775013069033,0.3444066945839686,0.2800510596495406
0.1329639889196676,0.6269080460890719,0.30338457727171353,0.34522527632608074,0.28073901986290883
0.1335180055401662,0.6277465419002263,0.3044118963011367,0.3459674138779783,0.28469409221428255
0.13407202216066483,0.6277465419002263,0.30500595274475145,0.3477843141934433,0.2852818698890745
0.13462603878116344,0.6283718480046002,0.30682159406376064,0.34840051326849103,0.2852818698890745
0.13518005540166206,0.6299060987216767,0.3090270300521654,0.3486724692081885,0.2878257788630609
0.13573407202216067,0.6300576327405053,0.30918495245365735,0.34886773730026766,0.2878257788630609
0.1362880886426593,0.6302617484651928,0.31025391658585905,0.3521278114389912,0.28848087502141867
0.1368421052631579,0.6345112920933821,0.3129074563649786,0.3543877053730543,0.2886105087552466
0.13739612188365652,0.6348726429709707,0.31312284806286017,0.3547067683977443,0.29234368503094654
0.13795013850415513,0.6354794122900168,0.31397906483148735,0.35550390184202957,0.29325118172942916
0.13850415512465375,0.6362044076031484,0.31627296384209835,0.35707676637319286,0.2935115336409321
0.13905817174515236,0.638815049590738,0.3164749563776395,0.35710029991297076,0.29568641120330263
0.13961218836565098,0.6401360336093302,0.3177151397319685,0.35912174446800366,0.2959018161070305
0.1401662049861496,0.6404413836898557,0.31858391946544984,0.36040678616173333,0.29647317492815145
0.1407202216066482,0.6422688169103006,0.3191102998687603,0.36259994441177806,0.2981882603950973
0.14127423822714683,0.6422739341158944,0.3193186281655526,0.3626472672806244,0.29924503876004105
0.14182825484764544,0.6433119389984167,0.3210664301476396,0.36341426654496967,0.29924503876004105
0.14238227146814406,0.644059442765897,0.3212554989245609,0.36510307746712223,0.3003503596498332
0.14293628808864267,0.6444486119595403,0.3238526565661745,0.36522357931073807,0.3018566769995474
0.1434903047091413,0.6449830956410224,0.32471391945502553,0.3660550200828729,0.30272040243071263
0.1440443213296399,0.6485875964563418,0.32478237108854596,0.36654582393138907,0.30554828453415217
0.14459833795013852,0.6503825767931941,0.324893885810375,0.36654582393138907,0.3071778310403032
0.14515235457063713,0.6505587436682175,0.3256830355335796,0.3675748123162009,0.3071778310403032
0.14570637119113575,0.6520370583512243,0.3264205137025939,0.3688273593315834,0.3076895941381724
0.14626038781163436,0.6527491123455957,0.32666296892577773,0.3694974849168692,0.3076895941381724
0.14681440443213298,0.6531197567056259,0.32690299178019466,0.36977333480603775,0.30971186655856203
0.14736842105263157,0.6532269516796927,0.3298910356189417,0.3714124928895577,0.31146266449589133
0.14792243767313018,0.6536575516914626,0.33308412164671225,0.37201551698359414,0.31316503412499946
0.1484764542936288,0.6545714894549278,0.3330929238153757,0.37345825389361614,0.3132957671108976
0.1490304709141274,0.6639742380073443,0.33380139413852594,0.3742117370652961,0.31568529961762776
0.14958448753462603,0.6640799135464388,0.3338619037191852,0.37472195971644456,0.31676821116793613
0.15013850415512464,0.6647053309172274,0.3373209362052439,0.37516177782750976,0.31820486262775083
0.15069252077562326,0.6649912809014626,0.33770516787543603,0.37538498825192,0.31974396580613673
0.15124653739612187,0.6676760731266399,0.33805725003674375,0.37538498825192,0.32170844048504194
0.1518005540166205,0.6681804482519783,0.3402331743159651,0.37733018384238076,0.32325761523057683
0.1523545706371191,0.6694941368644663,0.34042917690297225,0.3774489083756144,0.32349217867457397
0.15290858725761772,0.6709016360264554,0.3421072462078426,0.3777584820414639,0.3239327063735217
0.15346260387811633,0.6755039690674232,0.3444473462998514,0.38021612605772565,0.3242885174143125
0.15401662049861495,0.6756712477077389,0.34466974238810716,0.38034706434632753,0.3255300970110077
0.15457063711911356,0.6773085801017512,0.3473281277428677,0.3812974464732571,0.325893651327476
0.15512465373961218,0.6777884037590166,0.3484517182629587,0.3814965774296467,0.32603336174744757
0.1556786703601108,0.6807116660601554,0.3489024724418286,0.3833918221882191,0.3260990154313022
0.1562326869806094,0.6823963151650897,0.3499302744882325,0.3833918221882191,0.3263038631401674
0.15678670360110802,0.6824169288856529,0.3499302744882325,0.383451970180997,0.32633484420141406
0.15734072022160664,0.683214208375443,0.35249790674859643,0.3855165403624424,0.3266748393327684
0.15789473684210525,0.68417308227102,0.3531633394362647,0.3865408595640662,0.32732705026460013
0.15844875346260387,0.6853443910692664,0.354660720375927,0.38757702848275477,0.3281596329072109
0.15900277008310248,0.6855650642704997,0.3565287404563843,0.3880362708813762,0.3282203940127848
0.1595567867036011,0.6857733063542913,0.356997731020947,0.38872656062385363,0.33116038566579487
0.16011080332409972,0.6871066129487112,0.35701111746348907,0.3911863904785543,0.3314708680598907
0.16066481994459833,0.6871066129487112,0.3576689719029054,0.39622164874303867,0.33166458471080396
0.16121883656509695,0.6889489824705598,0.35856375062728946,0.3972401658980177,0.33204699926497105
0.16177285318559556,0.6898085357420726,0.35870894459682284,0.3981937805532875,0.3340303740864011
0.16232686980609418,0.6900195959028839,0.35918965836444156,0.3983912076097143,0.3340303740864011
0.1628808864265928,0.69235118859074,0.3597813515752606,0.3999045409866207,0.3340362599427332
0.1634349030470914,0.6931755910801308,0.36073422842323694,0.40009758680781493,0.3398367453311901
0.16398891966759002,0.6950346607510812,0.36381666973997057,0.40018051473547245,0.34066914165681983
0.16454293628808864,0.6950346607510812,0.3644113601549721,0.4014927556309836,0.3438305232746139
0.16509695290858725,0.6972908659863036,0.3688507291480278,0.4014927556309836,0.3443397062735562
0.16565096952908587,0.6985392347517655,0.3688576449987265,0.4017616249426049,0.3443397062735562
0.16620498614958448,0.698717388583381,0.3697795467721658,0.4030718362350351,0.344690709319718
0.1667590027700831,0.6991988466568091,0.3699148053342699,0.4054084356414389,0.34513793990241076
0.1673130193905817,0.7015743680689914,0.37096735022222577,0.4057270180792706,0.3463537021422113
0.16786703601108033,0.7015743680689914,0.3721001538408284,0.4070201513990897,0.3476257779875465
0.16842105263157894,0.7024912292277925,0.37496435224708213,0.40755216212043704,0.3479040258996609
0.16897506925207756,0.7039942417199004,0.3761100801925592,0.4077028995551754,0.3486449480667374
0.16952908587257617,0.7043752638949918,0.3774416153774351,0.40785035768885025,0.34870416597206627
0.1700831024930748,0.7065593217766457,0.3774416153774351,0.4083190764064164,0.34928851277399386
0.1706371191135734,0.7098472106519219,0.37902050814031996,0.41036270186956186,0.3503661898202807
0.17119113573407202,0.7108170707112579,0.38145340852806303,0.41159323814522064,0.35199788826378464
0.17174515235457063,0.7124176375272221,0.3854407677094811,0.416070957693104,0.35581350559278785
0.17229916897506925,0.7139960589962268,0.3854407677094811,0.4185387313950513,0.35781595947085854
0.17285318559556787,0.7157226928395847,0.38630992503271955,0.42052111118042,0.3590742111819415
0.17340720221606648,0.716416077790345,0.3882336654364291,0.4211669905969986,0.362129626389394
0.1739612188365651,0.7169897110296064,0.38836136242046837,0.42177127252132096,0.36514045927729927
0.1745152354570637,0.7205744040840478,0.38956288236766956,0.4219058345868223,0.366696810100969
0.17506925207756233,0.7240996478996374,0.38980774224964937,0.4220007582273286,0.36772697893761985
0.17562326869806094,0.7250669270921833,0.3908629124687065,0.4224616486900832,0.3694220903946347
0.17617728531855956,0.7278486263009343,0.3910753513675989,0.42247516382302724,0.3699247356283892
0.17673130193905817,0.7286868681969348,0.3913318414443633,0.4247496269116535,0.3699279822027708
0.1772853185595568,0.7293406029421208,0.39158821301715496,0.42563508381874454,0.37275545046070774
0.1778393351800554,0.7301334849854529,0.3934431981845256,0.42563508381874454,0.3733774951227196
0.17839335180055402,0.7313028294358176,0.39392850109461347,0.42669729890150343,0.3742178806666895
0.17894736842105263,0.7320804078039911,0.39457716974073326,0.42749934473891094,0.37544379155675695
0.17950138504155125,0.7324389704691109,0.3960828747873042,0.42804629605511013,0.37701435774509406
0.18005540166204986,0.7342084581907611,0.3964961511473675,0.42866753466620544,0.3814181921111303
0.18060941828254848,0.7372842535943962,0.3964961511473675,0.4300307968548062,0.3814181921111303
0.1811634349030471,0.7392445056977226,0.39694270670404375,0.4300432357638083,0.3822217105002858
0.1817174515235457,0.7396204057855859,0.3976374064508874,0.43026720668140395,0.3844767433099298
0.18227146814404432,0.7431464138322855,0.39994106456555906,0.43026720668140395,0.3857749158860258
0.18282548476454294,0.7433152479158385,0.4001415575402781,0.4305914108713463,0.3903767109290822
0.18337950138504155,0.7452825515176966,0.4006384583856948,0.43211610666249073,0.39113041468631427
0.18393351800554017,0.746437303806753,0.4029251370955507,0.43367392437730734,0.39136197078314877
0.18448753462603878,0.7468613419299716,0.40330253469116356,0.4379353681001645,0.391994550104649
0.1850415512465374,0.7481387703096544,0.40462162587853756,0.43895293634602844,0.39204371328088367
0.18559556786703602,0.748157097567239,0.40506912930999855,0.43916319061712816,0.39269068194731654
0.18614958448753463,0.7494812100748202,0.4055182641525777,0.44120047653763805,0.3928796051634499
0.18670360110803325,0.7498002659541274,0.40633778993060193,0.4443601197284014,0.3935687083453775
0.18725761772853186,0.750311016947335,0.4070266961858572,0.44585576334428784,0.3938732552281373
0.18781163434903048,0.7511961540120373,0.4078138876902007,0.44622976387963126,0.396796058087438
0.1883656509695291,0.752711149566692,0.4079830121411823,0.4469950659539309,0.3972538263118422
0.1889196675900277,0.7563091507276364,0.40858402583975173,0.44759554310967636,0.398332305599823
0.18947368421052632,0.7596897562640296,0.40861324188125936,0.4480050945107563,0.40057567989222265
0.19002770083102494,0.762049316957161,0.4107105511254456,0.44897288565295296,0.40072001656492917
0.19058171745152355,0.76290693003796,0.4137856692084721,0.45036085926142605,0.40106008403791377
0.19113573407202217,0.7642893853780637,0.41438333909333414,0.450641506721418,0.4014308525306949
0.19168975069252078,0.766096337517614,0.4146843726940076,0.45317279275721845,0.401611588795227
0.1922437673130194,0.7671998138869552,0.4167290497065021,0.45531039056577094,0.4016704678906925
0.192797783933518,0.7688484982486352,0.4171302842932455,0.4557901067943742,0.40326283745971403
0.19335180055401663,0.7689230526029943,0.41730488096050466,0.4560029790294401,0.4033609190024822
0.19390581717451524,0.7689908288875279,0.41794576614486756,0.4575724825373819,0.40415993794350685
0.19445983379501386,0.7714297058979895,0.4193351113318045,0.45932695164775594,0.4065857689641286
0.19501385041551247,0.7726932925985096,0.41960520303924986,0.46023581936678476,0.40762662470460537
0.1955678670360111,0.7740513362150192,0.42015384164159814,0.4614743958619473,0.4081268825318628
0.1961218836565097,0.7741804998183054,0.4213925517084491,0.4629506451308019,0.40894556076992694
0.19667590027700832,0.7744935363816118,0.4220665291937454,0.4629506451308019,0.4093501612429677
0.19722991689750694,0.7750524750334172,0.42252578123286394,0.46336965359741594,0.4110607481905375
0.19778393351800555,0.7766390761703977,0.4239109742904896,0.46336965359741594,0.4137615960069524
0.19833795013850417,0.7767482118868162,0.4244360575601354,0.46342441860949546,0.41421680771838143
0.19889196675900278,0.7773999784287466,0.42510608961728347,0.46637614329218263,0.41502863370284515
0.1994459833795014,0.7791416870388271,0.426350081139322,0.46674899971314127,0.41533397104484426
0.2,0.7797952219975907,0.42672394994416935,0.4683388871094533,0.4156109948349056
0.20055401662049863,0.7823257386472882,0.42721859970077736,0.46854272980216555,0.41637170089611
0.20110803324099724,0.7825277544994684,0.4279567969298797,0.468785365257224,0.41682474808909464
0.20166204986149586,0.7870484669228982,0.42820159583153516,0.4696841335672715,0.4168722711166231
0.20221606648199447,0.7871582485834904,0.42945528292207363,0.470538065539744,0.41741023063456834
0.2027700831024931,0.787781962572994,0.4301526811449433,0.4713534668425578,0.41745026492276344
0.2033240997229917,0.7924130970151722,0.4303378571435197,0.4714155391525632,0.4192815709006872
0.20387811634349032,0.7927448255151257,0.43071133022083535,0.47580773939227267,0.4232499555078811
0.20443213296398893,0.7930000208390576,0.43159919847912165,0.47693295122932283,0.42374952725549947
0.20498614958448755,0.7970237599949139,0.43177715169258585,0.4802282743625586,0.42495734849983957
0.20554016620498616,0.7974681031541586,0.43192698700664284,0.4802312876860447,0.43142105821780075
0.20609418282548475,0.7989427856219266,0.4328337698225216,0.4804421477743012,0.43262759006953344
0.20664819944598337,0.8001127358113194,0.43298343397319444,0.48072807880228047,0.43278957684694513
0.20720221606648198,0.8007639194337549,0.43298343397319444,0.48091835014212203,0.4332933802388488
0.2077562326869806,0.8037538411232786,0.43355858749573345,0.4812473175014616,0.4376319742683073
0.2083102493074792,0.803797006934253,0.43524954385129566,0.4818453864219629,0.43866347516018805
0.20886426592797783,0.8070470316961034,0.4360526820515963,0.48225232993306927,0.43888044380372276
0.20941828254847644,0.8086784874608455,0.43650433835718067,0.4822735345924069,0.43973763821327505
0.20997229916897506,0.8088691793072111,0.4372439667463205,0.48419040163314453,0.4400468379576372
0.21052631578947367,0.8089464027770085,0.43742421549749194,0.4870039749347738,0.44086218276112016
0.2110803324099723,0.8098220259906189,0.4388167666386524,0.48886489240744285,0.44137597781026366
0.2116343490304709,0.8127170882661138,0.4408569867989553,0.4913298375332476,0.4426436222931271
0.21218836565096952,0.8130480462899632,0.44088009530695194,0.49140136490476677,0.44264704800321863
0.21274238227146813,0.8132367155736816,0.4414641296718947,0.49140136490476677,0.44264704800321863
0.21329639889196675,0.8149689502494487,0.44186383174904253,0.4919261673368924,0.44281065769631556
0.21385041551246536,0.815594897900397,0.4420054902566103,0.4932638644555394,0.4466508120496026
0.21440443213296398,0.815672675129513,0.44249637263468267,0.4934135693734213,0.44673641530749164
0.2149584487534626,0.8169776800256454,0.44600971610212037,0.493930309553961,0.44699326291830305
0.2155124653739612,0.8173842765031943,0.4485697065927625,0.49650614209117155,0.4478602137164216
0.21606648199445982,0.8180021516976936,0.45049278567189416,0.4976406244131868,0.44794229858685675
0.21662049861495844,0.818474168053244,0.4519505174849471,0.5017221363207213,0.44794229858685675
0.21717451523545706,0.8203747114240018,0.4519813154340029,0.5019604672055417,0.44930226897888037
0.21772853185595567,0.8210276523690904,0.4526268465974793,0.5055658653368148,0.44958933668908346
0.21828254847645429,0.821818680538176,0.4532875252343781,0.5080484714749719,0.4496304755125658
0.2188365650969529,0.8227082864271317,0.4534918969867736,0.5085586400452914,0.44963218381402054
0.21939058171745152,0.8228794595716504,0.455112495371127,0.515814095302032,0.44989050553881027
0.21994459833795013,0.823486282516755,0.455112495371127,0.5219660081143106,0.45140539061697305
0.22049861495844875,0.8236671191428734,0.4554198581945573,0.5221948258232645,0.45160956427207477
0.22105263157894736,0.8270972464937609,0.4558502983852831,0.522627293629591,0.45319313814921847
0.22160664819944598,0.827624330509451,0.45811751282697494,0.523950359776351,0.4553125936126259
0.2221606648199446,0.8281160468872636,0.4586732018931844,0.5264350569832189,0.45544772495462765
0.2227146814404432,0.8308472886705455,0.4589890163820981,0.5286191750812821,0.4569216725124989
0.22326869806094182,0.8310802168954384,0.45905226520842973,0.5286191750812821,0.4579478169508565
0.22382271468144044,0.8315210494691325,0.45914664585843296,0.5289038604226357,0.4591297537551846
0.22437673130193905,0.832856617547565,0.46138947687628207,0.5289566502822604,0.4598721524942708
0.22493074792243767,0.8333654777888445,0.46265239944993397,0.5290756234744302,0.4605400295018538
0.22548476454293628,0.8336939917383682,0.462656361483478,0.5291594792940515,0.46658453365421015
0.2260387811634349,0.8339994975514006,0.46487883774552985,0.5301685275525498,0.46730676404415517
0.22659279778393351,0.8347830380807231,0.4660462681878001,0.5318490150978554,0.4674412252287722
0.22714681440443213,0.8383600562654772,0.46950159723295254,0.5320906816744484,0.470759333844035
0.22770083102493074,0.8389316009750304,0.47030135825126385,0.5326793385474964,0.47165989982267575
0.22825484764542936,0.8406059200359474,0.47080241141657675,0.5330753822606827,0.4725833851269088
0.22880886426592797,0.8417777081555432,0.47093706741212443,0.5335290731966279,0.4726560741828739
0.2293628808864266,0.8423930636341004,0.47218906745022005,0.5338989492702337,0.472884783433708
0.2299168975069252,0.8430657521095765,0.47342937069563795,0.5341688197825575,0.4740311743838571
0.23047091412742382,0.8435780490304884,0.4735403764954657,0.5342321717231647,0.4748100778132383
0.23102493074792244,0.8440919639115027,0.47483577447458175,0.5358411390822121,0.47570629506464324
0.23157894736842105,0.8444216578112889,0.47495820927647014,0.5365181016287667,0.4760188547146262
0.23213296398891967,0.8456019621244496,0.4762178772274815,0.5365984161456263,0.4786615315861506
0.23268698060941828,0.8463372075027765,0.4766104436919439,0.5366277258377512,0.47974495486498014
0.2332409972299169,0.8478714444370351,0.4800707363931953,0.5376385430289328,0.48020736763826694
0.2337950138504155,0.8491828776413658,0.48105392872913394,0.5384678972539896,0.48094805400463764
0.23434903047091413,0.8511619340874269,0.4890739584766383,0.5386569617809055,0.48261703434916453
0.23490304709141274,0.8528262301502747,0.48910232607549453,0.5391940083348961,0.4834393412030855
0.23545706371191136,0.8541774499306806,0.4897525793067508,0.5411253036469502,0.48421472102097984
0.23601108033240997,0.8550640216418364,0.4913643170712134,0.5418795561524106,0.4850530246010936
0.2365650969529086,0.855557145983165,0.4921385026639791,0.542198593573131,0.4863427304454648
0.2371191135734072,0.8567782249580558,0.49237373196631046,0.542970655530109,0.48679027953735265
0.23767313019390582,0.8572670394057239,0.4932131977900329,0.5434196294240716,0.48842611121486046
0.23822714681440443,0.8588217960780968,0.4932131977900329,0.5440257423546494,0.4889114905152069
0.23878116343490305,0.8589126071678639,0.4954579787269763,0.5448662643094397,0.4889795864837812
0.23933518005540166,0.8597127425354468,0.4958828067610683,0.5449032289287974,0.48953321877952755
0.23988919667590028,0.8609587721888563,0.49596880288120876,0.5465054420700041,0.4899498635525556
0.2404432132963989,0.8613555762059006,0.496278677311754,0.5465225993550955,0.49070049062538246
0.2409972299168975,0.8616824163044821,0.49702665807577706,0.5472585888191546,0.4968073550097366
0.24155124653739612,0.8622403971388372,0.499721509742791,0.5479900317241259,0.49704205841619736
0.24210526315789474,0.8629318995143038,0.5003639712324006,0.5482448368889838,0.49710872506161935
0.24265927977839336,0.8636464304390447,0.5008760818083896,0.5497746721539379,0.4993110287077553
0.24321329639889197,0.8657715477796789,0.5041345166008349,0.5538150058825898,0.4999015535492211
0.24376731301939059,0.865929175038025,0.50492510040307,0.5541435120979866,0.5016114243841155
0.2443213296398892,0.8671676997382507,0.5076090835965613,0.5552475822155645,0.5025476337180613
0.24487534626038782,0.8678712439935891,0.5080794029720097,0.5559736204510054,0.5025665816072445
0.24542936288088643,0.8678759541046288,0.5095190233097269,0.556326671334132,0.5051037714678632
0.24598337950138505,0.8678759541046288,0.5098158108909144,0.5571754713791597,0.5062065745417557
0.24653739612188366,0.8700837464128255,0.5125041318552195,0.5575150507901264,0.5070474752369928
0.24709141274238228,0.8739382635314201,0.5137298970391723,0.5575981112510474,0.5085963927362547
0.2476454293628809,0.8745098711827273,0.5158989626568683,0.5576586846092995,0.5133923553204698
0.2481994459833795,0.8750453249516568,0.5170053250798068,0.5587758093083495,0.5133923553204698
0.24875346260387812,0.8758525630866673,0.5191890593654008,0.5596209461795949,0.5138870467273641
0.24930747922437674,0.8761669238963387,0.5217498657526122,0.5605169878920068,0.5139775455999521
0.24986149584487535,0.8761669238963387,0.5217498657526122,0.5611687691011021,0.5144288239143752
0.25041551246537397,0.8797855669031391,0.5246701184876116,0.5613640308898009,0.5151996939047104
0.25096952908587256,0.8800122620210954,0.5255155895735635,0.5629878519778617,0.5156795832720206
0.2515235457063712,0.8812047512119837,0.5275051673122714,0.567132912671246,0.517452002527798
0.2520775623268698,0.8833585790937817,0.5275845678664708,0.5676903405280639,0.5175353428064318
0.25263157894736843,0.8836458007712243,0.5279095442652849,0.5686905401195167,0.5177612615736021
0.253185595567867,0.8838557396505141,0.5279095442652849,0.5694209266298201,0.5211683186439979
0.25373961218836566,0.8866191289333539,0.5286758322815172,0.5701907761448329,0.5229661583732185
0.25429362880886425,0.8878992709143121,0.5288877805786893,0.5721559294059828,0.5242867867262869
0.2548476454293629,0.8901011655704856,0.5288988836126207,0.5744446150674904,0.5251381368714716
0.2554016620498615,0.890277794741031,0.5295336344881718,0.5756239449339577,0.5251503365852893
0.2559556786703601,0.8911630790099873,0.5322450006601658,0.5760235921247215,0.5261610947348493
0.2565096952908587,0.8913560889811699,0.5322604249728169,0.5784913586260427,0.5275753233568078
0.25706371191135735,0.8922215941549949,0.5330661364549306,0.5793691954522312,0.5286273456128553
0.25761772853185594,0.8965633776582269,0.534744869732211,0.5809000454123204,0.5286273456128553
0.2581717451523546,0.8968364471952328,0.5354089268668629,0.5818542406272804,0.5295567820655109
0.25872576177285317,0.8977037349196553,0.5354543566143679,0.5831800797164166,0.5322214994230511
0.2592797783933518,0.8978956303171232,0.536283288650989,0.5836112367441553,0.5328260538572062
0.2598337950138504,0.9006359404389783,0.5363618218197131,0.584432640038453,0.5335284466328921
0.26038781163434904,0.901489725823701,0.5364586279812211,0.5849551349936842,0.5379672193051034
0.26094182825484763,0.9020611494379882,0.5368563533948676,0.5851446661146353,0.5384310565823948
0.2614958448753463,0.9027183195230107,0.5369063460624351,0.5865862665690295,0.5384310565823948
0.26204986149584486,0.9028575349703958,0.5385359876101743,0.5878669299915945,0.5388913943550989
0.2626038781163435,0.9045230087716211,0.5391437146925744,0.5888517213098686,0.5397264501714608
0.2631578947368421,0.9070636118042518,0.5393961055885026,0.5898514051617404,0.5406111728143808
0.26371191135734073,0.9084467812423485,0.5419788035388025,0.5912536345054739,0.5409161704676322
0.2642659279778393,0.9087692997372004,0.5424730246665086,0.5912536345054739,0.5409161704676322
0.26481994459833796,0.909620793570081,0.5449193064088893,0.591979837493638,0.5419446056120776
0.26537396121883655,0.9098713655134344,0.5462662896888415,0.5921568542182151,0.5423524597600938
0.2659279778393352,0.9098713655134344,0.5473256862762291,0.5936250603095982,0.5427059177168759
0.2664819944598338,0.9115807865258625,0.5482250126227296,0.5981970079208264,0.5443138854248208
0.2670360110803324,0.9118480305639008,0.5486631950881211,0.5984672358558463,0.5445307459394272
0.267590027700831,0.9126707163364421,0.5488384810056215,0.5988347547837491,0.544967432942008
0.26814404432132966,0.9141843184728772,0.5503160360610609,0.5989319669850584,0.5456217512778224
0.26869806094182824,0.9148803667961132,0.5504841682721886,0.599018967512462,0.5468100059831151
0.2692520775623269,0.9156943219678616,0.5506868824282539,0.5997731415852493,0.5470578286391978
0.2698060941828255,0.9165080211728726,0.5507317093776558,0.6008020961708409,0.5472714099976245
0.2703601108033241,0.9169213114707119,0.5516361181640164,0.6014584368283129,0.5476285447330443
0.2709141274238227,0.9183327963383376,0.5527155588310927,0.6015420440267557,0.5502481330124822
0.27146814404432135,0.9183666190980162,0.5537619483082363,0.6018947044252575,0.5504743537514304
0.27202216066481993,0.9186528426094434,0.5540486825398903,0.6022484022881734,0.5513050606421678
0.2725761772853186,0.9190873988499847,0.5544464380546157,0.602784457866956,0.5513909759861453
0.27313019390581716,0.9196875894891097,0.5546592566239678,0.6027927851987186,0.5519626730698934
0.2736842105263158,0.9199683470407944,0.5550622215445798,0.6031099407659145,0.5522421115996061
0.2742382271468144,0.9210322333134542,0.5553411576952494,0.6033453319261893,0.5536924426492158
0.27479224376731304,0.9214215812646719,0.5568276868055528,0.6048464829257739,0.5542044479073601
0.2753462603878116,0.9247388932163715,0.557785819330266,0.6050103185851122,0.5552560340401963
0.27590027700831027,0.926036116303396,0.55842825590366,0.6056613410487914,0.5570816991787515
0.27645429362880886,0.9275033694589458,0.5588896132366865,0.6074915795394032,0.5571684787391521
0.2770083102493075,0.9276859791472751,0.5592916735075902,0.6074915795394032,0.5587564903956181
0.2775623268698061,0.9286679277405848,0.5595146504198939,0.6079314614791715,0.5593909055941781
0.27811634349030473,0.9302159849655887,0.5605912840118311,0.6085136441714999,0.5600628369190019
0.2786703601108033,0.9322473682134187,0.5608325009075149,0.6087525143183623,0.5605862627899891
0.27922437673130196,0.9323996020285197,0.5637261708952437,0.6104603893660084,0.5607367704416867
0.27977839335180055,0.9324930812905586,0.5650412353050592,0.611866804873201,0.5627280906560017
0.2803324099722992,0.9327694888325272,0.5663409124703187,0.611866804873201,0.5638292629460576
0.2808864265927978,0.9357952634956721,0.566564616547166,0.612622560072186,0.5650092563232566
0.2814404432132964,0.9367249278827529,0.566564616547166,0.6134960726651737,0.5657098461859732
0.281994459833795,0.9369833187724111,0.5672186551086078,0.6140263532810436,0.5659767547337946
0.28254847645429365,0.9390472527226326,0.5691363405206432,0.6154042914476842,0.5677286591478975
0.28310249307479224,0.9393690849372089,0.5694233919549764,0.6170959252895378,0.5678518736325852
0.2836565096952909,0.9403202223250565,0.5713836412321295,0.6204503277236079,0.5679130911083388
0.28421052631578947,0.940577111945176,0.5713836412321295,0.6209094369228276,0.5680959635064149
0.2847645429362881,0.9428017721671875,0.5758572245103843,0.6214904814252838,0.5686227581231426
0.2853185595567867,0.9453887051886448,0.5785451987319209,0.6216942997977166,0.5686325955320524
0.28587257617728534,0.9458758271745585,0.5813209328625542,0.6237067196642816,0.5687399727957987
0.28642659279778393,0.9459556205051026,0.5813635180093479,0.6249274261195421,0.5691872133132895
0.2869806094182826,0.9468935972527057,0.5846313975607292,0.6270048911019294,0.5743148192745424
0.28753462603878116,0.9474464290114899,0.586125148397787,0.6277023275893414,0.5747395778784017
0.2880886426592798,0.9478874491923244,0.5884801683071365,0.6282231662810045,0.5752967328435875
0.2886426592797784,0.9482515510562879,0.5885346873789343,0.6283437293618017,0.5761332975648513
0.28919667590027703,0.9484169721611676,0.5929495470217675,0.6290191508738013,0.5768423548197354
0.2897506925207756,0.9501227619764184,0.5930785230359872,0.630659972393683,0.5769342748569909
0.29030470914127426,0.9511502107459173,0.593094396603347,0.6317329378069756,0.5776320344072224
0.29085872576177285,0.953445995506766,0.5931291716649171,0.6325390247110738,0.5796916266414067
0.2914127423822715,0.9577957772242099,0.5936001540699299,0.6371237025284956,0.5799742345861881
0.2919667590027701,0.9585644088243257,0.5961700204004019,0.6371237025284956,0.5842324879353907
0.2925207756232687,0.9587740760426771,0.5964055968064836,0.6387891540217544,0.586122042012547
0.2930747922437673,0.9593838633459159,0.5969762249533693,0.6397240977498846,0.5878962886026483
0.29362880886426596,0.9596972807139545,0.5993105443464296,0.6402906702829899,0.5904696468013593
0.29418282548476454,0.9598672555331894,0.5996510314533677,0.6404157986291992,0.5924834816621986
0.29473684210526313,0.960257981751554,0.6007954259629265,0.641068576015089,0.5925154927903339
0.2952908587257618,0.9619891230966942,0.6008343980036192,0.6436298838667458,0.5934525354235678
0.29584487534626036,0.963696939049359,0.6015199441471657,0.6443856398757905,0.5939961028954472
0.296398891966759,0.9641253544296471,0.6016357928963052,0.6450177268249387,0.5962571572590475
0.2969529085872576,0.9656731788701222,0.6026695200612724,0.6455527460999745,0.5982760085464931
0.29750692520775623,0.966254036074771,0.6037608148799615,0.6465672141153833,0.6007917430705838
0.2980609418282548,0.9670397810071252,0.6052574538904343,0.6467687929910084,0.6014909199611925
0.29861495844875346,0.9675060520161034,0.6089312524360426,0.6470767383778967,0.6018678297060954
0.29916897506925205,0.9677015528095124,0.609709296718362,0.6484075855590666,0.6027067466361614
0.2997229916897507,0.9686357606448803,0.6124533571038182,0.6537730113394703,0.6033280606570923
0.3002770083102493,0.9697455598639273,0.6124990311648423,0.653779760965572,0.6033510904828469
0.3008310249307479,0.9699627929843312,0.6128272318126503,0.6553778486377752,0.6034184359699651
0.3013850415512465,0.9712008554635426,0.6132491564738071,0.6558399547623206,0.6036840324513549
0.30193905817174516,0.9721394503099196,0.6135021580088938,0.6564837708362165,0.6070914620489345
0.30249307479224374,0.9725615769935045,0.615601308335134,0.6582850509416608,0.6077298255397664
0.3030470914127424,0.972660006430348,0.615601308335134,0.6594526985446585,0.6095448511915746
0.303601108033241,0.9739470372922597,0.6172578694166025,0.6598991575995351,0.609749064872742
0.3041551246537396,0.9768807459145346,0.6189313251914506,0.6598991575995351,0.6106972313393049
0.3047091412742382,0.9773199722649983,0.6197946881956915,0.6609014704299943,0.6113230440396348
0.30526315789473685,0.9800030165999708,0.6200575366026335,0.6615433547375784,0.6128975691967531
0.30581717451523543,0.9815578724424411,0.6228466923275826,0.6643292870224482,0.6144420501726207
0.3063711911357341,0.9818617876480527,0.6230756743858461,0.664991595465907,0.6160618425502441
0.30692520775623267,0.9819089037168645,0.6232214927331176,0.665105970447928,0.6170960282759352
0.3074792243767313,0.9820529763780435,0.6236315675217105,0.6662287144891744,0.618970777924187
0.3080332409972299,0.9821601881582351,0.6242232855706659,0.6663051996820107,0.6215529807810364
0.30858725761772854,0.9829207456134742,0.626691838286103,0.6664695549582262,0.6221189354563426
0.3091412742382271,0.9846002562027698,0.6292648140511476,0.6682578061904222,0.6224358506460722
0.30969529085872577,0.9846072247650821,0.6311771510807642,0.669589209395849,0.623568408614556
0.31024930747922436,0.9849117128532637,0.6325160671424374,0.6697986519337409,0.6235763738131869
0.310803324099723,0.9859498214741635,0.6331100523059826,0.6697986519337409,0.6253163183638055
0.3113573407202216,0.9859867374781895,0.6334551377981806,0.6708821281889351,0.6276907880210433
0.31191135734072023,0.986269121791452,0.6363175555890779,0.671294701551446,0.6277411432377851
0.3124653739612188,0.9867559476329113,0.6385113119298711,0.6713652670050754,0.6284493466002191
0.31301939058171746,0.9869892842873361,0.6398954536055962,0.6761508916960751,0.6288836993659156
0.31357340720221605,0.9882803944150685,0.6404671660491416,0.6771378278757112,0.6305460601563428
0.3141274238227147,0.9889943379133835,0.6408293986624228,0.6795252209766613,0.6308452133324544
0.3146814404432133,0.9894607068580455,0.6412685816752538,0.680105143001225,0.633515154115224
0.3152354570637119,0.9905128279283573,0.6419012489230841,0.680906228949466,0.6361346549588706
0.3157894736842105,0.9916405570864686,0.6429176393377223,0.6816936873082063,0.6435484099782051
0.31634349030470915,0.9920478941333325,0.6447900691299867,0.6830977691013854,0.6437397188785868
0.31689750692520774,0.9924461989043927,0.6455229784895288,0.6846654532525056,0.6459298892556378
0.3174515235457064,0.9925599721208327,0.645877445819685,0.684686266280929,0.6467790103556378
0.31800554016620497,0.9927736215498045,0.6478326169796723,0.6847105211109246,0.6499527579955089
0.3185595567867036,0.992848598939922,0.6490388654766929,0.6858479488304314,0.6500203474013693
0.3191135734072022,0.9929997120521526,0.6495878192022708,0.6859415805940208,0.650611406771376
0.31966759002770084,0.9932125783804212,0.6497335867827921,0.6861517388449908,0.6513242314932512
0.32022160664819943,0.9957220345828893,0.6574584104119506,0.6864058630609425,0.651854530468159
0.3207756232686981,0.9982765595233252,0.6581389124417889,0.6867514596060874,0.6529602682895482
0.32132963988919666,0.9990023002710394,0.6584331391556184,0.687301926891251,0.6552426096888258
0.3218836565096953,0.9996899154094376,0.6589672537548484,0.6879875131306968,0.6557140603182475
0.3224376731301939,1.0025455983534912,0.6599987458126724,0.6879875131306968,0.6564797479886126
0.32299168975069253,1.0026882013610132,0.6614435323103431,0.6882327997707163,0.6565923776940796
0.3235457063711911,1.0027460398610657,0.662849565311299,0.6885620585403929,0.6565923776940796
0.32409972299168976,1.004752586289231,0.6634261730300676,0.6887655474737279,0.6590905319773492
0.32465373961218835,1.00515322223973,0.6663018785184962,0.6906308588282195,0.661446872420003
0.325207756232687,1.0061541785369494,0.6667324755391058,0.6910175981418701,0.6626485815960627
0.3257617728531856,1.006660593714104,0.6678625633554676,0.6934561783892305,0.6629994560349187
0.3263157894736842,1.006660593714104,0.6691002688126845,0.6937804036815707,0.6632710771036258
0.3268698060941828,1.0068751343925224,0.6712301940241443,0.6939267298413427,0.6639339224558625
0.32742382271468146,1.007138202215052,0.6716061302433475,0.6940689399001599,0.6651853902604525
0.32797783933518004,1.0097592294487703,0.6717564466339797,0.6949812546663172,0.6651853902604525
0.3285318559556787,1.0119074088408837,0.6717967432998924,0.69542109209106,0.6651853902604525
0.3290858725761773,1.0138490443463926,0.6719416080004602,0.6970510649536311,0.6666561353255468
0.3296398891966759,1.0139415285129116,0.6725642652606909,0.6978441371421947,0.6708683818601138
0.3301939058171745,1.0161015180042865,0.6729421687588916,0.7036325804472662,0.6713281480934576
0.33074792243767315,1.0190364684701156,0.6775615229423843,0.7043101265147431,0.6727184854324012
0.33130193905817173,1.020053526616157,0.6781556950434328,0.7059365794849302,0.6733869743387972
0.3318559556786704,1.0201598549226625,0.6811647108708777,0.7064068744318104,0.673967779132065
0.33240997229916897,1.0223125147533458,0.6816243860131094,0.7066087317568571,0.6757908950455922
0.3329639889196676,1.0224975584803815,0.681789270719768,0.7080335505775686,0.6764097494274381
0.3335180055401662,1.0228313098497905,0.6824517355754646,0.709270374036305,0.6786576102674658
0.33407202216066484,1.0258233793138072,0.6824840047416546,0.7097041940055937,0.6797869453256088
0.3346260387811634,1.0258408085518245,0.6852606162732864,0.709731585728708,0.6797869453256088
0.33518005540166207,1.0260323788383106,0.6854431783655477,0.7110532595505942,0.6798141805659526
0.33573407202216066,1.0274022375778789,0.6878883763060519,0.7119733483651156,0.6803980993942036
0.3362880886426593,1.0278469854077503,0.6891844930568913,0.7148120130064055,0.6807582845134131
0.3368421052631579,1.0287013089918322,0.6904867619653007,0.7151830765344265,0.6821387085251002
0.33739612188365653,1.0287736921448847,0.6928693520573069,0.7161705219132782,0.6841697379519169
0.3379501385041551,1.0299894446829965,0.6930409210740165,0.7172844271701768,0.684209191714082
0.33850415512465376,1.0301026097855546,0.6933484737607161,0.7181338886538473,0.6843281142984601
0.33905817174515235,1.0319625262648386,0.6947232914292361,0.7188436817277895,0.6844133579359318
0.339612188365651,1.0341129014258226,0.6953459200364864,0.7215786397260529,0.6854959213039867
0.3401662049861496,1.0343065932522562,0.6961599035507313,0.7222132953473503,0.6865888425506275
0.3407202216066482,1.0350976262792149,0.698295714212814,0.722747999404784,0.6866491299760014
0.3412742382271468,1.035527927499824,0.6983590222342388,0.7232423604456586,0.6869629831349777
0.34182825484764545,1.0381915822279781,0.700080057889314,0.724203724662452,0.687911126069004
0.34238227146814404,1.040686097966635,0.7007763949999068,0.724327453333856,0.6891040020758308
0.3429362880886427,1.0409469539767506,0.7013809410718097,0.7243798894107896,0.69026494355445
0.34349030470914127,1.0417485971406273,0.70244142136893,0.7245859472797792,0.6904794925738644
0.3440443213296399,1.0424229472757374,0.7027594826583845,0.7249387738797365,0.6904794925738644
0.3445983379501385,1.0426754713578439,0.7040097263481853,0.7256331472488358,0.6912610868551928
0.34515235457063714,1.043942591902486,0.7074371845564338,0.7278139975354129,0.6913297101209145
0.34570637119113573,1.0452463397678378,0.7084650191854991,0.7280663931124057,0.6915911808391049
0.3462603878116344,1.0485922246683337,0.7090024171535548,0.728514115853355,0.6924793657876467
0.34681440443213296,1.0499692854962541,0.7107520551769937,0.7285786594501189,0.6946855435442632
0.3473684210526316,1.050732889618702,0.7146484686969921,0.7310270040928258,0.6950729368214897
0.3479224376731302,1.0521910970361459,0.7173968855986755,0.7322288585007741,0.6955508185688651
0.34847645429362883,1.0523600826990536,0.7174704341925849,0.7367659947772742,0.6955508185688651
0.3490304709141274,1.0543171421570974,0.7188874668749268,0.7378338599161567,0.6974271186395012
0.34958448753462606,1.055676850674345,0.7195422793134385,0.7397166727471596,0.7002956918622308
0.35013850415512465,1.0557140186860534,0.7204734418410396,0.7399416768481446,0.701142135737315
0.3506925207756233,1.0559405990360213,0.7209147687380373,0.741089059091302,0.7040211097550487
0.3512465373961219,1.0564423169024293,0.7210535756223189,0.7413960669676072,0.7046219229190731
0.3518005540166205,1.0584038342708841,0.7231986587925211,0.7415019660853335,0.704743975583638
0.3523545706371191,1.0602673944292884,0.7232603103426248,0.7419738584240549,0.7056193522738231
0.35290858725761776,1.0602673944292884,0.7247118647472974,0.7421689656139691,0.7063743599159624
0.35346260387811634,1.0606378468879425,0.7258200362552778,0.7425404431966949,0.7074089369591324
0.35401662049861493,1.0644604817135412,0.7271296727693669,0.7426011122429611,0.7080869982452428
0.3545706371191136,1.0647867492225196,0.7275311110342754,0.7434371069812795,0.710775554581081
0.35512465373961216,1.06558749156549,0.7287004269329578,0.7460068773499956,0.7147140326681757
0.3556786703601108,1.0657636784417281,0.7290609587003398,0.7480512511533512,0.7158456778339901
0.3562326869806094,1.0663865428182158,0.7300748659576459,0.749610312153205,0.7159116168472152
0.35678670360110804,1.0673756974119208,0.730775639475544,0.749610312153205,0.7182858233574728
0.3573407202216066,1.0676482222956574,0.7321301895365142,0.7549874475359095,0.7190618272077489
0.35789473684210527,1.0678283164484277,0.7359926023799762,0.7574174561158666,0.7191649436958054
0.35844875346260385,1.0681885807073472,0.7373996627317102,0.7575345252300328,0.7214945997838376
0.3590027700831025,1.0684049940716567,0.7389782650661163,0.7583882224520381,0.721574594723803
0.3595567867036011,1.0695086404506455,0.7417229850241799,0.7602544662731838,0.7217111297067935
0.3601108033240997,1.0697248229715124,0.7429588580783285,0.7603027888849181,0.7233936497126516
0.3606648199445983,1.0702365642557816,0.7454895202214374,0.7611595157084085,0.7254621376313207
0.36121883656509696,1.0703934547156426,0.7460450673712797,0.7612417104916203,0.7254886583636904
0.36177285318559554,1.071026117455786,0.7460450673712797,0.7631080547967319,0.7259219445522518
0.3623268698060942,1.0743343751964267,0.747938449871897,0.7636205824651796,0.7259979196533418
0.3628808864265928,1.0753626732893657,0.7481969541718426,0.7656298206902394,0.7262078968864675
0.3634349030470914,1.0758182359642863,0.7486249088508475,0.7667326494885205,0.7274041360668142
0.36398891966759,1.078374485990943,0.7513291877942068,0.7675649376401099,0.730477167635163
0.36454293628808865,1.079560422177613,0.7536760669645337,0.768388280668402,0.7316694227592999
0.36509695290858724,1.0811544707617695,0.7536760669645337,0.7684548132718787,0.7326741124322887
0.3656509695290859,1.0818162282467556,0.755555993155657,0.769062527070738,0.7333250103252971
0.36620498614958447,1.0831046610400386,0.7562436410161641,0.7695119276074884,0.7354772350055914
0.3667590027700831,1.0833969770480492,0.7581002731078471,0.7699287719227583,0.7357738532292859
0.3673130193905817,1.0841691742050505,0.7583092784721995,0.7717958444584269,0.73609602278517
0.36786703601108034,1.0873658343015582,0.7583979112704118,0.7732472206237783,0.7371213337641592
0.3684210526315789,1.0889760173451093,0.7593631813638477,0.7738825012473447,0.741001704840753
0.36897506925207757,1.0910327010638083,0.7595299273425106,0.7740779150565049,0.7419635872648384
0.36952908587257616,1.0912743205644215,0.7597973629500994,0.7740779150565049,0.7425597173836992
0.3700831024930748,1.0919627438694424,0.7635943507155385,0.7742238940479372,0.7430355200098689
0.3706371191135734,1.0928339462943142,0.7638867157117584,0.7789863051624744,0.7448083521188554
0.37119113573407203,1.095820205333087,0.7650703284324901,0.7803056135562296,0.7455851355992624
0.3717451523545706,1.0962239113747423,0.7680123824007118,0.7860663767768354,0.7464027324772757
0.37229916897506926,1.097500140565226,0.7683681794620844,0.7876175175036825,0.746562927601277
0.37285318559556785,1.0976457568896387,0.7708207124309028,0.7911112024206461,0.746562927601277
0.3734072022160665,1.0976457568896387,0.7713447637453015,0.7915548014758697,0.7488300446369439
0.3739612188365651,1.0998591213617863,0.771553179845923,0.7918434996240946,0.7502719851289255
0.3745152354570637,1.1003480318049337,0.7727182123211537,0.7923801223950179,0.7504963456725907
0.3750692520775623,1.1012564777297016,0.7747456556787766,0.792387654632753,0.7507915199653551
0.37562326869806095,1.1021892372986037,0.7767178638194945,0.7929764230095342,0.7524873858830461
0.37617728531855954,1.1043000855031633,0.779770010487287,0.7951051300161008,0.7527674400159252
0.3767313019390582,1.1051175239927922,0.780624430158838,0.7951591939392721,0.7558559328403053
0.37728531855955677,1.1072900351537422,0.7808647343423735,0.7953430727521392,0.7558559328403053
0.3778393351800554,1.1077650038387585,0.7812283138315227,0.7954802460733483,0.7565919533076555
0.378393351800554,1.1130147603327722,0.7813810969579981,0.7968292538226364,0.7567989454546934
0.37894736842105264,1.113371165269783,0.7829042532408182,0.799305845033678,0.7592427304679714
0.37950138504155123,1.1136015366341891,0.7834017454207935,0.8016826997012285,0.7614270327642085
0.3800554016620499,1.1137066674981888,0.7845282841604836,0.8019297965087826,0.7626451740150538
0.38060941828254846,1.1137066674981888,0.787426073871498,0.8022381977492025,0.7628130801767581
0.3811634349030471,1.1140982343249948,0.7879241374485421,0.8025292207017064,0.7644012308182516
0.3817174515235457,1.1142919269504865,0.7883240219725002,0.8028442397407929,0.7652140149285299
0.38227146814404434,1.1145999264776951,0.7883240219725002,0.8040164027300296,0.7653290593298323
0.3828254847645429,1.1152074034904222,0.7937853763149015,0.8040339906675298,0.7661080590390285
0.38337950138504157,1.1161420878819512,0.795775187416604,0.8044883419864194,0.7664415025014961
0.38393351800554015,1.1165287988463957,0.7973480095453376,0.8047069186834361,0.7683167235948961
0.3844875346260388,1.1170612762828982,0.7996355359251004,0.8050695693683403,0.76884221875787
0.3850415512465374,1.1176679225667718,0.8002868647181038,0.8052505245234064,0.7697204242598125
0.385595567867036,1.1182884681130902,0.800630587213915,0.8084788375939175,0.7712200524283457
0.3861495844875346,1.1209198270998229,0.8009773426021345,0.8091030439161778,0.7722232718768137
0.38670360110803326,1.1210936455132818,0.8023129157168067,0.8108333306811089,0.7755566216352144
0.38725761772853184,1.1213531024284937,0.8025811275833824,0.8111254446971519,0.7814201020541813
0.3878116343490305,1.1214025525653284,0.8028446907396539,0.8119299247590891,0.7830559499999552
0.3883656509695291,1.1217203580666024,0.8052034622423617,0.8146899293320546,0.7847022369147332
0.3889196675900277,1.1220214422750412,0.8056803812148842,0.8154023175157056,0.7847687933566994
0.3894736842105263,1.1232920417570909,0.810364755932166,0.8154023175157056,0.7854934791102492
0.39002770083102495,1.1247658392632365,0.8116085365465723,0.8157906633140423,0.7856177953671131
0.39058171745152354,1.1274713699342789,0.8119703558329737,0.8161251935989883,0.7869169737479997
0.3911357340720222,1.129255241345522,0.8144569112097151,0.816176458089074,0.7872649440418985
0.39168975069252077,1.129902963538269,0.8146885086710561,0.8162840804112045,0.7892244530695571
0.3922437673130194,1.1301970492867333,0.8152377538151238,0.816786584067135,0.7897964748350722
0.392797783933518,1.1312825290682151,0.8160930026934757,0.8221768912557261,0.7900084465553955
0.39335180055401664,1.1323866120362582,0.8179263899154176,0.8225159397777991,0.7926187913852256
0.3939058171745152,1.1330200470801743,0.8179440015335347,0.8230053384722356,0.793435929950289
0.39445983379501387,1.1333536405719977,0.8181949662985919,0.8266323394551317,0.7937451009263986
0.39501385041551246,1.1334341108452064,0.8185817743656714,0.8268204881143867,0.7965856863708207
0.3955678670360111,1.1343937701875704,0.8207954097121231,0.8277910854220514,0.7973104303468531
0.3961218836565097,1.1347549929241023,0.8212045860892891,0.829059729903101,0.79981917749155
0.39667590027700833,1.135212195869416,0.8228484593143275,0.8309150202623444,0.799958750397398
0.3972299168975069,1.1367602166479873,0.8257334755075827,0.8313667396832672,0.8008714774762309
0.39778393351800556,1.1372316004828626,0.8257334755075827,0.8320675853123857,0.8017394093325994
0.39833795013850415,1.13919868557593,0.8263562284374796,0.8337831813316132,0.8035573252296188
0.3988919667590028,1.1392801581413239,0.827775643790044,0.8337937000870778,0.8039925592381364
0.3994459833795014,1.1406328167806603,0.8289452098556113,0.8364235142361438,0.8060981335275266
0.4,1.1410045549414174,0.8311080078448155,0.8368341784439693,0.8068456130047673
0.4005540166204986,1.1420609873035703,0.8315052263140732,0.8369835148979191,0.8070613938958215
0.40110803324099725,1.142154873307251,0.8320594664090506,0.8406198683206042,0.8111369942323188
0.40166204986149584,1.1425545953404805,0.8331475924053443,0.8413488289067411,0.8112300440488124
0.4022160664819945,1.1426958916435521,0.8335538301410168,0.8436576575034699,0.8125500573399423
0.40277008310249307,1.1429553442074647,0.8338545368385474,0.8437042919966454,0.8133551335487808
0.4033240997229917,1.1434112565004757,0.836608940888935,0.8439193319112968,0.8133843943235645
0.4038781163434903,1.143811919639393,0.8372456133463779,0.8466105086130726,0.8139059828702374
0.40443213296398894,1.1440217852279493,0.8372598890193198,0.8489774820388755,0.8140830915118434
0.40498614958448753,1.1449801356292528,0.8379892385840803,0.8489806828610197,0.8202323463205062
0.4055401662049862,1.1468933888712347,0.8380515799771945,0.8494945767246147,0.8218545544542335
0.40609418282548476,1.1475668954558038,0.8395933983602966,0.8498244008329181,0.8218545544542335
0.4066481994459834,1.1495558803593804,0.8412595597780851,0.850742184843509,0.8225038850245648
0.407202216066482,1.1495828073820236,0.8413537004830469,0.8522079533172767,0.8227339971269425
0.40775623268698064,1.151745731378245,0.8421655077964063,0.852400360296363,0.8228833671928949
0.4083102493074792,1.1528902712975448,0.8423698232973716,0.8535401178482414,0.822996689653376
0.40886426592797787,1.153591718860496,0.8424061250114423,0.8537107963858703,0.8231241461424218
0.40941828254847645,1.155419027890349,0.8424459072993413,0.8538219960184477,0.8234419718857563
0.4099722991689751,1.1557819223148729,0.8440586522059534,0.8541852297734358,0.8238327393236302
0.4105263157894737,1.1557819223148729,0.8443551180314497,0.8561266785620992,0.8252607319626891
0.4110803324099723,1.1573825010603485,0.8466558502514834,0.8568545853356985,0.8265335996952556
0.4116343490304709,1.1581743015884483,0.8484007072307311,0.8595459629304408,0.8268362518618367
0.4121883656509695,1.1585460907012273,0.849960293166133,0.8597373146146263,0.8274120125733766
0.41274238227146814,1.1588182630600066,0.854687558716113,0.8601687619786827,0.830390052163712
0.41329639889196673,1.1618913922180638,0.855015996267038,0.8604972141884774,0.8307033994158749
0.4138504155124654,1.162378335778111,0.8598010745484111,0.8628047757036089,0.8312980236336404
0.41440443213296396,1.1637924089375276,0.8604754653077112,0.8631191084368186,0.8317335590171956
0.4149584487534626,1.1649244410659743,0.861558989198531,0.8656290211413606,0.8324551942237997
0.4155124653739612,1.1649244410659743,0.8619436242768919,0.8658571454058575,0.8332472109553186
0.41606648199445984,1.1650406927122952,0.8623343623111992,0.8658722060399987,0.833811198345796
0.4166204986149584,1.1654347792067739,0.8638487406053176,0.8664900744031306,0.8344597243987026
0.41717451523545707,1.1667138167151307,0.8650892715336833,0.8680639237377321,0.8345933248201699
0.41772853185595565,1.1681846815498094,0.8663575054616636,0.8691655364489097,0.8364746394462855
0.4182825484764543,1.1682394370890288,0.8676597260801981,0.8691655364489097,0.836924880666332
0.4188365650969529,1.1704236313225103,0.8721510939473878,0.8691864343721918,0.8380034907265731
0.4193905817174515,1.1714168186290594,0.8733779218240104,0.8701135893356042,0.83855471787697
0.4199445983379501,1.171717394000366,0.8759606925398997,0.8710884734831106,0.8392252712920524
0.42049861495844876,1.1718674642400335,0.876573207330891,0.8711705523127512,0.8406125958228136
0.42105263157894735,1.1721592054657781,0.8767099824851128,0.8715997653236555,0.8428768944228688
0.421606648199446,1.172338199136962,0.8772127638031498,0.872425499530926,0.8434235495904986
0.4221606648199446,1.1728866773029656,0.8773034572135976,0.8768135037424506,0.8434997134872676
0.4227146814404432,1.1739334180916579,0.8778987531494654,0.8769580105787028,0.8437835700446291
0.4232686980609418,1.174843892146343,0.878062833969899,0.8774668460252537,0.8443408411042155
0.42382271468144045,1.175099919477121,0.878306931585063,0.8787657810509764,0.8443732492294055
0.42437673130193904,1.1752710069461083,0.8789489574399423,0.8789622119010438,0.8473884086161798
0.4249307479224377,1.1762272026958098,0.8795554706754273,0.8810143000988893,0.8495667405168588
0.42548476454293627,1.1765513582839615,0.8795669984430773,0.8816298910034533,0.8515427803130732
0.4260387811634349,1.1769201590931408,0.8798029415650352,0.8817428575638716,0.8516255744580494
0.4265927977839335,1.1792187268527334,0.8812607215676047,0.8825411810560657,0.8551141658494201
0.42714681440443214,1.1817815022489484,0.8812619091515016,0.8844458568520149,0.8573971697253734
0.4277008310249307,1.184371048826173,0.8812620117817475,0.8860805885624825,0.8603719227939087
0.42825484764542937,1.1849143236556299,0.8824664718445873,0.8868876007664874,0.8607210555690018
0.42880886426592796,1.1855928887257086,0.8832431963773194,0.8869470087122976,0.8662421882127205
0.4293628808864266,1.1882971284387993,0.8834006919550352,0.8869912668595411,0.8669130488464388
0.4299168975069252,1.1891877366902226,0.8852925439968019,0.8876022534805473,0.8677371545324818
0.43047091412742383,1.189535160468689,0.8866376033920952,0.8886821726466883,0.8684544528921279
0.4310249307479224,1.1898530553242725,0.8874157870496978,0.8888774780484544,0.8693201581821806
0.43157894736842106,1.1903764901753744,0.8882199143915861,0.8891388006521939,0.8709977357551599
0.43213296398891965,1.1904420390652264,0.8885764428066985,0.8896950498549997,0.8716376727248433
0.4326869806094183,1.1922775625795305,0.8890936621705334,0.8909639889375239,0.8717129551656959
0.4332409972299169,1.194168552372228,0.8921352475695592,0.8915851531052478,0.8722442462886755
0.4337950138504155,1.1947339367908334,0.89451776054604,0.8919984952248858,0.8726191245376345
0.4343490304709141,1.1949897033742367,0.895414157589034,0.8933426520305758,0.8728653598632933
0.43490304709141275,1.1952285185412723,0.8959506930110521,0.89402148327562,0.8736400244902409
0.43545706371191134,1.1994481329818134,0.8982527044822619,0.8957956890266889,0.8772022892908713
0.43601108033241,1.1998496163233698,0.898950636660081,0.8964868473926095,0.8791022265119951
0.43656509695290857,1.2002120324180525,0.89899693320697,0.8965453218201732,0.8791613656919074
0.4371191135734072,1.2009583056605093,0.8997091535423377,0.8975278904644746,0.8794455149883106
0.4376731301939058,1.2022734942956574,0.9008629703250846,0.8975862735491785,0.8800573405611474
0.43822714681440444,1.2031213275871127,0.9015288800633947,0.8978322756205563,0.880092996397847
0.43878116343490303,1.2042319258700391,0.9038108164191113,0.89914755731152,0.8819112201989892
0.4393351800554017,1.2050275418361576,0.905980312529227,0.8997706751603386,0.8823364773955592
0.43988919667590026,1.2052713600827178,0.9074156219221055,0.9018331381587573,0.8835186976310196
0.4404432132963989,1.2061339658211454,0.9076595633971285,0.9035982351898685,0.8835802791194809
0.4409972299168975,1.2078069024461153,0.9077157377886169,0.9039226865444456,0.8859539526230223
0.44155124653739614,1.209077778390773,0.9077769348829837,0.9044257413736813,0.8881627998897883
0.4421052631578947,1.2091636566132125,0.9083427716353566,0.9057165816879271,0.8890576910667531
0.44265927977839337,1.2103159629629021,0.9104695172903655,0.9060123225388135,0.8916452828252381
0.44321329639889195,1.2110371599976533,0.9104695172903655,0.9067451701352177,0.8916516710112274
0.4437673130193906,1.2157529605398651,0.9109104163649454,0.9075012473220355,0.8928023915262321
0.4443213296398892,1.2162651807892817,0.9129818478453989,0.9082533483351026,0.8943806636954272
0.4448753462603878,1.2170047866676252,0.913533735369389,0.908667625354872,0.8944129841033465
0.4454293628808864,1.2175947212782958,0.913763135535021,0.9107834031867529,0.8951277347343631
0.44598337950138506,1.2178235413154928,0.9139796656591733,0.911670420823339,0.8953147363949315
0.44653739612188365,1.2180860172077357,0.9154841612169052,0.9117988696760931,0.8953349900472808
0.4470914127423823,1.22001354629986,0.9158497297094781,0.9119544453101375,0.8954775701111392
0.4476454293628809,1.2200836410768119,0.9160717391042408,0.9123768639671165,0.8976289441706915
0.4481994459833795,1.2206351300717324,0.9211411763084932,0.9127693562861552,0.8978109478638842
0.4487534626038781,1.2216476104797007,0.921552880980344,0.912887957786073,0.8978109478638842
0.44930747922437675,1.221777601567214,0.922151084758036,0.9130994802808191,0.8988540305393936
0.44986149584487534,1.225846918991535,0.9224710204278856,0.9141079168071201,0.8993251945140368
0.450415512465374,1.2258504397125078,0.9233255337961573,0.9148891826062722,0.9000574518946654
0.45096952908587257,1.2260175752294833,0.924140593213889,0.9172053852206293,0.9002326656395124
0.4515235457063712,1.226178436089883,0.9242540758455176,0.9182931812872116,0.9003321562021883
0.4520775623268698,1.2285275860961153,0.9278313117388778,0.9207945934563744,0.9017777599225437
0.45263157894736844,1.2299864945299044,0.9280907081270682,0.9217197034558249,0.9071768196788431
0.45318559556786703,1.2302379367168579,0.9286741977647746,0.9226450409454255,0.9072489675724901
0.45373961218836567,1.2302992462022564,0.9290930021373781,0.9259453819829946,0.910574620585836
0.45429362880886426,1.2315376587903213,0.9294976765279974,0.927071911884609,0.910574620585836
0.4548476454293629,1.2322861628879207,0.9308537468331565,0.9277209852034363,0.9122635360314525
0.4554016620498615,1.2324602420140236,0.9367211859768992,0.9291318245806899,0.9122841589949268
0.45595567867036013,1.2325208356362798,0.939393730449427,0.930067002922984,0.9156934257433831
0.4565096952908587,1.2327238881002234,0.9418905665813095,0.932295323939895,0.916016875244154
0.45706371191135736,1.23298783897217,0.9420602395170037,0.9332991848342025,0.9162050819270969
0.45761772853185595,1.2333856539139485,0.942074909958059,0.9349375135386576,0.9195893549390323
0.4581717451523546,1.2367570418937743,0.942074909958059,0.9359383274950941,0.9207242512038576
0.4587257617728532,1.2381561230627798,0.942074909958059,0.9360433300437755,0.9208842024647896
0.4592797783933518,1.2388418718125542,0.9424108327117643,0.9364438341531155,0.9226768421475384
0.4598337950138504,1.2388563800256573,0.9438999394424074,0.9364438341531155,0.9233996815819782
0.46038781163434905,1.2389143535075093,0.9464096144664851,0.9365591326028166,0.9235664044578386
0.46094182825484764,1.239681735822212,0.9464171701743688,0.9370724835116029,0.924317900689571
0.4614958448753463,1.2398355177114595,0.9471943190688294,0.9377215796756743,0.9245907179269552
0.46204986149584487,1.2405111003359488,0.9476825271540188,0.9391270999087161,0.9251687068826043
0.4626038781163435,1.2409913340451388,0.9489679033706844,0.940147213319149,0.9259793354842579
0.4631578947368421,1.2415735097826281,0.9509724281441834,0.94053231613202,0.9260665638327598
0.46371191135734074,1.241767613194167,0.9560251965762079,0.9412649155528997,0.9261969642342208
0.46426592797783933,1.2422037800022883,0.9570594984017261,0.9428587033430965,0.9267365554909627
0.464819944598338,1.2427977383588784,0.9570763819802556,0.9436800365154194,0.9280245714821445
0.46537396121883656,1.2444621193273562,0.9585878179194603,0.9453346482615465,0.9290262091263867
0.4659279778393352,1.2456840434339371,0.9588554908396606,0.9458019774933872,0.9295157208119366
0.4664819944598338,1.2464031477054345,0.959592617308045,0.9474968966600203,0.9303341054996492
0.46703601108033244,1.246923184066625,0.9606105897703106,0.9482522062344477,0.9304727282972294
0.467590027700831,1.247121451237369,0.9640682270866495,0.950237884895688,0.9311440312984083
0.46814404432132967,1.2498837843813715,0.9660094661950164,0.9515607949382973,0.9311911702677477
0.46869806094182825,1.2502132346545203,0.9663120012098316,0.9526888793037336,0.9314090106422565
0.4692520775623269,1.2507367474721525,0.9665369893563245,0.9532917642301391,0.932068011944
0.4698060941828255,1.2513798081829184,0.968703154207014,0.9532917642301391,0.9341322780024056
0.4703601108033241,1.2529354287431123,0.9689361717434632,0.9539611062077086,0.9347935472384593
0.4709141274238227,1.2533853244479551,0.9690112789133418,0.9545587939904152,0.9353212648898052
0.4714681440443213,1.2535919325791094,0.9693047216827203,0.9545875741614038,0.9380637485749549
0.47202216066481995,1.2540093442604971,0.9707404244450802,0.955213140742212,0.9389756293261418
0.47257617728531853,1.2545407782712135,0.9711338196270602,0.9558086455379188,0.9392269066283883
0.4731301939058172,1.2551993692096226,0.9720882067211483,0.9559142743422702,0.9396843871325923
0.47368421052631576,1.255568174094108,0.9734423886851493,0.9564635650971408,0.9431919795301215
0.4742382271468144,1.2573186932737614,0.9762294845847818,0.957504000124194,0.9441108754912956
0.474792243767313,1.2587022927490135,0.976931625157243,0.9611014808274819,0.9442362071925079
0.47534626038781164,1.2588508085543584,0.9783012207232538,0.9624994585558914,0.9450158687600136
0.4759002770083102,1.260159633494798,0.9791704752481366,0.9631645144804123,0.9452117998542026
0.47645429362880887,1.2610896328957877,0.9799646506957637,0.9638804474346159,0.9464894790952103
0.47700831024930745,1.2614434872334754,0.9822754862408968,0.9652491262320231,0.9466025680122122
0.4775623268698061,1.2624637030372416,0.9823121868320183,0.9661457271566748,0.9470163964686353
0.4781163434903047,1.263675068569257,0.9838631127817707,0.9662014644747452,0.9484085370104759
0.47867036011080333,1.264311609792622,0.9848401066681355,0.9664329653773945,0.9488254134741755
0.4792243767313019,1.265301031664944,0.9874945325136033,0.9676039001137319,0.9491959997230199
0.47977839335180056,1.2656134909987697,0.9876408076993624,0.9678174116238979,0.9500271971419758
0.48033240997229915,1.2660160020329303,0.9891238058772289,0.9681013722061171,0.9523228638401534
0.4808864265927978,1.2663359125640559,0.9902536973310366,0.9687970807579993,0.9523850807994272
0.4814404432132964,1.2676608075851503,0.9903589842229973,0.97188469080478,0.9542950130898779
0.481994459833795,1.2692898479406831,0.9914100721108193,0.9743503916168746,0.954591610342695
0.4825484764542936,1.2697700815391473,0.9916674004659561,0.9772998081503612,0.9560464454878771
0.48310249307479225,1.2729516053226162,0.9917189894513786,0.9778704987248256,0.9563757683611968
0.48365650969529084,1.2740946887566655,0.9927105407845636,0.9778704987248256,0.9569094741327883
0.4842105263157895,1.2745889424723789,0.9946338749675914,0.9786164563110299,0.9571741496785657
0.48476454293628807,1.2746462440949597,0.9999738920225317,0.9804223232460766,0.9574597652736975
0.4853185595567867,1.274890194543999,1.0003810317718058,0.9812551212683888,0.9575637061812927
0.4858725761772853,1.2756151268979554,1.0012907417066805,0.985492575414385,0.9579730806148119
0.48642659279778394,1.2767030160025572,1.0026055096090796,0.9855178470298146,0.9599990084406251
0.48698060941828253,1.2769261687758713,1.0034566291740745,0.9864637936431482,0.9604807284158499
0.48753462603878117,1.2773055806780957,1.0054583516908642,0.9905047983019979,0.9612337216266844
0.48808864265927976,1.2780173277491897,1.0057735927063582,0.9909358813382911,0.9645921262050465
0.4886426592797784,1.2781325725961192,1.0104087565615971,0.99138369750981,0.9647949671299002
0.489196675900277,1.279230950063956,1.0108543551323417,0.9924828155788127,0.9649821702521
0.48975069252077563,1.2795400313997574,1.011017318811759,0.9944086267755129,0.965418226829512
0.4903047091412742,1.2800488530315006,1.0119687923967364,0.9947761393575523,0.9658166019218218
0.49085872576177286,1.2819074224616227,1.0124612556336878,0.9979869646291439,0.9670626385135168
0.49141274238227145,1.2825637173143334,1.0136919001620488,0.9980542018265729,0.9689754598691023
0.4919667590027701,1.2826431639803038,1.0168533806115716,0.99806373409447,0.9689779723035234
0.4925207756232687,1.2831092930522026,1.0176598932770322,0.9980827297316706,0.9696866291011687
0.4930747922437673,1.2853401146985175,1.0178542225533396,0.9995106876468053,0.9696875692644328
0.4936288088642659,1.2857955467125812,1.0185534500364053,0.9996995611736057,0.9704649430604921
0.49418282548476455,1.289010377584286,1.0209495001714626,0.9999593862392029,0.971262350314307
0.49473684210526314,1.291468731609911,1.021361690630231,1.0000679554305851,0.9743203919950655
0.4952908587257618,1.2931523970660075,1.0215226068134224,1.0002778633755756,0.9775974025543581
0.49584487534626037,1.2937395593527632,1.0235600650744507,1.0008171247991333,0.9779201005450372
0.496398891966759,1.2941131029868453,1.027173479470473,1.0031781704735536,0.9787170296915403
0.4969529085872576,1.2949103411645415,1.027173479470473,1.0032847441168868,0.9804541693426359
0.49750692520775625,1.2949952436242678,1.0291171054817752,1.0046551702189177,0.9811384662050145
0.49806094182825483,1.2964546981233809,1.0292324595702753,1.0050381334264942,0.9824073119816245
0.4986149584487535,1.2968079356161524,1.0302318791355365,1.0059013545871291,0.9829541829237246
0.49916897506925206,1.2973193444289746,1.030363376128071,1.0059013545871291,0.9845065298578007
0.4997229916897507,1.297332209372324,1.0316535226536816,1.0059013545871291,0.9849394081460509
0.5002770083102493,1.29760468486826,1.0322420687377853,1.0067901985651877,0.9885782977206422
0.5008310249307479,1.2985295140336173,1.0323568383719206,1.006902049063333,0.988809496591841
0.5013850415512465,1.3003157536688519,1.03351904357422,1.0089016770695363,0.9890532484732687
0.5019390581717451,1.3006302521559876,1.0336427746124914,1.0089885786522212,0.9894788731077286
0.5024930747922438,1.301285955824503,1.03495211064246,1.0095586343112821,0.9904282326825788
0.5030470914127424,1.3023557154014782,1.0353263493239429,1.011056348829109,0.9906265507111383
0.503601108033241,1.3025773869898605,1.03540511493302,1.012432209310309,0.9906581832380794
0.5041551246537396,1.303114340933346,1.0363213740718582,1.012548358318809,0.9925681938970944
0.5047091412742383,1.3032783632344818,1.037780932523953,1.0136268240934574,0.9926775684380863
0.5052631578947369,1.3038148533111715,1.0393723096674838,1.015808034057157,0.9928435225149376
0.5058171745152354,1.3045754620894965,1.0417305010462394,1.0161318745630434,0.9944763709631477
0.506371191135734,1.306202618983877,1.0425685243987968,1.0174955797116751,0.9967154924925825
0.5069252077562327,1.3065346152349993,1.0437063827419786,1.0176694962939261,0.997039914501045
0.5074792243767313,1.3072909849615155,1.0441573370858248,1.0185142701111591,0.9979355911048552
0.5080332409972299,1.3079448202353068,1.0445707484170883,1.0192983686941637,0.9979355911048552
0.5085872576177285,1.3081619951831172,1.0446043332640051,1.0196698863744522,0.9987623362841259
0.5091412742382272,1.3092228878330905,1.046268358778682,1.0196698863744522,0.9991667860100729
0.5096952908587258,1.3092228878330905,1.047399797103037,1.0208859811576751,0.9993055915733505
0.5102493074792244,1.3097229427113337,1.0527359108799528,1.0215799268655006,1.0003339190655525
0.510803324099723,1.3100065138571033,1.054726716553603,1.02220475294851,1.0008882092237863
0.5113573407202217,1.3113256068765649,1.0554413398394646,1.0223366287101538,1.001769811795839
0.5119113573407202,1.3119547304931365,1.0559157754071413,1.0238240055189594,1.0018790082575189
0.5124653739612188,1.3126569767295424,1.056202345570383,1.0243460250306096,1.0022670818168111
0.5130193905817174,1.313664346365264,1.0597205915671626,1.0255192843225052,1.0028202244135687
0.5135734072022161,1.3150194201260184,1.0602144523501869,1.0269078628951607,1.0043925800690665
0.5141274238227147,1.3151970607637642,1.0616316785487807,1.0270083525145648,1.0053318670709817
0.5146814404432133,1.3151970607637642,1.0621979256322298,1.028205002786009,1.0072163922539905
0.5152354570637119,1.315861198709144,1.062362558966126,1.0282634718903783,1.0116601053733558
0.5157894736842106,1.315861198709144,1.0633399213929025,1.0285555537579942,1.0151377539026325
0.5163434903047092,1.316388947916924,1.064000704161507,1.0286012069186454,1.0166505043956253
0.5168975069252078,1.3177100148097858,1.0643273398141408,1.0292125862191772,1.0175478868626984
0.5174515235457063,1.319160874376121,1.064536458659043,1.0293231963074585,1.0177855628850478
0.518005540166205,1.3192830767089156,1.0649307930701977,1.0299862646662081,1.0189669137870474
0.5185595567867036,1.319581909316594,1.0657604416576452,1.031411251382151,1.0195531578294712
0.5191135734072022,1.3197649389702415,1.0662005404347095,1.0317403976542754,1.0237000377764292
0.5196675900277008,1.3201994992142487,1.0668613373698435,1.0325552061856933,1.0241782388651814
0.5202216066481995,1.3207257107729822,1.0691050906200321,1.0344364170753308,1.0259918215120278
0.5207756232686981,1.3214359950679444,1.0703427545858422,1.0352548808611124,1.0265427759980144
0.5213296398891967,1.3221213591906407,1.0719067266863807,1.0362758179839537,1.0274111148291774
0.5218836565096953,1.3225599784181115,1.0719067266863807,1.0373201563912087,1.0281891443586286
0.522437673130194,1.3227464423449655,1.0720287240267716,1.0400499858269476,1.0281891443586286
0.5229916897506925,1.3232834370414706,1.0723074153899985,1.0402859249033696,1.0287106628995817
0.5235457063711911,1.3238896959718962,1.0723074153899985,1.0405312952063044,1.031829954580155
0.5240997229916897,1.3241580395890677,1.0729885661200573,1.0414827450185353,1.0328620221457978
0.5246537396121884,1.324329080087714,1.0758576959825317,1.04154655852936,1.0369478700924766
0.525207756232687,1.324855201612948,1.0770515147834023,1.0422004864776866,1.03877894028193
0.5257617728531856,1.3254438204229981,1.0770515147834023,1.046283780047017,1.0417729621825365
0.5263157894736842,1.3257116590057274,1.0771357154223364,1.0480823448951144,1.0427616791880752
0.5268698060941829,1.326839136912261,1.0782067976682108,1.048577202317312,1.0433520922223536
0.5274238227146815,1.328082188262175,1.07841427116976,1.0489172066893173,1.0433803991049326
0.52797783933518,1.3284716547688016,1.0785694244172646,1.0505634164356572,1.045245840918798
0.5285318559556786,1.3288026909331387,1.082380479363837,1.0529562973406341,1.0471304082272228
0.5290858725761773,1.3292185030342138,1.0836836140871962,1.053071191950226,1.0471304082272228
0.5296398891966759,1.3294809593805015,1.083763590187807,1.0546978948642103,1.047855279530766
0.5301939058171745,1.3296843564421246,1.0855604227615403,1.0574732482771498,1.048661260683939
0.5307479224376731,1.3327541673171306,1.086685300472572,1.0581470030349627,1.0504901643890756
0.5313019390581717,1.3327770724659112,1.0868727538699492,1.0585139939719572,1.0512460328682243
0.5318559556786704,1.3333567804755333,1.0880294247028055,1.0588834308346424,1.0513577521621313
0.532409972299169,1.3337292450797658,1.0893186277509277,1.0590200603734916,1.0608611184402528
0.5329639889196676,1.3350343799477067,1.0903737444560968,1.060006290633611,1.0608611184402528
0.5335180055401662,1.3356621807471953,1.0935913469418326,1.0603732087036142,1.0608919181108842
0.5340720221606648,1.3359808176115047,1.0940089116832705,1.0614077233965638,1.061365098936763
0.5346260387811634,1.3370407526605839,1.0940944247423359,1.0624545250418225,1.0617659618958577
0.535180055401662,1.3374236029474849,1.0961907610035992,1.0629148118662894,1.062106705151942
0.5357340720221606,1.3377769126773613,1.0990629433265968,1.0712650517144902,1.0628310694146612
0.5362880886426593,1.3382429777007145,1.0993906914186031,1.0715445431170167,1.0630836349764188
0.5368421052631579,1.3397572783283067,1.1003178818165913,1.0715818909085197,1.0634935821734977
0.5373961218836565,1.3409301577296764,1.1004064812927568,1.0723974409469053,1.0635728386315542
0.5379501385041551,1.3414314627539523,1.1006167164356526,1.0730706968350976,1.0642922300635786
0.5385041551246538,1.3419521358690234,1.1009048601935763,1.0758611836919045,1.0644067193969098
0.5390581717451524,1.3420175813859974,1.1053068663628152,1.0768719626021463,1.0644681231210529
0.539612188365651,1.3421618067951204,1.1078624399425274,1.0775411786275748,1.0644946423542248
0.5401662049861495,1.3442315346312292,1.1110288084399267,1.0795972506971414,1.0648626233146634
0.5407202216066482,1.3445202402805028,1.1143863506163527,1.079990113760156,1.0651097500901543
0.5412742382271468,1.345430211445242,1.115221177207544,1.0801687294703004,1.0658962793288773
0.5418282548476454,1.3460767250352492,1.115221177207544,1.081177808013718,1.0664061665554945
0.542382271468144,1.3469472857955984,1.1170176953447382,1.081507572821218,1.066984446917316
0.5429362880886427,1.3476928903505259,1.1177217338562615,1.083310104106573,1.0670106872301521
0.5434903047091413,1.3500255298153963,1.1179704838860005,1.0852963549226038,1.0700917778898174
0.5440443213296399,1.3510237828242735,1.1207468276641557,1.0852963549226038,1.071728120673229
0.5445983379501385,1.3510472495824202,1.1208612948550645,1.0854919158270377,1.0745183429613614
0.5451523545706372,1.351967251257357,1.1215818218751281,1.0859481431662392,1.0755350635263485
0.5457063711911357,1.3543138347573926,1.1221878502706368,1.0865624912003848,1.0755796479060749
0.5462603878116343,1.3550730098025991,1.122389381616883,1.0918657087208945,1.07559974361782
0.5468144044321329,1.3550730098025991,1.1226225553238705,1.091902064221512,1.0773291729909125
0.5473684210526316,1.3552101283725655,1.1263146247548468,1.091902064221512,1.0776468498060183
0.5479224376731302,1.3555103797984969,1.126458782165599,1.092858415349126,1.0797070131845352
0.5484764542936288,1.3561685786578368,1.126458782165599,1.0944400190254093,1.0800882085825025
0.5490304709141274,1.3579618828676476,1.1269972660186287,1.0947673478240727,1.0801423100150451
0.5495844875346261,1.3588020031879524,1.1298153334613426,1.0952230978486017,1.0809448621498294
0.5501385041551247,1.3589788194084962,1.1324081856547248,1.0954780715212133,1.0811046697852216
0.5506925207756233,1.3606979261559196,1.1334431460121843,1.0966408780364074,1.0817149834280229
0.5512465373961218,1.3612432499066458,1.137864584522293,1.0970513075780433,1.0820722054320855
0.5518005540166205,1.3614666430539655,1.1382669774806498,1.0972506154881856,1.083323981198573
0.5523545706371191,1.361639601754622,1.1385354258264158,1.0981249385208711,1.0850820478336165
0.5529085872576177,1.3618345010879043,1.1410655811691257,1.0999662860224078,1.085197126387499
0.5534626038781163,1.3628195520569089,1.1448908031147393,1.1001865211608208,1.085458208936179
0.554016620498615,1.3639392054819488,1.1451592621658735,1.1012726236031951,1.0858345782996064
0.5545706371191136,1.3639789363351151,1.1471461519482395,1.1019200939121823,1.085990507016429
0.5551246537396122,1.3645113748887183,1.1476185525411946,1.1060898020251824,1.086514101142511
0.5556786703601108,1.3647353799691233,1.1482050799095262,1.1063071167902407,1.0879421537603204
0.5562326869806095,1.3648964960611027,1.150007748159514,1.1099010465018497,1.089799366850518
0.556786703601108,1.3671531983127028,1.1511172916776928,1.1099010465018497,1.0906966440722272
0.5573407202216066,1.3673877664510954,1.1534257738242775,1.1114511673114158,1.0912185111607213
0.5578947368421052,1.3679247940137982,1.1584240990843102,1.1123847229809958,1.0914211769084798
0.5584487534626039,1.3687579608164997,1.1629800248642628,1.1137636822217518,1.0914211769084798
0.5590027700831025,1.3696387975932027,1.1649167910180034,1.1161755224308572,1.0914211769084798
0.5595567867036011,1.3703292140413947,1.166504609775323,1.1169030151439,1.0921731543127187
0.5601108033240997,1.3705223868057466,1.1677242094754083,1.1170774491092206,1.0927457428054617
0.5606648199445984,1.3736940644110613,1.1689649213494848,1.1174260256513227,1.0930845593705356
0.561218836565097,1.3738226611381645,1.1692870827171802,1.1174380454147659,1.0951165945684882
0.5617728531855956,1.375169259998355,1.1764696753423043,1.1181049836874783,1.09595277257515
0.5623268698060941,1.3756124551889846,1.17739416511639,1.1185520620645886,1.0984261493659382
0.5628808864265928,1.3772633999644162,1.1779864116981988,1.1189673909891589,1.0995803616079907
0.5634349030470914,1.379064304347825,1.178142929626459,1.1210233244674026,1.100192094140702
0.56398891966759,1.3800402469912059,1.1816612859236535,1.1216602614267004,1.1016623254140092
0.5645429362880886,1.3827903649276172,1.1826163917358659,1.1231019099544357,1.1020590895027629
0.5650969529085873,1.3861066882877418,1.1895651330410841,1.1234242445099014,1.1022972718124602
0.5656509695290859,1.3863387972421475,1.1911340434538258,1.1234652425146867,1.1022972718124602
0.5662049861495845,1.387548345280311,1.1926028414821377,1.123742835156204,1.102842106266482
0.5667590027700831,1.388645325698239,1.193762505770205,1.1243838980550382,1.102842106266482
0.5673130193905818,1.3890169123139626,1.1938869987382743,1.1246470560876065,1.1078704860589563
0.5678670360110804,1.3894370583618758,1.1943114481291985,1.1246715829024472,1.108400622631385
0.5684210526315789,1.390102300688269,1.1968341714314514,1.124868800802195,1.1117034220892577
0.5689750692520775,1.3916768113194542,1.1972007612892426,1.1256037759881319,1.1129489482012058
0.5695290858725762,1.3918738563421147,1.2021530743608508,1.1257441235056407,1.1159398779002838
0.5700831024930748,1.3924774548142143,1.202989482219753,1.1258296729302188,1.1208536643337932
0.5706371191135734,1.3935447958046994,1.2045772275563689,1.1261791175501885,1.122446415298054
0.571191135734072,1.3935590910019646,1.206800306300027,1.1284745187926923,1.1246126257445923
0.5717451523545707,1.3948253493688247,1.208815019350804,1.1284745187926923,1.1268149475088884
0.5722991689750693,1.3950350276075723,1.208815019350804,1.129796696506141,1.1272526732114867
0.5728531855955679,1.395790857495575,1.212322153796009,1.1314911742053722,1.1272622993463104
0.5734072022160664,1.3969007449347555,1.2160626476067589,1.1334794218146156,1.1272622993463104
0.5739612188365651,1.3969037781110667,1.2176045737104508,1.134441036447188,1.128056010551942
0.5745152354570637,1.3972910036832866,1.2178677795803403,1.1349264166944821,1.128295383239118
0.5750692520775623,1.3979355757864342,1.218163060581328,1.1351700462170287,1.1291140715543342
0.5756232686980609,1.398507890106174,1.2184575676023683,1.1358646806149468,1.1297545340755877
0.5761772853185596,1.40094798162924,1.218567275937474,1.1358646806149468,1.1301650983747769
0.5767313019390582,1.4010252506854561,1.2194236858839054,1.1370321643340657,1.1302249202833878
0.5772853185595568,1.4011041071957362,1.2237837475079008,1.1407099871924131,1.1326856686024909
0.5778393351800554,1.4011712888752808,1.2313777242824027,1.1412100772996685,1.133986408014369
0.5783933518005541,1.4016358171721697,1.233039865068887,1.142157296333963,1.1345691348011249
0.5789473684210527,1.4026139187647841,1.2341953609572942,1.1425708056625743,1.1350659961391336
0.5795013850415512,1.403330586068269,1.2357185005955407,1.1432748559447483,1.1351071820194936
0.5800554016620498,1.4048880533251855,1.2357185005955407,1.1432748559447483,1.1360577139289436
0.5806094182825485,1.4051863345618492,1.2366878603949862,1.144120214966365,1.1372747715372211
0.5811634349030471,1.4056656391836977,1.2402671357985373,1.1466852281947741,1.138668748699788
0.5817174515235457,1.4070851020265296,1.2402671357985373,1.1471847396632175,1.138668748699788
0.5822714681440443,1.4073770660602025,1.2423968651769128,1.1481332917230018,1.1395268051494902
0.582825484764543,1.4076543342136514,1.245132681213269,1.1488592054941105,1.143024433072194
0.5833795013850416,1.4076947033226086,1.2479057644443403,1.1494397754420922,1.144263583276913
0.5839335180055402,1.4077282176469375,1.2510363929267552,1.1512383430913984,1.1444387440668435
0.5844875346260388,1.408640167091529,1.2598119404830055,1.1521616332844928,1.1469561666456476
0.5850415512465375,1.4088230403473638,1.2644872590564327,1.1521901054970358,1.1477254077914667
0.585595567867036,1.409523257832268,1.2647551527923204,1.1526518391896206,1.147798962077527
0.5861495844875346,1.4095741155146173,1.2666216771511771,1.153108139913557,1.1491415940127876
0.5867036011080332,1.4101625762282264,1.2672357762288562,1.1534369810739733,1.151408432087261
0.5872576177285319,1.4102252755324207,1.2680874287582447,1.1539335064142948,1.1521787050202437
0.5878116343490305,1.4119074941410255,1.268402828765953,1.155442585427398,1.1521787050202437
0.5883656509695291,1.411963259791532,1.2690146100396063,1.1559710713644287,1.153069036034383
0.5889196675900277,1.4120341937061882,1.2696339235688199,1.1561805467285937,1.1552478493074818
0.5894736842105263,1.4128382656442364,1.269843871258722,1.1583348706788617,1.1565870996412504
0.590027700831025,1.4153985038038792,1.2703726855997426,1.1584923458186007,1.1590671002661461
0.5905817174515235,1.4154378986476406,1.270861326743523,1.1586345606561326,1.1622343045889127
0.5911357340720221,1.4190467809357739,1.2714239446610176,1.1593672199139482,1.1639268756165686
0.5916897506925207,1.4201446196060958,1.272079395516825,1.1594919799949654,1.1659459070541827
0.5922437673130194,1.422209175767326,1.2727730088663063,1.1605032495178675,1.1679391507730223
0.592797783933518,1.4231218370918957,1.272833109035716,1.1605859792713815,1.171548879106205
0.5933518005540166,1.4239027714440762,1.274933778147686,1.1609802953719315,1.172794406466939
0.5939058171745152,1.4239724486663383,1.2802578572307912,1.1619597826202455,1.1736743976893274
0.5944598337950139,1.4248471417217066,1.280836601121159,1.1622722578278701,1.1739269753066908
0.5950138504155125,1.4269528836611551,1.2812505800418699,1.1665904613963476,1.1741083774505154
0.5955678670360111,1.427171589449127,1.283029895899369,1.1698236226356369,1.174582412888987
0.5961218836565096,1.4279585580777643,1.284109473689564,1.173515292291169,1.1756310242999206
0.5966759002770083,1.4292494706253354,1.285455941948987,1.1736216678792033,1.1757822055483709
0.5972299168975069,1.43152287449316,1.2865528888912618,1.176686914427147,1.1761985793431398
0.5977839335180055,1.4328520879805642,1.287344087507837,1.17751611877176,1.1767866849234532
0.5983379501385041,1.4336350901139325,1.288321653931359,1.1782854708904438,1.1770306390053664
0.5988919667590028,1.434511613203144,1.2895117771054534,1.178621601485592,1.1790463804635773
0.5994459833795014,1.43500401403454,1.2947547273324678,1.1788288163938807,1.1813726723840614
0.6,1.4364744609835731,1.2958274017522597,1.180802587014922,1.1822800982692834
0.6005540166204986,1.4409280635671837,1.2960509997773464,1.180802587014922,1.186636861047497
0.6011080332409973,1.441288464063934,1.297038114101474,1.1823693421726535,1.1887740329394343
0.6016620498614959,1.443246206372713,1.297243248641313,1.1842080910913768,1.1908084977668476
0.6022160664819944,1.4538725932211256,1.2972633841167114,1.1864189631978617,1.1944383394871367
0.602770083102493,1.4628220729572952,1.297423325876086,1.1882466124923468,1.1952673086081265
0.6033240997229917,1.4769352194635523,1.2980863404379182,1.1893731293082284,1.1954213698521066
0.6038781163434903,1.4905409442749342,1.2982817984674668,1.1901830633585382,1.1955401149736158
0.6044321329639889,1.4978248541972667,1.2987567415736871,1.1909439005629765,1.1984014437156378
0.6049861495844875,1.5032533497166662,1.298851733492018,1.191080241568231,1.1995412867280695
0.6055401662049862,1.5137423182620193,1.299182287618548,1.1912655265417678,1.2019295101528462
0.6060941828254848,1.515205111834702,1.2995684808717476,1.191338906754841,1.20207247115399
0.6066481994459834,1.5179487766248145,1.300616951928003,1.1932349292324256,1.202141012760821
0.607202216066482,1.5219440786068201,1.3008335491327163,1.1938353385170883,1.2030133688795512
0.6077562326869806,1.5261017003190216,1.3018681733633022,1.1941843079721344,1.2073552660250924
0.6083102493074792,1.5295514219579731,1.304460894790646,1.1948425905489184,1.2078453445268782
0.6088642659279778,1.531336827413309,1.3047527016975313,1.195398438624502,1.209029158058549
0.6094182825484764,1.534922486598426,1.3077556495984237,1.1957395548758791,1.2091784942107506
0.6099722991689751,1.5357063959943307,1.3112666098466612,1.1974651618609875,1.2091784942107506
0.6105263157894737,1.547496401704018,1.3117095081264105,1.1975492968798929,1.2110917823332767
0.6110803324099723,1.5484148159970823,1.3132546769769353,1.1978108246855559,1.2120127539170615
0.6116343490304709,1.5496733566322325,1.3144611831158446,1.2000390297390024,1.2166567513517492
0.6121883656509696,1.5500911243596849,1.3147504541357629,1.2027632857785755,1.219764324906889
0.6127423822714682,1.550389282388037,1.3156745059512702,1.2030074610089467,1.2199367962631877
0.6132963988919667,1.5532385927303065,1.31634243090553,1.2036549067567908,1.2202933305807144
0.6138504155124653,1.5587067590292685,1.3163686880021783,1.2039203156542007,1.220641146245512
0.614404432132964,1.55941255716661,1.3172080385842457,1.2042518163836287,1.2210342267184415
0.6149584487534626,1.5615992529716025,1.317282579374155,1.2042518163836287,1.2210342267184415
0.6155124653739612,1.5621923306094692,1.320432473088651,1.2077901076935318,1.22107682795946
0.6160664819944598,1.5623063205458303,1.3251462920310764,1.208961666910744,1.2234970686868734
0.6166204986149585,1.5670440306802473,1.325312994631199,1.2126589558673044,1.2235648279822295
0.6171745152354571,1.571018674834767,1.3259742589514316,1.2136915406312871,1.2241031339496329
0.6177285318559557,1.572070267861567,1.3292809972878308,1.2147209447382465,1.224824333588482
0.6182825484764543,1.575720309789816,1.3303470695061241,1.2157642375539064,1.2252766250055536
0.618836565096953,1.5785398103902826,1.3326975151239868,1.2164659887682567,1.2260162997962136
0.6193905817174515,1.581034100563176,1.3328036235463918,1.2165419634295416,1.2272075336986796
0.6199445983379501,1.5826766738574793,1.3343926494965168,1.216654996692941,1.2288343880477255
0.6204986149584487,1.5828223068186393,1.337661036915604,1.2177685536118812,1.2307977597812059
0.6210526315789474,1.5845216960965414,1.3382462356598657,1.2193568362968328,1.2326358072790369
0.621606648199446,1.5864561221215536,1.3391493467848905,1.2217082231986338,1.2338017653319675
0.6221606648199446,1.589751688917547,1.3398437584087544,1.223346101683062,1.2348594431565452
0.6227146814404432,1.589943084275266,1.3404622799165997,1.2239163316344897,1.2363788620596683
0.6232686980609419,1.5906696431687417,1.341569967937487,1.2243629084413505,1.2368348046301871
0.6238227146814405,1.5911374735785646,1.341782293923952,1.224438687203568,1.2389535897890989
0.624376731301939,1.5935917160794821,1.342218915215604,1.224524319660825,1.2424867345942692
0.6249307479224376,1.5979666704310052,1.3430837390677464,1.2262796469118555,1.2428615054450962
0.6254847645429363,1.600799801906582,1.3437344401343778,1.22628876625927,1.2434000611739497
0.6260387811634349,1.6031350001482574,1.3450184920934247,1.2263629817700876,1.247943040070851
0.6265927977839335,1.6070659230153004,1.3452541691876063,1.2267057833859658,1.2480256374256637
0.6271468144044321,1.6089330757834555,1.3454032157574731,1.2275817561189575,1.2527426733914393
0.6277008310249308,1.6113923775604784,1.3464108807244197,1.2297380073891782,1.2587552226655687
0.6282548476454294,1.6123591014956586,1.347538715933319,1.2318731900754836,1.2599855313907975
0.628808864265928,1.612549429512437,1.3478968599575245,1.2332220787704158,1.2616102554424318
0.6293628808864266,1.6175182770717456,1.3502465987871686,1.2341412907443936,1.263395573127199
0.6299168975069253,1.6379665903067901,1.3509251951358612,1.2369385646709963,1.2642092347453757
0.6304709141274238,1.6418662051746882,1.3517263443312164,1.2373655307623928,1.2653717137220286
0.6310249307479224,1.6443101213789504,1.3523655126835905,1.241212884903231,1.2656060141472143
0.631578947368421,1.6652965432292575,1.3532759516995658,1.2415166275816716,1.2668947045995027
0.6321329639889197,1.6732441203240807,1.3536936638169497,1.2419603459959494,1.2681631496114698
0.6326869806094183,1.6756150363231372,1.355863943886929,1.2438701481409769,1.2687774431485983
0.6332409972299169,1.6805820206452646,1.357471328311174,1.2448108268103864,1.2698634648031526
0.6337950138504155,1.6952007501309896,1.359448810796112,1.2450886102071532,1.2701090651430504
0.6343490304709142,1.7239654149735713,1.3601468239734424,1.2457719860553818,1.2714656302322036
0.6349030470914128,1.7519389913741128,1.3609213704113874,1.2459190040700943,1.2726103652818481
0.6354570637119114,1.7573010380169347,1.3620009331420433,1.2464004100201864,1.2741062550515518
0.6360110803324099,1.8185377007250798,1.362431532717856,1.248599459155291,1.2741701671814534
0.6365650969529086,2.0950964896336095,1.3626479881130118,1.248815468427745,1.2747985351291304
0.6371191135734072,1.0e44,1.3646238028203193,1.2492550016903197,1.276134984797303
0.6376731301939058,1.0e44,1.3647642519845826,1.2504489001608177,1.2771794020267462
0.6382271468144044,1.0e44,1.3664675093211696,1.2521063186780668,1.2785990695586686
0.6387811634349031,1.0e44,1.3680804695220468,1.25697471692162,1.2826165655714117
0.6393351800554017,1.0e44,1.3703491161026136,1.2583318108537973,1.2828611283481206
0.6398891966759003,1.0e44,1.3735002607092555,1.2608138543645837,1.2829241019381923
0.6404432132963989,1.0e44,1.3756711832481225,1.2625787515267244,1.2848939031206712
0.6409972299168976,1.0e44,1.3760691154641909,1.2630149700447146,1.285250991338867
0.6415512465373961,1.0e44,1.3782147813880965,1.2632055718994457,1.2874976277877241
0.6421052631578947,1.0e44,1.379384791087509,1.2633360721571623,1.2889423807229425
0.6426592797783933,1.0e44,1.3808652252668974,1.2678902975064956,1.2892502397226095
0.643213296398892,1.0e44,1.3808889417690555,1.2733156375445054,1.292704365679997
0.6437673130193906,1.0e44,1.3836076660887011,1.2745269013001084,1.2937652817211094
0.6443213296398892,1.0e44,1.384072818726862,1.276122667443723,1.2941251600874164
0.6448753462603878,1.0e44,1.3859592134512657,1.2775826468912197,1.2977279505866732
0.6454293628808865,1.0e44,1.3902860728554873,1.277742272892179,1.2989995522040365
0.6459833795013851,1.0e44,1.3916530055397849,1.2780973585911926,1.2990913994860351
0.6465373961218837,1.0e44,1.391815994147353,1.2797166303993257,1.2993263190169857
0.6470914127423822,1.0e44,1.3926832624027794,1.2809008972962956,1.2993279251105823
0.6476454293628808,1.0e44,1.3931818393291033,1.2818293596262875,1.3038995709679189
0.6481994459833795,1.0e44,1.3978689336903307,1.2818293596262875,1.3048369046675492
0.6487534626038781,1.0e44,1.3979099513548214,1.2832464729210888,1.3051134199870154
0.6493074792243767,1.0e44,1.3990090588278925,1.284724317196717,1.3065507827001257
0.6498614958448753,1.0e44,1.4012103313728863,1.2852922739974157,1.3144654925652828
0.650415512465374,1.0e44,1.401743099446103,1.286233957761324,1.3147729438687608
0.6509695290858726,1.0e44,1.402000926618516,1.2867835247367718,1.314956763999812
0.6515235457063712,1.0e44,1.4032202284453696,1.2881741045421218,1.315332314811362
0.6520775623268698,1.0e44,1.403606349782627,1.2888463054981905,1.3168180442208817
0.6526315789473685,1.0e44,1.40497487460368,1.2900218615344532,1.3173651225056315
0.653185595567867,1.0e44,1.406109044478352,1.2917618687493575,1.3179506378400077
0.6537396121883656,1.0e44,1.4063888004252518,1.2919304672967853,1.3180353908450715
0.6542936288088642,1.0e44,1.4064577907135072,1.2919612689574707,1.3194013592746907
0.6548476454293629,1.0e44,1.4068628036774282,1.2933128263971876,1.3204380360434818
0.6554016620498615,1.0e44,1.4068869245281865,1.2940312950039248,1.3207925484985474
0.6559556786703601,1.0e44,1.4079077890997895,1.295469453161815,1.3212094226381914
0.6565096952908587,1.0e44,1.408124216120535,1.2961973115297167,1.3232675390797228
0.6570637119113574,1.0e44,1.4086662980933125,1.2961973115297167,1.3241298871249425
0.657617728531856,1.0e44,1.4096759170824866,1.296771068543321,1.3241929151138714
0.6581717451523545,1.0e44,1.4105236739200686,1.2976087008639778,1.324400132142011
0.6587257617728531,1.0e44,1.4106928900642046,1.2987929144662573,1.3286378388783457
0.6592797783933518,1.0e44,1.4111018205834176,1.2999867151026152,1.3289975198069606
0.6598337950138504,1.0e44,1.4111636426633787,1.3006629105088143,1.3290702172761422
0.660387811634349,1.0e44,1.4127313319522534,1.3009429391688443,1.3298583629505798
0.6609418282548476,1.0e44,1.4139389317017645,1.3016047170606322,1.32990984825578
0.6614958448753463,1.0e44,1.41689149846754,1.3017604765635709,1.3305904478098267
0.6620498614958449,1.0e44,1.4169499834320787,1.3031542027913545,1.3309973826054846
0.6626038781163435,1.0e44,1.4180738610377948,1.303604467764512,1.3347382623906687
0.6631578947368421,1.0e44,1.418251617857821,1.3051768651936895,1.3358511586837054
0.6637119113573408,1.0e44,1.4208758442931178,1.305222438757865,1.3362145044653497
0.6642659279778393,1.0e44,1.4227489754835352,1.3059814740201803,1.3371394362829006
0.6648199445983379,1.0e44,1.4241388945374387,1.30693216054073,1.3387197003006335
0.6653739612188365,1.0e44,1.425929634216533,1.3098934606061394,1.3397291761359427
0.6659279778393352,1.0e44,1.4259821611649306,1.311442648734339,1.3405821368370339
0.6664819944598338,1.0e44,1.4277368491089388,1.3116436245073098,1.342070316635612
0.6670360110803324,1.0e44,1.4408128134584581,1.3139578786591908,1.344464032106192
0.667590027700831,1.0e44,1.4798599864491613,1.315863838431217,1.3445588061675584
0.6681440443213297,1.0e44,1.487847921514325,1.315997265235584,1.3457888951889418
0.6686980609418283,1.0e44,1.5530809559437722,1.316995089080161,1.3458833486975479
0.6692520775623269,1.0e44,1.5820734669442287,1.3171053511663795,1.346520452240414
0.6698060941828254,1.0e44,1.5992000587140476,1.317150870404751,1.3483219455619275
0.6703601108033241,1.0e44,1.6216620917484026,1.318682307175838,1.34939993019559
0.6709141274238227,1.0e44,1.0e44,1.3203587490760331,1.3498665812311184
0.6714681440443213,1.0e44,1.0e44,1.3222657368500699,1.3506191169081456
0.6720221606648199,1.0e44,1.0e44,1.3232177791514796,1.3523880935302284
0.6725761772853186,1.0e44,1.0e44,1.3233393608370216,1.3537133400621784
0.6731301939058172,1.0e44,1.0e44,1.3243700373615794,1.3558094807152319
0.6736842105263158,1.0e44,1.0e44,1.3254755847780322,1.3573241742996967
0.6742382271468144,1.0e44,1.0e44,1.3260570166726446,1.3586018029514606
0.6747922437673131,1.0e44,1.0e44,1.3269108587502376,1.3608326086410727
0.6753462603878116,1.0e44,1.0e44,1.329443950592195,1.3609949882093244
0.6759002770083102,1.0e44,1.0e44,1.3303058205321803,1.3611591791430901
0.6764542936288088,1.0e44,1.0e44,1.330614708639596,1.362638618193139
0.6770083102493075,1.0e44,1.0e44,1.3308734507115114,1.3642269392445183
0.6775623268698061,1.0e44,1.0e44,1.3316718682994404,1.36454920115703
0.6781163434903047,1.0e44,1.0e44,1.3341348252527747,1.3734315209536911
0.6786703601108033,1.0e44,1.0e44,1.334785060313892,1.3746571297421044
0.679224376731302,1.0e44,1.0e44,1.3365388242542313,1.3844387271380503
0.6797783933518006,1.0e44,1.0e44,1.3392295417845117,1.3848637327535598
0.6803324099722992,1.0e44,1.0e44,1.339588895439007,1.3896708221813678
0.6808864265927977,1.0e44,1.0e44,1.3398915379559453,1.3915350822750423
0.6814404432132964,1.0e44,1.0e44,1.3403416890809854,1.3931397013992741
0.681994459833795,1.0e44,1.0e44,1.3405183010805917,1.3962558548295358
0.6825484764542936,1.0e44,1.0e44,1.3453560875175707,1.3966749336342335
0.6831024930747922,1.0e44,1.0e44,1.3454626409575188,1.3999968465730066
0.6836565096952909,1.0e44,1.0e44,1.3455091271134605,1.4024194643347894
0.6842105263157895,1.0e44,1.0e44,1.3456973686535245,1.4034911608781497
0.6847645429362881,1.0e44,1.0e44,1.3457240143510336,1.4038969813091908
0.6853185595567867,1.0e44,1.0e44,1.3457496316999646,1.4049237270290302
0.6858725761772854,1.0e44,1.0e44,1.3459963257793095,1.4049949085517701
0.686426592797784,1.0e44,1.0e44,1.346495500554787,1.4051399699820843
0.6869806094182825,1.0e44,1.0e44,1.348909649929406,1.4070592097598984
0.6875346260387811,1.0e44,1.0e44,1.350485094949238,1.4071582293637437
0.6880886426592798,1.0e44,1.0e44,1.3511601913385245,1.4072138724814978
0.6886426592797784,1.0e44,1.0e44,1.3536574362409382,1.4076351116206212
0.689196675900277,1.0e44,1.0e44,1.3544881787519711,1.4080830779989872
0.6897506925207756,1.0e44,1.0e44,1.3546941608701937,1.4085651482497201
0.6903047091412743,1.0e44,1.0e44,1.35508702634171,1.4103359275351737
0.6908587257617729,1.0e44,1.0e44,1.3552090901797236,1.4119642775142733
0.6914127423822715,1.0e44,1.0e44,1.3576390634239142,1.41479578157208
0.69196675900277,1.0e44,1.0e44,1.3596236329998617,1.4160119392058634
0.6925207756232687,1.0e44,1.0e44,1.3606392737371567,1.4170105650475444
0.6930747922437673,1.0e44,1.0e44,1.3630353540371634,1.4189360256344736
0.6936288088642659,1.0e44,1.0e44,1.3633062414743553,1.420567856019341
0.6941828254847645,1.0e44,1.0e44,1.3640272478128521,1.42209957322089
0.6947368421052632,1.0e44,1.0e44,1.3642764833334888,1.4615577448156263
0.6952908587257618,1.0e44,1.0e44,1.3659141513810487,2.3212763763557374
0.6958448753462604,1.0e44,1.0e44,1.3679585450167384,2.7915144330414887
0.696398891966759,1.0e44,1.0e44,1.3687115064011373,2.7915144330414887
0.6969529085872577,1.0e44,1.0e44,1.3688680220964928,37.60267780939356
0.6975069252077563,1.0e44,1.0e44,1.369028689480449,5.829978981213425e6
0.6980609418282548,1.0e44,1.0e44,1.3704144697359886,6.742146854384303e6
0.6986149584487534,1.0e44,1.0e44,1.3707708285447162,1.0959204514668923e7
0.6991689750692521,1.0e44,1.0e44,1.3713530988581,8.269703660172851e7
0.6997229916897507,1.0e44,1.0e44,1.3726017592879103,9.923070632013434e7
0.7002770083102493,1.0e44,1.0e44,1.373718370758456,1.1698318422192349e8
0.7008310249307479,1.0e44,1.0e44,1.3740008217003896,1.437552373565148e8
0.7013850415512466,1.0e44,1.0e44,1.3761121057919288,1.6257594658473504e8
0.7019390581717452,1.0e44,1.0e44,1.383294303185508,1.6854814015171823e8
0.7024930747922438,1.0e44,1.0e44,1.3870174274294513,1.725243309128155e8
0.7030470914127424,1.0e44,1.0e44,1.3925609393747347,1.7820912843566442e8
0.703601108033241,1.0e44,1.0e44,1.3967003502309674,1.8767777130423775e8
0.7041551246537396,1.0e44,1.0e44,1.4033099999665002,1.9028198260526258e8
0.7047091412742382,1.0e44,1.0e44,1.4049975558747911,1.9190841336582527e8
0.7052631578947368,1.0e44,1.0e44,1.4065063232983335,1.9809239754335505e8
0.7058171745152355,1.0e44,1.0e44,1.4067161481520534,1.985879010267173e8
0.7063711911357341,1.0e44,1.0e44,1.4111580328459206,1.9934550190920085e8
0.7069252077562327,1.0e44,1.0e44,1.4117859428716746,2.181949266334204e8
0.7074792243767313,1.0e44,1.0e44,1.4146103466221673,2.184647817182849e8
0.7080332409972299,1.0e44,1.0e44,1.416335528796575,2.184647817182849e8
0.7085872576177286,1.0e44,1.0e44,1.4231328007376254,2.2659454852022249e8
0.7091412742382271,1.0e44,1.0e44,1.4262726802452104,2.3022867993373504e8
0.7096952908587257,1.0e44,1.0e44,1.4263546985913058,2.3200761839134896e8
0.7102493074792243,1.0e44,1.0e44,1.4346191533119952,2.3385689770622885e8
0.710803324099723,1.0e44,1.0e44,1.4460252930445627,2.3792095434221476e8
0.7113573407202216,1.0e44,1.0e44,1.4531953309921286,2.3899995534357733e8
0.7119113573407202,1.0e44,1.0e44,1.4559098997539859,2.3982730568959913e8
0.7124653739612188,1.0e44,1.0e44,1.4759854743805136,2.4474972088097605e8
0.7130193905817175,1.0e44,1.0e44,1.4938452838444587,2.4593330538745362e8
0.7135734072022161,1.0e44,1.0e44,1.5174286244279005,2.4653263531186408e8
0.7141274238227147,1.0e44,1.0e44,1.5189362016076113,2.4666242936890113e8
0.7146814404432132,1.0e44,1.0e44,1.5239008820313706,2.4666242936890113e8
0.7152354570637119,1.0e44,1.0e44,6.696729721817725e37,2.4849871256409776e8
0.7157894736842105,1.0e44,1.0e44,1.0e44,2.5004221096395877e8
0.7163434903047091,1.0e44,1.0e44,1.0e44,2.528573164059203e8
0.7168975069252077,1.0e44,1.0e44,1.0e44,2.529487932550128e8
0.7174515235457064,1.0e44,1.0e44,1.0e44,2.531583121176038e8
0.718005540166205,1.0e44,1.0e44,1.0e44,2.5401409768338934e8
0.7185595567867036,1.0e44,1.0e44,1.0e44,2.5407639359632036e8
0.7191135734072022,1.0e44,1.0e44,1.0e44,2.5605959784831014e8
0.7196675900277009,1.0e44,1.0e44,1.0e44,2.5638937593428957e8
0.7202216066481995,1.0e44,1.0e44,1.0e44,2.569974685211802e8
0.720775623268698,1.0e44,1.0e44,1.0e44,2.575227766821859e8
0.7213296398891966,1.0e44,1.0e44,1.0e44,2.5996159324936292e8
0.7218836565096953,1.0e44,1.0e44,1.0e44,2.6089207977747202e8
0.7224376731301939,1.0e44,1.0e44,1.0e44,2.6578749157861468e8
0.7229916897506925,1.0e44,1.0e44,1.0e44,2.767914828134874e8
0.7235457063711911,1.0e44,1.0e44,1.0e44,2.7851908691150206e8
0.7240997229916898,1.0e44,1.0e44,1.0e44,4.753813264815124e15
0.7246537396121884,1.0e44,1.0e44,1.0e44,1.1614428382984053e17
0.725207756232687,1.0e44,1.0e44,1.0e44,1.1957751228830554e17
0.7257617728531855,1.0e44,1.0e44,1.0e44,1.3349792985165426e17
0.7263157894736842,1.0e44,1.0e44,1.0e44,1.3349792985165426e17
0.7268698060941828,1.0e44,1.0e44,1.0e44,1.424729751133812e17
0.7274238227146814,1.0e44,1.0e44,1.0e44,1.0e44
0.72797783933518,1.0e44,1.0e44,1.0e44,1.0e44
0.7285318559556787,1.0e44,1.0e44,1.0e44,1.0e44
0.7290858725761773,1.0e44,1.0e44,1.0e44,1.0e44
0.7296398891966759,1.0e44,1.0e44,1.0e44,1.0e44
0.7301939058171745,1.0e44,1.0e44,1.0e44,1.0e44
0.7307479224376732,1.0e44,1.0e44,1.0e44,1.0e44
0.7313019390581718,1.0e44,1.0e44,1.0e44,1.0e44
0.7318559556786703,1.0e44,1.0e44,1.0e44,1.0e44
0.7324099722991689,1.0e44,1.0e44,1.0e44,1.0e44
0.7329639889196676,1.0e44,1.0e44,1.0e44,1.0e44
0.7335180055401662,1.0e44,1.0e44,1.0e44,1.0e44
0.7340720221606648,1.0e44,1.0e44,1.0e44,1.0e44
0.7346260387811634,1.0e44,1.0e44,1.0e44,1.0e44
0.7351800554016621,1.0e44,1.0e44,1.0e44,1.0e44
0.7357340720221607,1.0e44,1.0e44,1.0e44,1.0e44
0.7362880886426593,1.0e44,1.0e44,1.0e44,1.0e44
0.7368421052631579,1.0e44,1.0e44,1.0e44,1.0e44
0.7373961218836566,1.0e44,1.0e44,1.0e44,1.0e44
0.7379501385041551,1.0e44,1.0e44,1.0e44,1.0e44
0.7385041551246537,1.0e44,1.0e44,1.0e44,1.0e44
0.7390581717451523,1.0e44,1.0e44,1.0e44,1.0e44
0.739612188365651,1.0e44,1.0e44,1.0e44,1.0e44
0.7401662049861496,1.0e44,1.0e44,1.0e44,1.0e44
0.7407202216066482,1.0e44,1.0e44,1.0e44,1.0e44
0.7412742382271468,1.0e44,1.0e44,1.0e44,1.0e44
0.7418282548476455,1.0e44,1.0e44,1.0e44,1.0e44
0.7423822714681441,1.0e44,1.0e44,1.0e44,1.0e44
0.7429362880886426,1.0e44,1.0e44,1.0e44,1.0e44
0.7434903047091412,1.0e44,1.0e44,1.0e44,1.0e44
0.7440443213296399,1.0e44,1.0e44,1.0e44,1.0e44
0.7445983379501385,1.0e44,1.0e44,1.0e44,1.0e44
0.7451523545706371,1.0e44,1.0e44,1.0e44,1.0e44
0.7457063711911357,1.0e44,1.0e44,1.0e44,1.0e44
0.7462603878116344,1.0e44,1.0e44,1.0e44,1.0e44
0.746814404432133,1.0e44,1.0e44,1.0e44,1.0e44
0.7473684210526316,1.0e44,1.0e44,1.0e44,1.0e44
0.7479224376731302,1.0e44,1.0e44,1.0e44,1.0e44
0.7484764542936289,1.0e44,1.0e44,1.0e44,1.0e44
0.7490304709141274,1.0e44,1.0e44,1.0e44,1.0e44
0.749584487534626,1.0e44,1.0e44,1.0e44,1.0e44
0.7501385041551246,1.0e44,1.0e44,1.0e44,1.0e44
0.7506925207756233,1.0e44,1.0e44,1.0e44,1.0e44
0.7512465373961219,1.0e44,1.0e44,1.0e44,1.0e44
0.7518005540166205,1.0e44,1.0e44,1.0e44,1.0e44
0.7523545706371191,1.0e44,1.0e44,1.0e44,1.0e44
0.7529085872576178,1.0e44,1.0e44,1.0e44,1.0e44
0.7534626038781164,1.0e44,1.0e44,1.0e44,1.0e44
0.754016620498615,1.0e44,1.0e44,1.0e44,1.0e44
0.7545706371191135,1.0e44,1.0e44,1.0e44,1.0e44
0.7551246537396122,1.0e44,1.0e44,1.0e44,1.0e44
0.7556786703601108,1.0e44,1.0e44,1.0e44,1.0e44
0.7562326869806094,1.0e44,1.0e44,1.0e44,1.0e44
0.756786703601108,1.0e44,1.0e44,1.0e44,1.0e44
0.7573407202216067,1.0e44,1.0e44,1.0e44,1.0e44
0.7578947368421053,1.0e44,1.0e44,1.0e44,1.0e44
0.7584487534626039,1.0e44,1.0e44,1.0e44,1.0e44
0.7590027700831025,1.0e44,1.0e44,1.0e44,1.0e44
0.7595567867036012,1.0e44,1.0e44,1.0e44,1.0e44
0.7601108033240997,1.0e44,1.0e44,1.0e44,1.0e44
0.7606648199445983,1.0e44,1.0e44,1.0e44,1.0e44
0.7612188365650969,1.0e44,1.0e44,1.0e44,1.0e44
0.7617728531855956,1.0e44,1.0e44,1.0e44,1.0e44
0.7623268698060942,1.0e44,1.0e44,1.0e44,1.0e44
0.7628808864265928,1.0e44,1.0e44,1.0e44,1.0e44
0.7634349030470914,1.0e44,1.0e44,1.0e44,1.0e44
0.7639889196675901,1.0e44,1.0e44,1.0e44,1.0e44
0.7645429362880887,1.0e44,1.0e44,1.0e44,1.0e44
0.7650969529085873,1.0e44,1.0e44,1.0e44,1.0e44
0.7656509695290858,1.0e44,1.0e44,1.0e44,1.0e44
0.7662049861495844,1.0e44,1.0e44,1.0e44,1.0e44
0.7667590027700831,1.0e44,1.0e44,1.0e44,1.0e44
0.7673130193905817,1.0e44,1.0e44,1.0e44,1.0e44
0.7678670360110803,1.0e44,1.0e44,1.0e44,1.0e44
0.7684210526315789,1.0e44,1.0e44,1.0e44,1.0e44
0.7689750692520776,1.0e44,1.0e44,1.0e44,1.0e44
0.7695290858725762,1.0e44,1.0e44,1.0e44,1.0e44
0.7700831024930748,1.0e44,1.0e44,1.0e44,1.0e44
0.7706371191135734,1.0e44,1.0e44,1.0e44,1.0e44
0.771191135734072,1.0e44,1.0e44,1.0e44,1.0e44
0.7717451523545706,1.0e44,1.0e44,1.0e44,1.0e44
0.7722991689750692,1.0e44,1.0e44,1.0e44,1.0e44
0.7728531855955678,1.0e44,1.0e44,1.0e44,1.0e44
0.7734072022160665,1.0e44,1.0e44,1.0e44,1.0e44
0.7739612188365651,1.0e44,1.0e44,1.0e44,1.0e44
0.7745152354570637,1.0e44,1.0e44,1.0e44,1.0e44
0.7750692520775623,1.0e44,1.0e44,1.0e44,1.0e44
0.775623268698061,1.0e44,1.0e44,1.0e44,1.0e44
0.7761772853185596,1.0e44,1.0e44,1.0e44,1.0e44
0.7767313019390581,1.0e44,1.0e44,1.0e44,1.0e44
0.7772853185595567,1.0e44,1.0e44,1.0e44,1.0e44
0.7778393351800554,1.0e44,1.0e44,1.0e44,1.0e44
0.778393351800554,1.0e44,1.0e44,1.0e44,1.0e44
0.7789473684210526,1.0e44,1.0e44,1.0e44,1.0e44
0.7795013850415512,1.0e44,1.0e44,1.0e44,1.0e44
0.7800554016620499,1.0e44,1.0e44,1.0e44,1.0e44
0.7806094182825485,1.0e44,1.0e44,1.0e44,1.0e44
0.7811634349030471,1.0e44,1.0e44,1.0e44,1.0e44
0.7817174515235457,1.0e44,1.0e44,1.0e44,1.0e44
0.7822714681440444,1.0e44,1.0e44,1.0e44,1.0e44
0.782825484764543,1.0e44,1.0e44,1.0e44,1.0e44
0.7833795013850415,1.0e44,1.0e44,1.0e44,1.0e44
0.7839335180055401,1.0e44,1.0e44,1.0e44,1.0e44
0.7844875346260388,1.0e44,1.0e44,1.0e44,1.0e44
0.7850415512465374,1.0e44,1.0e44,1.0e44,1.0e44
0.785595567867036,1.0e44,1.0e44,1.0e44,1.0e44
0.7861495844875346,1.0e44,1.0e44,1.0e44,1.0e44
0.7867036011080333,1.0e44,1.0e44,1.0e44,1.0e44
0.7872576177285319,1.0e44,1.0e44,1.0e44,1.0e44
0.7878116343490305,1.0e44,1.0e44,1.0e44,1.0e44
0.788365650969529,1.0e44,1.0e44,1.0e44,1.0e44
0.7889196675900277,1.0e44,1.0e44,1.0e44,1.0e44
0.7894736842105263,1.0e44,1.0e44,1.0e44,1.0e44
0.7900277008310249,1.0e44,1.0e44,1.0e44,1.0e44
0.7905817174515235,1.0e44,1.0e44,1.0e44,1.0e44
0.7911357340720222,1.0e44,1.0e44,1.0e44,1.0e44
0.7916897506925208,1.0e44,1.0e44,1.0e44,1.0e44
0.7922437673130194,1.0e44,1.0e44,1.0e44,1.0e44
0.792797783933518,1.0e44,1.0e44,1.0e44,1.0e44
0.7933518005540167,1.0e44,1.0e44,1.0e44,1.0e44
0.7939058171745152,1.0e44,1.0e44,1.0e44,1.0e44
0.7944598337950138,1.0e44,1.0e44,1.0e44,1.0e44
0.7950138504155124,1.0e44,1.0e44,1.0e44,1.0e44
0.7955678670360111,1.0e44,1.0e44,1.0e44,1.0e44
0.7961218836565097,1.0e44,1.0e44,1.0e44,1.0e44
0.7966759002770083,1.0e44,1.0e44,1.0e44,1.0e44
0.7972299168975069,1.0e44,1.0e44,1.0e44,1.0e44
0.7977839335180056,1.0e44,1.0e44,1.0e44,1.0e44
0.7983379501385042,1.0e44,1.0e44,1.0e44,1.0e44
0.7988919667590028,1.0e44,1.0e44,1.0e44,1.0e44
0.7994459833795013,1.0e44,1.0e44,1.0e44,1.0e44
0.8,1.0e44,1.0e44,1.0e44,1.0e44
0.8005540166204986,1.0e44,1.0e44,1.0e44,1.0e44
0.8011080332409972,1.0e44,1.0e44,1.0e44,1.0e44
0.8016620498614958,1.0e44,1.0e44,1.0e44,1.0e44
0.8022160664819945,1.0e44,1.0e44,1.0e44,1.0e44
0.8027700831024931,1.0e44,1.0e44,1.0e44,1.0e44
0.8033240997229917,1.0e44,1.0e44,1.0e44,1.0e44
0.8038781163434903,1.0e44,1.0e44,1.0e44,1.0e44
0.804432132963989,1.0e44,1.0e44,1.0e44,1.0e44
0.8049861495844876,1.0e44,1.0e44,1.0e44,1.0e44
0.8055401662049861,1.0e44,1.0e44,1.0e44,1.0e44
0.8060941828254847,1.0e44,1.0e44,1.0e44,1.0e44
0.8066481994459834,1.0e44,1.0e44,1.0e44,1.0e44
0.807202216066482,1.0e44,1.0e44,1.0e44,1.0e44
0.8077562326869806,1.0e44,1.0e44,1.0e44,1.0e44
0.8083102493074792,1.0e44,1.0e44,1.0e44,1.0e44
0.8088642659279779,1.0e44,1.0e44,1.0e44,1.0e44
0.8094182825484765,1.0e44,1.0e44,1.0e44,1.0e44
0.8099722991689751,1.0e44,1.0e44,1.0e44,1.0e44
0.8105263157894737,1.0e44,1.0e44,1.0e44,1.0e44
0.8110803324099723,1.0e44,1.0e44,1.0e44,1.0e44
0.8116343490304709,1.0e44,1.0e44,1.0e44,1.0e44
0.8121883656509695,1.0e44,1.0e44,1.0e44,1.0e44
0.8127423822714681,1.0e44,1.0e44,1.0e44,1.0e44
0.8132963988919668,1.0e44,1.0e44,1.0e44,1.0e44
0.8138504155124654,1.0e44,1.0e44,1.0e44,1.0e44
0.814404432132964,1.0e44,1.0e44,1.0e44,1.0e44
0.8149584487534626,1.0e44,1.0e44,1.0e44,1.0e44
0.8155124653739613,1.0e44,1.0e44,1.0e44,1.0e44
0.8160664819944599,1.0e44,1.0e44,1.0e44,1.0e44
0.8166204986149584,1.0e44,1.0e44,1.0e44,1.0e44
0.817174515235457,1.0e44,1.0e44,1.0e44,1.0e44
0.8177285318559557,1.0e44,1.0e44,1.0e44,1.0e44
0.8182825484764543,1.0e44,1.0e44,1.0e44,1.0e44
0.8188365650969529,1.0e44,1.0e44,1.0e44,1.0e44
0.8193905817174515,1.0e44,1.0e44,1.0e44,1.0e44
0.8199445983379502,1.0e44,1.0e44,1.0e44,1.0e44
0.8204986149584488,1.0e44,1.0e44,1.0e44,1.0e44
0.8210526315789474,1.0e44,1.0e44,1.0e44,1.0e44
0.821606648199446,1.0e44,1.0e44,1.0e44,1.0e44
0.8221606648199447,1.0e44,1.0e44,1.0e44,1.0e44
0.8227146814404432,1.0e44,1.0e44,1.0e44,1.0e44
0.8232686980609418,1.0e44,1.0e44,1.0e44,1.0e44
0.8238227146814404,1.0e44,1.0e44,1.0e44,1.0e44
0.824376731301939,1.0e44,1.0e44,1.0e44,1.0e44
0.8249307479224377,1.0e44,1.0e44,1.0e44,1.0e44
0.8254847645429363,1.0e44,1.0e44,1.0e44,1.0e44
0.8260387811634349,1.0e44,1.0e44,1.0e44,1.0e44
0.8265927977839335,1.0e44,1.0e44,1.0e44,1.0e44
0.8271468144044322,1.0e44,1.0e44,1.0e44,1.0e44
0.8277008310249307,1.0e44,1.0e44,1.0e44,1.0e44
0.8282548476454293,1.0e44,1.0e44,1.0e44,1.0e44
0.8288088642659279,1.0e44,1.0e44,1.0e44,1.0e44
0.8293628808864266,1.0e44,1.0e44,1.0e44,1.0e44
0.8299168975069252,1.0e44,1.0e44,1.0e44,1.0e44
0.8304709141274238,1.0e44,1.0e44,1.0e44,1.0e44
0.8310249307479224,1.0e44,1.0e44,1.0e44,1.0e44
0.8315789473684211,1.0e44,1.0e44,1.0e44,1.0e44
0.8321329639889197,1.0e44,1.0e44,1.0e44,1.0e44
0.8326869806094183,1.0e44,1.0e44,1.0e44,1.0e44
0.8332409972299168,1.0e44,1.0e44,1.0e44,1.0e44
0.8337950138504155,1.0e44,1.0e44,1.0e44,1.0e44
0.8343490304709141,1.0e44,1.0e44,1.0e44,1.0e44
0.8349030470914127,1.0e44,1.0e44,1.0e44,1.0e44
0.8354570637119113,1.0e44,1.0e44,1.0e44,1.0e44
0.83601108033241,1.0e44,1.0e44,1.0e44,1.0e44
0.8365650969529086,1.0e44,1.0e44,1.0e44,1.0e44
0.8371191135734072,1.0e44,1.0e44,1.0e44,1.0e44
0.8376731301939058,1.0e44,1.0e44,1.0e44,1.0e44
0.8382271468144045,1.0e44,1.0e44,1.0e44,1.0e44
0.838781163434903,1.0e44,1.0e44,1.0e44,1.0e44
0.8393351800554016,1.0e44,1.0e44,1.0e44,1.0e44
0.8398891966759002,1.0e44,1.0e44,1.0e44,1.0e44
0.8404432132963989,1.0e44,1.0e44,1.0e44,1.0e44
0.8409972299168975,1.0e44,1.0e44,1.0e44,1.0e44
0.8415512465373961,1.0e44,1.0e44,1.0e44,1.0e44
0.8421052631578947,1.0e44,1.0e44,1.0e44,1.0e44
0.8426592797783934,1.0e44,1.0e44,1.0e44,1.0e44
0.843213296398892,1.0e44,1.0e44,1.0e44,1.0e44
0.8437673130193906,1.0e44,1.0e44,1.0e44,1.0e44
0.8443213296398892,1.0e44,1.0e44,1.0e44,1.0e44
0.8448753462603878,1.0e44,1.0e44,1.0e44,1.0e44
0.8454293628808864,1.0e44,1.0e44,1.0e44,1.0e44
0.845983379501385,1.0e44,1.0e44,1.0e44,1.0e44
0.8465373961218836,1.0e44,1.0e44,1.0e44,1.0e44
0.8470914127423823,1.0e44,1.0e44,1.0e44,1.0e44
0.8476454293628809,1.0e44,1.0e44,1.0e44,1.0e44
0.8481994459833795,1.0e44,1.0e44,1.0e44,1.0e44
0.8487534626038781,1.0e44,1.0e44,1.0e44,1.0e44
0.8493074792243768,1.0e44,1.0e44,1.0e44,1.0e44
0.8498614958448754,1.0e44,1.0e44,1.0e44,1.0e44
0.850415512465374,1.0e44,1.0e44,1.0e44,1.0e44
0.8509695290858725,1.0e44,1.0e44,1.0e44,1.0e44
0.8515235457063712,1.0e44,1.0e44,1.0e44,1.0e44
0.8520775623268698,1.0e44,1.0e44,1.0e44,1.0e44
0.8526315789473684,1.0e44,1.0e44,1.0e44,1.0e44
0.853185595567867,1.0e44,1.0e44,1.0e44,1.0e44
0.8537396121883657,1.0e44,1.0e44,1.0e44,1.0e44
0.8542936288088643,1.0e44,1.0e44,1.0e44,1.0e44
0.8548476454293629,1.0e44,1.0e44,1.0e44,1.0e44
0.8554016620498615,1.0e44,1.0e44,1.0e44,1.0e44
0.8559556786703602,1.0e44,1.0e44,1.0e44,1.0e44
0.8565096952908587,1.0e44,1.0e44,1.0e44,1.0e44
0.8570637119113573,1.0e44,1.0e44,1.0e44,1.0e44
0.8576177285318559,1.0e44,1.0e44,1.0e44,1.0e44
0.8581717451523546,1.0e44,1.0e44,1.0e44,1.0e44
0.8587257617728532,1.0e44,1.0e44,1.0e44,1.0e44
0.8592797783933518,1.0e44,1.0e44,1.0e44,1.0e44
0.8598337950138504,1.0e44,1.0e44,1.0e44,1.0e44
0.8603878116343491,1.0e44,1.0e44,1.0e44,1.0e44
0.8609418282548477,1.0e44,1.0e44,1.0e44,1.0e44
0.8614958448753463,1.0e44,1.0e44,1.0e44,1.0e44
0.8620498614958448,1.0e44,1.0e44,1.0e44,1.0e44
0.8626038781163435,1.0e44,1.0e44,1.0e44,1.0e44
0.8631578947368421,1.0e44,1.0e44,1.0e44,1.0e44
0.8637119113573407,1.0e44,1.0e44,1.0e44,1.0e44
0.8642659279778393,1.0e44,1.0e44,1.0e44,1.0e44
0.864819944598338,1.0e44,1.0e44,1.0e44,1.0e44
0.8653739612188366,1.0e44,1.0e44,1.0e44,1.0e44
0.8659279778393352,1.0e44,1.0e44,1.0e44,1.0e44
0.8664819944598338,1.0e44,1.0e44,1.0e44,1.0e44
0.8670360110803325,1.0e44,1.0e44,1.0e44,1.0e44
0.867590027700831,1.0e44,1.0e44,1.0e44,1.0e44
0.8681440443213296,1.0e44,1.0e44,1.0e44,1.0e44
0.8686980609418282,1.0e44,1.0e44,1.0e44,1.0e44
0.8692520775623269,1.0e44,1.0e44,1.0e44,1.0e44
0.8698060941828255,1.0e44,1.0e44,1.0e44,1.0e44
0.8703601108033241,1.0e44,1.0e44,1.0e44,1.0e44
0.8709141274238227,1.0e44,1.0e44,1.0e44,1.0e44
0.8714681440443214,1.0e44,1.0e44,1.0e44,1.0e44
0.87202216066482,1.0e44,1.0e44,1.0e44,1.0e44
0.8725761772853186,1.0e44,1.0e44,1.0e44,1.0e44
0.8731301939058171,1.0e44,1.0e44,1.0e44,1.0e44
0.8736842105263158,1.0e44,1.0e44,1.0e44,1.0e44
0.8742382271468144,1.0e44,1.0e44,1.0e44,1.0e44
0.874792243767313,1.0e44,1.0e44,1.0e44,1.0e44
0.8753462603878116,1.0e44,1.0e44,1.0e44,1.0e44
0.8759002770083103,1.0e44,1.0e44,1.0e44,1.0e44
0.8764542936288089,1.0e44,1.0e44,1.0e44,1.0e44
0.8770083102493075,1.0e44,1.0e44,1.0e44,1.0e44
0.8775623268698061,1.0e44,1.0e44,1.0e44,1.0e44
0.8781163434903048,1.0e44,1.0e44,1.0e44,1.0e44
0.8786703601108034,1.0e44,1.0e44,1.0e44,1.0e44
0.8792243767313019,1.0e44,1.0e44,1.0e44,1.0e44
0.8797783933518005,1.0e44,1.0e44,1.0e44,1.0e44
0.8803324099722992,1.0e44,1.0e44,1.0e44,1.0e44
0.8808864265927978,1.0e44,1.0e44,1.0e44,1.0e44
0.8814404432132964,1.0e44,1.0e44,1.0e44,1.0e44
0.881994459833795,1.0e44,1.0e44,1.0e44,1.0e44
0.8825484764542936,1.0e44,1.0e44,1.0e44,1.0e44
0.8831024930747923,1.0e44,1.0e44,1.0e44,1.0e44
0.8836565096952909,1.0e44,1.0e44,1.0e44,1.0e44
0.8842105263157894,1.0e44,1.0e44,1.0e44,1.0e44
0.884764542936288,1.0e44,1.0e44,1.0e44,1.0e44
0.8853185595567867,1.0e44,1.0e44,1.0e44,1.0e44
0.8858725761772853,1.0e44,1.0e44,1.0e44,1.0e44
0.8864265927977839,1.0e44,1.0e44,1.0e44,1.0e44
0.8869806094182825,1.0e44,1.0e44,1.0e44,1.0e44
0.8875346260387812,1.0e44,1.0e44,1.0e44,1.0e44
0.8880886426592798,1.0e44,1.0e44,1.0e44,1.0e44
0.8886426592797784,1.0e44,1.0e44,1.0e44,1.0e44
0.889196675900277,1.0e44,1.0e44,1.0e44,1.0e44
0.8897506925207757,1.0e44,1.0e44,1.0e44,1.0e44
0.8903047091412742,1.0e44,1.0e44,1.0e44,1.0e44
0.8908587257617728,1.0e44,1.0e44,1.0e44,1.0e44
0.8914127423822714,1.0e44,1.0e44,1.0e44,1.0e44
0.8919667590027701,1.0e44,1.0e44,1.0e44,1.0e44
0.8925207756232687,1.0e44,1.0e44,1.0e44,1.0e44
0.8930747922437673,1.0e44,1.0e44,1.0e44,1.0e44
0.8936288088642659,1.0e44,1.0e44,1.0e44,1.0e44
0.8941828254847646,1.0e44,1.0e44,1.0e44,1.0e44
0.8947368421052632,1.0e44,1.0e44,1.0e44,1.0e44
0.8952908587257618,1.0e44,1.0e44,1.0e44,1.0e44
0.8958448753462603,1.0e44,1.0e44,1.0e44,1.0e44
0.896398891966759,1.0e44,1.0e44,1.0e44,1.0e44
0.8969529085872576,1.0e44,1.0e44,1.0e44,1.0e44
0.8975069252077562,1.0e44,1.0e44,1.0e44,1.0e44
0.8980609418282548,1.0e44,1.0e44,1.0e44,1.0e44
0.8986149584487535,1.0e44,1.0e44,1.0e44,1.0e44
0.8991689750692521,1.0e44,1.0e44,1.0e44,1.0e44
0.8997229916897507,1.0e44,1.0e44,1.0e44,1.0e44
0.9002770083102493,1.0e44,1.0e44,1.0e44,1.0e44
0.900831024930748,1.0e44,1.0e44,1.0e44,1.0e44
0.9013850415512465,1.0e44,1.0e44,1.0e44,1.0e44
0.9019390581717451,1.0e44,1.0e44,1.0e44,1.0e44
0.9024930747922437,1.0e44,1.0e44,1.0e44,1.0e44
0.9030470914127424,1.0e44,1.0e44,1.0e44,1.0e44
0.903601108033241,1.0e44,1.0e44,1.0e44,1.0e44
0.9041551246537396,1.0e44,1.0e44,1.0e44,1.0e44
0.9047091412742382,1.0e44,1.0e44,1.0e44,1.0e44
0.9052631578947369,1.0e44,1.0e44,1.0e44,1.0e44
0.9058171745152355,1.0e44,1.0e44,1.0e44,1.0e44
0.9063711911357341,1.0e44,1.0e44,1.0e44,1.0e44
0.9069252077562326,1.0e44,1.0e44,1.0e44,1.0e44
0.9074792243767313,1.0e44,1.0e44,1.0e44,1.0e44
0.9080332409972299,1.0e44,1.0e44,1.0e44,1.0e44
0.9085872576177285,1.0e44,1.0e44,1.0e44,1.0e44
0.9091412742382271,1.0e44,1.0e44,1.0e44,1.0e44
0.9096952908587258,1.0e44,1.0e44,1.0e44,1.0e44
0.9102493074792244,1.0e44,1.0e44,1.0e44,1.0e44
0.910803324099723,1.0e44,1.0e44,1.0e44,1.0e44
0.9113573407202216,1.0e44,1.0e44,1.0e44,1.0e44
0.9119113573407203,1.0e44,1.0e44,1.0e44,1.0e44
0.9124653739612189,1.0e44,1.0e44,1.0e44,1.0e44
0.9130193905817174,1.0e44,1.0e44,1.0e44,1.0e44
0.913573407202216,1.0e44,1.0e44,1.0e44,1.0e44
0.9141274238227147,1.0e44,1.0e44,1.0e44,1.0e44
0.9146814404432133,1.0e44,1.0e44,1.0e44,1.0e44
0.9152354570637119,1.0e44,1.0e44,1.0e44,1.0e44
0.9157894736842105,1.0e44,1.0e44,1.0e44,1.0e44
0.9163434903047092,1.0e44,1.0e44,1.0e44,1.0e44
0.9168975069252078,1.0e44,1.0e44,1.0e44,1.0e44
0.9174515235457064,1.0e44,1.0e44,1.0e44,1.0e44
0.918005540166205,1.0e44,1.0e44,1.0e44,1.0e44
0.9185595567867036,1.0e44,1.0e44,1.0e44,1.0e44
0.9191135734072022,1.0e44,1.0e44,1.0e44,1.0e44
0.9196675900277008,1.0e44,1.0e44,1.0e44,1.0e44
0.9202216066481994,1.0e44,1.0e44,1.0e44,1.0e44
0.9207756232686981,1.0e44,1.0e44,1.0e44,1.0e44
0.9213296398891967,1.0e44,1.0e44,1.0e44,1.0e44
0.9218836565096953,1.0e44,1.0e44,1.0e44,1.0e44
0.9224376731301939,1.0e44,1.0e44,1.0e44,1.0e44
0.9229916897506926,1.0e44,1.0e44,1.0e44,1.0e44
0.9235457063711912,1.0e44,1.0e44,1.0e44,1.0e44
0.9240997229916897,1.0e44,1.0e44,1.0e44,1.0e44
0.9246537396121883,1.0e44,1.0e44,1.0e44,1.0e44
0.925207756232687,1.0e44,1.0e44,1.0e44,1.0e44
0.9257617728531856,1.0e44,1.0e44,1.0e44,1.0e44
0.9263157894736842,1.0e44,1.0e44,1.0e44,1.0e44
0.9268698060941828,1.0e44,1.0e44,1.0e44,1.0e44
0.9274238227146815,1.0e44,1.0e44,1.0e44,1.0e44
0.9279778393351801,1.0e44,1.0e44,1.0e44,1.0e44
0.9285318559556787,1.0e44,1.0e44,1.0e44,1.0e44
0.9290858725761773,1.0e44,1.0e44,1.0e44,1.0e44
0.929639889196676,1.0e44,1.0e44,1.0e44,1.0e44
0.9301939058171745,1.0e44,1.0e44,1.0e44,1.0e44
0.9307479224376731,1.0e44,1.0e44,1.0e44,1.0e44
0.9313019390581717,1.0e44,1.0e44,1.0e44,1.0e44
0.9318559556786704,1.0e44,1.0e44,1.0e44,1.0e44
0.932409972299169,1.0e44,1.0e44,1.0e44,1.0e44
0.9329639889196676,1.0e44,1.0e44,1.0e44,1.0e44
0.9335180055401662,1.0e44,1.0e44,1.0e44,1.0e44
0.9340720221606649,1.0e44,1.0e44,1.0e44,1.0e44
0.9346260387811635,1.0e44,1.0e44,1.0e44,1.0e44
0.935180055401662,1.0e44,1.0e44,1.0e44,1.0e44
0.9357340720221606,1.0e44,1.0e44,1.0e44,1.0e44
0.9362880886426593,1.0e44,1.0e44,1.0e44,1.0e44
0.9368421052631579,1.0e44,1.0e44,1.0e44,1.0e44
0.9373961218836565,1.0e44,1.0e44,1.0e44,1.0e44
0.9379501385041551,1.0e44,1.0e44,1.0e44,1.0e44
0.9385041551246538,1.0e44,1.0e44,1.0e44,1.0e44
0.9390581717451524,1.0e44,1.0e44,1.0e44,1.0e44
0.939612188365651,1.0e44,1.0e44,1.0e44,1.0e44
0.9401662049861496,1.0e44,1.0e44,1.0e44,1.0e44
0.9407202216066483,1.0e44,1.0e44,1.0e44,1.0e44
0.9412742382271468,1.0e44,1.0e44,1.0e44,1.0e44
0.9418282548476454,1.0e44,1.0e44,1.0e44,1.0e44
0.942382271468144,1.0e44,1.0e44,1.0e44,1.0e44
0.9429362880886426,1.0e44,1.0e44,1.0e44,1.0e44
0.9434903047091413,1.0e44,1.0e44,1.0e44,1.0e44
0.9440443213296399,1.0e44,1.0e44,1.0e44,1.0e44
0.9445983379501385,1.0e44,1.0e44,1.0e44,1.0e44
0.9451523545706371,1.0e44,1.0e44,1.0e44,1.0e44
0.9457063711911358,1.0e44,1.0e44,1.0e44,1.0e44
0.9462603878116344,1.0e44,1.0e44,1.0e44,1.0e44
0.9468144044321329,1.0e44,1.0e44,1.0e44,1.0e44
0.9473684210526315,1.0e44,1.0e44,1.0e44,1.0e44
0.9479224376731302,1.0e44,1.0e44,1.0e44,1.0e44
0.9484764542936288,1.0e44,1.0e44,1.0e44,1.0e44
0.9490304709141274,1.0e44,1.0e44,1.0e44,1.0e44
0.949584487534626,1.0e44,1.0e44,1.0e44,1.0e44
0.9501385041551247,1.0e44,1.0e44,1.0e44,1.0e44
0.9506925207756233,1.0e44,1.0e44,1.0e44,1.0e44
0.9512465373961219,1.0e44,1.0e44,1.0e44,1.0e44
0.9518005540166204,1.0e44,1.0e44,1.0e44,1.0e44
0.9523545706371191,1.0e44,1.0e44,1.0e44,1.0e44
0.9529085872576177,1.0e44,1.0e44,1.0e44,1.0e44
0.9534626038781163,1.0e44,1.0e44,1.0e44,1.0e44
0.9540166204986149,1.0e44,1.0e44,1.0e44,1.0e44
0.9545706371191136,1.0e44,1.0e44,1.0e44,1.0e44
0.9551246537396122,1.0e44,1.0e44,1.0e44,1.0e44
0.9556786703601108,1.0e44,1.0e44,1.0e44,1.0e44
0.9562326869806094,1.0e44,1.0e44,1.0e44,1.0e44
0.9567867036011081,1.0e44,1.0e44,1.0e44,1.0e44
0.9573407202216067,1.0e44,1.0e44,1.0e44,1.0e44
0.9578947368421052,1.0e44,1.0e44,1.0e44,1.0e44
0.9584487534626038,1.0e44,1.0e44,1.0e44,1.0e44
0.9590027700831025,1.0e44,1.0e44,1.0e44,1.0e44
0.9595567867036011,1.0e44,1.0e44,1.0e44,1.0e44
0.9601108033240997,1.0e44,1.0e44,1.0e44,1.0e44
0.9606648199445983,1.0e44,1.0e44,1.0e44,1.0e44
0.961218836565097,1.0e44,1.0e44,1.0e44,1.0e44
0.9617728531855956,1.0e44,1.0e44,1.0e44,1.0e44
0.9623268698060942,1.0e44,1.0e44,1.0e44,1.0e44
0.9628808864265928,1.0e44,1.0e44,1.0e44,1.0e44
0.9634349030470915,1.0e44,1.0e44,1.0e44,1.0e44
0.96398891966759,1.0e44,1.0e44,1.0e44,1.0e44
0.9645429362880886,1.0e44,1.0e44,1.0e44,1.0e44
0.9650969529085872,1.0e44,1.0e44,1.0e44,1.0e44
0.9656509695290859,1.0e44,1.0e44,1.0e44,1.0e44
0.9662049861495845,1.0e44,1.0e44,1.0e44,1.0e44
0.9667590027700831,1.0e44,1.0e44,1.0e44,1.0e44
0.9673130193905817,1.0e44,1.0e44,1.0e44,1.0e44
0.9678670360110804,1.0e44,1.0e44,1.0e44,1.0e44
0.968421052631579,1.0e44,1.0e44,1.0e44,1.0e44
0.9689750692520775,1.0e44,1.0e44,1.0e44,1.0e44
0.9695290858725761,1.0e44,1.0e44,1.0e44,1.0e44
0.9700831024930748,1.0e44,1.0e44,1.0e44,1.0e44
0.9706371191135734,1.0e44,1.0e44,1.0e44,1.0e44
0.971191135734072,1.0e44,1.0e44,1.0e44,1.0e44
0.9717451523545706,1.0e44,1.0e44,1.0e44,1.0e44
0.9722991689750693,1.0e44,1.0e44,1.0e44,1.0e44
0.9728531855955679,1.0e44,1.0e44,1.0e44,1.0e44
0.9734072022160665,1.0e44,1.0e44,1.0e44,1.0e44
0.9739612188365651,1.0e44,1.0e44,1.0e44,1.0e44
0.9745152354570638,1.0e44,1.0e44,1.0e44,1.0e44
0.9750692520775623,1.0e44,1.0e44,1.0e44,1.0e44
0.9756232686980609,1.0e44,1.0e44,1.0e44,1.0e44
0.9761772853185595,1.0e44,1.0e44,1.0e44,1.0e44
0.9767313019390582,1.0e44,1.0e44,1.0e44,1.0e44
0.9772853185595568,1.0e44,1.0e44,1.0e44,1.0e44
0.9778393351800554,1.0e44,1.0e44,1.0e44,1.0e44
0.978393351800554,1.0e44,1.0e44,1.0e44,1.0e44
0.9789473684210527,1.0e44,1.0e44,1.0e44,1.0e44
0.9795013850415513,1.0e44,1.0e44,1.0e44,1.0e44
0.9800554016620499,1.0e44,1.0e44,1.0e44,1.0e44
0.9806094182825484,1.0e44,1.0e44,1.0e44,1.0e44
0.9811634349030471,1.0e44,1.0e44,1.0e44,1.0e44
0.9817174515235457,1.0e44,1.0e44,1.0e44,1.0e44
0.9822714681440443,1.0e44,1.0e44,1.0e44,1.0e44
0.9828254847645429,1.0e44,1.0e44,1.0e44,1.0e44
0.9833795013850416,1.0e44,1.0e44,1.0e44,1.0e44
0.9839335180055402,1.0e44,1.0e44,1.0e44,1.0e44
0.9844875346260388,1.0e44,1.0e44,1.0e44,1.0e44
0.9850415512465374,1.0e44,1.0e44,1.0e44,1.0e44
0.9855955678670361,1.0e44,1.0e44,1.0e44,1.0e44
0.9861495844875346,1.0e44,1.0e44,1.0e44,1.0e44
0.9867036011080332,1.0e44,1.0e44,1.0e44,1.0e44
0.9872576177285318,1.0e44,1.0e44,1.0e44,1.0e44
0.9878116343490305,1.0e44,1.0e44,1.0e44,1.0e44
0.9883656509695291,1.0e44,1.0e44,1.0e44,1.0e44
0.9889196675900277,1.0e44,1.0e44,1.0e44,1.0e44
0.9894736842105263,1.0e44,1.0e44,1.0e44,1.0e44
0.990027700831025,1.0e44,1.0e44,1.0e44,1.0e44
0.9905817174515236,1.0e44,1.0e44,1.0e44,1.0e44
0.9911357340720222,1.0e44,1.0e44,1.0e44,1.0e44
0.9916897506925207,1.0e44,1.0e44,1.0e44,1.0e44
0.9922437673130194,1.0e44,1.0e44,1.0e44,1.0e44
0.992797783933518,1.0e44,1.0e44,1.0e44,1.0e44
0.9933518005540166,1.0e44,1.0e44,1.0e44,1.0e44
0.9939058171745152,1.0e44,1.0e44,1.0e44,1.0e44
0.9944598337950139,1.0e44,1.0e44,1.0e44,1.0e44
0.9950138504155125,1.0e44,1.0e44,1.0e44,1.0e44
0.9955678670360111,1.0e44,1.0e44,1.0e44,1.0e44
0.9961218836565097,1.0e44,1.0e44,1.0e44,1.0e44
0.9966759002770084,1.0e44,1.0e44,1.0e44,1.0e44
0.997229916897507,1.0e44,1.0e44,1.0e44,1.0e44
0.9977839335180055,1.0e44,1.0e44,1.0e44,1.0e44
0.9983379501385041,1.0e44,1.0e44,1.0e44,1.0e44
0.9988919667590028,1.0e44,1.0e44,1.0e44,1.0e44
0.9994459833795014,1.0e44,1.0e44,1.0e44,1.0e44
1.0,1.0e44,1.0e44,1.0e44,1.0e44


==> data/eigen_graph_misc_16/matrix_vector_product_count.csv <==
matrix\type,BFloat16,Float16,LinearTakum16,Posit16
dimacs/C125-9,24,44,44,69
dimacs/C250-9,24,33,42,55
dimacs/C500-9,24,55,36,45
dimacs/DSJC500-5,24,62,57,70
dimacs/MANN-a27,24,24,24,34
dimacs/MANN-a9,24,24,35,24
dimacs/brock200-1,24,75,62,69
dimacs/brock200-2,24,60,70,80
dimacs/brock200-3,24,64,75,66
dimacs/brock200-4,24,52,70,70
dimacs/brock400-1,24,66,49,55
dimacs/brock400-2,24,63,66,56
dimacs/brock400-3,24,62,36,56
dimacs/brock400-4,24,61,69,50
dimacs/brock800-1,24,54,80,75
dimacs/brock800-2,24,49,86,46
dimacs/brock800-3,24,51,46,56
dimacs/brock800-4,24,61,56,64
dimacs/c-fat200-1,54,48,49,49
dimacs/c-fat200-2,24,24,24,24
dimacs/c-fat200-5,24,-Inf,24,24
dimacs/c-fat500-1,43,90,91,89
dimacs/c-fat500-10,24,-Inf,24,24
dimacs/c-fat500-2,41,53,46,46
dimacs/c-fat500-5,24,-Inf,24,24
dimacs/gen200-p0-9-44,24,50,43,92
dimacs/gen200-p0-9-55,24,52,52,56
dimacs/gen400-p0-9-55,24,39,44,61
dimacs/gen400-p0-9-65,24,50,43,48
dimacs/gen400-p0-9-75,24,46,38,55
dimacs/hamming6-2,24,35,47,24
dimacs/hamming6-4,24,24,24,24
dimacs/hamming8-2,24,53,45,31
dimacs/hamming8-4,36,35,24,35
dimacs/johnson16-2-4,36,24,24,47
dimacs/johnson32-2-4,24,36,36,36
dimacs/johnson8-2-4,24,24,24,24
dimacs/johnson8-4-4,35,35,34,35
dimacs/keller4,36,43,43,48
dimacs/keller5,24,43,54,42
dimacs/p-hat1000-1,24,82,88,67
dimacs/p-hat300-3,24,57,70,74
dimacs/p-hat500-1,24,66,71,73
dimacs/p-hat500-2,24,57,75,53
dimacs/p-hat500-3,24,49,66,64
dimacs/p-hat700-1,24,78,73,78
dimacs/p-hat700-2,24,67,79,70
dimacs/p-hat700-3,24,43,42,104
dimacs/san200-0-7-1,24,68,81,64
dimacs/san200-0-7-2,24,49,62,52
dimacs/san200-0-9-1,24,58,45,61
dimacs/san200-0-9-2,24,50,56,85
dimacs/san200-0-9-3,24,50,50,73
dimacs/san400-0-5-1,24,42,42,44
dimacs/san400-0-7-1,24,73,84,79
dimacs/san400-0-7-2,24,49,80,81
dimacs/san400-0-7-3,24,62,75,91
dimacs/san400-0-9-1,24,42,58,44
dimacs/sanr200-0-7,24,50,76,70
dimacs/sanr200-0-9,24,42,54,79
dimacs/sanr400-0-5,36,94,64,83
dimacs/sanr400-0-7,36,73,68,62
dimacs10/bio-celegansneural,45,96,96,98
dimacs10/chesapeake,32,42,42,42
dimacs10/cs4,-Inf,-Inf,-Inf,191
dimacs10/cti,-Inf,118,196,152
dimacs10/delaunay_n10,51,139,131,144
dimacs10/delaunay_n11,-Inf,-Inf,-Inf,-Inf
dimacs10/delaunay_n12,-Inf,-Inf,-Inf,-Inf
dimacs10/delaunay_n13,-Inf,-Inf,-Inf,-Inf
dimacs10/delaunay_n14,-Inf,-Inf,-Inf,-Inf
dimacs10/delaunay_n15,-Inf,-Inf,-Inf,-Inf
dimacs10/fe-4elt2,-Inf,130,141,168
dimacs10/fe-body,74,24,36,-Inf
dimacs10/fe-sphere,-Inf,-Inf,-Inf,-Inf
dimacs10/polblogs,50,72,74,74
dimacs10/rgg_n_2_15_s0,42,-Inf,24,-Inf
dimacs10/t60k,-Inf,-Inf,-Inf,-Inf
dimacs10/wing_nodal,-Inf,197,135,136
labeled/AIDS,-Inf,-Inf,-Inf,-Inf
labeled/BA-1_10_60-L5,24,87,70,84
labeled/BZR,-Inf,-Inf,-Inf,-Inf
labeled/CL-10K-1d8-L5,24,107,90,114
labeled/COX2,-Inf,-Inf,-Inf,-Inf
labeled/DD199,51,84,86,90
labeled/DD21,24,133,132,181
labeled/DD242,63,92,112,133
labeled/DD244,51,77,83,78
labeled/DD349,67,102,101,103
labeled/DD497,57,107,112,106
labeled/DD6,-Inf,116,131,118
labeled/DD68,50,111,112,109
labeled/DD687,51,98,93,100
labeled/ENZYMES,36,177,155,167
labeled/ENZYMES118,63,88,89,90
labeled/ENZYMES123,63,73,73,76
labeled/ENZYMES295,64,99,101,102
labeled/ENZYMES296,68,107,115,117
labeled/ENZYMES297,62,95,93,94
labeled/ENZYMES8,39,82,78,79
labeled/Fingerprint,-Inf,-Inf,-Inf,-Inf
labeled/KKI,44,135,143,138
labeled/Letter-high,-Inf,-Inf,-Inf,-Inf
labeled/Letter-low,-Inf,-Inf,-Inf,-Inf
labeled/Letter-med,-Inf,-Inf,-Inf,-Inf
labeled/MSRC-21C,-Inf,99,95,124
labeled/MSRC-9,-Inf,141,120,128
labeled/OHSU,-Inf,163,162,188
labeled/PTC-FM,-Inf,-Inf,-Inf,-Inf
labeled/PTC-FR,-Inf,-Inf,-Inf,-Inf
labeled/PTC-MM,-Inf,-Inf,-Inf,-Inf
labeled/PTC-MR,-Inf,-Inf,-Inf,-Inf
labeled/Peking-1,-Inf,133,122,188
labeled/PubMed,57,24,166,188
labeled/SW-10000-6-0d3-L2,-Inf,180,142,131
labeled/SW-10000-6-0d3-L5,-Inf,180,142,131
labeled/SYNTHETIC,-Inf,-Inf,-Inf,155
labeled/SYNTHETICnew,-Inf,-Inf,-Inf,-Inf
labeled/TerroristRel,61,80,112,87
labeled/citeseer,-Inf,-Inf,-Inf,-Inf
labeled/cora,-Inf,110,111,142
labeled/gene,58,111,181,113
labeled/hospital-detailed-list-of-contacts,-Inf,24,79,72
labeled/internet-industry-partnerships,46,81,82,99
labeled/reality-call,24,24,148,34
labeled/webkb-wisc,63,89,107,100
misc/08blocks,34,43,55,42
misc/1138_bus,-Inf,-Inf,-Inf,-Inf
misc/130bit,44,108,150,112
misc/145bit,24,108,111,136
misc/162bit,24,148,126,130
misc/176bit,24,53,-Inf,161
misc/192bit,-Inf,24,-Inf,-Inf
misc/3elt,-Inf,-Inf,-Inf,-Inf
misc/3elt_dual,-Inf,-Inf,-Inf,-Inf
misc/494_bus,-Inf,-Inf,-Inf,-Inf
misc/662_bus,-Inf,-Inf,-Inf,-Inf
misc/685_bus,-Inf,-Inf,-Inf,-Inf
misc/Alemdar,24,130,161,157
misc/CAG_mat1916,24,114,91,97
misc/CAG_mat364,56,97,103,104
misc/CAG_mat72,35,96,114,117
misc/CSphd,-Inf,-Inf,-Inf,-Inf
misc/California,-Inf,115,121,194
misc/Chebyshev1,-Inf,-Inf,-Inf,-Inf
misc/Chebyshev2,-Inf,-Inf,-Inf,-Inf
misc/Chebyshev3,-Inf,-Inf,-Inf,-Inf
misc/Chem97Zt,58,24,24,24
misc/Chem97ZtZ,-Inf,82,99,111
misc/Cities,24,38,51,50
misc/DK01R,96,123,120,125
misc/D_10,59,92,92,93
misc/D_11,57,71,71,65
misc/D_5,55,65,72,67
misc/D_6,64,90,90,91
misc/D_7,58,74,75,76
misc/D_8,53,107,96,107
misc/D_9,57,78,72,84
misc/EPA,-Inf,106,108,108
misc/EVA,-Inf,-Inf,-Inf,-Inf
misc/EX1,56,119,114,102
misc/EX2,55,118,118,115
misc/EX4,-Inf,-Inf,-Inf,-Inf
misc/EX5,-Inf,-Inf,-Inf,-Inf
misc/EX6,-Inf,-Inf,-Inf,-Inf
misc/Erdos02,24,188,120,132
misc/Erdos971,64,82,82,85
misc/Erdos972,-Inf,154,143,140
misc/Erdos981,51,100,82,97
misc/Erdos982,24,155,172,151
misc/Erdos991,56,83,90,85
misc/Erdos992,-Inf,145,183,150
misc/FA,-Inf,108,113,111
misc/Franz1,49,84,85,84
misc/Franz10,56,144,128,133
misc/Franz2,71,124,122,120
misc/Franz3,77,101,135,145
misc/Franz4,80,120,122,117
misc/Franz5,-Inf,24,-Inf,93
misc/Franz6,-Inf,24,24,80
misc/Franz7,-Inf,24,24,24
misc/Franz8,-Inf,24,-Inf,24
misc/Franz9,62,102,104,127
misc/G1,24,101,94,126
misc/G10,54,82,82,83
misc/G11,57,108,114,115
misc/G12,50,90,86,80
misc/G13,50,96,91,96
misc/G14,51,157,121,153
misc/G15,44,127,117,140
misc/G16,60,148,125,167
misc/G17,54,156,126,133
misc/G18,52,85,86,86
misc/G19,55,83,84,84
misc/G2,36,97,132,112
misc/G20,57,76,77,77
misc/G21,58,73,87,80
misc/G22,24,155,109,151
misc/G23,24,113,123,108
misc/G24,24,118,124,145
misc/G25,24,125,128,129
misc/G26,24,118,154,153
misc/G27,75,125,123,120
misc/G28,60,107,112,107
misc/G29,61,85,86,92
misc/G3,24,113,103,116
misc/G30,65,104,106,106
misc/G31,73,95,107,108
misc/G32,62,114,118,139
misc/G33,64,104,103,112
misc/G34,69,123,160,134
misc/G35,24,129,112,172
misc/G36,24,126,157,143
misc/G37,-Inf,129,131,154
misc/G38,24,165,143,135
misc/G39,61,90,90,91
misc/G4,35,89,106,121
misc/G40,57,87,88,92
misc/G41,65,83,84,84
misc/G42,63,86,82,93
misc/G43,39,118,126,133
misc/G44,36,100,125,130
misc/G45,62,117,111,111
misc/G46,54,134,142,130
misc/G47,38,125,110,109
misc/G48,-Inf,156,110,186
misc/G49,-Inf,173,135,188
misc/G5,24,102,121,115
misc/G50,-Inf,110,181,167
misc/G51,50,129,151,144
misc/G52,50,119,175,168
misc/G53,56,153,117,141
misc/G54,61,163,144,109
misc/G55,-Inf,158,158,147
misc/G56,66,110,110,124
misc/G57,64,134,118,121
misc/G58,-Inf,122,160,166
misc/G59,71,89,90,91
misc/G6,59,83,89,83
misc/G60,-Inf,143,100,143
misc/G61,58,122,153,158
misc/G62,-Inf,133,135,134
misc/G63,-Inf,-Inf,-Inf,-Inf
misc/G64,59,87,82,87
misc/G65,-Inf,143,140,127
misc/G66,-Inf,171,135,136
misc/G67,-Inf,113,112,159
misc/G7,71,75,82,82
misc/G8,58,75,77,77
misc/G9,57,73,74,80
misc/GD00_a,58,135,111,117
misc/GD00_c,70,108,108,128
misc/GD01_b,18,18,18,18
misc/GD01_c,24,38,38,38
misc/GD02_a,23,23,23,23
misc/GD02_b,50,93,91,96
misc/GD06_Java,57,107,84,114
misc/GD06_theory,24,24,35,35
misc/GD95_a,43,45,46,46
misc/GD95_b,43,60,55,50
misc/GD95_c,55,74,69,76
misc/GD96_a,57,138,145,162
misc/GD96_b,42,46,47,42
misc/GD96_c,37,70,64,76
misc/GD96_d,42,59,59,59
misc/GD97_a,50,59,59,59
misc/GD97_b,47,44,57,57
misc/GD97_c,54,124,148,131
misc/GD98_a,36,24,35,35
misc/GD98_b,36,64,70,69
misc/GD98_c,35,70,75,70
misc/GD99_b,36,42,40,42
misc/GD99_c,49,84,96,91
misc/GL6_D_10,50,71,71,71
misc/GL6_D_6,52,73,79,79
misc/GL6_D_7,50,83,84,85
misc/GL6_D_8,52,67,68,68
misc/GL6_D_9,58,84,81,81
misc/GL7d10,24,24,24,24
misc/GL7d11,43,58,59,53
misc/GL7d12,75,91,98,94
misc/GL7d25,66,98,95,95
misc/GL7d26,66,101,102,101
misc/GlossGT,44,60,62,61
misc/Hamrle1,24,24,24,24
misc/Hamrle2,68,-Inf,90,-Inf
misc/Harvard500,51,82,89,89
misc/IG5-10,48,71,73,74
misc/IG5-11,56,79,86,85
misc/IG5-12,24,90,79,97
misc/IG5-13,24,77,103,97
misc/IG5-14,24,75,80,79
misc/IG5-6,36,46,48,48
misc/IG5-7,48,75,82,82
misc/IG5-8,39,78,78,84
misc/IG5-9,49,73,75,74
misc/Journals,24,71,71,61
misc/Kaufhold,36,24,24,24
misc/Kohonen,-Inf,88,96,124
misc/L,63,166,159,143
misc/L-9,-Inf,-Inf,-Inf,-Inf
misc/LF10,18,18,18,18
misc/LF10000,-Inf,-Inf,-Inf,-Inf
misc/LFAT5,14,14,14,14
misc/LFAT5000,-Inf,-Inf,-Inf,-Inf
misc/Lederberg,24,92,109,119
misc/M10PI_n,24,24,24,24
misc/M10PI_n1,24,24,24,24
misc/M20PI_n,24,24,24,24
misc/M20PI_n1,24,24,24,24
misc/M40PI_n,24,24,24,24
misc/M40PI_n1,24,24,24,24
misc/M80PI_n1,24,24,24,24
misc/Maragal_1,24,24,24,24
misc/Maragal_2,39,72,72,72
misc/Maragal_3,54,63,64,64
misc/Maragal_4,55,59,66,66
misc/Muu,-Inf,-Inf,-Inf,-Inf
misc/NotreDame_yeast,-Inf,172,182,160
misc/ODLIS,-Inf,118,119,110
misc/Oregon-1,34,131,136,150
misc/Oregon-2,-Inf,147,106,159
misc/PGPgiantcompo,24,139,153,193
misc/Pd,-Inf,-Inf,-Inf,-Inf
misc/Pd_rhs,-Inf,-Inf,-Inf,-Inf
misc/QRpivot,62,67,73,73
misc/Ragusa16,24,24,24,24
misc/Ragusa18,23,23,23,23
misc/Roget,69,96,102,111
misc/S10PI_n,24,24,24,24
misc/S10PI_n1,24,24,24,24
misc/S20PI_n,24,24,24,24
misc/S20PI_n1,24,24,24,24
misc/S40PI_n,24,24,24,24
misc/S40PI_n1,24,24,24,24
misc/S80PI_n,24,24,24,24
misc/S80PI_n1,-Inf,24,24,24
misc/Sandi_authors,43,63,75,75
misc/Sandi_sandi,68,131,138,123
misc/SciMet,33,115,123,108
misc/Si2,-Inf,-Inf,-Inf,-Inf
misc/SiH4,-Inf,-Inf,-Inf,-Inf
misc/Sieber,43,-Inf,53,58
misc/SmaGri,51,102,114,109
misc/SmallW,55,92,93,87
misc/TF10,56,68,72,71
misc/TF11,57,88,114,113
misc/TF12,52,83,139,86
misc/TF13,56,102,131,116
misc/TF14,24,101,103,102
misc/TF15,-Inf,115,98,114
misc/TS,53,-Inf,42,35
misc/TSOPF_FS_b9_c1,24,24,24,24
misc/TSOPF_FS_b9_c6,24,-Inf,35,24
misc/TSOPF_RS_b9_c6,-Inf,36,24,24
misc/Trec10,48,58,70,71
misc/Trec11,24,69,70,64
misc/Trec12,24,58,70,82
misc/Trec6,15,15,15,15
misc/Trec7,24,24,24,24
misc/Trec8,32,49,50,50
misc/Trec9,39,63,63,63
misc/Trefethen_150,30,30,30,30
misc/Trefethen_20,20,20,20,20
misc/Trefethen_200,30,36,36,36
misc/Trefethen_2000,30,30,36,36
misc/Trefethen_200b,30,30,30,30
misc/Trefethen_20b,19,19,19,19
misc/Trefethen_300,30,36,36,36
misc/Trefethen_500,24,30,36,36
misc/Trefethen_700,30,30,36,36
misc/USAir97,49,65,80,66
misc/USpowerGrid,-Inf,167,140,131
misc/aa01,-Inf,24,-Inf,101
misc/aa03,-Inf,24,134,136
misc/aa3,-Inf,24,116,136
misc/aa4,-Inf,96,-Inf,102
misc/aa5,-Inf,24,-Inf,125
misc/aa6,-Inf,111,116,98
misc/abb313,44,66,79,91
misc/abtaha1,50,65,65,65
misc/abtaha2,71,93,93,93
misc/add20,-Inf,-Inf,-Inf,-Inf
misc/add32,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_01,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_02,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_03,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_04,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_05,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_06,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_07,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_08,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_09,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_10,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_11,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_12,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_13,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_14,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_15,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_16,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_17,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_18,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_19,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_20,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_21,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_22,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_23,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_24,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_25,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_26,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_27,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_28,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_29,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_30,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_31,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_32,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_33,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_34,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_35,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_36,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_37,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_38,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_39,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_40,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_41,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_42,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_43,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_44,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_45,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_46,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_47,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_48,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_49,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_50,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_51,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_52,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_53,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_54,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_55,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_56,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_57,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_58,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_59,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_60,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_61,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_62,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_63,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_64,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_65,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_66,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_67,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_68,-Inf,-Inf,-Inf,-Inf
misc/adder_dcop_69,-Inf,-Inf,-Inf,-Inf
misc/adder_trans_01,-Inf,-Inf,-Inf,-Inf
misc/adder_trans_02,-Inf,-Inf,-Inf,-Inf
misc/adjnoun,45,74,82,70
misc/adjnoun_adjacency,54,56,74,74
misc/advogato,-Inf,76,78,72
misc/aft01,-Inf,-Inf,-Inf,-Inf
misc/air02,-Inf,24,24,61
misc/air03,-Inf,-Inf,24,119
misc/air04,-Inf,24,95,101
misc/air05,33,108,-Inf,102
misc/air06,-Inf,24,-Inf,136
misc/aircraft,-Inf,-Inf,-Inf,-Inf
misc/airfoil1,-Inf,128,111,118
misc/airfoil1_dual,-Inf,-Inf,-Inf,-Inf
misc/arc130,24,24,24,24
misc/arenas-jazz,44,75,81,75
misc/arenas-meta,45,91,110,105
misc/arenas-pgp,-Inf,178,196,181
misc/as-22july06,-Inf,24,145,158
misc/as-735,-Inf,124,120,140
misc/as-caida,59,24,213,24
misc/as-caida20071105,-Inf,24,24,24
misc/as20000102,24,136,140,142
misc/ash219,63,83,85,97
misc/ash292,82,118,151,131
misc/ash331,50,88,92,103
misc/ash608,62,103,110,145
misc/ash85,55,125,90,113
misc/ash958,57,99,120,125
misc/astro-ph,24,137,159,147
misc/aug2d,-Inf,24,-Inf,24
misc/aug2dc,-Inf,24,-Inf,24
misc/aug3d,-Inf,24,24,24
misc/aug3dcqp,-Inf,24,24,24
misc/b2_ss,24,58,70,70
misc/b_dyn,-Inf,-Inf,-Inf,-Inf
misc/barth,-Inf,184,169,147
misc/barth4,-Inf,-Inf,-Inf,-Inf
misc/barth5,-Inf,-Inf,-Inf,-Inf
misc/baxter,72,185,176,-Inf
misc/bayer02,24,51,56,56
misc/bayer03,24,24,24,24
misc/bayer05,-Inf,-Inf,-Inf,-Inf
misc/bayer06,24,-Inf,24,-Inf
misc/bayer07,24,-Inf,24,24
misc/bayer08,24,-Inf,-Inf,24
misc/bayer09,-Inf,-Inf,-Inf,-Inf
misc/bcspwr01,37,39,41,41
misc/bcspwr02,43,46,49,47
misc/bcspwr03,51,74,81,88
misc/bcspwr04,49,113,91,109
misc/bcspwr05,63,95,129,117
misc/bcspwr06,70,144,150,145
misc/bcspwr07,62,121,158,160
misc/bcspwr08,82,132,138,144
misc/bcspwr09,58,162,133,134
misc/bcspwr10,-Inf,110,128,159
misc/bcsstk01,24,50,66,54
misc/bcsstk02,24,-Inf,24,24
misc/bcsstk03,-Inf,-Inf,-Inf,-Inf
misc/bcsstk04,-Inf,-Inf,-Inf,-Inf
misc/bcsstk05,-Inf,-Inf,-Inf,-Inf
misc/bcsstk06,-Inf,-Inf,-Inf,-Inf
misc/bcsstk07,-Inf,-Inf,-Inf,-Inf
misc/bcsstk08,-Inf,-Inf,-Inf,-Inf
misc/bcsstk09,-Inf,-Inf,-Inf,-Inf
misc/bcsstk10,-Inf,-Inf,-Inf,-Inf
misc/bcsstk11,-Inf,-Inf,-Inf,-Inf
misc/bcsstk12,-Inf,-Inf,-Inf,-Inf
misc/bcsstk13,-Inf,-Inf,-Inf,-Inf
misc/bcsstk14,-Inf,-Inf,-Inf,-Inf
misc/bcsstk15,-Inf,-Inf,-Inf,-Inf
misc/bcsstk19,-Inf,-Inf,-Inf,-Inf
misc/bcsstk20,-Inf,-Inf,-Inf,-Inf
misc/bcsstk21,-Inf,-Inf,-Inf,-Inf
misc/bcsstk22,-Inf,-Inf,-Inf,-Inf
misc/bcsstk23,-Inf,-Inf,-Inf,-Inf
misc/bcsstk26,-Inf,-Inf,-Inf,-Inf
misc/bcsstk27,-Inf,-Inf,-Inf,-Inf
misc/bcsstk34,-Inf,-Inf,-Inf,-Inf
misc/bcsstm01,24,24,24,24
misc/bcsstm02,36,24,-Inf,-Inf
misc/bcsstm03,24,24,24,24
misc/bcsstm04,24,24,24,24
misc/bcsstm05,47,24,62,-Inf
misc/bcsstm06,47,24,54,-Inf
misc/bcsstm07,-Inf,-Inf,-Inf,-Inf
misc/bcsstm08,66,24,-Inf,-Inf
misc/bcsstm09,24,24,24,-Inf
misc/bcsstm10,-Inf,-Inf,-Inf,-Inf
misc/bcsstm11,24,24,35,-Inf
misc/bcsstm12,-Inf,-Inf,-Inf,-Inf
misc/bcsstm13,-Inf,-Inf,-Inf,-Inf
misc/bcsstm19,57,24,54,-Inf
misc/bcsstm20,24,24,43,-Inf
misc/bcsstm21,24,24,-Inf,-Inf
misc/bcsstm22,24,24,58,-Inf
misc/bcsstm23,-Inf,24,-Inf,-Inf
misc/bcsstm24,35,24,-Inf,-Inf
misc/bcsstm25,58,24,-Inf,-Inf
misc/bcsstm26,24,24,24,-Inf
misc/bcsstm27,-Inf,-Inf,-Inf,-Inf
misc/bcsstm34,39,49,50,50
misc/bcsstm35,-Inf,-Inf,-Inf,-Inf
misc/bcsstm37,-Inf,-Inf,-Inf,-Inf
misc/bcsstm38,-Inf,-Inf,-Inf,-Inf
misc/bcsstm39,-Inf,24,-Inf,-Inf
misc/beacxc,49,91,74,91
misc/beaflw,37,69,87,81
misc/beause,36,75,93,87
misc/bfly,96,-Inf,-Inf,-Inf
misc/bfwa398,-Inf,-Inf,-Inf,-Inf
misc/bfwa62,48,64,72,65
misc/bfwa782,-Inf,-Inf,-Inf,-Inf
misc/bfwb398,24,-Inf,24,24
misc/bfwb62,24,-Inf,24,24
misc/bfwb782,24,-Inf,-Inf,24
misc/bibd_11_5,45,50,51,76
misc/bibd_12_4,52,52,53,55
misc/bibd_12_5,34,58,51,58
misc/bibd_13_6,24,61,57,61
misc/bibd_14_7,24,36,32,24
misc/bibd_15_3,67,86,83,83
misc/bibd_15_7,-Inf,24,35,24
misc/bibd_17_3,74,66,99,98
misc/bibd_17_4,24,73,63,72
misc/bibd_17_4b,24,73,63,72
misc/bibd_49_3,57,-Inf,-Inf,24
misc/bibd_81_2,24,24,24,24
misc/bibd_9_3,45,62,67,68
misc/bibd_9_5,32,46,70,70
misc/big,54,-Inf,102,78
misc/big_dual,-Inf,-Inf,-Inf,-Inf
misc/bio-MUTAG-g1,23,23,23,23
misc/bio-MUTAG_g1,23,23,23,23
misc/biplane-9,-Inf,-Inf,-Inf,-Inf
misc/bips07_1693,24,-Inf,-Inf,24
misc/bips98_1142,24,-Inf,-Inf,24
misc/bips98_1450,24,-Inf,24,24
misc/bips98_606,35,-Inf,34,-Inf
misc/blckhole,73,131,133,172
misc/bloweya,-Inf,-Inf,-Inf,-Inf
misc/bloweybl,-Inf,24,24,24
misc/bloweybq,-Inf,24,-Inf,24
misc/bp_0,49,73,68,68
misc/bp_1000,37,56,56,56
misc/bp_1200,44,61,60,78
misc/bp_1400,43,50,62,56
misc/bp_1600,41,60,62,62
misc/bp_200,44,72,78,78
misc/bp_400,43,66,85,79
misc/bp_600,43,68,68,68
misc/bp_800,42,54,55,55
misc/brainpc2,-Inf,-Inf,-Inf,-Inf
misc/bratu3d,-Inf,24,-Inf,24
misc/bwm200,64,85,104,112
misc/bwm2000,-Inf,-Inf,-Inf,-Inf
misc/c-18,36,94,98,91
misc/c-19,24,50,57,58
misc/c-20,62,81,82,88
misc/c-21,45,73,75,75
misc/c-22,45,103,110,92
misc/c-23,55,70,71,71
misc/c-24,38,61,97,97
misc/c-25,49,79,79,73
misc/c-26,35,69,69,69
misc/c-27,24,24,45,45
misc/c-28,24,129,125,131
misc/c-29,47,76,94,107
misc/c-30,24,101,218,112
misc/c-31,39,62,63,69
misc/c-32,24,120,96,110
misc/c-33,49,101,102,102
misc/c-34,48,67,68,68
misc/c-35,41,56,67,61
misc/c-36,48,53,55,54
misc/c-37,71,130,136,136
misc/c-38,24,81,105,129
misc/c-39,24,50,55,67
misc/c-40,34,49,44,67
misc/c-41,24,59,65,59
misc/c-42,50,64,71,65
misc/c-43,-Inf,-Inf,-Inf,-Inf
misc/c-44,78,116,116,116
misc/c-45,-Inf,-Inf,-Inf,-Inf
misc/ca-CondMat,-Inf,-Inf,106,107
misc/ca-GrQc,-Inf,98,120,100
misc/ca-HepPh,-Inf,86,141,104
misc/ca-HepTh,-Inf,112,156,139
misc/ca-opsahl-collaboration,-Inf,-Inf,124,126
misc/cage,24,-Inf,24,24
misc/cage5,46,42,42,42
misc/cage6,44,75,71,71
misc/cage7,49,60,67,64
misc/cage8,69,77,84,82
misc/cage9,56,82,85,100
misc/can_1054,61,188,134,145
misc/can_1072,51,133,168,124
misc/can_144,64,81,83,85
misc/can_161,57,101,108,116
misc/can_187,44,122,125,116
misc/can_229,57,91,137,112
misc/can_24,24,24,24,24
misc/can_256,63,143,136,137
misc/can_268,62,119,128,110
misc/can_292,55,79,92,92
misc/can_445,63,130,126,135
misc/can_61,50,71,71,72
misc/can_62,44,52,52,52
misc/can_634,63,110,132,114
misc/can_715,68,96,124,127
misc/can_73,44,66,72,66
misc/can_838,51,153,114,132
misc/can_96,62,80,82,80
misc/car4,-Inf,-Inf,-Inf,-Inf
misc/cari,55,136,96,129
misc/case9,24,-Inf,24,24
misc/cat_ears_2_1,48,61,74,75
misc/cat_ears_2_4,-Inf,110,110,138
misc/cat_ears_3_1,56,98,97,100
misc/cat_ears_3_4,-Inf,131,143,123
misc/cat_ears_4_1,57,97,116,124
misc/cat_ears_4_4,-Inf,-Inf,24,-Inf
misc/cavity01,-Inf,-Inf,-Inf,-Inf
misc/cavity02,-Inf,-Inf,-Inf,-Inf
misc/cavity03,-Inf,-Inf,-Inf,-Inf
misc/cavity04,42,95,96,101
misc/cavity05,-Inf,-Inf,-Inf,-Inf
misc/cavity06,-Inf,-Inf,-Inf,-Inf
misc/cavity07,44,-Inf,86,45
misc/cavity08,-Inf,-Inf,-Inf,-Inf
misc/cavity09,36,-Inf,67,39
misc/cavity10,-Inf,-Inf,-Inf,-Inf
misc/cca,-Inf,-Inf,-Inf,-Inf
misc/ccc,-Inf,-Inf,-Inf,-Inf
misc/cdde1,78,73,68,74
misc/cdde2,78,73,68,74
misc/cdde3,60,73,68,75
misc/cdde4,60,73,68,75
misc/cdde5,60,85,80,69
misc/cdde6,60,85,80,69
misc/cegb2802,24,136,144,146
misc/cegb2919,24,122,121,115
misc/cegb3024,24,124,179,124
misc/cegb3306,24,84,92,93
misc/celegans_metabolic,51,79,93,95
misc/celegansneural,45,96,96,98
misc/cell1,-Inf,-Inf,-Inf,-Inf
misc/cell2,-Inf,-Inf,-Inf,-Inf
misc/cep1,-Inf,56,66,48
misc/cfinder-google,-Inf,61,-Inf,62
misc/ch,48,83,94,88
misc/ch3-3-b1,18,18,18,18
misc/ch3-3-b2,18,18,18,18
misc/ch4-4-b1,24,24,24,24
misc/ch4-4-b2,24,24,24,24
misc/ch4-4-b3,44,39,39,39
misc/ch5-5-b1,24,24,24,24
misc/ch5-5-b2,43,36,36,36
misc/ch5-5-b3,57,82,82,83
misc/ch5-5-b4,24,24,24,24
misc/ch6-6-b1,24,24,24,24
misc/ch6-6-b2,24,57,57,57
misc/ch6-6-b3,66,90,93,93
misc/ch6-6-b4,63,108,114,115
misc/ch6-6-b5,82,125,118,130
misc/ch7-6-b1,24,24,24,24
misc/ch7-6-b2,24,72,53,60
misc/ch7-6-b3,35,24,90,103
misc/ch7-6-b4,71,108,108,110
misc/ch7-6-b5,-Inf,-Inf,-Inf,170
misc/ch7-7-b1,24,24,24,24
misc/ch7-7-b2,-Inf,24,24,24
misc/ch7-8-b1,24,24,24,24
misc/ch7-8-b2,-Inf,24,67,61
misc/ch7-9-b1,24,24,24,24
misc/ch7-9-b2,-Inf,24,-Inf,24
misc/ch8-8-b1,24,24,24,24
misc/ch8-8-b2,-Inf,24,24,24
misc/chesapeake,32,42,42,42
misc/circuit204,-Inf,-Inf,-Inf,-Inf
misc/circuit_1,-Inf,-Inf,-Inf,-Inf
misc/circuit_2,-Inf,-Inf,-Inf,-Inf
misc/circuit_3,-Inf,-Inf,-Inf,-Inf
misc/cis-n4c6-b1,24,24,24,24
misc/cis-n4c6-b13,97,162,158,153
misc/cis-n4c6-b14,80,85,94,87
misc/cis-n4c6-b15,44,80,83,77
misc/cis-n4c6-b2,24,24,24,24
misc/cis-n4c6-b3,-Inf,68,69,75
misc/cis-n4c6-b4,71,24,117,24
misc/ck104,55,124,127,126
misc/ck400,-Inf,-Inf,-Inf,-Inf
misc/ck656,-Inf,-Inf,-Inf,-Inf
misc/co5,31,67,109,133
misc/co9,-Inf,-Inf,-Inf,-Inf
misc/coater1,57,99,118,135
misc/commanche_dual,-Inf,155,178,201
misc/complex,24,49,49,50
misc/cond-mat,-Inf,112,106,160
misc/contiguous-usa,49,62,65,68
misc/copter1,-Inf,68,-Inf,181
misc/cora_agm_fcl_aid,-Inf,95,118,113
misc/cora_subelj,-Inf,148,151,174
misc/cq5,44,59,59,65
misc/cq9,61,71,71,71
misc/cr42,43,62,62,62
misc/crack,-Inf,154,153,180
misc/crack_dual,-Inf,-Inf,-Inf,-Inf
misc/crew1,24,118,24,107
misc/cryg2500,36,-Inf,51,69
misc/crystm01,-Inf,-Inf,-Inf,-Inf
misc/cs4,36,-Inf,-Inf,191
misc/cti,-Inf,118,196,152
misc/curtis54,43,78,77,79
misc/cvxqp3,-Inf,-Inf,-Inf,118
misc/d_dyn,34,31,38,37
misc/d_dyn1,41,50,50,50
misc/d_ss,35,33,39,38
misc/dano3mip,47,24,121,127
misc/data,24,128,168,152
misc/dblp-cite,24,101,156,130
misc/de063155,24,-Inf,45,33
misc/de063157,24,-Inf,-Inf,24
misc/de080285,36,-Inf,46,45
misc/delaunay_n10,51,139,131,144
misc/delaunay_n11,-Inf,-Inf,-Inf,-Inf
misc/delaunay_n12,-Inf,-Inf,-Inf,-Inf
misc/delaunay_n13,-Inf,-Inf,-Inf,-Inf
misc/delaunay_n14,-Inf,-Inf,-Inf,-Inf
misc/delaunay_n15,-Inf,-Inf,-Inf,-Inf
misc/delf,24,-Inf,-Inf,24
misc/deter0,48,-Inf,86,86
misc/deter1,57,-Inf,79,79
misc/deter2,61,-Inf,94,88
misc/deter3,54,-Inf,80,68
misc/deter4,49,-Inf,86,80
misc/deter5,44,-Inf,66,64
misc/deter6,52,-Inf,80,75
misc/deter7,54,-Inf,57,57
misc/deter8,54,-Inf,92,86
misc/df2177,32,45,-Inf,24
misc/diag,-Inf,158,163,223
misc/dictionary28,-Inf,-Inf,-Inf,-Inf
misc/divorce,24,24,24,24
misc/dolphins,51,60,75,74
misc/dtoc,-Inf,24,-Inf,-Inf
misc/dw1024,56,79,79,79
misc/dw2048,56,79,79,79
misc/dw256A,60,55,80,57
misc/dw256B,44,72,73,73
misc/dw4096,36,-Inf,48,48
misc/dw8192,35,-Inf,48,48
misc/dwa512,60,55,80,57
misc/dwt_1005,88,146,127,140
misc/dwt_1007,55,164,156,147
misc/dwt_1242,63,192,106,167
misc/dwt_162,72,93,111,108
misc/dwt_193,61,96,93,104
misc/dwt_198,52,102,148,125
misc/dwt_209,50,94,92,112
misc/dwt_221,56,107,118,110
misc/dwt_234,50,77,105,106
misc/dwt_245,51,91,88,95
misc/dwt_2680,-Inf,139,112,136
misc/dwt_307,55,121,132,124
misc/dwt_310,57,125,118,128
misc/dwt_346,57,96,91,99
misc/dwt_361,52,122,110,130
misc/dwt_419,57,104,103,117
misc/dwt_492,63,129,122,186
misc/dwt_503,57,108,119,113
misc/dwt_512,61,88,92,90
misc/dwt_59,42,60,62,62
misc/dwt_592,56,124,124,175
misc/dwt_607,62,122,113,121
misc/dwt_66,74,96,97,95
misc/dwt_72,39,70,72,72
misc/dwt_758,57,153,126,172
misc/dwt_869,58,117,119,113
misc/dwt_87,70,79,123,81
misc/dwt_878,69,144,177,190
misc/dwt_918,65,187,125,159
misc/dwt_992,61,143,139,153
misc/eco-foodweb-baydry,41,61,61,61
misc/eco-foodweb-baywet,41,55,67,55
misc/ego-facebook,24,-Inf,24,36
misc/ego-gplus,35,35,24,24
misc/ego-twitter,-Inf,-Inf,-Inf,-Inf
misc/email,75,79,95,102
misc/epb0,-Inf,-Inf,-Inf,-Inf
misc/eris1176,63,107,107,126
misc/escorts,24,130,111,113
misc/eurqsa,-Inf,-Inf,-Inf,-Inf
misc/ex10,-Inf,-Inf,-Inf,-Inf
misc/ex10hs,-Inf,-Inf,-Inf,-Inf
misc/ex12,48,-Inf,69,42
misc/ex13,-Inf,-Inf,-Inf,-Inf
misc/ex14,60,-Inf,63,-Inf
misc/ex15,-Inf,-Inf,-Inf,-Inf
misc/ex20,55,-Inf,69,41
misc/ex21,32,51,57,57
misc/ex22,60,-Inf,75,-Inf
misc/ex23,49,-Inf,84,-Inf
misc/ex24,54,-Inf,71,36
misc/ex25,24,-Inf,24,24
misc/ex27,-Inf,-Inf,-Inf,-Inf
misc/ex29,-Inf,-Inf,-Inf,-Inf
misc/ex3,-Inf,-Inf,-Inf,-Inf
misc/ex32,-Inf,-Inf,-Inf,-Inf
misc/ex33,-Inf,-Inf,-Inf,-Inf
misc/ex36,-Inf,-Inf,-Inf,-Inf
misc/ex3sta1,-Inf,-Inf,-Inf,-Inf
misc/ex7,-Inf,-Inf,-Inf,-Inf
misc/ex9,-Inf,-Inf,-Inf,-Inf
misc/extr1,24,-Inf,-Inf,-Inf
misc/extr1b,-Inf,-Inf,24,24
misc/farm,17,17,17,17
misc/fd12,24,-Inf,24,24
misc/fd15,42,-Inf,63,-Inf
misc/fd18,36,-Inf,50,-Inf
misc/fe_4elt2,-Inf,130,141,168
misc/fe_body,-Inf,24,35,-Inf
misc/fe_sphere,-Inf,-Inf,-Inf,-Inf
misc/filter2D,39,-Inf,49,24
misc/finance256,-Inf,-Inf,-Inf,-Inf
misc/flower_4_1,52,96,91,86
misc/flower_4_4,24,111,110,117
misc/flower_5_1,50,99,88,102
misc/flower_5_4,-Inf,120,132,141
misc/flower_7_1,58,99,100,100
misc/flower_8_1,62,115,138,105
misc/flowmeter0,48,-Inf,24,24
misc/foldoc,-Inf,54,125,133
misc/fome11,81,126,121,124
misc/foodweb-baydry,41,61,61,61
misc/foodweb-baywet,41,55,67,55
misc/football,31,38,38,38
misc/ford1,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_01,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_02,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_03,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_04,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_05,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_06,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_07,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_08,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_09,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_10,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_11,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_12,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_13,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_14,-Inf,-Inf,24,24
misc/fpga_dcop_15,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_16,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_17,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_18,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_19,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_20,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_21,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_22,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_23,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_24,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_25,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_26,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_27,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_28,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_29,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_30,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_31,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_32,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_33,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_34,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_35,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_36,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_37,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_38,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_39,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_40,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_41,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_42,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_43,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_44,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_45,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_46,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_47,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_48,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_49,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_50,-Inf,-Inf,-Inf,-Inf
misc/fpga_dcop_51,-Inf,-Inf,-Inf,-Inf
misc/fpga_trans_01,-Inf,-Inf,-Inf,-Inf
misc/fpga_trans_02,-Inf,-Inf,-Inf,-Inf
misc/fs-FA,24,108,113,111
misc/fs-adjnoun_adj_copperfield,54,56,74,74
misc/fs_183_1,-Inf,-Inf,-Inf,-Inf
misc/fs_183_3,-Inf,-Inf,-Inf,-Inf
misc/fs_183_4,24,24,24,24
misc/fs_183_6,24,24,24,24
misc/fs_541_1,49,59,48,60
misc/fs_541_2,-Inf,-Inf,-Inf,-Inf
misc/fs_541_3,24,100,192,122
misc/fs_541_4,36,216,153,271
misc/fs_680_1,-Inf,-Inf,-Inf,-Inf
misc/fs_680_2,-Inf,-Inf,-Inf,-Inf
misc/fs_680_3,-Inf,-Inf,-Inf,-Inf
misc/fs_760_1,-Inf,-Inf,-Inf,-Inf
misc/fs_760_2,-Inf,-Inf,-Inf,-Inf
misc/fs_760_3,-Inf,-Inf,-Inf,-Inf
misc/fv1,-Inf,-Inf,-Inf,-Inf
misc/fv2,-Inf,-Inf,-Inf,-Inf
misc/fv3,-Inf,78,56,85
misc/fxm2-16,57,65,66,66
misc/fxm2-6,42,51,52,52
misc/fxm3_6,-Inf,118,174,143
misc/g3rmt3m3,24,166,144,126
misc/g7jac010,-Inf,-Inf,-Inf,-Inf
misc/g7jac010sc,45,139,177,137
misc/g7jac020,50,-Inf,55,50
misc/g7jac020sc,54,129,135,129
misc/gams10a,70,76,67,66
misc/gams10am,54,79,85,73
misc/gams30a,89,196,174,179
misc/gams30am,66,70,67,66
misc/gams60am,69,127,128,129
misc/garon1,-Inf,-Inf,-Inf,-Inf
misc/gas11,24,47,93,93
misc/ge,38,67,69,63
misc/gemat1,54,62,68,68
misc/gemat11,49,79,85,85
misc/gemat12,56,60,67,62
misc/gen,-Inf,87,92,97
misc/gen1,24,87,92,97
misc/gent113,42,76,81,63
misc/geom,-Inf,-Inf,-Inf,-Inf
misc/gr_30_30,42,96,67,68
misc/gre_1107,51,93,93,94
misc/gre_115,43,45,46,46
misc/gre_185,48,64,65,66
misc/gre_216a,40,65,65,66
misc/gre_216b,63,84,104,110
misc/gre_343,51,68,75,69
misc/gre_512,57,76,97,78
misc/grid1,49,89,109,101
misc/grid1_dual,62,90,92,91
misc/grid2,-Inf,187,126,212
misc/grid2_dual,-Inf,129,135,164
misc/hep-th,-Inf,-Inf,-Inf,-Inf
misc/hor_131,24,-Inf,24,24
misc/hydr1,-Inf,-Inf,-Inf,-Inf
misc/hydr1c,-Inf,-Inf,-Inf,-Inf
misc/ibm32,38,38,38,38
misc/iiasa,-Inf,73,118,75
misc/illc1033,56,117,122,148
misc/illc1850,50,98,108,125
misc/impcol_a,39,78,85,79
misc/impcol_b,24,35,39,39
misc/impcol_c,44,71,73,67
misc/impcol_d,45,97,99,117
misc/impcol_e,38,79,80,80
misc/init_adder1,-Inf,-Inf,-Inf,-Inf
misc/iprob,-Inf,-Inf,-Inf,-Inf
misc/jagmesh1,49,156,153,176
misc/jagmesh2,63,155,188,181
misc/jagmesh3,50,163,147,175
misc/jagmesh4,52,115,109,219
misc/jagmesh5,58,158,177,147
misc/jagmesh6,70,190,172,155
misc/jagmesh7,57,144,161,146
misc/jagmesh8,56,176,187,138
misc/jagmesh9,57,129,183,137
misc/jan99jac020,-Inf,-Inf,-Inf,-Inf
misc/jan99jac020sc,24,-Inf,24,24
misc/jan99jac040,24,-Inf,180,151
misc/jan99jac040sc,24,-Inf,24,24
misc/jazz,49,88,83,84
misc/jendrec1,44,63,75,75
misc/jnlbrng1,-Inf,-Inf,-Inf,-Inf
misc/jpwh_991,24,46,45,47
misc/karate,34,31,31,30
misc/kl02,-Inf,24,24,24
misc/kleemin,16,16,16,16
misc/klein-b1,24,24,24,24
misc/klein-b2,24,24,24,24
misc/kneser_6_2_1,44,111,112,114
misc/kneser_8_3_1,-Inf,138,135,123
misc/l30,72,-Inf,73,24
misc/l9,-Inf,-Inf,24,24
misc/lap_25,24,24,24,24
misc/large,24,-Inf,24,24
misc/lasagne-spanishbook,36,-Inf,-Inf,96
misc/laser,-Inf,-Inf,-Inf,-Inf
misc/lesmis,50,52,58,53
misc/lhr01,24,-Inf,36,36
misc/lhr02,24,-Inf,36,45
misc/lns_131,42,42,44,43
misc/lns_3937,35,-Inf,30,36
misc/lns_511,24,24,24,24
misc/lnsp3937,35,-Inf,78,36
misc/lnsp_131,42,44,50,44
misc/lnsp_511,24,24,24,24
misc/lock1074,84,75,96,78
misc/lock2232,24,117,98,121
misc/lock3491,24,118,118,121
misc/lock_700,55,100,83,96
misc/lop163,30,61,62,62
misc/lp22,-Inf,24,24,24
misc/lp_25fv47,-Inf,-Inf,24,34
misc/lp_80bau3b,24,-Inf,24,24
misc/lp_adlittle,24,-Inf,24,-Inf
misc/lp_afiro,42,42,48,48
misc/lp_agg,63,72,72,66
misc/lp_agg2,30,143,126,121
misc/lp_agg3,48,133,121,128
misc/lp_bandm,33,75,87,87
misc/lp_beaconfd,45,48,60,60
misc/lp_blend,35,48,54,54
misc/lp_bnl1,51,69,69,69
misc/lp_bnl2,24,-Inf,24,24
misc/lp_bore3d,56,57,57,57
misc/lp_brandy,24,-Inf,24,24
misc/lp_capri,56,78,79,79
misc/lp_cre_a,-Inf,81,83,64
misc/lp_cre_c,24,43,67,61
misc/lp_cycle,49,65,65,65
misc/lp_czprob,-Inf,104,100,113
misc/lp_d2q06c,24,-Inf,24,24
misc/lp_d6cube,54,81,82,94
misc/lp_degen2,63,78,81,81
misc/lp_degen3,50,70,70,76
misc/lp_dfl001,61,120,123,122
misc/lp_e226,24,42,55,55
misc/lp_etamacro,-Inf,-Inf,-Inf,-Inf
misc/lp_fffff800,62,109,85,103
misc/lp_finnis,24,60,72,78
misc/lp_fit1d,24,24,24,24
misc/lp_fit1p,24,55,56,56
misc/lp_fit2d,-Inf,24,24,24
misc/lp_fit2p,36,-Inf,74,75
misc/lp_ganges,49,82,83,101
misc/lp_gfrd_pnc,-Inf,24,24,35
misc/lp_greenbea,36,-Inf,39,24
misc/lp_greenbeb,36,-Inf,39,24
misc/lp_grow15,61,81,82,81
misc/lp_grow22,61,80,80,80
misc/lp_grow7,62,82,82,82
misc/lp_israel,-Inf,-Inf,-Inf,-Inf
misc/lp_kb2,24,36,40,43
misc/lp_ken_07,60,117,118,125
misc/lp_ken_11,85,138,132,133
misc/lp_ken_13,71,131,124,153
misc/lp_lotfi,24,24,24,24
misc/lp_maros,24,-Inf,24,-Inf
misc/lp_modszk1,48,76,89,89
misc/lp_nug05,54,83,82,101
misc/lp_nug06,50,96,112,145
misc/lp_nug07,56,128,104,111
misc/lp_nug08,68,129,124,137
misc/lp_nug12,-Inf,113,138,137
misc/lp_nug15,-Inf,24,24,-Inf
misc/lp_osa_07,-Inf,24,24,24
misc/lp_pds_02,61,82,97,98
misc/lp_pds_06,52,143,152,154
misc/lp_pds_10,63,90,92,91
misc/lp_perold,24,-Inf,24,24
misc/lp_pilot,42,43,44,44
misc/lp_pilot4,24,56,86,80
misc/lp_pilot87,24,-Inf,24,-Inf
misc/lp_pilot_ja,-Inf,-Inf,-Inf,-Inf
misc/lp_pilot_we,-Inf,-Inf,-Inf,-Inf
misc/lp_pilotnov,-Inf,-Inf,-Inf,-Inf
misc/lp_qap12,-Inf,117,159,120
misc/lp_qap15,-Inf,-Inf,24,122
misc/lp_qap8,57,115,114,114
misc/lp_recipe,24,56,43,43
misc/lp_sc105,48,62,80,80
misc/lp_sc205,49,51,51,52
misc/lp_sc50a,42,45,46,46
misc/lp_sc50b,42,46,48,47
misc/lp_scagr25,49,48,48,48
misc/lp_scagr7,39,60,60,72
misc/lp_scfxm1,49,51,58,58
misc/lp_scfxm2,54,57,57,57
misc/lp_scfxm3,44,53,59,59
misc/lp_scorpion,24,-Inf,24,24
misc/lp_scrs8,37,85,98,98
misc/lp_scsd1,24,24,24,24
misc/lp_scsd6,24,-Inf,24,24
misc/lp_scsd8,24,-Inf,-Inf,24
misc/lp_sctap1,69,79,86,80
misc/lp_sctap2,77,109,109,111
misc/lp_sctap3,50,114,98,122
misc/lp_share1b,49,59,61,61
misc/lp_share2b,32,45,51,39
misc/lp_shell,24,57,58,57
misc/lp_ship04l,-Inf,74,100,94
misc/lp_ship04s,24,89,122,119
misc/lp_ship08l,-Inf,90,109,175
misc/lp_ship08s,24,125,109,123
misc/lp_ship12l,-Inf,100,100,88
misc/lp_ship12s,-Inf,130,87,100
misc/lp_sierra,-Inf,91,101,94
misc/lp_stair,33,55,55,55
misc/lp_standata,49,79,80,80
misc/lp_standgub,24,63,113,66
misc/lp_standmps,42,74,87,87
misc/lp_stocfor1,39,67,68,62
misc/lp_stocfor2,-Inf,-Inf,-Inf,-Inf
misc/lp_stocfor3,46,89,89,84
misc/lp_truss,24,-Inf,24,24
misc/lp_tuff,24,-Inf,24,33
misc/lp_vtp_base,38,132,176,115
misc/lp_wood1p,24,67,74,73
misc/lp_woodw,51,78,79,78
misc/lpi_bgdbg1,50,86,116,110
misc/lpi_bgetam,-Inf,-Inf,-Inf,-Inf
misc/lpi_bgindy,63,83,80,85
misc/lpi_bgprtr,24,24,31,32
misc/lpi_box1,47,53,55,67
misc/lpi_ceria3d,24,24,24,24
misc/lpi_chemcom,60,74,74,80
misc/lpi_cplex1,-Inf,-Inf,-Inf,-Inf
misc/lpi_cplex2,24,43,34,64
misc/lpi_ex72a,55,71,71,77
misc/lpi_ex73a,51,76,76,82
misc/lpi_forest6,24,24,24,24
misc/lpi_galenet,14,14,14,14
misc/lpi_gosh,-Inf,-Inf,-Inf,-Inf
misc/lpi_gran,38,73,80,80
misc/lpi_greenbea,36,-Inf,37,35
misc/lpi_itest2,13,13,13,13
misc/lpi_itest6,17,17,17,17
misc/lpi_klein1,39,42,43,43
misc/lpi_klein2,40,56,61,61
misc/lpi_klein3,32,55,55,55
misc/lpi_mondou2,24,24,24,24
misc/lpi_pang,48,88,89,108
misc/lpi_pilot4i,24,56,86,80
misc/lpi_qual,24,-Inf,24,24
misc/lpi_reactor,56,83,90,84
misc/lpi_refinery,-Inf,-Inf,-Inf,-Inf
misc/lpi_vol1,24,-Inf,24,24
misc/lpi_woodinfe,24,24,24,24
misc/lpl2,91,130,134,148
misc/lpl3,73,124,174,178
misc/lshp1009,63,155,188,181
misc/lshp1270,62,137,173,182
misc/lshp1561,81,137,129,139
misc/lshp1882,63,140,152,144
misc/lshp2233,-Inf,-Inf,-Inf,-Inf
misc/lshp2614,-Inf,-Inf,-Inf,-Inf
misc/lshp3025,-Inf,-Inf,-Inf,-Inf
misc/lshp3466,-Inf,-Inf,-Inf,-Inf
misc/lshp_265,57,145,143,123
misc/lshp_406,70,140,147,115
misc/lshp_577,51,126,115,141
misc/lshp_778,62,121,128,163
misc/lund_a,-Inf,-Inf,-Inf,-Inf
misc/lund_b,-Inf,-Inf,-Inf,-Inf
misc/lung1,50,123,144,131
misc/lutz30-23-b6,64,89,92,91
misc/m3plates,-Inf,24,36,24
misc/maayan-Stelzl,48,112,163,123
misc/maayan-faa,63,151,133,164
misc/maayan-figeys,24,96,111,115
misc/maayan-foodweb,35,48,48,48
misc/maayan-pdzbase,57,86,96,92
misc/maayan-vidal,-Inf,148,149,115
misc/mahindas,-Inf,-Inf,-Inf,-Inf
misc/man_5976,24,197,158,199
misc/mark3jac140,-Inf,-Inf,-Inf,-Inf
misc/mbeacxc,49,77,77,79
misc/mbeaflw,44,77,82,77
misc/mbeause,61,78,80,83
misc/mcca,24,24,24,24
misc/mcfe,30,36,42,42
misc/meg1,-Inf,-Inf,-Inf,-Inf
misc/meg4,24,46,24,45
misc/mesh1e1,48,51,53,51
misc/mesh1em1,54,64,66,65
misc/mesh1em6,36,44,46,45
misc/mesh2e1,55,144,198,194
misc/mesh2em5,69,93,106,101
misc/mesh3e1,46,98,118,97
misc/mesh3em5,-Inf,-Inf,-Inf,-Inf
misc/mhd3200b,24,-Inf,24,24
misc/mhd4800b,-Inf,-Inf,-Inf,-Inf
misc/mhda416,48,51,57,57
misc/mhdb416,24,24,24,24
misc/mimo28x28_system,-Inf,-Inf,-Inf,24
misc/mimo46x46_system,24,-Inf,-Inf,24
misc/mimo8x8_system,24,-Inf,-Inf,24
misc/minnesota,-Inf,153,209,109
misc/minsurfo,-Inf,-Inf,-Inf,-Inf
misc/misc-football,38,87,102,103
misc/misc-jung-code-dep,-Inf,71,90,72
misc/misc-lesmis,50,52,58,53
misc/mk10-b1,24,24,24,24
misc/mk10-b2,24,56,57,58
misc/mk10-b3,76,103,106,107
misc/mk10-b4,24,24,24,24
misc/mk11-b1,24,24,24,24
misc/mk11-b2,-Inf,24,24,79
misc/mk11-b3,34,24,121,116
misc/mk11-b4,72,24,113,103
misc/mk11-b4b,36,24,102,120
misc/mk12-b1,24,24,24,24
misc/mk12-b2,45,24,62,24
misc/mk12-b5,73,133,201,161
misc/mk9-b1,24,24,24,24
misc/mk9-b2,45,58,60,59
misc/mk9-b3,64,103,97,110
misc/model1,60,72,79,79
misc/model2,50,54,55,55
misc/model3,-Inf,-Inf,-Inf,-Inf
misc/model4,24,-Inf,-Inf,24
misc/model5,24,-Inf,24,24
misc/model6,56,74,74,74
misc/model7,44,-Inf,62,36
misc/model8,49,50,51,51
misc/model9,56,89,68,90
misc/moreno_highschool,44,64,74,75
misc/moreno_lesmis,37,50,63,57
misc/moreno_mac,24,62,50,63
misc/moreno_names,-Inf,80,153,111
misc/moreno_oz,50,105,83,89
misc/moreno_propro,71,173,136,176
misc/moreno_sampson,21,21,21,21
misc/msc00726,-Inf,-Inf,-Inf,-Inf
misc/msc01050,-Inf,-Inf,-Inf,-Inf
misc/msc01440,-Inf,-Inf,-Inf,-Inf
misc/msc04515,-Inf,-Inf,-Inf,-Inf
misc/n2c6-b1,24,24,24,24
misc/n2c6-b10,24,24,24,24
misc/n2c6-b2,24,24,24,24
misc/n2c6-b3,24,60,60,60
misc/n2c6-b4,57,102,103,98
misc/n2c6-b5,64,110,110,122
misc/n2c6-b6,58,96,107,100
misc/n2c6-b7,74,100,95,104
misc/n2c6-b8,58,104,104,112
misc/n2c6-b9,58,83,91,84
misc/n3c4-b1,15,15,15,15
misc/n3c4-b2,20,20,20,20
misc/n3c4-b3,20,20,20,20
misc/n3c4-b4,15,15,15,15
misc/n3c5-b1,24,24,24,24
misc/n3c5-b2,24,24,24,24
misc/n3c5-b3,48,51,52,52
misc/n3c5-b4,36,50,51,50
misc/n3c5-b5,58,51,64,65
misc/n3c5-b6,24,24,24,24
misc/n3c5-b7,31,36,37,37
misc/n3c6-b1,24,24,24,24
misc/n3c6-b10,62,85,95,96
misc/n3c6-b11,60,65,66,66
misc/n3c6-b2,24,24,24,24
misc/n3c6-b3,24,60,60,60
misc/n3c6-b4,64,102,103,98
misc/n3c6-b5,65,142,113,124
misc/n3c6-b6,64,118,121,114
misc/n3c6-b7,73,173,233,151
misc/n3c6-b8,58,103,92,104
misc/n3c6-b9,65,112,119,119
misc/n4c5-b1,24,24,24,24
misc/n4c5-b10,24,24,24,24
misc/n4c5-b11,24,24,24,24
misc/n4c5-b2,24,24,24,24
misc/n4c5-b3,24,66,67,66
misc/n4c5-b4,61,98,82,100
misc/n4c5-b5,82,103,110,104
misc/n4c5-b6,60,121,112,118
misc/n4c5-b7,93,159,155,157
misc/n4c5-b8,59,115,121,121
misc/n4c5-b9,68,116,112,112
misc/n4c6-b1,24,24,24,24
misc/n4c6-b13,97,162,158,153
misc/n4c6-b14,80,85,94,87
misc/n4c6-b15,44,80,83,77
misc/n4c6-b2,24,24,24,24
misc/n4c6-b3,-Inf,68,69,75
misc/n4c6-b4,70,24,117,24
misc/nasa1824,-Inf,-Inf,-Inf,-Inf
misc/nasa2146,-Inf,-Inf,-Inf,-Inf
misc/nasa4704,-Inf,111,136,189
misc/ncvxqp1,50,-Inf,71,-Inf
misc/ncvxqp9,-Inf,-Inf,-Inf,-Inf
misc/nemsafm,44,61,55,55
misc/nemscem,63,65,75,63
misc/nemspmm1,-Inf,-Inf,-Inf,-Inf
misc/nemspmm2,24,-Inf,-Inf,-Inf
misc/net25,-Inf,24,88,124
misc/netscience,52,71,78,114
misc/netz4504,58,154,163,171
misc/netz4504_dual,58,136,152,128
misc/nl,50,52,64,53
misc/nnc1374,24,24,35,24
misc/nnc261,24,61,79,73
misc/nnc666,24,36,42,40
misc/nopoly,-Inf,24,24,24
misc/nopss_11k,24,-Inf,24,24
misc/nos1,61,101,106,96
misc/nos2,67,96,95,84
misc/nos3,-Inf,-Inf,-Inf,-Inf
misc/nos4,38,-Inf,78,-Inf
misc/nos5,-Inf,-Inf,-Inf,-Inf
misc/nos6,-Inf,-Inf,-Inf,-Inf
misc/nos7,-Inf,-Inf,-Inf,-Inf
misc/nsic,50,114,165,220
misc/obstclae,-Inf,-Inf,-Inf,-Inf
misc/odepa400,24,24,24,24
misc/odepb400,24,24,24,24
misc/olm100,42,55,54,59
misc/olm1000,69,-Inf,148,129
misc/olm2000,-Inf,-Inf,-Inf,-Inf
misc/olm500,74,160,159,140
misc/olm5000,-Inf,-Inf,-Inf,-Inf
misc/opsahl-openflights,-Inf,91,103,106
misc/opsahl-powergrid,-Inf,97,122,134
misc/opsahl-southernwomen,21,21,21,21
misc/opsahl-ucforum,45,85,79,91
misc/opsahl-ucsocial,56,69,70,71
misc/opsahl-usairport,44,75,88,89
misc/orsirr_1,36,-Inf,34,43
misc/orsirr_2,35,-Inf,34,42
misc/orsreg_1,57,-Inf,54,44
misc/oscil_dcop_01,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_02,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_03,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_04,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_05,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_06,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_07,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_08,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_09,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_10,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_11,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_12,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_13,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_14,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_15,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_16,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_17,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_18,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_19,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_20,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_21,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_22,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_23,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_24,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_25,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_26,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_27,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_28,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_29,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_30,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_31,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_32,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_33,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_34,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_35,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_36,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_37,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_38,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_39,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_40,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_41,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_42,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_43,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_44,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_45,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_46,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_47,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_48,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_49,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_50,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_51,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_52,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_53,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_54,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_55,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_56,-Inf,-Inf,-Inf,-Inf
misc/oscil_dcop_57,-Inf,-Inf,-Inf,-Inf
misc/oscil_trans_01,-Inf,-Inf,-Inf,-Inf
misc/p0033,24,24,24,24
misc/p0040,24,24,24,24
misc/p010,24,24,67,24
misc/p0201,35,24,44,24
misc/p0282,36,35,24,24
misc/p0291,43,62,81,69
misc/p05,31,24,-Inf,54
misc/p0548,50,151,148,141
misc/p2756,63,92,117,111
misc/p2p-Gnutella04,-Inf,126,104,139
misc/p2p-Gnutella05,-Inf,114,139,108
misc/p2p-Gnutella06,-Inf,115,135,117
misc/p2p-Gnutella08,24,97,104,92
misc/p2p-Gnutella09,24,87,91,102
misc/p2p-Gnutella24,-Inf,-Inf,-Inf,130
misc/p2p-Gnutella25,33,-Inf,113,107
misc/p2p-Gnutella30,-Inf,-Inf,24,140
misc/p6000,-Inf,36,-Inf,24
misc/pcb1000,-Inf,96,123,98
misc/pcb3000,24,105,114,120
misc/pde225,-Inf,-Inf,-Inf,-Inf
misc/pde2961,-Inf,-Inf,-Inf,-Inf
misc/pde900,-Inf,-Inf,-Inf,-Inf
misc/pds10,-Inf,107,108,108
misc/pesa,53,-Inf,55,68
misc/petster-friendships-hamster,61,92,93,98
misc/petster-hamster,51,78,85,97
misc/pf2177,-Inf,129,132,128
misc/pgp2,-Inf,61,-Inf,68
misc/photogrammetry,43,54,55,49
misc/photogrammetry2,51,66,66,66
misc/pivtol,61,121,95,117
misc/plat1919,-Inf,-Inf,-Inf,-Inf
misc/plat362,-Inf,-Inf,-Inf,-Inf
misc/plbuckle,-Inf,-Inf,-Inf,-Inf
misc/plddb,-Inf,-Inf,-Inf,-Inf
misc/plsk1919,24,24,24,24
misc/plskz362,24,24,24,24
misc/pltexpa,31,168,124,179
misc/poisson2D,-Inf,-Inf,-Inf,-Inf
misc/polblogs,50,72,74,74
misc/polbooks,55,77,83,83
misc/poli,-Inf,-Inf,-Inf,-Inf
misc/poli3,-Inf,-Inf,-Inf,-Inf
misc/poli4,-Inf,-Inf,-Inf,-Inf
misc/poli_large,-Inf,-Inf,-Inf,-Inf
misc/pores_1,24,24,24,24
misc/pores_2,24,-Inf,78,120
misc/pores_3,58,73,85,79
misc/power,-Inf,-Inf,-Inf,-Inf
misc/primagaz,-Inf,46,24,24
misc/problem,24,24,24,24
misc/problem1,77,-Inf,-Inf,24
misc/progas,24,-Inf,-Inf,24
misc/pwt,-Inf,24,-Inf,-Inf
misc/qh1484,24,24,24,24
misc/qh768,34,43,49,49
misc/qh882,54,62,56,63
misc/qiulp,57,78,79,98
misc/qpband,-Inf,45,-Inf,24
misc/r05,44,-Inf,-Inf,48
misc/radfr1,24,30,36,36
misc/radoslaw_email,39,78,84,84
misc/rail_1357,55,-Inf,59,24
misc/rail_5177,36,-Inf,-Inf,24
misc/rajat01,36,74,69,86
misc/rajat02,-Inf,91,91,107
misc/rajat03,-Inf,-Inf,-Inf,-Inf
misc/rajat04,-Inf,-Inf,-Inf,-Inf
misc/rajat05,-Inf,-Inf,-Inf,-Inf
misc/rajat06,-Inf,128,139,152
misc/rajat07,-Inf,96,158,107
misc/rajat08,-Inf,97,-Inf,165
misc/rajat09,-Inf,-Inf,-Inf,110
misc/rajat10,-Inf,-Inf,-Inf,-Inf
misc/rajat11,-Inf,-Inf,-Inf,-Inf
misc/rajat12,-Inf,-Inf,-Inf,-Inf
misc/rajat13,-Inf,-Inf,-Inf,-Inf
misc/rajat14,-Inf,-Inf,-Inf,-Inf
misc/rajat19,-Inf,-Inf,-Inf,-Inf
misc/rbsa480,43,55,62,62
misc/rbsb480,24,45,50,50
misc/rdb1250,57,131,113,120
misc/rdb1250l,56,98,87,119
misc/rdb200,37,52,52,53
misc/rdb200l,43,77,58,71
misc/rdb2048,56,136,120,145
misc/rdb2048_noL,59,169,147,192
misc/rdb3200l,59,153,157,166
misc/rdb450,56,69,82,81
misc/rdb450l,57,101,82,104
misc/rdb5000,-Inf,127,131,127
misc/rdb800l,37,61,62,62
misc/rdb968,74,103,103,104
misc/reactome,-Inf,87,149,108
misc/refine,36,43,44,44
misc/rel3,12,12,12,12
misc/rel4,24,24,24,24
misc/rel5,24,24,24,24
misc/rel6,24,37,38,38
misc/rel7,44,156,57,24
misc/relat3,12,12,12,12
misc/relat4,24,24,24,24
misc/relat5,24,24,24,24
misc/relat6,24,49,49,49
misc/relat7,-Inf,24,70,24
misc/relat7b,-Inf,24,70,24
misc/rgg_n_2_15_s0,42,-Inf,33,-Inf
misc/rkat7_mat5,43,71,71,73
misc/robot,24,-Inf,-Inf,24
misc/robot24c1_mat5,43,65,61,66
misc/robot24c1_mat5_J,43,49,54,55
misc/rosen1,62,77,79,80
misc/rosen10,64,83,83,107
misc/rosen2,77,100,107,119
misc/rosen7,68,82,84,84
misc/rosen8,64,82,84,84
misc/rotor1,24,-Inf,24,24
misc/rotor2,-Inf,-Inf,-Inf,-Inf
misc/rw136,57,75,81,75
misc/rw496,63,89,102,89
misc/rw5151,-Inf,150,149,149
misc/saylr1,24,-Inf,24,24
misc/saylr3,24,-Inf,-Inf,24
misc/saylr4,24,-Inf,24,24
misc/sc205-2r,-Inf,182,146,134
misc/scagr7-2b,62,93,99,99
misc/scagr7-2c,46,68,68,68
misc/scagr7-2r,56,61,61,62
misc/scfxm1-2b,61,84,90,90
misc/scrs8-2b,71,112,108,110
misc/scrs8-2c,71,112,108,110
misc/scrs8-2r,-Inf,-Inf,-Inf,-Inf
misc/scsd8-2b,75,-Inf,128,34
misc/scsd8-2c,75,-Inf,128,34
misc/sctap1-2b,45,66,109,123
misc/sctap1-2c,45,89,101,101
misc/se,-Inf,-Inf,24,170
misc/seymourl,24,89,96,90
misc/shar_te2-b1,-Inf,24,-Inf,24
misc/sherman1,24,-Inf,-Inf,24
misc/sherman2,24,24,24,24
misc/sherman3,-Inf,-Inf,-Inf,-Inf
misc/sherman4,-Inf,-Inf,-Inf,-Inf
misc/sherman5,-Inf,68,56,62
misc/shermanACa,-Inf,-Inf,-Inf,-Inf
misc/shermanACd,-Inf,-Inf,-Inf,-Inf
misc/shl_0,49,149,74,82
misc/shl_200,49,120,144,87
misc/shl_400,43,102,126,97
misc/shock-9,-Inf,-Inf,-Inf,-Inf
misc/shuttle_eddy,-Inf,-Inf,-Inf,-Inf
misc/shyy41,-Inf,-Inf,-Inf,-Inf
misc/sit100,-Inf,-Inf,-Inf,-Inf
misc/skirt,-Inf,-Inf,-Inf,-Inf
misc/slptsk,49,71,79,79
misc/small,37,64,63,64
misc/sociopatterns-hypertext,24,61,79,73
misc/sociopatterns-infectious,55,104,123,105
misc/sphere2,55,63,76,63
misc/sphere3,64,108,109,113
misc/spiral,30,-Inf,44,24
misc/sstmodel,-Inf,139,123,152
misc/steam1,24,-Inf,24,24
misc/steam2,24,24,24,24
misc/steam3,24,24,24,24
misc/stoch_aircraft,-Inf,-Inf,-Inf,-Inf
misc/stokes64,-Inf,-Inf,-Inf,-Inf
misc/stokes64s,-Inf,-Inf,-Inf,-Inf
misc/stormg2-27,67,179,141,169
misc/stormg2-8,76,117,122,116
misc/str_0,36,54,61,61
misc/str_200,48,55,55,55
misc/str_400,48,62,62,62
misc/str_600,43,67,73,73
misc/struct4,-Inf,142,157,122
misc/sts4098,-Inf,-Inf,-Inf,-Inf
misc/stufe,45,128,158,159
misc/stufe-10,-Inf,-Inf,-Inf,-Inf
misc/subelj_cora,-Inf,148,151,174
misc/subelj_euroroad,-Inf,-Inf,-Inf,-Inf
misc/subelj_jdk,-Inf,65,92,104
misc/subelj_jung-j,-Inf,78,96,79
misc/swang1,72,268,377,368
misc/swang2,-Inf,-Inf,-Inf,-Inf
misc/t2d_q4,-Inf,-Inf,-Inf,-Inf
misc/t2d_q9,-Inf,-Inf,-Inf,-Inf
misc/t2dal,48,-Inf,66,24
misc/t2dal_a,48,-Inf,66,24
misc/t2dal_bci,49,-Inf,48,24
misc/t2dal_e,24,24,-Inf,-Inf
misc/t3dl_e,49,24,-Inf,-Inf
misc/t520,-Inf,128,142,134
misc/t60k,-Inf,-Inf,-Inf,-Inf
misc/tandem_vtx,-Inf,-Inf,-Inf,-Inf
misc/tech-arenas-jazz,44,75,81,75
misc/tech-arenas-meta,45,91,110,105
misc/tech-arenas-pgp,24,178,196,181
misc/tech-as-22july06,36,24,145,158
misc/tech-as-735,24,124,120,140
misc/tech-as-caida,47,-Inf,24,24
misc/tech-as-caida20071105,35,24,24,24
misc/ted_B,-Inf,-Inf,-Inf,-Inf
misc/ted_B_unscaled,-Inf,-Inf,-Inf,-Inf
misc/testbig,62,100,101,102
misc/tols1090,24,24,24,24
misc/tols2000,24,24,24,24
misc/tols340,24,24,24,24
misc/tols4000,24,24,24,24
misc/tols90,24,24,24,24
misc/tomography,55,67,44,68
misc/torsion1,-Inf,-Inf,-Inf,-Inf
misc/tub100,24,24,24,24
misc/tub1000,24,24,24,24
misc/tuma1,77,116,136,242
misc/tuma2,84,123,142,155
misc/ucidata-gama,19,19,19,19
misc/ucidata-zachary,35,32,32,32
misc/uk,-Inf,166,166,168
misc/ukerbe1,-Inf,-Inf,-Inf,-Inf
misc/ukerbe1_dual,-Inf,-Inf,-Inf,-Inf
misc/utm1700b,33,36,36,36
misc/utm300,24,30,30,30
misc/utm3060,24,36,30,36
misc/viscoplastic1,24,134,166,150
misc/wang1,-Inf,-Inf,-Inf,-Inf
misc/wang2,-Inf,-Inf,-Inf,-Inf
misc/watt_1,24,-Inf,24,24
misc/watt_2,24,-Inf,24,24
misc/wb-cs-stanford,35,143,172,188
misc/youtube-groupmemberships,-Inf,-Inf,-Inf,-Inf
rand/CL-1000-1d7-trial1,49,98,-Inf,134
rand/CL-1000-1d7-trial2,56,88,94,88
rand/CL-1000-1d7-trial3,56,89,110,109
rand/CL-1000-1d8-trial1,62,83,101,102
rand/CL-1000-1d8-trial2,50,100,97,97
rand/CL-1000-1d8-trial3,50,88,87,83
rand/CL-1000-1d9-trial1,62,80,105,81
rand/CL-1000-1d9-trial2,45,93,84,78
rand/CL-1000-1d9-trial3,49,130,107,113
rand/CL-1000-2d0-trial1,64,130,131,103
rand/CL-1000-2d0-trial2,43,107,119,125
rand/CL-1000-2d0-trial3,50,94,101,120
rand/CL-1000-2d1-trial1,56,112,112,102
rand/CL-1000-2d1-trial2,50,122,133,117
rand/CL-1000-2d1-trial3,57,86,104,92
rand/CL-10000-1d7-trial1,24,109,93,103
rand/CL-10000-1d7-trial2,24,88,120,92
rand/CL-10000-1d7-trial3,24,82,87,94
rand/CL-10000-1d8-trial1,24,78,101,112
rand/CL-10000-1d8-trial2,24,96,145,91
rand/CL-10000-1d8-trial3,24,121,135,112
rand/CL-10000-1d9-trial1,24,103,99,104
rand/CL-10000-1d9-trial2,-Inf,106,108,102
rand/CL-10000-1d9-trial3,24,90,103,93
rand/CL-10000-2d0-trial1,24,116,111,125
rand/CL-10000-2d0-trial2,24,122,116,111
rand/CL-10000-2d0-trial3,24,116,154,137
rand/CL-10000-2d1-trial1,-Inf,116,111,107
rand/CL-10000-2d1-trial2,-Inf,103,111,123
rand/CL-10000-2d1-trial3,-Inf,112,106,105
rand/SW-100-3-0d1-trial1,55,106,108,113
rand/SW-100-3-0d1-trial2,62,95,86,115
rand/SW-100-3-0d1-trial3,45,110,108,120
rand/SW-100-3-0d2-trial1,57,113,111,105
rand/SW-100-3-0d2-trial2,51,110,121,104
rand/SW-100-3-0d2-trial3,64,111,108,111
rand/SW-100-3-0d3-trial1,45,103,103,103
rand/SW-100-3-0d3-trial2,62,102,97,82
rand/SW-100-3-0d3-trial3,62,109,107,106
rand/SW-100-4-0d1-trial1,57,89,84,90
rand/SW-100-4-0d1-trial2,56,77,83,79
rand/SW-100-4-0d1-trial3,50,77,78,85
rand/SW-100-4-0d2-trial1,50,80,83,82
rand/SW-100-4-0d2-trial2,50,81,83,83
rand/SW-100-4-0d2-trial3,59,78,79,81
rand/SW-100-4-0d3-trial1,50,85,85,85
rand/SW-100-4-0d3-trial2,49,76,90,79
rand/SW-100-4-0d3-trial3,61,69,83,89
rand/SW-100-5-0d1-trial1,64,73,86,93
rand/SW-100-5-0d1-trial2,51,85,106,95
rand/SW-100-5-0d1-trial3,69,75,83,78
rand/SW-100-5-0d2-trial1,56,84,84,85
rand/SW-100-5-0d2-trial2,46,77,85,80
rand/SW-100-5-0d2-trial3,50,69,76,82
rand/SW-100-5-0d3-trial1,44,89,85,89
rand/SW-100-5-0d3-trial2,51,88,91,90
rand/SW-100-5-0d3-trial3,51,77,79,90
rand/SW-100-6-0d1-trial1,69,88,99,98
rand/SW-100-6-0d1-trial2,50,82,85,90
rand/SW-100-6-0d1-trial3,56,86,84,82
rand/SW-100-6-0d2-trial1,61,71,77,78
rand/SW-100-6-0d2-trial2,43,84,84,85
rand/SW-100-6-0d2-trial3,49,73,91,91
rand/SW-100-6-0d3-trial1,52,71,91,72
rand/SW-100-6-0d3-trial2,52,77,81,80
rand/SW-100-6-0d3-trial3,43,77,78,80
rand/SW-1000-3-0d1-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-1000-4-0d1-trial1,58,137,146,112
rand/SW-1000-4-0d1-trial2,60,106,136,135
rand/SW-1000-4-0d1-trial3,58,121,133,129
rand/SW-1000-4-0d2-trial1,56,129,160,127
rand/SW-1000-4-0d2-trial2,65,134,128,137
rand/SW-1000-4-0d2-trial3,57,155,134,145
rand/SW-1000-4-0d3-trial1,59,97,134,133
rand/SW-1000-4-0d3-trial2,60,117,124,134
rand/SW-1000-4-0d3-trial3,55,100,103,172
rand/SW-1000-5-0d1-trial1,51,119,110,115
rand/SW-1000-5-0d1-trial2,63,127,169,136
rand/SW-1000-5-0d1-trial3,56,129,145,120
rand/SW-1000-5-0d2-trial1,54,127,139,136
rand/SW-1000-5-0d2-trial2,63,154,129,132
rand/SW-1000-5-0d2-trial3,56,134,141,161
rand/SW-1000-5-0d3-trial1,64,134,131,143
rand/SW-1000-5-0d3-trial2,63,138,135,165
rand/SW-1000-5-0d3-trial3,52,125,144,126
rand/SW-1000-6-0d1-trial1,50,125,126,127
rand/SW-1000-6-0d1-trial2,58,127,108,111
rand/SW-1000-6-0d1-trial3,68,129,131,135
rand/SW-1000-6-0d2-trial1,44,156,143,123
rand/SW-1000-6-0d2-trial2,46,134,133,144
rand/SW-1000-6-0d2-trial3,70,145,124,130
rand/SW-1000-6-0d3-trial1,56,134,117,134
rand/SW-1000-6-0d3-trial2,74,170,147,179
rand/SW-1000-6-0d3-trial3,63,143,133,144
rand/SW-10000-3-0d1-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d1-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d1-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial1,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial3,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-4-0d1-trial1,-Inf,123,112,156
rand/SW-10000-4-0d1-trial2,-Inf,160,124,148
rand/SW-10000-4-0d1-trial3,-Inf,114,145,148
rand/SW-10000-4-0d2-trial1,-Inf,132,137,150
rand/SW-10000-4-0d2-trial2,-Inf,124,180,182
rand/SW-10000-4-0d2-trial3,-Inf,158,153,150
rand/SW-10000-4-0d3-trial1,-Inf,151,136,147
rand/SW-10000-4-0d3-trial2,-Inf,120,146,172
rand/SW-10000-4-0d3-trial3,-Inf,124,188,154
rand/SW-10000-5-0d1-trial1,-Inf,137,172,194
rand/SW-10000-5-0d1-trial2,-Inf,161,165,121
rand/SW-10000-5-0d1-trial3,-Inf,129,114,146
rand/SW-10000-5-0d2-trial1,-Inf,133,133,212
rand/SW-10000-5-0d2-trial2,-Inf,115,124,206
rand/SW-10000-5-0d2-trial3,-Inf,140,150,139
rand/SW-10000-5-0d3-trial1,-Inf,153,112,174
rand/SW-10000-5-0d3-trial2,-Inf,183,157,193
rand/SW-10000-5-0d3-trial3,-Inf,215,132,210
rand/SW-10000-6-0d1-trial1,-Inf,162,127,155
rand/SW-10000-6-0d1-trial2,-Inf,153,122,165
rand/SW-10000-6-0d1-trial3,-Inf,168,157,157
rand/SW-10000-6-0d2-trial1,-Inf,160,152,144
rand/SW-10000-6-0d2-trial2,-Inf,-Inf,-Inf,-Inf
rand/SW-10000-6-0d2-trial3,-Inf,165,161,168
rand/SW-10000-6-0d3-trial1,-Inf,180,142,131
rand/SW-10000-6-0d3-trial2,-Inf,156,118,187
rand/SW-10000-6-0d3-trial3,-Inf,112,125,159
rand/rgg_n_2_15_s0,42,-Inf,24,-Inf


==> data/eigen_graph_misc_16/matrix_vector_product_count.sorted.csv <==
percent,BFloat16,Float16,LinearTakum16,Posit16
0.0,12.0,12.0,12.0,12.0
0.000554016620498615,12.0,12.0,12.0,12.0
0.00110803324099723,13.0,13.0,13.0,13.0
0.0016620498614958448,14.0,14.0,14.0,14.0
0.00221606648199446,14.0,14.0,14.0,14.0
0.002770083102493075,15.0,15.0,15.0,15.0
0.0033240997229916896,15.0,15.0,15.0,15.0
0.003878116343490305,15.0,15.0,15.0,15.0
0.00443213296398892,16.0,16.0,16.0,16.0
0.004986149584487534,17.0,17.0,17.0,17.0
0.00554016620498615,17.0,17.0,17.0,17.0
0.006094182825484765,18.0,18.0,18.0,18.0
0.006648199445983379,18.0,18.0,18.0,18.0
0.007202216066481994,18.0,18.0,18.0,18.0
0.00775623268698061,18.0,18.0,18.0,18.0
0.008310249307479225,19.0,19.0,19.0,19.0
0.00886426592797784,19.0,19.0,19.0,19.0
0.009418282548476454,20.0,20.0,20.0,20.0
0.009972299168975069,20.0,20.0,20.0,20.0
0.010526315789473684,20.0,20.0,20.0,20.0
0.0110803324099723,21.0,21.0,21.0,21.0
0.011634349030470914,21.0,21.0,21.0,21.0
0.01218836565096953,23.0,23.0,23.0,23.0
0.012742382271468145,23.0,23.0,23.0,23.0
0.013296398891966758,23.0,23.0,23.0,23.0
0.013850415512465374,23.0,23.0,23.0,23.0
0.014404432132963989,24.0,24.0,24.0,24.0
0.014958448753462604,24.0,24.0,24.0,24.0
0.01551246537396122,24.0,24.0,24.0,24.0
0.016066481994459834,24.0,24.0,24.0,24.0
0.01662049861495845,24.0,24.0,24.0,24.0
0.017174515235457065,24.0,24.0,24.0,24.0
0.01772853185595568,24.0,24.0,24.0,24.0
0.018282548476454295,24.0,24.0,24.0,24.0
0.018836565096952907,24.0,24.0,24.0,24.0
0.019390581717451522,24.0,24.0,24.0,24.0
0.019944598337950138,24.0,24.0,24.0,24.0
0.020498614958448753,24.0,24.0,24.0,24.0
0.021052631578947368,24.0,24.0,24.0,24.0
0.021606648199445983,24.0,24.0,24.0,24.0
0.0221606648199446,24.0,24.0,24.0,24.0
0.022714681440443214,24.0,24.0,24.0,24.0
0.02326869806094183,24.0,24.0,24.0,24.0
0.023822714681440444,24.0,24.0,24.0,24.0
0.02437673130193906,24.0,24.0,24.0,24.0
0.024930747922437674,24.0,24.0,24.0,24.0
0.02548476454293629,24.0,24.0,24.0,24.0
0.0260387811634349,24.0,24.0,24.0,24.0
0.026592797783933517,24.0,24.0,24.0,24.0
0.027146814404432132,24.0,24.0,24.0,24.0
0.027700831024930747,24.0,24.0,24.0,24.0
0.028254847645429362,24.0,24.0,24.0,24.0
0.028808864265927978,24.0,24.0,24.0,24.0
0.029362880886426593,24.0,24.0,24.0,24.0
0.029916897506925208,24.0,24.0,24.0,24.0
0.030470914127423823,24.0,24.0,24.0,24.0
0.03102493074792244,24.0,24.0,24.0,24.0
0.031578947368421054,24.0,24.0,24.0,24.0
0.03213296398891967,24.0,24.0,24.0,24.0
0.032686980609418284,24.0,24.0,24.0,24.0
0.0332409972299169,24.0,24.0,24.0,24.0
0.033795013850415515,24.0,24.0,24.0,24.0
0.03434903047091413,24.0,24.0,24.0,24.0
0.034903047091412745,24.0,24.0,24.0,24.0
0.03545706371191136,24.0,24.0,24.0,24.0
0.036011080332409975,24.0,24.0,24.0,24.0
0.03656509695290859,24.0,24.0,24.0,24.0
0.0371191135734072,24.0,24.0,24.0,24.0
0.037673130193905814,24.0,24.0,24.0,24.0
0.03822714681440443,24.0,24.0,24.0,24.0
0.038781163434903045,24.0,24.0,24.0,24.0
0.03933518005540166,24.0,24.0,24.0,24.0
0.039889196675900275,24.0,24.0,24.0,24.0
0.04044321329639889,24.0,24.0,24.0,24.0
0.040997229916897505,24.0,24.0,24.0,24.0
0.04155124653739612,24.0,24.0,24.0,24.0
0.042105263157894736,24.0,24.0,24.0,24.0
0.04265927977839335,24.0,24.0,24.0,24.0
0.043213296398891966,24.0,24.0,24.0,24.0
0.04376731301939058,24.0,24.0,24.0,24.0
0.0443213296398892,24.0,24.0,24.0,24.0
0.04487534626038781,24.0,24.0,24.0,24.0
0.04542936288088643,24.0,24.0,24.0,24.0
0.04598337950138504,24.0,24.0,24.0,24.0
0.04653739612188366,24.0,24.0,24.0,24.0
0.04709141274238227,24.0,24.0,24.0,24.0
0.04764542936288089,24.0,24.0,24.0,24.0
0.0481994459833795,24.0,24.0,24.0,24.0
0.04875346260387812,24.0,24.0,24.0,24.0
0.049307479224376734,24.0,24.0,24.0,24.0
0.04986149584487535,24.0,24.0,24.0,24.0
0.050415512465373964,24.0,24.0,24.0,24.0
0.05096952908587258,24.0,24.0,24.0,24.0
0.05152354570637119,24.0,24.0,24.0,24.0
0.0520775623268698,24.0,24.0,24.0,24.0
0.05263157894736842,24.0,24.0,24.0,24.0
0.05318559556786703,24.0,24.0,24.0,24.0
0.05373961218836565,24.0,24.0,24.0,24.0
0.054293628808864264,24.0,24.0,24.0,24.0
0.05484764542936288,24.0,24.0,24.0,24.0
0.055401662049861494,24.0,24.0,24.0,24.0
0.05595567867036011,24.0,24.0,24.0,24.0
0.056509695290858725,24.0,24.0,24.0,24.0
0.05706371191135734,24.0,24.0,24.0,24.0
0.057617728531855955,24.0,24.0,24.0,24.0
0.05817174515235457,24.0,24.0,24.0,24.0
0.058725761772853186,24.0,24.0,24.0,24.0
0.0592797783933518,24.0,24.0,24.0,24.0
0.059833795013850416,24.0,24.0,24.0,24.0
0.06038781163434903,24.0,24.0,24.0,24.0
0.060941828254847646,24.0,24.0,24.0,24.0
0.06149584487534626,24.0,24.0,24.0,24.0
0.06204986149584488,24.0,24.0,24.0,24.0
0.06260387811634349,24.0,24.0,24.0,24.0
0.06315789473684211,24.0,24.0,24.0,24.0
0.06371191135734072,24.0,24.0,24.0,24.0
0.06426592797783934,24.0,24.0,24.0,24.0
0.06481994459833795,24.0,24.0,24.0,24.0
0.06537396121883657,24.0,24.0,24.0,24.0
0.06592797783933518,24.0,24.0,24.0,24.0
0.0664819944598338,24.0,24.0,24.0,24.0
0.06703601108033241,24.0,24.0,24.0,24.0
0.06759002770083103,24.0,24.0,24.0,24.0
0.06814404432132964,24.0,24.0,24.0,24.0
0.06869806094182826,24.0,24.0,24.0,24.0
0.06925207756232687,24.0,24.0,24.0,24.0
0.06980609418282549,24.0,24.0,24.0,24.0
0.0703601108033241,24.0,24.0,24.0,24.0
0.07091412742382272,24.0,24.0,24.0,24.0
0.07146814404432134,24.0,24.0,24.0,24.0
0.07202216066481995,24.0,24.0,24.0,24.0
0.07257617728531857,24.0,24.0,24.0,24.0
0.07313019390581718,24.0,24.0,24.0,24.0
0.07368421052631578,24.0,24.0,24.0,24.0
0.0742382271468144,24.0,24.0,24.0,24.0
0.07479224376731301,24.0,24.0,24.0,24.0
0.07534626038781163,24.0,24.0,24.0,24.0
0.07590027700831024,24.0,24.0,24.0,24.0
0.07645429362880886,24.0,24.0,24.0,24.0
0.07700831024930747,24.0,24.0,24.0,24.0
0.07756232686980609,24.0,24.0,24.0,24.0
0.0781163434903047,24.0,24.0,24.0,24.0
0.07867036011080332,24.0,24.0,24.0,24.0
0.07922437673130193,24.0,24.0,24.0,24.0
0.07977839335180055,24.0,24.0,24.0,24.0
0.08033240997229917,24.0,24.0,24.0,24.0
0.08088642659279778,24.0,24.0,24.0,24.0
0.0814404432132964,24.0,24.0,24.0,24.0
0.08199445983379501,24.0,24.0,24.0,24.0
0.08254847645429363,24.0,24.0,24.0,24.0
0.08310249307479224,24.0,24.0,24.0,24.0
0.08365650969529086,24.0,24.0,24.0,24.0
0.08421052631578947,24.0,24.0,24.0,24.0
0.08476454293628809,24.0,24.0,24.0,24.0
0.0853185595567867,24.0,24.0,24.0,24.0
0.08587257617728532,24.0,24.0,24.0,24.0
0.08642659279778393,24.0,24.0,24.0,24.0
0.08698060941828255,24.0,24.0,24.0,24.0
0.08753462603878116,24.0,24.0,24.0,24.0
0.08808864265927978,24.0,24.0,24.0,24.0
0.0886426592797784,24.0,24.0,24.0,24.0
0.08919667590027701,24.0,24.0,24.0,24.0
0.08975069252077562,24.0,24.0,24.0,24.0
0.09030470914127424,24.0,24.0,24.0,24.0
0.09085872576177285,24.0,24.0,24.0,24.0
0.09141274238227147,24.0,24.0,24.0,24.0
0.09196675900277008,24.0,24.0,24.0,24.0
0.0925207756232687,24.0,24.0,24.0,24.0
0.09307479224376732,24.0,24.0,24.0,24.0
0.09362880886426593,24.0,24.0,24.0,24.0
0.09418282548476455,24.0,24.0,24.0,24.0
0.09473684210526316,24.0,24.0,24.0,24.0
0.09529085872576178,24.0,24.0,24.0,24.0
0.09584487534626039,24.0,24.0,24.0,24.0
0.096398891966759,24.0,24.0,24.0,24.0
0.09695290858725762,24.0,24.0,24.0,24.0
0.09750692520775624,24.0,24.0,24.0,24.0
0.09806094182825485,24.0,24.0,24.0,24.0
0.09861495844875347,24.0,24.0,24.0,24.0
0.09916897506925208,24.0,24.0,24.0,24.0
0.0997229916897507,24.0,24.0,24.0,24.0
0.10027700831024931,24.0,24.0,24.0,24.0
0.10083102493074793,24.0,24.0,24.0,24.0
0.10138504155124654,24.0,24.0,24.0,24.0
0.10193905817174516,24.0,24.0,24.0,24.0
0.10249307479224377,24.0,24.0,24.0,24.0
0.10304709141274238,24.0,24.0,24.0,24.0
0.10360110803324099,24.0,24.0,24.0,24.0
0.1041551246537396,24.0,24.0,24.0,24.0
0.10470914127423822,24.0,24.0,24.0,24.0
0.10526315789473684,24.0,24.0,24.0,24.0
0.10581717451523545,24.0,24.0,24.0,24.0
0.10637119113573407,24.0,24.0,24.0,24.0
0.10692520775623268,24.0,24.0,24.0,24.0
0.1074792243767313,24.0,24.0,24.0,24.0
0.10803324099722991,24.0,24.0,24.0,24.0
0.10858725761772853,24.0,24.0,24.0,24.0
0.10914127423822714,24.0,24.0,24.0,24.0
0.10969529085872576,24.0,24.0,24.0,24.0
0.11024930747922437,24.0,24.0,24.0,24.0
0.11080332409972299,24.0,24.0,24.0,24.0
0.1113573407202216,24.0,24.0,24.0,24.0
0.11191135734072022,24.0,24.0,24.0,24.0
0.11246537396121883,24.0,24.0,24.0,24.0
0.11301939058171745,24.0,24.0,24.0,24.0
0.11357340720221606,24.0,24.0,24.0,24.0
0.11412742382271468,24.0,24.0,24.0,24.0
0.1146814404432133,24.0,24.0,24.0,24.0
0.11523545706371191,24.0,24.0,24.0,24.0
0.11578947368421053,24.0,24.0,24.0,24.0
0.11634349030470914,24.0,24.0,24.0,24.0
0.11689750692520776,24.0,24.0,24.0,24.0
0.11745152354570637,24.0,24.0,24.0,24.0
0.11800554016620499,24.0,24.0,30.0,24.0
0.1185595567867036,24.0,24.0,30.0,24.0
0.11911357340720222,24.0,30.0,30.0,24.0
0.11966759002770083,24.0,30.0,30.0,24.0
0.12022160664819945,24.0,30.0,30.0,24.0
0.12077562326869806,24.0,30.0,31.0,24.0
0.12132963988919668,24.0,30.0,31.0,24.0
0.12188365650969529,24.0,30.0,32.0,24.0
0.12243767313019391,24.0,30.0,32.0,24.0
0.12299168975069252,24.0,31.0,33.0,24.0
0.12354570637119114,24.0,31.0,34.0,24.0
0.12409972299168975,24.0,32.0,34.0,24.0
0.12465373961218837,24.0,33.0,34.0,24.0
0.12520775623268698,24.0,33.0,34.0,24.0
0.1257617728531856,24.0,35.0,34.0,24.0
0.12631578947368421,24.0,35.0,35.0,24.0
0.12686980609418283,24.0,35.0,35.0,24.0
0.12742382271468145,24.0,35.0,35.0,24.0
0.12797783933518006,24.0,35.0,35.0,24.0
0.12853185595567868,24.0,35.0,35.0,24.0
0.1290858725761773,24.0,36.0,35.0,24.0
0.1296398891966759,24.0,36.0,35.0,24.0
0.13019390581717452,24.0,36.0,35.0,24.0
0.13074792243767314,24.0,36.0,36.0,24.0
0.13130193905817175,24.0,36.0,36.0,24.0
0.13185595567867037,24.0,36.0,36.0,24.0
0.13240997229916898,24.0,36.0,36.0,24.0
0.1329639889196676,24.0,36.0,36.0,30.0
0.1335180055401662,24.0,36.0,36.0,30.0
0.13407202216066483,24.0,36.0,36.0,30.0
0.13462603878116344,24.0,36.0,36.0,30.0
0.13518005540166206,24.0,36.0,36.0,31.0
0.13573407202216067,24.0,36.0,36.0,32.0
0.1362880886426593,24.0,37.0,36.0,32.0
0.1368421052631579,24.0,38.0,36.0,33.0
0.13739612188365652,24.0,38.0,36.0,33.0
0.13795013850415513,24.0,38.0,36.0,34.0
0.13850415512465375,24.0,38.0,36.0,34.0
0.13905817174515236,24.0,39.0,37.0,34.0
0.13961218836565098,24.0,39.0,37.0,34.0
0.1401662049861496,24.0,39.0,38.0,34.0
0.1407202216066482,24.0,42.0,38.0,35.0
0.14127423822714683,24.0,42.0,38.0,35.0
0.14182825484764544,24.0,42.0,38.0,35.0
0.14238227146814406,24.0,42.0,38.0,35.0
0.14293628808864267,24.0,42.0,38.0,35.0
0.1434903047091413,24.0,42.0,39.0,35.0
0.1440443213296399,24.0,42.0,39.0,35.0
0.14459833795013852,24.0,42.0,39.0,36.0
0.14515235457063713,24.0,42.0,39.0,36.0
0.14570637119113575,24.0,42.0,39.0,36.0
0.14626038781163436,24.0,42.0,40.0,36.0
0.14681440443213298,24.0,43.0,40.0,36.0
0.14736842105263157,24.0,43.0,41.0,36.0
0.14792243767313018,24.0,43.0,42.0,36.0
0.1484764542936288,24.0,43.0,42.0,36.0
0.1490304709141274,24.0,43.0,42.0,36.0
0.14958448753462603,24.0,43.0,42.0,36.0
0.15013850415512464,24.0,43.0,42.0,36.0
0.15069252077562326,24.0,43.0,42.0,36.0
0.15124653739612187,24.0,43.0,42.0,36.0
0.1518005540166205,24.0,44.0,42.0,36.0
0.1523545706371191,24.0,44.0,42.0,36.0
0.15290858725761772,24.0,44.0,43.0,36.0
0.15346260387811633,24.0,44.0,43.0,37.0
0.15401662049861495,24.0,45.0,43.0,37.0
0.15457063711911356,24.0,45.0,43.0,38.0
0.15512465373961218,24.0,45.0,43.0,38.0
0.1556786703601108,24.0,45.0,43.0,38.0
0.1562326869806094,24.0,45.0,44.0,38.0
0.15678670360110802,24.0,45.0,44.0,38.0
0.15734072022160664,24.0,45.0,44.0,39.0
0.15789473684210525,24.0,46.0,44.0,39.0
0.15844875346260387,24.0,46.0,44.0,39.0
0.15900277008310248,24.0,46.0,44.0,39.0
0.1595567867036011,24.0,46.0,44.0,40.0
0.16011080332409972,24.0,46.0,44.0,41.0
0.16066481994459833,24.0,46.0,44.0,41.0
0.16121883656509695,24.0,46.0,45.0,42.0
0.16177285318559556,24.0,46.0,45.0,42.0
0.16232686980609418,24.0,46.0,45.0,42.0
0.1628808864265928,24.0,47.0,45.0,42.0
0.1634349030470914,24.0,48.0,45.0,42.0
0.16398891966759002,24.0,48.0,46.0,42.0
0.16454293628808864,24.0,48.0,46.0,42.0
0.16509695290858725,24.0,48.0,46.0,42.0
0.16565096952908587,24.0,48.0,46.0,42.0
0.16620498614958448,24.0,49.0,46.0,42.0
0.1667590027700831,24.0,49.0,46.0,43.0
0.1673130193905817,24.0,49.0,46.0,43.0
0.16786703601108033,24.0,49.0,47.0,43.0
0.16842105263157894,24.0,49.0,47.0,43.0
0.16897506925207756,24.0,49.0,48.0,43.0
0.16952908587257617,24.0,49.0,48.0,44.0
0.1700831024930748,24.0,49.0,48.0,44.0
0.1706371191135734,24.0,49.0,48.0,44.0
0.17119113573407202,24.0,49.0,48.0,44.0
0.17174515235457063,24.0,50.0,48.0,44.0
0.17229916897506925,24.0,50.0,48.0,44.0
0.17285318559556787,24.0,50.0,48.0,45.0
0.17340720221606648,24.0,50.0,48.0,45.0
0.1739612188365651,24.0,50.0,49.0,45.0
0.1745152354570637,24.0,50.0,49.0,45.0
0.17506925207756233,24.0,50.0,49.0,45.0
0.17562326869806094,24.0,50.0,49.0,45.0
0.17617728531855956,24.0,50.0,49.0,45.0
0.17673130193905817,24.0,50.0,49.0,46.0
0.1772853185595568,24.0,50.0,49.0,46.0
0.1778393351800554,24.0,50.0,50.0,46.0
0.17839335180055402,24.0,50.0,50.0,46.0
0.17894736842105263,24.0,50.0,50.0,46.0
0.17950138504155125,24.0,51.0,50.0,47.0
0.18005540166204986,24.0,51.0,50.0,47.0
0.18060941828254848,24.0,51.0,50.0,47.0
0.1811634349030471,24.0,51.0,50.0,47.0
0.1817174515235457,24.0,51.0,50.0,48.0
0.18227146814404432,24.0,51.0,51.0,48.0
0.18282548476454294,24.0,51.0,51.0,48.0
0.18337950138504155,24.0,51.0,51.0,48.0
0.18393351800554017,24.0,51.0,51.0,48.0
0.18448753462603878,24.0,51.0,51.0,48.0
0.1850415512465374,24.0,52.0,51.0,48.0
0.18559556786703602,24.0,52.0,51.0,48.0
0.18614958448753463,24.0,52.0,51.0,48.0
0.18670360110803325,24.0,52.0,52.0,48.0
0.18725761772853186,24.0,52.0,52.0,49.0
0.18781163434903048,24.0,52.0,52.0,49.0
0.1883656509695291,24.0,52.0,52.0,49.0
0.1889196675900277,24.0,52.0,52.0,49.0
0.18947368421052632,24.0,53.0,53.0,50.0
0.19002770083102494,24.0,53.0,53.0,50.0
0.19058171745152355,24.0,53.0,53.0,50.0
0.19113573407202217,24.0,53.0,53.0,50.0
0.19168975069252078,24.0,53.0,54.0,50.0
0.1922437673130194,24.0,53.0,54.0,50.0
0.192797783933518,24.0,54.0,54.0,50.0
0.19335180055401663,24.0,54.0,54.0,50.0
0.19390581717451524,24.0,54.0,54.0,50.0
0.19445983379501386,24.0,54.0,54.0,50.0
0.19501385041551247,24.0,54.0,54.0,51.0
0.1955678670360111,24.0,54.0,54.0,51.0
0.1961218836565097,24.0,55.0,55.0,52.0
0.19667590027700832,24.0,55.0,55.0,52.0
0.19722991689750694,24.0,55.0,55.0,52.0
0.19778393351800555,24.0,55.0,55.0,52.0
0.19833795013850417,24.0,55.0,55.0,52.0
0.19889196675900278,24.0,55.0,55.0,53.0
0.1994459833795014,24.0,55.0,55.0,53.0
0.2,24.0,55.0,55.0,53.0
0.20055401662049863,24.0,55.0,55.0,53.0
0.20110803324099724,24.0,55.0,55.0,53.0
0.20166204986149586,24.0,55.0,55.0,53.0
0.20221606648199447,24.0,56.0,55.0,54.0
0.2027700831024931,24.0,56.0,55.0,54.0
0.2033240997229917,24.0,56.0,55.0,54.0
0.20387811634349032,24.0,56.0,55.0,54.0
0.20443213296398893,30.0,56.0,56.0,55.0
0.20498614958448755,30.0,56.0,56.0,55.0
0.20554016620498616,30.0,56.0,56.0,55.0
0.20609418282548475,30.0,56.0,56.0,55.0
0.20664819944598337,30.0,56.0,56.0,55.0
0.20720221606648198,30.0,56.0,56.0,55.0
0.2077562326869806,30.0,57.0,56.0,55.0
0.2083102493074792,30.0,57.0,56.0,55.0
0.20886426592797783,30.0,57.0,57.0,55.0
0.20941828254847644,30.0,57.0,57.0,55.0
0.20997229916897506,31.0,57.0,57.0,55.0
0.21052631578947367,31.0,57.0,57.0,55.0
0.2110803324099723,31.0,58.0,57.0,55.0
0.2116343490304709,31.0,58.0,57.0,55.0
0.21218836565096952,31.0,58.0,57.0,56.0
0.21274238227146813,32.0,58.0,57.0,56.0
0.21329639889196675,32.0,58.0,57.0,56.0
0.21385041551246536,32.0,58.0,57.0,56.0
0.21440443213296398,32.0,58.0,57.0,56.0
0.2149584487534626,32.0,59.0,57.0,56.0
0.2155124653739612,32.0,59.0,58.0,56.0
0.21606648199445982,32.0,59.0,58.0,56.0
0.21662049861495844,32.0,59.0,58.0,57.0
0.21717451523545706,33.0,59.0,58.0,57.0
0.21772853185595567,33.0,59.0,58.0,57.0
0.21828254847645429,33.0,59.0,58.0,57.0
0.2188365650969529,33.0,60.0,58.0,57.0
0.21939058171745152,33.0,60.0,59.0,57.0
0.21994459833795013,33.0,60.0,59.0,57.0
0.22049861495844875,34.0,60.0,59.0,57.0
0.22105263157894736,34.0,60.0,59.0,57.0
0.22160664819944598,34.0,60.0,59.0,57.0
0.2221606648199446,34.0,60.0,59.0,57.0
0.2227146814404432,34.0,60.0,60.0,58.0
0.22326869806094182,34.0,60.0,60.0,58.0
0.22382271468144044,34.0,60.0,60.0,58.0
0.22437673130193905,34.0,60.0,60.0,58.0
0.22493074792243767,35.0,60.0,60.0,58.0
0.22548476454293628,35.0,61.0,60.0,59.0
0.2260387811634349,35.0,61.0,61.0,59.0
0.22659279778393351,35.0,61.0,61.0,59.0
0.22714681440443213,35.0,61.0,61.0,59.0
0.22770083102493074,35.0,61.0,61.0,59.0
0.22825484764542936,35.0,61.0,61.0,59.0
0.22880886426592797,35.0,61.0,61.0,60.0
0.2293628808864266,35.0,61.0,61.0,60.0
0.2299168975069252,35.0,61.0,62.0,60.0
0.23047091412742382,35.0,61.0,62.0,60.0
0.23102493074792244,35.0,61.0,62.0,60.0
0.23157894736842105,35.0,61.0,62.0,61.0
0.23213296398891967,35.0,61.0,62.0,61.0
0.23268698060941828,35.0,61.0,62.0,61.0
0.2332409972299169,35.0,61.0,62.0,61.0
0.2337950138504155,35.0,61.0,62.0,61.0
0.23434903047091413,35.0,62.0,62.0,61.0
0.23490304709141274,35.0,62.0,62.0,61.0
0.23545706371191136,35.0,62.0,62.0,61.0
0.23601108033240997,36.0,62.0,62.0,61.0
0.2365650969529086,36.0,62.0,62.0,61.0
0.2371191135734072,36.0,62.0,62.0,61.0
0.23767313019390582,36.0,62.0,63.0,61.0
0.23822714681440443,36.0,62.0,63.0,61.0
0.23878116343490305,36.0,62.0,63.0,61.0
0.23933518005540166,36.0,62.0,63.0,62.0
0.23988919667590028,36.0,62.0,63.0,62.0
0.2404432132963989,36.0,62.0,63.0,62.0
0.2409972299168975,36.0,62.0,63.0,62.0
0.24155124653739612,36.0,63.0,63.0,62.0
0.24210526315789474,36.0,63.0,64.0,62.0
0.24265927977839336,36.0,63.0,64.0,62.0
0.24321329639889197,36.0,63.0,64.0,62.0
0.24376731301939059,36.0,63.0,64.0,62.0
0.2443213296398892,36.0,63.0,64.0,62.0
0.24487534626038782,36.0,63.0,65.0,62.0
0.24542936288088643,36.0,64.0,65.0,62.0
0.24598337950138505,36.0,64.0,65.0,62.0
0.24653739612188366,36.0,64.0,65.0,63.0
0.24709141274238228,36.0,64.0,65.0,63.0
0.2476454293628809,36.0,64.0,65.0,63.0
0.2481994459833795,36.0,64.0,66.0,63.0
0.24875346260387812,36.0,64.0,66.0,63.0
0.24930747922437674,36.0,64.0,66.0,63.0
0.24986149584487535,36.0,65.0,66.0,63.0
0.25041551246537397,36.0,65.0,66.0,64.0
0.25096952908587256,36.0,65.0,66.0,64.0
0.2515235457063712,36.0,65.0,66.0,64.0
0.2520775623268698,36.0,65.0,66.0,64.0
0.25263157894736843,36.0,65.0,66.0,64.0
0.253185595567867,36.0,65.0,66.0,64.0
0.25373961218836566,36.0,65.0,66.0,64.0
0.25429362880886425,36.0,65.0,66.0,64.0
0.2548476454293629,36.0,65.0,67.0,64.0
0.2554016620498615,36.0,66.0,67.0,64.0
0.2559556786703601,36.0,66.0,67.0,65.0
0.2565096952908587,36.0,66.0,67.0,65.0
0.25706371191135735,37.0,66.0,67.0,65.0
0.25761772853185594,37.0,66.0,67.0,65.0
0.2581717451523546,37.0,66.0,67.0,65.0
0.25872576177285317,37.0,66.0,67.0,65.0
0.2592797783933518,37.0,66.0,67.0,65.0
0.2598337950138504,37.0,66.0,67.0,65.0
0.26038781163434904,37.0,67.0,67.0,66.0
0.26094182825484763,37.0,67.0,67.0,66.0
0.2614958448753463,37.0,67.0,67.0,66.0
0.26204986149584486,38.0,67.0,67.0,66.0
0.2626038781163435,38.0,67.0,68.0,66.0
0.2631578947368421,38.0,67.0,68.0,66.0
0.26371191135734073,38.0,67.0,68.0,66.0
0.2642659279778393,38.0,67.0,68.0,66.0
0.26481994459833796,38.0,67.0,68.0,66.0
0.26537396121883655,38.0,67.0,68.0,66.0
0.2659279778393352,38.0,68.0,68.0,66.0
0.2664819944598338,38.0,68.0,68.0,66.0
0.2670360110803324,39.0,68.0,68.0,66.0
0.267590027700831,39.0,68.0,68.0,66.0
0.26814404432132966,39.0,68.0,68.0,66.0
0.26869806094182824,39.0,68.0,68.0,67.0
0.2692520775623269,39.0,68.0,68.0,67.0
0.2698060941828255,39.0,68.0,69.0,67.0
0.2703601108033241,39.0,68.0,69.0,67.0
0.2709141274238227,39.0,69.0,69.0,67.0
0.27146814404432135,39.0,69.0,69.0,67.0
0.27202216066481993,39.0,69.0,69.0,68.0
0.2725761772853186,39.0,69.0,69.0,68.0
0.27313019390581716,39.0,69.0,69.0,68.0
0.2736842105263158,39.0,69.0,69.0,68.0
0.2742382271468144,39.0,69.0,69.0,68.0
0.27479224376731304,40.0,69.0,69.0,68.0
0.2753462603878116,40.0,70.0,70.0,68.0
0.27590027700831027,41.0,70.0,70.0,68.0
0.27645429362880886,41.0,70.0,70.0,68.0
0.2770083102493075,41.0,70.0,70.0,68.0
0.2775623268698061,41.0,70.0,70.0,68.0
0.27811634349030473,41.0,70.0,70.0,68.0
0.2786703601108033,41.0,71.0,70.0,68.0
0.27922437673130196,41.0,71.0,70.0,69.0
0.27977839335180055,41.0,71.0,70.0,69.0
0.2803324099722992,42.0,71.0,70.0,69.0
0.2808864265927978,42.0,71.0,70.0,69.0
0.2814404432132964,42.0,71.0,70.0,69.0
0.281994459833795,42.0,71.0,70.0,69.0
0.28254847645429365,42.0,71.0,70.0,69.0
0.28310249307479224,42.0,71.0,71.0,69.0
0.2836565096952909,42.0,71.0,71.0,69.0
0.28421052631578947,42.0,71.0,71.0,69.0
0.2847645429362881,42.0,71.0,71.0,69.0
0.2853185595567867,42.0,71.0,71.0,70.0
0.28587257617728534,42.0,71.0,71.0,70.0
0.28642659279778393,42.0,72.0,71.0,70.0
0.2869806094182826,42.0,72.0,71.0,70.0
0.28753462603878116,42.0,72.0,71.0,70.0
0.2880886426592798,42.0,72.0,71.0,70.0
0.2886426592797784,42.0,72.0,71.0,70.0
0.28919667590027703,42.0,72.0,71.0,70.0
0.2897506925207756,42.0,72.0,71.0,71.0
0.29030470914127426,42.0,72.0,72.0,71.0
0.29085872576177285,42.0,73.0,72.0,71.0
0.2914127423822715,43.0,73.0,72.0,71.0
0.2919667590027701,43.0,73.0,72.0,71.0
0.2925207756232687,43.0,73.0,72.0,71.0
0.2930747922437673,43.0,73.0,72.0,71.0
0.29362880886426596,43.0,73.0,72.0,71.0
0.29418282548476454,43.0,73.0,72.0,72.0
0.29473684210526313,43.0,73.0,72.0,72.0
0.2952908587257618,43.0,73.0,73.0,72.0
0.29584487534626036,43.0,73.0,73.0,72.0
0.296398891966759,43.0,73.0,73.0,72.0
0.2969529085872576,43.0,73.0,73.0,72.0
0.29750692520775623,43.0,73.0,73.0,72.0
0.2980609418282548,43.0,73.0,73.0,72.0
0.29861495844875346,43.0,73.0,73.0,72.0
0.29916897506925205,43.0,73.0,73.0,72.0
0.2997229916897507,43.0,73.0,74.0,73.0
0.3002770083102493,43.0,73.0,74.0,73.0
0.3008310249307479,43.0,73.0,74.0,73.0
0.3013850415512465,43.0,73.0,74.0,73.0
0.30193905817174516,43.0,74.0,74.0,73.0
0.30249307479224374,43.0,74.0,74.0,73.0
0.3030470914127424,43.0,74.0,74.0,73.0
0.303601108033241,43.0,74.0,74.0,73.0
0.3041551246537396,43.0,74.0,74.0,73.0
0.3047091412742382,43.0,74.0,74.0,73.0
0.30526315789473685,43.0,74.0,74.0,73.0
0.30581717451523543,44.0,74.0,74.0,74.0
0.3063711911357341,44.0,74.0,74.0,74.0
0.30692520775623267,44.0,75.0,75.0,74.0
0.3074792243767313,44.0,75.0,75.0,74.0
0.3080332409972299,44.0,75.0,75.0,74.0
0.30858725761772854,44.0,75.0,75.0,74.0
0.3091412742382271,44.0,75.0,75.0,74.0
0.30969529085872577,44.0,75.0,75.0,74.0
0.31024930747922436,44.0,75.0,75.0,74.0
0.310803324099723,44.0,75.0,75.0,74.0
0.3113573407202216,44.0,75.0,75.0,74.0
0.31191135734072023,44.0,75.0,75.0,75.0
0.3124653739612188,44.0,75.0,75.0,75.0
0.31301939058171746,44.0,75.0,75.0,75.0
0.31357340720221605,44.0,75.0,75.0,75.0
0.3141274238227147,44.0,75.0,76.0,75.0
0.3146814404432133,44.0,76.0,76.0,75.0
0.3152354570637119,44.0,76.0,76.0,75.0
0.3157894736842105,44.0,76.0,76.0,75.0
0.31634349030470915,44.0,76.0,77.0,75.0
0.31689750692520774,44.0,76.0,77.0,75.0
0.3174515235457064,44.0,76.0,77.0,75.0
0.31800554016620497,44.0,76.0,77.0,75.0
0.3185595567867036,44.0,76.0,77.0,75.0
0.3191135734072022,44.0,76.0,78.0,75.0
0.31966759002770084,44.0,77.0,78.0,75.0
0.32022160664819943,44.0,77.0,78.0,75.0
0.3207756232686981,44.0,77.0,78.0,76.0
0.32132963988919666,44.0,77.0,78.0,76.0
0.3218836565096953,44.0,77.0,78.0,76.0
0.3224376731301939,44.0,77.0,78.0,76.0
0.32299168975069253,44.0,77.0,78.0,76.0
0.3235457063711911,44.0,77.0,78.0,76.0
0.32409972299168976,45.0,77.0,78.0,77.0
0.32465373961218835,45.0,77.0,79.0,77.0
0.325207756232687,45.0,77.0,79.0,77.0
0.3257617728531856,45.0,77.0,79.0,77.0
0.3263157894736842,45.0,77.0,79.0,77.0
0.3268698060941828,45.0,77.0,79.0,77.0
0.32742382271468146,45.0,77.0,79.0,78.0
0.32797783933518004,45.0,78.0,79.0,78.0
0.3285318559556787,45.0,78.0,79.0,78.0
0.3290858725761773,45.0,78.0,79.0,78.0
0.3296398891966759,45.0,78.0,79.0,78.0
0.3301939058171745,45.0,78.0,79.0,78.0
0.33074792243767315,45.0,78.0,79.0,78.0
0.33130193905817173,45.0,78.0,79.0,78.0
0.3318559556786704,45.0,78.0,79.0,78.0
0.33240997229916897,45.0,78.0,79.0,78.0
0.3329639889196676,45.0,78.0,79.0,78.0
0.3335180055401662,45.0,78.0,79.0,78.0
0.33407202216066484,45.0,78.0,79.0,79.0
0.3346260387811634,45.0,78.0,79.0,79.0
0.33518005540166207,45.0,78.0,79.0,79.0
0.33573407202216066,46.0,78.0,80.0,79.0
0.3362880886426593,46.0,78.0,80.0,79.0
0.3368421052631579,46.0,79.0,80.0,79.0
0.33739612188365653,46.0,79.0,80.0,79.0
0.3379501385041551,46.0,79.0,80.0,79.0
0.33850415512465376,46.0,79.0,80.0,79.0
0.33905817174515235,46.0,79.0,80.0,79.0
0.339612188365651,47.0,79.0,80.0,79.0
0.3401662049861496,47.0,79.0,80.0,79.0
0.3407202216066482,47.0,79.0,80.0,79.0
0.3412742382271468,47.0,79.0,80.0,79.0
0.34182825484764545,47.0,79.0,80.0,79.0
0.34238227146814404,47.0,79.0,80.0,79.0
0.3429362880886427,47.0,79.0,80.0,79.0
0.34349030470914127,48.0,79.0,80.0,79.0
0.3440443213296399,48.0,80.0,80.0,79.0
0.3445983379501385,48.0,80.0,80.0,79.0
0.34515235457063714,48.0,80.0,81.0,80.0
0.34570637119113573,48.0,80.0,81.0,80.0
0.3462603878116344,48.0,80.0,81.0,80.0
0.34681440443213296,48.0,80.0,81.0,80.0
0.3473684210526316,48.0,80.0,81.0,80.0
0.3479224376731302,48.0,80.0,81.0,80.0
0.34847645429362883,48.0,81.0,81.0,80.0
0.3490304709141274,48.0,81.0,81.0,80.0
0.34958448753462606,48.0,81.0,81.0,80.0
0.35013850415512465,48.0,81.0,81.0,80.0
0.3506925207756233,48.0,81.0,82.0,80.0
0.3512465373961219,48.0,81.0,82.0,80.0
0.3518005540166205,48.0,81.0,82.0,80.0
0.3523545706371191,48.0,81.0,82.0,80.0
0.35290858725761776,48.0,82.0,82.0,80.0
0.35346260387811634,48.0,82.0,82.0,80.0
0.35401662049861493,48.0,82.0,82.0,80.0
0.3545706371191136,48.0,82.0,82.0,80.0
0.35512465373961216,48.0,82.0,82.0,80.0
0.3556786703601108,48.0,82.0,82.0,80.0
0.3562326869806094,48.0,82.0,82.0,81.0
0.35678670360110804,49.0,82.0,82.0,81.0
0.3573407202216066,49.0,82.0,82.0,81.0
0.35789473684210527,49.0,82.0,82.0,81.0
0.35844875346260385,49.0,82.0,82.0,81.0
0.3590027700831025,49.0,82.0,82.0,81.0
0.3595567867036011,49.0,82.0,82.0,81.0
0.3601108033240997,49.0,82.0,82.0,81.0
0.3606648199445983,49.0,82.0,82.0,81.0
0.36121883656509696,49.0,83.0,82.0,82.0
0.36177285318559554,49.0,83.0,83.0,82.0
0.3623268698060942,49.0,83.0,83.0,82.0
0.3628808864265928,49.0,83.0,83.0,82.0
0.3634349030470914,49.0,83.0,83.0,82.0
0.36398891966759,49.0,83.0,83.0,82.0
0.36454293628808865,49.0,83.0,83.0,82.0
0.36509695290858724,49.0,83.0,83.0,82.0
0.3656509695290859,49.0,83.0,83.0,82.0
0.36620498614958447,49.0,83.0,83.0,82.0
0.3667590027700831,49.0,83.0,83.0,82.0
0.3673130193905817,49.0,83.0,83.0,83.0
0.36786703601108034,49.0,83.0,83.0,83.0
0.3684210526315789,49.0,83.0,83.0,83.0
0.36897506925207757,49.0,84.0,83.0,83.0
0.36952908587257616,49.0,84.0,83.0,83.0
0.3700831024930748,49.0,84.0,83.0,83.0
0.3706371191135734,49.0,84.0,83.0,83.0
0.37119113573407203,49.0,84.0,84.0,83.0
0.3717451523545706,49.0,84.0,84.0,83.0
0.37229916897506926,49.0,84.0,84.0,84.0
0.37285318559556785,49.0,84.0,84.0,84.0
0.3734072022160665,49.0,84.0,84.0,84.0
0.3739612188365651,49.0,85.0,84.0,84.0
0.3745152354570637,49.0,85.0,84.0,84.0
0.3750692520775623,49.0,85.0,84.0,84.0
0.37562326869806095,49.0,85.0,84.0,84.0
0.37617728531855954,49.0,85.0,84.0,84.0
0.3767313019390582,50.0,85.0,84.0,84.0
0.37728531855955677,50.0,85.0,84.0,84.0
0.3778393351800554,50.0,85.0,84.0,84.0
0.378393351800554,50.0,85.0,84.0,84.0
0.37894736842105264,50.0,85.0,84.0,84.0
0.37950138504155123,50.0,85.0,85.0,84.0
0.3800554016620499,50.0,85.0,85.0,85.0
0.38060941828254846,50.0,86.0,85.0,85.0
0.3811634349030471,50.0,86.0,85.0,85.0
0.3817174515235457,50.0,86.0,85.0,85.0
0.38227146814404434,50.0,86.0,85.0,85.0
0.3828254847645429,50.0,86.0,85.0,85.0
0.38337950138504157,50.0,86.0,85.0,85.0
0.38393351800554015,50.0,86.0,85.0,85.0
0.3844875346260388,50.0,87.0,85.0,85.0
0.3850415512465374,50.0,87.0,85.0,85.0
0.385595567867036,50.0,87.0,85.0,85.0
0.3861495844875346,50.0,87.0,85.0,85.0
0.38670360110803326,50.0,87.0,85.0,85.0
0.38725761772853184,50.0,87.0,86.0,86.0
0.3878116343490305,50.0,87.0,86.0,86.0
0.3883656509695291,50.0,87.0,86.0,86.0
0.3889196675900277,50.0,88.0,86.0,86.0
0.3894736842105263,50.0,88.0,86.0,86.0
0.39002770083102495,50.0,88.0,86.0,86.0
0.39058171745152354,50.0,88.0,86.0,87.0
0.3911357340720222,50.0,88.0,86.0,87.0
0.39168975069252077,50.0,88.0,86.0,87.0
0.3922437673130194,50.0,88.0,86.0,87.0
0.392797783933518,50.0,88.0,86.0,87.0
0.39335180055401664,50.0,88.0,86.0,87.0
0.3939058171745152,50.0,88.0,86.0,87.0
0.39445983379501387,50.0,88.0,86.0,87.0
0.39501385041551246,50.0,88.0,87.0,87.0
0.3955678670360111,50.0,89.0,87.0,88.0
0.3961218836565097,50.0,89.0,87.0,88.0
0.39667590027700833,50.0,89.0,87.0,88.0
0.3972299168975069,50.0,89.0,87.0,88.0
0.39778393351800556,50.0,89.0,87.0,88.0
0.39833795013850415,50.0,89.0,87.0,88.0
0.3988919667590028,50.0,89.0,87.0,89.0
0.3994459833795014,50.0,89.0,88.0,89.0
0.4,50.0,89.0,88.0,89.0
0.4005540166204986,50.0,89.0,88.0,89.0
0.40110803324099725,50.0,89.0,88.0,89.0
0.40166204986149584,51.0,89.0,88.0,89.0
0.4022160664819945,51.0,89.0,88.0,89.0
0.40277008310249307,51.0,89.0,89.0,89.0
0.4033240997229917,51.0,90.0,89.0,90.0
0.4038781163434903,51.0,90.0,89.0,90.0
0.40443213296398894,51.0,90.0,89.0,90.0
0.40498614958448753,51.0,90.0,89.0,90.0
0.4055401662049862,51.0,90.0,89.0,90.0
0.40609418282548476,51.0,90.0,90.0,90.0
0.4066481994459834,51.0,90.0,90.0,90.0
0.407202216066482,51.0,90.0,90.0,90.0
0.40775623268698064,51.0,90.0,90.0,90.0
0.4083102493074792,51.0,90.0,90.0,90.0
0.40886426592797787,51.0,91.0,90.0,91.0
0.40941828254847645,51.0,91.0,90.0,91.0
0.4099722991689751,51.0,91.0,90.0,91.0
0.4105263157894737,51.0,91.0,90.0,91.0
0.4110803324099723,51.0,91.0,90.0,91.0
0.4116343490304709,51.0,91.0,90.0,91.0
0.4121883656509695,51.0,91.0,90.0,91.0
0.41274238227146814,51.0,91.0,91.0,91.0
0.41329639889196673,51.0,91.0,91.0,91.0
0.4138504155124654,51.0,92.0,91.0,91.0
0.41440443213296396,51.0,92.0,91.0,91.0
0.4149584487534626,51.0,92.0,91.0,91.0
0.4155124653739612,51.0,92.0,91.0,91.0
0.41606648199445984,51.0,92.0,91.0,91.0
0.4166204986149584,51.0,92.0,91.0,92.0
0.41717451523545707,52.0,93.0,91.0,92.0
0.41772853185595565,52.0,93.0,91.0,92.0
0.4182825484764543,52.0,93.0,91.0,92.0
0.4188365650969529,52.0,93.0,91.0,92.0
0.4193905817174515,52.0,93.0,91.0,92.0
0.4199445983379501,52.0,93.0,92.0,92.0
0.42049861495844876,52.0,93.0,92.0,92.0
0.42105263157894735,52.0,94.0,92.0,92.0
0.421606648199446,52.0,94.0,92.0,93.0
0.4221606648199446,52.0,94.0,92.0,93.0
0.4227146814404432,52.0,94.0,92.0,93.0
0.4232686980609418,52.0,95.0,92.0,93.0
0.42382271468144045,52.0,95.0,92.0,93.0
0.42437673130193904,52.0,95.0,92.0,93.0
0.4249307479224377,52.0,95.0,92.0,93.0
0.42548476454293627,53.0,95.0,92.0,93.0
0.4260387811634349,53.0,95.0,92.0,93.0
0.4265927977839335,53.0,96.0,92.0,94.0
0.42714681440443214,54.0,96.0,92.0,94.0
0.4277008310249307,54.0,96.0,93.0,94.0
0.42825484764542937,54.0,96.0,93.0,94.0
0.42880886426592796,54.0,96.0,93.0,94.0
0.4293628808864266,54.0,96.0,93.0,94.0
0.4299168975069252,54.0,96.0,93.0,94.0
0.43047091412742383,54.0,96.0,93.0,95.0
0.4310249307479224,54.0,96.0,93.0,95.0
0.43157894736842106,54.0,96.0,93.0,95.0
0.43213296398891965,54.0,96.0,93.0,95.0
0.4326869806094183,54.0,96.0,93.0,95.0
0.4332409972299169,54.0,96.0,93.0,96.0
0.4337950138504155,54.0,96.0,93.0,96.0
0.4343490304709141,54.0,96.0,94.0,96.0
0.43490304709141275,54.0,96.0,94.0,96.0
0.43545706371191134,54.0,96.0,94.0,96.0
0.43601108033241,54.0,96.0,94.0,96.0
0.43656509695290857,54.0,96.0,94.0,97.0
0.4371191135734072,54.0,97.0,94.0,97.0
0.4376731301939058,54.0,97.0,94.0,97.0
0.43822714681440444,54.0,97.0,95.0,97.0
0.43878116343490303,54.0,97.0,95.0,97.0
0.4393351800554017,55.0,97.0,95.0,97.0
0.43988919667590026,55.0,97.0,95.0,97.0
0.4404432132963989,55.0,97.0,95.0,97.0
0.4409972299168975,55.0,97.0,95.0,97.0
0.44155124653739614,55.0,98.0,95.0,97.0
0.4421052631578947,55.0,98.0,95.0,97.0
0.44265927977839337,55.0,98.0,96.0,97.0
0.44321329639889195,55.0,98.0,96.0,98.0
0.4437673130193906,55.0,98.0,96.0,98.0
0.4443213296398892,55.0,98.0,96.0,98.0
0.4448753462603878,55.0,98.0,96.0,98.0
0.4454293628808864,55.0,98.0,96.0,98.0
0.44598337950138506,55.0,98.0,96.0,98.0
0.44653739612188365,55.0,99.0,96.0,98.0
0.4470914127423823,55.0,99.0,96.0,98.0
0.4476454293628809,55.0,99.0,96.0,98.0
0.4481994459833795,55.0,99.0,96.0,98.0
0.4487534626038781,55.0,99.0,96.0,98.0
0.44930747922437675,55.0,99.0,97.0,98.0
0.44986149584487534,55.0,100.0,97.0,99.0
0.450415512465374,55.0,100.0,97.0,99.0
0.45096952908587257,55.0,100.0,97.0,99.0
0.4515235457063712,55.0,100.0,97.0,100.0
0.4520775623268698,55.0,100.0,97.0,100.0
0.45263157894736844,56.0,100.0,97.0,100.0
0.45318559556786703,56.0,100.0,97.0,100.0
0.45373961218836567,56.0,100.0,98.0,100.0
0.45429362880886426,56.0,100.0,98.0,100.0
0.4548476454293629,56.0,100.0,98.0,100.0
0.4554016620498615,56.0,101.0,98.0,100.0
0.45595567867036013,56.0,101.0,98.0,100.0
0.4565096952908587,56.0,101.0,98.0,101.0
0.45706371191135736,56.0,101.0,99.0,101.0
0.45761772853185595,56.0,101.0,99.0,101.0
0.4581717451523546,56.0,101.0,99.0,101.0
0.4587257617728532,56.0,101.0,99.0,101.0
0.4592797783933518,56.0,101.0,99.0,101.0
0.4598337950138504,56.0,101.0,99.0,101.0
0.46038781163434905,56.0,101.0,100.0,101.0
0.46094182825484764,56.0,102.0,100.0,101.0
0.4614958448753463,56.0,102.0,100.0,102.0
0.46204986149584487,56.0,102.0,100.0,102.0
0.4626038781163435,56.0,102.0,100.0,102.0
0.4631578947368421,56.0,102.0,101.0,102.0
0.46371191135734074,56.0,102.0,101.0,102.0
0.46426592797783933,56.0,102.0,101.0,102.0
0.464819944598338,56.0,102.0,101.0,102.0
0.46537396121883656,56.0,102.0,101.0,102.0
0.4659279778393352,56.0,102.0,101.0,102.0
0.4664819944598338,56.0,103.0,101.0,102.0
0.46703601108033244,56.0,103.0,101.0,102.0
0.467590027700831,56.0,103.0,102.0,102.0
0.46814404432132967,56.0,103.0,102.0,102.0
0.46869806094182825,56.0,103.0,102.0,103.0
0.4692520775623269,56.0,103.0,102.0,103.0
0.4698060941828255,56.0,103.0,102.0,103.0
0.4703601108033241,56.0,103.0,102.0,103.0
0.4709141274238227,56.0,103.0,102.0,103.0
0.4714681440443213,56.0,103.0,103.0,103.0
0.47202216066481995,56.0,104.0,103.0,103.0
0.47257617728531853,56.0,104.0,103.0,103.0
0.4731301939058172,56.0,104.0,103.0,103.0
0.47368421052631576,57.0,104.0,103.0,104.0
0.4742382271468144,57.0,104.0,103.0,104.0
0.474792243767313,57.0,104.0,103.0,104.0
0.47534626038781164,57.0,105.0,103.0,104.0
0.4759002770083102,57.0,105.0,103.0,104.0
0.47645429362880887,57.0,106.0,103.0,104.0
0.47700831024930745,57.0,106.0,103.0,104.0
0.4775623268698061,57.0,106.0,103.0,104.0
0.4781163434903047,57.0,106.0,103.0,104.0
0.47867036011080333,57.0,107.0,104.0,104.0
0.4792243767313019,57.0,107.0,104.0,104.0
0.47977839335180056,57.0,107.0,104.0,104.0
0.48033240997229915,57.0,107.0,104.0,105.0
0.4808864265927978,57.0,107.0,104.0,105.0
0.4814404432132964,57.0,107.0,104.0,105.0
0.481994459833795,57.0,107.0,104.0,105.0
0.4825484764542936,57.0,107.0,104.0,105.0
0.48310249307479225,57.0,107.0,105.0,105.0
0.48365650969529084,57.0,107.0,105.0,106.0
0.4842105263157895,57.0,108.0,105.0,106.0
0.48476454293628807,57.0,108.0,106.0,106.0
0.4853185595567867,57.0,108.0,106.0,106.0
0.4858725761772853,57.0,108.0,106.0,106.0
0.48642659279778394,57.0,108.0,106.0,107.0
0.48698060941828253,57.0,108.0,106.0,107.0
0.48753462603878117,57.0,108.0,106.0,107.0
0.48808864265927976,57.0,108.0,106.0,107.0
0.4886426592797784,57.0,108.0,106.0,107.0
0.489196675900277,57.0,108.0,106.0,107.0
0.48975069252077563,57.0,108.0,106.0,107.0
0.4903047091412742,57.0,109.0,106.0,107.0
0.49085872576177286,57.0,109.0,107.0,107.0
0.49141274238227145,57.0,109.0,107.0,107.0
0.4919667590027701,57.0,109.0,107.0,107.0
0.4925207756232687,57.0,110.0,107.0,108.0
0.4930747922437673,57.0,110.0,107.0,108.0
0.4936288088642659,57.0,110.0,107.0,108.0
0.49418282548476455,57.0,110.0,107.0,108.0
0.49473684210526314,57.0,110.0,108.0,108.0
0.4952908587257618,57.0,110.0,108.0,108.0
0.49584487534626037,57.0,110.0,108.0,108.0
0.496398891966759,57.0,110.0,108.0,108.0
0.4969529085872576,58.0,110.0,108.0,108.0
0.49750692520775625,58.0,111.0,108.0,109.0
0.49806094182825483,58.0,111.0,108.0,109.0
0.4986149584487535,58.0,111.0,108.0,109.0
0.49916897506925206,58.0,111.0,108.0,109.0
0.4997229916897507,58.0,111.0,108.0,109.0
0.5002770083102493,58.0,111.0,108.0,109.0
0.5008310249307479,58.0,111.0,108.0,109.0
0.5013850415512465,58.0,112.0,108.0,110.0
0.5019390581717451,58.0,112.0,109.0,110.0
0.5024930747922438,58.0,112.0,109.0,110.0
0.5030470914127424,58.0,112.0,109.0,110.0
0.503601108033241,58.0,112.0,109.0,110.0
0.5041551246537396,58.0,112.0,109.0,110.0
0.5047091412742383,58.0,112.0,109.0,110.0
0.5052631578947369,58.0,112.0,109.0,110.0
0.5058171745152354,58.0,112.0,109.0,110.0
0.506371191135734,58.0,113.0,109.0,110.0
0.5069252077562327,58.0,113.0,109.0,110.0
0.5074792243767313,58.0,113.0,110.0,111.0
0.5080332409972299,58.0,113.0,110.0,111.0
0.5085872576177285,58.0,113.0,110.0,111.0
0.5091412742382272,58.0,113.0,110.0,111.0
0.5096952908587258,58.0,114.0,110.0,111.0
0.5102493074792244,59.0,114.0,110.0,111.0
0.510803324099723,59.0,114.0,110.0,111.0
0.5113573407202217,59.0,114.0,110.0,111.0
0.5119113573407202,59.0,114.0,110.0,111.0
0.5124653739612188,59.0,114.0,110.0,111.0
0.5130193905817174,59.0,115.0,110.0,111.0
0.5135734072022161,59.0,115.0,110.0,111.0
0.5141274238227147,59.0,115.0,110.0,112.0
0.5146814404432133,59.0,115.0,110.0,112.0
0.5152354570637119,60.0,115.0,111.0,112.0
0.5157894736842106,60.0,115.0,111.0,112.0
0.5163434903047092,60.0,115.0,111.0,112.0
0.5168975069252078,60.0,115.0,111.0,112.0
0.5174515235457063,60.0,115.0,111.0,112.0
0.518005540166205,60.0,116.0,111.0,112.0
0.5185595567867036,60.0,116.0,111.0,112.0
0.5191135734072022,60.0,116.0,111.0,112.0
0.5196675900277008,60.0,116.0,111.0,112.0
0.5202216066481995,60.0,116.0,111.0,112.0
0.5207756232686981,60.0,116.0,111.0,113.0
0.5213296398891967,60.0,116.0,111.0,113.0
0.5218836565096953,60.0,117.0,112.0,113.0
0.522437673130194,60.0,117.0,112.0,113.0
0.5229916897506925,60.0,117.0,112.0,113.0
0.5235457063711911,60.0,117.0,112.0,113.0
0.5240997229916897,60.0,117.0,112.0,113.0
0.5246537396121884,61.0,117.0,112.0,113.0
0.525207756232687,61.0,117.0,112.0,113.0
0.5257617728531856,61.0,117.0,112.0,113.0
0.5263157894736842,61.0,118.0,112.0,113.0
0.5268698060941829,61.0,118.0,112.0,114.0
0.5274238227146815,61.0,118.0,112.0,114.0
0.52797783933518,61.0,118.0,112.0,114.0
0.5285318559556786,61.0,118.0,112.0,114.0
0.5290858725761773,61.0,118.0,112.0,114.0
0.5296398891966759,61.0,118.0,112.0,114.0
0.5301939058171745,61.0,118.0,113.0,114.0
0.5307479224376731,61.0,118.0,113.0,114.0
0.5313019390581717,61.0,118.0,113.0,115.0
0.5318559556786704,61.0,118.0,113.0,115.0
0.532409972299169,61.0,118.0,113.0,115.0
0.5329639889196676,61.0,119.0,113.0,115.0
0.5335180055401662,61.0,119.0,113.0,115.0
0.5340720221606648,61.0,119.0,113.0,115.0
0.5346260387811634,61.0,119.0,114.0,115.0
0.535180055401662,61.0,120.0,114.0,115.0
0.5357340720221606,61.0,120.0,114.0,115.0
0.5362880886426593,61.0,120.0,114.0,115.0
0.5368421052631579,62.0,120.0,114.0,115.0
0.5373961218836565,62.0,120.0,114.0,116.0
0.5379501385041551,62.0,120.0,114.0,116.0
0.5385041551246538,62.0,121.0,114.0,116.0
0.5390581717451524,62.0,121.0,114.0,116.0
0.539612188365651,62.0,121.0,114.0,116.0
0.5401662049861495,62.0,121.0,115.0,116.0
0.5407202216066482,62.0,121.0,115.0,116.0
0.5412742382271468,62.0,121.0,116.0,117.0
0.5418282548476454,62.0,121.0,116.0,117.0
0.542382271468144,62.0,122.0,116.0,117.0
0.5429362880886427,62.0,122.0,116.0,117.0
0.5434903047091413,62.0,122.0,116.0,117.0
0.5440443213296399,62.0,122.0,116.0,117.0
0.5445983379501385,62.0,122.0,117.0,117.0
0.5451523545706372,62.0,122.0,117.0,117.0
0.5457063711911357,62.0,122.0,117.0,117.0
0.5462603878116343,62.0,122.0,117.0,117.0
0.5468144044321329,62.0,123.0,117.0,117.0
0.5473684210526316,62.0,123.0,117.0,118.0
0.5479224376731302,62.0,123.0,118.0,118.0
0.5484764542936288,62.0,123.0,118.0,118.0
0.5490304709141274,62.0,123.0,118.0,118.0
0.5495844875346261,62.0,124.0,118.0,119.0
0.5501385041551247,62.0,124.0,118.0,119.0
0.5506925207756233,62.0,124.0,118.0,119.0
0.5512465373961218,63.0,124.0,118.0,119.0
0.5518005540166205,63.0,124.0,118.0,119.0
0.5523545706371191,63.0,124.0,118.0,119.0
0.5529085872576177,63.0,124.0,118.0,120.0
0.5534626038781163,63.0,124.0,118.0,120.0
0.554016620498615,63.0,124.0,118.0,120.0
0.5545706371191136,63.0,124.0,118.0,120.0
0.5551246537396122,63.0,125.0,119.0,120.0
0.5556786703601108,63.0,125.0,119.0,120.0
0.5562326869806095,63.0,125.0,119.0,120.0
0.556786703601108,63.0,125.0,119.0,120.0
0.5573407202216066,63.0,125.0,119.0,120.0
0.5578947368421052,63.0,125.0,120.0,120.0
0.5584487534626039,63.0,125.0,120.0,121.0
0.5590027700831025,63.0,125.0,120.0,121.0
0.5595567867036011,63.0,125.0,120.0,121.0
0.5601108033240997,63.0,126.0,120.0,121.0
0.5606648199445984,63.0,126.0,120.0,121.0
0.561218836565097,63.0,126.0,120.0,121.0
0.5617728531855956,63.0,126.0,120.0,121.0
0.5623268698060941,63.0,127.0,120.0,121.0
0.5628808864265928,63.0,127.0,121.0,122.0
0.5634349030470914,63.0,127.0,121.0,122.0
0.56398891966759,63.0,127.0,121.0,122.0
0.5645429362880886,63.0,127.0,121.0,122.0
0.5650969529085873,63.0,127.0,121.0,122.0
0.5656509695290859,63.0,128.0,121.0,122.0
0.5662049861495845,63.0,128.0,121.0,123.0
0.5667590027700831,63.0,128.0,121.0,123.0
0.5673130193905818,63.0,128.0,121.0,123.0
0.5678670360110804,63.0,128.0,121.0,123.0
0.5684210526315789,64.0,128.0,121.0,123.0
0.5689750692520775,64.0,129.0,122.0,123.0
0.5695290858725762,64.0,129.0,122.0,123.0
0.5700831024930748,64.0,129.0,122.0,123.0
0.5706371191135734,64.0,129.0,122.0,123.0
0.571191135734072,64.0,129.0,122.0,124.0
0.5717451523545707,64.0,129.0,122.0,124.0
0.5722991689750693,64.0,129.0,122.0,124.0
0.5728531855955679,64.0,129.0,122.0,124.0
0.5734072022160664,64.0,129.0,122.0,124.0
0.5739612188365651,64.0,129.0,123.0,124.0
0.5745152354570637,64.0,129.0,123.0,124.0
0.5750692520775623,64.0,129.0,123.0,124.0
0.5756232686980609,64.0,129.0,123.0,124.0
0.5761772853185596,64.0,129.0,123.0,124.0
0.5767313019390582,64.0,130.0,123.0,125.0
0.5772853185595568,64.0,130.0,123.0,125.0
0.5778393351800554,64.0,130.0,123.0,125.0
0.5783933518005541,64.0,130.0,124.0,125.0
0.5789473684210527,65.0,130.0,124.0,125.0
0.5795013850415512,65.0,130.0,124.0,125.0
0.5800554016620498,65.0,130.0,124.0,125.0
0.5806094182825485,65.0,130.0,124.0,125.0
0.5811634349030471,65.0,130.0,124.0,126.0
0.5817174515235457,65.0,130.0,124.0,126.0
0.5822714681440443,66.0,131.0,124.0,126.0
0.582825484764543,66.0,131.0,124.0,126.0
0.5833795013850416,66.0,131.0,124.0,126.0
0.5839335180055402,66.0,131.0,124.0,126.0
0.5844875346260388,66.0,131.0,125.0,127.0
0.5850415512465375,66.0,131.0,125.0,127.0
0.585595567867036,67.0,132.0,125.0,127.0
0.5861495844875346,67.0,132.0,125.0,127.0
0.5867036011080332,67.0,132.0,125.0,127.0
0.5872576177285319,67.0,133.0,125.0,127.0
0.5878116343490305,68.0,133.0,125.0,127.0
0.5883656509695291,68.0,133.0,126.0,128.0
0.5889196675900277,68.0,133.0,126.0,128.0
0.5894736842105263,68.0,133.0,126.0,128.0
0.590027700831025,68.0,133.0,126.0,128.0
0.5905817174515235,68.0,133.0,126.0,128.0
0.5911357340720221,68.0,134.0,126.0,128.0
0.5916897506925207,68.0,134.0,126.0,129.0
0.5922437673130194,69.0,134.0,126.0,129.0
0.592797783933518,69.0,134.0,126.0,129.0
0.5933518005540166,69.0,134.0,127.0,129.0
0.5939058171745152,69.0,134.0,127.0,129.0
0.5944598337950139,69.0,134.0,127.0,129.0
0.5950138504155125,69.0,134.0,128.0,129.0
0.5955678670360111,69.0,135.0,128.0,130.0
0.5961218836565096,69.0,135.0,128.0,130.0
0.5966759002770083,69.0,136.0,128.0,130.0
0.5972299168975069,69.0,136.0,128.0,130.0
0.5977839335180055,70.0,136.0,128.0,130.0
0.5983379501385041,70.0,136.0,128.0,130.0
0.5988919667590028,70.0,136.0,128.0,130.0
0.5994459833795014,70.0,137.0,128.0,130.0
0.6,70.0,137.0,129.0,131.0
0.6005540166204986,70.0,137.0,129.0,131.0
0.6011080332409973,70.0,137.0,129.0,131.0
0.6016620498614959,70.0,137.0,131.0,131.0
0.6022160664819944,71.0,138.0,131.0,131.0
0.602770083102493,71.0,138.0,131.0,131.0
0.6033240997229917,71.0,138.0,131.0,131.0
0.6038781163434903,71.0,138.0,131.0,131.0
0.6044321329639889,71.0,139.0,131.0,132.0
0.6049861495844875,71.0,139.0,131.0,132.0
0.6055401662049862,71.0,139.0,131.0,132.0
0.6060941828254848,71.0,139.0,131.0,133.0
0.6066481994459834,71.0,139.0,132.0,133.0
0.607202216066482,71.0,139.0,132.0,133.0
0.6077562326869806,71.0,140.0,132.0,133.0
0.6083102493074792,72.0,140.0,132.0,133.0
0.6088642659279778,72.0,140.0,132.0,133.0
0.6094182825484764,72.0,141.0,132.0,133.0
0.6099722991689751,72.0,142.0,132.0,133.0
0.6105263157894737,72.0,142.0,132.0,134.0
0.6110803324099723,73.0,143.0,133.0,134.0
0.6116343490304709,73.0,143.0,133.0,134.0
0.6121883656509696,73.0,143.0,133.0,134.0
0.6127423822714682,73.0,143.0,133.0,134.0
0.6132963988919667,73.0,143.0,133.0,134.0
0.6138504155124653,74.0,143.0,133.0,134.0
0.614404432132964,74.0,143.0,133.0,134.0
0.6149584487534626,74.0,143.0,133.0,134.0
0.6155124653739612,74.0,144.0,134.0,135.0
0.6160664819944598,74.0,144.0,134.0,135.0
0.6166204986149585,74.0,144.0,134.0,135.0
0.6171745152354571,74.0,144.0,134.0,135.0
0.6177285318559557,75.0,144.0,134.0,135.0
0.6182825484764543,75.0,145.0,135.0,136.0
0.618836565096953,75.0,145.0,135.0,136.0
0.6193905817174515,75.0,145.0,135.0,136.0
0.6199445983379501,75.0,146.0,135.0,136.0
0.6204986149584487,76.0,147.0,135.0,136.0
0.6210526315789474,76.0,148.0,135.0,136.0
0.621606648199446,77.0,148.0,135.0,136.0
0.6221606648199446,77.0,148.0,135.0,136.0
0.6227146814404432,77.0,148.0,135.0,136.0
0.6232686980609419,77.0,148.0,135.0,136.0
0.6238227146814405,77.0,149.0,135.0,137.0
0.624376731301939,78.0,150.0,136.0,137.0
0.6249307479224376,78.0,151.0,136.0,137.0
0.6254847645429363,78.0,151.0,136.0,137.0
0.6260387811634349,80.0,151.0,136.0,137.0
0.6265927977839335,80.0,153.0,136.0,137.0
0.6271468144044321,80.0,153.0,136.0,137.0
0.6277008310249308,81.0,153.0,136.0,138.0
0.6282548476454294,81.0,153.0,136.0,138.0
0.628808864265928,82.0,153.0,137.0,138.0
0.6293628808864266,82.0,153.0,137.0,139.0
0.6299168975069253,82.0,153.0,138.0,139.0
0.6304709141274238,82.0,154.0,138.0,139.0
0.6310249307479224,84.0,154.0,138.0,139.0
0.631578947368421,84.0,154.0,138.0,139.0
0.6321329639889197,85.0,154.0,139.0,140.0
0.6326869806094183,88.0,155.0,139.0,140.0
0.6332409972299169,89.0,155.0,139.0,140.0
0.6337950138504155,91.0,155.0,139.0,140.0
0.6343490304709142,93.0,155.0,139.0,140.0
0.6349030470914128,96.0,155.0,140.0,140.0
0.6354570637119114,96.0,155.0,140.0,140.0
0.6360110803324099,97.0,156.0,140.0,141.0
0.6365650969529086,97.0,156.0,141.0,141.0
0.6371191135734072,1000.0,156.0,141.0,141.0
0.6376731301939058,1000.0,156.0,141.0,141.0
0.6382271468144044,1000.0,156.0,141.0,142.0
0.6387811634349031,1000.0,156.0,141.0,142.0
0.6393351800554017,1000.0,157.0,142.0,143.0
0.6398891966759003,1000.0,158.0,142.0,143.0
0.6404432132963989,1000.0,158.0,142.0,143.0
0.6409972299168976,1000.0,158.0,142.0,143.0
0.6415512465373961,1000.0,158.0,142.0,143.0
0.6421052631578947,1000.0,159.0,142.0,144.0
0.6426592797783933,1000.0,160.0,143.0,144.0
0.643213296398892,1000.0,160.0,143.0,144.0
0.6437673130193906,1000.0,160.0,143.0,144.0
0.6443213296398892,1000.0,161.0,143.0,144.0
0.6448753462603878,1000.0,162.0,143.0,144.0
0.6454293628808865,1000.0,162.0,143.0,144.0
0.6459833795013851,1000.0,162.0,144.0,144.0
0.6465373961218837,1000.0,162.0,144.0,145.0
0.6470914127423822,1000.0,163.0,144.0,145.0
0.6476454293628808,1000.0,163.0,144.0,145.0
0.6481994459833795,1000.0,163.0,144.0,145.0
0.6487534626038781,1000.0,164.0,144.0,145.0
0.6493074792243767,1000.0,165.0,145.0,145.0
0.6498614958448753,1000.0,165.0,145.0,145.0
0.650415512465374,1000.0,166.0,145.0,145.0
0.6509695290858726,1000.0,166.0,145.0,146.0
0.6515235457063712,1000.0,166.0,145.0,146.0
0.6520775623268698,1000.0,167.0,145.0,146.0
0.6526315789473685,1000.0,168.0,146.0,147.0
0.653185595567867,1000.0,168.0,146.0,147.0
0.6537396121883656,1000.0,169.0,146.0,147.0
0.6542936288088642,1000.0,170.0,147.0,147.0
0.6548476454293629,1000.0,171.0,147.0,147.0
0.6554016620498615,1000.0,172.0,147.0,147.0
0.6559556786703601,1000.0,173.0,147.0,148.0
0.6565096952908587,1000.0,173.0,148.0,148.0
0.6570637119113574,1000.0,173.0,148.0,148.0
0.657617728531856,1000.0,176.0,148.0,148.0
0.6581717451523545,1000.0,177.0,148.0,149.0
0.6587257617728531,1000.0,178.0,148.0,150.0
0.6592797783933518,1000.0,178.0,149.0,150.0
0.6598337950138504,1000.0,179.0,149.0,150.0
0.660387811634349,1000.0,180.0,149.0,150.0
0.6609418282548476,1000.0,180.0,150.0,150.0
0.6614958448753463,1000.0,180.0,150.0,151.0
0.6620498614958449,1000.0,182.0,150.0,151.0
0.6626038781163435,1000.0,183.0,151.0,151.0
0.6631578947368421,1000.0,184.0,151.0,151.0
0.6637119113573408,1000.0,185.0,151.0,152.0
0.6642659279778393,1000.0,187.0,151.0,152.0
0.6648199445983379,1000.0,187.0,152.0,152.0
0.6653739612188365,1000.0,188.0,152.0,152.0
0.6659279778393352,1000.0,188.0,152.0,152.0
0.6664819944598338,1000.0,190.0,152.0,153.0
0.6670360110803324,1000.0,192.0,153.0,153.0
0.667590027700831,1000.0,196.0,153.0,153.0
0.6681440443213297,1000.0,197.0,153.0,153.0
0.6686980609418283,1000.0,197.0,153.0,153.0
0.6692520775623269,1000.0,215.0,153.0,153.0
0.6698060941828254,1000.0,216.0,153.0,154.0
0.6703601108033241,1000.0,268.0,153.0,154.0
0.6709141274238227,1000.0,1000.0,154.0,154.0
0.6714681440443213,1000.0,1000.0,154.0,155.0
0.6720221606648199,1000.0,1000.0,155.0,155.0
0.6725761772853186,1000.0,1000.0,155.0,155.0
0.6731301939058172,1000.0,1000.0,156.0,155.0
0.6736842105263158,1000.0,1000.0,156.0,156.0
0.6742382271468144,1000.0,1000.0,156.0,157.0
0.6747922437673131,1000.0,1000.0,157.0,157.0
0.6753462603878116,1000.0,1000.0,157.0,157.0
0.6759002770083102,1000.0,1000.0,157.0,158.0
0.6764542936288088,1000.0,1000.0,157.0,158.0
0.6770083102493075,1000.0,1000.0,157.0,158.0
0.6775623268698061,1000.0,1000.0,158.0,159.0
0.6781163434903047,1000.0,1000.0,158.0,159.0
0.6786703601108033,1000.0,1000.0,158.0,159.0
0.679224376731302,1000.0,1000.0,158.0,159.0
0.6797783933518006,1000.0,1000.0,158.0,159.0
0.6803324099722992,1000.0,1000.0,158.0,159.0
0.6808864265927977,1000.0,1000.0,158.0,160.0
0.6814404432132964,1000.0,1000.0,159.0,160.0
0.681994459833795,1000.0,1000.0,159.0,160.0
0.6825484764542936,1000.0,1000.0,159.0,161.0
0.6831024930747922,1000.0,1000.0,159.0,161.0
0.6836565096952909,1000.0,1000.0,160.0,161.0
0.6842105263157895,1000.0,1000.0,160.0,162.0
0.6847645429362881,1000.0,1000.0,160.0,163.0
0.6853185595567867,1000.0,1000.0,161.0,164.0
0.6858725761772854,1000.0,1000.0,161.0,164.0
0.686426592797784,1000.0,1000.0,161.0,165.0
0.6869806094182825,1000.0,1000.0,162.0,165.0
0.6875346260387811,1000.0,1000.0,163.0,165.0
0.6880886426592798,1000.0,1000.0,163.0,166.0
0.6886426592797784,1000.0,1000.0,163.0,166.0
0.689196675900277,1000.0,1000.0,165.0,167.0
0.6897506925207756,1000.0,1000.0,165.0,167.0
0.6903047091412743,1000.0,1000.0,166.0,167.0
0.6908587257617729,1000.0,1000.0,166.0,167.0
0.6914127423822715,1000.0,1000.0,166.0,168.0
0.69196675900277,1000.0,1000.0,168.0,168.0
0.6925207756232687,1000.0,1000.0,168.0,168.0
0.6930747922437673,1000.0,1000.0,169.0,168.0
0.6936288088642659,1000.0,1000.0,169.0,168.0
0.6941828254847645,1000.0,1000.0,172.0,169.0
0.6947368421052632,1000.0,1000.0,172.0,170.0
0.6952908587257618,1000.0,1000.0,172.0,170.0
0.6958448753462604,1000.0,1000.0,172.0,171.0
0.696398891966759,1000.0,1000.0,173.0,172.0
0.6969529085872577,1000.0,1000.0,174.0,172.0
0.6975069252077563,1000.0,1000.0,174.0,172.0
0.6980609418282548,1000.0,1000.0,174.0,172.0
0.6986149584487534,1000.0,1000.0,175.0,172.0
0.6991689750692521,1000.0,1000.0,176.0,174.0
0.6997229916897507,1000.0,1000.0,176.0,174.0
0.7002770083102493,1000.0,1000.0,177.0,174.0
0.7008310249307479,1000.0,1000.0,177.0,175.0
0.7013850415512466,1000.0,1000.0,177.0,175.0
0.7019390581717452,1000.0,1000.0,178.0,175.0
0.7024930747922438,1000.0,1000.0,179.0,176.0
0.7030470914127424,1000.0,1000.0,180.0,176.0
0.703601108033241,1000.0,1000.0,180.0,178.0
0.7041551246537396,1000.0,1000.0,181.0,179.0
0.7047091412742382,1000.0,1000.0,181.0,179.0
0.7052631578947368,1000.0,1000.0,182.0,179.0
0.7058171745152355,1000.0,1000.0,183.0,180.0
0.7063711911357341,1000.0,1000.0,183.0,181.0
0.7069252077562327,1000.0,1000.0,187.0,181.0
0.7074792243767313,1000.0,1000.0,188.0,181.0
0.7080332409972299,1000.0,1000.0,188.0,181.0
0.7085872576177286,1000.0,1000.0,188.0,181.0
0.7091412742382271,1000.0,1000.0,192.0,181.0
0.7096952908587257,1000.0,1000.0,196.0,182.0
0.7102493074792243,1000.0,1000.0,196.0,182.0
0.710803324099723,1000.0,1000.0,196.0,186.0
0.7113573407202216,1000.0,1000.0,196.0,186.0
0.7119113573407202,1000.0,1000.0,198.0,187.0
0.7124653739612188,1000.0,1000.0,201.0,188.0
0.7130193905817175,1000.0,1000.0,209.0,188.0
0.7135734072022161,1000.0,1000.0,213.0,188.0
0.7141274238227147,1000.0,1000.0,218.0,188.0
0.7146814404432132,1000.0,1000.0,233.0,188.0
0.7152354570637119,1000.0,1000.0,377.0,189.0
0.7157894736842105,1000.0,1000.0,1000.0,190.0
0.7163434903047091,1000.0,1000.0,1000.0,191.0
0.7168975069252077,1000.0,1000.0,1000.0,191.0
0.7174515235457064,1000.0,1000.0,1000.0,192.0
0.718005540166205,1000.0,1000.0,1000.0,193.0
0.7185595567867036,1000.0,1000.0,1000.0,193.0
0.7191135734072022,1000.0,1000.0,1000.0,194.0
0.7196675900277009,1000.0,1000.0,1000.0,194.0
0.7202216066481995,1000.0,1000.0,1000.0,194.0
0.720775623268698,1000.0,1000.0,1000.0,199.0
0.7213296398891966,1000.0,1000.0,1000.0,201.0
0.7218836565096953,1000.0,1000.0,1000.0,206.0
0.7224376731301939,1000.0,1000.0,1000.0,210.0
0.7229916897506925,1000.0,1000.0,1000.0,212.0
0.7235457063711911,1000.0,1000.0,1000.0,212.0
0.7240997229916898,1000.0,1000.0,1000.0,219.0
0.7246537396121884,1000.0,1000.0,1000.0,220.0
0.725207756232687,1000.0,1000.0,1000.0,223.0
0.7257617728531855,1000.0,1000.0,1000.0,242.0
0.7263157894736842,1000.0,1000.0,1000.0,271.0
0.7268698060941828,1000.0,1000.0,1000.0,368.0
0.7274238227146814,1000.0,1000.0,1000.0,1000.0
0.72797783933518,1000.0,1000.0,1000.0,1000.0
0.7285318559556787,1000.0,1000.0,1000.0,1000.0
0.7290858725761773,1000.0,1000.0,1000.0,1000.0
0.7296398891966759,1000.0,1000.0,1000.0,1000.0
0.7301939058171745,1000.0,1000.0,1000.0,1000.0
0.7307479224376732,1000.0,1000.0,1000.0,1000.0
0.7313019390581718,1000.0,1000.0,1000.0,1000.0
0.7318559556786703,1000.0,1000.0,1000.0,1000.0
0.7324099722991689,1000.0,1000.0,1000.0,1000.0
0.7329639889196676,1000.0,1000.0,1000.0,1000.0
0.7335180055401662,1000.0,1000.0,1000.0,1000.0
0.7340720221606648,1000.0,1000.0,1000.0,1000.0
0.7346260387811634,1000.0,1000.0,1000.0,1000.0
0.7351800554016621,1000.0,1000.0,1000.0,1000.0
0.7357340720221607,1000.0,1000.0,1000.0,1000.0
0.7362880886426593,1000.0,1000.0,1000.0,1000.0
0.7368421052631579,1000.0,1000.0,1000.0,1000.0
0.7373961218836566,1000.0,1000.0,1000.0,1000.0
0.7379501385041551,1000.0,1000.0,1000.0,1000.0
0.7385041551246537,1000.0,1000.0,1000.0,1000.0
0.7390581717451523,1000.0,1000.0,1000.0,1000.0
0.739612188365651,1000.0,1000.0,1000.0,1000.0
0.7401662049861496,1000.0,1000.0,1000.0,1000.0
0.7407202216066482,1000.0,1000.0,1000.0,1000.0
0.7412742382271468,1000.0,1000.0,1000.0,1000.0
0.7418282548476455,1000.0,1000.0,1000.0,1000.0
0.7423822714681441,1000.0,1000.0,1000.0,1000.0
0.7429362880886426,1000.0,1000.0,1000.0,1000.0
0.7434903047091412,1000.0,1000.0,1000.0,1000.0
0.7440443213296399,1000.0,1000.0,1000.0,1000.0
0.7445983379501385,1000.0,1000.0,1000.0,1000.0
0.7451523545706371,1000.0,1000.0,1000.0,1000.0
0.7457063711911357,1000.0,1000.0,1000.0,1000.0
0.7462603878116344,1000.0,1000.0,1000.0,1000.0
0.746814404432133,1000.0,1000.0,1000.0,1000.0
0.7473684210526316,1000.0,1000.0,1000.0,1000.0
0.7479224376731302,1000.0,1000.0,1000.0,1000.0
0.7484764542936289,1000.0,1000.0,1000.0,1000.0
0.7490304709141274,1000.0,1000.0,1000.0,1000.0
0.749584487534626,1000.0,1000.0,1000.0,1000.0
0.7501385041551246,1000.0,1000.0,1000.0,1000.0
0.7506925207756233,1000.0,1000.0,1000.0,1000.0
0.7512465373961219,1000.0,1000.0,1000.0,1000.0
0.7518005540166205,1000.0,1000.0,1000.0,1000.0
0.7523545706371191,1000.0,1000.0,1000.0,1000.0
0.7529085872576178,1000.0,1000.0,1000.0,1000.0
0.7534626038781164,1000.0,1000.0,1000.0,1000.0
0.754016620498615,1000.0,1000.0,1000.0,1000.0
0.7545706371191135,1000.0,1000.0,1000.0,1000.0
0.7551246537396122,1000.0,1000.0,1000.0,1000.0
0.7556786703601108,1000.0,1000.0,1000.0,1000.0
0.7562326869806094,1000.0,1000.0,1000.0,1000.0
0.756786703601108,1000.0,1000.0,1000.0,1000.0
0.7573407202216067,1000.0,1000.0,1000.0,1000.0
0.7578947368421053,1000.0,1000.0,1000.0,1000.0
0.7584487534626039,1000.0,1000.0,1000.0,1000.0
0.7590027700831025,1000.0,1000.0,1000.0,1000.0
0.7595567867036012,1000.0,1000.0,1000.0,1000.0
0.7601108033240997,1000.0,1000.0,1000.0,1000.0
0.7606648199445983,1000.0,1000.0,1000.0,1000.0
0.7612188365650969,1000.0,1000.0,1000.0,1000.0
0.7617728531855956,1000.0,1000.0,1000.0,1000.0
0.7623268698060942,1000.0,1000.0,1000.0,1000.0
0.7628808864265928,1000.0,1000.0,1000.0,1000.0
0.7634349030470914,1000.0,1000.0,1000.0,1000.0
0.7639889196675901,1000.0,1000.0,1000.0,1000.0
0.7645429362880887,1000.0,1000.0,1000.0,1000.0
0.7650969529085873,1000.0,1000.0,1000.0,1000.0
0.7656509695290858,1000.0,1000.0,1000.0,1000.0
0.7662049861495844,1000.0,1000.0,1000.0,1000.0
0.7667590027700831,1000.0,1000.0,1000.0,1000.0
0.7673130193905817,1000.0,1000.0,1000.0,1000.0
0.7678670360110803,1000.0,1000.0,1000.0,1000.0
0.7684210526315789,1000.0,1000.0,1000.0,1000.0
0.7689750692520776,1000.0,1000.0,1000.0,1000.0
0.7695290858725762,1000.0,1000.0,1000.0,1000.0
0.7700831024930748,1000.0,1000.0,1000.0,1000.0
0.7706371191135734,1000.0,1000.0,1000.0,1000.0
0.771191135734072,1000.0,1000.0,1000.0,1000.0
0.7717451523545706,1000.0,1000.0,1000.0,1000.0
0.7722991689750692,1000.0,1000.0,1000.0,1000.0
0.7728531855955678,1000.0,1000.0,1000.0,1000.0
0.7734072022160665,1000.0,1000.0,1000.0,1000.0
0.7739612188365651,1000.0,1000.0,1000.0,1000.0
0.7745152354570637,1000.0,1000.0,1000.0,1000.0
0.7750692520775623,1000.0,1000.0,1000.0,1000.0
0.775623268698061,1000.0,1000.0,1000.0,1000.0
0.7761772853185596,1000.0,1000.0,1000.0,1000.0
0.7767313019390581,1000.0,1000.0,1000.0,1000.0
0.7772853185595567,1000.0,1000.0,1000.0,1000.0
0.7778393351800554,1000.0,1000.0,1000.0,1000.0
0.778393351800554,1000.0,1000.0,1000.0,1000.0
0.7789473684210526,1000.0,1000.0,1000.0,1000.0
0.7795013850415512,1000.0,1000.0,1000.0,1000.0
0.7800554016620499,1000.0,1000.0,1000.0,1000.0
0.7806094182825485,1000.0,1000.0,1000.0,1000.0
0.7811634349030471,1000.0,1000.0,1000.0,1000.0
0.7817174515235457,1000.0,1000.0,1000.0,1000.0
0.7822714681440444,1000.0,1000.0,1000.0,1000.0
0.782825484764543,1000.0,1000.0,1000.0,1000.0
0.7833795013850415,1000.0,1000.0,1000.0,1000.0
0.7839335180055401,1000.0,1000.0,1000.0,1000.0
0.7844875346260388,1000.0,1000.0,1000.0,1000.0
0.7850415512465374,1000.0,1000.0,1000.0,1000.0
0.785595567867036,1000.0,1000.0,1000.0,1000.0
0.7861495844875346,1000.0,1000.0,1000.0,1000.0
0.7867036011080333,1000.0,1000.0,1000.0,1000.0
0.7872576177285319,1000.0,1000.0,1000.0,1000.0
0.7878116343490305,1000.0,1000.0,1000.0,1000.0
0.788365650969529,1000.0,1000.0,1000.0,1000.0
0.7889196675900277,1000.0,1000.0,1000.0,1000.0
0.7894736842105263,1000.0,1000.0,1000.0,1000.0
0.7900277008310249,1000.0,1000.0,1000.0,1000.0
0.7905817174515235,1000.0,1000.0,1000.0,1000.0
0.7911357340720222,1000.0,1000.0,1000.0,1000.0
0.7916897506925208,1000.0,1000.0,1000.0,1000.0
0.7922437673130194,1000.0,1000.0,1000.0,1000.0
0.792797783933518,1000.0,1000.0,1000.0,1000.0
0.7933518005540167,1000.0,1000.0,1000.0,1000.0
0.7939058171745152,1000.0,1000.0,1000.0,1000.0
0.7944598337950138,1000.0,1000.0,1000.0,1000.0
0.7950138504155124,1000.0,1000.0,1000.0,1000.0
0.7955678670360111,1000.0,1000.0,1000.0,1000.0
0.7961218836565097,1000.0,1000.0,1000.0,1000.0
0.7966759002770083,1000.0,1000.0,1000.0,1000.0
0.7972299168975069,1000.0,1000.0,1000.0,1000.0
0.7977839335180056,1000.0,1000.0,1000.0,1000.0
0.7983379501385042,1000.0,1000.0,1000.0,1000.0
0.7988919667590028,1000.0,1000.0,1000.0,1000.0
0.7994459833795013,1000.0,1000.0,1000.0,1000.0
0.8,1000.0,1000.0,1000.0,1000.0
0.8005540166204986,1000.0,1000.0,1000.0,1000.0
0.8011080332409972,1000.0,1000.0,1000.0,1000.0
0.8016620498614958,1000.0,1000.0,1000.0,1000.0
0.8022160664819945,1000.0,1000.0,1000.0,1000.0
0.8027700831024931,1000.0,1000.0,1000.0,1000.0
0.8033240997229917,1000.0,1000.0,1000.0,1000.0
0.8038781163434903,1000.0,1000.0,1000.0,1000.0
0.804432132963989,1000.0,1000.0,1000.0,1000.0
0.8049861495844876,1000.0,1000.0,1000.0,1000.0
0.8055401662049861,1000.0,1000.0,1000.0,1000.0
0.8060941828254847,1000.0,1000.0,1000.0,1000.0
0.8066481994459834,1000.0,1000.0,1000.0,1000.0
0.807202216066482,1000.0,1000.0,1000.0,1000.0
0.8077562326869806,1000.0,1000.0,1000.0,1000.0
0.8083102493074792,1000.0,1000.0,1000.0,1000.0
0.8088642659279779,1000.0,1000.0,1000.0,1000.0
0.8094182825484765,1000.0,1000.0,1000.0,1000.0
0.8099722991689751,1000.0,1000.0,1000.0,1000.0
0.8105263157894737,1000.0,1000.0,1000.0,1000.0
0.8110803324099723,1000.0,1000.0,1000.0,1000.0
0.8116343490304709,1000.0,1000.0,1000.0,1000.0
0.8121883656509695,1000.0,1000.0,1000.0,1000.0
0.8127423822714681,1000.0,1000.0,1000.0,1000.0
0.8132963988919668,1000.0,1000.0,1000.0,1000.0
0.8138504155124654,1000.0,1000.0,1000.0,1000.0
0.814404432132964,1000.0,1000.0,1000.0,1000.0
0.8149584487534626,1000.0,1000.0,1000.0,1000.0
0.8155124653739613,1000.0,1000.0,1000.0,1000.0
0.8160664819944599,1000.0,1000.0,1000.0,1000.0
0.8166204986149584,1000.0,1000.0,1000.0,1000.0
0.817174515235457,1000.0,1000.0,1000.0,1000.0
0.8177285318559557,1000.0,1000.0,1000.0,1000.0
0.8182825484764543,1000.0,1000.0,1000.0,1000.0
0.8188365650969529,1000.0,1000.0,1000.0,1000.0
0.8193905817174515,1000.0,1000.0,1000.0,1000.0
0.8199445983379502,1000.0,1000.0,1000.0,1000.0
0.8204986149584488,1000.0,1000.0,1000.0,1000.0
0.8210526315789474,1000.0,1000.0,1000.0,1000.0
0.821606648199446,1000.0,1000.0,1000.0,1000.0
0.8221606648199447,1000.0,1000.0,1000.0,1000.0
0.8227146814404432,1000.0,1000.0,1000.0,1000.0
0.8232686980609418,1000.0,1000.0,1000.0,1000.0
0.8238227146814404,1000.0,1000.0,1000.0,1000.0
0.824376731301939,1000.0,1000.0,1000.0,1000.0
0.8249307479224377,1000.0,1000.0,1000.0,1000.0
0.8254847645429363,1000.0,1000.0,1000.0,1000.0
0.8260387811634349,1000.0,1000.0,1000.0,1000.0
0.8265927977839335,1000.0,1000.0,1000.0,1000.0
0.8271468144044322,1000.0,1000.0,1000.0,1000.0
0.8277008310249307,1000.0,1000.0,1000.0,1000.0
0.8282548476454293,1000.0,1000.0,1000.0,1000.0
0.8288088642659279,1000.0,1000.0,1000.0,1000.0
0.8293628808864266,1000.0,1000.0,1000.0,1000.0
0.8299168975069252,1000.0,1000.0,1000.0,1000.0
0.8304709141274238,1000.0,1000.0,1000.0,1000.0
0.8310249307479224,1000.0,1000.0,1000.0,1000.0
0.8315789473684211,1000.0,1000.0,1000.0,1000.0
0.8321329639889197,1000.0,1000.0,1000.0,1000.0
0.8326869806094183,1000.0,1000.0,1000.0,1000.0
0.8332409972299168,1000.0,1000.0,1000.0,1000.0
0.8337950138504155,1000.0,1000.0,1000.0,1000.0
0.8343490304709141,1000.0,1000.0,1000.0,1000.0
0.8349030470914127,1000.0,1000.0,1000.0,1000.0
0.8354570637119113,1000.0,1000.0,1000.0,1000.0
0.83601108033241,1000.0,1000.0,1000.0,1000.0
0.8365650969529086,1000.0,1000.0,1000.0,1000.0
0.8371191135734072,1000.0,1000.0,1000.0,1000.0
0.8376731301939058,1000.0,1000.0,1000.0,1000.0
0.8382271468144045,1000.0,1000.0,1000.0,1000.0
0.838781163434903,1000.0,1000.0,1000.0,1000.0
0.8393351800554016,1000.0,1000.0,1000.0,1000.0
0.8398891966759002,1000.0,1000.0,1000.0,1000.0
0.8404432132963989,1000.0,1000.0,1000.0,1000.0
0.8409972299168975,1000.0,1000.0,1000.0,1000.0
0.8415512465373961,1000.0,1000.0,1000.0,1000.0
0.8421052631578947,1000.0,1000.0,1000.0,1000.0
0.8426592797783934,1000.0,1000.0,1000.0,1000.0
0.843213296398892,1000.0,1000.0,1000.0,1000.0
0.8437673130193906,1000.0,1000.0,1000.0,1000.0
0.8443213296398892,1000.0,1000.0,1000.0,1000.0
0.8448753462603878,1000.0,1000.0,1000.0,1000.0
0.8454293628808864,1000.0,1000.0,1000.0,1000.0
0.845983379501385,1000.0,1000.0,1000.0,1000.0
0.8465373961218836,1000.0,1000.0,1000.0,1000.0
0.8470914127423823,1000.0,1000.0,1000.0,1000.0
0.8476454293628809,1000.0,1000.0,1000.0,1000.0
0.8481994459833795,1000.0,1000.0,1000.0,1000.0
0.8487534626038781,1000.0,1000.0,1000.0,1000.0
0.8493074792243768,1000.0,1000.0,1000.0,1000.0
0.8498614958448754,1000.0,1000.0,1000.0,1000.0
0.850415512465374,1000.0,1000.0,1000.0,1000.0
0.8509695290858725,1000.0,1000.0,1000.0,1000.0
0.8515235457063712,1000.0,1000.0,1000.0,1000.0
0.8520775623268698,1000.0,1000.0,1000.0,1000.0
0.8526315789473684,1000.0,1000.0,1000.0,1000.0
0.853185595567867,1000.0,1000.0,1000.0,1000.0
0.8537396121883657,1000.0,1000.0,1000.0,1000.0
0.8542936288088643,1000.0,1000.0,1000.0,1000.0
0.8548476454293629,1000.0,1000.0,1000.0,1000.0
0.8554016620498615,1000.0,1000.0,1000.0,1000.0
0.8559556786703602,1000.0,1000.0,1000.0,1000.0
0.8565096952908587,1000.0,1000.0,1000.0,1000.0
0.8570637119113573,1000.0,1000.0,1000.0,1000.0
0.8576177285318559,1000.0,1000.0,1000.0,1000.0
0.8581717451523546,1000.0,1000.0,1000.0,1000.0
0.8587257617728532,1000.0,1000.0,1000.0,1000.0
0.8592797783933518,1000.0,1000.0,1000.0,1000.0
0.8598337950138504,1000.0,1000.0,1000.0,1000.0
0.8603878116343491,1000.0,1000.0,1000.0,1000.0
0.8609418282548477,1000.0,1000.0,1000.0,1000.0
0.8614958448753463,1000.0,1000.0,1000.0,1000.0
0.8620498614958448,1000.0,1000.0,1000.0,1000.0
0.8626038781163435,1000.0,1000.0,1000.0,1000.0
0.8631578947368421,1000.0,1000.0,1000.0,1000.0
0.8637119113573407,1000.0,1000.0,1000.0,1000.0
0.8642659279778393,1000.0,1000.0,1000.0,1000.0
0.864819944598338,1000.0,1000.0,1000.0,1000.0
0.8653739612188366,1000.0,1000.0,1000.0,1000.0
0.8659279778393352,1000.0,1000.0,1000.0,1000.0
0.8664819944598338,1000.0,1000.0,1000.0,1000.0
0.8670360110803325,1000.0,1000.0,1000.0,1000.0
0.867590027700831,1000.0,1000.0,1000.0,1000.0
0.8681440443213296,1000.0,1000.0,1000.0,1000.0
0.8686980609418282,1000.0,1000.0,1000.0,1000.0
0.8692520775623269,1000.0,1000.0,1000.0,1000.0
0.8698060941828255,1000.0,1000.0,1000.0,1000.0
0.8703601108033241,1000.0,1000.0,1000.0,1000.0
0.8709141274238227,1000.0,1000.0,1000.0,1000.0
0.8714681440443214,1000.0,1000.0,1000.0,1000.0
0.87202216066482,1000.0,1000.0,1000.0,1000.0
0.8725761772853186,1000.0,1000.0,1000.0,1000.0
0.8731301939058171,1000.0,1000.0,1000.0,1000.0
0.8736842105263158,1000.0,1000.0,1000.0,1000.0
0.8742382271468144,1000.0,1000.0,1000.0,1000.0
0.874792243767313,1000.0,1000.0,1000.0,1000.0
0.8753462603878116,1000.0,1000.0,1000.0,1000.0
0.8759002770083103,1000.0,1000.0,1000.0,1000.0
0.8764542936288089,1000.0,1000.0,1000.0,1000.0
0.8770083102493075,1000.0,1000.0,1000.0,1000.0
0.8775623268698061,1000.0,1000.0,1000.0,1000.0
0.8781163434903048,1000.0,1000.0,1000.0,1000.0
0.8786703601108034,1000.0,1000.0,1000.0,1000.0
0.8792243767313019,1000.0,1000.0,1000.0,1000.0
0.8797783933518005,1000.0,1000.0,1000.0,1000.0
0.8803324099722992,1000.0,1000.0,1000.0,1000.0
0.8808864265927978,1000.0,1000.0,1000.0,1000.0
0.8814404432132964,1000.0,1000.0,1000.0,1000.0
0.881994459833795,1000.0,1000.0,1000.0,1000.0
0.8825484764542936,1000.0,1000.0,1000.0,1000.0
0.8831024930747923,1000.0,1000.0,1000.0,1000.0
0.8836565096952909,1000.0,1000.0,1000.0,1000.0
0.8842105263157894,1000.0,1000.0,1000.0,1000.0
0.884764542936288,1000.0,1000.0,1000.0,1000.0
0.8853185595567867,1000.0,1000.0,1000.0,1000.0
0.8858725761772853,1000.0,1000.0,1000.0,1000.0
0.8864265927977839,1000.0,1000.0,1000.0,1000.0
0.8869806094182825,1000.0,1000.0,1000.0,1000.0
0.8875346260387812,1000.0,1000.0,1000.0,1000.0
0.8880886426592798,1000.0,1000.0,1000.0,1000.0
0.8886426592797784,1000.0,1000.0,1000.0,1000.0
0.889196675900277,1000.0,1000.0,1000.0,1000.0
0.8897506925207757,1000.0,1000.0,1000.0,1000.0
0.8903047091412742,1000.0,1000.0,1000.0,1000.0
0.8908587257617728,1000.0,1000.0,1000.0,1000.0
0.8914127423822714,1000.0,1000.0,1000.0,1000.0
0.8919667590027701,1000.0,1000.0,1000.0,1000.0
0.8925207756232687,1000.0,1000.0,1000.0,1000.0
0.8930747922437673,1000.0,1000.0,1000.0,1000.0
0.8936288088642659,1000.0,1000.0,1000.0,1000.0
0.8941828254847646,1000.0,1000.0,1000.0,1000.0
0.8947368421052632,1000.0,1000.0,1000.0,1000.0
0.8952908587257618,1000.0,1000.0,1000.0,1000.0
0.8958448753462603,1000.0,1000.0,1000.0,1000.0
0.896398891966759,1000.0,1000.0,1000.0,1000.0
0.8969529085872576,1000.0,1000.0,1000.0,1000.0
0.8975069252077562,1000.0,1000.0,1000.0,1000.0
0.8980609418282548,1000.0,1000.0,1000.0,1000.0
0.8986149584487535,1000.0,1000.0,1000.0,1000.0
0.8991689750692521,1000.0,1000.0,1000.0,1000.0
0.8997229916897507,1000.0,1000.0,1000.0,1000.0
0.9002770083102493,1000.0,1000.0,1000.0,1000.0
0.900831024930748,1000.0,1000.0,1000.0,1000.0
0.9013850415512465,1000.0,1000.0,1000.0,1000.0
0.9019390581717451,1000.0,1000.0,1000.0,1000.0
0.9024930747922437,1000.0,1000.0,1000.0,1000.0
0.9030470914127424,1000.0,1000.0,1000.0,1000.0
0.903601108033241,1000.0,1000.0,1000.0,1000.0
0.9041551246537396,1000.0,1000.0,1000.0,1000.0
0.9047091412742382,1000.0,1000.0,1000.0,1000.0
0.9052631578947369,1000.0,1000.0,1000.0,1000.0
0.9058171745152355,1000.0,1000.0,1000.0,1000.0
0.9063711911357341,1000.0,1000.0,1000.0,1000.0
0.9069252077562326,1000.0,1000.0,1000.0,1000.0
0.9074792243767313,1000.0,1000.0,1000.0,1000.0
0.9080332409972299,1000.0,1000.0,1000.0,1000.0
0.9085872576177285,1000.0,1000.0,1000.0,1000.0
0.9091412742382271,1000.0,1000.0,1000.0,1000.0
0.9096952908587258,1000.0,1000.0,1000.0,1000.0
0.9102493074792244,1000.0,1000.0,1000.0,1000.0
0.910803324099723,1000.0,1000.0,1000.0,1000.0
0.9113573407202216,1000.0,1000.0,1000.0,1000.0
0.9119113573407203,1000.0,1000.0,1000.0,1000.0
0.9124653739612189,1000.0,1000.0,1000.0,1000.0
0.9130193905817174,1000.0,1000.0,1000.0,1000.0
0.913573407202216,1000.0,1000.0,1000.0,1000.0
0.9141274238227147,1000.0,1000.0,1000.0,1000.0
0.9146814404432133,1000.0,1000.0,1000.0,1000.0
0.9152354570637119,1000.0,1000.0,1000.0,1000.0
0.9157894736842105,1000.0,1000.0,1000.0,1000.0
0.9163434903047092,1000.0,1000.0,1000.0,1000.0
0.9168975069252078,1000.0,1000.0,1000.0,1000.0
0.9174515235457064,1000.0,1000.0,1000.0,1000.0
0.918005540166205,1000.0,1000.0,1000.0,1000.0
0.9185595567867036,1000.0,1000.0,1000.0,1000.0
0.9191135734072022,1000.0,1000.0,1000.0,1000.0
0.9196675900277008,1000.0,1000.0,1000.0,1000.0
0.9202216066481994,1000.0,1000.0,1000.0,1000.0
0.9207756232686981,1000.0,1000.0,1000.0,1000.0
0.9213296398891967,1000.0,1000.0,1000.0,1000.0
0.9218836565096953,1000.0,1000.0,1000.0,1000.0
0.9224376731301939,1000.0,1000.0,1000.0,1000.0
0.9229916897506926,1000.0,1000.0,1000.0,1000.0
0.9235457063711912,1000.0,1000.0,1000.0,1000.0
0.9240997229916897,1000.0,1000.0,1000.0,1000.0
0.9246537396121883,1000.0,1000.0,1000.0,1000.0
0.925207756232687,1000.0,1000.0,1000.0,1000.0
0.9257617728531856,1000.0,1000.0,1000.0,1000.0
0.9263157894736842,1000.0,1000.0,1000.0,1000.0
0.9268698060941828,1000.0,1000.0,1000.0,1000.0
0.9274238227146815,1000.0,1000.0,1000.0,1000.0
0.9279778393351801,1000.0,1000.0,1000.0,1000.0
0.9285318559556787,1000.0,1000.0,1000.0,1000.0
0.9290858725761773,1000.0,1000.0,1000.0,1000.0
0.929639889196676,1000.0,1000.0,1000.0,1000.0
0.9301939058171745,1000.0,1000.0,1000.0,1000.0
0.9307479224376731,1000.0,1000.0,1000.0,1000.0
0.9313019390581717,1000.0,1000.0,1000.0,1000.0
0.9318559556786704,1000.0,1000.0,1000.0,1000.0
0.932409972299169,1000.0,1000.0,1000.0,1000.0
0.9329639889196676,1000.0,1000.0,1000.0,1000.0
0.9335180055401662,1000.0,1000.0,1000.0,1000.0
0.9340720221606649,1000.0,1000.0,1000.0,1000.0
0.9346260387811635,1000.0,1000.0,1000.0,1000.0
0.935180055401662,1000.0,1000.0,1000.0,1000.0
0.9357340720221606,1000.0,1000.0,1000.0,1000.0
0.9362880886426593,1000.0,1000.0,1000.0,1000.0
0.9368421052631579,1000.0,1000.0,1000.0,1000.0
0.9373961218836565,1000.0,1000.0,1000.0,1000.0
0.9379501385041551,1000.0,1000.0,1000.0,1000.0
0.9385041551246538,1000.0,1000.0,1000.0,1000.0
0.9390581717451524,1000.0,1000.0,1000.0,1000.0
0.939612188365651,1000.0,1000.0,1000.0,1000.0
0.9401662049861496,1000.0,1000.0,1000.0,1000.0
0.9407202216066483,1000.0,1000.0,1000.0,1000.0
0.9412742382271468,1000.0,1000.0,1000.0,1000.0
0.9418282548476454,1000.0,1000.0,1000.0,1000.0
0.942382271468144,1000.0,1000.0,1000.0,1000.0
0.9429362880886426,1000.0,1000.0,1000.0,1000.0
0.9434903047091413,1000.0,1000.0,1000.0,1000.0
0.9440443213296399,1000.0,1000.0,1000.0,1000.0
0.9445983379501385,1000.0,1000.0,1000.0,1000.0
0.9451523545706371,1000.0,1000.0,1000.0,1000.0
0.9457063711911358,1000.0,1000.0,1000.0,1000.0
0.9462603878116344,1000.0,1000.0,1000.0,1000.0
0.9468144044321329,1000.0,1000.0,1000.0,1000.0
0.9473684210526315,1000.0,1000.0,1000.0,1000.0
0.9479224376731302,1000.0,1000.0,1000.0,1000.0
0.9484764542936288,1000.0,1000.0,1000.0,1000.0
0.9490304709141274,1000.0,1000.0,1000.0,1000.0
0.949584487534626,1000.0,1000.0,1000.0,1000.0
0.9501385041551247,1000.0,1000.0,1000.0,1000.0
0.9506925207756233,1000.0,1000.0,1000.0,1000.0
0.9512465373961219,1000.0,1000.0,1000.0,1000.0
0.9518005540166204,1000.0,1000.0,1000.0,1000.0
0.9523545706371191,1000.0,1000.0,1000.0,1000.0
0.9529085872576177,1000.0,1000.0,1000.0,1000.0
0.9534626038781163,1000.0,1000.0,1000.0,1000.0
0.9540166204986149,1000.0,1000.0,1000.0,1000.0
0.9545706371191136,1000.0,1000.0,1000.0,1000.0
0.9551246537396122,1000.0,1000.0,1000.0,1000.0
0.9556786703601108,1000.0,1000.0,1000.0,1000.0
0.9562326869806094,1000.0,1000.0,1000.0,1000.0
0.9567867036011081,1000.0,1000.0,1000.0,1000.0
0.9573407202216067,1000.0,1000.0,1000.0,1000.0
0.9578947368421052,1000.0,1000.0,1000.0,1000.0
0.9584487534626038,1000.0,1000.0,1000.0,1000.0
0.9590027700831025,1000.0,1000.0,1000.0,1000.0
0.9595567867036011,1000.0,1000.0,1000.0,1000.0
0.9601108033240997,1000.0,1000.0,1000.0,1000.0
0.9606648199445983,1000.0,1000.0,1000.0,1000.0
0.961218836565097,1000.0,1000.0,1000.0,1000.0
0.9617728531855956,1000.0,1000.0,1000.0,1000.0
0.9623268698060942,1000.0,1000.0,1000.0,1000.0
0.9628808864265928,1000.0,1000.0,1000.0,1000.0
0.9634349030470915,1000.0,1000.0,1000.0,1000.0
0.96398891966759,1000.0,1000.0,1000.0,1000.0
0.9645429362880886,1000.0,1000.0,1000.0,1000.0
0.9650969529085872,1000.0,1000.0,1000.0,1000.0
0.9656509695290859,1000.0,1000.0,1000.0,1000.0
0.9662049861495845,1000.0,1000.0,1000.0,1000.0
0.9667590027700831,1000.0,1000.0,1000.0,1000.0
0.9673130193905817,1000.0,1000.0,1000.0,1000.0
0.9678670360110804,1000.0,1000.0,1000.0,1000.0
0.968421052631579,1000.0,1000.0,1000.0,1000.0
0.9689750692520775,1000.0,1000.0,1000.0,1000.0
0.9695290858725761,1000.0,1000.0,1000.0,1000.0
0.9700831024930748,1000.0,1000.0,1000.0,1000.0
0.9706371191135734,1000.0,1000.0,1000.0,1000.0
0.971191135734072,1000.0,1000.0,1000.0,1000.0
0.9717451523545706,1000.0,1000.0,1000.0,1000.0
0.9722991689750693,1000.0,1000.0,1000.0,1000.0
0.9728531855955679,1000.0,1000.0,1000.0,1000.0
0.9734072022160665,1000.0,1000.0,1000.0,1000.0
0.9739612188365651,1000.0,1000.0,1000.0,1000.0
0.9745152354570638,1000.0,1000.0,1000.0,1000.0
0.9750692520775623,1000.0,1000.0,1000.0,1000.0
0.9756232686980609,1000.0,1000.0,1000.0,1000.0
0.9761772853185595,1000.0,1000.0,1000.0,1000.0
0.9767313019390582,1000.0,1000.0,1000.0,1000.0
0.9772853185595568,1000.0,1000.0,1000.0,1000.0
0.9778393351800554,1000.0,1000.0,1000.0,1000.0
0.978393351800554,1000.0,1000.0,1000.0,1000.0
0.9789473684210527,1000.0,1000.0,1000.0,1000.0
0.9795013850415513,1000.0,1000.0,1000.0,1000.0
0.9800554016620499,1000.0,1000.0,1000.0,1000.0
0.9806094182825484,1000.0,1000.0,1000.0,1000.0
0.9811634349030471,1000.0,1000.0,1000.0,1000.0
0.9817174515235457,1000.0,1000.0,1000.0,1000.0
0.9822714681440443,1000.0,1000.0,1000.0,1000.0
0.9828254847645429,1000.0,1000.0,1000.0,1000.0
0.9833795013850416,1000.0,1000.0,1000.0,1000.0
0.9839335180055402,1000.0,1000.0,1000.0,1000.0
0.9844875346260388,1000.0,1000.0,1000.0,1000.0
0.9850415512465374,1000.0,1000.0,1000.0,1000.0
0.9855955678670361,1000.0,1000.0,1000.0,1000.0
0.9861495844875346,1000.0,1000.0,1000.0,1000.0
0.9867036011080332,1000.0,1000.0,1000.0,1000.0
0.9872576177285318,1000.0,1000.0,1000.0,1000.0
0.9878116343490305,1000.0,1000.0,1000.0,1000.0
0.9883656509695291,1000.0,1000.0,1000.0,1000.0
0.9889196675900277,1000.0,1000.0,1000.0,1000.0
0.9894736842105263,1000.0,1000.0,1000.0,1000.0
0.990027700831025,1000.0,1000.0,1000.0,1000.0
0.9905817174515236,1000.0,1000.0,1000.0,1000.0
0.9911357340720222,1000.0,1000.0,1000.0,1000.0
0.9916897506925207,1000.0,1000.0,1000.0,1000.0
0.9922437673130194,1000.0,1000.0,1000.0,1000.0
0.992797783933518,1000.0,1000.0,1000.0,1000.0
0.9933518005540166,1000.0,1000.0,1000.0,1000.0
0.9939058171745152,1000.0,1000.0,1000.0,1000.0
0.9944598337950139,1000.0,1000.0,1000.0,1000.0
0.9950138504155125,1000.0,1000.0,1000.0,1000.0
0.9955678670360111,1000.0,1000.0,1000.0,1000.0
0.9961218836565097,1000.0,1000.0,1000.0,1000.0
0.9966759002770084,1000.0,1000.0,1000.0,1000.0
0.997229916897507,1000.0,1000.0,1000.0,1000.0
0.9977839335180055,1000.0,1000.0,1000.0,1000.0
0.9983379501385041,1000.0,1000.0,1000.0,1000.0
0.9988919667590028,1000.0,1000.0,1000.0,1000.0
0.9994459833795014,1000.0,1000.0,1000.0,1000.0
1.0,1000.0,1000.0,1000.0,1000.0


==> data/eigen_graph_misc_32/eigenvalues_absolute_error.csv <==
matrix\type,Float32,LinearTakum32,Posit32
dimacs/C125-9,4.27211268451297384353228698567910933e-06,1.61381835447173797335279152741666085e-06,1.17485888522245010021486068979521420e-04
dimacs/C250-9,2.04240763042126979399394519904624525e-06,3.75267534172859465494960803718331848e-06,1.66045757181178155230799151205460974e-04
dimacs/C500-9,4.35281419578957509408500088338326407e-06,2.29895027599480627503213566196692563e-06,9.17643136910970711004519699491653972e-04
dimacs/DSJC500-5,3.59357494030884730599280300211204284e-06,2.38247585369045653929923341441936157e-06,1.11439352083602634279413268671519406e-03
dimacs/MANN-a27,1.05439307259709455341615655225362127e-02,1.05441766130840534977181614547178121e-02,1.05036987061618639133185795180959183e-02
dimacs/MANN-a9,1.63999901047142036449475581844768572e-06,6.16085145747705162250389035552193034e-07,4.97042687322094588249531530039834441e-05
dimacs/brock200-1,5.08110749222547030814681940963548696e-06,1.25059165592288205962377316232660714e-06,6.10953053352731416062877825258540012e-04
dimacs/brock200-2,4.43428889030193049031371163016093490e-06,1.54994600894880472235109719008475933e-06,2.77011479161076727983729896256021879e-04
dimacs/brock200-3,3.51007383967214741415378573266730379e-06,2.03267946207949054038861109443536113e-06,4.82819556102499463329197002804296807e-05
dimacs/brock200-4,3.88139745877770005722387463564017329e-06,1.84995448410882886337118764535546570e-06,1.71830203300492756938569958726762148e-04
dimacs/brock400-1,3.34378474726050000734002516462503498e-06,2.63798976342370017916330636029031724e-06,3.40285811500565567186454088379682264e-04
dimacs/brock400-2,2.17908005809547676406677242963034891e-06,2.48472988451585078417572115418411115e-06,3.00071020900524118859092817718263911e-04
dimacs/brock400-3,5.35061909037662574278081824660826526e-06,2.42466074013253635176730323412489169e-06,6.00004708504081340771123645314139758e-04
dimacs/brock400-4,4.11430090802730003635275078815377086e-06,3.19312956282281174146185316082387894e-06,5.54457240269222485872663488589336394e-04
dimacs/brock800-1,4.38509648753516359899493446364545926e-06,3.21752904080712654650620463772510774e-06,8.27960902568353123204213862890247815e-04
dimacs/brock800-2,3.21711668243448100398613160189108340e-06,1.63826615283106023047800947523797591e-06,9.01299255402722567060730038971004329e-04
dimacs/brock800-3,5.90370814262376794896400086669702103e-06,2.70445029947249035505442953640724564e-06,4.73493075605175990082916213271281610e-04
dimacs/brock800-4,3.43077610420389298141913550041120195e-06,3.88181002963757625465547594026088460e-06,6.69260035277374392259479774085630380e-04
dimacs/c-fat200-1,4.11111978768514834637316034775219058e-06,1.48073702397437115104445412794065494e-06,1.26870036838733614190822933389144500e-05
dimacs/c-fat200-2,1.46484603770409522619091274375010267e-06,7.78957054327821750102338818626387266e-04,7.63078838033382260077783944883801433e-04
dimacs/c-fat200-5,2.07748215282841443779241828510130260e-04,2.07948987592567110305134052655895996e-04,4.75100629463215499700285900901995073e-04
dimacs/c-fat500-1,4.08056056770493169023284583131481576e-06,2.31501407255901584762426560426669691e-06,7.83958701040625169672207989453679111e-05
dimacs/c-fat500-10,4.05438792694418444097194394648766230e-05,1.25721085942147544399081892964082221e-04,1.14787953073371704082924046149284194e-05
dimacs/c-fat500-2,2.69454925649245918645885587917483371e-06,7.57465935893307629575105637443534481e-07,1.04992521019626963351558812917826828e-05
dimacs/c-fat500-5,2.82022969199368147257209943868069683e-04,2.85067525721935477276785729176555902e-04,1.73754719981946640538637962387241434e-03
dimacs/gen200-p0-9-44,2.96199871468163278280575844125998990e-06,1.84846149938288003119891041441829009e-06,6.95395673559419894131311573045660864e-04
dimacs/gen200-p0-9-55,4.17729541981180073518804270713825245e-06,1.38965585130991688926965184790611013e-06,1.78800548919655964605082492491800286e-04
dimacs/gen400-p0-9-55,2.41010023911173171433135604984662945e-06,2.23018253539699762265067798545031009e-06,6.11000543121390288388761709942171139e-04
dimacs/gen400-p0-9-65,3.96219901179890433938555466237876159e-06,2.69315249581140547066087481354550543e-06,5.50776282864441628254977371033062194e-04
dimacs/gen400-p0-9-75,4.44333427271083684340703588245241998e-06,2.43654472426641901890640178894563203e-06,5.89041030408881482757656260123900090e-04
dimacs/hamming6-2,1.62191926353640785390482538642730780e-06,1.12138056212604735661334966051455355e-06,1.77020576953543833860768743751569066e-05
dimacs/hamming6-4,7.61617523211263905317245223540900550e-07,7.35033941757602796252264942242106482e-07,1.51152592375092928134401110629483002e-04
dimacs/hamming8-2,2.62713669487701701330634511866931240e-04,2.63211514878335891695491530140199785e-04,2.73541656666165905655767402046228058e-04
dimacs/hamming8-4,1.04940079225381839697990471880884432e-06,7.97056540373977247488600336065665017e-07,5.34756433704583320660781287175533444e-05
dimacs/johnson16-2-4,6.52714044589326025902750293160312161e-07,1.46798009145192586679848553697722755e-07,6.18649069610570083025893194703767208e-05
dimacs/johnson32-2-4,8.46675068245915641194145390575916616e-07,8.25309272336031371084315833403162129e-07,4.13593349434760162733729596202980157e-05
dimacs/johnson8-2-4,4.28398522127832893320593614180371890e-07,5.35655523941642756514109465995160997e-07,1.98961348743635999953010070961995342e-08
dimacs/johnson8-4-4,2.77418841104753667785109938328648878e-06,7.78606240860877061810142220065555467e-07,8.31021281447470770950996053344154996e-05
dimacs/keller4,5.76173115668268594127884384507132117e-02,5.76190757802655325006534668176499512e-02,5.76171577972866991975968509301788624e-02
dimacs/keller5,3.07038780013688941359647042681336283e-06,1.80334984112158950597352551283365150e-06,4.44902497954861347145181129973559633e-02
dimacs/p-hat1000-1,5.50624468480458548283310067193439078e-06,1.71648576943911783752744847649226404e-06,4.08305677302675449168286875459453871e-04
dimacs/p-hat300-3,4.64904671145353316036376286669986829e-06,1.98901186849728488206135935582201800e-06,1.49247905458741616883595209252259817e-04
dimacs/p-hat500-1,3.74215898721603472267831417767704628e-06,2.14833530913086955523129354092762099e-06,3.69252699353308324959150044486381135e-04
dimacs/p-hat500-2,4.38062895888219989997848380799610630e-06,1.80605510867885150694431438404231875e-06,5.48366241364764933794976280400361990e-04
dimacs/p-hat500-3,4.22150278391430683338398902833798108e-06,2.01857097350564947254647747485354508e-06,1.50497977386414604917716747823952733e-04
dimacs/p-hat700-1,5.90444782616844602415882763976426209e-06,2.58299106499656585121224598041586486e-06,3.62659817687087833502192622309143979e-04
dimacs/p-hat700-2,5.70013136450833808800557511618342495e-06,1.70121450596796221601347316157068817e-06,6.66558811873874610743270403226002431e-04
dimacs/p-hat700-3,3.97942368082970009472206206429947545e-06,1.78325544296343679997482642381357402e-06,1.55725882374850687642923826379093957e-03
dimacs/san200-0-7-1,2.94862167431241783504651674261308804e-06,2.20298358330422672814859694465704238e-06,3.21389357071027090928230797900273564e-04
dimacs/san200-0-7-2,4.33076484264100186272633277656564029e-06,2.31390675997058003451718590544862418e-06,1.61569356456628820145494157639703992e-04
dimacs/san200-0-9-1,3.77843780478255062588415779932710648e-06,1.68620615351797061572452645440085950e-06,1.95686903757567822998925789861421907e-04
dimacs/san200-0-9-2,3.96092111560093094679105948556502667e-06,1.59309402949340255391540005905018958e-06,2.38373751893254453636168794495192302e-04
dimacs/san200-0-9-3,2.06498948188470408031010526694435961e-06,1.68734702619276924584078885855719597e-06,1.91959034894216478353446909193780086e-04
dimacs/san400-0-5-1,2.81047249363335152125236486293524595e-06,9.22770770327477402395129671825365977e-07,9.56685811495053388533718571614600055e-05
dimacs/san400-0-7-1,4.00031134479480937400407503798933608e-06,2.05447498010112451902813950511415920e-06,2.80548530042548465410150651950042373e-04
dimacs/san400-0-7-2,5.14982224200038930607959964594936832e-06,1.72262582935716983477565661234258725e-06,7.61741793471668820595095140264250975e-04
dimacs/san400-0-7-3,5.43136818901797095314670014949085862e-06,2.90982274566923966163428596340110789e-06,1.37859345251730170916107019358842311e-04
dimacs/san400-0-9-1,2.29168424056305396837152697881132660e-06,2.20317255911466940333326062937167357e-06,4.27325987447862052900093933508735799e-04
dimacs/sanr200-0-7,2.74177771337426031448209709719114238e-06,2.11074208669960176997837506509670998e-06,4.92184286151384427674360373282703902e-04
dimacs/sanr200-0-9,3.45495262333962084723975826717134176e-06,2.71966555355251413879199418199119449e-06,4.87620349628214012769433194650746815e-04
dimacs/sanr400-0-5,4.35636764342534208005191457871815342e-06,2.92858524075724065750871999656299289e-06,4.15642366425600711804979372688921832e-04
dimacs/sanr400-0-7,3.42127034414354744060639157567459066e-06,1.99957999313394880046458818797465630e-06,9.30561615342273602051076840249217034e-04
dimacs10/bio-celegansneural,3.71417519448211902741182120888763012e-06,2.17967096433210898507053872804642032e-06,2.47364528748958141272756128818742569e-05
dimacs10/chesapeake,2.85707474293401529120504129261512795e-06,7.68971830603355651724148147213630949e-07,3.56711566199293263438571507148229852e-05
dimacs10/cs4,1.98673412038483751658367058563528822e-05,4.53473676253847271578687240047055170e-06,5.47887151233914065207073353918770044e-04
dimacs10/cti,1.86451168371506394931633642559233616e-05,1.30306080608735564357003126249400700e-05,2.63344545738699767912179632665554244e-03
dimacs10/delaunay_n10,9.03313253712380236876239115116297995e-06,4.59007149856640814801938965490665228e-06,2.10818418656492102733809759105906246e-03
dimacs10/delaunay_n11,-Inf,-Inf,-Inf
dimacs10/delaunay_n12,-Inf,-Inf,-Inf
dimacs10/delaunay_n13,-Inf,-Inf,-Inf
dimacs10/delaunay_n14,-Inf,-Inf,-Inf
dimacs10/delaunay_n15,-Inf,-Inf,-Inf
dimacs10/fe-4elt2,1.14524856042480231432071552887654030e-05,4.25352606094862963070390286545669382e-06,1.27723183321166733994827674336652099e-03
dimacs10/fe-body,6.88012615822205263376600047079988903e-06,2.66741121164465935189628693074862689e-06,1.15936052330901153316998872075618515e-05
dimacs10/fe-sphere,-Inf,-Inf,-Inf
dimacs10/polblogs,6.40907170447643440736109390119076927e-06,2.11637309912666563189034498009152765e-06,1.00159931326118706635974997813138874e-04
dimacs10/rgg_n_2_15_s0,6.79347243407718885539432198835503237e-06,2.06940356135252363125660027485176372e-06,1.11124087816664825092146243553462001e-04
dimacs10/t60k,-Inf,-Inf,-Inf
dimacs10/wing_nodal,6.38076225850122553574285611134110805e-06,4.20005678892866109756873038264820373e-06,7.35789880104009196132738327702981963e-04
labeled/AIDS,-Inf,-Inf,-Inf
labeled/BA-1_10_60-L5,2.44464747053779045009911956888257202e-06,1.62066420528067408986293846192664846e-06,1.43835614512303122601214840346451921e-03
labeled/BZR,-Inf,-Inf,-Inf
labeled/CL-10K-1d8-L5,1.42096144675686243577261862947094629e-01,2.70653526307930352483862521713147716e-01,1.42085210769722725549348586697685948e-01
labeled/COX2,-Inf,-Inf,-Inf
labeled/DD199,5.33273107283635801988546269341540320e-06,3.28912466351012649727704461062024522e-06,9.39659652250064055384324972525681277e-06
labeled/DD21,4.83588436914850303313203478335063989e-06,7.05997587871448451000331132863144606e-06,7.93428296806554695494367888837791781e-04
labeled/DD242,6.82441935779165234852001238847447822e-06,2.31257177437155427480621388733630528e-06,3.61286524165848338098000595063788265e-04
labeled/DD244,4.80868005081112672124247116733240988e-06,1.78867083950834476613965746907775352e-06,2.03677319970866403108107816062493823e-05
labeled/DD349,4.60888864801272236553850465952278346e-06,3.87377640000933925405807738278731088e-06,7.25401129087847866660635222605339160e-05
labeled/DD497,5.31391947369663655804459936734365502e-06,2.62035440038019631268579992747955653e-06,5.88856950041041657530389260285803393e-05
labeled/DD6,1.13639112836720856409458258689821644e-05,2.47483076328619566490536149746859170e-06,2.14155517983201835621697405418076016e-04
labeled/DD68,7.77004227017414681691145477448507595e-06,3.51339865532288046611272058469245133e-06,5.07780838725544433534821040872847394e-05
labeled/DD687,4.28215559463925309801019402010823840e-06,1.17311304694895290552717463822377516e-06,3.29900709937826631072936499259328150e-05
labeled/ENZYMES,2.50701681322199841780396221304218896e-05,7.55709203922040792675277055021762187e-06,1.08172978698233374467105667762556042e-03
labeled/ENZYMES118,5.91764078057387048493645044313777203e-06,2.00273445249289975867147295351477230e-06,6.06337239409661850470350388955764074e-06
labeled/ENZYMES123,2.83396613028621934601694081635091195e-06,3.33508730614878446571785431386600471e-06,8.99258170905198728361806961685599664e-06
labeled/ENZYMES295,5.91291806770413719979475625882871779e-06,2.74151644464493931005806399410815875e-06,1.04632441090355897929550117773337716e-05
labeled/ENZYMES296,7.21508111684670529189060269696660809e-06,3.24825347178595268546340495459727780e-06,8.55369187229352365476073600334188254e-06
labeled/ENZYMES297,6.02979237444706663963591150831334075e-06,2.52048105009022865700986650861440980e-06,5.95338150845073073452573923056523670e-06
labeled/ENZYMES8,7.96585468252844333939242565970998812e-06,2.04300361437089458008662336913632801e-06,1.78601803150271381665049225741073432e-05
labeled/Fingerprint,-Inf,-Inf,-Inf
labeled/KKI,1.18825258187756611868042143773919327e-05,2.24914165014277199062394748575895293e-06,9.27212510955554534509620029485799364e-04
labeled/Letter-high,-Inf,-Inf,-Inf
labeled/Letter-low,-Inf,-Inf,-Inf
labeled/Letter-med,-Inf,-Inf,-Inf
labeled/MSRC-21C,4.34306953485748046200342796981003115e-06,1.61167244804656419602412496940548186e-06,4.30486346598782354033699858230794018e-05
labeled/MSRC-9,7.88103548647209397325912738153290956e-06,3.96295895093059885454328963325264716e-06,2.32329362852478975776387327207385743e-04
labeled/OHSU,1.36588639165365861794817203869561981e-05,9.22458609814122422063567896493561522e-06,8.14886806216715433443864518921382425e-04
labeled/PTC-FM,-Inf,-Inf,-Inf
labeled/PTC-FR,-Inf,-Inf,-Inf
labeled/PTC-MM,-Inf,-Inf,-Inf
labeled/PTC-MR,-Inf,-Inf,-Inf
labeled/Peking-1,1.17501460885013915068630497547904640e-05,4.99561289393519448871531353373799874e-06,1.14569491251458792093472858905551522e-03
labeled/PubMed,1.04250582518969233591278443026706780e-05,4.16757928103755190488446547108886259e-06,6.91567258060597094123812372898346095e-04
labeled/SW-10000-6-0d3-L2,1.31628950706701891778314112865496845e-05,5.30047188414692332696859713686841272e-06,7.49412556798022370487541291065507430e-04
labeled/SW-10000-6-0d3-L5,1.31628950706701891778314112865496845e-05,5.30047188414692332696859713686841272e-06,7.49412556798022370487541291065507430e-04
labeled/SYNTHETIC,5.13831259849703872523382015248873824e-02,4.98337083398143898666653734431855764e-02,4.98527497686817953916903378372541389e-02
labeled/SYNTHETICnew,-Inf,-Inf,-Inf
labeled/TerroristRel,6.39174691156729051133440320745964624e-02,6.39183301677156164180071061578367257e-02,9.08180073202871576054818867627611370e-02
labeled/citeseer,-Inf,-Inf,-Inf
labeled/cora,3.35115766831947968584638524606497136e-02,3.35104285064070907970706376940279253e-02,3.35677384077546962140146711300291905e-02
labeled/gene,6.77638051965951073000273568765334380e-02,6.77737315970462533928158247961490424e-02,6.77759919511205088722462477532862384e-02
labeled/hospital-detailed-list-of-contacts,8.24972085834377325087371618128691421e-06,1.84769319303565800464838315837332905e-06,1.27824310734420670732834634472622699e-05
labeled/internet-industry-partnerships,7.72198409066738575298006808106852775e-06,3.83744165562011990871863176637495664e-06,5.59015425475243230589342972428964915e-05
labeled/reality-call,1.00741585725034317671885572016000226e-05,4.19449974899862099945365395086435668e-06,6.32920141259915776436869138688915557e-04
labeled/webkb-wisc,7.63954573214322357519749976353684798e-06,2.71928049472882818803516919041939559e-06,1.89897271359238376187112647590585885e-05
misc/08blocks,2.35255355353047567863037833243941434e-06,1.03127046294970486155680767268998767e-06,2.75676427773831955818844937238460372e-05
misc/1138_bus,-Inf,-Inf,-Inf
misc/130bit,3.95686006027843480801681253191397863e-06,2.66316536785824989825251217668294755e-06,3.13900443759855847208443537505715266e-04
misc/145bit,5.49507208267701377735570456668925586e-06,2.80188875550508787573966566314995261e-06,2.40066890382118970994737728432650646e-04
misc/162bit,8.11415430335757590166909379223963731e-06,5.50922037788318432255423637128612496e-06,6.41405961381474207477835165237873689e-04
misc/176bit,1.29831977000302943697277843398753051e-05,4.22808905931991826262782115187374721e-06,9.26150716375086301822810235384328688e-04
misc/192bit,2.28811650026315518842202611652276883e-05,5.28781392058560800934787562791515990e-06,1.49998243890965932295669525762556854e-03
misc/3elt,-Inf,-Inf,-Inf
misc/3elt_dual,-Inf,-Inf,-Inf
misc/494_bus,-Inf,-Inf,-Inf
misc/662_bus,-Inf,-Inf,-Inf
misc/685_bus,-Inf,-Inf,-Inf
misc/Alemdar,1.11003526598428984135540489447517379e-05,2.29898948624977121536549254798571560e-06,1.52200418977296580182363070778030394e-03
misc/CAG_mat1916,3.79328456700012045488141512932760127e-06,1.08391670261685079497221108462164837e-06,1.36517736150532623633397494695676295e-05
misc/CAG_mat364,5.31563576920046706992542576879525601e-06,2.51298187252237231300954531233343393e-06,4.15077622425515442440643352174215736e-05
misc/CAG_mat72,6.98692815329848886105984907810614564e-06,2.46841358287441168533373671728994481e-06,8.88016411075720353576842909896650062e-04
misc/CSphd,-Inf,-Inf,-Inf
misc/California,7.06051566772927600128534477528693322e-02,7.06093732417867357035775147306642244e-02,8.50883919715045314034894089440460989e-02
misc/Chebyshev1,-Inf,-Inf,-Inf
misc/Chebyshev2,-Inf,-Inf,-Inf
misc/Chebyshev3,-Inf,-Inf,-Inf
misc/Chem97Zt,1.79858137983490959542930142921592209e-05,9.09853881368486039116914768896237667e-06,1.21362702260072241286879235739526468e-03
misc/Chem97ZtZ,1.70950638976092010829770070418629027e-06,1.02983976288946162835775762543726517e-06,1.49937032826606424345747069646981641e-04
misc/Cities,3.50080809313921498295808949395140514e-06,1.98744395370458862657175328253927358e-06,1.30214793325428142284445690984281858e-04
misc/DK01R,2.99699433984678013150660876509658051e-03,1.05516121928012864383010129651567733e-03,1.39312498946910456143559930464852661e-02
misc/D_10,8.84453505150534200260140491740045814e-06,3.05581659684603203537924175020144110e-06,6.66196085486790816424104385740732037e-06
misc/D_11,1.16406713847415301486549240846930340e-05,3.74057983350217216675304339923033570e-06,5.90526183118092368108314242634799416e-06
misc/D_5,7.36827047090131719536715230354836704e-06,2.69259633072370315897133713122934173e-06,1.84002460798336016529961376174883054e-05
misc/D_6,1.04315589924648818955358901349787682e-05,2.84835821460900836496833656887564557e-06,1.59761177877508224713498411253414060e-05
misc/D_7,1.28755134098612979991770473050532819e-05,2.66330971570451087361771602233482892e-06,2.53115362370931814587313101001078464e-05
misc/D_8,1.45968327757316608535356617171908497e-05,6.49349259442852037537332297961871813e-06,6.48764503705852040593094687284562868e-05
misc/D_9,1.44632269155216387472786099784149227e-05,3.37051073237678997430424890341753457e-06,1.18651902763155837276470566718549310e-05
misc/EPA,1.01585083954263693387905985571442645e-01,8.15935235922888649822668042585144554e-02,8.15949577480167780253467754508030632e-02
misc/EVA,-Inf,-Inf,-Inf
misc/EX1,2.01099064444753672317150174368066021e-02,1.81559545977331706305297563584518452e-02,2.01020671838279263941120356591337731e-02
misc/EX2,7.76113117571885149297686462998470075e-05,3.36444124838169004197567274504952466e-03,3.37581642011382648806075646929294552e-03
misc/EX4,-Inf,-Inf,-Inf
misc/EX5,-Inf,-Inf,-Inf
misc/EX6,-Inf,-Inf,-Inf
misc/Erdos02,6.48838882852265398689779643306459934e-06,4.21874155782333337495433668648121881e-06,2.75655459660457943454359760445143225e-04
misc/Erdos971,4.79046982025043302401115632840888078e-06,2.06738074519662076222995356880037397e-06,1.33296439249014643358180212387924022e-04
misc/Erdos972,1.10692148766453835332191337916194511e-05,3.97153283123838096890749271124034059e-06,3.33113070411120091381990767468257551e-04
misc/Erdos981,6.15859691929936346015511115217669863e-06,2.76697331192445063948175019786451301e-06,2.40323493914800059598273732836395162e-05
misc/Erdos982,8.96474113901744891572044108405872682e-06,5.33655684395633075030326055610484309e-06,3.39962378808253849066647950867068709e-04
misc/Erdos991,1.37721356435766000766681522665808976e-01,1.37721236971934964453304083311149680e-01,1.37720590180545320291289545200330922e-01
misc/Erdos992,3.22054991941500543388907690369208224e-02,3.22050185021673625723999728349780132e-02,3.22119191867946453410528579668520678e-02
misc/FA,7.50425688534057230641043224128905465e-06,3.62614978180068254218439835742340828e-06,1.94921605349267675021613112203731607e-04
misc/Franz1,1.49687736342899549971545509972117897e-05,3.28925979326687109591520011518400264e-06,1.82528291688808067528149986812876173e-05
misc/Franz10,4.68805235257111617692618397261338218e-05,6.87409224199941855233323158771928005e-06,2.22020709972815518777726507418669360e-03
misc/Franz2,1.36985761905912700052167281502949357e-05,4.99431633591238266757683077631165199e-06,3.43388434423379037495452320096736825e-04
misc/Franz3,3.39085480243107678599550182353562530e-05,1.85310930261544954373374190530103448e-05,9.64861521077838013911003733846884840e-04
misc/Franz4,2.04788999816009254202718271813462393e-05,1.26405003580529661048515903246866027e-05,7.38743299621174545411473779660465643e-04
misc/Franz5,3.36305360414582144162009048112862443e-06,1.88787736341732171536953083443342018e-06,8.49957054006434400320014078271986254e-06
misc/Franz6,3.58528034579659846849758140943079301e-06,1.53050183979800037530001298527520932e-06,1.25300340546229704888152527127516135e-04
misc/Franz7,6.08773027473631985423762406376559212e-06,3.95782781448079327754158104210987297e-06,2.12455426039673389750283291454183521e-04
misc/Franz8,3.97048933096713190790494007149852113e-06,5.27750832354493640010738718575719338e-03,1.44357575183993919894590308131191953e-04
misc/Franz9,2.95817959763144768571409669579586212e-05,4.59846146749998145357314866238775785e-06,4.57965745583623682397026053736167269e-04
misc/G1,3.87765474648520726410613806535489129e-06,1.89519554668894806744443180383196593e-06,6.03699804842840798488632622206597427e-04
misc/G10,7.26421730728477309648917346460208963e-06,6.42934300614882589979988855378214092e-06,3.38589666774694923344801102338596921e-04
misc/G11,5.78083931934679192533416185187461746e-06,1.75518144714047533590670624191785596e-06,5.11856801277913713074337512468460579e-05
misc/G12,5.72576723022017246622673276313394345e-06,2.48382544652134834087130816663209585e-06,3.13305758393299855980940989854236609e-05
misc/G13,7.72123295720779715918979705544593282e-06,2.40164494380271336185844365452885383e-06,6.56657179854067887802994806311725349e-05
misc/G14,8.78732171959314594149565918261112252e-06,3.15316892242408956400864064971899327e-06,8.26060185928825801313472863322488869e-04
misc/G15,9.93235693155126829157525921741975044e-06,5.59016536893993854215442281776341199e-06,1.39932063994280024862254695527729195e-03
misc/G16,1.00546200099956415022037235353402224e-05,3.39857177912761451377558693256341950e-06,3.27749742142945266664332374579553421e-04
misc/G17,6.26770946646124804636329179057547642e-06,4.99947744806921322906639849115935168e-06,5.93038765207606314870883692996355644e-04
misc/G18,1.10371405977469687006891647835449513e-05,4.00974173286701546463696008543865034e-06,2.29335542888997140364743804505608174e-05
misc/G19,1.05557570232604304407702972704713583e-05,2.53477861658975022253072934629020345e-06,3.83343698833525326710976813388372727e-05
misc/G2,5.86418344006219170599305557140383931e-06,2.00572230376802315325723444183939167e-06,5.13677097250364206212182173967752700e-04
misc/G20,7.23066750307496155845887883769859307e-06,2.47821559927291738886675768358721921e-06,4.40921576065189383646019141877350289e-05
misc/G21,1.03129902315932198862306805546120045e-05,1.57383003775161068639950946556104623e-06,1.23883198723206797525022186720465746e-05
misc/G22,4.95976718199798793548288789230622186e-06,3.27974811545083140773636745099262679e-06,8.69357361128889599589023791013746057e-04
misc/G23,1.17597893127659249386320963278218056e-05,2.53469919974048612146048777032898181e-06,4.05737166452087921390287096357567855e-03
misc/G24,8.01467621772990149432644104579761917e-06,6.49909205058398575663971952399533623e-06,6.71511153718897175342256149919046212e-04
misc/G25,6.65418074302647514438029709305736175e-06,2.12872764686606415312283812334457223e-06,8.57359843737367172932895436441219241e-04
misc/G26,7.26152040995823794159617534751063602e-06,5.40692556777526916637161251594396854e-06,4.30880692622034468189926007381488324e-04
misc/G27,1.30772706413026706326483942681959236e-05,5.98421772305383633807211501705108274e-06,4.89070023689044320247581442289596339e-04
misc/G28,1.81712787068564252016704966021342760e-05,4.62082802186673250514972412685583595e-06,3.98071335829449156700324689285898166e-05
misc/G29,1.30890231145411235107258942005977450e-05,4.76676286661364213385764506966940087e-06,3.42693172300647489788838314929380070e-05
misc/G3,4.83354543105577712241617394949106423e-06,2.95139236301337899535690247148983948e-06,5.32430388703997449498083560183243555e-04
misc/G30,1.18603361944730632965746124386826243e-05,5.96326978985448888833611674422043386e-06,2.41071647560953505013661891867874988e-05
misc/G31,1.73677066284225977113191190572625233e-05,2.93719587537587260797745998063858960e-06,1.10052883969005168449393875153663573e-05
misc/G32,7.68067428368476401030924090393722311e-06,2.12483507280865063046356225510643163e-06,6.41678056490013432837259149889739478e-04
misc/G33,6.30375343652674667659170199814144821e-06,3.35907353495216292754834632137109302e-06,4.47029315718254399816504875643084762e-04
misc/G34,7.75643463755084984345729302588123992e-06,2.24141001133573735033110078130694686e-06,1.15294298019856357872374042445656891e-05
misc/G35,9.40296886969257306338078668440139482e-06,4.47257513950585757718362245681192724e-06,5.81896710535426532144999270198114339e-04
misc/G36,6.74724012051497312449666319317792460e-06,3.97792385331808796620101626927754950e-06,8.90118514347974143882593039595348007e-04
misc/G37,6.16862621910188394591373681190592393e-06,8.87821958880265964080730590665064206e-06,2.31640726659590540383572454524292045e-03
misc/G38,6.14076500418273074023575796369809380e-06,3.88427339994158034235525225795139365e-06,8.37909187243483541355982706574923862e-04
misc/G39,1.02334202629759933447273993633733860e-05,5.67011281316053575411906789814361712e-06,5.50149271279241674541508763059479388e-05
misc/G4,5.34800327680241276321091120253875410e-06,2.64248473970583359949282207623107888e-06,8.13949234565844753316892743587188715e-04
misc/G40,1.29862615560928718912564713176316556e-05,4.97626571171796130467694114136450771e-06,3.70250565229492758666614009828385313e-05
misc/G41,1.72564343321072837797268434893382377e-05,1.88805066041031340988702730366042078e-06,2.49314630378102325658576699527146649e-05
misc/G42,1.88793186508977734848703995333706856e-05,2.90968249236285269659312134342868642e-06,3.11914125188479948327631401432851551e-05
misc/G43,4.86976620157985773315450716104545272e-06,3.41063422395950318078595372866908987e-06,6.96881919399095370880727310344558757e-04
misc/G44,8.95548809579093023275765408748496848e-06,4.33816616429082822691107300147581768e-06,9.48761103328718463979361451323504241e-04
misc/G45,5.45445180576933258511943221226404429e-06,2.06820433334008877198906861943675491e-06,3.95613607024033209673074557899908315e-04
misc/G46,6.12678077561681396450439196012580529e-06,3.66114365114394708160267725798045741e-06,4.35022821298192649095890654973341024e-04
misc/G47,6.32567028969087416368909944527154188e-06,3.23874374146468605992066351413075543e-06,3.11160896164973933549785735762647787e-04
misc/G48,5.78556868862788542369280684229616131e-03,5.79024323425979456732839522011593012e-03,5.81816657933632267272627855194591163e-03
misc/G49,1.27016562310868781181880604980323297e-05,5.49850668655628740887627019221834922e-06,1.61032940763571975185647330945921836e-03
misc/G5,4.41555186364407638351424167185558426e-06,1.77624483051273588809609161620396967e-06,7.99478899726846888298273494904411283e-04
misc/G50,1.28712024396008073865593556409662567e-02,1.28781438351604153354122092050234903e-02,1.27089883039403595439591691282483783e-02
misc/G51,9.24081387916115839913067021742696061e-06,3.41562933068320042727938953194712609e-06,9.90776052510961541544048464017867388e-04
misc/G52,6.15635496737604714736021911054644619e-06,5.37644906850216548291472669028181006e-06,1.31189936139231113728390110815317631e-03
misc/G53,5.90787361845868870881386207065969651e-06,5.07086701895126561528514407305192585e-06,1.79654401915166589947882220638997372e-03
misc/G54,8.08334588639200601801023598183992210e-06,5.37954132052781728698071677937746700e-06,7.85028624658736342905146501439074627e-04
misc/G55,9.38036466407876395831437008528192114e-06,7.32691765590790624395808500114765864e-06,3.14175599690811939909338929273639290e-03
misc/G56,1.36540627367403208060082764906527167e-05,2.39672340043410493653285850209211146e-06,1.08914343434104448007006486478848122e-05
misc/G57,5.83659782959157884242025985593083662e-06,2.81792907839468726282178556535736533e-06,1.46686280388142756671631755569298084e-04
misc/G58,5.37319611173448662972893761824282125e-06,7.99029599295705091093756535446784401e-06,1.20008021614456855101508491513222351e-03
misc/G59,1.31961456241345587653835569158088151e-05,5.26612758824478132501427344349596110e-06,4.78836873857719479204669938017406364e-05
misc/G6,1.65411608856828452412697539415573531e-05,3.11835758136063614584147987124949368e-06,6.68098969294194598474345071445421869e-06
misc/G60,1.15690758115233728954223165529621094e-05,2.96650770189180488626101637439190918e-06,1.29724421774657527947093103838318238e-03
misc/G61,1.58682484376772531071031352961790909e-05,4.69060199396873996612669580357041369e-06,2.82533570027108566627093427595899515e-04
misc/G62,1.21014033420534150985803132411231068e-05,4.87808990506999883618464856831993989e-06,4.89314907527900038762662622920100896e-04
misc/G63,-Inf,-Inf,-Inf
misc/G64,2.08513898557762847477316264127226925e-05,4.55338890295633262842110676648761962e-06,4.47963135009978131315796794680897961e-05
misc/G65,1.21105510811618867613813025776567851e-05,5.46574475777766522126290840934462662e-06,2.43620793206606320323350025519399453e-04
misc/G66,9.55603506113114162202159680863709168e-06,3.04536933831835136038954900673377314e-06,6.20021370829908265345093734230733094e-04
misc/G67,8.53623981394672978402610367161525380e-06,5.29127759138441306130526381696119354e-06,8.29770019605488430906984919819034354e-04
misc/G7,1.46596107360248868901904275051506983e-05,3.15934662071191753636193197676704753e-06,1.03978410838096215252885187070669541e-04
misc/G8,1.49983007772519120113078119902566850e-05,2.18890177449919412503099612557743977e-06,3.03784546925981801343555108339196683e-05
misc/G9,2.02509947607341224274498459565373777e-05,4.27559294332918236220270418883412928e-06,2.63886417063831930391699725347921250e-05
misc/GD00_a,6.01443246349782063260456662766532690e-06,4.49066978934077747558649982547150654e-06,2.50190229541348520645719402358944081e-04
misc/GD00_c,7.88020366589340618439800338906564392e-06,3.99343091106864868003340574870233789e-06,6.25621952700550901956620873830723527e-04
misc/GD01_b,1.18276719918114409589559481835363595e-06,4.35394391572668475135831903114446380e-07,4.64170761705919245004848879911991590e-07
misc/GD01_c,2.77342050714519362807727037317968528e-06,1.14446480020892041921350734360518120e-06,3.70876663326914492092250006975932145e-05
misc/GD02_a,1.99213217391504497130011552601768206e-06,6.71117371631296692920340502304419656e-07,3.74211226843512895701684018029943460e-07
misc/GD02_b,1.51162429021731810508986728143341299e-02,1.51151755439681785787916384226861824e-02,1.50360748389591783381379180527156432e-02
misc/GD06_Java,6.10996852260867714374739926201746448e-06,3.05329496592558614042948322065435610e-06,2.36444844646033838970182922673736124e-05
misc/GD06_theory,1.94452873579027220246666867577892323e-01,9.07706553246141353819008932584169306e-01,1.27364815040530074138545041937685060e-02
misc/GD95_a,3.15031873617446666860542525931566057e-06,1.50980021881754947873982051678925222e-06,2.21945744512652158581693893386832961e-06
misc/GD95_b,3.64204078501961811692697807410412706e-06,2.46725800622326711760417563022932210e-06,7.07527613719746645470278179813985523e-06
misc/GD95_c,4.16278381847068772078773885893529416e-06,1.86242769610971856625654009650666160e-06,8.77834203632365436801427772035752510e-05
misc/GD96_a,6.28273125979801999296863135799100379e-06,7.19902769182625766903181999444777995e-06,1.41931138180000876078740797950208278e-03
misc/GD96_b,4.87096250366579423784301933571737186e-06,6.60158913395164731694958791855759454e-07,3.09596172226836569079491650490906136e-06
misc/GD96_c,4.40664023607142034791277238140912316e-06,1.11549600460694805518076843589083557e-06,7.80095980979379129829687072220274588e-06
misc/GD96_d,2.96581386961856397489825894529920882e-06,1.44329762575171092705912434382194871e-06,1.48344325953080329537521072527238585e-05
misc/GD97_a,4.93240633262398859381736378237445661e-06,1.24582002817343775361267292433734442e-06,3.81736992250246135562122339899934130e-06
misc/GD97_b,3.77594940656519295422926463709982587e-06,1.33796181624940173109115092242272969e-06,3.83321771990680384039087630844084259e-06
misc/GD97_c,9.57845501660699505523501531189843730e-06,2.75153245763314266762484928486950249e-06,7.73184354768850160227953447172209229e-04
misc/GD98_a,1.34862074568804990043365043650612903e-06,2.63159643406613537227719535387583321e-07,2.22807113252191521368095503238493684e-05
misc/GD98_b,6.11041722008299292021179763823209525e-03,6.11277779578172029912618050087283263e-03,6.11165582142829428380751558052398544e-03
misc/GD98_c,4.35457401665278802823441707948551031e-01,4.35459122957093953427189450014206992e-01,4.35456975163230288433832720219641808e-01
misc/GD99_b,4.37142807632319380660262556420010925e-01,4.37142425456343103993962989922056809e-01,4.37145328299443787788990293803066590e-01
misc/GD99_c,8.52082125158759973192811258397975894e-06,2.88033437148537959032172571485701312e-06,5.84082506825728654746234307434000708e-05
misc/GL6_D_10,9.66780799064345887599772799364819331e-06,2.63644967276651032151206690024713965e-06,1.58290694148812921919325971986174130e-05
misc/GL6_D_6,1.29319989442271164613867672830634357e-05,3.36783728248223757229516514689608344e-06,2.82262607113587535760625476346696461e-05
misc/GL6_D_7,1.43888665743201409147614538127923236e-05,3.71296127675875292055316608405674620e-06,5.41585235860263052436335840420831734e-05
misc/GL6_D_8,1.03572681671056765429428360365706160e-05,4.37097015932820888106934594366748234e-06,1.59973896436317973019710522850772490e-05
misc/GL6_D_9,1.54209140485126364425005211283999679e-05,4.36776543787866987052537379375544667e-06,7.74360742142390910459064505374806378e-06
misc/GL7d10,1.78991072513521543231813072536546939e-07,1.77138187349668231813072536546938633e-10,3.31616667830409347521497285198451336e-08
misc/GL7d11,7.60358755537306741133819111976070484e-06,2.99705967480487099100078026847363094e-06,3.33539223080930436937522493799303791e-05
misc/GL7d12,1.76826459456696336006841058767547789e-05,6.65921840423909006514021465398698922e-06,2.25249284604173154162003604509879883e-04
misc/GL7d25,2.67799194515612037242662485107932159e-05,6.76490233403558877773978695598264643e-06,5.68021647767789137676274080941500126e-04
misc/GL7d26,1.67620172168973437112419463309558290e-05,6.02074098597210437920094332994898091e-06,8.09698382137803998950145361802071832e-05
misc/GlossGT,6.67996644192829858665497811521552824e-06,2.27150576854724857990780998714251926e-06,4.56577251791070289506225118884088590e-05
misc/Hamrle1,4.26521320923456978197741593977486903e-06,1.08088270472160791060780267263718246e-06,1.81872349183474961940335363943135014e-05
misc/Hamrle2,3.07974877885138394287896980990417576e+04,4.29248631355224407945003245657656929e+02,1.48469673475244920914093132446885391e+04
misc/Harvard500,4.13901593171293664768136731413385806e-06,2.05257366389245679075538437534110536e-06,1.41584232719264947614229334080369354e-05
misc/IG5-10,3.58721756120878431386703850453989169e-06,1.74313013878023159543328187288673112e-06,2.00732008692339021139412180415215667e-05
misc/IG5-11,4.73522741723990200044287199080974890e-06,1.86927099591619861525928765235795649e-06,4.28340676297947189154857163490759182e-05
misc/IG5-12,5.48103320895217438938673922831728523e-06,1.55686134925239869148601943134682220e-06,1.15336187804841826093454735817209972e-05
misc/IG5-13,4.71281581501525032050363982486011979e-06,2.03373219680810932903054792465646658e-06,3.71709974645207144842357406303674005e-04
misc/IG5-14,7.25824495815054805135337276289339652e-06,1.72642212520645180273533275566288176e-06,1.15215652145800017566302128272157457e-04
misc/IG5-6,5.31115236721733052963442923163212876e-06,1.58998134495095270315786165689937697e-06,3.45317115840241306100526903696665687e-05
misc/IG5-7,4.01148741765340208249739852560273811e-06,1.31028442568526854136382029476169758e-06,9.76204126146207836369071491365767716e-06
misc/IG5-8,6.61004947565436672131221838649577501e-06,1.23459959829101184062260046755193364e-06,2.19951653384115466086116910804996255e-05
misc/IG5-9,4.51053019300106273145995997586400147e-06,1.17630052845051845146207635385568365e-06,1.54490207318788900190708836991123295e-05
misc/Journals,2.46702717495980060210855562936175141e-06,9.87043685692874026346436426341430577e-07,1.40031905532348113871052745991531273e-04
misc/Kaufhold,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Kohonen,6.82678411193799362410471695135819906e-02,1.48784351413449314217360180666502527e-01,6.82680868909393756437406414561758214e-02
misc/L,8.77505261416771418307104659740393883e-06,8.47000303452472690996789650610139812e-06,2.85080857357664243635680736033556602e-03
misc/L-9,-Inf,-Inf,-Inf
misc/LF10,2.17693989000901369428218906902407234e-07,1.40671251860393776871097660716371807e-07,7.36431070270135312634637199208427030e-08
misc/LF10000,-Inf,-Inf,-Inf
misc/LFAT5,5.93465586758548518424144330416787237e-07,2.78450899095561787318158150994900534e-07,7.21070683772077595736819994536594273e-04
misc/LFAT5000,-Inf,-Inf,-Inf
misc/Lederberg,5.21747825473826649851003895668191508e-02,9.09057686567380741938539173605911665e-02,5.38444356298018500210538373867741767e-05
misc/M10PI_n,5.97771383503697961714351547818676074e-08,9.84499094851079626483087135859504455e-08,7.82108537330745485300659133425455723e-04
misc/M10PI_n1,0.00000000000000000000000000000000000e+00,1.82501207499442852899229830109021905e-08,0.00000000000000000000000000000000000e+00
misc/M20PI_n,0.00000000000000000000000000000000000e+00,1.97123833825036182291926127198283404e-08,0.00000000000000000000000000000000000e+00
misc/M20PI_n1,0.00000000000000000000000000000000000e+00,1.49011611938476562500000000000000000e-08,0.00000000000000000000000000000000000e+00
misc/M40PI_n,0.00000000000000000000000000000000000e+00,7.45058059692382812500000000000000000e-09,0.00000000000000000000000000000000000e+00
misc/M40PI_n1,0.00000000000000000000000000000000000e+00,1.05367121277235079467422420100100188e-08,0.00000000000000000000000000000000000e+00
misc/M80PI_n1,0.00000000000000000000000000000000000e+00,1.05367121277235079467422420100100188e-08,0.00000000000000000000000000000000000e+00
misc/Maragal_1,1.90445156337808904784874594636076407e-06,7.00179490029157507049539642515246415e-07,2.15313721498140292766258758497013105e-06
misc/Maragal_2,2.43427100750121781694365310701814637e-05,1.61012057014852871944030940428932286e-05,3.25709556876565203241920368997069054e-04
misc/Maragal_3,5.74463179500910291051146615255515239e-05,8.38171241621839789929663825750114877e-06,6.22228125388583752696557966362360128e-05
misc/Maragal_4,2.25261949960832120679431507631500109e-05,1.82626606409024356365587677553473525e-05,1.43089379174334275240291282677794452e-04
misc/Muu,-Inf,-Inf,-Inf
misc/NotreDame_yeast,4.37187567018870074713040761752042644e-02,4.37073995589132360401926920032700553e-02,5.07793252215267633657134501442823007e-02
misc/ODLIS,8.25028407476185146614763013868339280e-06,1.51757300698876868629049824012458183e-06,2.13199416863937688075936663572049855e-04
misc/Oregon-1,5.75243209668817274235483348571063710e-06,3.85948500928124590344982658049154595e-06,9.48876906212053567709279059328461608e-04
misc/Oregon-2,5.70926869841304805539929855496843241e-06,2.41699297465876466849376615410639131e-06,2.79656906700048014891371423934552350e-04
misc/PGPgiantcompo,1.49484103384862869235606110384956675e-05,9.56353314499903857176523623361104769e-06,3.02930517674268861779227500183278806e-03
misc/Pd,-Inf,-Inf,-Inf
misc/Pd_rhs,-Inf,-Inf,-Inf
misc/QRpivot,2.76874793019785705858637119671458811e-05,5.80716694453349797333707792140178143e-06,6.82128448127128706776609961949109778e-05
misc/Ragusa16,1.35073581675991092961144477932461377e-06,7.62143138652238290866145356260684525e-07,1.12997138906209713503513654180011755e-04
misc/Ragusa18,3.15137795340475684729724208062988661e-06,7.38338803196381892668068136578231902e-07,2.03607211347555568629523412456612132e-05
misc/Roget,2.21348829459125508024664837081751131e-01,1.72730078719677019366691484801498941e-01,1.72744250280233495023312880955408744e-01
misc/S10PI_n,5.97771383503697961714351547818676074e-08,9.76004673345992606680473626620204695e-08,7.82108537330745485300659133425455723e-04
misc/S10PI_n1,0.00000000000000000000000000000000000e+00,1.66600046865626401931730931157713854e-08,0.00000000000000000000000000000000000e+00
misc/S20PI_n,0.00000000000000000000000000000000000e+00,1.49011611938476562500000000000000000e-08,0.00000000000000000000000000000000000e+00
misc/S20PI_n1,0.00000000000000000000000000000000000e+00,1.05367121277235079467422420100100188e-08,0.00000000000000000000000000000000000e+00
misc/S40PI_n,0.00000000000000000000000000000000000e+00,1.29047841397589243466216798238893771e-08,0.00000000000000000000000000000000000e+00
misc/S40PI_n1,0.00000000000000000000000000000000000e+00,1.29047841397589243466216798238893771e-08,0.00000000000000000000000000000000000e+00
misc/S80PI_n,0.00000000000000000000000000000000000e+00,1.05367121277235079467422420100100188e-08,0.00000000000000000000000000000000000e+00
misc/S80PI_n1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Sandi_authors,4.63447187660654040425783773584602742e-06,1.08539029472610741846953032405574543e-06,6.21893029538727378129784247660084226e-06
misc/Sandi_sandi,7.96245758386853239305597879806978510e-06,2.27334752285657972035730398326755476e-06,3.48124113580592080634952544717946728e-05
misc/SciMet,7.99488914735139380931855666902089384e-06,1.14945628289991427792713822843041129e-01,1.14925503577387589428181351409203054e-01
misc/Si2,-Inf,-Inf,-Inf
misc/SiH4,-Inf,-Inf,-Inf
misc/Sieber,4.86103203082412951880360645712785638e-03,2.01086550195885769604330701037704038e-03,2.11749643327168069743061450530436165e-03
misc/SmaGri,5.17257233942144275423416141574282736e-06,2.58550091387505660105859827932573509e-06,7.23484069927755450552532348395890415e-05
misc/SmallW,4.85202898607024480557976587535642694e-06,2.53377055846022601415671255876395879e-06,2.36220371795468789319973441798797623e-05
misc/TF10,4.46207959484639906867402162754933297e-06,1.83334342525650077780798306835026875e-06,1.06166426783532158495972931444576768e-05
misc/TF11,4.02614104870285040722524200080105797e-06,3.03333552213190494433318717223648040e-06,2.89601883917704043641740026929247336e-05
misc/TF12,3.82290890733918124943948206391382755e-06,6.60217158073217506012213777332863104e-07,1.73852494086316985161138811773239339e-05
misc/TF13,4.51727117652143945883019228582773139e-06,1.97284098092321146492539257919591488e-06,1.47636109117890680374676641454175634e-05
misc/TF14,9.08016134318627734561929301531563670e-06,2.78501681174713031007804859923423212e-06,1.88641867619389445796332177793743533e-04
misc/TF15,3.74474630108842373095930990049096151e-06,2.40280697217584210947969575926660806e-06,5.12938518521124304645321399783289056e-05
misc/TS,2.63656109808938130824178861645853193e+06,2.63657309800347226422091526378551066e+06,1.31753638601587921183956655198253759e+06
misc/TSOPF_FS_b9_c1,8.39815640591239186531754066013882059e-03,4.52774763633207401432074219322523196e-03,4.12281084519447284107873297245530674e-03
misc/TSOPF_FS_b9_c6,5.75517823798193367840422482546603656e+05,1.32274744004990750671009583624434992e+06,1.98244694395210711320565737864883800e+07
misc/TSOPF_RS_b9_c6,7.16856695083163263997381395135413729e-06,4.27652908717964089905586237526155572e-06,4.27651610673817877922050004676260831e-06
misc/Trec10,2.48135972670262942607407238309470527e-06,1.92424624172064455153765257217766957e-06,8.08939166480881693580921497163459964e-05
misc/Trec11,3.74232049749939439906129458768940279e-06,2.08575311729305407256640922558738107e-06,2.97464906454549477598345900193471669e-05
misc/Trec12,3.38010347011681536199465828363460213e-06,1.11829631705798480146452143567363354e-06,3.33816295496744124715766291395752421e-05
misc/Trec6,8.56096715174765940122643752192576918e-07,4.35754982716945366445846184518506933e-07,4.91570923140125248186290712558188374e-06
misc/Trec7,2.92968290101483106342018705181456192e-06,5.87525499739113789807775782300580973e-07,6.80541704866601143410994666715311814e-06
misc/Trec8,3.48593437328940597076229390984539233e-06,2.21520137655750604840138528495081079e-06,3.89773985812195667876331113584721725e-05
misc/Trec9,4.08974332894779926663348798909246084e-06,2.29825839423926390886215427217901051e-06,3.01398762101214131624004530636383305e-05
misc/Trefethen_150,5.98390719164240442338277823345156597e-07,4.18360679656175040967108469277943567e-07,1.27939083806260991833085971575315549e-06
misc/Trefethen_20,8.58475108933685328499460838458334056e-07,1.72641167943060094083196741113958339e-07,8.69124941156260084330681383349269859e-07
misc/Trefethen_200,1.01983313708826805011857356154557895e-06,3.86015383411678742117585802992619912e-07,8.95181944200788229693238796571919849e-07
misc/Trefethen_2000,1.05977731062568697854800461524272132e-06,6.27727919838749602850835731488285486e-07,8.14312058071293037236367492294325825e-07
misc/Trefethen_200b,9.21916171571130266168916763819440370e-07,3.11481077663580068364386708621219768e-07,1.13464067509291972530207203974783030e-06
misc/Trefethen_20b,3.08543756308196634473463442465735868e-07,3.38767449732570219080102133594621833e-07,1.17799739082790226697671808546994291e-06
misc/Trefethen_300,9.10144905457919935790580319781745470e-07,3.71352179904725295275077084289169636e-07,4.84970277886270124110909964501945612e-07
misc/Trefethen_500,9.15146966692451970558853651260776088e-07,5.29118102822836716984580442792347502e-07,6.12494336766337601027011159821431799e-07
misc/Trefethen_700,5.90221443483609174721878068641280168e-07,5.74854169822388739354984837004096707e-07,1.16226797001943306931451227215514372e-06
misc/USAir97,5.89982028211853470363625376007341049e-06,1.95078489643773129111878402359891285e-06,9.38991486918166307416470808700987590e-06
misc/USpowerGrid,1.56818874668907447348040036287932047e-05,9.57482978342602435330051780712742803e-06,1.47314139289803352663662462986324163e-03
misc/aa01,5.45280240230792467354419376893753128e-06,2.21572295262173775970652852463120532e-06,4.05452448551851444693621605114807131e-05
misc/aa03,1.03009517869848143767840610548769616e-05,2.06157818733682432161988858380988728e-06,1.08106754617831683173235987229781527e-03
misc/aa3,1.03009517869848143767840610548769616e-05,2.06157818733682432161988858380988728e-06,1.08106754617831683173235987229781527e-03
misc/aa4,7.60166941219070443068700048394059776e-06,4.90989006577715827863796063873454723e-06,1.41677510780186820737703705731319542e-04
misc/aa5,7.02270052470922643841276631492305245e-06,2.96002528564961468059149676086920385e-06,1.84705792930959202111644380690372716e-04
misc/aa6,4.86177871314685011763892672581653475e-06,2.13118754708940731700294729504162341e-06,1.64478354172738637850812745444824154e-05
misc/abb313,2.78680642642575472909937485433087733e-06,1.74579491294092137539078063826501606e-06,6.96108993625137279327599483633875494e-06
misc/abtaha1,8.75895896321729572609643828844214256e-06,2.59255987272550395954543134753414072e-06,1.05143087590767405033225289711184525e-05
misc/abtaha2,1.15797167832259286482294246682182452e-05,5.39441118720712069122400825207266986e-06,2.01947244739856245893933926013922577e-04
misc/add20,-Inf,-Inf,-Inf
misc/add32,-Inf,-Inf,-Inf
misc/adder_dcop_01,-Inf,-Inf,-Inf
misc/adder_dcop_02,-Inf,-Inf,-Inf
misc/adder_dcop_03,-Inf,-Inf,-Inf
misc/adder_dcop_04,-Inf,-Inf,-Inf
misc/adder_dcop_05,-Inf,-Inf,-Inf
misc/adder_dcop_06,-Inf,-Inf,-Inf
misc/adder_dcop_07,-Inf,-Inf,-Inf
misc/adder_dcop_08,-Inf,-Inf,-Inf
misc/adder_dcop_09,-Inf,-Inf,-Inf
misc/adder_dcop_10,-Inf,-Inf,-Inf
misc/adder_dcop_11,-Inf,-Inf,-Inf
misc/adder_dcop_12,-Inf,-Inf,-Inf
misc/adder_dcop_13,-Inf,-Inf,-Inf
misc/adder_dcop_14,-Inf,-Inf,-Inf
misc/adder_dcop_15,-Inf,-Inf,-Inf
misc/adder_dcop_16,-Inf,-Inf,-Inf
misc/adder_dcop_17,-Inf,-Inf,-Inf
misc/adder_dcop_18,-Inf,-Inf,-Inf
misc/adder_dcop_19,-Inf,-Inf,-Inf
misc/adder_dcop_20,-Inf,-Inf,-Inf
misc/adder_dcop_21,-Inf,-Inf,-Inf
misc/adder_dcop_22,-Inf,-Inf,-Inf
misc/adder_dcop_23,-Inf,-Inf,-Inf
misc/adder_dcop_24,-Inf,-Inf,-Inf
misc/adder_dcop_25,-Inf,-Inf,-Inf
misc/adder_dcop_26,-Inf,-Inf,-Inf
misc/adder_dcop_27,-Inf,-Inf,-Inf
misc/adder_dcop_28,-Inf,-Inf,-Inf
misc/adder_dcop_29,-Inf,-Inf,-Inf
misc/adder_dcop_30,-Inf,-Inf,-Inf
misc/adder_dcop_31,-Inf,-Inf,-Inf
misc/adder_dcop_32,-Inf,-Inf,-Inf
misc/adder_dcop_33,-Inf,-Inf,-Inf
misc/adder_dcop_34,-Inf,-Inf,-Inf
misc/adder_dcop_35,-Inf,-Inf,-Inf
misc/adder_dcop_36,-Inf,-Inf,-Inf
misc/adder_dcop_37,-Inf,-Inf,-Inf
misc/adder_dcop_38,-Inf,-Inf,-Inf
misc/adder_dcop_39,-Inf,-Inf,-Inf
misc/adder_dcop_40,-Inf,-Inf,-Inf
misc/adder_dcop_41,-Inf,-Inf,-Inf
misc/adder_dcop_42,-Inf,-Inf,-Inf
misc/adder_dcop_43,-Inf,-Inf,-Inf
misc/adder_dcop_44,-Inf,-Inf,-Inf
misc/adder_dcop_45,-Inf,-Inf,-Inf
misc/adder_dcop_46,-Inf,-Inf,-Inf
misc/adder_dcop_47,-Inf,-Inf,-Inf
misc/adder_dcop_48,-Inf,-Inf,-Inf
misc/adder_dcop_49,-Inf,-Inf,-Inf
misc/adder_dcop_50,-Inf,-Inf,-Inf
misc/adder_dcop_51,-Inf,-Inf,-Inf
misc/adder_dcop_52,-Inf,-Inf,-Inf
misc/adder_dcop_53,-Inf,-Inf,-Inf
misc/adder_dcop_54,-Inf,-Inf,-Inf
misc/adder_dcop_55,-Inf,-Inf,-Inf
misc/adder_dcop_56,-Inf,-Inf,-Inf
misc/adder_dcop_57,-Inf,-Inf,-Inf
misc/adder_dcop_58,-Inf,-Inf,-Inf
misc/adder_dcop_59,-Inf,-Inf,-Inf
misc/adder_dcop_60,-Inf,-Inf,-Inf
misc/adder_dcop_61,-Inf,-Inf,-Inf
misc/adder_dcop_62,-Inf,-Inf,-Inf
misc/adder_dcop_63,-Inf,-Inf,-Inf
misc/adder_dcop_64,-Inf,-Inf,-Inf
misc/adder_dcop_65,-Inf,-Inf,-Inf
misc/adder_dcop_66,-Inf,-Inf,-Inf
misc/adder_dcop_67,-Inf,-Inf,-Inf
misc/adder_dcop_68,-Inf,-Inf,-Inf
misc/adder_dcop_69,-Inf,-Inf,-Inf
misc/adder_trans_01,-Inf,-Inf,-Inf
misc/adder_trans_02,-Inf,-Inf,-Inf
misc/adjnoun,4.26463570273485157151532749687912909e-06,1.45798789586970367950123751065328501e-06,4.47668470315611342495906536001649831e-05
misc/adjnoun_adjacency,2.84466695291212311234683626937903489e-06,1.05004555822888075717226669281712395e-06,6.27934477846501193597592391039194489e-05
misc/advogato,1.41265394520307319816463452410789291e-01,3.38752873432744995335335482779908923e-01,2.49907672701710251816004941065797789e-01
misc/aft01,-Inf,-Inf,-Inf
misc/air02,5.53254309759188013178507542680118296e-06,1.57532379231513467864672902269428135e-06,3.54715109134199928075561054909343683e-05
misc/air03,5.71646300232301185720827566372733204e-06,2.26933851257159774780714382409301794e-06,8.41232189202706820622942945608207118e-05
misc/air04,5.45280240230792467354419376893753128e-06,2.21572295262173775970652852463120532e-06,4.05452448551851444693621605114807131e-05
misc/air05,7.60166941219070443068700048394059776e-06,4.90989006577715827863796063873454723e-06,1.41677510780186820737703705731319542e-04
misc/air06,1.03009517869848143767840610548769616e-05,2.06157818733682432161988858380988728e-06,1.08106754617831683173235987229781527e-03
misc/aircraft,-Inf,-Inf,-Inf
misc/airfoil1,8.46410310088646782712656663791009516e-06,4.81546182138358903754136465315820680e-06,1.77270924168693627707004369814212069e-03
misc/airfoil1_dual,-Inf,-Inf,-Inf
misc/arc130,1.73871795133417787189370966094431027e+00,1.73871733154887312439986092480666745e+00,1.16046193765251442276540548024159527e+00
misc/arenas-jazz,5.23667090242196843048386111517762751e-06,1.53726908904286444390967539627691899e-06,1.69828036969160401629468699788501001e-05
misc/arenas-meta,8.67175881683955887443394195153926264e-06,1.64518600574480014285426709814818978e-06,1.23820317988967205688261505032788769e-04
misc/arenas-pgp,1.75957577688705821802914987951791821e-05,1.03798088264373305902095198548072784e-05,1.01218337347251597056725587847844605e-03
misc/as-22july06,1.13302804343581121189135285837366837e-05,4.07647227297915712218481323573675312e-06,5.84643441067093752416343457260169677e-04
misc/as-735,5.52519521817578329954329572187882603e-06,3.59316528833506808628624147650153502e-06,2.13770245618426300723759381444377085e-04
misc/as-caida,1.60183004498809772517342367873202219e-05,5.61191353157729330972328084625904560e-06,1.62274538689598099510702563670246316e-03
misc/as-caida20071105,1.52665368740797812031466335745207058e-05,1.10530286403805922098634019667223455e-05,5.71624146292593834581136252216635207e-04
misc/as20000102,9.72417925089397355718849568834170149e-06,4.66415530279429447464137966872417475e-06,8.23104624962800234315872449843614787e-04
misc/ash219,6.01111624335159419506215085866722849e-06,1.89550670672684290346489679458472918e-06,8.23019286402717004735003066891681076e-06
misc/ash292,6.10487499467291983354666271810458015e-06,2.67045067002454796898468491802545366e-06,3.05545691907138429028809318284078960e-04
misc/ash331,7.66886982103333510527148297698112301e-06,3.68367988076807985043165950245642395e-06,6.94193660424379708883271198132122928e-06
misc/ash608,5.48090068050272830365435935014937210e-06,2.07673745613995236622836146832152713e-06,2.00850614369654952571952794529312335e-04
misc/ash85,6.12709768124749823638578963890384770e-06,2.67421769058845223037893007389820970e-06,1.10573678153058645174057076760748582e-05
misc/ash958,4.50139316903228977146352850761028776e-06,1.45757137391799317664230719639274717e-06,1.65019433264545828577404533395127565e-04
misc/astro-ph,1.00058193598606507811575567515763015e-01,1.00058224579909046872534217631439275e-01,1.00169601005268155167787374102491068e-01
misc/aug2d,0.00000000000000000000000000000000000e+00,1.05367121277235079467422420100100188e-08,0.00000000000000000000000000000000000e+00
misc/aug2dc,2.51416779598736983558710829121142625e-06,5.94191686846517088142666486260427486e-07,1.26768795349797507824379434039248336e-03
misc/aug3d,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/aug3dcqp,2.49359966418509526039237043905718261e-06,1.41254523704374582733323108572649822e-06,7.37217695170676800953711694780706807e-04
misc/b2_ss,1.21025636222016127158995104218172230e-03,1.20665059865402050999958150533202419e-03,1.24568905495232143085676592968547327e-03
misc/b_dyn,-Inf,-Inf,-Inf
misc/barth,1.04442958010112070557486147618402101e-05,4.71215980419075503021170864284328828e-06,5.42015203481795824931530473860598589e-04
misc/barth4,-Inf,-Inf,-Inf
misc/barth5,-Inf,-Inf,-Inf
misc/baxter,6.57782869600383062507289694880056451e-06,5.36216584454396583862098109106842129e-06,9.89106038860779168360761368226146446e-04
misc/bayer02,3.33918142281862506873448119373588145e-05,1.09540926407416790874409365747606402e-05,1.72114466695564218761567168916128255e-04
misc/bayer03,6.06261751671281698970366358246335607e-03,3.15663419114177740008093905338016143e-04,4.57002837996415532985819054788850345e-03
misc/bayer05,-Inf,-Inf,-Inf
misc/bayer06,2.91815670898110282730252748820284909e+01,3.80400569470260201016480371526631696e+02,6.56597073732821377671995614276249051e+03
misc/bayer07,3.52055073196216267857697704600259285e-03,1.11582767568792833825072634571455723e-02,4.07636017599699330502900567034366552e-02
misc/bayer08,2.52298295476855224304684802691759700e+01,6.13746288539053303954499070062951279e+00,6.72181169253103001856219398571454975e+04
misc/bayer09,-Inf,-Inf,-Inf
misc/bcspwr01,3.66538401844721469222199603777392590e-06,8.73584128929697292001594378726813555e-07,3.03395079675692645396878051033866745e-06
misc/bcspwr02,1.58373028716351851137770279631871247e-06,1.16809287837125865775698762954300119e-06,2.82224694566853015040959104187277590e-06
misc/bcspwr03,5.04947678701415966661088007397011115e-06,2.15913267442502553083551833591028194e-06,1.24466572901111751056639026040910675e-05
misc/bcspwr04,3.76044171571700236865359960914225667e-06,1.14073578535526503093821056357741291e-06,1.02474288115106612389102381948539399e-05
misc/bcspwr05,4.38479612354034521563854939164365122e-06,1.92044653460065952157292590455614736e-06,1.02521865919990469280209355342335269e-05
misc/bcspwr06,6.65101773559424959729497673839653379e-06,4.09100667869211881282709883147738532e-06,7.52920061020500167526619578803730468e-04
misc/bcspwr07,9.42186112867192501651179681296713420e-06,5.61790607195743966551701652487914293e-06,5.60991570444953258105098001794190427e-04
misc/bcspwr08,1.03914253243780122376649926068087302e-05,4.10950914080444075016773137129655632e-06,4.74786122962640442475933578459437883e-04
misc/bcspwr09,7.37789187909257400591529232326726593e-06,2.94473961215541965125241344575770421e-06,6.73442888372232632258301460304119259e-04
misc/bcspwr10,8.21336796278157674747265826613053177e-06,4.35659966025197352357131231214177176e-06,3.33937713892103145130970486646661607e-04
misc/bcsstk01,1.65228154163628370112529055882631729e-01,1.65226704504130268741658425242680490e-01,1.65101458880046520453374502567147891e-01
misc/bcsstk02,1.29037471887783433359180582103187393e+00,-Inf,4.85465312811811774582937746510226164e+02
misc/bcsstk03,-Inf,-Inf,-Inf
misc/bcsstk04,-Inf,-Inf,-Inf
misc/bcsstk05,-Inf,-Inf,-Inf
misc/bcsstk06,-Inf,-Inf,-Inf
misc/bcsstk07,-Inf,-Inf,-Inf
misc/bcsstk08,-Inf,-Inf,-Inf
misc/bcsstk09,-Inf,-Inf,-Inf
misc/bcsstk10,-Inf,-Inf,-Inf
misc/bcsstk11,-Inf,-Inf,-Inf
misc/bcsstk12,-Inf,-Inf,-Inf
misc/bcsstk13,-Inf,-Inf,-Inf
misc/bcsstk14,-Inf,-Inf,-Inf
misc/bcsstk15,-Inf,-Inf,-Inf
misc/bcsstk19,-Inf,-Inf,-Inf
misc/bcsstk20,-Inf,-Inf,-Inf
misc/bcsstk21,-Inf,-Inf,-Inf
misc/bcsstk22,-Inf,-Inf,-Inf
misc/bcsstk23,-Inf,-Inf,-Inf
misc/bcsstk26,-Inf,-Inf,-Inf
misc/bcsstk27,-Inf,-Inf,-Inf
misc/bcsstk34,-Inf,-Inf,-Inf
misc/bcsstm01,3.97040629412426013615225674938708028e-34,5.48769528517731851286268775105641556e-08,1.39387599631173215269437009961572942e-08
misc/bcsstm02,2.22044558602941755631241208698393834e-16,1.92295917149478276050711134794317373e-16,7.34573929516179289762214723811613643e-18
misc/bcsstm03,1.00000000000003530509218307935478536e+00,9.99999996274709521126844591008435990e-01,9.99999992549419187970460905574710503e-01
misc/bcsstm04,1.00000000000001398881011027687459059e+00,9.99999996274709646026935326627657816e-01,9.99999996274709576637996029061425394e-01
misc/bcsstm05,2.22044604931731892613572506961283470e-16,2.22044578459001951578293822575245862e-16,1.36077150295484625928851321299533214e-17
misc/bcsstm06,1.11022037765016249481048999675378201e-16,3.06660488311699225408244549594555326e-19,-Inf
misc/bcsstm07,-Inf,-Inf,-Inf
misc/bcsstm08,1.77174888149525454539912583636688941e-16,2.48254267640195098825183292971641090e-16,-Inf
misc/bcsstm09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,-Inf
misc/bcsstm10,-Inf,-Inf,-Inf
misc/bcsstm11,1.92296138738580975367294420053181499e-16,2.22045081383342364034392277147474591e-16,-Inf
misc/bcsstm12,-Inf,-Inf,-Inf
misc/bcsstm13,-Inf,-Inf,-Inf
misc/bcsstm19,5.56399945936613106786741851957460855e-20,9.98861605328420737220065277238777693e-22,-Inf
misc/bcsstm20,1.92296146379751808174285423402758982e-16,2.22045187264417139649730113159378224e-16,1.52758998447946379960291730262111616e-16
misc/bcsstm21,1.32348898008484427979425390581519233e-22,4.06636470069186507501667666310668357e-22,-Inf
misc/bcsstm22,1.92296100532730910373083131018434149e-16,2.22045134327571612309548919209287697e-16,1.50886488363289003123126239809352637e-17
misc/bcsstm23,3.33346490296992201458371593665606816e-16,3.33066254468159102150253745427375818e-16,-Inf
misc/bcsstm24,1.57009255227253039954848936551921193e-16,1.57009769949889146579838881054075155e-16,-Inf
misc/bcsstm25,3.84593339952919691287306160595160747e-16,3.84593561198439111116609987749563723e-16,-Inf
misc/bcsstm26,2.22044393167046535809224850850429093e-16,2.71947947885659064093104847588744080e-16,-Inf
misc/bcsstm27,-Inf,-Inf,-Inf
misc/bcsstm34,1.22255222702740761046085275586166893e-05,1.94527397602551667604252819602494508e-06,1.12378349109877268525158431932846767e-04
misc/bcsstm35,-Inf,-Inf,-Inf
misc/bcsstm37,-Inf,-Inf,-Inf
misc/bcsstm38,-Inf,-Inf,-Inf
misc/bcsstm39,-Inf,1.57008983831120252294570843917457090e-16,-Inf
misc/beacxc,4.03231281229160612870139866702405753e-06,2.61493514174040121668655944737200593e-06,4.49000191023388203306029198391563686e-05
misc/beaflw,3.21726658584295025784603142834062579e-06,1.74080783545312501535810295805036661e-06,9.47395479561198823623083579610218114e-06
misc/beause,7.38606067219398379805315447547778232e-06,2.04999662121849501441637717943142959e-06,3.38851885489963889363022570907069196e-05
misc/bfly,1.19109588329347314114244450160427633e-01,1.56262545125774005271805368676858619e-01,1.56266132233166997825367352519507376e-01
misc/bfwa398,-Inf,-Inf,-Inf
misc/bfwa62,2.78999645364012972365024115024334139e+00,2.78999653537959312889283942358957909e+00,2.78999199495082907751553424613226481e+00
misc/bfwa782,-Inf,-Inf,-Inf
misc/bfwb398,1.47629439462883183687149184651365839e-01,1.26158308685506931020686634270799621e-01,6.29076931612237531415192712663203168e-01
misc/bfwb62,7.23871372192995844878519814012279759e+07,7.23866633420069023892885507351890409e+07,1.86247758038748434183198301343100551e+12
misc/bfwb782,2.45635474241687478875170701025704809e+10,4.91625164564522184050741683229935357e+10,4.33917356082799692282167799171517727e+16
misc/bibd_11_5,4.04658170124582743405871070386296133e-06,1.16649445721063534574239536788078117e-06,5.07448873458853699171874032787521112e-05
misc/bibd_12_4,4.11718000202962537314416891070793557e-06,1.26693458805572703029284051200840336e-06,3.39070819477536710184410365131029129e-05
misc/bibd_12_5,3.31817506377009188305971553802611919e-06,1.49772713789084186838753208034439251e-06,6.37947910533766892787661580093958679e-06
misc/bibd_13_6,3.22867536602798319488234233086779337e-06,2.00990542568135525466710660628240444e-06,2.54417365090251576535007091675069383e-04
misc/bibd_14_7,3.45788021343954967780256811051329060e-06,1.16247656712230762002713048685138492e-06,3.82558927504729394522545716551072292e-04
misc/bibd_15_3,5.15742491566777474540221989222882078e-06,1.29919408854667134010294651328830300e-06,4.19851785060152292858276773579964578e-05
misc/bibd_15_7,4.17393695580207892842328383031243158e-06,1.74157591368380247590742945737369806e-06,8.55653962171253744146964572799323398e-05
misc/bibd_17_3,5.72407957681941261968436048711673477e-06,3.12121934106491806232066100358130909e-06,2.87747729397966086810172222817515004e-04
misc/bibd_17_4,7.10723307209752188309305825648255253e-06,2.26729994933862458222225417294648798e-06,1.09703858639202063236893598512437341e-04
misc/bibd_17_4b,7.10723307209752188309305825648255253e-06,2.26729994933862458222225417294648798e-06,1.09703858639202063236893598512437341e-04
misc/bibd_49_3,1.03793587827365874148337444869226068e-05,6.27596325061407677610191622308424478e-06,2.55253399084737419228732610421688485e-04
misc/bibd_81_2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bibd_9_3,5.90997183577131659519244064411158669e-06,1.51349552087748782610211891449836613e-06,2.27665102388754006902688976870522677e-06
misc/bibd_9_5,1.72493797690392554842936216622176450e-06,3.52450063409233447672999902431265925e-07,1.25818579764800939174734687494579704e-04
misc/big,4.87981731607516694778393090371543686e+00,5.98732617451693477276378192520396254e+00,4.10300125390095593709574607862661243e+00
misc/big_dual,-Inf,-Inf,-Inf
misc/bio-MUTAG-g1,1.79992033751732616333398073024678336e-06,2.74558111687670897861264202505034965e-07,2.17578714170356642733794097832107537e-07
misc/bio-MUTAG_g1,1.79992033751732616333398073024678336e-06,2.74558111687670897861264202505034965e-07,2.17578714170356642733794097832107537e-07
misc/biplane-9,-Inf,-Inf,-Inf
misc/bips07_1693,6.12463297048863945008215835330306344e+09,4.77376590327097760507545909960483397e+09,4.92242193163508632884473651197365478e+15
misc/bips98_1142,3.58117116567085231633103431153106115e+08,2.86337146410454598178451669835261670e+09,7.38505309990776005924243944656975327e+13
misc/bips98_1450,7.19700286923423734243268530022773605e+08,1.43370894931748636377817037193571211e+09,2.85506519346166701332123362847737412e+14
misc/bips98_606,3.35776648579050343470896912734448125e+01,6.06507838477578032785728912972243470e+01,3.77976676026984328270291484728735107e+03
misc/blckhole,1.56101671474110201075409799579518433e-05,1.09938996353134545502100575607718887e-05,1.54578428480441283242618860944368221e-03
misc/bloweya,-Inf,-Inf,-Inf
misc/bloweybl,8.06488682377129799983883412692900423e-07,9.03160331231165079678058884969577859e-08,2.20146027011667645080518551741671203e-05
misc/bloweybq,1.68587394043576127147875871887792681e-07,1.51046625768492315916112627729351939e-07,2.72367624753288964967419256279276029e-34
misc/bp_0,1.35322394288232102893683289471106579e-05,8.30267870811287319470140704435463279e-06,4.77831311505934147810978384707128277e-05
misc/bp_1000,2.55233582888146077208214496372400207e-05,1.22367080621255499767749136581529719e-05,8.43305623654121627969836141997573917e-05
misc/bp_1200,1.78525352122459210468872635816235864e-05,4.43309480545714431678360789663900530e-06,1.10276463814190740932057968742642314e-04
misc/bp_1400,4.38204823674896482581830497965503047e-05,7.13660483109625221830170557375387385e-06,6.36904881130283385284661320272768191e-05
misc/bp_1600,3.47844614807845290590846425490198254e-05,7.14980606262649940339242361662853001e-06,2.62907672825185954007066508743568327e-04
misc/bp_200,2.13861148658838219516082241350191547e-05,4.88694003213422515178017698755892050e-06,2.42594836594118442649383571425740161e-04
misc/bp_400,3.25810266251295678962974399828559050e-05,6.50183835735800336391873201383641137e-06,2.99808236979987128256042487714620217e-04
misc/bp_600,2.02740602274363412132566779357887733e-05,8.92595599864595331574221682790653608e-06,1.64116807699965137900138509486677254e-04
misc/bp_800,2.86013828501330266184956035697115831e-05,6.37853555274043068354151761882632831e-06,1.36729077746271071692422934772338631e-05
misc/brainpc2,-Inf,-Inf,-Inf
misc/bratu3d,1.33280037492501121545384744624715351e-07,4.28974901750230250664911884358466855e-07,2.41424006289471552158750837465570758e-03
misc/bwm200,1.57787792990412962181625719542860461e-03,7.86816279964893626559737117095017994e-04,7.19788115677643447951804384467953010e-04
misc/bwm2000,-Inf,-Inf,-Inf
misc/c-18,3.10325048422023124993118798838568617e-05,7.21812316298630152405240723341422138e-06,2.25449398763146490076458509941536744e-04
misc/c-19,1.15607557354273826744349239568600375e-05,5.99621355885759433464489326147844024e-06,1.57682740440757712261492160972878791e-04
misc/c-20,4.26980418723692479025368525258211578e-05,1.16944626985704823779347597680485028e-05,7.32173859720871060395007013670586130e-04
misc/c-21,6.53760293585946939612540252349819820e-05,1.48535337789501755997389951418339245e-05,1.93526620505028653864223610093496167e-04
misc/c-22,4.51243987483211950541033340781835021e-05,2.02874765782404549625227374764686234e-05,3.24600089167700280089381144695835128e-04
misc/c-23,1.09340476548201954732202591100586064e-05,6.34307356760547728016095955813506148e-06,5.39247690395000756807063744614502846e-05
misc/c-24,3.70502511204042351488322809342076755e-05,1.32245102841447452327518106175953266e-05,2.21588220929097177733984819149720795e-03
misc/c-25,2.59533032416816271412287503118139905e-05,9.48883508971562071526440457250623962e-06,5.81248545897065567794912670658972322e-04
misc/c-26,1.10563780819540632788779648304192767e-04,2.05005163156758253908120295375128266e-05,1.30492304719548908933970923229935364e-04
misc/c-27,4.86812361990674744437981643339189984e-04,3.19237540264689128576393245701302299e-04,4.61616037954043368632448908170200949e-04
misc/c-28,6.13301595940453837959090384868805451e-05,3.53137803430815301155306996080731498e-05,7.82538569899589129724984728048009102e-04
misc/c-29,5.37717872646781105841957768075261424e-05,2.33254308467492747819972603098869867e-05,4.28146075365820923111376242742706240e-05
misc/c-30,5.02157867732523105182501601824520407e-05,1.36781440634665224576685719041563019e-05,5.40289236530991577559746117030739810e-05
misc/c-31,7.79332540170211573494560709589162088e-05,2.89923284972794456970080623313589157e-05,1.13287224790976773032373098278983860e-04
misc/c-32,2.68704523473963453111345502196025131e-01,2.68705387375184104177325024746059554e-01,2.68703178743177475369233051650488024e-01
misc/c-33,1.93805093736844384189673839914156606e-05,7.07822959962810390200476981614204449e-06,2.87566307519769797903789036409455828e-04
misc/c-34,7.22209801500440116522778194618706046e-06,2.97988810524904335248548524402301104e-06,4.82280984112395251427201329457584998e-05
misc/c-35,3.42996211117760800785432507416994601e-05,1.00827866518563108732447502458825394e-05,1.15440891652670141878754337322971457e-04
misc/c-36,5.23843364348213012466105521210214911e-05,1.34629133131638209660385187944756586e-05,1.00167997868159095971020440389325772e-04
misc/c-37,1.26807368491134414136509835751638687e-04,5.18255198002149852034320179586077516e-05,1.14627255049936636093389808634221364e-03
misc/c-38,5.17398316601817094774259278814404183e-05,2.50928934782623474414227226758221941e-05,3.34906672311262216408234316941838983e-04
misc/c-39,1.27404615284137794837346850062658122e-04,1.40086514134380891190061749873081113e-04,6.75470093158738257048147558160889114e-04
misc/c-40,4.18289173302112321045320615559905510e-05,2.74315517370563632236132125659934221e+01,2.74314043995064489933985243262590139e+01
misc/c-41,1.66012333190631980461056944836331682e-04,1.33552245695440478972198289738911535e-04,3.46168270133319718746351041941937583e-04
misc/c-42,4.15010665365744137773444459572615301e-05,3.14787015132805595447166669771047605e-05,1.35215803712044810092909531865373317e-04
misc/c-43,-Inf,-Inf,-Inf
misc/c-44,7.67189915063543206696184396232324608e-05,3.21310057041819944259395029706027259e-05,9.16880931865873296068917831884820639e-04
misc/c-45,-Inf,-Inf,-Inf
misc/ca-CondMat,6.91048187653703470140966633222131053e-02,6.91096497876727961835883674705199079e-02,1.02752978370710656625104503078080378e-01
misc/ca-GrQc,5.13270019836038188974130710830662358e-06,3.64562460929408636297058581011864337e-06,9.14089567796866338342443114184809382e-05
misc/ca-HepPh,1.26573516529296652519086503011985837e-01,2.79879634751413529308415084108143800e-01,1.05231993361819205686086496526417254e-04
misc/ca-HepTh,7.89483267292475725794668672772357031e-02,7.89475029141723320436181684100652780e-02,5.08430758967199844634156889567236545e-02
misc/ca-opsahl-collaboration,9.10134290345723907262430747437196394e-06,4.90078268068229272389712027992704557e-06,2.12431540852034575768986097473268919e-03
misc/cage,3.18162643638192209254738868191631014e-07,2.75169493707315536111457891245059510e-07,3.91608367222606264351262082586740408e-08
misc/cage5,2.62342352677928205922919858096731594e-06,4.93351405149552590502545141477068523e-07,1.02464105547027282777563453251183439e-06
misc/cage6,2.02077603464891427676034506594282109e-06,6.93245832374005430531080216417175964e-07,1.58208261499338514258572409826425850e-05
misc/cage7,2.89090785476117367819182012116581957e-06,8.01609633685704337796230666797014558e-07,1.35242310596864891484116859439699192e-05
misc/cage8,3.54269873063187195311443928046266142e-06,1.11143813329649216781570171262571635e-06,5.75120589081941530105306185795213431e-05
misc/cage9,3.63585141165689498540868052568827196e-06,1.35929503486621743166876625183458727e-06,2.46097046868292869623598138081512373e-05
misc/can_1054,8.61546078094916949223514763630280098e-06,2.15832641602570088824982095827284836e-06,3.71328790644014526311026970123492836e-04
misc/can_1072,6.67612874156541262621137486860020645e-06,3.65029797094743014791320369508137117e-06,7.41402517284213310101656213228526713e-04
misc/can_144,2.26800809763547299591027328177084754e-04,1.79775008409987393475564088895211419e-06,2.27133073143347890656298959170004416e-04
misc/can_161,3.60901547922507189683347152635018201e-06,1.65499418310640512269753242329523273e-06,1.55852404016706494606736609522852766e-05
misc/can_187,2.79277628960170684081291846024400831e-06,1.73604058053522311120837819323756478e-06,1.95682176809309363564051410358356202e-04
misc/can_229,6.80455594520500717658108201246884933e-06,1.14762816193169829098786543207146691e-06,6.30880839713765443802932622832763331e-05
misc/can_24,1.66626621867834620993141836476657272e-06,5.86751907412741258594927366647472117e-07,8.31774331098950207083274644347952166e-07
misc/can_256,4.96802505258843906203404038009729874e-06,2.16503404827892871784336744746175448e-06,7.36073380037891000713708677716209041e-04
misc/can_268,4.17150634871685455548991517119570939e-06,1.52307563972910945650688717677496334e-06,5.23174404697470636658532796525758327e-05
misc/can_292,7.33756104112721374701568181713990665e-06,1.00278733007081176873489114780121739e-06,4.09135551570317751367610367924058732e-05
misc/can_445,4.30392944416050975055374545345329162e-06,2.76805414210248195541936852224203698e-06,1.19321103106128760722051892543191217e-03
misc/can_61,3.94087384232203557205797271052456878e-06,8.70054419885507490628552690882890870e-07,6.07363477094740424732439590517750547e-04
misc/can_62,3.50037404980258976972872985753690919e-06,1.56275615628734265470858261525252013e-06,7.17899274491448678943139556884254325e-06
misc/can_634,5.58957808091594715654773384490026295e-06,2.08727109289822277846835660503359626e-06,3.96595627174014401430051811798105007e-04
misc/can_715,6.92637930420336475075433597171403821e-06,2.08274510035326809394755643874497005e-06,1.14642724479437719662955271047532441e-04
misc/can_73,4.91014220683695379635405413864357911e-06,1.18486671457602648145468170492885793e-06,2.20144783701700654964187865504959575e-06
misc/can_838,4.61067812395911594339303218803482914e-06,3.34212267924608635360065036948110656e-06,1.19369874878579679526596548947599575e-03
misc/can_96,4.78767869180892255601851374748936366e-06,1.46651560782636709236464875245428578e-06,3.06689534499477376211724962734615302e-06
misc/car4,-Inf,-Inf,-Inf
misc/cari,2.21828873818182574899782735535527953e-02,2.20789402911179629115139916817996713e-02,1.56859540796420110072833833227771861e-02
misc/case9,6.00000547009721530106248879832030826e+05,1.80595937893148185103030498511383641e+06,2.40853715022068753962856582147557545e+07
misc/cat_ears_2_1,4.48023528463865138870679379207188147e-06,1.47457524017572407072632715025346869e-06,1.94560730225457790113447992466126901e-05
misc/cat_ears_2_4,7.45925750577223037376116534270328118e-06,2.57841689800077880370923489654694661e-06,3.78718901578382540875294825060324862e-05
misc/cat_ears_3_1,4.72787525739779427166242538625048602e-06,2.41625197139707859760728679008047135e-06,3.54224226112523733372209841692861799e-05
misc/cat_ears_3_4,6.23963817843336692036655052808288594e-06,5.41055545184884764066938930585507558e-06,5.30155456212081821649320995140809059e-04
misc/cat_ears_4_1,6.40372738939480624254535191010835960e-06,3.15570591798844892801575197438428123e-06,3.89823581745707963213382549065189297e-05
misc/cat_ears_4_4,9.13357461760970608412621792742400924e-06,4.23803621358214984216716146579032667e-06,2.31610988174381819487541414085958484e-03
misc/cavity01,-Inf,-Inf,-Inf
misc/cavity02,-Inf,-Inf,-Inf
misc/cavity03,-Inf,-Inf,-Inf
misc/cavity04,3.35322566812947959275351874640284662e-01,3.35322898272639109636346222575559939e-01,3.35290754585111268322939674208473875e-01
misc/cavity05,-Inf,-Inf,-Inf
misc/cavity06,-Inf,-Inf,-Inf
misc/cavity07,8.90295177773317397317661331011663653e+00,9.49232162716835977575277093609233659e+00,5.14779212598074832879975861093455779e+01
misc/cavity08,-Inf,-Inf,-Inf
misc/cavity09,8.24552421322175695175130468367533562e+00,9.75748469148900505280083325289000060e+00,3.56858379416028047164725035596684397e+02
misc/cavity10,-Inf,-Inf,-Inf
misc/cca,-Inf,-Inf,-Inf
misc/ccc,-Inf,-Inf,-Inf
misc/cdde1,3.11116612421822133622013889046887022e+00,3.68290192417520467823804683132281490e+00,4.17736053652862513772219849800335759e+00
misc/cdde2,3.11116612421822133622013889046887022e+00,3.68290192417520467823804683132281490e+00,4.17736053652862513772219849800335759e+00
misc/cdde3,3.15642095162995169600896143239244942e+00,3.74603706467849502029210944986889467e+00,3.15641927619706649062545856010159534e+00
misc/cdde4,3.15642095162995169600896143239244942e+00,3.74603706467849502029210944986889467e+00,3.15641927619706649062545856010159534e+00
misc/cdde5,3.35026938319822647726822406536493825e+00,3.35027098736922394520631930097220962e+00,3.35026362004171163198670097979652675e+00
misc/cdde6,3.35026938319822647726822406536493825e+00,3.35027098736922394520631930097220962e+00,3.35026362004171163198670097979652675e+00
misc/cegb2802,6.49942937011865555424206129778449902e-06,6.39992458966804819269271673448372148e-06,3.38370293728003553503409222045879044e-04
misc/cegb2919,6.14621127759487470421717670250702412e-06,1.70094683121734099158583453795288425e-06,1.15799012921472326946494244667489755e-04
misc/cegb3024,6.63278495663550001649555961979684430e-06,4.03101799996864714069634214226954345e-06,4.99834595105974205041200058063522190e-04
misc/cegb3306,3.61090560893081617167536493995605443e-06,1.84775802896070433072537965438301343e-06,4.53146649893840361420791421227379483e-06
misc/celegans_metabolic,1.90248895930286079504982099396662748e-02,1.71783635165559951391427579650159367e-06,1.90113152771717367911012264544497946e-02
misc/celegansneural,3.71417519448211902741182120888763012e-06,2.17967096433210898507053872804642032e-06,2.47364528748958141272756128818742569e-05
misc/cell1,-Inf,-Inf,-Inf
misc/cell2,-Inf,-Inf,-Inf
misc/cep1,4.35859123706112591006465122623556142e+00,4.35859949230117459890418241471308294e+00,4.35860296719960453199613551938137895e+00
misc/cfinder-google,1.08699409328184851101375408576722148e-05,2.57236987159287500190859734014468433e-06,6.15609512046914887894530313377038696e-05
misc/ch,2.41061116367025916388511607260979697e-05,1.13488860408502640614196838592384492e-05,1.86913283377810918769436256199613299e-05
misc/ch3-3-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch3-3-b2,0.00000000000000000000000000000000000e+00,3.72529029846191406250000000000000000e-09,0.00000000000000000000000000000000000e+00
misc/ch4-4-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch4-4-b2,7.80437588328331481859767122604479798e-07,3.47323551771000614929155246158187050e-07,7.28230463208768287072175108176222187e-08
misc/ch4-4-b3,1.15687869937638745459042463168338342e+00,1.28188160864854131063355029251128929e+00,1.28185769065986270216916099033524070e+00
misc/ch5-5-b1,0.00000000000000000000000000000000000e+00,1.05367121277235079467422420100100188e-08,0.00000000000000000000000000000000000e+00
misc/ch5-5-b2,2.95147588538458595123623300476109811e-06,1.44116116036975471473234114130147696e-06,5.33351530447630720195305816065350111e-06
misc/ch5-5-b3,7.94198210286127128037071701479978466e-06,1.92849523838845867515750268571437530e-06,3.79937989260590377736702474962406636e-05
misc/ch5-5-b4,0.00000000000000000000000000000000000e+00,7.45058059692382812500000000000000000e-09,0.00000000000000000000000000000000000e+00
misc/ch6-6-b1,1.68587394043576127147875872160160301e-07,3.24763278926959153431429116715462210e-08,0.00000000000000000000000000000000000e+00
misc/ch6-6-b2,6.35988728643723299483991327114705134e-06,1.85344603001327526719570939136375087e-06,3.50349744797908471203377987879893607e-05
misc/ch6-6-b3,1.81775347380928249880823875240555261e-05,2.28213967990467048489328053191700590e-06,4.02011868492753492711496639929678591e-05
misc/ch6-6-b4,1.42658700211100342515537412593001797e-05,4.12522866201316436744209921488801800e-06,6.94151894192014531523788673041511453e-05
misc/ch6-6-b5,1.70393629123033844816420704353581356e-05,2.70303463278394090086456431620301890e-06,5.89157538298267578961019729138377300e-05
misc/ch7-6-b1,0.00000000000000000000000000000000000e+00,1.29047841397589243466216798238893771e-08,0.00000000000000000000000000000000000e+00
misc/ch7-6-b2,5.72225881195710049296463102948653411e-06,1.48330645806075630257908792758066511e-06,3.61599120897557760834832112495552766e-06
misc/ch7-6-b3,9.51829736771532940521064411616404546e-06,2.03573111293633202114101072167730734e-06,1.87315240008121854933185012796461510e-05
misc/ch7-6-b4,1.22729376034497162403135215929606483e-05,4.05612774509938990502523317735720336e-06,1.19160540548910815847492827703371293e-04
misc/ch7-6-b5,1.68276350228610280325921440232392184e-05,5.05947964528921338418513911617750814e-06,1.87783719831524253197919474098077415e-04
misc/ch7-7-b1,0.00000000000000000000000000000000000e+00,1.05367121277235079467422420100100188e-08,0.00000000000000000000000000000000000e+00
misc/ch7-7-b2,5.69598629105334487713863294776358591e-06,2.31809911399635177413832931972646178e-06,1.32973597756217024590146582505850181e-05
misc/ch7-8-b1,2.72367624753288964967419256279276029e-34,2.47107803102985013210395925156410351e-08,7.37043201624301944017118929823062804e-06
misc/ch7-8-b2,6.87369903702185010151857298775315085e-06,1.63828710275086869465315507997573121e-06,8.14592653737778674516083493441337807e-05
misc/ch7-9-b1,0.00000000000000000000000000000000000e+00,1.05367121277235079467422420100100188e-08,0.00000000000000000000000000000000000e+00
misc/ch7-9-b2,3.67228192049722082821063630237708349e-06,1.65550156189930382659062378699487213e-06,5.67158311315698583674193551906099165e-06
misc/ch8-8-b1,0.00000000000000000000000000000000000e+00,1.49011611938476562500000000000000000e-08,0.00000000000000000000000000000000000e+00
misc/ch8-8-b2,4.07123498584525524859183794204138480e-06,2.30452209877362256211278897014257616e-06,1.16050650912370971171963809202220895e-05
misc/chesapeake,2.85707474293401529120504129261512795e-06,7.68971830603355651724148147213630949e-07,3.56711566199293263438571507148229852e-05
misc/circuit204,-Inf,-Inf,-Inf
misc/circuit_1,-Inf,-Inf,-Inf
misc/circuit_2,-Inf,-Inf,-Inf
misc/circuit_3,-Inf,-Inf,-Inf
misc/cis-n4c6-b1,0.00000000000000000000000000000000000e+00,1.49011611938476562500000000000000000e-08,0.00000000000000000000000000000000000e+00
misc/cis-n4c6-b13,2.66921010986764765217755665229323710e-05,1.47013531818454017455431147556218437e-05,5.94567888918617226934908367084895198e-04
misc/cis-n4c6-b14,1.20325685926689353393743061236331947e-05,3.52365955660616101745660542962173164e-06,4.12450897394840648799899894859599573e-05
misc/cis-n4c6-b15,1.21518312626193414824863099578544534e-05,3.18822115592414086010465230286629649e-06,6.40371643506251640921703334078163348e-05
misc/cis-n4c6-b2,2.23461452831104826502185785266237521e-06,5.32534029560531801623767824562500716e-07,2.66033091274259240133633140597898704e-07
misc/cis-n4c6-b3,6.97725312140663875753677995189241626e-06,3.22280774243721266019747187459976078e-06,3.04055633627638791557682064662535222e-05
misc/cis-n4c6-b4,8.50465570540009205369473889525052196e-06,2.50748996389779264668491866090041866e-06,1.39835162103521750062547744757611812e-05
misc/ck104,8.88305165012581445923335193998457034e-03,8.88456549893598644079905572531219373e-03,8.84341912296764707386118705073336783e-03
misc/ck400,-Inf,-Inf,-Inf
misc/ck656,-Inf,-Inf,-Inf
misc/co5,7.82171865060868012875438515330706468e-05,4.69825602852277259291725666620307388e-05,8.08544022050572205835801910672103988e-03
misc/co9,-Inf,-Inf,-Inf
misc/coater1,9.89690224624325417115323183924832538e-06,2.79959761664180011746817956142662662e-06,2.30790794035703068035235702030490752e-04
misc/commanche_dual,1.00233018742175036387733210577213255e-05,3.39475894241459838275078925354906586e-06,1.13739093089165822835187725382859373e-03
misc/complex,3.69520147366816583099651765034554033e-06,1.39468232178691512912809026494282198e-06,4.15368308955756475186428522320711821e-05
misc/cond-mat,7.10775777908740613718594004525794996e-02,7.10773313553798596950873974198061867e-02,7.09563160207727129917542474237732069e-02
misc/contiguous-usa,4.39216070120878319508022308256911404e-06,1.40965039674640878855687079271491549e-06,2.33294705607548604383426916847531835e-05
misc/copter1,1.92144567032283455567081715916866972e-05,5.95947019480746654852205877304893381e-06,1.64200987157704036510165081260100391e-03
misc/cora_agm_fcl_aid,1.54894367269377875033271984488681367e-01,1.54895597476928666768907133905287177e-01,1.07845572690511893686243386205649968e-01
misc/cora_subelj,8.62158119667059147620671396578890909e-06,5.16092458017422573974222461332879759e-06,5.84617898936704668324973352969963879e-04
misc/cq5,8.87851580864580202599005774311711222e-05,2.72705613544995836638469616544345578e-05,2.25252741809204571333189039182453876e-04
misc/cq9,1.03271588197098975225021473840960609e-04,3.48972384654690229310605921522450314e-05,6.62675871780301239179131933414991067e-03
misc/cr42,1.94927946708574842305846093254950364e-05,1.07924340419261624719336220174746831e-05,9.40580828400884205568711094487486385e-05
misc/crack,8.25694942921135755733778574547126344e-06,2.80778117893593650841550482181452141e-06,2.91692579475220649330512430373491424e-04
misc/crack_dual,-Inf,-Inf,-Inf
misc/crew1,1.06884127861874354576521031312185312e-05,2.08829807834755983503751012774824343e-06,9.70773376559157626766243766475021874e-05
misc/cryg2500,9.52341638737545995360510067549571521e-03,4.06190398621680165709516630836973214e-03,2.03209921604335316226009173438596887e-02
misc/crystm01,-Inf,-Inf,-Inf
misc/cs4,1.98673412038483751658367058563528822e-05,4.53473676253847271578687240047055170e-06,5.47887151233914065207073353918770044e-04
misc/cti,1.86451168371506394931633642559233616e-05,1.30306080608735564357003126249400700e-05,2.63344545738699767912179632665554244e-03
misc/curtis54,4.13019691694461536423487898901542654e-06,1.05052669911610770134157479452168154e-06,7.59800609684645771760039893739649153e-06
misc/cvxqp3,6.71033362640868213174849714817276083e-06,1.93490250375818431358345199577668168e-06,8.42487280098183583191557994169898480e-05
misc/d_dyn,7.00758679094808752505386864289669815e-06,1.27481395411781676985741665319768075e-06,3.04629985928977837637865975425005739e-05
misc/d_dyn1,4.84883862239293903097570286657305409e-06,2.12600275240570953831176025813676060e-06,2.59354203740653864965758278887542811e-04
misc/d_ss,1.07235733499698223878999977143048674e-05,1.65139277593189124447577595231166478e-06,1.09239857291610049128054620857433942e-04
misc/dano3mip,6.95514810849018149459744298161431831e-06,4.48194426309884693285888962823811705e-06,3.55522552771177532829289411752313021e-04
misc/data,7.60572195093173994615486109614234085e-06,4.73843885954628566057139865987185721e-06,3.32074184574491391453995925569028569e-04
misc/dblp-cite,7.12068977773680715407868976437085512e-02,4.87955283315458629434164113888790128e-02,4.87260250489100013928796467888167974e-02
misc/de063155,2.02988120385827838026246822308155042e-01,1.77341209809870753927170796797102374e-01,5.91526017036555780074670784414320143e-01
misc/de063157,9.60058404793223174142847929428364397e+00,1.04160852265978198164193865924122863e+01,1.75846614085336994100934955800858297e+03
misc/de080285,1.99944804030790934026523311509315630e-03,1.02939588426083440584376964490582884e-03,4.83503382959291203442747263706010464e-04
misc/delaunay_n10,9.03313253712380236876239115116297995e-06,4.59007149856640814801938965490665228e-06,2.10818418656492102733809759105906246e-03
misc/delaunay_n11,-Inf,-Inf,-Inf
misc/delaunay_n12,-Inf,-Inf,-Inf
misc/delaunay_n13,-Inf,-Inf,-Inf
misc/delaunay_n14,-Inf,-Inf,-Inf
misc/delaunay_n15,-Inf,-Inf,-Inf
misc/delf,1.25830299355490372277826151251811471e+03,2.09821537842785541365326448042672886e+03,3.05840603145410474008123462543931224e+05
misc/deter0,3.04877352601945992824181887872682301e-03,1.79071109587130945009274527200203050e-03,4.94459847392179270662092677448780078e-03
misc/deter1,4.30367967186133369994526733959302907e-03,1.68414320803743555850999837746095465e-03,4.52340272540294325681921753763483370e-03
misc/deter2,5.00630349429798226346246676231684770e-03,1.97479335674420687386198559605333183e-03,4.00751631708694055220274644127282076e-03
misc/deter3,6.95326672001148365168450272988308710e-03,3.23588685288918112553166449529027898e-03,9.37277697448955792360501425577203203e-03
misc/deter4,9.15092069117279744465037289345738150e-03,4.11009477761596721800082766486714744e-03,2.42627466837297418054584682659661459e-02
misc/deter5,5.59011718580526512458576261647561151e-03,3.42557281451214090390009882793992506e-03,7.61823077793824501745350516769494236e-03
misc/deter6,5.54009601417301821146260192247027466e-03,3.05856499278835655508539031213522890e-03,4.75236726142664784999224380352764792e-03
misc/deter7,9.38781012302898048416611255454710821e-03,1.92422881080421352148169146027452487e-03,2.01743174363827859243208742554824868e-02
misc/deter8,4.16251861152574749388093619951507027e-03,1.81929622719400047622498526616853621e-03,4.12636362224067988533735719736180557e-03
misc/df2177,7.04734549066511611278212674891650111e-06,5.13849249531342475360741515568898266e-06,3.25748975189881127498522979862324508e-04
misc/diag,3.01745359637448864279158392275147673e-05,5.88995348466953260882102869281647764e-06,3.04000331329557341935417239689106836e-03
misc/dictionary28,-Inf,-Inf,-Inf
misc/divorce,8.36534511411303758774799101527950167e-07,8.83832038095209926560329309596701243e-07,1.40823709669017206187643369495508523e-05
misc/dolphins,6.09514223766399249506561559149303849e-06,2.19721758160626458531714015014937946e-06,8.01855022537771013880891058561722321e-06
misc/dtoc,1.04201359130077192820610813202343178e+00,1.97707903972836254968471738025112350e-04,2.97652816944928591535284452380880896e-03
misc/dw1024,7.41207614814258479770244668482805526e-06,1.54301526319585986069246618914250707e-06,1.46021514857384224987786643193175651e-05
misc/dw2048,7.41207614814258479770244668482805526e-06,1.54301526319585986069246618914250707e-06,1.46021514857384224987786643193175651e-05
misc/dw256A,1.43559459085860374297083352666627297e-02,1.44459214147768126440730557521618964e-02,1.43440777188453180021879196978241910e-02
misc/dw256B,1.29263084778770488853579020389089474e-06,4.40558640992835869450007671874136275e-07,7.38743435151082930690619514039954754e-07
misc/dw4096,2.42184863363900845074451686319564917e-03,1.14777158359351273047168940501676026e-03,4.40856888363089268733651473069940920e-01
misc/dw8192,2.42184863363900845074451686319564917e-03,1.14777158359351273047168940501676026e-03,4.40856888363089268733651473069940920e-01
misc/dwa512,1.43559459085860374297083352666627297e-02,1.44459214147768126440730557521618964e-02,1.43440777188453180021879196978241910e-02
misc/dwt_1005,6.42115472928949311798227201782801093e-06,3.29463199756357286838211254082251490e-06,1.55875952645604208834596929887923409e-04
misc/dwt_1007,6.78605680650879341514830745111131477e-06,3.65452736260135022219731143904312763e-06,2.77420628634535534036593594927548783e-04
misc/dwt_1242,5.15338220244249382596584122402524690e-06,2.43189190094467248798688997589958988e-06,4.24624052079196206894131960572159774e-04
misc/dwt_162,3.02711379410391734789019990475428943e-06,2.82387999680719083674132847386879020e-06,2.76703544431577426601332709658358205e-04
misc/dwt_193,3.94104590675429779248999915667526467e-06,1.14723627076658697559600080506257751e-06,1.85065908474000593687532739801759875e-04
misc/dwt_198,2.49615341351289316540596653501098239e-02,2.49618717621645933648761454724026395e-02,2.49660995730878981697945387857594231e-02
misc/dwt_209,7.13513646263619843673959601861915603e-06,1.69262747930630418284483365295154332e-06,1.63772116729286763502798059723483806e-05
misc/dwt_221,6.34365846985566618290884872518862688e-06,2.08283115228599706646507834663792887e-06,7.75663297608031560058753663898821346e-05
misc/dwt_234,3.40815440849273501463171560189317058e-06,1.57331332245774366795485887403073379e-06,2.75252587011275091069722840882432397e-05
misc/dwt_245,4.66858055665147179429623766536313643e-06,1.35239521142679251632544302644203065e-06,2.35829864291401405033624951026966752e-05
misc/dwt_2680,6.82101323041538432481497758503584033e-06,5.24782145911027499465095272642458247e-06,5.24510935000087574382699036286914141e-04
misc/dwt_307,9.53923217960775782475236327749388957e-06,4.78765577174274368819807146666501062e-06,1.11470887341325605668237221637668806e-04
misc/dwt_310,4.96127970452284929081229014679264694e-06,2.42428464008258665810519458715724347e-06,1.34183405658367475220581392117400517e-05
misc/dwt_346,4.33461898428411970846095126068793811e-06,1.37931363223695286838023632606245073e-06,1.28161735320099954459768525666572551e-05
misc/dwt_361,7.11772653976951149776799679940768376e-06,1.97140225745806838489468238408897364e-06,8.67293055530308408707762473659999756e-04
misc/dwt_419,6.20755122935115953167793624897500603e-06,2.97732548162702254371894677872139886e-06,2.44369236826608839822253023499484592e-04
misc/dwt_492,4.95449240641722281134060232487966406e-06,1.40156745297694892331336634564176037e-06,7.61613999156831757975430928040847770e-04
misc/dwt_503,6.91198444582432792881047884222542784e-06,2.84643573655198120713456540215690838e-06,1.65857194319290685781742168773792961e-04
misc/dwt_512,5.04951453334071265631734880381675969e-06,1.21485966716285674058113595786654620e-06,1.90203334537650392387926792418832950e-05
misc/dwt_59,2.72182767326525942723945120176775908e-06,1.46881297660928949556284414588719616e-06,3.77922135611935193730519509154309660e-06
misc/dwt_592,7.95332925580413569042407955656022229e-06,4.67076969353274040248377142691830087e-06,1.28497098579470336496491786089836660e-03
misc/dwt_607,8.81555536229644743951449370344759705e-06,5.96668931628342093739894874308060831e-06,2.36802245331102195105675653631422424e-04
misc/dwt_66,4.63708579564870057599398132247975337e-06,1.11738964634010305391784226275127719e-06,2.01483221013989909161938483763195596e-04
misc/dwt_72,4.49485524365710260503021135426400502e-06,1.38814890593425733440908232561905953e-06,1.45195092514449853568063543522062428e-05
misc/dwt_758,4.16762424073762990720703872181052815e-06,4.20991627857309157408256686474954931e-06,3.90218529314712757487678957904902540e-04
misc/dwt_869,5.44238959523627171233256329090841345e-06,2.22231876685829537484003482070880803e-06,8.70948124967257310927533002116187808e-05
misc/dwt_87,3.05479849729332139818535189195537733e-06,2.03321704761788663121668453190829094e-06,6.94373953814052761913696731203310485e-06
misc/dwt_878,8.82921046295671903081861276604206102e-06,2.45669819734932438088282641038829191e-06,7.45996460200612990402491929258336955e-04
misc/dwt_918,5.97017830873575257504985867381765465e-06,3.37085120534563882325291723475505679e-06,5.76294672873404074302710996897705090e-04
misc/dwt_992,5.93381598765514467078757384409682756e-06,2.90976348519322950135251829500571583e-06,1.98846812883554918537261944274443933e-04
misc/eco-foodweb-baydry,4.52222234468827733942288719808973969e-06,1.17445813024822162713761710229552803e-06,3.56108563901122804562538623366941820e-05
misc/eco-foodweb-baywet,2.46686737660655232291005866672544249e-06,1.10322702624831096527861079120740527e-06,3.77924336515862221666801619363160410e-05
misc/ego-facebook,1.98471470256849925305812676248174065e-06,1.10795441844300165018717427159643041e-06,6.69425290858572529706285224450082097e-05
misc/ego-gplus,1.54225072760399809131558707818208866e-02,1.54221912926903482363165610874600693e-02,1.54470021267434354231303245248984072e-02
misc/ego-twitter,-Inf,-Inf,-Inf
misc/email,6.46975039845504592226216099444385138e-06,2.71597344902428929560441689872521248e-06,1.74199369145863591761974474470773481e-05
misc/epb0,-Inf,-Inf,-Inf
misc/eris1176,2.82911574335948940901876701664718281e-03,2.83268226795408357884248546363843711e-03,1.65080167234944844636352871803609530e-03
misc/escorts,5.64743102667990549501145556681949551e-06,3.35706250027825665016237989826867555e-06,1.33066932708644137990412437485303387e-04
misc/eurqsa,-Inf,-Inf,-Inf
misc/ex10,-Inf,-Inf,-Inf
misc/ex10hs,-Inf,-Inf,-Inf
misc/ex12,2.70052605999873437135719698384220101e+02,3.38257268502936275080534136235131883e+02,3.89747298727687308570242724436864514e+04
misc/ex13,-Inf,-Inf,-Inf
misc/ex14,1.76343868434791002415728544163564145e+00,3.12588233416674675831700206679710644e+00,2.80232847335778370410856465599830931e+01
misc/ex15,-Inf,-Inf,-Inf
misc/ex20,2.01001353169305846075915966971818878e+01,3.97471918747644377393045161975078281e+01,1.63257399721207928637560006053323697e+03
misc/ex21,6.60711509799430138939681503355159516e-04,2.39618965708795016948049330266400438e-04,5.45612254043832467962587961057781748e-04
misc/ex22,1.39128809652164240581326504242141665e+02,1.28623657048021321260596442142795955e+02,1.19638009270144881993820332164931452e+04
misc/ex23,2.28127508272263667935748157770851327e+02,2.98968966845987120676813275438625155e+02,5.85658557710534825138899493741235494e+04
misc/ex24,3.21897862036976026587797729646577393e+02,5.24119877228553008490347567684791507e+02,3.20057988577144397571139650154927207e+04
misc/ex25,1.29659327284251196033632531185363143e+03,5.39247242596442073807903796092574772e+03,2.73073666385845181136308657052637564e+06
misc/ex27,-Inf,-Inf,-Inf
misc/ex29,-Inf,-Inf,-Inf
misc/ex3,-Inf,-Inf,-Inf
misc/ex32,-Inf,-Inf,-Inf
misc/ex33,-Inf,-Inf,-Inf
misc/ex36,-Inf,-Inf,-Inf
misc/ex3sta1,-Inf,-Inf,-Inf
misc/ex7,-Inf,-Inf,-Inf
misc/ex9,-Inf,-Inf,-Inf
misc/extr1,6.96904475051996963413407121052935869e+02,9.91666796566803476606434905889364920e+02,7.92985687309785514872901846975893008e+05
misc/extr1b,5.11658442457861832090066722178667121e+02,4.79793039498957560652752362158818033e+02,2.86568141134193206642023104124959918e+05
misc/farm,6.55094761923567593177258544447911351e-07,2.50856244092652177994592732499738150e-07,6.34329196165445161769740189242277820e-06
misc/fd12,1.02202398114895157348664497750815973e+03,3.33614872001225715859831440005038535e+03,1.82675791392732027239934893973510883e+06
misc/fd15,9.28646679646036601160978002493029237e+01,1.07343742785798209814396934413093751e+02,8.39260100874791224952240375569201657e+03
misc/fd18,4.55223784111426756407545966383639384e+01,6.37789330215379831269113785673675814e+01,6.36157778506363498007865325925232802e+03
misc/fe_4elt2,1.14524856042480231432071552887654030e-05,4.25352606094862963070390286545669382e-06,1.27723183321166733994827674336652099e-03
misc/fe_body,6.88012615822205263376600047079988903e-06,2.66741121164465935189628693074862689e-06,1.15936052330901153316998872075618515e-05
misc/fe_sphere,-Inf,-Inf,-Inf
misc/filter2D,2.94908610719377382694022415789298901e+11,1.18854810309434186156740601439765508e+12,-Inf
misc/finance256,-Inf,-Inf,-Inf
misc/flower_4_1,6.93603347540812546876522935120275187e-06,1.26124895658331639275265871469626938e-06,7.11815660219817066707864395134661496e-06
misc/flower_4_4,8.74380796284348873534482153042422058e-06,5.00279690980672210848170828065778638e-06,6.48184179969100300842766689112907862e-04
misc/flower_5_1,3.73556436736746138085300731288060363e-06,3.17545386580055110345846827534594012e-06,4.29570868930886673789463989473438913e-04
misc/flower_5_4,5.76045710028458148933969572993705082e-06,3.21686488195160050578856604312238916e-06,4.25182558581995759991782454989401672e-04
misc/flower_7_1,4.03667522365554756481323078742920404e-06,3.17350485425412234435098104017897097e-06,1.55554106339870375930435393934384573e-05
misc/flower_8_1,5.36714915341808783731489153593227688e-06,3.60217749170923224756051698417477687e-06,7.57889814792809226330063576211129636e-05
misc/flowmeter0,2.03426088391425110676423180480798930e+11,5.56554329891465497056850670755831491e+11,-Inf
misc/foldoc,7.92807074413419800393258944240340283e-06,6.41506749418522513620045468277989067e-06,1.90164013981243245829718557831682304e-03
misc/fome11,1.00635531764395529990354599679255026e-05,5.35328936450670848810824001366167824e-06,7.05227985048248144730649570879503492e-05
misc/foodweb-baydry,4.52222234468827733942288719808973969e-06,1.17445813024822162713761710229552803e-06,3.56108563901122804562538623366941820e-05
misc/foodweb-baywet,2.46686737660655232291005866672544249e-06,1.10322702624831096527861079120740527e-06,3.77924336515862221666801619363160410e-05
misc/football,3.55719423368243574615903640930021080e-06,1.23469081127044730155535144701086680e-06,1.28111202683757661631283528360777849e-05
misc/ford1,-Inf,-Inf,-Inf
misc/fpga_dcop_01,-Inf,-Inf,-Inf
misc/fpga_dcop_02,-Inf,-Inf,-Inf
misc/fpga_dcop_03,-Inf,-Inf,-Inf
misc/fpga_dcop_04,-Inf,-Inf,-Inf
misc/fpga_dcop_05,-Inf,-Inf,-Inf
misc/fpga_dcop_06,-Inf,-Inf,-Inf
misc/fpga_dcop_07,-Inf,-Inf,-Inf
misc/fpga_dcop_08,-Inf,-Inf,-Inf
misc/fpga_dcop_09,-Inf,-Inf,-Inf
misc/fpga_dcop_10,-Inf,-Inf,-Inf
misc/fpga_dcop_11,-Inf,-Inf,-Inf
misc/fpga_dcop_12,-Inf,-Inf,-Inf
misc/fpga_dcop_13,-Inf,-Inf,-Inf
misc/fpga_dcop_14,-Inf,4.74642891647399583370897365253028791e+73,4.60476991193477874584385941514267087e+53
misc/fpga_dcop_15,-Inf,-Inf,-Inf
misc/fpga_dcop_16,-Inf,-Inf,-Inf
misc/fpga_dcop_17,-Inf,-Inf,-Inf
misc/fpga_dcop_18,-Inf,-Inf,-Inf
misc/fpga_dcop_19,-Inf,-Inf,-Inf
misc/fpga_dcop_20,-Inf,-Inf,-Inf
misc/fpga_dcop_21,-Inf,-Inf,-Inf
misc/fpga_dcop_22,-Inf,-Inf,-Inf
misc/fpga_dcop_23,-Inf,-Inf,-Inf
misc/fpga_dcop_24,-Inf,-Inf,-Inf
misc/fpga_dcop_25,-Inf,-Inf,-Inf
misc/fpga_dcop_26,-Inf,-Inf,-Inf
misc/fpga_dcop_27,-Inf,-Inf,-Inf
misc/fpga_dcop_28,-Inf,-Inf,-Inf
misc/fpga_dcop_29,-Inf,-Inf,-Inf
misc/fpga_dcop_30,-Inf,-Inf,-Inf
misc/fpga_dcop_31,-Inf,-Inf,-Inf
misc/fpga_dcop_32,-Inf,-Inf,-Inf
misc/fpga_dcop_33,-Inf,-Inf,-Inf
misc/fpga_dcop_34,-Inf,-Inf,-Inf
misc/fpga_dcop_35,-Inf,-Inf,-Inf
misc/fpga_dcop_36,-Inf,-Inf,-Inf
misc/fpga_dcop_37,-Inf,-Inf,-Inf
misc/fpga_dcop_38,-Inf,-Inf,-Inf
misc/fpga_dcop_39,-Inf,-Inf,-Inf
misc/fpga_dcop_40,-Inf,-Inf,-Inf
misc/fpga_dcop_41,-Inf,-Inf,-Inf
misc/fpga_dcop_42,-Inf,-Inf,-Inf
misc/fpga_dcop_43,-Inf,-Inf,-Inf
misc/fpga_dcop_44,-Inf,-Inf,-Inf
misc/fpga_dcop_45,-Inf,-Inf,-Inf
misc/fpga_dcop_46,-Inf,-Inf,-Inf
misc/fpga_dcop_47,-Inf,-Inf,-Inf
misc/fpga_dcop_48,-Inf,-Inf,-Inf
misc/fpga_dcop_49,-Inf,-Inf,-Inf
misc/fpga_dcop_50,-Inf,-Inf,-Inf
misc/fpga_dcop_51,-Inf,-Inf,-Inf
misc/fpga_trans_01,-Inf,-Inf,-Inf
misc/fpga_trans_02,-Inf,-Inf,-Inf
misc/fs-FA,7.50425688534057230641043224128905465e-06,3.62614978180068254218439835742340828e-06,1.94921605349267675021613112203731607e-04
misc/fs-adjnoun_adj_copperfield,2.84466695291212311234683626937903489e-06,1.05004555822888075717226669281712395e-06,6.27934477846501193597592391039194489e-05
misc/fs_183_1,-Inf,-Inf,-Inf
misc/fs_183_3,-Inf,-Inf,-Inf
misc/fs_183_4,1.04876471440961391054956321400685536e-01,1.05617635078652001096192436703758443e-01,1.04360272533572841529656737737709951e-01
misc/fs_183_6,1.89655519413709877083792903236187086e-01,2.43712664997796060113711200523920096e-01,2.43769191809614904868777708278290917e-01
misc/fs_541_1,1.34692709220818074362818414801288014e-01,1.34692112906188067036100488880284524e-01,4.28977464030727587722407416614413202e-01
misc/fs_541_2,-Inf,-Inf,-Inf
misc/fs_541_3,1.04992663766399707457798675917004956e-05,5.01388175761023258553396535647916404e-06,5.73536938119570403241307448167022478e-04
misc/fs_541_4,1.77948904635170798058536941102577200e-05,3.25714586765517064293083025715332796e-06,1.18291209614756506722036314314004175e-03
misc/fs_680_1,-Inf,-Inf,-Inf
misc/fs_680_2,-Inf,-Inf,-Inf
misc/fs_680_3,-Inf,-Inf,-Inf
misc/fs_760_1,-Inf,-Inf,-Inf
misc/fs_760_2,-Inf,-Inf,-Inf
misc/fs_760_3,-Inf,-Inf,-Inf
misc/fv1,-Inf,-Inf,-Inf
misc/fv2,-Inf,-Inf,-Inf
misc/fv3,2.06013400643143240774431908194355641e+00,7.34428850869712689948780684996098075e-07,2.06012388885954930647230654801809895e+00
misc/fxm2-16,4.51440178565104190516155682732843442e-05,8.68782237837264737857044844755263710e-06,6.94420402103234256717819601189184836e-05
misc/fxm2-6,6.79560611440607784640082030364255199e-05,1.26522074363429464424022079803048074e-05,3.55610644537291446024672263921053942e-05
misc/fxm3_6,5.73917480304207517520803733281118793e-02,5.73912412647950446212642458419137905e-02,5.73823256049399696145582461395063314e-02
misc/g3rmt3m3,6.17935007676418134196639787684523182e-06,3.97189060565382449196333688128910249e-06,1.32994140654626090272987386086381625e-03
misc/g7jac010,-Inf,-Inf,-Inf
misc/g7jac010sc,6.78551832739287312685198332051853378e-05,3.21459352926607203025592016353238523e-05,1.30443346113683484709169913977892220e-03
misc/g7jac020,7.68863207187392366553565690935263786e-03,5.41757729751724751302805130614500830e-03,2.58341437362860627789507448897550018e-02
misc/g7jac020sc,2.43341460005705975504623821023002496e-04,8.29655110893521513895291520121453460e-05,4.88211682458143205683802011607652630e-04
misc/gams10a,6.16397387613090750977567212725888244e-06,2.26803017504894425519006875246221135e-06,8.28036993919754253869979808094430567e-05
misc/gams10am,1.25663149632914442744415735202002632e-05,2.19665386195427504521164305609261185e-06,1.91719796624328778017422377764670874e-04
misc/gams30a,2.05551730277384930255135533059754258e-05,3.87470167162634262653086307860423072e-06,1.08093724996600674578000159286638364e-03
misc/gams30am,4.11066524122376223301030580658026900e-05,6.83456309365698652065797948455844967e-06,7.35587370695857860184997047843382831e-05
misc/gams60am,3.18069578189623020779288249732296635e-05,1.67779129687510514356717200257882437e-05,1.88603847256428888164976619953013494e-03
misc/garon1,-Inf,-Inf,-Inf
misc/gas11,6.36519027997115877247547863764986843e-05,7.98341727468759860379169971017746729e-05,7.39953102533292548823534614279136073e-05
misc/ge,1.02382948704552552777906704532009885e-04,4.94824476577396200969050184764182177e-05,1.97156998784594802046742162885542479e-03
misc/gemat1,2.03976185651444421249139787938737787e-04,8.08374391286500610826046689674964089e-05,5.39933244073819772145132827055173333e-04
misc/gemat11,4.85738764036851329120850797598900137e-04,1.23297565183086839637541524966252675e-04,1.08159197743792135330395195600793113e-03
misc/gemat12,2.18247375238975805478091654065856766e-04,9.25192531801504972234267789855962423e-05,2.81814831966992062249147190139857726e-04
misc/gen,6.83883916293647855111591337221987500e-06,2.35517342355238648490799573185665479e-06,2.13469435877251143501378158233428714e-04
misc/gen1,6.83883916293647855111591337221987500e-06,2.35517342355238648490799573185665479e-06,2.13469435877251143501378158233428714e-04
misc/gent113,5.51070535906515500467857146604898372e-06,1.17081780453478651339862060494170727e-06,3.64847692713014603762905676026559370e-06
misc/geom,-Inf,-Inf,-Inf
misc/gr_30_30,2.86739331788373943165391627756331690e+00,2.86739356747769762844592800384277697e+00,2.02753534968929656683578836871335801e+00
misc/gre_1107,7.26098969848909248471081406943193651e-06,4.15434378264351971729518502212968577e-06,7.55374098452462966960320373011580373e-06
misc/gre_115,3.62930874196573594852103347439342585e-06,1.46889968406762688301070438070950744e-06,1.54470968858480546252595760261321931e-05
misc/gre_185,5.51267818026016741693197042189716143e-06,1.68808789578483651263476917516991210e-06,5.28871537844700580390461188148776734e-06
misc/gre_216a,4.34756897676965040932837661097972239e-06,1.85257405447460829172073103895026873e-06,1.03155406598189277674285022094753929e-05
misc/gre_216b,4.05195453127127907264473052958371037e-06,5.70936313069360864570271453634334586e-06,2.52307621117256308965020455783894612e-04
misc/gre_343,6.03490456262800802449707312095620267e-06,1.95958001453348593648972056098550208e-06,9.63083055690924187372967395554841921e-06
misc/gre_512,6.74908651725004186224863270873971349e-06,3.05435401800455779046708512626523258e-06,1.22913200327927863696578339004765746e-05
misc/grid1,7.21848985210988364644015942916861800e-06,2.20438917037140618516160467349035824e-06,8.75122426566630614073676141939064689e-06
misc/grid1_dual,8.39962926835897198830322414007269097e-06,2.46428872503889614913242844501349349e-06,6.12914810901767230058333585391320190e-05
misc/grid2,2.47740731980387056136480017972032255e-05,8.82906620602299178885347261343253068e-06,1.52292772174712909332370324293647720e-03
misc/grid2_dual,1.63033825222303088905301768377176213e-05,8.85081882257707736994804190218461904e-06,1.42553644546600406010148800356170012e-03
misc/hep-th,-Inf,-Inf,-Inf
misc/hor_131,1.72994771754358902653363428266039822e+04,1.14830452847365197398102781912152847e+04,1.00886622104487441276246658767615385e+07
misc/hydr1,-Inf,-Inf,-Inf
misc/hydr1c,-Inf,-Inf,-Inf
misc/ibm32,2.28642047117613205342039390661060944e-06,7.75721120109384674309925133751714457e-07,9.52108061718862026319561348297445405e-06
misc/iiasa,6.61123450935166951357058863559656957e-01,4.62526050854516905293203726714192049e-01,4.62430166374069933829829354502341715e-01
misc/illc1033,5.51913631823741450421154558389828063e-06,4.61783771024734760412068878418162009e-06,7.67493502387854929118041649675119519e-05
misc/illc1850,7.20472408144770214795735299481915392e-06,2.08612974749001422154520619085756449e-06,3.82448969235405573428225051721992154e-05
misc/impcol_a,1.48876111054912149742844702597889290e-05,5.30227015856416120701300176133504961e-06,1.40507553761023345196242077360447882e-04
misc/impcol_b,6.45022844100828845555266331786379575e-05,1.29206020524459513659348153198395499e-05,1.98203553608154758247517165755665067e-04
misc/impcol_c,5.14177692656123631678689409682314124e-06,2.33489194852805773433540560262527316e-06,1.51528548853084451951295440183446127e-05
misc/impcol_d,1.11511389947239989588501018861975939e-05,5.38546656108394984051251313129689993e-06,1.62229010863488027087793727864662646e-04
misc/impcol_e,8.39459646964976799832911805220444886e-06,2.15518572949166963862537491633466396e-06,1.14169099767554714420436971697298644e-04
misc/init_adder1,-Inf,-Inf,-Inf
misc/iprob,-Inf,-Inf,-Inf
misc/jagmesh1,1.49470491573702858742745265568216565e-05,2.65188422755749402206718256194139557e-06,1.13974402562038376036006088160454501e-03
misc/jagmesh2,7.94477683696702363148130368212577622e-06,4.77144793109967698025540170297472620e-06,5.11348293399985491175643515842510038e-03
misc/jagmesh3,8.09050789863339197755542523944080080e-06,2.19657240773314333897188822380252820e-06,2.43121679470292556935373849101890809e-03
misc/jagmesh4,8.90133284815466484437079783445928015e-06,4.26458292258413137393879011552823159e-06,5.34549374658431867219759290036600883e-04
misc/jagmesh5,1.21988779375134151846235980620791553e-05,5.53614791388902143808035069307848905e-06,4.38356793254955475687065476933219883e-03
misc/jagmesh6,1.63399962507350690315540423114745439e-05,1.09744814383777420424944233034557643e-05,2.12125555974614067359295759913835028e-03
misc/jagmesh7,1.10653214577323821650811101495978031e-05,3.44149136956411795535768483832982104e-06,3.67856665935323502201126780875081336e-04
misc/jagmesh8,8.74235845944128087953592629838267887e-06,5.56772723657699311782992791807279677e-06,1.07715803706077218643212789603483359e-03
misc/jagmesh9,6.68695933595044749836261478930239649e-06,7.37023208242847148052110644564065520e-06,1.14720234910899514828427373981538453e-03
misc/jan99jac020,-Inf,-Inf,-Inf
misc/jan99jac020sc,1.10439883170007493482033535410196958e+02,8.19867399054808124002883635193258987e+06,1.48231778921233731537871310478685690e+09
misc/jan99jac040,2.27207922061096273838083929765981634e-04,1.19671743531619088871834123658058191e-04,1.26912171762292889614704035308503748e-03
misc/jan99jac040sc,1.61703233019493085822373610902360063e+02,1.78554546393906923624283182228843375e+02,1.17747021383909239140148416714458704e+05
misc/jazz,2.58931045128580396634073135468856989e-06,1.78601250630275389755028553702686921e-06,7.71468167222705473610252460739225249e-06
misc/jendrec1,2.18417851080853337482657165587619710e-05,7.74404548478834181980153100033556702e-06,4.58184474747720546170814843218493901e-05
misc/jnlbrng1,-Inf,-Inf,-Inf
misc/jpwh_991,1.73204915575846011075749689511252098e+00,1.73204920737611291035471800347370389e+00,1.73204180989933002209894219746123715e+00
misc/karate,2.36104857115870900469167430232043567e-06,1.50484836896484404979010997384081122e-06,2.56163807707047142090957897865674070e-06
misc/kl02,5.26697466921059257848538912062470732e-06,1.96117167803662872234526984202693553e-06,1.30576892562797339175627990032455239e-05
misc/kleemin,4.99575966699702278346667965427389689e-07,4.47399976947357843328834188978830223e-07,6.04547376085885469318626934967717946e-05
misc/klein-b1,3.33424634568757483066292479249098984e-07,2.53240536118554643525407952465625294e-08,9.30207288973861068370752075090101573e-09
misc/klein-b2,3.93507627980468380282866906439557749e-07,1.98130018354761907854134900234789560e-08,1.32853174870015824117246592696863272e-10
misc/kneser_6_2_1,6.70834983953978274535406074073102295e-06,2.51695054453198810274802809510307892e-06,4.67650794446493835676391530285264726e-04
misc/kneser_8_3_1,1.09484899881101725590288790450412703e-05,4.72290176666137290166590105219413861e-06,2.23820684093226047314404964457874431e-04
misc/l30,2.01011176551136485077230443858273001e+10,4.59648177503878121405152406190381100e+10,3.00630496829877090020766104881962642e+15
misc/l9,-Inf,8.84002512091932146215238079766329760e+04,8.91528883363538266149567512253714664e+08
misc/lap_25,9.96009729830679631902540848372117120e-07,4.33788538043707104068209141578295330e-07,2.67657698138706302313786215381265126e-05
misc/large,1.06066198471315677862786522433411074e+03,5.00786995286602841344104525179985512e+02,2.23283188091311867552648528225952778e+04
misc/lasagne-spanishbook,5.34861211456223479690636847588750279e-06,2.60167225572358337344665347697732076e-06,5.98611054647947148259757145410957135e-04
misc/laser,-Inf,-Inf,-Inf
misc/lesmis,3.36122421467504767141596695319377678e-06,2.06349489387794183803911249823817030e-06,6.48260876449728332989424460318984327e-05
misc/lhr01,4.48776052421850601049581098029071930e-03,2.34005900523538378667473533089157738e-03,4.51173200241129832482842950088875096e-02
misc/lhr02,5.06529037503007728654550329174488517e-02,1.80596344271465801937851698548656741e-02,2.58806724073299573389213558588562883e-02
misc/lns_131,1.76450364222347606684905068464327740e-05,4.22862497693731684103145431217400796e-06,2.12439065886974430417060534993070735e-05
misc/lns_3937,2.27218956827703777445488191597875595e-03,1.52166629631794388404301435363943992e-03,5.37614930295574180821256248008633850e-03
misc/lns_511,3.07185555444511368779859637550188167e-03,3.22275855805015944583983848712338178e-03,6.76082497970140599760352491187948256e-03
misc/lnsp3937,2.74999111623297856086491302902299691e-03,2.40394433056805859819106078667816876e-03,1.31584963161850219204277139463142304e-02
misc/lnsp_131,7.68866804350742374494867855822963105e-06,3.08822969053095734614028698866029683e-06,8.80646495923223429170107141212020645e-06
misc/lnsp_511,7.02941564992273566222713568292673511e-03,2.67533864785407804956311510063033545e-03,6.35173887070556666614917876947753691e-03
misc/lock1074,5.13634443846556981052570734139758072e-06,1.89296874594245153285880253928918227e-06,3.74514095225065761687124509374231429e-06
misc/lock2232,5.02038409642469060447580731982802618e-06,1.52267544524582369455399282846950795e-06,1.77437168407383752396620950735399460e-04
misc/lock3491,3.84544843062272375792582052485799837e-06,2.12402437062160990113480569432340765e-06,2.77315955633467909725315067137344128e-04
misc/lock_700,4.62741853910643442061231021630337099e-06,8.91933818928327810777422424500272212e-07,1.24383442662452911838377400305452103e-05
misc/lop163,2.23960723060680488470226956872248519e-06,4.08141529165934501042765630334064601e-06,2.78419300408833257247411371549596953e-05
misc/lp22,4.06973006389922114950195785107632485e-01,4.06970468510431425811747157102706916e-01,4.06968147999937334998282109552249359e-01
misc/lp_25fv47,5.46541791247553224527088231029106811e+00,1.68890757492721091213224409872738687e+01,1.25414301375927829145948396295998019e+03
misc/lp_80bau3b,4.09598381473768272786752545497532788e+01,2.72478599617953679496651139180297437e+01,8.42121244958893756390050756846958605e+03
misc/lp_adlittle,3.50067707989326913065546475634275387e+01,3.28217457897910441049346504104363026e+01,3.45707591147353643376018948468758932e+03
misc/lp_afiro,5.93590039861290599234093777575068711e-06,3.57993903522201340719120867422800280e-06,2.58978552268157940840996701460866002e-05
misc/lp_agg,6.66264464108225794865781193179872352e-06,3.27374205684173908398856409387235221e-06,6.52235442804261049522337938784502639e-05
misc/lp_agg2,8.76499851861839423574947796413136720e-06,4.26792123636921956746326372676093037e-06,1.17794632836676662845527134282347354e-03
misc/lp_agg3,7.09157423951997251506857483096784289e-06,4.52904979222757891448374827506091930e-06,1.77179527159255337277386078368170475e-04
misc/lp_bandm,7.09204941647024472806080587069179042e-06,2.90049665249176573672703262202460237e-06,3.49300040274585883709247441744303067e-04
misc/lp_beaconfd,7.30309601509162739116649549732232082e-06,2.38582164762617738928609872340666655e-06,1.30572508408463590664927408201120153e-05
misc/lp_blend,6.55491260832630082234239636492085875e-06,1.56403588022693722870771868865888220e-06,2.81897144576695685577881552540157828e-05
misc/lp_bnl1,1.14134989183652335361908491638273016e-05,2.05454194498660609835775667272485220e-06,6.19440238807111825069198599477177311e-05
misc/lp_bnl2,4.27869238592306933530064931329418564e+08,4.27869237116175647778749044927476200e+08,5.01720883375717585009608054363731535e+13
misc/lp_bore3d,9.08873118031647156223926529189631981e-06,2.55954294419025125933645213770449974e-06,5.48557220243612107904177525594621978e-05
misc/lp_brandy,4.16721275666278841080638455894549729e+00,1.21416221288168198010635200712247048e+01,5.45833604386988788625649710221542929e+02
misc/lp_capri,1.08688285731387315966426210021639851e-05,3.82741101787434379773170009163727952e-06,5.75571670313321995650036190846541567e-05
misc/lp_cre_a,2.27130598124749066717973162192701708e-01,2.27131609593163796589424383579472592e-01,2.78178696148976160182593600448593151e-01
misc/lp_cre_c,5.72567506355353844844890665665947640e-06,1.60606003371838012698591281305872563e-01,1.34937915047726959816713139903306908e-05
misc/lp_cycle,2.59133372188170247772728268593143242e-05,7.83918195144478542213423011143981479e-06,2.97545283108785243898380702829277812e-04
misc/lp_czprob,4.96659425348153841818603419308345502e-06,3.18432491666553755451737780827888429e-06,7.17592623409493186107379878804004650e-05
misc/lp_d2q06c,2.50672928609014551276454944123920009e+00,1.44825729467108581723291270692425688e+00,7.44259638604939748284876678828933658e+01
misc/lp_d6cube,1.38206950078911160256653978634317533e-05,3.95077181222398513669456387639578377e-06,1.08333960956863983381010014736366609e-05
misc/lp_degen2,1.05595219287848637218198834751256001e-05,2.27903965897841457333938312859414297e-06,2.58075735347631428446103197746604132e-05
misc/lp_degen3,2.25702460880993053347887737828778776e-05,5.73851001273942943990124816099431474e-06,1.10594205360934181277972694182412237e-04
misc/lp_dfl001,1.21636246836668300530457570604930799e-05,5.75563750817962552878886033114515222e-06,3.79105975880701135535779948023474577e-04
misc/lp_e226,1.35581582204370214592757426406786535e-05,3.98300933845492118595765443034847899e-06,8.69895036524675042401746760114140451e-05
misc/lp_etamacro,-Inf,-Inf,-Inf
misc/lp_fffff800,4.60270717071696008882505586020931701e-06,3.76197730128823201798704843992230320e-06,4.33206295090916316908807419270481737e-05
misc/lp_finnis,1.24822418927645965031754170173959568e-04,5.44629618259890612047161618090856179e-05,4.19117788333306267110052365860448778e-04
misc/lp_fit1d,0.00000000000000000000000000000000000e+00,1.66600046865626401931730931157713854e-08,0.00000000000000000000000000000000000e+00
misc/lp_fit1p,3.77178917958371232198405418414206186e-06,9.01236029325600765710525976791677895e-07,3.41311948453084953725069594915088885e-05
misc/lp_fit2d,0.00000000000000000000000000000000000e+00,1.05367121277235079467422420100100188e-08,0.00000000000000000000000000000000000e+00
misc/lp_fit2p,1.23431771280395055367002630403919964e-05,4.40546908866592500263639615709952838e-06,1.11470062754255110909000715383697994e-04
misc/lp_ganges,1.61795274218521399669801897025857172e-05,6.14596280851510400034465751507552025e-06,9.45160213753260365561133710778867254e-04
misc/lp_gfrd_pnc,6.01476821447015436825379490954161038e-03,9.98163109691558050362242625541430252e-07,9.20962433869174543863844531584030570e-03
misc/lp_greenbea,6.87034059612472990230739238443813467e+02,3.85458941862880671206217060017715308e+02,2.18294693773918691767712928098871240e+05
misc/lp_greenbeb,6.87034059612472990230739238443813467e+02,3.85458941862880671206217060017715308e+02,2.18294693773918691767712928098871240e+05
misc/lp_grow15,2.62891489934177893768092029604961581e-05,8.96116444377663095873421025054496528e-06,2.63058702575865316802922762112569104e-05
misc/lp_grow22,2.56567960764055553579170615430433539e-05,4.41676610253739602987440273906095730e-06,1.93850913166715188153273918674665237e-05
misc/lp_grow7,2.44928584701871987171839490054290242e-05,3.77539039672483319779182266605188883e-06,3.77895682551496789977895827795249863e-05
misc/lp_israel,-Inf,-Inf,-Inf
misc/lp_kb2,1.59092411213783271064217228584794045e-06,9.09511122711939990438953316562067837e-07,3.95942709004133435856125402834364373e-05
misc/lp_ken_07,1.57097238295925079947339592121180878e-05,6.99988325478217871805044372076256222e-06,1.26093244678898680255798287427913645e-03
misc/lp_ken_11,1.98287967597769397614105692542750325e-05,8.35855596808538603164642926059183749e-06,5.44494620351102873550070787202340245e-04
misc/lp_ken_13,1.41535624515331874075944981312105628e-05,8.44007273868069455898685399647119003e-06,1.77123676761522516487113884537358336e-04
misc/lp_lotfi,6.52702390137468029131784071410996170e-07,3.75803347272315839735060780227484803e-07,2.73454425511241812886910428756120161e-07
misc/lp_maros,3.19789186649376757692068407663395188e+01,5.94770639990709912950972359979190737e+01,2.40442338490670914994954768266059125e+04
misc/lp_modszk1,1.28093697218650330536593017055099940e-05,2.43996768731855131870535953116372980e-06,1.98857581972765095466010450237128403e-05
misc/lp_nug05,3.12148535735095022415635310957352232e-06,1.68102943696898296145618098074816488e-06,3.29175083880798666725077369511397924e-04
misc/lp_nug06,8.93873696696822919954067800896819916e-06,1.68827239127087066177936919957316396e-06,2.20021006640181813171082218555303401e-04
misc/lp_nug07,7.67049941885292954876193479849724795e-06,4.65662965151072060444580948829550933e-06,1.07716174216340221767730175338782255e-03
misc/lp_nug08,7.31412719073151083940820043760074190e-06,3.50691880277278790060813995634646929e-06,1.33045017988319279875897469291433549e-04
misc/lp_nug12,3.46971709853208398701927087842731758e-06,5.26605273350774988511832754585261877e-06,1.60553003862164761325027749082900016e-04
misc/lp_nug15,8.03068761464371036216022375811317772e-06,2.15956870565635703428829455100908860e-06,2.31164086136892376662724308896942842e-04
misc/lp_osa_07,2.96428158911319560638838252515000612e-06,3.07944642590488324263951251446139128e-06,5.31012947569253325624713630797747652e-04
misc/lp_pds_02,1.36446207128110212460928541907052885e-05,2.25857776440651008441273696938898673e-06,4.98709003701025037132577276224829139e-04
misc/lp_pds_06,1.30471925068373340794494296146034186e-05,4.92308989272454601011009594476614870e-06,1.36419001168341204397018564085738040e-04
misc/lp_pds_10,1.10510547272688450376997918120734319e-05,2.58120609482459562041771129259458474e-06,1.88702133536168042207760233736065812e-05
misc/lp_perold,3.71735482771299945650248291776004554e+01,9.85822567264221857794907015503161776e+01,6.68747772021151402365438156029024461e+03
misc/lp_pilot,2.10538726247486100380936987904140358e-04,5.24180760248923690335095893410393786e-05,1.86050792107551201163130795888686583e-04
misc/lp_pilot4,9.78338969836727770871945470703462419e-05,2.42484880521300666632664759572022037e-05,2.46974232264257759920209147242519370e-04
misc/lp_pilot87,9.49050328509891468332402341622199232e+00,1.37922503806733101684654302269632910e+01,1.49340825022694402536566247960193997e+03
misc/lp_pilot_ja,-Inf,-Inf,-Inf
misc/lp_pilot_we,-Inf,-Inf,-Inf
misc/lp_pilotnov,-Inf,-Inf,-Inf
misc/lp_qap12,6.13087469582611372916375447942395767e-06,3.28447178540145217762336429232770145e-06,6.59589338541735016516839701679260812e-04
misc/lp_qap15,9.50305211904799229601097490324560421e-06,4.56471438830736362906471448991239345e-06,8.95218692327719898431061388642652674e-04
misc/lp_qap8,8.44450807688654156993421118362585062e-06,1.71333876588384294051896620610746847e-06,3.03726024107773364263846786907392765e-05
misc/lp_recipe,5.08877685418208237619182087991296948e-06,9.04554420916663327717477109481076541e-07,3.15686240370265388210037915861211152e-05
misc/lp_sc105,1.08864756343999843609305246940377621e-05,2.93784369063389639517585512196489497e-06,1.02148297732999967991735751989429487e-04
misc/lp_sc205,2.04406717843467140760569387749153302e-05,3.50283349746423211772038171595184392e-06,1.29956563316114887544199513735818137e-05
misc/lp_sc50a,5.70655126282532499755744106727832645e-06,2.35277116543904642921103768395803526e-06,3.48955336062933107015651838895599431e-06
misc/lp_sc50b,8.76298552123501377066458374291978449e-06,2.17438658870238223872514642048869551e-06,1.10995613924090008705317555012786448e-05
misc/lp_scagr25,1.13391103476549752198139704205966363e-05,4.69525471443079888628027156324187330e-06,1.80405372211076536476217860429382466e-05
misc/lp_scagr7,9.51092258534246019237489361902123269e-06,2.30116864762808400388584963561583986e-06,4.37042731206976993907056396802848486e-05
misc/lp_scfxm1,1.50878332925576696721194555102033239e-05,6.46495828160109057522560564916368589e-06,2.35158780974444212704101911068145417e-04
misc/lp_scfxm2,3.19922327072300958942193641330123506e-05,8.35847499388732162433949033511329095e-06,1.16066916951600199802466177790774762e-04
misc/lp_scfxm3,4.56746691770039442801197504694874468e-05,8.81970510375881180891959917152174793e-06,1.78521429057399231576655417907248738e-04
misc/lp_scorpion,2.31749196612663880435421669547964595e+01,3.12328597394277577267963384455850781e+01,3.40730736904390082361680931125780326e+03
misc/lp_scrs8,1.37621896789750534105052069348571096e-05,5.98649428780589216722609093116348332e-06,4.88272664626572512513721764365779733e-05
misc/lp_scsd1,0.00000000000000000000000000000000000e+00,1.29047841397589243466216798238893771e-08,0.00000000000000000000000000000000000e+00
misc/lp_scsd6,4.83812131128733955676468290697280950e+09,9.13309253623840077139958450506629940e+09,4.42139982924160711197912461153059031e+13
misc/lp_scsd8,2.39834439414097793230068670565173509e+09,1.15971023148233047130244108165648543e+10,1.40986649326358854314010092812958525e+14
misc/lp_sctap1,1.63579705646966561133969060240494650e-05,2.67401809034227907995316275743873099e-06,1.33668132147242524092115410330137450e-05
misc/lp_sctap2,1.40032505849784966557287280506574563e-05,4.48040319252547226294653701127590868e-06,1.14619612071987228341599857793034651e-04
misc/lp_sctap3,2.41599161331764558144672842130424956e-05,5.99331212828011482412533937817540458e-06,4.72195855993548830740352447181647858e-04
misc/lp_share1b,7.99039429047522530456872658951196559e-06,1.93216741345406760091496404577548124e-06,1.99241273297803488444942909007668219e-05
misc/lp_share2b,2.87709798483760783308891167612060729e-06,1.24819952403704974596466806825205635e-06,5.30355744087608110186075358846673067e-05
misc/lp_shell,6.82506713314803421752652190378097847e-06,4.91464656196254377412177677513446567e-06,3.77169869907531438776489195928678515e-05
misc/lp_ship04l,5.81269906981448365635812644614344119e-06,6.87209277444566471698173011017770749e-06,2.32425119974284649451889560877159134e-04
misc/lp_ship04s,9.15796844955068634339470325395727680e-06,2.84450263863312177717271090458726194e-06,6.73560504205131826953552595913934177e-04
misc/lp_ship08l,9.47361285340835512013066466101031896e-06,3.19579912063299985423369017059462159e-06,6.26809929441866719922165207753952255e-04
misc/lp_ship08s,5.36432677772373681831952042103216991e-06,5.06307319330444972879029340408667507e-06,3.30960110758200905718689853903407783e-04
misc/lp_ship12l,5.54602773676107061399437554341333903e-06,6.41766922851546168033638855909141038e-06,1.60682387934833149548997748617695092e-03
misc/lp_ship12s,9.67054729124389100378360307773451873e-06,4.03928648093000937103885923385935734e-06,7.82182618716025041940292936687017753e-04
misc/lp_sierra,7.26797569604928822629816633353349852e-06,6.74148436582770591567056120237346253e-06,5.64062309529070899240314063425539486e-05
misc/lp_stair,4.36955181445413359517030897910201253e-05,5.02675904738193765460619750538800502e-06,1.11874369007035077886125669562765783e-03
misc/lp_standata,1.08314213682933169405837131355118560e-05,4.18817934039645668773057657012206830e-06,8.19651367896508572120613824463189998e-05
misc/lp_standgub,7.07082820275910372102410159366830808e-06,2.41928423387637225350261816863396758e-06,1.02547598300848477298638453235658503e-04
misc/lp_standmps,2.06717753857637488778692677146858790e-05,3.01929004281849025347293072964112826e-06,4.21063565229691154096377335005650917e-05
misc/lp_stocfor1,1.00999192518501260842781434291011949e-05,2.35637501376761559411703039290846076e-06,7.45469637267396618384510131445771076e-05
misc/lp_stocfor2,-Inf,-Inf,-Inf
misc/lp_stocfor3,1.20973684416200310366586885043024116e-05,6.65389281718798494247226900143076661e-06,1.61653554693317320607808903365476357e-04
misc/lp_truss,1.39997407447263526777175150338505114e+01,2.00026161443543186831430220060924564e+00,3.94000994765764773120020457181518655e+02
misc/lp_tuff,3.57553333201971099921656320061625572e+00,5.78270014794617573934771553320292203e+00,4.37256874983980077635303838820334184e+02
misc/lp_vtp_base,1.05355657160698148272729493160387502e-05,4.12182491589911368659542248474798378e-06,4.67720211831312900066803185907221181e-04
misc/lp_wood1p,5.69245472762211693949061868939271670e-05,2.86789319320169678323227576879546984e-05,2.08117961355108520874285509788753027e-04
misc/lp_woodw,6.20162462966929210050660488900054395e-04,2.66476677467629812759496425437264978e-04,5.44634484922363452575573103089536741e-03
misc/lpi_bgdbg1,1.39196646807299689657475056624096837e-05,4.35591814045907968023549911035513633e-06,1.80121028038494339791846923317455730e-04
misc/lpi_bgetam,-Inf,-Inf,-Inf
misc/lpi_bgindy,1.81603079621682691193402405774911445e-05,8.27601574398421568451367821208932029e-06,2.77243985860975607235643718244064939e-04
misc/lpi_bgprtr,3.58828413323387074690670294274412230e-06,1.68751504192868912068551071695776471e-06,6.66932281653617410234070217478538126e-05
misc/lpi_box1,2.44378049395306068392518503299356229e-02,2.44357022185477564783808685090922100e-02,2.44383512890091500940814813407448122e-02
misc/lpi_ceria3d,3.53222556357656193115251937965426115e-06,2.06566701762238711794583919055698644e-06,7.88069040231417271357531259261417241e-05
misc/lpi_chemcom,1.14953982730504514608077009709167662e-01,1.14953557768806499830822188514242868e-01,1.14946775426914383423575133356445732e-01
misc/lpi_cplex1,-Inf,-Inf,-Inf
misc/lpi_cplex2,2.86234109546066040184014533708132870e-02,2.86238814746133611676699466219103376e-02,2.86333942977616078278231069305508752e-02
misc/lpi_ex72a,5.50348392001267370069379004992577014e-06,2.41043166243387091535279760214835958e-06,5.33637183932253238442657465028593545e-05
misc/lpi_ex73a,7.68686237464254842107809728907403718e-06,2.48450959325154850872036463360231512e-06,1.84999839344866262286463079788767761e-05
misc/lpi_forest6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_galenet,6.79268597601931296085974413765511143e-07,3.50524608808357301687266465301689976e-07,2.65602372303029029884790580196154686e-06
misc/lpi_gosh,-Inf,-Inf,-Inf
misc/lpi_gran,1.05955701308955455762044895233545064e-05,5.02093157317714508929892496881673131e-06,1.00576801696853534790431222884398736e-03
misc/lpi_greenbea,1.11455739684593982924548274514515911e+02,2.39142981464109079005130856419449251e+02,5.07709316861473854923778551772483910e+04
misc/lpi_itest2,9.49979378429855800487113893748632088e-07,1.91294188657036556507167577924622147e-07,5.12635029927032533358278981386927137e-06
misc/lpi_itest6,1.14631763724303583046136159279373282e-06,4.64130220863036127891230351185768348e-08,7.43771795274705476522912406638322939e-08
misc/lpi_klein1,1.01971070684285376271648213681223536e-05,4.83431206563966032551300472055643684e-06,3.53191385308948061715760622840556524e-05
misc/lpi_klein2,2.68653754290613610236311575250191086e-05,5.19259141533021426345350947433151574e-06,4.02839077740994095019110032008546034e-05
misc/lpi_klein3,7.10716746126000226767680504122187138e-05,3.37288507532306801004605311017253505e-05,1.93722898701227899957226093518992699e-04
misc/lpi_mondou2,6.84805232182978137983783988493146351e-07,2.82925926858442361032838370894981043e-07,9.39840736735685156767014313921656176e-05
misc/lpi_pang,3.13445833466199243475678555088763326e-05,5.40593270897162309600210033586826286e-06,2.42771601525139087670143529753641495e-04
misc/lpi_pilot4i,9.78338969836727770871945470703462419e-05,2.42484880521300666632664759572022037e-05,2.46974232264257759920209147242519370e-04
misc/lpi_qual,8.87732070926691177869024164636691991e+01,1.36050098087284230201030905227473104e+02,1.74280940221577144832278934751319994e+04
misc/lpi_reactor,9.10522965029545188063483290508932911e-06,1.73967793593002567148458441849429708e-06,2.51254448369018541245260642875959862e-05
misc/lpi_refinery,-Inf,-Inf,-Inf
misc/lpi_vol1,8.87732070926691177869024164636691991e+01,1.36050098087284230201030905227473104e+02,1.74280940221577144832278934751319994e+04
misc/lpi_woodinfe,9.16676822761271037398917091882919956e-07,2.10887597255157740966916123211653709e-07,1.37651230539470447853591327585029711e-05
misc/lpl2,2.55067937736221089707041747699299817e-05,9.43572014018613041694089439242348062e-06,6.70905395374745147864476009645958105e-04
misc/lpl3,2.71806844660335853054842720241244946e-05,1.21077330848752640402137518481201824e-05,4.36674337719321564402777659104579359e-04
misc/lshp1009,7.94477683696702363148130368212577622e-06,4.77144793109967698025540170297472620e-06,5.11348293399985491175643515842510038e-03
misc/lshp1270,7.53378731604137893837547130840403981e-06,3.15973395586604781561208465742995825e-06,1.90174630593530752919808469243025331e-03
misc/lshp1561,1.19788872472215712447949879834075089e-05,6.26803642894076842423445669775178087e-06,1.19979685431822294027544451364336269e-03
misc/lshp1882,6.40180691918453785316810386145375746e-06,5.70541759339473896372113586592679537e-06,7.51195139918716797786837761303738955e-04
misc/lshp2233,-Inf,-Inf,-Inf
misc/lshp2614,-Inf,-Inf,-Inf
misc/lshp3025,-Inf,-Inf,-Inf
misc/lshp3466,-Inf,-Inf,-Inf
misc/lshp_265,1.05091697374619833462835845472820248e-05,2.02452889162170697664729357574475195e-06,2.22318888173897397242435321051168259e-04
misc/lshp_406,3.62752332850436242682050411846179017e-06,3.31244712080477088221845750273576766e-06,4.08584641963603350273707240928878887e-04
misc/lshp_577,9.41700484838816013190383057772412567e-06,3.04106528293054267842281145593450040e-06,9.76033864736854826944175129802551441e-04
misc/lshp_778,1.11475764697032028085947716826257730e-05,5.45689218851218907558714669012840926e-06,1.10189187289843087305150608596572095e-03
misc/lund_a,-Inf,-Inf,-Inf
misc/lund_b,-Inf,-Inf,-Inf
misc/lung1,6.03701780094445806806715174502934506e-06,1.87278401459280268404980647981723134e-06,2.90501840191552154121042710471530770e-04
misc/lutz30-23-b6,9.08669416308653514215147756327892679e-06,2.27850113329158994974200313466362129e-06,1.59244084606722119207928193954811565e-05
misc/m3plates,1.78813934326171874999999999229628022e-07,1.17804022884681050926405688073524021e-08,1.23553901551492506605197955900273326e-08
misc/maayan-Stelzl,1.06638967508292616823524243710492374e-05,3.50044876895499943294120290909139810e-06,9.90223999946807337138203595777907004e-05
misc/maayan-faa,5.52903696397990928268177117112202155e-06,2.49322817684714410251060929881444757e-06,5.86597470806399064276206015993291030e-04
misc/maayan-figeys,6.54404252567690912812110097868065686e-06,1.99035528664899365312742319080671872e-06,1.05014486755701217123511695923874339e-04
misc/maayan-foodweb,1.86485174968379268463329051368487682e-06,1.29442516656245648770366238078941347e-06,1.14996494955164529123498907739800853e-05
misc/maayan-pdzbase,9.39272807504975959092989347881290858e-06,2.69705598342094500092104850422360540e-06,1.06558098795942663432641345344138059e-04
misc/maayan-vidal,6.26961434430506112678766248714391749e-02,6.26967858221796648812809665152314161e-02,6.27205038110078100811331200997304550e-02
misc/mahindas,-Inf,-Inf,-Inf
misc/man_5976,1.91896824998983120327374099973807581e-05,3.43809406548648533188789969740260544e-06,5.68636632659016182772395079798076547e-04
misc/mark3jac140,-Inf,-Inf,-Inf
misc/mbeacxc,4.30852463601436758568274197471773838e-06,2.11585125276315037046294631553808380e-06,8.20192833822729340220418307802125761e-05
misc/mbeaflw,4.14197604919328639398416530168659333e-06,1.20523639556355915765803109143072671e-06,1.48498007252233747118546781438228912e-05
misc/mbeause,6.17577847503582657671794000084290358e-06,1.24811283537778900594882020866155804e-06,1.35075456935194921327500286001678275e-04
misc/mcca,3.84954700200527036165306895383107965e-05,2.04297152789315698387756218353292890e-05,2.44265609278724379582612673038331629e-05
misc/mcfe,5.87280056545163564523825114810424869e-04,4.68513382416809167728951656222204314e-04,7.60305832732442620279704371700966629e-04
misc/meg1,-Inf,-Inf,-Inf
misc/meg4,1.41269469955436595449047435021284218e-04,1.42356205442572893356782393167970110e-04,7.74419561165001812532133347406321922e-04
misc/mesh1e1,1.66408695649673613799363382493887160e-06,6.85844337483848494249988929347091034e-07,2.31340435645484149522578222376457895e-06
misc/mesh1em1,2.22129766955988598153249507979889258e-06,7.82881150107236008353049618685169791e-07,6.16780988407579707172658946771901683e-05
misc/mesh1em6,3.17205835571825242412781940252685545e-06,1.35434880830134503650732331377042025e-06,3.00216312120166793889178469483620929e-06
misc/mesh2e1,1.15786633408667825304676285154102648e-05,3.17997703703962616551016855949535390e-06,9.76747469812305014746175917161562993e-04
misc/mesh2em5,4.36071241598034927496069083538671199e-06,1.52056815040600947610246382726076385e-06,1.24313199441017305387277145918772438e-05
misc/mesh3e1,2.35669564885162420635733747908102564e-06,2.10011224672380428589038018470530994e-06,1.25935519462604576078595026454658654e-05
misc/mesh3em5,-Inf,-Inf,-Inf
misc/mhd3200b,1.27946077220120385702501247523001955e-01,6.75704087161777818464833860369963543e-03,1.40110972956072865500128793075987401e-01
misc/mhd4800b,-Inf,-Inf,-Inf
misc/mhda416,3.02230375550268649634012449682704596e-05,7.25123180041951917719571149911601144e-06,2.46185911252667676855349600076435412e-05
misc/mhdb416,1.08389598086642364076015576555329654e-02,1.07405127736393338543968781134721971e-02,1.07230544268375300107287255216431609e-02
misc/mimo28x28_system,1.88462649715073667149672485699055000e+09,1.36724764020990926343113578131912056e+10,4.18547426307346475609004086937061913e+14
misc/mimo46x46_system,5.73738120451987034772281705373067246e+09,1.00293526211627603321164457758285563e+10,3.77501206334236535933810969360391817e+13
misc/mimo8x8_system,4.67179339850811045293912651191418999e+09,7.90248923448518782412237983572791029e+09,4.08102065858261187452252628258711855e+14
misc/minnesota,1.08049506125246158977179428827960647e-05,7.12187781487859071020366483050316535e-06,1.04589285097552060192271869026308676e-03
misc/minsurfo,-Inf,-Inf,-Inf
misc/misc-football,7.04432400202398652046197680155996873e-06,1.91403387028775438438047731639878892e-06,1.31768558035886827990381238340694616e-05
misc/misc-jung-code-dep,7.16776703438800400509582585977776812e-06,3.27616663581744950326764490978950801e-06,3.78047761558568691836033887890754887e-05
misc/misc-lesmis,3.36122421467504767141596695319377678e-06,2.06349489387794183803911249823817030e-06,6.48260876449728332989424460318984327e-05
misc/mk10-b1,0.00000000000000000000000000000000000e+00,1.29047841397589243466216798238893771e-08,0.00000000000000000000000000000000000e+00
misc/mk10-b2,6.38247261394427526128595042356933244e-06,1.58921600709550079986156397343904294e-06,5.10982813950791587220713165406693660e-06
misc/mk10-b3,6.01209755069687385782643017935377825e-06,5.72346055160914899740847645858415492e-06,1.96819522801879855214258827814362409e-05
misc/mk10-b4,0.00000000000000000000000000000000000e+00,1.05367121277235079467422420100100188e-08,0.00000000000000000000000000000000000e+00
misc/mk11-b1,0.00000000000000000000000000000000000e+00,1.29047841397589243466216798238893771e-08,0.00000000000000000000000000000000000e+00
misc/mk11-b2,3.37111531251436711597742400378561358e-06,1.56081359156604411298063533021342730e-06,4.91576516419725416430401033868574166e-06
misc/mk11-b3,1.07108660113179998302080717822748541e-05,4.28073224002131621478291160010408190e-06,2.37890283524521581506794233815017994e-05
misc/mk11-b4,1.25571873905028233529135284460291851e-05,3.59692680438592248176350936996701048e-06,4.39294573204754839186573585052665409e-04
misc/mk11-b4b,7.33493163817683448194791583652752286e-06,2.10537585584714380291068362626562705e-06,4.90843453197126535134316455423339755e-04
misc/mk12-b1,3.57627868652343750551453741573623120e-07,8.36325600952048209060510962399534132e-08,9.45200047169823897004020672376161722e-06
misc/mk12-b2,7.91089890011519645610616306028281420e-06,2.40512652540299808242187404405596739e-06,2.99418296788520547993306516973982479e-05
misc/mk12-b5,5.19468088401438712863060600112781843e-05,8.36837454070862764026287174008421301e-06,7.34991660003352382500585402042725963e-04
misc/mk9-b1,0.00000000000000000000000000000000000e+00,1.82501207499442852899229830109021905e-08,0.00000000000000000000000000000000000e+00
misc/mk9-b2,7.79138000053049450263533464037831328e-06,1.29242944835440591150619302754144606e-06,5.58640217778490627252377953806762981e-06
misc/mk9-b3,1.04118804155638122595878071514758531e-05,6.01578373612728678684686431756049403e-06,4.08972567958864508990185341358194687e-05
misc/model1,6.76292676397509610640512877153028713e-05,1.32832602436875256866203566508335598e-05,1.77640816715210487954231000408756637e-04
misc/model2,6.45047764400268399033802384034543000e-06,2.42722359549904177151915446862565755e-06,1.49919487722861413546548369913459118e-05
misc/model3,-Inf,-Inf,-Inf
misc/model4,2.64381237390168732399775634731033420e+01,1.84441322533359092916826529824126895e+01,2.57013527764276658721974680745712427e+03
misc/model5,1.91113477787590812766646047299322380e+01,2.97733744657401845776451330925520682e+01,3.60647717450813302370164504289917574e+03
misc/model6,2.66312907856200906883699485430140157e-05,4.94461922396530722191936574531108243e-06,8.18479617651151121231147894814337054e-04
misc/model7,4.70358383739128320266803813386506035e+02,3.52166505778923348026525780956882813e+02,8.46155186950503894587576162531752881e+04
misc/model8,2.04284902597828532843164058554330322e-04,7.09234955945495618425608998351870738e-05,2.64879348491765664849774280708545478e-04
misc/model9,3.01305005956831581714605516115512711e-05,1.41140639700574946667434136277814435e-05,6.02131259299279360942023189796270752e-04
misc/moreno_highschool,3.38822195170672254556929203100544936e-06,1.50815071097628821642995819498130441e-06,4.08458551892166128058395234948757934e-06
misc/moreno_lesmis,2.34179081076332585316391630391061328e-06,1.00423391876112548302868748939245901e-06,4.65794012303339610543462884347830243e-06
misc/moreno_mac,3.73012949888156327992513788573238936e-06,1.35129128385601900926206748350527220e-06,6.23754577475926565191321639651378073e-05
misc/moreno_names,8.54856006156142506816489378224531727e-06,1.93733709423369458432478275873659335e-06,6.73377953345028064928364442750233656e-05
misc/moreno_oz,7.15230052581238548855201869521159104e-06,1.97841377954881826838936743463230251e-06,1.87447573947867286230702664924438601e-05
misc/moreno_propro,4.37313518774470689472656067669174627e-02,4.37244408697546354922152014298296043e-02,4.36155998658062130986942853902933395e-02
misc/moreno_sampson,8.71529783821252791113531102005648747e-07,4.83716609814914175784106245871082237e-07,4.62710973290838815764750226272774872e-05
misc/msc00726,-Inf,-Inf,-Inf
misc/msc01050,-Inf,-Inf,-Inf
misc/msc01440,-Inf,-Inf,-Inf
misc/msc04515,-Inf,-Inf,-Inf
misc/n2c6-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n2c6-b10,0.00000000000000000000000000000000000e+00,1.66600046865626401931730931157713854e-08,0.00000000000000000000000000000000000e+00
misc/n2c6-b2,7.95883741328904667013388427219995174e-07,3.93299585904870137818405170742678731e-07,7.16927283091574593122563068392356987e-07
misc/n2c6-b3,4.78017040399315831791665394886771772e-06,1.83367779997613987005754956325426239e-06,8.98981481657937988925891456420749557e-06
misc/n2c6-b4,9.96522595205086715892083353051280251e-06,3.77708387823339242206169809009043103e-06,5.64140641461674006726661016538013575e-05
misc/n2c6-b5,6.14319784860041161874445470796795377e-06,4.92196106253603969070462126206045472e-06,2.50430128150040757122282781988917904e-05
misc/n2c6-b6,1.07848637237857815313984668750547737e-05,3.16410231335203818184789620001549208e-06,1.10608585668776158762469131389616205e-05
misc/n2c6-b7,1.01818118929669002882557417775833953e-05,3.51783893037499915792370026578572642e-06,1.16493075388898855606318134251717185e-05
misc/n2c6-b8,1.09045267223609124878414954158885509e-05,3.49300313821025426877436398681026014e-06,1.20971892136449073042399260332437980e-04
misc/n2c6-b9,1.38268336330603738128939552043369981e-05,2.79926684043716271299151855545871712e-06,2.41247025783899694957906673373170867e-05
misc/n3c4-b1,0.00000000000000000000000000000000000e+00,2.10734242554470158934844840200200377e-08,0.00000000000000000000000000000000000e+00
misc/n3c4-b2,2.48780995470987420503661270092409675e-07,7.99937115011391757537994791094156507e-09,2.91183577250109237866127009240967459e-09
misc/n3c4-b3,1.80611152226198579870388137674068895e-06,2.73926707087758981774861100768399070e-07,5.78778509346558854685350675026407452e-07
misc/n3c4-b4,1.19209289550781250000000000000000000e-07,7.45058059692382812500000000000000000e-09,7.45058059692382812500000000000000000e-09
misc/n3c5-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c5-b2,2.57428448017353624417447058135070979e-06,2.19247037115369332365765642423756366e-07,8.88718718445489212916901189121025458e-07
misc/n3c5-b3,7.89538080096773507431295990532003947e-06,1.89390866071347933811842483239735843e-06,2.08795946888691525192242357233347682e-05
misc/n3c5-b4,6.71019321947479699831749544712731302e-06,2.43044921323197501709050518726119087e-06,2.61185204871940292192039797085391640e-05
misc/n3c5-b5,1.43298965734876839012031087386274748e-05,1.70670918085260699575337055874434970e-06,4.69200920363372616868882882351323709e-06
misc/n3c5-b6,1.96882147034373468062095206008626535e-06,3.73275124018486144662060531439134763e-07,1.85962691648698323684919959016215066e-06
misc/n3c5-b7,4.10603465786456819556873303952633810e-06,1.27830823195515207608602701166983535e-06,4.96918310320997771804364200361249854e-06
misc/n3c6-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c6-b10,5.66558883811569910180369833915597810e-06,3.59687061201606607312734350213114867e-06,4.29340916573670021845751220024171443e-05
misc/n3c6-b11,8.45842813377750833410424747935630202e-06,2.28992073875929952602040410872546644e-06,2.42419510385462076897023907973377104e-05
misc/n3c6-b2,7.95883741328904667013388427219995174e-07,3.93299585904870137818405170742678731e-07,7.16927283091574593122563068392356987e-07
misc/n3c6-b3,4.78017040399315831791665394886771772e-06,1.83367779997613987005754956325426239e-06,8.98981481657937988925891456420749557e-06
misc/n3c6-b4,9.96522595205086715892083353051280251e-06,3.77708387823339242206169809009043103e-06,5.64140641461674006726661016538013575e-05
misc/n3c6-b5,8.98518767125503490658737345330982655e-06,5.43124017190387359803291420309741365e-06,1.39959391739534572748565064374244103e-04
misc/n3c6-b6,2.07500982708685730366761142889068759e-05,3.53821909265379517084331598729450458e-06,5.93721256790686239363370901252191015e-05
misc/n3c6-b7,1.08093171111879816034002878755682010e-05,6.59669322999259667655705411301506193e-06,1.20811300397702912113304187270516834e-03
misc/n3c6-b8,1.84228374688891569090796122392387291e-05,3.00952144681288524170725317059235513e-06,2.25702665772853997308669594754678702e-05
misc/n3c6-b9,1.58397120584920097200274261824765338e-05,6.04408655357629390240754204730479306e-06,3.35050296025165809960389603017577207e-05
misc/n4c5-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n4c5-b10,2.13030149130917016683248104907541027e-06,1.09460680233698802234973148063164722e-06,7.60839754758222258334799647856965600e-06
misc/n4c5-b11,3.69561584816451130257233778799097872e-06,4.86471095821951905988326092316437355e-07,7.54456814604039448814069439004335177e-07
misc/n4c5-b2,7.95883741328904667013388427219995174e-07,3.93299585904870137818405170742678731e-07,7.16927283091574593122563068392356987e-07
misc/n4c5-b3,1.01968328945823198093536810431554828e-05,1.05922989904425246139244238601710740e-06,2.70542194802174883823472532214990546e-05
misc/n4c5-b4,1.11362110551031877360757567036902276e-05,2.62582653662368050733375880826358431e-06,1.44778282503035837195625523005074815e-05
misc/n4c5-b5,1.13142829945198094353864992967736681e-05,6.72053136169855039071710192252949567e-06,4.12087986361073191970667655685083208e-05
misc/n4c5-b6,1.53712933214445796781867213476659223e-05,3.73782095788230340050158463222588409e-06,2.78629513290825048074510379988397669e-05
misc/n4c5-b7,2.31678157966709669077926518180684741e-05,8.02897832801423940169073958860970420e-06,8.15305392294384819524793113956071524e-04
misc/n4c5-b8,1.75718579626320895172809269826000778e-05,7.74540561995256516685764912171414255e-06,1.89675164569974575192532524537095315e-05
misc/n4c5-b9,2.49192120647564749848718548246616635e-05,6.22684182900270565061052659525245082e-06,8.09792399102573406917322496970562884e-05
misc/n4c6-b1,0.00000000000000000000000000000000000e+00,1.66600046865626401931730931157713854e-08,0.00000000000000000000000000000000000e+00
misc/n4c6-b13,2.66921010986764765217755665229323710e-05,1.47013531818454017455431147556218437e-05,5.94567888918617226934908367084895198e-04
misc/n4c6-b14,1.20325685926689353393743061236331947e-05,3.52365955660616101745660542962173164e-06,4.12450897394840648799899894859599573e-05
misc/n4c6-b15,1.21518312626193414824863099578544534e-05,3.18822115592414086010465230286629649e-06,6.40371643506251640921703334078163348e-05
misc/n4c6-b2,2.23461452831104826502185785266237521e-06,5.32534029560531801623767824562500716e-07,2.66033091274259240133633140597898704e-07
misc/n4c6-b3,6.97725312140663875753677995189241626e-06,3.22280774243721266019747187459976078e-06,3.04055633627638791557682064662535222e-05
misc/n4c6-b4,8.50465570540009205369473889525052196e-06,2.50748996389779264668491866090041866e-06,1.39835162103521750062547744757611812e-05
misc/nasa1824,-Inf,-Inf,-Inf
misc/nasa2146,-Inf,-Inf,-Inf
misc/nasa4704,8.35319279090660878518538847798128785e-06,5.95134439116868470951008542444040158e-06,2.21657298175439306973055164109294463e-03
misc/ncvxqp1,3.56605938240003560136336351779129607e-03,2.34591342760883173108179564502290499e-03,6.50895679902820657028993175638258804e-03
misc/ncvxqp9,-Inf,-Inf,-Inf
misc/nemsafm,4.11608996699629913066374812525824477e+00,3.66404036047656833152401486341556579e-05,6.14723777065483080928259236697687072e-05
misc/nemscem,8.14738092727732731956914308933265946e-05,2.54283048962150220107940460240488292e-05,4.69793656993828119234446709011496664e-04
misc/nemspmm1,-Inf,-Inf,-Inf
misc/nemspmm2,1.75478335594095033468022572533747728e+01,1.37285036148379002564714674173187655e+01,6.22572672015118493178173636752541458e+02
misc/net25,3.29915464762742098197541884660008154e-01,3.98192746316041051949513491678692650e-01,3.98169786348607605706470499205537218e-01
misc/netscience,1.64201177524058150627973818352705186e-01,1.64200499764960253060822356386021706e-01,1.04961712662020543420085572638977005e-01
misc/netz4504,2.22884872773373158632858410866593873e-05,4.24733891391520065406910336822164592e-06,1.04325345729553224114003555208575541e-03
misc/netz4504_dual,4.41426882320851042745454238277304320e-06,2.71544349653192257971168193447137292e-06,3.17793790788059688655984319278937910e-04
misc/nl,1.09634877557983687303217095663302198e-04,2.67322862958934387654965434844721324e-05,2.61827111539861343409566154844391811e-04
misc/nnc1374,1.05155242163220911190461615099251513e-04,4.73804016642007894152975085123741845e-05,8.02362640966575421263938145510618586e-04
misc/nnc261,5.64214733374169883040943099307104137e-06,8.06618439379512602515075345408713157e-06,3.63240682090589861109354468525970723e-04
misc/nnc666,1.00656902194055824445731098266771207e-04,4.02869214139855161135702126587068343e-05,8.28925860567186741835854819035789198e-04
misc/nopoly,0.00000000000000000000000000000000000e+00,7.45058059692382812500000000000000000e-09,0.00000000000000000000000000000000000e+00
misc/nopss_11k,1.80056356635980555672805198341967744e+09,-Inf,4.13049907211737282790453530296407051e+14
misc/nos1,7.60533124756405180477335371587089358e-01,7.14640292282021482074795585109341154e-01,7.14642132850089959566448994605763693e-01
misc/nos2,1.68797996741608333144693148890596666e-06,6.60658992479155224440815419571838880e-07,5.20966583249688179936593855293339133e-05
misc/nos3,-Inf,-Inf,-Inf
misc/nos4,5.06774762379292880279785297647105031e+07,9.01590689090556659490470512707095988e+06,9.01442732561786241808223675605656281e+06
misc/nos5,-Inf,-Inf,-Inf
misc/nos6,-Inf,-Inf,-Inf
misc/nos7,-Inf,-Inf,-Inf
misc/nsic,9.17995293639991373944117450340305583e-06,7.21282224232608929354490241352469466e-06,2.97504959304317936503267212642678255e-04
misc/obstclae,-Inf,-Inf,-Inf
misc/odepa400,6.21256688062953304077811335972492116e-06,6.20503743739370989720372571720372294e-06,5.20253474083682960074910375298540816e-05
misc/odepb400,1.63010341667474612789292887680311534e-16,-Inf,1.28205501940319080026556595232312067e-11
misc/olm100,7.02746773623987569447587425178692317e-05,9.92171044387329718710350073471302888e-06,3.38669246062958245298838439111043513e-05
misc/olm1000,2.83816304731007459514253372080999998e-01,1.09792322563747160461309897008112588e-02,3.03807826983463507551876111652690702e-02
misc/olm2000,-Inf,-Inf,-Inf
misc/olm500,1.78804005082035124243633130005249855e-02,1.75247175191721313105348256082974049e-03,2.18129233239578590185861454483971206e-02
misc/olm5000,-Inf,-Inf,-Inf
misc/opsahl-openflights,1.43743083903431981684291653706978952e-05,3.15557865649464560454511827743252938e-06,4.42565111483469736504760727359621155e-02
misc/opsahl-powergrid,1.66707779413492705719769359247347554e-05,5.33129248901025803863219112300816603e-06,2.71280422508378777709003829270280306e-03
misc/opsahl-southernwomen,1.69026204635749106992146663500056391e-06,4.28897499398341301457056357299345660e-07,1.73946522364076128494511023978604486e-05
misc/opsahl-ucforum,7.08929545166348620390135206483189138e-06,1.76791597145922137670578234052250733e-06,1.21231574159611111699636415951848622e-04
misc/opsahl-ucsocial,1.47297829087059516393063954932434177e-01,1.47299784471073298438346772173648961e-01,1.47324346457916749289562420677787022e-01
misc/opsahl-usairport,5.62410660949132498074684888848473126e-06,2.68269137987925473308509191979687678e-06,3.19675956140054233914884787016195332e-05
misc/orsirr_1,1.64999703573776098363539743800491795e-02,6.06285860070613567465364374990430215e-03,1.72354452839474507802303080830257273e-02
misc/orsirr_2,1.24192163869142066755979169706042764e-02,6.26588428877972676374030154265327652e-03,2.91768917296039070585661951938485544e-02
misc/orsreg_1,2.24449287385561019543728681125871434e-02,1.51164305322297724770508894307716758e-02,2.71934528091775700449279328473887182e-02
misc/oscil_dcop_01,-Inf,-Inf,-Inf
misc/oscil_dcop_02,-Inf,-Inf,-Inf
misc/oscil_dcop_03,-Inf,-Inf,-Inf
misc/oscil_dcop_04,-Inf,-Inf,-Inf
misc/oscil_dcop_05,-Inf,-Inf,-Inf
misc/oscil_dcop_06,-Inf,-Inf,-Inf
misc/oscil_dcop_07,-Inf,-Inf,-Inf
misc/oscil_dcop_08,-Inf,-Inf,-Inf
misc/oscil_dcop_09,-Inf,-Inf,-Inf
misc/oscil_dcop_10,-Inf,-Inf,-Inf
misc/oscil_dcop_11,-Inf,-Inf,-Inf
misc/oscil_dcop_12,-Inf,-Inf,-Inf
misc/oscil_dcop_13,-Inf,-Inf,-Inf
misc/oscil_dcop_14,-Inf,-Inf,-Inf
misc/oscil_dcop_15,-Inf,-Inf,-Inf
misc/oscil_dcop_16,-Inf,-Inf,-Inf
misc/oscil_dcop_17,-Inf,-Inf,-Inf
misc/oscil_dcop_18,-Inf,-Inf,-Inf
misc/oscil_dcop_19,-Inf,-Inf,-Inf
misc/oscil_dcop_20,-Inf,-Inf,-Inf
misc/oscil_dcop_21,-Inf,-Inf,-Inf
misc/oscil_dcop_22,-Inf,-Inf,-Inf
misc/oscil_dcop_23,-Inf,-Inf,-Inf
misc/oscil_dcop_24,-Inf,-Inf,-Inf
misc/oscil_dcop_25,-Inf,-Inf,-Inf
misc/oscil_dcop_26,-Inf,-Inf,-Inf
misc/oscil_dcop_27,-Inf,-Inf,-Inf
misc/oscil_dcop_28,-Inf,-Inf,-Inf
misc/oscil_dcop_29,-Inf,-Inf,-Inf
misc/oscil_dcop_30,-Inf,-Inf,-Inf
misc/oscil_dcop_31,-Inf,-Inf,-Inf
misc/oscil_dcop_32,-Inf,-Inf,-Inf
misc/oscil_dcop_33,-Inf,-Inf,-Inf
misc/oscil_dcop_34,-Inf,-Inf,-Inf
misc/oscil_dcop_35,-Inf,-Inf,-Inf
misc/oscil_dcop_36,-Inf,-Inf,-Inf
misc/oscil_dcop_37,-Inf,-Inf,-Inf
misc/oscil_dcop_38,-Inf,-Inf,-Inf
misc/oscil_dcop_39,-Inf,-Inf,-Inf
misc/oscil_dcop_40,-Inf,-Inf,-Inf
misc/oscil_dcop_41,-Inf,-Inf,-Inf
misc/oscil_dcop_42,-Inf,-Inf,-Inf
misc/oscil_dcop_43,-Inf,-Inf,-Inf
misc/oscil_dcop_44,-Inf,-Inf,-Inf
misc/oscil_dcop_45,-Inf,-Inf,-Inf
misc/oscil_dcop_46,-Inf,-Inf,-Inf
misc/oscil_dcop_47,-Inf,-Inf,-Inf
misc/oscil_dcop_48,-Inf,-Inf,-Inf
misc/oscil_dcop_49,-Inf,-Inf,-Inf
misc/oscil_dcop_50,-Inf,-Inf,-Inf
misc/oscil_dcop_51,-Inf,-Inf,-Inf
misc/oscil_dcop_52,-Inf,-Inf,-Inf
misc/oscil_dcop_53,-Inf,-Inf,-Inf
misc/oscil_dcop_54,-Inf,-Inf,-Inf
misc/oscil_dcop_55,-Inf,-Inf,-Inf
misc/oscil_dcop_56,-Inf,-Inf,-Inf
misc/oscil_dcop_57,-Inf,-Inf,-Inf
misc/oscil_trans_01,-Inf,-Inf,-Inf
misc/p0033,4.86951846994864696259467222661807045e-07,4.11823394927053950192465702385424133e-08,5.69405365805747568655327773381929551e-08
misc/p0040,2.52881091065364190721813808149451249e-07,2.79793854514142877299010344995361112e-07,8.19597731237374134291601559368585640e-07
misc/p010,9.63365541337522532131238158706812956e-01,1.24052304867193468913925008964989337e+00,1.02405157312800777488009406275578388e+00
misc/p0201,1.26373990336452409917302572361940218e-06,7.21859275482816944474047421641762907e-07,2.18141872355556303702278541125390007e-04
misc/p0282,8.71940781970488635133728636696613985e-07,1.04393243122917378789016480807949387e-06,5.17447864098615574109826841037250741e-04
misc/p0291,4.93644216605447246426595999012088437e-06,1.46514339464112411696900124760128956e-06,5.53828184969274363827326493540098464e-06
misc/p05,1.57932854999635225001132285067502539e+00,1.57934049250340991110155591915702049e+00,1.57930146983065192566191590161610193e+00
misc/p0548,1.58843889407042285559720219013818402e-05,2.85275317321725334969582520155442984e-06,1.21007883090285897570313468780735811e-03
misc/p2756,1.42317616269671141515765726662853748e-05,4.63042268766087336404883463274495543e-06,4.15813170603639997855782250339789847e-05
misc/p2p-Gnutella04,1.20353945156562646664435623599542057e-05,4.03810509867997719568659077014655396e-06,3.42891168287293191122652447716128523e-04
misc/p2p-Gnutella05,7.58184606632467837712475535526972856e-06,3.54465343820304016360312805652358689e-06,1.44655424965722557651683788270617565e-03
misc/p2p-Gnutella06,9.05815012651259122917142659507737791e-06,2.03632024334930580427663804790665589e-06,5.51829386836623366984575764087025614e-04
misc/p2p-Gnutella08,4.90384167405651264763137486034610725e-06,2.58047705982308667216274274893162093e-06,1.36927893480803865100082362335026856e-04
misc/p2p-Gnutella09,1.52045535443667195732417790680410659e-01,1.52051242684625680277069470894170108e-01,1.52053925449776880708229290212909279e-01
misc/p2p-Gnutella24,2.09232371166558917958858946653895401e-01,2.09234821532712885488763577130396397e-01,1.72040362036861338777988978973145089e-01
misc/p2p-Gnutella25,1.16805534889282734346403161965820035e-01,1.16803701334616805656402291467162534e-01,1.16748490787351711596548802606029114e-01
misc/p2p-Gnutella30,6.61073723875355034310413893548318027e-02,6.61097139030860940530144282165293536e-02,6.61125187242441878259709568078652376e-02
misc/p6000,6.57532143994213026663816992909825326e-06,1.36695776576633542472480420197027960e-06,2.59649698536393541383522710339022032e-04
misc/pcb1000,7.54524160276445375359909262130848144e-06,3.32632984610426284532965888722669389e-06,7.80479262867311075868505829211259373e-06
misc/pcb3000,4.52370049088999320247031259602913427e-06,3.95845862428038164339259241229378085e-06,1.45989631059295189848275649720278070e-04
misc/pde225,-Inf,-Inf,-Inf
misc/pde2961,-Inf,-Inf,-Inf
misc/pde900,-Inf,-Inf,-Inf
misc/pds10,5.72378250824424524456226383172812862e-02,2.31608125287323619319385884871172251e-02,5.72036761455912135013385794485594511e-02
misc/pesa,7.78623883499338173155148335983572872e+00,1.10022549001016293677808006084670204e+01,7.78623342353890904122425313925309357e+00
misc/petster-friendships-hamster,4.96636885200517538669014634366494406e-02,1.90005807988163728026599467057347710e-06,4.96708425879558815575670183829279894e-02
misc/petster-hamster,1.96876024050455465866508812196857961e-01,1.31461091545059987771182593892606474e-01,1.46139412328775092048380065572834003e-05
misc/pf2177,1.19378562367812105982901412010992003e-05,3.09107187686103282848522721370801705e-06,3.54237165289496201501282350063242481e-04
misc/pgp2,1.09275841542027446358321132463191651e-01,8.92244959910121286688122688266878858e-02,1.26107621950299911397965153543105846e-01
misc/photogrammetry,1.05316438129883209247478539151480539e-05,2.61205488668689364577551607311821300e-06,6.71035803863487927895617583380472511e-06
misc/photogrammetry2,1.05417079107970162390039545382981589e-05,3.09792466661894741571135513677021653e-06,2.61689452054973414924407353942012814e-04
misc/pivtol,2.23217320700697968830343522662904862e-06,1.83271852703100290825845111721418995e-06,1.51508321122480923408140219900240680e-04
misc/plat1919,-Inf,-Inf,-Inf
misc/plat362,-Inf,-Inf,-Inf
misc/plbuckle,-Inf,-Inf,-Inf
misc/plddb,-Inf,-Inf,-Inf
misc/plsk1919,0.00000000000000000000000000000000000e+00,1.29047841397589243466216798238893771e-08,0.00000000000000000000000000000000000e+00
misc/plskz362,0.00000000000000000000000000000000000e+00,1.49011611938476562500000000000000000e-08,0.00000000000000000000000000000000000e+00
misc/pltexpa,2.71943511914930566145443764495505103e-05,9.15109605149615514155345328497807839e-06,2.69517468082519033431709437747406839e-03
misc/poisson2D,-Inf,-Inf,-Inf
misc/polblogs,6.40907170447643440736109390119076927e-06,2.11637309912666563189034498009152765e-06,1.00159931326118706635974997813138874e-04
misc/polbooks,5.41295659265197168306017478040932761e-06,3.84195936724270629915898184181896658e-06,4.08324742790262556976701062369546817e-06
misc/poli,-Inf,-Inf,-Inf
misc/poli3,-Inf,-Inf,-Inf
misc/poli4,-Inf,-Inf,-Inf
misc/poli_large,-Inf,-Inf,-Inf
misc/pores_1,1.94290872221197455282770504963370819e-06,3.64535996357079983457894001591966260e-07,3.75810389084341062666720098382335856e-07
misc/pores_2,7.47055677958836147128645153689923892e-03,2.93716128757810433085754433268702248e-03,8.12117723507400144887996373352647070e-02
misc/pores_3,9.71553925042440918767679420590524496e-04,6.17109971497722615343994175509910886e-04,1.32338510973062074673229254640590298e-03
misc/power,-Inf,-Inf,-Inf
misc/primagaz,2.39335041872371600903254156670583812e-01,2.39334675262681901100660925385647839e-01,2.39334233528275601619848087107244275e-01
misc/problem,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/problem1,2.15272213757734007382250175302605536e+15,5.34873859164651168718734427901995935e+15,-Inf
misc/progas,1.99088037667675248900506200550747986e+08,8.42860853544146733044368360378549419e+08,1.92674584517452656272228873711210617e+13
misc/pwt,2.28106949270258732622387866034525523e-05,4.37365571837129191472698778401013286e-06,2.08383283462899036269736648529483094e-03
misc/qh1484,6.39438521135282843357334303540038041e-03,2.97793438314708800509939182502658922e-03,6.72179455888983057851153139962832229e-03
misc/qh768,2.45193282127483779507255582967121843e-05,8.19622708532313727163513660124646686e-06,8.85425774518356696600748220322242963e-05
misc/qh882,8.66454012787513539145049486678539585e-06,1.76842695853850888903739702415734353e-06,8.77261212479852379482059899406166330e-06
misc/qiulp,1.56014209982484624517265471060245549e-05,5.31418889173315043061724066607299165e-06,5.44308817412695495850044074500373995e-04
misc/qpband,2.00737807551899376167428534539622823e-06,1.30559033240632215697733732278574221e-06,7.05258949909687354874569620530330630e-03
misc/r05,1.57933576781538679390255065026246780e+00,1.57933945014926563720917638136708524e+00,1.57919389527925386503156302009002855e+00
misc/radfr1,2.00742730034382167803831808791080809e-04,1.58631291238399267599722934833203706e-04,1.69261174955335311969694039307393870e-04
misc/radoslaw_email,3.44298306997679460102415323320765101e-06,2.46866818472477416294522804599818009e-06,6.13734183021446710889403369372906985e-05
misc/rail_1357,1.11790271273915887738624415746735992e+11,2.57653312377666083719975103542548463e+11,-Inf
misc/rail_5177,1.19319578930369580286815005412861387e+11,3.67405768849837620370612834911804189e+11,-Inf
misc/rajat01,5.63828492532277115848454403556380358e-06,2.76262312537395379233650963519156463e-06,4.93731607465681529668303526466709076e-04
misc/rajat02,3.54219933214461967217379921805777265e-06,2.23010601375856913849155876918196747e-06,1.23155949924396918603078135266772199e-04
misc/rajat03,-Inf,-Inf,-Inf
misc/rajat04,-Inf,-Inf,-Inf
misc/rajat05,-Inf,-Inf,-Inf
misc/rajat06,3.90118886124778444410314903355667784e-05,1.31062849611438514261059133081822700e-05,4.24162754471825765072291516338786785e-04
misc/rajat07,4.43156181327069708592893267401910756e-05,1.89556035927163022491007436059384998e-05,5.85595081287926906558519081852406246e-04
misc/rajat08,5.14491387514399833082951850628284087e-05,1.35651789870235306704283819383775626e-05,1.32724478361781765325968011887631548e-03
misc/rajat09,6.49553841779842884381696532330541021e-05,3.57839631221721396387248444574437352e-05,-Inf
misc/rajat10,-Inf,-Inf,-Inf
misc/rajat11,-Inf,-Inf,-Inf
misc/rajat12,-Inf,-Inf,-Inf
misc/rajat13,-Inf,-Inf,-Inf
misc/rajat14,-Inf,-Inf,-Inf
misc/rajat19,-Inf,-Inf,-Inf
misc/rbsa480,4.14413066765284820942265434470075112e-05,1.65871807669189598641101908014893814e-05,2.31157519160783005185668488884587921e-05
misc/rbsb480,3.21297183763927964570558214469373624e-05,1.09565412112744530644859195943427038e-05,7.80247161256591217296183692871874035e-05
misc/rdb1250,1.21993303404197134368841596276025780e-04,2.57613103850779553532300525705876400e-05,1.18984649872987221123445450608224531e-04
misc/rdb1250l,4.37032956619215103135181141365488379e-01,4.37032551696132080850458933337290163e-01,4.37020959525523700346070257423256663e-01
misc/rdb200,8.66306796840757278792658141965594195e-06,4.32262403703476607001466392879064939e-06,2.22465452120700383449559818895552305e-05
misc/rdb200l,2.86519970866623873631770669946926749e-01,3.63987655565606772173020113394639224e-01,5.12547368961270607437949163955380354e-01
misc/rdb2048,5.39877021497283388287696983254226523e-05,1.33805280779864796412154045705381552e-05,9.08251132765308547548568462840447228e-05
misc/rdb2048_noL,2.30151615755379952038942875789122469e-04,4.57487579964598111521797601315517796e-05,6.50843855579780823311286362016979345e-05
misc/rdb3200l,5.90720197045549019467491013814642650e-05,2.47997743776376177634434196847246811e-05,5.12226511509160335585176302609546714e-04
misc/rdb450,2.67620924219086217512681500642918152e-05,6.48589841612091813404377165585798323e-06,2.26661535963624697409638635711058906e-05
misc/rdb450l,4.29445267883561463910774889779981351e-06,1.72422266119584572624072496057764800e-06,1.35692427838683234246090106174872514e-05
misc/rdb5000,9.21999968349784126583317937562829811e-05,5.54132298497328098210332863400711610e-05,6.14931216130253478361256151354170277e-03
misc/rdb800l,7.36614208542369794764240716545848973e-02,4.56068955852481469422578310375318288e-06,7.36552191007983129571834615965122917e-02
misc/rdb968,2.55461261677375817835380215217346306e-05,6.43116351463404459081913482122484621e-06,4.88997230655799791747045310538727436e-05
misc/reactome,5.25220362185669582057191758755893065e-06,3.43530071315127792210038115951700046e-06,7.60716636054227570250211427737933766e-05
misc/refine,4.83838358270788523383879643309875535e-06,2.86556338284214593519769643586096672e-06,4.09416986938797238163298377204800398e-05
misc/rel3,1.19209289550781250000000000000000000e-07,6.45239206987946217331083980075107123e-09,1.36183812376644482483709628139638014e-34
misc/rel4,1.65853996924886162924119714643275951e-07,1.58870266986242551009575008589834410e-08,1.94122379256194417411971464327595068e-09
misc/rel5,6.66019432213820782638330378466354626e-07,1.63876062967139381011927096131445919e-07,6.33021114047319785952116955661089605e-07
misc/rel6,2.35006727923290776668061959615285011e-06,1.67066159307519485001833168460986733e-06,1.29144740720577084068137112381008949e-05
misc/rel7,8.34017533185356378190178693316117309e-06,1.78414397833893932185024307030631501e-06,4.97611423983116531676360299326946376e-05
misc/relat3,4.12953092472285579091893754475653706e-07,2.38534966015549327674814228827721587e-08,7.45058059692382812500000019259299444e-09
misc/relat4,2.95295443657676946359342086660945688e-07,8.61509802087322958729895856808094226e-08,3.75436798215051107045413178860356983e-06
misc/relat5,1.18589842665215952441998962515251430e-06,1.14063609186660925913304243717968497e-06,1.77228248306480698967298681834922711e-05
misc/relat6,4.60388380656273700634037079746537675e-06,1.50329673097964970095206534165878941e-06,3.33828783883220215811683829541103449e-06
misc/relat7,9.92983130179493758189952686172993171e-06,2.50911363050049582188097754383066732e-06,8.44161309166148695234503752126946660e-05
misc/relat7b,9.92983130179493758189952686172993171e-06,2.50911363050049582188097754383066732e-06,8.44161309166148695234503752126946660e-05
misc/rgg_n_2_15_s0,6.79347243407718885539432198835503237e-06,2.06940356135252363125660027485176372e-06,1.11124087816664825092146243553462001e-04
misc/rkat7_mat5,1.21157623947372870749787370606154557e-06,1.71048282698488585535125348889150712e-06,6.59126752565106832683660280074245346e-06
misc/robot,1.46580298826104353192273334537788568e+02,2.79603148717425933145597685685960753e+02,1.56874240452935805246960844563667049e+05
misc/robot24c1_mat5,3.48014717058622034894129131310166508e-06,1.42367446547122762111679116161211986e-06,2.17388884503245353421699166333768448e-05
misc/robot24c1_mat5_J,2.19887332055712726231721702441900264e-06,1.28797767594648696103476975863597828e-06,1.28213523166837896114556709309940989e-04
misc/rosen1,1.76308705662416541792120425745616790e-05,5.45834862114093807876186766696770779e-06,5.47118329963146742681873088538655955e-05
misc/rosen10,3.08806174402718448794385128882592599e-05,1.13104069515868070864324594397448183e-05,6.40608641279744269105358187434161901e-05
misc/rosen2,2.79542911037835339813413709656531294e-05,1.22736346356715415267900681848151978e-05,5.95124315941124948909179330309587641e-04
misc/rosen7,1.04619037054506121852791524116974372e-05,5.08574512100171431833034204742583744e-06,1.42258721204518854022939772193461154e-04
misc/rosen8,2.03192640410309774962697531786475057e-05,6.22417542595763106061587055959589998e-06,2.88613594812803565904820974953851298e-05
misc/rotor1,6.71846190515253333018701537427154071e+01,1.10905888489710687426719315235656079e+01,8.71184624538334333531339138338478068e+03
misc/rotor2,-Inf,-Inf,-Inf
misc/rw136,4.72252660424294752401118926670448317e-06,1.23257121430006503953157298289593381e-06,1.12749880908707693356604397930641828e-05
misc/rw496,6.44721751992307880397550844609181592e-06,2.18277948654203403699616166256796682e-06,9.49978932366319577658705563564407980e-06
misc/rw5151,7.78979679062979657148775646138952156e-06,8.92521000653811408196929480365410450e-06,3.85046004667402154986939595568720572e-04
misc/saylr1,7.73094281401299709570087488111290709e+08,7.73094114980184256788930437314525433e+08,1.47576450680098402778386747694103372e+14
misc/saylr3,1.13318366780001799601945373470823407e+09,3.16178363112143204123373705651156281e+09,2.10445821869390379627167683503154502e+14
misc/saylr4,1.85390097554540213731620133479325114e+00,7.90735879419373949029953049052949868e-01,1.60796466030066066861489314852289556e+01
misc/sc205-2r,2.39450651199252028426346823118005948e-05,1.02531418586400222972215036107463858e-05,5.55633535765878834944226535903354534e-04
misc/scagr7-2b,4.76300428833430772027377037427812643e-05,1.45786932929699891571308596291921934e-05,1.27599301908607740543971169596087148e-04
misc/scagr7-2c,2.33464909236012224066035358380334806e-05,8.18931775763692754967793252503431530e-06,1.96665250468165083234423903666643109e-04
misc/scagr7-2r,7.93784004769771466001322091219806785e-05,1.55906183806263505511309098759832648e-05,1.38855242085451466794472723983840465e-04
misc/scfxm1-2b,6.35872328552993230907844265095345061e-05,2.92906402143671979558979109388979847e-05,8.18855354188957922860554778430349535e-04
misc/scrs8-2b,8.09069964724642993353055063323339334e-05,1.91318628064796811428881832746693187e-05,5.11740155122380566976078116237400131e-04
misc/scrs8-2c,8.09069964724642993353055063323339334e-05,1.91318628064796811428881832746693187e-05,5.11740155122380566976078116237400131e-04
misc/scrs8-2r,-Inf,-Inf,-Inf
misc/scsd8-2b,8.37552648916262528707044511733167966e+05,8.58003030097997793491417517002962783e+02,3.06277847979788183256200495134265564e+05
misc/scsd8-2c,8.37552648916262528707044511733167966e+05,8.58003030097997793491417517002962783e+02,3.06277847979788183256200495134265564e+05
misc/sctap1-2b,2.13985393186452579200122045337587026e-05,3.62097530102676188833249425158610950e-05,1.30808163052588471231163213334225644e-03
misc/sctap1-2c,1.54784901888411997973766204958664591e-05,6.84924214308026923518435505018499469e-06,2.49123892593384252072315200497619516e-04
misc/se,1.55773744376853770666551284535056829e-05,1.05250036307171739227449567483482244e-04,1.87550438373021913021600670273045211e-03
misc/seymourl,1.67854185609284628839921167066104670e-05,6.25190054856404112873403174001463841e-06,2.24657851422241760875993284971657640e-04
misc/shar_te2-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/sherman1,1.13318366773542097790650500923121688e+09,3.16178363114833754389392296085644646e+09,2.10445821869390379633918311247758469e+14
misc/sherman2,8.70977085294799654995984580111618132e-05,3.98170179669848988187215799544006974e-05,2.01358370426836884199806313908373687e-04
misc/sherman3,-Inf,-Inf,-Inf
misc/sherman4,-Inf,-Inf,-Inf
misc/sherman5,9.99999165540163823152143016180188872e-01,9.99999321997435144695891990403055584e-01,6.51046395686798399473289034230654509e-05
misc/shermanACa,-Inf,-Inf,-Inf
misc/shermanACd,-Inf,-Inf,-Inf
misc/shl_0,1.11169149114416395146175433076759939e-05,3.24012443371118678808876102851888782e-06,3.64424575570026099192859869943831726e-04
misc/shl_200,8.35772762731868332406236583565872594e-06,3.45567554640240786678907628890979573e-06,4.13635226169546448719244324072019303e-04
misc/shl_400,8.66016101716415644332209522200627356e-06,2.30748261125429453771814429451919944e-06,6.35734323017611818529045173437102453e-05
misc/shock-9,-Inf,-Inf,-Inf
misc/shuttle_eddy,-Inf,-Inf,-Inf
misc/shyy41,-Inf,-Inf,-Inf
misc/sit100,-Inf,-Inf,-Inf
misc/skirt,-Inf,-Inf,-Inf
misc/slptsk,3.70887402942319610502887498161021387e-05,1.02168357440105921619992854713267066e-05,1.48745272525178928076987110720414836e-04
misc/small,1.84367145070521066434155587640952348e-04,8.03939961901503770177382730856798817e-05,1.38735876849555768250721765063471621e-04
misc/sociopatterns-hypertext,1.78742606309567697293694819571046824e-06,8.18916813938663904448084291586241813e-07,1.24996177862189696786128528921251540e-04
misc/sociopatterns-infectious,4.90259463347519474975988279475813035e-06,1.12587906005585932556727890926886473e-06,1.03446937519663657792872909620864435e-04
misc/sphere2,4.02526455948355049309957741773265631e-01,4.02528125159384881122501422366573746e-01,4.02526760803566126358796939914533707e-01
misc/sphere3,6.55502788961767429880194928273788131e-06,2.75851516350646694909246558703336239e-06,4.92043801264363556429599367435224054e-05
misc/spiral,3.14330923583995424152054688034045722e+11,6.75831891523447688278874549360759237e+11,-Inf
misc/sstmodel,5.48053312663569037212777309831960219e-06,1.46395832023474594032460186943689978e-06,4.05828349712296151252848854721296885e-04
misc/steam1,1.34332501904836862902752692668745557e-06,1.50851658942506819904562157059325012e-06,1.21849213841742221834920691924139668e-04
misc/steam2,0.00000000000000000000000000000000000e+00,1.82501207499442852899229830109021905e-08,0.00000000000000000000000000000000000e+00
misc/steam3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/stoch_aircraft,-Inf,-Inf,-Inf
misc/stokes64,-Inf,-Inf,-Inf
misc/stokes64s,-Inf,-Inf,-Inf
misc/stormg2-27,2.95609089375947502123766784534669730e-05,6.62017497221568635852449035967929707e-06,2.23494172373458665910224285978763487e-03
misc/stormg2-8,2.58304975182480266673869104709279823e-05,4.74217021593621976113776448213896860e-06,8.55955724741534403072534915926008532e-05
misc/str_0,3.31728715067987846692721882918963585e-05,1.02110633396116662615060572267032540e-05,2.22439403276683903608786820939406036e-04
misc/str_200,2.58285812839950544709849026542075958e-05,4.26503523405829889636555872943167412e-06,1.80558844476381974869577123708828451e-05
misc/str_400,2.29243820426950761314700167475957079e-05,5.59302455088507307625280346989366451e-06,4.93593921816309196598660032820012943e-05
misc/str_600,2.26800290671100033852889943323552703e-05,8.36822905030295586108519195465037297e-06,3.08478713473642036925779142007383967e-05
misc/struct4,8.38380557963713329504936005847687610e-06,2.08558065314598734279008215291020174e-06,1.06461050755510332926789394937460215e-04
misc/sts4098,-Inf,-Inf,-Inf
misc/stufe,8.14083862204241074759427196933551436e-06,3.67787004240717920573126218002890539e-06,2.13842807037671091971670774367065412e-04
misc/stufe-10,-Inf,-Inf,-Inf
misc/subelj_cora,8.62158119667059147620671396578890909e-06,5.16092458017422573974222461332879759e-06,5.84617898936704668324973352969963879e-04
misc/subelj_euroroad,-Inf,-Inf,-Inf
misc/subelj_jdk,5.43204872744771976984085725588187088e-06,1.79048355301057140151935816302255153e-06,8.25373301577026753499614232909298453e-06
misc/subelj_jung-j,7.53614275682736885528317865608654190e-06,2.28046442147065099267578153754812204e-06,2.09849484913056724590456018377408115e-05
misc/swang1,1.00102332323886135361983620765994096e-06,5.39103759707566484205718388454738358e-08,6.25115004676273929262690167660753135e-06
misc/swang2,-Inf,-Inf,-Inf
misc/t2d_q4,-Inf,-Inf,-Inf
misc/t2d_q9,-Inf,-Inf,-Inf
misc/t2dal,2.67725658057681620083793446022033416e+11,4.45449043367467066976620621407182575e+11,-Inf
misc/t2dal_a,2.67725658057681620083793446022033416e+11,4.45449043367467066976620621407182575e+11,-Inf
misc/t2dal_bci,2.53826798394194603743613666850683827e+11,6.39296687520325839921388964768089870e+11,-Inf
misc/t2dal_e,3.84595868366593000787184976786333969e-16,3.84592659539831779841483134999704932e-16,-Inf
misc/t3dl_e,3.33062548731133864816086245555262704e-16,3.33771220919094456816411374793997013e-22,-Inf
misc/t520,7.17724795077270646005843822885584907e-06,3.11875376662903169985239219240220552e-06,4.44100251082334323973447720662262588e-05
misc/t60k,-Inf,-Inf,-Inf
misc/tandem_vtx,-Inf,-Inf,-Inf
misc/tech-arenas-jazz,5.23667090242196843048386111517762751e-06,1.53726908904286444390967539627691899e-06,1.69828036969160401629468699788501001e-05
misc/tech-arenas-meta,8.67175881683955887443394195153926264e-06,1.64518600574480014285426709814818978e-06,1.23820317988967205688261505032788769e-04
misc/tech-arenas-pgp,1.75957577688705821802914987951791821e-05,1.03798088264373305902095198548072784e-05,1.01218337347251597056725587847844605e-03
misc/tech-as-22july06,1.13302804343581121189135285837366837e-05,4.07647227297915712218481323573675312e-06,5.84643441067093752416343457260169677e-04
misc/tech-as-735,5.52519521817578329954329572187882603e-06,3.59316528833506808628624147650153502e-06,2.13770245618426300723759381444377085e-04
misc/tech-as-caida,1.60183004498809772517342367873202219e-05,5.61191353157729330972328084625904560e-06,1.62274538689598099510702563670246316e-03
misc/tech-as-caida20071105,1.52665368740797812031466335745207058e-05,1.10530286403805922098634019667223455e-05,5.71624146292593834581136252216635207e-04
misc/ted_B,-Inf,-Inf,-Inf
misc/ted_B_unscaled,-Inf,-Inf,-Inf
misc/testbig,4.73843791805315394654824568570903842e-05,1.01607540491720743106627569617952092e-05,4.16467420673300634534145871921605992e-04
misc/tols1090,2.39381886806591685779820413497690247e-06,1.64784835477940020078731598050741988e-06,3.57236243267930761108536169758056983e-05
misc/tols2000,6.98223764408133547746438674307656108e-06,1.01183361643096291459702523869075701e-06,1.90527949638723057188396711795840840e-05
misc/tols340,4.95074883181426313186617715262476457e-06,2.39920807056663962193682785297071343e-06,4.40096552173295708368373942416441373e-05
misc/tols4000,4.19700431637206105090636479502016245e-06,1.29511175427717156340008906332748197e-06,3.34177772093812520043639173817748005e-05
misc/tols90,7.06042570834347428797851616048857804e-06,1.19034152463102734430207196006595937e-06,4.15194367749108935950183986820704595e-05
misc/tomography,1.40655119386531843216748927718723046e+00,1.04798559806594249320158684838849438e+00,9.03434163803785529568513337428316392e-01
misc/torsion1,-Inf,-Inf,-Inf
misc/tub100,3.27989850474199367342704853415537881e-06,8.46912072128452704643504948343931698e-07,2.89809667110222103437009759115132458e-07
misc/tub1000,1.87372902994238573764817614891028435e-06,1.12339579738330948552747843221063103e-06,4.99076934959852913947779167937788438e-04
misc/tuma1,1.73084398398902994145004678271568990e-03,3.87682769268516445054588641975536857e-04,1.95907450014121859953513947132047736e-02
misc/tuma2,1.58008962091006971939576585733657787e-03,1.64691819481494341023414764391904115e-04,8.83832298972669881111065221368798312e-03
misc/ucidata-gama,2.19184019350495816447062054049801731e-06,3.15303003467634733310163237414767645e-07,6.95856281523090150619598012277363707e-07
misc/ucidata-zachary,3.13767304520808008481090667117962893e-06,4.21309753395299042340022066432470331e-07,3.97690620483976176200457617455375659e-06
misc/uk,7.89703906697578143352165593369895099e-06,5.19409423680303926819528704604792767e-06,1.19852773312427548225151557436084138e-03
misc/ukerbe1,-Inf,-Inf,-Inf
misc/ukerbe1_dual,-Inf,-Inf,-Inf
misc/utm1700b,2.65679447532148087167565587521056159e-04,1.31554607254339732241756927318043436e-04,5.26837397404222165173747870747052303e-04
misc/utm300,8.37452812865381872982006157545519858e-05,2.74732130823334262610157677704392590e-05,2.63953672050709575664596594802865412e-04
misc/utm3060,9.76155694847484265515575879287517468e-04,4.01812133152623071927562936996223144e-04,1.31365462647019085430340378069634306e-03
misc/viscoplastic1,1.90276211496770139194124390714380528e-04,6.01938261625063689265589577740326986e-05,1.91239668915310974760080671990031559e-03
misc/wang1,-Inf,-Inf,-Inf
misc/wang2,-Inf,-Inf,-Inf
misc/watt_1,2.31725179271453193698068720118322005e+10,5.64902771348261593167530415425004169e+10,1.21174939317904501304624165542397126e+15
misc/watt_2,2.88978749768361813842141559028018455e+10,9.25322176971523488263120643021370837e+10,7.83298831322503735014587263357306829e+14
misc/wb-cs-stanford,2.62310734717896748637508605086973134e-02,1.97521991534013567521207350350114604e-02,2.40930300810807177150869659365719296e-02
misc/youtube-groupmemberships,-Inf,-Inf,-Inf
rand/CL-1000-1d7-trial1,4.89734970861229966719059962460164070e-06,3.36867764986445587127065661513511509e-06,1.69400641848275635835643724101722308e-04
rand/CL-1000-1d7-trial2,7.18675178065397945712498103872740254e-06,1.55444743597242087638546149866104556e-06,1.55173694054232478257871856951641963e-05
rand/CL-1000-1d7-trial3,6.61754926188851305029199924281667389e-06,1.35780120740616237919386825389903682e-06,4.05958845737534674077764501873689669e-04
rand/CL-1000-1d8-trial1,7.97662241878022644861046946098450610e-06,3.38709138511157473522553692393765442e-06,1.29600551893946283152444505619531323e-03
rand/CL-1000-1d8-trial2,6.31696982103475827193409033710851064e-06,2.93952429230299247980816704554120193e-06,9.25912602612945314613576069301373669e-04
rand/CL-1000-1d8-trial3,1.35832066921786517792904699130123905e-01,1.35835489835759377927627191731465271e-01,1.35827926777721061581891171752968407e-01
rand/CL-1000-1d9-trial1,4.96469054553944583557696572596568916e-06,1.36658317342866545772863984629501034e-06,6.49060207738323332891515466263249805e-05
rand/CL-1000-1d9-trial2,7.57586398854809374673075792242865103e-06,1.43551340235058827268271843674012647e-06,4.00417238650034997426532688998935306e-05
rand/CL-1000-1d9-trial3,4.90350873569276508992827151992245832e-06,3.43221262595740751097524370527749018e-06,1.78332924464000227854272240654109545e-04
rand/CL-1000-2d0-trial1,7.14307408039795900597416894926463822e-06,2.51540012353977258189256330126285068e-06,4.63543423018904420521374907388075379e-05
rand/CL-1000-2d0-trial2,5.31489753694773269429971894586012224e-06,4.51514662573346971285309267224069684e-06,7.44630506453028109512898507375780042e-05
rand/CL-1000-2d0-trial3,7.25188095109891026048201049380980541e-06,3.26137400027831191838033213990266704e-06,4.08929293926543803181635472157718590e-05
rand/CL-1000-2d1-trial1,4.67968739737268765663833665706772478e-06,3.46002495035138939705945540669145947e-06,4.05151777685102596975937578747661153e-05
rand/CL-1000-2d1-trial2,7.19819629048109736964551553074952068e-06,4.11354630665756257755860165092522170e-06,2.67224718632383859920004760133472229e-04
rand/CL-1000-2d1-trial3,2.32973821514263512156820213661844536e-01,2.32974073781522693387158188186370050e-01,2.32974171338296922533629489153020148e-01
rand/CL-10000-1d7-trial1,2.28093883636121860544737628422094003e-01,2.28095192396985128783785529829159240e-01,2.28085042805559962855627509569413949e-01
rand/CL-10000-1d7-trial2,1.83240420746405776626593484538253451e-01,1.83241923346369795317674862962451031e-01,1.83211829778263296950234528652806551e-01
rand/CL-10000-1d7-trial3,3.05169053502275133171853134124571780e-01,3.73422262634675964615186265347961502e-01,3.05196059833786819279569857288869556e-01
rand/CL-10000-1d8-trial1,1.42095722156131741659271708126487069e-01,2.01137942992321641854159915611287395e-01,1.42105440877264256309184378450489409e-01
rand/CL-10000-1d8-trial2,2.95335773339178908500611551606400406e-01,2.42986780686813728844597658709682509e-01,2.42982953716294580478227571567170868e-01
rand/CL-10000-1d8-trial3,2.16733198114913039405421911838576564e-01,2.16735048546149526823490793991539879e-01,1.65116448041931637216133579555637608e-01
rand/CL-10000-1d9-trial1,1.62797886682207672680651184437998595e-01,2.17336009147627940644754589336027021e-01,1.62791051057909715414797834721883704e-01
rand/CL-10000-1d9-trial2,8.08000535377521984551812957530169879e-02,8.08020986775460261908873706884621979e-02,8.08370434085769442270274067894249215e-02
rand/CL-10000-1d9-trial3,9.25622146135155143893161945679737715e-02,1.59778316407107780952940575497774750e-01,9.25647751428802694870898794951516903e-02
rand/CL-10000-2d0-trial1,7.23673792433764260866394889694202202e-02,7.23685053809696670336362490348458675e-02,7.23590975764316196196629059945869782e-02
rand/CL-10000-2d0-trial2,1.12865518451192906388348793157532499e-01,1.12864795611571911468186271869391125e-01,1.12860822775304355464508720376762753e-01
rand/CL-10000-2d0-trial3,1.71582819967193663293946221550157561e-01,1.71583227452200256532110059235044541e-01,1.33095076769200751191152946790272386e-01
rand/CL-10000-2d1-trial1,7.32793607149037483434644715675904121e-02,7.32822702709198062636271300173276119e-02,7.32842267535503555853690056437530881e-02
rand/CL-10000-2d1-trial2,1.31438947646850617932592488904742972e-01,1.31436710494959994186968004181691641e-01,1.31430259950955067633725764161640427e-01
rand/CL-10000-2d1-trial3,8.73632062527483347501556033772717509e-02,8.73637002182309524804362505048327172e-02,8.73724903626017949146969851962298705e-02
rand/SW-100-3-0d1-trial1,1.06845696352923708149583870807078493e-05,3.42527346043027396064822917710532756e-06,6.31762196757918596763043617376597978e-06
rand/SW-100-3-0d1-trial2,9.73919772327419148432839359414593174e-06,6.02640259235355469195944649861112904e-06,8.32112549303860020246946085391995729e-04
rand/SW-100-3-0d1-trial3,9.44232098977936094990027976827653451e-06,2.56364436951301065353064951122434009e-06,1.65378193537591749214270278287759892e-04
rand/SW-100-3-0d2-trial1,5.95003815727283293357894703925786207e-06,2.87440257426487747640764665546531782e-06,3.81509583074018787878069874656326635e-04
rand/SW-100-3-0d2-trial2,5.99539345568229640917204560969483984e-06,3.44417122484537884582689653956877677e-06,6.99690571541115338357735367415871358e-04
rand/SW-100-3-0d2-trial3,6.21074049080369457260501892228852837e-06,2.66590378263878379348249384570250535e-06,1.84074125755071145939005821426437333e-05
rand/SW-100-3-0d3-trial1,7.50872608239539116531423346842998672e-06,4.02340247685210254982119080740863297e-06,9.82789268844685726749921837845392905e-05
rand/SW-100-3-0d3-trial2,4.64748995016369440967636416113830508e-06,2.25493574113935585481338313335294926e-06,4.87256669885197595892091381330628063e-04
rand/SW-100-3-0d3-trial3,5.47546084076597282682617489251148017e-06,3.57207365130742026162915507580061847e-06,3.56993078086113567211376873774211340e-04
rand/SW-100-4-0d1-trial1,4.49891548577616304336694956921359917e-06,2.98864867552259244672939533316181339e-06,9.76568883770632936221288359309352972e-06
rand/SW-100-4-0d1-trial2,6.90498715707685930068204644992517226e-06,2.91540047574546387262844844795511954e-06,7.82373695501517469567325697248003092e-06
rand/SW-100-4-0d1-trial3,5.42398662220506999362081932108500317e-06,2.04678023394573452408677081431971337e-06,4.83037535409180527234927598999422830e-05
rand/SW-100-4-0d2-trial1,4.74043816109490675418218954054525317e-06,1.60883968224888420455125193183308484e-06,5.64566258627984879384426080080395037e-06
rand/SW-100-4-0d2-trial2,7.24799825307503938509705231592744105e-06,2.01456936008872209689773190849167743e-06,6.84199871527979699902538802733707196e-06
rand/SW-100-4-0d2-trial3,2.51134270029407821399412846199667534e-06,1.97855693988262140998061291688658881e-06,3.42009955963473016342123409031994052e-06
rand/SW-100-4-0d3-trial1,6.04808801821142511654847995046945265e-06,1.08446229648923844501115843162890579e-06,6.84457997849500595063558406868146731e-06
rand/SW-100-4-0d3-trial2,7.38146183201166642054814793141139587e-06,2.43822232150521791176628364758691201e-06,9.78664487412017947269537694470151974e-06
rand/SW-100-4-0d3-trial3,5.88590049215394186397351109220571688e-06,1.64649804425263648436448509878937756e-06,6.23295368817893239600528936825788515e-05
rand/SW-100-5-0d1-trial1,5.44218131570690836900062164463041018e-06,2.20178403711014680517517038057766479e-06,7.48010051745306897141562588847978230e-06
rand/SW-100-5-0d1-trial2,5.06427441441055619302975378421584787e-06,1.43114515388729537247493431402650263e-06,5.27036129633290560027559310982807293e-06
rand/SW-100-5-0d1-trial3,3.79134885092698654234952910520587444e-06,3.49353927785955388610800148058842410e-06,1.32295106447475916694140408002646502e-05
rand/SW-100-5-0d2-trial1,3.39658434690968838123434637075694137e-06,1.50738814150696834212365171819032372e-06,1.48916226023471268684239914207833845e-05
rand/SW-100-5-0d2-trial2,6.57968565529931485118855178775483344e-06,1.81436652875455526496902382311889120e-06,9.37802562741823847978839159769187259e-06
rand/SW-100-5-0d2-trial3,4.57422467038325822776602667536571773e-06,3.24374079964528674487606099083798025e-06,9.87157009948400394327598678664765616e-06
rand/SW-100-5-0d3-trial1,3.48144414606897438748427829949612873e-06,1.92320496302398927236081283372139520e-06,4.44212263006849095480488596360686270e-06
rand/SW-100-5-0d3-trial2,4.07336337542384920857051133525212840e-06,1.46843486743315651986329283233058077e-06,2.71049246639715400025881355759312434e-05
rand/SW-100-5-0d3-trial3,6.30384460667382675808793914738263425e-06,1.44958115450702841429879984886288682e-06,6.44930837457830607189676389217563351e-05
rand/SW-100-6-0d1-trial1,4.67664494609060069241019040737422851e-06,1.70633000288495803621560038708726492e-06,1.09251463734646610482023240157668098e-05
rand/SW-100-6-0d1-trial2,5.02916580806150744334187973480749829e-06,2.28479631464369325441134528310506753e-06,6.90108738247495439096752393602788276e-06
rand/SW-100-6-0d1-trial3,4.27732823384453915683340002020396304e-06,1.71196906233059512785843943831301990e-06,1.96243932900302260070829412500635451e-05
rand/SW-100-6-0d2-trial1,4.70509469425906389926556425218425208e-06,1.72534021248796175466452121917795354e-06,5.26074226119702623638626151977086724e-06
rand/SW-100-6-0d2-trial2,3.67697459670897474175534654543254916e-06,1.76130814545797213041825830201241438e-06,1.85399205723507524392525199714796025e-04
rand/SW-100-6-0d2-trial3,6.91032916615448680332949983366688667e-06,1.52150461245577412060798114526424414e-06,7.48462665326644133571000541712577376e-06
rand/SW-100-6-0d3-trial1,4.30541795890399417265193163126301228e-06,1.46216561324552111130135926111041150e-06,8.95679079196463602779517883084714331e-06
rand/SW-100-6-0d3-trial2,4.03686010139302904308670423370582029e-06,1.99745680980340506244925055363490907e-06,4.72126039734934666294787623713117799e-06
rand/SW-100-6-0d3-trial3,6.06707723750051235561952893545911353e-06,1.57684938421824548626153926467638121e-06,8.49756749524544509453319270812459555e-06
rand/SW-1000-3-0d1-trial1,-Inf,-Inf,-Inf
rand/SW-1000-3-0d1-trial2,-Inf,-Inf,-Inf
rand/SW-1000-3-0d1-trial3,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial1,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial2,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial3,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial1,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial2,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial3,-Inf,-Inf,-Inf
rand/SW-1000-4-0d1-trial1,7.58982683048058258461833755525067596e-06,3.66487465558573761846075950041730732e-06,3.97990859178678342855863542153481376e-04
rand/SW-1000-4-0d1-trial2,6.57284388789953874447510085356009825e-06,1.91895323077278847917706494559565204e-06,4.72616116559859348132353243421153815e-04
rand/SW-1000-4-0d1-trial3,6.40018024599764984902321768831911687e-06,5.44636997644853799304644562816885934e-06,2.08030646550397269964481867352416116e-04
rand/SW-1000-4-0d2-trial1,1.13331097062903880643712375529043942e-05,6.28940832037131746102285226222555969e-06,5.45337740826174431111124429812397179e-04
rand/SW-1000-4-0d2-trial2,5.62647373400156258721399827626891375e-06,4.47383346423796559495899353380026240e-06,1.90566175104014689033993707648593700e-04
rand/SW-1000-4-0d2-trial3,7.92436331614150934537968822775721486e-06,3.52103980719588192528057884178243425e-06,2.21156975515770166018613739484944696e-04
rand/SW-1000-4-0d3-trial1,1.11059572617238291042975941037789958e-05,3.33107627278945642556903780956852179e-06,3.88688728188457368819060174021320946e-04
rand/SW-1000-4-0d3-trial2,6.04468308244001343678564871219305759e-06,2.59364692540939274731811377164702228e-06,1.08191749358087881232594861552895317e-03
rand/SW-1000-4-0d3-trial3,7.98625906571051029815195675239072344e-06,4.64179948207036651547880982890293844e-06,1.55954311544810957010207143309487039e-04
rand/SW-1000-5-0d1-trial1,5.28884753009672458851631890590944301e-06,5.08852891636762372478196485679804294e-06,2.52078754910945542850110506900012463e-04
rand/SW-1000-5-0d1-trial2,7.35667226465954841352113406587857587e-06,1.52172037806545561387617360395670763e-06,1.75679843981215325166238286245517461e-04
rand/SW-1000-5-0d1-trial3,1.05259798680585058113996977495188319e-05,5.87503608182542746575663843346390275e-06,6.11066428824464522170234027403867409e-04
rand/SW-1000-5-0d2-trial1,6.49125453115469741908744203241736890e-06,5.96745930111055384075195270749249869e-06,5.40047508345094478913286500876136127e-04
rand/SW-1000-5-0d2-trial2,6.90583487051843489496178107730789454e-06,4.13050133401907723723076213691936279e-06,3.52048728701421605169554536759488101e-05
rand/SW-1000-5-0d2-trial3,8.96201742662872520765596684605338746e-06,5.31294285547122121760975454238558193e-06,3.61625419061075838853931216718953205e-04
rand/SW-1000-5-0d3-trial1,7.57560577029519864633600646816539098e-06,5.23276519091147712368347029915934760e-06,1.46681966400453773428285527036974593e-04
rand/SW-1000-5-0d3-trial2,8.58538266024282090601348673447028281e-06,2.55205589662619820545135979128317338e-06,1.19497260153175445327652796115744686e-03
rand/SW-1000-5-0d3-trial3,1.06178614316016230982271198596154295e-05,3.44115937407435312350751038107620599e-06,8.04676301451601139384922608823834287e-04
rand/SW-1000-6-0d1-trial1,5.37223155173698110953652927627411565e-06,3.03890947928294000487277928914923196e-06,2.47955401173498486678533171252347417e-04
rand/SW-1000-6-0d1-trial2,7.41948527144790150401440602973123801e-06,2.91474558971484934175824230763869737e-06,1.09271607390332710998417850997155923e-05
rand/SW-1000-6-0d1-trial3,9.48370867666072302425774676030965838e-06,1.63378020010743783891031197322940539e-06,2.36165846512067338446611572009986643e-04
rand/SW-1000-6-0d2-trial1,8.06589346051858706749013723461958224e-06,3.10428777142282718952679193341104401e-06,6.31666277544907910854826359329030872e-04
rand/SW-1000-6-0d2-trial2,5.81888916511501550672807682363560454e-06,3.11202362863457829546856175484357293e-06,2.13470806587829861010505284218603721e-04
rand/SW-1000-6-0d2-trial3,1.24991990409165750569058439059967682e-05,4.59273161574386963898137293639649520e-06,2.38622761846857617781355446629267057e-04
rand/SW-1000-6-0d3-trial1,5.10835953221538531214688225299355510e-06,4.76553741518512088296350254687357585e-06,1.18010297070500047147109110146470797e-03
rand/SW-1000-6-0d3-trial2,5.72292215682111901824647285918982155e-06,3.29373602728008219028970846478136589e-06,1.58521679083566950727745133612228755e-04
rand/SW-1000-6-0d3-trial3,8.52930563068573043815001594452963288e-06,4.74434848581627202558048984405653353e-06,2.68132219921463660067685338708834112e-04
rand/SW-10000-3-0d1-trial1,-Inf,-Inf,-Inf
rand/SW-10000-3-0d1-trial2,-Inf,-Inf,-Inf
rand/SW-10000-3-0d1-trial3,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial1,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial2,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial3,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial1,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial2,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial3,-Inf,-Inf,-Inf
rand/SW-10000-4-0d1-trial1,9.86298332794732784730394924308338229e-06,4.03512720141020275790416434821098496e-06,6.72517907001887757013992126289742937e-04
rand/SW-10000-4-0d1-trial2,2.32705750226201240923616638007494653e-05,8.47107474991818677913166816547369125e-06,9.76729281393700650529587332600258621e-04
rand/SW-10000-4-0d1-trial3,8.92433999012911388549043305857577185e-06,3.96603158219955542793721909750539756e-06,1.03329575605148755790182467767369209e-03
rand/SW-10000-4-0d2-trial1,7.04250739809006881056996308299172278e-06,4.59313510593403470752686638435736326e-06,1.53628087361843077468912218247260369e-03
rand/SW-10000-4-0d2-trial2,1.06996661498481068747909164699165195e-05,3.80855140463717283292135979829190882e-06,1.40958447343092478111200209606472206e-03
rand/SW-10000-4-0d2-trial3,1.00690498179364601025816871712641812e-05,6.22552597476054788786784342520371939e-06,8.07980715239478820231133300427974325e-04
rand/SW-10000-4-0d3-trial1,8.03875685132607441158364311061579221e-06,3.48309410783759704527627396170938082e-06,1.01300740931852479474899321522296469e-03
rand/SW-10000-4-0d3-trial2,1.69678129117907119065883050812119360e-05,7.45397458461509301837251401769983779e-06,1.42313962651686985104166543786156126e-03
rand/SW-10000-4-0d3-trial3,1.25334706695973560045326768938040257e-05,7.07862039917177782544038727684813896e-06,6.37253449547390569212974840971898260e-04
rand/SW-10000-5-0d1-trial1,1.34344081563532846572596656013689071e-05,8.10343426240394763262848611079550747e-06,1.49580729506495318651283262039355373e-03
rand/SW-10000-5-0d1-trial2,9.78770092651178289292743439312130149e-06,1.40887092729851713253554527772481258e-06,4.18142508161492930265625989765637945e-04
rand/SW-10000-5-0d1-trial3,7.67333998514113344153064602328519914e-06,5.39610591016882002459472187575601363e-06,3.33544644189502233865587927694090804e-03
rand/SW-10000-5-0d2-trial1,1.05592540863758136024134686181807323e-05,2.99893979100424783586552451893801993e-06,7.88233713271637293205238169114430236e-04
rand/SW-10000-5-0d2-trial2,8.85080466517789893557752618879681796e-06,5.91171810524306867583745497407716813e-06,5.78438166461814985861497521962544709e-04
rand/SW-10000-5-0d2-trial3,9.99878402742399506772650859184117916e-06,4.50067211616255959295977207114037343e-06,1.28777348071729583965298992062547335e-03
rand/SW-10000-5-0d3-trial1,1.23418107969731107284840631191383512e-05,7.47220714117057819039975511468619775e-06,1.89559568189987743794210277921281413e-03
rand/SW-10000-5-0d3-trial2,1.10499629357819239496979494110989700e-05,4.95460855954728913631259654475226957e-06,9.02433767039009954102166943005441198e-04
rand/SW-10000-5-0d3-trial3,1.44659681467264772146100320279561358e-05,8.30287443763722600999881138690807343e-06,1.14781188160090728072885797812821002e-03
rand/SW-10000-6-0d1-trial1,9.99443153884920179764180784765209964e-06,7.07130231024395341277249814118618243e-06,5.28189801053315388658945855179706171e-04
rand/SW-10000-6-0d1-trial2,9.37025762473920911489553974101459565e-06,7.99967780661551319863935728562996592e-06,9.08311564717058486020787817129406429e-04
rand/SW-10000-6-0d1-trial3,7.43537139041191412826818664596159989e-06,3.06837829225048602797768996387743544e-06,6.20241731787316516517364434634842968e-04
rand/SW-10000-6-0d2-trial1,1.45601907246844722469643836082024880e-05,8.05893558947927585018979736260302355e-06,1.21834855382839277026857053550379479e-03
rand/SW-10000-6-0d2-trial2,-Inf,-Inf,-Inf
rand/SW-10000-6-0d2-trial3,9.45192121489039355398623661603350157e-06,3.56058896370062475981993768759826776e-06,3.14168922212356661033580674572620934e-04
rand/SW-10000-6-0d3-trial1,1.31628950706701891778314112865496845e-05,5.30047188414692332696859713686841272e-06,7.49412556798022370487541291065507430e-04
rand/SW-10000-6-0d3-trial2,1.10101267549902104151610954822355710e-05,2.70263775857138445901976836964228240e-06,1.15817478019777099171232189985528212e-03
rand/SW-10000-6-0d3-trial3,8.29585802138571082596346643774496559e-06,6.89249744715396267842467977960548762e-06,3.06858261776085415932434997807149398e-04
rand/rgg_n_2_15_s0,6.79347243407718885539432198835503237e-06,2.06940356135252363125660027485176372e-06,1.11124087816664825092146243553462001e-04


==> data/eigen_graph_misc_32/eigenvalues_absolute_error.sorted.csv <==
percent,Float32,LinearTakum32,Posit32
0.0,1.0e-50,1.0e-50,1.0e-50
0.000554016620498615,1.0e-50,1.0e-50,1.0e-50
0.00110803324099723,1.0e-50,1.0e-50,1.0e-50
0.0016620498614958448,1.0e-50,1.0e-50,1.0e-50
0.00221606648199446,1.0e-50,1.0e-50,1.0e-50
0.002770083102493075,1.0e-50,1.0e-50,1.0e-50
0.0033240997229916896,1.0e-50,1.0e-50,1.0e-50
0.003878116343490305,1.0e-50,1.0e-50,1.0e-50
0.00443213296398892,1.0e-50,1.0e-50,1.0e-50
0.004986149584487534,1.0e-50,1.0e-50,1.0e-50
0.00554016620498615,1.0e-50,1.0e-50,1.0e-50
0.006094182825484765,1.0e-50,1.0e-50,1.0e-50
0.006648199445983379,1.0e-50,1.0e-50,1.0e-50
0.007202216066481994,1.0e-50,1.0e-50,1.0e-50
0.00775623268698061,1.0e-50,1.0e-50,1.0e-50
0.008310249307479225,1.0e-50,3.3377122091909446e-22,1.0e-50
0.00886426592797784,1.0e-50,4.066364700691865e-22,1.0e-50
0.009418282548476454,1.0e-50,9.988616053284207e-22,1.0e-50
0.009972299168975069,1.0e-50,3.066604883116992e-19,1.0e-50
0.010526315789473684,1.0e-50,1.5700898383112024e-16,1.0e-50
0.0110803324099723,1.0e-50,1.5700976994988914e-16,1.0e-50
0.011634349030470914,1.0e-50,1.9229591714947827e-16,1.0e-50
0.01218836565096953,1.0e-50,2.2204457845900195e-16,1.0e-50
0.012742382271468145,1.0e-50,2.2204508138334237e-16,1.0e-50
0.013296398891966758,1.0e-50,2.2204513432757163e-16,1.0e-50
0.013850415512465374,1.0e-50,2.2204518726441715e-16,1.0e-50
0.014404432132963989,1.0e-50,2.482542676401951e-16,1.0e-50
0.014958448753462604,1.0e-50,2.7194794788565905e-16,1.0e-50
0.01551246537396122,1.0e-50,3.330662544681591e-16,1.0e-50
0.016066481994459834,1.0e-50,3.8459265953983176e-16,1.0e-50
0.01662049861495845,1.0e-50,3.845935611984391e-16,1.0e-50
0.017174515235457065,1.0e-50,1.7713818734966823e-10,1.0e-50
0.01772853185595568,1.0e-50,3.725290298461914e-9,1.0e-50
0.018282548476454295,1.0e-50,6.452392069879462e-9,1.0e-50
0.018836565096952907,1.0e-50,7.450580596923828e-9,1.0e-50
0.019390581717451522,1.0e-50,7.450580596923828e-9,1.0e-50
0.019944598337950138,1.0e-50,7.450580596923828e-9,1.0e-50
0.020498614958448753,1.0e-50,7.450580596923828e-9,1.0e-50
0.021052631578947368,1.0e-50,7.999371150113917e-9,1.0e-50
0.021606648199445983,1.0e-50,1.0536712127723509e-8,1.0e-50
0.0221606648199446,1.0e-50,1.0536712127723509e-8,1.0e-50
0.022714681440443214,1.0e-50,1.0536712127723509e-8,1.0e-50
0.02326869806094183,1.0e-50,1.0536712127723509e-8,1.0e-50
0.023822714681440444,1.0e-50,1.0536712127723509e-8,1.0e-50
0.02437673130193906,1.0e-50,1.0536712127723509e-8,1.0e-50
0.024930747922437674,1.0e-50,1.0536712127723509e-8,1.0e-50
0.02548476454293629,1.0e-50,1.0536712127723509e-8,1.0e-50
0.0260387811634349,1.0e-50,1.0536712127723509e-8,1.0e-50
0.026592797783933517,1.0e-50,1.0536712127723509e-8,1.0e-50
0.027146814404432132,1.0e-50,1.1780402288468106e-8,1.0e-50
0.027700831024930747,2.72367624753289e-34,1.2904784139758924e-8,1.361838123766445e-34
0.028254847645429362,3.97040629412426e-34,1.2904784139758924e-8,2.72367624753289e-34
0.028808864265927978,1.3234889800848443e-22,1.2904784139758924e-8,7.345739295161793e-18
0.029362880886426593,5.563999459366131e-20,1.2904784139758924e-8,1.3607715029548462e-17
0.029916897506925208,1.1102203776501625e-16,1.2904784139758924e-8,1.50886488363289e-17
0.030470914127423823,1.5700925522725305e-16,1.2904784139758924e-8,1.527589984479464e-16
0.03102493074792244,1.630103416674746e-16,1.2904784139758924e-8,1.2820550194031908e-11
0.031578947368421054,1.7717488814952545e-16,1.4901161193847656e-8,1.3285317487001582e-10
0.03213296398891967,1.922961005327309e-16,1.4901161193847656e-8,1.941223792561944e-9
0.032686980609418284,1.9229613873858099e-16,1.4901161193847656e-8,2.9118357725010924e-9
0.0332409972299169,1.922961463797518e-16,1.4901161193847656e-8,7.450580596923828e-9
0.033795013850415515,2.2204439316704654e-16,1.4901161193847656e-8,7.450580596923828e-9
0.03434903047091413,2.2204455860294176e-16,1.5887026698624255e-8,9.30207288973861e-9
0.034903047091412745,2.220446049317319e-16,1.666000468656264e-8,1.235539015514925e-8
0.03545706371191136,3.3306254873113387e-16,1.666000468656264e-8,1.3938759963117321e-8
0.036011080332409975,3.333464902969922e-16,1.666000468656264e-8,1.98961348743636e-8
0.03656509695290859,3.845933399529197e-16,1.666000468656264e-8,3.3161666783040934e-8
0.0371191135734072,3.84595868366593e-16,1.8250120749944284e-8,3.916083672226063e-8
0.037673130193905814,5.97771383503698e-8,1.8250120749944284e-8,5.6940536580574757e-8
0.03822714681440443,5.97771383503698e-8,1.8250120749944284e-8,7.282304632087683e-8
0.038781163434903045,1.1920928955078125e-7,1.971238338250362e-8,7.364310702701353e-8
0.03933518005540166,1.1920928955078125e-7,1.9813001835476192e-8,7.437717952747054e-8
0.039889196675900275,1.3328003749250113e-7,2.1073424255447017e-8,2.1757871417035663e-7
0.04044321329639889,1.6585399692488616e-7,2.3853496601554932e-8,2.1757871417035663e-7
0.040997229916897505,1.6858739404357614e-7,2.47107803102985e-8,2.6603309127425926e-7
0.04155124653739612,1.6858739404357614e-7,2.5324053611855463e-8,2.6603309127425926e-7
0.042105263157894736,1.7881393432617188e-7,3.247632789269592e-8,2.7345442551124184e-7
0.04265927977839335,1.7899107251352155e-7,4.11823394927054e-8,2.898096671102221e-7
0.043213296398891966,2.1769398900090138e-7,4.641302208630361e-8,3.742112268435129e-7
0.04376731301939058,2.487809954709874e-7,5.391037597075665e-8,3.7581038908434104e-7
0.0443213296398892,2.5288109106536417e-7,5.487695285177318e-8,4.6417076170591923e-7
0.04487534626038781,2.952954436576769e-7,8.363256009520482e-8,4.849702778862701e-7
0.04542936288088643,3.0854375630819665e-7,8.61509802087323e-8,5.787785093465588e-7
0.04598337950138504,3.181626436381922e-7,9.03160331231165e-8,6.124943367663376e-7
0.04653739612188366,3.334246345687575e-7,9.760046733459926e-8,6.330211140473198e-7
0.04709141274238227,3.5762786865234375e-7,9.844990948510796e-8,6.958562815230902e-7
0.04764542936288089,3.935076279804684e-7,1.4067125186039377e-7,7.169272830915746e-7
0.0481994459833795,4.1295309247228556e-7,1.4679800914519259e-7,7.169272830915746e-7
0.04875346260387812,4.2839852212783287e-7,1.5104662576849233e-7,7.169272830915746e-7
0.049307479224376734,4.869518469948647e-7,1.6387606296713938e-7,7.38743435151083e-7
0.04986149584487535,4.995759666997023e-7,1.726411679430601e-7,7.544568146040395e-7
0.050415512465373964,5.902214434836092e-7,1.9129418865703656e-7,8.143120580712931e-7
0.05096952908587258,5.934655867585485e-7,2.1088759725515774e-7,8.195977312373741e-7
0.05152354570637119,5.983907191642404e-7,2.1924703711536933e-7,8.317743310989502e-7
0.0520775623268698,6.52702390137468e-7,2.5085624409265216e-7,8.691249411562601e-7
0.05263157894736842,6.527140445893261e-7,2.631596434066135e-7,8.887187184454892e-7
0.05318559556786703,6.550947619235676e-7,2.73926707087759e-7,8.951819442007883e-7
0.05373961218836565,6.660194322138208e-7,2.745581116876709e-7,1.0246410554702728e-6
0.054293628808864264,6.792685976019313e-7,2.745581116876709e-7,1.1346406750929197e-6
0.05484764542936288,6.848052321829781e-7,2.7516949370731556e-7,1.162267970019433e-6
0.055401662049861494,7.616175232112639e-7,2.7845089909556177e-7,1.1779973908279023e-6
0.05595567867036011,7.804375883283315e-7,2.7979385451414286e-7,1.27939083806261e-6
0.056509695290858725,7.958837413289047e-7,2.8292592685844237e-7,1.8596269164869831e-6
0.05706371191135734,7.958837413289047e-7,3.114810776635801e-7,2.1531372149814027e-6
0.057617728531855955,7.958837413289047e-7,3.153030034676347e-7,2.2014478370170067e-6
0.05817174515235457,8.064886823771298e-7,3.3876744973257023e-7,2.2194574451265215e-6
0.058725761772853186,8.365345114113037e-7,3.473235517710006e-7,2.2766510238875402e-6
0.0592797783933518,8.466750682459156e-7,3.505246088083573e-7,2.3134043564548413e-6
0.059833795013850416,8.56096715174766e-7,3.5245006340923346e-7,2.5616380770704716e-6
0.06038781163434903,8.584751089336853e-7,3.6453599635707996e-7,2.65602372303029e-6
0.060941828254847646,8.715297838212528e-7,3.713521799047253e-7,2.8222469456685303e-6
0.06149584487534626,8.719407819704886e-7,3.7327512401848614e-7,3.002163121201668e-6
0.06204986149584488,9.101449054579199e-7,3.7580334727231583e-7,3.0339507967569263e-6
0.06260387811634349,9.15146966692452e-7,3.8601538341167876e-7,3.0668953449947736e-6
0.06315789473684211,9.16676822761271e-7,3.9329958590487014e-7,3.095961722268366e-6
0.06371191135734072,9.219161715711303e-7,3.9329958590487014e-7,3.3382878388322023e-6
0.06426592797783934,9.499793784298558e-7,3.9329958590487014e-7,3.4200995596347304e-6
0.06481994459833795,9.960097298306796e-7,4.1836067965617506e-7,3.489553360629331e-6
0.06537396121883657,1.0010233232388614e-6,4.2130975339529906e-7,3.6159912089755775e-6
0.06592797783933518,1.019833137088268e-6,4.288974993983413e-7,3.648476927130146e-6
0.0664819944598338,1.0494007922538185e-6,4.2897490175023026e-7,3.7451409522506576e-6
0.06703601108033241,1.059777310625687e-6,4.337885380437071e-7,3.754367982150511e-6
0.06759002770083103,1.1463176372430358e-6,4.3539439157266847e-7,3.7792213561193517e-6
0.06814404432132964,1.1827671991811442e-6,4.3575498271694535e-7,3.817369922502462e-6
0.06869806094182826,1.1858984266521596e-6,4.4055864099283586e-7,3.833217719906804e-6
0.06925207756232687,1.2115762394737287e-6,4.473999769473578e-7,3.976906204839762e-6
0.06980609418282549,1.263739903364524e-6,4.837166098149142e-7,4.083247427902626e-6
0.0703601108033241,1.292630847787705e-6,4.864710958219519e-7,4.084585518921662e-6
0.07091412742382272,1.3433250190483687e-6,4.933514051495526e-7,4.2765161067381784e-6
0.07146814404432134,1.3486207456880498e-6,5.291181028228367e-7,4.442122630068491e-6
0.07202216066481995,1.350735816759911e-6,5.325340295605318e-7,4.531466498938403e-6
0.07257617728531857,1.4648460377040953e-6,5.325340295605318e-7,4.657940123033396e-6
0.07313019390581718,1.5837302871635185e-6,5.356555239416427e-7,4.692009203633726e-6
0.07368421052631578,1.5909241121378327e-6,5.748541698223887e-7,4.721260397349346e-6
0.0742382271468144,1.621919263536408e-6,5.867519074127412e-7,4.9157092314012526e-6
0.07479224376731301,1.6399990104714204e-6,5.875254997391138e-7,4.915765164197254e-6
0.07534626038781163,1.6640869564967361e-6,5.941916868465171e-7,4.969183103209978e-6
0.07590027700831024,1.6662662186783462e-6,6.160851457477051e-7,5.109828139507916e-6
0.07645429362880886,1.6879799674160834e-6,6.277279198387496e-7,5.1263502992703255e-6
0.07700831024930747,1.690262046357491e-6,6.601589133951648e-7,5.260742261197026e-6
0.07756232686980609,1.70950638976092e-6,6.602171580732175e-7,5.270361296332906e-6
0.0781163434903047,1.7249379769039255e-6,6.606589924791552e-7,5.288715378447006e-6
0.07867036011080332,1.787426063095677e-6,6.711173716312967e-7,5.333515304476307e-6
0.07922437673130193,1.799920337517326e-6,6.858443374838485e-7,5.538281849692744e-6
0.07977839335180055,1.799920337517326e-6,6.932458323740054e-7,5.586402177784907e-6
0.08033240997229917,1.8061115222619858e-6,7.001794900291575e-7,5.645662586279849e-6
0.08088642659279778,1.8648517496837927e-6,7.218592754828169e-7,5.671583113156986e-6
0.0814404432132964,1.8737290299423857e-6,7.344288508697127e-7,5.905261831180924e-6
0.08199445983379501,1.9044515633780891e-6,7.350339417576028e-7,5.953381508450731e-6
0.08254847645429363,1.9429087222119744e-6,7.383388031963819e-7,6.063372394096618e-6
0.08310249307479224,1.9688214703437347e-6,7.574659358933077e-7,6.218930295387274e-6
0.08365650969529086,1.9847147025684993e-6,7.621431386522383e-7,6.2511500467627394e-6
0.08421052631578947,1.992132173915045e-6,7.689718306033556e-7,6.317621967579186e-6
0.08476454293628809,2.007378075518994e-6,7.689718306033556e-7,6.343291961654451e-6
0.0853185595567867,2.0207760346489144e-6,7.757211201093847e-7,6.379479105337669e-6
0.08587257617728532,2.0424076304212698e-6,7.786062408608771e-7,6.591267525651068e-6
0.08642659279778393,2.064989481884704e-6,7.82881150107236e-7,6.6619608548679085e-6
0.08698060941828255,2.13030149130917e-6,7.970565403739773e-7,6.680989692941946e-6
0.08753462603878116,2.1790800580954766e-6,8.016096336857044e-7,6.710358038634879e-6
0.08808864265927978,2.191840193504958e-6,8.189168139386639e-7,6.805417048666011e-6
0.0886426592797784,2.1988733205571275e-6,8.253092723360313e-7,6.841998715279797e-6
0.08919667590027701,2.221297669559886e-6,8.469120721284527e-7,6.844579978495006e-6
0.08975069252077562,2.23217320700698e-6,8.700544198855075e-7,6.901087382474954e-6
0.09030470914127424,2.2346145283110482e-6,8.735841289296973e-7,6.941936604243797e-6
0.09085872576177285,2.2346145283110482e-6,8.8383203809521e-7,6.943739538140528e-6
0.09141274238227147,2.239607230606805e-6,8.919338189283278e-7,6.961089936251373e-6
0.09196675900277008,2.286420471176132e-6,9.012360293256007e-7,7.075276137197466e-6
0.0925207756232687,2.291684240563054e-6,9.045544209166633e-7,7.118156602198171e-6
0.09307479224376732,2.341790810763326e-6,9.0951112271194e-7,7.1789927449144866e-6
0.09362880886426593,2.350067279232908e-6,9.227707703274774e-7,7.3704320162430195e-6
0.09418282548476455,2.3525535535304757e-6,9.87043685692874e-7,7.480100517453069e-6
0.09473684210526316,2.3566956488516244e-6,9.98163109691558e-7,7.484626653266441e-6
0.09529085872576178,2.361048571158709e-6,1.0027873300708117e-6,7.55374098452463e-6
0.09584487534626039,2.393818868065917e-6,1.0042339187611254e-6,7.598006096846458e-6
0.096398891966759,2.410100239111732e-6,1.011833616430963e-6,7.608397547582223e-6
0.09695290858725762,2.4446474705377904e-6,1.0298397628894616e-6,7.714681672227055e-6
0.09750692520775624,2.466867376606552e-6,1.031270462949705e-6,7.74360742142391e-6
0.09806094182825485,2.466867376606552e-6,1.0439324312291737e-6,7.80095980979379e-6
0.09861495844875347,2.4670271749598005e-6,1.0500455582288808e-6,7.80479262867311e-6
0.09916897506925208,2.4813597267026294e-6,1.0500455582288808e-6,7.823736955015175e-6
0.0997229916897507,2.493599664185095e-6,1.0505266991161078e-6,8.01855022537771e-6
0.10027700831024931,2.5113427002940783e-6,1.0592298990442525e-6,8.23019286402717e-6
0.10083102493074793,2.51416779598737e-6,1.080882704721608e-6,8.253733015770268e-6
0.10138504155124654,2.5742844801735364e-6,1.0839167026168508e-6,8.497567495245446e-6
0.10193905817174516,2.589310451285804e-6,1.0844622964892384e-6,8.499570540064343e-6
0.10249307479224377,2.623423526779282e-6,1.0853902947261075e-6,8.553691872293524e-6
0.10304709141274238,2.694549256492459e-6,1.094606802336988e-6,8.751224265666306e-6
0.10360110803324099,2.7218276732652596e-6,1.103227026248311e-6,8.772612124798523e-6
0.1041551246537396,2.7417777133742603e-6,1.103227026248311e-6,8.806464959232233e-6
0.10470914127423822,2.7734205071451937e-6,1.1079544184430017e-6,8.956790791964636e-6
0.10526315789473684,2.774188411047537e-6,1.1114381332964922e-6,8.98981481657938e-6
0.10581717451523545,2.7868064264257547e-6,1.115496004606948e-6,8.98981481657938e-6
0.10637119113573407,2.792776289601707e-6,1.117389646340103e-6,8.992581709051987e-6
0.10692520775623268,2.8104724936333516e-6,1.1182963170579847e-6,9.378025627418238e-6
0.1074792243767313,2.8339661302862193e-6,1.1213805621260474e-6,9.389914869181662e-6
0.10803324099722991,2.8446669529121232e-6,1.1233957973833095e-6,9.39659652250064e-6
0.10858725761772853,2.8446669529121232e-6,1.1258790600558592e-6,9.452000471698239e-6
0.10914127423822714,2.8570747429340154e-6,1.1406360918666092e-6,9.473954795611988e-6
0.10969529085872576,2.8570747429340154e-6,1.140735785355265e-6,9.499789323663195e-6
0.11024930747922437,2.877097984837608e-6,1.1444648002089205e-6,9.52108061718862e-6
0.11080332409972299,2.8909078547611735e-6,1.147236270766587e-6,9.630830556909241e-6
0.1113573407202216,2.929682901014831e-6,1.1476281619316984e-6,9.762041261462079e-6
0.11191135734072022,2.948621674312418e-6,1.1624765671223076e-6,9.76568883770633e-6
0.11246537396121883,2.951475885384586e-6,1.1664944572106354e-6,9.786644874120179e-6
0.11301939058171745,2.961998714681633e-6,1.1680928783712587e-6,9.871570099484004e-6
0.11357340720221606,2.9642815891131955e-6,1.1708178045347866e-6,1.0247428811510662e-5
0.11412742382271468,2.965813869618564e-6,1.173113046948953e-6,1.0252186591999047e-5
0.1146814404432133,3.0271137941039174e-6,1.1744581302482216e-6,1.0315540659818928e-5
0.11523545706371191,3.0547984972933215e-6,1.1744581302482216e-6,1.046324410903559e-5
0.11578947368421053,3.0703878001368895e-6,1.1763005284505185e-6,1.0499252101962696e-5
0.11634349030470914,3.12148535735095e-6,1.1848667145760265e-6,1.051430875907674e-5
0.11689750692520776,3.13767304520808e-6,1.1903415246310274e-6,1.0616642678353216e-5
0.11745152354570637,3.1503187361744667e-6,1.205236395563559e-6,1.0833396095686398e-5
0.11800554016620499,3.151377953404757e-6,1.2148596671628568e-6,1.0891434343410445e-5
0.1185595567867036,3.1720583557182525e-6,1.232571214300065e-6,1.092514637346466e-5
0.11911357340720222,3.217116682434481e-6,1.2345995982910117e-6,1.0927160739033272e-5
0.11966759002770083,3.21726658584295e-6,1.2346908112704473e-6,1.1005288396900516e-5
0.12022160664819945,3.2286753660279833e-6,1.2458200281734378e-6,1.1057367815305864e-5
0.12077562326869806,3.279898504741994e-6,1.248112835377789e-6,1.1060858566877616e-5
0.12132963988919668,3.318175063770092e-6,1.2481995240370498e-6,1.1099561392409e-5
0.12188365650969529,3.3437847472605e-6,1.250591655922882e-6,1.1274988090870769e-5
0.12243767313019391,3.3612242146750476e-6,1.2612489565833165e-6,1.1478795307337171e-5
0.12299168975069252,3.3612242146750476e-6,1.266934588055727e-6,1.1499649495516453e-5
0.12354570637119114,3.3630536041458213e-6,1.2748139541178168e-6,1.1529429801985636e-5
0.12409972299168975,3.371115312514367e-6,1.278308231955152e-6,1.1533618780484183e-5
0.12465373961218837,3.3801034701168153e-6,1.287977675946487e-6,1.1593605233090115e-5
0.12520775623268698,3.3882219517067225e-6,1.292429448354406e-6,1.1593605233090115e-5
0.1257617728531856,3.3965843469096884e-6,1.2944251665624564e-6,1.1605065091237098e-5
0.12631578947368421,3.408154408492735e-6,1.2951117542771716e-6,1.1649307538889886e-5
0.12686980609418283,3.4212703441435473e-6,1.2991940885466714e-6,1.1865190276315584e-5
0.12742382271468145,3.430776104203893e-6,1.3055903324063223e-6,1.2291320032792786e-5
0.12797783933518006,3.442983069976795e-6,1.3102844256852686e-6,1.238831987232068e-5
0.12853185595567868,3.454952623339621e-6,1.3379618162494018e-6,1.243131994410173e-5
0.1290858725761773,3.4578802134395496e-6,1.351291283856019e-6,1.243834426624529e-5
0.1296398891966759,3.469717098532084e-6,1.3523952114267924e-6,1.2446657290111174e-5
0.13019390581717452,3.4801471705862202e-6,1.354348808301345e-6,1.2593551946260458e-5
0.13074792243767314,3.4814441460689744e-6,1.3578012074061624e-6,1.2687003683873362e-5
0.13130193905817175,3.4859343732894058e-6,1.3592950348662174e-6,1.2782431073442068e-5
0.13185595567867037,3.5003740498025897e-6,1.3665831734286654e-6,1.2811120268375767e-5
0.13240997229916898,3.500808093139215e-6,1.3669577657663355e-6,1.2816173532009995e-5
0.1329639889196676,3.5100738396721475e-6,1.3793136322369528e-6,1.2914474072057708e-5
0.1335180055401662,3.532225563576562e-6,1.3881489059342574e-6,1.299565633161149e-5
0.13407202216066483,3.5421993321446197e-6,1.389655851309917e-6,1.3057250840846359e-5
0.13462603878116344,3.542698730631872e-6,1.394682321786915e-6,1.3057689256279734e-5
0.13518005540166206,3.5571942336824355e-6,1.4015674529769489e-6,1.3176855803588683e-5
0.13573407202216067,3.5852803457965984e-6,1.4088709272985171e-6,1.3229510644747591e-5
0.1362880886426593,3.5872175612087845e-6,1.4096503967464087e-6,1.3297359775621702e-5
0.1368421052631579,3.588284133233871e-6,1.4125452370437458e-6,1.3366813214724252e-5
0.13739612188365652,3.593574940308847e-6,1.4236744654712275e-6,1.3418340565836748e-5
0.13795013850415513,3.609015479225072e-6,1.4311451538872953e-6,1.3493791504772696e-5
0.13850415512465375,3.610905608930816e-6,1.4355134023505882e-6,1.352423105968649e-5
0.13905817174515236,3.6275233285043623e-6,1.4411611603697547e-6,1.3569242783868323e-5
0.13961218836565098,3.629308741965736e-6,1.443297625751711e-6,1.3651773615053262e-5
0.1401662049861496,3.635851411656895e-6,1.4495811545070285e-6,1.3672907774627107e-5
0.1407202216066482,3.642040785019618e-6,1.4575713739179932e-6,1.3765123053947045e-5
0.14127423822714683,3.6653840184472147e-6,1.4579878958697037e-6,1.3983516210352175e-5
0.14182825484764544,3.6722819204972207e-6,1.462165613245521e-6,1.3983516210352175e-5
0.14238227146814406,3.676974596708975e-6,1.463958320234746e-6,1.408237096690172e-5
0.14293628808864267,3.695201473668166e-6,1.4651433946411241e-6,1.4158423271926495e-5
0.1434903047091413,3.6956158481645113e-6,1.466515607826367e-6,1.4477828250303585e-5
0.1440443213296399,3.714175194482119e-6,1.4684348674331565e-6,1.4519509251444985e-5
0.14459833795013852,3.714175194482119e-6,1.4688129766092895e-6,1.4602151485738423e-5
0.14515235457063713,3.7301294988815632e-6,1.4688996840676268e-6,1.4602151485738423e-5
0.14570637119113575,3.7355643673674614e-6,1.474575240175724e-6,1.4613941232877509e-5
0.14626038781163436,3.742158987216035e-6,1.4807370239743712e-6,1.4763610911789068e-5
0.14681440443213298,3.7423204974993944e-6,1.4833064580607564e-6,1.4834432595308032e-5
0.14736842105263157,3.744746301088424e-6,1.4977271378908419e-6,1.4849800725223375e-5
0.14792243767313018,3.7604417157170022e-6,1.5032967309796498e-6,1.4891622602347126e-5
0.1484764542936288,3.7717891795837123e-6,1.504848368964844e-6,1.4991948772286141e-5
0.1490304709141274,3.775949406565193e-6,1.5073881415069683e-6,1.5152854885308444e-5
0.14958448753462603,3.7784378047825505e-6,1.5081507109762882e-6,1.5447096885848055e-5
0.15013850415512464,3.7913488509269865e-6,1.5085165894250682e-6,1.544902073187889e-5
0.15069252077562326,3.7932845670001205e-6,1.5098002188175495e-6,1.5517369405423247e-5
0.15124653739612187,3.822908907339181e-6,1.5134955208774879e-6,1.5555410633987038e-5
0.1518005540166205,3.8454484306227236e-6,1.5175730069887687e-6,1.558524040167065e-5
0.1523545706371191,3.877654746485207e-6,1.5205681504060095e-6,1.582082614993385e-5
0.15290858725761772,3.8813974587777004e-6,1.5215046124557742e-6,1.5829069414881294e-5
0.15346260387811633,3.940873842322036e-6,1.5217203780654555e-6,1.5924408460672212e-5
0.15401662049861495,3.941045906754298e-6,1.5226754452458236e-6,1.5976117787750823e-5
0.15457063711911356,3.956860060278435e-6,1.5230756397291094e-6,1.59973896436318e-5
0.15512465373961218,3.960921115600931e-6,1.5305018397980003e-6,1.6377211672928676e-5
0.1556786703601108,3.962199011798904e-6,1.5372690890428644e-6,1.6447835417273862e-5
0.1562326869806094,3.970489330967132e-6,1.5372690890428644e-6,1.698280369691604e-5
0.15678670360110802,3.9794236808297e-6,1.54301526319586e-6,1.698280369691604e-5
0.15734072022160664,4.000311344794809e-6,1.54301526319586e-6,1.7385249408631697e-5
0.15789473684210525,4.011487417653402e-6,1.5499460089488048e-6,1.7394652236407614e-5
0.15844875346260387,4.02614104870285e-6,1.5544474359724208e-6,1.741993691458636e-5
0.15900277008310248,4.032312812291606e-6,1.5568613492523986e-6,1.7702057695354385e-5
0.1595567867036011,4.036675223655548e-6,1.5608135915660442e-6,1.772282483064807e-5
0.16011080332409972,4.036860101393029e-6,1.5627561562873427e-6,1.786018031502714e-5
0.16066481994459833,4.0465817012458275e-6,1.5640358802269372e-6,1.8040537221107653e-5
0.16121883656509695,4.051954531271279e-6,1.5733133224577437e-6,1.8055884447638197e-5
0.16177285318559556,4.071234985845255e-6,1.5738300377516107e-6,1.8187234918347498e-5
0.16232686980609418,4.073363375423849e-6,1.5753237923151347e-6,1.8252829168880807e-5
0.1628808864265928,4.0805605677049315e-6,1.5768493842182455e-6,1.84002460798336e-5
0.1634349030470914,4.089743328947799e-6,1.5892160070955007e-6,1.8407412575507116e-5
0.16398891966759002,4.106034657864568e-6,1.5899813449509528e-6,1.8499983934486625e-5
0.16454293628808864,4.111119787685148e-6,1.5930940294934025e-6,1.869132833778109e-5
0.16509695290858725,4.1143009080273e-6,1.6088396822488842e-6,1.8731524000812187e-5
0.16565096952908587,4.117180002029625e-6,1.6116724480465641e-6,1.874475739478673e-5
0.16620498614958448,4.1301969169446155e-6,1.613818354471738e-6,1.8870213353616804e-5
0.1667590027700831,4.139015931712937e-6,1.6206642052806742e-6,1.8967516456997458e-5
0.1673130193905817,4.141976049193286e-6,1.6337802001074378e-6,1.8989727135923837e-5
0.16786703601108033,4.1627838184706875e-6,1.6382661528310603e-6,1.902033345376504e-5
0.16842105263157894,4.16762424073763e-6,1.6382871027508687e-6,1.9052794963872305e-5
0.16897506925207756,4.1715063487168545e-6,1.6451860057448002e-6,1.9385091316671518e-5
0.16952908587257617,4.173936955802079e-6,1.6451860057448002e-6,1.945607302254578e-5
0.1700831024930748,4.177295419811801e-6,1.6464980442526364e-6,1.9624393290030226e-5
0.1706371191135734,4.197004316372061e-6,1.6478483547794001e-6,1.9681952280187987e-5
0.17119113573407202,4.221502783914307e-6,1.6513927759318912e-6,1.9885758197276508e-5
0.17174515235457063,4.264635702734852e-6,1.6549941831064051e-6,1.992412732978035e-5
0.17229916897506925,4.26521320923457e-6,1.655501561899304e-6,2.00732008692339e-5
0.17285318559556787,4.272112684512974e-6,1.6706615930751948e-6,2.0360721134755556e-5
0.17340720221606648,4.277328233844539e-6,1.681029436968983e-6,2.036773199708664e-5
0.1739612188365651,4.282155594639253e-6,1.6862061535179706e-6,2.087959468886915e-5
0.1745152354570637,4.294452678835615e-6,1.6873470261927693e-6,2.0984948491305673e-5
0.17506925207756233,4.3039294441605094e-6,1.6875150419286892e-6,2.1243906588697444e-5
0.17562326869806094,4.305417958903994e-6,1.6880878957848366e-6,2.1738888450324534e-5
0.17617728531855956,4.308524636014368e-6,1.6882723912708707e-6,2.1995165338411546e-5
0.17673130193905817,4.330764842641002e-6,1.6926274793063042e-6,2.2014602701166765e-5
0.1772853185595568,4.33461898428412e-6,1.700946831217341e-6,2.2246545212070037e-5
0.1778393351800554,4.343069534857481e-6,1.7012145059679623e-6,2.2280711325219152e-5
0.17839335180055402,4.34756897676965e-6,1.706330002884958e-6,2.25702665772854e-5
0.17894736842105263,4.352814195789575e-6,1.706709180852607e-6,2.266615359636247e-5
0.17950138504155125,4.356367643425342e-6,1.7104828269848858e-6,2.2933554288899714e-5
0.18005540166204986,4.3607124159803494e-6,1.7119690623305951e-6,2.3115751916078302e-5
0.18060941828254848,4.3806289588822e-6,1.713338765883843e-6,2.332947056075486e-5
0.1811634349030471,4.3847961235403456e-6,1.716485769439118e-6,2.358298642914014e-5
0.1817174515235457,4.385096487535163e-6,1.7178363516555996e-6,2.3622037179546878e-5
0.18227146814404432,4.392160701208783e-6,1.7226258293571699e-6,2.3644484464603386e-5
0.18282548476454294,4.40664023607142e-6,1.7242226611958458e-6,2.378902835245216e-5
0.18337950138504155,4.41426882320851e-6,1.7253402124879617e-6,2.4032349391480005e-5
0.18393351800554017,4.415551863644076e-6,1.7264221252064518e-6,2.410716475609535e-5
0.18448753462603878,4.43428889030193e-6,1.7360405805352232e-6,2.412470257838997e-5
0.1850415512465374,4.443334272710837e-6,1.7396779359300256e-6,2.4241951038546208e-5
0.18559556786703602,4.462079594846399e-6,1.740807835453125e-6,2.4426560927872438e-5
0.18614958448753463,4.480235284638651e-6,1.7415759136838025e-6,2.4609704686829286e-5
0.18670360110803325,4.494855243657102e-6,1.7431301387802316e-6,2.4618591125266768e-5
0.18725761772853186,4.498915485776163e-6,1.7457949129409213e-6,2.4736452874895813e-5
0.18781163434903048,4.50139316903229e-6,1.7551814471404754e-6,2.4736452874895813e-5
0.1883656509695291,4.510530193001063e-6,1.761308145457972e-6,2.493146303781023e-5
0.1889196675900277,4.51727117652144e-6,1.7679159714592213e-6,2.5043012815004077e-5
0.18947368421052632,4.522222344688277e-6,1.7684269585385089e-6,2.5125444836901853e-5
0.19002770083102494,4.522222344688277e-6,1.776244830512736e-6,2.531153623709318e-5
0.19058171745152355,4.523700490889993e-6,1.7832554429634367e-6,2.5807573534763144e-5
0.19113573407202217,4.574224670383258e-6,1.7841439783389392e-6,2.5897855226815794e-5
0.19168975069252078,4.60270717071696e-6,1.786012506302754e-6,2.611852048719403e-5
0.1922437673130194,4.603883806562737e-6,1.7886708395083448e-6,2.630587025758653e-5
0.192797783933518,4.608888648012722e-6,1.7904835530105714e-6,2.6388641706383193e-5
0.19335180055401663,4.610678123959116e-6,1.797750084099874e-6,2.676576981387063e-5
0.19390581717451524,4.627418539106434e-6,1.8033498411215895e-6,2.7054219480217487e-5
0.19445983379501386,4.63447187660654e-6,1.8060551086788515e-6,2.710492466397154e-5
0.19501385041551247,4.6370857956487005e-6,1.8143665287545552e-6,2.7525258701127508e-5
0.1955678670360111,4.647489950163694e-6,1.832718527031003e-6,2.7567642777383195e-5
0.1961218836565097,4.649046711453533e-6,1.8333434252565008e-6,2.7841930040883327e-5
0.19667590027700832,4.6685805566514715e-6,1.8336777999761398e-6,2.7862951329082505e-5
0.19722991689750694,4.676644946090601e-6,1.8336777999761398e-6,2.8189714457669568e-5
0.19778393351800555,4.679687397372688e-6,1.847693193035658e-6,2.8226260711358752e-5
0.19833795013850417,4.705094694259064e-6,1.8477580289607043e-6,2.8861359481280355e-5
0.19889196675900278,4.71281581501525e-6,1.84846149938288e-6,2.8960188391770405e-5
0.1994459833795014,4.722526604242947e-6,1.8499544841088288e-6,2.974649064545495e-5
0.2,4.727875257397794e-6,1.8525740544746082e-6,2.9941829678852056e-5
0.20055401662049863,4.735227417239902e-6,1.8534460300132754e-6,3.0139876210121414e-5
0.20110803324099724,4.740438161094907e-6,1.8624276961097185e-6,3.0372602410777335e-5
0.20166204986149586,4.780170403993159e-6,1.8692709959161987e-6,3.037845469259818e-5
0.20221606648199447,4.780170403993159e-6,1.8727840145928027e-6,3.040556336276388e-5
0.2027700831024931,4.787678691808922e-6,1.8878773634173218e-6,3.040556336276388e-5
0.2033240997229917,4.790469820250433e-6,1.8880506604103135e-6,3.0462998592897785e-5
0.20387811634349032,4.808680050811127e-6,1.8929687459424516e-6,3.08478713473642e-5
0.20443213296398893,4.833545431055777e-6,1.8939086607134794e-6,3.119141251884799e-5
0.20498614958448755,4.835884369148503e-6,1.895195546688948e-6,3.133057583932999e-5
0.20554016620498616,4.838383582707885e-6,1.8955067067268429e-6,3.156862403702654e-5
0.20609418282548475,4.848838622392939e-6,1.9000580798816373e-6,3.1967595614005423e-5
0.20664819944598337,4.852028986070245e-6,1.9140338702877545e-6,3.2990070993782665e-5
0.20720221606648198,4.86177871314685e-6,1.9189532307727885e-6,3.335392230809304e-5
0.2077562326869806,4.869766201579858e-6,1.9204465346006593e-6,3.338162954967441e-5
0.2083102493074792,4.870962503665795e-6,1.923204963023989e-6,3.341777720938125e-5
0.20886426592797783,4.8973497086123e-6,1.9242462417206447e-6,3.350502960251658e-5
0.20941828254847644,4.9025946334751946e-6,1.9284952383884588e-6,3.386692460629583e-5
0.20997229916897506,4.903508735692765e-6,1.9321674134540674e-6,3.388518854899639e-5
0.21052631578947367,4.903841674056513e-6,1.9349025037581845e-6,3.390708194775367e-5
0.2110803324099723,4.910142206836954e-6,1.9373370942336944e-6,3.4131194845308496e-5
0.2116343490304709,4.932406332623989e-6,1.9452739760255167e-6,3.426931723006475e-5
0.21218836565096952,4.936442166054472e-6,1.9507848964377312e-6,3.453171158402413e-5
0.21274238227146813,4.9507488318142635e-6,1.959580014533486e-6,3.4812411358059206e-5
0.21329639889196675,4.9544924064172225e-6,1.9611716780366286e-6,3.503497447979085e-5
0.21385041551246536,4.9597671819979876e-6,1.9714022574580686e-6,3.520487287014216e-5
0.21440443213296398,4.961279704522849e-6,1.9728409809232113e-6,3.531913853089481e-5
0.2149584487534626,4.964690545539446e-6,1.978413779548818e-6,3.542242261125238e-5
0.2155124653739612,4.9665942534815385e-6,1.9785569398826212e-6,3.547151091341999e-5
0.21606648199445982,4.968025052588439e-6,1.9874439537045886e-6,3.5561064453729145e-5
0.21662049861495844,5.020384096424691e-6,1.9890118684972848e-6,3.561085639011228e-5
0.21717451523545706,5.029165808061508e-6,1.9903552866489935e-6,3.561085639011228e-5
0.21772853185595567,5.049476787014159e-6,1.997456809803405e-6,3.5671156619929324e-5
0.21828254847645429,5.049514533340713e-6,1.999579993133949e-6,3.5671156619929324e-5
0.2188365650969529,5.0642744144105565e-6,2.0027344524929e-6,3.5723624326793074e-5
0.21939058171745152,5.08110749222547e-6,2.0057223037680232e-6,3.702505652294928e-5
0.21994459833795013,5.088776854182082e-6,2.009905425681355e-6,3.708766633269145e-5
0.22049861495844875,5.1083595322153855e-6,2.014569360088722e-6,3.771698699075314e-5
0.22105263157894736,5.132700198360382e-6,2.0185709735056495e-6,3.778956825514968e-5
0.22160664819944598,5.13634443846557e-6,2.024528891621707e-6,3.7792433651586225e-5
0.2221606648199446,5.141776926561236e-6,2.0326794620794905e-6,3.7792433651586225e-5
0.2227146814404432,5.149822242000389e-6,2.033217047617887e-6,3.780477615585687e-5
0.22326869806094182,5.1533822024424935e-6,2.0337321968081093e-6,3.787189015783825e-5
0.22382271468144044,5.157424915667774e-6,2.035731112936332e-6,3.799379892605904e-5
0.22437673130193905,5.172572339421443e-6,2.036320243349306e-6,3.824489692354056e-5
0.22493074792243767,5.236670902421969e-6,2.0430036143708945e-6,3.833436988335253e-5
0.22548476454293628,5.236670902421969e-6,2.0467802339457345e-6,3.8977398581219567e-5
0.2260387811634349,5.252203621856696e-6,2.049996621218495e-6,3.898235817457079e-5
0.22659279778393351,5.266974669210593e-6,2.0525736638924567e-6,3.959427090041334e-5
0.22714681440443213,5.288847530096725e-6,2.0544749801011246e-6,3.980713358294492e-5
0.22770083102493074,5.311152367217331e-6,2.0545419449866063e-6,4.00417238650035e-5
0.22825484764542936,5.313919473696636e-6,2.0615781873368244e-6,4.020118684927535e-5
0.22880886426592797,5.3148975369477326e-6,2.0615781873368244e-6,4.028390777409941e-5
0.2293628808864266,5.315635769200467e-6,2.0615781873368244e-6,4.051517776851026e-5
0.2299168975069252,5.332731072836358e-6,2.063494893877942e-6,4.0545244855185144e-5
0.23047091412742382,5.348003276802413e-6,2.063494893877942e-6,4.0545244855185144e-5
0.23102493074792244,5.348612114562235e-6,2.065667017622387e-6,4.089292939265438e-5
0.23157894736842105,5.350619090376626e-6,2.0673807451966207e-6,4.0897256795886454e-5
0.23213296398891967,5.364326777723737e-6,2.0682043333400887e-6,4.0913555157031775e-5
0.23268698060941828,5.3671491534180876e-6,2.069403561352524e-6,4.094169869387972e-5
0.2332409972299169,5.372231551736981e-6,2.069403561352524e-6,4.120879863610732e-5
0.2337950138504155,5.3731961117344865e-6,2.069403561352524e-6,4.124508973948406e-5
0.23434903047091413,5.412956592651972e-6,2.076737456139952e-6,4.124508973948406e-5
0.23490304709141274,5.42398662220507e-6,2.082745100353268e-6,4.135933494347602e-5
0.23545706371191136,5.4313681890179706e-6,2.082831152285997e-6,4.150776224255154e-5
0.23601108033240997,5.43204872744772e-6,2.0855806531459874e-6,4.1519436774910897e-5
0.2365650969529086,5.4421813157069085e-6,2.085753117293054e-6,4.153683089557565e-5
0.2371191135734072,5.442389595236272e-6,2.0861297474900143e-6,4.1581317060364e-5
0.23767313019390582,5.452802402307925e-6,2.0872710928982226e-6,4.198517850601523e-5
0.23822714681440443,5.452802402307925e-6,2.0882980783475596e-6,4.210635652296911e-5
0.23878116343490305,5.4544518057693325e-6,2.1001122467238042e-6,4.281460753658209e-5
0.23933518005540166,5.4754608407659725e-6,2.105375855847144e-6,4.283406762979472e-5
0.23988919667590028,5.48053312663569e-6,2.1107420866996017e-6,4.2934091657367005e-5
0.2404432132963989,5.480900680502729e-6,2.1158512527631506e-6,4.304863465987824e-5
0.2409972299168975,5.481033208952174e-6,2.1163730991266654e-6,4.332062950909163e-5
0.24155124653739612,5.495072082677013e-6,2.1163730991266654e-6,4.3704273120697696e-5
0.24210526315789474,5.503483920012673e-6,2.12402437062161e-6,4.400965521732957e-5
0.24265927977839336,5.506244684804585e-6,2.1248350728086506e-6,4.409215760651894e-5
0.24321329639889197,5.510705359065155e-6,2.1260027524057096e-6,4.4410025108233435e-5
0.24376731301939059,5.512678180260168e-6,2.1287276468660643e-6,4.4766847031561134e-5
0.2443213296398892,5.519136318237415e-6,2.131187547089407e-6,4.4796313500997815e-5
0.24487534626038782,5.525195218175783e-6,2.1483353091308695e-6,4.490001910233882e-5
0.24542936288088643,5.525195218175783e-6,2.1551857294916695e-6,4.565772517910703e-5
0.24598337950138505,5.529036963979909e-6,2.158326416025701e-6,4.5818447474772054e-5
0.24653739612188366,5.53254309759188e-6,2.1591326744250254e-6,4.6271097329083884e-5
0.24709141274238228,5.546027736761071e-6,2.159568705656357e-6,4.635434230189044e-5
0.2476454293628809,5.5895780809159475e-6,2.1650340482789287e-6,4.7783131150593417e-5
0.2481994459833795,5.624106609491325e-6,2.174386588702382e-6,4.788368738577195e-5
0.24875346260387812,5.626473734001563e-6,2.179670964332109e-6,4.8228098411239525e-5
0.24930747922437674,5.638284925322771e-6,2.179670964332109e-6,4.828195561024995e-5
0.24986149584487535,5.642147333741699e-6,2.182779486542034e-6,4.8303753540918054e-5
0.25041551246537397,5.647431026679906e-6,2.188901774499194e-6,4.882726646265725e-5
0.25096952908587256,5.665588838115699e-6,2.1965724077331433e-6,4.889972306557998e-5
0.2515235457063712,5.695986291053345e-6,2.1966538619542753e-6,4.9204380126436355e-5
0.2520775623268698,5.700131364508338e-6,2.1972175816062647e-6,4.935939218163092e-5
0.25263157894736843,5.706551262825325e-6,2.2017840371101467e-6,4.9704268732209456e-5
0.253185595567867,5.709268698413048e-6,2.202983583304227e-6,4.9761142398311655e-5
0.25373961218836566,5.716463002323012e-6,2.2031725591146692e-6,5.074488734588537e-5
0.25429362880886425,5.722258811957101e-6,2.204389170371406e-6,5.0778083872554444e-5
0.2548476454293629,5.722922156821119e-6,2.215201376557506e-6,5.118568012779137e-5
0.2554016620498615,5.7240795768194125e-6,2.215722952621738e-6,5.129385185211243e-5
0.2559556786703601,5.7256750635535385e-6,2.215722952621738e-6,5.20253474083683e-5
0.2565096952908587,5.725767230220173e-6,2.2223187668582955e-6,5.2096658324968816e-5
0.25706371191135735,5.7524320966881725e-6,2.230106013758569e-6,5.231744046974706e-5
0.25761772853185594,5.760457100284582e-6,2.2301825353969977e-6,5.3035574408760814e-5
0.2581717451523546,5.780839319346792e-6,2.2414100113357374e-6,5.336371839322532e-5
0.25872576177285317,5.812699069814483e-6,2.249141650142772e-6,5.3475643370458334e-5
0.2592797783933518,5.818889165115016e-6,2.2549357411393557e-6,5.384443562980185e-5
0.2598337950138504,5.836597829591579e-6,2.2585777644065103e-6,5.392476903950008e-5
0.26038781163434904,5.8641834400621915e-6,2.2672999493386247e-6,5.402892365309916e-5
0.26094182825484763,5.885900492153942e-6,2.2672999493386247e-6,5.415852358602631e-5
0.2614958448753463,5.899820282118535e-6,2.268030175048944e-6,5.471183299631467e-5
0.26204986149584486,5.903708142623768e-6,2.2693385125715977e-6,5.4855722024361214e-5
0.2626038781163435,5.904447826168446e-6,2.2715057685472484e-6,5.501492712792417e-5
0.2631578947368421,5.907873618458689e-6,2.2733475228565796e-6,5.590154254752432e-5
0.26371191135734073,5.909971835771316e-6,2.27850113329159e-6,5.640623095290709e-5
0.2642659279778393,5.912918067704137e-6,2.2790396589784147e-6,5.64140641461674e-5
0.26481994459833796,5.917640780573871e-6,2.280464421470651e-6,5.64140641461674e-5
0.26537396121883655,5.933815987655145e-6,2.2821396799046703e-6,5.7512058908194153e-5
0.2659279778393352,5.935900398612906e-6,2.284796314643693e-6,5.75571670313322e-5
0.2664819944598338,5.950038157272833e-6,2.2899207387592993e-6,5.8408250682572865e-5
0.2670360110803324,5.970178308735753e-6,2.298258394239264e-6,5.888569500410416e-5
0.267590027700831,5.995393455682297e-6,2.2989502759948064e-6,5.891575382982676e-5
0.26814404432132966,6.0111162433515946e-6,2.298989486249771e-6,5.9372125679068627e-5
0.26869806094182824,6.012097550696874e-6,2.3011686476280842e-6,6.045473760858855e-5
0.2692520775623269,6.014432463497821e-6,2.3045220987736228e-6,6.129148109017672e-5
0.2698060941828255,6.0297923744470665e-6,2.3074826112542946e-6,6.137341830214467e-5
0.2703601108033241,6.034904562628008e-6,2.3125717743715544e-6,6.147237770654831e-5
0.2709141274238227,6.037017800944458e-6,2.31390675997058e-6,6.156095120469148e-5
0.27146814404432135,6.0446830824400134e-6,2.315014072559016e-6,6.167809884075797e-5
0.27202216066481993,6.0480880182114255e-6,2.3180991139963517e-6,6.186490696105701e-5
0.2725761772853186,6.067077237500512e-6,2.3348919485280576e-6,6.194402388071119e-5
0.27313019390581716,6.0877302747363195e-6,2.3527711654390465e-6,6.222281253885837e-5
0.2736842105263158,6.095142237663993e-6,2.3551734235523864e-6,6.232953688178933e-5
0.2742382271468144,6.10487499467292e-6,2.3551734235523864e-6,6.237545774759265e-5
0.27479224376731304,6.109968522608677e-6,2.3563750137676155e-6,6.279344778465012e-5
0.2753462603878116,6.126780775616814e-6,2.3824758536904564e-6,6.279344778465012e-5
0.27590027700831027,6.1270976812474985e-6,2.3858216476261775e-6,6.308808397137654e-5
0.27645429362880886,6.130874695826114e-6,2.396723400434105e-6,6.357343230176118e-5
0.2770083102493075,6.140765004182731e-6,2.3992080705666397e-6,6.369048811302834e-5
0.2775623268698061,6.143197848600411e-6,2.4016449438027133e-6,6.403716435062516e-5
0.27811634349030473,6.1462112775948745e-6,2.402806972175842e-6,6.403716435062516e-5
0.2786703601108033,6.156354967376047e-6,2.405126525402998e-6,6.406086412797442e-5
0.27922437673130196,6.158596919299364e-6,2.4104316624338707e-6,6.449308374578306e-5
0.27977839335180055,6.1639738761309075e-6,2.4162519713970785e-6,6.482608764497283e-5
0.2803324099722992,6.168626219101884e-6,2.4169929746587647e-6,6.482608764497283e-5
0.2808864265927978,6.175778475035826e-6,2.419284233876372e-6,6.48764503705852e-5
0.2814404432132964,6.1793500767641815e-6,2.4242846400825866e-6,6.490602077383234e-5
0.281994459833795,6.207551229351159e-6,2.4246607401325362e-6,6.508438555797808e-5
0.28254847645429365,6.210740490803694e-6,2.4272235954990417e-6,6.510463956867984e-5
0.28310249307479224,6.212566880629533e-6,2.430449213231975e-6,6.52235442804261e-5
0.2836565096952909,6.239638178433367e-6,2.4318919009446724e-6,6.56657179854068e-5
0.28421052631578947,6.267709466461248e-6,2.436544724266419e-6,6.669322816536175e-5
0.2847645429362881,6.28273125979802e-6,2.438222321505218e-6,6.694252908585725e-5
0.2853185595567867,6.303753436526747e-6,2.4399676873185514e-6,6.73377953345028e-5
0.28587257617728534,6.3038446066738265e-6,2.4566981973493243e-6,6.821284481271287e-5
0.28642659279778393,6.316969821034758e-6,2.464288725038896e-6,6.941518941920146e-5
0.2869806094182826,6.325670289690874e-6,2.4672580062232673e-6,6.944204021032342e-5
0.28753462603878116,6.343658469855666e-6,2.468413582874412e-6,7.052279850482482e-5
0.2880886426592798,6.359887286437233e-6,2.4686681847247743e-6,7.175926234094931e-5
0.2886426592797784,6.380762258501226e-6,2.474830763286196e-6,7.234840699277555e-5
0.28919667590027703,6.382472613944276e-6,2.478215599272917e-6,7.254011290878479e-5
0.2897506925207756,6.40018024599765e-6,2.4838254465213484e-6,7.355873706958579e-5
0.29030470914127426,6.401806919184538e-6,2.4845095932515485e-6,7.399531025332925e-5
0.29085872576177285,6.403727389394807e-6,2.4847298845158508e-6,7.44630506453028e-5
0.2914127423822715,6.409071704476434e-6,2.493228176847144e-6,7.454696372673966e-5
0.2919667590027701,6.409071704476434e-6,2.5074899638977925e-6,7.578898147928092e-5
0.2925207756232687,6.421154729289493e-6,2.5074899638977925e-6,7.607166360542275e-5
0.2930747922437673,6.447217519923079e-6,2.509113630500496e-6,7.674935023878549e-5
0.29362880886426596,6.450477644002684e-6,2.509113630500496e-6,7.756632976080316e-5
0.29418282548476454,6.469750398455046e-6,2.5129818725223722e-6,7.802471612565912e-5
0.29473684210526313,6.488388828522654e-6,2.5154001235397724e-6,7.839587010406251e-5
0.2952908587257618,6.491254531154697e-6,2.516950544531988e-6,7.880690402314172e-5
0.29584487534626036,6.499429370118655e-6,2.520481050090229e-6,8.089391664808816e-5
0.296398891966759,6.544042525676909e-6,2.533770558460226e-6,8.09698382137804e-5
0.2969529085872576,6.5549126083263005e-6,2.534699199740486e-6,8.097923991025734e-5
0.29750692520775623,6.555027889617674e-6,2.5347786165897503e-6,8.145926537377786e-5
0.2980609418282548,6.5728438878995385e-6,2.552055896626198e-6,8.196513678965086e-5
0.29861495844875346,6.57532143994213e-6,2.5595429441902514e-6,8.201928338227293e-5
0.29916897506925205,6.577828696003831e-6,2.563644369513011e-6,8.280369939197543e-5
0.2997229916897507,6.579685655299315e-6,2.572369871592875e-6,8.310212814474708e-5
0.3002770083102493,6.610049475654367e-6,2.5784168980007787e-6,8.412321892027069e-5
0.3008310249307479,6.6175492618885135e-6,2.5804770598230865e-6,8.424872800981836e-5
0.3013850415512465,6.6327849566355e-6,2.5812060948245957e-6,8.433056236541216e-5
0.30193905817174516,6.6510177355942495e-6,2.582991064996566e-6,8.441613091661487e-5
0.30249307479224374,6.654180743026475e-6,2.5855009138750565e-6,8.441613091661487e-5
0.3030470914127424,6.662644641082258e-6,2.592559872725504e-6,8.556539621712538e-5
0.303601108033241,6.676128741565413e-6,2.593646925409393e-6,8.559557247415345e-5
0.3041551246537396,6.679966441928298e-6,2.6016722557235832e-6,8.69895036524675e-5
0.3047091412742382,6.686959335950447e-6,2.6120548866868937e-6,8.709481249672573e-5
0.30526315789473685,6.708349839539783e-6,2.6149351417404013e-6,8.778342036323654e-5
0.30581717451523543,6.710193219474797e-6,2.6203544003801964e-6,8.854257745183566e-5
0.3063711911357341,6.710333626408682e-6,2.6258265366236806e-6,9.082511327653085e-5
0.30692520775623267,6.747240120514973e-6,2.6364496727665102e-6,9.140895677968664e-5
0.3074792243767313,6.749086517250042e-6,2.6379897634237e-6,9.398407367356852e-5
0.3080332409972299,6.7860568065087936e-6,2.6424847397058337e-6,9.405808284008843e-5
0.30858725761772854,6.793472434077189e-6,2.651884227557494e-6,9.566858114950534e-5
0.3091412742382271,6.793472434077189e-6,2.66316536785825e-6,9.707733765591577e-5
0.30969529085872577,6.793472434077189e-6,2.663309715704511e-6,9.827892688446857e-5
0.31024930747922436,6.804555945205007e-6,2.6659037826387837e-6,9.902239999468073e-5
0.310803324099723,6.8210132304153845e-6,2.667411211644659e-6,0.00010015993132611871
0.3113573407202216,6.824419357791652e-6,2.667411211644659e-6,0.00010015993132611871
0.31191135734072023,6.8250671331480345e-6,2.670450670024548e-6,0.00010016799786815909
0.3124653739612188,6.838839162936479e-6,2.674018090342279e-6,0.00010214829773299997
0.31301939058171746,6.838839162936479e-6,2.674217690588452e-6,0.00010254759830084847
0.31357340720221605,6.87369903702185e-6,2.682691379879255e-6,0.00010344693751966365
0.3141274238227147,6.880126158222053e-6,2.692596330723703e-6,0.00010397841083809621
0.3146814404432133,6.880126158222053e-6,2.6931524958114055e-6,0.00010501448675570121
0.3152354570637119,6.90498715707686e-6,2.697055983420945e-6,0.0001052319933618192
0.3157894736842105,6.905834870518435e-6,2.7026377585713844e-6,0.00010646105075551033
0.31634349030470915,6.910329166154487e-6,2.703034632783941e-6,0.00010655809879594266
0.31689750692520774,6.911984445824328e-6,2.70445029947249e-6,0.00010923985729161005
0.3174515235457064,6.926379304203365e-6,2.7154434965319224e-6,0.00010970385863920206
0.31800554016620497,6.936033475408126e-6,2.715973449024289e-6,0.00010970385863920206
0.3185595567867036,6.9551481084901815e-6,2.7192804947288284e-6,0.00011027646381419073
0.3191135734072022,6.977253121406639e-6,2.719665553552514e-6,0.00011059420536093418
0.31966759002770084,6.977253121406639e-6,2.7415164446449392e-6,0.00011112408781666483
0.32022160664819943,6.982237644081335e-6,2.751532457633143e-6,0.00011112408781666483
0.3207756232686981,6.986928153298489e-6,2.758515163506467e-6,0.00011112408781666483
0.32132963988919666,7.0075867909480876e-6,2.762623125373954e-6,0.00011147006275425511
0.3218836565096953,7.022700524709226e-6,2.7669733119244507e-6,0.00011147088734132561
0.3224376731301939,7.042507398090069e-6,2.7680541421024818e-6,0.00011237834910987726
0.32299168975069253,7.044324002023986e-6,2.78501681174713e-6,0.00011299713890620971
0.3235457063711911,7.0473454906651164e-6,2.7992668404371626e-6,0.00011328722479097677
0.32409972299168976,7.060425708343474e-6,2.7995976166418e-6,0.00011416909976755472
0.32465373961218835,7.070828202759104e-6,2.801888755505088e-6,0.00011461961207198723
0.325207756232687,7.0892954516634866e-6,2.8077811789359364e-6,0.00011464272447943772
0.3257617728531856,7.091574239519973e-6,2.8179290783946873e-6,0.00011521565214580002
0.3263157894736842,7.0920494164702445e-6,2.8238799968071907e-6,0.00011544089165267015
0.3268698060941828,7.1072330720975215e-6,2.8445026386331216e-6,0.00011579901292147233
0.32742382271468146,7.1072330720975215e-6,2.8464357365519813e-6,0.0001160669169516002
0.32797783933518004,7.117726539769511e-6,2.848358214609008e-6,0.00011748588852224501
0.3285318559556787,7.135136462636199e-6,2.8527531732172533e-6,0.00011898464987298722
0.3290858725761773,7.143074080397959e-6,2.865563382842146e-6,0.00011916054054891081
0.3296398891966759,7.152300525812385e-6,2.8744025742648776e-6,0.00012097189213644907
0.3301939058171745,7.167767034388004e-6,2.8803343714853796e-6,0.00012123157415961111
0.33074792243767315,7.168566950831632e-6,2.900496652491766e-6,0.00012184921384174222
0.33130193905817173,7.177247950772707e-6,2.9096824923628527e-6,0.0001231559499243969
0.3318559556786704,7.186751780653979e-6,2.9097634851932295e-6,0.0001238203179889672
0.33240997229916897,7.198196290481098e-6,2.9098227456692398e-6,0.0001238203179889672
0.3329639889196676,7.204724081447702e-6,2.9147455897148495e-6,0.0001249961778621897
0.3335180055401662,7.2150811168467054e-6,2.9154004757454637e-6,0.0001253003405462297
0.33407202216066484,7.2184898521098835e-6,2.9285852407572407e-6,0.00012581857976480093
0.3346260387811634,7.222098015004401e-6,2.9371958753758725e-6,0.00012759930190860773
0.33518005540166207,7.230667503074961e-6,2.9378436906338965e-6,0.0001282135231668379
0.33573407202216066,7.24799825307504e-6,2.9395242923029926e-6,0.00013021479332542813
0.3362880886426593,7.251880951098911e-6,2.9447396121554196e-6,0.00013049230471954892
0.3368421052631579,7.258244958150548e-6,2.951392363013379e-6,0.0001330450179883193
0.33739612188365653,7.260989698489092e-6,2.9600252856496147e-6,0.00013306693270864414
0.3379501385041551,7.261520409958238e-6,2.9665077018918048e-6,0.00013329643924901464
0.33850415512465376,7.264217307284773e-6,2.9773254816270223e-6,0.0001350754569351949
0.33905817174515235,7.2679756960492885e-6,2.9798881052490433e-6,0.0001352158037120448
0.339612188365651,7.303096015091627e-6,2.9886486755225924e-6,0.0001364190011683412
0.3401662049861496,7.314127190731511e-6,2.997059674804871e-6,0.00013692789348080387
0.3407202216066482,7.334931638176835e-6,2.9989397910042477e-6,0.00013785934525173017
0.3412742382271468,7.337561041127214e-6,3.009521446812885e-6,0.00013873587684955577
0.34182825484764545,7.3566722646595485e-6,3.01929004281849e-6,0.00013885524208545147
0.34238227146814404,7.368270470901317e-6,3.0333355221319048e-6,0.00013995939173953458
0.3429362880886427,7.377891879092574e-6,3.03890947928294e-6,0.00014003190553234812
0.34349030470914127,7.381461832011666e-6,3.041065282930543e-6,0.00014050755376102334
0.3440443213296399,7.386060672193984e-6,3.0453693383183514e-6,0.00014167751078018683
0.3445983379501385,7.4120761481425845e-6,3.0532949659255863e-6,0.00014167751078018683
0.34515235457063714,7.4120761481425845e-6,3.0543540180045577e-6,0.00014225872120451885
0.34570637119113573,7.419485271447901e-6,3.055816596846032e-6,0.00014308937917433426
0.3462603878116344,7.4353713904119144e-6,3.068378292250486e-6,0.00014435757518399393
0.34681440443213296,7.45925750577223e-6,3.079446425904883e-6,0.0001459896310592952
0.3473684210526316,7.504256885340572e-6,3.0882296905309574e-6,0.00014668196640045376
0.3479224376731302,7.504256885340572e-6,3.0910718768610327e-6,0.00014668628038814276
0.34847645429362883,7.508726082395391e-6,3.0979246666189472e-6,0.00014874527252517892
0.3490304709141274,7.533787316041379e-6,3.1042877714228273e-6,0.00014924790545874162
0.34958448753462606,7.5361427568273685e-6,3.112023628634578e-6,0.00014993703282660642
0.35013850415512465,7.545241602764454e-6,3.118357581360636e-6,0.0001504979773864146
0.3506925207756233,7.575605770295199e-6,3.1187537666290315e-6,0.00015115259237509293
0.3512465373961219,7.575863988548094e-6,3.121219341064918e-6,0.00015150832112248092
0.3518005540166205,7.581846066324679e-6,3.1531689224240898e-6,0.0001558759526456042
0.3523545706371191,7.589826830480583e-6,3.1555786564946456e-6,0.00015595431154481095
0.35290858725761776,7.601669412190704e-6,3.155705917988449e-6,0.00015768274044075772
0.35346260387811634,7.601669412190704e-6,3.1593466207119177e-6,0.00015852167908356695
0.35401662049861493,7.603587555373067e-6,3.1597339558660476e-6,0.00016055300386216476
0.3545706371191136,7.60572195093174e-6,3.164102313352038e-6,0.00016156935645662883
0.35512465373961216,7.639545732143223e-6,3.1735048542541224e-6,0.0001616535546933173
0.3556786703601108,7.668869821033336e-6,3.175453865800551e-6,0.00016222901086348801
0.3562326869806094,7.67049941885293e-6,3.179977037039626e-6,0.00016411680769996514
0.35678670360110804,7.673339985141134e-6,3.1843249166655374e-6,0.00016501943326454582
0.3573407202216066,7.680674283684764e-6,3.188221155924141e-6,0.00016537819353759176
0.35789473684210527,7.68686237464255e-6,3.188221155924141e-6,0.0001658571943192907
0.35844875346260385,7.688668043507424e-6,3.193129562822812e-6,0.00016604575718117816
0.3590027700831025,7.721232957207797e-6,3.1957991206329997e-6,0.0001692611749553353
0.3595567867036011,7.721984090667385e-6,3.2168648819516005e-6,0.00016940064184827564
0.3601108033240997,7.75643463755085e-6,3.2175290408071267e-6,0.00017183020330049275
0.3606648199445983,7.770042270174147e-6,3.222807742437213e-6,0.0001721144666955642
0.36121883656509696,7.789796790629796e-6,3.222807742437213e-6,0.00017567984398121533
0.36177285318559554,7.791380000530495e-6,3.2387437414646863e-6,0.0001771236767615225
0.3623268698060942,7.880203665893406e-6,3.2401244337111868e-6,0.00017717952715925534
0.3628808864265928,7.881035486472094e-6,3.243740799645287e-6,0.00017743716840738376
0.3634349030470914,7.895380800967736e-6,3.2482534717859527e-6,0.00017764081671521048
0.36398891966759,7.897039066975782e-6,3.257145867655171e-6,0.00017833292446400024
0.36454293628808865,7.910898900115196e-6,3.261374000278312e-6,0.00017852142905739924
0.36509695290858724,7.924363316141509e-6,3.273742056841739e-6,0.00017880054891965597
0.3656509695290859,7.928070744134198e-6,3.2761666358174493e-6,0.00018012102803849434
0.36620498614958447,7.94198210286127e-6,3.2797481154508314e-6,0.00018470579293095922
0.3667590027700831,7.944776836967024e-6,3.284471785401452e-6,0.00018506590847400058
0.3673130193905817,7.944776836967024e-6,3.2891246635101266e-6,0.00018539920572350753
0.36786703601108034,7.953329255804136e-6,3.289259793266871e-6,0.0001860507921075512
0.3684210526315789,7.962457583868533e-6,3.2937360272800823e-6,0.00018778371983152426
0.36897506925207757,7.965854682528443e-6,3.294631997563573e-6,0.00018864186761938944
0.36952908587257616,7.976622418780227e-6,3.3124471208047707e-6,0.00019056617510401468
0.3700831024930748,7.98625906571051e-6,3.326329846104263e-6,0.00019171979662432878
0.3706371191135734,7.990394290475225e-6,3.3310762727894564e-6,0.0001919590348942165
0.37119113573407203,7.994889147351393e-6,3.3350873061487843e-6,0.00019352662050502864
0.3717451523545706,8.014676217729901e-6,3.3421226792460863e-6,0.0001937228987012279
0.37229916897506926,8.03068761464371e-6,3.3570625002782566e-6,0.00019492160534926767
0.37285318559556785,8.038756851326074e-6,3.359073534952163e-6,0.00019492160534926767
0.3734072022160665,8.065893460518587e-6,3.3678372824822376e-6,0.00019568217680930935
0.3739612188365651,8.083345886392006e-6,3.3686776498644557e-6,0.00019568690375756782
0.3745152354570637,8.090507898633392e-6,3.37051073237679e-6,0.0001966652504681651
0.3750692520775623,8.114154303357576e-6,3.3708512053456387e-6,0.00019820355360815475
0.37562326869806095,8.140838622042412e-6,3.3870913851115747e-6,0.00019884681288355493
0.37617728531855954,8.213367962781576e-6,3.3947589424145985e-6,0.00020085061436965495
0.3767313019390582,8.249720858343773e-6,3.3985717791276146e-6,0.0002013583704268369
0.37728531855955677,8.250284074761851e-6,3.410634223959503e-6,0.0002014832210139899
0.3778393351800554,8.256949429211357e-6,3.4156293306832005e-6,0.00020194724473985624
0.378393351800554,8.295858021385711e-6,3.425273460430274e-6,0.00020803064655039726
0.37894736842105264,8.340175331853563e-6,3.4322126259574076e-6,0.00020811796135510852
0.37950138504155123,8.35319279090661e-6,3.435300713151278e-6,0.0002124554260396734
0.3800554016620499,8.357727627318683e-6,3.4380940654864855e-6,0.0002131994168639377
0.38060941828254846,8.383805579637134e-6,3.441159374074353e-6,0.00021346943587725113
0.3811634349030471,8.394596469649767e-6,3.441491369564118e-6,0.00021346943587725113
0.3817174515235457,8.399629268358972e-6,3.444171224845379e-6,0.00021347080658782987
0.38227146814404434,8.444508076886541e-6,3.455675546402408e-6,0.0002137702456184263
0.3828254847645429,8.458428133777509e-6,3.4600249503513895e-6,0.0002137702456184263
0.38337950138504157,8.464103100886468e-6,3.483094107837597e-6,0.0002138428070376711
0.38393351800554015,8.504655705400092e-6,3.4930031382102543e-6,0.00021415551798320185
0.3844875346260388,8.504655705400092e-6,3.493539277859554e-6,0.0002181418723555563
0.3850415512465374,8.5208212515876e-6,3.5004487689549994e-6,0.00022002100664018183
0.385595567867036,8.52930563068573e-6,3.502833497464232e-6,0.00022115697551577015
0.3861495844875346,8.53623981394673e-6,3.506918802772788e-6,0.0002223188881738974
0.38670360110803326,8.548560061561425e-6,3.5133986553228805e-6,0.00022243940327668391
0.38725761772853184,8.58538266024282e-6,3.5178389303749993e-6,0.00022382068409322606
0.3878116343490305,8.61546078094917e-6,3.521039807195882e-6,0.00022465785142224175
0.3883656509695291,8.621581196670591e-6,3.523659556606161e-6,0.00022524928460417317
0.3889196675900277,8.621581196670591e-6,3.523659556606161e-6,0.00022525274180920456
0.3894736842105263,8.660161017164156e-6,3.538219092653795e-6,0.0002254493987631465
0.39002770083102495,8.663067968407573e-6,3.54465343820304e-6,0.0002271330731433479
0.39058171745152354,8.664540127875135e-6,3.5605889637006247e-6,0.00023079079403570308
0.3911357340720222,8.671758816839559e-6,3.5720736513074203e-6,0.0002311640861368924
0.39168975069252077,8.671758816839559e-6,3.5799390352220133e-6,0.00023232936285247897
0.3922437673130194,8.74235845944128e-6,3.593165288335068e-6,0.00023242511997428466
0.392797783933518,8.743807962843488e-6,3.593165288335068e-6,0.0002351587809744442
0.39335180055401664,8.758958963217296e-6,3.596870612016066e-6,0.00023616584651206735
0.3939058171745152,8.762985521235014e-6,3.5969268043859227e-6,0.0002368022453311022
0.39445983379501387,8.764998518618395e-6,3.6021774917092323e-6,0.00023837375189325445
0.39501385041551246,8.775052614167714e-6,3.6261497818006824e-6,0.00023862276184685762
0.3955678670360111,8.787321719593146e-6,3.6261497818006824e-6,0.00024006689038211896
0.3961218836565097,8.815555362296447e-6,3.6456246092940866e-6,0.00024259483659411845
0.39667590027700833,8.829210462956719e-6,3.65029797094743e-6,0.00024277160152513908
0.3972299168975069,8.844535051505342e-6,3.65452736260135e-6,0.00024362079320660633
0.39778393351800556,8.850804665177898e-6,3.661143651143947e-6,0.00024436923682660887
0.39833795013850415,8.901332848154664e-6,3.6648746555857376e-6,0.00024697423226425775
0.3988919667590028,8.924339990129113e-6,3.6778700424071793e-6,0.00024697423226425775
0.3994459833795014,8.93873696696823e-6,3.68367988076808e-6,0.0002479554011734985
0.4,8.95548809579093e-6,3.712961276758753e-6,0.00024912389259338426
0.4005540166204986,8.962017426628725e-6,3.7378209578823035e-6,0.0002501902295413485
0.40110803324099725,8.964741139017449e-6,3.740579833502172e-6,0.00025207875491094553
0.40166204986149584,8.985187671255035e-6,3.7526753417285948e-6,0.0002523076211172563
0.4022160664819945,9.033132537123803e-6,3.761977301288232e-6,0.0002544173650902516
0.40277008310249307,9.033132537123803e-6,3.7753903967248334e-6,0.0002552533990847374
0.4033240997229917,9.058150126512591e-6,3.7770838782333923e-6,0.00025935420374065385
0.4038781163434903,9.080161343186278e-6,3.7770838782333923e-6,0.00025964969853639353
0.40443213296398894,9.086694163086535e-6,3.8085514046371727e-6,0.00026168945205497343
0.40498614958448753,9.088731180316472e-6,3.8274110178743434e-6,0.00026182711153986134
0.4055401662049862,9.10134290345724e-6,3.8374416556201195e-6,0.00026290767282518597
0.40609418282548476,9.105229650295452e-6,3.841959367242707e-6,0.00026395367205070956
0.4066481994459834,9.133574617609707e-6,3.859485009281246e-6,0.00026487934849176565
0.407202216066482,9.157968449550687e-6,3.873776400009339e-6,0.00026722471863238384
0.40775623268698064,9.179952936399914e-6,3.874701671626343e-6,0.00026813221992146366
0.4083102493074792,9.240813879161158e-6,3.881810029637577e-6,0.0002735416566661659
0.40886426592797787,9.37025762473921e-6,3.8842733999415804e-6,0.00027565545966045795
0.40941828254847645,9.380364664078764e-6,3.950771812223985e-6,0.0002767035444315774
0.4099722991689751,9.392728075049759e-6,3.957827814480794e-6,0.0002770114791610767
0.4105263157894737,9.402968869692573e-6,3.958458624280382e-6,0.00027724398586097563
0.4110803324099723,9.41700484838816e-6,3.962958950930599e-6,0.0002773159556334679
0.4116343490304709,9.421861128671925e-6,3.966031582199555e-6,0.00027742062863453555
0.4121883656509695,9.44232098977936e-6,3.971532831238381e-6,0.00027965690670004803
0.41274238227146814,9.451921214890393e-6,3.9718906056538245e-6,0.00028054853004254847
0.41329639889196673,9.473612853408356e-6,3.977923853318088e-6,0.00028181483196699207
0.4138504155124654,9.483708676660722e-6,3.9830093384549215e-6,0.0002825335700271086
0.41440443213296396,9.503052119047993e-6,3.993430911068648e-6,0.0002875663075197698
0.4149584487534626,9.51092258534246e-6,4.009741732867015e-6,0.0002877477293979661
0.4155124653739612,9.518297367715329e-6,4.023402476852103e-6,0.00029050184019155216
0.41606648199445984,9.539232179607757e-6,4.031017999968647e-6,0.00029169257947522065
0.4166204986149584,9.556035061131142e-6,4.035127201410202e-6,0.0002975049593043179
0.41717451523545707,9.578455016606996e-6,4.038105098679977e-6,0.00029754528310878525
0.41772853185595565,9.667807990643458e-6,4.03928648093001e-6,0.0002998082369799871
0.4182825484764543,9.670547291243892e-6,4.05612774509939e-6,0.0003000710209005241
0.4188365650969529,9.724179250893973e-6,4.0764722729791574e-6,0.0003055456919071384
0.4193905817174515,9.739197723274192e-6,4.0764722729791574e-6,0.0003068582617760854
0.4199445983379501,9.787700926511783e-6,4.081415291659345e-6,0.00031116089616497393
0.42049861495844876,9.862983327947327e-6,4.091006678692118e-6,0.00031390044375985583
0.42105263157894735,9.896902246243254e-6,4.109509140804441e-6,0.00031416892221235664
0.421606648199446,9.929831301794938e-6,4.113546306657562e-6,0.0003177937907880597
0.4221606648199446,9.929831301794938e-6,4.1218249158991135e-6,0.0003213893570710271
0.4227146814404432,9.932356931551268e-6,4.1252286620131645e-6,0.00032460008916770027
0.4232686980609418,9.965225952050868e-6,4.130501334019077e-6,0.0003257095568765652
0.42382271468144045,9.965225952050868e-6,4.15434378264352e-6,0.0003257489751898811
0.42437673130193904,9.994431538849202e-6,4.167579281037552e-6,0.00032774974214294525
0.4249307479224377,9.998784027423996e-6,4.188179340396456e-6,0.00032917508388079865
0.42548476454293627,1.0023301874217503e-5,4.194499748998621e-6,0.0003309601107582009
0.4260387811634349,1.0054620009995641e-5,4.200056788928661e-6,0.0003320741845744914
0.4265927977839335,1.0063553176439553e-5,4.209916278573092e-6,0.0003331130704111201
0.42714681440443214,1.006904981793646e-5,4.218741557823334e-6,0.0003339377138921031
0.4277008310249307,1.0074158572503432e-5,4.228089059319918e-6,0.0003349066723112622
0.42825484764542937,1.0099919251850126e-5,4.228624976937317e-6,0.00033837029372800356
0.42880886426592796,1.01818118929669e-5,4.2380362135821495e-6,0.0003385896667746949
0.4293628808864266,1.019683289458232e-5,4.2473389139152005e-6,0.00033996237880825383
0.4299168975069252,1.0197107068428538e-5,4.2535260609486296e-6,0.00034028581150056554
0.43047091412742383,1.0233420262975994e-5,4.2535260609486296e-6,0.0003428911682872932
0.4310249307479224,1.0300951786984814e-5,4.264582922584131e-6,0.000343388434423379
0.43157894736842106,1.0300951786984814e-5,4.265035234058299e-6,0.00034616827013331974
0.43213296398891965,1.0300951786984814e-5,4.26792123636922e-6,0.0003493000402745859
0.4326869806094183,1.031299023159322e-5,4.275592943329182e-6,0.0003542371652894962
0.4332409972299169,1.0357268167105676e-5,4.276529087179641e-6,0.0003555225527711775
0.4337950138504155,1.0379358782736588e-5,4.280732240021316e-6,0.0003569930780861136
0.4343490304709141,1.0391425324378011e-5,4.322624037034766e-6,0.00036128652416584836
0.43490304709141275,1.0411880415563813e-5,4.338166164290828e-6,0.00036162541906107585
0.43545706371191134,1.0425058251896924e-5,4.355918140459079e-6,0.00036265981768708784
0.43601108033241,1.0431558992464883e-5,4.356599660251974e-6,0.0003632406820905899
0.43656509695290857,1.0444295801011207e-5,4.36776543787867e-6,0.0003644245755700261
0.4371191135734072,1.0461903705450613e-5,4.370970159328209e-6,0.0003678566659353235
0.4376731301939058,1.0499266376639971e-5,4.373655718371292e-6,0.0003692526993533083
0.43822714681440444,1.0509169737461983e-5,4.405469088665925e-6,0.00037132879064401454
0.43878116343490303,1.0525979868058505e-5,4.416766102537396e-6,0.00037170997464520717
0.4393351800554017,1.0531643812988322e-5,4.433094805457144e-6,0.00037910597588070114
0.43988919667590026,1.0535565716069814e-5,4.472575139505857e-6,0.0003815095830740188
0.4404432132963989,1.0541707910797017e-5,4.473833464237966e-6,0.0003825589275047294
0.4409972299168975,1.055575702326043e-5,4.480403192525472e-6,0.00038504600466740215
0.44155124653739614,1.0559254086375814e-5,4.481944263098847e-6,0.0003886887281884574
0.4421052631578947,1.0559521928784864e-5,4.490669789340777e-6,0.00039021852931471273
0.44265927977839337,1.0595570130895546e-5,4.500672116162559e-6,0.0003956136070240332
0.44321329639889195,1.0617861431601624e-5,4.51514662573347e-6,0.0003965956271740144
0.4437673130193906,1.0663896750829261e-5,4.529049792227579e-6,0.0003979908591786783
0.4443213296398892,1.068456963529237e-5,4.5347367625384725e-6,0.00040582834971229613
0.4448753462603878,1.0688412786187435e-5,4.5347367625384725e-6,0.0004059588457375347
0.4454293628808864,1.0699666149848106e-5,4.5533889029563325e-6,0.00040830567730267545
0.44598337950138506,1.0710866011318e-5,4.560689558524815e-6,0.00040858464196360335
0.44653739612188365,1.0723573349969822e-5,4.5647143883073635e-6,0.00041363522616954645
0.4470914127423823,1.0784863723785782e-5,4.5900714985664084e-6,0.0004156423664256007
0.4476454293628809,1.0804950612524616e-5,4.5900714985664084e-6,0.0004164674206733006
0.4481994459833795,1.0809317111187982e-5,4.5927316157438695e-6,0.00041814250816149296
0.4487534626038781,1.0831421368293317e-5,4.593135105934035e-6,0.0004191177883333063
0.44930747922437675,1.0868828573138732e-5,4.598461467499982e-6,0.0004241627544718258
0.44986149584487534,1.0869940932818484e-5,4.617837710247348e-6,0.0004246240520791962
0.450415512465374,1.0886475634399984e-5,4.620828021866732e-6,0.0004251825585819958
0.45096952908587257,1.0904526722360912e-5,4.630422687660873e-6,0.0004273259874478621
0.4515235457063712,1.0934047654820195e-5,4.641799482070366e-6,0.00042957086893088666
0.4520775623268698,1.0948489988110173e-5,4.656629651510721e-6,0.00043088069262203445
0.45263157894736844,1.101012675499021e-5,4.664155302794294e-6,0.00043502282129819267
0.45318559556786703,1.1037140597746969e-5,4.67076969353274e-6,0.00043667433771932154
0.45373961218836567,1.1049962935781924e-5,4.69060199396874e-6,0.00043929457320475483
0.45429362880886426,1.1051054727268845e-5,4.695254714430799e-6,0.0004470293157182544
0.4548476454293629,1.1065321457732383e-5,4.712159804190755e-6,0.00045796574558362366
0.4554016620498615,1.1069214876645384e-5,4.722901766661373e-6,0.00046161603795404337
0.45595567867036013,1.1100352659842898e-5,4.738438859546285e-6,0.00046765079444649384
0.4565096952908587,1.1105957261723829e-5,4.74217021593622e-6,0.0004677202118313129
0.45706371191135736,1.111691491144164e-5,4.744348485816272e-6,0.00046979365699382814
0.45761772853185595,1.1136211055103188e-5,4.765537415185121e-6,0.00047219585599354884
0.4581717451523546,1.1147576469703202e-5,4.766762866613642e-6,0.00047261611655985934
0.4587257617728532,1.1151138994723998e-5,4.771447931099677e-6,0.000473493075605176
0.4592797783933518,1.131428299451981e-5,4.771447931099677e-6,0.00047478612296264044
0.4598337950138504,1.1330280434358112e-5,4.787655771742743e-6,0.0004751006294632155
0.46038781163434905,1.1330280434358112e-5,4.815461821383589e-6,0.0004835033829592912
0.46094182825484764,1.1333109706290388e-5,4.83431206563966e-6,0.0004872566698851976
0.4614958448753463,1.1339110347654975e-5,4.878089905069999e-6,0.000487620349628214
0.46204986149584487,1.1363911283672086e-5,4.886940032134225e-6,0.0004882116824581432
0.4626038781163435,1.1413498918365234e-5,4.900782680682293e-6,0.0004890700236890443
0.4631578947368421,1.1452485604248024e-5,4.909890065777158e-6,0.0004893149075279001
0.46371191135734074,1.1452485604248024e-5,4.909890065777158e-6,0.0004908434531971266
0.46426592797783933,1.1560755735427383e-5,4.914646561962544e-6,0.0004921842861513844
0.464819944598338,1.1569075811523374e-5,4.92196106253604e-6,0.0004937316074656816
0.46537396121883656,1.1578663340866782e-5,4.923089892724546e-6,0.000498709003701025
0.4659279778393352,1.1579716783225929e-5,4.9446192239653076e-6,0.0004990769349598529
0.4664819944598338,1.164067138474153e-5,4.954608559547289e-6,0.0004998345951059742
0.46703601108033244,1.175014608850139e-5,4.976265711717961e-6,0.0005117401551223805
0.467590027700831,1.1759789312765925e-5,4.994316335912383e-6,0.0005117401551223805
0.46814404432132967,1.1860336194473063e-5,4.995612893935195e-6,0.0005122265115091603
0.46869806094182825,1.188252581877566e-5,4.999477448069213e-6,0.0005136770972503642
0.4692520775623269,1.193785623678121e-5,5.002796909806722e-6,0.0005174478640986156
0.4698060941828255,1.1978887247221571e-5,5.013881757610232e-6,0.0005245109350000876
0.4703601108033241,1.2032568592668936e-5,5.020931573177145e-6,0.0005268373974042222
0.4709141274238227,1.2032568592668936e-5,5.026759047381937e-6,0.0005281898010533153
0.4714681440443213,1.2035394515656264e-5,5.059479645289214e-6,0.0005301554562120818
0.47202216066481995,1.209736844162003e-5,5.063073193304449e-6,0.0005310129475692533
0.47257617728531853,1.2101403342053416e-5,5.070867018951266e-6,0.0005324303887039975
0.4731301939058172,1.2110551081161887e-5,5.085745121001714e-6,0.0005345493746584318
0.47368421052631576,1.215183126261934e-5,5.088528916367624e-6,0.0005399332440738198
0.4742382271468144,1.215183126261934e-5,5.138492495313425e-6,0.0005400475083450945
0.474792243767313,1.216362468366683e-5,5.160924580174226e-6,0.0005420152034817958
0.47534626038781164,1.2198877937513415e-5,5.160924580174226e-6,0.0005443088174126955
0.4759002770083102,1.2225522270274077e-5,5.192591415330214e-6,0.0005444946203511029
0.47645429362880887,1.2272937603449716e-5,5.1940942368030396e-6,0.0005453377408261744
0.47700831024930745,1.234181079697311e-5,5.232765190911477e-6,0.0005456122540438324
0.4775623268698061,1.2343177128039505e-5,5.247821459110275e-6,0.0005478871512339141
0.4781163434903047,1.2499199040916575e-5,5.2660527335077495e-6,0.0005478871512339141
0.47867036011080333,1.2533470669597355e-5,5.2661275882447815e-6,0.000548366241364765
0.4792243767313019,1.2557187390502824e-5,5.287813920585608e-6,0.0005507762828644416
0.47977839335180056,1.2566314963291445e-5,5.291277591384413e-6,0.0005518293868366234
0.48033240997229915,1.2701656231086878e-5,5.300471884146923e-6,0.0005544572402692224
0.4808864265927978,1.2809369721865034e-5,5.300471884146923e-6,0.0005556335357658789
0.4814404432132964,1.2875513409861297e-5,5.300471884146923e-6,0.0005609915704449533
0.481994459833795,1.2931998944227117e-5,5.302270158564161e-6,0.0005680216477677891
0.4825484764542936,1.2983197700030294e-5,5.312942855471221e-6,0.0005686366326590162
0.48310249307479225,1.2986261556092872e-5,5.3141888917331506e-6,0.0005716241462925939
0.48365650969529084,1.3047192506837333e-5,5.331292489010258e-6,0.0005716241462925939
0.4842105263157895,1.307727064130267e-5,5.336556843956331e-6,0.0005735369381195704
0.48476454293628807,1.3089023114541124e-5,5.353289364506709e-6,0.0005762946728734041
0.4853185595567867,1.3162895070670188e-5,5.362165844543966e-6,0.000578438166461815
0.4858725761772853,1.3162895070670188e-5,5.376449068502166e-6,0.0005812485458970655
0.48642659279778394,1.3162895070670188e-5,5.3795413205278174e-6,0.0005818967105354265
0.48698060941828253,1.3196145624134559e-5,5.38546656108395e-6,0.0005846178989367046
0.48753462603878117,1.3434408156353285e-5,5.39441118720712e-6,0.0005846178989367046
0.48808864265927976,1.353223942882321e-5,5.39610591016882e-6,0.0005846434410670938
0.4886426592797784,1.3558158220437021e-5,5.405932708971623e-6,0.0005846434410670938
0.489196675900277,1.3644620712811022e-5,5.406925567775269e-6,0.0005855950812879269
0.48975069252077563,1.3654062736740321e-5,5.410555451848848e-6,0.0005865974708063991
0.4903047091412742,1.3658863916536586e-5,5.431240171903874e-6,0.0005890410304088815
0.49085872576177286,1.369857619059127e-5,5.446369976448538e-6,0.0005930387652076063
0.49141274238227145,1.3762189678975053e-5,5.456892188512189e-6,0.0005945678889186173
0.4919667590027701,1.3820695007891116e-5,5.458348621140938e-6,0.0005945678889186173
0.4925207756232687,1.3826833633060375e-5,5.465744757777665e-6,0.000595124315941125
0.4930747922437673,1.391966468072997e-5,5.498506686556287e-6,0.0005986110546479472
0.4936288088642659,1.4003250584978497e-5,5.5092203778831846e-6,0.0006000047085040814
0.49418282548476455,1.4153562451533187e-5,5.536147913889021e-6,0.0006021312592992793
0.49473684210526314,1.4231761626967114e-5,5.567727236576993e-6,0.0006036998048428408
0.4952908587257618,1.4265870021110034e-5,5.590165368939939e-6,0.0006073634770947404
0.49584487534626037,1.4329896573487684e-5,5.593024550885073e-6,0.0006109530533527314
0.496398891966759,1.4374308390343198e-5,5.611913531577293e-6,0.0006110005431213903
0.4969529085872576,1.4388866574320142e-5,5.611913531577293e-6,0.0006110664288244645
0.49750692520775625,1.446322691552164e-5,5.61790607195744e-6,0.0006200213708299082
0.49806094182825483,1.4465968146726477e-5,5.6701128131605355e-6,0.0006202417317873165
0.4986149584487535,1.4560190724684472e-5,5.705417593394739e-6,0.0006256219527005509
0.49916897506925206,1.459683277573166e-5,5.709363130693609e-6,0.0006268099294418668
0.4997229916897507,1.4659610736024887e-5,5.723460551609149e-6,0.0006316662775449079
0.5002770083102493,1.4887611105491214e-5,5.73851001273943e-6,0.0006329201412599158
0.5008310249307479,1.4947049157370285e-5,5.755637508179626e-6,0.0006372534495473906
0.5013850415512465,1.4948410338486287e-5,5.807166944533498e-6,0.0006414059613814742
0.5019390581717451,1.4968773634289954e-5,5.875036081825427e-6,0.0006416780564900134
0.5024930747922438,1.4998300777251912e-5,5.889953484669533e-6,0.0006481841799691003
0.5030470914127424,1.508783329255767e-5,5.911718105243068e-6,0.000659589338541735
0.503601108033241,1.5266536874079782e-5,5.951344391168685e-6,0.0006665588118738746
0.5041551246537396,1.5266536874079782e-5,5.959470194807467e-6,0.0006692600352773744
0.5047091412742383,1.537129332144458e-5,5.963269789854489e-6,0.0006709053953747452
0.5052631578947369,1.5420914048512638e-5,5.966689316283421e-6,0.0006715111537188972
0.5058171745152354,1.5478490188841198e-5,5.9674593011105536e-6,0.0006725179070018877
0.506371191135734,1.5577374437685376e-5,5.984217723053836e-6,0.0006734428883722327
0.5069252077562327,1.560142099824846e-5,5.986494287805892e-6,0.0006735605042051319
0.5074792243767313,1.561016714741102e-5,5.9933121282801145e-6,0.0006754700931587383
0.5080332409972299,1.5681887466890745e-5,5.996213558857594e-6,0.0006915672580605971
0.5085872576177285,1.5709723829592508e-5,6.0157837361272865e-6,0.0006953956735594198
0.5091412742382272,1.583971205849201e-5,6.020740985972105e-6,0.0006968819193990954
0.5096952908587258,1.5868248437677255e-5,6.026402592353555e-6,0.0006996905715411153
0.5102493074792244,1.5884388940704227e-5,6.044086553576294e-6,0.0007197881156776434
0.510803324099723,1.6018300449880976e-5,6.145962808515104e-6,0.0007210706837720776
0.5113573407202217,1.6018300449880976e-5,6.20503743739371e-6,0.000732173859720871
0.5119113573407202,1.617952742185214e-5,6.2241754259576315e-6,0.0007349916600033524
0.5124653739612188,1.6303382522230308e-5,6.225525974760548e-6,0.0007357898801040092
0.5130193905817174,1.633999625073507e-5,6.226841829002706e-6,0.000736073380037891
0.5135734072022161,1.6357970564696655e-5,6.251900548564041e-6,0.0007372176951706769
0.5141274238227147,1.6541160885682845e-5,6.2680364289407685e-6,0.0007387432996211746
0.5146814404432133,1.667077794134927e-5,6.275963250614077e-6,0.0007414025172842133
0.5152354570637119,1.6762017216897345e-5,6.289408320371317e-6,0.000745996460200613
0.5157894736842106,1.6785418560928463e-5,6.343073567605478e-6,0.0007494125567980224
0.5163434903047092,1.6827635022861027e-5,6.378535552740431e-6,0.0007494125567980224
0.5168975069252078,1.6967812911790713e-5,6.399924589668049e-6,0.0007494125567980224
0.5174515235457063,1.7039362912303386e-5,6.415067494185225e-6,0.0007511951399187168
0.518005540166205,1.7256434332107283e-5,6.417669228515462e-6,0.0007529200610205002
0.5185595567867036,1.7367706628422596e-5,6.429343006148826e-6,0.0007603058327324426
0.5191135734072022,1.757185796263209e-5,6.431163514634045e-6,0.0007616139991568318
0.5196675900277008,1.759575776887058e-5,6.464958281601091e-6,0.0007617417934716688
0.5202216066481995,1.759575776887058e-5,6.485898416120918e-6,0.0007630788380333823
0.5207756232686981,1.7630870566241653e-5,6.4934925944285205e-6,0.0007731843547688502
0.5213296398891967,1.764503642223476e-5,6.499092050583986e-6,0.0007744195611650018
0.5218836565096953,1.7682645945669635e-5,6.501838357358003e-6,0.0007821085373307454
0.522437673130194,1.779489046351708e-5,6.596693229992597e-6,0.0007821085373307454
0.5229916897506925,1.7852535212245922e-5,6.620174972215687e-6,0.000782182618716025
0.5235457063711911,1.7985813798349097e-5,6.653892817187985e-6,0.0007825385698995892
0.5240997229916897,1.8160307962168268e-5,6.65921840423909e-6,0.0007850286246587363
0.5246537396121884,1.8171278706856424e-5,6.720531361698551e-6,0.0007882337132716373
0.525207756232687,1.8177534738092824e-5,6.741484365827706e-6,0.0007934282968065547
0.5257617728531856,1.8422837468889156e-5,6.7649023340355885e-6,0.0007994788997268469
0.5263157894736842,1.864511683715064e-5,6.834563093656986e-6,0.0008023626409665754
0.5268698060941829,1.864511683715064e-5,6.84924214308027e-6,0.0008046763014516011
0.5274238227146815,1.8879318650897772e-5,6.872092774445665e-6,0.0008079807152394788
0.52797783933518,1.918968249989831e-5,6.8740922419994185e-6,0.0008139492345658447
0.5285318559556786,1.9214456703228345e-5,6.892497447153963e-6,0.0008148868062167155
0.5290858725761773,1.9380509373684438e-5,6.999883254782178e-6,0.0008153053922943848
0.5296398891966759,1.9492794670857485e-5,7.059975878714484e-6,0.0008184796176511511
0.5301939058171745,1.982879675977694e-5,7.071302310243954e-6,0.000818855354188958
0.5307479224376731,1.9867341203848376e-5,7.078229599628104e-6,0.0008231046249628002
0.5313019390581717,1.9867341203848376e-5,7.078620399171778e-6,0.0008260601859288258
0.5318559556786704,2.0250994760734124e-5,7.121877814878591e-6,0.0008279609025683532
0.532409972299169,2.0274060227436342e-5,7.1366048310962524e-6,0.0008289258605671867
0.5329639889196676,2.0319264041030976e-5,7.149806062626499e-6,0.0008297700196054884
0.5335180055401662,2.0440671784346715e-5,7.1990276918262576e-6,0.00083211254930386
0.5340720221606648,2.0478899981600925e-5,7.21282224232609e-6,0.0008379091872434836
0.5346260387811634,2.055517302773849e-5,7.218123162986302e-6,0.0008573598437373672
0.535180055401662,2.067177538576375e-5,7.251231800419519e-6,0.0008672930555303084
0.5357340720221606,2.0750098270868574e-5,7.326917655907906e-6,0.0008693573611288896
0.5362880886426593,2.0851389855776284e-5,7.370232082428471e-6,0.0008880164110757204
0.5368421052631579,2.138611486588382e-5,7.453974584615093e-6,0.0008901185143479741
0.5373961218836565,2.139853931864526e-5,7.472207141170578e-6,0.0008952186923277199
0.5379501385041551,2.1841785108085335e-5,7.557092039220408e-6,0.0009012992554027226
0.5385041551246538,2.2288487277337316e-5,7.744045484788342e-6,0.0009024337670390099
0.5390581717451524,2.2526194996083212e-5,7.745405619952565e-6,0.0009083115647170585
0.539612188365651,2.2570246088099306e-5,7.839181951444785e-6,0.0009168809318658733
0.5401662049861495,2.2680029067110003e-5,7.990295992957051e-6,0.0009176431369109707
0.5407202216066482,2.2810694927025873e-5,7.999677806615513e-6,0.0009259126026129453
0.5412742382271468,2.2881165002631553e-5,8.02897832801424e-6,0.0009261507163750864
0.5418282548476454,2.2924382042695076e-5,8.058935589479275e-6,0.0009272125109555545
0.542382271468144,2.3167815796670967e-5,8.066184393795126e-6,0.0009305616153422736
0.5429362880886427,2.3270575022620125e-5,8.103434262403947e-6,0.0009451602137532603
0.5434903047091413,2.3346490923601223e-5,8.189317757636927e-6,0.0009487611033287184
0.5440443213296399,2.39450651199252e-5,8.196227085323137e-6,0.0009488769062120536
0.5445983379501385,2.410611163670259e-5,8.276015743984216e-6,0.000964861521077838
0.5451523545706372,2.4159916133176455e-5,8.302678708112873e-6,0.0009760338647368548
0.5457063711911357,2.4342710075012178e-5,8.302874437637226e-6,0.0009767292813937006
0.5462603878116343,2.44928584701872e-5,8.358474993887322e-6,0.000976747469812305
0.5468144044321329,2.451932821274838e-5,8.358555968085385e-6,0.0009891060388607792
0.5473684210526316,2.4774073198038705e-5,8.368229050302956e-6,0.0009907760525109616
0.5479224376731302,2.4919212064756475e-5,8.368374540708628e-6,0.0010057680169685353
0.5484764542936288,2.5070168132219985e-5,8.381712416218398e-6,0.001012183373472516
0.5490304709141274,2.5506793773622108e-5,8.440072738680695e-6,0.001012183373472516
0.5495844875346261,2.5523358288814608e-5,8.470003034524728e-6,0.0010130074093185248
0.5501385041551247,2.5546126167737583e-5,8.471074749918187e-6,0.0010332957560514875
0.5506925207756233,2.5656796076405554e-5,8.687822378372647e-6,0.0010432534572955322
0.5512465373961218,2.5828581283995053e-5,8.819705103758812e-6,0.0010458928509755206
0.5518005540166205,2.5830497518248026e-5,8.829066206022992e-6,0.0010771580370607721
0.5523545706371191,2.5913337218817026e-5,8.850818822577078e-6,0.0010771617421634022
0.5529085872576177,2.5953303241681626e-5,8.878219588802659e-6,0.0010809372499660068
0.5534626038781163,2.6289148993417788e-5,8.925210006538115e-6,0.0010810675461783168
0.554016620498615,2.663129078562009e-5,8.925955998645954e-6,0.0010810675461783168
0.5545706371191136,2.6692101098676476e-5,8.96116444377663e-6,0.0010810675461783168
0.5551246537396122,2.6692101098676476e-5,9.09853881368486e-6,0.0010815919774379214
0.5556786703601108,2.6762092421908623e-5,9.151096051496154e-6,0.0010817297869823337
0.5562326869806095,2.6779919451561202e-5,9.224586098141225e-6,0.0010819174935808788
0.556786703601108,2.686537542906136e-5,9.435720140186131e-6,0.0011018918728984309
0.5573407202216066,2.7180684466033586e-5,9.488835089715621e-6,0.0011143935208360264
0.5578947368421052,2.7194351191493056e-5,9.563533144999038e-6,0.0011187436900703509
0.5584487534626039,2.768747930197857e-5,9.574829783426024e-6,0.0011373909308916583
0.5590027700831025,2.7954291103783535e-5,9.921710443873297e-6,0.0011397440256203837
0.5595567867036011,2.8601382850133028e-5,1.0082786651856312e-5,0.0011456949125145878
0.5601108033240997,2.956090893759475e-5,1.0160754049172074e-5,0.0011462725504993664
0.5606648199445984,2.9581795976314476e-5,1.0211063339611667e-5,0.0011472023491089951
0.561218836565097,3.013050059568316e-5,1.0216835744010592e-5,0.0011478118816009072
0.5617728531855956,3.0174535963744885e-5,1.0253141858640022e-5,0.001158174780197771
0.5623268698060941,3.0223037555026866e-5,1.0379808826437331e-5,0.0011779463283667665
0.5628808864265928,3.0880617440271846e-5,1.0379808826437331e-5,0.0011801029707050005
0.5634349030470914,3.1032504842202314e-5,1.0792434041926162e-5,0.0011829120961475651
0.56398891966759,3.134458334661993e-5,1.0954092640741678e-5,0.0011932110310612877
0.5645429362880886,3.18069578189623e-5,1.0956541211274454e-5,0.0011936987487857968
0.5650969529085873,3.1992232707230094e-5,1.0974481438377742e-5,0.0011949726015317544
0.5656509695290859,3.21297183763928e-5,1.0993899635313454e-5,0.0011985277331242755
0.5662049861495845,3.258102662512957e-5,1.1053028640380592e-5,0.0011997968543182229
0.5667590027700831,3.317287150679878e-5,1.1053028640380592e-5,0.0012000802161445685
0.5673130193905818,3.339181422818625e-5,1.1310406951586807e-5,0.001208113003977029
0.5678670360110804,3.390854802431077e-5,1.1348886040850264e-5,0.001210078830902859
0.5684210526315789,3.429962111177608e-5,1.1694462698570483e-5,0.0012136270226007224
0.5689750692520775,3.4784461480784526e-5,1.2107733084875264e-5,0.0012183485538283928
0.5695290858725762,3.7050251120404235e-5,1.223670806212555e-5,0.0012456890549523215
0.5700831024930748,3.7088740294231964e-5,1.2273634635671542e-5,0.0012609324467889869
0.5706371191135734,3.84954700200527e-5,1.2640500358052967e-5,0.001267687953497975
0.571191135734072,3.901188861247785e-5,1.2652207436342946e-5,0.001269121717622929
0.5717451523545707,4.0543879269441844e-5,1.292060205244595e-5,0.0012772318332116674
0.5722991689750693,4.110665241223762e-5,1.3030608060873556e-5,0.0012772318332116674
0.5728531855955679,4.144130667652848e-5,1.3030608060873556e-5,0.0012849709857947033
0.5734072022160664,4.1501066536574415e-5,1.3106284961143852e-5,0.001287773480717296
0.5739612188365651,4.182891733021123e-5,1.3224510284144745e-5,0.0012960055189394628
0.5745152354570637,4.269804187236925e-5,1.3283260243687526e-5,0.0012972442177465752
0.5750692520775623,4.369551814454134e-5,1.338052807798648e-5,0.001304433461136835
0.5756232686980609,4.382048236748965e-5,1.346291331316382e-5,0.0013080816305258848
0.5761772853185596,4.431561813270697e-5,1.3565178987023531e-5,0.001311899361392311
0.5767313019390582,4.51243987483212e-5,1.3678144063466523e-5,0.0013136546264701909
0.5772853185595568,4.514401785651042e-5,1.4114063970057495e-5,0.0013233851097306207
0.5778393351800554,4.5674669177003947e-5,1.457869329296999e-5,0.0013272447836178175
0.5783933518005541,4.6880523525711164e-5,1.4701353181845401e-5,0.001329941406546261
0.5789473684210527,4.7384379180531536e-5,1.4701353181845401e-5,0.0013993206399428003
0.5795013850415512,4.763004288334308e-5,1.4853533778950175e-5,0.0014095844734309249
0.5800554016620498,5.021578677325231e-5,1.559061838062635e-5,0.0014193113818000088
0.5806094182825485,5.1449138751439986e-5,1.610120570148529e-5,0.0014231396265168698
0.5811634349030471,5.173983166018171e-5,1.658718076691896e-5,0.001425536445466004
0.5817174515235457,5.194680884014387e-5,1.677791296875105e-5,0.0014383561451230312
0.5822714681440443,5.23843364348213e-5,1.8262660640902436e-5,0.0014465542496572255
0.582825484764543,5.377178726467811e-5,1.8531093026154494e-5,0.0014731413928980336
0.5833795013850416,5.398770214972834e-5,1.8955603592716302e-5,0.0014958072950649532
0.5839335180055402,5.6924547276221166e-5,1.913186280647968e-5,0.0014999824389096592
0.5844875346260388,5.744631795009103e-5,1.913186280647968e-5,0.0015220041897729658
0.5850415512465375,5.90720197045549e-5,2.0287476578240455e-5,0.0015229277217471292
0.585595567867036,6.133015959404539e-5,2.042971527893157e-5,0.0015362808736184307
0.5861495844875346,6.358723285529932e-5,2.0500516315675825e-5,0.0015457842848044128
0.5867036011080332,6.36519027997116e-5,2.3325430846749273e-5,0.0015572588237485069
0.5872576177285319,6.450228441008289e-5,2.4248488052130067e-5,0.0016068238793483314
0.5878116343490305,6.495538417798428e-5,2.4248488052130067e-5,0.0016103294076357199
0.5883656509695291,6.537602935859469e-5,2.4799774377637617e-5,0.001622745386895981
0.5889196675900277,6.762926763975096e-5,2.5092893478262347e-5,0.001622745386895981
0.5894736842105263,6.785518327392873e-5,2.5428304896215024e-5,0.0016420098715770404
0.590027700831025,6.795606114406077e-5,2.5761310385077957e-5,0.0016508016723494484
0.5905817174515235,7.027467736239875e-5,2.673228629589344e-5,0.0017375471998194664
0.5911357340720221,7.107167461260002e-5,2.7270561354499585e-5,0.0017727092416869362
0.5916897506925207,7.671899150635432e-5,2.7473213082333427e-5,0.001796544019151666
0.5922437673130194,7.761131175718852e-5,2.8678931932016968e-5,0.001875504383730219
0.592797783933518,7.793325401702116e-5,2.8992328497279447e-5,0.001886038472564289
0.5933518005540166,7.82171865060868e-5,2.9290640214367196e-5,0.0018955956818998774
0.5939058171745152,7.937840047697714e-5,3.1478701513280557e-5,0.0019016401398124325
0.5944598337950139,8.09069964724643e-5,3.2131005704181994e-5,0.0019017463059353076
0.5950138504155125,8.09069964724643e-5,3.214593529266072e-5,0.0019123966891531098
0.5955678670360111,8.147380927277328e-5,3.372885075323068e-5,0.001971569987845948
0.5961218836565096,8.374528128653819e-5,3.4897238465469025e-5,0.0020838328346289904
0.5966759002770083,8.709770852947997e-5,3.531378034308153e-5,0.002108184186564921
0.5972299168975069,8.878515808645803e-5,3.5783963122172136e-5,0.002108184186564921
0.5977839335180055,9.219999683497842e-5,3.6209753010267616e-5,0.0021174964332716806
0.5983379501385041,9.783389698367277e-5,3.6640403604765685e-5,0.0021212555597461408
0.5988919667590028,9.783389698367277e-5,3.9817017966984896e-5,0.002124315408520346
0.5994459833795014,0.00010065690219405582,4.0286921413985516e-5,0.002215882209290972
0.6,0.00010238294870455255,4.574875799645981e-5,0.002216572981754393
0.6005540166204986,0.00010327158819709897,4.6982560285227724e-5,0.002220207099728155
0.6011080332409973,0.0001051552421632209,4.738040166420079e-5,0.002234941723734587
0.6016620498614959,0.00010963487755798369,4.948244765773962e-5,0.0023161098817438184
0.6022160664819944,0.00011056378081954063,5.182551980021498e-5,0.0023164072665959054
0.602770083102493,0.00012199330340419713,5.241807602489237e-5,0.0024142400628947157
0.6033240997229917,0.00012482241892764596,5.446296182598906e-5,0.0024312167947029254
0.6038781163434903,0.0001268073684911344,5.5413229849732806e-5,0.0026334454573869975
0.6044321329639889,0.00012740461528413778,6.019382616250637e-5,0.0026334454573869975
0.6049861495844875,0.0001412694699554366,7.092349559454956e-5,0.0026951746808251903
0.6055401662049862,0.00016601233319063198,7.983417274687599e-5,0.0027128042250837876
0.6060941828254848,0.00018436714507052106,8.039399619015038e-5,0.0028508085735766426
0.6066481994459834,0.00019027621149677015,8.083743912865007e-5,0.0029765281694492858
0.607202216066482,0.00020074273003438216,8.296551108935216e-5,0.0030293051767426886
0.6077562326869806,0.0002039761856514444,9.25192531801505e-5,0.0030400033132955734
0.6083102493074792,0.00020428490259782853,0.00010525003630717174,0.0031417559969081194
0.6088642659279778,0.00020774821528284144,0.00011967174353161909,0.0033354464418950225
0.6094182825484764,0.0002105387262474861,0.00012329756518308685,0.0033758164201138263
0.6099722991689751,0.0002182473752389758,0.00012572108594214755,0.004007516317086941
0.6105263157894737,0.0002268008097635473,0.00013155460725433973,0.004057371664520879
0.6110803324099723,0.00022720792206109628,0.00013355224569544047,0.004122810845194473
0.6116343490304709,0.00023015161575537995,0.0001400865141343809,0.00412636362224068
0.6121883656509696,0.00024334146000570597,0.0001423562054425729,0.004383567932549555
0.6127423822714682,0.0002627136694877017,0.00015863129123839926,0.004523402725402944
0.6132963988919667,0.00026567944753214806,0.00016469181948149434,0.004570028379964155
0.6138504155124653,0.00028202296919936816,0.00019770790397283627,0.004752367261426648
0.614404432132964,0.00048573876403685135,0.00020794898759256711,0.004944598473921793
0.6149584487534626,0.0004868123619906747,0.000239618965708795,0.005113482933999855
0.6155124653739612,0.0005872800565451635,0.0002632115148783359,0.005113482933999855
0.6160664819944598,0.0006201624629669292,0.0002664766774676298,0.005376149302955741
0.6166204986149585,0.0006607115097994301,0.00028506752572193545,0.005446344849223635
0.6171745152354571,0.0009715539250424409,0.00031566341911417776,0.0058181665793363225
0.6177285318559557,0.0009761556948474843,0.00031923754026468915,0.006111655821428294
0.6182825484764543,0.0012102563622201612,0.00038768276926851643,0.006149312161302534
0.618836565096953,0.0015778779299041297,0.0004018121331526231,0.006351738870705567
0.6193905817174515,0.0015800896209100697,0.00046851338241680915,0.006508956799028206
0.6199445983379501,0.00173084398398903,0.0006171099714977226,0.006626758717803012
0.6204986149584487,0.0019994480403079094,0.0007789570543278218,0.006721794558889831
0.6210526315789474,0.002272189568277038,0.0007868162799648936,0.006760824979701406
0.621606648199446,0.0024218486336390083,0.0010293958842608345,0.007052589499096874
0.6221606648199446,0.0024218486336390083,0.0010551612192801285,0.007618230777938245
0.6227146814404432,0.0027499911162329783,0.0011477715835935128,0.008085440220505722
0.6232686980609419,0.0028291157433594895,0.0011477715835935128,0.008838322989726699
0.6238227146814405,0.0029969943398467803,0.0012066505986540205,0.008843419122967646
0.624376731301939,0.00304877352601946,0.0015216662963179438,0.009209624338691746
0.6249307479224376,0.0030718555544451136,0.0016841432080374355,0.009372776974489558
0.6254847645429363,0.0035205507319621627,0.0017524717519172132,0.010503698706161864
0.6260387811634349,0.0035660593824000356,0.0017907110958713095,0.01072305442683753
0.6265927977839335,0.004162518611525747,0.0018192962271940006,0.01270898830394036
0.6271468144044321,0.004303679671861333,0.0019242288108042135,0.012736481504053007
0.6277008310249308,0.004487760524218506,0.001974793356744207,0.013158496316185021
0.6282548476454294,0.004861032030824129,0.002010865501958858,0.013931249894691045
0.628808864265928,0.005006303494297982,0.002340059005235384,0.014344077718845319
0.6293628808864266,0.005540096014173018,0.002345913427608832,0.014344077718845319
0.6299168975069253,0.005590117185805265,0.0024039443305680585,0.015036074838959178
0.6304709141274238,0.005785568688627885,0.002675338647854078,0.015447002126743435
0.6310249307479224,0.0060147682144701545,0.0028326822679540834,0.01568595407964201
0.631578947368421,0.006062617516712817,0.0029371612875781043,0.01723544528394745
0.6321329639889197,0.0061104172200829926,0.002977934383147088,0.019011315277171738
0.6326869806094183,0.006394385211352828,0.0030585649927883565,0.019590745001412186
0.6332409972299169,0.006953266720011484,0.0032227585580501595,0.020102067183827926
0.6337950138504155,0.007029415649922736,0.003235886852889181,0.020174317436382785
0.6343490304709142,0.0074705567795883615,0.00336444124838169,0.02032099216043353
0.6349030470914128,0.007688632071873923,0.003425572814512141,0.02181292332395786
0.6354570637119114,0.008398156405912393,0.004061903986216801,0.024093030081080716
0.6360110803324099,0.008883051650125814,0.004110094777615967,0.02426274668372974
0.6365650969529086,0.009150920691172798,0.004527747636332074,0.02443835128900915
0.6371191135734072,0.009387810123028981,0.005277508323544937,0.0249660995730879
0.6376731301939058,0.00952341638737546,0.005417577297517248,0.025834143736286064
0.6382271468144044,0.010543930725970945,0.005790243234259794,0.02588067240732996
0.6387811634349031,0.010838959808664237,0.006062858600706136,0.02719345280917757
0.6393351800554017,0.012419216386914206,0.006112777795781721,0.028633394297761607
0.6398891966759003,0.012871202439600807,0.006265884288779727,0.02917689172960391
0.6404432132963989,0.014355945908586038,0.006757040871617779,0.03038078269834635
0.6409972299168976,0.014355945908586038,0.008884565498935987,0.03221191918679465
0.6415512465373961,0.015116242902173182,0.010544176613084053,0.0335677384077547
0.6421052631578947,0.015422507276039981,0.010740512773639334,0.04076360175996993
0.6426592797783933,0.01649997035737761,0.010979232256374717,0.043615599865806216
0.643213296398892,0.01788040050820351,0.011158276756879283,0.04425651114834697
0.6437673130193906,0.01902488959302861,0.012878143835160415,0.04449024979548614
0.6443213296398892,0.020109906444475367,0.014445921414776812,0.045117320024112985
0.6448753462603878,0.022182887381818256,0.014445921414776812,0.04872602504891
0.6454293628808865,0.0224449287385561,0.01511517554396818,0.04967084258795588
0.6459833795013851,0.024437804939530607,0.015116430532229773,0.049852749768681794
0.6465373961218837,0.024961534135128933,0.015422191292690348,0.05077932522152676
0.6470914127423822,0.026231073471789674,0.01805963442714658,0.050843075896719984
0.6476454293628808,0.028623410954606604,0.01815595459773317,0.057203676145591215
0.6481994459833795,0.032205499194150056,0.019752199153401356,0.05738232560493997
0.6487534626038781,0.033511576683194794,0.02207894029111796,0.0576171577972867
0.6493074792243767,0.043718756701887004,0.023160812528732363,0.06272050381100781
0.6498614958448753,0.04373135187744707,0.024435702218547756,0.06611251872424419
0.650415512465374,0.049663688520051756,0.024961871762164592,0.06777599195112051
0.6509695290858726,0.05065290375030077,0.028623881474613363,0.06826808689093937
0.6515235457063712,0.051383125984970385,0.032205018502167365,0.07095631602077271
0.6520775623268698,0.05217478254738266,0.03351042850640709,0.07235909757643162
0.6526315789473685,0.057237825082442455,0.043707399558913236,0.07328422675355035
0.653185595567867,0.05739174803042075,0.04372444086975463,0.07365521910079831
0.6537396121883656,0.05761731156682686,0.048795528331545865,0.08083704340857695
0.6542936288088642,0.0626961434430506,0.04983370833981439,0.08121177235074001
0.6548476454293629,0.0639174691156729,0.05739124126479504,0.08159495774801678
0.6554016620498615,0.0661073723875355,0.05761907578026553,0.08508839197150453
0.6559556786703601,0.06776380519659511,0.06269678582217966,0.08737249036260179
0.6565096952908587,0.06826784111937993,0.06391833016771561,0.09081800732028716
0.6570637119113574,0.06910481876537035,0.06610971390308609,0.09256477514288027
0.657617728531856,0.07060515667729277,0.06777373159704625,0.10016960100526816
0.6581717451523545,0.07107757779087406,0.0691096497876728,0.10275297837071065
0.6587257617728531,0.07120689777736808,0.07060937324178673,0.10436027253357284
0.6592797783933518,0.07236737924337643,0.07107733135537986,0.10496171266202055
0.6598337950138504,0.07327936071490375,0.07236850538096967,0.1078455726905119
0.660387811634349,0.07366142085423698,0.07328227027091981,0.11286082277530436
0.6609418282548476,0.07894832672924758,0.07894750291417234,0.1149255035773876
0.6614958448753463,0.0808000535377522,0.08080209867754602,0.11494677542691438
0.6620498614958449,0.08736320625274833,0.08159352359228887,0.11674849078735171
0.6626038781163435,0.09256221461351552,0.08736370021823095,0.12610762195029993
0.6631578947368421,0.1000581935986065,0.08922449599101213,0.13143025995095506
0.6637119113573408,0.10158508395426369,0.09090576865673808,0.13309507676920074
0.6642659279778393,0.10487647144096139,0.10005822457990905,0.13582792677772107
0.6648199445983379,0.10927584154202745,0.105617635078652,0.13772059018054533
0.6653739612188365,0.1128655184511929,0.11286479561157191,0.14011097295607286
0.6659279778393352,0.11495398273050451,0.11494562828999143,0.14208521076972272
0.6664819944598338,0.11680553488928273,0.1149535577688065,0.14210544087726426
0.6670360110803324,0.11910958832934732,0.1168037013346168,0.14732434645791675
0.667590027700831,0.12657351652929666,0.12615830868550693,0.1520539254497769
0.6681440443213297,0.12794607722012039,0.13143671049496,0.156266132233167
0.6686980609418283,0.13143894764685063,0.13146109154506,0.16279105105790972
0.6692520775623269,0.13469270922081808,0.13469211290618807,0.16510145888004651
0.6698060941828254,0.1358320669217865,0.13583548983575938,0.16511644804193162
0.6703601108033241,0.137721356435766,0.13772123697193497,0.17204036203686135
0.6709141274238227,0.1412653945203073,0.1472997844710733,0.1727442502802335
0.6714681440443213,0.14209572215613175,0.1487843514134493,0.1832118297782633
0.6720221606648199,0.14209614467568624,0.1520512426846257,0.22808504280555997
0.6725761772853186,0.14729782908705952,0.15489559747692866,0.23297417133829693
0.6731301939058172,0.14762943946288318,0.156262545125774,0.2393342335282756
0.6736842105263158,0.1520455354436672,0.15977831640710777,0.24298295371629458
0.6742382271468144,0.1548943672693779,0.160606003371838,0.2437691918096149
0.6747922437673131,0.16279788668220768,0.16420049976496026,0.24990767270171024
0.6753462603878116,0.16420117752405816,0.16522670450413027,0.26870317874317745
0.6759002770083102,0.16522815416362838,0.17158322745220025,0.27817869614897617
0.6764542936288088,0.17158281996719366,0.17273007871967702,0.30519605983378684
0.6770083102493075,0.18324042074640579,0.17734120980987075,0.33529075458511126
0.6775623268698061,0.18965551941370987,0.1832419233463698,0.3981697863486076
0.6781163434903047,0.1944528735790272,0.20113794299232166,0.40252676080356614
0.6786703601108033,0.19687602405045546,0.2092348215327129,0.40696814799993736
0.679224376731302,0.20298812038582784,0.21673504854614953,0.42897746403072756
0.6797783933518006,0.2092323711665589,0.21733600914762793,0.4354569751632303
0.6803324099722992,0.21673319811491304,0.2271316095931638,0.4370209595255237
0.6808864265927977,0.2213488294591255,0.22809519239698514,0.4371453282994438
0.6814404432132964,0.22713059812474906,0.23297407378152268,0.4408568883630893
0.681994459833795,0.22809388363612185,0.2393346752626819,0.4408568883630893
0.6825484764542936,0.23297382151426352,0.24298678068681373,0.4624301663740699
0.6831024930747922,0.2393350418723716,0.24371266499779606,0.5125473689612706
0.6836565096952909,0.26870452347396345,0.2687053873751841,0.5915260170365558
0.6842105263157895,0.28381630473100744,0.2706535263079303,0.6290769316122375
0.6847645429362881,0.2865199708666239,0.27987963475141353,0.7146421328500899
0.6853185595567867,0.29533577333917893,0.3353228982726391,0.9034341638037855
0.6858725761772854,0.30516905350227513,0.338752873432745,0.9999999925494192
0.686426592797784,0.3299154647627421,0.36398765556560675,0.9999999962747096
0.6869806094182825,0.335322566812948,0.373422262634676,1.0240515731280078
0.6875346260387811,0.40252645594835507,0.39819274631604107,1.1604619376525145
0.6880886426592798,0.4069730063899221,0.4025281251593849,1.2818576906598627
0.6886426592797784,0.4354574016652788,0.40697046851043145,1.579193895279254
0.689196675900277,0.4370329566192151,0.43545912295709394,1.579301469830652
0.6897506925207756,0.4371428076323194,0.4370325516961321,1.73204180989933
0.6903047091412743,0.661123450935167,0.43714242545634313,2.0275353496892965
0.6908587257617729,0.7605331247564052,0.4625260508545169,2.0601238888595494
0.6914127423822715,0.9633655413375225,0.7146402922820215,2.789991994950829
0.69196675900277,0.9999991655401638,0.790735879419374,3.1564192761970666
0.6925207756232687,1.000000000000014,0.9077065532461414,3.1564192761970666
0.6930747922437673,1.0000000000000353,0.9999993219974351,3.3502636200417117
0.6936288088642659,1.042013591300772,0.9999999962747095,3.3502636200417117
0.6941828254847645,1.1568786993763875,0.9999999962747097,4.103001253900956
0.6947368421052632,1.2903747188778343,1.0479855980659425,4.177360536528625
0.6952908587257618,1.4065511938653183,1.2405230486719347,4.177360536528625
0.6958448753462604,1.5793285499963523,1.2818816086485414,4.358602967199604
0.696398891966759,1.5793357678153868,1.4482572946710859,7.786233423538909
0.6969529085872577,1.73204915575846,1.5793394501492657,16.079646603006605
0.6975069252077563,1.738717951334178,1.57934049250341,27.431404399506448
0.6980609418282548,1.76343868434791,1.732049207376113,28.02328473357784
0.6986149584487534,1.8539009755454021,1.738717331548873,51.47792125980748
0.6991689750692521,2.0601340064314324,2.000261614435432,74.42596386049398
0.6997229916897507,2.5067292860901453,2.789996535379593,356.8583794160281
0.7002770083102493,2.78999645364013,2.8673935674776976,394.0009947657648
0.7008310249307479,2.8673933178837396,3.1258823341667465,437.2568749839801
0.7013850415512466,3.1111661242182214,3.350270987369224,485.46531281181177
0.7019390581717452,3.1111661242182214,3.350270987369224,545.8336043869888
0.7024930747922438,3.1564209516299515,3.6829019241752046,622.5726720151185
0.7030470914127424,3.1564209516299515,3.6829019241752046,1254.1430137592783
0.703601108033241,3.3502693831982264,3.746037064678495,1493.4082502269441
0.7041551246537396,3.3502693831982264,3.746037064678495,1632.5739972120793
0.7047091412742382,3.575533332019711,4.358599492301175,1758.46614085337
0.7052631578947368,4.116089966996299,5.7827001479461755,2570.1352776427666
0.7058171745152355,4.167212756662789,5.987326174516935,3407.307369043901
0.7063711911357341,4.358591237061126,6.137462885390533,3457.0759114735365
0.7069252077562327,4.879817316075167,9.49232162716836,3606.477174508133
0.7074792243767313,5.465417912475532,9.757484691489005,3779.7667602698434
0.7080332409972299,7.786238834993382,10.41608522659782,6361.577785063635
0.7085872576177286,8.245524213221756,11.00225490010163,6565.9707373282135
0.7091412742382271,8.902951777733174,11.090588848971068,6687.477720211514
0.7096952908587257,9.490503285098915,12.14162212881682,8392.601008747912
0.7102493074792243,9.600584047932232,13.7285036148379,8421.212449588938
0.710803324099723,13.999740744726353,13.79225038067331,8711.846245383344
0.7113573407202216,17.547833559409504,16.88907574927211,11963.800927014488
0.7119113573407202,19.111347778759082,18.44413225333591,14846.967347524493
0.7124653739612188,20.100135316930583,27.247859961795367,17428.094022157715
0.7130193905817175,23.174919661266387,27.431551737056363,17428.094022157715
0.7135734072022161,25.229829547685522,29.773374465740183,22328.318809131186
0.7141274238227147,26.438123739016874,31.23285973942776,24044.23384906709
0.7146814404432132,29.18156708981103,32.821745789791045,32005.79885771444
0.7152354570637119,31.978918664937677,39.74719187476444,38974.72987276873
0.7157894736842105,33.577664857905035,59.47706399907099,50770.931686147385
0.7163434903047091,35.00677079893269,60.6507838477578,58565.85577105348
0.7168975069252077,37.173548277129996,63.77893302153798,67218.1169253103
0.7174515235457064,40.95983814737683,98.58225672642219,84615.51869505038
0.718005540166205,45.522378411142675,107.34374278579821,117747.02138390923
0.7185595567867036,67.18461905152533,128.62365704802133,156874.2404529358
0.7191135734072022,88.77320709266911,136.05009808728423,218294.6937739187
0.7196675900277009,88.77320709266911,136.05009808728423,218294.6937739187
0.7202216066481995,92.86466796460365,178.55454639390692,286568.1411341932
0.720775623268698,110.43988317000749,239.14298146410908,305840.6031454105
0.7213296398891966,111.45573968459398,279.60314871742594,306277.8479797882
0.7218836565096953,139.12880965216425,298.9689668459871,306277.8479797882
0.7224376731301939,146.58029882610435,338.25726850293626,792985.6873097855
0.7229916897506925,161.7032330194931,352.16650577892335,1.3175363860158792e6
0.7235457063711911,228.12750827226367,380.4005694702602,1.8267579139273202e6
0.7240997229916898,270.05260599987344,385.4589418628807,2.730736663858452e6
0.7246537396121884,321.89786203697605,385.4589418628807,9.014427325617863e6
0.725207756232687,470.3583837391283,429.2486313552244,1.0088662210448744e7
0.7257617728531855,511.65844245786184,479.79303949895757,1.982446943952107e7
0.7263157894736842,687.034059612473,500.78699528660286,2.4085371502206877e7
0.7268698060941828,687.034059612473,524.119877228553,8.915288833635383e8
0.7274238227146814,696.904475051997,858.0030300979978,1.4823177892123373e9
0.72797783933518,1022.0239811489515,858.0030300979978,1.8624775803874844e12
0.7285318559556787,1060.6619847131567,991.6667965668034,1.9267458451745266e13
0.7290858725761773,1258.3029935549037,2098.2153784278553,3.775012063342366e13
0.7296398891966759,1296.5932728425119,3336.148720012257,4.421399829241607e13
0.7301939058171745,17299.47717543589,5392.472425964421,5.017208833757176e13
0.7307479224376732,30797.48778851384,11483.04528473652,7.38505309990776e13
0.7313019390581718,575517.8237981934,88400.25120919321,1.4098664932635884e14
0.7318559556786703,600000.5470097215,1.3227474400499074e6,1.475764506800984e14
0.7324099722991689,837552.6489162626,1.8059593789314819e6,2.1044582186939038e14
0.7329639889196676,837552.6489162626,2.636573098003472e6,2.1044582186939038e14
0.7335180055401662,2.636561098089381e6,8.198673990548082e6,2.855065193461667e14
0.7340720221606648,5.0677476237929285e7,9.015906890905567e6,4.081020658582612e14
0.7346260387811634,7.238713721929958e7,7.23866633420069e7,4.130499072117373e14
0.7351800554016621,1.9908803766767526e8,4.2786923711617565e8,4.185474263073465e14
0.7357340720221607,3.581171165670852e8,7.730941149801842e8,7.832988313225038e14
0.7362880886426593,4.278692385923069e8,8.428608535441468e8,1.211749393179045e15
0.7368421052631579,7.197002869234238e8,1.4337089493174863e9,3.006304968298771e15
0.7373961218836566,7.730942814012997e8,2.863371464104546e9,4.922421931635086e15
0.7379501385041551,1.133183667735421e9,3.161783631121432e9,4.339173560827997e16
0.7385041551246537,1.133183667800018e9,3.1617836311483374e9,4.604769911934779e53
0.7390581717451523,1.8005635663598056e9,4.773765903270978e9,1.0e90
0.739612188365651,1.8846264971507366e9,7.902489234485188e9,1.0e90
0.7401662049861496,2.398344394140978e9,9.133092536238401e9,1.0e90
0.7407202216066482,4.67179339850811e9,1.002935262116276e10,1.0e90
0.7412742382271468,4.838121311287339e9,1.1597102314823305e10,1.0e90
0.7418282548476455,5.737381204519871e9,1.3672476402099092e10,1.0e90
0.7423822714681441,6.12463297048864e9,4.596481775038781e10,1.0e90
0.7429362880886426,2.0101117655113647e10,4.916251645645222e10,1.0e90
0.7434903047091412,2.317251792714532e10,5.649027713482616e10,1.0e90
0.7440443213296399,2.4563547424168747e10,9.253221769715234e10,1.0e90
0.7445983379501385,2.889787497683618e10,2.5765331237766608e11,1.0e90
0.7451523545706371,1.117902712739159e11,3.6740576884983765e11,1.0e90
0.7457063711911357,1.1931957893036958e11,4.4544904336746704e11,1.0e90
0.7462603878116344,2.034260883914251e11,4.4544904336746704e11,1.0e90
0.746814404432133,2.538267983941946e11,5.565543298914655e11,1.0e90
0.7473684210526316,2.677256580576816e11,6.392966875203258e11,1.0e90
0.7479224376731302,2.677256580576816e11,6.758318915234476e11,1.0e90
0.7484764542936289,2.949086107193774e11,1.1885481030943418e12,1.0e90
0.7490304709141274,3.143309235839954e11,5.348738591646512e15,1.0e90
0.749584487534626,2.15272213757734e15,4.7464289164739954e73,1.0e90
0.7501385041551246,1.0e90,1.0e90,1.0e90
0.7506925207756233,1.0e90,1.0e90,1.0e90
0.7512465373961219,1.0e90,1.0e90,1.0e90
0.7518005540166205,1.0e90,1.0e90,1.0e90
0.7523545706371191,1.0e90,1.0e90,1.0e90
0.7529085872576178,1.0e90,1.0e90,1.0e90
0.7534626038781164,1.0e90,1.0e90,1.0e90
0.754016620498615,1.0e90,1.0e90,1.0e90
0.7545706371191135,1.0e90,1.0e90,1.0e90
0.7551246537396122,1.0e90,1.0e90,1.0e90
0.7556786703601108,1.0e90,1.0e90,1.0e90
0.7562326869806094,1.0e90,1.0e90,1.0e90
0.756786703601108,1.0e90,1.0e90,1.0e90
0.7573407202216067,1.0e90,1.0e90,1.0e90
0.7578947368421053,1.0e90,1.0e90,1.0e90
0.7584487534626039,1.0e90,1.0e90,1.0e90
0.7590027700831025,1.0e90,1.0e90,1.0e90
0.7595567867036012,1.0e90,1.0e90,1.0e90
0.7601108033240997,1.0e90,1.0e90,1.0e90
0.7606648199445983,1.0e90,1.0e90,1.0e90
0.7612188365650969,1.0e90,1.0e90,1.0e90
0.7617728531855956,1.0e90,1.0e90,1.0e90
0.7623268698060942,1.0e90,1.0e90,1.0e90
0.7628808864265928,1.0e90,1.0e90,1.0e90
0.7634349030470914,1.0e90,1.0e90,1.0e90
0.7639889196675901,1.0e90,1.0e90,1.0e90
0.7645429362880887,1.0e90,1.0e90,1.0e90
0.7650969529085873,1.0e90,1.0e90,1.0e90
0.7656509695290858,1.0e90,1.0e90,1.0e90
0.7662049861495844,1.0e90,1.0e90,1.0e90
0.7667590027700831,1.0e90,1.0e90,1.0e90
0.7673130193905817,1.0e90,1.0e90,1.0e90
0.7678670360110803,1.0e90,1.0e90,1.0e90
0.7684210526315789,1.0e90,1.0e90,1.0e90
0.7689750692520776,1.0e90,1.0e90,1.0e90
0.7695290858725762,1.0e90,1.0e90,1.0e90
0.7700831024930748,1.0e90,1.0e90,1.0e90
0.7706371191135734,1.0e90,1.0e90,1.0e90
0.771191135734072,1.0e90,1.0e90,1.0e90
0.7717451523545706,1.0e90,1.0e90,1.0e90
0.7722991689750692,1.0e90,1.0e90,1.0e90
0.7728531855955678,1.0e90,1.0e90,1.0e90
0.7734072022160665,1.0e90,1.0e90,1.0e90
0.7739612188365651,1.0e90,1.0e90,1.0e90
0.7745152354570637,1.0e90,1.0e90,1.0e90
0.7750692520775623,1.0e90,1.0e90,1.0e90
0.775623268698061,1.0e90,1.0e90,1.0e90
0.7761772853185596,1.0e90,1.0e90,1.0e90
0.7767313019390581,1.0e90,1.0e90,1.0e90
0.7772853185595567,1.0e90,1.0e90,1.0e90
0.7778393351800554,1.0e90,1.0e90,1.0e90
0.778393351800554,1.0e90,1.0e90,1.0e90
0.7789473684210526,1.0e90,1.0e90,1.0e90
0.7795013850415512,1.0e90,1.0e90,1.0e90
0.7800554016620499,1.0e90,1.0e90,1.0e90
0.7806094182825485,1.0e90,1.0e90,1.0e90
0.7811634349030471,1.0e90,1.0e90,1.0e90
0.7817174515235457,1.0e90,1.0e90,1.0e90
0.7822714681440444,1.0e90,1.0e90,1.0e90
0.782825484764543,1.0e90,1.0e90,1.0e90
0.7833795013850415,1.0e90,1.0e90,1.0e90
0.7839335180055401,1.0e90,1.0e90,1.0e90
0.7844875346260388,1.0e90,1.0e90,1.0e90
0.7850415512465374,1.0e90,1.0e90,1.0e90
0.785595567867036,1.0e90,1.0e90,1.0e90
0.7861495844875346,1.0e90,1.0e90,1.0e90
0.7867036011080333,1.0e90,1.0e90,1.0e90
0.7872576177285319,1.0e90,1.0e90,1.0e90
0.7878116343490305,1.0e90,1.0e90,1.0e90
0.788365650969529,1.0e90,1.0e90,1.0e90
0.7889196675900277,1.0e90,1.0e90,1.0e90
0.7894736842105263,1.0e90,1.0e90,1.0e90
0.7900277008310249,1.0e90,1.0e90,1.0e90
0.7905817174515235,1.0e90,1.0e90,1.0e90
0.7911357340720222,1.0e90,1.0e90,1.0e90
0.7916897506925208,1.0e90,1.0e90,1.0e90
0.7922437673130194,1.0e90,1.0e90,1.0e90
0.792797783933518,1.0e90,1.0e90,1.0e90
0.7933518005540167,1.0e90,1.0e90,1.0e90
0.7939058171745152,1.0e90,1.0e90,1.0e90
0.7944598337950138,1.0e90,1.0e90,1.0e90
0.7950138504155124,1.0e90,1.0e90,1.0e90
0.7955678670360111,1.0e90,1.0e90,1.0e90
0.7961218836565097,1.0e90,1.0e90,1.0e90
0.7966759002770083,1.0e90,1.0e90,1.0e90
0.7972299168975069,1.0e90,1.0e90,1.0e90
0.7977839335180056,1.0e90,1.0e90,1.0e90
0.7983379501385042,1.0e90,1.0e90,1.0e90
0.7988919667590028,1.0e90,1.0e90,1.0e90
0.7994459833795013,1.0e90,1.0e90,1.0e90
0.8,1.0e90,1.0e90,1.0e90
0.8005540166204986,1.0e90,1.0e90,1.0e90
0.8011080332409972,1.0e90,1.0e90,1.0e90
0.8016620498614958,1.0e90,1.0e90,1.0e90
0.8022160664819945,1.0e90,1.0e90,1.0e90
0.8027700831024931,1.0e90,1.0e90,1.0e90
0.8033240997229917,1.0e90,1.0e90,1.0e90
0.8038781163434903,1.0e90,1.0e90,1.0e90
0.804432132963989,1.0e90,1.0e90,1.0e90
0.8049861495844876,1.0e90,1.0e90,1.0e90
0.8055401662049861,1.0e90,1.0e90,1.0e90
0.8060941828254847,1.0e90,1.0e90,1.0e90
0.8066481994459834,1.0e90,1.0e90,1.0e90
0.807202216066482,1.0e90,1.0e90,1.0e90
0.8077562326869806,1.0e90,1.0e90,1.0e90
0.8083102493074792,1.0e90,1.0e90,1.0e90
0.8088642659279779,1.0e90,1.0e90,1.0e90
0.8094182825484765,1.0e90,1.0e90,1.0e90
0.8099722991689751,1.0e90,1.0e90,1.0e90
0.8105263157894737,1.0e90,1.0e90,1.0e90
0.8110803324099723,1.0e90,1.0e90,1.0e90
0.8116343490304709,1.0e90,1.0e90,1.0e90
0.8121883656509695,1.0e90,1.0e90,1.0e90
0.8127423822714681,1.0e90,1.0e90,1.0e90
0.8132963988919668,1.0e90,1.0e90,1.0e90
0.8138504155124654,1.0e90,1.0e90,1.0e90
0.814404432132964,1.0e90,1.0e90,1.0e90
0.8149584487534626,1.0e90,1.0e90,1.0e90
0.8155124653739613,1.0e90,1.0e90,1.0e90
0.8160664819944599,1.0e90,1.0e90,1.0e90
0.8166204986149584,1.0e90,1.0e90,1.0e90
0.817174515235457,1.0e90,1.0e90,1.0e90
0.8177285318559557,1.0e90,1.0e90,1.0e90
0.8182825484764543,1.0e90,1.0e90,1.0e90
0.8188365650969529,1.0e90,1.0e90,1.0e90
0.8193905817174515,1.0e90,1.0e90,1.0e90
0.8199445983379502,1.0e90,1.0e90,1.0e90
0.8204986149584488,1.0e90,1.0e90,1.0e90
0.8210526315789474,1.0e90,1.0e90,1.0e90
0.821606648199446,1.0e90,1.0e90,1.0e90
0.8221606648199447,1.0e90,1.0e90,1.0e90
0.8227146814404432,1.0e90,1.0e90,1.0e90
0.8232686980609418,1.0e90,1.0e90,1.0e90
0.8238227146814404,1.0e90,1.0e90,1.0e90
0.824376731301939,1.0e90,1.0e90,1.0e90
0.8249307479224377,1.0e90,1.0e90,1.0e90
0.8254847645429363,1.0e90,1.0e90,1.0e90
0.8260387811634349,1.0e90,1.0e90,1.0e90
0.8265927977839335,1.0e90,1.0e90,1.0e90
0.8271468144044322,1.0e90,1.0e90,1.0e90
0.8277008310249307,1.0e90,1.0e90,1.0e90
0.8282548476454293,1.0e90,1.0e90,1.0e90
0.8288088642659279,1.0e90,1.0e90,1.0e90
0.8293628808864266,1.0e90,1.0e90,1.0e90
0.8299168975069252,1.0e90,1.0e90,1.0e90
0.8304709141274238,1.0e90,1.0e90,1.0e90
0.8310249307479224,1.0e90,1.0e90,1.0e90
0.8315789473684211,1.0e90,1.0e90,1.0e90
0.8321329639889197,1.0e90,1.0e90,1.0e90
0.8326869806094183,1.0e90,1.0e90,1.0e90
0.8332409972299168,1.0e90,1.0e90,1.0e90
0.8337950138504155,1.0e90,1.0e90,1.0e90
0.8343490304709141,1.0e90,1.0e90,1.0e90
0.8349030470914127,1.0e90,1.0e90,1.0e90
0.8354570637119113,1.0e90,1.0e90,1.0e90
0.83601108033241,1.0e90,1.0e90,1.0e90
0.8365650969529086,1.0e90,1.0e90,1.0e90
0.8371191135734072,1.0e90,1.0e90,1.0e90
0.8376731301939058,1.0e90,1.0e90,1.0e90
0.8382271468144045,1.0e90,1.0e90,1.0e90
0.838781163434903,1.0e90,1.0e90,1.0e90
0.8393351800554016,1.0e90,1.0e90,1.0e90
0.8398891966759002,1.0e90,1.0e90,1.0e90
0.8404432132963989,1.0e90,1.0e90,1.0e90
0.8409972299168975,1.0e90,1.0e90,1.0e90
0.8415512465373961,1.0e90,1.0e90,1.0e90
0.8421052631578947,1.0e90,1.0e90,1.0e90
0.8426592797783934,1.0e90,1.0e90,1.0e90
0.843213296398892,1.0e90,1.0e90,1.0e90
0.8437673130193906,1.0e90,1.0e90,1.0e90
0.8443213296398892,1.0e90,1.0e90,1.0e90
0.8448753462603878,1.0e90,1.0e90,1.0e90
0.8454293628808864,1.0e90,1.0e90,1.0e90
0.845983379501385,1.0e90,1.0e90,1.0e90
0.8465373961218836,1.0e90,1.0e90,1.0e90
0.8470914127423823,1.0e90,1.0e90,1.0e90
0.8476454293628809,1.0e90,1.0e90,1.0e90
0.8481994459833795,1.0e90,1.0e90,1.0e90
0.8487534626038781,1.0e90,1.0e90,1.0e90
0.8493074792243768,1.0e90,1.0e90,1.0e90
0.8498614958448754,1.0e90,1.0e90,1.0e90
0.850415512465374,1.0e90,1.0e90,1.0e90
0.8509695290858725,1.0e90,1.0e90,1.0e90
0.8515235457063712,1.0e90,1.0e90,1.0e90
0.8520775623268698,1.0e90,1.0e90,1.0e90
0.8526315789473684,1.0e90,1.0e90,1.0e90
0.853185595567867,1.0e90,1.0e90,1.0e90
0.8537396121883657,1.0e90,1.0e90,1.0e90
0.8542936288088643,1.0e90,1.0e90,1.0e90
0.8548476454293629,1.0e90,1.0e90,1.0e90
0.8554016620498615,1.0e90,1.0e90,1.0e90
0.8559556786703602,1.0e90,1.0e90,1.0e90
0.8565096952908587,1.0e90,1.0e90,1.0e90
0.8570637119113573,1.0e90,1.0e90,1.0e90
0.8576177285318559,1.0e90,1.0e90,1.0e90
0.8581717451523546,1.0e90,1.0e90,1.0e90
0.8587257617728532,1.0e90,1.0e90,1.0e90
0.8592797783933518,1.0e90,1.0e90,1.0e90
0.8598337950138504,1.0e90,1.0e90,1.0e90
0.8603878116343491,1.0e90,1.0e90,1.0e90
0.8609418282548477,1.0e90,1.0e90,1.0e90
0.8614958448753463,1.0e90,1.0e90,1.0e90
0.8620498614958448,1.0e90,1.0e90,1.0e90
0.8626038781163435,1.0e90,1.0e90,1.0e90
0.8631578947368421,1.0e90,1.0e90,1.0e90
0.8637119113573407,1.0e90,1.0e90,1.0e90
0.8642659279778393,1.0e90,1.0e90,1.0e90
0.864819944598338,1.0e90,1.0e90,1.0e90
0.8653739612188366,1.0e90,1.0e90,1.0e90
0.8659279778393352,1.0e90,1.0e90,1.0e90
0.8664819944598338,1.0e90,1.0e90,1.0e90
0.8670360110803325,1.0e90,1.0e90,1.0e90
0.867590027700831,1.0e90,1.0e90,1.0e90
0.8681440443213296,1.0e90,1.0e90,1.0e90
0.8686980609418282,1.0e90,1.0e90,1.0e90
0.8692520775623269,1.0e90,1.0e90,1.0e90
0.8698060941828255,1.0e90,1.0e90,1.0e90
0.8703601108033241,1.0e90,1.0e90,1.0e90
0.8709141274238227,1.0e90,1.0e90,1.0e90
0.8714681440443214,1.0e90,1.0e90,1.0e90
0.87202216066482,1.0e90,1.0e90,1.0e90
0.8725761772853186,1.0e90,1.0e90,1.0e90
0.8731301939058171,1.0e90,1.0e90,1.0e90
0.8736842105263158,1.0e90,1.0e90,1.0e90
0.8742382271468144,1.0e90,1.0e90,1.0e90
0.874792243767313,1.0e90,1.0e90,1.0e90
0.8753462603878116,1.0e90,1.0e90,1.0e90
0.8759002770083103,1.0e90,1.0e90,1.0e90
0.8764542936288089,1.0e90,1.0e90,1.0e90
0.8770083102493075,1.0e90,1.0e90,1.0e90
0.8775623268698061,1.0e90,1.0e90,1.0e90
0.8781163434903048,1.0e90,1.0e90,1.0e90
0.8786703601108034,1.0e90,1.0e90,1.0e90
0.8792243767313019,1.0e90,1.0e90,1.0e90
0.8797783933518005,1.0e90,1.0e90,1.0e90
0.8803324099722992,1.0e90,1.0e90,1.0e90
0.8808864265927978,1.0e90,1.0e90,1.0e90
0.8814404432132964,1.0e90,1.0e90,1.0e90
0.881994459833795,1.0e90,1.0e90,1.0e90
0.8825484764542936,1.0e90,1.0e90,1.0e90
0.8831024930747923,1.0e90,1.0e90,1.0e90
0.8836565096952909,1.0e90,1.0e90,1.0e90
0.8842105263157894,1.0e90,1.0e90,1.0e90
0.884764542936288,1.0e90,1.0e90,1.0e90
0.8853185595567867,1.0e90,1.0e90,1.0e90
0.8858725761772853,1.0e90,1.0e90,1.0e90
0.8864265927977839,1.0e90,1.0e90,1.0e90
0.8869806094182825,1.0e90,1.0e90,1.0e90
0.8875346260387812,1.0e90,1.0e90,1.0e90
0.8880886426592798,1.0e90,1.0e90,1.0e90
0.8886426592797784,1.0e90,1.0e90,1.0e90
0.889196675900277,1.0e90,1.0e90,1.0e90
0.8897506925207757,1.0e90,1.0e90,1.0e90
0.8903047091412742,1.0e90,1.0e90,1.0e90
0.8908587257617728,1.0e90,1.0e90,1.0e90
0.8914127423822714,1.0e90,1.0e90,1.0e90
0.8919667590027701,1.0e90,1.0e90,1.0e90
0.8925207756232687,1.0e90,1.0e90,1.0e90
0.8930747922437673,1.0e90,1.0e90,1.0e90
0.8936288088642659,1.0e90,1.0e90,1.0e90
0.8941828254847646,1.0e90,1.0e90,1.0e90
0.8947368421052632,1.0e90,1.0e90,1.0e90
0.8952908587257618,1.0e90,1.0e90,1.0e90
0.8958448753462603,1.0e90,1.0e90,1.0e90
0.896398891966759,1.0e90,1.0e90,1.0e90
0.8969529085872576,1.0e90,1.0e90,1.0e90
0.8975069252077562,1.0e90,1.0e90,1.0e90
0.8980609418282548,1.0e90,1.0e90,1.0e90
0.8986149584487535,1.0e90,1.0e90,1.0e90
0.8991689750692521,1.0e90,1.0e90,1.0e90
0.8997229916897507,1.0e90,1.0e90,1.0e90
0.9002770083102493,1.0e90,1.0e90,1.0e90
0.900831024930748,1.0e90,1.0e90,1.0e90
0.9013850415512465,1.0e90,1.0e90,1.0e90
0.9019390581717451,1.0e90,1.0e90,1.0e90
0.9024930747922437,1.0e90,1.0e90,1.0e90
0.9030470914127424,1.0e90,1.0e90,1.0e90
0.903601108033241,1.0e90,1.0e90,1.0e90
0.9041551246537396,1.0e90,1.0e90,1.0e90
0.9047091412742382,1.0e90,1.0e90,1.0e90
0.9052631578947369,1.0e90,1.0e90,1.0e90
0.9058171745152355,1.0e90,1.0e90,1.0e90
0.9063711911357341,1.0e90,1.0e90,1.0e90
0.9069252077562326,1.0e90,1.0e90,1.0e90
0.9074792243767313,1.0e90,1.0e90,1.0e90
0.9080332409972299,1.0e90,1.0e90,1.0e90
0.9085872576177285,1.0e90,1.0e90,1.0e90
0.9091412742382271,1.0e90,1.0e90,1.0e90
0.9096952908587258,1.0e90,1.0e90,1.0e90
0.9102493074792244,1.0e90,1.0e90,1.0e90
0.910803324099723,1.0e90,1.0e90,1.0e90
0.9113573407202216,1.0e90,1.0e90,1.0e90
0.9119113573407203,1.0e90,1.0e90,1.0e90
0.9124653739612189,1.0e90,1.0e90,1.0e90
0.9130193905817174,1.0e90,1.0e90,1.0e90
0.913573407202216,1.0e90,1.0e90,1.0e90
0.9141274238227147,1.0e90,1.0e90,1.0e90
0.9146814404432133,1.0e90,1.0e90,1.0e90
0.9152354570637119,1.0e90,1.0e90,1.0e90
0.9157894736842105,1.0e90,1.0e90,1.0e90
0.9163434903047092,1.0e90,1.0e90,1.0e90
0.9168975069252078,1.0e90,1.0e90,1.0e90
0.9174515235457064,1.0e90,1.0e90,1.0e90
0.918005540166205,1.0e90,1.0e90,1.0e90
0.9185595567867036,1.0e90,1.0e90,1.0e90
0.9191135734072022,1.0e90,1.0e90,1.0e90
0.9196675900277008,1.0e90,1.0e90,1.0e90
0.9202216066481994,1.0e90,1.0e90,1.0e90
0.9207756232686981,1.0e90,1.0e90,1.0e90
0.9213296398891967,1.0e90,1.0e90,1.0e90
0.9218836565096953,1.0e90,1.0e90,1.0e90
0.9224376731301939,1.0e90,1.0e90,1.0e90
0.9229916897506926,1.0e90,1.0e90,1.0e90
0.9235457063711912,1.0e90,1.0e90,1.0e90
0.9240997229916897,1.0e90,1.0e90,1.0e90
0.9246537396121883,1.0e90,1.0e90,1.0e90
0.925207756232687,1.0e90,1.0e90,1.0e90
0.9257617728531856,1.0e90,1.0e90,1.0e90
0.9263157894736842,1.0e90,1.0e90,1.0e90
0.9268698060941828,1.0e90,1.0e90,1.0e90
0.9274238227146815,1.0e90,1.0e90,1.0e90
0.9279778393351801,1.0e90,1.0e90,1.0e90
0.9285318559556787,1.0e90,1.0e90,1.0e90
0.9290858725761773,1.0e90,1.0e90,1.0e90
0.929639889196676,1.0e90,1.0e90,1.0e90
0.9301939058171745,1.0e90,1.0e90,1.0e90
0.9307479224376731,1.0e90,1.0e90,1.0e90
0.9313019390581717,1.0e90,1.0e90,1.0e90
0.9318559556786704,1.0e90,1.0e90,1.0e90
0.932409972299169,1.0e90,1.0e90,1.0e90
0.9329639889196676,1.0e90,1.0e90,1.0e90
0.9335180055401662,1.0e90,1.0e90,1.0e90
0.9340720221606649,1.0e90,1.0e90,1.0e90
0.9346260387811635,1.0e90,1.0e90,1.0e90
0.935180055401662,1.0e90,1.0e90,1.0e90
0.9357340720221606,1.0e90,1.0e90,1.0e90
0.9362880886426593,1.0e90,1.0e90,1.0e90
0.9368421052631579,1.0e90,1.0e90,1.0e90
0.9373961218836565,1.0e90,1.0e90,1.0e90
0.9379501385041551,1.0e90,1.0e90,1.0e90
0.9385041551246538,1.0e90,1.0e90,1.0e90
0.9390581717451524,1.0e90,1.0e90,1.0e90
0.939612188365651,1.0e90,1.0e90,1.0e90
0.9401662049861496,1.0e90,1.0e90,1.0e90
0.9407202216066483,1.0e90,1.0e90,1.0e90
0.9412742382271468,1.0e90,1.0e90,1.0e90
0.9418282548476454,1.0e90,1.0e90,1.0e90
0.942382271468144,1.0e90,1.0e90,1.0e90
0.9429362880886426,1.0e90,1.0e90,1.0e90
0.9434903047091413,1.0e90,1.0e90,1.0e90
0.9440443213296399,1.0e90,1.0e90,1.0e90
0.9445983379501385,1.0e90,1.0e90,1.0e90
0.9451523545706371,1.0e90,1.0e90,1.0e90
0.9457063711911358,1.0e90,1.0e90,1.0e90
0.9462603878116344,1.0e90,1.0e90,1.0e90
0.9468144044321329,1.0e90,1.0e90,1.0e90
0.9473684210526315,1.0e90,1.0e90,1.0e90
0.9479224376731302,1.0e90,1.0e90,1.0e90
0.9484764542936288,1.0e90,1.0e90,1.0e90
0.9490304709141274,1.0e90,1.0e90,1.0e90
0.949584487534626,1.0e90,1.0e90,1.0e90
0.9501385041551247,1.0e90,1.0e90,1.0e90
0.9506925207756233,1.0e90,1.0e90,1.0e90
0.9512465373961219,1.0e90,1.0e90,1.0e90
0.9518005540166204,1.0e90,1.0e90,1.0e90
0.9523545706371191,1.0e90,1.0e90,1.0e90
0.9529085872576177,1.0e90,1.0e90,1.0e90
0.9534626038781163,1.0e90,1.0e90,1.0e90
0.9540166204986149,1.0e90,1.0e90,1.0e90
0.9545706371191136,1.0e90,1.0e90,1.0e90
0.9551246537396122,1.0e90,1.0e90,1.0e90
0.9556786703601108,1.0e90,1.0e90,1.0e90
0.9562326869806094,1.0e90,1.0e90,1.0e90
0.9567867036011081,1.0e90,1.0e90,1.0e90
0.9573407202216067,1.0e90,1.0e90,1.0e90
0.9578947368421052,1.0e90,1.0e90,1.0e90
0.9584487534626038,1.0e90,1.0e90,1.0e90
0.9590027700831025,1.0e90,1.0e90,1.0e90
0.9595567867036011,1.0e90,1.0e90,1.0e90
0.9601108033240997,1.0e90,1.0e90,1.0e90
0.9606648199445983,1.0e90,1.0e90,1.0e90
0.961218836565097,1.0e90,1.0e90,1.0e90
0.9617728531855956,1.0e90,1.0e90,1.0e90
0.9623268698060942,1.0e90,1.0e90,1.0e90
0.9628808864265928,1.0e90,1.0e90,1.0e90
0.9634349030470915,1.0e90,1.0e90,1.0e90
0.96398891966759,1.0e90,1.0e90,1.0e90
0.9645429362880886,1.0e90,1.0e90,1.0e90
0.9650969529085872,1.0e90,1.0e90,1.0e90
0.9656509695290859,1.0e90,1.0e90,1.0e90
0.9662049861495845,1.0e90,1.0e90,1.0e90
0.9667590027700831,1.0e90,1.0e90,1.0e90
0.9673130193905817,1.0e90,1.0e90,1.0e90
0.9678670360110804,1.0e90,1.0e90,1.0e90
0.968421052631579,1.0e90,1.0e90,1.0e90
0.9689750692520775,1.0e90,1.0e90,1.0e90
0.9695290858725761,1.0e90,1.0e90,1.0e90
0.9700831024930748,1.0e90,1.0e90,1.0e90
0.9706371191135734,1.0e90,1.0e90,1.0e90
0.971191135734072,1.0e90,1.0e90,1.0e90
0.9717451523545706,1.0e90,1.0e90,1.0e90
0.9722991689750693,1.0e90,1.0e90,1.0e90
0.9728531855955679,1.0e90,1.0e90,1.0e90
0.9734072022160665,1.0e90,1.0e90,1.0e90
0.9739612188365651,1.0e90,1.0e90,1.0e90
0.9745152354570638,1.0e90,1.0e90,1.0e90
0.9750692520775623,1.0e90,1.0e90,1.0e90
0.9756232686980609,1.0e90,1.0e90,1.0e90
0.9761772853185595,1.0e90,1.0e90,1.0e90
0.9767313019390582,1.0e90,1.0e90,1.0e90
0.9772853185595568,1.0e90,1.0e90,1.0e90
0.9778393351800554,1.0e90,1.0e90,1.0e90
0.978393351800554,1.0e90,1.0e90,1.0e90
0.9789473684210527,1.0e90,1.0e90,1.0e90
0.9795013850415513,1.0e90,1.0e90,1.0e90
0.9800554016620499,1.0e90,1.0e90,1.0e90
0.9806094182825484,1.0e90,1.0e90,1.0e90
0.9811634349030471,1.0e90,1.0e90,1.0e90
0.9817174515235457,1.0e90,1.0e90,1.0e90
0.9822714681440443,1.0e90,1.0e90,1.0e90
0.9828254847645429,1.0e90,1.0e90,1.0e90
0.9833795013850416,1.0e90,1.0e90,1.0e90
0.9839335180055402,1.0e90,1.0e90,1.0e90
0.9844875346260388,1.0e90,1.0e90,1.0e90
0.9850415512465374,1.0e90,1.0e90,1.0e90
0.9855955678670361,1.0e90,1.0e90,1.0e90
0.9861495844875346,1.0e90,1.0e90,1.0e90
0.9867036011080332,1.0e90,1.0e90,1.0e90
0.9872576177285318,1.0e90,1.0e90,1.0e90
0.9878116343490305,1.0e90,1.0e90,1.0e90
0.9883656509695291,1.0e90,1.0e90,1.0e90
0.9889196675900277,1.0e90,1.0e90,1.0e90
0.9894736842105263,1.0e90,1.0e90,1.0e90
0.990027700831025,1.0e90,1.0e90,1.0e90
0.9905817174515236,1.0e90,1.0e90,1.0e90
0.9911357340720222,1.0e90,1.0e90,1.0e90
0.9916897506925207,1.0e90,1.0e90,1.0e90
0.9922437673130194,1.0e90,1.0e90,1.0e90
0.992797783933518,1.0e90,1.0e90,1.0e90
0.9933518005540166,1.0e90,1.0e90,1.0e90
0.9939058171745152,1.0e90,1.0e90,1.0e90
0.9944598337950139,1.0e90,1.0e90,1.0e90
0.9950138504155125,1.0e90,1.0e90,1.0e90
0.9955678670360111,1.0e90,1.0e90,1.0e90
0.9961218836565097,1.0e90,1.0e90,1.0e90
0.9966759002770084,1.0e90,1.0e90,1.0e90
0.997229916897507,1.0e90,1.0e90,1.0e90
0.9977839335180055,1.0e90,1.0e90,1.0e90
0.9983379501385041,1.0e90,1.0e90,1.0e90
0.9988919667590028,1.0e90,1.0e90,1.0e90
0.9994459833795014,1.0e90,1.0e90,1.0e90
1.0,1.0e90,1.0e90,1.0e90


==> data/eigen_graph_misc_32/eigenvalues_logarithmic_relative_error.csv <==
matrix\type,Float32,LinearTakum32,Posit32
dimacs/C125-9,4.03600553236262584131406894476023855e-06,1.52265877349214663530839239089544394e-06,1.10508784396385102843708558849499439e-04
dimacs/C250-9,1.95880102053236745147693099318076404e-06,3.59895173217770691213355740079541677e-06,1.59092633638258020404904376113263401e-04
dimacs/C500-9,4.22835875364271470207222132039798219e-06,2.23227071265615498172729971054665744e-06,8.91689011161905101734326778138567190e-04
dimacs/DSJC500-5,3.31120081327315998077377895145234383e-06,2.19228116742303314316925413654354416e-06,1.02839433906728097722464551222747539e-03
dimacs/MANN-a27,1.04327687263996019393822655078416605e-02,1.04330113876735469668395225510789037e-02,1.03930634494202395946627684311578979e-02
dimacs/MANN-a9,1.50827307816586818182432506621418444e-06,5.68568983263517040924541747446779518e-07,4.57136602113210374221669960769280666e-05
dimacs/brock200-1,4.70097202138260558921863196503302191e-06,1.16060445915097423223200918455720900e-06,5.69209112718445046010086693561978203e-04
dimacs/brock200-2,3.91913808374398408755595197971789758e-06,1.37231128316347837116484058321046707e-06,2.45967909628506825074803844761353213e-04
dimacs/brock200-3,3.18464806110212306456210511743306098e-06,1.83514233886109357467179491262673883e-06,4.34880460790755508989953556459676748e-05
dimacs/brock200-4,3.55562354367095466973293461711656445e-06,1.69000662837616349386424038395639442e-06,1.55856838384838920414329979903798892e-04
dimacs/brock400-1,3.16406689685892222251163935454792889e-06,2.49691158284861472078724958492784418e-06,3.22088965171422034400618204079126086e-04
dimacs/brock400-2,2.06336427970236163014603550632181038e-06,2.34934360221935270505645442503706359e-06,2.84353741558615765986763308594494731e-04
dimacs/brock400-3,5.06533348869898383414529904672253005e-06,2.29534963214243479083963623263070223e-06,5.66972656245228765465738691589580101e-04
dimacs/brock400-4,3.89515087150516708604721464717506262e-06,3.02155871853085345413194558041450368e-06,5.23859511864661468123514618969274979e-04
dimacs/brock800-1,4.17524062289334046271497160969266248e-06,3.06173168135756787867835566548321963e-06,7.87178928325742516064034212036624439e-04
dimacs/brock800-2,3.06178239573702574433053845035225684e-06,1.56037937369341780444341253831563358e-06,8.58077613742216635424271470935058849e-04
dimacs/brock800-3,5.61939625532193053548700639911093491e-06,2.57430094830229613725546118707378685e-06,4.50544845757146278152333519872930306e-04
dimacs/brock800-4,3.26350701917552914062553635370863502e-06,3.69332948239302911544301649466031256e-06,6.37305927746488581047437580890357115e-04
dimacs/c-fat200-1,2.96381752214854739799087452951958275e-06,1.07589508145353975566313864346144419e-06,9.20226015154965910651301825678414832e-06
dimacs/c-fat200-2,1.15521663628282908772130370856801121e-06,7.55702226571405870175558529149618117e-04,7.40299291926657754016586989626254975e-04
dimacs/c-fat200-5,2.05287580144970477152073371738793795e-04,2.05487373155144712552685350035603186e-04,4.04433796416453000054285391464310580e-04
dimacs/c-fat500-1,2.93031835638995716866429393788792480e-06,1.67325045686671867567156286092840363e-06,5.56097068603004378879363102130527188e-05
dimacs/c-fat500-10,4.03251774454708979122844619892299378e-05,1.25041456051354859672529216569244438e-04,1.06966231914817814812307315602806174e-05
dimacs/c-fat500-2,2.09924832383589141215291587523890497e-06,5.88337126543497095176842212061220295e-07,7.77458485315773133163645144379591234e-06
dimacs/c-fat500-5,2.79015079115438105024030036254851640e-04,2.82029037889820072288101297256315632e-04,1.66314106696607921138614982528270094e-03
dimacs/gen200-p0-9-44,2.82680397298810095513303587343805707e-06,1.76618819827144395027577793491416494e-06,6.65023887023081105987513499840887619e-04
dimacs/gen200-p0-9-55,3.98712898769407935941004166948124995e-06,1.32582294995738179780594305374369957e-06,1.70199962165136261347176216331242838e-04
dimacs/gen400-p0-9-55,2.32637979707236433194083181906628610e-06,2.15062934821495735901153474611820602e-06,5.89409314315393641632613620642572708e-04
dimacs/gen400-p0-9-65,3.82983325159770156825579494364096588e-06,2.60281667292521389126970600309686870e-06,5.32005005857353706268128677454485574e-04
dimacs/gen400-p0-9-75,4.29305583195752368338489671501644965e-06,2.35411809570145152421427420228997793e-06,5.68637771556698028056189545410099311e-04
dimacs/hamming6-2,1.49508709713247512516082671521193038e-06,1.05169812286431657433207391397931306e-06,1.65171925624677029088935441684848045e-05
dimacs/hamming6-4,6.52898258572702085729120388828084667e-07,6.29173474164954335178288085859544759e-07,1.21063505240042793252351439701921759e-04
dimacs/hamming8-2,2.55519075268550021969299906769353234e-04,2.56003076904988422890030820827158409e-04,2.66430833267367508864100390128815365e-04
dimacs/hamming8-4,9.26509063012183374581205819487278638e-07,6.58331671757730505157079708219203620e-07,4.40922294225544436631762074464979549e-05
dimacs/johnson16-2-4,5.71124752729069686055500841505478600e-07,1.28448260960048399350486538338278431e-07,5.41310706648602199339333491518109734e-05
dimacs/johnson32-2-4,7.93758017865883448507538420257368433e-07,7.73727318392558017949041393924908480e-07,3.87740780810815404617385487385257728e-05
dimacs/johnson8-2-4,3.71011468618874532685062882785444320e-07,4.70223295721798931042124030931124306e-07,1.72959905698997017367068537353313413e-08
dimacs/johnson8-4-4,2.39960126373226669483420914174540906e-06,7.01007595552796737230331073598208157e-07,7.45261607277034126530787608612472495e-05
dimacs/keller4,5.10707303983395549463551667489818590e-02,5.10722503678390867341244565222314913e-02,5.10706276647613633518188617225638198e-02
dimacs/keller5,2.74880729626746380679394077914180837e-06,1.63946633433161026004076087208615512e-06,4.14361149433188238898434789676659066e-02
dimacs/p-hat1000-1,4.97304562556649205462988988358517160e-06,1.54716860157723698960754931351037085e-06,3.68775304370450280602615563066856502e-04
dimacs/p-hat300-3,4.34507150955107698402639485155361261e-06,1.86561141128710731113093966543078676e-06,1.39115192941697074370549174202725066e-04
dimacs/p-hat500-1,3.27009940149250404359233638906318975e-06,1.87956755675073764196879926992828397e-06,3.23965757290860261473379050080161169e-04
dimacs/p-hat500-2,4.02824105799773452191467052002594042e-06,1.65780652746337231519424814170188000e-06,5.05908257243392000094236433346721391e-04
dimacs/p-hat500-3,4.00591936901118047279129793654546556e-06,1.91836383234687300868404218016242275e-06,1.42966782413626141579122438623354111e-04
dimacs/p-hat700-1,5.24973631484444825035268249233072922e-06,2.29819176092729812007476160497600538e-06,3.22658271980023110299560438605117946e-04
dimacs/p-hat700-2,5.30391368049786462452932462475597773e-06,1.58120968209772552203420717241015833e-06,6.20068514538247172840330282546024326e-04
dimacs/p-hat700-3,3.80748438701368741739884089949339152e-06,1.70515215220413142054105263798755709e-06,1.49044149378060945776430363385031820e-03
dimacs/san200-0-7-1,2.72188245036039066144074552298789773e-06,2.04157667379649186294486904942929843e-06,2.95359612483276204014232149155172730e-04
dimacs/san200-0-7-2,3.95246313283473484457465097964569900e-06,2.12550897307305585371272527223853490e-06,1.48241703819689205793176339328430819e-04
dimacs/san200-0-9-1,3.61328782670118478340520457417700368e-06,1.61046267076708528312874998754446285e-06,1.87024344344845067026540628625579896e-04
dimacs/san200-0-9-2,3.78669004248436282130559750837582615e-06,1.51969126877749503268442641097795695e-06,2.27816899161865473447136193349441634e-04
dimacs/san200-0-9-3,1.96722710408980144259144394307609754e-06,1.60988223662490496643553279272396960e-06,1.83038796483074725120387444567611047e-04
dimacs/san400-0-5-1,2.43082511019803741069592758265002969e-06,7.94012629622535753723615400031330724e-07,8.30235359286357946829881992336902833e-05
dimacs/san400-0-7-1,3.77180386511152533484971276643055496e-06,1.93821560228863407409561168456176851e-06,2.65377824168429500668552513702836031e-04
dimacs/san400-0-7-2,4.82809877915737609225051542584175696e-06,1.61714880555149105970172915216727163e-06,7.15587714436909552923522134843881080e-04
dimacs/san400-0-7-3,5.02140854901630797672189235529606431e-06,2.69268846623913180347406550019793946e-06,1.27369432027220630216582879944902866e-04
dimacs/san400-0-9-1,2.21640085390763341961836567159100316e-06,2.13304727212967821365066556214914943e-06,4.13451189524633566779300007754357986e-04
dimacs/sanr200-0-7,2.51776972812693079975064989139538087e-06,1.94753642484464946563330865170655613e-06,4.50981780829966176516945996483174449e-04
dimacs/sanr200-0-9,3.29356018893981921114088796308014157e-06,2.60066540499342820571367682102477173e-06,4.65274943121310210164557141688462854e-04
dimacs/sanr400-0-5,3.98530406325604955789243578758281719e-06,2.67932968054951540680473263356856525e-06,3.80668397755876831172967810270692863e-04
dimacs/sanr400-0-7,3.21755442323798211557529439921952469e-06,1.88021120045634061283326923008870571e-06,8.76791531719554502414458291203652907e-04
dimacs10/bio-celegansneural,2.42966747321741445720412034165918917e-06,1.42304712346327216382502021191136586e-06,1.56299783895187163580685530204177792e-05
dimacs10/chesapeake,2.07638174598047050145345259728135161e-06,6.10919023721485161920302437573603810e-07,2.17421040465864887322601236001933346e-05
dimacs10/cs4,1.05100977876749942883269352521138882e-05,2.39660857391335317664405528181067272e-06,2.89080889697953964834924404938584175e-04
dimacs10/cti,9.36813186241252346741048779668097055e-06,6.55463370523549944684510015671949966e-06,1.32434285171906284336826580650780475e-03
dimacs10/delaunay_n10,6.15234863371900281145258753809319065e-06,3.12850089943355818632534257763305601e-06,1.43622587723890200693494139947754569e-03
dimacs10/delaunay_n11,-Inf,-Inf,-Inf
dimacs10/delaunay_n12,-Inf,-Inf,-Inf
dimacs10/delaunay_n13,-Inf,-Inf,-Inf
dimacs10/delaunay_n14,-Inf,-Inf,-Inf
dimacs10/delaunay_n15,-Inf,-Inf,-Inf
dimacs10/fe-4elt2,7.51307434081553483663384576912060453e-06,2.79546616038823536576863979823911878e-06,8.40000888893215706043701080089547063e-04
dimacs10/fe-body,3.49933641396443784196299275511562691e-06,1.37452877397082621617028351283641443e-06,5.83399501139356751855570501293705764e-06
dimacs10/fe-sphere,-Inf,-Inf,-Inf
dimacs10/polblogs,3.95591442636759965972541041889878669e-06,1.27755839918168825829533160824409785e-06,5.76378381816683428322259346599262496e-05
dimacs10/rgg_n_2_15_s0,3.98390461625728430191129476030757849e-06,1.21806175001794131505436352923008262e-06,6.72707824707784322738291370058136512e-05
dimacs10/t60k,-Inf,-Inf,-Inf
dimacs10/wing_nodal,4.70135413034693157141698583056146049e-06,3.09384143182702706798407367176177399e-06,5.45096428809856507517379030431160229e-04
labeled/AIDS,-Inf,-Inf,-Inf
labeled/BA-1_10_60-L5,2.13965815957234009533739093982638110e-06,1.44707582708545823151505458991232765e-06,1.28401677328490412462708858721196657e-03
labeled/BZR,-Inf,-Inf,-Inf
labeled/CL-10K-1d8-L5,7.40216304946933920922623087399451909e-02,1.41364220325488680739701413350117448e-01,7.40153520623354082344535671316384766e-02
labeled/COX2,-Inf,-Inf,-Inf
labeled/DD199,2.90263926687225059212389939388576401e-06,1.82411301469027803936300337224738428e-06,5.19350003525280285353742025850555884e-06
labeled/DD21,2.66777729126493172797086978783117722e-06,3.89831389581073423913907978098883687e-06,4.34170852253334011395772209109396861e-04
labeled/DD242,3.91084719503919313780475385160847734e-06,1.33289397989987286233020913779086792e-06,2.08363658481053349138889595883458284e-04
labeled/DD244,2.98663067543184620290271612041927594e-06,1.12247877229022444359550377548807779e-06,1.25952648071220782225997765059735470e-05
labeled/DD349,2.44891833376079726207143755348087998e-06,2.06253890686449435342709519494293714e-06,3.80246958961111402170141547906360522e-05
labeled/DD497,3.06121466886571870720028926951051577e-06,1.54007117355425882924670887159467637e-06,3.38406934517553598556514237542776781e-05
labeled/DD6,6.15603614932908718745659634766753891e-06,1.32839714845864155580132804887733788e-06,1.15995318507682280908385854415089522e-04
labeled/DD68,4.39087854433186023186395083552529403e-06,1.99081934974495077537418858850653169e-06,2.89100422038542898394583349740105357e-05
labeled/DD687,2.70999703329852365721648661718681801e-06,7.25262599757542752311279210429448386e-07,2.13784288701797308005197803881906801e-05
labeled/ENZYMES,1.25622815036213300002197721072525743e-05,3.78459015146784478117231575968745811e-06,5.41472313274031797136456852319078837e-04
labeled/ENZYMES118,3.02395811881572077566594349252904143e-06,1.03894942956013327485733830774441924e-06,3.09788615364944452377184902206130383e-06
labeled/ENZYMES123,1.50310403568357381255643429982946505e-06,1.75237631959125959051873542038175485e-06,4.70820596347053459353672399441789008e-06
labeled/ENZYMES295,3.00474725274468411151980246030795755e-06,1.38235017889989232513693036353127093e-06,5.32033945007099623889844415520313452e-06
labeled/ENZYMES296,3.68928922323190770435131547840007576e-06,1.64983357030813591849415782030128908e-06,4.34407337801975117378622783401955221e-06
labeled/ENZYMES297,3.07613967685654815362220109410099962e-06,1.28742265828061350724680226218469838e-06,3.07414043487564982036658239947463384e-06
labeled/ENZYMES8,4.22892719203577454190929949688527130e-06,1.08290724354831302278876673749904438e-06,9.70372495170480122574623719720633444e-06
labeled/Fingerprint,-Inf,-Inf,-Inf
labeled/KKI,6.03821959884119708295004708535303370e-06,1.13761003175939557807689260937193989e-06,4.70107190759104542077715381827768254e-04
labeled/Letter-high,-Inf,-Inf,-Inf
labeled/Letter-low,-Inf,-Inf,-Inf
labeled/Letter-med,-Inf,-Inf,-Inf
labeled/MSRC-21C,2.41450412622373842743117242488319197e-06,9.17683577853684738106898236934475042e-07,2.48280910787810970268663350416229190e-05
labeled/MSRC-9,4.53827760109562977923208237579759354e-06,2.29313841597531898155707852862160223e-06,1.35695385607291037962702011869606969e-04
labeled/OHSU,6.90360627101306393629356961801301247e-06,4.66286306510886788719506811666350343e-06,4.10788561631774272427327724279379043e-04
labeled/PTC-FM,-Inf,-Inf,-Inf
labeled/PTC-FR,-Inf,-Inf,-Inf
labeled/PTC-MM,-Inf,-Inf,-Inf
labeled/PTC-MR,-Inf,-Inf,-Inf
labeled/Peking-1,5.94862122358962800776535765835423176e-06,2.52274485987958925953154200717007865e-06,5.78433051138353001780440156455481957e-04
labeled/PubMed,5.27868108289112134271851025224001752e-06,2.10840076023019716319544205870046475e-06,3.49661729728432361812264479464356709e-04
labeled/SW-10000-6-0d3-L2,7.76983870848963702103749233991616879e-06,3.11633949080082066034654012716915757e-06,4.40497067716801824241598053651628660e-04
labeled/SW-10000-6-0d3-L5,7.76983870848963702103749233991616879e-06,3.11633949080082066034654012716915757e-06,4.40497067716801824241598053651628660e-04
labeled/SYNTHETIC,2.81232714417551975701544416409324965e-02,2.72820402732156337487628453829769028e-02,2.72924060616608504891819175872144662e-02
labeled/SYNTHETICnew,-Inf,-Inf,-Inf
labeled/TerroristRel,4.38705960625937834283966188239543686e-02,4.38712345364666976252262075045768734e-02,6.23522727979267768875545380766238135e-02
labeled/citeseer,-Inf,-Inf,-Inf
labeled/cora,1.69361015212499853265017252131837237e-02,1.69355195120185346972978486346751187e-02,1.69650928674246124944412694416860422e-02
labeled/gene,3.42571413902958288821387991099303516e-02,3.42621999305382656467511357100552854e-02,3.42632553366121152540109899267593129e-02
labeled/hospital-detailed-list-of-contacts,4.31164789161697949758747751746598156e-06,9.88318049038960293259363346804091228e-07,6.60943735921610477432078327043406772e-06
labeled/internet-industry-partnerships,4.50417261612239815244669461478958098e-06,2.31681134377810275271543818142853834e-06,3.37145682796343563006195365157531592e-05
labeled/reality-call,5.09126218886648480333629350084320194e-06,2.12068221092049721480994850162534141e-06,3.18595904013193065880681045094702596e-04
labeled/webkb-wisc,4.17995500405656589001698905907688875e-06,1.46224163120007368584140217856603185e-06,1.05166756218426463028727251086663142e-05
misc/08blocks,1.92283620505982106682400822868359941e-06,6.35464206647457747341985501464888455e-07,1.98602892863049621352010327397345498e-05
misc/1138_bus,-Inf,-Inf,-Inf
misc/130bit,2.82864001320803980603948492240762976e-06,1.92183832316089591644681184787771507e-06,2.25898927696599745877459508992140918e-04
misc/145bit,3.97657535375132467101319969939710700e-06,2.03556773787580267461333519425112473e-06,1.74079566856934557774080323963848947e-04
misc/162bit,5.75324940744331134433707338738040030e-06,3.91612653064457177522686416233261964e-06,4.55204282872644702834793972957222598e-04
misc/176bit,9.32036660563670094936882762737840126e-06,3.03693950362916815614992676431580029e-06,6.65639204664869829267599277068496959e-04
misc/192bit,1.65186956926199424217740454595759145e-05,3.81336844310490028004468581104777496e-06,1.08230509659685027668114327714193553e-03
misc/3elt,-Inf,-Inf,-Inf
misc/3elt_dual,-Inf,-Inf,-Inf
misc/494_bus,-Inf,-Inf,-Inf
misc/662_bus,-Inf,-Inf,-Inf
misc/685_bus,-Inf,-Inf,-Inf
misc/Alemdar,5.91032987307991200651196161355458004e-06,1.23130772053463010205181728892132399e-06,8.13386925444550966055367167993512497e-04
misc/CAG_mat1916,3.29734213525040465572857083420600639e-06,9.15199840760949201582456899240551275e-07,1.20428503189134043854077749545504284e-05
misc/CAG_mat364,5.00510336649295290581062520816919514e-06,2.35267325995037621842781968899351851e-06,3.97951134581525725279364123027218157e-05
misc/CAG_mat72,6.90511761086897487095430015889071968e-06,2.43441778587610349005599017032867546e-06,8.82442514393097362616001106894341088e-04
misc/CSphd,-Inf,-Inf,-Inf
misc/California,3.56335808775070819916142440034449801e-02,3.56357129783131470532197582524173116e-02,4.29782198179331527535491119842140225e-02
misc/Chebyshev1,-Inf,-Inf,-Inf
misc/Chebyshev2,-Inf,-Inf,-Inf
misc/Chebyshev3,-Inf,-Inf,-Inf
misc/Chem97Zt,9.00725664775071646774212648798452630e-06,4.55889231289313503684759717349052767e-06,6.07732600706513498705485775588918502e-04
misc/Chem97ZtZ,2.00990698236267774577927507941858056e-06,1.20657787577058843736215699981195844e-06,1.74998934705680899313295986524248283e-04
misc/Cities,3.08492570152106817212949133723266993e-06,1.74360566676571668446129701526500025e-06,1.18904730609334726763647199324499688e-04
misc/DK01R,5.47887123556181783858763259913825462e-06,1.91857891249103255210956483465295104e-06,2.58092366947583522510274436455389918e-05
misc/D_10,2.13657022606891212961425106749846992e-06,7.96484643056394986650424532350573453e-07,1.69201097966154536078251660608969978e-06
misc/D_11,2.85978057476090517706382240466237793e-06,9.83321017552683310078269176139716971e-07,1.47333315530098904122495888871196818e-06
misc/D_5,2.32504468484510083063026068822889999e-06,8.60283421656867721549070694742182278e-07,5.91019967465368658688348690284094941e-06
misc/D_6,2.70340119851208750520303794031172520e-06,6.90460992870399187858530416455790599e-07,3.96768374356519783086137957647620532e-06
misc/D_7,2.86716655700982712636476212153766720e-06,5.85634255358226168552761612282274491e-07,6.30538582980961011894934495656784326e-06
misc/D_8,3.07800277421381964191774628327295860e-06,1.33472709034038199498380278065170673e-06,1.30252637939884972642281399126615930e-05
misc/D_9,3.10920449668200595085517746052151357e-06,7.33915085481290012045414279036647097e-07,2.95004841984008679292749632264046388e-06
misc/EPA,5.17296241623140739465265697481608117e-02,4.16151254296032705651587614225317955e-02,4.16159837348093569720935846982165768e-02
misc/EVA,-Inf,-Inf,-Inf
misc/EX1,1.45687783911811976717652287142469412e-02,1.31619538195034725462891814995516779e-02,1.45631599022353574621568693794655033e-02
misc/EX2,5.62551525479301791752352544303487859e-05,2.43654754688773950776166352300338192e-03,2.44471246381865466668594853160480933e-03
misc/EX4,-Inf,-Inf,-Inf
misc/EX5,-Inf,-Inf,-Inf
misc/EX6,-Inf,-Inf,-Inf
misc/Erdos02,3.31368715494342287526907099524891216e-06,2.15532883890231232209669239673734233e-06,1.40907221280225651901977315011703544e-04
misc/Erdos971,2.64892632741416834629840886790525301e-06,1.11222871643939076066100963217101728e-06,7.30325637820441782219935480266017279e-05
misc/Erdos972,5.56712857932389298527008836624651244e-06,1.99205817954567970471143156497234546e-06,1.67834761042172964069071191675872633e-04
misc/Erdos981,3.28776989565334763967827102058408978e-06,1.52684239222983104677498638860106526e-06,1.32392782975704709733047350789000265e-05
misc/Erdos982,4.52048470903145125117103557057662409e-06,2.67648808613258853683820531142443143e-06,1.71967681961314962159672723941893412e-04
misc/Erdos991,7.17146499599972554276045919840830125e-02,7.17145133215314271409534222436236403e-02,7.17142689964639598693058820697204495e-02
misc/Erdos992,1.62168266705093022040873436659097690e-02,1.62165746308963096681624769094018542e-02,1.62198997204870093356958839069982347e-02
misc/FA,4.11631709167358907474673246169432025e-06,1.98374885359711846028260339725555066e-06,1.05308900682386408766505607630132354e-04
misc/Franz1,4.87860232618710278575277467377162568e-06,1.02902509237275010103370116175302210e-06,6.06199237755095770929510533757034553e-06
misc/Franz10,9.48003424441185255123197861241226296e-06,1.02844246231429721616096030820079370e-06,4.65658310528559986550764252185670921e-04
misc/Franz2,3.44964772090970571856647669914032576e-06,1.24875916174573788451294806219252685e-06,8.73613829108581310580939344942502301e-05
misc/Franz3,5.25511474043371016745235449869103655e-06,2.84565187348420161045452454968720674e-06,1.47411772750713122015342253050022403e-04
misc/Franz4,2.78976550308272823714257634027138968e-06,1.71584228912948476936012746130815978e-06,1.03537670481816105786681616817997723e-04
misc/Franz5,2.45144320385214336813026422161515994e-06,1.35733121362490578056853478310368705e-06,6.21473964025724048163483894706078154e-06
misc/Franz6,2.51768968179774121060929954758883207e-06,1.08980665962738612722703527748936212e-06,9.21761361661283173165158752662366057e-05
misc/Franz7,5.32320391293761438885148148380175404e-06,3.46108542616114879760525841269784159e-06,1.85862840677957237970178605666286075e-04
misc/Franz8,2.64816991513394919385472878197443497e-06,3.53138283698437170920869467809664301e-03,9.61561094769955414184111371523492096e-05
misc/Franz9,5.21687692585009368972910870189671560e-06,7.32151746449638953471793653399904433e-07,9.48060068558628446183925415552276957e-05
misc/G1,3.06258433670472894749010141021719235e-06,1.49389651749034974730292466580179549e-06,4.77812730481597887983041130699642922e-04
misc/G10,1.59800046801547784996432657002533265e-06,1.41971964896530724526914968890603083e-06,8.36907820111812088688931113288831547e-05
misc/G11,2.82191022660073424560548312009916108e-06,8.41881605521337166430092734907876023e-07,2.51679339735177206606892204375456022e-05
misc/G12,2.86587611063998690270887281288389033e-06,1.21120649334882988083647821381828501e-06,1.50766012679409564135390914553492986e-05
misc/G13,3.77283500682898812037321937298844434e-06,1.15005133872901811840091603282553708e-06,3.28245251586161907230178190426272411e-05
misc/G14,6.32556616203705012380192688329446355e-06,2.27045210031938962937779555733722300e-06,5.93016613804502858784549646984351879e-04
misc/G15,7.13295276147137127096717310903274125e-06,4.01219659321404013303982531114617059e-06,1.00349509337821484647009226097639155e-03
misc/G16,7.24033593809847393786074691465871285e-06,2.44408288261726816768552638608289835e-06,2.35693511254202899634933262052455145e-04
misc/G17,4.47990925576726096749692053073501275e-06,3.60485840246095644754274224547788178e-06,4.28409967335697726486826085279361490e-04
misc/G18,3.59761453888841507224480374430044726e-06,1.22604813424365835002424306007695306e-06,7.59796455583539898690013231237850093e-06
misc/G19,2.63430209556182949937942553951576585e-06,7.72873824050771767399021102050060968e-07,1.02184529697952287707451198301282759e-05
misc/G2,4.62190631865224818919415167175823475e-06,1.58268960275264553446977147060918638e-06,4.04776104866259850226542573975737713e-04
misc/G20,2.21505354177794655207848020110614942e-06,7.09295298613353498896233847821019066e-07,1.39712924983017854231799787169537970e-05
misc/G21,3.05867736828136835592435768339762787e-06,4.93134428420456314571381736400657727e-07,3.93196304768994341133457360140265635e-06
misc/G22,3.47948862878336953427462109865028327e-06,2.30677269933986503396817007846662238e-06,6.10627825679947655675929779716210959e-04
misc/G23,8.27473908371025097240625382155929806e-06,1.78161321191774499841664522121794617e-06,2.85317912504346650130874497603568165e-03
misc/G24,5.62887068686835501054821108660496663e-06,4.57061183913935224711319315035508848e-06,4.70056915958161171300840793403071701e-04
misc/G25,4.66696665770658389348497323815272682e-06,1.49511109088823834550866326684397516e-06,6.01926105504599335561211569183987075e-04
misc/G26,5.10409162082611790571424586532897751e-06,3.79934717804858054063145749421460431e-06,3.01750625151307405525714257610840793e-04
misc/G27,2.90708853940114355214479569459301095e-06,1.35988236821187431296622716904073957e-06,1.17344588662789742421926482194529400e-04
misc/G28,4.45538023446254057165891882735574898e-06,1.12079952711798977140420418322388861e-06,9.93414461682965963737195938457094010e-06
misc/G29,2.83845859575666446910623695965459629e-06,1.13751701345277116596848555004021836e-06,8.16328989654342325852712804201845290e-06
misc/G3,3.81479716729389661349180450742500494e-06,2.33735472634680216175754495553179599e-06,4.21363167970076351878923760603356764e-04
misc/G30,2.79450721688767008644027386120787854e-06,1.33159251121677081046522354866096375e-06,6.01589703723292120134738058569205864e-06
misc/G31,4.10911266101248196192169181220425507e-06,6.80740711250766359884212790194636897e-07,2.61705081289151367879456430451278358e-06
misc/G32,3.50781124540489750279576892904626569e-06,9.96027542067560729830380244248065821e-07,3.00798431481951738306424576561285484e-04
misc/G33,2.95753340430688115702335538955008577e-06,1.58239556135985043495732851552821275e-06,2.14632004188983278037053020629735581e-04
misc/G34,3.58526035946718533379689376770241200e-06,1.04185656233997460175765697407816697e-06,5.32031080740419711591687651727506075e-06
misc/G35,6.73958266665099664809575179686547607e-06,3.20322685337754629531344252143576322e-06,4.16688044655699298751165965039840637e-04
misc/G36,4.83290201116456135418891115707774396e-06,2.85066851040139124501800020441550881e-06,6.37005969589203024134040921446417335e-04
misc/G37,4.42291453027346343433812636489150929e-06,6.36993754746569264198913890738609251e-06,1.66184734744153695629586243340799922e-03
misc/G38,4.39278263675428145204021692078283110e-06,2.77499826043715288594510222851230109e-06,6.00294218914994123716906328876051193e-04
misc/G39,2.50729748681382324179117242376996784e-06,1.44747002065732779136105155570461775e-06,1.38422798241344344359689170550806342e-05
misc/G4,4.22694699081399569331449131210908910e-06,2.08718543285193044987434008868381410e-06,6.44253390259909289745136140681196015e-04
misc/G40,3.48543225815043399635894615535848882e-06,1.33815439860544683673429247001266041e-06,9.28993684002494371734845013707476636e-06
misc/G41,4.37673717852410368073572084615569726e-06,4.57907192508288407771873498256408093e-07,6.48662537846536926665864822923534471e-06
misc/G42,4.46403692536141868644172783696629396e-06,6.96966983426318462642038101794135043e-07,7.87169657789724965505016248354589252e-06
misc/G43,3.43411903674861167040488138410007602e-06,2.40096938322473754525591606720093874e-06,4.89158684461881256410921131202775947e-04
misc/G44,6.31524781681155047788143720533006263e-06,3.06744868018725521512480616261885727e-06,6.66918442178956327956900531222279486e-04
misc/G45,3.84633704061663540932244845219954894e-06,1.46385546690372806331339376343422966e-06,2.79469896014219954709553117062521982e-04
misc/G46,4.32114505283513484714473915922113435e-06,2.58744729091855205934542888533956522e-06,3.05348925420349432177557737212244689e-04
misc/G47,4.47301933857006740672546869456024504e-06,2.28880306333350900883159091164452961e-06,2.19263922916420553927789384374491188e-04
misc/G48,2.90835466847355924588008603804535288e-03,2.91070413451248225956408727797580907e-03,2.92456749340642830697014540716629065e-03
misc/G49,6.36468513681196904826537878279833825e-06,2.75517748999861379526832762691806377e-06,8.05204980060971607021880207933638564e-04
misc/G5,3.48846101802707933500684120757558867e-06,1.40409410210802393632609962926500786e-06,6.34447506397131278719363687482289505e-04
misc/G50,6.46854136545269743377154167088220151e-03,6.47202298428929677564679380750047506e-03,6.38708338286441534688245461915981228e-03
misc/G51,6.66749985049650723799902590450290879e-06,2.46754105949341328314259561906752837e-06,7.13535808903990867485822971820812792e-04
misc/G52,4.45045595344526558247780390730714472e-06,3.89176908279592870768224837548365579e-06,9.47577901063746530829710918423134115e-04
misc/G53,4.26714748229830988284556457250868536e-06,3.65785799558161648326219386787594255e-06,1.30161671507225143181735453931956942e-03
misc/G54,5.85012578163149998139619310023973477e-06,3.88830046827797177585894749164740207e-06,5.66483699777746495364865776844894242e-04
misc/G55,5.18194341787028245366557888306448700e-06,4.06958754824868751860742810244810514e-06,1.73763186829510150871500300964665733e-03
misc/G56,4.01413612688318020360102037525557772e-06,6.80889295401836476171469871199030061e-07,3.22277084519434967474257624362440233e-06
misc/G57,2.61383246883073155888824739060986400e-06,1.27110573499370684919755270100975839e-06,6.59422950344300521624915409944296858e-05
misc/G58,3.84596984728920853907207565359979867e-06,5.72309676262673335358968123753416911e-06,8.57796153840990444444368018237336076e-04
misc/G59,2.72033618365420441488759539095714366e-06,1.10963610968130335984304571052110863e-06,1.03123372484164335717838948920528503e-05
misc/G6,3.80467541617561857944652051423114967e-06,7.21965453625385487033096823636856536e-07,1.58051587642776538159230407140938269e-06
misc/G60,6.21795521951358818635372928068821724e-06,1.62653240028704534337593508463749299e-06,7.14155185383643166259580826654517969e-04
misc/G61,4.74582377289521604416039101249455591e-06,1.40611595651897457444174369304469373e-06,8.45207720549843306631236464196847893e-05
misc/G62,5.36089845622104633608060001529287280e-06,2.17598094178298924298882280151630223e-06,2.15867538133420892822593505629388402e-04
misc/G63,-Inf,-Inf,-Inf
misc/G64,4.40528240282963738530722604826093720e-06,9.76163355870879266534851787737712412e-07,9.96225501878117373033672597702891274e-06
misc/G65,5.38579721250053489048043392834453909e-06,2.43258358571901164928005052909316489e-06,1.09922818687203581005701808161674591e-04
misc/G66,4.24066130517160625320445895596605682e-06,1.35806638866396995926689390804158292e-06,2.77430657285810712584391175055198403e-04
misc/G67,3.83471630654125867096948123904058581e-06,2.40296468324964824472302425341478188e-06,3.76426042699174545777005021438138723e-04
misc/G7,3.52588617722546128017315530480912046e-06,7.61707622185342790719505854519758687e-07,2.72580314288068615697586004300797938e-05
misc/G8,3.33483369571442426154679456643265612e-06,4.33463066611971973612420379015877457e-07,6.99428539688046981636085505383444501e-06
misc/G9,3.91627671520260749020906188466180697e-06,8.57637753332712962553376169901314520e-07,5.44995344645154222740512461240963919e-06
misc/GD00_a,3.07783952546893851115312386063411522e-06,2.27975511673875215604503356993307195e-06,1.27177830135354617951890169846586796e-04
misc/GD00_c,4.12029827512248241540137872997536922e-06,2.09625719991300061661275297919677004e-06,3.25837509759441545089513201287467414e-04
misc/GD01_b,8.11581896095339001166577506736169209e-07,2.54221231627060516456348498473705074e-07,3.29038367232925592761731796227126490e-07
misc/GD01_c,1.93309330578628862357653909269597545e-06,8.15628040006094693505512478381825962e-07,2.29199110734213061667789706502818286e-05
misc/GD02_a,1.50659203132059846795223675223108450e-06,4.23513236901009746201504348224270014e-07,2.37246815227907919171177583566765889e-07
misc/GD02_b,1.07688446015172714484927285976713386e-02,1.07680659304221520431266754195598862e-02,1.07113975773876126416683602246872845e-02
misc/GD06_Java,3.71816962261759213130455356298359946e-06,1.88229057180644879417049056404171822e-06,1.44625955234694270399569895775945260e-05
misc/GD06_theory,1.26642318089937152184474308292136591e-01,7.01176280517634829474108777231808521e-01,7.82170481123814792784557434324373072e-03
misc/GD95_a,1.73100851390081844064057706464776481e-06,8.65169965407578432866645525194185779e-07,1.40418325387305430982346644248463180e-06
misc/GD95_b,2.00510484016655675276599681457132116e-06,1.34597683147547000512029738492422105e-06,3.93057027766620662234954731763376779e-06
misc/GD95_c,2.72402672550383420597824701972664102e-06,1.23438977293930804380387751872103016e-06,5.65343748006615492605036887763501845e-05
misc/GD96_a,3.19378640749868052571691941994039296e-06,3.68102031446671804995874390573342361e-06,7.23861024166156551678345760677240237e-04
misc/GD96_b,2.54920999095355404107026406442102892e-06,3.58489957924111766420880535162619963e-07,1.84213909750820168451229482282186017e-06
misc/GD96_c,2.69496533810105679224339531677287941e-06,6.63823485857779238059108900956965300e-07,5.14153184361984422307251120953746206e-06
misc/GD96_d,1.60400627124484990806755592516061474e-06,7.92747193846742141164376690423942742e-07,7.71426686414766183928975568413481934e-06
misc/GD97_a,2.73470459939726171297544823981821745e-06,6.99911331380247970803248302019606413e-07,2.13204272575467777667933330383011987e-06
misc/GD97_b,2.47414965422021174557137031985950414e-06,9.54710197327184647797362775856415305e-07,2.80523503345781948196574878213388769e-06
misc/GD97_c,4.80189707416170254181838125754492214e-06,1.37876482826176739445267084135327205e-06,3.87750130683693307826086493299399174e-04
misc/GD98_a,8.36588108003581211085148159253618505e-07,1.52259999011600698471539672595074003e-07,1.11413773360114936326977420555406609e-05
misc/GD98_b,3.21429521009925139474345292318187520e-03,3.21553499023364924495685071871154721e-03,3.21494567940942943395607240983393069e-03
misc/GD98_c,2.52940517161392122760441839186232081e-01,2.52941397933666210211415700900321079e-01,2.52940297966429346115478516633071046e-01
misc/GD99_b,2.91886373148705409270436335611687287e-01,2.91886081116676443894025937762585452e-01,2.91887980499542487642897459969412604e-01
misc/GD99_c,4.33509493276228255449009925240631910e-06,1.47673838969048861421469247508029630e-06,3.08009216703757466234656902818130325e-05
misc/GL6_D_10,2.58539557415440212535463918511960430e-06,7.48937435618305362725969936418384258e-07,4.26069150110378538924987522173449452e-06
misc/GL6_D_6,3.11261740589836906441705275148811510e-06,8.52236321884475282423095976283883574e-07,7.18385376926607993398545347496667327e-06
misc/GL6_D_7,3.60777325806854592501915575218059890e-06,9.03735996080980091322998819551760261e-07,1.34753643492558873687279279009954686e-05
misc/GL6_D_8,2.58972803626391765098085436234637327e-06,9.77484128169786567587262946211172504e-07,4.02904466202091951600426354515310989e-06
misc/GL6_D_9,3.66210552803600493892126060361607155e-06,1.11057972743402931753131917771837385e-06,1.78084014072010364321671750950505573e-06
misc/GL7d10,6.79800772711848917403051451460722055e-08,6.72763567797490063951617881490704611e-11,1.86719409609525056753381759583857474e-08
misc/GL7d11,2.29407840513280058730188303905988735e-06,9.24613428775581324275640552230368008e-07,9.95064514596927197931729570490858644e-06
misc/GL7d12,3.14797857749375164776248014833120635e-06,1.21643186049842129580872090149866749e-06,4.01136459190331399518315971506611620e-05
misc/GL7d25,2.80583279576542620564814444716781517e-06,7.68526210411722210145767135336590756e-07,7.98971140985624887941918441592660524e-05
misc/GL7d26,3.75081828317299706520958119382629298e-06,1.46946119838170875258168366319947065e-06,1.89192756837788595716788381300272942e-05
misc/GlossGT,3.83482674856771157576226634307820165e-06,1.29023977085759917659752270915570700e-06,2.68349616753638909736553428377511549e-05
misc/Hamrle1,2.05549226989686902222128877402918929e-06,5.73321375954176797278211248027512374e-07,8.67381868263957556742348642102883408e-06
misc/Hamrle2,4.40413410914618667133807270765528410e-04,5.99653015316856810437490719530663835e-06,2.08122787546298285718810272407855608e-04
misc/Harvard500,2.34553671069985326191429571733666747e-06,1.19682843201508606110219364313884071e-06,8.29047502617147734901370127819590209e-06
misc/IG5-10,2.18230260654796280489929333771534833e-06,1.06765992037474058219760316254100843e-06,1.08990255084486792930367538584486688e-05
misc/IG5-11,2.98510662292663684977228163994943132e-06,1.16096430931672233429968339970379189e-06,2.47702259502861428158255165702210486e-05
misc/IG5-12,3.50786740210125322837043745096210338e-06,9.81168227906991080266849777725294500e-07,7.22176091168229900857856044506396836e-06
misc/IG5-13,2.94473414609860022677079392029689223e-06,1.28680609898213559458524893472803704e-06,2.33376939942178792230002288876887335e-04
misc/IG5-14,4.51854720023610099718485296803030790e-06,1.10658837330986393786486968847671123e-06,6.75287739070999142311959605153388709e-05
misc/IG5-6,3.37827694771487030341012209258549400e-06,1.03831933381313090330783119419635790e-06,2.03367948748991399771255201262329081e-05
misc/IG5-7,2.48253097500704847942094038059900977e-06,8.06099153560690773640059581734476485e-07,5.96173394422616427334406858785183233e-06
misc/IG5-8,4.21471642589253452452441194013838901e-06,7.61617041012778019900892500849255011e-07,1.32200110111172569705149907721377663e-05
misc/IG5-9,2.78775273713566401781398757804612487e-06,7.33759867937781013420027030123953481e-07,9.05164793438675011986611695713160911e-06
misc/Journals,2.75913806532512548796911364478089435e-06,1.11277565843552052991561920130131293e-06,1.58970972860311564006299392848236859e-04
misc/Kaufhold,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Kohonen,3.51257871885149558587035026541507618e-02,7.63613725379003748285378407748696666e-02,3.51260702679860956851962448120984448e-02
misc/L,4.45703891265572876584417389972674849e-06,4.31604589646124794506196218109826909e-06,1.45491986921361325891677553975644441e-03
misc/L-9,-Inf,-Inf,-Inf
misc/LF10,2.19035980842966132370058073050708393e-07,1.41481948805270094483205575128169992e-07,7.38153286987931105015374184458346749e-08
misc/LF10000,-Inf,-Inf,-Inf
misc/LFAT5,5.97923575747252018148362831749368882e-07,2.80210816512459612314344337616987667e-07,7.20886960526034697084704245601292077e-04
misc/LFAT5000,-Inf,-Inf,-Inf
misc/Lederberg,2.66095278634454180228956716212219728e-02,4.63930472195648861281647747860615776e-02,2.79353646972601973990959229289304952e-05
misc/M10PI_n,5.71002103271163211997867734968706943e-08,9.41702689132325503727403136040094041e-08,7.81892350185948123068253537652834402e-04
misc/M10PI_n1,0.00000000000000000000000000000000000e+00,1.82501206819572878520921346556920054e-08,0.00000000000000000000000000000000000e+00
misc/M20PI_n,0.00000000000000000000000000000000000e+00,1.97123833090692680195423966776361171e-08,0.00000000000000000000000000000000000e+00
misc/M20PI_n1,0.00000000000000000000000000000000000e+00,1.49011611383365052944690422890836951e-08,0.00000000000000000000000000000000000e+00
misc/M40PI_n,0.00000000000000000000000000000000000e+00,7.45058056916825264723452114454184757e-09,0.00000000000000000000000000000000000e+00
misc/M40PI_n1,0.00000000000000000000000000000000000e+00,1.05367120884711966746162045698009963e-08,0.00000000000000000000000000000000000e+00
misc/M80PI_n1,0.00000000000000000000000000000000000e+00,1.05367120884711966746162045698009963e-08,0.00000000000000000000000000000000000e+00
misc/Maragal_1,9.11022814936419628912060422399829398e-07,1.67250889092063102993532008004788529e-07,6.74120991902765226103571861000635459e-07
misc/Maragal_2,2.72160687608038940046576578725802221e-06,1.09938619497900108948776021446054601e-06,5.89476199082264141839537634146062059e-05
misc/Maragal_3,4.00486425245253995683813009759100568e-06,5.68507950724409596416588747533268178e-07,5.64414264561256445888952252530427916e-06
misc/Maragal_4,1.64487813410435111106987385563243987e-06,1.09995050690634162852615035116803890e-06,1.08756284077181558574984700787664386e-05
misc/Muu,-Inf,-Inf,-Inf
misc/NotreDame_yeast,2.19706560972333236696533257627033331e-02,2.19649213265858885695498980143530507e-02,2.55269896037051876506705203613879629e-02
misc/ODLIS,4.71549937933461694312253930487646824e-06,8.67245431126690639460415781157742619e-07,1.22839155238236614930864156976836757e-04
misc/Oregon-1,3.00469066417834528381373552440777298e-06,2.01946400788601897808047943594856902e-06,4.95938237624797838373371318965476406e-04
misc/Oregon-2,3.02740780383784660307787487382392269e-06,1.28096967885333165078699725246424394e-06,1.48440378253772119685163733256312238e-04
misc/PGPgiantcompo,7.54527644682725933296903586731338710e-06,4.82613469834599571135883711162137050e-06,1.53138996734416979943776378998436592e-03
misc/Pd,-Inf,-Inf,-Inf
misc/Pd_rhs,-Inf,-Inf,-Inf
misc/QRpivot,4.31779213377470855894701545571488208e-06,8.53310832994459926716370929072305831e-07,1.08386278215666934145980907118778172e-05
misc/Ragusa16,1.07099487152401054457413255324628810e-06,5.85825224137871238535156854715006662e-07,7.38920096819892490559408491844126804e-05
misc/Ragusa18,2.00638932714527021828262503595482420e-06,5.38410945254662810842988335635105665e-07,1.19639029464814388032368409100632079e-05
misc/Roget,1.14567141052522773892318443108032112e-01,8.93219729589553799548541213843269374e-02,8.93308168713025722130814969349819967e-02
misc/S10PI_n,5.71002103271163211997867734968706943e-08,9.32818636967418779344343825437506185e-08,7.81892350185948123068253537652834402e-04
misc/S10PI_n1,0.00000000000000000000000000000000000e+00,1.66600046244992866702632796893164837e-08,0.00000000000000000000000000000000000e+00
misc/S20PI_n,0.00000000000000000000000000000000000e+00,1.49011611383365052944690422890836951e-08,0.00000000000000000000000000000000000e+00
misc/S20PI_n1,0.00000000000000000000000000000000000e+00,1.05367120884711966746162045698009963e-08,0.00000000000000000000000000000000000e+00
misc/S40PI_n,0.00000000000000000000000000000000000e+00,1.29047840916848574258190549574636644e-08,0.00000000000000000000000000000000000e+00
misc/S40PI_n1,0.00000000000000000000000000000000000e+00,1.29047840916848574258190549574636644e-08,0.00000000000000000000000000000000000e+00
misc/S80PI_n,0.00000000000000000000000000000000000e+00,1.05367120884711966746162045698009963e-08,0.00000000000000000000000000000000000e+00
misc/S80PI_n1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Sandi_authors,2.65821117837068906035117565494384639e-06,6.19715161413689397710206027605699550e-07,3.49243631662756805428705326566319068e-06
misc/Sandi_sandi,4.18218006283233268427134017122357536e-06,1.20439166616631723782030846654917421e-06,1.82244500917876839291879045604065453e-05
misc/SciMet,4.14492085306116036620035382503364354e-06,5.93129340014979763264557186423154502e-02,5.93014658218828974402427297570176442e-02
misc/Si2,-Inf,-Inf,-Inf
misc/SiH4,-Inf,-Inf,-Inf
misc/Sieber,2.76185020471046408046142817605013740e-06,1.00632890100448348113934072399146261e-06,1.06066371499623593194833972210037205e-06
misc/SmaGri,3.23043983335492780086012871239558766e-06,1.61149791496359947339011218189410446e-06,4.43261897874041402647258453669951740e-05
misc/SmallW,3.19813451425740985068180383698270914e-06,1.71166985844564114965860531153499446e-06,1.56063581788454966056616144404254719e-05
misc/TF10,2.92866616539453117609683720032538271e-06,1.20227966257138749383301190423484631e-06,6.90638882349938362988242283141401087e-06
misc/TF11,2.59025066768951615714560902100974817e-06,1.99615943118584071233778598082501415e-06,1.82103544537504251187621794119617058e-05
misc/TF12,2.36260829163167501121291728836162930e-06,4.02601976933988031445738486819987446e-07,1.11394148692548941577498435641959884e-05
misc/TF13,2.81064678332830656613315680547821152e-06,1.23842386032697697916875444643422136e-06,9.32536678316979196878967609823369225e-06
misc/TF14,5.56665749562134481995256302010062432e-06,1.66163425826564127194867507622682329e-06,1.17099466407681001355692940872235224e-04
misc/TF15,2.25808752039862442693185678952381238e-06,1.44732986976232107121281492220369312e-06,3.13774732933682875782078580797515479e-05
misc/TS,7.19647598640650464324608299794447221e-02,7.19650815782184999904648848677692892e-02,3.59624296686617134389358176354411498e-02
misc/TSOPF_FS_b9_c1,1.54078562752422710437211477553019631e-06,8.30692687301976664622315450220757522e-07,7.56400156728972325823896041419409120e-07
misc/TSOPF_FS_b9_c6,2.98470894398973414791480294148299591e-07,6.85993669457875782738336062805616414e-07,1.02812310530481709983218528298402778e-05
misc/TSOPF_RS_b9_c6,1.52397941951410330364354483315756958e-07,5.76194440122809003932877738015050099e-08,5.66478422064692439241003001528485566e-08
misc/Trec10,1.78503597841300602833852386666730919e-06,1.36369585901045048045350682709357751e-06,5.12664940838054015976679509229154220e-05
misc/Trec11,2.54745191557292045579779753144826405e-06,1.29032257699728912970181775707800638e-06,1.85710614552375611920419453749227722e-05
misc/Trec12,2.25911670033110933857020377592791226e-06,7.67953246033708928613121804751094273e-07,2.18701477714627680435945595263157710e-05
misc/Trec6,6.12011603807446144170303421543897449e-07,3.58714340697413707941901757179186029e-07,4.90717231359148219689223345996699049e-06
misc/Trec7,1.92848853584395276193122063415386565e-06,3.74761113561286343349275612726364511e-07,4.16818313529797831576378324747013199e-06
misc/Trec8,2.47638040454776947858137923813190859e-06,1.64191910117160418666484213476281621e-06,2.24119353420183172092311199288463494e-05
misc/Trec9,2.75065893531139001903024816657771032e-06,1.57564054249876277849385777850478476e-06,1.78391722251846448105694389262031462e-05
misc/Trefethen_150,1.23217998292930416182988465638284103e-06,1.03406930775343462565393828693138811e-06,2.79061338912272758179819904277376565e-06
misc/Trefethen_20,1.92878651848945380369986783993676197e-06,4.04245098306240356175951408128024883e-07,1.85445408800679004117838876643434079e-06
misc/Trefethen_200,2.33753203546021544488248404941093723e-06,9.43496638510008254686400573049149882e-07,2.06975084874375281109896856387468525e-06
misc/Trefethen_2000,2.02504073151197101859705278211479116e-06,1.28622713973890725047634637326312303e-06,1.77062554834904519562471581818572953e-06
misc/Trefethen_200b,1.78907069243500902955939226639179690e-06,9.42637386696879502719872468797181303e-07,2.74352260654149210275454263567024013e-06
misc/Trefethen_20b,8.62496570337572792235690285995626891e-07,1.03516271039731113228319890500548200e-06,2.71404983003735289277788684348456388e-06
misc/Trefethen_300,1.85740604836590762567036601820451302e-06,8.46791922331157438189002212765730676e-07,9.29157338257462339187381368273244099e-07
misc/Trefethen_500,1.85998052970599014787945777551283276e-06,1.04281063681691777259457598188520717e-06,1.44289656895431084480117089885274244e-06
misc/Trefethen_700,1.35611534330239250847128001375131410e-06,1.11417971469363782487676183912576586e-06,2.46189078564454055661935402064549160e-06
misc/USAir97,3.77798836587961786298735226844779490e-06,1.28930499693964948051720012385272399e-06,6.12253004696888326867314104282787611e-06
misc/USpowerGrid,7.90430944513043694084310130958729881e-06,4.83376902221315433154956604703909201e-06,7.42917065160567256336803847021603106e-04
misc/aa01,3.04057067220002977144189680110182894e-06,1.22854739903821466846225167169897461e-06,2.30085289155679979941043363641127433e-05
misc/aa03,5.83381163896172413859925202086219961e-06,1.18142531918704497125582357206214365e-06,6.22205223418652329861374093727890521e-04
misc/aa3,5.83381163896172413859925202086219961e-06,1.18142531918704497125582357206214365e-06,6.22205223418652329861374093727890521e-04
misc/aa4,4.47373972068499748422458800447619316e-06,2.89236350700932859870977164883461478e-06,8.27744278491775647948993984834862988e-05
misc/aa5,4.04275853472245719576822151286465399e-06,1.70233996212504090052714234665826768e-06,1.07074531303328264304298463923341820e-04
misc/aa6,2.79560847003406089112086082319203062e-06,1.21611946807586400164535617529265796e-06,9.37424144437904909457761010014455590e-06
misc/abb313,1.58538069686024321450548571919296277e-06,1.04987853203247771527180780922837584e-06,4.18839248286697344174190851683344045e-06
misc/abtaha1,2.20456306433928692466859344137942407e-06,6.10104947629341674152618122331347698e-07,2.58078527084555344432073781235645624e-06
misc/abtaha2,2.97420795952840376855996875629788754e-06,1.60697656195402812277052696341339454e-06,5.77289066195206459524425288237423499e-05
misc/add20,-Inf,-Inf,-Inf
misc/add32,-Inf,-Inf,-Inf
misc/adder_dcop_01,-Inf,-Inf,-Inf
misc/adder_dcop_02,-Inf,-Inf,-Inf
misc/adder_dcop_03,-Inf,-Inf,-Inf
misc/adder_dcop_04,-Inf,-Inf,-Inf
misc/adder_dcop_05,-Inf,-Inf,-Inf
misc/adder_dcop_06,-Inf,-Inf,-Inf
misc/adder_dcop_07,-Inf,-Inf,-Inf
misc/adder_dcop_08,-Inf,-Inf,-Inf
misc/adder_dcop_09,-Inf,-Inf,-Inf
misc/adder_dcop_10,-Inf,-Inf,-Inf
misc/adder_dcop_11,-Inf,-Inf,-Inf
misc/adder_dcop_12,-Inf,-Inf,-Inf
misc/adder_dcop_13,-Inf,-Inf,-Inf
misc/adder_dcop_14,-Inf,-Inf,-Inf
misc/adder_dcop_15,-Inf,-Inf,-Inf
misc/adder_dcop_16,-Inf,-Inf,-Inf
misc/adder_dcop_17,-Inf,-Inf,-Inf
misc/adder_dcop_18,-Inf,-Inf,-Inf
misc/adder_dcop_19,-Inf,-Inf,-Inf
misc/adder_dcop_20,-Inf,-Inf,-Inf
misc/adder_dcop_21,-Inf,-Inf,-Inf
misc/adder_dcop_22,-Inf,-Inf,-Inf
misc/adder_dcop_23,-Inf,-Inf,-Inf
misc/adder_dcop_24,-Inf,-Inf,-Inf
misc/adder_dcop_25,-Inf,-Inf,-Inf
misc/adder_dcop_26,-Inf,-Inf,-Inf
misc/adder_dcop_27,-Inf,-Inf,-Inf
misc/adder_dcop_28,-Inf,-Inf,-Inf
misc/adder_dcop_29,-Inf,-Inf,-Inf
misc/adder_dcop_30,-Inf,-Inf,-Inf
misc/adder_dcop_31,-Inf,-Inf,-Inf
misc/adder_dcop_32,-Inf,-Inf,-Inf
misc/adder_dcop_33,-Inf,-Inf,-Inf
misc/adder_dcop_34,-Inf,-Inf,-Inf
misc/adder_dcop_35,-Inf,-Inf,-Inf
misc/adder_dcop_36,-Inf,-Inf,-Inf
misc/adder_dcop_37,-Inf,-Inf,-Inf
misc/adder_dcop_38,-Inf,-Inf,-Inf
misc/adder_dcop_39,-Inf,-Inf,-Inf
misc/adder_dcop_40,-Inf,-Inf,-Inf
misc/adder_dcop_41,-Inf,-Inf,-Inf
misc/adder_dcop_42,-Inf,-Inf,-Inf
misc/adder_dcop_43,-Inf,-Inf,-Inf
misc/adder_dcop_44,-Inf,-Inf,-Inf
misc/adder_dcop_45,-Inf,-Inf,-Inf
misc/adder_dcop_46,-Inf,-Inf,-Inf
misc/adder_dcop_47,-Inf,-Inf,-Inf
misc/adder_dcop_48,-Inf,-Inf,-Inf
misc/adder_dcop_49,-Inf,-Inf,-Inf
misc/adder_dcop_50,-Inf,-Inf,-Inf
misc/adder_dcop_51,-Inf,-Inf,-Inf
misc/adder_dcop_52,-Inf,-Inf,-Inf
misc/adder_dcop_53,-Inf,-Inf,-Inf
misc/adder_dcop_54,-Inf,-Inf,-Inf
misc/adder_dcop_55,-Inf,-Inf,-Inf
misc/adder_dcop_56,-Inf,-Inf,-Inf
misc/adder_dcop_57,-Inf,-Inf,-Inf
misc/adder_dcop_58,-Inf,-Inf,-Inf
misc/adder_dcop_59,-Inf,-Inf,-Inf
misc/adder_dcop_60,-Inf,-Inf,-Inf
misc/adder_dcop_61,-Inf,-Inf,-Inf
misc/adder_dcop_62,-Inf,-Inf,-Inf
misc/adder_dcop_63,-Inf,-Inf,-Inf
misc/adder_dcop_64,-Inf,-Inf,-Inf
misc/adder_dcop_65,-Inf,-Inf,-Inf
misc/adder_dcop_66,-Inf,-Inf,-Inf
misc/adder_dcop_67,-Inf,-Inf,-Inf
misc/adder_dcop_68,-Inf,-Inf,-Inf
misc/adder_dcop_69,-Inf,-Inf,-Inf
misc/adder_trans_01,-Inf,-Inf,-Inf
misc/adder_trans_02,-Inf,-Inf,-Inf
misc/adjnoun,2.78314173207571579081709263337143687e-06,9.35022032823831484862958383952921792e-07,2.65949974947219437973566000100719869e-05
misc/adjnoun_adjacency,1.75832804398855533172700182579876817e-06,6.40776636991231837651687680303382374e-07,3.23208685680043233840427801991066312e-05
misc/advogato,7.37324019536746486236334225193348934e-02,1.76770602760178608216682406971754280e-01,1.30502545152759668060351590864651399e-01
misc/aft01,-Inf,-Inf,-Inf
misc/air02,3.65081601295431583170602937461878265e-06,1.00777487326767961325361165912303846e-06,1.78806689670803497379939737880334434e-05
misc/air03,3.60580755270955024178350924966560317e-06,1.45269622760747726703997285616465748e-06,5.38867562153239911727448885402200322e-05
misc/air04,3.04057067220002977144189680110182894e-06,1.22854739903821466846225167169897461e-06,2.30085289155679979941043363641127433e-05
misc/air05,4.47373972068499748422458800447619316e-06,2.89236350700932859870977164883461478e-06,8.27744278491775647948993984834862988e-05
misc/air06,5.83381163896172413859925202086219961e-06,1.18142531918704497125582357206214365e-06,6.22205223418652329861374093727890521e-04
misc/aircraft,-Inf,-Inf,-Inf
misc/airfoil1,5.59376933980985236212492801627750688e-06,3.18941994988164893735134327822899390e-06,1.17662139862007937587282438919047865e-03
misc/airfoil1_dual,-Inf,-Inf,-Inf
misc/arc130,8.78312256707950386699329688014032351e+00,8.78312200252297848730244773491843538e+00,6.20746357928630220269540617740031363e+00
misc/arenas-jazz,3.88572084872463050684344951149287155e-06,1.17260156884938907568620238420205774e-06,1.35419453750481352700072223384738378e-05
misc/arenas-meta,5.70352903802819845447294560179344691e-06,1.08449724283704079468893969204821975e-06,8.26859962775371731828013403976833412e-05
misc/arenas-pgp,8.87312874916205068229867187938459047e-06,5.23319239583671454994436807194776814e-06,5.10755996727232302563027889870929183e-04
misc/as-22july06,5.84379322508653604202403059758069281e-06,2.09741486664427637424621904163717916e-06,3.00629274570471989020167080184180973e-04
misc/as-735,2.86844727410772149461738155086900584e-06,1.87497007742761614321071714818081026e-06,1.10923375383947488193910314330910395e-04
misc/as-caida,8.24156853335135831508362412423828664e-06,2.88758320723735720392318421623202353e-06,8.34620368863723328531658688358624963e-04
misc/as-caida20071105,7.85558171337027930151768341202757121e-06,5.69496282547128950098784013010923920e-06,2.94209808854049497686089110144550532e-04
misc/as20000102,5.01766668869864873687183763611747368e-06,2.42175852736015730732857833078370405e-06,4.28013797137713450756623524690028708e-04
misc/ash219,3.37613200926357391924181748615424381e-06,1.04191169933194159064066559468863384e-06,4.40621458001602863439979966123965005e-06
misc/ash292,4.81327721831842938283611448331902360e-06,2.10942536221860490067314721817155558e-06,2.43171518885272369676610889788801486e-04
misc/ash331,4.19473627498559855529700824370339405e-06,1.97878896495327346521498935061582711e-06,3.78537011703317924276814638217543018e-06
misc/ash608,2.87507438298825494496664695406315912e-06,1.10952057215562887844487201092812132e-06,1.08998068746137019500370622080508168e-04
misc/ash85,4.94042804268420383258300975133341533e-06,2.17644655217699971498782265871463198e-06,8.99435909259110984985700305792495094e-06
misc/ash958,2.35407477661144513590114517071879331e-06,7.55644791641538717448192692659602900e-07,8.68857898928389949825202319791742431e-05
misc/astro-ph,5.06886041135219236245735191693751743e-02,5.06886200364387153518379439436642482e-02,5.07461866511182201387982426481945303e-02
misc/aug2d,0.00000000000000000000000000000000000e+00,1.05367120884711966746162045698009963e-08,0.00000000000000000000000000000000000e+00
misc/aug2dc,1.34498902157726563071978307199301901e-06,3.40257026654823703762647234268973607e-07,7.42399734387245320428831022048728820e-04
misc/aug3d,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/aug3dcqp,2.42365125533576037406672023816999246e-06,1.37645169483865002720472552151841354e-06,7.10374019033638403447418035019633932e-04
misc/b2_ss,6.18080543488290910528097284157593412e-06,2.45415474485160229534681933433592995e-06,4.36133247891384029919665209947695562e-05
misc/b_dyn,-Inf,-Inf,-Inf
misc/barth,9.27109783355789791088876267385377311e-06,4.18189238448168457677509961267094673e-06,4.80556801649761768173422619982071622e-04
misc/barth4,-Inf,-Inf,-Inf
misc/barth5,-Inf,-Inf,-Inf
misc/baxter,4.13813676554806715216688424588701384e-06,3.84979011795236554496665978738021184e-06,6.39122248023661072607226780130779707e-04
misc/bayer02,1.98343662831328229434982797516268650e-06,9.08022448534970238896122108630054734e-07,3.12486780560434896158160662452295093e-05
misc/bayer03,2.61509922154346471562570778778278301e-04,5.87172773054219932901980580153835729e-05,4.04869021264048469187292992463590501e-04
misc/bayer05,-Inf,-Inf,-Inf
misc/bayer06,6.26477161753937233889321135373657790e-03,7.01771703229619079524283955418680373e-03,4.50796647106482905804195387712543718e-01
misc/bayer07,6.63500581046297046113046959372022255e-05,4.35588043785613571483539954902100195e-05,2.97304481822158569727713894520532380e-04
misc/bayer08,7.87212514523317072609344235998135437e-03,2.21004091127843343936534581239146164e-03,7.34092861801967481567165097963650828e-01
misc/bayer09,-Inf,-Inf,-Inf
misc/bcspwr01,2.97853730257178932064327099356327401e-06,6.82336474254096794211890676488451663e-07,2.60631850246092901229379036605228201e-06
misc/bcspwr02,1.24155307320296948752591045294245919e-06,9.09878212138841866450600562067084525e-07,2.14701630588397683941447765854085774e-06
misc/bcspwr03,3.65847703175719405133597619759392839e-06,1.54599723851420545764027249701348882e-06,8.80793575592508622388176795294587880e-06
misc/bcspwr04,2.75602804624607014864840697793037061e-06,8.51721506765061944880666112782455909e-07,7.42733474079359116896578408227564985e-06
misc/bcspwr05,3.07210011844606863538340073089259704e-06,1.34471224186523128960868350491240933e-06,7.15756696858288730649700394652745062e-06
misc/bcspwr06,4.57924573089712694305482040831748897e-06,2.82924012912308790029463492268689213e-06,5.21022038694192510737168544831959802e-04
misc/bcspwr07,6.48332495582212857567695167962981918e-06,3.86123697932007077238870666418630136e-06,3.85633799938750852896978721660797063e-04
misc/bcspwr08,7.10158262984481982040554790728001077e-06,2.81579099152739228743829944174739548e-06,3.26023928929903001748727920336372688e-04
misc/bcspwr09,5.05437839107886947169423754817396268e-06,2.00199875225310020226724612510999842e-06,4.60394155591552934946451338724747171e-04
misc/bcspwr10,5.51258927227448891579652838169723765e-06,2.92825773171371258530847990686362153e-06,2.22976620876596238912766203887392727e-04
misc/bcsstk01,1.92519384115373640461124989143740026e-01,1.92517838311003753680529621642703391e-01,1.92384654774762833584477292271558291e-01
misc/bcsstk02,Inf,-Inf,Inf
misc/bcsstk03,-Inf,-Inf,-Inf
misc/bcsstk04,-Inf,-Inf,-Inf
misc/bcsstk05,-Inf,-Inf,-Inf
misc/bcsstk06,-Inf,-Inf,-Inf
misc/bcsstk07,-Inf,-Inf,-Inf
misc/bcsstk08,-Inf,-Inf,-Inf
misc/bcsstk09,-Inf,-Inf,-Inf
misc/bcsstk10,-Inf,-Inf,-Inf
misc/bcsstk11,-Inf,-Inf,-Inf
misc/bcsstk12,-Inf,-Inf,-Inf
misc/bcsstk13,-Inf,-Inf,-Inf
misc/bcsstk14,-Inf,-Inf,-Inf
misc/bcsstk15,-Inf,-Inf,-Inf
misc/bcsstk19,-Inf,-Inf,-Inf
misc/bcsstk20,-Inf,-Inf,-Inf
misc/bcsstk21,-Inf,-Inf,-Inf
misc/bcsstk22,-Inf,-Inf,-Inf
misc/bcsstk23,-Inf,-Inf,-Inf
misc/bcsstk26,-Inf,-Inf,-Inf
misc/bcsstk27,-Inf,-Inf,-Inf
misc/bcsstk34,-Inf,-Inf,-Inf
misc/bcsstm01,4.30651027555224892077538320017599748e-34,5.48769515257877177678133605793409921e-08,1.39387599519903374256031867251907707e-08
misc/bcsstm02,1.38629415250370098829134493748882316e+00,1.20056455088241923855103664112128166e+00,6.20550490239999344638538005917936080e-02
misc/bcsstm03,3.60436533891171570753353066535888662e+01,3.60436533853918657854200983580279579e+01,3.60436533816665754651789344080758227e+01
misc/bcsstm04,3.60436533891171564839639005570770135e+01,3.60436533853918657889155888125186189e+01,3.60436533853918657869904527338343751e+01
misc/bcsstm05,1.38629436114165837478515600448888089e+00,1.38629424192256403917998923951396219e+00,8.36472880934732189958580513081779672e-02
misc/bcsstm06,4.05463916016711538362288054727941022e-01,9.20718869871603103110744105210596628e-04,-Inf
misc/bcsstm07,-Inf,-Inf,-Inf
misc/bcsstm08,1.02950326893603043444390468819643219e+00,1.54992805262221712851449980010420293e+00,-Inf
misc/bcsstm09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,-Inf
misc/bcsstm10,-Inf,-Inf,-Inf
misc/bcsstm11,1.20056554883633179343434436536446193e+00,1.38629650689333841472024852864372872e+00,-Inf
misc/bcsstm12,-Inf,-Inf,-Inf
misc/bcsstm13,-Inf,-Inf,-Inf
misc/bcsstm19,2.50548034776066768569723139717331561e-04,4.18950570233209601198585466919230709e-06,-Inf
misc/bcsstm20,1.20056558324927134011229101197731367e+00,1.38629698373625531946978429330893593e+00,9.60988807273810595070461667762611423e-01
misc/bcsstm21,5.96046341172529372008986067483078911e-07,1.83132716314345280051793720063418084e-06,-Inf
misc/bcsstm22,1.20056537677227537515589328220169377e+00,1.38629674532674778764370305591278899e+00,7.40750901595864101199097591011700028e-02
misc/bcsstm23,1.53180611543841107547462917085471010e+00,1.53134112691642998370849939517637329e+00,-Inf
misc/bcsstm24,9.80258185616137731906590494709457002e-01,9.80260503710475482307364841167966317e-01,-Inf
misc/bcsstm25,1.75257287521870944086489854484596715e+00,1.75257400798120789850323196214042018e+00,-Inf
misc/bcsstm26,1.13565338111423862657572051812063561e+00,1.27220966617119448816076333766204830e+00,-Inf
misc/bcsstm27,-Inf,-Inf,-Inf
misc/bcsstm34,1.62830457602906879257060521246817504e-06,5.98907028409417941231100691814117741e-07,2.51841114477743638833262039542352329e-05
misc/bcsstm35,-Inf,-Inf,-Inf
misc/bcsstm37,-Inf,-Inf,-Inf
misc/bcsstm38,-Inf,-Inf,-Inf
misc/bcsstm39,-Inf,5.73413074844870778094037915935332818e-01,-Inf
misc/beacxc,2.78965439945498262523801161174769125e-06,1.93702935221594131068064235292810116e-06,3.11298729498134161039906437038051994e-05
misc/beaflw,2.26487730945039389289976917689025768e-06,1.26771722354809460844621614725737000e-06,6.10915156546685127834566511736162904e-06
misc/beause,5.40545412058431178618072545541404199e-06,1.50922171532574590442996411745978462e-06,2.28931101944382335920477036211953560e-05
misc/bfly,6.21266727122033143041488081325471705e-02,8.11067928587393511505058782354959968e-02,8.11086399974457788391088220279462554e-02
misc/bfwa398,-Inf,-Inf,-Inf
misc/bfwa62,Inf,Inf,Inf
misc/bfwa782,-Inf,-Inf,-Inf
misc/bfwb398,3.17286521632444268186515096139720436e-03,1.08713555646583664029708743575314572e-04,2.32042737945581533095503401649475070e-02
misc/bfwb62,1.24758761041459656892614208728927568e+01,3.80807048475348630551441366074879066e-02,8.77018884938512639226086652654958509e+00
misc/bfwb782,9.87519614462144264678325864445965165e-01,8.80736559160602707047233703328801364e-01,1.01239865462656999851207139718824863e+01
misc/bibd_11_5,2.59751143810772031785653402939896686e-06,7.83886691856756969181397154215613125e-07,3.03775346573086558053591503649359369e-05
misc/bibd_12_4,2.58046588438729456773557027770203995e-06,7.99627392030038014406572245634396944e-07,2.10339682437996817076157549354768995e-05
misc/bibd_12_5,2.22481701764127527507943365483546804e-06,1.00448942006141910753726739335205672e-06,4.27577837265887746295510865936943151e-06
misc/bibd_13_6,2.21606270286324773085043304801958320e-06,1.39037067736411299727932820476409703e-06,1.74919673703209598926106271014794269e-04
misc/bibd_14_7,2.43747100851239766859377627479270924e-06,8.28702358424445680909443257138967639e-07,2.72770491316585713099733864622532631e-04
misc/bibd_15_3,3.01255234543577737876611261895112715e-06,7.59195458936040492195739442878780448e-07,2.42268573437446061597103478135315895e-05
misc/bibd_15_7,2.91437610270930974602120084914201939e-06,1.23015034199394935573871693653997645e-06,6.03852539954275343469888489247060430e-05
misc/bibd_17_3,3.33595231065930120857368095014268260e-06,1.80451524334708254838925154678885673e-06,1.58573010413018375161939896307136919e-04
misc/bibd_17_4,4.31988022664607814063497073056619503e-06,1.37904710446193189242084372718328207e-06,6.65762425199511136605623441391413652e-05
misc/bibd_17_4b,4.31988022664607814063497073056619503e-06,1.37904710446193189242084372718328207e-06,6.65762425199511136605623441391413652e-05
misc/bibd_49_3,5.80224273405979099256697337606995548e-06,3.50484378943772308411725170847711458e-06,1.42740980266162191876695893253480857e-04
misc/bibd_81_2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bibd_9_3,3.82121285030795714702290778962031804e-06,9.92597341764506849765466123964276341e-07,1.51070247520696749228424116564318024e-06
misc/bibd_9_5,1.30551715531518930048880606218028371e-06,2.53377911437270379719286744983407798e-07,1.07469663346935579382903236740925675e-04
misc/big,Inf,Inf,Inf
misc/big_dual,-Inf,-Inf,-Inf
misc/bio-MUTAG-g1,9.86833821756758027577859215403478171e-07,1.67678632990257508726079065955251866e-07,1.38906296884510067492794486800817819e-07
misc/bio-MUTAG_g1,9.86833821756758027577859215403478171e-07,1.67678632990257508726079065955251866e-07,1.38906296884510067492794486800817819e-07
misc/biplane-9,-Inf,-Inf,-Inf
misc/bips07_1693,Inf,Inf,8.30857037333771485439164917310445207e+00
misc/bips98_1142,3.81380073260034588395773019572159640e-01,6.13105051182992092775098968607201214e-01,2.21724880726154848190128834811362086e+01
misc/bips98_1450,Inf,Inf,Inf
misc/bips98_606,7.61317219214945514916910947112421784e-07,1.45852849176186513420028554748683902e-06,7.85956995316482244207743187989788719e-05
misc/blckhole,1.21684045798401547335488766820081778e-05,8.57618503688057720974059989938524982e-06,1.20386127436968201334565694576925282e-03
misc/bloweya,-Inf,-Inf,-Inf
misc/bloweybl,5.65129425772363876826489704632242057e-07,6.66907421579136560326000591993526361e-08,2.20147920659421935151343160116174882e-05
misc/bloweybq,1.68587383994985190161965281495665491e-07,1.51046617218578521496533168227380737e-07,2.72367624753288964967419256279276103e-34
misc/bp_0,1.86472504220783612318919887357994459e-06,9.37646344587489002551169596722660619e-07,4.16964499446373397516764396342534389e-06
misc/bp_1000,2.89534884922059847212905706372305392e-06,1.02172309019697386759816759069725800e-06,6.47997042067959850616513783615696109e-06
misc/bp_1200,2.47894230165939193493010464659929217e-06,3.21213837843781606349358738712475645e-07,1.93788316284646355305223211282754923e-05
misc/bp_1400,3.38137432544567400531690984458399868e-06,4.59418704352720588766488950691601349e-07,5.91340622386362664524591158539569996e-06
misc/bp_1600,3.35808871131134015494556825804835414e-06,4.58463488879888975404418128251295323e-07,3.79616374028327179998970957880100633e-05
misc/bp_200,1.38904404759179748480772635052052954e-06,5.42070356209963337051091322612261954e-07,4.21678308403414058188380975267673566e-05
misc/bp_400,2.51111000237925754796873845884893349e-06,8.24710548272846974690171357777912449e-07,4.28876608540063780875048592618060583e-05
misc/bp_600,2.66646517477585660444692077227633779e-06,6.94886126890470789702618754705537882e-07,2.05664856825868585150803615333195006e-05
misc/bp_800,2.98095924890853125332188846321192957e-06,4.67487305674376104358805640893088576e-07,1.76884591760203447546379647732297275e-06
misc/brainpc2,-Inf,-Inf,-Inf
misc/bratu3d,1.33280044642200029007616159189753400e-07,4.28974855774913027267274863127171115e-07,2.41144095014505478593692263324979294e-03
misc/bwm200,4.78037504425732345731179354849464089e-06,2.38555265105145669342980532005678692e-06,2.19444235762161558071391537646228171e-06
misc/bwm2000,-Inf,-Inf,-Inf
misc/c-18,4.22762799069027562581929893987690054e-06,1.07145747428662775639734100047898208e-06,4.00094071761746304052789634717381946e-05
misc/c-19,2.31909312353697374820622270195245743e-06,1.21989071740550882135455165141936419e-06,4.64619310742676491318162255924768320e-05
misc/c-20,2.72081493843113051866962404638923106e-06,7.75297121977792811445200405001636007e-07,6.71369627888467394907815316759856587e-05
misc/c-21,2.85969173041133469969539700284698192e-06,7.25365852238952537253789758860759258e-07,1.73670925767055968695310664062764874e-05
misc/c-22,2.88060519173345672088781107995890752e-06,9.30898833788498435528819145102240131e-07,3.05777290855176818574585391699397824e-05
misc/c-23,3.08538465330225546506432306237871831e-06,1.44837077521924672012442099612431705e-06,1.23195600430066695354318057094229027e-05
misc/c-24,3.74741952217596984708918133613089248e-06,1.38995953289207342660447712040138463e-06,2.23329637893756031134321695778692910e-04
misc/c-25,2.96402761577013400329930469542329415e-06,1.29726749085473867459605491220680475e-06,1.24930585920191466612066262545229279e-04
misc/c-26,3.74757888387007117571547346960761739e-06,1.26631259061419030135132797002505003e-06,9.89953240634759785924261333965078861e-06
misc/c-27,2.58048545550391307150587358556855658e-05,1.43166555190434422762045823580885032e-05,2.24152533891015619520314346736401839e-05
misc/c-28,2.48754429453552972114805807756200637e-06,1.32268151961662953209457945746341930e-06,5.98881998812715609865637016175430901e-05
misc/c-29,4.92823426834063521584989735643626185e-06,8.33857414392045464001089672224957707e-07,4.13265375841450854728438438413871807e-06
misc/c-30,1.62358369696553790059262770662997742e-05,4.58867354432432804746600857850229831e-06,1.66564175164726483739872947979649215e-05
misc/c-31,2.76227865560161513240968998815318641e-06,1.21062585552770049135558267401167055e-06,5.30506005607800851369375311446415021e-06
misc/c-32,2.38100090070275978280909987957205293e-01,2.38100818149939483393839569100359042e-01,2.38098967558045388612584691987722067e-01
misc/c-33,4.32023419478462776331794984064538217e-06,1.43477762555800230437540254121060197e-06,7.48298035639530908175582170506431265e-05
misc/c-34,2.20935947706435583238379823108198330e-06,1.02661128869613661046424208291106033e-06,1.68629142533891477168508582674172053e-05
misc/c-35,2.23161739858691532887450320245063236e-06,9.32821388041421824660328683717193253e-07,2.07452040251344582049436561220449196e-05
misc/c-36,2.62830911875067722861510339023881301e-06,7.47473948188170740796447253541285204e-07,6.48851401746507244866353253239715049e-06
misc/c-37,6.13570599688050596659135805623896958e-06,1.47857291147492446007345956203918040e-06,6.93070878543725356383333505489825234e-05
misc/c-38,5.05962694744458816605616198507593143e-06,2.96626776933535830206580448563128263e-06,5.12127993272119662967619696553829526e-05
misc/c-39,5.58954567511760079333645685903182078e-06,5.03405067408907764283562489431574058e-06,2.78548600274693533699234344072974471e-05
misc/c-40,1.37682045656947365288291252944672749e-06,2.32804454196795556970797635341105919e+00,2.32803969436279234926840136304254810e+00
misc/c-41,2.39671507572063135614694010532737009e-06,1.69030121810380709938779589954912939e-06,1.92917920670166912430681511372957039e-05
misc/c-42,1.49880305241432958060493269304565941e-06,1.25137536847549947175031701228416732e-06,5.22951574931160886422128519685342357e-06
misc/c-43,-Inf,-Inf,-Inf
misc/c-44,2.55733396657721701250589907107531235e-06,1.16651559429145204287367492151202805e-06,5.60301453412562824299316470551036822e-05
misc/c-45,-Inf,-Inf,-Inf
misc/ca-CondMat,3.51746337022278017439380632133889925e-02,3.51771313224155151736247716497934729e-02,5.23889701724110791990286658056348497e-02
misc/ca-GrQc,2.58449318443541104194085083021413991e-06,1.83451262755827518014774878116242992e-06,4.62134827860864490608537603600917018e-05
misc/ca-HepPh,6.54653567582288044725621734004656119e-02,1.45181275079979195812328934696492679e-01,5.60703082981555399072627747291472131e-05
misc/ca-HepTh,4.01181538397936670475432959370138788e-02,4.01177390987393228232848515610912041e-02,2.58362917652475940307328427725126550e-02
misc/ca-opsahl-collaboration,4.68307668417610152604800139211237977e-06,2.52107708254410927120217871131389487e-06,1.09707912347613399556469164150918658e-03
misc/cage,2.53004109385632368547753576487030635e-07,2.15689534855994664770100539782617570e-07,3.07981730882063173564006838574152300e-08
misc/cage5,3.96392090915306957189620103891407427e-06,6.86687716284182893107089435627551161e-07,1.64066959512134876984930744265066025e-06
misc/cage6,2.98765010316489429831055905399534847e-06,1.05151628253179704983361202598689527e-06,2.25250221656572767047609310737960730e-05
misc/cage7,3.66779014257810977083622223425759814e-06,1.01946717248947080234875591034445197e-06,1.69480468326442986986004837625711074e-05
misc/cage8,4.52054000849953977095234798367013889e-06,1.39469683018998876837211764235393314e-06,7.92155253425611142089234714854923600e-05
misc/cage9,4.46166814395136627993831434550477573e-06,1.68726683548997866231517574312431482e-06,3.00695135021354253000091150688966506e-05
misc/can_1054,6.95384339391100483432480410596535343e-06,1.73855844236490927922466324126985097e-06,2.98837358876541289833200185394682242e-04
misc/can_1072,5.38141408475049273469625592148967323e-06,2.95514804997738214906359760517116278e-06,6.01262438732538050303963497880573055e-04
misc/can_144,1.95728748536262565488581904176485625e-04,1.53803421732480360051815449234971687e-06,1.95573782812245437764534828516892104e-04
misc/can_161,2.79734450517896879367228085449748550e-06,1.28417396154618057632280927238347859e-06,1.20935457833823991064468080344251023e-05
misc/can_187,2.16548192352215545625642774160724025e-06,1.33468050641059716387040741677248949e-06,1.52357514920777848855361137817636289e-04
misc/can_229,5.25252367834544549401890188763924394e-06,8.79491492755985308803808352257971133e-07,4.83341634311899839350544731520637659e-05
misc/can_24,1.40014853478444746562226035555723972e-06,4.82351529514565037720547846083707063e-07,6.86198193767983395746622343076154393e-07
misc/can_256,4.06587697033656138240163928790512862e-06,1.78555111510452574221168573003666283e-06,6.10207031148127517875688803683831322e-04
misc/can_268,3.40639586229799603171766480858779145e-06,1.24425022558240343824901281895274343e-06,4.25412684676466558102352893771220463e-05
misc/can_292,5.53804327621503638538506041524609470e-06,7.50772930673900119064742763713674604e-07,3.14942879310641468434298633523734036e-05
misc/can_445,3.29151838210192399360728743188119839e-06,2.12332869079827018113233852844173723e-06,9.17816207541600482185962991389400497e-04
misc/can_61,3.41284627721093961667599990142033909e-06,7.46986288180875890664238383228399290e-07,5.30303931825590084304069316276473478e-04
misc/can_62,2.70446133806635059937977755444490289e-06,1.16888161316209315732837866328200695e-06,5.21726214130496017168900350693297215e-06
misc/can_634,4.29240422623385298156549033193382724e-06,1.62490630047642810354537222734826091e-06,3.10204373233081259697824876213803082e-04
misc/can_715,5.25056724655524333528356186916077690e-06,1.58829682498725036233534078643670477e-06,8.67730740262537767341464457494587368e-05
misc/can_73,3.82315825887886692323796570095455067e-06,8.90463783512636249720729021340415356e-07,1.64714628061280274046722320849915483e-06
misc/can_838,3.75588976592630826185012637709512382e-06,2.73381599774035253243719106129068824e-06,9.73883658550579742833483047787603539e-04
misc/can_96,3.76399822906646351569682759768308800e-06,1.15126331022921722056280642538406485e-06,2.40030635191403391373693567059771908e-06
misc/car4,-Inf,-Inf,-Inf
misc/cari,1.65865298864889485392485209296195262e-02,1.65078084656585683591756323024747919e-02,1.17286591134071241067581661137028487e-02
misc/case9,3.11167948432147702618281484030699211e-07,9.36593388342654648910240541088257846e-07,1.24910064707785054191971213309036103e-05
misc/cat_ears_2_1,2.71195591426095753755567875913885713e-06,9.59701392113983258278148172785923912e-07,1.28752396237066888824334055104313275e-05
misc/cat_ears_2_4,4.14704742107786454354908078949035880e-06,1.43225431949699897321607955820990935e-06,2.13927746644218283533257873323272556e-05
misc/cat_ears_3_1,2.69142330276664771125086805743105960e-06,1.42760690485271507344777681855586508e-06,2.05773564779872989453083454691575498e-05
misc/cat_ears_3_4,3.39776711378460518215585607725571089e-06,2.95914371941710344550901697978451227e-06,2.88613432296544485860720328055905650e-04
misc/cat_ears_4_1,3.61980247713361350223180913821494268e-06,1.79514023233709484427215692126378898e-06,2.19147434603930918425213370445383415e-05
misc/cat_ears_4_4,4.92691775640248205006919702283204363e-06,2.28406690879322051093531684241146691e-06,1.25071200836980396694522510816944140e-03
misc/cavity01,-Inf,-Inf,-Inf
misc/cavity02,-Inf,-Inf,-Inf
misc/cavity03,-Inf,-Inf,-Inf
misc/cavity04,4.08454260738499509056368917341241456e-01,4.08454592249505639538928771987287807e-01,4.08422444105470874691224383449395671e-01
misc/cavity05,-Inf,-Inf,-Inf
misc/cavity06,-Inf,-Inf,-Inf
misc/cavity07,2.70089359987236742594658229339948350e-06,4.46509602774554439664468262829776820e-06,2.23249488182528666724241055055793548e-05
misc/cavity08,-Inf,-Inf,-Inf
misc/cavity09,2.16350125859383650186955931509983127e-06,2.80769803835010513708421536837441972e-06,8.07740991464803996876792251370685115e-05
misc/cavity10,-Inf,-Inf,-Inf
misc/cca,-Inf,-Inf,-Inf
misc/ccc,-Inf,-Inf,-Inf
misc/cdde1,Inf,Inf,Inf
misc/cdde2,Inf,Inf,Inf
misc/cdde3,Inf,Inf,Inf
misc/cdde4,Inf,Inf,Inf
misc/cdde5,Inf,Inf,Inf
misc/cdde6,Inf,Inf,Inf
misc/cegb2802,5.34681940864244967253267245082286204e-06,5.26688763082195834616223421175970925e-06,2.77923042507808907454743981684160823e-04
misc/cegb2919,5.03482279547118604671561012265371891e-06,1.39270045566995306239502591446171987e-06,9.55437767430418006693653598549516326e-05
misc/cegb3024,5.42746414156627142612619323945362388e-06,3.29715129636057633623073627021174767e-06,4.08362962181642225636136580396537908e-04
misc/cegb3306,2.41269646837602460620897513587299757e-06,1.23464934298788759131638477898606399e-06,3.04901600843451777945296829185152912e-06
misc/celegans_metabolic,1.28296457011556897330296363196881643e-02,1.14338152699358630798001984942202351e-06,1.28206843399797776416004493998908706e-02
misc/celegansneural,2.42966747321741445720412034165918917e-06,1.42304712346327216382502021191136586e-06,1.56299783895187163580685530204177792e-05
misc/cell1,-Inf,-Inf,-Inf
misc/cell2,-Inf,-Inf,-Inf
misc/cep1,1.06000898475418661911385013878638646e+00,1.06001054314118203898243890996215887e+00,1.06001119899242027361552283682996756e+00
misc/cfinder-google,5.82025787571111566602188376358012890e-06,1.36349042744398677856907248059376048e-06,3.39133890647496195386155470258109794e-05
misc/ch,3.52924014571783693705205085295706091e-06,1.64494168038128743064200445283366077e-06,2.83639542136259224390739883886705956e-06
misc/ch3-3-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch3-3-b2,0.00000000000000000000000000000000000e+00,3.72529030540080798364015785398402357e-09,0.00000000000000000000000000000000000e+00
misc/ch4-4-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch4-4-b2,3.52778361676219889917177467675972328e-07,1.95864598623549063189025582091671623e-07,3.63720701548157239456446312124260144e-08
misc/ch4-4-b3,5.86324630584426850630115001998792210e-01,6.42223166484711241757479035853183404e-01,6.42213118687270422769385436951254068e-01
misc/ch5-5-b1,0.00000000000000000000000000000000000e+00,1.05367120884711966746162045698009963e-08,0.00000000000000000000000000000000000e+00
misc/ch5-5-b2,1.88140652042129208609100755048838023e-06,9.56143708733544649823368066277673937e-07,3.01771249626641546674226317127914763e-06
misc/ch5-5-b3,3.76959990537276435174775960091949198e-06,9.21374290225883446089665856222649655e-07,1.85660516386415998649342184233975557e-05
misc/ch5-5-b4,0.00000000000000000000000000000000000e+00,7.45058056916825264723452114454184757e-09,0.00000000000000000000000000000000000e+00
misc/ch6-6-b1,1.68587383994985190161965281768033065e-07,3.24763274660690186308978445723667197e-08,0.00000000000000000000000000000000000e+00
misc/ch6-6-b2,3.61537982025630231546784298364344203e-06,1.12810827276695080528318943198032100e-06,1.99444572647052832360058188578360763e-05
misc/ch6-6-b3,5.00792941210745527377512311865999266e-06,6.24805284201796097676943352606946620e-07,1.09308921505844888014994941123409029e-05
misc/ch6-6-b4,3.58771427546968931569609726625968191e-06,1.06202366845193400083355242877984267e-06,1.86105533212245679352017204755812022e-05
misc/ch6-6-b5,4.55628687537976595953332701132600054e-06,7.19601793459343330886916543133238625e-07,1.57898683842202136912279592087778240e-05
misc/ch7-6-b1,0.00000000000000000000000000000000000e+00,1.29047840916848574258190549574636644e-08,0.00000000000000000000000000000000000e+00
misc/ch7-6-b2,3.35333717815887132432934789764190267e-06,8.61559501581188927513422058150845378e-07,2.01158424584160785455618185977287176e-06
misc/ch7-6-b3,3.94071187746478538350997740903538301e-06,8.51165394316387467574853656460419862e-07,7.89805205072109236063555269832877072e-06
misc/ch7-6-b4,3.08503119822035547355927484776089143e-06,1.02191089486586495602279297135065913e-06,3.00668565928250737654955333005476800e-05
misc/ch7-6-b5,7.00700183716721207968528250415466244e-06,2.10370655566777219184875191510095649e-06,7.83867263543985440720797844732624709e-05
misc/ch7-7-b1,0.00000000000000000000000000000000000e+00,1.05367120884711966746162045698009963e-08,0.00000000000000000000000000000000000e+00
misc/ch7-7-b2,4.03494370574103915142087633924841051e-06,1.70111587645650012743261321986798987e-06,8.93416384021226717854956751984320773e-06
misc/ch7-8-b1,2.72367624753288964967419256279276103e-34,2.47107800676084980946181042247135028e-08,7.37041281011940370474261131293193564e-06
misc/ch7-8-b2,3.21952475082115006211621654530930711e-06,7.72728116539136676943393688320610523e-07,4.81888704738225709782132706021171372e-05
misc/ch7-9-b1,0.00000000000000000000000000000000000e+00,1.05367120884711966746162045698009963e-08,0.00000000000000000000000000000000000e+00
misc/ch7-9-b2,2.28899043317530455032432432816743959e-06,1.05554548595161300767737911398961412e-06,3.56517249002315845493146719166463276e-06
misc/ch8-8-b1,0.00000000000000000000000000000000000e+00,1.49011611383365052944690422890836951e-08,0.00000000000000000000000000000000000e+00
misc/ch8-8-b2,2.60572945337869566302700739928733166e-06,1.51861623414187539210712663765290553e-06,7.86425646338840498940113195607521945e-06
misc/chesapeake,2.07638174598047050145345259728135161e-06,6.10919023721485161920302437573603810e-07,2.17421040465864887322601236001933346e-05
misc/circuit204,-Inf,-Inf,-Inf
misc/circuit_1,-Inf,-Inf,-Inf
misc/circuit_2,-Inf,-Inf,-Inf
misc/circuit_3,-Inf,-Inf,-Inf
misc/cis-n4c6-b1,0.00000000000000000000000000000000000e+00,1.49011611383365052944690422890836951e-08,0.00000000000000000000000000000000000e+00
misc/cis-n4c6-b13,4.74758558116937788561680379029236427e-06,2.63638453456293345541843772074746801e-06,1.05811345824162363591250658896510882e-04
misc/cis-n4c6-b14,3.75043479201268807821667986461654162e-06,1.07997211366314679965590769749704119e-06,1.28042443054464742852238855861514994e-05
misc/cis-n4c6-b15,2.87145630453161462004000555760477531e-06,7.35961179682853685452700827352335843e-07,1.47679928959886713910022718887782502e-05
misc/cis-n4c6-b2,1.46040741487157375284749466900199696e-06,3.80346612534168786854871717408089145e-07,1.98679166695097749791299025936477079e-07
misc/cis-n4c6-b3,3.26554321213732038326851314630776627e-06,1.54924361378056276035856468846666825e-06,1.47255332752803554670987383269043309e-05
misc/cis-n4c6-b4,3.51124568794416069929026138983750737e-06,1.07033550561966340156719403965161076e-06,5.96632076427461143971200722828691052e-06
misc/ck104,8.94445210424610199048753428156967288e-03,8.94596636551493996873894263009964493e-03,8.90455073675506477239990133757148139e-03
misc/ck400,-Inf,-Inf,-Inf
misc/ck656,-Inf,-Inf,-Inf
misc/co5,3.06567292826694412994995126623884749e-06,1.35319036217079084018293200773284819e-06,3.77532571991149767492194283806027108e-04
misc/co9,-Inf,-Inf,-Inf
misc/coater1,6.07935456995047652470675038277727682e-06,1.72332095175509268223121996537765753e-06,1.40863958705757820796727102545007344e-04
misc/commanche_dual,6.80438557906067082459722394085464695e-06,2.30366782940745229844684154744611250e-06,7.72117132493465898169654755100389212e-04
misc/complex,2.52899613963670123235965257554731949e-06,9.86910187469212622195993509945529347e-07,2.51641514709289311303849688761344839e-05
misc/cond-mat,3.58765800622722722671200858887228845e-02,3.58764663339754166262691547122524817e-02,3.58148214439317613253019078910612911e-02
misc/contiguous-usa,2.79253514945921748332808994247759346e-06,9.08181207078556484225780351660917392e-07,1.52818581784149857175866088736364931e-05
misc/copter1,1.53972136920745942074616812454660716e-05,4.77480017464459043343696158455525404e-06,1.31520498660812151269824183401794677e-03
misc/cora_agm_fcl_aid,7.96546975808845578049753122644255789e-02,7.96553077345409219098090445334061264e-02,5.54348203880407977727714864089437140e-02
misc/cora_subelj,4.39489060695094304832516539978926925e-06,2.63693836759108719190719557121914391e-06,2.99023179550021117523329174275656706e-04
misc/cq5,3.73711765519597080694160645530693951e-06,1.26135552778490947718809751913968337e-06,1.23060813541449265444124723631856053e-05
misc/cq9,3.92807850821259186766145951072353353e-06,1.32675971918994689361694057918052202e-06,2.53160609146441900617005800118051296e-04
misc/cr42,1.73058698328710813179796190829588485e-06,1.40578463343589861922138388556867326e-06,1.13005766693173803296224638801745868e-05
misc/crack,5.28899523013790917444297321564877060e-06,1.79837643825987461312277229788643146e-06,1.86316463641853012416870369881581474e-04
misc/crack_dual,-Inf,-Inf,-Inf
misc/crew1,6.18020251049799330530738967254690860e-06,1.18586668886922154837411577656884042e-06,5.51093321996409841056977772313567702e-05
misc/cryg2500,3.15593788635102177482812903498401853e-06,1.19888259211372927962582267280437651e-06,6.01873196021897177078515996723223285e-06
misc/crystm01,-Inf,-Inf,-Inf
misc/cs4,1.05100977876749942883269352521138882e-05,2.39660857391335317664405528181067272e-06,2.89080889697953964834924404938584175e-04
misc/cti,9.36813186241252346741048779668097055e-06,6.55463370523549944684510015671949966e-06,1.32434285171906284336826580650780475e-03
misc/curtis54,3.48327309150016914380580739668306234e-06,8.61604088298845180123980069566019674e-07,6.29490293020580309305291268060874906e-06
misc/cvxqp3,6.38907048393345357701560670756808004e-06,1.83273660652108590959589619177501251e-06,8.08274505210863612571159308377295379e-05
misc/d_dyn,2.68913962822898162944091790119440554e-06,4.94215878132117001874711715765898010e-07,9.84993264897989344797343236491968659e-06
misc/d_dyn1,1.81506001635006952083653529399597717e-06,9.77757696237576075743045583248988454e-07,1.29415664316689322923014602670725735e-04
misc/d_ss,2.73438019536182676388707271307386291e-06,7.77966735397673966798038299679333208e-07,5.45282518223052540912652372234855097e-05
misc/dano3mip,2.19006836540961349010480937876173863e-06,1.63446873857610386794213890217489955e-06,1.55543501919871650765693198531903029e-04
misc/data,4.99836063077485822693584840086541410e-06,3.11435732855901277739668871721016117e-06,2.19433626782912435464221180501811798e-04
misc/dblp-cite,3.60896049259397286231607403051915524e-02,2.47150250543593752939020135434481233e-02,2.46800281184587082335488929922120352e-02
misc/de063155,3.21832219927114298432951344221098212e-06,4.25984758756824158008482037727005169e-06,9.73812841941472083631614487283754877e-06
misc/de063157,1.65050521481408284703752937445687857e-03,4.23787180243399779329501989314869385e-04,3.67468860699121848205277283029368744e-02
misc/de080285,2.84963098991680095856791716861882508e-06,1.71450085971944011556388061680009042e-06,7.72954991277517589022533988265110020e-07
misc/delaunay_n10,6.15234863371900281145258753809319065e-06,3.12850089943355818632534257763305601e-06,1.43622587723890200693494139947754569e-03
misc/delaunay_n11,-Inf,-Inf,-Inf
misc/delaunay_n12,-Inf,-Inf,-Inf
misc/delaunay_n13,-Inf,-Inf,-Inf
misc/delaunay_n14,-Inf,-Inf,-Inf
misc/delaunay_n15,-Inf,-Inf,-Inf
misc/delf,1.19806796097199816548890453871570905e+00,5.01479703592229691303742089218687013e-01,1.15424666112124789710465375673265191e+00
misc/deter0,2.86002036917814428395423738330236979e-06,1.64897630039536554549932850758616492e-06,9.55037891486483579454933875607349845e-06
misc/deter1,4.03029479709293782457073878822396927e-06,1.44219331552106974262805497365607075e-06,3.24010307990822278994856596948286828e-06
misc/deter2,4.17414167723074317249269885849062594e-06,1.35007059754909505461711318591859978e-06,3.83352196126836348035102876304069354e-06
misc/deter3,3.73306165857391361735143777813261084e-06,1.42468734647396512779416790037288194e-06,4.92134492897508153508809348580506813e-06
misc/deter4,3.09046080286357580407972316840966854e-06,1.29608584812984738106363106613956684e-06,2.20505643740448269228944454541394057e-05
misc/deter5,2.05089362057272510491748908817883786e-06,1.33508854911426354030949287074657703e-06,3.45291838029406579371356328095323024e-06
misc/deter6,3.00185701836948165425830811455875050e-06,1.81186918398574057378509070145216264e-06,2.84011500322513924772973078696384529e-06
misc/deter7,3.32092002189803511385786010801649416e-06,6.01978146477855817018385251338769470e-07,6.69818162774068956149592354637634224e-06
misc/deter8,3.56739580184524179289229197187004332e-06,2.00494052841600408727403413788273693e-06,3.81197217378203494481756287079570494e-06
misc/df2177,3.83387832060089182127309135688578998e-06,2.79624858322320842958894879914012029e-06,1.77209926557120308298681525414065777e-04
misc/diag,1.51076551213468597825970266401210383e-05,2.94692338388852469165814165662514378e-06,1.52124814307018230464223539373704426e-03
misc/dictionary28,-Inf,-Inf,-Inf
misc/divorce,6.52423186933506842732289693275297943e-07,6.64659266123490401680410070415997215e-07,1.00140411580479671182102596786007282e-05
misc/dolphins,3.93575559429218361761850990149346393e-06,1.39767182568086860019144433074981798e-06,5.23855659444836216492117009141684612e-06
misc/dtoc,7.11003065290708141823858173753619755e-01,6.33042359986658577237096819737054953e-06,1.83712022396597499026277546872244392e-06
misc/dw1024,3.62199683917525479553096341713947326e-06,7.48771479374190325019829043613490229e-07,7.02949044687208102080639880527304014e-06
misc/dw2048,3.62199683917525479553096341713947326e-06,7.48771479374190325019829043613490229e-07,7.02949044687208102080639880527304014e-06
misc/dw256A,2.89838845352373200509660837453646033e-04,2.91655590262514220139515446426168581e-04,2.89599185282187740552968378923008900e-04
misc/dw256B,2.95268753209382683135745067874249737e-06,1.09735116889011726391810444012451974e-06,1.79854707276769189544968519144135510e-06
misc/dw4096,2.12769606254646463606357062933538231e-06,9.40947884778357701048422475170068007e-07,4.39142379179751699121933866536286014e-04
misc/dw8192,2.12769606254646463606357062933538231e-06,9.40947884778357701048422475170068007e-07,4.39142379179751699121933866536286014e-04
misc/dwa512,2.89838845352373200509660837453646033e-04,2.91655590262514220139515446426168581e-04,2.89599185282187740552968378923008900e-04
misc/dwt_1005,4.90450500610427629944951004589887413e-06,2.52701675824239688634721950802848298e-06,1.18941962596485202348590550849768980e-04
misc/dwt_1007,5.11366344260495923093286918265551936e-06,2.75901620008830444834814633883873825e-06,2.09226681366260639752893026861185510e-04
misc/dwt_1242,3.87475190785022142975090424361587474e-06,1.83055223402826935240741666256514321e-06,3.19600260086664514602486155977421679e-04
misc/dwt_162,2.35973144481508916095490732892313763e-06,2.25152306152833853734772535819551053e-06,2.21179602823396435210541775769380822e-04
misc/dwt_193,3.23309123810193579134261472933244612e-06,9.28258413236812799722659723626739830e-07,1.52964770318936352396767663746902134e-04
misc/dwt_198,1.96512745704057434788739183275224553e-02,1.96515451472500361263288166498730057e-02,1.96548529690574561495502658863808303e-02
misc/dwt_209,5.46288655795969586545304557577023946e-06,1.28516334941703870869615873769824489e-06,1.22980852865778087460544447623550644e-05
misc/dwt_221,4.93999345412511542865894228038235315e-06,1.64098505410769455260656489908234926e-06,6.08702372613419667629628241223845252e-05
misc/dwt_234,2.37747457778714796909057059740329694e-06,1.09641187363877683041820147911133739e-06,1.90428171515195454195657637307520352e-05
misc/dwt_245,3.37990762622918581490124110927903726e-06,9.71263445167230019646549844173036410e-07,1.73896733708300725120180695609699790e-05
misc/dwt_2680,5.03635144201926450019064298316837513e-06,3.89251798746448856387332942452642867e-06,3.88732319415281576294550058400371547e-04
misc/dwt_307,7.34800536303875911081195661066423079e-06,3.69033165898338880408026449897240782e-06,8.52334586857063349143903720132100961e-05
misc/dwt_310,3.78883166672442517452428384237228948e-06,1.86861709262549722878643595533630970e-06,1.03010252165497888183033098001007877e-05
misc/dwt_346,3.17568081508842222389185600009340930e-06,1.02836098538694046077043205034797454e-06,9.67637048600265196634389029096940161e-06
misc/dwt_361,5.44682428064879622919263400261947801e-06,1.50560622758670104315604963928380376e-06,6.62012234472713475392355014337443022e-04
misc/dwt_419,4.73721859970760446310884053582739874e-06,2.27303463420699914989090130899227789e-06,1.87423373328339633223121179971153892e-04
misc/dwt_492,3.86409237081116831340843088093944305e-06,1.09237642919122103350651706955887318e-06,5.97665862679742310148531797634347588e-04
misc/dwt_503,5.34881561394935895166677672010652805e-06,2.18997482445466857752309350179472346e-06,1.28334348536028948659199955431650380e-04
misc/dwt_512,3.66987053723626562592841087375361695e-06,9.06893798685675014301642374549381901e-07,1.44659985093827102470342754467709446e-05
misc/dwt_59,2.10925493307838095507078262141744208e-06,1.06386279157859871540077735778896234e-06,2.77149584291210812990015920762823820e-06
misc/dwt_592,6.01931770055638295494213330284981938e-06,3.54089369953449906377566701167962247e-06,9.75772059858576956178527517468281788e-04
misc/dwt_607,6.70177826092153422819923772506043277e-06,4.53188583865586020090396715339803755e-06,1.79482866675055843409893142028780793e-04
misc/dwt_66,3.77053705196412892835611085857932773e-06,9.04386546624232033338723402744172499e-07,1.61381391983120151176791546913510416e-04
misc/dwt_72,3.41312270068810804351665663005337470e-06,1.04664727696386319260832315280165758e-06,1.15011230280116205679861102949252242e-05
misc/dwt_758,3.16225548284681382956110372447155454e-06,3.18913340814750547262984310294434483e-06,2.96724950424011638560503801024989239e-04
misc/dwt_869,4.04709779840683459058275647011565786e-06,1.65098506466188069328999257228183025e-06,6.53212476059903340927073378918332094e-05
misc/dwt_87,2.45312019285222941722137823842814334e-06,1.65230659367610791645442669778976631e-06,5.65362577047478606079616954492562577e-06
misc/dwt_878,6.65415903434540316040597688033097683e-06,1.85556254940656065446696263080415946e-06,5.62574522573434418557298100400335209e-04
misc/dwt_918,4.54094412757751089790501436607673376e-06,2.56647759087063451596758826265251007e-06,4.38892021247836661393894585291318074e-04
misc/dwt_992,4.50836108480814256544528722484925075e-06,2.21329462125077039089529610647884071e-06,1.50175881113731849920223720084802304e-04
misc/eco-foodweb-baydry,3.64240591072144110967225132343991486e-06,8.91662747002149592180481906846329073e-07,2.65123346834057334409882168616724467e-05
misc/eco-foodweb-baywet,1.76789900511368604005942413245653768e-06,8.47761478684702560024688797342163512e-07,2.83894042800453786832921641170122580e-05
misc/ego-facebook,1.00312594899940098737978780302641021e-06,5.56740190821746867577243900316823416e-07,3.38713393196436432190866066733939602e-05
misc/ego-gplus,7.73788218523908584523941799264627684e-03,7.73772745685001708187416675936069815e-03,7.75064261351175278914186629141363646e-03
misc/ego-twitter,-Inf,-Inf,-Inf
misc/email,3.77950715127303541935755845676643816e-06,1.58122843361557661829467204838903121e-06,1.02251454856297558720636628249491047e-05
misc/epb0,-Inf,-Inf,-Inf
misc/eris1176,1.99010687836546995756590044594760365e-03,1.99261323794712560552804333983391013e-03,1.16116314261512261279401717189273570e-03
misc/escorts,3.00121339721089265371068418197942468e-06,1.79671317107411780235383529963601563e-06,7.15416504866164467591983362921234649e-05
misc/eurqsa,-Inf,-Inf,-Inf
misc/ex10,-Inf,-Inf,-Inf
misc/ex10hs,-Inf,-Inf,-Inf
misc/ex12,2.39818427709800583942346911111386098e-06,2.99102148789546550764101273468475815e-06,3.13974983717372678357712240553431863e-04
misc/ex13,-Inf,-Inf,-Inf
misc/ex14,1.67932898840937628864350490740388383e-06,3.03889430895841242544693760139452627e-06,2.98906517127795296459634061102145592e-05
misc/ex15,-Inf,-Inf,-Inf
misc/ex20,2.11782461378132129953855300723212137e-06,2.89440597482252143812957739058372047e-06,1.97509323396355694760256064126069284e-04
misc/ex21,2.19379325105042792601104867153095233e-06,6.28680627094221311091908583260087049e-07,2.71599077023813384101787209890399073e-06
misc/ex22,3.67169683562255644652502725347653202e-06,2.86688840158081017188709968018781530e-06,2.03459797228615620435057073507806039e-04
misc/ex23,2.94613594262567806539576505036807338e-06,4.88283712746755569308524618225227112e-06,4.52406862777893246069906508050910134e-04
misc/ex24,2.27446482626904317305155917349005255e-06,3.30289649971219095944144183711544915e-06,2.08349903540473143153318816351427624e-04
misc/ex25,1.68308981725222431106296394184238881e-06,2.24386695384377257448284009594829965e-06,1.76101418202092820855793501363384626e-04
misc/ex27,-Inf,-Inf,-Inf
misc/ex29,-Inf,-Inf,-Inf
misc/ex3,-Inf,-Inf,-Inf
misc/ex32,-Inf,-Inf,-Inf
misc/ex33,-Inf,-Inf,-Inf
misc/ex36,-Inf,-Inf,-Inf
misc/ex3sta1,-Inf,-Inf,-Inf
misc/ex7,-Inf,-Inf,-Inf
misc/ex9,-Inf,-Inf,-Inf
misc/extr1,7.44265985566311255070224346872391293e-05,1.72668514249143192473819837535156402e-04,1.92110089783665630694817772012550960e-01
misc/extr1b,6.81583291176371828226165783951649891e-06,6.52628241768278841464905364492654313e-04,5.80347826374158150179936555337693590e-02
misc/farm,5.13424327355659031845895492822995386e-07,1.65210458642947306986329721919414507e-07,6.34307378847341570254718786436181171e-06
misc/fd12,1.23634647088867546644634900160814010e-04,7.24172796005127734980588607989138895e-05,1.51372386958191278175453855323774049e-01
misc/fd15,3.39677815102034580609691951459879925e-06,4.07070316651596484530419686505596848e-06,2.39068527805213945670958975903901320e-04
misc/fd18,2.88304885032411735897484376680110960e-06,4.37104311837738927066753555237050948e-06,1.92288810585559979082321401841719505e-04
misc/fe_4elt2,7.51307434081553483663384576912060453e-06,2.79546616038823536576863979823911878e-06,8.40000888893215706043701080089547063e-04
misc/fe_body,3.49933641396443784196299275511562691e-06,1.37452877397082621617028351283641443e-06,5.83399501139356751855570501293705764e-06
misc/fe_sphere,-Inf,-Inf,-Inf
misc/filter2D,1.80054165153473773151843532786459157e-06,6.12823534746148982160432492337363965e-06,-Inf
misc/finance256,-Inf,-Inf,-Inf
misc/flower_4_1,4.23514056723292240362504272921013179e-06,7.69538269303176786696934056974467443e-07,4.27809328832768568622084464833896233e-06
misc/flower_4_4,4.84695217347350917290308920815680842e-06,2.79718965467015811182250474416641398e-06,3.60766848486170153570770687376829256e-04
misc/flower_5_1,2.19957917304200303507088809918716763e-06,1.87103124425521683125028379224219146e-06,2.51395931329995168757385683526758299e-04
misc/flower_5_4,3.15288364865287093383806747098017561e-06,1.75616646288984745783243665800894666e-06,2.32550226230457396366409999799045041e-04
misc/flower_7_1,2.28020964578103179088987337289759825e-06,1.78470410182334614404243350697461830e-06,8.79772954986681131316133297069982403e-06
misc/flower_8_1,2.98563134722664666669645037852983228e-06,1.97242583719357594682779884588386059e-06,4.26537191579386130898293498864365595e-05
misc/flowmeter0,3.14806524538590699129990660493538085e-06,7.36145104687082128620852945764725680e-06,-Inf
misc/foldoc,5.39585480024984455606115165161091132e-06,4.37079075238431062971768466507213264e-06,1.29761411737476746570716559289766779e-03
misc/fome11,2.65369892475277563673047261011132300e-06,1.43065616002490737621477802776164159e-06,1.85999229539158045925913906691993289e-05
misc/foodweb-baydry,3.64240591072144110967225132343991486e-06,8.91662747002149592180481906846329073e-07,2.65123346834057334409882168616724467e-05
misc/foodweb-baywet,1.76789900511368604005942413245653768e-06,8.47761478684702560024688797342163512e-07,2.83894042800453786832921641170122580e-05
misc/football,2.37858246843673886441738838239299845e-06,8.12918487077418596227298125153999393e-07,7.44803018336832807081971661433142675e-06
misc/ford1,-Inf,-Inf,-Inf
misc/fpga_dcop_01,-Inf,-Inf,-Inf
misc/fpga_dcop_02,-Inf,-Inf,-Inf
misc/fpga_dcop_03,-Inf,-Inf,-Inf
misc/fpga_dcop_04,-Inf,-Inf,-Inf
misc/fpga_dcop_05,-Inf,-Inf,-Inf
misc/fpga_dcop_06,-Inf,-Inf,-Inf
misc/fpga_dcop_07,-Inf,-Inf,-Inf
misc/fpga_dcop_08,-Inf,-Inf,-Inf
misc/fpga_dcop_09,-Inf,-Inf,-Inf
misc/fpga_dcop_10,-Inf,-Inf,-Inf
misc/fpga_dcop_11,-Inf,-Inf,-Inf
misc/fpga_dcop_12,-Inf,-Inf,-Inf
misc/fpga_dcop_13,-Inf,-Inf,-Inf
misc/fpga_dcop_14,-Inf,3.73859634025109728216314062819744558e+02,1.17034800085123806351430991667169426e+02
misc/fpga_dcop_15,-Inf,-Inf,-Inf
misc/fpga_dcop_16,-Inf,-Inf,-Inf
misc/fpga_dcop_17,-Inf,-Inf,-Inf
misc/fpga_dcop_18,-Inf,-Inf,-Inf
misc/fpga_dcop_19,-Inf,-Inf,-Inf
misc/fpga_dcop_20,-Inf,-Inf,-Inf
misc/fpga_dcop_21,-Inf,-Inf,-Inf
misc/fpga_dcop_22,-Inf,-Inf,-Inf
misc/fpga_dcop_23,-Inf,-Inf,-Inf
misc/fpga_dcop_24,-Inf,-Inf,-Inf
misc/fpga_dcop_25,-Inf,-Inf,-Inf
misc/fpga_dcop_26,-Inf,-Inf,-Inf
misc/fpga_dcop_27,-Inf,-Inf,-Inf
misc/fpga_dcop_28,-Inf,-Inf,-Inf
misc/fpga_dcop_29,-Inf,-Inf,-Inf
misc/fpga_dcop_30,-Inf,-Inf,-Inf
misc/fpga_dcop_31,-Inf,-Inf,-Inf
misc/fpga_dcop_32,-Inf,-Inf,-Inf
misc/fpga_dcop_33,-Inf,-Inf,-Inf
misc/fpga_dcop_34,-Inf,-Inf,-Inf
misc/fpga_dcop_35,-Inf,-Inf,-Inf
misc/fpga_dcop_36,-Inf,-Inf,-Inf
misc/fpga_dcop_37,-Inf,-Inf,-Inf
misc/fpga_dcop_38,-Inf,-Inf,-Inf
misc/fpga_dcop_39,-Inf,-Inf,-Inf
misc/fpga_dcop_40,-Inf,-Inf,-Inf
misc/fpga_dcop_41,-Inf,-Inf,-Inf
misc/fpga_dcop_42,-Inf,-Inf,-Inf
misc/fpga_dcop_43,-Inf,-Inf,-Inf
misc/fpga_dcop_44,-Inf,-Inf,-Inf
misc/fpga_dcop_45,-Inf,-Inf,-Inf
misc/fpga_dcop_46,-Inf,-Inf,-Inf
misc/fpga_dcop_47,-Inf,-Inf,-Inf
misc/fpga_dcop_48,-Inf,-Inf,-Inf
misc/fpga_dcop_49,-Inf,-Inf,-Inf
misc/fpga_dcop_50,-Inf,-Inf,-Inf
misc/fpga_dcop_51,-Inf,-Inf,-Inf
misc/fpga_trans_01,-Inf,-Inf,-Inf
misc/fpga_trans_02,-Inf,-Inf,-Inf
misc/fs-FA,4.11631709167358907474673246169432025e-06,1.98374885359711846028260339725555066e-06,1.05308900682386408766505607630132354e-04
misc/fs-adjnoun_adj_copperfield,1.75832804398855533172700182579876817e-06,6.40776636991231837651687680303382374e-07,3.23208685680043233840427801991066312e-05
misc/fs_183_1,-Inf,-Inf,-Inf
misc/fs_183_3,-Inf,-Inf,-Inf
misc/fs_183_4,1.11707289961685704534712544739923329e-01,1.12506503806548870873819900618291506e-01,1.11223016227103460021581432503045258e-01
misc/fs_183_6,2.14520971638723854749508298171777386e-01,2.75228440917092996936153017158628502e-01,2.75366743344011662131823849295528085e-01
misc/fs_541_1,1.66437889253252981535355988886809269e-01,1.66437072161963498154338733792946883e-01,5.14333405874371164604771256814848792e-01
misc/fs_541_2,-Inf,-Inf,-Inf
misc/fs_541_3,7.39615021166219159768506359050621663e-06,3.52675912633431845830129742242484926e-06,4.03591879056525588719475530491930104e-04
misc/fs_541_4,1.20082962372433466434656809375022763e-05,2.26675301211109197853316455172994496e-06,8.32358655744949585718085746194388854e-04
misc/fs_680_1,-Inf,-Inf,-Inf
misc/fs_680_2,-Inf,-Inf,-Inf
misc/fs_680_3,-Inf,-Inf,-Inf
misc/fs_760_1,-Inf,-Inf,-Inf
misc/fs_760_2,-Inf,-Inf,-Inf
misc/fs_760_3,-Inf,-Inf,-Inf
misc/fv1,-Inf,-Inf,-Inf
misc/fv2,-Inf,-Inf,-Inf
misc/fv3,Inf,9.92308173829335452026433945766114864e-07,Inf
misc/fxm2-16,3.04770154802852950937409471262119667e-06,6.25768397850128823520965205121952868e-07,4.26348566307282947894836670630071221e-06
misc/fxm2-6,3.24581288678186971618243064826648817e-06,5.93373380259850212731564333932299378e-07,1.92985552935115722394575810492348367e-06
misc/fxm3_6,3.75798821161279652445828984797580960e-02,3.75795569428163880469966800642293327e-02,3.75737502374420973902351588379261761e-02
misc/g3rmt3m3,4.83393006094575030415271184535474607e-06,3.11496811779434188963215911931040610e-06,1.04208444549046447973706356585427298e-03
misc/g7jac010,-Inf,-Inf,-Inf
misc/g7jac010sc,6.40926404232664969516591352417386486e-06,3.52295113073854769865658168601730314e-06,1.27568206472815953096059009426284828e-04
misc/g7jac020,1.51969890280921848962412848303162491e-06,1.06181255375357232884942009167498399e-06,4.95574563615342916316372848765842309e-06
misc/g7jac020sc,6.17557601532451522069784863515143586e-06,2.20076313227578155635294412072199298e-06,1.82112111057292064335099040219523946e-05
misc/gams10a,2.11730436618201546057512184482910758e-06,8.56813161278784483814984069444428523e-07,3.18859798403783242481482222926907013e-05
misc/gams10am,2.86797224959949084760116355918479616e-06,6.57688148889105370318380769782605635e-07,6.86748847401185524555897792450183369e-05
misc/gams30a,4.72829840596899949558078345914191730e-06,8.91014347427685267669697370439200155e-07,2.47548566595242695937164711686537714e-04
misc/gams30am,4.67966345986190151662407872757910904e-06,7.67477285498213439085433999841193769e-07,8.36613994924551002388088982786186191e-06
misc/gams60am,2.50993674762731152736650029998229203e-06,1.32121325124853289171507308616362510e-06,1.46907638634383110547105774967757229e-04
misc/garon1,-Inf,-Inf,-Inf
misc/gas11,4.07917124783053387164287508954358473e-06,1.99570722162015814393008853571916871e-06,6.63006536066834982566975185619193593e-06
misc/ge,1.78025225582705912712661687241733340e-06,1.37874428852849444068676760590653730e-06,1.10024086379366246529420694194334299e-04
misc/gemat1,3.08294162622894533722582571981258536e-06,7.85710058552169782672385144301656849e-07,8.09895665855594416004013374338937936e-06
misc/gemat11,3.49917143845405122918314290004234333e-06,9.97547616022967552127327744948532872e-07,2.01210989908491729015537556049683750e-05
misc/gemat12,3.26866229187770760558373168969131733e-06,1.12210066747100304634107363246406774e-06,4.22789240619421372305461338099393680e-06
misc/gen,5.22894857677582548732313616018705261e-06,1.75304598935038680908045242934991467e-06,1.45497755181574331975327375565754047e-04
misc/gen1,5.22894857677582548732313616018705261e-06,1.75304598935038680908045242934991467e-06,1.45497755181574331975327375565754047e-04
misc/gent113,4.21804611522819461731803246427497841e-06,9.05886740230881144621113682877392287e-07,3.07673676819985570429809767461216847e-06
misc/geom,-Inf,-Inf,-Inf
misc/gr_30_30,Inf,Inf,Inf
misc/gre_1107,4.19832299862839028136594146851757380e-06,2.38838048536785299283638095917825685e-06,4.35195274357815393901514647566932344e-06
misc/gre_115,3.23116453683389295803498789112601436e-06,1.23197025277558719388704636462043315e-06,1.30533097803364234246204598836542975e-05
misc/gre_185,3.36365131407154908263733812373091500e-06,1.12590491960944523024678171414126557e-06,3.66118132288503891913309625077207739e-06
misc/gre_216a,2.72330627185408646003923814407185715e-06,1.20587099704294144572347030204420285e-06,7.03856138585833171958241526188606878e-06
misc/gre_216b,2.09871422383591288726973709974012779e-06,2.97257806794230754349002563836044691e-06,1.30605560845191725310710373662679135e-04
misc/gre_343,3.71898277846344330962325733072822714e-06,1.16474816536749745947178668014182112e-06,6.02598164845993777236695519154292152e-06
misc/gre_512,3.86944696946715665733376220032077257e-06,1.76168966610769638586550780177781991e-06,7.08596179203335098751971837217583760e-06
misc/grid1,3.72428779528118858025778415194837176e-06,1.13049256202475417014860050907666881e-06,4.50528504581173159751028992407735574e-06
misc/grid1_dual,4.29701800361836340535873150089433623e-06,1.26892556512958258476379330105427858e-06,3.17396825880472177892858184243180209e-05
misc/grid2,1.24125974391886421768081564485294257e-05,4.42319136937313533745673962625052918e-06,7.61392555689369984682334500408776743e-04
misc/grid2_dual,8.17017256747066104747505307248259156e-06,4.43115389926499055870228040937595154e-06,7.13789299233550113064455497867326407e-04
misc/hep-th,-Inf,-Inf,-Inf
misc/hor_131,1.41192677829041784869988541797308176e-06,1.74147607441326911922785852403314665e-06,6.89226484524897551162732164687947804e-04
misc/hydr1,-Inf,-Inf,-Inf
misc/hydr1c,-Inf,-Inf,-Inf
misc/ibm32,2.09666418154950933308967794849421603e-06,6.79881468941662708326531715116408533e-07,7.71708881115198373590359770757750196e-06
misc/iiasa,2.97257564166585885345715528185157031e-01,2.07827900079538013086345512334016006e-01,2.07787277923748744079222878444674669e-01
misc/illc1033,3.00078067617334443579673272258073598e-06,2.50715604593800720942094056182259805e-06,4.21396920710884647290503574690026090e-05
misc/illc1850,3.83182950841530124686656206461937903e-06,1.10560849260737753056754758945495562e-06,2.04828451749887603188045948506971853e-05
misc/impcol_a,2.92007450110508368267191266917206437e-06,9.61370210616021870638876806903271750e-07,5.07926066711348334413858579453973609e-05
misc/impcol_b,3.07414304297382762872211978808602255e-06,3.61600253532455141722472532765796084e-06,1.15791839413449042387601100135710355e-04
misc/impcol_c,2.36239816221305447543522800140157556e-06,1.06909019111293046001840509002112744e-06,6.97182215711927231088972451529784664e-06
misc/impcol_d,2.85441190974833418612474946768118973e-06,1.89610452041321087583598473647499861e-06,3.96092409312707578185370324934805992e-05
misc/impcol_e,1.38124023328083207024407345660183049e-06,6.61543601874119139776130677362550029e-07,4.47256920286626796858649285236993794e-05
misc/init_adder1,-Inf,-Inf,-Inf
misc/iprob,-Inf,-Inf,-Inf
misc/jagmesh1,1.16899735311564455207240783662530693e-05,2.07563402808651060069549121158229880e-06,8.89857058677428555127170046102641114e-04
misc/jagmesh2,6.21411876883422048626222570799626825e-06,3.72977673597096372592214583209484002e-06,3.99341650424402832654190348203722918e-03
misc/jagmesh3,6.31353510894189170322283703196463992e-06,1.71441221931933844925673432466291580e-06,1.89766167887019168776628413641635525e-03
misc/jagmesh4,6.96048825981220729772450708892508120e-06,3.33637706736037517930326654067446369e-06,4.18268040107740557373126683947287331e-04
misc/jagmesh5,9.54607028887520257476285606229248179e-06,4.33477787427210953256442568591199758e-06,3.42805810942833655434594255533029115e-03
misc/jagmesh6,1.28057211082623583399331185218220469e-05,8.60020855386437031699778001502300330e-06,1.66119359511364776046063673676585858e-03
misc/jagmesh7,8.66333252006805550837696121340453414e-06,2.69444660132723675855063621814409330e-06,2.87651632735989608160534859969677495e-04
misc/jagmesh8,6.84949078540571874549948163899491215e-06,4.36050851066651116481632991491330488e-06,8.44245049337792887377864461494793386e-04
misc/jagmesh9,5.21470958482252755288134879643489509e-06,5.75550918319837970604347066184870703e-06,8.96087783687956976043475000822993130e-04
misc/jan99jac020,-Inf,-Inf,-Inf
misc/jan99jac020sc,Inf,Inf,3.12840101107906980451089056907939290e+01
misc/jan99jac040,4.22078280210566777847171260932851595e-06,2.19795220946662314409013711867299609e-06,2.69476478817547339045817808221862901e-05
misc/jan99jac040sc,6.69927483626160591654192129723176638e+00,5.50360667007067500042765488475843638e+00,Inf
misc/jazz,1.97553623334576169771336179154294755e-06,1.38109351950438100499534232306494511e-06,6.13570193850517498750053488567093280e-06
misc/jendrec1,3.55727772140817974158237255862624039e-06,1.33936363059529711477713866133431347e-06,6.83878679521770565005025590100428942e-06
misc/jnlbrng1,-Inf,-Inf,-Inf
misc/jpwh_991,7.02285617336108550710391198456618495e-01,7.02285634542041362011233220122678612e-01,7.02283168356415510125554580789410260e-01
misc/karate,1.53666347690198774440003096240979628e-06,1.06647177872312564022685313572250790e-06,1.65094362344491741412243308086071959e-06
misc/kl02,3.25831770323755252094676477714604408e-06,1.22809715498906239216630659935023891e-06,8.04398640513461370062866807577078578e-06
misc/kleemin,4.83186279349207358715537351565181480e-07,4.46316547533482608529982383840172066e-07,6.04402063752499573773674076698579769e-05
misc/klein-b1,1.38108996130624613298111018838456338e-07,1.24907144921660011514291197220257313e-08,3.85304475653579765747506077281324135e-09
misc/klein-b2,2.76847260550621914273587879498728224e-07,1.45670548483615439136618354955651807e-08,5.97161394020350076428855585286679555e-11
misc/kneser_6_2_1,3.90205972768246217938332729772069790e-06,1.47263940037896711681361200869065429e-06,2.75195398706523844084159455604719007e-04
misc/kneser_8_3_1,6.18344265955232267042126627823033792e-06,2.66981643660199318727729973501469233e-06,1.25854637323247323690712832688112649e-04
misc/l30,6.68841769516273921174012408750098613e-06,1.53002761483202062647551517205026997e-05,8.63100917655376613101818153887042495e-01
misc/l9,-Inf,2.06042398068913090240060158952354690e-02,1.00456001537266834919211132741766238e+00
misc/lap_25,8.30329357474768655374138230575119178e-07,3.48025809799351796321718727786666785e-07,2.67558839362703627204177429391644073e-05
misc/large,1.13513010658090872347048499939258908e+00,1.43025106892099168954731448607534460e-01,1.96630114873185484729016858426297453e+00
misc/lasagne-spanishbook,3.40725683448188708286528498121737272e-06,1.63987465239734561786147570088604086e-06,3.77764346204760256096193673724669073e-04
misc/laser,-Inf,-Inf,-Inf
misc/lesmis,2.21196402022595607501496120760718681e-06,1.33962508280336090168832069004653531e-06,4.08373618852016850785997784162174634e-05
misc/lhr01,2.67167070675448869210668924775629410e-06,2.98605468305142711507497063128004281e-06,6.81673439051966175029123542246678996e-06
misc/lhr02,1.87181272596261720744234983733306118e-06,1.84347388346407334071728401305687499e-06,3.01416154484352687078885033631894929e-06
misc/lns_131,4.33866220788643447056766304261232895e-06,1.14251861489484353646311601731629616e-06,5.66612811203532012259608604246479236e-06
misc/lns_3937,2.00035575511201367441308469007596071e-06,1.33962352772171998848974634205186353e-06,4.73296753541394579324677437639295180e-06
misc/lns_511,8.60313027618621998222335591335982414e-06,3.97049262293918193555941473486060232e-06,1.37732491408356388441935856928949347e-05
misc/lnsp3937,2.42098687445209217305134041609911381e-06,2.11635437135988090405694569857026048e-06,1.15841752374160645714450075536095156e-05
misc/lnsp_131,2.22401630596963590216843818754786859e-06,7.66403719393475559506851944691779013e-07,2.63864157357449588346974536201813329e-06
misc/lnsp_511,1.02566508332453479293840882518395570e-05,6.51610049706859226617324876694258229e-06,3.20069567251903157322056270189402475e-05
misc/lock1074,3.87101797634956389219515895265299509e-06,1.41564862042458723533346026713954380e-06,2.83612419117447276218705175084719300e-06
misc/lock2232,3.53865442723679153248021774586172121e-06,1.07893737046279976492571219312302502e-06,1.26788803477731338577541671770465659e-04
misc/lock3491,2.85415940239206542556820675804493176e-06,1.60417224699384285696860567292342334e-06,2.09232001966621462883685209705765136e-04
misc/lock_700,3.49942064387624723584710789040084498e-06,6.66750561438392380280166263719640064e-07,9.59718182021549506490039291670165679e-06
misc/lop163,1.24037803336224127417593925615020770e-06,2.90105164218391278542496597207010853e-06,1.97999987540021825042617775404313563e-05
misc/lp22,2.45287453767051693028527380729050037e-01,2.45285996298804134479014605679536742e-01,2.45284657111648544822906874044318089e-01
misc/lp_25fv47,8.72651317030120065253631374047136804e-01,8.53907754174490278378705536114404576e-02,1.13363928516649099911421893029985634e+00
misc/lp_80bau3b,4.32339923556139550921916098318532321e-01,4.83231013942852335670444212833149820e-01,5.11422452482649239774720370465492202e-01
misc/lp_adlittle,4.55659856608740168071932395859032489e-01,4.12608054119350873121697747278493546e-01,4.82770878774265821853800361291955413e-01
misc/lp_afiro,1.41780027037050404439424609982755715e-06,8.04570695334380260284929629984831414e-07,9.84912992378094832331734057918102259e-06
misc/lp_agg,2.66502081737222238383062103467969920e-06,1.31156725675868856306827872683348803e-06,2.62441335200823116150769600215300239e-05
misc/lp_agg2,4.23106412188612059918947045789135621e-06,2.05028062824012956633988794101489614e-06,5.68332819585604604105005412897080089e-04
misc/lp_agg3,3.37512343121459439512727369304801019e-06,2.20576539396938541698769505173907399e-06,8.56395480718626825516263128546949638e-05
misc/lp_bandm,2.01645409489842990342954758777630965e-06,9.06826630374373886965721860926684637e-07,9.17432405479655117726363329770446685e-05
misc/lp_beaconfd,3.32467881054710911243933404722681584e-06,1.14554118333507391463426166052412066e-06,6.12229881961090766096362527374870521e-06
misc/lp_blend,3.18860342738444981028090136647742578e-06,8.23291227894986942197519599916655859e-07,1.37065225440682452248166747878182469e-05
misc/lp_bnl1,2.62627626895909327224100990968701348e-06,4.50666294189469068085845179105044216e-07,1.42308622939225635582530016407634399e-05
misc/lp_bnl2,8.88962945735165712164882227559615793e+00,5.18153256824361334750988290144677860e+00,Inf
misc/lp_bore3d,2.94837878133362437456271752812982053e-06,7.07188770467711218011081012834972288e-07,1.47819320248243542924331033119902415e-05
misc/lp_brandy,2.68334900817367192768944268146846334e-01,2.64233220341334957754043199610067127e-01,2.71900395421180463613618533057223297e+00
misc/lp_capri,2.92149548792052289109803996150809435e-06,1.02877048870657975899905197382276064e-06,1.43982653427794389852338925152203824e-05
misc/lp_cre_a,8.95313773729426692283305824176617799e-02,8.95317637204973020907020836712067219e-02,1.09653729689979984954441461200469084e-01
misc/lp_cre_c,1.96125788996557008297115911280948522e-06,6.33084034302494226340829245907436572e-02,4.73605890868551695592231282883071947e-06
misc/lp_cycle,4.44754906636450543548840447516185117e-06,1.22121400115094320572658118644596351e-06,5.88732873400674579016368098724681064e-05
misc/lp_czprob,2.66203728823681204601313532281283030e-06,1.78604018781560608191338805045286537e-06,4.04513590895893971256270003985020625e-05
misc/lp_d2q06c,8.87091488247271381815804875034613505e-02,3.85492212433965126077553874089732654e-02,1.53431097903352714531344798235628455e-01
misc/lp_d6cube,2.90623458079973321999024673145910305e-06,8.50174636632010381161644368025633555e-07,2.12290778596319751553223600731065897e-06
misc/lp_degen2,2.90447112908647060946444827828803648e-06,6.19054748795538504446267858596503694e-07,7.27101118116155972906294521599422159e-06
misc/lp_degen3,4.14796457878994055152211306159516623e-06,9.43174537992299272659470807285872840e-07,1.70510693613436427485453970685330058e-05
misc/lp_dfl001,3.32442889039033215740071317379206201e-06,1.58296562307259715760005536851634978e-06,1.05658564763261719198242091422035403e-04
misc/lp_e226,4.20507134658810780202046170831987830e-06,1.07643425188536170894251497730022397e-06,2.85891505633312924705246588551730071e-05
misc/lp_etamacro,-Inf,-Inf,-Inf
misc/lp_fffff800,2.03941119677065101836055101007700503e-06,1.62782747166655286846714416564520727e-06,1.96534110819617273049535626303871662e-05
misc/lp_finnis,5.12455220309095972740055814831596241e-06,8.71552397192296731449536992089821775e-07,3.22376200389632145105072971842613573e-05
misc/lp_fit1d,0.00000000000000000000000000000000000e+00,1.66600046244992866702632796893164837e-08,0.00000000000000000000000000000000000e+00
misc/lp_fit1p,2.60578140861048815979343241337827585e-06,6.35534466924614072354829821174813271e-07,2.33988110340424372615059393435261890e-05
misc/lp_fit2d,0.00000000000000000000000000000000000e+00,1.05367120884711966746162045698009963e-08,0.00000000000000000000000000000000000e+00
misc/lp_fit2p,6.14763732408973967048171199866147724e-06,2.19500192348806922766326563743113450e-06,5.56076094950859488343985772366716196e-05
misc/lp_ganges,3.78800324567029667657109466154385160e-06,1.61098129559687537601009113546318839e-06,2.78139873031233603432908572940214933e-04
misc/lp_gfrd_pnc,5.88604236742083810521741313307633872e-03,6.98080225342058989154052353796420845e-07,9.01930229429791596417061018773869270e-03
misc/lp_greenbea,3.02343145802737042913082766839886740e-06,2.36974154397206000583842549021497652e-06,5.09066087299916414559606055477859901e-04
misc/lp_greenbeb,3.02343145802737042913082766839886740e-06,2.36974154397206000583842549021497652e-06,5.09066087299916414559606055477859901e-04
misc/lp_grow15,3.10271184688332022861326949484596769e-06,1.12139919372680931452864979583383049e-06,4.06866398736761456345917818644110945e-06
misc/lp_grow22,3.10854587335678549066672597697916006e-06,5.05708770566797151566438705268935395e-07,3.01084436644314879374649105345532053e-06
misc/lp_grow7,3.95487671008352486350798232210831242e-06,6.54157467484141105242668549138139302e-07,6.46642318737834219720835672256267805e-06
misc/lp_israel,-Inf,-Inf,-Inf
misc/lp_kb2,1.39814048185678353339089928770032387e-06,7.20592596403623033746114024937987415e-07,3.26472934317171018787223935793726012e-05
misc/lp_ken_07,4.18305757633275478406643344791146290e-06,1.88829497718408732777829603496363181e-06,3.42683976587667084836503031942315128e-04
misc/lp_ken_11,5.13514370920227747366549182020452924e-06,2.16052574682318870818854459898322154e-06,1.41497354743026840310546643114015987e-04
misc/lp_ken_13,3.38569334007900099185542486083614180e-06,2.11863123235592684224685749403541364e-06,4.39374520193525224503919568149448361e-05
misc/lp_lotfi,3.98349851004821871558233058756545950e-07,3.01823495045449535502281155466005968e-07,1.33392352566653299647571356586693960e-07
misc/lp_maros,4.27444634098031730647623682035777077e-01,4.35229588827153135605458013722763413e-01,4.90589330200524494603145161452012360e-01
misc/lp_modszk1,3.06204699149582636908393416467818307e-06,5.91733264517620146161506491029685312e-07,5.54604912101590334730810866799599778e-06
misc/lp_nug05,1.89236949179078061528513022853359117e-06,1.00815678846584663390352412096936522e-06,1.94068547083875871819278437642555213e-04
misc/lp_nug06,5.26651196851562928507015227513226125e-06,9.98521130727757889780030021254545410e-07,1.30320676432095788779000012623310184e-04
misc/lp_nug07,4.49890522189980706823474166901342966e-06,2.73241361854666912528109860052219413e-06,6.34271358753588981535678843534264364e-04
misc/lp_nug08,4.24318210180659859095279155709645318e-06,2.01348027329541448616534016517224200e-06,7.73258461887701674449339760496883241e-05
misc/lp_nug12,1.94065826806775622918276360216240298e-06,2.97240552066057826296021772527749009e-06,8.98727116076474084330756236839993546e-05
misc/lp_nug15,4.46540827319925085868404844637975269e-06,1.19531004877775931495380612361841449e-06,1.28330755761373296952989191202141156e-04
misc/lp_osa_07,1.67916487658528570929090310364371693e-06,1.75064192771338577028603708600570283e-06,3.01450633839661021869684643275656272e-04
misc/lp_pds_02,4.15910807095687601757583790883613598e-06,6.79344599941886537440801561510724027e-07,1.52500942383489277986709832089145572e-04
misc/lp_pds_06,4.05074457524190519319195398597868305e-06,1.54399417492798124524556033709746585e-06,4.26581729299326246832476591653685381e-05
misc/lp_pds_10,2.90802697071787795932469952237348568e-06,6.92477562771935347501522424476924709e-07,4.89363987913764182012555769310036261e-06
misc/lp_perold,5.99295993429858774831020571480025693e-01,5.99832040551174376039439378256014253e-01,7.46689673286015933197200977435923275e-01
misc/lp_pilot,3.30134403379432181180358623162872489e-06,8.18450925909991709049537677143882326e-07,3.59017376809938785149936944734645041e-06
misc/lp_pilot4,2.62592229874296328088253344411216423e-06,8.94218878660048529374212944825525943e-07,2.35307759181094061354802261024065041e-05
misc/lp_pilot87,1.77508047659144153162105841341178105e-03,2.68883582093261232419006519126505566e-03,1.27081498469424518259640463896413903e-01
misc/lp_pilot_ja,-Inf,-Inf,-Inf
misc/lp_pilot_we,-Inf,-Inf,-Inf
misc/lp_pilotnov,-Inf,-Inf,-Inf
misc/lp_qap12,3.41149031202136432489911098564626497e-06,1.82689063388032999189648369495609274e-06,3.62999771332086929575737462667908385e-04
misc/lp_qap15,5.22404345599143029751039562975505558e-06,2.50811744127223840000047821461487285e-06,4.92808727272782016299393524862721638e-04
misc/lp_qap8,4.81163730273966854787725623820805780e-06,9.69450508325978141396246044652988042e-07,1.75533282750447893968349146732359098e-05
misc/lp_recipe,3.02525278672665163519004220350546447e-06,7.69128887796538829516573328661840452e-07,2.60485953391543922147085353672826079e-05
misc/lp_sc105,3.05105617447852476241377535322477678e-06,8.59333546750655199552408466875644097e-07,3.67046791667351425010539157050684642e-05
misc/lp_sc205,2.70870295487934707385809086432724134e-06,4.78393696282064753113034758723923718e-07,1.73913800919618931402158384388808307e-06
misc/lp_sc50a,2.74846770381212511602422301736594439e-06,1.13442512316379800714587721432685515e-06,1.59552285821826014512169519282840355e-06
misc/lp_sc50b,4.01842461406005126752847666361186258e-06,8.96635615124064001557348392314207288e-07,4.89376447231023249267645736927024907e-06
misc/lp_scagr25,1.42864867310204131971012955737913621e-06,5.76722798753440981598182802193645139e-07,2.61226970378219573842812084505328906e-06
misc/lp_scagr7,3.18245840723292423812391480986667420e-06,5.68645024372280308932540980531482096e-07,1.47575534911899154218241183718000796e-05
misc/lp_scfxm1,2.60943937531932168539541618031533837e-06,1.14696829727623177025235769897173701e-06,3.79195649669923790440734490307697468e-05
misc/lp_scfxm2,4.29729772467233027458245754146639511e-06,8.77891178988019448794268426601863169e-07,1.28436377530018748424662788447233546e-05
misc/lp_scfxm3,2.91875206246983037596597940271232776e-06,6.95227547334458163115252944543730674e-07,1.91485080626558359471633682854524174e-05
misc/lp_scorpion,5.97261164541650067671527593833004953e-01,6.10428842742822417278630458361572424e-01,8.00974863992894460148452389500595176e-01
misc/lp_scrs8,3.04481722798565938320695667881274356e-06,7.01533162909327658644574935724574660e-07,1.37085613358402208608603958729667402e-05
misc/lp_scsd1,0.00000000000000000000000000000000000e+00,1.29047840916848574258190549574636644e-08,0.00000000000000000000000000000000000e+00
misc/lp_scsd6,1.01203049711626405768200522677233131e+01,1.59523799701676935698586549554709334e+01,5.76386419249638682389882643561708492e+01
misc/lp_scsd8,2.40088954249104126764118218948860652e+01,2.60673769112615243156838099459578746e+01,4.79666604882787907124043919695268342e+01
misc/lp_sctap1,4.17343773465322474115502690079839353e-06,6.92426954800718393735894403728509276e-07,3.54518009041278235164385855998510386e-06
misc/lp_sctap2,3.22870782518965129969236333544451474e-06,1.04014485634406390159012798117970424e-06,2.60186758184189872306677741038490163e-05
misc/lp_sctap3,4.36629637928619960829542178294338444e-06,9.69656101131691947158286845880284031e-07,1.04687316268580936452047496453356000e-04
misc/lp_share1b,2.74969646716257705314032388747347540e-06,6.58254001779099913791882898515558521e-07,6.48510123603947992533711126894375621e-06
misc/lp_share2b,2.22066922677646939282349067332919114e-06,9.34196913519178379032365499976902261e-07,3.74345252079301447886043310598856108e-05
misc/lp_shell,2.42902344053330463381835439452875585e-06,1.78957362331807747348708049512116733e-06,1.40497199169747522138892407915988687e-05
misc/lp_ship04l,2.28723921122267837164311871647959184e-06,2.84706057324982789399785643642271549e-06,1.10488327345788196409310503817442975e-04
misc/lp_ship04s,3.42132529373769559209242077552555919e-06,1.25900363838419937796413484721348765e-06,3.16974005213283409831843635754600152e-04
misc/lp_ship08l,4.24201930982752045899048806557680693e-06,1.43009611451210223243897950853940720e-06,2.83068339607355334981870787123262559e-04
misc/lp_ship08s,2.35843799672821936843605526573443622e-06,2.09472390239105633825930113534473480e-06,1.44256411393943619488131129913759889e-04
misc/lp_ship12l,2.35047964776748585787501891042668534e-06,2.65911515546200174123288701575935565e-06,6.81223410575194895897874501348019977e-04
misc/lp_ship12s,4.22407031675026108712456218407232151e-06,1.75568364764875481860222214010285316e-06,3.37058226063495408603739967472526581e-04
misc/lp_sierra,1.81400741755581410386171917920795200e-06,1.69936245753214554357072278499526172e-06,1.37917016753632052105945104142048669e-05
misc/lp_stair,3.73363917430278111930585157116524925e-06,5.94471098340798892314009862855812757e-07,8.64358420659498969907138524653520979e-05
misc/lp_standata,5.26480658690792624736036418239182238e-06,2.03896803385260849638624129908015280e-06,4.01691442958281458560852894720110236e-05
misc/lp_standgub,3.37694897288953039284781726801930673e-06,1.13293889672687395673481676119942396e-06,5.00053358378734569635580919899628431e-05
misc/lp_standmps,1.01415056563142281118037858710876102e-05,1.45181398909152416527271166306385244e-06,2.07017641775693936445354835981080715e-05
misc/lp_stocfor1,4.86070544973707772786760674822275019e-06,9.56508360858526676639632418458246945e-07,3.60995045908182269167325687886985154e-05
misc/lp_stocfor2,-Inf,-Inf,-Inf
misc/lp_stocfor3,3.74959786510287328595409209731857652e-06,2.06386809178728742077291196756059770e-06,5.01444268404669637654136923620114863e-05
misc/lp_truss,3.50058343216937748376611990583149285e-05,3.06702444651141671305546173528076574e-03,5.13764483157372022411423950331723809e-01
misc/lp_tuff,3.58435828066138329650809755583944312e-01,3.59120567960678809353692210422504787e-01,3.59315151522089005204787111744096710e-01
misc/lp_vtp_base,4.31828217660739919853573570196077555e-06,1.73874292149865903076207516800446949e-06,2.10239476548526020178926946809908771e-04
misc/lp_wood1p,1.73866551226960572288046956401488403e-06,1.35795886198695707227105702719352090e-06,7.99344900751108519385000579947324915e-06
misc/lp_woodw,3.73476711016707275517100724424397525e-06,1.56916651368811757165361365687076509e-06,3.20094042550185873826819971496858283e-05
misc/lpi_bgdbg1,5.24388284917274523133891156798883632e-06,1.60496019253143359822075876161791240e-06,7.07632737300209802331805966803472377e-05
misc/lpi_bgetam,-Inf,-Inf,-Inf
misc/lpi_bgindy,2.74873561922502931280978443460119058e-06,1.21997072123696179395784012923567360e-06,4.29694065659006451188818966960294996e-05
misc/lpi_bgprtr,1.91245715014168401341137104792565759e-06,8.96541940363927729614933404060715371e-07,3.35242041458605349922157610777991543e-05
misc/lpi_box1,1.76336754703749443956663347128556234e-02,1.76321756229550150018074860620999199e-02,1.76339822818957680264433329764275358e-02
misc/lpi_ceria3d,2.43258168171565379127972227543669729e-06,1.37230700787268119683528637940357630e-06,5.20114534097283189235443554344271511e-05
misc/lpi_chemcom,5.13813274207887801267916120973602008e-02,5.13811227300446911534806602625340980e-02,5.13781982036758053795699069347512061e-02
misc/lpi_cplex1,-Inf,-Inf,-Inf
misc/lpi_cplex2,2.38033513962969750431699658839245650e-02,2.38037517262122002626403677896600879e-02,2.38113942652930842167730815180675381e-02
misc/lpi_ex72a,2.67127816030006920849698772006987874e-06,1.17749899551563064468052311297273349e-06,2.22193757665995154515323535310511418e-05
misc/lpi_ex73a,3.85582441110769745315435357419071480e-06,1.22361415267699319672832308750591238e-06,9.46389340500505916139079663214440227e-06
misc/lpi_forest6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_galenet,5.82896691991271428646639188913107247e-07,3.09724202087920163085852298532645616e-07,2.65578703484685935794659668432571447e-06
misc/lpi_gosh,-Inf,-Inf,-Inf
misc/lpi_gran,2.66593983586288025822862462350580816e-06,9.36376127530883869873794986949308229e-07,3.70566397357232080264088325868409821e-04
misc/lpi_greenbea,1.19043605275095851533284448627260639e-06,2.50580540370569566450956619661624824e-06,2.32248246181856593038066201936586653e-04
misc/lpi_itest2,1.02956833562422294800817070413442394e-06,1.85084895095964629418359427000915066e-07,5.12478170791644926740863130920057811e-06
misc/lpi_itest6,8.38387623547615352305184794348029205e-07,3.80179697606120713586591121702294361e-08,5.42641868947342082493042792495796125e-08
misc/lpi_klein1,2.50435483074642098571468268970491082e-06,1.32419264437627245609860707312650559e-06,9.50905911331686675598894743647872766e-06
misc/lpi_klein2,3.40142361126842429083941896002795457e-06,4.12708607947692605288011967132696252e-07,9.70979835735246504122049391866054960e-06
misc/lpi_klein3,3.57250503477811479947822663604188903e-06,1.52821537742980193546358522074547344e-06,1.03348690528905958771885059157166437e-05
misc/lpi_mondou2,4.61695525377373995125310981523031734e-07,2.81746213252791347991544956333987255e-07,4.69930574871507173756356227894440005e-05
misc/lpi_pang,5.63007670572850773541590256514735164e-06,7.99054221877300262242106875058062018e-07,4.43755093300229766984790785708079757e-05
misc/lpi_pilot4i,2.62592229874296328088253344411216423e-06,8.94218878660048529374212944825525943e-07,2.35307759181094061354802261024065041e-05
misc/lpi_qual,1.17901880059324625673280043668165818e-01,3.04371476852110518950491477967037067e-01,2.33147589842084819850797316512474087e-01
misc/lpi_reactor,4.09922992911580525173165553868154754e-06,7.85632235838662883698933430622760510e-07,9.97072558508317919615717292506214996e-06
misc/lpi_refinery,-Inf,-Inf,-Inf
misc/lpi_vol1,1.17901880059324625673280043668165818e-01,3.04371476852110518950491477967037067e-01,2.33147589842084819850797316512474087e-01
misc/lpi_woodinfe,6.66202762732055677807497226760237328e-07,1.61589688555440635870964316927315956e-07,1.02001549236680854733251351835263681e-05
misc/lpl2,4.17337591774218802281850058513167748e-06,1.53529011894082553000202890513116093e-06,1.09350627584662664024686757873709004e-04
misc/lpl3,4.41315653215502628127394297836799499e-06,2.02752601590138308113351106198634565e-06,7.30263901630948948482068196994909942e-05
misc/lshp1009,6.21411876883422048626222570799626825e-06,3.72977673597096372592214583209484002e-06,3.99341650424402832654190348203722918e-03
misc/lshp1270,5.88390419035567079743191090425845837e-06,2.46792313452492021438201512034644401e-06,1.48827132292791196627283660968818379e-03
misc/lshp1561,9.35047826337347086414629453535892269e-06,4.88625983254955201754867457604535542e-06,9.36526405889857148107504815796964077e-04
misc/lshp1882,4.99314597150687349247867456972336020e-06,4.45286021283121143151539735833577988e-06,5.85399595318189642691639720852732800e-04
misc/lshp2233,-Inf,-Inf,-Inf
misc/lshp2614,-Inf,-Inf,-Inf
misc/lshp3025,-Inf,-Inf,-Inf
misc/lshp3466,-Inf,-Inf,-Inf
misc/lshp_265,8.27659564866139825669017593236047388e-06,1.60166646129738154829118131938026624e-06,1.76368823628725153580051259695660944e-04
misc/lshp_406,2.84550083880005803041993911873743069e-06,2.60417699929855307034779118207878693e-06,3.22802331687733052679747039004753609e-04
misc/lshp_577,7.38239639526358236459046041595917736e-06,2.37918942900726932946281124797799228e-06,7.62945496458897195993492153983230343e-04
misc/lshp_778,8.73468312412602270874750273533304742e-06,4.27122343291004282051536127221536543e-06,8.62224866135958335217818385110191175e-04
misc/lund_a,-Inf,-Inf,-Inf
misc/lund_b,-Inf,-Inf,-Inf
misc/lung1,4.55006215377586423132023879176238514e-06,1.38265769935100199354167341802964309e-06,2.20102387727073357439181103320570905e-04
misc/lutz30-23-b6,2.43326558008529093254056560183842076e-06,6.09950400503366978321860279327121614e-07,4.14573437903732249102972371837967071e-06
misc/m3plates,1.78813925444388525031626562202703429e-07,1.17804022577483124573059464648846073e-08,1.23553901279512328795943129080100077e-08
misc/maayan-Stelzl,5.43934582138866002644876232036343408e-06,1.76382377023272283354786976818839571e-06,5.00293453797131756919583975340389763e-05
misc/maayan-faa,2.84174148724018778874794058037786033e-06,1.27461413431507409841069936150262558e-06,2.98796793649040580783612423747177680e-04
misc/maayan-figeys,3.34425758518573858270218816529901101e-06,1.01752853151026920241932105208681275e-06,5.37640726570695964954842075244723200e-05
misc/maayan-foodweb,1.08462876600719504172383051037564686e-06,9.54602250936088266038371809361941644e-07,8.10057423277549073295594765265539689e-06
misc/maayan-pdzbase,4.74024237988906025233992623433291268e-06,1.36075038635361784767293940734164017e-06,5.33192009960039937197228047618660797e-05
misc/maayan-vidal,3.18715746318814459695115992404757550e-02,3.18718878655000872438141960948502017e-02,3.18843852730707392030426407768872789e-02
misc/mahindas,-Inf,-Inf,-Inf
misc/man_5976,1.54092029660270283670223028304690609e-05,2.75647704041306331235526360761700771e-06,4.56368348193251786085033140489029045e-04
misc/mark3jac140,-Inf,-Inf,-Inf
misc/mbeacxc,2.91261134904404278138948441309753788e-06,1.41855107887359076517421844782914405e-06,5.29665391746939619226008264494568699e-05
misc/mbeaflw,2.80045206690207318514213670750636696e-06,8.14723050100781184665932074109134974e-07,1.00963848484073541125787525566550937e-05
misc/mbeause,4.07995617807491066475650551185493966e-06,8.44695010454436430991011047557269464e-07,9.02091883468549824565897418091931095e-05
misc/mcca,1.17092417259219263036456139364262541e-06,3.84718435511564167931358723664260983e-07,6.76418074056835687377020281444833924e-07
misc/mcfe,1.47354703998562965826190125839881005e-06,1.05829334380438062893399194754248522e-06,1.69085627291587138216961526210511164e-06
misc/meg1,-Inf,-Inf,-Inf
misc/meg4,1.41211403500229784065053904431464431e-04,1.42297887365451040584059311006364915e-04,7.73938027278591648438057801729278487e-04
misc/mesh1e1,2.44999508061387459386115717132724408e-06,1.01725463288392707229938369141573207e-06,3.52955519147084501695598027403229600e-06
misc/mesh1em1,3.03165120786511019436467111567873688e-06,9.91391172480589279837491444256422396e-07,7.16830428434821019007657240543230703e-05
misc/mesh1em6,4.45262085261575012526250277597177396e-06,1.92711487803953722827251808258256685e-06,4.39718183144670543371997895095586221e-06
misc/mesh2e1,1.17166179052160778260568021171139378e-05,3.20924682925345657534729039074457068e-06,9.86834167967619967585613005277041429e-04
misc/mesh2em5,4.46810667606134093542985856045367106e-06,1.54869615542419242510105536328604919e-06,1.25730984784054926292415838732028947e-05
misc/mesh3e1,2.76528437446001718194546273467934168e-06,2.43227812072143856301697230962453504e-06,1.46421256752078926766436987950180519e-05
misc/mesh3em5,-Inf,-Inf,-Inf
misc/mhd3200b,1.31479341362708483663748472406144251e-01,6.75528924985327232380781802921126858e-03,1.34478291149899205851757699599823441e-01
misc/mhd4800b,-Inf,-Inf,-Inf
misc/mhda416,2.75355942741293262755338007182402186e-06,6.10053244488152543324288390005879310e-07,2.49695259152738363467125007871286707e-06
misc/mhdb416,1.11440391190568087007565017644571894e-02,1.10405247842574249966508663663970238e-02,1.10240563360340830573281723978274145e-02
misc/mimo28x28_system,Inf,Inf,Inf
misc/mimo46x46_system,Inf,Inf,1.04907512691399678654950391002886609e+01
misc/mimo8x8_system,Inf,Inf,Inf
misc/minnesota,5.43336321790614966108361466588886658e-06,3.57921250455333374715412708576318067e-06,5.26446895384211992793430712188822335e-04
misc/minsurfo,-Inf,-Inf,-Inf
misc/misc-football,4.96878676413579559409070897257210926e-06,1.38631501154665526950834270583120391e-06,9.33035679967081886482561930797033133e-06
misc/misc-jung-code-dep,4.12456349554483256343568457284522116e-06,2.01074165278058341393859642874077217e-06,2.26874161491199999939477563331249451e-05
misc/misc-lesmis,2.21196402022595607501496120760718681e-06,1.33962508280336090168832069004653531e-06,4.08373618852016850785997784162174634e-05
misc/mk10-b1,0.00000000000000000000000000000000000e+00,1.29047840916848574258190549574636644e-08,0.00000000000000000000000000000000000e+00
misc/mk10-b2,3.74762150621364407402107003496581701e-06,9.26021724378996723001771574937920384e-07,2.99221620323733339794469943329032532e-06
misc/mk10-b3,2.52713023024287296340524556405860708e-06,2.46383842937144838553840793571669874e-06,8.38553845974632866331264046126582739e-06
misc/mk10-b4,0.00000000000000000000000000000000000e+00,1.05367120884711966746162045698009963e-08,0.00000000000000000000000000000000000e+00
misc/mk11-b1,0.00000000000000000000000000000000000e+00,1.29047840916848574258190549574636644e-08,0.00000000000000000000000000000000000e+00
misc/mk11-b2,2.11815580111830680155736185614734735e-06,9.71989728775674633824570233672705430e-07,3.48416255554398358050230074830514082e-06
misc/mk11-b3,4.29806624433966155826787032543380028e-06,1.71765860808843280254986073867089968e-06,9.56612444769975251174594655585242614e-06
misc/mk11-b4,5.10836571724313943409281348019665679e-06,1.50676582293067612375230659934945963e-06,1.86692673734867243353187129273808218e-04
misc/mk11-b4b,3.10661950792490923322652335025219924e-06,8.83384112025176939679122358234681435e-07,2.10618125798950378680284899894742132e-04
misc/mk12-b1,1.63837492287613161798934990559634906e-07,6.19389796270534992822186445231584437e-08,3.16295751292804711386127693379531013e-06
misc/mk12-b2,3.49122857014625059579541812076303435e-06,1.25471647590778134065830849999312336e-06,1.71444541609217024274228459293665317e-05
misc/mk12-b5,1.28956255556758170008507806254286180e-05,2.08466439951037729316001222149173289e-06,1.81462093075859476669415952238790653e-04
misc/mk9-b1,0.00000000000000000000000000000000000e+00,1.82501206819572878520921346556920054e-08,0.00000000000000000000000000000000000e+00
misc/mk9-b2,2.73230617075624860485023476836016653e-06,5.12666181641594147725059599359838695e-07,2.25502828671075325702321038466173018e-06
misc/mk9-b3,3.05896093775320196048314928762237122e-06,1.79985601656577402398340604828431572e-06,1.22612769126931052713384725559164622e-05
misc/model1,3.83047606561773439655691557065798700e-06,7.69733978741129845419835885972124641e-07,1.55296278448777389088180796849746386e-05
misc/model2,2.36666013807923191421952197643694391e-06,7.95764266457287761452948442660783391e-07,5.21310826834743718118792599955116831e-06
misc/model3,-Inf,-Inf,-Inf
misc/model4,8.45970099356515772255294886211445099e-01,7.03962967391954988205121577449808358e-01,4.17096388379377375212447255095001809e-01
misc/model5,5.75982423692202961666938223317324007e-01,1.74180289374918854770358082469222862e-03,2.17069975076240055383010481525801774e+00
misc/model6,2.42372263482798975481672831321529596e-06,5.47491587231945115699456100221655179e-07,1.09833826528964015539515140073022478e-04
misc/model7,2.60429940025898780438396559962480856e-06,3.06081351535654117019756557125658981e-06,4.64673690809834554035351410908614998e-04
misc/model8,3.96034231933339304375567881041138416e-06,1.07344097098768330020461328242560388e-06,3.90284749909183173180131946692584346e-06
misc/model9,2.53767529987123832432804369564101383e-06,1.45552556610449178912901661278869247e-06,6.76619954108637460270338711974209549e-05
misc/moreno_highschool,2.27783508857265983520686950015837866e-06,1.01526328068207960932707362353112958e-06,2.80532680037424694902899788547911090e-06
misc/moreno_lesmis,1.48957380119157663953054110745027589e-06,6.58543776742198141275491815023032348e-07,2.91288746423102789840537616948717054e-06
misc/moreno_mac,2.96576132612659010146477736338565375e-06,1.12225606619126710485315668876419286e-06,5.23286955923283062813523768276230573e-05
misc/moreno_names,5.48085164112354841676873378906331817e-06,1.27979344585878279059342324448914930e-06,4.20423559750809409447189035444333996e-05
misc/moreno_oz,5.29523931720508355393117955837141940e-06,1.42151393084544712058633890340086324e-06,1.38589381120052787660290017533199636e-05
misc/moreno_propro,2.19770049085217425843211796714951046e-02,2.19735178775793606283607238971357055e-02,2.19185214339297918375523111363076229e-02
misc/moreno_sampson,7.57780130385539594602497033440227355e-07,3.76437242285320972431586441558545318e-07,3.47345272255071631183162699558555627e-05
misc/msc00726,-Inf,-Inf,-Inf
misc/msc01050,-Inf,-Inf,-Inf
misc/msc01440,-Inf,-Inf,-Inf
misc/msc04515,-Inf,-Inf,-Inf
misc/n2c6-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n2c6-b10,0.00000000000000000000000000000000000e+00,1.66600046244992866702632796893164837e-08,0.00000000000000000000000000000000000e+00
misc/n2c6-b2,5.82108903980327350777541065719972990e-07,2.77532670263227201905539881426770680e-07,6.90091286195965738152006587061733924e-07
misc/n2c6-b3,2.38275085768902685141828738331867445e-06,9.27295757240643648787172478440052295e-07,4.64788831252163950437759131416847568e-06
misc/n2c6-b4,4.68310392373784974684272952026229393e-06,1.74713439349328994323577255643365314e-06,2.68297449980514752486019323854134609e-05
misc/n2c6-b5,2.08154062645670853777144680046194752e-06,1.71930598679199795387670929247949915e-06,8.78672238861537413738885901133542775e-06
misc/n2c6-b6,3.04991779557511042644048502019372341e-06,9.03634533334259804005924518277811276e-07,3.06728449479942710989171996065273164e-06
misc/n2c6-b7,2.58876488841166036563724174139594729e-06,8.91564051303543762825348946321561673e-07,2.89298599250719981340531957173281395e-06
misc/n2c6-b8,3.82421895706527137911541427080562383e-06,1.23754709061195306156555928677670759e-06,4.23796213734069451532717086527506818e-05
misc/n2c6-b9,5.73053767411788221676827353008843280e-06,1.13251836426638766567151532857416979e-06,1.00148143437892319770813149272963718e-05
misc/n3c4-b1,0.00000000000000000000000000000000000e+00,2.10734240984377715848536817219222560e-08,0.00000000000000000000000000000000000e+00
misc/n3c4-b2,1.57720843587756237031284766244099859e-07,7.67586980384779817602343560623186319e-09,1.84602990982132033198622244953219216e-09
misc/n3c4-b3,5.51961789541584261818963136997162163e-07,1.17008792454888989205719703478666524e-07,2.48307959085991902089462390135004927e-07
misc/n3c4-b4,1.19209282445354457087579157062530716e-07,7.45058056916825264723452114454184757e-09,7.45058056916825264723452114454184757e-09
misc/n3c5-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c5-b2,1.13110929112551892703507115985887666e-06,1.50826363505672256081347582827504311e-07,8.79407657598653300132823623594970450e-07
misc/n3c5-b3,3.02827386095600441560502194979203805e-06,7.08204241806073193524678639018311998e-07,6.48064394550300496084065223184341459e-06
misc/n3c5-b4,2.20749055321550789107308828403232435e-06,9.04751582135326717498354098277668000e-07,9.53163008757086817631149399093726242e-06
misc/n3c5-b5,3.91333540435117745932487165411217021e-06,4.58355433470358869492791094717566243e-07,1.25827761449136216637676776093503364e-06
misc/n3c5-b6,7.78776645714206239940764968776928808e-07,1.39044229317055580275830794066836133e-07,5.57144320946994831067304335481567967e-07
misc/n3c5-b7,1.57181851310229466204034534800580458e-06,5.06386675438477572864337183612507677e-07,2.03484424173106299286535028864662860e-06
misc/n3c6-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c6-b10,1.74808705765057005520038181033764248e-06,1.13517754896915851376904677651387392e-06,1.28087003493671067750591047269646921e-05
misc/n3c6-b11,2.22964260480950442828810539734125877e-06,6.01486053762268842359037976101431633e-07,6.63070739610797390729566428032062067e-06
misc/n3c6-b2,5.82108903980327350777541065719972990e-07,2.77532670263227201905539881426770680e-07,6.90091286195965738152006587061733924e-07
misc/n3c6-b3,2.38275085768902685141828738331867445e-06,9.27295757240643648787172478440052295e-07,4.64788831252163950437759131416847568e-06
misc/n3c6-b4,4.68310392373784974684272952026229393e-06,1.74713439349328994323577255643365314e-06,2.68297449980514752486019323854134609e-05
misc/n3c6-b5,3.36747800451300724814787326970175360e-06,2.04237356397774854176091059376926798e-06,5.35560742055332408228724506420955325e-05
misc/n3c6-b6,7.69726257576154685415141078681996494e-06,1.31822884589109253136313731282156409e-06,2.26225949694797411491116518438735762e-05
misc/n3c6-b7,3.97094556297883640127753504634309498e-06,2.42494032423333620740702119781697392e-06,4.43479631800762471851865990907973358e-04
misc/n3c6-b8,5.71006240402507466373573622713091051e-06,9.55373245289035368219280702676441130e-07,7.20448523418336143132052613707533430e-06
misc/n3c6-b9,3.41182770984159054563001161228303611e-06,1.42227953231534041892536649764627896e-06,7.60861347467966292203959151695393855e-06
misc/n4c5-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n4c5-b10,1.00523073568796666341548099282328683e-06,4.99912053014610343986079331941675708e-07,4.66565094793019027459293586490612489e-06
misc/n4c5-b11,1.06287805517669601455241116866538193e-06,1.11837760802673199459585477053803529e-07,1.71505567669468194798350480522845348e-07
misc/n4c5-b2,5.82108903980327350777541065719972990e-07,2.77532670263227201905539881426770680e-07,6.90091286195965738152006587061733924e-07
misc/n4c5-b3,4.77814016542806701587372787668877580e-06,5.34090242512772968716486196516298563e-07,1.44868632621006355200629500493322878e-05
misc/n4c5-b4,4.83151640027729114121420039537611586e-06,1.07036058191549283168748005410384647e-06,6.14891001006835906985277780926014577e-06
misc/n4c5-b5,3.38303388429762854166175831151100737e-06,1.97911959360504386470014940006954545e-06,1.20571915628597415760805507162375819e-05
misc/n4c5-b6,3.96761976371553651595705154473211828e-06,9.62083374971581175045487586555506195e-07,7.35438187292506844690956428851928717e-06
misc/n4c5-b7,5.18288897070070830568064326807190118e-06,1.79144096594574743971846074138377221e-06,1.82996576985754023745715527272877629e-04
misc/n4c5-b8,4.22264307526848315172673172659996298e-06,1.86818050568780271114151360756882416e-06,4.71635662765546828366831551529372138e-06
misc/n4c5-b9,5.04623566564247501996378101855050955e-06,1.23453023557351277089197260475145750e-06,1.68977603614371094475377063234484748e-05
misc/n4c6-b1,0.00000000000000000000000000000000000e+00,1.66600046244992866702632796893164837e-08,0.00000000000000000000000000000000000e+00
misc/n4c6-b13,4.74758558116937788561680379029236427e-06,2.63638453456293345541843772074746801e-06,1.05811345824162363591250658896510882e-04
misc/n4c6-b14,3.75043479201268807821667986461654162e-06,1.07997211366314679965590769749704119e-06,1.28042443054464742852238855861514994e-05
misc/n4c6-b15,2.87145630453161462004000555760477531e-06,7.35961179682853685452700827352335843e-07,1.47679928959886713910022718887782502e-05
misc/n4c6-b2,1.46040741487157375284749466900199696e-06,3.80346612534168786854871717408089145e-07,1.98679166695097749791299025936477079e-07
misc/n4c6-b3,3.26554321213732038326851314630776627e-06,1.54924361378056276035856468846666825e-06,1.47255332752803554670987383269043309e-05
misc/n4c6-b4,3.51124568794416069929026138983750737e-06,1.07033550561966340156719403965161076e-06,5.96632076427461143971200722828691052e-06
misc/nasa1824,-Inf,-Inf,-Inf
misc/nasa2146,-Inf,-Inf,-Inf
misc/nasa4704,6.30161312904797041662557715981615844e-06,4.48872806055457135969749022595160842e-06,1.67071503708199663238919559491118195e-03
misc/ncvxqp1,2.81878308308155273823860542674589472e-06,1.85884848187048019983138647377350766e-06,5.23224079196694521168145113689908046e-06
misc/ncvxqp9,-Inf,-Inf,-Inf
misc/nemsafm,1.92882771919316928353139923335509304e-01,1.13529574547096201648057003362717430e-06,1.89966930330467773300946725332316206e-06
misc/nemscem,3.80705592743408365000305188749673614e-06,1.17114193074697298419835766471040249e-06,2.07054373705755598703190781274119441e-05
misc/nemspmm1,-Inf,-Inf,-Inf
misc/nemspmm2,5.97979771391535250659041254450618105e-01,4.83910182576737121368672278065124718e-02,1.75128340553172836027639327349418270e+00
misc/net25,2.12690715699308952498298868064161312e-01,2.56941904103545075875850734952066351e-01,2.56927746898580885022718346427109273e-01
misc/netscience,8.47376753337636528758734708340540912e-02,8.47373058438258287994770114160997270e-02,5.39352739361982993550307297141984970e-02
misc/netz4504,1.11770313877352421112883842784080549e-05,2.12995835770986197376936358186102998e-06,5.22887583326773018987232768897303107e-04
misc/netz4504_dual,2.23000128120054762894340643188393483e-06,1.38597340274824061942715256355355082e-06,1.59590836089544976189302015166812291e-04
misc/nl,4.27554614646193539865290304063585765e-06,9.70150129028015330641090227991081615e-07,9.65993235712755443034307084513778734e-06
misc/nnc1374,5.61705976571944952962212302476391020e-06,4.14653416772397635045466902998402431e-06,1.89784359217300558798564876535255361e-04
misc/nnc261,2.01350328869561439510896358638487538e-06,1.24438984051145477597550119494083086e-06,1.51180932921780032418669289829166271e-04
misc/nnc666,6.01633002190871498595396338276086682e-06,4.89136409198524679895657872898933887e-06,2.01350070402906330851390481081085314e-04
misc/nopoly,0.00000000000000000000000000000000000e+00,7.45058056916825264723452114454184757e-09,0.00000000000000000000000000000000000e+00
misc/nopss_11k,Inf,-Inf,Inf
misc/nos1,9.23895434684974201547584066425198971e-01,8.73487581446720714211877664360802637e-01,8.73489580525169704392050665164429699e-01
misc/nos2,1.68797949722737434741626718113926690e-06,6.60658957014096420653838861721445275e-07,5.20957859435841583759342579788536923e-05
misc/nos3,-Inf,-Inf,-Inf
misc/nos4,3.45123287513301824973046831600231365e+01,Inf,Inf
misc/nos5,-Inf,-Inf,-Inf
misc/nos6,-Inf,-Inf,-Inf
misc/nos7,-Inf,-Inf,-Inf
misc/nsic,5.06010976496350046805095748146087570e-06,3.97311659653130190552385372625155783e-06,1.63878192646330377705496084395848977e-04
misc/obstclae,-Inf,-Inf,-Inf
misc/odepa400,3.37648674843668983335894224091824709e-07,4.39278184730852938936711448236886095e-08,5.99263613572084874476857949862899007e-07
misc/odepb400,1.00356156818629357090496861703173848e+00,-Inf,Inf
misc/olm100,3.53155922000043463105553227703245308e-06,4.78025526959606456654062116704960754e-07,1.62611219652497720811702203936454597e-06
misc/olm1000,1.38166351590435921889341595335772487e-04,5.34353072626694659055203786846635043e-06,1.47853935174092663980476020857245207e-05
misc/olm2000,-Inf,-Inf,-Inf
misc/olm500,3.47233860369156062415292611249342220e-05,3.40001526727711677785305301282221993e-06,4.22897401495792719624957029897178798e-05
misc/olm5000,-Inf,-Inf,-Inf
misc/opsahl-openflights,7.30218333203088988300886319245281349e-06,1.59382409159031552347027220919116933e-06,2.25707037632313953498550718302858911e-02
misc/opsahl-powergrid,8.40337386625893185898210374541712460e-06,2.68627620137831618491833186156209130e-06,1.36596472764591589962428865093930912e-03
misc/opsahl-southernwomen,1.11411290674037212139953435928618319e-06,2.76323024409582231141676777805285493e-07,1.07577078804215334700386002961641995e-05
misc/opsahl-ucforum,4.57772257389848507853203995015540201e-06,1.06265310111548235263044359212154409e-06,6.95766120314450738879188206106274840e-05
misc/opsahl-ucsocial,7.72453885539128916933033562730372044e-02,7.72462346224410258805949760580487548e-02,7.72600916319946152229022330612957912e-02
misc/opsahl-usairport,3.05134156121311738168480106647526097e-06,1.48920592601077207112057398442636344e-06,1.74137977192111488393802659504142753e-05
misc/orsirr_1,3.64567385775431162010899232913018759e-06,1.11271097273785656551325619838045892e-06,3.41031654831406584108123023026736868e-06
misc/orsirr_2,2.37335107942246291130696062291885123e-06,1.19006775451532657338473755018361296e-06,7.97445710601609721164195695484566630e-06
misc/orsreg_1,4.08813602649737069261054285326443509e-06,2.75284728648152630204889261658339385e-06,4.95236913366140025315960347149506568e-06
misc/oscil_dcop_01,-Inf,-Inf,-Inf
misc/oscil_dcop_02,-Inf,-Inf,-Inf
misc/oscil_dcop_03,-Inf,-Inf,-Inf
misc/oscil_dcop_04,-Inf,-Inf,-Inf
misc/oscil_dcop_05,-Inf,-Inf,-Inf
misc/oscil_dcop_06,-Inf,-Inf,-Inf
misc/oscil_dcop_07,-Inf,-Inf,-Inf
misc/oscil_dcop_08,-Inf,-Inf,-Inf
misc/oscil_dcop_09,-Inf,-Inf,-Inf
misc/oscil_dcop_10,-Inf,-Inf,-Inf
misc/oscil_dcop_11,-Inf,-Inf,-Inf
misc/oscil_dcop_12,-Inf,-Inf,-Inf
misc/oscil_dcop_13,-Inf,-Inf,-Inf
misc/oscil_dcop_14,-Inf,-Inf,-Inf
misc/oscil_dcop_15,-Inf,-Inf,-Inf
misc/oscil_dcop_16,-Inf,-Inf,-Inf
misc/oscil_dcop_17,-Inf,-Inf,-Inf
misc/oscil_dcop_18,-Inf,-Inf,-Inf
misc/oscil_dcop_19,-Inf,-Inf,-Inf
misc/oscil_dcop_20,-Inf,-Inf,-Inf
misc/oscil_dcop_21,-Inf,-Inf,-Inf
misc/oscil_dcop_22,-Inf,-Inf,-Inf
misc/oscil_dcop_23,-Inf,-Inf,-Inf
misc/oscil_dcop_24,-Inf,-Inf,-Inf
misc/oscil_dcop_25,-Inf,-Inf,-Inf
misc/oscil_dcop_26,-Inf,-Inf,-Inf
misc/oscil_dcop_27,-Inf,-Inf,-Inf
misc/oscil_dcop_28,-Inf,-Inf,-Inf
misc/oscil_dcop_29,-Inf,-Inf,-Inf
misc/oscil_dcop_30,-Inf,-Inf,-Inf
misc/oscil_dcop_31,-Inf,-Inf,-Inf
misc/oscil_dcop_32,-Inf,-Inf,-Inf
misc/oscil_dcop_33,-Inf,-Inf,-Inf
misc/oscil_dcop_34,-Inf,-Inf,-Inf
misc/oscil_dcop_35,-Inf,-Inf,-Inf
misc/oscil_dcop_36,-Inf,-Inf,-Inf
misc/oscil_dcop_37,-Inf,-Inf,-Inf
misc/oscil_dcop_38,-Inf,-Inf,-Inf
misc/oscil_dcop_39,-Inf,-Inf,-Inf
misc/oscil_dcop_40,-Inf,-Inf,-Inf
misc/oscil_dcop_41,-Inf,-Inf,-Inf
misc/oscil_dcop_42,-Inf,-Inf,-Inf
misc/oscil_dcop_43,-Inf,-Inf,-Inf
misc/oscil_dcop_44,-Inf,-Inf,-Inf
misc/oscil_dcop_45,-Inf,-Inf,-Inf
misc/oscil_dcop_46,-Inf,-Inf,-Inf
misc/oscil_dcop_47,-Inf,-Inf,-Inf
misc/oscil_dcop_48,-Inf,-Inf,-Inf
misc/oscil_dcop_49,-Inf,-Inf,-Inf
misc/oscil_dcop_50,-Inf,-Inf,-Inf
misc/oscil_dcop_51,-Inf,-Inf,-Inf
misc/oscil_dcop_52,-Inf,-Inf,-Inf
misc/oscil_dcop_53,-Inf,-Inf,-Inf
misc/oscil_dcop_54,-Inf,-Inf,-Inf
misc/oscil_dcop_55,-Inf,-Inf,-Inf
misc/oscil_dcop_56,-Inf,-Inf,-Inf
misc/oscil_dcop_57,-Inf,-Inf,-Inf
misc/oscil_trans_01,-Inf,-Inf,-Inf
misc/p0033,3.86100742834012700422550841747758763e-07,3.53799817472048359645853464014369104e-08,4.51477663494974456340811007872668573e-08
misc/p0040,2.52881098601809389937036336690848444e-07,2.79793858269965813264285709488079932e-07,8.19597395408717293988837965309450532e-07
misc/p010,2.18058102450558360842863240084393720e-01,2.77301268299931041362825432600868070e-01,2.30219926713133063021325044200702623e-01
misc/p0201,1.37678246899896465516983372970191151e-06,7.56489505815617507250534707929265316e-07,2.21604900684742203609115492167097876e-04
misc/p0282,8.71940677055695584010212153932625101e-07,1.04393217412347000018323669786112849e-06,5.17371895515331798258297363617006743e-04
misc/p0291,2.52365422246075151720660981281068199e-06,8.15307761304586920299643463043613107e-07,3.11171291922178973589883935147868139e-06
misc/p05,3.86678314937963018276480809222003515e-01,3.86680933932869379573484300915366225e-01,3.86672105189562809199885240685240188e-01
misc/p0548,3.77154815992014656603436268600703982e-06,6.61885561181664167460550356628251733e-07,3.20697983893359354758478172734868111e-04
misc/p2756,2.50747667456764075829357044503533341e-06,8.63924032105750993227361140521144526e-07,7.21373361376731706381285143938535293e-06
misc/p2p-Gnutella04,6.79567265488228741922814643123585248e-06,2.26864962020767007655883288691045430e-06,1.93945481405409678218247523161493078e-04
misc/p2p-Gnutella05,4.13136266527650132777658034019578751e-06,1.96671748894336475906324149544839101e-06,8.11376356342270299802798142311785371e-04
misc/p2p-Gnutella06,5.09314903285309538798408411806406063e-06,1.13152355904156292877141452220112082e-06,3.12153062150810199441324026053044490e-04
misc/p2p-Gnutella08,2.52049437509846908797860402055543656e-06,1.39662539933087565644684680539240396e-06,7.47311369793506700630052539412834195e-05
misc/p2p-Gnutella09,7.91177268956955644962370701639520246e-02,7.91207029320237078597516806952673252e-02,7.91220782366831531686708075525655234e-02
misc/p2p-Gnutella24,1.07718426319617078074442159577164144e-01,1.07719642579597218283172308922950733e-01,8.84928038187357244024403364776915933e-02
misc/p2p-Gnutella25,5.97982071565149496937836828687514605e-02,5.97972659823554866635383481672447437e-02,5.97676974170102044790281046596036257e-02
misc/p2p-Gnutella30,3.36787817543471505208635984748753010e-02,3.36799654693588694795249107766214170e-02,3.36815569851891762948753992207561503e-02
misc/p6000,6.01927685497317270625661364432620921e-06,1.34606012227597716992425681253126361e-06,2.56763975840232029918158809008002008e-04
misc/pcb1000,4.33704342813155797367594409393018233e-06,1.90797599433394780488033446099424223e-06,4.44017519666533106657006049788846627e-06
misc/pcb3000,2.28354657948086330030589158425214512e-06,2.01080033924225658409994969860198500e-06,7.22636627761206348728594058561624135e-05
misc/pde225,-Inf,-Inf,-Inf
misc/pde2961,-Inf,-Inf,-Inf
misc/pde900,-Inf,-Inf,-Inf
misc/pds10,3.30516480831298698284130364831389197e-02,1.31741201805226636241475941498077866e-02,3.30330017218221488787261154892718128e-02
misc/pesa,Inf,Inf,Inf
misc/petster-friendships-hamster,2.55982799833144944843968569854819988e-02,9.53431027818237611177776512768685826e-07,2.56019559739399212307882853567514770e-02
misc/petster-hamster,1.02677698620993665959232991461759802e-01,6.82910445198851216078504840709267849e-02,7.82636454496041750975308190213633794e-06
misc/pf2177,6.81085560970297636820738045682031381e-06,1.78450025685975471820680139132335638e-06,2.01927711716649933665100247754641555e-04
misc/pgp2,4.12446536103015766650934256470390252e-02,3.36765560030229378558102315958789639e-02,4.75972429017920548752179403369863666e-02
misc/photogrammetry,2.63415472166502858183744802116421014e-06,7.96235573441997004712225928325542257e-07,2.62204971121891674408183477645255715e-06
misc/photogrammetry2,3.27761736082933164035058378780287973e-06,8.46190890173680427235153510342747175e-07,1.26449594734767654977703263134898477e-04
misc/pivtol,3.21234467776661683354742575482240934e-06,2.74255942054744717525323984825726393e-06,2.27425420973063079163024042016950215e-04
misc/plat1919,-Inf,-Inf,-Inf
misc/plat362,-Inf,-Inf,-Inf
misc/plbuckle,-Inf,-Inf,-Inf
misc/plddb,-Inf,-Inf,-Inf
misc/plsk1919,0.00000000000000000000000000000000000e+00,1.29047840916848574258190549574636644e-08,0.00000000000000000000000000000000000e+00
misc/plskz362,0.00000000000000000000000000000000000e+00,1.49011611383365052944690422890836951e-08,0.00000000000000000000000000000000000e+00
misc/pltexpa,9.24197344266856317907343346032254750e-06,3.10165934010445371529788416033697949e-06,9.14690118478395217084539526093541249e-04
misc/poisson2D,-Inf,-Inf,-Inf
misc/polblogs,3.95591442636759965972541041889878669e-06,1.27755839918168825829533160824409785e-06,5.76378381816683428322259346599262496e-05
misc/polbooks,3.67816635086057201182413919242922017e-06,2.57666352940528102866178054986897207e-06,2.75781528483741774766377579591189644e-06
misc/poli,-Inf,-Inf,-Inf
misc/poli3,-Inf,-Inf,-Inf
misc/poli4,-Inf,-Inf,-Inf
misc/poli_large,-Inf,-Inf,-Inf
misc/pores_1,6.84187165996464380739514046620929780e-07,1.94406013347426781687671598322670812e-07,2.76950588086766315246031963671488145e-07
misc/pores_2,3.56403149199466203731044358438066222e-06,1.31954980667156820501802794086961325e-06,4.39681953340167108032684370620407407e-05
misc/pores_3,2.55786963767282305973043005920146577e-06,1.67118545988211607625350018024327294e-06,3.69240359873184024422947830018477387e-06
misc/power,-Inf,-Inf,-Inf
misc/primagaz,1.51911550567898768357339896932208910e-01,1.51911402547378837856823163178331916e-01,1.51911342458699375449136418126257609e-01
misc/problem,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/problem1,Inf,Inf,-Inf
misc/progas,6.33323968252877779259783897740938911e-01,2.20569369613230401120073998160311128e-02,Inf
misc/pwt,1.68398610201768075663415968811768203e-05,3.22660177913618585319718895557416218e-06,1.53773128768224909196150067936666509e-03
misc/qh1484,7.44266701977480005890297393135313960e-07,3.06984697088709794343653319610876069e-07,7.12444024143223601324906941586032631e-07
misc/qh768,2.67500901985771944270805119414068160e-06,6.48619918934176498274509974101049568e-07,1.21839842501322480510017624667830158e-05
misc/qh882,1.63524189155268373687604149623077885e-06,5.51764147120934834974285275503533845e-07,2.74189322575432110576277157776829536e-06
misc/qiulp,4.13022653042617346091033216446763781e-06,1.61701486503270688823424438673020850e-06,1.58278477715209229347677573241130025e-04
misc/qpband,1.16777670735851796269522059986575516e-06,7.59517182425873251155460907735106071e-07,4.09689419787768592634010243152674279e-03
misc/r05,3.86679857778532543384569316116043832e-01,3.86680722592954606072624725627227767e-01,3.86649678368077400338699166332977135e-01
misc/radfr1,1.95391670548457650840052951544708940e-06,8.03971653450707223136940720686639527e-07,2.65372994758061210480227592867860509e-06
misc/radoslaw_email,2.63781395054813356691519102597029642e-06,1.99373905599101802018569026982995737e-06,4.97140514312759519743146829357926811e-05
misc/rail_1357,3.76641722300967245320519788377905969e-06,8.28339570276509990469727983534754839e-06,-Inf
misc/rail_5177,2.93570718988113674067039867159289794e-06,8.80575151732720036021575179303011827e-06,-Inf
misc/rajat01,3.01846085961848419764593696490700898e-06,1.47768307491430940501553155012085280e-06,2.64449074485722522864489525497678931e-04
misc/rajat02,2.46495659645399104125538124357762566e-06,1.55053277528527764378119809388085659e-06,8.62525396365332801842514103619626678e-05
misc/rajat03,-Inf,-Inf,-Inf
misc/rajat04,-Inf,-Inf,-Inf
misc/rajat05,-Inf,-Inf,-Inf
misc/rajat06,2.61707253142248306634320749408840713e-05,8.79062500288673427981051734123372685e-06,2.84499413036846025551499686769768048e-04
misc/rajat07,2.97248149588541434629798256243948765e-05,1.27121208647375779949936875460839415e-05,3.92618539330561521666570894973143195e-04
misc/rajat08,3.45079124625924773745550889257522091e-05,9.09662432502832171856774529646008612e-06,8.89680857797510255822937809795122408e-04
misc/rajat09,4.35630738490674042549668160987032693e-05,2.39968721115152120491005618538335187e-05,-Inf
misc/rajat10,-Inf,-Inf,-Inf
misc/rajat11,-Inf,-Inf,-Inf
misc/rajat12,-Inf,-Inf,-Inf
misc/rajat13,-Inf,-Inf,-Inf
misc/rajat14,-Inf,-Inf,-Inf
misc/rajat19,-Inf,-Inf,-Inf
misc/rbsa480,2.48668201177130530169250812898987668e-06,1.03431761071128141946191396151594493e-06,1.98871949790034167129818259265420141e-06
misc/rbsb480,4.45809358487377745467495369163617449e-06,1.54449491659942476761721336062148771e-06,2.40471726383898325130665380254444498e-05
misc/rdb1250,5.41085444342458564044735911476797306e-06,1.15110247359348224881205101889853179e-06,5.28265222300118722192434251644233251e-06
misc/rdb1250l,3.53202396171907836414813375605062060e-02,3.53201955238817351826009877794722149e-02,3.53193405744134043336366533801817825e-02
misc/rdb200,1.81086077462368995746182600179808133e-06,8.69952408272758812194190504671661010e-07,4.78953761609285850922888004824372861e-06
misc/rdb200l,3.23888915190042968845836339638163975e-01,4.13744767486791773953650593625916334e-01,5.87687183797157047992335349501029421e-01
misc/rdb2048,5.96007679839961108772970427820065547e-06,1.48050995394724145150010357938578651e-06,1.01359041546067221572871862542731192e-05
misc/rdb2048_noL,6.27590041251638612654319338766681383e-06,1.24840699975305024842282208442263037e-06,1.77736591959908671708939252928580312e-06
misc/rdb3200l,4.18478527225819316917478385681720372e-06,1.76131587668314093044219036846115894e-06,3.62348230292827316588297716758596762e-05
misc/rdb450,3.26442430922462600994439127508946243e-06,8.08168971711938063315834040807364544e-07,2.85929338132566489772807430654694712e-06
misc/rdb450l,2.20611148516605774228965160710337691e-06,8.86529031767121543018431146600564751e-07,6.96895608939393347962667856223100268e-06
misc/rdb5000,4.18834807711626775535502733891362234e-06,2.51730959861081976140979085656163786e-06,2.79119763516745483035216314269931141e-04
misc/rdb800l,1.70067989085385426527867398434183008e-02,9.05434206060501110871795188424509179e-07,1.70052592829569443465380426855857801e-02
misc/rdb968,4.07364730132526591150486623166287772e-06,1.01853687787985517763855653995208894e-06,7.93956915933138142974266068123289779e-06
misc/reactome,2.67092893474474143252763864543920554e-06,1.77459891951449036784247726345169446e-06,3.91103518563842088974750276544966763e-05
misc/refine,1.73551585788661670489253417744543086e-06,1.10329365545176369391594304545892296e-06,1.66328418302294733440360570510117827e-05
misc/rel3,1.19209282445354457087579157062530716e-07,6.45239208189797899305642376578374934e-09,2.72367624753288964967419256279276029e-34
misc/rel4,1.36143035364838052770138678567971948e-07,1.55723098384261931062806309618427019e-08,1.59347430006081672413328671740738084e-09
misc/rel5,3.66535753609070463332048763187461423e-07,1.48806657177422952146002569028746436e-07,4.17250591629806507981960384456764247e-07
misc/rel6,1.44167790290445990881935573905322274e-06,9.51300542527384762114728546800091281e-07,6.44749867352382953454709951709819202e-06
misc/rel7,3.29958495384632561698423153415471161e-06,7.35703734398907659297215199531475892e-07,1.91536472174958988419848868356546422e-05
misc/relat3,3.72760711874144936644901651100152382e-07,1.70714246708788095760248852335593182e-08,4.96705371894674073945779706055447238e-09
misc/relat4,2.82250532493437201567668286673185359e-07,6.44960926426184910116636922237785394e-08,3.75362336901593853614808796796636145e-06
misc/relat5,9.17673569817845898726269763459778442e-07,7.20558099598354509303842953895878701e-07,1.08590948060099002248849339545785510e-05
misc/relat6,2.69540109982496196472307230584733390e-06,7.67895565318869126873428893639323770e-07,2.05319145147116135395089098855481270e-06
misc/relat7,4.16214606100320897012098235292641419e-06,1.05768120312516851338272021880823350e-06,4.05722617856789641434402842964658001e-05
misc/relat7b,4.16214606100320897012098235292641419e-06,1.05768120312516851338272021880823350e-06,4.05722617856789641434402842964658001e-05
misc/rgg_n_2_15_s0,3.98390461625728430191129476030757849e-06,1.21806175001794131505436352923008262e-06,6.72707824707784322738291370058136512e-05
misc/rkat7_mat5,8.42744511670723425050106582687165421e-07,1.20138200227045535584855491142930651e-06,4.67530089391950943424789853875712613e-06
misc/robot,3.87549509738704514661213528006107410e-05,6.71292355989829377437784082954108133e-05,1.15836499960370434081355960996617449e-02
misc/robot24c1_mat5,2.61026174047175462455515072992105648e-06,1.06600500936308400709705413668091582e-06,1.55000010375079745549028075451495233e-05
misc/robot24c1_mat5_J,1.63676216960487663320253791987278138e-06,9.33586724477763038015739399346644816e-07,8.92119690726508479216801152631221473e-05
misc/rosen1,1.88173422981151844314331130975397224e-06,5.99461382171134025937474627549541228e-07,6.88250180143882862440457995018433855e-06
misc/rosen10,3.92493622888402167974342422929936110e-06,1.39962346672749707315675347972996987e-06,8.66788967250668650961259506061289168e-06
misc/rosen2,2.92942476278141053201351482756648536e-06,1.36021105942956185955067409376437446e-06,6.92932498402660671640458366642355076e-05
misc/rosen7,2.10024674264902522537223781969279769e-06,1.17810445704740616883241749628990151e-06,3.50303137898159906628072848582690077e-05
misc/rosen8,3.34639735978446863587451983707948821e-06,1.09771934985177999427069747176759997e-06,5.19586966445664128297777706829279334e-06
misc/rotor1,1.76071825781526959479247523631142219e-01,5.89778339708739591714179588082781170e-03,2.55969672203734604022048163294966112e+00
misc/rotor2,-Inf,-Inf,-Inf
misc/rw136,2.64308170697479411403812650132737708e-06,6.81530754092498009006770555238193905e-07,6.61298160394213452378803688835839688e-06
misc/rw496,3.48440123500363440068517465354115627e-06,1.17582490385434169110328348439740032e-06,5.08492684025279596101245675369961362e-06
misc/rw5151,3.97910726145378210487894308984132840e-06,4.54987794680516422910577288699929828e-06,1.95399386472740259231061899480831502e-04
misc/saylr1,6.62314696446331300408056831175535441e-01,2.66740145296122760512744659287524624e-02,Inf
misc/saylr3,4.20401187828651276316963108939773940e-01,4.08209325103614291789824109878708341e-01,8.27365102248047660138724492687334317e+00
misc/saylr4,9.64296635585573922161798030795872683e-07,3.96643291742828035131865348274276194e-07,8.86919888965931299220286480088955607e-06
misc/sc205-2r,7.02201513688728124219873063581268549e-06,3.00715975778304666976759773942650664e-06,1.62391167439948825254707455632645699e-04
misc/scagr7-2b,4.16165703835426254937550687793491636e-06,1.20731138384545119798359729119650021e-06,1.06278887073068606676174023763368243e-05
misc/scagr7-2c,2.42657869808111984392534232672722562e-06,7.98893014310325112642752318666207595e-07,1.82358202572954079997101337651812492e-05
misc/scagr7-2r,3.82248491888205177190224927833285333e-06,7.71601606061580421382801652303561833e-07,7.44122883446092708479835641486805628e-06
misc/scfxm1-2b,1.97136352587315274954334135270644188e-06,4.77936767788762288837257214840868698e-07,3.46988209003044262315975564711221409e-05
misc/scrs8-2b,4.53868209101689017329297595096490238e-06,1.07555614844695915802406306348242379e-06,2.87419764014737145653158936563094408e-05
misc/scrs8-2c,4.53868209101689017329297595096490238e-06,1.07555614844695915802406306348242379e-06,2.87419764014737145653158936563094408e-05
misc/scrs8-2r,-Inf,-Inf,-Inf
misc/scsd8-2b,3.63220374071574153812497229545043953e-03,3.71787235654538908871802438770199331e-06,1.32669511026104986663611361186473645e-03
misc/scsd8-2c,3.63220374071574153812497229545043953e-03,3.71787235654538908871802438770199331e-06,1.32669511026104986663611361186473645e-03
misc/sctap1-2b,3.37567611182663530102839792421776882e-06,5.71271000289686505483939396263671661e-06,2.06330163215295555082243055402539602e-04
misc/sctap1-2c,2.96510246139206583250022304713836090e-06,1.14297203694541487482633211963803934e-06,5.31229957888643311091115662818823752e-05
misc/se,7.86872176795593726713890462291522247e-06,5.32508759650448401382213951765919741e-05,9.47417859667795589258958860059071530e-04
misc/seymourl,4.44306322525235001040361754733703222e-06,1.67632433002860451876339741145787390e-06,6.10308447125690885614698050358967960e-05
misc/shar_te2-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/sherman1,4.12798763745768655538199261764871949e-01,4.16774165976882737514277214260338075e-01,8.45477050485206745369047072954443739e+00
misc/sherman2,1.88274131201357928248164411921279774e-06,9.75376829164388677572947411322750493e-07,1.19155662653033737903633714344461335e-05
misc/sherman3,-Inf,-Inf,-Inf
misc/sherman4,-Inf,-Inf,-Inf
misc/sherman5,1.13951386633442239108518525689792063e+02,1.10394574237122484462739485236633096e+02,1.00448941638717950208934661747601684e+02
misc/shermanACa,-Inf,-Inf,-Inf
misc/shermanACd,-Inf,-Inf,-Inf
misc/shl_0,5.12249224090694862671502206692563341e-06,1.44341612247876287611598928508578753e-06,1.77637854684534721756719733318082714e-04
misc/shl_200,3.62042887532268111951472470165174836e-06,1.56463291103536495615510985092494895e-06,2.01805104333946760748866933098907722e-04
misc/shl_400,3.71354103362420109087442622833360698e-06,1.01433770836255764952950914007406576e-06,3.08170193442247028188712637161108557e-05
misc/shock-9,-Inf,-Inf,-Inf
misc/shuttle_eddy,-Inf,-Inf,-Inf
misc/shyy41,-Inf,-Inf,-Inf
misc/sit100,-Inf,-Inf,-Inf
misc/skirt,-Inf,-Inf,-Inf
misc/slptsk,3.84426589505109778257784438417697811e-06,9.48468564047701480242779637435748032e-07,1.54423048998095620451014386028823130e-05
misc/small,2.32232839382075282974988613732854559e-06,7.42176120527967386720993165975578422e-07,1.80548260138138755237115391663498557e-06
misc/sociopatterns-hypertext,1.46828936235009000227732045828573243e-06,6.78813739550689306191922017037513679e-07,1.01396942562454368349293624924882130e-04
misc/sociopatterns-infectious,3.25522574510587372770808297001576081e-06,7.36772340021678351748140518220001128e-07,6.77573493373630045310774682444070184e-05
misc/sphere2,3.58535553425874818318358836575882848e-01,3.58536964649494463282038015463696187e-01,3.58535862490866314136555710290421121e-01
misc/sphere3,5.15887870850706327332495675493454484e-06,2.17084020258735675436127343811316961e-06,3.83839963907731246871905185982469143e-05
misc/spiral,2.33222512538610474199449896990790476e-06,5.76483530613738806836079636205880561e-06,-Inf
misc/sstmodel,3.95093882308309437958043468281502934e-06,1.04971922403996384477299039756961517e-06,2.93484066970902310970250231861025003e-04
misc/steam1,1.34207641883740524170890734151645811e-06,1.50673909179859054823503625569246453e-06,1.21744572005786180343666052012572562e-04
misc/steam2,0.00000000000000000000000000000000000e+00,1.82501206819572878520921346556920054e-08,0.00000000000000000000000000000000000e+00
misc/steam3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/stoch_aircraft,-Inf,-Inf,-Inf
misc/stokes64,-Inf,-Inf,-Inf
misc/stokes64s,-Inf,-Inf,-Inf
misc/stormg2-27,7.60362846224550419026930859495831539e-06,1.70546675866595950920952025393208308e-06,5.77355905886759614174137546011031311e-04
misc/stormg2-8,6.80337812027218764331864209608450572e-06,1.25551687534125133861048712505906698e-06,2.22202490439077848625247997502896076e-05
misc/str_0,2.47128563978871494449455157127612200e-06,6.92341190588943613302347636926057884e-07,1.28055770878650495535711777141852673e-05
misc/str_200,4.23748208277427455559529908951325061e-06,5.64069257903305246315077523799429205e-07,2.97954443912841966801618120654553581e-06
misc/str_400,2.54467615675388791263440644301393609e-06,9.03441484426713642929854249900354532e-07,8.83036592119508110963070841679496819e-06
misc/str_600,3.62395377266172197706160531895202186e-06,1.04265444192240195823303770176107234e-06,5.76299165144821303517026751016691415e-06
misc/struct4,6.51778745196163556600473509271434675e-06,1.61839370061951962470259614838311260e-06,8.26342553581059216309786466818836436e-05
misc/sts4098,-Inf,-Inf,-Inf
misc/stufe,4.10161463321581094139958879376629973e-06,1.85317867676023924050942057901177805e-06,1.07784693340364925287414090232218309e-04
misc/stufe-10,-Inf,-Inf,-Inf
misc/subelj_cora,4.39489060695094304832516539978926925e-06,2.63693836759108719190719557121914391e-06,2.99023179550021117523329174275656706e-04
misc/subelj_euroroad,-Inf,-Inf,-Inf
misc/subelj_jdk,3.03495620072184562026925520051174766e-06,1.05487592909701537546183499724945269e-06,4.83493982025375218707638083610273090e-06
misc/subelj_jung-j,4.47988618761685282323642396048270289e-06,1.36645384571388396815767090797010393e-06,1.29230990434391374830491515922829503e-05
misc/swang1,2.60556311727354068233033327312036382e+01,Inf,2.23309928783676439320121560006635700e+01
misc/swang2,-Inf,-Inf,-Inf
misc/t2d_q4,-Inf,-Inf,-Inf
misc/t2d_q9,-Inf,-Inf,-Inf
misc/t2dal,1.90783983051657582096119744596775145e-06,4.07154923664393065805278767419472009e-06,-Inf
misc/t2dal_a,1.90783983051657582096119744596775145e-06,4.07154923664393065805278767419472009e-06,-Inf
misc/t2dal_bci,1.76645129947768484672651624070823016e-06,5.32323095062123227296708993576499326e-06,-Inf
misc/t2dal_e,1.75257784753053174292472833829728685e+00,1.75257136875270303428594023065156239e+00,-Inf
misc/t3dl_e,1.53132858830158707920711500663792478e+00,1.62385456038059806023576195674584314e-06,-Inf
misc/t520,5.37334637500205104343003703227068786e-06,2.33655640984130569364415786913268382e-06,3.33471618757189163587613509487926175e-05
misc/t60k,-Inf,-Inf,-Inf
misc/tandem_vtx,-Inf,-Inf,-Inf
misc/tech-arenas-jazz,3.88572084872463050684344951149287155e-06,1.17260156884938907568620238420205774e-06,1.35419453750481352700072223384738378e-05
misc/tech-arenas-meta,5.70352903802819845447294560179344691e-06,1.08449724283704079468893969204821975e-06,8.26859962775371731828013403976833412e-05
misc/tech-arenas-pgp,8.87312874916205068229867187938459047e-06,5.23319239583671454994436807194776814e-06,5.10755996727232302563027889870929183e-04
misc/tech-as-22july06,5.84379322508653604202403059758069281e-06,2.09741486664427637424621904163717916e-06,3.00629274570471989020167080184180973e-04
misc/tech-as-735,2.86844727410772149461738155086900584e-06,1.87497007742761614321071714818081026e-06,1.10923375383947488193910314330910395e-04
misc/tech-as-caida,8.24156853335135831508362412423828664e-06,2.88758320723735720392318421623202353e-06,8.34620368863723328531658688358624963e-04
misc/tech-as-caida20071105,7.85558171337027930151768341202757121e-06,5.69496282547128950098784013010923920e-06,2.94209808854049497686089110144550532e-04
misc/ted_B,-Inf,-Inf,-Inf
misc/ted_B_unscaled,-Inf,-Inf,-Inf
misc/testbig,3.71481598000421792070432238434039527e-06,7.92356431028263155448827162690475024e-07,3.23262090508619330065204664647452756e-05
misc/tols1090,1.10390711158939338066993383977925734e-06,7.18682173057998660550249194320802889e-07,2.58839530372412723783648046417016105e-05
misc/tols2000,1.48743577080205285023465696811949907e-06,4.68299394833753218537564958333241077e-07,9.36562034858234073312709583631952996e-06
misc/tols340,1.28197478820321131600783170826761246e-06,7.00744274001427695099497782482193487e-07,3.51140295979656815954788851632475903e-05
misc/tols4000,1.55192294940264835979164352769318476e-06,7.07645929145157351335275530549015481e-07,2.59909400109872893186486680355004728e-05
misc/tols90,1.59658054259871741879099047602884047e-06,2.03404380722952063968631129053630376e-07,2.07255602283242691547324966557870789e-05
misc/tomography,2.00770136767329436771911804840830411e+00,1.48554034910208644899114919508796292e+00,1.27776932265118510483294755543499535e+00
misc/torsion1,-Inf,-Inf,-Inf
misc/tub100,6.46106330620011270954070092106267566e-07,1.73341648530618802301696457722938956e-07,6.26907622158333340775299800951743836e-08
misc/tub1000,3.75158392208265854571938010080004428e-07,2.29979192968779888793648435393507053e-07,1.01767305945268833826135433875338916e-04
misc/tuma1,1.90093115206503844411186121230953814e-05,4.25888343942376871778109670531077757e-06,2.14984955900394590346361893438139265e-04
misc/tuma2,1.83066175665181240954872880239689914e-05,1.90841355065596860527420198023294354e-06,1.02313940987370196441348935091158999e-04
misc/ucidata-gama,1.59303240782664344425714465911154249e-06,2.37885956641526096046534932346027376e-07,3.73178916949519681494596311684838846e-07
misc/ucidata-zachary,2.00329451122012838686082972505331641e-06,2.63692590700258288548694717900536213e-07,2.48253974882425755091175812749064124e-06
misc/uk,3.99136944136694238007661100476243420e-06,2.62135412754421634851307622056165442e-06,6.05588844132962899421195955067833048e-04
misc/ukerbe1,-Inf,-Inf,-Inf
misc/ukerbe1_dual,-Inf,-Inf,-Inf
misc/utm1700b,1.38996308010066418958959318631259616e-06,4.78869109107066595446562640021779064e-07,3.14901839060091555645920457014801832e-06
misc/utm300,1.61898527307229340266891002203250415e-06,9.24859344274344889919505908138123114e-07,8.14968686189125298390144664060270651e-06
misc/utm3060,1.59330288242405181017763020851329809e-06,6.82862268356365637069733412428751022e-07,1.86615043882803368462624894065163881e-06
misc/viscoplastic1,7.86211993320292959356399057982966890e-06,2.48495905225545425954511311821035207e-06,7.86761677338949314944511765198556771e-05
misc/wang1,-Inf,-Inf,-Inf
misc/wang2,-Inf,-Inf,-Inf
misc/watt_1,9.22288713054779983222983033681852750e-07,1.76507271716023029601487632779413126e-06,3.79779575202370277747704594825017662e-02
misc/watt_2,8.64333976726681386912467469604471011e-07,3.00197181115970135978811166077801798e-06,2.41900784175631301767922878251924546e-02
misc/wb-cs-stanford,1.31866193237143088433124548534136856e-02,9.92559394286975549037485764414376099e-03,1.21148155328491697402735111295787771e-02
misc/youtube-groupmemberships,-Inf,-Inf,-Inf
rand/CL-1000-1d7-trial1,2.90318322420374518856478177617029978e-06,1.99802788402228524287834050053344881e-06,9.86937023553172500460889123585967351e-05
rand/CL-1000-1d7-trial2,4.30687368020536936163736891669947262e-06,9.28453152048037805904165840033248915e-07,9.01124823304010744273396747708334154e-06
rand/CL-1000-1d7-trial3,4.05961334712554624401712605246244136e-06,8.25605530931674500082215101226372926e-07,2.48077761240653098598480508097644394e-04
rand/CL-1000-1d8-trial1,4.57597061869745293422990650394239959e-06,1.95514667601777847545249797516113405e-06,7.50106502156657185384270345286576294e-04
rand/CL-1000-1d8-trial2,3.81625503068072478718509840038713902e-06,1.79602310614975077402951828966534737e-06,5.69793194109180529743177243479476422e-04
rand/CL-1000-1d8-trial3,7.11149474216814067201844449530510529e-02,7.11167354327177933332588157262417351e-02,7.11125776917767930083312693650897381e-02
rand/CL-1000-1d9-trial1,2.68421372530953178314694062175073208e-06,7.42057243052791230886134791460294428e-07,3.56446503170178931807004901759453287e-05
rand/CL-1000-1d9-trial2,4.01243094796228766788927813273476639e-06,7.60188940334356520054057833863019789e-07,2.10381099731592686563860054863488465e-05
rand/CL-1000-1d9-trial3,2.78600038603371230024136359854523933e-06,1.98438098066813405949480147055979793e-06,1.03450337002213310886558512120141325e-04
rand/CL-1000-2d0-trial1,3.94085055609184141079510487095340270e-06,1.41779775091405982092859293213176185e-06,2.62548469149267443483102480399537149e-05
rand/CL-1000-2d0-trial2,2.83005154960354505096239581364877364e-06,2.57845066465116429791772683989883335e-06,4.26065661361244108685983640953887377e-05
rand/CL-1000-2d0-trial3,3.99323744701792098441133177027419990e-06,1.81985409137531910456119948603719298e-06,2.30127595968036697384424607391448055e-05
rand/CL-1000-2d1-trial1,2.60132734271634436122092290939823853e-06,1.91117494821410415113039526288142087e-06,2.25141642987078169169299648260568336e-05
rand/CL-1000-2d1-trial2,4.00175059577132899301810752187087457e-06,2.31771959871002754267935915853442677e-06,1.49323601631467369822081958144328673e-04
rand/CL-1000-2d1-trial3,1.21827089724039226994996360553551627e-01,1.21827196666536331749236586688818244e-01,1.21827504843155292084311427951975149e-01
rand/CL-10000-1d7-trial1,1.19054680665933702208759254972599568e-01,1.19055296779392326682967206613071201e-01,1.19049484599567929020986777617460864e-01
rand/CL-10000-1d7-trial2,9.52498556720120672188144979741394691e-02,9.52506173161952015727432406785324126e-02,9.52337963182572882992785452806118196e-02
rand/CL-10000-1d7-trial3,1.60550542760611990059006253009929072e-01,1.96798091474922222244209995928145067e-01,1.60566004497604039830395316688208827e-01
rand/CL-10000-1d8-trial1,7.40214816593047227226658157068255300e-02,1.04745742589165531779989879105384060e-01,7.40268764141009778840353659673076245e-02
rand/CL-10000-1d8-trial2,1.53764538923708024687998555593345274e-01,1.26282684612488016851161503299996849e-01,1.26280857097146961620708134547208734e-01
rand/CL-10000-1d8-trial3,1.12336654567103804995692438090494818e-01,1.12337607823199394544808479147719369e-01,8.54403082121347506475909790261732290e-02
rand/CL-10000-1d9-trial1,8.42385683010412837801989764287908432e-02,1.12738605347114294693078305984633135e-01,8.42350241874077852972470409733981085e-02
rand/CL-10000-1d9-trial2,4.14461060796190922303978854108500793e-02,4.14471651299564978305354801790722284e-02,4.14657304897158763726455557207229521e-02
rand/CL-10000-1d9-trial3,4.79935299876459236263374280549184575e-02,8.27056635063275453894841493697712400e-02,4.79948085175703902065574605507643298e-02
rand/CL-10000-2d0-trial1,3.69801484615188807532080455498332800e-02,3.69807107618381303167695131595628536e-02,3.69757985935147024013990651335908163e-02
rand/CL-10000-2d0-trial2,5.76177925842093864977643523508400496e-02,5.76174263187034553230009769910175211e-02,5.76152591359815239105421821786599238e-02
rand/CL-10000-2d0-trial3,8.81167649222524336307998566409928123e-02,8.81169574904692632435850592451170538e-02,6.82966999428747621608387330859100101e-02
rand/CL-10000-2d1-trial1,3.74331286023052166953232958382025916e-02,3.74345917038269283391119433021282265e-02,3.74355583728965426602332400754699325e-02
rand/CL-10000-2d1-trial2,6.76455611035226287954847519260586438e-02,6.76443638868248170774741992295295573e-02,6.76407847736728404720910424945074267e-02
rand/CL-10000-2d1-trial3,4.47250185660820963033800480214755013e-02,4.47252371133666762993735525076516064e-02,4.47299355901585048395869615753703757e-02
rand/SW-100-3-0d1-trial1,5.37746163881256126879793092343328296e-06,1.72728111181270119893492461233096649e-06,3.18323633168700869346177548332837362e-06
rand/SW-100-3-0d1-trial2,4.88685881421988654628529067715833404e-06,3.03407733908598367510121610114593987e-06,4.16838784386496561543721440230021396e-04
rand/SW-100-3-0d1-trial3,4.75527713056348773498247436095041848e-06,1.29491159523636998112333054331678447e-06,8.27155316602833608974743075126830687e-05
rand/SW-100-3-0d2-trial1,2.99428464016020387430693373370438022e-06,1.45326901997590369849874920208288335e-06,1.90911694732948922569475804292752226e-04
rand/SW-100-3-0d2-trial2,3.03624124692133190026337891506459321e-06,1.74644930803352038971367505941417769e-06,3.50562490859606177391042445981167133e-04
rand/SW-100-3-0d2-trial3,3.14095044652198120392544322659877969e-06,1.34976710261100764166695183405520142e-06,9.24097482148879356269758857235477081e-06
rand/SW-100-3-0d3-trial1,3.80704695124531682263776026143250952e-06,2.04211671048126378453742229018309403e-06,4.91755049406118656110933069187029715e-05
rand/SW-100-3-0d3-trial2,2.35144053318200818396457598842325991e-06,1.13716434435065395592147064362167066e-06,2.43827537399911990432272423806282552e-04
rand/SW-100-3-0d3-trial3,2.77689413748886804053880739244491946e-06,1.80726936003214636719976432305940595e-06,1.78633329019508140161875340049286622e-04
rand/SW-100-4-0d1-trial1,2.67796920797168745490893837931936412e-06,1.84062541638415316445442035452775364e-06,5.90990871291159508805654712895893984e-06
rand/SW-100-4-0d1-trial2,4.28246301199777137273419932830798562e-06,1.79788970211063315717727901719765204e-06,4.75630869460291279575527382189041884e-06
rand/SW-100-4-0d1-trial3,3.27474149411335184249248453184302336e-06,1.21603454163823941052731161358565151e-06,2.83416077463955927697513661081667666e-05
rand/SW-100-4-0d2-trial1,2.80184631271968209617892099932298132e-06,9.69469929010878918442776230586248157e-07,3.48869907972922534601232062013063129e-06
rand/SW-100-4-0d2-trial2,4.17237051083579115533467332660609799e-06,1.21065406514138538872601061894851031e-06,4.05239261354046275362232992506639377e-06
rand/SW-100-4-0d2-trial3,1.48631664400026573467475825560430067e-06,1.19643247101742597694193042850583037e-06,2.01358787720702217368627099390475366e-06
rand/SW-100-4-0d3-trial1,3.52941682957535392786124903711573784e-06,6.40168519292213873195558642603911260e-07,3.99478202724688070469113908047496562e-06
rand/SW-100-4-0d3-trial2,4.33209840862551900481641245357323146e-06,1.44953129828405110879893731048352787e-06,5.70190112131654445848905348775366828e-06
rand/SW-100-4-0d3-trial3,3.37719090768464743483931161486140637e-06,9.50823001772922057554445021149063337e-07,3.76733278603853345640034574637476809e-05
rand/SW-100-5-0d1-trial1,3.23857900612256437106100844332816384e-06,1.31186645965519897358387805090361179e-06,4.54463582637472925833893229242904942e-06
rand/SW-100-5-0d1-trial2,3.09967603482248297644292025828388061e-06,9.05372473436637089217711699910656913e-07,3.25912446700377973663649798142670179e-06
rand/SW-100-5-0d1-trial3,2.30927697892540393380948068285478141e-06,2.12364183323678159500025745219790473e-06,8.06287822173003004716598283365781059e-06
rand/SW-100-5-0d2-trial1,2.08202156724160350084284185648013477e-06,8.86376041648652929458871757592477101e-07,9.16769518536660280707744222767108876e-06
rand/SW-100-5-0d2-trial2,3.87135754512482109640792638528330422e-06,1.07525594543359059411274488316549602e-06,5.77119951292947775232061693237957986e-06
rand/SW-100-5-0d2-trial3,2.73645928224092863902347000374901941e-06,1.97136463312277487329668929967252334e-06,5.96447651495025061003256889221219155e-06
rand/SW-100-5-0d3-trial1,2.02125793441709390806981671932395104e-06,1.12990821121946869598499789885030608e-06,2.68266656468321097220165350739028564e-06
rand/SW-100-5-0d3-trial2,2.37330427389092847514603363427131212e-06,8.55098993734063977076381389484557271e-07,1.53361171834628402067980833661950781e-05
rand/SW-100-5-0d3-trial3,3.67138099505077998684885754578846900e-06,8.51977966704033594075067348497729334e-07,3.94820039874015887950033347322305689e-05
rand/SW-100-6-0d1-trial1,3.13071956095075326625046194579412000e-06,1.13669057438905848620480824548590396e-06,7.49969750258304376579935834970907393e-06
rand/SW-100-6-0d1-trial2,3.34751638041391051328244065698417744e-06,1.49977307555277658080026878107252177e-06,4.63428865562203195456897440750580346e-06
rand/SW-100-6-0d1-trial3,2.86298777546329926654599068923069904e-06,1.14830617366267129627812483661108298e-06,1.27558257701681258656359981779043881e-05
rand/SW-100-6-0d2-trial1,3.00083961498340474844330592025178565e-06,1.13201213978782848243081964673759573e-06,3.50732198924074556754712878911587813e-06
rand/SW-100-6-0d2-trial2,2.35171286573415702738764417138608590e-06,1.13913333100543037717539574177812317e-06,1.23158560329616397150632256377025034e-04
rand/SW-100-6-0d2-trial3,4.56988888939770635681120186949436286e-06,9.81206395985468798663973314577497638e-07,4.89194396696554554932340237239557715e-06
rand/SW-100-6-0d3-trial1,2.78833839388933569644011734873134007e-06,9.44766211757882527282065960755929221e-07,5.92797448472438303516407792485876991e-06
rand/SW-100-6-0d3-trial2,2.54287073782539919682129215406484605e-06,1.25960347497587195791268277678557234e-06,3.00863671191944490802997792828502962e-06
rand/SW-100-6-0d3-trial3,3.95245740526338050625010949333946864e-06,1.01291616891122845774329442257757930e-06,5.31449275866097084216951752887852172e-06
rand/SW-1000-3-0d1-trial1,-Inf,-Inf,-Inf
rand/SW-1000-3-0d1-trial2,-Inf,-Inf,-Inf
rand/SW-1000-3-0d1-trial3,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial1,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial2,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial3,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial1,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial2,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial3,-Inf,-Inf,-Inf
rand/SW-1000-4-0d1-trial1,4.29215710698966836084733371079170126e-06,2.08842090299641483005080209527427144e-06,2.27317113139652550185360911165628563e-04
rand/SW-1000-4-0d1-trial2,3.71351033806550434313120582249484909e-06,1.09879732308328752616737493842545694e-06,2.69944004205075449287354880941958559e-04
rand/SW-1000-4-0d1-trial3,3.64191646169108690436345758035705243e-06,3.11917090092680321857786701997824399e-06,1.18372705575873422634525690627471494e-04
rand/SW-1000-4-0d2-trial1,6.37964716594900885945452911106247079e-06,3.54466246071576758708080874558585713e-06,3.07450038368423473028469676526694985e-04
rand/SW-1000-4-0d2-trial2,3.15076955974208189890008278918984816e-06,2.50850091106268976854048986678583238e-06,1.05379057502338009079699230117732527e-04
rand/SW-1000-4-0d2-trial3,4.42334704393031897643999910446635980e-06,1.96559280475193881332664485869582946e-06,1.23096229708365425249245876941628876e-04
rand/SW-1000-4-0d3-trial1,6.13394845494276462529001273339145283e-06,1.84465516237834278778962336214295350e-06,2.14463134372342065677350715295853779e-04
rand/SW-1000-4-0d3-trial2,3.33815777741402637875045883799097847e-06,1.42943599199392964617756485223813462e-06,6.02248254069440749937798361928218053e-04
rand/SW-1000-4-0d3-trial3,4.37567700764001498336846836744664504e-06,2.55420168621369451544860179708927761e-06,8.55221389824149123555738883270487748e-05
rand/SW-1000-5-0d1-trial1,3.06244148790965003227236510433335852e-06,2.96841833276787635335735431205560988e-06,1.47401155605480546061941620032977405e-04
rand/SW-1000-5-0d1-trial2,4.24488700584813257266827556221202215e-06,8.78416068460058350436127718896749221e-07,1.01508915757139128894510414267687593e-04
rand/SW-1000-5-0d1-trial3,6.02216883218532160717629262229813250e-06,3.38050581422983357433307238797339479e-06,3.50220636436868415912724935071452148e-04
rand/SW-1000-5-0d2-trial1,3.67393764189248125363391204942871077e-06,3.39015163258523533591607686033227609e-06,3.07289028499304126973485413364085972e-04
rand/SW-1000-5-0d2-trial2,3.84420148108406346665785663781461400e-06,2.29880742579360172566615472623540234e-06,1.96578820686568544342734247040240287e-05
rand/SW-1000-5-0d2-trial3,5.01635600760819220683383288203798875e-06,2.98483639308926803348917304528119527e-06,2.03964791642704569753693958498497009e-04
rand/SW-1000-5-0d3-trial1,4.15768130466129147861223954450617539e-06,2.87565116197270851126539866376472300e-06,8.10736687527731859027763827312032223e-05
rand/SW-1000-5-0d3-trial2,4.71258149092032918026972992395130465e-06,1.40369373331065942612927710887432963e-06,6.57517928712244496405597716689579772e-04
rand/SW-1000-5-0d3-trial3,5.83609256178489704874634350971077339e-06,1.90221423154615183202774835888729871e-06,4.46524847387558015971686504598819605e-04
rand/SW-1000-6-0d1-trial1,3.38655152130808878128801189919983865e-06,1.90190768119880356104240676329970974e-06,1.56122657932889969186928312326000360e-04
rand/SW-1000-6-0d1-trial2,4.60860375933864255524717716197983325e-06,1.81805962109913573885552274502528045e-06,6.83518473959263444448392842785164574e-06
rand/SW-1000-6-0d1-trial3,5.92520094059938519301202988756091752e-06,1.02532557002597390908523051277422850e-06,1.47925752743280536105203755645702272e-04
rand/SW-1000-6-0d2-trial1,4.93936202615983834778851998942963116e-06,1.89199500715902800542089763656729136e-06,3.87408240622296958862768113288402297e-04
rand/SW-1000-6-0d2-trial2,3.55094924237805567945414934398651545e-06,1.90964425327446892260231469905805788e-06,1.30772172056285158090752100734861124e-04
rand/SW-1000-6-0d2-trial3,7.61564082406573041964092528787725048e-06,2.80455413322465464200334163334163672e-06,1.44493851421164592591311507285124258e-04
rand/SW-1000-6-0d3-trial1,3.08179848828640126211274702086947944e-06,2.86341826993854993596761023799715097e-06,7.08278631132685909141168349387253110e-04
rand/SW-1000-6-0d3-trial2,3.42263245708764407043211166628206722e-06,1.97330569307189015852062170279376349e-06,9.47191684636194052643929139820790699e-05
rand/SW-1000-6-0d3-trial3,5.11501070374636687535202241605103316e-06,2.84431725614174655311771912084391658e-06,1.60972636705810597825720525984906997e-04
rand/SW-10000-3-0d1-trial1,-Inf,-Inf,-Inf
rand/SW-10000-3-0d1-trial2,-Inf,-Inf,-Inf
rand/SW-10000-3-0d1-trial3,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial1,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial2,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial3,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial1,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial2,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial3,-Inf,-Inf,-Inf
rand/SW-10000-4-0d1-trial1,5.51677833126145580521503104704455729e-06,2.25097151201086113588382654325150002e-06,3.77561003091894058066948080187066558e-04
rand/SW-10000-4-0d1-trial2,1.30311009122973766123255080838675585e-05,4.75490482078393376956249638703587979e-06,5.46723416270078708687058885596298513e-04
rand/SW-10000-4-0d1-trial3,4.98965774455677115922017941423411173e-06,2.21486155325003772089245249551479718e-06,5.79724253062014293144610783542842301e-04
rand/SW-10000-4-0d2-trial1,3.85543054594132799123210101532095410e-06,2.51977203293598603374597636610603698e-06,8.40404480240128789368234684414758272e-04
rand/SW-10000-4-0d2-trial2,5.87208175150880456620042913156297699e-06,2.09110987638313344841709713919638717e-06,7.74347842953693202286419999835122428e-04
rand/SW-10000-4-0d2-trial3,5.52434237152004139046869708172107400e-06,3.42265607632322318494883838625067344e-06,4.42394167452495350758013622107824556e-04
rand/SW-10000-4-0d3-trial1,4.38292111090565563716755432130828959e-06,1.89633014217547110435517667684185419e-06,5.53111150451939330732915217776221798e-04
rand/SW-10000-4-0d3-trial2,9.24307569287595245415504087274702259e-06,4.06556318210398001680568375306424141e-06,7.74970032531173606672951870558005414e-04
rand/SW-10000-4-0d3-trial3,6.84228155080226862531091447297565693e-06,3.86559510176267498573474144598587773e-06,3.47871825119440990624554843809305544e-04
rand/SW-10000-5-0d1-trial1,7.47255384925634011104882278952313024e-06,4.52989166327516439334641926731568161e-06,8.38006621028868336229971979447642238e-04
rand/SW-10000-5-0d1-trial2,5.47123314633733400462419655894306787e-06,7.87649057083660384304804632395086966e-07,2.33973281225164836424797041927630330e-04
rand/SW-10000-5-0d1-trial3,4.27980859112134385645611034233008614e-06,3.02084518141071598743979178734898306e-06,1.86944350673129617680430710869290035e-03
rand/SW-10000-5-0d2-trial1,5.77580578008204791196402923037022332e-06,1.63818777273609409641147746081418912e-06,4.31373658023725634083055152281996601e-04
rand/SW-10000-5-0d2-trial2,4.85387912531085678612927988988504339e-06,3.25025393389829869236759268180450035e-06,3.17138060260736046981537322316715350e-04
rand/SW-10000-5-0d2-trial3,5.45901559537495921284628036364701474e-06,2.46809146791163568459621169398663658e-06,7.08263547606141447349380471627262564e-04
rand/SW-10000-5-0d3-trial1,6.73508902136800276501896844240653676e-06,4.07856063618881224088795428316046635e-06,1.03299196663568285775829645828162531e-03
rand/SW-10000-5-0d3-trial2,6.02207679280803793104066912534410277e-06,2.69943162790654511120358564762273940e-06,4.91578182340360050200562269791878050e-04
rand/SW-10000-5-0d3-trial3,7.88878559636319655124766091063301896e-06,4.53221444104584544989375282590084563e-06,6.24580246432540736134928678111842925e-04
rand/SW-10000-6-0d1-trial1,6.16404796783805843303084783291427856e-06,4.36835893349652556588104316008808528e-06,3.25854493097864356759718998215618675e-04
rand/SW-10000-6-0d1-trial2,5.79223839545207522478085295954986294e-06,4.95162003931912837573256470382621612e-06,5.62013481519160041307592925035718103e-04
rand/SW-10000-6-0d1-trial3,4.57999632293108219397169731149243667e-06,1.89154344370104688036780311795869414e-06,3.84850664104630034888367569004758696e-04
rand/SW-10000-6-0d2-trial1,8.74864579172870359523564597478053138e-06,4.84616043870059244995516744537294075e-06,7.33310345039288735256856529610852218e-04
rand/SW-10000-6-0d2-trial2,-Inf,-Inf,-Inf
rand/SW-10000-6-0d2-trial3,5.63921570638309355443172826316911288e-06,2.12873873947231844544392618683523693e-06,1.88103268307334961492218553205471536e-04
rand/SW-10000-6-0d3-trial1,7.76983870848963702103749233991616879e-06,3.11633949080082066034654012716915757e-06,4.40497067716801824241598053651628660e-04
rand/SW-10000-6-0d3-trial2,6.49668459244354551449304562876369746e-06,1.59260538943116454914735523246551000e-06,6.83807634825252931376736395515420449e-04
rand/SW-10000-6-0d3-trial3,4.90391005103579502325970375128937770e-06,4.06841130826040151397555594214020823e-06,1.81150426182083774393556315863741780e-04
rand/rgg_n_2_15_s0,3.98390461625728430191129476030757849e-06,1.21806175001794131505436352923008262e-06,6.72707824707784322738291370058136512e-05


==> data/eigen_graph_misc_32/eigenvalues_logarithmic_relative_error.sorted.csv <==
percent,Float32,LinearTakum32,Posit32
0.0,1.0e-39,1.0e-39,1.0e-39
0.000554016620498615,1.0e-39,1.0e-39,1.0e-39
0.00110803324099723,1.0e-39,1.0e-39,1.0e-39
0.0016620498614958448,1.0e-39,1.0e-39,1.0e-39
0.00221606648199446,1.0e-39,1.0e-39,1.0e-39
0.002770083102493075,1.0e-39,1.0e-39,1.0e-39
0.0033240997229916896,1.0e-39,1.0e-39,1.0e-39
0.003878116343490305,1.0e-39,1.0e-39,1.0e-39
0.00443213296398892,1.0e-39,1.0e-39,1.0e-39
0.004986149584487534,1.0e-39,1.0e-39,1.0e-39
0.00554016620498615,1.0e-39,1.0e-39,1.0e-39
0.006094182825484765,1.0e-39,1.0e-39,1.0e-39
0.006648199445983379,1.0e-39,1.0e-39,1.0e-39
0.007202216066481994,1.0e-39,1.0e-39,1.0e-39
0.00775623268698061,1.0e-39,1.0e-39,1.0e-39
0.008310249307479225,1.0e-39,6.7276356779749e-11,1.0e-39
0.00886426592797784,1.0e-39,3.725290305400808e-9,1.0e-39
0.009418282548476454,1.0e-39,6.452392081897979e-9,1.0e-39
0.009972299168975069,1.0e-39,7.4505805691682525e-9,1.0e-39
0.010526315789473684,1.0e-39,7.4505805691682525e-9,1.0e-39
0.0110803324099723,1.0e-39,7.4505805691682525e-9,1.0e-39
0.011634349030470914,1.0e-39,7.4505805691682525e-9,1.0e-39
0.01218836565096953,1.0e-39,7.675869803847798e-9,1.0e-39
0.012742382271468145,1.0e-39,1.0536712088471196e-8,1.0e-39
0.013296398891966758,1.0e-39,1.0536712088471196e-8,1.0e-39
0.013850415512465374,1.0e-39,1.0536712088471196e-8,1.0e-39
0.014404432132963989,1.0e-39,1.0536712088471196e-8,1.0e-39
0.014958448753462604,1.0e-39,1.0536712088471196e-8,1.0e-39
0.01551246537396122,1.0e-39,1.0536712088471196e-8,1.0e-39
0.016066481994459834,1.0e-39,1.0536712088471196e-8,1.0e-39
0.01662049861495845,1.0e-39,1.0536712088471196e-8,1.0e-39
0.017174515235457065,1.0e-39,1.0536712088471196e-8,1.0e-39
0.01772853185595568,1.0e-39,1.0536712088471196e-8,1.0e-39
0.018282548476454295,1.0e-39,1.1780402257748312e-8,1.0e-39
0.018836565096952907,1.0e-39,1.2490714492166002e-8,1.0e-39
0.019390581717451522,1.0e-39,1.2904784091684857e-8,1.0e-39
0.019944598337950138,1.0e-39,1.2904784091684857e-8,1.0e-39
0.020498614958448753,1.0e-39,1.2904784091684857e-8,1.0e-39
0.021052631578947368,1.0e-39,1.2904784091684857e-8,1.0e-39
0.021606648199445983,1.0e-39,1.2904784091684857e-8,1.0e-39
0.0221606648199446,1.0e-39,1.2904784091684857e-8,1.0e-39
0.022714681440443214,1.0e-39,1.2904784091684857e-8,1.0e-39
0.02326869806094183,1.0e-39,1.4567054848361545e-8,1.0e-39
0.023822714681440444,1.0e-39,1.4901161138336505e-8,1.0e-39
0.02437673130193906,1.0e-39,1.4901161138336505e-8,1.0e-39
0.024930747922437674,1.0e-39,1.4901161138336505e-8,1.0e-39
0.02548476454293629,1.0e-39,1.4901161138336505e-8,1.0e-39
0.0260387811634349,1.0e-39,1.4901161138336505e-8,1.0e-39
0.026592797783933517,1.0e-39,1.5572309838426194e-8,1.0e-39
0.027146814404432132,1.0e-39,1.6660004624499286e-8,1.0e-39
0.027700831024930747,2.72367624753289e-34,1.6660004624499286e-8,2.72367624753289e-34
0.028254847645429362,4.306510275552249e-34,1.6660004624499286e-8,2.72367624753289e-34
0.028808864265927978,5.710021032711632e-8,1.6660004624499286e-8,5.971613940203501e-11
0.029362880886426593,5.710021032711632e-8,1.7071424670878808e-8,1.5934743000608168e-9
0.029916897506925208,6.79800772711849e-8,1.8250120681957287e-8,1.8460299098213204e-9
0.030470914127423823,1.1920928244535446e-7,1.8250120681957287e-8,3.853044756535798e-9
0.03102493074792244,1.1920928244535446e-7,1.8250120681957287e-8,4.96705371894674e-9
0.031578947368421054,1.3328004464220004e-7,1.9712383309069267e-8,7.4505805691682525e-9
0.03213296398891967,1.3614303536483805e-7,2.107342409843777e-8,1.2355390127951233e-8
0.032686980609418284,1.3810899613062462e-7,2.4710780067608497e-8,1.3938759951990338e-8
0.0332409972299169,1.5239794195141034e-7,3.247632746606902e-8,1.7295990569899703e-8
0.033795013850415515,1.5772084358775624e-7,3.5379981747204834e-8,1.8671940960952507e-8
0.03434903047091413,1.6383749228761316e-7,3.801796976061207e-8,3.079817308820632e-8
0.034903047091412745,1.6858738399498518e-7,4.3927818473085295e-8,3.6372070154815725e-8
0.03545706371191136,1.6858738399498518e-7,5.487695152578772e-8,4.514776634949745e-8
0.036011080332409975,1.7881392544438853e-7,5.76194440122809e-8,5.4264186894734205e-8
0.03656509695290859,2.1903598084296614e-7,6.19389796270535e-8,5.6647842206469245e-8
0.0371191135734072,2.528810986018094e-7,6.449609264261849e-8,6.269076221583334e-8
0.037673130193905814,2.530041093856324e-7,6.669074215791365e-8,7.38153286987931e-8
0.03822714681440443,2.7684726055062193e-7,9.328186369674187e-8,1.333923525666533e-7
0.038781163434903045,2.822505324934372e-7,9.417026891323255e-8,1.3890629688451008e-7
0.03933518005540166,2.984708943989734e-7,1.118377608026732e-7,1.3890629688451008e-7
0.039889196675900275,3.111679484321477e-7,1.1700879245488898e-7,1.715055676694682e-7
0.04044321329639889,3.3764867484366897e-7,1.284482609600484e-7,1.9867916669509776e-7
0.040997229916897505,3.527783616762199e-7,1.3904422931705557e-7,1.9867916669509776e-7
0.04155124653739612,3.665357536090705e-7,1.4148194880527009e-7,2.3724681522790792e-7
0.042105263157894736,3.7101146861887453e-7,1.4880665717742295e-7,2.483079590859919e-7
0.04265927977839335,3.7276071187414493e-7,1.5082636350567226e-7,2.769505880867663e-7
0.043213296398891966,3.7515839220826584e-7,1.5104661721857852e-7,3.290383672329256e-7
0.04376731301939058,3.861007428340127e-7,1.522599990116007e-7,3.731789169495197e-7
0.0443213296398892,3.9834985100482185e-7,1.6158968855544062e-7,4.172505916298065e-7
0.04487534626038781,4.61695525377374e-7,1.652104586429473e-7,5.571443209469949e-7
0.04542936288088643,4.831862793492073e-7,1.672508890920631e-7,5.992636135720848e-7
0.04598337950138504,5.13424327355659e-7,1.676786329902575e-7,6.741209919027652e-7
0.04653739612188366,5.519617895415842e-7,1.676786329902575e-7,6.764180740568357e-7
0.04709141274238227,5.651294257723638e-7,1.733416485306188e-7,6.861981937679834e-7
0.04764542936288089,5.711247527290697e-7,1.8508489509596463e-7,6.900912861959657e-7
0.0481994459833795,5.821089039803274e-7,1.9440601334742678e-7,6.900912861959657e-7
0.04875346260387812,5.821089039803274e-7,1.9586459862354906e-7,6.900912861959657e-7
0.049307479224376734,5.821089039803274e-7,2.0340438072295206e-7,7.124440241432236e-7
0.04986149584487535,5.828966919912715e-7,2.1568953485599466e-7,7.564001567289723e-7
0.050415512465373964,5.960463411725293e-7,2.2997919296877988e-7,7.729549912775176e-7
0.05096952908587258,5.97923575747252e-7,2.378859566415261e-7,8.195973954087173e-7
0.05152354570637119,6.120116038074461e-7,2.533779114372704e-7,8.794076575986533e-7
0.0520775623268698,6.461063306200113e-7,2.5422123162706053e-7,9.291573382574623e-7
0.05263157894736842,6.524231869335069e-7,2.636925907002583e-7,1.0606637149962358e-6
0.05318559556786703,6.528982585727021e-7,2.7632302440958224e-7,1.2582776144913621e-6
0.05373961218836565,6.662027627320557e-7,2.775326702632272e-7,1.4041832538730544e-6
0.054293628808864264,6.841871659964644e-7,2.775326702632272e-7,1.4428965689543108e-6
0.05484764542936288,7.4426670197748e-7,2.775326702632272e-7,1.473333155300989e-6
0.055401662049861494,7.577801303855396e-7,2.797938582699658e-7,1.5107024752069674e-6
0.05595567867036011,7.613172192149455e-7,2.8021081651245963e-7,1.5805158764277653e-6
0.056509695290858725,7.787766457142063e-7,2.8174621325279134e-7,1.5955228582182602e-6
0.05706371191135734,7.937580178658834e-7,3.018234950454495e-7,1.6261121965249772e-6
0.057617728531855955,8.11581896095339e-7,3.069846970887098e-7,1.6406695951213489e-6
0.05817174515235457,8.303293574747686e-7,3.0972420208792016e-7,1.6471462806128027e-6
0.058725761772853186,8.365881080035812e-7,3.212138378437816e-7,1.6509436234449175e-6
0.0592797783933518,8.383876235476154e-7,3.402570266548237e-7,1.6908562729158713e-6
0.059833795013850416,8.427445116707235e-7,3.480258097993518e-7,1.6920109796615454e-6
0.06038781163434903,8.624965703375728e-7,3.5848995792411176e-7,1.7391380091961893e-6
0.060941828254847646,8.643339767266814e-7,3.587143406974137e-7,1.7688459176020345e-6
0.06149584487534626,8.719406770556956e-7,3.7476111356128635e-7,1.7706255483490453e-6
0.06204986149584488,9.110228149364196e-7,3.76437242285321e-7,1.7773659195990868e-6
0.06260387811634349,9.176735698178458e-7,3.8034661253416876e-7,1.7808401407201037e-6
0.06315789473684211,9.2228871305478e-7,3.8034661253416876e-7,1.7985470727676919e-6
0.06371191135734072,9.265090630121834e-7,3.847184355115642e-7,1.8054826013813876e-6
0.06426592797783934,9.64296635585574e-7,3.9664329174282805e-7,1.837120223965975e-6
0.06481994459833795,9.86833821756758e-7,4.02601976933988e-7,1.8421390975082017e-6
0.06537396121883657,9.86833821756758e-7,4.0424509830624036e-7,1.8544540880067901e-6
0.06592797783933518,1.003125948999401e-6,4.127086079476926e-7,1.8661504388280336e-6
0.0664819944598338,1.0052307356879666e-6,4.2351323690100975e-7,1.8996693033046777e-6
0.06703601108033241,1.029568335624223e-6,4.28974855774913e-7,1.9298555293511573e-6
0.06759002770083103,1.062878055176696e-6,4.3346306661197196e-7,1.988719497900342e-6
0.06814404432132964,1.0709948715240105e-6,4.463165475334826e-7,2.011584245841608e-6
0.06869806094182826,1.084628766007195e-6,4.5066629418946904e-7,2.013587877207022e-6
0.06925207756232687,1.1039071115893935e-6,4.579071925082884e-7,2.034844241731063e-6
0.06980609418282549,1.114112906740372e-6,4.5835543347035886e-7,2.0531914514711613e-6
0.0703601108033241,1.1311092911255188e-6,4.58463488879889e-7,2.069750848743753e-6
0.07091412742382272,1.1552166362828291e-6,4.594187043527206e-7,2.1229077859631974e-6
0.07146814404432134,1.1677767073585179e-6,4.674873056743761e-7,2.132042725754678e-6
0.07202216066481995,1.1709241725921926e-6,4.682993948337532e-7,2.147016305883977e-6
0.07257617728531857,1.1904360527509584e-6,4.7022329572179894e-7,2.1944423576216154e-6
0.07313019390581718,1.2321799829293043e-6,4.779367677887622e-7,2.2550282867107533e-6
0.07368421052631578,1.2403780333622413e-6,4.780255269596065e-7,2.400306351914034e-6
0.0742382271468144,1.2415530732029694e-6,4.783936962820648e-7,2.4618907856445404e-6
0.07479224376731301,1.2819747882032112e-6,4.788691091070666e-7,2.4825397488242576e-6
0.07534626038781163,1.3055171553151893e-6,4.823515295145651e-7,2.4969525915273835e-6
0.07590027700831024,1.3420764188374052e-6,4.931344284204563e-7,2.5807852708455532e-6
0.07645429362880886,1.3449890215772656e-6,4.94215878132117e-7,2.606318502460929e-6
0.07700831024930747,1.3561153433023926e-6,4.999120530146103e-7,2.612269703782196e-6
0.07756232686980609,1.3767824689989646e-6,5.057087705667971e-7,2.617050812891514e-6
0.0781163434903047,1.3768204565694736e-6,5.063866754384776e-7,2.6220497112189166e-6
0.07867036011080332,1.381240233280832e-6,5.126661816415941e-7,2.638641573574496e-6
0.07922437673130193,1.3890440475917975e-6,5.34090242512773e-7,2.6537299475806123e-6
0.07977839335180055,1.389963080100664e-6,5.384109452546628e-7,2.6557870348468595e-6
0.08033240997229917,1.3981404818567836e-6,5.420703562099634e-7,2.682666564683211e-6
0.08088642659279778,1.4001485347844474e-6,5.474915872319451e-7,2.7140498300373528e-6
0.0814404432132964,1.4119267782904179e-6,5.517641471209348e-7,2.7159907702381337e-6
0.08199445983379501,1.417800270370504e-6,5.567401908217469e-7,2.7418932257543212e-6
0.08254847645429363,1.4286486731020412e-6,5.640692579033053e-7,2.743522606541492e-6
0.08310249307479224,1.4416779029044599e-6,5.685079507244096e-7,2.757815284837418e-6
0.08365650969529086,1.4604074148715738e-6,5.68568983263517e-7,2.771495842912108e-6
0.08421052631578947,1.4604074148715738e-6,5.686450243722803e-7,2.7906133891227276e-6
0.08476454293628809,1.46828936235009e-6,5.733213759541768e-7,2.8052350334578194e-6
0.0853185595567867,1.4735470399856296e-6,5.76722798753441e-7,2.805326800374247e-6
0.08587257617728532,1.4863166440002656e-6,5.856342553582261e-7,2.8361241911744727e-6
0.08642659279778393,1.4874357708020528e-6,5.858252241378712e-7,2.8363954213625922e-6
0.08698060941828255,1.4895738011915767e-6,5.883371265434971e-7,2.8401150032251393e-6
0.08753462603878116,1.495087097132475e-6,5.917332645176202e-7,2.859293381325665e-6
0.08808864265927978,1.4988030524143296e-6,5.933733802598502e-7,2.8929859925071996e-6
0.0886426592797784,1.5031040356835738e-6,5.944710983407989e-7,2.9128874642310278e-6
0.08919667590027701,1.5065920313205985e-6,5.989070284094179e-7,2.950048419840087e-6
0.08975069252077562,1.508273078165868e-6,5.99461382171134e-7,2.9795444391284195e-6
0.09030470914127424,1.5196989028092185e-6,6.014860537622689e-7,2.9922162032373335e-6
0.09085872576177285,1.5366634769019877e-6,6.019781464778558e-7,3.008636711919445e-6
0.09141274238227147,1.5407856275242272e-6,6.09950400503367e-7,3.010844366443149e-6
0.09196675900277008,1.5519229494026484e-6,6.100532444881525e-7,3.0141615448435268e-6
0.0925207756232687,1.5718185131022947e-6,6.101049476293417e-7,3.0177124962664155e-6
0.09307479224376732,1.5853806968602432e-6,6.109190237214851e-7,3.0490160084345177e-6
0.09362880886426593,1.5930324078266433e-6,6.109190237214851e-7,3.0672844947994273e-6
0.09418282548476455,1.5933028824240517e-6,6.190547487955385e-7,3.07414043487565e-6
0.09473684210526316,1.5965805425987174e-6,6.197151614136894e-7,3.076736768199856e-6
0.09529085872576178,1.5980004680154778e-6,6.248052842017961e-7,3.0978861536494444e-6
0.09584487534626039,1.60400627124485e-6,6.257683978501288e-7,3.11171291922179e-6
0.096398891966759,1.6189852730722933e-6,6.286806270942213e-7,3.1490183906009155e-6
0.09695290858725762,1.6283045760290687e-6,6.291734741649543e-7,3.162957512928047e-6
0.09750692520775624,1.6352418915526838e-6,6.354642066474578e-7,3.1832363316870086e-6
0.09806094182825485,1.6367621696048766e-6,6.35534466924614e-7,3.2227708451943495e-6
0.09861495844875347,1.644878134104351e-6,6.401685192922138e-7,3.240103079908223e-6
0.09916897506925208,1.6791648765852858e-6,6.407766369912319e-7,3.2591244670037797e-6
0.0997229916897507,1.6793289884093762e-6,6.407766369912319e-7,3.410316548314066e-6
0.10027700831024931,1.6830898172522242e-6,6.486199189341765e-7,3.452918380294066e-6
0.10083102493074793,1.6879794972273744e-6,6.541574674841411e-7,3.4841625555439834e-6
0.10138504155124654,1.730586983287108e-6,6.576881488891054e-7,3.4886990797292254e-6
0.10193905817174516,1.7310085139008184e-6,6.582540017790999e-7,3.4924363166275682e-6
0.10249307479224377,1.7355158578866167e-6,6.583316717577305e-7,3.5073219892407457e-6
0.10304709141274238,1.7386655122696057e-6,6.585437767421981e-7,3.529555191470845e-6
0.10360110803324099,1.74808705765057e-6,6.606589570140964e-7,3.5451800904127824e-6
0.1041551246537396,1.7583280439885554e-6,6.615436018741192e-7,3.5651724900231584e-6
0.10470914127423822,1.7583280439885554e-6,6.618855611816642e-7,3.590173768099388e-6
0.10526315789473684,1.7664512994776849e-6,6.638234858577792e-7,3.661181322885039e-6
0.10581717451523545,1.767899005113686e-6,6.646592661234904e-7,3.6924035987318404e-6
0.10637119113573407,1.767899005113686e-6,6.667505614383924e-7,3.7536233690159385e-6
0.10692520775623268,1.7802522558270591e-6,6.788137395506893e-7,3.7853701170331793e-6
0.1074792243767313,1.785035978413006e-6,6.793445999418866e-7,3.811972173782035e-6
0.10803324099722991,1.789070692435009e-6,6.798814689416627e-7,3.833521961268363e-6
0.10858725761772853,1.8005416515347378e-6,6.807407112507664e-7,3.902847499091832e-6
0.10914127423822714,1.81086077462369e-6,6.808892954018365e-7,3.930570277666206e-6
0.10969529085872576,1.8140074175558142e-6,6.81530754092498e-7,3.931963047689943e-6
0.11024930747922437,1.8150600163500696e-6,6.823364742540968e-7,3.967683743565198e-6
0.11080332409972299,1.8574060483659076e-6,6.828622683563656e-7,3.994782027246881e-6
0.1113573407202216,1.85998052970599e-6,6.859936694578758e-7,4.0290446620209195e-6
0.11191135734072022,1.8647250422078362e-6,6.866877162841829e-7,4.052392613540463e-6
0.11246537396121883,1.8718127259626173e-6,6.904609928703991e-7,4.0686639873676144e-6
0.11301939058171745,1.881406520421292e-6,6.923411905889436e-7,4.132653758414509e-6
0.11357340720221606,1.8817342298115184e-6,6.924269548007184e-7,4.145734379037322e-6
0.11412742382271468,1.8827413120135793e-6,6.924775627719354e-7,4.168183135297978e-6
0.1146814404432133,1.8923694917907807e-6,6.948861268904708e-7,4.169644994463734e-6
0.11523545706371191,1.9078398305165758e-6,6.952275473344582e-7,4.188392482866974e-6
0.11578947368421053,1.9078398305165758e-6,6.969669834263185e-7,4.227892406194214e-6
0.11634349030470914,1.912457150141684e-6,6.98080225342059e-7,4.260691501103785e-6
0.11689750692520776,1.9228362050598213e-6,6.99911331380248e-7,4.26348566307283e-6
0.11745152354570637,1.9284885358439526e-6,7.007442740014277e-7,4.275778372658878e-6
0.11800554016620499,1.928786518489454e-6,7.010075955527967e-7,4.278093288327686e-6
0.1185595567867036,1.9330933057862888e-6,7.015331629093277e-7,4.344073378019751e-6
0.11911357340720222,1.9406582680677564e-6,7.071887704677112e-7,4.3519527435781536e-6
0.11966759002770083,1.9539167054845765e-6,7.076459291451574e-7,4.3971818314467056e-6
0.12022160664819945,1.9588010205323675e-6,7.082042418060732e-7,4.406214580016029e-6
0.12077562326869806,1.96125788996557e-6,7.092952986133535e-7,4.440175196665331e-6
0.12132963988919668,1.9672271040898016e-6,7.186821730579987e-7,4.505285045811732e-6
0.12188365650969529,1.971363525873153e-6,7.196017934593433e-7,4.544635826374729e-6
0.12243767313019391,1.975536233345762e-6,7.205580995983545e-7,4.634288655622032e-6
0.12299168975069252,1.983436628313282e-6,7.20592596403623e-7,4.647888312521639e-6
0.12354570637119114,2.000355755112014e-6,7.219654536253855e-7,4.647888312521639e-6
0.12409972299168975,2.0032945112201282e-6,7.252625997575428e-7,4.6656509479301905e-6
0.12465373961218837,2.0051048401665566e-6,7.253658522389525e-7,4.67530089391951e-6
0.12520775623268698,2.0063893271452703e-6,7.32151746449639e-7,4.708205963470534e-6
0.1257617728531856,2.0099069823626776e-6,7.337598679377811e-7,4.7163566276554686e-6
0.12631578947368421,2.0135032886956143e-6,7.3391508548129e-7,4.732967535413946e-6
0.12686980609418283,2.01645409489843e-6,7.357037343989076e-7,4.736058908685517e-6
0.12742382271468145,2.021257934417094e-6,7.359611796828537e-7,4.756308694602913e-6
0.12797783933518006,2.025040731511971e-6,7.359611796828537e-7,4.789537616092858e-6
0.12853185595567868,2.039411196770651e-6,7.367723400216783e-7,4.8349398202537525e-6
0.1290858725761773,2.050893620572725e-6,7.420572430527912e-7,4.891943966965546e-6
0.1296398891966759,2.055492269896869e-6,7.421761205279673e-7,4.8936398791376415e-6
0.13019390581717452,2.0633642797023616e-6,7.469862881808759e-7,4.893764472310232e-6
0.13074792243767314,2.0763817459804706e-6,7.474739481881708e-7,4.907172313591482e-6
0.13130193905817175,2.0763817459804706e-6,7.487714793741904e-7,4.921344928975082e-6
0.13185595567867037,2.0815406264567084e-6,7.487714793741904e-7,4.9523691336614005e-6
0.13240997229916898,2.0820215672416036e-6,7.489374356183054e-7,4.955745636153429e-6
0.1329639889196676,2.0966641815495094e-6,7.507729306739001e-7,5.084926840252796e-6
0.1335180055401662,2.098714223835913e-6,7.556447916415387e-7,5.124781707916449e-6
0.13407202216066483,2.0992483238358913e-6,7.564895058156175e-7,5.1415318436198445e-6
0.13462603878116344,2.100246742649025e-6,7.591954589360405e-7,5.193500035252803e-6
0.13518005540166206,2.109254933078381e-6,7.595171824258733e-7,5.195869664456641e-6
0.13573407202216067,2.1173043661820155e-6,7.601889403343566e-7,5.213108268347437e-6
0.1362880886426593,2.1178246137813215e-6,7.61617041012778e-7,5.2172621413049604e-6
0.1368421052631579,2.1181558011183068e-6,7.617076221853428e-7,5.229515749311609e-6
0.13739612188365652,2.1276960625464645e-6,7.664037193934755e-7,5.232240791966946e-6
0.13795013850415513,2.1276960625464645e-6,7.674772854982135e-7,5.2385565944483625e-6
0.13850415512465375,2.1365702260689123e-6,7.678955653188691e-7,5.282652223001187e-6
0.13905817174515236,2.13965815957234e-6,7.67953246033709e-7,5.3050600560780085e-6
0.13961218836565098,2.1635012585938364e-6,7.685262104117222e-7,5.314492758660971e-6
0.1401662049861496,2.1654819235221556e-6,7.691288877965388e-7,5.320310807404197e-6
0.1407202216066482,2.1823026065479627e-6,7.695382693031768e-7,5.320339450070996e-6
0.14127423822714683,2.1900683654096136e-6,7.697339787411298e-7,5.4499534464515425e-6
0.14182825484764544,2.193793251050428e-6,7.716016060615804e-7,5.546049121015904e-6
0.14238227146814406,2.199579173042003e-6,7.727281165391366e-7,5.644142645612564e-6
0.14293628808864267,2.204563064339287e-6,7.728738240507717e-7,5.653625770474786e-6
0.1434903047091413,2.206111485166058e-6,7.73727318392558e-7,5.66612811203532e-6
0.1440443213296399,2.207490553215508e-6,7.752971219777929e-7,5.701901121316544e-6
0.14459833795013852,2.2093594770643557e-6,7.77966735397674e-7,5.7629916514482134e-6
0.14515235457063713,2.211964020225956e-6,7.83886691856757e-7,5.771199512929478e-6
0.14570637119113575,2.211964020225956e-6,7.856322358386629e-7,5.833995011393567e-6
0.14626038781163436,2.2150535417779465e-6,7.857100585521698e-7,5.833995011393567e-6
0.14681440443213298,2.2160627028632476e-6,7.876490570836603e-7,5.909908712911595e-6
0.14736842105263157,2.2164008539076336e-6,7.923564310282631e-7,5.910199674653687e-6
0.14792243767313018,2.2206692267764693e-6,7.927471938467421e-7,5.9134062238636266e-6
0.1484764542936288,2.224016305969636e-6,7.940126296225358e-7,5.9279744847243834e-6
0.1490304709141274,2.224817017641275e-6,7.957642664572877e-7,5.961733944226164e-6
0.14958448753462603,2.2296426048095045e-6,7.96235573441997e-7,5.96447651495025e-6
0.15013850415512464,2.2300012812005475e-6,7.96484643056395e-7,5.966320764274612e-6
0.15069252077562326,2.2316173985869152e-6,7.988930143103251e-7,5.966320764274612e-6
0.15124653739612187,2.2580875203986244e-6,7.990542218773003e-7,6.015897037232921e-6
0.1518005540166205,2.2591167003311095e-6,7.99627392030038e-7,6.018731960218972e-6
0.1523545706371191,2.264877309450394e-6,8.039716534507072e-7,6.025981648459938e-6
0.15290858725761772,2.274464826269043e-6,8.045706953343802e-7,6.061992377550958e-6
0.15346260387811633,2.2778350885726597e-6,8.060991535606908e-7,6.109151565466851e-6
0.15401662049861495,2.2802096457810317e-6,8.08168971711938e-7,6.122298819610908e-6
0.15457063711911356,2.2835465794808635e-6,8.129184870774186e-7,6.122530046968883e-6
0.15512465373961218,2.2872392112226785e-6,8.147230501007812e-7,6.135701938505175e-6
0.1556786703601108,2.2889904331753044e-6,8.15307761304587e-7,6.148910010068359e-6
0.1562326869806094,2.2940784051328005e-6,8.156280400060947e-7,6.21473964025724e-6
0.15678670360110802,2.309276978925404e-6,8.184509259099917e-7,6.2949029302058035e-6
0.15734072022160664,2.3190931235369737e-6,8.232912278949869e-7,6.30538582980961e-6
0.15789473684210525,2.3223283938207526e-6,8.24710548272847e-7,6.343073788473416e-6
0.15844875346260387,2.325044684845101e-6,8.256055309316745e-7,6.447498673523829e-6
0.15900277008310248,2.3263797970723643e-6,8.287023584244456e-7,6.4664231873783425e-6
0.1595567867036011,2.3322251253861046e-6,8.306926873019767e-7,6.479970420679599e-6
0.16011080332409972,2.3375320354602154e-6,8.338574143920455e-7,6.480643945503005e-6
0.16066481994459833,2.345536710699853e-6,8.418816055213371e-7,6.48510123603948e-6
0.16121883656509695,2.3504796477674857e-6,8.446950104544364e-7,6.4866253784653694e-6
0.16177285318559556,2.3514405331820083e-6,8.461908901736804e-7,6.488514017465072e-6
0.16232686980609418,2.351712865734157e-6,8.467919223311574e-7,6.609437359216105e-6
0.1628808864265928,2.354074776611445e-6,8.477614786847026e-7,6.612981603942135e-6
0.1634349030470914,2.3584379967282196e-6,8.477614786847026e-7,6.63006536066835e-6
0.16398891966759002,2.359731444815089e-6,8.501746366320104e-7,6.630707396107974e-6
0.16454293628808864,2.3623981622130545e-6,8.511653943163875e-7,6.69818162774069e-6
0.16509695290858725,2.362608291631675e-6,8.51721506765062e-7,6.816734390519661e-6
0.16565096952908587,2.366660138079232e-6,8.519779667040336e-7,6.835184739592634e-6
0.16620498614958448,2.3733042738909287e-6,8.522363218844753e-7,6.838786795217705e-6
0.1667590027700831,2.373351079422463e-6,8.533108329944599e-7,6.882501801438829e-6
0.1673130193905817,2.377474577787148e-6,8.55098993734064e-7,6.906388823499384e-6
0.16786703601108033,2.378582468436739e-6,8.568131612787845e-7,6.968956089393934e-6
0.16842105263157894,2.382750857689027e-6,8.57637753332713e-7,6.971822157119272e-6
0.16897506925207756,2.382750857689027e-6,8.593335467506552e-7,6.99428539688047e-6
0.16952908587257617,2.3967150757206315e-6,8.602834216568677e-7,7.029490446872081e-6
0.1700831024930748,2.3981842770980057e-6,8.615595015811889e-7,7.029490446872081e-6
0.1706371191135734,2.3996012637322666e-6,8.616040882988451e-7,7.038561385858331e-6
0.17119113573407202,2.4126964683760247e-6,8.63924032105751e-7,7.085961792033351e-6
0.17174515235457063,2.4145041262237385e-6,8.651699654075785e-7,7.157566968582887e-6
0.17229916897506925,2.420986874452092e-6,8.672454311266906e-7,7.18385376926608e-6
0.17285318559556787,2.4236512553357606e-6,8.699524082727588e-7,7.204485234183361e-6
0.17340720221606648,2.42372263482799e-6,8.715523971922968e-7,7.213733613767317e-6
0.1739612188365651,2.4265786980811197e-6,8.778911789880194e-7,7.221760911682299e-6
0.1745152354570637,2.4290234405333045e-6,8.784160684600583e-7,7.27101118116156e-6
0.17506925207756233,2.4296674732174146e-6,8.794914927559853e-7,7.354381872925068e-6
0.17562326869806094,2.4296674732174146e-6,8.833841120251769e-7,7.370412810119404e-6
0.17617728531855956,2.4308251101980375e-6,8.86376041648653e-7,7.427334740793591e-6
0.17673130193905817,2.4325816817156536e-6,8.865290317671215e-7,7.441228834460927e-6
0.1772853185595568,2.433265580085291e-6,8.904637835126362e-7,7.4480301833683285e-6
0.1778393351800554,2.4374710085123976e-6,8.910143474276852e-7,7.499697502583044e-6
0.17839335180055402,2.4489183337607972e-6,8.915640513035438e-7,7.597964555835399e-6
0.17894736842105263,2.4499950806138746e-6,8.916627470021496e-7,7.608613474679663e-6
0.17950138504155125,2.451443203852143e-6,8.916627470021496e-7,7.714266864147662e-6
0.18005540166204986,2.4531201928522293e-6,8.942188786600485e-7,7.717088811151984e-6
0.18060941828254848,2.4649565964539912e-6,8.942188786600485e-7,7.774584853157732e-6
0.1811634349030471,2.4712856397887148e-6,8.965419403639277e-7,7.826364544960417e-6
0.1817174515235457,2.4741496542202117e-6,8.96635615124064e-7,7.864256463388405e-6
0.18227146814404432,2.4763804045477696e-6,9.034414844267136e-7,7.87169657789725e-6
0.18282548476454294,2.478942301659392e-6,9.036345333342598e-7,7.898052050721092e-6
0.18337950138504155,2.4825309750070483e-6,9.037359960809801e-7,7.939569159331381e-6
0.18393351800554017,2.486682011771305e-6,9.04386546624232e-7,7.974457106016098e-6
0.18448753462603878,2.4875442945355297e-6,9.047515821353268e-7,7.993449007511084e-6
0.1850415512465374,2.504354830746421e-6,9.05372473436637e-7,8.043986405134613e-6
0.18559556786703602,2.5072974868138234e-6,9.054342060605011e-7,8.06287822173003e-6
0.18614958448753463,2.507476674567641e-6,9.058867402308811e-7,8.098956658555944e-6
0.18670360110803325,2.5099367476273116e-6,9.068266303743739e-7,8.100574232775491e-6
0.18725761772853186,2.5111100023792574e-6,9.06893798685675e-7,8.149686861891253e-6
0.18781163434903048,2.5176896817977413e-6,9.080224485349703e-7,8.163289896543422e-6
0.1883656509695291,2.517769728126931e-6,9.081812070785564e-7,8.290475026171478e-6
0.1889196675900277,2.520494375098469e-6,9.098782121388418e-7,8.36613994924551e-6
0.18947368421052632,2.5236542224607514e-6,9.151998407609492e-7,8.38553845974633e-6
0.19002770083102494,2.527130230242873e-6,9.176835778536848e-7,8.667889672506686e-6
0.19058171745152355,2.528996139636701e-6,9.213742902258835e-7,8.673818682639576e-6
0.19113573407202217,2.5376752998712383e-6,9.246134287755813e-7,8.786722388615374e-6
0.19168975069252078,2.542870737825399e-6,9.248593442743449e-7,8.797729549866811e-6
0.1922437673130194,2.544676156753888e-6,9.260217243789967e-7,8.807935755925086e-6
0.192797783933518,2.5474519155729203e-6,9.272957572406436e-7,8.830365921195082e-6
0.19335180055401663,2.5492099909535542e-6,9.272957572406436e-7,8.869198889659314e-6
0.19390581717451524,2.557333966577217e-6,9.282584132368128e-7,8.934163840212267e-6
0.19445983379501386,2.5578696376728232e-6,9.284531520480378e-7,8.99435909259111e-6
0.19501385041551247,2.5804658843872944e-6,9.308988337884985e-7,9.011248233040108e-6
0.1955678670360111,2.584493184435411e-6,9.328213880414218e-7,9.05164793438675e-6
0.1961218836565097,2.585395574154402e-6,9.335867244777631e-7,9.167695185366603e-6
0.19667590027700832,2.5887648884116603e-6,9.341969135191784e-7,9.20226015154966e-6
0.19722991689750694,2.5897280362639177e-6,9.350220328238315e-7,9.240974821488794e-6
0.19778393351800555,2.590250667689516e-6,9.363761275308839e-7,9.289936840024943e-6
0.19833795013850417,2.5975114381077205e-6,9.365933883426547e-7,9.325366783169791e-6
0.19889196675900278,2.6013273427163445e-6,9.37646344587489e-7,9.330356799670818e-6
0.1994459833795014,2.6042994002589877e-6,9.409478847783577e-7,9.36562034858234e-6
0.2,2.6057294533786956e-6,9.409478847783577e-7,9.374241444379049e-6
0.20055401662049863,2.605781408610488e-6,9.426373866968795e-7,9.46389340500506e-6
0.20110803324099724,2.609439375319322e-6,9.431745379922993e-7,9.509059113316867e-6
0.20166204986149586,2.6102617404717545e-6,9.434966385100082e-7,9.531630087570868e-6
0.20221606648199447,2.6138324688307317e-6,9.447662117578825e-7,9.550378914864835e-6
0.2027700831024931,2.6259222987429634e-6,9.484685640477015e-7,9.566124447699753e-6
0.2033240997229917,2.6259222987429634e-6,9.508230017729221e-7,9.597181820215494e-6
0.20387811634349032,2.6262762689590933e-6,9.513005425273848e-7,9.659932357127554e-6
0.20443213296398893,2.628309118750677e-6,9.534310278182376e-7,9.676370486002652e-6
0.20498614958448755,2.6341547216650285e-6,9.546022509360883e-7,9.703724951704802e-6
0.20554016620498616,2.6343020955618293e-6,9.547101973271847e-7,9.709798357352464e-6
0.20609418282548475,2.6378139505481336e-6,9.553732452890354e-7,9.73812841941472e-6
0.20664819944598337,2.643081706974794e-6,9.561437087335447e-7,9.849129923780949e-6
0.20720221606648198,2.648169915133949e-6,9.565083608585267e-7,9.849932648979893e-6
0.2077562326869806,2.6489263274141683e-6,9.597013921139832e-7,9.899532406347598e-6
0.2083102493074792,2.6536989247527756e-6,9.613702106160218e-7,9.934144616829659e-6
0.20886426592797783,2.658211178370689e-6,9.620833749715812e-7,9.950645145969271e-6
0.20941828254847644,2.662037288236812e-6,9.694505083259781e-7,9.962255018781173e-6
0.20997229916897506,2.665020817372222e-6,9.69469929010879e-7,9.97072558508318e-6
0.21052631578947367,2.6659398358628804e-6,9.69656101131692e-7,1.0014041158047967e-5
0.2110803324099723,2.6664651747758567e-6,9.701501290280153e-7,1.0014814343789233e-5
0.2116343490304709,2.6677772912649316e-6,9.712634451672301e-7,1.0096384848407355e-5
0.21218836565096952,2.6709289347447413e-6,9.719897287756746e-7,1.0135904154606721e-5
0.21274238227146813,2.671278160300069e-6,9.753768291643887e-7,1.0200154923668086e-5
0.21329639889196675,2.6716707067544887e-6,9.761633558708793e-7,1.0218452969795229e-5
0.21385041551246536,2.6750090198577195e-6,9.774841281697865e-7,1.0225145485629757e-5
0.21440443213296398,2.6779692079716876e-6,9.77757696237576e-7,1.0281231053048171e-5
0.2149584487534626,2.684213725309532e-6,9.81168227906991e-7,1.0301025216549789e-5
0.2155124653739612,2.6891396282289818e-6,9.812063959854689e-7,1.0312337248416434e-5
0.21606648199445982,2.6914233027666476e-6,9.833210175526834e-7,1.0334869052890596e-5
0.21662049861495844,2.694965338101057e-6,9.869101874692127e-7,1.0516675621842647e-5
0.21717451523545706,2.695401099824962e-6,9.883180490389602e-7,1.062788870730686e-5
0.21772853185595567,2.7008935998723673e-6,9.913911724805892e-7,1.069662319148178e-5
0.21828254847645429,2.7034011985120875e-6,9.923081738293354e-7,1.0757707880421534e-5
0.2188365650969529,2.7044613380663505e-6,9.925973417645068e-7,1.0838627821566694e-5
0.21939058171745152,2.708702954879347e-6,9.960275420675607e-7,1.0859094806009901e-5
0.21994459833795013,2.7099970332985237e-6,9.975476160229676e-7,1.0875628407718155e-5
0.22049861495844875,2.7119559142609577e-6,9.985211307277578e-7,1.089902550844868e-5
0.22105263157894736,2.7203361836542043e-6,1.004489420061419e-6,1.093089215058449e-5
0.22160664819944598,2.7208149384311305e-6,1.0063289010044835e-6,1.1139414869254894e-5
0.2221606648199446,2.7216068760803892e-6,1.0077748732676797e-6,1.1141377336011494e-5
0.2227146814404432,2.7218824503603907e-6,1.0081567884658466e-6,1.130057666931738e-5
0.22326869806094182,2.7233062718540864e-6,1.0129161689112284e-6,1.150112302801162e-5
0.22382271468144044,2.724026725503834e-6,1.0143377083625576e-6,1.1584175237416064e-5
0.22437673130193905,2.7323061707562486e-6,1.0152632806820797e-6,1.1915566265303374e-5
0.22493074792243767,2.734380195361827e-6,1.0172546328839271e-6,1.1963902946481439e-5
0.22548476454293628,2.7347045993972615e-6,1.0175285315102692e-6,1.2042850318913405e-5
0.2260387811634349,2.7364592822409286e-6,1.0185368778798552e-6,1.2057191562859742e-5
0.22659279778393351,2.7484677038121253e-6,1.0194671724894708e-6,1.2093545783382399e-5
0.22714681440443213,2.7487356192250293e-6,1.021723090196974e-6,1.2183984250132248e-5
0.22770083102493074,2.748807296267464e-6,1.0219108948658649e-6,1.2261276912693105e-5
0.22825484764542936,2.749696467162577e-6,1.025325570025974e-6,1.2298085286577808e-5
0.22880886426592797,2.75065893531139e-6,1.0266112886961367e-6,1.2306081354144926e-5
0.2293628808864266,2.7535594274129325e-6,1.0283609853869405e-6,1.231956004300667e-5
0.2299168975069252,2.75602804624607e-6,1.0284424623142971e-6,1.2491006470778506e-5
0.23047091412742382,2.7591380653251254e-6,1.0287704887065797e-6,1.2573098478405492e-5
0.23102493074792244,2.761850204710464e-6,1.0290250923727502e-6,1.2595264807122079e-5
0.23157894736842105,2.7622786556016153e-6,1.0340693077534347e-6,1.2755825770168125e-5
0.23213296398891967,2.765284374460017e-6,1.0343176107112814e-6,1.2804244305446475e-5
0.23268698060941828,2.776894137488868e-6,1.035162710397311e-6,1.2804244305446475e-5
0.2332409972299169,2.7831417320757157e-6,1.0383193338131309e-6,1.2805577087865049e-5
0.2337950138504155,2.7860003860337123e-6,1.0389494295601333e-6,1.2808700349367106e-5
0.23434903047091413,2.787752737135664e-6,1.0401448563440638e-6,1.2843637753001875e-5
0.23490304709141274,2.7883383938893358e-6,1.0418565623399746e-6,1.2875239623706688e-5
0.23545706371191136,2.7896543994549825e-6,1.0419116993319415e-6,1.2923099043439138e-5
0.23601108033240997,2.7897655030827283e-6,1.042654441922402e-6,1.3025263793988497e-5
0.2365650969529086,2.7925351494592175e-6,1.0428106368169178e-6,1.3053309780336423e-5
0.2371191135734072,2.7945072168876702e-6,1.04393217412347e-6,1.3220011011117257e-5
0.23767313019390582,2.795608470034061e-6,1.0466472769638632e-6,1.323927829757047e-5
0.23822714681440443,2.7973445051789686e-6,1.0497192240399638e-6,1.3475364349255887e-5
0.23878116343490305,2.8004520669020732e-6,1.0498785320324777e-6,1.3541945375048135e-5
0.23933518005540166,2.8018463127196823e-6,1.0515162825317971e-6,1.3541945375048135e-5
0.23988919667590028,2.8058327957654264e-6,1.0516981228643166e-6,1.3706522544068246e-5
0.2404432132963989,2.8106467833283064e-6,1.0548759290970154e-6,1.3708561335840221e-5
0.2409972299168975,2.818783083081553e-6,1.055545485951613e-6,1.377324914083564e-5
0.24155124653739612,2.821910226600734e-6,1.0576812031251685e-6,1.3791701675363206e-5
0.24210526315789474,2.826803972988101e-6,1.0576812031251685e-6,1.3842279824134435e-5
0.24265927977839336,2.82864001320804e-6,1.0582933438043806e-6,1.3858938112005278e-5
0.24321329639889197,2.830051549603545e-6,1.0618125537535722e-6,1.3971292498301786e-5
0.24376731301939059,2.8384585957566645e-6,1.062023668451934e-6,1.4049719916974752e-5
0.2443213296398892,2.8417414872401877e-6,1.0626531011154824e-6,1.4230862293922563e-5
0.24487534626038782,2.845500838800058e-6,1.0638627915785988e-6,1.439826534277944e-5
0.24542936288088643,2.849630989916801e-6,1.066005009363084e-6,1.4462595523469427e-5
0.24598337950138505,2.8541594023920653e-6,1.0664717787231256e-6,1.446599850938271e-5
0.24653739612188366,2.854411909748334e-6,1.0676599203747406e-6,1.4486863262100636e-5
0.24709141274238228,2.8596917304113346e-6,1.0690901911129304e-6,1.4642125675207892e-5
0.2476454293628809,2.859780574760905e-6,1.0703355056196634e-6,1.4725533275280355e-5
0.2481994459833795,2.8600203691781444e-6,1.0703355056196634e-6,1.4725533275280355e-5
0.24875346260387812,2.8629877754632992e-6,1.070360581915493e-6,1.4757553491189916e-5
0.24930747922437674,2.865876110639987e-6,1.0714574742866278e-6,1.4767992895988671e-5
0.24986149584487535,2.8671665570098272e-6,1.0734409709876833e-6,1.4767992895988671e-5
0.25041551246537397,2.867972249599491e-6,1.0752559454335905e-6,1.4781932024824354e-5
0.25096952908587256,2.8684472741077215e-6,1.0755561484469593e-6,1.4785393517409266e-5
0.2515235457063712,2.8684472741077215e-6,1.0755561484469593e-6,1.5076601267940956e-5
0.2520775623268698,2.8714563045316147e-6,1.0758950814535398e-6,1.5281858178414987e-5
0.25263157894736843,2.8714563045316147e-6,1.0764342518853616e-6,1.533611718346284e-5
0.253185595567867,2.8750743829882548e-6,1.0789373704627997e-6,1.544230489980956e-5
0.25373961218836566,2.8806051917334567e-6,1.0799721136631467e-6,1.5500001037507974e-5
0.25429362880886425,2.8830488503241173e-6,1.0799721136631467e-6,1.5529627844877738e-5
0.2548476454293629,2.8953488492205984e-6,1.082907243548313e-6,1.5606358178845496e-5
0.2554016620498615,2.9026392668722507e-6,1.0844972428370408e-6,1.5629978389518717e-5
0.2559556786703601,2.903183224203745e-6,1.0844972428370408e-6,1.5629978389518717e-5
0.2565096952908587,2.9044711290864707e-6,1.0898066596273861e-6,1.5789868384220215e-5
0.25706371191135735,2.9062345807997332e-6,1.0923764291912211e-6,1.6517192562467702e-5
0.25761772853185594,2.9070885394011435e-6,1.0964118736387767e-6,1.6632841830229474e-5
0.2581717451523546,2.908026970717878e-6,1.0973511688901172e-6,1.665641751647265e-5
0.25872576177285317,2.9126113490440426e-6,1.09771934985178e-6,1.6862914253389146e-5
0.2592797783933518,2.9143761027093095e-6,1.0987973230832876e-6,1.689776036143711e-5
0.2598337950138504,2.9187520624698304e-6,1.099386194979001e-6,1.6948046832644297e-5
0.26038781163434904,2.9200745011050837e-6,1.0999505069063416e-6,1.7051069361343644e-5
0.26094182825484763,2.921495487920523e-6,1.1032936554517636e-6,1.7144454160921704e-5
0.2614958448753463,2.928666165394531e-6,1.1056084926073776e-6,1.7367092576705597e-5
0.26204986149584486,2.9294247627814104e-6,1.106588373309864e-6,1.7389673370830072e-5
0.2626038781163435,2.9303183563899573e-6,1.109520572155629e-6,1.741379771921115e-5
0.2631578947368421,2.935707189881137e-6,1.1096361096813033e-6,1.7553328275044788e-5
0.26371191135734073,2.9447341460986e-6,1.1105797274340293e-6,1.7839172225184644e-5
0.2642659279778393,2.946135942625678e-6,1.1122287164393908e-6,1.788066896708035e-5
0.26481994459833796,2.9483787813336243e-6,1.1127109727378565e-6,1.8210354453750425e-5
0.26537396121883655,2.952687532093827e-6,1.1127756584355206e-6,1.8211211105729207e-5
0.2659279778393352,2.957533404306881e-6,1.1141797146936378e-6,1.8224450091787683e-5
0.2664819944598338,2.9638175221485473e-6,1.1207995271179898e-6,1.823582025729541e-5
0.2670360110803324,2.964027615770134e-6,1.1213991937268092e-6,1.85660516386416e-5
0.267590027700831,2.965102461392066e-6,1.122100667471003e-6,1.8571061455237562e-5
0.26814404432132966,2.96576132612659e-6,1.1222560661912671e-6,1.8599922953915805e-5
0.26869806094182824,2.9742079595284037e-6,1.1224787722902245e-6,1.861055332122457e-5
0.2692520775623269,2.978537302571789e-6,1.1259049196094453e-6,1.8919275683778858e-5
0.2698060941828255,2.9809592489085312e-6,1.1281082727669508e-6,1.9042817151519544e-5
0.2703601108033241,2.9851066229266368e-6,1.1299082112194688e-6,1.9148508062655837e-5
0.2709141274238227,2.9856313472266467e-6,1.1304925620247543e-6,1.91536472174959e-5
0.27146814404432135,2.986630675431846e-6,1.131523559041563e-6,1.929179206701669e-5
0.27202216066481993,2.987650103164894e-6,1.1320121397878285e-6,1.9378831628464636e-5
0.2725761772853186,2.994284640160204e-6,1.1325183642663877e-6,1.9653411081961728e-5
0.27313019390581716,3.0007806761733444e-6,1.132938896726874e-6,1.9657882068656853e-5
0.2736842105263158,3.000839614983405e-6,1.134425123163798e-6,1.979999875400218e-5
0.2742382271468144,3.0012133972108925e-6,1.1351775489691586e-6,1.9860289286304963e-5
0.27479224376731304,3.001857018369482e-6,1.135295745470962e-6,1.9944457264705285e-5
0.2753462603878116,3.004690664178345e-6,1.1366905743890585e-6,2.0121098990849175e-5
0.27590027700831027,3.004747252744684e-6,1.137164344350654e-6,2.033679487489914e-5
0.27645429362880886,3.0125523454357773e-6,1.1375170134527712e-6,2.048284517498876e-5
0.2770083102493075,3.0184608596184844e-6,1.1376100317593955e-6,2.056648568258686e-5
0.2775623268698061,3.0234314580273703e-6,1.1391333310054305e-6,2.05773564779873e-5
0.27811634349030473,3.0234314580273703e-6,1.1425186148948436e-6,2.0701764177569392e-5
0.2786703601108033,3.0239581188157208e-6,1.1429720369454149e-6,2.070543737057556e-5
0.27922437673130196,3.0252527867266515e-6,1.1433815269935862e-6,2.0725560228324267e-5
0.27977839335180055,3.0274078038378465e-6,1.1455411833350738e-6,2.074520402513446e-5
0.2803324099722992,3.0282738609560045e-6,1.1469682972762317e-6,2.1033968243799682e-5
0.2808864265927978,3.03165120786511e-6,1.1483061736626713e-6,2.103810997315927e-5
0.2814404432132964,3.034956200721846e-6,1.150051338729018e-6,2.137842887017973e-5
0.281994459833795,3.036241246921332e-6,1.1511024735934822e-6,2.1392774664421827e-5
0.28254847645429365,3.04057067220003e-6,1.1512633102292173e-6,2.1742104046586488e-5
0.28310249307479224,3.04057067220003e-6,1.1606044591509742e-6,2.1742104046586488e-5
0.2836565096952909,3.044817227985659e-6,1.1609643093167223e-6,2.187014777146277e-5
0.28421052631578947,3.0477015480285295e-6,1.1647481653674975e-6,2.1914743460393093e-5
0.2847645429362881,3.0499177955751105e-6,1.166515594291452e-6,2.2014792065942192e-5
0.2853185595567867,3.051056174478525e-6,1.1688816131620931e-6,2.2050564374044827e-5
0.28587257617728534,3.0513415612131175e-6,1.171141930746973e-6,2.2219375766599516e-5
0.28642659279778393,3.0586773682813684e-6,1.1726015688493892e-6,2.2220249043907784e-5
0.2869806094182826,3.058960937753202e-6,1.1726015688493892e-6,2.2324948818252867e-5
0.28753462603878116,3.0612146688657188e-6,1.1758249038543416e-6,2.2411935342018318e-5
0.2880886426592798,3.0617823957370256e-6,1.1774989955156307e-6,2.2415253389101562e-5
0.2886426592797784,3.0620469914958264e-6,1.178104457047406e-6,2.2514164298707816e-5
0.28919667590027703,3.0624414879096502e-6,1.181425319187045e-6,2.2525022165657278e-5
0.2897506925207756,3.062584336704729e-6,1.181425319187045e-6,2.262259496947974e-5
0.29030470914127426,3.0656729282669443e-6,1.181425319187045e-6,2.268741614912e-5
0.29085872576177285,3.0721001184460687e-6,1.1858666888692216e-6,2.2893110194438233e-5
0.2914127423822715,3.0741430429738274e-6,1.1900677545153266e-6,2.2919911073421308e-5
0.2919667590027701,3.076139676856548e-6,1.1953100487777592e-6,2.3008528915567997e-5
0.2925207756232687,3.0778395254689383e-6,1.196432471017426e-6,2.3008528915567997e-5
0.2930747922437673,3.0780027742138196e-6,1.196828432015086e-6,2.301275959680367e-5
0.29362880886426596,3.081798488286401e-6,1.1988825921137292e-6,2.3398811034042438e-5
0.29418282548476454,3.082941626228945e-6,1.2013820022704553e-6,2.3530775918109406e-5
0.29473684210526313,3.0849257015210683e-6,1.2022796625713875e-6,2.3530775918109406e-5
0.2952908587257618,3.0850311982203556e-6,1.2043916661663172e-6,2.4047172638389832e-5
0.29584487534626036,3.0853846533022555e-6,1.2058709970429415e-6,2.4226857343744607e-5
0.296398891966759,3.0904608028635757e-6,1.2065778757705883e-6,2.4770225950286142e-5
0.2969529085872576,3.099676034822483e-6,1.2073113838454513e-6,2.4828091078781097e-5
0.29750692520775623,3.10271184688332e-6,1.2106258555277004e-6,2.516415147092893e-5
0.2980609418282548,3.1066195079249093e-6,1.2106540651413853e-6,2.516793397351772e-5
0.29861495844875346,3.1085458733567853e-6,1.2112064933488299e-6,2.5184111447774364e-5
0.29916897506925205,3.109204496682006e-6,1.2160345416382395e-6,2.5809236694758353e-5
0.2997229916897507,3.112617405898369e-6,1.216119468075864e-6,2.5883953037241274e-5
0.3002770083102493,3.130719560950753e-6,1.2164318604984214e-6,2.599094001098729e-5
0.3008310249307479,3.140950446521981e-6,1.2180617500179414e-6,2.601867581841899e-5
0.3013850415512465,3.1479785774937515e-6,1.2180617500179414e-6,2.6048595339154394e-5
0.30193905817174516,3.148065245385907e-6,1.2180617500179414e-6,2.624413352008231e-5
0.30249307479224374,3.150769559742082e-6,1.2198907174055088e-6,2.6254846914926745e-5
0.3030470914127424,3.152883648652871e-6,1.2199707212369619e-6,2.6512334683405735e-5
0.303601108033241,3.1559378863510216e-6,1.2212140011509433e-6,2.6512334683405735e-5
0.3041551246537396,3.162255482846814e-6,1.223614152676993e-6,2.6594997494721943e-5
0.3047091412742382,3.1640668968589224e-6,1.2260481342436585e-6,2.675588393627036e-5
0.30526315789473685,3.175680815088422e-6,1.2280971549890624e-6,2.6829744998051477e-5
0.30581717451523543,3.1824584072329243e-6,1.2285473990382146e-6,2.6829744998051477e-5
0.3063711911357341,3.184648061102123e-6,1.2285473990382146e-6,2.6834961675363892e-5
0.30692520775623267,3.1886034273844497e-6,1.2301503419939494e-6,2.6947647881754733e-5
0.3074792243767313,3.1937864074986806e-6,1.23130772053463e-6,2.7258031428806862e-5
0.3080332409972299,3.19813451425741e-6,1.231970252775587e-6,2.7854860027469354e-5
0.30858725761772854,3.212344677766617e-6,1.234389772939308e-6,2.7935364697260197e-5
0.3091412742382271,3.2175544232379822e-6,1.2345302355735128e-6,2.8341607746395593e-5
0.30969529085872577,3.2183221992711428e-6,1.2346493429878876e-6,2.838940428004538e-5
0.31024930747922436,3.21952475082115e-6,1.237547090611953e-6,2.838940428004538e-5
0.310803324099723,3.228707825189651e-6,1.238423860326977e-6,2.8589150563331293e-5
0.3113573407202216,3.230439833354928e-6,1.2442502255824034e-6,2.8741976401473713e-5
0.31191135734072023,3.231164536833893e-6,1.2443898405114547e-6,2.8741976401473713e-5
0.3124653739612188,3.233091238101936e-6,1.2484069997530503e-6,2.891004220385429e-5
0.31301939058171746,3.2385790061225645e-6,1.248759161745738e-6,2.989065171277953e-5
0.31357340720221605,3.2458128867818697e-6,1.2513753684754995e-6,3.0066856592825073e-5
0.3141274238227147,3.255225745105874e-6,1.2547164759077813e-6,3.0069513502135425e-5
0.3146814404432133,3.2583177032375527e-6,1.2555168753412514e-6,3.0377534657308655e-5
0.3152354570637119,3.2635070191755293e-6,1.2590036383841993e-6,3.057772908551768e-5
0.3157894736842105,3.264424309224626e-6,1.259603474975872e-6,3.0800921670375745e-5
0.31634349030470915,3.2655432121373205e-6,1.2613555277849095e-6,3.08170193442247e-5
0.31689750692520774,3.2655432121373205e-6,1.2663125906141904e-6,3.1129872949813414e-5
0.3174515235457064,3.2686622918777077e-6,1.2677172235480945e-6,3.124867805604349e-5
0.31800554016620497,3.270099401492504e-6,1.2689255651295826e-6,3.1377473293368284e-5
0.3185595567867036,3.2747414941133518e-6,1.271105734993707e-6,3.1494287931064144e-5
0.3191135734072022,3.2776173608293317e-6,1.274614134315074e-6,3.173968258804722e-5
0.31966759002770084,3.2877698956533477e-6,1.2775583991816882e-6,3.1885979840378326e-5
0.32022160664819943,3.291518382101924e-6,1.2775583991816882e-6,3.2006956725190314e-5
0.3207756232686981,3.293560188939819e-6,1.2797934458587828e-6,3.2009404255018584e-5
0.32132963988919666,3.2973421352504048e-6,1.2809696788533317e-6,3.2237620038963217e-5
0.3218836565096953,3.2995849538463258e-6,1.2841739615461806e-6,3.2320868568004326e-5
0.3224376731301939,3.3013440337943217e-6,1.2851633494170387e-6,3.2320868568004326e-5
0.32299168975069253,3.31120081327316e-6,1.2862271397389072e-6,3.232620905086193e-5
0.3235457063711911,3.3136871549434227e-6,1.2868060989821355e-6,3.2647293431717104e-5
0.32409972299168976,3.3209200218980353e-6,1.2874226582806135e-6,3.282452515861619e-5
0.32465373961218835,3.324428890390332e-6,1.2893049969396494e-6,3.3347161875718916e-5
0.325207756232687,3.3246788105471093e-6,1.2902397708575993e-6,3.3524204145860535e-5
0.3257617728531856,3.334833695714424e-6,1.290322576997289e-6,3.371456827963436e-5
0.3263157894736842,3.335952310659301e-6,1.29491159523637e-6,3.384069345175536e-5
0.3268698060941828,3.3381577774140264e-6,1.2960858481298475e-6,3.3871339319643646e-5
0.32742382271468146,3.3442575851857387e-6,1.2972674908547387e-6,3.391338906474962e-5
0.32797783933518004,3.3463973597844687e-6,1.3115672567586886e-6,3.469882090030442e-5
0.3285318559556787,3.3475163804139105e-6,1.311866459655199e-6,3.4734527225507165e-5
0.3290858725761773,3.3533371781588713e-6,1.3182288458910925e-6,3.503031378981599e-5
0.3296398891966759,3.35808871131134e-6,1.3195498066715682e-6,3.511402959796568e-5
0.3301939058171745,3.363651314071549e-6,1.3212132512485329e-6,3.5644650317017894e-5
0.33074792243767315,3.3674780045130074e-6,1.3226815196166294e-6,3.609950459081823e-5
0.33130193905817173,3.3751234312145946e-6,1.3241926443762725e-6,3.623482302928273e-5
0.3318559556786704,3.375676111826635e-6,1.3258229499573819e-6,3.670467916673514e-5
0.33240997229916897,3.376132009263574e-6,1.326759719189947e-6,3.7434525207930146e-5
0.3329639889196676,3.3769489728895303e-6,1.3283971484586415e-6,3.7673327860385335e-5
0.3335180055401662,3.3771909076846476e-6,1.331592511216771e-6,3.791956496699238e-5
0.33407202216066484,3.3782769477148702e-6,1.3328939798998728e-6,3.7961637402832716e-5
0.3346260387811634,3.379907626229186e-6,1.3346805064105972e-6,3.802469589611114e-5
0.33518005540166207,3.381374325445674e-6,1.334727090340382e-6,3.838399639077313e-5
0.33573407202216066,3.3830338842976285e-6,1.3350885491142635e-6,3.877407808108154e-5
0.3362880886426593,3.385693340079001e-6,1.3381543986054468e-6,3.911035185638421e-5
0.3368421052631579,3.386551521308089e-6,1.3393636305952971e-6,3.948200398740159e-5
0.33739612188365653,3.3967781510203456e-6,1.3396235277217199e-6,3.9609240931270756e-5
0.3379501385041551,3.3977671137846053e-6,1.339625082803361e-6,3.9795113458152576e-5
0.33850415512465376,3.4014236112684243e-6,1.339625082803361e-6,4.000940717617463e-5
0.33905817174515235,3.406395862297996e-6,1.3447122418652313e-6,4.011364591903314e-5
0.339612188365651,3.407256834481887e-6,1.34597683147547e-6,4.016914429582815e-5
0.3401662049861496,3.411490312021364e-6,1.3460601222759772e-6,4.04513590895894e-5
0.3407202216066482,3.4118277098415905e-6,1.3497671026110077e-6,4.057226178567897e-5
0.3412742382271468,3.41284627721094e-6,1.350070597549095e-6,4.057226178567897e-5
0.34182825484764545,3.413122700688108e-6,1.3531903621707909e-6,4.0837361885201685e-5
0.34238227146814404,3.4213252937376957e-6,1.3573312136249057e-6,4.0837361885201685e-5
0.3429362880886427,3.422632457087644e-6,1.357958861986957e-6,4.2042355975080943e-5
0.34349030470914127,3.434119036748612e-6,1.3580663886639699e-6,4.2139692071088464e-5
0.3440443213296399,3.4496477209097056e-6,1.3598823682118744e-6,4.216783084034141e-5
0.3445983379501385,3.4794886287833697e-6,1.3602110594295619e-6,4.2289740149579275e-5
0.34515235457063714,3.4832730915001692e-6,1.3607503863536178e-6,4.237962137340695e-5
0.34570637119113573,3.4844012350036346e-6,1.3634904274439868e-6,4.254126846764666e-5
0.3462603878116344,3.485432258150434e-6,1.3636958590104506e-6,4.260656613612441e-5
0.34681440443213296,3.488461018027079e-6,1.366453845713884e-6,4.265371915793861e-5
0.3473684210526316,3.4912285701462506e-6,1.3723070078726812e-6,4.2658172929932625e-5
0.3479224376731302,3.4991714384540514e-6,1.3723112831634783e-6,4.2887660854006376e-5
0.34847645429362883,3.499336413964438e-6,1.3745287739708262e-6,4.2969406565900644e-5
0.3490304709141274,3.499336413964438e-6,1.3745287739708262e-6,4.3488046079075554e-5
0.34958448753462606,3.499420643876247e-6,1.37645169483865e-6,4.3613324789138405e-5
0.35013850415512465,3.5078112454048976e-6,1.3787442885284945e-6,4.393745201935252e-5
0.3506925207756233,3.507867402101253e-6,1.3787648282617674e-6,4.396819533401671e-5
0.3512465373961219,3.5112456879441607e-6,1.379047104461932e-6,4.4092229422554445e-5
0.3518005540166205,3.5112456879441607e-6,1.379047104461932e-6,4.432618978740414e-5
0.3523545706371191,3.5258861772254612e-6,1.381093519504381e-6,4.4375509330022976e-5
0.35290858725761776,3.529240145717837e-6,1.3823501788998922e-6,4.472569202866268e-5
0.35346260387811634,3.529416829575354e-6,1.382657699351002e-6,4.571366021132104e-5
0.35401662049861493,3.5315592200004346e-6,1.3859734027482406e-6,4.621348278608645e-5
0.3545706371191136,3.5386544272367915e-6,1.3863150115466553e-6,4.646193107426765e-5
0.35512465373961216,3.5509492423780557e-6,1.3899595328920735e-6,4.6993057487150716e-5
0.3556786703601108,3.5556235436709545e-6,1.390370677364113e-6,4.8188870473822573e-5
0.3562326869806094,3.55727772140818e-6,1.392700455669953e-6,4.833416343118998e-5
0.35678670360110804,3.564031491994662e-6,1.3946968301899888e-6,4.917550494061187e-5
0.3573407202216066,3.5673958018452417e-6,1.3966253993308757e-6,4.971405143127595e-5
0.35789473684210527,3.572505034778115e-6,1.3976718256808685e-6,5.0005335837873454e-5
0.35844875346260385,3.5852603594671854e-6,1.399623466727497e-6,5.0029345379713176e-5
0.3590027700831025,3.5877142754696893e-6,1.4036937333106595e-6,5.014442684046696e-5
0.3595567867036011,3.5976145388884153e-6,1.4040941021080238e-6,5.0792606671134835e-5
0.3601108033240997,3.6058075527095503e-6,1.4057846334358986e-6,5.121279932721197e-5
0.3606648199445983,3.607773258068546e-6,1.4061159565189746e-6,5.1266494083805404e-5
0.36121883656509696,3.6132878267011848e-6,1.4156486204245871e-6,5.201145340972832e-5
0.36177285318559554,3.6153798202563022e-6,1.4177977509140598e-6,5.2095785943584155e-5
0.3623268698060942,3.6198024771336136e-6,1.4185510788735909e-6,5.232869559232831e-5
0.3628808864265928,3.620428875322681e-6,1.4197196489653072e-6,5.296653917469396e-5
0.3634349030470914,3.621996839175255e-6,1.421513930845447e-6,5.3122995788864334e-5
0.36398891966759,3.621996839175255e-6,1.4222795323153404e-6,5.3319200996003995e-5
0.36454293628808865,3.623953772661722e-6,1.423047123463272e-6,5.355607420553324e-5
0.36509695290858724,3.641916461691087e-6,1.423047123463272e-6,5.37640726570696e-5
0.3656509695290859,3.642405910721441e-6,1.424687346473965e-6,5.388675621532399e-5
0.36620498614958447,3.642405910721441e-6,1.427606904852715e-6,5.413107066486022e-5
0.3667590027700831,3.6456738577543117e-6,1.4294359919939297e-6,5.4528251822305254e-5
0.3673130193905817,3.650816012954316e-6,1.4300961145121023e-6,5.510933219964098e-5
0.36786703601108034,3.658477031757194e-6,1.4306561600249073e-6,5.560760949508595e-5
0.3684210526315789,3.662105528036005e-6,1.432254319496999e-6,5.560970686030044e-5
0.36897506925207757,3.6677901425781096e-6,1.4347776255580023e-6,5.603014534125628e-5
0.36952908587257616,3.669870537236266e-6,1.4421933155210698e-6,5.607030829815554e-5
0.3700831024930748,3.67138099505078e-6,1.4434161224787628e-6,5.653437480066155e-5
0.3706371191135734,3.6716968356225565e-6,1.4470758270854582e-6,5.763783818166834e-5
0.37119113573407203,3.673937641892481e-6,1.4473298697623211e-6,5.763783818166834e-5
0.3717451523545706,3.678166350860572e-6,1.4474700206573278e-6,5.772890661952065e-5
0.37229916897506926,3.689289223231908e-6,1.4483707752192468e-6,5.887328734006746e-5
0.37285318559556785,3.713510338065504e-6,1.449531298284051e-6,5.894761990822641e-5
0.3734072022160665,3.7135410336242012e-6,1.451813989091524e-6,5.988819988127156e-5
0.3739612188365651,3.7148159800042177e-6,1.4526962276074773e-6,6.038525399542753e-5
0.3745152354570637,3.718169622617592e-6,1.4532690199759038e-6,6.0440206375249955e-5
0.3750692520775623,3.7189827784634434e-6,1.4555255661044918e-6,6.087023726134197e-5
0.37562326869806095,3.7242877952811886e-6,1.458528491761865e-6,6.103084471256909e-5
0.37617728531855954,3.7330616585739135e-6,1.4622416312000737e-6,6.532124760599034e-5
0.3767313019390582,3.733639174302781e-6,1.4638554669037281e-6,6.594229503443005e-5
0.37728531855955677,3.7347671101670727e-6,1.4694611983817088e-6,6.657624251995111e-5
0.3778393351800554,3.7371176551959708e-6,1.472639400378967e-6,6.657624251995111e-5
0.378393351800554,3.74741952217597e-6,1.4767383896904886e-6,6.713696278884674e-5
0.37894736842105264,3.747578883870071e-6,1.4776830749143095e-6,6.727078247077844e-5
0.37950138504155123,3.747621506213644e-6,1.4785729114749244e-6,6.727078247077844e-5
0.3800554016620499,3.7495978651028733e-6,1.4805099539472414e-6,6.727078247077844e-5
0.38060941828254846,3.7504347920126883e-6,1.4892059260107721e-6,6.752877390709991e-5
0.3811634349030471,3.7504347920126883e-6,1.4938965174903497e-6,6.766199541086375e-5
0.3817174515235457,3.7508182831729973e-6,1.4951110908882384e-6,6.7757349337363e-5
0.38227146814404434,3.7558897659263084e-6,1.4997730755527765e-6,6.867488474011856e-5
0.3828254847645429,3.7639982290664634e-6,1.505606227586701e-6,6.929324984026607e-5
0.38337950138504157,3.7664172230096727e-6,1.5067390917985906e-6,6.930708785437253e-5
0.38393351800554015,3.7695999053727642e-6,1.5067658229306762e-6,6.957661203144507e-5
0.3844875346260388,3.770537051964129e-6,1.509221715325746e-6,7.076327373002098e-5
0.3850415512465374,3.7715481599201464e-6,1.5186162341418755e-6,7.154165048661645e-5
0.385595567867036,3.7718038651115254e-6,1.519691268777495e-6,7.16830428434821e-5
0.3861495844875346,3.772835006828988e-6,1.5226587734921466e-6,7.226366277612063e-5
0.38670360110803326,3.777988365879618e-6,1.5268423922298311e-6,7.30263901630949e-5
0.38725761772853184,3.7795071512730353e-6,1.528215377429802e-6,7.303256378204418e-5
0.3878116343490305,3.786690042484363e-6,1.5352901189408256e-6,7.389200968198925e-5
0.3883656509695291,3.7880032456702968e-6,1.5380342173248035e-6,7.452616072770342e-5
0.3889196675900277,3.7888316667244253e-6,1.5400711735542588e-6,7.473113697935067e-5
0.3894736842105263,3.8046754161756187e-6,1.5439941749279813e-6,7.482980356395309e-5
0.39002770083102495,3.8070469512453167e-6,1.5444949165994249e-6,7.732584618877017e-5
0.39058171745152354,3.8070559274340835e-6,1.5459972385142054e-6,7.838672635439855e-5
0.3911357340720222,3.8074843870136874e-6,1.547168601577237e-6,7.859569953164823e-5
0.39168975069252077,3.814797167293897e-6,1.5486961554241924e-6,7.867616773389493e-5
0.3922437673130194,3.816255030680725e-6,1.5492436137805627e-6,7.921552534256111e-5
0.392797783933518,3.821212850307957e-6,1.5492436137805627e-6,7.989711409856249e-5
0.39335180055401664,3.822484918882052e-6,1.5505327752852777e-6,8.07740991464804e-5
0.3939058171745152,3.823158258878867e-6,1.5603793736934178e-6,8.082745052108636e-5
0.39445983379501387,3.824218957065271e-6,1.564632911035365e-6,8.107366875277318e-5
0.39501385041551246,3.829833251597702e-6,1.5691665136881176e-6,8.263425535810593e-5
0.3955678670360111,3.830476065617734e-6,1.5756405424987628e-6,8.268599627753718e-5
0.3961218836565097,3.831829508415301e-6,1.5812096820977255e-6,8.268599627753718e-5
0.39667590027700833,3.833878320600892e-6,1.5812284336155767e-6,8.271553166028337e-5
0.3972299168975069,3.834716306541259e-6,1.5823955613598505e-6,8.277442784917756e-5
0.39778393351800556,3.834826748567711e-6,1.5826896027526456e-6,8.277442784917756e-5
0.39833795013850415,3.844201481084063e-6,1.5829656230725971e-6,8.30235359286358e-5
0.3988919667590028,3.8442658950510975e-6,1.5882968249872504e-6,8.369078201118121e-5
0.3994459833795014,3.845969847289209e-6,1.5926053894311645e-6,8.452077205498433e-5
0.4,3.846337040616635e-6,1.5938240915903156e-6,8.523345868570634e-5
0.4005540166204986,3.855430545941328e-6,1.6016664612973815e-6,8.552213898241492e-5
0.40110803324099725,3.855824411107698e-6,1.6041722469938428e-6,8.563954807186269e-5
0.40166204986149584,3.864092370811168e-6,1.6049601925314337e-6,8.625253963653328e-5
0.4022160664819945,3.869446969467157e-6,1.606976561954028e-6,8.64358420659499e-5
0.40277008310249307,3.8710179763495636e-6,1.6098822366249049e-6,8.677307402625377e-5
0.4033240997229917,3.871357545124821e-6,1.6104626707670853e-6,8.6885789892839e-5
0.4038781163434903,3.874751907850221e-6,1.6109812955968755e-6,8.736138291085814e-5
0.40443213296398894,3.885720848724631e-6,1.6114979149635995e-6,8.921196907265084e-5
0.40498614958448753,3.885720848724631e-6,1.6170148650327069e-6,8.987271160764741e-5
0.4055401662049862,3.895150871505167e-6,1.6171488055514911e-6,9.020918834685499e-5
0.40609418282548476,3.9020597276824625e-6,1.6183937006195195e-6,9.174324054796552e-5
0.4066481994459834,3.910847195039193e-6,1.623854560380598e-6,9.217613616612832e-5
0.407202216066482,3.913335404351178e-6,1.6249063004764282e-6,9.471916846361941e-5
0.40775623268698064,3.916276715202607e-6,1.6265324002870453e-6,9.480600685586284e-5
0.4083102493074792,3.919138083743984e-6,1.6278274716665528e-6,9.55437767430418e-5
0.40886426592797787,3.924936228884022e-6,1.6344687385761038e-6,9.615610947699554e-5
0.40941828254847645,3.928078508212592e-6,1.638187772736094e-6,9.869370235531726e-5
0.4099722991689751,3.935755594292183e-6,1.6394663343316102e-6,0.00010139694256245437
0.4105263157894737,3.940711877464786e-6,1.6398746523973456e-6,0.00010150891575713912
0.4110803324099723,3.940850556091842e-6,1.6409850541076946e-6,0.00010176730594526884
0.4116343490304709,3.950938823083094e-6,1.6419191011716043e-6,0.0001023139409873702
0.4121883656509695,3.952457405263381e-6,1.6449416803812873e-6,0.0001034503370022133
0.41274238227146814,3.952463132834735e-6,1.6489763003953656e-6,0.00010353767048181611
0.41329639889196673,3.954876710083525e-6,1.6498335703081358e-6,0.00010468731626858094
0.4138504155124654,3.9559144263676e-6,1.6509850646618806e-6,0.00010530890068238641
0.41440443213296396,3.9559144263676e-6,1.652306593676108e-6,0.00010530890068238641
0.4149584487534626,3.960342319333393e-6,1.6578065274633722e-6,0.00010537905750233801
0.4155124653739612,3.96392090915307e-6,1.6616342582656413e-6,0.00010565856476326172
0.41606648199445984,3.967619763715537e-6,1.671185459882116e-6,0.00010581134582416236
0.4166204986149584,3.970945562978837e-6,1.6732504568667186e-6,0.00010581134582416236
0.41717451523545707,3.976575353751325e-6,1.6763243300286046e-6,0.00010707453130332826
0.41772853185595565,3.979107261453782e-6,1.6872668354899787e-6,0.00010746966334693558
0.4182825484764543,3.9839046162572845e-6,1.6900066283761635e-6,0.00010778469334036492
0.4188365650969529,3.9839046162572845e-6,1.6903012181038072e-6,0.00010899806874613701
0.4193905817174515,3.9839046162572845e-6,1.6993624575321455e-6,0.00010935062758466267
0.4199445983379501,3.985304063256049e-6,1.7011158764565e-6,0.00010983382652896402
0.42049861495844876,3.98712898769408e-6,1.7023399621250408e-6,0.00010992281868720358
0.42105263157894735,3.991369441366942e-6,1.7051521522041314e-6,0.00011002408637936624
0.421606648199446,3.993237447017921e-6,1.7054667586659595e-6,0.0001104883273457882
0.4221606648199446,4.001750595771329e-6,1.7116698584456412e-6,0.0001105087843963851
0.4227146814404432,4.00486425245254e-6,1.7144122193193384e-6,0.00011092337538394749
0.4232686980609418,4.00591936901118e-6,1.71450085971944e-6,0.00011092337538394749
0.42382271468144045,4.0124309479622875e-6,1.7158422891294848e-6,0.00011579183941344904
0.42437673130193904,4.01413612688318e-6,1.7176586080884329e-6,0.00011599531850768228
0.4249307479224377,4.018424614060051e-6,1.719305986791998e-6,0.000117099466407681
0.42548476454293627,4.0282410579977345e-6,1.7233209517550928e-6,0.00011734458866278974
0.4260387811634349,4.030294797092938e-6,1.7272811118127012e-6,0.00011837270557587343
0.4265927977839335,4.034943705741039e-6,1.7385584423649092e-6,0.00011890473060933472
0.42714681440443214,4.036005532362626e-6,1.738742921498659e-6,0.0001189419625964852
0.4277008310249307,4.0427585347224575e-6,1.741476074413269e-6,0.0001210635052400428
0.42825484764542937,4.047097798406835e-6,1.7436056667657167e-6,0.00012174457200578618
0.42880886426592796,4.0507445752419055e-6,1.7464493080335203e-6,0.00012283915523823662
0.4293628808864266,4.059613347125546e-6,1.7471343934932899e-6,0.00012309622970836542
0.4299168975069252,4.065876970336561e-6,1.7471343934932899e-6,0.0001231585603296164
0.43047091412742383,4.0736473013252655e-6,1.7506419277133857e-6,0.00012493058592019147
0.4310249307479224,4.079171247830534e-6,1.7523763195912596e-6,0.00012585463732324732
0.43157894736842106,4.079956178074911e-6,1.7530459893503869e-6,0.00012644959473476767
0.43213296398891965,4.088136026497371e-6,1.7530459893503869e-6,0.00012678880347773134
0.4326869806094183,4.099229929115806e-6,1.7556836476487549e-6,0.00012717783013535463
0.4332409972299169,4.101614633215811e-6,1.7561664628898474e-6,0.00012736943202722062
0.4337950138504155,4.109112661012482e-6,1.761315876683141e-6,0.00012756820647281595
0.4343490304709141,4.116317091673589e-6,1.7616896661076964e-6,0.0001283307557613733
0.43490304709141275,4.116317091673589e-6,1.763823770232723e-6,0.00012833434853602894
0.43545706371191134,4.120298275122483e-6,1.7650727171602303e-6,0.00012941566431668933
0.43601108033241,4.1245634955448325e-6,1.7661881982714439e-6,0.0001303206764320958
0.43656509695290857,4.130226530426174e-6,1.7745989195144903e-6,0.00013060556084519171
0.4371191135734072,4.1313626652765016e-6,1.781613211917745e-6,0.00013077217205628515
0.4376731301939058,4.138136765548067e-6,1.7845002568597546e-6,0.00013569538560729105
0.43822714681440444,4.14492085306116e-6,1.784704101823346e-6,0.00013911519294169708
0.43878116343490303,4.147047421077865e-6,1.7855511151045257e-6,0.00014086395870575782
0.4393351800554017,4.14796457878994e-6,1.786040187815606e-6,0.00014090722128022565
0.43988919667590026,4.157681304661291e-6,1.7895736233180775e-6,0.00014149735474302684
0.4404432132963989,4.159108070956876e-6,1.7914409659457474e-6,0.0001427409802661622
0.4409972299168975,4.161657038354263e-6,1.7951402323370948e-6,0.00014296678241362614
0.44155124653739614,4.162146061003209e-6,1.7960231061497508e-6,0.00014425641139394362
0.4421052631578947,4.162146061003209e-6,1.7967131710741178e-6,0.0001444938514211646
0.44265927977839337,4.172370510835791e-6,1.7978897021106332e-6,0.00014549775518157433
0.44321329639889195,4.173375917742188e-6,1.7983764382598747e-6,0.00014549775518157433
0.4437673130193906,4.173437734653225e-6,1.799856016565774e-6,0.0001469076386343831
0.4443213296398892,4.1741416772307435e-6,1.8045152433470825e-6,0.00014740115560548053
0.4448753462603878,4.175240622893341e-6,1.8072693600321465e-6,0.00014741177275071312
0.4454293628808864,4.179955004056566e-6,1.8118691839857406e-6,0.00014792575274328053
0.44598337950138506,4.182180062832333e-6,1.8180596210991356e-6,0.0001482417038196892
0.44653739612188365,4.1830575763327544e-6,1.8198540913753192e-6,0.00014844037825377212
0.4470914127423823,4.1847852722581935e-6,1.824113014690278e-6,0.00014932360163146736
0.4476454293628809,4.188348077116268e-6,1.82689063388033e-6,0.00015017588111373184
0.4481994459833795,4.194736274985598e-6,1.8305522340282693e-6,0.00015118093292178003
0.4487534626038781,4.19832299862839e-6,1.8313271631434528e-6,0.00015235751492077786
0.44930747922437675,4.2050713465881075e-6,1.8327366065210858e-6,0.00015250094238348927
0.44986149584487534,4.214716425892534e-6,1.8345126275582751e-6,0.00015296477031893636
0.450415512465374,4.218046115228195e-6,1.8351423388610936e-6,0.00015554350191987164
0.45096952908587257,4.220782802105668e-6,1.8406254163841532e-6,0.0001558568383848389
0.4515235457063712,4.222643075268483e-6,1.8434738834640733e-6,0.00015612265793288997
0.4520775623268698,4.224070316750261e-6,1.8446551623783428e-6,0.00015827847771520922
0.45263157894736844,4.226946990813996e-6,1.8531786767602392e-6,0.00015857301041301836
0.45318559556786703,4.227627990690276e-6,1.8555625494065606e-6,0.00015897097286031157
0.45373961218836567,4.228358753642715e-6,1.8588484818704802e-6,0.00015909263363825802
0.45429362880886426,4.228927192035774e-6,1.8656114112871073e-6,0.00015959083608954496
0.4548476454293629,4.231064121886121e-6,1.8681805056878027e-6,0.0001609726367058106
0.4554016620498615,4.235140567232922e-6,1.8686170926254971e-6,0.00016138139198312016
0.45595567867036013,4.237482082774274e-6,1.8710312442552167e-6,0.00016239116743994883
0.4565096952908587,4.240661305171606e-6,1.8749700774276161e-6,0.00016387819264633037
0.45706371191135736,4.2420193098275205e-6,1.8749700774276161e-6,0.00016783476104217297
0.45761772853185595,4.243182101806599e-6,1.8795675567507376e-6,0.00017019996216513625
0.4581717451523546,4.244887005848132e-6,1.8802112004563407e-6,0.00017196768196131495
0.4587257617728532,4.26714748229831e-6,1.8822905718064488e-6,0.00017407956685693455
0.4592797783933518,4.275546146461936e-6,1.8882949771840872e-6,0.0001749196737032096
0.4598337950138504,4.279808591121344e-6,1.891543443701047e-6,0.0001749989347056809
0.46038781163434905,4.282463011997772e-6,1.891995007159028e-6,0.00017610141820209282
0.46094182825484764,4.2921571069896684e-6,1.8961045204132109e-6,0.00017636882362872516
0.4614958448753463,4.292404226233853e-6,1.8963301421754712e-6,0.0001772099265571203
0.46204986149584487,4.293055831957523e-6,1.9019076811988035e-6,0.00017763785468453473
0.4626038781163435,4.2970180036183636e-6,1.9022142315461518e-6,0.00017863332901950815
0.4631578947368421,4.29729772467233e-6,1.907975994333948e-6,0.00017948286667505585
0.46371191135734074,4.298066244339661e-6,1.9084135506559686e-6,0.00018115042618208378
0.46426592797783933,4.3068736802053695e-6,1.909644253274469e-6,0.00018146209307585948
0.464819944598338,4.311647891616979e-6,1.9111749482141043e-6,0.00018299657698575404
0.46537396121883656,4.317792133774709e-6,1.918363832346873e-6,0.00018303879648307473
0.4659279778393352,4.318282176607399e-6,1.9185789124910325e-6,0.00018586284067795725
0.4664819944598338,4.319880226646078e-6,1.9218383231608958e-6,0.000186316463641853
0.46703601108033244,4.319880226646078e-6,1.927114878039537e-6,0.00018669267373486723
0.467590027700831,4.320234194784628e-6,1.9370293522159413e-6,0.00018702434434484505
0.46814404432132967,4.321145052835135e-6,1.938215602288634e-6,0.00018742337332833963
0.46869806094182825,4.332098408625519e-6,1.9475364248446494e-6,0.00018810326830733497
0.4692520775623269,4.335094932762282e-6,1.9551466760177784e-6,0.00018978435921730057
0.4698060941828255,4.337043428131558e-6,1.9655928047519387e-6,0.00019091169473294892
0.4703601108033241,4.338662207886435e-6,1.966717488943365e-6,0.00019228881058555998
0.4709141274238227,4.345071509551077e-6,1.9713646331227747e-6,0.00019394548140540968
0.4714681440443213,4.3662963792861994e-6,1.972425837193576e-6,0.00019406854708387588
0.47202216066481995,4.375677007640015e-6,1.9733056930718903e-6,0.00019539938647274025
0.47257617728531853,4.376737178524103e-6,1.9787889649532735e-6,0.00019557378281224544
0.4731301939058172,4.382921110905656e-6,1.9791195936050437e-6,0.00019750932339635568
0.47368421052631576,4.390878544331861e-6,1.9837488535971187e-6,0.00020135007040290634
0.4742382271468144,4.392782636754282e-6,1.9837488535971187e-6,0.00020180510433394675
0.474792243767313,4.394890606950943e-6,1.984380980668134e-6,0.00020192771171664994
0.47534626038781164,4.394890606950943e-6,1.990819349744951e-6,0.00020345979722861563
0.4759002770083102,4.405282402829638e-6,1.9920581795456798e-6,0.00020396479164270457
0.47645429362880887,4.413156532155026e-6,1.993739055991018e-6,0.00020633016321529557
0.47700831024930745,4.422914530273463e-6,1.995707221620158e-6,0.0002081227875462983
0.4775623268698061,4.423347043930319e-6,1.9961594311858407e-6,0.00020834990354047313
0.4781163434903047,4.44306322525235e-6,1.998027884022285e-6,0.00020836365848105336
0.47867036011080333,4.4475490663645055e-6,2.0019987522531004e-6,0.00020922668136626063
0.4792243767313019,4.4504559534452655e-6,2.0049405284160043e-6,0.00020923200196662145
0.47977839335180056,4.45262085261575e-6,2.0107416527805836e-6,0.00021023947654852601
0.48033240997229915,4.455380234462541e-6,2.0108003392422564e-6,0.00021061812579895037
0.4808864265927978,4.457038912655728e-6,2.0134802732954144e-6,0.00021446313437234205
0.4814404432132964,4.458093584873777e-6,2.0194640078860188e-6,0.00021463200418898328
0.481994459833795,4.461668143951366e-6,2.027526015901383e-6,0.00021498495590039458
0.4825484764542936,4.464036925361419e-6,2.0355677378758026e-6,0.0002158675381334209
0.48310249307479225,4.465408273199251e-6,2.0389680338526084e-6,0.00021926392291642056
0.48365650969529084,4.468106676061341e-6,2.041576673796492e-6,0.00021943362678291243
0.4842105263157895,4.473019338570067e-6,2.042116710481264e-6,0.00022010238772707336
0.48476454293628807,4.473739720684997e-6,2.0423735639777484e-6,0.00022117960282339643
0.4853185595567867,4.473739720684997e-6,2.0502806282401297e-6,0.0002216049006847422
0.4858725761772853,4.479886187616853e-6,2.062538906864494e-6,0.00022297662087659623
0.48642659279778394,4.479909255767261e-6,2.0638680917872873e-6,0.00022332963789375602
0.48698060941828253,4.498905221899807e-6,2.0756340280865107e-6,0.00022589892769659975
0.48753462603878117,4.5041726161223986e-6,2.0846643995103774e-6,0.00022731711313965256
0.48808864265927976,4.508361084808143e-6,2.0871854328519303e-6,0.0002274254209730631
0.4886426592797784,4.518547200236101e-6,2.088420902996415e-6,0.00022781689916186548
0.489196675900277,4.520484709031451e-6,2.0911098763831333e-6,0.0002322482461818566
0.48975069252077563,4.52054000849954e-6,2.094723902391056e-6,0.0002325502262304574
0.4903047091412742,4.53827760109563e-6,2.0962571999130007e-6,0.0002333769399421788
0.49085872576177286,4.5386820910168905e-6,2.0974148666442765e-6,0.00023397328122516482
0.49141274238227145,4.5386820910168905e-6,2.0974148666442765e-6,0.0002356935112542029
0.4919667590027701,4.540944127577511e-6,2.103706555667772e-6,0.00023906852780521395
0.4925207756232687,4.5500621537758645e-6,2.108400760230197e-6,0.00024317151888527238
0.4930747922437673,4.556286875379766e-6,2.1094253622186048e-6,0.000243827537399912
0.4936288088642659,4.5698888893977064e-6,2.116354371359881e-6,0.00024596790962850683
0.49418282548476455,4.575970618697453e-6,2.1186312323559268e-6,0.00024754856659524267
0.49473684210526314,4.577722573898485e-6,2.1206822109204973e-6,0.0002480777612406531
0.4952908587257618,4.579245730897127e-6,2.1233286907982703e-6,0.0002513959313299952
0.49584487534626037,4.5799963229310825e-6,2.1236418332367816e-6,0.0002531606091464419
0.496398891966759,4.608603759338643e-6,2.125508973073056e-6,0.00025676397584023205
0.4969529085872576,4.621906318652248e-6,2.1287387394723184e-6,0.00026444907448572254
0.49750692520775625,4.666966657706584e-6,2.129958357709862e-6,0.0002653778241684295
0.49806094182825483,4.679663459861902e-6,2.1330472721296783e-6,0.0002664308332673675
0.4986149584487535,4.683076684176101e-6,2.1506293482149574e-6,0.00026994400420507546
0.49916897506925206,4.68310392373785e-6,2.155328838902312e-6,0.0002727704913165857
0.4997229916897507,4.68310392373785e-6,2.160525746823189e-6,0.00027519539870652385
0.5002770083102493,4.700972021382605e-6,2.1708402025873568e-6,0.0002774306572858107
0.5008310249307479,4.701354130346932e-6,2.1759809417829894e-6,0.0002779230425078089
0.5013850415512465,4.712581490920329e-6,2.1764465521769997e-6,0.0002781398730312336
0.5019390581717451,4.7154993793346165e-6,2.1899748244546686e-6,0.00027911976351674547
0.5024930747922438,4.728298405969e-6,2.192281167423033e-6,0.00027946989601422
0.5030470914127424,4.737218599707604e-6,2.1950019234880693e-6,0.00028306833960735535
0.503601108033241,4.740242379889061e-6,2.197952209466623e-6,0.0002843537415586158
0.5041551246537396,4.745823772895216e-6,2.2007631322757815e-6,0.000284499413036846
0.5047091412742383,4.747585581169378e-6,2.2057653939693854e-6,0.0002876516327359896
0.5052631578947369,4.747585581169378e-6,2.2132946212507704e-6,0.0002886134322965445
0.5058171745152354,4.755277130563488e-6,2.2148615532500377e-6,0.00028908088969795397
0.506371191135734,4.778140165428067e-6,2.232270712656155e-6,0.00028908088969795397
0.5069252077562327,4.780375044257323e-6,2.2438669538437724e-6,0.00028959918528218773
0.5074792243767313,4.801897074161703e-6,2.250971512010861e-6,0.00028959918528218773
0.5080332409972299,4.811637302739669e-6,2.2515230615283386e-6,0.0002934840669709023
0.5085872576177285,4.81327721831843e-6,2.266753012111092e-6,0.0002942098088540495
0.5091412742382272,4.8280987791573765e-6,2.2686496202076702e-6,0.0002942098088540495
0.5096952908587258,4.831516400277291e-6,2.2704521003193894e-6,0.0002953596124832762
0.5102493074792244,4.832902011164561e-6,2.2730346342069993e-6,0.00029672495042401163
0.510803324099723,4.83393006094575e-6,2.279755116738752e-6,0.0002973044818221586
0.5113573407202217,4.846952173473509e-6,2.2840669087932206e-6,0.0002987967936490406
0.5119113573407202,4.853879125310857e-6,2.288803063333509e-6,0.0002988373588765413
0.5124653739612188,4.8607054497370776e-6,2.293138415975319e-6,0.0002990231795500211
0.5130193905817174,4.878602326187103e-6,2.295349632142435e-6,0.0002990231795500211
0.5135734072022161,4.886858814219887e-6,2.2981917609272983e-6,0.000300629274570472
0.5141274238227147,4.903910051035795e-6,2.2988074257936017e-6,0.000300629274570472
0.5146814404432133,4.9045050061042765e-6,2.3036678294074522e-6,0.00030079843148195175
0.5152354570637119,4.926917756402482e-6,2.306772699339865e-6,0.000301450633839661
0.5157894736842106,4.928234268340635e-6,2.316811343778103e-6,0.0003017506251513074
0.5163434903047092,4.939362026159838e-6,2.3177195987100275e-6,0.00030534892542034945
0.5168975069252078,4.9399934541251156e-6,2.3365564098413057e-6,0.00030728902849930413
0.5174515235457063,4.940428042684204e-6,2.337354726346802e-6,0.0003074500383684235
0.518005540166205,4.968786764135796e-6,2.349343602219353e-6,0.0003102043732330813
0.5185595567867036,4.973045625566492e-6,2.352673259950376e-6,0.0003121530621508102
0.5191135734072022,4.9896577445567716e-6,2.3541180957014514e-6,0.00031397498371737266
0.5196675900277008,4.9931459715068735e-6,2.36974154397206e-6,0.0003169740052132834
0.5202216066481995,4.998360630774858e-6,2.36974154397206e-6,0.00031713806026073603
0.5207756232686981,5.005103366492953e-6,2.3791894290072693e-6,0.00031859590401319305
0.5213296398891967,5.007929412107455e-6,2.3855526510514568e-6,0.0003196002600866645
0.5218836565096953,5.016356007608192e-6,2.388380485367853e-6,0.00032069798389335936
0.522437673130194,5.0176666886986486e-6,2.3966085739133532e-6,0.00032208896517142206
0.5229916897506925,5.021408549016308e-6,2.3966085739133532e-6,0.0003226582719800231
0.5235457063711911,5.034822795471186e-6,2.4009693832247377e-6,0.00032280233168773307
0.5240997229916897,5.0363514420192645e-6,2.402964683249648e-6,0.00032396575729086023
0.5246537396121884,5.046235665642475e-6,2.4217585273601574e-6,0.00032583750975944157
0.525207756232687,5.054378391078869e-6,2.424940324233336e-6,0.00032585449309786434
0.5257617728531856,5.059626947444588e-6,2.4322781207214385e-6,0.000326023928929903
0.5263157894736842,5.0601097649635e-6,2.432583585719012e-6,0.0003370582260634954
0.5268698060941829,5.065333488698984e-6,2.4344177858761035e-6,0.0003426839765876671
0.5274238227146815,5.0912621888664845e-6,2.444082882617268e-6,0.000347871825119441
0.52797783933518,5.0931490328530956e-6,2.454154744851602e-6,0.0003496617297284324
0.5285318559556786,5.104091620826118e-6,2.4638384293714485e-6,0.0003502206364368684
0.5290858725761773,5.108365717243139e-6,2.4675410594934133e-6,0.00035056249085960617
0.5296398891966759,5.113663442604959e-6,2.4679231345249203e-6,0.00036076684848617015
0.5301939058171745,5.115010703746367e-6,2.4680914679116355e-6,0.00036299977133208693
0.5307479224376731,5.122492240906949e-6,2.484959052255454e-6,0.0003687753043704503
0.5313019390581717,5.12455220309096e-6,2.496911582848615e-6,0.0003705663973572321
0.5318559556786704,5.135143709202278e-6,2.5058054037056958e-6,0.00037642604269917456
0.532409972299169,5.158878708507064e-6,2.5071560459380073e-6,0.0003775325719911498
0.5329639889196676,5.181943417870282e-6,2.5081174412722383e-6,0.00037756100309189404
0.5335180055401662,5.182888970700708e-6,2.5085009110626896e-6,0.0003777643462047603
0.5340720221606648,5.214709584822528e-6,2.51730959861082e-6,0.0003806683977558768
0.5346260387811634,5.216876925850093e-6,2.519772032935986e-6,0.00038485066410463
0.535180055401662,5.22404345599143e-6,2.5210770825441094e-6,0.00038563379993875085
0.5357340720221606,5.2289485767758255e-6,2.5227448598795893e-6,0.00038740824062229694
0.5362880886426593,5.2289485767758255e-6,2.527016758242397e-6,0.0003877501306836933
0.5368421052631579,5.243882849172745e-6,2.5542016862136946e-6,0.0003887323194152816
0.5373961218836565,5.249736314844448e-6,2.5664775908706344e-6,0.0003926185393305615
0.5379501385041551,5.250567246555243e-6,2.574300948302296e-6,0.0004035918790565256
0.5385041551246538,5.252523678345445e-6,2.576663529405281e-6,0.000404433796416453
0.5390581717451524,5.25511474043371e-6,2.5784506646511643e-6,0.00040477610486625986
0.539612188365651,5.264806586907926e-6,2.587447290918552e-6,0.0004048690212640485
0.5401662049861495,5.266511968515629e-6,2.6006654049934284e-6,0.0004083629621816422
0.5407202216066482,5.278681082891122e-6,2.602816672925214e-6,0.0004107885616317743
0.5412742382271468,5.288995230137909e-6,2.604176999298553e-6,0.00041345118952463357
0.5418282548476454,5.2952393172050835e-6,2.6213541275442163e-6,0.0004166880446556993
0.542382271468144,5.303913680497865e-6,2.6363845345629333e-6,0.00041683878438649656
0.5429362880886427,5.3232039129376146e-6,2.6363845345629333e-6,0.00041826804010774055
0.5434903047091413,5.346819408642449e-6,2.636938367591087e-6,0.00042136316797007634
0.5440443213296399,5.348815613949359e-6,2.636938367591087e-6,0.00042801379713771346
0.5445983379501385,5.360898456221046e-6,2.659115155462002e-6,0.00042840996733569775
0.5451523545706372,5.373346375002051e-6,2.6698164366019933e-6,0.00043137365802372566
0.5457063711911357,5.377461638812561e-6,2.6764880861325885e-6,0.000434170852253334
0.5462603878116343,5.381414084750493e-6,2.6793296805495156e-6,0.0004388920212478367
0.5468144044321329,5.385797212500535e-6,2.6862762013783162e-6,0.0004391423791797517
0.5473684210526316,5.395854800249845e-6,2.6926884662391317e-6,0.0004391423791797517
0.5479224376731302,5.405454120584312e-6,2.6944466013272367e-6,0.0004404970677168018
0.5484764542936288,5.410854443424586e-6,2.699431627906545e-6,0.0004404970677168018
0.5490304709141274,5.4274641415662716e-6,2.732413618546669e-6,0.0004404970677168018
0.5495844875346261,5.433363217906149e-6,2.7338159977403524e-6,0.00044239416745249537
0.5501385041551247,5.43934582138866e-6,2.742559420547447e-6,0.00044347963180076246
0.5506925207756233,5.446824280648796e-6,2.7528472864815263e-6,0.00044652484738755803
0.5512465373961218,5.459015595374959e-6,2.7551774899986136e-6,0.00045054484575714627
0.5518005540166205,5.462886557959696e-6,2.756477040413063e-6,0.00045098178082996615
0.5523545706371191,5.471233146337334e-6,2.7590162000883045e-6,0.00045240686277789327
0.5529085872576177,5.478871235561818e-6,2.774998260437153e-6,0.0004552042828726447
0.5534626038781163,5.480851641123549e-6,2.7954661603882352e-6,0.0004563683481932518
0.554016620498615,5.512589272274489e-6,2.7954661603882352e-6,0.0004603941555915529
0.5545706371191136,5.516778331261456e-6,2.7962485832232086e-6,0.00046467369080983455
0.5551246537396122,5.524342371520041e-6,2.797189654670158e-6,0.0004652749431213102
0.5556786703601108,5.538043276215036e-6,2.8045541332246545e-6,0.00046565831052856
0.5562326869806095,5.5666574956213445e-6,2.807698038350105e-6,0.00047005691595816115
0.556786703601108,5.567128579323893e-6,2.815790991527392e-6,0.0004701071907591045
0.5573407202216066,5.5895456751176006e-6,2.829240129123088e-6,0.0004778127304815979
0.5578947368421052,5.593769339809852e-6,2.8443172561417467e-6,0.00048055680164976175
0.5584487534626039,5.61705976571945e-6,2.8456518734842017e-6,0.0004891586844618812
0.5590027700831025,5.6193962553219305e-6,2.847060573249828e-6,0.00049157818234036
0.5595567867036011,5.628870686868355e-6,2.850668510401391e-6,0.000492808727272782
0.5601108033240997,5.630076705728508e-6,2.86341826993855e-6,0.0004959382376247978
0.5606648199445984,5.639215706383094e-6,2.8668884015808103e-6,0.000505908257243392
0.561218836565097,5.703529038028199e-6,2.8756511619727085e-6,0.0005090660872999164
0.5617728531855956,5.703529038028199e-6,2.887583207237357e-6,0.0005090660872999164
0.5623268698060941,5.710062404025075e-6,2.887583207237357e-6,0.0005107559967272323
0.5628808864265928,5.730537674117882e-6,2.8923635070093287e-6,0.0005107559967272323
0.5634349030470914,5.753249407443311e-6,2.8923635070093287e-6,0.0005173718955153318
0.56398891966759,5.775805780082048e-6,2.8944059748225216e-6,0.0005210220386941925
0.5645429362880886,5.792238395452075e-6,2.9010516421839126e-6,0.000522887583326773
0.5650969529085873,5.802242734059791e-6,2.9282577317137126e-6,0.0005238595118646614
0.5656509695290859,5.820257875711115e-6,2.9469233838885248e-6,0.0005264468953842119
0.5662049861495845,5.833811638961724e-6,2.955148049977382e-6,0.0005303039318255901
0.5667590027700831,5.833811638961724e-6,2.9591437194171036e-6,0.0005320050058573537
0.5673130193905818,5.833811638961724e-6,2.9662677693353583e-6,0.0005414723132740318
0.5678670360110804,5.836092561784897e-6,2.9684183327678763e-6,0.0005450964288098566
0.5684210526315789,5.8437932250865364e-6,2.9724055206605784e-6,0.0005467234162700787
0.5689750692520775,5.8437932250865364e-6,2.9725780679423075e-6,0.0005531111504519393
0.5695290858725762,5.8501257816315e-6,2.984836393089268e-6,0.00056201348151916
0.5700831024930748,5.872081751508805e-6,2.9860546830514273e-6,0.0005625745225734344
0.5706371191135734,5.883904190355671e-6,2.9910214878954654e-6,0.0005664836997777465
0.571191135734072,5.910329873079912e-6,3.0019718111597014e-6,0.0005669726562452287
0.5717451523545707,5.925200940599385e-6,3.0071597577830466e-6,0.0005683328195856046
0.5722991689750693,5.948621223589628e-6,3.020845181410716e-6,0.0005686377715566981
0.5728531855955679,5.960076798399611e-6,3.0215587185308533e-6,0.000569209112718445
0.5734072022160664,6.016330021908715e-6,3.0340773390859835e-6,0.0005697931941091805
0.5739612188365651,6.0192768549731725e-6,3.036939503629168e-6,0.0005773559058867596
0.5745152354570637,6.019317700556383e-6,3.0388943089584126e-6,0.000578433051138353
0.5750692520775623,6.022076792808038e-6,3.060813515356541e-6,0.0005797242530620143
0.5756232686980609,6.022168832185322e-6,3.061731681357568e-6,0.0005853995953181896
0.5761772853185596,6.038219598841197e-6,3.0674486801872553e-6,0.0005894093143153936
0.5767313019390582,6.0793545699504765e-6,3.0938414318270273e-6,0.0005930166138045028
0.5772853185595568,6.133948454942764e-6,3.1016593401044538e-6,0.0005976658626797424
0.5778393351800554,6.135705996880506e-6,3.114357328559013e-6,0.0006002942189149941
0.5783933518005541,6.1476373240897394e-6,3.114968117794342e-6,0.000601262438732538
0.5789473684210527,6.152348633719003e-6,3.1163394908008205e-6,0.0006019261055045993
0.5795013850415512,6.152348633719003e-6,3.1163394908008205e-6,0.0006022482540694407
0.5800554016620498,6.156036149329087e-6,3.1163394908008205e-6,0.0006055888441329629
0.5806094182825485,6.1640479678380584e-6,3.119170900926803e-6,0.0006077326007065135
0.5811634349030471,6.175576015324515e-6,3.1285008994335582e-6,0.0006102070311481276
0.5817174515235457,6.180202510497993e-6,3.1285008994335582e-6,0.0006106278256799477
0.5822714681440443,6.180805434882909e-6,3.1891334081475054e-6,0.0006200685145382472
0.582825484764543,6.183442659552323e-6,3.189419949881649e-6,0.0006222052234186523
0.5833795013850416,6.2141187688342206e-6,3.2032268533775463e-6,0.0006222052234186523
0.5839335180055402,6.2141187688342206e-6,3.2092468292534565e-6,0.0006222052234186523
0.5844875346260388,6.217955219513588e-6,3.226601779136186e-6,0.0006245802464325407
0.5850415512465375,6.275900412516386e-6,3.250253933898299e-6,0.000634271358753589
0.585595567867036,6.3016131290479705e-6,3.2971512963605763e-6,0.0006344475063971313
0.5861495844875346,6.313535108941892e-6,3.302896499712191e-6,0.000637005969589203
0.5867036011080332,6.315247816811551e-6,3.336377067360375e-6,0.0006373059277464886
0.5872576177285319,6.32556616203705e-6,3.3805058142298337e-6,0.0006391222480236611
0.5878116343490305,6.364685136811969e-6,3.3901516325852354e-6,0.0006442533902599093
0.5883656509695291,6.379647165949009e-6,3.4000152672771166e-6,0.0006575179287122445
0.5889196675900277,6.389070483933453e-6,3.4226560763232233e-6,0.0006620122344727135
0.5894736842105263,6.409264042326649e-6,3.461085426161149e-6,0.0006650238870230811
0.590027700831025,6.483324955822129e-6,3.504843789437723e-6,0.0006656392046648698
0.5905817174515235,6.496684592443545e-6,3.522951130738548e-6,0.0006669184421789563
0.5911357340720221,6.517787451961636e-6,3.5267591263343184e-6,0.0006812234105751949
0.5916897506925207,6.654159034345403e-6,3.540893699534499e-6,0.000683807634825253
0.5922437673130194,6.667499850496507e-6,3.5446624607157677e-6,0.0006892264845248976
0.592797783933518,6.688417695162739e-6,3.5792125045533336e-6,0.0007082635476061414
0.5933518005540166,6.701778260921534e-6,3.598951732177707e-6,0.000708278631132686
0.5939058171745152,6.735089021368003e-6,3.6048584024609563e-6,0.0007103740190336384
0.5944598337950139,6.739582666650997e-6,3.6160025353245514e-6,0.0007135358089039908
0.5950138504155125,6.7956726548822874e-6,3.6578579955816164e-6,0.0007137892992335501
0.5955678670360111,6.8033781202721875e-6,3.681020314466718e-6,0.0007141551853836432
0.5961218836565096,6.804385579060671e-6,3.6903316589833886e-6,0.0007155877144369095
0.5966759002770083,6.810855609702976e-6,3.693329482393029e-6,0.0007208869605260347
0.5972299168975069,6.8158329117637185e-6,3.717872356545389e-6,0.0007238610241661565
0.5977839335180055,6.842281550802269e-6,3.717872356545389e-6,0.0007333103450392887
0.5983379501385041,6.849490785405719e-6,3.729776735970964e-6,0.0007402992919266578
0.5988919667590028,6.903606271013064e-6,3.729776735970964e-6,0.0007423997343872453
0.5994459833795014,6.905117610868975e-6,3.7845901514678448e-6,0.0007429170651605672
0.6,6.953843393911005e-6,3.7993471780485808e-6,0.0007501065021566571
0.6005540166204986,6.960488259812208e-6,3.8133684431049e-6,0.00076139255568937
0.6011080332409973,7.007001837167212e-6,3.849790117952365e-6,0.0007629454964588972
0.6016620498614959,7.022015136887281e-6,3.861236979320071e-6,0.0007721171324934659
0.6022160664819944,7.10158262984482e-6,3.865595101762675e-6,0.0007739380272785917
0.602770083102493,7.1329527614713715e-6,3.888300468277972e-6,0.0007743478429536932
0.6033240997229917,7.240335938098474e-6,3.891769082795929e-6,0.0007749700325311737
0.6038781163434903,7.30218333203089e-6,3.892517987464489e-6,0.0007818923501859481
0.6044321329639889,7.348005363038759e-6,3.898313895810734e-6,0.0007818923501859481
0.6049861495844875,7.382396395263583e-6,3.916126530644572e-6,0.0007871789283257425
0.6055401662049862,7.396150211662191e-6,3.970492622939182e-6,0.0008052049800609716
0.6060941828254848,7.47255384925634e-6,3.973116596531302e-6,0.0008113763563422703
0.6066481994459834,7.513074340815535e-6,4.01219659321404e-6,0.000813386925444551
0.607202216066482,7.513074340815535e-6,4.06556318210398e-6,0.0008323586557449496
0.6077562326869806,7.54527644682726e-6,4.0684113082604015e-6,0.0008346203688637233
0.6083102493074792,7.6036284622455045e-6,4.069587548248687e-6,0.0008346203688637233
0.6088642659279778,7.61564082406573e-6,4.070703166515965e-6,0.0008380066210288684
0.6094182825484764,7.697262575761546e-6,4.071549236643931e-6,0.0008400008888932157
0.6099722991689751,7.769838708489637e-6,4.071549236643931e-6,0.0008400008888932157
0.6105263157894737,7.769838708489637e-6,4.078560636188812e-6,0.0008404044802401288
0.6110803324099723,7.769838708489637e-6,4.146534167723976e-6,0.0008442450493377928
0.6116343490304709,7.855581713370279e-6,4.181892384481685e-6,0.0008577961538409905
0.6121883656509696,7.855581713370279e-6,4.189505702332096e-6,0.0008580776137422166
0.6127423822714682,7.86211993320293e-6,4.258883439423769e-6,0.0008622248661359583
0.6132963988919667,7.868721767955937e-6,4.259847587568242e-6,0.0008767915317195545
0.6138504155124653,7.888785596363196e-6,4.271223432910043e-6,0.0008824425143930973
0.614404432132964,7.904309445130436e-6,4.316045896461248e-6,0.0008896808577975102
0.6149584487534626,8.170172567470662e-6,4.33477787427211e-6,0.0008898570586774286
0.6155124653739612,8.241568533351358e-6,4.360508510666511e-6,0.0008916890111619051
0.6160664819944598,8.241568533351358e-6,4.368358933496525e-6,0.0008960877836879569
0.6166204986149585,8.27473908371025e-6,4.370790752384311e-6,0.0009146901184783952
0.6171745152354571,8.276595648661398e-6,4.37104311837739e-6,0.0009178162075416005
0.6177285318559557,8.403373866258933e-6,4.4231913693731356e-6,0.0009365264058898571
0.6182825484764543,8.60313027618622e-6,4.431153899264991e-6,0.0009474178596677956
0.618836565096953,8.663332520068055e-6,4.4528602128312115e-6,0.0009475779010637465
0.6193905817174515,8.734683124126022e-6,4.465096027745545e-6,0.0009738836585505798
0.6199445983379501,8.748645791728703e-6,4.4887280605545716e-6,0.0009757720598585769
0.6204986149584487,8.87312874916205e-6,4.529891663275164e-6,0.0009868341679676199
0.6210526315789474,8.87312874916205e-6,4.53188583865586e-6,0.0010034950933782147
0.621606648199446,9.007256647750717e-6,4.532214441045845e-6,0.001028394339067281
0.6221606648199446,9.241973442668563e-6,4.549877946805165e-6,0.0010329919666356828
0.6227146814404432,9.243075692875952e-6,4.558892312893135e-6,0.0010420844454904644
0.6232686980609419,9.271097833557898e-6,4.570611839139352e-6,0.0010823050965968503
0.6238227146814405,9.3203666056367e-6,4.5886735443243285e-6,0.001097079123476134
0.624376731301939,9.350478263373471e-6,4.6628630651088675e-6,0.0011611631426151226
0.6249307479224376,9.368131862412524e-6,4.754904820783934e-6,0.0011766213986200793
0.6254847645429363,9.368131862412524e-6,4.774800174644591e-6,0.001203861274369682
0.6260387811634349,9.480034244411852e-6,4.826134698345996e-6,0.001250712008369804
0.6265927977839335,9.546070288875202e-6,4.833769022213154e-6,0.0012840167732849042
0.6271468144044321,1.0141505656314228e-5,4.846160438700592e-6,0.0012976141173747676
0.6277008310249308,1.0256650833245348e-5,4.882837127467556e-6,0.0013016167150722514
0.6282548476454294,1.0510097787674994e-5,4.886259832549552e-6,0.0013152049866081215
0.628808864265928,1.0510097787674994e-5,4.8913640919852464e-6,0.0013243428517190627
0.6293628808864266,1.1177031387735242e-5,4.951620039319129e-6,0.0013243428517190627
0.6299168975069253,1.1689973531156446e-5,5.034050674089078e-6,0.0013266951102610498
0.6304709141274238,1.1716617905216078e-5,5.233192395836714e-6,0.0013266951102610498
0.6310249307479224,1.2008296237243346e-5,5.233192395836714e-6,0.0013659647276459159
0.631578947368421,1.2168404579840154e-5,5.266887630821958e-6,0.001436225877238902
0.6321329639889197,1.2412597439188642e-5,5.3232309506212326e-6,0.001436225877238902
0.6326869806094183,1.256228150362133e-5,5.343530726266946e-6,0.0014549198692136132
0.6332409972299169,1.2805721108262358e-5,5.69496282547129e-6,0.001488271322927912
0.6337950138504155,1.2895625555675817e-5,5.69496282547129e-6,0.0014904414937806094
0.6343490304709142,1.3031100912297376e-5,5.712710002896865e-6,0.0015212481430701822
0.6349030470914128,1.510765512134686e-5,5.7230967626267334e-6,0.0015313899673441698
0.6354570637119114,1.5397213692074593e-5,5.7555091831983795e-6,0.0015377312876822492
0.6360110803324099,1.540920296602703e-5,5.764835306137388e-6,0.0016611935951136479
0.6365650969529086,1.623583696965538e-5,5.996530153168568e-6,0.001661847347441537
0.6371191135734072,1.6518695692619943e-5,6.1282353474614894e-6,0.0016631410669660793
0.6376731301939058,1.6839861020176807e-5,6.330423599866586e-6,0.0016707150370819967
0.6382271468144044,1.8306617566518124e-5,6.3699375474656925e-6,0.0017376318682951015
0.6387811634349031,1.9009311520650385e-5,6.5161004970685925e-6,0.0018694435067312962
0.6393351800554017,2.580485455503913e-5,6.554633705235499e-6,0.0018976616788701918
0.6398891966759003,2.617072531422483e-5,6.554633705235499e-6,0.0024114409501450546
0.6404432132963989,2.9724814958854143e-5,7.361451046870821e-6,0.002444712463818655
0.6409972299168976,3.450791246259248e-5,8.2833957027651e-6,0.0028531791250434664
0.6415512465373961,3.472338603691561e-5,8.576185036880577e-6,0.0029245674934064284
0.6421052631578947,3.500583432169378e-5,8.600208553864371e-6,0.0032149456794094296
0.6426592797783933,3.875495097387045e-5,8.790625002886734e-6,0.0034280581094283365
0.643213296398892,4.03251774454709e-5,8.805751517327201e-6,0.003993416504244028
0.6437673130193906,4.35630738490674e-5,9.096624325028322e-6,0.003993416504244028
0.6443213296398892,5.625515254793018e-5,1.2712120864737579e-5,0.004096894197877686
0.6448753462603878,6.635005810462971e-5,1.4316655519043442e-5,0.0063870833828644155
0.6454293628808865,7.442659855663112e-5,1.5300276148320207e-5,0.007750642613511753
0.6459833795013851,0.00012363464708886756,2.3996872111515212e-5,0.007821704811238148
0.6465373961218837,0.00013816635159043592,4.355880437856136e-5,0.008904550736755066
0.6470914127423822,0.00014121140350022978,5.325087596504484e-5,0.009019302294297916
0.6476454293628808,0.00019572874853626256,5.871727730542199e-5,0.01039306344942024
0.6481994459833795,0.0002052875801449705,6.712923559898294e-5,0.010711397577387613
0.6487534626038781,0.00025054803477606675,7.241727960051277e-5,0.011024056336034083
0.6493074792243767,0.00025551907526855,0.00010871355564658366,0.011583649996037044
0.6498614958448753,0.0002615099221543465,0.00012504145605135485,0.011728659113407125
0.650415512465374,0.00027901507911543813,0.00014229788736545105,0.01211481553284917
0.6509695290858726,0.0002898388453523732,0.0001726685142491432,0.012820684339979778
0.6515235457063712,0.0002898388453523732,0.00020548737315514472,0.014563159902235357
0.6520775623268698,0.00044041341091461864,0.00025600307690498844,0.01621989972048701
0.6526315789473685,0.0016505052148140828,0.00028202903788982007,0.016965092867424612
0.653185595567867,0.0017750804765914415,0.0002916555902625142,0.017005259282956944
0.6537396121883656,0.00199010687836547,0.0002916555902625142,0.017633982281895767
0.6542936288088642,0.002908354668473559,0.00042378718024339975,0.019654852969057456
0.6548476454293629,0.0031728652163244427,0.0006526282417682788,0.02191852143392979
0.6554016620498615,0.003214295210099251,0.0007557022265714059,0.022570703763231396
0.6559556786703601,0.0036322037407157414,0.0009207188698716031,0.023204273794558153
0.6565096952908587,0.0036322037407157414,0.0017418028937491886,0.023811394265293086
0.6570637119113574,0.005886042367420838,0.0019926132379471254,0.02419007841756313
0.657617728531856,0.006264771617539373,0.0022100409112784333,0.024680028118458708
0.6581717451523545,0.006468541365452697,0.0024365475468877394,0.025526989603705186
0.6587257617728531,0.007737882185239086,0.0026888358209326123,0.02560195597393992
0.6592797783933518,0.00787212514523317,0.0029107041345124824,0.025836291765247595
0.6598337950138504,0.008944452104246102,0.0030670244465114166,0.02729240606166085
0.660387811634349,0.010432768726399602,0.0032155349902336493,0.03188438527307074
0.6609418282548476,0.010768844601517271,0.0035313828369843716,0.03303300172182215
0.6614958448753463,0.01114403911905681,0.005897783397087396,0.033681556985189175
0.6620498614958449,0.01282964570115569,0.006472022984289297,0.03426325533661211
0.6626038781163435,0.013186619323714309,0.006755289249853272,0.035126070267986094
0.6631578947368421,0.014568778391181198,0.007017717032296191,0.0353193405744134
0.6637119113573408,0.0162168266705093,0.007737727456850017,0.03581482144393176
0.6642659279778393,0.016586529886488947,0.00894596636551494,0.03596242966866171
0.6648199445983379,0.016936101521249986,0.009925593942869756,0.03674688606991219
0.6653739612188365,0.017006798908538543,0.010433011387673547,0.0369757985935147
0.6659279778393352,0.017633675470374945,0.010768065930422153,0.03743555837289654
0.6664819944598338,0.019651274570405743,0.011040524784257426,0.0375737502374421
0.6670360110803324,0.021970656097233324,0.013161953819503473,0.03797795752023703
0.667590027700831,0.021977004908521742,0.013174120180522664,0.04143611494331882
0.6681440443213297,0.023803351396296975,0.01621657463089631,0.04146573048971588
0.6686980609418283,0.025598279983314494,0.01650780846565857,0.041615983734809354
0.6692520775623269,0.026609527863445417,0.016935519512018535,0.04297821981793315
0.6698060941828254,0.028123271441755197,0.017632175622955014,0.044729935590158504
0.6703601108033241,0.03187157463188144,0.019651545147250035,0.047597242901792056
0.6709141274238227,0.03305164808312987,0.02060423980689131,0.04799480851757039
0.6714681440443213,0.03367878175434715,0.02196492132658589,0.05074618665111822
0.6720221606648199,0.03425714139029583,0.02197351787757936,0.051070627664761364
0.6725761772853186,0.03512578718851496,0.02205693696132304,0.051378198203675805
0.6731301939058172,0.0351746337022278,0.0238037517262122,0.05238897017241108
0.6736842105263158,0.03532023961719078,0.024715025054359376,0.0539352739361983
0.6742382271468144,0.03563358087750708,0.026674014529612277,0.0554348203880408
0.6747922437673131,0.03587658006227227,0.027282040273215635,0.05761525913598153
0.6753462603878116,0.03608960492593973,0.03187188786550009,0.058034782637415815
0.6759002770083102,0.03698014846151888,0.03367655600302294,0.0593014658218829
0.6764542936288088,0.037433128602305216,0.03367996546935887,0.059767697417010206
0.6770083102493075,0.03757988211612796,0.034262199930538265,0.062055049023999935
0.6775623268698061,0.04011815383979367,0.03517713132241552,0.062352272797926774
0.6781163434903047,0.04124465361030158,0.035320195523881735,0.06764078477367284
0.6786703601108033,0.04144610607961909,0.035635712978313146,0.06829669994287477
0.679224376731302,0.04387059606259378,0.03587646633397542,0.0711125776917768
0.6797783933518006,0.044725018566082096,0.03698071076183813,0.07171426899646396
0.6803324099722992,0.04799352998764592,0.03743459170382693,0.07401535206233541
0.6808864265927977,0.050688604113521926,0.03757955694281639,0.07402687641410098
0.6814404432132964,0.05107073039833956,0.03808070484753486,0.07407509015958641
0.681994459833795,0.05138132742078878,0.03854922124339651,0.07726009163199461
0.6825484764542936,0.051729624162314074,0.04011773909873932,0.07912207823668316
0.6831024930747922,0.05761779258420938,0.0414471651299565,0.08110863999744578
0.6836565096952909,0.05979820715651495,0.04161512542960327,0.08364728809347322
0.6842105263157895,0.06212667271220331,0.0438712345364667,0.08423502418740779
0.6847645429362881,0.0654653567582288,0.04472523711336668,0.08544030821213475
0.6853185595567867,0.06764556110352263,0.04639304721956489,0.08849280381873573
0.6858725761772854,0.07111494742168141,0.04839101825767371,0.08933081687130258
0.686426592797784,0.07171464995999725,0.05068862003643872,0.09523379631825729
0.6869806094182825,0.07196475986406504,0.051072250367839085,0.10965372968997998
0.6875346260387811,0.07373240195367464,0.05138112273004469,0.11122301622710346
0.6880886426592798,0.07402148165930472,0.05761742631870345,0.11904948459956793
0.6886426592797784,0.07402163049469339,0.05931293400149797,0.1218275048431553
0.689196675900277,0.07724538855391289,0.059797265982355484,0.12628085709714695
0.6897506925207756,0.07911772689569556,0.06330840343024942,0.12708149846942451
0.6903047091412743,0.07965469758088456,0.06764436388682482,0.13050254515275966
0.6908587257617729,0.08423856830104129,0.06829104451988512,0.1344782911498992
0.6914127423822715,0.08473767533376365,0.07111673543271779,0.15137238695819127
0.69196675900277,0.08811676492225243,0.07171451332153143,0.1519113424586994
0.6925207756232687,0.08870914882472714,0.0719650815782185,0.15343109790335271
0.6930747922437673,0.08953137737294267,0.07636137253790037,0.16056600449760405
0.6936288088642659,0.09524985567201207,0.07724623462244103,0.19211008978366564
0.6941828254847645,0.10267769862099367,0.07912070293202371,0.19238465477476283
0.6947368421052632,0.10771842631961707,0.07965530773454092,0.20778727792374874
0.6952908587257618,0.1117072899616857,0.08110679285873935,0.23021992671313307
0.6958448753462604,0.1123366545671038,0.08270566350632755,0.2331475898420848
0.696398891966759,0.11456714105252278,0.08473730584382583,0.2331475898420848
0.6969529085872577,0.11790188005932463,0.08539077541744902,0.23809896755804538
0.6975069252077563,0.11790188005932463,0.08811695749046926,0.24528465711164854
0.6980609418282548,0.11905468066593371,0.08932197295895539,0.25294029796642936
0.6986149584487534,0.12182708972403923,0.0895317637204973,0.2569277468985809
0.6991689750692521,0.12664231808993714,0.0952506173161952,0.2753667433440117
0.6997229916897507,0.13147934136270847,0.10474574258916554,0.2918879804995425
0.7002770083102493,0.15191155056789876,0.10771964257959722,0.35853586249086633
0.7008310249307479,0.15376453892370803,0.11233760782319939,0.359315151522089
0.7013850415512466,0.16055054276061198,0.11250650380654888,0.3866496783680774
0.7019390581717452,0.16643788925325298,0.1127386053471143,0.3866721051895628
0.7024930747922438,0.17607182578152697,0.11905529677939233,0.40842244410547085
0.7030470914127424,0.19251938411537364,0.12182719666653632,0.4170963883793774
0.703601108033241,0.19288277191931694,0.126282684612488,0.45079664710648293
0.7041551246537396,0.21269071569930895,0.14136422032548868,0.48277087877426583
0.7047091412742382,0.21452097163872386,0.14302510689209916,0.4905893302005245
0.7052631578947368,0.21805810245055837,0.1451812750799792,0.5114224524826493
0.7058171745152355,0.23810009007027597,0.15191140254737884,0.513764483157372
0.7063711911357341,0.2452874537670517,0.1664370721619635,0.5143334058743712
0.7069252077562327,0.2529405171613921,0.1767706027601786,0.587687183797157
0.7074792243767313,0.2683349008173672,0.19251783831100375,0.6422131186872704
0.7080332409972299,0.2918863731487054,0.19679809147492222,0.7022831683564155
0.7085872576177286,0.2972575641665859,0.20782790007953802,0.7340928618019675
0.7091412742382271,0.323888915190043,0.2381008181499395,0.746689673286016
0.7096952908587257,0.35843582806613833,0.24528599629880413,0.8009748639928944
0.7102493074792243,0.35853555342587484,0.2529413979336662,0.8631009176553767
0.710803324099723,0.3813800732600346,0.25694190410354506,0.8734895805251697
0.7113573407202216,0.386678314937963,0.26423322034133495,0.9609888072738106
0.7119113573407202,0.38667985777853253,0.275228440917093,1.0045600153726684
0.7124653739612188,0.40546391601671156,0.277301268299931,1.0600111989924204
0.7130193905817175,0.4084542607384995,0.29188608111667647,1.133639285166491
0.7135734072022161,0.4127987637457687,0.3043714768521105,1.1542466611212479
0.7141274238227147,0.42040118782865127,0.3043714768521105,1.277769322651185
0.7146814404432132,0.42744463409803174,0.35853696464949447,1.7512834055317283
0.7152354570637119,0.43233992355613954,0.3591205679606788,1.966301148731855
0.7157894736842105,0.45565985660874014,0.3866807225929546,2.1706997507624006
0.7163434903047091,0.575982423692203,0.3866809339328694,2.3280396943627926
0.7168975069252077,0.5863246305844269,0.4082093251036143,2.559696722037346
0.7174515235457064,0.59726116454165,0.40845459224950564,2.7190039542118045
0.718005540166205,0.5979797713915352,0.41260805411935086,6.207463579286302
0.7185595567867036,0.5992959934298587,0.4137447674867918,8.273651022480477
0.7191135734072022,0.6333239682528777,0.4167741659768827,8.308570373337714
0.7196675900277009,0.6623146964463313,0.4352295888271531,8.454770504852068
0.7202216066481995,0.7022856173361085,0.48323101394285234,8.770188849385127
0.720775623268698,0.7110030652907081,0.5014797035922297,10.1239865462657
0.7213296398891966,0.8459700993565158,0.5734130748448708,10.490751269139968
0.7218836565096953,0.8726513170301201,0.5998320405511743,22.172488072615486
0.7224376731301939,0.9238954346849741,0.6104288427428224,22.330992878367645
0.7229916897506925,0.9802581856161378,0.6131050511829921,31.2840101107907
0.7235457063711911,0.9875196144621443,0.6422231664847112,36.04365338166657
0.7240997229916898,1.0035615681862935,0.7011762805176348,36.04365338539186
0.7246537396121884,1.0295032689360304,0.7022856345420414,47.96666048827879
0.725207756232687,1.0600089847541867,0.703962967391955,57.63864192496387
0.7257617728531855,1.1351301065809087,0.8734875814467207,100.44894163871795
0.7263157894736842,1.1356533811142386,0.8807365591606027,117.0348000851238
0.7268698060941828,1.1980679609719982,0.9802605037104755,1.0e8
0.7274238227146814,1.2005653767722755,1.0600105431411821,1.0e8
0.72797783933518,1.2005655488363318,1.2005645508824192,1.0e8
0.7285318559556787,1.2005655832492714,1.2722096661711946,1.0e8
0.7290858725761773,1.386294152503701,1.3862942419225641,1.0e8
0.7296398891966759,1.3862943611416583,1.3862965068933384,1.0e8
0.7301939058171745,1.531328588301587,1.3862967453267478,1.0e8
0.7307479224376732,1.531806115438411,1.3862969837362553,1.0e8
0.7313019390581718,1.7525728752187095,1.4855403491020864,1.0e8
0.7318559556786703,1.7525778475305318,1.5313411269164299,1.0e8
0.7324099722991689,2.0077013676732944,1.5499280526222172,1.0e8
0.7329639889196676,6.699274836261606,1.7525713687527031,1.0e8
0.7335180055401662,8.783122567079504,1.752574007981208,1.0e8
0.7340720221606648,8.889629457351656,2.3280445419679556,1.0e8
0.7346260387811634,10.120304971162641,5.181532568243614,1.0e8
0.7351800554016621,12.475876104145966,5.503606670070675,1.0e8
0.7357340720221607,24.008895424910413,8.783122002522978,1.0e8
0.7362880886426593,26.055631172735406,15.952379970167694,1.0e8
0.7368421052631579,34.51232875133018,26.067376911261523,1.0e8
0.7373961218836566,36.04365338911715,36.04365338539186,1.0e8
0.7379501385041551,36.04365338911715,36.04365338539186,1.0e8
0.7385041551246537,113.95138663344224,110.39457423712248,1.0e8
0.7390581717451523,1.0e8,373.85963402510976,1.0e8
0.739612188365651,1.0e8,1.0e8,1.0e8
0.7401662049861496,1.0e8,1.0e8,1.0e8
0.7407202216066482,1.0e8,1.0e8,1.0e8
0.7412742382271468,1.0e8,1.0e8,1.0e8
0.7418282548476455,1.0e8,1.0e8,1.0e8
0.7423822714681441,1.0e8,1.0e8,1.0e8
0.7429362880886426,1.0e8,1.0e8,1.0e8
0.7434903047091412,1.0e8,1.0e8,1.0e8
0.7440443213296399,1.0e8,1.0e8,1.0e8
0.7445983379501385,1.0e8,1.0e8,1.0e8
0.7451523545706371,1.0e8,1.0e8,1.0e8
0.7457063711911357,1.0e8,1.0e8,1.0e8
0.7462603878116344,1.0e8,1.0e8,1.0e8
0.746814404432133,1.0e8,1.0e8,1.0e8
0.7473684210526316,1.0e8,1.0e8,1.0e8
0.7479224376731302,1.0e8,1.0e8,1.0e8
0.7484764542936289,1.0e8,1.0e8,1.0e8
0.7490304709141274,1.0e8,1.0e8,1.0e8
0.749584487534626,1.0e8,1.0e8,1.0e8
0.7501385041551246,1.0e8,1.0e8,1.0e8
0.7506925207756233,1.0e8,1.0e8,1.0e8
0.7512465373961219,1.0e8,1.0e8,1.0e8
0.7518005540166205,1.0e8,1.0e8,1.0e8
0.7523545706371191,1.0e8,1.0e8,1.0e8
0.7529085872576178,1.0e8,1.0e8,1.0e8
0.7534626038781164,1.0e8,1.0e8,1.0e8
0.754016620498615,1.0e8,1.0e8,1.0e8
0.7545706371191135,1.0e8,1.0e8,1.0e8
0.7551246537396122,1.0e8,1.0e8,1.0e8
0.7556786703601108,1.0e8,1.0e8,1.0e8
0.7562326869806094,1.0e8,1.0e8,1.0e8
0.756786703601108,1.0e8,1.0e8,1.0e8
0.7573407202216067,1.0e8,1.0e8,1.0e8
0.7578947368421053,1.0e8,1.0e8,1.0e8
0.7584487534626039,1.0e8,1.0e8,1.0e8
0.7590027700831025,1.0e8,1.0e8,1.0e8
0.7595567867036012,1.0e8,1.0e8,1.0e8
0.7601108033240997,1.0e8,1.0e8,1.0e8
0.7606648199445983,1.0e8,1.0e8,1.0e8
0.7612188365650969,1.0e8,1.0e8,1.0e8
0.7617728531855956,1.0e8,1.0e8,1.0e8
0.7623268698060942,1.0e8,1.0e8,1.0e8
0.7628808864265928,1.0e8,1.0e8,1.0e8
0.7634349030470914,1.0e8,1.0e8,1.0e8
0.7639889196675901,1.0e8,1.0e8,1.0e8
0.7645429362880887,1.0e8,1.0e8,1.0e8
0.7650969529085873,1.0e8,1.0e8,1.0e8
0.7656509695290858,1.0e8,1.0e8,1.0e8
0.7662049861495844,1.0e8,1.0e8,1.0e8
0.7667590027700831,1.0e8,1.0e8,1.0e8
0.7673130193905817,1.0e8,1.0e8,1.0e8
0.7678670360110803,1.0e8,1.0e8,1.0e8
0.7684210526315789,1.0e8,1.0e8,1.0e8
0.7689750692520776,1.0e8,1.0e8,1.0e8
0.7695290858725762,1.0e8,1.0e8,1.0e8
0.7700831024930748,1.0e8,1.0e8,1.0e8
0.7706371191135734,1.0e8,1.0e8,1.0e8
0.771191135734072,1.0e8,1.0e8,1.0e8
0.7717451523545706,1.0e8,1.0e8,1.0e8
0.7722991689750692,1.0e8,1.0e8,1.0e8
0.7728531855955678,1.0e8,1.0e8,1.0e8
0.7734072022160665,1.0e8,1.0e8,1.0e8
0.7739612188365651,1.0e8,1.0e8,1.0e8
0.7745152354570637,1.0e8,1.0e8,1.0e8
0.7750692520775623,1.0e8,1.0e8,1.0e8
0.775623268698061,1.0e8,1.0e8,1.0e8
0.7761772853185596,1.0e8,1.0e8,1.0e8
0.7767313019390581,1.0e8,1.0e8,1.0e8
0.7772853185595567,1.0e8,1.0e8,1.0e8
0.7778393351800554,1.0e8,1.0e8,1.0e8
0.778393351800554,1.0e8,1.0e8,1.0e8
0.7789473684210526,1.0e8,1.0e8,1.0e8
0.7795013850415512,1.0e8,1.0e8,1.0e8
0.7800554016620499,1.0e8,1.0e8,1.0e8
0.7806094182825485,1.0e8,1.0e8,1.0e8
0.7811634349030471,1.0e8,1.0e8,1.0e8
0.7817174515235457,1.0e8,1.0e8,1.0e8
0.7822714681440444,1.0e8,1.0e8,1.0e8
0.782825484764543,1.0e8,1.0e8,1.0e8
0.7833795013850415,1.0e8,1.0e8,1.0e8
0.7839335180055401,1.0e8,1.0e8,1.0e8
0.7844875346260388,1.0e8,1.0e8,1.0e8
0.7850415512465374,1.0e8,1.0e8,1.0e8
0.785595567867036,1.0e8,1.0e8,1.0e8
0.7861495844875346,1.0e8,1.0e8,1.0e8
0.7867036011080333,1.0e8,1.0e8,1.0e8
0.7872576177285319,1.0e8,1.0e8,1.0e8
0.7878116343490305,1.0e8,1.0e8,1.0e8
0.788365650969529,1.0e8,1.0e8,1.0e8
0.7889196675900277,1.0e8,1.0e8,1.0e8
0.7894736842105263,1.0e8,1.0e8,1.0e8
0.7900277008310249,1.0e8,1.0e8,1.0e8
0.7905817174515235,1.0e8,1.0e8,1.0e8
0.7911357340720222,1.0e8,1.0e8,1.0e8
0.7916897506925208,1.0e8,1.0e8,1.0e8
0.7922437673130194,1.0e8,1.0e8,1.0e8
0.792797783933518,1.0e8,1.0e8,1.0e8
0.7933518005540167,1.0e8,1.0e8,1.0e8
0.7939058171745152,1.0e8,1.0e8,1.0e8
0.7944598337950138,1.0e8,1.0e8,1.0e8
0.7950138504155124,1.0e8,1.0e8,1.0e8
0.7955678670360111,1.0e8,1.0e8,1.0e8
0.7961218836565097,1.0e8,1.0e8,1.0e8
0.7966759002770083,1.0e8,1.0e8,1.0e8
0.7972299168975069,1.0e8,1.0e8,1.0e8
0.7977839335180056,1.0e8,1.0e8,1.0e8
0.7983379501385042,1.0e8,1.0e8,1.0e8
0.7988919667590028,1.0e8,1.0e8,1.0e8
0.7994459833795013,1.0e8,1.0e8,1.0e8
0.8,1.0e8,1.0e8,1.0e8
0.8005540166204986,1.0e8,1.0e8,1.0e8
0.8011080332409972,1.0e8,1.0e8,1.0e8
0.8016620498614958,1.0e8,1.0e8,1.0e8
0.8022160664819945,1.0e8,1.0e8,1.0e8
0.8027700831024931,1.0e8,1.0e8,1.0e8
0.8033240997229917,1.0e8,1.0e8,1.0e8
0.8038781163434903,1.0e8,1.0e8,1.0e8
0.804432132963989,1.0e8,1.0e8,1.0e8
0.8049861495844876,1.0e8,1.0e8,1.0e8
0.8055401662049861,1.0e8,1.0e8,1.0e8
0.8060941828254847,1.0e8,1.0e8,1.0e8
0.8066481994459834,1.0e8,1.0e8,1.0e8
0.807202216066482,1.0e8,1.0e8,1.0e8
0.8077562326869806,1.0e8,1.0e8,1.0e8
0.8083102493074792,1.0e8,1.0e8,1.0e8
0.8088642659279779,1.0e8,1.0e8,1.0e8
0.8094182825484765,1.0e8,1.0e8,1.0e8
0.8099722991689751,1.0e8,1.0e8,1.0e8
0.8105263157894737,1.0e8,1.0e8,1.0e8
0.8110803324099723,1.0e8,1.0e8,1.0e8
0.8116343490304709,1.0e8,1.0e8,1.0e8
0.8121883656509695,1.0e8,1.0e8,1.0e8
0.8127423822714681,1.0e8,1.0e8,1.0e8
0.8132963988919668,1.0e8,1.0e8,1.0e8
0.8138504155124654,1.0e8,1.0e8,1.0e8
0.814404432132964,1.0e8,1.0e8,1.0e8
0.8149584487534626,1.0e8,1.0e8,1.0e8
0.8155124653739613,1.0e8,1.0e8,1.0e8
0.8160664819944599,1.0e8,1.0e8,1.0e8
0.8166204986149584,1.0e8,1.0e8,1.0e8
0.817174515235457,1.0e8,1.0e8,1.0e8
0.8177285318559557,1.0e8,1.0e8,1.0e8
0.8182825484764543,1.0e8,1.0e8,1.0e8
0.8188365650969529,1.0e8,1.0e8,1.0e8
0.8193905817174515,1.0e8,1.0e8,1.0e8
0.8199445983379502,1.0e8,1.0e8,1.0e8
0.8204986149584488,1.0e8,1.0e8,1.0e8
0.8210526315789474,1.0e8,1.0e8,1.0e8
0.821606648199446,1.0e8,1.0e8,1.0e8
0.8221606648199447,1.0e8,1.0e8,1.0e8
0.8227146814404432,1.0e8,1.0e8,1.0e8
0.8232686980609418,1.0e8,1.0e8,1.0e8
0.8238227146814404,1.0e8,1.0e8,1.0e8
0.824376731301939,1.0e8,1.0e8,1.0e8
0.8249307479224377,1.0e8,1.0e8,1.0e8
0.8254847645429363,1.0e8,1.0e8,1.0e8
0.8260387811634349,1.0e8,1.0e8,1.0e8
0.8265927977839335,1.0e8,1.0e8,1.0e8
0.8271468144044322,1.0e8,1.0e8,1.0e8
0.8277008310249307,1.0e8,1.0e8,1.0e8
0.8282548476454293,1.0e8,1.0e8,1.0e8
0.8288088642659279,1.0e8,1.0e8,1.0e8
0.8293628808864266,1.0e8,1.0e8,1.0e8
0.8299168975069252,1.0e8,1.0e8,1.0e8
0.8304709141274238,1.0e8,1.0e8,1.0e8
0.8310249307479224,1.0e8,1.0e8,1.0e8
0.8315789473684211,1.0e8,1.0e8,1.0e8
0.8321329639889197,1.0e8,1.0e8,1.0e8
0.8326869806094183,1.0e8,1.0e8,1.0e8
0.8332409972299168,1.0e8,1.0e8,1.0e8
0.8337950138504155,1.0e8,1.0e8,1.0e8
0.8343490304709141,1.0e8,1.0e8,1.0e8
0.8349030470914127,1.0e8,1.0e8,1.0e8
0.8354570637119113,1.0e8,1.0e8,1.0e8
0.83601108033241,1.0e8,1.0e8,1.0e8
0.8365650969529086,1.0e8,1.0e8,1.0e8
0.8371191135734072,1.0e8,1.0e8,1.0e8
0.8376731301939058,1.0e8,1.0e8,1.0e8
0.8382271468144045,1.0e8,1.0e8,1.0e8
0.838781163434903,1.0e8,1.0e8,1.0e8
0.8393351800554016,1.0e8,1.0e8,1.0e8
0.8398891966759002,1.0e8,1.0e8,1.0e8
0.8404432132963989,1.0e8,1.0e8,1.0e8
0.8409972299168975,1.0e8,1.0e8,1.0e8
0.8415512465373961,1.0e8,1.0e8,1.0e8
0.8421052631578947,1.0e8,1.0e8,1.0e8
0.8426592797783934,1.0e8,1.0e8,1.0e8
0.843213296398892,1.0e8,1.0e8,1.0e8
0.8437673130193906,1.0e8,1.0e8,1.0e8
0.8443213296398892,1.0e8,1.0e8,1.0e8
0.8448753462603878,1.0e8,1.0e8,1.0e8
0.8454293628808864,1.0e8,1.0e8,1.0e8
0.845983379501385,1.0e8,1.0e8,1.0e8
0.8465373961218836,1.0e8,1.0e8,1.0e8
0.8470914127423823,1.0e8,1.0e8,1.0e8
0.8476454293628809,1.0e8,1.0e8,1.0e8
0.8481994459833795,1.0e8,1.0e8,1.0e8
0.8487534626038781,1.0e8,1.0e8,1.0e8
0.8493074792243768,1.0e8,1.0e8,1.0e8
0.8498614958448754,1.0e8,1.0e8,1.0e8
0.850415512465374,1.0e8,1.0e8,1.0e8
0.8509695290858725,1.0e8,1.0e8,1.0e8
0.8515235457063712,1.0e8,1.0e8,1.0e8
0.8520775623268698,1.0e8,1.0e8,1.0e8
0.8526315789473684,1.0e8,1.0e8,1.0e8
0.853185595567867,1.0e8,1.0e8,1.0e8
0.8537396121883657,1.0e8,1.0e8,1.0e8
0.8542936288088643,1.0e8,1.0e8,1.0e8
0.8548476454293629,1.0e8,1.0e8,1.0e8
0.8554016620498615,1.0e8,1.0e8,1.0e8
0.8559556786703602,1.0e8,1.0e8,1.0e8
0.8565096952908587,1.0e8,1.0e8,1.0e8
0.8570637119113573,1.0e8,1.0e8,1.0e8
0.8576177285318559,1.0e8,1.0e8,1.0e8
0.8581717451523546,1.0e8,1.0e8,1.0e8
0.8587257617728532,1.0e8,1.0e8,1.0e8
0.8592797783933518,1.0e8,1.0e8,1.0e8
0.8598337950138504,1.0e8,1.0e8,1.0e8
0.8603878116343491,1.0e8,1.0e8,1.0e8
0.8609418282548477,1.0e8,1.0e8,1.0e8
0.8614958448753463,1.0e8,1.0e8,1.0e8
0.8620498614958448,1.0e8,1.0e8,1.0e8
0.8626038781163435,1.0e8,1.0e8,1.0e8
0.8631578947368421,1.0e8,1.0e8,1.0e8
0.8637119113573407,1.0e8,1.0e8,1.0e8
0.8642659279778393,1.0e8,1.0e8,1.0e8
0.864819944598338,1.0e8,1.0e8,1.0e8
0.8653739612188366,1.0e8,1.0e8,1.0e8
0.8659279778393352,1.0e8,1.0e8,1.0e8
0.8664819944598338,1.0e8,1.0e8,1.0e8
0.8670360110803325,1.0e8,1.0e8,1.0e8
0.867590027700831,1.0e8,1.0e8,1.0e8
0.8681440443213296,1.0e8,1.0e8,1.0e8
0.8686980609418282,1.0e8,1.0e8,1.0e8
0.8692520775623269,1.0e8,1.0e8,1.0e8
0.8698060941828255,1.0e8,1.0e8,1.0e8
0.8703601108033241,1.0e8,1.0e8,1.0e8
0.8709141274238227,1.0e8,1.0e8,1.0e8
0.8714681440443214,1.0e8,1.0e8,1.0e8
0.87202216066482,1.0e8,1.0e8,1.0e8
0.8725761772853186,1.0e8,1.0e8,1.0e8
0.8731301939058171,1.0e8,1.0e8,1.0e8
0.8736842105263158,1.0e8,1.0e8,1.0e8
0.8742382271468144,1.0e8,1.0e8,1.0e8
0.874792243767313,1.0e8,1.0e8,1.0e8
0.8753462603878116,1.0e8,1.0e8,1.0e8
0.8759002770083103,1.0e8,1.0e8,1.0e8
0.8764542936288089,1.0e8,1.0e8,1.0e8
0.8770083102493075,1.0e8,1.0e8,1.0e8
0.8775623268698061,1.0e8,1.0e8,1.0e8
0.8781163434903048,1.0e8,1.0e8,1.0e8
0.8786703601108034,1.0e8,1.0e8,1.0e8
0.8792243767313019,1.0e8,1.0e8,1.0e8
0.8797783933518005,1.0e8,1.0e8,1.0e8
0.8803324099722992,1.0e8,1.0e8,1.0e8
0.8808864265927978,1.0e8,1.0e8,1.0e8
0.8814404432132964,1.0e8,1.0e8,1.0e8
0.881994459833795,1.0e8,1.0e8,1.0e8
0.8825484764542936,1.0e8,1.0e8,1.0e8
0.8831024930747923,1.0e8,1.0e8,1.0e8
0.8836565096952909,1.0e8,1.0e8,1.0e8
0.8842105263157894,1.0e8,1.0e8,1.0e8
0.884764542936288,1.0e8,1.0e8,1.0e8
0.8853185595567867,1.0e8,1.0e8,1.0e8
0.8858725761772853,1.0e8,1.0e8,1.0e8
0.8864265927977839,1.0e8,1.0e8,1.0e8
0.8869806094182825,1.0e8,1.0e8,1.0e8
0.8875346260387812,1.0e8,1.0e8,1.0e8
0.8880886426592798,1.0e8,1.0e8,1.0e8
0.8886426592797784,1.0e8,1.0e8,1.0e8
0.889196675900277,1.0e8,1.0e8,1.0e8
0.8897506925207757,1.0e8,1.0e8,1.0e8
0.8903047091412742,1.0e8,1.0e8,1.0e8
0.8908587257617728,1.0e8,1.0e8,1.0e8
0.8914127423822714,1.0e8,1.0e8,1.0e8
0.8919667590027701,1.0e8,1.0e8,1.0e8
0.8925207756232687,1.0e8,1.0e8,1.0e8
0.8930747922437673,1.0e8,1.0e8,1.0e8
0.8936288088642659,1.0e8,1.0e8,1.0e8
0.8941828254847646,1.0e8,1.0e8,1.0e8
0.8947368421052632,1.0e8,1.0e8,1.0e8
0.8952908587257618,1.0e8,1.0e8,1.0e8
0.8958448753462603,1.0e8,1.0e8,1.0e8
0.896398891966759,1.0e8,1.0e8,1.0e8
0.8969529085872576,1.0e8,1.0e8,1.0e8
0.8975069252077562,1.0e8,1.0e8,1.0e8
0.8980609418282548,1.0e8,1.0e8,1.0e8
0.8986149584487535,1.0e8,1.0e8,1.0e8
0.8991689750692521,1.0e8,1.0e8,1.0e8
0.8997229916897507,1.0e8,1.0e8,1.0e8
0.9002770083102493,1.0e8,1.0e8,1.0e8
0.900831024930748,1.0e8,1.0e8,1.0e8
0.9013850415512465,1.0e8,1.0e8,1.0e8
0.9019390581717451,1.0e8,1.0e8,1.0e8
0.9024930747922437,1.0e8,1.0e8,1.0e8
0.9030470914127424,1.0e8,1.0e8,1.0e8
0.903601108033241,1.0e8,1.0e8,1.0e8
0.9041551246537396,1.0e8,1.0e8,1.0e8
0.9047091412742382,1.0e8,1.0e8,1.0e8
0.9052631578947369,1.0e8,1.0e8,1.0e8
0.9058171745152355,1.0e8,1.0e8,1.0e8
0.9063711911357341,1.0e8,1.0e8,1.0e8
0.9069252077562326,1.0e8,1.0e8,1.0e8
0.9074792243767313,1.0e8,1.0e8,1.0e8
0.9080332409972299,1.0e8,1.0e8,1.0e8
0.9085872576177285,1.0e8,1.0e8,1.0e8
0.9091412742382271,1.0e8,1.0e8,1.0e8
0.9096952908587258,1.0e8,1.0e8,1.0e8
0.9102493074792244,1.0e8,1.0e8,1.0e8
0.910803324099723,1.0e8,1.0e8,1.0e8
0.9113573407202216,1.0e8,1.0e8,1.0e8
0.9119113573407203,1.0e8,1.0e8,1.0e8
0.9124653739612189,1.0e8,1.0e8,1.0e8
0.9130193905817174,1.0e8,1.0e8,1.0e8
0.913573407202216,1.0e8,1.0e8,1.0e8
0.9141274238227147,1.0e8,1.0e8,1.0e8
0.9146814404432133,1.0e8,1.0e8,1.0e8
0.9152354570637119,1.0e8,1.0e8,1.0e8
0.9157894736842105,1.0e8,1.0e8,1.0e8
0.9163434903047092,1.0e8,1.0e8,1.0e8
0.9168975069252078,1.0e8,1.0e8,1.0e8
0.9174515235457064,1.0e8,1.0e8,1.0e8
0.918005540166205,1.0e8,1.0e8,1.0e8
0.9185595567867036,1.0e8,1.0e8,1.0e8
0.9191135734072022,1.0e8,1.0e8,1.0e8
0.9196675900277008,1.0e8,1.0e8,1.0e8
0.9202216066481994,1.0e8,1.0e8,1.0e8
0.9207756232686981,1.0e8,1.0e8,1.0e8
0.9213296398891967,1.0e8,1.0e8,1.0e8
0.9218836565096953,1.0e8,1.0e8,1.0e8
0.9224376731301939,1.0e8,1.0e8,1.0e8
0.9229916897506926,1.0e8,1.0e8,1.0e8
0.9235457063711912,1.0e8,1.0e8,1.0e8
0.9240997229916897,1.0e8,1.0e8,1.0e8
0.9246537396121883,1.0e8,1.0e8,1.0e8
0.925207756232687,1.0e8,1.0e8,1.0e8
0.9257617728531856,1.0e8,1.0e8,1.0e8
0.9263157894736842,1.0e8,1.0e8,1.0e8
0.9268698060941828,1.0e8,1.0e8,1.0e8
0.9274238227146815,1.0e8,1.0e8,1.0e8
0.9279778393351801,1.0e8,1.0e8,1.0e8
0.9285318559556787,1.0e8,1.0e8,1.0e8
0.9290858725761773,1.0e8,1.0e8,1.0e8
0.929639889196676,1.0e8,1.0e8,1.0e8
0.9301939058171745,1.0e8,1.0e8,1.0e8
0.9307479224376731,1.0e8,1.0e8,1.0e8
0.9313019390581717,1.0e8,1.0e8,1.0e8
0.9318559556786704,1.0e8,1.0e8,1.0e8
0.932409972299169,1.0e8,1.0e8,1.0e8
0.9329639889196676,1.0e8,1.0e8,1.0e8
0.9335180055401662,1.0e8,1.0e8,1.0e8
0.9340720221606649,1.0e8,1.0e8,1.0e8
0.9346260387811635,1.0e8,1.0e8,1.0e8
0.935180055401662,1.0e8,1.0e8,1.0e8
0.9357340720221606,1.0e8,1.0e8,1.0e8
0.9362880886426593,1.0e8,1.0e8,1.0e8
0.9368421052631579,1.0e8,1.0e8,1.0e8
0.9373961218836565,1.0e8,1.0e8,1.0e8
0.9379501385041551,1.0e8,1.0e8,1.0e8
0.9385041551246538,1.0e8,1.0e8,1.0e8
0.9390581717451524,1.0e8,1.0e8,1.0e8
0.939612188365651,1.0e8,1.0e8,1.0e8
0.9401662049861496,1.0e8,1.0e8,1.0e8
0.9407202216066483,1.0e8,1.0e8,1.0e8
0.9412742382271468,1.0e8,1.0e8,1.0e8
0.9418282548476454,1.0e8,1.0e8,1.0e8
0.942382271468144,1.0e8,1.0e8,1.0e8
0.9429362880886426,1.0e8,1.0e8,1.0e8
0.9434903047091413,1.0e8,1.0e8,1.0e8
0.9440443213296399,1.0e8,1.0e8,1.0e8
0.9445983379501385,1.0e8,1.0e8,1.0e8
0.9451523545706371,1.0e8,1.0e8,1.0e8
0.9457063711911358,1.0e8,1.0e8,1.0e8
0.9462603878116344,1.0e8,1.0e8,1.0e8
0.9468144044321329,1.0e8,1.0e8,1.0e8
0.9473684210526315,1.0e8,1.0e8,1.0e8
0.9479224376731302,1.0e8,1.0e8,1.0e8
0.9484764542936288,1.0e8,1.0e8,1.0e8
0.9490304709141274,1.0e8,1.0e8,1.0e8
0.949584487534626,1.0e8,1.0e8,1.0e8
0.9501385041551247,1.0e8,1.0e8,1.0e8
0.9506925207756233,1.0e8,1.0e8,1.0e8
0.9512465373961219,1.0e8,1.0e8,1.0e8
0.9518005540166204,1.0e8,1.0e8,1.0e8
0.9523545706371191,1.0e8,1.0e8,1.0e8
0.9529085872576177,1.0e8,1.0e8,1.0e8
0.9534626038781163,1.0e8,1.0e8,1.0e8
0.9540166204986149,1.0e8,1.0e8,1.0e8
0.9545706371191136,1.0e8,1.0e8,1.0e8
0.9551246537396122,1.0e8,1.0e8,1.0e8
0.9556786703601108,1.0e8,1.0e8,1.0e8
0.9562326869806094,1.0e8,1.0e8,1.0e8
0.9567867036011081,1.0e8,1.0e8,1.0e8
0.9573407202216067,1.0e8,1.0e8,1.0e8
0.9578947368421052,1.0e8,1.0e8,1.0e8
0.9584487534626038,1.0e8,1.0e8,1.0e8
0.9590027700831025,1.0e8,1.0e8,1.0e8
0.9595567867036011,1.0e8,1.0e8,1.0e8
0.9601108033240997,1.0e8,1.0e8,1.0e8
0.9606648199445983,1.0e8,1.0e8,1.0e8
0.961218836565097,1.0e8,1.0e8,1.0e8
0.9617728531855956,1.0e8,1.0e8,1.0e8
0.9623268698060942,1.0e8,1.0e8,1.0e8
0.9628808864265928,1.0e8,1.0e8,1.0e8
0.9634349030470915,1.0e8,1.0e8,1.0e8
0.96398891966759,1.0e8,1.0e8,1.0e8
0.9645429362880886,1.0e8,1.0e8,1.0e8
0.9650969529085872,1.0e8,1.0e8,1.0e8
0.9656509695290859,1.0e8,1.0e8,1.0e8
0.9662049861495845,1.0e8,1.0e8,1.0e8
0.9667590027700831,1.0e8,1.0e8,1.0e8
0.9673130193905817,1.0e8,1.0e8,1.0e8
0.9678670360110804,1.0e8,1.0e8,1.0e8
0.968421052631579,1.0e8,1.0e8,1.0e8
0.9689750692520775,1.0e8,1.0e8,1.0e8
0.9695290858725761,1.0e8,1.0e8,1.0e8
0.9700831024930748,1.0e8,1.0e8,1.0e8
0.9706371191135734,1.0e8,1.0e8,1.0e8
0.971191135734072,1.0e8,1.0e8,1.0e8
0.9717451523545706,1.0e8,1.0e8,1.0e8
0.9722991689750693,1.0e8,1.0e8,1.0e8
0.9728531855955679,1.0e8,1.0e8,1.0e8
0.9734072022160665,1.0e8,1.0e8,1.0e8
0.9739612188365651,1.0e8,1.0e8,1.0e8
0.9745152354570638,1.0e8,1.0e8,1.0e8
0.9750692520775623,1.0e8,1.0e8,1.0e8
0.9756232686980609,1.0e8,1.0e8,1.0e8
0.9761772853185595,1.0e8,1.0e8,1.0e8
0.9767313019390582,1.0e8,1.0e8,1.0e8
0.9772853185595568,1.0e8,1.0e8,1.0e8
0.9778393351800554,1.0e8,1.0e8,1.0e8
0.978393351800554,1.0e8,1.0e8,1.0e8
0.9789473684210527,1.0e8,1.0e8,1.0e8
0.9795013850415513,1.0e8,1.0e8,1.0e8
0.9800554016620499,1.0e8,1.0e8,1.0e8
0.9806094182825484,1.0e8,1.0e8,1.0e8
0.9811634349030471,1.0e8,1.0e8,1.0e8
0.9817174515235457,1.0e8,1.0e8,1.0e8
0.9822714681440443,1.0e8,1.0e8,1.0e8
0.9828254847645429,1.0e8,1.0e8,1.0e8
0.9833795013850416,1.0e8,1.0e8,1.0e8
0.9839335180055402,1.0e8,1.0e8,1.0e8
0.9844875346260388,1.0e8,1.0e8,1.0e8
0.9850415512465374,1.0e8,1.0e8,1.0e8
0.9855955678670361,1.0e8,1.0e8,1.0e8
0.9861495844875346,1.0e8,1.0e8,1.0e8
0.9867036011080332,1.0e8,1.0e8,1.0e8
0.9872576177285318,1.0e8,1.0e8,1.0e8
0.9878116343490305,1.0e8,1.0e8,1.0e8
0.9883656509695291,1.0e8,1.0e8,1.0e14
0.9889196675900277,1.0e8,1.0e8,1.0e14
0.9894736842105263,1.0e14,1.0e8,1.0e14
0.990027700831025,1.0e14,1.0e14,1.0e14
0.9905817174515236,1.0e14,1.0e14,1.0e14
0.9911357340720222,1.0e14,1.0e14,1.0e14
0.9916897506925207,1.0e14,1.0e14,1.0e14
0.9922437673130194,1.0e14,1.0e14,1.0e14
0.992797783933518,1.0e14,1.0e14,1.0e14
0.9933518005540166,1.0e14,1.0e14,1.0e14
0.9939058171745152,1.0e14,1.0e14,1.0e14
0.9944598337950139,1.0e14,1.0e14,1.0e14
0.9950138504155125,1.0e14,1.0e14,1.0e14
0.9955678670360111,1.0e14,1.0e14,1.0e14
0.9961218836565097,1.0e14,1.0e14,1.0e14
0.9966759002770084,1.0e14,1.0e14,1.0e14
0.997229916897507,1.0e14,1.0e14,1.0e14
0.9977839335180055,1.0e14,1.0e14,1.0e14
0.9983379501385041,1.0e14,1.0e14,1.0e14
0.9988919667590028,1.0e14,1.0e14,1.0e14
0.9994459833795014,1.0e14,1.0e14,1.0e14
1.0,1.0e14,1.0e14,1.0e14


==> data/eigen_graph_misc_32/eigenvalues_relative_error.csv <==
matrix\type,Float32,LinearTakum32,Posit32
dimacs/C125-9,1.27417689465394049263039460917095714e-06,4.81328609821243723641836387727586462e-07,3.50406966430472122248214751760158034e-05
dimacs/C250-9,6.19148319203671136530837956707533000e-07,1.13760965036596587903970666379656862e-06,5.03361571599799883114678901508153385e-05
dimacs/C500-9,1.33637151092832011748776690207488320e-06,7.05808131404278624962697535475293462e-07,2.81728576090593130021428701429927566e-04
dimacs/DSJC500-5,1.04650485131667691902666689666472257e-06,6.93813982022487488343754252779260285e-07,3.24528706149799684836344518141412634e-04
dimacs/MANN-a27,3.29739253090939586192072227815501348e-03,3.29746942693150382308517038389187951e-03,3.28481081304064076041351874222651380e-03
dimacs/MANN-a9,4.78057597994442733753197666697507345e-07,1.79588026002249014781495095406672689e-07,1.44887302787823370422032950778721451e-05
dimacs/brock200-1,1.48840168764175751272896557979584670e-06,3.66334058878776488763692713918055595e-07,1.78965620599734150244462756112172692e-04
dimacs/brock200-2,1.23754130806209181825670843416576094e-06,4.32565910519537131369479281130099411e-07,7.73096107966640969940589155592457557e-05
dimacs/brock200-3,1.00290438447387784019253564824524658e-06,5.80780700881191441639215367920796706e-07,1.37952040852267679615323618623946968e-05
dimacs/brock200-4,1.11996821269900586900122792842397670e-06,5.33800065349231280898320811492849583e-07,4.95812056667762123839363929589159302e-05
dimacs/brock400-1,1.00027799033859729508193007036575837e-06,7.89142632836371051930932213142592499e-07,1.01794951947009069542823030203010676e-04
dimacs/brock400-2,6.52167939381389750710984600449090624e-07,7.43644623190370249237156250967099179e-07,8.98070259703098371628810349800283379e-05
dimacs/brock400-3,1.60105745902723820030794480202601431e-06,7.25527475985297440590818337855063916e-07,1.79538479150887266384034666265709184e-04
dimacs/brock400-4,1.23120893170584913307015248527273906e-06,9.55547424878664864267309523853911450e-07,1.65921920085265930906699393136145182e-04
dimacs/brock800-1,1.31940331020679902774048380368020429e-06,9.68101495416271106997762817108765533e-07,2.49119799000029226369220396462889434e-04
dimacs/brock800-2,9.68155261991909965158642688197536714e-07,4.93017864433313280801393541617161500e-07,2.71235924239843714616771430712120979e-04
dimacs/brock800-3,1.77620893336752814099998219333354269e-06,8.13669759026509652731744100974117145e-07,1.42456674764380670605637142055140609e-04
dimacs/brock800-4,1.03239512632197071336933664041218145e-06,1.16812104147365447965759043342784279e-06,2.01394896570425834389978639751334537e-04
dimacs/c-fat200-1,9.68848459520111734646603189303905769e-07,3.48958400319381395915133713503334674e-07,2.98988708912513442667989188391864122e-06
dimacs/c-fat200-2,3.95701038874607852616171822008394078e-07,2.10420827651846331970204960803327147e-04,2.06131621468080397469182923972033383e-04
dimacs/c-fat200-5,6.13106911522986051913739416272557437e-05,6.13699431129316487425692688608771720e-05,1.40211784344930044488433319640229627e-04
dimacs/c-fat500-1,9.27903906447920666322505633073745247e-07,5.26425368712907758073923845052409678e-07,1.78269217946830696370950450374694562e-05
dimacs/c-fat500-10,1.19605016862643516657575843949978922e-05,3.70878980380000031348086416647508200e-05,3.38626083896139260372876450504688634e-06
dimacs/c-fat500-2,6.54509968745472911342467441139957025e-07,1.83989587435725762800823355534814308e-07,2.55028374357931369330400949024927772e-06
dimacs/c-fat500-5,7.84228242484832072943523419469105682e-05,7.92694316073153326990277958386215017e-05,4.83164045331919848630723283522833836e-04
dimacs/gen200-p0-9-44,8.92963996567991387754515424064179613e-07,5.57262081110798954855176190283675537e-07,2.09643338729285523043667567007386674e-04
dimacs/gen200-p0-9-55,1.26030578251815479847019657772637560e-06,4.19264411324536542124069182180061312e-07,5.39447999421154177608850825762446306e-05
dimacs/gen400-p0-9-55,7.35197500178539997334268758137858599e-07,6.80313871745854097826122806401435180e-07,1.86384808656811754165084365075887502e-04
dimacs/gen400-p0-9-65,1.21040725526826111451432557925739703e-06,8.22727811189358142269664048408696632e-07,1.68255962616609660546706706178734073e-04
dimacs/gen400-p0-9-75,1.35757406018755318795266045868523240e-06,7.44438683010196509528402299640593429e-07,1.79969989694557897603919191422761733e-04
dimacs/hamming6-2,4.77635958849619953290571538592370008e-07,3.30233256406709767517414950479874284e-07,5.21304573601057589438160060997350319e-06
dimacs/hamming6-4,1.82298315616176532870003435109390992e-07,1.75935355239930586180438163469597702e-07,3.61793973368894878983758353822782848e-05
dimacs/hamming8-2,8.09167508510470963305566705764662612e-05,8.10700890139026640567367243081626172e-05,8.42518096717269087379532228295476136e-05
dimacs/hamming8-4,2.81177900896095616730032586430765455e-07,2.13564432743111963690009128567890698e-07,1.43283379076551046807493035176995830e-05
dimacs/johnson16-2-4,1.80605516147260146323704803431445128e-07,4.06189056767406464513672420887144764e-08,1.71179761577427607498399328499658458e-05
dimacs/johnson32-2-4,2.51008280037712219043107469003603508e-07,2.44674100747317472881677435462775825e-07,1.22615344622977149665837561697865191e-05
dimacs/johnson8-2-4,1.10399605673166910664108384687787766e-07,1.38040062150739439440328588233651572e-07,5.12729463593819029369075952379061337e-09
dimacs/johnson8-4-4,7.71547767682371858527013667976732934e-07,2.16543297725382608612345732998852822e-07,2.31120789072589570026498471834359327e-05
dimacs/keller4,1.57161806831102030142861593081998642e-02,1.57166619047502234598671904302949193e-02,1.57161387396419814232400055326575837e-02
dimacs/keller5,8.72356823797690217971070322890318193e-07,5.12366724335851492616958966213655838e-07,1.26405442986145804059272829339866219e-02
dimacs/p-hat1000-1,1.56848312822731513907030087918608695e-06,4.88950114519490428948385901429352609e-07,1.16308047075354649620222259715535318e-04
dimacs/p-hat300-3,1.37598774959566300381591802145793253e-06,5.88691861948825349426321567491481677e-07,4.41732041663726214554909071387312548e-05
dimacs/p-hat500-1,1.03194302624402895662135617151729338e-06,5.92427966814074319092825837203380092e-07,1.01825643785089057255891317509584372e-04
dimacs/p-hat500-2,1.27070938839231582114399223992429040e-06,5.23890793786316488584650488252053052e-07,1.59067142577037328890298512916585965e-04
dimacs/p-hat500-3,1.26779694168669030149131824304383860e-06,6.06214951826959647165053378877751114e-07,4.51973823605092331392247076089983740e-05
dimacs/p-hat700-1,1.65647356617390632647741191579647004e-06,7.24649712690700865842204140856473371e-07,1.01743028171009006353481596297209993e-04
dimacs/p-hat700-2,1.67021664925386291297954446357776712e-06,4.98479177078572267109247426276142207e-07,1.95310871645963503376740615477781780e-04
dimacs/p-hat700-3,1.20384157514517751304820553895738760e-06,5.39464307780296826240245667157501450e-07,4.71096587257394015947652661780505059e-04
dimacs/san200-0-7-1,8.60812671287079290352825220275794713e-07,6.43133094918967596939578162470816663e-07,9.38255434373623281782292748105561150e-05
dimacs/san200-0-7-2,1.24161902578673931083178678791530705e-06,6.63391054805923151752458528443439464e-07,4.63215146168810884265616850205718153e-05
dimacs/san200-0-9-1,1.14024480656519611285829358260137580e-06,5.08857868962009448983457715249904614e-07,5.90537643467261663195974864363405678e-05
dimacs/san200-0-9-2,1.19620230786657264139853642388017330e-06,4.81116058389198278422019418285080860e-07,7.19891216783963333102055584147321791e-05
dimacs/san200-0-9-3,6.22704600814642008366322284923887752e-07,5.08825234025965435726446303145769109e-07,5.78858997806948714662119325209692140e-05
dimacs/san400-0-5-1,7.66263455139493057449585813265206054e-07,2.51589553135512508167510881752677275e-07,2.60836345867032208423252780504624047e-05
dimacs/san400-0-7-1,1.19395983010404756007059003336084384e-06,6.13192420981516492229536535398702771e-07,8.37344012488915316589779491527233945e-05
dimacs/san400-0-7-2,1.52753444633542198592493028964878354e-06,5.10963324331768773166111029741328984e-07,2.25946988859428098131053334191779992e-04
dimacs/san400-0-7-3,1.59142063215126268306528195521416207e-06,8.52594004347611042453400479475071000e-07,4.03935433455000654285946461528897455e-05
dimacs/san400-0-9-1,7.01150408987312917215515809680633822e-07,6.74069888665524693588691303092856452e-07,1.30742178859841930818180282135121862e-04
dimacs/sanr200-0-7,7.96648028950175703070238581236740876e-07,6.13294985508508526752916641809324846e-07,1.43008544977995902505029638236895533e-04
dimacs/sanr200-0-9,1.04262284985599554949521373475305991e-06,8.20730632004781832245516467962648150e-07,1.47152269221484330482579413291822313e-04
dimacs/sanr400-0-5,1.25780522170440540656179045793443013e-06,8.45564495363518704855653853823089711e-07,1.20007580085832562901589019659803951e-04
dimacs/sanr400-0-7,1.01733074920092016760209910792610409e-06,5.94584469474704527775594348841506899e-07,2.76706851574677294871615685646521733e-04
dimacs10/bio-celegansneural,7.57075641216475836114412740787646230e-07,4.44291318140892290667384203406101301e-07,5.04213316310570816615724418606420802e-06
dimacs10/chesapeake,6.50544332569103270500997940063705104e-07,1.75091767389529200851016173020000378e-07,8.12217770384588532239838301677149362e-06
dimacs10/cs4,3.31527877210994171979631628548545994e-06,7.56715071820392186974597789102459947e-07,9.14263576268444837661589766003696661e-05
dimacs10/cti,2.96194096205106257917259417572994422e-06,2.07002681254489823905298904947863585e-06,4.18345995881346431294976168920282950e-04
dimacs10/delaunay_n10,1.94531862544757705193726644493207616e-06,9.88488936877748367229853725542787377e-07,4.54005290760916860315914043120487134e-04
dimacs10/delaunay_n11,-Inf,-Inf,-Inf
dimacs10/delaunay_n12,-Inf,-Inf,-Inf
dimacs10/delaunay_n13,-Inf,-Inf,-Inf
dimacs10/delaunay_n14,-Inf,-Inf,-Inf
dimacs10/delaunay_n15,-Inf,-Inf,-Inf
dimacs10/fe-4elt2,2.37245512856665398119740641880234484e-06,8.81144938007725615417759704959431928e-07,2.64586686050724135166247191013266670e-04
dimacs10/fe-body,1.10123134385582956670789051463017834e-06,4.26945199210509961175254400967577212e-07,1.85566967485216708598470168471540571e-06
dimacs10/fe-sphere,-Inf,-Inf,-Inf
dimacs10/polblogs,1.21012174589546717079959978378016425e-06,3.99600632942298835480313105103466912e-07,1.89115860383456763705312585958681086e-05
dimacs10/rgg_n_2_15_s0,1.22584145236129336757947157187332920e-06,3.73411490483894002656428354813313869e-07,2.00516767416615308103473709920141636e-05
dimacs10/t60k,-Inf,-Inf,-Inf
dimacs10/wing_nodal,1.48166313918241357640893455505835745e-06,9.75286192231550383627551849116425890e-07,1.70856192311674197000895352144865372e-04
labeled/AIDS,-Inf,-Inf,-Inf
labeled/BA-1_10_60-L5,6.44894395018518376804036975461699562e-07,4.27528825644021087926878828439208454e-07,3.79436228417109262823344241464355092e-04
labeled/BZR,-Inf,-Inf,-Inf
labeled/CL-10K-1d8-L5,2.36433361057822615599152374151293912e-02,4.50339613739606523468948241281301678e-02,2.36415168163551311168997129926656517e-02
labeled/COX2,-Inf,-Inf,-Inf
labeled/DD199,9.03223703000686977816242178622693454e-07,5.57090788496558492830794181090069440e-07,1.59153510475866604613195219272441873e-06
labeled/DD21,8.34801593003753899417195773541165755e-07,1.21873863397537794120084654404579712e-06,1.36966717056759127347991198971513250e-04
labeled/DD242,1.23113907679987193406349252396163131e-06,4.17192632818294952978244947727426751e-07,6.51768208402876085550673051503355463e-05
labeled/DD244,9.29259676590201324649861957041898444e-07,3.45654039837289471463630538635713399e-07,3.93598905489585251715853998926865274e-06
labeled/DD349,7.77127882551565354912608285650947180e-07,6.53176911209501083659752622303457242e-07,1.22313530766603545490306578450516070e-05
labeled/DD497,9.63878982975969884752162721865575857e-07,4.75299738164466506085917858029148992e-07,1.06811335951436247763722139778900455e-05
labeled/DD6,1.92462324392380582476769019401703074e-06,4.19144139099541890957699090577389734e-07,3.62699670418252707570366506252999262e-05
labeled/DD68,1.36584128890932311519102847284585581e-06,6.17595732555896815077288281073122724e-07,8.92592358101560919704453596652674112e-06
labeled/DD687,8.26267507012177196194859622090212529e-07,2.26359171525533712211269489433928365e-07,6.36563130735185765378395545593603558e-06
labeled/ENZYMES,3.96906767570008364936654929790892750e-06,1.19642634931559600634134962069076342e-06,1.71257676003999286614994571746585593e-04
labeled/ENZYMES118,9.62917871684501795112883549465273607e-07,3.25884734821073977947171055991781269e-07,9.86631304171166598265052057190352394e-07
labeled/ENZYMES123,4.74957294144946199727640607306374876e-07,5.58942474907279259679683123057982646e-07,1.50710773507984879823013224393749570e-06
labeled/ENZYMES295,9.48746478123708329503626991459594096e-07,4.39885018157376937943978008396666856e-07,1.67886073923743512322614994873517354e-06
labeled/ENZYMES296,1.15865146919626169264151555434654290e-06,5.21628737980357038057709709028960630e-07,1.37361555530458516708732118076994084e-06
labeled/ENZYMES297,9.78867256747008993762555108216384385e-07,4.09171032428937821403822246399336622e-07,9.66462833818540340335141770889001052e-07
labeled/ENZYMES8,1.34336959820822567151298259973496494e-06,3.44534146548634553602354593342607738e-07,3.01195844136449922504395899249108317e-06
labeled/Fingerprint,-Inf,-Inf,-Inf
labeled/KKI,1.89989252251491634648988855232507352e-06,3.59614400873517513412046862767035915e-07,1.48251654842879884285714157754606531e-04
labeled/Letter-high,-Inf,-Inf,-Inf
labeled/Letter-low,-Inf,-Inf,-Inf
labeled/Letter-med,-Inf,-Inf,-Inf
labeled/MSRC-21C,7.68672336956293134486742707009895339e-07,2.85247108549616100163486384039334890e-07,7.61910311156741668718061007542339637e-06
labeled/MSRC-9,1.42018286283519339978741902348250456e-06,7.14135394757672277293536881226932759e-07,4.18663486825905119581045177546581074e-05
labeled/OHSU,2.17984934647562469738787131691183556e-06,1.47217280298082243698667316841316365e-06,1.30049650017563973043616441679334957e-04
labeled/PTC-FM,-Inf,-Inf,-Inf
labeled/PTC-FR,-Inf,-Inf,-Inf
labeled/PTC-MM,-Inf,-Inf,-Inf
labeled/PTC-MR,-Inf,-Inf,-Inf
labeled/Peking-1,1.87937084633658882750037240000498427e-06,7.99020638699342446847260494445668953e-07,1.83247561448036562030316988973315520e-04
labeled/PubMed,1.66779771284491129535616629627661822e-06,6.66728091591194396516915943388009394e-07,1.10636723882288234970557037830952068e-04
labeled/SW-10000-6-0d3-L2,2.44628472110353058547657613145923211e-06,9.85076863046608921911255153544230710e-07,1.39276084604144200936507292216400347e-04
labeled/SW-10000-6-0d3-L5,2.44628472110353058547657613145923211e-06,9.85076863046608921911255153544230710e-07,1.39276084604144200936507292216400347e-04
labeled/SYNTHETIC,8.87932163438022623452823861889260933e-03,8.61157269241534315132092605965879622e-03,8.61486316896870272377971030974153305e-03
labeled/SYNTHETICnew,-Inf,-Inf,-Inf
labeled/TerroristRel,1.32856837745435168236663396827573772e-02,1.32858627501085878452996238844612805e-02,1.88771449024043682734604803856497533e-02
labeled/citeseer,-Inf,-Inf,-Inf
labeled/cora,5.36922693679503135413006332655215389e-03,5.36904297583744842797990335340663554e-03,5.37822517185793401562575492309480633e-03
labeled/gene,1.07254932668956095281073579980990007e-02,1.07270643938548232423590915539983328e-02,1.07274221572999823897881845985018078e-02
labeled/hospital-detailed-list-of-contacts,1.35934013176149041351153577646124241e-06,3.04451938629611006971552294185788399e-07,2.10621326926851626298944502068050231e-06
labeled/internet-industry-partnerships,1.43306477026464562616196958236657605e-06,7.12161845977066992940517542184507175e-07,1.03743455422456803343892784144654112e-05
labeled/reality-call,1.60789651074100789387671585362881478e-06,6.69467475837334370903733236205642453e-07,1.01017874533677609616231136335941522e-04
labeled/webkb-wisc,1.29192785856547242115020685613305130e-06,4.59859047850518287863961019205146533e-07,3.21136339432240765331161280947907284e-06
misc/08blocks,4.23935396891344074117159626957548192e-07,1.85837237310415071325882199444639724e-07,4.96775070843773857394770580498224654e-06
misc/1138_bus,-Inf,-Inf,-Inf
misc/130bit,9.00007342018428929350689554852273780e-07,6.05750101739249554564116722147579858e-07,7.13982045720447973253993398979203901e-05
misc/145bit,1.25581680167953097732342633850727042e-06,6.40329903349706165527705585774183186e-07,5.48637087799496704908780894405434907e-05
misc/162bit,1.81898557544765521067268294933507019e-06,1.23502610681005889086163716932946922e-06,1.43786788880298014431745233545366154e-04
misc/176bit,2.93298950617653807048970714596182905e-06,9.55153046936673750712862624502990634e-07,2.09223520663147034174134985623662398e-04
misc/192bit,5.17583164568881996671260392965098243e-06,1.19612942013805599696400174632268451e-06,3.39303377882779020656424349502427273e-04
misc/3elt,-Inf,-Inf,-Inf
misc/3elt_dual,-Inf,-Inf,-Inf
misc/494_bus,-Inf,-Inf,-Inf
misc/662_bus,-Inf,-Inf,-Inf
misc/685_bus,-Inf,-Inf,-Inf
misc/Alemdar,1.87362936880169843900353964173886739e-06,3.88046610049311942568097748880238915e-07,2.56899202825707488303788273186286874e-04
misc/CAG_mat1916,1.02003861147382305373746144221313406e-06,2.91472171086009156476462186420010183e-07,3.67104970810734888360919441763459403e-06
misc/CAG_mat364,1.53313368734317005972188354599973025e-06,7.24793295050436629218979862541594363e-07,1.19716533154901223819770757612322413e-05
misc/CAG_mat72,2.14053278150515341823459808282743587e-06,7.56229358099360426864395429797000372e-07,2.72054928391494231213424512836686344e-04
misc/CSphd,-Inf,-Inf,-Inf
misc/California,1.11636554826645591695514692460458330e-02,1.11643221800496570952649768718258610e-02,1.34536560535569637452572017702149060e-02
misc/Chebyshev1,-Inf,-Inf,-Inf
misc/Chebyshev2,-Inf,-Inf,-Inf
misc/Chebyshev3,-Inf,-Inf,-Inf
misc/Chem97Zt,2.84877034771926397076397294381314320e-06,1.44111619694280298845000428811084759e-06,1.92226201935499968109720190144185692e-04
misc/Chem97ZtZ,6.35671944429401819036472779229939283e-07,3.82941092497590320697830223342081998e-07,5.57533834150765989194924163697275744e-05
misc/Cities,9.63783215395629745220312153298346031e-07,5.47149421836028683557183439897241467e-07,3.58485323572027828114526547405098081e-05
misc/DK01R,1.73929874809081549199989994209690328e-06,6.12360378305463190629615496084578404e-07,8.08496872316923315969871409391082876e-06
misc/D_10,6.88326900755079419005421407096349758e-07,2.37819258461185465024277074584664383e-07,5.18467826909953313041845144453282765e-07
misc/D_11,9.13558791916097624072843787317315675e-07,2.93560352389918315635187440200301410e-07,4.63444391318643299744460488906735441e-07
misc/D_5,7.18958752678389838310734423567755969e-07,2.62729999807773044854400609498416336e-07,1.79540341560159511950932043666763247e-06
misc/D_6,8.00863315970113357292470492621829666e-07,2.18677343096103068139360581187385035e-07,1.22653638608278320340353672834386045e-06
misc/D_7,8.84733470933408343295424316742425770e-07,1.83007789587732211128106988776357594e-07,1.73926760019905351073409373288165783e-06
misc/D_8,8.28305360231179646285912947204379176e-07,3.68476833654553722892211945981461629e-07,3.68145010772956894273298229731847599e-06
misc/D_9,9.74244448641051651524664517563265426e-07,2.27037948673761864771851878431345695e-07,7.99240434122258143800673226235592294e-07
misc/EPA,1.64345114195474921373834823429009352e-02,1.32002617219110660183045914414551130e-02,1.32004937407052662380458376164967229e-02
misc/EVA,-Inf,-Inf,-Inf
misc/EX1,4.60263889352767978230991190676229790e-03,4.15542971377704316039122162058761136e-03,4.60084468896228139375823868322379403e-03
misc/EX2,1.77451215531353196561130163899798304e-05,7.69248934970947349223538377297559928e-04,7.71849764676107615031349962424245128e-04
misc/EX4,-Inf,-Inf,-Inf
misc/EX5,-Inf,-Inf,-Inf
misc/EX6,-Inf,-Inf,-Inf
misc/Erdos02,1.04802036979856404650672622087369657e-06,6.81421413599418211598566987383528942e-07,4.45245413623160499742996989121567173e-05
misc/Erdos971,8.13275695304876210068689370392686571e-07,3.50978208004199123506014602901461720e-07,2.26296706543575215555464554447973698e-05
misc/Erdos972,1.76105839544653428391351726162440314e-06,6.31851609457916172821495245915634840e-07,5.29966737314127430710510083629063522e-05
misc/Erdos981,1.03749735579507054046563818008386474e-06,4.66133363214772063953359512971191851e-07,4.04856808684279884219800104305945901e-06
misc/Erdos982,1.42566920998142425312909920758965412e-06,8.48676460565157242534599754296463750e-07,5.40644608141011025308668949471319349e-05
misc/Erdos991,2.32299541996670020153189490321715501e-02,2.32299340492749690653868433189609597e-02,2.32298249526559186963192813208272939e-02
misc/Erdos992,5.10767008868109535573602909822455014e-03,5.10759385275483126222581452372414031e-03,5.10868827517783770213599278055427537e-03
misc/FA,1.28879595462407842304483624552982179e-06,6.22762152342497906078520984495464749e-07,3.34762229333739326089516941627236030e-05
misc/Franz1,1.48063910858977017108620363288761923e-06,3.25357761912193576264978377287934002e-07,1.80548209025909334532213217921390021e-06
misc/Franz10,2.24746299013128693245079392025678385e-06,3.29545549894921637085292809470952589e-07,1.06437234736278639560356687513448860e-04
misc/Franz2,1.06141417768133407162655882860222161e-06,3.86977310123942669488310345965811572e-07,2.66069515311459298783384151834025585e-05
misc/Franz3,1.62958793976771484140563613697992071e-06,8.90573246736617946461833598881002435e-07,4.63696262419463197886539929788741901e-05
misc/Franz4,8.78049030370388476791221490251179313e-07,5.41971448308098987152139551621145432e-07,3.16742031314069460866481757694638727e-05
misc/Franz5,7.60827904102264495247179905243959035e-07,4.27096902600732407953619934717052316e-07,1.92286867857075990913402825959404649e-06
misc/Franz6,8.10361012432380427788297479898564586e-07,3.45930834078962527348399466198590054e-07,2.83209403533001360241391510759636979e-05
misc/Franz7,1.67411040387253136847163255888714461e-06,1.08839262285571062266061594713507698e-06,5.84247039603924913676046080157246647e-05
misc/Franz8,8.34656870126495590086220944205810320e-07,1.10941201756701300301245354262183414e-03,3.03461442251940043804360092764564728e-05
misc/Franz9,1.41694876788121301122281280150986039e-06,2.20263310440663748303049585384352287e-07,2.19362610524421324754090879728327870e-05
misc/G1,9.68287591511657424139768522152949320e-07,4.73248510071823915649773057184111407e-07,1.50749633024236015998302475629736014e-04
misc/G10,5.00406551938848800800885838976480204e-07,4.42894978060843156733613744765589918e-07,2.33242592430346139361741948705266892e-05
misc/G11,8.72232616473336021100207806575453063e-07,2.64827721625340164338072524375151166e-07,7.72306878594845275147489239444118771e-06
misc/G12,8.74588531885428394930133635041939931e-07,3.79394614448768368120619331836489493e-07,4.78562282130896599985335382404235929e-06
misc/G13,1.17193605044256504942599893581337027e-06,3.64523943987222059128340834468122842e-07,9.96680486287546001773472698927099443e-06
misc/G14,1.99859697362751999788797701113185144e-06,7.17159797579928956406765543279921140e-07,1.87879929780012360583210050749510620e-04
misc/G15,2.25139578493946647701161411316053132e-06,1.26713879046836498669981919360927789e-06,3.17188016123175468769637715480317703e-04
misc/G16,2.27900222392560615114376487613252165e-06,7.70327733430275590611238017465286427e-07,7.42884753966092459037583358063055542e-05
misc/G17,1.42417078749662816659832462576966475e-06,1.13599868857807506709927154970305384e-06,1.34752334928919375551312134671151093e-04
misc/G18,1.01837977727880687585464389027109001e-06,3.69972626215906704297111491122657180e-07,2.11604334493198617640058935340398731e-06
misc/G19,8.26720033976428412706528895090587936e-07,1.98522214883507676649439616036712523e-07,3.00232295065099127835594504983005227e-06
misc/G2,1.46312410451376523478457404777645713e-06,5.00431250079167444511954103965960417e-07,1.28163341171963530957842561864385932e-04
misc/G20,6.29960983426958184143296122337636821e-07,2.15910790448887073712441200301879922e-07,3.84146262504903665763057981439026785e-06
misc/G21,9.30027751167021179993030031279535998e-07,1.41928342591197768978919504948217498e-07,1.11718143941383381475530030357799794e-06
misc/G22,1.10075558920732203226318219711044460e-06,7.27897285658548588636096259860943019e-07,1.92942519107450661739615291766030801e-04
misc/G23,2.61060777032936588967189622824493919e-06,5.62689113750268597015912132421314156e-07,9.00713925462419132579771754161876706e-04
misc/G24,1.77879151530948339438610071260981251e-06,1.44242006573143155155487031203010206e-06,1.49036381535720205162892562401564848e-04
misc/G25,1.47603673114665359050026095959706046e-06,4.72196400837859208738622379166356382e-07,1.90180379830039448464544089413026068e-04
misc/G26,1.61186461182381514752090819248358252e-06,1.20019382848673534462824708834198359e-06,9.56440664138526455703281538662672138e-05
misc/G27,9.40995093636533656104123392506290096e-07,4.30603577084454552586076345855697928e-07,3.51917846895803549001575595175075537e-05
misc/G28,1.39255933250711247684886187250938906e-06,3.54118017205520834156923277449129482e-07,3.05062710586079095777857371311105595e-06
misc/G29,9.46006742134857111580781684149855939e-07,3.44516910888859313482149130987879836e-07,2.47680861010810645265363272271663735e-06
misc/G3,1.20744836605154728526522893170611017e-06,7.37275347284595838290024373096915185e-07,1.33004274408238891651681149286508156e-04
misc/G30,8.65541031167831206746365061085108607e-07,4.35186203696980952311546542034440837e-07,1.75928741811273764419507416498368823e-06
misc/G31,1.27381764844677998359394241203669449e-06,2.15425791271480535288534231543556203e-07,8.07172235583281772568012388575523117e-07
misc/G32,1.12730530255572087470795586080865455e-06,3.11865567548115329413841769499981211e-07,9.41801525357497528424065963239875932e-05
misc/G33,9.28878624759508051202338472708100579e-07,4.94970438966214091404890717853676157e-07,6.58712273873997747023648121996206351e-05
misc/G34,1.13602886193253685576817452053131809e-06,3.28283107289349486319937825891403110e-07,1.68863216525686205098501447153852865e-06
misc/G35,2.12845199406601992569532974045057545e-06,1.01241018727339378883735360097818086e-06,1.31717889428690601931286098713108574e-04
misc/G36,1.52757157037964439986389826959296510e-06,9.00599842147010049390887414793376924e-07,2.01522357660327686736787854648131471e-04
misc/G37,1.39754770723673565156626859637066899e-06,2.01142604365513412109920216578311083e-06,5.24799128602243628701838119051403456e-04
misc/G38,1.38929876551941413607931728575939959e-06,8.78785662014913671427052999151939430e-07,1.89570224338795917142802168789549481e-04
misc/G39,7.47995907956397906709001948307814987e-07,4.14448060658639053397339953740615632e-07,4.02123037173492853122437781943972780e-06
misc/G4,1.33365790393185610654708187842516761e-06,6.58969427788965501167587416638502860e-07,2.02978527478963091172719093865560813e-04
misc/G40,1.03164917988077791868051673209504713e-06,3.95322427335064840920195847918977257e-07,2.94132911399885718828599771740512951e-06
misc/G41,1.39023504322390195131418220001467498e-06,1.52107564110199055557758677541235605e-07,2.00856057091213787319157151258130021e-06
misc/G42,1.41850860577316263164245307471644651e-06,2.18620689221109112826867200011124650e-07,2.34358495146765434334246907105543926e-06
misc/G43,1.08614760121974420422475975198041360e-06,7.60704318780185710710164526364729149e-07,1.55431820288041425522428723662172050e-04
misc/G44,1.99936648020277015204495951373967507e-06,9.68521639653508187168374471926168114e-07,2.11816612051238999401752463023661638e-04
misc/G45,1.21738449099415031623982447749802748e-06,4.61604569858325573975662627753985220e-07,8.82973920693359977965068633872103695e-05
misc/G46,1.36744283430706173959099537932564442e-06,8.17134615139149227373462499312958779e-07,9.70932144514941501060900576234257801e-05
misc/G47,1.40957186337124474737573119421183609e-06,7.21700917304912343121113296563848102e-07,6.93371017029347257840520834803561541e-05
misc/G48,9.17687788922452370214763719040884513e-04,9.18429249905120468026222075196683932e-04,9.22858358637848169555733719056667398e-04
misc/G49,2.01448134509638548041603273090668754e-06,8.72062583369692863010122529202813985e-07,2.55398075032352201376332857578059563e-04
misc/G5,1.10190411603093909548887353585249268e-06,4.43263163985435932888289675998681989e-07,1.99510529486084986707637538827915965e-04
misc/G50,2.04332981758596303057766525609414714e-03,2.04443177838482104453886887819780336e-03,2.01757799045214883426650573419742556e-03
misc/G51,2.10810959405431826620389148805266839e-06,7.79208525991892067624298876981968189e-07,2.26026032898221632891199119673658259e-04
misc/G52,1.40604338715196857070862846528782770e-06,1.22792150536908354874976689875442928e-06,2.99623304937653243181548453248410856e-04
misc/G53,1.34916586885918826630494763189228469e-06,1.15802082937543554731042237305365778e-06,4.10272126500717621834688461623905156e-04
misc/G54,1.84701887818949993930930689702038933e-06,1.22920811686932843785775015284214507e-06,1.79376549023440925535607989854716332e-04
misc/G55,1.64177305918551343527893043567774684e-06,1.28237402756896375881989024654135801e-06,5.49877380994637753505861453846369023e-04
misc/G56,1.24524676876452993104841526163327475e-06,2.18580515378927290871601342861626771e-07,9.93295818602684386557825617519618036e-07
misc/G57,8.27987723119345596394697720880373967e-07,3.99755259768357473833873855903113360e-07,2.08091156624925658135359482384590339e-05
misc/G58,1.21508653070696199597870491350527239e-06,1.80691358281167511371245445756463277e-06,2.71384344826091293794516717387890158e-04
misc/G59,8.63550174155244703664210913377016531e-07,3.44613156407991831345815041582274075e-07,3.13348819867168671874266086829073155e-06
misc/G6,1.18069847231298494400495674086939640e-06,2.22586555918510164521201731007309767e-07,4.76885170183127399328513959197432067e-07
misc/G60,1.97332596233961022359757005374013532e-06,5.05994321499108009253451644603083387e-07,2.21269679279349393633544984064647496e-04
misc/G61,1.45411597245800190498033804145208737e-06,4.29831893964957848767894813155124889e-07,2.58904805117947211928181910256757538e-05
misc/G62,1.69736630610010671096948735507938663e-06,6.84210352217540107572400069511474921e-07,6.86322580641640254422078884171300917e-05
misc/G63,-Inf,-Inf,-Inf
misc/G64,1.35493613769654563240508273936697189e-06,2.95882011524179795331037963044509155e-07,2.91089200374196917158549133581986756e-06
misc/G65,1.69648819259458195527770108492319660e-06,7.65660570122951955229469373391600541e-07,3.41272495673980483237849343037549530e-05
misc/G66,1.33493648381303483363884877739911270e-06,4.25424834714400128535954278065868491e-07,8.66142854614686271034368107480806797e-05
misc/G67,1.20074858816264132890393538251807908e-06,7.44296579748257785671583563352381382e-07,1.16719445711110749168622547967892093e-04
misc/G7,1.09974423660067328332951627191747180e-06,2.37009924759699717240081182552183456e-07,7.80032022058318654515879058041773057e-06
misc/G8,9.84328658798358889802451146506023839e-07,1.43656190120019677076988448121338241e-07,1.99371808900413259217353584114664391e-06
misc/G9,1.28835511159573139496340443110394048e-06,2.72010441399230377100170761135122098e-07,1.67882821718998978030314681925400809e-06
misc/GD00_a,9.62497247810289963477743203417429224e-07,7.18647576358619979336955161622157756e-07,4.00382594407795554131206857077944666e-05
misc/GD00_c,1.29965069816460128823159414220571887e-06,6.58620702166084592797161827953205444e-07,1.03181344301231241459253368928493170e-04
misc/GD01_b,2.60810722204417600486598117420910863e-07,9.60083487168376502557051603125642898e-08,1.02353795125962600868334218697410102e-07
misc/GD01_c,6.24943947290769122720229582123836024e-07,2.57886010410343003875129314813033293e-07,8.35708560387512921288190062501586420e-06
misc/GD02_a,4.61498016648756235445536217433012360e-07,1.55471278463262123778929288242434974e-07,8.66899000263542521199821545597013401e-08
misc/GD02_b,3.27287052169024040311137825104394910e-03,3.27263942423911816804546561364280436e-03,3.25551305445634273199140071674969045e-03
misc/GD06_Java,1.14643589695923123503831468494886448e-06,5.72900979766012121087563032013464115e-07,4.43650170291594041581783108857971926e-06
misc/GD06_theory,3.64737127912651514422218396858932521e-02,1.70259392481509725086114020861954398e-01,2.38899410330027665095345027114132935e-03
misc/GD95_a,5.87480832528021602067668788538780990e-07,2.81552047199836641100877638894078138e-07,4.13891043039917511049464999375658355e-07
misc/GD95_b,6.37074809930478681346199217863580981e-07,4.31578891655842047720346708630001557e-07,1.23762485550706085189717025378284597e-06
misc/GD95_c,8.38704354415775068265928938382741231e-07,3.75235968675792008873131623828202020e-07,1.76863224502503275339106253472701372e-05
misc/GD96_a,1.01224905272727120904265605712302259e-06,1.15987914495690134697965201507004776e-06,2.28673890755957748925142226546487443e-04
misc/GD96_b,8.29859609515073667396857277679646246e-07,1.12470424002589489671843384436516656e-07,5.27455012019020749977113384018748906e-07
misc/GD96_c,8.24437915782157323599424612261849933e-07,2.08698044731094932890806895991730804e-07,1.45948085211068977631379946469360344e-06
misc/GD96_d,5.03292205395918400760751716089405978e-07,2.44924488535315429679535437231344239e-07,2.51737115844356525219722024034823515e-06
misc/GD97_a,8.66656976681081178653979345112641180e-07,2.18898960526462256127502904757482070e-07,6.70737577726948656274953628177731186e-07
misc/GD97_b,8.08618276445961123132447828554453799e-07,2.86524066218952295110593953904038791e-07,8.20882266198775389142644973725169952e-07
misc/GD97_c,1.52136569898330617617276055747112778e-06,4.37031556072928200979214464396786938e-07,1.22806460363014914622188006290151258e-04
misc/GD98_a,2.42586584365865355998642193356873158e-07,4.73365097200693118686198844678916875e-08,4.00779957961361587051520475674189620e-06
misc/GD98_b,9.87402857507178291388175294444244700e-04,9.87784310868926600945560984321338835e-04,9.87603007261869868838562094895520729e-04
misc/GD98_c,7.82448172969008342927302737033666114e-02,7.82451265858532692667535045049453256e-02,7.82447406612190543009918274527928696e-02
misc/GD99_b,8.33917584852438861486417770325590056e-02,8.33916855792594890951037990556589354e-02,8.33922393415233220784629286716282847e-02
misc/GD99_c,1.38466871345951869394956933621722980e-06,4.68066254500385169328702826800633310e-07,9.49158243555342632081921484905614843e-06
misc/GL6_D_10,8.46877034576210428857874088900295625e-07,2.30946734031414902596169357683351926e-07,1.38658891231076736833026878250113344e-06
misc/GL6_D_6,1.04168771293838348378894229438292040e-06,2.71283251063334584763444974365847152e-07,2.27365847244701600076282684477290427e-06
misc/GL6_D_7,1.06975132663806505343353427552147877e-06,2.76042955228814474245567612966362103e-07,4.02645699406994464536535042159808185e-06
misc/GL6_D_8,7.67131685483769632328105184053724271e-07,3.23744606340701863094624280920111816e-07,1.18487851069026468561569455349152071e-06
misc/GL6_D_9,1.14157146674666791279121682365965896e-06,3.23334685715693462781295545398694405e-07,5.73239773866575105135602691251039910e-07
misc/GL7d10,4.48422423646738035459396382129215157e-08,4.43780430924718794368503391687293315e-11,8.30791993265104521467632099635960880e-09
misc/GL7d11,7.53935901393592499645504100768594911e-07,2.97174310284315726292461286690128365e-07,3.30721771758833478582509357847634738e-06
misc/GL7d12,9.71365642519894705022964202336407657e-07,3.65812672141304425905829363982731072e-07,1.23736807680788210082105799622057223e-05
misc/GL7d25,8.12721327897483032145554668882692710e-07,2.05302350440552473038950191479232688e-07,1.72384128594323046865927706590251725e-05
misc/GL7d26,1.02088112153943745700272000359081528e-06,3.66689804140135158920410567548356892e-07,4.93142192714269524938375676645961159e-06
misc/GlossGT,1.16813163670088880042705107917150996e-06,3.97220221726540378858629379035725897e-07,7.98420676288812917475735581281452335e-06
misc/Hamrle1,7.73824635779344301653730060809177138e-07,1.96101255498899812671047529935042863e-07,3.29965461188498928308864224398510930e-06
misc/Hamrle2,1.33001220022986994535659220935121657e-04,1.85374183944752182024826876813762758e-06,6.41177223422319219040197397689480880e-05
misc/Harvard500,7.51165196862034813046979753689307509e-07,3.72509293452639734684729305220892899e-07,2.56952739003138914222699630762672357e-06
misc/IG5-10,6.81967260026329758102440272857361882e-07,3.31387116707996637288976826063632603e-07,3.81612365661387837070287471220293371e-06
misc/IG5-11,9.12884069220616590357747166887171280e-07,3.60368692539524717455932868928773813e-07,8.25779514132616220579438166837406774e-06
misc/IG5-12,1.07097345684734649403502218309938078e-06,3.04204903980068958232562571864799282e-07,2.25362611471132264848783175375732307e-06
misc/IG5-13,9.28435999181334186634822790037013481e-07,4.00650112019002534968118062917313384e-07,7.32277549688783127772103772823749072e-05
misc/IG5-14,1.42606351205060660594453135788928546e-06,3.39198747541460288723952382391221863e-07,2.26369926186821080115720078996038142e-05
misc/IG5-6,1.07125326678581591178527513474352388e-06,3.20697391477700756279464911922012521e-07,6.96500613886036218280273133720705005e-06
misc/IG5-7,7.68548859778979748656651499142669967e-07,2.51033468761480767196806756825316037e-07,1.87028024756982266206540233920223753e-06
misc/IG5-8,1.26417744806421851121532229141979793e-06,2.36118197798229455344578681649465912e-07,4.20659362530883435768674213395924088e-06
misc/IG5-9,8.66158459229969880499158051894879725e-07,2.25885341571387272203431812348893060e-07,2.96668006224627177012987034195139621e-06
misc/Journals,8.72607405906880334878777046550519794e-07,3.49125311156436518231848576345416965e-07,4.95304142050120325135487402886961063e-05
misc/Kaufhold,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Kohonen,1.11004718794047417320393925785795691e-02,2.41925990609891459369130603737148431e-02,1.11005118422956077808609233319454608e-02
misc/L,1.40913762007898884194850764731655856e-06,1.36015137947569126251598417123700980e-06,4.57795729017584217700387520408771392e-04
misc/L-9,-Inf,-Inf,-Inf
misc/LF10,6.89581879664547751025356678041382600e-08,4.45599562568784113600386328257317041e-08,2.33276777191193768998061142436969633e-08
misc/LF10000,-Inf,-Inf,-Inf
misc/LFAT5,1.94314238275118040286082999227149476e-07,9.11712078375140339336015997810847098e-08,2.36095072378131475613346401677743829e-04
misc/LFAT5000,-Inf,-Inf,-Inf
misc/Lederberg,8.43930695599096628151693945161044057e-03,1.47040705932563712719678568997214517e-02,8.70937449024001594276252772893404053e-06
misc/M10PI_n,1.88131406385071106052789593972292495e-08,3.09842867039849422719505578967493159e-08,2.46146241078624325490824838826827362e-04
misc/M10PI_n1,0.00000000000000000000000000000000000e+00,5.77119491429242027577648371425628572e-09,0.00000000000000000000000000000000000e+00
misc/M20PI_n,0.00000000000000000000000000000000000e+00,6.23360295991655847413966078896215160e-09,0.00000000000000000000000000000000000e+00
misc/M20PI_n1,0.00000000000000000000000000000000000e+00,4.71216091538724203705622783963787338e-09,0.00000000000000000000000000000000000e+00
misc/M40PI_n,0.00000000000000000000000000000000000e+00,2.35608045769362101852811391981893669e-09,0.00000000000000000000000000000000000e+00
misc/M40PI_n1,0.00000000000000000000000000000000000e+00,3.33200093731252803863461862315427673e-09,0.00000000000000000000000000000000000e+00
misc/M80PI_n1,0.00000000000000000000000000000000000e+00,3.33200093731252803863461862315427673e-09,0.00000000000000000000000000000000000e+00
misc/Maragal_1,2.56756416078126564904408721309595748e-07,9.43975577685018564297785966581495969e-08,2.90283987933228701458701450957798356e-07
misc/Maragal_2,4.43905351923926865159310546345294156e-07,2.93616091277124921183080927573986583e-07,5.93952830332945652826344270290016966e-06
misc/Maragal_3,1.23279296742939362160843852252079848e-06,1.79870816624084399415669944143859533e-07,1.33529612425682971475715923766421141e-06
misc/Maragal_4,3.89604619711888075411811051225243522e-07,3.15864128636160363306645129891230111e-07,2.47482023340914915546764969286284271e-06
misc/Muu,-Inf,-Inf,-Inf
misc/NotreDame_yeast,6.91254238243569491162762497643597025e-03,6.91074666046023012809780311543838421e-03,8.02891628732294116467930905983439257e-03
misc/ODLIS,1.46205207304365674012672979800781409e-06,2.68932650167815094565753563411143390e-07,3.77815656494975261560947813018779618e-05
misc/Oregon-1,9.49515401602397310967058337050839414e-07,6.37059316297874202731494656641930885e-07,1.56624749589289797271922251600611879e-04
misc/Oregon-2,9.52576079512906364668766289041344358e-07,4.03268757109058753750831500114632249e-07,4.66600004072475259201482603549773695e-05
misc/PGPgiantcompo,2.38412925380594633638080909440412519e-06,1.52529256452320858066596284375486497e-06,4.83145359743274216634080925240628544e-04
misc/Pd,-Inf,-Inf,-Inf
misc/Pd_rhs,-Inf,-Inf,-Inf
misc/QRpivot,1.29579852690717894769479173434104858e-06,2.71780550701588534492413914371040855e-07,3.19242148627610565514288324918181835e-06
misc/Ragusa16,3.45117083682369933763638972969345963e-07,1.94729875447539944947094265286582582e-07,2.88711105161242608749234726830854630e-05
misc/Ragusa18,7.34638143846993239720109352608967980e-07,1.72118944769660927888636063416209841e-07,4.74641969417304048085136297929310090e-06
misc/Roget,3.67348023340278428511627307588829001e-02,2.86660892420943036218813415874209549e-02,2.86684411383165647449273290383068423e-02
misc/S10PI_n,1.88131406385071106052789593972292495e-08,3.07169491384405843876397455271114076e-08,2.46146241078624325490824838826827362e-04
misc/S10PI_n1,0.00000000000000000000000000000000000e+00,5.26835606386175397337112100500501013e-09,0.00000000000000000000000000000000000e+00
misc/S20PI_n,0.00000000000000000000000000000000000e+00,4.71216091538724203705622783963787338e-09,0.00000000000000000000000000000000000e+00
misc/S20PI_n1,0.00000000000000000000000000000000000e+00,3.33200093731252803863461862315427673e-09,0.00000000000000000000000000000000000e+00
misc/S40PI_n,0.00000000000000000000000000000000000e+00,4.08085105944548631799943583310248064e-09,0.00000000000000000000000000000000000e+00
misc/S40PI_n1,0.00000000000000000000000000000000000e+00,4.08085105944548631799943583310248064e-09,0.00000000000000000000000000000000000e+00
misc/S80PI_n,0.00000000000000000000000000000000000e+00,3.33200093731252803863461862315427673e-09,0.00000000000000000000000000000000000e+00
misc/S80PI_n1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Sandi_authors,8.25561600151504186145297981025639647e-07,1.93345989006002940103444603933236768e-07,1.10780908431143392826676443809439778e-06
misc/Sandi_sandi,1.32564745973742251204698855536451260e-06,3.78483318376562326553988093341169945e-07,5.79582172941686931666781315977321207e-06
misc/SciMet,1.28904071579585363885792376569997422e-06,1.85330393252070789074138431720284985e-02,1.85297945555221068825055235008294344e-02
misc/Si2,-Inf,-Inf,-Inf
misc/SiH4,-Inf,-Inf,-Inf
misc/Sieber,7.35886883098336866813967720251666790e-07,3.04414687494992553527116486607893657e-07,3.20557001141167563596895784641289898e-07
misc/SmaGri,1.01805381712073728959079289717411830e-06,5.08872356308905250668180561190755981e-07,1.42394474293303206118555935453091001e-05
misc/SmallW,1.00324535863914465180045841100938797e-06,5.23903208313383682381053514501430183e-07,4.88428639441739349322212815897996775e-06
misc/TF10,9.07526916279487286875796750916462168e-07,3.72877370257125400071236451064488902e-07,2.15928218812034847882648889852309138e-06
misc/TF11,8.01032086614981998889598430420339459e-07,6.03505702682597993899991557734135675e-07,5.76185480230425965745148630300976925e-06
misc/TF12,7.39806994893085852419496335479242298e-07,1.27764820854954534980991254073450942e-07,3.36438283836028616238384859613395783e-06
misc/TF13,8.69579718567747463689766890145244832e-07,3.79774079954879352095192524677226957e-07,2.84201149765894115811795408784279506e-06
misc/TF14,1.71920222223267453495480712620436356e-06,5.27304186649054326005425829807281417e-07,3.57167131463737835256875514229973016e-05
misc/TF15,7.04449366721720798063065070263656528e-07,4.52008150568659613182169913719120155e-07,9.64923082865077275768622711443368994e-06
misc/TS,2.26697261126586075105057318506409344e-02,2.26698292905314868980947753291277886e-02,1.13284645806563724812578595941685693e-02
misc/TSOPF_FS_b9_c1,4.87239182570686303500709527739020749e-07,2.62688136608134802403318165075179760e-07,2.39194757636557247255850794530972896e-07
misc/TSOPF_FS_b9_c6,9.43847911613209614043749416815608320e-08,2.16930276918861173120904565835624539e-07,3.25120844317986115852667890260993509e-06
misc/TSOPF_RS_b9_c6,9.48818078337521249317607840449782639e-08,5.66033370167738885785877336348017803e-08,5.66031652100849291844607093330415425e-08
misc/Trec10,5.26879251066203024252894472962263225e-07,4.08584619067701228887572325817104091e-07,1.71766011032967663327042579174339091e-05
misc/Trec11,7.88503981258788445531246357851639496e-07,4.39466539011673205363045597599467840e-07,6.26756214976542895106352276021178835e-06
misc/Trec12,7.09381468598581429291424071550470589e-07,2.34696567941324572196461520756560822e-07,7.00579423189771548022648653970238374e-06
misc/Trec6,2.19931332146547137580672030772925110e-07,1.11945498843397802863291990285741460e-07,1.26284619546338791787641773176712080e-06
misc/Trec7,6.83472382484515170713347421345497579e-07,1.37065159146745716773224902910324628e-07,1.58765121045738390123090956445875202e-06
misc/Trec8,7.71410974275725962180632032525099482e-07,4.90207350201680375904039893349645080e-07,8.62540420859943750077132644062092419e-06
misc/Trec9,8.74380913128624090625294907734113104e-07,4.91364154600251316231186493087343205e-07,6.44385976392554914202627328634852697e-06
misc/Trefethen_150,3.35540545427464034250527243815660336e-07,2.34590821918660522204223896130467939e-07,7.17403338437476339770269827376321148e-07
misc/Trefethen_20,5.54473415073604416146980548700697575e-07,1.11505781560264990234554365096067419e-07,5.61351947463141743148446261277344657e-07
misc/Trefethen_200,5.71848432436801825927148416494650491e-07,2.16449420863791715711745856255543372e-07,5.01953087147670246593026868912600674e-07
misc/Trefethen_2000,5.49158283046397786504891955426841884e-07,3.25277757150143644532444376975510989e-07,4.21962432287207067698760311292670880e-07
misc/Trefethen_200b,5.86706545344952628799414580463566889e-07,1.98226251639433428423681917774563513e-07,7.22084210278189840318809469032252627e-07
misc/Trefethen_20b,2.35567788825697040382914107416618510e-07,2.58643052818444072733201591857257115e-07,8.99380509008204784121204555710486201e-07
misc/Trefethen_300,4.95538919915410724426627889558027863e-07,2.02186989164802730770131939642101033e-07,2.64047676643233200887993179351857371e-07
misc/Trefethen_500,4.98261674649316965908661802330073118e-07,2.88084080038671865362727010318392149e-07,3.33479173354435590832306454019446353e-07
misc/Trefethen_700,3.13073419089237242355612278550128200e-07,3.04922097309394335939569324991027620e-07,6.16506247425075199185241080460673049e-07
misc/USAir97,1.21965753186122118973323612790849631e-06,4.03281689646150556358078399869094168e-07,1.94115750075368046635982349293378078e-06
misc/USpowerGrid,2.49791074653012268362925867584226605e-06,1.52513976794647935589972784740065741e-06,2.34651327797593396036673033886724594e-04
misc/aa01,9.64028406267705928139460916661217273e-07,3.91728822933805363492366931659027075e-07,7.16819809258710288503096302809229679e-06
misc/aa03,1.83631006876353556213904240472582673e-06,3.67509416725267285112319020042965823e-07,1.92717649894157122861979331242302736e-04
misc/aa3,1.83631006876353556213904240472582673e-06,3.67509416725267285112319020042965823e-07,1.92717649894157122861979331242302736e-04
misc/aa4,1.38298933277562717440842137274836593e-06,8.93267678173595671617362903669075225e-07,2.57757178691536018889833135937241815e-05
misc/aa5,1.25760774697334476532749639878496479e-06,5.30073967610070440347862906193111925e-07,3.30766540995917761961698391894528730e-05
misc/aa6,8.73488810993283972682335673260610791e-07,3.82898643962735019554266757475272791e-07,2.95509134613585538466565729131991692e-06
misc/abb313,5.03434018722802449692611584038044969e-07,3.15376245925665221004914225274175651e-07,1.25751449690481393264149499658840049e-06
misc/abtaha1,7.01174438385103707627894186311903131e-07,2.07540270524380075527143350871871540e-07,8.41694152251768423496977775996835125e-07
misc/abtaha2,6.85782850375071382730477916258812608e-07,3.19471948175530275879423960629579262e-07,1.19598742970731842112013885508891910e-05
misc/add20,-Inf,-Inf,-Inf
misc/add32,-Inf,-Inf,-Inf
misc/adder_dcop_01,-Inf,-Inf,-Inf
misc/adder_dcop_02,-Inf,-Inf,-Inf
misc/adder_dcop_03,-Inf,-Inf,-Inf
misc/adder_dcop_04,-Inf,-Inf,-Inf
misc/adder_dcop_05,-Inf,-Inf,-Inf
misc/adder_dcop_06,-Inf,-Inf,-Inf
misc/adder_dcop_07,-Inf,-Inf,-Inf
misc/adder_dcop_08,-Inf,-Inf,-Inf
misc/adder_dcop_09,-Inf,-Inf,-Inf
misc/adder_dcop_10,-Inf,-Inf,-Inf
misc/adder_dcop_11,-Inf,-Inf,-Inf
misc/adder_dcop_12,-Inf,-Inf,-Inf
misc/adder_dcop_13,-Inf,-Inf,-Inf
misc/adder_dcop_14,-Inf,-Inf,-Inf
misc/adder_dcop_15,-Inf,-Inf,-Inf
misc/adder_dcop_16,-Inf,-Inf,-Inf
misc/adder_dcop_17,-Inf,-Inf,-Inf
misc/adder_dcop_18,-Inf,-Inf,-Inf
misc/adder_dcop_19,-Inf,-Inf,-Inf
misc/adder_dcop_20,-Inf,-Inf,-Inf
misc/adder_dcop_21,-Inf,-Inf,-Inf
misc/adder_dcop_22,-Inf,-Inf,-Inf
misc/adder_dcop_23,-Inf,-Inf,-Inf
misc/adder_dcop_24,-Inf,-Inf,-Inf
misc/adder_dcop_25,-Inf,-Inf,-Inf
misc/adder_dcop_26,-Inf,-Inf,-Inf
misc/adder_dcop_27,-Inf,-Inf,-Inf
misc/adder_dcop_28,-Inf,-Inf,-Inf
misc/adder_dcop_29,-Inf,-Inf,-Inf
misc/adder_dcop_30,-Inf,-Inf,-Inf
misc/adder_dcop_31,-Inf,-Inf,-Inf
misc/adder_dcop_32,-Inf,-Inf,-Inf
misc/adder_dcop_33,-Inf,-Inf,-Inf
misc/adder_dcop_34,-Inf,-Inf,-Inf
misc/adder_dcop_35,-Inf,-Inf,-Inf
misc/adder_dcop_36,-Inf,-Inf,-Inf
misc/adder_dcop_37,-Inf,-Inf,-Inf
misc/adder_dcop_38,-Inf,-Inf,-Inf
misc/adder_dcop_39,-Inf,-Inf,-Inf
misc/adder_dcop_40,-Inf,-Inf,-Inf
misc/adder_dcop_41,-Inf,-Inf,-Inf
misc/adder_dcop_42,-Inf,-Inf,-Inf
misc/adder_dcop_43,-Inf,-Inf,-Inf
misc/adder_dcop_44,-Inf,-Inf,-Inf
misc/adder_dcop_45,-Inf,-Inf,-Inf
misc/adder_dcop_46,-Inf,-Inf,-Inf
misc/adder_dcop_47,-Inf,-Inf,-Inf
misc/adder_dcop_48,-Inf,-Inf,-Inf
misc/adder_dcop_49,-Inf,-Inf,-Inf
misc/adder_dcop_50,-Inf,-Inf,-Inf
misc/adder_dcop_51,-Inf,-Inf,-Inf
misc/adder_dcop_52,-Inf,-Inf,-Inf
misc/adder_dcop_53,-Inf,-Inf,-Inf
misc/adder_dcop_54,-Inf,-Inf,-Inf
misc/adder_dcop_55,-Inf,-Inf,-Inf
misc/adder_dcop_56,-Inf,-Inf,-Inf
misc/adder_dcop_57,-Inf,-Inf,-Inf
misc/adder_dcop_58,-Inf,-Inf,-Inf
misc/adder_dcop_59,-Inf,-Inf,-Inf
misc/adder_dcop_60,-Inf,-Inf,-Inf
misc/adder_dcop_61,-Inf,-Inf,-Inf
misc/adder_dcop_62,-Inf,-Inf,-Inf
misc/adder_dcop_63,-Inf,-Inf,-Inf
misc/adder_dcop_64,-Inf,-Inf,-Inf
misc/adder_dcop_65,-Inf,-Inf,-Inf
misc/adder_dcop_66,-Inf,-Inf,-Inf
misc/adder_dcop_67,-Inf,-Inf,-Inf
misc/adder_dcop_68,-Inf,-Inf,-Inf
misc/adder_dcop_69,-Inf,-Inf,-Inf
misc/adder_trans_01,-Inf,-Inf,-Inf
misc/adder_trans_02,-Inf,-Inf,-Inf
misc/adjnoun,8.54820417356412830150297290615906294e-07,2.92244850093219447026806468562312760e-07,8.97324356186140127535530302815193081e-06
misc/adjnoun_adjacency,5.44296380207818157991453746108844087e-07,2.00914907037601922748651118403393709e-07,1.20148498561369288693672839098925731e-05
misc/advogato,2.34217999320939919554958329076822235e-02,5.61652204696398330497220343529840194e-02,4.14346877477714988969160324418285641e-02
misc/aft01,-Inf,-Inf,-Inf
misc/air02,1.12046194552112566575784676831835594e-06,3.19037796909601078837938539137693187e-07,7.18376295087945519553062985804618563e-06
misc/air03,1.11329407362143192094558829545048743e-06,4.41958797959535402198789115001233316e-07,1.63831867782293572582705560238787169e-05
misc/air04,9.64028406267705928139460916661217273e-07,3.91728822933805363492366931659027075e-07,7.16819809258710288503096302809229679e-06
misc/air05,1.38298933277562717440842137274836593e-06,8.93267678173595671617362903669075225e-07,2.57757178691536018889833135937241815e-05
misc/air06,1.83631006876353556213904240472582673e-06,3.67509416725267285112319020042965823e-07,1.92717649894157122861979331242302736e-04
misc/aircraft,-Inf,-Inf,-Inf
misc/airfoil1,1.75464959861404263901472473972256916e-06,9.98268576282704805154149634491552002e-07,3.67491218184667138531376082530555164e-04
misc/airfoil1_dual,-Inf,-Inf,-Inf
misc/arc130,6.92029657823704597596388562780770638e-01,6.92029411142055029619335966161966602e-01,4.61877141726682302054011675889276969e-01
misc/arenas-jazz,1.15024196749149709833246695887553476e-06,3.37663270137276730812196106174555900e-07,3.73029619425347447184949635919926452e-06
misc/arenas-meta,1.70672631834656184185655992528386846e-06,3.23796165678353933523898780468144854e-07,2.43696117386748636767993088803892277e-05
misc/arenas-pgp,2.80335167518953298668125318241457437e-06,1.65370851565251565899621627739796513e-06,1.61260798932065610626533664411667936e-04
misc/as-22july06,1.84268234309980222301327494185480503e-06,6.62970658411612621494507557727497841e-07,9.50825667647718552079014437422749591e-05
misc/as-735,9.08478101679936213976573056864218206e-07,5.90804822503020867559135048110673886e-07,3.51490905328049541229455721877004392e-05
misc/as-caida,2.59570853045765457359448355560800249e-06,9.09390598065237355498132208441649115e-07,2.62960109701151421139087683785228083e-04
misc/as-caida20071105,2.46634983506530788153146685828391563e-06,1.78564631841679438682441321536987749e-06,9.23474086203368928043766247316624929e-05
misc/as20000102,1.59209718321161139085074831207976597e-06,7.63641673816082852314601130017712147e-07,1.34763307121395280152235235078747622e-04
misc/ash219,1.03711657040866253601982631713072362e-06,3.27037664101312451115616972600335613e-07,1.41998075754770418646290917253423773e-06
misc/ash292,1.52674629901358976291275517175128647e-06,6.67843433439013108514137065071892768e-07,7.64128265862654672999485789445145264e-05
misc/ash331,1.29986516649520831574478040567172177e-06,6.24379768241320296428720669455721813e-07,1.17665076999033865382066464337422901e-06
misc/ash608,9.16845943800085606433716994829868484e-07,3.47396974328127621278193886093715669e-07,3.35983229452868872778163415665778305e-05
misc/ash85,1.56308014673723592457209946706150833e-06,6.82218041505296237776699091477206533e-07,2.82083834899085363752158023354618982e-06
misc/ash958,7.42624057027745439809132856082058612e-07,2.40465013043769622480365665813899646e-07,2.72243273176871982155489315187370760e-05
misc/astro-ph,1.58558929436974427122713674459232088e-02,1.58558978532025881508921667017345852e-02,1.58735473091185135061007741601141644e-02
misc/aug2d,0.00000000000000000000000000000000000e+00,3.33200093731252803863461862315427673e-09,0.00000000000000000000000000000000000e+00
misc/aug2dc,4.49290263339877037092294022188060492e-07,1.06184058153841111115874907671192152e-07,2.26540112147214957536040193390666342e-04
misc/aug3d,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/aug3dcqp,7.64876636229844055288076036075502834e-07,4.33278390653613050161708764184282826e-07,2.26131162491771179369484306834400096e-04
misc/b2_ss,4.72791672711362948631521733579276089e-07,4.71383066203639207979760667525843199e-07,4.86633601238616828141085024937716610e-07
misc/b_dyn,-Inf,-Inf,-Inf
misc/barth,2.93054092671064156543544150669858013e-06,1.32217407688173852671207711963022650e-06,1.52082798779886308318237798004937064e-04
misc/barth4,-Inf,-Inf,-Inf
misc/barth5,-Inf,-Inf,-Inf
misc/baxter,1.32210891515241640492208738312493634e-06,1.07776708625816041830443657591849191e-06,1.98805103088711847027617314430147984e-04
misc/bayer02,5.90881964979132721654215839666605799e-07,1.93837200335804347378902990465587141e-07,3.04563668171600580085378524457105332e-06
misc/bayer03,2.60353389981075342568174898990453803e-07,1.35558677473610058369805585708615752e-08,1.96255557562951395219762494661544660e-07
misc/bayer05,-Inf,-Inf,-Inf
misc/bayer06,6.62136058421372267720368814465981433e-08,8.63137106088549590057942090096851081e-07,1.48983293815038516904913284431218701e-05
misc/bayer07,8.81690432612184399956545572914362719e-08,2.79449058116430896433552316708222880e-07,1.02088793506881832688718507588730747e-06
misc/bayer08,4.30960539278241636211225861613441474e-08,1.04836392568127299881258308226880169e-08,1.14817882002128162103789114809223915e-04
misc/bayer09,-Inf,-Inf,-Inf
misc/bcspwr01,9.16973685258216044109953205120655705e-07,2.18545629613758045601460807138732727e-07,7.59007249715917891295989664298837030e-07
misc/bcspwr02,3.88617923336929492769964927090459253e-07,2.86628242407557165050183696323242559e-07,6.92526850095186255520589854774936504e-07
misc/bcspwr03,1.15211851497841220318234664145138260e-06,4.92640492357005928110362283770667708e-07,2.83990300745745427648239752861286599e-06
misc/bcspwr04,8.75240344665560734044894948300430079e-07,2.65505506380734636004403497710728793e-07,2.38508233951241519439660658264623489e-06
misc/bcspwr05,9.69322691972638310932368401027998915e-07,4.24542521992016514762421257533057893e-07,2.26639433760913069271854281062991039e-06
misc/bcspwr06,1.44601349264724759708191291255382980e-06,8.89435435458248753339640922569243255e-07,1.63694130793526903716553319768181337e-04
misc/bcspwr07,2.03429768646503439069769367240311393e-06,1.21297620171693316798888986861164447e-06,1.21125098141137428248591775449950419e-04
misc/bcspwr08,2.24682623045099597537852732916147861e-06,8.88555000263183164198611753575700857e-07,1.02657901262495426259316048773509146e-04
misc/bcspwr09,1.58768486132807196178625663600006019e-06,6.33693008706341650709411985810232423e-07,1.44921489276303943209418958934391606e-04
misc/bcspwr10,1.73580684662846242402186705009528917e-06,9.20720410013574312916010354818121354e-07,7.05741387391904777771067262000403106e-05
misc/bcsstk01,5.53794448415382820130390403302613881e-02,5.53789589598275015796657609598951734e-02,5.53369804413014088630695285977404088e-02
misc/bcsstk02,2.63712753172418558113998324706272493e-03,-Inf,9.92141215558275692779028646925259281e-01
misc/bcsstk03,-Inf,-Inf,-Inf
misc/bcsstk04,-Inf,-Inf,-Inf
misc/bcsstk05,-Inf,-Inf,-Inf
misc/bcsstk06,-Inf,-Inf,-Inf
misc/bcsstk07,-Inf,-Inf,-Inf
misc/bcsstk08,-Inf,-Inf,-Inf
misc/bcsstk09,-Inf,-Inf,-Inf
misc/bcsstk10,-Inf,-Inf,-Inf
misc/bcsstk11,-Inf,-Inf,-Inf
misc/bcsstk12,-Inf,-Inf,-Inf
misc/bcsstk13,-Inf,-Inf,-Inf
misc/bcsstk14,-Inf,-Inf,-Inf
misc/bcsstk15,-Inf,-Inf,-Inf
misc/bcsstk19,-Inf,-Inf,-Inf
misc/bcsstk20,-Inf,-Inf,-Inf
misc/bcsstk21,-Inf,-Inf,-Inf
misc/bcsstk22,-Inf,-Inf,-Inf
misc/bcsstk23,-Inf,-Inf,-Inf
misc/bcsstk26,-Inf,-Inf,-Inf
misc/bcsstk27,-Inf,-Inf,-Inf
misc/bcsstk34,-Inf,-Inf,-Inf
misc/bcsstm01,1.25555271257010714521516852457420240e-34,1.73536162061275779382617346244685666e-08,4.40782292418153289151737703556417633e-09
misc/bcsstm02,3.77964394159735827544819377759335990e-01,3.27326237049388327960317111899039031e-01,1.25039222749699413078949051584418706e-02
misc/bcsstm03,3.33333333333345101697394359784927489e-01,3.33333332091569840375614863669477717e-01,3.33333330849806395990153635191569221e-01
misc/bcsstm04,3.33333333333337996270036758958195995e-01,3.33333332091569882008978442209218421e-01,3.33333332091569858879332009687140964e-01
misc/bcsstm05,3.77964473020632966620588565704187852e-01,3.77964427958734594186718115634319263e-01,2.31630615017173238316907543241998362e-02
misc/bcsstm06,1.05409004023978773407105842748967862e-01,2.91156398289682105436509897703248306e-04,-Inf
misc/bcsstm07,-Inf,-Inf,-Inf
misc/bcsstm08,3.19169904099844857861120940433607334e-01,4.47215130895007212167978135907220011e-01,-Inf
misc/bcsstm09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,-Inf
misc/bcsstm10,-Inf,-Inf,-Inf
misc/bcsstm11,3.27326614238505148033912474052398949e-01,3.77965284036878675580759136141846531e-01,-Inf
misc/bcsstm12,-Inf,-Inf,-Inf
misc/bcsstm13,-Inf,-Inf,-Inf
misc/bcsstm19,7.08748001252167028065771493925857669e-05,1.27236023560775124668974268612113631e-06,-Inf
misc/bcsstm20,3.27326627245311181310314389183064864e-01,3.77965464267714019351904213486161835e-01,2.60026467949037796199456419482868156e-01
misc/bcsstm21,1.88486436615489681482249113372353522e-07,5.79116716455989800442268666906298810e-07,-Inf
misc/bcsstm22,3.27326549204481959041761433722290704e-01,3.77965374158580634789992259552802086e-01,2.56839080047445036494967103723613728e-02
misc/bcsstm23,4.08590982104167956277851166269442306e-01,4.08247490164529782416664211791861463e-01,-Inf
misc/bcsstm24,1.92450101201278905815727071709844318e-01,1.92450732109458591995585144452819620e-01,-Inf
misc/bcsstm25,4.71405504650976928076541288050989730e-01,4.71405775837045170027046615680371519e-01,-Inf
misc/bcsstm26,2.72165267418944722693487591867672985e-01,3.33333280361875530491391503115483671e-01,-Inf
misc/bcsstm27,-Inf,-Inf,-Inf
misc/bcsstm34,5.85032873268137076849334693123931775e-07,9.30879841636759807572371911611489027e-08,5.37768669668517954386826045097863874e-06
misc/bcsstm35,-Inf,-Inf,-Inf
misc/bcsstm37,-Inf,-Inf,-Inf
misc/bcsstm38,-Inf,-Inf,-Inf
misc/bcsstm39,-Inf,1.49070949710764845635631928134438156e-01,-Inf
misc/beacxc,9.03056240257611822919923788897776454e-07,5.85627556081286335238759878271914567e-07,1.00555795955248864323929204625476819e-05
misc/beaflw,6.97771643217476713285000696923607960e-07,3.77552282802740781838884375565664198e-07,2.05474331365370034040869896817066662e-06
misc/beause,1.58584254145571091396684739271468097e-06,4.40149627257675549640435514108512024e-07,7.27540375190070957245557875817955270e-06
misc/bfly,1.94478934358680131747847340911457444e-02,2.55141283606871331530034914212714383e-02,2.55147140539407193966561435845732834e-02
misc/bfwa398,-Inf,-Inf,-Inf
misc/bfwa62,5.75272917509182423213086377012153685e-01,5.75272934363146351166595276535426367e-01,5.75271998166364297709377728958290547e-01
misc/bfwa782,-Inf,-Inf,-Inf
misc/bfwb398,1.63814247261647144229000844396441966e-07,1.39989208441821609993139896262927212e-07,6.98043455266485114292646730136555530e-07
misc/bfwb62,2.78668948374047877106711932812345056e-08,2.78667124087415156765805259896909884e-08,7.16998473256991509929105424312966380e-04
misc/bfwb782,3.63759789016666320774332266052552035e-07,7.28044134054168812685721054180124218e-07,6.42585059778638183909472557262361850e-01
misc/bibd_11_5,8.49094586748978618001843198800128424e-07,2.44765632381845348735330334074474639e-07,1.06478040804940837181934875776437580e-05
misc/bibd_12_4,8.10917099672633962232323092904661801e-07,2.49534613768315123947010431211533342e-07,6.67831684256706047186619231273121107e-06
misc/bibd_12_5,6.82862591311819270715168574584716398e-07,3.08224193962852944070966201628948224e-07,1.31286250706159993099119358377188075e-06
misc/bibd_13_6,6.80400329972233972816578729054067910e-07,4.23560798101844506431977588780514738e-07,5.36150710534374523426427911746028583e-05
misc/bibd_14_7,7.46227011806223558800595661848547083e-07,2.50867977325207460296352026251102880e-07,8.25580377834099267898760484167852699e-05
misc/bibd_15_3,9.46944964800489520077676505310268094e-07,2.38542551867386529865021964003407780e-07,7.70881865128871315036087947358037331e-06
misc/bibd_15_7,8.92001175551564755114351617240063168e-07,3.72187644127873132321167261397157089e-07,1.82859575552799562277654968453146694e-05
misc/bibd_17_3,1.04191253163069179420992679480300947e-06,5.68132832847621688456192712663232055e-07,5.23766242562627883009605938441342361e-05
misc/bibd_17_4,1.34726545403206758455417940340462100e-06,4.29795233206145717891780595610240430e-07,2.07957467300273570240365326668136706e-05
misc/bibd_17_4b,1.34726545403206758455417940340462100e-06,4.29795233206145717891780595610240430e-07,2.07957467300273570240365326668136706e-05
misc/bibd_49_3,1.81723134338186490071370380359835070e-06,1.09880363206036724045581015978367954e-06,4.46900899208772054221688173942588222e-05
misc/bibd_81_2,Inf,Inf,Inf
misc/bibd_9_3,1.16665722726799578351631912628437424e-06,2.98771387907809486579488345089315764e-07,4.49422001456769122446090983710850640e-07
misc/bibd_9_5,3.97249089692871732399306459337506490e-07,8.11684064738468665716360530556399342e-08,2.89757179372490393565335782576025736e-05
misc/big,1.07899803018561341431673009567770013e+00,1.32388422146478250235870499662619149e+00,9.07232788453845353600920527555832799e-01
misc/big_dual,-Inf,-Inf,-Inf
misc/bio-MUTAG-g1,3.40826000162238002255341644329702933e-07,5.19892692293694950304363528130756857e-08,4.11998694194496112635722142729922727e-08
misc/bio-MUTAG_g1,3.40826000162238002255341644329702933e-07,5.19892692293694950304363528130756857e-08,4.11998694194496112635722142729922727e-08
misc/biplane-9,-Inf,-Inf,-Inf
misc/bips07_1693,5.09978140591114160927222854195570982e-07,3.97495861498646104538802266067212073e-07,4.09873962406583395148093668309578572e-01
misc/bips98_1142,2.98192401243861888799355101542764438e-08,2.38423569562763429372369405496859279e-07,6.14929199219773727500196395094549987e-03
misc/bips98_1450,5.99270872028787466605067979561904110e-08,1.19380251460756141839493324867999337e-07,2.37731933594026511874421290014381818e-02
misc/bips98_606,2.40724590934445137669880215277506060e-07,4.34816869886284167399276343796150354e-07,2.70978583842575188188876109703001817e-05
misc/blckhole,3.84512592563475994259518253461898862e-06,2.70803817232548679466848842302799871e-06,3.80760511582735652422640154438147593e-04
misc/bloweya,-Inf,-Inf,-Inf
misc/bloweybl,2.24357630824800450725648898505854404e-07,2.51250782060215037844955877127403209e-08,6.12425718241311644843361265968423716e-06
misc/bloweybq,5.33120149970004486181538978843382231e-08,4.77651370311516712450770993133513553e-08,8.61302055110449784155076640035199254e-35
misc/bp_0,2.69493916451130415743059083687340721e-07,1.65347458848452347615273475454923922e-07,9.51598826033427683873605454697752998e-07
misc/bp_1000,5.86354111460457177499385054247472305e-07,2.81116771616728863222422595614931267e-07,1.93734583847462940536704234021705807e-06
misc/bp_1200,4.33371084344860152766599550953576301e-07,1.07613573086622575619148426003160086e-07,2.67696605175105097807455625509045871e-06
misc/bp_1400,1.09174339826829156798920993057830302e-06,1.77801356567889220779601002411226167e-07,1.58678467632457453875591112827761117e-06
misc/bp_1600,4.45099237668769759593144651720985141e-07,9.14883569410035295875774954769135654e-08,3.36414593672534652147193672002991852e-06
misc/bp_200,5.08430723849409416765912663479113849e-07,1.16181479129261025214490222404933960e-07,5.76741821247949540485168035883195670e-06
misc/bp_400,7.04486017098611138060091358995720585e-07,1.40586552440346885753607871245558946e-07,6.48262908328622169473935749867096921e-06
misc/bp_600,4.85313056737032566581697312043918388e-07,2.13666278062097241572520955878776493e-07,3.92856826473309499077490788581199917e-06
misc/bp_800,7.13781170689216204340975101164933151e-07,1.59183861772497328452257703784553457e-07,3.41223505494023015695647379988044946e-07
misc/brainpc2,-Inf,-Inf,-Inf
misc/bratu3d,4.21468485108940317869689679447114037e-08,1.35653774857767852893484575656016782e-07,7.63449741717546195504660440473324573e-04
misc/bwm200,1.51399308623138909617496488104934625e-06,7.54959801024359509769847272447371151e-07,6.90645461245334705997718980197265704e-07
misc/bwm2000,-Inf,-Inf,-Inf
misc/c-18,1.03687166293629739985477198131170128e-06,2.41175097058438752926603060184449207e-07,7.53281419570198383372301773128229681e-06
misc/c-19,4.29992307581616480512106274683618541e-07,2.23023975588740982578643487784441019e-07,5.86487310860979287887700984839695754e-06
misc/c-20,6.41627852229161606215237563376021821e-07,1.75733889780867995219349891190915831e-07,1.10024516457988667077974214638539854e-05
misc/c-21,7.27600909324516042647498642288023969e-07,1.65312038529696304568882421831446324e-07,2.15384975868755022732886878422384428e-06
misc/c-22,5.37853043967993232131036371030588828e-07,2.41813327926988804985651862325922577e-07,3.86901877640253212856564432448798524e-06
misc/c-23,7.39781918447651392267222305076294529e-07,4.29163223065807449478280388075940545e-07,3.64847221735873196237225920395703799e-06
misc/c-24,6.65481032651425750785298900054733886e-07,2.37533093408788361543471196549742728e-07,3.98007445639356238350839117297489477e-05
misc/c-25,5.73118390187890443791382929888962973e-07,2.09538872209617710443040426717426624e-07,1.28355233945162275485614366207373785e-05
misc/c-26,6.02931918854120383853202655809398415e-07,1.11794437094051451709817893807289617e-07,7.11607138405210536847579586293448177e-07
misc/c-27,6.65236798428233815244414572486803385e-06,4.36243151992623920006107032599496097e-06,6.30805622798782382719794659755158615e-06
misc/c-28,2.43853847956595165383517882400564760e-07,1.40410546451447574841316263202022779e-07,3.11143885337277436188557274862679085e-06
misc/c-29,4.49025074189059230317490519770339931e-07,1.94780643330659461178216789769243705e-07,3.57526377742659404444871516951363276e-07
misc/c-30,4.80916665686749374226248380394200099e-06,1.30995606331695573418465648574661493e-06,5.17435083337827663137986619934836509e-06
misc/c-31,8.12882603125476088243644639136262562e-07,3.02404406909406929323398660128906856e-07,1.18164210323923150725707771493958470e-06
misc/c-32,7.23180761726547247955170317022707814e-02,7.23183086796236175125951186344760112e-02,7.23177142571121251740291996473873830e-02
misc/c-33,1.16835826658011668498354903055824648e-06,4.26712626898586433505032737229964349e-07,1.73359980433150812283029584612035839e-05
misc/c-34,5.11703833798452669162823379079218268e-07,2.11132577345035282678142516141668094e-07,3.41708223878560723994846945777358932e-06
misc/c-35,7.00767204720563257170636779526145211e-07,2.05998958262232632739613104535589572e-07,2.35854473990433228525221743324744596e-06
misc/c-36,8.63186238239800070157720232691050001e-07,2.21841151180710661827643285476901527e-07,1.65056280476913358974482631883569096e-06
misc/c-37,5.87357027002593323334232922771159767e-07,2.40049798327346333177224276793496736e-07,5.30940153878407154013594254422415118e-06
misc/c-38,6.96482626321222538853338507279489657e-07,3.37781623769540082242529775870653517e-07,4.50826126060553509770676887044864424e-06
misc/c-39,5.12538010338937155563803319636947514e-07,5.63556218663078711460613344777111977e-07,2.71735915389667630684089249793599648e-06
misc/c-40,4.55099937660508056071652905789475481e-07,2.98456146663127339935321724705546064e-01,2.98454543625944912351034291861721141e-01
misc/c-41,3.68576838383566650544267340989527339e-07,2.96509684138506275902029467182171684e-07,7.68554986863152299891934213972198712e-07
misc/c-42,4.28798343592533814381384637691605411e-07,3.25245016424887435039326335244699463e-07,1.39708006318730665238785381928869178e-06
misc/c-43,-Inf,-Inf,-Inf
misc/c-44,5.78784021398521869743355760198317662e-07,2.42402986899338912837223268893498987e-07,6.91714036471661067495053255518233124e-06
misc/c-45,-Inf,-Inf,-Inf
misc/ca-CondMat,1.10023090564186867395220971513363222e-02,1.10030782126277560955662902830876651e-02,1.63594962652385533890106060376106356e-02
misc/ca-GrQc,8.19070689337870919676539924079122428e-07,5.81764791708560291301968701628161924e-07,1.45869414436305073958519288290171006e-05
misc/ca-HepPh,2.05726887155076851067131832221192014e-02,4.54903739852886364844487623996085305e-02,1.71039337588759303880499398552446409e-05
misc/ca-HepTh,1.27283243753621668808643748900494891e-02,1.27281915570246872808565643978161282e-02,8.19709788750803788220751605204485922e-03
misc/ca-opsahl-collaboration,1.47595335500447482147485660019240826e-06,7.94753776055751064473739849836377722e-07,3.44497563442236134436316314058113048e-04
misc/cage,7.45116735843604902847821523499709408e-08,6.44429505017854790612566299666614874e-08,9.17121963085565783068880825399796892e-09
misc/cage5,1.12388332591279610130298397707426304e-06,2.11353375619048494075207110893343728e-07,4.38959621095756944721361716850330793e-07
misc/cage6,8.81144633773740331043287683523535081e-07,3.02284782978680101635889695712369349e-07,6.89855571565280472770484253183385970e-06
misc/cage7,1.12534796856352979104878749391796275e-06,3.12043765547029827877424688146422739e-07,5.26459739086333099815823093329017608e-06
misc/cage8,1.41456782925177810005637432145840123e-06,4.43787278317185776154478007892584630e-07,2.29640493057263866099644034831205183e-05
misc/cage9,1.38417794863572704610332056358122820e-06,5.17487102723603363887499591829516929e-07,9.36897763223579806927197822887755125e-06
misc/can_1054,2.19103635234841942773595229727270982e-06,5.48893641092658513450523877091723361e-07,9.44342850209083466733286603213832897e-05
misc/can_1072,1.69960597927705620269372523859837722e-06,9.29291285073456201434374682840509658e-07,1.88745933490168837402456447900806981e-04
misc/can_144,6.04397645382854821301561123162272923e-05,4.79079382013489799277891231110887039e-07,6.05283088448987573871546710971792642e-05
misc/can_161,8.81325776473545049374863465999571747e-07,4.04151503888434761101711047274729049e-07,3.80593382810277537243188785027239457e-06
misc/can_187,6.82182441760840471272195347623665162e-07,4.24057024056991164771365162549491567e-07,4.77986531473629237057135569917777334e-05
misc/can_229,1.63876201557722934110330082945830285e-06,2.76386799509768679555323704444528579e-07,1.51936961765583227311781190852428815e-05
misc/can_24,4.63935364548918788224187051379566693e-07,1.63368228326215362028655921299342242e-07,2.31589360208541884683379850415271488e-07
misc/can_256,1.29157768814467609181898524911574211e-06,5.62861427072247812623839720092970564e-07,1.91362954983257478403569173917064338e-04
misc/can_268,1.07853989804466584653289338328607349e-06,3.93790086330094614143784362282404581e-07,1.35266357505498017381298341922454079e-05
misc/can_292,1.71823420565113243666119838808294458e-06,2.34822372429156133402311514416397482e-07,9.58071347571464608050168433280571279e-06
misc/can_445,1.03908521694508437703799605217507085e-06,6.68283292298095325545351256275647662e-07,2.88073482420532738581717683255081782e-04
misc/can_61,1.07460227734690755138324656742473118e-06,2.37247498507542110555451778975447566e-07,1.65616612400557516061500094704919464e-04
misc/can_62,8.25666041884749162460592468778882219e-07,3.68621944864882200674481179917787874e-07,1.69337631923855818165123884164269013e-06
misc/can_634,1.35783646481925138448617363574969868e-06,5.07045927415671915365582135463681043e-07,9.63421561644046700877050017056017022e-05
misc/can_715,1.66212287178460118967097067223442019e-06,4.99796230520274207930622646794270252e-07,2.75108084717993798708738401614189240e-05
misc/can_73,1.16940434095659817174312317327464689e-06,2.82189032641636036993395136062204750e-07,5.24299001648586275015012271187527023e-07
misc/can_838,1.18679423002350999144648381763639893e-06,8.60266495539722150909767232255362709e-07,3.07259528719560863865883788778118393e-04
misc/can_96,1.18908196962492154323137666004277363e-06,3.64228132189256231242175652773544962e-07,7.61703153492538747696974344256687029e-07
misc/car4,-Inf,-Inf,-Inf
misc/cari,5.22638625161768168041695859861797709e-03,5.20189585790198559872916101163660026e-03,3.69568006789509264692031237743634489e-03
misc/case9,9.83999521551719475905171275956862255e-08,2.96176924115641792312975212885262623e-07,3.94999540461802018700081449481703242e-06
misc/cat_ears_2_1,8.79774992408761415745260589250784715e-07,2.89559440143639038211213223670810558e-07,3.82055079883936747942789743583922644e-06
misc/cat_ears_2_4,1.30862188619333952158529561702502282e-06,4.52347003953611678023558783634329779e-07,6.64409082186880450548844259379491651e-06
misc/cat_ears_3_1,8.65352116382608308291839723107976022e-07,4.42251253116381980023888561832591712e-07,6.48343425010701945067911034121259213e-06
misc/cat_ears_3_4,1.07030111306664278800583473831784691e-06,9.28086430145631447458755124109596917e-07,9.09389228438583758057324764955695447e-05
misc/cat_ears_4_1,1.13094082407710348162192632463328716e-06,5.57318641849951474799518465371194266e-07,6.88454357870227679567695093206166792e-06
misc/cat_ears_4_4,1.54884738480147812005919523883825372e-06,7.18674952678989085241709916898508351e-07,3.92759777353259842243713563996940955e-04
misc/cavity01,-Inf,-Inf,-Inf
misc/cavity02,-Inf,-Inf,-Inf
misc/cavity03,-Inf,-Inf,-Inf
misc/cavity04,7.82300405323132500675069649872172656e-02,7.82301178611531190086551140005853049e-02,7.82226188073254541644917472514976550e-02
misc/cavity05,-Inf,-Inf,-Inf
misc/cavity06,-Inf,-Inf,-Inf
misc/cavity07,1.08285722732033537647818249035561890e-06,1.15454169972439517413505838270805319e-06,6.26120869519106257855038843172688595e-06
misc/cavity08,-Inf,-Inf,-Inf
misc/cavity09,5.33899033961158482548044390567238644e-07,6.31798720853100301110360344166563379e-07,2.31066381110920254711345413495487397e-05
misc/cavity10,-Inf,-Inf,-Inf
misc/cca,-Inf,-Inf,-Inf
misc/ccc,-Inf,-Inf,-Inf
misc/cdde1,1.15877636276240034009677708812992058e+00,1.37172350357175908595561563713535166e+00,1.55588819599988079536170785701144023e+00
misc/cdde2,1.15877636276240034009677708812992058e+00,1.37172350357175908595561563713535166e+00,1.55588819599988079536170785701144023e+00
misc/cdde3,1.15164107750383953763935677915161397e+00,1.36676641919636828019996266289217574e+00,1.15164046621106117519791726721326043e+00
misc/cdde4,1.15164107750383953763935677915161397e+00,1.36676641919636828019996266289217574e+00,1.15164046621106117519791726721326043e+00
misc/cdde5,1.11867587686230041339977281939675445e+00,1.11867641250501804955893533489632098e+00,1.11867395250833649880113283919531104e+00
misc/cdde6,1.11867587686230041339977281939675445e+00,1.11867641250501804955893533489632098e+00,1.11867395250833649880113283919531104e+00
misc/cegb2802,1.67852212940608751830513996586203876e-06,1.65282433865296029236854136620770959e-06,8.73864448111885455187243934392051245e-05
misc/cegb2919,1.59258319677642468897141869074734096e-06,4.40742958492452709792751965923555256e-07,3.00054055828356860589825717072227063e-05
misc/cegb3024,1.71371199586534642887629818270263653e-06,1.04149372356547993313788304530880906e-06,1.29142215099960869802874546029562289e-04
misc/cegb3306,7.55578653068029733361666013545269600e-07,3.86641655562732214330066660407507062e-07,9.48205166377801002745863550671511241e-07
misc/celegans_metabolic,3.90347215480526372333923159211403703e-03,3.52460724274428256778445247066261913e-07,3.90068701570058032896034102250871137e-03
misc/celegansneural,7.57075641216475836114412740787646230e-07,4.44291318140892290667384203406101301e-07,5.04213316310570816615724418606420802e-06
misc/cell1,-Inf,-Inf,-Inf
misc/cell2,-Inf,-Inf,-Inf
misc/cep1,3.02755820204963864522279042776113013e-01,3.02756393629227805106244399198380918e-01,3.02756635002108872223452802592747330e-01
misc/cfinder-google,1.81032642032285795369749967083025974e-06,4.28413472544935180182073154420162519e-07,1.02526239208516476250564702204352623e-05
misc/ch,1.11332432118686499365722067774590485e-06,5.24140559791459319781212453959879007e-07,8.63246248393605427980371400031972131e-07
misc/ch3-3-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch3-3-b2,0.00000000000000000000000000000000000e+00,1.17804022884681050926405695990946834e-09,0.00000000000000000000000000000000000e+00
misc/ch4-4-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch4-4-b2,1.60852665088332835524646276329736076e-07,7.15853769549696008559008280888397668e-08,1.50092477037845346157087812285414050e-08
misc/ch4-4-b3,1.46398229078071572059845386489957698e-01,1.62216831803590553686570433610436877e-01,1.62213805080747834612665927200643012e-01
misc/ch5-5-b1,0.00000000000000000000000000000000000e+00,3.33200093731252803863461862315427673e-09,0.00000000000000000000000000000000000e+00
misc/ch5-5-b2,5.62962125682891453771569096863182241e-07,2.74885915318146764609069044690195234e-07,1.01731039987100306147821834766851436e-06
misc/ch5-5-b3,1.18292326782881134115748534266250905e-06,2.87240875116666909830544305217120193e-07,5.65900907364832510814825240309751601e-06
misc/ch5-5-b4,0.00000000000000000000000000000000000e+00,2.35608045769362101852811391981893669e-09,0.00000000000000000000000000000000000e+00
misc/ch6-6-b1,5.33120149970004486181538979704684276e-08,1.02699166179375512659221236057089097e-08,0.00000000000000000000000000000000000e+00
misc/ch6-6-b2,1.05814630572297535002130459327653582e-06,3.08372928824989131737855659480340039e-07,5.82905437584523099186322307552428899e-06
misc/ch6-6-b3,1.58726379690304014739550671538917751e-06,1.99276620596827495660766003318451459e-07,3.51037087249622541729676787755035104e-06
misc/ch6-6-b4,1.16295403832053513337495351156279247e-06,3.36288731383698350800452262651086179e-07,5.65872777029296317901785510107957392e-06
misc/ch6-6-b5,1.42546130370362987240045480548196907e-06,2.26127660490294697510952813067037250e-07,4.92871286885421787098449038187114387e-06
misc/ch7-6-b1,0.00000000000000000000000000000000000e+00,4.08085105944548631799943583310248064e-09,0.00000000000000000000000000000000000e+00
misc/ch7-6-b2,1.05510924896132159481334879420203166e-06,2.73502198060959665669748608587558406e-07,6.66741210792610658627555819495602614e-07
misc/ch7-6-b3,1.22897807204460877967331564691598114e-06,2.62848364757303332353684476003950851e-07,2.41856619557381024095506295986480704e-06
misc/ch7-6-b4,9.85882116849881384674622925323422130e-07,3.25827763226638526048529541120810976e-07,9.57213747492003574772124049378497453e-06
misc/ch7-6-b5,2.20492591806843554289285488922244675e-06,6.62943888828246072984399612970616580e-07,2.46053108642614840835489558132993746e-05
misc/ch7-7-b1,0.00000000000000000000000000000000000e+00,3.33200093731252803863461862315427673e-09,0.00000000000000000000000000000000000e+00
misc/ch7-7-b2,1.16793047148199624538770179322690711e-06,4.75313396628819476645814416133403968e-07,2.72655004394955965302043909689982199e-06
misc/ch7-8-b1,8.61302055110449784155076640035199254e-35,7.81423485405856033408234643803064140e-09,2.33073525107550859260373162008871912e-06
misc/ch7-8-b2,9.43962442926733922841071350934088978e-07,2.24985337210532165410568584475866631e-07,1.11867695584420495229559622353849206e-05
misc/ch7-9-b1,0.00000000000000000000000000000000000e+00,3.33200093731252803863461862315427673e-09,0.00000000000000000000000000000000000e+00
misc/ch7-9-b2,6.90998582722657346142146961087858670e-07,3.11509099174138494228436221717680025e-07,1.06719908161479071474318279713004771e-06
misc/ch8-8-b1,0.00000000000000000000000000000000000e+00,4.71216091538724203705622783963787338e-09,0.00000000000000000000000000000000000e+00
misc/ch8-8-b2,8.27050979300807436024276885148814120e-07,4.68152112378099097377034596974599958e-07,2.35751080002191447801059574354855483e-06
misc/chesapeake,6.50544332569103270500997940063705104e-07,1.75091767389529200851016173020000378e-07,8.12217770384588532239838301677149362e-06
misc/circuit204,-Inf,-Inf,-Inf
misc/circuit_1,-Inf,-Inf,-Inf
misc/circuit_2,-Inf,-Inf,-Inf
misc/circuit_3,-Inf,-Inf,-Inf
misc/cis-n4c6-b1,0.00000000000000000000000000000000000e+00,4.71216091538724203705622783963787338e-09,0.00000000000000000000000000000000000e+00
misc/cis-n4c6-b13,1.50570555186311235886302635113798528e-06,8.29305607077243495714928891446137458e-07,3.35396665850588575481613431503432421e-05
misc/cis-n4c6-b14,1.13369219738698212221510236558756181e-06,3.31994396275983017197153959421634616e-07,3.88605608670021527781205462953684320e-06
misc/cis-n4c6-b15,8.77704350537770475176391958706646576e-07,2.30279331448517637126326351238931801e-07,4.62528622492826846310397052490556508e-06
misc/cis-n4c6-b2,4.97854626263118851285815376162443846e-07,1.18644413566771148993711706469869338e-07,5.92700904571997215617633071134801062e-08
misc/cis-n4c6-b3,1.02176636226057812923114868957458163e-06,4.71956009901992116669218558203281697e-07,4.45266659085910681253792523084038524e-06
misc/cis-n4c6-b4,1.11093525115044352618196672168307192e-06,3.27545181050802175907850025205238128e-07,1.82662080996999929168739977295860825e-06
misc/ck104,2.75401180729507107243063321742200017e-03,2.75448114572311164139027992848207104e-03,2.74172453800456890227295787189051469e-03
misc/ck400,-Inf,-Inf,-Inf
misc/ck656,-Inf,-Inf,-Inf
misc/co5,2.83544037998091216520049547711573589e-07,1.70315827682264472979620259187319164e-07,2.93104172052514672670833542868283154e-05
misc/co9,-Inf,-Inf,-Inf
misc/coater1,1.89230029875460307576105564564349576e-06,5.35286625506975062986348574634734350e-07,4.41274933951528881745773077262702129e-05
misc/commanche_dual,2.14836066540384478858297896411459612e-06,7.27621164356165807699394459476710138e-07,2.43784530065893263554612597585811509e-04
misc/complex,8.02123721344962331530260919105283643e-07,3.02746083540400236646408813693820021e-07,9.01647112025034769627458323793702043e-06
misc/cond-mat,1.12383518193480590797626173310831181e-02,1.12383128544751597539325585082363288e-02,1.12191786500168606858769610950444098e-02
misc/contiguous-usa,8.99345912217405971783312251902211369e-07,2.88642289800694521434136867069550262e-07,4.77698003564324602182379893310737754e-06
misc/copter1,4.86547284633406916713033469299675816e-06,1.50905335806352454561282897136239395e-06,4.15788724446643983567271841510264657e-04
misc/cora_agm_fcl_aid,2.53496202329354365200405101302733915e-02,2.53498215655905228445647806508594864e-02,1.76497335552135471901179889241412871e-02
misc/cora_subelj,1.39082104805053477325763968285151661e-06,8.32552912252289821495555515131218770e-07,9.43097165543421176157235920115905389e-05
misc/cq5,1.25344426972616058912566430294021823e-06,3.84998231672088734598801346465315435e-07,3.18005581727874488664682246129225402e-06
misc/cq9,7.41409288146195336195572053905507557e-07,2.50534897164273709996065063428718587e-07,4.75749482452613395928886548232256953e-05
misc/cr42,4.83485672756303075458924170260933765e-07,2.67688000696985726542102115529904052e-07,2.33295103282939198757328802727508423e-06
misc/crack,1.67169849971448734665188950062886462e-06,5.68462193524914565893999996108666556e-07,5.90559566419857870228966966486789146e-05
misc/crack_dual,-Inf,-Inf,-Inf
misc/crew1,1.91098619527757935976656438226126769e-06,3.73367765558610354204615413408418556e-07,1.73565014605810457139088375744396369e-05
misc/cryg2500,6.78240563424266227004961352994926946e-07,2.89281486404291025691976168110949455e-07,1.44722446353422902737991499307812521e-06
misc/crystm01,-Inf,-Inf,-Inf
misc/cs4,3.31527877210994171979631628548545994e-06,7.56715071820392186974597789102459947e-07,9.14263576268444837661589766003696661e-05
misc/cti,2.96194096205106257917259417572994422e-06,2.07002681254489823905298904947863585e-06,4.18345995881346431294976168920282950e-04
misc/curtis54,1.08262037254906155945693177923138917e-06,2.75367404809156110728668048247711673e-07,1.99161356143839713904220790681445297e-06
misc/cvxqp3,1.99750123994000210052592808271619917e-06,5.75972874911808135822576813582904957e-07,2.50787737290263471460531851473807749e-05
misc/d_dyn,6.47060294480060543132246621054822237e-07,1.17712633059969997175452071586172161e-07,2.81286517431762947065241226774286336e-06
misc/d_dyn1,4.64693840715845386789197755065313758e-07,2.03747837642060257456639514867094027e-07,2.48554984868864591023003186807594372e-05
misc/d_ss,7.78562711930177231733089300345859434e-07,1.19895933578433063308367253188043063e-07,7.93113235375601809914363895992969800e-06
misc/dano3mip,5.89242258559220166801153712631708055e-07,3.79711678188575624849537477544149676e-07,3.01199785678042000818683761694968206e-05
misc/data,1.58170353162382317231183677841998450e-06,9.85416706905748630344793485503279167e-07,6.90589156284143923151019598101282389e-05
misc/dblp-cite,1.14505877779832124080883294433797574e-02,7.84667634419846960829267138899081747e-03,7.83549971014304165388614977811768406e-03
misc/de063155,4.55240077794720802701993685630701841e-07,3.97721925778726731550865688844255706e-07,1.32661137755982663669905428632891167e-06
misc/de063157,9.07783784241676787454640739466047027e-08,9.84893545723535845346447119001873586e-08,1.66271868444143384571765267283818792e-05
misc/de080285,9.82002949966412143526813611036382873e-07,5.05574425865926311774566523687338178e-07,2.37466410135692110197900916015655509e-07
misc/delaunay_n10,1.94531862544757705193726644493207616e-06,9.88488936877748367229853725542787377e-07,4.54005290760916860315914043120487134e-04
misc/delaunay_n11,-Inf,-Inf,-Inf
misc/delaunay_n12,-Inf,-Inf,-Inf
misc/delaunay_n13,-Inf,-Inf,-Inf
misc/delaunay_n14,-Inf,-Inf,-Inf
misc/delaunay_n15,-Inf,-Inf,-Inf
misc/delf,4.26575953019599309515177412597861612e-07,7.11313752949589453834796184053693038e-07,1.03682696001747983738997362210867397e-04
misc/deter0,9.52453028255602170390028807140553951e-07,5.59427648999681783777743456319673733e-07,1.54471880243058122225440904096434838e-06
misc/deter1,8.77565941024905182953025878498741331e-07,3.43414666487681575533471148583561445e-07,9.22369802591747419345142485078464344e-07
misc/deter2,9.15475178003067871439281619988397645e-07,3.61119596892954861196524809304571760e-07,7.32832461698334825858887968786089059e-07
misc/deter3,8.80888461232279789710171880654355445e-07,4.09944779244511365426252524865982770e-07,1.18740894301805437053921458685273608e-06
misc/deter4,1.08908468732997468065452925159663252e-06,4.89157477902124057793264190792252416e-07,2.88759861194137588600313851140138256e-06
misc/deter5,5.83919270549050398210674296724103572e-07,3.57820402073457884048816484368076304e-07,7.95767174617328031013524000461190783e-07
misc/deter6,1.03699063400494459718607131073244178e-06,5.72499690060041943398660013489985378e-07,8.89544211299521801354518422160709722e-07
misc/deter7,8.34395077605725878792444958981023147e-07,1.71026791858900374285918304217768041e-07,1.79310733199425600508025320707784200e-06
misc/deter8,7.82357004120555387182684215607860336e-07,3.41941809455023827892076820951031595e-07,7.75561572858637698682131105697100550e-07
misc/df2177,1.20549175655544474801181302813700244e-06,8.78970720596491326110306057466856547e-07,5.57213641388716156363636040192393383e-05
misc/diag,4.77433047156624617143505136329098720e-06,9.31930964298930974853985323531992531e-07,4.81000949600953263997387264495304524e-04
misc/dictionary28,-Inf,-Inf,-Inf
misc/divorce,2.05486478854714398272776941935978461e-07,2.17104651308132971890914549341248336e-07,3.45919598586855439128782005042126133e-06
misc/dolphins,1.21086833018575273509725831962402154e-06,4.36501902720817752732580019865900218e-07,1.59297488775830445982466003807636289e-06
misc/dtoc,1.47342082736506741440818482868846379e-04,2.79561558390638519678575551925920396e-08,4.20884970668246551583032148883827144e-07
misc/dw1024,1.13162422492885963890293590584068797e-06,2.35576836552735534508088138950222066e-07,2.22935491042997126862530089589947830e-06
misc/dw2048,1.13162422492885963890293590584068797e-06,2.35576836552735534508088138950222066e-07,2.22935491042997126862530089589947830e-06
misc/dw256A,9.16494832520637540749756967000928214e-05,9.22238939318083399078515785629413238e-05,9.15737157990654923684429931920740118e-05
misc/dw256B,9.67594919500798476022281937332349595e-07,3.29778840955569268982535585235296676e-07,5.52984168597027991776078857011546110e-07
misc/dw4096,5.85090449923116325991064537139216894e-07,2.77288259441979148333926230545427030e-07,1.06505894539118704566636935196644684e-04
misc/dw8192,5.85090449923116325991064537139216894e-07,2.77288259441979148333926230545427030e-07,1.06505894539118704566636935196644684e-04
misc/dwa512,9.16494832520637540749756967000928214e-05,9.22238939318083399078515785629413238e-05,9.15737157990654923684429931920740118e-05
misc/dwt_1005,1.54696472495159307687810665073964436e-06,7.93732544503191345754125151247361254e-07,3.75531521006746453423923321244875127e-05
misc/dwt_1007,1.62002522167977205047046332652601404e-06,8.72439867443271948897023992315963727e-07,6.62282129691486504886098568111625724e-05
misc/dwt_1242,1.22140798792884842617524330675795509e-06,5.76384998610325852847102594180005289e-07,1.00640548032791293632093067907945651e-04
misc/dwt_162,7.44077480187290175620468014696966833e-07,6.94121746089686740480747698225741934e-07,6.80149112664880844073085409095896594e-05
misc/dwt_193,1.01060731299299201506620806492784924e-06,2.94187226538136225285158505126614080e-07,4.74566815293828909619667542895697724e-05
misc/dwt_198,6.14044320379287372368940913920756339e-03,6.14052625876959600991277806090062386e-03,6.14156628430289819897856769424703071e-03
misc/dwt_209,1.71586554604071902149296660173296536e-06,4.07044937294778274677781318485580486e-07,3.93841006362641734899118362610130405e-06
misc/dwt_221,1.56263835631426681508726219833826180e-06,5.13065428057698305123973439846420614e-07,1.91069747242413608290583840573452925e-05
misc/dwt_234,7.45708187827336050085896965958975012e-07,3.44242802981873807733572676197726241e-07,6.02255893522559052386127696964979827e-06
misc/dwt_245,1.06458464525884830798673242976863153e-06,3.08389061500784413465075094056574603e-07,5.37766992282932131410795208635687538e-06
misc/dwt_2680,1.58608517267633387483975695889773965e-06,1.22027205108362017086068274688110592e-06,1.21964140635390211856370873447929766e-04
misc/dwt_307,2.31723861625151402840928682097683167e-06,1.16300144778087455038383876915607075e-06,2.70781379330849818705357429257964310e-05
misc/dwt_310,1.20414828869535653235377365084834933e-06,5.88396215195175885593230744968029154e-07,3.25675486805430263015566086943229683e-06
misc/dwt_346,1.00993534886352419223280199123260775e-06,3.21370251783618839393592874569071101e-07,2.98607714635930188107391028531442647e-06
misc/dwt_361,1.71643909219616169279559028321487998e-06,4.75403470790599629384606721882148580e-07,2.09147639570694148027076358444911413e-04
misc/dwt_419,1.49647025442017827401208073085563611e-06,7.17751470163505431326869022702371387e-07,5.89107170436680851806209545901100234e-05
misc/dwt_492,1.22177767527925850474324789586907061e-06,3.45626490864591075758809326961342707e-07,1.87813988804328136415638420005904027e-04
misc/dwt_503,1.68182504517991213477627218264720534e-06,6.92595151038035465665087714281336767e-07,4.03563962731382592581709702363222721e-05
misc/dwt_512,1.15958744443778518708445638755038786e-06,2.78984446424379033351012025404488737e-07,4.36789313435524234278307317255381939e-06
misc/dwt_59,6.52085945208611142783493305425185271e-07,3.51893070819549726748344892632295472e-07,9.05412621953854164242759944335258587e-07
misc/dwt_592,1.88807740036791877193360272092985470e-06,1.10881549311526887761376924395041136e-06,3.05045170440660664112701775379525769e-04
misc/dwt_607,2.10483369836738517353232818615941877e-06,1.42462819691604930520954923042187895e-06,5.65397556180878120779081299312898024e-05
misc/dwt_66,1.18670545832052393157413749735098301e-06,2.85958132072287641580390601494752690e-07,5.15628238670217401406972066315260939e-05
misc/dwt_72,1.07396171960585603184191182880540255e-06,3.31672257563779343971177083488551685e-07,3.46916558559245113013843253686543410e-06
misc/dwt_758,9.96894419531839712602123862992440219e-07,1.00701066180164163658691749661915745e-06,9.33401505993036134143112069251870744e-05
misc/dwt_869,1.25789654604744700169595558650330927e-06,5.13643327463055683217996978664357874e-07,2.01301766257557182225606575516157065e-05
misc/dwt_87,7.70222912817186664286183050954889728e-07,5.12646041365208615809666057513871150e-07,1.75076270911132618419182503276799479e-06
misc/dwt_878,2.10853647635411320875149404598092192e-06,5.86693202323977595623167154864921309e-07,1.78154179715554103404748758421600317e-04
misc/dwt_918,1.43365891190401841567764129165572137e-06,8.09465081499306449518470942270007644e-07,1.38389500433987086849014344704924514e-04
misc/dwt_992,1.42274636422184386124056640048666992e-06,6.97671688491318965574866628032759687e-07,4.76773429873371473211490776948843634e-05
misc/eco-foodweb-baydry,1.00064679183638182430310466084365315e-06,2.59876156146861842329720512685541107e-07,7.87972958542538466710384967352590855e-06
misc/eco-foodweb-baywet,5.45293179850159007859192634547810320e-07,2.43864821815884904534718399860591247e-07,8.35389713917175402321664153121599395e-06
misc/ego-facebook,3.17113525016752475720224167366237409e-07,1.77026617848728337957031319623228487e-07,1.06959359672602670231789020050008112e-05
misc/ego-gplus,2.45182294499456521008070919480657454e-03,2.45177271092996086093963300250149919e-03,2.45571706129576152300801602143258281e-03
misc/ego-twitter,-Inf,-Inf,-Inf
misc/email,1.19779778461690954626993356928109799e-06,5.02830369019566884310692197882600408e-07,3.22509533743998653620036169282215428e-06
misc/epb0,-Inf,-Inf,-Inf
misc/eris1176,6.28489444444189613812184648680825171e-04,6.29281749625168631487956768253247268e-04,3.66726397948791778722534838022981377e-04
misc/escorts,9.50078629032394324096318810619160265e-07,5.64765346008218942203152574329505375e-07,2.23861165191951914566184555550935222e-05
misc/eurqsa,-Inf,-Inf,-Inf
misc/ex10,-Inf,-Inf,-Inf
misc/ex10hs,-Inf,-Inf,-Inf
misc/ex12,6.44964002927338971107780002520906756e-07,8.07856532638028757651956877445724132e-07,9.30829669229869909877254013661697140e-05
misc/ex13,-Inf,-Inf,-Inf
misc/ex14,4.74830984447217980507146675040631162e-07,8.41688344013741821726285822841757193e-07,7.54566858240943821200014157872666207e-06
misc/ex15,-Inf,-Inf,-Inf
misc/ex20,5.90729204597313855063475640334412145e-07,1.16814273490880795179488684857205960e-06,4.79802311582955126107711597000936287e-05
misc/ex21,7.40234084596342348610065721113086241e-07,2.68459264145734443473925092716635435e-07,6.11281597832748487951602932090901278e-07
misc/ex22,6.89110948175447283115030815173099590e-07,6.37078477762831447443731938914656896e-07,5.92572179781385937078629128127035463e-05
misc/ex23,5.76734716795495376576615044301199927e-07,7.55830735760182766702677012036674426e-07,1.48061768165602013536070385912550246e-04
misc/ex24,6.38040230780411961664699252610065132e-07,1.03886855696200279284960155660146716e-06,6.34393380566840547622171435882345140e-05
misc/ex25,5.20236625537784438010504944310411511e-08,2.16364045452673566482640975882668355e-07,1.09566296308447833693545248132583869e-04
misc/ex27,-Inf,-Inf,-Inf
misc/ex29,-Inf,-Inf,-Inf
misc/ex3,-Inf,-Inf,-Inf
misc/ex32,-Inf,-Inf,-Inf
misc/ex33,-Inf,-Inf,-Inf
misc/ex36,-Inf,-Inf,-Inf
misc/ex3sta1,-Inf,-Inf,-Inf
misc/ex7,-Inf,-Inf,-Inf
misc/ex9,-Inf,-Inf,-Inf
misc/extr1,2.93172932007865061365593278886382649e-07,4.17173189055279190545245706696886624e-07,3.33592260218355045330390902161686188e-04
misc/extr1b,6.86028940139338319632698986235207971e-07,6.43303975973794653630785681355070826e-07,3.84229051700210330938007680981307870e-04
misc/farm,1.55601921038895183313378062254248662e-07,5.95848352852085433879058785398405682e-08,1.50669562987465145831028152508466443e-06
misc/fd12,8.37562909488967431102292473234212919e-08,2.73402041435476262875334837153515501e-07,1.49705359320524066845995004631028823e-04
misc/fd15,1.12502166357307379862905148553259590e-06,1.30043038681912174813716048097970250e-06,1.01673307572321224248035327579141909e-04
misc/fd18,7.06786056078183556574927334763802219e-07,9.90239572371147013818393295615136739e-07,9.87706405085184179050222067440982590e-05
misc/fe_4elt2,2.37245512856665398119740641880234484e-06,8.81144938007725615417759704959431928e-07,2.64586686050724135166247191013266670e-04
misc/fe_body,1.10123134385582956670789051463017834e-06,4.26945199210509961175254400967577212e-07,1.85566967485216708598470168471540571e-06
misc/fe_sphere,-Inf,-Inf,-Inf
misc/filter2D,4.68581937464181567381146296073327763e-07,1.88849071432260664523934810858668265e-06,-Inf
misc/finance256,-Inf,-Inf,-Inf
misc/flower_4_1,1.33650202244127126047354195576108815e-06,2.43029649042511130294510308382228778e-07,1.37159526819206415602898905530607248e-06
misc/flower_4_4,1.53158305549733325590826259524553845e-06,8.76300006783617304442105052225513518e-07,1.13537249571440279301378832869875399e-04
misc/flower_5_1,6.97407403333251892853488019490220039e-07,5.92838140950886137035092844196831460e-07,8.01982979776154903888551598955709400e-05
misc/flower_5_4,9.97258275774583520423861045876675860e-07,5.56908083807511828699589479794923438e-07,7.36081907874913975410182329143246564e-05
misc/flower_7_1,7.13824487749640407454129825505170296e-07,5.61185964053730371151414114382177014e-07,2.75073728063900451040038949205050989e-06
misc/flower_8_1,9.33620896578961863935745712575631626e-07,6.26602332693576731523076107570678402e-07,1.31835681880444847207951901334270921e-05
misc/flowmeter0,6.68946781620638369289077658572657158e-07,1.83017444184224130534378375053895510e-06,-Inf
misc/foldoc,1.69309722690549189802669806031616956e-06,1.36998436761586978619078714674871893e-06,4.06109096550476273711956594459233329e-04
misc/fome11,8.40842194834783433780956938833679465e-07,4.47284522664991432766072684503918570e-07,5.89240635400186567250250565991674011e-06
misc/foodweb-baydry,1.00064679183638182430310466084365315e-06,2.59876156146861842329720512685541107e-07,7.87972958542538466710384967352590855e-06
misc/foodweb-baywet,5.45293179850159007859192634547810320e-07,2.43864821815884904534718399860591247e-07,8.35389713917175402321664153121599395e-06
misc/football,7.45515243512449287758367891941536133e-07,2.58765971256504040582164679439970365e-07,2.68494909727161045432184618800636867e-06
misc/ford1,-Inf,-Inf,-Inf
misc/fpga_dcop_01,-Inf,-Inf,-Inf
misc/fpga_dcop_02,-Inf,-Inf,-Inf
misc/fpga_dcop_03,-Inf,-Inf,-Inf
misc/fpga_dcop_04,-Inf,-Inf,-Inf
misc/fpga_dcop_05,-Inf,-Inf,-Inf
misc/fpga_dcop_06,-Inf,-Inf,-Inf
misc/fpga_dcop_07,-Inf,-Inf,-Inf
misc/fpga_dcop_08,-Inf,-Inf,-Inf
misc/fpga_dcop_09,-Inf,-Inf,-Inf
misc/fpga_dcop_10,-Inf,-Inf,-Inf
misc/fpga_dcop_11,-Inf,-Inf,-Inf
misc/fpga_dcop_12,-Inf,-Inf,-Inf
misc/fpga_dcop_13,-Inf,-Inf,-Inf
misc/fpga_dcop_14,-Inf,1.03076353590915826072497731660359392e+20,9.99999999999999999994362045272797138e-01
misc/fpga_dcop_15,-Inf,-Inf,-Inf
misc/fpga_dcop_16,-Inf,-Inf,-Inf
misc/fpga_dcop_17,-Inf,-Inf,-Inf
misc/fpga_dcop_18,-Inf,-Inf,-Inf
misc/fpga_dcop_19,-Inf,-Inf,-Inf
misc/fpga_dcop_20,-Inf,-Inf,-Inf
misc/fpga_dcop_21,-Inf,-Inf,-Inf
misc/fpga_dcop_22,-Inf,-Inf,-Inf
misc/fpga_dcop_23,-Inf,-Inf,-Inf
misc/fpga_dcop_24,-Inf,-Inf,-Inf
misc/fpga_dcop_25,-Inf,-Inf,-Inf
misc/fpga_dcop_26,-Inf,-Inf,-Inf
misc/fpga_dcop_27,-Inf,-Inf,-Inf
misc/fpga_dcop_28,-Inf,-Inf,-Inf
misc/fpga_dcop_29,-Inf,-Inf,-Inf
misc/fpga_dcop_30,-Inf,-Inf,-Inf
misc/fpga_dcop_31,-Inf,-Inf,-Inf
misc/fpga_dcop_32,-Inf,-Inf,-Inf
misc/fpga_dcop_33,-Inf,-Inf,-Inf
misc/fpga_dcop_34,-Inf,-Inf,-Inf
misc/fpga_dcop_35,-Inf,-Inf,-Inf
misc/fpga_dcop_36,-Inf,-Inf,-Inf
misc/fpga_dcop_37,-Inf,-Inf,-Inf
misc/fpga_dcop_38,-Inf,-Inf,-Inf
misc/fpga_dcop_39,-Inf,-Inf,-Inf
misc/fpga_dcop_40,-Inf,-Inf,-Inf
misc/fpga_dcop_41,-Inf,-Inf,-Inf
misc/fpga_dcop_42,-Inf,-Inf,-Inf
misc/fpga_dcop_43,-Inf,-Inf,-Inf
misc/fpga_dcop_44,-Inf,-Inf,-Inf
misc/fpga_dcop_45,-Inf,-Inf,-Inf
misc/fpga_dcop_46,-Inf,-Inf,-Inf
misc/fpga_dcop_47,-Inf,-Inf,-Inf
misc/fpga_dcop_48,-Inf,-Inf,-Inf
misc/fpga_dcop_49,-Inf,-Inf,-Inf
misc/fpga_dcop_50,-Inf,-Inf,-Inf
misc/fpga_dcop_51,-Inf,-Inf,-Inf
misc/fpga_trans_01,-Inf,-Inf,-Inf
misc/fpga_trans_02,-Inf,-Inf,-Inf
misc/fs-FA,1.28879595462407842304483624552982179e-06,6.22762152342497906078520984495464749e-07,3.34762229333739326089516941627236030e-05
misc/fs-adjnoun_adj_copperfield,5.44296380207818157991453746108844087e-07,2.00914907037601922748651118403393709e-07,1.20148498561369288693672839098925731e-05
misc/fs_183_1,-Inf,-Inf,-Inf
misc/fs_183_3,-Inf,-Inf,-Inf
misc/fs_183_4,3.46208518590492512441404079330954692e-02,3.48655179519416442545653157143836514e-02,3.44504490446051897633745123130839499e-02
misc/fs_183_6,6.49492205484978050897449510285103536e-02,8.34615711598413400327353948184916213e-02,8.34809292696346908876126334751146411e-02
misc/fs_541_1,5.06578585800480354489065050745099193e-02,5.06576343064227525751659809583177342e-02,1.61338203326728320971231914308144494e-01
misc/fs_541_2,-Inf,-Inf,-Inf
misc/fs_541_3,2.23641762529648041531437001499075222e-06,1.06799209884038626285911629575263448e-06,1.22167404002913785316394601133591200e-04
misc/fs_541_4,1.86745848726403076155487997226376459e-06,3.41816360560357081932243235992702388e-07,1.24138962145735452528394565187867683e-04
misc/fs_680_1,-Inf,-Inf,-Inf
misc/fs_680_2,-Inf,-Inf,-Inf
misc/fs_680_3,-Inf,-Inf,-Inf
misc/fs_760_1,-Inf,-Inf,-Inf
misc/fs_760_2,-Inf,-Inf,-Inf
misc/fs_760_3,-Inf,-Inf,-Inf
misc/fv1,-Inf,-Inf,-Inf
misc/fv2,-Inf,-Inf,-Inf
misc/fv3,7.10086525482218524185627015396537616e-01,2.53142770955628171482848462216504931e-07,7.10083038159819903760568484734086937e-01
misc/fxm2-16,8.45666797563361560823997394494723287e-07,1.62745880348311976318611779539745367e-07,1.30083299070956365918432349096454408e-06
misc/fxm2-6,9.47013772477322134653571283365816708e-07,1.76317086257491963150252699678153198e-07,4.95567536356225750385305438649637405e-07
misc/fxm3_6,1.19162708759302159794083146236393325e-02,1.19161656559870399052811394901023888e-02,1.19143144940775887978551211240873929e-02
misc/g3rmt3m3,1.52846199653738489192236435425728583e-06,9.82446983862216745094477762614217294e-07,3.28960954190168461547381480134273091e-04
misc/g7jac010,-Inf,-Inf,-Inf
misc/g7jac010sc,1.67380007390359714504816733470728786e-06,7.92951492759861379974758980455597207e-07,3.21767729200438026839704836098491830e-05
misc/g7jac020,4.82649113640067409192686367015598438e-07,3.40085057560305111807764410100444962e-07,1.62172236353736506064308141500181163e-06
misc/g7jac020sc,1.25756962331744566098795016101638914e-06,4.28759269080285192491978488128049250e-07,2.52303977133065257995637268381926977e-06
misc/gams10a,6.59267759742273676117669786128469999e-07,2.42577143021726706664743074057332000e-07,8.85626877944947272355379501257984286e-06
misc/gams10am,9.22709855206322960406755681784683846e-07,1.61294235646895506665248210135031525e-07,1.40774559845255486375240228960522437e-05
misc/gams30a,1.46135352346635692841100328099071222e-06,2.75468804498558557237380972736422040e-07,7.68483659442905346074556615105752934e-05
misc/gams30am,1.47068866217593992609446675118253547e-06,2.44522817182142246903973327934489222e-07,2.63173949382496068448386750816352638e-06
misc/gams60am,7.92468537644204454301379289886757624e-07,4.18020743472085315378094649349856833e-07,4.69905408370329023839863330081658381e-05
misc/garon1,-Inf,-Inf,-Inf
misc/gas11,1.43827002385264765467055814131179874e-07,1.80392246720746879471486630003638939e-07,1.67198829825904517876598548291517177e-07
misc/ge,3.35922766521079623862375850861751782e-07,1.62353994700714109970220047116988829e-07,6.46880416209083667713211036035592949e-06
misc/gemat1,6.52493179151411072005418920975525229e-07,2.58588410617913920462100796142909483e-07,1.72717593394592765038608106475587703e-06
misc/gemat11,1.31795629681777664277746786913980786e-06,3.34543615718141830337823930246006639e-07,2.93468642569311589380233140659785570e-06
misc/gemat12,8.11804519697606652526281100797309484e-07,3.44139524282719648925907481790959702e-07,1.04825340537597996143989991399049321e-06
misc/gen,1.58206756690577092018933380030497241e-06,5.44835665683466740949605352509935720e-07,4.93830989413205892545007500682818486e-05
misc/gen1,1.58206756690577092018933380030497241e-06,5.44835665683466740949605352509935720e-07,4.93830989413205892545007500682818486e-05
misc/gent113,1.33664285233436010095578283642904335e-06,2.83986377032996295253591375790210131e-07,8.84952159260903178787811080751249510e-07
misc/geom,-Inf,-Inf,-Inf
misc/gr_30_30,1.10346637073720741353706524422554659e+00,1.10346646678909450261599367779617633e+00,7.80261661317631788406996832254752613e-01
misc/gre_1107,1.31470984128078136417125610335437597e-06,7.52205536972676835030725413176798347e-07,1.36771680214709609447461456209564335e-06
misc/gre_115,1.00209865074575356339142285873051693e-06,4.05582025707673856873126296227611580e-07,4.26514139407801537102306272798908393e-06
misc/gre_185,1.09292043119818491214997799344540280e-06,3.34673218830004164894236150616714249e-07,1.04851850641206538472523216392837548e-06
misc/gre_216a,8.64158482361501048736775420645777281e-07,3.68232819750818769303811300446226175e-07,2.05040150230140694279493313060003933e-06
misc/gre_216b,6.64025924725750686445558827789050772e-07,9.35638616671365426253293364273289699e-07,4.13476509014961870345889107199846438e-05
misc/gre_343,1.13079213147597398116905729422962058e-06,3.67176918613456373433069196076729670e-07,1.80457989025577775196625155792084355e-06
misc/gre_512,1.21630068483011334521774472510042250e-06,5.50446771473046335408208462730057053e-07,2.21510584212267671711075503783090004e-06
misc/grid1,1.16609637699072993675240007726225641e-06,3.56103600297555382331720798896409239e-07,1.41369886492866656356735368000304730e-06
misc/grid1_dual,1.35984999312131476828210426295620033e-06,3.98953679826844385567639959496469705e-07,9.92272604849802881506765853209766559e-06
misc/grid2,3.92181779780321202491044980265450577e-06,1.39767040760600856941548629594795160e-06,2.41084499757941554279490597412777948e-04
misc/grid2_dual,2.58199065414806143465332407273534905e-06,1.40171718662008677406904298887903290e-06,2.25764302243528909037479203906399478e-04
misc/hep-th,-Inf,-Inf,-Inf
misc/hor_131,4.62619880151172488866344182152666017e-07,3.07077779260195643133741012484725147e-07,2.69789407815780557171667373274919406e-04
misc/hydr1,-Inf,-Inf,-Inf
misc/hydr1c,-Inf,-Inf,-Inf
misc/ibm32,6.58532287520976655447577998491146309e-07,2.23422336417935062984934390787908919e-07,2.74225107654131742392929718920213060e-06
misc/iiasa,8.73504028212528005638086140703011203e-02,6.11108814856233477386030216988193352e-02,6.10982128259660595524458457646519269e-02
misc/illc1033,9.37334405828903985834025992402861774e-07,7.84263681265864410243125109927493185e-07,1.30346131089585173089696323198877399e-05
misc/illc1850,1.20577418846525971148005997237245115e-06,3.49132232529239284561966423033982859e-07,6.40062117988194077974516187719296396e-06
misc/impcol_a,5.51558641432961815988552682553000169e-07,1.96439368576029836049060959714877606e-07,5.20554674046490269158202506134983179e-06
misc/impcol_b,4.36502028645001577584094053363898211e-07,8.74367328039286366113476469057696684e-08,1.34128975470958365500427110039621862e-06
misc/impcol_c,7.47678150999667028603449937562464035e-07,3.39522254620058891785945694076334125e-07,2.20341307778023477418999894626667337e-06
misc/impcol_d,7.40835987200312799544009169701115875e-07,3.57788333389315053209297004160440856e-07,1.07778308092515274641036824118046917e-05
misc/impcol_e,5.35776953525835690634425727471688498e-07,1.37552632649366397506646595485669869e-07,7.28673173051279583638710565532168037e-06
misc/init_adder1,-Inf,-Inf,-Inf
misc/iprob,-Inf,-Inf,-Inf
misc/jagmesh1,3.69507815445423604614552043012210924e-06,6.55575516894427511439621079614234274e-07,2.81757503196741398554698075978623441e-04
misc/jagmesh2,1.96265317353939464619404470450930082e-06,1.17872378501267019328342523035138818e-06,1.26321905752681452180900123316050085e-03
misc/jagmesh3,1.99852799076617075795216524091279808e-06,5.42600229256416743184834663276766116e-07,6.00562396911489461518416067544402890e-04
misc/jagmesh4,2.20200400821617017191353912602318240e-06,1.05496882872403290636005570391627475e-06,1.32236361190710292221767731313164807e-04
misc/jagmesh5,3.01902525909245644162518647943746768e-06,1.37010719147419003673904215167996414e-06,1.08486226201328851072667234453443042e-03
misc/jagmesh6,4.04645607670967531640762068250445461e-06,2.71773361655841448804843115495121801e-06,5.25310245992425816068847307617855706e-04
misc/jagmesh7,2.73988683806857223518219693316527734e-06,8.52148484146041107348353859426108634e-07,9.10850752182780885809604972506183411e-05
misc/jagmesh8,2.16539249699125820325816743739250314e-06,1.37906891364738264127937084097639812e-06,2.66800994530976318021039548528033650e-04
misc/jagmesh9,1.65096068270362426707908014672895747e-06,1.81965565800181084410182563545249759e-06,2.83235754598018266552652442157252777e-04
misc/jan99jac020,-Inf,-Inf,-Inf
misc/jan99jac020sc,3.73294366571854889858283594739893048e-01,2.77120794244188635073202688361292972e+04,5.01033561698374104453072015793096138e+06
misc/jan99jac040,2.26091892122653092992268688578141981e-07,1.19083924025347351587122582049909664e-07,1.26288787762497866233421386567128612e-06
misc/jan99jac040sc,3.77945080063707462702931951421032073e-02,4.17331249799124591391871428599940106e-02,2.75207283077883871899950165374445515e+01
misc/jazz,6.05794499456153507961949679511812468e-07,4.17855090238726405833672387954571189e-07,1.80492521465302468684266195956551686e-06
misc/jendrec1,6.68006088064681746731887343772191942e-07,2.36842799454769337342960184732974945e-07,1.40130496236269432977284981018758394e-06
misc/jnlbrng1,-Inf,-Inf,-Inf
misc/jpwh_991,2.07019470373599507636623355165782759e-01,2.07019476543089044913439774878332497e-01,2.07018592375500265413924671153556468e-01
misc/karate,5.00749511940705287265644333385035206e-07,3.19159925597845101346229085761916536e-07,5.43292091713406777089315882539130633e-07
misc/kl02,1.01292885061789271519944375239580130e-06,3.77166684569558498116668379877596356e-07,2.51121583086546524783768307663294210e-06
misc/kleemin,1.38555510643225690525531894920897698e-07,1.24084696622267499780888887764151497e-07,1.67668935227127664614059301831317891e-05
misc/klein-b1,8.65864910959614870312549497193023302e-08,6.57636153793069669731580844333325316e-09,2.41563990160194247333314252963365285e-09
misc/klein-b2,1.05359571204763598786158345864737389e-07,5.30482569900418153691498046931599692e-09,3.55707298720803860952808512306143552e-11
misc/kneser_6_2_1,1.22994342239316560862237666209761217e-06,4.61470680686562404747171228289565769e-07,8.57415060878612666264858953761039789e-05
misc/kneser_8_3_1,1.95335448991781422505474811159487891e-06,8.42627739657931655128551756515095608e-07,3.99325513093377210995596731386164232e-05
misc/l30,2.11763580412131343751452239269743532e-06,4.84235481171714924335096015567591191e-06,3.16711694752839533385004142374241830e-01
misc/l9,-Inf,2.47972990223425554884697524614375487e-07,2.50084224936249272518802076436068918e-03
misc/lap_25,2.80513311707018253312720774639034232e-07,1.22170954502494858095729448369355370e-07,7.53823432242270228074115919534522968e-06
misc/large,1.21725650954354314925758042081800313e-06,5.74722426836316003121264552933287015e-07,2.56248378930341144302063557242993125e-05
misc/lasagne-spanishbook,1.00353902909452144873086724188252585e-06,4.88141520381066136356224986169044867e-07,1.12315034951046551298731679877742601e-04
misc/laser,-Inf,-Inf,-Inf
misc/lesmis,7.04146827759986288237252498154621890e-07,4.32283980723241928056323355738995081e-07,1.35804936106327181809237521795182387e-05
misc/lhr01,8.53587934492580874413479967527888186e-08,4.45087504578348228769217773024204615e-08,8.58147394483125429495202634274391449e-07
misc/lhr02,7.83932892103331196096844962268691150e-07,2.79501082832153313699642204323207319e-07,4.00543875428594428042521391737238214e-07
misc/lns_131,1.41276804584586766679465806664736660e-06,3.38569221526499924572685863189749528e-07,1.70091529874241544876628563077202194e-06
misc/lns_3937,6.32567492181131461029782061281505586e-07,4.23625143974357015306871643542216340e-07,1.49669610742065082922873520148066945e-06
misc/lns_511,2.03033201121963950277377135567344982e-07,2.13007081513741055221332948606231881e-07,4.46854324210588330740980203875194392e-07
misc/lnsp3937,7.65585322722417142386927387369322762e-07,6.69247433295617917438193635488005724e-07,3.66326697904677320293304158702334678e-06
misc/lnsp_131,6.15601139439746886469336040495047383e-07,2.47262296354162872493373984660534219e-07,7.05098702748322531240111214525698995e-07
misc/lnsp_511,4.64606656453912415463627941591352325e-07,1.76825529455649206607364141598879221e-07,4.19815857584022594646767702006074024e-07
misc/lock1074,1.23142249690849099564285255866419379e-06,4.53833329836922728251746867620449775e-07,8.97885817033035961485928435192840235e-07
misc/lock2232,1.11335430571944153906715424768970306e-06,3.37678797202989256487221503867646674e-07,3.93496656125800400849709213455323548e-05
misc/lock3491,9.11874738305767739987113154693493945e-07,5.03671860917922938632602268110306742e-07,6.57601887097292357638918193833755940e-05
misc/lock_700,1.10616784230636759248003200298474121e-06,2.13213587581500044470459618682516079e-07,2.97334168555957088004177082896044463e-06
misc/lop163,4.31114479993046290606648520657956068e-07,7.85654380398944760392436738908378765e-07,5.35944831198194051419368684630996898e-06
misc/lp22,7.78443186426930053248887012296911860e-02,7.78438332063209411827458303953574447e-02,7.78433893475011189955764370386213180e-02
misc/lp_25fv47,1.13786121717989898052040585848836900e-07,3.51618569647601666862911144734714304e-07,2.61103673864791178860258451916955989e-05
misc/lp_80bau3b,2.07063387886486012016824709824176925e-07,1.37745519795400277774432103690953600e-07,4.25715739805825331872075083876638517e-05
misc/lp_adlittle,2.48682841666362244415183540580215110e-07,2.33160752196687971352987367690681068e-07,2.45585480151679672191485943002821404e-05
misc/lp_afiro,2.75923547121067086644290732122567852e-07,1.66409375283058002190480401138617225e-07,1.20383220693539765970798244915534595e-06
misc/lp_agg,8.15012247099125561456403116568400308e-07,4.00462581137464837401424643891959692e-07,7.97851157481582130294268861391708145e-06
misc/lp_agg2,1.32639179810209754726380186713761812e-06,6.45857008514157306433581575938913646e-07,1.78256544508399950318076980017244856e-04
misc/lp_agg3,1.05675802833561447084444155210664187e-06,6.74900884770574106635203976149499733e-07,2.64025844556236488943066896837567946e-05
misc/lp_bandm,2.56910005056175697960439373716627893e-07,1.05070701837827024829930565313983123e-07,1.26534193211712994342992434115421629e-05
misc/lp_beaconfd,8.19081164836227390893712396707246047e-07,2.67582621150109406978902771855911948e-07,1.46444031492649935900572361754480075e-06
misc/lp_blend,7.50161429453013507129088385892924016e-07,1.78992377432537708549837631746799966e-07,3.22610502336463861647161616027898467e-06
misc/lp_bnl1,8.48526336967823620316822378636442341e-07,1.52743077578171087767383716757101709e-07,4.60517287963046763925298597562120989e-06
misc/lp_bnl2,6.71794264816549895530990829403146418e-08,6.71794262498887295745665382213600120e-08,7.87748175352375903365775632911559636e-03
misc/lp_bore3d,7.41831130668554483496327655699928129e-07,2.08912399169150044594129218154543749e-07,4.47737769834169973973300919482954842e-06
misc/lp_brandy,5.24719057751747806303073143386409010e-08,1.52882535522677409573100547076866784e-07,6.87292229381023958678194604526134724e-06
misc/lp_capri,8.21094080503644589664525717192458513e-07,2.89144732505750159224238110019518434e-07,4.34820080397482652502341241006973712e-06
misc/lp_cre_a,2.65755800365662359906720652547850575e-02,2.65756983841602283629282810705855411e-02,3.25484996958197624868777161270793696e-02
misc/lp_cre_c,5.95051189512045798739213391265736773e-07,1.66912708612344436974856802119309993e-02,1.40236681209065447421983481652755108e-06
misc/lp_cycle,1.16005588490626621486026332859109367e-06,3.50934697404430197764612530103063383e-07,1.33201352562881038955884576089451296e-05
misc/lp_czprob,8.56841984324054040187338652677371608e-07,5.49363032507758956541881809222651532e-07,1.23799822574086847619353700495201372e-05
misc/lp_d2q06c,2.90513467139297262381095725020866019e-07,1.67843512388575374190416185198163701e-07,8.62548059189132304455757148366509263e-06
misc/lp_d6cube,8.61830837857673138044642762379266804e-07,2.46362211102220402633471589961682045e-07,6.75548865571421633649986815978337807e-07
misc/lp_degen2,8.69750227761419960151485264975231019e-07,1.87716382980406948835540766319275961e-07,2.12567795315074703286119849446692274e-06
misc/lp_degen3,1.21050228643676630577022188169682265e-06,3.07771544184626832766683911359623941e-07,5.93146117829245169147824720340446897e-06
misc/lp_dfl001,1.04123776902319724966786673007676277e-06,4.92697474164136211394657173243998787e-07,3.24524531802954023633652170602385303e-05
misc/lp_e226,3.68803649526012140086843669880586659e-07,1.08344242354697455551390699366883742e-07,2.36625402181302134217137844330758333e-06
misc/lp_etamacro,-Inf,-Inf,-Inf
misc/lp_fffff800,6.10157380519447390992881228322580499e-07,4.98706115898764679809801114492013678e-07,5.74279458660488054254890768455196550e-06
misc/lp_finnis,3.25511670426719736481722585516812481e-07,1.42028409901595465550014130082223324e-07,1.09297458387669920963531946697198713e-06
misc/lp_fit1d,0.00000000000000000000000000000000000e+00,5.26835606386175397337112100500501013e-09,0.00000000000000000000000000000000000e+00
misc/lp_fit1p,7.54059598725693618693110823249939960e-07,1.80175944697260355779065347245468161e-07,6.82354019901036521067795225079731343e-06
misc/lp_fit2d,0.00000000000000000000000000000000000e+00,3.33200093731252803863461862315427673e-09,0.00000000000000000000000000000000000e+00
misc/lp_fit2p,1.85306521050287526183516122839749944e-06,6.61387373726304018502813391775148287e-07,1.67348562821192419823679698417038893e-05
misc/lp_ganges,8.95966470309566962892857016536945398e-07,3.40342239957017808155499346901221325e-07,5.23397154016877978000697583646996497e-05
misc/lp_gfrd_pnc,1.18068537041370523806611495260874989e-03,1.95937156491622105833057653301241659e-07,1.80782838772403278434312263619984407e-03
misc/lp_greenbea,7.47506659172220258461701110587007197e-07,4.19386960294959437531177518318075248e-07,2.37508948755766146307591663287448534e-04
misc/lp_greenbeb,7.47506659172220258461701110587007197e-07,4.19386960294959437531177518318075248e-07,2.37508948755766146307591663287448534e-04
misc/lp_grow15,9.31818046032376678781686139203988175e-07,3.17628187366028679446502906248787307e-07,9.32410730706529114140714304561374985e-07
misc/lp_grow22,8.21154611879615550518173389391991591e-07,1.41360123216142770783418356060942112e-07,6.20426536851611265529876435450808161e-07
misc/lp_grow7,1.14540538873178061639308301633596553e-06,1.76555648261245516392589613964029716e-07,1.76722431846743335614134877514800797e-06
misc/lp_israel,-Inf,-Inf,-Inf
misc/lp_kb2,3.70141002030546534232322279235840683e-07,2.11604912987426492236912394313876999e-07,9.21191840260335514782045513788304635e-06
misc/lp_ken_07,1.29031396802355547485299108384529552e-06,5.74933540280695971507629048403359560e-07,1.03566349509032122933850522549163822e-04
misc/lp_ken_11,1.60922490388699102960496664653745125e-06,6.78346577824702700020637933197808923e-07,4.41889799828350248302821805604522203e-05
misc/lp_ken_13,1.10778840304420927873028700008861447e-06,6.60597975440962708523645529825669183e-07,1.38633333970071020665125140446483362e-05
misc/lp_lotfi,1.19558552269451774570233588284371153e-07,6.88376583521153233001564426115541480e-08,5.00899272314797981861776286362841742e-08
misc/lp_maros,1.32386506592089763223972341351613188e-07,2.46223482654037458309441446227655655e-07,9.95384539518941857058366039693922146e-05
misc/lp_modszk1,1.00303192056887024072650602909050104e-06,1.91060569620343264545607538025746013e-07,1.55714532952666500793459169226752761e-06
misc/lp_nug05,5.92129383763083059334205332586302511e-07,3.18882458396275118725154966806485201e-07,6.24427851661981000567839523319531470e-05
misc/lp_nug06,1.66652212966831000579853744912744848e-06,3.14758484488129792795534052953831094e-07,4.10203228837289961783890634345044444e-05
misc/lp_nug07,1.41087876351541658033923112954816697e-06,8.56520485318693895177453514784213359e-07,1.98128510792179976026075933647086484e-04
misc/lp_nug08,1.33180613454240154198519186503425623e-06,6.38563679996351970327440437881170333e-07,2.42257437567785016941557947194186121e-05
misc/lp_nug12,6.13660411953046360197101935933153962e-07,9.31363565974296621722554751541632198e-07,2.83956932777134953152306550632709912e-05
misc/lp_nug15,1.40474965973341598733975976147162429e-06,3.77757615538416414123852957033233282e-07,4.04358489491304293357292173349243720e-05
misc/lp_osa_07,5.19962531502066247892312392489582574e-07,5.40163513857505199463627878662405844e-07,9.31446045789070868001164041431566259e-05
misc/lp_pds_02,1.28015547810891588557443244772406416e-06,2.11902606799857287565115878794452019e-07,4.67895060264068353680197689032930151e-05
misc/lp_pds_06,1.27970802519094708286087605401992118e-06,4.82871517466649351186245936822773447e-07,1.33803874275767178701557563336486474e-05
misc/lp_pds_10,9.00560539833152925645369072946335733e-07,2.10344841424049911426574536547509937e-07,1.53775091553634503766379044332377480e-06
misc/lp_perold,3.71230098814886161011120060076729483e-08,9.84482316111300568635891305601789252e-08,6.67838592213113323206801638357310505e-06
misc/lp_pilot,1.02320137265127476003360804176996363e-06,2.54747657575178087082627446960615772e-07,9.04191971046354677116532601667948017e-07
misc/lp_pilot4,6.24248543930505469685268919038672524e-07,1.54722277510673402283419203595169977e-07,1.57586797247836216999156445897574023e-06
misc/lp_pilot87,1.78748634394246119583875925664945556e-07,2.59769776871551901113407796429758256e-07,2.81275583920083552875635204740030175e-05
misc/lp_pilot_ja,-Inf,-Inf,-Inf
misc/lp_pilot_we,-Inf,-Inf,-Inf
misc/lp_pilotnov,-Inf,-Inf,-Inf
misc/lp_qap12,1.07441287003837695905189229637672783e-06,5.75591401324137226804150416262561345e-07,1.15590565690700226198758371422599419e-04
misc/lp_qap15,1.64927134678930908366123679345789418e-06,7.92214180518081469629119575708398355e-07,1.55366772682102587505460976220646769e-04
misc/lp_qap8,1.51743828521579972983466668952068002e-06,3.07878897767020827263575286490692342e-07,5.45781344515498427693930070931262882e-06
misc/lp_recipe,1.08371232829183144910393762157102672e-06,1.92635048784395191894560333583060854e-07,6.72289393629430019798411781668607993e-06
misc/lp_sc105,7.68850810167149904863531216073643437e-07,2.07483448045471537396754519165816616e-07,7.21416224191465593046321214282348452e-06
misc/lp_sc205,9.05541778169883799445268606328447298e-07,1.55178954360778614362683558014176961e-07,5.75720302501216770824240085550958998e-07
misc/lp_sc50a,8.11885564336712425855440557382548491e-07,3.34734738624233505932618152081460547e-07,4.96467633250513097703323022059674380e-07
misc/lp_sc50b,1.18147919330410828904360598676067623e-06,2.93164071368829650261885217017961325e-07,1.49651061366635695214619782847732812e-06
misc/lp_scagr25,4.48318643079307295899985791839334855e-07,1.85638040194278736644185065146197583e-07,7.13275461602802824505724372087301422e-07
misc/lp_scagr7,5.52514549559208208637950512049552176e-07,1.33680949181884519227356736186478409e-07,2.53889636472374139173578210250436355e-06
misc/lp_scfxm1,7.65451600813431151351632365606542558e-07,3.27986966046648404151768023530042575e-07,1.19303190757689995927030187695313131e-05
misc/lp_scfxm2,1.04705092863900670868367584251549688e-06,2.73558556679846275067208545547857828e-07,3.79867120530711511708530796460624465e-06
misc/lp_scfxm3,4.76491487208173941320230445757486317e-07,9.20097392570370141102928865078246136e-08,1.86238768146165902825033497725458925e-06
misc/lp_scorpion,1.53254515021630183577806374998297953e-07,2.06541245539016402093212617174087769e-07,2.25323429813311822538321417808660739e-05
misc/lp_scrs8,4.38391393950976299769906071588473649e-07,1.90698401702761434665585482875589400e-07,1.55538136784162176105903529658155575e-06
misc/lp_scsd1,0.00000000000000000000000000000000000e+00,4.08085105944548631799943583310248064e-09,0.00000000000000000000000000000000000e+00
misc/lp_scsd6,4.25670435153807456333230659784921121e-07,8.03553119912602053852939077404433664e-07,3.89006200591002091011137896434812972e-03
misc/lp_scsd8,1.25520747960971084033235561610309259e-07,6.06950761655693932137168549764225038e-07,7.37873581425081376483803029279453737e-03
misc/lp_sctap1,1.27778248569791055343622179727649698e-06,2.08877590821248616722848542709987548e-07,1.04413195682301711535605478924080988e-06
misc/lp_sctap2,1.02392256601559445897771069988904436e-06,3.27608643852757829162456411335586420e-07,8.38102600508747451574583451346528710e-06
misc/lp_sctap3,1.29024176328726226548213323368876454e-06,3.20068230605500340207518219589652135e-07,2.52172569844907449507649244257147338e-05
misc/lp_share1b,7.35974431065555543915371398102487593e-07,1.77966913915043991161421185620032824e-07,1.83515953568051825771354810047379907e-06
misc/lp_share2b,6.52564216827101267965025474648978941e-07,2.83108308837515140512489573736135735e-07,1.20291760170906716526693337939744821e-05
misc/lp_shell,7.96499942052301638737364640718812796e-07,5.73549772543432152563278066943555600e-07,4.40165310706119593405474628714846222e-06
misc/lp_ship04l,2.15462410573518225654729361438175995e-07,2.54731520948008865162913606900424958e-07,8.61542564409701210741672596536849991e-06
misc/lp_ship04s,3.39372191481108185864575175852642927e-07,1.05410397454915846316699317507243382e-07,2.49605254338292548669659224955726591e-05
misc/lp_ship08l,7.02666888663334102217725755426386794e-07,2.37035464678114653856044551522504289e-07,4.64910894839598943419821625718548090e-05
misc/lp_ship08s,3.99443858306156395962805719559288267e-07,3.77011613017016659706483581973656258e-07,2.46442823236778095999730249229711277e-05
misc/lp_ship12l,6.94096623656115476594952944623006333e-07,8.03184324832783233100735905619677726e-07,2.01097268604184478859904542233844328e-04
misc/lp_ship12s,1.23622969862456989827438384150089437e-06,5.16360218154324248211001311638036103e-07,9.99899337527888687774290460430398593e-05
misc/lp_sierra,5.75487688076847345356626662815170248e-07,5.33799425609703887229805748145014993e-07,4.46631810586025249030653716860503781e-06
misc/lp_stair,4.66542842907152996131777182941937172e-07,5.36713730872143320311156406909043661e-08,1.19449747665954597902831296867817253e-05
misc/lp_standata,1.61662398848581763186509717231370074e-06,6.25099048365474737030621545720396827e-07,1.22335565987264142755702678162940475e-05
misc/lp_standgub,1.06774930428904801677042921891098324e-06,3.65330479474946700049284205542496401e-07,1.54854740636348221623762326615282460e-05
misc/lp_standmps,3.10312751768631705472795030994213538e-06,4.53238381363159112437858630422528627e-07,6.32076302870048524825905804116939839e-06
misc/lp_stocfor1,1.23252840018815742933973508190235682e-06,2.87556667884283391000595425736972311e-07,9.09722619061256576010370581147899130e-06
misc/lp_stocfor2,-Inf,-Inf,-Inf
misc/lp_stocfor3,1.18623795706242616954382716880273012e-06,6.52464233032520126866112723099246609e-07,1.58513467946918411276335065796512606e-05
misc/lp_truss,1.39506731580452367138737144105080282e-07,1.99325091245595474965244493747545771e-08,3.92620063624565060262396177830060019e-06
misc/lp_tuff,1.48321449546930357163588660268412380e-07,2.39879869265304095629580520031902512e-07,1.81384334866067217132516525027693530e-05
misc/lp_vtp_base,9.37993633865847298380907103101700696e-07,3.66970852369687792997448587648965713e-07,4.16416728775164944266970056582180167e-05
misc/lp_wood1p,2.52260643948252527225410867484864349e-07,1.27090441348854861272014193481040438e-07,9.22272964137701314884174671399326394e-07
misc/lp_woodw,1.15825259206557358595782575456811341e-06,4.97687817036360982232482601256928062e-07,1.01719201267308138789050950000252183e-05
misc/lpi_bgdbg1,1.46493687776672106334807427620653708e-06,4.58426640788656447773043896696552906e-07,1.89563428780100741665891649019698987e-05
misc/lpi_bgetam,-Inf,-Inf,-Inf
misc/lpi_bgindy,8.05091573742187018340224644024488482e-07,3.66896340828563731887467578183352340e-07,1.22909147439765931852117865460702148e-05
misc/lpi_bgprtr,6.01543791212236830078440354794584958e-07,2.82896827106778936971447233443616610e-07,1.11805241249438254524048829005714465e-05
misc/lpi_box1,5.19030542196253291062704461249329761e-03,5.18985882849208137660604397367478821e-03,5.19042146023470122615212797595977772e-03
misc/lpi_ceria3d,7.62948230659513126496365417133474987e-07,4.46176770950871755640853619803910309e-07,1.70220125827212929245115547713237268e-05
misc/lpi_chemcom,1.28830340648257807693342195692673349e-02,1.28829864388462215785210945641754197e-02,1.28822263334583093076988899869400637e-02
misc/lpi_cplex1,-Inf,-Inf,-Inf
misc/lpi_cplex2,6.48220426526298041015200542317691011e-03,6.48231082163390104273808653941153516e-03,6.48446514429251251763758511861244718e-03
misc/lpi_ex72a,8.28857576302224718432290666178074245e-07,3.63025417100242869828355776352085546e-07,8.03689498011313064902719013959097154e-06
misc/lpi_ex73a,1.12927911886613538926487235559899053e-06,3.65000004883271890736461386188821377e-07,2.71783785611827260920552430752564199e-06
misc/lpi_forest6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_galenet,2.00885449452734355537060120056530598e-07,1.03663401831473888302695200504731355e-07,7.85486803367204102050395812318560235e-07
misc/lpi_gosh,-Inf,-Inf,-Inf
misc/lpi_gran,4.26103551857200445573655638941250722e-07,2.01918042213167423663203587737988529e-07,4.04472170048714153564582933819000261e-05
misc/lpi_greenbea,2.67520185642114715932747534143980942e-07,5.73999822506496813035912967610702182e-07,1.21862266657036820531282695747763389e-04
misc/lpi_itest2,2.65282421659533010780336323841887093e-07,5.34190391587339749038758868008801301e-08,1.43153699179578317710347132568350630e-06
misc/lpi_itest6,3.17967389461899079895527697104684247e-07,1.28741170774558647755348281166995150e-08,2.06308590581990466539611843348945877e-08
misc/lpi_klein1,6.69744136800561267727837503426727039e-07,3.17516736825372786104435463744932951e-07,2.31975459207951541488349921284594638e-06
misc/lpi_klein2,6.50859040888668477609616606810361134e-07,1.25799286789517869774878767921871098e-07,9.75945623627340395142544767969440456e-07
misc/lpi_klein3,6.53821478036308197061373478033114952e-07,3.10287427053726713241639009903189408e-07,1.78214728509942467207070718587864262e-06
misc/lpi_mondou2,1.46000966065481079845548824151298044e-07,6.03200102817949586117986666690545270e-08,2.00374718332232766914194984041442309e-05
misc/lpi_pang,1.14696420642826199680676922670210015e-06,1.97814443758393428523007589196682147e-07,8.88352332546243191541713487238619455e-06
misc/lpi_pilot4i,6.24248543930505469685268919038672524e-07,1.54722277510673402283419203595169977e-07,1.57586797247836216999156445897574023e-06
misc/lpi_qual,3.56968566744831022898533327952262520e-07,5.47075070398375537745849437968684086e-07,7.00806239622444536229719562996031269e-05
misc/lpi_reactor,1.21258843088533927111926301840920087e-06,2.31681508275498013089151504824411200e-07,3.34607965973558534541467409815420181e-06
misc/lpi_refinery,-Inf,-Inf,-Inf
misc/lpi_vol1,3.56968566744831022898533327952262520e-07,5.47075070398375537745849437968684086e-07,7.00806239622444536229719562996031269e-05
misc/lpi_woodinfe,2.45895077198921123403818347341474698e-07,5.65697972499702309285645121480590260e-08,3.69244199477753166666371658020685173e-06
misc/lpl2,1.30702771074291175772036535147984437e-06,4.83508346971942625556473953177329760e-07,3.43787600599398124107721467559702690e-05
misc/lpl3,1.42810253882437351417536872334467772e-06,6.36153382359670819021235386306800919e-07,2.29433416629267770463450658187634000e-05
misc/lshp1009,1.96265317353939464619404470450930082e-06,1.17872378501267019328342523035138818e-06,1.26321905752681452180900123316050085e-03
misc/lshp1270,1.85959093700421702883792728654512431e-06,7.79928126609290199830308339540961449e-07,4.69414657813406612024534108595954574e-04
misc/lshp1561,2.95498250692408830575523866403843783e-06,1.54621523836272445488166378152065549e-06,2.95968952975596814092605395673413742e-04
misc/lshp1882,1.57847561253984614798537117270129979e-06,1.40676884576777304568381125649275600e-06,1.85220082952953522814603652835516654e-04
misc/lshp2233,-Inf,-Inf,-Inf
misc/lshp2614,-Inf,-Inf,-Inf
misc/lshp3025,-Inf,-Inf,-Inf
misc/lshp3466,-Inf,-Inf,-Inf
misc/lshp_265,2.62092698823079926493058586748748209e-06,5.04905957659960529940152662133453774e-07,5.54450626038849434171747785479931740e-05
misc/lshp_406,9.00929108607576434269893655142222515e-07,8.22677006211508479673469100594094591e-07,1.01475790488378730761215983765018229e-04
misc/lshp_577,2.33288904818726537727474831717462967e-06,7.53367764760732686178252890512472252e-07,2.41794365656956540285076421314983981e-04
misc/lshp_778,2.75702586605037359987734236355369227e-06,1.34960212678199235193025940907943497e-06,2.72520614990008489375135513819572602e-04
misc/lund_a,-Inf,-Inf,-Inf
misc/lund_b,-Inf,-Inf,-Inf
misc/lung1,1.37863616980942927408608353114451937e-06,4.27676025794495043510176499476435956e-07,6.63400966320849579154005924054006095e-05
misc/lutz30-23-b6,7.66545701338236540358900582002879249e-07,1.92212395165030874498360533753368578e-07,1.34336939626194831593090016368068936e-06
misc/m3plates,5.65459309846469044446747338320414669e-08,3.72529029846191406249999974962910673e-09,3.90711742702928016704117300784057304e-09
misc/maayan-Stelzl,1.70506360021213065757219349124105532e-06,5.59691069766631200004124247174057948e-07,1.58328136310440603088101271341855255e-05
misc/maayan-faa,8.92603149685929219873862139035572282e-07,4.02504692596147089869275034527535716e-07,9.46998100122476060854301912792123871e-05
misc/maayan-figeys,1.05647560309841395363005146872387813e-06,3.21324593107699067367256908737453108e-07,1.69536250404827227698692182561378432e-05
misc/maayan-foodweb,3.83446426440289935031409713223863729e-07,2.66156655346416518060141179113077599e-07,2.36453085620309967097626315502159182e-06
misc/maayan-pdzbase,1.50187386647374238746675878663181819e-06,4.31252546177335956182118572804512501e-07,1.70383750667566960941743871810533846e-05
misc/maayan-vidal,1.00983443406893163875570792840244835e-02,1.00984478074304301828035045823684096e-02,1.01022680171770279319920418638040336e-02
misc/mahindas,-Inf,-Inf,-Inf
misc/man_5976,4.86737262111989920827891101713664938e-06,8.72056373172010644069580705994384112e-07,1.44232004734053079734492938995896874e-04
misc/mark3jac140,-Inf,-Inf,-Inf
misc/mbeacxc,9.13413491391065403889554554576244541e-07,4.48563543978794142752645673685144824e-07,1.73882074084873088799707549128335820e-05
misc/mbeaflw,8.90557522978320188715275228624665572e-07,2.59135332094798117700103129474650390e-07,3.19282429292469861733550352330781326e-06
misc/mbeause,1.30439092909892782244667386022664577e-06,2.63614873418737211736000663326248637e-07,2.85293913119412863364557324676374316e-05
misc/mcca,2.42654989283241311946597416793187526e-07,1.28778070237523087638598311598400577e-07,1.53972061572225804069546290292463272e-07
misc/mcfe,3.66090047595389270003650132063158183e-07,2.92055016267790181593354756594466784e-07,4.73948323955500771041700498899890353e-07
misc/meg1,-Inf,-Inf,-Inf
misc/meg4,4.46008004183446823925768223472243401e-05,4.49438984181077467184934283010204561e-05,2.44495376803479651915489054990233988e-04
misc/mesh1e1,7.68999855685016770209410599984065799e-07,3.16939084516224242928313403743629822e-07,1.06905928762284091992106805984410843e-06
misc/mesh1em1,8.88599416929024968738156153756825532e-07,3.13180778534670520474832727291738108e-07,2.46734705655399367992904512395124881e-05
misc/mesh1em6,1.46284093222752291221799180893968287e-06,6.24577687773392131300260519995798864e-07,1.38449126921037478003083069694481080e-06
misc/mesh2e1,3.69896580890307144367763924304395093e-06,1.01588810269579175109678617013654745e-06,3.12035628673683688178387550543857062e-04
misc/mesh2em5,1.41034646553451814013490498664899379e-06,4.91783844463257296393866654474996969e-07,4.02055133946527282997481761463729651e-06
misc/mesh3e1,8.66002720934152527720250807224750610e-07,7.71717349593347909777444787244534704e-07,4.62768718438525247989697182347166720e-06
misc/mesh3em5,-Inf,-Inf,-Inf
misc/mhd3200b,4.05242254200811042386117735546113751e-02,2.14015039306792827970752730891267386e-03,4.43771999522146957532492268205026500e-02
misc/mhd4800b,-Inf,-Inf,-Inf
misc/mhda416,7.37002547973053547678724270404659968e-07,1.76824592932537476851572117566821460e-07,6.00335566992358961086352993826227081e-07
misc/mhdb416,3.47038688739514066230200320663514414e-03,3.43886639968374136285065872415857601e-03,3.43327663656199365412857244717845578e-03
misc/mimo28x28_system,1.56926679746655387775866502739375157e-07,1.13846235789409013038420452493856416e-06,3.48510742188012820271574371844500879e-02
misc/mimo46x46_system,4.77732953573218150488278120958663988e-07,8.35111365157467251917891424931980250e-07,3.14332898322031093158326481761092127e-03
misc/mimo8x8_system,3.89004944798663588829295132308803256e-07,6.58014412498341342507289545191986873e-07,3.39813232434700230176006707544519395e-02
misc/minnesota,1.71902881550117406412010052648216316e-06,1.13306516830013342088196044380310315e-06,1.66397794236053859057419373351437710e-04
misc/minsurfo,-Inf,-Inf,-Inf
misc/misc-football,1.60114112605257612581570341480521712e-06,4.35050736663272254069325150029858421e-07,2.99503624948660701140914399234002379e-06
misc/misc-jung-code-dep,1.29948360884728498730974125921258935e-06,5.93954131415297269897972047937007438e-07,6.85383421573092366464171211438160151e-06
misc/misc-lesmis,7.04146827759986288237252498154621890e-07,4.32283980723241928056323355738995081e-07,1.35804936106327181809237521795182387e-05
misc/mk10-b1,0.00000000000000000000000000000000000e+00,4.08085105944548631799943583310248064e-09,0.00000000000000000000000000000000000e+00
misc/mk10-b2,1.13195669125232869736614929727630506e-06,2.81853726899950100841916564306542000e-07,9.06248174262189406072355644325348755e-07
misc/mk10-b3,8.02898564639832914334248412671059494e-07,7.64351912607777829223429635499175148e-07,2.62846886661726053882304058393126953e-06
misc/mk10-b4,0.00000000000000000000000000000000000e+00,3.33200093731252803863461862315427673e-09,0.00000000000000000000000000000000000e+00
misc/mk11-b1,0.00000000000000000000000000000000000e+00,4.08085105944548631799943583310248064e-09,0.00000000000000000000000000000000000e+00
misc/mk11-b2,6.74645316042508535611417763560383320e-07,3.12358220099013293196853886390553466e-07,9.83768763554117219366963386528248423e-07
misc/mk11-b3,1.34835605972974064204963007232914383e-06,5.38887448485872220805379120632016512e-07,2.99472334918737639105253046646692380e-06
misc/mk11-b4,1.61987479769015761683656599597052989e-06,4.64002877265944809520483504484032419e-07,5.66689168336080652791863618017269915e-05
misc/mk11-b4b,9.72023916263127902164704576120102501e-07,2.79004056964196318670996570841755645e-07,6.50464924806550460122316261412756730e-05
misc/mk12-b1,7.01365954178037830561282396162853887e-08,1.64016944575834875444376653382666061e-08,1.85368980183375123800908490733784098e-06
misc/mk12-b2,1.12696338034013433417500432198881497e-06,3.42627247982453074415004599328893035e-07,4.26542495543158927991661131177991562e-06
misc/mk12-b5,4.07585738191250802548459273772805749e-06,6.56600509404101595756972809843179525e-07,5.76690127835867110085808536817793786e-05
misc/mk9-b1,0.00000000000000000000000000000000000e+00,5.77119491429242027577648371425628572e-09,0.00000000000000000000000000000000000e+00
misc/mk9-b2,9.31361342659682971849100144986982878e-07,1.54493661742889557755142598751584807e-07,6.67784016770388754503433763544159228e-07
misc/mk9-b3,9.56158515381817809364745437197287822e-07,5.52449952978265520785176063598009247e-07,3.75573467811733590140135781971930296e-06
misc/model1,7.61387612944143913806944168615842715e-07,1.49546345273632412116681340721645817e-07,1.99992580314064085346611752250409348e-06
misc/model2,6.67512463605719047497368178913593883e-07,2.51175508446242821942819985155137399e-07,1.55140645569770047356711157181677476e-06
misc/model3,-Inf,-Inf,-Inf
misc/model4,2.22624822183577509146661382594216451e-07,1.55310630351939778254587541724890001e-07,2.16420769802417691736209012351531541e-05
misc/model5,1.38783586365258115398445451297988159e-07,2.16209538667058994365263241332009022e-07,2.61896671138481470019161499252534077e-05
misc/model6,8.73253780610105052241352693801913150e-07,1.62136618377379520737103117259224168e-07,2.68383694286464817660222813211358705e-05
misc/model7,9.70393899290896780630824647074251245e-07,7.26552859599918659873356586390195729e-07,1.74569830082059398801734327622920641e-04
misc/model8,9.88686648671764534725580893538225291e-07,3.43251568176371061372804723546439281e-07,1.28194825967265537723805772976526236e-06
misc/model9,4.81239732938483105882992330641497070e-07,2.25427664371439979332252069245045750e-07,9.61714809546222504511078171152761022e-06
misc/moreno_highschool,6.93818379643018425075627104974814431e-07,3.08829438407937923736833177550165773e-07,8.36415248659857080141936408430319164e-07
misc/moreno_lesmis,4.55073244873248518751806465179687571e-07,1.95149791314383343976652913713105104e-07,9.05163653590036584344201360007612243e-07
misc/moreno_mac,9.17107016873045772349440821629941932e-07,3.32234770571725533094714724623091678e-07,1.53359206424703670130927407168262126e-05
misc/moreno_names,1.68457563362903394310082136433478972e-06,3.81770829188705606734610525440393106e-07,1.32695574957547705630318734554038902e-05
misc/moreno_oz,1.55524860708132557432795750686718197e-06,4.30200781380660939905273369126190190e-07,4.07599732744845139650929118801092753e-06
misc/moreno_propro,6.91453385455066890101540720375994882e-03,6.91344112828891719418925910164070202e-03,6.89623185452409746926766604973050562e-03
misc/moreno_sampson,2.13558888478660003311974732374437018e-07,1.18529490842880438967136226901722655e-07,1.13382288221531671310726922016865820e-05
misc/msc00726,-Inf,-Inf,-Inf
misc/msc01050,-Inf,-Inf,-Inf
misc/msc01440,-Inf,-Inf,-Inf
misc/msc04515,-Inf,-Inf,-Inf
misc/n2c6-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n2c6-b10,0.00000000000000000000000000000000000e+00,5.26835606386175397337112100500501013e-09,0.00000000000000000000000000000000000e+00
misc/n2c6-b2,1.97704225275243444878471067477231219e-07,9.76989300002081248415411553762222420e-08,1.78090775978962996200920904177083342e-07
misc/n2c6-b3,7.18523509086170319342886053835536393e-07,2.75626284425267632094295283256765206e-07,1.35128933534410203856143552241779609e-06
misc/n2c6-b4,1.43211187050669290184350941863936805e-06,5.42808229732540077209247855340221557e-07,8.10731751753459480100632058780711195e-06
misc/n2c6-b5,6.39328535158607895500663925166437275e-07,5.12233242973899533674340320737667023e-07,2.60625053816596176787144057885874459e-06
misc/n2c6-b6,9.41599958372423507623689461035910469e-07,2.76250000263568089316063605952457764e-07,9.65696390132902994746141350048003307e-07
misc/n2c6-b7,8.27425146985558409994442881851706360e-07,2.85877250987877360742532652910351415e-07,9.46681209982286217498654150288514286e-07
misc/n2c6-b8,1.21849769680496866577022294407692735e-06,3.90316460971560575794910085074948771e-07,1.35176863425108119905196342216795032e-05
misc/n2c6-b9,1.76082604496990877671973498837824290e-06,3.56482336467616318613138928381979517e-07,3.07224385238947552234417204165642014e-06
misc/n3c4-b1,0.00000000000000000000000000000000000e+00,6.66400187462505607726923724630855345e-09,0.00000000000000000000000000000000000e+00
misc/n3c4-b2,7.33997105984591307980496003565993997e-08,2.36011406850607975583054875700909532e-09,8.59100602146861275140113106532716154e-10
misc/n3c4-b3,3.13857657508274236774882259953231521e-07,4.76017087293949745904511034397524794e-08,1.00577436620379363362145031698461651e-07
misc/n3c4-b4,3.76972873230979362964498227171029870e-08,2.35608045769362101852811391981893669e-09,2.35608045769362101852811391981893669e-09
misc/n3c5-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c5-b2,6.24490822168896956618475552720595733e-07,5.31867256788347789382038955649328862e-08,2.15592599587711020033676206882989465e-07
misc/n3c5-b3,9.30414798676010087617006700686583718e-07,2.23183743721708905681177829642609461e-07,2.46051259319876727002300499870119966e-06
misc/n3c5-b4,7.14375109639022550303338780641555086e-07,2.58748498945692615699174538835919839e-07,2.78060859447333101979086117020101609e-06
misc/n3c5-b5,1.18899010915314464770350456991158028e-06,1.41610256907857323619622025976891192e-07,3.89308639219176017841527351904230115e-07
misc/n3c5-b6,2.38041952869478245895620749929280950e-07,4.51311308909303956165809961563505519e-08,2.24839696984776593392326315650924869e-07
misc/n3c5-b7,4.94362231954404949163397142722204304e-07,1.53906959714679074849925039429393077e-07,5.98284392263409757113251374612983654e-07
misc/n3c6-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c6-b10,5.42679455646152592730389210120720132e-07,3.44526904710528696868426600916161134e-07,4.11244976559771656648205446137423217e-06
misc/n3c6-b11,7.13974432849403148870331168617691980e-07,1.93291807279988762765509442445119683e-07,2.04625882849219982785940649966885321e-06
misc/n3c6-b2,1.97704225275243444878471067477231219e-07,9.76989300002081248415411553762222420e-08,1.78090775978962996200920904177083342e-07
misc/n3c6-b3,7.18523509086170319342886053835536393e-07,2.75626284425267632094295283256765206e-07,1.35128933534410203856143552241779609e-06
misc/n3c6-b4,1.43211187050669290184350941863936805e-06,5.42808229732540077209247855340221557e-07,8.10731751753459480100632058780711195e-06
misc/n3c6-b5,1.06472000112285713413834350551405077e-06,6.43587007139303848525259416139631540e-07,1.65848025864614072814777513874639234e-05
misc/n3c6-b6,2.45192340723589114457569968354759345e-06,4.18091620577353225701435594534318769e-07,7.01567302426880811336501301875501135e-06
misc/n3c6-b7,1.25188833180671679557531922491682920e-06,7.64000463506475454306400801576178985e-07,1.39918420157865448257765682925614882e-04
misc/n3c6-b8,1.80350050103871884236698993465728110e-06,2.94616583703763271035992823598137328e-07,2.20951235929055231289579394458177681e-06
misc/n3c6-b9,1.14635416387674463205798788898338712e-06,4.37423594692747086698342847521568891e-07,2.42483133871532604372619739165621185e-06
misc/n4c5-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n4c5-b10,3.41452371028984979458124395863784904e-07,1.75447508029827934614374577751537681e-07,1.21950127385796917365474527491880433e-06
misc/n4c5-b11,3.73193328278517360961617798957072478e-07,4.91251728588783037570894078720350309e-08,7.61870987820150094370407035542057299e-08
misc/n4c5-b2,1.97704225275243444878471067477231219e-07,9.76989300002081248415411553762222420e-08,1.78090775978962996200920904177083342e-07
misc/n4c5-b3,1.53023867409290939604667220726137839e-06,1.58958626960948842111147738893826726e-07,4.06002661552122675410722437036844461e-06
misc/n4c5-b4,1.41167677031162855067659483980700630e-06,3.32861716276545485704445864464582021e-07,1.83527536649453715917377074411799074e-06
misc/n4c5-b5,1.04830446280148636048391428674217359e-06,6.22678699328834043480620054631866366e-07,3.81812683471353595433367052667874156e-06
misc/n4c5-b6,1.23998329161538664898632056898004781e-06,3.01525410900707383934848543461692358e-07,2.24766995077471452719499519978443041e-06
misc/n4c5-b7,1.62515630769991500664561136401233979e-06,5.63209967166313666385108263878883590e-07,5.71913516844934977231409411982128452e-05
misc/n4c5-b8,1.34187442800381636308729546811639753e-06,5.91477677433637237074229357095670010e-07,1.44845384879118250305375944332142189e-06
misc/n4c5-b9,1.56151815572867313159927755872550245e-06,3.90193981397601013926158455379553305e-07,5.07442021153691533508275378558476243e-06
misc/n4c6-b1,0.00000000000000000000000000000000000e+00,5.26835606386175397337112100500501013e-09,0.00000000000000000000000000000000000e+00
misc/n4c6-b13,1.50570555186311235886302635113798528e-06,8.29305607077243495714928891446137458e-07,3.35396665850588575481613431503432421e-05
misc/n4c6-b14,1.13369219738698212221510236558756181e-06,3.31994396275983017197153959421634616e-07,3.88605608670021527781205462953684320e-06
misc/n4c6-b15,8.77704350537770475176391958706646576e-07,2.30279331448517637126326351238931801e-07,4.62528622492826846310397052490556508e-06
misc/n4c6-b2,4.97854626263118851285815376162443846e-07,1.18644413566771148993711706469869338e-07,5.92700904571997215617633071134801062e-08
misc/n4c6-b3,1.02176636226057812923114868957458163e-06,4.71956009901992116669218558203281697e-07,4.45266659085910681253792523084038524e-06
misc/n4c6-b4,1.11093525115044352618196672168307192e-06,3.27545181050802175907850025205238128e-07,1.82662080996999929168739977295860825e-06
misc/nasa1824,-Inf,-Inf,-Inf
misc/nasa2146,-Inf,-Inf,-Inf
misc/nasa4704,1.99253831481676746133332007132731036e-06,1.41961068311299450491034026736350801e-06,5.28732749774583146004570572009196800e-04
misc/ncvxqp1,9.00232975195401422660381934478031129e-07,5.92213532648973160052181541797483737e-07,1.64315198269746020643296947834256778e-06
misc/ncvxqp9,-Inf,-Inf,-Inf
misc/nemsafm,4.42334072316132899752485320380362269e-02,3.93754730041285628061024483905565735e-07,6.60610613079862827450994166227429769e-07
misc/nemscem,1.17709571239598175743067951265084409e-06,3.67376325398288541127137845743009730e-07,6.78736030994761911081337892849502819e-06
misc/nemspmm1,-Inf,-Inf,-Inf
misc/nemspmm2,2.95764926234300736778665244899432017e-07,2.31390948928427046472296250296377432e-07,1.04933272697532527998958580252358604e-05
misc/net25,6.85079794299977012029095669868958318e-02,8.26859707634849225195005552904644188e-02,8.26812030543453248077080537401398273e-02
misc/netscience,2.62502449510594250940520786432645981e-02,2.62501366001778669305553413247385886e-02,1.67798471935870423811088966312329371e-02
misc/netz4504,3.53084807995106795325494409455152103e-06,6.72845503712018430671634321784946751e-07,1.65267809374378477497048086244209925e-04
misc/netz4504_dual,7.08120461526703373590615520273083628e-07,4.35601269207759520706823710516022509e-07,5.09792889413549267233475999397096512e-05
misc/nl,1.15996003349663146170590202925715424e-06,2.82833204158287889215709988208952425e-07,2.77018583718012761477484289907556188e-06
misc/nnc1374,2.57743093274632356232010565660129240e-07,1.16132786481251699811995619408715235e-07,1.96664878285126475204097774344014648e-06
misc/nnc261,9.68529161636833483832106799720060016e-08,1.38463856869005276591277628108675843e-07,6.23537764059559750934178585684286384e-06
misc/nnc666,3.57260340099408298634097190259345930e-07,1.42989888742756853468432841622866146e-07,2.94209665118142466256832260430280106e-06
misc/nopoly,0.00000000000000000000000000000000000e+00,2.35608045769362101852811391981893669e-09,0.00000000000000000000000000000000000e+00
misc/nopss_11k,1.49927034650538180175139473647155308e-07,-Inf,3.43933137979316473274892106154411362e-02
misc/nos1,2.87915400614854629356321707058103898e-01,2.70541728361664172547280795940776729e-01,2.70542425146426788034090042188706766e-01
misc/nos2,5.33786134177162918307404112549083869e-07,2.08918717290618190175417878429090467e-07,1.64744098790473913866087942365701467e-05
misc/nos3,-Inf,-Inf,-Inf
misc/nos4,5.62089303656629760132422140643378239e+00,9.99999447949855292199946728399575050e-01,9.99835341943791454430696529670747522e-01
misc/nos5,-Inf,-Inf,-Inf
misc/nos6,-Inf,-Inf,-Inf
misc/nos7,-Inf,-Inf,-Inf
misc/nsic,1.59623059707997218168684398269486382e-06,1.25418154474929574748420035419088920e-06,5.17308228173574569101017556401180036e-05
misc/obstclae,-Inf,-Inf,-Inf
misc/odepa400,1.54916316667696926051750969504202625e-08,1.54728562775454879161332237213593742e-08,1.29730196048127438139237794618940391e-07
misc/odepb400,1.63010341667474612789292887680278413e-16,-Inf,1.28205501940319080026556595232286017e-11
misc/olm100,1.08223995968040406393255861246651379e-06,1.52795742559799938831683883907114862e-07,5.21555423604520305714655809699802633e-07
misc/olm1000,4.36884069401493243148844161608229759e-05,1.69005500639409937993365843167406722e-06,4.67657416279718951044590340452994265e-06
misc/olm2000,-Inf,-Inf,-Inf
misc/olm500,1.09773361627959614125060746017512681e-05,1.07589712701195261124203077719476316e-06,1.33916347069809566249589593772483671e-05
misc/olm5000,-Inf,-Inf,-Inf
misc/opsahl-openflights,2.30573325879888582303088447399114980e-06,5.06175494601440829307591572625649342e-07,7.09903439540098197382961325735381920e-03
misc/opsahl-powergrid,2.65274589647792229898619880669849002e-06,8.48344589730698811466425902463166037e-07,4.31676332163809011911924664639839672e-04
misc/opsahl-southernwomen,4.17648231106819206420163741719095102e-07,1.05976633821883496990880291412476916e-07,4.29805884413581549152194299614552418e-06
misc/opsahl-ucforum,1.34729069384429127240843996473321026e-06,3.35984972284769461654044149190273616e-07,2.30395492442076363150804421800314401e-05
misc/opsahl-ucsocial,2.51562167525453137465352384620524321e-02,2.51565507022334390866979579927904559e-02,2.51607455139882125912767470432853309e-02
misc/opsahl-usairport,9.58740741310020632628931251886420013e-07,4.57318059709409584768095809157093023e-07,5.44951197495926458354189839119380460e-06
misc/orsirr_1,1.02091391078780080868908662211352226e-06,3.75131382089591552919110874194597196e-07,1.06642045215168013474063559191058659e-06
misc/orsirr_2,7.68422639305858017485544721929075848e-07,3.87693328851448425558616318780185757e-07,1.80528170627794506005534582276228030e-06
misc/orsreg_1,1.29261743520171898750187128787506620e-06,8.70564655899763440138621045050196101e-07,1.56608789601972966970970168659789912e-06
misc/oscil_dcop_01,-Inf,-Inf,-Inf
misc/oscil_dcop_02,-Inf,-Inf,-Inf
misc/oscil_dcop_03,-Inf,-Inf,-Inf
misc/oscil_dcop_04,-Inf,-Inf,-Inf
misc/oscil_dcop_05,-Inf,-Inf,-Inf
misc/oscil_dcop_06,-Inf,-Inf,-Inf
misc/oscil_dcop_07,-Inf,-Inf,-Inf
misc/oscil_dcop_08,-Inf,-Inf,-Inf
misc/oscil_dcop_09,-Inf,-Inf,-Inf
misc/oscil_dcop_10,-Inf,-Inf,-Inf
misc/oscil_dcop_11,-Inf,-Inf,-Inf
misc/oscil_dcop_12,-Inf,-Inf,-Inf
misc/oscil_dcop_13,-Inf,-Inf,-Inf
misc/oscil_dcop_14,-Inf,-Inf,-Inf
misc/oscil_dcop_15,-Inf,-Inf,-Inf
misc/oscil_dcop_16,-Inf,-Inf,-Inf
misc/oscil_dcop_17,-Inf,-Inf,-Inf
misc/oscil_dcop_18,-Inf,-Inf,-Inf
misc/oscil_dcop_19,-Inf,-Inf,-Inf
misc/oscil_dcop_20,-Inf,-Inf,-Inf
misc/oscil_dcop_21,-Inf,-Inf,-Inf
misc/oscil_dcop_22,-Inf,-Inf,-Inf
misc/oscil_dcop_23,-Inf,-Inf,-Inf
misc/oscil_dcop_24,-Inf,-Inf,-Inf
misc/oscil_dcop_25,-Inf,-Inf,-Inf
misc/oscil_dcop_26,-Inf,-Inf,-Inf
misc/oscil_dcop_27,-Inf,-Inf,-Inf
misc/oscil_dcop_28,-Inf,-Inf,-Inf
misc/oscil_dcop_29,-Inf,-Inf,-Inf
misc/oscil_dcop_30,-Inf,-Inf,-Inf
misc/oscil_dcop_31,-Inf,-Inf,-Inf
misc/oscil_dcop_32,-Inf,-Inf,-Inf
misc/oscil_dcop_33,-Inf,-Inf,-Inf
misc/oscil_dcop_34,-Inf,-Inf,-Inf
misc/oscil_dcop_35,-Inf,-Inf,-Inf
misc/oscil_dcop_36,-Inf,-Inf,-Inf
misc/oscil_dcop_37,-Inf,-Inf,-Inf
misc/oscil_dcop_38,-Inf,-Inf,-Inf
misc/oscil_dcop_39,-Inf,-Inf,-Inf
misc/oscil_dcop_40,-Inf,-Inf,-Inf
misc/oscil_dcop_41,-Inf,-Inf,-Inf
misc/oscil_dcop_42,-Inf,-Inf,-Inf
misc/oscil_dcop_43,-Inf,-Inf,-Inf
misc/oscil_dcop_44,-Inf,-Inf,-Inf
misc/oscil_dcop_45,-Inf,-Inf,-Inf
misc/oscil_dcop_46,-Inf,-Inf,-Inf
misc/oscil_dcop_47,-Inf,-Inf,-Inf
misc/oscil_dcop_48,-Inf,-Inf,-Inf
misc/oscil_dcop_49,-Inf,-Inf,-Inf
misc/oscil_dcop_50,-Inf,-Inf,-Inf
misc/oscil_dcop_51,-Inf,-Inf,-Inf
misc/oscil_dcop_52,-Inf,-Inf,-Inf
misc/oscil_dcop_53,-Inf,-Inf,-Inf
misc/oscil_dcop_54,-Inf,-Inf,-Inf
misc/oscil_dcop_55,-Inf,-Inf,-Inf
misc/oscil_dcop_56,-Inf,-Inf,-Inf
misc/oscil_dcop_57,-Inf,-Inf,-Inf
misc/oscil_trans_01,-Inf,-Inf,-Inf
misc/p0033,1.49632183275557121687045891330410980e-07,1.26546462627005770856924442907484235e-08,1.74968774798034155773778415516112689e-08
misc/p0040,7.99680224955006729272308469269925781e-08,8.84785855582475677251268536851870254e-08,2.59179559581663570042572927850588119e-07
misc/p010,6.65748369264042799844399728098761877e-02,8.57282268515816918129891257408197627e-02,7.07686371993026012407130035052769689e-02
misc/p0201,4.15592836376708966245089291234950831e-07,2.37390259628610899469884755451032949e-07,7.17380207932085898826262871199420343e-05
misc/p0282,2.75731885581502379657806493669281573e-07,3.30120420600127925512499586277442642e-07,1.63631382094089559263675894530386821e-04
misc/p0291,7.49185237956917783651572222071158674e-07,2.22359295588089831713514289560462205e-07,8.40524180343198107526919657407180675e-07
misc/p05,1.13904359928732689799140818890623112e-01,1.13905221246425167656959857631378800e-01,1.13902406852572022285990434703479758e-01
misc/p0548,1.20739246136416951794554789704259784e-06,2.16841371004764547894545350150048406e-07,9.19796199616165341889273044093338414e-05
misc/p2756,7.26135736296561861691212262077516606e-07,2.36254335605076151234107360289966921e-07,2.12157012401019832263360261474392805e-06
misc/p2p-Gnutella04,2.09400852191922891922996617092474103e-06,7.02579917761863472247804586775225525e-07,5.96587862201275288095668183409222564e-05
misc/p2p-Gnutella05,1.28689092699766497269869492864580243e-06,6.01645339284210874592309578398451913e-07,2.45528268842339352089941661442792592e-04
misc/p2p-Gnutella06,1.58848889336910622029379448275320136e-06,3.57100737427102469702266025323087944e-07,9.67719500981756890845584455666766492e-05
misc/p2p-Gnutella08,8.20765570463464932713140761713338291e-07,4.31899491632970015571702343748091189e-07,2.29178892947752608730602715732246456e-05
misc/p2p-Gnutella09,2.51663846052105598938350433113881109e-02,2.51673292605112020339448013992263854e-02,2.51677733084038518011836252712306415e-02
misc/p2p-Gnutella24,3.43796665215416319354741728240985534e-02,3.43800691493508919804387036022556353e-02,2.82685238526700485833506685706533740e-02
misc/p2p-Gnutella25,1.89441953267274509753260611551386976e-02,1.89438979502566654914754121015041293e-02,1.89349435852732178941957563122351415e-02
misc/p2p-Gnutella30,1.06255021549300208413067830368902471e-02,1.06258785089981080168908394314210175e-02,1.06263293306263646856713303122548509e-02
misc/p6000,1.70696974894757418089851985034817557e-06,3.54865625287610953839475138308786021e-07,6.74057055268284728573411994131105021e-05
misc/pcb1000,1.34449263995568123180696930172616521e-06,5.92721377472332282904806760458984782e-07,1.39074224499142730780107273783982175e-06
misc/pcb3000,7.05289020776672955258525418592722423e-07,6.17162301643541409435598470444090903e-07,2.27612071446181762780674273339360540e-05
misc/pde225,-Inf,-Inf,-Inf
misc/pde2961,-Inf,-Inf,-Inf
misc/pde900,-Inf,-Inf,-Inf
misc/pds10,1.02803568473781638742573144208470770e-02,4.15986137362219005245342435032502454e-03,1.02742234337433224886238567454332208e-02
misc/pesa,8.12102719448458269307541990660391482e-01,1.14753237266260320849516858162181110e+00,8.12102155035140546171845913114478712e-01
misc/petster-friendships-hamster,7.97339934346330834723960017200465316e-03,3.05050275123113498569224312609575517e-07,7.97454791381782063452309592304752938e-03
misc/petster-hamster,3.27029424923439955004139156785439802e-02,2.18369125317010396139909335950189836e-02,2.42751184167964836777193239781181275e-06
misc/pf2177,2.15024674280327859120984617306465263e-06,5.56763886510276704918066549595157805e-07,6.38052005096839169477188212571049520e-05
misc/pgp2,1.28886395598776694128483407391202982e-02,1.05236651808132968451056025057683309e-02,1.48738793692622518504148995323622611e-02
misc/photogrammetry,9.17242002534364517382237300549148742e-07,2.27494064320670720732167942581176859e-07,5.84431296232146212323068379482844689e-07
misc/photogrammetry2,8.51496104758437435438846326691276170e-07,2.50231822849062015992249354992180925e-07,2.11377085161841328789907961764667284e-05
misc/pivtol,9.95301947960708790728962491920802704e-07,8.17189416256591774597212850987452625e-07,6.75559256208697720497054979008955532e-05
misc/plat1919,-Inf,-Inf,-Inf
misc/plat362,-Inf,-Inf,-Inf
misc/plbuckle,-Inf,-Inf,-Inf
misc/plddb,-Inf,-Inf,-Inf
misc/plsk1919,0.00000000000000000000000000000000000e+00,4.08085105944548631799943583310248064e-09,0.00000000000000000000000000000000000e+00
misc/plskz362,0.00000000000000000000000000000000000e+00,4.71216091538724203705622783963787338e-09,0.00000000000000000000000000000000000e+00
misc/pltexpa,2.91720193271412894459844937978390826e-06,9.81659569661957598664477722507303058e-07,2.89117719063837747144776199486309907e-04
misc/poisson2D,-Inf,-Inf,-Inf
misc/polblogs,1.21012174589546717079959978378016425e-06,3.99600632942298835480313105103466912e-07,1.89115860383456763705312585958681086e-05
misc/polbooks,1.16135766390309260397326995387432138e-06,8.24297937583419349356584196381986502e-07,8.76066639892266502387086731075956804e-07
misc/poli,-Inf,-Inf,-Inf
misc/poli3,-Inf,-Inf,-Inf
misc/poli4,-Inf,-Inf,-Inf
misc/poli_large,-Inf,-Inf,-Inf
misc/pores_1,2.20721735858451072423286947042132118e-07,4.14126597811661172076954759273958330e-08,4.26934731848332926130077093032867685e-08
misc/pores_2,6.20309522783605714999765441107983221e-07,2.43883979519990590108206019441995298e-07,6.74333081691324464429317772324668261e-06
misc/pores_3,8.31314793788199102235963787148877653e-07,5.28033118365365556809714269058689964e-07,1.13236084095900882986658352706448503e-06
misc/power,-Inf,-Inf,-Inf
misc/primagaz,4.70681895522542602352094067780870568e-02,4.70681174539345512257037149595324918e-02,4.70680305814122293842484159153591937e-02
misc/problem,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/problem1,4.02474622386672558800966088092977872e-01,1.00000436997439116766275981837059143e+00,-Inf
misc/progas,9.60292195270097140219404440972648690e-08,4.06550141755981968393109646631971678e-07,9.29357192459081238410986867506745610e-03
misc/pwt,5.31174612177349513647370461850162228e-06,1.01845861664242618914547372046416394e-06,4.85245671522730356469350429187621056e-04
misc/qh1484,2.14066930049969375412335614764421592e-07,9.96932856279514754792804563575512157e-08,2.25027720115052345713470301748776014e-07
misc/qh768,3.57453225878605163051938412486843453e-07,1.19488094708853957410389755945499879e-07,1.29081146363990329831005052017380707e-06
misc/qh882,6.37784823871463057658986629450753719e-07,1.30171464340326938116797492025548772e-07,6.45739854202671637646317829863714852e-07
misc/qiulp,1.13978038766956933985711225855180792e-06,3.88234397100683096155475347766225664e-07,3.97651287656590398189706369154946401e-05
misc/qpband,3.69283507293621056939647449321878261e-07,2.40180453756823587532625109132560791e-07,1.29741627523519934158933806743255765e-03
misc/r05,1.13904880492397047696147242530621667e-01,1.13905146069742252088932036400328192e-01,1.13894648358988375644851566171969987e-01
misc/radfr1,3.12228855755906761373132418519099339e-07,2.46730063609099500234446755596892527e-07,2.63263446557457493917266246302205686e-07
misc/radoslaw_email,7.49467689769323378399287870471257467e-07,5.37379070302885874108122783905961354e-07,1.33597502785468806363439982377892350e-05
misc/rail_1357,1.12361962177123726937694376252411320e-06,2.58970940943990608150746807791783054e-06,-Inf
misc/rail_5177,8.22831681487004864022554906116558195e-07,2.53364208356079000184651126496223409e-06,-Inf
misc/rajat01,9.47441213503504643051303217311705805e-07,4.64223259559254279963606026536987099e-07,8.29652420049599628640433831812293551e-05
misc/rajat02,7.21005600213244043613455969437678766e-07,4.53932366368453335501580275850449267e-07,2.50680781257192926521418861341385779e-05
misc/rajat03,-Inf,-Inf,-Inf
misc/rajat04,-Inf,-Inf,-Inf
misc/rajat05,-Inf,-Inf,-Inf
misc/rajat06,8.27585659464640968623290337286612882e-06,2.78032514407172129353131441446607561e-06,8.99805226983110526253837183377383673e-05
misc/rajat07,9.39991535582845861056824929307963208e-06,4.02072851058045421815697710936507502e-06,1.24212285168000195423675076817646652e-04
misc/rajat08,1.09121664706331590119745219953838011e-05,2.87712282270599997102837428353631207e-06,2.81503565999183060183952402161850001e-04
misc/rajat09,1.37760025571545812108805463677507114e-05,7.58920871171216099721491160509361968e-06,-Inf
misc/rajat10,-Inf,-Inf,-Inf
misc/rajat11,-Inf,-Inf,-Inf
misc/rajat12,-Inf,-Inf,-Inf
misc/rajat13,-Inf,-Inf,-Inf
misc/rajat14,-Inf,-Inf,-Inf
misc/rajat19,-Inf,-Inf,-Inf
misc/rbsa480,7.33023229424146521233053590957946328e-07,2.93397814593899362227867531904940163e-07,4.08876661451606073617302075224657788e-07
misc/rbsb480,5.01962760798920818194798876763192077e-07,1.71174101521519040227110106194649635e-07,1.21898055433204953548896750713024487e-06
misc/rdb1250,1.71116433743829874944807403192752091e-06,3.61346355796015480979931671447198425e-07,1.66896283553080073745010597981917856e-06
misc/rdb1250l,1.10512993347520236255437936271977943e-02,1.10512890954185128374840786554935954e-02,1.10509959629547193853025505821911431e-02
misc/rdb200,5.65596778978655206384606389889964397e-07,2.82216674392776857581928583883083629e-07,1.45243860041683829075117371268679621e-06
misc/rdb200l,1.07686407491918030335264290577897758e-01,1.36802062630084399440165239710455819e-01,1.92637129851472169236445263577401533e-01
misc/rdb2048,1.88821057983340477080539065603997723e-06,4.67981663871188417685267609464534581e-07,3.17659268638044732880593089742468714e-06
misc/rdb2048_noL,1.98040595012662325627143800906168513e-06,3.93658381453157721042820937671469974e-07,5.60037364918399826122693724460020866e-07
misc/rdb3200l,1.32204847051238254830480172882334717e-06,5.55025948816168504847046101875128810e-07,1.14637738726980139463822605857249260e-05
misc/rdb450,1.04820795839119453840990074842407858e-06,2.54037323760573454953928500389714898e-07,8.87779707627580955359280862051874640e-07
misc/rdb450l,6.95376816434339745780699060104995283e-07,2.79193777329361918373292422182472539e-07,2.19719194834145209562860818030191472e-06
misc/rdb5000,1.32316723550591956960859271535229513e-06,7.95238315267586765282079679903441587e-07,8.82491177011276453154419653433551959e-05
misc/rdb800l,2.25184555440302515622902136731609467e-03,1.39421265409730069706965602771275695e-07,2.25165596546015097609800885477429294e-03
misc/rdb968,1.28909057438108774221269635800404436e-06,3.24524830676216237200604940253554095e-07,2.46754328541967092828923415628489181e-06
misc/reactome,8.45401800838662449268458635458079757e-07,5.52950650510722312004208667837724214e-07,1.22445978935757335576376345814013660e-05
misc/refine,5.48361139680038392517168927949234385e-07,3.24770365056766425870602311131810349e-07,4.64015226830106447193677211637247506e-06
misc/rel3,3.76972873230979362964498227171029870e-08,2.04042552972274315899971788138873104e-09,4.30651027555224892077538320017599627e-35
misc/rel4,5.12224694317221535233784339958654967e-08,4.90656091815372557092754712879704291e-09,5.99528972579833899347459328514371458e-10
misc/rel5,1.67137214882936617266875861716967588e-07,4.11246090211901359247899116866943374e-08,1.58856304856276377916794344310550990e-07
misc/rel6,3.80409904462730983542224379817970677e-07,2.70433201052327330801189272094372689e-07,2.09049072396833184493855505449927418e-06
misc/rel7,9.82830731085126366282876848262557717e-07,2.10248761065587347137856040483350300e-07,5.86399901884250007542529482570481253e-06
misc/relat3,1.23118824838238299216564985937285623e-07,7.11173865361827271900554564563321198e-09,2.22133395820835202575641247285632152e-09
misc/relat4,8.61886924572800322579975748382063419e-08,2.51451232912059488380512775397681243e-08,1.09579769798326526983658849516503823e-06
misc/relat5,3.02845463119164504884067425268154173e-07,2.91286722141084737624087098957530182e-07,4.52591636264286896135650133649704482e-06
misc/relat6,8.03908624720031401923130837024082061e-07,2.62498633398449309318003527921742962e-07,5.82916185158642765159156834836899454e-07
misc/relat7,1.19053306066234773390422133682803476e-06,3.00829152004767774750317180330609991e-07,1.01210374733420000744746859793188832e-05
misc/relat7b,1.19053306066234773390422133682803476e-06,3.00829152004767774750317180330609991e-07,1.01210374733420000744746859793188832e-05
misc/rgg_n_2_15_s0,1.22584145236129336757947157187332920e-06,3.73411490483894002656428354813313869e-07,2.00516767416615308103473709920141636e-05
misc/rkat7_mat5,2.68173900912259512960128364854593116e-07,3.78603374027221265540209576267807853e-07,1.45893082640671209167889924995824290e-06
misc/robot,7.29656327508692615077797585981399871e-08,1.39182556105344163857609132833900052e-07,7.80898136286374406550359678816350929e-05
misc/robot24c1_mat5,7.97861632449702715587048983926018596e-07,3.26392872892928102297130517047221089e-07,4.98387688118841015086426422343055320e-06
misc/robot24c1_mat5_J,5.03291205750911280891930871834223964e-07,2.94799992090095846002112469696554059e-07,2.93462738689560490297889438322256257e-05
misc/rosen1,5.63363297807345130979084695716159550e-07,1.74411879903196074572431992759343289e-07,1.74821989362825721502410593064392913e-06
misc/rosen10,9.95504316284060341977237693996929730e-07,3.64615732214931666534936360250731829e-07,2.06514221639617160976607491529888098e-06
misc/rosen2,9.35954659474362890853965604808358779e-07,4.10941042407185002609428330320180592e-07,1.99257199692035516491359062096419094e-05
misc/rosen7,6.22239035854574785258164458568084246e-07,3.02483107261396067444330060732114567e-07,8.46107286172845757032927174288943587e-06
misc/rosen8,1.04477915598607586329613068713771323e-06,3.20035643766915607984876735957838949e-07,1.48399798036842926525780052391228740e-06
misc/rotor1,4.56446684718110285207805862355483299e-07,7.53485333868177292844795813413544361e-08,5.91875550180538385812395774464869002e-05
misc/rotor2,-Inf,-Inf,-Inf
misc/rw136,8.37421173612249171475938076251824067e-07,2.18565467034632210844971208333712804e-07,1.99933521836341968959887945526424831e-06
misc/rw496,1.08551162514553621119780243894696885e-06,3.67512419186820293523201976879640677e-07,1.59947011488343317129490800193403839e-06
misc/rw5151,1.25594304996923865077426704655808153e-06,1.43900486476248209155796566377914873e-06,6.20806763614367103875695093078959183e-05
misc/saylr1,4.73589555743916020396707918436852270e-08,4.73589453796063048531376258089923835e-08,9.04038063626197159578872471890327287e-03
misc/saylr3,1.16265581021800542007816273683805063e-07,3.24401614127769144289979487037346969e-07,2.15919152812684254737445790016102299e-02
misc/saylr4,3.07238171136372083907513894289210425e-07,1.31044887860446339016797427783454751e-07,2.66480317988588279645323896083951559e-06
misc/sc205-2r,2.20656138346581275027326511049681548e-06,9.44837141647440775044814939327661462e-07,5.12021787052625283945015434714796266e-05
misc/scagr7-2b,9.42083769040914298512397112791070714e-07,2.88354775551457016070223742221725269e-07,2.52381110727678215992711526594338007e-06
misc/scagr7-2c,6.67415350249057852716502978872161988e-07,2.34111258835423835868985134153083959e-07,5.62214713348375378204002296753988754e-06
misc/scagr7-2r,1.20717798166031131362222394169509493e-06,2.37100409134842633133767671542474927e-07,2.11169524551312253420705976177535611e-06
misc/scfxm1-2b,3.66699621627812644330554443279318120e-07,1.68915459936541442613574927638572338e-07,4.72223644693440565863736583263965543e-06
misc/scrs8-2b,1.42473333817809190538360740584832894e-06,3.36902912606797012903957752961465146e-07,9.01149827920533129836077210323875103e-06
misc/scrs8-2c,1.42473333817809190538360740584832894e-06,3.36902912606797012903957752961465146e-07,9.01149827920533129836077210323875103e-06
misc/scrs8-2r,-Inf,-Inf,-Inf
misc/scsd8-2b,1.14767130033872520071289904818867768e-03,1.17569379611094171243770060692778488e-06,4.19682627128856547231223857406870484e-04
misc/scsd8-2c,1.14767130033872520071289904818867768e-03,1.17569379611094171243770060692778488e-06,4.19682627128856547231223857406870484e-04
misc/sctap1-2b,1.06768368528235703485871178582314116e-06,1.80669166065368866853665319622710120e-06,6.52669509415117878684932187311673084e-05
misc/sctap1-2c,8.88604284193019611279590912879534432e-07,3.93207983308619827668510237466417679e-07,1.43019477709082692730812296548675707e-05
misc/se,2.48699498922051429431342090992707276e-06,1.68036220711214647230947284945909848e-05,2.99432360906337476466191365122572663e-04
misc/seymourl,1.38665222259297386638948743853607027e-06,5.16472780206741199905403643529339248e-07,1.85591028228957189960736056769519656e-05
misc/shar_te2-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/sherman1,1.16265581015172834552626247580788878e-07,3.24401614130529671103380551657913923e-07,2.15919152812684254744371989883702045e-02
misc/sherman2,6.37630498389858082807182156330274749e-07,2.91494982351840552233708769512961234e-07,1.47411729031627435327980565692527412e-06
misc/sherman3,-Inf,-Inf,-Inf
misc/sherman4,-Inf,-Inf,-Inf
misc/sherman5,3.77964157613054999266130960373334688e-01,3.77964216748345102775094379706917173e-01,2.46072407850317583134359294865324465e-05
misc/shermanACa,-Inf,-Inf,-Inf
misc/shermanACd,-Inf,-Inf,-Inf
misc/shl_0,1.52185855188854339613281082741868779e-06,4.43559307407430792451644492045586140e-07,4.98881804230411435388823792024152345e-05
misc/shl_200,1.16747677650442367074721398163744362e-06,4.82717447547804859591914532788601426e-07,5.77800021765039021544857509217220075e-05
misc/shl_400,1.14979073755508948620288188203841991e-06,3.06359446230990126516471443392308565e-07,8.44050629893328414765544885706261960e-06
misc/shock-9,-Inf,-Inf,-Inf
misc/shuttle_eddy,-Inf,-Inf,-Inf
misc/shyy41,-Inf,-Inf,-Inf
misc/sit100,-Inf,-Inf,-Inf
misc/skirt,-Inf,-Inf,-Inf
misc/slptsk,4.72680667929310251049694931472675606e-07,1.30209349395294257198791750485625763e-07,1.89569702855244482024500023567547859e-06
misc/small,5.21871540392235072382057638555257303e-07,2.27564073924305731508241998944693474e-07,3.92707202421835859528005070186642100e-07
misc/sociopatterns-hypertext,4.30605279028034250222243390575418626e-07,1.97283630605721831051139250887001562e-07,3.01125820849714841387111947067694826e-05
misc/sociopatterns-infectious,9.83410628909152180461325316217918206e-07,2.25839890364408965123956122451470004e-07,2.07504037128247160073090743574209248e-05
misc/sphere2,1.12010488847454543749806448971579998e-01,1.12010953336535144734871426039251867e-01,1.12010573679099062576926695693245034e-01
misc/sphere3,1.62935742176561284290317566847443942e-06,6.85673231357432933895603371075879596e-07,1.22305386479540286086487328404864677e-05
misc/spiral,8.07254399972058768913917125813092185e-07,1.73564936549411967048359970704458296e-06,-Inf
misc/sstmodel,1.24211270639695359816836926374191813e-06,3.31792763437846775033926312935975561e-07,9.19772836229875282957079879454248262e-05
misc/steam1,4.24145494003378675916305595309923833e-07,4.76303578777422714578030811506978224e-07,3.84730383682135480160099341917210272e-05
misc/steam2,0.00000000000000000000000000000000000e+00,5.77119491429242027577648371425628572e-09,0.00000000000000000000000000000000000e+00
misc/steam3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/stoch_aircraft,-Inf,-Inf,-Inf
misc/stokes64,-Inf,-Inf,-Inf
misc/stokes64s,-Inf,-Inf,-Inf
misc/stormg2-27,2.38608064451782462255464267474223423e-06,5.34363520346152602549495377647370814e-07,1.80398755663644507133225699491847974e-04
misc/stormg2-8,2.13157832965113581234605065807570026e-06,3.91332271500603177260042731784865094e-07,7.06349799383824600510793652416354490e-06
misc/str_0,5.62222191349523901983883814126472305e-07,1.73059676357190342177158209877958949e-07,3.76995909826698456202434643998128821e-06
misc/str_200,9.89399389382970416465292529012216208e-07,1.63378050457962708020911875466758532e-07,6.91655528843646311197246620239083538e-07
misc/str_400,6.46306042938261678605221719382017022e-07,1.57683882549451252829095279842449241e-07,1.39158706146729431661641695959208922e-06
misc/str_600,7.70976616903880075151668414407306073e-07,2.84466519138436424621379142728559012e-07,1.04863126143724697394299923294630376e-06
misc/struct4,2.05932494901730729918925286545720228e-06,5.12283858614626127621632578711166826e-07,2.61501648430293519797208337831325547e-05
misc/sts4098,-Inf,-Inf,-Inf
misc/stufe,1.29496676815002624697724860369865782e-06,5.85040399842360716758703562254323699e-07,3.40160690536115598585004064333109769e-05
misc/stufe-10,-Inf,-Inf,-Inf
misc/subelj_cora,1.39082104805053477325763968285151661e-06,8.32552912252289821495555515131218770e-07,9.43097165543421176157235920115905389e-05
misc/subelj_euroroad,-Inf,-Inf,-Inf
misc/subelj_jdk,9.71972464234064016390147794217877610e-07,3.20376491174801750998662693531495692e-07,1.47686473759554295570482426469291068e-06
misc/subelj_jung-j,1.37343247841339856010401600529834880e-06,4.15605702197788102950277750710064522e-07,3.82442460895272998995456185502328587e-06
misc/swang1,1.31607283550923773320121827356762695e-04,7.08774508246626469383785766628815928e-06,8.21855852530785273098841620062985158e-04
misc/swang2,-Inf,-Inf,-Inf
misc/t2d_q4,-Inf,-Inf,-Inf
misc/t2d_q9,-Inf,-Inf,-Inf
misc/t2dal,5.09969356627014972251552588477722537e-07,8.48500527384206059182922777286060493e-07,-Inf
misc/t2dal_a,5.09969356627014972251552588477722537e-07,8.48500527384206059182922777286060493e-07,-Inf
misc/t2dal_bci,4.83494522007650502555125321082957900e-07,1.21774551902784329282937272227739290e-06,-Inf
misc/t2dal_e,4.71408603789728989678839210215617323e-01,4.71404670651940134330764301686321774e-01,-Inf
misc/t3dl_e,4.08242947951623288340808213554260705e-01,4.09111584861556701493158716257321684e-07,-Inf
misc/t520,1.69923999078319679186707167686833017e-06,7.38376486086317781909696766384606020e-07,1.05142376539285780726377222767727398e-05
misc/t60k,-Inf,-Inf,-Inf
misc/tandem_vtx,-Inf,-Inf,-Inf
misc/tech-arenas-jazz,1.15024196749149709833246695887553476e-06,3.37663270137276730812196106174555900e-07,3.73029619425347447184949635919926452e-06
misc/tech-arenas-meta,1.70672631834656184185655992528386846e-06,3.23796165678353933523898780468144854e-07,2.43696117386748636767993088803892277e-05
misc/tech-arenas-pgp,2.80335167518953298668125318241457437e-06,1.65370851565251565899621627739796513e-06,1.61260798932065610626533664411667936e-04
misc/tech-as-22july06,1.84268234309980222301327494185480503e-06,6.62970658411612621494507557727497841e-07,9.50825667647718552079014437422749591e-05
misc/tech-as-735,9.08478101679936213976573056864218206e-07,5.90804822503020867559135048110673886e-07,3.51490905328049541229455721877004392e-05
misc/tech-as-caida,2.59570853045765457359448355560800249e-06,9.09390598065237355498132208441649115e-07,2.62960109701151421139087683785228083e-04
misc/tech-as-caida20071105,2.46634983506530788153146685828391563e-06,1.78564631841679438682441321536987749e-06,9.23474086203368928043766247316624929e-05
misc/ted_B,-Inf,-Inf,-Inf
misc/ted_B_unscaled,-Inf,-Inf,-Inf
misc/testbig,1.16609302329974918141161321140164809e-06,2.50048319997242642749536564126395580e-07,1.02489419947557047130972884958189314e-05
misc/tols1090,1.23823843101519431902087970351169384e-07,8.52374082514261462557974031419538133e-08,1.84785762727000263101316156294020621e-06
misc/tols2000,3.61166632142379367732515098048282662e-07,5.23385994810115892929138692888592755e-08,9.85534171245817359158522286600351240e-07
misc/tols340,2.56084850346630162592578523233010207e-07,1.24102607620336582619090174804579077e-07,2.27646490521041604597655581387541218e-06
misc/tols4000,2.17096293666837120745926622110750059e-07,6.69915826965293203061880225948347640e-08,1.72858425387848233411267342732728760e-06
misc/tols90,3.65211026115023082829320793237252865e-07,6.15721866634886566893549069384042827e-08,2.14765465067695999778315402447970914e-06
misc/tomography,6.60343572505489829052197571601178955e-01,4.92005237192547472288974140510409237e-01,4.24141649341791171985378690035586030e-01
misc/torsion1,-Inf,-Inf,-Inf
misc/tub100,3.12875888073904556437009933623579032e-07,8.07885873006745120918324947921325663e-08,2.76455069687121629662333430379101272e-08
misc/tub1000,1.81962279133842624778858730495606036e-07,1.09095635705410903151342613223172985e-07,4.84665472420095562251236852025147461e-05
misc/tuma1,6.01047457016328424300656885294088929e-06,1.34625503369093177532566451100801291e-06,6.80302070728332689143254577810837869e-05
misc/tuma2,5.78917266370884618957064265449304162e-06,6.03402089768554439093384168191717127e-07,3.23820732495447326945369455792797078e-05
misc/ucidata-gama,5.05401378698517001948094111669887682e-07,7.27035543615535970519364659011006819e-08,1.60452721462057445163308950637524604e-07
misc/ucidata-zachary,6.31579654521622348011681816803554721e-07,8.48050974917135208762479747216996323e-08,8.00508214440495725496286607370784328e-07
misc/uk,1.25984905488519958509322852259472572e-06,8.28636487640797365397682750674945060e-07,1.91206352029428288325575334710813776e-04
misc/ukerbe1,-Inf,-Inf,-Inf
misc/ukerbe1_dual,-Inf,-Inf,-Inf
misc/utm1700b,3.29945263026681393611669053628538374e-07,1.63376655198940987525791877622510548e-07,6.54275312876035154274573760872968987e-07
misc/utm300,4.21938338052777276768012624362128182e-07,1.38419761577575181105236643728700023e-07,1.32989192939646812252726333366375451e-06
misc/utm3060,2.73962599300802411273868559744760203e-07,1.12770428949136032836796480258286482e-07,3.68683231528478820730492488665783301e-07
misc/viscoplastic1,2.45898505988218503599659956314990221e-06,7.77899234310018129252655724824452522e-07,2.47143605088830345938850062711124259e-05
misc/wang1,-Inf,-Inf,-Inf
misc/wang2,-Inf,-Inf,-Inf
misc/watt_1,2.14165585329085922930023751518008593e-07,5.22095756102959671457501140833618405e-07,1.11992584870696077459100206155990991e-02
misc/watt_2,2.67080613709694341681843530970473805e-07,8.55203419292396616912203680198122298e-07,7.23942271725493038445075679903820502e-03
misc/wb-cs-stanford,4.15726045607178378554964608604553508e-03,3.13044895204921783739581290841404816e-03,3.81841030374694449992358600163009247e-03
misc/youtube-groupmemberships,-Inf,-Inf,-Inf
rand/CL-1000-1d7-trial1,9.14698602589806020509676972174795835e-07,6.29182092813961172804230108177189535e-07,3.16396703514849299431745653503510884e-05
rand/CL-1000-1d7-trial2,1.30768885027884818877809254960845573e-06,2.82844550974696946292886230236481285e-07,2.82351353942038905567660011422373974e-06
rand/CL-1000-1d7-trial3,1.23483702639304656437062293427253368e-06,2.53366184222076872104770292299288381e-07,7.57520638033651844737247015572151650e-05
rand/CL-1000-1d8-trial1,1.40914996015874789071889793046850463e-06,5.98363497706323889824760282465578286e-07,2.28952309573947641576307464989659684e-04
rand/CL-1000-1d8-trial2,1.16949338793360401958411299710419028e-06,5.44209379008150975116231053554653131e-07,1.71419002660813244576539160922331178e-04
rand/CL-1000-1d8-trial3,2.31044226667095178407722909652946027e-02,2.31050048889562446321226448228336556e-02,2.31037184468551262495547284037682224e-02
rand/CL-1000-1d9-trial1,8.46387721558775542220759384781284518e-07,2.32977102574511144841581722122588398e-07,1.10652735622299267027815558184143590e-05
rand/CL-1000-1d9-trial2,1.27393561186233803256935267143865170e-06,2.41391826374454435352210029243746555e-07,6.73330171569805851364001012492265337e-06
rand/CL-1000-1d9-trial3,8.61913554443595765304245108163163747e-07,6.03296688861143399594069816969170461e-07,3.13464445735043620880472580133568039e-05
rand/CL-1000-2d0-trial1,1.23637997427511253681225374849688244e-06,4.35385424402661853835932582722376974e-07,8.02337759593249104670830900002543026e-06
rand/CL-1000-2d0-trial2,9.20609517816842782368236474089911896e-07,7.82082237539419866155874847030390045e-07,1.28979707836684691976609610487567614e-05
rand/CL-1000-2d0-trial3,1.24220904334758515903345510266670009e-06,5.58656203018679691475339367649636409e-07,7.00474360280720821180924557808472834e-06
rand/CL-1000-2d1-trial1,8.00370268961295309504253352141405078e-07,5.91770531869350932341197559748144347e-07,6.92933971311904052119730306516143944e-06
rand/CL-1000-2d1-trial2,1.23847748460498552425866572532907842e-06,7.07751536230319876019923843991121784e-07,4.59770453597883664639487605292221314e-05
rand/CL-1000-2d1-trial3,3.93257678829027104595100282583814259e-02,3.93258104653852165884064842219187697e-02,3.93258269328794346255812140984174430e-02
rand/CL-10000-1d7-trial1,3.80850013868281985580535550204053435e-02,3.80852199115799280421048378153208976e-02,3.80835252269292872442840602183677528e-02
rand/CL-10000-1d7-trial2,3.06632308573437664697475077254707910e-02,3.06634823006082779943142550433717961e-02,3.06584464792408526696851106284317584e-02
rand/CL-10000-1d7-trial3,5.11468816846783038642075553294870692e-02,6.25862421703852333962632776394762687e-02,5.11514079943637487900851549405254992e-02
rand/CL-10000-1d8-trial1,2.36432658028767101501067518538106683e-02,3.34672837229119269569894479733762891e-02,2.36448828980539147034399015851824105e-02
rand/CL-10000-1d8-trial2,4.93857778374344047471296299729233680e-02,4.06320271762366324357795631341565261e-02,4.06313872337274260849851421131864216e-02
rand/CL-10000-1d8-trial3,3.60139659799890363919493623554403386e-02,3.60142734611141191922824469729161135e-02,2.74369510266068693808660778777070262e-02
rand/CL-10000-1d9-trial1,2.68411568589276340107936454341655270e-02,3.58330813225621964973378322324855137e-02,2.68400298414475586977322598086830137e-02
rand/CL-10000-1d9-trial2,1.31943120444653529794076306540483913e-02,1.31946460072714754883716982337253560e-02,1.32003523362322158120392156624643429e-02
rand/CL-10000-1d9-trial3,1.50611498253122014084415011485102997e-02,2.59981372776295998519141905677813362e-02,1.50615664587792776919345787308370286e-02
rand/CL-10000-2d0-trial1,1.17140227738210113008802611348064209e-02,1.17142050603919995382947434881681924e-02,1.17126822301090384395616232769769393e-02
rand/CL-10000-2d0-trial2,1.84215441007244851263575032179924359e-02,1.84214261211844215494320123707224345e-02,1.84207776877256288293660048057292950e-02
rand/CL-10000-2d0-trial3,2.79859369164187274349149132971954508e-02,2.79860033790732699189975283344253668e-02,2.17084112678701359732753466076172713e-02
rand/CL-10000-2d1-trial1,1.18557395993361495406960696004327455e-02,1.18562103313149705423225053016373163e-02,1.18565268672177421310517012758691444e-02
rand/CL-10000-2d1-trial2,2.15685958560141419076476803887378024e-02,2.15682287485025462935866245660180223e-02,2.15671702405094093798117802241369103e-02
rand/CL-10000-2d1-trial3,1.41548389168914582782560715731792463e-02,1.41549189506051561264312604055315829e-02,1.41563431551755049931800978473275388e-02
rand/SW-100-3-0d1-trial1,1.70673909330027938205566813735860262e-06,5.47148675118378398154377044329193805e-07,1.00916861949629433369735609653257635e-06
rand/SW-100-3-0d1-trial2,1.55146346819943387803314428791422348e-06,9.60011669580894703378040567443110106e-07,1.32556321203963020825361883667068220e-04
rand/SW-100-3-0d1-trial3,1.50676820955992291988736435761709308e-06,4.09096221234241170104653520423292159e-07,2.63903975353748578072845534515445889e-05
rand/SW-100-3-0d2-trial1,9.50154616872671346705613169444213682e-07,4.59009976826814468413719817157950575e-07,6.09228179983796281155478525477750360e-05
rand/SW-100-3-0d2-trial2,9.59083465656970609297109242338325647e-07,5.50964286006947036452509253892017126e-07,1.11929544441348145603731466213792100e-04
rand/SW-100-3-0d2-trial3,9.91150828454565896182453589210626335e-07,4.25442464816408022867801009290781165e-07,2.93757600256100174836768605048265625e-06
rand/SW-100-3-0d3-trial1,1.19984776979162026110848589328753099e-06,6.42914714939906834158316476047444816e-07,1.57043618246126296119825069877107538e-05
rand/SW-100-3-0d3-trial2,7.42254839407780201425139597331912680e-07,3.60137834478868288264641767203406908e-07,7.78202051288499032631881915326719908e-05
rand/SW-100-3-0d3-trial3,8.75534959188136874021736660817346000e-07,5.71180298693717381727415466949249458e-07,5.70837650276845353955885614663137566e-05
rand/SW-100-4-0d1-trial1,8.60619988621982668867230505133486038e-07,5.71713515680682804041708173122294400e-07,1.86812733934757899296927678648186769e-06
rand/SW-100-4-0d1-trial2,1.32711530212613006891866612570807518e-06,5.60330163572024445528085689293868840e-07,1.50369592247088946252897342827322694e-06
rand/SW-100-4-0d1-trial3,1.03050667572757266608451747630298006e-06,3.88869081312527062225903527638761770e-07,9.17726092517147968471425696745269119e-06
rand/SW-100-4-0d2-trial1,8.88303059450037349008774395301352062e-07,3.01477872580499947898107101888546515e-07,1.05793160412341792441802317058957839e-06
rand/SW-100-4-0d2-trial2,1.34703147037394367628507025663217183e-06,3.74405212658446123981626679721358167e-07,1.27157696069115763518857029958747730e-06
rand/SW-100-4-0d2-trial3,4.71551617532225147424015625834492271e-07,3.71511114461601098914608301078430105e-07,6.42187734584433461914949630394919748e-07
rand/SW-100-4-0d3-trial1,1.11968660919010552629197760488432509e-06,2.00767235512163976403558168555267009e-07,1.26714170236529336059263728500963722e-06
rand/SW-100-4-0d3-trial2,1.35976865128673920421868764964733650e-06,4.49154700397173624495971396796075919e-07,1.80283705368398135495404693903426282e-06
rand/SW-100-4-0d3-trial3,1.07366446227943814248607112603831600e-06,3.00342562651740155214720892327324633e-07,1.13697145898949844254966232178645701e-05
rand/SW-100-5-0d1-trial1,1.03528870932483074663455752630603930e-06,4.18854503691905637175450501133450205e-07,1.42297052617183457543412879618774179e-06
rand/SW-100-5-0d1-trial2,9.83096876495406724110745460675792080e-07,2.77819528616894128116131981874703279e-07,1.02310327293554136213865323566488892e-06
rand/SW-100-5-0d1-trial3,7.21605457484222558786214760937891681e-07,6.64923516131354871499332609202255404e-07,2.51796588930648192362034521420780276e-06
rand/SW-100-5-0d2-trial1,6.40133763402059062171668326232942672e-07,2.84088350347728808178729403642761984e-07,2.80653428444275093003780202816741752e-06
rand/SW-100-5-0d2-trial2,1.24062296765668836270261509763721164e-06,3.42105216760244054646434003405663413e-07,1.76825985224347703778321986151405250e-06
rand/SW-100-5-0d2-trial3,8.63920385557226287680811225326510333e-07,6.12635802614055666854241394222908331e-07,1.86441446604476801181154397226964548e-06
rand/SW-100-5-0d3-trial1,6.41892545076890155807836040241689833e-07,3.54591622506391104795355701760045567e-07,8.19017993948831089465206643691272142e-07
rand/SW-100-5-0d3-trial2,7.49106122201986285843897907026856075e-07,2.70050434460583575304048600063925847e-07,4.98469277995409344517667972418114342e-06
rand/SW-100-5-0d3-trial3,1.16593475400258311036262030341934952e-06,2.68108932285167693891281517251415488e-07,1.19283917075620081800233550754176437e-05
rand/SW-100-6-0d1-trial1,9.85139385584470155942282836840775627e-07,3.59439921145099742341611871061862726e-07,2.30139172629994879772529781302759995e-06
rand/SW-100-6-0d1-trial2,1.05562301313508629168609790952062835e-06,4.79579250737365719098217824273705896e-07,1.44853976476960114511717709047564061e-06
rand/SW-100-6-0d1-trial3,8.97317878724544826613212899729489687e-07,3.59144859470322016141253095137261411e-07,4.11689680930531314456402218568788548e-06
rand/SW-100-6-0d2-trial1,9.65344883087676965544181723631592823e-07,3.53988273125062335036042303887175054e-07,1.07934716580435836062463437367991855e-06
rand/SW-100-6-0d2-trial2,7.46989463721081660477646995531695976e-07,3.57815533509751046820561984051847783e-07,3.76644574541450626437419497092213703e-05
rand/SW-100-6-0d2-trial3,1.40934884309324873530310282482259327e-06,3.10308049554009990237638439569080112e-07,1.52647575262120775180752347823011871e-06
rand/SW-100-6-0d3-trial1,8.71579357963226981084370689156132637e-07,2.95997596189907293719512370698472526e-07,1.81319306101904005426155925010897074e-06
rand/SW-100-6-0d3-trial2,8.11709269643066384910580355472569589e-07,4.01637452749377827132436348699166167e-07,9.49324656458799440582181408571993187e-07
rand/SW-100-6-0d3-trial3,1.22445637717194369394687054897088114e-06,3.18239443600872750807378568923816581e-07,1.71497745993569558418876652818524947e-06
rand/SW-1000-3-0d1-trial1,-Inf,-Inf,-Inf
rand/SW-1000-3-0d1-trial2,-Inf,-Inf,-Inf
rand/SW-1000-3-0d1-trial3,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial1,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial2,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial3,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial1,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial2,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial3,-Inf,-Inf,-Inf
rand/SW-1000-4-0d1-trial1,1.36576699747184403888623277508769822e-06,6.59483406705480151592737071585032652e-07,7.16172836221725762245580005874648104e-05
rand/SW-1000-4-0d1-trial2,1.18661961747192145873865298912054608e-06,3.46435665821630944089097170219398581e-07,8.53231211646110241957580880573905737e-05
rand/SW-1000-4-0d1-trial3,1.14714067569135038712458535097260630e-06,9.76183840877808013401849210293106403e-07,3.72865149536319547509110855839057286e-05
rand/SW-1000-4-0d2-trial1,2.01509317303415291386906857315804370e-06,1.11829357495497812970221683320321103e-06,9.69642390320063395180408480253201795e-05
rand/SW-1000-4-0d2-trial2,9.91191648696449642776731682823534187e-07,7.88135975933473782576968256872227597e-07,3.35712224418023343168040865158213864e-05
rand/SW-1000-4-0d2-trial3,1.38689369509780039704586078996338467e-06,6.16239780278789488479071631421328043e-07,3.87061020214640271266388616744250591e-05
rand/SW-1000-4-0d3-trial1,1.93644431493101336085887145785328849e-06,5.80809340341682197822720929751969233e-07,6.77721028670226188190951151956987705e-05
rand/SW-1000-4-0d3-trial2,1.05314578101443602885363978318294445e-06,4.51882800087736862359214641368896188e-07,1.88499021078616341847187410055631073e-04
rand/SW-1000-4-0d3-trial3,1.38713946208361488597248320358721405e-06,8.06237712010191368827430307562030576e-07,2.70878239794044777689272161342022088e-05
rand/SW-1000-5-0d1-trial1,9.61074514224336929286684565818073081e-07,9.24673178529891735337798517998009624e-07,4.58070431306008943109599845377395537e-05
rand/SW-1000-5-0d1-trial2,1.33534306091048637644770425810172318e-06,2.76214390745300610486902852956557760e-07,3.18884479507269761571889392635405145e-05
rand/SW-1000-5-0d1-trial3,1.90465864833721797010468135745228064e-06,1.06307806235676979979339204780753863e-06,1.10571459660574978204293840554330051e-04
rand/SW-1000-5-0d2-trial1,1.15608388437861715163329079649869015e-06,1.06279664363615525938408036822023959e-06,9.61817501070212491380172597249836816e-05
rand/SW-1000-5-0d2-trial2,1.21689191141696728688950855614467851e-06,7.27844461633857193199018675522087480e-07,6.20352583596058453305313277412854498e-06
rand/SW-1000-5-0d2-trial3,1.58869216409626471687212620116226444e-06,9.41822614370155878435123770143239336e-07,6.41051497951031397112910096922818740e-05
rand/SW-1000-5-0d3-trial1,1.32057292813551904209248489916289785e-06,9.12171021029558671129221413663807764e-07,2.55694712406576281471285678277916498e-05
rand/SW-1000-5-0d3-trial2,1.49522165804605133403034125364996400e-06,4.44463502698632332730062869234740395e-07,2.08115233215636143377519472931213408e-04
rand/SW-1000-5-0d3-trial3,1.84906790096774986912699455364635940e-06,5.99267317783724337950135972684531598e-07,1.40131902197857743609757628371563483e-04
rand/SW-1000-6-0d1-trial1,1.06010168704835732635551102674897796e-06,5.99667574777836695730152645368767354e-07,4.89290040024036622202939437140881508e-05
rand/SW-1000-6-0d1-trial2,1.45836865732914512069489970584740734e-06,5.72920284441640248029700628566516470e-07,2.14783480960989190578798663967338452e-06
rand/SW-1000-6-0d1-trial3,1.87689417227638112078385991608277056e-06,3.23336854906629330533361859912578221e-07,4.67389199860250975077678200524644474e-05
rand/SW-1000-6-0d2-trial1,1.55432827334439520318859175261502677e-06,5.98208031799311741356647623546964221e-07,1.21724488342440055434880090353064109e-04
rand/SW-1000-6-0d2-trial2,1.12786705750374147932113118981678137e-06,6.03199138755347109677249623841267368e-07,4.13767445395923794016940567390376205e-05
rand/SW-1000-6-0d2-trial3,2.40377501571620963741266066165692749e-06,8.83248076590793290286134270935750304e-07,4.58905751665359001340679487575316068e-05
rand/SW-1000-6-0d3-trial1,9.70045271048053221583126632643701131e-07,9.04945512243161657679941004858363887e-07,2.24094114531850537754352782444314808e-04
rand/SW-1000-6-0d3-trial2,1.08221414167879387085643125158236855e-06,6.22850985913008415808297996406054523e-07,2.99767143717705267844304154070430667e-05
rand/SW-1000-6-0d3-trial3,1.60885901811056094864162069662933813e-06,8.94913159050559760057821528518379147e-07,5.05770292149759447008080921095061401e-05
rand/SW-10000-3-0d1-trial1,-Inf,-Inf,-Inf
rand/SW-10000-3-0d1-trial2,-Inf,-Inf,-Inf
rand/SW-10000-3-0d1-trial3,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial1,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial2,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial3,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial1,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial2,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial3,-Inf,-Inf,-Inf
rand/SW-10000-4-0d1-trial1,1.73717154184260581847428813421649428e-06,7.10708708402901957523652155435394065e-07,1.18450871361897795211636114743457938e-04
rand/SW-10000-4-0d1-trial2,4.11049606571597117088988030030761481e-06,1.49632397987920698253937562405204959e-06,1.72528691901071367026238975015857100e-04
rand/SW-10000-4-0d1-trial3,1.57157622681971121583568421425134459e-06,6.98418141430625973794370733093086368e-07,1.81963377379207579895634619530410356e-04
rand/SW-10000-4-0d2-trial1,1.21711957394646906923154648796342921e-06,7.93807422158920266373136368327854106e-07,2.65507356494602268950928958129044214e-04
rand/SW-10000-4-0d2-trial2,1.85496268983817770185795968628322086e-06,6.60274877644947012288115117865529531e-07,2.44374597279063551300213114554341254e-04
rand/SW-10000-4-0d2-trial3,1.74628984230700042213372473318035327e-06,1.07970195493289756336896440354231056e-06,1.40129261580295687112302747185153609e-04
rand/SW-10000-4-0d3-trial1,1.38478875209487669110702954520954890e-06,6.00011871515405206628441539946930835e-07,1.74504751438234834342893855637392230e-04
rand/SW-10000-4-0d3-trial2,2.92213634868565225013250824717924120e-06,1.28369697315245019933943635502528684e-06,2.45088041312036534020715768814399025e-04
rand/SW-10000-4-0d3-trial3,2.16155436916606799741125846976039711e-06,1.22079695679292312242993266945804795e-06,1.09902357810325660266733055931518989e-04
rand/SW-10000-5-0d1-trial1,2.36718770006495334022926664365733863e-06,1.42785225005807126657425956977073333e-06,2.63566253856197909808685383814889883e-04
rand/SW-10000-5-0d1-trial2,1.72557246021138820173615525692196798e-06,2.48384057746768481809125710638063537e-07,7.37185578048035188856349475079959551e-05
rand/SW-10000-5-0d1-trial3,1.35172253068140017419436812071388286e-06,9.50568846270676560571313822619000389e-07,5.87566576500087931848344719172335737e-04
rand/SW-10000-5-0d2-trial1,1.82007869315972755711270676797005261e-06,5.16921590391347243525846398683322643e-07,1.35866357132834750020894472984847246e-04
rand/SW-10000-5-0d2-trial2,1.53624215812333794372610843575911280e-06,1.02610224988316128362458907454101278e-06,1.00400034889747981254524100956255535e-04
rand/SW-10000-5-0d2-trial3,1.72928838869862723258587310900121765e-06,7.78390653350748660186983622639778228e-07,2.22720254920053884241651650785135263e-04
rand/SW-10000-5-0d3-trial1,2.12557555656387775288609106903251569e-06,1.28690522923504492805807852218380097e-06,3.26470070952846247668465149200569223e-04
rand/SW-10000-5-0d3-trial2,1.90213265380240652980123291461286821e-06,8.52882745643066211741978622332491652e-07,1.55344298089932668063691879913009432e-04
rand/SW-10000-5-0d3-trial3,2.49164606070796709149168026830260730e-06,1.43010299589061009416642979513178876e-06,1.97701316926505186831237299181560329e-04
rand/SW-10000-6-0d1-trial1,1.94480641330670781106443402768137556e-06,1.37599762727240367294538581368986830e-06,1.02779923854474750056006490644888652e-04
rand/SW-10000-6-0d1-trial2,1.82587082963642031749623635099412285e-06,1.55880221639003737290831186991132801e-06,1.76991888233643793107956946528414983e-04
rand/SW-10000-6-0d1-trial3,1.44994254639694070163213070335419947e-06,5.98352388975730264179847655432442458e-07,1.20950901945400825946655636142319819e-04
rand/SW-10000-6-0d2-trial1,2.76308356780352275183999936102175827e-06,1.52934208914764975810374429820003595e-06,2.31205684911340307629954009023991952e-04
rand/SW-10000-6-0d2-trial2,-Inf,-Inf,-Inf
rand/SW-10000-6-0d2-trial3,1.78306384831242921998563551340134580e-06,6.71689629603881738448477423388491356e-07,5.92666014373490410047143452153280422e-05
rand/SW-10000-6-0d3-trial1,2.44628472110353058547657613145923211e-06,9.85076863046608921911255153544230710e-07,1.39276084604144200936507292216400347e-04
rand/SW-10000-6-0d3-trial2,2.05099746404636069561779964823105536e-06,5.03454983981315533018775995242517695e-07,2.15748064483585647410903909333645620e-04
rand/SW-10000-6-0d3-trial3,1.54572092863895135184700614715130683e-06,1.28424058454134906114177049489311881e-06,5.71751874405677090284528022121500431e-05
rand/rgg_n_2_15_s0,1.22584145236129336757947157187332920e-06,3.73411490483894002656428354813313869e-07,2.00516767416615308103473709920141636e-05


==> data/eigen_graph_misc_32/eigenvalues_relative_error.sorted.csv <==
percent,Float32,LinearTakum32,Posit32
0.0,1.0e-43,1.0e-43,1.0e-43
0.000554016620498615,1.0e-43,1.0e-43,1.0e-43
0.00110803324099723,1.0e-43,1.0e-43,1.0e-43
0.0016620498614958448,1.0e-43,1.0e-43,1.0e-43
0.00221606648199446,1.0e-43,1.0e-43,1.0e-43
0.002770083102493075,1.0e-43,1.0e-43,1.0e-43
0.0033240997229916896,1.0e-43,1.0e-43,1.0e-43
0.003878116343490305,1.0e-43,1.0e-43,1.0e-43
0.00443213296398892,1.0e-43,1.0e-43,1.0e-43
0.004986149584487534,1.0e-43,1.0e-43,1.0e-43
0.00554016620498615,1.0e-43,1.0e-43,1.0e-43
0.006094182825484765,1.0e-43,1.0e-43,1.0e-43
0.006648199445983379,1.0e-43,1.0e-43,1.0e-43
0.007202216066481994,1.0e-43,1.0e-43,1.0e-43
0.00775623268698061,1.0e-43,4.437804309247188e-11,1.0e-43
0.008310249307479225,1.0e-43,1.1780402288468105e-9,1.0e-43
0.00886426592797784,1.0e-43,2.040425529722743e-9,1.0e-43
0.009418282548476454,1.0e-43,2.356080457693621e-9,1.0e-43
0.009972299168975069,1.0e-43,2.356080457693621e-9,1.0e-43
0.010526315789473684,1.0e-43,2.356080457693621e-9,1.0e-43
0.0110803324099723,1.0e-43,2.356080457693621e-9,1.0e-43
0.011634349030470914,1.0e-43,2.3601140685060797e-9,1.0e-43
0.01218836565096953,1.0e-43,3.332000937312528e-9,1.0e-43
0.012742382271468145,1.0e-43,3.332000937312528e-9,1.0e-43
0.013296398891966758,1.0e-43,3.332000937312528e-9,1.0e-43
0.013850415512465374,1.0e-43,3.332000937312528e-9,1.0e-43
0.014404432132963989,1.0e-43,3.332000937312528e-9,1.0e-43
0.014958448753462604,1.0e-43,3.332000937312528e-9,1.0e-43
0.01551246537396122,1.0e-43,3.332000937312528e-9,1.0e-43
0.016066481994459834,1.0e-43,3.332000937312528e-9,1.0e-43
0.01662049861495845,1.0e-43,3.332000937312528e-9,1.0e-43
0.017174515235457065,1.0e-43,3.332000937312528e-9,1.0e-43
0.01772853185595568,1.0e-43,3.725290298461914e-9,1.0e-43
0.018282548476454295,1.0e-43,4.080851059445486e-9,1.0e-43
0.018836565096952907,1.0e-43,4.080851059445486e-9,1.0e-43
0.019390581717451522,1.0e-43,4.080851059445486e-9,1.0e-43
0.019944598337950138,1.0e-43,4.080851059445486e-9,1.0e-43
0.020498614958448753,1.0e-43,4.080851059445486e-9,1.0e-43
0.021052631578947368,1.0e-43,4.080851059445486e-9,1.0e-43
0.021606648199445983,1.0e-43,4.080851059445486e-9,1.0e-43
0.0221606648199446,1.0e-43,4.712160915387242e-9,1.0e-43
0.022714681440443214,1.0e-43,4.712160915387242e-9,1.0e-43
0.02326869806094183,1.0e-43,4.712160915387242e-9,1.0e-43
0.023822714681440444,1.0e-43,4.712160915387242e-9,1.0e-43
0.02437673130193906,1.0e-43,4.712160915387242e-9,1.0e-43
0.024930747922437674,1.0e-43,4.9065609181537255e-9,1.0e-43
0.02548476454293629,1.0e-43,5.268356063861754e-9,1.0e-43
0.0260387811634349,1.0e-43,5.268356063861754e-9,1.0e-43
0.026592797783933517,1.0e-43,5.268356063861754e-9,1.0e-43
0.027146814404432132,8.613020551104498e-35,5.268356063861754e-9,4.306510275552249e-35
0.027700831024930747,1.2555527125701071e-34,5.304825699004181e-9,8.613020551104498e-35
0.028254847645429362,1.630103416674746e-16,5.7711949142924205e-9,1.2820550194031908e-11
0.028808864265927978,1.5491631666769694e-8,5.7711949142924205e-9,3.5570729872080384e-11
0.029362880886426593,1.881314063850711e-8,5.7711949142924205e-9,5.995289725798339e-10
0.029916897506925208,1.881314063850711e-8,6.2336029599165586e-9,8.591006021468613e-10
0.030470914127423823,2.7866894837404787e-8,6.576361537930697e-9,2.221333958208352e-9
0.03102493074792244,2.981924012438619e-8,6.664001874625056e-9,2.356080457693621e-9
0.031578947368421054,3.7123009881488614e-8,7.111738653618273e-9,2.4156399016019425e-9
0.03213296398891967,3.769728732309794e-8,7.814234854058561e-9,3.9071174270292805e-9
0.032686980609418284,3.769728732309794e-8,1.026991661793755e-8,4.407822924181533e-9
0.0332409972299169,4.2146848510894035e-8,1.048363925681273e-8,5.12729463593819e-9
0.033795013850415515,4.3096053927824165e-8,1.2654646262700578e-8,8.307919932651046e-9
0.03434903047091413,4.4842242364673806e-8,1.2874117077455865e-8,9.171219630855657e-9
0.034903047091412745,4.73589555743916e-8,1.3555867747361005e-8,1.5009247703784533e-8
0.03545706371191136,5.122246943172215e-8,1.547285627754549e-8,1.7496877479803416e-8
0.036011080332409975,5.202366255377844e-8,1.640169445758349e-8,2.0630859058199047e-8
0.03656509695290859,5.247190577517478e-8,1.7353616206127576e-8,2.3327677719119377e-8
0.0371191135734072,5.331201499700045e-8,1.9932509124559546e-8,2.7645506968712165e-8
0.037673130193905814,5.331201499700045e-8,2.5125078206021504e-8,4.119986941944961e-8
0.03822714681440443,5.65459309846469e-8,2.5145123291205948e-8,4.119986941944961e-8
0.038781163434903045,5.992708720287875e-8,2.7866712408741517e-8,4.2693473184833295e-8
0.03933518005540166,6.621360584213723e-8,2.795615583906385e-8,5.00899272314798e-8
0.039889196675900275,6.7179426481655e-8,3.0716949138440584e-8,5.660316521008493e-8
0.04044321329639889,6.895818796645478e-8,3.0984286703984944e-8,5.927009045719972e-8
0.040997229916897505,7.013659541780378e-8,4.0618905676740647e-8,5.927009045719972e-8
0.04155124653739612,7.296563275086927e-8,4.1124609021190134e-8,7.618709878201501e-8
0.042105263157894736,7.339971059845913e-8,4.141265978116612e-8,8.668990002635425e-8
0.04265927977839335,7.451167358436049e-8,4.4508750457834826e-8,1.0057743662037937e-7
0.043213296398891966,7.996802249550067e-8,4.4559956256878414e-8,1.023537951259626e-7
0.04376731301939058,8.375629094889674e-8,4.5131130890930394e-8,1.2973019604812744e-7
0.0443213296398892,8.535879344925809e-8,4.7336509720069314e-8,1.539720615722258e-7
0.04487534626038781,8.618869245728003e-8,4.7358945379606305e-8,1.5885630485627637e-7
0.04542936288088643,8.658649109596149e-8,4.760170872939497e-8,1.6045272146205743e-7
0.04598337950138504,8.816904326121843e-8,4.7765137031151673e-8,1.671988298259045e-7
0.04653739612188366,9.077837842416769e-8,4.9125172858878306e-8,1.78090775978963e-7
0.04709141274238227,9.438479116132096e-8,5.1989269229369494e-8,1.78090775978963e-7
0.04764542936288089,9.488180783375212e-8,5.1989269229369494e-8,1.78090775978963e-7
0.0481994459833795,9.602921952700972e-8,5.233859948101159e-8,1.962555575629514e-7
0.04875346260387812,9.685291616368335e-8,5.3186725678834776e-8,2.1559259958771102e-7
0.049307479224376734,9.839995215517194e-8,5.3419039158733974e-8,2.248396969847766e-7
0.04986149584487535,1.053595712047636e-7,5.367137308721433e-8,2.2502772011505234e-7
0.050415512465373964,1.1039960567316691e-7,5.656979724997023e-8,2.3158936020854187e-7
0.05096952908587258,1.137861217179899e-7,5.660333701677389e-8,2.374664101356921e-7
0.05152354570637119,1.1626558101517284e-7,5.9584835285208544e-8,2.3919475763655723e-7
0.0520775623268698,1.1626558102180054e-7,6.032001028179495e-8,2.5917955958166357e-7
0.05263157894736842,1.1955855226945178e-7,6.157218666348865e-8,2.6326344655745747e-7
0.05318559556786703,1.231188248382383e-7,6.444295050178548e-8,2.640476766432332e-7
0.05373961218836565,1.2382384310151944e-7,6.699158269652932e-8,2.902839879332287e-7
0.054293628808864264,1.255207479609711e-7,6.717942624988873e-8,3.2055700114116755e-7
0.05484764542936288,1.3238650659208976e-7,6.883765835211533e-8,3.334791733544356e-7
0.055401662049861494,1.3855551064322569e-7,7.15853769549696e-8,3.41223505494023e-7
0.05595567867036011,1.3878358636525812e-7,7.27035543615536e-8,3.575263777426594e-7
0.056509695290858725,1.3950673158045237e-7,7.534853338681773e-8,3.686832315284788e-7
0.05706371191135734,1.4382700238526477e-7,8.078858730067451e-8,3.89308639219176e-7
0.057617728531855955,1.4600096606548107e-7,8.116840647384686e-8,3.9270720242183584e-7
0.05817174515235457,1.4832144954693035e-7,8.480509749171352e-8,4.005438754285944e-7
0.058725761772853186,1.4963218327555713e-7,8.523740825142615e-8,4.0887666145160605e-7
0.0592797783933518,1.4992703465053817e-7,8.743673280392864e-8,4.138910430399175e-7
0.059833795013850416,1.532545150216302e-7,8.847858555824757e-8,4.198158575840226e-7
0.06038781163434903,1.556019210388952e-7,9.117120783751403e-8,4.2088497066824655e-7
0.060941828254847646,1.569266797466554e-7,9.148835694100354e-8,4.2196243228720704e-7
0.06149584487534626,1.6085266508833282e-7,9.200973925703701e-8,4.389596210957569e-7
0.06204986149584488,1.6381424726164714e-7,9.308798416367598e-8,4.4685432421058835e-7
0.06260387811634349,1.6713721488293661e-7,9.439755776850185e-8,4.494220014567691e-7
0.06315789473684211,1.7874863439424612e-7,9.600834871683764e-8,4.634443913186433e-7
0.06371191135734072,1.8060551614726016e-7,9.769893000020812e-8,4.739483239555008e-7
0.06426592797783934,1.8196227913384262e-7,9.769893000020812e-8,4.768851701831274e-7
0.06481994459833795,1.8229831561617654e-7,9.769893000020812e-8,4.866336012386169e-7
0.06537396121883657,1.884864366154897e-7,9.844823161113006e-8,4.955675363562258e-7
0.06592797783933518,1.9431423827511804e-7,9.848935457235359e-8,4.964676332505131e-7
0.0664819944598338,1.9770422527524344e-7,9.969328562795148e-8,5.019530871476702e-7
0.06703601108033241,1.9770422527524344e-7,1.0366340183147388e-7,5.184678269099533e-7
0.06759002770083103,1.9770422527524344e-7,1.0507070183782702e-7,5.215554236045203e-7
0.06814404432132964,2.0088544945273435e-7,1.0541039745491585e-7,5.242990016485862e-7
0.06869806094182826,2.0303320112196396e-7,1.059766338218835e-7,5.274550120190208e-7
0.06925207756232687,2.054864788547144e-7,1.0618405815384111e-7,5.432920917134068e-7
0.06980609418282549,2.07063387886486e-7,1.0761357308662258e-7,5.52984168597028e-7
0.0703601108033241,2.1355888847866e-7,1.0834424235469745e-7,5.600373649183999e-7
0.07091412742382272,2.1406693004996938e-7,1.090956357054109e-7,5.613519474631417e-7
0.07146814404432134,2.1416558532908592e-7,1.1150578156026499e-7,5.732397738665751e-7
0.07202216066481995,2.1546241057351823e-7,1.1179443709405145e-7,5.757203025012167e-7
0.07257617728531857,2.1709629366683712e-7,1.1194549884339781e-7,5.829161851586427e-7
0.07313019390581718,2.1993133214654713e-7,1.1247042400258949e-7,5.844312962321462e-7
0.07368421052631578,2.2072173585845108e-7,1.1277042894913603e-7,5.982843922634098e-7
0.0742382271468144,2.2262482218357752e-7,1.161327864812517e-7,6.00335566992359e-7
0.07479224376731301,2.2435763082480046e-7,1.1618147912926103e-7,6.112815978327485e-7
0.07534626038781163,2.2609189212265309e-7,1.1771263305997e-7,6.165062474250752e-7
0.07590027700831024,2.3556778882569704e-7,1.1852949084288044e-7,6.204265368516113e-7
0.07645429362880886,2.3804195286947825e-7,1.1864441356677115e-7,6.421877345844335e-7
0.07700831024930747,2.4072459093444513e-7,1.1864441356677115e-7,6.457398542026716e-7
0.07756232686980609,2.4258658436586535e-7,1.1908392402534735e-7,6.542753128760352e-7
0.0781163434903047,2.426549892832413e-7,1.1938025146075613e-7,6.606106130798629e-7
0.07867036011080332,2.4385384795659516e-7,1.1948809470885396e-7,6.667412107926107e-7
0.07922437673130193,2.458950771989211e-7,1.1989593357843305e-7,6.677840167703888e-7
0.07977839335180055,2.4868284166636226e-7,1.2217095450249487e-7,6.707375777269487e-7
0.08033240997229917,2.510082800377122e-7,1.240846966222675e-7,6.755488655714216e-7
0.08088642659279778,2.5226064394825255e-7,1.2410260762033658e-7,6.906454612453347e-7
0.0814404432132964,2.5608485034663015e-7,1.2579928678951788e-7,6.916555288436463e-7
0.08199445983379501,2.5675641607812656e-7,1.2709044134885485e-7,6.925268500951862e-7
0.08254847645429363,2.569100050561757e-7,1.2776482085495455e-7,6.980434552664851e-7
0.08310249307479224,2.5774309327463235e-7,1.2877807023752308e-7,7.050987027483226e-7
0.08365650969529086,2.6035338998107537e-7,1.3017146434032693e-7,7.116071384052106e-7
0.08421052631578947,2.6081072220441763e-7,1.3020934939529426e-7,7.132754616028028e-7
0.08476454293628809,2.65282421659533e-7,1.3104488786044633e-7,7.174033384374764e-7
0.0853185595567867,2.670806137096943e-7,1.3368094918188451e-7,7.220842102781898e-7
0.08587257617728532,2.675201856421147e-7,1.3565377485776785e-7,7.328324616983348e-7
0.08642659279778393,2.681739009122595e-7,1.3706515914674572e-7,7.590072497159179e-7
0.08698060941828255,2.694939164511304e-7,1.375526326493664e-7,7.617031534925387e-7
0.08753462603878116,2.739625993008024e-7,1.3774551979540028e-7,7.685549868631523e-7
0.08808864265927978,2.7573188558150236e-7,1.3804006215073944e-7,7.755615728586377e-7
0.0886426592797784,2.759235471210671e-7,1.3841976157757517e-7,7.854868033672041e-7
0.08919667590027701,2.8051331170701825e-7,1.3846385686900527e-7,7.95767174617328e-7
0.08975069252077562,2.811779008960956e-7,1.3918255610534415e-7,7.992404341222581e-7
0.09030470914127424,2.835440379980912e-7,1.3942126540973008e-7,8.005082144404957e-7
0.09085872576177285,2.9051346713929727e-7,1.399892084418216e-7,8.071722355832818e-7
0.09141274238227147,2.9317293200786504e-7,1.4041054645144756e-7,8.190179939488311e-7
0.09196675900277008,2.957649262343007e-7,1.405865524403469e-7,8.208822661987754e-7
0.0925207756232687,3.028454631191645e-7,1.4136012321614278e-7,8.364152486598571e-7
0.09307479224376732,3.0723817113637207e-7,1.4161025690785734e-7,8.405241803431981e-7
0.09362880886426593,3.1222885575590677e-7,1.4192834259119776e-7,8.416941522517685e-7
0.09418282548476455,3.1287588807390457e-7,1.4202840990159546e-7,8.581473944831254e-7
0.09473684210526316,3.1307341908923725e-7,1.4298988874275684e-7,8.632462483936054e-7
0.09529085872576178,3.1385765750827425e-7,1.4365619012001967e-7,8.760666398922665e-7
0.09584487534626039,3.171135250167525e-7,1.4954634527363242e-7,8.849521592609032e-7
0.096398891966759,3.1796738946189907e-7,1.5210756411019905e-7,8.87779707627581e-7
0.09695290858725762,3.255116704267197e-7,1.5274307757817108e-7,8.895442112995218e-7
0.09750692520775624,3.299452630266814e-7,1.5279574255979995e-7,8.97885817033036e-7
0.09806094182825485,3.3554054542746403e-7,1.5288253552267742e-7,8.993805090082048e-7
0.09861495844875347,3.359227665210796e-7,1.5390695971467909e-7,9.041919710463547e-7
0.09916897506925208,3.393721914811082e-7,1.5449366174288955e-7,9.051636535900366e-7
0.0997229916897507,3.40826000162238e-7,1.547222775106734e-7,9.054126219538542e-7
0.10027700831024931,3.40826000162238e-7,1.547222775106734e-7,9.062481742621894e-7
0.10083102493074793,3.41452371028985e-7,1.551789543607786e-7,9.222729641377013e-7
0.10138504155124654,3.451170836823699e-7,1.5531063035193977e-7,9.223698025917474e-7
0.10193905817174516,3.56968566744831e-7,1.5547127846326212e-7,9.324107307065292e-7
0.10249307479224377,3.56968566744831e-7,1.5768388254945126e-7,9.466812099822862e-7
0.10304709141274238,3.572603400994083e-7,1.5895862696094885e-7,9.48205166377801e-7
0.10360110803324099,3.5745322587860516e-7,1.5918386177249733e-7,9.493246564587995e-7
0.1041551246537396,3.6116663214237937e-7,1.6129423564689552e-7,9.515988260334277e-7
0.10470914127423822,3.637597890166663e-7,1.6213661837737952e-7,9.65696390132903e-7
0.10526315789473684,3.652110261150231e-7,1.623539947007141e-7,9.664628338185404e-7
0.10581717451523545,3.660900475953893e-7,1.6274588034831197e-7,9.759456236273404e-7
0.10637119113573407,3.6669962162781264e-7,1.6336822832621535e-7,9.837687635541172e-7
0.10692520775623268,3.6857683838356664e-7,1.63376655198941e-7,9.855341712458173e-7
0.1074792243767313,3.6880364952601214e-7,1.633780504579627e-7,9.866313041711666e-7
0.10803324099722991,3.6928350729362106e-7,1.653120385296963e-7,9.932958186026844e-7
0.10858725761772853,3.7014100203054654e-7,1.6534745884845233e-7,1.0091686194962944e-6
0.10914127423822714,3.731933282785174e-7,1.66409375283058e-7,1.017310399871003e-6
0.10969529085872576,3.80409904462731e-7,1.6784351238857537e-7,1.0208879350688183e-6
0.11024930747922437,3.834464264402899e-7,1.6891545993654143e-7,1.0231032729355413e-6
0.11080332409972299,3.886179233369295e-7,1.7031582768226448e-7,1.0441319568230172e-6
0.1113573407202216,3.890049447986636e-7,1.7102679185890038e-7,1.04825340537598e-6
0.11191135734072022,3.8960461971188807e-7,1.7117410152151905e-7,1.0485185064120654e-6
0.11246537396121883,3.957010388746079e-7,1.7211894476966092e-7,1.0486312614372469e-6
0.11301939058171745,3.9724908969287175e-7,1.7305967635719033e-7,1.057931604123418e-6
0.11357340720221606,3.994438583061564e-7,1.7441187990319607e-7,1.06642045215168e-6
0.11412742382271468,4.1559283637670895e-7,1.750917673895292e-7,1.0671990816147908e-6
0.1146814404432133,4.176482311068192e-7,1.750917673895292e-7,1.069059287622841e-6
0.11523545706371191,4.219383380527773e-7,1.7544750802982793e-7,1.0793471658043584e-6
0.11578947368421053,4.239353968913441e-7,1.75733889780868e-7,1.0929745838766992e-6
0.11634349030470914,4.2414549400337866e-7,1.759353552399306e-7,1.0957976979832652e-6
0.11689750692520776,4.2567043515380743e-7,1.7631708625749195e-7,1.107809084311434e-6
0.11745152354570637,4.2610355185720047e-7,1.765556482612455e-7,1.1171814394138338e-6
0.11800554016620499,4.265759530195993e-7,1.7682459293253748e-7,1.1323608409590088e-6
0.1185595567867036,4.287983435925338e-7,1.768255294556492e-7,1.1766507699903386e-6
0.11911357340720222,4.299923075816165e-7,1.7702661784872834e-7,1.1816421032392315e-6
0.11966759002770083,4.3060527902803424e-7,1.7780135656788923e-7,1.1848785106902648e-6
0.12022160664819945,4.311144799930463e-7,1.77966913915044e-7,1.1874089430180543e-6
0.12077562326869806,4.3337108434486013e-7,1.789923774325377e-7,1.2038322069353977e-6
0.12132963988919668,4.365020286450016e-7,1.7958802600224903e-7,1.2189805543320495e-6
0.12188365650969529,4.383913939509763e-7,1.798708166240844e-7,1.2195012738579692e-6
0.12243767313019391,4.4390535192392684e-7,1.8017594469726036e-7,1.2265363860827832e-6
0.12299168975069252,4.4509923766876975e-7,1.8039224672074688e-7,1.2376248555070609e-6
0.12354570637119114,4.483186430793073e-7,1.830077895877322e-7,1.257514496904814e-6
0.12409972299168975,4.4902507418905925e-7,1.8398958743572577e-7,1.262846195463388e-6
0.12465373961218837,4.49290263339877e-7,1.8563804019427873e-7,1.2628878776249786e-6
0.12520775623268698,4.5507324487324854e-7,1.8583723731041506e-7,1.2671417023652933e-6
0.1257617728531856,4.5509993766050806e-7,1.8771638298040696e-7,1.2715769606911576e-6
0.12631578947368421,4.552400777947208e-7,1.9069840170276143e-7,1.2819482596726553e-6
0.12686980609418283,4.564466847181103e-7,1.9106056962034326e-7,1.2908114636399033e-6
0.12742382271468145,4.6149801664875625e-7,1.9221239516503087e-7,1.3008329907095637e-6
0.12797783933518006,4.626198801511725e-7,1.926350487843952e-7,1.3128625070615998e-6
0.12853185595567868,4.639353645489188e-7,1.9329180727998877e-7,1.3266113775598265e-6
0.1290858725761773,4.6460665645391243e-7,1.9334598900600295e-7,1.3298919293964682e-6
0.1296398891966759,4.646938407158454e-7,1.9383720033580436e-7,1.3352961242568298e-6
0.13019390581717452,4.66542842907153e-7,1.9472987544753994e-7,1.3412897547095837e-6
0.13074792243767314,4.685819374641816e-7,1.9478064333065946e-7,1.3433693962619484e-6
0.13130193905817175,4.7155161753222516e-7,1.9514979131438335e-7,1.351289335344102e-6
0.13185595567867037,4.7268066792931024e-7,1.959371564916221e-7,1.351289335344102e-6
0.13240997229916898,4.7279167271136296e-7,1.961012554988998e-7,1.3677168021470962e-6
0.1329639889196676,4.74830984447218e-7,1.9643936857602983e-7,1.3715952681920642e-6
0.1335180055401662,4.749572941449462e-7,1.9728363060572183e-7,1.373615555304585e-6
0.13407202216066483,4.7649148720817396e-7,1.9781444375839343e-7,1.3844912692103748e-6
0.13462603878116344,4.7763595884962e-7,1.9822625163943343e-7,1.3865889123107673e-6
0.13518005540166206,4.777329535732181e-7,1.9852221488350769e-7,1.3907422449914273e-6
0.13573407202216067,4.780575979944428e-7,1.992766205968275e-7,1.3915870614672942e-6
0.1362880886426593,4.812397329384831e-7,2.0076723551216397e-7,1.3970800631873066e-6
0.1368421052631579,4.826491136400674e-7,2.009149070376019e-7,1.4013049623626942e-6
0.13739612188365652,4.83485672756303e-7,2.009149070376019e-7,1.4023668120906546e-6
0.13795013850415513,4.834945220076505e-7,2.0191804221316742e-7,1.4136988649286666e-6
0.13850415512465375,4.853130567370326e-7,2.0218698916480272e-7,1.4199807575477041e-6
0.13905817174515236,4.872391825706863e-7,2.0374783764206026e-7,1.4229705261718346e-6
0.13961218836565098,4.943622319544049e-7,2.0530235044055247e-7,1.4315369917957832e-6
0.1401662049861496,4.955389199154107e-7,2.0599895826223264e-7,1.447224463534229e-6
0.1407202216066482,4.978546262631189e-7,2.065412455390164e-7,1.4484538487911824e-6
0.14127423822714683,4.978546262631189e-7,2.0748344804547155e-7,1.4485397647696012e-6
0.14182825484764544,4.98261674649317e-7,2.0754027052438006e-7,1.4524386004168384e-6
0.14238227146814406,5.004065519388488e-7,2.0869804473109492e-7,1.4589308264067121e-6
0.14293628808864267,5.007495119407053e-7,2.0887759082124862e-7,1.4594808521106898e-6
0.1434903047091413,5.019627607989208e-7,2.0891239916915005e-7,1.4644403149264993e-6
0.1440443213296399,5.032912057509113e-7,2.089187172906182e-7,1.4741172903162743e-6
0.14459833795013852,5.032922053959185e-7,2.095388722096177e-7,1.476864737595543e-6
0.14515235457063713,5.034340187228024e-7,2.1024876106558735e-7,1.4839979803684292e-6
0.14570637119113575,5.05401378698517e-7,2.1034484142404992e-7,1.4965106136663568e-6
0.14626038781163436,5.084307238494094e-7,2.111325773450353e-7,1.496696107420651e-6
0.14681440443213298,5.09969356627015e-7,2.1135337561904848e-7,1.5036959224708895e-6
0.14736842105263157,5.09969356627015e-7,2.1160491298742648e-7,1.5066956298746516e-6
0.14792243767313018,5.099781405911141e-7,2.1190260679985728e-7,1.5071077350798489e-6
0.1484764542936288,5.117038337984527e-7,2.1300708151374105e-7,1.5264757526212077e-6
0.1490304709141274,5.125380103389372e-7,2.1321358758150003e-7,1.5377509155363451e-6
0.14958448753462603,5.199625315020662e-7,2.1356443274311196e-7,1.5447188024305812e-6
0.15013850415512464,5.21871540392235e-7,2.1366627806209723e-7,1.5514064556977005e-6
0.15069252077562326,5.26879251066203e-7,2.1542579127148054e-7,1.5553813678416217e-6
0.15124653739612187,5.337861341771629e-7,2.1591079044888708e-7,1.557145329526665e-6
0.1518005540166205,5.338990339611584e-7,2.16209538667059e-7,1.5660878960197296e-6
0.1523545706371191,5.357769535258357e-7,2.1636404545267357e-7,1.5758679724783622e-6
0.15290858725761772,5.378530439679933e-7,2.1644942086379173e-7,1.5758679724783622e-6
0.15346260387811633,5.426794556461525e-7,2.165432977253826e-7,1.5867846763245744e-6
0.15401662049861495,5.442963802078182e-7,2.1684137100476456e-7,1.587651210457384e-6
0.15457063711911356,5.442963802078182e-7,2.1693027691886118e-7,1.591535104758666e-6
0.15512465373961218,5.452931798501591e-7,2.1710465130813297e-7,1.5929748877583044e-6
0.1556786703601108,5.452931798501591e-7,2.1854562961375804e-7,1.5994701148834332e-6
0.1562326869806094,5.483611396800384e-7,2.185654670346322e-7,1.621722363537365e-6
0.15678670360110802,5.491582830463978e-7,2.185805153789273e-7,1.6431519826974601e-6
0.15734072022160664,5.515586414329618e-7,2.186206892211091e-7,1.6505628047691335e-6
0.15789473684210525,5.525145495592082e-7,2.1867734309610308e-7,1.6689628355308008e-6
0.15844875346260387,5.544734150736044e-7,2.1889896052646226e-7,1.6788282171899898e-6
0.15900277008310248,5.622221913495239e-7,2.2026331044066376e-7,1.6788607392374351e-6
0.1595567867036011,5.629621256828915e-7,2.2184115118071067e-7,1.688632165256862e-6
0.16011080332409972,5.633632978073451e-7,2.2235929558808984e-7,1.6933763192385583e-6
0.16066481994459833,5.655967789786552e-7,2.2258655591851017e-7,1.7009152987424154e-6
0.16121883656509695,5.718484324368019e-7,2.2302397558874098e-7,1.7149774599356957e-6
0.16177285318559556,5.731183901878904e-7,2.231837437217089e-7,1.7271759339459276e-6
0.16232686980609418,5.754876880768473e-7,2.2342233641793506e-7,1.7285842538784822e-6
0.1628808864265928,5.767347167954954e-7,2.2498533721053216e-7,1.7392676001990536e-6
0.1634349030470914,5.787840213985218e-7,2.2542766437143999e-7,1.7482198936282572e-6
0.16398891966759002,5.839192705490504e-7,2.2583989036440897e-7,1.7507627091113261e-6
0.16454293628808864,5.850328732681371e-7,2.2588534157138728e-7,1.7592874181127377e-6
0.16509695290858725,5.850904499231163e-7,2.261276604902947e-7,1.7672243184674333e-6
0.16565096952908587,5.850904499231163e-7,2.263591715255337e-7,1.768259852243477e-6
0.16620498614958448,5.863541114604572e-7,2.2703794867376187e-7,1.7821472850994247e-6
0.1667590027700831,5.867065453449526e-7,2.2749406432067072e-7,1.793107331994256e-6
0.1673130193905817,5.873570270025934e-7,2.2756407392430574e-7,1.7954034156015952e-6
0.16786703601108033,5.874808325280216e-7,2.3027933144851763e-7,1.8028370536839814e-6
0.16842105263157894,5.892422585592201e-7,2.3027933144851763e-7,1.8045798902557779e-6
0.16897506925207756,5.907292045973138e-7,2.3094673403141491e-7,1.8049252146530248e-6
0.16952908587257617,5.908819649791327e-7,2.3139094892842705e-7,1.805281706277945e-6
0.1700831024930748,5.921293837630831e-7,2.31681508275498e-7,1.8054820902590934e-6
0.1706371191135734,5.950511895120458e-7,2.3297710257451114e-7,1.81319306101904e-6
0.17119113573407202,6.015437912122368e-7,2.3316075219668797e-7,1.8266208099699993e-6
0.17174515235457063,6.029319188541204e-7,2.3411125883542384e-7,1.8266208099699993e-6
0.17229916897506925,6.057944994561535e-7,2.3459082191866051e-7,1.8351595356805182e-6
0.17285318559556787,6.101573805194474e-7,2.3469656794132457e-7,1.8352753664945373e-6
0.17340720221606648,6.136604119530463e-7,2.3482237242915613e-7,1.8478576272700026e-6
0.1739612188365651,6.156011394397469e-7,2.3557683655273554e-7,1.8536898018337511e-6
0.1745152354570637,6.191483192036712e-7,2.3557683655273554e-7,1.855669674852167e-6
0.17506925207756233,6.203095227836057e-7,2.3611819779822945e-7,1.855669674852167e-6
0.17562326869806094,6.222390358545748e-7,2.3625433560507615e-7,1.862387681461659e-6
0.17617728531855956,6.22704600814642e-7,2.3684279945476933e-7,1.864414466044768e-6
0.17673130193905817,6.242485439305055e-7,2.370099247596997e-7,1.868127339347579e-6
0.1772853185595568,6.242485439305055e-7,2.3703546467811467e-7,1.8702802475698227e-6
0.1778393351800554,6.24490822168897e-7,2.3710040913484264e-7,1.8956970285524448e-6
0.17839335180055402,6.249439472907692e-7,2.372474985075421e-7,1.92286867857076e-6
0.17894736842105263,6.299609834269582e-7,2.373902596286109e-7,1.9373458384746295e-6
0.17950138504155125,6.315796545216224e-7,2.3753309340878835e-7,1.9411575007536803e-6
0.18005540166204986,6.325674921811314e-7,2.3781925846118546e-7,1.966648782851265e-6
0.18060941828254848,6.356719444294019e-7,2.384235695627634e-7,1.9916135614383972e-6
0.1811634349030471,6.370748099304787e-7,2.385425518673865e-7,1.9937180890041326e-6
0.1817174515235457,6.376304983898581e-7,2.398798692653041e-7,1.9993352183634196e-6
0.18227146814404432,6.37784823871463e-7,2.4004979832734636e-7,1.9999258031406407e-6
0.18282548476454294,6.38040230780412e-7,2.401804537568236e-7,2.008560570912138e-6
0.18337950138504155,6.393285351586079e-7,2.4046501304376963e-7,2.0462588284921998e-6
0.18393351800554017,6.401337634020591e-7,2.4117509705843876e-7,2.050401502301407e-6
0.18448753462603878,6.416278522291616e-7,2.4139182637445445e-7,2.0547433136537005e-6
0.1850415512465374,6.418925450768902e-7,2.418133279269888e-7,2.0651422163961715e-6
0.18559556786703602,6.448943950185184e-7,2.424029868993389e-7,2.090490723968332e-6
0.18614958448753463,6.44964002927339e-7,2.425771430217267e-7,2.1062132692685162e-6
0.18670360110803325,6.463060429382616e-7,2.430296490425111e-7,2.1116952455131224e-6
0.18725761772853186,6.470602944800606e-7,2.438648218158849e-7,2.1160433449319864e-6
0.18781163434903048,6.505443325691033e-7,2.438648218158849e-7,2.1215701240101985e-6
0.1883656509695291,6.505443325691033e-7,2.438839795199906e-7,2.125677953150747e-6
0.1889196675900277,6.508590408886685e-7,2.4452281718214223e-7,2.14765465067696e-6
0.18947368421052632,6.520859452086111e-7,2.4467410074731745e-7,2.147834809609892e-6
0.19002770083102494,6.521679393813898e-7,2.4476563238184534e-7,2.15384975868755e-6
0.19058171745152355,6.524931791514111e-7,2.449244885353154e-7,2.1592821881203486e-6
0.19113573407202217,6.525642168271013e-7,2.4622348265403747e-7,2.197191948341452e-6
0.19168975069252078,6.538214780363081e-7,2.463622111022204e-7,2.203413077780235e-6
0.1922437673130194,6.54509968745473e-7,2.467300636090995e-7,2.2095123592905524e-6
0.192797783933518,6.585322875209767e-7,2.4726229635416287e-7,2.2151058421226766e-6
0.19335180055401663,6.592677597422736e-7,2.4797299022342554e-7,2.229354910429971e-6
0.19390581717451524,6.640259247257507e-7,2.483840577467685e-7,2.229354910429971e-6
0.19445983379501386,6.654810326514258e-7,2.4953461376831515e-7,2.2476699507747147e-6
0.19501385041551247,6.674153502490578e-7,2.5004831999724263e-7,2.2536261147113226e-6
0.1955678670360111,6.67512463605719e-7,2.50231822849062e-7,2.2663943376091307e-6
0.1961218836565097,6.680060880646817e-7,2.505348971642737e-7,2.273658472447016e-6
0.19667590027700832,6.689467816206383e-7,2.5086797732520744e-7,2.276464905210416e-6
0.19722991689750694,6.697441368005613e-7,2.510334687614808e-7,2.3013917262999487e-6
0.19778393351800555,6.746453160425086e-7,2.511755084462428e-7,2.3197545920795155e-6
0.19833795013850417,6.782405634242662e-7,2.515895531355125e-7,2.3307352510755084e-6
0.19889196675900278,6.80400329972234e-7,2.531427709556282e-7,2.332951032829392e-6
0.1994459833795014,6.819672600263297e-7,2.5336618422207687e-7,2.3435849514676546e-6
0.2,6.821824417608405e-7,2.5403732376057343e-7,2.3575108000219145e-6
0.20055401662049863,6.828625913118193e-7,2.5473152094800887e-7,2.3585447399043323e-6
0.20110803324099724,6.834723824845152e-7,2.547476575751781e-7,2.3645308562030995e-6
0.20166204986149586,6.857828503750714e-7,2.57886010410343e-7,2.3662540218130213e-6
0.20221606648199447,6.860289401393383e-7,2.585884106179139e-7,2.3850823395124154e-6
0.2027700831024931,6.883269007550794e-7,2.5864305281844405e-7,2.41856619557381e-6
0.2033240997229917,6.891109481754473e-7,2.587484989456926e-7,2.424831338715326e-6
0.20387811634349032,6.909985827226574e-7,2.5876597125650405e-7,2.4275118416796483e-6
0.20443213296398893,6.938183796430184e-7,2.591353320947981e-7,2.460512593198767e-6
0.20498614958448755,6.940966236561155e-7,2.597697768715519e-7,2.467543285419671e-6
0.20554016620498616,6.953768164343398e-7,2.5987615614686186e-7,2.474820233409149e-6
0.20609418282548475,6.964826263212225e-7,2.5987615614686186e-7,2.4768086101081067e-6
0.20664819944598337,6.974074033332519e-7,2.624986333984493e-7,2.511215830865465e-6
0.20720221606648198,6.977716432174767e-7,2.626881366081348e-7,2.5173711584435653e-6
0.2077562326869806,7.007672047205633e-7,2.6272999980777304e-7,2.517965889306482e-6
0.2083102493074792,7.011504089873129e-7,2.6284836475730335e-7,2.5230397713306526e-6
0.20886426592797783,7.011744383851037e-7,2.636148734187372e-7,2.523811107276782e-6
0.20941828254847644,7.026668886633341e-7,2.6482772162534014e-7,2.5388963647237413e-6
0.20997229916897506,7.041468277599863e-7,2.6550550638073464e-7,2.5502837435793137e-6
0.21052631578947367,7.041468277599863e-7,2.661566553464165e-7,2.569527390031389e-6
0.2110803324099723,7.044493667217208e-7,2.6758262115010943e-7,2.6062505381659616e-6
0.2116343490304709,7.044860170986111e-7,2.676880006969857e-7,2.6284688666172607e-6
0.21218836565096952,7.052890207766729e-7,2.681089322851677e-7,2.6317394938249607e-6
0.21274238227146813,7.067860560781836e-7,2.6845926414573444e-7,2.6648031798858826e-6
0.21329639889196675,7.081204615267033e-7,2.689326501678151e-7,2.676966051751051e-6
0.21385041551246536,7.093814685985814e-7,2.700504344605836e-7,2.6849490972716105e-6
0.21440443213296398,7.137811706892162e-7,2.7043320105232735e-7,2.7173591538966763e-6
0.2149584487534626,7.138244877496404e-7,2.712832510633346e-7,2.7178378561182726e-6
0.2155124653739612,7.139744328494031e-7,2.7178055070158855e-7,2.7265500439495595e-6
0.21606648199445982,7.143751096390225e-7,2.7201044139923037e-7,2.7422510765413175e-6
0.21662049861495844,7.185235090861703e-7,2.7340204143547625e-7,2.7507372806390045e-6
0.21717451523545706,7.185235090861703e-7,2.735021980609597e-7,2.7701858371801274e-6
0.21772853185595567,7.189587526783899e-7,2.735585566798463e-7,2.780608594473331e-6
0.21828254847645429,7.210056002132441e-7,2.7488591531814674e-7,2.806534284442751e-6
0.2188365650969529,7.216054574842226e-7,2.753674048091561e-7,2.8128651743176296e-6
0.21939058171745152,7.261357362965619e-7,2.754688044985586e-7,2.8208383489908536e-6
0.21994459833795013,7.27600909324516e-7,2.756262844252676e-7,2.823513539420389e-6
0.22049861495844875,7.330232294241466e-7,2.756262844252676e-7,2.8399030074574542e-6
0.22105263157894736,7.346381438469932e-7,2.7604295522881446e-7,2.842011497658941e-6
0.22160664819944598,7.3519750017854e-7,2.762143907453006e-7,2.8875986119413757e-6
0.2221606648199446,7.358868830983369e-7,2.7625000026356807e-7,2.9108920037419694e-6
0.2227146814404432,7.359744310655555e-7,2.7638679950976866e-7,2.934686425693116e-6
0.22326869806094182,7.370025479730536e-7,2.7728825944197915e-7,2.937576002561002e-6
0.22382271468144044,7.397819184476513e-7,2.7728825944197915e-7,2.941329113998857e-6
0.22437673130193905,7.398069948930859e-7,2.778195286168941e-7,2.9420966511814247e-6
0.22493074792243767,7.402340845963423e-7,2.78984446424379e-7,2.9550913461358552e-6
0.22548476454293628,7.408359872003128e-7,2.7900405696419634e-7,2.9666800622462717e-6
0.2260387811634349,7.414092881461954e-7,2.791937773293619e-7,2.973341685559571e-6
0.22659279778393351,7.418311306685545e-7,2.794490581164309e-7,2.986077146359302e-6
0.22714681440443213,7.422548394077802e-7,2.795010828321533e-7,2.9898870891251343e-6
0.22770083102493074,7.426240570277454e-7,2.811167716167289e-7,2.9947233491873766e-6
0.22825484764542936,7.440774801872901e-7,2.8155204719983666e-7,2.995036249486607e-6
0.22880886426592797,7.455152435124492e-7,2.818537268999501e-7,3.0023229506509915e-6
0.2293628808864266,7.45708187827336e-7,2.8218903264163603e-7,3.011958441364499e-6
0.2299168975069252,7.462270118062235e-7,2.8221667439277685e-7,3.045636681716006e-6
0.23047091412742382,7.469894637210817e-7,2.828332041582879e-7,3.050627105860791e-6
0.23102493074792244,7.475066591722203e-7,2.8284455097469696e-7,3.0722438523894753e-6
0.23157894736842105,7.475066591722203e-7,2.8289682710677894e-7,3.1114388533727743e-6
0.23213296398891967,7.47678150999667e-7,2.8310830883751516e-7,3.133488198671687e-6
0.23268698060941828,7.479959079563979e-7,2.839863770329963e-7,3.176592686380447e-6
0.2332409972299169,7.491061222019863e-7,2.8408835034772883e-7,3.180055817278745e-6
0.2337950138504155,7.491852379569178e-7,2.8446651913843645e-7,3.1924214862761056e-6
0.23434903047091413,7.494676897693234e-7,2.852471085496161e-7,3.1928242929246984e-6
0.23490304709141274,7.501614294530135e-7,2.8587725098787737e-7,3.2113633943224077e-6
0.23545706371191136,7.511651968620348e-7,2.8595813207228765e-7,3.2250953374399864e-6
0.23601108033240997,7.539359013935925e-7,2.865240662189523e-7,3.226105023364639e-6
0.2365650969529086,7.540595987256937e-7,2.8662824240755715e-7,3.2512084431798612e-6
0.2371191135734072,7.555786530680297e-7,2.872408751166669e-7,3.2567548680543025e-6
0.23767313019390582,7.570756412164759e-7,2.875566678842834e-7,3.2996546118849895e-6
0.23822714681440443,7.570756412164759e-7,2.8808408003867187e-7,3.3072177175883348e-6
0.23878116343490305,7.608279041022645e-7,2.88354775551457e-7,3.3460796597355855e-6
0.23933518005540166,7.613876129441439e-7,2.8864228980069454e-7,3.3641459367253464e-6
0.23988919667590028,7.629482306595132e-7,2.8914473250575016e-7,3.364382838360286e-6
0.2404432132963989,7.64876636229844e-7,2.8928148640429105e-7,3.3862608389613927e-6
0.2409972299168975,7.654516008134311e-7,2.8955944014363904e-7,3.4170822387856074e-6
0.24155124653739612,7.655853227224172e-7,2.9128672214108475e-7,3.4591959858685544e-6
0.24210526315789474,7.662634551394931e-7,2.9147217108600914e-7,3.469165585592451e-6
0.24265927977839336,7.665457013382365e-7,2.9149498235184054e-7,3.5103708724962255e-6
0.24321329639889197,7.671316854837696e-7,2.9205501626779016e-7,3.648472217358732e-6
0.24376731301939059,7.68422639305858e-7,2.9224485009321946e-7,3.663266979046773e-6
0.2443213296398892,7.685488597789797e-7,2.9316407136882965e-7,3.6710497081073487e-6
0.24487534626038782,7.686723369562932e-7,2.9339781459389935e-7,3.6814501077295687e-6
0.24542936288088643,7.688508101671499e-7,2.935603523899183e-7,3.692441994777532e-6
0.24598337950138505,7.689998556850168e-7,2.9361609127712495e-7,3.7302961942534747e-6
0.24653739612188366,7.702229128171866e-7,2.9418722653813624e-7,3.7302961942534747e-6
0.24709141274238228,7.709766169038801e-7,2.9461658370376327e-7,3.7557346781173358e-6
0.2476454293628809,7.71410974275726e-7,2.9479999209009587e-7,3.7699590982669848e-6
0.2481994459833795,7.715477676823719e-7,2.958820115241798e-7,3.7986712053071153e-6
0.24875346260387812,7.738246357793443e-7,2.959975961899073e-7,3.8059338281027753e-6
0.24930747922437674,7.771278825515654e-7,2.961769241156418e-7,3.816123656613879e-6
0.24986149584487535,7.785627119301773e-7,2.9650968413850626e-7,3.818126834713536e-6
0.25041551246537397,7.823570041205554e-7,2.9717431028431574e-7,3.820550798839367e-6
0.25096952908587256,7.839328921033312e-7,2.987713879078095e-7,3.82442460895273e-6
0.2515235457063712,7.885039812587885e-7,3.0034256265174016e-7,3.841462625049036e-6
0.2520775623268698,7.924685376442045e-7,3.0082915200476776e-7,3.869018776402532e-6
0.25263157894736843,7.964999420523017e-7,3.0082915200476776e-7,3.886056086700215e-6
0.253185595567867,7.966480289501757e-7,3.0147787258049993e-7,3.886056086700215e-6
0.25373961218836566,7.978616324497027e-7,3.0152541090070736e-7,3.9262006362456505e-6
0.25429362880886425,8.003702689612953e-7,3.022847829786801e-7,3.928568264733095e-6
0.2548476454293629,8.008633159701133e-7,3.024044069094069e-7,3.935989054895852e-6
0.2554016620498615,8.01032086614982e-7,3.0248310726139605e-7,3.938410063626417e-6
0.2559556786703601,8.021237213449623e-7,3.0274608354040026e-7,3.94999540461802e-6
0.2565096952908587,8.02898564639833e-7,3.04204903980069e-7,4.0077995796136155e-6
0.25706371191135735,8.039086247200314e-7,3.044146874949926e-7,4.0205513394652725e-6
0.25761772853185594,8.050915737421871e-7,3.04451938629611e-7,4.021230371734929e-6
0.2581717451523546,8.072543999720588e-7,3.0492209730939434e-7,4.0264569940699446e-6
0.25872576177285317,8.086182764459611e-7,3.0505027512311347e-7,4.048568086842799e-6
0.2592797783933518,8.103610124323804e-7,3.063594462309901e-7,4.0600266155212266e-6
0.2598337950138504,8.10917099672634e-7,3.0707777926019567e-7,4.075997327448451e-6
0.26038781163434904,8.117092696430664e-7,3.077715441846268e-7,4.112449765597716e-6
0.26094182825484763,8.118045196976067e-7,3.0787889776702084e-7,4.116896809305313e-6
0.2614958448753463,8.118855643367124e-7,3.0822419396285296e-7,4.206593625308835e-6
0.26204986149584486,8.12721327897483e-7,3.083729288249891e-7,4.265141394078015e-6
0.2626038781163435,8.12882603125476e-7,3.083890615007844e-7,4.265424955431589e-6
0.2631578947368421,8.132756953048762e-7,3.088294384079379e-7,4.2980588441358156e-6
0.26371191135734073,8.150122470991256e-7,3.102874270537267e-7,4.348200803974826e-6
0.2642659279778393,8.19070689337871e-7,3.1030804955401e-7,4.367893134355242e-6
0.26481994459833796,8.190811648362274e-7,3.115090991741385e-7,4.4016531070611956e-6
0.26537396121883655,8.20765570463465e-7,3.1186556754811535e-7,4.43650170291594e-6
0.2659279778393352,8.210940805036446e-7,3.1204376554702984e-7,4.4526665908591064e-6
0.2664819944598338,8.211546118796155e-7,3.123582200990133e-7,4.4526665908591064e-6
0.2670360110803324,8.228316814870049e-7,3.131807785346705e-7,4.4663181058602524e-6
0.267590027700831,8.244379157821573e-7,3.147584844881298e-7,4.4773776983417e-6
0.26814404432132966,8.255616001515041e-7,3.1537624592566523e-7,4.508261260605535e-6
0.26869806094182824,8.256660418847491e-7,3.1586412863616035e-7,4.525916362642869e-6
0.2692520775623269,8.262675070121772e-7,3.169390845162242e-7,4.605172879630468e-6
0.2698060941828255,8.267200339764284e-7,3.175167368253728e-7,4.625286224928268e-6
0.2703601108033241,8.270509793008075e-7,3.1762818736602867e-7,4.625286224928268e-6
0.2709141274238227,8.274251469855584e-7,3.1823944360087275e-7,4.6276871843852525e-6
0.27146814404432135,8.279877231193456e-7,3.1888245839627513e-7,4.6401522683010644e-6
0.27202216066481993,8.283053602311797e-7,3.190377969096011e-7,4.67657416279719e-6
0.2725761772853186,8.288575763022247e-7,3.191599255978451e-7,4.722236446934406e-6
0.27313019390581716,8.298596095150736e-7,3.194719481755303e-7,4.746419694173041e-6
0.2736842105263158,8.313147937881991e-7,3.200356437669156e-7,4.776980035643246e-6
0.2742382271468144,8.343950776057259e-7,3.2006823060550036e-7,4.785622821308966e-6
0.27479224376731304,8.346568701264955e-7,3.2037649117480176e-7,4.884286394417394e-6
0.2753462603878116,8.348015930037539e-7,3.2069739147770077e-7,4.928712868854218e-6
0.27590027700831027,8.374211736122491e-7,3.213245931076991e-7,4.931421927142695e-6
0.27645429362880886,8.38704354415775e-7,3.2137025178361886e-7,4.967750708437739e-6
0.2770083102493075,8.408421948347834e-7,3.2333468571569347e-7,4.98387688118841e-6
0.2775623268698061,8.454018008386624e-7,3.2333685490662934e-7,4.984692779954094e-6
0.27811634349030473,8.456667975633616e-7,3.2374460634070184e-7,5.0421331631057085e-6
0.2786703601108033,8.463877215587756e-7,3.2379616567835395e-7,5.0421331631057085e-6
0.27922437673130196,8.468770345762105e-7,3.2379616567835395e-7,5.074420211536915e-6
0.27977839335180055,8.485263369678236e-7,3.2440161412776915e-7,5.174350833378276e-6
0.2803324099722992,8.490945867489786e-7,3.244016141305297e-7,5.205546740464903e-6
0.2808864265927978,8.514961047584374e-7,3.2452483067621625e-7,5.213045736010576e-6
0.2814404432132964,8.548204173564128e-7,3.247703650567664e-7,5.264597390863331e-6
0.281994459833795,8.568419843240541e-7,3.2524501642488745e-7,5.309401538784072e-6
0.28254847645429365,8.606199886219827e-7,3.2527775715014366e-7,5.35944831198194e-6
0.28310249307479224,8.608126712870793e-7,3.253577619121936e-7,5.377669922829322e-6
0.2836565096952909,8.618308378576732e-7,3.258277632266385e-7,5.3776866966851796e-6
0.28421052631578947,8.619135544435958e-7,3.2588473482107395e-7,5.4495119749592645e-6
0.2847645429362881,8.631862382398001e-7,3.263928728929281e-7,5.457813445154984e-6
0.2853185595567867,8.635501741552447e-7,3.2703766410131244e-7,5.622147133483754e-6
0.28587257617728534,8.639203855572263e-7,3.2754518105080216e-7,5.6587277702929636e-6
0.28642659279778393,8.64158482361501e-7,3.2754518105080216e-7,5.6590090736483255e-6
0.2869806094182826,8.653521163826083e-7,3.2760864385275784e-7,5.7427945866048806e-6
0.28753462603878116,8.655410311678312e-7,3.279869660466484e-7,5.761854802304259e-6
0.2880886426592798,8.660027209341525e-7,3.282831072893495e-7,5.767418212479496e-6
0.2886426592797784,8.661584592299699e-7,3.2954554989492163e-7,5.795821729416869e-6
0.28919667590027703,8.666569766810812e-7,3.2977884095556927e-7,5.829054375845231e-6
0.2897506925207756,8.695797185677475e-7,3.301204206001279e-7,5.8639990188425e-6
0.29030470914127426,8.697502277614199e-7,3.3023325640670977e-7,5.864873108609793e-6
0.29085872576177285,8.715793579632269e-7,3.3138711670799664e-7,5.892406354001866e-6
0.2914127423822715,8.72232616473336e-7,3.3167225756377935e-7,5.931461178292452e-6
0.2919667590027701,8.723568237976902e-7,3.317927634378468e-7,5.939528303329456e-6
0.2925207756232687,8.726074059068804e-7,3.3199439627598304e-7,6.022558935225591e-6
0.2930747922437673,8.73253780610105e-7,3.3199439627598304e-7,6.1242571824131165e-6
0.29362880886426596,8.734888109932839e-7,3.3223477057172553e-7,6.203525835960584e-6
0.29418282548476454,8.743809131286241e-7,3.3286171627654547e-7,6.235377640595598e-6
0.29473684210526313,8.745885318854284e-7,3.345436157181418e-7,6.261208695191063e-6
0.2952908587257618,8.752403446655607e-7,3.346732188300042e-7,6.267562149765429e-6
0.29584487534626036,8.755349591881369e-7,3.347347386242335e-7,6.308056227987824e-6
0.296398891966759,8.775659410249052e-7,3.3598497228476946e-7,6.320763028700485e-6
0.2969529085872576,8.777043505377705e-7,3.3628873138369836e-7,6.365631307351857e-6
0.29750692520775623,8.777043505377705e-7,3.36902912606797e-7,6.400621179881941e-6
0.2980609418282548,8.780490303703884e-7,3.36902912606797e-7,6.443859763925549e-6
0.29861495844875346,8.797749924087614e-7,3.3766327013727675e-7,6.468804162090837e-6
0.29916897506925205,8.808884612322798e-7,3.3766327013727675e-7,6.482629083286222e-6
0.2997229916897507,8.811446337737403e-7,3.3767879720298924e-7,6.483434250107019e-6
0.3002770083102493,8.81325776473545e-7,3.377816237695401e-7,6.644090821868804e-6
0.3008310249307479,8.847334709334083e-7,3.3856922152649993e-7,6.678316842567061e-6
0.3013850415512465,8.883030594500373e-7,3.391987475414603e-7,6.678385922131133e-6
0.30193905817174516,8.885994169290249e-7,3.395222546200589e-7,6.7228939362943e-6
0.30249307479224374,8.886042841930196e-7,3.4008505756030513e-7,6.7333017156980584e-6
0.3030470914127424,8.905575229783202e-7,3.403422399570178e-7,6.743330816913245e-6
0.303601108033241,8.920011755515648e-7,3.418163605603571e-7,6.787360309947619e-6
0.3041551246537396,8.926031496859292e-7,3.419418094550238e-7,6.823540199010365e-6
0.3047091412742382,8.929639965679914e-7,3.4210521676024404e-7,6.853834215730924e-6
0.30526315789473685,8.959664703095669e-7,3.426272479824531e-7,6.87292229381024e-6
0.30581717451523543,8.973178787245448e-7,3.432515681763711e-7,6.884543578702277e-6
0.3063711911357341,8.993459122174059e-7,3.4341466648768156e-7,6.898555715652805e-6
0.30692520775623267,9.000073420184289e-7,3.4413952428271967e-7,6.917140364716611e-6
0.3074792243767313,9.002329751954014e-7,3.4424280298187383e-7,6.9293397131190406e-6
0.3080332409972299,9.005605398331529e-7,3.445169108888593e-7,6.965006138860362e-6
0.30858725761772854,9.009291086075765e-7,3.445269047105287e-7,7.0047436028072084e-6
0.3091412742382271,9.030562402576118e-7,3.4453414654863455e-7,7.005794231897716e-6
0.30969529085872577,9.032237030006869e-7,3.446131564079918e-7,7.0156730242688084e-6
0.31024930747922436,9.055417781698838e-7,3.4562649086459107e-7,7.063497993838246e-6
0.310803324099723,9.075269162794873e-7,3.456540398372895e-7,7.168198092587103e-6
0.3113573407202216,9.084781016799363e-7,3.459308340789625e-7,7.168198092587103e-6
0.31191135734072023,9.084781016799363e-7,3.4643566582163093e-7,7.183762950879455e-6
0.3124653739612188,9.118747383057677e-7,3.4739697432812763e-7,7.214162241914656e-6
0.31301939058171746,9.128840692206166e-7,3.489584003193814e-7,7.27540375190071e-6
0.31357340720221605,9.134134913910654e-7,3.4912531115643654e-7,7.286731730512796e-6
0.3141274238227147,9.135587919160976e-7,3.4913223252923926e-7,7.532814195701984e-6
0.3146814404432133,9.14698602589806e-7,3.509346974044302e-7,7.538234322422702e-6
0.3152354570637119,9.154751780030679e-7,3.509782080041991e-7,7.545668582409438e-6
0.3157894736842105,9.168459438000856e-7,3.5161856964760165e-7,7.619103111567417e-6
0.31634349030470915,9.16973685258216e-7,3.518930708195497e-7,7.708818651288713e-6
0.31689750692520774,9.171070168730458e-7,3.5246072427442825e-7,7.723068785948453e-6
0.3174515235457064,9.172420025343645e-7,3.5398827312506234e-7,7.800320220583187e-6
0.31800554016620497,9.206095178168428e-7,3.5411801720552085e-7,7.879729585425384e-6
0.3185595567867036,9.22709855206323e-7,3.545916225063911e-7,7.879729585425384e-6
0.3191135734072022,9.279039064479207e-7,3.5486562528761095e-7,7.931132353756018e-6
0.31966759002770084,9.284359991813342e-7,3.5610360029755537e-7,7.978511574815821e-6
0.32022160664819943,9.288786247595081e-7,3.564823364676163e-7,7.984206762888129e-6
0.3207756232686981,9.292596765902013e-7,3.5710073742710246e-7,8.02337759593249e-6
0.32132963988919666,9.300277511670212e-7,3.5778833338931505e-7,8.03689498011313e-6
0.3218836565096953,9.304147986760101e-7,3.5781553350975105e-7,8.084968723169233e-6
0.3224376731301939,9.31361342659683e-7,3.5782040207345786e-7,8.107317517534594e-6
0.32299168975069253,9.318180460323767e-7,3.59144859470322e-7,8.107317517534594e-6
0.3235457063711911,9.336208965789619e-7,3.5943992114509973e-7,8.122177703845885e-6
0.32409972299168976,9.359546594743629e-7,3.596144008735175e-7,8.122177703845885e-6
0.32465373961218835,9.37334405828904e-7,3.601378344788683e-7,8.257795141326162e-6
0.325207756232687,9.379936338658473e-7,3.6036869253952474e-7,8.353897139171753e-6
0.3257617728531856,9.409950936365337e-7,3.6111959689295485e-7,8.353897139171753e-6
0.3263157894736842,9.415999583724235e-7,3.6134635579601547e-7,8.357085603875129e-6
0.3268698060941828,9.420837690409143e-7,3.630254171002429e-7,8.381026005087474e-6
0.32742382271468146,9.439624429267339e-7,3.6422813218925625e-7,8.440506298933283e-6
0.32797783933518004,9.460067421348571e-7,3.645239439872221e-7,8.461072861728458e-6
0.3285318559556787,9.469449648004895e-7,3.6461573221493167e-7,8.615425644097012e-6
0.3290858725761773,9.470137724773221e-7,3.650000048832719e-7,8.625404208599437e-6
0.3296398891966759,9.474412135035047e-7,3.653304794749467e-7,8.625480591891324e-6
0.3301939058171745,9.487464781237084e-7,3.6581267214130444e-7,8.709374490240016e-6
0.33074792243767315,9.495154016023973e-7,3.663340588787765e-7,8.856268779449474e-6
0.33130193905817173,9.500786290323943e-7,3.666898041401352e-7,8.883523325462432e-6
0.3318559556786704,9.501546168726713e-7,3.668963408285637e-7,8.92592358101561e-6
0.33240997229916897,9.524530282556022e-7,3.6697085236968777e-7,8.973243561861401e-6
0.3329639889196676,9.525760795129063e-7,3.671769186134564e-7,9.011498279205332e-6
0.3335180055401662,9.56158515381818e-7,3.6737632539828856e-7,9.011498279205332e-6
0.33407202216066484,9.587407413100207e-7,3.675094167252673e-7,9.016471120250348e-6
0.3346260387811634,9.590834656569705e-7,3.675094167252673e-7,9.097226190612565e-6
0.33518005540166207,9.61074514224337e-7,3.675094167252673e-7,9.177260925171479e-6
0.33573407202216066,9.624972478102899e-7,3.675124191868203e-7,9.211918402603355e-6
0.3362880886426593,9.629178716845018e-7,3.6823281975081876e-7,9.368977632235798e-6
0.3368421052631579,9.637832153956298e-7,3.6847683365455374e-7,9.491582435553427e-6
0.33739612188365653,9.6387898297597e-7,3.686219448648822e-7,9.572137474920036e-6
0.3379501385041551,9.64028406267706e-7,3.699726262159067e-7,9.580713475714645e-6
0.33850415512465376,9.64028406267706e-7,3.715111144616011e-7,9.617148095462225e-6
0.33905817174515235,9.65344883087677e-7,3.7218764412787315e-7,9.649230828650773e-6
0.339612188365651,9.675949195007984e-7,3.725092934526397e-7,9.922726048498029e-6
0.3401662049861496,9.6815526199191e-7,3.728773702571254e-7,9.96680486287546e-6
0.3407202216066482,9.682875915116573e-7,3.7336776555861035e-7,1.0055579595524886e-5
0.3412742382271468,9.688484595201118e-7,3.73411490483894e-7,1.0121037473342e-5
0.34182825484764545,9.693226919726382e-7,3.73411490483894e-7,1.0121037473342e-5
0.34238227146814404,9.700452710480533e-7,3.73411490483894e-7,1.0171920126730814e-5
0.3429362880886427,9.703938992908968e-7,3.744052126584461e-7,1.0248941994755705e-5
0.34349030470914127,9.713656425198947e-7,3.7513138208959156e-7,1.0252623920851647e-5
0.3440443213296399,9.71972464234064e-7,3.75235968675792e-7,1.037434554224568e-5
0.3445983379501385,9.72023916263128e-7,3.7701161301701667e-7,1.0493327269753253e-5
0.34515235457063714,9.742444486410517e-7,3.771666845695585e-7,1.0514237653928578e-5
0.34570637119113573,9.78867256747009e-7,3.7755228280274076e-7,1.0647804080494084e-5
0.3462603878116344,9.820029499664122e-7,3.7775761553841643e-7,1.0681133595143625e-5
0.34681440443213296,9.828307310851263e-7,3.784833183765623e-7,1.0695935967260266e-5
0.3473684210526316,9.830968764954068e-7,3.786033740272213e-7,1.0777830809251528e-5
0.3479224376731302,9.834106289091522e-7,3.7939461444876835e-7,1.1002451645798867e-5
0.34847645429362883,9.843286587983589e-7,3.7971167818857564e-7,1.1065273562229926e-5
0.3490304709141274,9.851393855844702e-7,3.7977407995487934e-7,1.1180524124943826e-5
0.34958448753462606,9.858821168498814e-7,3.817708291887056e-7,1.1186769558442049e-5
0.35013850415512465,9.886866486717645e-7,3.82898643962735e-7,1.1338228822153166e-5
0.3506925207756233,9.893993893829705e-7,3.829410924975903e-7,1.1369714589894985e-5
0.3512465373961219,9.911508284545658e-7,3.8499823167208873e-7,1.1463773872698015e-5
0.3518005540166205,9.911916486964497e-7,3.866416555627322e-7,1.1928391707562008e-5
0.3523545706371191,9.953019479607088e-7,3.8697731012394265e-7,1.1930319075769e-5
0.35290858725761776,9.955043162840604e-7,3.876933288514484e-7,1.194497476659546e-5
0.35346260387811634,9.968944195318396e-7,3.8804661004931195e-7,1.1959874297073184e-5
0.35401662049861493,9.972582757745836e-7,3.882343971006831e-7,1.1971653315490122e-5
0.3545706371191136,1.0002779903385974e-6,3.8886908131252706e-7,1.2014849856136928e-5
0.35512465373961216,1.0006467918363817e-6,3.90193981397601e-7,1.2014849856136928e-5
0.3556786703601108,1.0006467918363817e-6,3.903164609715606e-7,1.2029176017090671e-5
0.3562326869806094,1.0020986507457535e-6,3.9133227150060317e-7,1.2230538647954028e-5
0.35678670360110804,1.0029043844738779e-6,3.917288229338054e-7,1.2231353076660355e-5
0.3573407202216066,1.0030319205688702e-6,3.917288229338054e-7,1.2233556598726415e-5
0.35789473684210527,1.0032453586391446e-6,3.9320798330861984e-7,1.2244597893575734e-5
0.35844875346260385,1.0035390290945215e-6,3.936583814531577e-7,1.2261534462297715e-5
0.3590027700831025,1.0099353488635242e-6,3.9375473004128565e-7,1.2290914743976593e-5
0.3595567867036011,1.010607312992992e-6,3.937900863300946e-7,1.2373680768078821e-5
0.3601108033240997,1.0122490527272713e-6,3.9532242733506483e-7,1.2379982257408685e-5
0.3606648199445983,1.0129288506178927e-6,3.9722022172654035e-7,1.2653419321171299e-5
0.36121883656509696,1.01733074920092e-6,3.974958614986461e-7,1.2835523394516228e-5
0.36177285318559554,1.0180538171207373e-6,3.977219257787267e-7,1.289797078366847e-5
0.3623268698060942,1.018379777278807e-6,3.989536798268444e-7,1.3034613108958518e-5
0.3628808864265928,1.020038611473823e-6,3.996006329422988e-7,1.3183568188044485e-5
0.3634349030470914,1.0208811215394374e-6,3.996006329422988e-7,1.326955749575477e-5
0.36398891966759,1.0209139107878009e-6,3.997552597683575e-7,1.3320135256288104e-5
0.36454293628808865,1.021766362260578e-6,4.0046258113746484e-7,1.335975027854688e-5
0.36509695290858724,1.021766362260578e-6,4.006501120190025e-7,1.3380387427576719e-5
0.3656509695290859,1.0232013726512748e-6,4.0163745274937784e-7,1.3391634706980957e-5
0.36620498614958447,1.0239225660155945e-6,4.0250469259614707e-7,1.3517686342510813e-5
0.3667590027700831,1.0305066757275726e-6,4.0326875710905875e-7,1.3526635750549802e-5
0.3673130193905817,1.0316491798807779e-6,4.0328168964615054e-7,1.3580493610632719e-5
0.36786703601108034,1.031943026244029e-6,4.041515038884348e-7,1.3580493610632719e-5
0.3684210526315789,1.0323951263219707e-6,4.0558202570767384e-7,1.3795204085226768e-5
0.36897506925207757,1.0352887093248307e-6,4.0655014175598197e-7,1.3863333397007102e-5
0.36952908587257616,1.0368716629362974e-6,4.0704493729477825e-7,1.4077455984525548e-5
0.3700831024930748,1.0369906340049447e-6,4.085846190677012e-7,1.4239447429330321e-5
0.3706371191135734,1.0371165704086624e-6,4.0909622123424117e-7,1.430194777090827e-5
0.37119113573407203,1.0374973557950705e-6,4.091115848615567e-7,1.4328337907655105e-5
0.3717451523545706,1.0390852169450843e-6,4.0917103242893784e-7,1.4488730278782337e-5
0.37229916897506926,1.0412377690231972e-6,4.0994477924451136e-7,1.4586941443630507e-5
0.37285318559556785,1.0416877129383836e-6,4.10941042407185e-7,1.4898329381503852e-5
0.3734072022160665,1.0419125316306918e-6,4.1444806065863907e-7,1.5193696176558323e-5
0.3739612188365651,1.0426228498559956e-6,4.156057021977881e-7,1.533592064247037e-5
0.3745152354570637,1.044779155986076e-6,4.1717318905527917e-7,1.5485474063634822e-5
0.3750692520775623,1.046504851316677e-6,4.1719263281829493e-7,1.570436182461263e-5
0.37562326869806095,1.0470509286390067e-6,4.1785509023872643e-7,1.583281363104406e-5
0.37617728531855954,1.048020369798564e-6,4.180207434720853e-7,1.585134679469184e-5
0.3767313019390582,1.0482079583911946e-6,4.1809162057735323e-7,1.6383186778229356e-5
0.37728531855955677,1.0483044628014864e-6,4.1885450369190564e-7,1.647440987904739e-5
0.3778393351800554,1.053145781014436e-6,4.191441390995419e-7,1.6584802586461408e-5
0.378393351800554,1.0551092489613216e-6,4.1926441132453657e-7,1.662718684441434e-5
0.37894736842105264,1.0556230131350863e-6,4.1938696029495946e-7,1.6734856282119242e-5
0.37950138504155123,1.0564756030984139e-6,4.1938696029495946e-7,1.6766893522712768e-5
0.3800554016620499,1.0567580283356146e-6,4.235607981018445e-7,1.695362504048272e-5
0.38060941828254846,1.0581463057229753e-6,4.2362514397435703e-7,1.7022012582721293e-5
0.3811634349030471,1.0601016870483574e-6,4.240570240569912e-7,1.7038375066756697e-5
0.3817174515235457,1.061414177681334e-6,4.245425219920165e-7,1.710393375887593e-5
0.38227146814404434,1.0645846452588482e-6,4.2542483471440015e-7,1.711797615774276e-5
0.3828254847645429,1.0647200011228572e-6,4.25442464816408e-7,1.7176601103296766e-5
0.38337950138504157,1.0676836852823571e-6,4.2671262689858643e-7,1.7238412859432304e-5
0.38393351800554015,1.067749304289048e-6,4.2694519921050997e-7,1.7335998043315082e-5
0.3844875346260388,1.069751326638065e-6,4.2694519921050997e-7,1.7356501460581045e-5
0.3850415512465374,1.0703011130666427e-6,4.2709690260073243e-7,1.738820740848731e-5
0.385595567867036,1.0709734568473464e-6,4.275288256440211e-7,1.7686322450250328e-5
0.3861495844875346,1.0712532667858159e-6,4.2767602579449505e-7,1.782692179468307e-5
0.38670360110803326,1.0736644622794381e-6,4.2841347254493516e-7,1.8138433486606722e-5
0.38725761772853184,1.073961719605856e-6,4.287592690802852e-7,1.8285957555279956e-5
0.3878116343490305,1.0744128700383769e-6,4.291632230658074e-7,1.855910282289572e-5
0.3883656509695291,1.0746022773469076e-6,4.297952332061457e-7,1.8911586038345675e-5
0.3889196675900277,1.0785398980446658e-6,4.297952332061457e-7,1.8911586038345675e-5
0.3894736842105263,1.082214141678794e-6,4.2983189396495784e-7,1.8956342878010075e-5
0.39002770083102495,1.082239959680404e-6,4.3020078138066095e-7,1.910697472424136e-5
0.39058171745152354,1.0826203725490616e-6,4.3060357708445454e-7,1.9925719969203552e-5
0.3911357340720222,1.0828572273203354e-6,4.3125254617733595e-7,2.0037471833223278e-5
0.39168975069252077,1.0837123282918314e-6,4.3157889165584205e-7,2.005167674166153e-5
0.3922437673130194,1.0855116251455363e-6,4.3189949163297e-7,2.005167674166153e-5
0.392797783933518,1.0861476012197441e-6,4.3228398072324193e-7,2.005167674166153e-5
0.39335180055401664,1.0890846873299747e-6,4.3228398072324193e-7,2.0130176625755717e-5
0.3939058171745152,1.0917433982682915e-6,4.3256591051953714e-7,2.0750403712824716e-5
0.39445983379501387,1.092920431198185e-6,4.3327839065361304e-7,2.0795746730027357e-5
0.39501385041551246,1.0997442366006732e-6,4.348168698862842e-7,2.0795746730027357e-5
0.3955678670360111,1.100755589207322e-6,4.3505073666327226e-7,2.0809115662492567e-5
0.3961218836565097,1.1012313438558296e-6,4.3518620369698097e-7,2.1137708516184132e-5
0.39667590027700833,1.1012313438558296e-6,4.3538542440266184e-7,2.164207698024177e-5
0.3972299168975069,1.101904116030939e-6,4.356012692077595e-7,2.1936261052442133e-5
0.39778393351800556,1.1061678423063675e-6,4.365019027208178e-7,2.238611651919519e-5
0.39833795013850415,1.1077884030442094e-6,4.370315560729282e-7,2.2532342981331182e-5
0.3988919667590028,1.1109352511504435e-6,4.374235946927471e-7,2.262967065435752e-5
0.3994459833795014,1.1109352511504435e-6,4.394665390116732e-7,2.263699261868211e-5
0.4,1.1132940736214319e-6,4.3988501815737696e-7,2.2761207144618178e-5
0.4005540166204986,1.113324321186865e-6,4.401496272576755e-7,2.291788929477526e-5
0.40110803324099725,1.1133543057194416e-6,4.407429584924527e-7,2.294334166292678e-5
0.40166204986149584,1.1196866091901056e-6,4.419587979595354e-7,2.2964049305726388e-5
0.4022160664819945,1.1199682126990059e-6,4.42251253116382e-7,2.3039549244207638e-5
0.40277008310249307,1.1204619455211256e-6,4.4289497806084314e-7,2.3106638111092024e-5
0.4033240997229917,1.1236196217712373e-6,4.432631639854359e-7,2.3112078907258957e-5
0.4038781163434903,1.123883325912796e-6,4.435593074074308e-7,2.3324259243034614e-5
0.40443213296398894,1.1250216635730738e-6,4.437872783171858e-7,2.4225743756778502e-5
0.40498614958448753,1.1253479685635297e-6,4.442913181408923e-7,2.4369611738674863e-5
0.4055401662049862,1.1269633803401342e-6,4.442913181408923e-7,2.4369611738674863e-5
0.40609418282548476,1.127305302555721e-6,4.4446350269863235e-7,2.4558548015167968e-5
0.4066481994459834,1.1278670575037416e-6,4.4617677095087175e-7,2.4605310864261483e-5
0.407202216066482,1.1292791188661354e-6,4.4728452266499144e-7,2.460724078503176e-5
0.40775623268698064,1.130792131475974e-6,4.4856354397879414e-7,2.464428232367781e-5
0.4083102493074792,1.1309408240771034e-6,4.491547003971736e-7,2.4673470565539936e-5
0.40886426592797787,1.1316242249288596e-6,4.518828000877369e-7,2.4714360508883035e-5
0.40941828254847645,1.1316242249288596e-6,4.520081505686596e-7,2.4855498486886458e-5
0.4099722991689751,1.1319566912523286e-6,4.523470039536117e-7,2.4960525433829253e-5
0.4105263157894737,1.133692197386982e-6,4.5323838136315913e-7,2.506807812571929e-5
0.4110803324099723,1.133692197386982e-6,4.5383332983692275e-7,2.5078773729026347e-5
0.4116343490304709,1.1360288619325369e-6,4.5393236636845335e-7,2.5217256984490744e-5
0.4121883656509695,1.1397803876695694e-6,4.573180597094096e-7,2.556947124065763e-5
0.41274238227146814,1.140244806565196e-6,4.5842664078865644e-7,2.5624837893034114e-5
0.41329639889196673,1.1415714667466678e-6,4.590099768268145e-7,2.5775717869153603e-5
0.4138504155124654,1.1454053887317807e-6,4.598590478505183e-7,2.5775717869153603e-5
0.41440443213296396,1.1463541638767445e-6,4.614706806865624e-7,2.5890480511794723e-5
0.4149584487534626,1.1464358969592313e-6,4.616045698583256e-7,2.608363458670322e-5
0.4155124653739612,1.146964206428262e-6,4.640028772659448e-7,2.6110367386479117e-5
0.41606648199445984,1.1471406756913505e-6,4.6422325955925427e-7,2.6150164843029352e-5
0.4166204986149584,1.1497907375550894e-6,4.6613336321477206e-7,2.6189667113848147e-5
0.41717451523545707,1.1502419674914971e-6,4.679816638711884e-7,2.6390397535374858e-5
0.41772853185595565,1.1502419674914971e-6,4.680662545003852e-7,2.640258445562365e-5
0.4182825484764543,1.1521185149784122e-6,4.681521123780991e-7,2.660695153114593e-5
0.4188365650969529,1.1560838843786172e-6,4.713830662036392e-7,2.683836942864648e-5
0.4193905817174515,1.1582525920655737e-6,4.719560099019921e-7,2.707813793308498e-5
0.4199445983379501,1.1586514691962616e-6,4.719560099019921e-7,2.708782397940448e-5
0.42049861495844876,1.1595874444377852e-6,4.7219640083785923e-7,2.709785838425752e-5
0.42105263157894735,1.1599600334966314e-6,4.732485100718239e-7,2.7224327317687198e-5
0.421606648199446,1.1600558849062661e-6,4.752997381644665e-7,2.751080847179938e-5
0.4221606648199446,1.1613576639030926e-6,4.753133966288195e-7,2.8127558392008356e-5
0.4227146814404432,1.1629540383205351e-6,4.754034707905996e-7,2.8320940353300137e-5
0.4232686980609418,1.165934754002583e-6,4.7630357877742273e-7,2.8395693277713495e-5
0.42382271468144045,1.1660930232997492e-6,4.790793820134898e-7,2.8529391311941286e-5
0.42437673130193904,1.1660963769907299e-6,4.795792507373657e-7,2.8871110516124262e-5
0.4249307479224377,1.1666572272679959e-6,4.811160583891982e-7,2.8975717937249038e-5
0.42548476454293627,1.1674767765044237e-6,4.813286098212437e-7,2.9310417205251468e-5
0.4260387811634349,1.1679304714819962e-6,4.827174475478048e-7,2.934627386895605e-5
0.4265927977839335,1.1681316367008887e-6,4.828715174666494e-7,2.9976714371770528e-5
0.42714681440443214,1.1683582665801167e-6,4.835083469719427e-7,3.0005405582835686e-5
0.4277008310249307,1.1694043409565982e-6,4.881415203810661e-7,3.0112582084971483e-5
0.42825484764542937,1.169493387933604e-6,4.889501145194905e-7,3.01199785678042e-5
0.42880886426592796,1.171936050442565e-6,4.891574779021241e-7,3.0346144225194003e-5
0.4293628808864266,1.1770957123959818e-6,4.902073502016804e-7,3.134644457350436e-5
0.4299168975069252,1.180698472312985e-6,4.913641546002513e-7,3.1639670351484927e-5
0.43047091412742383,1.1814791933041084e-6,4.917838444632573e-7,3.167420313140695e-5
0.4310249307479224,1.1829232678288113e-6,4.926404923570059e-7,3.188844795072698e-5
0.43157894736842106,1.1862379570624262e-6,4.926974741641363e-7,3.21767729200438e-5
0.43213296398891965,1.1866196174719216e-6,4.930178644333132e-7,3.238207324954473e-5
0.4326869806094183,1.186705458320524e-6,4.949704389662141e-7,3.24524531802954e-5
0.4332409972299169,1.18679423002351e-6,4.97687817036361e-7,3.307665409959178e-5
0.4337950138504155,1.1889901091531446e-6,4.984791770785723e-7,3.347622293337393e-5
0.4343490304709141,1.1890819696249215e-6,4.987061158987647e-7,3.347622293337393e-5
0.43490304709141275,1.1905330606623477e-6,4.997962305202742e-7,3.353966658505886e-5
0.43545706371191134,1.1905330606623477e-6,5.004312500791675e-7,3.353966658505886e-5
0.43601108033241,1.1939598301040475e-6,5.028303690195669e-7,3.357122244180234e-5
0.43656509695290857,1.1962023078665726e-6,5.034549839813155e-7,3.3598322945286885e-5
0.4371191135734072,1.1977977846169096e-6,5.03671860917923e-7,3.401606905361156e-5
0.4376731301939058,1.1998477697916204e-6,5.049059576599606e-7,3.4127249567398045e-5
0.43822714681440444,1.2007485881626414e-6,5.055744258659263e-7,3.437876005993981e-5
0.43878116343490303,1.2038415751451776e-6,5.05994321499108e-7,3.5040696643047214e-5
0.4393351800554017,1.2041482886953565e-6,5.061754946014408e-7,3.514909053280495e-5
0.43988919667590026,1.2054917565554447e-6,5.070459274156719e-7,3.514909053280495e-5
0.4404432132963989,1.2057741884652597e-6,5.088252340259654e-7,3.519178468958036e-5
0.4409972299168975,1.2071779816603112e-6,5.088578689620095e-7,3.5716713146373784e-5
0.44155124653739614,1.2073924613641695e-6,5.088723563089053e-7,3.584853235720278e-5
0.4421052631578947,1.2074483660515472e-6,5.109633243317687e-7,3.6179397336889485e-5
0.44265927977839337,1.2101217458954672e-6,5.122332429738996e-7,3.6269967041825274e-5
0.44321329639889195,1.2101217458954672e-6,5.122838586146261e-7,3.728651495363196e-5
0.4437673130193906,1.210407255268261e-6,5.123667243358515e-7,3.755315210067464e-5
0.4443213296398892,1.2105022864367663e-6,5.126460413652086e-7,3.7664457454145064e-5
0.4448753462603878,1.2108683301857527e-6,5.130654280576983e-7,3.778156564949753e-5
0.4454293628808864,1.2125884308853392e-6,5.136433274630556e-7,3.847303836821355e-5
0.44598337950138506,1.215086530706962e-6,5.163602181543243e-7,3.870610202146403e-5
0.44653739612188365,1.2163006848301133e-6,5.164727802067413e-7,3.934966561258004e-5
0.4470914127423823,1.2168919114169674e-6,5.169215903913473e-7,3.976512876565904e-5
0.4476454293628809,1.217119573946469e-6,5.174871027236033e-7,3.9800744563935624e-5
0.4481994459833795,1.2172565095435432e-6,5.216287379803571e-7,3.9932551309337724e-5
0.4487534626038781,1.2173844909941503e-6,5.220957561029597e-7,4.0038259440779554e-5
0.44930747922437675,1.2184976968049686e-6,5.238907937863165e-7,4.035639627313826e-5
0.44986149584487534,1.2196575318612211e-6,5.239032083133837e-7,4.039354334550007e-5
0.450415512465374,1.2214079879288484e-6,5.241405597914593e-7,4.043584894913043e-5
0.45096952908587257,1.2217776752792584e-6,5.264253687129078e-7,4.0447217004871416e-5
0.4515235457063712,1.2244563771719436e-6,5.273041866490543e-7,4.1020322883728994e-5
0.4520775623268698,1.2258414523612934e-6,5.280331183653656e-7,4.134765090149619e-5
0.45263157894736844,1.2258414523612934e-6,5.300739676100704e-7,4.137674453959238e-5
0.45318559556786703,1.2258414523612934e-6,5.337994256097039e-7,4.164167287751649e-5
0.45373961218836567,1.2289780720446089e-6,5.338000653492313e-7,4.1866348682590514e-5
0.45429362880886426,1.2299434223931656e-6,5.343635203461527e-7,4.2571573980582535e-5
0.4548476454293629,1.2311390767998719e-6,5.35286625506975e-7,4.4127493395152886e-5
0.4554016620498615,1.2312089317058491e-6,5.373790703028859e-7,4.417320416637262e-5
0.45595567867036013,1.231422496908491e-6,5.388874484858722e-7,4.4188979982835025e-5
0.4565096952908587,1.2325284001881575e-6,5.394643077802968e-7,4.452454136231605e-5
0.45706371191135736,1.2327929674293937e-6,5.401635138575052e-7,4.46900899208772e-5
0.45761772853185595,1.2348370263930467e-6,5.41971448308099e-7,4.5197382360509236e-5
0.4581717451523546,1.23622969862457e-6,5.426002292564168e-7,4.5807043130600894e-5
0.4587257617728532,1.2363799742751126e-6,5.4280822973254e-7,4.58905751665359e-5
0.4592797783933518,1.2375413080620919e-6,5.4280822973254e-7,4.5977045359788364e-5
0.4598337950138504,1.2384774846049856e-6,5.442093790081509e-7,4.632151461688109e-5
0.46038781163434905,1.2399832916153866e-6,5.448356656834667e-7,4.636962624194632e-5
0.46094182825484764,1.2406229676566884e-6,5.448356656834667e-7,4.6491089483959894e-5
0.4614958448753463,1.2416190257867392e-6,5.470750703983755e-7,4.666000040724753e-5
0.46204986149584487,1.2421127063969536e-6,5.470750703983755e-7,4.67389199860251e-5
0.4626038781163435,1.242209043347585e-6,5.471486751183784e-7,4.6789506026406834e-5
0.4631578947368421,1.24524676876453e-6,5.471494218360287e-7,4.69905408370329e-5
0.46371191135734074,1.2518883318067169e-6,5.488936410926585e-7,4.745668152938289e-5
0.46426592797783933,1.2534442697261606e-6,5.493630325077589e-7,4.757494824526134e-5
0.464819944598338,1.2558168016795309e-6,5.504467714730463e-7,4.7677342987337145e-5
0.46537396121883656,1.2559430499692387e-6,5.509642860069471e-7,4.779865314736292e-5
0.4659279778393352,1.2575696233174456e-6,5.524499529782655e-7,4.798023115829551e-5
0.4664819944598338,1.2576077469733448e-6,5.529506505107223e-7,4.8466547242009554e-5
0.46703601108033244,1.2578052217044053e-6,5.550259488161685e-7,4.8929004002403666e-5
0.467590027700831,1.257896546047447e-6,5.567638865102767e-7,4.938309894132059e-5
0.46814404432132967,1.2598490548851997e-6,5.569080838075118e-7,4.938309894132059e-5
0.46869806094182825,1.2603057825181549e-6,5.570907884965585e-7,4.9530414205012034e-5
0.4692520775623269,1.2641774480642185e-6,5.572620811107989e-7,4.958120566677621e-5
0.4698060941828255,1.2677969416866902e-6,5.573186418499515e-7,4.9888180423041146e-5
0.4703601108033241,1.2707093883923157e-6,5.586562030186797e-7,5.033615715997999e-5
0.4709141274238227,1.27381764844678e-6,5.589424749072793e-7,5.0577029214975945e-5
0.4714681440443213,1.273935611862338e-6,5.594276489996817e-7,5.097928894135493e-5
0.47202216066481995,1.2741768946539404e-6,5.596910697666312e-7,5.120217870526253e-5
0.47257617728531853,1.2777824856979106e-6,5.603301635720244e-7,5.156282386702174e-5
0.4731301939058172,1.279708025190947e-6,5.611859640537304e-7,5.1730822817357456e-5
0.47368421052631576,1.2801554781089158e-6,5.626891137502686e-7,5.2339715401687795e-5
0.4742382271468144,1.2868909269976649e-6,5.628614270722478e-7,5.2376624256262786e-5
0.474792243767313,1.2883551115957313e-6,5.632099671663137e-7,5.2996673731412746e-5
0.47534626038781164,1.2887959546240784e-6,5.635562186630787e-7,5.3615071053437454e-5
0.4759002770083102,1.2887959546240784e-6,5.647653460082189e-7,5.394479994211542e-5
0.47645429362880887,1.2890407157958536e-6,5.681328328476217e-7,5.40644608141011e-5
0.47700831024930745,1.2890905743810877e-6,5.684621935249146e-7,5.486370877994967e-5
0.4775623268698061,1.2902417632872623e-6,5.711802986937174e-7,5.544506260388494e-5
0.4781163434903047,1.2903139680235556e-6,5.717135156806828e-7,5.5721364138871614e-5
0.47867036011080333,1.291577688144676e-6,5.72499690060042e-7,5.57533834150766e-5
0.4792243767313019,1.2919278585654723e-6,5.729009797660121e-7,5.653975561808781e-5
0.47977839335180056,1.292617435201719e-6,5.729202844416403e-7,5.6668916833608064e-5
0.48033240997229915,1.2949667681500263e-6,5.735497725434321e-7,5.7083765027684535e-5
0.4808864265927978,1.295798526907179e-6,5.739998225064968e-7,5.7175187440567706e-5
0.4814404432132964,1.299483608847285e-6,5.74722426836316e-7,5.71913516844935e-5
0.481994459833795,1.2996506981646013e-6,5.749335402806959e-7,5.766901278358671e-5
0.4825484764542936,1.2998651664952084e-6,5.755914013241373e-7,5.7780002176503903e-5
0.48310249307479225,1.304390929098928e-6,5.759728749118081e-7,5.788589978069487e-5
0.48365650969529084,1.3070277107429117e-6,5.763849986103259e-7,5.842470396039249e-5
0.4842105263157895,1.3076888502788481e-6,5.791167164559898e-7,5.8910717043668084e-5
0.48476454293628807,1.3086218861933395e-6,5.807807008811914e-7,5.905376434672617e-5
0.4853185595567867,1.3147098412807814e-6,5.808093403416822e-7,5.9055956641985784e-5
0.4858725761772853,1.3179562968177766e-6,5.817647917085603e-7,5.9187555018053836e-5
0.48642659279778394,1.319403310206799e-6,5.850403998423607e-7,5.9257217978138596e-5
0.48698060941828253,1.320572928135519e-6,5.856275560812863e-7,5.926660143734904e-5
0.48753462603878117,1.3220484705123826e-6,5.866932023239775e-7,5.9658786220127526e-5
0.48808864265927976,1.3221089151524164e-6,5.883962151951759e-7,6.052830884489876e-5
0.4886426592797784,1.3231672355059196e-6,5.886918619488253e-7,6.092281799837963e-5
0.489196675900277,1.3256474597374226e-6,5.908048225030208e-7,6.208067636143671e-5
0.48975069252077563,1.3263917981020976e-6,5.908048225030208e-7,6.24427851661981e-5
0.4903047091412742,1.32711530212613e-6,5.914776774336372e-7,6.343933805668406e-5
0.49085872576177286,1.3318061345424015e-6,5.917705318693509e-7,6.380520050968392e-5
0.49141274238227145,1.3336579039318562e-6,5.922135326489731e-7,6.410514979510314e-5
0.4919667590027701,1.3349364838130348e-6,5.924279668140743e-7,6.411772234223192e-5
0.4925207756232687,1.3353430609104864e-6,5.927213774723322e-7,6.504649248065505e-5
0.4930747922437673,1.3363715109283202e-6,5.928381409508861e-7,6.517682084028761e-5
0.4936288088642659,1.3365020224412713e-6,5.939541314152973e-7,6.526695094151178e-5
0.49418282548476455,1.3366428523343602e-6,5.945844694747046e-7,6.576018870972923e-5
0.49473684210526314,1.3418744280038163e-6,5.982080317993117e-7,6.587122738739977e-5
0.4952908587257618,1.3433695982082256e-6,5.983523889757302e-7,6.622821296914865e-5
0.49584487534626037,1.3444926399556813e-6,5.983634977063239e-7,6.634009663208496e-5
0.496398891966759,1.3470314703739437e-6,5.992673177837244e-7,6.740570552682847e-5
0.4969529085872576,1.3472654540320677e-6,5.996675747778367e-7,6.755592562086977e-5
0.49750692520775625,1.3472654540320677e-6,6.000118715154052e-7,6.777210286702261e-5
0.49806094182825483,1.3472906938442913e-6,6.016453392842109e-7,6.801491126648808e-5
0.4986149584487535,1.3483560597297407e-6,6.031991387553471e-7,6.803020707283327e-5
0.49916897506925206,1.3491658688591883e-6,6.032966888611434e-7,6.863225806416402e-5
0.4997229916897507,1.3517225306814002e-6,6.034020897685545e-7,6.90589156284144e-5
0.5002770083102493,1.3549361376965457e-6,6.03505702682598e-7,6.933710170293472e-5
0.5008310249307479,1.3575740601875533e-6,6.057501017392495e-7,7.008062396224446e-5
0.5013850415512465,1.3578364648192514e-6,6.062149518269597e-7,7.008062396224446e-5
0.5019390581717451,1.3593401317614905e-6,6.069507616556939e-7,7.057413873919048e-5
0.5024930747922438,1.3597686512867393e-6,6.123603783054632e-7,7.139820457204479e-5
0.5030470914127424,1.3598499931213147e-6,6.126358026140557e-7,7.161728362217257e-5
0.503601108033241,1.365766997471844e-6,6.131924209815165e-7,7.17380207932086e-5
0.5041551246537396,1.365841288909323e-6,6.132949855085085e-7,7.198912167839633e-5
0.5047091412742383,1.3674428343070617e-6,6.162397802787895e-7,7.322775496887832e-5
0.5052631578947369,1.3734324784133986e-6,6.171623016435414e-7,7.36081907874914e-5
0.5058171745152354,1.375987749595663e-6,6.175957325558968e-7,7.371855780480351e-5
0.506371191135734,1.3786361698094292e-6,6.226786993288341e-7,7.428847539660925e-5
0.5069252077562327,1.3829893327756272e-6,6.227621523424979e-7,7.575206380336518e-5
0.5074792243767313,1.3829893327756272e-6,6.227621523424979e-7,7.641282658626547e-5
0.5080332409972299,1.384177948635727e-6,6.228509859130084e-7,7.684836594429053e-5
0.5085872576177285,1.3846687134595187e-6,6.243797682413203e-7,7.73096107966641e-5
0.5091412742382272,1.3847887520948767e-6,6.245776877733921e-7,7.78202051288499e-5
0.5096952908587258,1.3866522225929738e-6,6.250990483654747e-7,7.808981362863744e-5
0.5102493074792244,1.3868936950978004e-6,6.266023326935768e-7,8.019829797761549e-5
0.510803324099723,1.3871394620836149e-6,6.291820928139612e-7,8.255803778340992e-5
0.5113573407202217,1.3892987655194142e-6,6.317987208531003e-7,8.296524200495997e-5
0.5119113573407202,1.390235043223902e-6,6.318516094579162e-7,8.373440124889153e-5
0.5124653739612188,1.3908210480505348e-6,6.336930087063416e-7,8.425180967172691e-5
0.5130193905817174,1.3908210480505348e-6,6.361533823596709e-7,8.532312116461103e-5
0.5135734072022161,1.3925593325071126e-6,6.370593162978742e-7,8.574150608786127e-5
0.5141274238227147,1.3975477072367357e-6,6.370784777628315e-7,8.661428546146863e-5
0.5146814404432133,1.404749659733416e-6,6.38563679996352e-7,8.738644481118854e-5
0.5152354570637119,1.4060433871519686e-6,6.403299033497062e-7,8.824911770112764e-5
0.5157894736842106,1.4091376200789889e-6,6.429147149399069e-7,8.8297392069336e-5
0.5163434903047092,1.409149960158748e-6,6.431330949189676e-7,8.980702597030984e-5
0.5168975069252078,1.4093488430932488e-6,6.433039759737947e-7,8.998052269831106e-5
0.5174515235457063,1.4095718633712447e-6,6.435870071393038e-7,9.093892284385838e-5
0.518005540166205,1.4103464655345182e-6,6.458570085141573e-7,9.108507521827808e-5
0.5185595567867036,1.4108787635154166e-6,6.524642330325201e-7,9.142635762684448e-5
0.5191135734072022,1.4116767703116285e-6,6.53176911209501e-7,9.142635762684448e-5
0.5196675900277008,1.4127680458458677e-6,6.555755168944275e-7,9.157371579906549e-5
0.5202216066481995,1.414567829251778e-6,6.566005094041016e-7,9.157371579906549e-5
0.5207756232686981,1.416948767881213e-6,6.580144124983413e-7,9.197728362298753e-5
0.5213296398891967,1.4185086057731626e-6,6.586207021660846e-7,9.197961996161653e-5
0.5218836565096953,1.4201828628351934e-6,6.589694277889655e-7,9.23474086203369e-5
0.522437673130194,1.4227463642218439e-6,6.594834067054801e-7,9.23474086203369e-5
0.5229916897506925,1.4241707874966282e-6,6.602748776449471e-7,9.308296692298699e-5
0.5235457063711911,1.424733338178092e-6,6.605979754409627e-7,9.314460457890708e-5
0.5240997229916897,1.424733338178092e-6,6.61387373726304e-7,9.334015059930361e-5
0.5246537396121884,1.42546130370363e-6,6.629438888282461e-7,9.382554343736233e-5
0.525207756232687,1.4256692099814242e-6,6.629706584116126e-7,9.418015253574975e-5
0.5257617728531856,1.4260635120506066e-6,6.629706584116126e-7,9.430971655434211e-5
0.5263157894736842,1.4281025388243736e-6,6.633910548059232e-7,9.430971655434211e-5
0.5268698060941829,1.4321118705066929e-6,6.649235161313548e-7,9.443428502090835e-5
0.5274238227146815,1.4321118705066929e-6,6.667280915911944e-7,9.46998100122476e-5
0.52797783933518,1.4330647702646457e-6,6.678434334390131e-7,9.508256676477186e-5
0.5285318559556786,1.4336589119040184e-6,6.682832922980953e-7,9.508256676477186e-5
0.5290858725761773,1.4460134926472476e-6,6.692474332956179e-7,9.564406641385264e-5
0.5296398891966759,1.4499425463969407e-6,6.694674758373344e-7,9.618175010702125e-5
0.5301939058171745,1.4541159724580018e-6,6.716896296038817e-7,9.634215616440467e-5
0.5307479224376731,1.4583686573291451e-6,6.728455037120185e-7,9.677195009817568e-5
0.5313019390581717,1.461353523466357e-6,6.740698886655247e-7,9.696423903200634e-5
0.5318559556786704,1.4620520730436568e-6,6.749008847705741e-7,9.709321445149415e-5
0.532409972299169,1.4628409322275228e-6,6.783465778247027e-7,9.877064050851842e-5
0.5329639889196676,1.4631241045137653e-6,6.803138717458541e-7,9.953845395189419e-5
0.5335180055401662,1.464936877766721e-6,6.814214135994182e-7,9.998993375278887e-5
0.5340720221606648,1.4706886621759399e-6,6.822180415052963e-7,0.00010040003488974798
0.5346260387811634,1.475953355004475e-6,6.842103522175401e-7,0.00010064054803279129
0.535180055401662,1.4760367311466537e-6,6.856732313574329e-7,0.00010101787453367761
0.5357340720221606,1.4806391085897702e-6,6.925951510380354e-7,0.00010147579048837873
0.5362880886426593,1.4816631391824136e-6,6.938139820224875e-7,0.00010167330757232122
0.5368421052631579,1.4884016876417576e-6,6.941217460896868e-7,0.000101743028171009
0.5373961218836565,1.4952216580460514e-6,6.976716884913189e-7,0.00010179495194700908
0.5379501385041551,1.4964702544201782e-6,6.98418141430626e-7,0.00010182564378508906
0.5385041551246538,1.5018738664737424e-6,7.025799177618635e-7,0.00010265790126249542
0.5390581717451524,1.5057055518631123e-6,7.058081314042786e-7,0.00010277992385447475
0.539612188365651,1.5057055518631123e-6,7.077515362303199e-7,0.00010318134430123124
0.5401662049861495,1.506768209559923e-6,7.10708708402902e-7,0.00010356634950903213
0.5407202216066482,1.513993086231389e-6,7.113137529495895e-7,0.00010368269600174799
0.5412742382271468,1.5174382852157998e-6,7.12161845977067e-7,0.00010643723473627864
0.5418282548476454,1.5213656989833062e-6,7.141353947576723e-7,0.0001065058945391187
0.542382271468144,1.5218585518885434e-6,7.17159797579929e-7,0.0001065058945391187
0.5429362880886427,1.5267462990135899e-6,7.177514701635054e-7,0.00010956629630844783
0.5434903047091413,1.527534446335422e-6,7.1864757635862e-7,0.00010990235781032566
0.5440443213296399,1.5275715703796444e-6,7.186749526789891e-7,0.00011057145966057498
0.5445983379501385,1.5284619965373849e-6,7.217009173049123e-7,0.00011063672388228823
0.5451523545706372,1.5302386740929094e-6,7.246497126907009e-7,0.00011192954444134814
0.5457063711911357,1.5315830554973332e-6,7.247932950504366e-7,0.00011231503495104656
0.5462603878116343,1.53313368734317e-6,7.255274759852974e-7,0.00011353724957144028
0.5468144044321329,1.536242158123338e-6,7.265528595999187e-7,0.00011481788200212816
0.5473684210526316,1.5457209286389514e-6,7.276211643561659e-7,0.00011559056569070023
0.5479224376731302,1.5469647249515931e-6,7.278444616338572e-7,0.00011630804707535465
0.5484764542936288,1.548847384801478e-6,7.278972856585486e-7,0.00011671944571111075
0.5490304709141274,1.5514634681994338e-6,7.280441340541688e-7,0.00011845087136189779
0.5495844875346261,1.5543282733443952e-6,7.372753472845958e-7,0.00012000758008583256
0.5501385041551247,1.5552486070813255e-6,7.383764860863178e-7,0.00012095090194540083
0.5506925207756233,1.5615181557286731e-6,7.436446231903703e-7,0.00012112509814113743
0.5512465373961218,1.5626383563142669e-6,7.442965797482578e-7,0.00012172448834244006
0.5518005540166205,1.563080146737236e-6,7.444386830101965e-7,0.00012186226665703682
0.5523545706371191,1.5684831282273152e-6,7.522055369726769e-7,0.00012196414063539021
0.5529085872576177,1.5715762268197111e-6,7.533677647607327e-7,0.0001221674040029138
0.5534626038781163,1.5784756125398461e-6,7.549598010243596e-7,0.00012280646036301492
0.554016620498615,1.581703531623823e-6,7.558307357601828e-7,0.00012413896214573546
0.5545706371191136,1.582067566905771e-6,7.562293580993604e-7,0.0001242122851680002
0.5551246537396122,1.582067566905771e-6,7.567150718203922e-7,0.00012816334117196352
0.5556786703601108,1.585842541455711e-6,7.567150718203922e-7,0.00012914221509996088
0.5562326869806095,1.586085172676334e-6,7.607043187801857e-7,0.00013004965001756397
0.556786703601108,1.5872637969030402e-6,7.636416738160828e-7,0.00013074217885984194
0.5573407202216066,1.587684861328072e-6,7.640004635064754e-7,0.0001317178894286906
0.5578947368421052,1.5884888933691062e-6,7.643519126077778e-7,0.0001322363611907103
0.5584487534626039,1.5886921640962647e-6,7.65660570122952e-7,0.00013255632120396301
0.5590027700831025,1.5914206321512627e-6,7.703277334302756e-7,0.0001330042744082389
0.5595567867036011,1.5920971832116113e-6,7.71717349593348e-7,0.00013475233492891937
0.5601108033240997,1.5925831967764247e-6,7.778992343100182e-7,0.00013476330712139527
0.5606648199445984,1.5962305970799722e-6,7.783906533507486e-7,0.00013586635713283476
0.561218836565097,1.6010574590272382e-6,7.792085259918921e-7,0.00013696671705675913
0.5617728531855956,1.601141126052576e-6,7.799281266092902e-7,0.00013838950043398708
0.5623268698060941,1.6078965107410079e-6,7.820822375394198e-7,0.0001392760846041442
0.5628808864265928,1.608859018110561e-6,7.842636812658644e-7,0.0001392760846041442
0.5634349030470914,1.609224903886991e-6,7.856543803989447e-7,0.0001392760846041442
0.56398891966759,1.6118646118238152e-6,7.881359759334738e-7,0.00013991842015786545
0.5645429362880886,1.6166239884858175e-6,7.891426328363711e-7,0.00014012926158029569
0.5650969529085873,1.6198747976901577e-6,7.922141805180814e-7,0.00014013190219785775
0.5656509695290859,1.620025221679772e-6,7.929514927598614e-7,0.00014021178434493005
0.5662049861495845,1.625156307699915e-6,7.937325445031914e-7,0.00014245667476438066
0.5667590027700831,1.6293574217656128e-6,7.938074221589203e-7,0.00014300854497799591
0.5673130193905818,1.6295879397677149e-6,7.947537760557511e-7,0.00014378678888029802
0.5678670360110804,1.6387620155772293e-6,7.952383152675868e-7,0.00014423200473405307
0.5684210526315789,1.6417730591855134e-6,7.990206386993425e-7,0.00014492148927630394
0.5689750692520775,1.649271346789309e-6,8.031843248327832e-7,0.00014715226922148433
0.5695290858725762,1.6509606827036242e-6,8.035531199126021e-7,0.00014806176816560201
0.5700831024930748,1.6564735661739064e-6,8.062377120101914e-7,0.0001482516548428799
0.5706371191135734,1.6621228717846011e-6,8.078565326380287e-7,0.00014903638153572021
0.571191135734072,1.66652212966831e-6,8.094650814993064e-7,0.00014970535932052408
0.5717451523545707,1.6677977128449112e-6,8.136697590265096e-7,0.00015074963302423602
0.5722991689750693,1.6702166492538628e-6,8.171346151391493e-7,0.0001520827987798863
0.5728531855955679,1.6716984997144873e-6,8.171894162565918e-7,0.00015534429808993267
0.5734072022160664,1.673800073903597e-6,8.207306320047818e-7,0.0001553667726821026
0.5739612188365651,1.6741104038725313e-6,8.226770062115085e-7,0.00015543182028804141
0.5745152354570637,1.6785221294060875e-6,8.227278111893581e-7,0.0001566247495892898
0.5750692520775623,1.6818250451799122e-6,8.242979375834194e-7,0.00015906714257703732
0.5756232686980609,1.684575633629034e-6,8.286364876407974e-7,0.00016126079893206562
0.5761772853185596,1.6930972269054918e-6,8.293056070772435e-7,0.00016126079893206562
0.5767313019390582,1.696488192594582e-6,8.293056070772435e-7,0.00016363138209408957
0.5772853185595568,1.6973663061001068e-6,8.325529122522898e-7,0.0001636941307935269
0.5778393351800554,1.6992399907831967e-6,8.325529122522898e-7,0.00016526780937437847
0.5783933518005541,1.6996059792770562e-6,8.351113651574672e-7,0.0001656166124005575
0.5789473684210527,1.7050636002121306e-6,8.416883440137418e-7,0.00016592192008526592
0.5795013850415512,1.706726318346562e-6,8.426277396579317e-7,0.00016639779423605386
0.5800554016620498,1.706726318346562e-6,8.455644953635188e-7,0.00016825596261660965
0.5806094182825485,1.7067390933002795e-6,8.483445897306989e-7,0.0001708561923116742
0.5811634349030471,1.7069697489475741e-6,8.485005273842061e-7,0.0001712576760039993
0.5817174515235457,1.7111643374382988e-6,8.485005273842061e-7,0.00017141900266081324
0.5822714681440443,1.7137119958653464e-6,8.486764605651573e-7,0.00017252869190107137
0.582825484764543,1.7158655460407191e-6,8.521484841460412e-7,0.00017450475143823485
0.5833795013850416,1.7164390921961617e-6,8.52594004347611e-7,0.0001745698300820594
0.5839335180055402,1.7182342056511324e-6,8.528827456430663e-7,0.0001769918882336438
0.5844875346260388,1.7190288155011741e-6,8.552034192923966e-7,0.0001781541797155541
0.5850415512465375,1.7192022222326744e-6,8.565204853186939e-7,0.00017825654450839994
0.585595567867036,1.7255724602113882e-6,8.602664955397221e-7,0.00017896562059973415
0.5861495844875346,1.7292883886986272e-6,8.631371060885496e-7,0.00017937654902344094
0.5867036011080332,1.7358068466284625e-6,8.705646558997635e-7,0.00017953847915088726
0.5872576177285319,1.7371715418426058e-6,8.720563731720106e-7,0.0001799699896945579
0.5878116343490305,1.7392987480908154e-6,8.720625833696928e-7,0.0001803987556636445
0.5883656509695291,1.7462898423070004e-6,8.724398674432719e-7,0.00018196337737920757
0.5889196675900277,1.7546495986140426e-6,8.763000067836173e-7,0.00018324756144803657
0.5894736842105263,1.7608260449699088e-6,8.787856620149136e-7,0.00018522008295295353
0.590027700831025,1.7610583954465343e-6,8.789707205964914e-7,0.00018638480865681176
0.5905817174515235,1.7762089333675282e-6,8.811449380077257e-7,0.00018781398880432813
0.5911357340720221,1.7787915153094834e-6,8.811449380077257e-7,0.00018787992978001235
0.5916897506925207,1.7830638483124292e-6,8.832480765907933e-7,0.00018849902107861635
0.5922437673130194,1.803500501038719e-6,8.885550002631832e-7,0.00018874593349016883
0.592797783933518,1.810326420322858e-6,8.894354354582488e-7,0.00018957022433879593
0.5933518005540166,1.817231343381865e-6,8.905732467366179e-7,0.00019018037983003944
0.5939058171745152,1.8189855754476552e-6,8.932676781735956e-7,0.00019120635202942828
0.5944598337950139,1.8200786931597276e-6,8.932676781735956e-7,0.00019136295498325747
0.5950138504155125,1.8258708296364202e-6,8.949131590505598e-7,0.00019222620193549996
0.5955678670360111,1.8363100687635356e-6,9.0059984214701e-7,0.00019271764989415712
0.5961218836565096,1.8363100687635356e-6,9.049455122431617e-7,0.00019271764989415712
0.5966759002770083,1.8363100687635356e-6,9.093905980652373e-7,0.00019271764989415712
0.5972299168975069,1.8426823430998022e-6,9.093905980652373e-7,0.00019294251910745067
0.5977839335180055,1.8426823430998022e-6,9.121710210295586e-7,0.0001953108716459635
0.5983379501385041,1.8470188781894998e-6,9.207204100135743e-7,0.0001977013169265052
0.5988919667590028,1.8490679009677498e-6,9.246731785298918e-7,0.00019812851079217998
0.5994459833795014,1.8530652105028753e-6,9.280864301456314e-7,0.00019880510308871183
0.6,1.8549626898381777e-6,9.292912850734562e-7,0.000199510529486085
0.6005540166204986,1.859590937004217e-6,9.313635659742966e-7,0.00020109726860418448
0.6011080332409973,1.8674584872640307e-6,9.31930964298931e-7,0.00020139489657042584
0.6016620498614959,1.8736293688016984e-6,9.356386166713654e-7,0.0002015223576603277
0.6022160664819944,1.8768941722763811e-6,9.418226143701558e-7,0.0002029785274789631
0.602770083102493,1.8793708463365887e-6,9.448371416474407e-7,0.0002061316214680804
0.6033240997229917,1.8880774003679189e-6,9.505688462706766e-7,0.00020811523321563616
0.6038781163434903,1.8882105798334047e-6,9.551530469366737e-7,0.00020914763957069414
0.6044321329639889,1.8923002987546031e-6,9.555474248786648e-7,0.00020922352066314704
0.6049861495844875,1.8998925225149164e-6,9.600116695808948e-7,0.00020964333872928553
0.6055401662049862,1.9021326538024065e-6,9.68101495416271e-7,0.000211816612051239
0.6060941828254848,1.9046586483372179e-6,9.685216396535081e-7,0.00021574806448358563
0.6066481994459834,1.9109861952775795e-6,9.752861922315503e-7,0.0002212696792793494
0.607202216066482,1.9246232439238058e-6,9.76183840877808e-7,0.00022272025492005388
0.6077562326869806,1.9364443149310135e-6,9.816595696619576e-7,0.00022409411453185054
0.6083102493074792,1.944806413306708e-6,9.824469838622168e-7,0.0002257643022435289
0.6088642659279778,1.9453186254475772e-6,9.85076863046609e-7,0.0002259469888594281
0.6094182825484764,1.9453186254475772e-6,9.85076863046609e-7,0.00022602603289822163
0.6099722991689751,1.953354489917814e-6,9.85076863046609e-7,0.00022613116249177117
0.6105263157894737,1.9626531735393945e-6,9.854167069057486e-7,0.00022654011214721495
0.6110803324099723,1.9626531735393945e-6,9.884889368777483e-7,0.00022867389075595775
0.6116343490304709,1.9733259623396104e-6,9.884889368777483e-7,0.00022895230957394765
0.6121883656509696,1.9804059501266233e-6,9.90239572371147e-7,0.0002312056849113403
0.6127423822714682,1.9925383148167675e-6,9.982685762827048e-7,0.0002346513277975934
0.6132963988919667,1.9975012399400023e-6,1.0070106618016416e-6,0.00023609507237813148
0.6138504155124653,1.9985279907661706e-6,1.0124101872733937e-6,0.00023750894875576613
0.614404432132964,1.99859697362752e-6,1.0158881026957917e-6,0.00023750894875576613
0.6149584487534626,1.99936648020277e-6,1.018458616642426e-6,0.00024108449975794154
0.6155124653739612,2.0144813450963855e-6,1.0261022498831612e-6,0.00024179436565695655
0.6160664819944598,2.015093173034153e-6,1.0388685569620028e-6,0.00024378453006589326
0.6166204986149585,2.0342976864650342e-6,1.04149372356548e-6,0.00024437459727906356
0.6171745152354571,2.0509974640463607e-6,1.0549688287240328e-6,0.00024449537680347965
0.6177285318559557,2.059324949017307e-6,1.0627966436361552e-6,0.00024508804131203655
0.6182825484764543,2.094008521919229e-6,1.0630780623567697e-6,0.00024552826884233935
0.618836565096953,2.104833698367385e-6,1.0679920988403862e-6,0.00024614624107862433
0.6193905817174515,2.108109594054318e-6,1.0758971270119527e-6,0.00024614624107862433
0.6199445983379501,2.108536476354113e-6,1.0777670862581605e-6,0.00024911979900002924
0.6204986149584487,2.1176358041213135e-6,1.0797019549328976e-6,0.0002553980750323522
0.6210526315789474,2.1255755565638778e-6,1.0883926228557105e-6,0.0002568992028257075
0.621606648199446,2.12845199406602e-6,1.0988036320603672e-6,0.00026296010970115145
0.6221606648199446,2.131578329651136e-6,1.108815493115269e-6,0.00026296010970115145
0.6227146814404432,2.1405327815051534e-6,1.1182935749549781e-6,0.0002635662538561979
0.6232686980609419,2.148360665403845e-6,1.1330651683001335e-6,0.00026458668605072413
0.6238227146814405,2.1502467428032787e-6,1.1359986885780751e-6,0.00026458668605072413
0.624376731301939,2.161554369166068e-6,1.1376096503659659e-6,0.0002655073564946023
0.6249307479224376,2.165392496991258e-6,1.1384623578940902e-6,0.0002668009945309763
0.6254847645429363,2.1798493464756246e-6,1.1545416997243952e-6,0.00026978940781578054
0.6260387811634349,2.1910363523484194e-6,1.1580208293754355e-6,0.0002712359242398437
0.6265927977839335,2.20200400821617e-6,1.1598791449569014e-6,0.0002713843448260913
0.6271468144044321,2.2049259180684357e-6,1.1630014477808746e-6,0.00027205492839149425
0.6277008310249308,2.2065613834658126e-6,1.1681210414736545e-6,0.00027252061499000846
0.6282548476454294,2.2364176252964803e-6,1.168142734908808e-6,0.0002767068515746773
0.628808864265928,2.246826230450996e-6,1.1756937961109418e-6,0.0002815035659991831
0.6293628808864266,2.247462990131287e-6,1.1756937961109418e-6,0.0002817285760905931
0.6299168975069253,2.2513957849394664e-6,1.1787237850126702e-6,0.0002817575031967414
0.6304709141274238,2.279002223925606e-6,1.1787237850126702e-6,0.00028323575459801825
0.6310249307479224,2.305733258798886e-6,1.196129420138056e-6,0.00028807348242053274
0.631578947368421,2.317238616251514e-6,1.196426349315596e-6,0.00028911771906383775
0.6321329639889197,2.3328890481872652e-6,1.2001938284867354e-6,0.0002959689529755968
0.6326869806094183,2.3671877000649533e-6,1.2129762017169332e-6,0.00029943236090633745
0.6332409972299169,2.372455128566654e-6,1.2177455190278433e-6,0.00029962330493765325
0.6337950138504155,2.372455128566654e-6,1.2187386339753779e-6,0.00030504517044066065
0.6343490304709142,2.3841292538059462e-6,1.22027205108362e-6,0.00030725952871956086
0.6349030470914128,2.3860806445178247e-6,1.2207969567929232e-6,0.0003120356286736837
0.6354570637119114,2.40377501571621e-6,1.2279215053690835e-6,0.0003171880161231755
0.6360110803324099,2.4462847211035304e-6,1.2292081168693284e-6,0.0003245287061497997
0.6365650969529086,2.4462847211035304e-6,1.235026106810059e-6,0.00032647007095284623
0.6371191135734072,2.4462847211035304e-6,1.2541815447492957e-6,0.00032896095419016844
0.6376731301939058,2.451923407235891e-6,1.267138790468365e-6,0.00033359226021835507
0.6382271468144044,2.458985059882185e-6,1.2723602356077512e-6,0.000339303377882779
0.6387811634349031,2.466349835065308e-6,1.2823740275689638e-6,0.00034449756344223615
0.6393351800554017,2.466349835065308e-6,1.2836969731524503e-6,0.00036672639794879176
0.6398891966759003,2.4869949892205144e-6,1.284240584541349e-6,0.0003674912181846671
0.6404432132963989,2.4916460607079673e-6,1.286905229235045e-6,0.00037943622841710926
0.6409972299168976,2.497910746530123e-6,1.3004303868191217e-6,0.00038076051158273565
0.6415512465373961,2.5819906541480616e-6,1.3099560633169558e-6,0.00038422905170021034
0.6421052631578947,2.5957085304576547e-6,1.3221740768817384e-6,0.00039275977735325984
0.6426592797783933,2.5957085304576547e-6,1.3462550336909317e-6,0.00040610909655047626
0.643213296398892,2.610607770329366e-6,1.3496021267819923e-6,0.0004102721265007176
0.6437673130193906,2.6209269882307994e-6,1.3601513794756912e-6,0.000415788724446644
0.6443213296398892,2.6527458964779223e-6,1.3699843676158698e-6,0.00041834599588134644
0.6448753462603878,2.739886838068572e-6,1.37010719147419e-6,0.00041834599588134644
0.6454293628808865,2.7570258660503735e-6,1.3759976272724037e-6,0.00041968262712885655
0.6459833795013851,2.7630835678035226e-6,1.3790689136473827e-6,0.00041968262712885655
0.6465373961218837,2.8033516751895328e-6,1.3976704076060085e-6,0.000431676332163809
0.6470914127423822,2.8033516751895328e-6,1.4017171866200867e-6,0.00045400529076091686
0.6476454293628808,2.848770347719264e-6,1.406768845767773e-6,0.00045400529076091686
0.6481994459833795,2.917201932714129e-6,1.4196106831129944e-6,0.0004577957290175842
0.6487534626038781,2.922136348685652e-6,1.4246281969160493e-6,0.0004694146578134066
0.6493074792243767,2.9305409267106417e-6,1.4278522500580712e-6,0.00047109658725739403
0.6498614958448753,2.932989506176538e-6,1.43010299589061e-6,0.00048100094960095325
0.650415512465374,2.9549825069240883e-6,1.439004864762482e-6,0.0004831453597432742
0.6509695290858726,2.9619409620510626e-6,1.441116196942803e-6,0.00048316404533191987
0.6515235457063712,2.9619409620510626e-6,1.4424200657314316e-6,0.00048524567152273036
0.6520775623268698,3.0190252590924562e-6,1.4721728029808225e-6,0.0005247991286022436
0.6526315789473685,3.103127517686317e-6,1.4963239798792069e-6,0.0005253102459924258
0.653185595567867,3.315278772109942e-6,1.5090533580635246e-6,0.0005287327497745831
0.6537396121883656,3.315278772109942e-6,1.5251397679464794e-6,0.0005498773809946378
0.6542936288088642,3.530848079951068e-6,1.5252925645232086e-6,0.0005875665765000879
0.6548476454293629,3.695078154454236e-6,1.5293420891476497e-6,0.0006005623969114895
0.6554016620498615,3.6989658089030715e-6,1.5462152383627244e-6,0.0007169984732569915
0.6559556786703601,3.84512592563476e-6,1.5588022163900373e-6,0.0007634497417175462
0.6565096952908587,3.921817797803212e-6,1.6528243386529602e-6,0.0007718497646761076
0.6570637119113574,3.969067675700083e-6,1.6537085156525157e-6,0.0008218558525307852
0.657617728531856,4.046456076709675e-6,1.6537085156525157e-6,0.0009007139254624191
0.6581717451523545,4.075857381912508e-6,1.6900550063940994e-6,0.0009228583586378482
0.6587257617728531,4.110496065715971e-6,1.7356493654941196e-6,0.0009876030072618698
0.6592797783933518,4.774330471566246e-6,1.7856463184167944e-6,0.0010848622620132885
0.6598337950138504,4.809166656867494e-6,1.7856463184167944e-6,0.0012632190575268146
0.660387811634349,4.865472846334069e-6,1.8066916606536886e-6,0.0012632190575268146
0.6609418282548476,4.867372621119899e-6,1.8069135828116752e-6,0.0012974162752351992
0.6614958448753463,5.17583164568882e-6,1.8196556580018107e-6,0.0018078283877240328
0.6620498614958449,5.3117461217734955e-6,1.8301744418422413e-6,0.0020175779904521487
0.6626038781163435,5.789172663708846e-6,1.8537418394475218e-6,0.002251655965460151
0.6631578947368421,6.010474570163284e-6,1.8884907143226067e-6,0.0023889941033002765
0.6637119113573408,6.652367984282338e-6,2.0114260436551343e-6,0.0024557170612957615
0.6642659279778393,8.27585659464641e-6,2.0700268125448984e-6,0.0025008422493624925
0.6648199445983379,9.399915355828459e-6,2.0700268125448984e-6,0.002741724538004569
0.6653739612188365,1.091216647063316e-5,2.53364208356079e-6,0.003143328983220311
0.6659279778393352,1.097733616279596e-5,2.5897094094399062e-6,0.003255513054456343
0.6664819944598338,1.1960501686264352e-5,2.708038172325487e-6,0.003284810813040641
0.6670360110803324,1.3776002557154582e-5,2.7177336165584143e-6,0.0034332766365619935
0.667590027700831,1.7745121553135318e-5,2.7803251440717213e-6,0.0036956800678950926
0.6681440443213297,4.368840694014932e-5,2.8771228227059998e-6,0.0038184103037469446
0.6686980609418283,4.460080041834468e-5,4.0207285105804545e-6,0.003890062005910021
0.6692520775623269,6.043976453828548e-5,4.3624315199262395e-6,0.0039006870157005805
0.6698060941828254,6.131069115229861e-5,4.842354811717149e-6,0.004600844688962281
0.6703601108033241,7.08748001252167e-5,7.087745082466264e-6,0.005108688275177838
0.6709141274238227,7.84228242484832e-5,7.589208711712161e-6,0.005190421460234701
0.6714681440443213,8.091675085104709e-5,1.6803622071121463e-5,0.005378225171857934
0.6720221606648199,9.164948325206375e-5,3.7087898038e-5,0.006141566284302898
0.6725761772853186,9.164948325206375e-5,4.4943898418107744e-5,0.0061492919921977375
0.6731301939058172,0.00013160728355092376,6.136994311293165e-5,0.006484465144292513
0.6736842105263158,0.000133001220022987,7.926943160731533e-5,0.006896231854524097
0.6742382271468144,0.00014734208273650673,8.107008901390266e-5,0.007099034395400982
0.6747922437673131,0.0006284894444441897,9.222389393180834e-5,0.0072394227172549305
0.6753462603878116,0.0009176877889224524,9.222389393180834e-5,0.0073787358142508135
0.6759002770083102,0.0009874028575071782,0.00021042082765184634,0.00783549971014304
0.6764542936288088,0.0011476713003387253,0.0002911563982896821,0.00787748175352376
0.6770083102493075,0.0011476713003387253,0.0006292817496251687,0.00797454791381782
0.6775623268698061,0.0011806853704137052,0.0007692489349709474,0.008028916287322942
0.6781163434903047,0.002043329817585963,0.0009184292499051205,0.008197097887508038
0.6786703601108033,0.0022518455544030254,0.0009877843108689265,0.008614863168968702
0.679224376731302,0.002451822944994565,0.001109412017567013,0.00904038063626197
0.6797783933518006,0.0026371275317241855,0.002044431778384821,0.009293571924590812
0.6803324099722992,0.002754011807295071,0.0021401503930679284,0.010102268017177028
0.6808864265927977,0.0032728705216902403,0.002451772710929961,0.010274223433743323
0.6814404432132964,0.003297392530909396,0.0027544811457231116,0.010626329330626365
0.681994459833795,0.0034703868873951407,0.0031304489520492178,0.010727422157299982
0.6825484764542936,0.003903472154805264,0.003272639424239118,0.011050995962954719
0.6831024930747922,0.004157260456071784,0.003297469426931504,0.011100511842295607
0.6836565096952909,0.00460263889352768,0.0034388663996837415,0.011199258487069607
0.6842105263157895,0.005107670088681095,0.004155429713777043,0.011219178650016861
0.6847645429362881,0.005190305421962533,0.00415986137362219,0.011328464580656372
0.6853185595567867,0.005226386251617682,0.005107593852754831,0.011712682230109038
0.6858725761772854,0.005369226936795032,0.005189858828492082,0.011856526867217743
0.686426592797784,0.006140443203792874,0.005201895857901985,0.011914314494077588
0.6869806094182825,0.00648220426526298,0.005369042975837448,0.012503922274969942
0.6875346260387811,0.006912542382435695,0.006140526258769596,0.012640544298614581
0.6880886426592798,0.0069145338545506686,0.006482310821633901,0.01288222633345831
0.6886426592797784,0.007973399343463309,0.0069107466604602305,0.013200352336232216
0.689196675900277,0.008439306955990966,0.006913441128288917,0.013200493740705267
0.6897506925207756,0.008879321634380226,0.00784667634419847,0.013453656053556964
0.6903047091412743,0.010098344340689316,0.008611572692415343,0.014156343155175504
0.6908587257617729,0.010280356847378163,0.01009844780743043,0.014873879369262252
0.6914127423822715,0.01062550215493002,0.010523665180813296,0.015061566458779277
0.69196675900277,0.010725493266895609,0.010625878508998108,0.01571613873964198
0.6925207756232687,0.011002309056418687,0.010727064393854823,0.015873547309118514
0.6930747922437673,0.011051299334752024,0.011003078212627757,0.016359496265238554
0.6936288088642659,0.011100471879404742,0.011051289095418512,0.016779847193587043
0.6941828254847645,0.011163655482664559,0.011164322180049657,0.017649733555213546
0.6947368421052632,0.011238351819348059,0.01123831285447516,0.01842077768772563
0.6952908587257618,0.011450587777983212,0.011714205060391999,0.018529794555522106
0.6958448753462604,0.011714022773821012,0.011856210331314971,0.01887714490240437
0.696398891966759,0.011855739599336149,0.01191616565598704,0.018934943585273218
0.6969529085872577,0.011916270875930215,0.012728191557024687,0.02156717024050941
0.6975069252077563,0.012728324375362168,0.012882986438846222,0.021591915281268425
0.6980609418282548,0.01288303406482578,0.013194646007271476,0.021591915281268425
0.6986149584487534,0.012888639559877669,0.013200261721911065,0.021708411267870136
0.6991689750692521,0.013194312044465353,0.013285862750108587,0.023103718446855125
0.6997229916897507,0.013285683774543517,0.014154918950605156,0.023163061501717323
0.7002770083102493,0.014154838916891458,0.01470407059325637,0.02322982495265592
0.7008310249307479,0.015061149825312202,0.015716661904750222,0.02364151681635513
0.7013850415512466,0.015716180683110204,0.01585589785320259,0.023644882898053915
0.7019390581717452,0.015855892943697443,0.016691270861234443,0.02377319335940265
0.7024930747922438,0.016434511419547493,0.01842142612118442,0.02516074551398821
0.7030470914127424,0.018421544100724486,0.018533039325207078,0.025167773308403852
0.703601108033241,0.01894419532672745,0.018943897950256666,0.02551471405394072
0.7041551246537396,0.019447893435868013,0.021568228748502546,0.025683908004744505
0.7047091412742382,0.020572688715507687,0.02183691253170104,0.02684002984144756
0.7052631578947368,0.02156859585601414,0.022669829290531487,0.02743695102660687
0.7058171745152355,0.022669726112658606,0.023105004888956244,0.02826852385267005
0.7063711911357341,0.023104422666709517,0.02322993404927497,0.028668441138316566
0.7069252077562327,0.023229954199667002,0.024192599060989146,0.030658446479240854
0.7074792243767313,0.023421799932093992,0.025156550702233438,0.032548499695819764
0.7080332409972299,0.02364326580287671,0.0251673292605112,0.03398132324347002
0.7085872576177286,0.023643336105782262,0.025349821565590524,0.034393313797931646
0.7091412742382271,0.025156216752545313,0.025514128360687133,0.03445044904460519
0.7096952908587257,0.02516638460521056,0.0259981372776296,0.034851074218801285
0.7102493074792243,0.025349620232935438,0.026250136600177866,0.03808352522692929
0.710803324099723,0.026250244951059425,0.02657569838416023,0.039325826932879435
0.7113573407202216,0.026575580036566238,0.02798600337907327,0.040631387233727424
0.7119113573407202,0.026841156858927635,0.028666089242094305,0.0414346877477715
0.7124653739612188,0.02798593691641873,0.030663482300608277,0.044377199952214695
0.7130193905817175,0.030663230857343765,0.033467283722911925,0.04706803058141223
0.7135734072022161,0.032702942492344,0.03438006914935089,0.05115140799436375
0.7141274238227147,0.03437966652154163,0.03486551795194164,0.055336980441301406
0.7146814404432132,0.03462085185904925,0.035833081322562195,0.06109821282596606
0.7152354570637119,0.036013965979989036,0.03601427346111412,0.0707686371993026
0.7157894736842105,0.03647371279126515,0.038085219911579926,0.07231771425711213
0.7163434903047091,0.036734802334027844,0.03932581046538522,0.07784338934750112
0.7168975069252077,0.03779450800637075,0.04063202717623663,0.07822261880732545
0.7174515235457064,0.0380850013868282,0.04173312497991246,0.07824474066121906
0.718005540166205,0.039325767882902714,0.04503396137396065,0.08268120305434533
0.7185595567867036,0.040524225420081106,0.045490373985288636,0.08339223934152332
0.7191135734072022,0.04423340723161329,0.04706811745393455,0.08348092926963468
0.7196675900277009,0.04706818955225426,0.050657634306422755,0.11201057367909906
0.7202216066481995,0.049385777837434405,0.0553789589598275,0.11389464835898838
0.720775623268698,0.05065785858004804,0.056165220469639836,0.11390240685257202
0.7213296398891966,0.051146881684678305,0.061110881485623346,0.16133820332672832
0.7218836565096953,0.05537944484153828,0.06258624217038523,0.16221380508074784
0.7224376731301939,0.0649492205484978,0.07231830867962362,0.19263712985147216
0.7229916897506925,0.06657483692640428,0.07784383320632095,0.20701859237550027
0.7235457063711911,0.0685079794299977,0.07823011786115312,0.2600264679490378
0.7240997229916898,0.07231807617265472,0.07824512658585327,0.2705424251464268
0.7246537396121884,0.077844318642693,0.08268597076348493,0.2984545436259449
0.725207756232687,0.07823004053231325,0.0833916855792595,0.30275663500210886
0.7257617728531855,0.07824481729690083,0.08346157115984135,0.31671169475283956
0.7263157894736842,0.08339175848524388,0.0857282268515817,0.3333333308498064
0.7268698060941828,0.0873504028212528,0.11201095333653514,0.33333333209156985
0.7274238227146814,0.10540900402397878,0.11390514606974225,0.4098739624065834
0.72797783933518,0.10768640749191803,0.11390522124642517,0.42414164934179116
0.7285318559556787,0.11201048884745454,0.1368020626300844,0.4618771417266823
0.7290858725761773,0.11390435992873268,0.14907094971076484,0.5752719981663643
0.7296398891966759,0.11390488049239705,0.16221683180359056,0.6425850597786382
0.7301939058171745,0.14639822907807157,0.17025939248150973,0.7100830381598199
0.7307479224376732,0.1924501012012789,0.1924507321094586,0.7802616613176317
0.7313019390581718,0.2070194703735995,0.20701947654308905,0.8121021550351405
0.7318559556786703,0.2721652674189447,0.2705417283616642,0.9072327884538454
0.7324099722991689,0.28791540061485466,0.29845614666312736,0.9921412155582757
0.7329639889196676,0.3027558202049639,0.3027563936292278,0.9998353419437914
0.7335180055401662,0.31916990409984486,0.32732623704938835,1.0
0.7340720221606648,0.32732654920448195,0.33333328036187554,1.1186739525083365
0.7346260387811634,0.3273266142385051,0.33333333209156985,1.1186739525083365
0.7351800554016621,0.3273266272453112,0.3333333320915699,1.151640466211061
0.7357340720221607,0.333333333333338,0.3779642167483451,1.151640466211061
0.7362880886426593,0.3333333333333451,0.3779644279587346,1.5558881959998807
0.7368421052631579,0.3732943665718549,0.3779652840368787,1.5558881959998807
0.7373961218836566,0.377964157613055,0.3779653741585806,27.52072830778839
0.7379501385041551,0.3779643941597358,0.37796546426771405,5.010335616983741e6
0.7385041551246537,0.37796447302063296,0.40824749016452977,1.0e29
0.7390581717451523,0.40247462238667253,0.4472151308950072,1.0e29
0.739612188365651,0.4082429479516233,0.47140467065194014,1.0e29
0.7401662049861496,0.40859098210416794,0.4714057758370452,1.0e29
0.7407202216066482,0.4714055046509769,0.49200523719254746,1.0e29
0.7412742382271468,0.471408603789729,0.5752729343631463,1.0e29
0.7418282548476455,0.5752729175091824,0.6920294111420551,1.0e29
0.7423822714681441,0.6603435725054898,0.9999994479498553,1.0e29
0.7429362880886426,0.6920296578237046,1.0000043699743912,1.0e29
0.7434903047091412,0.7100865254822185,1.1034664667890945,1.0e29
0.7440443213296399,0.8121027194484582,1.1186764125050181,1.0e29
0.7445983379501385,1.0789980301856135,1.1186764125050181,1.0e29
0.7451523545706371,1.1034663707372074,1.1475323726626032,1.0e29
0.7457063711911357,1.1186758768623004,1.3238842214647826,1.0e29
0.7462603878116344,1.1186758768623004,1.3667664191963682,1.0e29
0.746814404432133,1.1516410775038395,1.3667664191963682,1.0e29
0.7473684210526316,1.1516410775038395,1.371723503571759,1.0e29
0.7479224376731302,1.1587763627624004,1.371723503571759,1.0e29
0.7484764542936289,1.1587763627624004,27712.079424418862,1.0e29
0.7490304709141274,5.620893036566297,1.0307635359091583e20,1.0e29
0.749584487534626,1.0e29,1.0e29,1.0e29
0.7501385041551246,1.0e29,1.0e29,1.0e29
0.7506925207756233,1.0e29,1.0e29,1.0e29
0.7512465373961219,1.0e29,1.0e29,1.0e29
0.7518005540166205,1.0e29,1.0e29,1.0e29
0.7523545706371191,1.0e29,1.0e29,1.0e29
0.7529085872576178,1.0e29,1.0e29,1.0e29
0.7534626038781164,1.0e29,1.0e29,1.0e29
0.754016620498615,1.0e29,1.0e29,1.0e29
0.7545706371191135,1.0e29,1.0e29,1.0e29
0.7551246537396122,1.0e29,1.0e29,1.0e29
0.7556786703601108,1.0e29,1.0e29,1.0e29
0.7562326869806094,1.0e29,1.0e29,1.0e29
0.756786703601108,1.0e29,1.0e29,1.0e29
0.7573407202216067,1.0e29,1.0e29,1.0e29
0.7578947368421053,1.0e29,1.0e29,1.0e29
0.7584487534626039,1.0e29,1.0e29,1.0e29
0.7590027700831025,1.0e29,1.0e29,1.0e29
0.7595567867036012,1.0e29,1.0e29,1.0e29
0.7601108033240997,1.0e29,1.0e29,1.0e29
0.7606648199445983,1.0e29,1.0e29,1.0e29
0.7612188365650969,1.0e29,1.0e29,1.0e29
0.7617728531855956,1.0e29,1.0e29,1.0e29
0.7623268698060942,1.0e29,1.0e29,1.0e29
0.7628808864265928,1.0e29,1.0e29,1.0e29
0.7634349030470914,1.0e29,1.0e29,1.0e29
0.7639889196675901,1.0e29,1.0e29,1.0e29
0.7645429362880887,1.0e29,1.0e29,1.0e29
0.7650969529085873,1.0e29,1.0e29,1.0e29
0.7656509695290858,1.0e29,1.0e29,1.0e29
0.7662049861495844,1.0e29,1.0e29,1.0e29
0.7667590027700831,1.0e29,1.0e29,1.0e29
0.7673130193905817,1.0e29,1.0e29,1.0e29
0.7678670360110803,1.0e29,1.0e29,1.0e29
0.7684210526315789,1.0e29,1.0e29,1.0e29
0.7689750692520776,1.0e29,1.0e29,1.0e29
0.7695290858725762,1.0e29,1.0e29,1.0e29
0.7700831024930748,1.0e29,1.0e29,1.0e29
0.7706371191135734,1.0e29,1.0e29,1.0e29
0.771191135734072,1.0e29,1.0e29,1.0e29
0.7717451523545706,1.0e29,1.0e29,1.0e29
0.7722991689750692,1.0e29,1.0e29,1.0e29
0.7728531855955678,1.0e29,1.0e29,1.0e29
0.7734072022160665,1.0e29,1.0e29,1.0e29
0.7739612188365651,1.0e29,1.0e29,1.0e29
0.7745152354570637,1.0e29,1.0e29,1.0e29
0.7750692520775623,1.0e29,1.0e29,1.0e29
0.775623268698061,1.0e29,1.0e29,1.0e29
0.7761772853185596,1.0e29,1.0e29,1.0e29
0.7767313019390581,1.0e29,1.0e29,1.0e29
0.7772853185595567,1.0e29,1.0e29,1.0e29
0.7778393351800554,1.0e29,1.0e29,1.0e29
0.778393351800554,1.0e29,1.0e29,1.0e29
0.7789473684210526,1.0e29,1.0e29,1.0e29
0.7795013850415512,1.0e29,1.0e29,1.0e29
0.7800554016620499,1.0e29,1.0e29,1.0e29
0.7806094182825485,1.0e29,1.0e29,1.0e29
0.7811634349030471,1.0e29,1.0e29,1.0e29
0.7817174515235457,1.0e29,1.0e29,1.0e29
0.7822714681440444,1.0e29,1.0e29,1.0e29
0.782825484764543,1.0e29,1.0e29,1.0e29
0.7833795013850415,1.0e29,1.0e29,1.0e29
0.7839335180055401,1.0e29,1.0e29,1.0e29
0.7844875346260388,1.0e29,1.0e29,1.0e29
0.7850415512465374,1.0e29,1.0e29,1.0e29
0.785595567867036,1.0e29,1.0e29,1.0e29
0.7861495844875346,1.0e29,1.0e29,1.0e29
0.7867036011080333,1.0e29,1.0e29,1.0e29
0.7872576177285319,1.0e29,1.0e29,1.0e29
0.7878116343490305,1.0e29,1.0e29,1.0e29
0.788365650969529,1.0e29,1.0e29,1.0e29
0.7889196675900277,1.0e29,1.0e29,1.0e29
0.7894736842105263,1.0e29,1.0e29,1.0e29
0.7900277008310249,1.0e29,1.0e29,1.0e29
0.7905817174515235,1.0e29,1.0e29,1.0e29
0.7911357340720222,1.0e29,1.0e29,1.0e29
0.7916897506925208,1.0e29,1.0e29,1.0e29
0.7922437673130194,1.0e29,1.0e29,1.0e29
0.792797783933518,1.0e29,1.0e29,1.0e29
0.7933518005540167,1.0e29,1.0e29,1.0e29
0.7939058171745152,1.0e29,1.0e29,1.0e29
0.7944598337950138,1.0e29,1.0e29,1.0e29
0.7950138504155124,1.0e29,1.0e29,1.0e29
0.7955678670360111,1.0e29,1.0e29,1.0e29
0.7961218836565097,1.0e29,1.0e29,1.0e29
0.7966759002770083,1.0e29,1.0e29,1.0e29
0.7972299168975069,1.0e29,1.0e29,1.0e29
0.7977839335180056,1.0e29,1.0e29,1.0e29
0.7983379501385042,1.0e29,1.0e29,1.0e29
0.7988919667590028,1.0e29,1.0e29,1.0e29
0.7994459833795013,1.0e29,1.0e29,1.0e29
0.8,1.0e29,1.0e29,1.0e29
0.8005540166204986,1.0e29,1.0e29,1.0e29
0.8011080332409972,1.0e29,1.0e29,1.0e29
0.8016620498614958,1.0e29,1.0e29,1.0e29
0.8022160664819945,1.0e29,1.0e29,1.0e29
0.8027700831024931,1.0e29,1.0e29,1.0e29
0.8033240997229917,1.0e29,1.0e29,1.0e29
0.8038781163434903,1.0e29,1.0e29,1.0e29
0.804432132963989,1.0e29,1.0e29,1.0e29
0.8049861495844876,1.0e29,1.0e29,1.0e29
0.8055401662049861,1.0e29,1.0e29,1.0e29
0.8060941828254847,1.0e29,1.0e29,1.0e29
0.8066481994459834,1.0e29,1.0e29,1.0e29
0.807202216066482,1.0e29,1.0e29,1.0e29
0.8077562326869806,1.0e29,1.0e29,1.0e29
0.8083102493074792,1.0e29,1.0e29,1.0e29
0.8088642659279779,1.0e29,1.0e29,1.0e29
0.8094182825484765,1.0e29,1.0e29,1.0e29
0.8099722991689751,1.0e29,1.0e29,1.0e29
0.8105263157894737,1.0e29,1.0e29,1.0e29
0.8110803324099723,1.0e29,1.0e29,1.0e29
0.8116343490304709,1.0e29,1.0e29,1.0e29
0.8121883656509695,1.0e29,1.0e29,1.0e29
0.8127423822714681,1.0e29,1.0e29,1.0e29
0.8132963988919668,1.0e29,1.0e29,1.0e29
0.8138504155124654,1.0e29,1.0e29,1.0e29
0.814404432132964,1.0e29,1.0e29,1.0e29
0.8149584487534626,1.0e29,1.0e29,1.0e29
0.8155124653739613,1.0e29,1.0e29,1.0e29
0.8160664819944599,1.0e29,1.0e29,1.0e29
0.8166204986149584,1.0e29,1.0e29,1.0e29
0.817174515235457,1.0e29,1.0e29,1.0e29
0.8177285318559557,1.0e29,1.0e29,1.0e29
0.8182825484764543,1.0e29,1.0e29,1.0e29
0.8188365650969529,1.0e29,1.0e29,1.0e29
0.8193905817174515,1.0e29,1.0e29,1.0e29
0.8199445983379502,1.0e29,1.0e29,1.0e29
0.8204986149584488,1.0e29,1.0e29,1.0e29
0.8210526315789474,1.0e29,1.0e29,1.0e29
0.821606648199446,1.0e29,1.0e29,1.0e29
0.8221606648199447,1.0e29,1.0e29,1.0e29
0.8227146814404432,1.0e29,1.0e29,1.0e29
0.8232686980609418,1.0e29,1.0e29,1.0e29
0.8238227146814404,1.0e29,1.0e29,1.0e29
0.824376731301939,1.0e29,1.0e29,1.0e29
0.8249307479224377,1.0e29,1.0e29,1.0e29
0.8254847645429363,1.0e29,1.0e29,1.0e29
0.8260387811634349,1.0e29,1.0e29,1.0e29
0.8265927977839335,1.0e29,1.0e29,1.0e29
0.8271468144044322,1.0e29,1.0e29,1.0e29
0.8277008310249307,1.0e29,1.0e29,1.0e29
0.8282548476454293,1.0e29,1.0e29,1.0e29
0.8288088642659279,1.0e29,1.0e29,1.0e29
0.8293628808864266,1.0e29,1.0e29,1.0e29
0.8299168975069252,1.0e29,1.0e29,1.0e29
0.8304709141274238,1.0e29,1.0e29,1.0e29
0.8310249307479224,1.0e29,1.0e29,1.0e29
0.8315789473684211,1.0e29,1.0e29,1.0e29
0.8321329639889197,1.0e29,1.0e29,1.0e29
0.8326869806094183,1.0e29,1.0e29,1.0e29
0.8332409972299168,1.0e29,1.0e29,1.0e29
0.8337950138504155,1.0e29,1.0e29,1.0e29
0.8343490304709141,1.0e29,1.0e29,1.0e29
0.8349030470914127,1.0e29,1.0e29,1.0e29
0.8354570637119113,1.0e29,1.0e29,1.0e29
0.83601108033241,1.0e29,1.0e29,1.0e29
0.8365650969529086,1.0e29,1.0e29,1.0e29
0.8371191135734072,1.0e29,1.0e29,1.0e29
0.8376731301939058,1.0e29,1.0e29,1.0e29
0.8382271468144045,1.0e29,1.0e29,1.0e29
0.838781163434903,1.0e29,1.0e29,1.0e29
0.8393351800554016,1.0e29,1.0e29,1.0e29
0.8398891966759002,1.0e29,1.0e29,1.0e29
0.8404432132963989,1.0e29,1.0e29,1.0e29
0.8409972299168975,1.0e29,1.0e29,1.0e29
0.8415512465373961,1.0e29,1.0e29,1.0e29
0.8421052631578947,1.0e29,1.0e29,1.0e29
0.8426592797783934,1.0e29,1.0e29,1.0e29
0.843213296398892,1.0e29,1.0e29,1.0e29
0.8437673130193906,1.0e29,1.0e29,1.0e29
0.8443213296398892,1.0e29,1.0e29,1.0e29
0.8448753462603878,1.0e29,1.0e29,1.0e29
0.8454293628808864,1.0e29,1.0e29,1.0e29
0.845983379501385,1.0e29,1.0e29,1.0e29
0.8465373961218836,1.0e29,1.0e29,1.0e29
0.8470914127423823,1.0e29,1.0e29,1.0e29
0.8476454293628809,1.0e29,1.0e29,1.0e29
0.8481994459833795,1.0e29,1.0e29,1.0e29
0.8487534626038781,1.0e29,1.0e29,1.0e29
0.8493074792243768,1.0e29,1.0e29,1.0e29
0.8498614958448754,1.0e29,1.0e29,1.0e29
0.850415512465374,1.0e29,1.0e29,1.0e29
0.8509695290858725,1.0e29,1.0e29,1.0e29
0.8515235457063712,1.0e29,1.0e29,1.0e29
0.8520775623268698,1.0e29,1.0e29,1.0e29
0.8526315789473684,1.0e29,1.0e29,1.0e29
0.853185595567867,1.0e29,1.0e29,1.0e29
0.8537396121883657,1.0e29,1.0e29,1.0e29
0.8542936288088643,1.0e29,1.0e29,1.0e29
0.8548476454293629,1.0e29,1.0e29,1.0e29
0.8554016620498615,1.0e29,1.0e29,1.0e29
0.8559556786703602,1.0e29,1.0e29,1.0e29
0.8565096952908587,1.0e29,1.0e29,1.0e29
0.8570637119113573,1.0e29,1.0e29,1.0e29
0.8576177285318559,1.0e29,1.0e29,1.0e29
0.8581717451523546,1.0e29,1.0e29,1.0e29
0.8587257617728532,1.0e29,1.0e29,1.0e29
0.8592797783933518,1.0e29,1.0e29,1.0e29
0.8598337950138504,1.0e29,1.0e29,1.0e29
0.8603878116343491,1.0e29,1.0e29,1.0e29
0.8609418282548477,1.0e29,1.0e29,1.0e29
0.8614958448753463,1.0e29,1.0e29,1.0e29
0.8620498614958448,1.0e29,1.0e29,1.0e29
0.8626038781163435,1.0e29,1.0e29,1.0e29
0.8631578947368421,1.0e29,1.0e29,1.0e29
0.8637119113573407,1.0e29,1.0e29,1.0e29
0.8642659279778393,1.0e29,1.0e29,1.0e29
0.864819944598338,1.0e29,1.0e29,1.0e29
0.8653739612188366,1.0e29,1.0e29,1.0e29
0.8659279778393352,1.0e29,1.0e29,1.0e29
0.8664819944598338,1.0e29,1.0e29,1.0e29
0.8670360110803325,1.0e29,1.0e29,1.0e29
0.867590027700831,1.0e29,1.0e29,1.0e29
0.8681440443213296,1.0e29,1.0e29,1.0e29
0.8686980609418282,1.0e29,1.0e29,1.0e29
0.8692520775623269,1.0e29,1.0e29,1.0e29
0.8698060941828255,1.0e29,1.0e29,1.0e29
0.8703601108033241,1.0e29,1.0e29,1.0e29
0.8709141274238227,1.0e29,1.0e29,1.0e29
0.8714681440443214,1.0e29,1.0e29,1.0e29
0.87202216066482,1.0e29,1.0e29,1.0e29
0.8725761772853186,1.0e29,1.0e29,1.0e29
0.8731301939058171,1.0e29,1.0e29,1.0e29
0.8736842105263158,1.0e29,1.0e29,1.0e29
0.8742382271468144,1.0e29,1.0e29,1.0e29
0.874792243767313,1.0e29,1.0e29,1.0e29
0.8753462603878116,1.0e29,1.0e29,1.0e29
0.8759002770083103,1.0e29,1.0e29,1.0e29
0.8764542936288089,1.0e29,1.0e29,1.0e29
0.8770083102493075,1.0e29,1.0e29,1.0e29
0.8775623268698061,1.0e29,1.0e29,1.0e29
0.8781163434903048,1.0e29,1.0e29,1.0e29
0.8786703601108034,1.0e29,1.0e29,1.0e29
0.8792243767313019,1.0e29,1.0e29,1.0e29
0.8797783933518005,1.0e29,1.0e29,1.0e29
0.8803324099722992,1.0e29,1.0e29,1.0e29
0.8808864265927978,1.0e29,1.0e29,1.0e29
0.8814404432132964,1.0e29,1.0e29,1.0e29
0.881994459833795,1.0e29,1.0e29,1.0e29
0.8825484764542936,1.0e29,1.0e29,1.0e29
0.8831024930747923,1.0e29,1.0e29,1.0e29
0.8836565096952909,1.0e29,1.0e29,1.0e29
0.8842105263157894,1.0e29,1.0e29,1.0e29
0.884764542936288,1.0e29,1.0e29,1.0e29
0.8853185595567867,1.0e29,1.0e29,1.0e29
0.8858725761772853,1.0e29,1.0e29,1.0e29
0.8864265927977839,1.0e29,1.0e29,1.0e29
0.8869806094182825,1.0e29,1.0e29,1.0e29
0.8875346260387812,1.0e29,1.0e29,1.0e29
0.8880886426592798,1.0e29,1.0e29,1.0e29
0.8886426592797784,1.0e29,1.0e29,1.0e29
0.889196675900277,1.0e29,1.0e29,1.0e29
0.8897506925207757,1.0e29,1.0e29,1.0e29
0.8903047091412742,1.0e29,1.0e29,1.0e29
0.8908587257617728,1.0e29,1.0e29,1.0e29
0.8914127423822714,1.0e29,1.0e29,1.0e29
0.8919667590027701,1.0e29,1.0e29,1.0e29
0.8925207756232687,1.0e29,1.0e29,1.0e29
0.8930747922437673,1.0e29,1.0e29,1.0e29
0.8936288088642659,1.0e29,1.0e29,1.0e29
0.8941828254847646,1.0e29,1.0e29,1.0e29
0.8947368421052632,1.0e29,1.0e29,1.0e29
0.8952908587257618,1.0e29,1.0e29,1.0e29
0.8958448753462603,1.0e29,1.0e29,1.0e29
0.896398891966759,1.0e29,1.0e29,1.0e29
0.8969529085872576,1.0e29,1.0e29,1.0e29
0.8975069252077562,1.0e29,1.0e29,1.0e29
0.8980609418282548,1.0e29,1.0e29,1.0e29
0.8986149584487535,1.0e29,1.0e29,1.0e29
0.8991689750692521,1.0e29,1.0e29,1.0e29
0.8997229916897507,1.0e29,1.0e29,1.0e29
0.9002770083102493,1.0e29,1.0e29,1.0e29
0.900831024930748,1.0e29,1.0e29,1.0e29
0.9013850415512465,1.0e29,1.0e29,1.0e29
0.9019390581717451,1.0e29,1.0e29,1.0e29
0.9024930747922437,1.0e29,1.0e29,1.0e29
0.9030470914127424,1.0e29,1.0e29,1.0e29
0.903601108033241,1.0e29,1.0e29,1.0e29
0.9041551246537396,1.0e29,1.0e29,1.0e29
0.9047091412742382,1.0e29,1.0e29,1.0e29
0.9052631578947369,1.0e29,1.0e29,1.0e29
0.9058171745152355,1.0e29,1.0e29,1.0e29
0.9063711911357341,1.0e29,1.0e29,1.0e29
0.9069252077562326,1.0e29,1.0e29,1.0e29
0.9074792243767313,1.0e29,1.0e29,1.0e29
0.9080332409972299,1.0e29,1.0e29,1.0e29
0.9085872576177285,1.0e29,1.0e29,1.0e29
0.9091412742382271,1.0e29,1.0e29,1.0e29
0.9096952908587258,1.0e29,1.0e29,1.0e29
0.9102493074792244,1.0e29,1.0e29,1.0e29
0.910803324099723,1.0e29,1.0e29,1.0e29
0.9113573407202216,1.0e29,1.0e29,1.0e29
0.9119113573407203,1.0e29,1.0e29,1.0e29
0.9124653739612189,1.0e29,1.0e29,1.0e29
0.9130193905817174,1.0e29,1.0e29,1.0e29
0.913573407202216,1.0e29,1.0e29,1.0e29
0.9141274238227147,1.0e29,1.0e29,1.0e29
0.9146814404432133,1.0e29,1.0e29,1.0e29
0.9152354570637119,1.0e29,1.0e29,1.0e29
0.9157894736842105,1.0e29,1.0e29,1.0e29
0.9163434903047092,1.0e29,1.0e29,1.0e29
0.9168975069252078,1.0e29,1.0e29,1.0e29
0.9174515235457064,1.0e29,1.0e29,1.0e29
0.918005540166205,1.0e29,1.0e29,1.0e29
0.9185595567867036,1.0e29,1.0e29,1.0e29
0.9191135734072022,1.0e29,1.0e29,1.0e29
0.9196675900277008,1.0e29,1.0e29,1.0e29
0.9202216066481994,1.0e29,1.0e29,1.0e29
0.9207756232686981,1.0e29,1.0e29,1.0e29
0.9213296398891967,1.0e29,1.0e29,1.0e29
0.9218836565096953,1.0e29,1.0e29,1.0e29
0.9224376731301939,1.0e29,1.0e29,1.0e29
0.9229916897506926,1.0e29,1.0e29,1.0e29
0.9235457063711912,1.0e29,1.0e29,1.0e29
0.9240997229916897,1.0e29,1.0e29,1.0e29
0.9246537396121883,1.0e29,1.0e29,1.0e29
0.925207756232687,1.0e29,1.0e29,1.0e29
0.9257617728531856,1.0e29,1.0e29,1.0e29
0.9263157894736842,1.0e29,1.0e29,1.0e29
0.9268698060941828,1.0e29,1.0e29,1.0e29
0.9274238227146815,1.0e29,1.0e29,1.0e29
0.9279778393351801,1.0e29,1.0e29,1.0e29
0.9285318559556787,1.0e29,1.0e29,1.0e29
0.9290858725761773,1.0e29,1.0e29,1.0e29
0.929639889196676,1.0e29,1.0e29,1.0e29
0.9301939058171745,1.0e29,1.0e29,1.0e29
0.9307479224376731,1.0e29,1.0e29,1.0e29
0.9313019390581717,1.0e29,1.0e29,1.0e29
0.9318559556786704,1.0e29,1.0e29,1.0e29
0.932409972299169,1.0e29,1.0e29,1.0e29
0.9329639889196676,1.0e29,1.0e29,1.0e29
0.9335180055401662,1.0e29,1.0e29,1.0e29
0.9340720221606649,1.0e29,1.0e29,1.0e29
0.9346260387811635,1.0e29,1.0e29,1.0e29
0.935180055401662,1.0e29,1.0e29,1.0e29
0.9357340720221606,1.0e29,1.0e29,1.0e29
0.9362880886426593,1.0e29,1.0e29,1.0e29
0.9368421052631579,1.0e29,1.0e29,1.0e29
0.9373961218836565,1.0e29,1.0e29,1.0e29
0.9379501385041551,1.0e29,1.0e29,1.0e29
0.9385041551246538,1.0e29,1.0e29,1.0e29
0.9390581717451524,1.0e29,1.0e29,1.0e29
0.939612188365651,1.0e29,1.0e29,1.0e29
0.9401662049861496,1.0e29,1.0e29,1.0e29
0.9407202216066483,1.0e29,1.0e29,1.0e29
0.9412742382271468,1.0e29,1.0e29,1.0e29
0.9418282548476454,1.0e29,1.0e29,1.0e29
0.942382271468144,1.0e29,1.0e29,1.0e29
0.9429362880886426,1.0e29,1.0e29,1.0e29
0.9434903047091413,1.0e29,1.0e29,1.0e29
0.9440443213296399,1.0e29,1.0e29,1.0e29
0.9445983379501385,1.0e29,1.0e29,1.0e29
0.9451523545706371,1.0e29,1.0e29,1.0e29
0.9457063711911358,1.0e29,1.0e29,1.0e29
0.9462603878116344,1.0e29,1.0e29,1.0e29
0.9468144044321329,1.0e29,1.0e29,1.0e29
0.9473684210526315,1.0e29,1.0e29,1.0e29
0.9479224376731302,1.0e29,1.0e29,1.0e29
0.9484764542936288,1.0e29,1.0e29,1.0e29
0.9490304709141274,1.0e29,1.0e29,1.0e29
0.949584487534626,1.0e29,1.0e29,1.0e29
0.9501385041551247,1.0e29,1.0e29,1.0e29
0.9506925207756233,1.0e29,1.0e29,1.0e29
0.9512465373961219,1.0e29,1.0e29,1.0e29
0.9518005540166204,1.0e29,1.0e29,1.0e29
0.9523545706371191,1.0e29,1.0e29,1.0e29
0.9529085872576177,1.0e29,1.0e29,1.0e29
0.9534626038781163,1.0e29,1.0e29,1.0e29
0.9540166204986149,1.0e29,1.0e29,1.0e29
0.9545706371191136,1.0e29,1.0e29,1.0e29
0.9551246537396122,1.0e29,1.0e29,1.0e29
0.9556786703601108,1.0e29,1.0e29,1.0e29
0.9562326869806094,1.0e29,1.0e29,1.0e29
0.9567867036011081,1.0e29,1.0e29,1.0e29
0.9573407202216067,1.0e29,1.0e29,1.0e29
0.9578947368421052,1.0e29,1.0e29,1.0e29
0.9584487534626038,1.0e29,1.0e29,1.0e29
0.9590027700831025,1.0e29,1.0e29,1.0e29
0.9595567867036011,1.0e29,1.0e29,1.0e29
0.9601108033240997,1.0e29,1.0e29,1.0e29
0.9606648199445983,1.0e29,1.0e29,1.0e29
0.961218836565097,1.0e29,1.0e29,1.0e29
0.9617728531855956,1.0e29,1.0e29,1.0e29
0.9623268698060942,1.0e29,1.0e29,1.0e29
0.9628808864265928,1.0e29,1.0e29,1.0e29
0.9634349030470915,1.0e29,1.0e29,1.0e29
0.96398891966759,1.0e29,1.0e29,1.0e29
0.9645429362880886,1.0e29,1.0e29,1.0e29
0.9650969529085872,1.0e29,1.0e29,1.0e29
0.9656509695290859,1.0e29,1.0e29,1.0e29
0.9662049861495845,1.0e29,1.0e29,1.0e29
0.9667590027700831,1.0e29,1.0e29,1.0e29
0.9673130193905817,1.0e29,1.0e29,1.0e29
0.9678670360110804,1.0e29,1.0e29,1.0e29
0.968421052631579,1.0e29,1.0e29,1.0e29
0.9689750692520775,1.0e29,1.0e29,1.0e29
0.9695290858725761,1.0e29,1.0e29,1.0e29
0.9700831024930748,1.0e29,1.0e29,1.0e29
0.9706371191135734,1.0e29,1.0e29,1.0e29
0.971191135734072,1.0e29,1.0e29,1.0e29
0.9717451523545706,1.0e29,1.0e29,1.0e29
0.9722991689750693,1.0e29,1.0e29,1.0e29
0.9728531855955679,1.0e29,1.0e29,1.0e29
0.9734072022160665,1.0e29,1.0e29,1.0e29
0.9739612188365651,1.0e29,1.0e29,1.0e29
0.9745152354570638,1.0e29,1.0e29,1.0e29
0.9750692520775623,1.0e29,1.0e29,1.0e29
0.9756232686980609,1.0e29,1.0e29,1.0e29
0.9761772853185595,1.0e29,1.0e29,1.0e29
0.9767313019390582,1.0e29,1.0e29,1.0e29
0.9772853185595568,1.0e29,1.0e29,1.0e29
0.9778393351800554,1.0e29,1.0e29,1.0e29
0.978393351800554,1.0e29,1.0e29,1.0e29
0.9789473684210527,1.0e29,1.0e29,1.0e29
0.9795013850415513,1.0e29,1.0e29,1.0e29
0.9800554016620499,1.0e29,1.0e29,1.0e29
0.9806094182825484,1.0e29,1.0e29,1.0e29
0.9811634349030471,1.0e29,1.0e29,1.0e29
0.9817174515235457,1.0e29,1.0e29,1.0e29
0.9822714681440443,1.0e29,1.0e29,1.0e29
0.9828254847645429,1.0e29,1.0e29,1.0e29
0.9833795013850416,1.0e29,1.0e29,1.0e29
0.9839335180055402,1.0e29,1.0e29,1.0e29
0.9844875346260388,1.0e29,1.0e29,1.0e29
0.9850415512465374,1.0e29,1.0e29,1.0e29
0.9855955678670361,1.0e29,1.0e29,1.0e29
0.9861495844875346,1.0e29,1.0e29,1.0e29
0.9867036011080332,1.0e29,1.0e29,1.0e29
0.9872576177285318,1.0e29,1.0e29,1.0e29
0.9878116343490305,1.0e29,1.0e29,1.0e29
0.9883656509695291,1.0e29,1.0e29,1.0e29
0.9889196675900277,1.0e29,1.0e29,1.0e29
0.9894736842105263,1.0e29,1.0e29,1.0e29
0.990027700831025,1.0e29,1.0e29,1.0e29
0.9905817174515236,1.0e29,1.0e29,1.0e29
0.9911357340720222,1.0e29,1.0e29,1.0e29
0.9916897506925207,1.0e29,1.0e29,1.0e29
0.9922437673130194,1.0e29,1.0e29,1.0e29
0.992797783933518,1.0e29,1.0e29,1.0e29
0.9933518005540166,1.0e29,1.0e29,1.0e29
0.9939058171745152,1.0e29,1.0e29,1.0e29
0.9944598337950139,1.0e29,1.0e29,1.0e29
0.9950138504155125,1.0e29,1.0e29,1.0e29
0.9955678670360111,1.0e29,1.0e29,1.0e29
0.9961218836565097,1.0e29,1.0e29,1.0e29
0.9966759002770084,1.0e29,1.0e29,1.0e29
0.997229916897507,1.0e29,1.0e29,1.0e29
0.9977839335180055,1.0e29,1.0e29,1.0e29
0.9983379501385041,1.0e29,1.0e29,1.0e29
0.9988919667590028,1.0e29,1.0e29,1.0e29
0.9994459833795014,1.0e29,1.0e29,1.0e29
1.0,1.0e37,1.0e37,1.0e37


==> data/eigen_graph_misc_32/eigenvectors_absolute_error.csv <==
matrix\type,Float32,LinearTakum32,Posit32
dimacs/C125-9,5.63641666412914123658046889142170567e-03,1.67740289130065460318198267921378648e-03,4.04968587075535198585706755375533753e-02
dimacs/C250-9,4.89790923784844759610326971754463297e-03,5.32565617600971956819534173019699068e-03,6.34145463106845324042231007280981277e-02
dimacs/C500-9,1.03593686841188985703999752138813288e-02,7.40804060618687240609108834544911335e-03,1.79320486548168894893191834776861557e+00
dimacs/DSJC500-5,7.29901178910834362077179274430771792e-03,5.75292050988812701307968773615198680e-03,5.76041951646424570979867673992993982e-01
dimacs/MANN-a27,4.00226018507887617686592152260694199e+00,3.69415461272780460753720082721437925e+00,3.89865043991281730524435135946135335e+00
dimacs/MANN-a9,2.08754504812930608007944136095217089e+00,2.52287484729372472077006586944163240e+00,2.14951475557180457085218910899470023e+00
dimacs/brock200-1,8.35830833457350652109971759710345634e-03,7.42845358629374069810149578956631284e-04,9.71500937141157563479213205020951257e-02
dimacs/brock200-2,1.77166209696217279383473574225539162e-03,6.78731249807784159917519630834693761e-04,5.58773124423262671470427734589400193e-02
dimacs/brock200-3,2.48228841072515487605119605984370525e-02,4.15494284649547665104386322352725549e-02,9.75133452104477719374272460650854218e-01
dimacs/brock200-4,3.43526881865975186821596832562389846e-03,3.94975504957856916286864281927287639e-04,7.31044066435103109930192736737816485e-02
dimacs/brock400-1,5.36865984064280057856668825109542898e-03,3.31696023900506036518855618014741086e-03,9.20409389186214653368788453743899424e-02
dimacs/brock400-2,1.48688927638841267562556739922685137e-02,6.01928653278676371014605500257122266e-03,1.43172113171088313231057206240407918e-01
dimacs/brock400-3,8.31169662882543361991969919783168218e-03,1.10977009995487204808268222184318522e-02,5.73193701207628851758705656411922204e-01
dimacs/brock400-4,7.03966401577724526923595091543770151e-03,2.95947909184160778920312325769260441e-03,7.08431371173939032138897039058792089e-01
dimacs/brock800-1,7.21460237562982093489361505000137103e-03,6.21460063046772361931057723826197321e-03,4.86544138030370234300012247504637059e-01
dimacs/brock800-2,8.41441173748662903814270060632261226e-03,6.09669029507573398867702147917499201e-03,3.26583266168635406821760766581614818e-01
dimacs/brock800-3,1.28963309611368069276524820950018367e-02,1.09067124830888049635165632326353060e-02,4.12818440895416872458489901187583111e-01
dimacs/brock800-4,7.58469791844903955880585090756780678e-03,1.06383579534582981423344091994728262e-02,7.49503341828544166937136796117017889e-01
dimacs/c-fat200-1,5.76225017456024341606850221576714068e-03,1.64046896070204392109925199855903068e-03,1.02072607189342065263157981747989066e-03
dimacs/c-fat200-2,1.82439618795051344952446982885874095e+00,2.11221927545064644553360708955303244e+00,2.00331417081566258764663108727951217e+00
dimacs/c-fat200-5,3.18140116642578258319422448579103812e+00,3.03583421314523016742575170863413280e+00,3.54235704268900955457192387728105913e+00
dimacs/c-fat500-1,2.20372535120619692237339651173000793e-03,5.24990170853177986314213881420630936e-03,4.59799326412386160280610911145397815e-03
dimacs/c-fat500-10,3.26241697411507904053171541712108526e+00,3.14767090714280714874260572792270387e+00,3.38383315066122862452232527547537158e+00
dimacs/c-fat500-2,1.27162295240674809024831313162649534e-02,2.61433604348302813418215772551147925e-03,5.04309846764659427213528776711307868e-03
dimacs/c-fat500-5,2.35402359909606457826634866897248178e+00,2.78164613099521206404907662141112887e+00,2.67136028174801184355526663765728087e+00
dimacs/gen200-p0-9-44,3.81502871390137480043930060891018481e-03,1.15545347298483407063125733663478976e-03,1.36907070781465715242009218777554911e-01
dimacs/gen200-p0-9-55,4.91878207534279493033366733080087769e-03,4.02972932499934926315239164448114405e-03,5.84116845826866455621447173759183924e-01
dimacs/gen400-p0-9-55,1.03989995622050497846465556090423828e-02,3.75179109719788875435831794635351982e-03,1.18322949307060808171019370403975934e+00
dimacs/gen400-p0-9-65,1.54733532771109987114455441784294835e-02,8.09194250364365960880114560156077548e-03,5.46570862690914604632561062019536160e-01
dimacs/gen400-p0-9-75,7.95870292103726730234821210147999896e-03,6.20867454898322190066959399486352621e-03,4.05821494093520234587462957200756466e-01
dimacs/hamming6-2,2.50421457200914421281008941943664691e+00,2.53223611261564088329681961052061520e+00,2.75698265368666999782475396068583914e+00
dimacs/hamming6-4,2.97794841474943532270292473234603737e+00,2.71625234237858755015921521754270310e+00,2.88266751028006628823145855533286541e+00
dimacs/hamming8-2,3.21448537884414733280662540375914773e+00,2.76965888846486558500734147910668106e+00,2.55175327374168032657565146348521485e+00
dimacs/hamming8-4,3.00084068845908173936916176638896990e+00,2.91999910689021399696475348796500079e+00,3.16131985562969632200953599079069025e+00
dimacs/johnson16-2-4,3.25069512862477202207750035432082252e+00,3.80284765282705523316670646631498368e+00,3.20383535774390978539126738227594656e+00
dimacs/johnson32-2-4,3.96665354901262843059273253141499574e+00,3.44065347447591113138353854294358252e+00,3.61022490980567595803732665127149627e+00
dimacs/johnson8-2-4,2.78247998327569730537637696054294112e+00,3.29865110348255783584745306665219128e+00,2.66217902866167192932396598398494378e+00
dimacs/johnson8-4-4,2.74742633227261329320936865820465878e+00,2.88620444947867087197748947711199542e+00,2.68513305890709851791237870194317026e+00
dimacs/keller4,9.96672034297880108906851116747685023e-01,1.44883532032759643087655238632914422e+00,8.81491074639934619084933284104259824e-01
dimacs/keller5,1.26610586319256879796361338311649219e+00,1.33286376627489415746681939184231368e+00,2.14186489172314742232286722000090978e+00
dimacs/p-hat1000-1,5.20880176899292708540412740334879943e-03,3.98104562987994437009989054802201218e-03,7.48239866823435038872057999718274803e-01
dimacs/p-hat300-3,1.90674670245779750899430320553316425e-03,1.17762269222243511401146818694797761e-03,5.15725796539279052877015664783425988e-02
dimacs/p-hat500-1,4.82967885098155479958792565198529668e-03,1.30443947318872995319783445880538064e-03,4.06662925727078540265669714731345258e-02
dimacs/p-hat500-2,8.11912878419111078779776347180800498e-03,1.35061905094694545298570744794219405e-03,1.56247348865915599945641869492145469e-01
dimacs/p-hat500-3,8.38978693252922381565504050926867307e-03,4.15382958525338044998905442523378483e-03,2.46962444349367947931303717557813725e-01
dimacs/p-hat700-1,2.56339086620598557675853701961324745e-03,1.12679764289408359559483978264648386e-03,3.80836761309148757567376655010766884e-01
dimacs/p-hat700-2,1.83485060416567860045897073587968665e-02,2.92547999247619019161842760592171720e-03,1.82527400632807271922769907031597925e-01
dimacs/p-hat700-3,3.38001054014672895161260108247075877e-02,3.05100107954291857049096673817479987e-02,7.95203111125861451900215127491409558e-01
dimacs/san200-0-7-1,2.37481796706617611462756602430949234e-03,8.29702082228014940956135499844742477e-04,1.62949508482931716975054912889263895e-01
dimacs/san200-0-7-2,1.58363242854620960975147736393143518e-03,5.89279447033475575987207374546887766e-04,6.51838082189703418810588843906539506e-03
dimacs/san200-0-9-1,6.36169438099407455429943083469819035e-03,4.49537598749407473013290356437259930e-03,2.12696150035966424554583384372781197e-01
dimacs/san200-0-9-2,6.13668859973954346242599264494718744e-03,1.19111104044117282787335165055469415e-03,4.72296971284194161312185681290507316e-01
dimacs/san200-0-9-3,2.87111187880686377085930429815500273e-03,1.30636309157636843358108763732875291e-03,7.53976235831299266128358918590446014e-02
dimacs/san400-0-5-1,2.89899332786858499593535225274744315e-03,5.97531768761576007394648813507245411e-03,6.51819347425622777299595529539017044e-02
dimacs/san400-0-7-1,1.01686503223530419411687801695857084e-02,1.35014376411586067348459559094457427e-03,1.28320062440600797292492208225425621e-01
dimacs/san400-0-7-2,3.58960014910820965652430099905360425e-03,2.97417483204689166927120061875729132e-03,6.61986017604396865485737421303350555e-02
dimacs/san400-0-7-3,5.95987291992907259783883773402710406e-03,2.11329183728271109396587748070434443e-03,4.28634531262288671747786070681624482e-02
dimacs/san400-0-9-1,1.28159600107221059188829311060395466e-02,1.14420018755393573435659339202164695e-02,1.43686368686308436757379534758598873e+00
dimacs/sanr200-0-7,2.67231180227905739253429695730229014e-03,5.44325940233507702859427937376537192e-04,1.85461324490954462680623972033845008e-01
dimacs/sanr200-0-9,4.18808154058338913839990355745343781e-03,2.09088505345227941819872727127390438e-03,2.01546922957463717148129388266238655e-01
dimacs/sanr400-0-5,3.53813759146286173577437461769379700e-03,1.51995524392366175713594395384795050e-03,1.65299690809363045275436854432899692e-01
dimacs/sanr400-0-7,2.92171046353280472295838957354137549e-03,5.53602931673346607435849701374946358e-03,9.18228284098256757308982310863295727e-01
dimacs10/bio-celegansneural,5.89569195309897789185731067495565494e-04,1.10337862955348594625404839296805545e-04,1.32063894388797786195951244830244600e-04
dimacs10/chesapeake,9.44197161999507970374945832048639370e-05,5.80713386909044203087108417942882928e-05,5.91513338528169316108297392938384841e-05
dimacs10/cs4,2.07634764624036144982715127949135541e-02,5.26479966735801590623837442671435440e-03,8.81624667878403419128721551854868297e-02
dimacs10/cti,2.56328571621406977186920664606632681e-02,6.33727269824393151990524902980188900e-03,4.24409422835016530848812510751571597e-01
dimacs10/delaunay_n10,8.93433381831028671104925587475721414e-03,5.95037151886472227641429891400013658e-03,8.08969682597310179053678120513074644e-01
dimacs10/delaunay_n11,-Inf,-Inf,-Inf
dimacs10/delaunay_n12,-Inf,-Inf,-Inf
dimacs10/delaunay_n13,-Inf,-Inf,-Inf
dimacs10/delaunay_n14,-Inf,-Inf,-Inf
dimacs10/delaunay_n15,-Inf,-Inf,-Inf
dimacs10/fe-4elt2,3.07449768128502596818955945819104379e-01,2.59281494404228002885934784815680078e-01,6.69728494467146809186879905959737627e-01
dimacs10/fe-body,1.37764832517346237544325394333374931e-01,1.38105450031506319606318851658120705e-01,1.38008382003800188954182365498698478e-01
dimacs10/fe-sphere,-Inf,-Inf,-Inf
dimacs10/polblogs,3.72193939254102866913355737014461316e-04,1.33160328942470997299358211040726093e-04,4.58608027508825807802892053127420800e-03
dimacs10/rgg_n_2_15_s0,2.99465287352008136822250055803113829e-03,1.26236601004865672610364559341749622e-02,9.41814469224182483462783374797427117e-03
dimacs10/t60k,-Inf,-Inf,-Inf
dimacs10/wing_nodal,3.97650227302597578848013420453381407e-03,2.19467096340547970444986059512573882e-03,1.25218147960808519639634809352913168e-01
labeled/AIDS,-Inf,-Inf,-Inf
labeled/BA-1_10_60-L5,2.58480406049091427025781356389474472e-03,1.58063442651166017279524694780425640e-03,4.42989563188131893664734886294972722e-01
labeled/BZR,-Inf,-Inf,-Inf
labeled/CL-10K-1d8-L5,1.89023587934214161683131995545263465e+00,2.25612035635003621531436070358180705e+00,1.90240414660658874087627002513175782e+00
labeled/COX2,-Inf,-Inf,-Inf
labeled/DD199,6.61897632760113904706607831947906905e-04,2.56612130724759160491860642691403415e-04,2.53587019882865439509364800137159990e-04
labeled/DD21,1.82324567031211678235226377110914406e-02,1.56056472443628197653594296918215822e-02,8.11334213321513903571736371014402875e-02
labeled/DD242,2.47106208138578467924386722739677238e-02,1.19209058763530690951984777942567246e-03,3.65907117138282574423545254680154413e-02
labeled/DD244,9.59421669478156764933512181921830782e-04,1.77006598566470853727122470924359544e-04,1.54172029162240933160097038970725398e-03
labeled/DD349,9.60116885280985198480953320140855882e-03,8.47610889962749783748964342109739020e-04,5.93015405637611258214487892249651997e-02
labeled/DD497,1.27984841191228708050878189688353504e-03,3.55607787906891716237119764766241117e-04,3.01796213711310149526411964087106493e-03
labeled/DD6,5.77884479127278098386066896622110299e-03,9.53711016322387152320977185278323933e-04,5.17507003251734284926311907566416360e-03
labeled/DD68,2.64443432309245946152179552486332016e-03,4.13182542742434318353833794027868689e-04,3.11038018675134949649475833768292283e-03
labeled/DD687,2.15918556783664785427745008350574547e-03,1.20921711467003714162696071705678234e-04,1.25990681242210256884032360051762296e-02
labeled/ENZYMES,2.10436549850904318085629078656462446e+00,2.26454658309133580731834218536371312e+00,2.16204144866814312580664436236390633e+00
labeled/ENZYMES118,5.42185345790945381334840937911420050e-04,1.46620989847496894071702430636308806e-04,1.88423813945925414000236964552548171e-04
labeled/ENZYMES123,1.78225504842956586291473957421271460e-04,1.21802978566370485245567677482927800e-04,2.63707472532369381776450341844156708e-04
labeled/ENZYMES295,1.28527276504695406572314315712475418e-03,6.23911358245751291538085753177077554e-04,5.29546028047291974625435326481854473e-04
labeled/ENZYMES296,6.30697936148065961559436198721140529e-04,7.25091693640591346245263294025734390e-04,2.94936692470911042329776359508914726e-04
labeled/ENZYMES297,5.62990469654510815028423427312089233e-04,2.25843650251458052720519081706518795e-04,1.92725510482711464524429734215182895e-04
labeled/ENZYMES8,3.65510011052040749035680180340183035e-04,1.48264617027578141185699778682266604e-04,2.09886235687141682378796892592341565e-04
labeled/Fingerprint,-Inf,-Inf,-Inf
labeled/KKI,3.89928603080612186790480679740015108e-01,3.89858438247345568400013022162218788e-01,4.95383695201695645744419883788676946e-01
labeled/Letter-high,-Inf,-Inf,-Inf
labeled/Letter-low,-Inf,-Inf,-Inf
labeled/Letter-med,-Inf,-Inf,-Inf
labeled/MSRC-21C,5.52647648396685557337271367813780425e-03,3.82859275326962319073868376257319430e-04,1.66535362841358104875452228243361187e-03
labeled/MSRC-9,1.31426952417474474278137711167964445e-03,7.40289357062345362596725302481298718e-04,1.89609004025091357789946452627216274e-03
labeled/OHSU,1.45526374987183188258687314579300431e-02,5.22183019498590468981027878885175562e-03,7.74420886291979400270046723092625884e-01
labeled/PTC-FM,-Inf,-Inf,-Inf
labeled/PTC-FR,-Inf,-Inf,-Inf
labeled/PTC-MM,-Inf,-Inf,-Inf
labeled/PTC-MR,-Inf,-Inf,-Inf
labeled/Peking-1,8.54729516931941808148585657507852514e-02,2.87666486468071822744582938136418239e-02,6.24416089677847948536566353463623754e-01
labeled/PubMed,8.25375846265704331662847594395607744e-02,5.33929454869370150916205606225032998e-03,1.11370013562444462879911686242418382e+00
labeled/SW-10000-6-0d3-L2,2.85851566277646316094015328449557427e-03,4.69190856485588155381109352560047823e-03,1.29711183331234864821889440006640824e-02
labeled/SW-10000-6-0d3-L5,2.85851566277646316094015328449557427e-03,4.69190856485588155381109352560047823e-03,1.29711183331234864821889440006640824e-02
labeled/SYNTHETIC,4.29380593748532137444481884111673218e+00,4.20900336306406936801926148314686508e+00,3.94214094515069252048533195668122031e+00
labeled/SYNTHETICnew,-Inf,-Inf,-Inf
labeled/TerroristRel,2.31174628001688395268515448956711741e+00,2.30041379938914429162007546745520832e+00,2.62744196694227874725444137825316071e+00
labeled/citeseer,-Inf,-Inf,-Inf
labeled/cora,2.16806216498230829352648193876147349e+00,2.36053254596348717688959288535345548e+00,2.33386318566401388925398311356815623e+00
labeled/gene,3.52168684164780163626763166103687585e+00,3.62120206926471360977556906078696866e+00,3.57374168199085217522864244680302754e+00
labeled/hospital-detailed-list-of-contacts,8.82125526072536997212006746103320702e-04,1.27388309674870197903754346094469345e-04,3.79855570585486682840354275344343713e-04
labeled/internet-industry-partnerships,2.79433299936185125451195977611086879e-04,2.31850310511852636976138376182052589e-04,2.63589991066428096824251779104880323e-03
labeled/reality-call,1.24849795552731290646712782677116958e-02,5.16496523555607005939418449252628459e-03,1.11791385161939833772137486243824332e-01
labeled/webkb-wisc,1.03905172522128485824377763235322488e+00,1.04216004730841238887280396171216532e+00,1.04216046061084410718899960323433540e+00
misc/08blocks,1.78107929292218252767123529855563796e+00,1.59562891046144272238470134244198390e+00,1.31473557810047550926227574755688496e+00
misc/1138_bus,-Inf,-Inf,-Inf
misc/130bit,2.06900027197561214237598040981051883e-03,6.05878216458760611240585083620729186e-04,1.14993610287652370352504656716946487e-02
misc/145bit,1.42142939315345804131922533093880851e-03,2.76449799293655744881423378135074679e-03,2.19808502118739399931392542066667632e-02
misc/162bit,1.27248391806386258465595836350330970e-02,4.29234258718209442480139111696507359e-03,2.83177633191077605860872650487045659e-01
misc/176bit,1.38711698154830372233045523036822972e-02,5.05698786877958566629601333109598287e-03,9.81519647514508130574204256291295619e-01
misc/192bit,1.61514494393061929360045212001370479e-01,3.26266693792840613910183352329043297e-02,1.54064005440982403847383401098054398e+00
misc/3elt,-Inf,-Inf,-Inf
misc/3elt_dual,-Inf,-Inf,-Inf
misc/494_bus,-Inf,-Inf,-Inf
misc/662_bus,-Inf,-Inf,-Inf
misc/685_bus,-Inf,-Inf,-Inf
misc/Alemdar,6.46963510409640987945415718195409332e-02,9.13168361125049277169938814297018915e-02,6.64131768792037602357450117409943896e-01
misc/CAG_mat1916,5.09300286332074045210523680595875151e-04,7.38445856957230740897995349928692177e-05,3.29241135164767307659939074676488368e-04
misc/CAG_mat364,9.81632690623463785167080682052051522e-04,5.25763716176999367389887942645786660e-04,4.66763203154933668771265020731562772e-04
misc/CAG_mat72,2.45941134473874018778758488560745043e-03,9.55223411029492711538321592958219058e-04,7.75823959747329281335449274148714908e-02
misc/CSphd,-Inf,-Inf,-Inf
misc/California,4.04921087223887575663900512105294133e+00,3.99210422864297898721458563110117955e+00,4.16197174718396262976034208802070932e+00
misc/Chebyshev1,-Inf,-Inf,-Inf
misc/Chebyshev2,-Inf,-Inf,-Inf
misc/Chebyshev3,-Inf,-Inf,-Inf
misc/Chem97Zt,3.55692874431179534822984373980175356e-02,3.00006573503560525780890298829309396e-02,1.43658885165612545161431863389049752e+00
misc/Chem97ZtZ,2.87444882264067658855394040948083452e-03,7.05724010338153467994123333608189694e-04,2.23651010703827571004223855214107074e-01
misc/Cities,2.17941124604814315604903756784659907e-04,7.24974374287578391536291553027554702e-05,7.91616305522259277915148180427734217e-05
misc/DK01R,1.29305572468103014898611667915701689e-03,2.82989161956387352221625974313917434e-04,1.16903543778178878848096322841956413e-03
misc/D_10,3.98362500006360512037475296922587348e-04,8.30141533427039367316302439778710664e-05,3.01217046685967044623458721273357851e-04
misc/D_11,5.75241380842051169560399416556561041e-05,5.87032795207696687580542385649065696e-06,3.43944942820285527824035475738470793e-06
misc/D_5,1.27796695662313913094477859345947517e-04,1.44392470014723160459694427233848664e-05,1.01077310690700837849179920123012315e-04
misc/D_6,1.29878510745384224594149221206081778e-04,3.32992504476894159942387664538014132e-05,2.02537057745328635499223580485635986e-05
misc/D_7,7.57962768343733194539160217933923843e-05,4.81004222533191197442099649780444364e-05,1.92886882729065585445824353492414216e-05
misc/D_8,1.01792115548858203543276134661964821e-04,2.78997863617186610013362456859864690e-05,8.52084544072337036016989645303629460e-05
misc/D_9,6.51993237810058374104450938826051706e-05,2.08454650958286823662434622664342547e-05,3.89027614313174409117888842354228957e-05
misc/EPA,1.63908972893765062826525604124344493e+00,9.97898898636570756438487458036498994e-01,1.12504776875512185410502373967398582e+00
misc/EVA,-Inf,-Inf,-Inf
misc/EX1,3.44230769260262504245506171949751661e+00,3.13310805512920828841929528395385194e+00,3.08459999801159031016383123535901802e+00
misc/EX2,2.46171378183286794626138174798718010e+00,2.06146225632895276633166511086431746e+00,2.38514699200782183643811916710358428e+00
misc/EX4,-Inf,-Inf,-Inf
misc/EX5,-Inf,-Inf,-Inf
misc/EX6,-Inf,-Inf,-Inf
misc/Erdos02,9.44522475748651071860933611049111898e-03,5.03809948232784554528481766626199515e-03,7.22545322706866003371143848427139860e-02
misc/Erdos971,8.19576874283628234521529721601977638e-04,9.34140988564612426578246250951631613e-03,1.06593820772167597399158756351421712e-03
misc/Erdos972,2.07714144976093318660004416883122623e+00,1.96142917623665212058156836910124681e+00,2.04069345875598023263246364699281113e+00
misc/Erdos981,5.10951305605084498488247212567360949e-01,2.06117997219711354992914545438301836e-01,5.38143822306123115704962781417132964e-01
misc/Erdos982,2.35848360773523001085085687322302010e+00,2.23054376625079651779509274673056171e+00,2.51119135662436285464377627155733992e+00
misc/Erdos991,1.13018394182372235948786794309853673e+00,6.28679926963337382751504305282482522e-01,4.46638370979281419222286629731345157e-01
misc/Erdos992,3.01236175517470790948423881517110125e+00,3.09267886815748327724213803757089283e+00,3.14472918887421272120127348496198516e+00
misc/FA,1.63914202355167524715397547667026651e-03,6.65228640769653775864201843151346131e-04,4.98976023269938875772617166903247489e-02
misc/Franz1,1.06151804073270636698299775839212011e-04,2.22760624931027245693535686048262159e-05,3.83377216756496019879803427786584608e-05
misc/Franz10,1.42124614465039729788258812608952396e-03,3.68889981784859747500934842731743199e-04,3.31136491504906205907433613042103941e-03
misc/Franz2,3.70482230907996320452637776917333586e-04,2.02328460378684052390342838885837647e-04,5.02708535662998292158739102557059567e-04
misc/Franz3,6.62747148883398219956548217349463198e-01,5.29699078964285703506378114812592765e-01,1.25704980917657432117836747472206369e+00
misc/Franz4,2.52255175545686258031306837382476414e-01,6.84393549058179915229375228621790293e-02,1.23272323566843035247592580901284476e-01
misc/Franz5,1.42332901470196436194177248924978726e-03,8.32647228551371646228277755111235322e-04,2.60163968842176345142053785138760507e-03
misc/Franz6,2.42740576871186438235688109255818456e-02,2.06223830927679443149527091402427310e-04,6.78491431195004025278326000472899036e-03
misc/Franz7,3.97899366229152353720377292499075006e-03,2.55347706131639619245174697976973167e-03,1.66292374374317915622040296310305982e-02
misc/Franz8,1.15223493631544232433571506682316306e+00,2.63514883395803100123257874142868453e-01,1.03638834954341488808529604925025057e+00
misc/Franz9,3.44135227286206882760467174069661259e-03,9.39024469257202970413457425556690857e-04,2.11978263816570414565553711407495917e-02
misc/G1,2.59114405322311512029426988656153595e-03,1.20331956980389039379141650235040405e-03,6.28513558462087391052992743830404015e-02
misc/G10,8.53203031493529474505337136651193914e-05,2.79237651475254932590291045840127871e-05,6.06399112311433685948327238853474074e-04
misc/G11,8.17799076537688764773798193663414613e-04,1.00130316135036789422529971143071410e-04,3.18843587079621883380843197853617406e-04
misc/G12,7.06603966445435690923913565501680114e-04,1.55905308122691306125953217780077629e-04,2.53958503578326082513113533288011211e-04
misc/G13,6.22846546655046271686891493533480347e-04,2.28610623328438126913666404791319821e-03,5.15905608237182908097458070952745248e-04
misc/G14,4.53650019317650197072408516368100319e-03,1.76095122077203463928724071831394588e-03,2.79083427652948498764447825392547788e-02
misc/G15,2.70862860855367169009149194054142731e-03,1.47420943372272431004917742438659713e-03,1.60128857466178289249749616403736270e-01
misc/G16,3.61090779835248038214935573602263407e-03,1.27325544230044474801278948797647857e-03,2.65134360928609007912710831972792899e-02
misc/G17,3.61420480992004170509408428835646141e-03,1.23153839330833024330710780893950708e-03,1.49464193629898298265391108278675191e-02
misc/G18,2.63024882343055776451330735840706389e-04,1.95903983076523640634447171005627962e-05,3.80464433431314322286781759383877123e-04
misc/G19,5.60786963649674509233207771077790763e-05,1.51782010409159082280649356059458827e-05,6.52858798802840848361786962108924101e-05
misc/G2,5.08145060086900266698104760634593357e-03,1.53947880408706377230232645507037102e-03,1.40381818571663488624918254957251788e-01
misc/G20,2.71381603713313506858703147139214463e-04,1.95102384409143195433824680514007175e-04,8.78892961923360782624126330441730035e-05
misc/G21,3.59022610298838209063003133392368226e-05,1.49311434694470970469070416355382252e-05,5.67060888297265582716597255242298260e-06
misc/G22,3.35274540046382811077142041182917972e-03,2.67787639419028264906252090669285133e-03,3.82766075406636741915754878831370669e-01
misc/G23,5.56776240506518211885251253277949893e-03,2.72180347169461873515533986735391315e-03,1.05770356169051409532135356383516263e-01
misc/G24,4.77963610778390269758479510092287139e-03,1.98650662601296326672204196074947296e-03,8.65272133728691438409572046957221743e-02
misc/G25,4.93247535377540875308858920426433805e-03,3.74038855397623995274026940921593459e-03,3.53622332492064206996243013031662764e-02
misc/G26,9.68668441522769218065227525959282004e-03,3.01682624112025549563509849812333991e-03,2.18553714161041269121213003578240205e-01
misc/G27,1.84248837775971849380426891588936008e-03,3.94355314467289547846083710429096845e-04,2.02731359970260164851785484370852167e-04
misc/G28,3.84575649272379670448571653650205541e-03,7.58148565734004476128450807973612013e-04,3.90346199317790737339633460040960233e-04
misc/G29,1.55755377251029492637486029379594592e-04,2.15001783591712737626164378048381518e-05,5.87863188427603018690947184551768791e-05
misc/G3,4.67067870989215224507959556063953352e-03,2.29478804657541200935496378300952679e-03,1.59738520022789246321115796956089656e-01
misc/G30,1.25792771174021645470942183831865756e-04,2.34401012801995862745551173627543381e-05,2.19879507920001980909348195385995269e-05
misc/G31,9.03436981118869205958073546338718997e-05,1.28871533427817741704391967928753426e-05,3.25211427362292545812007890314053874e-05
misc/G32,2.68937167199484399838029376707977368e-03,3.78901005504796513620487505032168741e-04,9.21489418847062137807667646909624861e-03
misc/G33,8.22954577565806337062975619510880045e-04,1.61097866035725588950652582903965306e-04,3.35530092994232185307396597503512476e-04
misc/G34,7.88906051533650068820606161859862206e-04,2.52519631064970032322140796234005451e-04,2.83917030186584880189336685093220465e-04
misc/G35,4.54564641265142427137410814320495738e-03,2.98527818748487132121279845266169128e-03,1.62726381428712126536280834948990643e-01
misc/G36,4.32188351234738034534377524377389101e-03,3.67582094951992254345087127697768765e-03,1.34365244834940058994008273760737410e-01
misc/G37,6.66859036957496475749088128378538920e-03,3.11367243382985473936882375361320933e-03,3.94533222157315188430572730113191968e-01
misc/G38,2.65799405732665003366979087910303355e-02,4.32275651522331308905466246905516293e-03,2.52437584451378831059657381289170893e-01
misc/G39,2.74637644397447321267845750770047409e-04,1.14043440021520468975600040468286656e-04,8.11684386846093863500103315568776381e-05
misc/G4,2.42736231048094791655319362275173170e-03,1.92064268462560153637579674285032053e-03,3.45344875057312658529795064374979961e-02
misc/G40,1.99458157846251047935720661769298680e-04,8.13137972931887932463155612031410907e-05,3.75630250329966896070999295806675441e-05
misc/G41,8.52109486059703706006721062496975424e-05,4.78970018308691197097578771170950331e-05,3.57123936114191079777245937639011614e-04
misc/G42,2.49647539004318884552947653757618882e-04,2.79530699137274545295928320958397034e-05,2.18140113287333285469807686647562690e-05
misc/G43,3.62720156373176192245983339450772238e-03,1.46811422174773212124447114269383505e-03,5.54050026958443524071168129978062923e-02
misc/G44,2.81161096863133504794075790590435817e-03,1.62249083685972702177420120071085010e-03,2.31640728657716322979115933782002686e-01
misc/G45,2.88534258701449550035399118033975857e-03,1.13422718025717823814857987875179120e-03,2.82729449585623300645313746958923660e-01
misc/G46,2.17343172448524211525457489992989017e-02,2.74628934708412881357919468110731343e-03,1.57418525388494626939589309008107042e-01
misc/G47,2.32393740363873779514498119927665762e-03,1.10623086259977407617399063702297485e-03,2.69204007548893515064436377655199842e-02
misc/G48,1.14099541861192635282193288436810305e+00,1.57916086843614591112484280177954689e+00,1.47073958508498310974648812723406357e+00
misc/G49,5.15697103843356207528730995792346592e-01,8.70275972280866799526450026946648118e-01,4.04793926637888325013058021208344790e-01
misc/G5,1.77011586594257213530918360371460280e-03,8.74682171777315838108135804578214345e-04,5.70202574792246222049311701164827416e-02
misc/G50,2.39307155368731142367919447944433010e+00,2.40714823973657528604334174731381686e+00,2.67791109792836354916074762100016472e+00
misc/G51,2.49817684747081023032163947599580593e-03,1.69526154537269519918125571017867752e-03,2.02916618588465877828558261555596245e-01
misc/G52,1.17546840268568425470075461821557852e-02,2.97118883836997118162123595310014155e-03,8.11383401020108138352390877857050675e-01
misc/G53,8.80386420120493620224854090228742642e-03,3.55348736988403781757779181262875030e-03,1.42947442360646040490042327168819269e+00
misc/G54,4.98703764969827258860177994781558753e-03,1.90675670051255825151058090474489849e-03,1.24237392723349131093455223971569937e-01
misc/G55,2.18979448904978177475637052473394542e-02,1.44908059821177269313555525920298136e-02,6.26974773860745144110942160154957388e-01
misc/G56,5.16015720547249817818839482825303372e-04,1.84134145867227362709811362707640542e-03,1.53905968415442530125756072472722900e-03
misc/G57,1.13016238735615431670790199172052424e-03,6.67314520715717956054629041088969950e-04,1.32019455290930676539463843074639282e-03
misc/G58,2.36490395709180778342505577703505339e-02,7.80107869889346315250864925622432538e-03,1.42566697775220705878816146370116343e+00
misc/G59,7.02246818473897621184459829682037012e-05,2.41574937103168708663139620725355735e-05,7.62949604661914452417600052077215810e-05
misc/G6,1.70067734778380475740201265071289874e-04,1.59629414707701573596967105465771885e-05,2.08185489439968920113422423962415708e-05
misc/G60,4.79352760457838732786548773722942808e-03,2.50724612229698169423470591892780035e-03,2.53111675523471126146467805120977563e-02
misc/G61,2.84349707680567343178098096468144875e-03,3.45923077358783104211930918966779624e-04,2.96479823239711961801091546271964701e-02
misc/G62,6.40170131956554050284955659844167510e-03,1.77470339193664675823734000415108260e-03,1.78990576799082790586039370673082831e-02
misc/G63,-Inf,-Inf,-Inf
misc/G64,2.74955790837104820777290500722005593e-04,5.59549000756513032789967861982464277e-05,1.67497723115594645509655628841555665e-04
misc/G65,6.76594088227120030475793583667732227e-03,4.89919583419928594735060526311507569e-03,3.63484399700105118253986085025654148e-02
misc/G66,4.61701754230003198777455547298103293e-03,3.24190487568274086772063399297983598e-03,1.09742009124773326202333119723159292e-02
misc/G67,7.59854656960805590847172274383564956e-01,1.24585452364636534811185503566797072e-01,4.37609963226222886802511858531669712e-01
misc/G7,4.63196183130990874122118145367197498e-04,8.35692090857222008259929806081620578e-05,6.42685758294174726151786798580011509e-04
misc/G8,7.39140121558591382264760323524564218e-05,1.47706403757115914851694473060780760e-05,1.22576500180849195198358322292740760e-05
misc/G9,2.61063396684540631866828589290504111e-04,7.71002947131046309309460010974756246e-05,1.25974619275132246215938152217377113e-04
misc/GD00_a,1.50290052107983925438018006729131789e+00,1.69686180773205663655800952383656996e+00,1.58242220192431290823450166420917035e+00
misc/GD00_c,3.95358630442506986903590947576063085e-03,5.59258296536123802721123265067610479e-04,4.72745676222009948394296780230621488e-03
misc/GD01_b,1.41210012678502213427171133253277440e+00,9.28561916652233159216232750571174387e-01,1.27461173417398122107592324607166818e+00
misc/GD01_c,2.06002769952419232732606800258199090e-04,2.21805306043534526329527679477385558e-05,2.71598861932578805335664120237733644e-05
misc/GD02_a,2.65155697520468147730575389951439266e-05,7.12972094397638134686021750563708047e-06,6.63185963689042617269743617130008205e-06
misc/GD02_b,3.97381267352873578219125783511629833e-04,3.21434632294375772395965296619114611e-03,4.45519135267730355697887290485345834e-04
misc/GD06_Java,3.02745910929886121499792533457577141e-03,4.13824894719005318952370654586509779e-04,1.14006894150733048940679026596766793e-03
misc/GD06_theory,2.94965505599235638844670561546694795e+00,3.70230394667658019739982329005501844e+00,2.49093795694332936343564748933948432e+00
misc/GD95_a,5.87123799309052742921180110130566332e-05,4.47605000717514329085149823465416937e-05,2.51874738450193879315717849803127319e-05
misc/GD95_b,6.59201992555784723924615407170199533e-05,1.56379257277146047315606629430168129e-05,3.16158124078900590822852562494331751e-05
misc/GD95_c,3.48848248120004198856148702405698817e-04,3.16707460148645487497322068714715729e-04,1.14324231349617135522505120096886685e-03
misc/GD96_a,3.06598131292516403240285166906010597e-03,1.58579824374483812752940767385789583e-03,1.86185483323875103149860822174634722e-02
misc/GD96_b,2.92065842583489783860111837176314849e-04,5.77157939483463312515745432224612108e-05,1.11611917241870643425041211239354354e-04
misc/GD96_c,1.10536874662393842919252627206497416e+00,1.43998570637110363891917368646701544e+00,1.49877800105611887470060270103583034e+00
misc/GD96_d,2.05697803367497200308322449965370772e+00,1.86767306749027814093786465003543466e+00,1.87589077681614373113070927334835781e+00
misc/GD97_a,8.63124095293036187379246570394583248e-03,3.67295745856277621420726674832815843e-03,4.78430224738672060099058117971503083e-03
misc/GD97_b,6.70471148889641260086915393541107907e-05,1.63397253020294297800754469388527261e-04,3.00469598453915700983074080003695563e-04
misc/GD97_c,1.21382251386151687739058037167359611e+00,8.41183643775874771560375579598302033e-01,1.30368195808436047680704932775044129e+00
misc/GD98_a,4.05334849008971079270583516255715126e-02,9.65061069626031685176739065225148110e-01,8.80013208184477975225749847110629366e-01
misc/GD98_b,4.68865287169624247266843871776992656e-04,2.34433262373360728845447321754337815e-03,8.62244600412405512460301366737802909e-04
misc/GD98_c,3.32615527226466958103354486944834255e+00,3.37655390774317258703876239910048483e+00,3.40737184505557689254208750502538297e+00
misc/GD99_b,2.00066697623593838182392247742929741e+00,2.00002344100702434714857243094416248e+00,2.00003731134625429868808751282291697e+00
misc/GD99_c,1.71247023218458664791374432061290115e-03,1.00776811929672628074206298491038763e-03,8.05563371112337985890904237439805714e-04
misc/GL6_D_10,1.37633962039587532554886650672590938e-04,1.25552055016108157111836802673356599e-05,7.76105285114788490327950570289450081e-06
misc/GL6_D_6,1.72301176660592920452044850023835190e-04,3.53987243969442461939723796347207508e-05,1.54591212644962613322274643166211921e-05
misc/GL6_D_7,4.19383712041177346361429538539631767e-04,4.19664111285476992863192207310619176e-05,1.28139412776232435068432092926620476e-04
misc/GL6_D_8,6.21989687905553287257685686090800005e-05,1.31345452495094174226212712356490747e-05,7.78462292859719442360553363103597820e-06
misc/GL6_D_9,9.25713798521955399426718946788756949e-05,3.75285288323331189866753854217563110e-05,6.41560482715468995016190106632713440e-05
misc/GL7d10,3.79146547390548273591970849444406240e+00,4.19489117805052883140315940517342405e+00,3.96643869424494918582458196071254741e+00
misc/GL7d11,1.41966162031287686825381960703332744e-04,1.08565914985077855176634207887868636e-04,5.89043459955245231289626024096951952e-05
misc/GL7d12,2.93968908101308595979041222760731303e-04,6.00293723054912048258763682417208804e-05,1.10134693723862381318977537447690914e-03
misc/GL7d25,1.07704908758995918644522248903800761e-04,4.92928045006132255313082768139210614e-05,2.02889347757508236162936694026648652e-04
misc/GL7d26,8.63595355674956079172016388401198020e-04,2.31177920232529975693432028122937281e-03,5.10301487039812467885116388806343106e-02
misc/GlossGT,8.04158378027411131360520226889315724e-01,6.06137230822173018919451154319685663e-01,8.19738751350126781553442690219046181e-01
misc/Hamrle1,4.48607324522897938214656508567835526e-06,2.50045979736942944443395133047086629e-06,4.38522662176220002636548945000378709e-06
misc/Hamrle2,1.76529832940040904555260258028342873e+00,1.20156362593616441792812662611421699e+00,1.20230902219905575604277614539510009e+00
misc/Harvard500,6.14056223517469142998153627108968014e-04,1.45117372177856832597066430508750216e-04,2.66754757036606809718499558399773900e-04
misc/IG5-10,4.20688143269025821645410014015161574e-04,7.02423000974453683985460691305912869e-05,1.31361212634601892995442140775181463e-04
misc/IG5-11,1.48249364023772201193950020708384230e-04,6.87915562291883690460251764496267318e-05,5.99622553979972200804061806538917722e-05
misc/IG5-12,2.01340318279215781886035329040746215e-04,4.83690361813992324360062933905308629e-05,1.06532894343183144513554167478234251e-04
misc/IG5-13,5.57448726454085974183280905352895035e-04,1.70073844175677984650377385066147759e-04,6.01049264612480341267909748175993680e-04
misc/IG5-14,5.89947124986832889161836500641771433e-04,2.46569009016719427659298075477732177e-04,1.17851483225485217621460972332056424e-03
misc/IG5-6,2.73205925951087715839451347632327452e-04,1.44485414310661634413872022769504494e-04,1.13161015592769069911032125897701388e-04
misc/IG5-7,6.11770232812479850741379885925545559e-05,5.05695152975279406160473717810557000e-05,1.75170613308188515942487175690303235e-05
misc/IG5-8,1.69551218365068253129132014096193606e-04,4.44866364497139820786998033430204047e-05,3.73504451509279075093000318918592235e-05
misc/IG5-9,1.97205976922669219939511805446207970e-04,4.08887983170140532015837479474480507e-05,5.05431788037263044174022967092444457e-05
misc/Journals,1.52568000439942791276781905405307913e-03,7.89419968079613134110179504289557309e-04,1.32329741009764304363361129835414324e-02
misc/Kaufhold,4.02751614568279545886742551216631591e+00,4.34350846412616260625762148095302529e+00,4.10356526834374521718708897299819165e+00
misc/Kohonen,2.21557807602878484373705853495958401e+00,2.61452432039913180185820550441547970e+00,2.27792133959540364715788388156326455e+00
misc/L,4.84894168963631821985256709756186172e-03,1.61741476601971643665293573850248348e-03,6.87368064893947474396312711012317994e-02
misc/L-9,-Inf,-Inf,-Inf
misc/LF10,2.00000049515232744174632664805703947e+00,1.98871894483288905258179478651291073e+00,2.54873026689270632663545809163721325e+00
misc/LF10000,-Inf,-Inf,-Inf
misc/LFAT5,1.57776517077039913006994020276146791e+00,1.66788313756801071025789595088225253e+00,1.52020344568863745506510862884357268e+00
misc/LFAT5000,-Inf,-Inf,-Inf
misc/Lederberg,2.24526416785456975833330700484114875e+00,1.99137731581198972493458336915835311e+00,2.14000825175557433236300568409220311e+00
misc/M10PI_n,4.04321602965518194104914959310552091e+00,4.15480206046980739129272374010493307e+00,4.04637132726227801132568343416860187e+00
misc/M10PI_n1,4.02090442268378471714599079164298616e+00,4.54370908571210279375415326313198172e+00,4.13299611839263349366523259660764436e+00
misc/M20PI_n,4.11377071127732659034517442972775605e+00,4.15350572585322337861679836457483580e+00,3.98387754071052404163879333175775682e+00
misc/M20PI_n1,4.06426960182624282262201799835706358e+00,4.04037003401437874391802320726924467e+00,4.27275449783646412466119571722890378e+00
misc/M40PI_n,4.10921874128648723655503366259776352e+00,4.20602479178379791222396621562906035e+00,4.13797144036899186018014306152956844e+00
misc/M40PI_n1,4.03259905067944295115869170879893183e+00,4.18738583398360434858487944051657906e+00,4.01867294457048660716618024283092763e+00
misc/M80PI_n1,4.18576024384819299563153757167492100e+00,4.15725218265689182890149588388182214e+00,4.14220525816760092657645169159153993e+00
misc/Maragal_1,1.77897269468015557299393877355165904e+00,2.18557613890724159100111932434477284e+00,2.11901083645921427827096412484445741e+00
misc/Maragal_2,5.79016778514101817514293848772613653e-05,7.17367885736612509618459902552299536e-05,4.65762396460617171075946846103295878e-04
misc/Maragal_3,5.25911593139746981287208001512955626e-05,7.69916532718936231040484216422942478e-06,5.88107170088175829262145726276129541e-06
misc/Maragal_4,7.27021837670111943772520115722286199e-05,1.17785770146799547856611015974406674e-04,2.49910287369162357091318361521819631e-04
misc/Muu,-Inf,-Inf,-Inf
misc/NotreDame_yeast,3.97395715503654949045631803942946425e+00,4.09661171141281097439377402415952266e+00,4.19001113567844597792179504162576384e+00
misc/ODLIS,1.45485566073358416590716076610375047e-03,4.75528836419499931132256376142843312e-04,1.42416299107279263315361861676263014e-03
misc/Oregon-1,4.24634518135448520962824781778255907e-02,8.54744354918402915373361317674097944e-03,9.00829204261947475265541562896064203e-01
misc/Oregon-2,1.90119862346106965075249373639047740e-03,1.03146323978209650679108901390667907e-03,1.00341404934869789046928676970549063e-02
misc/PGPgiantcompo,4.07792546391195716732039491911374612e-02,2.90714008539454984183519975270982200e-02,1.76686715998373414644111883700860459e+00
misc/Pd,-Inf,-Inf,-Inf
misc/Pd_rhs,-Inf,-Inf,-Inf
misc/QRpivot,2.05796349113215335987023127169915073e-04,1.39208468443785342389057845019111035e-04,5.52554812047470783740668136077513089e-05
misc/Ragusa16,3.82716750322223323818238726251610385e-05,1.47764171542746097008230633567008549e-05,6.09126182340978807366734657917964017e-05
misc/Ragusa18,2.35009754017154743395784783375219624e-05,4.92649524391169832850941018319159847e-06,6.38479173567188687599292657662208032e-06
misc/Roget,1.93907209846235779505450170339437695e+00,1.11360947255768196106094592958308826e+00,1.40770381817780774091103007261227778e+00
misc/S10PI_n,4.04902307601554014620555662019951772e+00,4.14211200748605693725578963924694022e+00,4.06393159945046306405353170524099980e+00
misc/S10PI_n1,3.97916892579519869311644795377155740e+00,4.19449368253819786443290309135298447e+00,4.11350438152711629336039091283155627e+00
misc/S20PI_n,3.99174823045990224586565274890015162e+00,4.06220253721706619889894777539026940e+00,4.11247267704695567991423789263668437e+00
misc/S20PI_n1,4.05586408358451989477540624772312729e+00,4.11271566179605334589576403223152325e+00,4.24816626505024346332251507538721291e+00
misc/S40PI_n,4.02883227474453902711080810722538537e+00,4.42274190116153883177863184221849789e+00,4.08991075442916483896591402907552186e+00
misc/S40PI_n1,4.05786608396472609362053008228352049e+00,4.25757190249614039711287934939640651e+00,4.01685670190288163093297357092316970e+00
misc/S80PI_n,4.11560455919663910714771118880543240e+00,4.19227474306521548141653092224704937e+00,4.08322736191176192734725068662391634e+00
misc/S80PI_n1,4.21124317069320189722674561223227312e+00,4.06062980350258604365656232614338375e+00,4.17383326933068967251857605250594130e+00
misc/Sandi_authors,2.93858909715826842689694053784022118e-04,5.96589252680616277480877480678513862e-05,1.91085317769182670879898439794171675e-04
misc/Sandi_sandi,1.00048860457206010277844878663489234e-03,5.83967950397036492625244691095958005e-04,1.03986942288648013932966204469872134e-03
misc/SciMet,2.99034980694300039132430031420151329e+00,3.12642036062153853044903246046452863e+00,2.83255410558099900339506776826112313e+00
misc/Si2,-Inf,-Inf,-Inf
misc/SiH4,-Inf,-Inf,-Inf
misc/Sieber,6.31127104664541037630283125887045538e-05,1.30670607236213614936134410140902890e-05,1.97092799404556827058524497366304633e-05
misc/SmaGri,8.28612008405878839861426334785542879e-04,6.33062264939318139611923201812976058e-04,3.84292915634476755345020950547659340e-04
misc/SmallW,6.38628186292710252761191405927441901e-04,7.97504948669203349491608151734598945e-04,1.23956880339084032256411276712577408e-04
misc/TF10,1.10392793244005372139880505583855619e-03,6.24012708020366347257801991465368600e-05,1.49421593246507191768670082214672752e-03
misc/TF11,3.40474119333254237791489373324434896e-04,6.44762350467493081680702328355681755e-04,2.75634412469570056121636446937601646e-03
misc/TF12,2.13527479812783479435716319855779364e-04,5.87462329731132924927031990518391004e-05,4.63120153528100078909104201282787079e-04
misc/TF13,2.61876425195547413947049074073158341e-04,1.29501963818458421330558979148329729e-04,1.62596301185757394374836393498931641e-04
misc/TF14,1.38819737158824199933929923817422430e-03,3.31652634489652063485317079096642530e-04,1.30117130954945305809934719726488801e-03
misc/TF15,6.61572362760475508242008012261285275e-04,1.78201797093637830376579217094239687e-04,6.59673568229964832628297386087269648e-04
misc/TS,3.80578102615899307795613613986967050e+00,3.84219907139049972345827228193902826e+00,3.54949805323099878725648360107200760e+00
misc/TSOPF_FS_b9_c1,3.78835569069299654312509768377578350e+00,3.50437203177666577916564173952820500e+00,3.39681214146501913260447963015697871e+00
misc/TSOPF_FS_b9_c6,3.94059406010113588161012600012055022e+00,3.64358168755562040121787694365474533e+00,3.54366931420229435185522124180451480e+00
misc/TSOPF_RS_b9_c6,4.12073576333101942161982187179428998e+00,4.03830293063023886401543668630926798e+00,4.07088388292337015304013522672665966e+00
misc/Trec10,2.88704487181439813505326072039917007e-04,1.64715737733835875344178967347459883e-04,2.61526356341906786427207016406248636e-04
misc/Trec11,2.54561796989630620826395876462776951e-04,1.30024203475989137664633010739248919e-04,3.86751236288788211017164936616348410e-05
misc/Trec12,2.09057053994526029069155511535208208e-04,1.06191310298522608354962652482416917e-04,1.28998519280331169697461553521496108e-04
misc/Trec6,1.69184753205141028051619790661748069e+00,1.65591340304091440401453196620045251e+00,1.51764201921099803077828843051866876e+00
misc/Trec7,6.92743976359429478652863400175566537e-05,1.27236857588430227517822482803096889e-06,3.39873176843430288804449526828585649e-06
misc/Trec8,6.67937067874060654931956650456763951e-05,1.84044723593093475791560533398700553e-05,1.59452663067096637508049841512286648e-05
misc/Trec9,3.24705585775415094856744343393675749e-04,3.13916909876958238680440874176035688e-04,1.07976647744931494814183540614946364e-04
misc/Trefethen_150,1.35158247263922082980556751851102184e-05,7.11094196380568805465557655124794203e-06,2.05066634208448339520818558863386791e-06
misc/Trefethen_20,8.10439122429060843469286038182496722e-06,1.11033461755064729137670609069830926e-06,1.36397640417433158453084352105028911e-06
misc/Trefethen_200,5.70508509812790000134983158016142009e-06,1.57218759003385532930118151935913592e-06,1.47472196618700045693723337399290067e-06
misc/Trefethen_2000,1.22594609117110480012125433288266622e-05,1.90366031964536174717135890785741521e-06,1.72612151894549673278118004447214863e-06
misc/Trefethen_200b,7.26078800348477216034547827173274698e-06,5.17702382802760131627862878104101512e-06,3.79615642640971971741587740475551800e-06
misc/Trefethen_20b,4.19423024400639600671355350565458910e-06,9.01257970809379534969995313788055586e-07,1.47774817442652868788008726943206803e-06
misc/Trefethen_300,7.89907330501934962570506698919093357e-06,2.69450345162561964747120853839165198e-06,1.61556407253805025977821800116132693e-06
misc/Trefethen_500,2.14440990775157634250659033327451432e-05,1.95603463930442978548903893299943854e-06,1.99586223760105236548551928786156116e-06
misc/Trefethen_700,1.17904764487828433677465779086588817e-05,2.18130908334761443452280102359519008e-06,1.98766311771570840752219893282962900e-06
misc/USAir97,4.07442805633544639951970413236856372e-04,1.42560101257044758767913097972785533e-04,1.40067281436787952254509388528658199e-04
misc/USpowerGrid,2.02468690415972333890164937414248685e-02,3.36759562078579050829355772593013280e-02,4.81402903337222540218993679727196802e-01
misc/aa01,2.91508640840103267134572251376576860e-04,1.21918226561830375873466730426095899e-04,6.06710205060297218339596594743427066e-05
misc/aa03,8.24672972327790802688617416811936378e-04,4.20367511216433888989442498475552273e-04,6.98333491001479645663029017860359166e-04
misc/aa3,8.24672972327790802688617416811936378e-04,4.20367511216433888989442498475552273e-04,6.98333491001479645663029017860359166e-04
misc/aa4,5.06657651888983559000702892440162373e-04,2.31996862526122964154724075552621441e-04,7.39759613370602612013307994329031039e-04
misc/aa5,5.51492958834736504232770860240088502e-04,1.30612029217523401008154115416631518e-04,8.68953879005658472737376462383217702e-04
misc/aa6,8.99946294131839925147635203177310171e-04,2.63009864801227211099851409229948885e-04,2.84415957023982881284875809218362590e-04
misc/abb313,1.03423460038185999030366868372880213e-04,1.58324245460482903287358136801798435e-05,1.75193722736120520346644376547863898e-05
misc/abtaha1,1.57390356395629772530960527050961992e-04,2.36697020204278130439417494501398819e-05,1.63928601192429858242227621101339695e-05
misc/abtaha2,6.46070599366486908791192553721593067e-05,2.23862808049086765166967765180214590e-05,1.14664333208394902779045543616309384e-04
misc/add20,-Inf,-Inf,-Inf
misc/add32,-Inf,-Inf,-Inf
misc/adder_dcop_01,-Inf,-Inf,-Inf
misc/adder_dcop_02,-Inf,-Inf,-Inf
misc/adder_dcop_03,-Inf,-Inf,-Inf
misc/adder_dcop_04,-Inf,-Inf,-Inf
misc/adder_dcop_05,-Inf,-Inf,-Inf
misc/adder_dcop_06,-Inf,-Inf,-Inf
misc/adder_dcop_07,-Inf,-Inf,-Inf
misc/adder_dcop_08,-Inf,-Inf,-Inf
misc/adder_dcop_09,-Inf,-Inf,-Inf
misc/adder_dcop_10,-Inf,-Inf,-Inf
misc/adder_dcop_11,-Inf,-Inf,-Inf
misc/adder_dcop_12,-Inf,-Inf,-Inf
misc/adder_dcop_13,-Inf,-Inf,-Inf
misc/adder_dcop_14,-Inf,-Inf,-Inf
misc/adder_dcop_15,-Inf,-Inf,-Inf
misc/adder_dcop_16,-Inf,-Inf,-Inf
misc/adder_dcop_17,-Inf,-Inf,-Inf
misc/adder_dcop_18,-Inf,-Inf,-Inf
misc/adder_dcop_19,-Inf,-Inf,-Inf
misc/adder_dcop_20,-Inf,-Inf,-Inf
misc/adder_dcop_21,-Inf,-Inf,-Inf
misc/adder_dcop_22,-Inf,-Inf,-Inf
misc/adder_dcop_23,-Inf,-Inf,-Inf
misc/adder_dcop_24,-Inf,-Inf,-Inf
misc/adder_dcop_25,-Inf,-Inf,-Inf
misc/adder_dcop_26,-Inf,-Inf,-Inf
misc/adder_dcop_27,-Inf,-Inf,-Inf
misc/adder_dcop_28,-Inf,-Inf,-Inf
misc/adder_dcop_29,-Inf,-Inf,-Inf
misc/adder_dcop_30,-Inf,-Inf,-Inf
misc/adder_dcop_31,-Inf,-Inf,-Inf
misc/adder_dcop_32,-Inf,-Inf,-Inf
misc/adder_dcop_33,-Inf,-Inf,-Inf
misc/adder_dcop_34,-Inf,-Inf,-Inf
misc/adder_dcop_35,-Inf,-Inf,-Inf
misc/adder_dcop_36,-Inf,-Inf,-Inf
misc/adder_dcop_37,-Inf,-Inf,-Inf
misc/adder_dcop_38,-Inf,-Inf,-Inf
misc/adder_dcop_39,-Inf,-Inf,-Inf
misc/adder_dcop_40,-Inf,-Inf,-Inf
misc/adder_dcop_41,-Inf,-Inf,-Inf
misc/adder_dcop_42,-Inf,-Inf,-Inf
misc/adder_dcop_43,-Inf,-Inf,-Inf
misc/adder_dcop_44,-Inf,-Inf,-Inf
misc/adder_dcop_45,-Inf,-Inf,-Inf
misc/adder_dcop_46,-Inf,-Inf,-Inf
misc/adder_dcop_47,-Inf,-Inf,-Inf
misc/adder_dcop_48,-Inf,-Inf,-Inf
misc/adder_dcop_49,-Inf,-Inf,-Inf
misc/adder_dcop_50,-Inf,-Inf,-Inf
misc/adder_dcop_51,-Inf,-Inf,-Inf
misc/adder_dcop_52,-Inf,-Inf,-Inf
misc/adder_dcop_53,-Inf,-Inf,-Inf
misc/adder_dcop_54,-Inf,-Inf,-Inf
misc/adder_dcop_55,-Inf,-Inf,-Inf
misc/adder_dcop_56,-Inf,-Inf,-Inf
misc/adder_dcop_57,-Inf,-Inf,-Inf
misc/adder_dcop_58,-Inf,-Inf,-Inf
misc/adder_dcop_59,-Inf,-Inf,-Inf
misc/adder_dcop_60,-Inf,-Inf,-Inf
misc/adder_dcop_61,-Inf,-Inf,-Inf
misc/adder_dcop_62,-Inf,-Inf,-Inf
misc/adder_dcop_63,-Inf,-Inf,-Inf
misc/adder_dcop_64,-Inf,-Inf,-Inf
misc/adder_dcop_65,-Inf,-Inf,-Inf
misc/adder_dcop_66,-Inf,-Inf,-Inf
misc/adder_dcop_67,-Inf,-Inf,-Inf
misc/adder_dcop_68,-Inf,-Inf,-Inf
misc/adder_dcop_69,-Inf,-Inf,-Inf
misc/adder_trans_01,-Inf,-Inf,-Inf
misc/adder_trans_02,-Inf,-Inf,-Inf
misc/adjnoun,2.42401096423616896580431156684677095e-04,5.61026740157871008239606921318134063e-05,4.04493486688369100633911658629071877e-04
misc/adjnoun_adjacency,1.91346954093167516149688615906643017e-04,6.98419568694567954888343679500613258e-05,1.71849431623071787675219294438377592e-04
misc/advogato,2.56661099575236540873073109001821470e+00,3.12369375151491009470532257964047064e+00,2.45166847465234022952481253203948272e+00
misc/aft01,-Inf,-Inf,-Inf
misc/air02,2.72250846629418612641119604144434954e-04,7.46922721032528188041568398208079194e-05,8.27518820748617548074645302183797214e-05
misc/air03,1.13102874362509298326661626734233143e-03,1.54758513521440358776170426740811516e-04,8.34414046209637752388490600059263648e-04
misc/air04,2.91508640840103267134572251376576860e-04,1.21918226561830375873466730426095899e-04,6.06710205060297218339596594743427066e-05
misc/air05,5.06657651888983559000702892440162373e-04,2.31996862526122964154724075552621441e-04,7.39759613370602612013307994329031039e-04
misc/air06,8.24672972327790802688617416811936378e-04,4.20367511216433888989442498475552273e-04,6.98333491001479645663029017860359166e-04
misc/aircraft,-Inf,-Inf,-Inf
misc/airfoil1,7.47526029589814594410451434633937035e-03,5.53092612192513276331764310822259851e-03,3.40112737866922495693061173430981197e-01
misc/airfoil1_dual,-Inf,-Inf,-Inf
misc/arc130,4.16733724643993626412346572387782004e+00,4.23673220493482023823012061040773413e+00,2.92959747333917665302999060432740224e+00
misc/arenas-jazz,1.82910899550026155832298628461239066e-04,3.78461907037049071073634084745895935e-05,1.82079865156887246808378846300581097e-04
misc/arenas-meta,1.70594383036688991053796519434302463e-03,1.18935366306040788253204119791932153e-04,2.50055546648890233856291047197859265e-04
misc/arenas-pgp,1.54525332946130346312786619925947515e-01,2.69816315593901937401455652755215780e-02,9.58683061322730435543120225667045428e-01
misc/as-22july06,3.02418580064817106516456910661197837e-03,1.48385548797880881189512567240071263e-03,6.43603948061505924739446886795915240e-02
misc/as-735,4.62010763865350911966352245391961774e-03,9.32153508427637134921754013503853547e-04,4.34228489153031227814461996927957947e-02
misc/as-caida,4.37730711910699566505866200694016416e-03,1.33364832308569145265065124209428374e-03,4.17085769508830799412145513406480981e-02
misc/as-caida20071105,5.75678061334935191419869734959254944e-03,4.31425628264659720791977261542792437e-03,1.48942557619100822724962156378979202e-01
misc/as20000102,1.59056681421765055906193073704038546e-02,1.36347250033001379321520083926087145e-02,8.51943952645208476860074891536849291e-01
misc/ash219,7.10901968760885284307562129325866043e-04,8.02026368315168997947298279662588658e-05,1.03942616863987154525812237335241023e-04
misc/ash292,1.50505293436834445728458915071193367e-03,3.68086336567226486292013067213166313e-04,5.72650127370565002949140606095054962e-03
misc/ash331,2.05436743112051088094767796818047227e-04,6.96209964407210115612831815333801983e-05,7.96067076303540810692517981209227725e-05
misc/ash608,9.50640642123439480501919483131363728e-04,5.16554500736020137592721541142996910e-04,2.05071701333349470217689788455821701e-02
misc/ash85,3.30967047710489887811112244720379637e-04,4.61642768440199736481050703320959853e-04,4.58950587527915282094356269210460458e-04
misc/ash958,1.09660296794314328109963184380106408e-03,1.89171163954194198754454339691918223e-04,3.13032343297973005842311882962925601e-04
misc/astro-ph,3.96164245179075488916042928967334096e+00,3.95008297068202127972810916932353341e+00,4.05024305799905457538632196001525370e+00
misc/aug2d,4.20599022714904567913886404482312243e+00,4.14212339152983557928231412941628495e+00,4.07175272408128707536185860262812553e+00
misc/aug2dc,3.57104692064786853514535818264044905e+00,3.68192892020952805270904316659668096e+00,3.64413328064140825322269501365347968e+00
misc/aug3d,4.09696132306320352872104731808849422e+00,4.05234569445809961945110052589158697e+00,4.04270134724775520652547850607955772e+00
misc/aug3dcqp,8.17768992133477135557057303747570783e-01,8.12944760204798785959358270099029318e-01,8.33681248916640867854980817465120952e-01
misc/b2_ss,3.83022678951185365468925672695589805e-04,1.08979986878733560671218508392011111e-04,8.29389998241929938236679119694277749e-05
misc/b_dyn,-Inf,-Inf,-Inf
misc/barth,7.60418650884418182838802755393134104e-01,2.92176546836730831518984478040304921e-01,1.41272953385405886052604350417762550e+00
misc/barth4,-Inf,-Inf,-Inf
misc/barth5,-Inf,-Inf,-Inf
misc/baxter,6.08755467643237127324325045411198546e-01,9.32889610057733511608625191056545162e-01,9.51147126469106176352566076110089998e-01
misc/bayer02,1.59709152252531496498705106140286529e-04,1.19778649249256436422083481096630756e-04,9.42694777672248434883473286013485390e-04
misc/bayer03,1.63644729652022843590862136276031542e-02,1.49862603445244919645544294730611462e-02,5.13216858176584258008487590191227712e-02
misc/bayer05,-Inf,-Inf,-Inf
misc/bayer06,1.14590241240285972360663864999138425e-01,1.50818561670646096691395878471172725e-02,1.11963356558769517985200442531028032e+00
misc/bayer07,1.78372912383662674951168737260798250e-03,1.49988121492598286841627370867432453e-03,6.86409500719459854870904766731612706e-03
misc/bayer08,2.07701007221697990672582078785671699e-01,3.61359187286443841557234680348244538e-02,1.56480867319718561334930563218086421e+00
misc/bayer09,-Inf,-Inf,-Inf
misc/bcspwr01,6.42886799128858776450182757247548979e-05,9.03631376838309047380538932091898759e-06,1.29639566848833191782810397912678304e-05
misc/bcspwr02,6.03922593042885553345200171095656895e-05,3.40091884815786568296065003127418227e-05,3.18941707901745665770078024793959759e-05
misc/bcspwr03,4.57852188007600194120894039033800530e-04,9.23824819167587717500700043978305489e-05,1.09077796660619773739559808964838872e-04
misc/bcspwr04,7.07510881196987388193817459071880271e-04,4.84237268677968750865205461140214511e-04,1.44272865936925412761751037439140755e-04
misc/bcspwr05,6.39071072713062410572942436993091597e-04,4.06335484830596088944115709004423568e-04,4.44051682542517334732698836583828379e-04
misc/bcspwr06,2.68236620227548685490360994058765865e-03,2.95571092148325849810174902223597923e-03,3.72638752303829434022139768350510836e-02
misc/bcspwr07,3.18146526087578758435563136491211496e-03,9.73410758392801826807144616872176817e-04,5.19210620205692228173999969171924307e-02
misc/bcspwr08,1.95326897950617232411448720615428268e-02,1.20653826638727428831654681868634401e-02,1.66735160565482782949522894502423563e-02
misc/bcspwr09,2.56194280495342857230305355618222417e-03,1.93169052901194343159246011844098823e-03,8.26288065449268471316633346773677856e-02
misc/bcspwr10,2.13982649418668085943717631284377806e-02,1.19041331206274196768776383012394150e-02,2.16281181620752650410574297776374754e-01
misc/bcsstk01,9.42213000923066184976785999491373125e-01,7.73440073582256947574317543795178195e-01,8.32924300485124900600542515086614889e-01
misc/bcsstk02,1.56623719824733907252424030724021643e+00,-Inf,2.16342447664073541576622782441630365e+00
misc/bcsstk03,-Inf,-Inf,-Inf
misc/bcsstk04,-Inf,-Inf,-Inf
misc/bcsstk05,-Inf,-Inf,-Inf
misc/bcsstk06,-Inf,-Inf,-Inf
misc/bcsstk07,-Inf,-Inf,-Inf
misc/bcsstk08,-Inf,-Inf,-Inf
misc/bcsstk09,-Inf,-Inf,-Inf
misc/bcsstk10,-Inf,-Inf,-Inf
misc/bcsstk11,-Inf,-Inf,-Inf
misc/bcsstk12,-Inf,-Inf,-Inf
misc/bcsstk13,-Inf,-Inf,-Inf
misc/bcsstk14,-Inf,-Inf,-Inf
misc/bcsstk15,-Inf,-Inf,-Inf
misc/bcsstk19,-Inf,-Inf,-Inf
misc/bcsstk20,-Inf,-Inf,-Inf
misc/bcsstk21,-Inf,-Inf,-Inf
misc/bcsstk22,-Inf,-Inf,-Inf
misc/bcsstk23,-Inf,-Inf,-Inf
misc/bcsstk26,-Inf,-Inf,-Inf
misc/bcsstk27,-Inf,-Inf,-Inf
misc/bcsstk34,-Inf,-Inf,-Inf
misc/bcsstm01,3.71409367624529472791314880609313935e+00,3.29971447195497877963837357008934413e+00,3.58026700195742160110686988299497035e+00
misc/bcsstm02,3.30237249597992099043068903805367470e+00,3.15234977569995753818599110495341646e+00,3.09879143279648472452256207592235662e+00
misc/bcsstm03,3.84538319883678653793019393586764922e+00,3.64107694635110943566858897660467009e+00,3.70482554008957300570333572689556888e+00
misc/bcsstm04,3.98426585852341853613543054280004333e+00,3.91158819502437983869526622677508661e+00,4.14699901704436860533350064543033565e+00
misc/bcsstm05,3.84721714166721731002338165455953122e+00,4.15342105729586719067270059540597173e+00,3.91933144428205779927098043054920350e+00
misc/bcsstm06,4.02115740807937443208098874890807985e+00,2.78220771045778143674621228780882745e+00,-Inf
misc/bcsstm07,-Inf,-Inf,-Inf
misc/bcsstm08,3.98190360106931488217390490804975155e+00,4.20544350791697096518463196655911461e+00,-Inf
misc/bcsstm09,4.07056617508907846763388078903377640e+00,4.13273044736556116004651122208781628e+00,-Inf
misc/bcsstm10,-Inf,-Inf,-Inf
misc/bcsstm11,3.81205301165568679379568151835828044e+00,4.13358630328755465448668105203072860e+00,-Inf
misc/bcsstm12,-Inf,-Inf,-Inf
misc/bcsstm13,-Inf,-Inf,-Inf
misc/bcsstm19,3.57214768867555335907530917067788746e+00,4.01655444790283466503498091959814204e+00,-Inf
misc/bcsstm20,3.96828482890965391682151444513959645e+00,4.27974995885904358173541118741852614e+00,3.86441718806600040928596972794097495e+00
misc/bcsstm21,4.20727783079292015891627318619810282e+00,4.01992946278992628185958020196947932e+00,-Inf
misc/bcsstm22,3.47802611480437003970988247759612462e+00,3.64148094803992000559637826460797238e+00,3.69757247769544543446062995228780171e+00
misc/bcsstm23,3.80349690678483338919027469795614887e+00,4.07295264293139240963253675470869504e+00,-Inf
misc/bcsstm24,3.15482433639836485896030891188858208e+00,3.65517921392021192201770672105792848e+00,-Inf
misc/bcsstm25,4.69798630175804627037148737478499711e+00,4.27420987597979132292131026551433522e+00,-Inf
misc/bcsstm26,3.41603418040457424885886911698929628e+00,3.37414089828613354360148134042659007e+00,-Inf
misc/bcsstm27,-Inf,-Inf,-Inf
misc/bcsstm34,2.38821645592376595326264608329583280e-04,5.50967900022440192579170574751534627e-05,1.81167876268873048501171131722630072e-03
misc/bcsstm35,-Inf,-Inf,-Inf
misc/bcsstm37,-Inf,-Inf,-Inf
misc/bcsstm38,-Inf,-Inf,-Inf
misc/bcsstm39,-Inf,4.12860835655083501613985058090819636e+00,-Inf
misc/beacxc,4.47201325714202835761905606297362512e-04,3.19064235192506848796462097437255093e-04,6.70126563575296082746330633145653577e-03
misc/beaflw,1.14716283884205751295296782434734205e-04,8.71309166715061811742216467924963838e-05,5.45360622622219684227469904714205400e-05
misc/beause,1.06790730521303175550660609151313957e-04,6.94692280596583080604396402990007691e-05,4.88742339124869896212815354751994138e-05
misc/bfly,2.44949116402417575297744921652908421e+00,3.74172530193274187728312215606982611e+00,3.74166051235020210247258687037647367e+00
misc/bfwa398,-Inf,-Inf,-Inf
misc/bfwa62,1.02361308572078373840051104467216422e+00,1.05274121024777975723147833253963137e+00,1.14382485377390792202309510621511326e+00
misc/bfwa782,-Inf,-Inf,-Inf
misc/bfwb398,2.20654611785088343853487482850041123e+00,2.48089339235774347455332244331121214e+00,2.37064364341408314330078075513581316e+00
misc/bfwb62,3.64252906203856200996208662915252569e+00,3.96719457964022584405614436546598561e+00,3.63848526067640059348000644545729617e+00
misc/bfwb782,7.99413837284929788714635138982023349e-01,2.66505621806940273963343496973411946e-01,2.32758948182335294048541824571183185e+00
misc/bibd_11_5,7.39370465748634404476143806599814012e-04,2.94559056804553339173190158550106884e-04,4.34947030001279863801865527070599225e-04
misc/bibd_12_4,8.80464733463143343841360184334609748e-04,3.17817919470038866555369326226583947e-04,3.00712968424991803474676198636051883e-04
misc/bibd_12_5,1.86573010555460184910579303260956493e-03,1.72108212168815674344200375877931474e-04,1.36488208880134505770890520599616318e-03
misc/bibd_13_6,1.77197473043778852397367008457638633e-03,2.79039090685364368798738147067588021e-03,6.21461801639833568515086099702989138e-03
misc/bibd_14_7,6.50012402877083465703618860516006894e-03,9.87713777325960931801628578225260981e-04,6.18884544629941368351784434383085843e-01
misc/bibd_15_3,1.95168987906646126624494651793455235e-03,2.43235154360616514828657992133675557e-04,4.65003329567042371331364683804514835e-04
misc/bibd_15_7,6.40234440929891820316352466663043192e-03,4.17870370757278826918646694171474860e-03,5.69927486051469677847864279939774326e-02
misc/bibd_17_3,7.58087696509909582361854522032528343e-04,3.56681768055666733371091263724840079e-04,2.63867030829118036896436190567092621e-03
misc/bibd_17_4,1.24350557346973189487418880862096110e-03,9.21240810708869251920193624337993967e-04,1.40357150659976245890625031032385160e-03
misc/bibd_17_4b,1.24350557346973189487418880862096110e-03,9.21240810708869251920193624337993967e-04,1.40357150659976245890625031032385160e-03
misc/bibd_49_3,6.69533873152913634459689145285809793e-03,3.38956415228664718533014890837075491e-03,2.63233440212481331350148747122038964e-01
misc/bibd_81_2,4.12314826787480722031599115683190060e+00,4.02718671324872964828423563988176763e+00,4.09817917194431591905481207183235952e+00
misc/bibd_9_3,1.76066985802139831455611607654457950e-04,3.95837673551563432900696660426527073e-05,8.90184881071743753900892344613172506e-05
misc/bibd_9_5,4.50111101662909234195834142142722758e-04,1.29967750973024176565150141434830627e-04,2.58745094553814911639387968196185104e-03
misc/big,3.20791236832993654412959616894811773e+00,3.57291487477288453148388645601713465e+00,2.93573814956330211248460223663460192e+00
misc/big_dual,-Inf,-Inf,-Inf
misc/bio-MUTAG-g1,1.31006780521392582783860257996095532e-05,1.09004036294770533738252594646761412e-06,8.98139852249440352831704188819387759e-07
misc/bio-MUTAG_g1,1.31006780521392582783860257996095532e-05,1.09004036294770533738252594646761412e-06,8.98139852249440352831704188819387759e-07
misc/biplane-9,-Inf,-Inf,-Inf
misc/bips07_1693,3.51590100784481020515668679343017218e+00,3.76043907179802943416209837700658084e+00,4.21609241177447421214296887466567250e+00
misc/bips98_1142,2.15483645979162447371988763943909433e+00,2.38599042631196009419212610953061803e+00,4.20184099845592177885261975291978101e+00
misc/bips98_1450,3.31827476772601353176564729059311950e+00,3.26031781548531177784464886800177428e+00,4.21179277574537610260162275857233440e+00
misc/bips98_606,2.33139065472572311139773121619408224e-04,3.97622721827246177699238995737858517e-05,1.47164398224806721329454305447470847e-03
misc/blckhole,3.71398074795007874756491596795725944e-01,2.06456855360066872689587855930158827e-01,1.24779808478712106762208278363006398e+00
misc/bloweya,-Inf,-Inf,-Inf
misc/bloweybl,3.84028866950041330333595995317507448e+00,3.88133501093354869005743618006138767e+00,3.96648143159198257140970230692648009e+00
misc/bloweybq,4.40951681813587441706502864076843909e+00,4.14373288711246369663330650022009290e+00,4.31890549936856866827775533036032855e+00
misc/bp_0,2.09138841512381627400006476571548852e-04,2.32970962966571338027094518270475550e-05,3.91545649871970110614021832062240312e-05
misc/bp_1000,1.15044114072299354539820179700655623e-05,1.50765093487996927659426045598889019e-06,3.50187803193698640637489163962948789e-06
misc/bp_1200,3.06077028211630084035433825166696241e-05,5.74104811302739162039673853707435405e-06,2.95619575863078009709609435023101539e-05
misc/bp_1400,3.93822381632922630491024200287375368e-05,6.49182214742482492648175724401180103e-06,5.11801378467587584786726444769198281e-06
misc/bp_1600,2.55037681568080796089114640670111085e-05,4.47863431142773471056922251985400399e-05,1.14393928596570799877699217963784141e-03
misc/bp_200,1.46891424275811487646701583020752823e-04,5.47645052440909226737236716769273447e-05,1.12755317281174717924367152819519867e-02
misc/bp_400,2.88085909447243759193052485366855366e-05,1.18906995135332762939657741208722293e-05,1.48067635437101551176429900525586445e-04
misc/bp_600,9.19219103976854178158182149868395560e-05,4.69749459477653288158669148437472683e-06,1.83602850939607641952357988785786091e-05
misc/bp_800,5.65166887974751785299777995521197086e-05,1.40909082762075769902706864969060352e-05,7.82643554126388967228784162761279026e-06
misc/brainpc2,-Inf,-Inf,-Inf
misc/bratu3d,4.54990413989715975344124326034213694e+00,4.13677945274527773607336118592018122e+00,4.07549032132846896979353104280356611e+00
misc/bwm200,1.21989067901447047076749911885507492e-03,4.47700935117661110107459890869794715e-04,2.92226057680480498358716721447834788e-04
misc/bwm2000,-Inf,-Inf,-Inf
misc/c-18,1.61986755031290550572016737937885619e-04,2.80132121656913887415112357010814091e-05,1.98368191520177865459245984229162742e-04
misc/c-19,2.74948783756715415236936199652355543e-05,1.17253636658458944932955449188853238e-05,2.67982257775119012268647384134247139e-05
misc/c-20,5.66109606006494267248950931235406005e-05,4.59808317831585983592563856286581720e-05,8.53673004910309836249344848786869999e-05
misc/c-21,3.17256592638785846492683570978696578e-04,2.11473629750047487903704921433096753e-05,1.01128614161679451124368336866577091e-04
misc/c-22,1.25608071188305702158714629671428231e-04,7.65423350328061174514009835963640217e-04,1.14026168104668609236868615325479464e-03
misc/c-23,6.45696446080873496579998880298996123e-05,2.38056758970404340866372488834029133e-05,1.43629817100910666437316549026024013e-04
misc/c-24,4.94570321982320651152029065640769622e-04,1.61628212761284231056565181209075401e-04,1.32761172286698378921671766037240396e-03
misc/c-25,1.22959161232497298272028847221588406e-04,2.15722278040154064005397384018211475e-05,1.28416737435085415007594432028961845e-04
misc/c-26,1.32677142259220782522242681308764857e-05,8.58494828985391705062402790334453999e-06,5.71305397220519410325906329619953424e-05
misc/c-27,6.54278990300563570261011689824855855e-04,3.63319212973050586281829640158975451e-04,8.14366748809382973273696632560960685e-04
misc/c-28,5.68003048781878918887225553425102324e-03,7.80131801377412909662787455733006846e-05,6.98476579537054101266572289132302287e-03
misc/c-29,3.92823753392784819274689915377324263e-05,1.11255660965784505914930152078701996e-05,2.73879835975826980000792053205627183e-05
misc/c-30,9.77952505179035331635740157114236035e-04,1.13226466140414792835387464430692234e-03,1.60108944529972584881909383956973932e-03
misc/c-31,2.57932247322415909292700173548083405e-05,2.31629894953067799311040845520191647e-05,1.05901820049359851779507285134335855e-04
misc/c-32,3.47940743514625984537894023307878414e+00,3.56675615925634851848766277030147034e+00,3.72452598907225400598019533821978177e+00
misc/c-33,1.72490773446241604080382720694752854e-04,3.26223044094622098160102631219072013e-05,6.42222200327899987346623800302398187e-05
misc/c-34,1.05446477154859755993717858779024483e-03,5.68311383688081059844969725280456318e-04,1.89704131459593438069041374677096941e-03
misc/c-35,6.49343017857936042225532445260877496e-05,3.28839984718066815512342982851787719e-06,1.66501938711343730773384678229456419e-05
misc/c-36,1.21686597396534351381571761586975749e-04,5.19213531586357026007612645420361021e-06,4.04506569144656501467726899083815028e-06
misc/c-37,4.48797055538386450546561477191798609e-05,1.36937591289489941200829475876865264e-04,1.02215592636728896713876679548948199e-04
misc/c-38,5.35567952889138802916283627360707355e-05,1.73112960815823465893596417981201606e-04,2.05190605694183178401604873423488845e-03
misc/c-39,2.78341328090379672453587470525680398e-04,2.65118593505064908453789794843678119e-04,2.58495537963587406461624810725002163e-04
misc/c-40,3.30471377522394128917406635246926009e+00,2.99285604876533950311786470176776911e+00,2.76411108592231185508586652410329896e+00
misc/c-41,6.73157472316625925465704003276060683e-05,3.78430993709808002121908634670622441e-05,3.57915920314457975762706739581395449e-04
misc/c-42,2.08754660515612647494180997597721347e-05,3.79136493330522840222989340358546501e-06,5.46796428311835778714707078268099351e-06
misc/c-43,-Inf,-Inf,-Inf
misc/c-44,3.54426168356794175050147542716949384e-04,2.31051459933711435328643735474063679e-04,9.22323638270554683157102588689351496e-03
misc/c-45,-Inf,-Inf,-Inf
misc/ca-CondMat,3.62632716310749486446314085988229460e+00,3.71704956248171538590710875606616915e+00,3.72378614874488435948020621564057816e+00
misc/ca-GrQc,2.98326745657390753919301551428545621e+00,3.03281711545245828911253821314978015e+00,3.02627273576654330383622806535465660e+00
misc/ca-HepPh,2.89202687258490743651853180186644779e+00,3.58571819700854032593966060445873813e+00,3.05445986751205576044958584812877728e+00
misc/ca-HepTh,2.36216914571142417479734817873086029e+00,2.38039414099121396673087212374091691e+00,2.37678347754420257736616443907638877e+00
misc/ca-opsahl-collaboration,2.13215982663114351140679563945542035e-02,2.92496657902118869463431139941567248e-03,5.32499732247403331510170185238298556e-01
misc/cage,4.24205025327304856369608045652699921e+00,4.19434897634516058575388158677539195e+00,4.28251836592531564968703430068202635e+00
misc/cage5,5.01896176497510395830098869783590981e-05,1.06623266471023621078655430832537649e-05,1.51224679738090922924174486929491238e-05
misc/cage6,1.12845913559449821928318061559892074e-03,6.95413919217464484191394632507279358e-05,5.42415678778982663211093145496730886e-04
misc/cage7,4.57894461159885342981938420250056140e-04,2.58429059398263876667239358450086190e-04,6.29078787317481214662002256361738984e-03
misc/cage8,6.72524818985021499708462186238324849e-04,1.45664961586366217321841353398977311e-04,5.84883656345026670438234706611051343e-03
misc/cage9,2.18791147320131183685881771520128803e-04,1.09398784259142783504899925798976414e-04,8.97456252151306310677508810611397360e-04
misc/can_1054,1.66974909897995314729534980460418193e-03,1.49029473514761783370794891326161890e-03,2.33894228682770638177862601351222823e-03
misc/can_1072,1.69116740436966159552477494055448371e-02,1.00064251064861990663451430387728169e-02,5.41959496928374567973829845434242618e-02
misc/can_144,1.41421922466672568744843116234801245e+00,1.78552059635441957517162613227862646e-02,1.41425695562559424496915594010633751e+00
misc/can_161,3.49545685066377282666323258221530973e-02,1.41380425667898929564195776320143211e-03,3.67767712565050813791764775356086396e-04
misc/can_187,8.23818228683866988218469673100140120e-04,4.14446681317601080177255030362560133e-04,4.14772336769195315590862198635174089e-02
misc/can_229,3.75186944251032144679374103542296915e-03,9.25142997127234198558936003128894826e-03,3.43662800674661687725128018530931480e-03
misc/can_24,5.02534810345103980696201520168512977e-05,4.54875387519978066662869978542119588e-06,2.79562738779238832814486041217595370e-05
misc/can_256,2.27910660679367535288393763828808800e-03,5.03709970192457087747670604929766754e-04,5.02709126526586462846514465885570215e-03
misc/can_268,9.56711336119822570671780185028873791e-04,5.21573774328167454990355970399244402e-04,2.48706933202581271151938720052860230e-04
misc/can_292,1.32922603387708356998274106334418341e-03,2.41875020631032829635715353238542071e-04,3.13632849043620370036552819142012289e-03
misc/can_445,2.31535129567328691742394620526011749e-03,8.80592292873114718871412594938194021e-04,1.81135057442037705415743431292254830e-03
misc/can_61,2.99080367813215988889169153463589303e-04,9.20003688812710157453409122884036710e-05,6.68711839196318988592184955113805197e-04
misc/can_62,1.81277330659320107670237594257304819e-04,5.39292912229837346460163439109225723e-05,5.19523707660821317916272848476818839e-05
misc/can_634,6.46534222525085705331641832606501755e-04,5.81215074608648066242048102589035768e-04,3.68805074425645317371781118467181623e-04
misc/can_715,2.11800094784512824406870794371353539e-03,1.13701848054890355035831089229518791e-03,1.62119654198884821543119487029322814e-03
misc/can_73,2.19447633851515521584337748142318595e-02,3.18419986167307693377667199622729052e-02,2.32908298659383992843207683289532309e-02
misc/can_838,1.54785435777652572002943066489492583e-02,2.58574479984173146875690260226300622e-03,4.03447948339202051701902337316489358e-02
misc/can_96,3.26082432866201764620808326736291881e-03,2.90087632893952115330811049460373033e-03,8.58586866218788132917082060987304342e-05
misc/car4,-Inf,-Inf,-Inf
misc/cari,3.77502600546500435887874159130823776e+00,4.21406437916266711884022356464289958e+00,3.95265561837381965518369195088277754e+00
misc/case9,3.88251800644515274979283886486227748e+00,3.67705475078049209408316024032657891e+00,3.84232167685926175619178702376211865e+00
misc/cat_ears_2_1,1.27207567937258931683568073857444313e-04,3.90965285970758132897323021408951630e-05,2.52086700980680424890714986098194895e-04
misc/cat_ears_2_4,1.05352588924208035291618443358107054e-03,5.99551043626117310067076287025708185e-04,1.85046922298251451388336003923985020e-04
misc/cat_ears_3_1,3.27625185759246564071942901030435663e-04,1.46334581005438550106538660020689932e-04,1.37917192968496079266221479734510935e-04
misc/cat_ears_3_4,2.18250509388412709556179376001251573e-03,1.06050402297104081577216427489301104e-03,1.05727251123272513064463758272010550e-03
misc/cat_ears_4_1,1.70575742168665407778878130967534109e-03,3.44473951127611881809938584495302955e-04,4.54433258043906835046711619208640258e-04
misc/cat_ears_4_4,4.52957246576008530731834393566350493e-03,2.12977204521091556964284526579912512e-03,6.23987045075953792910361514186713719e-01
misc/cavity01,-Inf,-Inf,-Inf
misc/cavity02,-Inf,-Inf,-Inf
misc/cavity03,-Inf,-Inf,-Inf
misc/cavity04,1.22483440062739746029556423778275244e+00,1.34571053019571630445520993064062779e+00,1.30528375457501098662619059962868166e+00
misc/cavity05,-Inf,-Inf,-Inf
misc/cavity06,-Inf,-Inf,-Inf
misc/cavity07,7.72925481869591979557593119972333419e-05,3.67715619493975788029744150466190772e-05,2.68742074006631309670668163058081154e-04
misc/cavity08,-Inf,-Inf,-Inf
misc/cavity09,4.96662076761128254519878042471185587e-05,1.69385612684880397850699826847434691e-04,4.56695322594826778808522427508879302e-04
misc/cavity10,-Inf,-Inf,-Inf
misc/cca,-Inf,-Inf,-Inf
misc/ccc,-Inf,-Inf,-Inf
misc/cdde1,3.67327274102079370849938155278128185e+00,3.55634556022245711396779972391073805e+00,3.75128247305870069914550463292837247e+00
misc/cdde2,3.67327274102079370849938155278128185e+00,3.55634556022245711396779972391073805e+00,3.75128247305870069914550463292837247e+00
misc/cdde3,3.33374339575094669069028332388240062e+00,3.55063025866420540743419735773868262e+00,3.27436277697250210421370886977261288e+00
misc/cdde4,3.33374339575094669069028332388240062e+00,3.55063025866420540743419735773868262e+00,3.27436277697250210421370886977261288e+00
misc/cdde5,3.29046571396422099364449747333320339e+00,3.33160536614077458094671182259551372e+00,3.83743513468764607712318170894281729e+00
misc/cdde6,3.29046571396422099364449747333320339e+00,3.33160536614077458094671182259551372e+00,3.83743513468764607712318170894281729e+00
misc/cegb2802,1.99410240453474455733946245701930946e-03,1.10783359190781974595896635941377382e-03,2.48864279345837190995933632020187161e-02
misc/cegb2919,3.50941053379266364663798491223337349e-03,2.60001944765599834641000193997814923e-03,7.36305328097529448412972511714027341e-03
misc/cegb3024,2.42262242289788995217416392883175905e-02,1.08099646263515844254095611669305704e-02,4.55142773130699079834938667079816610e-01
misc/cegb3306,4.49229285251125329995946950228444428e-04,8.11943905886145616584576288996525912e-05,1.79965161374348737188360277245546421e-04
misc/celegans_metabolic,1.45877289654203170178289101582697573e+00,8.04914141729709516805706716601249602e-01,1.51663526033622469742203671049178069e+00
misc/celegansneural,5.89569195309897789185731067495565494e-04,1.10337862955348594625404839296805545e-04,1.32063894388797786195951244830244600e-04
misc/cell1,-Inf,-Inf,-Inf
misc/cell2,-Inf,-Inf,-Inf
misc/cep1,3.95747800617332742334539579208034171e+00,4.13575631463505589012029870222073163e+00,4.07618670633960520401653846162456389e+00
misc/cfinder-google,7.09230093852064491788227626817489862e-03,2.11119931169317094497494996044143157e-03,2.21037220458506421509230923744682075e-02
misc/ch,4.87540508530446952856549869671248724e-04,8.76849459150543884771375056308592612e-05,2.36373105840946104811958389806998349e-04
misc/ch3-3-b1,3.29536345071467378087827190141000811e+00,3.88257337606405217159135461880602124e+00,3.83080810166725169062697184811063040e+00
misc/ch3-3-b2,3.30007553439810371284333875818204409e+00,3.78577457552377062300605731448220419e+00,3.53898649810938946463122820510657964e+00
misc/ch4-4-b1,3.68484204996321042034655962088252849e+00,3.81814500639378448851291994171144348e+00,4.12700780026519464560066541082020519e+00
misc/ch4-4-b2,3.00975589787249312894372298824432406e+00,3.16960105192003452222570514449808941e+00,3.25374477540922286251484884926960138e+00
misc/ch4-4-b3,1.41736039791884882799822548332935150e+00,2.00019890377360442038802560225547225e+00,1.99999669632889716078488719747094729e+00
misc/ch5-5-b1,4.07194999042008216135009630160833305e+00,3.89070186170556126775877252034147177e+00,4.10393261228055905119686212361117116e+00
misc/ch5-5-b2,5.46100177284516453257736073355366473e-05,2.85004085699236386111191527737343793e-05,1.16953463627427819314275433417417479e-05
misc/ch5-5-b3,1.39308181776717934406429982993940123e-03,2.85319947019130423603344829215263710e-04,5.67179131780545448392843174309602967e-04
misc/ch5-5-b4,4.18752870765729283655161786521679577e+00,4.41456288623379634553563535680972548e+00,4.16751105833272580170871152186240794e+00
misc/ch6-6-b1,4.04345590266701457486616063941795869e+00,4.27991272809645090102426748248771454e+00,4.40968061098121536824227506466664441e+00
misc/ch6-6-b2,9.96468321633711604756023451748269831e-05,2.20567142534513194821296172484716052e-05,8.94926523040908338133642107256231840e-05
misc/ch6-6-b3,4.54842117222098649914994760420359248e-04,1.30354275438811360579958767123239837e-04,5.09752899416349681040726710587721088e-05
misc/ch6-6-b4,2.52370509258540045822610318173426666e-04,8.01153963712796284644803048210560304e-05,1.03431015524075463110617648026754630e-04
misc/ch6-6-b5,5.07638123444987376943475647182697886e-04,1.00615998146816481178330022836207431e-04,3.93038114037124224491239995445702035e-04
misc/ch7-6-b1,4.10537999689083712709015220538823998e+00,4.21201263707593874417740495119752912e+00,4.08448205683144619133303819981183581e+00
misc/ch7-6-b2,1.64038122010885893714614148337119398e-04,9.01380218732306227387656640988187400e-05,4.36434864789664790410679946755633262e-05
misc/ch7-6-b3,3.77755399874747818050282280610143163e-04,6.61451008998966054378003593415510434e-05,7.48921819139551096296031480554785532e-05
misc/ch7-6-b4,1.32821194172168600474325272546946829e-03,7.22622441772433066140126966846708918e-04,4.07767188236405947868778187608852809e-03
misc/ch7-6-b5,2.85602153797399338248076337573067375e-03,6.28154849969639868774853958408924670e-04,2.67728515415114760486812176392711310e-03
misc/ch7-7-b1,4.18207781713982745546707417248991482e+00,4.14369026671906094552362038850246080e+00,4.06850193466529038864437751075950713e+00
misc/ch7-7-b2,2.71797797645934693382370534469280086e-04,1.30902545972657704382817397668519795e-04,7.79702326601902849380309652587670760e-05
misc/ch7-8-b1,4.22080419272134518335684384359257255e+00,4.29226825585776731131314170283527373e+00,4.08700714439378772406247120982761783e+00
misc/ch7-8-b2,6.32329952735110967927160733447666652e-05,1.01394577610195183786999588111636505e-05,1.30873796406994407745820902170466174e-04
misc/ch7-9-b1,4.04376643954243516443399971666862327e+00,4.01755295779285419904647537072435493e+00,4.08263389367051734292698883547971417e+00
misc/ch7-9-b2,1.62847941962051728959190583386799858e-04,2.76851330658840665614737131114246890e-05,2.05667976478223916638743848759882867e-05
misc/ch8-8-b1,4.03965906026885662619864543298540286e+00,4.16254733479479394103295828768980198e+00,4.13620669835860793650087298551983930e+00
misc/ch8-8-b2,2.16359601604920838257308740629091103e-04,5.18703199803608476473610726893638001e-04,5.66987423058495650458500808723661720e-04
misc/chesapeake,9.44197161999507970374945832048639370e-05,5.80713386909044203087108417942882928e-05,5.91513338528169316108297392938384841e-05
misc/circuit204,-Inf,-Inf,-Inf
misc/circuit_1,-Inf,-Inf,-Inf
misc/circuit_2,-Inf,-Inf,-Inf
misc/circuit_3,-Inf,-Inf,-Inf
misc/cis-n4c6-b1,4.02103194412015901471837967507817046e+00,4.08318476559176009016483492612658942e+00,4.02643505981477346272268575970547340e+00
misc/cis-n4c6-b13,1.40047979981038110299156464758440045e-03,3.59916411903145302726415206248716022e-04,1.60461697808666037566312445313092863e-03
misc/cis-n4c6-b14,1.53279315869619530775528743367589395e-03,2.22006169980605823433013391643962919e-04,1.96582450618694947121473040258793819e-04
misc/cis-n4c6-b15,8.64560201289307492131466080504249243e-04,1.01281935158043349190023822472341638e-04,3.94897423064954378415505306083072542e-03
misc/cis-n4c6-b2,7.82609696447113972635664040043784925e-06,8.33347713026822401288829310476494185e-07,4.82086335314228705672639514300385960e-07
misc/cis-n4c6-b3,4.77433709907050538063995015036448085e-04,3.68460676371355200319492074304004313e-05,2.64658174078549406740917237827275842e-04
misc/cis-n4c6-b4,5.45948194342570929647320782965797866e-04,1.36122282483070414078100145945529502e-04,1.17459834750239123969657130451272599e-04
misc/ck104,1.66006872121451259533347427048906513e-01,5.65909828766205077007181986058801547e-02,1.09504833297722552630905341806669961e+00
misc/ck400,-Inf,-Inf,-Inf
misc/ck656,-Inf,-Inf,-Inf
misc/co5,8.10297026384536582706770089720401325e-01,1.13467062369527926036681322405525207e+00,8.17961567922407393954822838610216210e-01
misc/co9,-Inf,-Inf,-Inf
misc/coater1,2.58723680983901834837821035610450198e-03,9.82349577329302247342175029823244930e-04,5.03801167765331648863203264022545966e-03
misc/commanche_dual,1.57853129623439962234195948290957452e-02,4.04120804756434041610584779838021257e-03,3.22361480379327416563395815644113238e-01
misc/complex,1.16397401292221879945121999943907960e-03,2.10173505482878522463490482942604207e-04,6.96415048882372881316642438587288023e-03
misc/cond-mat,4.18034060372186014130966678306523654e+00,4.21455601379176041113334230752558265e+00,4.25660372290586888911212434148360425e+00
misc/contiguous-usa,2.59646880119647521132630781672644420e-04,2.89281448036146541713616530838346137e-04,1.47558518355712091222948860647629502e-03
misc/copter1,2.11647434899942930043935603045065105e-02,1.17931138960966220066737991729397560e-02,1.27915040101808384146474902417242666e+00
misc/cora_agm_fcl_aid,1.82352831437875203652505198436300576e+00,2.31624692073434003123628069638294283e+00,1.83186222586095790243591512268578356e+00
misc/cora_subelj,4.83319681126758986982359377089018474e-03,1.44561626944730683271884376662637941e-03,5.34210568502884804188801043470919919e-03
misc/cq5,2.55747976191179950072240004606127140e-01,1.30210128961141013868025735515786417e-01,5.93550949208005969793846778412274278e-01
misc/cq9,1.29944953071386457641703173551234532e+00,1.10773450145637494683581519833533579e+00,1.73812191450524876430681352813995633e+00
misc/cr42,1.85736177174156080863267226223198166e-05,7.46289757205588477202712764497628477e-06,6.81389823582728923157320618232603641e-06
misc/crack,6.76602690924082111672456919268845875e-03,7.26610448139836108934592063391565748e-03,7.73785288233209121876692383846987350e-03
misc/crack_dual,-Inf,-Inf,-Inf
misc/crew1,1.42474549056425821090787495154142484e-03,4.43718471996673702271584788823758487e-04,3.66413873218516440508219174092692654e-03
misc/cryg2500,2.15896753195540730729814038540193258e-04,1.64823795493448746387471685426684509e-04,2.75360467944520170050293995282411804e-05
misc/crystm01,-Inf,-Inf,-Inf
misc/cs4,2.07634764624036144982715127949135541e-02,5.26479966735801590623837442671435440e-03,8.81624667878403419128721551854868297e-02
misc/cti,2.56328571621406977186920664606632681e-02,6.33727269824393151990524902980188900e-03,4.24409422835016530848812510751571597e-01
misc/curtis54,5.28986365632543076685159164020729129e-04,1.18405945909782395643032038367088618e-04,3.00429472408638475845477346425201281e-04
misc/cvxqp3,2.54147648545155326885306656765575309e-03,1.17964737099757394009086246929626235e-03,1.20454531766482088621908480703300655e-03
misc/d_dyn,1.65452718151824761739524620671421657e-05,1.42966545970748180412037212808877392e-06,5.06475073293808987121526019233519765e-06
misc/d_dyn1,2.52512647941873973603493931026888507e-02,3.62641217733758801038525287720403177e-02,1.78355036638376474000432599154502591e-01
misc/d_ss,4.05716494585052923889760077367651761e-04,5.60728630181796599063798124327586817e-05,4.47067470179827057536141037169268303e-03
misc/dano3mip,2.02393396221568153499940952237993252e-03,2.11829207594047378325626629977992936e-04,1.14405184844184336484543357242742736e-01
misc/data,6.45857611352200449380585044281682496e-03,5.60814877204658956701317501863405300e-03,5.09940361080833224743437800159136378e-03
misc/dblp-cite,2.06786686046528322431844567806688578e+00,2.16384805122474898248424326006219174e+00,2.17747298195954388691592772361654130e+00
misc/de063155,1.44211551174784242007135439728869163e-04,1.51694350881786833596711999254575953e-04,2.88641931285596219805869999405138404e-04
misc/de063157,1.08144761525372540794990186818663048e+00,5.53598277859842793984263475391284336e-02,1.15654452560697442673528901033114204e+00
misc/de080285,1.05572720229647345202450926875483725e+00,9.76795684011224689425326930055196047e-01,1.01740152482784715791720458277124065e+00
misc/delaunay_n10,8.93433381831028671104925587475721414e-03,5.95037151886472227641429891400013658e-03,8.08969682597310179053678120513074644e-01
misc/delaunay_n11,-Inf,-Inf,-Inf
misc/delaunay_n12,-Inf,-Inf,-Inf
misc/delaunay_n13,-Inf,-Inf,-Inf
misc/delaunay_n14,-Inf,-Inf,-Inf
misc/delaunay_n15,-Inf,-Inf,-Inf
misc/delf,2.71932401247047798284281025780744448e+00,2.50699006600856326485442214295896883e+00,2.40912266307197361085450349097165983e+00
misc/deter0,1.73084366553500815494054356815986341e-04,3.12209699457716241630941164783957246e-05,4.55310187757397942995706832649122186e-05
misc/deter1,7.97745906760530042299716525525355325e-05,6.17873747551454176381003641733646314e-05,8.89505335128110948134751438197255337e-05
misc/deter2,1.56637103938576246775152059341710805e-02,2.49865162200966569529424284002711154e-02,3.74765976854911095190575763151436778e-01
misc/deter3,6.73736550097093604156009040669880601e-05,7.43740449485197417603021433466900097e-05,4.40666810146307536404133510765133419e-05
misc/deter4,1.15982587937477166417246903154978837e-04,3.57872490436367464129844106611710284e-05,8.96902539851288303698958808979888949e-05
misc/deter5,3.49726280257874777012136959845043107e-05,1.37650084647159303166672817412496203e-05,2.66130686287974414352012944800967130e-05
misc/deter6,9.49294417155758869431533554809391198e-04,2.13595003252673270643640664587204518e-04,1.76087431847019568574844796452654806e-04
misc/deter7,1.61666239415912466242656817691953352e-04,8.32215076721076933328580074847227623e-05,2.27930417929842247338619537581964082e-04
misc/deter8,2.82031491265861652070738889776761431e-04,2.68667153347187251844313990690270869e-05,2.16516178980629643175471728225122399e-04
misc/df2177,1.05662821173490514446576342335383948e-02,2.72534214425809042631641317183976262e-02,3.26151836205784692444728592921140191e-01
misc/diag,1.71478698427230422008154057347041979e-01,4.00862054759209026500856184762637277e-02,2.21763797224266933548460651627998663e+00
misc/dictionary28,-Inf,-Inf,-Inf
misc/divorce,1.33865109688032904422753603936987652e+00,2.06700616631247840573066493229675021e-01,3.66541204402993259227314495600089486e-01
misc/dolphins,2.33639599931191537664229592381460411e-04,4.97457038381842109022909895807286969e-05,2.98994938718705819301435755877223913e-05
misc/dtoc,4.06952760050504068865142707742228119e+00,4.22616757776029140209868927981997916e+00,4.02881468236478079392456331154703515e+00
misc/dw1024,5.87059630911353678218441049706394530e-04,1.50762220328861975499012077914127834e-04,2.71199494186801492254062919811614271e-04
misc/dw2048,5.87059630911353678218441049706394530e-04,1.50762220328861975499012077914127834e-04,2.71199494186801492254062919811614271e-04
misc/dw256A,3.66016751859277180830036178077222870e+00,3.00451109072588650628576232895256064e+00,3.28446062856527540801057767534331042e+00
misc/dw256B,9.61900647978595379248765667267258013e-05,1.82595107512243555801430282245299289e-05,4.11507063892550463640333380017689080e-05
misc/dw4096,1.93734448405918083799102817610468063e+00,1.56083209807121682094174071664558739e+00,1.63110950780216991918615914506531189e+00
misc/dw8192,1.93734448405918083799102817610468063e+00,1.56083209807121682094174071664558739e+00,1.63110950780216991918615914506531189e+00
misc/dwa512,3.66016751859277180830036178077222870e+00,3.00451109072588650628576232895256064e+00,3.28446062856527540801057767534331042e+00
misc/dwt_1005,1.60069821487562931507715444300939412e-02,7.95743520690011007234141895225202210e-03,1.32576883840966282454272018524277552e-01
misc/dwt_1007,7.36306832291815942925109397656952651e-03,2.40779673111551760364932988926903365e-03,2.01365368982857451139243438104667989e-02
misc/dwt_1242,1.00204951591464832460755466977490728e-02,5.10396407725176309801888589864717314e-03,3.53902913646559294445989670340857357e-01
misc/dwt_162,2.54040770529084616660486051098974258e-03,1.78643705970496128327021922088981575e-03,1.96190741409712218514016854114302198e-02
misc/dwt_193,1.32832212928909783041721744930088392e-03,5.72910659869280619351981776657361085e-04,3.69718438309820841995001005205646202e-03
misc/dwt_198,2.75609081207419901964717352952616346e+00,2.69001584598384699618046640896579726e+00,2.76949543824453027337096247275052859e+00
misc/dwt_209,9.57303249471367884294378958790792771e-04,1.35640956237390356049899118017696594e-04,2.39817514209432063156456602505724586e-04
misc/dwt_221,1.42938259169310101488479320683521235e-03,2.61892718019019081428082296116876833e-04,3.26871828585417022574894572985109134e-03
misc/dwt_234,4.64332107717358372908374920725967804e-04,2.99724343186165085412823636330292890e-04,2.85423688974622370531632752949999631e-04
misc/dwt_245,8.18933897056955141010002207925521330e-04,8.74964743115243718475450738889895850e-04,7.90390824691064206370217029842528701e-04
misc/dwt_2680,1.77958010325482761918168998722750405e-03,1.62198762311580396151392185296407641e-03,9.25036351371256644797194890313080112e-04
misc/dwt_307,6.14371064795298960647965154544842771e-03,7.01498940610399924212900071926131786e-03,7.84871229622131548969524614356600327e-03
misc/dwt_310,1.25794276459055480874228197737847046e-03,1.02917186402486026888617276021895872e-03,2.38124215071386682300004781931051611e-03
misc/dwt_346,5.66272336529581998017235714670318971e-04,2.48598079123867257915929193112770653e-04,2.47849003053318825797867433525499977e-04
misc/dwt_361,3.44065009654086724577676502456663251e-03,2.20649592312888156936511130573272237e-03,1.27345719391755428510392267992575050e-02
misc/dwt_419,2.17761665573640876413465304650969168e-03,1.56204276335592468724247578591082025e-03,1.83297149894186521723372878948515887e-02
misc/dwt_492,2.11642704256008909369893486233519675e-02,3.77223771973279007028022550392466091e-03,7.51717325813830666049517051810687339e-02
misc/dwt_503,1.05944242325347812850864683682763864e-03,6.46645782263110200502525972781702565e-04,5.07123961662635761624690573435009541e-04
misc/dwt_512,5.02196427236772817153107083383511015e-04,2.06474993190522234197399242428759227e-04,1.08367684686292518495144729016181170e-04
misc/dwt_59,8.73229512681293654983783910092912494e-04,7.44050549383696827414370922027787342e-05,7.73956727102921492945537518994890165e-05
misc/dwt_592,1.41622953609862082805825479739735299e-03,1.68029542796384307798648865926570445e-03,3.88769245003183348546103101658538473e-03
misc/dwt_607,8.17283860989029632475857231362807429e-01,3.39399558631187986883223517296795461e-01,1.58382093904124825930498904347446291e+00
misc/dwt_66,6.64805697004938400298910908912203607e-03,2.21372901660002390302463377159620417e-03,3.95814815170373932584733486284252325e-01
misc/dwt_72,3.71172014873822936829952130465827811e-04,8.73142231260412068367353667760645750e-05,9.33645124978522585411013035294139573e-05
misc/dwt_758,2.08686072483318724965149315026763374e-03,1.33566504360355604181796878147105687e-03,1.55386016417263415238040019711867374e-03
misc/dwt_869,8.30581048403907040486658340432161871e-04,3.40749468632955469148032565694280323e-04,1.66903071474153328037155309587623951e-03
misc/dwt_87,3.30478924955056678598878264534877796e-04,9.31316640417642262583114207329624988e-05,2.27919728575253844909149558075126307e-04
misc/dwt_878,1.40570903085541890487449037310520321e-02,2.57197216782171886699771330933079321e-03,1.28093531019016883582007840472627277e+00
misc/dwt_918,3.52238265131766438714334057673252209e-03,2.10234596874594880979550778672171639e-03,3.66352068211410925899123547493946299e-02
misc/dwt_992,1.81074855707680064540329657054219713e-03,1.23212809472481140300250663898187335e-03,6.14553181738029197655111292380528936e-03
misc/eco-foodweb-baydry,6.95015883870620491352837547204360700e-05,4.76785966891700352613483529685595869e-05,8.31591381210971137201200734002734236e-05
misc/eco-foodweb-baywet,1.92464084860708528257705202120024866e-04,5.04286426810887115603524732122034107e-05,1.02641681332166585862318512590683844e-04
misc/ego-facebook,1.64620331286516188117103920283094179e-03,2.54240473600496197817418320520623434e-04,1.08443527917231578865930359471193145e-03
misc/ego-gplus,2.34734164283776905081292386275482240e-01,6.79820030397640566349144093833860153e-01,7.22806426924993195380170717770017626e-01
misc/ego-twitter,-Inf,-Inf,-Inf
misc/email,4.03725874133892973822215101704304514e-04,1.55328094847208600570929530311279109e-04,4.79316367011226686689772462190634568e-04
misc/epb0,-Inf,-Inf,-Inf
misc/eris1176,7.56655495149801900199588459521783628e-02,2.46840592631387925218301003647365576e-02,1.07775035208619213731745476639957759e-01
misc/escorts,1.53499008800274886056090593427841775e-03,6.73048752711005616450528956173728918e-04,1.64137139178048851701436625011978236e-02
misc/eurqsa,-Inf,-Inf,-Inf
misc/ex10,-Inf,-Inf,-Inf
misc/ex10hs,-Inf,-Inf,-Inf
misc/ex12,3.11647468023481513684963459950066886e-05,8.14353884167577806044041291431280969e-05,3.55120970427224995893703676681662655e-03
misc/ex13,-Inf,-Inf,-Inf
misc/ex14,2.46550472116295792693101343957433780e-05,7.86323420856925802489114707449179641e-05,6.94091858846513137677466698896881026e-04
misc/ex15,-Inf,-Inf,-Inf
misc/ex20,1.07895558742178023629005923226439381e-04,2.03967815830803396317995814285841313e-04,7.43254876467766782938208109579416288e-03
misc/ex21,1.06989984785732337921929213093069686e-05,2.96598679456057752282344012164404105e-06,2.12919444888142133588078366665518537e-06
misc/ex22,4.87998885464317710590927569784638280e-05,7.27160286910149235602269739166328602e-05,2.59049412478933685692598141050186159e-03
misc/ex23,5.92811337719912859676013741592846097e-04,2.50214028487089559330677706458529243e-04,3.66616041816694851595063840484568957e-02
misc/ex24,8.60358364583057336745442368554408542e-05,4.00654795999276172966565708079763419e-04,1.42157407983908523149011062178258131e-02
misc/ex25,6.51933790202997651134123839403218124e-05,4.22727739857062516474514952822505768e-05,4.94016057624639179957622753085109692e-04
misc/ex27,-Inf,-Inf,-Inf
misc/ex29,-Inf,-Inf,-Inf
misc/ex3,-Inf,-Inf,-Inf
misc/ex32,-Inf,-Inf,-Inf
misc/ex33,-Inf,-Inf,-Inf
misc/ex36,-Inf,-Inf,-Inf
misc/ex3sta1,-Inf,-Inf,-Inf
misc/ex7,-Inf,-Inf,-Inf
misc/ex9,-Inf,-Inf,-Inf
misc/extr1,3.89290386423813769462998750126182445e-05,3.89004552497683387752973191531214501e-04,1.26989421793471967105641803272687391e-01
misc/extr1b,4.87164624429774537818998560414348005e-04,1.90215865178357427394331570616388751e-03,4.41072366559623055979842342304890910e-01
misc/farm,1.16583337168126154001648349807856941e-01,9.74051806756523140138171153264352129e-01,6.05980397613149436981999318155037068e-01
misc/fd12,1.24877365356150348526083117621196985e-03,4.32039611018685772703480884723797129e-04,4.33247865187147837246580137256353505e-01
misc/fd15,1.43046262489123798603941323525951183e-05,7.58221315964797702829810656362543690e-05,4.16182680880640760495936361713565598e-03
misc/fd18,1.64157888373089403795174986474740426e-05,5.36809994567208587770777181556644826e-04,1.29648258437479482285489277287659669e-02
misc/fe_4elt2,3.07449768128502596818955945819104379e-01,2.59281494404228002885934784815680078e-01,6.69728494467146809186879905959737627e-01
misc/fe_body,1.37764832517346237544325394333374931e-01,1.38105450031506319606318851658120705e-01,1.38008382003800188954182365498698478e-01
misc/fe_sphere,-Inf,-Inf,-Inf
misc/filter2D,7.29088875510217689093880648670582262e-05,4.47549390460802316829909720967306848e-04,-Inf
misc/finance256,-Inf,-Inf,-Inf
misc/flower_4_1,1.09913725837437200432377928138022330e-03,1.33293207014719578738241586019658277e-04,1.39714263796995633142547475549567704e-03
misc/flower_4_4,2.24460832689718192230668783090129409e-03,5.01432329660436331314134225933358848e-04,1.31148772060154918482093955531736675e-02
misc/flower_5_1,3.31526332224973040830886147519137429e-04,2.24032254491394643088032686168203676e-04,3.02296680388930773458918698899571794e-04
misc/flower_5_4,2.40790942676358200001478751722456149e-03,1.21051739550543335707273693422021735e-03,4.58849923472562356243415310798292257e-03
misc/flower_7_1,3.04356492883178998710659232292635607e-04,1.77948497524322785663158365304788844e-04,2.83090515986096589834806658860728437e-04
misc/flower_8_1,5.60091859530151127298856307966395738e-04,1.81799697764758972717168013036836598e-04,2.98741222445439324978100439999421218e-04
misc/flowmeter0,7.51328841412934908141776735593034777e-04,1.90058679459069496045151251525525738e-03,-Inf
misc/foldoc,4.06093026655328569126820297154292137e-03,1.63235217050473992258453042915759480e-03,1.76012586233794492489357741438592869e-01
misc/fome11,9.22483736996569310157827619808772103e-04,3.02101316512037331819267712897415978e-04,1.29015571104754843240125219386401928e-03
misc/foodweb-baydry,6.95015883870620491352837547204360700e-05,4.76785966891700352613483529685595869e-05,8.31591381210971137201200734002734236e-05
misc/foodweb-baywet,1.92464084860708528257705202120024866e-04,5.04286426810887115603524732122034107e-05,1.02641681332166585862318512590683844e-04
misc/football,3.88263769296166578095846380216336159e-05,1.40027023593632065936056650155014038e-05,2.38866063905086053493258693883757964e-05
misc/ford1,-Inf,-Inf,-Inf
misc/fpga_dcop_01,-Inf,-Inf,-Inf
misc/fpga_dcop_02,-Inf,-Inf,-Inf
misc/fpga_dcop_03,-Inf,-Inf,-Inf
misc/fpga_dcop_04,-Inf,-Inf,-Inf
misc/fpga_dcop_05,-Inf,-Inf,-Inf
misc/fpga_dcop_06,-Inf,-Inf,-Inf
misc/fpga_dcop_07,-Inf,-Inf,-Inf
misc/fpga_dcop_08,-Inf,-Inf,-Inf
misc/fpga_dcop_09,-Inf,-Inf,-Inf
misc/fpga_dcop_10,-Inf,-Inf,-Inf
misc/fpga_dcop_11,-Inf,-Inf,-Inf
misc/fpga_dcop_12,-Inf,-Inf,-Inf
misc/fpga_dcop_13,-Inf,-Inf,-Inf
misc/fpga_dcop_14,-Inf,2.28423942535953120196915606817136050e+38,2.54244214586631493019696361263847573e+18
misc/fpga_dcop_15,-Inf,-Inf,-Inf
misc/fpga_dcop_16,-Inf,-Inf,-Inf
misc/fpga_dcop_17,-Inf,-Inf,-Inf
misc/fpga_dcop_18,-Inf,-Inf,-Inf
misc/fpga_dcop_19,-Inf,-Inf,-Inf
misc/fpga_dcop_20,-Inf,-Inf,-Inf
misc/fpga_dcop_21,-Inf,-Inf,-Inf
misc/fpga_dcop_22,-Inf,-Inf,-Inf
misc/fpga_dcop_23,-Inf,-Inf,-Inf
misc/fpga_dcop_24,-Inf,-Inf,-Inf
misc/fpga_dcop_25,-Inf,-Inf,-Inf
misc/fpga_dcop_26,-Inf,-Inf,-Inf
misc/fpga_dcop_27,-Inf,-Inf,-Inf
misc/fpga_dcop_28,-Inf,-Inf,-Inf
misc/fpga_dcop_29,-Inf,-Inf,-Inf
misc/fpga_dcop_30,-Inf,-Inf,-Inf
misc/fpga_dcop_31,-Inf,-Inf,-Inf
misc/fpga_dcop_32,-Inf,-Inf,-Inf
misc/fpga_dcop_33,-Inf,-Inf,-Inf
misc/fpga_dcop_34,-Inf,-Inf,-Inf
misc/fpga_dcop_35,-Inf,-Inf,-Inf
misc/fpga_dcop_36,-Inf,-Inf,-Inf
misc/fpga_dcop_37,-Inf,-Inf,-Inf
misc/fpga_dcop_38,-Inf,-Inf,-Inf
misc/fpga_dcop_39,-Inf,-Inf,-Inf
misc/fpga_dcop_40,-Inf,-Inf,-Inf
misc/fpga_dcop_41,-Inf,-Inf,-Inf
misc/fpga_dcop_42,-Inf,-Inf,-Inf
misc/fpga_dcop_43,-Inf,-Inf,-Inf
misc/fpga_dcop_44,-Inf,-Inf,-Inf
misc/fpga_dcop_45,-Inf,-Inf,-Inf
misc/fpga_dcop_46,-Inf,-Inf,-Inf
misc/fpga_dcop_47,-Inf,-Inf,-Inf
misc/fpga_dcop_48,-Inf,-Inf,-Inf
misc/fpga_dcop_49,-Inf,-Inf,-Inf
misc/fpga_dcop_50,-Inf,-Inf,-Inf
misc/fpga_dcop_51,-Inf,-Inf,-Inf
misc/fpga_trans_01,-Inf,-Inf,-Inf
misc/fpga_trans_02,-Inf,-Inf,-Inf
misc/fs-FA,1.63914202355167524715397547667026651e-03,6.65228640769653775864201843151346131e-04,4.98976023269938875772617166903247489e-02
misc/fs-adjnoun_adj_copperfield,1.91346954093167516149688615906643017e-04,6.98419568694567954888343679500613258e-05,1.71849431623071787675219294438377592e-04
misc/fs_183_1,-Inf,-Inf,-Inf
misc/fs_183_3,-Inf,-Inf,-Inf
misc/fs_183_4,1.32576558307767365371519964188650927e+00,1.27191974247274961835233302819490198e+00,1.32824036314131764866485510597834752e+00
misc/fs_183_6,1.53759527939407721456741590494409113e+00,1.82381880565288819359515984099138675e+00,1.90881064068286547188083712632845335e+00
misc/fs_541_1,1.32814901054827025721933952616165534e+00,1.64940915207192483284715646957913950e+00,2.19716339661739838537846257808201829e+00
misc/fs_541_2,-Inf,-Inf,-Inf
misc/fs_541_3,7.34203997201508688843940490078247994e-03,1.33807261800603114782192614039916397e-03,1.80522934430997225715898364608302576e-01
misc/fs_541_4,3.84095462916704774528186551030718562e-03,2.41715529819932469988776561073532711e-03,1.18598996065005202748940437907857997e-01
misc/fs_680_1,-Inf,-Inf,-Inf
misc/fs_680_2,-Inf,-Inf,-Inf
misc/fs_680_3,-Inf,-Inf,-Inf
misc/fs_760_1,-Inf,-Inf,-Inf
misc/fs_760_2,-Inf,-Inf,-Inf
misc/fs_760_3,-Inf,-Inf,-Inf
misc/fv1,-Inf,-Inf,-Inf
misc/fv2,-Inf,-Inf,-Inf
misc/fv3,4.00436886219195626000900331157843368e+00,3.76349650181508587563145047097539486e+00,4.03101357491737132482014979185106828e+00
misc/fxm2-16,1.22427154266722715479655327789784763e-04,1.67082049252760337639811893595745847e-05,3.28143305365573788853657027261683527e-05
misc/fxm2-6,2.93693460479817813406950756808003579e-05,5.53360804048221545129103367213514265e-06,4.97889751241260057499371195414156824e-06
misc/fxm3_6,3.53461325418714176881576011327292177e+00,3.66788653473391223250489299126825406e+00,3.89910392027290912324180049342742414e+00
misc/g3rmt3m3,5.69930597043065706375068919793188887e-02,4.71645165418132249817382959292743989e-02,1.68111387460992831710981357181018734e-01
misc/g7jac010,-Inf,-Inf,-Inf
misc/g7jac010sc,7.95034495195682309369534890937853378e-04,1.59311737524341833262596571609483884e-04,2.42871442197580281765302490769247660e-04
misc/g7jac020,1.29036851955007834752021888548317158e-04,7.22377924756351021036992067715993456e-05,8.73189645239261870997335074085792967e-05
misc/g7jac020sc,2.01664930748706472560753170300300184e-05,3.43831933594324396285636233641690720e-05,1.10238907749755672593641558396674350e-04
misc/gams10a,1.27547317672489870035050845458265736e-01,4.53532957136161216006755200347537603e-02,4.53693964912119772434886936583334347e-02
misc/gams10am,2.38117162681619602757144684138741523e-01,3.62484749826311554877628931197516967e-01,3.79030105539739761565751714089625955e-01
misc/gams30a,7.60656146132904360675813118089318193e-03,6.44016469373992967641997575560122882e-03,3.19120061126165795997402188516120845e-02
misc/gams30am,3.74265540113558667071393138425916911e-04,9.82193757522425051384189196756122751e-05,5.16788424608595904125586119636970651e-04
misc/gams60am,5.69740569352707001372621704468422414e-04,3.96895870668442691703268754152051798e-04,3.86406022508855208855965797548986832e-02
misc/garon1,-Inf,-Inf,-Inf
misc/gas11,3.79028708004101949047488461382498851e-05,1.00130498141722971615526931994385574e-05,6.88830058107432462998733558880939460e-06
misc/ge,4.44206931073898287787357425607695193e-03,5.80970836456132875115734272916478664e-03,4.27563153268987932262549248182138385e-02
misc/gemat1,3.55280400802052778166362167518019036e-04,1.42748719968561779148240381742680205e-04,1.59115276774232544036961262463814153e-03
misc/gemat11,4.00399669369885995799476128320893102e-04,9.18635432824840699766663845163104288e-05,2.38311361927632434275935374679829016e-04
misc/gemat12,3.25263784836579459409247652744161388e-05,2.08517071109020899629034655346948064e-05,4.72011858142964319489358301822704393e-05
misc/gen,5.35007128196334691420764136546902770e-04,1.23287389547648625656946660000740504e-04,1.33065226642283876796931888699439623e-03
misc/gen1,5.35007128196334691420764136546902770e-04,1.23287389547648625656946660000740504e-04,1.33065226642283876796931888699439623e-03
misc/gent113,1.95244904180406543425562621534656645e-04,5.72167367565553046099458903839773059e-05,1.49781108654277132291674426306165744e-04
misc/geom,-Inf,-Inf,-Inf
misc/gr_30_30,4.13627969999721672742795538495662273e+00,4.22662254533382226737700403046550226e+00,3.25600652587311859072946677647612142e+00
misc/gre_1107,5.33002515134599752636733107182834904e-04,2.33754753888397497639616663836264961e-04,1.86475703870293998635832462318491925e-04
misc/gre_115,3.09193434353888508956536656672079548e-05,1.52268209177813986910436068601241099e-05,2.05878434158719714524730075608578765e-05
misc/gre_185,1.30717761574048435451851657578499988e-04,3.37218306841970518334225592636502172e-05,1.33963948270524443354173537876130371e-04
misc/gre_216a,1.05399691258737612401193834274909768e-04,2.95044999036885052875673363598535491e-05,1.54384588841761567341482231770861638e-05
misc/gre_216b,9.97490301252320022890006341425193681e-03,2.08178735059548421807901110349326280e-03,3.04128605243152119348077613600955945e-02
misc/gre_343,2.56194922760222369699701245118952795e-04,1.63398831194236351531396189460321273e-04,4.59893842295505132861380547273038345e-05
misc/gre_512,3.43271250065418985011555550132744164e-04,6.51571785149033685300726018848657890e-05,4.72971339182040114296299432808218717e-04
misc/grid1,5.62140460061313161035319017098036296e-04,1.82462593318134243364322089739406729e-04,2.82787029609134699563340924586014830e-04
misc/grid1_dual,1.18511925198679905327965200918462785e-03,4.03489024107720048645323019675170698e-04,1.89580597824134893780057046080939542e-03
misc/grid2,1.78828212166695844557389780707166934e-02,1.19045361042768250537524766823845800e-02,1.07436060058955237089149944796105394e+00
misc/grid2_dual,1.65718785750069531852586643193064572e-02,1.72396416670057012028034415599628339e-02,4.15728032846850935677209645548397683e-01
misc/hep-th,-Inf,-Inf,-Inf
misc/hor_131,1.12589093209436776879309012147375146e-04,8.38848891791785468857363109817842986e-04,3.29961229942574719711006161880499575e-01
misc/hydr1,-Inf,-Inf,-Inf
misc/hydr1c,-Inf,-Inf,-Inf
misc/ibm32,9.53677728463362712256739516051972058e-05,2.20634110150050226967900182605816152e-05,1.09717355811565550793804781090227727e-05
misc/iiasa,3.09601014045936029608235040406645108e+00,1.80300017783049144287397702741685967e+00,1.96699008465744262645964513952230633e+00
misc/illc1033,1.02392319923232885609584399933905291e-03,4.27464697669144840124463593300501429e-04,1.76013879882450259555159300293646580e-03
misc/illc1850,5.55902949332450555573161324183005955e-04,2.20843178556136541266150905206629303e-04,3.07850886285232565838597836767269090e-04
misc/impcol_a,8.85557164768202253303736259398861411e-05,1.93761635979044106309093925684857496e-05,1.03251364419362844291916932583114569e-03
misc/impcol_b,2.07703791238701011273807787716286465e-05,2.84717019621131260136179114450964793e-05,2.64729171203882935966842858998961190e-04
misc/impcol_c,2.31614592111532265007375946731298124e-03,4.05913790323009056142642649588663310e-04,1.23287283143354927109679266593195144e-03
misc/impcol_d,4.83504677873490735919148250414410585e-03,1.11384292806309170180870151855844064e-03,4.93065309648267677971338529496014142e-02
misc/impcol_e,2.90319944198058225196591617287345092e-05,9.26213822148290482400259327339718335e-06,8.74112241413499672137352317259041328e-05
misc/init_adder1,-Inf,-Inf,-Inf
misc/iprob,-Inf,-Inf,-Inf
misc/jagmesh1,6.80027003842763920476634101464528307e-02,3.74412746106152864404341760453370767e-02,6.22361303106384639534374993667145142e-01
misc/jagmesh2,2.74258720025143673281763262325881845e-01,2.11118415275331739448245076475890095e-01,1.16524996446797595115816603457497011e+00
misc/jagmesh3,9.17747074003717584574421003672735222e-01,5.04468889667235523290055489253656769e-01,1.10480249801250944858310509864302028e+00
misc/jagmesh4,2.21000724308974742903356829987146927e-01,1.26640161590177706151650358744929186e-01,1.37035408273954371901003514754493314e+00
misc/jagmesh5,2.67451124346508660018559489886051908e-01,1.08474339040709314628100796414913137e-01,1.37828129459730521181523957328069795e+00
misc/jagmesh6,1.78277054957093972008251658326789147e-01,2.69689831583368013117126343040725329e-01,1.70837038461888198902887682111071322e+00
misc/jagmesh7,2.52666002661585008270442661053551541e-02,1.03747876115898809463906179965326198e-02,8.34232163999108191539282670649232362e-02
misc/jagmesh8,2.44976469443446248525780734681729936e-02,2.01305903134933212702586931925833952e-02,7.43502163754704542477987566455784624e-01
misc/jagmesh9,9.01799910830918430608877235814292106e-01,8.72828543507591805756038166858236585e-01,1.33839054880051574987793243952719926e+00
misc/jan99jac020,-Inf,-Inf,-Inf
misc/jan99jac020sc,3.54347123402728762558126795302090113e+00,4.36076767980800949660055221446847033e+00,4.24226583136781466770165236883337162e+00
misc/jan99jac040,4.85004174533476027272869373655785636e-04,1.43635802224188738934291625447226120e-04,3.40967992733799737228386128306441991e-04
misc/jan99jac040sc,2.77250271860044805567408755396961461e+00,2.58996010339073667181493919464888953e+00,4.34821497931835888321793190367633395e+00
misc/jazz,1.71979566554907502041575737917093125e-04,9.31555372016481650844727297849500586e-05,7.98313577080635524001666822785628534e-05
misc/jendrec1,8.00749194075636169209692181155602616e-05,1.51541651873382332593976288303475044e-05,4.01885984525194478143087905814411624e-04
misc/jnlbrng1,-Inf,-Inf,-Inf
misc/jpwh_991,3.92767254030683133624142348222254504e+00,3.72648102661153616152819234542687105e+00,3.38972280324697342570746216810685763e+00
misc/karate,7.70330329384381241085904253895170599e-05,1.90347489386419730021142439777422805e-05,1.55436446057867732366300213507629961e-05
misc/kl02,1.30300962768743068320578417338014055e-04,1.82958211603674032742603397206624472e-04,5.08252356371070434239951960709393741e-04
misc/kleemin,7.63527790984029514219342826117439362e-01,2.93551579941185645719042355335853117e-01,7.67522598263402660677608185494122205e-01
misc/klein-b1,3.91576459309131117390462419185403919e+00,3.54603053434104708239890054622214946e+00,3.68782646989101797854989182903672234e+00
misc/klein-b2,3.54712962223633910977378753738591228e+00,3.55970034113952607394256021102612617e+00,4.00590929649576631085522463849699796e+00
misc/kneser_6_2_1,2.12336467069350469721043198059119866e-03,3.88813681802776164114715544138114082e-04,1.68188564902410973247864921360383651e-02
misc/kneser_8_3_1,4.06766483933281439534962091136237049e-03,1.62585179684078044545427371175750329e-03,2.61043983196365735168414568970137271e-03
misc/l30,8.47855468311998004946427759354523294e-01,8.39982808532503599696866184113502712e-01,4.32383805782114556198295351904610749e+00
misc/l9,-Inf,2.09717915786468597747148516328195926e+00,1.90708969769261194152668791137775690e+00
misc/lap_25,1.96987759276389835031587298942785185e+00,2.30397108565717821693168989851171380e+00,2.27356942459222773532358368079567404e+00
misc/large,2.78220420922352512471022946876337935e+00,2.72513978864860955340306821610502188e+00,2.71345682210990746380196125922689381e+00
misc/lasagne-spanishbook,7.67875633584261112691528802590265439e-04,2.75099391789092479236508853952002096e-04,1.94354556330125374760007377904497466e-03
misc/laser,-Inf,-Inf,-Inf
misc/lesmis,1.09598426640364788701232027631238642e-03,6.11375493248502031931590924059259255e-04,2.02586314636552582083381117291059237e-03
misc/lhr01,1.19542774516873776341149465131212758e-03,2.05988663429977104776422976836142309e-04,1.76056762619519482934495149311671197e-03
misc/lhr02,1.09177265306441984465097984659586019e+00,5.29565407682678985299080149877207727e-01,4.84026882466678431477193032501382948e-01
misc/lns_131,1.37588527919319536143705737346364545e-01,1.37572299771940947245760143858796179e-01,1.37892930757894951938968372530323174e-01
misc/lns_3937,1.31779064500499366299463135644838128e+00,1.02548699532513818617271702855276958e+00,1.42627525787026017563118499575350013e+00
misc/lns_511,1.29171848102751252206910563721039791e+00,8.87875164170348579552383956159662850e-01,1.32751074751889640333504716169846528e+00
misc/lnsp3937,1.39261746390176997585420425508632872e+00,9.29824807286846956183911174812465311e-01,2.57671679049944777655681286733203720e+00
misc/lnsp_131,4.70324020604815735479931784181719950e-02,4.69840974088356276845099084258542665e-02,4.69991876640629073617537070021111693e-02
misc/lnsp_511,7.01141307164664742718542337660899836e-01,7.01246156548244701847631992406624772e-01,6.56375463022671650860546668071186483e-01
misc/lock1074,1.28966769288139212398441800039047319e-03,3.65224608593246648029623561499768679e-04,7.86024361366946300689739588055873452e-04
misc/lock2232,1.80964789939117045774064021983468118e-02,1.58428043200218982623050598395295970e-02,5.32979628546638123342345498459218221e-02
misc/lock3491,3.34384876644061494362119766964125863e-03,7.39520023467202510115809085316658303e-04,3.25896715931457423151742872480626119e-03
misc/lock_700,6.08650636127431094644231158536942308e-04,1.41139140868512724069650648206084962e-04,1.32037561284044723632607244324297565e-04
misc/lop163,1.11125988413739488696947486838745006e+00,9.40730920528365910300590415326948164e-01,9.36349178395630965711859001607063271e-01
misc/lp22,4.00032409265987727225912456886021792e+00,4.02974337397365750763596976526512933e+00,3.74166021796765876989334524646697022e+00
misc/lp_25fv47,2.54624142922037046807505472600456839e+00,1.59665929182791564643978493788396409e+00,2.25300112191291624342121387276283877e+00
misc/lp_80bau3b,2.49366090946611070063395677455661086e+00,2.45400530289841960761345684159005354e+00,2.44038547466056402261412439025494268e+00
misc/lp_adlittle,2.92711422433989156779064674587911401e+00,2.84339330997333006157297740607651836e+00,2.97151296211338773088895724167218605e+00
misc/lp_afiro,6.10164190275266680351683950582206020e-05,5.78887634366990898899595613225821756e-06,1.19086481769422834015230249730685758e-05
misc/lp_agg,2.28290425875412865722324651823435076e-04,2.98670697381681056260930269036363929e-04,1.02333258924541485686950435521851937e-03
misc/lp_agg2,2.17293198664982129020121908492566645e-02,5.75692874567620678217192864650404813e-03,1.76173360551787497462119956559861794e-01
misc/lp_agg3,1.95043430384123071043332687341108730e-03,2.40494232268936818669414505386250509e-04,7.99121610404658161129614292858821319e-04
misc/lp_bandm,7.89694981245880736792392866436127980e-05,1.13874375958182598331749575730093346e-05,4.15201536966310832416185160218128830e-03
misc/lp_beaconfd,1.42562389045576007492682741904936062e-03,1.04386907522711590951624102939833044e-03,2.44392429612538289622985203602968018e-03
misc/lp_blend,3.10365330832397543803188807314360588e-05,7.60207576457190185214250973369027189e-06,1.27117381629043233459367426199780828e-04
misc/lp_bnl1,1.71018497433020741795594957258334809e-04,5.02041313228361451269997697863907451e-05,6.54011574891285164102344561113944478e-04
misc/lp_bnl2,3.66532104333324505836503811425796645e+00,3.69679896246731760762694472269179318e+00,4.18319658798693735536422332903148635e+00
misc/lp_bore3d,4.77447446541197804665202852412492170e-05,2.26959092055210065712627649507072121e-05,5.42161693157110876013954735437920616e-05
misc/lp_brandy,2.18437318125582556762114168428864287e+00,2.19035742729290017282396706966312995e+00,1.98252780688164574810167089937903497e+00
misc/lp_capri,6.25803352171207408587891367114847498e-05,1.99280679416760607406295940907061700e-05,1.81851091585341287385185449907558125e-04
misc/lp_cre_a,2.90183470499237090973112088601659523e+00,3.14542800204162058111817439952753195e+00,3.02737529421260436245044730170383341e+00
misc/lp_cre_c,2.50398730268041652183565957144880324e+00,2.36012901264068080439865000364199233e+00,2.55053619044702217966175140650909923e+00
misc/lp_cycle,4.70784665065757056117936825212901616e-04,7.97989257808309989504422930968967863e-05,8.19214144211703477771593257598488987e-04
misc/lp_czprob,5.04142120028020932874230616445557621e-04,1.58190188648340825666094150247329172e-04,6.19390884533243186487464042190240860e-05
misc/lp_d2q06c,1.68775665666419537466062667703751718e+00,8.47406157376083014265645239576856408e-01,1.45461575426210540486721464277379146e+00
misc/lp_d6cube,3.59967713612520673179093941833061159e-05,7.70972628337455297528012959535198956e-06,1.05742177285162860608764640019988914e-05
misc/lp_degen2,5.99604609084076294293782935911015501e-05,4.43419892042299370743209442339863584e-05,2.24231038688626283787056657438731481e-05
misc/lp_degen3,4.96426153053906589639616519667138233e-05,1.68279482407575239288020337753628010e-05,4.24191082063180141703108632026645019e-05
misc/lp_dfl001,1.14734076613162587460099992336932189e-03,4.46129521419919345853305283047323583e-04,3.48541071401007595838838890747157297e-03
misc/lp_e226,9.56473957225446232323854946037611539e-04,8.25761026710734553409887329149088807e-05,2.41194418751580199497651084148029902e-03
misc/lp_etamacro,-Inf,-Inf,-Inf
misc/lp_fffff800,5.93666316079242714266439337788354518e-04,7.70419354824895434544981903024964271e-05,4.22832483490652513597920299402611600e-04
misc/lp_finnis,4.47694666686761102021789703514310779e-04,2.39074400536739018669371631078630019e-04,8.91220576228796313159947270130588019e-04
misc/lp_fit1d,4.23367357811864483684883292495310430e+00,4.11192644390015646835572325662387685e+00,4.19544956846449875842412505008620440e+00
misc/lp_fit1p,5.51567929998697989588292109255764056e-05,8.21470580306280998003422239210047470e-06,2.46431766889516248288398858544681822e-05
misc/lp_fit2d,4.11660894943833438008128135855493755e+00,4.09578826836480539611727173080776893e+00,4.05016234202944844182929629147859253e+00
misc/lp_fit2p,7.79941469700267747112286628969766187e-02,1.74767545372649399642671099605787173e-02,6.60206770559247222336781974162924942e-02
misc/lp_ganges,8.90870470892328603949756829422012401e-04,1.44036801116015492452592704594274456e-04,2.41523165981140214854979378908169344e-04
misc/lp_gfrd_pnc,3.11807856769017189094669362242007550e+00,2.51546585575712127905976912880037401e+00,3.31264312103216534123730090860353152e+00
misc/lp_greenbea,1.15051949114973209066459357376910903e-04,2.05028082373651470780748575804064730e-04,1.22155324373255743899995459181746984e-02
misc/lp_greenbeb,1.15051949114973209066459357376910903e-04,2.05028082373651470780748575804064730e-04,1.22155324373255743899995459181746984e-02
misc/lp_grow15,3.07050313059997746499010915268332914e-05,5.18711936084578025570340137283938537e-06,3.84980521039561591974280430115298893e-06
misc/lp_grow22,4.24343914952412496970779299503105425e-05,7.89649169561457541164948167606174000e-06,1.58293210572013739584277160178269111e-05
misc/lp_grow7,3.79133979532876466951432281159714114e-05,7.90278341424906003457116057789954493e-06,1.88743046317176663330519165219402841e-05
misc/lp_israel,-Inf,-Inf,-Inf
misc/lp_kb2,1.82451196061411782362572706981876937e-04,3.98367567394437592049705827083025780e-05,2.14151344273893562564852247829985737e-04
misc/lp_ken_07,1.00420640838209582204885748709473295e-03,5.64269173508747937869618778128604506e-04,8.23724632093816762572652330205645874e-04
misc/lp_ken_11,6.80442753872322168787880423311597575e-04,3.29848161181097318818999075637672766e-04,1.15767684688237938146779355128291895e-03
misc/lp_ken_13,7.51961510862262019690993952802610269e-03,4.75440172251603259995924563906044168e-03,1.84271642490729884666711202159179545e-02
misc/lp_lotfi,2.26302254491274179306249894149565080e+00,2.52246910981170739637465061945689158e+00,2.29739409109185702620178950012515676e+00
misc/lp_maros,2.30056149996698520359908618382512097e+00,2.29331299080501502216721506830971772e+00,2.31729488154446079464181166414564410e+00
misc/lp_modszk1,2.86246553587463823827923676597776674e-04,1.80186121376818573049263995596865305e-05,2.20769167788292036299631184009365292e-04
misc/lp_nug05,3.30170284454044435894167010226927104e-04,1.68799127787916170886097292150060809e-04,6.78722843052457159831320484913454753e-03
misc/lp_nug06,4.65792303980135927072217463410748678e-03,1.06352685479412884592053564428878369e-03,1.86895308431257552188270041967175966e-02
misc/lp_nug07,9.89817558947393877397480476472294945e-04,4.09691405501972280074798219946026924e-04,1.58482048148140050582844499982197416e-01
misc/lp_nug08,8.99303796114088691059966739782760979e-04,5.72293143763452732242546196415954310e-04,2.00806784027291149191988713937638717e-03
misc/lp_nug12,1.33140353317630664936141761992152987e-03,9.53056274967831900596054646545625283e-04,8.04500206739481294951921464547913559e-03
misc/lp_nug15,3.01032353947964302578288242388598119e-03,1.45253220677818825875112535437268392e-03,7.28401043211327126883878744674104837e-02
misc/lp_osa_07,3.53799817337760247080737114302496614e-03,1.03210542629513952949974852320065660e-03,1.36461167505547107155162119436961176e-02
misc/lp_pds_02,6.89866906666121038573753867547329639e-03,3.54907154576958358622442236777516879e-04,1.53620565009130190479744270154211603e-03
misc/lp_pds_06,1.38818567868894511810588371481480314e-03,7.73935406687558476925584550365800688e-04,5.64541825985217705250979374542414722e-04
misc/lp_pds_10,1.67303038827069044590814489960954050e-02,7.89386060522521717083492264076161032e-03,5.71781921792099473361270045382745881e-02
misc/lp_perold,2.07899431358614497644857855906841330e+00,2.07867648955598777396570718528238008e+00,1.99274703081790991220867469484778417e+00
misc/lp_pilot,2.79369167971595854628022317139996012e-04,4.80508383152630042284858114562968649e-05,1.04329237653738065327061362196515568e-04
misc/lp_pilot4,8.37099857415287554806728671273081147e-04,6.16481501728906561170869438276629843e-05,1.07537570637509318292161041067920779e-04
misc/lp_pilot87,7.36297065878360192347869564105161548e-01,7.46184986744758653554029277870047905e-02,1.34827486369651561413208382539877856e+00
misc/lp_pilot_ja,-Inf,-Inf,-Inf
misc/lp_pilot_we,-Inf,-Inf,-Inf
misc/lp_pilotnov,-Inf,-Inf,-Inf
misc/lp_qap12,1.98859143622191618059144553691333303e-03,2.74545729394910130191149098902767688e-04,2.28381390414282964632036056020867968e-03
misc/lp_qap15,2.55116241599368225059892336051808597e-03,1.12750117390668719654129174600588675e-03,5.35337225928248405534073891858351174e-02
misc/lp_qap8,1.57840559961847575670657285411733419e-03,5.50802403959690675318453590020550815e-04,1.29912914990368581424696214460207281e-03
misc/lp_recipe,8.75887015282004157035504350138844476e-05,2.59306426558470983305050072335116477e-05,2.47735575530927428045669438361592748e-05
misc/lp_sc105,6.04398030169689846234150784330438581e-05,2.21352617421530330500612154561255513e-05,2.67563543714684059917807692348348984e-05
misc/lp_sc205,9.25921313028916345085099036306747347e-05,2.69339105975588305406356371563648456e-05,2.67517029159485090995060153920558780e-05
misc/lp_sc50a,2.29037840838835758100439869719154204e-05,6.43132468775007180935561846710479897e-06,1.82827784660428468769044335161385478e-05
misc/lp_sc50b,8.03596504997684191579077428297366007e-05,1.64335467125658884273481961525197503e-05,3.13239152829020363704704795507792107e-04
misc/lp_scagr25,5.24057671549689596152370147672026887e-05,2.31464291924538189163393661036265851e-05,2.63985125529574546062600242340539572e-05
misc/lp_scagr7,2.60207234308224710550825413011169778e-05,6.75333442514396087600512007094680444e-06,5.09328451454434683807484121844867037e-05
misc/lp_scfxm1,1.97379856716753614231745904035817617e-05,3.59798651823741292340084136969096877e-06,6.57425791254196906060838668967440661e-05
misc/lp_scfxm2,1.76081673083785449423838731008541547e-05,6.39392009853477891505604429262475685e-06,1.95305041559941856696909333622025592e-05
misc/lp_scfxm3,4.55206337290750600753057388737601264e-04,3.54583459966163379848241253022991651e-05,8.43848742626769652943693743320834970e-04
misc/lp_scorpion,2.31282304824124632133655050559601242e+00,2.29963336384689678898032490673397398e+00,2.50663047480379994876544375337840747e+00
misc/lp_scrs8,1.83341573245088474305794151891134988e-04,1.95863041146152739701190219335298732e-05,1.12444904555329588580535748862237776e-04
misc/lp_scsd1,4.10946699038658143301135933037175680e+00,4.25279073601261416067100369437326306e+00,4.00949443685379253625573582445078295e+00
misc/lp_scsd6,3.83710648533091374943124793511300802e+00,3.84760258430705596403503601613999209e+00,3.82861737691727873740314524091967044e+00
misc/lp_scsd8,3.38848088304202769328895468581115046e+00,3.29115518490194155493156334583583664e+00,3.31956908742927693970062000914067056e+00
misc/lp_sctap1,2.04451655134572121317648282457912643e-04,9.49959640991932285255201368734251133e-05,3.09537988371521541244619292477221855e-05
misc/lp_sctap2,3.14456128876707619805932821472316893e-04,1.79217315069341101865170637809164960e-04,1.97141961631960314838045369017459795e-04
misc/lp_sctap3,3.59885633121964738754921123743375514e-05,2.29737524913313183909953051103033858e-05,1.33694120561093264976132659064643881e-04
misc/lp_share1b,1.00319624037827049902721890276434494e-04,3.26903477127864061783057019208241080e-05,5.89209091313783780305826949005799234e-05
misc/lp_share2b,1.15004573490526830654178157133471830e-04,6.64644786302994011423968314020331738e-05,5.71011950719866890372733523657426941e-03
misc/lp_shell,5.79488778210217896460683980841601978e-04,4.56155868391865536526882427768640942e-04,2.86540265283425816280811601010786567e-03
misc/lp_ship04l,1.08254830225795850779442951536958088e-03,3.92744324345161389204306032665890221e-04,4.79125981435555193513223487124310870e-03
misc/lp_ship04s,1.02051706961495738613866373782340959e-03,4.39533842885287059815793879720026910e-04,3.11711228280528234086032102950888691e-02
misc/lp_ship08l,8.56291147204419058449438684128769200e-04,3.68226938023243878016874109034768715e-04,2.34237544408423024622775111287919274e-02
misc/lp_ship08s,8.41914830696302452153700040575304390e-04,2.20563641141226179555014545966973013e-04,3.66953768973582533558904566707890991e-02
misc/lp_ship12l,3.98263070748804443590004494744828766e-03,1.44656497981103339188924471845649167e-03,4.38423188155553598682277466572730397e-03
misc/lp_ship12s,1.02753566150940688567798891806149724e-03,4.81776057927181410361582154049113874e-04,2.09312920217469924869584610421180652e-03
misc/lp_sierra,3.20324059729813453582720526785128603e-03,3.05936672687410503907600547525463708e-04,3.11018187342733738942944292053622951e-03
misc/lp_stair,8.33979254389936280401863568425472060e-04,1.57906917548208697632647810067573960e-04,7.26789892859607643588273078311928324e-04
misc/lp_standata,1.53864169651439719506981636315117766e-02,2.73562384897005437686964952478728544e-03,1.60386400540541837426721335615594103e-02
misc/lp_standgub,2.96874888442163717854614847734359305e-01,2.59413725271142748674707613990351450e-02,1.02370658661450973535615548394857202e+00
misc/lp_standmps,1.25903235330236067219302411604428637e-01,4.06891276766940538498567014472635679e-03,1.93234623178016036734596648293506179e-02
misc/lp_stocfor1,6.08968149969948898997325586468454978e-03,3.24175661952958985680341547322272039e-04,3.43166875629402413808419472563687783e-03
misc/lp_stocfor2,-Inf,-Inf,-Inf
misc/lp_stocfor3,1.84892252250796571926248235667985839e-01,2.38577868974796376265648763270237470e-01,6.84829708035287900305064414549010963e-01
misc/lp_truss,3.55419183542510629647115528593661407e+00,3.39360263130619353752218990339592322e+00,3.35033495162980100948586953002505497e+00
misc/lp_tuff,2.15278567267338532572118234375313766e+00,2.13686515800268912232199245506939694e+00,2.74798602050500364214554495400570787e+00
misc/lp_vtp_base,8.83877509822982286558962237116286732e-04,2.39515494170466051547687346944120528e-03,8.86532387971327963694221401249968279e-03
misc/lp_wood1p,3.92811852376176696477967498520740904e-05,2.49246389977986285439663615858685603e-05,3.59045361194897908846950756529886729e-05
misc/lp_woodw,6.48167952662217007434514126392011150e-02,1.00821344489917422730911961027431146e-01,7.28179515277442621163380437075227896e-01
misc/lpi_bgdbg1,8.07363900653710343767075384059024818e-04,1.49842790932980276616515674552515229e-04,6.47874521454425894306771959888862352e-04
misc/lpi_bgetam,-Inf,-Inf,-Inf
misc/lpi_bgindy,4.50216136475688270079000898015979727e-04,2.96702440560053789648543864878426842e-04,6.82372473997438929602503689216608664e-03
misc/lpi_bgprtr,1.83830870591677105727148330576295635e-03,1.26451018037456730634478894661508067e-04,7.89925530789604378304070944149338259e-04
misc/lpi_box1,3.83794610189399264199375680090152293e-04,8.32346465485677809241361630454116274e-05,4.83573292861340160927198635264758890e-04
misc/lpi_ceria3d,8.47723637591052481281703061103219289e-01,8.89453252914967545563170680011954849e-01,2.68430041977791854594735117900268234e-01
misc/lpi_chemcom,7.00906467515789436461776519070527708e-01,3.36615429201476014776712489514331766e-01,7.39824407500573194652968318621313722e-01
misc/lpi_cplex1,-Inf,-Inf,-Inf
misc/lpi_cplex2,2.55878301587965211342353527388377678e+00,2.54340130961737018875678045737185798e+00,2.54332656879728052369445048177774199e+00
misc/lpi_ex72a,3.02171895497393771255325598547941352e-04,3.93628499294215321682726232146212287e-05,6.22739458236956253390023166071157114e-05
misc/lpi_ex73a,5.82916686108433193423321032258588548e-05,7.12670592414333426478261998035775068e-05,8.77894505836817364496283614982839814e-04
misc/lpi_forest6,3.81934689558547301119750676970008314e+00,4.01927739258994296201233422845323259e+00,3.81263281662680426317846251842100706e+00
misc/lpi_galenet,2.14671526060464989566728493073734190e+00,2.25405672790486773225038402148614419e+00,2.13404763044090283189503699447605922e+00
misc/lpi_gosh,-Inf,-Inf,-Inf
misc/lpi_gran,4.49153294189260706867415182714916596e-04,3.35096574408575873767463210125519782e-04,1.84125165876498683346260210186225934e-03
misc/lpi_greenbea,1.50455400734125243819047051224751470e-05,1.79063623693049557941842659259148856e-05,2.13112930640873216289189756027693072e-03
misc/lpi_itest2,1.61954835360585045179176893508019860e+00,1.52425351361881945040267831896691385e+00,9.06489266364936454091330156757904668e-01
misc/lpi_itest6,1.98068568514265847263258360190633215e+00,1.87235834297381665893278068376372032e+00,2.05751343952034892672909172843221803e+00
misc/lpi_klein1,2.43642461235229924722012382645429130e-05,4.21155600371811828560051775608997483e-06,5.11023059264811389765276196583556463e-06
misc/lpi_klein2,3.44199937014704018820222639224549386e-05,6.39437701188588408109881339368488493e-06,6.19319904331934534034919563987762618e-05
misc/lpi_klein3,1.39521747688777727368545585789809045e-05,5.34478229768206710117680011059170200e-06,5.42269352065041535349489322148997967e-06
misc/lpi_mondou2,3.05966690392336495408844324596276536e+00,3.47705500750547183674514698425280630e+00,3.53967657329411642198641199784561882e+00
misc/lpi_pang,2.12177998157879151630780788759418260e-04,3.64762457235301638279794053105244495e-05,2.10655363961936393480759265000554785e-04
misc/lpi_pilot4i,8.37099857415287554806728671273081147e-04,6.16481501728906561170869438276629843e-05,1.07537570637509318292161041067920779e-04
misc/lpi_qual,1.57302465613397947782489813570526735e+00,1.68545318840484751907971870259479140e+00,1.55848476186369818205459461491044811e+00
misc/lpi_reactor,1.65935947512670063794975846088848235e-04,5.10937535171604000294681934396030047e-05,1.03761116862995737283295574442172392e-04
misc/lpi_refinery,-Inf,-Inf,-Inf
misc/lpi_vol1,1.57302465613397947782489813570526735e+00,1.68545318840484751907971870259479140e+00,1.55848476186369818205459461491044811e+00
misc/lpi_woodinfe,2.91129973075317961657279904402936909e+00,3.67494086138122919473479110326693533e+00,3.22056559081448389812292864053116144e+00
misc/lpl2,4.30273447437299466168272924850802874e-04,9.00812763361693244868390948263673825e-05,3.07709544333342844231924274815184475e-04
misc/lpl3,1.84537915345524346079343240150046398e-03,1.09829048131607924416134117047809503e-03,1.74454311124463590398897146854848815e-02
misc/lshp1009,2.74258720025143673281763262325881845e-01,2.11118415275331739448245076475890095e-01,1.16524996446797595115816603457497011e+00
misc/lshp1270,1.15103587037926556551904075295074389e-01,1.61105981282734404575613506606939508e-02,1.03207192543607286883037583763163791e+00
misc/lshp1561,6.90800295241217848108626432604384504e-02,2.99670153645835658054914751893733034e-02,5.78917264122889309645871710609765825e-01
misc/lshp1882,8.89637225965092536448989047508806839e-02,4.46703137532691279022548466279348820e-02,1.31316739754227379029918589566985564e+00
misc/lshp2233,-Inf,-Inf,-Inf
misc/lshp2614,-Inf,-Inf,-Inf
misc/lshp3025,-Inf,-Inf,-Inf
misc/lshp3466,-Inf,-Inf,-Inf
misc/lshp_265,4.70342060088799851458205799034007966e-03,8.77752587411454156168104404952551958e-04,9.43142450036054609358496996577120909e-03
misc/lshp_406,4.19412125841345158638613151412009207e-03,3.62239559586070523105322857198851202e-03,1.21846768157676096689777447357086210e-02
misc/lshp_577,3.48097537972554170290444771316725606e-02,5.65200234959212173898775451838307943e-03,3.69358660427045641217234463496476259e-02
misc/lshp_778,3.27780893900865635501326090723384845e-02,1.58109324647941018462458646560507247e-02,2.90950891040213621813342226538664505e-01
misc/lund_a,-Inf,-Inf,-Inf
misc/lund_b,-Inf,-Inf,-Inf
misc/lung1,2.35719687648968004025341795197358926e-02,1.71811144081761743101331713804481428e-02,7.00474608723951853357817882555953778e-02
misc/lutz30-23-b6,1.13001558966565028172548414507398974e-04,3.68611792830462251185922644983549204e-05,2.03701100243389416689983077251283795e-04
misc/m3plates,4.18043510898424518787442141652030921e+00,4.14863004493801143918757083587452316e+00,4.25922149544597209321757101664429903e+00
misc/maayan-Stelzl,2.45750881556840722843482764381932783e+00,2.54084961380882268774473919116437920e+00,2.51506039098980915751603976831333146e+00
misc/maayan-faa,1.64087553518710365586039095704350841e-03,7.58560619533700457818915870681830298e-04,3.81593484619594574716137152375342050e-03
misc/maayan-figeys,2.17606788079823202450948206335268251e+00,2.01506779031476342621408585921847909e+00,2.21232551591282850764487728065837368e+00
misc/maayan-foodweb,3.90984966717428905488014700612090119e-04,3.62917333434566684528229396446727169e-05,6.91393201326964417579077614562501482e-04
misc/maayan-pdzbase,1.85059589339758362620589830953600083e+00,1.97081649650773262862302346404736633e+00,1.78751586942732598769871259015219937e+00
misc/maayan-vidal,2.77383913370073260636596917341582346e+00,2.72327766520862888946031738119195362e+00,2.72440935144496240287557290370405474e+00
misc/mahindas,-Inf,-Inf,-Inf
misc/man_5976,6.68930755181224215871929488480219897e-02,3.03169867926474288476856785027228315e-02,7.69887951520016261766469364185571041e-01
misc/mark3jac140,-Inf,-Inf,-Inf
misc/mbeacxc,6.56098959297093769504608146522214925e-04,1.40199547462880289975136569939600707e-04,5.93901598739457821898498024213485141e-04
misc/mbeaflw,2.65068049493741170555675003711571021e-04,9.77721069410214555243106415237726124e-05,2.08156334589902893478207412723746177e-04
misc/mbeause,2.75427542188968664274776565925623216e-04,1.22428576831145076666264647043703173e-04,4.44948695465242204292274811899543149e-04
misc/mcca,1.55395633122830063231870761221768426e-05,2.77362853839636173295032689487790621e-06,2.23435171889577649635400979964513327e-06
misc/mcfe,9.87598798365117106541094929309282048e-05,1.26820901328958914017131679134230372e-05,2.73216925712106809098200562482732992e-05
misc/meg1,-Inf,-Inf,-Inf
misc/meg4,1.09770326303488630629153260542116031e+00,1.01223689417121768267292203561569450e+00,2.09468649063971609725577946820191878e+00
misc/mesh1e1,1.41303981353180813083309547660923597e-04,3.69626957243183480355844142771143607e-05,4.66026957660263990192781306496306417e-05
misc/mesh1em1,4.49446184117958267182964062168622890e-05,2.60865212032318359861492341430603527e-05,1.64572779101373273664816809684686211e-04
misc/mesh1em6,5.01582514390848574713379936056670443e-05,1.79304642327896959267998266530726156e-05,1.69839179386314767878624828476610053e-05
misc/mesh2e1,1.70847327050835895111471635302738716e-02,6.73193470262002507853157902141235043e-03,1.12897954815294815545539212716705532e+00
misc/mesh2em5,6.20921644864821070003597987629678551e-04,2.71094551399837176728720239674858900e-04,7.18265364148793103405511485530337112e-04
misc/mesh3e1,8.33149598122948743958674925189325422e-02,5.72784062916902361405927505188369820e-03,6.40504268072291098061740743330356785e-03
misc/mesh3em5,-Inf,-Inf,-Inf
misc/mhd3200b,3.96924715133435245397805886658998971e+00,3.26158837343407885633343687383355589e+00,3.63691905679323612006476928937839413e+00
misc/mhd4800b,-Inf,-Inf,-Inf
misc/mhda416,1.82366307639869180887891447737482733e-05,5.72655115168631357435092007528992923e-06,2.61009880282061887177477084725129204e-06
misc/mhdb416,1.96390775238154859383120361046668841e+00,2.15506244621114161305060474463442784e+00,1.99725090252289796068249507119305480e+00
misc/mimo28x28_system,3.78578283415412140048898648526931132e+00,3.61292036276887381396997631008633967e+00,4.21622961162865278090973646406017695e+00
misc/mimo46x46_system,3.52765043524077687707349714059663109e+00,3.81618682022492404027171058744212462e+00,4.21555867565946955474670818205742043e+00
misc/mimo8x8_system,3.54436039108591099999815779488709342e+00,3.75069239284962128517202594234095570e+00,4.21239035262521309379244891798324095e+00
misc/minnesota,6.86353642336104795528198027770199812e-03,4.42044086761602051834425720751672931e-03,2.61427294536995458867669939446752704e-01
misc/minsurfo,-Inf,-Inf,-Inf
misc/misc-football,2.10193604796660624622977834628089584e-04,1.04042270655665925373117194191920653e-04,1.90696147301922454519298793760978595e-04
misc/misc-jung-code-dep,5.29692223316238675399142272821576558e-04,3.03285668103277547883553821849137221e-04,1.49768146610530298257304294401419527e-03
misc/misc-lesmis,1.09598426640364788701232027631238642e-03,6.11375493248502031931590924059259255e-04,2.02586314636552582083381117291059237e-03
misc/mk10-b1,4.11258973367704132691818527041566000e+00,4.18976970344527438285538435390918141e+00,3.96394903966482127941848659545917611e+00
misc/mk10-b2,6.05670228619992295900777929206169383e-05,2.13994820997744693433124079268044383e-05,1.51956407440803394316925792082631168e-05
misc/mk10-b3,2.21401645177517993170998263139295857e-04,1.64127706160464735319014973290853655e-04,1.17923579057455390770151775232905472e-04
misc/mk10-b4,4.01852012662953584946636798371993569e+00,4.04100151587671775395956705602980585e+00,4.04478496008307465297050519648886414e+00
misc/mk11-b1,3.99797522752802485229053897159180173e+00,4.14487911061818597745116303521754709e+00,4.20561541650342653336794563630201166e+00
misc/mk11-b2,1.43381909265285021591065121943318191e-04,2.03179900139934399188011169512806597e-05,2.40640442537367236611125637569907214e-05
misc/mk11-b3,5.70713247792254497295684818379212490e-04,5.30864793181439925079923865534746399e-04,2.91653387345115111647363492497092363e-04
misc/mk11-b4,1.40382761058779878738232746513352387e-03,3.10754196386720934660648374741371660e-04,5.07191997705723021074708190968115292e-04
misc/mk11-b4b,1.42714943744932556618874995131341134e-02,1.42641894132236630777025090106194319e-02,1.06069255454152282346916443084599068e-02
misc/mk12-b1,3.87148102458183232173869301266759923e+00,3.82948790135479244853983803507188376e+00,3.69614746347681768391871764873238491e+00
misc/mk12-b2,2.02186673252321063658987407340989694e-04,6.60150538208602265890976480828004758e-05,1.52820108110038294170671338989745644e-04
misc/mk12-b5,5.64752656013724880489846896667657672e-03,2.23732415341145323831574405821873751e-03,4.51356486859460217548584676456092631e-01
misc/mk9-b1,4.07698332219183036951435783432143866e+00,4.22835284539711023098890089885329029e+00,4.03707517444762404002056936682067159e+00
misc/mk9-b2,1.13707164510937595837406281380625814e-04,2.24128376703399005710405225388538031e-05,1.25526942841800204081152281220028088e-05
misc/mk9-b3,3.91258349410836915087779680638739429e-04,1.13898000452880480944859927942769445e-04,3.78291465964938757605741713481835166e-04
misc/model1,5.26075057506045558950341864802204361e-05,7.78890625845490925357328560909303031e-06,1.95113150983794476999257283858437141e-05
misc/model2,1.01867759881147647870484814972813163e-04,3.14337230753697208471514895452890765e-05,2.87606261595207188092230071308542127e-05
misc/model3,-Inf,-Inf,-Inf
misc/model4,2.44323097248617370482538518368899211e+00,2.51167584662140736680412361337104566e+00,2.55485267567918592355740136688629199e+00
misc/model5,2.03744965686525241548988086851770099e+00,1.42079519180587227921330763403105688e+00,1.21739237690261926291180891612147646e+00
misc/model6,5.82314919561729807996376793386572953e-04,2.51249776084127832976562659650823014e-04,1.06328112385016667631813409901406598e-03
misc/model7,9.31280495748992800074246899900482944e-06,3.24306238631509918035174485274483953e-05,1.95090720065286364552762685443523016e-03
misc/model8,3.99021415621674249756933025608156154e-03,4.17439590196443460857320957639362419e-03,9.85014117442120876062344582494441009e-03
misc/model9,5.05729009631668337821999779588439404e-04,9.19577534561678599298201586468815921e-05,1.16858237276360291848600539903613330e-03
misc/moreno_highschool,1.79877915720557686462473117608520361e-04,8.59957471546377637446604658928701999e-05,7.08261170781589909993000413739986550e-05
misc/moreno_lesmis,2.82215781176978087529440673785535089e-05,2.60849264371700260656610842050151490e-05,1.24610991773412458564168847465914230e-05
misc/moreno_mac,1.91455563591548074201293965636690451e-04,8.57271482485849820344064671219656714e-05,9.66716341413179828405201037814328709e-05
misc/moreno_names,1.34434850584771219331351816716759871e+00,1.34381531359305697738005895457456268e+00,1.35417306595338496201907924858220694e+00
misc/moreno_oz,4.09568382433485043463211760130682719e-04,3.28062716306056689929090689537730059e-04,4.14391645347398383205492598152290729e-04
misc/moreno_propro,4.24160592644361201622730776261027308e+00,4.35241988979515410469421709946075124e+00,4.30739422022180156196939121801393967e+00
misc/moreno_sampson,4.99839887545515332263615471371484472e-05,6.35237547324521792006432768868746796e-06,2.71717397437388432084340705319016860e-03
misc/msc00726,-Inf,-Inf,-Inf
misc/msc01050,-Inf,-Inf,-Inf
misc/msc01440,-Inf,-Inf,-Inf
misc/msc04515,-Inf,-Inf,-Inf
misc/n2c6-b1,3.96817343665091991766368534724225463e+00,4.10164669162080385921591413755359116e+00,3.92784682432747419559667335049763806e+00
misc/n2c6-b10,3.98624750380630698327885040206135153e+00,4.34763126818373688720610049255013041e+00,4.11904679260884496204439023138986681e+00
misc/n2c6-b2,2.27397001190067503208574950987201868e+00,2.50163296191042611624176826153139673e+00,2.14476123555035141144017750478284127e+00
misc/n2c6-b3,1.08729508397026936741325705157522733e-04,3.23892540342919448419928164047683477e-05,7.55704825882680862815635117032727076e-05
misc/n2c6-b4,4.10080374312052086604865321490235617e-04,2.54845318735149579357753544472805502e-04,3.94247528115092081439957886296162086e-04
misc/n2c6-b5,2.02403893530845795952335504029448859e-04,3.72704150096326555869372666178393017e-05,8.42333167144714778018219719197543097e-04
misc/n2c6-b6,1.92760531353421787169517242569228996e-04,7.10233758368468638193150174124426963e-05,1.70525360698513538767876989004300204e-04
misc/n2c6-b7,2.29309389060073252528442042635737974e-04,1.13919286050134631006499033597962081e-04,1.41149494809014734160192721511783893e-04
misc/n2c6-b8,5.28636736480843316925699687059985341e-04,2.27176892836547122667697159014769786e-04,2.30117439555802544419839733003464011e-04
misc/n2c6-b9,4.71180260383721227257691924870208451e-04,7.56693318096754309016529464952579401e-05,3.11966515855064508059652809746088585e-04
misc/n3c4-b1,3.17310577164544951212669931093522832e+00,3.40562711712119283075470040319708611e+00,3.59904156014973296503573824314713335e+00
misc/n3c4-b2,3.97299371048988961639212349282691445e+00,3.43774975143938467805931361706852753e+00,3.36197858675820082219045035951067998e+00
misc/n3c4-b3,2.21984661659081112320683894777970058e+00,2.51479419814381405837717595935970565e+00,2.06077976895079507377793432788490038e+00
misc/n3c4-b4,2.94143677324175922792904499812691379e+00,3.04520701045488307009434995110956638e+00,3.07577872669411273449002863158546943e+00
misc/n3c5-b1,3.86640557778431510424631289096424391e+00,3.95247327507616335911131411495769263e+00,3.75010900428825885961059953227292720e+00
misc/n3c5-b2,2.72753460269773624510940158528854325e+00,3.42435571067316415308125638262405182e+00,3.22057149074793153101205967527730242e+00
misc/n3c5-b3,4.69250192169096233305636159401926356e-05,1.30166036097464211570051801824939299e-05,9.64912083227949973402272490802646285e-06
misc/n3c5-b4,7.16666239394822929006817475891330273e-05,5.02321619367686407102437392898899378e-05,1.17320026889417368532437830928808649e-05
misc/n3c5-b5,8.53391701525226323673561463213529717e-05,2.25723427309376848242646297377441601e-05,1.77618814124951581355596984857492976e-04
misc/n3c5-b6,1.35901562045805898009560120163251114e-05,2.03674376614421942593396446074849941e-06,3.12881911813598400893433350520709861e-06
misc/n3c5-b7,2.51170590519900624517302990522362868e-05,1.10418385741886722132338722639812525e-05,1.40286655771136459065460189085604395e-05
misc/n3c6-b1,3.81692290149294282863348795784654439e+00,3.86773875362575537242785605542123891e+00,3.88423399780167520941177669976739937e+00
misc/n3c6-b10,2.49417320562851487489333291816022787e-03,1.17428544109324274218504095706594615e-03,5.27769891455965899858626189949479312e-04
misc/n3c6-b11,4.83957050083346889696065220545312784e-01,1.31241750418865598739689438821947420e+00,1.36479948185233765334324904512256870e+00
misc/n3c6-b2,2.24715203607383694817488538813840868e+00,2.19263306901838751250680532149567304e+00,2.32498421716594156940843784137625887e+00
misc/n3c6-b3,1.08729508397026936741325705157522733e-04,3.23892540342919448419928164047683477e-05,7.55704825882680862815635117032727076e-05
misc/n3c6-b4,4.10080374312052086604865321490235617e-04,2.54845318735149579357753544472805502e-04,3.94247528115092081439957886296162086e-04
misc/n3c6-b5,8.05556274792812119563613751497975533e-04,4.76813331598344492015660467426492988e-04,1.51253404999767313883905605579538238e-04
misc/n3c6-b6,7.05995788619345755941598018030746560e-04,8.32185966549563068923191402981824879e-05,1.57492273685084010468189056463279139e-04
misc/n3c6-b7,2.41215354024249576292593994350433022e-03,1.91872498515328787341246033227898099e-03,3.69482998266251333103836465503150473e-01
misc/n3c6-b8,3.88370581620393572135663477223154031e-04,7.04405115091579279308195390303907607e-05,4.30766346339840529937386904010798342e-05
misc/n3c6-b9,2.58507782693066011141644434865895317e-04,5.85544110106094026839592601822364197e-05,5.73552944417750593509204991335179105e-05
misc/n4c5-b1,3.92292677371440283073658232465167794e+00,4.01759305253061964116800252743672770e+00,4.10664023818918439277655203046638928e+00
misc/n4c5-b10,2.06204898014993902869763611066601502e+00,2.11762679063810510799012067661812614e+00,1.37097089837290619604857732119592369e+00
misc/n4c5-b11,1.90447731652469026783291952340674777e+00,1.45378501462778670138959621397486217e+00,1.90711437227704989278930981301875239e+00
misc/n4c5-b2,2.24895720592209170625229985189027004e+00,2.28724124766275446333441876808776832e+00,2.16410743458857864163717420959420500e+00
misc/n4c5-b3,2.69439790200685186107475121329301934e-04,1.50092674056425730325071786917957553e-04,1.52615513578009179596662598217890268e-03
misc/n4c5-b4,5.56913489062737336573212815696758314e-04,1.77454128299931021084924678278596534e-04,1.93784875295178566115730584447050839e-04
misc/n4c5-b5,2.66758170096026904491942185102761543e-04,1.17794581416433709159776919909643337e-04,1.75408814410273489800603564279924479e-04
misc/n4c5-b6,4.68684082922578798782141387351661180e-04,6.33521879275634702133939061133537250e-05,1.88797830469269552162382628282471969e-04
misc/n4c5-b7,1.64032175022635512980082757900156817e-03,4.15096166264173907911638595288920003e-04,6.46170147343002870390835977330001665e-03
misc/n4c5-b8,3.13320151787318980149206176869582831e-04,9.17268942625237188754914335876757794e-05,1.37068198435446512985373036287245824e-04
misc/n4c5-b9,1.45833125752589516449168022057484009e-03,3.15366576290763241464715182748803638e-04,4.33877772123229479170731520860931881e-03
misc/n4c6-b1,3.88952305477293853520791954029383572e+00,4.14392781004281387969947090100049642e+00,4.14518912930614716296014182464943436e+00
misc/n4c6-b13,1.40047979981038110299156464758440045e-03,3.59916411903145302726415206248716022e-04,1.60461697808666037566312445313092863e-03
misc/n4c6-b14,1.53279315869619530775528743367589395e-03,2.22006169980605823433013391643962919e-04,1.96582450618694947121473040258793819e-04
misc/n4c6-b15,8.64560201289307492131466080504249243e-04,1.01281935158043349190023822472341638e-04,3.94897423064954378415505306083072542e-03
misc/n4c6-b2,7.82609696447113972635664040043784925e-06,8.33347713026822401288829310476494185e-07,4.82086335314228705672639514300385960e-07
misc/n4c6-b3,4.77433709907050538063995015036448085e-04,3.68460676371355200319492074304004313e-05,2.64658174078549406740917237827275842e-04
misc/n4c6-b4,5.45948194342570929647320782965797866e-04,1.36122282483070414078100145945529502e-04,1.17459834750239123969657130451272599e-04
misc/nasa1824,-Inf,-Inf,-Inf
misc/nasa2146,-Inf,-Inf,-Inf
misc/nasa4704,9.01453526537890503829933510206604246e-03,2.26782904191272692925921174905699073e-03,1.68997589484009310663897824842985202e-01
misc/ncvxqp1,2.53024858478454342338850048573145567e-04,1.35328594123041855114029965315195098e-04,7.95529340526456654438084055327030715e-05
misc/ncvxqp9,-Inf,-Inf,-Inf
misc/nemsafm,2.12454391648297106429649846446530270e+00,1.48012640459113219648273146123813969e+00,1.66023580420315820020572252063906722e+00
misc/nemscem,8.02039762907479136008169317368841689e-03,1.99802289114455528827141319241093091e-03,9.60616130099817928678505841153649574e-03
misc/nemspmm1,-Inf,-Inf,-Inf
misc/nemspmm2,1.54512053449429063911319543995140787e+00,9.71820063077732662462272968280519889e-01,1.82299373256157779796307256831300173e+00
misc/net25,3.27359687244415827494830858300820779e+00,3.89849537035905507676608740573985691e+00,3.39778307567752276769203673808025509e+00
misc/netscience,3.63001107528985678668367493914093338e+00,3.52179506526905077164253502367534732e+00,3.46453506946630970878269311943442928e+00
misc/netz4504,1.48957864490022494705256456692913412e-02,5.83276290767926861594911510617775213e-03,3.48017261007556045828251876453474287e-01
misc/netz4504_dual,6.86206719162541032612409882953871303e-04,4.69242822407829842543090825400997649e-04,1.03508117109862800688487542641425248e-02
misc/nl,2.02247986662800143692460858075945431e+00,1.83889851850164303020904516599254322e+00,2.01822984165406816856820845110309102e+00
misc/nnc1374,4.64587887636751097249363472736270211e-01,4.15380805545452798854683403970580692e-01,5.83964829557873690057289138660972985e-01
misc/nnc261,1.61023311760335126645163296758304814e-04,3.58319565576528961594416539635320182e-05,3.86700329720720509053507043742614259e-04
misc/nnc666,3.39070440601038035742139429165313398e-01,2.30527756067122073802904890427003916e-01,2.29414300653228593828155065798685989e-01
misc/nopoly,4.07514488045986119563346266163638287e+00,4.11645837666065100774107979625854166e+00,4.12138237677615821883981893587787391e+00
misc/nopss_11k,3.78786689245757986768314964568644487e+00,-Inf,4.22253473485059058555424924026839995e+00
misc/nos1,3.69315393868495558070232221742078908e+00,3.32326788349121578479779796266377834e+00,3.41411121482263586141769554881202831e+00
misc/nos2,4.16197654355316311476159491021457471e+00,4.15231325733165116296326998142077185e+00,4.06867347590273478028338427659153053e+00
misc/nos3,-Inf,-Inf,-Inf
misc/nos4,3.78069791468331429047700829249033834e+00,3.69277722058350438730458314883146319e+00,3.54263089310208506889415063378872403e+00
misc/nos5,-Inf,-Inf,-Inf
misc/nos6,-Inf,-Inf,-Inf
misc/nos7,-Inf,-Inf,-Inf
misc/nsic,1.03773246823460085819373853240112737e+00,6.04850539665998143658362653085054517e-01,1.03827363418281654413272895792915897e+00
misc/obstclae,-Inf,-Inf,-Inf
misc/odepa400,3.45666651000135046971453377086088312e+00,3.77711017752316477827174547578849552e+00,3.86092837495662693443159734475968482e+00
misc/odepb400,3.83985154077458521351175320879402313e+00,-Inf,4.00501381887676423551093298530885510e+00
misc/olm100,3.36448525735173330604555912013872782e-04,3.41777069035975222386627601180420216e-05,1.22437587485095840834983107321737662e-04
misc/olm1000,2.39806621047249144674458240940942438e-01,1.23326069682531791006682629098405379e-01,2.36353588890775393787598281851978809e-01
misc/olm2000,-Inf,-Inf,-Inf
misc/olm500,3.35589405810488696034747224386440751e-02,7.04107294960193301362307653653364421e-03,2.11384273281775640923354485741160590e-02
misc/olm5000,-Inf,-Inf,-Inf
misc/opsahl-openflights,2.30723273186761755568528674785619568e+00,2.20574460389057193134385501303998171e+00,2.63305038899209404913037307569946020e+00
misc/opsahl-powergrid,1.60700879309134339078315620267339329e-02,5.16157910643170335166683193037410212e-03,1.98340469033719517328091278462818650e-01
misc/opsahl-southernwomen,7.86285420409569353898192917211227978e-06,2.48526593747307542113211437123361219e-06,5.47685473292974376647003856442202033e-06
misc/opsahl-ucforum,1.97137810578181668345654403740419518e-04,4.64988303045806089860640006357099152e-05,2.70822310626368640610457314077853754e-03
misc/opsahl-ucsocial,1.14558371126501783214131354505436115e+00,1.00194986227641096543343116470350649e+00,3.30933733985201309611101566525046307e-01
misc/opsahl-usairport,2.40908584267330874474530871405667748e-03,9.97944507470832274073613507018716438e-04,1.39268704615336638252221180908599820e-03
misc/orsirr_1,1.12394612477424784460103326323856170e-02,1.13640735673387818436009138864715607e-02,1.02316519386062722126923333130365902e-02
misc/orsirr_2,3.72837739438681719030077133200921968e-02,2.21793246113139181831491569787302977e-02,2.22427198220126700888991362327058877e-02
misc/orsreg_1,7.09730475593610541174443551385239060e-02,4.21796422962210562338609043013964000e-02,8.38477634532120671206929805119992860e-02
misc/oscil_dcop_01,-Inf,-Inf,-Inf
misc/oscil_dcop_02,-Inf,-Inf,-Inf
misc/oscil_dcop_03,-Inf,-Inf,-Inf
misc/oscil_dcop_04,-Inf,-Inf,-Inf
misc/oscil_dcop_05,-Inf,-Inf,-Inf
misc/oscil_dcop_06,-Inf,-Inf,-Inf
misc/oscil_dcop_07,-Inf,-Inf,-Inf
misc/oscil_dcop_08,-Inf,-Inf,-Inf
misc/oscil_dcop_09,-Inf,-Inf,-Inf
misc/oscil_dcop_10,-Inf,-Inf,-Inf
misc/oscil_dcop_11,-Inf,-Inf,-Inf
misc/oscil_dcop_12,-Inf,-Inf,-Inf
misc/oscil_dcop_13,-Inf,-Inf,-Inf
misc/oscil_dcop_14,-Inf,-Inf,-Inf
misc/oscil_dcop_15,-Inf,-Inf,-Inf
misc/oscil_dcop_16,-Inf,-Inf,-Inf
misc/oscil_dcop_17,-Inf,-Inf,-Inf
misc/oscil_dcop_18,-Inf,-Inf,-Inf
misc/oscil_dcop_19,-Inf,-Inf,-Inf
misc/oscil_dcop_20,-Inf,-Inf,-Inf
misc/oscil_dcop_21,-Inf,-Inf,-Inf
misc/oscil_dcop_22,-Inf,-Inf,-Inf
misc/oscil_dcop_23,-Inf,-Inf,-Inf
misc/oscil_dcop_24,-Inf,-Inf,-Inf
misc/oscil_dcop_25,-Inf,-Inf,-Inf
misc/oscil_dcop_26,-Inf,-Inf,-Inf
misc/oscil_dcop_27,-Inf,-Inf,-Inf
misc/oscil_dcop_28,-Inf,-Inf,-Inf
misc/oscil_dcop_29,-Inf,-Inf,-Inf
misc/oscil_dcop_30,-Inf,-Inf,-Inf
misc/oscil_dcop_31,-Inf,-Inf,-Inf
misc/oscil_dcop_32,-Inf,-Inf,-Inf
misc/oscil_dcop_33,-Inf,-Inf,-Inf
misc/oscil_dcop_34,-Inf,-Inf,-Inf
misc/oscil_dcop_35,-Inf,-Inf,-Inf
misc/oscil_dcop_36,-Inf,-Inf,-Inf
misc/oscil_dcop_37,-Inf,-Inf,-Inf
misc/oscil_dcop_38,-Inf,-Inf,-Inf
misc/oscil_dcop_39,-Inf,-Inf,-Inf
misc/oscil_dcop_40,-Inf,-Inf,-Inf
misc/oscil_dcop_41,-Inf,-Inf,-Inf
misc/oscil_dcop_42,-Inf,-Inf,-Inf
misc/oscil_dcop_43,-Inf,-Inf,-Inf
misc/oscil_dcop_44,-Inf,-Inf,-Inf
misc/oscil_dcop_45,-Inf,-Inf,-Inf
misc/oscil_dcop_46,-Inf,-Inf,-Inf
misc/oscil_dcop_47,-Inf,-Inf,-Inf
misc/oscil_dcop_48,-Inf,-Inf,-Inf
misc/oscil_dcop_49,-Inf,-Inf,-Inf
misc/oscil_dcop_50,-Inf,-Inf,-Inf
misc/oscil_dcop_51,-Inf,-Inf,-Inf
misc/oscil_dcop_52,-Inf,-Inf,-Inf
misc/oscil_dcop_53,-Inf,-Inf,-Inf
misc/oscil_dcop_54,-Inf,-Inf,-Inf
misc/oscil_dcop_55,-Inf,-Inf,-Inf
misc/oscil_dcop_56,-Inf,-Inf,-Inf
misc/oscil_dcop_57,-Inf,-Inf,-Inf
misc/oscil_trans_01,-Inf,-Inf,-Inf
misc/p0033,4.09698716516454511926091171910387700e+00,3.62471712314824448271347739986280952e+00,3.82653995333486603611993251409340438e+00
misc/p0040,3.86153178182164582127445834401550385e+00,3.89059434084580142793999629617559555e+00,3.87886759431204216615408143152313689e+00
misc/p010,3.63377642733433869768214322626955753e+00,3.29194942231540348053421138808090399e+00,3.21268901280567571315215554068234465e+00
misc/p0201,2.77904088883231654983761492831108306e+00,3.08717361733924563635302628660723336e+00,2.92760611881309471572925484234416039e+00
misc/p0282,4.32617373310725638557792871782258259e+00,4.34352021005175662039035905541692636e+00,4.09298545911618934788767144828126353e+00
misc/p0291,6.04087573149838611207055771069180452e-05,2.20904857233257344789398251931518134e-05,1.22929800911557524322912814588932246e-05
misc/p05,2.78991202183789153039063991661768549e+00,2.60698860403761976028621430340314448e+00,2.72962870183329721885113736568285157e+00
misc/p0548,7.53876845573934898046139874226180834e-03,1.25913241450203357240335503285313907e-03,9.63111871787312074651784583387430586e-01
misc/p2756,3.05824704529770966470554897047805018e-02,1.04895781040355176583610550095081083e-02,1.07306528891413424362378738580829603e-02
misc/p2p-Gnutella04,5.81358958864052067070688560773917219e-03,3.08572607751509097763149218665314506e-03,9.96667480721731325073109547646981171e-01
misc/p2p-Gnutella05,2.69640517435292987580938951670541765e-03,2.40091657617155459927071195675723961e-03,2.79410081684862057026814220000066919e-01
misc/p2p-Gnutella06,5.55450245210771587211254249498806193e-03,9.82652208162374731737425771033480980e-04,2.27930036171281253635058644508689767e-02
misc/p2p-Gnutella08,4.64044626848905918409644947954055187e-04,3.46736483625530124133428314270895476e-04,5.40555018972654850558652980081577928e-04
misc/p2p-Gnutella09,1.13125179361279624787277980249159284e+00,9.17411311288622715632525944823953180e-01,9.98548063263040191269309704722366004e-01
misc/p2p-Gnutella24,2.34936181542320356116951866110051854e+00,2.33344983976645239587456966099561766e+00,1.96020860174034155383539593333530500e+00
misc/p2p-Gnutella25,1.97881440177455332412520421053126814e+00,1.85999880163371969215416117499558766e+00,2.33125510705836565939955447934742938e+00
misc/p2p-Gnutella30,2.23339604279010427902823468925263909e+00,2.39478980286028264845175803011731443e+00,2.17753905502879752890428582980235558e+00
misc/p6000,2.87020139973973053266602689443508486e-03,1.00210886065096691079484212818830219e-03,4.92539967399131772785106152901308111e-02
misc/pcb1000,4.26880139492278494728246347585815894e-04,2.95643474088223739108564476643789682e-04,2.21483257784848945367887404488682859e-04
misc/pcb3000,2.09449311500516004956971114888029048e-04,1.03115237502462129958927299448815690e-04,1.71195839074339254946880256710744165e-03
misc/pde225,-Inf,-Inf,-Inf
misc/pde2961,-Inf,-Inf,-Inf
misc/pde900,-Inf,-Inf,-Inf
misc/pds10,2.85612477378041054810242417444397931e+00,2.00814470694928450625538084079151752e+00,2.39937594264203446002292648620455177e+00
misc/pesa,2.43668673065265892356851378329598391e+00,3.15303832215023535079424783048676570e+00,2.43098905908764842418770292304372834e+00
misc/petster-friendships-hamster,2.67742726177074914341072105879676010e+00,2.47140576451329596350047976691635132e+00,2.48651798904193864281058957778258097e+00
misc/petster-hamster,2.24140642217633347825980606650681579e+00,2.25658782397271870313947100481286487e+00,2.26906986867239486403714242080351058e+00
misc/pf2177,3.12879819524428294265259367394564278e-03,5.27279852726928103893804339262564905e-04,6.94194270602212425786282075593126128e-03
misc/pgp2,4.20327683426358565040947138221637465e+00,4.17457594194839383934382194399455100e+00,4.19791513140099012964956145910790957e+00
misc/photogrammetry,2.89185237444059507980988421748465296e-05,1.14477013539061360827156488669383009e-05,7.65851805582327112530485023782568078e-06
misc/photogrammetry2,8.08472517006041479195842975620570695e-05,1.23030720517673216327829445278764516e-05,2.60699031069091035212546285209837971e-04
misc/pivtol,2.34645026558771012440886996210773291e-03,6.61119250135706869601523643822343663e-04,9.63842027729785787959187096764034305e-02
misc/plat1919,-Inf,-Inf,-Inf
misc/plat362,-Inf,-Inf,-Inf
misc/plbuckle,-Inf,-Inf,-Inf
misc/plddb,-Inf,-Inf,-Inf
misc/plsk1919,4.24782873501664460925870952195813757e+00,4.07104299728920659596302384837736183e+00,4.51675431270761419402204321952359140e+00
misc/plskz362,3.92559205961304404077901321813128331e+00,4.15019649581968032473109713951520521e+00,4.03995760227520050706983432154302547e+00
misc/pltexpa,2.71479551166719166508292387014846107e-01,6.14613025981569717183671674914503764e-01,1.70643250341111300654519030679895286e+00
misc/poisson2D,-Inf,-Inf,-Inf
misc/polblogs,3.72193939254102866913355737014461316e-04,1.33160328942470997299358211040726093e-04,4.58608027508825807802892053127420800e-03
misc/polbooks,2.45888654381765606191904041956633011e-04,2.90450964186217131702001666932904702e-04,6.91186952500189264617675189269835353e-05
misc/poli,-Inf,-Inf,-Inf
misc/poli3,-Inf,-Inf,-Inf
misc/poli4,-Inf,-Inf,-Inf
misc/poli_large,-Inf,-Inf,-Inf
misc/pores_1,2.31895252387638879740573274661933016e+00,2.27984549148000467428270113717692684e+00,2.11632100921535506977841530190858337e+00
misc/pores_2,4.86983880184004913065307864989978710e-02,2.27623480109874607101514614248615679e-02,1.04280967223355252509268717362161238e-01
misc/pores_3,1.92396713180614483207114737557044087e-04,7.56136076323834545524323880660180427e-05,3.56734980154612729782077686826376812e-05
misc/power,-Inf,-Inf,-Inf
misc/primagaz,2.12392684180159118552998960363859921e+00,2.27756147019541780760689833085494550e+00,2.18702102227802263867524825162499696e+00
misc/problem,4.05579102540284679497302422993218539e+00,3.84847449855285975655935466585261430e+00,3.83398667654721228582610862649742217e+00
misc/problem1,2.04139185508455266614059612476617678e+00,4.40481019036982098068770287753842748e+00,-Inf
misc/progas,1.98999392860740907423161391049365820e+00,9.77767550567342874422227276319436285e-01,3.88105132070136895164460090889843987e+00
misc/pwt,1.41455779533382361614583009850445995e-01,8.76263397682404811315801515032291950e-02,1.39093446624723546830489120359996911e+00
misc/qh1484,5.13154979694131036201743343173567651e-01,5.33649666743810080309053543498031945e-01,4.20416691327122675422980281597749714e-01
misc/qh768,2.48814556802464041631951795888551697e-02,2.25230586185260897690729213077866881e-02,2.46246289376438000187135023447990438e-02
misc/qh882,7.78084204090939987934277366835994281e-03,3.11775180243148908580216502491238925e-02,1.54233125384583965186702296738170773e-03
misc/qiulp,1.11007677017537874701169604961616269e-03,6.91437066740425829882864688094880816e-04,4.87105206214310279027022731781886220e-04
misc/qpband,4.22718693586608255557520255631560542e+00,4.24104916782241666437842502360434877e+00,4.29139005709594804858546011592086883e+00
misc/r05,3.28167906861862632513996197600148280e+00,3.06109832363148493944078656407115394e+00,2.68759336432855445213803836698775923e+00
misc/radfr1,5.79045501912742317144229944225547396e-05,1.47678059193328908638118562687654229e-06,2.85966298329552735350406069029043503e-05
misc/radoslaw_email,4.29181002704748847606075060922334517e-04,1.59698298411648224106263138297698800e-04,2.27779795695099209053058379988864577e-03
misc/rail_1357,3.32001820747211343354421450636298297e-04,1.04220479732321619832999537248783804e-03,-Inf
misc/rail_5177,1.35330511718968663821245298803758229e-04,6.56218258507198552641413621615200846e-04,-Inf
misc/rajat01,4.14999032332207385750622351465153797e-02,1.90627454252771458608664947932189951e-02,8.74042981164292365218950745906441153e-01
misc/rajat02,1.02125489154914930148052830013558928e+00,8.88621294570527633975990906099831290e-01,1.33730442329896585548090346432085216e+00
misc/rajat03,-Inf,-Inf,-Inf
misc/rajat04,-Inf,-Inf,-Inf
misc/rajat05,-Inf,-Inf,-Inf
misc/rajat06,8.90730301800131439555459934681994928e-02,6.29724631461123253120621430360413852e-02,1.38004445702945576843834820823432110e+00
misc/rajat07,1.09834132147816443781530892332413996e-01,1.24270907244523538832870004414035272e-01,2.39506833186897740317378675406692026e+00
misc/rajat08,1.53091960586701524792771408713137512e-01,9.46946487432919554282012170665038846e-02,2.02246023400798670732754307921678437e+00
misc/rajat09,2.40255032816878951051306095854091379e-01,2.24462324486871160850754559970054371e-01,-Inf
misc/rajat10,-Inf,-Inf,-Inf
misc/rajat11,-Inf,-Inf,-Inf
misc/rajat12,-Inf,-Inf,-Inf
misc/rajat13,-Inf,-Inf,-Inf
misc/rajat14,-Inf,-Inf,-Inf
misc/rajat19,-Inf,-Inf,-Inf
misc/rbsa480,3.77554299016715109363693421448101597e-05,1.81970295791457980436982799363438620e-05,1.30581504954001799390129144565716633e-05
misc/rbsb480,1.14969677098846302283329915672600647e-05,2.73132128166722205357045224860478780e-06,1.34936598267238827837170622526494500e-05
misc/rdb1250,1.74349228524999148659285119293622150e-03,1.67250766246474475624482704733466031e-03,1.28739615498321664996070270433410643e-03
misc/rdb1250l,1.41433978985321554899946841457125441e+00,1.41424661578624651729417404925596950e+00,1.41454566593052449248683022711559635e+00
misc/rdb200,9.60246156449460143457442820890945320e-03,5.89918264153593853070260845382875115e-03,3.84918301148990233219082015358901262e-03
misc/rdb200l,2.36456253465109791369335799982182473e+00,2.46362996666607572942455552658001291e+00,3.15463554304288172728568063598482289e+00
misc/rdb2048,1.62626181857242858208351712697341830e-02,1.83622276317509082277493499313190755e-02,1.83768489311949735631898164014454818e-02
misc/rdb2048_noL,6.60229022546349831493009225105578958e-02,1.02454986167616428841689980202134118e-02,5.85928904967967609068831632137130788e-03
misc/rdb3200l,1.42049344708842800777376685447108244e-02,7.27277333279285943435949124547735751e-03,3.27612874057701677356198867650442952e-03
misc/rdb450,1.53575954570380245020849361235249975e-02,3.09408737919973821126757456948360339e-02,2.07433296153527306277049598294297133e-02
misc/rdb450l,1.70705750753800365207519957531187134e-01,1.69941766931640055583209121026889332e-01,1.70360523788140332079544733078827558e-01
misc/rdb5000,2.69986213557919190723175629433898431e-02,1.93714164917252098228119860084703710e-03,7.60041857480797908884053065643596127e-03
misc/rdb800l,2.25691069912407555330104849560487284e+00,1.74244149689490563441825220339975162e+00,2.52780127432008746001208739382225344e+00
misc/rdb968,1.10147897090672691617191827214144269e-02,2.94681591660516126851078521588738133e-03,2.44492670568157945425633806275082834e-03
misc/reactome,2.53881209432646064387413444387582596e+00,2.11387550266230513952316541067890002e+00,2.12557314727772590213019031131092776e+00
misc/refine,6.70933271299173377687347416964744724e-05,6.66728431934162171518212788706515868e-06,1.08062368343629604976882901692177653e-05
misc/rel3,3.08428041361922732474356280340411097e+00,3.20951548630270315282841595671120071e+00,3.31540877186116491193452194440529965e+00
misc/rel4,3.78081786459136441028130253308025120e+00,3.70304056074195770928625102417756914e+00,3.76697967638140265172397128908782570e+00
misc/rel5,3.12272532744892276290663543504075552e+00,2.99868556468038168274962032755987790e+00,3.29910809405487443538716120287448619e+00
misc/rel6,9.76412795593707840174399446972301858e-05,1.17728577619570902293537119198238033e-05,1.59216193422435039513989423240998304e-05
misc/rel7,2.70582682052480095991969630163405123e-04,7.95871154191116404365120834586808110e-05,1.93980720969720291972033252065707918e-04
misc/relat3,2.76467987437214004777611354000828935e+00,2.51638368085546091346090657950708035e+00,3.00502984396519890564701629155214619e+00
misc/relat4,3.53500887452749852190801330138919001e+00,3.64153210007814700934003927360913552e+00,3.31768531545018525410224412807552422e+00
misc/relat5,2.22708306674137265942506212421650217e+00,2.27030735187799829326870954723711230e+00,2.49108119352416113651877290004861765e+00
misc/relat6,2.08277646496979762171109052033271321e-05,4.67212161340269544342140071301351901e-06,2.79421113191764733541930833079114565e-06
misc/relat7,5.23707918112387473765637111195682582e-05,1.59056353508478713318344228769136847e-05,1.60114429377947638843388072520802467e-03
misc/relat7b,5.23707918112387473765637111195682582e-05,1.59056353508478713318344228769136847e-05,1.60114429377947638843388072520802467e-03
misc/rgg_n_2_15_s0,2.99465287352008136822250055803113829e-03,1.26236601004865672610364559341749622e-02,9.41814469224182483462783374797427117e-03
misc/rkat7_mat5,2.19247843004270702548609374528480570e-04,1.04883167649953201564829550977720210e-04,1.93167278925891682865592911250994186e-04
misc/robot,3.87223053041792773790527799359960505e-04,3.09811985534943273668242181283355255e-04,1.61846493466803028052456861432173705e-01
misc/robot24c1_mat5,2.17343497597986044288952784840482971e-04,1.79035792213746462057964875518003387e-04,5.09106078212628023672423368270461497e-04
misc/robot24c1_mat5_J,1.66248864852775894482407042916845569e-04,3.18184019674506878994273259518962791e-05,1.09984558978560706850016726236835159e-03
misc/rosen1,2.08436018088961091420457489940069868e-04,2.18028931463205685378340084547575227e-05,5.73554409425305861101413584131103009e-05
misc/rosen10,5.12971001979840103384366756710835856e-04,1.39430121640936224328178548238617901e-04,7.23749898697127146799507043228416484e-04
misc/rosen2,1.07207894429018324202407801289968409e-04,4.02273402620698303794347906109987895e-05,1.42931300967492925894711526351827590e-04
misc/rosen7,2.42117152108511595910504373117938298e-04,7.87051072103717530236018749962410035e-05,1.38354693335227207158969550499267072e-04
misc/rosen8,4.88129679019119715154523020290966415e-04,3.83834743775336752496686945356539596e-05,5.63920371599353912490287668792754559e-04
misc/rotor1,2.00370079720222170395585144525117965e+00,8.71456651267746842694424963186387031e-01,2.08623050349801620013040627617584597e+00
misc/rotor2,-Inf,-Inf,-Inf
misc/rw136,4.20192643129455809293562888389468457e-04,1.06388042235029031502238451378180736e-04,2.79740026964041127964465943249049032e-04
misc/rw496,2.02309973337772940323419203775704597e-04,5.60397098021115606865901636006566868e-05,5.37773543141305278076357673757691716e-05
misc/rw5151,3.82471389433480448958978438093404915e-03,2.12805085894891034941220916842175280e-03,5.46778347790385780760897986805706571e-02
misc/saylr1,1.13098687485877057032024968007729322e+00,1.79913404070163453152350698964431102e+00,4.03489069536845018118472510723933955e+00
misc/saylr3,2.89115814408354188136677894892806952e+00,2.74788910539375482695057394397734176e+00,4.10751134657856473050807763056877275e+00
misc/saylr4,2.90232036466658350955605345235001115e+00,2.87586301428210122937970846805732605e+00,3.00514443862706569003216002878626363e+00
misc/sc205-2r,5.55502392654487826597074270644347086e-03,2.62284980188576642835794682523399525e-03,3.39532993217820677832594735511602134e-03
misc/scagr7-2b,1.28644127641579029282925970026703437e-04,5.67923829256186790457302666362813414e-05,1.47745623773379270859531788751485750e-04
misc/scagr7-2c,1.10549454874041207193904649307806523e-04,8.91391927169623387793651109358788308e-05,6.96581371947227175433193573433320471e-04
misc/scagr7-2r,2.08425498657429107206835010808396827e-04,7.79357604020737235844151203593641252e-05,8.01399969830900714091582153353788259e-05
misc/scfxm1-2b,5.05028979745755333026075317137005682e-01,3.31064780489083642204451643328853744e-01,4.78619904846762357224877745768707772e-01
misc/scrs8-2b,1.92311908017690291036621126023128388e-01,5.29794422031048381238286931882117751e-02,5.26564816210059168141735084737388346e-01
misc/scrs8-2c,1.92311908017690291036621126023128388e-01,5.29794422031048381238286931882117751e-02,5.26564816210059168141735084737388346e-01
misc/scrs8-2r,-Inf,-Inf,-Inf
misc/scsd8-2b,4.03649380371583644604881329559146814e+00,3.80604328935523713708354276104940127e+00,3.65415621454408053480205998174675561e+00
misc/scsd8-2c,4.03649380371583644604881329559146814e+00,3.80604328935523713708354276104940127e+00,3.65415621454408053480205998174675561e+00
misc/sctap1-2b,4.73403780680868862479546977494342035e-01,1.63886577538731039835224636230161586e-01,1.08161304923983606770648768412543176e+00
misc/sctap1-2c,1.70220259270668834713094778119788270e-02,9.70717358049177038754330195304226752e-03,2.68676897402582560989110694331977600e-01
misc/se,1.41797618099574440502883392359454164e+00,6.36829914306545933694547464997349924e-01,1.08282561695376728380770171915101099e+00
misc/seymourl,1.19561036658106806012373091271400888e-01,4.87867145467965795722743662920822541e-03,4.87605574280808726281863355984916778e-03
misc/shar_te2-b1,4.05266011499239017063490159752769228e+00,4.19838199686781269183614486187422924e+00,4.09923598299580028104401611451867408e+00
misc/sherman1,2.79263658523142061001788586938435920e+00,2.60713002573363038066310912117483999e+00,4.10070298847282700850356957874038636e+00
misc/sherman2,1.17060012108386991426775766834380927e+00,1.32178521906120653920710145979977179e+00,1.31188987481920310576225601422735795e+00
misc/sherman3,-Inf,-Inf,-Inf
misc/sherman4,-Inf,-Inf,-Inf
misc/sherman5,4.22127306137849016067711659153580021e+00,4.22184134737712819297137162869437238e+00,4.22931986944647556770083537344840653e+00
misc/shermanACa,-Inf,-Inf,-Inf
misc/shermanACd,-Inf,-Inf,-Inf
misc/shl_0,1.11359745547634979464507927883939941e-03,1.98200101496095342408572738066825426e-04,9.95698590907191672888352623734974340e-04
misc/shl_200,1.21791408914902773725471693891966927e-03,5.97684006914075948115628324213412848e-04,5.33764847329952425079302416186100597e-03
misc/shl_400,3.39216842728386834368029390458453137e-04,1.95169592504325616515821498710836493e-04,3.40298836795676307713464641915659043e-04
misc/shock-9,-Inf,-Inf,-Inf
misc/shuttle_eddy,-Inf,-Inf,-Inf
misc/shyy41,-Inf,-Inf,-Inf
misc/sit100,-Inf,-Inf,-Inf
misc/skirt,-Inf,-Inf,-Inf
misc/slptsk,5.80148238659983533458203049350204956e-05,1.42991589726215316918068948677542381e-05,1.58470412545060154317099378060108536e-04
misc/small,6.61979200984180619343061351692646249e-01,7.24329864517285830567372824699491017e-01,6.68287841249474106377455718749983385e-01
misc/sociopatterns-hypertext,8.96055923330585362509924025620223690e-04,3.10735745125917320314720381148153740e-04,7.27506694131718783270022878528928003e-03
misc/sociopatterns-infectious,5.33677880914513635259912689861571156e-04,4.35893563762942009982586132079844088e-04,7.18092004700434302434417535175259874e-04
misc/sphere2,3.16256631742301939909446252047219033e+00,3.45687603766055654227170206814672388e+00,3.46916623587644105677375974083484328e+00
misc/sphere3,1.01298504625180023687239975188423849e+00,1.07713054933564890449344258685006995e+00,9.48323801956178152159274326983603858e-01
misc/spiral,1.33373813792279404796311775001358601e-02,2.21937999170692656798123945753370664e-02,-Inf
misc/sstmodel,4.32815630807934875820996302006149526e-03,1.56880045533968244711174137363856435e-03,5.34738952946613099512051182822810412e-02
misc/steam1,9.47355525559642257955922078882556356e-01,1.31201111399206984755446090645256325e+00,2.04851002150204118316218937027650393e+00
misc/steam2,4.10699779730945084570533166488741541e+00,4.15119196318720915639129833633527556e+00,4.06134313644016905068659735180025452e+00
misc/steam3,3.79944832982955696741027397930863631e+00,3.84416747560933619854684943826694928e+00,4.33203851377080364191021425581262694e+00
misc/stoch_aircraft,-Inf,-Inf,-Inf
misc/stokes64,-Inf,-Inf,-Inf
misc/stokes64s,-Inf,-Inf,-Inf
misc/stormg2-27,1.28269838177822831534642506448442771e-02,2.77226513363565799836286823389001489e-03,8.09057155326494767455843422750059691e-01
misc/stormg2-8,1.31683507681375994108960803949512180e-03,2.83175025755235997351744306240201314e-04,1.51735104673527796996749948227278366e-03
misc/str_0,2.44420710566112385552941273986043052e-05,1.95462611961534673322386003300435733e-05,1.15441053008291893620626275923022069e-04
misc/str_200,7.84473190668417101762019247468507064e-05,1.10242404286087719012979480700194429e-05,5.13790115404462113950982648845784224e-05
misc/str_400,3.61094837125407452764186631232968511e-05,2.67903853386399801684374012088865314e-05,1.05360122003890635949664996749154063e-04
misc/str_600,8.26479530034603853905285087419300236e-05,2.05724646153548796189112108048714138e-05,8.63664728568137803676652843335960579e-05
misc/struct4,4.92075019944306213413380453649484609e-03,1.78918990800598694121582969843265119e-03,2.23007733191970182482152023277668392e-02
misc/sts4098,-Inf,-Inf,-Inf
misc/stufe,5.63610017517180924644433397036149218e-03,1.95955988885903856438226510245884105e-03,3.91482320338718552187749411278700460e-03
misc/stufe-10,-Inf,-Inf,-Inf
misc/subelj_cora,4.83319681126758986982359377089018474e-03,1.44561626944730683271884376662637941e-03,5.34210568502884804188801043470919919e-03
misc/subelj_euroroad,-Inf,-Inf,-Inf
misc/subelj_jdk,2.48363892136314905725066120065154912e-04,4.82074031032039176388824499113977406e-05,6.71492865898111881961581983003961170e-05
misc/subelj_jung-j,2.67970342910061178202067854186308110e-04,1.55223951727327490984461836523867981e-04,6.52268691033794341210711151475800607e-04
misc/swang1,1.40915107680101971195323838140331778e-02,2.79992263176990589028400944058567886e-03,2.95209745431626024650462764620304137e-02
misc/swang2,-Inf,-Inf,-Inf
misc/t2d_q4,-Inf,-Inf,-Inf
misc/t2d_q9,-Inf,-Inf,-Inf
misc/t2dal,6.93618854261036962201801850420774758e-04,5.70384564439725260246278976873949039e-04,-Inf
misc/t2dal_a,6.93618854261036962201801850420774758e-04,5.70384564439725260246278976873949039e-04,-Inf
misc/t2dal_bci,2.10815287725677479517225296311119924e-04,1.79563171175817408494440006913102446e-03,-Inf
misc/t2dal_e,4.14741448665274874383020525664296285e+00,4.02410233618501315213762298610879729e+00,-Inf
misc/t3dl_e,4.09560690554031896606466794017456956e+00,3.70074848237813575222971590006316491e+00,-Inf
misc/t520,2.12736228294412047234487487444827477e-03,1.26395380453221676198920268471163852e-03,2.82954857925996404294628860982437498e-03
misc/t60k,-Inf,-Inf,-Inf
misc/tandem_vtx,-Inf,-Inf,-Inf
misc/tech-arenas-jazz,1.82910899550026155832298628461239066e-04,3.78461907037049071073634084745895935e-05,1.82079865156887246808378846300581097e-04
misc/tech-arenas-meta,1.70594383036688991053796519434302463e-03,1.18935366306040788253204119791932153e-04,2.50055546648890233856291047197859265e-04
misc/tech-arenas-pgp,1.54525332946130346312786619925947515e-01,2.69816315593901937401455652755215780e-02,9.58683061322730435543120225667045428e-01
misc/tech-as-22july06,3.02418580064817106516456910661197837e-03,1.48385548797880881189512567240071263e-03,6.43603948061505924739446886795915240e-02
misc/tech-as-735,4.62010763865350911966352245391961774e-03,9.32153508427637134921754013503853547e-04,4.34228489153031227814461996927957947e-02
misc/tech-as-caida,4.37730711910699566505866200694016416e-03,1.33364832308569145265065124209428374e-03,4.17085769508830799412145513406480981e-02
misc/tech-as-caida20071105,5.75678061334935191419869734959254944e-03,4.31425628264659720791977261542792437e-03,1.48942557619100822724962156378979202e-01
misc/ted_B,-Inf,-Inf,-Inf
misc/ted_B_unscaled,-Inf,-Inf,-Inf
misc/testbig,1.34141829012043516283059367993504070e-02,2.21736622498603296582290384169942993e-03,2.92679338701310024920799958823139725e-01
misc/tols1090,3.05161915579503868504236791865803846e-04,6.02322102594232795590956580738818687e-05,2.68359341651247475551252265184643839e-03
misc/tols2000,4.32605218068637441272884129565356294e-05,1.49250879837553057982956049069784367e-05,2.70459461913594846095426358271906844e-04
misc/tols340,6.14855566187915019021578102769609049e-05,5.47319937300448540514641788998888553e-05,2.74911144372609337647950848608083629e-04
misc/tols4000,4.94294813098261835914265963628582816e-05,5.74487664539161629664613198999278403e-05,1.73441137979023509251413540482725040e-03
misc/tols90,1.37313144754130868923285060242769952e-04,4.36760762783451590015511268802243622e-05,2.25532081450131136955639735825942942e-03
misc/tomography,3.74269635648852304495299161992257393e+00,2.81975473652915778803292285730675569e+00,2.37683446961795390102395687167828840e+00
misc/torsion1,-Inf,-Inf,-Inf
misc/tub100,3.19177680465237236795174471319529169e+00,3.31569634017128272133103879650234615e+00,3.17588717822172258429018262723325226e+00
misc/tub1000,3.23706758710737965982869689678673509e+00,3.29045666279259346111598195785610513e+00,3.34183220569707229783251506531476263e+00
misc/tuma1,9.10360708461174907593858724363118227e-02,5.39502675084453305930700030592232667e-02,3.42978573271423559116544339009932603e-01
misc/tuma2,1.00633023547545966968672223966991787e-01,1.12052700854722763403381402182296532e-02,9.51924897110443219900483175070468037e-02
misc/ucidata-gama,1.37824541425816119688840092737281240e-05,1.95685235274675064299573636218219173e-06,1.30431383279253979881319608499223225e-06
misc/ucidata-zachary,3.50220771229528611922947933403390620e-05,5.05144198773355104784630788019562524e-06,1.06594307810419773868250863118493639e-05
misc/uk,2.46513784126448947315924944455512930e-02,5.22121228316947065232952209959967736e-02,9.44143764690725172524928213807020562e-01
misc/ukerbe1,-Inf,-Inf,-Inf
misc/ukerbe1_dual,-Inf,-Inf,-Inf
misc/utm1700b,2.01615060962547701988735785009141718e-05,9.37586599365844737595907407181448314e-06,5.40007762658370087292957281030839887e-06
misc/utm300,2.70559663057693050887398258693949318e-04,6.41708417294301573127614573632524705e-05,1.63181118565611447284603188473433702e-05
misc/utm3060,1.71663431375328489536667656905638316e-05,2.37741036522852043786786104738177090e-05,7.60852866029508655050300970854852957e-06
misc/viscoplastic1,3.83891669181467800888741180657084020e-03,1.10536125820280697707656922721104799e-03,8.83539230648598670148782211050349532e-03
misc/wang1,-Inf,-Inf,-Inf
misc/wang2,-Inf,-Inf,-Inf
misc/watt_1,1.70321430954262618051482585032620492e-05,2.62585669177348957504976960709445731e-05,1.59079523156388476325550526116636677e-01
misc/watt_2,1.40653540964530520780427012118988376e-05,1.07678901596336598054008570687188385e-04,2.81928740212934848675038893213429112e-01
misc/wb-cs-stanford,3.06061861961025060640154546144259430e+00,2.93208229451463456688812696360070591e+00,3.16833784924713639653992127707856351e+00
misc/youtube-groupmemberships,-Inf,-Inf,-Inf
rand/CL-1000-1d7-trial1,9.69111757492370853695432192595669052e-04,1.81677165818516943676733673881321580e-04,4.30555745276906908468327928010099737e-03
rand/CL-1000-1d7-trial2,2.79726477802604748450411232034634254e-03,9.99344815148530021160177581687216412e-05,3.56234055514202408574948707396187330e-04
rand/CL-1000-1d7-trial3,3.86385730966243851357493273700300621e-03,6.39097900019389162146862043664640144e-04,2.46733629824366246854241887993081656e-02
rand/CL-1000-1d8-trial1,8.96706989983973228903478719991812815e-03,8.42677319344454244926955490309476081e-03,3.31514961525076964617874917695215751e-01
rand/CL-1000-1d8-trial2,3.22400262943251218559683023512774586e-03,5.00993150557672099607175977142208525e-04,1.52872190418106087151348936332249142e-03
rand/CL-1000-1d8-trial3,4.32344235556068548151687931311961128e-01,7.23518958616227884428693106676039167e-01,3.23362456925536277900437638797455668e-01
rand/CL-1000-1d9-trial1,8.65758092028577575589538839451554386e-01,7.58915071691032464637000205351379311e-01,7.10399598838522996935683190874534752e-01
rand/CL-1000-1d9-trial2,5.91478860337933485731681571503211938e-03,5.78298427968864262273082797575984476e-03,5.77514154478628979910517614923293451e-03
rand/CL-1000-1d9-trial3,2.51193754918817183445432083784061475e-02,6.35159984451938484822166723943125221e-02,1.66492801609061289453407051564836876e-02
rand/CL-1000-2d0-trial1,3.37882810319667159418079033512505311e-01,3.37863360885077854858313765506877998e-01,3.37924314083050422882285153864062874e-01
rand/CL-1000-2d0-trial2,1.03495978429846307192384702091148770e-01,1.03389453444598061960802308301985796e-01,1.03504717186341980374209077022485624e-01
rand/CL-1000-2d0-trial3,3.57938971750801815021625516491275508e-02,2.49831281557388789379891303723051402e-04,2.01544957644930765439094224315434095e-03
rand/CL-1000-2d1-trial1,5.88977718605823426053258093732924182e-04,6.14988283171814108157979595901561713e-04,4.36899273435534908655892213807586593e-04
rand/CL-1000-2d1-trial2,1.07753027509338223092048142557024465e+00,1.05134330752637817664632047103284657e+00,1.05101753634217264310683354716109189e+00
rand/CL-1000-2d1-trial3,5.60509053820668074021937254490279230e-01,1.23902358485764355551891011466630015e+00,9.08452537869894251184828996436465896e-01
rand/CL-10000-1d7-trial1,1.84581089001512016540454762537218621e+00,1.80082139375016084106538082559855458e+00,2.18936153091317196642959024853341295e+00
rand/CL-10000-1d7-trial2,1.44596683527831421370684790926467201e+00,1.74584453454817434759441628391111883e+00,1.74840490609332775008345775105946503e+00
rand/CL-10000-1d7-trial3,2.25255155769237975037153924241716936e+00,2.52767585033771643545869606231736667e+00,2.70673548829115045713401435232788379e+00
rand/CL-10000-1d8-trial1,2.05911934121628430776756960559696404e+00,2.28391454141532045160316309667250252e+00,1.98430491868569245540990150991649902e+00
rand/CL-10000-1d8-trial2,2.47045034810606812020358762557921161e+00,2.22589485956569287754471885245816321e+00,1.95981051680494978962787805372279792e+00
rand/CL-10000-1d8-trial3,1.74510057101448942838909141756623563e+00,1.87890172140737801399522582280609312e+00,1.51205986793784576365841659510985883e+00
rand/CL-10000-1d9-trial1,2.01000376377290018403333479370608620e+00,2.50110156202416178630564851355107575e+00,2.05317879772330052629129401783563174e+00
rand/CL-10000-1d9-trial2,1.85596567273517489749474622985735929e+00,2.12954967868599828336294647839310278e+00,1.85929078797390090248005384861671987e+00
rand/CL-10000-1d9-trial3,2.42848564947374430021694215956026543e+00,2.53467743539394337722952956816103319e+00,2.37111066326953995708968465203128956e+00
rand/CL-10000-2d0-trial1,2.35057524624908018377324311716463497e+00,2.44033803875908474337868913259413531e+00,2.42169899328971858235708008729903798e+00
rand/CL-10000-2d0-trial2,1.55275530478371744571815139259631924e+00,2.08949215884271994017282265574206094e+00,1.50044314951233453500589174021730516e+00
rand/CL-10000-2d0-trial3,2.49927598621710737629182213802984425e+00,2.44237588733791237249394553315139737e+00,1.92010203330617015231049185779184144e+00
rand/CL-10000-2d1-trial1,2.84038938346127526935319270651575305e+00,2.51099601566965626302066605855636418e+00,2.46812477977190013851822654926793220e+00
rand/CL-10000-2d1-trial2,2.40321238885540491277066954150784336e+00,1.65137276762423255606809353175591190e+00,2.07600863902307288894100716285718697e+00
rand/CL-10000-2d1-trial3,2.23981102417312076311845095541439952e+00,2.61948198079282386534186083735154229e+00,2.15453588352936029294385711430300887e+00
rand/SW-100-3-0d1-trial1,1.10979797614438441645296951530028449e-03,9.74003466639147076553379189914881893e-04,5.55941500354575300739145196505459272e-04
rand/SW-100-3-0d1-trial2,9.95886242019962884536265879853472488e-03,4.43523226172297180953102502614710548e-03,3.19997103119048518891855996897418499e-02
rand/SW-100-3-0d1-trial3,5.14615776592924492209453558029169223e-01,5.18700353184285550592849595949579360e-01,5.14994012375165221370536386291604299e-01
rand/SW-100-3-0d2-trial1,3.20129699052669541442619632245968236e-03,7.30600405284043445615817484813741855e-04,2.55832591286702452554414005818555682e-02
rand/SW-100-3-0d2-trial2,7.71407209952018979091601387373062992e-04,2.15931276998179062057979272276081730e-04,1.23792573730670667553182609496631985e-01
rand/SW-100-3-0d2-trial3,3.70553290384509772948549079380357420e-03,7.48722002433649891453266372062108011e-04,2.09361569055060893176187390564660414e-03
rand/SW-100-3-0d3-trial1,2.05163819167217900776801239623333584e-03,1.08761560271837061190667438291884637e-03,1.17349499597732443615420480902510440e-02
rand/SW-100-3-0d3-trial2,2.80687572866535599644122167116493185e-02,1.21711085555891500047063306037015763e-02,1.07460105196626075067217391603351582e-01
rand/SW-100-3-0d3-trial3,3.21774735880307449665944131517090538e-03,9.78138640042876568357396431994704125e-04,5.18834445430460280790644189193932756e-03
rand/SW-100-4-0d1-trial1,1.92331280856433775688486704096656112e-04,9.72103028759164366755102598326745393e-05,2.60207947339323578764417362779842209e-04
rand/SW-100-4-0d1-trial2,1.61167323408456230827726741375654510e-04,1.35207582734644451956949552656142159e-04,9.84861578308967336448844082006632535e-05
rand/SW-100-4-0d1-trial3,3.49092827990995833176080054243676497e-04,8.76750412598379308014648345660287412e-05,1.79686993076081039613449087765371546e-04
rand/SW-100-4-0d2-trial1,2.18435242614367861528605216910143944e-04,6.26294954209166409664716468792831706e-05,3.43243015429663558817494268047255898e-04
rand/SW-100-4-0d2-trial2,3.33839165054060316238980362700180368e-04,5.22335264499758338396643994737225497e-05,1.73655907736959742073336573438343656e-04
rand/SW-100-4-0d2-trial3,2.89621679425036566992540359480788685e-04,2.63044170259342028663011616237478887e-04,9.70704862564017472688343513972106845e-05
rand/SW-100-4-0d3-trial1,3.32958126751167182186860830162165199e-04,4.06880874112784167246230295010033124e-05,8.90030702297940528471784388593914833e-05
rand/SW-100-4-0d3-trial2,3.49312252838252730088585692784069305e-04,1.88268380746793070899729921519133552e-04,1.25876377677927378679329729551604043e-03
rand/SW-100-4-0d3-trial3,2.33435067841143630237670621707967974e-04,1.89609089026465942681823252575938460e-04,2.50397889592170380774424265799190551e-04
rand/SW-100-5-0d1-trial1,1.62529634996480684397037688550766689e-04,1.76682699215578430187611435846937488e-04,1.35989914089083065092078509336122865e-04
rand/SW-100-5-0d1-trial2,2.77048822948786743316783315278951817e-04,1.26213756368557261459754610858251139e-04,9.31558618103083433981850343935264763e-05
rand/SW-100-5-0d1-trial3,8.51294711965041729848158671718891848e-04,4.69659529215423135640392422616147981e-04,4.36139093128077375823807461564936723e-04
rand/SW-100-5-0d2-trial1,3.88812277946316927342623849310983463e-04,1.43556535022117230810641849950532394e-04,6.43436419876053952977713220589392328e-04
rand/SW-100-5-0d2-trial2,4.15398225437380356671049696346723407e-04,1.16551590555029393442588495321020060e-04,1.76526531660390908642751581534050644e-04
rand/SW-100-5-0d2-trial3,2.46511898309869898500877776056796757e-04,7.41318408603175835821061570090393662e-05,1.39484967925946182214493711476011603e-04
rand/SW-100-5-0d3-trial1,5.54523784533924767436872741272268591e-04,5.89198254569729396645155878649925923e-05,3.25660424246927599749160210055198253e-04
rand/SW-100-5-0d3-trial2,4.69797579894018603488083173999664085e-04,1.38349789218511605890012844630916367e-04,7.66301625788360354225516370266185971e-05
rand/SW-100-5-0d3-trial3,1.88389513470614102828966715923684948e-03,7.20032591165840647782075055045579805e-04,5.93254809048027968412262952740641736e-04
rand/SW-100-6-0d1-trial1,4.10411364522343347673655049489458836e-04,1.94507628926891851452820235462315590e-04,4.22745079217017856359233129960910868e-04
rand/SW-100-6-0d1-trial2,7.15955251918721607895653812775144151e-04,7.92427916154847367596884636711298184e-05,1.15315991839284371553326428168504748e-04
rand/SW-100-6-0d1-trial3,2.51049824716256030932719844214695896e-04,1.05437238332001788185551163794397470e-04,3.43150542741653053105869875223849839e-04
rand/SW-100-6-0d2-trial1,1.41045816029201925585673016966402386e-04,4.28035549783729292269887548005110441e-05,6.97347838308718254327865664525346935e-05
rand/SW-100-6-0d2-trial2,1.30872690593188102632914495703729595e-03,9.01562814680148479214471990139767401e-05,1.80205241009685214599839588239706131e-04
rand/SW-100-6-0d2-trial3,1.90192263894495969070145719281311995e-04,1.33798946460980621107137533087117391e-04,1.77037783680298753373115592660319109e-04
rand/SW-100-6-0d3-trial1,6.12542434456188029499299933473116716e-04,6.00551125056894109161695026165910809e-05,3.70734148635025567440483487033725675e-05
rand/SW-100-6-0d3-trial2,2.92299048945515449650482124476575861e-04,7.19524375784665885537122783879399704e-05,1.08040912062008340619343867979187991e-04
rand/SW-100-6-0d3-trial3,3.77150861624190118475497109091564852e-04,1.24160323566857077337910755219924280e-04,3.33899001033982768380851459988324133e-04
rand/SW-1000-3-0d1-trial1,-Inf,-Inf,-Inf
rand/SW-1000-3-0d1-trial2,-Inf,-Inf,-Inf
rand/SW-1000-3-0d1-trial3,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial1,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial2,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial3,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial1,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial2,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial3,-Inf,-Inf,-Inf
rand/SW-1000-4-0d1-trial1,3.20038646728294710328472655735216493e-03,6.27875443975251955178178314478144865e-04,3.92175711167554053179038990530628020e-02
rand/SW-1000-4-0d1-trial2,8.54008356345910657735453246551752267e-04,6.88384489070274132894893660990252901e-04,7.30717183277104035882705912837498533e-04
rand/SW-1000-4-0d1-trial3,1.54511479940434648049468643260841419e-03,8.95070674233762729874618498337232821e-04,3.40542624709026478365415599397688720e-02
rand/SW-1000-4-0d2-trial1,1.07896504954667549322986979132295099e-03,7.96269212466197970601902982073901448e-04,1.90581950316987068615887505480891003e-03
rand/SW-1000-4-0d2-trial2,2.79811579791146631307572829790212260e-03,8.74813246359241552327626816177580456e-04,7.03874182913897984255095914977007793e-03
rand/SW-1000-4-0d2-trial3,2.84705216917634012978129103986451289e-03,9.92261599142575148775982613360793948e-04,1.77054799952236190489316223218433976e-03
rand/SW-1000-4-0d3-trial1,1.10600750155048205129138053037877411e-03,5.45696341141813087421567065171297093e-04,1.36608131161914286853187643792854514e-03
rand/SW-1000-4-0d3-trial2,1.93320216951270546253511127455063125e-03,1.19247092559263105845861015571733211e-03,9.66796658511737320850597311675824091e-03
rand/SW-1000-4-0d3-trial3,2.20666499645951728176263516008073524e-03,1.00153323638742466878376685418387629e-03,3.92571264425050869251284268415441536e-03
rand/SW-1000-5-0d1-trial1,1.35470137017410182079735198147857670e-03,8.64341939746458665893775956605726269e-04,4.61752848007134451736013226946339112e-04
rand/SW-1000-5-0d1-trial2,3.51640321471405603146281223750194526e-03,1.00165000368838163766477202644025182e-03,2.02898049263456072811948867044851201e-02
rand/SW-1000-5-0d1-trial3,2.88824836508894198193071638771862644e-03,1.36380149255027947049515892936982509e-03,8.34113043964592681241396918223792279e-03
rand/SW-1000-5-0d2-trial1,1.13804141262657810946931243470208867e-03,1.19337483242351195890940208394710763e-03,1.20664916726261503358038847375320831e-02
rand/SW-1000-5-0d2-trial2,2.22078896049105261536719742255998082e-03,6.06247892927469844081028522090832290e-04,2.54832651234964210779197314662095095e-03
rand/SW-1000-5-0d2-trial3,2.12691254848818149763699845550370180e-03,9.45188342309323795465905914671141848e-04,5.81124540046896194268221537602925347e-03
rand/SW-1000-5-0d3-trial1,1.07897618147897274608270907692499389e-03,7.68298600425935049189955169772487559e-04,7.28087534035396160280802526159189598e-04
rand/SW-1000-5-0d3-trial2,3.63591733632558969179457891124838311e-03,5.63099539256025903522151752485160851e-04,6.09851058476099287119872977213014175e-03
rand/SW-1000-5-0d3-trial3,1.94006789247681094585984750316775519e-03,6.45788659636461184438573555664813324e-04,4.27789519418558737632063597005843405e-03
rand/SW-1000-6-0d1-trial1,3.42405819126141175130665204558458662e-03,6.86029711408735869604362941915211042e-04,8.76331553149236077816837614842453118e-04
rand/SW-1000-6-0d1-trial2,1.01137380742866852124667752782850196e-03,3.68435740987230268020393922002105576e-04,8.51648056718352628068146477206527073e-04
rand/SW-1000-6-0d1-trial3,1.22537672734565754594895572063070285e-03,3.51333581292247342620834506400254491e-04,2.11992168989604260697024702126293786e-03
rand/SW-1000-6-0d2-trial1,1.88012917142509339892285845101034323e-03,6.09368707688367119669963193694264743e-04,4.51409657525667962314042587618147811e-03
rand/SW-1000-6-0d2-trial2,1.46904369994696593568033506499711945e-03,6.55402317200777806388957153746543023e-04,7.20702943644689305081447463642514181e-04
rand/SW-1000-6-0d2-trial3,1.16712070222231594323485936841576795e-03,9.00173398525172451267851649825062301e-04,5.00722457610039736733400544928645227e-03
rand/SW-1000-6-0d3-trial1,1.30855203039968972165299461828020899e-03,1.26727751353877204963828977723264236e-03,2.51329770833337271568370680106199684e-02
rand/SW-1000-6-0d3-trial2,4.30976540996389729873253682281847313e-03,1.29546404815599949619326462606086898e-03,4.29108157493965635133081471929237939e-03
rand/SW-1000-6-0d3-trial3,2.83615335428383523439459511163919907e-03,5.64036865266117841789781400028347230e-04,9.31083806987145895979419513871330857e-04
rand/SW-10000-3-0d1-trial1,-Inf,-Inf,-Inf
rand/SW-10000-3-0d1-trial2,-Inf,-Inf,-Inf
rand/SW-10000-3-0d1-trial3,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial1,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial2,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial3,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial1,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial2,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial3,-Inf,-Inf,-Inf
rand/SW-10000-4-0d1-trial1,2.04787177024728227536073320827479846e-02,9.94170274850122176718528482891318587e-03,1.07923970237663922555052118329219799e+00
rand/SW-10000-4-0d1-trial2,1.70507207299068202420418453718385998e-02,2.90078819149774531109197847758186813e-03,2.07351378690471166360751019326359417e-02
rand/SW-10000-4-0d1-trial3,1.05744899975215593495458541943751977e-02,2.59379531437293558387088720328921024e-03,4.20145022351420678774741846350330296e-01
rand/SW-10000-4-0d2-trial1,3.25693745562627563386797707173062899e-03,3.17856306559750766807892158470288555e-03,3.84343823425156535305325043418388457e-01
rand/SW-10000-4-0d2-trial2,8.97062940319722817499003192674805334e-03,7.34491810768939549200033067010519105e-03,6.86476523314087947429711259365903420e-02
rand/SW-10000-4-0d2-trial3,1.19492226245347688381711618965845920e-02,4.17923828183970366591642360669134714e-03,6.38928896791932362083986288237194582e-01
rand/SW-10000-4-0d3-trial1,7.66488281642580463408912955371118890e-03,3.67435714624608121759497938936724336e-03,1.67266088702838457599283046733414997e-01
rand/SW-10000-4-0d3-trial2,3.57120998889212202124076327253378933e-02,3.10044765332978968993125024381634430e-03,1.49064697973166031102586618488157368e+00
rand/SW-10000-4-0d3-trial3,1.57734344840052820818628179721296579e-02,7.32002188669042126469578477266002893e-03,1.93603380665983520016441312567569087e-01
rand/SW-10000-5-0d1-trial1,8.55608689943682824435589859481071103e-03,1.31940610020683245619130257541983861e-02,3.89025666209495022256869336142109003e-01
rand/SW-10000-5-0d1-trial2,1.63879984574472682543439735279949119e-02,2.10498908714012746686033823919602884e-02,8.16896580769503876046949022129034396e-01
rand/SW-10000-5-0d1-trial3,2.11441211335081007623916026434173911e-02,4.71519335033403830878298089369046747e-03,1.46435758715969249362179376075069691e+00
rand/SW-10000-5-0d2-trial1,5.90306192149449084674644675760347600e-03,3.16944756783309482098729701755989154e-03,9.50905165858070654211616577896065251e-01
rand/SW-10000-5-0d2-trial2,9.93519426090800307809356409740128820e-03,4.07061775085862241318368789532384526e-03,6.70061504263797720524572121498902997e-02
rand/SW-10000-5-0d2-trial3,9.16088967253745508250915382539089528e-03,3.87902027387339593530830204833383676e-03,7.63282911350685910747181745455507430e-02
rand/SW-10000-5-0d3-trial1,1.20695763930216592704978118076514522e-02,5.35981694195282651659905456704756975e-03,6.75117488804651190523685458784594114e-01
rand/SW-10000-5-0d3-trial2,1.07579869828399918093083925332841494e-02,2.94670416761109872515091292393501083e-03,1.05223055557501119070724161953763436e-01
rand/SW-10000-5-0d3-trial3,1.65101241026106915641096184265543518e-02,4.50202616586919470171737326011461431e-03,2.93470535830586962062818843398001565e-01
rand/SW-10000-6-0d1-trial1,3.99006356466004261562244404244801872e-03,2.84953287690050414740643844075225385e-03,2.52797164891734377312801584106836019e-02
rand/SW-10000-6-0d1-trial2,5.86067058897946836684270431295926245e-03,2.27900155716947922780825260807232441e-03,4.60446638626135993440806081458726127e-02
rand/SW-10000-6-0d1-trial3,1.82881703899886841681665519562717371e-02,8.08532398023839890836435551292224300e-03,1.75729285503108734535221326877519097e-01
rand/SW-10000-6-0d2-trial1,2.44049174168394860614883567450144144e-02,7.01212348232186819274353249814579151e-03,6.48827360000457699244107899531236764e-01
rand/SW-10000-6-0d2-trial2,-Inf,-Inf,-Inf
rand/SW-10000-6-0d2-trial3,5.56978357601504192762322807457201191e-03,2.06380334926715992965448836938238053e-03,3.50008007041347956894792547494666582e-02
rand/SW-10000-6-0d3-trial1,2.85851566277646316094015328449557427e-03,4.69190856485588155381109352560047823e-03,1.29711183331234864821889440006640824e-02
rand/SW-10000-6-0d3-trial2,5.98710784713239738827616958346960639e-03,3.06258179331374480889504528457601973e-03,1.94036418260889786879949536549019735e-02
rand/SW-10000-6-0d3-trial3,6.72613654940533921241056391178582702e-03,1.70943335958393094407142322967213276e-03,6.81256849119957108631349234504361537e-03
rand/rgg_n_2_15_s0,2.99465287352008136822250055803113829e-03,1.26236601004865672610364559341749622e-02,9.41814469224182483462783374797427117e-03


==> data/eigen_graph_misc_32/eigenvectors_absolute_error.sorted.csv <==
percent,Float32,LinearTakum32,Posit32
0.0,4.194230244006396e-6,8.333477130268224e-7,4.820863353142287e-7
0.000554016620498615,4.48607324522898e-6,8.333477130268224e-7,4.820863353142287e-7
0.00110803324099723,5.7050850981279e-6,9.012579708093795e-7,8.981398522494404e-7
0.0016620498614958448,7.260788003484772e-6,1.0900403629477054e-6,8.981398522494404e-7
0.00221606648199446,7.82609696447114e-6,1.0900403629477054e-6,1.3043138327925399e-6
0.002770083102493075,7.82609696447114e-6,1.1103346175506473e-6,1.3639764041743316e-6
0.0033240997229916896,7.862854204095694e-6,1.2723685758843023e-6,1.4747219661870004e-6
0.003878116343490305,7.899073305019349e-6,1.4296654597074817e-6,1.4777481744265286e-6
0.00443213296398892,8.104391224290608e-6,1.476780591933289e-6,1.6155640725380503e-6
0.004986149584487534,9.312804957489927e-6,1.5076509348799693e-6,1.7261215189454967e-6
0.00554016620498615,1.0698998478573234e-5,1.5721875900338553e-6,1.9876631177157085e-6
0.006094182825484765,1.149696770988463e-5,1.9036603196453618e-6,1.9958622376010524e-6
0.006648199445983379,1.1504411407229935e-5,1.95603463930443e-6,2.0506663420844833e-6
0.007202216066481994,1.1790476448782844e-5,1.956852352746751e-6,2.1291944488814213e-6
0.00775623268698061,1.2259460911711047e-5,2.0367437661442193e-6,2.2343517188957764e-6
0.008310249307479225,1.3100678052139258e-5,2.1813090833476145e-6,2.610098802820619e-6
0.00886426592797784,1.3100678052139258e-5,2.4852659374730753e-6,2.7942111319176472e-6
0.009418282548476454,1.3267714225922078e-5,2.5004597973694294e-6,3.128819118135984e-6
0.009972299168975069,1.3515824726392209e-5,2.6945034516256195e-6,3.398731768434303e-6
0.010526315789473684,1.359015620458059e-5,2.731321281667222e-6,3.4394494282028553e-6
0.0110803324099723,1.3782454142581611e-5,2.773628538396362e-6,3.5018780319369865e-6
0.011634349030470914,1.3952174768877773e-5,2.9659867945605776e-6,3.79615642640972e-6
0.01218836565096953,1.4065354096453053e-5,3.288399847180668e-6,3.849805210395616e-6
0.012742382271468145,1.430462624891238e-5,3.597986518237413e-6,4.045065691446565e-6
0.013296398891966758,1.5045540073412525e-5,3.7913649333052283e-6,4.3852266217622e-6
0.013850415512465374,1.5539563312283007e-5,4.211556003718118e-6,4.978897512412601e-6
0.014404432132963989,1.641578883730894e-5,4.54875387519978e-6,5.06475073293809e-6
0.014958448753462604,1.6545271815182475e-5,4.672121613402696e-6,5.110230592648114e-6
0.01551246537396122,1.703214309542626e-5,4.697494594776533e-6,5.1180137846758755e-6
0.016066481994459834,1.7166343137532848e-5,4.926495243911698e-6,5.400077626583701e-6
0.01662049861495845,1.7608167308378545e-5,5.051441987733551e-6,5.422693520650415e-6
0.017174515235457065,1.823663076398692e-5,5.177023828027602e-6,5.467964283118358e-6
0.01772853185595568,1.857361771741561e-5,5.18711936084578e-6,5.476854732929744e-6
0.018282548476454295,1.973798567167536e-5,5.1921353158635705e-6,5.670608882972656e-6
0.018836565096952907,2.016150609625477e-5,5.344782297682067e-6,5.8810717008817585e-6
0.019390581717451522,2.0166493074870647e-5,5.533608040482215e-6,6.3847917356718865e-6
0.019944598337950138,2.07703791238701e-5,5.726551151686313e-6,6.631859636890426e-6
0.020498614958448753,2.0827764649697976e-5,5.7410481130273915e-6,6.813898235827289e-6
0.021052631578947368,2.0875466051561264e-5,5.788876343669909e-6,6.888300581074325e-6
0.021606648199445983,2.1444099077515764e-5,5.870327952076967e-6,7.608528660295086e-6
0.0221606648199446,2.2903784083883576e-5,6.3523754732452175e-6,7.658518055823272e-6
0.022714681440443214,2.3500975401715474e-5,6.393920098534779e-6,7.761052851147885e-6
0.02326869806094183,2.4364246123522993e-5,6.394377011885884e-6,7.784622928597194e-6
0.023822714681440444,2.444207105661124e-5,6.431324687750071e-6,7.82643554126389e-6
0.02437673130193906,2.4655047211629578e-5,6.4918221474248245e-6,9.6491208322795e-6
0.024930747922437674,2.5117059051990064e-5,6.667284319341622e-6,1.0574217728516286e-5
0.02548476454293629,2.550376815680808e-5,6.753334425143961e-6,1.0659430781041978e-5
0.0260387811634349,2.579322473224159e-5,7.110941963805688e-6,1.080623683436296e-5
0.026592797783933517,2.602072343082247e-5,7.129720943976382e-6,1.0971735581156555e-5
0.027146814404432132,2.6515569752046814e-5,7.462897572055885e-6,1.1695346362742782e-5
0.027700831024930747,2.7494878375671543e-5,7.602075764571902e-6,1.1732002688941736e-5
0.028254847645429362,2.8221578117697807e-5,7.699165327189363e-6,1.1908648176942284e-5
0.028808864265927978,2.8808590944724377e-5,7.709726283374554e-6,1.225765001808492e-5
0.029362880886426593,2.891852374440595e-5,7.78890625845491e-6,1.2292980091155752e-5
0.029916897506925208,2.903199441980582e-5,7.896491695614575e-6,1.2461099177341246e-5
0.030470914127423823,2.936934604798178e-5,7.902783414249061e-6,1.2552694284180021e-5
0.03102493074792244,3.060770282116301e-5,8.21470580306281e-6,1.2963956684883319e-5
0.031578947368421054,3.0705031305999776e-5,8.584948289853917e-6,1.305815049540018e-5
0.03213296398891967,3.091934343538885e-5,9.036313768383091e-6,1.3493659826723883e-5
0.032686980609418284,3.1036533083239754e-5,9.262138221482905e-6,1.4028665577113646e-5
0.0332409972299169,3.1164746802348154e-5,9.375865993658447e-6,1.5122467973809093e-5
0.033795013850415515,3.252637848365795e-5,1.0013049814172297e-5,1.519564074408034e-5
0.03434903047091413,3.44199937014704e-5,1.0139457761019519e-5,1.5438458884176158e-5
0.034903047091412745,3.497262802578748e-5,1.0662326647102362e-5,1.545912126449626e-5
0.03545706371191136,3.502207712295286e-5,1.1024240428608773e-5,1.5543644605786775e-5
0.036011080332409975,3.590226102988382e-5,1.1041838574188672e-5,1.5829321057201373e-5
0.03656509695290859,3.598856331219647e-5,1.112556609657845e-5,1.5921619342243505e-5
0.0371191135734072,3.5996771361252066e-5,1.138743759581826e-5,1.5945266306709663e-5
0.037673130193905814,3.610948371254075e-5,1.1447701353906135e-5,1.6318111856561145e-5
0.03822714681440443,3.775542990167151e-5,1.1725363665845895e-5,1.6392860119242985e-5
0.038781163434903045,3.79028708004102e-5,1.177285776195709e-5,1.6650193871134375e-5
0.03933518005540166,3.791339795328765e-5,1.1890699513533276e-5,1.6983917938631478e-5
0.039889196675900275,3.827167503222233e-5,1.2303072051767322e-5,1.751706133081885e-5
0.04044321329639889,3.882637692961666e-5,1.2555205501610816e-5,1.7519372273612052e-5
0.040997229916897505,3.8929038642381375e-5,1.2682090132895891e-5,1.8282778466042847e-5
0.04155124653739612,3.928118523761767e-5,1.2887153342781775e-5,1.8360285093960765e-5
0.042105263157894736,3.9282375339278485e-5,1.3016603609746421e-5,1.8874304631717668e-5
0.04265927977839335,3.9382238163292266e-5,1.3067060723621361e-5,1.928868827290656e-5
0.043213296398891966,4.243439149524125e-5,1.3134545249509417e-5,1.9511315098379446e-5
0.04376731301939058,4.3260521806863746e-5,1.376500846471593e-5,1.9530504155994185e-5
0.0443213296398892,4.487970555383864e-5,1.4002702359363207e-5,1.9709279940455684e-5
0.04487534626038781,4.494461841179583e-5,1.4090908276207577e-5,2.0253705774532862e-5
0.04542936288088643,4.692501921690962e-5,1.4299158972621532e-5,2.0566797647822392e-5
0.04598337950138504,4.774474465411978e-5,1.4439247001472315e-5,2.058784341587197e-5
0.04653739612188366,4.879988854643177e-5,1.477064037571159e-5,2.0818548943996893e-5
0.04709141274238227,4.9429481309826186e-5,1.477641715427461e-5,2.181401132873333e-5
0.04764542936288089,4.964261530539066e-5,1.4925087983755305e-5,2.1987950792000197e-5
0.0481994459833795,4.9666207676112827e-5,1.4931143469447097e-5,2.242310386886263e-5
0.04875346260387812,4.9983988754551534e-5,1.5154165187338234e-5,2.3886606390508605e-5
0.049307479224376734,5.0158251439084854e-5,1.5178201040915909e-5,2.4064044253736725e-5
0.04986149584487535,5.018961764975104e-5,1.5226820917781399e-5,2.4643176688951625e-5
0.050415512465373964,5.0253481034510396e-5,1.5637925727714604e-5,2.4773557553092743e-5
0.05096952908587258,5.237079181123875e-5,1.583242454604829e-5,2.518747384501939e-5
0.05152354570637119,5.237079181123875e-5,1.5905635350847872e-5,2.6398512552957454e-5
0.0520775623268698,5.240576715496896e-5,1.5905635350847872e-5,2.6613068628797443e-5
0.05263157894736842,5.25911593139747e-5,1.5962941470770156e-5,2.675170291594851e-5
0.05318559556786703,5.2607505750604556e-5,1.6433546712565888e-5,2.6756354371468407e-5
0.05373961218836565,5.355679528891388e-5,1.6708204925276035e-5,2.67982257775119e-5
0.054293628808864264,5.461001772845165e-5,1.6827948240757524e-5,2.715988619325788e-5
0.05484764542936288,5.51567929998698e-5,1.7906362369304957e-5,2.7321692571210682e-5
0.055401662049861494,5.6078696364967454e-5,1.7930464232789694e-5,2.73879835975827e-5
0.05595567867036011,5.651668879747518e-5,1.8018612137681858e-5,2.7536046794452016e-5
0.056509695290858725,5.661096060064943e-5,1.81970295791458e-5,2.7956273877923885e-5
0.05706371191135734,5.7524138084205115e-5,1.8259510751224357e-5,2.8596629832955272e-5
0.057617728531855955,5.790167785141018e-5,1.8404472359309347e-5,2.876062615952072e-5
0.05817174515235457,5.7904550191274233e-5,1.9034748938641973e-5,2.9561957586307802e-5
0.058725761772853186,5.8014823865998356e-5,1.937616359790441e-5,2.989949387187058e-5
0.0592797783933518,5.829166861084332e-5,1.9546261196153467e-5,3.0953798837152155e-5
0.059833795013850416,5.8712379930905275e-5,1.9586304114615274e-5,3.161581240789006e-5
0.06038781163434903,5.996046090840763e-5,1.9590398307652364e-5,3.189417079017457e-5
0.060941828254847646,6.039225930428855e-5,1.992806794167606e-5,3.252114273622925e-5
0.06149584487534626,6.0408757314983864e-5,2.031799001399344e-5,3.281433053655738e-5
0.06204986149584488,6.043980301696898e-5,2.057246461535488e-5,3.5673498015461276e-5
0.06260387811634349,6.056702286199923e-5,2.0845465095828683e-5,3.590453611948979e-5
0.06315789473684211,6.1016419027526666e-5,2.085170711090209e-5,3.7073414863502556e-5
0.06371191135734072,6.117702328124798e-5,2.1147362975004748e-5,3.7350445150927906e-5
0.06426592797783934,6.14855566187915e-5,2.139948209977447e-5,3.756302503299669e-5
0.06481994459833795,6.219896879055532e-5,2.1500178359171275e-5,3.83377216756496e-5
0.06537396121883657,6.258033521712075e-5,2.1572227804015407e-5,3.867512362887882e-5
0.06592797783933518,6.31127104664541e-5,2.180289314632057e-5,3.890276143131744e-5
0.0664819944598338,6.32329952735111e-5,2.205671425345132e-5,3.915456498719701e-5
0.06703601108033241,6.428867991288587e-5,2.2063411015005022e-5,4.115070638925504e-5
0.06759002770083103,6.456964460808735e-5,2.2090485723325734e-5,4.241910820631801e-5
0.06814404432132964,6.460705993664869e-5,2.2135261742153034e-5,4.3076634633984056e-5
0.06869806094182826,6.49343017857936e-5,2.2180530604353452e-5,4.364348647896648e-5
0.06925207756232687,6.519337902029976e-5,2.2276062493102725e-5,4.406668101463076e-5
0.06980609418282549,6.519932378100584e-5,2.2386280804908675e-5,4.5531018775739794e-5
0.0703601108033241,6.592019925557847e-5,2.24128376703399e-5,4.5989384229550516e-5
0.07091412742382272,6.679370678740606e-5,2.2572342730937685e-5,4.66026957660264e-5
0.07146814404432134,6.704711488896413e-5,2.2695909205521007e-5,4.720118581429643e-5
0.07202216066481995,6.709332712991734e-5,2.297375249133132e-5,4.887423391248699e-5
0.07257617728531857,6.731574723166259e-5,2.314642919245382e-5,5.05431788037263e-5
0.07313019390581718,6.737365500970936e-5,2.316298949530678e-5,5.093284514544347e-5
0.07368421052631578,6.927439763594295e-5,2.3297096296657135e-5,5.097528994163497e-5
0.0742382271468144,6.950158838706205e-5,2.3440101280199585e-5,5.137901154044621e-5
0.07479224376731301,6.950158838706205e-5,2.3669702020427812e-5,5.195237076608213e-5
0.07534626038781163,7.022468184738976e-5,2.3774103652285204e-5,5.377735431413053e-5
0.07590027700831024,7.166662393948229e-5,2.3805675897040434e-5,5.421616931571109e-5
0.07645429362880886,7.27021837670112e-5,2.415749371031687e-5,5.453606226222197e-5
0.07700831024930747,7.290888755102177e-5,2.4924638997798628e-5,5.5255481204747075e-5
0.07756232686980609,7.391401215585913e-5,2.5930642655847098e-5,5.713053972205194e-5
0.0781163434903047,7.579627683437331e-5,2.6084926437170027e-5,5.735529444177506e-5
0.07867036011080332,7.703303293843813e-5,2.6086521203231836e-5,5.7355440942530585e-5
0.07922437673130193,7.72925481869592e-5,2.6258566917734896e-5,5.87863188427603e-5
0.07977839335180055,7.844731906684172e-5,2.679038533863998e-5,5.8904345995524526e-5
0.08033240997229917,7.896949812458807e-5,2.6866715334718726e-5,5.892090913137838e-5
0.08088642659279778,7.9774590676053e-5,2.693391059755883e-5,5.915133385281693e-5
0.0814404432132964,8.007491940756361e-5,2.7685133065884066e-5,5.915133385281693e-5
0.08199445983379501,8.035965049976842e-5,2.7899786361718663e-5,5.996225539799722e-5
0.08254847645429363,8.084725170060415e-5,2.7923765147525492e-5,6.0671020506029724e-5
0.08310249307479224,8.264795300346039e-5,2.7953069913727454e-5,6.0671020506029724e-5
0.08365650969529086,8.521094860597036e-5,2.801321216569139e-5,6.091261823409788e-5
0.08421052631578947,8.532030314935295e-5,2.8471701962113127e-5,6.193199043319345e-5
0.08476454293628809,8.533917015252264e-5,2.850040856992364e-5,6.193908845332431e-5
0.0853185595567867,8.603583645830574e-5,2.9504499903688507e-5,6.227394582369563e-5
0.08587257617728532,8.758870152820041e-5,3.1220969945771625e-5,6.41560482715469e-5
0.08642659279778393,8.855571647682022e-5,3.143372307536972e-5,6.422222003279e-5
0.08698060941828255,9.034369811188691e-5,3.181840196745069e-5,6.528587988028408e-5
0.08753462603878116,9.192191039768542e-5,3.2389254034291945e-5,6.574257912541969e-5
0.08808864265927978,9.257137985219553e-5,3.2389254034291945e-5,6.714928658981119e-5
0.0886426592797784,9.259213130289164e-5,3.243062386315099e-5,6.911869525001893e-5
0.08919667590027701,9.441971619995079e-5,3.262230440946221e-5,6.973478383087182e-5
0.08975069252077562,9.441971619995079e-5,3.269034771278641e-5,7.082611707815899e-5
0.09030470914127424,9.536777284633627e-5,3.3299250447689416e-5,7.48921819139551e-5
0.09085872576177285,9.619006479785954e-5,3.372183068419705e-5,7.557048258826809e-5
0.09141274238227147,9.764127955937078e-5,3.400918848157866e-5,7.557048258826809e-5
0.09196675900277008,9.87598798365117e-5,3.417770690359752e-5,7.629496046619144e-5
0.0925207756232687,9.964683216337116e-5,3.438319335943244e-5,7.663016257883603e-5
0.09307479224376732,0.00010031962403782705,3.5398724396944246e-5,7.739567271029215e-5
0.09362880886426593,0.0001017921155488582,3.545834599661634e-5,7.797023266019028e-5
0.09418282548476455,0.00010186775988114765,3.578724904363675e-5,7.916163055222592e-5
0.09473684210526316,0.000103423460038186,3.5831956557652894e-5,7.955293405264567e-5
0.09529085872576178,0.00010539969125873761,3.629173334345667e-5,7.960670763035408e-5
0.09584487534626039,0.00010615180407327063,3.647624572353016e-5,7.983135770806356e-5
0.096398891966759,0.00010679073052130317,3.6771561949397576e-5,8.013999698309006e-5
0.09695290858725762,0.00010720789442901832,3.684606763713552e-5,8.116843868460938e-5
0.09750692520775624,0.00010770490875899592,3.684606763713552e-5,8.275188207486175e-5
0.09806094182825485,0.00010789555874217802,3.6861179283046225e-5,8.2938999824193e-5
0.09861495844875347,0.00010872950839702693,3.696269572431835e-5,8.315913812109711e-5
0.09916897506925208,0.00010872950839702693,3.727041500963266e-5,8.315913812109711e-5
0.0997229916897507,0.00011054945487404121,3.752852883233312e-5,8.52084544072337e-5
0.10027700831024931,0.00011258909320943678,3.78430993709808e-5,8.536730049103098e-5
0.10083102493074793,0.00011300155896656503,3.7846190703704906e-5,8.585868662187881e-5
0.10138504155124654,0.0001137071645109376,3.7846190703704906e-5,8.636647285681378e-5
0.10193905817174516,0.00011471628388420575,3.8383474377533676e-5,8.731896452392619e-5
0.10249307479224377,0.00011500457349052684,3.909652859707581e-5,8.741122414134996e-5
0.10304709141274238,0.00011505194911497321,3.9362849929421534e-5,8.788929619233608e-5
0.10360110803324099,0.00011505194911497321,3.958376735515634e-5,8.89505335128111e-5
0.1041551246537396,0.00011598258793747716,3.976227218272462e-5,8.900307022979405e-5
0.10470914127423822,0.00012168659739653435,3.983675673944376e-5,8.901848810717437e-5
0.10526315789473684,0.00012242715426672273,4.022734026206983e-5,8.949265230409083e-5
0.10581717451523545,0.0001229591612324973,4.068808741127842e-5,8.969025398512883e-5
0.10637119113573407,0.0001256080711883057,4.0888798317014056e-5,9.315586181030835e-5
0.10692520775623268,0.00012579277117402165,4.19664111285477e-5,9.336451249785226e-5
0.1074792243767313,0.00012720756793725894,4.227277398570625e-5,9.667163414131799e-5
0.10803324099722991,0.00012779669566231392,4.2803554978372926e-5,9.707048625640175e-5
0.10858725761772853,0.00012864412764157903,4.367607627834516e-5,9.848615783089673e-5
0.10914127423822714,0.00012903685195500783,4.434198920422994e-5,0.00010107731069070084
0.10969529085872576,0.00012987851074538424,4.448663644971398e-5,0.00010112861416167945
0.11024930747922437,0.00013030096276874306,4.4760500071751435e-5,0.0001022155926367289
0.11080332409972299,0.00013071776157404843,4.478634311427735e-5,0.00010264168133216658
0.1113573407202216,0.00013533051171896865,4.5980831783158596e-5,0.00010264168133216658
0.11191135734072022,0.00013731314475413087,4.649883030458061e-5,0.00010343101552407547
0.11246537396121883,0.00013763396203958752,4.767859668917004e-5,0.00010376111686299573
0.11301939058171745,0.00014104581602920194,4.767859668917004e-5,0.00010394261686398715
0.11357340720221606,0.0001413039813531808,4.789700183086912e-5,0.00010432923765373806
0.11412742382271468,0.00014196616203128768,4.8050838315263e-5,0.00010536012200389064
0.1146814404432133,0.00014338190926528501,4.810042225331912e-5,0.00010590182004935985
0.11523545706371191,0.00014421155117478425,4.820740310320392e-5,0.00010653289434318315
0.11578947368421053,0.0001468914242758115,4.836903618139923e-5,0.00010753757063750932
0.11634349030470914,0.0001482493640237722,4.9292804500613224e-5,0.00010753757063750932
0.11689750692520776,0.0001557553772510295,4.974570383818421e-5,0.00010797664774493149
0.11745152354570637,0.00015739035639562976,5.0204131322836146e-5,0.00010804091206200834
0.11800554016620499,0.0001597091522525315,5.023216193676864e-5,0.00010836768468629251
0.1185595567867036,0.00016102331176033512,5.042864268108871e-5,0.00010907779666061977
0.11911357340720222,0.00016116732340845622,5.042864268108871e-5,0.00011023890774975568
0.11966759002770083,0.00016166623941591248,5.056951529752794e-5,0.00011161191724187065
0.12022160664819945,0.00016198675503129056,5.10937535171604e-5,0.00011244490455532959
0.12077562326869806,0.00016252963499648068,5.2233526449975836e-5,0.00011316101559276907
0.12132963988919668,0.00016284794196205172,5.3929291222983735e-5,0.0001146643332083949
0.12188365650969529,0.00016403812201088588,5.4731993730044854e-5,0.00011531599183928437
0.12243767313019391,0.00016593594751267005,5.476450524409092e-5,0.0001154410530082919
0.12299168975069252,0.0001662488648527759,5.509679000224402e-5,0.00011745983475023912
0.12354570637119114,0.00016955121836506826,5.5954900075651306e-5,0.00011745983475023912
0.12409972299168975,0.00017006773477838048,5.603970980211156e-5,0.00011792357905745539
0.12465373961218837,0.00017101849743302074,5.607286301817966e-5,0.00012243758748509584
0.12520775623268698,0.0001719795665549075,5.61026740157871e-5,0.00012395688033908404
0.1257617728531856,0.00017230117666059292,5.679238292561868e-5,0.00012597461927513226
0.12631578947368421,0.0001724907734462416,5.72167367565553e-5,0.00012711738162904322
0.12686980609418283,0.00017308436655350082,5.7448766453916166e-5,0.00012813941277623243
0.12742382271468145,0.00017606698580213982,5.771579394834633e-5,0.00012841673743508542
0.12797783933518006,0.0001782255048429566,5.807133869090442e-5,0.00012899851928033118
0.12853185595567868,0.00017987791572055768,5.807133869090442e-5,0.0001308737964069944
0.1290858725761773,0.0001812773306593201,5.8554411010609406e-5,0.00013136121263460188
0.1296398891966759,0.0001824511960614118,5.874623297311329e-5,0.0001320375612840447
0.13019390581717452,0.00018291089955002615,5.891982545697294e-5,0.00013206389438879778
0.13074792243767314,0.00018291089955002615,5.965892526806163e-5,0.00013206389438879778
0.13130193905817175,0.00018334157324508847,6.00293723054912e-5,0.00013369412056109327
0.13185595567867037,0.00019019226389449596,6.005511250568941e-5,0.00013396394827052443
0.13240997229916898,0.00019134695409316752,6.023221025942328e-5,0.00013598991408908306
0.1329639889196676,0.00019134695409316752,6.164815017289066e-5,0.00013706819843544652
0.1335180055401662,0.00019145556359154807,6.164815017289066e-5,0.00013791719296849607
0.13407202216066483,0.00019233128085643377,6.178737475514542e-5,0.00013835469333522721
0.13462603878116344,0.00019239671318061448,6.240127080203664e-5,0.00013948496792594618
0.13518005540166206,0.00019246408486070854,6.262949542091664e-5,0.00014006728143678795
0.13573407202216067,0.00019246408486070854,6.335218792756347e-5,0.00014114949480901473
0.1362880886426593,0.00019276053135342178,6.417084172943015e-5,0.00014293130096749293
0.1368421052631579,0.00019524490418040653,6.515717851490337e-5,0.00014362981710091066
0.13739612188365652,0.00019713781057818168,6.601505382086023e-5,0.0001442728659369254
0.13795013850415513,0.00019720597692266922,6.61451008998966e-5,0.00014774562377337927
0.13850415512465375,0.00019945815784625106,6.64644786302994e-5,0.00014806763543710155
0.13905817174515236,0.00020134031827921577,6.879155622918837e-5,0.00014978110865427713
0.13961218836565098,0.00020218667325232106,6.946922805965831e-5,0.00015125340499976732
0.1401662049861496,0.00020230997333777295,6.954139192174644e-5,0.0001528201081100383
0.1407202216066482,0.00020240389353084578,6.9620996440721e-5,0.000157492273685084
0.14127423822714683,0.00020445165513457213,6.98419568694568e-5,0.00015847041254506014
0.14182825484764544,0.0002054367431120511,6.98419568694568e-5,0.0001625963011857574
0.14238227146814406,0.00020579634911321534,7.024230009744537e-5,0.00016457277910137327
0.14293628808864267,0.00020600276995241923,7.044051150915793e-5,0.00016749772311559465
0.1434903047091413,0.0002084254986574291,7.102337583684686e-5,0.00017052536069851355
0.1440443213296399,0.0002084360180889611,7.126705924143334e-5,0.0001718494316230718
0.14459833795013852,0.00020905705399452604,7.173678857366125e-5,0.0001718494316230718
0.14515235457063713,0.00020913884151238163,7.195243757846659e-5,0.00017365590773695975
0.14570637119113575,0.000209449311500516,7.22377924756351e-5,0.00017540881441027348
0.14626038781163436,0.00021019360479666063,7.249743742875784e-5,0.00017608743184701958
0.14681440443213298,0.00021081528772567748,7.271602869101492e-5,0.0001765265316603909
0.14736842105263157,0.00021217799815787916,7.384458569572307e-5,0.00017703778368029875
0.14792243767313018,0.00021352747981278348,7.413184086031759e-5,0.00017761881412495158
0.1484764542936288,0.00021589675319554072,7.437404494851974e-5,0.00017968699307608103
0.1490304709141274,0.00021635960160492083,7.440505493836968e-5,0.00017996516137434873
0.14958448753462603,0.00021734349759798603,7.469227210325282e-5,0.0001802052410096852
0.15013850415512464,0.00021794112460481432,7.561360763238345e-5,0.0001818510915853413
0.15069252077562326,0.00021843524261436786,7.566933180967544e-5,0.00018207986515688724
0.15124653739612187,0.0002187911473201312,7.582213159647977e-5,0.00018207986515688724
0.1518005540166205,0.00021924784300427072,7.704193548248954e-5,0.00018504692229825146
0.1523545706371191,0.000221401645177518,7.710029471310463e-5,0.000186475703870294
0.15290858725761772,0.00022829042587541287,7.793576040207372e-5,0.00018842381394592543
0.15346260387811633,0.00022930938906007324,7.801318013774128e-5,0.00018879783046926954
0.15401662049861495,0.00023313906547257232,7.863234208569258e-5,0.00019069614730192244
0.15457063711911356,0.00023343506784114364,7.870510721037175e-5,0.00019108531776918268
0.15512465373961218,0.00023363959993119153,7.924279161548474e-5,0.00019272551048271148
0.1556786703601108,0.0002388216455923766,7.958711541911164e-5,0.0001931672789258917
0.1562326869806094,0.0002421171521085116,7.9798925780831e-5,0.00019378487529517855
0.15678670360110802,0.0002424010964236169,8.011539637127963e-5,0.0001939807209697203
0.15734072022160664,0.0002458886543817656,8.02026368315169e-5,0.00019658245061869494
0.15789473684210525,0.0002465118983098699,8.119439058861456e-5,0.00019658245061869494
0.15844875346260387,0.0002483638921363149,8.13137972931888e-5,0.0001971419616319603
0.15900277008310248,0.0002496475390043189,8.143538841675778e-5,0.00019836819152017787
0.1595567867036011,0.00025104982471625605,8.257610267107346e-5,0.00020273135997026016
0.16011080332409972,0.00025237050925854004,8.301415334270393e-5,0.00020288934775750824
0.16066481994459833,0.00025302485847845436,8.32185966549563e-5,0.00020370110024338942
0.16121883656509695,0.00025456179698963064,8.322150767210769e-5,0.00020815633458990288
0.16177285318559556,0.00025619492276022235,8.323464654856779e-5,0.00020988623568714168
0.16232686980609418,0.000258507782693066,8.35692090857222e-5,0.0002106553639619364
0.1628808864265928,0.0002596468801196475,8.572714824858499e-5,0.00021415134427389356
0.1634349030470914,0.00026106339668454065,8.599574715463777e-5,0.00021651617898062965
0.16398891966759002,0.0002618764251955474,8.713091667150619e-5,0.00022076916778829205
0.16454293628808864,0.00026302488234305576,8.73142231260412e-5,0.00022148325778484893
0.16509695290858725,0.00026506804949374117,8.767504125983793e-5,0.00022791972857525385
0.16565096952908587,0.0002667581700960269,8.768494591505438e-5,0.00022793041792984226
0.16620498614958448,0.00026797034291006116,8.913919271696234e-5,0.00023011743955580254
0.1667590027700831,0.00026943979020068517,9.008127633616933e-5,0.0002363731058409461
0.1673130193905817,0.00027055966305769303,9.013802187323063e-5,0.00023831136192763242
0.16786703601108033,0.0002705826820524801,9.015628146801485e-5,0.00023981751420943206
0.16842105263157894,0.0002713816037133135,9.172689426252371e-5,0.0002415231659811402
0.16897506925207756,0.0002717977976459347,9.186354328248407e-5,0.00024287144219758028
0.16952908587257617,0.0002722508466294186,9.195775345616786e-5,0.00024784900305331885
0.1700831024930748,0.0002732059259510877,9.200036888127102e-5,0.00024870693320258125
0.1706371191135734,0.00027463764439744734,9.238248191675877e-5,0.00024991028736916237
0.17119113573407202,0.0002749557908371048,9.313166404176423e-5,0.0002500555466488902
0.17174515235457063,0.00027542754218896865,9.315553720164817e-5,0.0002500555466488902
0.17229916897506925,0.00027704882294878676,9.499596409919323e-5,0.0002503978895921704
0.17285318559556787,0.00027834132809037966,9.721030287591643e-5,0.0002520867009806804
0.17340720221606648,0.00027936916797159585,9.777210694102145e-5,0.0002535870198828654
0.1739612188365651,0.00027943329993618515,9.82193757522425e-5,0.0002539585035783261
0.1745152354570637,0.0002820314912658617,9.9934481514853e-5,0.0002584955379635874
0.17506925207756233,0.00028624655358746383,0.00010013031613503679,0.00026020794733932356
0.17562326869806094,0.0002887044871814398,0.00010061599814681649,0.000260699031069091
0.17617728531855956,0.0002896216794250366,0.00010128193515804335,0.00026152635634190676
0.17673130193905817,0.00029150864084010326,0.00010128193515804335,0.00026370747253236937
0.1772853185595568,0.00029150864084010326,0.00010311523750246213,0.0002646581740785494
0.1778393351800554,0.0002920658425834898,0.00010404227065566592,0.0002646581740785494
0.17839335180055402,0.00029229904894551543,0.0001048831676499532,0.00026472917120388294
0.17894736842105263,0.00029385890971582684,0.00010543723833200179,0.0002667547570366068
0.17950138504155125,0.0002939689081013086,0.00010619131029852261,0.0002687420740066313
0.18005540166204986,0.000299080367813216,0.00010638804223502903,0.00027045946191359485
0.18060941828254848,0.00030217189549739374,0.00010767890159633659,0.00027119949418680147
0.1811634349030471,0.000304356492883179,0.00010856591498507786,0.00027119949418680147
0.1817174515235457,0.00030516191557950384,0.00010897998687873356,0.0002749111443726093
0.18227146814404432,0.000313320151787319,0.00010939878425914279,0.00027974002696404114
0.18282548476454294,0.0003144561288767076,0.00011033786295534859,0.0002827870296091347
0.18337950138504155,0.00031725659263878584,0.00011033786295534859,0.00028309051598609657
0.18393351800554017,0.0003247055857754151,0.00011389800045288048,0.0002839170301865849
0.18448753462603878,0.0003276251857592466,0.00011391928605013463,0.0002844159570239829
0.1850415512465374,0.00033017028445404443,0.00011404344002152047,0.0002854236889746224
0.18559556786703602,0.00033047892495505666,0.00011655159055502939,0.00028864193128559624
0.18614958448753463,0.0003309670477104899,0.00011778577014679955,0.00029165338734511514
0.18670360110803325,0.000331526332224973,0.0001177945814164337,0.0002922260576804805
0.18725761772853186,0.00033200182074721136,0.0001184059459097824,0.00029493669247091105
0.18781163434903048,0.0003329581267511672,0.00011893536630604078,0.00029874122244543934
0.1883656509695291,0.0003338391650540603,0.00011893536630604078,0.00030042947240863847
0.1889196675900277,0.0003364485257351733,0.00011977864924925644,0.0003004695984539157
0.18947368421052632,0.00033921684272838684,0.00012092171146700371,0.0003007129684249918
0.19002770083102494,0.0003404741193332542,0.00012180297856637048,0.00030121704668596705
0.19058171745152355,0.000343271250065419,0.00012191822656183038,0.00030229668038893076
0.19113573407202217,0.0003488482481200042,0.00012191822656183038,0.00030770954433334286
0.19168975069252078,0.0003490928279909958,0.00012242857683114508,0.00030785088628523257
0.1922437673130194,0.00034931225283825273,0.00012328738954764861,0.0003119665158550645
0.192797783933518,0.0003544261683567942,0.00012328738954764861,0.000313032343297973
0.19335180055401663,0.00035528040080205276,0.00012416032356685707,0.00031323915282902037
0.19390581717451524,0.00036551001105204073,0.00012621375636855727,0.00031884358707962187
0.19445983379501386,0.00037048223090799633,0.00012645101803745673,0.0003256604242469276
0.19501385041551247,0.00037117201487382295,0.0001273883096748702,0.0003292411351647673
0.1955678670360111,0.00037219393925410287,0.0001295019638184584,0.00033389900103398276
0.1961218836565097,0.00037219393925410287,0.00012996775097302417,0.00033553009299423217
0.19667590027700832,0.0003742655401135587,0.00013002420347598914,0.0003402988367956763
0.19722991689750694,0.0003771508616241901,0.00013035427543881136,0.00034096799273379975
0.19778393351800555,0.0003777553998747478,0.0001306120292175234,0.00034315054274165307
0.19833795013850417,0.0003830226789511854,0.0001309025459726577,0.00034324301542966354
0.19889196675900278,0.00038379461018939924,0.000133160328942471,0.0003562340555142024
0.1994459833795014,0.00038722305304179276,0.000133160328942471,0.0003571239361141911
0.2,0.0003883705816203936,0.0001332932070147196,0.000357915920314458
0.20055401662049863,0.00038881227794631694,0.00013379894646098063,0.0003677677125650508
0.20110803324099724,0.0003909849667174289,0.00013520758273464446,0.0003688050744256453
0.20166204986149586,0.0003912583494108369,0.00013532859412304185,0.0003782914659649388
0.20221606648199447,0.0003973812673528736,0.00013564095623739035,0.0003798555705854867
0.2027700831024931,0.0003983625000063605,0.0001361222824830704,0.00038046443343131434
0.2033240997229917,0.000400399669369886,0.0001361222824830704,0.00038429291563447677
0.20387811634349032,0.000403725874133893,0.00013693759128948995,0.00038670032972072053
0.20443213296398893,0.0004057164945850529,0.0001383497892185116,0.00039034619931779075
0.20498614958448755,0.0004074428056335446,0.00013920846844378535,0.0003930381140371242
0.20554016620498616,0.000409568382433485,0.00013943012164093621,0.0003942475281150921
0.20609418282548475,0.00041008037431205206,0.0001401995474628803,0.0003942475281150921
0.20664819944598337,0.00041008037431205206,0.00014113914086851271,0.0004018859845251945
0.20720221606648198,0.00041041136452234337,0.00014256010125704476,0.0004044934866883691
0.2077562326869806,0.00041539822543738033,0.0001427487199685618,0.00041439164534739836
0.2083102493074792,0.00041938371204117733,0.00014355653502211722,0.00042274507921701785
0.20886426592797783,0.0004201926431294558,0.00014363580222418875,0.0004228324834906525
0.20941828254847644,0.00042068814326902583,0.00014403680111601549,0.00043494703000127987
0.20997229916897506,0.0004268801394922785,0.00014448541431066162,0.0004361390931280774
0.21052631578947367,0.00042918100270474886,0.00014511737217785684,0.00043689927343553494
0.2110803324099723,0.00043027344743729946,0.00014566496158636622,0.00044405168254251735
0.2116343490304709,0.00044720132571420283,0.00014633458100543856,0.0004449486954652422
0.21218836565096952,0.0004476946666867611,0.00014662098984749689,0.00044551913526773035
0.21274238227146813,0.0004491532941892607,0.00014826461702757815,0.00045443325804390684
0.21329639889196675,0.00044922928525112534,0.0001498427909329803,0.0004566953225948268
0.21385041551246536,0.0004501111016629092,0.00015009267405642572,0.0004589505875279153
0.21440443213296398,0.00045021613647568825,0.00015076222032886198,0.00046175284800713446
0.2149584487534626,0.0004548421172220986,0.00015076222032886198,0.0004631201535281001
0.2155124653739612,0.0004552063372907506,0.00015169435088178683,0.00046500332956704235
0.21606648199445982,0.0004578521880076002,0.00015475851352144036,0.00046576239646061715
0.21662049861495844,0.0004578944611598853,0.0001552239517273275,0.00046676320315493366
0.21717451523545706,0.00046319618313099087,0.0001553280948472086,0.00047297133918204013
0.21772853185595567,0.00046404462684890594,0.0001559053081226913,0.00047931636701122667
0.21828254847645429,0.0004643321077173584,0.0001579069175482087,0.00048357329286134016
0.2188365650969529,0.0004686840829225788,0.00015819018864834082,0.00048710520621431027
0.21939058171745152,0.00046886528716962424,0.00015931173752434184,0.0004940160576246392
0.21994459833795013,0.0004697975798940186,0.00015969829841164823,0.0005027085356629983
0.22049861495844875,0.00047078466506575705,0.0001610978660357256,0.0005071239616626358
0.22105263157894736,0.00047118026038372123,0.00016162821276128424,0.000507191997705723
0.22160664819944598,0.00047743370990705055,0.0001633972530202943,0.0005082523563710704
0.2221606648199446,0.00047743370990705055,0.00016339883119423636,0.000509106078212628
0.2227146814404432,0.00048500417453347603,0.00016412770616046473,0.0005159056082371829
0.22326869806094182,0.00048716462442977454,0.00016471573773383586,0.0005167884246085959
0.22382271468144044,0.00048754050853044693,0.00016482379549344876,0.0005277698914559659
0.22437673130193905,0.0004881296790191197,0.00016879912778791618,0.000529546028047292
0.22493074792243767,0.0004945703219823206,0.0001693856126848804,0.0005405550189726549
0.22548476454293628,0.0005021964272367729,0.00017007384417567798,0.0005424156787789827
0.2260387811634349,0.0005041421200280209,0.00017210821216881566,0.0005559415003545753
0.22659279778393351,0.0005057290096316683,0.00017311296081582347,0.0005639203715993539
0.22714681440443213,0.0005066576518889835,0.00017668269921557842,0.0005645418259852177
0.22770083102493074,0.0005066576518889835,0.00017700659856647086,0.0005669874230584957
0.22825484764542936,0.0005076381234449873,0.00017745412829993102,0.0005671791317805455
0.22880886426592797,0.000509300286332074,0.00017794849752432278,0.000593254809048028
0.2293628808864266,0.0005129710019798401,0.00017820179709363782,0.0005939015987394578
0.2299168975069252,0.0005160157205472498,0.00017903579221374645,0.0006010492646124803
0.23047091412742382,0.0005286367364808433,0.0001792173150693411,0.0006063991123114337
0.23102493074792244,0.0005289863656325431,0.00018167716581851695,0.0006426857582941747
0.23157894736842105,0.0005296922233162387,0.00018179969776475896,0.000643436419876054
0.23213296398891967,0.0005330025151345998,0.00018246259331813425,0.0006478745214544259
0.23268698060941828,0.0005336778809145136,0.00018295821160367403,0.0006522686910337943
0.2332409972299169,0.0005350071281963347,0.00018826838074679307,0.0006540115748912852
0.2337950138504155,0.0005350071281963347,0.0001891711639541942,0.0006596735682299649
0.23434903047091413,0.0005421853457909454,0.00018960908902646595,0.000668711839196319
0.23490304709141274,0.0005459481943425709,0.00019450762892689186,0.0006913932013269644
0.23545706371191136,0.0005459481943425709,0.0001951023844091432,0.0006940918588465131
0.23601108033240997,0.0005514929588347365,0.0001951695925043256,0.0006965813719472272
0.2365650969529086,0.0005545237845339248,0.00019820010149609535,0.0006983334910014797
0.2371191135734072,0.0005559029493324506,0.00020232846037868406,0.0006983334910014797
0.23767313019390582,0.0005569134890627374,0.0002039678158308034,0.0006983334910014797
0.23822714681440443,0.000557448726454086,0.00020502808237365147,0.0007180920047004343
0.23878116343490305,0.0005600918595301511,0.00020502808237365147,0.0007182653641487931
0.23933518005540166,0.0005621404600613132,0.0002059886634299771,0.0007207029436446893
0.23988919667590028,0.0005629904696545108,0.00020622383092767945,0.0007237498986971271
0.2404432132963989,0.000566272336529582,0.00020647499319052223,0.0007267898928596077
0.2409972299168975,0.000569740569352707,0.00021017350548287853,0.0007280875340353962
0.24155124653739612,0.0005707132477922545,0.0002118292075940474,0.0007307171832771041
0.24210526315789474,0.0005794887782102179,0.00021359500325267327,0.0007397596133706026
0.24265927977839336,0.0005823149195617298,0.00021593127699817905,0.0007397596133706026
0.24321329639889197,0.0005870596309113537,0.0002205636411412262,0.0007860243613669463
0.24376731301939059,0.0005870596309113537,0.00022084317855613654,0.0007899255307896044
0.2443213296398892,0.0005889777186058235,0.00022200616998060583,0.0007903908246910642
0.24487534626038782,0.0005895691953098978,0.00022200616998060583,0.0007991216104046582
0.24542936288088643,0.0005895691953098978,0.00022403225449139463,0.0008055633711123379
0.24598337950138505,0.0005899471249868329,0.00022584365025145805,0.000814366748809383
0.24653739612188366,0.0005928113377199129,0.00022717689283654712,0.0008192141442117035
0.24709141274238228,0.0005936663160792427,0.00023105145993371144,0.0008237246320938168
0.2476454293628809,0.0006086506361274311,0.00023185031051185264,0.0008344140462096378
0.2481994459833795,0.000612542434456188,0.00023199686252612297,0.0008423331671447147
0.24875346260387812,0.0006140562235174692,0.00023199686252612297,0.0008438487426267697
0.24930747922437674,0.000620921644864821,0.0002337547538883975,0.0008516480567183527
0.24986149584487535,0.0006228465466550462,0.000239074400536739,0.0008622446004124055
0.25041551246537397,0.0006306979361480659,0.0002404942322689368,0.0008689538790056585
0.25096952908587256,0.0006386281862927102,0.00024187502063103284,0.0008763315531492361
0.2515235457063712,0.0006390710727130624,0.0002432351543606165,0.0008778945058368174
0.2520775623268698,0.0006465342225250857,0.0002465690090167194,0.0008912205762287963
0.25263157894736843,0.0006542789903005636,0.0002485980791238673,0.0008974562521513063
0.253185595567867,0.0006560989592970937,0.0002498312815573888,0.0009250363513712566
0.25373961218836566,0.0006615723627604755,0.00025021402848708955,0.0009310838069871459
0.25429362880886425,0.0006618976327601139,0.00025124977608412784,0.0009426947776722484
0.2548476454293629,0.0006725248189850215,0.00025251963106497,0.0009956985909071916
0.2554016620498615,0.0006804427538723222,0.0002542404736004962,0.0010207260718934207
0.2559556786703601,0.000686206719162541,0.00025484531873514956,0.001023332589245415
0.2565096952908587,0.0006936188542610369,0.00025484531873514956,0.0010325136441936284
0.25706371191135735,0.0006936188542610369,0.00025661213072475917,0.00103986942288648
0.25761772853185594,0.0007059957886193458,0.0002584290593982639,0.0010572725112327251
0.2581717451523546,0.0007066039664454357,0.0002618927180190191,0.0010632811238501666
0.25872576177285317,0.0007075108811969874,0.0002630098648012272,0.001065938207721676
0.2592797783933518,0.0007109019687608853,0.00026304417025934204,0.0010844352791723158
0.2598337950138504,0.0007159552519187216,0.0002651185935050649,0.001099845589785607
0.26038781163434904,0.0007393704657486344,0.0002710945513998372,0.0011013469372386237
0.26094182825484763,0.0007513288414129349,0.00027454572939491015,0.0011400689415073306
0.2614958448753463,0.0007580876965099096,0.0002750993917890925,0.0011402616810466861
0.26204986149584486,0.0007678756335842611,0.00028298916195638736,0.0011432423134961713
0.2626038781163435,0.000771407209952019,0.000283175025755236,0.001143939285965708
0.2631578947368421,0.0007889060515336501,0.0002853199470191304,0.0011576768468823794
0.26371191135734073,0.0007950344951956823,0.00028928144803614655,0.001168582372763603
0.2642659279778393,0.0008055562747928121,0.0002904509641862171,0.0011690354377817888
0.26481994459833796,0.0008073639006537103,0.0002945590568045533,0.0011785148322548521
0.26537396121883655,0.0008177990765376888,0.00029564347408822376,0.0012045453176648209
0.2659279778393352,0.0008189338970569552,0.0002967024405600538,0.0012328728314335493
0.2664819944598338,0.0008195768742836283,0.00029867069738168106,0.0012587637767792737
0.2670360110803324,0.0008229545775658064,0.0002997243431861651,0.0012873961549832167
0.267590027700831,0.000823818228683867,0.0003021013165120373,0.0012901557110475484
0.26814404432132966,0.0008246729723277908,0.00030328566810327754,0.0012991291499036858
0.26869806094182824,0.0008246729723277908,0.00030593667268741053,0.001301171309549453
0.2692520775623269,0.0008246729723277908,0.00030981198553494326,0.0013201945529093067
0.2698060941828255,0.0008286120084058788,0.0003107357451259173,0.0013276117228669837
0.2703601108033241,0.000830581048403907,0.00031075419638672096,0.0013306522664228387
0.2709141274238227,0.0008339792543899363,0.00031391690987695825,0.0013306522664228387
0.27146814404432135,0.0008370998574152875,0.00031536657629076324,0.001364882088801345
0.27202216066481993,0.0008370998574152875,0.0003167074601486455,0.001366081311619143
0.2725761772853186,0.0008419148306963025,0.00031781791947003887,0.0013926870461533664
0.27313019390581716,0.0008512947119650418,0.00031906423519250683,0.0013971426379699562
0.2736842105263158,0.0008540083563459106,0.000324175661952959,0.0014035715065997625
0.2742382271468144,0.000856291147204419,0.0003280627163060567,0.0014035715065997625
0.27479224376731304,0.0008635953556749561,0.0003298481611810973,0.0014241629910727927
0.2753462603878116,0.0008645602012893075,0.00033165263448965205,0.0014716439822480673
0.27590027700831027,0.0008645602012893075,0.0003350965744085759,0.0014755851835571209
0.27645429362880886,0.0008732295126812937,0.00034074946863295547,0.0014942159324650719
0.2770083102493075,0.0008804647334631434,0.00034447395112761187,0.001497681466105303
0.2775623268698061,0.000882125526072537,0.0003459230773587831,0.0015173510467352779
0.27811634349030473,0.0008838775098229823,0.00034673648362553013,0.0015261551357800918
0.2786703601108033,0.0008908704708923286,0.00035133358129224736,0.0015287219041810608
0.27922437673130196,0.0008960559233305854,0.00035490715457695834,0.0015362056500913019
0.27977839335180055,0.0008993037961140887,0.0003556077879068917,0.0015390596841544253
0.2803324099722992,0.00089994629413184,0.0003566817680556667,0.0015417202916224093
0.2808864265927978,0.0009224837369965693,0.00035991641190314533,0.0015423312538458396
0.2814404432132964,0.0009492944171557589,0.00035991641190314533,0.001553860164172634
0.281994459833795,0.0009506406421234395,0.00036331921297305057,0.0015911527677423254
0.28254847645429365,0.0009564739572254463,0.00036522460859324664,0.001601089445299726
0.28310249307479224,0.0009567113361198226,0.0003680863365672265,0.0016011442937794763
0.2836565096952909,0.0009573032494713679,0.00036822693802324386,0.0016011442937794763
0.28421052631578947,0.0009594216694781567,0.00036843574098723025,0.0016046169780866604
0.2847645429362881,0.0009691117574923708,0.00036888998178485975,0.0016046169780866604
0.2853185595567867,0.0009779525051790354,0.0003789010055047965,0.0016211965419888482
0.28587257617728534,0.0009816326906234639,0.00038285927532696233,0.001665353628413581
0.28642659279778393,0.0009898175589473938,0.0003888136818027762,0.0016690307147415333
0.2869806094182826,0.00100048860457206,0.0003890045524976834,0.0017119583907433925
0.28753462603878116,0.0010042064083820958,0.0003927443243451614,0.001734411379790235
0.2880886426592798,0.0010113738074286685,0.00039435531446728954,0.0017601387988245025
0.2886426592797784,0.0010205170696149573,0.00039497550495785693,0.0017605676261951949
0.28919667590027703,0.001023923199232329,0.0003968958706684427,0.001770547999522362
0.2897506925207756,0.001027535661509407,0.00040065479599927617,0.0018113505744203771
0.29030470914127426,0.0010535258892420804,0.00040348902410772004,0.0018116787626887305
0.29085872576177285,0.0010544647715485975,0.00040591379032300906,0.001841251658764987
0.2914127423822715,0.0010594424232534781,0.0004063354848305961,0.001895805978241349
0.2919667590027701,0.0010789650495466754,0.0004096914055019723,0.0018960900402509135
0.2925207756232687,0.0010789761814789728,0.00041318254274243433,0.0018970413145959343
0.2930747922437673,0.0010825483022579585,0.0004138248947190053,0.0019058195031698708
0.29362880886426596,0.001095984266403648,0.0004144466813176011,0.0019435455633012538
0.29418282548476454,0.001095984266403648,0.0004150961662641739,0.0019509072006528637
0.29473684210526313,0.0010966029679431433,0.00042036751121643387,0.0020080678402729117
0.2952908587257618,0.001099137258374372,0.00042036751121643387,0.0020154495764493074
0.29584487534626036,0.0011039279324400538,0.00042036751121643387,0.0020258631463655257
0.296398891966759,0.0011060075015504821,0.00042746469766914485,0.0020258631463655257
0.2969529085872576,0.0011097979761443843,0.0004320396110186858,0.002051906056941832
0.29750692520775623,0.0011100767701753788,0.000435893563762942,0.0020931292021746993
0.2980609418282548,0.0011135974554763498,0.00043953384288528705,0.002093615690550609
0.29861495844875346,0.0011284591355944981,0.0004437184719966737,0.0021199216898960425
0.29916897506925205,0.0011301623873561544,0.00044612952141991936,0.002131129306408732
0.2997229916897507,0.001131028743625093,0.0004475493904608023,0.0022553208145013113
0.3002770083102493,0.001138041412626578,0.00044770093511766113,0.002277797956950992
0.3008310249307479,0.001147340766131626,0.00045615586839186555,0.0022838139041428296
0.3013850415512465,0.0011639740129222188,0.0004616427684401997,0.0023389422868277062
0.30193905817174516,0.001167120702222316,0.00046924282240782986,0.0023812421507138667
0.30249307479224374,0.0011851192519867992,0.00046965952921542315,0.002411944187515802
0.3030470914127424,0.0011954277451687377,0.0004755288364194999,0.002443924296125383
0.303601108033241,0.0012179140891490276,0.0004768133315983445,0.0024449267056815796
0.3041551246537396,0.0012198906790144705,0.0004817760579271814,0.002548326512349642
0.3047091412742382,0.0012253767273456575,0.00048423726867796875,0.0025874509455381493
0.30526315789473685,0.001243505573469732,0.000500993150557672,0.002590494124789337
0.30581717451523543,0.001243505573469732,0.0005014323296604363,0.0026016396884217634
0.3063711911357341,0.0012487736535615034,0.000503709970192457,0.0026104398319636572
0.30692520775623267,0.0012579427645905549,0.0005165545007360202,0.002635899910664281
0.3074792243767313,0.0012798484119122871,0.0005187031998036085,0.0026386703082911804
0.3080332409972299,0.001285272765046954,0.0005215737743281675,0.0026772851541511477
0.30858725761772854,0.0012896676928813922,0.0005257637161769994,0.002683593416512475
0.3091412742382271,0.0012930557246810302,0.0005272798527269281,0.0027082231062636863
0.30969529085872577,0.0013085520303996896,0.0005308647931814399,0.0027171739743738843
0.31024930747922436,0.001308726905931881,0.0005368099945672086,0.0027563441246957004
0.310803324099723,0.0013142695241747447,0.0005443259402335077,0.002829548579259964
0.3113573407202216,0.00131683507681376,0.0005456963411418131,0.002865402652834258
0.31191135734072023,0.001328211941721686,0.0005508024039596907,0.0030179621371131016
0.3124653739612188,0.001328322129289098,0.0005592582965361238,0.0031101818734273375
0.31301939058171746,0.0013292260338770836,0.0005630995392560259,0.0031103801867513495
0.31357340720221605,0.0013314035331763066,0.0005640368652661178,0.0031363284904362037
0.3141274238227147,0.001354701370174102,0.0005642691735087479,0.0032589671593145743
0.3146814404432133,0.0013881856786889452,0.000568311383688081,0.00326871828585417
0.3152354570637119,0.001388197371588242,0.0005703845644397253,0.003276128740577017
0.3157894736842105,0.0013930818177671793,0.0005703845644397253,0.003311364915049062
0.31634349030470915,0.0014004797998103812,0.0005722931437634527,0.003395329932178207
0.31689750692520774,0.0014004797998103812,0.0005729106598692806,0.003431668756294024
0.3174515235457064,0.0014038276105877987,0.0005812150746086481,0.003436628006746617
0.31800554016620497,0.0014162295360986208,0.0005839679503970365,0.003485410714010076
0.3185595567867036,0.0014212461446503973,0.0005892794470334756,0.00355120970427225
0.3191135734072022,0.001421429393153458,0.000597684006914076,0.0036641387321851644
0.31966759002770084,0.0014233290147019643,0.0005995510436261173,0.0036971843830982086
0.32022160664819943,0.0014247454905642583,0.0006058782164587607,0.0038159348461959458
0.3207756232686981,0.0014256238904557601,0.0006062478929274699,0.0038491830114899023
0.32132963988919666,0.001429382591693101,0.0006093687076883671,0.0038876924500318333
0.3218836565096953,0.001454855660733584,0.000611375493248502,0.003914823203387185
0.3224376731301939,0.0014583312575258951,0.000611375493248502,0.0039257126442505084
0.32299168975069253,0.001469043699946966,0.0006149882831718141,0.003948974230649544
0.3235457063711911,0.0015050529343683444,0.0006239113582457513,0.003948974230649544
0.32409972299168976,0.0015256800043994278,0.0006278754439752519,0.004077671882364059
0.32465373961218835,0.0015327931586961953,0.0006281548499696398,0.0041520153696631085
0.325207756232687,0.0015327931586961953,0.0006330622649393181,0.004161826808806408
0.3257617728531856,0.001534990088002749,0.0006390979000193891,0.004277895194185587
0.3263157894736842,0.0015451147994043465,0.000644762350467493,0.004291081574939656
0.3268698060941828,0.0015784055996184757,0.0006457886596364612,0.004305557452769069
0.32742382271468146,0.0015836324285462096,0.0006466457822631102,0.004338777721232295
0.32797783933518004,0.0016391420235516753,0.0006554023172007778,0.004384231881555536
0.3285318559556787,0.0016391420235516753,0.0006562182585071986,0.0044706747017982705
0.3290858725761773,0.0016403217502263551,0.0006611192501357069,0.0045140965752566795
0.3296398891966759,0.0016408755351871036,0.0006652286407696538,0.004586080275088258
0.3301939058171745,0.001646203312865162,0.0006652286407696538,0.004586080275088258
0.33074792243767315,0.0016697490989799532,0.000667314520715718,0.004588499234725624
0.33130193905817173,0.0017057574216866541,0.0006730487527110056,0.0045979932641238615
0.3318559556786704,0.00170594383036689,0.0006787312498077842,0.004727456762220099
0.33240997229916897,0.00170594383036689,0.0006860297114087358,0.00478430224738672
0.3329639889196676,0.0017124702321845867,0.0006883844890702741,0.004791259814355552
0.3335180055401662,0.0017434922852499915,0.0006914370667404258,0.004876055742808087
0.33407202216066484,0.001770115865942572,0.0007057240103381534,0.005007224576100398
0.3346260387811634,0.0017716620969621727,0.0007200325911658407,0.005027091265265865
0.33518005540166207,0.0017719747304377885,0.0007226224417724331,0.0050380116776533165
0.33573407202216066,0.0017795801032548277,0.0007250916936405913,0.005043098467646594
0.3362880886426593,0.0017837291238366267,0.0007306004052840435,0.0050994036108083325
0.3368421052631579,0.0018107485570768007,0.0007395200234672025,0.0051750700325173425
0.33739612188365653,0.001838308705916771,0.0007402893570623454,0.005188344454304603
0.3379501385041551,0.0018424883777597185,0.000742845358629374,0.005337648473299524
0.33850415512465376,0.0018453791534552434,0.0007487220024336499,0.005342105685028848
0.33905817174515235,0.0018657301055546019,0.0007581485657340045,0.005342105685028848
0.339612188365651,0.0018801291714250934,0.0007585606195337004,0.005710119507198669
0.3401662049861496,0.001883895134706141,0.0007654233503280612,0.00572650127370565
0.3407202216066482,0.0019011986234610697,0.000768298600425935,0.00577514154478629
0.3412742382271468,0.0019067467024577974,0.0007739354066875585,0.005811245400468962
0.34182825484764545,0.0019332021695127055,0.0007894199680796131,0.005848836563450267
0.34238227146814404,0.001940067892476811,0.000796269212466198,0.005859289049679676
0.3429362880886427,0.0019504343038412306,0.0007975049486692034,0.006098510584760993
0.34349030470914127,0.0019516898790664613,0.000829702082228015,0.006145531817380292
0.3440443213296399,0.0019885914362219163,0.0008326472285513717,0.006214618016398336
0.3445983379501385,0.0019941024045347444,0.0008388488917917855,0.006290787873174812
0.34515235457063714,0.0020239339622156816,0.0008476108899627498,0.006405042680722911
0.34570637119113573,0.002051638191672179,0.0008643419397464586,0.006461701473430029
0.3462603878116344,0.0020690002719756123,0.0008746821717773158,0.006518380821897034
0.34681440443213296,0.0020868607248331872,0.0008748132463592416,0.006701265635752961
0.3473684210526316,0.0021180009478451284,0.0008749647431152437,0.00678491431195004
0.3479224376731302,0.0021233646706935046,0.0008777525874114542,0.006787228430524572
0.34847645429362883,0.0021269125484881814,0.0008805922928731147,0.006812568491199571
0.3490304709141274,0.0021273622829441207,0.0008950706742337628,0.00682372473997439
0.34958448753462606,0.002159185567836648,0.0009001733985251725,0.006864095007194599
0.35013850415512465,0.0021776166557364086,0.0009212408107088692,0.006941942706022124
0.3506925207756233,0.002182505093884127,0.0009212408107088692,0.006964150488823729
0.3512465373961219,0.002203725351206197,0.0009321535084276371,0.006984765795370541
0.3518005540166205,0.0022066649964595174,0.0009321535084276371,0.00703874182913898
0.3523545706371191,0.0022207889604910526,0.000939024469257203,0.0072750669413171876
0.35290858725761776,0.002244608326897182,0.0009451883423093238,0.007363053280975295
0.35346260387811634,0.0022791066067936756,0.0009530562749678319,0.007432548764677668
0.35401662049861493,0.002315351295673287,0.0009537110163223871,0.007600418574807979
0.3545706371191136,0.002316145921115323,0.0009552234110294927,0.007737852882332091
0.35512465373961216,0.0023239374036387378,0.0009734107583928019,0.007848712296221316
0.3556786703601108,0.00234645026558771,0.0009740034666391471,0.008045002067394813
0.3562326869806094,0.0023748179670661763,0.0009781386400428765,0.008341130439645926
0.35678670360110804,0.002407909426763582,0.0009823495773293022,0.008835392306485987
0.3573407202216066,0.0024090858426733088,0.0009826522081623748,0.00886532387971328
0.35789473684210527,0.002412153540242496,0.0009877137773259608,0.00921489418847062
0.35844875346260385,0.002427362310480948,0.000992261599142575,0.009223236382705547
0.3590027700831025,0.00245941134473874,0.0009979445074708322,0.009418144692241824
0.3595567867036011,0.002494173205628515,0.0010015332363874246,0.009418144692241824
0.3601108033240997,0.00249817684747081,0.0010016500036883816,0.009418144692241824
0.3606648199445983,0.0025404077052908463,0.001002108860650967,0.009431424500360545
0.36121883656509696,0.002541476485451553,0.0010077681192967262,0.00960616130099818
0.36177285318559554,0.0025511624159936823,0.0010291718640248603,0.009667966585117373
0.3623268698060942,0.0025619428049534288,0.0010314632397820966,0.009850141174421208
0.3628808864265928,0.0025633908662059854,0.0010321054262951396,0.010034140493486979
0.3634349030470914,0.0025848040604909144,0.0010422047973232163,0.010231651938606272
0.36398891966759,0.0025872368098390185,0.001043869075227116,0.01035081171098628
0.36454293628808865,0.0025911440532231152,0.0010605040229710407,0.010606925545415228
0.36509695290858724,0.0026444343230924597,0.001063526854794129,0.010730652889141342
0.3656509695290859,0.0026723118022790576,0.0010876156027183705,0.010974200912477333
0.36620498614958447,0.002682366202275487,0.0010982904813160793,0.011275531728117471
0.3667590027700831,0.002689371671994844,0.001105361258202807,0.011499361028765236
0.3673130193905817,0.00269640517435293,0.001106230862599774,0.011734949959773245
0.36786703601108034,0.0027086286085536717,0.0011078335919078198,0.01206649167262615
0.3684210526315789,0.0027972647780260475,0.0011138429280630917,0.01218467681576761
0.36897506925207757,0.0027981157979114664,0.0011267976428940836,0.012215532437325574
0.36952908587257616,0.002811610968631335,0.0011275011739066872,0.012215532437325574
0.3700831024930748,0.002836153354283835,0.0011322646614041478,0.012599068124221026
0.3706371191135734,0.0028434970768056733,0.0011342271802571783,0.012734571939175543
0.37119113573407203,0.00284705216917634,0.0011370184805489035,0.012964825843747948
0.3717451523545706,0.0028560215379739933,0.001155453472984834,0.012971118333123486
0.37229916897506926,0.0028585156627764633,0.0011742854410932428,0.012971118333123486
0.37285318559556785,0.0028585156627764633,0.001177622692222435,0.012971118333123486
0.3734072022160665,0.0028585156627764633,0.0011796473709975738,0.013114877206015492
0.3739612188365651,0.0028702013997397306,0.0011911110404411729,0.01323297410097643
0.3745152354570637,0.0028711118788068636,0.001192090587635307,0.01364611675055471
0.3750692520775623,0.0028744488226406764,0.0011924709255926311,0.014215740798390853
0.37562326869806095,0.0028853425870144955,0.001193374832423512,0.01494641936298983
0.37617728531855954,0.002888248365088942,0.0012033195698038905,0.016038640054054185
0.3767313019390582,0.002898993327868585,0.0012105173955054335,0.016413713917804884
0.37728531855955677,0.0029217104635328047,0.0012315383933083303,0.01662923743743179
0.3778393351800554,0.0029946528735200813,0.0012321280947248114,0.016649280160906128
0.378393351800554,0.0029946528735200813,0.0012591324145020337,0.01667351605654828
0.37894736842105264,0.0029946528735200813,0.0012639538045322168,0.016818856490241098
0.37950138504155123,0.003010323539479643,0.001267277513538772,0.01744543111244636
0.3800554016620499,0.003024185800648171,0.0012732554423004448,0.01789905767990828
0.38060941828254846,0.003024185800648171,0.0012954640481559994,0.01832971498941865
0.3811634349030471,0.0030274591092988613,0.0013044394731887299,0.018376848931194973
0.3817174515235457,0.003065981312925164,0.0013063630915763685,0.018427164249072987
0.38227146814404434,0.003128798195244283,0.0013336483230856914,0.018618548332387512
0.3828254847645429,0.0031814652608757876,0.0013336483230856914,0.018689530843125756
0.38337950138504157,0.003200386467282947,0.001335665043603556,0.019323462317801604
0.38393351800554015,0.0032012969905266956,0.0013380726180060312,0.019403641826088978
0.3844875346260388,0.0032032405972981346,0.0013501437641158607,0.01961907414097122
0.3850415512465374,0.0032177473588030745,0.0013506190509469454,0.020136536898285744
0.385595567867036,0.0032240026294325123,0.0013638014925502794,0.020289804926345606
0.3861495844875346,0.0032569374556262755,0.0014138042566789893,0.020507170133334945
0.38670360110803326,0.0032608243286620176,0.0014456162694473067,0.020735137869047116
0.38725761772853184,0.003343848766440615,0.0014456162694473067,0.020743329615352732
0.3878116343490305,0.003352745400463828,0.0014465649798110333,0.021138427328177563
0.3883656509695291,0.003424058191261412,0.0014525322067781882,0.021197826381657042
0.3889196675900277,0.003435268818659752,0.0014681142217477321,0.02198085021187394
0.3894736842105263,0.0034406500965408673,0.0014742094337227244,0.022103722045850642
0.39002770083102495,0.003441352272862069,0.001483855487978809,0.02224271982201267
0.39058171745152354,0.003509410533792664,0.001483855487978809,0.02230077331919702
0.3911357340720222,0.003516403214714056,0.0014902947351476178,0.022793003617128126
0.39168975069252077,0.0035223826513176644,0.0014998812149259828,0.0232908298659384
0.3922437673130194,0.0035379981733776023,0.0015199552439236618,0.0234237544408423
0.392797783933518,0.0035381375914628616,0.0015394788040870638,0.0246246289376438
0.39335180055401664,0.00358960014910821,0.0015620427633559247,0.024673362982436626
0.3939058171745152,0.0036109077983524805,0.0015688004553396824,0.02488642793458372
0.39445983379501387,0.003614204809920042,0.0015806344265116602,0.025132977083333726
0.39501385041551246,0.003627201563731762,0.0015857982437448381,0.02527971648917344
0.3955678670360111,0.0036359173363255896,0.0016174147660197164,0.02531116755234711
0.3961218836565097,0.003705532903845098,0.001621987623115804,0.025583259128670245
0.39667590027700833,0.0037518694425103215,0.001622490836859727,0.0265134360928609
0.3972299168975069,0.003815028713901375,0.0016258517968407804,0.026920400754889353
0.39778393351800556,0.0038247138943348045,0.00163235217050474,0.02790834276529485
0.39833795013850415,0.003838916691814678,0.001640468960702044,0.029520974543162604
0.3988919667590028,0.0038409546291670476,0.0016725076624647447,0.029647982323971197
0.3994459833795014,0.0038457564927237967,0.0016774028913006545,0.030412860524315213
0.4,0.0038638573096624385,0.001680295427963843,0.031171122828052823
0.4005540166204986,0.00395358630442507,0.0016952615453726951,0.03191200611261658
0.40110803324099725,0.003976502273025976,0.001709433359583931,0.03199971031190485
0.40166204986149584,0.003978993662291524,0.0017609512207720347,0.034054262470902645
0.4022160664819945,0.003982630707488045,0.0017747033919366469,0.034534487505731265
0.40277008310249307,0.003990063564660043,0.0017864370597049613,0.0350008007041348
0.4033240997229917,0.003990214156216742,0.0017891899080059869,0.03536223324920642
0.4038781163434903,0.0040609302665532854,0.001795631711758174,0.03634843997001051
0.40443213296398894,0.0040676648393328145,0.0018413414586722736,0.03659071171382826
0.40498614958448753,0.004188081540583389,0.001900586794590695,0.03663520682114109
0.4055401662049862,0.0041941212584134515,0.0019021586517835743,0.036661604181669485
0.40609418282548476,0.004309765409963897,0.0019067567005125582,0.03669537689735825
0.4066481994459834,0.00432188351234738,0.0019187249851532878,0.03693586604270457
0.407202216066482,0.004328156308079349,0.0019206426846256016,0.037263875230382944
0.40775623268698064,0.0043773071191069955,0.0019316905290119434,0.038640602250885524
0.4083102493074792,0.0043773071191069955,0.001937141649172521,0.039217571116755404
0.40886426592797787,0.004442069310738983,0.0019595598888590385,0.04034479483392021
0.40941828254847645,0.004529572465760085,0.001986506626012963,0.04049685870755352
0.4099722991689751,0.004536500193176502,0.001998022891144555,0.04066629257270785
0.4105263157894737,0.004545646412651424,0.00206380334926716,0.04147723367691953
0.4110803324099723,0.004617017542300032,0.0020817873505954844,0.04170857695088308
0.4116343490304709,0.0046201076386535095,0.0020908850534522793,0.04170857695088308
0.4121883656509695,0.0046201076386535095,0.0021023459687459487,0.042756315326898796
0.41274238227146814,0.00465792303980136,0.002111199311693171,0.04286345312622887
0.41329639889196673,0.004670678709892152,0.0021132918372827113,0.043422848915303125
0.4138504155124654,0.004703420600887999,0.0021280508589489105,0.043422848915303125
0.41440443213296396,0.004779636107783903,0.0021297720452109156,0.04536939649121198
0.4149584487534626,0.004793527604578387,0.0021946709634054797,0.0460446638626136
0.4155124653739612,0.004829678850981555,0.0022064959231288817,0.04699918766406291
0.41606648199445984,0.00483319681126759,0.002213729016600024,0.04925399673991318
0.4166204986149584,0.00483319681126759,0.002217366224986033,0.04930653096482677
0.41717451523545707,0.004835046778734907,0.0022373241534114534,0.04989760232699389
0.41772853185595565,0.004848941689636318,0.002267829041912727,0.04989760232699389
0.4182825484764543,0.004897909237848447,0.002279001557169479,0.051030148703981246
0.4188365650969529,0.0049187820753427945,0.0022861062332843814,0.051321685817658426
0.4193905817174515,0.0049207501994430625,0.002294788046575412,0.051572579653927905
0.4199445983379501,0.004932475353775409,0.0023117792023252997,0.051921062020569224
0.42049861495844876,0.004987037649698272,0.0023443326237336075,0.05329796285466381
0.42105263157894735,0.0050814506008690025,0.0023951549417046605,0.05347389529466131
0.421606648199446,0.005208801768992927,0.002400916576171555,0.053533722592824844
0.4221606648199446,0.005368659840642801,0.0024077967311155178,0.054195949692837454
0.4227146814404432,0.005526476483966856,0.002417155298199325,0.05467783477903858
0.4232686980609418,0.005554502452107716,0.002507246122296982,0.05540500269584435
0.42382271468144045,0.005555023926544878,0.002553477061316396,0.055877312442326264
0.42437673130193904,0.005567762405065182,0.002571972167821719,0.05699274860514697
0.4249307479224377,0.005569783576015042,0.0025857447998417315,0.05702025747922462
0.42548476454293627,0.005636100175171809,0.0025937953143729355,0.05717819217920995
0.4260387811634349,0.005636416664129141,0.0026000194476559985,0.05930154056376113
0.4265927977839335,0.005647526560137249,0.002614336043483028,0.06285135584620874
0.42714681440443214,0.005680030487818789,0.0026228498018857666,0.06341454631068454
0.4277008310249307,0.005756780613349352,0.0026778763941902825,0.06436039480615059
0.42825484764542937,0.005756780613349352,0.0027218034716946188,0.06436039480615059
0.42880886426592796,0.005762250174560243,0.0027356238489700544,0.06518193474256227
0.4293628808864266,0.005778844791272781,0.0027462893470841286,0.06602067705592472
0.4299168975069252,0.005813589588640521,0.0027644979929365575,0.0661986017604397
0.43047091412742383,0.005860670588979469,0.002772265133635658,0.06700615042637977
0.4310249307479224,0.005903061921494491,0.0027903909068536436,0.06864765233140879
0.43157894736842106,0.005914788603379335,0.0027999226317699057,0.06873680648939474
0.43213296398891965,0.005959872919929073,0.002849532876900504,0.07004746087239519
0.4326869806094183,0.005987107847132397,0.0029007881914977452,0.0722545322706866
0.4332409972299169,0.006089681499699489,0.002900876328939521,0.0728401043211327
0.4337950138504155,0.006136688599739543,0.002924966579021189,0.07310440664351031
0.4343490304709141,0.00614371064795299,0.00292547999247619,0.07517173258138307
0.43490304709141275,0.006361694380994074,0.0029467041676110987,0.07539762358312993
0.43545706371191134,0.006401701319565541,0.0029468159166051613,0.07632829113506859
0.43601108033241,0.0064023444092989185,0.0029557109214832585,0.07758239597473293
0.43656509695290857,0.006458576113522005,0.0029594790918416078,0.08113342133215139
0.4371191135734072,0.006500124028770835,0.002971188838369971,0.08262880654492685
0.4376731301939058,0.006648056970049384,0.0029741748320468915,0.08342321639991082
0.43822714681440444,0.006668590369574965,0.0029852781874848714,0.08384776345321207
0.43878116343490303,0.006695338731529136,0.0030168262411202555,0.08652721337286914
0.4393351800554017,0.0067261365494053395,0.003062581793313745,0.08816246678784034
0.43988919667590026,0.0067659408822712,0.003085726077515091,0.08816246678784034
0.4404432132963989,0.006766026909240821,0.0031004476533297897,0.09204093891862146
0.4409972299168975,0.0068635364233610476,0.003113672433829855,0.09519248971104433
0.44155124653739614,0.00689866906666121,0.003169447567833095,0.09638420277297857
0.4421052631578947,0.007039664015777245,0.0031785630655975076,0.09715009371411576
0.44265927977839337,0.007092300938520645,0.0032143463229437575,0.10350471718634198
0.44321329639889195,0.007214602375629821,0.003241904875682741,0.10428096722335525
0.4437673130193906,0.007299011789108344,0.0033169602390050604,0.10522305555750112
0.4443213296398892,0.007342039972015087,0.003389564152286647,0.10577035616905141
0.4448753462603878,0.00736306832291816,0.003553487369884038,0.10746010519662608
0.4454293628808864,0.007475260295898146,0.0036223955958607054,0.10777503520861921
0.44598337950138506,0.00751961510862262,0.0036729574585627764,0.11179138516193983
0.44653739612188365,0.0075387684557393485,0.0036743571462460813,0.11440518484418434
0.4470914127423823,0.0075846979184490395,0.0036758209495199225,0.11859899606500521
0.4476454293628809,0.007606561461329044,0.0037403885539762398,0.12327232356684303
0.4481994459833795,0.007664882816425805,0.0037517910971978886,0.12379257373067067
0.4487534626038781,0.0077808420409094,0.00377223771973279,0.12423739272334913
0.44930747922437675,0.007958702921037267,0.003879020273873396,0.12521814796080852
0.44986149584487534,0.00802039762907479,0.003981045629879944,0.12698942179347197
0.450415512465374,0.008119128784191111,0.00402972932499935,0.1283200624406008
0.45096952908587257,0.008311696628825433,0.004041208047564341,0.13257688384096628
0.4515235457063712,0.008358308334573506,0.0040689127676694055,0.13436524483494006
0.4520775623268698,0.008389786932529224,0.004070617750858622,0.13690707078146572
0.45263157894736844,0.00841441173748663,0.004153829585253381,0.13789293075789494
0.45318559556786703,0.008556086899436828,0.004174395901964435,0.1380083820038002
0.45373961218836567,0.008631240952930361,0.004178703707572788,0.1380083820038002
0.45429362880886426,0.008803864201204936,0.0041792382818397035,0.14038181857166349
0.4548476454293629,0.008934333818310287,0.004292342587182095,0.1431721131710883
0.4554016620498615,0.008934333818310287,0.004314256282646597,0.14894255761910083
0.45595567867036013,0.008967069899839732,0.004314256282646597,0.14894255761910083
0.4565096952908587,0.008970629403197228,0.004322756515223313,0.1562473488659156
0.45706371191135736,0.009014535265378905,0.00442044086761602,0.15741852538849463
0.45761772853185595,0.009160889672537455,0.004435232261722972,0.15848204814814004
0.4581717451523546,0.009445224757486511,0.004495375987494075,0.15907952315638849
0.4587257617728532,0.009601168852809852,0.004502026165869194,0.15973852002278924
0.4592797783933518,0.009602461564494602,0.0046919085648558815,0.16012885746617828
0.4598337950138504,0.009686684415227692,0.0046919085648558815,0.16184649346680302
0.46038781163434905,0.009935194260908003,0.0046919085648558815,0.16272638142871212
0.46094182825484764,0.00995886242019963,0.004715193350334038,0.16294950848293172
0.4614958448753463,0.0099749030125232,0.004754401722516032,0.16529969080936305
0.46204986149584487,0.010020495159146483,0.004878671454679658,0.16726608870283846
0.4626038781163435,0.010168650322353041,0.004899195834199286,0.16811138746099283
0.4631578947368421,0.0103593686841189,0.005038099482327846,0.1689975894840093
0.46371191135734074,0.010398999562205049,0.005056987868779585,0.17036052378814034
0.46426592797783933,0.010566282117349052,0.005103964077251763,0.17572928550310873
0.464819944598338,0.01057448999752156,0.005161579106431703,0.17601258623379448
0.46537396121883656,0.010757986982839992,0.00516496523555607,0.1761733605517875
0.4659279778393352,0.011014789709067269,0.005221830194985904,0.17835503663837649
0.4664819944598338,0.011239461247742479,0.00524990170853178,0.18052293443099723
0.46703601108033244,0.011754684026856843,0.005264799667358016,0.18252740063280729
0.467590027700831,0.011949222624534768,0.005264799667358016,0.18546132449095445
0.46814404432132967,0.012069576393021659,0.00532565617600972,0.1936033806659835
0.46869806094182825,0.01248497955527313,0.005339294548693701,0.19834046903371952
0.4692520775623269,0.012716229524067481,0.005359816941952826,0.2015469229574637
0.4698060941828255,0.012724839180638626,0.0055309261219251326,0.20291661858846588
0.4703601108033241,0.012815960010722107,0.005536029316733466,0.21269615003596642
0.4709141274238227,0.012826983817782283,0.005608148772046589,0.21628118162075266
0.4714681440443213,0.012896330961136807,0.0056520023495921215,0.21855371416104127
0.47202216066481995,0.013337381379227941,0.005727840629169024,0.22365101070382756
0.47257617728531853,0.013414182901204351,0.005752920509888127,0.2294143006532286
0.4731301939058172,0.013871169815483038,0.005756928745676207,0.23164072865771632
0.47368421052631576,0.014057090308554189,0.005782984279688643,0.2363535888907754
0.4742382271468144,0.014091510768010197,0.005809708364561328,0.24696244434936795
0.474792243767313,0.01420493447088428,0.005832762907679269,0.2524375844513788
0.47534626038781164,0.014271494374493255,0.005899182641535938,0.2614272945369955
0.4759002770083102,0.014552637498718319,0.005950371518864722,0.26323344021248135
0.47645429362880887,0.014868892763884126,0.005950371518864722,0.26843004197779186
0.47700831024930745,0.01489578644900225,0.00597531768761576,0.26867689740258255
0.4775623268698061,0.015357595457038024,0.006019286532786764,0.27941008168486203
0.4781163434903047,0.015386416965143972,0.006096690295075734,0.28192874021293485
0.47867036011080333,0.015473353277111,0.006208674548983222,0.2827294495856233
0.4792243767313019,0.015478543577765257,0.006214600630467724,0.2831776331910776
0.47977839335180056,0.015663710393857624,0.006337272698243931,0.2909508910402136
0.48033240997229915,0.015773434484005283,0.006337272698243931,0.29267933870131
0.4808864265927978,0.015785312962343995,0.00644016469373993,0.29347053583058696
0.4814404432132964,0.015905668142176504,0.006731934702620025,0.32236148037932744
0.481994459833795,0.01600698214875629,0.0070121234823218685,0.3233624569255363
0.4825484764542936,0.016070087930913433,0.0070149894061039995,0.3261518362057847
0.48310249307479225,0.016262618185724286,0.007041072949601933,0.3265832661686354
0.48365650969529084,0.016364472965202284,0.007266104481398361,0.3299612299425747
0.4842105263157895,0.01638799845744727,0.00727277333279286,0.3309337339852013
0.48476454293628807,0.016510124102610692,0.007320021886690421,0.331514961525077
0.4853185595567867,0.016571878575006953,0.007344918107689395,0.3379243140830504
0.4858725761772853,0.016730303882706906,0.007408040606186873,0.3401127378669225
0.48642659279778394,0.016911674043696617,0.007801078698893463,0.34297857327142356
0.48698060941828253,0.017022025927066885,0.007893860605225218,0.34801726100755603
0.48753462603878117,0.01705072072990682,0.00795743520690011,0.3539029136465593
0.48808864265927976,0.01708473270508359,0.0080853239802384,0.36654120440299326
0.4886426592797784,0.017882821216669585,0.00809194250364366,0.3694829982662513
0.489196675900277,0.018096478993911706,0.008426773193444542,0.3747659768549111
0.48975069252077563,0.018232456703121167,0.00854744354918403,0.37903010553973976
0.4903047091412742,0.018288170389988683,0.009251429971272342,0.38083676130914873
0.49085872576177286,0.018348506041656786,0.009341409885646124,0.38276607540663676
0.49141274238227145,0.019532689795061724,0.00970717358049177,0.38434382342515655
0.4919667590027701,0.020246869041597233,0.009941702748501221,0.389025666209495
0.4925207756232687,0.020478717702472823,0.0100064251064862,0.3945332221573152
0.4930747922437673,0.020763476462403615,0.010245498616761642,0.3958148151703739
0.4936288088642659,0.020763476462403615,0.010374787611589881,0.4047939266378883
0.49418282548476455,0.021144121133508102,0.010489578104035517,0.40582149409352025
0.49473684210526314,0.02116427042560089,0.010638357953458298,0.41281844089541686
0.4952908587257618,0.02116474348999429,0.010809964626351585,0.41572803284685095
0.49584487534626037,0.021321598266311435,0.010906712483088806,0.4201450223514207
0.496398891966759,0.021398264941866807,0.01109770099954872,0.42041669132712267
0.4969529085872576,0.021729319866498214,0.011205270085472277,0.42440942283501654
0.49750692520775625,0.021734317244852423,0.011364073567338782,0.42440942283501654
0.49806094182825483,0.021897944890497817,0.011442001875539357,0.43324786518714786
0.4986149584487535,0.021944763385151552,0.011793113896096621,0.43760996322622286
0.49916897506925206,0.0235719687648968,0.01190413312062742,0.44107236655962306
0.4997229916897507,0.023649039570918077,0.011904536104276825,0.4429895631881319
0.5002770083102493,0.0242262242289789,0.012065382663872743,0.44663837097928144
0.5008310249307479,0.024274057687118645,0.01217110855558915,0.4513564868594602
0.5013850415512465,0.024404917416839485,0.012623660100486567,0.45514277313069906
0.5019390581717451,0.024497646944344625,0.012623660100486567,0.4722969712841942
0.5024930747922438,0.024651378412644896,0.012623660100486567,0.47861990484676237
0.5030470914127424,0.02471062081385785,0.013194061002068325,0.4814029033372225
0.503601108033241,0.024822884107251548,0.013634725003300138,0.4840268824666784
0.5041551246537396,0.024881455680246405,0.014264189413223664,0.4865441380303702
0.5047091412742383,0.02511937549188172,0.014490805982117726,0.4953836952016957
0.5052631578947369,0.0252512647941874,0.014986260344524492,0.5149940123751652
0.5058171745152354,0.0252666002661585,0.01508185616706461,0.5265648162100591
0.506371191135734,0.0256328571621407,0.01560564724436282,0.5265648162100591
0.5069252077562327,0.0256328571621407,0.015810932464794102,0.5324997322474033
0.5074792243767313,0.0265799405732665,0.0158428043200219,0.5381438223061231
0.5080332409972299,0.02699862135579192,0.01611059812827344,0.5465708626909146
0.5085872576177285,0.028068757286653558,0.017181114408176174,0.5731937012076288
0.5091412742382272,0.030582470452977097,0.0172396416670057,0.5760419516464246
0.5096952908587258,0.032778089390086564,0.01747675453726494,0.5789172641228894
0.5102493074792244,0.03355894058104887,0.017855205963544195,0.5839648295578737
0.510803324099723,0.03380010540146729,0.018362227631750907,0.5841168458268664
0.5113573407202217,0.03480975379725542,0.019062745425277146,0.593550949208006
0.5119113573407202,0.03495456850663773,0.020130590313493322,0.6059803976131495
0.5124653739612188,0.03556928744311795,0.021049890871401276,0.6188845446299414
0.5130193905817174,0.03571209988892122,0.02217932461131392,0.6223613031063846
0.5135734072022161,0.035793897175080185,0.022193799917069264,0.6239870450759538
0.5141274238227147,0.03728377394386817,0.02252305861852609,0.6244160896778479
0.5146814404432133,0.04053348490089711,0.02276234801098746,0.6269747738607452
0.5152354570637119,0.04077925463911957,0.024684059263138793,0.6389288967919323
0.5157894736842106,0.04149990323322074,0.024986516220096656,0.6488273600004577
0.5163434903047092,0.04246345181354485,0.025941372527114277,0.6563754630226717
0.5168975069252078,0.04703240206048157,0.026981631559390193,0.6641317687920376
0.5174515235457063,0.04869838801840049,0.026981631559390193,0.6682878412494742
0.518005540166205,0.05699305970430657,0.027253421442580906,0.6697284944671468
0.5185595567867036,0.06469635104096409,0.028766648646807183,0.6697284944671468
0.5191135734072022,0.0648167952662217,0.0290714008539455,0.6751174888046512
0.5196675900277008,0.06602290225463499,0.029967015364583564,0.6848297080352879
0.5202216066481995,0.06689307551812242,0.030000657350356053,0.7084313711739391
0.5207756232686981,0.06800270038427639,0.030316986792647427,0.710399598838523
0.5213296398891967,0.06908002952412179,0.030510010795429185,0.7228064269249932
0.5218836565096953,0.07097304755936105,0.03094087379199738,0.7281795152774426
0.522437673130194,0.0756655495149802,0.03117751802431489,0.7398244075005732
0.5229916897506925,0.07799414697002678,0.03184199861673077,0.7435021637547046
0.5235457063711911,0.08253758462657043,0.03262666937928406,0.748239866823435
0.5240997229916897,0.08331495981229488,0.033675956207857904,0.7495033418285442
0.5246537396121884,0.08547295169319417,0.036135918728644384,0.7675225982634026
0.525207756232687,0.08896372259650925,0.03626412177337588,0.7698879515200162
0.5257617728531856,0.08907303018001314,0.037441274610615284,0.7744208862919794
0.5263157894736842,0.09103607084611749,0.0400862054759209,0.7952031111258615
0.5268698060941829,0.10063302354754597,0.04154942846495477,0.8089696825973102
0.5274238227146815,0.10349597842984631,0.04217964229622106,0.8089696825973102
0.52797783933518,0.10983413214781644,0.04467031375326913,0.8090571553264948
0.5285318559556786,0.11459024124028597,0.04535329571361612,0.8113834010201081
0.5290858725761773,0.11510358703792656,0.04698409740883563,0.8168965807695039
0.5296398891966759,0.11658333716812615,0.04716451654181322,0.8179615679224074
0.5301939058171745,0.1195610366581068,0.052212122831694706,0.8197387513501267
0.5307479224376731,0.12590323533023606,0.05297944220310484,0.8329243004851249
0.5313019390581717,0.12754731767248986,0.05297944220310484,0.8336812489166409
0.5318559556786704,0.13758852791931953,0.05395026750844533,0.8519439526452085
0.532409972299169,0.13776483251734623,0.05535982778598428,0.8740429811642924
0.5329639889196676,0.13776483251734623,0.05659098287662051,0.8800132081844779
0.5335180055401662,0.14145577953338237,0.06297246314611232,0.8814910746399346
0.5340720221606648,0.15309196058670152,0.06351599844519384,0.9008292042619475
0.5346260387811634,0.15452533294613036,0.068439354905818,0.9064892663649364
0.535180055401662,0.15452533294613036,0.07461849867447587,0.9084525378698942
0.5357340720221606,0.16151449439306192,0.08762633976824048,0.9182282840982567
0.5362880886426593,0.16600687212145127,0.09131683611250493,0.9363491783956309
0.5368421052631579,0.17070575075380037,0.09469464874329196,0.9441437646907251
0.5373961218836565,0.17147869842723043,0.10082134448991742,0.9483238019561782
0.5379501385041551,0.17827705495709398,0.10338945344459806,0.9509051658580706
0.5385041551246538,0.18489225225079658,0.10847433904070931,0.9511471264691062
0.5390581717451524,0.1923119080176903,0.12332606968253179,0.9586830613227304
0.539612188365651,0.1923119080176903,0.12427090724452354,0.9586830613227304
0.5401662049861495,0.207701007221698,0.12458545236463653,0.9631118717873121
0.5407202216066482,0.22100072430897474,0.1266401615901777,0.9751334521044778
0.5412742382271468,0.2347341642837769,0.130210128961141,0.9815196475145082
0.5418282548476454,0.23811716268161962,0.13757229977194094,0.9966674807217313
0.542382271468144,0.23980662104724915,0.13810545003150632,0.9985480632630402
0.5429362880886427,0.24025503281687896,0.13810545003150632,1.0174015248278472
0.5434903047091413,0.25225517554568627,0.16388657753873104,1.0237065866145096
0.5440443213296399,0.25574797619117995,0.16994176693164006,1.0320719254360728
0.5445983379501385,0.26745112434650864,0.20611799721971136,1.036388349543415
0.5451523545706372,0.2714795511667192,0.20645685536006686,1.0382736341828165
0.5457063711911357,0.2742587200251437,0.20670061663124784,1.042160460610844
0.5462603878116343,0.2742587200251437,0.21111841527533173,1.0510175363421725
0.5468144044321329,0.2968748884421637,0.21111841527533173,1.0743606005895523
0.5473684210526316,0.3074497681285026,0.22446232448687117,1.0792397023766391
0.5479224376731302,0.3074497681285026,0.23052775606712209,1.0816130492398361
0.5484764542936288,0.33788281031966716,0.23857786897479638,1.0828256169537673
0.5490304709141274,0.339070440601038,0.259281494404228,1.0950483329772256
0.5495844875346261,0.37139807479500786,0.259281494404228,1.1048024980125095
0.5501385041551247,0.38992860308061217,0.2635148833958031,1.1137001356244447
0.5506925207756233,0.43234423555606855,0.26650562180694026,1.1196335655876952
0.5512465373961218,0.4645878876367511,0.269689831583368,1.125047768755122
0.5518005540166205,0.47340378068086886,0.29217654683673083,1.128979548152948
0.5523545706371191,0.4839570500833469,0.29355157994118564,1.143824853773908
0.5529085872576177,0.5050289797457553,0.33106478048908367,1.1565445256069744
0.5534626038781163,0.5109513056050845,0.336615429201476,1.165249964467976
0.554016620498615,0.513154979694131,0.33786336088507785,1.165249964467976
0.5545706371191136,0.5146157765929245,0.339399558631188,1.183229493070608
0.5551246537396122,0.5156971038433562,0.36248474982631157,1.2023090221990558
0.5556786703601108,0.5605090538206681,0.38985843824734556,1.2173923769026194
0.5562326869806095,0.6087554676432372,0.4153808055454528,1.247798084787121
0.556786703601108,0.6619792009841806,0.5044688896672356,1.2570498091765743
0.5573407202216066,0.6627471488833983,0.5187003531842855,1.2746117341739813
0.5578947368421052,0.7009064675157894,0.529565407682679,1.2791504010180839
0.5584487534626039,0.7011413071646647,0.5296990789642857,1.2809353101901688
0.5590027700831025,0.7362970658783602,0.5336496667438101,1.3036819580843604
0.5595567867036011,0.7598546569608056,0.6048505396659981,1.305283754575011
0.5601108033240997,0.7604186508844182,0.606137230822173,1.3118898748192032
0.5606648199445984,0.7635277909840296,0.6146130259815697,1.3131673975422737
0.561218836565097,0.7994138372849298,0.6286799269633374,1.3147355781004755
0.5617728531855956,0.8041583780274111,0.6368299143065459,1.3275107475188963
0.5623268698060941,0.8102970263845366,0.6798200303976406,1.3282403631413175
0.5628808864265928,0.8172838609890296,0.7012461565482447,1.337304423298966
0.5634349030470914,0.8177689921334771,0.7235189586162278,1.3383905488005157
0.56398891966759,0.8477236375910525,0.7243298645172859,1.3482748636965156
0.5645429362880886,0.847855468311998,0.7589150716910325,1.354173065953385
0.5650969529085873,0.8657580920285776,0.773440073582257,1.3647994818523377
0.5656509695290859,0.9017999108309185,0.8049141417297095,1.3703540827395437
0.5662049861495845,0.9177470740037176,0.8129447602047988,1.370970898372906
0.5667590027700831,0.9422130009230661,0.8399828085325036,1.3782812945973053
0.5673130193905818,0.9473555255596423,0.8411836437758747,1.3800444570294557
0.5678670360110804,0.9966720342978801,0.847406157376083,1.3909344662472354
0.5684210526315789,1.0129850462518002,0.8702759722808668,1.4077038181778077
0.5689750692520775,1.0212548915491493,0.8714566512677469,1.4127295338540589
0.5695290858725762,1.0236130857207837,0.8728285435075918,1.4142569556255942
0.5700831024930748,1.037732468234601,0.8878751641703486,1.4145456659305244
0.5706371191135734,1.0390517252212847,0.8886212945705276,1.425666977752207
0.571191135734072,1.0557272022964734,0.8894532529149676,1.4262752578702602
0.5717451523545707,1.0775302750933822,0.9174113112886227,1.4294744236064605
0.5722991689750693,1.0814476152537253,0.9285619166522332,1.4365888516561254
0.5728531855955679,1.0917726530644198,0.9298248072868469,1.4368636868630844
0.5734072022160664,1.0977032630348864,0.9328896100577335,1.4546157542621054
0.5739612188365651,1.1053687466239384,0.9407309205283659,1.4643575871596926
0.5745152354570637,1.1112598841373948,0.9650610696260317,1.4707395850849831
0.5750692520775623,1.1301839418237223,0.9718200630777326,1.4906469797316604
0.5756232686980609,1.1309868748587706,0.9740518067565231,1.498778001056119
0.5761772853185596,1.1312517936127962,0.9767956840112247,1.5004431495123345
0.5767313019390582,1.1409954186119264,0.9777675505673429,1.5120598679378459
0.5772853185595568,1.1455837112650178,0.9978988986365708,1.5166352603362248
0.5778393351800554,1.1522349363154423,1.001949862276411,1.517642019210998
0.5783933518005541,1.17060012108387,1.0122368941712176,1.5202034456886375
0.5789473684210527,1.2138225138615168,1.0254869953251382,1.540640054409824
0.5795013850415512,1.2248344006273975,1.0421600473084125,1.558484761863698
0.5800554016620498,1.2661058631925688,1.0513433075263783,1.558484761863698
0.5806094182825485,1.2917184810275126,1.0527412102477798,1.5648086731971855
0.5811634349030471,1.2994495307138645,1.077130549335649,1.5824222019243128
0.5817174515235457,1.3177906450049937,1.1077345014563749,1.5838209390412483
0.5822714681440443,1.3257655830776736,1.113609472557682,1.63110950780217
0.582825484764543,1.3281490105482703,1.1346706236952793,1.63110950780217
0.5833795013850416,1.3386510968803291,1.2015636259361644,1.6602358042031582
0.5839335180055402,1.3443485058477123,1.2390235848576436,1.706432503411113
0.5844875346260388,1.3926174639017699,1.2719197424727495,1.708370384618882
0.5850415512465375,1.4121001267850222,1.3120111139920698,1.7381219145052487
0.585595567867036,1.4142192246667258,1.3124175041886559,1.7484049060933278
0.5861495844875346,1.4143397898532155,1.3217852190612065,1.7668671599837342
0.5867036011080332,1.417360397918849,1.3328637662748941,1.787515869427326
0.5872576177285319,1.4179761809957443,1.343815313593057,1.793204865481689
0.5878116343490305,1.4459668352783142,1.3457105301957164,1.8229937325615777
0.5883656509695291,1.4587728965420317,1.4142466157862466,1.8318622258609578
0.5889196675900277,1.5029005210798392,1.4207951918058723,1.859290787973901
0.5894736842105263,1.5375952793940773,1.4399857063711037,1.8758907768161437
0.590027700831025,1.5451205344942907,1.4488353203275963,1.9024041466065886
0.5905817174515235,1.5527553047837175,1.4537850146277866,1.907089697692612
0.5911357340720221,1.566237198247339,1.4801264045911322,1.9071143722770498
0.5916897506925207,1.5730246561339796,1.5242535136188196,1.9088106406828655
0.5922437673130194,1.5730246561339796,1.560832098071217,1.9201020333061702
0.592797783933518,1.5777651707703992,1.560832098071217,1.9598105168049498
0.5933518005540166,1.6195483536058504,1.579160868436146,1.9602086017403415
0.5939058171745152,1.6390897289376507,1.5956289104614427,1.9669900846574426
0.5944598337950139,1.6877566566641953,1.5966592918279157,1.9825278068816456
0.5950138504155125,1.6918475320514104,1.6494091520719247,1.9843049186856925
0.5955678670360111,1.7451005710144893,1.6513727676242325,1.9927470308179098
0.5961218836565096,1.765298329400409,1.6559134030409144,1.997250902522898
0.5966759002770083,1.7789726946801556,1.6678831375680108,1.999996696328897
0.5972299168975069,1.7810792929221826,1.6854531884048476,2.0000373113462544
0.5977839335180055,1.823528314378752,1.6854531884048476,2.0033141708156625
0.5983379501385041,1.8243961879505135,1.6968618077320565,2.018229841654068
0.5988919667590028,1.8458108900151202,1.7424414968949056,2.022460234007987
0.5994459833795014,1.8505958933975837,1.7458445345481743,2.0406934587559804
0.6,1.855965672735175,1.7991340407016345,2.0485100215020413
0.6005540166204986,1.8902358793421417,1.800821393750161,2.0531787977233007
0.6011080332409973,1.9044773165246902,1.8030001778304914,2.0575134395203487
0.6016620498614959,1.937344484059181,1.8238188056528881,2.060779768950795
0.6022160664819944,1.937344484059181,1.838898518501643,2.076008639023073
0.602770083102493,1.9390720984623577,1.8599988016337197,2.086230503498016
0.6033240997229917,1.9639077523815487,1.8676730674902782,2.0946864906397162
0.6038781163434903,1.9698775927638983,1.8723583429738166,2.1163210092153553
0.6044321329639889,1.9788144017745533,1.878901721407378,2.119010836459214
0.6049861495844875,1.9806856851426584,1.961429176236652,2.1255731472777257
0.6055401662049862,1.989993928607409,1.9708164965077326,2.134047630440903
0.6060941828254848,2.0000004951523276,1.988718944832889,2.1400082517555745
0.6066481994459834,2.0006669762359386,1.9913773158119896,2.1418648917231473
0.607202216066482,2.003700797202222,2.0000234410070243,2.1447612355503516
0.6077562326869806,2.0100037637729002,2.0001989037736045,2.1495147555718046
0.6083102493074792,2.0224798666280015,2.0081447069492846,2.1545358835293604
0.6088642659279778,2.0374496568652525,2.0150677903147636,2.162041448668143
0.6094182825484764,2.0413918550845525,2.061462256328953,2.1634244766407353
0.6099722991689751,2.056978033674972,2.078676489555988,2.1641074345885785
0.6105263157894737,2.0591193412162845,2.0894921588427198,2.1774729819595438
0.6110803324099723,2.062048980149939,2.097179157864686,2.1775390550287974
0.6116343490304709,2.067866860465283,2.1122192754506464,2.1870210222780226
0.6121883656509696,2.077141449760933,2.1138755026623053,2.189361530913172
0.6127423822714682,2.078994313586145,2.117626790638105,2.1971633966173982
0.6132963988919667,2.0875450481293063,2.1295496786859984,2.2123255159128283
0.6138504155124653,2.104365498509043,2.136865158002689,2.2176379722426693
0.614404432132964,2.123926841801591,2.1550624462111414,2.2530011219129165
0.6149584487534626,2.124543916482971,2.163848051224749,2.269069868672395
0.6155124653739612,2.14671526060465,2.1855761389072415,2.2735694245922278
0.6160664819944598,2.152785672673385,2.1903574272929003,2.2779213395954034
0.6166204986149585,2.1548364597916243,2.1926330690183877,2.297394091091857
0.6171745152354571,2.168062164982308,2.205744603890572,2.317294881544461
0.6177285318559557,2.176067880798232,2.2258948595656927,2.3249842171659414
0.6182825484764543,2.1843731812558254,2.2305437662507965,2.327589481823353
0.618836565096953,2.2065461178508836,2.2540567279048678,2.331255107058366
0.6193905817174515,2.215578076028785,2.2561203563500363,2.333863185664014
0.6199445983379501,2.2198466165908113,2.2565878239727186,2.370643643414083
0.6204986149584487,2.227083066741373,2.264546583091336,2.37111066326954
0.6210526315789474,2.2333960427901043,2.270307351877998,2.3767834775442025
0.621606648199446,2.239811024173121,2.2775614701954177,2.376834469617954
0.6221606648199446,2.2414064221763335,2.2798454914800046,2.385146992007822
0.6227146814404432,2.24526416785457,2.2839145414153204,2.3950683318689774
0.6232686980609419,2.247152036073837,2.2872412476627546,2.3993759426420342
0.6238227146814405,2.2489572059220917,2.293312990805015,2.4091226630719738
0.624376731301939,2.25255155769238,2.2996333638468966,2.4216989932897186
0.6249307479224376,2.2569106991240755,2.3004137993891445,2.4309890590876484
0.6254847645429363,2.263022544912742,2.303971085657178,2.440385474660564
0.6260387811634349,2.273970011900675,2.31624692073434,2.4516684746523403
0.6265927977839335,2.3005614999669852,2.3334498397664523,2.4681247797719
0.6271468144044321,2.3072327318676176,2.3601290126406806,2.4865179890419387
0.6277008310249308,2.3117462800168838,2.3605325459634874,2.490937956943329
0.6282548476454294,2.3128230482412464,2.380394140991214,2.491081193524161
0.628808864265928,2.318952523876389,2.38599042631196,2.5066304748037997
0.6293628808864266,2.3493618154232037,2.3947898028602825,2.5111913566243627
0.6299168975069253,2.3505752462490803,2.4071482397365753,2.515060390989809
0.6304709141274238,2.3540235990960645,2.440338038759085,2.5278012743200873
0.6310249307479224,2.35848360773523,2.442375887337912,2.5433265687972804
0.631578947368421,2.362169145711424,2.4540053028984197,2.5487302668927065
0.6321329639889197,2.364562534651098,2.4636299666660757,2.5505361904470223
0.6326869806094183,2.3930715536873115,2.471405764513296,2.55175327374168
0.6332409972299169,2.403212388855405,2.4808933923577436,2.554852675679186
0.6337950138504155,2.4284856494737443,2.5011015620241617,2.576716790499448
0.6343490304709142,2.4366867306526587,2.5016329619104263,2.627441966942279
0.6349030470914128,2.4432309724861736,2.506990066008563,2.633050388992094
0.6354570637119114,2.4494911640241757,2.5109960156696562,2.6621790286616718
0.6360110803324099,2.4575088155684073,2.5116758466214075,2.671360281748012
0.6365650969529086,2.461713781832868,2.514794198143814,2.6779110979283636
0.6371191135734072,2.470450348106068,2.5154658557571214,2.6851330589070983
0.6376731301939058,2.4936609094661106,2.5163836808554607,2.6875933643285546
0.6382271468144044,2.4992759862171074,2.5224691098117074,2.7067354882911503
0.6387811634349031,2.5039873026804167,2.522874847293725,2.7134568221099076
0.6393351800554017,2.504214572009144,2.5276758503377166,2.7244093514449625
0.6398891966759003,2.5388120943264605,2.532236112615641,2.729628701833297
0.6404432132963989,2.5462414292203706,2.5346774353939434,2.7479860205050035
0.6409972299168976,2.5587830158796523,2.5408496138088226,2.75698265368667
0.6415512465373961,2.5666109957523653,2.54340130961737,2.7641110859223117
0.6421052631578947,2.6774272617707493,2.5899601033907365,2.7694954382445305
0.6426592797783933,2.719324012470478,2.60698860403762,2.832554105580999
0.643213296398892,2.727534602697736,2.6071300257336305,2.8826675102800663
0.6437673130193906,2.7474263322726133,2.614524320399132,2.927606118813095
0.6443213296398892,2.756090812074199,2.619481980792824,2.9295974733391765
0.6448753462603878,2.76467987437214,2.690015845983847,2.935738149563302
0.6454293628808865,2.772502718600448,2.7162523423785876,2.971512962113388
0.6459833795013851,2.7738391337007324,2.723277665208629,3.005029843965199
0.6465373961218837,2.7790408888323164,2.7251397886486095,3.005144438627066
0.6470914127423822,2.7822042092235253,2.747889105393755,3.0262727357665433
0.6476454293628808,2.7824799832756972,2.7696588884648654,3.027375294212604
0.6481994459833795,2.7899120218378917,2.781646130995212,3.0544598675120556
0.6487534626038781,2.7926365852314206,2.7822077104577816,3.0757787266941126
0.6493074792243767,2.8403893834612752,2.8197547365291578,3.08459999801159
0.6498614958448753,2.8561247737804107,2.84339330997333,3.0987914327964847
0.650415512465374,2.891158144083542,2.875863014282101,3.1447291888742126
0.6509695290858726,2.8920268725849074,2.886204449478671,3.1546355430428816
0.6515235457063712,2.9018347049923707,2.919999106890214,3.161319855629696
0.6520775623268698,2.9023203646665836,2.9320822945146348,3.1683378492471364
0.6526315789473685,2.91129973075318,2.9928560487653395,3.1758871782217226
0.653185595567867,2.9271142243398915,2.9986855646803816,3.20383535774391
0.6537396121883656,2.941436773241759,3.0045110907258863,3.2126890128056758
0.6542936288088642,2.9496550559923564,3.0045110907258863,3.2205655908144837
0.6548476454293629,2.9779484147494353,3.0328171154524584,3.2205714907479317
0.6554016620498615,2.9832674565739077,3.0358342131452303,3.253744775409223
0.6559556786703601,2.9903498069430006,3.045207010454883,3.2560065258731186
0.6565096952908587,3.000840688459082,3.061098323631485,3.274362776972502
0.6570637119113574,3.009755897872493,3.0871736173392454,3.274362776972502
0.657617728531856,3.012361755174708,3.0926788681574835,3.2844606285652755
0.6581717451523545,3.059666903923365,3.12369375151491,3.2844606285652755
0.6587257617728531,3.0606186196102505,3.1264203606215384,3.2991080940548745
0.6592797783933518,3.0842804136192274,3.1331080551292083,3.312643121032165
0.6598337950138504,3.0960101404593603,3.1454280020416205,3.315408771861165
0.660387811634349,3.118078567690172,3.1476709071428073,3.317685315450185
0.6609418282548476,3.1227253274489226,3.1523497756999577,3.319569087429277
0.6614958448753463,3.154824336398365,3.1530383221502354,3.3418322056970724
0.6620498614958449,3.1625663174230194,3.1696010519200346,3.350334951629801
0.6626038781163435,3.1731057716454494,3.209515486302703,3.361978586758201
0.6631578947368421,3.1814011664257826,3.260317815485312,3.3838331506612285
0.6637119113573408,3.1917768046523722,3.261588373434079,3.3897228032469733
0.6642659279778393,3.2079123683299366,3.2904566627925935,3.396812141465019
0.6648199445983379,3.2144853788441474,3.2911551849019416,3.397783075677523
0.6653739612188365,3.2370675871073797,3.2919494223154033,3.407371845055577
0.6659279778393352,3.250695128624772,3.2986511034825576,3.414111214822636
0.6664819944598338,3.2624169741150792,3.299714471954979,3.4645350694663097
0.6670360110803324,3.273596872444158,3.3156963401712827,3.469166235876441
0.667590027700831,3.2816790686186263,3.3232678834912157,3.5389864981093893
0.6681440443213297,3.290465713964221,3.3316053661407747,3.5396765732941162
0.6686980609418283,3.290465713964221,3.3316053661407747,3.5423570426890096
0.6692520775623269,3.2953634507146736,3.3741408982861336,3.542630893102085
0.6698060941828254,3.3000755343981036,3.3765539077431725,3.5436693142022944
0.6703601108033241,3.3023724959799208,3.3936026313061936,3.549498053230999
0.6709141274238227,3.3047137752239415,3.4056271171211927,3.5737416819908523
0.6714681440443213,3.3182747677260136,3.424355710673164,3.5802670019574214
0.6720221606648199,3.3261552722646694,3.4377497514393847,3.599041560149733
0.6725761772853186,3.333743395750947,3.440653474475911,3.610224909805676
0.6731301939058172,3.333743395750947,3.4568760376605567,3.636919056793236
0.6736842105263158,3.388480883042028,3.477055007505472,3.6384852606764007
0.6742382271468144,3.416034180404574,3.504372031776666,3.6441332806414084
0.6747922437673131,3.442307692602625,3.5217950652690506,3.6541562145440807
0.6753462603878116,3.4566665100013503,3.546030534341047,3.6541562145440807
0.6759002770083102,3.47802611480437,3.5506302586642056,3.687826469891018
0.6764542936288088,3.47940743514626,3.5506302586642056,3.6961474634768177
0.6770083102493075,3.51590100784481,3.556345560222457,3.6975724776954455
0.6775623268698061,3.5216868416478015,3.556345560222457,3.704825540089573
0.6781163434903047,3.5276504352407767,3.5597003411395263,3.7237861487448844
0.6786703601108033,3.534613254187142,3.5667561592563484,3.724525989072254
0.679224376731302,3.5350088745274983,3.5729148747728847,3.7416602179676586
0.6797783933518006,3.5434712340272876,3.58571819700854,3.7416605123502023
0.6803324099722992,3.544360391085911,3.612920362768874,3.7501090042882588
0.6808864265927977,3.5471296222363393,3.6212020692647138,3.751282473058701
0.6814404432132964,3.5541918354251063,3.6247171231482445,3.751282473058701
0.681994459833795,3.5710469206478685,3.6410769463511095,3.7669796763814025
0.6825484764542936,3.572147688675553,3.64148094803992,3.812632816626804
0.6831024930747922,3.626327163107495,3.641532100078147,3.826539953334866
0.6836565096952909,3.6300110752898567,3.6435816875556206,3.8286173769172787
0.6842105263157895,3.6337764273343387,3.6551792139202117,3.8308081016672517
0.6847645429362881,3.642529062038562,3.667886534733912,3.8339866765472124
0.6853185595567867,3.660167518592772,3.6749408613812293,3.837435134687646
0.6858725761772854,3.660167518592772,3.677054750780492,3.837435134687646
0.686426592797784,3.665321043333245,3.6819289202095282,3.8423216768592616
0.6869806094182825,3.673272741020794,3.6927772205835043,3.860928374956627
0.6875346260387811,3.673272741020794,3.6941546127278047,3.8644171880660005
0.6880886426592798,3.6848420499632106,3.6967989624673177,3.8788675943120423
0.6886426592797784,3.6931539386849557,3.7007484823781356,3.881051320701369
0.689196675900277,3.7140936762452945,3.7023039466765804,3.884233997801675
0.6897506925207756,3.742696356488523,3.703040560741958,3.8986504399128172
0.6903047091412743,3.7750260054650044,3.7170495624817153,3.899103920272909
0.6908587257617729,3.7806979146833144,3.7264810266115362,3.919331444282058
0.6914127423822715,3.7808178645913646,3.7417253019327417,3.927846824327474
0.69196675900277,3.7857828341541215,3.750692392849621,3.9421409451506926
0.6925207756232687,3.78786689245758,3.7604390717980296,3.9526556183738197
0.6930747922437673,3.7883556906929967,3.763496501815086,3.963949039664821
0.6936288088642659,3.791465473905483,3.7771101775231646,3.966438694244949
0.6941828254847645,3.799448329829557,3.785774575523771,3.9664814315919825
0.6947368421052632,3.8034969067848334,3.8028476528270554,3.983877540710524
0.6952908587257618,3.8057810261589933,3.806043289355237,4.0050138188767646
0.6958448753462604,3.8120530116556868,3.806043289355237,4.0059092964957665
0.696398891966759,3.816922901492943,3.816186820224924,4.009494436853792
0.6969529085872577,3.819346895585473,3.8181450063937845,4.016856701902881
0.6975069252077563,3.8371064853309136,3.8294879013547924,4.018672944570486
0.6980609418282548,3.839851540774585,3.8421990713904997,4.026435059814774
0.6986149584487534,3.8402886695004135,3.844167475609336,4.02881468236478
0.6991689750692521,3.8453831988367866,3.847602584307056,4.031013574917371
0.6997229916897507,3.847217141667217,3.84847449855286,4.03489069536845
0.7002770083102493,3.861531781821646,3.8677387536257553,4.037075174447624
0.7008310249307479,3.866405577784315,3.8813350109335487,4.039957602275201
0.7013850415512466,3.8714810245818323,3.882573376064052,4.042701347247755
0.7019390581717452,3.8825180064451525,3.8905943408458015,4.044784960083074
0.7024930747922438,3.8895230547729387,3.890701861705561,4.046371327262278
0.7030470914127424,3.915764593091311,3.898495370359055,4.050162342029449
0.703601108033241,3.9229267737144027,3.91158819502438,4.0502430579990545
0.7041551246537396,3.9255920596130442,3.950082970682021,4.061343136440169
0.7047091412742382,3.9276725403068316,3.9524732750761635,4.063931599450463
0.7052631578947368,3.940594060101136,3.9671945796402257,4.06850193466529
0.7058171745152355,3.9574780061733272,3.992104228642979,4.0686734759027345
0.7063711911357341,3.961642451790755,4.016554447902835,4.07088388292337
0.7069252077562327,3.9666535490126282,4.017552957792854,4.071752724081287
0.7074792243767313,3.96817343665092,4.01759305253062,4.075490321328469
0.7080332409972299,3.968284828909654,4.0192773925899425,4.076186706339605
0.7085872576177286,3.9692471513343524,4.019929462789927,4.0826338936705175
0.7091412742382271,3.97299371048989,4.024102336185013,4.083227361911762
0.7096952908587257,3.9739571550365493,4.02718671324873,4.084482056831447
0.7102493074792243,3.9791689257951988,4.029743373973657,4.087007144393787
0.710803324099723,3.9819036010693147,4.0383029306302385,4.089910754429165
0.7113573407202216,3.9842658585234187,4.040370034014379,4.092985459116189
0.7119113573407202,3.986247503806307,4.041001515876718,4.098179171944316
0.7124653739612188,3.991748230459902,4.0523456944581,4.0992359829958005
0.7130193905817175,3.9979752275280247,4.060629803502586,4.100702988472827
0.7135734072022161,4.000324092659877,4.0622025372170665,4.103565268343745
0.7141274238227147,4.002260185078876,4.071042997289206,4.103932612280559
0.7146814404432132,4.004368862191956,4.0729526429313925,4.1066402381891844
0.7152354570637119,4.018520126629536,4.08318476559176,4.107511346578565
0.7157894736842105,4.020904422683785,4.095788268364806,4.112472677046956
0.7163434903047091,4.021031944120159,4.096611711412811,4.113504381527116
0.7168975069252077,4.021157408079374,4.101646691620804,4.119046792608845
0.7174515235457064,4.027516145682795,4.111926443900156,4.121382376776158
0.718005540166205,4.028832274744539,4.112715661796053,4.127007800265194
0.7185595567867036,4.032599050679443,4.116458376660651,4.132996118392634
0.7191135734072022,4.036493803715836,4.128608356550835,4.136206698358608
0.7196675900277009,4.036493803715836,4.132730447365561,4.137971440368992
0.7202216066481995,4.039659060268857,4.133586303287554,4.142205258167601
0.720775623268698,4.043216029655182,4.1357563146350556,4.145189129306147
0.7213296398891966,4.043455902667015,4.1367794527452775,4.146999017044369
0.7218836565096953,4.043766439542435,4.142112007486057,4.161971747183963
0.7224376731301939,4.049023076015541,4.142123391529836,4.1675110583327255
0.7229916897506925,4.049210872238875,4.143690266719061,4.173833269330689
0.7235457063711911,4.05266011499239,4.1437328871124635,4.183196587986937
0.7240997229916898,4.055791025402847,4.143927810042814,4.190011135678446
0.7246537396121884,4.05586408358452,4.144879110618186,4.195449568464499
0.725207756232687,4.0578660839647265,4.148630044938011,4.19791513140099
0.7257617728531855,4.0642696018262425,4.150196495819681,4.201840998455922
0.7263157894736842,4.06952760050504,4.151191963187209,4.205615416503426
0.7268698060941828,4.070566175089079,4.1523132573316515,4.211792775745376
0.7274238227146814,4.071949990420082,4.153421057295867,4.212390352625213
0.72797783933518,4.075144880459861,4.153505725853224,4.215558675659469
0.7285318559556787,4.076983322191831,4.154802060469807,4.216092411774474
0.7290858725761773,4.095606905540319,4.157252182656892,4.216229611628653
0.7296398891966759,4.096961323063203,4.162547334794794,4.222534734850591
0.7301939058171745,4.0969871651645455,4.174575941948394,4.229319869446476
0.7307479224376732,4.1053799968908375,4.187385833983605,4.242265831367814
0.7313019390581718,4.106997797309451,4.1897697034452746,4.248166265050243
0.7318559556786703,4.109218741286488,4.192274743065216,4.256603722905869
0.7324099722991689,4.109466990386581,4.194348976345161,4.259221495445972
0.7329639889196676,4.112589733677042,4.194493682538198,4.272754497836464
0.7335180055401662,4.1137707112773265,4.194891178050529,4.282518365925315
0.7340720221606648,4.1156045591966395,4.198381996867813,4.291390057095948
0.7346260387811634,4.116608949438334,4.2054435079169705,4.307394220221801
0.7351800554016621,4.1207357633310195,4.206024791783798,4.318905499368569
0.7357340720221607,4.123148267874807,4.2090033630640695,4.3238380578211455
0.7362880886426593,4.136279699997217,4.212012637075938,4.3320385137708035
0.7368421052631579,4.147414486652749,4.214064379162667,4.348214979318359
0.7373961218836566,4.1619765435531635,4.214556013791761,4.409680610981216
0.7379501385041551,4.167337246439936,4.221841347377128,4.516754312707614
0.7385041551246537,4.18034060372186,4.226167577760291,2.542442145866315e18
0.7390581717451523,4.180435108984245,4.226622545333822,1.0e46
0.739612188365651,4.182077817139827,4.228352845397111,1.0e46
0.7401662049861496,4.185760243848193,4.23673220493482,1.0e46
0.7407202216066482,4.187528707657293,4.241049167822417,1.0e46
0.7412742382271468,4.203276834263586,4.2527907360126145,1.0e46
0.7418282548476455,4.205990227149045,4.2575719024961405,1.0e46
0.7423822714681441,4.20727783079292,4.274209875979792,1.0e46
0.7429362880886426,4.211243170693202,4.2797499588590435,1.0e46
0.7434903047091412,4.220804192721345,4.279912728096451,1.0e46
0.7440443213296399,4.22127306137849,4.292268255857767,1.0e46
0.7445983379501385,4.227186935866083,4.343508464126162,1.0e46
0.7451523545706371,4.233673578118645,4.343520210051756,1.0e46
0.7457063711911357,4.241605926443612,4.347631268183737,1.0e46
0.7462603878116344,4.242050253273049,4.352419889795154,1.0e46
0.746814404432133,4.247828735016645,4.360767679808009,1.0e46
0.7473684210526316,4.293805937485321,4.404810190369821,1.0e46
0.7479224376731302,4.3261737331072565,4.414562886233797,1.0e46
0.7484764542936289,4.409516818135875,4.4227419011615385,1.0e46
0.7490304709141274,4.549904139897159,4.543709085712103,1.0e46
0.749584487534626,4.697986301758046,2.2842394253595314e38,1.0e46
0.7501385041551246,1.0e46,1.0e46,1.0e46
0.7506925207756233,1.0e46,1.0e46,1.0e46
0.7512465373961219,1.0e46,1.0e46,1.0e46
0.7518005540166205,1.0e46,1.0e46,1.0e46
0.7523545706371191,1.0e46,1.0e46,1.0e46
0.7529085872576178,1.0e46,1.0e46,1.0e46
0.7534626038781164,1.0e46,1.0e46,1.0e46
0.754016620498615,1.0e46,1.0e46,1.0e46
0.7545706371191135,1.0e46,1.0e46,1.0e46
0.7551246537396122,1.0e46,1.0e46,1.0e46
0.7556786703601108,1.0e46,1.0e46,1.0e46
0.7562326869806094,1.0e46,1.0e46,1.0e46
0.756786703601108,1.0e46,1.0e46,1.0e46
0.7573407202216067,1.0e46,1.0e46,1.0e46
0.7578947368421053,1.0e46,1.0e46,1.0e46
0.7584487534626039,1.0e46,1.0e46,1.0e46
0.7590027700831025,1.0e46,1.0e46,1.0e46
0.7595567867036012,1.0e46,1.0e46,1.0e46
0.7601108033240997,1.0e46,1.0e46,1.0e46
0.7606648199445983,1.0e46,1.0e46,1.0e46
0.7612188365650969,1.0e46,1.0e46,1.0e46
0.7617728531855956,1.0e46,1.0e46,1.0e46
0.7623268698060942,1.0e46,1.0e46,1.0e46
0.7628808864265928,1.0e46,1.0e46,1.0e46
0.7634349030470914,1.0e46,1.0e46,1.0e46
0.7639889196675901,1.0e46,1.0e46,1.0e46
0.7645429362880887,1.0e46,1.0e46,1.0e46
0.7650969529085873,1.0e46,1.0e46,1.0e46
0.7656509695290858,1.0e46,1.0e46,1.0e46
0.7662049861495844,1.0e46,1.0e46,1.0e46
0.7667590027700831,1.0e46,1.0e46,1.0e46
0.7673130193905817,1.0e46,1.0e46,1.0e46
0.7678670360110803,1.0e46,1.0e46,1.0e46
0.7684210526315789,1.0e46,1.0e46,1.0e46
0.7689750692520776,1.0e46,1.0e46,1.0e46
0.7695290858725762,1.0e46,1.0e46,1.0e46
0.7700831024930748,1.0e46,1.0e46,1.0e46
0.7706371191135734,1.0e46,1.0e46,1.0e46
0.771191135734072,1.0e46,1.0e46,1.0e46
0.7717451523545706,1.0e46,1.0e46,1.0e46
0.7722991689750692,1.0e46,1.0e46,1.0e46
0.7728531855955678,1.0e46,1.0e46,1.0e46
0.7734072022160665,1.0e46,1.0e46,1.0e46
0.7739612188365651,1.0e46,1.0e46,1.0e46
0.7745152354570637,1.0e46,1.0e46,1.0e46
0.7750692520775623,1.0e46,1.0e46,1.0e46
0.775623268698061,1.0e46,1.0e46,1.0e46
0.7761772853185596,1.0e46,1.0e46,1.0e46
0.7767313019390581,1.0e46,1.0e46,1.0e46
0.7772853185595567,1.0e46,1.0e46,1.0e46
0.7778393351800554,1.0e46,1.0e46,1.0e46
0.778393351800554,1.0e46,1.0e46,1.0e46
0.7789473684210526,1.0e46,1.0e46,1.0e46
0.7795013850415512,1.0e46,1.0e46,1.0e46
0.7800554016620499,1.0e46,1.0e46,1.0e46
0.7806094182825485,1.0e46,1.0e46,1.0e46
0.7811634349030471,1.0e46,1.0e46,1.0e46
0.7817174515235457,1.0e46,1.0e46,1.0e46
0.7822714681440444,1.0e46,1.0e46,1.0e46
0.782825484764543,1.0e46,1.0e46,1.0e46
0.7833795013850415,1.0e46,1.0e46,1.0e46
0.7839335180055401,1.0e46,1.0e46,1.0e46
0.7844875346260388,1.0e46,1.0e46,1.0e46
0.7850415512465374,1.0e46,1.0e46,1.0e46
0.785595567867036,1.0e46,1.0e46,1.0e46
0.7861495844875346,1.0e46,1.0e46,1.0e46
0.7867036011080333,1.0e46,1.0e46,1.0e46
0.7872576177285319,1.0e46,1.0e46,1.0e46
0.7878116343490305,1.0e46,1.0e46,1.0e46
0.788365650969529,1.0e46,1.0e46,1.0e46
0.7889196675900277,1.0e46,1.0e46,1.0e46
0.7894736842105263,1.0e46,1.0e46,1.0e46
0.7900277008310249,1.0e46,1.0e46,1.0e46
0.7905817174515235,1.0e46,1.0e46,1.0e46
0.7911357340720222,1.0e46,1.0e46,1.0e46
0.7916897506925208,1.0e46,1.0e46,1.0e46
0.7922437673130194,1.0e46,1.0e46,1.0e46
0.792797783933518,1.0e46,1.0e46,1.0e46
0.7933518005540167,1.0e46,1.0e46,1.0e46
0.7939058171745152,1.0e46,1.0e46,1.0e46
0.7944598337950138,1.0e46,1.0e46,1.0e46
0.7950138504155124,1.0e46,1.0e46,1.0e46
0.7955678670360111,1.0e46,1.0e46,1.0e46
0.7961218836565097,1.0e46,1.0e46,1.0e46
0.7966759002770083,1.0e46,1.0e46,1.0e46
0.7972299168975069,1.0e46,1.0e46,1.0e46
0.7977839335180056,1.0e46,1.0e46,1.0e46
0.7983379501385042,1.0e46,1.0e46,1.0e46
0.7988919667590028,1.0e46,1.0e46,1.0e46
0.7994459833795013,1.0e46,1.0e46,1.0e46
0.8,1.0e46,1.0e46,1.0e46
0.8005540166204986,1.0e46,1.0e46,1.0e46
0.8011080332409972,1.0e46,1.0e46,1.0e46
0.8016620498614958,1.0e46,1.0e46,1.0e46
0.8022160664819945,1.0e46,1.0e46,1.0e46
0.8027700831024931,1.0e46,1.0e46,1.0e46
0.8033240997229917,1.0e46,1.0e46,1.0e46
0.8038781163434903,1.0e46,1.0e46,1.0e46
0.804432132963989,1.0e46,1.0e46,1.0e46
0.8049861495844876,1.0e46,1.0e46,1.0e46
0.8055401662049861,1.0e46,1.0e46,1.0e46
0.8060941828254847,1.0e46,1.0e46,1.0e46
0.8066481994459834,1.0e46,1.0e46,1.0e46
0.807202216066482,1.0e46,1.0e46,1.0e46
0.8077562326869806,1.0e46,1.0e46,1.0e46
0.8083102493074792,1.0e46,1.0e46,1.0e46
0.8088642659279779,1.0e46,1.0e46,1.0e46
0.8094182825484765,1.0e46,1.0e46,1.0e46
0.8099722991689751,1.0e46,1.0e46,1.0e46
0.8105263157894737,1.0e46,1.0e46,1.0e46
0.8110803324099723,1.0e46,1.0e46,1.0e46
0.8116343490304709,1.0e46,1.0e46,1.0e46
0.8121883656509695,1.0e46,1.0e46,1.0e46
0.8127423822714681,1.0e46,1.0e46,1.0e46
0.8132963988919668,1.0e46,1.0e46,1.0e46
0.8138504155124654,1.0e46,1.0e46,1.0e46
0.814404432132964,1.0e46,1.0e46,1.0e46
0.8149584487534626,1.0e46,1.0e46,1.0e46
0.8155124653739613,1.0e46,1.0e46,1.0e46
0.8160664819944599,1.0e46,1.0e46,1.0e46
0.8166204986149584,1.0e46,1.0e46,1.0e46
0.817174515235457,1.0e46,1.0e46,1.0e46
0.8177285318559557,1.0e46,1.0e46,1.0e46
0.8182825484764543,1.0e46,1.0e46,1.0e46
0.8188365650969529,1.0e46,1.0e46,1.0e46
0.8193905817174515,1.0e46,1.0e46,1.0e46
0.8199445983379502,1.0e46,1.0e46,1.0e46
0.8204986149584488,1.0e46,1.0e46,1.0e46
0.8210526315789474,1.0e46,1.0e46,1.0e46
0.821606648199446,1.0e46,1.0e46,1.0e46
0.8221606648199447,1.0e46,1.0e46,1.0e46
0.8227146814404432,1.0e46,1.0e46,1.0e46
0.8232686980609418,1.0e46,1.0e46,1.0e46
0.8238227146814404,1.0e46,1.0e46,1.0e46
0.824376731301939,1.0e46,1.0e46,1.0e46
0.8249307479224377,1.0e46,1.0e46,1.0e46
0.8254847645429363,1.0e46,1.0e46,1.0e46
0.8260387811634349,1.0e46,1.0e46,1.0e46
0.8265927977839335,1.0e46,1.0e46,1.0e46
0.8271468144044322,1.0e46,1.0e46,1.0e46
0.8277008310249307,1.0e46,1.0e46,1.0e46
0.8282548476454293,1.0e46,1.0e46,1.0e46
0.8288088642659279,1.0e46,1.0e46,1.0e46
0.8293628808864266,1.0e46,1.0e46,1.0e46
0.8299168975069252,1.0e46,1.0e46,1.0e46
0.8304709141274238,1.0e46,1.0e46,1.0e46
0.8310249307479224,1.0e46,1.0e46,1.0e46
0.8315789473684211,1.0e46,1.0e46,1.0e46
0.8321329639889197,1.0e46,1.0e46,1.0e46
0.8326869806094183,1.0e46,1.0e46,1.0e46
0.8332409972299168,1.0e46,1.0e46,1.0e46
0.8337950138504155,1.0e46,1.0e46,1.0e46
0.8343490304709141,1.0e46,1.0e46,1.0e46
0.8349030470914127,1.0e46,1.0e46,1.0e46
0.8354570637119113,1.0e46,1.0e46,1.0e46
0.83601108033241,1.0e46,1.0e46,1.0e46
0.8365650969529086,1.0e46,1.0e46,1.0e46
0.8371191135734072,1.0e46,1.0e46,1.0e46
0.8376731301939058,1.0e46,1.0e46,1.0e46
0.8382271468144045,1.0e46,1.0e46,1.0e46
0.838781163434903,1.0e46,1.0e46,1.0e46
0.8393351800554016,1.0e46,1.0e46,1.0e46
0.8398891966759002,1.0e46,1.0e46,1.0e46
0.8404432132963989,1.0e46,1.0e46,1.0e46
0.8409972299168975,1.0e46,1.0e46,1.0e46
0.8415512465373961,1.0e46,1.0e46,1.0e46
0.8421052631578947,1.0e46,1.0e46,1.0e46
0.8426592797783934,1.0e46,1.0e46,1.0e46
0.843213296398892,1.0e46,1.0e46,1.0e46
0.8437673130193906,1.0e46,1.0e46,1.0e46
0.8443213296398892,1.0e46,1.0e46,1.0e46
0.8448753462603878,1.0e46,1.0e46,1.0e46
0.8454293628808864,1.0e46,1.0e46,1.0e46
0.845983379501385,1.0e46,1.0e46,1.0e46
0.8465373961218836,1.0e46,1.0e46,1.0e46
0.8470914127423823,1.0e46,1.0e46,1.0e46
0.8476454293628809,1.0e46,1.0e46,1.0e46
0.8481994459833795,1.0e46,1.0e46,1.0e46
0.8487534626038781,1.0e46,1.0e46,1.0e46
0.8493074792243768,1.0e46,1.0e46,1.0e46
0.8498614958448754,1.0e46,1.0e46,1.0e46
0.850415512465374,1.0e46,1.0e46,1.0e46
0.8509695290858725,1.0e46,1.0e46,1.0e46
0.8515235457063712,1.0e46,1.0e46,1.0e46
0.8520775623268698,1.0e46,1.0e46,1.0e46
0.8526315789473684,1.0e46,1.0e46,1.0e46
0.853185595567867,1.0e46,1.0e46,1.0e46
0.8537396121883657,1.0e46,1.0e46,1.0e46
0.8542936288088643,1.0e46,1.0e46,1.0e46
0.8548476454293629,1.0e46,1.0e46,1.0e46
0.8554016620498615,1.0e46,1.0e46,1.0e46
0.8559556786703602,1.0e46,1.0e46,1.0e46
0.8565096952908587,1.0e46,1.0e46,1.0e46
0.8570637119113573,1.0e46,1.0e46,1.0e46
0.8576177285318559,1.0e46,1.0e46,1.0e46
0.8581717451523546,1.0e46,1.0e46,1.0e46
0.8587257617728532,1.0e46,1.0e46,1.0e46
0.8592797783933518,1.0e46,1.0e46,1.0e46
0.8598337950138504,1.0e46,1.0e46,1.0e46
0.8603878116343491,1.0e46,1.0e46,1.0e46
0.8609418282548477,1.0e46,1.0e46,1.0e46
0.8614958448753463,1.0e46,1.0e46,1.0e46
0.8620498614958448,1.0e46,1.0e46,1.0e46
0.8626038781163435,1.0e46,1.0e46,1.0e46
0.8631578947368421,1.0e46,1.0e46,1.0e46
0.8637119113573407,1.0e46,1.0e46,1.0e46
0.8642659279778393,1.0e46,1.0e46,1.0e46
0.864819944598338,1.0e46,1.0e46,1.0e46
0.8653739612188366,1.0e46,1.0e46,1.0e46
0.8659279778393352,1.0e46,1.0e46,1.0e46
0.8664819944598338,1.0e46,1.0e46,1.0e46
0.8670360110803325,1.0e46,1.0e46,1.0e46
0.867590027700831,1.0e46,1.0e46,1.0e46
0.8681440443213296,1.0e46,1.0e46,1.0e46
0.8686980609418282,1.0e46,1.0e46,1.0e46
0.8692520775623269,1.0e46,1.0e46,1.0e46
0.8698060941828255,1.0e46,1.0e46,1.0e46
0.8703601108033241,1.0e46,1.0e46,1.0e46
0.8709141274238227,1.0e46,1.0e46,1.0e46
0.8714681440443214,1.0e46,1.0e46,1.0e46
0.87202216066482,1.0e46,1.0e46,1.0e46
0.8725761772853186,1.0e46,1.0e46,1.0e46
0.8731301939058171,1.0e46,1.0e46,1.0e46
0.8736842105263158,1.0e46,1.0e46,1.0e46
0.8742382271468144,1.0e46,1.0e46,1.0e46
0.874792243767313,1.0e46,1.0e46,1.0e46
0.8753462603878116,1.0e46,1.0e46,1.0e46
0.8759002770083103,1.0e46,1.0e46,1.0e46
0.8764542936288089,1.0e46,1.0e46,1.0e46
0.8770083102493075,1.0e46,1.0e46,1.0e46
0.8775623268698061,1.0e46,1.0e46,1.0e46
0.8781163434903048,1.0e46,1.0e46,1.0e46
0.8786703601108034,1.0e46,1.0e46,1.0e46
0.8792243767313019,1.0e46,1.0e46,1.0e46
0.8797783933518005,1.0e46,1.0e46,1.0e46
0.8803324099722992,1.0e46,1.0e46,1.0e46
0.8808864265927978,1.0e46,1.0e46,1.0e46
0.8814404432132964,1.0e46,1.0e46,1.0e46
0.881994459833795,1.0e46,1.0e46,1.0e46
0.8825484764542936,1.0e46,1.0e46,1.0e46
0.8831024930747923,1.0e46,1.0e46,1.0e46
0.8836565096952909,1.0e46,1.0e46,1.0e46
0.8842105263157894,1.0e46,1.0e46,1.0e46
0.884764542936288,1.0e46,1.0e46,1.0e46
0.8853185595567867,1.0e46,1.0e46,1.0e46
0.8858725761772853,1.0e46,1.0e46,1.0e46
0.8864265927977839,1.0e46,1.0e46,1.0e46
0.8869806094182825,1.0e46,1.0e46,1.0e46
0.8875346260387812,1.0e46,1.0e46,1.0e46
0.8880886426592798,1.0e46,1.0e46,1.0e46
0.8886426592797784,1.0e46,1.0e46,1.0e46
0.889196675900277,1.0e46,1.0e46,1.0e46
0.8897506925207757,1.0e46,1.0e46,1.0e46
0.8903047091412742,1.0e46,1.0e46,1.0e46
0.8908587257617728,1.0e46,1.0e46,1.0e46
0.8914127423822714,1.0e46,1.0e46,1.0e46
0.8919667590027701,1.0e46,1.0e46,1.0e46
0.8925207756232687,1.0e46,1.0e46,1.0e46
0.8930747922437673,1.0e46,1.0e46,1.0e46
0.8936288088642659,1.0e46,1.0e46,1.0e46
0.8941828254847646,1.0e46,1.0e46,1.0e46
0.8947368421052632,1.0e46,1.0e46,1.0e46
0.8952908587257618,1.0e46,1.0e46,1.0e46
0.8958448753462603,1.0e46,1.0e46,1.0e46
0.896398891966759,1.0e46,1.0e46,1.0e46
0.8969529085872576,1.0e46,1.0e46,1.0e46
0.8975069252077562,1.0e46,1.0e46,1.0e46
0.8980609418282548,1.0e46,1.0e46,1.0e46
0.8986149584487535,1.0e46,1.0e46,1.0e46
0.8991689750692521,1.0e46,1.0e46,1.0e46
0.8997229916897507,1.0e46,1.0e46,1.0e46
0.9002770083102493,1.0e46,1.0e46,1.0e46
0.900831024930748,1.0e46,1.0e46,1.0e46
0.9013850415512465,1.0e46,1.0e46,1.0e46
0.9019390581717451,1.0e46,1.0e46,1.0e46
0.9024930747922437,1.0e46,1.0e46,1.0e46
0.9030470914127424,1.0e46,1.0e46,1.0e46
0.903601108033241,1.0e46,1.0e46,1.0e46
0.9041551246537396,1.0e46,1.0e46,1.0e46
0.9047091412742382,1.0e46,1.0e46,1.0e46
0.9052631578947369,1.0e46,1.0e46,1.0e46
0.9058171745152355,1.0e46,1.0e46,1.0e46
0.9063711911357341,1.0e46,1.0e46,1.0e46
0.9069252077562326,1.0e46,1.0e46,1.0e46
0.9074792243767313,1.0e46,1.0e46,1.0e46
0.9080332409972299,1.0e46,1.0e46,1.0e46
0.9085872576177285,1.0e46,1.0e46,1.0e46
0.9091412742382271,1.0e46,1.0e46,1.0e46
0.9096952908587258,1.0e46,1.0e46,1.0e46
0.9102493074792244,1.0e46,1.0e46,1.0e46
0.910803324099723,1.0e46,1.0e46,1.0e46
0.9113573407202216,1.0e46,1.0e46,1.0e46
0.9119113573407203,1.0e46,1.0e46,1.0e46
0.9124653739612189,1.0e46,1.0e46,1.0e46
0.9130193905817174,1.0e46,1.0e46,1.0e46
0.913573407202216,1.0e46,1.0e46,1.0e46
0.9141274238227147,1.0e46,1.0e46,1.0e46
0.9146814404432133,1.0e46,1.0e46,1.0e46
0.9152354570637119,1.0e46,1.0e46,1.0e46
0.9157894736842105,1.0e46,1.0e46,1.0e46
0.9163434903047092,1.0e46,1.0e46,1.0e46
0.9168975069252078,1.0e46,1.0e46,1.0e46
0.9174515235457064,1.0e46,1.0e46,1.0e46
0.918005540166205,1.0e46,1.0e46,1.0e46
0.9185595567867036,1.0e46,1.0e46,1.0e46
0.9191135734072022,1.0e46,1.0e46,1.0e46
0.9196675900277008,1.0e46,1.0e46,1.0e46
0.9202216066481994,1.0e46,1.0e46,1.0e46
0.9207756232686981,1.0e46,1.0e46,1.0e46
0.9213296398891967,1.0e46,1.0e46,1.0e46
0.9218836565096953,1.0e46,1.0e46,1.0e46
0.9224376731301939,1.0e46,1.0e46,1.0e46
0.9229916897506926,1.0e46,1.0e46,1.0e46
0.9235457063711912,1.0e46,1.0e46,1.0e46
0.9240997229916897,1.0e46,1.0e46,1.0e46
0.9246537396121883,1.0e46,1.0e46,1.0e46
0.925207756232687,1.0e46,1.0e46,1.0e46
0.9257617728531856,1.0e46,1.0e46,1.0e46
0.9263157894736842,1.0e46,1.0e46,1.0e46
0.9268698060941828,1.0e46,1.0e46,1.0e46
0.9274238227146815,1.0e46,1.0e46,1.0e46
0.9279778393351801,1.0e46,1.0e46,1.0e46
0.9285318559556787,1.0e46,1.0e46,1.0e46
0.9290858725761773,1.0e46,1.0e46,1.0e46
0.929639889196676,1.0e46,1.0e46,1.0e46
0.9301939058171745,1.0e46,1.0e46,1.0e46
0.9307479224376731,1.0e46,1.0e46,1.0e46
0.9313019390581717,1.0e46,1.0e46,1.0e46
0.9318559556786704,1.0e46,1.0e46,1.0e46
0.932409972299169,1.0e46,1.0e46,1.0e46
0.9329639889196676,1.0e46,1.0e46,1.0e46
0.9335180055401662,1.0e46,1.0e46,1.0e46
0.9340720221606649,1.0e46,1.0e46,1.0e46
0.9346260387811635,1.0e46,1.0e46,1.0e46
0.935180055401662,1.0e46,1.0e46,1.0e46
0.9357340720221606,1.0e46,1.0e46,1.0e46
0.9362880886426593,1.0e46,1.0e46,1.0e46
0.9368421052631579,1.0e46,1.0e46,1.0e46
0.9373961218836565,1.0e46,1.0e46,1.0e46
0.9379501385041551,1.0e46,1.0e46,1.0e46
0.9385041551246538,1.0e46,1.0e46,1.0e46
0.9390581717451524,1.0e46,1.0e46,1.0e46
0.939612188365651,1.0e46,1.0e46,1.0e46
0.9401662049861496,1.0e46,1.0e46,1.0e46
0.9407202216066483,1.0e46,1.0e46,1.0e46
0.9412742382271468,1.0e46,1.0e46,1.0e46
0.9418282548476454,1.0e46,1.0e46,1.0e46
0.942382271468144,1.0e46,1.0e46,1.0e46
0.9429362880886426,1.0e46,1.0e46,1.0e46
0.9434903047091413,1.0e46,1.0e46,1.0e46
0.9440443213296399,1.0e46,1.0e46,1.0e46
0.9445983379501385,1.0e46,1.0e46,1.0e46
0.9451523545706371,1.0e46,1.0e46,1.0e46
0.9457063711911358,1.0e46,1.0e46,1.0e46
0.9462603878116344,1.0e46,1.0e46,1.0e46
0.9468144044321329,1.0e46,1.0e46,1.0e46
0.9473684210526315,1.0e46,1.0e46,1.0e46
0.9479224376731302,1.0e46,1.0e46,1.0e46
0.9484764542936288,1.0e46,1.0e46,1.0e46
0.9490304709141274,1.0e46,1.0e46,1.0e46
0.949584487534626,1.0e46,1.0e46,1.0e46
0.9501385041551247,1.0e46,1.0e46,1.0e46
0.9506925207756233,1.0e46,1.0e46,1.0e46
0.9512465373961219,1.0e46,1.0e46,1.0e46
0.9518005540166204,1.0e46,1.0e46,1.0e46
0.9523545706371191,1.0e46,1.0e46,1.0e46
0.9529085872576177,1.0e46,1.0e46,1.0e46
0.9534626038781163,1.0e46,1.0e46,1.0e46
0.9540166204986149,1.0e46,1.0e46,1.0e46
0.9545706371191136,1.0e46,1.0e46,1.0e46
0.9551246537396122,1.0e46,1.0e46,1.0e46
0.9556786703601108,1.0e46,1.0e46,1.0e46
0.9562326869806094,1.0e46,1.0e46,1.0e46
0.9567867036011081,1.0e46,1.0e46,1.0e46
0.9573407202216067,1.0e46,1.0e46,1.0e46
0.9578947368421052,1.0e46,1.0e46,1.0e46
0.9584487534626038,1.0e46,1.0e46,1.0e46
0.9590027700831025,1.0e46,1.0e46,1.0e46
0.9595567867036011,1.0e46,1.0e46,1.0e46
0.9601108033240997,1.0e46,1.0e46,1.0e46
0.9606648199445983,1.0e46,1.0e46,1.0e46
0.961218836565097,1.0e46,1.0e46,1.0e46
0.9617728531855956,1.0e46,1.0e46,1.0e46
0.9623268698060942,1.0e46,1.0e46,1.0e46
0.9628808864265928,1.0e46,1.0e46,1.0e46
0.9634349030470915,1.0e46,1.0e46,1.0e46
0.96398891966759,1.0e46,1.0e46,1.0e46
0.9645429362880886,1.0e46,1.0e46,1.0e46
0.9650969529085872,1.0e46,1.0e46,1.0e46
0.9656509695290859,1.0e46,1.0e46,1.0e46
0.9662049861495845,1.0e46,1.0e46,1.0e46
0.9667590027700831,1.0e46,1.0e46,1.0e46
0.9673130193905817,1.0e46,1.0e46,1.0e46
0.9678670360110804,1.0e46,1.0e46,1.0e46
0.968421052631579,1.0e46,1.0e46,1.0e46
0.9689750692520775,1.0e46,1.0e46,1.0e46
0.9695290858725761,1.0e46,1.0e46,1.0e46
0.9700831024930748,1.0e46,1.0e46,1.0e46
0.9706371191135734,1.0e46,1.0e46,1.0e46
0.971191135734072,1.0e46,1.0e46,1.0e46
0.9717451523545706,1.0e46,1.0e46,1.0e46
0.9722991689750693,1.0e46,1.0e46,1.0e46
0.9728531855955679,1.0e46,1.0e46,1.0e46
0.9734072022160665,1.0e46,1.0e46,1.0e46
0.9739612188365651,1.0e46,1.0e46,1.0e46
0.9745152354570638,1.0e46,1.0e46,1.0e46
0.9750692520775623,1.0e46,1.0e46,1.0e46
0.9756232686980609,1.0e46,1.0e46,1.0e46
0.9761772853185595,1.0e46,1.0e46,1.0e46
0.9767313019390582,1.0e46,1.0e46,1.0e46
0.9772853185595568,1.0e46,1.0e46,1.0e46
0.9778393351800554,1.0e46,1.0e46,1.0e46
0.978393351800554,1.0e46,1.0e46,1.0e46
0.9789473684210527,1.0e46,1.0e46,1.0e46
0.9795013850415513,1.0e46,1.0e46,1.0e46
0.9800554016620499,1.0e46,1.0e46,1.0e46
0.9806094182825484,1.0e46,1.0e46,1.0e46
0.9811634349030471,1.0e46,1.0e46,1.0e46
0.9817174515235457,1.0e46,1.0e46,1.0e46
0.9822714681440443,1.0e46,1.0e46,1.0e46
0.9828254847645429,1.0e46,1.0e46,1.0e46
0.9833795013850416,1.0e46,1.0e46,1.0e46
0.9839335180055402,1.0e46,1.0e46,1.0e46
0.9844875346260388,1.0e46,1.0e46,1.0e46
0.9850415512465374,1.0e46,1.0e46,1.0e46
0.9855955678670361,1.0e46,1.0e46,1.0e46
0.9861495844875346,1.0e46,1.0e46,1.0e46
0.9867036011080332,1.0e46,1.0e46,1.0e46
0.9872576177285318,1.0e46,1.0e46,1.0e46
0.9878116343490305,1.0e46,1.0e46,1.0e46
0.9883656509695291,1.0e46,1.0e46,1.0e46
0.9889196675900277,1.0e46,1.0e46,1.0e46
0.9894736842105263,1.0e46,1.0e46,1.0e46
0.990027700831025,1.0e46,1.0e46,1.0e46
0.9905817174515236,1.0e46,1.0e46,1.0e46
0.9911357340720222,1.0e46,1.0e46,1.0e46
0.9916897506925207,1.0e46,1.0e46,1.0e46
0.9922437673130194,1.0e46,1.0e46,1.0e46
0.992797783933518,1.0e46,1.0e46,1.0e46
0.9933518005540166,1.0e46,1.0e46,1.0e46
0.9939058171745152,1.0e46,1.0e46,1.0e46
0.9944598337950139,1.0e46,1.0e46,1.0e46
0.9950138504155125,1.0e46,1.0e46,1.0e46
0.9955678670360111,1.0e46,1.0e46,1.0e46
0.9961218836565097,1.0e46,1.0e46,1.0e46
0.9966759002770084,1.0e46,1.0e46,1.0e46
0.997229916897507,1.0e46,1.0e46,1.0e46
0.9977839335180055,1.0e46,1.0e46,1.0e46
0.9983379501385041,1.0e46,1.0e46,1.0e46
0.9988919667590028,1.0e46,1.0e46,1.0e46
0.9994459833795014,1.0e46,1.0e46,1.0e46
1.0,1.0e46,1.0e46,1.0e46


==> data/eigen_graph_misc_32/eigenvectors_logarithmic_relative_error.csv <==
matrix\type,Float32,LinearTakum32,Posit32
dimacs/C125-9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/C250-9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/C500-9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/DSJC500-5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/MANN-a27,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/MANN-a9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/brock200-1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/brock200-2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/brock200-3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/brock200-4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/brock400-1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/brock400-2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/brock400-3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/brock400-4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/brock800-1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/brock800-2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/brock800-3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/brock800-4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/c-fat200-1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/c-fat200-2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/c-fat200-5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/c-fat500-1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/c-fat500-10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/c-fat500-2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/c-fat500-5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/gen200-p0-9-44,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/gen200-p0-9-55,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/gen400-p0-9-55,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/gen400-p0-9-65,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/gen400-p0-9-75,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/hamming6-2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/hamming6-4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/hamming8-2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/hamming8-4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/johnson16-2-4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/johnson32-2-4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/johnson8-2-4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/johnson8-4-4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/keller4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/keller5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/p-hat1000-1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/p-hat300-3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/p-hat500-1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/p-hat500-2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/p-hat500-3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/p-hat700-1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/p-hat700-2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/p-hat700-3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/san200-0-7-1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/san200-0-7-2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/san200-0-9-1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/san200-0-9-2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/san200-0-9-3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/san400-0-5-1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/san400-0-7-1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/san400-0-7-2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/san400-0-7-3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/san400-0-9-1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/sanr200-0-7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/sanr200-0-9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/sanr400-0-5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/sanr400-0-7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs10/bio-celegansneural,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs10/chesapeake,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs10/cs4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs10/cti,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs10/delaunay_n10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs10/delaunay_n11,-Inf,-Inf,-Inf
dimacs10/delaunay_n12,-Inf,-Inf,-Inf
dimacs10/delaunay_n13,-Inf,-Inf,-Inf
dimacs10/delaunay_n14,-Inf,-Inf,-Inf
dimacs10/delaunay_n15,-Inf,-Inf,-Inf
dimacs10/fe-4elt2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs10/fe-body,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs10/fe-sphere,-Inf,-Inf,-Inf
dimacs10/polblogs,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs10/rgg_n_2_15_s0,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs10/t60k,-Inf,-Inf,-Inf
dimacs10/wing_nodal,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/AIDS,-Inf,-Inf,-Inf
labeled/BA-1_10_60-L5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/BZR,-Inf,-Inf,-Inf
labeled/CL-10K-1d8-L5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/COX2,-Inf,-Inf,-Inf
labeled/DD199,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/DD21,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/DD242,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/DD244,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/DD349,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/DD497,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/DD6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/DD68,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/DD687,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/ENZYMES,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/ENZYMES118,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/ENZYMES123,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/ENZYMES295,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/ENZYMES296,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/ENZYMES297,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/ENZYMES8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/Fingerprint,-Inf,-Inf,-Inf
labeled/KKI,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/Letter-high,-Inf,-Inf,-Inf
labeled/Letter-low,-Inf,-Inf,-Inf
labeled/Letter-med,-Inf,-Inf,-Inf
labeled/MSRC-21C,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/MSRC-9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/OHSU,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/PTC-FM,-Inf,-Inf,-Inf
labeled/PTC-FR,-Inf,-Inf,-Inf
labeled/PTC-MM,-Inf,-Inf,-Inf
labeled/PTC-MR,-Inf,-Inf,-Inf
labeled/Peking-1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/PubMed,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/SW-10000-6-0d3-L2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/SW-10000-6-0d3-L5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/SYNTHETIC,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/SYNTHETICnew,-Inf,-Inf,-Inf
labeled/TerroristRel,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/citeseer,-Inf,-Inf,-Inf
labeled/cora,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/gene,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/hospital-detailed-list-of-contacts,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/internet-industry-partnerships,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/reality-call,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/webkb-wisc,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/08blocks,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/1138_bus,-Inf,-Inf,-Inf
misc/130bit,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/145bit,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/162bit,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/176bit,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/192bit,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/3elt,-Inf,-Inf,-Inf
misc/3elt_dual,-Inf,-Inf,-Inf
misc/494_bus,-Inf,-Inf,-Inf
misc/662_bus,-Inf,-Inf,-Inf
misc/685_bus,-Inf,-Inf,-Inf
misc/Alemdar,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/CAG_mat1916,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/CAG_mat364,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/CAG_mat72,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/CSphd,-Inf,-Inf,-Inf
misc/California,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Chebyshev1,-Inf,-Inf,-Inf
misc/Chebyshev2,-Inf,-Inf,-Inf
misc/Chebyshev3,-Inf,-Inf,-Inf
misc/Chem97Zt,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Chem97ZtZ,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Cities,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/DK01R,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/D_10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/D_11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/D_5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/D_6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/D_7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/D_8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/D_9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/EPA,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/EVA,-Inf,-Inf,-Inf
misc/EX1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/EX2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/EX4,-Inf,-Inf,-Inf
misc/EX5,-Inf,-Inf,-Inf
misc/EX6,-Inf,-Inf,-Inf
misc/Erdos02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Erdos971,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Erdos972,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Erdos981,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Erdos982,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Erdos991,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Erdos992,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/FA,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Franz1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Franz10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Franz2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Franz3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Franz4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Franz5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Franz6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Franz7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Franz8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Franz9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G12,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G13,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G14,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G15,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G16,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G17,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G18,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G19,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G20,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G21,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G22,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G23,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G24,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G25,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G26,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G27,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G28,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G29,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G30,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G31,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G32,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G33,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G34,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G35,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G36,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G37,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G38,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G39,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G40,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G41,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G42,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G43,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G44,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G45,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G46,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G47,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G48,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G49,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G50,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G51,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G52,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G53,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G54,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G55,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G56,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G57,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G58,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G59,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G60,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G61,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G62,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G63,-Inf,-Inf,-Inf
misc/G64,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G65,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G66,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G67,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GD00_a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GD00_c,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GD01_b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GD01_c,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GD02_a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GD02_b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GD06_Java,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GD06_theory,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GD95_a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GD95_b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GD95_c,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GD96_a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GD96_b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GD96_c,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GD96_d,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GD97_a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GD97_b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GD97_c,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GD98_a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GD98_b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GD98_c,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GD99_b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GD99_c,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GL6_D_10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GL6_D_6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GL6_D_7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GL6_D_8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GL6_D_9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GL7d10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GL7d11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GL7d12,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GL7d25,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GL7d26,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GlossGT,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Hamrle1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Hamrle2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Harvard500,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/IG5-10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/IG5-11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/IG5-12,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/IG5-13,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/IG5-14,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/IG5-6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/IG5-7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/IG5-8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/IG5-9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Journals,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Kaufhold,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Kohonen,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/L,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/L-9,-Inf,-Inf,-Inf
misc/LF10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/LF10000,-Inf,-Inf,-Inf
misc/LFAT5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/LFAT5000,-Inf,-Inf,-Inf
misc/Lederberg,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/M10PI_n,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/M10PI_n1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/M20PI_n,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/M20PI_n1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/M40PI_n,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/M40PI_n1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/M80PI_n1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Maragal_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Maragal_2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Maragal_3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Maragal_4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Muu,-Inf,-Inf,-Inf
misc/NotreDame_yeast,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ODLIS,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Oregon-1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Oregon-2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/PGPgiantcompo,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Pd,-Inf,-Inf,-Inf
misc/Pd_rhs,-Inf,-Inf,-Inf
misc/QRpivot,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Ragusa16,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Ragusa18,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Roget,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/S10PI_n,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/S10PI_n1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/S20PI_n,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/S20PI_n1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/S40PI_n,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/S40PI_n1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/S80PI_n,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/S80PI_n1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Sandi_authors,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Sandi_sandi,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/SciMet,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Si2,-Inf,-Inf,-Inf
misc/SiH4,-Inf,-Inf,-Inf
misc/Sieber,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/SmaGri,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/SmallW,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/TF10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/TF11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/TF12,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/TF13,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/TF14,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/TF15,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/TS,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/TSOPF_FS_b9_c1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/TSOPF_FS_b9_c6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/TSOPF_RS_b9_c6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Trec10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Trec11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Trec12,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Trec6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Trec7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Trec8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Trec9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Trefethen_150,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Trefethen_20,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Trefethen_200,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Trefethen_2000,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Trefethen_200b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Trefethen_20b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Trefethen_300,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Trefethen_500,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Trefethen_700,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/USAir97,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/USpowerGrid,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/aa01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/aa03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/aa3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/aa4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/aa5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/aa6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/abb313,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/abtaha1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/abtaha2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/add20,-Inf,-Inf,-Inf
misc/add32,-Inf,-Inf,-Inf
misc/adder_dcop_01,-Inf,-Inf,-Inf
misc/adder_dcop_02,-Inf,-Inf,-Inf
misc/adder_dcop_03,-Inf,-Inf,-Inf
misc/adder_dcop_04,-Inf,-Inf,-Inf
misc/adder_dcop_05,-Inf,-Inf,-Inf
misc/adder_dcop_06,-Inf,-Inf,-Inf
misc/adder_dcop_07,-Inf,-Inf,-Inf
misc/adder_dcop_08,-Inf,-Inf,-Inf
misc/adder_dcop_09,-Inf,-Inf,-Inf
misc/adder_dcop_10,-Inf,-Inf,-Inf
misc/adder_dcop_11,-Inf,-Inf,-Inf
misc/adder_dcop_12,-Inf,-Inf,-Inf
misc/adder_dcop_13,-Inf,-Inf,-Inf
misc/adder_dcop_14,-Inf,-Inf,-Inf
misc/adder_dcop_15,-Inf,-Inf,-Inf
misc/adder_dcop_16,-Inf,-Inf,-Inf
misc/adder_dcop_17,-Inf,-Inf,-Inf
misc/adder_dcop_18,-Inf,-Inf,-Inf
misc/adder_dcop_19,-Inf,-Inf,-Inf
misc/adder_dcop_20,-Inf,-Inf,-Inf
misc/adder_dcop_21,-Inf,-Inf,-Inf
misc/adder_dcop_22,-Inf,-Inf,-Inf
misc/adder_dcop_23,-Inf,-Inf,-Inf
misc/adder_dcop_24,-Inf,-Inf,-Inf
misc/adder_dcop_25,-Inf,-Inf,-Inf
misc/adder_dcop_26,-Inf,-Inf,-Inf
misc/adder_dcop_27,-Inf,-Inf,-Inf
misc/adder_dcop_28,-Inf,-Inf,-Inf
misc/adder_dcop_29,-Inf,-Inf,-Inf
misc/adder_dcop_30,-Inf,-Inf,-Inf
misc/adder_dcop_31,-Inf,-Inf,-Inf
misc/adder_dcop_32,-Inf,-Inf,-Inf
misc/adder_dcop_33,-Inf,-Inf,-Inf
misc/adder_dcop_34,-Inf,-Inf,-Inf
misc/adder_dcop_35,-Inf,-Inf,-Inf
misc/adder_dcop_36,-Inf,-Inf,-Inf
misc/adder_dcop_37,-Inf,-Inf,-Inf
misc/adder_dcop_38,-Inf,-Inf,-Inf
misc/adder_dcop_39,-Inf,-Inf,-Inf
misc/adder_dcop_40,-Inf,-Inf,-Inf
misc/adder_dcop_41,-Inf,-Inf,-Inf
misc/adder_dcop_42,-Inf,-Inf,-Inf
misc/adder_dcop_43,-Inf,-Inf,-Inf
misc/adder_dcop_44,-Inf,-Inf,-Inf
misc/adder_dcop_45,-Inf,-Inf,-Inf
misc/adder_dcop_46,-Inf,-Inf,-Inf
misc/adder_dcop_47,-Inf,-Inf,-Inf
misc/adder_dcop_48,-Inf,-Inf,-Inf
misc/adder_dcop_49,-Inf,-Inf,-Inf
misc/adder_dcop_50,-Inf,-Inf,-Inf
misc/adder_dcop_51,-Inf,-Inf,-Inf
misc/adder_dcop_52,-Inf,-Inf,-Inf
misc/adder_dcop_53,-Inf,-Inf,-Inf
misc/adder_dcop_54,-Inf,-Inf,-Inf
misc/adder_dcop_55,-Inf,-Inf,-Inf
misc/adder_dcop_56,-Inf,-Inf,-Inf
misc/adder_dcop_57,-Inf,-Inf,-Inf
misc/adder_dcop_58,-Inf,-Inf,-Inf
misc/adder_dcop_59,-Inf,-Inf,-Inf
misc/adder_dcop_60,-Inf,-Inf,-Inf
misc/adder_dcop_61,-Inf,-Inf,-Inf
misc/adder_dcop_62,-Inf,-Inf,-Inf
misc/adder_dcop_63,-Inf,-Inf,-Inf
misc/adder_dcop_64,-Inf,-Inf,-Inf
misc/adder_dcop_65,-Inf,-Inf,-Inf
misc/adder_dcop_66,-Inf,-Inf,-Inf
misc/adder_dcop_67,-Inf,-Inf,-Inf
misc/adder_dcop_68,-Inf,-Inf,-Inf
misc/adder_dcop_69,-Inf,-Inf,-Inf
misc/adder_trans_01,-Inf,-Inf,-Inf
misc/adder_trans_02,-Inf,-Inf,-Inf
misc/adjnoun,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/adjnoun_adjacency,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/advogato,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/aft01,-Inf,-Inf,-Inf
misc/air02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/air03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/air04,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/air05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/air06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/aircraft,-Inf,-Inf,-Inf
misc/airfoil1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/airfoil1_dual,-Inf,-Inf,-Inf
misc/arc130,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/arenas-jazz,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/arenas-meta,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/arenas-pgp,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/as-22july06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/as-735,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/as-caida,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/as-caida20071105,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/as20000102,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ash219,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ash292,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ash331,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ash608,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ash85,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ash958,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/astro-ph,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/aug2d,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/aug2dc,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/aug3d,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/aug3dcqp,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/b2_ss,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/b_dyn,-Inf,-Inf,-Inf
misc/barth,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/barth4,-Inf,-Inf,-Inf
misc/barth5,-Inf,-Inf,-Inf
misc/baxter,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bayer02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bayer03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bayer05,-Inf,-Inf,-Inf
misc/bayer06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bayer07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bayer08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bayer09,-Inf,-Inf,-Inf
misc/bcspwr01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bcspwr02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bcspwr03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bcspwr04,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bcspwr05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bcspwr06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bcspwr07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bcspwr08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bcspwr09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bcspwr10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bcsstk01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bcsstk02,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00
misc/bcsstk03,-Inf,-Inf,-Inf
misc/bcsstk04,-Inf,-Inf,-Inf
misc/bcsstk05,-Inf,-Inf,-Inf
misc/bcsstk06,-Inf,-Inf,-Inf
misc/bcsstk07,-Inf,-Inf,-Inf
misc/bcsstk08,-Inf,-Inf,-Inf
misc/bcsstk09,-Inf,-Inf,-Inf
misc/bcsstk10,-Inf,-Inf,-Inf
misc/bcsstk11,-Inf,-Inf,-Inf
misc/bcsstk12,-Inf,-Inf,-Inf
misc/bcsstk13,-Inf,-Inf,-Inf
misc/bcsstk14,-Inf,-Inf,-Inf
misc/bcsstk15,-Inf,-Inf,-Inf
misc/bcsstk19,-Inf,-Inf,-Inf
misc/bcsstk20,-Inf,-Inf,-Inf
misc/bcsstk21,-Inf,-Inf,-Inf
misc/bcsstk22,-Inf,-Inf,-Inf
misc/bcsstk23,-Inf,-Inf,-Inf
misc/bcsstk26,-Inf,-Inf,-Inf
misc/bcsstk27,-Inf,-Inf,-Inf
misc/bcsstk34,-Inf,-Inf,-Inf
misc/bcsstm01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bcsstm02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bcsstm03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bcsstm04,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bcsstm05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bcsstm06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,-Inf
misc/bcsstm07,-Inf,-Inf,-Inf
misc/bcsstm08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,-Inf
misc/bcsstm09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,-Inf
misc/bcsstm10,-Inf,-Inf,-Inf
misc/bcsstm11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,-Inf
misc/bcsstm12,-Inf,-Inf,-Inf
misc/bcsstm13,-Inf,-Inf,-Inf
misc/bcsstm19,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,-Inf
misc/bcsstm20,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bcsstm21,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,-Inf
misc/bcsstm22,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bcsstm23,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,-Inf
misc/bcsstm24,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,-Inf
misc/bcsstm25,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,-Inf
misc/bcsstm26,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,-Inf
misc/bcsstm27,-Inf,-Inf,-Inf
misc/bcsstm34,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bcsstm35,-Inf,-Inf,-Inf
misc/bcsstm37,-Inf,-Inf,-Inf
misc/bcsstm38,-Inf,-Inf,-Inf
misc/bcsstm39,-Inf,0.00000000000000000000000000000000000e+00,-Inf
misc/beacxc,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/beaflw,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/beause,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bfly,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bfwa398,-Inf,-Inf,-Inf
misc/bfwa62,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bfwa782,-Inf,-Inf,-Inf
misc/bfwb398,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bfwb62,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bfwb782,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bibd_11_5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bibd_12_4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bibd_12_5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bibd_13_6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bibd_14_7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bibd_15_3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bibd_15_7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bibd_17_3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bibd_17_4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bibd_17_4b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bibd_49_3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bibd_81_2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bibd_9_3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bibd_9_5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/big,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/big_dual,-Inf,-Inf,-Inf
misc/bio-MUTAG-g1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bio-MUTAG_g1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/biplane-9,-Inf,-Inf,-Inf
misc/bips07_1693,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bips98_1142,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bips98_1450,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bips98_606,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/blckhole,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bloweya,-Inf,-Inf,-Inf
misc/bloweybl,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bloweybq,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bp_0,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bp_1000,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bp_1200,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bp_1400,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bp_1600,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bp_200,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bp_400,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bp_600,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bp_800,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/brainpc2,-Inf,-Inf,-Inf
misc/bratu3d,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bwm200,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bwm2000,-Inf,-Inf,-Inf
misc/c-18,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-19,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-20,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-21,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-22,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-23,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-24,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-25,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-26,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-27,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-28,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-29,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-30,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-31,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-32,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-33,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-34,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-35,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-36,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-37,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-38,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-39,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-40,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-41,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-42,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-43,-Inf,-Inf,-Inf
misc/c-44,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-45,-Inf,-Inf,-Inf
misc/ca-CondMat,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ca-GrQc,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ca-HepPh,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ca-HepTh,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ca-opsahl-collaboration,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cage,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cage5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cage6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cage7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cage8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cage9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/can_1054,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/can_1072,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/can_144,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/can_161,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/can_187,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/can_229,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/can_24,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/can_256,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/can_268,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/can_292,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/can_445,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/can_61,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/can_62,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/can_634,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/can_715,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/can_73,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/can_838,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/can_96,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/car4,-Inf,-Inf,-Inf
misc/cari,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/case9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cat_ears_2_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cat_ears_2_4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cat_ears_3_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cat_ears_3_4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cat_ears_4_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cat_ears_4_4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cavity01,-Inf,-Inf,-Inf
misc/cavity02,-Inf,-Inf,-Inf
misc/cavity03,-Inf,-Inf,-Inf
misc/cavity04,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cavity05,-Inf,-Inf,-Inf
misc/cavity06,-Inf,-Inf,-Inf
misc/cavity07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cavity08,-Inf,-Inf,-Inf
misc/cavity09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cavity10,-Inf,-Inf,-Inf
misc/cca,-Inf,-Inf,-Inf
misc/ccc,-Inf,-Inf,-Inf
misc/cdde1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cdde2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cdde3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cdde4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cdde5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cdde6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cegb2802,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cegb2919,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cegb3024,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cegb3306,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/celegans_metabolic,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/celegansneural,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cell1,-Inf,-Inf,-Inf
misc/cell2,-Inf,-Inf,-Inf
misc/cep1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cfinder-google,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch3-3-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch3-3-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch4-4-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch4-4-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch4-4-b3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch5-5-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch5-5-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch5-5-b3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch5-5-b4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch6-6-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch6-6-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch6-6-b3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch6-6-b4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch6-6-b5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch7-6-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch7-6-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch7-6-b3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch7-6-b4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch7-6-b5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch7-7-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch7-7-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch7-8-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch7-8-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch7-9-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch7-9-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch8-8-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch8-8-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/chesapeake,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/circuit204,-Inf,-Inf,-Inf
misc/circuit_1,-Inf,-Inf,-Inf
misc/circuit_2,-Inf,-Inf,-Inf
misc/circuit_3,-Inf,-Inf,-Inf
misc/cis-n4c6-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cis-n4c6-b13,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cis-n4c6-b14,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cis-n4c6-b15,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cis-n4c6-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cis-n4c6-b3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cis-n4c6-b4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ck104,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ck400,-Inf,-Inf,-Inf
misc/ck656,-Inf,-Inf,-Inf
misc/co5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/co9,-Inf,-Inf,-Inf
misc/coater1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/commanche_dual,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/complex,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cond-mat,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/contiguous-usa,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/copter1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cora_agm_fcl_aid,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cora_subelj,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cq5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cq9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cr42,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/crack,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/crack_dual,-Inf,-Inf,-Inf
misc/crew1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cryg2500,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/crystm01,-Inf,-Inf,-Inf
misc/cs4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cti,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/curtis54,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cvxqp3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/d_dyn,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/d_dyn1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/d_ss,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dano3mip,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/data,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dblp-cite,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/de063155,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/de063157,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/de080285,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/delaunay_n10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/delaunay_n11,-Inf,-Inf,-Inf
misc/delaunay_n12,-Inf,-Inf,-Inf
misc/delaunay_n13,-Inf,-Inf,-Inf
misc/delaunay_n14,-Inf,-Inf,-Inf
misc/delaunay_n15,-Inf,-Inf,-Inf
misc/delf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/deter0,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/deter1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/deter2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/deter3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/deter4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/deter5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/deter6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/deter7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/deter8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/df2177,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/diag,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dictionary28,-Inf,-Inf,-Inf
misc/divorce,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dolphins,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dtoc,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dw1024,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dw2048,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dw256A,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dw256B,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dw4096,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dw8192,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwa512,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_1005,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_1007,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_1242,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_162,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_193,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_198,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_209,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_221,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_234,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_245,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_2680,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_307,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_310,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_346,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_361,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_419,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_492,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_503,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_512,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_59,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_592,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_607,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_66,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_72,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_758,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_869,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_87,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_878,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_918,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_992,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/eco-foodweb-baydry,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/eco-foodweb-baywet,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ego-facebook,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ego-gplus,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ego-twitter,-Inf,-Inf,-Inf
misc/email,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/epb0,-Inf,-Inf,-Inf
misc/eris1176,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/escorts,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/eurqsa,-Inf,-Inf,-Inf
misc/ex10,-Inf,-Inf,-Inf
misc/ex10hs,-Inf,-Inf,-Inf
misc/ex12,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ex13,-Inf,-Inf,-Inf
misc/ex14,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ex15,-Inf,-Inf,-Inf
misc/ex20,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ex21,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ex22,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ex23,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ex24,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ex25,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ex27,-Inf,-Inf,-Inf
misc/ex29,-Inf,-Inf,-Inf
misc/ex3,-Inf,-Inf,-Inf
misc/ex32,-Inf,-Inf,-Inf
misc/ex33,-Inf,-Inf,-Inf
misc/ex36,-Inf,-Inf,-Inf
misc/ex3sta1,-Inf,-Inf,-Inf
misc/ex7,-Inf,-Inf,-Inf
misc/ex9,-Inf,-Inf,-Inf
misc/extr1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/extr1b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/farm,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/fd12,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/fd15,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/fd18,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/fe_4elt2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/fe_body,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/fe_sphere,-Inf,-Inf,-Inf
misc/filter2D,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,-Inf
misc/finance256,-Inf,-Inf,-Inf
misc/flower_4_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/flower_4_4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/flower_5_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/flower_5_4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/flower_7_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/flower_8_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/flowmeter0,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,-Inf
misc/foldoc,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/fome11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/foodweb-baydry,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/foodweb-baywet,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/football,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ford1,-Inf,-Inf,-Inf
misc/fpga_dcop_01,-Inf,-Inf,-Inf
misc/fpga_dcop_02,-Inf,-Inf,-Inf
misc/fpga_dcop_03,-Inf,-Inf,-Inf
misc/fpga_dcop_04,-Inf,-Inf,-Inf
misc/fpga_dcop_05,-Inf,-Inf,-Inf
misc/fpga_dcop_06,-Inf,-Inf,-Inf
misc/fpga_dcop_07,-Inf,-Inf,-Inf
misc/fpga_dcop_08,-Inf,-Inf,-Inf
misc/fpga_dcop_09,-Inf,-Inf,-Inf
misc/fpga_dcop_10,-Inf,-Inf,-Inf
misc/fpga_dcop_11,-Inf,-Inf,-Inf
misc/fpga_dcop_12,-Inf,-Inf,-Inf
misc/fpga_dcop_13,-Inf,-Inf,-Inf
misc/fpga_dcop_14,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/fpga_dcop_15,-Inf,-Inf,-Inf
misc/fpga_dcop_16,-Inf,-Inf,-Inf
misc/fpga_dcop_17,-Inf,-Inf,-Inf
misc/fpga_dcop_18,-Inf,-Inf,-Inf
misc/fpga_dcop_19,-Inf,-Inf,-Inf
misc/fpga_dcop_20,-Inf,-Inf,-Inf
misc/fpga_dcop_21,-Inf,-Inf,-Inf
misc/fpga_dcop_22,-Inf,-Inf,-Inf
misc/fpga_dcop_23,-Inf,-Inf,-Inf
misc/fpga_dcop_24,-Inf,-Inf,-Inf
misc/fpga_dcop_25,-Inf,-Inf,-Inf
misc/fpga_dcop_26,-Inf,-Inf,-Inf
misc/fpga_dcop_27,-Inf,-Inf,-Inf
misc/fpga_dcop_28,-Inf,-Inf,-Inf
misc/fpga_dcop_29,-Inf,-Inf,-Inf
misc/fpga_dcop_30,-Inf,-Inf,-Inf
misc/fpga_dcop_31,-Inf,-Inf,-Inf
misc/fpga_dcop_32,-Inf,-Inf,-Inf
misc/fpga_dcop_33,-Inf,-Inf,-Inf
misc/fpga_dcop_34,-Inf,-Inf,-Inf
misc/fpga_dcop_35,-Inf,-Inf,-Inf
misc/fpga_dcop_36,-Inf,-Inf,-Inf
misc/fpga_dcop_37,-Inf,-Inf,-Inf
misc/fpga_dcop_38,-Inf,-Inf,-Inf
misc/fpga_dcop_39,-Inf,-Inf,-Inf
misc/fpga_dcop_40,-Inf,-Inf,-Inf
misc/fpga_dcop_41,-Inf,-Inf,-Inf
misc/fpga_dcop_42,-Inf,-Inf,-Inf
misc/fpga_dcop_43,-Inf,-Inf,-Inf
misc/fpga_dcop_44,-Inf,-Inf,-Inf
misc/fpga_dcop_45,-Inf,-Inf,-Inf
misc/fpga_dcop_46,-Inf,-Inf,-Inf
misc/fpga_dcop_47,-Inf,-Inf,-Inf
misc/fpga_dcop_48,-Inf,-Inf,-Inf
misc/fpga_dcop_49,-Inf,-Inf,-Inf
misc/fpga_dcop_50,-Inf,-Inf,-Inf
misc/fpga_dcop_51,-Inf,-Inf,-Inf
misc/fpga_trans_01,-Inf,-Inf,-Inf
misc/fpga_trans_02,-Inf,-Inf,-Inf
misc/fs-FA,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/fs-adjnoun_adj_copperfield,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/fs_183_1,-Inf,-Inf,-Inf
misc/fs_183_3,-Inf,-Inf,-Inf
misc/fs_183_4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/fs_183_6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/fs_541_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/fs_541_2,-Inf,-Inf,-Inf
misc/fs_541_3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/fs_541_4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/fs_680_1,-Inf,-Inf,-Inf
misc/fs_680_2,-Inf,-Inf,-Inf
misc/fs_680_3,-Inf,-Inf,-Inf
misc/fs_760_1,-Inf,-Inf,-Inf
misc/fs_760_2,-Inf,-Inf,-Inf
misc/fs_760_3,-Inf,-Inf,-Inf
misc/fv1,-Inf,-Inf,-Inf
misc/fv2,-Inf,-Inf,-Inf
misc/fv3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/fxm2-16,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/fxm2-6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/fxm3_6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/g3rmt3m3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/g7jac010,-Inf,-Inf,-Inf
misc/g7jac010sc,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/g7jac020,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/g7jac020sc,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/gams10a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/gams10am,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/gams30a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/gams30am,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/gams60am,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/garon1,-Inf,-Inf,-Inf
misc/gas11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ge,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/gemat1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/gemat11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/gemat12,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/gen,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/gen1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/gent113,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/geom,-Inf,-Inf,-Inf
misc/gr_30_30,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/gre_1107,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/gre_115,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/gre_185,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/gre_216a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/gre_216b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/gre_343,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/gre_512,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/grid1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/grid1_dual,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/grid2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/grid2_dual,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/hep-th,-Inf,-Inf,-Inf
misc/hor_131,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/hydr1,-Inf,-Inf,-Inf
misc/hydr1c,-Inf,-Inf,-Inf
misc/ibm32,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/iiasa,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/illc1033,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/illc1850,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/impcol_a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/impcol_b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/impcol_c,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/impcol_d,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/impcol_e,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/init_adder1,-Inf,-Inf,-Inf
misc/iprob,-Inf,-Inf,-Inf
misc/jagmesh1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/jagmesh2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/jagmesh3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/jagmesh4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/jagmesh5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/jagmesh6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/jagmesh7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/jagmesh8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/jagmesh9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/jan99jac020,-Inf,-Inf,-Inf
misc/jan99jac020sc,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/jan99jac040,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/jan99jac040sc,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/jazz,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/jendrec1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/jnlbrng1,-Inf,-Inf,-Inf
misc/jpwh_991,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/karate,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/kl02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/kleemin,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/klein-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/klein-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/kneser_6_2_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/kneser_8_3_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/l30,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/l9,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lap_25,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/large,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lasagne-spanishbook,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/laser,-Inf,-Inf,-Inf
misc/lesmis,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lhr01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lhr02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lns_131,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lns_3937,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lns_511,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lnsp3937,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lnsp_131,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lnsp_511,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lock1074,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lock2232,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lock3491,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lock_700,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lop163,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp22,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_25fv47,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_80bau3b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_adlittle,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_afiro,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_agg,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_agg2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_agg3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_bandm,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_beaconfd,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_blend,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_bnl1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_bnl2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_bore3d,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_brandy,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_capri,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_cre_a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_cre_c,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_cycle,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_czprob,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_d2q06c,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_d6cube,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_degen2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_degen3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_dfl001,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_e226,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_etamacro,-Inf,-Inf,-Inf
misc/lp_fffff800,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_finnis,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_fit1d,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_fit1p,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_fit2d,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_fit2p,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_ganges,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_gfrd_pnc,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_greenbea,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_greenbeb,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_grow15,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_grow22,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_grow7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_israel,-Inf,-Inf,-Inf
misc/lp_kb2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_ken_07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_ken_11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_ken_13,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_lotfi,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_maros,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_modszk1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_nug05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_nug06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_nug07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_nug08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_nug12,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_nug15,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_osa_07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_pds_02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_pds_06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_pds_10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_perold,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_pilot,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_pilot4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_pilot87,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_pilot_ja,-Inf,-Inf,-Inf
misc/lp_pilot_we,-Inf,-Inf,-Inf
misc/lp_pilotnov,-Inf,-Inf,-Inf
misc/lp_qap12,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_qap15,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_qap8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_recipe,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_sc105,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_sc205,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_sc50a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_sc50b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_scagr25,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_scagr7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_scfxm1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_scfxm2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_scfxm3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_scorpion,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_scrs8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_scsd1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_scsd6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_scsd8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_sctap1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_sctap2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_sctap3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_share1b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_share2b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_shell,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_ship04l,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_ship04s,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_ship08l,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_ship08s,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_ship12l,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_ship12s,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_sierra,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_stair,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_standata,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_standgub,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_standmps,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_stocfor1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_stocfor2,-Inf,-Inf,-Inf
misc/lp_stocfor3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_truss,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_tuff,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_vtp_base,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_wood1p,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_woodw,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_bgdbg1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_bgetam,-Inf,-Inf,-Inf
misc/lpi_bgindy,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_bgprtr,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_box1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_ceria3d,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_chemcom,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_cplex1,-Inf,-Inf,-Inf
misc/lpi_cplex2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_ex72a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_ex73a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_forest6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_galenet,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_gosh,-Inf,-Inf,-Inf
misc/lpi_gran,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_greenbea,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_itest2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_itest6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_klein1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_klein2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_klein3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_mondou2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_pang,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_pilot4i,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_qual,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_reactor,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_refinery,-Inf,-Inf,-Inf
misc/lpi_vol1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_woodinfe,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpl2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpl3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lshp1009,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lshp1270,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lshp1561,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lshp1882,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lshp2233,-Inf,-Inf,-Inf
misc/lshp2614,-Inf,-Inf,-Inf
misc/lshp3025,-Inf,-Inf,-Inf
misc/lshp3466,-Inf,-Inf,-Inf
misc/lshp_265,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lshp_406,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lshp_577,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lshp_778,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lund_a,-Inf,-Inf,-Inf
misc/lund_b,-Inf,-Inf,-Inf
misc/lung1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lutz30-23-b6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/m3plates,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/maayan-Stelzl,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/maayan-faa,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/maayan-figeys,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/maayan-foodweb,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/maayan-pdzbase,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/maayan-vidal,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mahindas,-Inf,-Inf,-Inf
misc/man_5976,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mark3jac140,-Inf,-Inf,-Inf
misc/mbeacxc,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mbeaflw,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mbeause,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mcca,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mcfe,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/meg1,-Inf,-Inf,-Inf
misc/meg4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mesh1e1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mesh1em1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mesh1em6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mesh2e1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mesh2em5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mesh3e1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mesh3em5,-Inf,-Inf,-Inf
misc/mhd3200b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mhd4800b,-Inf,-Inf,-Inf
misc/mhda416,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mhdb416,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mimo28x28_system,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mimo46x46_system,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mimo8x8_system,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/minnesota,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/minsurfo,-Inf,-Inf,-Inf
misc/misc-football,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/misc-jung-code-dep,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/misc-lesmis,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mk10-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mk10-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mk10-b3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mk10-b4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mk11-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mk11-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mk11-b3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mk11-b4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mk11-b4b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mk12-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mk12-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mk12-b5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mk9-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mk9-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mk9-b3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/model1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/model2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/model3,-Inf,-Inf,-Inf
misc/model4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/model5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/model6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/model7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/model8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/model9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/moreno_highschool,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/moreno_lesmis,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/moreno_mac,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/moreno_names,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/moreno_oz,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/moreno_propro,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/moreno_sampson,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/msc00726,-Inf,-Inf,-Inf
misc/msc01050,-Inf,-Inf,-Inf
misc/msc01440,-Inf,-Inf,-Inf
misc/msc04515,-Inf,-Inf,-Inf
misc/n2c6-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n2c6-b10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n2c6-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n2c6-b3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n2c6-b4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n2c6-b5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n2c6-b6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n2c6-b7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n2c6-b8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n2c6-b9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c4-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c4-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c4-b3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c4-b4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c5-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c5-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c5-b3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c5-b4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c5-b5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c5-b6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c5-b7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c6-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c6-b10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c6-b11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c6-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c6-b3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c6-b4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c6-b5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c6-b6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c6-b7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c6-b8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c6-b9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n4c5-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n4c5-b10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n4c5-b11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n4c5-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n4c5-b3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n4c5-b4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n4c5-b5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n4c5-b6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n4c5-b7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n4c5-b8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n4c5-b9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n4c6-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n4c6-b13,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n4c6-b14,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n4c6-b15,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n4c6-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n4c6-b3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n4c6-b4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/nasa1824,-Inf,-Inf,-Inf
misc/nasa2146,-Inf,-Inf,-Inf
misc/nasa4704,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ncvxqp1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ncvxqp9,-Inf,-Inf,-Inf
misc/nemsafm,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/nemscem,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/nemspmm1,-Inf,-Inf,-Inf
misc/nemspmm2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/net25,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/netscience,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/netz4504,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/netz4504_dual,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/nl,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/nnc1374,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/nnc261,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/nnc666,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/nopoly,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/nopss_11k,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00
misc/nos1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/nos2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/nos3,-Inf,-Inf,-Inf
misc/nos4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/nos5,-Inf,-Inf,-Inf
misc/nos6,-Inf,-Inf,-Inf
misc/nos7,-Inf,-Inf,-Inf
misc/nsic,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/obstclae,-Inf,-Inf,-Inf
misc/odepa400,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/odepb400,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00
misc/olm100,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/olm1000,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/olm2000,-Inf,-Inf,-Inf
misc/olm500,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/olm5000,-Inf,-Inf,-Inf
misc/opsahl-openflights,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/opsahl-powergrid,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/opsahl-southernwomen,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/opsahl-ucforum,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/opsahl-ucsocial,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/opsahl-usairport,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/orsirr_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/orsirr_2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/orsreg_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/oscil_dcop_01,-Inf,-Inf,-Inf
misc/oscil_dcop_02,-Inf,-Inf,-Inf
misc/oscil_dcop_03,-Inf,-Inf,-Inf
misc/oscil_dcop_04,-Inf,-Inf,-Inf
misc/oscil_dcop_05,-Inf,-Inf,-Inf
misc/oscil_dcop_06,-Inf,-Inf,-Inf
misc/oscil_dcop_07,-Inf,-Inf,-Inf
misc/oscil_dcop_08,-Inf,-Inf,-Inf
misc/oscil_dcop_09,-Inf,-Inf,-Inf
misc/oscil_dcop_10,-Inf,-Inf,-Inf
misc/oscil_dcop_11,-Inf,-Inf,-Inf
misc/oscil_dcop_12,-Inf,-Inf,-Inf
misc/oscil_dcop_13,-Inf,-Inf,-Inf
misc/oscil_dcop_14,-Inf,-Inf,-Inf
misc/oscil_dcop_15,-Inf,-Inf,-Inf
misc/oscil_dcop_16,-Inf,-Inf,-Inf
misc/oscil_dcop_17,-Inf,-Inf,-Inf
misc/oscil_dcop_18,-Inf,-Inf,-Inf
misc/oscil_dcop_19,-Inf,-Inf,-Inf
misc/oscil_dcop_20,-Inf,-Inf,-Inf
misc/oscil_dcop_21,-Inf,-Inf,-Inf
misc/oscil_dcop_22,-Inf,-Inf,-Inf
misc/oscil_dcop_23,-Inf,-Inf,-Inf
misc/oscil_dcop_24,-Inf,-Inf,-Inf
misc/oscil_dcop_25,-Inf,-Inf,-Inf
misc/oscil_dcop_26,-Inf,-Inf,-Inf
misc/oscil_dcop_27,-Inf,-Inf,-Inf
misc/oscil_dcop_28,-Inf,-Inf,-Inf
misc/oscil_dcop_29,-Inf,-Inf,-Inf
misc/oscil_dcop_30,-Inf,-Inf,-Inf
misc/oscil_dcop_31,-Inf,-Inf,-Inf
misc/oscil_dcop_32,-Inf,-Inf,-Inf
misc/oscil_dcop_33,-Inf,-Inf,-Inf
misc/oscil_dcop_34,-Inf,-Inf,-Inf
misc/oscil_dcop_35,-Inf,-Inf,-Inf
misc/oscil_dcop_36,-Inf,-Inf,-Inf
misc/oscil_dcop_37,-Inf,-Inf,-Inf
misc/oscil_dcop_38,-Inf,-Inf,-Inf
misc/oscil_dcop_39,-Inf,-Inf,-Inf
misc/oscil_dcop_40,-Inf,-Inf,-Inf
misc/oscil_dcop_41,-Inf,-Inf,-Inf
misc/oscil_dcop_42,-Inf,-Inf,-Inf
misc/oscil_dcop_43,-Inf,-Inf,-Inf
misc/oscil_dcop_44,-Inf,-Inf,-Inf
misc/oscil_dcop_45,-Inf,-Inf,-Inf
misc/oscil_dcop_46,-Inf,-Inf,-Inf
misc/oscil_dcop_47,-Inf,-Inf,-Inf
misc/oscil_dcop_48,-Inf,-Inf,-Inf
misc/oscil_dcop_49,-Inf,-Inf,-Inf
misc/oscil_dcop_50,-Inf,-Inf,-Inf
misc/oscil_dcop_51,-Inf,-Inf,-Inf
misc/oscil_dcop_52,-Inf,-Inf,-Inf
misc/oscil_dcop_53,-Inf,-Inf,-Inf
misc/oscil_dcop_54,-Inf,-Inf,-Inf
misc/oscil_dcop_55,-Inf,-Inf,-Inf
misc/oscil_dcop_56,-Inf,-Inf,-Inf
misc/oscil_dcop_57,-Inf,-Inf,-Inf
misc/oscil_trans_01,-Inf,-Inf,-Inf
misc/p0033,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/p0040,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/p010,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/p0201,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/p0282,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/p0291,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/p05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/p0548,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/p2756,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/p2p-Gnutella04,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/p2p-Gnutella05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/p2p-Gnutella06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/p2p-Gnutella08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/p2p-Gnutella09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/p2p-Gnutella24,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/p2p-Gnutella25,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/p2p-Gnutella30,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/p6000,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/pcb1000,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/pcb3000,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/pde225,-Inf,-Inf,-Inf
misc/pde2961,-Inf,-Inf,-Inf
misc/pde900,-Inf,-Inf,-Inf
misc/pds10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/pesa,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/petster-friendships-hamster,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/petster-hamster,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/pf2177,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/pgp2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/photogrammetry,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/photogrammetry2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/pivtol,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/plat1919,-Inf,-Inf,-Inf
misc/plat362,-Inf,-Inf,-Inf
misc/plbuckle,-Inf,-Inf,-Inf
misc/plddb,-Inf,-Inf,-Inf
misc/plsk1919,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/plskz362,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/pltexpa,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/poisson2D,-Inf,-Inf,-Inf
misc/polblogs,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/polbooks,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/poli,-Inf,-Inf,-Inf
misc/poli3,-Inf,-Inf,-Inf
misc/poli4,-Inf,-Inf,-Inf
misc/poli_large,-Inf,-Inf,-Inf
misc/pores_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/pores_2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/pores_3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/power,-Inf,-Inf,-Inf
misc/primagaz,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/problem,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/problem1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,-Inf
misc/progas,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/pwt,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/qh1484,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/qh768,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/qh882,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/qiulp,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/qpband,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/r05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/radfr1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/radoslaw_email,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rail_1357,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,-Inf
misc/rail_5177,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,-Inf
misc/rajat01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rajat02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rajat03,-Inf,-Inf,-Inf
misc/rajat04,-Inf,-Inf,-Inf
misc/rajat05,-Inf,-Inf,-Inf
misc/rajat06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rajat07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rajat08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rajat09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,-Inf
misc/rajat10,-Inf,-Inf,-Inf
misc/rajat11,-Inf,-Inf,-Inf
misc/rajat12,-Inf,-Inf,-Inf
misc/rajat13,-Inf,-Inf,-Inf
misc/rajat14,-Inf,-Inf,-Inf
misc/rajat19,-Inf,-Inf,-Inf
misc/rbsa480,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rbsb480,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rdb1250,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rdb1250l,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rdb200,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rdb200l,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rdb2048,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rdb2048_noL,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rdb3200l,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rdb450,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rdb450l,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rdb5000,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rdb800l,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rdb968,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/reactome,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/refine,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rel3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rel4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rel5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rel6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rel7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/relat3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/relat4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/relat5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/relat6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/relat7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/relat7b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rgg_n_2_15_s0,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rkat7_mat5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/robot,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/robot24c1_mat5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/robot24c1_mat5_J,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rosen1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rosen10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rosen2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rosen7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rosen8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rotor1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rotor2,-Inf,-Inf,-Inf
misc/rw136,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rw496,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rw5151,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/saylr1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/saylr3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/saylr4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/sc205-2r,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/scagr7-2b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/scagr7-2c,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/scagr7-2r,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/scfxm1-2b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/scrs8-2b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/scrs8-2c,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/scrs8-2r,-Inf,-Inf,-Inf
misc/scsd8-2b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/scsd8-2c,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/sctap1-2b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/sctap1-2c,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/se,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/seymourl,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/shar_te2-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/sherman1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/sherman2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/sherman3,-Inf,-Inf,-Inf
misc/sherman4,-Inf,-Inf,-Inf
misc/sherman5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/shermanACa,-Inf,-Inf,-Inf
misc/shermanACd,-Inf,-Inf,-Inf
misc/shl_0,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/shl_200,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/shl_400,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/shock-9,-Inf,-Inf,-Inf
misc/shuttle_eddy,-Inf,-Inf,-Inf
misc/shyy41,-Inf,-Inf,-Inf
misc/sit100,-Inf,-Inf,-Inf
misc/skirt,-Inf,-Inf,-Inf
misc/slptsk,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/small,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/sociopatterns-hypertext,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/sociopatterns-infectious,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/sphere2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/sphere3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/spiral,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,-Inf
misc/sstmodel,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/steam1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/steam2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/steam3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/stoch_aircraft,-Inf,-Inf,-Inf
misc/stokes64,-Inf,-Inf,-Inf
misc/stokes64s,-Inf,-Inf,-Inf
misc/stormg2-27,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/stormg2-8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/str_0,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/str_200,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/str_400,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/str_600,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/struct4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/sts4098,-Inf,-Inf,-Inf
misc/stufe,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/stufe-10,-Inf,-Inf,-Inf
misc/subelj_cora,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/subelj_euroroad,-Inf,-Inf,-Inf
misc/subelj_jdk,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/subelj_jung-j,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/swang1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/swang2,-Inf,-Inf,-Inf
misc/t2d_q4,-Inf,-Inf,-Inf
misc/t2d_q9,-Inf,-Inf,-Inf
misc/t2dal,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,-Inf
misc/t2dal_a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,-Inf
misc/t2dal_bci,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,-Inf
misc/t2dal_e,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,-Inf
misc/t3dl_e,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,-Inf
misc/t520,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/t60k,-Inf,-Inf,-Inf
misc/tandem_vtx,-Inf,-Inf,-Inf
misc/tech-arenas-jazz,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/tech-arenas-meta,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/tech-arenas-pgp,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/tech-as-22july06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/tech-as-735,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/tech-as-caida,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/tech-as-caida20071105,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ted_B,-Inf,-Inf,-Inf
misc/ted_B_unscaled,-Inf,-Inf,-Inf
misc/testbig,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/tols1090,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/tols2000,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/tols340,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/tols4000,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/tols90,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/tomography,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/torsion1,-Inf,-Inf,-Inf
misc/tub100,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/tub1000,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/tuma1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/tuma2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ucidata-gama,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ucidata-zachary,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/uk,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ukerbe1,-Inf,-Inf,-Inf
misc/ukerbe1_dual,-Inf,-Inf,-Inf
misc/utm1700b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/utm300,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/utm3060,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/viscoplastic1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/wang1,-Inf,-Inf,-Inf
misc/wang2,-Inf,-Inf,-Inf
misc/watt_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/watt_2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/wb-cs-stanford,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/youtube-groupmemberships,-Inf,-Inf,-Inf
rand/CL-1000-1d7-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-1000-1d7-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-1000-1d7-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-1000-1d8-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-1000-1d8-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-1000-1d8-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-1000-1d9-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-1000-1d9-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-1000-1d9-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-1000-2d0-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-1000-2d0-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-1000-2d0-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-1000-2d1-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-1000-2d1-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-1000-2d1-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-10000-1d7-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-10000-1d7-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-10000-1d7-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-10000-1d8-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-10000-1d8-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-10000-1d8-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-10000-1d9-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-10000-1d9-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-10000-1d9-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-10000-2d0-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-10000-2d0-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-10000-2d0-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-10000-2d1-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-10000-2d1-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-10000-2d1-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-3-0d1-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-3-0d1-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-3-0d1-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-3-0d2-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-3-0d2-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-3-0d2-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-3-0d3-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-3-0d3-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-3-0d3-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-4-0d1-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-4-0d1-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-4-0d1-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-4-0d2-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-4-0d2-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-4-0d2-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-4-0d3-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-4-0d3-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-4-0d3-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-5-0d1-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-5-0d1-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-5-0d1-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-5-0d2-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-5-0d2-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-5-0d2-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-5-0d3-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-5-0d3-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-5-0d3-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-6-0d1-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-6-0d1-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-6-0d1-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-6-0d2-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-6-0d2-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-6-0d2-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-6-0d3-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-6-0d3-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-6-0d3-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-3-0d1-trial1,-Inf,-Inf,-Inf
rand/SW-1000-3-0d1-trial2,-Inf,-Inf,-Inf
rand/SW-1000-3-0d1-trial3,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial1,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial2,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial3,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial1,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial2,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial3,-Inf,-Inf,-Inf
rand/SW-1000-4-0d1-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-4-0d1-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-4-0d1-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-4-0d2-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-4-0d2-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-4-0d2-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-4-0d3-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-4-0d3-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-4-0d3-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-5-0d1-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-5-0d1-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-5-0d1-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-5-0d2-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-5-0d2-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-5-0d2-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-5-0d3-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-5-0d3-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-5-0d3-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-6-0d1-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-6-0d1-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-6-0d1-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-6-0d2-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-6-0d2-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-6-0d2-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-6-0d3-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-6-0d3-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-6-0d3-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-3-0d1-trial1,-Inf,-Inf,-Inf
rand/SW-10000-3-0d1-trial2,-Inf,-Inf,-Inf
rand/SW-10000-3-0d1-trial3,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial1,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial2,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial3,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial1,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial2,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial3,-Inf,-Inf,-Inf
rand/SW-10000-4-0d1-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-4-0d1-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-4-0d1-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-4-0d2-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-4-0d2-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-4-0d2-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-4-0d3-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-4-0d3-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-4-0d3-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-5-0d1-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-5-0d1-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-5-0d1-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-5-0d2-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-5-0d2-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-5-0d2-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-5-0d3-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-5-0d3-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-5-0d3-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-6-0d1-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-6-0d1-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-6-0d1-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-6-0d2-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-6-0d2-trial2,-Inf,-Inf,-Inf
rand/SW-10000-6-0d2-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-6-0d3-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-6-0d3-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-6-0d3-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/rgg_n_2_15_s0,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00


==> data/eigen_graph_misc_32/eigenvectors_logarithmic_relative_error.sorted.csv <==
percent,Float32,LinearTakum32,Posit32
0.0,0.0,0.0,0.0
0.000554016620498615,0.0,0.0,0.0
0.00110803324099723,0.0,0.0,0.0
0.0016620498614958448,0.0,0.0,0.0
0.00221606648199446,0.0,0.0,0.0
0.002770083102493075,0.0,0.0,0.0
0.0033240997229916896,0.0,0.0,0.0
0.003878116343490305,0.0,0.0,0.0
0.00443213296398892,0.0,0.0,0.0
0.004986149584487534,0.0,0.0,0.0
0.00554016620498615,0.0,0.0,0.0
0.006094182825484765,0.0,0.0,0.0
0.006648199445983379,0.0,0.0,0.0
0.007202216066481994,0.0,0.0,0.0
0.00775623268698061,0.0,0.0,0.0
0.008310249307479225,0.0,0.0,0.0
0.00886426592797784,0.0,0.0,0.0
0.009418282548476454,0.0,0.0,0.0
0.009972299168975069,0.0,0.0,0.0
0.010526315789473684,0.0,0.0,0.0
0.0110803324099723,0.0,0.0,0.0
0.011634349030470914,0.0,0.0,0.0
0.01218836565096953,0.0,0.0,0.0
0.012742382271468145,0.0,0.0,0.0
0.013296398891966758,0.0,0.0,0.0
0.013850415512465374,0.0,0.0,0.0
0.014404432132963989,0.0,0.0,0.0
0.014958448753462604,0.0,0.0,0.0
0.01551246537396122,0.0,0.0,0.0
0.016066481994459834,0.0,0.0,0.0
0.01662049861495845,0.0,0.0,0.0
0.017174515235457065,0.0,0.0,0.0
0.01772853185595568,0.0,0.0,0.0
0.018282548476454295,0.0,0.0,0.0
0.018836565096952907,0.0,0.0,0.0
0.019390581717451522,0.0,0.0,0.0
0.019944598337950138,0.0,0.0,0.0
0.020498614958448753,0.0,0.0,0.0
0.021052631578947368,0.0,0.0,0.0
0.021606648199445983,0.0,0.0,0.0
0.0221606648199446,0.0,0.0,0.0
0.022714681440443214,0.0,0.0,0.0
0.02326869806094183,0.0,0.0,0.0
0.023822714681440444,0.0,0.0,0.0
0.02437673130193906,0.0,0.0,0.0
0.024930747922437674,0.0,0.0,0.0
0.02548476454293629,0.0,0.0,0.0
0.0260387811634349,0.0,0.0,0.0
0.026592797783933517,0.0,0.0,0.0
0.027146814404432132,0.0,0.0,0.0
0.027700831024930747,0.0,0.0,0.0
0.028254847645429362,0.0,0.0,0.0
0.028808864265927978,0.0,0.0,0.0
0.029362880886426593,0.0,0.0,0.0
0.029916897506925208,0.0,0.0,0.0
0.030470914127423823,0.0,0.0,0.0
0.03102493074792244,0.0,0.0,0.0
0.031578947368421054,0.0,0.0,0.0
0.03213296398891967,0.0,0.0,0.0
0.032686980609418284,0.0,0.0,0.0
0.0332409972299169,0.0,0.0,0.0
0.033795013850415515,0.0,0.0,0.0
0.03434903047091413,0.0,0.0,0.0
0.034903047091412745,0.0,0.0,0.0
0.03545706371191136,0.0,0.0,0.0
0.036011080332409975,0.0,0.0,0.0
0.03656509695290859,0.0,0.0,0.0
0.0371191135734072,0.0,0.0,0.0
0.037673130193905814,0.0,0.0,0.0
0.03822714681440443,0.0,0.0,0.0
0.038781163434903045,0.0,0.0,0.0
0.03933518005540166,0.0,0.0,0.0
0.039889196675900275,0.0,0.0,0.0
0.04044321329639889,0.0,0.0,0.0
0.040997229916897505,0.0,0.0,0.0
0.04155124653739612,0.0,0.0,0.0
0.042105263157894736,0.0,0.0,0.0
0.04265927977839335,0.0,0.0,0.0
0.043213296398891966,0.0,0.0,0.0
0.04376731301939058,0.0,0.0,0.0
0.0443213296398892,0.0,0.0,0.0
0.04487534626038781,0.0,0.0,0.0
0.04542936288088643,0.0,0.0,0.0
0.04598337950138504,0.0,0.0,0.0
0.04653739612188366,0.0,0.0,0.0
0.04709141274238227,0.0,0.0,0.0
0.04764542936288089,0.0,0.0,0.0
0.0481994459833795,0.0,0.0,0.0
0.04875346260387812,0.0,0.0,0.0
0.049307479224376734,0.0,0.0,0.0
0.04986149584487535,0.0,0.0,0.0
0.050415512465373964,0.0,0.0,0.0
0.05096952908587258,0.0,0.0,0.0
0.05152354570637119,0.0,0.0,0.0
0.0520775623268698,0.0,0.0,0.0
0.05263157894736842,0.0,0.0,0.0
0.05318559556786703,0.0,0.0,0.0
0.05373961218836565,0.0,0.0,0.0
0.054293628808864264,0.0,0.0,0.0
0.05484764542936288,0.0,0.0,0.0
0.055401662049861494,0.0,0.0,0.0
0.05595567867036011,0.0,0.0,0.0
0.056509695290858725,0.0,0.0,0.0
0.05706371191135734,0.0,0.0,0.0
0.057617728531855955,0.0,0.0,0.0
0.05817174515235457,0.0,0.0,0.0
0.058725761772853186,0.0,0.0,0.0
0.0592797783933518,0.0,0.0,0.0
0.059833795013850416,0.0,0.0,0.0
0.06038781163434903,0.0,0.0,0.0
0.060941828254847646,0.0,0.0,0.0
0.06149584487534626,0.0,0.0,0.0
0.06204986149584488,0.0,0.0,0.0
0.06260387811634349,0.0,0.0,0.0
0.06315789473684211,0.0,0.0,0.0
0.06371191135734072,0.0,0.0,0.0
0.06426592797783934,0.0,0.0,0.0
0.06481994459833795,0.0,0.0,0.0
0.06537396121883657,0.0,0.0,0.0
0.06592797783933518,0.0,0.0,0.0
0.0664819944598338,0.0,0.0,0.0
0.06703601108033241,0.0,0.0,0.0
0.06759002770083103,0.0,0.0,0.0
0.06814404432132964,0.0,0.0,0.0
0.06869806094182826,0.0,0.0,0.0
0.06925207756232687,0.0,0.0,0.0
0.06980609418282549,0.0,0.0,0.0
0.0703601108033241,0.0,0.0,0.0
0.07091412742382272,0.0,0.0,0.0
0.07146814404432134,0.0,0.0,0.0
0.07202216066481995,0.0,0.0,0.0
0.07257617728531857,0.0,0.0,0.0
0.07313019390581718,0.0,0.0,0.0
0.07368421052631578,0.0,0.0,0.0
0.0742382271468144,0.0,0.0,0.0
0.07479224376731301,0.0,0.0,0.0
0.07534626038781163,0.0,0.0,0.0
0.07590027700831024,0.0,0.0,0.0
0.07645429362880886,0.0,0.0,0.0
0.07700831024930747,0.0,0.0,0.0
0.07756232686980609,0.0,0.0,0.0
0.0781163434903047,0.0,0.0,0.0
0.07867036011080332,0.0,0.0,0.0
0.07922437673130193,0.0,0.0,0.0
0.07977839335180055,0.0,0.0,0.0
0.08033240997229917,0.0,0.0,0.0
0.08088642659279778,0.0,0.0,0.0
0.0814404432132964,0.0,0.0,0.0
0.08199445983379501,0.0,0.0,0.0
0.08254847645429363,0.0,0.0,0.0
0.08310249307479224,0.0,0.0,0.0
0.08365650969529086,0.0,0.0,0.0
0.08421052631578947,0.0,0.0,0.0
0.08476454293628809,0.0,0.0,0.0
0.0853185595567867,0.0,0.0,0.0
0.08587257617728532,0.0,0.0,0.0
0.08642659279778393,0.0,0.0,0.0
0.08698060941828255,0.0,0.0,0.0
0.08753462603878116,0.0,0.0,0.0
0.08808864265927978,0.0,0.0,0.0
0.0886426592797784,0.0,0.0,0.0
0.08919667590027701,0.0,0.0,0.0
0.08975069252077562,0.0,0.0,0.0
0.09030470914127424,0.0,0.0,0.0
0.09085872576177285,0.0,0.0,0.0
0.09141274238227147,0.0,0.0,0.0
0.09196675900277008,0.0,0.0,0.0
0.0925207756232687,0.0,0.0,0.0
0.09307479224376732,0.0,0.0,0.0
0.09362880886426593,0.0,0.0,0.0
0.09418282548476455,0.0,0.0,0.0
0.09473684210526316,0.0,0.0,0.0
0.09529085872576178,0.0,0.0,0.0
0.09584487534626039,0.0,0.0,0.0
0.096398891966759,0.0,0.0,0.0
0.09695290858725762,0.0,0.0,0.0
0.09750692520775624,0.0,0.0,0.0
0.09806094182825485,0.0,0.0,0.0
0.09861495844875347,0.0,0.0,0.0
0.09916897506925208,0.0,0.0,0.0
0.0997229916897507,0.0,0.0,0.0
0.10027700831024931,0.0,0.0,0.0
0.10083102493074793,0.0,0.0,0.0
0.10138504155124654,0.0,0.0,0.0
0.10193905817174516,0.0,0.0,0.0
0.10249307479224377,0.0,0.0,0.0
0.10304709141274238,0.0,0.0,0.0
0.10360110803324099,0.0,0.0,0.0
0.1041551246537396,0.0,0.0,0.0
0.10470914127423822,0.0,0.0,0.0
0.10526315789473684,0.0,0.0,0.0
0.10581717451523545,0.0,0.0,0.0
0.10637119113573407,0.0,0.0,0.0
0.10692520775623268,0.0,0.0,0.0
0.1074792243767313,0.0,0.0,0.0
0.10803324099722991,0.0,0.0,0.0
0.10858725761772853,0.0,0.0,0.0
0.10914127423822714,0.0,0.0,0.0
0.10969529085872576,0.0,0.0,0.0
0.11024930747922437,0.0,0.0,0.0
0.11080332409972299,0.0,0.0,0.0
0.1113573407202216,0.0,0.0,0.0
0.11191135734072022,0.0,0.0,0.0
0.11246537396121883,0.0,0.0,0.0
0.11301939058171745,0.0,0.0,0.0
0.11357340720221606,0.0,0.0,0.0
0.11412742382271468,0.0,0.0,0.0
0.1146814404432133,0.0,0.0,0.0
0.11523545706371191,0.0,0.0,0.0
0.11578947368421053,0.0,0.0,0.0
0.11634349030470914,0.0,0.0,0.0
0.11689750692520776,0.0,0.0,0.0
0.11745152354570637,0.0,0.0,0.0
0.11800554016620499,0.0,0.0,0.0
0.1185595567867036,0.0,0.0,0.0
0.11911357340720222,0.0,0.0,0.0
0.11966759002770083,0.0,0.0,0.0
0.12022160664819945,0.0,0.0,0.0
0.12077562326869806,0.0,0.0,0.0
0.12132963988919668,0.0,0.0,0.0
0.12188365650969529,0.0,0.0,0.0
0.12243767313019391,0.0,0.0,0.0
0.12299168975069252,0.0,0.0,0.0
0.12354570637119114,0.0,0.0,0.0
0.12409972299168975,0.0,0.0,0.0
0.12465373961218837,0.0,0.0,0.0
0.12520775623268698,0.0,0.0,0.0
0.1257617728531856,0.0,0.0,0.0
0.12631578947368421,0.0,0.0,0.0
0.12686980609418283,0.0,0.0,0.0
0.12742382271468145,0.0,0.0,0.0
0.12797783933518006,0.0,0.0,0.0
0.12853185595567868,0.0,0.0,0.0
0.1290858725761773,0.0,0.0,0.0
0.1296398891966759,0.0,0.0,0.0
0.13019390581717452,0.0,0.0,0.0
0.13074792243767314,0.0,0.0,0.0
0.13130193905817175,0.0,0.0,0.0
0.13185595567867037,0.0,0.0,0.0
0.13240997229916898,0.0,0.0,0.0
0.1329639889196676,0.0,0.0,0.0
0.1335180055401662,0.0,0.0,0.0
0.13407202216066483,0.0,0.0,0.0
0.13462603878116344,0.0,0.0,0.0
0.13518005540166206,0.0,0.0,0.0
0.13573407202216067,0.0,0.0,0.0
0.1362880886426593,0.0,0.0,0.0
0.1368421052631579,0.0,0.0,0.0
0.13739612188365652,0.0,0.0,0.0
0.13795013850415513,0.0,0.0,0.0
0.13850415512465375,0.0,0.0,0.0
0.13905817174515236,0.0,0.0,0.0
0.13961218836565098,0.0,0.0,0.0
0.1401662049861496,0.0,0.0,0.0
0.1407202216066482,0.0,0.0,0.0
0.14127423822714683,0.0,0.0,0.0
0.14182825484764544,0.0,0.0,0.0
0.14238227146814406,0.0,0.0,0.0
0.14293628808864267,0.0,0.0,0.0
0.1434903047091413,0.0,0.0,0.0
0.1440443213296399,0.0,0.0,0.0
0.14459833795013852,0.0,0.0,0.0
0.14515235457063713,0.0,0.0,0.0
0.14570637119113575,0.0,0.0,0.0
0.14626038781163436,0.0,0.0,0.0
0.14681440443213298,0.0,0.0,0.0
0.14736842105263157,0.0,0.0,0.0
0.14792243767313018,0.0,0.0,0.0
0.1484764542936288,0.0,0.0,0.0
0.1490304709141274,0.0,0.0,0.0
0.14958448753462603,0.0,0.0,0.0
0.15013850415512464,0.0,0.0,0.0
0.15069252077562326,0.0,0.0,0.0
0.15124653739612187,0.0,0.0,0.0
0.1518005540166205,0.0,0.0,0.0
0.1523545706371191,0.0,0.0,0.0
0.15290858725761772,0.0,0.0,0.0
0.15346260387811633,0.0,0.0,0.0
0.15401662049861495,0.0,0.0,0.0
0.15457063711911356,0.0,0.0,0.0
0.15512465373961218,0.0,0.0,0.0
0.1556786703601108,0.0,0.0,0.0
0.1562326869806094,0.0,0.0,0.0
0.15678670360110802,0.0,0.0,0.0
0.15734072022160664,0.0,0.0,0.0
0.15789473684210525,0.0,0.0,0.0
0.15844875346260387,0.0,0.0,0.0
0.15900277008310248,0.0,0.0,0.0
0.1595567867036011,0.0,0.0,0.0
0.16011080332409972,0.0,0.0,0.0
0.16066481994459833,0.0,0.0,0.0
0.16121883656509695,0.0,0.0,0.0
0.16177285318559556,0.0,0.0,0.0
0.16232686980609418,0.0,0.0,0.0
0.1628808864265928,0.0,0.0,0.0
0.1634349030470914,0.0,0.0,0.0
0.16398891966759002,0.0,0.0,0.0
0.16454293628808864,0.0,0.0,0.0
0.16509695290858725,0.0,0.0,0.0
0.16565096952908587,0.0,0.0,0.0
0.16620498614958448,0.0,0.0,0.0
0.1667590027700831,0.0,0.0,0.0
0.1673130193905817,0.0,0.0,0.0
0.16786703601108033,0.0,0.0,0.0
0.16842105263157894,0.0,0.0,0.0
0.16897506925207756,0.0,0.0,0.0
0.16952908587257617,0.0,0.0,0.0
0.1700831024930748,0.0,0.0,0.0
0.1706371191135734,0.0,0.0,0.0
0.17119113573407202,0.0,0.0,0.0
0.17174515235457063,0.0,0.0,0.0
0.17229916897506925,0.0,0.0,0.0
0.17285318559556787,0.0,0.0,0.0
0.17340720221606648,0.0,0.0,0.0
0.1739612188365651,0.0,0.0,0.0
0.1745152354570637,0.0,0.0,0.0
0.17506925207756233,0.0,0.0,0.0
0.17562326869806094,0.0,0.0,0.0
0.17617728531855956,0.0,0.0,0.0
0.17673130193905817,0.0,0.0,0.0
0.1772853185595568,0.0,0.0,0.0
0.1778393351800554,0.0,0.0,0.0
0.17839335180055402,0.0,0.0,0.0
0.17894736842105263,0.0,0.0,0.0
0.17950138504155125,0.0,0.0,0.0
0.18005540166204986,0.0,0.0,0.0
0.18060941828254848,0.0,0.0,0.0
0.1811634349030471,0.0,0.0,0.0
0.1817174515235457,0.0,0.0,0.0
0.18227146814404432,0.0,0.0,0.0
0.18282548476454294,0.0,0.0,0.0
0.18337950138504155,0.0,0.0,0.0
0.18393351800554017,0.0,0.0,0.0
0.18448753462603878,0.0,0.0,0.0
0.1850415512465374,0.0,0.0,0.0
0.18559556786703602,0.0,0.0,0.0
0.18614958448753463,0.0,0.0,0.0
0.18670360110803325,0.0,0.0,0.0
0.18725761772853186,0.0,0.0,0.0
0.18781163434903048,0.0,0.0,0.0
0.1883656509695291,0.0,0.0,0.0
0.1889196675900277,0.0,0.0,0.0
0.18947368421052632,0.0,0.0,0.0
0.19002770083102494,0.0,0.0,0.0
0.19058171745152355,0.0,0.0,0.0
0.19113573407202217,0.0,0.0,0.0
0.19168975069252078,0.0,0.0,0.0
0.1922437673130194,0.0,0.0,0.0
0.192797783933518,0.0,0.0,0.0
0.19335180055401663,0.0,0.0,0.0
0.19390581717451524,0.0,0.0,0.0
0.19445983379501386,0.0,0.0,0.0
0.19501385041551247,0.0,0.0,0.0
0.1955678670360111,0.0,0.0,0.0
0.1961218836565097,0.0,0.0,0.0
0.19667590027700832,0.0,0.0,0.0
0.19722991689750694,0.0,0.0,0.0
0.19778393351800555,0.0,0.0,0.0
0.19833795013850417,0.0,0.0,0.0
0.19889196675900278,0.0,0.0,0.0
0.1994459833795014,0.0,0.0,0.0
0.2,0.0,0.0,0.0
0.20055401662049863,0.0,0.0,0.0
0.20110803324099724,0.0,0.0,0.0
0.20166204986149586,0.0,0.0,0.0
0.20221606648199447,0.0,0.0,0.0
0.2027700831024931,0.0,0.0,0.0
0.2033240997229917,0.0,0.0,0.0
0.20387811634349032,0.0,0.0,0.0
0.20443213296398893,0.0,0.0,0.0
0.20498614958448755,0.0,0.0,0.0
0.20554016620498616,0.0,0.0,0.0
0.20609418282548475,0.0,0.0,0.0
0.20664819944598337,0.0,0.0,0.0
0.20720221606648198,0.0,0.0,0.0
0.2077562326869806,0.0,0.0,0.0
0.2083102493074792,0.0,0.0,0.0
0.20886426592797783,0.0,0.0,0.0
0.20941828254847644,0.0,0.0,0.0
0.20997229916897506,0.0,0.0,0.0
0.21052631578947367,0.0,0.0,0.0
0.2110803324099723,0.0,0.0,0.0
0.2116343490304709,0.0,0.0,0.0
0.21218836565096952,0.0,0.0,0.0
0.21274238227146813,0.0,0.0,0.0
0.21329639889196675,0.0,0.0,0.0
0.21385041551246536,0.0,0.0,0.0
0.21440443213296398,0.0,0.0,0.0
0.2149584487534626,0.0,0.0,0.0
0.2155124653739612,0.0,0.0,0.0
0.21606648199445982,0.0,0.0,0.0
0.21662049861495844,0.0,0.0,0.0
0.21717451523545706,0.0,0.0,0.0
0.21772853185595567,0.0,0.0,0.0
0.21828254847645429,0.0,0.0,0.0
0.2188365650969529,0.0,0.0,0.0
0.21939058171745152,0.0,0.0,0.0
0.21994459833795013,0.0,0.0,0.0
0.22049861495844875,0.0,0.0,0.0
0.22105263157894736,0.0,0.0,0.0
0.22160664819944598,0.0,0.0,0.0
0.2221606648199446,0.0,0.0,0.0
0.2227146814404432,0.0,0.0,0.0
0.22326869806094182,0.0,0.0,0.0
0.22382271468144044,0.0,0.0,0.0
0.22437673130193905,0.0,0.0,0.0
0.22493074792243767,0.0,0.0,0.0
0.22548476454293628,0.0,0.0,0.0
0.2260387811634349,0.0,0.0,0.0
0.22659279778393351,0.0,0.0,0.0
0.22714681440443213,0.0,0.0,0.0
0.22770083102493074,0.0,0.0,0.0
0.22825484764542936,0.0,0.0,0.0
0.22880886426592797,0.0,0.0,0.0
0.2293628808864266,0.0,0.0,0.0
0.2299168975069252,0.0,0.0,0.0
0.23047091412742382,0.0,0.0,0.0
0.23102493074792244,0.0,0.0,0.0
0.23157894736842105,0.0,0.0,0.0
0.23213296398891967,0.0,0.0,0.0
0.23268698060941828,0.0,0.0,0.0
0.2332409972299169,0.0,0.0,0.0
0.2337950138504155,0.0,0.0,0.0
0.23434903047091413,0.0,0.0,0.0
0.23490304709141274,0.0,0.0,0.0
0.23545706371191136,0.0,0.0,0.0
0.23601108033240997,0.0,0.0,0.0
0.2365650969529086,0.0,0.0,0.0
0.2371191135734072,0.0,0.0,0.0
0.23767313019390582,0.0,0.0,0.0
0.23822714681440443,0.0,0.0,0.0
0.23878116343490305,0.0,0.0,0.0
0.23933518005540166,0.0,0.0,0.0
0.23988919667590028,0.0,0.0,0.0
0.2404432132963989,0.0,0.0,0.0
0.2409972299168975,0.0,0.0,0.0
0.24155124653739612,0.0,0.0,0.0
0.24210526315789474,0.0,0.0,0.0
0.24265927977839336,0.0,0.0,0.0
0.24321329639889197,0.0,0.0,0.0
0.24376731301939059,0.0,0.0,0.0
0.2443213296398892,0.0,0.0,0.0
0.24487534626038782,0.0,0.0,0.0
0.24542936288088643,0.0,0.0,0.0
0.24598337950138505,0.0,0.0,0.0
0.24653739612188366,0.0,0.0,0.0
0.24709141274238228,0.0,0.0,0.0
0.2476454293628809,0.0,0.0,0.0
0.2481994459833795,0.0,0.0,0.0
0.24875346260387812,0.0,0.0,0.0
0.24930747922437674,0.0,0.0,0.0
0.24986149584487535,0.0,0.0,0.0
0.25041551246537397,0.0,0.0,0.0
0.25096952908587256,0.0,0.0,0.0
0.2515235457063712,0.0,0.0,0.0
0.2520775623268698,0.0,0.0,0.0
0.25263157894736843,0.0,0.0,0.0
0.253185595567867,0.0,0.0,0.0
0.25373961218836566,0.0,0.0,0.0
0.25429362880886425,0.0,0.0,0.0
0.2548476454293629,0.0,0.0,0.0
0.2554016620498615,0.0,0.0,0.0
0.2559556786703601,0.0,0.0,0.0
0.2565096952908587,0.0,0.0,0.0
0.25706371191135735,0.0,0.0,0.0
0.25761772853185594,0.0,0.0,0.0
0.2581717451523546,0.0,0.0,0.0
0.25872576177285317,0.0,0.0,0.0
0.2592797783933518,0.0,0.0,0.0
0.2598337950138504,0.0,0.0,0.0
0.26038781163434904,0.0,0.0,0.0
0.26094182825484763,0.0,0.0,0.0
0.2614958448753463,0.0,0.0,0.0
0.26204986149584486,0.0,0.0,0.0
0.2626038781163435,0.0,0.0,0.0
0.2631578947368421,0.0,0.0,0.0
0.26371191135734073,0.0,0.0,0.0
0.2642659279778393,0.0,0.0,0.0
0.26481994459833796,0.0,0.0,0.0
0.26537396121883655,0.0,0.0,0.0
0.2659279778393352,0.0,0.0,0.0
0.2664819944598338,0.0,0.0,0.0
0.2670360110803324,0.0,0.0,0.0
0.267590027700831,0.0,0.0,0.0
0.26814404432132966,0.0,0.0,0.0
0.26869806094182824,0.0,0.0,0.0
0.2692520775623269,0.0,0.0,0.0
0.2698060941828255,0.0,0.0,0.0
0.2703601108033241,0.0,0.0,0.0
0.2709141274238227,0.0,0.0,0.0
0.27146814404432135,0.0,0.0,0.0
0.27202216066481993,0.0,0.0,0.0
0.2725761772853186,0.0,0.0,0.0
0.27313019390581716,0.0,0.0,0.0
0.2736842105263158,0.0,0.0,0.0
0.2742382271468144,0.0,0.0,0.0
0.27479224376731304,0.0,0.0,0.0
0.2753462603878116,0.0,0.0,0.0
0.27590027700831027,0.0,0.0,0.0
0.27645429362880886,0.0,0.0,0.0
0.2770083102493075,0.0,0.0,0.0
0.2775623268698061,0.0,0.0,0.0
0.27811634349030473,0.0,0.0,0.0
0.2786703601108033,0.0,0.0,0.0
0.27922437673130196,0.0,0.0,0.0
0.27977839335180055,0.0,0.0,0.0
0.2803324099722992,0.0,0.0,0.0
0.2808864265927978,0.0,0.0,0.0
0.2814404432132964,0.0,0.0,0.0
0.281994459833795,0.0,0.0,0.0
0.28254847645429365,0.0,0.0,0.0
0.28310249307479224,0.0,0.0,0.0
0.2836565096952909,0.0,0.0,0.0
0.28421052631578947,0.0,0.0,0.0
0.2847645429362881,0.0,0.0,0.0
0.2853185595567867,0.0,0.0,0.0
0.28587257617728534,0.0,0.0,0.0
0.28642659279778393,0.0,0.0,0.0
0.2869806094182826,0.0,0.0,0.0
0.28753462603878116,0.0,0.0,0.0
0.2880886426592798,0.0,0.0,0.0
0.2886426592797784,0.0,0.0,0.0
0.28919667590027703,0.0,0.0,0.0
0.2897506925207756,0.0,0.0,0.0
0.29030470914127426,0.0,0.0,0.0
0.29085872576177285,0.0,0.0,0.0
0.2914127423822715,0.0,0.0,0.0
0.2919667590027701,0.0,0.0,0.0
0.2925207756232687,0.0,0.0,0.0
0.2930747922437673,0.0,0.0,0.0
0.29362880886426596,0.0,0.0,0.0
0.29418282548476454,0.0,0.0,0.0
0.29473684210526313,0.0,0.0,0.0
0.2952908587257618,0.0,0.0,0.0
0.29584487534626036,0.0,0.0,0.0
0.296398891966759,0.0,0.0,0.0
0.2969529085872576,0.0,0.0,0.0
0.29750692520775623,0.0,0.0,0.0
0.2980609418282548,0.0,0.0,0.0
0.29861495844875346,0.0,0.0,0.0
0.29916897506925205,0.0,0.0,0.0
0.2997229916897507,0.0,0.0,0.0
0.3002770083102493,0.0,0.0,0.0
0.3008310249307479,0.0,0.0,0.0
0.3013850415512465,0.0,0.0,0.0
0.30193905817174516,0.0,0.0,0.0
0.30249307479224374,0.0,0.0,0.0
0.3030470914127424,0.0,0.0,0.0
0.303601108033241,0.0,0.0,0.0
0.3041551246537396,0.0,0.0,0.0
0.3047091412742382,0.0,0.0,0.0
0.30526315789473685,0.0,0.0,0.0
0.30581717451523543,0.0,0.0,0.0
0.3063711911357341,0.0,0.0,0.0
0.30692520775623267,0.0,0.0,0.0
0.3074792243767313,0.0,0.0,0.0
0.3080332409972299,0.0,0.0,0.0
0.30858725761772854,0.0,0.0,0.0
0.3091412742382271,0.0,0.0,0.0
0.30969529085872577,0.0,0.0,0.0
0.31024930747922436,0.0,0.0,0.0
0.310803324099723,0.0,0.0,0.0
0.3113573407202216,0.0,0.0,0.0
0.31191135734072023,0.0,0.0,0.0
0.3124653739612188,0.0,0.0,0.0
0.31301939058171746,0.0,0.0,0.0
0.31357340720221605,0.0,0.0,0.0
0.3141274238227147,0.0,0.0,0.0
0.3146814404432133,0.0,0.0,0.0
0.3152354570637119,0.0,0.0,0.0
0.3157894736842105,0.0,0.0,0.0
0.31634349030470915,0.0,0.0,0.0
0.31689750692520774,0.0,0.0,0.0
0.3174515235457064,0.0,0.0,0.0
0.31800554016620497,0.0,0.0,0.0
0.3185595567867036,0.0,0.0,0.0
0.3191135734072022,0.0,0.0,0.0
0.31966759002770084,0.0,0.0,0.0
0.32022160664819943,0.0,0.0,0.0
0.3207756232686981,0.0,0.0,0.0
0.32132963988919666,0.0,0.0,0.0
0.3218836565096953,0.0,0.0,0.0
0.3224376731301939,0.0,0.0,0.0
0.32299168975069253,0.0,0.0,0.0
0.3235457063711911,0.0,0.0,0.0
0.32409972299168976,0.0,0.0,0.0
0.32465373961218835,0.0,0.0,0.0
0.325207756232687,0.0,0.0,0.0
0.3257617728531856,0.0,0.0,0.0
0.3263157894736842,0.0,0.0,0.0
0.3268698060941828,0.0,0.0,0.0
0.32742382271468146,0.0,0.0,0.0
0.32797783933518004,0.0,0.0,0.0
0.3285318559556787,0.0,0.0,0.0
0.3290858725761773,0.0,0.0,0.0
0.3296398891966759,0.0,0.0,0.0
0.3301939058171745,0.0,0.0,0.0
0.33074792243767315,0.0,0.0,0.0
0.33130193905817173,0.0,0.0,0.0
0.3318559556786704,0.0,0.0,0.0
0.33240997229916897,0.0,0.0,0.0
0.3329639889196676,0.0,0.0,0.0
0.3335180055401662,0.0,0.0,0.0
0.33407202216066484,0.0,0.0,0.0
0.3346260387811634,0.0,0.0,0.0
0.33518005540166207,0.0,0.0,0.0
0.33573407202216066,0.0,0.0,0.0
0.3362880886426593,0.0,0.0,0.0
0.3368421052631579,0.0,0.0,0.0
0.33739612188365653,0.0,0.0,0.0
0.3379501385041551,0.0,0.0,0.0
0.33850415512465376,0.0,0.0,0.0
0.33905817174515235,0.0,0.0,0.0
0.339612188365651,0.0,0.0,0.0
0.3401662049861496,0.0,0.0,0.0
0.3407202216066482,0.0,0.0,0.0
0.3412742382271468,0.0,0.0,0.0
0.34182825484764545,0.0,0.0,0.0
0.34238227146814404,0.0,0.0,0.0
0.3429362880886427,0.0,0.0,0.0
0.34349030470914127,0.0,0.0,0.0
0.3440443213296399,0.0,0.0,0.0
0.3445983379501385,0.0,0.0,0.0
0.34515235457063714,0.0,0.0,0.0
0.34570637119113573,0.0,0.0,0.0
0.3462603878116344,0.0,0.0,0.0
0.34681440443213296,0.0,0.0,0.0
0.3473684210526316,0.0,0.0,0.0
0.3479224376731302,0.0,0.0,0.0
0.34847645429362883,0.0,0.0,0.0
0.3490304709141274,0.0,0.0,0.0
0.34958448753462606,0.0,0.0,0.0
0.35013850415512465,0.0,0.0,0.0
0.3506925207756233,0.0,0.0,0.0
0.3512465373961219,0.0,0.0,0.0
0.3518005540166205,0.0,0.0,0.0
0.3523545706371191,0.0,0.0,0.0
0.35290858725761776,0.0,0.0,0.0
0.35346260387811634,0.0,0.0,0.0
0.35401662049861493,0.0,0.0,0.0
0.3545706371191136,0.0,0.0,0.0
0.35512465373961216,0.0,0.0,0.0
0.3556786703601108,0.0,0.0,0.0
0.3562326869806094,0.0,0.0,0.0
0.35678670360110804,0.0,0.0,0.0
0.3573407202216066,0.0,0.0,0.0
0.35789473684210527,0.0,0.0,0.0
0.35844875346260385,0.0,0.0,0.0
0.3590027700831025,0.0,0.0,0.0
0.3595567867036011,0.0,0.0,0.0
0.3601108033240997,0.0,0.0,0.0
0.3606648199445983,0.0,0.0,0.0
0.36121883656509696,0.0,0.0,0.0
0.36177285318559554,0.0,0.0,0.0
0.3623268698060942,0.0,0.0,0.0
0.3628808864265928,0.0,0.0,0.0
0.3634349030470914,0.0,0.0,0.0
0.36398891966759,0.0,0.0,0.0
0.36454293628808865,0.0,0.0,0.0
0.36509695290858724,0.0,0.0,0.0
0.3656509695290859,0.0,0.0,0.0
0.36620498614958447,0.0,0.0,0.0
0.3667590027700831,0.0,0.0,0.0
0.3673130193905817,0.0,0.0,0.0
0.36786703601108034,0.0,0.0,0.0
0.3684210526315789,0.0,0.0,0.0
0.36897506925207757,0.0,0.0,0.0
0.36952908587257616,0.0,0.0,0.0
0.3700831024930748,0.0,0.0,0.0
0.3706371191135734,0.0,0.0,0.0
0.37119113573407203,0.0,0.0,0.0
0.3717451523545706,0.0,0.0,0.0
0.37229916897506926,0.0,0.0,0.0
0.37285318559556785,0.0,0.0,0.0
0.3734072022160665,0.0,0.0,0.0
0.3739612188365651,0.0,0.0,0.0
0.3745152354570637,0.0,0.0,0.0
0.3750692520775623,0.0,0.0,0.0
0.37562326869806095,0.0,0.0,0.0
0.37617728531855954,0.0,0.0,0.0
0.3767313019390582,0.0,0.0,0.0
0.37728531855955677,0.0,0.0,0.0
0.3778393351800554,0.0,0.0,0.0
0.378393351800554,0.0,0.0,0.0
0.37894736842105264,0.0,0.0,0.0
0.37950138504155123,0.0,0.0,0.0
0.3800554016620499,0.0,0.0,0.0
0.38060941828254846,0.0,0.0,0.0
0.3811634349030471,0.0,0.0,0.0
0.3817174515235457,0.0,0.0,0.0
0.38227146814404434,0.0,0.0,0.0
0.3828254847645429,0.0,0.0,0.0
0.38337950138504157,0.0,0.0,0.0
0.38393351800554015,0.0,0.0,0.0
0.3844875346260388,0.0,0.0,0.0
0.3850415512465374,0.0,0.0,0.0
0.385595567867036,0.0,0.0,0.0
0.3861495844875346,0.0,0.0,0.0
0.38670360110803326,0.0,0.0,0.0
0.38725761772853184,0.0,0.0,0.0
0.3878116343490305,0.0,0.0,0.0
0.3883656509695291,0.0,0.0,0.0
0.3889196675900277,0.0,0.0,0.0
0.3894736842105263,0.0,0.0,0.0
0.39002770083102495,0.0,0.0,0.0
0.39058171745152354,0.0,0.0,0.0
0.3911357340720222,0.0,0.0,0.0
0.39168975069252077,0.0,0.0,0.0
0.3922437673130194,0.0,0.0,0.0
0.392797783933518,0.0,0.0,0.0
0.39335180055401664,0.0,0.0,0.0
0.3939058171745152,0.0,0.0,0.0
0.39445983379501387,0.0,0.0,0.0
0.39501385041551246,0.0,0.0,0.0
0.3955678670360111,0.0,0.0,0.0
0.3961218836565097,0.0,0.0,0.0
0.39667590027700833,0.0,0.0,0.0
0.3972299168975069,0.0,0.0,0.0
0.39778393351800556,0.0,0.0,0.0
0.39833795013850415,0.0,0.0,0.0
0.3988919667590028,0.0,0.0,0.0
0.3994459833795014,0.0,0.0,0.0
0.4,0.0,0.0,0.0
0.4005540166204986,0.0,0.0,0.0
0.40110803324099725,0.0,0.0,0.0
0.40166204986149584,0.0,0.0,0.0
0.4022160664819945,0.0,0.0,0.0
0.40277008310249307,0.0,0.0,0.0
0.4033240997229917,0.0,0.0,0.0
0.4038781163434903,0.0,0.0,0.0
0.40443213296398894,0.0,0.0,0.0
0.40498614958448753,0.0,0.0,0.0
0.4055401662049862,0.0,0.0,0.0
0.40609418282548476,0.0,0.0,0.0
0.4066481994459834,0.0,0.0,0.0
0.407202216066482,0.0,0.0,0.0
0.40775623268698064,0.0,0.0,0.0
0.4083102493074792,0.0,0.0,0.0
0.40886426592797787,0.0,0.0,0.0
0.40941828254847645,0.0,0.0,0.0
0.4099722991689751,0.0,0.0,0.0
0.4105263157894737,0.0,0.0,0.0
0.4110803324099723,0.0,0.0,0.0
0.4116343490304709,0.0,0.0,0.0
0.4121883656509695,0.0,0.0,0.0
0.41274238227146814,0.0,0.0,0.0
0.41329639889196673,0.0,0.0,0.0
0.4138504155124654,0.0,0.0,0.0
0.41440443213296396,0.0,0.0,0.0
0.4149584487534626,0.0,0.0,0.0
0.4155124653739612,0.0,0.0,0.0
0.41606648199445984,0.0,0.0,0.0
0.4166204986149584,0.0,0.0,0.0
0.41717451523545707,0.0,0.0,0.0
0.41772853185595565,0.0,0.0,0.0
0.4182825484764543,0.0,0.0,0.0
0.4188365650969529,0.0,0.0,0.0
0.4193905817174515,0.0,0.0,0.0
0.4199445983379501,0.0,0.0,0.0
0.42049861495844876,0.0,0.0,0.0
0.42105263157894735,0.0,0.0,0.0
0.421606648199446,0.0,0.0,0.0
0.4221606648199446,0.0,0.0,0.0
0.4227146814404432,0.0,0.0,0.0
0.4232686980609418,0.0,0.0,0.0
0.42382271468144045,0.0,0.0,0.0
0.42437673130193904,0.0,0.0,0.0
0.4249307479224377,0.0,0.0,0.0
0.42548476454293627,0.0,0.0,0.0
0.4260387811634349,0.0,0.0,0.0
0.4265927977839335,0.0,0.0,0.0
0.42714681440443214,0.0,0.0,0.0
0.4277008310249307,0.0,0.0,0.0
0.42825484764542937,0.0,0.0,0.0
0.42880886426592796,0.0,0.0,0.0
0.4293628808864266,0.0,0.0,0.0
0.4299168975069252,0.0,0.0,0.0
0.43047091412742383,0.0,0.0,0.0
0.4310249307479224,0.0,0.0,0.0
0.43157894736842106,0.0,0.0,0.0
0.43213296398891965,0.0,0.0,0.0
0.4326869806094183,0.0,0.0,0.0
0.4332409972299169,0.0,0.0,0.0
0.4337950138504155,0.0,0.0,0.0
0.4343490304709141,0.0,0.0,0.0
0.43490304709141275,0.0,0.0,0.0
0.43545706371191134,0.0,0.0,0.0
0.43601108033241,0.0,0.0,0.0
0.43656509695290857,0.0,0.0,0.0
0.4371191135734072,0.0,0.0,0.0
0.4376731301939058,0.0,0.0,0.0
0.43822714681440444,0.0,0.0,0.0
0.43878116343490303,0.0,0.0,0.0
0.4393351800554017,0.0,0.0,0.0
0.43988919667590026,0.0,0.0,0.0
0.4404432132963989,0.0,0.0,0.0
0.4409972299168975,0.0,0.0,0.0
0.44155124653739614,0.0,0.0,0.0
0.4421052631578947,0.0,0.0,0.0
0.44265927977839337,0.0,0.0,0.0
0.44321329639889195,0.0,0.0,0.0
0.4437673130193906,0.0,0.0,0.0
0.4443213296398892,0.0,0.0,0.0
0.4448753462603878,0.0,0.0,0.0
0.4454293628808864,0.0,0.0,0.0
0.44598337950138506,0.0,0.0,0.0
0.44653739612188365,0.0,0.0,0.0
0.4470914127423823,0.0,0.0,0.0
0.4476454293628809,0.0,0.0,0.0
0.4481994459833795,0.0,0.0,0.0
0.4487534626038781,0.0,0.0,0.0
0.44930747922437675,0.0,0.0,0.0
0.44986149584487534,0.0,0.0,0.0
0.450415512465374,0.0,0.0,0.0
0.45096952908587257,0.0,0.0,0.0
0.4515235457063712,0.0,0.0,0.0
0.4520775623268698,0.0,0.0,0.0
0.45263157894736844,0.0,0.0,0.0
0.45318559556786703,0.0,0.0,0.0
0.45373961218836567,0.0,0.0,0.0
0.45429362880886426,0.0,0.0,0.0
0.4548476454293629,0.0,0.0,0.0
0.4554016620498615,0.0,0.0,0.0
0.45595567867036013,0.0,0.0,0.0
0.4565096952908587,0.0,0.0,0.0
0.45706371191135736,0.0,0.0,0.0
0.45761772853185595,0.0,0.0,0.0
0.4581717451523546,0.0,0.0,0.0
0.4587257617728532,0.0,0.0,0.0
0.4592797783933518,0.0,0.0,0.0
0.4598337950138504,0.0,0.0,0.0
0.46038781163434905,0.0,0.0,0.0
0.46094182825484764,0.0,0.0,0.0
0.4614958448753463,0.0,0.0,0.0
0.46204986149584487,0.0,0.0,0.0
0.4626038781163435,0.0,0.0,0.0
0.4631578947368421,0.0,0.0,0.0
0.46371191135734074,0.0,0.0,0.0
0.46426592797783933,0.0,0.0,0.0
0.464819944598338,0.0,0.0,0.0
0.46537396121883656,0.0,0.0,0.0
0.4659279778393352,0.0,0.0,0.0
0.4664819944598338,0.0,0.0,0.0
0.46703601108033244,0.0,0.0,0.0
0.467590027700831,0.0,0.0,0.0
0.46814404432132967,0.0,0.0,0.0
0.46869806094182825,0.0,0.0,0.0
0.4692520775623269,0.0,0.0,0.0
0.4698060941828255,0.0,0.0,0.0
0.4703601108033241,0.0,0.0,0.0
0.4709141274238227,0.0,0.0,0.0
0.4714681440443213,0.0,0.0,0.0
0.47202216066481995,0.0,0.0,0.0
0.47257617728531853,0.0,0.0,0.0
0.4731301939058172,0.0,0.0,0.0
0.47368421052631576,0.0,0.0,0.0
0.4742382271468144,0.0,0.0,0.0
0.474792243767313,0.0,0.0,0.0
0.47534626038781164,0.0,0.0,0.0
0.4759002770083102,0.0,0.0,0.0
0.47645429362880887,0.0,0.0,0.0
0.47700831024930745,0.0,0.0,0.0
0.4775623268698061,0.0,0.0,0.0
0.4781163434903047,0.0,0.0,0.0
0.47867036011080333,0.0,0.0,0.0
0.4792243767313019,0.0,0.0,0.0
0.47977839335180056,0.0,0.0,0.0
0.48033240997229915,0.0,0.0,0.0
0.4808864265927978,0.0,0.0,0.0
0.4814404432132964,0.0,0.0,0.0
0.481994459833795,0.0,0.0,0.0
0.4825484764542936,0.0,0.0,0.0
0.48310249307479225,0.0,0.0,0.0
0.48365650969529084,0.0,0.0,0.0
0.4842105263157895,0.0,0.0,0.0
0.48476454293628807,0.0,0.0,0.0
0.4853185595567867,0.0,0.0,0.0
0.4858725761772853,0.0,0.0,0.0
0.48642659279778394,0.0,0.0,0.0
0.48698060941828253,0.0,0.0,0.0
0.48753462603878117,0.0,0.0,0.0
0.48808864265927976,0.0,0.0,0.0
0.4886426592797784,0.0,0.0,0.0
0.489196675900277,0.0,0.0,0.0
0.48975069252077563,0.0,0.0,0.0
0.4903047091412742,0.0,0.0,0.0
0.49085872576177286,0.0,0.0,0.0
0.49141274238227145,0.0,0.0,0.0
0.4919667590027701,0.0,0.0,0.0
0.4925207756232687,0.0,0.0,0.0
0.4930747922437673,0.0,0.0,0.0
0.4936288088642659,0.0,0.0,0.0
0.49418282548476455,0.0,0.0,0.0
0.49473684210526314,0.0,0.0,0.0
0.4952908587257618,0.0,0.0,0.0
0.49584487534626037,0.0,0.0,0.0
0.496398891966759,0.0,0.0,0.0
0.4969529085872576,0.0,0.0,0.0
0.49750692520775625,0.0,0.0,0.0
0.49806094182825483,0.0,0.0,0.0
0.4986149584487535,0.0,0.0,0.0
0.49916897506925206,0.0,0.0,0.0
0.4997229916897507,0.0,0.0,0.0
0.5002770083102493,0.0,0.0,0.0
0.5008310249307479,0.0,0.0,0.0
0.5013850415512465,0.0,0.0,0.0
0.5019390581717451,0.0,0.0,0.0
0.5024930747922438,0.0,0.0,0.0
0.5030470914127424,0.0,0.0,0.0
0.503601108033241,0.0,0.0,0.0
0.5041551246537396,0.0,0.0,0.0
0.5047091412742383,0.0,0.0,0.0
0.5052631578947369,0.0,0.0,0.0
0.5058171745152354,0.0,0.0,0.0
0.506371191135734,0.0,0.0,0.0
0.5069252077562327,0.0,0.0,0.0
0.5074792243767313,0.0,0.0,0.0
0.5080332409972299,0.0,0.0,0.0
0.5085872576177285,0.0,0.0,0.0
0.5091412742382272,0.0,0.0,0.0
0.5096952908587258,0.0,0.0,0.0
0.5102493074792244,0.0,0.0,0.0
0.510803324099723,0.0,0.0,0.0
0.5113573407202217,0.0,0.0,0.0
0.5119113573407202,0.0,0.0,0.0
0.5124653739612188,0.0,0.0,0.0
0.5130193905817174,0.0,0.0,0.0
0.5135734072022161,0.0,0.0,0.0
0.5141274238227147,0.0,0.0,0.0
0.5146814404432133,0.0,0.0,0.0
0.5152354570637119,0.0,0.0,0.0
0.5157894736842106,0.0,0.0,0.0
0.5163434903047092,0.0,0.0,0.0
0.5168975069252078,0.0,0.0,0.0
0.5174515235457063,0.0,0.0,0.0
0.518005540166205,0.0,0.0,0.0
0.5185595567867036,0.0,0.0,0.0
0.5191135734072022,0.0,0.0,0.0
0.5196675900277008,0.0,0.0,0.0
0.5202216066481995,0.0,0.0,0.0
0.5207756232686981,0.0,0.0,0.0
0.5213296398891967,0.0,0.0,0.0
0.5218836565096953,0.0,0.0,0.0
0.522437673130194,0.0,0.0,0.0
0.5229916897506925,0.0,0.0,0.0
0.5235457063711911,0.0,0.0,0.0
0.5240997229916897,0.0,0.0,0.0
0.5246537396121884,0.0,0.0,0.0
0.525207756232687,0.0,0.0,0.0
0.5257617728531856,0.0,0.0,0.0
0.5263157894736842,0.0,0.0,0.0
0.5268698060941829,0.0,0.0,0.0
0.5274238227146815,0.0,0.0,0.0
0.52797783933518,0.0,0.0,0.0
0.5285318559556786,0.0,0.0,0.0
0.5290858725761773,0.0,0.0,0.0
0.5296398891966759,0.0,0.0,0.0
0.5301939058171745,0.0,0.0,0.0
0.5307479224376731,0.0,0.0,0.0
0.5313019390581717,0.0,0.0,0.0
0.5318559556786704,0.0,0.0,0.0
0.532409972299169,0.0,0.0,0.0
0.5329639889196676,0.0,0.0,0.0
0.5335180055401662,0.0,0.0,0.0
0.5340720221606648,0.0,0.0,0.0
0.5346260387811634,0.0,0.0,0.0
0.535180055401662,0.0,0.0,0.0
0.5357340720221606,0.0,0.0,0.0
0.5362880886426593,0.0,0.0,0.0
0.5368421052631579,0.0,0.0,0.0
0.5373961218836565,0.0,0.0,0.0
0.5379501385041551,0.0,0.0,0.0
0.5385041551246538,0.0,0.0,0.0
0.5390581717451524,0.0,0.0,0.0
0.539612188365651,0.0,0.0,0.0
0.5401662049861495,0.0,0.0,0.0
0.5407202216066482,0.0,0.0,0.0
0.5412742382271468,0.0,0.0,0.0
0.5418282548476454,0.0,0.0,0.0
0.542382271468144,0.0,0.0,0.0
0.5429362880886427,0.0,0.0,0.0
0.5434903047091413,0.0,0.0,0.0
0.5440443213296399,0.0,0.0,0.0
0.5445983379501385,0.0,0.0,0.0
0.5451523545706372,0.0,0.0,0.0
0.5457063711911357,0.0,0.0,0.0
0.5462603878116343,0.0,0.0,0.0
0.5468144044321329,0.0,0.0,0.0
0.5473684210526316,0.0,0.0,0.0
0.5479224376731302,0.0,0.0,0.0
0.5484764542936288,0.0,0.0,0.0
0.5490304709141274,0.0,0.0,0.0
0.5495844875346261,0.0,0.0,0.0
0.5501385041551247,0.0,0.0,0.0
0.5506925207756233,0.0,0.0,0.0
0.5512465373961218,0.0,0.0,0.0
0.5518005540166205,0.0,0.0,0.0
0.5523545706371191,0.0,0.0,0.0
0.5529085872576177,0.0,0.0,0.0
0.5534626038781163,0.0,0.0,0.0
0.554016620498615,0.0,0.0,0.0
0.5545706371191136,0.0,0.0,0.0
0.5551246537396122,0.0,0.0,0.0
0.5556786703601108,0.0,0.0,0.0
0.5562326869806095,0.0,0.0,0.0
0.556786703601108,0.0,0.0,0.0
0.5573407202216066,0.0,0.0,0.0
0.5578947368421052,0.0,0.0,0.0
0.5584487534626039,0.0,0.0,0.0
0.5590027700831025,0.0,0.0,0.0
0.5595567867036011,0.0,0.0,0.0
0.5601108033240997,0.0,0.0,0.0
0.5606648199445984,0.0,0.0,0.0
0.561218836565097,0.0,0.0,0.0
0.5617728531855956,0.0,0.0,0.0
0.5623268698060941,0.0,0.0,0.0
0.5628808864265928,0.0,0.0,0.0
0.5634349030470914,0.0,0.0,0.0
0.56398891966759,0.0,0.0,0.0
0.5645429362880886,0.0,0.0,0.0
0.5650969529085873,0.0,0.0,0.0
0.5656509695290859,0.0,0.0,0.0
0.5662049861495845,0.0,0.0,0.0
0.5667590027700831,0.0,0.0,0.0
0.5673130193905818,0.0,0.0,0.0
0.5678670360110804,0.0,0.0,0.0
0.5684210526315789,0.0,0.0,0.0
0.5689750692520775,0.0,0.0,0.0
0.5695290858725762,0.0,0.0,0.0
0.5700831024930748,0.0,0.0,0.0
0.5706371191135734,0.0,0.0,0.0
0.571191135734072,0.0,0.0,0.0
0.5717451523545707,0.0,0.0,0.0
0.5722991689750693,0.0,0.0,0.0
0.5728531855955679,0.0,0.0,0.0
0.5734072022160664,0.0,0.0,0.0
0.5739612188365651,0.0,0.0,0.0
0.5745152354570637,0.0,0.0,0.0
0.5750692520775623,0.0,0.0,0.0
0.5756232686980609,0.0,0.0,0.0
0.5761772853185596,0.0,0.0,0.0
0.5767313019390582,0.0,0.0,0.0
0.5772853185595568,0.0,0.0,0.0
0.5778393351800554,0.0,0.0,0.0
0.5783933518005541,0.0,0.0,0.0
0.5789473684210527,0.0,0.0,0.0
0.5795013850415512,0.0,0.0,0.0
0.5800554016620498,0.0,0.0,0.0
0.5806094182825485,0.0,0.0,0.0
0.5811634349030471,0.0,0.0,0.0
0.5817174515235457,0.0,0.0,0.0
0.5822714681440443,0.0,0.0,0.0
0.582825484764543,0.0,0.0,0.0
0.5833795013850416,0.0,0.0,0.0
0.5839335180055402,0.0,0.0,0.0
0.5844875346260388,0.0,0.0,0.0
0.5850415512465375,0.0,0.0,0.0
0.585595567867036,0.0,0.0,0.0
0.5861495844875346,0.0,0.0,0.0
0.5867036011080332,0.0,0.0,0.0
0.5872576177285319,0.0,0.0,0.0
0.5878116343490305,0.0,0.0,0.0
0.5883656509695291,0.0,0.0,0.0
0.5889196675900277,0.0,0.0,0.0
0.5894736842105263,0.0,0.0,0.0
0.590027700831025,0.0,0.0,0.0
0.5905817174515235,0.0,0.0,0.0
0.5911357340720221,0.0,0.0,0.0
0.5916897506925207,0.0,0.0,0.0
0.5922437673130194,0.0,0.0,0.0
0.592797783933518,0.0,0.0,0.0
0.5933518005540166,0.0,0.0,0.0
0.5939058171745152,0.0,0.0,0.0
0.5944598337950139,0.0,0.0,0.0
0.5950138504155125,0.0,0.0,0.0
0.5955678670360111,0.0,0.0,0.0
0.5961218836565096,0.0,0.0,0.0
0.5966759002770083,0.0,0.0,0.0
0.5972299168975069,0.0,0.0,0.0
0.5977839335180055,0.0,0.0,0.0
0.5983379501385041,0.0,0.0,0.0
0.5988919667590028,0.0,0.0,0.0
0.5994459833795014,0.0,0.0,0.0
0.6,0.0,0.0,0.0
0.6005540166204986,0.0,0.0,0.0
0.6011080332409973,0.0,0.0,0.0
0.6016620498614959,0.0,0.0,0.0
0.6022160664819944,0.0,0.0,0.0
0.602770083102493,0.0,0.0,0.0
0.6033240997229917,0.0,0.0,0.0
0.6038781163434903,0.0,0.0,0.0
0.6044321329639889,0.0,0.0,0.0
0.6049861495844875,0.0,0.0,0.0
0.6055401662049862,0.0,0.0,0.0
0.6060941828254848,0.0,0.0,0.0
0.6066481994459834,0.0,0.0,0.0
0.607202216066482,0.0,0.0,0.0
0.6077562326869806,0.0,0.0,0.0
0.6083102493074792,0.0,0.0,0.0
0.6088642659279778,0.0,0.0,0.0
0.6094182825484764,0.0,0.0,0.0
0.6099722991689751,0.0,0.0,0.0
0.6105263157894737,0.0,0.0,0.0
0.6110803324099723,0.0,0.0,0.0
0.6116343490304709,0.0,0.0,0.0
0.6121883656509696,0.0,0.0,0.0
0.6127423822714682,0.0,0.0,0.0
0.6132963988919667,0.0,0.0,0.0
0.6138504155124653,0.0,0.0,0.0
0.614404432132964,0.0,0.0,0.0
0.6149584487534626,0.0,0.0,0.0
0.6155124653739612,0.0,0.0,0.0
0.6160664819944598,0.0,0.0,0.0
0.6166204986149585,0.0,0.0,0.0
0.6171745152354571,0.0,0.0,0.0
0.6177285318559557,0.0,0.0,0.0
0.6182825484764543,0.0,0.0,0.0
0.618836565096953,0.0,0.0,0.0
0.6193905817174515,0.0,0.0,0.0
0.6199445983379501,0.0,0.0,0.0
0.6204986149584487,0.0,0.0,0.0
0.6210526315789474,0.0,0.0,0.0
0.621606648199446,0.0,0.0,0.0
0.6221606648199446,0.0,0.0,0.0
0.6227146814404432,0.0,0.0,0.0
0.6232686980609419,0.0,0.0,0.0
0.6238227146814405,0.0,0.0,0.0
0.624376731301939,0.0,0.0,0.0
0.6249307479224376,0.0,0.0,0.0
0.6254847645429363,0.0,0.0,0.0
0.6260387811634349,0.0,0.0,0.0
0.6265927977839335,0.0,0.0,0.0
0.6271468144044321,0.0,0.0,0.0
0.6277008310249308,0.0,0.0,0.0
0.6282548476454294,0.0,0.0,0.0
0.628808864265928,0.0,0.0,0.0
0.6293628808864266,0.0,0.0,0.0
0.6299168975069253,0.0,0.0,0.0
0.6304709141274238,0.0,0.0,0.0
0.6310249307479224,0.0,0.0,0.0
0.631578947368421,0.0,0.0,0.0
0.6321329639889197,0.0,0.0,0.0
0.6326869806094183,0.0,0.0,0.0
0.6332409972299169,0.0,0.0,0.0
0.6337950138504155,0.0,0.0,0.0
0.6343490304709142,0.0,0.0,0.0
0.6349030470914128,0.0,0.0,0.0
0.6354570637119114,0.0,0.0,0.0
0.6360110803324099,0.0,0.0,0.0
0.6365650969529086,0.0,0.0,0.0
0.6371191135734072,0.0,0.0,0.0
0.6376731301939058,0.0,0.0,0.0
0.6382271468144044,0.0,0.0,0.0
0.6387811634349031,0.0,0.0,0.0
0.6393351800554017,0.0,0.0,0.0
0.6398891966759003,0.0,0.0,0.0
0.6404432132963989,0.0,0.0,0.0
0.6409972299168976,0.0,0.0,0.0
0.6415512465373961,0.0,0.0,0.0
0.6421052631578947,0.0,0.0,0.0
0.6426592797783933,0.0,0.0,0.0
0.643213296398892,0.0,0.0,0.0
0.6437673130193906,0.0,0.0,0.0
0.6443213296398892,0.0,0.0,0.0
0.6448753462603878,0.0,0.0,0.0
0.6454293628808865,0.0,0.0,0.0
0.6459833795013851,0.0,0.0,0.0
0.6465373961218837,0.0,0.0,0.0
0.6470914127423822,0.0,0.0,0.0
0.6476454293628808,0.0,0.0,0.0
0.6481994459833795,0.0,0.0,0.0
0.6487534626038781,0.0,0.0,0.0
0.6493074792243767,0.0,0.0,0.0
0.6498614958448753,0.0,0.0,0.0
0.650415512465374,0.0,0.0,0.0
0.6509695290858726,0.0,0.0,0.0
0.6515235457063712,0.0,0.0,0.0
0.6520775623268698,0.0,0.0,0.0
0.6526315789473685,0.0,0.0,0.0
0.653185595567867,0.0,0.0,0.0
0.6537396121883656,0.0,0.0,0.0
0.6542936288088642,0.0,0.0,0.0
0.6548476454293629,0.0,0.0,0.0
0.6554016620498615,0.0,0.0,0.0
0.6559556786703601,0.0,0.0,0.0
0.6565096952908587,0.0,0.0,0.0
0.6570637119113574,0.0,0.0,0.0
0.657617728531856,0.0,0.0,0.0
0.6581717451523545,0.0,0.0,0.0
0.6587257617728531,0.0,0.0,0.0
0.6592797783933518,0.0,0.0,0.0
0.6598337950138504,0.0,0.0,0.0
0.660387811634349,0.0,0.0,0.0
0.6609418282548476,0.0,0.0,0.0
0.6614958448753463,0.0,0.0,0.0
0.6620498614958449,0.0,0.0,0.0
0.6626038781163435,0.0,0.0,0.0
0.6631578947368421,0.0,0.0,0.0
0.6637119113573408,0.0,0.0,0.0
0.6642659279778393,0.0,0.0,0.0
0.6648199445983379,0.0,0.0,0.0
0.6653739612188365,0.0,0.0,0.0
0.6659279778393352,0.0,0.0,0.0
0.6664819944598338,0.0,0.0,0.0
0.6670360110803324,0.0,0.0,0.0
0.667590027700831,0.0,0.0,0.0
0.6681440443213297,0.0,0.0,0.0
0.6686980609418283,0.0,0.0,0.0
0.6692520775623269,0.0,0.0,0.0
0.6698060941828254,0.0,0.0,0.0
0.6703601108033241,0.0,0.0,0.0
0.6709141274238227,0.0,0.0,0.0
0.6714681440443213,0.0,0.0,0.0
0.6720221606648199,0.0,0.0,0.0
0.6725761772853186,0.0,0.0,0.0
0.6731301939058172,0.0,0.0,0.0
0.6736842105263158,0.0,0.0,0.0
0.6742382271468144,0.0,0.0,0.0
0.6747922437673131,0.0,0.0,0.0
0.6753462603878116,0.0,0.0,0.0
0.6759002770083102,0.0,0.0,0.0
0.6764542936288088,0.0,0.0,0.0
0.6770083102493075,0.0,0.0,0.0
0.6775623268698061,0.0,0.0,0.0
0.6781163434903047,0.0,0.0,0.0
0.6786703601108033,0.0,0.0,0.0
0.679224376731302,0.0,0.0,0.0
0.6797783933518006,0.0,0.0,0.0
0.6803324099722992,0.0,0.0,0.0
0.6808864265927977,0.0,0.0,0.0
0.6814404432132964,0.0,0.0,0.0
0.681994459833795,0.0,0.0,0.0
0.6825484764542936,0.0,0.0,0.0
0.6831024930747922,0.0,0.0,0.0
0.6836565096952909,0.0,0.0,0.0
0.6842105263157895,0.0,0.0,0.0
0.6847645429362881,0.0,0.0,0.0
0.6853185595567867,0.0,0.0,0.0
0.6858725761772854,0.0,0.0,0.0
0.686426592797784,0.0,0.0,0.0
0.6869806094182825,0.0,0.0,0.0
0.6875346260387811,0.0,0.0,0.0
0.6880886426592798,0.0,0.0,0.0
0.6886426592797784,0.0,0.0,0.0
0.689196675900277,0.0,0.0,0.0
0.6897506925207756,0.0,0.0,0.0
0.6903047091412743,0.0,0.0,0.0
0.6908587257617729,0.0,0.0,0.0
0.6914127423822715,0.0,0.0,0.0
0.69196675900277,0.0,0.0,0.0
0.6925207756232687,0.0,0.0,0.0
0.6930747922437673,0.0,0.0,0.0
0.6936288088642659,0.0,0.0,0.0
0.6941828254847645,0.0,0.0,0.0
0.6947368421052632,0.0,0.0,0.0
0.6952908587257618,0.0,0.0,0.0
0.6958448753462604,0.0,0.0,0.0
0.696398891966759,0.0,0.0,0.0
0.6969529085872577,0.0,0.0,0.0
0.6975069252077563,0.0,0.0,0.0
0.6980609418282548,0.0,0.0,0.0
0.6986149584487534,0.0,0.0,0.0
0.6991689750692521,0.0,0.0,0.0
0.6997229916897507,0.0,0.0,0.0
0.7002770083102493,0.0,0.0,0.0
0.7008310249307479,0.0,0.0,0.0
0.7013850415512466,0.0,0.0,0.0
0.7019390581717452,0.0,0.0,0.0
0.7024930747922438,0.0,0.0,0.0
0.7030470914127424,0.0,0.0,0.0
0.703601108033241,0.0,0.0,0.0
0.7041551246537396,0.0,0.0,0.0
0.7047091412742382,0.0,0.0,0.0
0.7052631578947368,0.0,0.0,0.0
0.7058171745152355,0.0,0.0,0.0
0.7063711911357341,0.0,0.0,0.0
0.7069252077562327,0.0,0.0,0.0
0.7074792243767313,0.0,0.0,0.0
0.7080332409972299,0.0,0.0,0.0
0.7085872576177286,0.0,0.0,0.0
0.7091412742382271,0.0,0.0,0.0
0.7096952908587257,0.0,0.0,0.0
0.7102493074792243,0.0,0.0,0.0
0.710803324099723,0.0,0.0,0.0
0.7113573407202216,0.0,0.0,0.0
0.7119113573407202,0.0,0.0,0.0
0.7124653739612188,0.0,0.0,0.0
0.7130193905817175,0.0,0.0,0.0
0.7135734072022161,0.0,0.0,0.0
0.7141274238227147,0.0,0.0,0.0
0.7146814404432132,0.0,0.0,0.0
0.7152354570637119,0.0,0.0,0.0
0.7157894736842105,0.0,0.0,0.0
0.7163434903047091,0.0,0.0,0.0
0.7168975069252077,0.0,0.0,0.0
0.7174515235457064,0.0,0.0,0.0
0.718005540166205,0.0,0.0,0.0
0.7185595567867036,0.0,0.0,0.0
0.7191135734072022,0.0,0.0,0.0
0.7196675900277009,0.0,0.0,0.0
0.7202216066481995,0.0,0.0,0.0
0.720775623268698,0.0,0.0,0.0
0.7213296398891966,0.0,0.0,0.0
0.7218836565096953,0.0,0.0,0.0
0.7224376731301939,0.0,0.0,0.0
0.7229916897506925,0.0,0.0,0.0
0.7235457063711911,0.0,0.0,0.0
0.7240997229916898,0.0,0.0,0.0
0.7246537396121884,0.0,0.0,0.0
0.725207756232687,0.0,0.0,0.0
0.7257617728531855,0.0,0.0,0.0
0.7263157894736842,0.0,0.0,0.0
0.7268698060941828,0.0,0.0,0.0
0.7274238227146814,0.0,0.0,0.0
0.72797783933518,0.0,0.0,0.0
0.7285318559556787,0.0,0.0,0.0
0.7290858725761773,0.0,0.0,0.0
0.7296398891966759,0.0,0.0,0.0
0.7301939058171745,0.0,0.0,0.0
0.7307479224376732,0.0,0.0,0.0
0.7313019390581718,0.0,0.0,0.0
0.7318559556786703,0.0,0.0,0.0
0.7324099722991689,0.0,0.0,0.0
0.7329639889196676,0.0,0.0,0.0
0.7335180055401662,0.0,0.0,0.0
0.7340720221606648,0.0,0.0,0.0
0.7346260387811634,0.0,0.0,0.0
0.7351800554016621,0.0,0.0,0.0
0.7357340720221607,0.0,0.0,0.0
0.7362880886426593,0.0,0.0,0.0
0.7368421052631579,0.0,0.0,0.0
0.7373961218836566,0.0,0.0,0.0
0.7379501385041551,0.0,0.0,0.0
0.7385041551246537,0.0,0.0,0.0
0.7390581717451523,0.0,0.0,0.0
0.739612188365651,0.0,0.0,0.0
0.7401662049861496,0.0,0.0,0.0
0.7407202216066482,0.0,0.0,0.0
0.7412742382271468,0.0,0.0,0.0
0.7418282548476455,0.0,0.0,0.0
0.7423822714681441,0.0,0.0,0.0
0.7429362880886426,0.0,0.0,0.0
0.7434903047091412,0.0,0.0,0.0
0.7440443213296399,0.0,0.0,0.0
0.7445983379501385,0.0,0.0,0.0
0.7451523545706371,0.0,0.0,0.0
0.7457063711911357,0.0,0.0,0.0
0.7462603878116344,0.0,0.0,0.0
0.746814404432133,0.0,0.0,0.0
0.7473684210526316,0.0,0.0,0.0
0.7479224376731302,0.0,0.0,0.0
0.7484764542936289,0.0,0.0,0.0
0.7490304709141274,0.0,0.0,0.0
0.749584487534626,0.0,0.0,0.0
0.7501385041551246,0.0,0.0,0.0
0.7506925207756233,0.0,0.0,0.0
0.7512465373961219,0.0,0.0,0.0
0.7518005540166205,0.0,0.0,0.0
0.7523545706371191,0.0,0.0,0.0
0.7529085872576178,0.0,0.0,0.0
0.7534626038781164,0.0,0.0,0.0
0.754016620498615,0.0,0.0,0.0
0.7545706371191135,0.0,0.0,0.0
0.7551246537396122,0.0,0.0,0.0
0.7556786703601108,0.0,0.0,0.0
0.7562326869806094,0.0,0.0,0.0
0.756786703601108,0.0,0.0,0.0
0.7573407202216067,0.0,0.0,0.0
0.7578947368421053,0.0,0.0,0.0
0.7584487534626039,0.0,0.0,0.0
0.7590027700831025,0.0,0.0,0.0
0.7595567867036012,0.0,0.0,0.0
0.7601108033240997,0.0,0.0,0.0
0.7606648199445983,0.0,0.0,0.0
0.7612188365650969,0.0,0.0,0.0
0.7617728531855956,0.0,0.0,0.0
0.7623268698060942,0.0,0.0,0.0
0.7628808864265928,0.0,0.0,0.0
0.7634349030470914,0.0,0.0,0.0
0.7639889196675901,0.0,0.0,0.0
0.7645429362880887,0.0,0.0,0.0
0.7650969529085873,0.0,0.0,0.0
0.7656509695290858,0.0,0.0,0.0
0.7662049861495844,0.0,0.0,0.0
0.7667590027700831,0.0,0.0,0.0
0.7673130193905817,0.0,0.0,0.0
0.7678670360110803,0.0,0.0,0.0
0.7684210526315789,0.0,0.0,0.0
0.7689750692520776,0.0,0.0,0.0
0.7695290858725762,0.0,0.0,0.0
0.7700831024930748,0.0,0.0,0.0
0.7706371191135734,0.0,0.0,0.0
0.771191135734072,0.0,0.0,0.0
0.7717451523545706,0.0,0.0,0.0
0.7722991689750692,0.0,0.0,0.0
0.7728531855955678,0.0,0.0,0.0
0.7734072022160665,0.0,0.0,0.0
0.7739612188365651,0.0,0.0,0.0
0.7745152354570637,0.0,0.0,0.0
0.7750692520775623,0.0,0.0,0.0
0.775623268698061,0.0,0.0,0.0
0.7761772853185596,0.0,0.0,0.0
0.7767313019390581,0.0,0.0,0.0
0.7772853185595567,0.0,0.0,0.0
0.7778393351800554,0.0,0.0,0.0
0.778393351800554,0.0,0.0,0.0
0.7789473684210526,0.0,0.0,0.0
0.7795013850415512,0.0,0.0,0.0
0.7800554016620499,0.0,0.0,0.0
0.7806094182825485,0.0,0.0,0.0
0.7811634349030471,0.0,0.0,0.0
0.7817174515235457,0.0,0.0,0.0
0.7822714681440444,0.0,0.0,0.0
0.782825484764543,0.0,0.0,0.0
0.7833795013850415,0.0,0.0,0.0
0.7839335180055401,0.0,0.0,0.0
0.7844875346260388,0.0,0.0,0.0
0.7850415512465374,0.0,0.0,0.0
0.785595567867036,0.0,0.0,0.0
0.7861495844875346,0.0,0.0,0.0
0.7867036011080333,0.0,0.0,0.0
0.7872576177285319,0.0,0.0,0.0
0.7878116343490305,0.0,0.0,0.0
0.788365650969529,0.0,0.0,0.0
0.7889196675900277,0.0,0.0,0.0
0.7894736842105263,0.0,0.0,0.0
0.7900277008310249,0.0,0.0,0.0
0.7905817174515235,0.0,0.0,0.0
0.7911357340720222,0.0,0.0,0.0
0.7916897506925208,0.0,0.0,0.0
0.7922437673130194,0.0,0.0,0.0
0.792797783933518,0.0,0.0,0.0
0.7933518005540167,0.0,0.0,0.0
0.7939058171745152,0.0,0.0,0.0
0.7944598337950138,0.0,0.0,0.0
0.7950138504155124,0.0,0.0,0.0
0.7955678670360111,0.0,0.0,0.0
0.7961218836565097,0.0,0.0,0.0
0.7966759002770083,0.0,0.0,0.0
0.7972299168975069,0.0,0.0,0.0
0.7977839335180056,0.0,0.0,0.0
0.7983379501385042,0.0,0.0,0.0
0.7988919667590028,0.0,0.0,0.0
0.7994459833795013,0.0,0.0,0.0
0.8,0.0,0.0,0.0
0.8005540166204986,0.0,0.0,0.0
0.8011080332409972,0.0,0.0,0.0
0.8016620498614958,0.0,0.0,0.0
0.8022160664819945,0.0,0.0,0.0
0.8027700831024931,0.0,0.0,0.0
0.8033240997229917,0.0,0.0,0.0
0.8038781163434903,0.0,0.0,0.0
0.804432132963989,0.0,0.0,0.0
0.8049861495844876,0.0,0.0,0.0
0.8055401662049861,0.0,0.0,0.0
0.8060941828254847,0.0,0.0,0.0
0.8066481994459834,0.0,0.0,0.0
0.807202216066482,0.0,0.0,0.0
0.8077562326869806,0.0,0.0,0.0
0.8083102493074792,0.0,0.0,0.0
0.8088642659279779,0.0,0.0,0.0
0.8094182825484765,0.0,0.0,0.0
0.8099722991689751,0.0,0.0,0.0
0.8105263157894737,0.0,0.0,0.0
0.8110803324099723,0.0,0.0,0.0
0.8116343490304709,0.0,0.0,0.0
0.8121883656509695,0.0,0.0,0.0
0.8127423822714681,0.0,0.0,0.0
0.8132963988919668,0.0,0.0,0.0
0.8138504155124654,0.0,0.0,0.0
0.814404432132964,0.0,0.0,0.0
0.8149584487534626,0.0,0.0,0.0
0.8155124653739613,0.0,0.0,0.0
0.8160664819944599,0.0,0.0,0.0
0.8166204986149584,0.0,0.0,0.0
0.817174515235457,0.0,0.0,0.0
0.8177285318559557,0.0,0.0,0.0
0.8182825484764543,0.0,0.0,0.0
0.8188365650969529,0.0,0.0,0.0
0.8193905817174515,0.0,0.0,0.0
0.8199445983379502,0.0,0.0,0.0
0.8204986149584488,0.0,0.0,0.0
0.8210526315789474,0.0,0.0,0.0
0.821606648199446,0.0,0.0,0.0
0.8221606648199447,0.0,0.0,0.0
0.8227146814404432,0.0,0.0,0.0
0.8232686980609418,0.0,0.0,0.0
0.8238227146814404,0.0,0.0,0.0
0.824376731301939,0.0,0.0,0.0
0.8249307479224377,0.0,0.0,0.0
0.8254847645429363,0.0,0.0,0.0
0.8260387811634349,0.0,0.0,0.0
0.8265927977839335,0.0,0.0,0.0
0.8271468144044322,0.0,0.0,0.0
0.8277008310249307,0.0,0.0,0.0
0.8282548476454293,0.0,0.0,0.0
0.8288088642659279,0.0,0.0,0.0
0.8293628808864266,0.0,0.0,0.0
0.8299168975069252,0.0,0.0,0.0
0.8304709141274238,0.0,0.0,0.0
0.8310249307479224,0.0,0.0,0.0
0.8315789473684211,0.0,0.0,0.0
0.8321329639889197,0.0,0.0,0.0
0.8326869806094183,0.0,0.0,0.0
0.8332409972299168,0.0,0.0,0.0
0.8337950138504155,0.0,0.0,0.0
0.8343490304709141,0.0,0.0,0.0
0.8349030470914127,0.0,0.0,0.0
0.8354570637119113,0.0,0.0,0.0
0.83601108033241,0.0,0.0,0.0
0.8365650969529086,0.0,0.0,0.0
0.8371191135734072,0.0,0.0,0.0
0.8376731301939058,0.0,0.0,0.0
0.8382271468144045,0.0,0.0,0.0
0.838781163434903,0.0,0.0,0.0
0.8393351800554016,0.0,0.0,0.0
0.8398891966759002,0.0,0.0,0.0
0.8404432132963989,0.0,0.0,0.0
0.8409972299168975,0.0,0.0,0.0
0.8415512465373961,0.0,0.0,0.0
0.8421052631578947,0.0,0.0,0.0
0.8426592797783934,0.0,0.0,0.0
0.843213296398892,0.0,0.0,0.0
0.8437673130193906,0.0,0.0,0.0
0.8443213296398892,0.0,0.0,0.0
0.8448753462603878,0.0,0.0,0.0
0.8454293628808864,0.0,0.0,0.0
0.845983379501385,0.0,0.0,0.0
0.8465373961218836,0.0,0.0,0.0
0.8470914127423823,0.0,0.0,0.0
0.8476454293628809,0.0,0.0,0.0
0.8481994459833795,0.0,0.0,0.0
0.8487534626038781,0.0,0.0,0.0
0.8493074792243768,0.0,0.0,0.0
0.8498614958448754,0.0,0.0,0.0
0.850415512465374,0.0,0.0,0.0
0.8509695290858725,0.0,0.0,0.0
0.8515235457063712,0.0,0.0,0.0
0.8520775623268698,0.0,0.0,0.0
0.8526315789473684,0.0,0.0,0.0
0.853185595567867,0.0,0.0,0.0
0.8537396121883657,0.0,0.0,0.0
0.8542936288088643,0.0,0.0,0.0
0.8548476454293629,0.0,0.0,0.0
0.8554016620498615,0.0,0.0,0.0
0.8559556786703602,0.0,0.0,0.0
0.8565096952908587,0.0,0.0,0.0
0.8570637119113573,0.0,0.0,0.0
0.8576177285318559,0.0,0.0,0.0
0.8581717451523546,0.0,0.0,0.0
0.8587257617728532,0.0,0.0,0.0
0.8592797783933518,0.0,0.0,0.0
0.8598337950138504,0.0,0.0,0.0
0.8603878116343491,0.0,0.0,0.0
0.8609418282548477,0.0,0.0,0.0
0.8614958448753463,0.0,0.0,0.0
0.8620498614958448,0.0,0.0,0.0
0.8626038781163435,0.0,0.0,0.0
0.8631578947368421,0.0,0.0,0.0
0.8637119113573407,0.0,0.0,0.0
0.8642659279778393,0.0,0.0,0.0
0.864819944598338,0.0,0.0,0.0
0.8653739612188366,0.0,0.0,0.0
0.8659279778393352,0.0,0.0,0.0
0.8664819944598338,0.0,0.0,0.0
0.8670360110803325,0.0,0.0,0.0
0.867590027700831,0.0,0.0,0.0
0.8681440443213296,0.0,0.0,0.0
0.8686980609418282,0.0,0.0,0.0
0.8692520775623269,0.0,0.0,0.0
0.8698060941828255,0.0,0.0,0.0
0.8703601108033241,0.0,0.0,0.0
0.8709141274238227,0.0,0.0,0.0
0.8714681440443214,0.0,0.0,0.0
0.87202216066482,0.0,0.0,0.0
0.8725761772853186,0.0,0.0,0.0
0.8731301939058171,0.0,0.0,0.0
0.8736842105263158,0.0,0.0,0.0
0.8742382271468144,0.0,0.0,0.0
0.874792243767313,0.0,0.0,0.0
0.8753462603878116,0.0,0.0,0.0
0.8759002770083103,0.0,0.0,0.0
0.8764542936288089,0.0,0.0,0.0
0.8770083102493075,0.0,0.0,0.0
0.8775623268698061,0.0,0.0,0.0
0.8781163434903048,0.0,0.0,0.0
0.8786703601108034,0.0,0.0,0.0
0.8792243767313019,0.0,0.0,0.0
0.8797783933518005,0.0,0.0,0.0
0.8803324099722992,0.0,0.0,0.0
0.8808864265927978,0.0,0.0,0.0
0.8814404432132964,0.0,0.0,0.0
0.881994459833795,0.0,0.0,0.0
0.8825484764542936,0.0,0.0,0.0
0.8831024930747923,0.0,0.0,0.0
0.8836565096952909,0.0,0.0,0.0
0.8842105263157894,0.0,0.0,0.0
0.884764542936288,0.0,0.0,0.0
0.8853185595567867,0.0,0.0,0.0
0.8858725761772853,0.0,0.0,0.0
0.8864265927977839,0.0,0.0,0.0
0.8869806094182825,0.0,0.0,0.0
0.8875346260387812,0.0,0.0,0.0
0.8880886426592798,0.0,0.0,0.0
0.8886426592797784,0.0,0.0,0.0
0.889196675900277,0.0,0.0,0.0
0.8897506925207757,0.0,0.0,0.0
0.8903047091412742,0.0,0.0,0.0
0.8908587257617728,0.0,0.0,0.0
0.8914127423822714,0.0,0.0,0.0
0.8919667590027701,0.0,0.0,0.0
0.8925207756232687,0.0,0.0,0.0
0.8930747922437673,0.0,0.0,0.0
0.8936288088642659,0.0,0.0,0.0
0.8941828254847646,0.0,0.0,0.0
0.8947368421052632,0.0,0.0,0.0
0.8952908587257618,0.0,0.0,0.0
0.8958448753462603,0.0,0.0,0.0
0.896398891966759,0.0,0.0,0.0
0.8969529085872576,0.0,0.0,0.0
0.8975069252077562,0.0,0.0,0.0
0.8980609418282548,0.0,0.0,0.0
0.8986149584487535,0.0,0.0,0.0
0.8991689750692521,0.0,0.0,0.0
0.8997229916897507,0.0,0.0,0.0
0.9002770083102493,0.0,0.0,0.0
0.900831024930748,0.0,0.0,0.0
0.9013850415512465,0.0,0.0,0.0
0.9019390581717451,0.0,0.0,0.0
0.9024930747922437,0.0,0.0,0.0
0.9030470914127424,0.0,0.0,0.0
0.903601108033241,0.0,0.0,0.0
0.9041551246537396,0.0,0.0,0.0
0.9047091412742382,0.0,0.0,0.0
0.9052631578947369,0.0,0.0,0.0
0.9058171745152355,0.0,0.0,0.0
0.9063711911357341,0.0,0.0,0.0
0.9069252077562326,0.0,0.0,0.0
0.9074792243767313,0.0,0.0,0.0
0.9080332409972299,0.0,0.0,0.0
0.9085872576177285,0.0,0.0,0.0
0.9091412742382271,0.0,0.0,0.0
0.9096952908587258,0.0,0.0,0.0
0.9102493074792244,0.0,0.0,0.0
0.910803324099723,0.0,0.0,0.0
0.9113573407202216,0.0,0.0,0.0
0.9119113573407203,0.0,0.0,0.0
0.9124653739612189,0.0,0.0,0.0
0.9130193905817174,0.0,0.0,0.0
0.913573407202216,0.0,0.0,0.0
0.9141274238227147,0.0,0.0,0.0
0.9146814404432133,0.0,0.0,0.0
0.9152354570637119,0.0,0.0,0.0
0.9157894736842105,0.0,0.0,0.0
0.9163434903047092,0.0,0.0,0.0
0.9168975069252078,0.0,0.0,0.0
0.9174515235457064,0.0,0.0,0.0
0.918005540166205,0.0,0.0,0.0
0.9185595567867036,0.0,0.0,0.0
0.9191135734072022,0.0,0.0,0.0
0.9196675900277008,0.0,0.0,0.0
0.9202216066481994,0.0,0.0,0.0
0.9207756232686981,0.0,0.0,0.0
0.9213296398891967,0.0,0.0,0.0
0.9218836565096953,0.0,0.0,0.0
0.9224376731301939,0.0,0.0,0.0
0.9229916897506926,0.0,0.0,0.0
0.9235457063711912,0.0,0.0,0.0
0.9240997229916897,0.0,0.0,0.0
0.9246537396121883,0.0,0.0,0.0
0.925207756232687,0.0,0.0,0.0
0.9257617728531856,0.0,0.0,0.0
0.9263157894736842,0.0,0.0,0.0
0.9268698060941828,0.0,0.0,0.0
0.9274238227146815,0.0,0.0,0.0
0.9279778393351801,0.0,0.0,0.0
0.9285318559556787,0.0,0.0,0.0
0.9290858725761773,0.0,0.0,0.0
0.929639889196676,0.0,0.0,0.0
0.9301939058171745,0.0,0.0,0.0
0.9307479224376731,0.0,0.0,0.0
0.9313019390581717,0.0,0.0,0.0
0.9318559556786704,0.0,0.0,0.0
0.932409972299169,0.0,0.0,0.0
0.9329639889196676,0.0,0.0,0.0
0.9335180055401662,0.0,0.0,0.0
0.9340720221606649,0.0,0.0,0.0
0.9346260387811635,0.0,0.0,0.0
0.935180055401662,0.0,0.0,0.0
0.9357340720221606,0.0,0.0,0.0
0.9362880886426593,0.0,0.0,0.0
0.9368421052631579,0.0,0.0,0.0
0.9373961218836565,0.0,0.0,0.0
0.9379501385041551,0.0,0.0,0.0
0.9385041551246538,0.0,0.0,0.0
0.9390581717451524,0.0,0.0,0.0
0.939612188365651,0.0,0.0,0.0
0.9401662049861496,0.0,0.0,0.0
0.9407202216066483,0.0,0.0,0.0
0.9412742382271468,0.0,0.0,0.0
0.9418282548476454,0.0,0.0,0.0
0.942382271468144,0.0,0.0,0.0
0.9429362880886426,0.0,0.0,0.0
0.9434903047091413,0.0,0.0,0.0
0.9440443213296399,0.0,0.0,0.0
0.9445983379501385,0.0,0.0,0.0
0.9451523545706371,0.0,0.0,0.0
0.9457063711911358,0.0,0.0,0.0
0.9462603878116344,0.0,0.0,0.0
0.9468144044321329,0.0,0.0,0.0
0.9473684210526315,0.0,0.0,0.0
0.9479224376731302,0.0,0.0,0.0
0.9484764542936288,0.0,0.0,0.0
0.9490304709141274,0.0,0.0,0.0
0.949584487534626,0.0,0.0,0.0
0.9501385041551247,0.0,0.0,0.0
0.9506925207756233,0.0,0.0,0.0
0.9512465373961219,0.0,0.0,0.0
0.9518005540166204,0.0,0.0,0.0
0.9523545706371191,0.0,0.0,0.0
0.9529085872576177,0.0,0.0,0.0
0.9534626038781163,0.0,0.0,0.0
0.9540166204986149,0.0,0.0,0.0
0.9545706371191136,0.0,0.0,0.0
0.9551246537396122,0.0,0.0,0.0
0.9556786703601108,0.0,0.0,0.0
0.9562326869806094,0.0,0.0,0.0
0.9567867036011081,0.0,0.0,0.0
0.9573407202216067,0.0,0.0,0.0
0.9578947368421052,0.0,0.0,0.0
0.9584487534626038,0.0,0.0,0.0
0.9590027700831025,0.0,0.0,0.0
0.9595567867036011,0.0,0.0,0.0
0.9601108033240997,0.0,0.0,0.0
0.9606648199445983,0.0,0.0,0.0
0.961218836565097,0.0,0.0,0.0
0.9617728531855956,0.0,0.0,0.0
0.9623268698060942,0.0,0.0,0.0
0.9628808864265928,0.0,0.0,0.0
0.9634349030470915,0.0,0.0,0.0
0.96398891966759,0.0,0.0,0.0
0.9645429362880886,0.0,0.0,0.0
0.9650969529085872,0.0,0.0,0.0
0.9656509695290859,0.0,0.0,0.0
0.9662049861495845,0.0,0.0,0.0
0.9667590027700831,0.0,0.0,0.0
0.9673130193905817,0.0,0.0,0.0
0.9678670360110804,0.0,0.0,0.0
0.968421052631579,0.0,0.0,0.0
0.9689750692520775,0.0,0.0,0.0
0.9695290858725761,0.0,0.0,0.0
0.9700831024930748,0.0,0.0,0.0
0.9706371191135734,0.0,0.0,0.0
0.971191135734072,0.0,0.0,0.0
0.9717451523545706,0.0,0.0,0.0
0.9722991689750693,0.0,0.0,0.0
0.9728531855955679,0.0,0.0,0.0
0.9734072022160665,0.0,0.0,0.0
0.9739612188365651,0.0,0.0,0.0
0.9745152354570638,0.0,0.0,0.0
0.9750692520775623,0.0,0.0,0.0
0.9756232686980609,0.0,0.0,0.0
0.9761772853185595,0.0,0.0,0.0
0.9767313019390582,0.0,0.0,0.0
0.9772853185595568,0.0,0.0,0.0
0.9778393351800554,0.0,0.0,0.0
0.978393351800554,0.0,0.0,0.0
0.9789473684210527,0.0,0.0,0.0
0.9795013850415513,0.0,0.0,0.0
0.9800554016620499,0.0,0.0,0.0
0.9806094182825484,0.0,0.0,0.0
0.9811634349030471,0.0,0.0,0.0
0.9817174515235457,0.0,0.0,0.0
0.9822714681440443,0.0,0.0,0.0
0.9828254847645429,0.0,0.0,0.0
0.9833795013850416,0.0,0.0,0.0
0.9839335180055402,0.0,0.0,0.0
0.9844875346260388,0.0,0.0,0.0
0.9850415512465374,0.0,0.0,0.0
0.9855955678670361,0.0,0.0,0.0
0.9861495844875346,0.0,0.0,0.0
0.9867036011080332,0.0,0.0,0.0
0.9872576177285318,0.0,0.0,0.0
0.9878116343490305,0.0,0.0,0.0
0.9883656509695291,0.0,0.0,0.0
0.9889196675900277,0.0,0.0,0.0
0.9894736842105263,0.0,0.0,0.0
0.990027700831025,0.0,0.0,0.0
0.9905817174515236,0.0,0.0,0.0
0.9911357340720222,0.0,0.0,0.0
0.9916897506925207,0.0,0.0,0.0
0.9922437673130194,0.0,0.0,0.0
0.992797783933518,0.0,0.0,0.0
0.9933518005540166,0.0,0.0,0.0
0.9939058171745152,0.0,0.0,0.0
0.9944598337950139,0.0,0.0,0.0
0.9950138504155125,0.0,0.0,0.0
0.9955678670360111,0.0,0.0,0.0
0.9961218836565097,0.0,0.0,0.0
0.9966759002770084,0.0,0.0,0.0
0.997229916897507,0.0,0.0,0.0
0.9977839335180055,0.0,0.0,0.0
0.9983379501385041,0.0,0.0,0.0
0.9988919667590028,0.0,0.0,0.0
0.9994459833795014,0.0,0.0,0.0
1.0,0.0,0.0,0.0


==> data/eigen_graph_misc_32/eigenvectors_relative_error.csv <==
matrix\type,Float32,LinearTakum32,Posit32
dimacs/C125-9,1.78239145003763627601966882862193460e-03,5.30441369026190837334876560246355438e-04,1.28062311597891803120355843836773950e-02
dimacs/C250-9,1.54885489643804789844982042852705200e-03,1.68412035511332945627412740739423781e-03,2.00534403127990815076226761739537791e-02
dimacs/C500-9,3.27592001632370933119439758521162915e-03,2.34262813145649653237427205750355851e-03,5.67061168621798873966325879403905471e-01
dimacs/DSJC500-5,2.30815019220029490808722638957366564e-03,1.81923320091437060652021211980765933e-03,1.82160459501128219870628375984979484e-01
dimacs/MANN-a27,1.26562579734562933684586616611610362e+00,1.16819426050371074572516968145395458e+00,1.23286151909419266688053257778262359e+00
dimacs/MANN-a9,6.60139707029442884905899907256590643e-01,7.97803076899765712418504522301855628e-01,6.79736249174701197895671017057562598e-01
dimacs/brock200-1,2.64312917232209716735542270257597194e-03,2.34908328255343764600840897086303186e-04,3.07215571035412750836247497023961351e-02
dimacs/brock200-2,5.60248747059054417141762018864168164e-04,2.14633666852531945745844861047705391e-04,1.76699576846616977573217657198482951e-02
dimacs/brock200-3,7.84968518733102772900326298811817160e-03,1.31390829427490616056341139917359497e-02,3.08364273127286219722013799182962587e-01
dimacs/brock200-4,1.08632738419207527429251778739345010e-03,1.24902221564195587953117068306016499e-04,2.31176431988637511589687006610419122e-02
dimacs/brock400-1,1.69771930791078596671332341050823258e-03,1.04891492634724705690977752359223358e-03,2.91059004963279009642944792339028608e-02
dimacs/brock400-2,4.70195674186700431010615743334376198e-03,1.90346553327839638697941563706232481e-03,4.52749975040031555594272459789210482e-02
dimacs/brock400-3,2.62838925674314987022240777017469553e-03,3.50940119501012123391305849731000533e-03,1.81259763627811371200332053378828368e-01
dimacs/brock400-4,2.22613722521836041757187537925372399e-03,9.35869461786611968282800791726233663e-04,2.24025669882580057658018418586136584e-01
dimacs/brock800-1,2.28145759194519011008605730405919349e-03,1.96522927405964080551982409733745058e-03,1.53858765837932017040542566430417569e-01
dimacs/brock800-2,2.66087062609125645835475978031043997e-03,1.92794275210833582397850272404394020e-03,1.03274696678989941187695735330467898e-01
dimacs/brock800-3,4.07817792965407283435215446664760598e-03,3.44900532311513206944320294342276610e-03,1.30544653334911726547734690144498965e-01
dimacs/brock800-4,2.39849207866370060141898462280076792e-03,3.36414416970957755628920269214701611e-03,2.37013767408594964145664694794092891e-01
dimacs/c-fat200-1,1.82218349993132019139984710929502176e-03,5.18761834662771247579889653820840257e-04,3.22781925429998720493873382396372678e-04
dimacs/c-fat200-2,5.76924730845226047838920385351288475e-01,6.67942382813461975790489924920166060e-01,6.33503564866911048087859204509353487e-01
dimacs/c-fat200-5,1.00604738366218765140754615523451146e+00,9.60015071220401143087729479583146306e-01,1.12019165404355809544988971922157279e+00
dimacs/c-fat500-1,6.96879144726607238372727247523180834e-04,1.66016468909698538039946739879373178e-03,1.45401313807435740538341400613688728e-03
dimacs/c-fat500-10,1.03166683153982363098110267655877274e+00,9.95380939121963620085409632190894114e-01,1.07006199780731850729835263629571707e+00
dimacs/c-fat500-2,4.02122485455321774232061351026021945e-03,8.26725646647936861449802232988210537e-04,1.59476776222682113930443581948542622e-03
dimacs/c-fat500-5,7.44407623893065013089442246066304812e-01,8.79633741853996439449916467821178825e-01,8.44758294123284546205934094869692199e-01
dimacs/gen200-p0-9-44,1.20641800748712209611194699446008340e-03,3.65386470498390878430107512236710593e-04,4.32938171451320094489835679576999472e-02
dimacs/gen200-p0-9-55,1.55545546720931784902497636136345150e-03,1.27431230209708448212840118858313995e-03,1.84713965248631722472471227656354522e-01
dimacs/gen400-p0-9-55,3.28845240036617858729164864972282155e-03,1.18642051722874962858181128670532166e-03,3.74170019278954013105221857132976954e-01
dimacs/gen400-p0-9-65,4.89310393961012934540758709369986063e-03,2.55889690066393292548931757143548962e-03,1.72840882878643797594723552223338700e-01
dimacs/gen400-p0-9-75,2.51676284511129754990861145337714144e-03,1.96335528255056308044665226915494739e-03,1.28332024478809294068015328481034878e-01
dimacs/hamming6-2,7.91902179733263603670442639197664115e-01,8.00763368919606155693789638133617710e-01,8.71834465522509207147376639760545144e-01
dimacs/hamming6-4,9.41709974509597878340102359717070058e-01,8.58954410168383942717275217584029060e-01,9.11579506945185559634933344975775672e-01
dimacs/hamming8-2,1.01650953024567366330929643890602226e+00,8.75843042927922944787605896354712273e-01,8.06935237181484281925030079525588626e-01
dimacs/hamming8-4,9.48949147083845355907888274250008685e-01,9.23384794343054329427648774327650147e-01,9.99697115610451483720068881675197066e-01
dimacs/johnson16-2-4,1.02796005852682929622986026011179223e+00,1.20256601775587535549057467039361398e+00,1.01314169786511335727695548573221257e+00
dimacs/johnson32-2-4,1.25436599036702524187980453512535525e+00,1.08803016187158889125914148623012738e+00,1.14165335804618912819793809296106844e+00
dimacs/johnson8-2-4,8.79897429097842333059816914770877319e-01,1.04312506932326655132601541517461074e+00,8.41854926970556076685779212441086243e-01
dimacs/johnson8-4-4,8.68812491350403185747924897358864978e-01,9.12697985326497672216258788904633975e-01,8.49113628676150256940034792469704897e-01
dimacs/keller4,3.15175370857475902511155767586997802e-01,4.58161956673485599826981946539867214e-01,2.78751953297168266810375316789148652e-01
dimacs/keller5,4.00377828658206264729763532599036931e-01,4.21488531213898592363274120614808438e-01,6.77317149819507377819841433052962671e-01
dimacs/p-hat1000-1,1.64716774703318685825600682270525541e-03,1.25891716594803023674259552715889254e-03,2.36614221530311191683701167035774182e-01
dimacs/p-hat300-3,6.02966250078201689154727106637531640e-04,3.72396993172234963410117106411292645e-04,1.63086816516870502653482645522093207e-02
dimacs/p-hat500-1,1.52727855362466579135001324114371817e-03,4.12499980510653034189886442458899259e-04,1.28598108524545335673017894829679563e-02
dimacs/p-hat500-2,2.56749395742776042959329559644051280e-03,4.27103245220734378479870920476918692e-04,4.94097500779220061382241443793847845e-02
dimacs/p-hat500-3,2.65308357903097584886982097189540026e-03,1.31355625015932494872833392764817980e-03,7.80963820666582868271565457431447095e-02
dimacs/p-hat700-1,8.10615367048285918936956577912717012e-04,3.56324701365434773493046984699547399e-04,1.20431158245879850914192767527912564e-01
dimacs/p-hat700-2,5.80230707529957929601865210407198116e-03,9.25118002547701469177534187927857979e-04,5.77202321389730140876967029598787834e-02
dimacs/p-hat700-3,1.06885318222396580026588749489670800e-02,9.64811255498817993036405904503266805e-03,2.51465303360970488625402930914622179e-01
dimacs/san200-0-7-1,7.50983380421985473182592436226331398e-04,2.62374835922483935629545053004810469e-04,5.15291590410992789283563007817990276e-02
dimacs/san200-0-7-2,5.00788545070987589704481130626091037e-04,1.86346523095033556575215231391506282e-04,2.06129300535549906418089100159331567e-03
dimacs/san200-0-9-1,2.01174440218362684056884439165271458e-03,1.42156270593098803073279284957792896e-03,6.72604283662558456540826950710820349e-02
dimacs/san200-0-9-2,1.94059132663663316369381356733632252e-03,3.76662383396703585910891698848515950e-04,1.49353416125719375594989428514361143e-01
dimacs/san200-0-9-3,9.07925295419500865749932490622725019e-04,4.13108282056044862615030554514360571e-04,2.38428220686716321298441849463937829e-02
dimacs/san400-0-5-1,9.16742183769601230847331695118760468e-04,1.88956136359562967464828423953963411e-03,2.06123376082957832654514714387697487e-02
dimacs/san400-0-7-1,3.21560957484410137122092065301929406e-03,4.26952946327923216453719130810049139e-04,4.05783666807323424652041267274627233e-02
dimacs/san400-0-7-2,1.13513123604619747946730393010351068e-03,9.40516662881692716964440321772161960e-04,2.09338359481421568893640862237233441e-02
dimacs/san400-0-7-3,1.88467729921341944817198732435100027e-03,6.68281556645530706456283248516074343e-04,1.35546140258748026318470006405229787e-02
dimacs/san400-0-9-1,4.05276240355178188009671859338988507e-03,3.61827869186228068108489016354797162e-03,4.54376193767430532204131492452907877e-01
dimacs/sanr200-0-7,8.45059191335136235442956501895644246e-04,1.72130976065056983039647476530303928e-04,5.86480203262984023341657849376676403e-02
dimacs/sanr200-0-9,1.32438766947504212116089911931725434e-03,6.61195909451211090883439832128793358e-04,6.37347331944064979252098677696456203e-02
dimacs/sanr400-0-5,1.11885734640849636308788184238463102e-03,4.80652051231557536862742261098428685e-04,5.22723519479189128422186703659628940e-02
dimacs/sanr400-0-7,9.23925972830998870869763573451665378e-04,1.75064618343434568595896460069436869e-03,2.90369278973866125368119119534137727e-01
dimacs10/bio-celegansneural,1.86438149545193782289883273612210154e-04,3.48918959094419053954920850011593963e-05,4.17622702940531423863271200667442867e-05
dimacs10/chesapeake,2.98581359218542827312136125257142935e-05,1.83637697038318706754542585817306202e-05,1.87052941611924572983655551572797318e-05
dimacs10/cs4,6.56598777644909203278503833852358555e-03,1.66487583733481683733200057405493398e-03,2.78794199188524210142948477420856621e-02
dimacs10/cti,8.10582115701245695388171909421652421e-03,2.00402158800517716195913531753961295e-03,1.34210043659612841634489667978277614e-01
dimacs10/delaunay_n10,2.82528442421294757747281470141102239e-03,1.88167269238080993983009658738786098e-03,2.55818675503097853007513828526607021e-01
dimacs10/delaunay_n11,-Inf,-Inf,-Inf
dimacs10/delaunay_n12,-Inf,-Inf,-Inf
dimacs10/delaunay_n13,-Inf,-Inf,-Inf
dimacs10/delaunay_n14,-Inf,-Inf,-Inf
dimacs10/delaunay_n15,-Inf,-Inf,-Inf
dimacs10/fe-4elt2,9.72241533376711957753263429892971105e-02,8.19920077449562867900065863888192825e-02,2.11786745643166039515095594257495126e-01
dimacs10/fe-body,4.35650652226442319943683661495635595e-02,4.36727779382132834061593704940361355e-02,4.36420823326601131805637655117469404e-02
dimacs10/fe-sphere,-Inf,-Inf,-Inf
dimacs10/polblogs,1.17698057935331632624770060572762263e-04,4.21089933435448907193767000078992665e-05,1.45024592016504541816780550721334627e-03
dimacs10/rgg_n_2_15_s0,9.46992388189159652252412576302244450e-04,3.99195183253275902347639865976049635e-03,2.97827885605097189041253963649007902e-03
dimacs10/t60k,-Inf,-Inf,-Inf
dimacs10/wing_nodal,1.25748043035988246320358093476332510e-03,6.94015895899736322174077956194940871e-04,3.95974551944123485301867960574969110e-02
labeled/AIDS,-Inf,-Inf,-Inf
labeled/BA-1_10_60-L5,8.17386813640293441086497403960157652e-04,4.99840493585088086281263670556982058e-04,1.40085599935757815120158595106796301e-01
labeled/BZR,-Inf,-Inf,-Inf
labeled/CL-10K-1d8-L5,5.97745069369238658614593402631935281e-01,7.13447900153684270239087748930033757e-01,6.01593013342570592347810007793003847e-01
labeled/COX2,-Inf,-Inf,-Inf
labeled/DD199,2.09310409739564222116487173654757421e-04,8.11478808319113681258013215600095764e-05,8.01912567884260009158012686444640137e-05
labeled/DD21,5.76560905222672901618067508880186252e-03,4.93493896533167743370187517872414565e-03,2.56566405771690972751122044052320063e-02
labeled/DD242,7.81418441685544451533468096339281626e-03,3.76972143417612668404645740125095177e-04,1.15709990222300531182424944841587297e-02
labeled/DD244,3.03395771207222577553911222545248143e-04,5.59744012349143058608425795899714668e-05,4.87534763642582401752980133217842269e-04
labeled/DD349,3.03615617747450615573145521313341432e-03,2.68038098184464202876609645687293906e-04,1.87527936938350767548248042253834969e-02
labeled/DD497,4.04723604139220333485717807213487719e-04,1.12453056347985883607706973602437782e-04,9.54363424542678020043137853710608501e-04
labeled/DD6,1.82743117850223162970152102813893596e-03,3.01589904117276547350399270886493676e-04,1.63650083536364416899082713972180458e-03
labeled/DD68,8.36243558369777475446325814065229375e-04,1.30659792448596657948823195266094644e-04,9.83588577919414422572540857919779609e-04
labeled/DD687,6.82794428532780826244250224876550059e-04,3.82388026801432389434696423856000407e-05,3.98417516681636771112885633075760255e-03
labeled/ENZYMES,6.65458800476424221571765932464746158e-01,7.16112507012036780398215399906096778e-01,6.83697537348134885530158297307447376e-01
labeled/ENZYMES118,1.71454060666537441601921696857402974e-04,4.63656280706514179369869113854270416e-05,5.95848417484923060644099310463970189e-05
labeled/ENZYMES123,5.63598532437112912630012940327771368e-05,3.85174838062401316941899290908765763e-05,8.33916249208578210927796954392794106e-05
labeled/ENZYMES295,4.06438935213082506269744432777226026e-04,1.97298095010584987687497758054764264e-04,1.67457157452484944132057136865389956e-04
labeled/ENZYMES296,1.99444199379533193962751601386777163e-04,2.29294126437329653843387013274012759e-04,9.32671713764713432266981230864699597e-05
labeled/ENZYMES297,1.78033218507616342779494554709143674e-04,7.14180329881066585510731968663183802e-05,6.09451576344025273205711384479743949e-05
labeled/ENZYMES8,1.15584414251776588958504879516731507e-04,4.68853886219730656950039706373585260e-05,6.63718554290283395602048318796508122e-05
labeled/Fingerprint,-Inf,-Inf,-Inf
labeled/KKI,1.23306251058248301512525933769258466e-01,1.23284062989771454865758306023357419e-01,1.56654079254798371033805806621498779e-01
labeled/Letter-high,-Inf,-Inf,-Inf
labeled/Letter-low,-Inf,-Inf,-Inf
labeled/Letter-med,-Inf,-Inf,-Inf
labeled/MSRC-21C,1.74762531246942799788009563688634582e-03,1.21070733335470772629822023611715428e-04,5.26631057541261972257000899463551950e-04
labeled/MSRC-9,4.15608515573792106084704229452796931e-04,2.34100049589866739477227211042016469e-04,5.99596317595322717636935039864827710e-04
labeled/OHSU,4.60194804587255816366583591152350774e-03,1.65128769707966186955196529103530285e-03,2.44893386828892316617400130566618890e-01
labeled/PTC-FM,-Inf,-Inf,-Inf
labeled/PTC-FR,-Inf,-Inf,-Inf
labeled/PTC-MM,-Inf,-Inf,-Inf
labeled/PTC-MR,-Inf,-Inf,-Inf
labeled/Peking-1,2.70289205688039010542901571621989568e-02,9.09681303737112919170637193942240082e-03,1.97457705103795392860333071677911469e-01
labeled/PubMed,2.61006759988860746582489434791666265e-02,1.68843318723929013145858344458630942e-03,3.52182905901167548444196101152612226e-01
labeled/SW-10000-6-0d3-L2,9.03942022163941798546070664032841894e-04,1.48371176381964357871732295401260533e-03,4.10182777322369075641480196735793643e-03
labeled/SW-10000-6-0d3-L5,9.03942022163941798546070664032841894e-04,1.48371176381964357871732295401260533e-03,4.10182777322369075641480196735793643e-03
labeled/SYNTHETIC,1.35782065932081765358140067913602803e+00,1.33100373065910848858314534360385446e+00,1.24661442440850953500498180464378419e+00
labeled/SYNTHETICnew,-Inf,-Inf,-Inf
labeled/TerroristRel,7.31038361727474684076893108013976799e-01,7.27454716695135477876887067646686883e-01,8.30870103545043351519510613645803584e-01
labeled/citeseer,-Inf,-Inf,-Inf
labeled/cora,6.85601455017984467092331245116829835e-01,7.46465933620072356842540731070619025e-01,7.38032341391471771209650118525009158e-01
labeled/gene,1.11365516254517799803865274115766561e+00,1.14512464065913120599470431643093052e+00,1.13011634841722403952381633346485958e+00
labeled/hospital-detailed-list-of-contacts,2.78952584456346299262627754740829940e-04,4.02837205851453448718344030387743768e-05,1.20120878495299748460480047464762296e-04
labeled/internet-industry-partnerships,8.83645681895328440220115773802810842e-05,7.33175057434733559529454133098820210e-05,8.33544740193348253201007827234821828e-04
labeled/reality-call,3.94809719352991637570434109839508843e-03,1.63330541799452714223775416752405532e-03,3.53515399896881177358542352031658909e-02
labeled/webkb-wisc,3.28577005842668249912562267284503328e-01,3.29559943592341384000142632191445970e-01,3.29560074290046055609973198153777897e-01
misc/08blocks,5.63226725899631086727637794611785028e-01,5.04582165747103154242834302583639376e-01,4.15755894765569323671295487589098326e-01
misc/1138_bus,-Inf,-Inf,-Inf
misc/130bit,6.54275333895077922636108480649617210e-04,1.91595514869020036157405423520597041e-04,3.63641724874751811896147799629835691e-03
misc/145bit,4.49495441547587664751391508255571652e-04,8.74211024464359774305478444419874930e-04,6.95095515765163480519278884969658187e-03
misc/162bit,4.02394746701688309687032388722542992e-03,1.35735790732352813291001126013578431e-03,8.95486303299500485053864002906413665e-02
misc/176bit,4.38644904279039490277786663581603348e-03,1.59915997651841874558557128613336797e-03,3.10383765435147120979545142340315459e-01
misc/192bit,5.10753677412570700885811874990653386e-02,1.03174587703809710926318411092693932e-02,4.87193162642078298460905096354233640e-01
misc/3elt,-Inf,-Inf,-Inf
misc/3elt_dual,-Inf,-Inf,-Inf
misc/494_bus,-Inf,-Inf,-Inf
misc/662_bus,-Inf,-Inf,-Inf
misc/685_bus,-Inf,-Inf,-Inf
misc/Alemdar,2.04587825591252042851055198459436814e-02,2.88769190835831447424240572155830631e-02,2.10016905585917175940337474696070498e-01
misc/CAG_mat1916,1.61054891778527673663450887181916756e-04,2.33517083669974536751878804105608986e-05,1.04115188654002147851697315132276921e-04
misc/CAG_mat364,3.10419512804955765636835397098783114e-04,1.66261085419363344865031416398682938e-04,1.47603484992548153588610259590614302e-04
misc/CAG_mat72,7.77734155263199067172249406707669067e-04,3.02068165316840228268930911011394465e-04,2.45337077613235135112193798413950289e-02
misc/CSphd,-Inf,-Inf,-Inf
misc/California,1.28047290825919144105253615513523754e+00,1.26241420193014124104069727497964190e+00,1.31613102783718029569550844108069880e+00
misc/Chebyshev1,-Inf,-Inf,-Inf
misc/Chebyshev2,-Inf,-Inf,-Inf
misc/Chebyshev3,-Inf,-Inf,-Inf
misc/Chem97Zt,1.12479963069479557901340387205100926e-02,9.48704085293972287576569923907736594e-03,4.54289283243911138899628672759187701e-01
misc/Chem97ZtZ,9.08980529713391155589038061197857127e-04,2.23169527213678109492565975194803666e-04,7.07246594822793012061908739325597866e-02
misc/Cities,6.89190349569777419661622792805135749e-05,2.29257026800415826391280613091768993e-05,2.50331055837806697200207450663403230e-05
misc/DK01R,4.08900123151165612508440548550438093e-04,8.94890304924455144290142388015232883e-05,3.69681464884251204674854702471369052e-04
misc/D_10,1.25973283441893971676674942262228375e-04,2.62513802593424850806785940380084021e-05,9.52531937596929345816649287684352160e-05
misc/D_11,1.81907296784122916152202879006588306e-05,1.85636069407149848511046388063013584e-06,1.08764940900847953917573310940269520e-06
misc/D_5,4.04128635736272513533135116870070887e-05,4.56609082224091629053036369738906435e-06,3.19634521547101759328088938861332252e-05
misc/D_6,4.10711913066067338430819561945607533e-05,1.05301475791080144363473740530349651e-05,6.40478413064285767885657439425647025e-06
misc/D_7,2.39688872957276794670537024189108386e-05,1.52106890736337030185858673784819697e-05,6.09961880193642097995420472829310446e-06
misc/D_8,3.21894932981432623991505893075065482e-05,8.82268711351333482801368685184599497e-06,2.69452791829471025932462361191080861e-05
misc/D_9,2.06178365050759710557668108078055828e-05,6.59191485883587469220495237885584078e-06,1.23021333393115188746437569657712162e-05
misc/EPA,5.18325683283097694829295283588502931e-01,3.15563339426505771204958741668688593e-01,3.55771342575660264158392893974632178e-01
misc/EVA,-Inf,-Inf,-Inf
misc/EX1,1.08855327157430418989272758150724600e+00,9.90775760962869442535818280983303223e-01,9.75436166426747934605253438742844460e-01
misc/EX2,7.78462249801869388234993628590834537e-01,6.51891604046934858182742565335187290e-01,7.54249704904414299586188553497583934e-01
misc/EX4,-Inf,-Inf,-Inf
misc/EX5,-Inf,-Inf,-Inf
misc/EX6,-Inf,-Inf,-Inf
misc/Erdos02,2.98684232458688912320538398019304362e-03,1.59318694426712225891630312478871070e-03,2.28488893245507478985035994569378719e-02
misc/Erdos971,2.59172964033774587638629270291766124e-04,2.95401317958547937877407385509181916e-03,3.37079258139817739368061200919168071e-04
misc/Erdos972,6.56849800358875904651589025504345193e-01,6.20258366601563200856458738511950993e-01,6.45323933587577828245508634758476604e-01
misc/Erdos981,1.61576989914882513150343457160134575e-01,6.51802337966541340227227920109577712e-02,1.70176018723627510732263523231083379e-01
misc/Erdos982,7.45818002461444095267602078682587574e-01,7.05359872204273325478481951518009298e-01,7.94108432746114839012364643231732043e-01
misc/Erdos991,3.57395543111019649261112857182019833e-01,1.98806048843245015066115132658171253e-01,1.41239454272177862541029698901265219e-01
misc/Erdos992,9.52592428273458767926264234397975970e-01,9.77990929484923793135385072011831222e-01,9.94450686125635083848265777194870209e-01
misc/FA,5.18342220292065412862694093784141532e-04,2.10363766961005209550933890504651628e-04,1.57790073134618510590291917541516310e-02
misc/Franz1,3.35681478607474507425344277727227907e-05,7.04430947784534785129541545373243309e-06,1.21234520796659782320587208151310866e-05
misc/Franz10,4.49437493282838836166071045895698063e-04,1.16653254845818235446946577391003210e-04,1.04714552955250121657649073631491459e-03
misc/Franz2,1.17156768228969983008732578178705151e-04,6.39818770271775650075178179478795918e-05,1.58970397190305851533681144267746028e-04
misc/Franz3,2.09579050325425705806551643633072140e-01,1.67505556402052699513203877010342627e-01,3.97514052927800517835050452507284762e-01
misc/Franz4,7.97700906289976521093043470925391668e-02,2.16424243095003411480531537343765349e-02,3.89821314932475758586191079641014690e-02
misc/Franz5,4.50096154626149264859478145159637378e-04,2.63306172964911730335931600357726175e-04,8.22710706650356557306992817812233140e-04
misc/Franz6,7.67613103456138067510282763482211853e-03,6.52137013536941609606844988148485344e-05,2.14557829548363226669931361238486893e-03
misc/Franz7,1.25826827682160495839481477311779318e-03,8.07480346675324263295817262472024254e-04,5.25862660540262221223000606106509530e-03
misc/Franz8,3.64368679837585852414788791903636953e-01,8.33307228884423541316473271913573376e-02,3.27734772501991847869108785722576748e-01
misc/Franz9,1.08825114132413971117940339311871449e-03,2.96945610148352206028826076369388043e-04,6.70334128108419718257308459519387482e-03
misc/G1,8.19391695378560304530939587343522704e-04,3.80523059363426731871997412100861511e-04,1.98753438503759160682065662986224678e-02
misc/G10,2.69806488607992644828207860199573845e-05,8.83026987138082565359426583183460625e-06,1.91760236600838278510157236812428949e-04
misc/G11,2.58610775024146379109390502986553249e-04,3.16639861819424258212646355078828185e-05,1.00827195250983959326696349380968571e-04
misc/G12,2.23447793767676839823320767815109894e-04,4.93015872978054488075103440662608444e-05,8.03087302475531994114492745011935976e-05
misc/G13,1.96961372020027503668534185847158232e-04,7.22930267028688035475225101480241324e-04,1.63143677968402333329988448955540465e-04
misc/G14,1.43456732162315894911066594610783787e-03,5.56861670609364088280043094912865911e-04,8.82539288590137151893515963114532928e-03
misc/G15,8.56543573852223797229212806776548621e-04,4.66185955867084811968412671582503433e-04,5.06371908713582199725402510018054352e-02
misc/G16,1.14186930636578357610553564656702056e-03,4.02638724087450533554367822151144960e-04,8.38428466507560267180241419039373633e-03
misc/G17,1.14291191296832516618888555819093359e-03,3.89446634879859183230867881731281934e-04,4.72647280510908377757818608073009929e-03
misc/G18,8.31757709501861691994008564352642010e-05,6.19502789220894961046528111760806037e-06,1.20313417832846477295603227747328903e-04
misc/G19,1.77336408726302270115265665464181580e-05,4.79976860732328178804342621865930015e-06,2.06452079469858628774194889045320142e-05
misc/G2,1.60689577163772349780342853782095131e-03,4.86825943046725487480560901782420123e-04,4.43926288762981955952129683076251290e-02
misc/G20,8.58183982803279400465569914875191635e-05,6.16967911662617035819600669366156685e-05,2.77930357916946184483957533953614834e-05
misc/G21,1.13532918004335397976896179668884468e-05,4.72164214342015435066512538240320764e-06,1.79320397901767972488577038003760317e-06
misc/G22,1.06023118801190503036649303384359445e-03,8.46818869804018364864539532861327130e-04,1.21041260932873268078418486467978552e-01
misc/G23,1.76068106706629923727721935171989896e-03,8.60709831390863061879539714825648957e-04,3.34475234421443997672012614798975002e-02
misc/G24,1.51145364873791795432125785849171932e-03,6.28188552521725526745517331893608273e-04,2.73623073845646738059034996271724973e-02
misc/G25,1.55978566205750986624302110806186412e-03,1.18281471645885718994848363885197254e-03,1.11825200217628946119473938311775243e-02
misc/G26,3.06319857273757322473535058329611469e-03,9.54004222690432851457566106034933054e-04,6.91127527838286376076372962662246366e-02
misc/G27,5.82645983610943560310899443032093921e-04,1.24706100110858582232538744926357053e-04,6.41092850649507754665738081520278099e-05
misc/G28,1.21613498433879607782520437833963440e-03,2.39747627250934040625521418613803792e-04,1.23438306583428312153348728261966329e-04
misc/G29,4.92541749932028762945420555147500490e-05,6.79895337148429608032404305767144823e-06,1.85898662799996356432912420809868320e-05
misc/G3,1.47699829421160198150871444518528088e-03,7.25675697450685978084032666187020460e-04,5.05137553336425789825430805484881963e-02
misc/G30,3.97791670094281524609772083389071094e-05,7.41241086304593806128146898079429979e-06,6.95320055824238496049193639508971547e-06
misc/G31,2.85691858276216200984704706884104534e-05,4.07527571190430569855698075004841553e-06,1.02840883157924932690350862014191806e-05
misc/G32,8.50453995823897741689031843350614002e-04,1.19819018512315413606856007810472398e-04,2.91400540330160732781054572235595221e-03
misc/G33,2.60241087596965510161663990910598012e-04,5.09436182865573342898534220510572619e-05,1.06103931738987928137445593912094520e-04
misc/G34,2.49473998273650582485598609792477549e-04,7.98537188070715828577110464196189242e-05,8.97824481900388758202442825397631615e-05
misc/G35,1.43745961017521332470135332955635272e-03,9.44027852167135931408548696843598937e-04,5.14586000712054999720337767821144148e-02
misc/G36,1.36669956809461708843897891558727460e-03,1.16239664714457710601127726927262703e-03,4.24900212044585666165009426188998480e-02
misc/G37,2.10879343505209075397040187282762741e-03,9.84629677858225596782279385900129548e-04,1.24762359462232606635091040230342231e-01
misc/G38,8.40531522834437598794191760000383425e-03,1.36697563584379957471303159954831664e-03,7.98277733897463905498206107186904209e-02
misc/G39,8.68480487519315128177543342095687686e-05,3.60637022668806656523942591259272628e-05,2.56677140363087135766054290135181192e-05
misc/G4,7.67599360756860309649778123525603601e-04,6.07360545475736173478867975561829348e-04,1.09207638344737997907537103485001122e-02
misc/G40,6.30742076695538035018600183279999166e-05,2.57136804643710953915703143556045478e-05,1.18784714910191031461399983436601655e-05
misc/G41,2.69460679178416008177691522663620077e-05,1.51463618878801380815064542268240024e-05,1.12932504508530595035458563288752783e-04
misc/G42,7.89454835509371737990620387613753913e-05,8.83953685213051760269890194267293995e-06,6.89819607035133496173059592307844848e-06
misc/G43,1.14702184739167627361598795530967245e-03,4.64258480600833953463176109699141870e-04,1.75206002286637427797515890813955443e-02
misc/G44,8.89109455518724877481699395634091622e-04,5.13076652722941323793965662096248108e-04,7.32512301419421625929326194883753815e-02
misc/G45,9.12425440484837727432940852472316817e-04,3.58674127368304821208210619926854510e-04,8.94069022296318616663781346291864305e-02
misc/G46,6.87299458824091712267471572443819986e-03,8.68452945064254505348149509115145623e-04,4.97801086132685405950263030617041784e-02
misc/G47,7.34893533515648626781656421338399385e-04,3.49820914378806149581325861150740138e-04,8.51297819099665711369648402683158257e-03
misc/G48,3.60814432263096296149375038404479917e-01,4.99374513606772140339650672491448199e-01,4.65088693383955343830958697945596954e-01
misc/G49,1.63077743089737820834933819107386002e-01,2.75205426532510081244553144571043311e-01,1.28007079117883209072810934431352673e-01
misc/G5,5.59759785877980163349478179481554351e-04,2.76598789155896676940874041567891289e-04,1.80313886403600969785350536480495707e-02
misc/G50,7.56755671340981933019893551619371536e-01,7.61207110323261032459212639933639591e-01,8.46829844089584121369094539940480416e-01
misc/G51,7.89992883590681204223781192391502433e-04,5.36088771307459740893340160014833441e-04,6.41678689839213343818939249716933522e-02
misc/G52,3.71715747004674790488396823153605924e-03,9.39572408771899747433194126406633665e-04,2.56581960287732937175471104785741432e-01
misc/G53,2.78402630866265036073036623311780106e-03,1.12371137254747834107289857905096270e-03,4.52039503555278031864752222053098350e-01
misc/G54,1.57703977500594672156353065696640808e-03,6.02969411740723192771729012313106985e-04,3.92873131566612526833286551317044127e-02
misc/G55,6.92473819308195566746828311272426221e-03,4.58239520350851995964005708518376416e-03,1.98266832086895591377834256326872152e-01
misc/G56,1.63178498538225745565425967395906427e-04,5.82283295950118799717264102878907204e-04,4.86693405686734096182990440181206202e-04
misc/G57,3.57388726989892924707126724935808523e-04,2.11023380116528407652368955369717934e-04,4.17482174174108226722177318645403880e-04
misc/G58,7.47848295195522327107583076406800188e-03,2.46691768947262056674017534175626615e-03,4.50835483458557425106690771805490807e-01
misc/G59,2.22069942598432559079174319456043600e-05,7.63927026857931749153601158394595073e-06,2.41265849065666887049310270700020756e-05
misc/G6,5.37801398405113520989959124593695205e-05,5.04792532035918410348392064732275373e-06,6.58340322427233760812765070315037429e-06
misc/G60,1.51584652573586789417132925310427947e-03,7.92860840108354152433654325095604768e-04,8.00409397035660322713779789762602634e-03
misc/G61,8.99192728273667139290987590057964520e-04,1.09390481966837791192351452541721432e-04,9.37551521721611036226617894640157600e-03
misc/G62,2.02439570699325438298312002141813666e-03,5.61210488974630555051582440997496889e-04,5.66017902392392130916216823131332459e-03
misc/G63,-Inf,-Inf,-Inf
misc/G64,8.69486554898106146212708789934343705e-05,1.76944930486186075005859288506852463e-05,5.29674307937513699840342765784347368e-05
misc/G65,2.13957837020261513912220413412343527e-03,1.54926175392783892611529929912131541e-03,1.14943859699135637551976092343120555e-02
misc/G66,1.46002914306209065018245224935548509e-03,1.02518033647624784709333919245743348e-03,3.47034703837265128202176477039058147e-03
misc/G67,2.40287140668206283509442220760772919e-01,3.93973792794661903299161707932063466e-02,1.38384421057739063440038386070258759e-01
misc/G7,1.46475494219039395880027972886252954e-04,2.64269042969719668239600919190008240e-05,2.03235081596204344331318865887793223e-04
misc/G8,2.33736629413887382912598836644029950e-05,4.67088660864938429162557682722115889e-06,3.87620928183524719023961432490608367e-06
misc/G9,8.25554947223198587857861254234595583e-05,2.43812539563648979756185923288817439e-05,3.98366724281967617996642461209357003e-05
misc/GD00_a,4.75258874326619213631771293324391445e-01,5.36594818698401442532249144055134257e-01,5.00405837809971091385982869615386340e-01
misc/GD00_c,1.25023376480310598117304497140044596e-03,1.76853001740000722272484695654529045e-04,1.49495309085805586127266482625584234e-03
misc/GD01_b,4.46545268485321159387656802536426931e-01,2.93637060511248954374623121964641109e-01,4.03067621236685764102607947346302871e-01
misc/GD01_c,6.51437957353341211419173327300364373e-05,7.01409964208279649315967667909554223e-06,8.58871013616550017246326784898263003e-06
misc/GD02_a,8.38495938735340555534175354633658437e-06,2.25461572643711199507020407563470171e-06,2.09717815751109746493704390019156260e-06
misc/GD02_b,1.25662990431939024555235462659421488e-04,1.01646555690894199736004269840849818e-03,1.40885520863467803711638781922072651e-04
misc/GD06_Java,9.57366630840904862610610372263283335e-04,1.30862921979144205688155488948950027e-04,3.60521454478044197969164945565714262e-04
misc/GD06_theory,9.32762828876733868589845117192200907e-01,1.17077130617285722688341210369577313e+00,7.87703745410735480125537535107440963e-01
misc/GD95_a,1.85664847430820043782968173911163612e-05,1.41545129434864696461603685288442997e-05,7.96497858561801627436470315758718091e-06
misc/GD95_b,2.08457973459764032739496145302172976e-05,4.94514631801242408862254777208539600e-06,9.99779772855449909458336257710207647e-06
misc/GD95_c,1.10315502181876511213642717300985257e-04,1.00151692603672889495148601287866125e-04,3.61524962812815754921945865570782154e-04
misc/GD96_a,9.69548421235696335689448366703604618e-04,5.01473435972855199996925128713955039e-04,5.88770194562742570630965733627314449e-03
misc/GD96_b,9.23593289300024279812962233961869639e-05,1.82513365841736944090622355656350305e-05,3.52947872502529492381135674624662919e-05
misc/GD96_c,3.49548289369720216702001063562711568e-01,4.55363463021912453822553078899684692e-01,4.73955219029158436240252136939255693e-01
misc/GD96_d,6.50473568334744425372212129222030332e-01,5.90610081782265637577047828351269362e-01,5.93208749644159848420687625353448900e-01
misc/GD97_a,2.72943804449821174751855614621265751e-03,1.16149113179618930531001682226842586e-03,1.51292921164043975536700698776375241e-03
misc/GD97_b,2.12021593592113984636167069786283619e-05,5.16707482958956904874724334199310832e-05,9.50168298750581031015661303576572660e-05
misc/GD97_c,3.83844381899369777913441131542150823e-01,2.66005624481148477709035605599848928e-01,4.12260433201474262843513437023472472e-01
misc/GD98_a,1.28178133790879239467545827595429621e-02,3.05179106117660089072832400537840937e-01,2.78284610889487989596272783699010746e-01
misc/GD98_b,1.48268222324493461157734715726678840e-04,7.41343068403670928066023482420295065e-04,2.72665683748496090875115637826511980e-04
misc/GD98_c,1.05182265117338380262524615995006151e+00,1.06776009908104775809611329096203153e+00,1.07750558655059632608403593614000156e+00
misc/GD99_b,6.32666448438752980298919363395706705e-01,6.32462944730960360704290652907623949e-01,6.32467330917348943987765181702219777e-01
misc/GD99_c,5.41530635894067594679515010027568980e-04,3.18684261028193975146247802978710662e-04,2.54741505231847598546287391420100548e-04
misc/GL6_D_10,4.35236803438250404401427599677733595e-05,3.97030458765670136533232265623770652e-06,2.45426040505710626805764306531978987e-06
misc/GL6_D_6,5.44864161774518351728392513621902631e-05,1.11940595358914175572309290675617116e-05,4.88860338205504748762305194157277754e-06
misc/GL6_D_7,1.32620774362630367178154068401884018e-04,1.32709444389248053969741009113181125e-05,4.05212402409374437110295881015797048e-05
misc/GL6_D_8,1.96690409491883355839427944607259072e-05,4.15350790189943426303916609119088201e-06,2.46171391799374526730248216085460822e-06
misc/GL6_D_9,2.92736406477559165014077530883199038e-05,1.18675628345471936465374875917903975e-05,2.02879238213796926487886766979733337e-05
misc/GL7d10,1.19896665674310254311076472518226214e+00,1.32654106591866026491003170865791115e+00,1.25429804732382396759197923133078402e+00
misc/GL7d11,4.48936422691385440610256599856284348e-05,3.43315567613051191028821785457184472e-05,1.86271897428475933903429855728150479e-05
misc/GL7d12,9.29611310872859478205030353137178337e-05,1.89829542995585237956464518379996191e-05,3.48276481572456623518530681794044133e-04
misc/GL7d25,3.40592826859046398150591700157617607e-05,1.55877534479336548892363102549118001e-05,6.41592451899701765329159274255967629e-05
misc/GL7d26,2.73092830067607943975275470604614994e-04,7.31048772675517131197330005142018758e-04,1.61371499241670272128837665764861313e-02
misc/GlossGT,2.54297207407332073885026771794371385e-01,1.91677422402528215240923436456685150e-01,2.59224154056882782284009335645811633e-01
misc/Hamrle1,1.41862092052666651010924497108668435e-06,7.90714815737049924945084887728665480e-07,1.38673041807742565050630821275930274e-06
misc/Hamrle2,5.58236347059547447309612110594106505e-01,3.79967781156884780559031807798170410e-01,3.80203496151896208044260088668586584e-01
misc/Harvard500,1.94181627771665366736804135495616740e-04,4.58901424140376974588805307473737862e-05,8.43552608920505504374033044128500792e-05
misc/IG5-10,1.33033271735735491429591792026162635e-04,2.22125656396994663125665876945923745e-05,4.15400628127029822447176045079394440e-05
misc/IG5-11,4.68805651986544669648237041665698024e-05,2.17538001471779295651115988965980330e-05,1.89617300698397422311433689291410202e-05
misc/IG5-12,6.36693990585555257673941155718048592e-05,1.52956322560314846275184396601801321e-05,3.36886591854526368769177793729124483e-05
misc/IG5-13,1.76280765435506993606309888525872364e-04,5.37820718015704526486495885914695839e-05,1.90068466214467941405456271597395052e-04
misc/IG5-14,1.86557661402642434236968237094390837e-04,7.79719668903427537604848771772176545e-05,3.72679112621660400365170378256789585e-04
misc/IG5-6,8.63952996260741167809308467323272623e-05,4.56902997894777943871287271492596308e-05,3.57846551610979263532461911654787535e-05
misc/IG5-7,1.93458734037891346433737299278700098e-05,1.59914848510915721041238824255476824e-05,5.53938117182478349888150314466089112e-06
misc/IG5-8,5.36168030090185982133387987073988814e-05,1.40679096620962869045393219364928763e-05,1.18112478298123693191580286727509978e-05
misc/IG5-9,6.23620055274237832444772992928118758e-05,1.29301733469023966892276071627443684e-05,1.59831565204919643897582668583390637e-05
misc/Journals,4.82462379447790558531094759755362311e-04,2.49636512954899572233103774922603280e-04,4.18463383771045094948508125458380170e-03
misc/Kaufhold,1.27361243334601600041507361144326554e+00,1.37353797828584324850169559381972740e+00,1.29766127751262862797401596531558535e+00
misc/Kohonen,7.00627305418466538472941168527822848e-01,8.26785185036508863897541668548885126e-01,7.20341976382337326559699748917238592e-01
misc/L,1.53336999805960441938932908725411592e-03,5.11471458181061562502993041414256790e-04,2.17364867592729894310109665676804835e-02
misc/L-9,-Inf,-Inf,-Inf
misc/LF10,6.32455688614590211341056536741754676e-01,6.28888149159867665170248125724981417e-01,8.05979278478979633344472763720834278e-01
misc/LF10000,-Inf,-Inf,-Inf
misc/LFAT5,4.98933155251898120380904614456595629e-01,5.27430958570286404824519751345833754e-01,4.80730539521217238067911587957342194e-01
misc/LFAT5000,-Inf,-Inf,-Inf
misc/Lederberg,7.10014871918305215643341961934767018e-01,6.29728799875832664950435044665467760e-01,6.76730028710264165160367149457320913e-01
misc/M10PI_n,1.27857717258132733696157208069622632e+00,1.31386377382452238135173914747292466e+00,1.27957496529473760170283343383664174e+00
misc/M10PI_n1,1.27152162295251668560030780047991905e+00,1.43684697360514745569618535967320268e+00,1.30696812947556511311542881237755707e+00
misc/M20PI_n,1.30088852193272739055340062014534646e+00,1.31345383682470972487623683820237079e+00,1.25981269478354333428374988023913117e+00
misc/M20PI_n1,1.28523489667565618803318619531374511e+00,1.27767718973774248280265135410869620e+00,1.35116360958922123829485259470312732e+00
misc/M40PI_n,1.29944906263154857547282711853450825e+00,1.33006182371722633325918304816148026e+00,1.30854146442936339831293401804720912e+00
misc/M40PI_n1,1.27521978903798166000663787641400451e+00,1.32416766773118900673566059113375121e+00,1.27081596761383295590996127682145886e+00
misc/M80PI_n1,1.32365361099420886552207733426446872e+00,1.31463857049021238210384523907060684e+00,1.30988031517353987002805784883799670e+00
misc/Maragal_1,5.62560561043659904777774809380493921e-01,6.91139859866343274574761898053854730e-01,6.70090062978968444247071243274007916e-01
misc/Maragal_2,1.83101182355780663087320392892396263e-05,2.26851643918711230864078028006835370e-05,1.47287002127389751109210741295681550e-04
misc/Maragal_3,1.66307848220938377972032038850569368e-05,2.43468985161138913385804054107609985e-06,1.85975816575468374747086442664468200e-06
misc/Maragal_4,2.29904491571875690086651795194701737e-05,3.72471309620951819981355224210642674e-05,7.90285718793762021989689715046056162e-05
misc/Muu,-Inf,-Inf,-Inf
misc/NotreDame_yeast,1.25667559338383691883116753737123801e+00,1.29546236973848839255547968089635045e+00,1.32499786102126899355924077266443745e+00
misc/ODLIS,4.60065755470732004388707792335420191e-04,1.50375421617524824841359936231871024e-04,4.50359881110807119072864651382331644e-04
misc/Oregon-1,1.34281225043609338842810136616520471e-02,2.70293897871349794567503691473626714e-03,2.84867206826481430878434619356376770e-01
misc/Oregon-2,6.01211793451381499049420397587528381e-04,3.26177316044782414268542304287743747e-04,3.17307383215447907646779102077907815e-03
misc/PGPgiantcompo,1.28955325943605567226489403264043449e-02,9.19318414702317955619792621710830486e-03,5.58732454850171236679876193011499297e-01
misc/Pd,-Inf,-Inf,-Inf
misc/Pd_rhs,-Inf,-Inf,-Inf
misc/QRpivot,6.50785197344933519552651571082209182e-05,4.40215829866037182997522279269615445e-05,1.74733173815625452907113338569951096e-05
misc/Ragusa16,1.21025662971620620920540551351257174e-05,4.67271338642914150119058071426202041e-06,1.92622611864052804475487867263665893e-05
misc/Ragusa18,7.43166095050114487198155563018312042e-06,1.55789458527477346151702268055334132e-06,2.01904842705428999254041104262696658e-06
misc/Roget,6.13188437842333407086449375463355299e-01,3.52154235722104954594492187225973793e-01,4.45155033635741155541508960912230822e-01
misc/S10PI_n,1.28041352187901962179665672752348013e+00,1.30985082671883566670571034853681646e+00,1.28512801093945497121162963336580583e+00
misc/S10PI_n1,1.25832370000783643681394894939076426e+00,1.32641536680079412476952388147405632e+00,1.30080430107079456586516280840526127e+00
misc/S20PI_n,1.26230162542000082984373847500559312e+00,1.28458123345208379611800792465810139e+00,1.30047804746784381198277730655392322e+00
misc/S20PI_n1,1.28257683841986236701460838866268370e+00,1.30055488599222712877290341332349098e+00,1.34338812766493270795552133314870983e+00
misc/S40PI_n,1.27402862989900100595877110501585430e+00,1.39859379107337606258771619051999672e+00,1.29334334108137504634852809480051682e+00
misc/S40PI_n1,1.28320992652765983344342174392500404e+00,1.34636245138241301268931453033810474e+00,1.27024162125251177193253931451315318e+00
misc/S80PI_n,1.30146843556346621420646842284207910e+00,1.32571367652832632607627949395889510e+00,1.29122986679618307296870607153531463e+00
misc/S80PI_n1,1.33171202002197653854359773630098742e+00,1.28408389138301437318914955482114689e+00,1.31988197048719903615628684389506986e+00
misc/Sandi_authors,9.29263465435795939985827910289161886e-05,1.88658086604846126915422121299729583e-05,6.04264831567662214743406660125026381e-05
misc/Sandi_sandi,3.16382276349126112610394115721278723e-04,1.84666880379486476423018204350438234e-04,3.28835584548610137942757812768008903e-04
misc/SciMet,9.45631639058467613379217537750532289e-01,9.88660926268905958153739963569739314e-01,8.95732256929701803706693894658277278e-01
misc/Si2,-Inf,-Inf,-Inf
misc/SiH4,-Inf,-Inf,-Inf
misc/Sieber,1.99579914380742867774127485837171870e-05,4.13216742103714887058703605417247857e-06,6.23262156537077710313186732455172862e-06
misc/SmaGri,2.62030124312916400442214943578699242e-04,2.00191865791320160981173476434470939e-04,1.21524090207187755364328569334738129e-04
misc/SmallW,2.01951964666728764056330039306567472e-04,2.52193208305035183261721716087338183e-04,3.91986073520450436775330522183108657e-05
misc/TF10,3.49092663919104982021848110721983679e-04,1.97330144623397816788443938392615041e-05,4.72512566270196073616458552827307677e-04
misc/TF11,1.07667370143305277604459949785190830e-04,2.03891757700100858227319319798492557e-04,8.71632544926157956525930877939304952e-04
misc/TF12,6.75233179244019793850918833036559489e-05,1.85771900149923196964185229425875701e-05,1.46451451547566092386478389897236910e-04
misc/TF13,8.28125969120635296136210198171370529e-05,4.09521167131044815572791045157743377e-05,5.14174650865729974990503525712871401e-05
misc/TF14,4.38986553607796013929504872912619312e-04,1.04877771698261567058356075370201218e-04,4.11466496424027042676431014114306311e-04
misc/TF15,2.09207550334226274320138635237107876e-04,5.63523561951069338686354952395647215e-05,2.08607098781717892756199190926945201e-04
misc/TS,1.20349363185152742854340426276831256e+00,1.21501002893778693247757738114019569e+00,1.12244983985435403955626794374353675e+00
misc/TSOPF_FS_b9_c1,1.19798325694502136873548167184870058e+00,1.10817973890062241245281626376125489e+00,1.07416631507435426338133345515808818e+00
misc/TSOPF_FS_b9_c6,1.24612525640500339345587432999169186e+00,1.15220169735557422528455456663080721e+00,1.12060663073261168215663052105073232e+00
misc/TSOPF_RS_b9_c6,1.30309106478385766371881114524192518e+00,1.27702351425245008300084870844236642e+00,1.28732651601080816357212997322784156e+00
misc/Trec10,9.12963750204235357579152888536469398e-05,5.20876897713862940596770187327794870e-05,8.27018954205246785702102825188647028e-05
misc/Trec11,8.04995083752627109220794371998356870e-05,4.11172633933308184964508804994676552e-05,1.22301479455853718298699895059919509e-05
misc/Trec12,6.61096451547504311115155981283666078e-05,3.35806408261026397297980207494719847e-05,4.07929135714991219841220181372529625e-05
misc/Trec6,5.35009165501718085886149900680564460e-01,5.23645796160968127843941249348497943e-01,4.79920545348376944844237372888011521e-01
misc/Trec7,2.19064880065763573867505486249416816e-05,4.02358272301918440034705519922584371e-07,1.07477335442243653853489745333637949e-06
misc/Trec8,2.11220246813651249988222928634543465e-05,5.82000517890303756403928773262687034e-06,5.04233594271435310745506459697127521e-06
misc/Trec9,1.02680922002948264132143736083677530e-04,9.92692431252995506520345150666059824e-05,3.41452140983667280100069861745887225e-05
misc/Trefethen_150,4.27407905910214782378521312178069343e-06,2.24867729148965915739146907135500156e-06,6.48477636203296950214059616653023709e-07
misc/Trefethen_20,2.56283353178388523814405490202617633e-06,3.51118635639201324925849324617168117e-07,4.31327211191728495099141483203683355e-07
misc/Trefethen_200,1.80410631551693844148021600803284059e-06,4.97169369355802324770792059229482237e-07,4.66348032863273962693306713047728141e-07
misc/Trefethen_2000,3.87678193668113193084025313712170772e-06,6.01990250136352362867324263848768759e-07,5.45847551809725426398587353058152122e-07
misc/Trefethen_200b,2.29606276986384637866627896899377275e-06,1.63711867975310693197601443700798747e-06,1.20045006617400849524879175322705893e-06
misc/Trefethen_20b,1.32633206022239966758788335040801413e-06,2.85002794713918623698036657463001724e-07,4.67305003934361723150483605182488002e-07
misc/Trefethen_300,2.49790630484950958756059454521379247e-06,8.52076807032228638610871305613934371e-07,5.10886217515772343578922423714384353e-07
misc/Trefethen_500,6.78121954552654500549211836590325112e-06,6.18552464238791205562335655919945757e-07,6.31147056673948183819409484441687763e-07
misc/Trefethen_700,3.72847602767273923214989096030155774e-06,6.89790498419252650692217655823946503e-07,6.28554267309301631618143472600585952e-07
misc/USAir97,1.28844728205128530897319077666653004e-04,4.50814623436494732891216534898465171e-05,4.42931635008071678854809051007358449e-05
misc/USpowerGrid,6.40262216585976961481861676401571813e-03,1.06492724000917704708870729445846843e-02,1.52232964676349658466922467221742141e-01
misc/aa01,9.21831262674706223969232009756620162e-05,3.85539284223823315881037586666035459e-05,1.91858612765835430556041317243057338e-05
misc/aa03,2.60784491733682893669377822986232100e-04,1.32931878978030951275089451646093353e-04,2.20832439794137503715219702988094737e-04
misc/aa3,2.60784491733682893669377822986232100e-04,1.32931878978030951275089451646093353e-04,2.20832439794137503715219702988094737e-04
misc/aa4,1.60219217392190018571240967670479133e-04,7.33638495595513292697452450618305599e-05,2.33932529925665417024643331827169425e-04
misc/aa5,1.74397386346324689533247295976033220e-04,4.13031502143833897765973793568316784e-05,2.74787343929625067561194477300681553e-04
misc/aa6,2.84588006128443884583123798077705933e-04,8.31710219864826575589514082583441248e-05,8.99402227092350918563119119276759229e-05
misc/abb313,3.27053697216072704772754829005058787e-05,5.00665224482700028567418161337671753e-06,5.54011195610166998564476309339524297e-06
misc/abtaha1,4.97712007955839434378502056417088275e-05,7.48501699220412254463260886684781527e-06,5.18387753413472490200657638117966907e-06
misc/abtaha2,2.04305462326823664029829965786961879e-05,7.07916356836189130967870092248098550e-06,3.62600459323010429345775718232703539e-05
misc/add20,-Inf,-Inf,-Inf
misc/add32,-Inf,-Inf,-Inf
misc/adder_dcop_01,-Inf,-Inf,-Inf
misc/adder_dcop_02,-Inf,-Inf,-Inf
misc/adder_dcop_03,-Inf,-Inf,-Inf
misc/adder_dcop_04,-Inf,-Inf,-Inf
misc/adder_dcop_05,-Inf,-Inf,-Inf
misc/adder_dcop_06,-Inf,-Inf,-Inf
misc/adder_dcop_07,-Inf,-Inf,-Inf
misc/adder_dcop_08,-Inf,-Inf,-Inf
misc/adder_dcop_09,-Inf,-Inf,-Inf
misc/adder_dcop_10,-Inf,-Inf,-Inf
misc/adder_dcop_11,-Inf,-Inf,-Inf
misc/adder_dcop_12,-Inf,-Inf,-Inf
misc/adder_dcop_13,-Inf,-Inf,-Inf
misc/adder_dcop_14,-Inf,-Inf,-Inf
misc/adder_dcop_15,-Inf,-Inf,-Inf
misc/adder_dcop_16,-Inf,-Inf,-Inf
misc/adder_dcop_17,-Inf,-Inf,-Inf
misc/adder_dcop_18,-Inf,-Inf,-Inf
misc/adder_dcop_19,-Inf,-Inf,-Inf
misc/adder_dcop_20,-Inf,-Inf,-Inf
misc/adder_dcop_21,-Inf,-Inf,-Inf
misc/adder_dcop_22,-Inf,-Inf,-Inf
misc/adder_dcop_23,-Inf,-Inf,-Inf
misc/adder_dcop_24,-Inf,-Inf,-Inf
misc/adder_dcop_25,-Inf,-Inf,-Inf
misc/adder_dcop_26,-Inf,-Inf,-Inf
misc/adder_dcop_27,-Inf,-Inf,-Inf
misc/adder_dcop_28,-Inf,-Inf,-Inf
misc/adder_dcop_29,-Inf,-Inf,-Inf
misc/adder_dcop_30,-Inf,-Inf,-Inf
misc/adder_dcop_31,-Inf,-Inf,-Inf
misc/adder_dcop_32,-Inf,-Inf,-Inf
misc/adder_dcop_33,-Inf,-Inf,-Inf
misc/adder_dcop_34,-Inf,-Inf,-Inf
misc/adder_dcop_35,-Inf,-Inf,-Inf
misc/adder_dcop_36,-Inf,-Inf,-Inf
misc/adder_dcop_37,-Inf,-Inf,-Inf
misc/adder_dcop_38,-Inf,-Inf,-Inf
misc/adder_dcop_39,-Inf,-Inf,-Inf
misc/adder_dcop_40,-Inf,-Inf,-Inf
misc/adder_dcop_41,-Inf,-Inf,-Inf
misc/adder_dcop_42,-Inf,-Inf,-Inf
misc/adder_dcop_43,-Inf,-Inf,-Inf
misc/adder_dcop_44,-Inf,-Inf,-Inf
misc/adder_dcop_45,-Inf,-Inf,-Inf
misc/adder_dcop_46,-Inf,-Inf,-Inf
misc/adder_dcop_47,-Inf,-Inf,-Inf
misc/adder_dcop_48,-Inf,-Inf,-Inf
misc/adder_dcop_49,-Inf,-Inf,-Inf
misc/adder_dcop_50,-Inf,-Inf,-Inf
misc/adder_dcop_51,-Inf,-Inf,-Inf
misc/adder_dcop_52,-Inf,-Inf,-Inf
misc/adder_dcop_53,-Inf,-Inf,-Inf
misc/adder_dcop_54,-Inf,-Inf,-Inf
misc/adder_dcop_55,-Inf,-Inf,-Inf
misc/adder_dcop_56,-Inf,-Inf,-Inf
misc/adder_dcop_57,-Inf,-Inf,-Inf
misc/adder_dcop_58,-Inf,-Inf,-Inf
misc/adder_dcop_59,-Inf,-Inf,-Inf
misc/adder_dcop_60,-Inf,-Inf,-Inf
misc/adder_dcop_61,-Inf,-Inf,-Inf
misc/adder_dcop_62,-Inf,-Inf,-Inf
misc/adder_dcop_63,-Inf,-Inf,-Inf
misc/adder_dcop_64,-Inf,-Inf,-Inf
misc/adder_dcop_65,-Inf,-Inf,-Inf
misc/adder_dcop_66,-Inf,-Inf,-Inf
misc/adder_dcop_67,-Inf,-Inf,-Inf
misc/adder_dcop_68,-Inf,-Inf,-Inf
misc/adder_dcop_69,-Inf,-Inf,-Inf
misc/adder_trans_01,-Inf,-Inf,-Inf
misc/adder_trans_02,-Inf,-Inf,-Inf
misc/adjnoun,7.66539572020724943146435835979386839e-05,1.77412232715832567025908403821522278e-05,1.27912071663824533185540160376016333e-04
misc/adjnoun_adjacency,6.05092198270088067268080021268642590e-05,2.20859659950726702752704370613961325e-05,5.43435618534273347242691670039889202e-05
misc/advogato,8.11633661421022426915175816534870110e-01,9.87798696762315681664432419813527603e-01,7.75285644753218207459029440360766010e-01
misc/aft01,-Inf,-Inf,-Inf
misc/air02,8.60932770258138193234800845653914711e-05,2.36197703459334237118638390678597725e-05,2.61684428022223481441459120138179958e-05
misc/air03,3.57662692897394082072991542791940231e-04,4.89389390029716912708150542704833953e-05,2.63864889765944322078200816032969781e-04
misc/air04,9.21831262674706223969232009756620162e-05,3.85539284223823315881037586666035459e-05,1.91858612765835430556041317243057338e-05
misc/air05,1.60219217392190018571240967670479133e-04,7.33638495595513292697452450618305599e-05,2.33932529925665417024643331827169425e-04
misc/air06,2.60784491733682893669377822986232100e-04,1.32931878978030951275089451646093353e-04,2.20832439794137503715219702988094737e-04
misc/aircraft,-Inf,-Inf,-Inf
misc/airfoil1,2.36388486376623758896024955333140318e-03,1.74903241154055771757184349696841865e-03,1.07553091289527301668796076084243107e-01
misc/airfoil1_dual,-Inf,-Inf,-Inf
misc/arc130,1.31782774768046184416311600131731858e+00,1.33977236037813019339961127247159835e+00,9.26420064322620759825680750290736254e-01
misc/arenas-jazz,5.78415051448350180085706781150062683e-05,1.19680163384798223287383095176104625e-05,5.75787089952095421786608013009321957e-05
misc/arenas-meta,5.39466806427129125035841660293385214e-04,3.76106651873535765271552670230623120e-05,7.90745068968977636223283129778123319e-05
misc/arenas-pgp,4.88652008305628849931364544820882414e-02,8.53234107151537219857445513917160506e-03,3.03162202800270291998425470326339395e-01
misc/as-22july06,9.56331519758813526418199919312371093e-04,4.69236306055363625511586221446213959e-04,2.03525438695107009460764115422148003e-02
misc/as-735,1.46100631732872750076776870741449867e-03,2.94772821554829402341893908959612764e-04,1.37315105065729807593851998718951121e-02
misc/as-caida,1.38422605144480595900010865248149444e-03,4.21736629861490316013271549026939357e-04,1.31894101129191343295711030094883022e-02
misc/as-caida20071105,1.82045387280850762078887219657041339e-03,1.36428762628544116165671357111074539e-03,4.70997722607224169348879060111668241e-02
misc/as20000102,5.02981390360566531828563033844771310e-03,4.31167862804752583458071806672145537e-03,2.69408332916549042606413897363893151e-01
misc/ash219,2.24806941438226661500520844108842511e-04,2.53623006738903542547573392193458015e-05,3.28695415248427625677719015528380353e-05
misc/ash292,4.75939527172388169616779694103991782e-04,1.16399119913975953723063865655449565e-04,1.81087870487651469631963849459087309e-03
misc/ash331,6.49648023320989334234011623500258901e-05,2.20160921723154306026633474882674155e-05,2.51738513139024372708554115921687734e-05
misc/ash608,3.00618966543507586784496952826343467e-04,1.63348875793694714019454254266053545e-04,6.48493659859173078724621745236146610e-03
misc/ash85,1.04660970122676433028812476760157313e-04,1.45984261361672777358399437880317812e-04,1.45132919006067891628803094032414643e-04
misc/ash958,3.46776306760094342321073655106957869e-04,5.98211745720398092242871172194828005e-05,9.89895186121338936516753365544973152e-05
misc/astro-ph,1.25278134228725898901787878294098594e+00,1.24912591339993031884724542363892159e+00,1.28079931405624718054039884557783554e+00
misc/aug2d,1.33005089341999544663015886413094196e+00,1.30985442666956802455604059019778253e+00,1.28760126770919971462090240931491446e+00
misc/aug2dc,1.12926419005778378903424849400872706e+00,1.16432815707064738122773974285026086e+00,1.15237612640484325176150882283303951e+00
misc/aug3d,1.29557292664966548977104216040755003e+00,1.28146422608643654937061638308997520e+00,1.27841441571341861270648108913474101e+00
misc/aug3dcqp,2.58601261500210588051771727684905643e-01,2.57075705414657532130968504098883805e-01,2.63633158915036731045340524055261481e-01
misc/b2_ss,1.21122406098517881456354633383605094e-04,3.44624977912062245394738234505176939e-05,2.62276146300754645284156982700777653e-05
misc/b_dyn,-Inf,-Inf,-Inf
misc/barth,2.40465491206717364616435950791146502e-01,9.23943366886934067727820650901710185e-02,4.46744304476677849017201791541527619e-01
misc/barth4,-Inf,-Inf,-Inf
misc/barth5,-Inf,-Inf,-Inf
misc/baxter,1.92505381583356345681273098662250664e-01,2.95005597328876132336353555420732097e-01,3.00779130956660265943527520073474039e-01
misc/bayer02,5.05044684292610750194614213684115432e-05,3.78773346686067649457084493435056703e-05,2.98106263579034834454527093208596814e-04
misc/bayer03,5.17490072782885802361004646915961779e-03,4.73907162969570807683325263601470933e-03,1.62293420543361584595826054060419205e-02
misc/bayer05,-Inf,-Inf,-Inf
misc/bayer06,3.62366159947461650681136217560713921e-02,4.76930168309811158000538420437559195e-03,3.54059221203263638999287117739097812e-01
misc/bayer07,5.64064676010028137807780775949883451e-04,4.74304085886664317538242780229302246e-04,2.17061742985247899953394101597336279e-03
misc/bayer08,6.56808255131646780022281553899711053e-02,1.14271808525252279956797731985485489e-02,4.94835950968918227906692400374530362e-01
misc/bayer09,-Inf,-Inf,-Inf
misc/bcspwr01,2.03298656290234641985157113318411824e-05,2.85753331600297898031263470515428668e-06,4.09956306119970423107909330726310858e-06
misc/bcspwr02,1.90977092445047649007586547259341023e-05,1.07546496975751952463423741416258748e-05,1.00858223779363898558962659627078038e-05
misc/bcspwr03,1.44785574579564684965111809737049027e-04,2.92139058756275544107829182824342764e-05,3.44934279600266958788490940596254332e-05
misc/bcspwr04,2.23734585393527748654495396842405652e-04,1.53129269696129386286811001543944091e-04,4.56230860920806770654789631794542402e-05
misc/bcspwr05,2.02092017650035921146380544158950323e-04,1.28494562621348139405457240549859876e-04,1.40421471566438369346744940940143512e-04
misc/bcspwr06,8.48238671784646827620090260605972796e-04,9.34677861692220304309349849223301833e-04,1.17838720172341801584847648777290899e-02
misc/bcspwr07,1.00606765210692681083171292589345785e-03,3.07819509543311697497813887977743606e-04,1.64188814519862947538722837184927710e-02
misc/bcspwr08,6.17677885819225669864093195485202430e-03,3.81540900593476249756120733006143548e-03,5.27262873420813926592649405147424117e-03
misc/bcspwr09,8.10157449873334273271707092873312144e-04,6.10854180625330734781219518228013858e-04,2.61295229023396938268594627297220053e-02
misc/bcspwr10,6.76672551920296330703247041105880346e-03,3.76441742310305844105117231052813340e-03,6.83941148954125979664382632724281564e-02
misc/bcsstk01,2.97953912393922077114961673559008591e-01,2.44583226616815864062501105329911425e-01,2.63393790803548487280014719230890699e-01
misc/bcsstk02,4.95287690254227347668123048399873075e-01,-Inf,6.84134889194246541945517693186098231e-01
misc/bcsstk03,-Inf,-Inf,-Inf
misc/bcsstk04,-Inf,-Inf,-Inf
misc/bcsstk05,-Inf,-Inf,-Inf
misc/bcsstk06,-Inf,-Inf,-Inf
misc/bcsstk07,-Inf,-Inf,-Inf
misc/bcsstk08,-Inf,-Inf,-Inf
misc/bcsstk09,-Inf,-Inf,-Inf
misc/bcsstk10,-Inf,-Inf,-Inf
misc/bcsstk11,-Inf,-Inf,-Inf
misc/bcsstk12,-Inf,-Inf,-Inf
misc/bcsstk13,-Inf,-Inf,-Inf
misc/bcsstk14,-Inf,-Inf,-Inf
misc/bcsstk15,-Inf,-Inf,-Inf
misc/bcsstk19,-Inf,-Inf,-Inf
misc/bcsstk20,-Inf,-Inf,-Inf
misc/bcsstk21,-Inf,-Inf,-Inf
misc/bcsstk22,-Inf,-Inf,-Inf
misc/bcsstk23,-Inf,-Inf,-Inf
misc/bcsstk26,-Inf,-Inf,-Inf
misc/bcsstk27,-Inf,-Inf,-Inf
misc/bcsstk34,-Inf,-Inf,-Inf
misc/bcsstm01,1.17449954601631448103830264045676538e+00,1.04346133595975296391993526929697249e+00,1.13217983577279735665489578388018795e+00
misc/bcsstm02,1.04430187695917952314886595767921073e+00,9.96860527273277713541337734390168248e-01,9.79923892145348740234711853348314205e-01
misc/bcsstm03,1.21601693844683911093853014714963327e+00,1.15140962864002139886131570388177936e+00,1.17156870402465071644874334546626392e+00
misc/bcsstm04,1.25993549165801950474151460463084674e+00,1.23695279649039501265934067391018379e+00,1.31139623483396349937414848706178464e+00
misc/bcsstm05,1.21659688209110883062208525260030774e+00,1.31342706227596510905288577327950802e+00,1.23940142690486205279338572475530179e+00
misc/bcsstm06,1.27160162395899890715797052692339603e+00,8.79811328872885688635430247066610278e-01,-Inf
misc/bcsstm07,-Inf,-Inf,-Inf
misc/bcsstm08,1.25918848026055168318361116518404190e+00,1.32987800561859801866941425893707328e+00,-Inf
misc/bcsstm09,1.28722604797212405616044444505340525e+00,1.30688411692017863018376686638698215e+00,-Inf
misc/bcsstm10,-Inf,-Inf,-Inf
misc/bcsstm11,1.20547700781363688996240651590422929e+00,1.30715476232642291404195844854399214e+00,-Inf
misc/bcsstm12,-Inf,-Inf,-Inf
misc/bcsstm13,-Inf,-Inf,-Inf
misc/bcsstm19,1.12961228347208132171623896646619783e+00,1.27014604014530726667887672433463197e+00,-Inf
misc/bcsstm20,1.25488184636460978881693244212563263e+00,1.35337576860064940466832527161706225e+00,1.22203601433918196845274743370192869e+00
misc/bcsstm21,1.33045806944381301353872462678799800e+00,1.27121331356332581917986525000009727e+00,-Inf
misc/bcsstm22,1.09984842843280823608333410967369620e+00,1.15153738519154099514021612660870043e+00,1.16927508430697501649556970496901375e+00
misc/bcsstm23,1.20277132988452113218827792800854825e+00,1.28798071536657001749544556231809592e+00,-Inf
misc/bcsstm24,9.97643052074808126835584498665739983e-01,1.15586915720917038178383821797704877e+00,-Inf
misc/bcsstm25,1.48563371298265322412720465697862889e+00,1.35162384056819533156764562757045250e+00,-Inf
misc/bcsstm26,1.08024485750649844623595923132494966e+00,1.06699703849107079832311661596905629e+00,-Inf
misc/bcsstm27,-Inf,-Inf,-Inf
misc/bcsstm34,7.55220354621422602858827852043408908e-05,1.74231348171084772663782053300219698e-05,5.72903127865206320637160995777510931e-04
misc/bcsstm35,-Inf,-Inf,-Inf
misc/bcsstm37,-Inf,-Inf,-Inf
misc/bcsstm38,-Inf,-Inf,-Inf
misc/bcsstm39,-Inf,1.30558059735051925430458682301026275e+00,-Inf
misc/beacxc,1.41417476190370663273130026582446820e-04,1.00896970310797403013250214196899925e-04,2.11912626147956399348375522901814892e-03
misc/beaflw,3.62764741784557725414451079445938866e-05,2.75532151300296600824753149272474736e-05,1.72458171365376338438041245949045546e-05
misc/beause,3.37701941440578537999763123831570976e-05,2.19680987962199797028090261741291312e-05,1.54553898059301413178172688806633676e-05
misc/bfly,7.74597118677349036948984903321591598e-01,1.18323743327886936679416720226244278e+00,1.18321694501392165027702570215753873e+00
misc/bfwa398,-Inf,-Inf,-Inf
misc/bfwa62,3.23694879363085470123421193114095082e-01,3.32906001110517685264255527839690176e-01,3.61709178223459217751283836200168492e-01
misc/bfwa782,-Inf,-Inf,-Inf
misc/bfwb398,6.97771149461111267029130138481698060e-01,7.84527375191223808975641579422649656e-01,7.49663343378852864652812414972805468e-01
misc/bfwb62,1.15186882793986253128804133272720568e+00,1.25453707927373705972428416160701451e+00,1.15059006566889038036530784169470402e+00
misc/bfwb782,2.52796851887561329343351947065369273e-01,8.42764774149370099882363159050182824e-02,7.36048422041288303210941460994957706e-01
misc/bibd_11_5,2.33809470642519645790477942292775349e-04,9.31477524933307667964756938614918059e-05,1.37542327632963317507500023562867348e-04
misc/bibd_12_4,2.78427395719660469327633982268493672e-04,1.00502850674129691601740886033382903e-04,9.50937902173270814557883405116982834e-05
misc/bibd_12_5,5.89995663269890972648544928502093693e-04,5.44253954472965421433009023590062118e-05,4.31613613818044758831390669611205157e-04
misc/bibd_13_6,5.60347610444630459059634562458458811e-04,8.82399082788026248103431008901182205e-04,1.96523477197363838285628020705476193e-03
misc/bibd_14_7,2.05551970045056942373736908598587093e-03,3.12342521267841137870132279108634517e-04,1.95708476970674392245790788453768919e-01
misc/bibd_15_3,6.17178530414859635560791853504114211e-04,7.69177094802184961479612263289097087e-05,1.47046964099377251314435893508565293e-04
misc/bibd_15_7,2.02459906982298877708959579059003924e-03,1.32142213829202085064608366642748854e-03,1.80226895705648818181485327369992801e-02
misc/bibd_17_3,2.39728378712179334085774110769963960e-04,1.12792678691179438518597584394986380e-04,8.34420816845880999968194243102310160e-04
misc/bibd_17_4,3.93230989527820249514785027513738341e-04,2.91321923534006391152541894020831973e-04,4.43848281976930381779985199538694440e-04
misc/bibd_17_4b,3.93230989527820249514785027513738341e-04,2.91321923534006391152541894020831973e-04,4.43848281976930381779985199538694440e-04
misc/bibd_49_3,2.11725200979746821647340067682439188e-03,1.07187429964836348582008311408728417e-03,8.32417227393198438118381309230804168e-02
misc/bibd_81_2,1.30385396570624515006891119950369394e+00,1.27350825766333787987605364390412544e+00,1.29595804428068576661931631327406840e+00
misc/bibd_9_3,5.56772695895290010664668847216810613e-05,1.25174863212513278498739038929321795e-05,2.81501176283282086583570442277468968e-05
misc/bibd_9_5,1.42337628138239612852848109085939246e-04,4.10994115444321499282106184133464054e-05,8.18223832185683889031072450822689913e-04
misc/big,1.01443096181475959844090093682898593e+00,1.12985488901775953475742294674093315e+00,9.28361916646808665468800138449031622e-01
misc/big_dual,-Inf,-Inf,-Inf
misc/bio-MUTAG-g1,4.14279815373381750818619644040130781e-06,3.44701028843136060483249076929805075e-07,2.84016759047533416362556160817589946e-07
misc/bio-MUTAG_g1,4.14279815373381750818619644040130781e-06,3.44701028843136060483249076929805075e-07,2.84016759047533416362556160817589946e-07
misc/biplane-9,-Inf,-Inf,-Inf
misc/bips07_1693,1.11182552124711331217821531602482004e+00,1.18915524691712247306051359926243132e+00,1.33324548469598435832460011820012828e+00
misc/bips98_1142,6.81419119811537225202023213719066563e-01,7.54516422250193907081341921595143446e-01,1.32873879209967591164586718673348143e+00
misc/bips98_1450,1.04933061682803904811386965763932914e+00,1.03100301929581736290885247219934653e+00,1.33188582039981715516527515978607340e+00
misc/bips98_606,7.37250458456448562358991712019986036e-05,1.25739345040964641534754725414897331e-05,4.65374688878429395745090960806195657e-04
misc/blckhole,1.17446383495379824160618984394355521e-01,6.52873901493753795004468035577025178e-02,3.94588400792320221584261588377554313e-01
misc/bloweya,-Inf,-Inf,-Inf
misc/bloweybl,1.21440590681589055907595088915414539e+00,1.22738589967045533634958036491738608e+00,1.25431156205960182145157292989111589e+00
misc/bloweybq,1.39441165261278300099258679231110366e+00,1.31036339386207648309383655473698647e+00,1.36575783770315832288207236932707710e+00
misc/bp_0,6.61355086388099692150361650032681535e-05,7.36718871657103364158839718043545011e-06,1.23817606152624113595496510716770253e-05
misc/bp_1000,3.63801431864694924771591208505517253e-06,4.76761087070289888216298730239813926e-07,1.10739106690287425243621511816752273e-06
misc/bp_1200,9.67900548604364612479655801282097375e-06,1.81547881937783493354968670967494125e-06,9.34831180660263035651582312512057589e-06
misc/bp_1400,1.24537571951209710445576549385121620e-05,2.05289441505878390710634179588628135e-06,1.61845806557143402768690619651819397e-06
misc/bp_1600,8.06499962923878745004602566474896332e-06,1.41626852310915176332651447850743989e-05,3.61745364859832566343398686141299444e-04
misc/bp_200,4.64511469457713825652457581886863361e-05,1.73180571503562782590153767972470342e-05,3.56563620903456414052155313429820214e-03
misc/bp_400,9.11007635654309601261630140838815140e-06,3.76016934354212953321038617985141535e-06,4.68230975736702099982125849931771634e-05
misc/bp_600,2.90682603730600062335552353362413525e-05,1.48547822158235436256339055611813691e-06,5.80603193869546180705524010957263984e-06
misc/bp_800,1.78721462410944263776368656462120276e-05,4.45593644533329479618685416050797016e-06,2.47493622708866164637509752441828901e-06
misc/brainpc2,-Inf,-Inf,-Inf
misc/bratu3d,1.43880602175044128054932357260211585e+00,1.30816452484599656161601644680450026e+00,1.28878319973694672830545416379354546e+00
misc/bwm200,3.85763304209509516408187871899336644e-04,1.41575466555907278433401237017372109e-04,9.24099933922059726410345995107171325e-05
misc/bwm2000,-Inf,-Inf,-Inf
misc/c-18,5.12247096678617930647825862383348111e-05,8.85855550211229430232588892764139685e-06,6.27295300532261006746255344289928052e-05
misc/c-19,8.69464396564327725124250924525136493e-06,3.70788555778544860603647508103346652e-06,8.47434307083742829890139376310414625e-06
misc/c-20,1.79019576028105979353695750553786912e-05,1.45404157143842621568790860380323811e-05,2.69955107251668398916184754384656736e-05
misc/c-21,1.00325343544277238502876645775526735e-04,6.68738335073294343449700641086470850e-06,3.19796757367266524870169304944828293e-05
misc/c-22,3.97207597455618578307473428316743945e-05,2.42048116131366299570360867578058913e-04,3.60582404071997734708876912215054924e-04
misc/c-23,2.04187144669166274778617392489763244e-05,7.52801570744198086342013058137137507e-06,4.54197361952280058789012507928921395e-05
misc/c-24,1.56396868058697493053657562491109152e-04,5.11113286467950887277374348722908911e-05,4.19827689259991636327241806782430053e-04
misc/c-25,3.88831008678568053767465569370737562e-05,6.82173740647010952636158990262021922e-06,4.06089379982679032537141590873429345e-05
misc/c-26,4.19561962981315898162936249040115838e-06,2.71479901907057744109720985647004524e-06,1.80662629476407064602134049637611407e-05
misc/c-27,2.06901183454499592297395707828469986e-04,1.14891623069463549743169833015501428e-04,2.57525377694386590393442256651372180e-04
misc/c-28,1.79618335207046589194925314290889520e-03,2.46699336748270814440925318903507843e-05,2.20877688362084834652598046021722418e-03
misc/c-29,1.24221777973749604036906452228531547e-05,3.51821291239367521303435650895321071e-06,8.66084086876937662711347771328516321e-06
misc/c-30,3.09255735983336471913108280495855334e-04,3.58053524415645119250192217179936910e-04,5.06308938480270542711520467419180703e-04
misc/c-31,8.15653383544701106690013948751074106e-06,7.32478042237234737209839296347897392e-06,3.34890959713262434300625376799434331e-05
misc/c-32,1.10028524027867766412787876788761065e+00,1.12790733216843211526861560872306523e+00,1.17779853299597261670091825272337388e+00
misc/c-33,5.45463719454214916754809767732115271e-05,1.03160784457254760540131771638861169e-05,2.03088491696109974978658251062382188e-05
misc/c-34,3.33451039050268374196956959586151292e-04,1.79715839265619903496963679955484280e-04,5.99897136956317776820919705658332692e-04
misc/c-35,2.05340291915846814362368280574511773e-05,1.03988333744405394604337812082546957e-06,5.26525361161606953622465661764257693e-06
misc/c-36,3.84806808488964248779381269740869168e-05,1.64189735179266601174120966819634682e-06,1.27916208699750310886689148849498439e-06
misc/c-37,1.41922090267838689342470998604042880e-05,4.33034685772022094000958444594783581e-05,3.23234085115999278762783069014862207e-05
misc/c-38,1.69361457292343466724879464457371619e-05,5.47431248673482565401610878055799794e-05,6.48869668463134114126424524951099376e-04
misc/c-39,8.80192563721805026009640037461312616e-05,8.38378605536328348528233636528464478e-05,8.17434664955459654917939260253927625e-05
misc/c-40,1.04504225446413765338264987434946977e+00,9.46424182311043879528507972135374031e-01,8.74088673723588645310952819886914259e-01
misc/c-41,2.12871083648228041619575801272334779e-05,1.19670387732384632592787922814572974e-05,1.13182951902901627533754662954803022e-04
misc/c-42,6.60140199404555926673578204099283670e-06,1.19893486301369012324030500279764820e-06,1.72912212991037901395674949721248273e-06
misc/c-43,-Inf,-Inf,-Inf
misc/c-44,1.12079395437376717045005533808697323e-04,7.30648870097665043307312290375808530e-05,2.91664343674819634845486890923557531e-03
misc/c-45,-Inf,-Inf,-Inf
misc/ca-CondMat,1.14674533763566057337900008942323688e+00,1.17543427931745770456697796032093993e+00,1.17756457494203934735000613908642945e+00
misc/ca-GrQc,9.43392003223100853160760009605142831e-01,9.59060981157161335971709694443661407e-01,9.56991466589118464683873094286851904e-01
misc/ca-HepPh,9.14539197178187679259911722125077883e-01,1.13390365500593467366766822179770147e+00,9.65905020291424162405314571055563571e-01
misc/ca-HepTh,7.46983471902226193756887580496122163e-01,7.52746721445221535862720077446028673e-01,7.51604929409534468717434347071637612e-01
misc/ca-opsahl-collaboration,6.74248138766414983369869363757158251e-03,9.24955646957783359438132142854851367e-04,1.68391200733160709744959268397806711e-01
misc/cage,1.34145407492369769410230553478772170e+00,1.32636960668464114482492550802311446e+00,1.35425121578264184891811923553959813e+00
misc/cage5,1.58713506666200311328272838580214372e-05,3.37172373615498188653268152526065574e-06,4.78214426401882687167945215127521650e-06
misc/cage6,3.56850111490340173318843371759858610e-04,2.19909190131152595138243959860107283e-05,1.71526898352784454305827523580694471e-04
misc/cage7,1.44798942524074307176931644922455680e-04,8.17224441273457012360388330340881758e-05,1.98932179561988603857850569728317143e-03
misc/cage8,2.12671021098511664292114120379266453e-04,4.60633053893851018543120774090064925e-05,1.84956452025747741138345802706558316e-03
misc/cage9,6.91878357413059617672255579657700837e-05,3.45949331512267369242807067775038843e-05,2.83800585715651597030797310030226961e-04
misc/can_1054,5.28021027379058586343077299813153132e-04,4.71272574802386350973786568015293470e-04,7.39638494205839769997799377196579261e-04
misc/can_1072,5.34794090244312488313401806997403359e-03,3.16430945723893035809432070822584477e-03,1.71382640985269229447904969235656817e-02
misc/can_144,4.47215386074423287511569268988627093e-01,5.64631189362210323011634718808769514e-03,4.47227317651255964655355560704340118e-01
misc/can_161,1.10536051109365676706179149955842941e-02,4.47084161674692905730449883767995735e-04,1.16298362157568596699098198502275135e-04
misc/can_187,2.60514198060647774228905109101959967e-04,1.31059548166157351598581840552298565e-04,1.31162529462106201166645044913804013e-02
misc/can_229,1.18644529219187811010916749556273619e-03,2.92555903227667184355066549980540345e-03,1.08675719720438129596153699032650738e-03
misc/can_24,1.58915460421127568420476857938843675e-05,1.43844227611486105779133622874282923e-06,8.84055003457075220021153538913277285e-06
misc/can_256,7.20716790780579824572367655394153443e-04,1.59287078594368729739530697418089228e-04,1.58970584037778359443224658787934254e-03
misc/can_268,3.02538688544155641409076630937157520e-04,1.64936109468766769536457668729021211e-04,7.86480378795512115374322352053563531e-05
misc/can_292,4.20338179224371875096923062225446054e-04,7.64875974294280974284680502026217173e-05,9.91794152025602351302398979339245223e-04
misc/can_445,7.32178367774954718224825054200472377e-04,2.78467733546910143214159754249366390e-04,5.72799345622271980687537984731221948e-04
misc/can_61,9.45775165730674926965400519801866716e-05,2.90930711240493486152880022635459912e-05,2.11465251018062914464248904236517198e-04
misc/can_62,5.73249253038924403117345855203972056e-05,1.70539392863156120645765286266435766e-05,1.64287821466366316575190492538623495e-05
misc/can_634,2.04452072842541031605879178128954090e-04,1.83796344618802562868972010162453594e-04,1.16626404781295467027798572111873110e-04
misc/can_715,6.69770708158610177082468869472022626e-04,3.59556814023839264701799284275359703e-04,5.12667360747356267156793323745903255e-04
misc/can_73,6.93954350105457737046055028500961288e-03,1.00693240880800148568027512036468053e-02,7.36520709718394893674941409169557760e-03
misc/can_838,4.89474525679098123965847090806403551e-03,8.17684301543606494148590450863547151e-04,1.27581443407382504636076969444776457e-02
misc/can_96,1.03116319282614515153554564556099231e-03,9.17337640991670685268191206332666915e-04,2.71509006635765066799374215729889401e-05
misc/car4,-Inf,-Inf,-Inf
misc/cari,1.19376804036366575529635160678915708e+00,1.33260416447374330810887460216912477e+00,1.24993945603225609370997494946121972e+00
misc/case9,1.22775999569829783443563746513185195e+00,1.16278680936091577355855730499177774e+00,1.21504880019127499729720857750309107e+00
misc/cat_ears_2_1,4.02265650292345326612893036354794183e-05,1.23634078972667033061102830463877090e-05,7.97168142936751989548147734080368828e-05
misc/cat_ears_2_4,3.33154138395925701742588768328209958e-04,1.89594687138950816638941355780978771e-04,5.85169748466674498952941667737903782e-05
misc/cat_ears_3_1,1.03604180583498085792061901529510098e-04,4.62750576423598384502731543231910811e-05,4.36132458277406640084359245602067948e-05
misc/cat_ears_3_4,6.90168710159346649268813731765706042e-04,3.35360818036001615763449384366839565e-04,3.34338924298136858074027775561357756e-04
misc/cat_ears_4_1,5.39407858826612000555511911634937729e-04,1.08932228016078115678001594201493277e-04,1.43704413994977905201703505923299157e-04
misc/cat_ears_4_4,1.43237658185869190730522978015824458e-03,6.73493055982159788831027502746179605e-04,1.97322029287816820433855517380961354e-01
misc/cavity01,-Inf,-Inf,-Inf
misc/cavity02,-Inf,-Inf,-Inf
misc/cavity03,-Inf,-Inf,-Inf
misc/cavity04,3.87326646250974577082030612665681968e-01,4.25551034669125893741470040597260124e-01,4.12766965727326284392690935945143368e-01
misc/cavity05,-Inf,-Inf,-Inf
misc/cavity06,-Inf,-Inf,-Inf
misc/cavity07,2.44420498429109042659227820758616527e-05,1.16281888882077584944331030275316947e-05,8.49837056978487493329329681640491633e-05
misc/cavity08,-Inf,-Inf,-Inf
misc/cavity09,1.57058338999454866437722632417365564e-05,5.35644338947330938209283548041333860e-05,1.44419741614501200754148801670955388e-04
misc/cavity10,-Inf,-Inf,-Inf
misc/cca,-Inf,-Inf,-Inf
misc/ccc,-Inf,-Inf,-Inf
misc/cdde1,1.16159083286355247502389723378488506e+00,1.12461521169304758515959351881813643e+00,1.18625967615347195264869917832691938e+00
misc/cdde2,1.16159083286355247502389723378488506e+00,1.12461521169304758515959351881813643e+00,1.18625967615347195264869917832691938e+00
misc/cdde3,1.05422222651170911298530803373897877e+00,1.12280787464916909527092977286055699e+00,1.03544442609070408555666753743780050e+00
misc/cdde4,1.05422222651170911298530803373897877e+00,1.12280787464916909527092977286055699e+00,1.03544442609070408555666753743780050e+00
misc/cdde5,1.04053662188190525063875541905500989e+00,1.05354612218440653584583612156487049e+00,1.21350353987679790322410645099600504e+00
misc/cdde6,1.04053662188190525063875541905500989e+00,1.05354612218440653584583612156487049e+00,1.21350353987679790322410645099600504e+00
misc/cegb2802,6.30590548594827103829411883788906583e-04,3.50327741887419144212428812082128163e-04,7.86977950989243964198232181313366280e-03
misc/cegb2919,1.10977305313721275230473229198712193e-03,8.22198341532589247362973949671825769e-04,2.32840189010576627520075357823196199e-03
misc/cegb3024,7.66100476695298940215191471161187253e-03,3.41841096451220373567933402657372399e-03,1.43928782365829459644845409887706650e-01
misc/cegb3306,1.42058773304304204787123581432189043e-04,2.56759207489361535932601278637967548e-05,5.69099809422700322315248835613099535e-05
misc/celegans_metabolic,4.61304494199398530741765677004060684e-01,2.54536200874546506878499212168057374e-01,4.79602180238489748141934780171454314e-01
misc/celegansneural,1.86438149545193782289883273612210154e-04,3.48918959094419053954920850011593963e-05,4.17622702940531423863271200667442867e-05
misc/cell1,-Inf,-Inf,-Inf
misc/cell2,-Inf,-Inf,-Inf
misc/cep1,1.25146442895296129017902855513414520e+00,1.30784098016707441797472918025214106e+00,1.28900341601330595045974746176475714e+00
misc/cfinder-google,2.24278248170750657669748886964204545e-03,6.67619841953017358367479348396610807e-04,6.98981064321647913232879911047217886e-03
misc/ch,1.54173845855296357398209835521078600e-04,2.77284145600249082985749321983465258e-05,7.47477392065439726174876783973569754e-05
misc/ch3-3-b1,1.04208542223303950279839999338205310e+00,1.22777750510918760227961813591264753e+00,1.21140788802943876840415857757215240e+00
misc/ch3-3-b2,1.04357551392953494315153895730990178e+00,1.19716703666122488342214243465340925e+00,1.11912579426088467227474556210395122e+00
misc/ch4-4-b1,1.16524936958477153770353738281275582e+00,1.20740346570025185565304299063713663e+00,1.30507445701192699198974780562908696e+00
misc/ch4-4-b2,9.51768383840220723772573505601024010e-01,1.00231585981329205838884065637327223e+00,1.02892444151661661878702527825300769e+00
misc/ch4-4-b3,4.48208712274614033869923267513931471e-01,6.32518430929655111155262055384495985e-01,6.32454487321143361171533049893284603e-01
misc/ch5-5-b1,1.28766364880282720535217593754013094e+00,1.23034795796470196752756785083125124e+00,1.29777744186512709717349080661362428e+00
misc/ch5-5-b2,1.72692039084081782709501722570889375e-05,9.01262053263409500425548075391249366e-06,3.69839325308330102360592911466127776e-06
misc/ch5-5-b3,4.40531151111190850684343096210395710e-04,9.02260894459021713272234932807314452e-05,1.79357789774331613740029152869076278e-04
misc/ch5-5-b4,1.32421284835384213596267375503271751e+00,1.39600735945455768703281345295482701e+00,1.31788271182702583777491145113887737e+00
misc/ch6-6-b1,1.27865302708798690128517123082583979e+00,1.35342724075297098557663546787551310e+00,1.39446344845835471142467096971612077e+00
misc/ch6-6-b2,3.15110951256776558095746567266702042e-05,6.97494547404065803079478649438303926e-06,2.83000615130442683392546308842615445e-05
misc/ch6-6-b3,1.43833706619512983080516823361230873e-04,4.12216413127588828337795085549650291e-05,1.61198020603038148779143975729538992e-05
misc/ch6-6-b4,7.98065623513598328885390483501192164e-05,2.53347128180432411630148815145332995e-05,3.27077589760312674450771311729949249e-05
misc/ch6-6-b5,1.60529269721988158921319095609021068e-04,3.18175723195220813106406377218318989e-05,1.24289564761430984084514902420786699e-04
misc/ch7-6-b1,1.29823514506700248471738679369258304e+00,1.33195534665721446884424073481310900e+00,1.29162663616766750366352979675709384e+00
misc/ch7-6-b2,5.18734088650999367909404699424943198e-05,2.85041452901485930225402902777330537e-05,1.38012822304296417659858660316269657e-05
misc/ch7-6-b3,1.19456746203188802504403736437380599e-04,2.09169174905326399590314598563303985e-05,2.36829873787766580987156287727306486e-05
misc/ch7-6-b4,4.20017495127535302983429294138118550e-04,2.28513280435329057293327756289055457e-04,1.28947306990966089440287498947815785e-03
misc/ch7-6-b5,9.03153310649489593314526698100283123e-04,1.98640004918541212930180539839311903e-04,8.46631903287262982006349366390356023e-04
misc/ch7-7-b1,1.32248912542270169278955685354910773e+00,1.31034991611028397233282942613917142e+00,1.28657327783438790114179803094910607e+00
misc/ch7-7-b2,8.59500103578705002308413102995432442e-05,4.13950196788499712644498101184365694e-05,2.46563524899450685099690958398781438e-05
misc/ch7-8-b1,1.33473548065877406689465003265189290e+00,1.35733440169489109677252000140727291e+00,1.29242513896650366954327285813500552e+00
misc/ch7-8-b2,1.99960288338956860654146680733965912e-05,3.20637807638929169175537628755413297e-06,4.13859282679263125774709309758042248e-05
misc/ch7-9-b1,1.27875122747036700343377632192184203e+00,1.27046179669717386245852021071537023e+00,1.29104219566005235619928592908025677e+00
misc/ch7-9-b2,5.14970408870992977936988288986034372e-05,8.75480778130340960492353783969603132e-06,6.50379247429123204557369456548266720e-06
misc/ch8-8-b1,1.27745236009849939968422952908567201e+00,1.31631304462150045036784034040694401e+00,1.30798340400582362671743805844759867e+00
misc/ch8-8-b2,6.84189134718171798079344068587023900e-05,1.64028354099680637082775498560708684e-04,1.79297166153431863219844941267705399e-04
misc/chesapeake,2.98581359218542827312136125257142935e-05,1.83637697038318706754542585817306202e-05,1.87052941611924572983655551572797318e-05
misc/circuit204,-Inf,-Inf,-Inf
misc/circuit_1,-Inf,-Inf,-Inf
misc/circuit_2,-Inf,-Inf,-Inf
misc/circuit_3,-Inf,-Inf,-Inf
misc/cis-n4c6-b1,1.27156194877146058805887078473490285e+00,1.29121639665706835364662424906479502e+00,1.27327056397709903048373284810130901e+00
misc/cis-n4c6-b13,4.42870598445745225124640018161769345e-04,1.13815562888927695955737012185891073e-04,5.07424442293033998485102121871191279e-04
misc/cis-n4c6-b14,4.84711756340390383686510958772945088e-04,7.02045151749213679309089976418749552e-05,6.21648291972652631354996833663836432e-05
misc/cis-n4c6-b15,2.73397941040785434840388350624607636e-04,3.20281600928902837040658018274730507e-05,1.24877529901636652408630010143378638e-03
misc/cis-n4c6-b2,2.47482915970586518504323361428042277e-06,2.63527685605712999162548212786811018e-07,1.52449084843662789118530764175212548e-07
misc/cis-n4c6-b3,1.50977795505037656215865377890424458e-04,1.16517496553966757645042393631643909e-05,8.36922631469550840702449021215997003e-05
misc/cis-n4c6-b4,1.72643977857877683005855839570400390e-04,4.30456452947343077640789671140435855e-05,3.71440611397750669899162947931948798e-05
misc/ck104,5.24959823144094251036202300298154454e-02,1.78956400917708319693765309502903898e-02,3.46284688017850507744206906270776455e-01
misc/ck400,-Inf,-Inf,-Inf
misc/ck656,-Inf,-Inf,-Inf
misc/co5,2.56238418463668787696967947274877554e-01,3.58814356496090333417587589460792713e-01,2.58662159311732933772969785849021700e-01
misc/co9,-Inf,-Inf,-Inf
misc/coater1,8.18156116531923312517015411435345182e-04,3.10646212286430232577805780289460115e-04,1.59315917799105009977966112004474601e-03
misc/commanche_dual,4.99175425395867609444371110252029074e-03,1.27794219289053870220040631373197843e-03,1.01939650790235442595238613990445487e-01
misc/complex,3.68080901808047299389652794785408003e-04,6.64626981147783138537176995236320668e-05,2.20225775128579763110224050977553785e-03
misc/cond-mat,1.32193977030444341368905405733882279e+00,1.33275963299419799664735598463865339e+00,1.34605628611347835623751815997571101e+00
misc/contiguous-usa,8.21075528534778651382239259859473807e-05,9.14788260625866098327226662755961435e-05,4.66621006163814084217694534708760781e-04
misc/copter1,6.69287955216030916660612074904311152e-03,3.72931006174476256131805440963281298e-03,4.04502873713491027792049927071049085e-01
misc/cora_agm_fcl_aid,5.76650285124442882323883853033804600e-01,7.32461589287200238487993492728087257e-01,5.79285699334642917897802831645945269e-01
misc/cora_subelj,1.52839103034685461778858778606123836e-03,4.57144003404917084604842672775558255e-04,1.68932214660252228051098486509741093e-03
misc/cq5,8.08746111742642918544499763237139765e-02,4.11760581941459930798574677877439154e-02,1.87697290685221368376066970932980603e-01
misc/cq9,4.10922022149273824621681851806970231e-01,3.50296406735325155434993787126791482e-01,5.49642410088904192700707354858176223e-01
misc/cr42,5.87349363762909837307676003828000983e-06,2.35997542722371623940745130456931768e-06,2.15474381698173679886195547174886916e-06
misc/crack,2.13960557431903552687388653097866525e-03,2.29774398779753846522638916771277405e-03,2.44692393074682752616216065324935788e-03
misc/crack_dual,-Inf,-Inf,-Inf
misc/crew1,4.50544083623699222879518696038123355e-04,1.40316101139912986291329349993000361e-04,1.15870240565468336136952160823081627e-03
misc/cryg2500,6.82725479533144615490761563484578528e-05,5.21218606353094567638816554794167438e-05,8.70766256274467264820846822884544257e-06
misc/crystm01,-Inf,-Inf,-Inf
misc/cs4,6.56598777644909203278503833852358555e-03,1.66487583733481683733200057405493398e-03,2.78794199188524210142948477420856621e-02
misc/cti,8.10582115701245695388171909421652421e-03,2.00402158800517716195913531753961295e-03,1.34210043659612841634489667978277614e-01
misc/curtis54,1.67280176657345311127087573873122865e-04,3.74432477581610359280227830718189445e-05,9.50041409054009957059549190366532198e-05
misc/cvxqp3,8.03685431378669402730525445635619134e-04,3.73037252818198822127033520304007790e-04,3.80910674871188699234281131577436563e-04
misc/d_dyn,5.23207434425650750443526908850850090e-06,4.52099914474732595911378557181448651e-07,1.60161480970915471079693164055347327e-06
misc/d_dyn1,7.98515105496550956243483076510328161e-03,1.14677222149572257034978893107700405e-02,5.64008147940050724328946852975485503e-02
misc/d_ss,1.28298820718813810347343251665463130e-04,1.77317962064071223606609125190666754e-05,1.41375147353766020869738798398173836e-03
misc/dano3mip,6.40024115437072246837089114960094776e-04,6.69862770945826033933237942613256889e-05,3.61780960240198176788268092318557655e-02
misc/data,2.04238109602877494608406943890913382e-03,1.77345235767436590109424561438374902e-03,1.61257301186411577814999785707699411e-03
misc/dblp-cite,6.53916917705188838646278308937582794e-01,6.84268835238690663582998457711556153e-01,6.88577416647089010353179131216731064e-01
misc/de063155,4.56036966618249208472532383888504164e-05,4.79699656967217998234500839645034055e-05,9.12765931092297341249291459223899451e-05
misc/de063157,3.41983763435922451638257979792625375e-01,1.75063146678386798675019696716332467e-02,3.65731491631697136450499075439928006e-01
misc/de080285,3.33850254705420133521592838361348128e-01,3.08889917009758722938336190179461494e-01,3.21730611338434580250123679161401968e-01
misc/delaunay_n10,2.82528442421294757747281470141102239e-03,1.88167269238080993983009658738786098e-03,2.55818675503097853007513828526607021e-01
misc/delaunay_n11,-Inf,-Inf,-Inf
misc/delaunay_n12,-Inf,-Inf,-Inf
misc/delaunay_n13,-Inf,-Inf,-Inf
misc/delaunay_n14,-Inf,-Inf,-Inf
misc/delaunay_n15,-Inf,-Inf,-Inf
misc/delf,8.59925757539483189537401211116228645e-01,7.92779868000293029378818621058876758e-01,7.61831477803785558642618429722620205e-01
misc/deter0,5.47340825676530653648360054798225890e-05,9.87293757883019846166952787021934383e-06,1.43981723519228984013215865600338986e-05
misc/deter1,2.52269405943959104540843825509020565e-05,1.95388834868648041135571430463274790e-05,2.81286284987621280342626640040269709e-05
misc/deter2,4.95330014538432128311129125826661372e-03,7.90143020482465142330929061995183295e-03,1.18511407639946526244603390757730658e-01
misc/deter3,2.13054204121095324560001824072097670e-05,2.35191380837062881444059979685679352e-05,1.39351080930332883698694663975087912e-05
misc/deter4,3.66769146803198590801777454017631880e-05,1.13169218169574681424911332972816975e-05,2.83625486512000857553478372800503450e-05
misc/deter5,1.10593160323326312387524104308144084e-05,4.35287787599998276167616542495093875e-06,8.41579123933740724338530141117132543e-06
misc/deter6,3.00193252829421857298116112620923905e-04,6.75446707109521003001505313836411177e-05,5.56837351966252003434871586017744493e-05
misc/deter7,5.11233537308372693914282328359736613e-05,2.63169514557037545610398108556023784e-05,7.20779268692382357596366484527376364e-05
misc/deter8,8.91861884294007697095987894900687522e-05,8.49600137050842466154711616062190880e-06,6.84684275855463542931277000853544468e-05
misc/df2177,3.34135178907295473302626508565803811e-03,8.61828857910274791911887889622906656e-03,1.03138266545644932399847858269246983e-01
misc/diag,5.42263257231181367881974688894175020e-02,1.26763712057424026877806498462610272e-02,7.01278701796409773875161794704779690e-01
misc/dictionary28,-Inf,-Inf,-Inf
misc/divorce,4.23318645842456140748218510459268181e-01,6.53644742316023615919578665908845966e-02,1.15910506221479718393257139346327973e-01
misc/dolphins,7.38833287393084616501544586338673705e-05,1.57309727936842333483131491284146064e-05,9.45505015213577004541432893879713990e-06
misc/dtoc,1.28689762185157192260375222363698441e+00,1.33643153192792816096054220806223684e+00,1.27402306670005114003886265513335189e+00
misc/dw1024,1.85644555601766788548537545967069665e-04,4.76752001343343320293637034114731232e-05,8.57608101915886615479297663846794510e-05
misc/dw2048,1.85644555601766788548537545967069665e-04,4.76752001343343320293637034114731232e-05,8.57608101915886615479297663846794510e-05
misc/dw256A,1.15744659765198534886507353136357725e+00,9.50109830193060165296260759592918828e-01,1.03863764714145635611137219082817560e+00
misc/dw256B,3.04179693040420051453353799210330980e-05,5.77416429342011215219004095965688933e-06,1.30129959514889425612352217514445876e-05
misc/dw4096,6.12642118199078245195673361410437955e-01,4.93578447500434990791594981513356451e-01,5.15802115781104276430716985459204278e-01
misc/dw8192,6.12642118199078245195673361410437955e-01,4.93578447500434990791594981513356451e-01,5.15802115781104276430716985459204278e-01
misc/dwa512,1.15744659765198534886507353136357725e+00,9.50109830193060165296260759592918828e-01,1.03863764714145635611137219082817560e+00
misc/dwt_1005,5.06185220557260675766216649719928127e-03,2.51636195870175635578685708216285843e-03,4.19244918025025874958031182185384795e-02
misc/dwt_1007,2.32840664678575500971142580800950433e-03,7.61412181303305140253136073164443893e-04,6.36773207866052807019215328860464832e-03
misc/dwt_1242,3.16875879855943129178242153010462550e-03,1.61401515797951667023515140921791471e-03,1.11913927769301352888418497135778191e-01
misc/dwt_162,8.03347453416085878757290313631805457e-04,5.64921000520188433602153487025506638e-04,6.20409598691804321618848899956683570e-03
misc/dwt_193,4.20052339495820774349188141743957754e-04,1.81170258097695093705157042686855010e-04,1.16915235801948755091346327582976131e-03
misc/dwt_198,8.71552440441756655208949960790424379e-01,8.50657701525366314809279291045118726e-01,8.75791355429891349254028445671514251e-01
misc/dwt_209,3.02725867980990355181193850893197071e-04,4.28934365713376313238984767044809278e-05,7.58369567701599887451591130333290161e-05
misc/dwt_221,4.52010463754467340145364058126322673e-04,8.28177491552320817229162565222136946e-05,1.03365948127405211241877413905411535e-03
misc/dwt_234,1.46834705113349990698519032350526638e-04,9.47811594666250455362457659742615511e-05,9.02588955327296079354631449050755587e-05
misc/dwt_245,2.58969636781784053257578057730114540e-04,2.76688146058829999535857535674490731e-04,2.49943524772261422050970296793200050e-04
misc/dwt_2680,5.62752640500287917631381560163551111e-04,5.12917522564871565292568702706111003e-04,2.92522178878499225688731059853380201e-04
misc/dwt_307,1.94281189325603376576796071412478161e-03,2.21833442852405236702205761534793636e-03,2.48198075554295293223644840628999004e-03
misc/dwt_310,3.97796430223516208108589000891477468e-04,3.25452719407966458389689927307070536e-04,7.53014885665376606925303487809637191e-04
misc/dwt_346,1.79071035937884763922237245534209909e-04,7.86136151974176581012085896938233473e-05,7.83767365450514561248737411040818647e-05
misc/dwt_361,1.08802909367473621332430731953465764e-03,6.97755276496306779718375490439048212e-04,4.02702523550619366926242869889415396e-03
misc/dwt_419,6.88622850284582192129378360054032245e-04,4.93961293478812298415694452704507220e-04,5.79636482282920853175410942007992935e-03
misc/dwt_492,6.69272995606400152026445011993127073e-03,1.19288630699555100761066236479270659e-03,2.37713890618259169544383564882035493e-02
misc/dwt_503,3.35025110728912661060021269691718719e-04,2.04487351129273941402462311627450779e-04,1.60366677490183871960823141355711675e-04
misc/dwt_512,1.58808454286722170912889408412665098e-04,6.52931258349806706363619881552976490e-05,3.42688708367633817820077654827399876e-05
misc/dwt_59,2.76139418015177542708196308602045601e-04,2.35289443035207398002397735429992314e-05,2.44746606805460347458116076051044371e-05
misc/dwt_592,4.47851102367529598462470899049244992e-04,5.31356069433312727498365771443253377e-04,1.22939629843409403776668551263770057e-03
misc/dwt_607,2.58447849562176762242322319265449956e-01,1.07327564213041382114422949460091849e-01,5.00848157323704390063567965357640643e-01
misc/dwt_66,2.10230020399138515211213364016222284e-03,7.00042581486077095704248534878066588e-04,1.25167634757694961503270183818357953e-01
misc/dwt_72,1.17374897071517568785408652608892172e-04,2.76111817206437383183212678591217838e-05,2.95244512124469649411859554991147010e-05
misc/dwt_758,6.59923305002277948099189843659448161e-04,4.22374372885534955541522824934571148e-04,4.91373728418869129988865455923676343e-04
misc/dwt_869,2.62652789432690657294886573064345809e-04,1.07754443237224098776903758638178132e-04,5.27793854336201364349929407267171664e-04
misc/dwt_87,1.04506612154183805939067775031644790e-04,2.94508180653577767063141229577410663e-05,7.20745465985165834232178748183504318e-05
misc/dwt_878,4.44524226497103424042651347995541316e-03,8.13329012887745939144494721417431832e-04,4.05067311553522429300565784225164062e-01
misc/dwt_918,1.11387519688265160927143370129855051e-03,6.64820169091036374656793302820421769e-04,1.15850696106142704457256426201499334e-02
misc/dwt_992,5.72608971022609421769097848792843770e-04,3.89633114841409985295491684132758390e-04,1.94338779759556775839132680421700794e-03
misc/eco-foodweb-baydry,2.19783320302624382039805700169898838e-05,1.50772961178340456709541265993245919e-05,2.62972284719202057534049255855222090e-05
misc/eco-foodweb-baywet,6.08624875939769764723444345606479061e-05,1.59469370183020478213738976997527207e-05,3.24581495878832171608835179550421027e-05
misc/ego-facebook,5.20575196036867862326535342289973784e-04,8.03978969977477732384896592726710565e-05,3.42928545722507399684566527465087389e-04
misc/ego-gplus,7.42294603792881989141932287838756195e-02,2.14977969506144732227346835033233484e-01,2.28571461649103414073286648293779907e-01
misc/ego-twitter,-Inf,-Inf,-Inf
misc/email,1.27669331260556069294628990058473561e-04,4.91190564331842911796347461731139195e-05,1.51573143955267009020837365141126499e-04
misc/epb0,-Inf,-Inf,-Inf
misc/eris1176,2.39275476875586204925332380494236569e-02,7.80578491700961504809067989922818201e-03,3.40814586164077067465248489147386337e-02
misc/escorts,4.85406486387098734598503357430648720e-04,2.12836703490220499642020382949800352e-04,5.19047208426691947975115313442590249e-03
misc/eurqsa,-Inf,-Inf,-Inf
misc/ex10,-Inf,-Inf,-Inf
misc/ex10hs,-Inf,-Inf,-Inf
misc/ex12,9.85515825978694938633884580829000999e-06,2.57521309537447935539172583266153735e-05,1.12299111143932929208758584527778232e-03
misc/ex13,-Inf,-Inf,-Inf
misc/ex14,7.79661050077329110984339330858159033e-06,2.48657298744303513382787383481398020e-05,2.19491117933507258771240341816549593e-04
misc/ex15,-Inf,-Inf,-Inf
misc/ex20,3.41195715041774645971612873228722349e-05,6.45002867395087884607388439059609794e-05,2.35037829166522736738012737730077451e-03
misc/ex21,3.38332038749676161118880969191376914e-06,9.37927378079333469230835436524853291e-07,6.73310403985224301850156462505094306e-07
misc/ex22,1.54318797369087954969472202946947216e-05,2.29948273065759411837718894322296968e-05,8.19186169961875781915073420205111448e-04
misc/ex23,1.87463404996621295034682250389756008e-04,7.91246232545457782864054923713287571e-05,1.15934171889629050845725925023704970e-02
misc/ex24,2.72069203606000399719736521347364223e-05,1.26698171082783040485497775334075403e-04,4.49541195494955931632735226040620026e-03
misc/ex25,2.06159566066783851331580103414208764e-05,1.33678248808345900352527482719157224e-05,1.56221594279085123812027382383374511e-04
misc/ex27,-Inf,-Inf,-Inf
misc/ex29,-Inf,-Inf,-Inf
misc/ex3,-Inf,-Inf,-Inf
misc/ex32,-Inf,-Inf,-Inf
misc/ex33,-Inf,-Inf,-Inf
misc/ex36,-Inf,-Inf,-Inf
misc/ex3sta1,-Inf,-Inf,-Inf
misc/ex7,-Inf,-Inf,-Inf
misc/ex9,-Inf,-Inf,-Inf
misc/extr1,1.23104429230634203039286404301118265e-05,1.23014040606722170553843316628259431e-04,4.01575811615195929426936478080578862e-02
misc/extr1b,1.54054980865859471381682156274814220e-04,6.01515381063120028458490155471802918e-04,1.39479329128909451839046529075496030e-01
misc/farm,3.68668882674643225295703038993315996e-02,3.08022226835280037788596665915889775e-01,1.91627827387201436136428027216750850e-01
misc/fd12,3.94896902726438958105696936676926989e-04,1.36622921023222640268044352329191737e-04,1.37005004539695931097233491775387555e-01
misc/fd15,4.52352000239938215422439883477672048e-06,2.39770632893894992076750365516654567e-05,1.31608519429783596519790105276849880e-03
misc/fd18,5.19112823142635162390810802697680580e-06,1.69754225357499279396323413678078911e-04,4.09983791336577960690291192689911964e-03
misc/fe_4elt2,9.72241533376711957753263429892971105e-02,8.19920077449562867900065863888192825e-02,2.11786745643166039515095594257495126e-01
misc/fe_body,4.35650652226442319943683661495635595e-02,4.36727779382132834061593704940361355e-02,4.36420823326601131805637655117469404e-02
misc/fe_sphere,-Inf,-Inf,-Inf
misc/filter2D,2.30558146330324599778463932721615211e-05,1.41527543927617033958976740320891250e-04,-Inf
misc/finance256,-Inf,-Inf,-Inf
misc/flower_4_1,3.47577719761599650314268264574833711e-04,4.21510130794846836165681068977217813e-05,4.41815295212111060213088798110246376e-04
misc/flower_4_4,7.09807476797488116054839616163382575e-04,1.58566825417138403707791834861288830e-04,4.14728832044342817487010864300585144e-03
misc/flower_5_1,1.04837831415259252348186331748035565e-04,7.08452193535294343438426324835810480e-05,9.55946039136976409305030715270651846e-05
misc/flower_5_4,7.61447818796332364101717284966502904e-04,3.82799211705204242411816428946434521e-04,1.45101086236725440570756723225963031e-03
misc/flower_7_1,9.62459738171673280365082171055093763e-05,5.62722558381694100874926215942019937e-05,8.95210814508372708613753225740928724e-05
misc/flower_8_1,1.77116597503436289944669441014967462e-04,5.74901122866860546375280761772377901e-05,9.44702693910605193739622946743931873e-05
misc/flowmeter0,2.37591041064031514347950528768653305e-04,6.01018316174518305218950105621872315e-04,-Inf
misc/foldoc,1.28417890614230772666714262734549306e-03,5.16195080231450434935572212356697314e-04,5.56600669355588742323577735864005829e-02
misc/fome11,2.91714971337289382156903469572180977e-04,9.55328244313472393368360600262047589e-05,4.07983058318431316235124369399840852e-04
misc/foodweb-baydry,2.19783320302624382039805700169898838e-05,1.50772961178340456709541265993245919e-05,2.62972284719202057534049255855222090e-05
misc/foodweb-baywet,6.08624875939769764723444345606479061e-05,1.59469370183020478213738976997527207e-05,3.24581495878832171608835179550421027e-05
misc/football,1.22779784389803708766460138892137794e-05,4.42804328530013257063728006315904269e-06,7.55360817659406095616840334672854680e-06
misc/ford1,-Inf,-Inf,-Inf
misc/fpga_dcop_01,-Inf,-Inf,-Inf
misc/fpga_dcop_02,-Inf,-Inf,-Inf
misc/fpga_dcop_03,-Inf,-Inf,-Inf
misc/fpga_dcop_04,-Inf,-Inf,-Inf
misc/fpga_dcop_05,-Inf,-Inf,-Inf
misc/fpga_dcop_06,-Inf,-Inf,-Inf
misc/fpga_dcop_07,-Inf,-Inf,-Inf
misc/fpga_dcop_08,-Inf,-Inf,-Inf
misc/fpga_dcop_09,-Inf,-Inf,-Inf
misc/fpga_dcop_10,-Inf,-Inf,-Inf
misc/fpga_dcop_11,-Inf,-Inf,-Inf
misc/fpga_dcop_12,-Inf,-Inf,-Inf
misc/fpga_dcop_13,-Inf,-Inf,-Inf
misc/fpga_dcop_14,-Inf,7.22339930529030169662758455762324521e+37,8.03990800014360376045312100206093442e+17
misc/fpga_dcop_15,-Inf,-Inf,-Inf
misc/fpga_dcop_16,-Inf,-Inf,-Inf
misc/fpga_dcop_17,-Inf,-Inf,-Inf
misc/fpga_dcop_18,-Inf,-Inf,-Inf
misc/fpga_dcop_19,-Inf,-Inf,-Inf
misc/fpga_dcop_20,-Inf,-Inf,-Inf
misc/fpga_dcop_21,-Inf,-Inf,-Inf
misc/fpga_dcop_22,-Inf,-Inf,-Inf
misc/fpga_dcop_23,-Inf,-Inf,-Inf
misc/fpga_dcop_24,-Inf,-Inf,-Inf
misc/fpga_dcop_25,-Inf,-Inf,-Inf
misc/fpga_dcop_26,-Inf,-Inf,-Inf
misc/fpga_dcop_27,-Inf,-Inf,-Inf
misc/fpga_dcop_28,-Inf,-Inf,-Inf
misc/fpga_dcop_29,-Inf,-Inf,-Inf
misc/fpga_dcop_30,-Inf,-Inf,-Inf
misc/fpga_dcop_31,-Inf,-Inf,-Inf
misc/fpga_dcop_32,-Inf,-Inf,-Inf
misc/fpga_dcop_33,-Inf,-Inf,-Inf
misc/fpga_dcop_34,-Inf,-Inf,-Inf
misc/fpga_dcop_35,-Inf,-Inf,-Inf
misc/fpga_dcop_36,-Inf,-Inf,-Inf
misc/fpga_dcop_37,-Inf,-Inf,-Inf
misc/fpga_dcop_38,-Inf,-Inf,-Inf
misc/fpga_dcop_39,-Inf,-Inf,-Inf
misc/fpga_dcop_40,-Inf,-Inf,-Inf
misc/fpga_dcop_41,-Inf,-Inf,-Inf
misc/fpga_dcop_42,-Inf,-Inf,-Inf
misc/fpga_dcop_43,-Inf,-Inf,-Inf
misc/fpga_dcop_44,-Inf,-Inf,-Inf
misc/fpga_dcop_45,-Inf,-Inf,-Inf
misc/fpga_dcop_46,-Inf,-Inf,-Inf
misc/fpga_dcop_47,-Inf,-Inf,-Inf
misc/fpga_dcop_48,-Inf,-Inf,-Inf
misc/fpga_dcop_49,-Inf,-Inf,-Inf
misc/fpga_dcop_50,-Inf,-Inf,-Inf
misc/fpga_dcop_51,-Inf,-Inf,-Inf
misc/fpga_trans_01,-Inf,-Inf,-Inf
misc/fpga_trans_02,-Inf,-Inf,-Inf
misc/fs-FA,5.18342220292065412862694093784141532e-04,2.10363766961005209550933890504651628e-04,1.57790073134618510590291917541516310e-02
misc/fs-adjnoun_adj_copperfield,6.05092198270088067268080021268642590e-05,2.20859659950726702752704370613961325e-05,5.43435618534273347242691670039889202e-05
misc/fs_183_1,-Inf,-Inf,-Inf
misc/fs_183_3,-Inf,-Inf,-Inf
misc/fs_183_4,4.19243888598663296317989412319396050e-01,4.02216338714869427348287503020210945e-01,4.20026482769572444841630297710976803e-01
misc/fs_183_6,4.86230320240824797797059268542155090e-01,5.76742146531110344126658221273322349e-01,6.03618924652311688710469032452795268e-01
misc/fs_541_1,4.19997594543153222923828026533514953e-01,5.21588971407431702333052921964456488e-01,6.94804072486287538641724039185026380e-01
misc/fs_541_2,-Inf,-Inf,-Inf
misc/fs_541_3,2.32175689835665822362679177646341527e-03,4.23135714760348981760730087069813898e-04,5.70863642699183669513334277585444224e-02
misc/fs_541_4,1.21461650175352768677554190764985058e-03,7.64371620065336171998967431902613471e-04,3.75042955774763480169909915562558904e-02
misc/fs_680_1,-Inf,-Inf,-Inf
misc/fs_680_2,-Inf,-Inf,-Inf
misc/fs_680_3,-Inf,-Inf,-Inf
misc/fs_760_1,-Inf,-Inf,-Inf
misc/fs_760_2,-Inf,-Inf,-Inf
misc/fs_760_3,-Inf,-Inf,-Inf
misc/fv1,-Inf,-Inf,-Inf
misc/fv2,-Inf,-Inf,-Inf
misc/fv3,1.26629261959834948668166735656830014e+00,1.19012209118116905424466710233665396e+00,1.27471841757966790594264220060816874e+00
misc/fxm2-16,3.87148654935645127029806488024880209e-05,5.28359831767156872894620293664423136e-06,1.03768024389136467613084088098843568e-05
misc/fxm2-6,9.28740269012872660894884031112782741e-06,1.74988050865450307743245556438456290e-06,1.57446563757702829380367564173855368e-06
misc/fxm3_6,1.11774285310510556933934291036312243e+00,1.15988756488214609818171815329574423e+00,1.23300492217539701371275519891706631e+00
misc/g3rmt3m3,1.80227879487571327439784200201180777e-02,1.49147297012817947041666196632897933e-02,5.31614884987808236261865063769718479e-02
misc/g7jac010,-Inf,-Inf,-Inf
misc/g7jac010sc,2.51411982322055087259361539639578596e-04,5.03787948575834689473685792258756709e-05,7.68026935954283962281757883102610274e-05
misc/g7jac020,4.08050354275775739896714797714435342e-05,2.28435957365580328936469141793869445e-05,2.76126810823047025871841237278328477e-05
misc/g7jac020sc,6.37720505346037758403343065643323156e-06,1.08729204245782973246555470661241139e-05,3.48606035258415187548338467026708662e-05
misc/gams10a,4.03340033290114244736089219210324507e-02,1.43419713850178576789866602367799932e-02,1.43470628979481290635895893795657487e-02
misc/gams10am,7.52992584050765371206796011369738123e-02,1.14627742652746885022493038526026220e-01,1.19859843527958212619135476710817091e-01
misc/gams30a,2.40540593798585762444841751291159952e-03,2.03655889388189120948087062942423729e-03,1.00914624021084176085857223106266488e-02
misc/gams30am,1.18353155647195901761377025103535503e-04,3.10596937737000281780168272553620507e-05,1.63422849017337356130419875689916589e-04
misc/gams60am,1.80167787455567854744650903632959444e-04,1.25509494522789465253978575649461268e-04,1.22192313273427276709024526237029674e-02
misc/garon1,-Inf,-Inf,-Inf
misc/gas11,1.19859401588385538249746540155403284e-05,3.16640437375101973438414691516738660e-06,2.17827190440562030274456024404362778e-06
misc/ge,1.40470565462694363090571275853601145e-03,1.83719109733456604232337848813894842e-03,1.35207340789366930713822546689531937e-02
misc/gemat1,1.12349527455199945909577165485038648e-04,4.51411088174214750642337935752527925e-05,5.03166685134664161667113151168491291e-04
misc/gemat11,1.26617492958719579012461644073801753e-04,2.90498030706110365846044941103316823e-05,7.53606695988053291531330011645520699e-05
misc/gemat12,1.02857440045052967411895573829497995e-05,6.59388875731798180513701301348826134e-06,1.49263255434006219506796919805665984e-05
misc/gen,1.69184108952610943142322132770578900e-04,3.89868957747005802740585692472252008e-05,4.20789193556136548947439199544452740e-04
misc/gen1,1.69184108952610943142322132770578900e-04,3.89868957747005802740585692472252008e-05,4.20789193556136548947439199544452740e-04
misc/gent113,6.17418598751415428534561382469291162e-05,1.80935208432989814236752224004413518e-05,4.73649453812673281916087518637907950e-05
misc/geom,-Inf,-Inf,-Inf
misc/gr_30_30,1.30800648915091645321698477180466798e+00,1.33657540530731592793316187836126029e+00,1.02963966981310191178050296894788062e+00
misc/gre_1107,1.68550194642370329825676125306275630e-04,7.39197436179437009296956640967362146e-05,5.89687952513204903969867062145758891e-05
misc/gre_115,9.77755490128039949938917270308977470e-06,4.81514356236846957788432510924403614e-06,6.51044773050565920659754847794366496e-06
misc/gre_185,4.13365857212829972561571413096451754e-05,1.06637791832616911375079091336248689e-05,4.23631200883831843824563682494119373e-05
misc/gre_216a,3.33303089056150361105070077721494472e-05,9.33014209198742598544105529546913850e-06,4.88206936368583053390654499540343479e-06
misc/gre_216b,3.15434129588483838215599642095453006e-03,6.58318963200921740317083895712140316e-04,9.61739094178587786388676748078185924e-03
misc/gre_343,8.10159480893214666289500526596743268e-05,5.16712473583157721253526444114012572e-05,1.45431202354007561801899723017170613e-05
misc/gre_512,1.08551900545994777862235734864442929e-04,2.06045090017282021554667714833312474e-05,1.49566669979528672480912833611111473e-04
misc/grid1,1.77764421872866567456064640439858496e-04,5.76997382666324120249692206059253697e-05,8.94251106318340683503502191309329573e-05
misc/grid1_dual,3.74767613519331484908395889683386231e-04,1.27594432705898375571336160375937598e-04,5.99506489300627837848726074732010252e-04
misc/grid2,5.65504460342593440165850944925384906e-03,3.76454485772225121602045984877590055e-03,3.39742652620942441212342189031151961e-01
misc/grid2_dual,5.24048814047674842468357621237613645e-03,5.45165337128800873540511641274052142e-03,1.31464747097734292370610386751070034e-01
misc/hep-th,-Inf,-Inf,-Inf
misc/hor_131,3.56037974234817297012809531108487382e-05,2.65267311077016537572817805999217009e-04,1.04342902616908577050614048406221688e-01
misc/hydr1,-Inf,-Inf,-Inf
misc/hydr1c,-Inf,-Inf,-Inf
misc/ibm32,3.01579377571981765230737875398180867e-05,6.97706317598633304701756039708088397e-06,3.46956743215659045981080453580525227e-06
misc/iiasa,9.79044370282940132150454986521672687e-01,5.70158718363297832215852816795181958e-01,6.22016880248494004688812796738062731e-01
misc/illc1033,3.23792945866053019571015181802441639e-04,1.35176206394976701947650243507434956e-04,5.56604760231832981369622254749638197e-04
misc/illc1850,1.75791947789572287220840933959721746e-04,6.98367449948647067237411763878476572e-05,9.73509980362827057443851902506987600e-05
misc/impcol_a,2.80037763894853458783457036822606087e-05,6.12728092854208860369077000012933195e-06,3.26509483085255389707294075023811335e-04
misc/impcol_b,6.56817058966420960992980624039081868e-06,9.00354270617625509428809719321457722e-06,8.37147144092929234671088207241940522e-05
misc/impcol_c,7.32429650403309820302960692593218544e-04,1.28361211109272321508129182768754940e-04,3.89868621267084893829503665477673328e-04
misc/impcol_d,1.52897604142624825509276065269319207e-03,3.52228060835045008733999342264189421e-04,1.55920941370472134321924086383960899e-02
misc/impcol_e,9.18072273838850019188455873028198318e-06,2.92894527831870746434643439098152351e-06,2.76418561350161927091853432863826507e-05
misc/init_adder1,-Inf,-Inf,-Inf
misc/iprob,-Inf,-Inf,-Inf
misc/jagmesh1,2.15043420256320899102553017335470824e-02,1.18399706269378255973208450541766731e-02,1.96807924536660152944572079994743446e-01
misc/jagmesh2,8.67282223441885976381964109685415980e-02,6.67615048275332286482851492765453774e-02,3.68484393114907814639357180644482377e-01
misc/jagmesh3,2.90217106980685251391353723339697272e-01,1.59527070004464586391494482111396462e-01,3.49369225836317893639932716059235501e-01
misc/jagmesh4,6.98865653363301721317945643809926280e-02,4.00471353876732621406194559801349148e-02,4.33344010236779000627239232838385348e-01
misc/jagmesh5,8.45754715707879676233044002168290546e-02,3.43025979049965732949050489898007112e-02,4.35850814733301105121576460368737259e-01
misc/jagmesh6,5.63761548211428697626765070812759042e-02,8.52834129590657289127777206538417214e-02,5.40234150257355239225120245426670315e-01
misc/jagmesh7,7.99000055700774544591524407409085093e-03,3.28079590931223374065006092942297619e-03,2.63807373560830354853383584688406575e-02
misc/jagmesh8,7.74683616587931679404219186868627262e-03,6.36585160343619017618712903219228397e-03,2.35116028272835429225141023377232156e-01
misc/jagmesh9,2.85174171196244985697908448925858873e-01,2.76012620429136189484675440434378582e-01,4.23236253305236805887779685405217495e-01
misc/jan99jac020,-Inf,-Inf,-Inf
misc/jan99jac020sc,1.12054399228137708081128978290047923e+00,1.37899582150411646690962097430875078e+00,1.34152224670300774535407022324482742e+00
misc/jan99jac040,1.53371786621561684211516701395103503e-04,4.54216288573915661185116702547497013e-05,1.07823546625454919880071655903982081e-04
misc/jan99jac040sc,8.76742340978629550817166308024896013e-01,8.19017297567991258033585136950924368e-01,1.37502630907079578578678229478178398e+00
misc/jazz,5.43847141322024961606453925979915298e-05,2.94583674213756374752631721151354071e-05,2.52448919061120124298734941762324983e-05
misc/jendrec1,2.53219128782321822257689742218782403e-05,4.79216780304210581113070058710184207e-06,1.27087507079879749900131508238793094e-04
misc/jnlbrng1,-Inf,-Inf,-Inf
misc/jpwh_991,1.24203911306690811586314633847160742e+00,1.17841677014949886878501556108200914e+00,1.07192446948712387880005195482746563e+00
misc/karate,2.43599839156237805788925891131744704e-05,6.01931613355812802739641897959269895e-06,4.91533200944762482252315920627501435e-06
misc/kl02,4.12047823662027940299832503523932491e-05,5.78564665298657549117582100473755034e-05,1.60723507228017389673612359001750458e-04
misc/kleemin,2.41448687634650824900496186160987108e-01,9.28291603355143500307718913406600590e-02,2.42711956616274797183500769762125325e-01
misc/klein-b1,1.23827348952109774917966022235275902e+00,1.12135331410216342622982474485685056e+00,1.16619312603139825457547694302788109e+00
misc/klein-b2,1.12170087621194777233275783671726797e+00,1.12567608656792822121733731473995285e+00,1.26677974769693904207902070802074095e+00
misc/kneser_6_2_1,6.71466866252485733593503626016696794e-04,1.22953681993273577777444044367898893e-04,5.31858941486673779048701395206551670e-03
misc/kneser_8_3_1,1.28630856504745589557827600206315211e-03,5.14139481589421841910614969920802362e-04,8.25493556383237169025488182819616260e-04
misc/l30,2.68115440649463053839264127746571903e-01,2.65625887034782926138224015878121469e-01,1.36731764964336418501141569446082745e+00
misc/l9,-Inf,6.63186280028623139515659875458960097e-01,6.03074714695061477909852530597810895e-01
misc/lap_25,6.22929990486354008090391275377782262e-01,7.28579629384758220638943791964858574e-01,7.18965780022987847801210961983894574e-01
misc/large,8.79810221685398513455343963639140312e-01,8.61764867447947679800535840848500473e-01,8.58070389038964448456290748416804777e-01
misc/lasagne-spanishbook,2.42823596187114903051230903527655667e-04,8.69940660980555630586375096531082797e-05,6.14603071634692347968507029980029915e-04
misc/laser,-Inf,-Inf,-Inf
misc/lesmis,3.46580656154428535426360817023281916e-04,1.93333906427416180119555344973043272e-04,6.40634177031012598068212758273746842e-04
misc/lhr01,3.78027445289255768481899052725631995e-04,6.51393348612559806293646130733731554e-05,5.56740367353273860902267715759001812e-04
misc/lhr02,3.45248827076837736561811083448002242e-01,1.67463285831289599375808079142768206e-01,1.53062739734532302140341459849890441e-01
misc/lns_131,4.35093128134717515970569340621952759e-02,4.35041810226796284251656784046759121e-02,4.36055734430836394711757401231928248e-02
misc/lns_3937,4.16721991747817075744982333127581873e-01,3.24287461610987973779330319569431752e-01,4.51027838521401820695291675223793843e-01
misc/lns_511,4.08477249577993538887542773571344100e-01,2.80770779667422557457264781791985098e-01,4.19795758051243189700935273659900097e-01
misc/lnsp3937,4.40384309525691162740426280574238956e-01,2.94036421595356462130634037256766908e-01,8.14829394317716979807691099151199507e-01
misc/lnsp_131,1.48729514339918133313713037633396940e-02,1.48576761619135942975073899534891477e-02,1.48624481196127408608088836309663070e-02
misc/lnsp_511,2.21720349226807496222571138382937714e-01,2.21753505513145229227251234444445541e-01,2.07564146339927069703584840697089636e-01
misc/lock1074,4.07828733423972072800379823180449478e-04,1.15494162069816417755844983224533683e-04,2.48562727829881160599262941448605014e-04
misc/lock2232,5.72260912501533324421788683466009093e-03,5.00993461756243403940745829312451672e-03,1.68542957267787475937352504155601121e-02
misc/lock3491,1.05741782530967493744740678349429813e-03,2.33856764945753012798636071983684196e-04,1.03057590431228817180309524417074237e-03
misc/lock_700,1.92472230947304845131463631022464583e-04,4.46321152143855699009538436950795040e-05,4.17539430351647940352038355409498677e-05
misc/lop163,3.51411230624898541863001786583570766e-01,2.97485237421648655843839141726218175e-01,2.96099608895752029365080686281564155e-01
misc/lp22,1.26501355116516717749079174127055248e+00,1.27431674477284480623251585058750503e+00,1.18321685192198761786050350560692367e+00
misc/lp_25fv47,8.05192238901878317907752272052367773e-01,5.04908000944768263808880130721233710e-01,7.12461511615951032592248115352479706e-01
misc/lp_80bau3b,7.88564818603984535386936641700063685e-01,7.76024614729040934808577879509051406e-01,7.71717646871850816775552887854057820e-01
misc/lp_adlittle,9.25634792039113288942554812275265568e-01,8.99159914320088551566208307614591249e-01,9.39674905699193377589494711335907835e-01
misc/lp_afiro,1.92950858794220411258668628050084306e-05,1.83060343390645627419064344769893500e-06,3.76584520927494801350684549395858329e-06
misc/lp_agg,7.21917713776143437960931950070391377e-05,9.44479674077000469971914060025852213e-05,3.23606178589303971710037222340224246e-04
misc/lp_agg2,6.87141427844802494538681759109557362e-03,1.82050071636330381173649640383686422e-03,5.57109082389706829057478837102454773e-02
misc/lp_agg3,6.16781482666318888769775188345207886e-04,7.60509538103404271808790745358458035e-05,2.52704441634042962582267604102873463e-04
misc/lp_bandm,2.49723479754093593440798418327864622e-05,3.60102395158176016260874600949626696e-06,1.31298254481614027540500747699578930e-03
misc/lp_beaconfd,4.50821858059058290161763714941324857e-04,3.30100385673133404447483494482285713e-04,7.72836720478002923213121738531010483e-04
misc/lp_blend,9.81461352182059064088870099068078073e-06,2.40398743612131771297864764079620103e-06,4.01980456144621764146868851317672236e-05
misc/lp_bnl1,5.40807973908004818454064742623781631e-05,1.58759402930364327671353112641983226e-05,2.06816619277025003523001709303809219e-04
misc/lp_bnl2,1.15907628526777770922110954952120080e+00,1.16903047731440414905577825774340512e+00,1.32284291182836802177930558121153371e+00
misc/lp_bore3d,1.50982139410166636944699908199638532e-05,7.17707666578289497721506053767943272e-06,1.71446581046979541709114233065595170e-05
misc/lp_brandy,6.90759451255623123444130961023790206e-01,6.92651836011222341357776374324440505e-01,6.26930339436443932104786422897522096e-01
misc/lp_capri,1.97896396022949403380523724622258507e-05,6.30180840622798646049440002740874514e-06,5.75063644397558701898221140008956046e-05
misc/lp_cre_a,9.17640706109867398747442191232176896e-01,9.94671670252427621970060315693161075e-01,9.57340126183419349554506449146646708e-01
misc/lp_cre_c,7.91830310861155899585484824689472185e-01,7.46338325178887946152032665266031817e-01,8.06550361650158123225533515031045905e-01
misc/lp_cycle,1.48875182908729637696821295453185805e-04,2.52346360302156414033672718621964237e-05,2.59058258713462694866782781522893033e-04
misc/lp_czprob,1.59423736371453628344336324317778295e-04,5.00241299620469747363230731502876696e-05,1.95868595707140707936043270171328398e-05
misc/lp_d2q06c,5.33715517116965849359043296014962336e-01,2.67973356055951721702844536005725111e-01,4.59989890383203293539456812455399946e-01
misc/lp_d6cube,1.13831785913876314424165520080534767e-05,2.43802951919283368477038055274942807e-06,3.34386124966434760740174718292912460e-06
misc/lp_degen2,1.89611626024056855072184971753295079e-05,1.40221681867963782035041267559397788e-05,7.09080804361394465816438412953366413e-06
misc/lp_degen3,1.56983733372569748818214404918346200e-05,5.32146447882172980806568096464838321e-06,1.34140998245104628170106088508230987e-05
misc/lp_dfl001,3.62821007333851359450504537859350506e-04,1.41078541912782141719539302219648464e-04,1.10218364374255833458814950245431099e-03
misc/lp_e226,3.02463622746687465000085529500091896e-04,2.61128564740506025050643749753245627e-05,7.62723722175419309681017722904511158e-04
misc/lp_etamacro,-Inf,-Inf,-Inf
misc/lp_fffff800,1.87733772893184916277419128752681874e-04,2.43627991472410274082202297249437065e-05,1.33711371653600551369113883838973950e-04
misc/lp_finnis,1.41573484304007337959667054598694415e-04,7.56019635935476995848888867418129712e-05,2.81828691849071275508513896551763569e-04
misc/lp_fit1d,1.33880513765297185260263920183249699e+00,1.30030531338010714982382947444952602e+00,1.32671764447183519226354459390600111e+00
misc/lp_fit1p,1.74421094310019912116716197760351829e-05,2.59771806458810702523744177975227745e-06,7.79285671190538936461580745434863167e-06
misc/lp_fit2d,1.30178605164580662227480786975530393e+00,1.29520197418297549270252699916592425e+00,1.28077378942549674993565859243555433e+00
misc/lp_fit2p,2.46639148587204961637807987120641059e-02,5.52663504454392814047363825469492376e-03,2.08775712163141837262057145744919704e-02
misc/lp_ganges,2.81717978820649518443569380977897280e-04,4.55484358411291680351904691617784686e-05,7.63763312195299192113663709005971097e-05
misc/lp_gfrd_pnc,9.86023019725644835864842340361581874e-01,7.95460148057707946713974290477374626e-01,1.04754973377504732358911192802220562e+00
misc/lp_greenbea,3.63826208445108920866523761401843669e-05,6.48355724597360310227193533929699394e-05,3.86289053336168572319713876056199012e-03
misc/lp_greenbeb,3.63826208445108920866523761401843669e-05,6.48355724597360310227193533929699394e-05,3.86289053336168572319713876056199012e-03
misc/lp_grow15,9.70978345537338040007258988397889230e-06,1.64031116754294933008576938647224721e-06,1.21741530128338836145952966131748666e-06
misc/lp_grow22,1.34189328248240474721299556195036841e-05,2.49708992827470977914868520748679278e-06,5.00567083548208174956493217841903718e-06
misc/lp_grow7,1.19892691368755081319207052435560513e-05,2.49907954440289936155464007073076911e-06,5.96857918880933464781764383278364925e-06
misc/lp_israel,-Inf,-Inf,-Inf
misc/lp_kb2,5.76961341376003477941165364164015445e-05,1.25974885890705127049087795280872521e-05,6.77206011892361194412147838670204608e-05
misc/lp_ken_07,3.17557949142462596627682284546873690e-04,1.78437580170838868499913418995897319e-04,2.60484600220069397572001380386355678e-04
misc/lp_ken_11,2.15174891959389538304117268178566288e-04,1.04307147135060287862795489568509982e-04,3.66089563059031781980886196154381075e-04
misc/lp_ken_13,2.37791108710619329882317669102724867e-03,1.50347383545785118687744777890696125e-03,5.82718098450969407444845406047607735e-03
misc/lp_lotfi,7.15630563823495624596072691397598232e-01,7.97674771442238076971026158140486041e-01,7.26499801086261816426820566049738043e-01
misc/lp_maros,7.27501423718905505547875535708123670e-01,7.25209243859663093001992211768749642e-01,7.32792983593057923184056018053447042e-01
misc/lp_modszk1,9.05191081709827709629261369827695088e-05,5.69798546302301434179665876396390571e-06,6.98133407350880480944377018650434543e-05
misc/lp_nug05,1.04409011458046386821768312881439567e-04,5.33789710859634809524773065343736889e-05,2.14631008403075438356719673860486541e-03
misc/lp_nug06,1.47296459715474272293826334138736098e-03,3.36316721390461348998921167055671317e-04,5.91014858642444710178632790962965697e-03
misc/lp_nug07,3.13007795430174159309116906610287420e-04,1.29555797918187159240390745180811090e-04,5.01164240396592753910399446962670058e-02
misc/lp_nug08,2.84384830415620165145133395145561028e-04,1.80974982359069723689100245857769013e-04,6.35006807139759343560914330743451843e-04
misc/lp_nug12,4.21026764963268419612225741840332316e-04,3.01382856721406701682668163539974304e-04,2.54405303137310434641809763615225027e-03
misc/lp_nug15,9.51947887877547943188614023050147627e-04,4.59331014816974170860717325682422571e-04,2.30340634659052211338009562150047335e-02
misc/lp_osa_07,1.11881325853885248068415781789365975e-03,3.26380393251168152295197458056443034e-04,4.31528101483286783262768463952566660e-03
misc/lp_pds_02,2.18155070743973896805036461811014927e-03,1.12231496635264119783131376202158506e-04,4.85790880870816625503169929066276707e-04
misc/lp_pds_06,4.38982855988373101322037283491539315e-04,2.44739864698139549831374460997914131e-04,1.78523800454371861509646332787466142e-04
misc/lp_pds_10,5.29058662161123416906163338675168539e-03,2.49625790443869465035798829854749078e-03,1.80813319777129958714850667465253854e-02
misc/lp_perold,6.57435727347056041829569941685400302e-01,6.57335222564012961559812767292603335e-01,6.30161941792234545716195144433192394e-01
misc/lp_pilot,8.83442878816405079522946578878253491e-05,1.51950092556719003353737041133959219e-05,3.29918017534813586819476966200121394e-05
misc/lp_pilot4,2.64714217843449949184929884611700746e-04,1.94948568082437533806885188990958688e-05,3.40063657255774779585857860905513602e-05
misc/lp_pilot87,2.32837576267466392180031447361892289e-01,2.35964411393598854184127208444824755e-02,4.26361948123405796731118751391190359e-01
misc/lp_pilot_ja,-Inf,-Inf,-Inf
misc/lp_pilot_we,-Inf,-Inf,-Inf
misc/lp_pilotnov,-Inf,-Inf,-Inf
misc/lp_qap12,6.28847827396671803792662037067005703e-04,8.68189826760157448929826284460208487e-05,7.22205368905279869933393215252133199e-04
misc/lp_qap15,8.06748391555801110563319654873623338e-04,3.56547177405873974072093244647234523e-04,1.69288495020941242024696145661278497e-02
misc/lp_qap8,4.99135676635818128917186247884701403e-04,1.74179013720876910391197660591920648e-04,4.10820708841396330049315116580108209e-04
misc/lp_recipe,2.76979794125784161636019575479537932e-05,8.19998919843945317150728300997713057e-06,7.83408676130407995510336921943659919e-06
misc/lp_sc105,1.91127438865538434645650963775037909e-05,6.99978437091903373012146355325079846e-06,8.46110216964430987394119955116801311e-06
misc/lp_sc205,2.92802028326511510424280682147800582e-05,8.51725037836326542289126731212427089e-06,8.45963125025652619024948520478597084e-06
misc/lp_sc50a,7.24281247417851216893097100598742838e-06,2.03376343853614299009124009732145156e-06,5.78152219089748053068317102215324794e-06
misc/lp_sc50b,2.54119527554356411347383225681325743e-05,5.19674376464806198696901910445443282e-06,9.90549175281279895137712585579617389e-05
misc/lp_scagr25,1.65721586738144147051149436651337514e-05,7.31954359479659324264104493825991229e-06,8.34794265078918895412715528362476817e-06
misc/lp_scagr7,8.22847524067098076728939949250889066e-06,2.13559185842788117013758931176361413e-06,1.61063798372251369295749937051118877e-05
misc/lp_scfxm1,6.24169911462625590433312429860562676e-06,1.13778323882091800303476122818138298e-06,2.07896289290166717284753442855205316e-05
misc/lp_scfxm2,5.56819141157926549437160437968886130e-06,2.02193506884981340911663521785328168e-06,6.17608769843261016765436928197331564e-06
misc/lp_scfxm3,1.43948883118161288838765216745009352e-04,1.12129135411620733813114650638337772e-05,2.66848402736981007906139768072655887e-04
misc/lp_scorpion,7.31378865737582713241426079980420647e-01,7.27207921307090410576512462156973677e-01,7.92666155276931422600564055248587154e-01
misc/lp_scrs8,5.79776961253067918651331065364060740e-05,6.19373319469118891736329904943070898e-06,3.55582009675084389820925047332792809e-05
misc/lp_scsd1,1.29952756588988705360954041974911503e+00,1.34485051378637293017504523844552186e+00,1.26791346862321448186069748860020794e+00
misc/lp_scsd6,1.21339961182491556840219145193748649e+00,1.21671876975603264083805964159456061e+00,1.21071512003579702556876600271456230e+00
misc/lp_scsd8,1.07153173983514271631666308750767271e+00,1.04075465173627415813242294849567969e+00,1.04973991665631361218339560357065523e+00
misc/lp_sctap1,6.46532901616507146019236334575252435e-05,3.00403615077036127567140097459678229e-05,9.78845065600722149796906258713585851e-06
misc/lp_sctap2,9.94397591449841313387292904450446370e-05,5.66734911759135209142024332448062698e-05,6.23417621150519877427458367352315841e-05
misc/lp_sctap3,1.13805829783714245117349858445252828e-05,7.26493842735746769041898822602059931e-06,4.22777930746203223722741163498892647e-05
misc/lp_share1b,3.17238505971311226132952069001766706e-05,1.03375956275280927520032630348601762e-05,1.86324274662968913173455451030795078e-05
misc/lp_share2b,3.63676393566285611469463340586173572e-05,2.10179135967334439857404526929385683e-05,1.80569833545060259642496060177298126e-03
misc/lp_shell,1.83250441765244077108570548733093265e-04,1.44249151217030373229007180785342421e-04,9.06119879644498485551283798090388069e-04
misc/lp_ship04l,3.42331831228354850639599168252810480e-04,1.24196660303462801715493720090479586e-04,1.51512938749990583084127660084380215e-03
misc/lp_ship04s,3.22715833106387852651352486546438095e-04,1.38992805224410162679849996409592774e-04,9.85717453615160376043939795243046828e-03
misc/lp_ship08l,2.70783036540448757317574049076295686e-04,1.16443581998311048203287787594102786e-04,7.40724153855454807850783092254128058e-03
misc/lp_ship08s,2.66236846087536054584146948506437890e-04,6.97483475026294811172574577592106420e-05,1.16040970593974860653377233997924314e-02
misc/lp_ship12l,1.25941841149900303348591318464960671e-03,4.57444011963835356167895849632862377e-04,1.38641585360410515360002880172330358e-03
misc/lp_ship12s,3.24935306741753504271967342988685991e-04,1.52350966518711281156056281472222239e-04,6.61905571588311454821921112248457886e-04
misc/lp_sierra,1.01295361809803067143256374933569469e-03,9.67456705465643812337418235766558258e-05,9.83525865739990700611820983597853157e-04
misc/lp_stair,2.63727396520117729809342176222736556e-04,4.99345517748750598836188797740554047e-05,2.29831144182610716434768633761153076e-04
misc/lp_standata,4.86561226389105357938068091491280795e-03,8.65080218422183948124993322200779515e-04,5.07186331424173131774596179740727522e-03
misc/lp_standgub,9.38800827585634122437329229468556271e-02,8.20338228165992066577521999891524561e-03,3.23724446941829019918630123527178975e-01
misc/lp_standmps,3.98140988427727740555262979065830987e-02,1.28670319463748517282058277231735860e-03,6.11061532046895032857326581835480968e-03
misc/lp_stocfor1,1.92572637640403672494138112132306745e-03,1.02513345376413865272314233973336224e-04,1.08518894451263990161906657709333538e-03
misc/lp_stocfor2,-Inf,-Inf,-Inf
misc/lp_stocfor3,5.84680638830910750532718011454272334e-02,7.54449465269577265921511072356378878e-02,2.16562168673962458757499145842728496e-01
misc/lp_truss,1.12393414411176626915008719739935811e+00,1.07315137884682049874718171705726402e+00,1.05946893716202274836705845089835976e+00
misc/lp_tuff,6.80770603982560350560145162806783930e-01,6.75736095194407795932004696962415894e-01,8.68989480309797898625042156806882451e-01
misc/lp_vtp_base,2.79506610363847414403396377968354498e-04,7.57414496479454485509468076542362731e-04,2.80346156549745687140552353725017426e-03
misc/lp_wood1p,1.24218014541854288078922591878419303e-05,7.88186290905001862879860575736419001e-06,1.13540112469371238120272710045560554e-05
misc/lp_woodw,2.04968703674080445557457248715494867e-02,3.18825085348606191783181707820512292e-02,2.30270581375409588319449505118515437e-01
misc/lpi_bgdbg1,2.55310882666363101047763552926806777e-04,4.73844510304644515007172986032869353e-05,2.04875912578761039283342521162668211e-04
misc/lpi_bgetam,-Inf,-Inf,-Inf
misc/lpi_bgindy,1.42370843062438724190977005592132945e-04,9.38255499500494546147872790353017253e-05,2.15785123043592944564243121833172134e-03
misc/lpi_bgprtr,5.81324255321364812565420856419540967e-04,3.99873229445398200449777237179821814e-05,2.49796385921261521895237723400039526e-04
misc/lpi_box1,1.21366512189496874208659028900044157e-04,2.63211063332546992797181796267286865e-05,1.52919302106947721658538290323985505e-04
misc/lpi_ceria3d,2.68073752115086061726195129431715048e-01,2.81269815145709729352951190778889335e-01,8.48850325064431469071554762350814483e-02
misc/lpi_chemcom,2.21646086409271479498107813307025533e-01,1.06447145183181832166369316860060659e-01,2.33953019628637019017733688796222299e-01
misc/lpi_cplex1,-Inf,-Inf,-Inf
misc/lpi_cplex2,8.09158236833449530179496175036190524e-01,8.04294114224600910937403382131233089e-01,8.04270479102033689754118548465681076e-01
misc/lpi_ex72a,9.55551434662142412976556927483167247e-05,1.24476260972370178275388568669655935e-05,1.96927507688808620047986108306779367e-05
misc/lpi_ex73a,1.84334441422008174738297371258211777e-05,2.25366229345081105662944158324656683e-05,2.77614618379232644770497688626069774e-04
misc/lpi_forest6,1.20778353643433930027935352624148007e+00,1.27100711086069894119283823691052516e+00,1.20566035824437882454626939014728724e+00
misc/lpi_galenet,6.78850971135262493876242754980020629e-01,7.12795323540579840108248429225570859e-01,6.74845114747853248999987180793503441e-01
misc/lpi_gosh,-Inf,-Inf,-Inf
misc/lpi_gran,1.42034742820573507688332584547746665e-04,1.05966841125119053538386247547776980e-04,5.82254898726048977799763023704670142e-04
misc/lpi_greenbea,4.75781752593205438042263418519725795e-06,5.66248896953327927695101552276008756e-06,6.73922259658646667665289629054122399e-04
misc/lpi_itest2,5.12146157817025979892207880735837062e-01,4.82011283454995129200197085513674457e-01,2.86657075620826201322732403266671679e-01
misc/lpi_itest6,6.26347809394192933357983213001338193e-01,5.92091695981598483253145825915458229e-01,6.50642878529140326492556585040163866e-01
misc/lpi_klein1,7.70465112232607950781255797916455480e-06,1.33181094651058213783740033581558316e-06,1.61599680414401480332332548879168580e-06
misc/lpi_klein2,1.08845577145296176569600670317612927e-05,2.02207955753809666288188319751192598e-06,1.95846149796649447334616559024789754e-05
misc/lpi_klein3,4.41206505823871018638276855651033930e-06,1.69016856584234214496355725427558404e-06,1.71480625782926266547197489317116474e-06
misc/lpi_mondou2,9.67551629783340801576254872556768949e-01,1.09954133734111501165855245490641846e+00,1.11934401519493453475901593521565747e+00
misc/lpi_pang,6.70965743553908783776456813212088756e-05,1.15348016978331819298114862675608272e-05,6.66150751451470556911069306109820449e-05
misc/lpi_pilot4i,2.64714217843449949184929884611700746e-04,1.94948568082437533806885188990958688e-05,3.40063657255774779585857860905513602e-05
misc/lpi_qual,4.97434072898653011044176945140602693e-01,5.32987096495221582727123170406048710e-01,4.92836154615440934922692163189028964e-01
misc/lpi_reactor,5.24735539838189293686413784451620958e-05,1.61572635321465891736386195520397381e-05,3.28121461849971928231045036932537089e-05
misc/lpi_refinery,-Inf,-Inf,-Inf
misc/lpi_vol1,4.97434072898653011044176945140602693e-01,5.32987096495221582727123170406048710e-01,4.92836154615440934922692163189028964e-01
misc/lpi_woodinfe,9.20633810061499757936830719752285771e-01,1.16211833883858019132244293410006184e+00,1.01843226209396203183038178956888058e+00
misc/lpl2,1.36064411059460550825020878858455781e-04,2.84862007757322729937114160950319439e-05,9.73063017865921596960006179560080286e-05
misc/lpl3,5.83560127151195191507163471377278637e-04,3.47309945344141421018583931341456087e-04,5.51672970788955191773287258402739259e-03
misc/lshp1009,8.67282223441885976381964109685415980e-02,6.67615048275332286482851492765453774e-02,3.68484393114907814639357180644482377e-01
misc/lshp1270,3.63989501895281787600935463021148340e-02,5.09461845529896068812277438303332813e-03,3.26369799349345857261414565737555634e-01
misc/lshp1561,2.18450234127902400452453732140879754e-02,9.47640232293451913789347574093211296e-03,1.83069713142161006076160174332547482e-01
misc/lshp1882,2.81327992532358058967472478706572751e-02,1.41259935254675272722939607973305149e-02,4.15259992530938156186753381525779518e-01
misc/lshp2233,-Inf,-Inf,-Inf
misc/lshp2614,-Inf,-Inf,-Inf
misc/lshp3025,-Inf,-Inf,-Inf
misc/lshp3466,-Inf,-Inf,-Inf
misc/lshp_265,1.48735218925638526836633818904701512e-03,2.77569739832623410049318883005622422e-04,2.98247830010548738143127268927765295e-03
misc/lshp_406,1.32629759595181483309344395700377513e-03,1.14550206690826331746715224761526845e-03,3.85313312908734955506696725947148556e-03
misc/lshp_577,1.10078106789022217676358736286716334e-02,1.78732007653343570672818253684543228e-03,1.16801464045816485553234785175250944e-02
misc/lshp_778,1.03653419821272918176457435200225501e-02,4.99985585198493590148497029613739658e-03,9.20067502942551814565854843462910594e-02
misc/lund_a,-Inf,-Inf,-Inf
misc/lund_b,-Inf,-Inf,-Inf
misc/lung1,7.45411102314199764729449502463347572e-03,5.43314542697725819322453089103093377e-03,2.21509520668293949948814881779318821e-02
misc/lutz30-23-b6,3.57342305484168402540944275039391428e-05,1.16565283774238555184225945725514423e-05,6.44159438651389970265586192151490284e-05
misc/m3plates,1.32196965549244427206932746684462342e+00,1.31191201114108132146445058766824712e+00,1.34688409847577541576038835292084402e+00
misc/maayan-Stelzl,7.77132522713882807300877270911749364e-01,8.03487197159509405703912072941366241e-01,7.95331928840142297504813373318719492e-01
misc/maayan-faa,5.18890404803901133753977385504210067e-04,2.39877930103490650529028130423163469e-04,1.20670455167834997791741875081858879e-03
misc/maayan-figeys,6.88133084645819695475596179975729560e-01,6.37220385703723651936754844239739954e-01,6.99598755599162198967004423253158659e-01
misc/maayan-foodweb,1.23640302571220274798049058986761634e-04,1.14764537600800907643841951188504533e-05,2.18637727494855825871323921030003497e-04
misc/maayan-pdzbase,5.85209805169052229946288352374311177e-01,6.23226897919771567392203539397029952e-01,5.65262150108649069246866820006865592e-01
misc/maayan-vidal,8.77164952540263702714959701575979658e-01,8.61176012312475005048630649836230369e-01,8.61533882922822755284118551935148521e-01
misc/mahindas,-Inf,-Inf,-Inf
misc/man_5976,2.11534478330914870301374997276878600e-02,9.58707300580087704858412160131743109e-03,2.43459946992454368641175508341368668e-01
misc/mark3jac140,-Inf,-Inf,-Inf
misc/mbeacxc,2.07476708184492243472122550290555212e-04,4.43349896907582726391043284021185829e-05,1.87808175803207238517070391388754394e-04
misc/mbeaflw,8.38218771338463994578466640917511787e-05,3.09182549567185888440064704177696549e-05,6.58248126696184406185081025516159579e-05
misc/mbeause,8.70978363659259411044041649040197389e-05,3.87153153479338110145119392017812983e-05,1.40705131959079889323883334386631654e-04
misc/mcca,4.91404139112046957835299569851892818e-06,8.77098356457628865389595147245623169e-07,7.06564052562293253265160705401763343e-07
misc/mcfe,3.12306161727914557525037274320649301e-05,4.01042903114985103503504058709791861e-06,8.63987780559279037387320251378657627e-06
misc/meg1,-Inf,-Inf,-Inf
misc/meg4,3.47124250618915530918845089434763611e-01,3.20097411723586566497873477203732458e-01,6.62398029440647523513536068977790269e-01
misc/mesh1e1,4.46842423526012925143018196238180852e-05,1.16886306948613184735972560329813018e-05,1.47370663724528799371340331428939025e-05
misc/mesh1em1,1.42127362748414368137623191637822074e-05,8.24928232324887857541589417645739945e-06,5.20424822824098233241607224893029898e-05
misc/mesh1em6,1.58614317998926508497441876604212929e-05,5.67011064797990144974592693515474542e-06,5.37078642794673107762968817664479081e-06
misc/mesh2e1,5.40266685632339194239726205125839278e-03,2.12882467198075674427674878298530505e-03,3.57014680391105903729319972882006966e-01
misc/mesh2em5,1.96352664627102776135566681575821485e-04,8.57276243685073551079948188964344352e-05,2.27135451512043438907463469421267869e-04
misc/mesh3e1,2.63465036172246391913266639949515559e-02,1.81130224626259977176877097224420507e-03,2.02545233816750508521796466663328838e-03
misc/mesh3em5,-Inf,-Inf,-Inf
misc/mhd3200b,1.25518615943516011396611830632272753e+00,1.03140480499755091216357648783948369e+00,1.15009478851379038229027887475319665e+00
misc/mhd4800b,-Inf,-Inf,-Inf
misc/mhda416,5.76692900616952353103783978714216745e-06,1.81089447767891336015030995333234938e-06,8.25385713499187473845780996498652596e-07
misc/mhdb416,6.21042161198766438993028257297873907e-01,6.81490582992131274115522530836887092e-01,6.31586191079929363232680532063743358e-01
misc/mimo28x28_system,1.19716964826945106864019839843769238e+00,1.14250573511514465225244751034542815e+00,1.33328887109936908305277210133676796e+00
misc/mimo46x46_system,1.11554101642451688632255342670417903e+00,1.20678423286262804553206250791523740e+00,1.33307670251669392942353440573960951e+00
misc/mimo8x8_system,1.12082516843166365310568172074302864e+00,1.18607307640718402092013377283762671e+00,1.33207479080155131929329628943627715e+00
misc/minnesota,2.17044079013466217412924934841811136e-03,1.39786614037574700236914597025934316e-03,8.26705693272599736319098832731711181e-02
misc/minsurfo,-Inf,-Inf,-Inf
misc/misc-football,6.64690540758740994612989871040067742e-05,3.29010548207604476263284780134880268e-05,6.03034166493047942876204922769208725e-05
misc/misc-jung-code-dep,1.67503388455786190116969620451213961e-04,9.59073492892236200651810540648430407e-05,4.73608464231302543413203745994380313e-04
misc/misc-lesmis,3.46580656154428535426360817023281916e-04,1.93333906427416180119555344973043272e-04,6.40634177031012598068212758273746842e-04
misc/mk10-b1,1.30051506402447325551521816529325946e+00,1.32492151344552868373691865582084243e+00,1.25351074941779653111741161292745117e+00
misc/mk10-b2,1.91529743339407661520579105958225522e-05,6.76711041832899259437940029103157142e-06,4.80528352569496664678419564246128531e-06
misc/mk10-b3,7.00133476469391345171126897449399250e-05,5.19017378605917721242943760171510229e-05,3.72907099660490932147634204745474163e-05
misc/mk10-b4,1.27076764233775880474826087400936613e+00,1.27787688183635010033215533856946479e+00,1.27907331194557569088588406215064191e+00
misc/mk11-b1,1.26427077479184664124824644731838521e+00,1.31072586156064702820811347446535801e+00,1.32993236788685197543957944545804669e+00
misc/mk11-b2,4.53413408541900387412857547739886386e-05,6.42511259207756720278933912308251106e-06,7.60971895568949004517656733522483621e-06
misc/mk11-b3,1.80475375385558703325885333374004603e-04,1.67874187604757446096993858555857356e-04,9.22288991313892630227248404671278188e-05
misc/mk11-b4,4.43929269168935112922660043609077640e-04,9.82691053037304916335137085497874607e-05,1.60388192376097981346113289277352265e-04
misc/mk11-b4b,4.51304278376787208896584945960946033e-03,4.51073275218474930188897780340580958e-03,3.35420436953358787082656394862723462e-03
misc/mk12-b1,1.22426979558009165816656821554939580e+00,1.21099040403393505086821941276016203e+00,1.16882445524407613306187334125997253e+00
misc/mk12-b2,6.39370400009578499737558114033911000e-05,2.08757929932519507189468941985398067e-05,4.83259613900890667119989144297025523e-05
misc/mk12-b5,1.78590470763295951792340460264074193e-03,7.07504018888817051007694397923435026e-04,1.42731453516775370936339257038912318e-01
misc/mk9-b1,1.28925532806462871403860890013022756e+00,1.33712257423086827395772272312757566e+00,1.27663526365760843629388000097208778e+00
misc/mk9-b2,3.59573626134028721374578843109202266e-05,7.08756158658961708175541572414231135e-06,3.96951047097857842332834296016029044e-06
misc/mk9-b3,1.23726753769624355799818902643028874e-04,3.60177102369991896774251931743260011e-05,1.19626265185327264078485066900171928e-04
misc/model1,1.66359540192316335277502658692819056e-05,2.46306842582576364827027151479789659e-06,6.17001958561113318672985718168082743e-06
misc/model2,3.22134141363549887383392031949517170e-05,9.94021602571609537690523892561639584e-06,9.09490855967066604181577191262451125e-06
misc/model3,-Inf,-Inf,-Inf
misc/model4,7.72617472292449136471497874841751778e-01,7.94261641935537729505597367004041243e-01,8.07915354132169935993848521130381429e-01
misc/model5,6.44298153362271775596903429479059886e-01,4.49294889472235751067303770710517922e-01,3.84973271713843660579508815560619043e-01
misc/model6,1.84144146131280495995182518691905019e-04,7.94521554033144996267912425809654258e-05,3.36239014443010983315821037392444092e-04
misc/model7,2.94496750705757328695345113973964868e-06,1.02554637347765925369491077269240114e-05,6.16931025768618057251593386698422801e-04
misc/model8,1.26181650854918245121924011242577618e-03,1.32005989054805636706935953214911117e-03,3.11488813853769120849596502786473958e-03
misc/model9,1.59925554925730392603808527360721505e-04,2.90795949433711197765147943873274649e-05,3.69538193145689908955071336486708698e-04
misc/moreno_highschool,5.68823914440770097931943943156713014e-05,2.71942430096599472142741392466313245e-05,2.23971847792732305446923433216777656e-05
misc/moreno_lesmis,8.92444660162925617218000319941933608e-06,8.24877801393983295377887068601784684e-06,3.94054555496487915237673631417329110e-06
misc/moreno_mac,6.05435651660498999767790799131391412e-05,2.71093045776443095255171778279055110e-05,3.05702549017060645272796619651387136e-05
misc/moreno_names,4.25120324752296013441328828698797278e-01,4.24951714556748913550876834328817116e-01,4.28227123446611062302900737227683768e-01
misc/moreno_oz,1.29516894608070903952986115774393758e-04,1.03742539890879977428166681782467681e-04,1.31042144264249583476036577419133785e-04
misc/moreno_propro,1.34131356644304363011202961981150979e+00,1.37635601851717353551542297705820416e+00,1.36211765161457994858257533510512431e+00
misc/moreno_sampson,1.58063251004625807477602437656439618e-05,2.00879750480448890692422742572228345e-06,8.59245855795346281395723181050736814e-04
misc/msc00726,-Inf,-Inf,-Inf
misc/msc01050,-Inf,-Inf,-Inf
misc/msc01440,-Inf,-Inf,-Inf
misc/msc04515,-Inf,-Inf,-Inf
misc/n2c6-b1,1.25484662103947876665959471721843164e+00,1.29705457028160097652708530549647263e+00,1.24209422651340843974360659729116365e+00
misc/n2c6-b10,1.26056214291886512321978649984089120e+00,1.37484172340269511824440714128166300e+00,1.30255696534551658892881854667914339e+00
misc/n2c6-b2,7.19092456852632834447390054489641952e-01,7.91085802939019471550479797990792353e-01,6.78233054157600753768583148982331904e-01
misc/n2c6-b3,3.43832895405008494467786958227997816e-05,1.02423814462159972050022658692309692e-05,2.38974848857023654716187358954233832e-05
misc/n2c6-b4,1.29678800656048924171947040763583278e-04,8.05891658234653656093090777542798568e-05,1.24672015073496073340671366159415315e-04
misc/n2c6-b5,6.40057310843692813831687974819790866e-05,1.17859400770165599151689388101989030e-05,2.66369135688060902560321470842080178e-04
misc/n2c6-b6,6.09562322061112171628479944636254341e-05,2.24595634758603510876596787772467658e-05,5.39248538629064305176487412272347050e-05
misc/n2c6-b7,7.25139958291529006185240307513413229e-05,3.60244413338672036911107749809095080e-05,4.46353894178599918093539497403016404e-05
misc/n2c6-b8,1.67169614211768933963315951569924712e-04,7.18396413123478891010740358161346186e-05,7.27695238322461730343718642888406672e-05
misc/n2c6-b9,1.49000281132376168211925794107703266e-04,2.39287437541605138534086545213708423e-05,9.86524743809035005241628021212004867e-05
misc/n3c4-b1,1.00342414950257518630476547496528736e+00,1.07695385513359888202659340618249797e+00,1.13811687236790510240323438249718192e+00
misc/n3c4-b2,1.25637092546716556167908749866798174e+00,1.08711192402261650182999855194208606e+00,1.06315097788699179904394234572574703e+00
misc/n3c4-b3,7.01977136464548366663805909639795407e-01,7.95247751271123603119822793321292084e-01,6.51675782588005362193878258016085878e-01
misc/n3c4-b4,9.30163979682017814457429538692144910e-01,9.62979009974961309269031778384622580e-01,9.72646635504593592117649109249334668e-01
misc/n3c5-b1,1.22266479837777547409828054038198436e+00,1.24988179401859009988290694784436853e+00,1.18588859274570460411087680333517365e+00
misc/n3c5-b2,8.62522174144728751488785722014414775e-01,1.08287635643317612898914209764861943e+00,1.01843412781673582479958509740340503e+00
misc/n3c5-b3,1.48389939972605199487034602928505808e-05,4.11621148063681929104523225856514226e-06,3.05131992481827814049918347880223475e-06
misc/n3c5-b4,2.26629763863513225070948430140273260e-05,1.58848043514603862978343660217390542e-05,3.70998500122758102683847463070812920e-06
misc/n3c5-b5,2.69866151310630465443304929728679717e-05,7.13800151557083475625784323578948589e-06,5.61680007932934171575271845653463839e-05
misc/n3c5-b6,4.29758473639438902206749415887746520e-06,6.44074931116507498356527476557993389e-07,9.89419479998915154662738742376066660e-07
misc/n3c5-b7,7.94271147292381466580624021144448283e-06,3.49173594503423081681337343811493979e-06,4.43625357564796270701311914471777013e-06
misc/n3c6-b1,1.20701700219762046830895475575823969e+00,1.22308638559582174825353269522823701e+00,1.22830263981147513511759210064931892e+00
misc/n3c6-b10,7.88726820874960606610614985299816541e-04,3.71341661703013289871620087269374936e-04,1.66895493746069138061721485046648368e-04
misc/n3c6-b11,1.53040656795955737212554025347232678e-01,4.15022855430972723702938164272739246e-01,4.31587491207102680501091341393089612e-01
misc/n3c6-b2,7.10611868267818265043008403010028455e-01,6.93371457110327905150324100014170259e-01,7.35224565018792482720001408415986882e-01
misc/n3c6-b3,3.43832895405008494467786958227997816e-05,1.02423814462159972050022658692309692e-05,2.38974848857023654716187358954233832e-05
misc/n3c6-b4,1.29678800656048924171947040763583278e-04,8.05891658234653656093090777542798568e-05,1.24672015073496073340671366159415315e-04
misc/n3c6-b5,2.54739261178576992171039554609946299e-04,1.50781614658390239034786763139413244e-04,4.78305263655164429189701455368119420e-05
misc/n3c6-b6,2.23255471052391442711168516481059641e-04,2.63160309112531349276331742719494062e-05,4.98034298723465485364841759753798985e-05
misc/n3c6-b7,7.62789925320491213553015373170596934e-04,6.06754115655714754893082882018898652e-04,1.16840783122939862305250025624565973e-01
misc/n3c6-b8,1.22813561412477077267347073576179236e-04,2.22752455916243727181093038258676658e-05,1.36220279378283262542786617492518884e-05
misc/n3c6-b9,8.17473386189944651704906880652337522e-05,1.85165305843167489704983477107207022e-05,1.81373366305604887095295931148893975e-05
misc/n4c5-b1,1.24053836989934710815176613932463936e+00,1.27047447576652645916512920558626099e+00,1.29863366835742099989640278004976816e+00
misc/n4c5-b10,6.52077142410114207063927999548717092e-01,6.69652389260894151215965104825082381e-01,4.33539064466561477709794925140674918e-01
misc/n4c5-b11,6.02248607234345149075093071072198628e-01,4.59727187444501045068243946876868636e-01,6.03082517483775685072252835109186690e-01
misc/n4c5-b2,7.11182713096212821518019001957434295e-01,7.23289190089957980686949200641274699e-01,6.84350859460376449381224590631705186e-01
misc/n4c5-b3,8.52043429312081772608524329608598595e-05,4.74634710123569170651707673571867197e-05,4.82612629182862394142387198167692304e-04
misc/n4c5-b4,1.76111508510952133916292866029674303e-04,5.61159225627525255101434608771255292e-05,6.12801582024458453192298857204810736e-05
misc/n4c5-b5,8.43563401962062497319838651932006411e-05,3.72499173302073648278888311714075339e-05,5.54691375206229150283806247929458034e-05
misc/n4c5-b6,1.48210920510257515777941876392701851e-04,2.00337208606122859171802487203497223e-05,5.97031161581228073898563235100173196e-05
misc/n4c5-b7,5.18715282622909905076192688500651601e-04,1.31264933339873642253473523655780555e-04,2.04336942161048803212005751946848581e-03
misc/n4c5-b8,9.90805316477604520079558860970849623e-05,2.90065908563005844602343766641265915e-05,4.33447701831938911829397328524477562e-05
misc/n4c5-b9,4.61164835679939799314938223914798819e-04,9.97276678968067476283671313933269019e-05,1.37204198602891539847431714918533615e-03
misc/n4c6-b1,1.22997518648183351961980906351460141e+00,1.31042503390488657718182111645222356e+00,1.31082389807776446507028801777239153e+00
misc/n4c6-b13,4.42870598445745225124640018161769345e-04,1.13815562888927695955737012185891073e-04,5.07424442293033998485102121871191279e-04
misc/n4c6-b14,4.84711756340390383686510958772945088e-04,7.02045151749213679309089976418749552e-05,6.21648291972652631354996833663836432e-05
misc/n4c6-b15,2.73397941040785434840388350624607636e-04,3.20281600928902837040658018274730507e-05,1.24877529901636652408630010143378638e-03
misc/n4c6-b2,2.47482915970586518504323361428042277e-06,2.63527685605712999162548212786811018e-07,1.52449084843662789118530764175212548e-07
misc/n4c6-b3,1.50977795505037656215865377890424458e-04,1.16517496553966757645042393631643909e-05,8.36922631469550840702449021215997003e-05
misc/n4c6-b4,1.72643977857877683005855839570400390e-04,4.30456452947343077640789671140435855e-05,3.71440611397750669899162947931948798e-05
misc/nasa1824,-Inf,-Inf,-Inf
misc/nasa2146,-Inf,-Inf,-Inf
misc/nasa4704,2.85064634865077442641404003606264912e-03,7.17150511632167557724176137383040359e-04,5.34417301847589271571184584111186872e-02
misc/ncvxqp1,8.00134857433681914757854376484963641e-05,4.27946589977289087950840890182577510e-05,2.51568466155529721623125814329635039e-05
misc/ncvxqp9,-Inf,-Inf,-Inf
misc/nemsafm,6.71839776514073445251095645414017664e-01,4.68057066346388147432305115391933957e-01,5.25012659424333067362873732406821181e-01
misc/nemscem,2.53627242480906483822964770317707721e-03,6.31830315317146477846496816631510470e-04,3.03773492821205570822108190074703158e-03
misc/nemspmm1,-Inf,-Inf,-Inf
misc/nemspmm2,4.88610014849872104907070215938245374e-01,3.07316487517413925500091761447618278e-01,5.76481235510644651177750594465759955e-01
misc/net25,1.03520222581272373649889883749865637e+00,1.23281248179562920942288200308489547e+00,1.07447335143132360569736247717686714e+00
misc/netscience,1.14791029295529109811350620929011379e+00,1.11368938585915586450979524705825738e+00,1.09558218530432154154080937173774876e+00
misc/netz4504,4.71046127183186853622712470635745949e-03,1.84448158400129103114579656238446410e-03,1.10052720983718248885315397407507030e-01
misc/netz4504_dual,2.16997617826514044524929621287738550e-04,1.48387609449463851313763952864034557e-04,3.27321406382611527897658717142417949e-03
misc/nl,6.39564290037805228335862300951628658e-01,5.81510770437447493188383029317489311e-01,6.38220314134782541013830446280823118e-01
misc/nnc1374,1.46915589825851518798720272160427030e-01,1.31354944183913104296554455225276369e-01,1.84665893483489925508173205948369286e-01
misc/nnc261,5.09200421546036042773725447971626159e-05,1.13310595742389616468693108077700055e-05,1.22285381385558084808585986822035164e-04
misc/nnc666,1.07223487953611200752662233404277312e-01,7.28992773059805704053583271332336861e-02,7.25471717878856815830972601132927162e-02
misc/nopoly,1.28867396174277597584231308375299183e+00,1.30173843635269685944994738330659945e+00,1.30329554190909035675761322473104767e+00
misc/nopss_11k,1.19782868537100258102929121130370031e+00,-Inf,1.33528272613030336245007886061084171e+00
misc/nos1,1.16787781958662956041121361266634736e+00,1.05090957867193241087810718079860385e+00,1.07963676239639480125978009251535190e+00
misc/nos2,1.31613254458229755703451532801743714e+00,1.31307674516808754160714212379516572e+00,1.28662752393668470505892733399191057e+00
misc/nos3,-Inf,-Inf,-Inf
misc/nos4,1.19556165554482221448981803444975957e+00,1.16775869086298954501078521322011529e+00,1.12027825314790775360827061819379890e+00
misc/nos5,-Inf,-Inf,-Inf
misc/nos6,-Inf,-Inf,-Inf
misc/nos7,-Inf,-Inf,-Inf
misc/nsic,3.28159820152967063267779241981573213e-01,1.91270534932657412112044192032464616e-01,3.28330951851815693434509907043117311e-01
misc/obstclae,-Inf,-Inf,-Inf
misc/odepa400,1.09309392832294683581057507841931149e+00,1.19442711343761253994051668225991896e+00,1.22093275476355453643780955079463147e+00
misc/odepb400,1.21426767457546015538650941153160219e+00,-Inf,1.26649657280996393865120092476591922e+00
misc/olm100,1.06394365672892467761388248374940278e-04,1.08079399017029037664358157672544051e-05,3.87181647669030119623679352646368908e-05
misc/olm1000,7.58335120498180253318994883977368193e-02,3.89991275073439136171415088930031221e-02,7.47415674049920267265194698778614144e-02
misc/olm2000,-Inf,-Inf,-Inf
misc/olm500,1.06122688098368891712948742188974951e-02,2.22658276921420698216061831043283663e-03,6.68455765109886737154362605406597700e-03
misc/olm5000,-Inf,-Inf,-Inf
misc/opsahl-openflights,7.29611052479422737992523997939628267e-01,6.97517688492010650607498503051600419e-01,8.32643642320736019380183680076181769e-01
misc/opsahl-powergrid,5.08180800608690461115929329530140892e-03,1.63223462994608410667235624324342727e-03,6.27207634332649452036850863210698453e-02
misc/opsahl-southernwomen,2.48645281947728343190192184080345972e-06,7.85910095364853067413249755578014808e-07,1.73193353699311842036181487735291670e-06
misc/opsahl-ucforum,6.23404494365889506087870717891599797e-05,1.47042212296135697451240631132095297e-05,8.56415342768947038880682727130400481e-04
misc/opsahl-ucsocial,3.62265377798614885013372282664973235e-01,3.16844366608547878947565705400357916e-01,1.04650435397750727305025750273862989e-01
misc/opsahl-usairport,7.61819834171371918670805541049202559e-04,3.15577762206274923144988875525595768e-04,4.40406313365667915975982091236547368e-04
misc/orsirr_1,3.55422972160642579997723200768548413e-03,3.59363559705054105916875712008264690e-03,3.23553243520731048727434423470227389e-03
misc/orsirr_2,1.17901645429462230944987254081652006e-02,7.01371827359807265798800243104584158e-03,7.03376559945350571645449942059089810e-03
misc/orsreg_1,2.24436482771035379647616216663172291e-02,1.33383740547233128543732050892650959e-02,2.65149909223175205498041023283354975e-02
misc/oscil_dcop_01,-Inf,-Inf,-Inf
misc/oscil_dcop_02,-Inf,-Inf,-Inf
misc/oscil_dcop_03,-Inf,-Inf,-Inf
misc/oscil_dcop_04,-Inf,-Inf,-Inf
misc/oscil_dcop_05,-Inf,-Inf,-Inf
misc/oscil_dcop_06,-Inf,-Inf,-Inf
misc/oscil_dcop_07,-Inf,-Inf,-Inf
misc/oscil_dcop_08,-Inf,-Inf,-Inf
misc/oscil_dcop_09,-Inf,-Inf,-Inf
misc/oscil_dcop_10,-Inf,-Inf,-Inf
misc/oscil_dcop_11,-Inf,-Inf,-Inf
misc/oscil_dcop_12,-Inf,-Inf,-Inf
misc/oscil_dcop_13,-Inf,-Inf,-Inf
misc/oscil_dcop_14,-Inf,-Inf,-Inf
misc/oscil_dcop_15,-Inf,-Inf,-Inf
misc/oscil_dcop_16,-Inf,-Inf,-Inf
misc/oscil_dcop_17,-Inf,-Inf,-Inf
misc/oscil_dcop_18,-Inf,-Inf,-Inf
misc/oscil_dcop_19,-Inf,-Inf,-Inf
misc/oscil_dcop_20,-Inf,-Inf,-Inf
misc/oscil_dcop_21,-Inf,-Inf,-Inf
misc/oscil_dcop_22,-Inf,-Inf,-Inf
misc/oscil_dcop_23,-Inf,-Inf,-Inf
misc/oscil_dcop_24,-Inf,-Inf,-Inf
misc/oscil_dcop_25,-Inf,-Inf,-Inf
misc/oscil_dcop_26,-Inf,-Inf,-Inf
misc/oscil_dcop_27,-Inf,-Inf,-Inf
misc/oscil_dcop_28,-Inf,-Inf,-Inf
misc/oscil_dcop_29,-Inf,-Inf,-Inf
misc/oscil_dcop_30,-Inf,-Inf,-Inf
misc/oscil_dcop_31,-Inf,-Inf,-Inf
misc/oscil_dcop_32,-Inf,-Inf,-Inf
misc/oscil_dcop_33,-Inf,-Inf,-Inf
misc/oscil_dcop_34,-Inf,-Inf,-Inf
misc/oscil_dcop_35,-Inf,-Inf,-Inf
misc/oscil_dcop_36,-Inf,-Inf,-Inf
misc/oscil_dcop_37,-Inf,-Inf,-Inf
misc/oscil_dcop_38,-Inf,-Inf,-Inf
misc/oscil_dcop_39,-Inf,-Inf,-Inf
misc/oscil_dcop_40,-Inf,-Inf,-Inf
misc/oscil_dcop_41,-Inf,-Inf,-Inf
misc/oscil_dcop_42,-Inf,-Inf,-Inf
misc/oscil_dcop_43,-Inf,-Inf,-Inf
misc/oscil_dcop_44,-Inf,-Inf,-Inf
misc/oscil_dcop_45,-Inf,-Inf,-Inf
misc/oscil_dcop_46,-Inf,-Inf,-Inf
misc/oscil_dcop_47,-Inf,-Inf,-Inf
misc/oscil_dcop_48,-Inf,-Inf,-Inf
misc/oscil_dcop_49,-Inf,-Inf,-Inf
misc/oscil_dcop_50,-Inf,-Inf,-Inf
misc/oscil_dcop_51,-Inf,-Inf,-Inf
misc/oscil_dcop_52,-Inf,-Inf,-Inf
misc/oscil_dcop_53,-Inf,-Inf,-Inf
misc/oscil_dcop_54,-Inf,-Inf,-Inf
misc/oscil_dcop_55,-Inf,-Inf,-Inf
misc/oscil_dcop_56,-Inf,-Inf,-Inf
misc/oscil_dcop_57,-Inf,-Inf,-Inf
misc/oscil_trans_01,-Inf,-Inf,-Inf
misc/p0033,1.29558109863964192167792634835614164e+00,1.14623619829614898437837383170322986e+00,1.21005818101725996063244176890617738e+00
misc/p0040,1.22112356876847868269641982030693742e+00,1.23031395688341990365610416975515473e+00,1.22660563402440351454494766935748179e+00
misc/p010,1.14910100182058454620216171837717112e+00,1.04100581165922021450831926738431054e+00,1.01594146942637926588020340718899973e+00
misc/p0201,8.78809891944891116005896315089168808e-01,9.76250016317310134854384887672777656e-01,9.25790342729490349765629545139001232e-01
misc/p0282,1.36805625502123174952971895689871038e+00,1.37354169267365364359097414733735288e+00,1.29431564807571430766423201765544710e+00
misc/p0291,1.91029263735706633486130066443055436e-05,6.98562495051414922754678315416697606e-06,3.88738163191564832731498850364764216e-06
misc/p05,8.82247646049316005063027835591120619e-01,8.24402182286171376720423309867643399e-01,8.63184386436184989673278010528398175e-01
misc/p0548,2.38396790727666148605285795701233381e-03,3.98172630557365266543312848093293606e-04,3.04562715639596937873134227989143299e-01
misc/p2756,9.67102631062090091643926626738241635e-03,3.31709585029829014916783971860959936e-03,3.39333039103529439339106192496810078e-03
misc/p2p-Gnutella04,1.83841844815453966191956139456287122e-03,9.75792264032497300709518447425305157e-04,3.15173930890262985042983741937327140e-01
misc/p2p-Gnutella05,8.52678184561869400387451329913051411e-04,7.59236485275526016602486168646271291e-04,8.83572259337861326025393981710418390e-02
misc/p2p-Gnutella06,1.75648790176507132284810235181319435e-03,3.10741912558700558911937284550466330e-04,7.20778061465813349179943724933434247e-03
misc/p2p-Gnutella08,1.46743795680546690551509754615879148e-04,1.09647703613435297469667926936508983e-04,1.70938506058912087781553168849786240e-04
misc/p2p-Gnutella09,3.57733227496715568611098691054225681e-01,2.90110929487379052957627684189254450e-01,3.15768623306111355639408472149601315e-01
misc/p2p-Gnutella24,7.42933438456542404022347918342081271e-01,7.37901629941693675420042823294121335e-01,6.19872387055337783140288374180731873e-01
misc/p2p-Gnutella25,6.25756057635112578048046175100408626e-01,5.88183265834626864093900938413885587e-01,7.37207594520411321847587680854278486e-01
misc/p2p-Gnutella30,7.06261841242360856441536308828831022e-01,7.57299029438410902776800435953326767e-01,6.88598310786172965380447817630831689e-01
misc/p6000,9.07637376658096227226014213986362998e-04,3.16894646309334013995232420986258621e-04,1.55754813564633625916795977974085124e-02
misc/pcb1000,1.34991352868599381910886554414061989e-04,9.34906753483759049941489065050051265e-05,7.00391558194342109406182424368256451e-05
misc/pcb3000,6.62336878695729776105964074088893967e-05,3.26079011976992663374704345980293338e-05,5.41368777418563946203891243991542169e-04
misc/pde225,-Inf,-Inf,-Inf
misc/pde2961,-Inf,-Inf,-Inf
misc/pde900,-Inf,-Inf,-Inf
misc/pds10,9.03185956677925840340728782630663970e-01,6.35031114517109921142875544777739496e-01,7.58749294176235226831694478977690673e-01
misc/pesa,7.70548001317162821759822116429442790e-01,9.97078264779047890000948190605589624e-01,7.68746239366661890760877358999503483e-01
misc/petster-friendships-hamster,8.46676841662343547148444483233182000e-01,7.81527123833175025007270614498692251e-01,7.86306028835412561124876076023998818e-01
misc/petster-hamster,7.08794945620615445511516140071124382e-01,7.13595726395690355479948417003511240e-01,7.17542895506391260598926783660332301e-01
misc/pf2177,9.89412863599613914234393417869638895e-04,1.66740529893523785274817159527816167e-04,2.19523503374225906819982741296707364e-03
misc/pgp2,1.32919284324950043993461677290787829e+00,1.32011682418997750195225195428613431e+00,1.32749732393121577344846579665348017e+00
misc/photogrammetry,9.14484016019837698903643547519971400e-06,3.62008102517366841781851529557364381e-06,2.42183605579260993420155758889155535e-06
misc/photogrammetry2,2.55661457938830511704731037198670589e-05,3.89057299007457477709950673429137213e-06,8.24402721977328825863080811897024168e-05
misc/pivtol,7.42012725556417622526227516221621365e-04,2.09064263541141661975889105379755727e-04,3.04793611222129319063043470695925953e-02
misc/plat1919,-Inf,-Inf,-Inf
misc/plat362,-Inf,-Inf,-Inf
misc/plbuckle,-Inf,-Inf,-Inf
misc/plddb,-Inf,-Inf,-Inf
misc/plsk1919,1.34328139129644415408660538761531541e+00,1.28737683239125780779608464910202041e+00,1.42832312595444705516316424220017309e+00
misc/plskz362,1.24138120730487059834494075374249793e+00,1.31240736640396657928689605490924892e+00,1.27754676737022770979025590428826255e+00
misc/pltexpa,8.58493719847054501219804834032666028e-02,1.94357704171000561913503836564357644e-01,5.39621338412216442135885192531433217e-01
misc/poisson2D,-Inf,-Inf,-Inf
misc/polblogs,1.17698057935331632624770060572762263e-04,4.21089933435448907193767000078992665e-05,1.45024592016504541816780550721334627e-03
misc/polbooks,7.77568198640321055187924325623759127e-05,9.18486595420440454818627441781278169e-05,2.18572505889121125462063552276254128e-05
misc/poli,-Inf,-Inf,-Inf
misc/poli3,-Inf,-Inf,-Inf
misc/poli4,-Inf,-Inf,-Inf
misc/poli_large,-Inf,-Inf,-Inf
misc/pores_1,7.33317176124538457241786919891390271e-01,7.20950446634281797909585466122719873e-01,6.69239464918671618395492957505696861e-01
misc/pores_2,1.53997824516799344635627714080135725e-02,7.19808646081237904966561134482620293e-03,3.29765373031167304854986477810673429e-02
misc/pores_3,6.08411827980880355362438671250917414e-05,2.39111222220623459627949403989883321e-05,1.12809505834354197900055317419009442e-05
misc/power,-Inf,-Inf,-Inf
misc/primagaz,6.71644640366115134129147295329816101e-01,7.20228175685921984629939499289277152e-01,6.91596772106840243805570026966453304e-01
misc/problem,1.28255373539428263037302336466293640e+00,1.21699449325014143025617930503071677e+00,1.21241304166284594622351154895525249e+00
misc/problem1,6.45544785898356650413696461649117541e-01,1.39292328622885110228644038092873351e+00,-Inf
misc/progas,6.29291334430591847430468372520803378e-01,3.09197248199666454436031828120794491e-01,1.22729618894209233960364617785480055e+00
misc/pwt,4.47322451520118496037051061480093210e-02,2.77098816691430915545731845974900821e-02,4.39852098937186137446114256969078230e-01
misc/qh1484,1.62273852849090890158622779218344362e-01,1.68754841950025113465188081316022341e-01,1.32947431094566527021636753229815075e-01
misc/qh768,7.86820714501128300672030755367660412e-03,7.12241651080279333686532030188396961e-03,7.78699139794468004079263770486279150e-03
misc/qh882,2.46051829632667343076895809221012243e-03,9.85919687477879658239777009210725341e-03,4.87727966861618452128484241101615741e-04
misc/qiulp,3.51037097139746847874349772205779433e-04,2.18651598956560133214257069420460927e-04,1.54036191176322501691106937438206476e-04
misc/qpband,1.33675388126449365297067521214572448e+00,1.34113750390805240908280131182398985e+00,1.35705669086232223817229044853050856e+00
misc/r05,1.03775804065348560172867535612681115e+00,9.68004284439872058753605452337927987e-01,8.49891645563296381945995888868434162e-01
misc/radfr1,1.83110265491965159365086493605707089e-05,4.66999027484087561776369136500494003e-07,9.04304836768590747077407780453194325e-06
misc/radoslaw_email,1.35718949702189206723747657991570411e-04,5.05010361434058555677822678242939275e-05,7.20302959364329810114141521985598784e-04
misc/rail_1357,1.04988194088413318318810825716588666e-04,3.29574094789552013090839905258781036e-04,-Inf
misc/rail_5177,4.27952653948049665004282619932188762e-05,2.07514433907191252421519561959309397e-04,-Inf
misc/rajat01,1.31234216893563437429047969684334139e-02,6.02816939998308900051527143812186182e-03,2.76396659336281330954721399340599298e-01
misc/rajat02,3.22949152888355584451612779990773845e-01,2.81006726817028429131471046864048946e-01,4.22892790264267765136429502095081110e-01
misc/rajat03,-Inf,-Inf,-Inf
misc/rajat04,-Inf,-Inf,-Inf
misc/rajat05,-Inf,-Inf,-Inf
misc/rajat06,2.81673653461759400957815025827312279e-02,1.99136413412727583463853978955177766e-02,4.36408375650344890229411713494106844e-01
misc/rajat07,3.47326022415021555752708592898220941e-02,3.92979113788213596544056622532394417e-02,7.57387108044601329491308163996953997e-01
misc/rajat08,4.84119286914704246998106896636183238e-02,2.99450772258403847207581806228901446e-02,6.39558081658236912935543850415412145e-01
misc/rajat09,7.59753123019837159768857105325487968e-02,7.09812194274298451512625990381996955e-02,-Inf
misc/rajat10,-Inf,-Inf,-Inf
misc/rajat11,-Inf,-Inf,-Inf
misc/rajat12,-Inf,-Inf,-Inf
misc/rajat13,-Inf,-Inf,-Inf
misc/rajat14,-Inf,-Inf,-Inf
misc/rajat19,-Inf,-Inf,-Inf
misc/rbsa480,1.19393152528109049758700952162716283e-05,5.75440601195559627213594508236453456e-06,4.12934975947206444386772049450043237e-06
misc/rbsb480,3.63566041486453790914213412250991555e-06,8.63719627175872190714665299189741364e-07,4.26706990239604589432511507189129318e-06
misc/rdb1250,5.51340670432196365957838076589922760e-04,5.28893361747269860324400670254271089e-04,4.07110410069009459170478808390601341e-04
misc/rdb1250l,4.47253512134006379880059422733232204e-01,4.47224047906958059733995428644165852e-01,4.47318615866010096898525281194769809e-01
misc/rdb200,3.03656496880267833709333171424104384e-03,1.86548534805821869352953724175864425e-03,1.21721854471341643248850885582392950e-03
misc/rdb200l,7.47740327939828628699927652961247077e-01,7.79068200650950032710716679842309064e-01,9.97583350373764873365524752160542180e-01
misc/rdb2048,5.14269141845639287573471379668134333e-03,5.80664622308124233959678042961238144e-03,5.81126988394070235504449451893112632e-03
misc/rdb2048_noL,2.08782748859312730845774432831271026e-02,3.23991113930713750505915033469799152e-03,1.85286988662712530337932923572229950e-03
misc/rdb3200l,4.49199469414330967123084439793859531e-03,2.29985286377591895123502839399223278e-03,1.03600287281622680213610899048839447e-03
misc/rdb450,4.85649810276947363176411216932173045e-03,9.78436339785226118939567048784385589e-03,6.55961678401390810680551296947350434e-03
misc/rdb450l,5.39818982071014375275876149331732074e-02,5.37403053097466776126601683740977398e-02,5.38727278549819936274554334673661475e-02
misc/rdb5000,8.53771371687657071196970586110124621e-03,6.12577976175999520502399424807199889e-04,2.40346338670440644649257154191957661e-03
misc/rdb800l,7.13697828483506280625571256760236379e-01,5.51008381978111059082328238988829617e-01,7.99360949912757375403833547635720206e-01
misc/rdb968,3.48318234284359876406325324625053883e-03,9.31865014170910741567060179852640675e-04,7.73153710212592890719872951969215473e-04
misc/reactome,8.02842876925386272550579255406878926e-01,6.68466127844621101188439328232920560e-01,6.72165247869014502256305648664427972e-01
misc/refine,2.12167729529306644476462842896019323e-05,2.10838042570449491380287657388744305e-06,3.41723213317946572528940349589513578e-06
misc/rel3,9.75335104968297139124061046207355308e-01,1.01493791222994902514246187134848036e+00,1.04842430935828447368956611196925746e+00
misc/rel4,1.19559958703627882900010144014576709e+00,1.17100424399316813847232251725264104e+00,1.19122356769292207665739836540493709e+00
misc/rel5,9.87492454183371564885700562410793930e-01,9.48267637105817270788793928423334283e-01,1.04326958243104098581990359349253635e+00
misc/rel6,3.08768837060853647382759458723494443e-05,3.72290450969768102365658431636033123e-06,5.03485811596813984548182250714439454e-06
misc/rel7,8.55657570683001286404526700655653730e-05,2.51676557127099102928323668284626242e-05,6.13420900425902359969383361724969774e-05
misc/relat3,8.74268540424413994991130239440796857e-01,7.95750389838150073887597759014981161e-01,9.50273874371041923454760695541067111e-01
misc/relat4,1.11786795924152740644158317244661302e+00,1.15155356088631672842955038862217035e+00,1.04914421565168033091069905630536264e+00
misc/relat5,7.04265502929552651771862197622105218e-01,7.17934222055982588366316288216543573e-01,7.87749040794703801957413041980942435e-01
misc/relat6,6.58631748629846010373274395078974094e-06,1.47745458036531891007976280514632805e-06,8.83607144025697653241117113399913296e-07
misc/relat7,1.65610984990009386696720535661724050e-05,5.02980353407706658266081936123481184e-06,5.06326283092491475626237179900632222e-04
misc/relat7b,1.65610984990009386696720535661724050e-05,5.02980353407706658266081936123481184e-06,5.06326283092491475626237179900632222e-04
misc/rgg_n_2_15_s0,9.46992388189159652252412576302244450e-04,3.99195183253275902347639865976049635e-03,2.97827885605097189041253963649007902e-03
misc/rkat7_mat5,6.93322555972509332609229875183786645e-05,3.31669697987141867060764612110662956e-05,6.10848570822861441695254833957462188e-05
misc/robot,1.22450681013625669391296876975542461e-04,9.79711520709560198857973119223971338e-05,5.11803550666658771686941223105987476e-02
misc/robot24c1_mat5,6.87300487036971081786577990055611169e-05,5.66160886088078308966783286264907877e-05,1.60993477778772927051527433287949784e-04
misc/robot24c1_mat5_J,5.25725071352285272917717791319182115e-05,1.00618621723926918764542986574667102e-05,3.47801713821374068796619825118336827e-04
misc/rosen1,6.59132563577173869498458947371888122e-05,6.89468019236478016693120613804868880e-06,1.81373829581671287155211606383680927e-05
misc/rosen10,1.62215673987503784395264196244700550e-04,4.40916758819692314420172843658857758e-05,2.28869813619905280698051076400630727e-04
misc/rosen2,3.39021129546574696004877514302299687e-05,1.27210019438735422650295474987991882e-05,4.51988459988305942743521037370068518e-05
misc/rosen7,7.65641661256335639936241020605940868e-05,2.48887402272515828258557357576462229e-05,4.37515955913435959065698804053026868e-05
misc/rosen8,1.54360157922732393738078529408669369e-04,1.21379203543720130915208001568590187e-05,1.78327279322248788337209869257884954e-04
misc/rotor1,6.33625826865415799854528320512226711e-01,2.75578790010914180799457020608518696e-01,6.59724011517360658256518416362256743e-01
misc/rotor2,-Inf,-Inf,-Inf
misc/rw136,1.32876580833538235024724153796214004e-04,3.36428529268882323255169156469548446e-05,8.84615637923287321156789639404254574e-05
misc/rw496,6.39760309115299821504589893977915443e-05,1.77213122389536338088829727259087969e-05,1.70058926170534585406176478769334306e-05
misc/rw5151,1.20948073045905555685124588003707235e-03,6.72948769095627006137851233758883935e-04,1.72906495428131349023424935305449262e-02
misc/saylr1,3.57649452830954064407742060517814501e-01,5.68936138455924659247116329005649792e-01,1.27594447071849076767580992479739703e+00
misc/saylr3,9.14264481104925694212448293250767087e-01,8.68958833060674412475620352475242352e-01,1.29890913701735326988643887767379891e+00
misc/saylr4,9.17794285183688114504284879566805661e-01,9.09427736376878554879113239576694634e-01,9.50310112384961511607739959978888595e-01
misc/sc205-2r,1.75665280646137007458883151574896152e-03,8.29417933448041874594928135365484931e-04,1.07369759934281618198567305000056147e-03
misc/scagr7-2b,4.06808450952814863703752087813916295e-05,1.79593283793412053924663981185931935e-05,4.67212685446199480382907820670674456e-05
misc/scagr7-2c,3.49588071491972866793248845224190261e-05,2.81882877774293904707940714412734881e-05,2.20278371099815710190863577443839918e-04
misc/scagr7-2r,6.59099298213842604989393550340766845e-05,2.46454514047713125039338051814546825e-05,2.53424922145587049743391793934429842e-05
misc/scfxm1-2b,1.59704186038763101170389119354396466e-01,1.04691875940917754220168281274620170e-01,1.51352903280883202544064232808958609e-01
misc/scrs8-2b,6.08143650508698242751456579513333394e-02,1.67535706527060255324732571706557222e-02,1.66514415493173860670036248594299731e-01
misc/scrs8-2c,6.08143650508698242751456579513333394e-02,1.67535706527060255324732571706557222e-02,1.66514415493173860670036248594299731e-01
misc/scrs8-2r,-Inf,-Inf,-Inf
misc/scsd8-2b,1.27645141808986767118413030117254243e+00,1.20357656675618412292221511489781518e+00,1.15554565640181973428699446057746604e+00
misc/scsd8-2c,1.27645141808986767118413030117254243e+00,1.20357656675618412292221511489781518e+00,1.15554565640181973428699446057746604e+00
misc/sctap1-2b,1.49703419988636260556547901784618050e-01,5.18254862952182064469057351631301431e-02,3.42036078255773486168276338866516832e-01
misc/sctap1-2c,5.38283723199705522820125810739542381e-03,3.06967781569658247134582380218413743e-03,8.49630950459538495429634359598372352e-02
misc/se,4.48403439981371696923907878255487715e-01,2.01383301133853359345395753590943943e-01,3.42419525835094098847793999411352282e-01
misc/seymourl,3.78085195250503818032468357519067255e-02,1.54277137524346522551625894392452894e-03,1.54194421452177470273053079365253434e-03
misc/shar_te2-b1,1.28156365458958507095833150918284379e+00,1.32764495975481948045666883474471109e+00,1.29629223727859857190898742232749890e+00
misc/sherman1,8.83109228644622960786007042461256441e-01,8.24446903753167127563553277993279546e-01,1.29675614514333319959603891752983698e+00
misc/sherman2,3.70176261189392168266097124801558461e-01,4.17985186977802092381206818724954786e-01,4.14856004374185766113276895685673487e-01
misc/sherman3,-Inf,-Inf,-Inf
misc/sherman4,-Inf,-Inf,-Inf
misc/sherman5,1.33488374994677833778988907919726003e+00,1.33506345775858629054662070383259167e+00,1.33742837408568363079032144761220624e+00
misc/shermanACa,-Inf,-Inf,-Inf
misc/shermanACd,-Inf,-Inf,-Inf
misc/shl_0,3.52150435587321240962049720651909241e-04,6.26763753204207679220705596831083516e-05,3.14867541028694642412205768786715113e-04
misc/shl_200,3.85138251612029038500389527659326118e-04,1.89004278290430554409998472526736121e-04,1.68791265249469417112901054492901186e-03
misc/shl_400,1.07269784371282823954151906391451661e-04,6.17180442320594876086083969858229970e-05,1.07611940938025246329323138996829796e-04
misc/shock-9,-Inf,-Inf,-Inf
misc/shuttle_eddy,-Inf,-Inf,-Inf
misc/shyy41,-Inf,-Inf,-Inf
misc/sit100,-Inf,-Inf,-Inf
misc/skirt,-Inf,-Inf,-Inf
misc/slptsk,1.83458981470049923670864074095020868e-05,4.52179109783173041399389470852984600e-06,5.01127445388910611559042227452895575e-05
misc/small,2.09336203876838800161240441314703793e-01,2.29053214915580184457201786023115494e-01,2.11331171094536431363846081162295350e-01
misc/sociopatterns-hypertext,2.83357762860986018439219000695953549e-04,9.82632705027463706230784829438166570e-05,2.30057816647568449691979727136782575e-03
misc/sociopatterns-infectious,1.68763764054196716363878105684723862e-04,1.37841647889873252113245039963713840e-04,2.27080630440971023895124763765436168e-04
misc/sphere2,1.00009128143877938194329317869302516e+00,1.09316018678653630948169155738748441e+00,1.09704668871224959675324432040308376e+00
misc/sphere3,3.20333998184670036925704441071108194e-01,3.40618587324901689465582491812071507e-01,2.99886317353196459784538625841509247e-01
misc/spiral,4.21765031806782435937962397219903532e-03,7.01829576719949687364286702561135899e-03,-Inf
misc/sstmodel,1.36868320027561741533773056820259391e-03,4.96098263318265908670524702509400131e-04,1.69099304492490476494125483668391464e-02
misc/steam1,2.99580121471433080048516293750920624e-01,4.14894343566975145103018625004544245e-01,6.47795747762695122692731234805427529e-01
misc/steam2,1.29874673847924180618739697868731294e+00,1.31272216082574288427642867066271330e+00,1.28430946706429247599417212940108307e+00
misc/steam3,1.20149105743840681774798700145183426e+00,1.21563249300652770997289993635849008e+00,1.36991086150864404682015177771665541e+00
misc/stoch_aircraft,-Inf,-Inf,-Inf
misc/stokes64,-Inf,-Inf,-Inf
misc/stokes64s,-Inf,-Inf,-Inf
misc/stormg2-27,4.05624843743142237267931494939901298e-03,8.76667210015974801894861022650773897e-04,2.55846336808835291259530893727239537e-01
misc/stormg2-8,4.16419814553426485289719612923891523e-04,8.95478057863388244128676293808265377e-05,4.79828531772407601397548254275705107e-04
misc/str_0,7.72926152705698545855189842678367597e-06,6.18107051204121740795621383427314396e-06,3.65056662994435137346388036673430134e-05
misc/str_200,2.48072204585174494027976882312253700e-05,3.48617092277145985026745670555462185e-06,1.62474700395886404368300452012541837e-05
misc/str_400,1.14188213664381551373711800375007660e-05,8.47186370636836912568057822295661093e-06,3.33177960085518258109155534092521841e-05
misc/str_600,2.61355775441488886533257285880514792e-05,6.50558452677412066403765645069618464e-06,2.73114767702640925443545390327662258e-05
misc/struct4,1.55607784269678924602788985192909194e-03,5.65791527588605025198776136774613351e-04,7.05212372717757692594884110877098508e-03
misc/sts4098,-Inf,-Inf,-Inf
misc/stufe,1.78229136744169018243866278797843365e-03,6.19667246030096992632241962338765942e-04,1.23797579595801084219887437472533176e-03
misc/stufe-10,-Inf,-Inf,-Inf
misc/subelj_cora,1.52839103034685461778858778606123836e-03,4.57144003404917084604842672775558255e-04,1.68932214660252228051098486509741093e-03
misc/subelj_euroroad,-Inf,-Inf,-Inf
misc/subelj_jdk,7.85395587695137647349940646661379998e-05,1.52445193887993553505836782083152213e-05,2.12344688879204056070961436483801512e-05
misc/subelj_jung-j,8.47396628972146520396388681084504398e-05,4.90861234870382641546090973433627722e-05,2.06265471008343871672511220129864998e-04
misc/swang1,4.45612696997008081732663793112974966e-03,8.85413278864582875953353485071824996e-04,9.33535183042425254962108314458743607e-03
misc/swang2,-Inf,-Inf,-Inf
misc/t2d_q4,-Inf,-Inf,-Inf
misc/t2d_q9,-Inf,-Inf,-Inf
misc/t2dal,2.19341540750126407334733370221225950e-04,1.80371436583261457895733489510312611e-04,-Inf
misc/t2dal_a,2.19341540750126407334733370221225950e-04,1.80371436583261457895733489510312611e-04,-Inf
misc/t2dal_bci,6.66656474796879039164833255211316577e-05,5.67828604798278049935248979197387903e-04,-Inf
misc/t2dal_e,1.31152761786006944109924447358979984e+00,1.27253289199492523810730058670093059e+00,-Inf
misc/t3dl_e,1.29514462222214964505455319420431027e+00,1.17027942517264119190820753345208395e+00,-Inf
misc/t520,6.72731022243899503816661779758246108e-04,3.99697287955705951400058753321477810e-04,8.94781826055496112504654008087699112e-04
misc/t60k,-Inf,-Inf,-Inf
misc/tandem_vtx,-Inf,-Inf,-Inf
misc/tech-arenas-jazz,5.78415051448350180085706781150062683e-05,1.19680163384798223287383095176104625e-05,5.75787089952095421786608013009321957e-05
misc/tech-arenas-meta,5.39466806427129125035841660293385214e-04,3.76106651873535765271552670230623120e-05,7.90745068968977636223283129778123319e-05
misc/tech-arenas-pgp,4.88652008305628849931364544820882414e-02,8.53234107151537219857445513917160506e-03,3.03162202800270291998425470326339395e-01
misc/tech-as-22july06,9.56331519758813526418199919312371093e-04,4.69236306055363625511586221446213959e-04,2.03525438695107009460764115422148003e-02
misc/tech-as-735,1.46100631732872750076776870741449867e-03,2.94772821554829402341893908959612764e-04,1.37315105065729807593851998718951121e-02
misc/tech-as-caida,1.38422605144480595900010865248149444e-03,4.21736629861490316013271549026939357e-04,1.31894101129191343295711030094883022e-02
misc/tech-as-caida20071105,1.82045387280850762078887219657041339e-03,1.36428762628544116165671357111074539e-03,4.70997722607224169348879060111668241e-02
misc/ted_B,-Inf,-Inf,-Inf
misc/ted_B_unscaled,-Inf,-Inf,-Inf
misc/testbig,4.24193709178911794051922561112737098e-03,7.01192767768522450360536885784523727e-04,9.25533334368007256081493471952674817e-02
misc/tols1090,9.65006708371253996751305228437045599e-05,1.90470972925938900761961443583073916e-05,8.48626751001233569750021122430199492e-04
misc/tols2000,1.36801781677072230481443629075282196e-05,4.71972723070769227771480887686052349e-06,8.55267914390521615628496291465239520e-05
misc/tols340,1.94434402118622399614093409934485780e-05,1.73077761068996649308138245561413997e-05,8.69345370380826579200023255735310954e-05
misc/tols4000,1.56309744499773781898227219512554745e-05,1.81668950761449686581430808970474830e-05,5.48469035985247494874584266077363556e-04
misc/tols90,4.34222290103454935100860528873873802e-05,1.38115880298820986627833512181518799e-05,7.13195062821025039684113078536551183e-04
misc/tomography,1.18354450769172451838302513986038676e+00,8.91684741048013003064902294970949506e-01,7.51621054519101415638412545144152516e-01
misc/torsion1,-Inf,-Inf,-Inf
misc/tub100,1.00932844855958104514320316568765231e+00,1.04851524644257026580783661302985200e+00,1.00430370749057456165911360980025127e+00
misc/tub1000,1.02365065151648259973670983515589419e+00,1.04053375965012164104014738117282553e+00,1.05678013281070719292882908516741461e+00
misc/tuma1,2.87881333106183231560535590245129032e-02,1.70605725702064640270013457040252604e-02,1.08459348017264634044931336267182794e-01
misc/tuma2,3.18229562239603080450094807901657679e-02,3.54341752674420059122568643192917825e-03,3.01025083629043762527833726471994493e-02
misc/ucidata-gama,4.35839468373809666778237925632303017e-06,6.18811047933898268791201364163656161e-07,4.12460249528844351233038887337620227e-07
misc/ucidata-zachary,1.10749532098607900132651323377307835e-05,1.59740621494463609385997088463387121e-06,3.37080798290002244469824410013540079e-06
misc/uk,7.79545032466639947527397334820714001e-03,1.65109229620635552743517679658746231e-02,2.98564473506875131868477112164623720e-01
misc/ukerbe1,-Inf,-Inf,-Inf
misc/ukerbe1_dual,-Inf,-Inf,-Inf
misc/utm1700b,6.37562803235350503969106725549320584e-06,2.96490915764785118602043526377785589e-06,1.70765448417207208540940209004996869e-06
misc/utm300,8.55584778230026681289962760114767275e-05,2.02926019235177794464639361972744902e-05,5.16024005801320651727278225882531719e-06
misc/utm3060,5.42847434106048931526963596666654823e-06,7.51803168701489774470737882186180586e-06,2.40602802092020001797370524614670420e-06
misc/viscoplastic1,1.21397204937730553557651015713247687e-03,3.49545921323034824317501210286005630e-04,2.79399637096242063036863023612500196e-03
misc/wang1,-Inf,-Inf,-Inf
misc/wang2,-Inf,-Inf,-Inf
misc/watt_1,5.38603656154575767606490517612279295e-06,8.30368795519895185910842449286212814e-06,5.03053622267685668809502524692043920e-02
misc/watt_2,4.44785550415712867522996763573588530e-06,3.40510584989564463387756524639963079e-05,8.91536956934778487948899657595191250e-02
misc/wb-cs-stanford,9.67852588708887831829840986114178262e-01,9.27205833771887149205025683005636593e-01,1.00191640005401498563541382569741420e+00
misc/youtube-groupmemberships,-Inf,-Inf,-Inf
rand/CL-1000-1d7-trial1,3.06460046092464036143503278703222278e-04,5.74513642830602425140387257180032849e-05,1.36153681474630991932706957377312671e-03
rand/CL-1000-1d7-trial2,8.84572791712763043309460967361629533e-04,3.16020578374929508016542408331285720e-05,1.12651099554374454165749089395950411e-04
rand/CL-1000-1d7-trial3,1.22185896524238251653416198862025970e-03,2.02100501189183879179029988052344530e-04,7.80240245605847949856703464807052194e-03
rand/CL-1000-1d8-trial1,2.83563648214314922377177698906286391e-03,2.66477966169354294774651717747395347e-03,1.04834235684233068276094764287804677e-01
rand/CL-1000-1d8-trial2,1.01951914913785471712971527445914200e-03,1.58427944790589991421998929715176802e-04,4.83424312620183456212532137601741748e-04
rand/CL-1000-1d8-trial3,1.36719251760153108082522013747700623e-01,2.28796783954038759133825362819771566e-01,1.02256187367278320961474843541626955e-01
rand/CL-1000-1d9-trial1,2.73776747353197071807216849592707958e-01,2.39990017717363599807155420977780479e-01,2.24648078119963983051067186383959641e-01
rand/CL-1000-1d9-trial2,1.87042038650849992789039347730827791e-03,1.82874019967643213515595816986987248e-03,1.82626010913879881815063601487017759e-03
rand/CL-1000-1d9-trial3,7.94344399553586529489135924447651634e-03,2.00855222946526022814183191579926611e-02,5.26496467107180515926860778227921560e-03
rand/CL-1000-2d0-trial1,1.06847926282879339875898433823957236e-01,1.06841775831628873479189859310528161e-01,1.06861050925255320720569147630258708e-01
rand/CL-1000-2d0-trial2,3.27283020505971438180564881914790340e-02,3.26946158924871146124673060064894503e-02,3.27310654880415356796090463245821020e-02
rand/CL-1000-2d0-trial3,1.13190241407120119169010962419601114e-02,7.90035880480167000891536139799395374e-05,6.37341117080146777130746491118166088e-04
rand/CL-1000-2d1-trial1,1.86251108188413344093396088213885544e-04,1.94476370913953301220841907040542459e-04,1.38159681212898829960454587844040123e-04
rand/CL-1000-2d1-trial2,3.40744991708289087060960734681700901e-01,3.32463945455820005254299181185519893e-01,3.32360927562006029584831056839668671e-01
rand/CL-1000-2d1-trial3,1.77248525921921443681645448953077486e-01,3.91813660281706645940962357558620240e-01,2.87277916582923520856344560090826251e-01
rand/CL-10000-1d7-trial1,5.83696654239032796593133491373566405e-01,5.69469726340941835243683291263702686e-01,6.92336905923876634125779802034494027e-01
rand/CL-10000-1d7-trial2,4.57254862054498385028234761582045312e-01,5.52084516972875406968403817441498301e-01,5.52894177546772346929856430560310339e-01
rand/CL-10000-1d7-trial3,7.12319346926809676341360526175544281e-01,7.99321287367007251045546631738726067e-01,8.55944916660805497970984406541939534e-01
rand/CL-10000-1d8-trial1,6.51150709234888623384194953147947440e-01,7.22237193205137665067186478819119244e-01,6.27492311532199775006369335598409348e-01
rand/CL-10000-1d8-trial2,7.81224994637101530630853357190661769e-01,7.03889758828822257863422240118788325e-01,6.19746501545533888282596225910583864e-01
rand/CL-10000-1d8-trial3,5.51849255046620232411930099349839819e-01,5.94160893925846346957441545471281238e-01,4.78155314121699955744836032983407016e-01
rand/CL-10000-1d9-trial1,6.35618999903340265643784606627299606e-01,7.90917759540124500733506379790521294e-01,6.49272144437176499019214243743407460e-01
rand/CL-10000-1d9-trial2,5.86907878492982093472845178863923077e-01,6.73422737512748267863260209700622575e-01,5.87959372256672962783725472582794085e-01
rand/CL-10000-1d9-trial3,7.67954591737031914855565755003199666e-01,8.01535382967914773452219488044916101e-01,7.49811028024429479435884693689147625e-01
rand/CL-10000-2d0-trial1,7.43317158975825335047137603504913134e-01,7.71702646322697029485100623649966641e-01,7.65808462613233103946718029792845787e-01
rand/CL-10000-2d0-trial2,4.91024341202549271132399349854039567e-01,6.60755437500533201436791676975242887e-01,4.74481785205553900971282225955636430e-01
rand/CL-10000-2d0-trial3,7.90340461780965298690895519694839100e-01,7.72347070626260278697536500789859079e-01,6.07189576516798331054807595964692510e-01
rand/CL-10000-2d1-trial1,8.98209989349902712639004255856489653e-01,7.94046660512396377219967634400908505e-01,7.80489585358068090549500210685992075e-01
rand/CL-10000-2d1-trial2,7.59962484991733122259587527042752066e-01,5.22209921166853893019256194847321699e-01,6.56491574149922456911244514331408064e-01
rand/CL-10000-2d1-trial3,7.08290436474151764574565706518448350e-01,8.28352934907476262379444896120456865e-01,6.81324069251603732130373457708245544e-01
rand/SW-100-3-0d1-trial1,3.50948934726146681647827738033941772e-04,3.08006940347953213471636698801832638e-04,1.75804138693176461077534637011953093e-04
rand/SW-100-3-0d1-trial2,3.14926881520876856397640282896702883e-03,1.40254358989046283075785912920014084e-03,1.01191969051196435021257061843607632e-02
rand/SW-100-3-0d1-trial3,1.62735797389000669647960748979679976e-01,1.64027453919611447867732818802392539e-01,1.62855406045446286613616203195896390e-01
rand/SW-100-3-0d2-trial1,1.01233899567068327914593555584592702e-03,2.31036134013969455074017270360977097e-04,8.09013688168926741604434257040081634e-03
rand/SW-100-3-0d2-trial2,2.43940378692408832018822934086351623e-04,6.82834653382971872804322914783834805e-05,3.91466490403246819691910331843909683e-02
rand/SW-100-3-0d2-trial3,1.17179239208482158055180486110349834e-03,2.36766686197246599462674109781808592e-04,6.62059412720618533574435204294994130e-04
rand/SW-100-3-0d3-trial1,6.48784962027318318800293148102491706e-04,3.43934252332687064629029963542113697e-04,3.71091701009847523454924433828009557e-03
rand/SW-100-3-0d3-trial2,8.87612041162729674368969500477905256e-03,3.84884246848238003265478432820787552e-03,3.39818690022634605288083283172694942e-02
rand/SW-100-3-0d3-trial3,1.01754105888087689709183616078604713e-03,3.09314596995506834506678337365518395e-04,1.64069857611059462680117854376820390e-03
rand/SW-100-4-0d1-trial1,6.08204912803870808722250524608086322e-05,3.07405969122712505587427693384091083e-05,8.22849778869413032991766002227029362e-05
rand/SW-100-4-0d1-trial2,5.09655826363693440089889081652591412e-05,4.27563918367134020928449417006874003e-05,3.11440576744461832038892327749753750e-05
rand/SW-100-4-0d1-trial3,1.10392845128092882158853332660830943e-04,2.77252824330326408674405082302847754e-05,5.68220164027321327782225420741934717e-05
rand/SW-100-4-0d2-trial1,6.90752887912875463770305233630576366e-05,1.98051854237182503052915804029499724e-05,1.08542971970205540301599080089696890e-04
rand/SW-100-4-0d2-trial2,1.05569213373971924594193386387875583e-04,1.65176913804572733182636220594995025e-05,5.49148197592849014420285098380317634e-05
rand/SW-100-4-0d2-trial3,9.15864166746241085397589113140640421e-05,8.31818703248644905214592533207452241e-05,3.06963830150300941005861586412811598e-05
rand/SW-100-4-0d3-trial1,1.05290604599672762612062440573480014e-04,1.28667029855664002227069427625815195e-05,2.81452420674075077230635102412149415e-05
rand/SW-100-4-0d3-trial2,1.10462233357349516558507795753930526e-04,5.95356894551658348935670398675814036e-05,3.98056057073827405087854554082544846e-04
rand/SW-100-4-0d3-trial3,7.38186500133938571540094458510479760e-05,5.99596586393270651044765231406782162e-05,7.91827652410628735420117702104689850e-05
rand/SW-100-5-0d1-trial1,5.13963833864691678260994260852313310e-05,5.58719752667672908629833780851702900e-05,4.30037867332124517517912441234901499e-05
rand/SW-100-5-0d1-trial2,8.76105303586892938234014620804940022e-05,3.99122942170223142331369762573981925e-05,2.94584700716470753823089975562468202e-05
rand/SW-100-5-0d1-trial3,2.69203024986652659820145157376243015e-04,1.48519383712313086707897052594796981e-04,1.37919291092501541347855932230593193e-04
rand/SW-100-5-0d2-trial1,1.22953238054881665024899153703601241e-04,4.53965623671620878364656277981831673e-05,2.03472461631276677901860254894587143e-04
rand/SW-100-5-0d2-trial2,1.31360452837421610653636431611404682e-04,3.68568491069261330487912490678659539e-05,5.58225907496660296749132400507208152e-05
rand/SW-100-5-0d2-trial3,7.79539068991000846302988349669090474e-05,2.34425464259739744910785632501513975e-05,4.41090198001522532102440701720989876e-05
rand/SW-100-5-0d3-trial1,1.75355817586365414860363875773894102e-04,1.86320847783605699177562044381120254e-05,1.02982868439701595701736487952713510e-04
rand/SW-100-5-0d3-trial2,1.48563039170002440011201517046415739e-04,4.37500447734703354847512744028892232e-05,2.42325851218124119205694723077675311e-05
rand/SW-100-5-0d3-trial3,5.95739949858112944290762806287158942e-04,2.27694297763688984231912116043678110e-04,1.87603642944003656001792290064965355e-04
rand/SW-100-6-0d1-trial1,1.29783468950822773060103890356349314e-04,6.15087129687830939712690687333384924e-05,1.33683731995408739303027266264666486e-04
rand/SW-100-6-0d1-trial2,2.26404929882279754346687955318968542e-04,2.50587709655025541444086459430777534e-05,3.64661184853528108224912224303878769e-05
rand/SW-100-6-0d1-trial3,7.93889252289403887242971430952012905e-05,3.33421823327138369617370973752161105e-05,1.08513729538658406046938323011666181e-04
rand/SW-100-6-0d2-trial1,4.46026033089364357192792049412497467e-05,1.35356725683897731237703956415292269e-05,2.20520749045037088208050231145146353e-05
rand/SW-100-6-0d2-trial2,4.13855785788967141352831582108635907e-04,2.85099194810155812579378477851012005e-05,5.69859007890186235865288982346450885e-05
rand/SW-100-6-0d2-trial3,6.01440747250413646296485291487408089e-05,4.23109419347624057047281125886658995e-05,5.59842628337930833672306404479412843e-05
rand/SW-100-6-0d3-trial1,1.93702925638595714037976613794821019e-04,1.89910940655640286765589331793719902e-05,1.17236431609008481374220842663146060e-05
rand/SW-100-6-0d3-trial2,9.24330752568867182219932210359426605e-05,2.27533585949044693414970337603738272e-05,3.41655362597905366875773842071844130e-05
rand/SW-100-6-0d3-trial3,1.19265574422743213739090603199419474e-04,3.92629417494749684421521326446078739e-05,1.05588135172230230002492082713033619e-04
rand/SW-1000-3-0d1-trial1,-Inf,-Inf,-Inf
rand/SW-1000-3-0d1-trial2,-Inf,-Inf,-Inf
rand/SW-1000-3-0d1-trial3,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial1,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial2,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial3,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial1,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial2,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial3,-Inf,-Inf,-Inf
rand/SW-1000-4-0d1-trial1,1.01205106293940634591784048143417113e-03,1.98551648985124209856633623583474421e-04,1.24016849028580298348311074657316307e-02
rand/SW-1000-4-0d1-trial2,2.70061154686978986187572746672586823e-04,2.17686289139335178095744574492844741e-04,2.31073062457834935336803113087681545e-04
rand/SW-1000-4-0d1-trial3,4.88608201255191157995328091195303455e-04,2.83046199740127690064240090268674358e-04,1.07689033445245877254908284410529447e-02
rand/SW-1000-4-0d2-trial1,3.41198707228392045380312078129427528e-04,2.51802434206172662565807800406619704e-04,6.02673043918728187078328780061579344e-04
rand/SW-1000-4-0d2-trial2,8.84841907829964944858982518681940710e-04,2.76640238578120636551512786423609328e-04,2.22584560419789116385923070368572070e-03
rand/SW-1000-4-0d2-trial3,9.00316947192026573538079034585614433e-04,3.13780668801151689307724684571938070e-04,5.59896438514537941171024419750920859e-04
rand/SW-1000-4-0d3-trial1,3.49750281413173355732654218569264759e-04,1.72564334882837840364454734855716241e-04,4.31992841370673378021327346388519063e-04
rand/SW-1000-4-0d3-trial2,6.11332203323907286025611045811688556e-04,3.77092416840188691466520643572532488e-04,3.05727947513710435305306480306758073e-03
rand/SW-1000-4-0d3-trial3,6.97808742177946737255110089762901205e-04,3.16712617934408963234540980053905819e-04,1.24141933951539199546276823508906520e-03
rand/SW-1000-5-0d1-trial1,4.28394187910105621024069062959923887e-04,2.73328920680682962170242824419695100e-04,1.46019071577208643343717076624502652e-04
rand/SW-1000-5-0d1-trial2,1.11198433300345323006154228411015664e-03,3.16749542997134401285926210329294917e-04,6.41619968477570431443418611193464276e-03
rand/SW-1000-5-0d1-trial3,9.13344328193860647285620055369951260e-04,4.31271899279604118059818026839690325e-04,2.63769704498427666404349237999022262e-03
rand/SW-1000-5-0d2-trial1,3.59880293549549253066498156308008639e-04,3.77378257278005518350980264253136493e-04,3.81575970529534565461211256890981108e-03
rand/SW-1000-5-0d2-trial2,7.02275131770941327713826173321429529e-04,1.91712416832868950349798383567088076e-04,8.05851600081807286233037148737158085e-04
rand/SW-1000-5-0d2-trial3,6.72588803721597123813732728153033771e-04,2.98894797953635762979942903477519262e-04,1.83767715076592454933467765767418620e-03
rand/SW-1000-5-0d3-trial1,3.41202227454473856336634979006777538e-04,2.42957350046556649577980010056725711e-04,2.30241494352721781952336282866271216e-04
rand/SW-1000-5-0d3-trial2,1.14977801668813321009819813459794041e-03,1.78067709344043805935823017600328883e-04,1.92851837824900873344612382071046338e-03
rand/SW-1000-5-0d3-trial3,6.13503335558936865790381190390780147e-04,2.04216305155846238812928895796755794e-04,1.35278924051147539892750063106068525e-03
rand/SW-1000-6-0d1-trial1,1.08278227253425102321884377529589906e-03,2.16941643059960579382894663304526301e-04,2.77120369342448801647502840643130729e-04
rand/SW-1000-6-0d1-trial2,3.19824479731111495437962049855320788e-04,1.16509611293150158578865131922969379e-04,2.69314762408625935863058057939873534e-04
rand/SW-1000-6-0d1-trial3,3.87498145017541207036225830146533437e-04,1.11101433538742501649099837947893111e-04,6.70378100126465425646483364447054670e-04
rand/SW-1000-6-0d2-trial1,5.94549047702845811278341377813152130e-04,1.92699305112859868035246746082326962e-04,1.42748267557767873039544005873300699e-03
rand/SW-1000-6-0d2-trial2,4.64552407415339016005717360545124840e-04,2.07256410610660959612839838136739388e-04,2.27906281830519144732051479949318450e-04
rand/SW-1000-6-0d2-trial3,3.69075972335766106495569702079906962e-04,2.84659822843400038581860826909690772e-04,1.58342344164483696411353669927342359e-03
rand/SW-1000-6-0d3-trial1,4.13800485290091279447937874714781189e-04,4.00748337029738973759045205070737763e-04,7.94774519641500776050364092192063527e-03
rand/SW-1000-6-0d3-trial2,1.36286748764952492551179061172718803e-03,4.09661701903501077284030542301359906e-04,1.35695914023918205770316460420658385e-03
rand/SW-1000-6-0d3-trial3,8.96870439306338706808762518377875999e-04,1.78364117854244655661549898029728534e-04,2.94434552257997864347188450417307981e-04
rand/SW-10000-3-0d1-trial1,-Inf,-Inf,-Inf
rand/SW-10000-3-0d1-trial2,-Inf,-Inf,-Inf
rand/SW-10000-3-0d1-trial3,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial1,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial2,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial3,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial1,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial2,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial3,-Inf,-Inf,-Inf
rand/SW-10000-4-0d1-trial1,6.47593914994245269578084405096691581e-03,3.14384245056199893447999469651971843e-03,3.41285560079241678899097753370774174e-01
rand/SW-10000-4-0d1-trial2,5.39191132539542204996461173542609022e-03,9.17309769485355471559058258660176223e-04,6.55702632637990710889697593907723040e-03
rand/SW-10000-4-0d1-trial3,3.34394734868364080614446474800359341e-03,8.20230097769095262786993790056657765e-04,1.32861521821284201995759472432483273e-01
rand/SW-10000-4-0d2-trial1,1.02993405564926136991235715596244693e-03,1.00514989737753173761463324274138366e-03,1.21540188664107274984525921388746376e-01
rand/SW-10000-4-0d2-trial2,2.83676209593801958182135310261532522e-03,2.32266704477123819878166720415817534e-03,2.17082937390619793786077933474969255e-02
rand/SW-10000-4-0d2-trial3,3.77867597619448695136380504256609027e-03,1.32159118551821759539079826914177440e-03,2.02047057676115579768583645072074004e-01
rand/SW-10000-4-0d3-trial1,2.42384876981918108903841035961322974e-03,1.16193375190540212987564782012722179e-03,5.28941815608728585336921624201229111e-02
rand/SW-10000-4-0d3-trial2,1.12931575676437235701211427189070327e-02,9.80447635064626985373312663801405975e-04,4.71383964320289633895913348637233177e-01
rand/SW-10000-4-0d3-trial3,4.98799794928994512112182019349275767e-03,2.31479416842247108968346404271298183e-03,6.12227645613114415185421002118493190e-02
rand/SW-10000-5-0d1-trial1,2.70567224605484167350353366015948114e-03,4.17232843537394837336477646713497633e-03,1.23020717348640687057087998751197285e-01
rand/SW-10000-5-0d1-trial2,5.18234014168593572618030143049709731e-03,6.65655996516145503436245333022358621e-03,2.58325380803533621708882525268799551e-01
rand/SW-10000-5-0d1-trial3,6.68635819043867774621037150032923875e-03,1.49107505951358239880234724636861761e-03,4.63070528437316597738335145154595332e-01
rand/SW-10000-5-0d2-trial1,1.86671208409326558408301196006773530e-03,1.00226732388335998253470828429582492e-03,3.00702616293168433713645902601664507e-01
rand/SW-10000-5-0d2-trial2,3.14178428607024708219974435557315420e-03,1.28724235766250753732984790184944198e-03,2.11892052587222678685988991955802635e-02
rand/SW-10000-5-0d2-trial3,2.89692767587324142042495732019306988e-03,1.22665391554100684770852162765594612e-03,2.41371249895255554797196591438051034e-02
rand/SW-10000-5-0d3-trial1,3.81673517953480402177937293577233724e-03,1.69492293781294224636191787395771825e-03,2.13490895283592439567115188563068333e-01
rand/SW-10000-5-0d3-trial2,3.40197419042171321149822998076622182e-03,9.31829676036163714593992450986055021e-04,3.32744517924142022068005478751361426e-02
rand/SW-10000-5-0d3-trial3,5.22095966162933012779507241243102535e-03,1.42366567698216570458818080056796792e-03,9.28035319374709067603031130836384590e-02
rand/SW-10000-6-0d1-trial1,1.26176888731762624956814037446985917e-03,9.01101415853779675040211945864382459e-04,7.99414827091033757785967659376537598e-03
rand/SW-10000-6-0d1-trial2,1.85330676771356308139812934565797247e-03,7.20683571172599375575272309534933177e-04,1.45606011902705264161277231635905115e-02
rand/SW-10000-6-0d1-trial3,5.78322726696140535115370094903986980e-03,2.55680393979315717928761653360204817e-03,5.55704793783831791477257181138461111e-02
rand/SW-10000-6-0d2-trial1,7.71751251455256982702616121423803475e-03,2.21742814384885453832245583005909036e-03,2.05177226583547408955412398576543436e-01
rand/SW-10000-6-0d2-trial2,-Inf,-Inf,-Inf
rand/SW-10000-6-0d2-trial3,1.76132021744051153495940923009827505e-03,6.52631922636821904652024366101451365e-04,1.10682250154691145479493164033039319e-02
rand/SW-10000-6-0d3-trial1,9.03942022163941798546070664032841894e-04,1.48371176381964357871732295401260533e-03,4.10182777322369075641480196735793643e-03
rand/SW-10000-6-0d3-trial2,1.89328973940055805430935637031644909e-03,9.68473398743446805665991279476780654e-04,6.13597030725499547262852052721544701e-03
rand/SW-10000-6-0d3-trial3,2.12699113494265328552501348488303122e-03,5.40570292455884496660313780183651921e-04,2.15432331480874059795759824531779117e-03
rand/rgg_n_2_15_s0,9.46992388189159652252412576302244450e-04,3.99195183253275902347639865976049635e-03,2.97827885605097189041253963649007902e-03


==> data/eigen_graph_misc_32/eigenvectors_relative_error.sorted.csv <==
percent,Float32,LinearTakum32,Posit32
0.0,1.3263320602223997e-6,2.63527685605713e-7,1.524490848436628e-7
0.000554016620498615,1.4186209205266666e-6,2.63527685605713e-7,1.524490848436628e-7
0.00110803324099723,1.8041063155169384e-6,2.8500279471391864e-7,2.840167590475334e-7
0.0016620498614958448,2.2960627698638464e-6,3.4470102884313605e-7,2.840167590475334e-7
0.00221606648199446,2.474829159705865e-6,3.4470102884313605e-7,4.1246024952884436e-7
0.002770083102493075,2.474829159705865e-6,3.511186356392013e-7,4.313272111917285e-7
0.0033240997229916896,2.4864528194772835e-6,4.023582723019184e-7,4.6634803286327396e-7
0.003878116343490305,2.4979063048495095e-6,4.5209991447473257e-7,4.673050039343617e-7
0.00443213296398892,2.5628335317838854e-6,4.6699902748408754e-7,5.108862175157724e-7
0.004986149584487534,2.9449675070575734e-6,4.767610870702899e-7,5.458475518097254e-7
0.00554016620498615,3.3833203874967618e-6,4.971693693558024e-7,6.285542673093016e-7
0.006094182825484765,3.635660414864538e-6,6.019902501363524e-7,6.311470566739482e-7
0.006648199445983379,3.638014318646949e-6,6.185524642387912e-7,6.484776362032969e-7
0.007202216066481994,3.7284760276727393e-6,6.188110479338982e-7,6.733104039852243e-7
0.00775623268698061,3.876781936681132e-6,6.440749311165075e-7,7.065640525622933e-7
0.008310249307479225,4.142798153733818e-6,6.897904984192526e-7,8.253857134991875e-7
0.00886426592797784,4.142798153733818e-6,7.85910095364853e-7,8.836071440256977e-7
0.009418282548476454,4.195619629813159e-6,7.907148157370499e-7,9.89419479998915e-7
0.009972299168975069,4.274079059102148e-6,8.520768070322287e-7,1.0747733544224365e-6
0.010526315789473684,4.297584736394389e-6,8.637196271758722e-7,1.0876494090084796e-6
0.0110803324099723,4.358394683738097e-6,8.770983564576288e-7,1.1073910669028742e-6
0.011634349030470914,4.4120650582387106e-6,9.379273780793335e-7,1.2004500661740084e-6
0.01218836565096953,4.447855504157129e-6,1.0398833374440538e-6,1.2174153012833883e-6
0.012742382271468145,4.523520002399382e-6,1.137783238820918e-6,1.2791620869975031e-6
0.013296398891966758,4.757817525932054e-6,1.1989348630136902e-6,1.3867304180774256e-6
0.013850415512465374,4.91404139112047e-6,1.3318109465105821e-6,1.5744656375770284e-6
0.014404432132963989,5.191128231426351e-6,1.438442276114861e-6,1.6016148097091547e-6
0.014958448753462604,5.232074344256507e-6,1.477454580365319e-6,1.6159968041440148e-6
0.01551246537396122,5.3860365615457574e-6,1.4854782215823543e-6,1.6184580655714341e-6
0.016066481994459834,5.428474341060489e-6,1.5578945852747736e-6,1.707654484172072e-6
0.01662049861495845,5.568191411579265e-6,1.5974062149446362e-6,1.7148062578292626e-6
0.017174515235457065,5.766929006169524e-6,1.637118679753107e-6,1.729122129910379e-6
0.01772853185595568,5.8734936376290984e-6,1.6403111675429493e-6,1.7319335369931184e-6
0.018282548476454295,6.241699114626256e-6,1.641897351792666e-6,1.7932039790176797e-6
0.018836565096952907,6.3756280323535054e-6,1.6901685658423422e-6,1.8597581657546838e-6
0.019390581717451522,6.377205053460378e-6,1.749880508654503e-6,2.01904842705429e-6
0.019944598337950138,6.568170589664209e-6,1.8108944776789133e-6,2.0971781575110974e-6
0.020498614958448753,6.58631748629846e-6,1.8154788193778349e-6,2.1547438169817366e-6
0.021052631578947368,6.60140199404556e-6,1.8306034339064563e-6,2.1782719044056205e-6
0.021606648199445983,6.781219545526545e-6,1.8563606940714985e-6,2.4060280209202e-6
0.0221606648199446,7.242812474178512e-6,2.008797504804489e-6,2.42183605579261e-6
0.022714681440443214,7.431660950501145e-6,2.0219350688498136e-6,2.4542604050571063e-6
0.02326869806094183,7.70465112232608e-6,2.0220795575380967e-6,2.4617139179937455e-6
0.023822714681440444,7.729261527056986e-6,2.033763438536143e-6,2.4749362270886615e-6
0.02437673130193906,7.796610500773292e-6,2.0528944150587837e-6,3.051319924818278e-6
0.024930747922437674,7.942711472923815e-6,2.1083804257044947e-6,3.3438612496643476e-6
0.02548476454293629,8.064999629238788e-6,2.135591858427881e-6,3.3708079829000224e-6
0.0260387811634349,8.156533835447011e-6,2.2486772914896592e-6,3.4172321331794656e-6
0.026592797783933517,8.22847524067098e-6,2.254615726437112e-6,3.4695674321565904e-6
0.027146814404432132,8.384959387353406e-6,2.3599754272237164e-6,3.698393253083301e-6
0.027700831024930747,8.694643965643276e-6,2.403987436121318e-6,3.709985001227581e-6
0.028254847645429362,8.924446601629257e-6,2.434689851611389e-6,3.765845209274948e-6
0.028808864265927978,9.110076356543097e-6,2.4380295191928336e-6,3.876209281835247e-6
0.029362880886426593,9.144840160198378e-6,2.463068425825764e-6,3.887381631915648e-6
0.029916897506925208,9.1807227383885e-6,2.49708992827471e-6,3.9405455549648795e-6
0.030470914127423823,9.287402690128727e-6,2.4990795444028995e-6,3.969510470978579e-6
0.03102493074792244,9.679005486043647e-6,2.597718064588107e-6,4.099563061199704e-6
0.031578947368421054,9.709783455373381e-6,2.7147990190705775e-6,4.129349759472064e-6
0.03213296398891967,9.7775549012804e-6,2.857533316002979e-6,4.267069902396046e-6
0.032686980609418284,9.814613521820591e-6,2.9289452783187073e-6,4.4362535756479625e-6
0.0332409972299169,9.85515825978695e-6,2.9649091576478513e-6,4.782144264018827e-6
0.033795013850415515,1.0285744004505296e-5,3.1664043737510196e-6,4.805283525694967e-6
0.03434903047091413,1.0884557714529618e-5,3.2063780763892917e-6,4.882069363685831e-6
0.034903047091412745,1.1059316032332631e-5,3.371723736154982e-6,4.888603382055048e-6
0.03545706371191136,1.107495320986079e-5,3.4861709227714598e-6,4.9153320094476245e-6
0.036011080332409975,1.135329180043354e-5,3.491735945034231e-6,5.0056708354820816e-6
0.03656509695290859,1.1380582978371425e-5,3.5182129123936754e-6,5.03485811596814e-6
0.0371191135734072,1.138317859138763e-5,3.60102395158176e-6,5.042335942714353e-6
0.037673130193905814,1.1418821366438155e-5,3.6200810251736684e-6,5.1602400580132065e-6
0.03822714681440443,1.1939315252810905e-5,3.7078855577854487e-6,5.183877534134725e-6
0.038781163434903045,1.1985940158838553e-5,3.722904509697681e-6,5.26525361161607e-6
0.03933518005540166,1.1989269136875509e-5,3.7601693435421293e-6,5.370786427946731e-6
0.039889196675900275,1.2102566297162062e-5,3.890572990074575e-6,5.539381171824783e-6
0.04044321329639889,1.2277978438980371e-5,3.970304587656701e-6,5.54011195610167e-6
0.040997229916897505,1.231044292306342e-5,4.010429031149851e-6,5.78152219089748e-6
0.04155124653739612,1.2421801454185429e-5,4.075275711904305e-6,5.806031938695462e-6
0.042105263157894736,1.2422177797374961e-5,4.1162114806368195e-6,5.968579188809334e-6
0.04265927977839335,1.2453757195120971e-5,4.132167421037149e-6,6.099618801936421e-6
0.043213296398891966,1.3418932824824047e-5,4.1535079018994345e-6,6.170019585611133e-6
0.04376731301939058,1.3680178167707223e-5,4.352877875999983e-6,6.17608769843261e-6
0.0443213296398892,1.4192209026783869e-5,4.4280432853001326e-6,6.232621565370777e-6
0.04487534626038781,1.4212736274841436e-5,4.455936445333295e-6,6.404784130642858e-6
0.04542936288088643,1.483899399726052e-5,4.52179109783173e-6,6.503792474291232e-6
0.04598337950138504,1.5098213941016663e-5,4.566090822240917e-6,6.510447730505659e-6
0.04653739612188366,1.5431879736908794e-5,4.670886608649384e-6,6.583403224272337e-6
0.04709141274238227,1.563097444997738e-5,4.672713386429142e-6,6.898196070351335e-6
0.04764542936288089,1.5698373337256974e-5,4.719727230707692e-6,6.953200558242385e-6
0.0481994459833795,1.5705833899945488e-5,4.7216421434201545e-6,7.090808043613944e-6
0.04875346260387812,1.580632510046258e-5,4.792167803042106e-6,7.553608176594061e-6
0.049307479224376734,1.5861431799892652e-5,4.7997686073232815e-6,7.60971895568949e-6
0.04986149584487535,1.587135066662003e-5,4.81514356236847e-6,7.792856711905389e-6
0.050415512465373964,1.5891546042112758e-5,4.945146318012424e-6,7.83408676130408e-6
0.05096952908587258,1.6561098499000937e-5,5.0066522448270005e-6,7.964978585618016e-6
0.05152354570637119,1.6561098499000937e-5,5.0298035340770665e-6,8.34794265078919e-6
0.0520775623268698,1.6572158673814414e-5,5.0298035340770665e-6,8.415791239337408e-6
0.05263157894736842,1.6630784822093837e-5,5.047925320359184e-6,8.459631250256526e-6
0.05318559556786703,1.6635954019231635e-5,5.196743764648062e-6,8.461102169644309e-6
0.05373961218836565,1.6936145729234346e-5,5.283598317671569e-6,8.474343070837429e-6
0.054293628808864264,1.7269203908408178e-5,5.3214644788217294e-6,8.5887101361655e-6
0.05484764542936288,1.744210943100199e-5,5.662488969533279e-6,8.63987780559279e-6
0.055401662049861494,1.7733640872630227e-5,5.670110647979901e-6,8.660840868769376e-6
0.05595567867036011,1.7872146241094427e-5,5.6979854630230145e-6,8.707662562744672e-6
0.056509695290858725,1.79019576028106e-5,5.7544060119555965e-6,8.840550034570751e-6
0.05706371191135734,1.819072967841229e-5,5.774164293420112e-6,9.043048367685907e-6
0.057617728531855955,1.8310118235578066e-5,5.820005178903037e-6,9.094908559670666e-6
0.05817174515235457,1.8311026549196514e-5,6.019316133558128e-6,9.34831180660263e-6
0.058725761772853186,1.8345898147004992e-5,6.127280928542088e-6,9.45505015213577e-6
0.0592797783933518,1.843344414220082e-5,6.181070512041217e-6,9.788450656007222e-6
0.059833795013850416,1.8566484743082003e-5,6.193733194691189e-6,9.9977977285545e-6
0.06038781163434903,1.8961162602405685e-5,6.195027892208949e-6,1.008582237793639e-5
0.060941828254847646,1.9097709244504764e-5,6.301808406227986e-6,1.0284088315792493e-5
0.06149584487534626,1.9102926373570662e-5,6.4251125920775675e-6,1.0376802438913646e-5
0.06204986149584488,1.9112743886553843e-5,6.50558452677412e-6,1.1280950583435419e-5
0.06260387811634349,1.9152974333940768e-5,6.591914858835875e-6,1.1354011246937125e-5
0.06315789473684211,1.929508587942204e-5,6.5938887573179815e-6,1.1723643160900849e-5
0.06371191135734072,1.9345873403789134e-5,6.687383350732943e-6,1.181124782981237e-5
0.06426592797783934,1.944344021186224e-5,6.767110418328993e-6,1.1878471491019103e-5
0.06481994459833795,1.9669040949188336e-5,6.798953371484296e-6,1.2123452079665978e-5
0.06537396121883657,1.978963960229494e-5,6.82173740647011e-6,1.2230147945585372e-5
0.06592797783933518,1.9957991438074286e-5,6.89468019236478e-6,1.230213333931152e-5
0.0664819944598338,1.9996028833895686e-5,6.974945474040658e-6,1.2381760615262411e-5
0.06703601108033241,2.0329865629023466e-5,6.977063175986333e-6,1.3012995951488942e-5
0.06759002770083103,2.041871446691663e-5,6.98562495051415e-6,1.3414099824510463e-5
0.06814404432132964,2.0430546232682366e-5,6.9997843709190334e-6,1.3622027937828326e-5
0.06869806094182826,2.0534029191584683e-5,7.014099642082796e-6,1.3801282230429642e-5
0.06925207756232687,2.0615956606678384e-5,7.044309477845348e-6,1.3935108093033288e-5
0.06980609418282549,2.061783650507597e-5,7.079163568361891e-6,1.4398172351922898e-5
0.0703601108033241,2.0845797345976402e-5,7.087561586589617e-6,1.4543120235400755e-5
0.07091412742382272,2.1122024681365125e-5,7.138001515570835e-6,1.473706637245288e-5
0.07146814404432134,2.12021593592114e-5,7.1770766657828946e-6,1.4926325543400623e-5
0.07202216066481995,2.1216772952930663e-5,7.264938427357468e-6,1.5455389805930143e-5
0.07257617728531857,2.1287108364822803e-5,7.319543594796593e-6,1.5983156520491964e-5
0.07313019390581718,2.130542041210953e-5,7.324780422372347e-6,1.6106379837225137e-5
0.07368421052631578,2.190648800657636e-5,7.367188716571034e-6,1.6119802060303816e-5
0.0742382271468144,2.1978332030262438e-5,7.412410863045938e-6,1.624747003958864e-5
0.07479224376731301,2.1978332030262438e-5,7.485016992204122e-6,1.642878214663663e-5
0.07534626038781163,2.2206994259843257e-5,7.518031687014898e-6,1.7005892617053457e-5
0.07590027700831024,2.266297638635132e-5,7.528015707441981e-6,1.7144658104697955e-5
0.07645429362880886,2.299044915718757e-5,7.639270268579317e-6,1.7245817136537635e-5
0.07700831024930747,2.305581463303246e-5,7.881862909050019e-6,1.7473317381562546e-5
0.07756232686980609,2.3373662941388737e-5,8.199989198439453e-6,1.8066262947640708e-5
0.0781163434903047,2.396888729572768e-5,8.248778013939832e-6,1.813733663056049e-5
0.07867036011080332,2.4359983915623782e-5,8.249282323248879e-6,1.813738295816713e-5
0.07922437673130193,2.4442049842910904e-5,8.303687955198952e-6,1.8589866279999636e-5
0.07977839335180055,2.480722045851745e-5,8.471863706368369e-6,1.8627189742847593e-5
0.08033240997229917,2.497234797540936e-5,8.496001370508424e-6,1.863242746629689e-5
0.08088642659279778,2.522694059439591e-5,8.517250378363265e-6,1.8705294161192456e-5
0.0814404432132964,2.532191287823218e-5,8.75480778130341e-6,1.8705294161192456e-5
0.08199445983379501,2.541195275543564e-5,8.822687113513335e-6,1.896173006983974e-5
0.08254847645429363,2.556614579388305e-5,8.830269871380826e-6,1.9185861276583544e-5
0.08310249307479224,2.6135577544148888e-5,8.839536852130518e-6,1.9185861276583544e-5
0.08365650969529086,2.69460679178416e-5,8.858555502112294e-6,1.926226118640528e-5
0.08421052631578947,2.6980648860799264e-5,9.003542706176255e-6,1.9584614979664944e-5
0.08476454293628809,2.6986615131063046e-5,9.012620532634094e-6,1.958685957071407e-5
0.0853185595567867,2.720692036060004e-5,9.330142091987426e-6,1.969275076888086e-5
0.08587257617728532,2.7697979412578416e-5,9.872937578830198e-6,2.0287923821379693e-5
0.08642659279778393,2.8003776389485345e-5,9.940216025716095e-6,2.0308849169610997e-5
0.08698060941828255,2.8569185827621622e-5,1.0061862172392693e-5,2.0645207946985863e-5
0.08753462603878116,2.9068260373060007e-5,1.0242381446215998e-5,2.078962892901667e-5
0.08808864265927978,2.9273640647755917e-5,1.0242381446215998e-5,2.1234468887920407e-5
0.0886426592797784,2.928020283265115e-5,1.0255463734776593e-5,2.1857250588912113e-5
0.08919667590027701,2.985813592185428e-5,1.0316078445725477e-5,2.205207490450371e-5
0.08975069252077562,2.985813592185428e-5,1.0337595627528093e-5,2.239718477927323e-5
0.09030470914127424,3.0157937757198177e-5,1.0530147579108015e-5,2.368298737877666e-5
0.09085872576177285,3.0417969304042006e-5,1.066377918326169e-5,2.3897484885702365e-5
0.09141274238227147,3.0876883706085366e-5,1.0754649697575196e-5,2.3897484885702365e-5
0.09196675900277008,3.123061617279146e-5,1.0807939901702904e-5,2.412658490656669e-5
0.0925207756232687,3.1511095125677657e-5,1.0872920424578297e-5,2.4232585121812413e-5
0.09307479224376732,3.172385059713112e-5,1.1194059535891418e-5,2.4474660680546035e-5
0.09362880886426593,3.218949329814326e-5,1.1212913541162074e-5,2.465635248994507e-5
0.09418282548476455,3.221341413635499e-5,1.1316921816957468e-5,2.503310558378067e-5
0.09473684210526316,3.270536972160727e-5,1.1331059574238961e-5,2.5156846615552973e-5
0.09529085872576178,3.333030890561504e-5,1.1476453760080091e-5,2.5173851313902437e-5
0.09584487534626039,3.356814786074745e-5,1.1534801697833182e-5,2.5244891906112013e-5
0.096398891966759,3.3770194144057856e-5,1.1628188888207758e-5,2.5342492214558705e-5
0.09695290858725762,3.390211295465747e-5,1.1651749655396676e-5,2.5667714036308714e-5
0.09750692520775624,3.405928268590464e-5,1.1651749655396676e-5,2.616844280222235e-5
0.09806094182825485,3.411957150417746e-5,1.1656528377423855e-5,2.6227614630075464e-5
0.09861495844875347,3.438328954050085e-5,1.1688630694861319e-5,2.6297228471920205e-5
0.09916897506925208,3.438328954050085e-5,1.178594007701656e-5,2.6297228471920205e-5
0.0997229916897507,3.4958807149197285e-5,1.1867562834547194e-5,2.6945279182947103e-5
0.10027700831024931,3.560379742348173e-5,1.1967038773238463e-5,2.699551072516684e-5
0.10083102493074793,3.573423054841684e-5,1.1968016338479822e-5,2.715090066357651e-5
0.10138504155124654,3.5957362613402875e-5,1.1968016338479822e-5,2.7311476770264093e-5
0.10193905817174516,3.6276474178455774e-5,1.2137920354372013e-5,2.7612681082304703e-5
0.10249307479224377,3.636763935662856e-5,1.2363407897266704e-5,2.764185613501619e-5
0.10304709141274238,3.638262084451089e-5,1.2447626097237018e-5,2.779303579169462e-5
0.10360110803324099,3.638262084451089e-5,1.2517486321251328e-5,2.8128628498762127e-5
0.1041551246537396,3.667691468031986e-5,1.2573934504096464e-5,2.8145242067407506e-5
0.10470914127423822,3.8480680848896424e-5,1.2597488589070513e-5,2.815011762832821e-5
0.10526315789473684,3.8714865493564515e-5,1.2721001943873541e-5,2.830006151304427e-5
0.10581717451523545,3.8883100867856805e-5,1.2866702985566401e-5,2.8362548651200085e-5
0.10637119113573407,3.972075974556186e-5,1.2930173346902398e-5,2.9458470071647075e-5
0.10692520775623268,3.977916700942815e-5,1.3270944438924805e-5,2.9524451212446964e-5
0.1074792243767313,4.022656502923453e-5,1.336782488083459e-5,3.0570254901706066e-5
0.10803324099722991,4.041286357362725e-5,1.3535672568389774e-5,3.069638301503009e-5
0.10858725761772853,4.0680845095281484e-5,1.3811588029882098e-5,3.1144057674446184e-5
0.10914127423822714,4.080503542757757e-5,1.4022168186796378e-5,3.196345215471018e-5
0.10969529085872576,4.107119130660673e-5,1.4067909662096287e-5,3.197967573672665e-5
0.11024930747922437,4.1204782366202795e-5,1.415451294348647e-5,3.232340851159993e-5
0.11080332409972299,4.1336585721283e-5,1.4162685231091518e-5,3.245814958788322e-5
0.1113573407202216,4.279526539480497e-5,1.4540415714384262e-5,3.245814958788322e-5
0.11191135734072022,4.3422229010345496e-5,1.4704221229613569e-5,3.2707758976031265e-5
0.11246537396121883,4.352368034382504e-5,1.5077296117834046e-5,3.2812146184997196e-5
0.11301939058171745,4.460260330893644e-5,1.5077296117834046e-5,3.286954152484276e-5
0.11357340720221606,4.468424235260129e-5,1.5146361887880138e-5,3.299180175348136e-5
0.11412742382271468,4.489364226913855e-5,1.51950092556719e-5,3.3317796008551825e-5
0.1146814404432133,4.534134085419004e-5,1.5210689073633704e-5,3.348909597132624e-5
0.11523545706371191,4.560369666182492e-5,1.5244519388799356e-5,3.3688659185452635e-5
0.11578947368421053,4.645114694577138e-5,1.5295632256031484e-5,3.400636572557748e-5
0.11634349030470914,4.6880565198654465e-5,1.5587753447933653e-5,3.400636572557748e-5
0.11689750692520776,4.925417499320288e-5,1.5730972793684233e-5,3.414521409836673e-5
0.11745152354570637,4.9771200795583945e-5,1.5875940293036433e-5,3.4165536259790536e-5
0.11800554016620499,5.0504468429261075e-5,1.5884804351460385e-5,3.426887083676338e-5
0.1185595567867036,5.0920042154603606e-5,1.5946937018302047e-5,3.449342796002669e-5
0.11911357340720222,5.0965582636369344e-5,1.5946937018302047e-5,3.486060352584152e-5
0.11966759002770083,5.112335373083727e-5,1.599148485109157e-5,3.529478725025295e-5
0.12022160664819945,5.122470966786179e-5,1.615726353214659e-5,3.555820096750844e-5
0.12077562326869806,5.1396383386469165e-5,1.6517691380457274e-5,3.578465516109793e-5
0.12132963988919668,5.14970408870993e-5,1.705393928631561e-5,3.626004593230104e-5
0.12188365650969529,5.1873408865099935e-5,1.7307776106899666e-5,3.646611848535281e-5
0.12243767313019391,5.247355398381893e-5,1.7318057150356278e-5,3.650566629944351e-5
0.12299168975069252,5.257250713522853e-5,1.742313481710848e-5,3.714406113977507e-5
0.12354570637119114,5.3616803009018597e-5,1.7694493048618606e-5,3.714406113977507e-5
0.12409972299168975,5.378013984051135e-5,1.7721312238953634e-5,3.7290709966049096e-5
0.12465373961218837,5.408079739080048e-5,1.773179620640712e-5,3.871816476690301e-5
0.12520775623268698,5.4384714132202496e-5,1.7741223271583257e-5,3.919860735204505e-5
0.1257617728531856,5.4486416177451835e-5,1.7959328379341204e-5,3.983667242819676e-5
0.12631578947368421,5.454637194542149e-5,1.8093520843298982e-5,4.0198045614462176e-5
0.12686980609418283,5.473408256765307e-5,1.816689507614497e-5,4.052124024093744e-5
0.12742382271468145,5.5677269589529e-5,1.8251336584173695e-5,4.0608937998267906e-5
0.12797783933518006,5.635985324371129e-5,1.836376970383187e-5,4.079291357149912e-5
0.12853185595567868,5.688239144407701e-5,1.836376970383187e-5,4.1385928267926316e-5
0.1290858725761773,5.732492530389244e-5,1.8516530584316748e-5,4.154006281270298e-5
0.1296398891966759,5.769613413760035e-5,1.857719001499232e-5,4.1753943035164794e-5
0.13019390581717452,5.7841505144835016e-5,1.863208477836057e-5,4.176227029405314e-5
0.13074792243767314,5.7841505144835016e-5,1.8865808660484613e-5,4.176227029405314e-5
0.13130193905817175,5.797769612530679e-5,1.8982954299558523e-5,4.227779307462032e-5
0.13185595567867037,6.0144074725041366e-5,1.899109406556403e-5,4.236312008838319e-5
0.13240997229916898,6.050921982700881e-5,1.904709729259389e-5,4.300378673321245e-5
0.1329639889196676,6.050921982700881e-5,1.9494856808243753e-5,4.334477018319389e-5
0.1335180055401662,6.05435651660499e-5,1.9494856808243753e-5,4.361324582774066e-5
0.13407202216066483,6.082049128038708e-5,1.9538883486864804e-5,4.375159559134359e-5
0.13462603878116344,6.0841182798088036e-5,1.9733014462339782e-5,4.4109019800152255e-5
0.13518005540166206,6.0862487593976975e-5,1.980518542371825e-5,4.429316350080717e-5
0.13573407202216067,6.0862487593976975e-5,2.0033720860612287e-5,4.4635389417859994e-5
0.1362880886426593,6.0956232206111216e-5,2.029260192351778e-5,4.51988459988306e-5
0.1368421052631579,6.174185987514154e-5,2.06045090017282e-5,4.5419736195228e-5
0.13739612188365652,6.234044943658895e-5,2.087579299325195e-5,4.5623086092080676e-5
0.13795013850415513,6.236200552742378e-5,2.091691749053264e-5,4.672126854461995e-5
0.13850415512465375,6.307420766955381e-5,2.1017913596733444e-5,4.682309757367021e-5
0.13905817174515236,6.366939905855553e-5,2.175380014717793e-5,4.7364945381267325e-5
0.13961218836565098,6.393704000095785e-5,2.196809879621998e-5,4.783052636551644e-5
0.1401662049861496,6.397603091152998e-5,2.199091901311526e-5,4.832596139008907e-5
0.1407202216066482,6.400573108436928e-5,2.201609217231543e-5,4.980342987234655e-5
0.14127423822714683,6.465329016165072e-5,2.208596599507267e-5,5.011274453889106e-5
0.14182825484764544,6.496480233209894e-5,2.208596599507267e-5,5.1417465086573e-5
0.14238227146814406,6.507851973449335e-5,2.2212565639699467e-5,5.2042482282409823e-5
0.14293628808864267,6.514379573533412e-5,2.227524559162437e-5,5.296743079375137e-5
0.1434903047091413,6.590992982138426e-5,2.245956347586035e-5,5.3924853862906434e-5
0.1440443213296399,6.59132563577174e-5,2.253662293450811e-5,5.4343561853427334e-5
0.14459833795013852,6.610964515475044e-5,2.2685164391871122e-5,5.4343561853427334e-5
0.14515235457063713,6.613550863880997e-5,2.275335859490447e-5,5.4914819759284905e-5
0.14570637119113575,6.623368786957298e-5,2.2843595736558034e-5,5.5469137520622914e-5
0.14626038781163436,6.64690540758741e-5,2.2925702680041583e-5,5.56837351966252e-5
0.14681440443213298,6.66656474796879e-5,2.299482730657594e-5,5.582259074966603e-5
0.14736842105263157,6.709657435539088e-5,2.3351708366997452e-5,5.5984262833793085e-5
0.14792243767313018,6.752331792440198e-5,2.3442546425973974e-5,5.616800079329342e-5
0.1484764542936288,6.827254795331446e-5,2.3519138083706287e-5,5.682201640273213e-5
0.1490304709141274,6.841891347181718e-5,2.352894430352074e-5,5.690998094227003e-5
0.14958448753462603,6.873004870369711e-5,2.3619770345933424e-5,5.698590078901862e-5
0.15013850415512464,6.891903495697774e-5,2.3911122222062348e-5,5.750636443975587e-5
0.15069252077562326,6.907528879128754e-5,2.3928743754160516e-5,5.7578708995209544e-5
0.15124653739612187,6.918783574130597e-5,2.3977063289389498e-5,5.7578708995209544e-5
0.1518005540166205,6.933225559725093e-5,2.436279914724103e-5,5.851697484666745e-5
0.1523545706371191,7.001334764693913e-5,2.43812539563649e-5,5.896879525132049e-5
0.15290858725761772,7.219177137761434e-5,2.464545140477131e-5,5.9584841748492303e-5
0.15346260387811633,7.25139958291529e-5,2.4669933674827083e-5,5.970311615812281e-5
0.15401662049861495,7.372504584564486e-5,2.486572987443035e-5,6.0303416649304795e-5
0.15457063711911356,7.381865001339386e-5,2.488874022725158e-5,6.0426483156766224e-5
0.15512465373961218,7.388332873930846e-5,2.5058770965502556e-5,6.094515763440253e-5
0.1556786703601108,7.552203546214226e-5,2.516765571270991e-5,6.108485708228614e-5
0.1562326869806094,7.656416612563356e-5,2.5234636030215643e-5,6.128015820244585e-5
0.15678670360110802,7.66539572020725e-5,2.533471281804324e-5,6.134209004259024e-5
0.15734072022160664,7.775681986403211e-5,2.5362300673890356e-5,6.216482919726526e-5
0.15789473684210525,7.795390689910008e-5,2.5675920748936155e-5,6.216482919726526e-5
0.15844875346260387,7.853955876951376e-5,2.5713680464371095e-5,6.2341762115052e-5
0.15900277008310248,7.894548355093718e-5,2.5752130953744793e-5,6.27295300532261e-5
0.1595567867036011,7.938892522894038e-5,2.6112856474050603e-5,6.410928506495078e-5
0.16011080332409972,7.980656235135983e-5,2.6251380259342484e-5,6.415924518997018e-5
0.16066481994459833,8.00134857433682e-5,2.6316030911253134e-5,6.4415943865139e-5
0.16121883656509695,8.04995083752627e-5,2.6316951455703754e-5,6.582481266961845e-5
0.16177285318559556,8.101594808932147e-5,2.63211063332547e-5,6.637185542902834e-5
0.16232686980609418,8.174733861899446e-5,2.6426904296971967e-5,6.661507514514706e-5
0.1628808864265928,8.210755285347786e-5,2.710930457764431e-5,6.772060118923612e-5
0.1634349030470914,8.255549472231986e-5,2.719424300965995e-5,6.846842758554635e-5
0.16398891966759002,8.281259691206353e-5,2.755321513002966e-5,6.981334073508804e-5
0.16454293628808864,8.317577095018617e-5,2.7611181720643738e-5,7.003915581943422e-5
0.16509695290858725,8.38218771338464e-5,2.7725282433032643e-5,7.207454659851659e-5
0.16565096952908587,8.435634019620625e-5,2.772841456002491e-5,7.207792686923824e-5
0.16620498614958448,8.473966289721465e-5,2.818828777742939e-5,7.276952383224617e-5
0.1667590027700831,8.520434293120818e-5,2.8486200775732274e-5,7.474773920654398e-5
0.1673130193905817,8.555847782300266e-5,2.8504145290148592e-5,7.536066959880533e-5
0.16786703601108033,8.556575706830012e-5,2.8509919481015582e-5,7.583695677015999e-5
0.16842105263157894,8.581839828032795e-5,2.9006590856300586e-5,7.637633121952991e-5
0.16897506925207756,8.59500103578705e-5,2.9049803070611037e-5,7.68026935954284e-5
0.16952908587257617,8.609327702581382e-5,2.907959494337112e-5,7.837673654505145e-5
0.1700831024930748,8.639529962607412e-5,2.909307112404935e-5,7.864803787955122e-5
0.1706371191135734,8.684804875193151e-5,2.9213905875627555e-5,7.90285718793762e-5
0.17119113573407202,8.694865548981062e-5,2.9450818065357776e-5,7.907450689689777e-5
0.17174515235457063,8.709783636592593e-5,2.9458367421375637e-5,7.907450689689777e-5
0.17229916897506925,8.76105303586893e-5,3.004036150770361e-5,7.918276524106287e-5
0.17285318559556787,8.80192563721805e-5,3.074059691227125e-5,7.97168142936752e-5
0.17340720221606648,8.83442878816405e-5,3.091825495671859e-5,8.0191256788426e-5
0.1739612188365651,8.836456818953284e-5,3.105969377370003e-5,8.03087302475532e-5
0.1745152354570637,8.918618842940077e-5,3.160205783749295e-5,8.174346649554596e-5
0.17506925207756233,9.051910817098277e-5,3.166398618194243e-5,8.22849778869413e-5
0.17562326869806094,9.129637502042353e-5,3.181757231952208e-5,8.244027219773288e-5
0.17617728531855956,9.158641667462411e-5,3.2028160092890285e-5,8.270189542052468e-5
0.17673130193905817,9.218312626747062e-5,3.2028160092890285e-5,8.339162492085782e-5
0.1772853185595568,9.218312626747062e-5,3.2607901197699265e-5,8.369226314695508e-5
0.1778393351800554,9.235932893000243e-5,3.290105482076045e-5,8.369226314695508e-5
0.17839335180055402,9.243307525688671e-5,3.316696979871419e-5,8.371471440929292e-5
0.17894736842105263,9.29263465435796e-5,3.3342182332713835e-5,8.435526089205055e-5
0.17950138504155125,9.296113108728594e-5,3.358064082610264e-5,8.498370569784875e-5
0.18005540166204986,9.45775165730675e-5,3.364285292688823e-5,8.552679143905216e-5
0.18060941828254848,9.555514346621424e-5,3.405105849895645e-5,8.576081019158866e-5
0.1811634349030471,9.624597381716732e-5,3.433155676130512e-5,8.576081019158866e-5
0.1817174515235457,9.650067083712539e-5,3.446249779120622e-5,8.693453703808266e-5
0.18227146814404432,9.908053164776045e-5,3.4594933151226735e-5,8.846156379232873e-5
0.18282548476454294,9.943975914498413e-5,3.4891895909441905e-5,8.942511063183406e-5
0.18337950138504155,0.00010032534354427724,3.4891895909441905e-5,8.952108145083727e-5
0.18393351800554017,0.00010268092200294826,3.601771023699919e-5,8.978244819003888e-5
0.18448753462603878,0.00010360418058349809,3.6024441333867203e-5,8.99402227092351e-5
0.1850415512465374,0.00010440901145804638,3.6063702266880665e-5,9.025889553272961e-5
0.18559556786703602,0.00010450661215418381,3.6856849106926136e-5,9.127659310922974e-5
0.18614958448753463,0.00010466097012267644,3.7247130962095183e-5,9.222889913138927e-5
0.18670360110803325,0.00010483783141525926,3.724991733020736e-5,9.240999339220597e-5
0.18725761772853186,0.00010498819408841332,3.7443247758161034e-5,9.326717137647134e-5
0.18781163434903048,0.00010529060459967277,3.761066518735358e-5,9.447026939106052e-5
0.1883656509695291,0.00010556921337397193,3.761066518735358e-5,9.5004140905401e-5
0.1889196675900277,0.00010639436567289246,3.787733466860676e-5,9.50168298750581e-5
0.18947368421052632,0.00010726978437128283,3.823880268014324e-5,9.509379021732709e-5
0.19002770083102494,0.00010766737014330527,3.851748380624013e-5,9.525319375969293e-5
0.19058171745152355,0.00010855190054599477,3.855392842238233e-5,9.559460391369763e-5
0.19113573407202217,0.00011031550218187652,3.855392842238233e-5,9.730630178659216e-5
0.19168975069252078,0.00011039284512809288,3.871531534793381e-5,9.735099803628271e-5
0.1922437673130194,0.00011046223335734952,3.898689577470058e-5,9.86524743809035e-5
0.192797783933518,0.00011207939543737671,3.898689577470058e-5,9.898951861213389e-5
0.19335180055401663,0.00011234952745519995,3.926294174947497e-5,9.9054917528128e-5
0.19390581717451524,0.0001155844142517766,3.9912294217022314e-5,0.00010082719525098396
0.19445983379501386,0.00011715676822896998,3.998732294453982e-5,0.00010298286843970159
0.19501385041551247,0.00011737489707151757,4.0283720585145346e-5,0.00010411518865400214
0.1955678670360111,0.00011769805793533163,4.095211671310448e-5,0.00010558813517223023
0.1961218836565097,0.00011769805793533163,4.109941154443215e-5,0.00010610393173898792
0.19667590027700832,0.00011835315564719591,4.111726339333082e-5,0.00010761194093802525
0.19722991689750694,0.00011926557442274321,4.122164131275888e-5,0.00010782354662545492
0.19778393351800555,0.0001194567462031888,4.130315021438339e-5,0.0001085137295386584
0.19833795013850417,0.00012112240609851789,4.139501967884997e-5,0.00010854297197020554
0.19889196675900278,0.00012136651218949687,4.210899334354489e-5,0.00011265109955437446
0.1994459833795014,0.00012245068101362567,4.210899334354489e-5,0.0001129325045085306
0.2,0.00012281356141247707,4.215101307948468e-5,0.00011318295190290162
0.20055401662049863,0.00012295323805488166,4.231094193476241e-5,0.0001162983621575686
0.20110803324099724,0.00012364030257122028,4.27563918367134e-5,0.00011662640478129547
0.20166204986149586,0.00012372675376962436,4.279465899772891e-5,0.00011962626518532727
0.20221606648199447,0.00012566299043193904,4.289343657133763e-5,0.00012012087849529975
0.2027700831024931,0.00012597328344189396,4.3045645294734306e-5,0.00012031341783284647
0.2033240997229917,0.0001266174929587196,4.3045645294734306e-5,0.00012152409020718776
0.20387811634349032,0.00012766933126055608,4.330346857720221e-5,0.0001222853813855581
0.20443213296398893,0.00012829882071881382,4.375004477347034e-5,0.00012343830658342832
0.20498614958448755,0.00012884472820512852,4.402158298660372e-5,0.00012428956476143098
0.20554016620498616,0.0001295168946080709,4.409167588196923e-5,0.00012467201507349607
0.20609418282548475,0.00012967880065604893,4.4334989690758274e-5,0.00012467201507349607
0.20664819944598337,0.00012967880065604893,4.463211521438557e-5,0.00012708750707987975
0.20720221606648198,0.00012978346895082277,4.5081462343649474e-5,0.00012791207166382452
0.2077562326869806,0.0001313604528374216,4.514110881742148e-5,0.00013104214426424958
0.2083102493074792,0.00013262077436263037,4.5396562367162085e-5,0.00013368373199540873
0.20886426592797783,0.00013287658083353823,4.5421628857391566e-5,0.00013371137165360056
0.20941828254847644,0.0001330332717357355,4.554843584112917e-5,0.0001375423276329633
0.20997229916897506,0.00013499135286859938,4.569029978947779e-5,0.00013791929109250155
0.21052631578947367,0.0001357189497021892,4.58901424140377e-5,0.00013815968121289884
0.2110803324099723,0.00013606441105946056,4.60633053893851e-5,0.00014042147156643838
0.2116343490304709,0.00014141747619037066,4.627505764235984e-5,0.0001407051319590799
0.21218836565096952,0.00014157348430400733,4.6365628070651417e-5,0.0001408855208634678
0.21274238227146813,0.0001420347428205735,4.6885388621973065e-5,0.0001437044139949779
0.21329639889196675,0.0001420587733043042,4.7384451030464454e-5,0.0001444197416145012
0.21385041551246536,0.0001423376281382396,4.7463471012356914e-5,0.00014513291900606788
0.21440443213296398,0.00014237084306243872,4.767520013433433e-5,0.00014601907157720865
0.2149584487534626,0.000143833706619513,4.767520013433433e-5,0.0001464514515475661
0.2155124653739612,0.00014394888311816128,4.79699656967218e-5,0.00014704696409937725
0.21606648199445982,0.00014478557457956468,4.893893900297169e-5,0.00014728700212738975
0.21662049861495844,0.0001447989425240743,4.9086123487038267e-5,0.00014760348499254816
0.21717451523545706,0.0001464754942190394,4.911905643318429e-5,0.00014956666997952868
0.21772853185595567,0.0001467437956805467,4.930158729780545e-5,0.000151573143955267
0.21828254847645429,0.00014683470511335,4.993455177487506e-5,0.00015291930210694773
0.2188365650969529,0.00014821092051025753,5.002412996204698e-5,0.0001540361911763225
0.21939058171745152,0.00014826822232449346,5.037879485758347e-5,0.00015622159427908512
0.21994459833795013,0.00014856303917000244,5.050103614340586e-5,0.00015897039719030585
0.22049861495844875,0.00014887518290872964,5.094361828655733e-5,0.00016036667749018388
0.22105263157894736,0.00014900028113237616,5.1111328646795087e-5,0.00016038819237609799
0.22160664819944598,0.00015097779550503766,5.167074829589569e-5,0.00016072350722801739
0.2221606648199446,0.00015097779550503766,5.167124735831577e-5,0.00016099347777877293
0.2227146814404432,0.0001533717866215617,5.190173786059177e-5,0.00016314367796840235
0.22326869806094182,0.00015405498086585947,5.2087689771386294e-5,0.00016342284901733735
0.22382271468144044,0.00015417384585529636,5.2121860635309456e-5,0.00016689549374606914
0.22437673130193905,0.0001543601579227324,5.337897108596348e-5,0.00016745715745248495
0.22493074792243767,0.00015639686805869749,5.3564433894733095e-5,0.0001709385060589121
0.22548476454293628,0.00015880845428672217,5.3782071801570455e-5,0.00017152689835278447
0.2260387811634349,0.00015942373637145362,5.442539544729654e-5,0.00017580413869317646
0.22659279778393351,0.0001599255549257304,5.474312486734825e-5,0.00017832727932224878
0.22714681440443213,0.00016021921739219002,5.587197526676729e-5,0.00017852380045437185
0.22770083102493074,0.00016021921739219002,5.597440123491431e-5,0.00017929716615343186
0.22825484764542936,0.00016052926972198815,5.6115922562752525e-5,0.00017935778977433162
0.22880886426592797,0.00016105489177852767,5.627225583816941e-5,0.00018760364294400365
0.2293628808864266,0.00016221567398750378,5.635235619510694e-5,0.00018780817580320723
0.2299168975069252,0.00016317849853822575,5.661608860880783e-5,0.00019006846621446793
0.23047091412742382,0.00016716961421176893,5.667349117591352e-5,0.00019176023660083828
0.23102493074792244,0.0001672801766573453,5.745136428306024e-5,0.00020323508159620434
0.23157894736842105,0.0001675033884557862,5.749011228668605e-5,0.00020347246163127667
0.23213296398891967,0.00016855019464237034,5.769973826663241e-5,0.00020487591257876105
0.23268698060941828,0.00016876376405419673,5.7856466529865754e-5,0.00020626547100834386
0.2332409972299169,0.00016918410895261094,5.9535689455165836e-5,0.000206816619277025
0.2337950138504155,0.00016918410895261094,5.982117457203981e-5,0.0002086070987817179
0.23434903047091413,0.00017145406066653744,5.9959658639327065e-5,0.00021146525101806293
0.23490304709141274,0.00017264397785787767,6.15087129687831e-5,0.00021863772749485582
0.23545706371191136,0.00017264397785787767,6.169679116626171e-5,0.00021949111793350727
0.23601108033240997,0.0001743973863463247,6.171804423205948e-5,0.00022027837109981572
0.2365650969529086,0.00017535581758636542,6.267637532042077e-5,0.0002208324397941375
0.2371191135734072,0.0001757919477895723,6.398187702717756e-5,0.0002208324397941375
0.23767313019390582,0.00017611150851095213,6.450028673950879e-5,0.0002208324397941375
0.23822714681440443,0.00017628076543550698,6.483557245973603e-5,0.00022708063044097102
0.23878116343490305,0.0001771165975034363,6.483557245973603e-5,0.00022713545151204344
0.23933518005540166,0.00017776442187286657,6.513933486125598e-5,0.00022790628183051915
0.23988919667590028,0.00017803321850761635,6.521370135369416e-5,0.0002288698136199053
0.2404432132963989,0.00017907103593788477,6.529312583498067e-5,0.0002298311441826107
0.2409972299168975,0.00018016778745556786,6.646269811477831e-5,0.00023024149435272177
0.24155124653739612,0.0001804753753855587,6.69862770945826e-5,0.00023107306245783493
0.24210526315789474,0.00018325044176524408,6.75446707109521e-5,0.00023393252992566542
0.24265927977839336,0.0001841441461312805,6.828346533829719e-5,0.00023393252992566542
0.24321329639889197,0.0001856445556017668,6.974834750262948e-5,0.0002485627278298812
0.24376731301939059,0.0001856445556017668,6.983674499486471e-5,0.0002497963859212615
0.2443213296398892,0.00018625110818841335,7.020451517492137e-5,0.00024994352477226143
0.24487534626038782,0.00018643814954519378,7.020451517492137e-5,0.00025270444163404295
0.24542936288088643,0.00018643814954519378,7.084521935352943e-5,0.0002547415052318476
0.24598337950138505,0.00018655766140264244,7.141803298810666e-5,0.0002575253776943866
0.24653739612188366,0.0001874634049966213,7.183964131234789e-5,0.0002590582587134627
0.24709141274238228,0.0001877337728931849,7.30648870097665e-5,0.0002604846002200694
0.2476454293628809,0.00019247223094730486,7.331750574347336e-5,0.00026386488976594435
0.2481994459833795,0.00019370292563859572,7.336384955955132e-5,0.0002663691356880609
0.24875346260387812,0.00019418162777166536,7.336384955955132e-5,0.000266848402736981
0.24930747922437674,0.00019635266462710276,7.39197436179437e-5,0.0002693147624086259
0.24986149584487535,0.0001969613720200275,7.56019635935477e-5,0.0002726656837484961
0.25041551246537397,0.00019944419937953318,7.605095381034042e-5,0.0002747873439296251
0.25096952908587256,0.00020195196466672876,7.64875974294281e-5,0.0002771203693424488
0.2515235457063712,0.0002020920176500359,7.69177094802185e-5,0.00027761461837923267
0.2520775623268698,0.00020445207284254104,7.797196689034275e-5,0.0002818286918490713
0.25263157894736843,0.0002069011834544996,7.861361519741765e-5,0.0002838005857156516
0.253185595567867,0.00020747670818449225,7.90035880480167e-5,0.00029252217887849923
0.25373961218836566,0.0002092075503342263,7.912462325454578e-5,0.00029443455225799784
0.25429362880886425,0.00020931040973956423,7.94521554033145e-5,0.0002981062635790348
0.2548476454293629,0.00021267102109851166,7.985371880707159e-5,0.00031486754102869464
0.2554016620498615,0.00021517489195938954,8.039789699774778e-5,0.0003227819254299987
0.2559556786703601,0.00021699761782651404,8.058916582346536e-5,0.000323606178589304
0.2565096952908587,0.0002193415407501264,8.058916582346536e-5,0.0003265094830852554
0.25706371191135735,0.0002193415407501264,8.114788083191137e-5,0.0003288355845486101
0.25761772853185594,0.00022325547105239143,8.17224441273457e-5,0.00033433892429813683
0.2581717451523546,0.00022344779376767685,8.281774915523209e-5,0.000336239014443011
0.25872576177285317,0.00022373458539352774,8.317102198648266e-5,0.00033707925813981774
0.2592797783933518,0.00022480694143822667,8.318187032486449e-5,0.0003429285457225074
0.2598337950138504,0.00022640492988227975,8.383786055363283e-5,0.0003478017138213741
0.26038781163434904,0.00023380947064251964,8.572762436850735e-5,0.0003482764815724566
0.26094182825484763,0.0002375910410640315,8.681898267601575e-5,0.0003605214544780442
0.2614958448753463,0.00023972837871217933,8.699406609805556e-5,0.00036058240407199773
0.26204986149584486,0.0002428235961871149,8.948903049244552e-5,0.00036152496281281575
0.2626038781163435,0.00024394037869240884,8.954780578633882e-5,0.0003617453648598326
0.2631578947368421,0.0002494739982736506,9.022608944590217e-5,0.0003660895630590318
0.26371191135734073,0.0002514119823220551,9.147882606258661e-5,0.0003695381931456899
0.2642659279778393,0.000254739261178577,9.184865954204405e-5,0.0003696814648842512
0.26481994459833796,0.0002553108826663631,9.314775249333077e-5,0.0003726791126216604
0.26537396121883655,0.00025861077502414636,9.349067534837591e-5,0.0003809106748711887
0.2659279778393352,0.00025896963678178405,9.382554995004945e-5,0.0003898686212670849
0.2664819944598338,0.0002591729640337746,9.444796740770005e-5,0.0003980560570738274
0.2670360110803324,0.0002602410875969655,9.478115946662504e-5,0.0004071104100690095
0.267590027700831,0.0002605141980606478,9.553282443134724e-5,0.0004079830583184313
0.26814404432132966,0.00026078449173368287,9.590734928922362e-5,0.00041082070884139633
0.26869806094182824,0.00026078449173368287,9.674567054656438e-5,0.00041146649642402703
0.2692520775623269,0.00026078449173368287,9.797115207095602e-5,0.00041748217417410824
0.2698060941828255,0.0002620301243129164,9.826327050274637e-5,0.00041982768925999164
0.2703601108033241,0.00026265278943269065,9.826910530373049e-5,0.00042078919355613653
0.2709141274238227,0.00026372739652011774,9.926924312529956e-5,0.00042078919355613653
0.27146814404432135,0.00026471421784344997,9.972766789680675e-5,0.00043161361381804475
0.27202216066481993,0.00026471421784344997,0.00010015169260367288,0.0004319928413706734
0.2725761772853186,0.00026623684608753607,0.0001005028506741297,0.0004404063133656679
0.27313019390581716,0.00026920302498665264,0.0001008969703107974,0.0004418152952121111
0.2736842105263158,0.000270061154686979,0.00010251334537641387,0.0004438482819769304
0.2742382271468144,0.00027078303654044875,0.00010374253989087998,0.0004438482819769304
0.27479224376731304,0.0002730928300676079,0.00010430714713506028,0.0004503598811108071
0.2753462603878116,0.00027339794104078543,0.00010487777169826157,0.0004653746888784294
0.27590027700831027,0.00027339794104078543,0.00010596684112511905,0.0004666210061638141
0.27645429362880886,0.00027613941801517755,0.0001077544432372241,0.00047251256627019606
0.2770083102493075,0.00027842739571966047,0.00010893222801607811,0.0004736084642313025
0.2775623268698061,0.0002789525844563463,0.00010939048196683779,0.0004798285317724076
0.27811634349030473,0.0002795066103638474,0.0001096477036134353,0.0004826126291828624
0.2786703601108033,0.0002817179788206495,0.0001111014335387425,0.00048342431262018347
0.27922437673130196,0.000283357762860986,0.00011223149663526413,0.0004857908808708166
0.27977839335180055,0.00028438483041562016,0.00011245305634798588,0.0004866934056867341
0.2803324099722992,0.0002845880061284439,0.00011279267869117944,0.0004875347636425824
0.2808864265927978,0.0002917149713372894,0.0001138155628889277,0.00048772796686161847
0.2814404432132964,0.00030019325282942187,0.0001138155628889277,0.0004913737284188691
0.281994459833795,0.0003006189665435076,0.00011489162306946354,0.0005031666851346642
0.28254847645429365,0.0003024636227466875,0.00011549416206981642,0.0005063089384802705
0.28310249307479224,0.00030253868854415565,0.00011639911991397596,0.0005063262830924915
0.2836565096952909,0.00030272586798099036,0.00011644358199831105,0.0005063262830924915
0.28421052631578947,0.00030339577120722257,0.00011650961129315016,0.000507424442293034
0.2847645429362881,0.00030646004609246404,0.00011665325484581823,0.000507424442293034
0.2853185595567867,0.0003092557359833365,0.00011981901851231542,0.0005126673607473563
0.28587257617728534,0.00031041951280495576,0.00012107073333547078,0.000526631057541262
0.28642659279778393,0.00031300779543017417,0.00012295368199327357,0.0005277938543362013
0.2869806094182826,0.0003163822763491261,0.00012301404060672218,0.000541368777418564
0.28753462603878116,0.0003175579491424626,0.00012419666030346281,0.0005484690359852475
0.2880886426592798,0.0003198244797311115,0.00012470610011085858,0.0005566047602318329
0.2886426592797784,0.00032271583310638786,0.0001249022215641956,0.0005567403673532739
0.28919667590027703,0.000323792945866053,0.00012550949452278947,0.000559896438514538
0.2897506925207756,0.0003249353067417535,0.00012669817108278304,0.0005727993456222719
0.29030470914127426,0.0003331541383959257,0.00012759443270589837,0.0005729031278652063
0.29085872576177285,0.00033345103905026835,0.00012836121110927233,0.000582254898726049
0.2914127423822715,0.00033502511072891266,0.00012849456262134813,0.0005995064893006279
0.2919667590027701,0.00034119870722839203,0.00012955579791818715,0.0005995963175953227
0.2925207756232687,0.00034120222745447385,0.00013065979244859666,0.0005998971369563178
0.2930747922437673,0.00034233183122835484,0.00013086292197914422,0.0006026730439187282
0.29362880886426596,0.0003465806561544285,0.00013105954816615734,0.0006146030716346923
0.29418282548476454,0.0003465806561544285,0.00013126493333987364,0.0006169310257686181
0.29473684210526313,0.00034677630676009435,0.00013293187897803096,0.0006350068071397594
0.2952908587257618,0.00034757771976159967,0.00013293187897803096,0.0006373411170801468
0.29584487534626036,0.000349092663919105,0.00013293187897803096,0.0006406341770310126
0.296398891966759,0.0003497502814131734,0.0001351762063949767,0.0006406341770310126
0.2969529085872576,0.0003509489347261467,0.00013662292102322265,0.0006488696684631341
0.29750692520775623,0.00035103709713974683,0.00013784164788987324,0.0006619055715883115
0.2980609418282548,0.0003521504355873212,0.00013899280522441015,0.0006620594127206185
0.29861495844875346,0.00035685011149034015,0.000140316101139913,0.0006703781001264654
0.29916897506925205,0.0003573887269898929,0.00014107854191278214,0.0006739222596586467
0.2997229916897507,0.0003576626928973941,0.00014152754392761705,0.0007131950628210251
0.3002770083102493,0.00035988029354954923,0.00014157546655590728,0.0007203029593643298
0.3008310249307479,0.00036282100733385134,0.00014424915121703037,0.0007222053689052799
0.3013850415512465,0.0003680809018080473,0.00014598426136167277,0.0007396384942058398
0.30193905817174516,0.0003690759723357661,0.00014838760944946386,0.0007530148856653766
0.30249307479224374,0.0003747676135193315,0.0001485193837123131,0.0007627237221754193
0.3030470914127424,0.0003780274452892558,0.00015037542161752484,0.0007728367204780029
0.303601108033241,0.00038513825161202905,0.00015078161465839024,0.0007731537102125929
0.3041551246537396,0.00038576330420950954,0.00015235096651871127,0.0008058516000818073
0.3047091412742382,0.0003874981450175412,0.0001531292696961294,0.0008182238321856838
0.30526315789473685,0.00039323098952782025,0.00015842794479059,0.0008191861699618758
0.30581717451523543,0.00039323098952782025,0.0001585668254171384,0.0008227107066503565
0.3063711911357341,0.00039489690272643895,0.00015928707859436873,0.0008254935563832372
0.30692520775623267,0.0003977964302235162,0.0001633488757936947,0.0008335447401933482
0.3074792243767313,0.0004047236041392203,0.00016402835409968063,0.000834420816845881
0.3080332409972299,0.0004064389352130825,0.00016493610946876678,0.000846631903287263
0.30858725761772854,0.00040782873342397205,0.00016626108541936335,0.0008486267510012335
0.3091412742382271,0.0004089001231511656,0.00016674052989352377,0.000856415342768947
0.30969529085872577,0.0004138004852900913,0.00016787418760475745,0.0008592458557953463
0.31024930747922436,0.0004138557857889671,0.00016975422535749928,0.0008716325449261579
0.310803324099723,0.0004156085155737921,0.00017213097606505698,0.0008947818260554961
0.3113573407202216,0.0004164198145534265,0.00017256433488283785,0.0009061198796444985
0.31191135734072023,0.0004200174951275353,0.00017417901372087692,0.000954363424542678
0.3124653739612188,0.00042005233949582075,0.00017685300174000073,0.0009835258657399906
0.31301939058171746,0.00042033817922437186,0.0001780677093440438,0.0009835885779194144
0.31357340720221605,0.0004210267649632684,0.00017836411785424465,0.0009917941520256024
0.3141274238227147,0.0004283941879101056,0.00017843758017083887,0.0010305759043122882
0.3146814404432133,0.0004389828559883731,0.00017971583926561991,0.0010336594812740522
0.3152354570637119,0.00043898655360779604,0.00018037143658326146,0.001036002872816227
0.3157894736842105,0.00044053115111119086,0.00018037143658326146,0.0010471455295525012
0.31634349030470915,0.0004428705984457452,0.00018097498235906972,0.0010736975993428162
0.31689750692520774,0.0004428705984457452,0.0001811702580976951,0.00108518894451264
0.3174515235457064,0.0004439292691689351,0.00018379634461880256,0.0010867571972043813
0.31800554016620497,0.0004478511023675296,0.00018466688037948649,0.0011021836437425582
0.3185595567867036,0.00044943749328283885,0.00018634652309503356,0.0011229911114393294
0.3191135734072022,0.00044949544154758767,0.00018900427829043054,0.0011587024056546834
0.31966759002770084,0.00045009615462614927,0.00018959468713895082,0.0011691523580194874
0.32022160664819943,0.0004505440836236992,0.00019159551486902003,0.00120670455167835
0.3207756232686981,0.0004508218580590583,0.00019171241683286895,0.0012172185447134165
0.32132963988919666,0.0004520104637544673,0.00019269930511285987,0.001229396298434094
0.3218836565096953,0.000460065755470732,0.00019333390642741618,0.0012379757959580108
0.3224376731301939,0.0004611648356799398,0.00019333390642741618,0.001241419339515392
0.32299168975069253,0.000464552407415339,0.0001944763709139533,0.0012487752990163665
0.3235457063711911,0.0004759395271723882,0.00019729809501058498,0.0012487752990163665
0.32409972299168976,0.00048246237944779053,0.0001985516489851242,0.001289473069909661
0.32465373961218835,0.00048471175634039036,0.00019864000491854122,0.0013129825448161402
0.325207756232687,0.00048471175634039036,0.00020019186579132016,0.0013160851942978359
0.3257617728531856,0.00048540648638709875,0.00020210050118918388,0.0013527892405114754
0.3263157894736842,0.0004886082012551912,0.00020389175770010087,0.001356959140239182
0.3268698060941828,0.0004991356766358182,0.00020421630515584624,0.00136153681474631
0.32742382271468146,0.0005007885450709876,0.00020448735112927395,0.0013720419860289155
0.32797783933518004,0.0005183422202920654,0.00020725641061066096,0.0013864158536041052
0.3285318559556787,0.0005183422202920654,0.00020751443390719124,0.0014137514735376602
0.3290858725761773,0.0005187152826229099,0.00020906426354114167,0.0014274826755776788
0.3296398891966759,0.0005188904048039012,0.0002103637669610052,0.0014502459201650455
0.3301939058171745,0.0005205751960368678,0.0002103637669610052,0.0014502459201650455
0.33074792243767315,0.0005280210273790586,0.0002110233801165284,0.0014510108623672544
0.33130193905817173,0.000539407858826612,0.0002128367034902205,0.0014540131380743574
0.3318559556786704,0.0005394668064271291,0.00021463366685253195,0.001494953090858056
0.33240997229916897,0.0005394668064271291,0.00021694164305996057,0.0015129292116404399
0.3329639889196676,0.0005415306358940676,0.00021768628913933517,0.001515129387499906
0.3335180055401662,0.0005513406704321964,0.00021865159895656012,0.0015419442145217746
0.33407202216066484,0.0005597597858779802,0.0002231695272136781,0.001583423441644837
0.3346260387811634,0.0005602487470590544,0.000227694297763689,0.0015897058403777835
0.33518005540166207,0.0005603476104446305,0.00022851328043532905,0.00159315917799105
0.33573407202216066,0.0005627526405002879,0.00022929412643732966,0.0015947677622268211
0.3362880886426593,0.0005640646760100281,0.00023103613401396947,0.0016125730118641158
0.3368421052631579,0.0005726089710226094,0.000233856764945753,0.001636500835363644
0.33739612188365653,0.0005813242553213648,0.00023410004958986674,0.0016406985761105947
0.3379501385041551,0.0005826459836109436,0.00023490832825534376,0.001687912652494694
0.33850415512465376,0.0005835601271511952,0.0002367666861972466,0.0016893221466025223
0.33905817174515235,0.000589995663269891,0.00023974762725093403,0.0016893221466025223
0.339612188365651,0.0005945490477028458,0.00023987793010349064,0.0018056983354506025
0.3401662049861496,0.0005957399498581129,0.0002420481161313663,0.0018108787048765147
0.3407202216066482,0.0006012117934513815,0.00024295735004655665,0.0018262601091387988
0.3412742382271468,0.0006029662500782017,0.00024473986469813954,0.0018376771507659245
0.34182825484764545,0.0006113322033239073,0.00024963651295489955,0.0018495645202574774
0.34238227146814404,0.0006135033355589369,0.00025180243420617267,0.0018528698866271253
0.3429362880886427,0.0006167814826663189,0.00025219320830503517,0.0019285183782490087
0.34349030470914127,0.0006171785304148596,0.00026237483592248396,0.0019433877975955677
0.3440443213296399,0.0006288478273966718,0.00026330617296491175,0.0019652347719736384
0.3445983379501385,0.0006305905485948271,0.00026526731107701654,0.001989321795619886
0.34515235457063714,0.0006400241154370722,0.0002680380981844642,0.002025452338167505
0.34570637119113573,0.0006487849620273183,0.000273328920680683,0.002043369421610488
0.3462603878116344,0.0006542753338950779,0.0002765987891558967,0.002061293005355499
0.34681440443213296,0.000659923305002278,0.0002766402385781206,0.002119126261479564
0.3473684210526316,0.0006697707081586102,0.00027668814605883,0.0021455782954836323
0.3479224376731302,0.0006714668662524858,0.0002775697398326234,0.0021463100840307544
0.34847645429362883,0.0006725888037215971,0.00027846773354691013,0.002154323314808741
0.3490304709141274,0.0006727310222438995,0.00028304619974012766,0.0021578512304359296
0.34958448753462606,0.0006827944285327808,0.00028465982284340007,0.002170617429852479
0.35013850415512465,0.0006886228502845822,0.0002913219235340064,0.0021952350337422592
0.3506925207756233,0.0006901687101593467,0.0002913219235340064,0.0022022577512857975
0.3512465373961219,0.0006968791447266073,0.0002947728215548294,0.0022087768836208483
0.3518005540166205,0.0006978087421779468,0.0002947728215548294,0.002225845604197891
0.3523545706371191,0.0007022751317709413,0.0002969456101483522,0.0023005781664756845
0.35290858725761776,0.0007098074767974881,0.00029889479795363575,0.0023284018901057663
0.35346260387811634,0.0007207167907805798,0.0003013828567214067,0.0023503782916652273
0.35401662049861493,0.0007321783677749547,0.00030158990411727654,0.0024034633867044066
0.3545706371191136,0.0007324296504033098,0.00030206816531684025,0.0024469239307468274
0.35512465373961216,0.0007348935335156487,0.0003078195095433117,0.002481980755542953
0.3556786703601108,0.0007420127255564176,0.0003080069403479532,0.0025440530313731043
0.3562326869806094,0.0007509833804219855,0.00030931459699550684,0.0026376970449842768
0.35678670360110804,0.0007614478187963323,0.0003106462122864302,0.0027939963709624205
0.3573407202216066,0.0007618198341713719,0.00031074191255870055,0.0028034615654974567
0.35789473684210527,0.0007627899253204912,0.00031234252126784113,0.0029140054033016073
0.35844875346260385,0.0007675993607568604,0.0003137806688011517,0.002916643436748196
0.3590027700831025,0.0007777341552631991,0.0003155777622062749,0.002978278856050972
0.3595567867036011,0.0007887268208749606,0.00031671261793440896,0.002978278856050972
0.3601108033240997,0.0007899928835906812,0.0003167495429971344,0.002978278856050972
0.3606648199445983,0.0008033474534160859,0.00031689464630933403,0.0029824783001054875
0.36121883656509696,0.0008036854313786694,0.000318684261028194,0.0030377349282120557
0.36177285318559554,0.0008067483915558012,0.00032545271940796647,0.0030572794751371046
0.3623268698060942,0.0008101574498733343,0.0003261773160447824,0.0031148881385376914
0.3628808864265928,0.000810615367048286,0.00032638039325116815,0.0031730738321544792
0.3634349030470914,0.0008173868136402934,0.00032957409478955203,0.0032355324352073105
0.36398891966759,0.0008181561165319233,0.0003301003856731334,0.0032732140638261154
0.36454293628808865,0.0008193916953785603,0.0003353608180360016,0.0033542043695335877
0.36509695290858724,0.0008362435583697775,0.00033631672139046133,0.0033933303910352944
0.3656509695290859,0.0008450591913351362,0.0003439342523326871,0.0034703470383726513
0.36620498614958447,0.0008482386717846469,0.0003473099453441414,0.003565636209034564
0.3667590027700831,0.0008504539958238978,0.00034954592132303483,0.003636417248747518
0.3673130193905817,0.0008526781845618694,0.00034982091437880616,0.003710917010098475
0.36786703601108034,0.0008565435738522237,0.00035032774188741917,0.0038157597052953457
0.3684210526315789,0.0008845727917127631,0.000352228060835045,0.0038531331290873497
0.36897506925207757,0.000884841907829965,0.0003563247013654348,0.003862890533361686
0.36952908587257616,0.0008891094555187249,0.000356547177405874,0.003862890533361686
0.3700831024930748,0.0008968704393063387,0.00035805352441564513,0.0039841751668163675
0.3706371191135734,0.0008991927282736671,0.00035867412736830483,0.004027025235506194
0.37119113573407203,0.0009003169471920266,0.00035955681402383925,0.00409983791336578
0.3717451523545706,0.0009031533106494896,0.0003653864704983909,0.0041018277732236905
0.37229916897506926,0.0009039420221639418,0.0003713416617030133,0.0041018277732236905
0.37285318559556785,0.0009039420221639418,0.000372396993172235,0.0041018277732236905
0.3734072022160665,0.0009039420221639418,0.00037303725281819883,0.004147288320443429
0.3739612188365651,0.0009076373766580962,0.0003766623833967036,0.004184633837710451
0.3745152354570637,0.0009079252954195009,0.0003769721434176127,0.004315281014832868
0.3750692520775623,0.0009089805297133912,0.0003770924168401887,0.004495411954949559
0.37562326869806095,0.0009124254404848378,0.00037737825727800553,0.004726472805109083
0.37617728531855954,0.0009133443281938606,0.00038052305936342673,0.005071863314241731
0.3767313019390582,0.0009167421837696012,0.0003827992117052042,0.00519047208426692
0.37728531855955677,0.0009239259728309988,0.0003894466348798592,0.005258626605402622
0.3778393351800554,0.0009469923881891597,0.00038963311484141,0.005264964671071805
0.378393351800554,0.0009469923881891597,0.00039817263055736524,0.005272628734208139
0.37894736842105264,0.0009469923881891597,0.00039969728795570596,0.005318589414866738
0.37950138504155123,0.0009519478878775479,0.00040074833702973895,0.005516729707889552
0.3800554016620499,0.0009563315197588135,0.0004026387240874505,0.005660179023923921
0.38060941828254846,0.0009563315197588135,0.00040966170190350105,0.0057963648228292084
0.3811634349030471,0.0009573666308409049,0.000412499980510653,0.005811269883940703
0.3817174515235457,0.0009695484212356964,0.00041310828205604484,0.005827180984509694
0.38227146814404434,0.000989412863599614,0.0004217366298614903,0.005887701945627426
0.3828254847645429,0.0010060676521069269,0.0004217366298614903,0.005910148586424447
0.38337950138504157,0.0010120510629394064,0.00042237437288553494,0.006110615320468951
0.38393351800554015,0.0010123389956706833,0.000423135714760349,0.006135970307254996
0.3844875346260388,0.0010129536180980307,0.0004269529463279232,0.0062040959869180436
0.3850415512465374,0.0010175410588808768,0.00042710324522073436,0.006367732078660528
0.385595567867036,0.0010195191491378548,0.0004312718992796041,0.006416199684775704
0.3861495844875346,0.0010299340556492614,0.0004470841616746929,0.006484936598591731
0.38670360110803326,0.0010311631928261451,0.00045714400340491707,0.006557026326379907
0.38725761772853184,0.001057417825309675,0.00045714400340491707,0.006559616784013908
0.3878116343490305,0.0010602311880119051,0.00045744401196383535,0.006684557651098867
0.3883656509695291,0.001082782272534251,0.0004593310148169742,0.006703341281084197
0.3889196675900277,0.0010863273841920753,0.000464258480600834,0.006950955157651635
0.3894736842105263,0.0010880290936747363,0.0004661859558670848,0.006989810643216479
0.39002770083102495,0.0010882511413241396,0.0004692363060553636,0.007033765599453506
0.39058171745152354,0.0011097730531372128,0.0004692363060553636,0.007052123727177577
0.3911357340720222,0.0011119843330034533,0.00047127257480238636,0.007207780614658134
0.39168975069252077,0.0011138751968826515,0.0004743040858866643,0.007365207097183949
0.3922437673130194,0.0011188132585388524,0.00048065205123155755,0.007407241538554548
0.392797783933518,0.0011188573464084963,0.0004868259430467255,0.00778699139794468
0.39335180055401664,0.0011351312360461975,0.0004939612934788123,0.007802402456058479
0.3939058171745152,0.0011418693063657837,0.0004960982633182659,0.00786977950989244
0.39445983379501387,0.0011429119129683252,0.000499840493585088,0.007947745196415008
0.39501385041551246,0.0011470218473916764,0.0005014734359728551,0.007994148270910337
0.3955678670360111,0.0011497780166881333,0.0005114714581810616,0.008004093970356603
0.3961218836565097,0.0011717923920848215,0.0005129175225648716,0.008090136881689268
0.39667590027700833,0.001186445292191878,0.0005130766527229413,0.008384284665075603
0.3972299168975069,0.0012064180074871222,0.0005141394815894218,0.008512978190996657
0.39778393351800556,0.0012094807304590556,0.0005161950802314504,0.008825392885901371
0.39833795013850415,0.0012139720493773056,0.0005187618346627713,0.009335351830424252
0.3988919667590028,0.0012146165017535278,0.0005288933617472698,0.00937551521721611
0.3994459833795014,0.001216134984338796,0.0005304413690261909,0.009617390941785878
0.4,0.0012218589652423825,0.0005313560694333127,0.009857174536151604
0.4005540166204986,0.001250233764803106,0.0005360887713074597,0.010091462402108418
0.40110803324099725,0.0012574804303598826,0.0005405702924558845,0.010119196905119643
0.40166204986149584,0.001258268276821605,0.0005568616706093641,0.010768903344524587
0.4022160664819945,0.001259418411499003,0.0005612104889746306,0.010920763834473799
0.40277008310249307,0.0012617688873176262,0.0005649210005201884,0.011068225015469115
0.4033240997229917,0.0012618165085491824,0.000565791527588605,0.011182520021762895
0.4038781163434903,0.0012841789061423076,0.000567828604798278,0.011494385969913564
0.40443213296398894,0.001286308565047456,0.0005822832959501187,0.011570999022230053
0.40498614958448753,0.001324387669475042,0.0006010183161745184,0.011585069610614271
0.4055401662049862,0.0013262975959518147,0.00060151538106312,0.011593417188962904
0.40609418282548476,0.001362867487649525,0.0006029694117407232,0.011604097059397486
0.4066481994459834,0.001366699568094617,0.0006067541156557148,0.011680146404581648
0.407202216066482,0.0013686832002756174,0.0006073605454757361,0.01178387201723418
0.40775623268698064,0.001384226051444806,0.0006108541806253307,0.012219231327342728
0.4083102493074792,0.001384226051444806,0.0006125779761759995,0.01240168490285803
0.40886426592797787,0.0014047056546269436,0.000619667246030097,0.012758144340738251
0.40941828254847645,0.0014323765818586918,0.0006281885525217255,0.01280623115978918
0.4099722991689751,0.001434567321623159,0.0006318303153171465,0.012859810852454533
0.4105263157894737,0.0014374596101752134,0.000652631922636822,0.01311625294621062
0.4110803324099723,0.0014600291430620907,0.0006583189632009218,0.013189410112919134
0.4116343490304709,0.0014610063173287275,0.0006611959094512111,0.013189410112919134
0.4121883656509695,0.0014610063173287275,0.0006648201690910364,0.013520734078936694
0.41274238227146814,0.0014729645971547428,0.0006676198419530173,0.013554614025874802
0.41329639889196673,0.001476998294211602,0.0006682815566455307,0.01373151050657298
0.4138504155124654,0.0014873521892563852,0.000672948769095627,0.01373151050657298
0.41440443213296396,0.001511453648737918,0.0006734930559821598,0.01434706289794813
0.4149584487534626,0.001515846525735868,0.0006940158958997363,0.014560601190270526
0.4155124653739612,0.0015272785536246658,0.0006977552764963067,0.01486244811961274
0.41606648199445984,0.0015283910303468546,0.0007000425814860771,0.015575481356463363
0.4166204986149584,0.0015283910303468546,0.0007011927677685225,0.015592094137047213
0.41717451523545707,0.0015289760414262483,0.000707504018888817,0.01577900731346185
0.41772853185595565,0.0015333699980596045,0.0007171505116321676,0.01577900731346185
0.4182825484764543,0.0015488548964380478,0.0007206835711725994,0.016137149924167028
0.4188365650969529,0.0015554554672093178,0.000722930267028688,0.016229342054336158
0.4193905817174515,0.0015560778426967892,0.000725675697450686,0.01630868165168705
0.4199445983379501,0.0015597856620575099,0.0007310487726755171,0.016418881451986295
0.42049861495844876,0.0015770397750059467,0.000741343068403671,0.016854295726778747
0.42105263157894735,0.0016068957716377234,0.0007574144964794545,0.016909930449249048
0.421606648199446,0.0016471677470331868,0.000759236485275526,0.016928849502094123
0.4221606648199446,0.001697719307910786,0.0007614121813033051,0.017138264098526923
0.4227146814404432,0.001747625312469428,0.0007643716200653362,0.017290649542813136
0.4232686980609418,0.0017564879017650714,0.0007928608401083541,0.01752060022866374
0.42382271468144045,0.0017566528064613702,0.0008074803466753243,0.0176699576846617
0.42437673130193904,0.0017606810670662992,0.0008133290128877459,0.01802268957056488
0.4249307479224377,0.0017613202174405116,0.0008176843015436065,0.018031388640360097
0.42548476454293627,0.0017822913674416902,0.0008202300977690953,0.018081331977712996
0.4260387811634349,0.0017823914500376362,0.0008221983415325892,0.018752793693835076
0.4265927977839335,0.0017859047076329594,0.0008267256466479369,0.019875343850375916
0.42714681440443214,0.001796183352070466,0.0008294179334480419,0.02005344031279908
0.4277008310249307,0.0018204538728085076,0.0008468188698040184,0.0203525438695107
0.42825484764542937,0.0018204538728085076,0.000860709831390863,0.0203525438695107
0.42880886426592796,0.00182218349993132,0.0008650802184221839,0.020612337608295783
0.4293628808864266,0.0018274311785022317,0.0008684529450642545,0.020877571216314183
0.4299168975069252,0.0018384184481545396,0.0008742110244643597,0.020933835948142156
0.43047091412742383,0.0018533067677135632,0.0008766672100159748,0.02118920525872227
0.4310249307479224,0.0018667120840932655,0.0008823990827880263,0.02170829373906198
0.43157894736842106,0.0018704203865085,0.0008854132788645828,0.02173648675927299
0.43213296398891965,0.0018846772992134194,0.0009011014158537797,0.022150952066829394
0.4326869806094183,0.001893289739400558,0.0009173097694853555,0.022848889324550748
0.4332409972299169,0.0019257263764040366,0.0009173376409916707,0.02303406346590522
0.4337950138504155,0.001940591326636633,0.0009249556469577833,0.023117643198863752
0.4343490304709141,0.0019428118932560338,0.0009251180025477015,0.023771389061825916
0.43490304709141275,0.002011744402183627,0.0009318296760361637,0.02384282206867163
0.43545706371191134,0.0020243957069932543,0.0009318650141709108,0.024137124989525555
0.43601108033241,0.0020245990698229887,0.0009346778616922203,0.024533707761323513
0.43656509695290857,0.002042381096028775,0.000935869461786612,0.0256566405771691
0.4371191135734072,0.0020555197004505695,0.0009395724087718997,0.026129522902339695
0.4376731301939058,0.002102300203991385,0.0009405166628816928,0.026380737356083036
0.43822714681440444,0.0021087934350520906,0.000944027852167136,0.02651499092231752
0.43878116343490303,0.0021172520097974684,0.0009540042226904329,0.027362307384564674
0.4393351800554017,0.0021269911349426534,0.0009684733987434468,0.02787941991885242
0.43988919667590026,0.002139578370202615,0.0009757922640324973,0.02787941991885242
0.4404432132963989,0.0021396055743190356,0.000980447635064627,0.0291059004963279
0.4409972299168975,0.002170440790134662,0.0009846296778582256,0.030102508362904377
0.44155124653739614,0.002181550707439739,0.00100226732388336,0.03047936112221293
0.4421052631578947,0.0022261372252183604,0.0010051498973775318,0.030721557103541276
0.44265927977839337,0.0022427824817075064,0.001016465556908942,0.032731065488041534
0.44321329639889195,0.00228145759194519,0.0010251803364762478,0.03297653730311673
0.4437673130193906,0.002308150192200295,0.0010489149263472471,0.0332744517924142
0.4443213296398892,0.002321756898356658,0.0010718742996483634,0.0334475234421444
0.4448753462603878,0.002328406646785755,0.0011237113725474784,0.03398186900226346
0.4454293628808864,0.0023638848637662375,0.0011455020669082633,0.034081458616407705
0.44598337950138506,0.0023779110871061933,0.0011614911317961894,0.03535153998968812
0.44653739612188365,0.0023839679072766616,0.001161933751905402,0.03617809602401982
0.4470914127423823,0.0023984920786637005,0.001162396647144577,0.03750429557747635
0.4476454293628809,0.0024054059379858576,0.0011828147164588572,0.03898213149324758
0.4481994459833795,0.002423848769819181,0.0011864205172287497,0.03914664904032468
0.4487534626038781,0.0024605182963266733,0.001192886306995551,0.03928731315666125
0.44930747922437675,0.0025167628451112974,0.0012266539155410068,0.03959745519441235
0.44986149584487534,0.0025362724248090647,0.0012589171659480303,0.040157581161519594
0.450415512465374,0.0025674939574277605,0.0012743123020970844,0.04057836668073234
0.45096952908587257,0.00262838925674315,0.0012779421928905386,0.041924491802502586
0.4515235457063712,0.0026431291723220973,0.001286703194637485,0.042490021204458564
0.4520775623268698,0.002653083579030976,0.0012872423576625075,0.04329381714513201
0.45263157894736844,0.0026608706260912566,0.001313556250159325,0.04360557344308364
0.45318559556786703,0.0027056722460548415,0.0013200598905480565,0.04364208233266011
0.45373961218836567,0.002729438044498212,0.001321422138292021,0.04364208233266011
0.45429362880886426,0.0027840263086626503,0.0013215911855182175,0.0443926288762982
0.4548476454293629,0.0028252844242129477,0.0013573579073235282,0.045274997504003156
0.4554016620498615,0.0028252844242129477,0.001364287626285441,0.047099772260722414
0.45595567867036013,0.002835636482143149,0.001364287626285441,0.047099772260722414
0.4565096952908587,0.0028367620959380197,0.0013669756358437996,0.049409750077922004
0.45706371191135736,0.0028506463486507746,0.001397866140375747,0.049780108613268544
0.45761772853185595,0.0028969276758732416,0.0014025435898904629,0.050116424039659276
0.4581717451523546,0.002986842324586889,0.001421562705930988,0.05030536222676857
0.4587257617728532,0.0030361561774745064,0.0014236656769821658,0.05051375533364258
0.4592797783933518,0.0030365649688026785,0.0014837117638196436,0.05063719087135822
0.4598337950138504,0.003063198572737573,0.0014837117638196436,0.05118035506666588
0.46038781163434905,0.0031417842860702472,0.0014837117638196436,0.0514586000712055
0.46094182825484764,0.0031492688152087688,0.0014910750595135823,0.05152915904109928
0.4614958448753463,0.0031543412958848385,0.001503473835457851,0.05227235194791891
0.46204986149584487,0.0031687587985594315,0.0015427713752434653,0.05289418156087286
0.4626038781163435,0.0032156095748441015,0.001549261753927839,0.05316148849878082
0.4631578947368421,0.003275920016323709,0.0015931869442671223,0.05344173018475893
0.46371191135734074,0.0032884524003661784,0.0015991599765184188,0.05387272785498199
0.46426592797783933,0.0033413517890729548,0.0016140151579795167,0.05557047937838318
0.464819944598338,0.003343947348683641,0.0016322346299460842,0.055660066935558875
0.46537396121883656,0.003401974190421713,0.001633305417994527,0.05571090823897068
0.4659279778393352,0.0034831823428435986,0.0016512876970796618,0.05640081479400507
0.4664819944598338,0.003554229721606426,0.0016601646890969854,0.057086364269918366
0.46703601108033244,0.003717157470046748,0.0016648758373348168,0.05772023213897302
0.467590027700831,0.003778675976194487,0.0016648758373348168,0.0586480203262984
0.46814404432132967,0.003816735179534804,0.0016841203551133295,0.06122276456131144
0.46869806094182825,0.003948097193529916,0.00168843318723929,0.06272076343326495
0.4692520775623269,0.004021224854553218,0.0016949229378129423,0.06373473319440649
0.4698060941828255,0.0040239474670168834,0.0017490324115405577,0.06416786898392134
0.4703601108033241,0.004052762403551782,0.0017506461834343456,0.06726042836625584
0.4709141274238227,0.004056248437431422,0.0017734523576743658,0.0683941148954126
0.4714681440443213,0.004078177929654073,0.0017873200765334356,0.06911275278382864
0.47202216066481995,0.0042176503180678246,0.0018113022462625998,0.0707246594822793
0.47257617728531853,0.004241937091789118,0.0018192332009143706,0.07254717178788568
0.4731301939058172,0.004386449042790395,0.0018205007163633038,0.07325123014194217
0.47368421052631576,0.004445242264971034,0.0018287401996764322,0.07474156740499202
0.4742382271468144,0.004456126969970081,0.0018371910973345661,0.07809638206665828
0.474792243767313,0.00449199469414331,0.001844481584001291,0.07982777338974639
0.47534626038781164,0.004513042783767872,0.0018654853480582186,0.08267056932725997
0.4759002770083102,0.004601948045872558,0.0018816726923808098,0.08324172273931985
0.47645429362880887,0.004701956741867005,0.0018816726923808098,0.08488503250644315
0.47700831024930745,0.004710461271831869,0.0018895613635956296,0.08496309504595385
0.4775623268698061,0.004856498102769473,0.0019034655332783963,0.08835722593378613
0.4781163434903047,0.004865612263891053,0.0019279427521083359,0.08915369569347785
0.47867036011080333,0.0048931039396101295,0.001963355282550563,0.08940690222963187
0.4792243767313019,0.0048947452567909815,0.0019652292740596406,0.08954863032995004
0.47977839335180056,0.004953300145384322,0.002004021588005177,0.09200675029425519
0.48033240997229915,0.004987997949289945,0.002004021588005177,0.09255333343680072
0.4808864265927978,0.004991754253958676,0.002036558893881891,0.0928035319374709
0.4814404432132964,0.005029813903605665,0.0021288246719807567,0.10193965079023544
0.481994459833795,0.005061852205572607,0.0022174281438488547,0.10225618736727832
0.4825484764542936,0.005081808006086905,0.0022183344285240524,0.10313826654564494
0.48310249307479225,0.005142691418456393,0.002226582769214207,0.10327469667898995
0.48365650969529084,0.0051749007278288585,0.0022977439877975383,0.10434290261690858
0.4842105263157895,0.005182340141685936,0.002299852863775919,0.10465043539775072
0.48476454293628807,0.00522095966162933,0.002314794168422471,0.10483423568423307
0.4853185595567867,0.005240488140476748,0.0023226670447712384,0.10686105092525532
0.4858725761772853,0.005290586621611234,0.0023426281314564965,0.10755309128952731
0.48642659279778394,0.005347940902443125,0.0024669176894726204,0.10845934801726463
0.48698060941828253,0.005382837231997055,0.0024962579044386945,0.11005272098371825
0.48753462603878117,0.005391911325395422,0.0025163619587017564,0.11191392776930136
0.48808864265927976,0.005402666856323392,0.002556803939793157,0.11591050622147972
0.4886426592797784,0.005655044603425935,0.002558896900663933,0.11684078312293986
0.489196675900277,0.005722609125015333,0.0026647796616935428,0.11851140763994653
0.48975069252077563,0.005765609052226729,0.002702938978713498,0.11985984352795821
0.4903047091412742,0.005783227266961405,0.0029255590322766717,0.12043115824587985
0.49085872576177286,0.0058023070752995795,0.0029540131795854794,0.12104126093287326
0.49141274238227145,0.006176778858192257,0.0030696778156965826,0.12154018866410728
0.4919667590027701,0.00640262216585977,0.0031438424505619987,0.12302071734864069
0.4925207756232687,0.0064759391499424526,0.0031643094572389304,0.1247623594622326
0.4930747922437673,0.006565987776449092,0.0032399111393071377,0.12516763475769496
0.4936288088642659,0.006565987776449092,0.0032807959093122336,0.1280070791178832
0.49418282548476455,0.006686358190438678,0.00331709585029829,0.1283320244788093
0.49473684210526314,0.006692729956064001,0.0033641441697095775,0.13054465333491172
0.4952908587257618,0.006692879552160309,0.003418410964512204,0.13146474709773429
0.49584487534626037,0.00674248138766415,0.003449005323115132,0.1328615218212842
0.496398891966759,0.006766725519202963,0.0035094011950101214,0.13294743109456653
0.4969529085872576,0.006871414278448025,0.0035434175267442004,0.13421004365961284
0.49750692520775625,0.006872994588240917,0.003593635597050541,0.13421004365961284
0.49806094182825483,0.0069247381930819555,0.0036182786918622805,0.13700500453969594
0.4986149584487535,0.0069395435010545774,0.0037293100617447625,0.13838442105773907
0.49916897506925206,0.007454111023141997,0.0037644174231030586,0.13947932912890945
0.4997229916897507,0.007478482951955224,0.003764544857722251,0.1400855999357578
0.5002770083102493,0.00766100476695299,0.0038154090059347623,0.14123945427217785
0.5008310249307479,0.007676131034561381,0.00384884246848238,0.14273145351677538
0.5013850415512465,0.00771751251455257,0.003991951832532759,0.14392878236582946
0.5019390581717451,0.007746836165879317,0.003991951832532759,0.14935341612571937
0.5024930747922438,0.0077954503246663994,0.003991951832532759,0.1513529032808832
0.5030470914127424,0.007814184416855444,0.004172328435373948,0.15223296467634967
0.503601108033241,0.007849685187331028,0.004311678628047526,0.1530627397345323
0.5041551246537396,0.007868207145011283,0.004510732752184749,0.153858765837932
0.5047091412742383,0.007943443995535865,0.00458239520350852,0.15665407925479838
0.5052631578947369,0.007985151054965509,0.004739071629695708,0.1628554060454463
0.5058171745152354,0.007990000557007746,0.004769301683098111,0.16651441549317386
0.506371191135734,0.008105821157012458,0.004934938965331677,0.16651441549317386
0.5069252077562327,0.008105821157012458,0.004999855851984936,0.16839120073316072
0.5074792243767313,0.008405315228344376,0.005009934617562434,0.1701760187236275
0.5080332409972299,0.00853771371687657,0.00509461845529896,0.1728408828786438
0.5085872576177285,0.008876120411627296,0.005433145426977259,0.18125976362781138
0.5091412742382272,0.009671026310620901,0.005451653371288009,0.18216045950112822
0.5096952908587258,0.010365341982127291,0.005526635044543928,0.183069713142161
0.5102493074792244,0.01061226880983689,0.005646311893622104,0.1846658934834899
0.510803324099723,0.010688531822239658,0.005806646223081242,0.18471396524863173
0.5113573407202217,0.011007810678902222,0.006028169399983089,0.18769729068522137
0.5119113573407202,0.011053605110936568,0.00636585160343619,0.19162782738720144
0.5124653739612188,0.011247996306947956,0.006656559965161455,0.1957084769706744
0.5130193905817174,0.011293157567643724,0.0070137182735980725,0.19680792453666016
0.5135734072022161,0.011319024140712012,0.0070182957671994966,0.1973220292878168
0.5141274238227147,0.011790164542946223,0.007122416510802794,0.1974577051037954
0.5146814404432133,0.012817813379087923,0.007198086460812379,0.19826683208689558
0.5152354570637119,0.012895532594360557,0.0078057849170096155,0.20204705767611558
0.5157894736842106,0.013123421689356344,0.007901430204824651,0.2051772265835474
0.5163434903047092,0.013428122504360934,0.008203382281659921,0.20756414633992706
0.5168975069252078,0.014872951433991814,0.008532341071515372,0.21001690558591718
0.5174515235457063,0.015399782451679934,0.008532341071515372,0.21133117109453642
0.518005540166205,0.018022787948757134,0.008618288579102748,0.21178674564316605
0.5185595567867036,0.020458782559125203,0.00909681303737113,0.21178674564316605
0.5191135734072022,0.020496870367408045,0.00919318414702318,0.21349089528359244
0.5196675900277008,0.02087827488593127,0.00947640232293452,0.21656216867396247
0.5202216066481995,0.021153447833091487,0.009487040852939723,0.22402566988258005
0.5207756232686981,0.02150434202563209,0.009587073005800877,0.22464807811996398
0.5213296398891967,0.02184502341279024,0.00964811255498818,0.2285714616491034
0.5218836565096953,0.022443648277103538,0.00978436339785226,0.2302705813754096
0.522437673130194,0.02392754768755862,0.009859196874778797,0.23395301962863702
0.5229916897506925,0.024663914858720496,0.010069324088080015,0.23511602827283543
0.5235457063711911,0.026100675998886075,0.01031745877038097,0.2366142215303112
0.5240997229916897,0.02634650361722464,0.01064927240009177,0.23701376740859498
0.5246537396121884,0.0270289205688039,0.011427180852525228,0.2427119566162748
0.525207756232687,0.028132799253235807,0.011467722214957225,0.24345994699245438
0.5257617728531856,0.02816736534617594,0.011839970626937826,0.2448933868288923
0.5263157894736842,0.028788133310618323,0.012676371205742403,0.2514653033609705
0.5268698060941829,0.03182295622396031,0.013139082942749061,0.25581867550309784
0.5274238227146815,0.032728302050597145,0.013338374054723313,0.25581867550309784
0.52797783933518,0.03473260224150215,0.014125993525467527,0.2558463368088353
0.5285318559556786,0.03623661599474617,0.014341971385017858,0.25658196028773295
0.5290858725761773,0.03639895018952818,0.014857676161913594,0.2583253808035336
0.5296398891966759,0.03686688826746432,0.014914729701281795,0.2586621593117329
0.5301939058171745,0.037808519525050384,0.016510922962063555,0.25922415405688276
0.5307479224376731,0.039814098842772774,0.016753570652706027,0.26339379080354847
0.5313019390581717,0.04033400332901142,0.016753570652706027,0.26363315891503675
0.5318559556786704,0.04350931281347175,0.017060572570206465,0.26940833291654903
0.532409972299169,0.04356506522264423,0.01750631466783868,0.2763966593362813
0.5329639889196676,0.04356506522264423,0.01789564009177083,0.27828461088948797
0.5335180055401662,0.04473224515201185,0.01991364134127276,0.2787519532971683
0.5340720221606648,0.04841192869147042,0.020085522294652602,0.2848672068264814
0.5346260387811634,0.04886520083056289,0.021642424309500342,0.2866570756208262
0.535180055401662,0.04886520083056289,0.023596441139359884,0.2872779165829235
0.5357340720221606,0.05107536774125707,0.02770988166914309,0.2903692789738661
0.5362880886426593,0.052495982314409426,0.028876919083583145,0.29609960889575204
0.5368421052631579,0.05398189820710144,0.029945077225840385,0.29856447350687515
0.5373961218836565,0.054226325723118134,0.03188250853486062,0.2998863173531965
0.5379501385041551,0.05637615482114287,0.032694615892487115,0.3007026162931684
0.5385041551246538,0.05846806388309107,0.034302597904996575,0.30077913095666026
0.5390581717451524,0.060814365050869824,0.03899912750734391,0.3031622028002703
0.539612188365651,0.060814365050869824,0.03929791137882136,0.3031622028002703
0.5401662049861495,0.06568082551316468,0.03939737927946619,0.3045627156395969
0.5407202216066482,0.06988656533633017,0.04004713538767326,0.3083642731272862
0.5412742382271468,0.0742294603792882,0.04117605819414599,0.3103837654351471
0.5418282548476454,0.07529925840507654,0.04350418102267963,0.31517393089026297
0.542382271468144,0.07583351204981803,0.04367277793821328,0.31576862330611133
0.5429362880886427,0.07597531230198372,0.04367277793821328,0.32173061133843456
0.5434903047091413,0.07977009062899765,0.05182548629521821,0.323724446941829
0.5440443213296399,0.0808746111742643,0.053740305309746675,0.32636979934934585
0.5445983379501385,0.08457547157078797,0.06518023379665414,0.32773477250199184
0.5451523545706372,0.08584937198470545,0.06528739014937537,0.3283309518518157
0.5457063711911357,0.0867282223441886,0.06536447423160237,0.3295600742900461
0.5462603878116343,0.0867282223441886,0.06676150482753322,0.332360927562006
0.5468144044321329,0.09388008275856341,0.06676150482753322,0.33974265262094244
0.5473684210526316,0.09722415333767119,0.07098121942742984,0.34128556007924166
0.5479224376731302,0.09722415333767119,0.07289927730598057,0.3420360782557735
0.5484764542936288,0.10684792628287934,0.07544494652695773,0.3424195258350941
0.5490304709141274,0.1072234879536112,0.08199200774495628,0.3462846880178505
0.5495844875346261,0.11744638349537982,0.08199200774495628,0.3493692258363179
0.5501385041551247,0.1233062510582483,0.08333072288844236,0.3521829059011676
0.5506925207756233,0.13671925176015312,0.084276477414937,0.35405922120326366
0.5512465373961218,0.1469155898258515,0.08528341295906573,0.3557713425756603
0.5518005540166205,0.14970341998863626,0.0923943366886934,0.3570146803911059
0.5523545706371191,0.15304065679595574,0.09282916033551435,0.3617091782234592
0.5529085872576177,0.1597041860387631,0.10469187594091775,0.36573149163169716
0.5534626038781163,0.1615769899148825,0.10644714518318184,0.3684843931149078
0.554016620498615,0.16227385284909088,0.10684177583162888,0.3684843931149078
0.5545706371191136,0.16273579738900068,0.10732756421304138,0.374170019278954
0.5551246537396122,0.16307774308973783,0.11462774265274689,0.3802034961518962
0.5556786703601108,0.17724852592192145,0.12328406298977146,0.38497327171384366
0.5562326869806095,0.19250538158335634,0.1313549441839131,0.3945884007923202
0.556786703601108,0.2093362038768388,0.1595270700044646,0.3975140529278005
0.5573407202216066,0.2095790503254257,0.16402745391961146,0.40306762123668577
0.5578947368421052,0.22164608640927147,0.1674632858312896,0.40450287371349103
0.5584487534626039,0.2217203492268075,0.1675055564020527,0.40506731155352244
0.5590027700831025,0.2328375762674664,0.1687548419500251,0.41226043320147426
0.5595567867036011,0.24028714066820628,0.19127053493265742,0.4127669657273263
0.5601108033240997,0.24046549120671737,0.19167742240252822,0.41485600437418574
0.5606648199445984,0.24144868763465083,0.19435770417100057,0.41525999253093815
0.561218836565097,0.25279685188756135,0.19880604884324501,0.41575589476556934
0.5617728531855956,0.2542972074073321,0.20138330113385336,0.4197957580512432
0.5623268698060941,0.2562384184636688,0.21497796950614473,0.42002648276957244
0.5628808864265928,0.25844784956217676,0.22175350551314524,0.4228927902642678
0.5634349030470914,0.25860126150021057,0.22879678395403877,0.4232362533052368
0.56398891966759,0.26807375211508605,0.22905321491558017,0.4263619481234058
0.5645429362880886,0.2681154406494631,0.2399900177173636,0.42822712344661107
0.5650969529085873,0.27377674735319707,0.24458322661681586,0.43158749120710266
0.5656509695290859,0.285174171196245,0.2545362008745465,0.433344010236779
0.5662049861495845,0.29021710698068526,0.2570757054146575,0.4335390644665615
0.5667590027700831,0.2979539123939221,0.2656258870347829,0.4358508147333011
0.5673130193905818,0.2995801214714331,0.26600562448114845,0.4364083756503449
0.5678670360110804,0.3151753708574759,0.26797335605595174,0.43985209893718613
0.5684210526315789,0.32033399818467,0.27520542653251007,0.44515503363574116
0.5689750692520775,0.3229491528883556,0.2755787900109142,0.44674430447667784
0.5695290858725762,0.3236948793630855,0.2760126204291362,0.44722731765125595
0.5700831024930748,0.3281598201529671,0.28077077966742253,0.44731861586601007
0.5706371191135734,0.32857700584266825,0.28100672681702843,0.45083548345855745
0.571191135734072,0.3338502547054201,0.28126981514570976,0.4510278385214018
0.5717451523545707,0.3407449917082891,0.29011092948737904,0.45203950355527805
0.5722991689750693,0.34198376343592246,0.29363706051124894,0.45428928324391116
0.5728531855955679,0.34524882707683774,0.2940364215953565,0.45437619376743055
0.5734072022160664,0.34712425061891555,0.29500559732887616,0.4599898903832033
0.5739612188365651,0.3495482893697202,0.2974852374216487,0.4630705284373166
0.5745152354570637,0.35141123062489854,0.3051791061176601,0.46508869338395536
0.5750692520775623,0.3573955431110197,0.3073164875174139,0.4713839643202896
0.5756232686980609,0.35764945283095406,0.30802222683528,0.47395521902915844
0.5761772853185596,0.35773322749671554,0.3088899170097587,0.4744817852055539
0.5767313019390582,0.3608144322630963,0.30919724819966643,0.4781553141217
0.5772853185595568,0.3622653777986149,0.3155633394265058,0.4796021802384898
0.5778393351800554,0.36436867983758586,0.31684436660854787,0.47992054534837697
0.5783933518005541,0.3701762611893922,0.3200974117235866,0.48073053952121725
0.5789473684210527,0.38384438189936976,0.324287461610988,0.4871931626420783
0.5795013850415512,0.38732664625097457,0.32955994359234136,0.49283615461544095
0.5800554016620498,0.40037782865820626,0.33246394545582003,0.49283615461544095
0.5806094182825485,0.40847724957799353,0.33290600111051766,0.49483595096891825
0.5811634349030471,0.4109220221492738,0.3406185873249017,0.500405837809971
0.5817174515235457,0.4167219917478171,0.35029640673532514,0.5008481573237044
0.5822714681440443,0.4192438885986633,0.35215423572210497,0.5158021157811042
0.582825484764543,0.4199975945431532,0.35881435649609034,0.5158021157811042
0.5833795013850416,0.42331864584245615,0.3799677811568848,0.5250126594243331
0.5839335180055402,0.425120324752296,0.39181366028170667,0.5396213384122165
0.5844875346260388,0.4403843095256912,0.40221633871486945,0.5402341502573552
0.5850415512465375,0.44654526848532117,0.41489434356697513,0.5496424100889042
0.585595567867036,0.4472153860744233,0.4150228554309727,0.5528941775467724
0.5861495844875346,0.4472535121340064,0.41798518697780207,0.5587324548501712
0.5867036011080332,0.448208712274614,0.42148853121389857,0.5652621501086491
0.5872576177285319,0.4484034399813717,0.4249517145567489,0.5670611686217989
0.5878116343490305,0.4572548620544984,0.4255510346691259,0.5764812355106447
0.5883656509695291,0.4613044941993985,0.4472240479069581,0.5792856993346429
0.5889196675900277,0.47525887432661923,0.4492948894722357,0.5879593722566729
0.5894736842105263,0.4862303202408248,0.45536346302191244,0.5932087496441598
0.590027700831025,0.4886100148498721,0.4581619566734856,0.6015930133425705
0.5905817174515235,0.4910243412025493,0.45972718744450103,0.6030747146950615
0.5911357340720221,0.49528769025422736,0.46805706634638816,0.6030825174837757
0.5916897506925207,0.497434072898653,0.4820112834549951,0.6036189246523117
0.5922437673130194,0.497434072898653,0.493578447500435,0.6071895765167983
0.592797783933518,0.49893315525189813,0.493578447500435,0.6197465015455339
0.5933518005540166,0.512146157817026,0.49937451360677215,0.6198723870553378
0.5939058171745152,0.5183256832830977,0.5045821657471031,0.622016880248494
0.5944598337950139,0.5337155171169659,0.5049080009447683,0.6269303394364439
0.5950138504155125,0.5350091655017181,0.5215889714074317,0.6274923115321998
0.5955678670360111,0.5518492550466202,0.5222099211668539,0.6301619417922345
0.5961218836565096,0.5582363470595475,0.5236457961609682,0.6315861910799294
0.5966759002770083,0.5625605610436599,0.5274309585702864,0.6324544873211434
0.5972299168975069,0.5632267258996311,0.5329870964952216,0.632467330917349
0.5977839335180055,0.5766502851244428,0.5329870964952216,0.6335035648669111
0.5983379501385041,0.576924730845226,0.5365948186984014,0.6382203141347825
0.5988919667590028,0.5836966542390328,0.5510083819781111,0.6395580816582369
0.5994459833795014,0.5852098051690522,0.5520845169728754,0.6453239335875778
0.6,0.5869078784929821,0.5689361384559246,0.6477957477626951
0.6005540166204986,0.5977450693692387,0.5694697263409418,0.6492721444371765
0.6011080332409973,0.6022486072343451,0.5701587183632978,0.6506428785291404
0.6016620498614959,0.6126421181990782,0.5767421465311103,0.6516757825880054
0.6022160664819944,0.6126421181990782,0.5815107704374475,0.6564915741499224
0.602770083102493,0.6131884378423335,0.5881832658346269,0.6597240115173607
0.6033240997229917,0.6210421611987664,0.5906100817822656,0.6623980294406475
0.6038781163434903,0.622929990486354,0.5920916959815985,0.6692394649186716
0.6044321329639889,0.6257560576351126,0.5941608939258464,0.6700900629789684
0.6049861495844875,0.6263478093941929,0.6202583666015632,0.6721652478690145
0.6055401662049862,0.6292913344305918,0.6232268979197716,0.6748451147478532
0.6060941828254848,0.6324556886145902,0.6288881491598677,0.6767300287102642
0.6066481994459834,0.632666448438753,0.6297287998758326,0.6773171498195074
0.607202216066482,0.6336258268654158,0.6324629447309603,0.6782330541576007
0.6077562326869806,0.6356189999033403,0.6325184309296551,0.6797362491747012
0.6083102493074792,0.6395642900378052,0.6350311145171099,0.6813240692516037
0.6088642659279778,0.6442981533622718,0.6372203857037236,0.6836975373481349
0.6094182825484764,0.6455447858983566,0.6518916040469348,0.6841348891942466
0.6099722991689751,0.6504735683347445,0.657335222564013,0.6843508594603764
0.6105263157894737,0.6511507092348886,0.6607554375005332,0.688577416647089
0.6110803324099723,0.6520771424101142,0.6631862800286231,0.688598310786173
0.6116343490304709,0.6539169177051889,0.667942382813462,0.6915967721068402
0.6121883656509696,0.6568498003588759,0.6684661278446211,0.6923369059238766
0.6127423822714682,0.657435727347056,0.6696523892608941,0.6948040724862875
0.6132963988919667,0.6601397070294429,0.6734227375127483,0.6995987555991622
0.6138504155124653,0.6654588004764243,0.6757360951944078,0.7012787017964097
0.614404432132964,0.6716446403661152,0.6814905829921313,0.7124615116159511
0.6149584487534626,0.6718397765140735,0.6842688352386906,0.7175428955063913
0.6155124653739612,0.6788509711352625,0.6911398598663433,0.7189657800229878
0.6160664819944598,0.6807706039825604,0.6926518360112224,0.7203419763823373
0.6166204986149585,0.6814191198115372,0.6933714571103279,0.7264998010862618
0.6171745152354571,0.6856014550179844,0.6975176884920107,0.7327929835930579
0.6177285318559557,0.6881330846458197,0.7038897588288222,0.7352245650187925
0.6182825484764543,0.6907594512556231,0.7053598722042733,0.7360484220412883
0.618836565096953,0.6977711494611113,0.7127953235405798,0.7372075945204113
0.6193905817174515,0.7006273054184665,0.7134479001536843,0.7380323413914718
0.6199445983379501,0.7019771364645484,0.7135957263956904,0.7496633433788529
0.6204986149584487,0.7042655029295527,0.7161125070120368,0.7498110280244294
0.6210526315789474,0.7062618412423609,0.7179342220559826,0.7516049294095345
0.621606648199446,0.7082904364741518,0.720228175685922,0.7516210545191014
0.6221606648199446,0.7087949456206154,0.7209504466342818,0.7542497049044143
0.6227146814404432,0.7100148719183053,0.7222371932051377,0.7573871080446013
0.6232686980609419,0.7106118682678183,0.723289190089958,0.7587492941762353
0.6238227146814405,0.7111827130962128,0.7252092438596631,0.7618314778037856
0.624376731301939,0.7123193469268096,0.7272079213070904,0.7658084626132331
0.6249307479224376,0.7136978284835063,0.7274547166951355,0.7687462393666619
0.6254847645429363,0.7156305638234957,0.7285796293847582,0.7717176468718508
0.6260387811634349,0.7190924568526328,0.7324615892872003,0.7752856447532183
0.6265927977839335,0.7275014237189055,0.7379016299416937,0.7804895853580681
0.6271468144044321,0.7296110524794227,0.746338325178888,0.7863060288354126
0.6277008310249308,0.7310383617274747,0.7464659336200724,0.7877037454107355
0.6282548476454294,0.7313788657375827,0.7527467214452216,0.7877490407947038
0.628808864265928,0.7333171761245385,0.7545164222501939,0.7926661552769314
0.6293628808864266,0.7429334384565424,0.7572990294384109,0.7941084327461149
0.6299168975069253,0.7433171589758253,0.761207110323261,0.7953319288401423
0.6304709141274238,0.744407623893065,0.771702646322697,0.7993609499127574
0.6310249307479224,0.7458180024614441,0.7723470706262603,0.8042704791020336
0.631578947368421,0.7469834719022262,0.7760246147290409,0.8059792784789797
0.6321329639889197,0.7477403279398286,0.7790682006509501,0.8065503616501581
0.6326869806094183,0.756755671340982,0.781527123833175,0.8069352371814843
0.6332409972299169,0.7599624849917331,0.7845273751912238,0.80791535413217
0.6337950138504155,0.767954591737032,0.7909177595401246,0.814829394317717
0.6343490304709142,0.7705480013171628,0.7910858029390194,0.8308701035450433
0.6349030470914128,0.7726174722924491,0.792779868000293,0.8326436423207361
0.6354570637119114,0.774597118677349,0.7940466605123964,0.8418549269705561
0.6360110803324099,0.7771325227138828,0.7942616419355377,0.8447582941232845
0.6365650969529086,0.7784622498018694,0.7952477512711236,0.8468298440895842
0.6371191135734072,0.7812249946371015,0.7954601480577079,0.8491136286761503
0.6376731301939058,0.7885648186039845,0.79575038983815,0.8498916455632963
0.6382271468144044,0.7903404617809653,0.7976747714422381,0.8559449166608055
0.6387811634349031,0.7918303108611559,0.7978030768997657,0.8580703890389645
0.6393351800554017,0.7919021797332636,0.7993212873670072,0.8615338829228227
0.6398891966759003,0.8028428769253863,0.8007633689196062,0.863184386436185
0.6404432132963989,0.8051922389018783,0.8015353829679148,0.868989480309798
0.6409972299168976,0.8091582368334496,0.8034871971595094,0.8718344655225092
0.6415512465373961,0.8116336614210224,0.804294114224601,0.8740886737235887
0.6421052631578947,0.8466768416623436,0.8190172975679912,0.8757913554298914
0.6426592797783933,0.8599257575394832,0.8244021822861713,0.8957322569297018
0.643213296398892,0.8625221741447288,0.8244469037531671,0.9115795069451855
0.6437673130193906,0.8688124913504032,0.8267851850365089,0.9257903427294903
0.6443213296398892,0.8715524404417566,0.8283529349074763,0.9264200643226208
0.6448753462603878,0.874268540424414,0.8506577015253663,0.9283619166468087
0.6454293628808865,0.8767423409786296,0.8589544101683839,0.9396749056991934
0.6459833795013851,0.8771649525402637,0.861176012312475,0.9502738743710419
0.6465373961218837,0.8788098919448911,0.8617648674479477,0.9503101123849615
0.6470914127423822,0.8798102216853985,0.8689588330606745,0.9569914665891185
0.6476454293628808,0.8798974290978423,0.8758430429279229,0.9573401261834193
0.6481994459833795,0.882247646049316,0.8796337418539965,0.9659050202914241
0.6487534626038781,0.8831092286446229,0.8798113288728857,0.9726466355045936
0.6493074792243767,0.8982099893499027,0.891684741048013,0.9754361664267479
0.6498614958448753,0.9031859566779259,0.8991599143200886,0.9799238921453487
0.650415512465374,0.9142644811049256,0.9094277363768786,0.994450686125635
0.6509695290858726,0.9145391971781877,0.9126979853264977,0.9975833503737649
0.6515235457063712,0.9176407061098674,0.9233847943430543,0.9996971156104515
0.6520775623268698,0.9177942851836881,0.9272058337718871,1.001916400054015
0.6526315789473685,0.9206338100614998,0.9464241823110439,1.0043037074905745
0.653185595567867,0.9256347920391133,0.9482676371058173,1.0131416978651133
0.6537396121883656,0.9301639796820178,0.9501098301930602,1.0159414694263793
0.6542936288088642,0.9327628288767339,0.9501098301930602,1.018432262093962
0.6548476454293629,0.9417099745095979,0.9590609811571613,1.018434127816736
0.6554016620498615,0.9433920032231009,0.9600150712204012,1.0289244415166166
0.6559556786703601,0.9456316390584676,0.9629790099749613,1.0296396698131018
0.6565096952908587,0.9489491470838454,0.9680042844398721,1.035444426090704
0.6570637119113574,0.9517683838402208,0.9762500163173101,1.035444426090704
0.657617728531856,0.9525924282734588,0.9779909294849238,1.0386376471414565
0.6581717451523545,0.9675516297833407,0.9877986967623157,1.0386376471414565
0.6587257617728531,0.9678525887088878,0.988660926268906,1.043269582431041
0.6592797783933518,0.9753351049682971,0.9907757609628695,1.0475497337750472
0.6598337950138504,0.9790443702829401,0.9946716702524276,1.0484243093582846
0.660387811634349,0.9860230197256449,0.9953809391219636,1.0491442156516804
0.6609418282548476,0.9874924541833716,0.9968605272732777,1.0497399166563137
0.6614958448753463,0.9976430520748081,0.9970782647790479,1.0567801328107072
0.6620498614958449,1.0000912814387795,1.002315859813292,1.0594689371620227
0.6626038781163435,1.003424149502575,1.0149379122299491,1.0631509778869919
0.6631578947368421,1.0060473836621877,1.0310030192958173,1.0700619978073185
0.6637119113573408,1.009328448559581,1.0314048049975508,1.071924469487124
0.6642659279778393,1.0144309618147596,1.0405337596501216,1.0741663150743543
0.6648199445983379,1.0165095302456737,1.0407546517362742,1.0744733514313236
0.6653739612188365,1.0236506515164825,1.0410058116592202,1.0775055865505963
0.6659279778393352,1.0279600585268294,1.0431250693232665,1.0796367623963947
0.6664819944598338,1.0316668315398236,1.0434613359597529,1.0955821853043215
0.6670360110803324,1.0352022258127238,1.0485152464425702,1.0970466887122496
0.667590027700831,1.0377580406534856,1.0509095786719325,1.1191257942608848
0.6681440443213297,1.0405366218819052,1.0535461221844065,1.1193440151949345
0.6686980609418283,1.0405366218819052,1.0535461221844065,1.1201916540435581
0.6692520775623269,1.0420854222330396,1.0669970384910707,1.1202782531479079
0.6698060941828254,1.0435755139295348,1.0677600990810479,1.1206066307326117
0.6703601108033241,1.0443018769591794,1.0731513788468205,1.122449839854354
0.6709141274238227,1.0450422544641376,1.0769538551335989,1.130116348417224
0.6714681440443213,1.049330616828039,1.082876356433176,1.1321798357727975
0.6720221606648199,1.0518226511733837,1.0871119240226166,1.1381168723679052
0.6725761772853186,1.0542222265117092,1.0880301618715889,1.1416533580461892
0.6731301939058172,1.0542222265117092,1.0931601867865364,1.1500947885137904
0.6736842105263158,1.0715317398351427,1.099541337341115,1.1505900656688903
0.6742382271468144,1.0802448575064985,1.1081797389006225,1.1523761264048433
0.6747922437673131,1.0885532715743043,1.113689385859156,1.1555456564018198
0.6753462603878116,1.0930939283229468,1.1213533141021634,1.1555456564018198
0.6759002770083102,1.0998484284328083,1.1228078746491692,1.1661931260313982
0.6764542936288088,1.1002852402786776,1.1228078746491692,1.168824455244076
0.6770083102493075,1.1118255212471133,1.1246152116930477,1.169275084306975
0.6775623268698061,1.113655162545178,1.1246152116930477,1.1715687040246507
0.6781163434903047,1.115541016424517,1.1256760865679283,1.1775645749420394
0.6786703601108033,1.1177428531051055,1.127907332168432,1.1777985329959726
0.679224376731302,1.1178679592415275,1.1298548890177595,1.1832168519219877
0.6797783933518006,1.1205439922813771,1.1339036550059347,1.1832169450139216
0.6803324099722992,1.1208251684316637,1.1425057351151446,1.1858885927457046
0.6808864265927977,1.1217008762119478,1.145124640659131,1.186259676153472
0.6814404432132964,1.1239341441117663,1.146236198296149,1.186259676153472
0.681994459833795,1.1292641900577838,1.1514096286400215,1.1912235676929221
0.6825484764542936,1.1296122834720814,1.151537385191541,1.2056603582443788
0.6831024930747922,1.1467453376356607,1.1515535608863168,1.21005818101726
0.6836565096952909,1.1479102929552911,1.1522016973555742,1.210715120035797
0.6842105263157895,1.1491010018205845,1.1558691572091704,1.2114078880294388
0.6847645429362881,1.1518688279398626,1.159887564882146,1.212413041662846
0.6853185595567867,1.1574465976519854,1.1621183388385803,1.213503539876798
0.6858725761772854,1.1574465976519854,1.1627868093609157,1.213503539876798
0.686426592797784,1.1590762852677776,1.1643281570706474,1.215048800191275
0.6869806094182825,1.1615908328635525,1.1677586908629896,1.2209327547635545
0.6875346260387811,1.1615908328635525,1.1681942605037108,1.222036014339182
0.6880886426592798,1.1652493695847714,1.1690304773144042,1.2266056340244036
0.6886426592797784,1.1678778195866295,1.1702794251726412,1.2272961889420924
0.689196675900277,1.1744995460163146,1.1707713061728573,1.2283026398114751
0.6897506925207756,1.1835445076917246,1.171004243993168,1.2328615190941927
0.6903047091412743,1.1937680403636657,1.1754342793174577,1.233004922175397
0.6908587257617729,1.1955616555448223,1.178416770149499,1.239401426904862
0.6914127423822715,1.1955995870362788,1.1832374332788693,1.2420942265134085
0.69196675900277,1.1971696482694512,1.186073076407184,1.2466144244085096
0.6925207756232687,1.1978286853710025,1.1891552469171225,1.249939456032256
0.6930747922437673,1.1979832569450213,1.190122091181169,1.2535107494177966
0.6936288088642659,1.1989666567431025,1.1944271134376125,1.2542980473238239
0.6941828254847645,1.2014910574384068,1.1971670366612248,1.254311562059602
0.6947368421052632,1.202771329884521,1.2025660177558755,1.2598126947835433
0.6952908587257618,1.2034936318515275,1.2035765667561842,1.266496572809964
0.6958448753462604,1.205477007813637,1.2035765667561842,1.2667797476969391
0.696398891966759,1.2070170021976205,1.2067842328626281,1.2679134686232145
0.6969529085872577,1.2077835364343392,1.207403465700252,1.2702416212525118
0.6975069252077563,1.2133996118249155,1.210990404033935,1.2708159676138329
0.6980609418282548,1.2142676745754601,1.215010028937787,1.273270563977099
0.6986149584487534,1.2144059068158906,1.2156324930065276,1.2740230667000512
0.6991689750692521,1.2160169384468391,1.2167187697560327,1.274718417579668
0.6997229916897507,1.2165968820911088,1.2169944932501415,1.2759444707184908
0.7002770083102493,1.2211235687684787,1.2230863855958218,1.2766352636576084
0.7008310249307479,1.2226647983777754,1.2273858996704554,1.2775467673702277
0.7013850415512466,1.2242697955800916,1.2277775051091877,1.2784144157134185
0.7019390581717452,1.2277599956982979,1.2303139568834198,1.2790733119455757
0.7024930747922438,1.2299751864818336,1.2303479579647019,1.2795749652947377
0.7030470914127424,1.2382734895210978,1.2328124817956292,1.2807737894254967
0.703601108033241,1.240538369899347,1.236952796490395,1.2807993140562473
0.7041551246537396,1.2413812073048707,1.2491259133999304,1.2843094670642925
0.7047091412742382,1.2420391130669082,1.24988179401859,1.285128010939455
0.7052631578947368,1.2461252564050034,1.2545370792737371,1.286573277834388
0.7058171745152355,1.2514644289529613,1.2624142019301412,1.2866275239366847
0.7063711911357341,1.252781342287259,1.2701460401453073,1.287326516010808
0.7069252077562327,1.2543659903670252,1.2704617966971739,1.2876012677091997
0.7074792243767313,1.2548466210394789,1.2704744757665265,1.2887831997369468
0.7080332409972299,1.2548818463646099,1.2710071108606988,1.289003416013306
0.7085872576177286,1.25518615943516,1.271213313563326,1.2910421956600524
0.7091412742382271,1.2563709254671656,1.2725328919949253,1.291229866796183
0.7096952908587257,1.256675593383837,1.2735082576633379,1.2916266361676676
0.7102493074792243,1.2583237000078364,1.2743167447728447,1.2924251389665036
0.710803324099723,1.2591884802605517,1.27702351425245,1.293343341081375
0.7113573407202216,1.2599354916580194,1.2776771897377426,1.2943156480757143
0.7119113573407202,1.2605621429188651,1.2778768818363502,1.2959580442806857
0.7124653739612188,1.2623016254200008,1.2814642260864366,1.2962922372785985
0.7130193905817175,1.2642707747918467,1.2840838913830144,1.2967561451433331
0.7135734072022161,1.2650135511651672,1.2845812334520839,1.2976612775126286
0.7141274238227147,1.2656257973456293,1.2873768323912578,1.2977774418651271
0.7146814404432132,1.2662926195983495,1.28798071536657,1.298633668357421
0.7152354570637119,1.2707676423377587,1.2912163966570684,1.2989091370173533
0.7157894736842105,1.2715216229525166,1.2952019741829754,1.300478047467844
0.7163434903047091,1.2715619487714607,1.2954623697384884,1.3008043010707946
0.7168975069252077,1.271601623958999,1.297054570281601,1.3025569653455167
0.7174515235457064,1.273612433346016,1.3003053133801072,1.3032955419090904
0.718005540166205,1.274028629899001,1.3005548859922271,1.305074457011927
0.7185595567867036,1.2752197890379817,1.301738436352697,1.306968129475565
0.7191135734072022,1.2764514180898676,1.3055805973505192,1.3079834040058236
0.7196675900277009,1.2764514180898676,1.3068841169201786,1.3085414644293634
0.7202216066481995,1.2774523600984995,1.3071547623264228,1.3098803151735399
0.720775623268698,1.2785771725813273,1.3078409801670745,1.3108238980777644
0.7213296398891966,1.278653027087987,1.3081645248459965,1.3113962348339634
0.7218836565096953,1.278751227470367,1.3098508267188356,1.3161310278371803
0.7224376731301939,1.2804135218790196,1.309854426669568,1.3178827118270258
0.7229916897506925,1.2804729082591915,1.310349916110284,1.3198819704871991
0.7235457063711911,1.281563654589585,1.3103633938620765,1.322842911828368
0.7240997229916898,1.2825537353942826,1.3104250339048866,1.324997861021269
0.7246537396121884,1.2825768384198624,1.310725861560647,1.3267176444718352
0.725207756232687,1.2832099265276597,1.3119120111410814,1.3274973239312158
0.7257617728531855,1.2852348966756562,1.3124073664039666,1.3287387920996758
0.7263157894736842,1.286897621851572,1.312722160825743,1.329932367886852
0.7268698060941828,1.287226047972124,1.3130767451680876,1.3318858203998172
0.7274238227146814,1.2876636488028272,1.3134270622759652,1.3320747908015513
0.72797783933518,1.288673961742776,1.3134538368247097,1.3330767025166939
0.7285318559556787,1.2892553280646286,1.3138637738245225,1.3332454846959843
0.7290858725761773,1.2951446222221497,1.3146385704902124,1.333288871099369
0.7296398891966759,1.2955729266496654,1.3163130446215006,1.3352827261303033
0.7301939058171745,1.2955810986396419,1.3201168241899774,1.3374283740856836
0.7307479224376732,1.2982351450670024,1.324167667731189,1.3415222467030077
0.7313019390581718,1.2987467384792417,1.3249215134455288,1.3433881276649327
0.7318559556786703,1.2994490626315485,1.3257136765283264,1.3460562861134784
0.7324099722991689,1.299527565889887,1.326369606684641,1.3468840984757755
0.7329639889196676,1.3005150640244734,1.326415366800794,1.3511636095892212
0.7335180055401662,1.3008885219327273,1.3265410659186603,1.3542512157826418
0.7340720221606648,1.3014684355634663,1.3276449597548194,1.3570566908623223
0.7346260387811634,1.3017860516458066,1.329878005618598,1.3621176516145799
0.7351800554016621,1.3030910647838576,1.3300618237172264,1.3657578377031583
0.7357340720221607,1.3038539657062451,1.3310037306591085,1.367317649643364
0.7362880886426593,1.3080064891509164,1.3319553466572145,1.369910861508644
0.7368421052631579,1.3115276178600694,1.3326041644737434,1.3750263090707957
0.7373961218836566,1.3161325445822976,1.332759632994198,1.3944634484583547
0.7379501385041551,1.3178277476804618,1.3350634577585863,1.428323125954447
0.7385041551246537,1.3219397703044433,1.336431531927928,8.039908000143603e17
0.7390581717451523,1.3219696554924443,1.336575405307316,1.0e45
0.739612188365651,1.3224891254227016,1.3371225742308683,1.0e45
0.7401662049861496,1.323653610994209,1.3397723603781302,1.0e45
0.7407202216066482,1.3242128483538422,1.3411375039080524,1.0e45
0.7412742382271468,1.3291928432495004,1.3448505137863729,1.0e45
0.7418282548476455,1.3300508934199955,1.346362451382413,1.0e45
0.7423822714681441,1.330458069443813,1.3516238405681953,1.0e45
0.7429362880886426,1.3317120200219765,1.3533757686006493,1.0e45
0.7434903047091412,1.3347354806587741,1.353427240752971,1.0e45
0.7440443213296399,1.3348837499467783,1.3573344016948912,1.0e45
0.7445983379501385,1.3367538812644937,1.3735379782858432,1.0e45
0.7451523545706371,1.338805137652972,1.3735416926736537,1.0e45
0.7457063711911357,1.3413135664430436,1.374841723402695,1.0e45
0.7462603878116344,1.3414540749236976,1.3763560185171735,1.0e45
0.746814404432133,1.343281391296444,1.3789958215041165,1.0e45
0.7473684210526316,1.3578206593208177,1.3929232862288512,1.0e45
0.7479224376731302,1.3680562550212318,1.3960073594545577,1.0e45
0.7484764542936289,1.394411652612783,1.3985937910733761,1.0e45
0.7490304709141274,1.4388060217504413,1.4368469736051475,1.0e45
0.749584487534626,1.4856337129826531,7.223399305290302e37,1.0e45
0.7501385041551246,1.0e45,1.0e45,1.0e45
0.7506925207756233,1.0e45,1.0e45,1.0e45
0.7512465373961219,1.0e45,1.0e45,1.0e45
0.7518005540166205,1.0e45,1.0e45,1.0e45
0.7523545706371191,1.0e45,1.0e45,1.0e45
0.7529085872576178,1.0e45,1.0e45,1.0e45
0.7534626038781164,1.0e45,1.0e45,1.0e45
0.754016620498615,1.0e45,1.0e45,1.0e45
0.7545706371191135,1.0e45,1.0e45,1.0e45
0.7551246537396122,1.0e45,1.0e45,1.0e45
0.7556786703601108,1.0e45,1.0e45,1.0e45
0.7562326869806094,1.0e45,1.0e45,1.0e45
0.756786703601108,1.0e45,1.0e45,1.0e45
0.7573407202216067,1.0e45,1.0e45,1.0e45
0.7578947368421053,1.0e45,1.0e45,1.0e45
0.7584487534626039,1.0e45,1.0e45,1.0e45
0.7590027700831025,1.0e45,1.0e45,1.0e45
0.7595567867036012,1.0e45,1.0e45,1.0e45
0.7601108033240997,1.0e45,1.0e45,1.0e45
0.7606648199445983,1.0e45,1.0e45,1.0e45
0.7612188365650969,1.0e45,1.0e45,1.0e45
0.7617728531855956,1.0e45,1.0e45,1.0e45
0.7623268698060942,1.0e45,1.0e45,1.0e45
0.7628808864265928,1.0e45,1.0e45,1.0e45
0.7634349030470914,1.0e45,1.0e45,1.0e45
0.7639889196675901,1.0e45,1.0e45,1.0e45
0.7645429362880887,1.0e45,1.0e45,1.0e45
0.7650969529085873,1.0e45,1.0e45,1.0e45
0.7656509695290858,1.0e45,1.0e45,1.0e45
0.7662049861495844,1.0e45,1.0e45,1.0e45
0.7667590027700831,1.0e45,1.0e45,1.0e45
0.7673130193905817,1.0e45,1.0e45,1.0e45
0.7678670360110803,1.0e45,1.0e45,1.0e45
0.7684210526315789,1.0e45,1.0e45,1.0e45
0.7689750692520776,1.0e45,1.0e45,1.0e45
0.7695290858725762,1.0e45,1.0e45,1.0e45
0.7700831024930748,1.0e45,1.0e45,1.0e45
0.7706371191135734,1.0e45,1.0e45,1.0e45
0.771191135734072,1.0e45,1.0e45,1.0e45
0.7717451523545706,1.0e45,1.0e45,1.0e45
0.7722991689750692,1.0e45,1.0e45,1.0e45
0.7728531855955678,1.0e45,1.0e45,1.0e45
0.7734072022160665,1.0e45,1.0e45,1.0e45
0.7739612188365651,1.0e45,1.0e45,1.0e45
0.7745152354570637,1.0e45,1.0e45,1.0e45
0.7750692520775623,1.0e45,1.0e45,1.0e45
0.775623268698061,1.0e45,1.0e45,1.0e45
0.7761772853185596,1.0e45,1.0e45,1.0e45
0.7767313019390581,1.0e45,1.0e45,1.0e45
0.7772853185595567,1.0e45,1.0e45,1.0e45
0.7778393351800554,1.0e45,1.0e45,1.0e45
0.778393351800554,1.0e45,1.0e45,1.0e45
0.7789473684210526,1.0e45,1.0e45,1.0e45
0.7795013850415512,1.0e45,1.0e45,1.0e45
0.7800554016620499,1.0e45,1.0e45,1.0e45
0.7806094182825485,1.0e45,1.0e45,1.0e45
0.7811634349030471,1.0e45,1.0e45,1.0e45
0.7817174515235457,1.0e45,1.0e45,1.0e45
0.7822714681440444,1.0e45,1.0e45,1.0e45
0.782825484764543,1.0e45,1.0e45,1.0e45
0.7833795013850415,1.0e45,1.0e45,1.0e45
0.7839335180055401,1.0e45,1.0e45,1.0e45
0.7844875346260388,1.0e45,1.0e45,1.0e45
0.7850415512465374,1.0e45,1.0e45,1.0e45
0.785595567867036,1.0e45,1.0e45,1.0e45
0.7861495844875346,1.0e45,1.0e45,1.0e45
0.7867036011080333,1.0e45,1.0e45,1.0e45
0.7872576177285319,1.0e45,1.0e45,1.0e45
0.7878116343490305,1.0e45,1.0e45,1.0e45
0.788365650969529,1.0e45,1.0e45,1.0e45
0.7889196675900277,1.0e45,1.0e45,1.0e45
0.7894736842105263,1.0e45,1.0e45,1.0e45
0.7900277008310249,1.0e45,1.0e45,1.0e45
0.7905817174515235,1.0e45,1.0e45,1.0e45
0.7911357340720222,1.0e45,1.0e45,1.0e45
0.7916897506925208,1.0e45,1.0e45,1.0e45
0.7922437673130194,1.0e45,1.0e45,1.0e45
0.792797783933518,1.0e45,1.0e45,1.0e45
0.7933518005540167,1.0e45,1.0e45,1.0e45
0.7939058171745152,1.0e45,1.0e45,1.0e45
0.7944598337950138,1.0e45,1.0e45,1.0e45
0.7950138504155124,1.0e45,1.0e45,1.0e45
0.7955678670360111,1.0e45,1.0e45,1.0e45
0.7961218836565097,1.0e45,1.0e45,1.0e45
0.7966759002770083,1.0e45,1.0e45,1.0e45
0.7972299168975069,1.0e45,1.0e45,1.0e45
0.7977839335180056,1.0e45,1.0e45,1.0e45
0.7983379501385042,1.0e45,1.0e45,1.0e45
0.7988919667590028,1.0e45,1.0e45,1.0e45
0.7994459833795013,1.0e45,1.0e45,1.0e45
0.8,1.0e45,1.0e45,1.0e45
0.8005540166204986,1.0e45,1.0e45,1.0e45
0.8011080332409972,1.0e45,1.0e45,1.0e45
0.8016620498614958,1.0e45,1.0e45,1.0e45
0.8022160664819945,1.0e45,1.0e45,1.0e45
0.8027700831024931,1.0e45,1.0e45,1.0e45
0.8033240997229917,1.0e45,1.0e45,1.0e45
0.8038781163434903,1.0e45,1.0e45,1.0e45
0.804432132963989,1.0e45,1.0e45,1.0e45
0.8049861495844876,1.0e45,1.0e45,1.0e45
0.8055401662049861,1.0e45,1.0e45,1.0e45
0.8060941828254847,1.0e45,1.0e45,1.0e45
0.8066481994459834,1.0e45,1.0e45,1.0e45
0.807202216066482,1.0e45,1.0e45,1.0e45
0.8077562326869806,1.0e45,1.0e45,1.0e45
0.8083102493074792,1.0e45,1.0e45,1.0e45
0.8088642659279779,1.0e45,1.0e45,1.0e45
0.8094182825484765,1.0e45,1.0e45,1.0e45
0.8099722991689751,1.0e45,1.0e45,1.0e45
0.8105263157894737,1.0e45,1.0e45,1.0e45
0.8110803324099723,1.0e45,1.0e45,1.0e45
0.8116343490304709,1.0e45,1.0e45,1.0e45
0.8121883656509695,1.0e45,1.0e45,1.0e45
0.8127423822714681,1.0e45,1.0e45,1.0e45
0.8132963988919668,1.0e45,1.0e45,1.0e45
0.8138504155124654,1.0e45,1.0e45,1.0e45
0.814404432132964,1.0e45,1.0e45,1.0e45
0.8149584487534626,1.0e45,1.0e45,1.0e45
0.8155124653739613,1.0e45,1.0e45,1.0e45
0.8160664819944599,1.0e45,1.0e45,1.0e45
0.8166204986149584,1.0e45,1.0e45,1.0e45
0.817174515235457,1.0e45,1.0e45,1.0e45
0.8177285318559557,1.0e45,1.0e45,1.0e45
0.8182825484764543,1.0e45,1.0e45,1.0e45
0.8188365650969529,1.0e45,1.0e45,1.0e45
0.8193905817174515,1.0e45,1.0e45,1.0e45
0.8199445983379502,1.0e45,1.0e45,1.0e45
0.8204986149584488,1.0e45,1.0e45,1.0e45
0.8210526315789474,1.0e45,1.0e45,1.0e45
0.821606648199446,1.0e45,1.0e45,1.0e45
0.8221606648199447,1.0e45,1.0e45,1.0e45
0.8227146814404432,1.0e45,1.0e45,1.0e45
0.8232686980609418,1.0e45,1.0e45,1.0e45
0.8238227146814404,1.0e45,1.0e45,1.0e45
0.824376731301939,1.0e45,1.0e45,1.0e45
0.8249307479224377,1.0e45,1.0e45,1.0e45
0.8254847645429363,1.0e45,1.0e45,1.0e45
0.8260387811634349,1.0e45,1.0e45,1.0e45
0.8265927977839335,1.0e45,1.0e45,1.0e45
0.8271468144044322,1.0e45,1.0e45,1.0e45
0.8277008310249307,1.0e45,1.0e45,1.0e45
0.8282548476454293,1.0e45,1.0e45,1.0e45
0.8288088642659279,1.0e45,1.0e45,1.0e45
0.8293628808864266,1.0e45,1.0e45,1.0e45
0.8299168975069252,1.0e45,1.0e45,1.0e45
0.8304709141274238,1.0e45,1.0e45,1.0e45
0.8310249307479224,1.0e45,1.0e45,1.0e45
0.8315789473684211,1.0e45,1.0e45,1.0e45
0.8321329639889197,1.0e45,1.0e45,1.0e45
0.8326869806094183,1.0e45,1.0e45,1.0e45
0.8332409972299168,1.0e45,1.0e45,1.0e45
0.8337950138504155,1.0e45,1.0e45,1.0e45
0.8343490304709141,1.0e45,1.0e45,1.0e45
0.8349030470914127,1.0e45,1.0e45,1.0e45
0.8354570637119113,1.0e45,1.0e45,1.0e45
0.83601108033241,1.0e45,1.0e45,1.0e45
0.8365650969529086,1.0e45,1.0e45,1.0e45
0.8371191135734072,1.0e45,1.0e45,1.0e45
0.8376731301939058,1.0e45,1.0e45,1.0e45
0.8382271468144045,1.0e45,1.0e45,1.0e45
0.838781163434903,1.0e45,1.0e45,1.0e45
0.8393351800554016,1.0e45,1.0e45,1.0e45
0.8398891966759002,1.0e45,1.0e45,1.0e45
0.8404432132963989,1.0e45,1.0e45,1.0e45
0.8409972299168975,1.0e45,1.0e45,1.0e45
0.8415512465373961,1.0e45,1.0e45,1.0e45
0.8421052631578947,1.0e45,1.0e45,1.0e45
0.8426592797783934,1.0e45,1.0e45,1.0e45
0.843213296398892,1.0e45,1.0e45,1.0e45
0.8437673130193906,1.0e45,1.0e45,1.0e45
0.8443213296398892,1.0e45,1.0e45,1.0e45
0.8448753462603878,1.0e45,1.0e45,1.0e45
0.8454293628808864,1.0e45,1.0e45,1.0e45
0.845983379501385,1.0e45,1.0e45,1.0e45
0.8465373961218836,1.0e45,1.0e45,1.0e45
0.8470914127423823,1.0e45,1.0e45,1.0e45
0.8476454293628809,1.0e45,1.0e45,1.0e45
0.8481994459833795,1.0e45,1.0e45,1.0e45
0.8487534626038781,1.0e45,1.0e45,1.0e45
0.8493074792243768,1.0e45,1.0e45,1.0e45
0.8498614958448754,1.0e45,1.0e45,1.0e45
0.850415512465374,1.0e45,1.0e45,1.0e45
0.8509695290858725,1.0e45,1.0e45,1.0e45
0.8515235457063712,1.0e45,1.0e45,1.0e45
0.8520775623268698,1.0e45,1.0e45,1.0e45
0.8526315789473684,1.0e45,1.0e45,1.0e45
0.853185595567867,1.0e45,1.0e45,1.0e45
0.8537396121883657,1.0e45,1.0e45,1.0e45
0.8542936288088643,1.0e45,1.0e45,1.0e45
0.8548476454293629,1.0e45,1.0e45,1.0e45
0.8554016620498615,1.0e45,1.0e45,1.0e45
0.8559556786703602,1.0e45,1.0e45,1.0e45
0.8565096952908587,1.0e45,1.0e45,1.0e45
0.8570637119113573,1.0e45,1.0e45,1.0e45
0.8576177285318559,1.0e45,1.0e45,1.0e45
0.8581717451523546,1.0e45,1.0e45,1.0e45
0.8587257617728532,1.0e45,1.0e45,1.0e45
0.8592797783933518,1.0e45,1.0e45,1.0e45
0.8598337950138504,1.0e45,1.0e45,1.0e45
0.8603878116343491,1.0e45,1.0e45,1.0e45
0.8609418282548477,1.0e45,1.0e45,1.0e45
0.8614958448753463,1.0e45,1.0e45,1.0e45
0.8620498614958448,1.0e45,1.0e45,1.0e45
0.8626038781163435,1.0e45,1.0e45,1.0e45
0.8631578947368421,1.0e45,1.0e45,1.0e45
0.8637119113573407,1.0e45,1.0e45,1.0e45
0.8642659279778393,1.0e45,1.0e45,1.0e45
0.864819944598338,1.0e45,1.0e45,1.0e45
0.8653739612188366,1.0e45,1.0e45,1.0e45
0.8659279778393352,1.0e45,1.0e45,1.0e45
0.8664819944598338,1.0e45,1.0e45,1.0e45
0.8670360110803325,1.0e45,1.0e45,1.0e45
0.867590027700831,1.0e45,1.0e45,1.0e45
0.8681440443213296,1.0e45,1.0e45,1.0e45
0.8686980609418282,1.0e45,1.0e45,1.0e45
0.8692520775623269,1.0e45,1.0e45,1.0e45
0.8698060941828255,1.0e45,1.0e45,1.0e45
0.8703601108033241,1.0e45,1.0e45,1.0e45
0.8709141274238227,1.0e45,1.0e45,1.0e45
0.8714681440443214,1.0e45,1.0e45,1.0e45
0.87202216066482,1.0e45,1.0e45,1.0e45
0.8725761772853186,1.0e45,1.0e45,1.0e45
0.8731301939058171,1.0e45,1.0e45,1.0e45
0.8736842105263158,1.0e45,1.0e45,1.0e45
0.8742382271468144,1.0e45,1.0e45,1.0e45
0.874792243767313,1.0e45,1.0e45,1.0e45
0.8753462603878116,1.0e45,1.0e45,1.0e45
0.8759002770083103,1.0e45,1.0e45,1.0e45
0.8764542936288089,1.0e45,1.0e45,1.0e45
0.8770083102493075,1.0e45,1.0e45,1.0e45
0.8775623268698061,1.0e45,1.0e45,1.0e45
0.8781163434903048,1.0e45,1.0e45,1.0e45
0.8786703601108034,1.0e45,1.0e45,1.0e45
0.8792243767313019,1.0e45,1.0e45,1.0e45
0.8797783933518005,1.0e45,1.0e45,1.0e45
0.8803324099722992,1.0e45,1.0e45,1.0e45
0.8808864265927978,1.0e45,1.0e45,1.0e45
0.8814404432132964,1.0e45,1.0e45,1.0e45
0.881994459833795,1.0e45,1.0e45,1.0e45
0.8825484764542936,1.0e45,1.0e45,1.0e45
0.8831024930747923,1.0e45,1.0e45,1.0e45
0.8836565096952909,1.0e45,1.0e45,1.0e45
0.8842105263157894,1.0e45,1.0e45,1.0e45
0.884764542936288,1.0e45,1.0e45,1.0e45
0.8853185595567867,1.0e45,1.0e45,1.0e45
0.8858725761772853,1.0e45,1.0e45,1.0e45
0.8864265927977839,1.0e45,1.0e45,1.0e45
0.8869806094182825,1.0e45,1.0e45,1.0e45
0.8875346260387812,1.0e45,1.0e45,1.0e45
0.8880886426592798,1.0e45,1.0e45,1.0e45
0.8886426592797784,1.0e45,1.0e45,1.0e45
0.889196675900277,1.0e45,1.0e45,1.0e45
0.8897506925207757,1.0e45,1.0e45,1.0e45
0.8903047091412742,1.0e45,1.0e45,1.0e45
0.8908587257617728,1.0e45,1.0e45,1.0e45
0.8914127423822714,1.0e45,1.0e45,1.0e45
0.8919667590027701,1.0e45,1.0e45,1.0e45
0.8925207756232687,1.0e45,1.0e45,1.0e45
0.8930747922437673,1.0e45,1.0e45,1.0e45
0.8936288088642659,1.0e45,1.0e45,1.0e45
0.8941828254847646,1.0e45,1.0e45,1.0e45
0.8947368421052632,1.0e45,1.0e45,1.0e45
0.8952908587257618,1.0e45,1.0e45,1.0e45
0.8958448753462603,1.0e45,1.0e45,1.0e45
0.896398891966759,1.0e45,1.0e45,1.0e45
0.8969529085872576,1.0e45,1.0e45,1.0e45
0.8975069252077562,1.0e45,1.0e45,1.0e45
0.8980609418282548,1.0e45,1.0e45,1.0e45
0.8986149584487535,1.0e45,1.0e45,1.0e45
0.8991689750692521,1.0e45,1.0e45,1.0e45
0.8997229916897507,1.0e45,1.0e45,1.0e45
0.9002770083102493,1.0e45,1.0e45,1.0e45
0.900831024930748,1.0e45,1.0e45,1.0e45
0.9013850415512465,1.0e45,1.0e45,1.0e45
0.9019390581717451,1.0e45,1.0e45,1.0e45
0.9024930747922437,1.0e45,1.0e45,1.0e45
0.9030470914127424,1.0e45,1.0e45,1.0e45
0.903601108033241,1.0e45,1.0e45,1.0e45
0.9041551246537396,1.0e45,1.0e45,1.0e45
0.9047091412742382,1.0e45,1.0e45,1.0e45
0.9052631578947369,1.0e45,1.0e45,1.0e45
0.9058171745152355,1.0e45,1.0e45,1.0e45
0.9063711911357341,1.0e45,1.0e45,1.0e45
0.9069252077562326,1.0e45,1.0e45,1.0e45
0.9074792243767313,1.0e45,1.0e45,1.0e45
0.9080332409972299,1.0e45,1.0e45,1.0e45
0.9085872576177285,1.0e45,1.0e45,1.0e45
0.9091412742382271,1.0e45,1.0e45,1.0e45
0.9096952908587258,1.0e45,1.0e45,1.0e45
0.9102493074792244,1.0e45,1.0e45,1.0e45
0.910803324099723,1.0e45,1.0e45,1.0e45
0.9113573407202216,1.0e45,1.0e45,1.0e45
0.9119113573407203,1.0e45,1.0e45,1.0e45
0.9124653739612189,1.0e45,1.0e45,1.0e45
0.9130193905817174,1.0e45,1.0e45,1.0e45
0.913573407202216,1.0e45,1.0e45,1.0e45
0.9141274238227147,1.0e45,1.0e45,1.0e45
0.9146814404432133,1.0e45,1.0e45,1.0e45
0.9152354570637119,1.0e45,1.0e45,1.0e45
0.9157894736842105,1.0e45,1.0e45,1.0e45
0.9163434903047092,1.0e45,1.0e45,1.0e45
0.9168975069252078,1.0e45,1.0e45,1.0e45
0.9174515235457064,1.0e45,1.0e45,1.0e45
0.918005540166205,1.0e45,1.0e45,1.0e45
0.9185595567867036,1.0e45,1.0e45,1.0e45
0.9191135734072022,1.0e45,1.0e45,1.0e45
0.9196675900277008,1.0e45,1.0e45,1.0e45
0.9202216066481994,1.0e45,1.0e45,1.0e45
0.9207756232686981,1.0e45,1.0e45,1.0e45
0.9213296398891967,1.0e45,1.0e45,1.0e45
0.9218836565096953,1.0e45,1.0e45,1.0e45
0.9224376731301939,1.0e45,1.0e45,1.0e45
0.9229916897506926,1.0e45,1.0e45,1.0e45
0.9235457063711912,1.0e45,1.0e45,1.0e45
0.9240997229916897,1.0e45,1.0e45,1.0e45
0.9246537396121883,1.0e45,1.0e45,1.0e45
0.925207756232687,1.0e45,1.0e45,1.0e45
0.9257617728531856,1.0e45,1.0e45,1.0e45
0.9263157894736842,1.0e45,1.0e45,1.0e45
0.9268698060941828,1.0e45,1.0e45,1.0e45
0.9274238227146815,1.0e45,1.0e45,1.0e45
0.9279778393351801,1.0e45,1.0e45,1.0e45
0.9285318559556787,1.0e45,1.0e45,1.0e45
0.9290858725761773,1.0e45,1.0e45,1.0e45
0.929639889196676,1.0e45,1.0e45,1.0e45
0.9301939058171745,1.0e45,1.0e45,1.0e45
0.9307479224376731,1.0e45,1.0e45,1.0e45
0.9313019390581717,1.0e45,1.0e45,1.0e45
0.9318559556786704,1.0e45,1.0e45,1.0e45
0.932409972299169,1.0e45,1.0e45,1.0e45
0.9329639889196676,1.0e45,1.0e45,1.0e45
0.9335180055401662,1.0e45,1.0e45,1.0e45
0.9340720221606649,1.0e45,1.0e45,1.0e45
0.9346260387811635,1.0e45,1.0e45,1.0e45
0.935180055401662,1.0e45,1.0e45,1.0e45
0.9357340720221606,1.0e45,1.0e45,1.0e45
0.9362880886426593,1.0e45,1.0e45,1.0e45
0.9368421052631579,1.0e45,1.0e45,1.0e45
0.9373961218836565,1.0e45,1.0e45,1.0e45
0.9379501385041551,1.0e45,1.0e45,1.0e45
0.9385041551246538,1.0e45,1.0e45,1.0e45
0.9390581717451524,1.0e45,1.0e45,1.0e45
0.939612188365651,1.0e45,1.0e45,1.0e45
0.9401662049861496,1.0e45,1.0e45,1.0e45
0.9407202216066483,1.0e45,1.0e45,1.0e45
0.9412742382271468,1.0e45,1.0e45,1.0e45
0.9418282548476454,1.0e45,1.0e45,1.0e45
0.942382271468144,1.0e45,1.0e45,1.0e45
0.9429362880886426,1.0e45,1.0e45,1.0e45
0.9434903047091413,1.0e45,1.0e45,1.0e45
0.9440443213296399,1.0e45,1.0e45,1.0e45
0.9445983379501385,1.0e45,1.0e45,1.0e45
0.9451523545706371,1.0e45,1.0e45,1.0e45
0.9457063711911358,1.0e45,1.0e45,1.0e45
0.9462603878116344,1.0e45,1.0e45,1.0e45
0.9468144044321329,1.0e45,1.0e45,1.0e45
0.9473684210526315,1.0e45,1.0e45,1.0e45
0.9479224376731302,1.0e45,1.0e45,1.0e45
0.9484764542936288,1.0e45,1.0e45,1.0e45
0.9490304709141274,1.0e45,1.0e45,1.0e45
0.949584487534626,1.0e45,1.0e45,1.0e45
0.9501385041551247,1.0e45,1.0e45,1.0e45
0.9506925207756233,1.0e45,1.0e45,1.0e45
0.9512465373961219,1.0e45,1.0e45,1.0e45
0.9518005540166204,1.0e45,1.0e45,1.0e45
0.9523545706371191,1.0e45,1.0e45,1.0e45
0.9529085872576177,1.0e45,1.0e45,1.0e45
0.9534626038781163,1.0e45,1.0e45,1.0e45
0.9540166204986149,1.0e45,1.0e45,1.0e45
0.9545706371191136,1.0e45,1.0e45,1.0e45
0.9551246537396122,1.0e45,1.0e45,1.0e45
0.9556786703601108,1.0e45,1.0e45,1.0e45
0.9562326869806094,1.0e45,1.0e45,1.0e45
0.9567867036011081,1.0e45,1.0e45,1.0e45
0.9573407202216067,1.0e45,1.0e45,1.0e45
0.9578947368421052,1.0e45,1.0e45,1.0e45
0.9584487534626038,1.0e45,1.0e45,1.0e45
0.9590027700831025,1.0e45,1.0e45,1.0e45
0.9595567867036011,1.0e45,1.0e45,1.0e45
0.9601108033240997,1.0e45,1.0e45,1.0e45
0.9606648199445983,1.0e45,1.0e45,1.0e45
0.961218836565097,1.0e45,1.0e45,1.0e45
0.9617728531855956,1.0e45,1.0e45,1.0e45
0.9623268698060942,1.0e45,1.0e45,1.0e45
0.9628808864265928,1.0e45,1.0e45,1.0e45
0.9634349030470915,1.0e45,1.0e45,1.0e45
0.96398891966759,1.0e45,1.0e45,1.0e45
0.9645429362880886,1.0e45,1.0e45,1.0e45
0.9650969529085872,1.0e45,1.0e45,1.0e45
0.9656509695290859,1.0e45,1.0e45,1.0e45
0.9662049861495845,1.0e45,1.0e45,1.0e45
0.9667590027700831,1.0e45,1.0e45,1.0e45
0.9673130193905817,1.0e45,1.0e45,1.0e45
0.9678670360110804,1.0e45,1.0e45,1.0e45
0.968421052631579,1.0e45,1.0e45,1.0e45
0.9689750692520775,1.0e45,1.0e45,1.0e45
0.9695290858725761,1.0e45,1.0e45,1.0e45
0.9700831024930748,1.0e45,1.0e45,1.0e45
0.9706371191135734,1.0e45,1.0e45,1.0e45
0.971191135734072,1.0e45,1.0e45,1.0e45
0.9717451523545706,1.0e45,1.0e45,1.0e45
0.9722991689750693,1.0e45,1.0e45,1.0e45
0.9728531855955679,1.0e45,1.0e45,1.0e45
0.9734072022160665,1.0e45,1.0e45,1.0e45
0.9739612188365651,1.0e45,1.0e45,1.0e45
0.9745152354570638,1.0e45,1.0e45,1.0e45
0.9750692520775623,1.0e45,1.0e45,1.0e45
0.9756232686980609,1.0e45,1.0e45,1.0e45
0.9761772853185595,1.0e45,1.0e45,1.0e45
0.9767313019390582,1.0e45,1.0e45,1.0e45
0.9772853185595568,1.0e45,1.0e45,1.0e45
0.9778393351800554,1.0e45,1.0e45,1.0e45
0.978393351800554,1.0e45,1.0e45,1.0e45
0.9789473684210527,1.0e45,1.0e45,1.0e45
0.9795013850415513,1.0e45,1.0e45,1.0e45
0.9800554016620499,1.0e45,1.0e45,1.0e45
0.9806094182825484,1.0e45,1.0e45,1.0e45
0.9811634349030471,1.0e45,1.0e45,1.0e45
0.9817174515235457,1.0e45,1.0e45,1.0e45
0.9822714681440443,1.0e45,1.0e45,1.0e45
0.9828254847645429,1.0e45,1.0e45,1.0e45
0.9833795013850416,1.0e45,1.0e45,1.0e45
0.9839335180055402,1.0e45,1.0e45,1.0e45
0.9844875346260388,1.0e45,1.0e45,1.0e45
0.9850415512465374,1.0e45,1.0e45,1.0e45
0.9855955678670361,1.0e45,1.0e45,1.0e45
0.9861495844875346,1.0e45,1.0e45,1.0e45
0.9867036011080332,1.0e45,1.0e45,1.0e45
0.9872576177285318,1.0e45,1.0e45,1.0e45
0.9878116343490305,1.0e45,1.0e45,1.0e45
0.9883656509695291,1.0e45,1.0e45,1.0e45
0.9889196675900277,1.0e45,1.0e45,1.0e45
0.9894736842105263,1.0e45,1.0e45,1.0e45
0.990027700831025,1.0e45,1.0e45,1.0e45
0.9905817174515236,1.0e45,1.0e45,1.0e45
0.9911357340720222,1.0e45,1.0e45,1.0e45
0.9916897506925207,1.0e45,1.0e45,1.0e45
0.9922437673130194,1.0e45,1.0e45,1.0e45
0.992797783933518,1.0e45,1.0e45,1.0e45
0.9933518005540166,1.0e45,1.0e45,1.0e45
0.9939058171745152,1.0e45,1.0e45,1.0e45
0.9944598337950139,1.0e45,1.0e45,1.0e45
0.9950138504155125,1.0e45,1.0e45,1.0e45
0.9955678670360111,1.0e45,1.0e45,1.0e45
0.9961218836565097,1.0e45,1.0e45,1.0e45
0.9966759002770084,1.0e45,1.0e45,1.0e45
0.997229916897507,1.0e45,1.0e45,1.0e45
0.9977839335180055,1.0e45,1.0e45,1.0e45
0.9983379501385041,1.0e45,1.0e45,1.0e45
0.9988919667590028,1.0e45,1.0e45,1.0e45
0.9994459833795014,1.0e45,1.0e45,1.0e45
1.0,1.0e45,1.0e45,1.0e45


==> data/eigen_graph_misc_32/matrix_vector_product_count.csv <==
matrix\type,Float32,LinearTakum32,Posit32
dimacs/C125-9,90,98,99
dimacs/C250-9,143,152,158
dimacs/C500-9,198,216,512
dimacs/DSJC500-5,180,195,237
dimacs/MANN-a27,107,83,57
dimacs/MANN-a9,43,48,42
dimacs/brock200-1,128,137,174
dimacs/brock200-2,130,139,139
dimacs/brock200-3,129,133,140
dimacs/brock200-4,134,148,143
dimacs/brock400-1,155,165,184
dimacs/brock400-2,162,168,168
dimacs/brock400-3,162,172,176
dimacs/brock400-4,199,215,217
dimacs/brock800-1,243,267,249
dimacs/brock800-2,305,335,340
dimacs/brock800-3,219,239,269
dimacs/brock800-4,210,228,258
dimacs/c-fat200-1,64,70,70
dimacs/c-fat200-2,24,48,48
dimacs/c-fat200-5,73,97,114
dimacs/c-fat500-1,123,130,130
dimacs/c-fat500-10,35,53,24
dimacs/c-fat500-2,61,65,65
dimacs/c-fat500-5,66,185,89
dimacs/gen200-p0-9-44,127,137,146
dimacs/gen200-p0-9-55,127,136,143
dimacs/gen400-p0-9-55,136,147,147
dimacs/gen400-p0-9-65,187,198,198
dimacs/gen400-p0-9-75,174,180,212
dimacs/hamming6-2,34,40,35
dimacs/hamming6-4,35,47,36
dimacs/hamming8-2,67,68,67
dimacs/hamming8-4,43,47,46
dimacs/johnson16-2-4,24,24,24
dimacs/johnson32-2-4,24,30,24
dimacs/johnson8-2-4,24,24,24
dimacs/johnson8-4-4,65,45,45
dimacs/keller4,64,72,77
dimacs/keller5,79,99,74
dimacs/p-hat1000-1,203,229,242
dimacs/p-hat300-3,149,158,152
dimacs/p-hat500-1,178,195,190
dimacs/p-hat500-2,171,175,188
dimacs/p-hat500-3,158,168,174
dimacs/p-hat700-1,199,228,330
dimacs/p-hat700-2,185,202,228
dimacs/p-hat700-3,177,187,223
dimacs/san200-0-7-1,138,141,145
dimacs/san200-0-7-2,105,107,102
dimacs/san200-0-9-1,140,138,148
dimacs/san200-0-9-2,139,147,153
dimacs/san200-0-9-3,119,129,185
dimacs/san400-0-5-1,101,108,120
dimacs/san400-0-7-1,203,209,199
dimacs/san400-0-7-2,155,166,162
dimacs/san400-0-7-3,127,143,143
dimacs/san400-0-9-1,179,184,189
dimacs/sanr200-0-7,129,138,132
dimacs/sanr200-0-9,125,134,135
dimacs/sanr400-0-5,154,170,166
dimacs/sanr400-0-7,190,206,232
dimacs10/bio-celegansneural,123,131,131
dimacs10/chesapeake,53,54,54
dimacs10/cs4,524,585,585
dimacs10/cti,647,688,688
dimacs10/delaunay_n10,630,711,711
dimacs10/delaunay_n11,-Inf,-Inf,-Inf
dimacs10/delaunay_n12,-Inf,-Inf,-Inf
dimacs10/delaunay_n13,-Inf,-Inf,-Inf
dimacs10/delaunay_n14,-Inf,-Inf,-Inf
dimacs10/delaunay_n15,-Inf,-Inf,-Inf
dimacs10/fe-4elt2,589,653,665
dimacs10/fe-body,146,150,149
dimacs10/fe-sphere,-Inf,-Inf,-Inf
dimacs10/polblogs,102,116,116
dimacs10/rgg_n_2_15_s0,221,242,242
dimacs10/t60k,-Inf,-Inf,-Inf
dimacs10/wing_nodal,579,623,581
labeled/AIDS,-Inf,-Inf,-Inf
labeled/BA-1_10_60-L5,169,185,206
labeled/BZR,-Inf,-Inf,-Inf
labeled/CL-10K-1d8-L5,138,202,154
labeled/COX2,-Inf,-Inf,-Inf
labeled/DD199,144,151,151
labeled/DD21,255,269,269
labeled/DD242,162,167,167
labeled/DD244,140,156,156
labeled/DD349,140,154,154
labeled/DD497,165,175,175
labeled/DD6,207,218,218
labeled/DD68,150,159,159
labeled/DD687,181,195,195
labeled/ENZYMES,564,620,656
labeled/ENZYMES118,113,127,127
labeled/ENZYMES123,93,106,106
labeled/ENZYMES295,148,156,156
labeled/ENZYMES296,154,164,164
labeled/ENZYMES297,145,153,153
labeled/ENZYMES8,94,98,98
labeled/Fingerprint,-Inf,-Inf,-Inf
labeled/KKI,335,339,345
labeled/Letter-high,-Inf,-Inf,-Inf
labeled/Letter-low,-Inf,-Inf,-Inf
labeled/Letter-med,-Inf,-Inf,-Inf
labeled/MSRC-21C,207,228,228
labeled/MSRC-9,356,390,378
labeled/OHSU,367,392,392
labeled/PTC-FM,-Inf,-Inf,-Inf
labeled/PTC-FR,-Inf,-Inf,-Inf
labeled/PTC-MM,-Inf,-Inf,-Inf
labeled/PTC-MR,-Inf,-Inf,-Inf
labeled/Peking-1,334,363,360
labeled/PubMed,500,566,542
labeled/SW-10000-6-0d3-L2,535,577,577
labeled/SW-10000-6-0d3-L5,535,577,577
labeled/SYNTHETIC,500,474,472
labeled/SYNTHETICnew,-Inf,-Inf,-Inf
labeled/TerroristRel,147,156,132
labeled/citeseer,-Inf,-Inf,-Inf
labeled/cora,237,254,255
labeled/gene,226,244,257
labeled/hospital-detailed-list-of-contacts,88,96,96
labeled/internet-industry-partnerships,128,132,132
labeled/reality-call,337,389,374
labeled/webkb-wisc,152,155,155
misc/08blocks,80,88,88
misc/1138_bus,-Inf,-Inf,-Inf
misc/130bit,181,205,205
misc/145bit,225,237,239
misc/162bit,373,405,420
misc/176bit,521,605,581
misc/192bit,688,740,874
misc/3elt,-Inf,-Inf,-Inf
misc/3elt_dual,-Inf,-Inf,-Inf
misc/494_bus,-Inf,-Inf,-Inf
misc/662_bus,-Inf,-Inf,-Inf
misc/685_bus,-Inf,-Inf,-Inf
misc/Alemdar,291,305,298
misc/CAG_mat1916,143,157,157
misc/CAG_mat364,151,165,166
misc/CAG_mat72,347,377,371
misc/CSphd,-Inf,-Inf,-Inf
misc/California,277,297,266
misc/Chebyshev1,-Inf,-Inf,-Inf
misc/Chebyshev2,-Inf,-Inf,-Inf
misc/Chebyshev3,-Inf,-Inf,-Inf
misc/Chem97Zt,514,614,582
misc/Chem97ZtZ,139,155,155
misc/Cities,66,75,75
misc/DK01R,164,181,181
misc/D_10,114,122,122
misc/D_11,89,97,97
misc/D_5,91,99,99
misc/D_6,115,123,123
misc/D_7,113,120,120
misc/D_8,130,139,139
misc/D_9,105,118,118
misc/EPA,269,245,251
misc/EVA,-Inf,-Inf,-Inf
misc/EX1,301,269,329
misc/EX2,261,483,526
misc/EX4,-Inf,-Inf,-Inf
misc/EX5,-Inf,-Inf,-Inf
misc/EX6,-Inf,-Inf,-Inf
misc/Erdos02,253,265,265
misc/Erdos971,140,156,156
misc/Erdos972,277,297,315
misc/Erdos981,134,143,143
misc/Erdos982,337,351,362
misc/Erdos991,108,118,124
misc/Erdos992,330,354,378
misc/FA,180,193,193
misc/Franz1,130,144,144
misc/Franz10,425,476,476
misc/Franz2,191,207,207
misc/Franz3,279,295,296
misc/Franz4,243,249,249
misc/Franz5,141,150,150
misc/Franz6,123,131,131
misc/Franz7,146,165,184
misc/Franz8,186,246,197
misc/Franz9,300,350,350
misc/G1,233,253,236
misc/G10,102,110,110
misc/G11,149,165,165
misc/G12,114,116,116
misc/G13,136,146,146
misc/G14,396,447,447
misc/G15,345,371,359
misc/G16,366,394,393
misc/G17,367,439,421
misc/G18,105,114,114
misc/G19,140,147,153
misc/G2,215,227,224
misc/G20,98,105,105
misc/G21,119,121,121
misc/G22,340,347,347
misc/G23,407,435,387
misc/G24,316,348,361
misc/G25,281,314,302
misc/G26,362,406,401
misc/G27,152,163,163
misc/G28,140,144,144
misc/G29,126,135,135
misc/G3,212,224,218
misc/G30,141,144,144
misc/G31,131,141,141
misc/G32,212,217,217
misc/G33,188,205,205
misc/G34,200,211,211
misc/G35,457,463,481
misc/G36,567,628,592
misc/G37,535,606,580
misc/G38,475,560,590
misc/G39,123,131,131
misc/G4,236,245,252
misc/G40,138,142,142
misc/G41,126,129,129
misc/G42,114,124,124
misc/G43,272,284,284
misc/G44,265,296,290
misc/G45,297,315,315
misc/G46,214,221,233
misc/G47,252,276,260
misc/G48,425,449,434
misc/G49,423,540,478
misc/G5,229,246,247
misc/G50,554,601,601
misc/G51,449,491,486
misc/G52,428,426,426
misc/G53,415,434,446
misc/G54,379,378,384
misc/G55,663,703,727
misc/G56,160,171,171
misc/G57,196,206,206
misc/G58,661,781,701
misc/G59,113,121,121
misc/G6,116,123,123
misc/G60,401,397,397
misc/G61,306,340,340
misc/G62,205,222,222
misc/G63,-Inf,-Inf,-Inf
misc/G64,122,131,131
misc/G65,217,240,240
misc/G66,252,276,283
misc/G67,264,287,287
misc/G7,114,121,121
misc/G8,103,111,104
misc/G9,101,104,104
misc/GD00_a,192,209,210
misc/GD00_c,199,210,210
misc/GD01_b,18,18,18
misc/GD01_c,48,49,49
misc/GD02_a,23,23,23
misc/GD02_b,131,134,140
misc/GD06_Java,179,188,188
misc/GD06_theory,36,24,36
misc/GD95_a,51,52,52
misc/GD95_b,74,76,76
misc/GD95_c,98,105,105
misc/GD96_a,328,366,365
misc/GD96_b,54,60,60
misc/GD96_c,95,102,102
misc/GD96_d,91,76,124
misc/GD97_a,78,103,108
misc/GD97_b,64,71,70
misc/GD97_c,205,230,229
misc/GD98_a,24,36,24
misc/GD98_b,119,138,138
misc/GD98_c,101,109,105
misc/GD99_b,48,62,56
misc/GD99_c,121,129,129
misc/GL6_D_10,85,93,93
misc/GL6_D_6,93,96,96
misc/GL6_D_7,105,113,113
misc/GL6_D_8,81,89,89
misc/GL6_D_9,103,104,104
misc/GL7d10,24,24,24
misc/GL7d11,66,74,74
misc/GL7d12,126,135,135
misc/GL7d25,134,142,148
misc/GL7d26,143,151,151
misc/GlossGT,76,77,82
misc/Hamrle1,24,24,24
misc/Hamrle2,105,142,140
misc/Harvard500,112,116,116
misc/IG5-10,107,115,114
misc/IG5-11,118,128,127
misc/IG5-12,137,145,151
misc/IG5-13,138,148,148
misc/IG5-14,140,147,147
misc/IG5-6,65,67,67
misc/IG5-7,102,110,104
misc/IG5-8,115,124,124
misc/IG5-9,107,110,110
misc/Journals,120,133,133
misc/Kaufhold,24,24,24
misc/Kohonen,171,248,194
misc/L,290,303,303
misc/L-9,-Inf,-Inf,-Inf
misc/LF10,18,18,18
misc/LF10000,-Inf,-Inf,-Inf
misc/LFAT5,14,14,14
misc/LFAT5000,-Inf,-Inf,-Inf
misc/Lederberg,189,236,176
misc/M10PI_n,24,24,24
misc/M10PI_n1,24,24,24
misc/M20PI_n,24,24,24
misc/M20PI_n1,24,24,24
misc/M40PI_n,24,24,24
misc/M40PI_n1,24,24,24
misc/M80PI_n1,24,24,24
misc/Maragal_1,24,24,24
misc/Maragal_2,99,112,112
misc/Maragal_3,88,97,97
misc/Maragal_4,89,95,95
misc/Muu,-Inf,-Inf,-Inf
misc/NotreDame_yeast,346,376,325
misc/ODLIS,140,150,150
misc/Oregon-1,358,365,365
misc/Oregon-2,255,262,262
misc/PGPgiantcompo,695,736,749
misc/Pd,-Inf,-Inf,-Inf
misc/Pd_rhs,-Inf,-Inf,-Inf
misc/QRpivot,106,108,114
misc/Ragusa16,24,24,24
misc/Ragusa18,23,23,23
misc/Roget,185,167,174
misc/S10PI_n,24,24,24
misc/S10PI_n1,24,24,24
misc/S20PI_n,24,24,24
misc/S20PI_n1,24,24,24
misc/S40PI_n,24,24,24
misc/S40PI_n1,24,24,24
misc/S80PI_n,24,24,24
misc/S80PI_n1,24,24,24
misc/Sandi_authors,89,92,92
misc/Sandi_sandi,203,220,220
misc/SciMet,211,193,205
misc/Si2,-Inf,-Inf,-Inf
misc/SiH4,-Inf,-Inf,-Inf
misc/Sieber,64,71,71
misc/SmaGri,173,182,182
misc/SmallW,130,141,141
misc/TF10,93,100,100
misc/TF11,143,153,153
misc/TF12,180,196,196
misc/TF13,165,181,181
misc/TF14,167,178,178
misc/TF15,182,191,191
misc/TS,79,151,49
misc/TSOPF_FS_b9_c1,42,50,60
misc/TSOPF_FS_b9_c6,36,35,24
misc/TSOPF_RS_b9_c6,24,24,24
misc/Trec10,89,97,97
misc/Trec11,89,98,98
misc/Trec12,113,116,116
misc/Trec6,15,15,15
misc/Trec7,24,24,24
misc/Trec8,72,72,72
misc/Trec9,76,83,83
misc/Trefethen_150,43,43,43
misc/Trefethen_20,20,20,20
misc/Trefethen_200,43,44,44
misc/Trefethen_2000,44,45,45
misc/Trefethen_200b,38,44,44
misc/Trefethen_20b,19,19,19
misc/Trefethen_300,43,44,44
misc/Trefethen_500,43,44,44
misc/Trefethen_700,44,45,45
misc/USAir97,86,93,93
misc/USpowerGrid,665,641,730
misc/aa01,182,192,198
misc/aa03,194,205,205
misc/aa3,194,205,205
misc/aa4,187,192,193
misc/aa5,184,207,207
misc/aa6,211,227,227
misc/abb313,122,136,136
misc/abtaha1,84,91,91
misc/abtaha2,116,125,119
misc/add20,-Inf,-Inf,-Inf
misc/add32,-Inf,-Inf,-Inf
misc/adder_dcop_01,-Inf,-Inf,-Inf
misc/adder_dcop_02,-Inf,-Inf,-Inf
misc/adder_dcop_03,-Inf,-Inf,-Inf
misc/adder_dcop_04,-Inf,-Inf,-Inf
misc/adder_dcop_05,-Inf,-Inf,-Inf
misc/adder_dcop_06,-Inf,-Inf,-Inf
misc/adder_dcop_07,-Inf,-Inf,-Inf
misc/adder_dcop_08,-Inf,-Inf,-Inf
misc/adder_dcop_09,-Inf,-Inf,-Inf
misc/adder_dcop_10,-Inf,-Inf,-Inf
misc/adder_dcop_11,-Inf,-Inf,-Inf
misc/adder_dcop_12,-Inf,-Inf,-Inf
misc/adder_dcop_13,-Inf,-Inf,-Inf
misc/adder_dcop_14,-Inf,-Inf,-Inf
misc/adder_dcop_15,-Inf,-Inf,-Inf
misc/adder_dcop_16,-Inf,-Inf,-Inf
misc/adder_dcop_17,-Inf,-Inf,-Inf
misc/adder_dcop_18,-Inf,-Inf,-Inf
misc/adder_dcop_19,-Inf,-Inf,-Inf
misc/adder_dcop_20,-Inf,-Inf,-Inf
misc/adder_dcop_21,-Inf,-Inf,-Inf
misc/adder_dcop_22,-Inf,-Inf,-Inf
misc/adder_dcop_23,-Inf,-Inf,-Inf
misc/adder_dcop_24,-Inf,-Inf,-Inf
misc/adder_dcop_25,-Inf,-Inf,-Inf
misc/adder_dcop_26,-Inf,-Inf,-Inf
misc/adder_dcop_27,-Inf,-Inf,-Inf
misc/adder_dcop_28,-Inf,-Inf,-Inf
misc/adder_dcop_29,-Inf,-Inf,-Inf
misc/adder_dcop_30,-Inf,-Inf,-Inf
misc/adder_dcop_31,-Inf,-Inf,-Inf
misc/adder_dcop_32,-Inf,-Inf,-Inf
misc/adder_dcop_33,-Inf,-Inf,-Inf
misc/adder_dcop_34,-Inf,-Inf,-Inf
misc/adder_dcop_35,-Inf,-Inf,-Inf
misc/adder_dcop_36,-Inf,-Inf,-Inf
misc/adder_dcop_37,-Inf,-Inf,-Inf
misc/adder_dcop_38,-Inf,-Inf,-Inf
misc/adder_dcop_39,-Inf,-Inf,-Inf
misc/adder_dcop_40,-Inf,-Inf,-Inf
misc/adder_dcop_41,-Inf,-Inf,-Inf
misc/adder_dcop_42,-Inf,-Inf,-Inf
misc/adder_dcop_43,-Inf,-Inf,-Inf
misc/adder_dcop_44,-Inf,-Inf,-Inf
misc/adder_dcop_45,-Inf,-Inf,-Inf
misc/adder_dcop_46,-Inf,-Inf,-Inf
misc/adder_dcop_47,-Inf,-Inf,-Inf
misc/adder_dcop_48,-Inf,-Inf,-Inf
misc/adder_dcop_49,-Inf,-Inf,-Inf
misc/adder_dcop_50,-Inf,-Inf,-Inf
misc/adder_dcop_51,-Inf,-Inf,-Inf
misc/adder_dcop_52,-Inf,-Inf,-Inf
misc/adder_dcop_53,-Inf,-Inf,-Inf
misc/adder_dcop_54,-Inf,-Inf,-Inf
misc/adder_dcop_55,-Inf,-Inf,-Inf
misc/adder_dcop_56,-Inf,-Inf,-Inf
misc/adder_dcop_57,-Inf,-Inf,-Inf
misc/adder_dcop_58,-Inf,-Inf,-Inf
misc/adder_dcop_59,-Inf,-Inf,-Inf
misc/adder_dcop_60,-Inf,-Inf,-Inf
misc/adder_dcop_61,-Inf,-Inf,-Inf
misc/adder_dcop_62,-Inf,-Inf,-Inf
misc/adder_dcop_63,-Inf,-Inf,-Inf
misc/adder_dcop_64,-Inf,-Inf,-Inf
misc/adder_dcop_65,-Inf,-Inf,-Inf
misc/adder_dcop_66,-Inf,-Inf,-Inf
misc/adder_dcop_67,-Inf,-Inf,-Inf
misc/adder_dcop_68,-Inf,-Inf,-Inf
misc/adder_dcop_69,-Inf,-Inf,-Inf
misc/adder_trans_01,-Inf,-Inf,-Inf
misc/adder_trans_02,-Inf,-Inf,-Inf
misc/adjnoun,97,106,106
misc/adjnoun_adjacency,93,102,103
misc/advogato,124,236,188
misc/aft01,-Inf,-Inf,-Inf
misc/air02,81,89,89
misc/air03,143,153,152
misc/air04,182,192,198
misc/air05,187,192,193
misc/air06,194,205,205
misc/aircraft,-Inf,-Inf,-Inf
misc/airfoil1,524,584,596
misc/airfoil1_dual,-Inf,-Inf,-Inf
misc/arc130,63,60,24
misc/arenas-jazz,118,133,127
misc/arenas-meta,174,184,184
misc/arenas-pgp,664,700,738
misc/as-22july06,369,449,443
misc/as-735,225,242,242
misc/as-caida,330,335,340
misc/as-caida20071105,376,402,407
misc/as20000102,238,259,259
misc/ash219,120,128,128
misc/ash292,255,261,262
misc/ash331,122,130,130
misc/ash608,164,174,174
misc/ash85,151,166,166
misc/ash958,193,204,204
misc/astro-ph,229,241,259
misc/aug2d,24,24,24
misc/aug2dc,56,43,44
misc/aug3d,24,24,24
misc/aug3dcqp,107,117,124
misc/b2_ss,204,385,283
misc/b_dyn,-Inf,-Inf,-Inf
misc/barth,728,825,709
misc/barth4,-Inf,-Inf,-Inf
misc/barth5,-Inf,-Inf,-Inf
misc/baxter,331,661,977
misc/bayer02,82,95,95
misc/bayer03,97,105,105
misc/bayer05,-Inf,-Inf,-Inf
misc/bayer06,62,80,68
misc/bayer07,204,224,224
misc/bayer08,57,97,85
misc/bayer09,-Inf,-Inf,-Inf
misc/bcspwr01,51,59,59
misc/bcspwr02,59,62,62
misc/bcspwr03,102,112,112
misc/bcspwr04,146,157,157
misc/bcspwr05,183,204,204
misc/bcspwr06,376,396,403
misc/bcspwr07,313,335,335
misc/bcspwr08,371,378,378
misc/bcspwr09,301,321,321
misc/bcspwr10,363,397,397
misc/bcsstk01,84,85,91
misc/bcsstk02,245,-Inf,633
misc/bcsstk03,-Inf,-Inf,-Inf
misc/bcsstk04,-Inf,-Inf,-Inf
misc/bcsstk05,-Inf,-Inf,-Inf
misc/bcsstk06,-Inf,-Inf,-Inf
misc/bcsstk07,-Inf,-Inf,-Inf
misc/bcsstk08,-Inf,-Inf,-Inf
misc/bcsstk09,-Inf,-Inf,-Inf
misc/bcsstk10,-Inf,-Inf,-Inf
misc/bcsstk11,-Inf,-Inf,-Inf
misc/bcsstk12,-Inf,-Inf,-Inf
misc/bcsstk13,-Inf,-Inf,-Inf
misc/bcsstk14,-Inf,-Inf,-Inf
misc/bcsstk15,-Inf,-Inf,-Inf
misc/bcsstk19,-Inf,-Inf,-Inf
misc/bcsstk20,-Inf,-Inf,-Inf
misc/bcsstk21,-Inf,-Inf,-Inf
misc/bcsstk22,-Inf,-Inf,-Inf
misc/bcsstk23,-Inf,-Inf,-Inf
misc/bcsstk26,-Inf,-Inf,-Inf
misc/bcsstk27,-Inf,-Inf,-Inf
misc/bcsstk34,-Inf,-Inf,-Inf
misc/bcsstm01,24,24,24
misc/bcsstm02,35,33,24
misc/bcsstm03,24,24,24
misc/bcsstm04,24,24,24
misc/bcsstm05,53,58,24
misc/bcsstm06,43,63,-Inf
misc/bcsstm07,-Inf,-Inf,-Inf
misc/bcsstm08,33,137,-Inf
misc/bcsstm09,24,24,-Inf
misc/bcsstm10,-Inf,-Inf,-Inf
misc/bcsstm11,35,147,-Inf
misc/bcsstm12,-Inf,-Inf,-Inf
misc/bcsstm13,-Inf,-Inf,-Inf
misc/bcsstm19,59,112,-Inf
misc/bcsstm20,35,64,35
misc/bcsstm21,35,45,-Inf
misc/bcsstm22,35,91,24
misc/bcsstm23,59,63,-Inf
misc/bcsstm24,59,131,-Inf
misc/bcsstm25,98,197,-Inf
misc/bcsstm26,33,59,-Inf
misc/bcsstm27,-Inf,-Inf,-Inf
misc/bcsstm34,71,73,73
misc/bcsstm35,-Inf,-Inf,-Inf
misc/bcsstm37,-Inf,-Inf,-Inf
misc/bcsstm38,-Inf,-Inf,-Inf
misc/bcsstm39,-Inf,43,-Inf
misc/beacxc,111,115,115
misc/beaflw,123,130,130
misc/beause,129,137,137
misc/bfly,148,438,437
misc/bfwa398,-Inf,-Inf,-Inf
misc/bfwa62,84,94,100
misc/bfwa782,-Inf,-Inf,-Inf
misc/bfwb398,24,24,24
misc/bfwb62,24,24,24
misc/bfwb782,24,24,24
misc/bibd_11_5,234,260,266
misc/bibd_12_4,63,63,63
misc/bibd_12_5,61,68,68
misc/bibd_13_6,67,69,70
misc/bibd_14_7,71,67,71
misc/bibd_15_3,95,97,97
misc/bibd_15_7,76,77,83
misc/bibd_17_3,112,114,114
misc/bibd_17_4,103,103,103
misc/bibd_17_4b,103,103,103
misc/bibd_49_3,405,474,425
misc/bibd_81_2,24,24,24
misc/bibd_9_3,90,93,93
misc/bibd_9_5,117,129,129
misc/big,141,193,131
misc/big_dual,-Inf,-Inf,-Inf
misc/bio-MUTAG-g1,23,23,23
misc/bio-MUTAG_g1,23,23,23
misc/biplane-9,-Inf,-Inf,-Inf
misc/bips07_1693,36,36,24
misc/bips98_1142,24,24,24
misc/bips98_1450,24,24,24
misc/bips98_606,42,45,45
misc/blckhole,893,980,980
misc/bloweya,-Inf,-Inf,-Inf
misc/bloweybl,24,24,24
misc/bloweybq,24,24,24
misc/bp_0,106,120,120
misc/bp_1000,85,98,98
misc/bp_1200,105,112,112
misc/bp_1400,79,86,86
misc/bp_1600,83,85,85
misc/bp_200,99,95,94
misc/bp_400,114,121,115
misc/bp_600,84,92,92
misc/bp_800,91,97,103
misc/brainpc2,-Inf,-Inf,-Inf
misc/bratu3d,24,24,24
misc/bwm200,144,154,154
misc/bwm2000,-Inf,-Inf,-Inf
misc/c-18,240,237,243
misc/c-19,92,111,110
misc/c-20,106,119,113
misc/c-21,85,91,91
misc/c-22,138,145,139
misc/c-23,109,117,117
misc/c-24,123,137,136
misc/c-25,96,103,109
misc/c-26,97,100,100
misc/c-27,115,124,124
misc/c-28,168,177,177
misc/c-29,166,180,180
misc/c-30,537,591,591
misc/c-31,92,105,105
misc/c-32,240,257,292
misc/c-33,145,160,154
misc/c-34,85,91,86
misc/c-35,93,101,101
misc/c-36,85,85,85
misc/c-37,197,225,225
misc/c-38,192,194,206
misc/c-39,161,187,187
misc/c-40,63,78,91
misc/c-41,108,108,108
misc/c-42,89,95,95
misc/c-43,-Inf,-Inf,-Inf
misc/c-44,163,178,172
misc/c-45,-Inf,-Inf,-Inf
misc/ca-CondMat,268,287,257
misc/ca-GrQc,236,252,263
misc/ca-HepPh,204,312,198
misc/ca-HepTh,244,266,233
misc/ca-opsahl-collaboration,342,373,367
misc/cage,24,24,24
misc/cage5,46,52,52
misc/cage6,83,90,90
misc/cage7,79,87,87
misc/cage8,145,158,158
misc/cage9,119,122,122
misc/can_1054,312,320,320
misc/can_1072,311,336,336
misc/can_144,123,215,131
misc/can_161,147,163,163
misc/can_187,150,161,161
misc/can_229,169,174,184
misc/can_24,24,24,24
misc/can_256,194,201,201
misc/can_268,188,199,199
misc/can_292,179,194,194
misc/can_445,248,273,273
misc/can_61,127,131,136
misc/can_62,76,82,82
misc/can_634,289,323,323
misc/can_715,222,236,236
misc/can_73,90,98,97
misc/can_838,269,273,284
misc/can_96,106,109,114
misc/car4,-Inf,-Inf,-Inf
misc/cari,119,718,158
misc/case9,36,24,24
misc/cat_ears_2_1,94,101,101
misc/cat_ears_2_4,238,261,261
misc/cat_ears_3_1,136,146,146
misc/cat_ears_3_4,297,326,326
misc/cat_ears_4_1,166,177,177
misc/cat_ears_4_4,364,384,384
misc/cavity01,-Inf,-Inf,-Inf
misc/cavity02,-Inf,-Inf,-Inf
misc/cavity03,-Inf,-Inf,-Inf
misc/cavity04,174,195,202
misc/cavity05,-Inf,-Inf,-Inf
misc/cavity06,-Inf,-Inf,-Inf
misc/cavity07,73,79,79
misc/cavity08,-Inf,-Inf,-Inf
misc/cavity09,95,108,114
misc/cavity10,-Inf,-Inf,-Inf
misc/cca,-Inf,-Inf,-Inf
misc/ccc,-Inf,-Inf,-Inf
misc/cdde1,120,144,165
misc/cdde2,120,144,165
misc/cdde3,120,146,135
misc/cdde4,120,146,135
misc/cdde5,127,135,141
misc/cdde6,127,135,141
misc/cegb2802,200,211,211
misc/cegb2919,203,214,214
misc/cegb3024,469,529,535
misc/cegb3306,118,121,121
misc/celegans_metabolic,109,149,119
misc/celegansneural,123,131,131
misc/cell1,-Inf,-Inf,-Inf
misc/cell2,-Inf,-Inf,-Inf
misc/cep1,78,120,114
misc/cfinder-google,158,184,184
misc/ch,171,192,192
misc/ch3-3-b1,18,18,18
misc/ch3-3-b2,18,18,18
misc/ch4-4-b1,24,24,24
misc/ch4-4-b2,24,24,24
misc/ch4-4-b3,45,56,53
misc/ch5-5-b1,24,24,24
misc/ch5-5-b2,47,48,48
misc/ch5-5-b3,105,108,108
misc/ch5-5-b4,24,24,24
misc/ch6-6-b1,24,24,24
misc/ch6-6-b2,81,83,83
misc/ch6-6-b3,120,127,127
misc/ch6-6-b4,146,161,161
misc/ch6-6-b5,261,254,254
misc/ch7-6-b1,24,24,24
misc/ch7-6-b2,72,79,79
misc/ch7-6-b3,140,143,143
misc/ch7-6-b4,160,176,176
misc/ch7-6-b5,253,259,259
misc/ch7-7-b1,24,24,24
misc/ch7-7-b2,110,117,117
misc/ch7-8-b1,24,24,24
misc/ch7-8-b2,78,85,85
misc/ch7-9-b1,24,24,24
misc/ch7-9-b2,97,104,104
misc/ch8-8-b1,24,24,24
misc/ch8-8-b2,111,112,112
misc/chesapeake,53,54,54
misc/circuit204,-Inf,-Inf,-Inf
misc/circuit_1,-Inf,-Inf,-Inf
misc/circuit_2,-Inf,-Inf,-Inf
misc/circuit_3,-Inf,-Inf,-Inf
misc/cis-n4c6-b1,24,24,24
misc/cis-n4c6-b13,338,358,358
misc/cis-n4c6-b14,122,132,132
misc/cis-n4c6-b15,111,126,126
misc/cis-n4c6-b2,24,24,24
misc/cis-n4c6-b3,90,103,103
misc/cis-n4c6-b4,163,172,172
misc/ck104,190,202,199
misc/ck400,-Inf,-Inf,-Inf
misc/ck656,-Inf,-Inf,-Inf
misc/co5,355,375,339
misc/co9,-Inf,-Inf,-Inf
misc/coater1,217,233,233
misc/commanche_dual,427,437,469
misc/complex,63,66,66
misc/cond-mat,312,344,357
misc/contiguous-usa,86,93,93
misc/copter1,834,871,838
misc/cora_agm_fcl_aid,199,214,191
misc/cora_subelj,352,400,400
misc/cq5,84,85,85
misc/cq9,139,144,144
misc/cr42,113,121,121
misc/crack,299,324,324
misc/crack_dual,-Inf,-Inf,-Inf
misc/crew1,129,146,140
misc/cryg2500,86,95,95
misc/crystm01,-Inf,-Inf,-Inf
misc/cs4,524,585,585
misc/cti,647,688,688
misc/curtis54,98,106,106
misc/cvxqp3,476,518,518
misc/d_dyn,51,58,58
misc/d_dyn1,74,75,75
misc/d_ss,50,50,50
misc/dano3mip,203,219,219
misc/data,288,316,316
misc/dblp-cite,267,250,266
misc/de063155,80,93,93
misc/de063157,62,79,79
misc/de080285,67,69,72
misc/delaunay_n10,630,711,711
misc/delaunay_n11,-Inf,-Inf,-Inf
misc/delaunay_n12,-Inf,-Inf,-Inf
misc/delaunay_n13,-Inf,-Inf,-Inf
misc/delaunay_n14,-Inf,-Inf,-Inf
misc/delaunay_n15,-Inf,-Inf,-Inf
misc/delf,24,55,52
misc/deter0,122,135,130
misc/deter1,115,122,122
misc/deter2,110,123,117
misc/deter3,121,129,129
misc/deter4,108,110,110
misc/deter5,91,99,99
misc/deter6,101,103,103
misc/deter7,66,76,76
misc/deter8,116,124,124
misc/df2177,207,234,221
misc/diag,976,1015,852
misc/dictionary28,-Inf,-Inf,-Inf
misc/divorce,24,24,24
misc/dolphins,81,84,84
misc/dtoc,24,46,46
misc/dw1024,96,103,103
misc/dw2048,96,103,103
misc/dw256A,150,160,162
misc/dw256B,104,111,111
misc/dw4096,56,61,59
misc/dw8192,56,61,59
misc/dwa512,150,160,162
misc/dwt_1005,324,362,361
misc/dwt_1007,338,354,354
misc/dwt_1242,318,329,318
misc/dwt_162,199,215,215
misc/dwt_193,136,141,141
misc/dwt_198,136,155,155
misc/dwt_209,156,172,172
misc/dwt_221,189,194,194
misc/dwt_234,155,166,166
misc/dwt_245,141,149,149
misc/dwt_2680,410,459,447
misc/dwt_307,225,236,236
misc/dwt_310,194,211,211
misc/dwt_346,161,176,176
misc/dwt_361,200,210,210
misc/dwt_419,216,229,229
misc/dwt_492,228,253,253
misc/dwt_503,201,225,225
misc/dwt_512,223,239,239
misc/dwt_59,77,84,84
misc/dwt_592,266,279,279
misc/dwt_607,238,251,257
misc/dwt_66,138,143,143
misc/dwt_72,87,95,95
misc/dwt_758,258,277,277
misc/dwt_869,264,298,297
misc/dwt_87,124,133,133
misc/dwt_878,288,314,312
misc/dwt_918,316,314,320
misc/dwt_992,221,252,252
misc/eco-foodweb-baydry,79,86,86
misc/eco-foodweb-baywet,85,92,92
misc/ego-facebook,33,33,32
misc/ego-gplus,374,406,400
misc/ego-twitter,-Inf,-Inf,-Inf
misc/email,182,192,192
misc/epb0,-Inf,-Inf,-Inf
misc/eris1176,285,304,298
misc/escorts,294,298,298
misc/eurqsa,-Inf,-Inf,-Inf
misc/ex10,-Inf,-Inf,-Inf
misc/ex10hs,-Inf,-Inf,-Inf
misc/ex12,99,106,140
misc/ex13,-Inf,-Inf,-Inf
misc/ex14,113,121,126
misc/ex15,-Inf,-Inf,-Inf
misc/ex20,92,94,96
misc/ex21,107,126,126
misc/ex22,87,90,150
misc/ex23,112,119,120
misc/ex24,88,96,96
misc/ex25,64,76,76
misc/ex27,-Inf,-Inf,-Inf
misc/ex29,-Inf,-Inf,-Inf
misc/ex3,-Inf,-Inf,-Inf
misc/ex32,-Inf,-Inf,-Inf
misc/ex33,-Inf,-Inf,-Inf
misc/ex36,-Inf,-Inf,-Inf
misc/ex3sta1,-Inf,-Inf,-Inf
misc/ex7,-Inf,-Inf,-Inf
misc/ex9,-Inf,-Inf,-Inf
misc/extr1,39,56,44
misc/extr1b,57,873,159
misc/farm,17,17,17
misc/fd12,32,30,30
misc/fd15,68,74,74
misc/fd18,60,66,67
misc/fe_4elt2,589,653,665
misc/fe_body,146,150,149
misc/fe_sphere,-Inf,-Inf,-Inf
misc/filter2D,52,53,-Inf
misc/finance256,-Inf,-Inf,-Inf
misc/flower_4_1,122,125,125
misc/flower_4_4,278,302,296
misc/flower_5_1,134,144,144
misc/flower_5_4,284,308,308
misc/flower_7_1,178,194,194
misc/flower_8_1,203,214,220
misc/flowmeter0,172,174,-Inf
misc/foldoc,468,573,573
misc/fome11,186,207,207
misc/foodweb-baydry,79,86,86
misc/foodweb-baywet,85,92,92
misc/football,48,49,49
misc/ford1,-Inf,-Inf,-Inf
misc/fpga_dcop_01,-Inf,-Inf,-Inf
misc/fpga_dcop_02,-Inf,-Inf,-Inf
misc/fpga_dcop_03,-Inf,-Inf,-Inf
misc/fpga_dcop_04,-Inf,-Inf,-Inf
misc/fpga_dcop_05,-Inf,-Inf,-Inf
misc/fpga_dcop_06,-Inf,-Inf,-Inf
misc/fpga_dcop_07,-Inf,-Inf,-Inf
misc/fpga_dcop_08,-Inf,-Inf,-Inf
misc/fpga_dcop_09,-Inf,-Inf,-Inf
misc/fpga_dcop_10,-Inf,-Inf,-Inf
misc/fpga_dcop_11,-Inf,-Inf,-Inf
misc/fpga_dcop_12,-Inf,-Inf,-Inf
misc/fpga_dcop_13,-Inf,-Inf,-Inf
misc/fpga_dcop_14,-Inf,24,24
misc/fpga_dcop_15,-Inf,-Inf,-Inf
misc/fpga_dcop_16,-Inf,-Inf,-Inf
misc/fpga_dcop_17,-Inf,-Inf,-Inf
misc/fpga_dcop_18,-Inf,-Inf,-Inf
misc/fpga_dcop_19,-Inf,-Inf,-Inf
misc/fpga_dcop_20,-Inf,-Inf,-Inf
misc/fpga_dcop_21,-Inf,-Inf,-Inf
misc/fpga_dcop_22,-Inf,-Inf,-Inf
misc/fpga_dcop_23,-Inf,-Inf,-Inf
misc/fpga_dcop_24,-Inf,-Inf,-Inf
misc/fpga_dcop_25,-Inf,-Inf,-Inf
misc/fpga_dcop_26,-Inf,-Inf,-Inf
misc/fpga_dcop_27,-Inf,-Inf,-Inf
misc/fpga_dcop_28,-Inf,-Inf,-Inf
misc/fpga_dcop_29,-Inf,-Inf,-Inf
misc/fpga_dcop_30,-Inf,-Inf,-Inf
misc/fpga_dcop_31,-Inf,-Inf,-Inf
misc/fpga_dcop_32,-Inf,-Inf,-Inf
misc/fpga_dcop_33,-Inf,-Inf,-Inf
misc/fpga_dcop_34,-Inf,-Inf,-Inf
misc/fpga_dcop_35,-Inf,-Inf,-Inf
misc/fpga_dcop_36,-Inf,-Inf,-Inf
misc/fpga_dcop_37,-Inf,-Inf,-Inf
misc/fpga_dcop_38,-Inf,-Inf,-Inf
misc/fpga_dcop_39,-Inf,-Inf,-Inf
misc/fpga_dcop_40,-Inf,-Inf,-Inf
misc/fpga_dcop_41,-Inf,-Inf,-Inf
misc/fpga_dcop_42,-Inf,-Inf,-Inf
misc/fpga_dcop_43,-Inf,-Inf,-Inf
misc/fpga_dcop_44,-Inf,-Inf,-Inf
misc/fpga_dcop_45,-Inf,-Inf,-Inf
misc/fpga_dcop_46,-Inf,-Inf,-Inf
misc/fpga_dcop_47,-Inf,-Inf,-Inf
misc/fpga_dcop_48,-Inf,-Inf,-Inf
misc/fpga_dcop_49,-Inf,-Inf,-Inf
misc/fpga_dcop_50,-Inf,-Inf,-Inf
misc/fpga_dcop_51,-Inf,-Inf,-Inf
misc/fpga_trans_01,-Inf,-Inf,-Inf
misc/fpga_trans_02,-Inf,-Inf,-Inf
misc/fs-FA,180,193,193
misc/fs-adjnoun_adj_copperfield,93,102,103
misc/fs_183_1,-Inf,-Inf,-Inf
misc/fs_183_3,-Inf,-Inf,-Inf
misc/fs_183_4,199,270,290
misc/fs_183_6,215,316,316
misc/fs_541_1,60,65,125
misc/fs_541_2,-Inf,-Inf,-Inf
misc/fs_541_3,656,820,607
misc/fs_541_4,630,624,565
misc/fs_680_1,-Inf,-Inf,-Inf
misc/fs_680_2,-Inf,-Inf,-Inf
misc/fs_680_3,-Inf,-Inf,-Inf
misc/fs_760_1,-Inf,-Inf,-Inf
misc/fs_760_2,-Inf,-Inf,-Inf
misc/fs_760_3,-Inf,-Inf,-Inf
misc/fv1,-Inf,-Inf,-Inf
misc/fv2,-Inf,-Inf,-Inf
misc/fv3,115,99,140
misc/fxm2-16,84,91,91
misc/fxm2-6,73,80,80
misc/fxm3_6,218,236,244
misc/g3rmt3m3,350,377,377
misc/g7jac010,-Inf,-Inf,-Inf
misc/g7jac010sc,245,256,273
misc/g7jac020,77,84,84
misc/g7jac020sc,164,179,189
misc/gams10a,103,103,103
misc/gams10am,114,115,115
misc/gams30a,259,273,270
misc/gams30am,91,94,94
misc/gams60am,176,200,200
misc/garon1,-Inf,-Inf,-Inf
misc/gas11,256,299,299
misc/ge,118,119,119
misc/gemat1,79,87,87
misc/gemat11,115,128,128
misc/gemat12,86,88,88
misc/gen,130,139,138
misc/gen1,130,139,138
misc/gent113,97,104,104
misc/geom,-Inf,-Inf,-Inf
misc/gr_30_30,101,130,90
misc/gre_1107,130,139,139
misc/gre_115,62,70,70
misc/gre_185,90,97,97
misc/gre_216a,86,88,88
misc/gre_216b,242,272,272
misc/gre_343,100,104,104
misc/gre_512,111,118,118
misc/grid1,125,141,141
misc/grid1_dual,119,135,135
misc/grid2,511,588,559
misc/grid2_dual,507,531,531
misc/hep-th,-Inf,-Inf,-Inf
misc/hor_131,36,36,36
misc/hydr1,-Inf,-Inf,-Inf
misc/hydr1c,-Inf,-Inf,-Inf
misc/ibm32,47,50,50
misc/iiasa,184,115,121
misc/illc1033,255,271,271
misc/illc1850,228,245,245
misc/impcol_a,111,112,112
misc/impcol_b,57,60,60
misc/impcol_c,92,101,101
misc/impcol_d,125,136,136
misc/impcol_e,108,114,120
misc/init_adder1,-Inf,-Inf,-Inf
misc/iprob,-Inf,-Inf,-Inf
misc/jagmesh1,368,554,594
misc/jagmesh2,467,471,497
misc/jagmesh3,625,645,656
misc/jagmesh4,799,779,736
misc/jagmesh5,609,641,688
misc/jagmesh6,845,956,862
misc/jagmesh7,675,725,704
misc/jagmesh8,742,736,766
misc/jagmesh9,586,666,696
misc/jan99jac020,-Inf,-Inf,-Inf
misc/jan99jac020sc,24,24,24
misc/jan99jac040,188,216,199
misc/jan99jac040sc,24,24,24
misc/jazz,122,136,136
misc/jendrec1,102,115,115
misc/jnlbrng1,-Inf,-Inf,-Inf
misc/jpwh_991,34,35,35
misc/karate,35,35,35
misc/kl02,126,140,140
misc/kleemin,16,16,16
misc/klein-b1,24,24,24
misc/klein-b2,24,24,24
misc/kneser_6_2_1,240,258,258
misc/kneser_8_3_1,392,408,408
misc/l30,581,670,135
misc/l9,-Inf,24,24
misc/lap_25,24,24,24
misc/large,32,108,86
misc/lasagne-spanishbook,208,219,219
misc/laser,-Inf,-Inf,-Inf
misc/lesmis,73,82,80
misc/lhr01,36,37,37
misc/lhr02,66,79,85
misc/lns_131,61,63,63
misc/lns_3937,138,166,149
misc/lns_511,193,715,349
misc/lnsp3937,128,200,147
misc/lnsp_131,61,63,63
misc/lnsp_511,157,277,481
misc/lock1074,134,153,153
misc/lock2232,151,156,156
misc/lock3491,272,313,325
misc/lock_700,174,188,188
misc/lop163,103,110,110
misc/lp22,218,206,203
misc/lp_25fv47,24,42,36
misc/lp_80bau3b,24,24,24
misc/lp_adlittle,24,24,24
misc/lp_afiro,51,54,54
misc/lp_agg,95,103,103
misc/lp_agg2,245,269,269
misc/lp_agg3,293,322,322
misc/lp_bandm,105,111,111
misc/lp_beaconfd,69,72,71
misc/lp_blend,64,71,71
misc/lp_bnl1,80,87,87
misc/lp_bnl2,24,24,24
misc/lp_bore3d,69,75,76
misc/lp_brandy,24,24,24
misc/lp_capri,93,101,101
misc/lp_cre_a,148,159,183
misc/lp_cre_c,95,121,102
misc/lp_cycle,80,82,83
misc/lp_czprob,178,193,193
misc/lp_d2q06c,42,120,96
misc/lp_d6cube,110,112,112
misc/lp_degen2,113,121,121
misc/lp_degen3,124,138,132
misc/lp_dfl001,159,169,169
misc/lp_e226,93,102,102
misc/lp_etamacro,-Inf,-Inf,-Inf
misc/lp_fffff800,148,157,157
misc/lp_finnis,111,130,124
misc/lp_fit1d,24,24,24
misc/lp_fit1p,71,73,79
misc/lp_fit2d,24,24,24
misc/lp_fit2p,128,130,136
misc/lp_ganges,155,170,170
misc/lp_gfrd_pnc,45,79,39
misc/lp_greenbea,43,44,50
misc/lp_greenbeb,43,44,50
misc/lp_grow15,112,125,125
misc/lp_grow22,117,130,130
misc/lp_grow7,106,114,114
misc/lp_israel,-Inf,-Inf,-Inf
misc/lp_kb2,66,72,72
misc/lp_ken_07,187,207,207
misc/lp_ken_11,238,262,257
misc/lp_ken_13,357,386,386
misc/lp_lotfi,24,24,24
misc/lp_maros,24,24,24
misc/lp_modszk1,109,116,116
misc/lp_nug05,127,131,131
misc/lp_nug06,168,177,177
misc/lp_nug07,224,234,229
misc/lp_nug08,257,275,292
misc/lp_nug12,239,304,304
misc/lp_nug15,218,225,232
misc/lp_osa_07,196,229,216
misc/lp_pds_02,148,158,158
misc/lp_pds_06,206,223,223
misc/lp_pds_10,122,130,130
misc/lp_perold,24,24,24
misc/lp_pilot,56,63,63
misc/lp_pilot4,109,121,121
misc/lp_pilot87,97,160,136
misc/lp_pilot_ja,-Inf,-Inf,-Inf
misc/lp_pilot_we,-Inf,-Inf,-Inf
misc/lp_pilotnov,-Inf,-Inf,-Inf
misc/lp_qap12,205,216,221
misc/lp_qap15,188,206,206
misc/lp_qap8,208,229,236
misc/lp_recipe,85,92,92
misc/lp_sc105,103,111,111
misc/lp_sc205,63,70,70
misc/lp_sc50a,51,53,53
misc/lp_sc50b,52,53,53
misc/lp_scagr25,55,62,62
misc/lp_scagr7,98,106,106
misc/lp_scfxm1,80,88,88
misc/lp_scfxm2,80,83,83
misc/lp_scfxm3,75,83,83
misc/lp_scorpion,24,24,24
misc/lp_scrs8,150,175,169
misc/lp_scsd1,24,24,24
misc/lp_scsd6,24,24,24
misc/lp_scsd8,24,24,24
misc/lp_sctap1,108,117,116
misc/lp_sctap2,169,179,179
misc/lp_sctap3,157,172,172
misc/lp_share1b,84,81,81
misc/lp_share2b,65,65,65
misc/lp_shell,70,79,79
misc/lp_ship04l,296,324,324
misc/lp_ship04s,179,189,189
misc/lp_ship08l,233,265,265
misc/lp_ship08s,261,323,323
misc/lp_ship12l,192,221,221
misc/lp_ship12s,307,347,347
misc/lp_sierra,128,142,142
misc/lp_stair,66,73,73
misc/lp_standata,162,165,165
misc/lp_standgub,148,149,149
misc/lp_standmps,192,191,185
misc/lp_stocfor1,84,87,86
misc/lp_stocfor2,-Inf,-Inf,-Inf
misc/lp_stocfor3,123,129,128
misc/lp_truss,24,24,24
misc/lp_tuff,24,24,24
misc/lp_vtp_base,218,216,216
misc/lp_wood1p,92,99,99
misc/lp_woodw,109,116,116
misc/lpi_bgdbg1,165,175,175
misc/lpi_bgetam,-Inf,-Inf,-Inf
misc/lpi_bgindy,117,119,119
misc/lpi_bgprtr,33,41,41
misc/lpi_box1,82,89,95
misc/lpi_ceria3d,54,57,55
misc/lpi_chemcom,123,131,131
misc/lpi_cplex1,-Inf,-Inf,-Inf
misc/lpi_cplex2,32,32,33
misc/lpi_ex72a,87,95,95
misc/lpi_ex73a,102,106,106
misc/lpi_forest6,24,24,24
misc/lpi_galenet,14,14,14
misc/lpi_gosh,-Inf,-Inf,-Inf
misc/lpi_gran,101,114,114
misc/lpi_greenbea,38,44,40
misc/lpi_itest2,13,13,13
misc/lpi_itest6,17,17,17
misc/lpi_klein1,57,58,58
misc/lpi_klein2,87,99,93
misc/lpi_klein3,76,78,84
misc/lpi_mondou2,24,24,24
misc/lpi_pang,109,124,124
misc/lpi_pilot4i,109,121,121
misc/lpi_qual,24,24,24
misc/lpi_reactor,109,117,117
misc/lpi_refinery,-Inf,-Inf,-Inf
misc/lpi_vol1,24,24,24
misc/lpi_woodinfe,24,24,24
misc/lpl2,276,300,306
misc/lpl3,402,445,445
misc/lshp1009,467,471,497
misc/lshp1270,532,575,575
misc/lshp1561,489,594,567
misc/lshp1882,738,785,703
misc/lshp2233,-Inf,-Inf,-Inf
misc/lshp2614,-Inf,-Inf,-Inf
misc/lshp3025,-Inf,-Inf,-Inf
misc/lshp3466,-Inf,-Inf,-Inf
misc/lshp_265,242,266,266
misc/lshp_406,333,337,331
misc/lshp_577,391,390,390
misc/lshp_778,460,479,502
misc/lund_a,-Inf,-Inf,-Inf
misc/lund_b,-Inf,-Inf,-Inf
misc/lung1,492,554,554
misc/lutz30-23-b6,109,120,120
misc/m3plates,24,24,24
misc/maayan-Stelzl,239,262,268
misc/maayan-faa,219,241,241
misc/maayan-figeys,180,200,206
misc/maayan-foodweb,65,66,72
misc/maayan-pdzbase,130,141,140
misc/maayan-vidal,233,262,263
misc/mahindas,-Inf,-Inf,-Inf
misc/man_5976,535,543,532
misc/mark3jac140,-Inf,-Inf,-Inf
misc/mbeacxc,113,118,117
misc/mbeaflw,137,140,140
misc/mbeause,105,114,114
misc/mcca,30,30,30
misc/mcfe,52,52,52
misc/meg1,-Inf,-Inf,-Inf
misc/meg4,107,145,169
misc/mesh1e1,69,71,71
misc/mesh1em1,79,82,82
misc/mesh1em6,52,58,58
misc/mesh2e1,431,485,457
misc/mesh2em5,150,173,173
misc/mesh3e1,153,163,168
misc/mesh3em5,-Inf,-Inf,-Inf
misc/mhd3200b,62,245,176
misc/mhd4800b,-Inf,-Inf,-Inf
misc/mhda416,69,76,76
misc/mhdb416,126,140,133
misc/mimo28x28_system,24,34,36
misc/mimo46x46_system,36,24,24
misc/mimo8x8_system,36,36,24
misc/minnesota,656,684,617
misc/minsurfo,-Inf,-Inf,-Inf
misc/misc-football,131,135,141
misc/misc-jung-code-dep,127,141,135
misc/misc-lesmis,73,82,80
misc/mk10-b1,24,24,24
misc/mk10-b2,82,89,89
misc/mk10-b3,194,204,204
misc/mk10-b4,24,24,24
misc/mk11-b1,24,24,24
misc/mk11-b2,100,101,100
misc/mk11-b3,179,184,184
misc/mk11-b4,271,293,293
misc/mk11-b4b,231,260,260
misc/mk12-b1,24,24,24
misc/mk12-b2,85,93,93
misc/mk12-b5,309,359,359
misc/mk9-b1,24,24,24
misc/mk9-b2,71,78,78
misc/mk9-b3,130,139,139
misc/model1,100,108,108
misc/model2,92,100,100
misc/model3,-Inf,-Inf,-Inf
misc/model4,24,24,24
misc/model5,24,33,42
misc/model6,113,121,121
misc/model7,73,79,79
misc/model8,63,70,70
misc/model9,111,113,119
misc/moreno_highschool,100,106,106
misc/moreno_lesmis,82,82,82
misc/moreno_mac,81,88,88
misc/moreno_names,184,265,271
misc/moreno_oz,149,164,164
misc/moreno_propro,341,370,383
misc/moreno_sampson,21,21,21
misc/msc00726,-Inf,-Inf,-Inf
misc/msc01050,-Inf,-Inf,-Inf
misc/msc01440,-Inf,-Inf,-Inf
misc/msc04515,-Inf,-Inf,-Inf
misc/n2c6-b1,24,24,24
misc/n2c6-b10,24,24,24
misc/n2c6-b2,24,24,24
misc/n2c6-b3,79,87,87
misc/n2c6-b4,129,131,131
misc/n2c6-b5,167,171,171
misc/n2c6-b6,136,145,145
misc/n2c6-b7,166,174,174
misc/n2c6-b8,146,151,151
misc/n2c6-b9,111,120,120
misc/n3c4-b1,15,15,15
misc/n3c4-b2,20,20,20
misc/n3c4-b3,20,20,20
misc/n3c4-b4,15,15,15
misc/n3c5-b1,24,24,24
misc/n3c5-b2,24,24,24
misc/n3c5-b3,69,75,75
misc/n3c5-b4,62,63,63
misc/n3c5-b5,84,85,85
misc/n3c5-b6,24,24,24
misc/n3c5-b7,41,47,47
misc/n3c6-b1,24,24,24
misc/n3c6-b10,130,140,134
misc/n3c6-b11,86,90,89
misc/n3c6-b2,24,24,24
misc/n3c6-b3,79,87,87
misc/n3c6-b4,129,131,131
misc/n3c6-b5,182,194,194
misc/n3c6-b6,178,189,189
misc/n3c6-b7,342,376,380
misc/n3c6-b8,137,151,151
misc/n3c6-b9,187,207,207
misc/n4c5-b1,24,24,24
misc/n4c5-b10,24,24,24
misc/n4c5-b11,24,24,24
misc/n4c5-b2,24,24,24
misc/n4c5-b3,85,92,92
misc/n4c5-b4,120,129,123
misc/n4c5-b5,129,138,138
misc/n4c5-b6,173,194,188
misc/n4c5-b7,236,248,248
misc/n4c5-b8,150,161,161
misc/n4c5-b9,155,165,165
misc/n4c6-b1,24,24,24
misc/n4c6-b13,338,358,358
misc/n4c6-b14,122,132,132
misc/n4c6-b15,111,126,126
misc/n4c6-b2,24,24,24
misc/n4c6-b3,90,103,103
misc/n4c6-b4,163,172,172
misc/nasa1824,-Inf,-Inf,-Inf
misc/nasa2146,-Inf,-Inf,-Inf
misc/nasa4704,399,411,428
misc/ncvxqp1,87,96,96
misc/ncvxqp9,-Inf,-Inf,-Inf
misc/nemsafm,52,100,82
misc/nemscem,89,93,93
misc/nemspmm1,-Inf,-Inf,-Inf
misc/nemspmm2,24,107,79
misc/net25,163,253,242
misc/netscience,172,187,290
misc/netz4504,478,472,493
misc/netz4504_dual,200,218,218
misc/nl,81,83,83
misc/nnc1374,308,295,343
misc/nnc261,108,110,110
misc/nnc666,201,225,232
misc/nopoly,24,24,24
misc/nopss_11k,36,-Inf,24
misc/nos1,180,175,180
misc/nos2,204,239,223
misc/nos3,-Inf,-Inf,-Inf
misc/nos4,123,438,265
misc/nos5,-Inf,-Inf,-Inf
misc/nos6,-Inf,-Inf,-Inf
misc/nos7,-Inf,-Inf,-Inf
misc/nsic,424,503,480
misc/obstclae,-Inf,-Inf,-Inf
misc/odepa400,24,24,24
misc/odepb400,24,-Inf,24
misc/olm100,73,76,76
misc/olm1000,885,997,956
misc/olm2000,-Inf,-Inf,-Inf
misc/olm500,356,395,395
misc/olm5000,-Inf,-Inf,-Inf
misc/opsahl-openflights,192,207,183
misc/opsahl-powergrid,810,868,862
misc/opsahl-southernwomen,21,21,21
misc/opsahl-ucforum,190,205,199
misc/opsahl-ucsocial,100,108,108
misc/opsahl-usairport,109,122,122
misc/orsirr_1,50,53,53
misc/orsirr_2,45,53,53
misc/orsreg_1,125,137,137
misc/oscil_dcop_01,-Inf,-Inf,-Inf
misc/oscil_dcop_02,-Inf,-Inf,-Inf
misc/oscil_dcop_03,-Inf,-Inf,-Inf
misc/oscil_dcop_04,-Inf,-Inf,-Inf
misc/oscil_dcop_05,-Inf,-Inf,-Inf
misc/oscil_dcop_06,-Inf,-Inf,-Inf
misc/oscil_dcop_07,-Inf,-Inf,-Inf
misc/oscil_dcop_08,-Inf,-Inf,-Inf
misc/oscil_dcop_09,-Inf,-Inf,-Inf
misc/oscil_dcop_10,-Inf,-Inf,-Inf
misc/oscil_dcop_11,-Inf,-Inf,-Inf
misc/oscil_dcop_12,-Inf,-Inf,-Inf
misc/oscil_dcop_13,-Inf,-Inf,-Inf
misc/oscil_dcop_14,-Inf,-Inf,-Inf
misc/oscil_dcop_15,-Inf,-Inf,-Inf
misc/oscil_dcop_16,-Inf,-Inf,-Inf
misc/oscil_dcop_17,-Inf,-Inf,-Inf
misc/oscil_dcop_18,-Inf,-Inf,-Inf
misc/oscil_dcop_19,-Inf,-Inf,-Inf
misc/oscil_dcop_20,-Inf,-Inf,-Inf
misc/oscil_dcop_21,-Inf,-Inf,-Inf
misc/oscil_dcop_22,-Inf,-Inf,-Inf
misc/oscil_dcop_23,-Inf,-Inf,-Inf
misc/oscil_dcop_24,-Inf,-Inf,-Inf
misc/oscil_dcop_25,-Inf,-Inf,-Inf
misc/oscil_dcop_26,-Inf,-Inf,-Inf
misc/oscil_dcop_27,-Inf,-Inf,-Inf
misc/oscil_dcop_28,-Inf,-Inf,-Inf
misc/oscil_dcop_29,-Inf,-Inf,-Inf
misc/oscil_dcop_30,-Inf,-Inf,-Inf
misc/oscil_dcop_31,-Inf,-Inf,-Inf
misc/oscil_dcop_32,-Inf,-Inf,-Inf
misc/oscil_dcop_33,-Inf,-Inf,-Inf
misc/oscil_dcop_34,-Inf,-Inf,-Inf
misc/oscil_dcop_35,-Inf,-Inf,-Inf
misc/oscil_dcop_36,-Inf,-Inf,-Inf
misc/oscil_dcop_37,-Inf,-Inf,-Inf
misc/oscil_dcop_38,-Inf,-Inf,-Inf
misc/oscil_dcop_39,-Inf,-Inf,-Inf
misc/oscil_dcop_40,-Inf,-Inf,-Inf
misc/oscil_dcop_41,-Inf,-Inf,-Inf
misc/oscil_dcop_42,-Inf,-Inf,-Inf
misc/oscil_dcop_43,-Inf,-Inf,-Inf
misc/oscil_dcop_44,-Inf,-Inf,-Inf
misc/oscil_dcop_45,-Inf,-Inf,-Inf
misc/oscil_dcop_46,-Inf,-Inf,-Inf
misc/oscil_dcop_47,-Inf,-Inf,-Inf
misc/oscil_dcop_48,-Inf,-Inf,-Inf
misc/oscil_dcop_49,-Inf,-Inf,-Inf
misc/oscil_dcop_50,-Inf,-Inf,-Inf
misc/oscil_dcop_51,-Inf,-Inf,-Inf
misc/oscil_dcop_52,-Inf,-Inf,-Inf
misc/oscil_dcop_53,-Inf,-Inf,-Inf
misc/oscil_dcop_54,-Inf,-Inf,-Inf
misc/oscil_dcop_55,-Inf,-Inf,-Inf
misc/oscil_dcop_56,-Inf,-Inf,-Inf
misc/oscil_dcop_57,-Inf,-Inf,-Inf
misc/oscil_trans_01,-Inf,-Inf,-Inf
misc/p0033,24,24,24
misc/p0040,24,24,24
misc/p010,86,117,104
misc/p0201,24,24,24
misc/p0282,36,66,55
misc/p0291,296,334,340
misc/p05,75,69,74
misc/p0548,237,254,254
misc/p2756,163,182,182
misc/p2p-Gnutella04,416,436,462
misc/p2p-Gnutella05,320,344,338
misc/p2p-Gnutella06,454,513,519
misc/p2p-Gnutella08,188,205,205
misc/p2p-Gnutella09,184,193,188
misc/p2p-Gnutella24,244,268,245
misc/p2p-Gnutella25,252,270,278
misc/p2p-Gnutella30,285,301,324
misc/p6000,241,262,304
misc/pcb1000,159,176,175
misc/pcb3000,176,193,193
misc/pde225,-Inf,-Inf,-Inf
misc/pde2961,-Inf,-Inf,-Inf
misc/pde900,-Inf,-Inf,-Inf
misc/pds10,153,362,163
misc/pesa,90,124,99
misc/petster-friendships-hamster,135,174,150
misc/petster-hamster,151,142,118
misc/pf2177,258,269,269
misc/pgp2,57,66,50
misc/photogrammetry,72,79,73
misc/photogrammetry2,87,95,99
misc/pivtol,145,160,161
misc/plat1919,-Inf,-Inf,-Inf
misc/plat362,-Inf,-Inf,-Inf
misc/plbuckle,-Inf,-Inf,-Inf
misc/plddb,-Inf,-Inf,-Inf
misc/plsk1919,24,24,24
misc/plskz362,24,24,24
misc/pltexpa,528,629,571
misc/poisson2D,-Inf,-Inf,-Inf
misc/polblogs,102,116,116
misc/polbooks,120,127,127
misc/poli,-Inf,-Inf,-Inf
misc/poli3,-Inf,-Inf,-Inf
misc/poli4,-Inf,-Inf,-Inf
misc/poli_large,-Inf,-Inf,-Inf
misc/pores_1,24,24,24
misc/pores_2,239,244,244
misc/pores_3,96,98,98
misc/power,-Inf,-Inf,-Inf
misc/primagaz,43,44,44
misc/problem,24,24,24
misc/problem1,243,942,-Inf
misc/progas,24,51,24
misc/pwt,649,783,780
misc/qh1484,24,24,24
misc/qh768,87,90,89
misc/qh882,86,153,147
misc/qiulp,126,134,134
misc/qpband,48,52,66
misc/r05,69,76,74
misc/radfr1,48,54,54
misc/radoslaw_email,117,126,126
misc/rail_1357,136,146,-Inf
misc/rail_5177,176,200,-Inf
misc/rajat01,186,185,197
misc/rajat02,223,242,234
misc/rajat03,-Inf,-Inf,-Inf
misc/rajat04,-Inf,-Inf,-Inf
misc/rajat05,-Inf,-Inf,-Inf
misc/rajat06,599,705,706
misc/rajat07,787,880,670
misc/rajat08,871,860,911
misc/rajat09,811,1098,-Inf
misc/rajat10,-Inf,-Inf,-Inf
misc/rajat11,-Inf,-Inf,-Inf
misc/rajat12,-Inf,-Inf,-Inf
misc/rajat13,-Inf,-Inf,-Inf
misc/rajat14,-Inf,-Inf,-Inf
misc/rajat19,-Inf,-Inf,-Inf
misc/rbsa480,76,84,78
misc/rbsb480,79,97,91
misc/rdb1250,183,222,197
misc/rdb1250l,151,156,159
misc/rdb200,72,79,80
misc/rdb200l,81,102,138
misc/rdb2048,249,278,286
misc/rdb2048_noL,250,263,267
misc/rdb3200l,328,333,361
misc/rdb450,108,123,129
misc/rdb450l,146,143,149
misc/rdb5000,474,419,441
misc/rdb800l,108,151,115
misc/rdb968,141,147,150
misc/reactome,157,168,168
misc/refine,48,55,55
misc/rel3,12,12,12
misc/rel4,24,24,24
misc/rel5,24,24,24
misc/rel6,48,54,54
misc/rel7,79,81,81
misc/relat3,12,12,12
misc/relat4,24,24,24
misc/relat5,24,24,24
misc/relat6,64,71,70
misc/relat7,82,83,83
misc/relat7b,82,83,83
misc/rgg_n_2_15_s0,221,242,242
misc/rkat7_mat5,92,100,95
misc/robot,45,104,74
misc/robot24c1_mat5,79,81,82
misc/robot24c1_mat5_J,97,110,111
misc/rosen1,94,103,103
misc/rosen10,130,139,139
misc/rosen2,147,156,156
misc/rosen7,108,112,106
misc/rosen8,100,108,108
misc/rotor1,24,48,42
misc/rotor2,-Inf,-Inf,-Inf
misc/rw136,96,105,105
misc/rw496,161,170,170
misc/rw5151,246,265,265
misc/saylr1,24,24,24
misc/saylr3,24,24,24
misc/saylr4,24,35,46
misc/sc205-2r,512,609,609
misc/scagr7-2b,154,168,168
misc/scagr7-2c,88,97,97
misc/scagr7-2r,71,73,73
misc/scfxm1-2b,108,121,121
misc/scrs8-2b,151,156,156
misc/scrs8-2c,151,156,156
misc/scrs8-2r,-Inf,-Inf,-Inf
misc/scsd8-2b,186,382,749
misc/scsd8-2c,186,382,749
misc/sctap1-2b,207,214,211
misc/sctap1-2c,131,144,144
misc/se,598,1390,1273
misc/seymourl,162,184,184
misc/shar_te2-b1,24,24,24
misc/sherman1,24,24,24
misc/sherman2,75,87,94
misc/sherman3,-Inf,-Inf,-Inf
misc/sherman4,-Inf,-Inf,-Inf
misc/sherman5,117,125,114
misc/shermanACa,-Inf,-Inf,-Inf
misc/shermanACd,-Inf,-Inf,-Inf
misc/shl_0,192,218,218
misc/shl_200,163,178,178
misc/shl_400,165,173,173
misc/shock-9,-Inf,-Inf,-Inf
misc/shuttle_eddy,-Inf,-Inf,-Inf
misc/shyy41,-Inf,-Inf,-Inf
misc/sit100,-Inf,-Inf,-Inf
misc/skirt,-Inf,-Inf,-Inf
misc/slptsk,99,112,112
misc/small,80,93,87
misc/sociopatterns-hypertext,107,110,116
misc/sociopatterns-infectious,141,150,150
misc/sphere2,85,86,117
misc/sphere3,234,233,239
misc/spiral,46,47,-Inf
misc/sstmodel,267,292,292
misc/steam1,66,78,30
misc/steam2,24,24,24
misc/steam3,24,24,24
misc/stoch_aircraft,-Inf,-Inf,-Inf
misc/stokes64,-Inf,-Inf,-Inf
misc/stokes64s,-Inf,-Inf,-Inf
misc/stormg2-27,295,333,319
misc/stormg2-8,159,168,168
misc/str_0,100,108,108
misc/str_200,85,93,93
misc/str_400,83,90,90
misc/str_600,96,97,102
misc/struct4,292,327,327
misc/sts4098,-Inf,-Inf,-Inf
misc/stufe,289,313,313
misc/stufe-10,-Inf,-Inf,-Inf
misc/subelj_cora,352,400,400
misc/subelj_euroroad,-Inf,-Inf,-Inf
misc/subelj_jdk,169,182,182
misc/subelj_jung-j,124,133,133
misc/swang1,983,966,954
misc/swang2,-Inf,-Inf,-Inf
misc/t2d_q4,-Inf,-Inf,-Inf
misc/t2d_q9,-Inf,-Inf,-Inf
misc/t2dal,58,64,-Inf
misc/t2dal_a,58,64,-Inf
misc/t2dal_bci,58,64,-Inf
misc/t2dal_e,98,111,-Inf
misc/t3dl_e,52,24,-Inf
misc/t520,277,308,308
misc/t60k,-Inf,-Inf,-Inf
misc/tandem_vtx,-Inf,-Inf,-Inf
misc/tech-arenas-jazz,118,133,127
misc/tech-arenas-meta,174,184,184
misc/tech-arenas-pgp,664,700,738
misc/tech-as-22july06,369,449,443
misc/tech-as-735,225,242,242
misc/tech-as-caida,330,335,340
misc/tech-as-caida20071105,376,402,407
misc/ted_B,-Inf,-Inf,-Inf
misc/ted_B_unscaled,-Inf,-Inf,-Inf
misc/testbig,216,219,219
misc/tols1090,24,24,24
misc/tols2000,24,24,24
misc/tols340,24,24,24
misc/tols4000,24,24,24
misc/tols90,24,24,24
misc/tomography,93,71,64
misc/torsion1,-Inf,-Inf,-Inf
misc/tub100,24,24,24
misc/tub1000,24,24,24
misc/tuma1,845,837,835
misc/tuma2,509,541,541
misc/ucidata-gama,19,19,19
misc/ucidata-zachary,34,35,35
misc/uk,465,458,458
misc/ukerbe1,-Inf,-Inf,-Inf
misc/ukerbe1_dual,-Inf,-Inf,-Inf
misc/utm1700b,44,46,46
misc/utm300,48,48,48
misc/utm3060,48,49,49
misc/viscoplastic1,299,311,299
misc/wang1,-Inf,-Inf,-Inf
misc/wang2,-Inf,-Inf,-Inf
misc/watt_1,24,24,24
misc/watt_2,24,24,24
misc/wb-cs-stanford,231,313,264
misc/youtube-groupmemberships,-Inf,-Inf,-Inf
rand/CL-1000-1d7-trial1,151,172,166
rand/CL-1000-1d7-trial2,120,129,129
rand/CL-1000-1d7-trial3,172,180,181
rand/CL-1000-1d8-trial1,149,153,153
rand/CL-1000-1d8-trial2,206,226,220
rand/CL-1000-1d8-trial3,125,140,140
rand/CL-1000-1d9-trial1,143,147,146
rand/CL-1000-1d9-trial2,148,162,163
rand/CL-1000-1d9-trial3,182,193,193
rand/CL-1000-2d0-trial1,201,216,216
rand/CL-1000-2d0-trial2,268,267,266
rand/CL-1000-2d0-trial3,217,233,233
rand/CL-1000-2d1-trial1,243,271,271
rand/CL-1000-2d1-trial2,231,240,240
rand/CL-1000-2d1-trial3,133,149,152
rand/CL-10000-1d7-trial1,164,174,186
rand/CL-10000-1d7-trial2,137,152,159
rand/CL-10000-1d7-trial3,181,226,203
rand/CL-10000-1d8-trial1,138,178,154
rand/CL-10000-1d8-trial2,193,184,191
rand/CL-10000-1d8-trial3,182,198,174
rand/CL-10000-1d9-trial1,172,216,196
rand/CL-10000-1d9-trial2,163,179,186
rand/CL-10000-1d9-trial3,194,242,217
rand/CL-10000-2d0-trial1,219,236,243
rand/CL-10000-2d0-trial2,178,194,198
rand/CL-10000-2d0-trial3,241,264,236
rand/CL-10000-2d1-trial1,213,230,247
rand/CL-10000-2d1-trial2,172,182,194
rand/CL-10000-2d1-trial3,206,226,237
rand/SW-100-3-0d1-trial1,156,160,160
rand/SW-100-3-0d1-trial2,167,176,176
rand/SW-100-3-0d1-trial3,150,166,159
rand/SW-100-3-0d2-trial1,164,175,175
rand/SW-100-3-0d2-trial2,144,160,160
rand/SW-100-3-0d2-trial3,153,162,162
rand/SW-100-3-0d3-trial1,135,145,145
rand/SW-100-3-0d3-trial2,154,159,159
rand/SW-100-3-0d3-trial3,137,151,151
rand/SW-100-4-0d1-trial1,113,122,122
rand/SW-100-4-0d1-trial2,127,131,131
rand/SW-100-4-0d1-trial3,126,135,135
rand/SW-100-4-0d2-trial1,105,108,108
rand/SW-100-4-0d2-trial2,106,114,114
rand/SW-100-4-0d2-trial3,109,118,118
rand/SW-100-4-0d3-trial1,102,111,111
rand/SW-100-4-0d3-trial2,102,105,105
rand/SW-100-4-0d3-trial3,101,110,110
rand/SW-100-5-0d1-trial1,117,120,120
rand/SW-100-5-0d1-trial2,134,144,144
rand/SW-100-5-0d1-trial3,122,135,135
rand/SW-100-5-0d2-trial1,97,105,105
rand/SW-100-5-0d2-trial2,107,110,110
rand/SW-100-5-0d2-trial3,119,122,122
rand/SW-100-5-0d3-trial1,108,115,115
rand/SW-100-5-0d3-trial2,107,116,116
rand/SW-100-5-0d3-trial3,109,117,117
rand/SW-100-6-0d1-trial1,128,137,137
rand/SW-100-6-0d1-trial2,116,120,120
rand/SW-100-6-0d1-trial3,119,128,128
rand/SW-100-6-0d2-trial1,106,120,120
rand/SW-100-6-0d2-trial2,108,116,116
rand/SW-100-6-0d2-trial3,116,129,129
rand/SW-100-6-0d3-trial1,112,116,116
rand/SW-100-6-0d3-trial2,102,111,111
rand/SW-100-6-0d3-trial3,114,123,123
rand/SW-1000-3-0d1-trial1,-Inf,-Inf,-Inf
rand/SW-1000-3-0d1-trial2,-Inf,-Inf,-Inf
rand/SW-1000-3-0d1-trial3,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial1,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial2,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial3,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial1,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial2,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial3,-Inf,-Inf,-Inf
rand/SW-1000-4-0d1-trial1,246,259,259
rand/SW-1000-4-0d1-trial2,243,260,260
rand/SW-1000-4-0d1-trial3,212,235,235
rand/SW-1000-4-0d2-trial1,247,261,261
rand/SW-1000-4-0d2-trial2,255,273,273
rand/SW-1000-4-0d2-trial3,239,257,257
rand/SW-1000-4-0d3-trial1,263,275,275
rand/SW-1000-4-0d3-trial2,242,260,260
rand/SW-1000-4-0d3-trial3,276,299,299
rand/SW-1000-5-0d1-trial1,261,285,285
rand/SW-1000-5-0d1-trial2,233,251,251
rand/SW-1000-5-0d1-trial3,251,258,258
rand/SW-1000-5-0d2-trial1,302,320,320
rand/SW-1000-5-0d2-trial2,299,306,306
rand/SW-1000-5-0d2-trial3,244,259,259
rand/SW-1000-5-0d3-trial1,260,279,279
rand/SW-1000-5-0d3-trial2,279,298,298
rand/SW-1000-5-0d3-trial3,311,342,342
rand/SW-1000-6-0d1-trial1,256,280,280
rand/SW-1000-6-0d1-trial2,247,263,263
rand/SW-1000-6-0d1-trial3,304,333,333
rand/SW-1000-6-0d2-trial1,279,303,303
rand/SW-1000-6-0d2-trial2,296,328,322
rand/SW-1000-6-0d2-trial3,272,278,278
rand/SW-1000-6-0d3-trial1,258,271,276
rand/SW-1000-6-0d3-trial2,272,289,289
rand/SW-1000-6-0d3-trial3,251,269,269
rand/SW-10000-3-0d1-trial1,-Inf,-Inf,-Inf
rand/SW-10000-3-0d1-trial2,-Inf,-Inf,-Inf
rand/SW-10000-3-0d1-trial3,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial1,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial2,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial3,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial1,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial2,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial3,-Inf,-Inf,-Inf
rand/SW-10000-4-0d1-trial1,561,560,548
rand/SW-10000-4-0d1-trial2,479,514,514
rand/SW-10000-4-0d1-trial3,526,564,551
rand/SW-10000-4-0d2-trial1,561,559,552
rand/SW-10000-4-0d2-trial2,581,678,678
rand/SW-10000-4-0d2-trial3,582,640,627
rand/SW-10000-4-0d3-trial1,610,666,666
rand/SW-10000-4-0d3-trial2,595,684,657
rand/SW-10000-4-0d3-trial3,823,947,839
rand/SW-10000-5-0d1-trial1,352,384,384
rand/SW-10000-5-0d1-trial2,403,454,454
rand/SW-10000-5-0d1-trial3,469,513,496
rand/SW-10000-5-0d2-trial1,495,528,501
rand/SW-10000-5-0d2-trial2,486,524,547
rand/SW-10000-5-0d2-trial3,423,504,504
rand/SW-10000-5-0d3-trial1,674,729,729
rand/SW-10000-5-0d3-trial2,674,724,744
rand/SW-10000-5-0d3-trial3,647,770,758
rand/SW-10000-6-0d1-trial1,476,494,494
rand/SW-10000-6-0d1-trial2,441,445,459
rand/SW-10000-6-0d1-trial3,483,527,515
rand/SW-10000-6-0d2-trial1,659,624,630
rand/SW-10000-6-0d2-trial2,-Inf,-Inf,-Inf
rand/SW-10000-6-0d2-trial3,481,538,532
rand/SW-10000-6-0d3-trial1,535,577,577
rand/SW-10000-6-0d3-trial2,579,641,641
rand/SW-10000-6-0d3-trial3,648,743,725
rand/rgg_n_2_15_s0,221,242,242


==> data/eigen_graph_misc_32/matrix_vector_product_count.sorted.csv <==
percent,Float32,LinearTakum32,Posit32
0.0,12.0,12.0,12.0
0.000554016620498615,12.0,12.0,12.0
0.00110803324099723,13.0,13.0,13.0
0.0016620498614958448,14.0,14.0,14.0
0.00221606648199446,14.0,14.0,14.0
0.002770083102493075,15.0,15.0,15.0
0.0033240997229916896,15.0,15.0,15.0
0.003878116343490305,15.0,15.0,15.0
0.00443213296398892,16.0,16.0,16.0
0.004986149584487534,17.0,17.0,17.0
0.00554016620498615,17.0,17.0,17.0
0.006094182825484765,18.0,18.0,18.0
0.006648199445983379,18.0,18.0,18.0
0.007202216066481994,18.0,18.0,18.0
0.00775623268698061,18.0,18.0,18.0
0.008310249307479225,19.0,19.0,19.0
0.00886426592797784,19.0,19.0,19.0
0.009418282548476454,20.0,20.0,20.0
0.009972299168975069,20.0,20.0,20.0
0.010526315789473684,20.0,20.0,20.0
0.0110803324099723,21.0,21.0,21.0
0.011634349030470914,21.0,21.0,21.0
0.01218836565096953,23.0,23.0,23.0
0.012742382271468145,23.0,23.0,23.0
0.013296398891966758,23.0,23.0,23.0
0.013850415512465374,23.0,23.0,23.0
0.014404432132963989,24.0,24.0,24.0
0.014958448753462604,24.0,24.0,24.0
0.01551246537396122,24.0,24.0,24.0
0.016066481994459834,24.0,24.0,24.0
0.01662049861495845,24.0,24.0,24.0
0.017174515235457065,24.0,24.0,24.0
0.01772853185595568,24.0,24.0,24.0
0.018282548476454295,24.0,24.0,24.0
0.018836565096952907,24.0,24.0,24.0
0.019390581717451522,24.0,24.0,24.0
0.019944598337950138,24.0,24.0,24.0
0.020498614958448753,24.0,24.0,24.0
0.021052631578947368,24.0,24.0,24.0
0.021606648199445983,24.0,24.0,24.0
0.0221606648199446,24.0,24.0,24.0
0.022714681440443214,24.0,24.0,24.0
0.02326869806094183,24.0,24.0,24.0
0.023822714681440444,24.0,24.0,24.0
0.02437673130193906,24.0,24.0,24.0
0.024930747922437674,24.0,24.0,24.0
0.02548476454293629,24.0,24.0,24.0
0.0260387811634349,24.0,24.0,24.0
0.026592797783933517,24.0,24.0,24.0
0.027146814404432132,24.0,24.0,24.0
0.027700831024930747,24.0,24.0,24.0
0.028254847645429362,24.0,24.0,24.0
0.028808864265927978,24.0,24.0,24.0
0.029362880886426593,24.0,24.0,24.0
0.029916897506925208,24.0,24.0,24.0
0.030470914127423823,24.0,24.0,24.0
0.03102493074792244,24.0,24.0,24.0
0.031578947368421054,24.0,24.0,24.0
0.03213296398891967,24.0,24.0,24.0
0.032686980609418284,24.0,24.0,24.0
0.0332409972299169,24.0,24.0,24.0
0.033795013850415515,24.0,24.0,24.0
0.03434903047091413,24.0,24.0,24.0
0.034903047091412745,24.0,24.0,24.0
0.03545706371191136,24.0,24.0,24.0
0.036011080332409975,24.0,24.0,24.0
0.03656509695290859,24.0,24.0,24.0
0.0371191135734072,24.0,24.0,24.0
0.037673130193905814,24.0,24.0,24.0
0.03822714681440443,24.0,24.0,24.0
0.038781163434903045,24.0,24.0,24.0
0.03933518005540166,24.0,24.0,24.0
0.039889196675900275,24.0,24.0,24.0
0.04044321329639889,24.0,24.0,24.0
0.040997229916897505,24.0,24.0,24.0
0.04155124653739612,24.0,24.0,24.0
0.042105263157894736,24.0,24.0,24.0
0.04265927977839335,24.0,24.0,24.0
0.043213296398891966,24.0,24.0,24.0
0.04376731301939058,24.0,24.0,24.0
0.0443213296398892,24.0,24.0,24.0
0.04487534626038781,24.0,24.0,24.0
0.04542936288088643,24.0,24.0,24.0
0.04598337950138504,24.0,24.0,24.0
0.04653739612188366,24.0,24.0,24.0
0.04709141274238227,24.0,24.0,24.0
0.04764542936288089,24.0,24.0,24.0
0.0481994459833795,24.0,24.0,24.0
0.04875346260387812,24.0,24.0,24.0
0.049307479224376734,24.0,24.0,24.0
0.04986149584487535,24.0,24.0,24.0
0.050415512465373964,24.0,24.0,24.0
0.05096952908587258,24.0,24.0,24.0
0.05152354570637119,24.0,24.0,24.0
0.0520775623268698,24.0,24.0,24.0
0.05263157894736842,24.0,24.0,24.0
0.05318559556786703,24.0,24.0,24.0
0.05373961218836565,24.0,24.0,24.0
0.054293628808864264,24.0,24.0,24.0
0.05484764542936288,24.0,24.0,24.0
0.055401662049861494,24.0,24.0,24.0
0.05595567867036011,24.0,24.0,24.0
0.056509695290858725,24.0,24.0,24.0
0.05706371191135734,24.0,24.0,24.0
0.057617728531855955,24.0,24.0,24.0
0.05817174515235457,24.0,24.0,24.0
0.058725761772853186,24.0,24.0,24.0
0.0592797783933518,24.0,24.0,24.0
0.059833795013850416,24.0,24.0,24.0
0.06038781163434903,24.0,24.0,24.0
0.060941828254847646,24.0,24.0,24.0
0.06149584487534626,24.0,24.0,24.0
0.06204986149584488,24.0,24.0,24.0
0.06260387811634349,24.0,24.0,24.0
0.06315789473684211,24.0,24.0,24.0
0.06371191135734072,24.0,24.0,24.0
0.06426592797783934,24.0,24.0,24.0
0.06481994459833795,24.0,24.0,24.0
0.06537396121883657,24.0,24.0,24.0
0.06592797783933518,24.0,24.0,24.0
0.0664819944598338,24.0,24.0,24.0
0.06703601108033241,24.0,24.0,24.0
0.06759002770083103,24.0,24.0,24.0
0.06814404432132964,24.0,24.0,24.0
0.06869806094182826,24.0,24.0,24.0
0.06925207756232687,24.0,24.0,24.0
0.06980609418282549,24.0,24.0,24.0
0.0703601108033241,24.0,24.0,24.0
0.07091412742382272,24.0,24.0,24.0
0.07146814404432134,24.0,24.0,24.0
0.07202216066481995,24.0,24.0,24.0
0.07257617728531857,24.0,24.0,24.0
0.07313019390581718,24.0,24.0,24.0
0.07368421052631578,24.0,24.0,24.0
0.0742382271468144,24.0,24.0,24.0
0.07479224376731301,24.0,24.0,24.0
0.07534626038781163,24.0,24.0,24.0
0.07590027700831024,24.0,24.0,24.0
0.07645429362880886,24.0,24.0,24.0
0.07700831024930747,24.0,24.0,24.0
0.07756232686980609,24.0,24.0,24.0
0.0781163434903047,24.0,24.0,24.0
0.07867036011080332,24.0,24.0,24.0
0.07922437673130193,24.0,24.0,24.0
0.07977839335180055,24.0,24.0,24.0
0.08033240997229917,24.0,24.0,24.0
0.08088642659279778,24.0,24.0,24.0
0.0814404432132964,24.0,24.0,24.0
0.08199445983379501,24.0,24.0,24.0
0.08254847645429363,24.0,24.0,24.0
0.08310249307479224,24.0,24.0,24.0
0.08365650969529086,24.0,24.0,24.0
0.08421052631578947,24.0,24.0,24.0
0.08476454293628809,24.0,24.0,24.0
0.0853185595567867,24.0,24.0,24.0
0.08587257617728532,24.0,24.0,24.0
0.08642659279778393,24.0,24.0,24.0
0.08698060941828255,24.0,24.0,24.0
0.08753462603878116,24.0,24.0,24.0
0.08808864265927978,24.0,24.0,24.0
0.0886426592797784,24.0,24.0,24.0
0.08919667590027701,24.0,30.0,24.0
0.08975069252077562,24.0,30.0,24.0
0.09030470914127424,24.0,30.0,24.0
0.09085872576177285,24.0,32.0,24.0
0.09141274238227147,24.0,33.0,24.0
0.09196675900277008,24.0,33.0,24.0
0.0925207756232687,24.0,33.0,24.0
0.09307479224376732,30.0,34.0,24.0
0.09362880886426593,32.0,35.0,24.0
0.09418282548476455,32.0,35.0,24.0
0.09473684210526316,32.0,35.0,30.0
0.09529085872576178,33.0,35.0,30.0
0.09584487534626039,33.0,35.0,30.0
0.096398891966759,33.0,36.0,32.0
0.09695290858725762,33.0,36.0,33.0
0.09750692520775624,34.0,36.0,35.0
0.09806094182825485,34.0,36.0,35.0
0.09861495844875347,34.0,37.0,35.0
0.09916897506925208,35.0,40.0,35.0
0.0997229916897507,35.0,41.0,35.0
0.10027700831024931,35.0,42.0,36.0
0.10083102493074793,35.0,43.0,36.0
0.10138504155124654,35.0,43.0,36.0
0.10193905817174516,35.0,43.0,36.0
0.10249307479224377,35.0,44.0,36.0
0.10304709141274238,35.0,44.0,37.0
0.10360110803324099,36.0,44.0,39.0
0.1041551246537396,36.0,44.0,40.0
0.10470914127423822,36.0,44.0,41.0
0.10526315789473684,36.0,44.0,42.0
0.10581717451523545,36.0,44.0,42.0
0.10637119113573407,36.0,44.0,42.0
0.10692520775623268,36.0,45.0,43.0
0.1074792243767313,36.0,45.0,44.0
0.10803324099722991,36.0,45.0,44.0
0.10858725761772853,36.0,45.0,44.0
0.10914127423822714,38.0,45.0,44.0
0.10969529085872576,38.0,46.0,44.0
0.11024930747922437,39.0,46.0,44.0
0.11080332409972299,41.0,47.0,44.0
0.1113573407202216,42.0,47.0,45.0
0.11191135734072022,42.0,47.0,45.0
0.11246537396121883,42.0,47.0,45.0
0.11301939058171745,43.0,48.0,45.0
0.11357340720221606,43.0,48.0,46.0
0.11412742382271468,43.0,48.0,46.0
0.1146814404432133,43.0,48.0,46.0
0.11523545706371191,43.0,48.0,46.0
0.11578947368421053,43.0,49.0,47.0
0.11634349030470914,43.0,49.0,48.0
0.11689750692520776,43.0,49.0,48.0
0.11745152354570637,43.0,50.0,48.0
0.11800554016620499,43.0,50.0,49.0
0.1185595567867036,44.0,50.0,49.0
0.11911357340720222,44.0,51.0,49.0
0.11966759002770083,44.0,52.0,49.0
0.12022160664819945,45.0,52.0,50.0
0.12077562326869806,45.0,52.0,50.0
0.12132963988919668,45.0,52.0,50.0
0.12188365650969529,45.0,53.0,50.0
0.12243767313019391,46.0,53.0,50.0
0.12299168975069252,46.0,53.0,52.0
0.12354570637119114,47.0,53.0,52.0
0.12409972299168975,47.0,53.0,52.0
0.12465373961218837,48.0,53.0,52.0
0.12520775623268698,48.0,54.0,53.0
0.1257617728531856,48.0,54.0,53.0
0.12631578947368421,48.0,54.0,53.0
0.12686980609418283,48.0,54.0,53.0
0.12742382271468145,48.0,54.0,53.0
0.12797783933518006,48.0,55.0,54.0
0.12853185595567868,48.0,55.0,54.0
0.1290858725761773,48.0,56.0,54.0
0.1296398891966759,50.0,56.0,54.0
0.13019390581717452,50.0,57.0,54.0
0.13074792243767314,51.0,58.0,55.0
0.13130193905817175,51.0,58.0,55.0
0.13185595567867037,51.0,58.0,55.0
0.13240997229916898,51.0,58.0,56.0
0.1329639889196676,51.0,59.0,57.0
0.1335180055401662,52.0,59.0,58.0
0.13407202216066483,52.0,60.0,58.0
0.13462603878116344,52.0,60.0,58.0
0.13518005540166206,52.0,60.0,59.0
0.13573407202216067,52.0,61.0,59.0
0.1362880886426593,52.0,61.0,59.0
0.1368421052631579,53.0,62.0,60.0
0.13739612188365652,53.0,62.0,60.0
0.13795013850415513,53.0,62.0,60.0
0.13850415512465375,54.0,63.0,62.0
0.13905817174515236,54.0,63.0,62.0
0.13961218836565098,55.0,63.0,63.0
0.1401662049861496,56.0,63.0,63.0
0.1407202216066482,56.0,63.0,63.0
0.14127423822714683,56.0,63.0,63.0
0.14182825484764544,56.0,63.0,63.0
0.14238227146814406,57.0,64.0,64.0
0.14293628808864267,57.0,64.0,65.0
0.1434903047091413,57.0,64.0,65.0
0.1440443213296399,57.0,64.0,66.0
0.14459833795013852,57.0,65.0,66.0
0.14515235457063713,58.0,65.0,67.0
0.14570637119113575,58.0,65.0,67.0
0.14626038781163436,58.0,66.0,67.0
0.14681440443213298,59.0,66.0,68.0
0.14736842105263157,59.0,66.0,68.0
0.14792243767313018,59.0,66.0,70.0
0.1484764542936288,59.0,66.0,70.0
0.1490304709141274,60.0,67.0,70.0
0.14958448753462603,60.0,67.0,70.0
0.15013850415512464,61.0,68.0,70.0
0.15069252077562326,61.0,68.0,70.0
0.15124653739612187,61.0,69.0,70.0
0.1518005540166205,61.0,69.0,71.0
0.1523545706371191,62.0,69.0,71.0
0.15290858725761772,62.0,70.0,71.0
0.15346260387811633,62.0,70.0,71.0
0.15401662049861495,62.0,70.0,71.0
0.15457063711911356,62.0,70.0,72.0
0.15512465373961218,63.0,71.0,72.0
0.1556786703601108,63.0,71.0,72.0
0.1562326869806094,63.0,71.0,72.0
0.15678670360110802,63.0,71.0,73.0
0.15734072022160664,63.0,71.0,73.0
0.15789473684210525,63.0,71.0,73.0
0.15844875346260387,64.0,72.0,73.0
0.15900277008310248,64.0,72.0,74.0
0.1595567867036011,64.0,72.0,74.0
0.16011080332409972,64.0,72.0,74.0
0.16066481994459833,64.0,73.0,74.0
0.16121883656509695,64.0,73.0,74.0
0.16177285318559556,64.0,73.0,74.0
0.16232686980609418,65.0,73.0,75.0
0.1628808864265928,65.0,74.0,75.0
0.1634349030470914,65.0,74.0,75.0
0.16398891966759002,65.0,75.0,76.0
0.16454293628808864,66.0,75.0,76.0
0.16509695290858725,66.0,75.0,76.0
0.16565096952908587,66.0,75.0,76.0
0.16620498614958448,66.0,76.0,76.0
0.1667590027700831,66.0,76.0,76.0
0.1673130193905817,66.0,76.0,77.0
0.16786703601108033,66.0,76.0,78.0
0.16842105263157894,66.0,76.0,78.0
0.16897506925207756,67.0,76.0,79.0
0.16952908587257617,67.0,76.0,79.0
0.1700831024930748,67.0,77.0,79.0
0.1706371191135734,68.0,77.0,79.0
0.17119113573407202,69.0,78.0,79.0
0.17174515235457063,69.0,78.0,79.0
0.17229916897506925,69.0,78.0,79.0
0.17285318559556787,69.0,78.0,80.0
0.17340720221606648,69.0,79.0,80.0
0.1739612188365651,69.0,79.0,80.0
0.1745152354570637,70.0,79.0,80.0
0.17506925207756233,71.0,79.0,81.0
0.17562326869806094,71.0,79.0,81.0
0.17617728531855956,71.0,79.0,82.0
0.17673130193905817,71.0,79.0,82.0
0.1772853185595568,71.0,79.0,82.0
0.1778393351800554,72.0,79.0,82.0
0.17839335180055402,72.0,80.0,82.0
0.17894736842105263,72.0,80.0,82.0
0.17950138504155125,72.0,81.0,83.0
0.18005540166204986,73.0,81.0,83.0
0.18060941828254848,73.0,81.0,83.0
0.1811634349030471,73.0,82.0,83.0
0.1817174515235457,73.0,82.0,83.0
0.18227146814404432,73.0,82.0,83.0
0.18282548476454294,73.0,82.0,83.0
0.18337950138504155,73.0,82.0,83.0
0.18393351800554017,74.0,82.0,83.0
0.18448753462603878,74.0,83.0,84.0
0.1850415512465374,75.0,83.0,84.0
0.18559556786703602,75.0,83.0,84.0
0.18614958448753463,75.0,83.0,84.0
0.18670360110803325,76.0,83.0,85.0
0.18725761772853186,76.0,83.0,85.0
0.18781163434903048,76.0,83.0,85.0
0.1883656509695291,76.0,83.0,85.0
0.1889196675900277,76.0,84.0,85.0
0.18947368421052632,76.0,84.0,85.0
0.19002770083102494,77.0,84.0,85.0
0.19058171745152355,77.0,84.0,86.0
0.19113573407202217,78.0,85.0,86.0
0.19168975069252078,78.0,85.0,86.0
0.1922437673130194,78.0,85.0,86.0
0.192797783933518,79.0,85.0,86.0
0.19335180055401663,79.0,85.0,86.0
0.19390581717451524,79.0,85.0,87.0
0.19445983379501386,79.0,86.0,87.0
0.19501385041551247,79.0,86.0,87.0
0.1955678670360111,79.0,86.0,87.0
0.1961218836565097,79.0,86.0,87.0
0.19667590027700832,79.0,87.0,87.0
0.19722991689750694,79.0,87.0,88.0
0.19778393351800555,79.0,87.0,88.0
0.19833795013850417,79.0,87.0,88.0
0.19889196675900278,79.0,87.0,88.0
0.1994459833795014,79.0,87.0,88.0
0.2,80.0,87.0,89.0
0.20055401662049863,80.0,88.0,89.0
0.20110803324099724,80.0,88.0,89.0
0.20166204986149586,80.0,88.0,89.0
0.20221606648199447,80.0,88.0,89.0
0.2027700831024931,80.0,88.0,89.0
0.2033240997229917,80.0,89.0,90.0
0.20387811634349032,81.0,89.0,90.0
0.20443213296398893,81.0,89.0,90.0
0.20498614958448755,81.0,89.0,91.0
0.20554016620498616,81.0,90.0,91.0
0.20609418282548475,81.0,90.0,91.0
0.20664819944598337,81.0,90.0,91.0
0.20720221606648198,81.0,90.0,91.0
0.2077562326869806,82.0,90.0,91.0
0.2083102493074792,82.0,91.0,92.0
0.20886426592797783,82.0,91.0,92.0
0.20941828254847644,82.0,91.0,92.0
0.20997229916897506,82.0,91.0,92.0
0.21052631578947367,82.0,91.0,92.0
0.2110803324099723,83.0,92.0,92.0
0.2116343490304709,83.0,92.0,93.0
0.21218836565096952,83.0,92.0,93.0
0.21274238227146813,84.0,92.0,93.0
0.21329639889196675,84.0,92.0,93.0
0.21385041551246536,84.0,92.0,93.0
0.21440443213296398,84.0,93.0,93.0
0.2149584487534626,84.0,93.0,93.0
0.2155124653739612,84.0,93.0,93.0
0.21606648199445982,84.0,93.0,93.0
0.21662049861495844,84.0,93.0,94.0
0.21717451523545706,84.0,93.0,94.0
0.21772853185595567,85.0,93.0,94.0
0.21828254847645429,85.0,93.0,95.0
0.2188365650969529,85.0,93.0,95.0
0.21939058171745152,85.0,94.0,95.0
0.21994459833795013,85.0,94.0,95.0
0.22049861495844875,85.0,94.0,95.0
0.22105263157894736,85.0,95.0,95.0
0.22160664819944598,85.0,95.0,95.0
0.2221606648199446,85.0,95.0,95.0
0.2227146814404432,85.0,95.0,96.0
0.22326869806094182,85.0,95.0,96.0
0.22382271468144044,85.0,95.0,96.0
0.22437673130193905,86.0,95.0,96.0
0.22493074792243767,86.0,95.0,96.0
0.22548476454293628,86.0,96.0,96.0
0.2260387811634349,86.0,96.0,97.0
0.22659279778393351,86.0,96.0,97.0
0.22714681440443213,86.0,96.0,97.0
0.22770083102493074,86.0,97.0,97.0
0.22825484764542936,86.0,97.0,97.0
0.22880886426592797,87.0,97.0,97.0
0.2293628808864266,87.0,97.0,97.0
0.2299168975069252,87.0,97.0,98.0
0.23047091412742382,87.0,97.0,98.0
0.23102493074792244,87.0,97.0,98.0
0.23157894736842105,87.0,97.0,98.0
0.23213296398891967,87.0,97.0,99.0
0.23268698060941828,88.0,97.0,99.0
0.2332409972299169,88.0,97.0,99.0
0.2337950138504155,88.0,98.0,99.0
0.23434903047091413,88.0,98.0,99.0
0.23490304709141274,89.0,98.0,99.0
0.23545706371191136,89.0,98.0,100.0
0.23601108033240997,89.0,98.0,100.0
0.2365650969529086,89.0,98.0,100.0
0.2371191135734072,89.0,99.0,100.0
0.23767313019390582,89.0,99.0,100.0
0.23822714681440443,89.0,99.0,101.0
0.23878116343490305,90.0,99.0,101.0
0.23933518005540166,90.0,99.0,101.0
0.23988919667590028,90.0,99.0,101.0
0.2404432132963989,90.0,100.0,102.0
0.2409972299168975,90.0,100.0,102.0
0.24155124653739612,90.0,100.0,102.0
0.24210526315789474,90.0,100.0,102.0
0.24265927977839336,91.0,100.0,102.0
0.24321329639889197,91.0,101.0,103.0
0.24376731301939059,91.0,101.0,103.0
0.2443213296398892,91.0,101.0,103.0
0.24487534626038782,91.0,101.0,103.0
0.24542936288088643,92.0,101.0,103.0
0.24598337950138505,92.0,102.0,103.0
0.24653739612188366,92.0,102.0,103.0
0.24709141274238228,92.0,102.0,103.0
0.2476454293628809,92.0,102.0,103.0
0.2481994459833795,92.0,102.0,103.0
0.24875346260387812,92.0,103.0,103.0
0.24930747922437674,93.0,103.0,103.0
0.24986149584487535,93.0,103.0,103.0
0.25041551246537397,93.0,103.0,104.0
0.25096952908587256,93.0,103.0,104.0
0.2515235457063712,93.0,103.0,104.0
0.2520775623268698,93.0,103.0,104.0
0.25263157894736843,93.0,103.0,104.0
0.253185595567867,93.0,103.0,104.0
0.25373961218836566,93.0,103.0,104.0
0.25429362880886425,94.0,103.0,104.0
0.2548476454293629,94.0,103.0,105.0
0.2554016620498615,94.0,104.0,105.0
0.2559556786703601,95.0,104.0,105.0
0.2565096952908587,95.0,104.0,105.0
0.25706371191135735,95.0,104.0,105.0
0.25761772853185594,95.0,104.0,105.0
0.2581717451523546,95.0,104.0,105.0
0.25872576177285317,96.0,105.0,105.0
0.2592797783933518,96.0,105.0,106.0
0.2598337950138504,96.0,105.0,106.0
0.26038781163434904,96.0,105.0,106.0
0.26094182825484763,96.0,105.0,106.0
0.2614958448753463,96.0,105.0,106.0
0.26204986149584486,97.0,105.0,106.0
0.2626038781163435,97.0,106.0,106.0
0.2631578947368421,97.0,106.0,108.0
0.26371191135734073,97.0,106.0,108.0
0.2642659279778393,97.0,106.0,108.0
0.26481994459833796,97.0,106.0,108.0
0.26537396121883655,97.0,106.0,108.0
0.2659279778393352,97.0,106.0,108.0
0.2664819944598338,98.0,107.0,108.0
0.2670360110803324,98.0,107.0,108.0
0.267590027700831,98.0,108.0,109.0
0.26814404432132966,98.0,108.0,110.0
0.26869806094182824,98.0,108.0,110.0
0.2692520775623269,98.0,108.0,110.0
0.2698060941828255,99.0,108.0,110.0
0.2703601108033241,99.0,108.0,110.0
0.2709141274238227,99.0,108.0,110.0
0.27146814404432135,99.0,108.0,110.0
0.27202216066481993,100.0,108.0,110.0
0.2725761772853186,100.0,108.0,111.0
0.27313019390581716,100.0,108.0,111.0
0.2736842105263158,100.0,109.0,111.0
0.2742382271468144,100.0,109.0,111.0
0.27479224376731304,100.0,110.0,111.0
0.2753462603878116,100.0,110.0,111.0
0.27590027700831027,101.0,110.0,112.0
0.27645429362880886,101.0,110.0,112.0
0.2770083102493075,101.0,110.0,112.0
0.2775623268698061,101.0,110.0,112.0
0.27811634349030473,101.0,110.0,112.0
0.2786703601108033,101.0,110.0,112.0
0.27922437673130196,101.0,110.0,112.0
0.27977839335180055,102.0,110.0,113.0
0.2803324099722992,102.0,111.0,113.0
0.2808864265927978,102.0,111.0,114.0
0.2814404432132964,102.0,111.0,114.0
0.281994459833795,102.0,111.0,114.0
0.28254847645429365,102.0,111.0,114.0
0.28310249307479224,102.0,111.0,114.0
0.2836565096952909,102.0,111.0,114.0
0.28421052631578947,102.0,111.0,114.0
0.2847645429362881,102.0,112.0,114.0
0.2853185595567867,103.0,112.0,114.0
0.28587257617728534,103.0,112.0,114.0
0.28642659279778393,103.0,112.0,114.0
0.2869806094182826,103.0,112.0,114.0
0.28753462603878116,103.0,112.0,114.0
0.2880886426592798,103.0,112.0,115.0
0.2886426592797784,103.0,112.0,115.0
0.28919667590027703,104.0,112.0,115.0
0.2897506925207756,105.0,113.0,115.0
0.29030470914127426,105.0,113.0,115.0
0.29085872576177285,105.0,114.0,115.0
0.2914127423822715,105.0,114.0,116.0
0.2919667590027701,105.0,114.0,116.0
0.2925207756232687,105.0,114.0,116.0
0.2930747922437673,105.0,114.0,116.0
0.29362880886426596,105.0,114.0,116.0
0.29418282548476454,105.0,114.0,116.0
0.29473684210526313,105.0,115.0,116.0
0.2952908587257618,106.0,115.0,116.0
0.29584487534626036,106.0,115.0,116.0
0.296398891966759,106.0,115.0,116.0
0.2969529085872576,106.0,115.0,116.0
0.29750692520775623,106.0,115.0,116.0
0.2980609418282548,106.0,116.0,117.0
0.29861495844875346,106.0,116.0,117.0
0.29916897506925205,107.0,116.0,117.0
0.2997229916897507,107.0,116.0,117.0
0.3002770083102493,107.0,116.0,117.0
0.3008310249307479,107.0,116.0,117.0
0.3013850415512465,107.0,116.0,117.0
0.30193905817174516,107.0,116.0,118.0
0.30249307479224374,107.0,116.0,118.0
0.3030470914127424,107.0,116.0,118.0
0.303601108033241,107.0,117.0,118.0
0.3041551246537396,108.0,117.0,119.0
0.3047091412742382,108.0,117.0,119.0
0.30526315789473685,108.0,117.0,119.0
0.30581717451523543,108.0,117.0,119.0
0.3063711911357341,108.0,117.0,119.0
0.30692520775623267,108.0,117.0,120.0
0.3074792243767313,108.0,118.0,120.0
0.3080332409972299,108.0,118.0,120.0
0.30858725761772854,108.0,118.0,120.0
0.3091412742382271,108.0,118.0,120.0
0.30969529085872577,108.0,118.0,120.0
0.31024930747922436,108.0,119.0,120.0
0.310803324099723,109.0,119.0,120.0
0.3113573407202216,109.0,119.0,120.0
0.31191135734072023,109.0,119.0,120.0
0.3124653739612188,109.0,120.0,121.0
0.31301939058171746,109.0,120.0,121.0
0.31357340720221605,109.0,120.0,121.0
0.3141274238227147,109.0,120.0,121.0
0.3146814404432133,109.0,120.0,121.0
0.3152354570637119,109.0,120.0,121.0
0.3157894736842105,109.0,120.0,121.0
0.31634349030470915,109.0,120.0,121.0
0.31689750692520774,109.0,120.0,121.0
0.3174515235457064,110.0,121.0,121.0
0.31800554016620497,110.0,121.0,121.0
0.3185595567867036,110.0,121.0,122.0
0.3191135734072022,111.0,121.0,122.0
0.31966759002770084,111.0,121.0,122.0
0.32022160664819943,111.0,121.0,122.0
0.3207756232686981,111.0,121.0,122.0
0.32132963988919666,111.0,121.0,122.0
0.3218836565096953,111.0,121.0,123.0
0.3224376731301939,111.0,121.0,123.0
0.32299168975069253,111.0,121.0,123.0
0.3235457063711911,111.0,121.0,123.0
0.32409972299168976,112.0,121.0,124.0
0.32465373961218835,112.0,122.0,124.0
0.325207756232687,112.0,122.0,124.0
0.3257617728531856,112.0,122.0,124.0
0.3263157894736842,112.0,122.0,124.0
0.3268698060941828,113.0,122.0,124.0
0.32742382271468146,113.0,122.0,124.0
0.32797783933518004,113.0,123.0,124.0
0.3285318559556787,113.0,123.0,124.0
0.3290858725761773,113.0,123.0,125.0
0.3296398891966759,113.0,123.0,125.0
0.3301939058171745,113.0,123.0,125.0
0.33074792243767315,113.0,124.0,126.0
0.33130193905817173,113.0,124.0,126.0
0.3318559556786704,113.0,124.0,126.0
0.33240997229916897,114.0,124.0,126.0
0.3329639889196676,114.0,124.0,126.0
0.3335180055401662,114.0,124.0,127.0
0.33407202216066484,114.0,125.0,127.0
0.3346260387811634,114.0,125.0,127.0
0.33518005540166207,114.0,125.0,127.0
0.33573407202216066,114.0,125.0,127.0
0.3362880886426593,115.0,126.0,127.0
0.3368421052631579,115.0,126.0,128.0
0.33739612188365653,115.0,126.0,128.0
0.3379501385041551,115.0,126.0,128.0
0.33850415512465376,115.0,127.0,128.0
0.33905817174515235,115.0,127.0,129.0
0.339612188365651,116.0,127.0,129.0
0.3401662049861496,116.0,128.0,129.0
0.3407202216066482,116.0,128.0,129.0
0.3412742382271468,116.0,128.0,129.0
0.34182825484764545,116.0,128.0,129.0
0.34238227146814404,117.0,129.0,129.0
0.3429362880886427,117.0,129.0,130.0
0.34349030470914127,117.0,129.0,130.0
0.3440443213296399,117.0,129.0,130.0
0.3445983379501385,117.0,129.0,130.0
0.34515235457063714,117.0,129.0,130.0
0.34570637119113573,118.0,129.0,130.0
0.3462603878116344,118.0,129.0,131.0
0.34681440443213296,118.0,129.0,131.0
0.3473684210526316,118.0,130.0,131.0
0.3479224376731302,118.0,130.0,131.0
0.34847645429362883,119.0,130.0,131.0
0.3490304709141274,119.0,130.0,131.0
0.34958448753462606,119.0,130.0,131.0
0.35013850415512465,119.0,130.0,131.0
0.3506925207756233,119.0,130.0,131.0
0.3512465373961219,119.0,130.0,131.0
0.3518005540166205,119.0,131.0,131.0
0.3523545706371191,119.0,131.0,131.0
0.35290858725761776,120.0,131.0,132.0
0.35346260387811634,120.0,131.0,132.0
0.35401662049861493,120.0,131.0,132.0
0.3545706371191136,120.0,131.0,132.0
0.35512465373961216,120.0,131.0,132.0
0.3556786703601108,120.0,131.0,132.0
0.3562326869806094,120.0,131.0,133.0
0.35678670360110804,120.0,131.0,133.0
0.3573407202216066,120.0,131.0,133.0
0.35789473684210527,120.0,131.0,133.0
0.35844875346260385,121.0,132.0,134.0
0.3590027700831025,121.0,132.0,134.0
0.3595567867036011,122.0,132.0,135.0
0.3601108033240997,122.0,133.0,135.0
0.3606648199445983,122.0,133.0,135.0
0.36121883656509696,122.0,133.0,135.0
0.36177285318559554,122.0,133.0,135.0
0.3623268698060942,122.0,133.0,135.0
0.3628808864265928,122.0,133.0,135.0
0.3634349030470914,122.0,134.0,135.0
0.36398891966759,122.0,134.0,135.0
0.36454293628808865,122.0,134.0,135.0
0.36509695290858724,123.0,135.0,136.0
0.3656509695290859,123.0,135.0,136.0
0.36620498614958447,123.0,135.0,136.0
0.3667590027700831,123.0,135.0,136.0
0.3673130193905817,123.0,135.0,136.0
0.36786703601108034,123.0,135.0,136.0
0.3684210526315789,123.0,135.0,136.0
0.36897506925207757,123.0,135.0,137.0
0.36952908587257616,123.0,135.0,137.0
0.3700831024930748,123.0,136.0,137.0
0.3706371191135734,123.0,136.0,138.0
0.37119113573407203,124.0,136.0,138.0
0.3717451523545706,124.0,136.0,138.0
0.37229916897506926,124.0,137.0,138.0
0.37285318559556785,124.0,137.0,138.0
0.3734072022160665,125.0,137.0,139.0
0.3739612188365651,125.0,137.0,139.0
0.3745152354570637,125.0,137.0,139.0
0.3750692520775623,125.0,137.0,139.0
0.37562326869806095,125.0,137.0,139.0
0.37617728531855954,126.0,138.0,139.0
0.3767313019390582,126.0,138.0,140.0
0.37728531855955677,126.0,138.0,140.0
0.3778393351800554,126.0,138.0,140.0
0.378393351800554,126.0,138.0,140.0
0.37894736842105264,126.0,139.0,140.0
0.37950138504155123,126.0,139.0,140.0
0.3800554016620499,127.0,139.0,140.0
0.38060941828254846,127.0,139.0,140.0
0.3811634349030471,127.0,139.0,140.0
0.3817174515235457,127.0,139.0,140.0
0.38227146814404434,127.0,139.0,141.0
0.3828254847645429,127.0,140.0,141.0
0.38337950138504157,127.0,140.0,141.0
0.38393351800554015,127.0,140.0,141.0
0.3844875346260388,127.0,140.0,141.0
0.3850415512465374,128.0,140.0,141.0
0.385595567867036,128.0,141.0,141.0
0.3861495844875346,128.0,141.0,142.0
0.38670360110803326,128.0,141.0,142.0
0.38725761772853184,128.0,141.0,143.0
0.3878116343490305,128.0,141.0,143.0
0.3883656509695291,129.0,141.0,143.0
0.3889196675900277,129.0,141.0,143.0
0.3894736842105263,129.0,142.0,143.0
0.39002770083102495,129.0,142.0,143.0
0.39058171745152354,129.0,142.0,144.0
0.3911357340720222,129.0,142.0,144.0
0.39168975069252077,129.0,142.0,144.0
0.3922437673130194,130.0,143.0,144.0
0.392797783933518,130.0,143.0,144.0
0.39335180055401664,130.0,143.0,144.0
0.3939058171745152,130.0,143.0,144.0
0.39445983379501387,130.0,143.0,145.0
0.39501385041551246,130.0,144.0,145.0
0.3955678670360111,130.0,144.0,145.0
0.3961218836565097,130.0,144.0,146.0
0.39667590027700833,130.0,144.0,146.0
0.3972299168975069,130.0,144.0,146.0
0.39778393351800556,130.0,144.0,146.0
0.39833795013850415,131.0,144.0,147.0
0.3988919667590028,131.0,144.0,147.0
0.3994459833795014,131.0,144.0,147.0
0.4,131.0,145.0,147.0
0.4005540166204986,133.0,145.0,148.0
0.40110803324099725,134.0,145.0,148.0
0.40166204986149584,134.0,145.0,148.0
0.4022160664819945,134.0,145.0,149.0
0.40277008310249307,134.0,146.0,149.0
0.4033240997229917,134.0,146.0,149.0
0.4038781163434903,134.0,146.0,149.0
0.40443213296398894,135.0,146.0,149.0
0.40498614958448753,135.0,146.0,149.0
0.4055401662049862,136.0,146.0,150.0
0.40609418282548476,136.0,147.0,150.0
0.4066481994459834,136.0,147.0,150.0
0.407202216066482,136.0,147.0,150.0
0.40775623268698064,136.0,147.0,150.0
0.4083102493074792,136.0,147.0,150.0
0.40886426592797787,136.0,147.0,151.0
0.40941828254847645,137.0,147.0,151.0
0.4099722991689751,137.0,148.0,151.0
0.4105263157894737,137.0,148.0,151.0
0.4110803324099723,137.0,149.0,151.0
0.4116343490304709,137.0,149.0,151.0
0.4121883656509695,138.0,149.0,152.0
0.41274238227146814,138.0,149.0,152.0
0.41329639889196673,138.0,150.0,152.0
0.4138504155124654,138.0,150.0,153.0
0.41440443213296396,138.0,150.0,153.0
0.4149584487534626,138.0,150.0,153.0
0.4155124653739612,138.0,150.0,153.0
0.41606648199445984,138.0,151.0,153.0
0.4166204986149584,139.0,151.0,153.0
0.41717451523545707,139.0,151.0,154.0
0.41772853185595565,139.0,151.0,154.0
0.4182825484764543,140.0,151.0,154.0
0.4188365650969529,140.0,151.0,154.0
0.4193905817174515,140.0,151.0,154.0
0.4199445983379501,140.0,152.0,155.0
0.42049861495844876,140.0,152.0,155.0
0.42105263157894735,140.0,153.0,155.0
0.421606648199446,140.0,153.0,156.0
0.4221606648199446,140.0,153.0,156.0
0.4227146814404432,140.0,153.0,156.0
0.4232686980609418,141.0,153.0,156.0
0.42382271468144045,141.0,153.0,156.0
0.42437673130193904,141.0,154.0,156.0
0.4249307479224377,141.0,154.0,156.0
0.42548476454293627,141.0,155.0,157.0
0.4260387811634349,141.0,155.0,157.0
0.4265927977839335,143.0,155.0,157.0
0.42714681440443214,143.0,156.0,158.0
0.4277008310249307,143.0,156.0,158.0
0.42825484764542937,143.0,156.0,158.0
0.42880886426592796,143.0,156.0,158.0
0.4293628808864266,143.0,156.0,159.0
0.4299168975069252,144.0,156.0,159.0
0.43047091412742383,144.0,156.0,159.0
0.4310249307479224,144.0,156.0,159.0
0.43157894736842106,145.0,156.0,159.0
0.43213296398891965,145.0,157.0,159.0
0.4326869806094183,145.0,157.0,160.0
0.4332409972299169,145.0,157.0,160.0
0.4337950138504155,146.0,158.0,161.0
0.4343490304709141,146.0,158.0,161.0
0.43490304709141275,146.0,158.0,161.0
0.43545706371191134,146.0,159.0,161.0
0.43601108033241,146.0,159.0,162.0
0.43656509695290857,146.0,159.0,162.0
0.4371191135734072,146.0,160.0,162.0
0.4376731301939058,147.0,160.0,162.0
0.43822714681440444,147.0,160.0,163.0
0.43878116343490303,147.0,160.0,163.0
0.4393351800554017,148.0,160.0,163.0
0.43988919667590026,148.0,160.0,163.0
0.4404432132963989,148.0,160.0,164.0
0.4409972299168975,148.0,161.0,164.0
0.44155124653739614,148.0,161.0,165.0
0.4421052631578947,148.0,161.0,165.0
0.44265927977839337,148.0,162.0,165.0
0.44321329639889195,149.0,162.0,165.0
0.4437673130193906,149.0,163.0,165.0
0.4443213296398892,149.0,163.0,166.0
0.4448753462603878,149.0,163.0,166.0
0.4454293628808864,150.0,164.0,166.0
0.44598337950138506,150.0,164.0,166.0
0.44653739612188365,150.0,165.0,166.0
0.4470914127423823,150.0,165.0,167.0
0.4476454293628809,150.0,165.0,168.0
0.4481994459833795,150.0,165.0,168.0
0.4487534626038781,150.0,165.0,168.0
0.44930747922437675,150.0,165.0,168.0
0.44986149584487534,151.0,166.0,168.0
0.450415512465374,151.0,166.0,169.0
0.45096952908587257,151.0,166.0,169.0
0.4515235457063712,151.0,166.0,169.0
0.4520775623268698,151.0,166.0,170.0
0.45263157894736844,151.0,167.0,170.0
0.45318559556786703,151.0,167.0,171.0
0.45373961218836567,151.0,168.0,171.0
0.45429362880886426,152.0,168.0,172.0
0.4548476454293629,152.0,168.0,172.0
0.4554016620498615,153.0,168.0,172.0
0.45595567867036013,153.0,168.0,172.0
0.4565096952908587,153.0,169.0,172.0
0.45706371191135736,154.0,170.0,173.0
0.45761772853185595,154.0,170.0,173.0
0.4581717451523546,154.0,170.0,174.0
0.4587257617728532,154.0,171.0,174.0
0.4592797783933518,155.0,171.0,174.0
0.4598337950138504,155.0,172.0,174.0
0.46038781163434905,155.0,172.0,174.0
0.46094182825484764,155.0,172.0,174.0
0.4614958448753463,155.0,172.0,175.0
0.46204986149584487,156.0,172.0,175.0
0.4626038781163435,156.0,172.0,175.0
0.4631578947368421,157.0,173.0,175.0
0.46371191135734074,157.0,173.0,176.0
0.46426592797783933,157.0,174.0,176.0
0.464819944598338,158.0,174.0,176.0
0.46537396121883656,158.0,174.0,176.0
0.4659279778393352,159.0,174.0,176.0
0.4664819944598338,159.0,174.0,176.0
0.46703601108033244,159.0,174.0,177.0
0.467590027700831,160.0,175.0,177.0
0.46814404432132967,160.0,175.0,177.0
0.46869806094182825,161.0,175.0,178.0
0.4692520775623269,161.0,175.0,178.0
0.4698060941828255,161.0,175.0,179.0
0.4703601108033241,162.0,175.0,180.0
0.4709141274238227,162.0,176.0,180.0
0.4714681440443213,162.0,176.0,181.0
0.47202216066481995,162.0,176.0,181.0
0.47257617728531853,162.0,176.0,181.0
0.4731301939058172,163.0,177.0,182.0
0.47368421052631576,163.0,177.0,182.0
0.4742382271468144,163.0,177.0,182.0
0.474792243767313,163.0,178.0,183.0
0.47534626038781164,163.0,178.0,183.0
0.4759002770083102,163.0,178.0,184.0
0.47645429362880887,163.0,178.0,184.0
0.47700831024930745,164.0,179.0,184.0
0.4775623268698061,164.0,179.0,184.0
0.4781163434903047,164.0,179.0,184.0
0.47867036011080333,164.0,180.0,184.0
0.4792243767313019,164.0,180.0,184.0
0.47977839335180056,165.0,180.0,184.0
0.48033240997229915,165.0,181.0,185.0
0.4808864265927978,165.0,181.0,185.0
0.4814404432132964,165.0,182.0,186.0
0.481994459833795,166.0,182.0,186.0
0.4825484764542936,166.0,182.0,187.0
0.48310249307479225,166.0,182.0,188.0
0.48365650969529084,167.0,184.0,188.0
0.4842105263157895,167.0,184.0,188.0
0.48476454293628807,167.0,184.0,188.0
0.4853185595567867,168.0,184.0,188.0
0.4858725761772853,168.0,184.0,188.0
0.48642659279778394,169.0,184.0,189.0
0.48698060941828253,169.0,184.0,189.0
0.48753462603878117,169.0,185.0,189.0
0.48808864265927976,169.0,185.0,189.0
0.4886426592797784,171.0,185.0,190.0
0.489196675900277,171.0,187.0,191.0
0.48975069252077563,171.0,187.0,191.0
0.4903047091412742,172.0,187.0,191.0
0.49085872576177286,172.0,188.0,192.0
0.49141274238227145,172.0,188.0,192.0
0.4919667590027701,172.0,189.0,193.0
0.4925207756232687,172.0,189.0,193.0
0.4930747922437673,173.0,191.0,193.0
0.4936288088642659,173.0,191.0,193.0
0.49418282548476455,174.0,192.0,193.0
0.49473684210526314,174.0,192.0,193.0
0.4952908587257618,174.0,192.0,193.0
0.49584487534626037,174.0,192.0,194.0
0.496398891966759,174.0,192.0,194.0
0.4969529085872576,176.0,192.0,194.0
0.49750692520775625,176.0,193.0,194.0
0.49806094182825483,176.0,193.0,194.0
0.4986149584487535,177.0,193.0,194.0
0.49916897506925206,178.0,193.0,195.0
0.4997229916897507,178.0,193.0,196.0
0.5002770083102493,178.0,193.0,196.0
0.5008310249307479,178.0,193.0,197.0
0.5013850415512465,178.0,193.0,197.0
0.5019390581717451,179.0,194.0,197.0
0.5024930747922438,179.0,194.0,198.0
0.5030470914127424,179.0,194.0,198.0
0.503601108033241,179.0,194.0,198.0
0.5041551246537396,179.0,194.0,198.0
0.5047091412742383,180.0,194.0,198.0
0.5052631578947369,180.0,194.0,199.0
0.5058171745152354,180.0,195.0,199.0
0.506371191135734,180.0,195.0,199.0
0.5069252077562327,180.0,195.0,199.0
0.5074792243767313,180.0,195.0,199.0
0.5080332409972299,181.0,196.0,200.0
0.5085872576177285,181.0,197.0,201.0
0.5091412742382272,181.0,198.0,202.0
0.5096952908587258,182.0,198.0,203.0
0.5102493074792244,182.0,199.0,203.0
0.510803324099723,182.0,200.0,204.0
0.5113573407202217,182.0,200.0,204.0
0.5119113573407202,182.0,200.0,204.0
0.5124653739612188,182.0,200.0,205.0
0.5130193905817174,182.0,201.0,205.0
0.5135734072022161,183.0,202.0,205.0
0.5141274238227147,183.0,202.0,205.0
0.5146814404432133,184.0,202.0,205.0
0.5152354570637119,184.0,204.0,205.0
0.5157894736842106,184.0,204.0,205.0
0.5163434903047092,184.0,204.0,206.0
0.5168975069252078,185.0,205.0,206.0
0.5174515235457063,185.0,205.0,206.0
0.518005540166205,186.0,205.0,206.0
0.5185595567867036,186.0,205.0,206.0
0.5191135734072022,186.0,205.0,207.0
0.5196675900277008,186.0,205.0,207.0
0.5202216066481995,186.0,205.0,207.0
0.5207756232686981,187.0,206.0,207.0
0.5213296398891967,187.0,206.0,207.0
0.5218836565096953,187.0,206.0,210.0
0.522437673130194,187.0,206.0,210.0
0.5229916897506925,187.0,207.0,210.0
0.5235457063711911,188.0,207.0,211.0
0.5240997229916897,188.0,207.0,211.0
0.5246537396121884,188.0,207.0,211.0
0.525207756232687,188.0,207.0,211.0
0.5257617728531856,188.0,207.0,212.0
0.5263157894736842,189.0,209.0,214.0
0.5268698060941829,189.0,209.0,215.0
0.5274238227146815,190.0,210.0,216.0
0.52797783933518,190.0,210.0,216.0
0.5285318559556786,190.0,211.0,216.0
0.5290858725761773,191.0,211.0,217.0
0.5296398891966759,192.0,211.0,217.0
0.5301939058171745,192.0,214.0,217.0
0.5307479224376731,192.0,214.0,218.0
0.5313019390581717,192.0,214.0,218.0
0.5318559556786704,192.0,214.0,218.0
0.532409972299169,192.0,215.0,218.0
0.5329639889196676,193.0,215.0,219.0
0.5335180055401662,193.0,215.0,219.0
0.5340720221606648,193.0,216.0,219.0
0.5346260387811634,194.0,216.0,220.0
0.535180055401662,194.0,216.0,220.0
0.5357340720221606,194.0,216.0,220.0
0.5362880886426593,194.0,216.0,221.0
0.5368421052631579,194.0,216.0,221.0
0.5373961218836565,194.0,217.0,221.0
0.5379501385041551,194.0,218.0,222.0
0.5385041551246538,196.0,218.0,223.0
0.5390581717451524,196.0,218.0,223.0
0.539612188365651,197.0,219.0,223.0
0.5401662049861495,198.0,219.0,224.0
0.5407202216066482,199.0,219.0,224.0
0.5412742382271468,199.0,220.0,225.0
0.5418282548476454,199.0,221.0,225.0
0.542382271468144,199.0,221.0,227.0
0.5429362880886427,199.0,222.0,228.0
0.5434903047091413,199.0,222.0,228.0
0.5440443213296399,200.0,223.0,229.0
0.5445983379501385,200.0,224.0,229.0
0.5451523545706372,200.0,224.0,229.0
0.5457063711911357,200.0,225.0,232.0
0.5462603878116343,201.0,225.0,232.0
0.5468144044321329,201.0,225.0,232.0
0.5473684210526316,201.0,225.0,233.0
0.5479224376731302,203.0,226.0,233.0
0.5484764542936288,203.0,226.0,233.0
0.5490304709141274,203.0,226.0,233.0
0.5495844875346261,203.0,227.0,234.0
0.5501385041551247,203.0,227.0,235.0
0.5506925207756233,203.0,228.0,236.0
0.5512465373961218,204.0,228.0,236.0
0.5518005540166205,204.0,228.0,236.0
0.5523545706371191,204.0,229.0,236.0
0.5529085872576177,204.0,229.0,236.0
0.5534626038781163,205.0,229.0,237.0
0.554016620498615,205.0,229.0,237.0
0.5545706371191136,205.0,230.0,239.0
0.5551246537396122,206.0,230.0,239.0
0.5556786703601108,206.0,233.0,239.0
0.5562326869806095,206.0,233.0,240.0
0.556786703601108,207.0,233.0,240.0
0.5573407202216066,207.0,234.0,241.0
0.5578947368421052,207.0,234.0,242.0
0.5584487534626039,207.0,235.0,242.0
0.5590027700831025,208.0,236.0,242.0
0.5595567867036011,208.0,236.0,242.0
0.5601108033240997,210.0,236.0,242.0
0.5606648199445984,211.0,236.0,242.0
0.561218836565097,211.0,236.0,242.0
0.5617728531855956,212.0,236.0,243.0
0.5623268698060941,212.0,237.0,243.0
0.5628808864265928,212.0,237.0,244.0
0.5634349030470914,213.0,239.0,244.0
0.56398891966759,214.0,239.0,245.0
0.5645429362880886,215.0,239.0,245.0
0.5650969529085873,215.0,240.0,247.0
0.5656509695290859,216.0,240.0,247.0
0.5662049861495845,216.0,241.0,248.0
0.5667590027700831,217.0,241.0,249.0
0.5673130193905818,217.0,242.0,249.0
0.5678670360110804,217.0,242.0,251.0
0.5684210526315789,218.0,242.0,251.0
0.5689750692520775,218.0,242.0,252.0
0.5695290858725762,218.0,242.0,252.0
0.5700831024930748,218.0,242.0,253.0
0.5706371191135734,219.0,242.0,254.0
0.571191135734072,219.0,244.0,254.0
0.5717451523545707,219.0,244.0,255.0
0.5722991689750693,221.0,245.0,257.0
0.5728531855955679,221.0,245.0,257.0
0.5734072022160664,221.0,245.0,257.0
0.5739612188365651,221.0,245.0,257.0
0.5745152354570637,222.0,246.0,257.0
0.5750692520775623,223.0,246.0,258.0
0.5756232686980609,223.0,248.0,258.0
0.5761772853185596,224.0,248.0,258.0
0.5767313019390582,225.0,249.0,259.0
0.5772853185595568,225.0,250.0,259.0
0.5778393351800554,225.0,251.0,259.0
0.5783933518005541,225.0,251.0,259.0
0.5789473684210527,226.0,252.0,259.0
0.5795013850415512,228.0,252.0,260.0
0.5800554016620498,228.0,253.0,260.0
0.5806094182825485,229.0,253.0,260.0
0.5811634349030471,229.0,253.0,260.0
0.5817174515235457,231.0,254.0,261.0
0.5822714681440443,231.0,254.0,261.0
0.582825484764543,231.0,254.0,262.0
0.5833795013850416,233.0,256.0,262.0
0.5839335180055402,233.0,257.0,263.0
0.5844875346260388,233.0,257.0,263.0
0.5850415512465375,233.0,258.0,263.0
0.585595567867036,234.0,258.0,264.0
0.5861495844875346,234.0,259.0,265.0
0.5867036011080332,236.0,259.0,265.0
0.5872576177285319,236.0,259.0,265.0
0.5878116343490305,236.0,259.0,265.0
0.5883656509695291,237.0,260.0,266.0
0.5889196675900277,237.0,260.0,266.0
0.5894736842105263,238.0,260.0,266.0
0.590027700831025,238.0,260.0,266.0
0.5905817174515235,238.0,261.0,266.0
0.5911357340720221,238.0,261.0,267.0
0.5916897506925207,239.0,261.0,268.0
0.5922437673130194,239.0,262.0,269.0
0.592797783933518,239.0,262.0,269.0
0.5933518005540166,239.0,262.0,269.0
0.5939058171745152,240.0,262.0,269.0
0.5944598337950139,240.0,262.0,269.0
0.5950138504155125,240.0,263.0,270.0
0.5955678670360111,241.0,263.0,271.0
0.5961218836565096,241.0,264.0,271.0
0.5966759002770083,242.0,265.0,271.0
0.5972299168975069,242.0,265.0,272.0
0.5977839335180055,242.0,265.0,273.0
0.5983379501385041,243.0,265.0,273.0
0.5988919667590028,243.0,266.0,273.0
0.5994459833795014,243.0,266.0,275.0
0.6,243.0,267.0,276.0
0.6005540166204986,243.0,267.0,277.0
0.6011080332409973,244.0,268.0,278.0
0.6016620498614959,244.0,269.0,278.0
0.6022160664819944,244.0,269.0,279.0
0.602770083102493,245.0,269.0,279.0
0.6033240997229917,245.0,269.0,280.0
0.6038781163434903,245.0,269.0,283.0
0.6044321329639889,246.0,270.0,283.0
0.6049861495844875,246.0,270.0,284.0
0.6055401662049862,247.0,271.0,284.0
0.6060941828254848,247.0,271.0,285.0
0.6066481994459834,248.0,271.0,286.0
0.607202216066482,249.0,272.0,287.0
0.6077562326869806,250.0,273.0,289.0
0.6083102493074792,251.0,273.0,290.0
0.6088642659279778,251.0,273.0,290.0
0.6094182825484764,252.0,273.0,290.0
0.6099722991689751,252.0,275.0,292.0
0.6105263157894737,252.0,275.0,292.0
0.6110803324099723,253.0,276.0,292.0
0.6116343490304709,253.0,276.0,293.0
0.6121883656509696,255.0,277.0,296.0
0.6127423822714682,255.0,277.0,296.0
0.6132963988919667,255.0,278.0,297.0
0.6138504155124653,255.0,278.0,298.0
0.614404432132964,255.0,279.0,298.0
0.6149584487534626,256.0,279.0,298.0
0.6155124653739612,256.0,280.0,298.0
0.6160664819944598,257.0,284.0,299.0
0.6166204986149585,258.0,285.0,299.0
0.6171745152354571,258.0,287.0,299.0
0.6177285318559557,258.0,287.0,302.0
0.6182825484764543,259.0,289.0,303.0
0.618836565096953,260.0,292.0,303.0
0.6193905817174515,261.0,293.0,304.0
0.6199445983379501,261.0,295.0,304.0
0.6204986149584487,261.0,295.0,306.0
0.6210526315789474,261.0,296.0,306.0
0.621606648199446,263.0,297.0,308.0
0.6221606648199446,264.0,297.0,308.0
0.6227146814404432,264.0,298.0,312.0
0.6232686980609419,265.0,298.0,313.0
0.6238227146814405,266.0,298.0,315.0
0.624376731301939,267.0,299.0,315.0
0.6249307479224376,267.0,299.0,316.0
0.6254847645429363,268.0,300.0,316.0
0.6260387811634349,268.0,301.0,318.0
0.6265927977839335,269.0,302.0,319.0
0.6271468144044321,269.0,303.0,320.0
0.6277008310249308,271.0,303.0,320.0
0.6282548476454294,272.0,304.0,320.0
0.628808864265928,272.0,304.0,321.0
0.6293628808864266,272.0,305.0,322.0
0.6299168975069253,272.0,306.0,322.0
0.6304709141274238,276.0,308.0,323.0
0.6310249307479224,276.0,308.0,323.0
0.631578947368421,277.0,311.0,324.0
0.6321329639889197,277.0,312.0,324.0
0.6326869806094183,277.0,313.0,324.0
0.6332409972299169,278.0,313.0,325.0
0.6337950138504155,279.0,313.0,325.0
0.6343490304709142,279.0,314.0,326.0
0.6349030470914128,279.0,314.0,327.0
0.6354570637119114,281.0,314.0,329.0
0.6360110803324099,284.0,315.0,330.0
0.6365650969529086,285.0,316.0,331.0
0.6371191135734072,285.0,316.0,333.0
0.6376731301939058,288.0,320.0,335.0
0.6382271468144044,288.0,320.0,336.0
0.6387811634349031,289.0,321.0,338.0
0.6393351800554017,289.0,322.0,339.0
0.6398891966759003,290.0,323.0,340.0
0.6404432132963989,291.0,323.0,340.0
0.6409972299168976,292.0,324.0,340.0
0.6415512465373961,293.0,324.0,340.0
0.6421052631578947,294.0,326.0,340.0
0.6426592797783933,295.0,327.0,342.0
0.643213296398892,296.0,328.0,343.0
0.6437673130193906,296.0,329.0,345.0
0.6443213296398892,296.0,333.0,347.0
0.6448753462603878,297.0,333.0,347.0
0.6454293628808865,297.0,333.0,349.0
0.6459833795013851,299.0,334.0,350.0
0.6465373961218837,299.0,335.0,354.0
0.6470914127423822,299.0,335.0,357.0
0.6476454293628808,300.0,335.0,358.0
0.6481994459833795,301.0,335.0,358.0
0.6487534626038781,301.0,336.0,359.0
0.6493074792243767,302.0,337.0,359.0
0.6498614958448753,304.0,339.0,360.0
0.650415512465374,305.0,340.0,361.0
0.6509695290858726,306.0,342.0,361.0
0.6515235457063712,307.0,344.0,361.0
0.6520775623268698,308.0,344.0,362.0
0.6526315789473685,309.0,347.0,365.0
0.653185595567867,311.0,347.0,365.0
0.6537396121883656,311.0,348.0,367.0
0.6542936288088642,312.0,350.0,371.0
0.6548476454293629,312.0,351.0,374.0
0.6554016620498615,313.0,354.0,377.0
0.6559556786703601,316.0,354.0,378.0
0.6565096952908587,316.0,358.0,378.0
0.6570637119113574,318.0,358.0,378.0
0.657617728531856,320.0,359.0,380.0
0.6581717451523545,324.0,362.0,383.0
0.6587257617728531,328.0,362.0,384.0
0.6592797783933518,328.0,363.0,384.0
0.6598337950138504,330.0,365.0,384.0
0.660387811634349,330.0,366.0,386.0
0.6609418282548476,330.0,370.0,387.0
0.6614958448753463,331.0,371.0,390.0
0.6620498614958449,333.0,373.0,392.0
0.6626038781163435,334.0,375.0,393.0
0.6631578947368421,335.0,376.0,395.0
0.6637119113573408,337.0,376.0,397.0
0.6642659279778393,337.0,377.0,397.0
0.6648199445983379,338.0,377.0,400.0
0.6653739612188365,338.0,378.0,400.0
0.6659279778393352,338.0,378.0,400.0
0.6664819944598338,340.0,382.0,401.0
0.6670360110803324,341.0,382.0,403.0
0.667590027700831,342.0,384.0,407.0
0.6681440443213297,342.0,384.0,407.0
0.6686980609418283,345.0,385.0,408.0
0.6692520775623269,346.0,386.0,420.0
0.6698060941828254,347.0,389.0,421.0
0.6703601108033241,350.0,390.0,425.0
0.6709141274238227,352.0,390.0,426.0
0.6714681440443213,352.0,392.0,428.0
0.6720221606648199,352.0,394.0,434.0
0.6725761772853186,355.0,395.0,437.0
0.6731301939058172,356.0,396.0,441.0
0.6736842105263158,356.0,397.0,443.0
0.6742382271468144,357.0,397.0,443.0
0.6747922437673131,358.0,400.0,445.0
0.6753462603878116,362.0,400.0,446.0
0.6759002770083102,363.0,402.0,447.0
0.6764542936288088,364.0,402.0,447.0
0.6770083102493075,366.0,405.0,454.0
0.6775623268698061,367.0,406.0,457.0
0.6781163434903047,367.0,406.0,458.0
0.6786703601108033,368.0,408.0,459.0
0.679224376731302,369.0,411.0,462.0
0.6797783933518006,369.0,419.0,469.0
0.6803324099722992,371.0,426.0,472.0
0.6808864265927977,373.0,434.0,476.0
0.6814404432132964,374.0,435.0,478.0
0.681994459833795,376.0,436.0,480.0
0.6825484764542936,376.0,437.0,481.0
0.6831024930747922,376.0,438.0,481.0
0.6836565096952909,379.0,438.0,486.0
0.6842105263157895,391.0,439.0,493.0
0.6847645429362881,392.0,445.0,494.0
0.6853185595567867,396.0,445.0,496.0
0.6858725761772854,399.0,447.0,497.0
0.686426592797784,401.0,449.0,497.0
0.6869806094182825,402.0,449.0,501.0
0.6875346260387811,403.0,449.0,502.0
0.6880886426592798,405.0,454.0,504.0
0.6886426592797784,407.0,458.0,512.0
0.689196675900277,410.0,459.0,514.0
0.6897506925207756,415.0,463.0,515.0
0.6903047091412743,416.0,471.0,518.0
0.6908587257617729,423.0,471.0,519.0
0.6914127423822715,423.0,472.0,526.0
0.69196675900277,424.0,474.0,531.0
0.6925207756232687,425.0,474.0,532.0
0.6930747922437673,425.0,476.0,532.0
0.6936288088642659,427.0,479.0,535.0
0.6941828254847645,428.0,483.0,541.0
0.6947368421052632,431.0,485.0,542.0
0.6952908587257618,441.0,491.0,547.0
0.6958448753462604,449.0,494.0,548.0
0.696398891966759,454.0,503.0,551.0
0.6969529085872577,457.0,504.0,552.0
0.6975069252077563,460.0,513.0,554.0
0.6980609418282548,465.0,513.0,559.0
0.6986149584487534,467.0,514.0,565.0
0.6991689750692521,467.0,518.0,567.0
0.6997229916897507,468.0,524.0,571.0
0.7002770083102493,469.0,527.0,573.0
0.7008310249307479,469.0,528.0,575.0
0.7013850415512466,474.0,529.0,577.0
0.7019390581717452,475.0,531.0,577.0
0.7024930747922438,476.0,538.0,577.0
0.7030470914127424,476.0,540.0,580.0
0.703601108033241,478.0,541.0,581.0
0.7041551246537396,479.0,543.0,581.0
0.7047091412742382,481.0,554.0,582.0
0.7052631578947368,483.0,554.0,585.0
0.7058171745152355,486.0,559.0,585.0
0.7063711911357341,489.0,560.0,590.0
0.7069252077562327,492.0,560.0,591.0
0.7074792243767313,495.0,564.0,592.0
0.7080332409972299,500.0,566.0,594.0
0.7085872576177286,500.0,573.0,596.0
0.7091412742382271,507.0,575.0,601.0
0.7096952908587257,509.0,577.0,607.0
0.7102493074792243,511.0,577.0,609.0
0.710803324099723,512.0,577.0,617.0
0.7113573407202216,514.0,584.0,627.0
0.7119113573407202,521.0,585.0,630.0
0.7124653739612188,524.0,585.0,633.0
0.7130193905817175,524.0,588.0,641.0
0.7135734072022161,524.0,591.0,656.0
0.7141274238227147,526.0,594.0,656.0
0.7146814404432132,528.0,601.0,657.0
0.7152354570637119,532.0,605.0,665.0
0.7157894736842105,535.0,606.0,665.0
0.7163434903047091,535.0,609.0,666.0
0.7168975069252077,535.0,614.0,670.0
0.7174515235457064,535.0,620.0,678.0
0.718005540166205,535.0,623.0,688.0
0.7185595567867036,537.0,624.0,688.0
0.7191135734072022,554.0,624.0,688.0
0.7196675900277009,561.0,628.0,696.0
0.7202216066481995,561.0,629.0,701.0
0.720775623268698,564.0,640.0,703.0
0.7213296398891966,567.0,641.0,704.0
0.7218836565096953,579.0,641.0,706.0
0.7224376731301939,579.0,641.0,709.0
0.7229916897506925,581.0,645.0,711.0
0.7235457063711911,581.0,653.0,711.0
0.7240997229916898,582.0,653.0,725.0
0.7246537396121884,586.0,661.0,727.0
0.725207756232687,589.0,666.0,729.0
0.7257617728531855,589.0,666.0,730.0
0.7263157894736842,595.0,670.0,736.0
0.7268698060941828,598.0,678.0,738.0
0.7274238227146814,599.0,684.0,738.0
0.72797783933518,609.0,684.0,744.0
0.7285318559556787,610.0,688.0,749.0
0.7290858725761773,625.0,688.0,749.0
0.7296398891966759,630.0,700.0,749.0
0.7301939058171745,630.0,700.0,758.0
0.7307479224376732,630.0,703.0,766.0
0.7313019390581718,647.0,705.0,780.0
0.7318559556786703,647.0,711.0,835.0
0.7324099722991689,647.0,711.0,838.0
0.7329639889196676,648.0,715.0,839.0
0.7335180055401662,649.0,718.0,852.0
0.7340720221606648,656.0,724.0,862.0
0.7346260387811634,656.0,725.0,862.0
0.7351800554016621,659.0,729.0,874.0
0.7357340720221607,661.0,736.0,911.0
0.7362880886426593,663.0,736.0,954.0
0.7368421052631579,664.0,740.0,956.0
0.7373961218836566,664.0,743.0,977.0
0.7379501385041551,665.0,770.0,980.0
0.7385041551246537,674.0,779.0,1273.0
0.7390581717451523,674.0,781.0,10000.0
0.739612188365651,675.0,783.0,10000.0
0.7401662049861496,688.0,785.0,10000.0
0.7407202216066482,695.0,820.0,10000.0
0.7412742382271468,728.0,825.0,10000.0
0.7418282548476455,738.0,837.0,10000.0
0.7423822714681441,742.0,860.0,10000.0
0.7429362880886426,787.0,868.0,10000.0
0.7434903047091412,799.0,871.0,10000.0
0.7440443213296399,810.0,873.0,10000.0
0.7445983379501385,811.0,880.0,10000.0
0.7451523545706371,823.0,942.0,10000.0
0.7457063711911357,834.0,947.0,10000.0
0.7462603878116344,845.0,956.0,10000.0
0.746814404432133,845.0,966.0,10000.0
0.7473684210526316,871.0,980.0,10000.0
0.7479224376731302,885.0,997.0,10000.0
0.7484764542936289,893.0,1015.0,10000.0
0.7490304709141274,976.0,1098.0,10000.0
0.749584487534626,983.0,1390.0,10000.0
0.7501385041551246,10000.0,10000.0,10000.0
0.7506925207756233,10000.0,10000.0,10000.0
0.7512465373961219,10000.0,10000.0,10000.0
0.7518005540166205,10000.0,10000.0,10000.0
0.7523545706371191,10000.0,10000.0,10000.0
0.7529085872576178,10000.0,10000.0,10000.0
0.7534626038781164,10000.0,10000.0,10000.0
0.754016620498615,10000.0,10000.0,10000.0
0.7545706371191135,10000.0,10000.0,10000.0
0.7551246537396122,10000.0,10000.0,10000.0
0.7556786703601108,10000.0,10000.0,10000.0
0.7562326869806094,10000.0,10000.0,10000.0
0.756786703601108,10000.0,10000.0,10000.0
0.7573407202216067,10000.0,10000.0,10000.0
0.7578947368421053,10000.0,10000.0,10000.0
0.7584487534626039,10000.0,10000.0,10000.0
0.7590027700831025,10000.0,10000.0,10000.0
0.7595567867036012,10000.0,10000.0,10000.0
0.7601108033240997,10000.0,10000.0,10000.0
0.7606648199445983,10000.0,10000.0,10000.0
0.7612188365650969,10000.0,10000.0,10000.0
0.7617728531855956,10000.0,10000.0,10000.0
0.7623268698060942,10000.0,10000.0,10000.0
0.7628808864265928,10000.0,10000.0,10000.0
0.7634349030470914,10000.0,10000.0,10000.0
0.7639889196675901,10000.0,10000.0,10000.0
0.7645429362880887,10000.0,10000.0,10000.0
0.7650969529085873,10000.0,10000.0,10000.0
0.7656509695290858,10000.0,10000.0,10000.0
0.7662049861495844,10000.0,10000.0,10000.0
0.7667590027700831,10000.0,10000.0,10000.0
0.7673130193905817,10000.0,10000.0,10000.0
0.7678670360110803,10000.0,10000.0,10000.0
0.7684210526315789,10000.0,10000.0,10000.0
0.7689750692520776,10000.0,10000.0,10000.0
0.7695290858725762,10000.0,10000.0,10000.0
0.7700831024930748,10000.0,10000.0,10000.0
0.7706371191135734,10000.0,10000.0,10000.0
0.771191135734072,10000.0,10000.0,10000.0
0.7717451523545706,10000.0,10000.0,10000.0
0.7722991689750692,10000.0,10000.0,10000.0
0.7728531855955678,10000.0,10000.0,10000.0
0.7734072022160665,10000.0,10000.0,10000.0
0.7739612188365651,10000.0,10000.0,10000.0
0.7745152354570637,10000.0,10000.0,10000.0
0.7750692520775623,10000.0,10000.0,10000.0
0.775623268698061,10000.0,10000.0,10000.0
0.7761772853185596,10000.0,10000.0,10000.0
0.7767313019390581,10000.0,10000.0,10000.0
0.7772853185595567,10000.0,10000.0,10000.0
0.7778393351800554,10000.0,10000.0,10000.0
0.778393351800554,10000.0,10000.0,10000.0
0.7789473684210526,10000.0,10000.0,10000.0
0.7795013850415512,10000.0,10000.0,10000.0
0.7800554016620499,10000.0,10000.0,10000.0
0.7806094182825485,10000.0,10000.0,10000.0
0.7811634349030471,10000.0,10000.0,10000.0
0.7817174515235457,10000.0,10000.0,10000.0
0.7822714681440444,10000.0,10000.0,10000.0
0.782825484764543,10000.0,10000.0,10000.0
0.7833795013850415,10000.0,10000.0,10000.0
0.7839335180055401,10000.0,10000.0,10000.0
0.7844875346260388,10000.0,10000.0,10000.0
0.7850415512465374,10000.0,10000.0,10000.0
0.785595567867036,10000.0,10000.0,10000.0
0.7861495844875346,10000.0,10000.0,10000.0
0.7867036011080333,10000.0,10000.0,10000.0
0.7872576177285319,10000.0,10000.0,10000.0
0.7878116343490305,10000.0,10000.0,10000.0
0.788365650969529,10000.0,10000.0,10000.0
0.7889196675900277,10000.0,10000.0,10000.0
0.7894736842105263,10000.0,10000.0,10000.0
0.7900277008310249,10000.0,10000.0,10000.0
0.7905817174515235,10000.0,10000.0,10000.0
0.7911357340720222,10000.0,10000.0,10000.0
0.7916897506925208,10000.0,10000.0,10000.0
0.7922437673130194,10000.0,10000.0,10000.0
0.792797783933518,10000.0,10000.0,10000.0
0.7933518005540167,10000.0,10000.0,10000.0
0.7939058171745152,10000.0,10000.0,10000.0
0.7944598337950138,10000.0,10000.0,10000.0
0.7950138504155124,10000.0,10000.0,10000.0
0.7955678670360111,10000.0,10000.0,10000.0
0.7961218836565097,10000.0,10000.0,10000.0
0.7966759002770083,10000.0,10000.0,10000.0
0.7972299168975069,10000.0,10000.0,10000.0
0.7977839335180056,10000.0,10000.0,10000.0
0.7983379501385042,10000.0,10000.0,10000.0
0.7988919667590028,10000.0,10000.0,10000.0
0.7994459833795013,10000.0,10000.0,10000.0
0.8,10000.0,10000.0,10000.0
0.8005540166204986,10000.0,10000.0,10000.0
0.8011080332409972,10000.0,10000.0,10000.0
0.8016620498614958,10000.0,10000.0,10000.0
0.8022160664819945,10000.0,10000.0,10000.0
0.8027700831024931,10000.0,10000.0,10000.0
0.8033240997229917,10000.0,10000.0,10000.0
0.8038781163434903,10000.0,10000.0,10000.0
0.804432132963989,10000.0,10000.0,10000.0
0.8049861495844876,10000.0,10000.0,10000.0
0.8055401662049861,10000.0,10000.0,10000.0
0.8060941828254847,10000.0,10000.0,10000.0
0.8066481994459834,10000.0,10000.0,10000.0
0.807202216066482,10000.0,10000.0,10000.0
0.8077562326869806,10000.0,10000.0,10000.0
0.8083102493074792,10000.0,10000.0,10000.0
0.8088642659279779,10000.0,10000.0,10000.0
0.8094182825484765,10000.0,10000.0,10000.0
0.8099722991689751,10000.0,10000.0,10000.0
0.8105263157894737,10000.0,10000.0,10000.0
0.8110803324099723,10000.0,10000.0,10000.0
0.8116343490304709,10000.0,10000.0,10000.0
0.8121883656509695,10000.0,10000.0,10000.0
0.8127423822714681,10000.0,10000.0,10000.0
0.8132963988919668,10000.0,10000.0,10000.0
0.8138504155124654,10000.0,10000.0,10000.0
0.814404432132964,10000.0,10000.0,10000.0
0.8149584487534626,10000.0,10000.0,10000.0
0.8155124653739613,10000.0,10000.0,10000.0
0.8160664819944599,10000.0,10000.0,10000.0
0.8166204986149584,10000.0,10000.0,10000.0
0.817174515235457,10000.0,10000.0,10000.0
0.8177285318559557,10000.0,10000.0,10000.0
0.8182825484764543,10000.0,10000.0,10000.0
0.8188365650969529,10000.0,10000.0,10000.0
0.8193905817174515,10000.0,10000.0,10000.0
0.8199445983379502,10000.0,10000.0,10000.0
0.8204986149584488,10000.0,10000.0,10000.0
0.8210526315789474,10000.0,10000.0,10000.0
0.821606648199446,10000.0,10000.0,10000.0
0.8221606648199447,10000.0,10000.0,10000.0
0.8227146814404432,10000.0,10000.0,10000.0
0.8232686980609418,10000.0,10000.0,10000.0
0.8238227146814404,10000.0,10000.0,10000.0
0.824376731301939,10000.0,10000.0,10000.0
0.8249307479224377,10000.0,10000.0,10000.0
0.8254847645429363,10000.0,10000.0,10000.0
0.8260387811634349,10000.0,10000.0,10000.0
0.8265927977839335,10000.0,10000.0,10000.0
0.8271468144044322,10000.0,10000.0,10000.0
0.8277008310249307,10000.0,10000.0,10000.0
0.8282548476454293,10000.0,10000.0,10000.0
0.8288088642659279,10000.0,10000.0,10000.0
0.8293628808864266,10000.0,10000.0,10000.0
0.8299168975069252,10000.0,10000.0,10000.0
0.8304709141274238,10000.0,10000.0,10000.0
0.8310249307479224,10000.0,10000.0,10000.0
0.8315789473684211,10000.0,10000.0,10000.0
0.8321329639889197,10000.0,10000.0,10000.0
0.8326869806094183,10000.0,10000.0,10000.0
0.8332409972299168,10000.0,10000.0,10000.0
0.8337950138504155,10000.0,10000.0,10000.0
0.8343490304709141,10000.0,10000.0,10000.0
0.8349030470914127,10000.0,10000.0,10000.0
0.8354570637119113,10000.0,10000.0,10000.0
0.83601108033241,10000.0,10000.0,10000.0
0.8365650969529086,10000.0,10000.0,10000.0
0.8371191135734072,10000.0,10000.0,10000.0
0.8376731301939058,10000.0,10000.0,10000.0
0.8382271468144045,10000.0,10000.0,10000.0
0.838781163434903,10000.0,10000.0,10000.0
0.8393351800554016,10000.0,10000.0,10000.0
0.8398891966759002,10000.0,10000.0,10000.0
0.8404432132963989,10000.0,10000.0,10000.0
0.8409972299168975,10000.0,10000.0,10000.0
0.8415512465373961,10000.0,10000.0,10000.0
0.8421052631578947,10000.0,10000.0,10000.0
0.8426592797783934,10000.0,10000.0,10000.0
0.843213296398892,10000.0,10000.0,10000.0
0.8437673130193906,10000.0,10000.0,10000.0
0.8443213296398892,10000.0,10000.0,10000.0
0.8448753462603878,10000.0,10000.0,10000.0
0.8454293628808864,10000.0,10000.0,10000.0
0.845983379501385,10000.0,10000.0,10000.0
0.8465373961218836,10000.0,10000.0,10000.0
0.8470914127423823,10000.0,10000.0,10000.0
0.8476454293628809,10000.0,10000.0,10000.0
0.8481994459833795,10000.0,10000.0,10000.0
0.8487534626038781,10000.0,10000.0,10000.0
0.8493074792243768,10000.0,10000.0,10000.0
0.8498614958448754,10000.0,10000.0,10000.0
0.850415512465374,10000.0,10000.0,10000.0
0.8509695290858725,10000.0,10000.0,10000.0
0.8515235457063712,10000.0,10000.0,10000.0
0.8520775623268698,10000.0,10000.0,10000.0
0.8526315789473684,10000.0,10000.0,10000.0
0.853185595567867,10000.0,10000.0,10000.0
0.8537396121883657,10000.0,10000.0,10000.0
0.8542936288088643,10000.0,10000.0,10000.0
0.8548476454293629,10000.0,10000.0,10000.0
0.8554016620498615,10000.0,10000.0,10000.0
0.8559556786703602,10000.0,10000.0,10000.0
0.8565096952908587,10000.0,10000.0,10000.0
0.8570637119113573,10000.0,10000.0,10000.0
0.8576177285318559,10000.0,10000.0,10000.0
0.8581717451523546,10000.0,10000.0,10000.0
0.8587257617728532,10000.0,10000.0,10000.0
0.8592797783933518,10000.0,10000.0,10000.0
0.8598337950138504,10000.0,10000.0,10000.0
0.8603878116343491,10000.0,10000.0,10000.0
0.8609418282548477,10000.0,10000.0,10000.0
0.8614958448753463,10000.0,10000.0,10000.0
0.8620498614958448,10000.0,10000.0,10000.0
0.8626038781163435,10000.0,10000.0,10000.0
0.8631578947368421,10000.0,10000.0,10000.0
0.8637119113573407,10000.0,10000.0,10000.0
0.8642659279778393,10000.0,10000.0,10000.0
0.864819944598338,10000.0,10000.0,10000.0
0.8653739612188366,10000.0,10000.0,10000.0
0.8659279778393352,10000.0,10000.0,10000.0
0.8664819944598338,10000.0,10000.0,10000.0
0.8670360110803325,10000.0,10000.0,10000.0
0.867590027700831,10000.0,10000.0,10000.0
0.8681440443213296,10000.0,10000.0,10000.0
0.8686980609418282,10000.0,10000.0,10000.0
0.8692520775623269,10000.0,10000.0,10000.0
0.8698060941828255,10000.0,10000.0,10000.0
0.8703601108033241,10000.0,10000.0,10000.0
0.8709141274238227,10000.0,10000.0,10000.0
0.8714681440443214,10000.0,10000.0,10000.0
0.87202216066482,10000.0,10000.0,10000.0
0.8725761772853186,10000.0,10000.0,10000.0
0.8731301939058171,10000.0,10000.0,10000.0
0.8736842105263158,10000.0,10000.0,10000.0
0.8742382271468144,10000.0,10000.0,10000.0
0.874792243767313,10000.0,10000.0,10000.0
0.8753462603878116,10000.0,10000.0,10000.0
0.8759002770083103,10000.0,10000.0,10000.0
0.8764542936288089,10000.0,10000.0,10000.0
0.8770083102493075,10000.0,10000.0,10000.0
0.8775623268698061,10000.0,10000.0,10000.0
0.8781163434903048,10000.0,10000.0,10000.0
0.8786703601108034,10000.0,10000.0,10000.0
0.8792243767313019,10000.0,10000.0,10000.0
0.8797783933518005,10000.0,10000.0,10000.0
0.8803324099722992,10000.0,10000.0,10000.0
0.8808864265927978,10000.0,10000.0,10000.0
0.8814404432132964,10000.0,10000.0,10000.0
0.881994459833795,10000.0,10000.0,10000.0
0.8825484764542936,10000.0,10000.0,10000.0
0.8831024930747923,10000.0,10000.0,10000.0
0.8836565096952909,10000.0,10000.0,10000.0
0.8842105263157894,10000.0,10000.0,10000.0
0.884764542936288,10000.0,10000.0,10000.0
0.8853185595567867,10000.0,10000.0,10000.0
0.8858725761772853,10000.0,10000.0,10000.0
0.8864265927977839,10000.0,10000.0,10000.0
0.8869806094182825,10000.0,10000.0,10000.0
0.8875346260387812,10000.0,10000.0,10000.0
0.8880886426592798,10000.0,10000.0,10000.0
0.8886426592797784,10000.0,10000.0,10000.0
0.889196675900277,10000.0,10000.0,10000.0
0.8897506925207757,10000.0,10000.0,10000.0
0.8903047091412742,10000.0,10000.0,10000.0
0.8908587257617728,10000.0,10000.0,10000.0
0.8914127423822714,10000.0,10000.0,10000.0
0.8919667590027701,10000.0,10000.0,10000.0
0.8925207756232687,10000.0,10000.0,10000.0
0.8930747922437673,10000.0,10000.0,10000.0
0.8936288088642659,10000.0,10000.0,10000.0
0.8941828254847646,10000.0,10000.0,10000.0
0.8947368421052632,10000.0,10000.0,10000.0
0.8952908587257618,10000.0,10000.0,10000.0
0.8958448753462603,10000.0,10000.0,10000.0
0.896398891966759,10000.0,10000.0,10000.0
0.8969529085872576,10000.0,10000.0,10000.0
0.8975069252077562,10000.0,10000.0,10000.0
0.8980609418282548,10000.0,10000.0,10000.0
0.8986149584487535,10000.0,10000.0,10000.0
0.8991689750692521,10000.0,10000.0,10000.0
0.8997229916897507,10000.0,10000.0,10000.0
0.9002770083102493,10000.0,10000.0,10000.0
0.900831024930748,10000.0,10000.0,10000.0
0.9013850415512465,10000.0,10000.0,10000.0
0.9019390581717451,10000.0,10000.0,10000.0
0.9024930747922437,10000.0,10000.0,10000.0
0.9030470914127424,10000.0,10000.0,10000.0
0.903601108033241,10000.0,10000.0,10000.0
0.9041551246537396,10000.0,10000.0,10000.0
0.9047091412742382,10000.0,10000.0,10000.0
0.9052631578947369,10000.0,10000.0,10000.0
0.9058171745152355,10000.0,10000.0,10000.0
0.9063711911357341,10000.0,10000.0,10000.0
0.9069252077562326,10000.0,10000.0,10000.0
0.9074792243767313,10000.0,10000.0,10000.0
0.9080332409972299,10000.0,10000.0,10000.0
0.9085872576177285,10000.0,10000.0,10000.0
0.9091412742382271,10000.0,10000.0,10000.0
0.9096952908587258,10000.0,10000.0,10000.0
0.9102493074792244,10000.0,10000.0,10000.0
0.910803324099723,10000.0,10000.0,10000.0
0.9113573407202216,10000.0,10000.0,10000.0
0.9119113573407203,10000.0,10000.0,10000.0
0.9124653739612189,10000.0,10000.0,10000.0
0.9130193905817174,10000.0,10000.0,10000.0
0.913573407202216,10000.0,10000.0,10000.0
0.9141274238227147,10000.0,10000.0,10000.0
0.9146814404432133,10000.0,10000.0,10000.0
0.9152354570637119,10000.0,10000.0,10000.0
0.9157894736842105,10000.0,10000.0,10000.0
0.9163434903047092,10000.0,10000.0,10000.0
0.9168975069252078,10000.0,10000.0,10000.0
0.9174515235457064,10000.0,10000.0,10000.0
0.918005540166205,10000.0,10000.0,10000.0
0.9185595567867036,10000.0,10000.0,10000.0
0.9191135734072022,10000.0,10000.0,10000.0
0.9196675900277008,10000.0,10000.0,10000.0
0.9202216066481994,10000.0,10000.0,10000.0
0.9207756232686981,10000.0,10000.0,10000.0
0.9213296398891967,10000.0,10000.0,10000.0
0.9218836565096953,10000.0,10000.0,10000.0
0.9224376731301939,10000.0,10000.0,10000.0
0.9229916897506926,10000.0,10000.0,10000.0
0.9235457063711912,10000.0,10000.0,10000.0
0.9240997229916897,10000.0,10000.0,10000.0
0.9246537396121883,10000.0,10000.0,10000.0
0.925207756232687,10000.0,10000.0,10000.0
0.9257617728531856,10000.0,10000.0,10000.0
0.9263157894736842,10000.0,10000.0,10000.0
0.9268698060941828,10000.0,10000.0,10000.0
0.9274238227146815,10000.0,10000.0,10000.0
0.9279778393351801,10000.0,10000.0,10000.0
0.9285318559556787,10000.0,10000.0,10000.0
0.9290858725761773,10000.0,10000.0,10000.0
0.929639889196676,10000.0,10000.0,10000.0
0.9301939058171745,10000.0,10000.0,10000.0
0.9307479224376731,10000.0,10000.0,10000.0
0.9313019390581717,10000.0,10000.0,10000.0
0.9318559556786704,10000.0,10000.0,10000.0
0.932409972299169,10000.0,10000.0,10000.0
0.9329639889196676,10000.0,10000.0,10000.0
0.9335180055401662,10000.0,10000.0,10000.0
0.9340720221606649,10000.0,10000.0,10000.0
0.9346260387811635,10000.0,10000.0,10000.0
0.935180055401662,10000.0,10000.0,10000.0
0.9357340720221606,10000.0,10000.0,10000.0
0.9362880886426593,10000.0,10000.0,10000.0
0.9368421052631579,10000.0,10000.0,10000.0
0.9373961218836565,10000.0,10000.0,10000.0
0.9379501385041551,10000.0,10000.0,10000.0
0.9385041551246538,10000.0,10000.0,10000.0
0.9390581717451524,10000.0,10000.0,10000.0
0.939612188365651,10000.0,10000.0,10000.0
0.9401662049861496,10000.0,10000.0,10000.0
0.9407202216066483,10000.0,10000.0,10000.0
0.9412742382271468,10000.0,10000.0,10000.0
0.9418282548476454,10000.0,10000.0,10000.0
0.942382271468144,10000.0,10000.0,10000.0
0.9429362880886426,10000.0,10000.0,10000.0
0.9434903047091413,10000.0,10000.0,10000.0
0.9440443213296399,10000.0,10000.0,10000.0
0.9445983379501385,10000.0,10000.0,10000.0
0.9451523545706371,10000.0,10000.0,10000.0
0.9457063711911358,10000.0,10000.0,10000.0
0.9462603878116344,10000.0,10000.0,10000.0
0.9468144044321329,10000.0,10000.0,10000.0
0.9473684210526315,10000.0,10000.0,10000.0
0.9479224376731302,10000.0,10000.0,10000.0
0.9484764542936288,10000.0,10000.0,10000.0
0.9490304709141274,10000.0,10000.0,10000.0
0.949584487534626,10000.0,10000.0,10000.0
0.9501385041551247,10000.0,10000.0,10000.0
0.9506925207756233,10000.0,10000.0,10000.0
0.9512465373961219,10000.0,10000.0,10000.0
0.9518005540166204,10000.0,10000.0,10000.0
0.9523545706371191,10000.0,10000.0,10000.0
0.9529085872576177,10000.0,10000.0,10000.0
0.9534626038781163,10000.0,10000.0,10000.0
0.9540166204986149,10000.0,10000.0,10000.0
0.9545706371191136,10000.0,10000.0,10000.0
0.9551246537396122,10000.0,10000.0,10000.0
0.9556786703601108,10000.0,10000.0,10000.0
0.9562326869806094,10000.0,10000.0,10000.0
0.9567867036011081,10000.0,10000.0,10000.0
0.9573407202216067,10000.0,10000.0,10000.0
0.9578947368421052,10000.0,10000.0,10000.0
0.9584487534626038,10000.0,10000.0,10000.0
0.9590027700831025,10000.0,10000.0,10000.0
0.9595567867036011,10000.0,10000.0,10000.0
0.9601108033240997,10000.0,10000.0,10000.0
0.9606648199445983,10000.0,10000.0,10000.0
0.961218836565097,10000.0,10000.0,10000.0
0.9617728531855956,10000.0,10000.0,10000.0
0.9623268698060942,10000.0,10000.0,10000.0
0.9628808864265928,10000.0,10000.0,10000.0
0.9634349030470915,10000.0,10000.0,10000.0
0.96398891966759,10000.0,10000.0,10000.0
0.9645429362880886,10000.0,10000.0,10000.0
0.9650969529085872,10000.0,10000.0,10000.0
0.9656509695290859,10000.0,10000.0,10000.0
0.9662049861495845,10000.0,10000.0,10000.0
0.9667590027700831,10000.0,10000.0,10000.0
0.9673130193905817,10000.0,10000.0,10000.0
0.9678670360110804,10000.0,10000.0,10000.0
0.968421052631579,10000.0,10000.0,10000.0
0.9689750692520775,10000.0,10000.0,10000.0
0.9695290858725761,10000.0,10000.0,10000.0
0.9700831024930748,10000.0,10000.0,10000.0
0.9706371191135734,10000.0,10000.0,10000.0
0.971191135734072,10000.0,10000.0,10000.0
0.9717451523545706,10000.0,10000.0,10000.0
0.9722991689750693,10000.0,10000.0,10000.0
0.9728531855955679,10000.0,10000.0,10000.0
0.9734072022160665,10000.0,10000.0,10000.0
0.9739612188365651,10000.0,10000.0,10000.0
0.9745152354570638,10000.0,10000.0,10000.0
0.9750692520775623,10000.0,10000.0,10000.0
0.9756232686980609,10000.0,10000.0,10000.0
0.9761772853185595,10000.0,10000.0,10000.0
0.9767313019390582,10000.0,10000.0,10000.0
0.9772853185595568,10000.0,10000.0,10000.0
0.9778393351800554,10000.0,10000.0,10000.0
0.978393351800554,10000.0,10000.0,10000.0
0.9789473684210527,10000.0,10000.0,10000.0
0.9795013850415513,10000.0,10000.0,10000.0
0.9800554016620499,10000.0,10000.0,10000.0
0.9806094182825484,10000.0,10000.0,10000.0
0.9811634349030471,10000.0,10000.0,10000.0
0.9817174515235457,10000.0,10000.0,10000.0
0.9822714681440443,10000.0,10000.0,10000.0
0.9828254847645429,10000.0,10000.0,10000.0
0.9833795013850416,10000.0,10000.0,10000.0
0.9839335180055402,10000.0,10000.0,10000.0
0.9844875346260388,10000.0,10000.0,10000.0
0.9850415512465374,10000.0,10000.0,10000.0
0.9855955678670361,10000.0,10000.0,10000.0
0.9861495844875346,10000.0,10000.0,10000.0
0.9867036011080332,10000.0,10000.0,10000.0
0.9872576177285318,10000.0,10000.0,10000.0
0.9878116343490305,10000.0,10000.0,10000.0
0.9883656509695291,10000.0,10000.0,10000.0
0.9889196675900277,10000.0,10000.0,10000.0
0.9894736842105263,10000.0,10000.0,10000.0
0.990027700831025,10000.0,10000.0,10000.0
0.9905817174515236,10000.0,10000.0,10000.0
0.9911357340720222,10000.0,10000.0,10000.0
0.9916897506925207,10000.0,10000.0,10000.0
0.9922437673130194,10000.0,10000.0,10000.0
0.992797783933518,10000.0,10000.0,10000.0
0.9933518005540166,10000.0,10000.0,10000.0
0.9939058171745152,10000.0,10000.0,10000.0
0.9944598337950139,10000.0,10000.0,10000.0
0.9950138504155125,10000.0,10000.0,10000.0
0.9955678670360111,10000.0,10000.0,10000.0
0.9961218836565097,10000.0,10000.0,10000.0
0.9966759002770084,10000.0,10000.0,10000.0
0.997229916897507,10000.0,10000.0,10000.0
0.9977839335180055,10000.0,10000.0,10000.0
0.9983379501385041,10000.0,10000.0,10000.0
0.9988919667590028,10000.0,10000.0,10000.0
0.9994459833795014,10000.0,10000.0,10000.0
1.0,10000.0,10000.0,10000.0


==> data/eigen_graph_misc_64/eigenvalues_absolute_error.csv <==
matrix\type,Float64,LinearTakum64,Posit64
dimacs/C125-9,7.75656350466272960172573175539372010e-15,8.61186179988730499867452068212145373e-16,7.66489061066931577363989404427199517e-09
dimacs/C250-9,1.02627705813724063333919219491359057e-14,6.72827234191391156136596467260262542e-16,2.87523710120192796394888317064629321e-09
dimacs/C500-9,1.05460020802641745299147887503881934e-14,6.94371931087435539555828771952245598e-16,1.70782378728959315300548356271389070e-08
dimacs/DSJC500-5,9.87085897601928170711440722586469138e-15,5.78713255886766498731762665252393957e-16,5.51187199849696266346629519726101466e-09
dimacs/MANN-a27,9.13160492894068525926566890410360176e-03,2.14878018638356560829323957105843812e-16,6.73384564433507774550158887966734248e-10
dimacs/MANN-a9,4.06249313625033904319207731794170430e-15,1.92213747171073711068076542194786027e-16,4.09958935956512099424046418059183516e-10
dimacs/brock200-1,1.12083696932967580956210925832982046e-14,5.23972425916697802417460266685243100e-16,5.02838229467029808182812518623442553e-09
dimacs/brock200-2,1.29863476391470200216268554335337174e-14,9.26410502677670891159861286094728430e-16,8.92650921734913039226040703610383788e-09
dimacs/brock200-3,1.06084375638664456973493589136324918e-14,6.91464948578613318893666241343270449e-16,5.49731113705926647184877168397863950e-09
dimacs/brock200-4,1.31210494881420861376947128198168484e-14,6.01643306282241333164615167365657242e-16,1.64170190549835415302855193442242697e-09
dimacs/brock400-1,1.03124830550453701324176252315965459e-14,1.41364573071336985261759911083406974e-15,3.04697474274510739864894130423540105e-09
dimacs/brock400-2,1.25409169462319139794924884425705622e-14,9.18055171953050330888766505249199821e-16,6.04266195494694914618146007753596426e-09
dimacs/brock400-3,1.14676960402622616738681664378980038e-14,6.31646133487673649293381937397689687e-16,4.76941690706315167028413921928327909e-09
dimacs/brock400-4,1.75691514087365943710971198664049849e-14,1.44359839774725540086353713991061197e-15,9.52128376768655711634628376624821104e-09
dimacs/brock800-1,1.34493672526082692801429464685882382e-14,9.83682653968196707559028430113425609e-16,1.05566813719024800376101248881829385e-08
dimacs/brock800-2,1.33997304235660828989526127277712420e-14,1.35339810710795415674994016998905073e-15,1.40543783530759661370096931889126549e-08
dimacs/brock800-3,1.51563393581960734063124486867757368e-14,1.31393359037158148176925814777203853e-15,5.03431478778541163802817626933127702e-09
dimacs/brock800-4,9.42494208204435299284300784013700927e-15,9.58551513037414195801599247356526921e-16,5.04060457909713233853669365022141890e-09
dimacs/c-fat200-1,7.79858995032840049475483610270524444e-15,5.92028343954622675968373794636200090e-16,5.69827040200959009832107763853867412e-13
dimacs/c-fat200-2,2.97128402060613404137517988661363812e-15,2.87555646477307551711461065258052039e-16,6.77520400647372301145205917966784709e-09
dimacs/c-fat200-5,1.73591951656900776267303509050698686e-04,1.87378614637950665082098246392168956e-05,1.97769362518842611703057759527222857e-05
dimacs/c-fat500-1,1.54454452990637093056659742632314271e-14,7.46941490192390139095932314278589977e-16,1.73466375395666154864312192258146751e-09
dimacs/c-fat500-10,2.47654048521699186981093517091935052e-15,1.79645366531771485084926971216850980e-16,6.01619171116336261980289655674842850e-10
dimacs/c-fat500-2,9.37091593461651292035030922807733106e-15,4.33922948295197437267214660044946451e-16,1.70546040675524449630351420503747358e-13
dimacs/c-fat500-5,2.48028226835332134349398413023242655e-15,1.91093942346285434053788592929128236e-16,2.61511351500413219747512899139103361e-10
dimacs/gen200-p0-9-44,1.33168390613821301706207025587329404e-14,8.04672224652292217341665302443641857e-16,4.58975871681207421729046349351182023e-09
dimacs/gen200-p0-9-55,1.02790077695209992929851532480732115e-14,9.45638508426640891101157606587072351e-16,7.92573391310934697899960928605560654e-09
dimacs/gen400-p0-9-55,1.17170673292104522818682466905495711e-14,6.76151051076402067237205344400714423e-16,4.87952799323510584886048873908037965e-09
dimacs/gen400-p0-9-65,1.58740592098275229216560866490655000e-14,8.73539263475111333090341328874370065e-16,7.31016187872799518440635307530070045e-09
dimacs/gen400-p0-9-75,1.21131205373266756861634886888727865e-14,9.61881930595176264645798000740462136e-16,1.13359864027918770926344266570360768e-08
dimacs/hamming6-2,3.53008001181138333920567404767235553e-15,2.29160845053144565906055327654148044e-16,3.60272308253702307012344264604214511e-10
dimacs/hamming6-4,1.86984844868256314033452799127613738e-15,5.95897082973558949592426830932425911e-17,1.02627624854946791903964479945827017e-17
dimacs/hamming8-2,9.97391613550049660430458472746278502e-04,2.20504084522679610896414834272859220e-04,3.22635679865777818435721239591420417e-02
dimacs/hamming8-4,1.84049079754600107203236043844251973e-01,1.84049079754601092526170398657984400e-01,1.84049078161850929385275132291706038e-01
dimacs/johnson16-2-4,1.34528001291458162311440242881107092e-15,6.93889390390722789616521182875870044e-18,1.66889238152680506256552221314770877e-09
dimacs/johnson32-2-4,1.56677704448207014648088630302185167e-15,3.59502345375570456902582141252873760e-16,7.15244812269099474199243445887526222e-18
dimacs/johnson8-2-4,1.22628141165784363033632144496440095e-15,4.56169608764069914372896874186354525e-17,4.06828716532864715850985156659865783e-18
dimacs/johnson8-4-4,4.35091334157188632779168325443796467e-15,2.87671344241808394152738047899319813e-17,2.64506878994702364198098566814917764e-15
dimacs/keller4,5.76188260931928291349222361862780396e-02,5.76188260931927817814030822716842183e-02,5.76188260925962850666740832127795987e-02
dimacs/keller5,4.45165149043665840705859897628769918e-02,7.41395525854296641738530338593185834e-16,1.11734393171606203064363474346207571e-09
dimacs/p-hat1000-1,1.43580628045990261989006686235251109e-14,1.06593150797829765299053581960796440e-15,1.25722513479295039720044695388077264e-08
dimacs/p-hat300-3,9.61027834335327054656296000851869812e-15,1.01672175032822291257402718974016976e-15,1.26923769301082663518812065341411623e-09
dimacs/p-hat500-1,7.22456957209195248987388903716343010e-15,8.67537005387655877184556473670779888e-16,3.61623109522206791876285664562318854e-09
dimacs/p-hat500-2,1.10506429019554030487504822827913224e-14,6.76466977822645792116553154778691429e-16,9.85183982936298569443901198169573983e-09
dimacs/p-hat500-3,9.43018259883496292376060047515200100e-15,7.46372458013564024652802297517732286e-16,2.09467640583888835997123764402455748e-09
dimacs/p-hat700-1,1.70345756706595083244234442092258163e-14,1.12529510690993384939611221407009788e-15,1.88456548533027604187950320251977533e-08
dimacs/p-hat700-2,1.37780752039930108801107017219150232e-14,9.84011015080379715920159404595414222e-16,3.22337534798913140132473389385645163e-09
dimacs/p-hat700-3,1.40247510867939227328990502807782329e-14,8.70149095410299988347500233726586123e-16,5.10367487346676744241827173704885852e-09
dimacs/san200-0-7-1,9.82700939295361396110951310356797280e-15,5.99075184445393554288443252052318062e-16,5.94563308516872791175826878412410859e-09
dimacs/san200-0-7-2,8.18402611869804257328727584675816122e-15,6.70673516657222958008100039044376994e-16,5.01477230756704045223044709462378599e-09
dimacs/san200-0-9-1,1.19535083343659731475579799034413109e-14,7.78487059259273058397781149556819175e-16,4.71983287761132112720097463436386445e-09
dimacs/san200-0-9-2,1.08373703516929058368318883579765744e-14,6.98105298005570107254251803675673308e-16,4.73766438144107113436621082727691661e-09
dimacs/san200-0-9-3,1.04760473008006436955084601234672101e-14,7.93299938468450149643292716281352444e-16,2.86699052040905254159706840608469920e-09
dimacs/san400-0-5-1,5.29568341907696850452524727997678831e-15,2.07968914965810460223060962037550188e-16,1.34258452586028399687130446424803743e-09
dimacs/san400-0-7-1,6.41985076130466734432152417374415679e-15,1.21672106730880647820743109391487449e-15,1.63340267901902369224607578480941328e-09
dimacs/san400-0-7-2,1.38021203008044643951838814883062873e-14,8.53675222244321644163408181851070726e-16,2.72440032218010389137669547981999961e-09
dimacs/san400-0-7-3,1.18336378320945265169774380413508271e-14,6.65019592001338014454691246201902591e-16,1.10933619271697477392929381130682727e-08
dimacs/san400-0-9-1,1.04163711768701410901098674411606883e-14,1.23395480145096631179610436873225544e-15,1.00612213206675303778013220178428926e-08
dimacs/sanr200-0-7,9.37145639219580635680251013802417536e-15,9.69956749623404970283667578570089215e-16,2.98107932251303755099741167175518372e-09
dimacs/sanr200-0-9,1.28423731199334744245348090647559935e-14,3.76780445408960781085534909042421933e-16,1.13030991417976548707989153645176546e-08
dimacs/sanr400-0-5,1.46619569726053455145320421931585949e-14,1.20481067968229849670106968124871947e-15,4.42595272519969929807064146283667242e-09
dimacs/sanr400-0-7,9.35449746062744455276246644876578646e-15,6.30117226087902319131096540602573071e-16,6.09592626064729252256299658467254096e-09
dimacs10/bio-celegansneural,8.72289388695338768952998150110439632e-15,8.89747360430387438849138337237125327e-16,2.15901585422246872416034386926334099e-13
dimacs10/chesapeake,9.55723791815787467677659483980051419e-15,4.36511764529212968456249920882437098e-16,4.26597728481767055726739675554531485e-13
dimacs10/cs4,3.10240300865250036226992005396787159e-14,2.37089384318719496582948420576349463e-15,5.68715170825969623831288874089585054e-08
dimacs10/cti,3.75404419193785189421201601460411458e-14,2.93592469185802486789356108839111246e-15,4.58006433564801014151985841720581287e-08
dimacs10/delaunay_n10,1.98504704003546306980215275670711323e-14,3.52840725797655725120266092574322040e-15,1.55821691798414300771658242989447314e-08
dimacs10/delaunay_n11,-Inf,-Inf,-Inf
dimacs10/delaunay_n12,-Inf,-Inf,-Inf
dimacs10/delaunay_n13,-Inf,-Inf,-Inf
dimacs10/delaunay_n14,-Inf,-Inf,-Inf
dimacs10/delaunay_n15,-Inf,-Inf,-Inf
dimacs10/fe-4elt2,2.45260919206626542887092998128223903e-14,1.42486493147324713279358594878955959e-15,1.76703039272975990048435156499408779e-07
dimacs10/fe-body,1.70710868525964195295608974032982213e-14,9.06671059104262032014488735071634061e-15,1.95988913727054581948389400508811629e-13
dimacs10/fe-sphere,-Inf,-Inf,-Inf
dimacs10/polblogs,1.99352710464888034623498763870071987e-14,9.81274701182387995546966178424011118e-16,3.60027826382863888435174711712984743e-12
dimacs10/rgg_n_2_15_s0,3.06436293039302545060263017138139011e-14,1.61500153302816776882009987693570818e-15,1.57014288058055675968399850794258572e-08
dimacs10/t60k,-Inf,-Inf,-Inf
dimacs10/wing_nodal,2.94680879038997629654787766701657859e-14,2.19326934461395483940697848474471900e-15,1.26260381891517532040146755851754959e-08
labeled/AIDS,-Inf,-Inf,-Inf
labeled/BA-1_10_60-L5,1.15730382918557671743732746491236567e-14,1.61135955113040576345617882296555653e-15,1.11426703440857327033128764405995621e-08
labeled/BZR,-Inf,-Inf,-Inf
labeled/CL-10K-1d8-L5,1.42097530515728284465584885433388376e-01,1.42097530515736624638367479365276299e-01,1.42097530538250724608239979816022232e-01
labeled/COX2,-Inf,-Inf,-Inf
labeled/DD199,2.12407745138716267274951120040746137e-14,7.85399154610070425039379194562921476e-16,1.26068326770328642348731864283181438e-13
labeled/DD21,2.17873907090038806380975922757700164e-14,1.30156903212248947167094470995965699e-15,7.37880888801065838585381340305626196e-09
labeled/DD242,1.11288451345907234877534230761472307e-14,1.24870889339869601212134195417359361e-15,2.90422354219569295393506868420849023e-11
labeled/DD244,1.31798132740840354472974785271647917e-14,7.01664069705121917888156825048616780e-16,3.19006501474072488007301917888054941e-10
labeled/DD349,2.29596980865379875480813199881730277e-14,8.73286812099235328725149172248695428e-16,1.65859561189016633889772143524170517e-09
labeled/DD497,1.09056335145598622631010032120570147e-14,9.76677852347861451448250057705704782e-16,7.59318602640310134309193223188803728e-11
labeled/DD6,1.79087578567523843906461523979633693e-14,1.55621765454264061506975001006431314e-15,6.60316736566932795322112941235129085e-09
labeled/DD68,2.21735271542218028455124821522716512e-14,1.47651328534958309260736164771315991e-15,9.10568694555870448324243472335267714e-10
labeled/DD687,1.46653770705836075986826945096013906e-14,8.37914630257601799710901362696072657e-16,1.10737022518930885846089232603813535e-09
labeled/ENZYMES,3.51831317455302353407929250964588123e-03,3.51831317455609908978806795871241232e-03,3.51832360934672181852296212426725396e-03
labeled/ENZYMES118,1.35365287220458469609872150939880088e-14,6.86067443423429765424930910828668538e-16,3.45718895718072336128809830021001728e-13
labeled/ENZYMES123,1.84052747569763175594673870050242327e-14,6.67328359543698364305037192257514475e-16,1.47377300805683065882237917789284752e-13
labeled/ENZYMES295,1.49540700151673264016388047733934538e-14,1.73463738141476113765540133483858847e-15,9.06717135267117823809742063967988219e-13
labeled/ENZYMES296,1.95905658137820647963290554111037613e-14,1.44245598143238208655923763156478377e-15,2.85149643344176058831004118999211791e-13
labeled/ENZYMES297,2.15266514519020049496941046341644944e-14,9.04263442097887476083500812907676293e-16,2.67916323403987277976509501848988457e-13
labeled/ENZYMES8,1.11551384744613081401723730645539363e-14,8.52150638905933489399509378224585437e-16,6.83014175220417155740062445115854852e-14
labeled/Fingerprint,-Inf,-Inf,-Inf
labeled/KKI,2.45224468745349016085078727467388259e-14,1.92802931226625775818117376433223203e-15,1.41787482400134553717293508732778108e-09
labeled/Letter-high,-Inf,-Inf,-Inf
labeled/Letter-low,-Inf,-Inf,-Inf
labeled/Letter-med,-Inf,-Inf,-Inf
labeled/MSRC-21C,1.50556726303013286800050767705125882e-14,7.01404623176263346422562425011055431e-16,4.80396659784786692580534306017563143e-13
labeled/MSRC-9,1.78040080975606554164808825615930612e-14,1.32174863067091496693724567548487096e-15,5.13973100328919157829356303317503652e-09
labeled/OHSU,2.55318599294966008578905406287741189e-14,1.62514631636442759800112362740777380e-15,2.31426429663506080528346440741572122e-09
labeled/PTC-FM,-Inf,-Inf,-Inf
labeled/PTC-FR,-Inf,-Inf,-Inf
labeled/PTC-MM,-Inf,-Inf,-Inf
labeled/PTC-MR,-Inf,-Inf,-Inf
labeled/Peking-1,2.55848432412084627887520164617507481e-14,1.82186941405592020186548979028341842e-15,1.78175550105503205033577873430838602e-08
labeled/PubMed,4.06791235752771515653965820310268074e-14,1.14534715818721370050573899648964155e-15,2.89119698676623056783031143254609787e-08
labeled/SW-10000-6-0d3-L2,3.04017965132252207195694536979268731e-14,2.67261290940974382251835044179676591e-15,2.77864547078422963089278712161025095e-08
labeled/SW-10000-6-0d3-L5,3.04017965132252207195694536979268731e-14,2.67261290940974382251835044179676591e-15,2.77864547078422963089278712161025095e-08
labeled/SYNTHETIC,4.64247278533785589497929001722631598e-02,4.64247278533812690069942431220520894e-02,4.64247278532075497198585187217504814e-02
labeled/SYNTHETICnew,-Inf,-Inf,-Inf
labeled/TerroristRel,9.09135183249390500718700044214949577e-02,9.09135183249404506372268486391330716e-02,9.09135183061921052823106318859771938e-02
labeled/citeseer,-Inf,-Inf,-Inf
labeled/cora,3.49124390553860172649899666215681253e-02,3.49124390553814820351301173550719641e-02,3.49124390705616254740448769844645288e-02
labeled/gene,6.77696561788269016070973898984582424e-02,6.77696561788086256827556452607853174e-02,6.77696562303199312151109639701340557e-02
labeled/hospital-detailed-list-of-contacts,1.69463043452333954068676652158779731e-14,9.71166347115555211091492422773907355e-16,4.65085979135635837425412282165453238e-13
labeled/internet-industry-partnerships,1.90744912747018919617116247178748608e-14,8.23077388614442357301121190759484679e-16,5.02002488371224634761245464542948497e-13
labeled/reality-call,2.11475322255660250188288264681915647e-14,2.09731157548670105616823256755529946e-15,1.35601885556836226384919823106782331e-08
labeled/webkb-wisc,1.36325427427861556014297039011015352e-14,6.40555661354050355343997663991791852e-16,3.12501172882948257848782767725829693e-13
misc/08blocks,5.42191422006266710467899894091360113e-15,3.28966275284628498615528128488597456e-16,1.04963454030038845808116419628089599e-09
misc/1138_bus,-Inf,-Inf,-Inf
misc/130bit,2.02084132891113777029837912923977878e-14,9.68457813965201555678147768478868262e-16,1.11283025520058717423350055848014421e-08
misc/145bit,1.88497815666296120574569537744183988e-14,1.23114916314251272841844142986470252e-15,1.47233744633164047496794465084304019e-09
misc/162bit,1.37989105186804104344566571200269965e-14,1.03328351545037512086275391709508075e-15,1.83256511636651154316049258396448594e-08
misc/176bit,3.16400642595512439372668302866305121e-14,1.90029731346526709476559753227390076e-15,7.67548464802337313650245165638428668e-08
misc/192bit,1.80044063501318469246736903152014880e-14,1.69085587391333708141849785878848224e-15,2.45016016064606325370406739630125692e-08
misc/3elt,-Inf,-Inf,-Inf
misc/3elt_dual,-Inf,-Inf,-Inf
misc/494_bus,-Inf,-Inf,-Inf
misc/662_bus,-Inf,-Inf,-Inf
misc/685_bus,-Inf,-Inf,-Inf
misc/Alemdar,2.50419675096644156975598594001927471e-14,1.18513162935534393580340367220281970e-15,1.48189715219600159505093447989106606e-09
misc/CAG_mat1916,1.44120313927779208549926650026167970e-14,5.41375871151046432384464635358434564e-16,2.12203374897064291490892043170550885e-13
misc/CAG_mat364,1.12598309368481536995707223511502684e-14,4.83250285867780420427055144753843658e-16,3.39541781658742639972498675713946693e-13
misc/CAG_mat72,1.41934948093133339527108940544642150e-14,4.80422804350739795218811681192562711e-16,5.46580016143958977345507746607861870e-09
misc/CSphd,-Inf,-Inf,-Inf
misc/California,9.73791925632902053252529956442788044e-02,9.73791925633039459569927654536864079e-02,9.73791927586080215424166342659545629e-02
misc/Chebyshev1,-Inf,-Inf,-Inf
misc/Chebyshev2,-Inf,-Inf,-Inf
misc/Chebyshev3,-Inf,-Inf,-Inf
misc/Chem97Zt,3.18652174869526323158656410472910489e-14,2.02737558351697937629956526570793789e-15,2.64082582653206357824224485419155639e-08
misc/Chem97ZtZ,4.37471722398487838044211840998627831e-15,4.68203836880713941313668481064353926e-16,2.59172060538979214550678592296416049e-11
misc/Cities,5.86498366181029586633640900469978547e-15,4.41566179173808855036839502940103780e-16,3.38206942523893211624689673961460688e-12
misc/DK01R,3.16525928717500064697126709034614885e-12,3.30140469958497088880631635479523779e-13,3.31697880107893147587441078832052060e-09
misc/D_10,2.10600593398902278345333243517340918e-14,1.52611306143386585809133942462675572e-15,3.27777880601640256461061875400404963e-13
misc/D_11,2.25009560874148776889015180267736601e-14,1.36467838503341357093705478255780203e-15,1.07430222475131009027576705318484318e-13
misc/D_5,2.73780719404103247800116315174352747e-14,9.67440807814934620151028057644326331e-16,2.24570308862130910630455478970952185e-13
misc/D_6,2.74786875451784097320922660634746732e-14,2.13786091527734814708402000086037586e-15,3.63163201238163710743293467895203098e-13
misc/D_7,4.62439629209741760452612696605601777e-14,1.34918274899183909151046201238320045e-15,2.81794481102747107146869464304013335e-13
misc/D_8,3.75206075885610379559745532526614273e-14,2.84621055168177299829205826119778877e-15,8.74269818119117710107821602042780818e-10
misc/D_9,3.57900186286470272822939504115036029e-14,1.92813918627313804500649934227314338e-15,6.86034462037562175211736064141049407e-13
misc/EPA,5.24193559840743492663000656722214199e-02,5.24193559840789694672778241536565929e-02,5.24193548455928926195980209312927773e-02
misc/EVA,-Inf,-Inf,-Inf
misc/EX1,2.01097937835120227418083748562718492e-02,2.01097937835122234124613204481477959e-02,1.59682673525568415622804710407213551e-02
misc/EX2,2.38047697764481237273004811061273605e-03,2.38047697764508035364043703969986795e-03,2.38047697248092956226491856496616932e-03
misc/EX4,-Inf,-Inf,-Inf
misc/EX5,-Inf,-Inf,-Inf
misc/EX6,-Inf,-Inf,-Inf
misc/Erdos02,2.75793410360935091987019166497425934e-14,1.90081838294726758765933044821102925e-15,6.17269118774827246644512759085715651e-09
misc/Erdos971,1.29805637744518111944134459458274058e-14,9.01764045200859324231748677961191564e-16,6.74530316769157898968286907432175138e-13
misc/Erdos972,3.34919608307836108485331275639221942e-14,1.85095617153829636269537123151603063e-15,1.45829343610703528753122645059343428e-09
misc/Erdos981,2.45050852433075257448147676695207677e-14,1.08223514215796385223726142184812926e-15,2.37530406522849276159052423253684253e-11
misc/Erdos982,1.94857319974210231081642440587671089e-02,1.94857319974308472877090330598285876e-02,1.94857269790428222011472762416188967e-02
misc/Erdos991,1.37721798032233354570734327439345407e-01,8.38938791409333568936716849538095813e-16,4.45778185837184503907938659894417533e-12
misc/Erdos992,4.50516117160092627010086491291729221e-02,4.50516117160105347103239293885384638e-02,4.50516132824724698265055005318316565e-02
misc/FA,1.32382615281440059953947517672656982e-14,1.40101903916112879129698324519416166e-15,1.08714215095953068471295154778272773e-09
misc/Franz1,3.80968803381687554506667412715426905e-14,1.38671384933538071112920201660512154e-15,3.13159720073030421294878605129886880e-13
misc/Franz10,4.94979099296613371243898404224720161e-14,2.32488541243204334764161835646974555e-15,9.95278516225838457802097399374398139e-09
misc/Franz2,6.23633964156072505306881936260643444e-14,2.11928869219091671763298940470831109e-15,4.62337036435983082442347620921515566e-13
misc/Franz3,4.81236628752521753131682525688054652e-14,4.16453941982873738242686963658819782e-15,2.66850609330744747188004730835366007e-07
misc/Franz4,7.32925550256595902831667302510728510e-14,5.63580965676360959659457759065336590e-15,1.56109824933931126537487157576526650e-09
misc/Franz5,1.06404868909574150378864653686069532e-14,7.54420569239571292911270717681521806e-16,1.79889379270229650726403730693779642e-13
misc/Franz6,1.48929604000305729731874067155993563e-14,6.54028042692895142373378461369796786e-16,4.29338889609472562108218102340380423e-12
misc/Franz7,1.16367804920112559464658485969801351e-14,1.35487460102285248461512395231078193e-15,2.43794257569554298036238433347785381e-08
misc/Franz8,1.80471354273679665678485564100616512e-14,1.17971229369058219650508904814177030e-15,2.20887614476962585146687033282030806e-12
misc/Franz9,7.38854333909247613001279126760960818e-14,3.78177321930981844126965386840641318e-15,1.69424739457391823292769188467199275e-09
misc/G1,1.48751094016116642252094207951702629e-14,1.47725283018802542879493850655575986e-15,1.13043923714048086631102019551772732e-08
misc/G10,3.62621392418327012540205664775454943e-14,1.91594379446088341851177956834373792e-15,4.93433941131697547518877184488200604e-12
misc/G11,2.68813544407571298381883544744523512e-14,1.32624287840472172154330500603104968e-15,2.02582855875852049089938147631743705e-13
misc/G12,2.17250833723133056108120560290042623e-14,1.87242284154658700706650090866119047e-15,2.23286578790888153112256911006519159e-13
misc/G13,1.39363113253100859175559769169339346e-14,1.16738135157220999117521298905753812e-15,5.91520916194686182867297180490687854e-13
misc/G14,1.83526201096084853165309498615096597e-14,9.09218712128158046564597121893904884e-16,1.35641139728676679448155798840846059e-08
misc/G15,1.98430878473035116449494546384237496e-14,1.01043563426923337593502693135109963e-15,8.36618460065888232526067350535679024e-09
misc/G16,2.35953934032523635399825390447740310e-14,3.04804357533508231142667780665380167e-15,1.04982947384977921784190691587182645e-08
misc/G17,1.84618430415445760855370317219671495e-14,1.25904860201687124030902522737907779e-15,1.18939006616148837248394333388558883e-08
misc/G18,3.10117872480634679578396185522033697e-14,1.78404901770635983113373524673397736e-15,3.08732123031512872920390887759477460e-13
misc/G19,2.91137858547147873074878474218902293e-14,1.22023722524392645991291477553800506e-15,1.01709965891165098011819399269895950e-09
misc/G2,1.35564060721782158285509364773135154e-14,8.86667845132778658052927458276162417e-16,2.72776557828128371430250554863454127e-09
misc/G20,3.40856313374938082293652041764482595e-14,9.35497522952125909455654072380469304e-16,6.19823551636249762084638527606632047e-13
misc/G21,2.99759203092775294772683047976460439e-14,1.65327185788079637470888187128700674e-15,1.92324741739787728854042653759508433e-13
misc/G22,3.31962685773443311317958857635458812e-14,1.40859493319694928944496421821096395e-15,8.13924509175031179083702786702347603e-09
misc/G23,2.81642745538723516682467871579812850e-14,2.53205504547611586290540616216294980e-15,2.03781078537260752440816026128731546e-08
misc/G24,2.07078522821173631985761340347216656e-14,2.09271775446589809753371108282916826e-15,2.49270013932177721113447106672413761e-08
misc/G25,2.35799947539373221582625388602265366e-14,1.63298768742932662993310608590693819e-15,1.86881422416683233681897913522922116e-08
misc/G26,1.73445631298285597257546699398572727e-14,1.17690122011750517736203426754792998e-15,3.13063521024125345239047312710638674e-08
misc/G27,4.19724096196055228747115568965589837e-14,2.09018927957577721467524224550789888e-15,1.27456561627108047688721187439606945e-12
misc/G28,2.49937798314924494592985082441724432e-14,1.50852602430919634548215736027051290e-15,9.00035128254918756631897623910526149e-13
misc/G29,4.24123824714020129770877573400343203e-14,1.36011011240187382622016439581861763e-15,2.97929031291208658675913027885993336e-13
misc/G3,2.19127935847795915835959095816329611e-14,9.74084153292866938206504663232666213e-16,9.46095210392688029943873521505300649e-09
misc/G30,3.52190330148913784660312065966109066e-14,1.29321591914474687392958902859528693e-15,7.95708960412030561050270277497098896e-13
misc/G31,3.15623809418832986338988653089986192e-14,1.86634936408955457232550178796611693e-15,2.90354553054229615882207931625308471e-13
misc/G32,2.58629098315135690353366347594523958e-14,1.46370193479014285511186130518378122e-15,2.76627397929972771771767761014265732e-11
misc/G33,2.94167206515439106718062897718765244e-14,1.18763820376953681908782916907578156e-15,5.09356267715843088400925909876431416e-13
misc/G34,2.43496609220915966575971008458939932e-14,1.48246161783625506197717631608599755e-15,4.99286534964806072525696520390329882e-11
misc/G35,9.85585388511812651563381371550912108e-15,2.40761636918402663331327156978590696e-15,1.86994233978160756903899835296120850e-08
misc/G36,4.03814919763639937311333874628492815e-14,2.01819221143557166324193806164701179e-15,1.40205410081221772165366273284385222e-08
misc/G37,1.45220251071581642714242749990939427e-14,2.02988252360340656071497988406670201e-15,1.74309014669011753616362689424474724e-08
misc/G38,1.66642137627802374887462147712193904e-14,1.70557432492478883489368953345929366e-15,2.86197244223653643417982525580098418e-08
misc/G39,4.00355950896688251693977545863618476e-14,1.72987114183431805750267384126976648e-15,2.13503832186875653414247130870001141e-12
misc/G4,1.85610424733086202355474241736622370e-14,1.39000133967861648049765745681259029e-15,5.70310470315800292480122363810200115e-09
misc/G40,3.30296377824983300132930543281697521e-14,1.13053498557527005377845172800741196e-15,7.91083963252411860662204838965111936e-12
misc/G41,4.05995150030576834894056617984623561e-14,3.29660724275388540200413249291132601e-15,2.70597073401359852554283679994748124e-13
misc/G42,3.98135334780312740859547151656980622e-14,2.00529063492073163875975185434747756e-15,3.50376393926339932968895387368830056e-13
misc/G43,1.89606770055744168842698116533029377e-14,1.11341999517035831338419903536008219e-15,3.94924667209320303583844812510738040e-08
misc/G44,1.77925424300965699641341208278088275e-14,1.34238708115503419280343823212610255e-15,2.75755996818402465563380925606374243e-09
misc/G45,1.88650749496683844944343969046896422e-14,1.83998934434595026939199461879044460e-15,1.64369818122274629328842366177289692e-08
misc/G46,1.46888645076717583367393865936306696e-14,8.17402364160303212073773425584893257e-16,6.62123977047929310904584356072127122e-09
misc/G47,1.34195006400543619465685028110217742e-14,1.15721802870773504008404066422145627e-15,1.27606483646042580833201666102298274e-08
misc/G48,5.79312065255939260669675318402720436e-03,5.79312065257359903315024665690062923e-03,5.79312065270790219083422590231438971e-03
misc/G49,2.19385652477068569777330727037402134e-14,1.63498156495168033035435919585842666e-15,2.33183624289408426348818311365321434e-08
misc/G5,1.38802178861408704882333875669549706e-14,1.19898825279567436287204141706663121e-15,9.40685430674842321695800206583673048e-09
misc/G50,1.28780374463926836249368920513738273e-02,8.54867061603767859075913563027783156e-03,8.54867053000738266331412595989643499e-03
misc/G51,3.47551091578663800638740662560641904e-14,2.03101548958110944167915829726014447e-15,1.34650320527146901151207899310784908e-08
misc/G52,2.73991229641353309283936428865316153e-14,2.12760200971708825279850193973883613e-15,2.20074930961381653397576787591675617e-08
misc/G53,2.67873244957895843114861067340921702e-14,1.47932238555124245839886555855039694e-15,2.31102033156958159596327785915624127e-08
misc/G54,2.09958881246139867901163803755931360e-14,1.60622943133650594870227222594295250e-15,3.43645387324981377731773491557249240e-08
misc/G55,2.60340698423010821459990800832448372e-14,2.60199427289972715246676921931781680e-15,6.96897553099480623796019528760097633e-08
misc/G56,4.07192983235313078172974327703288221e-14,2.41648005658069431248060504327176585e-15,2.97817578924183978126665140678085910e-12
misc/G57,2.71151157985678606377063747438321769e-14,1.65173558039883426960771936078386000e-15,1.77586809427800053936488311021920424e-12
misc/G58,2.47219756837732761613679859043805876e-14,1.66855179270278225109053885644112619e-15,8.93722593376831813789806064933917339e-09
misc/G59,3.31406272302067548673531935744541028e-14,1.44972949387168298182005783896446092e-15,4.63607497222368326639160658365060330e-12
misc/G6,4.57801990579204139768160075484511207e-14,1.12741176419483361046954263549180054e-15,6.97140301785207270325589055356545925e-13
misc/G60,2.69522662744057099992174508290611844e-14,2.23350748911424451475491804501076406e-15,6.13719510004636395014157095546659687e-09
misc/G61,6.27443631431929486855209542084123785e-14,3.58444407211929252015559548485475370e-15,8.69816399739801181890706641733430540e-09
misc/G62,2.67769155450526750783705107909087719e-14,2.08276345979236884635066095229656259e-15,3.19426765656640794096800646679442672e-10
misc/G63,-Inf,-Inf,-Inf
misc/G64,7.69598144428781524495874426232789071e-14,2.15738780842283657900330274560252660e-15,5.37049713824117233481544899007879247e-13
misc/G65,3.26422768501597940634312549139991180e-14,1.47483253089409302742340702649139075e-15,2.77302952800502475965121206003435066e-08
misc/G66,2.31187832926401505274986419469727356e-14,1.69373257070306721550765802142249627e-15,4.06242367801467137432245570349075151e-10
misc/G67,3.65581136178364620328949019254908936e-14,2.43793707577675940851841052840523774e-15,5.35251556086005820257876591781276328e-08
misc/G7,5.04643642522302608392931338357760755e-14,2.56307755127828895211987851465375219e-15,6.05363919901333119801026734933583238e-13
misc/G8,3.51253993324944947471046803487030133e-14,2.02069123363074399750208996559261265e-15,7.15653082223020568130092548409333994e-13
misc/G9,3.03211843598489227405158071095991949e-14,1.39921350124660437712613331988690274e-15,5.16798766110626545576497866231867747e-13
misc/GD00_a,3.36695212097695457859704640109664977e-02,3.36695212097674036747916397122594816e-02,3.36695208826223887802944763550229220e-02
misc/GD00_c,2.54645054665436513968075111569433436e-14,1.11955325147596619056767182200792766e-15,6.52276357111316675497500553875300090e-12
misc/GD01_b,4.50850291007371454165413076816985656e-15,1.52939046445437754762900471368701763e-16,3.23693681492762377202911758724723406e-12
misc/GD01_c,9.35734237642247689988760051506259291e-15,2.80238364621753453369335730827601947e-16,1.74258068378139890004259554619086040e-12
misc/GD02_a,2.54179303786435335398719361472310725e-15,1.77756941619360799680291651602079742e-16,2.85820331787144469303575548277290703e-16
misc/GD02_b,1.51161037539221714304773284492487201e-02,1.51161037539356045641509256609090454e-02,1.51161044939932996062675174992921445e-02
misc/GD06_Java,2.10097375154476864590520914606750220e-14,8.64699614152397494500035555901613901e-16,4.58271655895318820313465484862468303e-12
misc/GD06_theory,6.74143956316890216017989727705074608e-01,2.24147167630453429480919395868912093e-17,9.78738242213813645804573886609939252e-18
misc/GD95_a,1.02191358002626723845684437568151327e-14,2.88922797734713100727953749283832340e-16,7.93124786401823348443476435481313142e-14
misc/GD95_b,7.29242576940772116887718876996538340e-15,7.67040761976827743698384139618020938e-16,4.87636234031119505973386423782201147e-14
misc/GD95_c,1.21773830865609430926939647803885947e-14,5.04110548094288824913317883111647808e-16,1.90205094484504589892977423233501074e-12
misc/GD96_a,2.97498837567462724302017940352910881e-14,1.65961467978154964483172543593718628e-15,8.30216084399843899816467838311433750e-09
misc/GD96_b,1.05693697905611829435650162550666872e-14,7.27949715396190962012406197765305614e-16,7.41688531591625450950570030835274692e-14
misc/GD96_c,9.72051066465007274075561032260835852e-03,9.72051066464693636071103811636942919e-03,9.72051066460986705475314681903865528e-03
misc/GD96_d,1.05192923573835793970940877891735614e-14,3.41661884830464609407975314808950811e-16,1.26650328274733846251118006306423397e-13
misc/GD97_a,1.07813033930742700014621094705420330e-14,4.99847407096074741669514022264113322e-16,5.41609856083288346610138321357070962e-14
misc/GD97_b,1.09341869835404097558716168899835250e-14,4.21774702203587218933440518419095430e-16,4.49998238111310768522488874628818726e-14
misc/GD97_c,1.28317991650873764269286211876510451e-02,1.28317991650996647378159119052230511e-02,1.28317972581477010750742179969301002e-02
misc/GD98_a,2.35309709953466704065799800566681157e-15,2.08177979496454629852082802565621662e-16,3.28530458167870814940455802539517553e-09
misc/GD98_b,1.74071618604933947412387961869576424e-14,5.46953750124910724495500891922580736e-16,2.95267176853195239489567595481743165e-10
misc/GD98_c,4.35458973232776522730437282250863633e-01,5.07185708554838564897911597877587282e-16,1.61700014889386105521919221727920840e-12
misc/GD99_b,4.37142596808244723921578505645992002e-01,4.37142596808248666990012508075153489e-01,4.37142596808248958988579433118323694e-01
misc/GD99_c,1.86732259819666827449510676550894705e-14,1.17504423685297285991378866724321783e-15,3.64988516087663529509365265617010446e-09
misc/GL6_D_10,3.93050730838393566331342551390072578e-14,1.07926705997568919902456767960792520e-15,1.90887341950763037678235883868035521e-13
misc/GL6_D_6,4.86228346746167145485611406889292036e-14,2.12486428069031559408415031790420953e-15,3.58496298216134261127377619288947234e-13
misc/GL6_D_7,4.02287107634383148499405518149685165e-14,1.48283697841107323846481361276255608e-15,6.24971333077165687064984092738081942e-13
misc/GL6_D_8,2.94475767014303814552708999051112224e-14,1.97218452364802162481024386213345207e-15,1.20725200489471846886309684344531498e-12
misc/GL6_D_9,3.89487838866087982641837960423464612e-14,1.89707139203776227053237875122288398e-15,1.97060363495283663573394514451493650e-13
misc/GL7d10,3.27413885105538017426092379306715318e-16,8.22476552580551205429827473060447840e-18,4.75531857385189786547442576782066492e-18
misc/GL7d11,1.99050740769002692521987354486951694e-14,1.28270445356836308907469645004998206e-15,1.80007643779006105255338280300307234e-13
misc/GL7d12,3.44429772271720491682222836415860361e-14,1.99356017125370530966734954664872156e-15,1.17408145253144913811843581273588833e-12
misc/GL7d25,5.54411084564272156257990087166421194e-14,3.65975265314594887430982954717281142e-15,2.66819597407232424234820131522558237e-09
misc/GL7d26,3.69595403218619060548498164615863296e-14,1.57475983509913349132457260802284380e-15,1.40476929516695029385028052233415309e-10
misc/GlossGT,1.88353390282613610007712375135125854e-14,8.23339721895587482061027311045466136e-16,1.72455092790075285401185237697585986e-13
misc/Hamrle1,7.15419599161966107820971540358016703e-15,1.71823402305257900157043424830677910e-16,1.36495640164225969547183763561972791e-14
misc/Hamrle2,3.07807037946663654047467858864553815e+04,3.07807037945937222438401449793839940e+04,3.07807037943981445044677911157845625e+04
misc/Harvard500,1.47489033685227615324349798051425568e-14,8.77994667349206862154517033355251753e-16,3.52148833744957846194829859191330474e-13
misc/IG5-10,1.21337278159049727599527918153608590e-14,5.95239019104116184466850841987075454e-16,1.56630211664315361388885906118067723e-13
misc/IG5-11,1.78113083396893893384085589818525974e-14,9.57304298546900832350835662119170466e-16,2.49767980719691915212158522431496548e-13
misc/IG5-12,1.63065779609579035819136863823481185e-14,1.05514113637169423201107328590711854e-15,9.10942725304183621788922541508109577e-14
misc/IG5-13,6.95139251065635580083353836103364821e-15,3.86819431482144448896505690661390168e-16,1.10534735899601557792872133997480506e-13
misc/IG5-14,1.78140212084685184765328458236318915e-14,7.08979228034056434486054607015040547e-16,2.01963605532713722944042612089092237e-13
misc/IG5-6,1.62902579241337460613962634167514322e-14,3.56535857999049848354223954930177246e-16,4.26241177937253885249495123507386870e-13
misc/IG5-7,1.47714974078153121669252190971711021e-14,1.04214733877145312252914402444013906e-15,1.17993059122932385969584437432562062e-13
misc/IG5-8,9.44476382384716442365828440987998443e-15,8.97641623108812508845189521680177038e-16,4.27829618317918489979288721129616389e-14
misc/IG5-9,1.19541779677859842498095863920743940e-14,1.10471325637558966696595058615451622e-15,2.15173791412455332532011790135808176e-13
misc/Journals,8.88565799658963595760885489079477035e-15,4.55352972497189164551843714772568062e-16,2.89136654622580260949632857302762344e-10
misc/Kaufhold,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Kohonen,1.64541326263305437532589433928270942e-14,7.19851645337814607554752308522345504e-16,3.86534738344136663783778958885350114e-10
misc/L,2.07465748027188389427060788090781322e-14,1.29372004058068011752501845759273070e-15,7.54753815240860976327412529019723312e-09
misc/L-9,-Inf,-Inf,-Inf
misc/LF10,3.50376956556988826709664452236121024e-16,2.26308675446465096743772533645983804e-17,4.04472448489962739880027672495484940e-17
misc/LF10000,-Inf,-Inf,-Inf
misc/LFAT5,8.59507772278313960390853362830604970e-16,6.95658186461427275920961391779431113e-17,1.33973674733504857569859168679126480e-09
misc/LFAT5000,-Inf,-Inf,-Inf
misc/Lederberg,2.67772010174718645406173479600072195e-14,5.25048382486014356500445360014061898e-02,5.25048382487555439696455976492973132e-02
misc/M10PI_n,2.22044604925031307892133339179440477e-16,6.93889390390722818505470348684404165e-18,1.73472347597680728700491892011549204e-18
misc/M10PI_n1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/M20PI_n,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/M20PI_n1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/M40PI_n,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/M40PI_n1,0.00000000000000000000000000000000000e+00,1.73472347597680709441192448139190674e-18,0.00000000000000000000000000000000000e+00
misc/M80PI_n1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Maragal_1,7.59326622114232656764859482078439457e-15,1.81677675955547174254080852090017731e-16,5.13304575172350939050849766837259033e-16
misc/Maragal_2,9.13548765914939764216644646378487308e-14,2.86642144907291892812965257868661807e-15,5.72814684759707578394993460521372083e-11
misc/Maragal_3,7.44736413748189669343076429272512786e-14,6.24172830657855262030698813124539428e-15,5.11587162543644340897553828928938432e-13
misc/Maragal_4,1.23301809832025904968367330966604534e-13,3.13268993617328981870351624972154419e-15,2.38537621326501597249364822895111807e-09
misc/Muu,-Inf,-Inf,-Inf
misc/NotreDame_yeast,5.61622007835855000422790643360528620e-02,5.61622007836000642204808196198302087e-02,5.61622005807776621637628859558183409e-02
misc/ODLIS,1.19433922250541350863523732224633252e-14,1.04388335630912169720677300092123407e-15,8.70897929620682815367894412453937284e-11
misc/Oregon-1,2.19014106320317351849922472055130522e-14,1.48542177808081065519777525471189565e-15,4.71226455493359381419061484631390033e-10
misc/Oregon-2,2.36526598607779520819989871796032403e-14,1.55353214051479043484202826050544054e-15,8.01070425260176260719833331342397194e-10
misc/PGPgiantcompo,4.52539026224602884839017400871656861e-14,1.80304231587418104089904421347783535e-15,4.57857431050830586915912032122249217e-08
misc/Pd,-Inf,-Inf,-Inf
misc/Pd_rhs,-Inf,-Inf,-Inf
misc/QRpivot,4.52057784086312618674202330998885486e-14,2.32302987128435981593464542432401472e-15,1.12264169831282587785485409261948098e-12
misc/Ragusa16,2.44648101907812055031278591895085557e-15,1.14318993287769790562507084139282762e-16,2.07533371258169314652373714902470382e-12
misc/Ragusa18,3.13750864332572645903568172786710657e-15,3.90174556498527261898362554862300408e-16,3.57169162191783218117469794651853009e-16
misc/Roget,1.04671390594658120787058689813897618e-01,9.11388168890316440708351195625189370e-16,8.61755325077224448487747967362423588e-10
misc/S10PI_n,2.22044604925031307892133339179440477e-16,6.93889390390722818505470348684404165e-18,1.73472347597680728700491892011549204e-18
misc/S10PI_n1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/S20PI_n,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/S20PI_n1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/S40PI_n,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/S40PI_n1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/S80PI_n,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/S80PI_n1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Sandi_authors,1.59637475194193884072604555285210719e-14,6.90444541987608348768229082957247664e-16,2.99261935986975517313658175364950116e-13
misc/Sandi_sandi,1.89691830780183805880426884206029514e-14,1.73366820596447118721395385211436036e-15,6.92798765884221938356027077998941490e-13
misc/SciMet,2.36509335697953997253196687402141124e-01,2.36509335697958265807802953264751123e-01,2.36509336558953693890262183046816571e-01
misc/Si2,-Inf,-Inf,-Inf
misc/SiH4,-Inf,-Inf,-Inf
misc/Sieber,1.33104603900643866034131748705191130e-11,5.84989488639407476294480020728712555e-13,6.79878633602904880636832171863629755e-09
misc/SmaGri,1.69148577663742551374330746766313637e-14,1.57579774848552638940408092294474195e-15,2.21253918354907030571553009460320399e-09
misc/SmallW,2.16703686191833433733727595760578611e-14,1.60313191653462736437725550152597461e-15,3.51325763872869565140740920826120540e-12
misc/TF10,1.19752594798229121013796151232597540e-14,8.47532685013815057827673735048059280e-16,1.14850713308166567979243497599302146e-12
misc/TF11,9.57813517197589730631105902336928236e-15,8.31437086397089608857456843399180921e-16,4.37098743374453047884599098070320690e-10
misc/TF12,1.05697976621856530335552910011464067e-14,7.99657073483718078345586796237305831e-16,5.96608193531743155548268661745057916e-13
misc/TF13,1.42337145918349436480535277382946767e-14,1.02386561470357323513580435768042411e-15,1.62019717205720188029376628799736121e-13
misc/TF14,1.36131370556301216228063494036295306e-14,9.96733919673533437658936264913065175e-16,1.31079932576269347075773603368508507e-11
misc/TF15,1.80970158727907106711925766219750867e-14,1.85363863258899595262266568761972514e-15,5.37740172313952222610873772449981256e-10
misc/TS,9.16164729135748703059285983384118240e-08,1.31828934044109315832942912446983644e+06,1.31828934044078492301273352813694447e+06
misc/TSOPF_FS_b9_c1,1.85258379448569094456961848675453747e-11,1.04536390033487825799253076329689499e-11,3.05914912408596415576862049492714399e-07
misc/TSOPF_FS_b9_c6,2.48964742931217971538121685417606724e-03,6.13152229908859925334286498163292869e-04,5.98672378390800174437011814764020455e-01
misc/TSOPF_RS_b9_c6,8.36555965357728262778492502471789725e-14,6.10619610039459558579109922726122339e-16,1.66530400189396942409657255489794214e-16
misc/Trec10,1.87638154596961624248241500146520459e-14,6.53545450753160409699155403172029488e-16,6.20576999765481395820582087265521935e-12
misc/Trec11,1.98227356050777173455092728939920751e-14,6.36571386253330840735770442642163522e-16,8.55071988446437444227638532247349522e-13
misc/Trec12,1.50259970710798413597391761873262129e-14,1.22414780630400356522988887651635359e-15,5.41446438584640939624183585641245230e-13
misc/Trec6,3.13325783235993788980170409972843785e-15,1.11712719036223514908419264563389500e-16,9.17896389842148140016437306391788208e-17
misc/Trec7,3.86000492465203818168062969698306157e-15,2.65885385043628403427480207893059024e-16,2.21284203325583053289054892218876383e-15
misc/Trec8,1.13775455169937840146787930797663881e-14,5.25261635252155248894462337264816217e-16,4.68177856983794052470068212305329298e-13
misc/Trec9,7.75379979374271708477726552097365755e-15,6.97924848241658479797875064748866012e-16,2.02851998865088362047289588061758564e-12
misc/Trefethen_150,2.08074309921701444409733163777359746e-15,8.81376795535043520905735930138698264e-17,6.35984651205166850560942622010895795e-15
misc/Trefethen_20,1.59179527892876236572682603443517853e-15,7.03310074453446390492974656342151714e-17,8.23820272362011923700391692515496677e-16
misc/Trefethen_200,1.86705868770384012847819488280297413e-15,1.64405543734983187871083937950312840e-16,3.01087949771683096244316723850145136e-15
misc/Trefethen_2000,4.21753779506959687767682512719829374e-15,1.31387316535459241971008197022687208e-16,5.84870727953194702311310219997089518e-15
misc/Trefethen_200b,2.93017725857613179046797613611854232e-15,1.09022742597566107813431415835603025e-16,1.80585019349699047769717036702688830e-15
misc/Trefethen_20b,1.68369881249626665468176482885658082e-15,4.43907575297730564048401960464211125e-17,1.78459583870657939658115463161597354e-15
misc/Trefethen_300,1.76327250770707587210518718344892514e-15,2.13918887944914352865252011520549999e-16,7.70791058973739766922687031324697282e-15
misc/Trefethen_500,3.63441342420703751685985337798918150e-15,2.71394088474881542417640314233056302e-16,8.71328954055001810480633781834385042e-15
misc/Trefethen_700,3.26985270307307750021496586517231422e-15,9.97541798642114254605987175220972166e-17,4.63186207767663690987178443210590371e-15
misc/USAir97,1.36261559874041328592455623410886012e-14,6.87108097400824307503548656856709053e-16,9.51755012044188177515281348513440695e-14
misc/USpowerGrid,3.01831780873817468573794507097221675e-14,3.20766427806003951795211402351748252e-15,4.06091799190368096961488541214780950e-08
misc/aa01,2.09569930410857940994563792935270058e-14,1.48173707914680732113989265271753416e-15,1.70990310723712216893884311283647154e-13
misc/aa03,2.09926400616163045510828067420888951e-14,9.09105937187563704675274246838975075e-16,2.14779904113293821097932220525464319e-09
misc/aa3,2.09926400616163045510828067420888951e-14,9.09105937187563704675274246838975075e-16,2.14779904113293821097932220525464319e-09
misc/aa4,2.97526090367083162267957451058949189e-14,1.63430797504264746503923774319970509e-15,2.51205860032774167892292558861529687e-09
misc/aa5,1.20488952906277304864092123900171305e-14,7.76740774301840044525352983882829266e-16,1.83366452082469193554399379629338209e-11
misc/aa6,2.43741742743270766612562828186531924e-14,1.89425664016954751500447597490464666e-15,8.41506380721056213722599573128798539e-12
misc/abb313,1.30000584374447194026003074454743003e-14,5.61766079689637438967758351466250059e-16,3.86577619485645550925253835498059809e-14
misc/abtaha1,2.19878697069193238446630034067454637e-14,7.60696583990493572890357068102909116e-16,1.40137924210487646883084543223994336e-13
misc/abtaha2,2.87187267823123896917466748042061733e-14,1.71156319786998894288950416271636281e-15,2.11790793107885815039622071151234388e-10
misc/add20,-Inf,-Inf,-Inf
misc/add32,-Inf,-Inf,-Inf
misc/adder_dcop_01,-Inf,-Inf,-Inf
misc/adder_dcop_02,-Inf,-Inf,-Inf
misc/adder_dcop_03,-Inf,-Inf,-Inf
misc/adder_dcop_04,-Inf,-Inf,-Inf
misc/adder_dcop_05,-Inf,-Inf,-Inf
misc/adder_dcop_06,-Inf,-Inf,-Inf
misc/adder_dcop_07,-Inf,-Inf,-Inf
misc/adder_dcop_08,-Inf,-Inf,-Inf
misc/adder_dcop_09,-Inf,-Inf,-Inf
misc/adder_dcop_10,-Inf,-Inf,-Inf
misc/adder_dcop_11,-Inf,-Inf,-Inf
misc/adder_dcop_12,-Inf,-Inf,-Inf
misc/adder_dcop_13,-Inf,-Inf,-Inf
misc/adder_dcop_14,-Inf,-Inf,-Inf
misc/adder_dcop_15,-Inf,-Inf,-Inf
misc/adder_dcop_16,-Inf,-Inf,-Inf
misc/adder_dcop_17,-Inf,-Inf,-Inf
misc/adder_dcop_18,-Inf,-Inf,-Inf
misc/adder_dcop_19,-Inf,-Inf,-Inf
misc/adder_dcop_20,-Inf,-Inf,-Inf
misc/adder_dcop_21,-Inf,-Inf,-Inf
misc/adder_dcop_22,-Inf,-Inf,-Inf
misc/adder_dcop_23,-Inf,-Inf,-Inf
misc/adder_dcop_24,-Inf,-Inf,-Inf
misc/adder_dcop_25,-Inf,-Inf,-Inf
misc/adder_dcop_26,-Inf,-Inf,-Inf
misc/adder_dcop_27,-Inf,-Inf,-Inf
misc/adder_dcop_28,-Inf,-Inf,-Inf
misc/adder_dcop_29,-Inf,-Inf,-Inf
misc/adder_dcop_30,-Inf,-Inf,-Inf
misc/adder_dcop_31,-Inf,-Inf,-Inf
misc/adder_dcop_32,-Inf,-Inf,-Inf
misc/adder_dcop_33,-Inf,-Inf,-Inf
misc/adder_dcop_34,-Inf,-Inf,-Inf
misc/adder_dcop_35,-Inf,-Inf,-Inf
misc/adder_dcop_36,-Inf,-Inf,-Inf
misc/adder_dcop_37,-Inf,-Inf,-Inf
misc/adder_dcop_38,-Inf,-Inf,-Inf
misc/adder_dcop_39,-Inf,-Inf,-Inf
misc/adder_dcop_40,-Inf,-Inf,-Inf
misc/adder_dcop_41,-Inf,-Inf,-Inf
misc/adder_dcop_42,-Inf,-Inf,-Inf
misc/adder_dcop_43,-Inf,-Inf,-Inf
misc/adder_dcop_44,-Inf,-Inf,-Inf
misc/adder_dcop_45,-Inf,-Inf,-Inf
misc/adder_dcop_46,-Inf,-Inf,-Inf
misc/adder_dcop_47,-Inf,-Inf,-Inf
misc/adder_dcop_48,-Inf,-Inf,-Inf
misc/adder_dcop_49,-Inf,-Inf,-Inf
misc/adder_dcop_50,-Inf,-Inf,-Inf
misc/adder_dcop_51,-Inf,-Inf,-Inf
misc/adder_dcop_52,-Inf,-Inf,-Inf
misc/adder_dcop_53,-Inf,-Inf,-Inf
misc/adder_dcop_54,-Inf,-Inf,-Inf
misc/adder_dcop_55,-Inf,-Inf,-Inf
misc/adder_dcop_56,-Inf,-Inf,-Inf
misc/adder_dcop_57,-Inf,-Inf,-Inf
misc/adder_dcop_58,-Inf,-Inf,-Inf
misc/adder_dcop_59,-Inf,-Inf,-Inf
misc/adder_dcop_60,-Inf,-Inf,-Inf
misc/adder_dcop_61,-Inf,-Inf,-Inf
misc/adder_dcop_62,-Inf,-Inf,-Inf
misc/adder_dcop_63,-Inf,-Inf,-Inf
misc/adder_dcop_64,-Inf,-Inf,-Inf
misc/adder_dcop_65,-Inf,-Inf,-Inf
misc/adder_dcop_66,-Inf,-Inf,-Inf
misc/adder_dcop_67,-Inf,-Inf,-Inf
misc/adder_dcop_68,-Inf,-Inf,-Inf
misc/adder_dcop_69,-Inf,-Inf,-Inf
misc/adder_trans_01,-Inf,-Inf,-Inf
misc/adder_trans_02,-Inf,-Inf,-Inf
misc/adjnoun,1.35990497313468408738471085774328907e-14,5.46614598874479495936799610911563755e-16,9.17567841367520760458429731243268750e-14
misc/adjnoun_adjacency,1.47144278661312657800819771434744765e-14,8.47431474043846525829122203022322002e-16,3.53156442356310488027382337673023483e-11
misc/advogato,1.61061782539851638663063706890069208e-14,8.56561906719084991603360287649435736e-16,2.09572778746418737236182667383900684e-10
misc/aft01,-Inf,-Inf,-Inf
misc/air02,8.63947037488744070734506506221453560e-15,5.67008990215643070479369257219971037e-16,1.02938970583395326377885133047622563e-13
misc/air03,1.45862959644711701679102129080258568e-14,7.74786911626432658992217046035260410e-16,3.52750192755196650134450941224045943e-11
misc/air04,2.09569930410857940994563792935270058e-14,1.48173707914680732113989265271753416e-15,1.70990310723712216893884311283647154e-13
misc/air05,2.97526090367083162267957451058949189e-14,1.63430797504264746503923774319970509e-15,2.51205860032774167892292558861529687e-09
misc/air06,2.09926400616163045510828067420888951e-14,9.09105937187563704675274246838975075e-16,2.14779904113293821097932220525464319e-09
misc/aircraft,-Inf,-Inf,-Inf
misc/airfoil1,3.77542629744811104653690369044716171e-14,2.68741221120650636763577209049343799e-15,2.82458951181414215530234093535502633e-08
misc/airfoil1_dual,-Inf,-Inf,-Inf
misc/arc130,7.80955684551922312395720192962930636e-01,7.80955684551921459759872744756979618e-01,7.80955684501629930730872819360759841e-01
misc/arenas-jazz,1.09936550844974486985619503643828181e-14,7.19875423271907503356446917889373879e-16,4.70368497264456536991790233915358189e-11
misc/arenas-meta,1.71708125325847068415426887725535327e-14,1.34122911558728927190522545862795584e-15,4.71500228009951244718247036157229347e-12
misc/arenas-pgp,3.50205976657173885068628910852270475e-14,3.43478765131760274302537868465016470e-15,3.15905719635465051899144395756866989e-08
misc/as-22july06,2.58618319042889051631239927653687685e-14,2.16246726663639369901265162410922891e-15,1.50971443659795907829877995819757859e-09
misc/as-735,4.68484040799798363163022156137788616e-14,1.77182856186572148155097592821192807e-15,2.00573417431685202853159478289235780e-08
misc/as-caida,2.98844540634087261097663986702361659e-14,1.49848291625831722978973888932903251e-15,5.19611841952967727395474954438068390e-09
misc/as-caida20071105,2.63487548197199110933540973444671966e-14,1.80736643493030532533755181680405036e-15,1.14840274640017189670119638839852478e-08
misc/as20000102,2.26970917104298538797346858255400261e-14,7.16088947647783779120835757573815574e-16,5.10883206313359627692563455297797618e-10
misc/ash219,1.14510498611209681555250921106386040e-14,9.54647682987229438594229075257253044e-16,1.28710173997773385954025763053770174e-13
misc/ash292,1.40755044336311189679033984467793673e-14,8.39416185213768546598834300746849498e-16,1.66052417060269352887915705655730524e-09
misc/ash331,1.18840144987451852598505004719446428e-14,6.73402258536663530376606568007577191e-16,2.37828570548423963158387452928982427e-13
misc/ash608,1.76989050072292014666336784000989226e-14,1.58434202239932532938959811009232056e-15,3.49116204803351450368111920953080772e-13
misc/ash85,1.71030343598006095065263537004237059e-14,5.69960129923669217361311451054082299e-16,1.84893959186870093001263419145384863e-13
misc/ash958,2.48797621566407335872129134195649394e-14,6.64944505533816778425286322845474813e-16,7.21116769595115990137102625712519581e-13
misc/astro-ph,1.17449964245744147270826023858282178e-01,1.17449964245749575197061559185274127e-01,1.17449967939192150596817045986955472e-01
misc/aug2d,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/aug2dc,3.33420885509907521018118614479603558e-15,7.57245899175414121813698273689305763e-17,2.09814477109715588491208632531330493e-08
misc/aug3d,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/aug3dcqp,1.89829805946683255988488156030914442e-13,1.93911064646258161249274756882665922e-13,9.52948543202706171150324604207739342e-09
misc/b2_ss,1.08692834121733514028784943027999094e-12,1.22818618354480338258100735327972824e-13,4.17203415213604831253276928031185593e-09
misc/b_dyn,-Inf,-Inf,-Inf
misc/barth,3.15266388457681246488618473197786524e-14,2.04148514964964918416524132181906920e-15,2.03480616917558499576007246996098021e-08
misc/barth4,-Inf,-Inf,-Inf
misc/barth5,-Inf,-Inf,-Inf
misc/baxter,3.24300134741082489761281049004375017e-14,1.83114247487519216936222675978438194e-15,2.72986736601353061001088974527009806e-07
misc/bayer02,7.00298706832228423407365921746725969e-14,3.10900848449707117973391050053124506e-15,7.96137786161085311664851053299554657e-09
misc/bayer03,5.98894242591691607394898420096768407e-12,7.57411652645317956511080222675605932e-13,4.83161530618280254633451551857126286e-09
misc/bayer05,-Inf,-Inf,-Inf
misc/bayer06,1.00364983868556614974508413743851080e-07,4.86461852178635248249915775334870901e-08,1.87543140170597725076056390099279931e-05
misc/bayer07,4.42035413793661965264410445541909446e-12,2.07559220463734960475933619455237148e-12,3.27769418148274925024368419372326922e-09
misc/bayer08,5.55266458965034281572479457826624958e-07,1.62331196634017371295928392425737056e-08,2.28220931570018496303230088160762093e-05
misc/bayer09,-Inf,-Inf,-Inf
misc/bcspwr01,1.01130052118222238911547379787067942e-14,2.81498855773706342554686241821513465e-16,7.90598871297760780688272901948184376e-14
misc/bcspwr02,8.00965405229663103565445046991890889e-15,4.46694362367686134529783969832496375e-16,7.67852605764701145257253725471941592e-14
misc/bcspwr03,7.54208878839650997163527607265274456e-15,5.02736202809749169568116600305585784e-16,1.44096345599919463303292202055447506e-13
misc/bcspwr04,1.54257917396576611154474463498269691e-14,6.76182225809847027921144171569469267e-16,6.12887544877589288285541011925131690e-14
misc/bcspwr05,2.04547506034092564778326125331504193e-14,1.27993543192562548175322042713694383e-15,2.20273981509485559629226077278595012e-13
misc/bcspwr06,1.78351428140557997645822456563095462e-14,2.06241103284815466299527026557813297e-15,3.46205309596123207900263669843271349e-09
misc/bcspwr07,3.04606659228871511919149607588708006e-14,2.15630179449805370944982437315366653e-15,1.03013173792865750176230649507644487e-08
misc/bcspwr08,1.90997580609816217482450080273461820e-14,1.12336956656138635962443859323286772e-15,4.41060864654954788030212769100500072e-09
misc/bcspwr09,1.60534263540701865563545824277935599e-14,1.68877714657107393807226587490827796e-15,1.45248512509987618142668387079745455e-08
misc/bcspwr10,2.67729571988591810102553021922120441e-14,2.07619387015217980333927197993438086e-15,1.91523593498328518390905539679313255e-08
misc/bcsstk01,1.65226618001290240267965560675938270e-01,4.54436063568081482495163787282894469e-16,1.23056686094232105175095229246696738e-10
misc/bcsstk02,4.81265710316663527337463439676257676e+02,4.83582821123279544228246398863867064e+02,4.81265710315985014245816430679773569e+02
misc/bcsstk03,-Inf,-Inf,-Inf
misc/bcsstk04,-Inf,-Inf,-Inf
misc/bcsstk05,-Inf,-Inf,-Inf
misc/bcsstk06,-Inf,-Inf,-Inf
misc/bcsstk07,-Inf,-Inf,-Inf
misc/bcsstk08,-Inf,-Inf,-Inf
misc/bcsstk09,-Inf,-Inf,-Inf
misc/bcsstk10,-Inf,-Inf,-Inf
misc/bcsstk11,-Inf,-Inf,-Inf
misc/bcsstk12,-Inf,-Inf,-Inf
misc/bcsstk13,-Inf,-Inf,-Inf
misc/bcsstk14,-Inf,-Inf,-Inf
misc/bcsstk15,-Inf,-Inf,-Inf
misc/bcsstk19,-Inf,-Inf,-Inf
misc/bcsstk20,-Inf,-Inf,-Inf
misc/bcsstk21,-Inf,-Inf,-Inf
misc/bcsstk22,-Inf,-Inf,-Inf
misc/bcsstk23,-Inf,-Inf,-Inf
misc/bcsstk26,-Inf,-Inf,-Inf
misc/bcsstk27,-Inf,-Inf,-Inf
misc/bcsstk34,-Inf,-Inf,-Inf
misc/bcsstm01,1.04738230666885410266545973633399605e-15,1.22663473334669912896726760145208169e-18,2.74283864732554745327667319187951167e-18
misc/bcsstm02,1.92296268638356036960694395413980105e-16,-Inf,7.97232388808856914837165071474549419e-26
misc/bcsstm03,9.99999999999999444888487687421890026e-01,9.99999999999999777955395074968793219e-01,9.99999999999999679258321787628564578e-01
misc/bcsstm04,9.99999999999999777955395074969406820e-01,9.99999999999999725046329057676080736e-01,9.99999999996425172072023361866688908e-01
misc/bcsstm05,2.22044604925031308084726333618279013e-16,-Inf,5.22301772919059414793358513254312089e-25
misc/bcsstm06,1.57009245868376982993498710883327857e-16,1.57009245868377471076282268775457292e-16,1.10570642879186597438515635158415701e-24
misc/bcsstm07,-Inf,-Inf,-Inf
misc/bcsstm08,2.48253415324727189461063977507902181e-16,2.48253415324725397952789347799104042e-16,2.48253405806173546888382098225109530e-16
misc/bcsstm09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,1.46153607307636083630670168877619076e-25
misc/bcsstm10,-Inf,-Inf,-Inf
misc/bcsstm11,2.22044604925031505299952638871843434e-16,8.82941737560797080206398204218817604e-32,3.49704336600753140303959839487432676e-25
misc/bcsstm12,-Inf,-Inf,-Inf
misc/bcsstm13,-Inf,-Inf,-Inf
misc/bcsstm19,1.57009245868377418781698316145090237e-16,-Inf,2.07175068160685423421060447464665121e-25
misc/bcsstm20,2.22044604925031406692339486245526413e-16,-Inf,1.68839489850815967480777763248583630e-25
misc/bcsstm21,2.71170936169722807970326014951130078e-31,3.14018491736755010791606888574398733e-16,3.14018491736556334765455957716544016e-16
misc/bcsstm22,2.22044604925031147847354960600511512e-16,-Inf,5.88558288431215414417422453891601932e-25
misc/bcsstm23,1.92296268638355851934515402514632674e-16,6.23192362598881473537598636504985140e-32,1.25944429063550875281488080507702362e-25
misc/bcsstm24,1.57009245868377436213226300356014582e-16,1.57009245868377549518158197830551896e-16,1.85265168339888812724284943375253021e-25
misc/bcsstm25,2.71947991102103206842786861740122376e-16,9.80765523785103087165987078361187069e-32,1.65423955852719081732882685582170193e-25
misc/bcsstm26,3.40696081756406144180488318290254473e-31,9.57247244689594584603373993733951521e-32,3.81526355192137530887446268768331436e-25
misc/bcsstm27,-Inf,-Inf,-Inf
misc/bcsstm34,4.30639259489209156241744613467010241e-14,2.28460146421376047521714455646534088e-15,1.00794548632841168478675232564616786e-09
misc/bcsstm35,-Inf,-Inf,-Inf
misc/bcsstm37,-Inf,-Inf,-Inf
misc/bcsstm38,-Inf,-Inf,-Inf
misc/bcsstm39,7.78000944977390506506876951438038390e-31,1.57009245868377436213226300354408935e-16,1.57009245755845139399923369821340261e-16
misc/beacxc,1.74435788735129341880131826728678119e-14,8.06441166998559574044920156164148427e-16,1.86349371825900867512245753566370435e-09
misc/beaflw,8.79038927144298829088137754894038024e-15,5.88440195505995153238137389299575459e-16,1.17204761169329896863566176661806383e-13
misc/beause,1.58773938036461521268701816870201122e-14,5.85732472033439033590041725172991014e-16,7.19903160304911331690276402813381300e-09
misc/bfly,1.19109466686671498330668749724530893e-01,1.19109466686667200320873524058955573e-01,1.19109466686677835194732309640060525e-01
misc/bfwa398,-Inf,-Inf,-Inf
misc/bfwa62,1.53377010786583588040589267038464524e+00,1.53377010786583123893303975430277853e+00,1.53377010786582859230993218178856718e+00
misc/bfwa782,-Inf,-Inf,-Inf
misc/bfwb398,2.35351111382686190305434911845807710e-10,3.82610987037840368582241666425044008e-11,1.14808636042453284287539730989449844e-07
misc/bfwb62,1.01675429317070692386136576586447685e+00,2.33245783164506576117733118065564076e-01,3.48605167542225377467769241374773639e+04
misc/bfwb782,4.19084090267346769155891922098180516e+01,5.55620634957809841784799452781356468e+00,6.43682539085382476067521537642095339e+06
misc/bibd_11_5,8.39964948508365358722745284613035814e-15,5.13561980522390015643620155313448468e-16,5.79854958659962093105228114195451997e-13
misc/bibd_12_4,1.16980054677427774927068450205193123e-14,5.22199560950393256789527028394232329e-16,7.58280754155323089174092155444786398e-12
misc/bibd_12_5,9.02181363083442449268149345160424236e-15,5.15578472606989417773699095968109962e-16,6.43496820815090628606848377075851881e-10
misc/bibd_13_6,8.90851616100522668110584720030615627e-15,1.01267290463380123319433563544711404e-15,1.19602144608290305327435934176155555e-10
misc/bibd_14_7,7.42037640299451499058957167102864935e-15,5.40870572617080921394915785516635998e-16,3.45686692747285923258726865314663077e-12
misc/bibd_15_3,1.60142631329708338110894128437882371e-14,6.38353863757134896947934926750110592e-16,7.70440651014371356535323840346795816e-10
misc/bibd_15_7,9.02522011991908415263938509276032760e-15,6.08321407235301844019039086373612224e-16,7.32926301756600327659252054440405916e-10
misc/bibd_17_3,1.61429095078253299372367017018802652e-14,1.50907734612714778971500341378169702e-15,8.49684124377266009703878076258522759e-10
misc/bibd_17_4,1.31038470597081640610958661429647725e-14,7.88714004154173863791324688365370071e-16,5.15008177329191830507445698818530837e-10
misc/bibd_17_4b,1.31038470597081640610958661429647725e-14,7.88714004154173863791324688365370071e-16,5.15008177329191830507445698818530837e-10
misc/bibd_49_3,1.46118262620180335570914908969577869e-14,2.26299411470519190469142125617759696e-15,1.33928342402648846406018160410062545e-08
misc/bibd_81_2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bibd_9_3,1.23930402384101645468072015928689629e-14,5.33204348669422234314346523224096186e-16,1.01583909241512246163248718014180838e-13
misc/bibd_9_5,1.28401692829210942803067961161573399e-14,6.36064955130183196563883370011901064e-16,7.66272889283044791550281671728944139e-10
misc/big,3.18139536306939858679437529883980097e+00,3.18139536306940427160279865638327066e+00,3.18139536306918676597891118410514727e+00
misc/big_dual,-Inf,-Inf,-Inf
misc/bio-MUTAG-g1,4.75995628804231440272456230817019393e-15,8.69847914303212896244228892004918688e-17,2.25308263817010973323982563012218058e-16
misc/bio-MUTAG_g1,4.75995628804231440272456230817019393e-15,8.69847914303212896244228892004918688e-17,2.25308263817010973323982563012218058e-16
misc/biplane-9,-Inf,-Inf,-Inf
misc/bips07_1693,4.13117358056254056803778887504050803e+00,5.04762219165525503347240018190889249e+00,6.42614545814218346643271340741055654e+05
misc/bips98_1142,2.00000000000000871143635323992147255e+00,6.73343385130175123289719063830126844e-08,5.02360000000000000002123971709706923e+05
misc/bips98_1450,5.49682914681108795549343070127826936e-01,3.50739869849797312509839635545474862e+00,5.96509823002973095931104332200697263e+05
misc/bips98_606,2.40238943785657273197784256296273028e-07,2.95646925804195451902919014214740359e-08,2.47485757706998375708415939320582696e-06
misc/blckhole,2.31394330633654717196616465873818318e-14,2.00549287471503487911194903587215886e-15,3.59978783134318342119679308253959565e-08
misc/bloweya,-Inf,-Inf,-Inf
misc/bloweybl,1.63734554350942626411010311071279078e-15,9.17893816219299938797557690584306637e-17,6.32798618002274081474573009421161758e-14
misc/bloweybq,2.72367624753288964967419256279276029e-34,2.72367624753288964967419256279276029e-34,2.72367624753288964967419256279276029e-34
misc/bp_0,8.20504763979885345353518755755665044e-14,3.30346463039220039251891083110903692e-15,4.53538503842593537756190559430953395e-12
misc/bp_1000,1.02830347765051830647150265547310961e-13,2.88348448971868199902465341445633056e-15,1.01685644622045526865355596847073616e-11
misc/bp_1200,6.36971023761415699709747745663708336e-14,3.00331517530475177858732722181100159e-15,2.18162119913334657797774454564135183e-12
misc/bp_1400,1.13393357898169175655781380180458050e-13,3.43744069371067584256381668770249150e-15,4.67497491782575305890978984219282303e-13
misc/bp_1600,9.76239994265132066252122782487878396e-14,4.53968107598594868801576624561228915e-15,1.93342234304041241517160942925985674e-09
misc/bp_200,8.66088384280868820010279296421998754e-14,5.35205519449984583348973897345072530e-15,2.83683126350628840238769586957066632e-09
misc/bp_400,9.12130776051432378907927196250448143e-14,4.26059281868241911285741191990272248e-15,5.02771049599775362658291557929104878e-12
misc/bp_600,4.41936484090937650248082572961457029e-14,4.37975149043637648961077625461579889e-15,8.26833834538355706853480898820162200e-12
misc/bp_800,6.70105737903253828964681267773950772e-14,5.03500240775475926563975112229456220e-15,1.67044305523321397445974436392957848e-09
misc/brainpc2,-Inf,-Inf,-Inf
misc/bratu3d,6.75322301446425986000629648306318126e-16,1.93947980722443194283641192367970977e-18,3.24537045394939367400804017146693041e-18
misc/bwm200,3.11975609646572609988794395908034087e-12,2.18291128558891825828560553237498903e-13,8.75882686824879603279531941938181548e-09
misc/bwm2000,-Inf,-Inf,-Inf
misc/c-18,8.76314472405735782239665648491505888e-14,5.77010320269646864893570681744839873e-15,1.75699088560977681272455338652622689e-09
misc/c-19,5.09017167769050721260881166199970940e-14,5.03434160327703265014214588662949021e-15,7.30085620543820546518368874913998371e-10
misc/c-20,1.19268185934801823679344427017624619e-13,4.42881313793955553277583027148420654e-15,6.93918319099200697383300186108324889e-12
misc/c-21,9.12919233932195502395781474792622318e-14,6.30770831979962402059910638270885942e-15,4.88479620069610807759091655113931613e-11
misc/c-22,1.44779293545412753617426452612019081e-13,1.83027573245670000403771843011268955e-14,6.89145392995564511973456443088016039e-09
misc/c-23,5.95540571046207795494081181426935061e-14,2.19183706114080094940599405927029027e-15,1.55746369577336821870353890413986346e-12
misc/c-24,1.21881106552294819408601218103451237e-13,4.32260342245848979869913990264339269e-15,1.72409621964009273977042224430033584e-10
misc/c-25,8.70239107733057320825137097454564062e-14,5.89121462194991850640363017570166254e-15,3.60453818455636826520401825568762040e-11
misc/c-26,1.43412474884695684449485170278600418e-13,8.03835494476656812758447659817956916e-15,1.70097317551126878563222323386060773e-09
misc/c-27,5.29374933027192287117153204285645713e-13,4.01220314885150213721143423994596828e-14,2.38367853317983746569972373193601699e-09
misc/c-28,1.59474360383976716462344447080395189e-13,1.47612782563605924629046300694730169e-14,6.76355801019196789191323189156246806e-09
misc/c-29,1.73425360283775357286046777895429628e-13,6.45757576910921985930902028630290588e-15,1.08777891362026128349336063535610647e-12
misc/c-30,1.01140800492786771486143309620909980e-13,9.19387049026754751586404428321341804e-15,1.73285419550007872795080926084491721e-09
misc/c-31,2.03607705693200477184067574591080998e-13,1.01450136088844258387220180393345806e-14,1.25256266198783663809530238235944326e-11
misc/c-32,2.24287112155298787425032277600521927e-01,7.60615780166878619367770425797484023e-16,1.83509184881715045765189463095753313e-01
misc/c-33,6.02744159005327633876418928317546368e-14,2.91443889009121947204310238314448389e-15,3.54305815744999217062231940968291138e-10
misc/c-34,3.58447649192548221840836922808898479e-14,1.35793516806834359609041832567544309e-15,1.44120611293929391124074161776486934e-11
misc/c-35,1.16049911999661798757442718213807176e-13,2.27840613976038777633055785616178844e-15,2.48598163228334211624927682643873159e-11
misc/c-36,1.65008883595029437540458365447995997e-13,9.55787523419693192201579888166539032e-15,6.06690739961422737942028680406509526e-09
misc/c-37,3.79705731133906915127468293025368943e-13,1.93895865018622957064263485867142638e-14,6.93625582225109438579178047769130441e-11
misc/c-38,2.18683217125933534717213211146492438e-13,2.36164020536570075529483904518728608e-14,8.61805768718289540957077487827600226e-09
misc/c-39,3.00957643210633160137441516296743473e-13,4.07440534435783120244777990747186616e-14,1.23323456373303617616742943597425011e-08
misc/c-40,1.00983829556594320653198112646550703e-13,7.87209130736405125506853980612649250e-15,1.76578998600280994162813744109189975e-09
misc/c-41,1.96054317769741085412274869494036232e-13,1.95356350416173801732049731100046659e-14,1.19445729676416704375457394714677142e-09
misc/c-42,1.59257601111213696743141933389779616e-13,1.08519453306428958568359252561415046e-14,8.29705378227158271998901318845480939e-10
misc/c-43,-Inf,-Inf,-Inf
misc/c-44,2.33236741042997263070732837420919213e-13,2.48542919392596150188335644946098630e-14,2.33475400391545570607461699971741232e-10
misc/c-45,-Inf,-Inf,-Inf
misc/ca-CondMat,1.33538945077792619852677277503552655e-01,1.33538945077790430598277937509447300e-01,1.33538945050063038385905133055777217e-01
misc/ca-GrQc,4.50675689905840387163411819043544628e-02,4.50675689905893723129220288767407551e-02,4.50675689906677557598728130556229099e-02
misc/ca-HepPh,1.26899298458362754032500080415121239e-01,1.26899298458367969265873528084406329e-01,1.26899298991639713722617313190617097e-01
misc/ca-HepTh,2.98511187683853171117778577784229269e-14,1.32366309542144916039812022884263966e-15,1.94290324754957360225329076444019262e-11
misc/ca-opsahl-collaboration,2.21911669640342185672700300663453364e-14,3.05552521656251273667969835362028769e-15,1.69982687615923892370481932930477851e-08
misc/cage,3.60658174606221814737510431777062336e-16,2.15320224187054441937863527201029923e-17,3.83585973786183881366927609918357676e-18
misc/cage5,4.56812482571001463572223772150998394e-15,2.92659722886260450602692384986134274e-16,5.33794096434329370453063956331362907e-13
misc/cage6,5.03357263452638318535613241427428353e-15,3.91605139819209341270307267642642937e-16,8.39836423957282252450962737053806207e-12
misc/cage7,5.15760793214126795611687654688876209e-15,3.21922406143028362422433347351416585e-16,2.25487885374515915049199625283795578e-10
misc/cage8,6.60332541399195377066926660183376685e-15,3.48019274892124110702963649270836273e-16,8.96787624271931640314890926644601237e-10
misc/cage9,9.45000912591164817316099251757261242e-15,5.93840422234415874058981205305693915e-16,6.44801746560717203776121982890295951e-11
misc/can_1054,2.51801390973117902754706157453568666e-14,1.67877335210230588228201455615554505e-15,4.74886043510329133479683055678824377e-09
misc/can_1072,1.10281953135894704287552372098239745e-14,1.93175029288463847560188207499523115e-15,7.56684401256926477810767819006518100e-09
misc/can_144,1.64793149291743786715753726279539301e-14,5.71411433018461079001611945972421207e-16,2.74866142643957580227675275336044452e-09
misc/can_161,1.15884097954543632107384859953433186e-14,7.07945264958801630994266974881248558e-16,1.09658514198856047476621927647677329e-13
misc/can_187,1.09609156129389515019505011322204516e-14,1.33184317740463552247381948313259776e-15,1.17919127208579548322339278683030528e-09
misc/can_229,1.65358440183935651856879600883075492e-14,5.95411505703363134801354580994408137e-16,3.13012973610443972766665052259115772e-13
misc/can_24,2.47229957039891889063454186899452310e-15,1.68870931325295298894787880921416443e-16,3.16148575883178510042455636057838018e-16
misc/can_256,1.31649615742808965571962438232925063e-14,9.00405439263240543506041422246814570e-16,1.10256294429067035483052140647732385e-11
misc/can_268,1.40981808849548490013881324648428290e-14,6.55356618129865889647134605324740624e-16,2.69388089160605397891135573463792768e-13
misc/can_292,1.82707468121197350261398283380893586e-14,5.89487704468086854433605464662466291e-16,2.36931911074367637387349480088357109e-11
misc/can_445,2.06824227464972942268311782130069233e-14,6.46937664896253932078078596177075387e-16,1.01772450492436697222169946174734075e-10
misc/can_61,1.26040162383488135494221483120831818e-14,7.19654416194535034732783994404559887e-16,4.76516006236086336154586453878836479e-13
misc/can_62,1.46831431853808136793508054262723375e-14,3.18285651869281438288406547896252571e-16,3.96984729354843462538610809277559924e-14
misc/can_634,1.36427455290994758011264458221047977e-14,7.64482657671878987080381115988782474e-16,1.28646240486195333289933164777266181e-10
misc/can_715,1.68253707307055722065624622737078805e-14,1.06523326189335755558340668561166586e-15,2.92802359635394637110635459713567102e-11
misc/can_73,5.86777487963116084265436925915360615e-15,6.48891361165154884433712932489636584e-16,4.94430028865525579160791317401244211e-14
misc/can_838,2.15183868195975123046354406943485230e-14,1.12061134762580504760604435327413607e-15,3.88852460103855999753580426563455446e-09
misc/can_96,5.94985860622975342420466757756225113e-15,5.84972148464005264080358377580463746e-16,1.78709825769620571271663225079835403e-14
misc/car4,-Inf,-Inf,-Inf
misc/cari,3.79482837065096524746261309269086807e-02,3.79482837065196386271088571190412128e-02,3.79482837064628056686207659760020970e-02
misc/case9,2.29917071605717332247723383300051783e-03,3.76741892755225512059455580071263709e-04,2.80947350678210331964676415436804115e+00
misc/cat_ears_2_1,1.31230782713571964113701413684376385e-14,1.02886924162954943129306855614994522e-15,1.53760750170742988971047028757662884e-13
misc/cat_ears_2_4,1.90529488501056521524274074227689801e-14,9.09915248246279032562413992780514389e-16,1.27392052063590816928454672977864437e-11
misc/cat_ears_3_1,1.66691623016296868462945716414015968e-14,8.62416022911586271432607552483457510e-16,3.13735889729683960818630062193259383e-13
misc/cat_ears_3_4,1.96882921813452774418658451493271100e-14,1.04477719284155306817180280895461684e-15,2.93674474882798368507221285966784265e-09
misc/cat_ears_4_1,3.05876212476008784684364612614769032e-14,9.34435548293634361838425883685262621e-16,7.10040899309720973934595081589617456e-13
misc/cat_ears_4_4,4.28134115374431856814829368569154883e-14,3.15191848811399834565381881376409693e-15,5.50957344053629613952407865410268630e-10
misc/cavity01,-Inf,-Inf,-Inf
misc/cavity02,-Inf,-Inf,-Inf
misc/cavity03,-Inf,-Inf,-Inf
misc/cavity04,3.35324235644052641498362680563761580e-01,3.35324235644050938867271008709662781e-01,3.35324235644078868949402646300715481e-01
misc/cavity05,-Inf,-Inf,-Inf
misc/cavity06,-Inf,-Inf,-Inf
misc/cavity07,1.65972420838081504474172642110721246e-08,3.14142318726597614043598745749563952e-09,3.40759977045103032207954916594522802e-07
misc/cavity08,-Inf,-Inf,-Inf
misc/cavity09,1.12250036693571811175429585800928163e-08,3.22238349492271328176206899294639072e-09,2.83337892999691508025984192819834628e-07
misc/cavity10,-Inf,-Inf,-Inf
misc/cca,-Inf,-Inf,-Inf
misc/ccc,-Inf,-Inf,-Inf
misc/cdde1,2.26346459198443737893008738624731880e+00,2.26346459198443801499546083536004531e+00,2.26346453869022559233581099670854231e+00
misc/cdde2,2.26346459198443737893008738624731880e+00,2.26346459198443801499546083536004531e+00,2.26346453869022559233581099670854231e+00
misc/cdde3,2.30391198294647986991133233071432596e+00,2.30391198294648184213243774045193986e+00,1.62897380629075623998931150484070934e+00
misc/cdde4,2.30391198294647986991133233071432596e+00,2.30391198294648184213243774045193986e+00,1.62897380629075623998931150484070934e+00
misc/cdde5,2.48447187945496641116658844333327181e+00,1.75660427018636532046929937825172558e+00,1.75660369011684808165613594661463529e+00
misc/cdde6,2.48447187945496641116658844333327181e+00,1.75660427018636532046929937825172558e+00,1.75660369011684808165613594661463529e+00
misc/cegb2802,1.58703721468825565780766883085293582e-14,1.04586579430974000742855383125685938e-15,3.21837034700404547151484515379061387e-09
misc/cegb2919,1.76575267068985195371866466191397584e-14,3.30647663705197661128088401750931813e-16,3.97153691151605905719764860650484992e-10
misc/cegb3024,2.94426206058690881438158933525114379e-14,7.37444237140064840220344213919774956e-16,4.05018527301881836076421940730075727e-09
misc/cegb3306,6.16453445186417969855712553112949670e-15,8.89238440423465031871467864855387366e-16,1.38024146363984006943723306894690627e-13
misc/celegans_metabolic,1.90223225692678953469784377102055191e-02,1.90223225692617516270414704183289778e-02,1.90223225690000599768301382539483423e-02
misc/celegansneural,8.72289388695338768952998150110439632e-15,8.89747360430387438849138337237125327e-16,2.15901585422246872416034386926334099e-13
misc/cell1,-Inf,-Inf,-Inf
misc/cell2,-Inf,-Inf,-Inf
misc/cep1,3.08199448444582941502594811357368078e+00,2.21151659028538743254245586894622990e+00,2.21151659026880510512453000141335116e+00
misc/cfinder-google,1.48869060100703519161405325370918203e-14,1.15164520795275119735774361856708129e-15,2.37807765505213906300262413782312107e-12
misc/ch,3.40065423695365308171584682148077726e-14,3.24316383415462797226577493629082029e-15,2.04161439663613700482778938626296903e-12
misc/ch3-3-b1,0.00000000000000000000000000000000000e+00,1.73472347597680709441192448139190674e-18,0.00000000000000000000000000000000000e+00
misc/ch3-3-b2,0.00000000000000000000000000000000000e+00,1.73472347597680709441192448139190674e-18,0.00000000000000000000000000000000000e+00
misc/ch4-4-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch4-4-b2,2.06893118956557313742732255517719017e-15,5.76085120645348566637105511260624264e-17,4.36658329750586094193943665257087535e-17
misc/ch4-4-b3,7.20167678776614233436285902124438683e-15,2.06136688476850869336068902964109441e-16,8.81361947978686000517127797039749327e-01
misc/ch5-5-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch5-5-b2,1.03351105055345750516997991141046026e-14,3.05937936399008525677396474009438371e-16,2.42984334347749068649268365484129449e-14
misc/ch5-5-b3,2.00427493723182458579386107182863757e-14,1.34034327555836898580012585943795838e-15,3.55693969395904682183822838625466359e-13
misc/ch5-5-b4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch6-6-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch6-6-b2,1.83396218443663898850672969580011636e-14,5.66183077642905238389808131816684331e-16,2.53528793643369883035999378345841421e-12
misc/ch6-6-b3,3.40973141642919752168356712021255459e-14,1.68691294661067778390990148557407067e-15,5.84864738988307059645895788830638704e-13
misc/ch6-6-b4,4.02259850204488505622815739046595620e-14,2.09383605004365423399389098517761405e-15,3.52300055225574213947157297420401671e-13
misc/ch6-6-b5,5.07331816985549880324818996549581837e-14,2.80842271808970516716352461358812591e-15,1.43627628555210439790721311826223368e-11
misc/ch7-6-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch7-6-b2,1.98703780221676866215298717716520628e-14,5.78462532177693045798755174775178258e-16,2.25263616956475044118791390190875767e-14
misc/ch7-6-b3,1.62477734914569126257769727241530601e-14,1.25059203761058111038463871740985755e-15,1.07235693348681680721188680843705968e-13
misc/ch7-6-b4,3.22653092417727900381971944791037368e-14,2.86637369040508430974433288716829983e-15,1.32836442227636266102242181438082205e-12
misc/ch7-6-b5,3.40469669479378447377812865498849185e-14,1.99486458966383897297313013027845346e-15,1.52480006361400118117773856481268146e-09
misc/ch7-7-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch7-7-b2,1.54287146249427984132812900095158443e-14,8.66439549635213166924977219919497058e-16,1.01461919323764295967193914551377225e-13
misc/ch7-8-b1,2.72367624753288964967419256279276029e-34,2.72367624753288964967419256279276029e-34,8.70494586174605277866524814443721219e-11
misc/ch7-8-b2,1.14127636117498839532114084711785748e-14,8.70805959562148310364533459000131787e-16,9.63566354468767687584927062386666719e-10
misc/ch7-9-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch7-9-b2,1.84357235663019583828078406209103887e-14,9.48579582704737007382870145172808701e-16,1.08793500298936442141784277503095011e-11
misc/ch8-8-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch8-8-b2,1.08134809720084161407809260785362877e-14,7.39152703714037759444919017907250400e-16,1.43985863416722752364858495689345606e-13
misc/chesapeake,9.55723791815787467677659483980051419e-15,4.36511764529212968456249920882437098e-16,4.26597728481767055726739675554531485e-13
misc/circuit204,-Inf,-Inf,-Inf
misc/circuit_1,-Inf,-Inf,-Inf
misc/circuit_2,-Inf,-Inf,-Inf
misc/circuit_3,-Inf,-Inf,-Inf
misc/cis-n4c6-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cis-n4c6-b13,6.37675475067425673611771407483026295e-14,6.10222004348539262988599697385676011e-15,2.79840727274163240172101955451867000e-10
misc/cis-n4c6-b14,3.65033244569041312174328284494712639e-14,1.03334443269749729835834173336484039e-15,4.68091358954014847870179406393400510e-13
misc/cis-n4c6-b15,2.73056773181907361459128625689125057e-14,1.34937658712283463189019858659931813e-15,1.53796689861912757570464592348928142e-08
misc/cis-n4c6-b2,3.91931140234985388480037053913763898e-15,2.27979169428410936565022169947871177e-16,1.66801923971987693430585022490265402e-16
misc/cis-n4c6-b3,2.93939883573741166884108692355602506e-14,4.28137736219897076987419491263767243e-16,6.22984777379658267900130796915800646e-14
misc/cis-n4c6-b4,2.60716929355472858541267321317232403e-14,1.48582130773814204375939375116508257e-15,2.01710386801523461912857244049552678e-13
misc/ck104,8.88429088870425648946391336133093977e-03,8.88429088870096479594315031069909353e-03,8.88429078682814805006715985329062650e-03
misc/ck400,-Inf,-Inf,-Inf
misc/ck656,-Inf,-Inf,-Inf
misc/co5,5.62081829156595753442055204220651970e-13,8.23323603043248265402284502009805102e-14,4.97514281554308240221259213143841253e-08
misc/co9,-Inf,-Inf,-Inf
misc/coater1,1.50852975426119279978421592973403381e-14,1.25652051292643690110614994557679180e-15,8.21611904318780840863414292574604274e-11
misc/commanche_dual,1.46690866012973514706757544739764871e-14,1.47461244213363982723445780997044038e-15,1.35551310543692919320925305190924760e-08
misc/complex,9.09280933585224836894983943645460030e-15,2.29016801972934346956171118270253432e-16,1.60618431547407190388867889245169279e-09
misc/cond-mat,9.97869986315493658533955671705686659e-02,9.97869986315445362447302569808226636e-02,9.97869989774964534487431769590600131e-02
misc/contiguous-usa,1.14115976790495457150143698281506340e-14,4.99378514890623759939765178879634244e-16,2.64399684761134872677458626662625883e-12
misc/copter1,1.30717952265072076974821773598655331e-14,2.96991497520149746207232974510866724e-15,1.27397792855405035638420461937223610e-08
misc/cora_agm_fcl_aid,1.24849409388220276189110866913904943e-14,1.36865842212767275454684023086859184e-15,7.20134319052377180984572967011474612e-10
misc/cora_subelj,1.57152652524582331125939470228229118e-14,1.37407304059934356240260890827339967e-15,6.59564279123077696238448672569165037e-10
misc/cq5,1.11930520284987537217624550980151143e-13,7.76817833848354409596011973601822405e-15,1.35181032828304380103883480991890404e-08
misc/cq9,2.45281831110622481355231759392016082e-13,1.86613010934937554733532657678320426e-14,4.39572417442512034249957937491913771e-07
misc/cr42,6.80538560112110818074310113760089120e-14,4.02723505162976306497284241167880550e-15,6.66154518503357115406877888392727003e-12
misc/crack,2.62766100180288878873807850729423619e-14,7.08494666299023062300773779611147394e-16,4.28793648268635781117924542696653683e-13
misc/crack_dual,-Inf,-Inf,-Inf
misc/crew1,2.07831045499004937251592086501643715e-14,8.05522736377062696456198963753993860e-16,2.92568085773959685262856576901167520e-10
misc/cryg2500,1.61578539311443183188244810925484983e-11,1.48978369481387492972988583670812651e-12,4.10034471297704270536462070537082572e-10
misc/crystm01,-Inf,-Inf,-Inf
misc/cs4,3.10240300865250036226992005396787159e-14,2.37089384318719496582948420576349463e-15,5.68715170825969623831288874089585054e-08
misc/cti,3.75404419193785189421201601460411458e-14,2.93592469185802486789356108839111246e-15,4.58006433564801014151985841720581287e-08
misc/curtis54,1.30530418594669048541406308575164329e-14,5.42052173431347097651622452144748175e-16,9.84535928635213590938544398847846396e-14
misc/cvxqp3,1.60977639544695712645116279300817008e-14,9.16204847262563900441607398273975324e-16,2.59097267069148443438305665653217379e-10
misc/d_dyn,1.44110348748241256109693691396576125e-14,5.70893929724756294248932203566646549e-16,4.42761166952604979176303259860015151e-10
misc/d_dyn1,1.76066034271481688029602316302127647e-14,9.66388930233077341703052096808821714e-16,1.01908656338497585689301492129182336e-10
misc/d_ss,1.26276304166615157998038572184221356e-14,2.47071038704077368590848664790620308e-15,6.15599883364961063587333177522147517e-10
misc/dano3mip,2.22023110274223581671215681650182077e-14,2.38033353923844984617909369425022388e-15,1.23793361364074084564310862617084445e-08
misc/data,1.23898798756582705359035930966995017e-14,9.22623822384233482312022675157920023e-16,1.86454920644143388578006143655194590e-11
misc/dblp-cite,2.06008659332243086960904583662829254e-14,1.97931032726756503878943015176329186e-15,1.73747437785034178228500838487964661e-09
misc/de063155,1.43976793613139138073018577983893552e-10,8.91021208906744207892071173537164520e-11,9.43167976823548828431558054559138590e-08
misc/de063157,4.45753599667178919267020361146108100e-08,6.98028471405431448345493429868337097e-09,1.91122248119389769595251224591695365e-06
misc/de080285,2.68891468137422678850383393252604825e-12,2.58545191212204738108873564592688756e-13,3.15934304190682692737232760290495412e-06
misc/delaunay_n10,1.98504704003546306980215275670711323e-14,3.52840725797655725120266092574322040e-15,1.55821691798414300771658242989447314e-08
misc/delaunay_n11,-Inf,-Inf,-Inf
misc/delaunay_n12,-Inf,-Inf,-Inf
misc/delaunay_n13,-Inf,-Inf,-Inf
misc/delaunay_n14,-Inf,-Inf,-Inf
misc/delaunay_n15,-Inf,-Inf,-Inf
misc/delf,3.00059439279139825721437510356571425e-06,7.06620937288962171416679977508848677e-08,1.69515712559889702607324831395409794e-05
misc/deter0,7.20099232088981936689707505532551001e-12,5.16428061863284625928716168442712572e-13,1.53393158516629609732698041258221880e-10
misc/deter1,9.26838158425532750952961096204129096e-12,1.05872234171450782768969672429671650e-12,5.39517852231170028783622951348741000e-11
misc/deter2,1.45951822132406635750060406796380966e-11,8.05640556962354218965264883208406432e-13,1.78817641554868054030439352100830558e-10
misc/deter3,1.59810361837766498414595564597993300e-11,1.08154556425421866273761181213136466e-12,4.98621464530533189884836761126217366e-10
misc/deter4,2.20895313268038001377709396599599082e-11,9.77599538590573993883702207078545323e-13,1.50305457708403267045956112912999573e-08
misc/deter5,1.38900298787928592152338437722825836e-11,2.19724435899148731964741937691565978e-12,1.59478698840277887368430684444100538e-09
misc/deter6,7.57191476192424116929746109963989905e-12,6.94671097875222330663848940075946342e-13,2.93471571889935559005836342798621422e-10
misc/deter7,1.62756212923903578933941863962185146e-11,8.25942604718194272781274279511722771e-13,2.96872621377722262032943176903164271e-08
misc/deter8,1.33754944755796514990834011568445416e-11,8.64253951503330813952091912405229318e-13,5.44993465868954513506947163659881313e-09
misc/df2177,1.68903033164831225136146071589868022e-14,1.09762720370126895007125431308191184e-15,1.35070714945282142236726793231311393e-08
misc/diag,5.25900483063251751612436870292575505e-14,4.06573694304949547553965299165819054e-15,7.24197398960738243729886464463193709e-08
misc/dictionary28,-Inf,-Inf,-Inf
misc/divorce,3.70836960026107241092815485531861953e-15,1.11345554580592847869591286800002294e-16,4.16087621289014955316464638484982104e-14
misc/dolphins,1.29058938093479148802941680689570137e-14,4.53196730621675331843887790252053797e-16,2.96540817951023572355919757417515035e-13
misc/dtoc,1.96613989573851037907910504025995598e-12,2.50759716443586341895434156398095345e-13,5.46766175717335733517498232081649225e-10
misc/dw1024,1.67972952366060627056127534394474615e-14,1.01873595611131761044419355710892950e-15,1.11704974865867724261285013236065634e-13
misc/dw2048,1.67972952366060627056127534394474615e-14,1.01873595611131761044419355710892950e-15,1.11704974865867724261285013236065634e-13
misc/dw256A,1.44631214404695051128809957508508258e-02,1.44631214405315237676178456531962768e-02,1.44631061670645480913779717967142064e-02
misc/dw256B,5.56108676826094892547448846964097098e-15,2.91433201301244540558124078078010050e-16,1.48083076932963200936504067664849036e-14
misc/dw4096,5.21258161077610288352049190472930230e-12,1.55983341894820072600485588578522813e-12,2.06457054374509842739939284195564749e-08
misc/dw8192,5.21258161077610288352049190472930230e-12,1.55983341894820072600485588578522813e-12,2.06457054374509842739939284195564749e-08
misc/dwa512,1.44631214404695051128809957508508258e-02,1.44631214405315237676178456531962768e-02,1.44631061670645480913779717967142064e-02
misc/dwt_1005,2.03276671083924974145425815475588809e-14,1.01882833234232249781006786530746313e-15,4.00569273227907204051511646111629554e-09
misc/dwt_1007,2.01705309872729022343827094036304288e-14,1.44464615908499666510623732103598335e-15,4.27225238859830917898475546987543314e-09
misc/dwt_1242,1.55860152110790477059372881052725766e-14,1.33961750372489829732906550847696506e-15,5.56733646626599826191518977220395610e-09
misc/dwt_162,1.04399942174270480642824012374222633e-14,5.42017888939954908213035081998082851e-16,1.69954753938137526174656237048361555e-09
misc/dwt_193,8.30717318569654882402096412449166421e-15,6.21876474381474698600879085486359898e-16,3.34009162281957646603183589359102052e-12
misc/dwt_198,2.49620787827981982599067068697091465e-02,2.49620787827951103790122875398373152e-02,2.49620787779126937417133173792270487e-02
misc/dwt_209,1.56191817289707144283503478699551726e-14,5.60247859290581885506437269552699899e-16,6.76827117436588190354081141696737812e-14
misc/dwt_221,8.75871616788959980005528377651101696e-15,7.86951529679357655353017429050101171e-16,6.70851078200346406185732227105368425e-13
misc/dwt_234,2.14400875779242175366325918728087389e-14,8.10564806147423971664936819904084573e-16,1.83131678581593192191161641327691210e-11
misc/dwt_245,9.38674745797507117097352040287463185e-15,6.63052838655160647638513940682705893e-16,2.08094199212151507510648714535793209e-13
misc/dwt_2680,2.06131389464642375810337362721137072e-14,1.03162943868897401522910184841974087e-15,8.04721817230748606451790648547737865e-09
misc/dwt_307,2.19200858180579653585343868663082166e-14,1.43147343016370277078632501416945882e-15,2.45414874529000894119467547452975162e-10
misc/dwt_310,1.30398283265006186831784585131091176e-14,1.15205760907999878935186405100071645e-15,3.98797607119847323589023148368290532e-13
misc/dwt_346,1.27163269593699615365840424606738310e-14,6.39003004822161607794455790393937295e-16,2.83718764821305542337119178154436427e-13
misc/dwt_361,1.02813424331806811131573839219235512e-14,8.51127252435131384950814920893722787e-16,2.34900925069544733901182684794068089e-12
misc/dwt_419,2.38304711556063109233627775804490319e-14,9.64102110908476667639255604870818896e-16,7.59003450009542538753743228109538091e-09
misc/dwt_492,9.61696462760272042968855265969339243e-15,7.34550938068077242642988173504420765e-16,7.96299120699770794956551770916649222e-09
misc/dwt_503,2.27498091324666823857823081641318727e-14,6.83522830046719505982900403045988950e-16,2.26142255222938041656894138248571554e-10
misc/dwt_512,1.67011557463381533866153106936152819e-14,7.56808812221852020937198426615772271e-16,1.25695561623879003095652218838614455e-13
misc/dwt_59,5.69791999866739998630768641053997094e-15,4.19247112220226470706442840463116031e-16,1.05847980859055034118905435244926922e-13
misc/dwt_592,1.42908362785284223466494994680869118e-14,1.56184857192476267975997922048546055e-15,2.18414834921966852285372322426918552e-09
misc/dwt_607,1.25112312636809583112133304323606780e-14,7.49106880304239392875137456788958908e-16,1.32829448178633117422137932225926209e-09
misc/dwt_66,1.19361344034486136912839877607122391e-14,8.22015687392116227845298535248551108e-16,4.60211403873094492989702135019016566e-09
misc/dwt_72,1.12084226063124411021705500247839602e-14,4.81175557101415662213924264766769029e-16,9.97573056023990399070184105680455696e-14
misc/dwt_758,2.71148039534225005425727108418618756e-14,1.37798810215275115841295091390858299e-15,5.26138126296510608511234415586125561e-12
misc/dwt_869,2.16863210862029392423527045766127282e-14,8.87413152490760443173231318999656418e-16,2.76875531388944125519008114580993093e-12
misc/dwt_87,1.22811298924428195374708645264666508e-14,4.96220654612123826759570481288054998e-16,9.15489343566584888328848963331192751e-14
misc/dwt_878,1.50988825959400372852339042552754822e-14,1.15152060269494985020879048198806418e-15,5.60893442034126703105034697982571649e-09
misc/dwt_918,2.15289399293948246599388264729773257e-14,2.27042699071117463906256884757163684e-15,2.22842506578972259892535713495629782e-08
misc/dwt_992,1.74786768271432703438926058149243878e-14,9.19471399077039980365629867682708607e-16,1.02854583220826349210490246013013605e-10
misc/eco-foodweb-baydry,8.35800633687765278623222913534732977e-15,5.49616098395523610726596182818019552e-16,3.30809724969413946062131768502661407e-12
misc/eco-foodweb-baywet,8.74355306377633048125532939996223175e-15,8.31365837834356921286978761726221519e-16,4.69304225521736093424727668019059923e-11
misc/ego-facebook,5.87460323801104684189411214857811549e-15,7.39876075418557735229533226438462586e-16,1.56693997765523634230640726690832005e-11
misc/ego-gplus,8.72752319892644282468076312350705678e-03,8.72752319893162469221501856820502373e-03,8.72752613060488127413019420853822236e-03
misc/ego-twitter,-Inf,-Inf,-Inf
misc/email,1.63604653919094264740117523590381902e-14,1.29675573789079176724350606789552057e-15,2.63950337185467515968600545671777085e-13
misc/epb0,-Inf,-Inf,-Inf
misc/eris1176,1.43667363272532870179909220182144328e-14,9.35530926617405559669493757883650187e-16,1.03948619464963616102350490950400053e-10
misc/escorts,1.38118609267241230022181500106300250e-14,1.13165968840080450351915760146966493e-15,5.54134839790236331951556197738126663e-10
misc/eurqsa,-Inf,-Inf,-Inf
misc/ex10,-Inf,-Inf,-Inf
misc/ex10hs,-Inf,-Inf,-Inf
misc/ex12,9.95752155368664199630433034732686323e-07,2.40077191588705747030925506116569805e-07,3.27536378431806257032737502755703499e-05
misc/ex13,-Inf,-Inf,-Inf
misc/ex14,7.44655132904499196569438618259372235e-09,1.05956606482091192590529975034046760e-09,1.14146051390251609486592960761679157e-07
misc/ex15,-Inf,-Inf,-Inf
misc/ex20,7.22800036400821708634532391146874503e-08,6.95650344659582777736262403237988844e-09,1.14147672134088225213380238864314212e-06
misc/ex21,1.43933020938930172470523492208868576e-12,6.94265498415801669081261171383605479e-14,5.60514000716032203006801537426536218e-11
misc/ex22,5.00394963288569166399221072728011687e-07,4.85807232359441389935190472570608766e-08,7.08912119265047045656250482698934310e-06
misc/ex23,4.73822613686732579590706028035311017e-07,8.51918255272903739779785861302595335e-08,2.39737932805971228516127564375545974e-05
misc/ex24,9.77159716955576588406261046064207758e-07,1.52038829471666595817282674179595295e-07,4.59289826650452914892234155812127547e-05
misc/ex25,5.35040471881242412397993826538607793e-06,3.44105984317859491706201726402859696e-06,4.80042354562401358986466288513684026e-03
misc/ex27,-Inf,-Inf,-Inf
misc/ex29,-Inf,-Inf,-Inf
misc/ex3,-Inf,-Inf,-Inf
misc/ex32,-Inf,-Inf,-Inf
misc/ex33,-Inf,-Inf,-Inf
misc/ex36,-Inf,-Inf,-Inf
misc/ex3sta1,-Inf,-Inf,-Inf
misc/ex7,-Inf,-Inf,-Inf
misc/ex9,-Inf,-Inf,-Inf
misc/extr1,3.18216695431322601678438181849501712e-06,8.91693763461273999214901434182900278e-07,-Inf
misc/extr1b,3.98369601451452422552399500681915764e-07,-Inf,-Inf
misc/farm,3.59400179815447476997289474329697914e-15,1.36084596873283664829850221556484472e-16,1.99999239037570211856739366281624395e-15
misc/fd12,4.00414048590002332254677093789251734e-06,2.69277794312154316254326642563123581e-06,2.15868471967262651879703092654292185e-03
misc/fd15,1.54958261799863030963874772651573956e-07,2.20436299225607203339178109347629271e-08,1.93764599662879692851792359349723960e-06
misc/fd18,1.29389115943627164459496218066553307e-07,1.46622693022837116217768842189155607e-08,3.04957221698815305286685253278566960e-06
misc/fe_4elt2,2.45260919206626542887092998128223903e-14,1.42486493147324713279358594878955959e-15,1.76703039272975990048435156499408779e-07
misc/fe_body,1.70710868525964195295608974032982213e-14,9.06671059104262032014488735071634061e-15,1.95988913727054581948389400508811629e-13
misc/fe_sphere,-Inf,-Inf,-Inf
misc/filter2D,8.66979795909040788425608312488558622e+02,2.87252132849042401679305464633495638e+02,1.53067946330998596938955656016582678e+08
misc/finance256,-Inf,-Inf,-Inf
misc/flower_4_1,1.43048855799530559572886892451334024e-14,7.24905206207395891629101080509674259e-16,1.75146401816171390977261378899181817e-13
misc/flower_4_4,2.36997938163070393572044528701477111e-14,1.75828942437047136935098870353866206e-15,1.95829573374987835152231426199265805e-09
misc/flower_5_1,1.51302109231597360366375178678714032e-14,1.30588764761203416489637827228340267e-15,9.29325644551400982108060145951347397e-11
misc/flower_5_4,2.53782282777803514556895132248213679e-14,1.71546038392795299030592800709546722e-15,6.51139843797979745673932294192256528e-09
misc/flower_7_1,2.46402105023580623577809400141203297e-14,1.09434726328847548679038549084364076e-15,6.85569576411926568858564473709628143e-12
misc/flower_8_1,2.32092513928811441589919724060087207e-14,9.40430970331686318867526376555263016e-16,2.78155783567707182955336702654735015e-13
misc/flowmeter0,7.11758523434578443127190261874815307e+02,2.61599354047409600378731903891243350e+02,1.12880715712672207852288766627430337e+08
misc/foldoc,2.22240828402161830075182260064543177e-14,1.64353946697190299620372051209693851e-15,5.72079040215668503610014565426892716e-09
misc/fome11,3.52458454237519829217556309906282151e-14,3.23328923961321858019888471900718690e-15,3.52045939122193925213753449719584101e-11
misc/foodweb-baydry,8.35800633687765278623222913534732977e-15,5.49616098395523610726596182818019552e-16,3.30809724969413946062131768502661407e-12
misc/foodweb-baywet,8.74355306377633048125532939996223175e-15,8.31365837834356921286978761726221519e-16,4.69304225521736093424727668019059923e-11
misc/football,8.11084563930239089040232808469326973e-15,5.28146799829453280398688389931670431e-16,2.54338572489906305297171988823973834e-14
misc/ford1,-Inf,-Inf,-Inf
misc/fpga_dcop_01,-Inf,-Inf,-Inf
misc/fpga_dcop_02,-Inf,-Inf,-Inf
misc/fpga_dcop_03,-Inf,-Inf,-Inf
misc/fpga_dcop_04,-Inf,-Inf,-Inf
misc/fpga_dcop_05,-Inf,-Inf,-Inf
misc/fpga_dcop_06,-Inf,-Inf,-Inf
misc/fpga_dcop_07,-Inf,-Inf,-Inf
misc/fpga_dcop_08,-Inf,-Inf,-Inf
misc/fpga_dcop_09,-Inf,-Inf,-Inf
misc/fpga_dcop_10,-Inf,-Inf,-Inf
misc/fpga_dcop_11,-Inf,-Inf,-Inf
misc/fpga_dcop_12,-Inf,-Inf,-Inf
misc/fpga_dcop_13,-Inf,-Inf,-Inf
misc/fpga_dcop_14,2.10844911260664033665560218242212845e+54,4.74607434729342910189396478460481194e+73,2.20855883097298040737435196399386941e+71
misc/fpga_dcop_15,-Inf,-Inf,-Inf
misc/fpga_dcop_16,-Inf,-Inf,-Inf
misc/fpga_dcop_17,-Inf,-Inf,-Inf
misc/fpga_dcop_18,-Inf,-Inf,-Inf
misc/fpga_dcop_19,-Inf,-Inf,-Inf
misc/fpga_dcop_20,-Inf,-Inf,-Inf
misc/fpga_dcop_21,-Inf,-Inf,-Inf
misc/fpga_dcop_22,-Inf,-Inf,-Inf
misc/fpga_dcop_23,-Inf,-Inf,-Inf
misc/fpga_dcop_24,-Inf,-Inf,-Inf
misc/fpga_dcop_25,-Inf,-Inf,-Inf
misc/fpga_dcop_26,-Inf,-Inf,-Inf
misc/fpga_dcop_27,-Inf,-Inf,-Inf
misc/fpga_dcop_28,-Inf,-Inf,-Inf
misc/fpga_dcop_29,-Inf,-Inf,-Inf
misc/fpga_dcop_30,-Inf,-Inf,-Inf
misc/fpga_dcop_31,-Inf,-Inf,-Inf
misc/fpga_dcop_32,-Inf,-Inf,-Inf
misc/fpga_dcop_33,-Inf,-Inf,-Inf
misc/fpga_dcop_34,-Inf,-Inf,-Inf
misc/fpga_dcop_35,-Inf,-Inf,-Inf
misc/fpga_dcop_36,-Inf,-Inf,-Inf
misc/fpga_dcop_37,-Inf,-Inf,-Inf
misc/fpga_dcop_38,-Inf,-Inf,-Inf
misc/fpga_dcop_39,-Inf,-Inf,-Inf
misc/fpga_dcop_40,-Inf,-Inf,-Inf
misc/fpga_dcop_41,-Inf,-Inf,-Inf
misc/fpga_dcop_42,-Inf,-Inf,-Inf
misc/fpga_dcop_43,-Inf,-Inf,-Inf
misc/fpga_dcop_44,-Inf,-Inf,-Inf
misc/fpga_dcop_45,-Inf,-Inf,-Inf
misc/fpga_dcop_46,-Inf,-Inf,-Inf
misc/fpga_dcop_47,-Inf,-Inf,-Inf
misc/fpga_dcop_48,-Inf,-Inf,-Inf
misc/fpga_dcop_49,-Inf,-Inf,-Inf
misc/fpga_dcop_50,-Inf,-Inf,-Inf
misc/fpga_dcop_51,-Inf,-Inf,-Inf
misc/fpga_trans_01,-Inf,-Inf,-Inf
misc/fpga_trans_02,-Inf,-Inf,-Inf
misc/fs-FA,1.32382615281440059953947517672656982e-14,1.40101903916112879129698324519416166e-15,1.08714215095953068471295154778272773e-09
misc/fs-adjnoun_adj_copperfield,1.47144278661312657800819771434744765e-14,8.47431474043846525829122203022322002e-16,3.53156442356310488027382337673023483e-11
misc/fs_183_1,-Inf,-Inf,-Inf
misc/fs_183_3,-Inf,-Inf,-Inf
misc/fs_183_4,6.61645046179376265626323173127851573e-02,6.61645046182889212978653353160529202e-02,6.61645041892488792733568003830365547e-02
misc/fs_183_6,1.89691473762314527531980166764797165e-01,1.14151151440611923670569564004833490e-01,1.14151151362941233679879759947231731e-01
misc/fs_541_1,1.34691721086240634269124482710313403e-01,1.34691721086237921152046779363279416e-01,1.34691721086289005527717851910378379e-01
misc/fs_541_2,-Inf,-Inf,-Inf
misc/fs_541_3,3.29916335064437873976354190684543646e-14,2.69013410163134155835648598950365417e-15,1.59654463243710447657854903671457037e-08
misc/fs_541_4,4.51817929079828879725463781993712474e-14,2.02182525901124428474506993503572798e-15,1.18552622917042184270816678147682117e-08
misc/fs_680_1,-Inf,-Inf,-Inf
misc/fs_680_2,-Inf,-Inf,-Inf
misc/fs_680_3,-Inf,-Inf,-Inf
misc/fs_760_1,-Inf,-Inf,-Inf
misc/fs_760_2,-Inf,-Inf,-Inf
misc/fs_760_3,-Inf,-Inf,-Inf
misc/fv1,-Inf,-Inf,-Inf
misc/fv2,-Inf,-Inf,-Inf
misc/fv3,5.66807960117800064903822260996376907e-15,1.79372667327729612027387737998937389e-16,1.61824724929510035394412487938159541e-10
misc/fxm2-16,1.97157238160910980043386460040496347e-13,3.45977801107232888249933360002251759e-15,6.29233236956975730550831522366083667e-12
misc/fxm2-6,1.30784090184645448514445362785887904e-13,1.17231236335068764050502176342512225e-14,6.68184367505810551479360789918756892e-09
misc/fxm3_6,4.13035934522669083797460195777329462e-02,4.13035934522718414236982248284995387e-02,4.13035934521442948776339913090313255e-02
misc/g3rmt3m3,2.36764122377249649026268816776574089e-14,9.54778212084975810877569074648748863e-16,3.76470769427493024231542818855060994e-08
misc/g7jac010,-Inf,-Inf,-Inf
misc/g7jac010sc,1.70614345625067097354644350866168825e-13,7.51371614167734601477549045941333652e-15,1.48581632866108882994746051739094763e-09
misc/g7jac020,3.00024594520706209296166911687670612e-11,2.26395711991190743215544347410954378e-12,2.06662579550587880227827241949249080e-08
misc/g7jac020sc,6.47532659965715598701152193068750691e-13,2.20124756211521499480130813809000374e-14,3.68225739064110419360402573147508523e-11
misc/gams10a,2.50587665815722425759874685128341382e-14,1.17181488278730033581532883780436331e-15,4.56735126449355565958202992146155991e-10
misc/gams10am,2.21033024789039502202343287018784305e-14,1.12355629208197466538371506990435729e-15,2.22885687810621502470313805291834567e-10
misc/gams30a,6.84334843152314032494704103072213261e-14,4.55953780999763622546161430303698043e-15,5.53532720393209287346504083866143777e-09
misc/gams30am,8.52485306773241141811208275268063393e-14,2.38377731647065548564899940686568144e-15,2.69658433542425115195237168861428799e-12
misc/gams60am,1.92246900841104561125523072013416428e-13,8.03213315343720658320441670199717641e-15,2.26771411760272954433770631660840870e-08
misc/garon1,-Inf,-Inf,-Inf
misc/gas11,2.46148562645129583101539365359137805e-13,2.90628847690853614075373963328419747e-14,8.08986588876360556935843319898402770e-10
misc/ge,2.11451906360328829626792528557179182e-13,1.11976724346592065131532874657997620e-14,2.36971710831975577421317935157644942e-09
misc/gemat1,7.27622763005443156706625906697666969e-13,2.99477199505395337937273199781248190e-14,4.55856167907148348547092062741162766e-11
misc/gemat11,7.63583495139828992605865171278264189e-13,3.43863107368783226355109842901747999e-14,7.53099456369431134177152414628695683e-11
misc/gemat12,6.54640026540652072490434222603646222e-13,2.75548827135599459329094639992329792e-14,1.05070844132104700082003789745503940e-09
misc/gen,9.84523690909182959021524682617847384e-15,9.82763443672984851002663306931206049e-16,1.74277026216181304397362155324516534e-10
misc/gen1,9.84523690909182959021524682617847384e-15,9.82763443672984851002663306931206049e-16,1.74277026216181304397362155324516534e-10
misc/gent113,1.05078949974551851654987359426214894e-14,7.15047322131189275994841120716234388e-16,1.98903439510204558599465842765774702e-11
misc/geom,-Inf,-Inf,-Inf
misc/gr_30_30,2.02755342799159449134735493260666386e+00,2.02755342799159603384053211607633173e+00,2.02755342799158655260785655869157548e+00
misc/gre_1107,1.76129230534843644793389524460369458e-14,1.16956267544898792545283179945622478e-15,2.43936743649619862920370020435352592e-13
misc/gre_115,8.83032524625366151620244173914826894e-15,7.91741848929493266862160611307664937e-16,3.40687382816680243755510465480145582e-14
misc/gre_185,1.43302694453904009726913345252213532e-14,7.66522293387778525619626678729573579e-16,3.70879337642714092292434845793293734e-13
misc/gre_216a,1.06968357949371948076626670939194794e-14,8.15875945162532304986718328350902072e-16,2.02706323116181882809823225760614670e-13
misc/gre_216b,3.02374088729154646026491840492120996e-14,2.02577080779921019512215202083936864e-15,2.17243792798705710693127470092319242e-08
misc/gre_343,1.50687846874784393537420581711148762e-14,6.45621611147202982118584718674246142e-16,1.30716054532940257617302512455156963e-13
misc/gre_512,8.18974484930285190685943833127530719e-15,4.76906134035257132642851232678115196e-16,2.10238861118822269538303357800755655e-13
misc/grid1,1.05133990423493385784628201799636368e-14,5.87193375724027762688074076636198644e-16,6.54776565495663432298352036204480511e-13
misc/grid1_dual,1.60146964221727186613753714243918519e-14,1.02577916014521553558587882784052628e-15,3.47367801122386162812597699975625412e-13
misc/grid2,2.89044280364484055504250682954594942e-14,2.62919159520416730076668288825259104e-15,2.64457231003524774306073224309467655e-08
misc/grid2_dual,4.00307740853770691485689795579130504e-14,1.65960805563117751752846887792509150e-15,1.46339590266330801804015416624050887e-08
misc/hep-th,-Inf,-Inf,-Inf
misc/hor_131,2.45126481292403114260016418857518727e-05,7.89455744084225497222579366344940661e-06,1.49362415941862496511256758021269520e-03
misc/hydr1,-Inf,-Inf,-Inf
misc/hydr1c,-Inf,-Inf,-Inf
misc/ibm32,4.95756117438322154215997191019789545e-15,5.62875298862225966679133993625000374e-16,3.76599529173438221801159419667290829e-14
misc/iiasa,2.67477673170473935338796888673372420e-01,2.67477673170470699444234287648150008e-01,2.67477673174508721403992994490416119e-01
misc/illc1033,1.52766174832532842332341027575862435e-14,8.04634493365331817360206940255880956e-16,2.38230761892980687911398609205677147e-10
misc/illc1850,1.94765368095998424345310888782722385e-14,8.98394216918924895980015513471376700e-16,1.47192649374386355876050241274966720e-12
misc/impcol_a,3.33667951548884130919713421436308383e-14,1.72167703546009182857682332276529414e-15,3.75703653791936018189290490903244515e-11
misc/impcol_b,4.52591367510645446102427046089974305e-14,7.90972816583515738624092504756132046e-15,1.02753475553352160384491030854524009e-09
misc/impcol_c,2.26143336720070620103367834792490619e-14,8.36074366399418399265239813196867710e-16,4.61115151948089940492916755076040861e-13
misc/impcol_d,1.82882843778960227500371449566391397e-14,1.44940782521051870191910705634632036e-15,3.54640463269029123514409821831556146e-08
misc/impcol_e,1.82393763750603336035927298842618797e-14,1.57652171575239533510427752507943469e-15,1.24393369291716724198478729713013747e-12
misc/init_adder1,-Inf,-Inf,-Inf
misc/iprob,-Inf,-Inf,-Inf
misc/jagmesh1,2.94702718512660375707711590673099115e-14,1.15550778469089603146808139693747371e-15,8.52236648607879037011298565331277496e-09
misc/jagmesh2,1.64718792750920318252811125212961496e-14,1.46766574890891366729307941192099947e-15,4.74549730563984496518305943220466233e-09
misc/jagmesh3,1.63701754925994748754798443555419547e-14,2.32856096231965594917441053083449590e-15,8.46533293073205971128928744227754062e-07
misc/jagmesh4,2.75596973615152280240478839107048645e-14,1.78886204539527084464426384850857427e-15,2.68621007358097216075029043189068720e-08
misc/jagmesh5,2.95727584785599570138823629932598443e-14,1.12552955693958233294289510956174506e-15,2.08724115524511148038735117276083741e-08
misc/jagmesh6,2.71219994972702916543711138127716100e-14,3.12247029974079196841795823430473959e-15,1.71471779818774329210522252845155993e-08
misc/jagmesh7,2.76543750518284020969653182073664462e-14,1.83191359919141949704606924414481110e-15,1.88397814177481194803384188794789660e-08
misc/jagmesh8,1.92493964896914314811503510298206707e-14,1.94439218964145649158537568064616538e-15,2.81864789080308436945031152937591650e-08
misc/jagmesh9,3.34564120442401661662709215031002475e-14,1.30222194126914582933232710256215705e-15,1.33232890865528867882248750122166844e-07
misc/jan99jac020,-Inf,-Inf,-Inf
misc/jan99jac020sc,2.46836107204776048587385067715368810e+01,7.18493937781101813366454993764475864e-01,3.62305917051920191939991255674223557e+05
misc/jan99jac040,8.25390203592941279241619829598880461e-13,4.78551558672043404565390425285952469e-14,1.15015995345565545785989273947154536e-08
misc/jan99jac040sc,2.08558835532894989958663884298825901e+00,1.65443496900440925957576177394133676e-01,6.87527813514591404869660310400410382e+04
misc/jazz,1.19865918194193544298242610951241460e-14,5.79937935767134248327890657831736581e-16,1.03203364406419595749436156917670358e-13
misc/jendrec1,3.49203084610246259846859601539192398e-14,4.97769758923760080206339943765963891e-15,2.09259940207420503706691589915077422e-09
misc/jnlbrng1,-Inf,-Inf,-Inf
misc/jpwh_991,1.73205080756887575515729723466833481e+00,1.99999999999999899039093698149833345e+00,1.99999996646575544862095069772856479e+00
misc/karate,5.21775191904415416174210596852784362e-15,1.67338784426789860611679343429982086e-16,4.33900010793083603089794060498605585e-15
misc/kl02,1.02379656673479544850404073282342132e-14,7.43686133560297602793357226143358479e-16,4.40214698013179200298306297613552127e-13
misc/kleemin,1.64032902073204781555710641922055982e-15,1.45751289824200532224961301439200854e-16,7.20133988490574780887155355335777490e-12
misc/klein-b1,4.30651027555224892077538320017599673e-34,4.30651027555224892077538320017599673e-34,6.93889390390722876283368680301480024e-18
misc/klein-b2,5.53148728908136006867233556650253762e-16,1.96278340444226334458227739515639423e-18,2.29767286259479170947368954245163519e-18
misc/kneser_6_2_1,1.92036246829499233647662747279864447e-14,1.40351795750738336362179754394845440e-15,1.22580813365070361422062506891476824e-09
misc/kneser_8_3_1,1.95178368238186460265551037672352939e-14,2.14972030094919148743389592920116815e-15,1.17821403134026176276771487712829559e-08
misc/l30,5.89341019619999602080239212100468496e+01,1.28984766583677508209508556016630579e+01,2.91474226958020115840407447024056118e+06
misc/l9,4.45469091833338012653669747058693508e-05,2.45140523576109151484500376139034030e-06,7.71145005109048985613044401177868464e-02
misc/lap_25,1.50134362031469458646692158173926735e-15,2.72093448742085186555008759711196031e-16,2.57062590293488710995295517649520127e-09
misc/large,3.64581983786033495810982970830522858e-07,4.00059529308166765846110904724930741e-08,4.71675867382399121988031295870199916e-05
misc/lasagne-spanishbook,1.51632468109537579958141855986567917e-14,9.02838753306563771622253629155756618e-16,5.10865375277445833813691192232583443e-09
misc/laser,-Inf,-Inf,-Inf
misc/lesmis,1.08879263197391254677552629937498536e-14,4.90238954219898126273332275873505679e-16,1.38686304326756697348848170480768873e-12
misc/lhr01,1.51005024410722974700739595276929632e-11,6.42888763399987518306168550110295816e-12,2.71009101463997751004295551887328927e-08
misc/lhr02,8.44356599835495493813187440567300632e-11,6.95166666451355094004518693070245730e-12,1.59011572040450751524151357592087188e-07
misc/lns_131,2.15488791455662572090576046885657643e-14,1.01382207461751597728350642450489299e-15,3.50877135594568480539551735315107352e-11
misc/lns_3937,1.88350133256217520949476628312786426e-11,8.20916732224113928940243418515662043e-13,4.71900038296481227870009812520806279e-07
misc/lns_511,7.53975468801292238298043520425864988e-12,4.22982992296521194425063882995521402e-13,4.56823778049280886255349080556960660e-07
misc/lnsp3937,1.33823795458377311140758546743880526e-11,6.84007970300705891977125228748435558e-13,1.83582904175894418270019062524657340e-07
misc/lnsp_131,1.82868361554024378331927604326290609e-14,1.93727957871636945021046424623086667e-15,7.98891106843249989644212923128645836e-12
misc/lnsp_511,1.63461616508172543457230615104769769e-11,9.91079853121018831452308285516602401e-13,4.74564339865214055344421114866438727e-07
misc/lock1074,1.35042061156040095360644715520086094e-14,4.45035203302511410439095930450044172e-16,1.34306710523538256779590332974556811e-13
misc/lock2232,1.27279144893207226791042712359472033e-14,7.82229791451173358806544701569763816e-16,3.76958308651818084546673501843371533e-09
misc/lock3491,1.78011985036246113015102691891608518e-14,1.12020214037746953576603741573921397e-15,3.41974030749266148189268591226714455e-10
misc/lock_700,1.45814667957926483047980799016283120e-14,5.80537538870091723798899603185273522e-16,3.36122722980386020164044666014267388e-13
misc/lop163,1.68840804985188813154886610186421986e-14,7.71120190708097038634110342254602037e-16,2.93958533619154686163824066436754890e-10
misc/lp22,4.06971766548193190436600938495248607e-01,4.06971766548197913884411775292566907e-01,4.06971766548179630759161590839049801e-01
misc/lp_25fv47,1.27486718206602891778063696363581696e-08,4.45267315233845317907831903678212359e-09,5.61146142583642808161236000662015756e-07
misc/lp_80bau3b,6.81054715206773700249181126944461984e-08,6.93984908702153470182493569868420381e-09,7.01266122211869413950390896414047396e-07
misc/lp_adlittle,6.27190704511062570675651716694991272e-08,7.28149161754780673580670145047196984e-09,1.42897374338759178476329508843550557e-06
misc/lp_afiro,2.67752559201399861206887590921680519e-14,1.08025136366641441411011693456872053e-15,8.19328195444859998338595220736884467e-10
misc/lp_agg,1.55135810552435032738110903781491877e-14,1.12184199380643740292477873365864274e-15,1.83860962463132512277233244414565055e-12
misc/lp_agg2,3.65618628357123156958775480227456404e-14,1.89548958971878356506231982684840411e-15,4.58828323759089178586913001898601660e-10
misc/lp_agg3,2.81365821975014165789044105538403324e-14,3.06785258936413779734487940661440815e-15,1.55036587653176103972449395588236792e-10
misc/lp_bandm,3.48137604892308539436070340820582408e-14,2.10229678554061538734393543106152110e-15,2.22942119686962949851642895670883352e-09
misc/lp_beaconfd,1.63101099827357734876813977974357005e-14,7.84767670456756599622498718075561340e-16,7.01381899545691155683671224517380384e-12
misc/lp_blend,1.35090802801639172899983964505326771e-14,9.70228317477711061346550300758245532e-16,7.36456622985239915495535456468703879e-11
misc/lp_bnl1,3.29837549709782957085860497474781384e-14,9.30016790667276178961082294462060434e-16,3.28599470062445215471149052377721948e-11
misc/lp_bnl2,6.07948406060394231410227197124724410e+00,3.90725450339684719226248591579551848e-01,1.48152267395370547170563853235598372e+05
misc/lp_bore3d,3.06848214206098360951644721989508070e-14,9.15583194790046793154502789069992640e-16,8.49993931278133906599817701953994822e-13
misc/lp_brandy,2.76937207044588285198619866537083588e-08,8.28152622228571150414999536182498160e-09,1.83782660679617908903164927410785187e-07
misc/lp_capri,3.56876763324282306794201278140720552e-14,1.09655272919312024161214186564738753e-15,5.93752361832071062566431800786215933e-12
misc/lp_cre_a,1.71839015398564121355738669940276723e-14,1.15088379661626005987038498335369212e-15,1.65942562663277488312504512138245115e-13
misc/lp_cre_c,2.48959731712597217924351670023028940e-14,9.87423179305466917180148991904734353e-16,2.41891779153482627966341006935548721e-13
misc/lp_cycle,4.43255759266703038348546521016618793e-14,1.52395993787570295107715969483717365e-15,5.66146639591866217058040938177636296e-10
misc/lp_czprob,1.80309047762219399202948557384962289e-14,1.14507744219721108975971703131341038e-15,3.55645261458018419403284410929539304e-10
misc/lp_d2q06c,4.42544396233529628089431572924074904e-09,4.33004856965571153749359868536017615e-10,1.03708905792333248072145935740507372e-08
misc/lp_d6cube,3.53908461370608859868087369636882054e-14,1.55337734186180816502957761299624202e-15,4.85518266459058595069779517985873444e-13
misc/lp_degen2,3.41453601110010311462509982270075637e-14,8.70019588341215944472763666325862398e-16,1.09936911729609322190117031436542949e-12
misc/lp_degen3,4.76772806325869571306299098838467035e-14,2.97981790485632538215434819437297145e-15,4.55502761385143663749960884381195241e-10
misc/lp_dfl001,2.77672248578073564591284024570525807e-14,3.09237876084024843425747612886091513e-15,4.07672337072459081331244197266951118e-11
misc/lp_e226,2.06887024763885877999677471601005264e-14,2.80526839233764102638094221925275998e-15,2.30625228955593787436578750575161325e-09
misc/lp_etamacro,-Inf,-Inf,-Inf
misc/lp_fffff800,2.69938320764015309733405709787672228e-14,1.77403202659241374084751281849857218e-15,8.46953231614947033042865947556612554e-13
misc/lp_finnis,3.32157489312763334167264325440182547e-13,2.26937809641213217574686617701279989e-14,1.21072653166909181153035518428481703e-08
misc/lp_fit1d,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_fit1p,1.01842217115156996707254431075667573e-14,7.13578928498312348540115547938098199e-16,3.61531906211666054496692594082868754e-14
misc/lp_fit2d,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_fit2p,2.38618061630931421189048466628843505e-14,1.65698781913152190886558213013271544e-15,2.59480043844018174506409480080064146e-12
misc/lp_ganges,2.85913491968134102042088655441026415e-14,2.01891449372784187325987422206763170e-15,1.30302948109870276317637579236940423e-09
misc/lp_gfrd_pnc,6.01378187000525794024664034222641760e-03,3.92587795516163910038139934395416552e-16,3.27984491653966098240862001057521817e-10
misc/lp_greenbea,2.61815119190621357966604254265324418e-06,9.37047418537228389538351306652944167e-08,5.88197893451046941376948839082020870e-05
misc/lp_greenbeb,2.61815119190621357966604254265324418e-06,9.37047418537228389538351306652944167e-08,5.88197893451046941376948839082020870e-05
misc/lp_grow15,5.12803693814463457397247662245784550e-14,2.13604906592643415629998543714573403e-15,1.00849295235786807842788382407825702e-12
misc/lp_grow22,7.23854793230076584078785984914446779e-14,1.94450993433162095480723667479884394e-15,7.09112766366680856165088234951211854e-13
misc/lp_grow7,8.51980923824690596148230962743133680e-14,1.88293063624048184954790718670900889e-15,2.44363447405929296602516381063251721e-13
misc/lp_israel,-Inf,-Inf,-Inf
misc/lp_kb2,5.51754413727731227540890652455287036e-15,4.63215270356642545865399147637750499e-16,7.21424070423721627267034542194211156e-10
misc/lp_ken_07,2.65737254513637206767318691809628605e-14,2.24943116470634385914263275476866949e-15,1.39455386012294500431781266528862935e-12
misc/lp_ken_11,3.09699358207697301667323452191808450e-14,4.09760233625793738401112844876570439e-15,4.26188359670179991049301120372730762e-10
misc/lp_ken_13,4.41706072112641263559039344922065630e-14,3.81816723879400437703340546200581021e-15,1.11635229094765443274705440082944252e-08
misc/lp_lotfi,3.09669108126386152966147875560229968e-15,5.63296054439757826462409049561096127e-17,5.95094495392627817679689568439178182e-13
misc/lp_maros,1.51480065412653738754386388105473601e-07,1.39888302529707699943130621550033485e-08,7.25270962960428247500291702736381805e-06
misc/lp_modszk1,2.81852395429059568547856729277389961e-14,1.78698400658079796501335307812827002e-15,5.24845774190751681909548124675720725e-13
misc/lp_nug05,1.63610827563224187653363764284124201e-14,8.95154161584073258208457719877193403e-16,3.91322390792939124738321803125642215e-12
misc/lp_nug06,2.43352727572124704668270131652561794e-14,6.24296795938664381650522094326038036e-16,2.04664559854376303579161488433469640e-10
misc/lp_nug07,1.74915291009735988808091208470174241e-14,1.83852248133369207134181010681606867e-15,3.12603764508664169670702544809632425e-10
misc/lp_nug08,2.98599152241905866981771380098584970e-14,1.24697197307879147973430422923739503e-15,9.25938658711351893286683844738708979e-11
misc/lp_nug12,1.39375501921674450821139800360287110e-14,1.20453164112640063564819977171670856e-15,9.37824549397743550585613596795811351e-10
misc/lp_nug15,1.02630486849404014585381793666646987e-14,2.60992179042610591950422416650379322e-15,1.66653321164791502128957392839892630e-08
misc/lp_osa_07,2.36612203282700842216074709103579621e-14,2.07810582771970490385749153638599595e-15,9.53219506146246213945718788768302641e-09
misc/lp_pds_02,4.12446007954757561617248395739976976e-14,1.72689414612815145895488030123078059e-15,6.53768689210723473601944696575212974e-13
misc/lp_pds_06,4.34764493068145945553221141787390105e-14,1.71337612270705512516475777469667558e-15,3.75510615167195967156929321354993111e-10
misc/lp_pds_10,4.88772551175137941102447522563585993e-14,1.51247760468425879878794928326110816e-15,8.09693095679192751479065100659493416e-10
misc/lp_perold,1.36042009973410197843199152475342168e-07,7.91199536549795514390498321323166549e-08,1.95407653493802596075133522915895833e-05
misc/lp_pilot,3.25404669552654781653528360794771547e-13,3.30752613899041986314704963215635638e-14,2.76686772260408035892538979235507142e-12
misc/lp_pilot4,2.80747659459046983551102409246349308e-13,1.00791332677741980804759138249961801e-14,1.83575787351487609010474796585268517e-09
misc/lp_pilot87,3.04201561967384799548420805501809770e-08,4.38024457557865230786698699346182169e-09,7.45279435499761614770585885797539851e-08
misc/lp_pilot_ja,-Inf,-Inf,-Inf
misc/lp_pilot_we,-Inf,-Inf,-Inf
misc/lp_pilotnov,-Inf,-Inf,-Inf
misc/lp_qap12,1.35659120067177985277733352023520623e-14,9.08910324813162191494432830081285938e-16,1.58935259936432904166365054547057409e-08
misc/lp_qap15,3.24102678910145085957073629114820446e-14,1.48372099407597730484642346395895833e-15,1.32717915765926267345560839274987862e-08
misc/lp_qap8,1.41993853657685528682744050809743902e-14,9.18300492386685450040090989308989614e-16,3.47248145784457329598261951976078674e-13
misc/lp_recipe,9.63902924150224900160526357231750375e-15,8.45999147745502507295138093131744016e-16,5.25968953553144401188303670971082314e-13
misc/lp_sc105,3.39179841733448526283992192497610069e-14,1.59220586073937609751180642150240950e-15,5.31251454759023956641806032234563957e-13
misc/lp_sc205,4.47576128038709854381113602044146693e-14,2.12064585734198476402304566748561091e-15,3.84629640601231073136821269783035555e-13
misc/lp_sc50a,2.13103518684702332233585660787544503e-14,7.16536016346021671629537262204210959e-16,1.46502488352524789130584464995576563e-13
misc/lp_sc50b,1.26858015449602922172993617384724745e-14,3.70736264877323590876335136980756229e-16,7.24421581288848555014196404867995781e-13
misc/lp_scagr25,8.75329908190812897153792632916902401e-14,2.14182438502269438574491736766558475e-15,1.02052757045251575010549106561924306e-12
misc/lp_scagr7,3.75609323265993089522249274685853051e-14,1.53676296079666416464563298662450627e-15,5.72338064075622782215837219567464941e-13
misc/lp_scfxm1,4.72782332257952983299142490578233675e-14,2.04600793233315670897570576772126499e-15,2.38726612673516554487664926003636942e-12
misc/lp_scfxm2,6.86817081750659532248102876082668727e-14,3.42638499631942514162787776946251608e-15,2.70601383511998469084596417984567303e-12
misc/lp_scfxm3,7.85138587103052066943622093869146821e-14,4.18947849658478684331524022319537096e-15,2.32222313315796541322541428003200687e-09
misc/lp_scorpion,1.33536847552261771020792565290778587e-07,3.37600092124831011050045337072550155e-09,2.07977535236363062030115913220077952e-06
misc/lp_scrs8,4.26998141263810985942874373634438100e-14,2.55887163619649963657047989688034865e-15,5.84809762854658633094066995657758691e-11
misc/lp_scsd1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_scsd6,3.22386726306188312425452604115761248e+00,1.22386224472630392515193342717338965e+00,2.38752776137755273696074848066572827e+05
misc/lp_scsd8,6.85928814642151128436098113016666946e+00,2.83018574989954087984679390424315895e+00,1.08727955371493010661859855265922862e+06
misc/lp_sctap1,4.22394367138575641833707708629272015e-14,7.16714979570603538051287791790376645e-16,5.36883002941370708349314112644114325e-13
misc/lp_sctap2,5.35433047950627657575671045148483119e-14,2.41232192026197485202813408857818559e-15,1.10211819658980889783085019685191918e-12
misc/lp_sctap3,4.66478885859566929282622237963577323e-14,2.47890744816363656123636144970104811e-15,5.39487979207280270325037959585554492e-11
misc/lp_share1b,2.68973438138487504218390273577785273e-14,9.20545984762596316883176815342138360e-16,4.88057154487408973523104552597807993e-13
misc/lp_share2b,8.34855591972090583468401479439602356e-15,5.57862372551261819439468202618902508e-16,4.06952025722688851429870828423254161e-10
misc/lp_shell,2.81086769643909477044371116599865690e-14,8.07876713532567386319231188537025572e-16,2.41042525007630485002658928902424843e-12
misc/lp_ship04l,4.76341378584557612602031724560645370e-14,2.15624945541068586064008681158949534e-15,1.24394122628125636638314969608142379e-09
misc/lp_ship04s,3.79787907150176699285780412149706335e-14,2.38397622538116506197193985648690576e-15,1.09569688032778219370498021975162187e-08
misc/lp_ship08l,2.75146985495443597820488626935810578e-14,1.78548026739365692581036445161283737e-15,1.28890338130844358167162601301225033e-08
misc/lp_ship08s,3.78777567164648433605919439183133315e-14,4.43689844709239223270501085628732967e-15,9.80322208331369621102189270707239472e-09
misc/lp_ship12l,1.66792558836875596765867242594899131e-14,1.84732262264590944635851474270552713e-15,5.66454033576094121117554392329718091e-10
misc/lp_ship12s,4.73242361339048971460629122304917178e-14,1.69852250405096994561171709967212890e-15,3.02338113308463095600436106613930403e-09
misc/lp_sierra,3.38690747113234400354870274716826257e-14,1.28435176473524416773158293772410511e-15,2.41234300104834832363441673910467436e-11
misc/lp_stair,1.06090902382900391602569022391383881e-13,5.39620237097821248321529323412826970e-15,3.30992293202254074763063166638984556e-09
misc/lp_standata,2.36814838182452820148279909618693947e-14,1.53200338096306610812020533944016611e-15,2.41952080134433156942892189965280663e-13
misc/lp_standgub,1.75609041656471970525694072573819613e-14,1.01777700999580525712558288282242600e-15,1.18431846416970087653886437374758247e-10
misc/lp_standmps,2.52492714016958076299438700674483266e-14,1.38337868529170012756383408134540245e-15,1.85444594796765557377668431781017638e-09
misc/lp_stocfor1,2.01193116461713113605724036483525863e-14,1.16147965139875140160942663278427955e-15,4.36697067779109183532993947799439113e-09
misc/lp_stocfor2,-Inf,-Inf,-Inf
misc/lp_stocfor3,1.41274531926120110084644807813718765e-14,1.80195445439972583259562935833982342e-15,6.22659761922606195073531145132981505e-09
misc/lp_truss,6.45871204139549996214262306138763788e-08,1.05704110347205045856301001840832733e-08,9.73557953187134836663122444822966600e-07
misc/lp_tuff,2.73595183013902870758692335775447676e-08,1.87466379546020388720229354888629527e-09,3.82210833286476722536093358144564787e-08
misc/lp_vtp_base,3.36087021858916911919772527894226808e-14,2.06845172930894958621965127956371258e-15,2.44139064798333508199027142705111818e-08
misc/lp_wood1p,2.57540705578758982651832310813986408e-13,1.86856480865114197696863643671320511e-14,1.17725417448564503774156495443278544e-09
misc/lp_woodw,7.67864078826938638851436972649213107e-13,6.46617404821810288186385909729338804e-14,2.54130138435658139133502796594931172e-07
misc/lpi_bgdbg1,2.29705269234211657686817601496834486e-14,1.51487022463477901775205982689049705e-15,4.00204487354803629676986450162603629e-10
misc/lpi_bgetam,-Inf,-Inf,-Inf
misc/lpi_bgindy,6.55736863708863728762190033804368899e-14,4.21110676698712641186436026377801937e-15,2.08625652731776725156701772163264552e-09
misc/lpi_bgprtr,8.63569919577949789430364151806096582e-15,3.49695839318905818998581411615809264e-16,5.98769405943943745232098748525237263e-15
misc/lpi_box1,7.03969109147347081654922003719423591e-15,5.81908951317812611769336757471669775e-16,1.15927136017693228860577965167662089e-09
misc/lpi_ceria3d,1.03411777116546746252098666373029714e-14,2.70994679268645027298253171416691688e-16,1.03617192192095875966239550685831791e-13
misc/lpi_chemcom,2.16265503507014296408976006870388851e-14,1.85549549947824603201983345303317004e-15,3.63287079779765052036959333830489020e-10
misc/lpi_cplex1,-Inf,-Inf,-Inf
misc/lpi_cplex2,2.86239892974241220630275361507812307e-02,2.06892608702806911342818902498222891e-16,9.13435518934498225733047301938906190e-10
misc/lpi_ex72a,2.49556413640803837347714304634150127e-14,1.13493778640387259647057651162305465e-15,3.47125848688140554136998528605155991e-13
misc/lpi_ex73a,2.13227363267422190385325816403829196e-14,7.84645280676593355727113982091461295e-16,2.34837642141644935368135647730827179e-13
misc/lpi_forest6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_galenet,1.40172186064768733639185553409766810e-15,7.44750344713654208717871763708049648e-18,2.27780619855236712343128213971311060e-17
misc/lpi_gosh,-Inf,-Inf,-Inf
misc/lpi_gran,6.98171104504047227479291813913130516e-14,1.99666009634005900986401491692371962e-15,5.44568606805357239358036252064525348e-10
misc/lpi_greenbea,4.52097348284105619453917852273964309e-07,9.61760510330053249212292353879841421e-08,1.31002786168735787931330204200617252e-05
misc/lpi_itest2,1.43159036975575455643444131901233072e-15,4.52630935294499864571885619804483145e-17,7.35658914308706126952205209408833847e-17
misc/lpi_itest6,7.67637107083299121669614214954870271e-16,6.92857520911795428308404819678225530e-17,3.26571156564193568944621807298123279e-17
misc/lpi_klein1,2.46467699665313406442168460141894219e-14,1.52570960355453394462253534195813882e-15,3.83362120568924777725117826696230942e-13
misc/lpi_klein2,5.04259959001537590513489753758156621e-14,1.80276171500492359379153751628171984e-15,7.77789052132642701514051527323350926e-13
misc/lpi_klein3,1.01797961393678863130813715751499706e-13,2.25947979109609721962084589525310780e-15,1.25778383754303393523386200921193432e-09
misc/lpi_mondou2,2.33938507517910983985286721635231455e-15,1.81110447974005926891651540423174526e-17,1.09713545893021898131066927675180293e-17
misc/lpi_pang,4.25294949504369910010205670884124938e-14,1.66874987365308072561213702758918897e-15,7.82607594890902175727557216532753232e-10
misc/lpi_pilot4i,2.80747659459046983551102409246349308e-13,1.00791332677741980804759138249961801e-14,1.83575787351487609010474796585268517e-09
misc/lpi_qual,1.03930714847477326775029744900522700e-07,4.74147305630928569760099298647542186e-09,2.83260212867792422454968736268393669e-07
misc/lpi_reactor,2.19595917373863850268825472484970936e-14,1.60890956466640657367803442362746112e-15,6.46320216961561789338839717150046038e-11
misc/lpi_refinery,-Inf,-Inf,-Inf
misc/lpi_vol1,1.03930714847477326775029744900522700e-07,4.74147305630928569760099298647542186e-09,2.83260212867792422454968736268393669e-07
misc/lpi_woodinfe,1.14439169963055935240922173948659365e-15,3.97096353794271108167316175090039018e-17,1.66388830606403726988936520734770971e-17
misc/lpl2,6.05287399159320483864709167000151913e-14,2.97657399212939320287729574139384434e-15,1.89604162111400277702790812316410845e-09
misc/lpl3,4.97806376635648637620510585148115984e-14,4.49782319564872978692572148821974564e-15,4.86386917367776315349153089656970279e-09
misc/lshp1009,1.64718792750920318252811125212961496e-14,1.46766574890891366729307941192099947e-15,4.74549730563984496518305943220466233e-09
misc/lshp1270,2.65379008804427492185287711680155694e-14,2.41934352688401949414355184197807991e-15,2.92241608619112262564669668413165269e-08
misc/lshp1561,2.82521024406323854838535810295310627e-14,1.77617695817922168194364671125103294e-15,2.25603868068411387833357425181481559e-08
misc/lshp1882,2.85619294018179668632388992061657165e-14,2.29418451224986260927248084341128084e-15,1.91309500256410213059154777002701149e-08
misc/lshp2233,-Inf,-Inf,-Inf
misc/lshp2614,-Inf,-Inf,-Inf
misc/lshp3025,-Inf,-Inf,-Inf
misc/lshp3466,-Inf,-Inf,-Inf
misc/lshp_265,1.07599361669359136620261470109137518e-14,6.36091802925940718844468528351193390e-16,5.45980500997398019595385496787836530e-10
misc/lshp_406,2.69247255846005113407077082535541453e-14,1.32264673299244470122989876998421707e-15,1.33447657779118289179831743083717497e-08
misc/lshp_577,1.61238738606024673598879000891454654e-14,1.32363270012670918216539780604720735e-15,1.64560148582406573521067458370495825e-08
misc/lshp_778,1.90301601084232540071856824490519978e-14,1.12030752564941675028515261394186332e-15,4.10116915468867954385192008023722251e-09
misc/lund_a,-Inf,-Inf,-Inf
misc/lund_b,-Inf,-Inf,-Inf
misc/lung1,2.61772144892004823239459551121474891e-14,2.10423444864218627511122041918513886e-15,1.42513514440671412571284212061152038e-08
misc/lutz30-23-b6,4.15810448310703315065250966954289551e-14,1.71569825430552556028974658930516367e-15,1.34143119750060067643619707118513569e-12
misc/m3plates,1.19058155498437215882099814930448420e-15,3.00462919747431774764277162413321618e-18,3.00462919747431774764277162413321618e-18
misc/maayan-Stelzl,3.63496422710463068893940448240666696e-02,3.63496422710337416137805829144394242e-02,3.63496422956672789146181765855652756e-02
misc/maayan-faa,2.35009068993554922357619627397595297e-14,1.11862705781244994932706862597244401e-15,5.28022585508868542220441504021596068e-09
misc/maayan-figeys,6.39629380223441437920538216839476649e-02,6.39629380223438291193948065993831104e-02,6.39629380223053695552286065016749402e-02
misc/maayan-foodweb,1.12329412783119579145686454118319027e-14,4.53946295546471858843343236086023711e-16,3.59278804463134760817979102299747453e-14
misc/maayan-pdzbase,3.98400193660186718404591204108235800e-02,3.98400193660249696670378065240033147e-02,3.98400193884385339607556634988308051e-02
misc/maayan-vidal,6.27627315979285308625773274604566645e-02,6.27627315979286758907026217287131610e-02,6.27627316252573794743496646281668647e-02
misc/mahindas,-Inf,-Inf,-Inf
misc/man_5976,1.84056239289741583577925232716638885e-14,1.56648261473532900928684622289510588e-15,3.38453410516038486140519300899833810e-08
misc/mark3jac140,-Inf,-Inf,-Inf
misc/mbeacxc,1.51674676448229377103134265393715691e-14,7.33804063794333638375631878033921413e-16,1.91638632002981811684478438396486173e-13
misc/mbeaflw,1.32842180954375026222824296854745724e-14,5.06577422332712571462415774974857369e-16,2.53116755861646788325352763280136126e-13
misc/mbeause,1.85877647449413829753182365679223504e-14,6.54655232784777419539109092464858459e-16,1.86901607049948819854847023477079362e-13
misc/mcca,2.43197121511718312401596336210596317e-13,4.75496536712265944198937927655003065e-15,1.36377218307281443507365350569899375e-13
misc/mcfe,3.11222620046917906565784785541166750e-12,1.24235923898324527660032879407350749e-13,1.53239317701219536030629819900454738e-08
misc/meg1,-Inf,-Inf,-Inf
misc/meg4,1.41651766090449779168247978517379704e-04,8.17688348789257600539642150873086001e-16,2.08847015530645104739623293064669997e-08
misc/mesh1e1,6.38165572459593985811200351534349609e-15,3.40486633125038228325006957306692435e-16,1.11652754423305916412316840826078617e-13
misc/mesh1em1,5.24035414784941362068676454805039454e-15,5.50204702366508294353788372755121979e-16,7.46540979710687404144100911443766468e-11
misc/mesh1em6,5.36951756476793816363165664766880140e-15,2.80987835033304703919497994870950368e-16,7.28674715024117424243388438026573750e-14
misc/mesh2e1,1.19728697645430621942450131797310233e-14,1.86890879151511580649960025105882888e-15,1.35921520117587673933061050942494108e-08
misc/mesh2em5,9.78727108465723531607889102148073735e-15,5.26173554267591003560141393425914863e-16,5.10501316897469572667532785266933473e-10
misc/mesh3e1,7.63466856759148520584299551048871413e-15,4.15752457939347485220269189324597900e-16,4.93370914302511880086413170173703153e-14
misc/mesh3em5,-Inf,-Inf,-Inf
misc/mhd3200b,1.68026102717497271016485322366033674e-03,1.68026107501691460836406400667181298e-03,1.68026272949486553619982979008887225e-03
misc/mhd4800b,-Inf,-Inf,-Inf
misc/mhda416,1.28495977766593119788985742590775947e-13,2.76572920722532176426051261260283627e-15,1.90341173769962128964602944960287765e-12
misc/mhdb416,1.30413812418439559523750914187974813e-02,1.30413812415910069808470100147489458e-02,1.30413804793856728915218241623058383e-02
misc/mimo28x28_system,1.00529879858433552441444372361704538e+01,5.40071505803905020600777683903117958e-01,2.19893176432119585454109289337767324e+06
misc/mimo46x46_system,6.13052530843121868639730757804472854e+00,1.51706002467929202654406934900058919e+00,4.15707391271424881367189826435771137e+06
misc/mimo8x8_system,6.04596843158783282156020474688144073e+00,2.50299194634388058146286558236522861e+00,2.41858388788780055506027464067840577e+05
misc/minnesota,1.87043619894254105098503239726633482e-14,3.95741767021674622289025937161684913e-15,5.11679451946528887807755528027034274e-08
misc/minsurfo,-Inf,-Inf,-Inf
misc/misc-football,1.15659658903367614694632475331398639e-14,9.18011496978280050599561395032034239e-16,1.11142109590750742956983788242402189e-13
misc/misc-jung-code-dep,1.34540030916951144809820951692623409e-14,6.26646366920247311172357789647869189e-16,1.61520961629968014205093360062940745e-13
misc/misc-lesmis,1.08879263197391254677552629937498536e-14,4.90238954219898126273332275873505679e-16,1.38686304326756697348848170480768873e-12
misc/mk10-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mk10-b2,8.39546483025049421329250580705801981e-15,4.59147741412069436765495580613272258e-16,1.42940954595789951583387729548647859e-13
misc/mk10-b3,2.21860175827339899981366919989615718e-14,1.45790207418914373763504999118039938e-15,3.97944431969289268014763887345935748e-13
misc/mk10-b4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mk11-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mk11-b2,1.56908453935214864976089975617036621e-14,5.40549782864228193654902939965419863e-16,5.64986052348095672646934961770101944e-14
misc/mk11-b3,1.89761229683522876992554743403036923e-14,1.95771679772998908475814939444471723e-15,3.53954708677985942991028026317788201e-13
misc/mk11-b4,2.52475131730153268604951573376318803e-14,1.81942518401240479377003553239779601e-15,1.98556828320477714923919740482396214e-13
misc/mk11-b4b,2.87775253603449330349127113517542136e-14,8.74953826561281724096223963239952962e-16,2.28479300181805870300656451164489967e-09
misc/mk12-b1,4.96506830649454599243193652267414792e-16,1.73472347597680670922593560394473613e-18,8.49837472194073952372554318573215530e-18
misc/mk12-b2,1.96808752897935495351769037565608390e-14,3.95440740149707337279882501609488090e-16,6.25814452728110227450299082058421819e-13
misc/mk12-b5,4.16005304718755903098846719585994031e-14,1.35553683243595302639770913486255918e-15,9.46763200877729945557039389033950039e-09
misc/mk9-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mk9-b2,1.72688511521491458321670074984176736e-14,8.34917366742578136309301691161540261e-16,2.54335444046564862755556156006564686e-13
misc/mk9-b3,2.52763169259019617699277041509350016e-14,8.72847904937491795133757648999267097e-16,8.62541882901129951337926837794666903e-12
misc/model1,1.92102962041370688525816812633550009e-13,1.03780017489572274612012498679327618e-14,2.15439354070368531523607709795932630e-12
misc/model2,3.11737004549795959565407683294480167e-14,1.29965592136673872824526547355564784e-15,3.03639127705345265389712506816560486e-13
misc/model3,-Inf,-Inf,-Inf
misc/model4,8.21793840913043697426024063573343410e-08,2.24211033143385141598110350400028982e-09,2.89861028142525750863049894390968246e-07
misc/model5,2.66087688770966380701923955803076668e-08,1.25899260194624192315928383158064997e-08,1.49078948970621948041488342234424704e-06
misc/model6,6.80586121545851600078203444577272359e-14,4.58134842767301111713057061700576452e-15,1.83369690348282163287867431612047394e-12
misc/model7,1.22712229610668071670525432004436010e-06,1.63955398360725287091725505446778213e-07,1.57530136994771155408212005130853292e-05
misc/model8,3.26487138467006487753980752163857861e-13,2.21669915839459944156244084412796953e-14,6.64821492394008503747149710174585443e-08
misc/model9,8.35047808837991031648371211244684067e-14,4.52360996858742002996004882981476844e-15,2.81980042045444240391647023824417199e-10
misc/moreno_highschool,1.02048119540496636826104491766340618e-14,5.47809146674990205762803919281033630e-16,3.04171095965288675684186967111339350e-10
misc/moreno_lesmis,1.35272559713297637690261878307892357e-14,7.90509976033011545118386768140872638e-16,4.80407999684133346196765960955870524e-14
misc/moreno_mac,6.87079862685972358804346119996523678e-15,4.95213217545879222721072842024024049e-16,7.02282205091780538431885273643265668e-10
misc/moreno_names,2.51054545345058414166333056067729236e-14,5.43385125239474062493022489727797244e-16,1.88096750147549051190373911861703123e-13
misc/moreno_oz,1.28530834308093987385488886800497934e-14,1.07555377161173401729568205989255216e-15,3.46924858143606837756604416158367753e-10
misc/moreno_propro,5.61898456859434893092692982737240290e-02,5.61898456859487396501629302137301859e-02,5.61898507111690362164884604582375318e-02
misc/moreno_sampson,2.37686726641668663238536551164620388e-15,1.67812375892622066533750449307424664e-16,4.37369802660808153987476220167961029e-12
misc/msc00726,-Inf,-Inf,-Inf
misc/msc01050,-Inf,-Inf,-Inf
misc/msc01440,-Inf,-Inf,-Inf
misc/msc04515,-Inf,-Inf,-Inf
misc/n2c6-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n2c6-b10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n2c6-b2,2.20021235241667808654963480114206377e-15,8.37009640304849914745569399507709977e-17,7.19219338371643262854175963961537012e-17
misc/n2c6-b3,2.46810434986538303443153022222646719e-14,8.24586211598873174458038898747121160e-16,2.23693069422298706910381903465262171e-13
misc/n2c6-b4,1.99417663367530056476329603548359280e-14,1.13848416277413808285287889595254522e-15,1.15980843293530360972580162478235721e-13
misc/n2c6-b5,4.72205970362423223666409900224939367e-14,1.14252563234526789728327253730865833e-15,6.04590598603232323460960292133583890e-13
misc/n2c6-b6,2.67807665497190147749781142657482190e-14,1.85071771994470559441449883903255371e-15,4.13279848553805614228589565195263756e-13
misc/n2c6-b7,3.81609227392398867626048355173816295e-14,1.09958611059502461546903565362076193e-15,3.88442412275936079352624246154960361e-13
misc/n2c6-b8,2.13855591545784264861090933939335607e-14,9.17252432851508766342273443652714906e-16,1.16813420029752044340419050892056967e-12
misc/n2c6-b9,2.95095763890366738870502633045558767e-14,1.98756114133171200927889959162610759e-15,5.16916864789439274793038408523361438e-13
misc/n3c4-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c4-b2,1.11022302462515654812735144563976372e-16,1.73472347597680632403994672649756552e-18,1.73472347597680632403994672649756552e-18
misc/n3c4-b3,4.71548391759837046978649323606074248e-15,7.74026627453700012630551011113653065e-17,2.46460323931930958139452952419211914e-16
misc/n3c4-b4,0.00000000000000000000000000000000000e+00,1.73472347597680709441192448139190674e-18,0.00000000000000000000000000000000000e+00
misc/n3c5-b1,2.22044604925031308084726333618164062e-16,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c5-b2,2.91022747525039945789793161188291607e-15,4.28760862914327562719939152441269370e-17,3.63275333986460424488357336166050743e-15
misc/n3c5-b3,1.58870806852128611128776642375039098e-14,7.14762618987176687374945725248480446e-16,8.22107035854460566241682367661977791e-14
misc/n3c5-b4,1.81028904225377195471666733515305749e-14,1.42090100892927224706994092802712544e-15,7.57904050797654774018305757425644087e-14
misc/n3c5-b5,4.21675851865889259524138904187679396e-14,1.95277357364386665267005665666005484e-15,2.70575823524747273119394577491567454e-13
misc/n3c5-b6,6.29413862732057862486068932661998193e-15,2.04251717210689836965550115441647199e-16,2.48054977612095273477564341616504290e-16
misc/n3c5-b7,1.00410196969048261265096492731737211e-14,3.75046627549686343821659983697413470e-16,4.82231478283756031892044250388084472e-14
misc/n3c6-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c6-b10,2.58286597073530081821234053290031948e-14,1.08050428576997409980429879403364723e-15,3.03775732020390942445470087185888236e-12
misc/n3c6-b11,2.37259756065923943739462745114494806e-14,6.98047766646732746674236593617057793e-16,2.24665579438581742323633803800571008e-13
misc/n3c6-b2,2.20021235241667808654963480114206377e-15,8.37009640304849914745569399507709977e-17,7.19219338371643262854175963961537012e-17
misc/n3c6-b3,2.46810434986538303443153022222646719e-14,8.24586211598873174458038898747121160e-16,2.23693069422298706910381903465262171e-13
misc/n3c6-b4,1.99417663367530056476329603548359280e-14,1.13848416277413808285287889595254522e-15,1.15980843293530360972580162478235721e-13
misc/n3c6-b5,5.42669078378286099544093509031270025e-14,1.45960817025105374392030349468201741e-15,2.07767264772048403700496288044034581e-12
misc/n3c6-b6,2.12284486764923944862900493671519320e-14,1.40504300899074511704456456037932354e-15,5.06484034213727717329842150657099374e-13
misc/n3c6-b7,3.01915074786405996882170228410777282e-14,4.86062603484433088554155843897006646e-15,2.18603962133834943277151154508279024e-08
misc/n3c6-b8,3.08200253263926570341588816000246041e-14,2.46401535220680754339562331910731300e-15,3.85634046539121659183408233759147987e-13
misc/n3c6-b9,4.48781821195581188052587853785815082e-14,2.18726906524688338453885847253133489e-15,9.48859308063321446769617955764104767e-12
misc/n4c5-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n4c5-b10,4.30074979449157414196499436051244618e-15,1.27366131332282879976052727764983782e-16,3.37796753128707204485805651552630214e-10
misc/n4c5-b11,7.44659436775793402872288481105127321e-15,1.32510510135428869010251346505522335e-16,4.18015773872078105564014967717164782e-12
misc/n4c5-b2,2.20021235241667808654963480114206377e-15,8.37009640304849914745569399507709977e-17,7.19219338371643262854175963961537012e-17
misc/n4c5-b3,1.23934723669104412588022621281829990e-14,7.15121955767559495055115357052420125e-16,1.09365634821642011297210015549988866e-12
misc/n4c5-b4,1.96730133818975837980380055907201113e-14,1.37838836091892874791937692301266916e-15,8.40644514127637423550550936207790978e-12
misc/n4c5-b5,3.44656633455431926917743307673581776e-14,1.65256092061284935644989702218423658e-15,3.86585477262596707648026231931153757e-13
misc/n4c5-b6,3.04936880536634243738857929479175996e-14,1.35456647531192609994583884368351361e-15,6.70361682121030169866440630972164064e-13
misc/n4c5-b7,7.88500931462576752907067973458813948e-14,3.30628431112166803223775269502772241e-15,6.60460322236329331136928308787936972e-09
misc/n4c5-b8,4.84411499742601625151197840637097484e-14,2.23538575857405934620388889172430140e-15,1.12729549495728840811878525096980130e-12
misc/n4c5-b9,4.96353447434730086536573057476391514e-14,3.74447522939088508482358701210050347e-15,7.06717365101799130485950089822272621e-13
misc/n4c6-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n4c6-b13,6.37675475067425673611771407483026295e-14,6.10222004348539262988599697385676011e-15,2.79840727274163240172101955451867000e-10
misc/n4c6-b14,3.65033244569041312174328284494712639e-14,1.03334443269749729835834173336484039e-15,4.68091358954014847870179406393400510e-13
misc/n4c6-b15,2.73056773181907361459128625689125057e-14,1.34937658712283463189019858659931813e-15,1.53796689861912757570464592348928142e-08
misc/n4c6-b2,3.91931140234985388480037053913763898e-15,2.27979169428410936565022169947871177e-16,1.66801923971987693430585022490265402e-16
misc/n4c6-b3,2.93939883573741166884108692355602506e-14,4.28137736219897076987419491263767243e-16,6.22984777379658267900130796915800646e-14
misc/n4c6-b4,2.60716929355472858541267321317232403e-14,1.48582130773814204375939375116508257e-15,2.01710386801523461912857244049552678e-13
misc/nasa1824,-Inf,-Inf,-Inf
misc/nasa2146,-Inf,-Inf,-Inf
misc/nasa4704,1.68989771690493757225146889614544845e-14,1.79846192538695236264657089207007732e-15,1.28639574868604229790573143646097349e-08
misc/ncvxqp1,1.04442042282925144331074148308377685e-11,4.97181985331034189106553672578369460e-13,1.60546602947187060508938704073188545e-10
misc/ncvxqp9,-Inf,-Inf,-Inf
misc/nemsafm,1.92970347752925113780764150366856043e-13,7.01597362589375500453452996483777711e-15,7.08902530389732960177525226628836052e-09
misc/nemscem,9.27905020256889871098751237950603383e-14,6.35906877382989976788039921530682563e-15,4.94066892730864241858841170654863069e-11
misc/nemspmm1,-Inf,-Inf,-Inf
misc/nemspmm2,4.10412495444676516459042362124820718e-08,7.01883240430131386886100909753309057e-09,2.29237957789560957735730047577159969e-07
misc/net25,3.29918855463701998862498409720046905e-01,2.01591657442806525344107452823363368e-01,2.01591657404139611596517827065553770e-01
misc/netscience,1.64200789695844627877848199791211790e-01,1.64200789695844556753733864137924717e-01,1.64200789693232644827464125023680609e-01
misc/netz4504,3.12334715472745753724426265609997006e-14,2.45878194295126804626274759443808099e-15,6.78980662011014748846689719340665092e-09
misc/netz4504_dual,2.04178200351408995196357110553601514e-14,1.38554601852665422210241931662608758e-15,1.82859623931210008940112282917815396e-09
misc/nl,4.74630862560183704311855622443588118e-08,4.74630919165242152794309049605833001e-08,1.29306932430360155168141579947545672e-07
misc/nnc1374,3.48999659748558605929471075840728498e-13,4.57449837628342792774169893977880694e-14,1.33323752682410623795814258967761482e-06
misc/nnc261,3.66280442670811125912249027040654904e-14,1.64492089954105565521361743722374727e-15,3.43146679162816715612266047114703686e-10
misc/nnc666,2.86246959265449120486383139463756933e-13,1.58613405265411687353750633035725128e-14,4.53988105852278870825181275927163513e-09
misc/nopoly,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/nopss_11k,6.20097134688304341395335398922608914e+00,5.46520001817483389727281649828794083e-01,1.17559953971421827610068304832321627e+06
misc/nos1,4.13772665252199724794731873350575527e-01,2.44299680618899732170044445217283010e-01,2.44299680649306931902049263089947022e-01
misc/nos2,4.53699672091690813001161576880454082e-15,2.87945808683925025536683033979239114e-16,5.91728182546734459049980336595000458e-11
misc/nos3,-Inf,-Inf,-Inf
misc/nos4,9.01591072298486144713217705685506977e+06,9.01591161290943711160340078954182924e+06,-Inf
misc/nos5,-Inf,-Inf,-Inf
misc/nos6,-Inf,-Inf,-Inf
misc/nos7,-Inf,-Inf,-Inf
misc/nsic,2.29639946267770339268300842525804194e-14,1.50279059335344514899835595202196791e-15,1.37511435693896273947068593108292867e-09
misc/obstclae,-Inf,-Inf,-Inf
misc/odepa400,5.35003840554759739963144563552666086e-14,3.77829849713690302259415901869651564e-15,1.27492248662033274419682771252504283e-14
misc/odepb400,1.57009248932538529481707608671508313e-16,1.57095407971507673196561015994031596e-16,8.67362078617431724827427932530578895e-19
misc/olm100,1.09356556647332427183572464086841901e-13,5.13553886144281591886530470197937035e-15,2.71782605631018154393492966285943113e-12
misc/olm1000,8.39162749449060783027265414043941260e-11,1.75257742192247936230254484002632090e-12,1.06287365522600225078932691807245276e-06
misc/olm2000,-Inf,-Inf,-Inf
misc/olm500,9.73613627624227748690113671024028795e-12,5.15271832526157114100531211630246830e-13,2.10983637622344352070910927315223305e-07
misc/olm5000,-Inf,-Inf,-Inf
misc/opsahl-openflights,8.17653825079480760134363522801416887e-02,8.17653825079561832354152276459012084e-02,8.17653825079058685674969205614943345e-02
misc/opsahl-powergrid,4.17296869750989782397862758495573768e-14,2.79741514298607270312159687026837194e-15,8.44974023804595235011523670603284012e-09
misc/opsahl-southernwomen,2.60197358246100910670941926355961482e-15,1.52307172651643396147440721570918161e-16,9.14846302226802120584021528013028510e-15
misc/opsahl-ucforum,1.76473721342679865536843192393320034e-14,7.39064113933133568992274984001058387e-16,3.35463110953414912125484815514170407e-13
misc/opsahl-ucsocial,7.97515107195401021558910403545500826e-15,8.35855134938664011625111062718435482e-16,4.56906444436919914410870330687833868e-13
misc/opsahl-usairport,1.61054149943007316213524659592922626e-14,9.80752060504132500255716084494494439e-16,1.19935893750819319791217285827169970e-13
misc/orsirr_1,2.59609343011171199358784942216064538e-11,1.51665860252267478401889005685701124e-12,6.69141465820366390706185440646470435e-07
misc/orsirr_2,1.93632640768054046301876740037449437e-11,1.86048915477393534624292053987814324e-12,3.35502708179406961911608109534121431e-07
misc/orsreg_1,5.46452434973981226574819203526597526e-11,1.34335653673210175097880166211949104e-12,2.65203065149364451789449960427178706e-08
misc/oscil_dcop_01,-Inf,-Inf,-Inf
misc/oscil_dcop_02,-Inf,-Inf,-Inf
misc/oscil_dcop_03,-Inf,-Inf,-Inf
misc/oscil_dcop_04,-Inf,-Inf,-Inf
misc/oscil_dcop_05,-Inf,-Inf,-Inf
misc/oscil_dcop_06,-Inf,-Inf,-Inf
misc/oscil_dcop_07,-Inf,-Inf,-Inf
misc/oscil_dcop_08,-Inf,-Inf,-Inf
misc/oscil_dcop_09,-Inf,-Inf,-Inf
misc/oscil_dcop_10,-Inf,-Inf,-Inf
misc/oscil_dcop_11,-Inf,-Inf,-Inf
misc/oscil_dcop_12,-Inf,-Inf,-Inf
misc/oscil_dcop_13,-Inf,-Inf,-Inf
misc/oscil_dcop_14,-Inf,-Inf,-Inf
misc/oscil_dcop_15,-Inf,-Inf,-Inf
misc/oscil_dcop_16,-Inf,-Inf,-Inf
misc/oscil_dcop_17,-Inf,-Inf,-Inf
misc/oscil_dcop_18,-Inf,-Inf,-Inf
misc/oscil_dcop_19,-Inf,-Inf,-Inf
misc/oscil_dcop_20,-Inf,-Inf,-Inf
misc/oscil_dcop_21,-Inf,-Inf,-Inf
misc/oscil_dcop_22,-Inf,-Inf,-Inf
misc/oscil_dcop_23,-Inf,-Inf,-Inf
misc/oscil_dcop_24,-Inf,-Inf,-Inf
misc/oscil_dcop_25,-Inf,-Inf,-Inf
misc/oscil_dcop_26,-Inf,-Inf,-Inf
misc/oscil_dcop_27,-Inf,-Inf,-Inf
misc/oscil_dcop_28,-Inf,-Inf,-Inf
misc/oscil_dcop_29,-Inf,-Inf,-Inf
misc/oscil_dcop_30,-Inf,-Inf,-Inf
misc/oscil_dcop_31,-Inf,-Inf,-Inf
misc/oscil_dcop_32,-Inf,-Inf,-Inf
misc/oscil_dcop_33,-Inf,-Inf,-Inf
misc/oscil_dcop_34,-Inf,-Inf,-Inf
misc/oscil_dcop_35,-Inf,-Inf,-Inf
misc/oscil_dcop_36,-Inf,-Inf,-Inf
misc/oscil_dcop_37,-Inf,-Inf,-Inf
misc/oscil_dcop_38,-Inf,-Inf,-Inf
misc/oscil_dcop_39,-Inf,-Inf,-Inf
misc/oscil_dcop_40,-Inf,-Inf,-Inf
misc/oscil_dcop_41,-Inf,-Inf,-Inf
misc/oscil_dcop_42,-Inf,-Inf,-Inf
misc/oscil_dcop_43,-Inf,-Inf,-Inf
misc/oscil_dcop_44,-Inf,-Inf,-Inf
misc/oscil_dcop_45,-Inf,-Inf,-Inf
misc/oscil_dcop_46,-Inf,-Inf,-Inf
misc/oscil_dcop_47,-Inf,-Inf,-Inf
misc/oscil_dcop_48,-Inf,-Inf,-Inf
misc/oscil_dcop_49,-Inf,-Inf,-Inf
misc/oscil_dcop_50,-Inf,-Inf,-Inf
misc/oscil_dcop_51,-Inf,-Inf,-Inf
misc/oscil_dcop_52,-Inf,-Inf,-Inf
misc/oscil_dcop_53,-Inf,-Inf,-Inf
misc/oscil_dcop_54,-Inf,-Inf,-Inf
misc/oscil_dcop_55,-Inf,-Inf,-Inf
misc/oscil_dcop_56,-Inf,-Inf,-Inf
misc/oscil_dcop_57,-Inf,-Inf,-Inf
misc/oscil_trans_01,-Inf,-Inf,-Inf
misc/p0033,2.94553841652375354497597709740602844e-16,2.15446883728768906037148070190594810e-17,2.08387273965865864684137657741324375e-18
misc/p0040,8.59975056989851634667332435695332445e-16,2.45326946669339812175072282625962415e-18,1.73472347597680670922593560394474682e-18
misc/p010,1.02405868944539386345554937833872940e+00,8.98591499276652829411007995127280352e-01,9.63369836044521743369118291548487138e-01
misc/p0201,1.26584900905683858970045685773363867e-15,2.58528166723714026856528389629035509e-01,2.58528166723712678708818623137641081e-01
misc/p0282,1.08211154978931788404192508339920534e-15,7.07106781186547359418472726973797626e-01,7.07106781186547364325011660360594733e-01
misc/p0291,1.03284882119184394485118859162000376e-14,8.34239203440685357412624913118102988e-16,3.01378089543190011509007545194480385e-13
misc/p05,1.57934119388950297170530584314137532e+00,1.57934119388950983510778329601659002e+00,1.57934119388947790232182982548166569e+00
misc/p0548,5.53430052931635050773142446474815126e-14,3.71984809462572696094086305182103882e-15,1.48719972204053448223155260105126193e-08
misc/p2756,5.29517979439134523386973405534707417e-14,1.85291907078063746737881590426744064e-15,2.75208535345194390104839650426483330e-09
misc/p2p-Gnutella04,1.32893329067133883259828275283407606e-14,2.91549728902691567389900317471038861e-15,4.45497604799122826513540661641180987e-09
misc/p2p-Gnutella05,2.18752363989247972403125004775116592e-14,1.46114582148047175320122481861676717e-15,6.78957930852938284207331944834086125e-10
misc/p2p-Gnutella06,1.95478379949156078209215397623198298e-14,1.59766474432665529654841281582150308e-15,8.20164868072852137654804644286484957e-09
misc/p2p-Gnutella08,2.15330782470762058896646509172121708e-14,6.72668914365100016198892860990971886e-16,1.18813489603195356890797884722164990e-13
misc/p2p-Gnutella09,8.12021248393316746020607111592950970e-02,8.12021248393247485100061402414987604e-02,8.12021248392969922464188509481017442e-02
misc/p2p-Gnutella24,1.26571158681276706005208179804796867e-01,7.52751753047439740784053908072748904e-02,7.52751752349131138670112814015244647e-02
misc/p2p-Gnutella25,8.29886956692445344408436828039123766e-02,4.69893260000184863705654988596028205e-02,4.69893263977782999679577895562307179e-02
misc/p2p-Gnutella30,6.61111812238555762660993445545510374e-02,6.61111812238710960750273057958970271e-02,6.61111811582077819759868123634816484e-02
misc/p6000,7.31946955218436566382758878049003808e-15,7.25234460393148983315230485380393443e-16,9.02988763410800464620255678066386854e-09
misc/pcb1000,1.33732943971649531512867448581758148e-14,4.88824815929720142098767136299276635e-16,2.64954003220498433334075301791378451e-13
misc/pcb3000,1.16118548401311523573325949646671908e-14,1.39486290471857398913430020998594999e-15,4.00523872789764469814299407860968291e-10
misc/pde225,-Inf,-Inf,-Inf
misc/pde2961,-Inf,-Inf,-Inf
misc/pde900,-Inf,-Inf,-Inf
misc/pds10,1.95132498384672230183213118589919455e-14,8.99549320924692443817749021604942834e-16,1.23365148118377964815573220710970680e-09
misc/pesa,3.26235505937089721335880304820483015e+00,3.26235505937089357827363405028915059e+00,3.26235505936357859146241613618380910e+00
misc/petster-friendships-hamster,9.64742515339867168425558696695012860e-02,9.64742515339984483942156316441774076e-02,9.64742515340600972886276183762355846e-02
misc/petster-hamster,1.29649928007915982982538138839895971e-14,1.31618138097394164606448911560805756e-01,1.31618137972461755514504511080777133e-01
misc/pf2177,2.16857531897293590238147420145786241e-14,1.22820207692152506786018661475047549e-15,3.92482751700029535128743617357617191e-09
misc/pgp2,1.09277039971641908245960549197896332e-01,8.92243295107551139835302592490358572e-02,8.92243295107178961328600956403648910e-02
misc/photogrammetry,3.32467406929155846154828601244084569e-14,5.70632242520624417114471712167857526e-16,2.72705299471722371624165112138070514e-13
misc/photogrammetry2,3.13984224110045207417691516246669463e-14,7.63361128704267237746136791306231054e-16,2.04370745794150253057555676917258543e-10
misc/pivtol,3.72248527741514533130594558333940996e-15,4.84165361548643734995168824356019681e-16,1.53458599479923065663612599733670133e-09
misc/plat1919,-Inf,-Inf,-Inf
misc/plat362,-Inf,-Inf,-Inf
misc/plbuckle,-Inf,-Inf,-Inf
misc/plddb,-Inf,-Inf,-Inf
misc/plsk1919,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/plskz362,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/pltexpa,3.86905123121515108466065920665581514e-14,4.45339096846195150476294637348076807e-15,1.61110472261005291307396761454438060e-08
misc/poisson2D,-Inf,-Inf,-Inf
misc/polblogs,1.99352710464888034623498763870071987e-14,9.81274701182387995546966178424011118e-16,3.60027826382863888435174711712984743e-12
misc/polbooks,1.81175701388593730574568974905726767e-14,6.20529899314077552768227234109460271e-16,6.95698441559779743961289624924041716e-14
misc/poli,-Inf,-Inf,-Inf
misc/poli3,-Inf,-Inf,-Inf
misc/poli4,-Inf,-Inf,-Inf
misc/poli_large,-Inf,-Inf,-Inf
misc/pores_1,6.17943312378658189559090037459019252e-15,1.58950480763017145798889979044823710e-16,9.69961031094681667598554297635178018e-15
misc/pores_2,3.61634371616201063264644501215435302e-11,1.51574513693666073075179496474423306e-12,7.02721952593444884596790613725299437e-07
misc/pores_3,3.43759338309518524722125102976546375e-12,7.21126516260767097021387640334611865e-14,2.86245502559432861637222630868491915e-11
misc/power,-Inf,-Inf,-Inf
misc/primagaz,2.39334606545169910010793740628272646e-01,2.39334606545169304343394865161970073e-01,2.39334606542490019391871965672951092e-01
misc/problem,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/problem1,2.15273383354995097648343129771561608e+15,-Inf,-Inf
misc/progas,8.97378034771496441043260345742061998e-01,2.97000938620482481341467081809570027e-01,2.67234005945458157133949756474524749e+04
misc/pwt,3.30358239029765712001826264562619521e-14,2.33135732622381758793642651981429920e-15,2.64275418508246142337517895332764914e-08
misc/qh1484,2.62107759073091091992576274232257327e-11,2.67337085365127918918063858826796597e-12,9.90169190670407971422059461393560009e-07
misc/qh768,1.05339615014342393370717211204336632e-13,3.24172169038381668590236260298884348e-15,3.25464541672387854683174627779424720e-09
misc/qh882,4.35627741636331961310702384727017423e-14,1.61488136435382223529793840268945721e-15,2.33483922543955513656981866710116478e-12
misc/qiulp,4.84789398482591927041512583020157598e-14,2.81066296833869510352907783720737492e-15,8.63220545111845824680696485972814102e-11
misc/qpband,2.91802845236214529282584664546400408e-15,5.07752698010862560855430037171303277e-16,2.61931033940441348582827246844162156e-01
misc/r05,1.57934119388951001558220625698775920e+00,1.57934119388950984035124413716287820e+00,1.57934119388948940191371769513369485e+00
misc/radfr1,1.06854871634095768616326829680533227e-12,5.41059493347790622296297445354019632e-14,3.97494210129435371932740848740049741e-11
misc/radoslaw_email,1.45450279893002384792773272531594711e-14,6.82613742475721496971157053326860550e-16,2.44025845755578514811015808670734659e-12
misc/rail_1357,3.03589806621728736726346547699065952e+02,7.58097635550661446753022240833219410e+01,3.97103866861829933754142714601462429e+07
misc/rail_5177,2.83890188695211463308892258555472889e+02,6.98886690417251323899378824471973386e+01,5.00459449566972858893432515189336343e+07
misc/rajat01,1.83931681011327903443758945593711341e-14,2.05923829724723004332626824237496894e-15,1.46847447244278622326972569330306392e-09
misc/rajat02,1.50652632446666418201427080862647180e-14,6.40881972782914070233450388504179640e-16,3.57217356749929118670612422464559876e-08
misc/rajat03,-Inf,-Inf,-Inf
misc/rajat04,-Inf,-Inf,-Inf
misc/rajat05,-Inf,-Inf,-Inf
misc/rajat06,3.28296200964335876546942656923327610e-14,2.92512256297302621291234859599453133e-15,1.89305085678986170851061490407385221e-08
misc/rajat07,1.86510404778261595204057808310855542e-14,2.99230879619445114949835790507103047e-15,5.09601886615456677780838092164454609e-08
misc/rajat08,2.46003223220168518127365054048451177e-14,2.34264872807594861290910120470818923e-15,4.44068525575916959155120136117173736e-08
misc/rajat09,2.67372186218526972916983471687769679e-14,3.59311680854596338169130982924995145e-15,2.98625616778994345570914846984363176e-08
misc/rajat10,-Inf,-Inf,-Inf
misc/rajat11,-Inf,-Inf,-Inf
misc/rajat12,-Inf,-Inf,-Inf
misc/rajat13,-Inf,-Inf,-Inf
misc/rajat14,-Inf,-Inf,-Inf
misc/rajat19,-Inf,-Inf,-Inf
misc/rbsa480,1.02827827465164186890641900108802829e-13,6.76284824542358929429423406439224555e-15,1.72961590295209996000986587377250513e-12
misc/rbsb480,1.10074315277258338420024426514201001e-13,1.75800183978385902914982999141373256e-15,2.10763732084761866179533028914231489e-09
misc/rdb1250,2.65870203167169522431734304168340047e-13,1.12130942728813878126756787387491375e-14,1.48122611544275825445580916529105309e-12
misc/rdb1250l,4.37032038851996757272232646863990111e-01,4.37032038852019400346197389941420834e-01,4.37032038928763560032844949176388466e-01
misc/rdb200,3.62098111207131398247198186725104619e-14,1.09423910853601357062533084534950942e-15,2.34110184289791096275811082035766168e-13
misc/rdb200l,1.87554075582201142971694043596179768e-01,1.87554075582201643752232872522873645e-01,1.87554075582158681344788557137393432e-01
misc/rdb2048,1.18342482486281132293023380172583732e-13,2.86846983249659421455687506481009764e-15,1.16428950185488830238172069705931762e-12
misc/rdb2048_noL,5.04304273216082647769125095238955265e-13,2.52847227965906510196351609533474559e-14,2.54795486452614339020139545160534646e-10
misc/rdb3200l,2.12598909450389695429049381182220171e-13,4.44762407438821087462725552020076605e-15,3.14018190404053942751758527253141796e-09
misc/rdb450,6.58280663928971577992481049100749424e-14,3.20004137549663802424213098711080519e-15,4.84486333684561973009148619655229537e-13
misc/rdb450l,1.86646835153996512483033272300394962e-14,8.20360488837484117123097102618488403e-16,1.45707796539345328909301679228044728e-13
misc/rdb5000,2.96909681691281588905356173565868409e-13,1.79123942291042879311236657139329552e-14,2.00772627052642847664197621612245414e-08
misc/rdb800l,2.69499942581931301910657231143446246e-14,6.11309019042906006665709337398899368e-15,9.51313974094349341665673620383896630e-07
misc/rdb968,4.41547490254629419636287193740235700e-14,2.40819952713205814929641005022665167e-15,2.28187792865708795408851042425330835e-08
misc/reactome,4.99743802750346971605848878421131547e-02,4.99743802750326658584595774115780977e-02,4.99743802608310075823262390238158622e-02
misc/refine,2.39909621851217450688549361773180445e-14,1.03856481126020112418180864649499246e-15,4.18418622232082341227013209145625991e-13
misc/rel3,9.62964972193617926527988971292463659e-35,3.73670872517613551586018586183294626e-17,2.97980107668668876457094759206848909e-11
misc/rel4,5.57721174116544649047491805445744902e-17,7.40589297597913793984649296670089554e-18,1.47375729558016921084432734135843216e-18
misc/rel5,1.00091805243189163940080704143286381e-15,1.38896241541304151766535465831526974e-16,3.07157164200951930006921015971065839e-16
misc/rel6,9.73012321242062825556242570551716980e-15,5.60844589573699463480947166207018513e-16,1.19187507925537829120122802277881378e-13
misc/rel7,2.07315170483136629390830949879425401e-14,1.08707709815512929576806569646585290e-15,1.56459157892149040052547179207915624e-13
misc/relat3,7.36438641259029546832864837635960887e-16,1.73472347597680728700491892011549204e-18,1.73472347597680728700491892011549204e-18
misc/relat4,5.13971105108576992222087631733175337e-16,3.48900097226284486003945257758747948e-17,6.10346426408928787298370991323923007e-16
misc/relat5,1.62496238954671635729272515284717449e-15,2.52766975729211065050280384743033795e-16,1.07492246185533968615937824876292637e-10
misc/relat6,1.28584562310395833691033803887458429e-14,6.38779387024939887744439282181445592e-16,1.22581584345207915409067982692486367e-13
misc/relat7,2.19452925689555472713517625017073563e-14,6.71702912759692150853502230136368540e-16,3.73533970485443873377697859711371704e-12
misc/relat7b,2.19452925689555472713517625017073563e-14,6.71702912759692150853502230136368540e-16,3.73533970485443873377697859711371704e-12
misc/rgg_n_2_15_s0,3.06436293039302545060263017138139011e-14,1.61500153302816776882009987693570818e-15,1.57014288058055675968399850794258572e-08
misc/rkat7_mat5,1.04930227636103339268086119197425978e-14,8.42286275588922627652426340206097898e-16,5.15199252358214231082962648503381795e-14
misc/robot,7.43252733232289833950080326655339500e-07,5.12600330559828980557476931016311083e-08,1.24297650785831134528837604676673882e-04
misc/robot24c1_mat5,1.18226755666969134362680894917033643e-14,4.81107023169625771999205552018423134e-16,1.32254329135902936587069173439267675e-10
misc/robot24c1_mat5_J,1.35825065307962210829401529182312257e-14,7.58775808300993670490069285249137053e-16,4.66106090437562408386725801330238950e-12
misc/rosen1,7.46868831954636126740117092652576860e-14,4.02523795685506938266037900465860671e-15,4.61664426854966233621650834687394144e-12
misc/rosen10,9.39755425047709755923922745710781062e-14,4.76848890838948335962583099354629405e-15,3.45706373691362155838199792072670828e-11
misc/rosen2,1.50465599644201499294396656687247735e-13,4.64442177713664429101293300558567695e-15,2.48104815559983643047944252137741426e-12
misc/rosen7,3.32759533057544479177721261671862087e-14,2.22741838592893702803511769668751735e-15,4.88214641441781163577011962688808623e-13
misc/rosen8,5.51755344341187130620234466678706559e-14,2.96388118894586558916384721468806581e-15,2.49588788153771199263471465517880112e-12
misc/rotor1,6.46744339732687117153091165878337475e-08,1.17112609528071837906034999863248584e-08,5.65778262143195417910395880587603673e-07
misc/rotor2,-Inf,-Inf,-Inf
misc/rw136,1.28958413758980822272400998549959516e-14,7.56813515293860041670462915136746007e-16,1.69329164083405025487089695672162289e-13
misc/rw496,1.76799138292386477810570616139898340e-14,1.22788800497166283663647766775121809e-15,1.81635380244374374824589755479507741e-13
misc/rw5151,2.59312171684388712776099240924775059e-14,7.04021529884247922182288599520230705e-16,3.23762712956234480992917763278665445e-09
misc/saylr1,4.00000001370559079879086667549162804e+00,1.50000000017753584404014034817824330e+00,1.36032000000000009315672718741760513e+05
misc/saylr3,3.78656290314455393527687221280644257e-01,8.78656290042514534245546293202349922e-01,2.52750378656290042513580737678683055e+05
misc/saylr4,3.29169340329214287018439365542473890e-09,2.71462458566786226675339488087807094e-10,4.79816167989073532016636845483060112e-09
misc/sc205-2r,3.44238788358585207074291690214065340e-14,3.03649097788317424337209250367431777e-15,7.44335418815689174133462209481763785e-09
misc/scagr7-2b,1.25906003754894621274389652937850116e-13,7.93614540566075701759823366245946106e-15,8.43420081646608165234669719666513029e-11
misc/scagr7-2c,8.75611028747043192942352829253365515e-14,2.41690304276402852381577693575793124e-15,2.32915105539027018364132071780172578e-11
misc/scagr7-2r,1.28927542036796182117836263751651069e-13,7.67300834346433423781651099087621053e-15,4.72587548308609890908726262203421509e-12
misc/scfxm1-2b,2.91443812247196730683905149086980546e-13,1.59478200376880535772915197760556487e-14,1.84315687570065890492033065300566738e-10
misc/scrs8-2b,1.39219976967786230397781734551596270e-13,7.52758727465251521377042387395377826e-15,1.17977737919990575517870816693423163e-09
misc/scrs8-2c,1.39219976967786230397781734551596270e-13,7.52758727465251521377042387395377826e-15,1.17977737919990575517870816693423163e-09
misc/scrs8-2r,-Inf,-Inf,-Inf
misc/scsd8-2b,1.06770959245303230514307265980167670e+07,1.06770959245300495269257979307973414e+07,1.06770959245157265456259779635805266e+07
misc/scsd8-2c,1.06770959245303230514307265980167670e+07,1.06770959245300495269257979307973414e+07,1.06770959245157265456259779635805266e+07
misc/sctap1-2b,6.94131287504632280992100278480857194e-14,5.82288169332303413366359839531332133e-15,1.39564596945780835367836805712042287e-07
misc/sctap1-2c,2.40580794744622987423257275779381499e-14,1.85975726355761332655821296718492296e-15,4.50449138933909608324376336962295334e-11
misc/se,5.21532187683655769696151917468835686e-14,2.83785811966320946735276861200336571e-15,5.80952752845248905889083311586776174e-07
misc/seymourl,6.16692596453813010459738571968047444e-14,1.51870096134808432714231345279868723e-15,1.27109421247504908930799909542037399e-12
misc/shar_te2-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/sherman1,3.78656290314455393527687221280644257e-01,8.78656290042514534245546293202349922e-01,2.52750378656290042513580737678683055e+05
misc/sherman2,1.19296474773652341874527228178580998e-11,1.18448815451982369503666640843762540e-11,2.66107980020397305917197463021189975e-05
misc/sherman3,-Inf,-Inf,-Inf
misc/sherman4,-Inf,-Inf,-Inf
misc/sherman5,5.62325099720513753003710465619031757e-15,1.41421356237309483291397565519066186e+00,1.41421356006278250841502693600141154e+00
misc/shermanACa,-Inf,-Inf,-Inf
misc/shermanACd,-Inf,-Inf,-Inf
misc/shl_0,2.34399737432202378284924353190667998e-14,1.21443873335427756526419290339049546e-15,2.93046660707811736816807044382929061e-10
misc/shl_200,3.59557416765849334120729578171910334e-14,2.13749157520987011612111018204921150e-15,2.32249827857649117894485120679199071e-08
misc/shl_400,2.96289647559307467371378632515522352e-14,1.15134847781510878373453859623071446e-15,2.04243467787149253856544031322568909e-09
misc/shock-9,-Inf,-Inf,-Inf
misc/shuttle_eddy,-Inf,-Inf,-Inf
misc/shyy41,-Inf,-Inf,-Inf
misc/sit100,-Inf,-Inf,-Inf
misc/skirt,-Inf,-Inf,-Inf
misc/slptsk,8.09246098764032947182599040491436768e-14,4.59722136463325949895591071579997100e-15,5.72714585226287305445215889099448545e-10
misc/small,8.41191602251071874446094696737601526e-13,5.99104150051875728762834648355892342e-14,4.57828087507837359573426356856162170e-06
misc/sociopatterns-hypertext,1.16223485065183841329539343717432581e-14,8.14480620564540462114053461757556744e-16,1.59862336719025439836797392454270442e-09
misc/sociopatterns-infectious,1.41379417407332853770813085112349650e-14,8.61486504450763453154230073544673391e-16,8.98249612943568026460159243426300890e-13
misc/sphere2,3.22917055030431868433707804385785879e-01,3.22917055030429499551616004060316155e-01,4.02527765388164305754807818297998296e-01
misc/sphere3,9.43244154964555403380191315002123139e-15,6.36119117115993478432155016291353673e-16,5.85044137113286439915236144266208913e-11
misc/spiral,9.80462546974552844958819707339134174e+02,3.09898015321971870599745226410387756e+02,1.98476881679574095194780878334343580e+08
misc/sstmodel,9.81397118525987463892400256815221467e-15,1.22607658382363188615115371202491799e-15,1.17571637411430203570898678271264805e-08
misc/steam1,8.48889079226126179141445292793487295e-15,3.32682557270742830566168570652023570e-16,1.82173680114014991876344840935786054e-08
misc/steam2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/steam3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/stoch_aircraft,-Inf,-Inf,-Inf
misc/stokes64,-Inf,-Inf,-Inf
misc/stokes64s,-Inf,-Inf,-Inf
misc/stormg2-27,5.51061095392045221904482111521102690e-14,2.30030751543869739633378486257681687e-15,1.22308894156472768361863756934913567e-08
misc/stormg2-8,2.59976058789824363427426781284605665e-14,1.67096089570187669254694734932258261e-15,1.65648653784669949665376364006643750e-09
misc/str_0,1.91514606467255025448004045783843559e-13,2.80578621800569731160301060536817803e-15,4.31383076563020654889914444634054398e-13
misc/str_200,5.66152134109222874632728660860548853e-14,1.30396438619426369940821466343211090e-15,1.53035589913919203161795196570004738e-12
misc/str_400,6.89040568312680226041417920017978746e-14,4.04221249434883087145558024233215064e-15,2.58096257447008348240736160953516490e-12
misc/str_600,5.29696854820310011155735975691357502e-14,3.61099972551740556351594316519830447e-15,8.87278412000338487372370290628732804e-10
misc/struct4,1.51166093510981909344566839663142286e-14,8.70579115323930708201544258450248820e-16,7.09794235150356832699988556080743400e-09
misc/sts4098,-Inf,-Inf,-Inf
misc/stufe,2.72366018648669705368529655448557531e-14,1.45364203660705173377235599119331022e-15,7.76260929155648732287500854639810172e-09
misc/stufe-10,-Inf,-Inf,-Inf
misc/subelj_cora,1.57152652524582331125939470228229118e-14,1.37407304059934356240260890827339967e-15,6.59564279123077696238448672569165037e-10
misc/subelj_euroroad,-Inf,-Inf,-Inf
misc/subelj_jdk,1.63577600769418878164980036127899437e-14,8.32563169115485042416866785381403485e-16,1.33696681318303515358063691314358092e-13
misc/subelj_jung-j,2.28335495367857077134972969440390178e-14,9.19196822357333316607689811889774998e-16,1.32411763880751584559024061287554506e-13
misc/swang1,2.54376050678596404633272401363745309e-15,1.66309361135547282930086219761730355e-17,1.04574547549005316584086763643177166e-10
misc/swang2,-Inf,-Inf,-Inf
misc/t2d_q4,-Inf,-Inf,-Inf
misc/t2d_q9,-Inf,-Inf,-Inf
misc/t2dal,1.00993873841595068237730834244892312e+03,2.86665441098331052673495446850654846e+02,8.56636028540973234995675713256863615e+08
misc/t2dal_a,1.00993873841595068237730834244892312e+03,2.86665441098331052673495446850654846e+02,8.56636028540973234995675713256863615e+08
misc/t2dal_bci,7.76522278117882709058614017178011463e+02,3.45937514980311484243770123063937275e+02,1.30907323303776286605146924322924262e+09
misc/t2dal_e,1.92296268638356022727911395960282579e-16,9.72501181221738130616615611578613015e-32,3.56239854478781271510133510828066186e-25
misc/t3dl_e,3.84592537276712429740963777174022010e-16,2.22044604925012153555871438941060650e-16,1.31610702009648083038857448423388291e-25
misc/t520,3.33260427773999674726610743013611233e-14,1.71693271168418887135554251989130798e-15,1.31681571681036088573468268998350989e-08
misc/t60k,-Inf,-Inf,-Inf
misc/tandem_vtx,-Inf,-Inf,-Inf
misc/tech-arenas-jazz,1.09936550844974486985619503643828181e-14,7.19875423271907503356446917889373879e-16,4.70368497264456536991790233915358189e-11
misc/tech-arenas-meta,1.71708125325847068415426887725535327e-14,1.34122911558728927190522545862795584e-15,4.71500228009951244718247036157229347e-12
misc/tech-arenas-pgp,3.50205976657173885068628910852270475e-14,3.43478765131760274302537868465016470e-15,3.15905719635465051899144395756866989e-08
misc/tech-as-22july06,2.58618319042889051631239927653687685e-14,2.16246726663639369901265162410922891e-15,1.50971443659795907829877995819757859e-09
misc/tech-as-735,4.68484040799798363163022156137788616e-14,1.77182856186572148155097592821192807e-15,2.00573417431685202853159478289235780e-08
misc/tech-as-caida,2.98844540634087261097663986702361659e-14,1.49848291625831722978973888932903251e-15,5.19611841952967727395474954438068390e-09
misc/tech-as-caida20071105,2.63487548197199110933540973444671966e-14,1.80736643493030532533755181680405036e-15,1.14840274640017189670119638839852478e-08
misc/ted_B,-Inf,-Inf,-Inf
misc/ted_B_unscaled,-Inf,-Inf,-Inf
misc/testbig,1.42744959562015286934271324171750908e-13,2.62448386616738154588047937843791732e-15,6.57618516978200646419803655776158164e-09
misc/tols1090,9.67615257674344647601593885633282875e-15,8.40471286332402165903883702577105877e-16,8.39291503333107088600672727358527397e-10
misc/tols2000,1.13785673996948562579192200460260608e-14,8.29497170593235324639339184353134957e-16,2.66414803079594364997602106867843970e-10
misc/tols340,8.79812345473804905977542189959123317e-15,1.40606373829997737858861070100783836e-15,2.28449928034640087221219293704883250e-10
misc/tols4000,4.16592605729653580474972222570845009e-15,7.46713327204228772997785945602783016e-16,8.94131525313502054302559257916702977e-10
misc/tols90,1.02718131833338133912996934939273347e-14,4.40940638200844069698575281799955742e-16,7.31654335943567845452441321686634647e-10
misc/tomography,5.15706233101815259393945398160778813e-01,5.15706233101816855223856053762276559e-01,5.15706233107721705085217315326452812e-01
misc/torsion1,-Inf,-Inf,-Inf
misc/tub100,3.61720805650864385124577483933869985e-15,1.57889587332400311282726156232882944e-16,4.64860261058749208969864557780641979e-17
misc/tub1000,1.73911439832017029023812093441615918e-15,1.70622161488331006731875095610465456e-16,3.41110949592396088869521618336723087e-14
misc/tuma1,2.29422768957149538297388895896556365e-12,1.16040721156374175971118761833840256e-13,5.22896038121418974747700076544218095e-07
misc/tuma2,1.36115701807894266006685008601671216e-12,1.19969947526082777342726352052153568e-13,3.41695236922331797884188655427100351e-07
misc/ucidata-gama,1.49404472799265822331871973163618177e-15,1.36758738838665335205936618956250521e-16,1.60574802452312243519739770716667632e-15
misc/ucidata-zachary,1.16204345637566903857049456312049244e-14,5.00528525564941565371681283063079797e-16,3.15237596944060516874887388263273408e-13
misc/uk,1.57307078064752048050999725386391560e-14,2.14541415391473185082009446376874946e-15,4.38302750413475396864729653400101813e-08
misc/ukerbe1,-Inf,-Inf,-Inf
misc/ukerbe1_dual,-Inf,-Inf,-Inf
misc/utm1700b,4.50901605141041937588190174952398214e-13,1.04260178919159877428515907820406819e-13,4.69473436200781263820947426381534693e-09
misc/utm300,2.18913407284666347334252982020249187e-13,1.71660399954829173306548868620725365e-14,3.59119567081448854255729923635388623e-12
misc/utm3060,3.27932254899439920836577135508974940e-12,2.78722080374821691634875888256679512e-13,1.26121209760038259714149092178306834e-09
misc/viscoplastic1,2.97865513681869938305524529594726025e-13,2.31331416191947315276515298407249336e-14,5.05851745342518927487755280720097390e-08
misc/wang1,-Inf,-Inf,-Inf
misc/wang2,-Inf,-Inf,-Inf
misc/watt_1,7.35816286279659617805189093209647513e+01,2.06128351774381575828778514817957152e+01,3.16041738969272483170640418122675784e+07
misc/watt_2,1.03386038903968240110151139480552286e+02,3.71506960430002183635709094887589710e+01,1.33165439242829153950538600030014670e+07
misc/wb-cs-stanford,2.62313409559672229925449118325815983e-02,2.62313409559608855291056073641901074e-02,2.62313359670583316496313291885115273e-02
misc/youtube-groupmemberships,-Inf,-Inf,-Inf
rand/CL-1000-1d7-trial1,1.56100576665632436587865905542015669e-14,1.55954665662829099166487000534281058e-15,1.11299287223308395114746983324192637e-10
rand/CL-1000-1d7-trial2,1.32194972494241236023329737431146287e-14,6.92265611651508929087676025086444521e-16,4.64180861530033094254539165780267697e-10
rand/CL-1000-1d7-trial3,2.27261327017170709323912087741920590e-14,5.87543480435019185704630889839691411e-16,4.69685654218620685093295722180935797e-09
rand/CL-1000-1d8-trial1,2.37042773273086376965564923662545811e-14,9.09386115498374624831566724342324461e-16,4.08794731456890510054961462262114927e-09
rand/CL-1000-1d8-trial2,1.80855899924595649325093827295679802e-14,1.00658209888931103973724731524234536e-15,1.83595159521171316823366473559093469e-12
rand/CL-1000-1d8-trial3,1.35836199172140917667172452514535791e-01,1.35836199172136662519311257143802984e-01,1.35836199172130981960331499938731842e-01
rand/CL-1000-1d9-trial1,1.42249880619887441432938974808089133e-14,3.52452865267138715958347339883568823e-16,1.02325783455535209724868770342517016e-11
rand/CL-1000-1d9-trial2,1.66837315391999078057387258039559392e-14,8.98156162127703614504776801291751410e-16,2.52373280036963307184198801341313753e-13
rand/CL-1000-1d9-trial3,1.60263405963532534237613089743380482e-14,8.54801823300012114591958283285665294e-16,4.64468157398710892391692483585575401e-10
rand/CL-1000-2d0-trial1,1.98791252919261854217897147957356784e-14,1.10162158764282925094680210907832488e-15,1.37896092845145858957044002745614537e-10
rand/CL-1000-2d0-trial2,2.28246036820890003278487410809586274e-14,1.13915988502599944453472607881116119e-15,3.73129486124803592301963151421375490e-09
rand/CL-1000-2d0-trial3,2.71800811758430724951274727075663434e-14,8.21695674288094689986348409194996243e-16,5.19296798650346544154372728143079872e-10
rand/CL-1000-2d1-trial1,1.33938067181511563446609147263960592e-14,1.15909678306507476159690043286831605e-15,1.50020306835225680981364462459461035e-12
rand/CL-1000-2d1-trial2,1.94831750346515187713785072528504249e-14,1.65150808294891020236571278497076624e-15,7.87837806453351532903477044024362473e-11
rand/CL-1000-2d1-trial3,1.59970926587710354092978976266509248e-01,1.59970926587710462622291112377184459e-01,1.59970926596958777034480768076988453e-01
rand/CL-10000-1d7-trial1,1.52011355757123717409130292870384752e-01,9.20429412711461656174715485702890449e-16,4.01563382582057120173287399765858847e-11
rand/CL-10000-1d7-trial2,1.13115465948448563505086452661217410e-01,1.13115465948453168551734011723546178e-01,1.13115465944685296485088723644863632e-01
rand/CL-10000-1d7-trial3,2.32988710016691985037368549171136668e-01,1.43200537203012310172626670002074804e-01,1.43200537203306217136660021881030695e-01
rand/CL-10000-1d8-trial1,1.42097530515733311839161999621907057e-01,1.42097530515736228647850518154426286e-01,1.42097530502858755114088335519091617e-01
rand/CL-10000-1d8-trial2,1.34382390252472551005963968726728240e-01,1.34382390252473669673439542137549713e-01,1.34382390203872720216156617162020153e-01
rand/CL-10000-1d8-trial3,9.97806575868393682088945826109620151e-02,9.97806575868496024862842283547854338e-02,9.97806575862694621970861439034196179e-02
rand/CL-10000-1d9-trial1,1.55106148260784135520603888411568461e-14,9.56978005255478579561258486351199202e-16,5.81333853601131798271363895976174409e-11
rand/CL-10000-1d9-trial2,1.17547911286309226992513949912410477e-14,1.34953876496875148115026902935046364e-15,3.01264731513437282063248433376425205e-13
rand/CL-10000-1d9-trial3,2.26875037591739533880024930914923963e-14,1.18489032226702661304130367288870493e-15,2.74065585587637014972752681559310077e-10
rand/CL-10000-2d0-trial1,7.23691607912879072939071549529590508e-02,1.45135134129616656812366263223869029e-15,2.27968277213960693512148309360726173e-08
rand/CL-10000-2d0-trial2,1.98258879759917578364846927354222568e-14,1.07064236371508168324702231872166924e-15,3.00647483422901070287148613904769254e-10
rand/CL-10000-2d0-trial3,2.27131228612263555913501071119246432e-14,8.77764169362134964985156317878316287e-16,1.84763540419618617161747463060304809e-09
rand/CL-10000-2d1-trial1,7.32827939132901379193592248712041068e-02,7.32827939132884309905493793144659706e-02,7.32827939150709553503584373605627363e-02
rand/CL-10000-2d1-trial2,2.71086642462404395426284440812382422e-14,1.36972327270363445169540550753525124e-15,4.02482065281969674694499157567382192e-10
rand/CL-10000-2d1-trial3,3.61701367588794396364916026177539420e-14,1.49245185977001782299396804533892230e-15,1.57794738510231549456074308377426553e-10
rand/SW-100-3-0d1-trial1,2.07483166419404682424984045717686890e-14,1.12945044427487962307828450866199397e-15,2.06445029188101059803574132485937840e-10
rand/SW-100-3-0d1-trial2,1.68255287377785993123118126594603556e-14,1.77465708463595884864964035337996296e-15,3.31750775309172536683650983758760167e-09
rand/SW-100-3-0d1-trial3,1.89490417942045716185393151524303056e-14,1.27732701771312777884625276848594058e-15,1.20029220303958247795694196581583490e-08
rand/SW-100-3-0d2-trial1,1.52590881333034771655210210256590873e-14,1.32005136533697754399833856011368403e-15,1.12356744526044601825022250505995423e-09
rand/SW-100-3-0d2-trial2,1.97177262208498604243649987833380719e-14,1.70313392954559473413044241512987881e-15,5.85876314658817091155575008409584935e-09
rand/SW-100-3-0d2-trial3,2.75535149931964264699160691306541693e-14,7.96746372202296828032174348934882677e-16,3.95540384661621340506956276229010662e-10
rand/SW-100-3-0d3-trial1,1.72795688010098832073969613370218545e-14,1.07657697247444390866123799610397654e-15,9.11193786035778648171588930090634792e-09
rand/SW-100-3-0d3-trial2,2.37277679051744220699105611269218975e-14,1.60998308801436537247527259697092860e-15,1.80590066069209455262575556150480116e-09
rand/SW-100-3-0d3-trial3,1.70220604922789757957809905124034458e-14,7.16440367760838163269037525698477344e-16,8.82545587359015119551083935832594473e-09
rand/SW-100-4-0d1-trial1,1.22414862357219492342217785567805735e-14,4.49127260013157103930796812714303506e-16,4.13669184609115793944700888805823757e-14
rand/SW-100-4-0d1-trial2,1.88624332146435353906000238380978435e-14,7.95609518256220495639791685332087477e-16,1.78624797849921038326016565644259360e-13
rand/SW-100-4-0d1-trial3,1.86283183975812619399658847531230587e-14,8.17009241118983431601211276784126464e-16,2.16734360675262757278084644932695072e-13
rand/SW-100-4-0d2-trial1,1.43142745653114321408164309917979792e-14,5.92859356759426303824698634366728824e-16,1.68253671188551588576207814435795864e-13
rand/SW-100-4-0d2-trial2,1.74740544272899936265324519258846225e-14,7.20251550770456258911988840653207700e-16,2.53410562302512105063538729774460968e-13
rand/SW-100-4-0d2-trial3,1.95735935242502228909465498326008811e-14,9.45275005112034901743565281007233012e-16,1.15375359060063124941955272202191821e-13
rand/SW-100-4-0d3-trial1,1.55799065777946858566328339843150361e-14,1.30077010223467990151815591924920365e-15,1.20320486294310383753097865261128322e-13
rand/SW-100-4-0d3-trial2,1.48133781263446034247383407862064838e-14,9.68203845293416023083676776448988055e-16,3.82752478904541357604945149508016535e-13
rand/SW-100-4-0d3-trial3,2.19081367623297171053351640910156094e-14,7.43816136639200454042141029012172554e-16,3.32799441196972589734019626402780247e-14
rand/SW-100-5-0d1-trial1,1.17421700899099370099700140478790622e-14,9.14414333230254286825090087949870126e-16,5.58790022023093225824769990404935368e-13
rand/SW-100-5-0d1-trial2,1.74063790890419957350778405921850048e-14,6.69950997785420409295566396510056477e-16,2.37479341526630321100668873106198412e-13
rand/SW-100-5-0d1-trial3,6.97605089209316264597991485430469104e-15,9.78344301490645369176612088003517365e-16,1.74035740946469073659589832721084210e-13
rand/SW-100-5-0d2-trial1,1.27502418068811008778988684706754246e-14,8.78756822094941863846122646739497700e-16,2.57162674763965699472417353926208756e-13
rand/SW-100-5-0d2-trial2,1.51204255449749054831067058024231397e-14,9.49251339673370566930495980633762227e-16,3.85004767872635495691227936536654031e-13
rand/SW-100-5-0d2-trial3,7.38614026143914081094501316395809859e-15,7.36292523292230032884151388201576083e-16,2.88807205686625780896793199695765086e-13
rand/SW-100-5-0d3-trial1,1.83683370975200393474479971477433173e-14,5.70182673267030190328712041055594934e-16,3.15174801942309483635918935097270044e-13
rand/SW-100-5-0d3-trial2,1.19107930649698672989695321396144246e-14,6.89690260586035934326348754668007316e-16,4.61283766839953546776994154596704335e-13
rand/SW-100-5-0d3-trial3,8.90644531088902686434635168851137271e-15,9.69295385087351274953480788456818963e-16,2.82321453413141066789818806715479039e-13
rand/SW-100-6-0d1-trial1,1.95762972978554780210715893442083591e-14,1.00624662666301345216936578819394640e-15,7.06969336392798340326886172443800625e-14
rand/SW-100-6-0d1-trial2,1.61001952348534348878388410277242309e-14,1.06363129473515765146737781110485721e-15,4.02221357123006621899988046216887687e-13
rand/SW-100-6-0d1-trial3,1.51329638490067209827175263704153501e-14,5.44770142770386227798180889352950049e-16,2.26310058187829444857187704997055821e-13
rand/SW-100-6-0d2-trial1,1.85428057397015950159054210846366693e-14,3.35938680367426058252992839745201404e-16,1.03049099451692250830696568584166736e-13
rand/SW-100-6-0d2-trial2,1.21065339080123660802341035040205351e-14,5.69814472554296185036287697323762973e-16,1.51597502224148552788621942126820163e-13
rand/SW-100-6-0d2-trial3,1.51517660072364481565660254162882514e-14,5.26481958014433216287763799349182741e-16,2.25288546312718898148448548662703557e-13
rand/SW-100-6-0d3-trial1,1.08311851661153248055503200920748421e-14,9.61843160775595286960667077045034725e-16,1.84500646401571043823119085512047256e-13
rand/SW-100-6-0d3-trial2,9.15471180052206681704810582591324893e-15,5.30534388428019246348384493017241303e-16,2.18689647081251734801493322063243638e-13
rand/SW-100-6-0d3-trial3,1.38809836275290225242008682862884968e-14,7.29581617700613141078731409170390786e-16,1.77948394595289174016282069534904782e-13
rand/SW-1000-3-0d1-trial1,-Inf,-Inf,-Inf
rand/SW-1000-3-0d1-trial2,-Inf,-Inf,-Inf
rand/SW-1000-3-0d1-trial3,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial1,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial2,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial3,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial1,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial2,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial3,-Inf,-Inf,-Inf
rand/SW-1000-4-0d1-trial1,2.20010764881530583515130256758967605e-14,1.12644378109787715641567545951382477e-15,1.77473880825293020622810254690754837e-09
rand/SW-1000-4-0d1-trial2,1.85501609971106169298096346923480599e-14,1.40695960045341926468272736575132712e-15,2.70317409338878945774181493883470908e-11
rand/SW-1000-4-0d1-trial3,1.68482825028522911067995623778522446e-14,1.80283033296706639372760908553338009e-15,3.70661233799746600759452740777841960e-09
rand/SW-1000-4-0d2-trial1,2.17593890568603653020842608851618520e-14,1.66848132982378664665740858916184497e-15,3.15424890987929563655445145006382118e-09
rand/SW-1000-4-0d2-trial2,1.57634344062812693747042679988454654e-14,9.77411433074959207338139942997563648e-16,1.42616199539329355172072071025748928e-09
rand/SW-1000-4-0d2-trial3,1.16861249914865473490419345964879912e-14,2.15680362809787746285477375321742817e-15,6.99271984183334210416128754663819180e-11
rand/SW-1000-4-0d3-trial1,1.51249235611647732685724164068112824e-14,1.84630474315593164774206539759764985e-15,5.69141329753114537231248544052532885e-13
rand/SW-1000-4-0d3-trial2,1.02569298601086627763791699445962345e-14,1.82449030476784840994235737286604169e-15,3.99623536431700634072160684682110572e-11
rand/SW-1000-4-0d3-trial3,2.67693063432767540237990802679355900e-14,1.10001132137367455272013232523423170e-15,1.51525293331164986076965359045145870e-11
rand/SW-1000-5-0d1-trial1,1.56742854400107907494114762127155573e-14,1.39639441758286275159605194246689588e-15,5.45119981112519414457403537053954038e-09
rand/SW-1000-5-0d1-trial2,2.66704068905360971399927146340884826e-14,9.76377603961202017039520150784229772e-16,2.83628424248960377225327155726179224e-09
rand/SW-1000-5-0d1-trial3,2.37848368074887512769472870857534422e-14,1.46441012807282318909928159615797994e-15,6.69818814234590672795650136283609235e-10
rand/SW-1000-5-0d2-trial1,3.72268249098758779764454475226517452e-14,1.28487474186048483986000397749292072e-15,7.34126113725415315197148710003736613e-10
rand/SW-1000-5-0d2-trial2,1.45585893690627893733379432492189104e-14,2.17908050206210222786309610345489971e-15,7.50185064371205749463205715440664553e-10
rand/SW-1000-5-0d2-trial3,2.23818209446012937257175496683655381e-14,8.62417702970847398010177278525184067e-16,4.06456282989499212999655747276179229e-10
rand/SW-1000-5-0d3-trial1,1.78813266446068385674732222898104305e-14,2.25915671185453004816930106740897976e-15,1.04098862239473709675186812863800928e-10
rand/SW-1000-5-0d3-trial2,1.43259561398633227799362626478726868e-14,1.17949784016474588879206427173559337e-15,8.67949669308127330237389953390773723e-12
rand/SW-1000-5-0d3-trial3,2.64987929624201234887123042929093714e-14,1.88975417256147246034991923899270909e-15,2.85640427102812171948802698869841213e-09
rand/SW-1000-6-0d1-trial1,2.72409361254004060158827799420563175e-14,1.11355007248687227666962819828910465e-15,6.83338113625332819894517675899878091e-10
rand/SW-1000-6-0d1-trial2,3.00437930133645253500889187911345647e-14,2.25255997778043516237126901708381983e-15,1.35861467006311258651527715688574555e-12
rand/SW-1000-6-0d1-trial3,2.13696415986935992870784441720085261e-14,1.88208720021140173667612736084448019e-15,8.85826186431189336790306039760725343e-10
rand/SW-1000-6-0d2-trial1,2.55146199159184544010978055666757821e-14,1.51435118155812972903839264573955082e-15,4.55517172687679957005843706878807098e-10
rand/SW-1000-6-0d2-trial2,1.65444261473329869934777810871493872e-14,8.00786801455714307626019803437945880e-16,2.22551470934929470234465549554107301e-10
rand/SW-1000-6-0d2-trial3,1.81502254221524645888346131584623878e-14,1.26691384426110104101690692005037772e-15,2.06511530021634093715183184605812879e-09
rand/SW-1000-6-0d3-trial1,1.62181133619144469365179603995788036e-14,1.67670230103178507154767016060931700e-15,1.32879008537725062257890655851148771e-08
rand/SW-1000-6-0d3-trial2,2.54511363060238418307464116041155517e-14,1.53994790833119538279404018095016776e-15,6.17524073329639676012384404927105896e-09
rand/SW-1000-6-0d3-trial3,3.45875170568435862983073731774153081e-14,1.17192387028068698419695043265972871e-15,4.17176376253622230547433100986671094e-10
rand/SW-10000-3-0d1-trial1,-Inf,-Inf,-Inf
rand/SW-10000-3-0d1-trial2,-Inf,-Inf,-Inf
rand/SW-10000-3-0d1-trial3,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial1,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial2,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial3,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial1,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial2,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial3,-Inf,-Inf,-Inf
rand/SW-10000-4-0d1-trial1,2.95726116097425586827550438710532252e-14,3.45400766085711571113987847049203201e-15,1.44995815883036113866988608175789915e-08
rand/SW-10000-4-0d1-trial2,2.69307683834905853243503042149259230e-14,1.47579850214498225548713055008896321e-15,7.20533254317519872098420344081410226e-09
rand/SW-10000-4-0d1-trial3,2.66298369943268389375349573508480413e-14,1.44019643486844296113986489957109100e-15,4.97890432517319006479128851908388643e-09
rand/SW-10000-4-0d2-trial1,1.08199468299231922180212697876763387e-14,1.90296653863346003949486216380102038e-15,4.53507061502007623969842875727772191e-08
rand/SW-10000-4-0d2-trial2,2.05163392658326547918461859703194553e-14,2.45892332890656828372287365978317277e-15,1.55846395025508024219686942751198546e-08
rand/SW-10000-4-0d2-trial3,4.46042640260299806889465511673876248e-14,3.09425484359182694599789009112338476e-15,1.32461514994214426860947933449785789e-08
rand/SW-10000-4-0d3-trial1,3.54358854329899971505782741318914102e-14,2.78059360148379012403668106745736787e-15,2.30394235811834255686437456794456528e-08
rand/SW-10000-4-0d3-trial2,4.31194880691358710024420717726612850e-14,2.70874553648675729597368460028327232e-15,2.22060580864667280564281541606992932e-08
rand/SW-10000-4-0d3-trial3,3.04652734690748917687313688870333535e-14,2.13414497975897980826777975369486373e-15,1.44745396958739106075723567715875408e-08
rand/SW-10000-5-0d1-trial1,4.64421919312762559899829746824318047e-14,2.79274462087708954602573446509299629e-15,4.20646772908427193110176455579314548e-09
rand/SW-10000-5-0d1-trial2,4.64443493913246263588940832599067770e-14,2.56764907157644515889339504979115859e-15,2.98568513673581548272456490112748698e-08
rand/SW-10000-5-0d1-trial3,3.62464993156904997266755748405676507e-14,3.03172753758649031490726945079673949e-15,3.68745779635555211857224435930853545e-08
rand/SW-10000-5-0d2-trial1,2.44276396365135153413156971583165007e-14,2.40472373704980086463375654425668003e-15,2.17183033635041968915139916192310012e-08
rand/SW-10000-5-0d2-trial2,1.91042700097691150304552666409862069e-14,2.37078419829241481597944513596765914e-15,8.44220632875224625345217810469902416e-09
rand/SW-10000-5-0d2-trial3,3.12628163803084411002856400755614738e-14,2.24539763444043005833939097683440856e-15,7.96543265603934651169926018674232468e-09
rand/SW-10000-5-0d3-trial1,5.86744166141479786653921690979740815e-14,2.12744858889645353764020885663031355e-15,2.76219658906070339443658760295660878e-08
rand/SW-10000-5-0d3-trial2,2.27979720627720944209310503086478331e-14,3.47803270149018507607908303867522467e-15,4.98403982597920511846061430373599276e-08
rand/SW-10000-5-0d3-trial3,3.77875947073669930280348633883348051e-14,3.22620155711112784225783161267509271e-15,7.65188300098452684855448847093269398e-08
rand/SW-10000-6-0d1-trial1,2.86449632644152519176950072816624983e-14,2.00267968222758137809984720997792732e-15,9.53969548153381563952969189675746530e-09
rand/SW-10000-6-0d1-trial2,2.18784476317190442846489295845721332e-14,3.69640175299201278487202297781221364e-15,3.30139518061651395734676169709935431e-08
rand/SW-10000-6-0d1-trial3,2.42733756393129378116791097445228636e-14,2.01518137037508520787184524281378662e-15,8.27846212574889104877966422256383971e-10
rand/SW-10000-6-0d2-trial1,3.44018411757576832179036251612542585e-14,3.19831145460310083722216068813699906e-15,9.16472581507886680755581312710322652e-09
rand/SW-10000-6-0d2-trial2,-Inf,-Inf,-Inf
rand/SW-10000-6-0d2-trial3,2.23678357346823613150263296976389086e-14,1.99397393986900923912547399783925248e-15,2.82658226938996259094960607484989074e-09
rand/SW-10000-6-0d3-trial1,3.04017965132252207195694536979268731e-14,2.67261290940974382251835044179676591e-15,2.77864547078422963089278712161025095e-08
rand/SW-10000-6-0d3-trial2,3.66479353883594271447035233712545266e-14,3.75958025062043809185200377367517078e-15,9.51855922719762604672095086682158689e-09
rand/SW-10000-6-0d3-trial3,3.28899729873140678087057355312666606e-14,2.04462283596213750305150678007674400e-15,1.94111632273695420491503704158769879e-08
rand/rgg_n_2_15_s0,3.06436293039302545060263017138139011e-14,1.61500153302816776882009987693570818e-15,1.57014288058055675968399850794258572e-08


==> data/eigen_graph_misc_64/eigenvalues_absolute_error.sorted.csv <==
percent,Float64,LinearTakum64,Posit64
0.0,1.0e-51,1.0e-51,1.0e-51
0.000554016620498615,1.0e-51,1.0e-51,1.0e-51
0.00110803324099723,1.0e-51,1.0e-51,1.0e-51
0.0016620498614958448,1.0e-51,1.0e-51,1.0e-51
0.00221606648199446,1.0e-51,1.0e-51,1.0e-51
0.002770083102493075,1.0e-51,1.0e-51,1.0e-51
0.0033240997229916896,1.0e-51,1.0e-51,1.0e-51
0.003878116343490305,1.0e-51,1.0e-51,1.0e-51
0.00443213296398892,1.0e-51,1.0e-51,1.0e-51
0.004986149584487534,1.0e-51,1.0e-51,1.0e-51
0.00554016620498615,1.0e-51,1.0e-51,1.0e-51
0.006094182825484765,1.0e-51,1.0e-51,1.0e-51
0.006648199445983379,1.0e-51,1.0e-51,1.0e-51
0.007202216066481994,1.0e-51,1.0e-51,1.0e-51
0.00775623268698061,1.0e-51,1.0e-51,1.0e-51
0.008310249307479225,1.0e-51,1.0e-51,1.0e-51
0.00886426592797784,1.0e-51,1.0e-51,1.0e-51
0.009418282548476454,1.0e-51,1.0e-51,1.0e-51
0.009972299168975069,1.0e-51,1.0e-51,1.0e-51
0.010526315789473684,1.0e-51,1.0e-51,1.0e-51
0.0110803324099723,1.0e-51,1.0e-51,1.0e-51
0.011634349030470914,1.0e-51,1.0e-51,1.0e-51
0.01218836565096953,1.0e-51,1.0e-51,1.0e-51
0.012742382271468145,1.0e-51,1.0e-51,1.0e-51
0.013296398891966758,1.0e-51,1.0e-51,1.0e-51
0.013850415512465374,1.0e-51,1.0e-51,1.0e-51
0.014404432132963989,1.0e-51,1.0e-51,1.0e-51
0.014958448753462604,1.0e-51,1.0e-51,1.0e-51
0.01551246537396122,1.0e-51,1.0e-51,1.0e-51
0.016066481994459834,1.0e-51,1.0e-51,1.0e-51
0.01662049861495845,1.0e-51,1.0e-51,1.0e-51
0.017174515235457065,1.0e-51,1.0e-51,1.0e-51
0.01772853185595568,1.0e-51,1.0e-51,1.0e-51
0.018282548476454295,1.0e-51,1.0e-51,1.0e-51
0.018836565096952907,1.0e-51,1.0e-51,1.0e-51
0.019390581717451522,1.0e-51,1.0e-51,1.0e-51
0.019944598337950138,1.0e-51,1.0e-51,1.0e-51
0.020498614958448753,1.0e-51,1.0e-51,1.0e-51
0.021052631578947368,1.0e-51,1.0e-51,1.0e-51
0.021606648199445983,1.0e-51,1.0e-51,1.0e-51
0.0221606648199446,1.0e-51,1.0e-51,1.0e-51
0.022714681440443214,1.0e-51,1.0e-51,1.0e-51
0.02326869806094183,1.0e-51,1.0e-51,1.0e-51
0.023822714681440444,1.0e-51,1.0e-51,1.0e-51
0.02437673130193906,1.0e-51,1.0e-51,1.0e-51
0.024930747922437674,1.0e-51,1.0e-51,1.0e-51
0.02548476454293629,1.0e-51,1.0e-51,1.0e-51
0.0260387811634349,1.0e-51,1.0e-51,1.0e-51
0.026592797783933517,1.0e-51,2.72367624753289e-34,1.0e-51
0.027146814404432132,1.0e-51,2.72367624753289e-34,1.0e-51
0.027700831024930747,1.0e-51,4.306510275552249e-34,1.0e-51
0.028254847645429362,9.62964972193618e-35,6.231923625988815e-32,2.72367624753289e-34
0.028808864265927978,2.72367624753289e-34,8.82941737560797e-32,7.972323888088569e-26
0.029362880886426593,2.72367624753289e-34,9.572472446895946e-32,1.2594442906355088e-25
0.029916897506925208,4.306510275552249e-34,9.725011812217381e-32,1.3161070200964807e-25
0.030470914127423823,2.711709361697228e-31,9.807655237851031e-32,1.4615360730763608e-25
0.03102493074792244,3.4069608175640615e-31,1.2266347333466992e-18,1.6542395585271908e-25
0.031578947368421054,7.780009449773905e-31,1.7347234759768063e-18,1.6883948985081596e-25
0.03213296398891967,5.577211741165446e-17,1.7347234759768067e-18,1.8526516833988881e-25
0.032686980609418284,1.1102230246251565e-16,1.734723475976807e-18,2.0717506816068543e-25
0.0332409972299169,1.5700924586837697e-16,1.734723475976807e-18,3.497043366007531e-25
0.033795013850415515,1.5700924586837742e-16,1.734723475976807e-18,3.562398544787813e-25
0.03434903047091413,1.5700924586837744e-16,1.734723475976807e-18,3.815263551921375e-25
0.034903047091412745,1.5700924893253854e-16,1.734723475976807e-18,5.223017729190594e-25
0.03545706371191136,1.9229626863835586e-16,1.939479807224432e-18,5.885582884312154e-25
0.036011080332409975,1.92296268638356e-16,1.9627834044422633e-18,1.105706428791866e-24
0.03656509695290859,1.9229626863835604e-16,2.4532694666933983e-18,8.673620786174317e-19
0.0371191135734072,2.2204460492503116e-16,3.0046291974743177e-18,1.4737572955801692e-18
0.037673130193905814,2.220446049250313e-16,6.9388939039072276e-18,1.7347234759768063e-18
0.03822714681440443,2.220446049250313e-16,6.938893903907228e-18,1.7347234759768067e-18
0.038781163434903045,2.220446049250313e-16,6.938893903907228e-18,1.734723475976807e-18
0.03933518005540166,2.220446049250313e-16,7.405892975979138e-18,1.734723475976807e-18
0.039889196675900275,2.220446049250314e-16,7.447503447136542e-18,1.734723475976807e-18
0.04044321329639889,2.220446049250315e-16,8.224765525805512e-18,2.0838727396586586e-18
0.040997229916897505,2.482534153247272e-16,1.663093611355473e-17,2.2976728625947918e-18
0.04155124653739612,2.719479911021032e-16,1.811104479740059e-17,2.7428386473255474e-18
0.042105263157894736,2.9455384165237534e-16,2.1532022418705444e-17,3.0046291974743177e-18
0.04265927977839335,3.27413885105538e-16,2.1544688372876892e-17,3.2453704539493936e-18
0.043213296398891966,3.503769565569888e-16,2.2414716763045342e-17,3.8358597378618386e-18
0.04376731301939058,3.606581746062218e-16,2.263086754464651e-17,4.068287165328647e-18
0.0443213296398892,3.845925372767124e-16,2.876713442418084e-17,4.755318573851898e-18
0.04487534626038781,4.965068306494546e-16,3.489000972262845e-17,6.938893903907228e-18
0.04542936288088643,5.13971105108577e-16,3.7367087251761353e-17,7.152448122690994e-18
0.04598337950138504,5.53148728908136e-16,3.9709635379427113e-17,8.498374721940739e-18
0.04653739612188366,6.753223014464259e-16,4.287608629143276e-17,9.787382422138137e-18
0.04709141274238227,7.364386412590295e-16,4.4390757529773057e-17,1.026276248549468e-17
0.04764542936288089,7.676371070832991e-16,4.526309352944999e-17,1.097135458930219e-17
0.0481994459833795,8.59507772278314e-16,4.561696087640699e-17,1.6638883060640372e-17
0.04875346260387812,8.599750569898517e-16,5.632960544397578e-17,2.2778061985523673e-17
0.049307479224376734,1.0009180524318916e-15,5.760851206453486e-17,3.2657115656419355e-17
0.04986149584487535,1.047382306668854e-15,5.958970829735589e-17,4.0447244848996276e-17
0.050415512465373964,1.0821115497893178e-15,6.928575209117954e-17,4.366583297505861e-17
0.05096952908587258,1.1443916996305594e-15,6.956581864614273e-17,4.648602610587492e-17
0.05152354570637119,1.1905815549843721e-15,7.033100744534464e-17,7.192193383716433e-17
0.0520775623268698,1.2262814116578437e-15,7.572458991754142e-17,7.192193383716433e-17
0.05263157894736842,1.2658490090568385e-15,7.740266274537001e-17,7.192193383716433e-17
0.05318559556786703,1.3452800129145815e-15,8.370096403048499e-17,7.356589143087061e-17
0.05373961218836565,1.4017218606476874e-15,8.370096403048499e-17,9.178963898421481e-17
0.054293628808864264,1.4315903697557547e-15,8.370096403048499e-17,1.5700924575584513e-16
0.05484764542936288,1.4940447279926583e-15,8.698479143032129e-17,1.6653040018939694e-16
0.055401662049861494,1.5013436203146946e-15,8.698479143032129e-17,1.668019239719877e-16
0.05595567867036011,1.5667770444820701e-15,8.813767955350436e-17,1.668019239719877e-16
0.056509695290858725,1.5917952789287624e-15,9.178938162192999e-17,2.25308263817011e-16
0.05706371191135734,1.6249623895467164e-15,9.975417986421143e-17,2.25308263817011e-16
0.057617728531855955,1.6373455435094263e-15,1.0902274259756611e-16,2.4646032393193095e-16
0.05817174515235457,1.6403290207320479e-15,1.1134555458059284e-16,2.4805497761209526e-16
0.058725761772853186,1.6836988124962667e-15,1.117127190362235e-16,2.4825340580617356e-16
0.0592797783933518,1.7391143983201704e-15,1.143189932877698e-16,2.858203317871445e-16
0.059833795013850416,1.7632725077070759e-15,1.2736613133228287e-16,3.071571642009519e-16
0.06038781163434903,1.86705868770384e-15,1.3138731653545924e-16,3.1401849173655634e-16
0.060941828254847646,1.8698484486825633e-15,1.3251051013542887e-16,3.1614857588317853e-16
0.06149584487534626,2.068931189565573e-15,1.3608459687328366e-16,3.571691621917832e-16
0.06204986149584488,2.0807430992170143e-15,1.3675873883866534e-16,5.13304575172351e-16
0.06260387811634349,2.200212352416678e-15,1.3889624154130416e-16,6.1034642640892875e-16
0.06315789473684211,2.200212352416678e-15,1.4575128982420054e-16,8.23820272362012e-16
0.06371191135734072,2.200212352416678e-15,1.523071726516434e-16,1.6057480245231224e-15
0.06426592797783934,2.3393850751791097e-15,1.5293904644543775e-16,1.7845958387065795e-15
0.06481994459833795,2.353097099534667e-15,1.5700924586837744e-16,1.8058501934969903e-15
0.06537396121883657,2.3768672664166865e-15,1.5700924586837747e-16,1.999992390375702e-15
0.06592797783933518,2.4464810190781207e-15,1.5700924586837754e-16,2.2128420332558304e-15
0.0664819944598338,2.4722995703989187e-15,1.5709540797150768e-16,2.6450687899470237e-15
0.06703601108033241,2.4765404852169917e-15,1.578895873324003e-16,3.010879497716831e-15
0.06759002770083103,2.4802822683533212e-15,1.5895048076301714e-16,3.6327533398646046e-15
0.06814404432132964,2.5417930378643532e-15,1.6440554373498318e-16,4.339000107930836e-15
0.06869806094182826,2.543760506785964e-15,1.6733878442678987e-16,4.6318620776766365e-15
0.06925207756232687,2.601973582461009e-15,1.6781237589262207e-16,5.848707279531947e-15
0.06980609418282549,2.9102274752503995e-15,1.688709313252953e-16,5.987694059439437e-15
0.0703601108033241,2.9180284523621455e-15,1.70622161488331e-16,6.359846512051669e-15
0.07091412742382272,2.9301772585761316e-15,1.718234023052579e-16,7.707910589737398e-15
0.07146814404432134,2.971284020606134e-15,1.777569416193608e-16,8.713289540550018e-15
0.07202216066481995,3.0966910812638617e-15,1.7937266732772962e-16,9.14846302226802e-15
0.07257617728531857,3.1332578323599377e-15,1.796453665317715e-16,9.699610310946816e-15
0.07313019390581718,3.1375086433257266e-15,1.8167767595554717e-16,1.2749224866203328e-14
0.07368421052631578,3.2698527030730775e-15,1.9109394234628544e-16,1.3649564016422596e-14
0.0742382271468144,3.334208855099075e-15,1.922137471710737e-16,1.480830769329632e-14
0.07479224376731301,3.530080011811383e-15,2.0425171721068983e-16,1.7870982576962056e-14
0.07534626038781163,3.594001798154475e-15,2.0613668847685086e-16,2.2526361695647506e-14
0.07590027700831024,3.617208056508644e-15,2.068926087028069e-16,2.4298433434774906e-14
0.07645429362880886,3.634413424207038e-15,2.0796891496581045e-16,2.543385724899063e-14
0.07700831024930747,3.708369600261073e-15,2.0817797949645463e-16,3.3279944119697256e-14
0.07756232686980609,3.722485277415145e-15,2.1391888794491436e-16,3.4068738281668024e-14
0.0781163434903047,3.8600049246520385e-15,2.1487801863835655e-16,3.411109495923961e-14
0.07867036011080332,3.919311402349854e-15,2.2204460492501215e-16,3.5927880446313476e-14
0.07922437673130193,3.919311402349854e-15,2.279791694284109e-16,3.6153190621166605e-14
0.07977839335180055,4.062493136250339e-15,2.279791694284109e-16,3.765995291734382e-14
0.08033240997229917,4.165926057296536e-15,2.2901680197293433e-16,3.8657761948564554e-14
0.08088642659279778,4.217537795069597e-15,2.291608450531446e-16,3.9698472935484343e-14
0.0814404432132964,4.300749794491574e-15,2.482534153247254e-16,4.136691846091158e-14
0.08199445983379501,4.350913341571886e-15,2.5276697572921106e-16,4.1608762128901495e-14
0.08254847645429363,4.374717223984879e-15,2.658853850436284e-16,4.278296183179185e-14
0.08310249307479224,4.508502910073714e-15,2.70994679268645e-16,4.499982381113108e-14
0.08365650969529086,4.536996720916908e-15,2.7139408847488157e-16,4.804079996841333e-14
0.08421052631578947,4.568124825710015e-15,2.720934487420852e-16,4.82231478283756e-14
0.08476454293628809,4.7154839175983705e-15,2.8023836462175347e-16,4.876362340311195e-14
0.0853185595567867,4.759956288042315e-15,2.809878350333047e-16,4.933709143025119e-14
0.08587257617728532,4.759956288042315e-15,2.8149885577370634e-16,4.944300288655256e-14
0.08642659279778393,4.957561174383222e-15,2.8755564647730754e-16,5.151992523582142e-14
0.08698060941828255,5.0335726345263835e-15,2.87945808683925e-16,5.4160985608328837e-14
0.08753462603878116,5.157607932141268e-15,2.889227977347131e-16,5.6498605234809564e-14
0.08808864265927978,5.217751919044154e-15,2.9143320130124455e-16,6.128875448775893e-14
0.0886426592797784,5.240354147849414e-15,2.9265972288626047e-16,6.229847773796582e-14
0.08919667590027701,5.295683419076968e-15,3.059379363990085e-16,6.229847773796582e-14
0.08975069252077562,5.369517564767938e-15,3.1401849173675503e-16,6.327986180022741e-14
0.09030470914127424,5.421914220062667e-15,3.1828565186928143e-16,6.768271174365882e-14
0.09085872576177285,5.517544137277312e-15,3.2192240614302836e-16,6.830141752204172e-14
0.09141274238227147,5.561086768260949e-15,3.289662752846285e-16,6.956984415597797e-14
0.09196675900277008,5.6232509972051374e-15,3.3064766370519767e-16,7.069693363927983e-14
0.0925207756232687,5.668079601178001e-15,3.326825572707428e-16,7.286747150241174e-14
0.09307479224376732,5.6979199986674e-15,3.3593868036742605e-16,7.416885315916254e-14
0.09362880886426593,5.8649836618102956e-15,3.404866331250382e-16,7.579040507976548e-14
0.09418282548476455,5.867774879631161e-15,3.416618848304646e-16,7.678526057647012e-14
0.09473684210526316,5.874603238011047e-15,3.480192748921241e-16,7.905988712977608e-14
0.09529085872576178,5.949858606229753e-15,3.4969583931890583e-16,7.931247864018233e-14
0.09584487534626039,6.16453445186418e-15,3.5245286526713874e-16,8.221070358544606e-14
0.096398891966759,6.179433123786582e-15,3.5653585799904985e-16,9.109427253041837e-14
0.09695290858725762,6.294138627320578e-15,3.5950234537557046e-16,9.154893435665849e-14
0.09750692520775624,6.3816557245959396e-15,3.7073626487732357e-16,9.175678413675207e-14
0.09806094182825485,6.419850761304667e-15,3.750466275496863e-16,9.517550120441881e-14
0.09861495844875347,6.603325413991954e-15,3.767804454089608e-16,9.845359286352136e-14
0.09916897506925208,6.8707986268597236e-15,3.8681943148214445e-16,9.975730560239903e-14
0.0997229916897507,6.951392510656356e-15,3.901745564985273e-16,1.014619193237643e-13
0.10027700831024931,6.976050892093163e-15,3.9160513981920936e-16,1.0158390924151224e-13
0.10083102493074793,7.039691091473471e-15,3.925877955161639e-16,1.0293897058339533e-13
0.10138504155124654,7.154195991619661e-15,3.9544074014970735e-16,1.0304909945169225e-13
0.10193905817174516,7.201676787766143e-15,4.157524579393475e-16,1.0320336440641959e-13
0.10249307479224377,7.224569572091952e-15,4.1924711222022647e-16,1.0361719219209588e-13
0.10304709141274238,7.292425769407722e-15,4.2177470220358723e-16,1.0584798085905503e-13
0.10360110803324099,7.319469552184365e-15,4.2813773621989707e-16,1.0723569334868167e-13
0.1041551246537396,7.38614026143914e-15,4.2813773621989707e-16,1.0743022247513101e-13
0.10470914127423822,7.420376402994514e-15,4.3392294829519745e-16,1.0965851419885604e-13
0.10526315789473684,7.446594367757934e-15,4.36511764529213e-16,1.1053473589960156e-13
0.10581717451523545,7.54208878839651e-15,4.36511764529213e-16,1.1114210959075074e-13
0.10637119113573407,7.593266221142327e-15,4.4094063820084405e-16,1.1165275442330592e-13
0.10692520775623268,7.634668567591485e-15,4.4156617917380886e-16,1.1170497486586772e-13
0.1074792243767313,7.753799793742717e-15,4.450352033025115e-16,1.1170497486586772e-13
0.10803324099722991,7.75656350466273e-15,4.466943623676861e-16,1.1537535906006313e-13
0.10858725761772853,7.7985899503284e-15,4.491272600131571e-16,1.1598084329353035e-13
0.10914127423822714,7.97515107195401e-15,4.531967306216753e-16,1.1598084329353035e-13
0.10969529085872576,8.009654052296631e-15,4.539462955464718e-16,1.172047611693299e-13
0.11024930747922437,8.11084563930239e-15,4.544360635680814e-16,1.179930591229324e-13
0.11080332409972299,8.184026118698042e-15,4.553529724971891e-16,1.1881348960319536e-13
0.1113573407202216,8.189744849302852e-15,4.591477414120694e-16,1.1918750792553783e-13
0.11191135734072022,8.307173185696548e-15,4.632152703566426e-16,1.1993589375081932e-13
0.11246537396121883,8.348555919720906e-15,4.682038368807139e-16,1.2032048629431038e-13
0.11301939058171745,8.358006336877653e-15,4.769061340352571e-16,1.2258158434520792e-13
0.11357340720221606,8.358006336877653e-15,4.804228043507398e-16,1.25695561623879e-13
0.11412742382271468,8.395464830250495e-15,4.811070231696257e-16,1.2606832677032865e-13
0.1146814404432133,8.399649485083654e-15,4.811755571014157e-16,1.2665032827473384e-13
0.11523545706371191,8.488890792261262e-15,4.832502858677804e-16,1.287101739977734e-13
0.11578947368421053,8.635699195779498e-15,4.841653615486437e-16,1.3071605453294025e-13
0.11634349030470914,8.63947037488744e-15,4.888248159297201e-16,1.324117638807516e-13
0.11689750692520776,8.722893886953387e-15,4.902389542198982e-16,1.3369668131830352e-13
0.11745152354570637,8.722893886953387e-15,4.902389542198982e-16,1.3430671052353827e-13
0.11800554016620499,8.743553063776331e-15,4.952132175458792e-16,1.3637721830728145e-13
0.1185595567867036,8.743553063776331e-15,4.962206546121238e-16,1.38024146363984e-13
0.11911357340720222,8.7587161678896e-15,4.993785148906238e-16,1.4013792421048764e-13
0.11966759002770083,8.790389271442988e-15,4.998474070960747e-16,1.4294095459578995e-13
0.12022160664819945,8.79812345473805e-15,5.005285255649416e-16,1.4398586341672275e-13
0.12077562326869806,8.830325246253662e-15,5.027362028097491e-16,1.4409634559991946e-13
0.12132963988919668,8.885657996589636e-15,5.041105480942888e-16,1.4570779653934532e-13
0.12188365650969529,8.906445310889027e-15,5.065774223327126e-16,1.4650248835252479e-13
0.12243767313019391,8.908516161005227e-15,5.071857085548385e-16,1.4737730080568306e-13
0.12299168975069252,9.021813630834425e-15,5.077526980108626e-16,1.5159750222414854e-13
0.12354570637119114,9.025220119919084e-15,5.1356198052239e-16,1.53760750170743e-13
0.12409972299168975,9.092809335852248e-15,5.155784726069894e-16,1.5645915789214904e-13
0.12465373961218837,9.154711800522066e-15,5.221995609503933e-16,1.5663021166431537e-13
0.12520775623268698,9.354497460627445e-15,5.239724259166978e-16,1.61520961629968e-13
0.1257617728531856,9.357342376422477e-15,5.252616352521552e-16,1.6201971720572018e-13
0.12631578947368421,9.370915934616513e-15,5.26173554267591e-16,1.6594256266327748e-13
0.12686980609418283,9.371456392195807e-15,5.264819580144332e-16,1.6825367118855158e-13
0.12742382271468145,9.386747457975072e-15,5.281467998294533e-16,1.6932916408340503e-13
0.12797783933518006,9.424942082044353e-15,5.305343884280193e-16,1.7054604067552446e-13
0.12853185595567868,9.430182598834962e-15,5.332043486694223e-16,1.7099031072371222e-13
0.1290858725761773,9.432441549645553e-15,5.405497828642282e-16,1.7099031072371222e-13
0.1296398891966759,9.444763823847165e-15,5.408705726170809e-16,1.7245509279007528e-13
0.13019390581717452,9.450009125911648e-15,5.413758711510465e-16,1.7403574094646907e-13
0.13074792243767314,9.557237918157875e-15,5.420178889399549e-16,1.751464018161714e-13
0.13130193905817175,9.557237918157875e-15,5.420521734313471e-16,1.7794839459528917e-13
0.13185595567867037,9.578135171975898e-15,5.43385125239474e-16,1.7862479784992105e-13
0.13240997229916898,9.610278343353271e-15,5.447701427703863e-16,1.7988937927022966e-13
0.1329639889196676,9.616964627602721e-15,5.466145988744795e-16,1.800076437790061e-13
0.1335180055401662,9.639029241502248e-15,5.469537501249108e-16,1.8163538024437439e-13
0.13407202216066483,9.676152576743446e-15,5.478091466749902e-16,1.8450064640157104e-13
0.13462603878116344,9.730123212420629e-15,5.496160983955236e-16,1.848939591868701e-13
0.13518005540166206,9.787271084657235e-15,5.496160983955236e-16,1.8690160704994882e-13
0.13573407202216067,9.813971185259875e-15,5.502047023665083e-16,1.8809675014754904e-13
0.1362880886426593,9.827009392953613e-15,5.578623725512618e-16,1.9088734195076303e-13
0.1368421052631579,9.84523690909183e-15,5.602478592905819e-16,1.9163863200298182e-13
0.13739612188365652,9.84523690909183e-15,5.608445895736995e-16,1.9232474173978773e-13
0.13795013850415513,9.855853885118127e-15,5.617660796896374e-16,1.959889137270546e-13
0.13850415512465375,9.870858976019281e-15,5.62875298862226e-16,1.959889137270546e-13
0.13905817174515236,1.0041019696904825e-14,5.661830776429052e-16,1.9706036349528367e-13
0.13961218836565098,1.0113005211822224e-14,5.670089902156431e-16,1.9855682832047771e-13
0.1401662049861496,1.01842217115157e-14,5.698144725542962e-16,2.0171038680152347e-13
0.1407202216066482,1.0204811954049663e-14,5.699601299236692e-16,2.0171038680152347e-13
0.14127423822714683,1.0219135800262672e-14,5.701826732670302e-16,2.019636055327137e-13
0.14182825484764544,1.0237965667347955e-14,5.706322425206244e-16,2.0258285587585205e-13
0.14238227146814406,1.0256929860108663e-14,5.7089392972475625e-16,2.0270632311618188e-13
0.14293628808864267,1.0262770581372407e-14,5.714114330184611e-16,2.0809419921215151e-13
0.1434903047091413,1.0263048684940401e-14,5.78462532177693e-16,2.1023886111882226e-13
0.1440443213296399,1.0271813183333813e-14,5.787132558867665e-16,2.122033748970643e-13
0.14459833795013852,1.0279007769520999e-14,5.799379357671343e-16,2.1517379141245534e-13
0.14515235457063713,1.028134243318068e-14,5.805375388700918e-16,2.1590158542224688e-13
0.14570637119113575,1.031248305504537e-14,5.819089513178126e-16,2.1590158542224688e-13
0.14626038781163436,1.032848821191844e-14,5.849721484640053e-16,2.1673436067526276e-13
0.14681440443213298,1.0335110505534575e-14,5.857324720334391e-16,2.1868964708125173e-13
0.14736842105263157,1.0341177711654675e-14,5.871933757240277e-16,2.2027398150948556e-13
0.14792243767313018,1.041637117687014e-14,5.875434804350192e-16,2.2328657879088816e-13
0.1484764542936288,1.0439994217427048e-14,5.884401955059951e-16,2.236930694222987e-13
0.1490304709141274,1.0476047300800643e-14,5.894877044680868e-16,2.236930694222987e-13
0.14958448753462603,1.0493022763610334e-14,5.920283439546227e-16,2.245703088621309e-13
0.15013850415512464,1.0507894997455185e-14,5.928593567594263e-16,2.2466557943858173e-13
0.15069252077562326,1.0513399042349339e-14,5.938404222344159e-16,2.252885463127189e-13
0.15124653739612187,1.0519292357383579e-14,5.952390191041162e-16,2.2631005818782945e-13
0.1518005540166205,1.0546002080264174e-14,5.954115057033631e-16,2.341101842897911e-13
0.1523545706371191,1.0569369790561182e-14,5.990751844453936e-16,2.3483764214164493e-13
0.15290858725761772,1.0569797662185652e-14,6.016433062822413e-16,2.3747934152663034e-13
0.15346260387811633,1.0608437563866446e-14,6.083214072353018e-16,2.37828570548424e-13
0.15401662049861495,1.0640486890957415e-14,6.106196100394595e-16,2.4189177915348263e-13
0.15457063711911356,1.0696835794937194e-14,6.205298993140775e-16,2.419520801344332e-13
0.15512465373961218,1.0759936166935913e-14,6.218764743814747e-16,2.4393674364961984e-13
0.1556786703601108,1.078130339307427e-14,6.242967959386644e-16,2.443634474059293e-13
0.1562326869806094,1.0813480972008416e-14,6.266463669202473e-16,2.497679807196919e-13
0.15678670360110802,1.0819946829923192e-14,6.301172260879023e-16,2.523732800369633e-13
0.15734072022160664,1.0831185166115325e-14,6.316461334876737e-16,2.531167558616468e-13
0.15789473684210525,1.0837370351692906e-14,6.360649551301832e-16,2.534105623025121e-13
0.15844875346260387,1.0887926319739126e-14,6.360918029259407e-16,2.5433544404656485e-13
0.15900277008310248,1.0887926319739126e-14,6.361191171159935e-16,2.571626747639657e-13
0.1595567867036011,1.0905633514559862e-14,6.365713862533308e-16,2.639503371854675e-13
0.16011080332409972,1.093418698354041e-14,6.383538637571349e-16,2.6495400322049845e-13
0.16066481994459833,1.0960915612938951e-14,6.387793870249399e-16,2.679163234039873e-13
0.16121883656509695,1.0993655084497448e-14,6.390030048221616e-16,2.693880891606054e-13
0.16177285318559556,1.0993655084497448e-14,6.405556613540504e-16,2.7057582352474727e-13
0.16232686980609418,1.102819531358947e-14,6.40881972782914e-16,2.705970734013599e-13
0.1628808864265928,1.1050642901955403e-14,6.45621611147203e-16,2.7270529947172236e-13
0.1634349030470914,1.1128845134590724e-14,6.469376648962539e-16,2.781557835677072e-13
0.16398891966759002,1.1155138474461308e-14,6.488913611651549e-16,2.817944811027471e-13
0.16454293628808864,1.1208369693296757e-14,6.535454507531604e-16,2.8232145341314106e-13
0.16509695290858725,1.1208422606312442e-14,6.540280426928952e-16,2.8371876482130555e-13
0.16565096952908587,1.1232941278311958e-14,6.546552327847774e-16,2.8514964334417607e-13
0.16620498614958448,1.1259830936848153e-14,6.553566181298659e-16,2.888072056866258e-13
0.1667590027700831,1.1377545516993783e-14,6.630528386551607e-16,2.9035455305422963e-13
0.1673130193905817,1.1378567399694856e-14,6.649445055338167e-16,2.965408179510236e-13
0.16786703601108033,1.1411597679049546e-14,6.65019592001338e-16,2.9792903129120865e-13
0.16842105263157894,1.1412763611749884e-14,6.673283595436983e-16,2.992619359869755e-13
0.16897506925207756,1.1451049861120968e-14,6.699509977854204e-16,3.0126473151343726e-13
0.16952908587257617,1.1467696040262262e-14,6.70673516657223e-16,3.0137808954319e-13
0.1700831024930748,1.1565965890336762e-14,6.717029127596921e-16,3.0363912770534524e-13
0.1706371191135734,1.1573038291855767e-14,6.717029127596921e-16,3.0873212303151285e-13
0.17119113573407202,1.1588409795454363e-14,6.726689143651e-16,3.1250117288294825e-13
0.17174515235457063,1.1611854840131152e-14,6.728272341913912e-16,3.1301297361044395e-13
0.17229916897506925,1.162043456375669e-14,6.734022585366636e-16,3.1315972007303045e-13
0.17285318559556787,1.1622348506518385e-14,6.76151051076402e-16,3.1373588972968395e-13
0.17340720221606648,1.1636780492011257e-14,6.76182225809847e-16,3.151748019423095e-13
0.1739612188365651,1.1686124991486547e-14,6.764669778226458e-16,3.152375969440605e-13
0.1745152354570637,1.1698005467742778e-14,6.826137424757215e-16,3.277778806016403e-13
0.17506925207756233,1.1717067329210452e-14,6.835228300467195e-16,3.354631109534149e-13
0.17562326869806094,1.1742170089909937e-14,6.860674434234297e-16,3.36122722980386e-13
0.17617728531855956,1.1754791128630923e-14,6.871080974008243e-16,3.3954178165874264e-13
0.17673130193905817,1.1822675566696913e-14,6.896902605860359e-16,3.4571889571807233e-13
0.1772853185595568,1.1833637832094527e-14,6.904445419876083e-16,3.4712584868814055e-13
0.1778393351800554,1.1884014498745185e-14,6.914649485786134e-16,3.4724814578445733e-13
0.17839335180055402,1.1910793064969867e-14,6.922656116515089e-16,3.4736780112238615e-13
0.17894736842105263,1.1936134403448614e-14,6.943719310874355e-16,3.4911620480335144e-13
0.17950138504155125,1.1943392225054135e-14,6.9792484824165845e-16,3.5037639392633993e-13
0.18005540166204986,1.1953508334365973e-14,6.980477666467327e-16,3.5214883374495783e-13
0.18060941828254848,1.1954177967785984e-14,6.981052980055701e-16,3.5230005522557423e-13
0.1811634349030471,1.1972869764543062e-14,7.014046231762633e-16,3.5395470867798594e-13
0.1817174515235457,1.1975259479822912e-14,7.016640697051219e-16,3.5569396939590466e-13
0.18227146814404432,1.1986591819419354e-14,7.040215298842479e-16,3.5849629821613424e-13
0.18282548476454294,1.2048895290627731e-14,7.079452649588016e-16,3.6316320123816373e-13
0.18337950138504155,1.2106533908012366e-14,7.08494666299023e-16,3.708793376427141e-13
0.18393351800554017,1.2113120537326676e-14,7.089792280340564e-16,3.8275247890454137e-13
0.18448753462603878,1.2133727815904973e-14,7.135789284983124e-16,3.833621205689248e-13
0.1850415512465374,1.2177383086560943e-14,7.147626189871767e-16,3.8462964060123107e-13
0.18559556786703602,1.224148623572195e-14,7.150473221311892e-16,3.850047678726355e-13
0.18614958448753463,1.2281129892442819e-14,7.151219557675595e-16,3.8563404653912166e-13
0.18670360110803325,1.238987987565827e-14,7.160889476477838e-16,3.865854772625967e-13
0.18725761772853186,1.2393040238410164e-14,7.164403677608381e-16,3.884424122759361e-13
0.18781163434903048,1.2393472366910441e-14,7.165360163460217e-16,3.979444319692893e-13
0.1883656509695291,1.2484940938822028e-14,7.167149795706035e-16,3.987976071198473e-13
0.1889196675900277,1.2511231263680958e-14,7.196544161945351e-16,4.0222135712300664e-13
0.18947368421052632,1.2540916946231914e-14,7.198516453378146e-16,4.132798485538056e-13
0.19002770083102494,1.2604016238348814e-14,7.198754232719075e-16,4.1841862223208233e-13
0.19058171745152355,1.2627630416661517e-14,7.198754232719075e-16,4.2624117793725386e-13
0.19113573407202217,1.2685801544960292e-14,7.202515507704562e-16,4.2659772848176705e-13
0.19168975069252078,1.2716326959369962e-14,7.249052062073958e-16,4.2659772848176705e-13
0.1922437673130194,1.2727914489320723e-14,7.25234460393149e-16,4.2879364826863577e-13
0.192797783933518,1.2750241806881101e-14,7.27949715396191e-16,4.3138307656302066e-13
0.19335180055401663,1.2840169282921095e-14,7.295816177006132e-16,4.402146980131792e-13
0.19390581717451524,1.2842373119933474e-14,7.338040637943337e-16,4.569064444369199e-13
0.19445983379501386,1.2853083430809398e-14,7.345509380680773e-16,4.611151519480899e-13
0.19501385041551247,1.2858456231039583e-14,7.3629252329223005e-16,4.612837668399535e-13
0.1955678670360111,1.2895841375898083e-14,7.374442371400648e-16,4.623370364359831e-13
0.1961218836565097,1.2905893809347915e-14,7.390641139331335e-16,4.650859791356359e-13
0.19667590027700832,1.2964992800791598e-14,7.391527037140378e-16,4.674974917825753e-13
0.19722991689750694,1.2980563774451812e-14,7.398760754185578e-16,4.680913589540148e-13
0.19778393351800555,1.298634763914702e-14,7.413955258542966e-16,4.680913589540148e-13
0.19833795013850417,1.3000058437444719e-14,7.436861335602976e-16,4.68177856983794e-13
0.19889196675900278,1.3039828326500619e-14,7.438161366392004e-16,4.765160062360864e-13
0.1994459833795014,1.3053041859466905e-14,7.46372458013564e-16,4.803966597847867e-13
0.2,1.3071795226507208e-14,7.467133272042288e-16,4.84486333684562e-13
0.20055401662049863,1.3103847059708165e-14,7.469414901923902e-16,4.855182664590586e-13
0.20110803324099724,1.3103847059708165e-14,7.491068803042394e-16,4.88057154487409e-13
0.20166204986149586,1.3121049488142086e-14,7.544205692395713e-16,4.882146414417811e-13
0.20221606648199447,1.3123078271357197e-14,7.568088122218521e-16,5.020024883712247e-13
0.2027700831024931,1.3164961574280896e-14,7.568135152938601e-16,5.064840342137277e-13
0.2033240997229917,1.3179813274084035e-14,7.587758083009936e-16,5.093562677158431e-13
0.20387811634349032,1.3219497249424124e-14,7.606157801668786e-16,5.115871625436443e-13
0.20443213296398893,1.3238261528144006e-14,7.606965839904936e-16,5.167987661106266e-13
0.20498614958448755,1.3238261528144006e-14,7.633611287042672e-16,5.169168647894392e-13
0.20554016620498616,1.3284218095437502e-14,7.64482657671879e-16,5.248457741907517e-13
0.20609418282548475,1.3289332906713389e-14,7.665222933877785e-16,5.259689535531444e-13
0.20664819944598337,1.331683906138213e-14,7.670407619768277e-16,5.312514547590239e-13
0.20720221606648198,1.3373294397164953e-14,7.71120190708097e-16,5.337940964343294e-13
0.2077562326869806,1.3393806718151156e-14,7.747869116264327e-16,5.368830029413707e-13
0.2083102493074792,1.3399730423566083e-14,7.767407743018401e-16,5.370497138241172e-13
0.20886426592797783,1.3419500640054362e-14,7.78487059259273e-16,5.414464385846409e-13
0.20941828254847644,1.344936725260827e-14,7.822297914511734e-16,5.587900220230932e-13
0.20997229916897506,1.3454003091695115e-14,7.846452806765934e-16,5.691413297531145e-13
0.21052631578947367,1.3504206115604009e-14,7.847676704567566e-16,5.69827040200959e-13
0.2110803324099723,1.3509080280163918e-14,7.853991546100704e-16,5.723380640756228e-13
0.2116343490304709,1.3527255971329764e-14,7.869515296793576e-16,5.798549586599621e-13
0.21218836565096952,1.3536528722045846e-14,7.887140041541739e-16,5.84864738988307e-13
0.21274238227146813,1.3556406072178217e-14,7.887140041541739e-16,5.915209161946862e-13
0.21329639889196675,1.3565912006717799e-14,7.905099760330116e-16,5.950944953926278e-13
0.21385041551246536,1.3582506530796222e-14,7.917418489294933e-16,5.966081935317432e-13
0.21440443213296398,1.359904973134684e-14,7.932999384684501e-16,6.045905986032323e-13
0.2149584487534626,1.3613137055630122e-14,7.956095182562205e-16,6.053639199013331e-13
0.2155124653739612,1.3626155987404132e-14,7.967463722022969e-16,6.198235516362498e-13
0.21606648199445982,1.3632542742786155e-14,7.996570734837181e-16,6.249713330771657e-13
0.21662049861495844,1.3642745529099476e-14,8.007868014557143e-16,6.258144527281102e-13
0.21717451523545706,1.377807520399301e-14,8.046344933653318e-16,6.537686892107235e-13
0.21772853185595567,1.379891051868041e-14,8.046722246522922e-16,6.547765654956635e-13
0.21828254847645429,1.3802120300804465e-14,8.055227363770627e-16,6.703616821210302e-13
0.2188365650969529,1.3811860926724124e-14,8.064411669985596e-16,6.708510782003464e-13
0.21939058171745152,1.388021788614087e-14,8.078767135325674e-16,6.745303167691579e-13
0.21994459833795013,1.3880983627529022e-14,8.105648061474239e-16,6.860344620375622e-13
0.22049861495844875,1.3936311325310086e-14,8.144806205645405e-16,6.927987658842219e-13
0.22105263157894736,1.3937550192167445e-14,8.158759451625323e-16,6.971403017852073e-13
0.22160664819944598,1.4024751086793922e-14,8.170092411189834e-16,7.067173651017991e-13
0.2221606648199446,1.4075504433631119e-14,8.174023641603032e-16,7.091127663666809e-13
0.2227146814404432,1.4098180884954848e-14,8.176883487892576e-16,7.10040899309721e-13
0.22326869806094182,1.4127453192612011e-14,8.203604888374841e-16,7.156530822230205e-13
0.22382271468144044,1.4137941740733286e-14,8.216956742880947e-16,7.21116769595116e-13
0.22437673130193905,1.4193494809313334e-14,8.220156873921163e-16,7.244215812888486e-13
0.22493074792243767,1.4199385365768552e-14,8.230773886144424e-16,7.777890521326427e-13
0.22548476454293628,1.4224988061988743e-14,8.233397218955875e-16,7.957089604120306e-13
0.2260387811634349,1.4233714591834942e-14,8.245862115988732e-16,8.46953231614947e-13
0.22659279778393351,1.4290836278528423e-14,8.245862115988732e-16,8.499939312781339e-13
0.22714681440443213,1.4304885579953057e-14,8.294971705932353e-16,8.550719884464374e-13
0.22770083102493074,1.4314274565311433e-14,8.313658378343569e-16,8.98249612943568e-13
0.22825484764542936,1.4325956139863322e-14,8.313658378343569e-16,9.000351282549187e-13
0.22880886426592797,1.43302694453904e-14,8.314370863970896e-16,9.067171352671178e-13
0.2293628808864266,1.4358062804599027e-14,8.325631691154851e-16,1.008492952357868e-12
0.2299168975069252,1.4366736327253286e-14,8.342392034406853e-16,1.0205275704525157e-12
0.23047091412742382,1.4411034874824124e-14,8.349173667425781e-16,1.0877789136202613e-12
0.23102493074792244,1.441203139277792e-14,8.35855134938664e-16,1.0936563482164202e-12
0.23157894736842105,1.4522025107158164e-14,8.360743663994184e-16,1.0993691172960932e-12
0.23213296398891967,1.454502798930024e-14,8.379146302576018e-16,1.102118196589809e-12
0.23268698060941828,1.455858936906279e-14,8.389387914093335e-16,1.122641698312826e-12
0.2332409972299169,1.458146679579265e-14,8.394161852137685e-16,1.1272954949572884e-12
0.2337950138504155,1.458629596447117e-14,8.404712863324021e-16,1.1485071330816657e-12
0.23434903047091413,1.4611826262018032e-14,8.422862755889226e-16,1.1642895018548883e-12
0.23490304709141274,1.4661956972605346e-14,8.459991477455025e-16,1.1681342002975205e-12
0.23545706371191136,1.466537707058361e-14,8.474314740438465e-16,1.1740814525314492e-12
0.23601108033240997,1.466908660129735e-14,8.474314740438465e-16,1.2072520048947186e-12
0.2365650969529086,1.4683143185380813e-14,8.47532685013815e-16,1.2439336929171673e-12
0.2371191135734072,1.468886450767176e-14,8.511272524351314e-16,1.271094212475049e-12
0.23767313019390582,1.4714427866131266e-14,8.521506389059335e-16,1.2745656162710804e-12
0.23822714681440443,1.4714427866131266e-14,8.536752222443217e-16,1.3283644222763626e-12
0.23878116343490305,1.474890336852276e-14,8.548018233000121e-16,1.3414311975006006e-12
0.23933518005540166,1.4771497407815313e-14,8.56561906719085e-16,1.3586146700631125e-12
0.23988919667590028,1.4813378126344603e-14,8.611861799887305e-16,1.386863043267567e-12
0.2404432132963989,1.4875109401611664e-14,8.614865044507634e-16,1.386863043267567e-12
0.2409972299168975,1.488690601007035e-14,8.6241602291158625e-16,1.394553860122945e-12
0.24155124653739612,1.4892960400030574e-14,8.624177029708474e-16,1.4719264937438636e-12
0.24210526315789474,1.4954070015167326e-14,8.646996141523975e-16,1.4812261154427582e-12
0.24265927977839336,1.502599707107984e-14,8.664395496352132e-16,1.5002030683522567e-12
0.24321329639889197,1.5055672630301328e-14,8.675370053876559e-16,1.530355899139192e-12
0.24376731301939059,1.5065263244666642e-14,8.70019588341216e-16,1.5574636957733682e-12
0.2443213296398892,1.506878468747844e-14,8.701490954103e-16,1.617000148893861e-12
0.24487534626038782,1.5085297542611928e-14,8.705791153239307e-16,1.7296159029520999e-12
0.24542936288088643,1.5098882595940038e-14,8.708059595621484e-16,1.7425806837813989e-12
0.24598337950138505,1.5116609351098192e-14,8.728479049374918e-16,1.7758680942780006e-12
0.24653739612188366,1.5120425544974906e-14,8.732868120992353e-16,1.8336969034828217e-12
0.24709141274238228,1.5124923561164772e-14,8.735392634751113e-16,1.8359515952117133e-12
0.2476454293628809,1.5130210923159736e-14,8.749538265612817e-16,1.838609624631325e-12
0.2481994459833795,1.5132963849006722e-14,8.77764169362135e-16,1.902050944845046e-12
0.24875346260387812,1.515176600723645e-14,8.779946673492068e-16,1.903411737699621e-12
0.24930747922437674,1.5156339358196072e-14,8.787568220949419e-16,2.0285199886508836e-12
0.24986149584487535,1.5163246810953757e-14,8.866678451327787e-16,2.041614396636137e-12
0.25041551246537397,1.5167467644822936e-14,8.874131524907604e-16,2.0753337125816933e-12
0.25096952908587256,1.5259088133303476e-14,8.89238440423465e-16,2.077672647720484e-12
0.2515235457063712,1.5276617483253283e-14,8.897473604303875e-16,2.1350383218687567e-12
0.2520775623268698,1.542579173965766e-14,8.897473604303875e-16,2.154393540703685e-12
0.25263157894736843,1.54287146249428e-14,8.951541615840733e-16,2.1816211991333466e-12
0.253185595567867,1.544544529906371e-14,8.976416231088125e-16,2.208876144769626e-12
0.25373961218836566,1.5510614826078414e-14,8.981561621277037e-16,2.334839225439555e-12
0.25429362880886425,1.5513581055243504e-14,8.983942169189249e-16,2.3490092506954475e-12
0.2548476454293629,1.5579906577794685e-14,8.995493209246924e-16,2.378077655052139e-12
0.2554016620498615,1.5586015211079047e-14,9.004054392632406e-16,2.3872661267351656e-12
0.2559556786703601,1.5610057666563242e-14,9.017640452008593e-16,2.410425250076305e-12
0.2565096952908587,1.5619181728970714e-14,9.028387533065639e-16,2.440258457555785e-12
0.25706371191135735,1.567428544001079e-14,9.042634420978874e-16,2.4810481555998366e-12
0.25761772853185594,1.5690845393521486e-14,9.089103248131622e-16,2.495887881537712e-12
0.2581717451523546,1.5715265252458233e-14,9.091059371875638e-16,2.535287936433699e-12
0.25872576177285317,1.5715265252458233e-14,9.091059371875638e-16,2.5809625744700836e-12
0.2592797783933518,1.5730707806475205e-14,9.091059371875638e-16,2.5948004384401817e-12
0.2598337950138504,1.576343440628127e-14,9.09218712128158e-16,2.6439968476113486e-12
0.26038781163434904,1.5870372146882558e-14,9.093861154983746e-16,2.696584335424251e-12
0.26094182825484763,1.5874059209827523e-14,9.09915248246279e-16,2.7060138351199848e-12
0.2614958448753463,1.5877393803646153e-14,9.113881688903164e-16,2.7178260563101817e-12
0.26204986149584486,1.588708068521286e-14,9.144143332302543e-16,2.7668677226040804e-12
0.2626038781163435,1.596374751941939e-14,9.155831947900468e-16,2.7687553138894414e-12
0.2631578947368421,1.6014263132970835e-14,9.162048472625638e-16,2.9781757892418397e-12
0.26371191135734073,1.6014696422172718e-14,9.172524328515087e-16,3.0377573202039093e-12
0.2642659279778393,1.6026340596353252e-14,9.1801149697828e-16,3.236936814927624e-12
0.26481994459833796,1.6053426354070186e-14,9.180551719530502e-16,3.3080972496941395e-12
0.26537396121883655,1.609776395446957e-14,9.183004923866855e-16,3.3080972496941395e-12
0.2659279778393352,1.6100195234853435e-14,9.191968223573333e-16,3.3400916228195764e-12
0.2664819944598338,1.610541499430073e-14,9.1947139907704e-16,3.382069425238932e-12
0.2670360110803324,1.6106178253985163e-14,9.204294127114616e-16,3.456866927472859e-12
0.267590027700831,1.6123873860602467e-14,9.205459847625963e-16,3.5132576387286958e-12
0.26814404432132966,1.614290950782533e-14,9.226238223842336e-16,3.5911956708144885e-12
0.26869806094182824,1.6218113361914447e-14,9.26410502677671e-16,3.600278263828639e-12
0.2692520775623269,1.624777349145691e-14,9.300167906672762e-16,3.600278263828639e-12
0.2698060941828255,1.6290257924133745e-14,9.344355482936344e-16,3.735339704854439e-12
0.2703601108033241,1.6306577960957904e-14,9.35497522952126e-16,3.735339704854439e-12
0.2709141274238227,1.6310109982735774e-14,9.355309266174055e-16,3.913223907929391e-12
0.27146814404432135,1.6357760076941888e-14,9.404309703316862e-16,4.180157738720781e-12
0.27202216066481993,1.6360465391909427e-14,9.45275005112035e-16,4.2933888960947256e-12
0.2725761772853186,1.636108275632242e-14,9.45638508426641e-16,4.373698026608082e-12
0.27313019390581716,1.6370175492599475e-14,9.48579582704737e-16,4.457781858371845e-12
0.2736842105263158,1.6454132626330545e-14,9.492513396733705e-16,4.535385038425935e-12
0.2742382271468144,1.6471879275092033e-14,9.546476829872294e-16,4.5827165589531886e-12
0.27479224376731304,1.6471879275092033e-14,9.547782120849758e-16,4.616644268549663e-12
0.2753462603878116,1.647931492917438e-14,9.569780052554785e-16,4.6360749722236835e-12
0.27590027700831027,1.6535844018393565e-14,9.573042985469009e-16,4.661060904375624e-12
0.27645429362880886,1.6544426147332986e-14,9.585515130374141e-16,4.7150022800995124e-12
0.2770083102493075,1.6664213762780236e-14,9.618431607755953e-16,4.7150022800995124e-12
0.2775623268698061,1.6669162301629688e-14,9.618819305951762e-16,4.725875483086099e-12
0.27811634349030473,1.6679255883687558e-14,9.641021109084767e-16,4.934339411316976e-12
0.2786703601108033,1.6683731539199907e-14,9.663889302330773e-16,5.027710495997754e-12
0.27922437673130196,1.6701155746338154e-14,9.674408078149346e-16,5.261381262965106e-12
0.27977839335180055,1.679729523660606e-14,9.68203845293416e-16,5.937523618320711e-12
0.2803324099722992,1.679729523660606e-14,9.684578139652016e-16,6.205769997654814e-12
0.2808864265927978,1.682537073070557e-14,9.692953850873512e-16,6.292332369569757e-12
0.2814404432132964,1.68255287377786e-14,9.69956749623405e-16,6.522763571113167e-12
0.281994459833795,1.684828250285229e-14,9.70228317477711e-16,6.661545185033571e-12
0.28254847645429365,1.6884080498518882e-14,9.711663471155552e-16,6.855695764119266e-12
0.28310249307479224,1.6890303316483123e-14,9.74084153292867e-16,6.939183190992007e-12
0.2836565096952909,1.6898977169049377e-14,9.76377603961202e-16,7.013818995456912e-12
0.28421052631578947,1.6914857766374255e-14,9.766778523478614e-16,7.2013398849057476e-12
0.2847645429362881,1.6946304345233394e-14,9.774114330749593e-16,7.58280754155323e-12
0.2853185595567867,1.7022060492278974e-14,9.783443014906454e-16,7.910839632524118e-12
0.28587257617728534,1.703457567065951e-14,9.807520605041324e-16,7.9889110684325e-12
0.28642659279778393,1.707108685259642e-14,9.81274701182388e-16,8.268338345383556e-12
0.2869806094182826,1.707108685259642e-14,9.81274701182388e-16,8.398364239572822e-12
0.28753462603878116,1.7103034359800608e-14,9.827634436729849e-16,8.406445141276374e-12
0.2880886426592798,1.7170812532584707e-14,9.827634436729849e-16,8.415063807210561e-12
0.2886426592797784,1.7170812532584707e-14,9.836826539681967e-16,8.625418829011299e-12
0.28919667590027703,1.7183901539856412e-14,9.840110150803798e-16,8.679496693081274e-12
0.2897506925207756,1.7268851152149146e-14,9.87423179305467e-16,9.488593080633214e-12
0.29030470914127426,1.7279568801009883e-14,9.967339196735335e-16,1.0168564462204553e-11
0.29085872576177285,1.734456312982856e-14,1.0062466266630134e-15,1.0232578345553522e-11
0.2914127423822715,1.7406379089041997e-14,1.006582098889311e-15,1.0879350029893643e-11
0.2919667590027701,1.7407161860493396e-14,1.0104356342692333e-15,1.1025629442906704e-11
0.2925207756232687,1.7443578873512934e-14,1.0126729046338013e-15,1.2525626619878367e-11
0.2930747922437673,1.7474054427289992e-14,1.013822074617516e-15,1.2739205206359081e-11
0.29362880886426596,1.747867682714327e-14,1.0167217503282229e-15,1.3107993257626935e-11
0.29418282548476454,1.74915291009736e-14,1.0177770099958053e-15,1.4362762855521044e-11
0.29473684210526313,1.7560904165647198e-14,1.0187359561113177e-15,1.441206112939294e-11
0.2952908587257618,1.7569151408736596e-14,1.0187359561113177e-15,1.51525293331165e-11
0.29584487534626036,1.7606603427148168e-14,1.0188283323423224e-15,1.5669399776552362e-11
0.296398891966759,1.7612923053484363e-14,1.0238656147035733e-15,1.831316785815932e-11
0.2969529085872576,1.7647372134267987e-14,1.0257791601452155e-15,1.833664520824692e-11
0.29750692520775623,1.765752670689852e-14,1.0288692416295494e-15,1.8645492064414338e-11
0.2980609418282548,1.7679913829238647e-14,1.031629438688974e-15,1.9429032475495736e-11
0.29861495844875346,1.76989050072292e-14,1.0332835154503751e-15,1.9890343951020455e-11
0.29916897506925205,1.779254243009657e-14,1.0333444326974974e-15,2.3291510553902702e-11
0.2997229916897507,1.780119850362461e-14,1.0333444326974974e-15,2.3693191107436762e-11
0.3002770083102493,1.7804008097560654e-14,1.0385648112602011e-15,2.375304065228493e-11
0.3008310249307479,1.781130833968939e-14,1.0421473387714531e-15,2.4123430010483483e-11
0.3013850415512465,1.7814021208468517e-14,1.0438833563091217e-15,2.4859816322833422e-11
0.30193905817174516,1.78351428140558e-14,1.044777192841553e-15,2.591720605389792e-11
0.30249307479224374,1.788132664460684e-14,1.04586579430974e-15,2.7031740933887896e-11
0.3030470914127424,1.7908757856752385e-14,1.0551411363716942e-15,2.7662739792997276e-11
0.303601108033241,1.8004406350131846e-14,1.0636312947351576e-15,2.8624550255943285e-11
0.3041551246537396,1.803090477622194e-14,1.0652332618933576e-15,2.904223542195693e-11
0.3047091412742382,1.8047135427367968e-14,1.0659315079782977e-15,2.9280235963539464e-11
0.30526315789473685,1.8085589992459566e-14,1.0706423637150816e-15,2.9798010766866885e-11
0.30581717451523543,1.809701587279071e-14,1.075553771611734e-15,3.285994700624452e-11
0.3063711911357341,1.8102890422537718e-14,1.0765769724744439e-15,3.4570637369136214e-11
0.30692520775623267,1.8117570138859372e-14,1.0792670599756891e-15,3.508771355945685e-11
0.3074792243767313,1.8150225422152464e-14,1.0802513636664144e-15,3.5204593912219394e-11
0.3080332409972299,1.8239376375060334e-14,1.0805042857699741e-15,3.5275019275519665e-11
0.30858725761772854,1.8270746812119736e-14,1.0822351421579638e-15,3.531564423563105e-11
0.3091412742382271,1.828683615540244e-14,1.0870770981551293e-15,3.531564423563105e-11
0.30969529085872577,1.8288284377896023e-14,1.0942391085360136e-15,3.6045381845563684e-11
0.31024930747922436,1.833962184436639e-14,1.0943472632884756e-15,3.682257390641104e-11
0.310803324099723,1.8352620109608484e-14,1.0965527291931203e-15,3.75703653791936e-11
0.3113573407202216,1.836833709752004e-14,1.0976272037012689e-15,3.9749421012943535e-11
0.31191135734072023,1.839316810113279e-14,1.0995861105950247e-15,3.9962353643170064e-11
0.3124653739612188,1.8405274756976318e-14,1.1000113213736745e-15,4.0156338258205714e-11
0.31301939058171746,1.8405623928974157e-14,1.1016215876428292e-15,4.076723370724591e-11
0.31357340720221605,1.843572356630196e-14,1.1047132563755896e-15,4.504491389339096e-11
0.3141274238227147,1.8461843041544578e-14,1.1134199951703583e-15,4.558561679071484e-11
0.3146814404432133,1.8542805739701595e-14,1.1135500724868723e-15,4.693042255217361e-11
0.3152354570637119,1.8550160997110617e-14,1.11862705781245e-15,4.693042255217361e-11
0.3157894736842105,1.856104247330862e-14,1.1195532514759663e-15,4.7036849726445656e-11
0.31634349030470915,1.8587764744941382e-14,1.1202021403774695e-15,4.7036849726445656e-11
0.31689750692520774,1.8628318397581263e-14,1.1203075256494168e-15,4.884796200696108e-11
0.3174515235457064,1.8651040477826158e-14,1.120611347625805e-15,4.9406689273086424e-11
0.31800554016620497,1.8664683515399652e-14,1.1218419938064374e-15,4.992865349648061e-11
0.3185595567867036,1.867322598196668e-14,1.1233695665613863e-15,5.394879792072803e-11
0.3191135734072022,1.870436198942541e-14,1.1235562920819747e-15,5.3951785223117005e-11
0.31966759002770084,1.8763815459696164e-14,1.1252951069099339e-15,5.605140007160322e-11
0.32022160664819943,1.883533902826136e-14,1.1255295569395824e-15,5.728146847597076e-11
0.3207756232686981,1.8849781566629614e-14,1.1264437810978772e-15,5.813338536011318e-11
0.32132963988919666,1.8862433214643535e-14,1.1274117641948335e-15,5.848097628546587e-11
0.3218836565096953,1.8865074949668386e-14,1.1294504442748796e-15,5.850441371132864e-11
0.3224376731301939,1.8949041794204573e-14,1.13053498557527e-15,5.917281825467345e-11
0.32299168975069253,1.8960677005574416e-14,1.1316596884008046e-15,6.448017465607171e-11
0.3235457063711911,1.896918307801838e-14,1.1349377864038725e-15,6.463202169615618e-11
0.32409972299168976,1.8976122968352288e-14,1.138484162774138e-15,6.936255822251095e-11
0.32465373961218835,1.9030160108423253e-14,1.138484162774138e-15,6.992719841833342e-11
0.325207756232687,1.9052948850105653e-14,1.1391598850259995e-15,7.364566229852399e-11
0.3257617728531856,1.907449127470189e-14,1.142525632345268e-15,7.465409797106875e-11
0.3263157894736842,1.9099758060981622e-14,1.145077442197211e-15,7.530994563694312e-11
0.3268698060941828,1.9104270009769115e-14,1.1453471581872137e-15,7.593186026403101e-11
0.32742382271468146,1.9203624682949923e-14,1.15088379661626e-15,7.878378064533515e-11
0.32797783933518004,1.9249396489691432e-14,1.1513484778151089e-15,8.216119043187809e-11
0.3285318559556787,1.9476536809599842e-14,1.15152060269495e-15,8.434200816466082e-11
0.3290858725761773,1.948317503465152e-14,1.1516452079527511e-15,8.632205451118458e-11
0.3296398891966759,1.9513249838467223e-14,1.1520576090799987e-15,8.704945861746053e-11
0.3301939058171745,1.9517836823818645e-14,1.155507784690896e-15,8.708979296206829e-11
0.33074792243767315,1.954783799491561e-14,1.157218028707735e-15,9.25938658711352e-11
0.33130193905817173,1.9573593524250224e-14,1.1590967830650747e-15,9.29325644551401e-11
0.3318559556786704,1.957629729785548e-14,1.1614796513987513e-15,1.017724504924367e-10
0.33240997229916897,1.9590565813782063e-14,1.16738135157221e-15,1.0190865633849758e-10
0.3329639889196676,1.9673013381897583e-14,1.169562675448988e-15,1.0285458322082635e-10
0.3335180055401662,1.968087528979355e-14,1.1718148827873003e-15,1.0394861946496361e-10
0.33407202216066484,1.9688292181345277e-14,1.171923870280687e-15,1.0409886223947371e-10
0.3346260387811634,1.971772622084986e-14,1.1750442368529728e-15,1.0457454754900532e-10
0.33518005540166207,1.982273560507772e-14,1.1769012201175052e-15,1.0749224618553397e-10
0.33573407202216066,1.9825887975991758e-14,1.1794978401647458e-15,1.112992872233084e-10
0.3362880886426593,1.984308784730351e-14,1.1797122936905822e-15,1.1843184641697008e-10
0.3368421052631579,1.985047040035463e-14,1.1848903222670266e-15,1.196021446082903e-10
0.33739612188365653,1.985047040035463e-14,1.185131629355344e-15,1.230566860942321e-10
0.3379501385041551,1.9870378022167685e-14,1.1876382037695368e-15,1.2864624048619533e-10
0.33850415512465376,1.9879125291926185e-14,1.1989882527956744e-15,1.3225432913590292e-10
0.33905817174515235,1.990507407690027e-14,1.2045316411264007e-15,1.3789609284514587e-10
0.339612188365651,1.9935271046488805e-14,1.2048106796822985e-15,1.4047692951669503e-10
0.3401662049861496,1.9935271046488805e-14,1.2144387333542775e-15,1.533931585166296e-10
0.3407202216066482,1.9941766336753006e-14,1.2167210673088065e-15,1.550365876531761e-10
0.3412742382271468,1.9941766336753006e-14,1.2202372252439264e-15,1.5779473851023156e-10
0.34182825484764545,2.0042749372318246e-14,1.2241478063040036e-15,1.6054660294718707e-10
0.34238227146814404,2.011931164617131e-14,1.226076583823632e-15,1.6182472492951004e-10
0.3429362880886427,2.0170530987272903e-14,1.2278880049716628e-15,1.7240962196400927e-10
0.34349030470914127,2.0208413289111377e-14,1.228202076921525e-15,1.742770262161813e-10
0.3440443213296399,2.0327667108392496e-14,1.2311491631425127e-15,1.742770262161813e-10
0.3445983379501385,2.04178200351409e-14,1.2339548014509662e-15,1.7881764155486806e-10
0.34515235457063714,2.0454750603409255e-14,1.2469719730787915e-15,1.8431568757006588e-10
0.34570637119113573,2.0516339265832655e-14,1.248708893398696e-15,2.0437074579415025e-10
0.3462603878116344,2.060086593322431e-14,1.250592037610581e-15,2.046645598543763e-10
0.34681440443213296,2.0613138946464238e-14,1.256520512926437e-15,2.0644502918810107e-10
0.3473684210526316,2.0682422746497294e-14,1.2590486020168713e-15,2.0957277874641872e-10
0.3479224376731302,2.0688702476388587e-14,1.266913844261101e-15,2.1179079310788582e-10
0.34847645429362883,2.0707852282117362e-14,1.2773270177131279e-15,2.2255147093492947e-10
0.3490304709141274,2.0731517048313662e-14,1.2799354319256255e-15,2.228856878106215e-10
0.34958448753462606,2.074657480271884e-14,1.2827044535683631e-15,2.2548788537451592e-10
0.35013850415512465,2.074831664194047e-14,1.2843517647352442e-15,2.2614225522293804e-10
0.3506925207756233,2.0783104549900495e-14,1.284874741860485e-15,2.2844992803464008e-10
0.3512465373961219,2.0956993041085793e-14,1.2932159191447469e-15,2.3347540039154557e-10
0.3518005540166205,2.0956993041085793e-14,1.2937200405806802e-15,2.382307618929807e-10
0.3523545706371191,2.0992640061616305e-14,1.2967557378907918e-15,2.454148745290009e-10
0.35290858725761776,2.0992640061616305e-14,1.2996559213667386e-15,2.5479548645261434e-10
0.35346260387811634,2.0992640061616305e-14,1.3007701022346799e-15,2.5909726706914844e-10
0.35401662049861493,2.0995888124613988e-14,1.3015690321224894e-15,2.615113515004132e-10
0.3545706371191136,2.1009737515447686e-14,1.3022219412691458e-15,2.6641480307959434e-10
0.35512465373961216,2.1060059339890228e-14,1.3039643861942636e-15,2.74065585587637e-10
0.3556786703601108,2.1147532225566025e-14,1.3058876476120343e-15,2.798407272741632e-10
0.3562326869806094,2.1228448676492393e-14,1.3139335903715815e-15,2.798407272741632e-10
0.35678670360110804,2.1240774513871626e-14,1.3200513653369775e-15,2.819800420454442e-10
0.3573407202216066,2.1310351868470232e-14,1.321748630670915e-15,2.8913665462258027e-10
0.35789473684210527,2.1322736326742218e-14,1.3226467329924447e-15,2.9256808577395966e-10
0.35844875346260385,2.13696415986936e-14,1.323632700126709e-15,2.930466607078117e-10
0.3590027700831025,2.1385559154578426e-14,1.323663095421449e-15,2.934715718899356e-10
0.3595567867036011,2.1440087577924218e-14,1.3262428784047218e-15,2.939585336191547e-10
0.3601108033240997,2.1518386819597513e-14,1.3318431774046356e-15,2.9526717685319527e-10
0.3606648199445983,2.1526651451902006e-14,1.3396175037248984e-15,3.0064748342290107e-10
0.36121883656509696,2.1528939929394825e-14,1.340343275558369e-15,3.0417109596528867e-10
0.36177285318559554,2.1533078247076207e-14,1.3412291155872893e-15,3.126037645086642e-10
0.3623268698060942,2.1548879145566256e-14,1.3412291155872893e-15,3.190065014740725e-10
0.3628808864265928,2.162655035070143e-14,1.3423870811550342e-15,3.194267656566408e-10
0.3634349030470914,2.1670368619183343e-14,1.3491827489918392e-15,3.2798449165396607e-10
0.36398891966759,2.168575318972936e-14,1.3493765871228346e-15,3.3779675312870723e-10
0.36454293628808865,2.168632108620294e-14,1.3493765871228346e-15,3.4197403074926617e-10
0.36509695290858724,2.1725083372313306e-14,1.3495387649687515e-15,3.431466791628167e-10
0.3656509695290859,2.1759389056860365e-14,1.353398107107954e-15,3.4692485814360685e-10
0.36620498614958447,2.178739070900388e-14,1.3545664753119261e-15,3.543058157449992e-10
0.3667590027700831,2.1875236398924798e-14,1.3548746010228525e-15,3.556452614580184e-10
0.3673130193905817,2.1878447631719045e-14,1.355536832435953e-15,3.602723082537023e-10
0.36786703601108034,2.1901410632031737e-14,1.3579351680683435e-15,3.6328707977976504e-10
0.3684210526315789,2.1908136762329717e-14,1.3601101124018739e-15,3.75510615167196e-10
0.36897506925207757,2.1912793584779592e-14,1.3646783850334136e-15,3.8653473834413665e-10
0.36952908587257616,2.1920085818057966e-14,1.3686584221276728e-15,3.955403846616213e-10
0.3700831024930748,2.1938565247706857e-14,1.3697232727036345e-15,3.971536911516059e-10
0.3706371191135734,2.1945292568955546e-14,1.3740730405993435e-15,4.0020448735480365e-10
0.37119113573407203,2.1945292568955546e-14,1.3740730405993435e-15,4.005238727897645e-10
0.3717451523545706,2.1959591737386384e-14,1.3779881021527512e-15,4.024820652819697e-10
0.37229916897506926,2.1987869706919324e-14,1.3783883609189287e-15,4.0624236780146715e-10
0.37285318559556785,2.2001076488153057e-14,1.3833786852917001e-15,4.064562829894992e-10
0.3734072022160665,2.210330247890395e-14,1.3855460185266543e-15,4.0695202572268883e-10
0.3739612188365651,2.2173527154221803e-14,1.3867138493353806e-15,4.099589359565121e-10
0.3745152354570637,2.218601758273399e-14,1.3900013396786165e-15,4.1003447129770425e-10
0.3750692520775623,2.2191166964034218e-14,1.3948629047185739e-15,4.1717637625362224e-10
0.37562326869806095,2.2202311027422357e-14,1.3963944175828627e-15,4.2618835967017997e-10
0.37617728531855954,2.2224082840216182e-14,1.3992135012466044e-15,4.3709874337445306e-10
0.3767313019390582,2.236783573468236e-14,1.4010190391611289e-15,4.4276116695260497e-10
0.37728531855955677,2.2381820944601295e-14,1.4010190391611289e-15,4.555027613851437e-10
0.3778393351800554,2.2500956087414876e-14,1.4035179575073833e-15,4.5551717268767995e-10
0.378393351800554,2.2614333672007063e-14,1.405043008990745e-15,4.567351264493556e-10
0.37894736842105264,2.2687503759173953e-14,1.4060637382999775e-15,4.5882832375908917e-10
0.37950138504155123,2.2697091710429855e-14,1.4069596004534193e-15,4.641808615300331e-10
0.3800554016620499,2.2713122861226355e-14,1.4085949331969493e-15,4.6446815739871087e-10
0.38060941828254846,2.272613270171707e-14,1.4136457307133699e-15,4.712264554933594e-10
0.3811634349030471,2.2749809132466682e-14,1.4209010089292723e-15,4.986214645305332e-10
0.3817174515235457,2.2797972062772095e-14,1.4248649314732472e-15,5.105013168974696e-10
0.38227146814404434,2.2824603682089e-14,1.4248649314732472e-15,5.108832063133596e-10
0.3828254847645429,2.2833549536785708e-14,1.4314734301637028e-15,5.150081773291918e-10
0.38337950138504157,2.2959698086537986e-14,1.440196434868443e-15,5.150081773291918e-10
0.38393351800554015,2.2963994626777032e-14,1.4424559814323822e-15,5.192967986503465e-10
0.3844875346260388,2.2970526923421165e-14,1.4435983977472554e-15,5.377401723139522e-10
0.3850415512465374,2.311878329264015e-14,1.4446461590849967e-15,5.445686068053573e-10
0.385595567867036,2.313943306336547e-14,1.4494078252105188e-15,5.45980500997398e-10
0.3861495844875346,2.3209251392881144e-14,1.449729493871683e-15,5.467661757173358e-10
0.38670360110803326,2.3439973743220238e-14,1.4513513412961667e-15,5.509573440536296e-10
0.38725761772853184,2.3500906899355493e-14,1.4536420366070518e-15,5.541348397902363e-10
0.3878116343490305,2.3579994753937323e-14,1.4579020741891438e-15,5.661466395918662e-10
0.3883656509695291,2.3595393403252364e-14,1.4596081702510538e-15,5.664540335760941e-10
0.3889196675900277,2.3652659860777952e-14,1.4611458214804717e-15,5.727145852262873e-10
0.3894736842105263,2.3661220328270085e-14,1.4637019347901428e-15,6.016191711163362e-10
0.39002770083102495,2.3676412237724965e-14,1.4644101280728231e-15,6.15599883364961e-10
0.39058171745152354,2.368148381824528e-14,1.4676657489089137e-15,6.434968208150906e-10
0.3911357340720222,2.3699793816307038e-14,1.4676657489089137e-15,6.595642791230777e-10
0.39168975069252077,2.3704277327308638e-14,1.4746124421336398e-15,6.595642791230777e-10
0.3922437673130194,2.3725975606592393e-14,1.474832530894093e-15,6.698188142345907e-10
0.392797783933518,2.372776790517442e-14,1.4757985021449823e-15,6.733845644335078e-10
0.39335180055401664,2.3784836807488752e-14,1.4765132853495831e-15,6.789579308529383e-10
0.3939058171745152,2.383047115560631e-14,1.4772528301880254e-15,6.833381136253329e-10
0.39445983379501387,2.386180616309314e-14,1.4793223855512425e-15,7.022822050917805e-10
0.39501385041551246,2.3990962185121747e-14,1.4817370791468073e-15,7.201343190523772e-10
0.3955678670360111,2.40580794744623e-14,1.4817370791468073e-15,7.214240704237216e-10
0.3961218836565097,2.427337563931294e-14,1.482461617836255e-15,7.300856205438205e-10
0.39667590027700833,2.433527275721247e-14,1.4828369784110732e-15,7.316543359435678e-10
0.3972299168975069,2.4349660922091598e-14,1.4837209940759772e-15,7.329263017566004e-10
0.39778393351800556,2.4374174274327078e-14,1.4854217780808107e-15,7.341261137254153e-10
0.39833795013850415,2.4427639636513514e-14,1.485821307738142e-15,7.501850643712057e-10
0.3988919667590028,2.4505085243307526e-14,1.485821307738142e-15,7.662728892830448e-10
0.3994459833795014,2.45224468745349e-14,1.4924518597700177e-15,7.704406510143714e-10
0.4,2.4526091920662653e-14,1.4984829162583173e-15,7.826075948909022e-10
0.4005540166204986,2.4526091920662653e-14,1.4984829162583173e-15,8.010704252601763e-10
0.40110803324099725,2.4600322322016852e-14,1.5027905933534451e-15,8.089865888763606e-10
0.40166204986149584,2.4640210502358063e-14,1.5085260243091963e-15,8.096930956791928e-10
0.4022160664819945,2.464676996653134e-14,1.5090773461271479e-15,8.1932819544486e-10
0.40277008310249307,2.468104349865383e-14,1.5124776046842587e-15,8.278462125748891e-10
0.4033240997229917,2.468104349865383e-14,1.5143511815581297e-15,8.297053782271583e-10
0.4038781163434903,2.4721975683773275e-14,1.514870224634779e-15,8.392915033331071e-10
0.40443213296398894,2.4879762156640733e-14,1.5187009613480842e-15,8.49684124377266e-10
0.40498614958448753,2.4895973171259723e-14,1.523959937875703e-15,8.617553250772244e-10
0.4055401662049862,2.4955641364080384e-14,1.525709603554534e-15,8.742698181191177e-10
0.40609418282548476,2.4993779831492448e-14,1.5261130614338658e-15,8.858261864311893e-10
0.4066481994459834,2.5041967509664416e-14,1.532003380963066e-15,8.872784120003385e-10
0.407202216066482,2.505876658157224e-14,1.5367629607966641e-15,8.94131525313502e-10
0.40775623268698064,2.510545453450584e-14,1.5399479083311954e-15,8.967876242719317e-10
0.4083102493074792,2.518013909731179e-14,1.553377341861808e-15,9.105686945558705e-10
0.40886426592797787,2.5247513173015327e-14,1.5535321405147903e-15,9.134355189344982e-10
0.40941828254847645,2.5249271401695806e-14,1.5562176545426406e-15,9.378245493977436e-10
0.4099722991689751,2.5276316925901962e-14,1.559546656628291e-15,9.635663544687677e-10
0.4105263157894737,2.5378228277780352e-14,1.5618485719247626e-15,1.0079454863284116e-9
0.4110803324099723,2.5451136306023842e-14,1.566482614735329e-15,1.017099658911651e-9
0.4116343490304709,2.546450546654365e-14,1.5747598350991334e-15,1.0275347555335216e-9
0.4121883656509695,2.5514619915918454e-14,1.5757977484855264e-15,1.0496345403003886e-9
0.41274238227146814,2.55318599294966e-14,1.5765217157523953e-15,1.050708441321047e-9
0.41329639889196673,2.5584843241208464e-14,1.5843420223993252e-15,1.0871421509595306e-9
0.4138504155124654,2.5828659707353008e-14,1.5922058607393761e-15,1.0871421509595306e-9
0.41440443213296396,2.5861831904288905e-14,1.5976647443266553e-15,1.107370225189309e-9
0.4149584487534626,2.5861831904288905e-14,1.6031319165346275e-15,1.117343931716062e-9
0.4155124653739612,2.586290983151357e-14,1.6062294313365059e-15,1.123567445260446e-9
0.41606648199445984,2.5931217168438873e-14,1.6089095646664065e-15,1.1592713601769322e-9
0.4166204986149584,2.5997605878982437e-14,1.6099830880143653e-15,1.177254174485645e-9
0.41717451523545707,2.6034069842301082e-14,1.6113595511304058e-15,1.1791912720857955e-9
0.41772853185595565,2.6071692935547285e-14,1.6148813643538222e-15,1.1797773791999058e-9
0.4182825484764543,2.6071692935547285e-14,1.6150015330281678e-15,1.1797773791999058e-9
0.4188365650969529,2.6177214489200483e-14,1.6150015330281678e-15,1.194457296764167e-9
0.4193905817174515,2.6276610018028887e-14,1.6150015330281678e-15,1.2258081336507036e-9
0.4199445983379501,2.634875481971991e-14,1.6251463163644277e-15,1.2336514811837796e-9
0.42049861495844876,2.634875481971991e-14,1.6329876874293267e-15,1.2439412262812564e-9
0.42105263157894735,2.6498792962420125e-14,1.6343079750426475e-15,1.257783837543034e-9
0.421606648199446,2.653790088044275e-14,1.6343079750426475e-15,1.2612120976003826e-9
0.4221606648199446,2.657372545136372e-14,1.6349815649516804e-15,1.2692376930108267e-9
0.4227146814404432,2.6629836994326838e-14,1.643539466971903e-15,1.3030294810987028e-9
0.4232686980609418,2.6670406890536096e-14,1.6449208995410557e-15,1.3282944817863311e-9
0.42382271468144045,2.6737218621852697e-14,1.6515080829489102e-15,1.3397367473350486e-9
0.42437673130193904,2.6769306343276752e-14,1.6517355803988342e-15,1.342584525860284e-9
0.4249307479224377,2.677295719885918e-14,1.6525609206128493e-15,1.3751143569389627e-9
0.42548476454293627,2.6775255920139988e-14,1.6532718578807964e-15,1.4178748240013455e-9
0.4260387811634349,2.6776915545052677e-14,1.6569878191315219e-15,1.4261619953932936e-9
0.4265927977839335,2.6777201017471864e-14,1.6596080556311776e-15,1.4582934361070353e-9
0.42714681440443214,2.6780766549719014e-14,1.6596146797815497e-15,1.4684744724427862e-9
0.4277008310249307,2.6787324495789585e-14,1.6684813298237866e-15,1.4723374463316404e-9
0.42825484764542937,2.688135444075713e-14,1.6685517927027822e-15,1.4818971521960015e-9
0.42880886426592796,2.689734381384875e-14,1.6687498736530807e-15,1.4858163286610888e-9
0.4293628808864266,2.6924725584600512e-14,1.6709608957018766e-15,1.509714436597959e-9
0.4299168975069252,2.6930768383490586e-14,1.676702301031785e-15,1.509714436597959e-9
0.43047091412742383,2.694999425819313e-14,1.6787733521023059e-15,1.5248000636140011e-9
0.4310249307479224,2.695226627440571e-14,1.6869129466106778e-15,1.5345859947992307e-9
0.43157894736842106,2.699383207640153e-14,1.688777146571074e-15,1.5610982493393112e-9
0.43213296398891965,2.710866424624044e-14,1.690855873913337e-15,1.5947869884027788e-9
0.4326869806094183,2.71148039534225e-14,1.6937325707030673e-15,1.5986233671902543e-9
0.4332409972299169,2.7115115798567862e-14,1.69852250405097e-15,1.606184315474072e-9
0.4337950138504155,2.712199949727029e-14,1.7031339295455948e-15,1.6334026790190237e-9
0.4343490304709141,2.7180081175843074e-14,1.7055743249247889e-15,1.6417019054983541e-9
0.43490304709141275,2.723660186486697e-14,1.711563197869989e-15,1.6564865378466996e-9
0.43545706371191134,2.7240936125400407e-14,1.713376122707055e-15,1.6585956118901664e-9
0.43601108033241,2.7305677318190736e-14,1.715460383927953e-15,1.6605241706026934e-9
0.43656509695290857,2.7305677318190736e-14,1.7156982543055255e-15,1.668892381526805e-9
0.4371191135734072,2.7378071940410324e-14,1.7169327116841888e-15,1.670443055233214e-9
0.4376731301939058,2.739912296413533e-14,1.7216770354600918e-15,1.6942473945739183e-9
0.43822714681440444,2.747868754517841e-14,1.7268941461281515e-15,1.6995475393813752e-9
0.43878116343490303,2.751469854954436e-14,1.729871141834318e-15,1.7009731755112687e-9
0.4393351800554017,2.7553514993196426e-14,1.7336682059644712e-15,1.7328541955000787e-9
0.43988919667590026,2.7559697361515227e-14,1.734637381414761e-15,1.7346637539566615e-9
0.4404432132963989,2.757934103609351e-14,1.758001839783859e-15,1.7374743778503417e-9
0.4409972299168975,2.7654375051828403e-14,1.7582894243704714e-15,1.7569908856097767e-9
0.44155124653739614,2.7767224857807357e-14,1.7718285618657214e-15,1.7657899860028099e-9
0.4421052631578947,2.810867696439095e-14,1.7718285618657214e-15,1.7747388082529301e-9
0.44265927977839337,2.8136582197501416e-14,1.7740320265924137e-15,1.8059006606920946e-9
0.44321329639889195,2.8164274553872353e-14,1.7746570846359589e-15,1.8285962393121001e-9
0.4437673130193906,2.8185239542905958e-14,1.7761769581792216e-15,1.835757873514876e-9
0.4443213296398892,2.8252102440632385e-14,1.7840490177063597e-15,1.835757873514876e-9
0.4448753462603878,2.8561929401817965e-14,1.7854802673936567e-15,1.8476354041961861e-9
0.4454293628808864,2.859134919681341e-14,1.786984006580798e-15,1.8544459479676556e-9
0.44598337950138506,2.864496326441525e-14,1.7888620453952707e-15,1.8634937182590087e-9
0.44653739612188365,2.871872678231239e-14,1.7984619253869525e-15,1.8960416211140028e-9
0.4470914127423823,2.877752536034493e-14,1.8019544543997258e-15,1.9334223430404126e-9
0.4476454293628809,2.89044280364484e-14,1.8027617150049235e-15,1.9582957337498785e-9
0.4481994459833795,2.911378585471479e-14,1.8028303329670665e-15,2.0424346778714923e-9
0.4487534626038781,2.939398835737412e-14,1.803042315874181e-15,2.065115300216341e-9
0.44930747922437675,2.939398835737412e-14,1.807366434930305e-15,2.0862565273177674e-9
0.44986149584487534,2.941672065154391e-14,1.807366434930305e-15,2.0925994020742052e-9
0.450415512465374,2.944262060586909e-14,1.8194251840124047e-15,2.094676405838888e-9
0.45096952908587257,2.944757670143038e-14,1.8218694140559203e-15,2.1076373208476186e-9
0.4515235457063712,2.946808790389976e-14,1.8244903047678482e-15,2.1477990411329382e-9
0.4520775623268698,2.947027185126604e-14,1.8311424748751923e-15,2.1477990411329382e-9
0.45263157894736844,2.9509576389036675e-14,1.8319135991914195e-15,2.1477990411329382e-9
0.45318559556786703,2.9572611609742556e-14,1.838522481333692e-15,2.1841483492196685e-9
0.45373961218836567,2.957275847855996e-14,1.83998934434595e-15,2.2125391835490705e-9
0.45429362880886426,2.9628964755930746e-14,1.8463047431559315e-15,2.2294211968696296e-9
0.4548476454293629,2.974988375674627e-14,1.8473226226459094e-15,2.2847930018180587e-9
0.4554016620498615,2.9752609036708314e-14,1.8507177199447054e-15,2.306252289555938e-9
0.45595567867036013,2.9752609036708314e-14,1.8509561715382964e-15,2.3142642966350607e-9
0.4565096952908587,2.9851118768385315e-14,1.8529190707806373e-15,2.3222231331579654e-9
0.45706371191135736,2.9859915224190585e-14,1.853638632588996e-15,2.3697171083197556e-9
0.45761772853185595,2.988445406340873e-14,1.855495499478246e-15,2.3836785331798374e-9
0.4581717451523546,2.988445406340873e-14,1.8597572635576134e-15,2.385376213265016e-9
0.4587257617728532,2.997592030927753e-14,1.8663493640895545e-15,2.512058600327742e-9
0.4592797783933518,3.0043793013364524e-14,1.868908791515116e-15,2.512058600327742e-9
0.4598337950138504,3.018317808738175e-14,1.872422841546587e-15,2.570625902934887e-9
0.46038781163434905,3.01915074786406e-14,1.8820872002114016e-15,2.6681959740723243e-9
0.46094182825484764,3.0237408872915466e-14,1.8829306362404817e-15,2.724400322180104e-9
0.4614958448753463,3.032118435984892e-14,1.8897541725614724e-15,2.727765578281284e-9
0.46204986149584487,3.040179651322522e-14,1.8942566401695475e-15,2.748661426439576e-9
0.4626038781163435,3.040179651322522e-14,1.8954895897187837e-15,2.7520853534519437e-9
0.4631578947368421,3.040179651322522e-14,1.8970713920377622e-15,2.757559968184025e-9
0.46371191135734074,3.046066592288715e-14,1.900297313465267e-15,2.8265822693899625e-9
0.46426592797783933,3.046527346907489e-14,1.9008183829472675e-15,2.836284242489604e-9
0.464819944598338,3.049368805366343e-14,1.90296653863346e-15,2.8368312635062886e-9
0.46537396121883656,3.058762124760088e-14,1.9159437944608832e-15,2.8564042710281218e-9
0.4659279778393352,3.064362930393025e-14,1.9280293122662578e-15,2.8669905204090525e-9
0.4664819944598338,3.064362930393025e-14,1.9281391862731382e-15,2.875237101201928e-9
0.46703601108033244,3.064362930393025e-14,1.9317502928846385e-15,2.9367447488279837e-9
0.467590027700831,3.0684821420609835e-14,1.9372795787163694e-15,2.9810793225130376e-9
0.46814404432132967,3.0820025326392654e-14,1.9443921896414564e-15,3.0233811330846308e-9
0.46869806094182825,3.096993582076973e-14,1.9445099343316208e-15,3.0469747427451075e-9
0.4692520775623269,3.101178724806347e-14,1.9527735736438666e-15,3.1401819040405395e-9
0.4698060941828255,3.1024030086525006e-14,1.9577167977299892e-15,3.1542489098792956e-9
0.4703601108033241,3.1024030086525006e-14,1.9721845236480218e-15,3.2183703470040453e-9
0.4709141274238227,3.1173700454979595e-14,1.979310327267565e-15,3.2233753479891312e-9
0.4714681440443213,3.123347154727458e-14,1.987561141331712e-15,3.237627129562345e-9
0.47202216066481995,3.126281638030844e-14,1.9935601712537054e-15,3.2546454167238784e-9
0.47257617728531853,3.139842241100452e-14,1.9939739398690093e-15,3.277694181482749e-9
0.4731301939058172,3.1526638845768124e-14,1.994864589663839e-15,3.285304581678708e-9
0.47368421052631576,3.15623809418833e-14,1.996660096340059e-15,3.3099229320225407e-9
0.4742382271468144,3.164006425955124e-14,2.0026796822275816e-15,3.3169788010789317e-9
0.474792243767313,3.186521748695263e-14,2.0052906349207315e-15,3.3175077530917254e-9
0.47534626038781164,3.226530924177279e-14,2.0054928747150347e-15,3.462053095961232e-9
0.4759002770083102,3.241026789101451e-14,2.015181370375085e-15,3.616231095222068e-9
0.47645429362880887,3.243001347410825e-14,2.0181922114355716e-15,3.6498851608766353e-9
0.47700831024930745,3.26422768501598e-14,2.0189144937278418e-15,3.706612337997466e-9
0.4775623268698061,3.2829620096433585e-14,2.020691233630744e-15,3.731294861248036e-9
0.4781163434903047,3.2889972987314067e-14,2.021825259011244e-15,3.7695830865181805e-9
0.47867036011080333,3.2983754970978294e-14,2.0257708077992102e-15,3.88852460103856e-9
0.4792243767313019,3.299163350644379e-14,2.027375583516979e-15,3.924827517000295e-9
0.47977839335180056,3.3029637782498333e-14,2.0298825236034067e-15,4.0056927322790724e-9
0.48033240997229915,3.303582390297657e-14,2.0310154895811094e-15,4.050185273018819e-9
0.4808864265927978,3.314062723020676e-14,2.041485149649649e-15,4.087947314568905e-9
0.4814404432132964,3.3196268577344334e-14,2.0446228359621373e-15,4.10116915468868e-9
0.481994459833795,3.324674069291559e-14,2.0460079323331566e-15,4.1720341521360485e-9
0.4825484764542936,3.327595330575445e-14,2.05923829724723e-15,4.206467729084272e-9
0.48310249307479225,3.332604277739997e-14,2.062411032848155e-15,4.272252388598309e-9
0.48365650969529084,3.336679515488841e-14,2.0684517293089496e-15,4.3669706777910915e-9
0.4842105263157895,3.3456412044240165e-14,2.07619387015218e-15,4.4106086465495475e-9
0.48476454293628807,3.349196083078361e-14,2.078105827719705e-15,4.425952725199699e-9
0.4853185595567867,3.360870218589169e-14,2.0827634597923688e-15,4.454976047991228e-9
0.4858725761772853,3.386907471132344e-14,2.0901892795757773e-15,4.539881058522789e-9
0.48642659279778394,3.391798417334485e-14,2.092717754465898e-15,4.589758716812075e-9
0.48698060941828253,3.400654236953653e-14,2.0938360500436544e-15,4.602114038730945e-9
0.48753462603878117,3.4046966947937844e-14,2.097311575486701e-15,4.6947343620078126e-9
0.48808864265927976,3.4085631337493805e-14,2.1022967855406155e-15,4.696856542186207e-9
0.4886426592797784,3.4097314164291976e-14,2.1042344486421864e-15,4.719832877611321e-9
0.489196675900277,3.414536011100103e-14,2.119288692190917e-15,4.737664381441071e-9
0.48975069252077563,3.4401841175757686e-14,2.1206458573419847e-15,4.745497305639845e-9
0.4903047091412742,3.442387883585852e-14,2.1248642806903156e-15,4.745497305639845e-9
0.49085872576177286,3.444297722717205e-14,2.1274485888964536e-15,4.748860435103291e-9
0.49141274238227145,3.446566334554319e-14,2.127602009717088e-15,4.7694169070631514e-9
0.4919667590027701,3.458751705684359e-14,2.1341449797589796e-15,4.798161679890735e-9
0.4925207756232687,3.475510915786638e-14,2.136049065926434e-15,4.8316153061828025e-9
0.4930747922437673,3.4813760489230856e-14,2.13749157520987e-15,4.863869173677763e-9
0.4936288088642659,3.4920308461024625e-14,2.1378609152773483e-15,4.879527993235106e-9
0.49418282548476455,3.502059766571739e-14,2.1418243850226945e-15,4.97890432517319e-9
0.49473684210526314,3.502059766571739e-14,2.145414153914732e-15,5.014772307567041e-9
0.4952908587257618,3.5125399332494496e-14,2.1497203009491915e-15,5.028382294670298e-9
0.49584487534626037,3.5219033014891376e-14,2.1562494554106857e-15,5.034314787785412e-9
0.496398891966759,3.524584542375198e-14,2.1563017944980537e-15,5.040604579097133e-9
0.4969529085872576,3.5390846137060884e-14,2.1568036280978773e-15,5.103674873466768e-9
0.49750692520775625,3.543588543299e-14,2.1573878084228364e-15,5.108653752774458e-9
0.49806094182825483,3.568767633242823e-14,2.1624672666363936e-15,5.139731003289191e-9
0.4986149584487535,3.5790018628647024e-14,2.1624672666363936e-15,5.1961184195296775e-9
0.49916897506925206,3.5844764919254825e-14,2.1790805020621023e-15,5.1961184195296775e-9
0.4997229916897507,3.5955741676584935e-14,2.1872690652468834e-15,5.280225855088685e-9
0.5002770083102493,3.617013675887944e-14,2.191837061140801e-15,5.4499346586895454e-9
0.5008310249307479,3.620981112071314e-14,2.1932693446139547e-15,5.451199811125194e-9
0.5013850415512465,3.62464993156905e-14,2.227418385928937e-15,5.46580016143959e-9
0.5019390581717451,3.62621392418327e-14,2.2335074891142444e-15,5.497311137059267e-9
0.5024930747922438,3.650332445690413e-14,2.235385758574059e-15,5.511871998496963e-9
0.5030470914127424,3.650332445690413e-14,2.24539763444043e-15,5.535327203932093e-9
0.503601108033241,3.6558113617836463e-14,2.249431164706344e-15,5.567336466265998e-9
0.5041551246537396,3.656186283571232e-14,2.252559977780435e-15,5.608934420341267e-9
0.5047091412742383,3.662804426708111e-14,2.25915671185453e-15,5.703104703158003e-9
0.5052631578947369,3.664793538835943e-14,2.2594797910960972e-15,5.7207904021566854e-9
0.5058171745152354,3.695954032186191e-14,2.2629941147051918e-15,5.858763146588171e-9
0.506371191135734,3.722682490987588e-14,2.2704269907111745e-15,5.945633085168728e-9
0.5069252077562327,3.7520607588561036e-14,2.2784061397603876e-15,6.042661954946949e-9
0.5074792243767313,3.7540441919378516e-14,2.2846014642137603e-15,6.066907399614227e-9
0.5080332409972299,3.7540441919378516e-14,2.2941845122498626e-15,6.095926260647293e-9
0.5085872576177285,3.756093232659931e-14,2.3003075154386975e-15,6.137195100046364e-9
0.5091412742382272,3.775426297448111e-14,2.3230298712843597e-15,6.172691187748272e-9
0.5096952908587258,3.778759470736699e-14,2.3248854124320434e-15,6.175240733296397e-9
0.5102493074792244,3.787775671646484e-14,2.328560962319656e-15,6.226597619226062e-9
0.510803324099723,3.797879071501767e-14,2.3313573262238177e-15,6.511398437979798e-9
0.5113573407202217,3.809688033816876e-14,2.3426487280759487e-15,6.576185169782006e-9
0.5119113573407202,3.8160922739239885e-14,2.370784198292415e-15,6.603167365669328e-9
0.5124653739612188,3.869051231215151e-14,2.370893843187195e-15,6.604603222363293e-9
0.5130193905817174,3.89487838866088e-14,2.370893843187195e-15,6.6212397704792935e-9
0.5135734072022161,3.9305073083839357e-14,2.3803335392384498e-15,6.681843675058105e-9
0.5141274238227147,3.981353347803127e-14,2.3837773164706556e-15,6.763558010191968e-9
0.5146814404432133,4.003077408537707e-14,2.383976225381165e-15,6.775204006473723e-9
0.5152354570637119,4.0035595089668825e-14,2.404723737049801e-15,6.789806620110147e-9
0.5157894736842106,4.022598502044885e-14,2.4076163691840265e-15,6.7987863360290484e-9
0.5163434903047092,4.022871076343832e-14,2.408199527132058e-15,6.8914539299556455e-9
0.5168975069252078,4.0381491976363995e-14,2.412321920261975e-15,7.08902530389733e-9
0.5174515235457063,4.0599515003057686e-14,2.4164800565806944e-15,7.097942351503569e-9
0.518005540166205,4.067912357527715e-14,2.4169030427640287e-15,7.199031603049113e-9
0.5185595567867036,4.071929832353131e-14,2.4193435268840197e-15,7.205332543175199e-9
0.5191135734072022,4.124460079547576e-14,2.4379370757767594e-15,7.310161878727995e-9
0.5196675900277008,4.1581044831070334e-14,2.458781942951268e-15,7.378808888010659e-9
0.5202216066481995,4.160053047187559e-14,2.458923328906568e-15,7.443354188156892e-9
0.5207756232686981,4.1729686975098976e-14,2.4640153522068074e-15,7.54753815240861e-9
0.5213296398891967,4.197240961960552e-14,2.4707103870407735e-15,7.566844012569265e-9
0.5218836565096953,4.216758518658893e-14,2.4789074481636367e-15,7.590034500095425e-9
0.522437673130194,4.223943671385756e-14,2.532055045476116e-15,7.664890610669316e-9
0.5229916897506925,4.2412382471402015e-14,2.5588716361964995e-15,7.762609291556487e-9
0.5235457063711911,4.252949495043699e-14,2.563077551278289e-15,7.925733913109347e-9
0.5240997229916897,4.26998141263811e-14,2.567649071576445e-15,7.961377861610853e-9
0.5246537396121884,4.2813411537443186e-14,2.601994272899727e-15,7.962991206997709e-9
0.525207756232687,4.306392594892092e-14,2.609921790426106e-15,7.965432656039347e-9
0.5257617728531856,4.311948806913587e-14,2.6244838661673817e-15,8.047218172307486e-9
0.5263157894736842,4.34764493068146e-14,2.6291915952041672e-15,8.139245091750312e-9
0.5268698060941829,4.3562774163633195e-14,2.6726129094097436e-15,8.201648680728522e-9
0.5274238227146815,4.4154749025462944e-14,2.6726129094097436e-15,8.302160843998439e-9
0.52797783933518,4.4170607211264127e-14,2.6726129094097436e-15,8.366184600658882e-9
0.5285318559556786,4.4193648409093766e-14,2.6874122112065064e-15,8.442206328752246e-9
0.5290858725761773,4.4325575926670305e-14,2.6901341016313417e-15,8.449740238045952e-9
0.5296398891966759,4.460426402602998e-14,2.708745536486757e-15,8.52236648607879e-9
0.5301939058171745,4.475761280387099e-14,2.7657292072253216e-15,8.618057687182896e-9
0.5307479224376731,4.487818211955812e-14,2.78059360148379e-15,8.698163997398011e-9
0.5313019390581717,4.5181792907982886e-14,2.7927446208770895e-15,8.758826868248797e-9
0.5318559556786704,4.520577840863126e-14,2.7974151429860725e-15,8.82545587359015e-9
0.532409972299169,4.525390262246029e-14,2.8052683923376412e-15,8.926509217349131e-9
0.5329639889196676,4.5259136751064546e-14,2.8057862180056974e-15,8.937225933768319e-9
0.5335180055401662,4.578019905792041e-14,2.808422718089705e-15,9.029887634108004e-9
0.5340720221606648,4.6243962920974174e-14,2.8106629683386953e-15,9.111937860357787e-9
0.5346260387811634,4.6442191931276254e-14,2.8378581196632095e-15,9.164725815078867e-9
0.535180055401662,4.6444349391324627e-14,2.846210551681773e-15,9.406854306748423e-9
0.5357340720221606,4.6647888585956695e-14,2.8663736904050842e-15,9.46095210392688e-9
0.5362880886426593,4.684840407997984e-14,2.866421449072919e-15,9.467632008777299e-9
0.5368421052631579,4.684840407997984e-14,2.8684698324965944e-15,9.518559227197627e-9
0.5373961218836565,4.722059703624232e-14,2.883484489718682e-15,9.521283767686557e-9
0.5379501385041551,4.72782332257953e-14,2.9144388900912194e-15,9.529485432027062e-9
0.5385041551246538,4.73242361339049e-14,2.915497289026916e-15,9.532195061462463e-9
0.5390581717451524,4.763413785845576e-14,2.9251225629730263e-15,9.539695481533815e-9
0.539612188365651,4.7677280632586956e-14,2.9359246918580247e-15,9.803222083313696e-9
0.5401662049861495,4.812366287525217e-14,2.9359246918580247e-15,9.851839829362986e-9
0.5407202216066482,4.8441149974260164e-14,2.9638811889458654e-15,9.952785162258385e-9
0.5412742382271468,4.847893984825919e-14,2.9699149752014976e-15,1.006122132066753e-8
0.5418282548476454,4.862283467461671e-14,2.9765739921293934e-15,1.0301317379286575e-8
0.542382271468144,4.887725511751379e-14,2.9798179048563255e-15,1.0370890579233325e-8
0.5429362880886427,4.949790992966134e-14,2.992308796194451e-15,1.0498294738497792e-8
0.5434903047091413,4.9635344743473007e-14,3.0033151753047517e-15,1.055668137190248e-8
0.5440443213296399,4.978063766356486e-14,3.0317275375864904e-15,1.0956968803277822e-8
0.5445983379501385,5.0425995900153756e-14,3.036490977883174e-15,1.1093361927169748e-8
0.5451523545706372,5.046436425223026e-14,3.0480435753350823e-15,1.1128302552005872e-8
0.5457063711911357,5.073318169855499e-14,3.055525216562513e-15,1.1142670344085732e-8
0.5462603878116343,5.090171677690507e-14,3.0678525893641378e-15,1.1163522909476545e-8
0.5468144044321329,5.1280369381446345e-14,3.0923787608402483e-15,1.1303099141797655e-8
0.5473684210526316,5.215321876836558e-14,3.094254843591827e-15,1.1304392371404809e-8
0.5479224376731302,5.2590048306325176e-14,3.109008484497071e-15,1.1335986402791877e-8
0.5484764542936288,5.295179794391345e-14,3.122470299740792e-15,1.148402746400172e-8
0.5490304709141274,5.2969685482031e-14,3.13268993617329e-15,1.148402746400172e-8
0.5495844875346261,5.3500384055475974e-14,3.1519184881139985e-15,1.1501599534556554e-8
0.5501385041551247,5.354330479506277e-14,3.1983114546031006e-15,1.175716374114302e-8
0.5506925207756233,5.426690783782861e-14,3.200041375496638e-15,1.1782140313402618e-8
0.5512465373961218,5.510610953920452e-14,3.2076642780600393e-15,1.1855262291704219e-8
0.5518005540166205,5.5175534434118714e-14,3.226201557111128e-15,1.1893900661614884e-8
0.5523545706371191,5.5343005293163503e-14,3.2332892396132186e-15,1.2002922030395825e-8
0.5529085872576177,5.544110845642722e-14,3.2417216903838166e-15,1.2107265316690919e-8
0.5534626038781163,5.661521341092229e-14,3.243163834154628e-15,1.2230889415647278e-8
0.554016620498615,5.867441661414798e-14,3.2966072427538853e-15,1.2332345637330362e-8
0.5545706371191136,5.955405710462078e-14,3.3034646303922005e-15,1.2379336136407409e-8
0.5551246537396122,6.027441590053276e-14,3.306284311121668e-15,1.2572251347929504e-8
0.5556786703601108,6.052873991593205e-14,3.4263849963194252e-15,1.2626038189151754e-8
0.5562326869806095,6.16692596453813e-14,3.4347876513176028e-15,1.2739779285540503e-8
0.556786703601108,6.236339641560725e-14,3.4347876513176028e-15,1.2760648364604258e-8
0.5573407202216066,6.274436314319294e-14,3.437440693710676e-15,1.2863957486860423e-8
0.5578947368421052,6.369710237614156e-14,3.454007660857116e-15,1.2889033813084435e-8
0.5584487534626039,6.376754750674257e-14,3.459778011072329e-15,1.316815716810361e-8
0.5590027700831025,6.376754750674257e-14,3.4780327014901852e-15,1.3246151499421442e-8
0.5595567867036011,6.557368637088637e-14,3.5284072579765574e-15,1.3271791576592626e-8
0.5601108033240997,6.582806639289716e-14,3.5284072579765574e-15,1.3287900853772506e-8
0.5606648199445984,6.701057379032539e-14,3.5844440721192926e-15,1.3344765777911829e-8
0.561218836565097,6.805385601121109e-14,3.593116808545964e-15,1.3392834240264885e-8
0.5617728531855956,6.805861215458516e-14,3.610999725517406e-15,1.346503205271469e-8
0.5623268698060941,6.84334843152314e-14,3.659752653145949e-15,1.3507071494528215e-8
0.5628808864265928,6.868170817506595e-14,3.6964017529920125e-15,1.3518103282830438e-8
0.5634349030470914,6.890405683126803e-14,3.719848094625727e-15,1.3555131054369291e-8
0.56398891966759,6.941312875046323e-14,3.744475229390885e-15,1.3560188555683623e-8
0.5645429362880886,6.981711045040472e-14,3.759580250620438e-15,1.3564113972867668e-8
0.5650969529085873,7.002987068322284e-14,3.778298497136903e-15,1.3592152011758767e-8
0.5656509695290859,7.238547932300766e-14,3.781773219309819e-15,1.4020541008122177e-8
0.5662049861495845,7.329255502565958e-14,3.8181672387940044e-15,1.4054378353075966e-8
0.5667590027700831,7.388543339092476e-14,3.9574176702167466e-15,1.4251351444067141e-8
0.5673130193905818,7.447364137481897e-14,4.025237956855069e-15,1.447453969587391e-8
0.5678670360110804,7.468688319546361e-14,4.0272350516297634e-15,1.4499581588303611e-8
0.5684210526315789,7.695981444287815e-14,4.042212494348831e-15,1.4524851250998762e-8
0.5689750692520775,7.851385871030521e-14,4.065736943049495e-15,1.463395902663308e-8
0.5695290858725762,7.885009314625768e-14,4.097602336257937e-15,1.4871997220405345e-8
0.5700831024930748,8.092460987640329e-14,4.164539419828737e-15,1.5030545770840327e-8
0.5706371191135734,8.205047639798853e-14,4.189478496584787e-15,1.5323931770121955e-8
0.571191135734072,8.35047808837991e-14,4.211106766987126e-15,1.5379668986191275e-8
0.5717451523545707,8.365559653577282e-14,4.260592818682419e-15,1.5379668986191275e-8
0.5722991689750693,8.519809238246906e-14,4.3226034224584896e-15,1.558216917984143e-8
0.5728531855955679,8.524853067732412e-14,4.3797514904363765e-15,1.558216917984143e-8
0.5734072022160664,8.660883842808689e-14,4.428813137939556e-15,1.5584639502550803e-8
0.5739612188365651,8.702391077330574e-14,4.436898447092392e-15,1.5701428805805568e-8
0.5745152354570637,8.75329908190813e-14,4.447624074388211e-15,1.5701428805805568e-8
0.5750692520775623,8.756110287470432e-14,4.453390968461952e-15,1.5701428805805568e-8
0.5756232686980609,8.763144724057358e-14,4.49782319564873e-15,1.589352599364329e-8
0.5761772853185596,9.121307760514323e-14,4.52360996858742e-15,1.5965446324371046e-8
0.5767313019390582,9.129192339321955e-14,4.5396810759859486e-15,1.611104722610053e-8
0.5772853185595568,9.135487659149398e-14,4.559537809997636e-15,1.6436981812227464e-8
0.5778393351800554,9.279050202568898e-14,4.5813484276730115e-15,1.645601485824066e-8
0.5783933518005541,9.397554250477098e-14,4.597221364633259e-15,1.666533211647915e-8
0.5789473684210527,9.762399942651321e-14,4.644421777136644e-15,1.699826876159239e-8
0.5795013850415512,1.0098382955659432e-13,4.754965367122659e-15,1.7078237872895932e-8
0.5800554016620498,1.0114080049278677e-13,4.768488908389483e-15,1.7147177981877434e-8
0.5806094182825485,1.0179796139367886e-13,4.860626034844331e-15,1.7430901466901174e-8
0.5811634349030471,1.0282782746516419e-13,4.977697589237601e-15,1.781755501055032e-8
0.5817174515235457,1.0283034776505183e-13,5.0343416032770325e-15,1.82173680114015e-8
0.5822714681440443,1.053396150143424e-13,5.0350024077547594e-15,1.8325651163665115e-8
0.582825484764543,1.0609090238290039e-13,5.1355388614428156e-15,1.8688142241668324e-8
0.5833795013850416,1.0935655664733243e-13,5.352055194499846e-15,1.8699423397816075e-8
0.5839335180055402,1.1007431527725833e-13,5.396202370978213e-15,1.8839781417748118e-8
0.5844875346260388,1.1193052028498754e-13,5.6358096567636094e-15,1.884565485330276e-8
0.5850415512465375,1.1339335789816918e-13,5.7701032026964684e-15,1.8930508567898617e-8
0.585595567867036,1.160499119996618e-13,5.822881693323034e-15,1.9130950025641022e-8
0.5861495844875346,1.1834248248628112e-13,5.891214621949919e-15,1.9152359349832853e-8
0.5867036011080332,1.192681859348018e-13,6.1022200434853926e-15,1.9411163227369544e-8
0.5872576177285319,1.2188110655229482e-13,6.1022200434853926e-15,2.005734174316852e-8
0.5878116343490305,1.233018098320259e-13,6.11309019042906e-15,2.005734174316852e-8
0.5883656509695291,1.259060037548946e-13,6.2417283065785525e-15,2.0077262705264284e-8
0.5889196675900277,1.284959777665931e-13,6.307708319799624e-15,2.034806169175585e-8
0.5894736842105263,1.2892754203679617e-13,6.3590687738299e-15,2.0378107853726076e-8
0.590027700831025,1.3078409018464546e-13,6.45757576910922e-15,2.0645705437450983e-8
0.5905817174515235,1.3921997696778624e-13,6.762848245423589e-15,2.0645705437450983e-8
0.5911357340720221,1.3921997696778624e-13,7.015973625893755e-15,2.066625795505879e-8
0.5916897506925207,1.4274495956201528e-13,7.513716141677346e-15,2.0872411552451116e-8
0.5922437673130194,1.4341247488469568e-13,7.527587274652515e-15,2.088470155306451e-8
0.592797783933518,1.4477929354541276e-13,7.527587274652515e-15,2.0981447710971558e-8
0.5933518005540166,1.504655996442015e-13,7.673008343464335e-15,2.1718303363504196e-8
0.5939058171745152,1.592576011112137e-13,7.768178338483544e-15,2.172437927987057e-8
0.5944598337950139,1.5947436038397672e-13,7.87209130736405e-15,2.1860396213383494e-8
0.5950138504155125,1.6500888359502943e-13,7.909728165835158e-15,2.2007493096138165e-8
0.5955678670360111,1.706143456250671e-13,7.936145405660757e-15,2.2206058086466727e-8
0.5961218836565096,1.7342536028377536e-13,8.032133153437207e-15,2.2284250657897227e-8
0.5966759002770083,1.8982980594668326e-13,8.038354944766568e-15,2.256038680684114e-8
0.5972299168975069,1.9151460646725504e-13,9.06671059104262e-15,2.2677141176027294e-8
0.5977839335180055,1.9210296204137069e-13,9.06671059104262e-15,2.279682772139607e-8
0.5983379501385041,1.9224690084110457e-13,9.193870490267547e-15,2.281877928657088e-8
0.5988919667590028,1.929703477529251e-13,9.557875234196932e-15,2.3039423581183426e-8
0.5994459833795014,1.960543177697411e-13,1.0079133267774199e-14,2.3110203315695815e-8
0.6,1.9715723816091098e-13,1.0079133267774199e-14,2.3224982785764912e-8
0.6005540166204986,2.0360770569320048e-13,1.0145013608884426e-14,2.3318362428940843e-8
0.6011080332409973,2.1145190636032884e-13,1.0378001748957228e-14,2.437942575695543e-8
0.6016620498614959,2.125989094503897e-13,1.0851945330642896e-14,2.441390647983335e-8
0.6022160664819944,2.1868321712593353e-13,1.1197672434659207e-14,2.4501601606460633e-8
0.602770083102493,2.1891340728466635e-13,1.1213094272881387e-14,2.4927001393217773e-8
0.6033240997229917,2.332367410429973e-13,1.1723123633506877e-14,2.6408258265320637e-8
0.6038781163434903,2.431971215117183e-13,1.4761278256360592e-14,2.6427541850824614e-8
0.6044321329639889,2.452818311106225e-13,1.5861340526541168e-14,2.6445723100352478e-8
0.6049861495844875,2.461485626451296e-13,1.5947820037688053e-14,2.6520306514936445e-8
0.6055401662049862,2.5754070557875897e-13,1.7166039995482917e-14,2.686210073580972e-8
0.6060941828254848,2.658702031671695e-13,1.791239422910429e-14,2.7100910146399775e-8
0.6066481994459834,2.80747659459047e-13,1.8302757324567e-14,2.7621965890607035e-8
0.607202216066482,2.80747659459047e-13,1.8661301093493755e-14,2.7730295280050247e-8
0.6077562326869806,2.8624695926544914e-13,1.868564808651142e-14,2.7786454707842297e-8
0.6083102493074792,2.914438122471967e-13,1.9389586501862294e-14,2.7786454707842297e-8
0.6088642659279778,2.969096816912816e-13,1.953563504161738e-14,2.7786454707842297e-8
0.6094182825484764,2.9786551368186995e-13,2.201247562115215e-14,2.8186478908030842e-8
0.6099722991689751,3.0095764321063317e-13,2.2166991583945993e-14,2.8245895118141422e-8
0.6105263157894737,3.2540466955265476e-13,2.2693780964121322e-14,2.8619724422365365e-8
0.6110803324099723,3.2648713846700647e-13,2.313314161919473e-14,2.8911969867662307e-8
0.6116343490304709,3.321574893127633e-13,2.3616402053657008e-14,2.9224160861911225e-8
0.6121883656509696,3.489996597485586e-13,2.4854291939259616e-14,2.9687262137772226e-8
0.6127423822714682,3.797057311339069e-13,2.528472279659065e-14,2.985685136735815e-8
0.6132963988919667,4.5090160514104195e-13,2.7554882713559946e-14,2.9862561677899436e-8
0.6138504155124653,5.043042732160826e-13,2.9062884769085364e-14,3.130635210241253e-8
0.614404432132964,5.293749330271923e-13,2.9947719950539533e-14,3.1590571963546505e-8
0.6149584487534626,5.620818291565957e-13,3.30752613899042e-14,3.1590571963546505e-8
0.6155124653739612,6.475326599657156e-13,3.4386310736878323e-14,3.301395180616514e-8
0.6160664819944598,6.546400265406521e-13,4.012203148851502e-14,3.384534105160385e-8
0.6166204986149585,7.276227630054432e-13,4.074405344357831e-14,3.436453873249814e-8
0.6171745152354571,7.63583495139829e-13,4.574498376283428e-14,3.546404632690291e-8
0.6177285318559557,7.678640788269386e-13,4.785515586720434e-14,3.572173567499291e-8
0.6182825484764543,8.253902035929413e-13,5.410594933477906e-14,3.599787831343183e-8
0.618836565096953,8.411916022510719e-13,5.991041500518758e-14,3.687457796355552e-8
0.6193905817174515,1.0685487163409576e-12,6.466174048218103e-14,3.76470769427493e-8
0.6199445983379501,1.086928341217335e-12,6.942654984158016e-14,3.822108332864767e-8
0.6204986149584487,1.3611570180789426e-12,7.211265162607671e-14,3.949246672093203e-8
0.6210526315789474,1.4393302093893017e-12,8.233236030432482e-14,4.060917991903681e-8
0.621606648199446,1.9661398957385104e-12,1.0426017891915988e-13,4.383027504134754e-8
0.6221606648199446,2.2942276895714952e-12,1.1604072115637419e-13,4.44068525575917e-8
0.6227146814404432,2.6889146813742267e-12,1.199699475260828e-13,4.5350706150200765e-8
0.6232686980609419,3.1122262004691792e-12,1.2281861835448035e-13,4.578574310508306e-8
0.6238227146814405,3.119756096465726e-12,1.2423592389832452e-13,4.58006433564801e-8
0.624376731301939,3.1652592871750006e-12,1.9391106464625817e-13,4.58006433564801e-8
0.6249307479224376,3.2793225489943993e-12,2.1829112855889182e-13,4.975142815543082e-8
0.6254847645429363,3.4375933830951853e-12,2.5075971644358637e-13,4.984039825979205e-8
0.6260387811634349,4.4203541379366195e-12,2.5854519121220473e-13,5.058517453425189e-8
0.6265927977839335,5.212581610776103e-12,2.787220803748217e-13,5.096018866154567e-8
0.6271468144044321,5.212581610776103e-12,3.301404699584971e-13,5.116794519465289e-8
0.6277008310249308,5.988942425916916e-12,4.2298299229652117e-13,5.352515560860058e-8
0.6282548476454294,7.20099232088982e-12,4.971819853310342e-13,5.6871517082596965e-8
0.628808864265928,7.539754688012923e-12,5.152718325261572e-13,5.6871517082596965e-8
0.6293628808864266,7.571914761924241e-12,5.164280618632846e-13,6.648214923940085e-8
0.6299168975069253,9.268381584255328e-12,5.849894886394075e-13,6.968975530994806e-8
0.6304709141274238,9.736136276242278e-12,6.840079703007059e-13,7.241973989607383e-8
0.6310249307479224,1.0444204228292514e-11,6.946710978752223e-13,7.452794354997616e-8
0.631578947368421,1.1929647477365234e-11,7.57411652645318e-13,7.651883000984527e-8
0.6321329639889197,1.3310460390064386e-11,8.056405569623542e-13,7.675484648023373e-8
0.6326869806094183,1.3375494475579651e-11,8.20916732224114e-13,9.431679768235488e-8
0.6332409972299169,1.3382379545837731e-11,8.259426047181943e-13,1.141460513902516e-7
0.6337950138504155,1.389002987879286e-11,8.642539515033308e-13,1.1480863604245329e-7
0.6343490304709142,1.4595182213240665e-11,9.77599538590574e-13,1.2930693243036015e-7
0.6349030470914128,1.5100502441072297e-11,9.910798531210189e-13,1.3323289086552888e-7
0.6354570637119114,1.598103618377665e-11,1.0587223417145077e-12,1.3956459694578083e-7
0.6360110803324099,1.6157853931144317e-11,1.0815455642542187e-12,1.5901157204045075e-7
0.6365650969529086,1.627562129239036e-11,1.3433565367321018e-12,1.7670303927297598e-7
0.6371191135734072,1.6346161650817254e-11,1.4897836948138749e-12,1.7670303927297598e-7
0.6376731301939058,1.852583794485691e-11,1.5157451369366608e-12,1.8358290417589442e-7
0.6382271468144044,1.883501332562175e-11,1.5166586025226748e-12,1.837826606796179e-7
0.6387811634349031,1.9363264076805405e-11,1.5598334189482008e-12,2.1098363762234434e-7
0.6393351800554017,2.20895313268038e-11,1.5598334189482008e-12,2.2923795778956095e-7
0.6398891966759003,2.596093430111712e-11,1.7525774219224793e-12,2.5413013843565815e-7
0.6404432132963989,2.6210775907309108e-11,1.8604891547739354e-12,2.6685060933074474e-7
0.6409972299168976,3.000245945207062e-11,2.0755922046373495e-12,2.729867366013531e-7
0.6415512465373961,3.616343716162011e-11,2.1972443589914873e-12,2.8326021286779244e-7
0.6421052631578947,5.464524349739812e-11,2.2639571199119074e-12,2.8326021286779244e-7
0.6426592797783933,8.391627494490608e-11,2.673370853651279e-12,2.833378929996915e-7
0.643213296398892,8.443565998354955e-11,6.428887633999875e-12,2.8986102814252573e-7
0.6437673130193906,1.4397679361313913e-10,6.951666664513551e-12,3.059149124085964e-7
0.6443213296398892,2.353511113826862e-10,1.0453639003348783e-11,3.3550270817940696e-7
0.6448753462603878,3.291693403292143e-9,1.1844881545198238e-11,3.4075997704510303e-7
0.6454293628808865,4.425443962335296e-9,3.826109870378404e-11,3.416952369223318e-7
0.6459833795013851,7.446551329044992e-9,8.910212089067442e-11,4.39572417442512e-7
0.6465373961218837,1.1225003669357181e-8,2.7146245856678625e-10,4.568237780492809e-7
0.6470914127423822,1.2748671820660288e-8,4.3300485696557115e-10,4.7190003829648124e-7
0.6476454293628808,1.659724208380815e-8,1.059566064820912e-9,4.7456433986521403e-7
0.6481994459833795,2.6608768877096637e-8,1.874663795460204e-9,5.228960381214189e-7
0.6487534626038781,2.7359518301390287e-8,2.2421103314338513e-9,5.611461425836428e-7
0.6493074792243767,2.769372070445883e-8,3.1414231872659762e-9,5.657782621431954e-7
0.6498614958448753,3.042015619673848e-8,3.2223834949227134e-9,5.809527528452489e-7
0.650415512465374,4.104124954446765e-8,3.37600092124831e-9,6.691414658203664e-7
0.6509695290858726,4.4575359966717894e-8,4.3802445755786525e-9,7.012661222118694e-7
0.6515235457063712,4.746308625601837e-8,4.452673152338453e-9,7.027219525934449e-7
0.6520775623268698,6.271907045110625e-8,4.741473056309286e-9,8.46533293073206e-7
0.6526315789473685,6.4587120413955e-8,4.741473056309286e-9,9.513139740943494e-7
0.653185595567867,6.467443397326871e-8,6.939849087021535e-9,9.73557953187135e-7
0.6537396121883656,6.810547152067737e-8,6.956503446595828e-9,9.90169190670408e-7
0.6542936288088642,7.228000364008217e-8,6.980284714054315e-9,1.0628736552260022e-6
0.6548476454293629,8.217938409130437e-8,7.018832404301314e-9,1.1414767213408822e-6
0.6554016620498615,9.161647291357487e-8,7.2814916175478066e-9,1.3332375268241063e-6
0.6559556786703601,1.0036498386855661e-7,8.281526222285712e-9,1.4289737433875918e-6
0.6565096952908587,1.0393071484747732e-7,1.0570411034720504e-8,1.4907894897062195e-6
0.6570637119113574,1.0393071484747732e-7,1.1711260952807184e-8,1.911222481193898e-6
0.657617728531856,1.2938911594362717e-7,1.2589926019462418e-8,1.937645996628797e-6
0.6581717451523545,1.3353684755226176e-7,1.398883025297077e-8,2.0797753523636307e-6
0.6587257617728531,1.3604200997341018e-7,1.4662269302283712e-8,2.474857577069984e-6
0.6592797783933518,1.5148006541265373e-7,1.623311966340174e-8,3.049572216988153e-6
0.6598337950138504,1.5495826179986303e-7,2.204362992256072e-8,3.159343041906827e-6
0.660387811634349,2.402389437856573e-7,2.9564692580419545e-8,4.5782808750783735e-6
0.6609418282548476,3.645819837860335e-7,4.0005952930816674e-8,7.089121192650471e-6
0.6614958448753463,3.9836960145145244e-7,4.746309191652422e-8,7.252709629604283e-6
0.6620498614958449,4.5209734828410564e-7,4.858072323594414e-8,1.3100278616873579e-5
0.6626038781163435,4.738226136867326e-7,4.8646185217863525e-8,1.5753013699477116e-5
0.6631578947368421,5.003949632885691e-7,5.12600330559829e-8,1.695157125598897e-5
0.6637119113573408,5.552664589650343e-7,6.733433851301752e-8,1.875431401705977e-5
0.6642659279778393,7.432527332322898e-7,7.066209372889621e-8,1.954076534938026e-5
0.6648199445983379,9.771597169555765e-7,7.911995365497955e-8,1.977693625188426e-5
0.6653739612188365,9.957521553686641e-7,8.519182552729037e-8,2.282209315700185e-5
0.6659279778393352,1.2271222961066807e-6,9.370474185372284e-8,2.3973793280597124e-5
0.6664819944598338,2.6181511919062137e-6,9.370474185372284e-8,2.661079800203973e-5
0.6670360110803324,2.6181511919062137e-6,9.617605103300533e-8,3.275363784318063e-5
0.667590027700831,3.0005943927913982e-6,1.520388294716666e-7,4.5928982665045294e-5
0.6681440443213297,3.182166954313226e-6,1.639553983607253e-7,4.7167586738239914e-5
0.6686980609418283,4.004140485900023e-6,2.4007719158870573e-7,5.8819789345104694e-5
0.6692520775623269,5.350404718812424e-6,8.91693763461274e-7,5.8819789345104694e-5
0.6698060941828254,2.4512648129240312e-5,2.4514052357610917e-6,0.00012429765078583114
0.6703601108033241,4.45469091833338e-5,2.6927779431215433e-6,0.001493624159418625
0.6709141274238227,0.00014165176609044977,3.441059843178595e-6,0.0016802627294948656
0.6714681440443213,0.00017359195165690078,7.894557440842254e-6,0.0021586847196726263
0.6720221606648199,0.0009973916135500496,1.8737861463795068e-5,0.0023804769724809294
0.6725761772853186,0.0016802610271749727,0.0002205040845226796,0.003518323609346722
0.6731301939058172,0.0022991707160571733,0.00037674189275522553,0.004800423545624014
0.6736842105263158,0.002380476977644812,0.0006131522299088599,0.005793120652707902
0.6742382271468144,0.0024896474293121798,0.0016802610750169145,0.008548670530007383
0.6747922437673131,0.0035183131745530234,0.00238047697764508,0.00872752613060488
0.6753462603878116,0.0057931206525593925,0.003518313174556099,0.008884290786828147
0.6759002770083102,0.006013781870005258,0.005793120652573599,0.009720510664609867
0.6764542936288088,0.008727523198926442,0.008548670616037679,0.012831797258147702
0.6770083102493075,0.008884290888704257,0.008727523198931624,0.013041380479385674
0.6775623268698061,0.009131604928940685,0.008884290888700965,0.014463106167064548
0.6781163434903047,0.009720510664650073,0.009720510664646936,0.014463106167064548
0.6786703601108033,0.012831799165087376,0.012831799165099664,0.0151161044939933
0.679224376731302,0.012878037446392683,0.013041381241591007,0.015968267352556843
0.6797783933518006,0.013041381241843956,0.014463121440531523,0.01902232256900006
0.6803324099722992,0.014463121440469505,0.014463121440531523,0.01948572697904282
0.6808864265927977,0.014463121440469505,0.015116103753935604,0.024962078777912695
0.6814404432132964,0.015116103753922172,0.01902232256926175,0.02623133596705833
0.681994459833795,0.019022322569267894,0.01948573199743085,0.032263567986577785
0.6825484764542936,0.019485731997421023,0.020109793783512225,0.033669520882622386
0.6831024930747922,0.020109793783512023,0.024962078782795112,0.03491243907056162
0.6836565096952909,0.0249620787827982,0.026231340955960886,0.03634964229566728
0.6842105263157895,0.026231340955967224,0.033669521209767406,0.037948283706462804
0.6847645429362881,0.028623989297424123,0.03491243905538148,0.039840019388438536
0.6853185595567867,0.03366952120976954,0.03634964227103374,0.041303593452144294
0.6858725761772854,0.03491243905538602,0.03794828370651964,0.04505161328247247
0.686426592797784,0.036349642271046305,0.03984001936602497,0.04506756899066776
0.6869806094182825,0.037948283706509656,0.041303593452271845,0.04642472785320755
0.6875346260387811,0.03984001936601867,0.045051611716010534,0.0469893263977783
0.6880886426592798,0.04130359345226691,0.04506756899058937,0.04997438026083101
0.6886426592797784,0.04451651490436658,0.04642472785338127,0.052419354845592896
0.689196675900277,0.045051611716009264,0.04698932600001848,0.05250483824875554
0.6897506925207756,0.04506756899058404,0.04997438027503267,0.056162200580777664
0.6903047091412743,0.04642472785337856,0.05241935598407897,0.05618985071116903
0.6908587257617729,0.049974380275034695,0.052504838248601436,0.05761882609259628
0.6914127423822715,0.05241935598407435,0.05616220078360006,0.06276273162525738
0.69196675900277,0.0561622007835855,0.05618984568594874,0.06396293802230536
0.6925207756232687,0.05618984568594349,0.057618826093192785,0.06611118115820779
0.6930747922437673,0.057618826093192826,0.06276273159792868,0.06616450418924888
0.6936288088642659,0.06276273159792853,0.06396293802234383,0.06776965623031993
0.6941828254847645,0.06396293802234414,0.0661111812238711,0.07328279391507095
0.6947368421052632,0.06611118122385558,0.06616450461828892,0.07527517523491312
0.6952908587257618,0.06616450461793763,0.06776965617880863,0.0771145005109049
0.6958448753462604,0.0677696561788269,0.07328279391328843,0.081202124839297
0.696398891966759,0.07236916079128791,0.07527517530474398,0.08176538250790587
0.6969529085872577,0.07328279391329014,0.08120212483932475,0.08922432951071789
0.6975069252077563,0.08120212483933167,0.08176538250795619,0.09091351830619211
0.6980609418282548,0.08176538250794807,0.08922432951075511,0.0964742515340601
0.6986149584487534,0.08298869566924454,0.09091351832494045,0.09737919275860803
0.6991689750692521,0.09091351832493905,0.09647425153399845,0.09978065758626946
0.6997229916897507,0.09647425153398671,0.09737919256330395,0.09978699897749645
0.7002770083102493,0.09737919256329021,0.0997806575868496,0.1131154659446853
0.7008310249307479,0.09978065758683936,0.09978699863154454,0.11415115136294124
0.7013850415512466,0.09978699863154937,0.11311546594845318,0.11744996793919216
0.7019390581717452,0.10467139059465812,0.11415115144061193,0.11910946668667784
0.7024930747922438,0.10927703997164191,0.11744996424574958,0.1268992989916397
0.7030470914127424,0.11311546594844857,0.1191094666866672,0.13161813797246175
0.703601108033241,0.11744996424574415,0.12689929845836798,0.13353894505006303
0.7041551246537396,0.1191094666866715,0.13161813809739417,0.13438239020387271
0.7047091412742382,0.12657115868127672,0.13353894507779043,0.13469172108628902
0.7052631578947368,0.12689929845836276,0.13438239025247367,0.135836199172131
0.7058171745152355,0.13353894507779263,0.13469172108623792,0.14209753050285875
0.7063711911357341,0.13438239025247256,0.13583619917213666,0.14209753053825072
0.7069252077562327,0.13469172108624064,0.14209753051573623,0.14320053720330622
0.7074792243767313,0.13583619917214093,0.14209753051573662,0.15997092659695877
0.7080332409972299,0.13772179803223336,0.14320053720301232,0.16420078969323265
0.7085872576177286,0.1420975305157283,0.15997092658771045,0.18350918488171505
0.7091412742382271,0.14209753051573332,0.16420078969584456,0.18404907816185093
0.7096952908587257,0.1520113557571237,0.16544349690044094,0.18755407558215867
0.7102493074792243,0.15997092658771037,0.18404907975460108,0.20159165740413962
0.710803324099723,0.16420078969584462,0.18755407558220163,0.2365093365589537
0.7113573407202216,0.16522661800129024,0.20159165744280652,0.23933460654249003
0.7119113573407202,0.1840490797546001,0.2332457831645066,0.24429968064930693
0.7124653739612188,0.18755407558220114,0.23650933569795826,0.2585281667237127
0.7130193905817175,0.18969147376231452,0.2393346065451693,0.26193103394044137
0.7135734072022161,0.22428711215529878,0.24429968061889973,0.2674776731745087
0.7141274238227147,0.232988710016692,0.25852816672371404,0.33532423564407887
0.7146814404432132,0.236509335697954,0.2674776731704707,0.4025277653881643
0.7152354570637119,0.23933460654516991,0.2970009386204825,0.4069717665481796
0.7157894736842105,0.26747767317047394,0.3229170550304295,0.4370320389287636
0.7163434903047091,0.3229170550304319,0.33532423564405095,0.43714259680824896
0.7168975069252077,0.329918855463702,0.3907254503396847,0.5157062331077217
0.7174515235457064,0.3353242356440526,0.4069717665481979,0.5986723783908001
0.718005540166205,0.3786562903144554,0.4370320388520194,0.7071067811865474
0.7185595567867036,0.3786562903144554,0.4371425968082487,0.7809556845016299
0.7191135734072022,0.40697176654819317,0.5157062331018168,0.8813619479786861
0.7196675900277009,0.41377266525219975,0.5400715058039051,0.9633698360445218
0.7202216066481995,0.43545897323277655,0.5465200018174834,0.9999999999964252
0.720775623268698,0.43703203885199676,0.7071067811865474,0.9999999999999997
0.7213296398891966,0.43714259680824474,0.7184939377811018,1.4142135600627825
0.7218836565096953,0.5157062331018153,0.7809556845519214,1.5337701078658286
0.7224376731301939,0.5496829146811087,0.8786562900425146,1.579341193889478
0.7229916897506925,0.6741439563168902,0.8786562900425146,1.5793411938894895
0.7235457063711911,0.7809556845519223,0.8985914992766528,1.6289738062907562
0.7240997229916898,0.8973780347714965,0.9999999999999998,1.6289738062907562
0.7246537396121884,0.9999999999999994,0.9999999999999998,1.756603690116848
0.725207756232687,0.9999999999999998,1.223862244726304,1.756603690116848
0.7257617728531855,1.016754293170707,1.414213562373095,1.9999999664657555
0.7263157894736842,1.0240586894453938,1.5000000001775358,2.0275534279915863
0.7268698060941828,1.533770107865836,1.517060024679292,2.211516590268805
0.7274238227146814,1.579341193889503,1.5337701078658312,2.2634645386902257
0.72797783933518,1.57934119388951,1.5793411938895099,2.2634645386902257
0.7285318559556787,1.7320508075688759,1.5793411938895099,2.8094735067821035
0.7290858725761773,2.000000000000009,1.7566042701863653,3.181395363069187
0.7296398891966759,2.0275534279915943,1.7566042701863653,3.2623550593635784
0.7301939058171745,2.08558835532895,1.999999999999999,481.265710315985
0.7307479224376732,2.2634645919844374,2.027553427991596,26723.400594545816
0.7313019390581718,2.2634645919844374,2.2115165902853873,30780.703794398145
0.7318559556786703,2.30391198294648,2.263464591984438,34860.51675422254
0.7324099722991689,2.30391198294648,2.263464591984438,68752.78135145914
0.7329639889196676,2.4844718794549663,2.303911982946482,136032.0
0.7335180055401662,2.4844718794549663,2.303911982946482,148152.26739537055
0.7340720221606648,3.0819944844458296,2.502991946343881,238752.77613775528
0.7346260387811634,3.1813953630693987,2.830185749899541,241858.38878878005
0.7351800554016621,3.223867263061883,3.181395363069404,252750.37865629003
0.7357340720221607,3.2623550593708974,3.2623550593708934,252750.37865629003
0.7362880886426593,4.00000001370559,3.507398698497973,362305.9170519202
0.7368421052631579,4.131173580562541,5.047622191655255,502360.0
0.7373961218836566,6.045968431587833,5.5562063495780984,596509.8230029731
0.7379501385041551,6.079484060603942,12.89847665836775,642614.5458142183
0.7385041551246537,6.130525308431219,20.612835177438157,1.08727955371493e6
0.7390581717451523,6.200971346883043,37.15069604300022,1.1755995397142184e6
0.739612188365651,6.859288146421512,69.88866904172514,1.3182893404407848e6
0.7401662049861496,10.052987985843355,75.80976355506614,2.198931764321196e6
0.7407202216066482,24.683610720477606,261.5993540474096,2.9147422695802012e6
0.7412742382271468,41.908409026734674,286.66544109833103,4.157073912714249e6
0.7418282548476455,58.93410196199996,286.66544109833103,6.436825390853825e6
0.7423822714681441,73.58162862796596,287.2521328490424,1.0677095924515726e7
0.7429362880886426,103.38603890396824,309.89801532197185,1.0677095924515726e7
0.7434903047091412,283.89018869521146,345.9375149803115,1.3316543924282916e7
0.7440443213296399,303.5898066217287,483.58282112327953,3.160417389692725e7
0.7445983379501385,481.2657103166635,30780.703794593723,3.971038668618299e7
0.7451523545706371,711.7585234345785,1.318289340441093e6,5.0045944956697285e7
0.7457063711911357,776.5222781178827,9.015911612909436e6,1.128807157126722e8
0.7462603878116344,866.9797959090408,1.067709592453005e7,1.530679463309986e8
0.746814404432133,980.4625469745529,1.067709592453005e7,1.984768816795741e8
0.7473684210526316,1009.9387384159506,4.746074347293429e73,8.566360285409732e8
0.7479224376731302,1009.9387384159506,1.0e90,8.566360285409732e8
0.7484764542936289,30780.703794666366,1.0e90,1.3090732330377629e9
0.7490304709141274,9.015910722984862e6,1.0e90,2.2085588309729804e71
0.749584487534626,1.0677095924530324e7,1.0e90,1.0e90
0.7501385041551246,1.0677095924530324e7,1.0e90,1.0e90
0.7506925207756233,2.152733833549951e15,1.0e90,1.0e90
0.7512465373961219,2.1084491126066406e54,1.0e90,1.0e90
0.7518005540166205,1.0e90,1.0e90,1.0e90
0.7523545706371191,1.0e90,1.0e90,1.0e90
0.7529085872576178,1.0e90,1.0e90,1.0e90
0.7534626038781164,1.0e90,1.0e90,1.0e90
0.754016620498615,1.0e90,1.0e90,1.0e90
0.7545706371191135,1.0e90,1.0e90,1.0e90
0.7551246537396122,1.0e90,1.0e90,1.0e90
0.7556786703601108,1.0e90,1.0e90,1.0e90
0.7562326869806094,1.0e90,1.0e90,1.0e90
0.756786703601108,1.0e90,1.0e90,1.0e90
0.7573407202216067,1.0e90,1.0e90,1.0e90
0.7578947368421053,1.0e90,1.0e90,1.0e90
0.7584487534626039,1.0e90,1.0e90,1.0e90
0.7590027700831025,1.0e90,1.0e90,1.0e90
0.7595567867036012,1.0e90,1.0e90,1.0e90
0.7601108033240997,1.0e90,1.0e90,1.0e90
0.7606648199445983,1.0e90,1.0e90,1.0e90
0.7612188365650969,1.0e90,1.0e90,1.0e90
0.7617728531855956,1.0e90,1.0e90,1.0e90
0.7623268698060942,1.0e90,1.0e90,1.0e90
0.7628808864265928,1.0e90,1.0e90,1.0e90
0.7634349030470914,1.0e90,1.0e90,1.0e90
0.7639889196675901,1.0e90,1.0e90,1.0e90
0.7645429362880887,1.0e90,1.0e90,1.0e90
0.7650969529085873,1.0e90,1.0e90,1.0e90
0.7656509695290858,1.0e90,1.0e90,1.0e90
0.7662049861495844,1.0e90,1.0e90,1.0e90
0.7667590027700831,1.0e90,1.0e90,1.0e90
0.7673130193905817,1.0e90,1.0e90,1.0e90
0.7678670360110803,1.0e90,1.0e90,1.0e90
0.7684210526315789,1.0e90,1.0e90,1.0e90
0.7689750692520776,1.0e90,1.0e90,1.0e90
0.7695290858725762,1.0e90,1.0e90,1.0e90
0.7700831024930748,1.0e90,1.0e90,1.0e90
0.7706371191135734,1.0e90,1.0e90,1.0e90
0.771191135734072,1.0e90,1.0e90,1.0e90
0.7717451523545706,1.0e90,1.0e90,1.0e90
0.7722991689750692,1.0e90,1.0e90,1.0e90
0.7728531855955678,1.0e90,1.0e90,1.0e90
0.7734072022160665,1.0e90,1.0e90,1.0e90
0.7739612188365651,1.0e90,1.0e90,1.0e90
0.7745152354570637,1.0e90,1.0e90,1.0e90
0.7750692520775623,1.0e90,1.0e90,1.0e90
0.775623268698061,1.0e90,1.0e90,1.0e90
0.7761772853185596,1.0e90,1.0e90,1.0e90
0.7767313019390581,1.0e90,1.0e90,1.0e90
0.7772853185595567,1.0e90,1.0e90,1.0e90
0.7778393351800554,1.0e90,1.0e90,1.0e90
0.778393351800554,1.0e90,1.0e90,1.0e90
0.7789473684210526,1.0e90,1.0e90,1.0e90
0.7795013850415512,1.0e90,1.0e90,1.0e90
0.7800554016620499,1.0e90,1.0e90,1.0e90
0.7806094182825485,1.0e90,1.0e90,1.0e90
0.7811634349030471,1.0e90,1.0e90,1.0e90
0.7817174515235457,1.0e90,1.0e90,1.0e90
0.7822714681440444,1.0e90,1.0e90,1.0e90
0.782825484764543,1.0e90,1.0e90,1.0e90
0.7833795013850415,1.0e90,1.0e90,1.0e90
0.7839335180055401,1.0e90,1.0e90,1.0e90
0.7844875346260388,1.0e90,1.0e90,1.0e90
0.7850415512465374,1.0e90,1.0e90,1.0e90
0.785595567867036,1.0e90,1.0e90,1.0e90
0.7861495844875346,1.0e90,1.0e90,1.0e90
0.7867036011080333,1.0e90,1.0e90,1.0e90
0.7872576177285319,1.0e90,1.0e90,1.0e90
0.7878116343490305,1.0e90,1.0e90,1.0e90
0.788365650969529,1.0e90,1.0e90,1.0e90
0.7889196675900277,1.0e90,1.0e90,1.0e90
0.7894736842105263,1.0e90,1.0e90,1.0e90
0.7900277008310249,1.0e90,1.0e90,1.0e90
0.7905817174515235,1.0e90,1.0e90,1.0e90
0.7911357340720222,1.0e90,1.0e90,1.0e90
0.7916897506925208,1.0e90,1.0e90,1.0e90
0.7922437673130194,1.0e90,1.0e90,1.0e90
0.792797783933518,1.0e90,1.0e90,1.0e90
0.7933518005540167,1.0e90,1.0e90,1.0e90
0.7939058171745152,1.0e90,1.0e90,1.0e90
0.7944598337950138,1.0e90,1.0e90,1.0e90
0.7950138504155124,1.0e90,1.0e90,1.0e90
0.7955678670360111,1.0e90,1.0e90,1.0e90
0.7961218836565097,1.0e90,1.0e90,1.0e90
0.7966759002770083,1.0e90,1.0e90,1.0e90
0.7972299168975069,1.0e90,1.0e90,1.0e90
0.7977839335180056,1.0e90,1.0e90,1.0e90
0.7983379501385042,1.0e90,1.0e90,1.0e90
0.7988919667590028,1.0e90,1.0e90,1.0e90
0.7994459833795013,1.0e90,1.0e90,1.0e90
0.8,1.0e90,1.0e90,1.0e90
0.8005540166204986,1.0e90,1.0e90,1.0e90
0.8011080332409972,1.0e90,1.0e90,1.0e90
0.8016620498614958,1.0e90,1.0e90,1.0e90
0.8022160664819945,1.0e90,1.0e90,1.0e90
0.8027700831024931,1.0e90,1.0e90,1.0e90
0.8033240997229917,1.0e90,1.0e90,1.0e90
0.8038781163434903,1.0e90,1.0e90,1.0e90
0.804432132963989,1.0e90,1.0e90,1.0e90
0.8049861495844876,1.0e90,1.0e90,1.0e90
0.8055401662049861,1.0e90,1.0e90,1.0e90
0.8060941828254847,1.0e90,1.0e90,1.0e90
0.8066481994459834,1.0e90,1.0e90,1.0e90
0.807202216066482,1.0e90,1.0e90,1.0e90
0.8077562326869806,1.0e90,1.0e90,1.0e90
0.8083102493074792,1.0e90,1.0e90,1.0e90
0.8088642659279779,1.0e90,1.0e90,1.0e90
0.8094182825484765,1.0e90,1.0e90,1.0e90
0.8099722991689751,1.0e90,1.0e90,1.0e90
0.8105263157894737,1.0e90,1.0e90,1.0e90
0.8110803324099723,1.0e90,1.0e90,1.0e90
0.8116343490304709,1.0e90,1.0e90,1.0e90
0.8121883656509695,1.0e90,1.0e90,1.0e90
0.8127423822714681,1.0e90,1.0e90,1.0e90
0.8132963988919668,1.0e90,1.0e90,1.0e90
0.8138504155124654,1.0e90,1.0e90,1.0e90
0.814404432132964,1.0e90,1.0e90,1.0e90
0.8149584487534626,1.0e90,1.0e90,1.0e90
0.8155124653739613,1.0e90,1.0e90,1.0e90
0.8160664819944599,1.0e90,1.0e90,1.0e90
0.8166204986149584,1.0e90,1.0e90,1.0e90
0.817174515235457,1.0e90,1.0e90,1.0e90
0.8177285318559557,1.0e90,1.0e90,1.0e90
0.8182825484764543,1.0e90,1.0e90,1.0e90
0.8188365650969529,1.0e90,1.0e90,1.0e90
0.8193905817174515,1.0e90,1.0e90,1.0e90
0.8199445983379502,1.0e90,1.0e90,1.0e90
0.8204986149584488,1.0e90,1.0e90,1.0e90
0.8210526315789474,1.0e90,1.0e90,1.0e90
0.821606648199446,1.0e90,1.0e90,1.0e90
0.8221606648199447,1.0e90,1.0e90,1.0e90
0.8227146814404432,1.0e90,1.0e90,1.0e90
0.8232686980609418,1.0e90,1.0e90,1.0e90
0.8238227146814404,1.0e90,1.0e90,1.0e90
0.824376731301939,1.0e90,1.0e90,1.0e90
0.8249307479224377,1.0e90,1.0e90,1.0e90
0.8254847645429363,1.0e90,1.0e90,1.0e90
0.8260387811634349,1.0e90,1.0e90,1.0e90
0.8265927977839335,1.0e90,1.0e90,1.0e90
0.8271468144044322,1.0e90,1.0e90,1.0e90
0.8277008310249307,1.0e90,1.0e90,1.0e90
0.8282548476454293,1.0e90,1.0e90,1.0e90
0.8288088642659279,1.0e90,1.0e90,1.0e90
0.8293628808864266,1.0e90,1.0e90,1.0e90
0.8299168975069252,1.0e90,1.0e90,1.0e90
0.8304709141274238,1.0e90,1.0e90,1.0e90
0.8310249307479224,1.0e90,1.0e90,1.0e90
0.8315789473684211,1.0e90,1.0e90,1.0e90
0.8321329639889197,1.0e90,1.0e90,1.0e90
0.8326869806094183,1.0e90,1.0e90,1.0e90
0.8332409972299168,1.0e90,1.0e90,1.0e90
0.8337950138504155,1.0e90,1.0e90,1.0e90
0.8343490304709141,1.0e90,1.0e90,1.0e90
0.8349030470914127,1.0e90,1.0e90,1.0e90
0.8354570637119113,1.0e90,1.0e90,1.0e90
0.83601108033241,1.0e90,1.0e90,1.0e90
0.8365650969529086,1.0e90,1.0e90,1.0e90
0.8371191135734072,1.0e90,1.0e90,1.0e90
0.8376731301939058,1.0e90,1.0e90,1.0e90
0.8382271468144045,1.0e90,1.0e90,1.0e90
0.838781163434903,1.0e90,1.0e90,1.0e90
0.8393351800554016,1.0e90,1.0e90,1.0e90
0.8398891966759002,1.0e90,1.0e90,1.0e90
0.8404432132963989,1.0e90,1.0e90,1.0e90
0.8409972299168975,1.0e90,1.0e90,1.0e90
0.8415512465373961,1.0e90,1.0e90,1.0e90
0.8421052631578947,1.0e90,1.0e90,1.0e90
0.8426592797783934,1.0e90,1.0e90,1.0e90
0.843213296398892,1.0e90,1.0e90,1.0e90
0.8437673130193906,1.0e90,1.0e90,1.0e90
0.8443213296398892,1.0e90,1.0e90,1.0e90
0.8448753462603878,1.0e90,1.0e90,1.0e90
0.8454293628808864,1.0e90,1.0e90,1.0e90
0.845983379501385,1.0e90,1.0e90,1.0e90
0.8465373961218836,1.0e90,1.0e90,1.0e90
0.8470914127423823,1.0e90,1.0e90,1.0e90
0.8476454293628809,1.0e90,1.0e90,1.0e90
0.8481994459833795,1.0e90,1.0e90,1.0e90
0.8487534626038781,1.0e90,1.0e90,1.0e90
0.8493074792243768,1.0e90,1.0e90,1.0e90
0.8498614958448754,1.0e90,1.0e90,1.0e90
0.850415512465374,1.0e90,1.0e90,1.0e90
0.8509695290858725,1.0e90,1.0e90,1.0e90
0.8515235457063712,1.0e90,1.0e90,1.0e90
0.8520775623268698,1.0e90,1.0e90,1.0e90
0.8526315789473684,1.0e90,1.0e90,1.0e90
0.853185595567867,1.0e90,1.0e90,1.0e90
0.8537396121883657,1.0e90,1.0e90,1.0e90
0.8542936288088643,1.0e90,1.0e90,1.0e90
0.8548476454293629,1.0e90,1.0e90,1.0e90
0.8554016620498615,1.0e90,1.0e90,1.0e90
0.8559556786703602,1.0e90,1.0e90,1.0e90
0.8565096952908587,1.0e90,1.0e90,1.0e90
0.8570637119113573,1.0e90,1.0e90,1.0e90
0.8576177285318559,1.0e90,1.0e90,1.0e90
0.8581717451523546,1.0e90,1.0e90,1.0e90
0.8587257617728532,1.0e90,1.0e90,1.0e90
0.8592797783933518,1.0e90,1.0e90,1.0e90
0.8598337950138504,1.0e90,1.0e90,1.0e90
0.8603878116343491,1.0e90,1.0e90,1.0e90
0.8609418282548477,1.0e90,1.0e90,1.0e90
0.8614958448753463,1.0e90,1.0e90,1.0e90
0.8620498614958448,1.0e90,1.0e90,1.0e90
0.8626038781163435,1.0e90,1.0e90,1.0e90
0.8631578947368421,1.0e90,1.0e90,1.0e90
0.8637119113573407,1.0e90,1.0e90,1.0e90
0.8642659279778393,1.0e90,1.0e90,1.0e90
0.864819944598338,1.0e90,1.0e90,1.0e90
0.8653739612188366,1.0e90,1.0e90,1.0e90
0.8659279778393352,1.0e90,1.0e90,1.0e90
0.8664819944598338,1.0e90,1.0e90,1.0e90
0.8670360110803325,1.0e90,1.0e90,1.0e90
0.867590027700831,1.0e90,1.0e90,1.0e90
0.8681440443213296,1.0e90,1.0e90,1.0e90
0.8686980609418282,1.0e90,1.0e90,1.0e90
0.8692520775623269,1.0e90,1.0e90,1.0e90
0.8698060941828255,1.0e90,1.0e90,1.0e90
0.8703601108033241,1.0e90,1.0e90,1.0e90
0.8709141274238227,1.0e90,1.0e90,1.0e90
0.8714681440443214,1.0e90,1.0e90,1.0e90
0.87202216066482,1.0e90,1.0e90,1.0e90
0.8725761772853186,1.0e90,1.0e90,1.0e90
0.8731301939058171,1.0e90,1.0e90,1.0e90
0.8736842105263158,1.0e90,1.0e90,1.0e90
0.8742382271468144,1.0e90,1.0e90,1.0e90
0.874792243767313,1.0e90,1.0e90,1.0e90
0.8753462603878116,1.0e90,1.0e90,1.0e90
0.8759002770083103,1.0e90,1.0e90,1.0e90
0.8764542936288089,1.0e90,1.0e90,1.0e90
0.8770083102493075,1.0e90,1.0e90,1.0e90
0.8775623268698061,1.0e90,1.0e90,1.0e90
0.8781163434903048,1.0e90,1.0e90,1.0e90
0.8786703601108034,1.0e90,1.0e90,1.0e90
0.8792243767313019,1.0e90,1.0e90,1.0e90
0.8797783933518005,1.0e90,1.0e90,1.0e90
0.8803324099722992,1.0e90,1.0e90,1.0e90
0.8808864265927978,1.0e90,1.0e90,1.0e90
0.8814404432132964,1.0e90,1.0e90,1.0e90
0.881994459833795,1.0e90,1.0e90,1.0e90
0.8825484764542936,1.0e90,1.0e90,1.0e90
0.8831024930747923,1.0e90,1.0e90,1.0e90
0.8836565096952909,1.0e90,1.0e90,1.0e90
0.8842105263157894,1.0e90,1.0e90,1.0e90
0.884764542936288,1.0e90,1.0e90,1.0e90
0.8853185595567867,1.0e90,1.0e90,1.0e90
0.8858725761772853,1.0e90,1.0e90,1.0e90
0.8864265927977839,1.0e90,1.0e90,1.0e90
0.8869806094182825,1.0e90,1.0e90,1.0e90
0.8875346260387812,1.0e90,1.0e90,1.0e90
0.8880886426592798,1.0e90,1.0e90,1.0e90
0.8886426592797784,1.0e90,1.0e90,1.0e90
0.889196675900277,1.0e90,1.0e90,1.0e90
0.8897506925207757,1.0e90,1.0e90,1.0e90
0.8903047091412742,1.0e90,1.0e90,1.0e90
0.8908587257617728,1.0e90,1.0e90,1.0e90
0.8914127423822714,1.0e90,1.0e90,1.0e90
0.8919667590027701,1.0e90,1.0e90,1.0e90
0.8925207756232687,1.0e90,1.0e90,1.0e90
0.8930747922437673,1.0e90,1.0e90,1.0e90
0.8936288088642659,1.0e90,1.0e90,1.0e90
0.8941828254847646,1.0e90,1.0e90,1.0e90
0.8947368421052632,1.0e90,1.0e90,1.0e90
0.8952908587257618,1.0e90,1.0e90,1.0e90
0.8958448753462603,1.0e90,1.0e90,1.0e90
0.896398891966759,1.0e90,1.0e90,1.0e90
0.8969529085872576,1.0e90,1.0e90,1.0e90
0.8975069252077562,1.0e90,1.0e90,1.0e90
0.8980609418282548,1.0e90,1.0e90,1.0e90
0.8986149584487535,1.0e90,1.0e90,1.0e90
0.8991689750692521,1.0e90,1.0e90,1.0e90
0.8997229916897507,1.0e90,1.0e90,1.0e90
0.9002770083102493,1.0e90,1.0e90,1.0e90
0.900831024930748,1.0e90,1.0e90,1.0e90
0.9013850415512465,1.0e90,1.0e90,1.0e90
0.9019390581717451,1.0e90,1.0e90,1.0e90
0.9024930747922437,1.0e90,1.0e90,1.0e90
0.9030470914127424,1.0e90,1.0e90,1.0e90
0.903601108033241,1.0e90,1.0e90,1.0e90
0.9041551246537396,1.0e90,1.0e90,1.0e90
0.9047091412742382,1.0e90,1.0e90,1.0e90
0.9052631578947369,1.0e90,1.0e90,1.0e90
0.9058171745152355,1.0e90,1.0e90,1.0e90
0.9063711911357341,1.0e90,1.0e90,1.0e90
0.9069252077562326,1.0e90,1.0e90,1.0e90
0.9074792243767313,1.0e90,1.0e90,1.0e90
0.9080332409972299,1.0e90,1.0e90,1.0e90
0.9085872576177285,1.0e90,1.0e90,1.0e90
0.9091412742382271,1.0e90,1.0e90,1.0e90
0.9096952908587258,1.0e90,1.0e90,1.0e90
0.9102493074792244,1.0e90,1.0e90,1.0e90
0.910803324099723,1.0e90,1.0e90,1.0e90
0.9113573407202216,1.0e90,1.0e90,1.0e90
0.9119113573407203,1.0e90,1.0e90,1.0e90
0.9124653739612189,1.0e90,1.0e90,1.0e90
0.9130193905817174,1.0e90,1.0e90,1.0e90
0.913573407202216,1.0e90,1.0e90,1.0e90
0.9141274238227147,1.0e90,1.0e90,1.0e90
0.9146814404432133,1.0e90,1.0e90,1.0e90
0.9152354570637119,1.0e90,1.0e90,1.0e90
0.9157894736842105,1.0e90,1.0e90,1.0e90
0.9163434903047092,1.0e90,1.0e90,1.0e90
0.9168975069252078,1.0e90,1.0e90,1.0e90
0.9174515235457064,1.0e90,1.0e90,1.0e90
0.918005540166205,1.0e90,1.0e90,1.0e90
0.9185595567867036,1.0e90,1.0e90,1.0e90
0.9191135734072022,1.0e90,1.0e90,1.0e90
0.9196675900277008,1.0e90,1.0e90,1.0e90
0.9202216066481994,1.0e90,1.0e90,1.0e90
0.9207756232686981,1.0e90,1.0e90,1.0e90
0.9213296398891967,1.0e90,1.0e90,1.0e90
0.9218836565096953,1.0e90,1.0e90,1.0e90
0.9224376731301939,1.0e90,1.0e90,1.0e90
0.9229916897506926,1.0e90,1.0e90,1.0e90
0.9235457063711912,1.0e90,1.0e90,1.0e90
0.9240997229916897,1.0e90,1.0e90,1.0e90
0.9246537396121883,1.0e90,1.0e90,1.0e90
0.925207756232687,1.0e90,1.0e90,1.0e90
0.9257617728531856,1.0e90,1.0e90,1.0e90
0.9263157894736842,1.0e90,1.0e90,1.0e90
0.9268698060941828,1.0e90,1.0e90,1.0e90
0.9274238227146815,1.0e90,1.0e90,1.0e90
0.9279778393351801,1.0e90,1.0e90,1.0e90
0.9285318559556787,1.0e90,1.0e90,1.0e90
0.9290858725761773,1.0e90,1.0e90,1.0e90
0.929639889196676,1.0e90,1.0e90,1.0e90
0.9301939058171745,1.0e90,1.0e90,1.0e90
0.9307479224376731,1.0e90,1.0e90,1.0e90
0.9313019390581717,1.0e90,1.0e90,1.0e90
0.9318559556786704,1.0e90,1.0e90,1.0e90
0.932409972299169,1.0e90,1.0e90,1.0e90
0.9329639889196676,1.0e90,1.0e90,1.0e90
0.9335180055401662,1.0e90,1.0e90,1.0e90
0.9340720221606649,1.0e90,1.0e90,1.0e90
0.9346260387811635,1.0e90,1.0e90,1.0e90
0.935180055401662,1.0e90,1.0e90,1.0e90
0.9357340720221606,1.0e90,1.0e90,1.0e90
0.9362880886426593,1.0e90,1.0e90,1.0e90
0.9368421052631579,1.0e90,1.0e90,1.0e90
0.9373961218836565,1.0e90,1.0e90,1.0e90
0.9379501385041551,1.0e90,1.0e90,1.0e90
0.9385041551246538,1.0e90,1.0e90,1.0e90
0.9390581717451524,1.0e90,1.0e90,1.0e90
0.939612188365651,1.0e90,1.0e90,1.0e90
0.9401662049861496,1.0e90,1.0e90,1.0e90
0.9407202216066483,1.0e90,1.0e90,1.0e90
0.9412742382271468,1.0e90,1.0e90,1.0e90
0.9418282548476454,1.0e90,1.0e90,1.0e90
0.942382271468144,1.0e90,1.0e90,1.0e90
0.9429362880886426,1.0e90,1.0e90,1.0e90
0.9434903047091413,1.0e90,1.0e90,1.0e90
0.9440443213296399,1.0e90,1.0e90,1.0e90
0.9445983379501385,1.0e90,1.0e90,1.0e90
0.9451523545706371,1.0e90,1.0e90,1.0e90
0.9457063711911358,1.0e90,1.0e90,1.0e90
0.9462603878116344,1.0e90,1.0e90,1.0e90
0.9468144044321329,1.0e90,1.0e90,1.0e90
0.9473684210526315,1.0e90,1.0e90,1.0e90
0.9479224376731302,1.0e90,1.0e90,1.0e90
0.9484764542936288,1.0e90,1.0e90,1.0e90
0.9490304709141274,1.0e90,1.0e90,1.0e90
0.949584487534626,1.0e90,1.0e90,1.0e90
0.9501385041551247,1.0e90,1.0e90,1.0e90
0.9506925207756233,1.0e90,1.0e90,1.0e90
0.9512465373961219,1.0e90,1.0e90,1.0e90
0.9518005540166204,1.0e90,1.0e90,1.0e90
0.9523545706371191,1.0e90,1.0e90,1.0e90
0.9529085872576177,1.0e90,1.0e90,1.0e90
0.9534626038781163,1.0e90,1.0e90,1.0e90
0.9540166204986149,1.0e90,1.0e90,1.0e90
0.9545706371191136,1.0e90,1.0e90,1.0e90
0.9551246537396122,1.0e90,1.0e90,1.0e90
0.9556786703601108,1.0e90,1.0e90,1.0e90
0.9562326869806094,1.0e90,1.0e90,1.0e90
0.9567867036011081,1.0e90,1.0e90,1.0e90
0.9573407202216067,1.0e90,1.0e90,1.0e90
0.9578947368421052,1.0e90,1.0e90,1.0e90
0.9584487534626038,1.0e90,1.0e90,1.0e90
0.9590027700831025,1.0e90,1.0e90,1.0e90
0.9595567867036011,1.0e90,1.0e90,1.0e90
0.9601108033240997,1.0e90,1.0e90,1.0e90
0.9606648199445983,1.0e90,1.0e90,1.0e90
0.961218836565097,1.0e90,1.0e90,1.0e90
0.9617728531855956,1.0e90,1.0e90,1.0e90
0.9623268698060942,1.0e90,1.0e90,1.0e90
0.9628808864265928,1.0e90,1.0e90,1.0e90
0.9634349030470915,1.0e90,1.0e90,1.0e90
0.96398891966759,1.0e90,1.0e90,1.0e90
0.9645429362880886,1.0e90,1.0e90,1.0e90
0.9650969529085872,1.0e90,1.0e90,1.0e90
0.9656509695290859,1.0e90,1.0e90,1.0e90
0.9662049861495845,1.0e90,1.0e90,1.0e90
0.9667590027700831,1.0e90,1.0e90,1.0e90
0.9673130193905817,1.0e90,1.0e90,1.0e90
0.9678670360110804,1.0e90,1.0e90,1.0e90
0.968421052631579,1.0e90,1.0e90,1.0e90
0.9689750692520775,1.0e90,1.0e90,1.0e90
0.9695290858725761,1.0e90,1.0e90,1.0e90
0.9700831024930748,1.0e90,1.0e90,1.0e90
0.9706371191135734,1.0e90,1.0e90,1.0e90
0.971191135734072,1.0e90,1.0e90,1.0e90
0.9717451523545706,1.0e90,1.0e90,1.0e90
0.9722991689750693,1.0e90,1.0e90,1.0e90
0.9728531855955679,1.0e90,1.0e90,1.0e90
0.9734072022160665,1.0e90,1.0e90,1.0e90
0.9739612188365651,1.0e90,1.0e90,1.0e90
0.9745152354570638,1.0e90,1.0e90,1.0e90
0.9750692520775623,1.0e90,1.0e90,1.0e90
0.9756232686980609,1.0e90,1.0e90,1.0e90
0.9761772853185595,1.0e90,1.0e90,1.0e90
0.9767313019390582,1.0e90,1.0e90,1.0e90
0.9772853185595568,1.0e90,1.0e90,1.0e90
0.9778393351800554,1.0e90,1.0e90,1.0e90
0.978393351800554,1.0e90,1.0e90,1.0e90
0.9789473684210527,1.0e90,1.0e90,1.0e90
0.9795013850415513,1.0e90,1.0e90,1.0e90
0.9800554016620499,1.0e90,1.0e90,1.0e90
0.9806094182825484,1.0e90,1.0e90,1.0e90
0.9811634349030471,1.0e90,1.0e90,1.0e90
0.9817174515235457,1.0e90,1.0e90,1.0e90
0.9822714681440443,1.0e90,1.0e90,1.0e90
0.9828254847645429,1.0e90,1.0e90,1.0e90
0.9833795013850416,1.0e90,1.0e90,1.0e90
0.9839335180055402,1.0e90,1.0e90,1.0e90
0.9844875346260388,1.0e90,1.0e90,1.0e90
0.9850415512465374,1.0e90,1.0e90,1.0e90
0.9855955678670361,1.0e90,1.0e90,1.0e90
0.9861495844875346,1.0e90,1.0e90,1.0e90
0.9867036011080332,1.0e90,1.0e90,1.0e90
0.9872576177285318,1.0e90,1.0e90,1.0e90
0.9878116343490305,1.0e90,1.0e90,1.0e90
0.9883656509695291,1.0e90,1.0e90,1.0e90
0.9889196675900277,1.0e90,1.0e90,1.0e90
0.9894736842105263,1.0e90,1.0e90,1.0e90
0.990027700831025,1.0e90,1.0e90,1.0e90
0.9905817174515236,1.0e90,1.0e90,1.0e90
0.9911357340720222,1.0e90,1.0e90,1.0e90
0.9916897506925207,1.0e90,1.0e90,1.0e90
0.9922437673130194,1.0e90,1.0e90,1.0e90
0.992797783933518,1.0e90,1.0e90,1.0e90
0.9933518005540166,1.0e90,1.0e90,1.0e90
0.9939058171745152,1.0e90,1.0e90,1.0e90
0.9944598337950139,1.0e90,1.0e90,1.0e90
0.9950138504155125,1.0e90,1.0e90,1.0e90
0.9955678670360111,1.0e90,1.0e90,1.0e90
0.9961218836565097,1.0e90,1.0e90,1.0e90
0.9966759002770084,1.0e90,1.0e90,1.0e90
0.997229916897507,1.0e90,1.0e90,1.0e90
0.9977839335180055,1.0e90,1.0e90,1.0e90
0.9983379501385041,1.0e90,1.0e90,1.0e90
0.9988919667590028,1.0e90,1.0e90,1.0e90
0.9994459833795014,1.0e90,1.0e90,1.0e90
1.0,1.0e90,1.0e90,1.0e90


==> data/eigen_graph_misc_64/eigenvalues_logarithmic_relative_error.csv <==
matrix\type,Float64,LinearTakum64,Posit64
dimacs/C125-9,7.33237077342880919859431385334303824e-15,8.09317378312273783497140558830145340e-16,7.27710462147650354338773029236858005e-09
dimacs/C250-9,9.83605066650324535604536741909844973e-15,6.44603542647045441960355470943765868e-16,2.75218295115938613339017617475187994e-09
dimacs/C500-9,1.02379416703667160335445415887958459e-14,6.73912243629682031523351577105311584e-16,1.65946372056878698745009554426174795e-08
dimacs/DSJC500-5,9.08854830712973147280499477428580328e-15,5.32499419909981624409089832691813498e-16,5.08230413328152218941571920415053051e-09
dimacs/MANN-a27,9.03533196880997835307839137533638690e-03,2.12327589801151711145611463748531917e-16,6.64564102516989785367202721018885328e-10
dimacs/MANN-a9,3.74163401995192393778120911576165157e-15,1.77101417592340236947348553211408829e-16,3.76893848695377191053383214007578758e-10
dimacs/brock200-1,1.03824271673363920701691380960397106e-14,4.84797643265598269876983508525216090e-16,4.63621073973554777235500651838541470e-09
dimacs/brock200-2,1.14808299822773690273953878074158858e-14,8.14399856317744574995968405749201949e-16,7.83720302686332198802129054357943332e-09
dimacs/brock200-3,9.58598057046212949073271010320622730e-15,6.24450462323661437815645293448197899e-16,4.94875503730431639451937054981992132e-09
dimacs/brock200-4,1.19811836477244427294755745481369331e-14,5.47671653512091002342248823827582314e-16,1.48846302080052595661472481142560253e-09
dimacs/brock400-1,9.74717788933101733555011238533786727e-15,1.33708905059739063524405837716004642e-15,2.88937618580529592762701435513329471e-09
dimacs/brock400-2,1.18723089830326933724682524251025838e-14,8.68664392842314648647735588434877595e-16,5.73393965223979413674915129012930398e-09
dimacs/brock400-3,1.08463704910092895720089515274444001e-14,5.98349924743064883444527300012325146e-16,4.51428496831646766538504584165823464e-09
dimacs/brock400-4,1.66577884744692061663792678307118114e-14,1.36827160365643972950568301699816404e-15,8.99013752148259370693866778334070653e-09
dimacs/brock800-1,1.27967763255994364608924292624276357e-14,9.36641857107742488677418447275874883e-16,1.00535425612764461189847774019102317e-08
dimacs/brock800-2,1.27661443061613054200144628988280320e-14,1.28770901182293315648401659625003830e-15,1.33784977987930395360453772786224419e-08
dimacs/brock800-3,1.44277830315705689595385673547698107e-14,1.25067654491912418649820697492564370e-15,4.79295913044075020124049031968363936e-09
dimacs/brock800-4,8.96632962270618227801248685579337540e-15,9.12324783602085388187174670379553296e-16,4.79419558444796390407787204073142559e-09
dimacs/c-fat200-1,5.76762900010219386246565865225347936e-15,4.37240089078467511050658113457943192e-16,4.08572801804372290324990424986529841e-13
dimacs/c-fat200-2,2.32575769163120097592967363727139329e-15,2.75159945474940212201328739001883718e-16,6.57189238983092023563093106347325651e-09
dimacs/c-fat200-5,1.71538764086374619004523762423455507e-04,1.85154553879254497144633000445027079e-05,1.95421870101507355322600667842247046e-05
dimacs/c-fat500-1,1.12124807335387389411875465541921977e-14,5.42335795776929336131230651992082828e-16,1.23029197511690426626122154539974693e-09
dimacs/c-fat500-10,2.32253800517763172372357655919835286e-15,1.77868370409340390329881586199306670e-16,5.98384569047209316332662275760170271e-10
dimacs/c-fat500-2,7.27931465159056261814867875206375885e-15,3.43049137144776815441231798435779844e-16,1.30165659287375170184576736053852815e-13
dimacs/c-fat500-5,2.12104979490228281305267459113399550e-15,1.69505316315736591582113531128569059e-16,2.58699339522307872685636010948228087e-10
dimacs/gen200-p0-9-44,1.26963569877994826746928985308292477e-14,7.67275742477308314675890596990705806e-16,4.37611419834329063689421094603100852e-09
dimacs/gen200-p0-9-55,9.82060679837878080223598680673850611e-15,9.02213270088697781249731019166729295e-16,7.56761495988683323031240215537208807e-09
dimacs/gen400-p0-9-55,1.13099372762744758574444883570830571e-14,6.52236970918541497610866599275640556e-16,4.70122338224607806134149479215401763e-09
dimacs/gen400-p0-9-65,1.53569119503615958009840146036641224e-14,8.44614704961103157143826655529443433e-16,7.06906495901712272968631448793438156e-09
dimacs/gen400-p0-9-75,1.17088658434205687224018875582638070e-14,9.28764222087072059110827626470619649e-16,1.09370638278015842949701842948718319e-08
dimacs/hamming6-2,3.28968675335739424140089903128521406e-15,2.13772143477054505358953946139905690e-16,3.31218118841710483045105466718365177e-10
dimacs/hamming6-4,1.48514771845955964514122288657518488e-15,5.12596447107960087543690722432629448e-17,7.13361455027751406735620092155206405e-18
dimacs/hamming8-2,9.70707102789397868050291966108707001e-04,2.14554245485642533182988441301143331e-04,3.16733029385538138836533315021525114e-02
dimacs/hamming8-4,1.64303051291275219851867575637190700e-01,1.64303051291276175849714598464263831e-01,1.64303049745929212703992307460264231e-01
dimacs/johnson16-2-4,1.17712001130025853798152324299656928e-15,6.07153216591882434204734280522770454e-18,1.46028083305800510522917025228163541e-09
dimacs/johnson32-2-4,1.46885347920194022180041145423911841e-15,3.37033448789597271984675518844165454e-16,6.70542011502280748348729784555159680e-18
dimacs/johnson8-2-4,1.23458678949829324847883280984279331e-15,3.42255921182891864429180163519917330e-17,3.45725591714094048624204910656863547e-18
dimacs/johnson8-4-4,3.77033354261291068094704944536984934e-15,2.63550698535146499207070202082888234e-17,2.37027680619456376846191891341057892e-15
dimacs/keller4,5.10720373323967746575921299591102936e-02,5.10720373323967578835449049377073941e-02,5.10720373318998211808466243017146565e-02
dimacs/keller5,4.14613854834379543755819136974555038e-02,6.64088796433999641921963864088496371e-16,1.00627294192512595086234914375401309e-09
dimacs/p-hat1000-1,1.29696473823286756166745094299892058e-14,9.61515196510006680341344403339319486e-16,1.13590581904252153241547632449911052e-08
dimacs/p-hat300-3,8.99677338162836774466002374695517173e-15,9.50785374370578036782639079866510396e-16,1.18562062210423550161831821931322407e-09
dimacs/p-hat500-1,6.31713776422501090271922906342882837e-15,7.59909755998963629195832734723969797e-16,3.15506386900700271645142403611634921e-09
dimacs/p-hat500-2,1.01813467136409673544000726446378380e-14,6.22692320510393411096463804532172054e-16,9.07448222965453782507478801060794176e-09
dimacs/p-hat500-3,8.96265581270910856108470479875124049e-15,7.09263305632585947725513072389694885e-16,1.98803634097490828720653756046957270e-09
dimacs/p-hat700-1,1.51617467467930173627336865138859086e-14,9.99218940249919429579422903155470439e-16,1.67860572949942383570962895155199354e-08
dimacs/p-hat700-2,1.28196577899720753799086972717619220e-14,9.16116779850971028648022756045524370e-16,2.99509826983629968458622155467296915e-09
dimacs/p-hat700-3,1.34175198013769296760492251324856886e-14,8.33047953833404872888990889004447720e-16,4.88310485134197696521056222008200848e-09
dimacs/san200-0-7-1,9.06819490422517267626579626668908634e-15,5.56087816791560685405036428535460464e-16,5.51933744351999915324283780195141422e-09
dimacs/san200-0-7-2,7.46031250458204397071245559551991380e-15,6.07180378270763143233398963961054131e-16,4.60742091491668754013289634861440821e-09
dimacs/san200-0-9-1,1.14456164204262999382473610412119706e-14,7.44658977004603253205930576263163662e-16,4.50295167460877656055257343238445750e-09
dimacs/san200-0-9-2,1.03514959030662552326438578983648743e-14,6.67276373429350335587883081831951291e-16,4.53445032086118554637235271985542777e-09
dimacs/san200-0-9-3,9.99310917361125538392669025788230992e-15,7.56653480049815435997964926338603027e-16,2.73676865700668867664071638777020183e-09
dimacs/san400-0-5-1,4.56906835983000187925500316399895707e-15,1.78891802741727184178921424501027579e-16,1.14717737037997564251369271700697278e-09
dimacs/san400-0-7-1,6.05667366973631406639233228488616492e-15,1.15012888476939718084921552380457737e-15,1.53919328157560009958882168319781396e-09
dimacs/san400-0-7-2,1.29566255705580261372561068442825871e-14,7.99978815140795386239113491792569726e-16,2.56124369227222431066077043637882735e-09
dimacs/san400-0-7-3,1.09544028285912820081871469510177965e-14,6.17294476983069449482332787853676774e-16,1.03102371431788987377104268420702491e-08
dimacs/san400-0-9-1,1.00814678693051774741596414421857098e-14,1.19597254760373065913224589307957051e-15,9.74718093458322087250100742748166553e-09
dimacs/sanr200-0-7,8.63713727632963977989763585188143962e-15,8.90309612450910534770918095013602275e-16,2.72427529257116615691505548894880941e-09
dimacs/sanr200-0-9,1.22629248651757393547331726978947969e-14,3.59577614066184939432628983317702785e-16,1.08278045337822344630772706663333795e-08
dimacs/sanr400-0-5,1.34091400498236134659522167772817788e-14,1.10128416508806701216087268402639371e-15,4.03156373374701578310430210714846312e-09
dimacs/sanr400-0-7,8.77536929839033623610363454517922572e-15,5.92164586769069697828718478913320296e-16,5.72860694243043338841328463663578505e-09
dimacs10/bio-celegansneural,5.70965048504418443618098814328295435e-15,5.85418362085236160925648703934106102e-16,1.38180549257015170131458249416905572e-13
dimacs10/chesapeake,7.24605787697559702326211117385988133e-15,2.89800310943719332391993028722905391e-16,2.65230359028852043889875747480235980e-13
dimacs10/cs4,1.63921358066848458707509302143444554e-14,1.25194143045545804347153775916828721e-15,3.00565185533119723440269971035816056e-08
dimacs10/cti,1.88459330759173996993742192784899545e-14,1.47347238816875168768166580308605885e-15,2.30341317123854088754500449410601996e-08
dimacs10/delaunay_n10,1.35272807115427065363526740896010279e-14,2.40279423583983511573213610753934075e-15,1.06161013462584918992446927796931492e-08
dimacs10/delaunay_n11,-Inf,-Inf,-Inf
dimacs10/delaunay_n12,-Inf,-Inf,-Inf
dimacs10/delaunay_n13,-Inf,-Inf,-Inf
dimacs10/delaunay_n14,-Inf,-Inf,-Inf
dimacs10/delaunay_n15,-Inf,-Inf,-Inf
dimacs10/fe-4elt2,1.60464010625979789133590887623894580e-14,9.35741166152020194813813359347503669e-16,1.16490468396978089143603134891427859e-07
dimacs10/fe-body,8.69665132975400375184008526212591261e-15,4.69883439325913981424680144261852600e-15,1.00035625037177230751453575542491015e-13
dimacs10/fe-sphere,-Inf,-Inf,-Inf
dimacs10/polblogs,1.24480347181375416279654829691579927e-14,6.07579316916912832521255871472857091e-16,2.07200615378646831109642709805291374e-12
dimacs10/rgg_n_2_15_s0,1.85855771417994585500054666211010135e-14,9.80765476032531787394187446362142246e-16,9.63811514975069886105844843037267884e-09
dimacs10/t60k,-Inf,-Inf,-Inf
dimacs10/wing_nodal,2.17319932648350882161888103263400338e-14,1.62326453329958488873146836953426784e-15,9.29160565505813282200795345909461655e-09
labeled/AIDS,-Inf,-Inf,-Inf
labeled/BA-1_10_60-L5,1.03121346561296406391929096235764493e-14,1.43598478640315156291976506156830724e-15,9.94166035546004379611779427484494046e-09
labeled/BZR,-Inf,-Inf,-Inf
labeled/CL-10K-1d8-L5,7.40223150441777385696699969083413738e-02,7.40223150441819241006176947733634341e-02,7.40223150553821875441399884628504983e-02
labeled/COX2,-Inf,-Inf,-Inf
labeled/DD199,1.17239574681734215531371300078089076e-14,4.27601518489375701192629245435859713e-16,6.70305589307759251935436948537364926e-14
labeled/DD21,1.19884949144393999293805546830211478e-14,7.12010537487969303691046465207041035e-16,4.09297374673407844039082570696448231e-09
labeled/DD242,6.31102429746565961730887263460288707e-15,7.09436011779332984827412489845059049e-16,1.65682079350949107716585583631050784e-11
labeled/DD244,7.91157921000462301261412122709688369e-15,4.39003213484140089265669146960204086e-16,1.93067431666397476181530963287438025e-10
labeled/DD349,1.23241320116989228038252299527361804e-14,4.67898498414589119869949720358214783e-16,8.68866273033733672665163246434996813e-10
labeled/DD497,6.33923742127342904476139799107834188e-15,5.74046943241316575303586772269591526e-16,4.34360697797321192028250892779503867e-11
labeled/DD6,9.55344688745338500239446037263241236e-15,8.43059675237252826084769401663330506e-16,3.59914595634070032000596349907388289e-09
labeled/DD68,1.25072183605839739150336256198008603e-14,8.38212189398678306132899637197053621e-16,5.17648545675075086651104609444682289e-10
labeled/DD687,9.13844777232868231494285743384553089e-15,5.33732150236651241063096386467878458e-16,7.17649357885372947675083344730116352e-10
labeled/ENZYMES,1.76105059578353422378930911335911985e-03,1.76105059578507414506273313254642526e-03,1.76105582021547299874244726393869656e-03
labeled/ENZYMES118,6.93154414817883171043144918935259503e-15,3.50838577360509522835989853624707381e-16,1.75173500239130929070510917297952943e-13
labeled/ENZYMES123,9.70399873450435511382948241153718969e-15,3.60141315433615412084579570387795663e-16,7.80801977705875011057122482423130813e-14
labeled/ENZYMES295,7.55840338771335454542738960985649155e-15,8.82895759050512726763209446851181850e-16,4.66841248043748213929249051609837939e-13
labeled/ENZYMES296,1.00422765672800846853415036616431212e-14,7.31711497720738533111660208259891422e-16,1.44818936704119167941029846268522544e-13
labeled/ENZYMES297,1.10084527502799619047411477896825143e-14,4.63828721924080398017330253415803279e-16,1.38717493228526973572180663907370044e-13
labeled/ENZYMES8,5.96898144198712423945616474692359524e-15,4.63185197419429047697447393053436703e-16,3.74143530399344438909931460315286638e-14
labeled/Fingerprint,-Inf,-Inf,-Inf
labeled/KKI,1.24501072677312422052099627922551010e-14,9.76299109914809007544462545497309592e-16,7.16682051315036941226062732211323220e-10
labeled/Letter-high,-Inf,-Inf,-Inf
labeled/Letter-low,-Inf,-Inf,-Inf
labeled/Letter-med,-Inf,-Inf,-Inf
labeled/MSRC-21C,8.42585877415016808354872199439891124e-15,3.94244079235218535781816128001129458e-16,2.71156953877723589212996584153554688e-13
labeled/MSRC-9,1.01448228081271410051754687396303019e-14,7.62418278185874811397584384898005575e-16,3.00463871417813672298938084691142609e-09
labeled/OHSU,1.29217030136248959050738614172406754e-14,8.22557073287836595551096498289447778e-16,1.16610137775391960881172355363182369e-09
labeled/PTC-FM,-Inf,-Inf,-Inf
labeled/PTC-FR,-Inf,-Inf,-Inf
labeled/PTC-MM,-Inf,-Inf,-Inf
labeled/PTC-MR,-Inf,-Inf,-Inf
labeled/Peking-1,1.29548470506453924176328170631615892e-14,9.21118712523766663042018145976997826e-16,9.00848263752634904751682879491031879e-09
labeled/PubMed,2.06062411691347589923824283250089313e-14,5.79136781903068552024133713867746148e-16,1.46613575244501140001178320215563007e-08
labeled/SW-10000-6-0d3-L2,1.79092112112005584252532506325350167e-14,1.57501947982621878546122440215269420e-15,1.64180764222477123323778488912083641e-08
labeled/SW-10000-6-0d3-L5,1.79092112112005584252532506325350167e-14,1.57501947982621878546122440215269420e-15,1.64180764222477123323778488912083641e-08
labeled/SYNTHETIC,2.54324553209935091827504352243506337e-02,2.54324553209949814248500587390341296e-02,2.54324553209003557506508191202646584e-02
labeled/SYNTHETICnew,-Inf,-Inf,-Inf
labeled/TerroristRel,6.24187224318359827169935791584953726e-02,6.24187224318369566218683726304789688e-02,6.24187224182870368320388573013096730e-02
labeled/citeseer,-Inf,-Inf,-Inf
labeled/cora,1.76731979816267968050709472782593124e-02,1.76731979816244891065995252175296383e-02,1.76731979892884396230579943954547585e-02
labeled/gene,3.42601194120588599702070840348356274e-02,3.42601194120496097089092759438371869e-02,3.42601194384497114800598752829847020e-02
labeled/hospital-detailed-list-of-contacts,8.92141730720800055980006519385613471e-15,5.22011386029313760836646241530498334e-16,2.44281182898186657563753724208944757e-13
labeled/internet-industry-partnerships,1.15027779056425586160592578231379970e-14,4.99724323119583522650833799128012279e-16,3.03119953391342804902049560770144201e-13
labeled/reality-call,1.06566727164249258947740523973811483e-14,1.05995637243995554905483394514849115e-15,6.83312621569873341324248283263753337e-09
labeled/webkb-wisc,7.19254348146208936956388746827789129e-15,3.48235038407054489595467020441360212e-16,1.69519694222559315476869376667208043e-13
misc/08blocks,3.53212756637777700875902445222068156e-15,2.23162614781878823415801262432054986e-16,9.43118671084203785920578227393765469e-10
misc/1138_bus,-Inf,-Inf,-Inf
misc/130bit,1.45919513097119667978757466356418774e-14,6.98776123576457089141073798785446002e-16,8.07232409804542294136186393831058561e-09
misc/145bit,1.36479766937079291266440952610893506e-14,8.89222507425715887051845642512860342e-16,1.04336841213270920636693251647591917e-09
misc/162bit,9.77360138320891312951002671135689768e-15,7.33540816542312974028949618622536178e-16,1.30020670356979758562470713302253263e-08
misc/176bit,2.27163946534950541734568755188942396e-14,1.36525818395242970490597654079812567e-15,5.52164295416006058089078023033600298e-08
misc/192bit,1.29568492831842785130232906159375371e-14,1.21938188803061268605248682396675756e-15,1.76822072782276175305849288315694467e-08
misc/3elt,-Inf,-Inf,-Inf
misc/3elt_dual,-Inf,-Inf,-Inf
misc/494_bus,-Inf,-Inf,-Inf
misc/662_bus,-Inf,-Inf,-Inf
misc/685_bus,-Inf,-Inf,-Inf
misc/Alemdar,1.34120962500913014609641575408099510e-14,6.34716786834330018493697061021806864e-16,7.96582817985895466036900626527052026e-10
misc/CAG_mat1916,1.26333065286692946269914806185862275e-14,4.71328446065944413667517191152629611e-16,1.89476035113884081494088813875598809e-13
misc/CAG_mat364,1.06354032628969106184702135625154499e-14,4.45000743552042647965518749719078807e-16,3.25900250041474136265507585141843616e-13
misc/CAG_mat72,1.39278035801087426768307169883824056e-14,4.64240942027921331355597109676057086e-16,5.40827355803798830953237415474890841e-09
misc/CSphd,-Inf,-Inf,-Inf
misc/California,4.92078260184124988729014687400222871e-02,4.92078260184194996006261260938774251e-02,4.92078261181340672539044086244946598e-02
misc/Chebyshev1,-Inf,-Inf,-Inf
misc/Chebyshev2,-Inf,-Inf,-Inf
misc/Chebyshev3,-Inf,-Inf,-Inf
misc/Chem97Zt,1.59603533491623313102244208742602503e-14,1.01573723461224213776844170052902217e-15,1.32304161387729544981307304558895484e-08
misc/Chem97ZtZ,5.16114726302976811897262829762603465e-15,5.50921118951998971249851171006961398e-16,3.03927153956485276782370399593114006e-11
misc/Cities,5.09506453470363262893119488259293110e-15,3.87140107411053927165053266022830572e-16,2.94069738369505025527915929883638208e-12
misc/DK01R,5.69614625693749146574823764792989519e-15,6.02161919665993795626129739987377093e-16,5.91487144010666917636591098957816486e-12
misc/D_10,5.01090626057449552139367666093204626e-15,3.86550940447699281284443153669184935e-16,8.78824107939536390047408962653957023e-14
misc/D_11,6.03088015430845500150408142884560264e-15,3.75582541048328456616092992297299051e-16,3.18791880279034753043203885929907923e-14
misc/D_5,8.58659447835764781670075885971447243e-15,3.27684599116787493996115738608669369e-16,6.71168561382906778873626180450567860e-14
misc/D_6,6.76140805791706669733819041836808232e-15,5.09320157603099346668221097263441172e-16,8.64543270836252223419273179607521965e-14
misc/D_7,1.02334982992243719819833142565129709e-14,2.97172275459824797958290309628408889e-16,6.63117061165805389889519826372630184e-14
misc/D_8,7.63385377732250191897013863342616326e-15,5.48543056900313406152396265467084245e-16,1.65006537022794419266906170864365749e-10
misc/D_9,7.37211254043144984260414707677568815e-15,4.34278639905370379170128848916137482e-16,1.62874001598499173485210413967579751e-13
misc/EPA,2.67040744298627239352990696450297438e-02,2.67040744298649666711674182773413725e-02,2.67040738318777570410120961982056830e-02
misc/EVA,-Inf,-Inf,-Inf
misc/EX1,1.45686910701631910938216325946729932e-02,1.45686910701633143715690366630761528e-02,1.15881907589828465743420738157012039e-02
misc/EX2,1.72395538058898498712591934444210744e-03,1.72395538058917926253835414525265988e-03,1.72395537684381782301414239274659096e-03
misc/EX4,-Inf,-Inf,-Inf
misc/EX5,-Inf,-Inf,-Inf
misc/EX6,-Inf,-Inf,-Inf
misc/Erdos02,1.40827682620885349729210965620650093e-14,9.71024406044797452571010505628591283e-16,3.15253018772415793289076865128236565e-09
misc/Erdos971,6.85068967226005811102881178656332392e-15,4.96207014307454689677530561504873203e-16,3.70454367695651886580371636050531954e-13
misc/Erdos972,1.69065854177696877219403946807220046e-14,9.33818919285590912753561253473252446e-16,7.34460729334911287002434531910740648e-10
misc/Erdos981,1.35769351694672023658278098219492979e-14,5.78549590690933886114977746797414586e-16,1.27106474337077993840714225642119397e-11
misc/Erdos982,9.79711680045267730587931116800748411e-03,9.79711680045764846726702624064555018e-03,9.79711426977808665807954521321184988e-03
misc/Erdos991,7.17148045995597356372075627030710769e-02,4.46890224019706365229570680035410602e-16,2.38662068749121579628357093349326393e-12
misc/Erdos992,2.27074117622747714077670927709344318e-02,2.27074117622754684322255865033549847e-02,2.27074125543872994610025120943498787e-02
misc/FA,7.17209331422810733871968988557584375e-15,7.64293289008079615712877108840759028e-16,5.85711178612498427426616906825841506e-10
misc/Franz1,1.25898516397169773461803655048100346e-14,4.58022430784926435376912159228375040e-16,1.04691643357791986542648350274337092e-13
misc/Franz10,7.84652312672513589171293494554256084e-15,4.37516744283352254355506446490866181e-16,2.09705425073520618725216969719353084e-09
misc/Franz2,1.54044865452794336762750232685890707e-14,5.35744984047591217171236947444028269e-16,1.14724889098259803357570989135724914e-13
misc/Franz3,7.39596734384235587362495164548947950e-15,6.31673662081331581278743614326522239e-16,4.07335755753089966314746500879534326e-08
misc/Franz4,9.91062644866759419577293776161747169e-15,7.66823617519043925411216426815627768e-16,2.10639745781630840818213866807732879e-10
misc/Franz5,7.65528808164738004567698818394017001e-15,5.47589651093445480250262247984137050e-16,1.31075488079389720544785689894170313e-13
misc/Franz6,1.07077008055593025563964497395964106e-14,4.64055695806791444293670812215144816e-16,3.15896480497113146667859954609923073e-12
misc/Franz7,1.01670439638211478820689321608250179e-14,1.18603646394334475212553873327314636e-15,2.13355497719572236994688860803551205e-08
misc/Franz8,1.19971579365598090814313911961680828e-14,7.81864548414230215131888977915683843e-16,1.47072023561486415210795778385476413e-12
misc/Franz9,1.27226771882395372974000158062744139e-14,5.81261433862543902763374808676077334e-16,3.49861735960989060730201914104610959e-10
misc/G1,1.17692797360564232803883468995848314e-14,1.16464210175033874238935064057884823e-15,8.94210548220459926924451633297890113e-09
misc/G10,7.87011397316705992692782235720013682e-15,4.62887277602917925302670579324835816e-16,1.21963260200455491347246558599055394e-12
misc/G11,1.25376312614240288095322476338446217e-14,6.42563392326247256260277320760479216e-16,9.96745200042693886169867000056293941e-14
misc/G12,1.08067417017012390581752977444979664e-14,9.11397661905950621491774593032873560e-16,1.07767134143430539935367706090073081e-13
misc/G13,6.74225888923675786933244718917019750e-15,5.63677152172611728495005141646748424e-16,2.94864699427018950074465594101326000e-13
misc/G14,1.31700087305766224421134105929802842e-14,6.55275911679658485086774997256400155e-16,9.78349366415290494197071886827585335e-09
misc/G15,1.42689155536775681000335432282246183e-14,7.24781295575578700212960117031618077e-16,6.00309366537095694090216711240510119e-09
misc/G16,1.69884000883551485767898649846472505e-14,2.19005931493210138577471526513489021e-15,7.55498870328516786161578989349861750e-09
misc/G17,1.33111991363467753016357873976167198e-14,9.04833908682390523400274741643233846e-16,8.51505607175428419955746060556262931e-09
misc/G18,9.67683937666370582163678366990968028e-15,5.62645256510817572898997502403168609e-16,8.10998067748812398394743172462026980e-14
misc/G19,8.85788895884960431913177826464242224e-15,3.00409860481823470776612069258563730e-16,2.17091456919557673127385863629584890e-10
misc/G2,1.07232005467389655037296465408571002e-14,7.00646591971689640896749809762194311e-16,2.14787894140050926158113079893667137e-09
misc/G20,9.44312144238635955139821926075718340e-15,2.85837441866554598486554010416128436e-16,1.81451163340834960348693595726096871e-13
misc/G21,8.83739549836846883383767839795571498e-15,5.10799318948803588879387252091595881e-16,5.88030728963208186354034935809994935e-14
misc/G22,2.33643157492257710142733509028907619e-14,9.86628225856842052536664578553729608e-16,5.72459416560974397883027834579756772e-09
misc/G23,1.97699868976679031819462947843678619e-14,1.78140136656578951625775479634407840e-15,1.43102785490704040535093456837961148e-08
misc/G24,1.45187907470074964455920377850218137e-14,1.46464936570234982234853306521897716e-15,1.74849059169229503784231615085579074e-08
misc/G25,1.65537715543843380409659320990137538e-14,1.14637911534320983540994613874975470e-15,1.31234394557487247708091246542524734e-08
misc/G26,1.21457604100498967911600699647487702e-14,8.26167466799140662330541275385432268e-16,2.19843304208133490718057318047494111e-08
misc/G27,9.29320635807826301507892143201846865e-15,4.84407737432191637609915007559367500e-16,3.05332498121393542329353396070060619e-13
misc/G28,6.16427378261369503593697761664043734e-15,3.76565484865500505983023405521627117e-16,2.24073998927671170458472131471793686e-13
misc/G29,9.71562161900144573272240466028242426e-15,3.28407386491469356590312358018892460e-16,6.90559869353294238361988784234563630e-14
misc/G3,1.73378781133693844442517097252744967e-14,7.70130856423070826186057837605900894e-16,7.50634300017393096616279489418576959e-09
misc/G30,8.36565168328824123973969908080802453e-15,2.97282899593137555148053688288369980e-16,1.87560411678827672760569535820378258e-13
misc/G31,7.55971862550925289930287625070111154e-15,4.36725255477910163126206822528513187e-16,6.90410945769061848705305413174116209e-14
misc/G32,1.19507081443902450309645380172061784e-14,6.90234646036108479863435942836930672e-16,1.29313550331338447713520577200361496e-11
misc/G33,1.35541500721999575894817828043635617e-14,5.60672930835873291402280602001508785e-16,2.40540003064837222824555962263122052e-13
misc/G34,1.12493141412841737224095424741157799e-14,6.86308893793609392576082454120629100e-16,2.27161315120401866853791883072313588e-11
misc/G35,7.06162201540954676612257443459680962e-15,1.72319244543092507892832997907060703e-15,1.34028216840239530222747275051218464e-08
misc/G36,2.90247514642180200506259690957025162e-14,1.44494921212491192302384903016378085e-15,1.00048322452581628274819756282929995e-08
misc/G37,1.03856081253760409655848673098205618e-14,1.45445846404977842186313163245283518e-15,1.25163577099032941905796088533346971e-08
misc/G38,1.19213667380048326726078525639367792e-14,1.22136400787726647390475649795827545e-15,2.05127012371287134602524670683528585e-08
misc/G39,1.04582300300225662904809738769215748e-14,4.44451433011841011344301381845922773e-16,5.48961387667998734075084584641237564e-13
misc/G4,1.46022510579135360024502769679637648e-14,1.09468971606332349401237056908202656e-15,4.50202586970671658805808833357988230e-09
misc/G40,8.53106229386896393698449590457829407e-15,3.13293611512845181345480448233301533e-16,1.85943334434549525960384831269526834e-12
misc/G41,9.96047797175753573360442926234305822e-15,8.40440751419795951325317796436868897e-16,7.08271776529290402527714786065024254e-14
misc/G42,9.27377170626849618165288275892648065e-15,5.27351525693593018735708200482414335e-16,9.25489458670161390065490607328784728e-14
misc/G43,1.34162211377747054659965367604971441e-14,7.87207852423717239915105146921189099e-16,2.77145212444352373035718623406279726e-08
misc/G44,1.25734730126998304062847856138448231e-14,9.50322727266521568652114593939819964e-16,1.93179982382665848727623345744499232e-09
misc/G45,1.33648464289487176407147976499478063e-14,1.30174185056468614503770181290375230e-15,1.15719158766502972538750616188793942e-08
misc/G46,1.03441327357385101456995660635974730e-14,5.76082846410786813619605814775331239e-16,4.67910609527710665374062607388114055e-09
misc/G47,9.47187672552324845352988059767892253e-15,8.17223316608971235581551550596741387e-16,9.03118186996378470771110282406550823e-09
misc/G48,2.91214593764263620298848612361660968e-03,2.91214593764976640556677831392907734e-03,2.91214593771761909075631401069442110e-03
misc/G49,1.10150787900787707002658061508660601e-14,8.20702571922111231696887345441157587e-16,1.16620695314709110417195977895313747e-08
misc/G5,1.09479038988263382826345313207155316e-14,9.46875144549917057225057108567717233e-16,7.37726118804899547046948715787766102e-09
misc/G50,6.47196973433135099642470115752347797e-03,4.29751234415616902216294717048146087e-03,4.29751230124030717957571565132838773e-03
misc/G51,2.50561191856719962834731368030748841e-14,1.46456344252749672790619431147733502e-15,9.73281603599630354084242668673867716e-09
misc/G52,1.98354137697990914474001187616278972e-14,1.53816419596942436885454107950833832e-15,1.59284188269646937390271666303905626e-08
misc/G53,1.92987725771723379200921259088893945e-14,1.06670590483632841657552262696964183e-15,1.67396558054750987119060631005877884e-08
misc/G54,1.51708492705340761595395560757843898e-14,1.16093601082745367599289977624531688e-15,2.48620846186353432190144913611520538e-08
misc/G55,1.44013841503908915187002610473044374e-14,1.44578933281773354916741497638411877e-15,3.85742159361950085932932180372162848e-08
misc/G56,1.18968362297985642593134118105771014e-14,7.09542759496134031195923414552786534e-16,8.91159775085526887374189913957479802e-13
misc/G57,1.19893192612895919663545714210233991e-14,7.37519774932107492288740592502231215e-16,8.06884472187364883982475699238166918e-13
misc/G58,1.76931998649509155152259893808943234e-14,1.19427343994617439411371826221186826e-15,6.39890589514071418175998864633613653e-09
misc/G59,7.20610405068071738788225440659312433e-15,3.16121972366179212183049142006251809e-16,1.00030669676270802604992653709176579e-12
misc/G6,1.09311454841516825977938730090336567e-14,2.61871490329209783081569183297630924e-16,1.57372972305376446205881323975131416e-13
misc/G60,1.47389320578580011213301456965295228e-14,1.22406715066812108646681253244573100e-15,3.37493844238437059751354849727877185e-09
misc/G61,1.81870527897487742257895848894212303e-14,1.07754055440833819380376270626486334e-15,2.64821838719583255402796391689424012e-09
misc/G62,1.18890172646763509054588740904199228e-14,9.23281291753185488014822963466462249e-16,1.41550273877155537160555571161063854e-10
misc/G63,-Inf,-Inf,-Inf
misc/G64,1.66411075643896499099272786637856749e-14,4.79445777828637241427063449173098702e-16,1.08973103713886899306184042597034765e-13
misc/G65,1.46064180475770080123243699924487802e-14,6.55189159074455102136407256800083230e-16,1.25135829236139131589219831718325309e-08
misc/G66,1.02661932455725875311466470225332436e-14,7.53553442510050839337688525013831053e-16,1.79045197684807357742641173853394460e-10
misc/G67,1.64376962051069784779366561391769654e-14,1.09236574494230687032751426601230827e-15,2.43524770951039676035583674667556627e-08
misc/G7,1.21955719802360344173551773964732199e-14,6.14645990367415393386759650041312250e-16,1.47018490463424920532507219972725537e-13
misc/G8,7.43785805048329612775918197455476594e-15,4.03443703431556135453457125703127043e-16,1.53543842041326055508254762946533099e-13
misc/G9,6.14007429914129568538679520619918812e-15,2.94632867057477985021647453558960841e-16,1.07270476016807244995562989097491161e-13
misc/GD00_a,1.70794704992602710528248178136145074e-02,1.70794704992591415371991647542085535e-02,1.70794703354231533175188500755538842e-02
misc/GD00_c,1.33241825250365120621001761762511738e-14,5.85801537659872764869948719896797079e-16,3.45161937985730337208732739704349965e-12
misc/GD01_b,2.65059750907043317119520710710680803e-15,9.15027965868983235736779513536522201e-17,3.23693679189912324246825083538204552e-12
misc/GD01_c,6.88987047872731345177506556981187211e-15,1.97703196240694313002261779316921322e-16,1.17046656149169827497115428866534429e-12
misc/GD02_a,2.10986616614478505283627657082509615e-15,1.13589087885713375005941914355144560e-16,1.82043216427361524702441124598846545e-16
misc/GD02_b,1.07687301866379484930212734719041639e-02,1.07687301866475064576440767283065350e-02,1.07687307078530781645562833910930823e-02
misc/GD06_Java,1.27538027938254198452671166098900421e-14,5.20379968009294124370942391091156089e-16,2.73950584335985502813694922155197520e-12
misc/GD06_theory,5.27528368389350253793346898146105467e-01,1.40403662558257894327820397441917590e-17,6.22437913124513696005340233214920018e-18
misc/GD95_a,6.35265324864237614213405044147246733e-15,1.79055763950454848223215654500870746e-16,5.27775054277131469020630409753391307e-14
misc/GD95_b,3.86147287068785146437869564023281375e-15,4.35499336803616151471867436030963289e-16,2.77280397058184160674535518094852694e-14
misc/GD95_c,7.93999217787790624619447714720895389e-15,3.16112835646335526313457333892805001e-16,1.22814822269988297909764572220844247e-12
misc/GD96_a,1.52280352601754296541518957511802028e-14,8.44581978205273989723571739809041075e-16,4.22946681344852936121233608879728642e-09
misc/GD96_b,6.04859956049784503593413010254842974e-15,3.93130530360731273867622265574312593e-16,4.31068908076614109397592879993077919e-14
misc/GD96_c,6.50142900597855645339877303517947409e-03,6.50142900597645189511489739706362639e-03,6.50142900595157783207961972724325618e-03
misc/GD96_d,5.52180954388841322754789997030605408e-15,1.77805739379350080398598348752435500e-16,6.69265105733490338233885771484933824e-14
misc/GD97_a,5.93512984042911373525097293804677964e-15,2.80903808399187144632081924911746646e-16,3.23924079927119657391002395819727175e-14
misc/GD97_b,7.80216487051168904064876062930076153e-15,2.90895594872579720606834416447529379e-16,3.19620260791333795182559816923263013e-14
misc/GD97_c,6.47069994561124703726511700807520569e-03,6.47069994561743224237066644642255150e-03,6.47069899620714913841574082918186290e-03
misc/GD98_a,1.28581562368958160067108661026531689e-15,1.08428014517009366361537485377094096e-16,1.64265229218628858805267763646777231e-09
misc/GD98_b,8.98155902520043177426966044722361273e-15,2.81110483745291239117329230995046711e-16,1.47964904948729172952972180359842519e-10
misc/GD98_c,2.52941308991304475576352218930170714e-01,2.84103206482622537120140655018325165e-16,8.71348011610716781875241668365259730e-13
misc/GD99_b,2.91886162284436911537096321421819634e-01,2.91886162284438917350405587717013234e-01,2.91886162284439108375916566112580149e-01
misc/GD99_c,9.59141761923942176306356446195797914e-15,6.04897486908080692525254790509118576e-16,1.84526057349271821874612285484057730e-09
misc/GL6_D_10,1.18437916444067856915234104785618471e-14,3.09820569633723204822952193971027234e-16,5.98400193534852919156179495464737359e-14
misc/GL6_D_6,1.23631717077437293381005948866354380e-14,6.13419586493760356173821128035503745e-16,1.03922071208172484969657497399073942e-13
misc/GL6_D_7,1.05159384884496196644250319938370820e-14,4.12889395188425605955635325941261229e-16,1.73204046178937903997330902895214636e-13
misc/GL6_D_8,7.17611255164795128096220283511887123e-15,4.88418260918839161921115988361851032e-16,3.30774956431577855566260120773419097e-13
misc/GL6_D_9,9.16202637607495482244005542337707684e-15,4.78025864999624306128527414090976248e-16,4.69918125832397389569547764564752290e-14
misc/GL7d10,1.24350450220999319593590165287189691e-16,3.12373220141961011503530798170661179e-18,1.80605048381548291883175187957224253e-18
misc/GL7d11,6.54439491800257462510256077038633618e-15,3.99892922021110221539017793253715957e-16,5.37783978547089647612929437633566868e-14
misc/GL7d12,6.08121152654265323354559725113160442e-15,3.60646300232433285866895600866610400e-16,2.15586075516333098815164315470161663e-13
misc/GL7d25,5.91801765598002098050470805030236793e-15,3.08867523103834650224460590174398284e-16,3.74784837448835355040349548485128318e-10
misc/GL7d26,8.36207145100686581908996113204505995e-15,3.65566244042248048425081275386927638e-16,3.28821483522184414074278039796002277e-11
misc/GlossGT,1.11560317302617155867629338090295482e-14,4.45785553625843406691678680628919659e-16,1.00670792669263812225750134476063481e-13
misc/Hamrle1,3.68116299935046727113477889638746324e-15,9.68570723568427545056831380760746282e-17,6.50906523622041876251442138736893576e-15
misc/Hamrle2,4.40175151599787415082978318100957208e-04,4.40175151598748363050076868164226173e-04,4.40175151595950915289279505511859582e-04
misc/Harvard500,8.50698293517586856683345747345835357e-15,5.00787218669183939762540152135742945e-16,2.07314109220437368044696885059485131e-13
misc/IG5-10,7.53529706103884294415866882182951371e-15,3.68447138747951837759851345085578096e-16,9.76660173974865385596970086996366833e-14
misc/IG5-11,1.12161343450438291548603682974192969e-14,5.84466601100481448306584796075386795e-16,1.48089081326632647000171341017614033e-13
misc/IG5-12,1.04533232876793810774707670950220898e-14,6.70910526012724435100537217328325947e-16,5.94954261428087550448391975958116535e-14
misc/IG5-13,4.36616821018517894707761806105919579e-15,2.44580202071271822427164951534250241e-16,7.11076170506369907303450042369800352e-14
misc/IG5-14,1.09502289977994825562593930645434170e-14,4.43004338355114837264043683883521825e-16,1.28034628249560733111973165487228517e-13
misc/IG5-6,1.05244295019581724616837924648160197e-14,2.34739376738078869872626684100001223e-16,2.61184447651338938395804626672451369e-13
misc/IG5-7,8.80360312474722030979313254193216646e-15,6.37998280084699612638700155989472383e-16,7.04154564622425626370142449119930483e-14
misc/IG5-8,5.82777884933429710086965675269582582e-15,5.69984837309484307868608069649419079e-16,2.73410160423122587386846976669764450e-14
misc/IG5-9,7.11343849088093148204708589713067930e-15,6.92943040568018554678865393797307725e-16,1.27379289304571849115721734875210575e-13
misc/Journals,1.00064930488109783235337051296430207e-14,5.13509640187608359948938423116755891e-16,3.28527398546087397641925731392038821e-10
misc/Kaufhold,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Kohonen,8.58003254828580231959487340389853471e-15,3.71324046638274735782044778052365505e-16,2.07097377944064269853190051558695908e-10
misc/L,1.05688467073135209431435294830201404e-14,6.59188701484473186260758579139374397e-16,3.83673841846498362378251640193592689e-09
misc/L-9,-Inf,-Inf,-Inf
misc/LF10,3.52663371537462406284946206433144113e-16,2.26537295818005164729963963487532706e-17,4.07798303931220834345175052997730550e-17
misc/LF10000,-Inf,-Inf,-Inf
misc/LFAT5,8.73341459348528349711911840821917210e-16,7.03947710148448502226364455444708521e-17,1.33973674765980424411309844386118907e-09
misc/LFAT5000,-Inf,-Inf,-Inf
misc/Lederberg,1.38929741268571023895995498921382112e-14,2.67883180059868787804450749506017126e-02,2.67883180060672945331093702853443667e-02
misc/M10PI_n,2.12101041152656958205839843970516732e-16,6.62815753602052905533985199909081428e-18,1.65703938400513242548938433329556999e-18
misc/M10PI_n1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/M20PI_n,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/M20PI_n1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/M40PI_n,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/M40PI_n1,0.00000000000000000000000000000000000e+00,1.73472347597680709290729171233937873e-18,0.00000000000000000000000000000000000e+00
misc/M80PI_n1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Maragal_1,2.24908386836981223396636702438293234e-15,6.35349606318889199599078728023793183e-17,1.61644680583154890213206293522277493e-16
misc/Maragal_2,8.10440232877267331190906840215314149e-15,4.11755891315093763826323708755230087e-16,7.91777862794255832761666945008701233e-12
misc/Maragal_3,5.53943587692222549195593233052193046e-15,4.45095430933190187117622588200905608e-16,4.28706246474738798198269574199216833e-14
misc/Maragal_4,9.11079206299595876678444266224517921e-15,2.21592100421679105238870537168880494e-16,1.33674955114586508480230441563538147e-10
misc/Muu,-Inf,-Inf,-Inf
misc/NotreDame_yeast,2.82372948628207514755567170997044413e-02,2.82372948628281113420350977564981002e-02,2.82372947618331279018948790311676656e-02
misc/ODLIS,6.66387592999085228271175936035738850e-15,5.92804038303906842514946262632075417e-16,4.97989675764874512147677510242506012e-11
misc/Oregon-1,1.14227073225579300883443063506656997e-14,7.76451532445181288025443043786986340e-16,2.44550462201906462693063001844288542e-10
misc/Oregon-2,1.24556713294822243225798055886137510e-14,8.19127703245088291808236673202219314e-16,4.23519416220523481608638955243983680e-10
misc/PGPgiantcompo,2.28492988549969801561381872148075556e-14,9.10237731774788347584998602930700858e-16,2.31089754081883253148192443568533423e-08
misc/Pd,-Inf,-Inf,-Inf
misc/Pd_rhs,-Inf,-Inf,-Inf
misc/QRpivot,6.90935095146502819727757385128417408e-15,3.83796779836863247747910151399128408e-16,1.79576427509556043351710771828237517e-13
misc/Ragusa16,1.88330463628446700455509504907460043e-15,8.93196673103926776729660995268677242e-17,1.35716751921493982611355282345334419e-12
misc/Ragusa18,2.17526144262590062363187572869141509e-15,2.32624765742679050533911858780760983e-16,2.47938534703546694440847036815326389e-16
misc/Roget,5.39472591717661449666177292808184845e-02,4.82624031423553283240238761439026824e-16,4.62503157992744069305555671994552030e-10
misc/S10PI_n,2.12101041152656958205839843970516732e-16,6.62815753602052905533985199909081428e-18,1.65703938400513242548938433329556999e-18
misc/S10PI_n1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/S20PI_n,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/S20PI_n1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/S40PI_n,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/S40PI_n1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/S80PI_n,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/S80PI_n1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Sandi_authors,8.99824080267779434017619896729845972e-15,3.89629173408956612072810320292200060e-16,1.64354200537908479323517706360957916e-13
misc/Sandi_sandi,1.00388518265807305659169689300604562e-14,9.21162608814319946055724402646878522e-16,3.67631477612260857765125470822234157e-13
misc/SciMet,1.22690517495515362845150706363819405e-01,1.22690517495517619209975161831880605e-01,1.22690517957595972656342100622831653e-01
misc/Si2,-Inf,-Inf,-Inf
misc/SiH4,-Inf,-Inf,-Inf
misc/Sieber,6.72877672595001733426434263453949645e-15,3.07795061075618206305140178477950163e-16,3.34878577414050279939794487717276596e-12
misc/SmaGri,1.05937320235801132026583002152229128e-14,9.81939210408233436902102954262612598e-16,1.35543056916798839471127774750054869e-09
misc/SmallW,1.44834194697551637506310156294895095e-14,1.07730677066641683898881723775263638e-15,2.34388421066946658114504516628305399e-12
misc/TF10,7.62583538951025888367000104268821155e-15,5.58738227102059222082930489256300798e-16,7.27674794716254699128500120318856144e-13
misc/TF11,6.12701413881937855375721809538393126e-15,5.29745702101650657876763097313521633e-16,2.72447425808005199590979866122520511e-10
misc/TF12,6.52412165893466813999162129686945419e-15,4.94792518086174476523254219805046424e-16,3.71911642536183817703754754912904273e-13
misc/TF13,8.82014889771618827526383042566330524e-15,6.37801680599337864229482927703331814e-16,1.01661094972265614927544556768391436e-13
misc/TF14,8.26140492483419665589461296168389624e-15,6.12988388437582548485283866214671007e-16,7.71896109601989308174871569140273125e-12
misc/TF15,1.08521517098684497152629805992978417e-14,1.12309824878992458212309574195675980e-15,3.18217223492744910524319213569301321e-10
misc/TS,2.50884499787806437355817962382440517e-15,3.59826156268252339751275095144085267e-02,3.59826156268166552407778757946771007e-02
misc/TSOPF_FS_b9_c1,3.39888216126490392874329209706201795e-15,1.91789905728644056284684445290583532e-15,5.61253283584349902267137332805802463e-11
misc/TSOPF_FS_b9_c6,1.29116305244351603229996963723744045e-15,3.17988601703491395149922029621405871e-16,3.10479165200607120590504218084597297e-13
misc/TSOPF_RS_b9_c6,1.13014747456876199348961845450651486e-15,8.08842559565188899489902538397566747e-18,2.20590483698849170459012959692492821e-18
misc/Trec10,1.33373162554865398956948231497190087e-14,4.80851714493863989125014104960553319e-16,3.81615818591204706595350396954327591e-12
misc/Trec11,1.36779028609679354443266272594752144e-14,4.34239751092850089839358010902776651e-16,5.20413144370956478831320708044813862e-13
misc/Trec12,9.81981517243548905352341935992483727e-15,8.57701420159993865059621655063621200e-16,3.43039276791030733911796548344922649e-13
misc/Trec6,1.97074323224713220988229665610348138e-15,9.09954530955605162503743412653708207e-17,6.01801157414361207238097915941092172e-17
misc/Trec7,2.90198671367590689210479817605692228e-15,1.78186511968428451475943533914588149e-16,1.36310225474396700620616930619852573e-15
misc/Trec8,8.36985495837231660162632377154731072e-15,3.60407306107472357669075023040640285e-16,3.06088725271610462549551464507450317e-13
misc/Trec9,5.46212861669324977344964942680993735e-15,4.74470368260630097994623397502045461e-16,1.29804116490809671929614053173915227e-12
misc/Trefethen_150,4.48063076801406334018779365871034410e-15,2.04100808639650254220995681165094071e-16,1.55913008131218301635681675426928042e-14
misc/Trefethen_20,3.43996642581144598865031759571977588e-15,1.54519931405567864618546112972296540e-16,1.59680819771612525573631500028939877e-15
misc/Trefethen_200,4.64529228331866628776645710807649250e-15,3.56274191844419871945341094638338162e-16,8.60255696730211437147696251853368057e-15
misc/Trefethen_2000,6.75552840736959179002110195685058951e-15,2.28047974639178527685971146943875056e-16,1.50252245269254243136244832272352752e-14
misc/Trefethen_200b,6.01830824469407789910523415038676982e-15,1.99924826068858078102735716622958557e-16,5.37285575202241104512265017593274827e-15
misc/Trefethen_20b,3.95322288750158550538606694495384062e-15,1.41575261906370916639764668977637429e-16,4.07526958158540869294172072301343577e-15
misc/Trefethen_300,3.00682947335081412807651402825074621e-15,4.49435635952390521958579435998434107e-16,1.14098798856578514689279704750704746e-14
misc/Trefethen_500,6.38799603238655498226415770709668721e-15,4.53861818367719607702678589862701695e-16,2.48349859883104873793808124829967753e-14
misc/Trefethen_700,5.89378274444949002615154081441409841e-15,2.23198955592614610735224531234096370e-16,8.58303181917161172605055704029534658e-15
misc/USAir97,8.95004363580288576807218463546390309e-15,4.53310965134085696453596126269153550e-16,6.42118264571276158462811555500784127e-14
misc/USpowerGrid,1.51809132818866930562757213624666145e-14,1.61666004928735473809821303025400671e-15,2.04997648263077715461258417253197837e-08
misc/aa01,1.18282628730455274714668051041315905e-14,8.26138389151806387440596287422795018e-16,9.71499573307567328079191090818269011e-14
misc/aa03,1.17695884312773759423645576422155700e-14,5.15664476680309507400141922283917514e-16,1.23648512784799367595188034934795301e-09
misc/aa3,1.17695884312773759423645576422155700e-14,5.15664476680309507400141922283917514e-16,1.23648512784799367595188034934795301e-09
misc/aa4,1.72850345495748658322080069632511422e-14,9.48326115331850355733876178302621623e-16,1.47507392195420112532341480478969124e-09
misc/aa5,6.88969464846158322391067395583620389e-15,4.40518019187377490924238498427571682e-16,1.02836567717079195828481674512204378e-11
misc/aa6,1.38857708423025552042266914471158992e-14,1.08904014331414603219218129056496452e-15,4.83395020807525805475571447736622732e-12
misc/abb313,7.64108098363269836771970524941893380e-15,3.14771888711056089704364259536181164e-16,2.31210202321554361123254374440242121e-14
misc/abtaha1,5.06857411437065535026559323620516535e-15,1.92735135262519741640002339057095348e-16,4.11242417298807112142578117768656518e-14
misc/abtaha2,5.69730123331258363348871452942349343e-15,3.75625293653871897831159534210324224e-16,4.16548308435572670589534731224182996e-11
misc/add20,-Inf,-Inf,-Inf
misc/add32,-Inf,-Inf,-Inf
misc/adder_dcop_01,-Inf,-Inf,-Inf
misc/adder_dcop_02,-Inf,-Inf,-Inf
misc/adder_dcop_03,-Inf,-Inf,-Inf
misc/adder_dcop_04,-Inf,-Inf,-Inf
misc/adder_dcop_05,-Inf,-Inf,-Inf
misc/adder_dcop_06,-Inf,-Inf,-Inf
misc/adder_dcop_07,-Inf,-Inf,-Inf
misc/adder_dcop_08,-Inf,-Inf,-Inf
misc/adder_dcop_09,-Inf,-Inf,-Inf
misc/adder_dcop_10,-Inf,-Inf,-Inf
misc/adder_dcop_11,-Inf,-Inf,-Inf
misc/adder_dcop_12,-Inf,-Inf,-Inf
misc/adder_dcop_13,-Inf,-Inf,-Inf
misc/adder_dcop_14,-Inf,-Inf,-Inf
misc/adder_dcop_15,-Inf,-Inf,-Inf
misc/adder_dcop_16,-Inf,-Inf,-Inf
misc/adder_dcop_17,-Inf,-Inf,-Inf
misc/adder_dcop_18,-Inf,-Inf,-Inf
misc/adder_dcop_19,-Inf,-Inf,-Inf
misc/adder_dcop_20,-Inf,-Inf,-Inf
misc/adder_dcop_21,-Inf,-Inf,-Inf
misc/adder_dcop_22,-Inf,-Inf,-Inf
misc/adder_dcop_23,-Inf,-Inf,-Inf
misc/adder_dcop_24,-Inf,-Inf,-Inf
misc/adder_dcop_25,-Inf,-Inf,-Inf
misc/adder_dcop_26,-Inf,-Inf,-Inf
misc/adder_dcop_27,-Inf,-Inf,-Inf
misc/adder_dcop_28,-Inf,-Inf,-Inf
misc/adder_dcop_29,-Inf,-Inf,-Inf
misc/adder_dcop_30,-Inf,-Inf,-Inf
misc/adder_dcop_31,-Inf,-Inf,-Inf
misc/adder_dcop_32,-Inf,-Inf,-Inf
misc/adder_dcop_33,-Inf,-Inf,-Inf
misc/adder_dcop_34,-Inf,-Inf,-Inf
misc/adder_dcop_35,-Inf,-Inf,-Inf
misc/adder_dcop_36,-Inf,-Inf,-Inf
misc/adder_dcop_37,-Inf,-Inf,-Inf
misc/adder_dcop_38,-Inf,-Inf,-Inf
misc/adder_dcop_39,-Inf,-Inf,-Inf
misc/adder_dcop_40,-Inf,-Inf,-Inf
misc/adder_dcop_41,-Inf,-Inf,-Inf
misc/adder_dcop_42,-Inf,-Inf,-Inf
misc/adder_dcop_43,-Inf,-Inf,-Inf
misc/adder_dcop_44,-Inf,-Inf,-Inf
misc/adder_dcop_45,-Inf,-Inf,-Inf
misc/adder_dcop_46,-Inf,-Inf,-Inf
misc/adder_dcop_47,-Inf,-Inf,-Inf
misc/adder_dcop_48,-Inf,-Inf,-Inf
misc/adder_dcop_49,-Inf,-Inf,-Inf
misc/adder_dcop_50,-Inf,-Inf,-Inf
misc/adder_dcop_51,-Inf,-Inf,-Inf
misc/adder_dcop_52,-Inf,-Inf,-Inf
misc/adder_dcop_53,-Inf,-Inf,-Inf
misc/adder_dcop_54,-Inf,-Inf,-Inf
misc/adder_dcop_55,-Inf,-Inf,-Inf
misc/adder_dcop_56,-Inf,-Inf,-Inf
misc/adder_dcop_57,-Inf,-Inf,-Inf
misc/adder_dcop_58,-Inf,-Inf,-Inf
misc/adder_dcop_59,-Inf,-Inf,-Inf
misc/adder_dcop_60,-Inf,-Inf,-Inf
misc/adder_dcop_61,-Inf,-Inf,-Inf
misc/adder_dcop_62,-Inf,-Inf,-Inf
misc/adder_dcop_63,-Inf,-Inf,-Inf
misc/adder_dcop_64,-Inf,-Inf,-Inf
misc/adder_dcop_65,-Inf,-Inf,-Inf
misc/adder_dcop_66,-Inf,-Inf,-Inf
misc/adder_dcop_67,-Inf,-Inf,-Inf
misc/adder_dcop_68,-Inf,-Inf,-Inf
misc/adder_dcop_69,-Inf,-Inf,-Inf
misc/adder_trans_01,-Inf,-Inf,-Inf
misc/adder_trans_02,-Inf,-Inf,-Inf
misc/adjnoun,8.74435505249706410418310231023838033e-15,3.49703014596866591820127299069480093e-16,5.95759590131952131467254089157592476e-14
misc/adjnoun_adjacency,8.79826363055840294545214614195958427e-15,5.30536755493262162010788046889878347e-16,2.05057234714192171795556474062587923e-11
misc/advogato,8.33935809969314495778469583267157794e-15,4.47384282763370840545898520890812739e-16,1.12816240222741795874576724232084209e-10
misc/aft01,-Inf,-Inf,-Inf
misc/air02,5.60565617684944477125968429132799196e-15,3.11692667676339327406370266024523514e-16,6.96458466359995564719830896268994177e-14
misc/air03,9.34591103572786823665389172425609021e-15,4.75555001942684890192938900484750375e-16,2.12717868356406088864632438719383772e-11
misc/air04,1.18282628730455274714668051041315905e-14,8.26138389151806387440596287422795018e-16,9.71499573307567328079191090818269011e-14
misc/air05,1.72850345495748658322080069632511422e-14,9.48326115331850355733876178302621623e-16,1.47507392195420112532341480478969124e-09
misc/air06,1.17695884312773759423645576422155700e-14,5.15664476680309507400141922283917514e-16,1.23648512784799367595188034934795301e-09
misc/aircraft,-Inf,-Inf,-Inf
misc/airfoil1,2.49973653603013897061746532148817048e-14,1.78296138078528074260824926290162581e-15,1.87551545832662202668055139837726721e-08
misc/airfoil1_dual,-Inf,-Inf,-Inf
misc/arc130,4.51620197884983581484337719609159409e+00,4.51620197884983527273858919046696541e+00,4.51620197884040074567088419879021398e+00
misc/arenas-jazz,8.01456963600735031949868612100943410e-15,5.38071682834102410623334259180205644e-16,3.10719124640430206113574125224562796e-11
misc/arenas-meta,1.11764616073443807549006318670796222e-14,8.84391345826574414860495892163071270e-16,3.14965621474924983335607461338579763e-12
misc/arenas-pgp,1.76768086968782017053256905842656429e-14,1.73324705920368137404380873367219389e-15,1.59588157972318900206059094089204377e-08
misc/as-22july06,1.33169932011595603270731557907026819e-14,1.11430314069049058952534218833998485e-15,7.76204134105124069549623635542942184e-10
misc/as-735,2.44086913761305780419425464923664948e-14,9.25707589537338094739107192961511843e-16,1.04072297524882600228937282928254889e-08
misc/as-caida,1.53652129284114519474544886569868545e-14,7.70473753322348718303178843165804083e-16,2.66845701157517367618983349979352151e-09
misc/as-caida20071105,1.35302898362257078348525842087583677e-14,9.29665173479864669886148294161110531e-16,5.91222274157100076824243758340835118e-09
misc/as20000102,1.17630434022833309930984441633951779e-14,3.72948445035980394823016105586839073e-16,2.65054415599416298062247925363814274e-10
misc/ash219,6.24592350654485603041918123787865748e-15,5.26154705365039165266687074810881356e-16,7.18836304239183632715742825789561035e-14
misc/ash292,1.11505140519381862852476959202826294e-14,6.65988967453709882497101400979534408e-16,1.30498943186939263879336585267746639e-09
misc/ash331,6.42091277149809410569526110833040771e-15,3.59804288871573687705456440571925711e-16,1.31481649300792612811416262318961670e-13
misc/ash608,9.48391367010951756414267618692877964e-15,8.43228183583240467407780358408635372e-16,1.87175368360272652727859047806153424e-13
misc/ash85,1.37939707775696419043543046509187815e-14,4.60013567895135411060995608196157152e-16,1.49461924616036510369001616741831687e-13
misc/ash958,1.29280342568821660231769136825557735e-14,3.47631381093577325952767731716367459e-16,3.74466783303041543104716740519404185e-13
misc/astro-ph,5.95398749678629608925812211618137566e-02,5.95398749678657818738487842779415759e-02,5.95398768689583975050790878988125609e-02
misc/aug2d,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/aug2dc,1.82939648796296772030925747558319368e-15,4.42787777277729733528117837664212473e-17,1.22906474574575013935637480652394099e-08
misc/aug3d,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/aug3dcqp,1.84461854932615157921290034913139761e-13,1.88430659833375776441606235169997994e-13,9.19288729747930271785751250636532158e-09
misc/b2_ss,8.21735509778436766318564941654691627e-15,1.03670677647506860098471894424755986e-15,1.79263352139649117494448351407925112e-10
misc/b_dyn,-Inf,-Inf,-Inf
misc/barth,2.80001374382380389095063483058539407e-14,1.81346034502725115441638886488849981e-15,1.80604347835224841149884778416988585e-08
misc/barth4,-Inf,-Inf,-Inf
misc/barth5,-Inf,-Inf,-Inf
misc/baxter,2.22817767268296449886285899461665005e-14,1.28117977950724991884908252194495854e-15,1.91573408324904019499258540893470839e-07
misc/bayer02,5.76161804403571976883021357817760729e-15,4.93467805631023898697443079938539059e-16,1.44182897733553700720874080742043420e-09
misc/bayer03,6.71109042772803850328444882446061994e-13,3.89164468645550011923912691464851335e-14,8.86905569128915596354924457652366797e-10
misc/bayer05,-Inf,-Inf,-Inf
misc/bayer06,2.77601982674676468432564453569108277e-11,6.24811590278903225343186084246332445e-12,3.08559438025749631218723836167979491e-10
misc/bayer07,1.89776838480389942800293538460945251e-13,8.99226345551069338700095436354701001e-15,1.72682802056709365682550503291827763e-10
misc/bayer08,7.36315784075996991638544834225526480e-12,5.02556773727439200547315988727820839e-12,3.74128446387152994813524299115239786e-10
misc/bayer09,-Inf,-Inf,-Inf
misc/bcspwr01,7.95817391161043601753973494141483824e-15,2.22202783377838181195215841636036110e-16,6.59367962121358334306438115686701109e-14
misc/bcspwr02,6.22197782002135258704793219841655759e-15,3.48339475598060554832795164845879497e-16,6.43912052446425709809337643149920407e-14
misc/bcspwr03,5.54897389748704807113971481310398929e-15,3.65415489349096470380991479450731148e-16,1.04944111750416614121660787867784859e-13
misc/bcspwr04,1.15337131313899159216354267482113454e-14,5.01154044301756808917873981646349108e-16,4.56019685882848123688230533800409876e-14
misc/bcspwr05,1.43799974387828625508316741282877496e-14,9.00324574702564802950518047361605351e-16,1.55300618479994239231302380703557044e-13
misc/bcspwr06,1.23104248474317141361935358909569247e-14,1.42315916242821672485630391670899553e-15,2.38917575249571833381830490253886309e-09
misc/bcspwr07,2.08230463876665803120050687719201039e-14,1.47809859338205309563680264530720414e-15,7.08496117431592226755082075528465828e-09
misc/bcspwr08,1.30830443087228306096835978699411406e-14,7.71640087510805766976446087228481917e-16,3.01173119875471767248576720060870893e-09
misc/bcspwr09,1.09059960292390313461403985240424189e-14,1.15261430904842880286708646670252478e-15,9.93745517271004289688201234634157405e-09
misc/bcspwr10,1.79224496534927648132356080104219972e-14,1.39728030655525603847933757755468336e-15,1.28758889549954188586566925308494266e-08
misc/bcsstk01,1.92517748243891593280391475618400190e-01,4.90771276537822593965087031801328778e-16,1.23178928035382654426263704024279300e-10
misc/bcsstk02,Inf,Inf,Inf
misc/bcsstk03,-Inf,-Inf,-Inf
misc/bcsstk04,-Inf,-Inf,-Inf
misc/bcsstk05,-Inf,-Inf,-Inf
misc/bcsstk06,-Inf,-Inf,-Inf
misc/bcsstk07,-Inf,-Inf,-Inf
misc/bcsstk08,-Inf,-Inf,-Inf
misc/bcsstk09,-Inf,-Inf,-Inf
misc/bcsstk10,-Inf,-Inf,-Inf
misc/bcsstk11,-Inf,-Inf,-Inf
misc/bcsstk12,-Inf,-Inf,-Inf
misc/bcsstk13,-Inf,-Inf,-Inf
misc/bcsstk14,-Inf,-Inf,-Inf
misc/bcsstk15,-Inf,-Inf,-Inf
misc/bcsstk19,-Inf,-Inf,-Inf
misc/bcsstk20,-Inf,-Inf,-Inf
misc/bcsstk21,-Inf,-Inf,-Inf
misc/bcsstk22,-Inf,-Inf,-Inf
misc/bcsstk23,-Inf,-Inf,-Inf
misc/bcsstk26,-Inf,-Inf,-Inf
misc/bcsstk27,-Inf,-Inf,-Inf
misc/bcsstk34,-Inf,-Inf,-Inf
misc/bcsstm01,1.04738230666885373748522073697378956e-15,1.22663473334669912949923561854834916e-18,2.74283864732554745351457652149611661e-18
misc/bcsstm02,1.20056613385294207467619813240189721e+00,-Inf,3.64694746111375661268127483419478789e-10
misc/bcsstm03,3.60436533891171557565989172862560849e+01,3.60436533891171560896658246738030963e+01,3.60436533891171559899483430126914959e+01
misc/bcsstm04,3.60436533891171560896901842735271312e+01,3.60436533891171560367811182562344901e+01,3.60436533891135814838012685763060190e+01
misc/bcsstm05,1.38629436111989061883446424291672659e+00,-Inf,2.35747210645762002326885920640785461e-09
misc/bcsstm06,5.73414254955636901076964092564605545e-01,5.73414254955639099206406249843034260e-01,3.31977270865374959418874011282979013e-09
misc/bcsstm07,-Inf,-Inf,-Inf
misc/bcsstm08,1.54992421414435795769132838012661922e+00,1.54992421414434988945533032649826931e+00,1.54992417127622870485824627303127232e+00
misc/bcsstm09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,6.58217331626121823352693455667022457e-10
misc/bcsstm10,-Inf,-Inf,-Inf
misc/bcsstm11,1.38629436111989150701288394304375332e+00,3.98367452758766756518762085912269949e-16,1.57508834676887423616810632693219989e-09
misc/bcsstm12,-Inf,-Inf,-Inf
misc/bcsstm13,-Inf,-Inf,-Inf
misc/bcsstm19,9.80258143468546406667672381751516720e-01,-Inf,8.80454549748291991409526888823705037e-10
misc/bcsstm20,1.38629436111989106292367409298179986e+00,-Inf,7.66447179014870158654569213649068051e-10
misc/bcsstm21,1.22124532708767174617953759771117307e-15,5.80722531323142365913634573567602210e+01,3.97353072356415097059238613504332958e+01
misc/bcsstm22,1.38629436111988989718949823656561684e+00,-Inf,2.65175413014793806223857107704713178e-09
misc/bcsstm23,1.06080534582437109675722232397497368e+00,2.54047342750473781545610282026287282e-16,5.56051503626544489625856280507702148e-10
misc/bcsstm24,9.80258143468546877695409986882823357e-01,9.80258143468547387975459059446910556e-01,1.03901622348910659717164168655402785e-09
misc/bcsstm25,1.27220825473232250787800881670413158e+00,3.73985711499412686608776050846930748e-16,1.02942999171069767275010399302272597e-09
misc/bcsstm26,1.60375036806366496427491098977660487e-15,3.54238670231851694031200847174106526e-16,1.89621057982125472633365118811204131e-09
misc/bcsstm27,-Inf,-Inf,-Inf
misc/bcsstm34,7.91457872497749911027351101945157450e-15,6.88279215877717343417000373434699106e-16,2.19216435722874256896395588549256061e-10
misc/bcsstm35,-Inf,-Inf,-Inf
misc/bcsstm37,-Inf,-Inf,-Inf
misc/bcsstm38,-Inf,-Inf,-Inf
misc/bcsstm39,2.33586984392937851539481797929327411e-15,5.73414254955638942197160381465409543e-01,5.73414254448838532270730899851169121e-01
misc/beacxc,1.26443398872113179739012031823874870e-14,5.92511635917865931798482325550049999e-16,1.39148144519960604407513038711959581e-09
misc/beaflw,6.46610740250066113415340620797319774e-15,4.36494344965258780946917005853113974e-16,8.68877382772483639569585154911679917e-14
misc/beause,1.11025262792210437065160184166416158e-14,4.04608055042422348416867648939079848e-16,5.36014430839657309713529344521558468e-09
misc/bfly,6.21265973623984979748191107065701036e-02,6.21265973623962996251471322193461422e-02,6.21265973624016467705482417226219475e-02
misc/bfwa398,-Inf,-Inf,-Inf
misc/bfwa62,Inf,Inf,Inf
misc/bfwa782,-Inf,-Inf,-Inf
misc/bfwb398,6.81233457066961010846449839341262071e-13,4.53548189731703436717880236331123131e-16,2.90036563736705194171724047064193168e-10
misc/bfwb62,3.91693243725509891174556285018090844e-04,1.75763856302143610265701587773278865e-05,1.83935105732985286877795944078337361e-02
misc/bfwb782,8.30983468090047825512553717917171429e-12,8.71363589584831699842934107378697008e-13,8.47281249716555118635405131808709686e-06
misc/bibd_11_5,5.52985773335874198500330861939194091e-15,3.42963346096946603637835595834074305e-16,4.05168390216993370311468207454154126e-13
misc/bibd_12_4,7.39580349372747297914072363124493823e-15,3.28835679137884103749125415423298705e-16,4.72115895015408516076564282796295626e-12
misc/bibd_12_5,5.90702425516884757709733637418490240e-15,3.43930687992271649358709971423672360e-16,4.27056741365170342758801527847013653e-10
misc/bibd_13_6,6.12312507646996876006418638066595173e-15,6.98032664975085333986073012912312946e-16,8.22374536049671121594620185485834575e-11
misc/bibd_14_7,5.09514241668070697367021592344348061e-15,3.85848195532476979721420410900313782e-16,2.47186403674796318871750629506776404e-12
misc/bibd_15_3,9.35891628563918781576532130452599416e-15,3.72005749928283877089015860662257346e-16,4.42975922644008382916288196507958596e-10
misc/bibd_15_7,6.36423943488253959095739078370700677e-15,4.02163394402811439618451757383493010e-16,5.17324007382852872117576774409108691e-10
misc/bibd_17_3,9.40911868855105339453259117615032459e-15,8.74052495024019837107546466037891046e-16,4.92102021264127048243991207934783267e-10
misc/bibd_17_4,7.99543390893560909160109948335493141e-15,4.81320147810693097226405161630412912e-16,3.12530756181654475580218280025790581e-10
misc/bibd_17_4b,7.99543390893560909160109948335493141e-15,4.81320147810693097226405161630412912e-16,3.12530756181654475580218280025790581e-10
misc/bibd_49_3,8.17990009666309152411450601934187878e-15,1.26666443285736716023816677976523656e-15,7.49363490824306048889289050246203524e-09
misc/bibd_81_2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bibd_9_3,7.86323027922139429233937986616738565e-15,3.45474419221564178992035134988374422e-16,6.24306347408587628330909151378149876e-14
misc/bibd_9_5,9.81143511244359571781004680610844206e-15,4.61393453838208405670254230620575229e-16,6.44057672804605529713350740501374259e-10
misc/big,Inf,Inf,Inf
misc/big_dual,-Inf,-Inf,-Inf
misc/bio-MUTAG-g1,2.60816909862578596011243277560927426e-15,5.02473263179114723316332417121464104e-17,1.16398738956761476951086126202892645e-16
misc/bio-MUTAG_g1,2.60816909862578596011243277560927426e-15,5.02473263179114723316332417121464104e-17,1.16398738956761476951086126202892645e-16
misc/biplane-9,-Inf,-Inf,-Inf
misc/bips07_1693,2.33712435303546598437013010057610617e-08,1.74642250767487427661524380592324352e-08,4.28351163031332245874202916464271508e-03
misc/bips98_1142,4.60763101607319075577003449620995685e-15,1.54396580761077970668689758807653973e-15,4.18433758033100431793046876814589908e-11
misc/bips98_1450,1.19979574888260990253015575583731204e-08,4.59084794978528827798426801572047288e-09,8.35249345505264318584568557775437564e-04
misc/bips98_606,5.00057443482480771574405057419300972e-15,6.91163133884189159392365240414044515e-16,6.30593037081543489614406541251577414e-14
misc/blckhole,1.80159107952513878238811862518353848e-14,1.56146292871559286656428341841244383e-15,2.80305143324272606604475003215605264e-08
misc/bloweya,-Inf,-Inf,-Inf
misc/bloweybl,1.11525059066426302877504217984053622e-15,9.16514874517911606555578315943876814e-17,6.32798617979421243239049044025410174e-14
misc/bloweybq,2.72367624753288964967419256279276103e-34,2.72367624753288964967419256279276103e-34,2.72367624753288964967419256279276103e-34
misc/bp_0,6.51643836475722945063520487758756346e-15,4.52361952527064189995252557448018132e-16,4.93508642125046358255738679948857345e-13
misc/bp_1000,1.00938681929564794677158309559799927e-14,2.11697513569223071633185257954508772e-16,9.07575103847806985498408698478800651e-13
misc/bp_1200,6.25733130281558802652621481790067525e-15,4.63107386420685088813895441543005732e-16,3.81526699279757250160730014223985409e-13
misc/bp_1400,9.24196806494146297121508031338627789e-15,3.14682850782540828481273908840572950e-16,4.86583887811068338856934450267050099e-14
misc/bp_1600,8.30933871349040558442397847549730836e-15,5.26784085491935625218112801048056693e-16,2.61593491568435813087248546021258572e-10
misc/bp_200,1.02119030101386643320224518332882640e-14,7.29203204953363817487209782952554010e-16,5.67739986441750011579449791359133105e-10
misc/bp_400,5.85529443183634977949077220286921553e-15,6.29313776579707829976207071629102108e-16,7.77170554441669231483337559514204479e-13
misc/bp_600,6.38631603410830659668163228220455310e-15,4.14027502587675936611816401206163487e-16,8.36096337412207977133673287510291383e-13
misc/bp_800,7.83048155955032330119149641453524173e-15,4.59684534222485024538765435956199565e-16,1.45135241748952426893091131608762079e-10
misc/brainpc2,-Inf,-Inf,-Inf
misc/bratu3d,6.75322301446425849220386817670107474e-16,1.93947980722443194367752721187350843e-18,3.24537045394939367340484513774826798e-18
misc/bwm200,9.52629781689911636854325745657648555e-15,6.63830711574944398041619556446734282e-16,2.63541534958598061869890973341496235e-11
misc/bwm2000,-Inf,-Inf,-Inf
misc/c-18,1.22101768611799156421405517476645597e-14,9.28526076217086263148276216531819670e-16,2.97538204199689149167925932146977516e-10
misc/c-19,7.37616467934405114605808076575056100e-15,6.56953617206945563221444157894957620e-16,1.43594632376638253076576880306255102e-10
misc/c-20,7.60819205717398345617599469455342132e-15,3.19772648545822255665291307136993524e-16,4.14035199966586221471378882897829536e-13
misc/c-21,5.64036542035746102484019153962456515e-15,3.98778437052131557530998462190769569e-16,2.01756818078598138508911763016838927e-12
misc/c-22,6.49763962169154474733479795097622656e-15,8.64806182081665285237024007959511472e-16,7.38562373658738064459928132167165600e-10
misc/c-23,1.41375752566750347022209928412115299e-14,5.12270418285110769674639768402565548e-16,2.56257967504118456188485427780566502e-13
misc/c-24,7.14063856822516643997279962117088826e-15,3.20728451782226029585807239337055195e-16,1.41793162111280486507962444340750969e-11
misc/c-25,1.37112581616951453299778356015793114e-14,7.83490853877530216179275715333859643e-16,7.55228418510788518839740213377926691e-12
misc/c-26,1.13108534554080100457616941760495774e-14,5.11622536578376038141958948298168634e-16,1.28408063281530149263057749197709596e-10
misc/c-27,2.38483661482591087932227860908983943e-14,2.20881264820386419818030699856768614e-15,8.96049863386514169291220702024141752e-11
misc/c-28,1.06768099351067223062324924344190272e-14,8.36974369124747923921589961858092898e-16,4.40943633662285400654570073220558624e-10
misc/c-29,7.57085483958785654665709768523125982e-15,4.26540783203257374208427636707872302e-16,7.33751493416544744001433053942775384e-14
misc/c-30,2.79744197103928092000467668715652279e-14,2.77428246665614253010275007582950743e-15,5.15111527597814140359220158000777044e-10
misc/c-31,8.67242085655378650539025876535712614e-15,3.36896530776206966373862875301982700e-16,4.00247787412806146417760494664411853e-13
misc/c-32,1.98276064359430024840839335810014430e-01,7.12277337271152722901928868605573578e-16,1.62274945110712584914309482043226897e-01
misc/c-33,1.44508129155498485160070143520535354e-14,4.89294911356538455877666499178021338e-16,8.43858519449313253942945204057235129e-11
misc/c-34,7.39112403884570212816026452428626157e-15,3.39606786359785972171024991184740973e-16,3.16763135936320938184313134251749532e-12
misc/c-35,1.45668543775917456177489678224656359e-14,2.64713930139346036443630058361583198e-16,1.37905043470010362895139409458667560e-12
misc/c-36,7.91139160066704797199198352635399351e-15,4.07742330385180265811662770675625485e-16,2.93719599481489519277218696117819256e-10
misc/c-37,1.43388756556432799111299284609436599e-14,4.00327568411521284810950695801613967e-16,2.84021449616743025025230657316778927e-12
misc/c-38,1.89084259880801401858218839642240117e-14,8.86226380456539771250349692749337806e-16,1.30941288995635676034375266495297926e-09
misc/c-39,9.49044396426737521935789140020459071e-15,1.59891213375080070874928474350781214e-15,6.08950897646523504720925963149403774e-10
misc/c-40,4.57316513068861131741896836899866419e-15,2.71816870103764682490218079527336353e-16,1.85552434244980902621488619281060750e-10
misc/c-41,6.56949465119690546941895605683950043e-15,4.38213922930562613596273395100195626e-16,5.77082208999793398716870033280124998e-11
misc/c-42,5.96486572210118111434012057859171845e-15,3.31783562100997312874785799456994997e-16,2.26314044208223620839323750413228814e-11
misc/c-43,-Inf,-Inf,-Inf
misc/c-44,1.19143889698048577511896294574068832e-14,5.51626212714001916193559359691643658e-16,3.40561408498470490828389695096689415e-12
misc/c-45,-Inf,-Inf,-Inf
misc/ca-CondMat,6.81722833492402713989654975576749478e-02,6.81722833492392050857087305770826471e-02,6.81722833348613050452946879896251470e-02
misc/ca-GrQc,2.29508820634840197007935639857799505e-02,2.29508820634867391976192621185288579e-02,2.29508820635265720639018133803282926e-02
misc/ca-HepPh,6.56512780168347110953194378913440849e-02,6.56512780168375639433142391343011584e-02,6.56512783002969472684673170779922709e-02
misc/ca-HepTh,1.52501839360585760538801261188236599e-14,6.80415505545432999921230246068033213e-16,1.01040284672838797970740224436770514e-11
misc/ca-opsahl-collaboration,1.14295533467528285260031784452874320e-14,1.57876717423149510429683275912731908e-15,8.79816481378953535490781578493083817e-09
misc/cage,2.73657793778163568539728112689220911e-16,1.12911373282614227144350042792575838e-17,2.16838893104944060801868277029151987e-18
misc/cage5,6.63679052630580164869195662492932365e-15,4.60829910324772504450944202786155745e-16,8.78898609966886095936859700244296509e-13
misc/cage6,7.57975824512023816073742456633348439e-15,5.24957035609730866301800574727603067e-16,1.08086950702505493910903902688454131e-11
misc/cage7,6.40688207787521247509939605070403428e-15,4.04075027547721056692012005405751281e-16,2.81479243541917957011137093927660449e-10
misc/cage8,8.72280171150191355591101638264072642e-15,4.44842472731764862681258740543997394e-16,1.12558011385601546523464242722539496e-09
misc/cage9,1.15887913592714231043880867264583540e-14,7.38479322646978027747305488228937104e-16,7.87250220820172789539537152956916728e-11
misc/can_1054,2.02393877942926790857464603094261600e-14,1.35423866111191018186272268438304467e-15,3.82377501218598835519342136549941626e-09
misc/can_1072,8.90432860726005955908466991326883387e-15,1.56185296879112515129713656482798055e-15,6.12434817649011763302857661603975674e-09
misc/can_144,1.39016269668879567392547294087279004e-14,4.76984597217229564851057202770242020e-16,2.36756124792971263035887627162030015e-09
misc/can_161,9.01772729259629466689504770180625166e-15,5.51182635720635866303003882890243276e-16,8.54566527116234706092569460706893033e-14
misc/can_187,8.52681491734494960508954551513579526e-15,1.03620235768758348627994628984353940e-15,9.18470249827898476398990361165819125e-10
misc/can_229,1.26538249842148172359735433758350886e-14,4.59331422497864910459196075462882455e-16,2.38016948769636200955759805910940146e-13
misc/can_24,2.18720985268252122273144408673570877e-15,1.35199020790041564759327677125645211e-16,2.60764314445748920774304017864048209e-16
misc/can_256,1.08536362795028505491165113559951692e-14,7.46023338174914652050932659143231717e-16,9.13805671863898374444795835066587680e-12
misc/can_268,1.16754161135999214908299784804321780e-14,5.37442344585434996915953501827852536e-16,2.21945602894725839056717921842037077e-13
misc/can_292,1.41896321266888493213604280295836884e-14,4.36885909484273465802052553052433140e-16,1.82393091151785678959113942482591869e-11
misc/can_445,1.57672678890178445495487623372788425e-14,4.93473338428947327663538541518923216e-16,7.77406124608134776947112014935133254e-11
misc/can_61,1.08901758543649076235613053446645190e-14,6.40702964584795692193618903642629717e-16,4.02974766310474104470863798644109755e-13
misc/can_62,1.12121220650356613007866077631425009e-14,2.43516262167986038351333771467733945e-16,3.11716267005542525147133165740733655e-14
misc/can_634,1.04884478642551595922477888088294618e-14,5.90454122076671593252853344272022690e-16,9.99612041926400541965859572452846984e-11
misc/can_715,1.27916183879934067448915025561869728e-14,8.06854115054509072865724031097919268e-16,2.20565213510389542403616477090684075e-11
misc/can_73,4.64826480651860243154582171152389900e-15,4.91465191302719700462871728189129579e-16,3.77574580655580154528948003286255009e-14
misc/can_838,1.74437095512208988452936062578035730e-14,9.11858090718752013263912056831897730e-16,3.18086212724018917497738656016630363e-09
misc/can_96,4.68599606828843346675330564195091741e-15,4.64044866036983526891992536165073071e-16,1.43279936003104876691191293945642472e-14
misc/car4,-Inf,-Inf,-Inf
misc/cari,2.83898329559037759839223038221479512e-02,2.83898329559112933026248493901881604e-02,2.83898329558685425389826759706048758e-02
misc/case9,1.19237938869652159112664661563602335e-15,1.95383172133563171081586401595991391e-16,1.45702895360436344146613513157998155e-12
misc/cat_ears_2_1,7.98661555327993459685120951056688794e-15,6.36967247985679039468781016213901096e-16,9.56212701213899736627565603821230108e-14
misc/cat_ears_2_4,1.05598123225855131777433376720591361e-14,5.04766840487816682079391339396374171e-16,7.07556956922574167988044652254574242e-12
misc/cat_ears_3_1,9.77179778549547580582651263092220725e-15,5.08554028361024921574231763518469100e-16,1.79305210810550910214726451950697877e-13
misc/cat_ears_3_4,1.07175689645873991530473920247925035e-14,5.69909757328177013071002051954272696e-16,1.59125887506116366839094004704779029e-09
misc/cat_ears_4_1,1.72236605108029903779028100673145264e-14,5.30225611368620790934765254038348068e-16,3.87971966288679746544641081308865791e-13
misc/cat_ears_4_4,2.30431054546951442504808881266790302e-14,1.69735366854861134911508446922564609e-15,2.96367102197026536979599759255185794e-10
misc/cavity01,-Inf,-Inf,-Inf
misc/cavity02,-Inf,-Inf,-Inf
misc/cavity03,-Inf,-Inf,-Inf
misc/cavity04,4.08455929625425445466256189318792467e-01,4.08455929625423742835164517653966071e-01,4.08455929625451672881079234104923647e-01
misc/cavity05,-Inf,-Inf,-Inf
misc/cavity06,-Inf,-Inf,-Inf
misc/cavity07,6.22863481009978022317426406881488550e-15,1.29266431497500260027467906564215577e-15,3.24242764246589198423857525628403619e-13
misc/cavity08,-Inf,-Inf,-Inf
misc/cavity09,9.13308829073767051043758671543796531e-15,1.41548375705604637441036060163770555e-15,2.82981683094137093022694990506226398e-13
misc/cavity10,-Inf,-Inf,-Inf
misc/cca,-Inf,-Inf,-Inf
misc/ccc,-Inf,-Inf,-Inf
misc/cdde1,Inf,Inf,Inf
misc/cdde2,Inf,Inf,Inf
misc/cdde3,Inf,Inf,Inf
misc/cdde4,Inf,Inf,Inf
misc/cdde5,Inf,Inf,Inf
misc/cdde6,Inf,Inf,Inf
misc/cegb2802,1.29362151872895642485900316395749863e-14,8.56729558408553734910965040874628119e-16,2.64152795634354582695062113540122688e-09
misc/cegb2919,1.44570963328297552869445026068781142e-14,2.70924976446242654739109534249649817e-16,3.22242670030262031134330452727083478e-10
misc/cegb3024,2.39752666044480119987081456020757794e-14,6.01974416196912679672214596705752435e-16,3.31313134236475702219355487922004813e-09
misc/cegb3306,4.05898645040886041696306274453487369e-15,5.97418794080368834233096536934239408e-16,9.24542965022211391808591833139379121e-14
misc/celegans_metabolic,1.28279325641411888028818475176712073e-02,1.28279325641370468788839460384832897e-02,1.28279325639632807223278256697142410e-02
misc/celegansneural,5.70965048504418443618098814328295435e-15,5.85418362085236160925648703934106102e-16,1.38180549257015170131458249416905572e-13
misc/cell1,-Inf,-Inf,-Inf
misc/cell2,-Inf,-Inf,-Inf
misc/cep1,7.49540497254169294092394935240261209e-01,5.45370827431912722347687704675062024e-01,5.45370827423540323296354100132364425e-01
misc/cfinder-google,7.83457476308261195410767982984646645e-15,6.02583954680591727922480494758298828e-16,1.34737254964375380720286744850168449e-12
misc/ch,4.94074447770843202373963610728168007e-15,4.92007944334540326739230514491587729e-16,3.02887315712114556372962887349523075e-13
misc/ch3-3-b1,0.00000000000000000000000000000000000e+00,1.73472347597680709290729171233937873e-18,0.00000000000000000000000000000000000e+00
misc/ch3-3-b2,0.00000000000000000000000000000000000e+00,1.73472347597680709290729171233937873e-18,0.00000000000000000000000000000000000e+00
misc/ch4-4-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch4-4-b2,8.45070368809868503018945497616095615e-16,2.93675383757552960665546912491094845e-17,1.74874918494527882456843191300859945e-17
misc/ch4-4-b3,2.70271262964428612192030007951032089e-15,8.41348987681627859693511937826788767e-17,4.56951956883797053237217037322745719e-01
misc/ch5-5-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch5-5-b2,5.43034148164941280553141029053402194e-15,2.06196174435681340803405542420210204e-16,1.65759192905571156398435803626443009e-14
misc/ch5-5-b3,9.54670862479249518535458513219296874e-15,6.36170369275300792657374087924577315e-16,1.73943657262226332766196681742654182e-13
misc/ch5-5-b4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch6-6-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch6-6-b2,9.34374834919971610433994317582791907e-15,3.28147079888189266470378884539670490e-16,1.28250757628445964464765883546359619e-12
misc/ch6-6-b3,9.53569891537638930234256346748628392e-15,4.72006022696490696135924743908572087e-16,1.67978615590706263118282529034574099e-13
misc/ch6-6-b4,1.01039080780441501237866839391277436e-14,5.59394007608004168292941075080660850e-16,9.33503996236702906768927292515977033e-14
misc/ch6-6-b5,1.35780807793428951593997683152258721e-14,7.43817252380684824323960615552357143e-16,3.79578533592423515147435563586173332e-12
misc/ch7-6-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch7-6-b2,1.17881809583889884647434329177532026e-14,3.37022791614693848518066567643281303e-16,1.41040310837736845827246787437385420e-14
misc/ch7-6-b3,6.54902156708531047734000570738973869e-15,5.23468155824284766286907779540783077e-16,4.48332188291336619592597844402601132e-14
misc/ch7-6-b4,8.26862989594790947593242840820767692e-15,7.32476864862275521419886204588353289e-16,3.40415912442323368944994506805682488e-13
misc/ch7-6-b5,1.41868759516224206966441823734512355e-14,8.30241820739517719376995268901150466e-16,6.30070680471794969289939274670835247e-10
misc/ch7-7-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch7-7-b2,1.07362455333441533811034355907195405e-14,6.30497741200810019281770595141314955e-16,7.16618405943057609881702582296729959e-14
misc/ch7-8-b1,2.72367624753288964967419256279276103e-34,2.72367624753288964967419256279276103e-34,8.70494586147814386989454749308719874e-11
misc/ch7-8-b2,6.12535042077109673522114883331871207e-15,4.19328260696873656602769436678224492e-16,3.85641350816219230148100442447692249e-10
misc/ch7-9-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch7-9-b2,1.16989455994589145567314273788636528e-14,6.09604001501839176842757130806785941e-16,7.97267184741933124195498211726417528e-12
misc/ch8-8-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch8-8-b2,7.04623787104939258353721235463860855e-15,4.95798990728763951413276883607094594e-16,9.26596066203925911352281454105881228e-14
misc/chesapeake,7.24605787697559702326211117385988133e-15,2.89800310943719332391993028722905391e-16,2.65230359028852043889875747480235980e-13
misc/circuit204,-Inf,-Inf,-Inf
misc/circuit_1,-Inf,-Inf,-Inf
misc/circuit_2,-Inf,-Inf,-Inf
misc/circuit_3,-Inf,-Inf,-Inf
misc/cis-n4c6-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cis-n4c6-b13,1.13533038759505576208979885102425368e-14,1.09769631149723739874804839957477519e-15,4.96029137773505706139757439385494008e-11
misc/cis-n4c6-b14,1.13490506443234435179803573606230847e-14,3.25880086896367673540854605562320323e-16,1.42137363435388146125844681898537978e-13
misc/cis-n4c6-b15,6.46700388867717809879373210940121990e-15,3.23961437815269198314305284804507420e-16,3.48266910124606754415117384467732328e-09
misc/cis-n4c6-b2,2.61035853511686032372797663546365949e-15,1.41156549847028215755786656670717272e-16,1.28798891855656974849795260865187744e-16
misc/cis-n4c6-b3,1.42594878017444605861840590597122606e-14,2.05617679371916398542392803124543265e-16,2.98303195459276690283512115757200363e-14
misc/cis-n4c6-b4,1.09522438255194244940158723162070784e-14,6.38805569241242055178891528754415496e-16,8.66772981806200888664735778478097752e-14
misc/ck104,8.94568750792383955736519087543503180e-03,8.94568750792052240250162002069286158e-03,8.94568740644547628999128961426678658e-03
misc/ck400,-Inf,-Inf,-Inf
misc/ck656,-Inf,-Inf,-Inf
misc/co5,8.54491756458667751407855038945689780e-15,6.49318442612656648232670948021245617e-16,2.33617574603179112809475863516856193e-09
misc/co9,-Inf,-Inf,-Inf
misc/coater1,9.19716431376061147504846386231281454e-15,7.72431257048810394301083916059281402e-16,5.01433482504817114139451797653288191e-11
misc/commanche_dual,9.95433383787604136067553340402713659e-15,9.98539553373554287193682903154104494e-16,9.18821917166081465346243911661872760e-09
misc/complex,6.49227892380047070486498408057130910e-15,1.57428532554208210792351666347673338e-16,1.11004293966963610072150945693964596e-09
misc/cond-mat,5.04436491457458605360065174739329379e-02,5.04436491457433612147656587060809319e-02,5.04436493231013390043359843610748164e-02
misc/contiguous-usa,7.21837309417330823725872508714419935e-15,3.29909387193215312678692073336095298e-16,1.65835387805138977688495986077371870e-12
misc/copter1,1.04699394039197770231655229465338376e-14,2.37964650852826582850884099569018077e-15,1.02014469990512850251132066569752113e-08
misc/cora_agm_fcl_aid,6.56915567147293907721082091634373285e-15,7.20237226480491888230619190357554140e-16,3.80933987659005823169116107052437799e-10
misc/cora_subelj,8.01073355936129956585056234242604342e-15,7.04650291101629349821317372448626307e-16,3.37880547569820010711992815946033536e-10
misc/cq5,4.85318681499351672025344476790191210e-15,3.32998319371211761992325799700631335e-16,7.58187497721839386071445308228879784e-10
misc/cq9,7.79027973361137865829165880610895936e-15,6.79499497700120937253547899968982209e-16,1.67840334889720425741091987946638783e-08
misc/cr42,6.14250307760106577171839185282121416e-15,5.24343972878260087273461979012778807e-16,8.23648626753960478701640065217872538e-13
misc/crack,1.68323545589407007971055348870332357e-14,4.53632665332508101245873604057791317e-16,2.75376676704306999452340011152093437e-13
misc/crack_dual,-Inf,-Inf,-Inf
misc/crew1,1.19219476356877587165986481719238603e-14,4.63194254187787205134405493004883205e-16,1.68762255382311593233665254082876033e-10
misc/cryg2500,4.20860254242244404464174777083767062e-15,4.51480090469572553853426487672365294e-16,1.39640117712785208626764127668568071e-13
misc/crystm01,-Inf,-Inf,-Inf
misc/cs4,1.63921358066848458707509302143444554e-14,1.25194143045545804347153775916828721e-15,3.00565185533119723440269971035816056e-08
misc/cti,1.88459330759173996993742192784899545e-14,1.47347238816875168768166580308605885e-15,2.30341317123854088754500449410601996e-08
misc/curtis54,1.09032765968378627594697665308528590e-14,4.49342619326131896496493434423237139e-16,8.20443126425547202709307669778457240e-14
misc/cvxqp3,1.53299348122585957238397983791575027e-14,8.80979615046485836746317976617958110e-16,2.49849320210342247427235075569939860e-10
misc/d_dyn,4.88122076456047628039070798053379453e-15,2.60138167851884375169837185399527426e-16,1.42768718471419905751269908197347760e-10
misc/d_dyn1,5.32386023486861950576918132298810424e-15,3.31422940559384551024252261191661898e-16,5.09241401241903095203715468455290225e-11
misc/d_ss,4.40582222550305438415770627114505492e-15,5.92084695735792204569177866999560498e-16,3.07471374824087030058804604374122533e-10
misc/dano3mip,7.38624869524481195066813824778160119e-15,1.01539337289772836122230148620401799e-15,5.42888991956068047976848970244507482e-09
misc/data,8.14738882760642635544172906950739220e-15,6.07193595647782382238709734389120806e-16,1.22794430687296647468255292190025726e-11
misc/dblp-cite,1.05592786401323425923887001440020501e-14,1.01503631885388791965445283758491944e-15,8.90272479642804818820536845529533853e-10
misc/de063155,2.54062955683734330316653440975318360e-14,1.24658188605584951695159598794319235e-15,3.00423360620453317184240375556401816e-12
misc/de063157,3.23900634211569753305751399898033637e-13,2.37313051356815279922708418638105876e-13,1.78188998368724578302799560925870331e-10
misc/de080285,4.99866651254070327986916995316026664e-15,4.02555098326894775787818628326887365e-16,4.46131308300056680917545117536034181e-09
misc/delaunay_n10,1.35272807115427065363526740896010279e-14,2.40279423583983511573213610753934075e-15,1.06161013462584918992446927796931492e-08
misc/delaunay_n11,-Inf,-Inf,-Inf
misc/delaunay_n12,-Inf,-Inf,-Inf
misc/delaunay_n13,-Inf,-Inf,-Inf
misc/delaunay_n14,-Inf,-Inf,-Inf
misc/delaunay_n15,-Inf,-Inf,-Inf
misc/delf,1.96124114859436361114575763325711644e-10,1.77393206514640097533166912105739134e-11,1.04141704128102826871932727551177820e-08
misc/deter0,7.75052521505228974983502720500166937e-15,7.57576075344502329577138253556830736e-16,2.98832132532502546613729624229029928e-13
misc/deter1,7.17352511701194186560644858468870286e-15,9.24258232227158486409855433828343535e-16,5.34135710178822758804139684022467588e-14
misc/deter2,8.69994065047775026000413866085015735e-15,5.63954444516179351550693479103319607e-16,1.52526128269820964547026461405081427e-13
misc/deter3,7.75575706893369826911117223015184758e-15,5.58500746929112996795826646578090483e-16,2.05985801073537803674646299180979240e-13
misc/deter4,9.81670541203465981638278861753535702e-15,5.67068744174041534226328628607965010e-16,1.36887999275925044556702389948603962e-11
misc/deter5,6.06470752163951385734373576600221170e-15,6.64601758986893885026617912971043989e-16,6.16515250026552288900890264866288381e-13
misc/deter6,4.99236339843786333387214572174708646e-15,3.52154836531842010486779336472075149e-16,2.00311490776393163428830383585560597e-13
misc/deter7,6.84609260294582625011978527008512683e-15,2.10845189178443197635898667745189159e-16,1.42247718824047235488844359736915467e-11
misc/deter8,1.20811516633783934148626938591735574e-14,6.41617707313745119709202525903701217e-16,6.67308991854525328891218645712850563e-12
misc/df2177,9.19176199499074663473645314343382797e-15,5.97040491433729447250469616264564994e-16,7.34815412124251513756823264008887020e-09
misc/diag,2.63115140950285437573851760168105056e-14,2.03485335586904829171996648828641656e-15,3.62126732474557686922275762815585329e-08
misc/dictionary28,-Inf,-Inf,-Inf
misc/divorce,2.47509229316575168805932270501998069e-15,8.70427423669548814819613081582447305e-17,2.79347036207859085551539656897611436e-14
misc/dolphins,8.21695745713871342241645147141873811e-15,2.87769164692827103138779883482957170e-16,1.95409746595896597801391925648760598e-13
misc/dtoc,2.49805275875345183765011320354932154e-15,4.68630324764372904044681755664110221e-17,2.73383044558706187138983402016821147e-10
misc/dw1024,8.16186849931208111741034275259240767e-15,4.86928955034429574711690912167993989e-16,5.57471610102524828597841105512120565e-14
misc/dw2048,8.16186849931208111741034275259240767e-15,4.86928955034429574711690912167993989e-16,5.57471610102524828597841105512120565e-14
misc/dw256A,2.92002886056183815874245397282129733e-04,2.92002886057436069475808373183419864e-04,2.92002577662258634900661857629371693e-04
misc/dw256B,1.41303184796118465902101225393445007e-14,7.42079963159002102899555190142079357e-16,3.90962710561617294405342880286673980e-14
misc/dw4096,4.19354678331131282316302207460726402e-15,1.00443191211667009730771865546779146e-15,2.05641725714898921346346172457383241e-11
misc/dw8192,4.19354678331131282316302207460726402e-15,1.00443191211667009730771865546779146e-15,2.05641725714898921346346172457383241e-11
misc/dwa512,2.92002886056183815874245397282129733e-04,2.92002886057436069475808373183419864e-04,2.92002577662258634900661857629371693e-04
misc/dwt_1005,1.55058378574433800234590262235688543e-14,7.77870839675551767146387272978629615e-16,3.05989126236568686423467167915938402e-09
misc/dwt_1007,1.52240641800480986499488169393405165e-14,1.09163080404194253722508812639230942e-15,3.22726713301592368082747138380384938e-09
misc/dwt_1242,1.16013721609769707661558528206719535e-14,1.00765973643530402145414845445022443e-15,4.17316129249933572322796228789481639e-09
misc/dwt_162,8.22684726073913236417707488882698383e-15,4.18398058899840869453529805396343993e-16,1.36020591270560811970166633984844893e-09
misc/dwt_193,6.68094257182388640265154685153796735e-15,5.03032334137068767369696623850783166e-16,2.76058369189930088541720026750312028e-12
misc/dwt_198,1.96517102067942051469069544406976945e-02,1.96517102067917703292278386195420746e-02,1.96517102029160661150448457390521805e-02
misc/dwt_209,1.17857784692681966269283518940207962e-14,4.27016551208884274423424531046664753e-16,5.11277261298983766953655869703513545e-14
misc/dwt_221,6.78931170135768910624532738316995356e-15,6.18129181649046960602516474176540187e-16,5.24926282662808377172020171590034984e-13
misc/dwt_234,1.51283589604455755163539594383692967e-14,5.61524257180901895854869177520874613e-16,1.29139756959902999013738469665735917e-11
misc/dwt_245,6.66997499616307921779816910365859757e-15,4.85897994278226562337800805582600275e-16,1.48855816909074851735265132740914172e-13
misc/dwt_2680,1.51976500934456400090247253479522705e-14,7.60652698951897766333818613580771103e-16,5.95080408561673888876304799352811879e-09
misc/dwt_307,1.66921538103264862901767538967201450e-14,1.09465416099001978433338739796587180e-15,1.87562226987518770087075976300869193e-10
misc/dwt_310,9.97022572473186705940787582945074222e-15,8.92760133916543998170959371607337235e-16,3.09075840241173691279252109846740501e-13
misc/dwt_346,9.23108818239039939780547433165396049e-15,4.75584697261874964100101743725314407e-16,2.11600792591066254744781965794475913e-13
misc/dwt_361,7.85925188295610870838116237761925064e-15,6.52692462203937683095937454043496975e-16,1.79457997742389455113311950621663450e-12
misc/dwt_419,1.81330554755462892437265611547293244e-14,7.37571927614299166089105621665789652e-16,5.83331293732636210130770773307577994e-09
misc/dwt_492,7.46739733463192278378337480319019397e-15,5.74101701256890434396785196695773692e-16,6.24731824018954136016052312388278085e-09
misc/dwt_503,1.76096476216366819950245407127673407e-14,5.23442349567605244534078381602911506e-16,1.73888002629362683326027034094319945e-10
misc/dwt_512,1.24273196395257337826170402610461763e-14,5.56452511879905097587778555909728246e-16,9.34508408992661953711176423162979685e-14
misc/dwt_59,4.28860990762630834424560608542764626e-15,3.12986248464589991655872361005670304e-16,8.10802385801300292185820345568484281e-14
misc/dwt_592,1.07837334657418656027904675580852576e-14,1.18167934714605889416015142930033882e-15,1.65535256280281407751978708523995679e-09
misc/dwt_607,9.49784600780718244877587151766947499e-15,5.68675910869000224837368265464772505e-16,1.00087698590428152191553991139722916e-09
misc/dwt_66,9.69353745637640556145147536003795438e-15,6.68787852739002588964753138740756828e-16,3.68365481184827099076273543453225345e-09
misc/dwt_72,8.39761293381361386439496385975385640e-15,3.53872335073252869249193015306405905e-16,7.41945370922675672267087769817874485e-14
misc/dwt_758,2.05029583040877372383486769940241899e-14,1.04392770677577685896347205841564930e-15,3.98862143213245005736530414106441813e-12
misc/dwt_869,1.58897944383786233656643892671033213e-14,6.57961883351213538644539199207853941e-16,2.09053826817628889264359480050081972e-12
misc/dwt_87,9.90699982940028503748839968399811630e-15,3.97703342259043375495513933851300635e-16,7.51724796759093048411598870672697077e-14
misc/dwt_878,1.13898333995921633019084704105234562e-14,8.68282999835634181395608510114765552e-16,4.21843568662567408744793531954213923e-09
misc/dwt_918,1.63839694736432786129589536976638657e-14,1.72229526771267252660429937304467273e-15,1.69237735782855121036981327456870034e-08
misc/dwt_992,1.33006175057286548580349963014682380e-14,6.96393723812995383264960168280029063e-16,7.75233301705017885204940712490792800e-11
misc/eco-foodweb-baydry,6.06258533736322613109507038500475022e-15,4.17027442617325912485442289642353549e-16,2.13269247930944878494428210227892241e-12
misc/eco-foodweb-baywet,6.10224996785034724620284684293946579e-15,6.18851325032782055543270367532894838e-16,3.06835567770140803855320926549970456e-11
misc/ego-facebook,2.98489330697803354982726359015231469e-15,3.72870142349175688442421727791399431e-16,7.91293346213434798914248661709011646e-12
misc/ego-gplus,4.37887621235168210706870758566801125e-03,4.37887621235426487052491560124818524e-03,4.37887768400350099095028383610562760e-03
misc/ego-twitter,-Inf,-Inf,-Inf
misc/email,9.65109576520348575251526514047508074e-15,7.79263483887953758643520250095244699e-16,1.53594133085247768160860592643489943e-13
misc/epb0,-Inf,-Inf,-Inf
misc/eris1176,1.00978927619224110539257882364903611e-14,6.57410746827580260006609810627284892e-16,7.28710585289582591227223100206476344e-11
misc/escorts,7.38831313230956253202896298572511379e-15,6.06123903362813085821398089691501055e-16,2.95427168639113468729493626520878594e-10
misc/eurqsa,-Inf,-Inf,-Inf
misc/ex10,-Inf,-Inf,-Inf
misc/ex10hs,-Inf,-Inf,-Inf
misc/ex12,7.10641849444902396925280852610539779e-15,1.49170655579742085295318835712411466e-15,2.77762518596044855158389424461670776e-13
misc/ex13,-Inf,-Inf,-Inf
misc/ex14,7.48650095449874214902515573335497514e-15,1.11434034643658342940535131284000292e-15,1.06759071926040284547354385177033415e-13
misc/ex15,-Inf,-Inf,-Inf
misc/ex20,8.87070463555586712676461167495727066e-15,8.31690552682624636175680022405902975e-16,1.59750670374589357536498727733442844e-13
misc/ex21,4.92942734796546795655559366429403585e-15,2.66081350058632273921435183312193905e-16,1.32356824424264811926760298464068998e-13
misc/ex22,9.49873051145983085353550596770925092e-15,1.02619792564989606027665603632992504e-15,1.10645547957783628789422819753150692e-13
misc/ex23,9.45505288623592728943969148118957578e-15,1.44415895846955714836220199438055859e-15,3.13109290685568200999721651431559682e-13
misc/ex24,6.58881304114410532157758494911718166e-15,7.16779555809941364195776925001208714e-16,2.75090800147681008591953007870592580e-13
misc/ex25,9.50609350993000503696657367086015801e-15,1.25417539518207097496706945027339062e-15,2.51489515519917491999150152365377113e-13
misc/ex27,-Inf,-Inf,-Inf
misc/ex29,-Inf,-Inf,-Inf
misc/ex3,-Inf,-Inf,-Inf
misc/ex32,-Inf,-Inf,-Inf
misc/ex33,-Inf,-Inf,-Inf
misc/ex36,-Inf,-Inf,-Inf
misc/ex3sta1,-Inf,-Inf,-Inf
misc/ex7,-Inf,-Inf,-Inf
misc/ex9,-Inf,-Inf,-Inf
misc/extr1,1.56571058652023291645538760718147326e-13,3.14423986063490108229044934801913353e-13,-Inf
misc/extr1b,1.20728141913562236426136539349195761e-12,-Inf,-Inf
misc/farm,2.47383018784117368204702087151793154e-15,9.12042124228071603403113633347918233e-17,1.99833974959775959180391687307234331e-15
misc/fd12,7.44526155168343402409103184003954179e-14,1.62593739072310329788790971818861291e-14,3.90490029941383395312977515675801858e-12
misc/fd15,7.41769631972729195273142591152210213e-15,1.04715534681536517244008241395958068e-15,7.43315682665741404224682191840251632e-14
misc/fd18,7.58067466802005053931227189892291527e-15,8.37362728860131705755984488476532001e-16,2.14288110152461783438926722625714309e-13
misc/fe_4elt2,1.60464010625979789133590887623894580e-14,9.35741166152020194813813359347503669e-16,1.16490468396978089143603134891427859e-07
misc/fe_body,8.69665132975400375184008526212591261e-15,4.69883439325913981424680144261852600e-15,1.00035625037177230751453575542491015e-13
misc/fe_sphere,-Inf,-Inf,-Inf
misc/filter2D,6.84153340716499752622928559787210935e-15,2.20414512133591084674314130112687510e-15,6.83072883635692101293123940127821024e-10
misc/finance256,-Inf,-Inf,-Inf
misc/flower_4_1,8.83749615584587629793253663129766217e-15,4.44872002646157134516129998672718974e-16,1.07285734650171820098365629052801401e-13
misc/flower_4_4,1.32192797057611774676530024814826782e-14,9.83195556483119590153842819361572898e-16,1.08765285175143520808031248871786588e-09
misc/flower_5_1,9.00184740386088709143344706696938321e-15,7.79100836118883784577264874521442261e-16,5.33760147869411369959885519785172177e-11
misc/flower_5_4,1.39302078322428945581583596757461919e-14,9.38986432537496623891085055291733875e-16,3.55654466033330063485980330128176947e-09
misc/flower_7_1,1.39806987906358487611511337254106830e-14,6.10092336373088649212831928181326546e-16,3.88408630082078780452966828328643961e-12
misc/flower_8_1,1.26777374880831158561055216814867497e-14,5.23951453916356501742055869200206058e-16,1.54404167385605109046460736667208365e-13
misc/flowmeter0,1.09778554129362339108914422964272800e-14,3.87501939143901921467014521800015957e-15,1.48562719114592884421359586589337991e-09
misc/foldoc,1.48839921791246788811086210943851329e-14,1.11682170763931840034040493838658249e-15,3.90172476030170052782959091454480566e-09
misc/fome11,9.43136063206041136650664455804726661e-15,8.48000501334521626532673163909141454e-16,9.19051269148946485398281285717096454e-12
misc/foodweb-baydry,6.06258533736322613109507038500475022e-15,4.17027442617325912485442289642353549e-16,2.13269247930944878494428210227892241e-12
misc/foodweb-baywet,6.10224996785034724620284684293946579e-15,6.18851325032782055543270367532894838e-16,3.06835567770140803855320926549970456e-11
misc/football,4.90052926025426453282762726244852048e-15,3.75181458626304093756004396219688433e-16,1.71744267589722476302269031684587020e-14
misc/ford1,-Inf,-Inf,-Inf
misc/fpga_dcop_01,-Inf,-Inf,-Inf
misc/fpga_dcop_02,-Inf,-Inf,-Inf
misc/fpga_dcop_03,-Inf,-Inf,-Inf
misc/fpga_dcop_04,-Inf,-Inf,-Inf
misc/fpga_dcop_05,-Inf,-Inf,-Inf
misc/fpga_dcop_06,-Inf,-Inf,-Inf
misc/fpga_dcop_07,-Inf,-Inf,-Inf
misc/fpga_dcop_08,-Inf,-Inf,-Inf
misc/fpga_dcop_09,-Inf,-Inf,-Inf
misc/fpga_dcop_10,-Inf,-Inf,-Inf
misc/fpga_dcop_11,-Inf,-Inf,-Inf
misc/fpga_dcop_12,-Inf,-Inf,-Inf
misc/fpga_dcop_13,-Inf,-Inf,-Inf
misc/fpga_dcop_14,Inf,Inf,Inf
misc/fpga_dcop_15,-Inf,-Inf,-Inf
misc/fpga_dcop_16,-Inf,-Inf,-Inf
misc/fpga_dcop_17,-Inf,-Inf,-Inf
misc/fpga_dcop_18,-Inf,-Inf,-Inf
misc/fpga_dcop_19,-Inf,-Inf,-Inf
misc/fpga_dcop_20,-Inf,-Inf,-Inf
misc/fpga_dcop_21,-Inf,-Inf,-Inf
misc/fpga_dcop_22,-Inf,-Inf,-Inf
misc/fpga_dcop_23,-Inf,-Inf,-Inf
misc/fpga_dcop_24,-Inf,-Inf,-Inf
misc/fpga_dcop_25,-Inf,-Inf,-Inf
misc/fpga_dcop_26,-Inf,-Inf,-Inf
misc/fpga_dcop_27,-Inf,-Inf,-Inf
misc/fpga_dcop_28,-Inf,-Inf,-Inf
misc/fpga_dcop_29,-Inf,-Inf,-Inf
misc/fpga_dcop_30,-Inf,-Inf,-Inf
misc/fpga_dcop_31,-Inf,-Inf,-Inf
misc/fpga_dcop_32,-Inf,-Inf,-Inf
misc/fpga_dcop_33,-Inf,-Inf,-Inf
misc/fpga_dcop_34,-Inf,-Inf,-Inf
misc/fpga_dcop_35,-Inf,-Inf,-Inf
misc/fpga_dcop_36,-Inf,-Inf,-Inf
misc/fpga_dcop_37,-Inf,-Inf,-Inf
misc/fpga_dcop_38,-Inf,-Inf,-Inf
misc/fpga_dcop_39,-Inf,-Inf,-Inf
misc/fpga_dcop_40,-Inf,-Inf,-Inf
misc/fpga_dcop_41,-Inf,-Inf,-Inf
misc/fpga_dcop_42,-Inf,-Inf,-Inf
misc/fpga_dcop_43,-Inf,-Inf,-Inf
misc/fpga_dcop_44,-Inf,-Inf,-Inf
misc/fpga_dcop_45,-Inf,-Inf,-Inf
misc/fpga_dcop_46,-Inf,-Inf,-Inf
misc/fpga_dcop_47,-Inf,-Inf,-Inf
misc/fpga_dcop_48,-Inf,-Inf,-Inf
misc/fpga_dcop_49,-Inf,-Inf,-Inf
misc/fpga_dcop_50,-Inf,-Inf,-Inf
misc/fpga_dcop_51,-Inf,-Inf,-Inf
misc/fpga_trans_01,-Inf,-Inf,-Inf
misc/fpga_trans_02,-Inf,-Inf,-Inf
misc/fs-FA,7.17209331422810733871968988557584375e-15,7.64293289008079615712877108840759028e-16,5.85711178612498427426616906825841506e-10
misc/fs-adjnoun_adj_copperfield,8.79826363055840294545214614195958427e-15,5.30536755493262162010788046889878347e-16,2.05057234714192171795556474062587923e-11
misc/fs_183_1,-Inf,-Inf,-Inf
misc/fs_183_3,-Inf,-Inf,-Inf
misc/fs_183_4,6.97815362139917458135189470370380549e-02,6.97815362142794405962120838264529795e-02,6.97815358537405182560237209961935258e-02
misc/fs_183_6,2.14536848865704882220701766208014930e-01,1.27218240518547881031682819971146515e-01,1.27218240650376580710832497673265175e-01
misc/fs_541_1,1.66436696490038433500002871325115374e-01,1.66436696490035029098343547362648766e-01,1.66436696490112861566658138201262780e-01
misc/fs_541_2,-Inf,-Inf,-Inf
misc/fs_541_3,2.30267014102686313847403579828695070e-14,1.89288937167273051284585614128921056e-15,1.11504810105659528112086835140573440e-08
misc/fs_541_4,2.97538658201749457833395864218544356e-14,1.38913374699881873855394211193860975e-15,8.31904985361048290998354515949001797e-09
misc/fs_680_1,-Inf,-Inf,-Inf
misc/fs_680_2,-Inf,-Inf,-Inf
misc/fs_680_3,-Inf,-Inf,-Inf
misc/fs_760_1,-Inf,-Inf,-Inf
misc/fs_760_2,-Inf,-Inf,-Inf
misc/fs_760_3,-Inf,-Inf,-Inf
misc/fv1,-Inf,-Inf,-Inf
misc/fv2,-Inf,-Inf,-Inf
misc/fv3,8.79316682595383210768708911918646750e-15,2.74221733647981666844696534515088085e-16,3.54307317313126166744844554630158148e-10
misc/fxm2-16,1.14566048780916477645559845276290542e-14,1.90207602717531046295391783703550250e-16,3.36535157958507893331620795088988523e-13
misc/fxm2-6,5.58959740872975821438307974679098255e-15,4.09835452684867657965973858316328497e-16,2.60778838187908278320013250768185588e-10
misc/fxm3_6,2.70590977206566651486556479475111186e-02,2.70590977206599223370164328205457152e-02,2.70590977205772384054044620197062646e-02
misc/g3rmt3m3,1.85617944895690199320983898895773725e-14,7.46596359498976870933129412444137133e-16,2.94015540223958860016125708593978506e-08
misc/g7jac010,-Inf,-Inf,-Inf
misc/g7jac010sc,1.85017699237876164331410370586626513e-14,6.34358448072155663652937859652913025e-16,1.69755156651040648593802054961535865e-10
misc/g7jac020,5.92889646419226437952803962656268032e-15,4.50152722235102485622655429537491347e-16,3.96133695251701731809506666408579805e-12
misc/g7jac020sc,9.75919255473064680945273786000314452e-15,7.51877352352371428132455386624725202e-16,1.32013514231073531846416389304084390e-12
misc/gams10a,9.15844092604491729141062636250782131e-15,4.43977371124566234300032519911140835e-16,1.63337489835557797492209424872454147e-10
misc/gams10am,6.76462036253931168468403813707475743e-15,2.99682513568190602878345378512958096e-16,7.99387260053599980716314329825085616e-11
misc/gams30a,1.56273702866388061449848743936191656e-14,1.05169523908292562665424560741471005e-15,1.26738442453231050148558019191394705e-09
misc/gams30am,9.33569080172939633286756098310141309e-15,2.69543604850311656007736176746558527e-16,2.91414735029334824117048470638918409e-13
misc/gams60am,1.51294139823092995500161507869100045e-14,6.29525615157365595552937133069959473e-16,1.76541124460216035183258521297106393e-09
misc/garon1,-Inf,-Inf,-Inf
misc/gas11,2.29518052397921365494899828880203381e-14,1.23215502797978134087515987269068956e-15,2.73590431582492381407566290298093366e-11
misc/ge,6.71290325095885701767130437391448613e-15,4.02788830004863222624418799312375164e-16,8.75257639308532971393024310627960831e-11
misc/gemat1,9.42093708055996133639825504319993474e-15,3.61896409913868202652471120177778808e-16,4.80836094548161547510019150486928295e-13
misc/gemat11,1.06733559902557781753715268756736839e-14,3.14037691786514042569742760359376538e-16,1.41345293767641095681634100535480149e-12
misc/gemat12,9.70079538367173609523712046477503933e-15,3.54606010261643344757355922716359697e-16,1.22291389841420138907172594173514243e-11
misc/gen,7.54440439448021851720355417918110544e-15,7.10922900030819414612863988136704080e-16,1.16461062766568629593268931866866511e-10
misc/gen1,7.54440439448021851720355417918110544e-15,7.10922900030819414612863988136704080e-16,1.16461062766568629593268931866866511e-10
misc/gent113,8.02328368418862178063177098385302099e-15,5.76357651373624388990776720048683193e-16,1.66469952020717370777019420880346029e-11
misc/geom,-Inf,-Inf,-Inf
misc/gr_30_30,Inf,Inf,Inf
misc/gre_1107,1.02328421892325120179126229521800565e-14,6.75122271365344558827213526375343721e-16,1.40728685964230520374709451897886147e-13
misc/gre_115,7.61075762943547166717009904255280739e-15,7.25897643311478609395799568078322810e-16,3.45091627295542376079194149385886908e-14
misc/gre_185,9.13876573852538601048557161842180671e-15,5.00092485405312138600509176613644886e-16,2.55369038436503301353324063366558355e-13
misc/gre_216a,6.73656149150497676844656100623243052e-15,5.35894400028693366401581791702372491e-16,1.40209855196807032527877590316873294e-13
misc/gre_216b,1.57443435489237037812561604242833157e-14,1.05353144475177074604364534303349803e-15,1.12244867026948700576591117476081587e-08
misc/gre_343,8.88233952063013412263023090834607418e-15,3.80833701641416838323944787865011421e-16,8.04175807598112675682905351731825283e-14
misc/gre_512,4.82209792242413689780285946791715622e-15,2.70113790239765757698450793913588647e-16,1.25681817920633641719768748271460561e-13
misc/grid1,5.37701479058015591860511425715352898e-15,3.01007635319537424472537737439324450e-16,3.29417029156897248229417590924083999e-13
misc/grid1_dual,8.26857818767532332023044796815380336e-15,5.21165787376767091192367617716552788e-16,1.78765630805227959820064381132820335e-13
misc/grid2,1.44676198748954719621003983086542770e-14,1.31517449277168002674655120620929034e-15,1.32289268506013626302075702507839208e-08
misc/grid2_dual,2.00339925674476535475673043916305997e-14,8.31230444165246886093012012776577640e-16,7.33172237830232136160809046595757539e-09
misc/hep-th,-Inf,-Inf,-Inf
misc/hor_131,3.90307262045933040134462496648075554e-15,8.74789202723700729737904065649618798e-16,2.45178663653956020541700637241819149e-13
misc/hydr1,-Inf,-Inf,-Inf
misc/hydr1c,-Inf,-Inf,-Inf
misc/ibm32,4.54418076890963448463611188338407052e-15,5.05736024733661425072115122092880572e-16,3.70042417340932635015244526192128296e-14
misc/iiasa,1.20214806071645875538781299303927776e-01,1.20214806071644562154725173850291221e-01,1.20214806074110781253840593936537962e-01
misc/illc1033,8.33815942382671497425570375831494570e-15,4.31227313176683790068675291665321591e-16,1.30412988267730312336973406161675055e-10
misc/illc1850,1.03176585389429063769018235096666743e-14,4.75849721423400286196454713330152671e-16,7.86445403145982953505800775230045671e-13
misc/impcol_a,6.03630614158942814481319365683905709e-15,3.39118534777966299877349811485182729e-16,1.10083845418142329820998772799800447e-11
misc/impcol_b,2.38079815798406802275444180385993995e-14,6.96851737487627610750584268528347890e-16,4.64021053697401743021551010960476744e-10
misc/impcol_c,1.05563057230228308464540806286379646e-14,3.90914609691186739163959824098706474e-16,2.13985190944067797229565117705933540e-13
misc/impcol_d,5.22802353140952837370958499386955244e-15,2.88465792800963539649690127718596251e-16,6.06331958086768433559515180518134519e-09
misc/impcol_e,4.17215269434431576712943332835235312e-15,5.08448808565499418542433922055933028e-16,2.62750677548820525246072234758081780e-13
misc/init_adder1,-Inf,-Inf,-Inf
misc/iprob,-Inf,-Inf,-Inf
misc/jagmesh1,2.30401279518422205690078807972936733e-14,9.03070437202694418428331175283487628e-16,6.66072784031952980537861123663403083e-09
misc/jagmesh2,1.28709128907583459597676703130809075e-14,1.14862668607941889638738165515628843e-15,3.70869593102579126854177426252815023e-09
misc/jagmesh3,1.27816631702995922177439429660846297e-14,1.82086820097973819299262702845149388e-15,6.63156153138895558647593526787282625e-07
misc/jagmesh4,2.15513874392760002285269197985394855e-14,1.39925585489593868900735935952830370e-15,2.09972683975017278355931745203333819e-08
misc/jagmesh5,2.31559805634205309697036647935430837e-14,8.81164744826898370506621958313558340e-16,1.63216847142646425125572058575263013e-08
misc/jagmesh6,2.12368780981750600727072244450907156e-14,2.44525481560218074617993625129177264e-15,1.34387221028964745280560753699741987e-08
misc/jagmesh7,2.16511616392032530591550658583396903e-14,1.43393065073581430307126857281779711e-15,1.47534635921086108344136715615122608e-08
misc/jagmesh8,1.50699903218603910351724465708116035e-14,1.52279486979313751675680900449251895e-15,2.20927335605212961408490065795629088e-08
misc/jagmesh9,2.61058843697996226119551785541639335e-14,1.01700479328562356318725299834803717e-15,1.04212303969755751191765265533624328e-07
misc/jan99jac020,-Inf,-Inf,-Inf
misc/jan99jac020sc,1.05883222384561169000672363926367299e+00,2.06429141986371998876863191511919022e-02,1.75226605096476340012640474429022876e+01
misc/jan99jac040,1.28172777181804267849348742069867170e-14,7.89284513380200624910963766827535352e-16,2.57739248501446681330284437743534439e-10
misc/jan99jac040sc,2.14219465121355929802300624372173102e-02,1.70286177568755203992578747988754499e-03,5.43564726167621673055034098098311821e+00
misc/jazz,9.19585230392199815895349196265795882e-15,4.45101066413062601725008462775910515e-16,8.14154629378969767160313493113174223e-14
misc/jendrec1,7.63360564756043925161751535802731131e-15,6.80781013397534515100800682392221154e-16,3.74170655499252074517105217364825887e-10
misc/jnlbrng1,-Inf,-Inf,-Inf
misc/jpwh_991,7.02286167939747741624010163315176100e-01,8.10930216216328427419671891428109237e-01,8.10930205038247100898028442739567721e-01
misc/karate,3.51622253050295962036433907663759037e-15,1.02468732422061294609022602409258063e-16,2.70938413500583555244504303674647471e-15
misc/kl02,6.37304304304889481442452636590880966e-15,4.66567720664301753115700326495035191e-16,2.80103026392336265593301754469466341e-13
misc/kleemin,1.05558482904695407240011616969498919e-15,1.45739264578900550227942094180383320e-16,7.19981145877223394663774855906070594e-12
misc/klein-b1,2.72367624753288964967419256279276103e-34,2.72367624753288964967419256279276103e-34,2.87418396286636603330864614797187435e-18
misc/klein-b2,2.48634679877759958442404809221147546e-16,8.82251007601843628613350930412877669e-19,1.86223139116554708437750234328370087e-18
misc/kneser_6_2_1,1.10985958982315963507439495494756261e-14,8.19692353528321931241922562712593894e-16,7.19358179192577723940137328427543302e-10
misc/kneser_8_3_1,1.10247151116463728686247666682675123e-14,1.21303036920449127181616282827528042e-15,6.61383985341387363536447142267585827e-09
misc/l30,1.96486978507394255266206465535251698e-14,4.30206752906368517039661153009903969e-15,9.68192279909810933148078507864771431e-10
misc/l9,1.03699449820992338905851711765866767e-09,8.73032988497902112405369877372512841e-10,2.48587022290858505625923883236362420e-07
misc/lap_25,1.22699468998570072378899723530724930e-15,2.31421267656944090195736876341115398e-16,2.55680223181225420971716658194440037e-09
misc/large,6.87249039679720146974965044698129305e-11,4.62077089531974334115894984736519897e-12,2.60143171810100885706011038271085282e-08
misc/lasagne-spanishbook,8.96706251051950245313892539571638785e-15,5.73944780362181946206912896425618261e-16,3.30914679341018099671474847543786868e-09
misc/laser,-Inf,-Inf,-Inf
misc/lesmis,7.41455855983836094371342939411261814e-15,3.20152473761931336911635378433089387e-16,8.69383747844392351642077152493463428e-13
misc/lhr01,8.16115643509257726185463703624825720e-15,7.06991307547736232345073191567107918e-16,2.28769058574148486270138989477975798e-11
misc/lhr02,8.53978248474036532853674721297852820e-15,8.18778024141914122400907629932353426e-16,1.29794533811705716366467524676868597e-11
misc/lns_131,6.06521058934467538508253758111227698e-15,2.85544796520049230631879907244285020e-16,1.06190594210289756071078720761021217e-11
misc/lns_3937,1.65817296492441863197063380243564185e-14,7.22706277374675448650906516927968187e-16,4.15441734574818558241222419512473291e-10
misc/lns_511,3.03349399906960410267262896237246566e-14,1.80888356936663578293292991290895301e-15,9.01818124484937187806829000121088362e-09
misc/lnsp3937,1.17813613624180138282639688874252137e-14,6.02177474264669511739252036962835498e-16,1.61618905082415637892188121339263545e-10
misc/lnsp_131,4.69135165381946204598208057099627836e-15,5.57826401154053202816249320081061442e-16,2.41354442347633740374413324633048283e-12
misc/lnsp_511,8.42041056721854612297078262390648627e-14,3.59566592809371880873196811379541837e-15,9.36839654072595055762444845603220932e-09
misc/lock1074,1.02349006430423691271537589697890812e-14,3.35000093382532752142972070071595678e-16,1.01669558276689046107982716112511245e-13
misc/lock2232,9.06664578384432456506373691090939135e-15,5.60443946623971997329569014354749210e-16,2.69319940848186366292443339507478726e-09
misc/lock3491,1.32747710887738699825027619957503566e-14,8.40452988133233382641345205045777677e-16,2.55642628630983296414890361767148285e-10
misc/lock_700,1.12117776800316128043694529318038034e-14,4.51232108402881107147442640312672842e-16,2.58313042349055400122653845873360918e-13
misc/lop163,1.09199730244981045904543511037369893e-14,5.25144656071017164518443770653959610e-16,2.09225081197769805841440294702315193e-10
misc/lp22,2.45286741672033702659355707145412801e-01,2.45286741672036450511495465510642386e-01,2.45286741672025997942942555131702884e-01
misc/lp_25fv47,3.25022930291153443705315663349916106e-10,6.72265609376226367624072811636339815e-11,3.48912493313871747948805889733841815e-09
misc/lp_80bau3b,7.77438778760670952912177646263669887e-10,1.16093355499183343743989741435514565e-10,1.36371664937646479961145005995944621e-08
misc/lp_adlittle,3.09497407342664864519022280768901927e-09,7.11461844036866512627450206926757789e-10,3.47613247856915904181925295936820055e-08
misc/lp_afiro,8.91274901846333031327500167181573721e-15,2.69214880952720606261461080617720436e-16,1.58694030555652350656908468017504674e-10
misc/lp_agg,6.32999814593692372039746199915433330e-15,4.54929085273572595091365265692467948e-16,7.21436972199858255423600961015566649e-13
misc/lp_agg2,1.76221119364453318265621193220950536e-14,9.24104344245568415229693068156483977e-16,2.20777389762842301576326322482991025e-10
misc/lp_agg3,1.34217760037237981273874243104789681e-14,1.49408147399159387274684491337923044e-15,7.56768290649911202525720727641128233e-11
misc/lp_bandm,8.61102343262996140303632533329394896e-15,5.33162304942050308975096935268106848e-16,6.51488667735352469145668244088128995e-10
misc/lp_beaconfd,6.04190225949902796231105286448435341e-15,3.20659268094331120408276723158610494e-16,3.24108068907345286881091056201178397e-12
misc/lp_blend,6.03142173936326592081985940842546452e-15,4.61541538886566253240664035569071934e-16,2.97061964168731600204030741846861808e-11
misc/lp_bnl1,8.12149730674890344567612241916037698e-15,2.52002725323756178732324500176052333e-16,1.01434341795805421798559666553563549e-11
misc/lp_bnl2,7.98727113097687872026855663045200902e-01,4.59051445855900647186624788117643525e-03,9.91924227517960655572401265275989154e+00
misc/lp_bore3d,7.98943951307643256920314428145430794e-15,2.74939138127288411129815462384360421e-16,1.79702836836014227582011504205013820e-13
misc/lp_brandy,4.35439410764301073019807549491708660e-09,3.94024860679364389379309383889050766e-10,2.23129983195441088925388553669240598e-08
misc/lp_capri,9.75030225837852159567248202336323474e-15,2.95346351825984104856653365639853761e-16,1.43295746211328901991211051060490318e-12
misc/lp_cre_a,6.64139872130186884122602233013030105e-15,4.42194718521517984852241483647603928e-16,6.34255748819617856917585095538185019e-14
misc/lp_cre_c,8.70095331022575985007496760544247534e-15,3.42458815088468941661946790890248968e-16,6.78191839896787048130693546138209049e-14
misc/lp_cycle,8.59921206525472025848740163948519355e-15,2.54743860784039226258846013902898436e-16,7.03743418532586876002584563000158614e-11
misc/lp_czprob,9.99950287000662776569169985116591170e-15,6.33431712756831042948370179542373114e-16,2.00461744969498845769940066257882884e-10
misc/lp_d2q06c,1.23299936576688781696388682239941630e-10,1.30683747446008055925832302000845428e-11,1.28685035410437551609750094410260019e-09
misc/lp_d6cube,8.02142566609029596714934079083391951e-15,3.31789240736355744423108965600617450e-16,1.06317648522135275749380779469988612e-13
misc/lp_degen2,8.80917356314721249523708055520138027e-15,2.34579482433023534390809796697311473e-16,3.10353806473314280272519138460775442e-13
misc/lp_degen3,8.37588270764699687990442481707395449e-15,6.31203542265969261494225012923530205e-16,6.87721579473734445996193792301013016e-11
misc/lp_dfl001,7.47129178428538285225629145908873476e-15,8.58086205082671746049130992007279797e-16,1.10761788053992454872430875877752023e-11
misc/lp_e226,6.09378375304595055983323804246792656e-15,4.60429877969605188299399623819720750e-16,7.27780107309142887881343772529451476e-10
misc/lp_etamacro,-Inf,-Inf,-Inf
misc/lp_fffff800,1.10805388101319756285239433489460990e-14,8.05547539545752851151008244974167647e-16,3.84419728164138780093302666005542164e-13
misc/lp_finnis,9.10537429251137460155109448799010981e-15,5.26106972038867986442457971582797792e-16,1.06599676652908892657580134785811150e-09
misc/lp_fit1d,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_fit1p,7.60212492360906574526156785020881652e-15,4.89235832748448087277292770717157743e-16,2.64021103664580234783028251408761694e-14
misc/lp_fit2d,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_fit2p,1.18102057056891862422458788870960742e-14,8.18460867152797945927251452522905771e-16,1.23399273453283362561400545972294131e-12
misc/lp_ganges,7.68793105314049533772445891061183377e-15,4.36977799368605071727358937242031212e-16,3.76280630160079135384029717435084537e-10
misc/lp_gfrd_pnc,5.88507532948998480159614419798015169e-03,2.11829028453519450286817507691238864e-16,1.77297177310833486794954593251628890e-10
misc/lp_greenbea,5.15622094514115174106753614139965868e-15,8.35951052151838671396677420720891323e-16,2.29837639920926821295701683132255834e-13
misc/lp_greenbeb,5.15622094514115174106753614139965868e-15,8.35951052151838671396677420720891323e-16,2.29837639920926821295701683132255834e-13
misc/lp_grow15,5.57381911288912939490021803875270596e-15,2.76087522771292044944107113158454136e-16,1.58135159819508467746041827923259840e-13
misc/lp_grow22,1.03866363534967070259648462477196103e-14,2.89569645275330316798473041997648971e-16,1.12128919667889916740016313255848422e-13
misc/lp_grow7,1.59477638916450796904256211407917257e-14,3.00415974427497047034184637473276211e-16,4.60208733549258867738510099584478488e-14
misc/lp_israel,-Inf,-Inf,-Inf
misc/lp_kb2,4.71831003029154661728665090920499327e-15,3.74704578926077142522416830658305123e-16,7.03304949952318463349752432175441718e-10
misc/lp_ken_07,7.03310685698549722092274495864337783e-15,5.88376327423297949837148058058547559e-16,3.68630313018404011292482652793099474e-13
misc/lp_ken_11,7.97925763803054767637457623972985081e-15,1.06240078965777022407098521704921480e-15,1.09758669515569019836582680931449122e-10
misc/lp_ken_13,1.10085373645728736842027285602804738e-14,9.67253368472959602673782512166551188e-16,2.84157699210955586081968178495687073e-09
misc/lp_lotfi,1.78010139767904392006819509973984027e-15,3.95052963017856437657696770178472186e-17,5.95094484299805671932143551023220441e-13
misc/lp_maros,6.61445008187156032312669772891945219e-09,1.22653405478011081500822105207475408e-09,1.32034487885932521000400846652382731e-07
misc/lp_modszk1,7.09821400954235385992941827190956633e-15,4.29677091769754086441297231706146970e-16,1.39814921946622264332563341577656198e-13
misc/lp_nug05,9.81972006835621923509774774466445123e-15,5.42901472542733308853595973511010429e-16,2.31123762177550920306805449592115598e-12
misc/lp_nug06,1.45102528521077728501600565200400307e-14,3.68228402555642912431621320887726941e-16,1.21964384401630034291772230677471691e-10
misc/lp_nug07,1.02021457826436433371400733748365943e-14,1.06435264527103005578255054743362369e-15,1.83217823587284818914048963338256118e-10
misc/lp_nug08,1.72030591961905442211855118485112744e-14,7.20216789070794075550501498603896989e-16,5.40372309955557335141465603222711180e-11
misc/lp_nug12,7.78422368350787932695453421830672760e-15,6.77496239311016012636537368168719432e-16,5.26886546569974858228498577433314746e-10
misc/lp_nug15,5.70515849467701878590239525651458749e-15,1.44743060823900049858083093189406762e-15,9.24456671768071783581975169410609047e-09
misc/lp_osa_07,1.33822803439486806150189868470722713e-14,1.17851988346646229477160070686240032e-15,5.40566301523212674882475777195188240e-09
misc/lp_pds_02,1.22926322364240838447191989424612438e-14,5.24347413344969661620770262196005264e-16,1.96937051992399386577287191726058808e-13
misc/lp_pds_06,1.35545264757261858391975171525532061e-14,5.39349074145918020693081786340129782e-16,1.18019273220262487292218784812641858e-10
misc/lp_pds_10,1.28588114807154638138166671826387022e-14,3.85648557662831429599752205250493864e-16,2.02732065180494569053843637558839481e-10
misc/lp_perold,3.03644332701308396328320638681131570e-09,3.89030581495563532398291801900408414e-10,3.20076241547117686028212931085649519e-08
misc/lp_pilot,4.78368590392987326693003691572870371e-15,4.26454623421338330292085186934207237e-16,5.55005151688385564061186074551839193e-14
misc/lp_pilot4,6.33250106355346506529625607531840793e-15,3.87243640102102272812228788200824579e-16,1.50775136083721700487999933004318061e-10
misc/lp_pilot87,5.55536028397102994591929753460403998e-12,6.30088919958632646744071038662927436e-13,5.85293420640937926891530990418485447e-11
misc/lp_pilot_ja,-Inf,-Inf,-Inf
misc/lp_pilot_we,-Inf,-Inf,-Inf
misc/lp_pilotnov,-Inf,-Inf,-Inf
misc/lp_qap12,7.52831300479047521617898850944200207e-15,5.06247255701998936556176849878473195e-16,8.74544904949643846903081003272343838e-09
misc/lp_qap15,1.78174335004162167647951219089380496e-14,8.16938177834891824937792324207683109e-16,7.26652329093624192044405514303014174e-09
misc/lp_qap8,8.02213598723392714596179510530346652e-15,5.26728383370341653494363662216418757e-16,1.97587931555624056458170513734341901e-13
misc/lp_recipe,7.98264244696505428350817775422126159e-15,7.18279701534180349476527293224849464e-16,4.38872623726494517305964694681382380e-13
misc/lp_sc105,8.07945610989005070532109754606001099e-15,3.58859889287674027891345047277276242e-16,1.48736869831050286695265747256369637e-13
misc/lp_sc205,6.16995145379042295304654791572530944e-15,2.86038985124589647310964043922448270e-16,5.57210709284922584610393759655840075e-14
misc/lp_sc50a,9.80041559046375888087211724528795120e-15,3.36167154762962776987101196151428348e-16,7.54262648449175508040004669560706111e-14
misc/lp_sc50b,5.76212394610128810707615177014873536e-15,1.54454978511906134133433721781256592e-16,2.99717039798825162273056336806946833e-13
misc/lp_scagr25,1.08865375516691849361412003703830089e-14,2.54293223027421349957053662474685361e-16,1.31631177505822084043629852705929636e-13
misc/lp_scagr7,8.63429416116511409485008705948503015e-15,3.75281316786779056664800347810714656e-16,2.28440589936761764674015893067608080e-13
misc/lp_scfxm1,8.56497166476092353188814757699226793e-15,3.82131793351675884788816757158815117e-16,3.95866341640410985447438159286801452e-13
misc/lp_scfxm2,8.94108750894417385475159442529496635e-15,3.92105349483063822695661962004272312e-16,2.91035122982187930854145159847930473e-13
misc/lp_scfxm3,7.58093224773770273988334936101828897e-15,4.78139710427834094244119504293016290e-16,2.04191743730498015047892873666299087e-10
misc/lp_scorpion,1.54334207526852067323282646856172728e-09,3.12088807621067607313359550052477105e-10,5.95880998818923071566278188278948357e-08
misc/lp_scrs8,7.41066542069432703234676479833523581e-15,6.17653894484261598063660078523157555e-16,8.07082203547827269248648877266287010e-12
misc/lp_scsd1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_scsd6,5.67219263317651697420423130816189029e-03,1.07678581408929324469547044669386980e-16,2.10060871927090728420662677833167095e-11
misc/lp_scsd8,1.11275334837912242992152332183562825e-01,3.05188767878836729532201091763224069e-01,1.00797113165949525901592776939309573e-10
misc/lp_sctap1,1.02133697515544377569552172641418075e-14,1.74463211123710862069861069980715360e-16,1.42535206308449852777891360551511493e-13
misc/lp_sctap2,1.24266233570649273051883712264341312e-14,5.71944818411370909729846262753812316e-16,2.61015503629062774749206797534006163e-13
misc/lp_sctap3,8.17367488649928028066774498665439585e-15,5.11138841671444765891639586815344901e-16,1.19809662528686644585714345161600468e-11
misc/lp_share1b,7.77249372770392048114508037034317797e-15,3.18317395078122937966454748461911196e-16,1.59495902348111426372762145122930608e-13
misc/lp_share2b,6.28729451667804462969078025587673656e-15,4.21785944056641998200765443079720970e-16,2.88524903735135938867043465732426714e-10
misc/lp_shell,1.05332611765092389754190933164839287e-14,3.25970881464065100994142940991634246e-16,8.82886636587034737564862801168088213e-13
misc/lp_ship04l,1.39448722320773322972453770232755434e-14,1.00872303213743074603520062513961288e-15,5.80425584235474809735174141999103877e-10
misc/lp_ship04s,1.55721947458173441596716712863819330e-14,1.10624407897516942379154942771160129e-15,5.16364708494784192937212704060704262e-09
misc/lp_ship08l,1.09663266298457724930972172855327154e-14,7.02363701702974601294400624280783524e-16,5.85837732039877799965155441988526186e-09
misc/lp_ship08s,1.49175418089447838506968812522578087e-14,2.04405789704605099336194468021277435e-15,4.52163162870416022647932014492776008e-09
misc/lp_ship12l,6.97879909356920309190139712595717251e-15,7.75980701951076269621843931475632941e-16,2.40389495553762006173944307668848462e-10
misc/lp_ship12s,2.12444964628221970067850034354952632e-14,7.29850448786130445460732421557848703e-16,1.30434236878595978033516971068221232e-09
misc/lp_sierra,8.49249060904250504313799065617821123e-15,3.24138603151639448310891951750089994e-16,5.86391424241488487513441637237108327e-12
misc/lp_stair,9.84730956071920781158727402154259273e-15,3.08857173374407349726146509963415883e-16,3.70369131874812549000457096223303311e-10
misc/lp_standata,1.12310311264960960349839859027421931e-14,7.46713227776837181650049597628212724e-16,1.18073605847878536886704965903689129e-13
misc/lp_standgub,8.48354827500420682805292739090221137e-15,4.90527035604351927442697492778980459e-16,5.68099397128049057591795127181637154e-11
misc/lp_standmps,1.21260652828393242851178056774600268e-14,6.71290534495781714276458980731385986e-16,9.12432723489431026547046770064396464e-10
misc/lp_stocfor1,7.16398146529693456135847080335882631e-15,4.85885020469722517924761741948972055e-16,1.87685535459108541991952955223953081e-09
misc/lp_stocfor2,-Inf,-Inf,-Inf
misc/lp_stocfor3,4.38377044079789697867875046920539834e-15,5.58871783209307019317445764760416730e-16,1.92534716629355337135110735230439199e-09
misc/lp_truss,2.58015858579900236397869265642472780e-12,1.11315489281316183502347191055789310e-16,8.60511960306322473196513058416351384e-14
misc/lp_tuff,2.32889883407938964960333281436091840e-10,9.99337992804146331305145349986301348e-11,3.02163668668563515598535920655025050e-09
misc/lp_vtp_base,1.28169951462882651072878022828828213e-14,8.41143715826856092672117713474385726e-16,1.10084284655766492253081610739676008e-08
misc/lp_wood1p,1.14073663323749185165344239666918906e-14,5.63756256283864100183942390262614047e-16,5.46051474902162759380790646740000854e-11
misc/lp_woodw,4.58585917627408260931026973866335451e-15,4.03547682506298311513180800843768728e-16,1.84604938908169831864910410758101713e-09
misc/lpi_bgdbg1,7.50170901433120453369246919375129982e-15,4.96148970025778743001871585859434365e-16,1.57073839651518736776406663625906384e-10
misc/lpi_bgetam,-Inf,-Inf,-Inf
misc/lpi_bgindy,9.66445172570199136767299104577727376e-15,6.28632454763837617166081075903361365e-16,3.21927360682100788836290631779840564e-10
misc/lpi_bgprtr,4.28016849463673003248746029267272132e-15,2.28577400600315643990463171672005863e-16,3.49911906215899116908581992960927765e-15
misc/lpi_box1,4.86559976601881851327507911427142297e-15,4.06806756969666066640847147122182200e-16,7.99199425792443144324512074950738382e-10
misc/lpi_ceria3d,7.00337980611211577633945794930618890e-15,1.90686428236028545892345853309348675e-16,7.26841863610055429619000399425526857e-14
misc/lpi_chemcom,8.47300186509460699413058892624170779e-15,8.03763813255354572582027014431421623e-16,1.52585052439329761621724338861669056e-10
misc/lpi_cplex1,-Inf,-Inf,-Inf
misc/lpi_cplex2,2.38038396992158538909435592381159176e-02,1.67154598644226352145061815182192942e-16,7.27302602050648106929651685490730321e-10
misc/lpi_ex72a,1.16806433378014770613489791449598357e-14,5.78287264740997080816270804127121160e-16,1.80965846240192936657393960241078561e-13
misc/lpi_ex73a,1.04509503357069391012735459916691126e-14,4.03040149195840707702836794891397529e-16,1.22740554222596520485619307393563419e-13
misc/lpi_forest6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_galenet,1.21582348257683734196599974854665631e-15,6.13216806268927873687059589632643962e-18,1.96690944159556614358221286381312599e-17
misc/lpi_gosh,-Inf,-Inf,-Inf
misc/lpi_gran,1.26407922839206163960593682649842064e-14,5.90593497149314023689405287829802010e-16,9.55371808213090956239612060146204052e-11
misc/lpi_greenbea,4.61566773317151031700798508747311063e-15,7.52546570987731943320532108029719303e-16,9.45032069721146134650400193348113632e-14
misc/lpi_itest2,1.59340742125598973868303790877961405e-15,3.19774977882408447606918862382135698e-17,4.73024322248044923020343160855567905e-17
misc/lpi_itest6,6.30322581290419776476450440624255735e-16,5.72695571641336545061041072732180292e-17,2.25290599992195417343472224191637252e-17
misc/lpi_klein1,7.06002748027590715568434935942564206e-15,3.15581617149713138890223755194741981e-16,1.23130758944443700619374162623109553e-13
misc/lpi_klein2,5.31351849602064411986048985253629553e-15,2.29414309638235879878984273109671891e-16,8.92964584761228289986082230161937983e-14
misc/lpi_klein3,7.01628534263824127229664542130031005e-15,1.44570562155279199204438449965292421e-16,4.27766580629762828337668971494821062e-11
misc/lpi_mondou2,1.33226762955018742900871728176278841e-15,9.54097911787243942944899521095265394e-18,5.88273352177439224016956938096551697e-18
misc/lpi_pang,6.23235170425614291996592126199576015e-15,2.59349100627322241259541010615186786e-16,1.54864441924992615578934494834630064e-10
misc/lpi_pilot4i,6.33250106355346506529625607531840793e-15,3.87243640102102272812228788200824579e-16,1.50775136083721700487999933004318061e-10
misc/lpi_qual,2.37992205888166028989520428325205301e-09,6.05676980785044661658686093525352818e-10,1.05571339466702573106295515559496778e-08
misc/lpi_reactor,1.02823693787705186378292779894795552e-14,6.68270486530336056791801108656893506e-16,2.58676553504986820567276882558750471e-11
misc/lpi_refinery,-Inf,-Inf,-Inf
misc/lpi_vol1,2.37992205888166028989520428325205301e-09,6.05676980785044661658686093525352818e-10,1.05571339466702573106295515559496778e-08
misc/lpi_woodinfe,7.67277970761276897999290260808265322e-16,3.33993289953583499477714405798977267e-17,1.18164602072610190308004600967189479e-17
misc/lpl2,9.84924205471097570685970269908328883e-15,4.83943350243648074669644700527363683e-16,3.00204474245721458237703491437235963e-10
misc/lpl3,8.25042574023844131247052234198765249e-15,7.53618755166496406670932700929302095e-16,8.20116274193122966237044791943111752e-10
misc/lshp1009,1.28709128907583459597676703130809075e-14,1.14862668607941889638738165515628843e-15,3.70869593102579126854177426252815023e-09
misc/lshp1270,2.07180352141257624382727417672130682e-14,1.88704116057005089466794266249844697e-15,2.28138708842193538412174962018154285e-08
misc/lshp1561,2.20453128246547858856708404781735005e-14,1.38545065684015883735841932476791092e-15,1.75837894046719163744961236690474174e-08
misc/lshp1882,2.22841336509677649979080460147005728e-14,1.78822865008495429349213261106641401e-15,1.49018899564929507963230724320024466e-08
misc/lshp2233,-Inf,-Inf,-Inf
misc/lshp2614,-Inf,-Inf,-Inf
misc/lshp3025,-Inf,-Inf,-Inf
misc/lshp3466,-Inf,-Inf,-Inf
misc/lshp_265,8.46615517152253501047322806398451975e-15,5.03855127028937765076625215162591965e-16,4.32751389498996592814115589441983239e-10
misc/lshp_406,2.11820729242531822227777029757410903e-14,1.03991685788355119771585222619137821e-15,1.04822245341719566952445211195242485e-08
misc/lshp_577,1.26335515480177144475020161965323235e-14,1.03605344244663812755328583010467430e-15,1.28903347596765434477586206639594816e-08
misc/lshp_778,1.48539013941937653819482262465438725e-14,8.78518203552775206178038218734311300e-16,3.21010074402955792596336306857995697e-09
misc/lund_a,-Inf,-Inf,-Inf
misc/lund_b,-Inf,-Inf,-Inf
misc/lung1,1.94590365929698458968467549015110743e-14,1.58266339393907938084628119954234381e-15,1.08056448928920088127250106261765295e-08
misc/lutz30-23-b6,1.13470955188123174273324130641818898e-14,4.75733781609545185785778394207633208e-16,3.79558252088510526816976970495409676e-13
misc/m3plates,1.19058155498437214790168943377603308e-15,3.00462919747431774503667122140119516e-18,3.00462919747431774503667122140119516e-18
misc/maayan-Stelzl,1.84558623688533622356808789058780331e-02,1.84558623688470287679095157537307234e-02,1.84558623815612234971345307711429594e-02
misc/maayan-faa,1.20156508860907565701365375114600713e-14,5.74090694526724146537078480562214360e-16,2.70692031171693362689213871055892862e-09
misc/maayan-figeys,3.27369330019285919883128837505958535e-02,3.27369330019285570042569093881634469e-02,3.27369330019081933964651936798848241e-02
misc/maayan-foodweb,6.96078039934751494188484668460995129e-15,3.05605138057400103201769275925246260e-16,2.54978062367485024062762361646972465e-14
misc/maayan-pdzbase,2.04530795347208201081641207676810859e-02,2.04530795347241034249871045960490792e-02,2.04530795456341354617976737251154619e-02
misc/maayan-vidal,3.19072908304397942552265272589926749e-02,3.19072908304398526628892414769005488e-02,3.19072908448280137309748228238174327e-02
misc/mahindas,-Inf,-Inf,-Inf
misc/man_5976,1.47765793396927816623460175640683843e-14,1.25674650849688452279431220188541492e-15,2.71788296713328286550391612106903973e-08
misc/mark3jac140,-Inf,-Inf,-Inf
misc/mbeacxc,1.01899197176787192129649218685518462e-14,4.91838605441972422089056374126035539e-16,1.30136229045198017471735798916678923e-13
misc/mbeaflw,9.16827612517984550588482035257243196e-15,3.46490806034762386222671026725492142e-16,1.74626993174712609541515361820742665e-13
misc/mbeause,1.24215914453368611581183407947248347e-14,4.39298438777441894171088639021132664e-16,1.26622417107756486710252982323235418e-13
misc/mcca,3.91364060326904529868171274078969112e-15,1.28666840964974534508080443288120716e-16,4.93876610904892357079639501111786803e-15
misc/mcfe,9.53270303604913847895970906262814856e-15,2.32711476059378360756479947933346937e-16,3.38406497894659803475505775589657198e-11
misc/meg1,-Inf,-Inf,-Inf
misc/meg4,1.41593700141990648013524367087551633e-04,8.17316887885678139146111884127867746e-16,2.08747246267547369799908483824142640e-08
misc/mesh1e1,8.88787196089223056463739249738492964e-15,5.01905127587996179785746149652676490e-16,1.65197347365478912925753292509258112e-13
misc/mesh1em1,6.49425067813038204965151545636591526e-15,6.62529548440002596604873561548089538e-16,8.51843720522616640417220301398967727e-11
misc/mesh1em6,7.71676046978599755109639961878132524e-15,3.87305071475281857420195053736389901e-16,1.22209655849291127704237797105044804e-13
misc/mesh2e1,1.20936368134944974965833582574938019e-14,1.89125579981800347899996276403288046e-15,1.37558087182633530158420985867287698e-08
misc/mesh2em5,9.96472773184842551147769037965558768e-15,5.41591698519875550336765465854222551e-16,5.14857646502379230836941494448529626e-10
misc/mesh3e1,8.89724426151431588423008023733624582e-15,4.80581289115793474280472803091355986e-16,5.79260645953781878496406079459107106e-14
misc/mesh3em5,-Inf,-Inf,-Inf
misc/mhd3200b,1.68370916198521849074117740454346565e-03,1.68370920991133086671268996319055718e-03,1.68371086608527116122737147881524853e-03
misc/mhd4800b,-Inf,-Inf,-Inf
misc/mhda416,1.02193014095500270036598360192115413e-14,2.91988504363704218875592593039491213e-16,1.97135312746588300153047276287294759e-13
misc/mhdb416,1.32517996876815443314685227982314956e-02,1.32517996874280586500551556491151647e-02,1.32517989521700731410291472090514115e-02
misc/mimo28x28_system,2.34927609694041564342709354129553695e-08,5.41219018072768325583051000951888865e-09,1.65335977803444764206139662852520635e-03
misc/mimo46x46_system,2.97382425652165583944056633865391614e-08,5.22108287368133096237870813524199502e-09,1.51224660979400914711983837812730184e-03
misc/mimo8x8_system,1.66569811451174448811168946806923944e-08,2.76982921665127363511783650264759395e-09,2.21930390166138445747495723694646170e-03
misc/minnesota,9.41853599223622163709067693209519714e-15,1.98954611076703678262126873464711529e-15,2.57742381471342353755591203656999028e-08
misc/minsurfo,-Inf,-Inf,-Inf
misc/misc-football,8.19522542468549459506100958426309659e-15,6.70004271969839425451323040610047656e-16,8.08090677064040619206247479121357582e-14
misc/misc-jung-code-dep,8.06348023737142396724068299181496230e-15,3.65984480850286285375607413317426014e-16,9.62078867853963159086122535060468411e-14
misc/misc-lesmis,7.41455855983836094371342939411261814e-15,3.20152473761931336911635378433089387e-16,8.69383747844392351642077152493463428e-13
misc/mk10-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mk10-b2,4.74659501909740559276693736782987912e-15,2.67074708461373290090317121953003596e-16,8.53561822806699561455300289680144723e-14
misc/mk10-b3,9.45697651008536829586169128613818774e-15,6.26190744747542372715130100003159298e-16,1.73668364150312920557644599244285587e-13
misc/mk10-b4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mk11-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mk11-b2,1.08669902406633634415928993485582840e-14,3.59791077423277890709033407804948018e-16,3.72244000548860710713080073848967221e-14
misc/mk11-b3,7.38331984659878803823892769577621533e-15,7.93260120008243517697207222108240318e-16,1.43501851372721170259137271007936394e-13
misc/mk11-b4,1.04734013742764109641407003448956763e-14,7.65733316753234524437152170983126416e-16,8.16531545501219171624871070941948112e-14
misc/mk11-b4b,1.21518028286060065949841860792671075e-14,3.70347576686523072012362336377799279e-16,9.82612034188712120482047259214958546e-10
misc/mk12-b1,2.66864402832448074593006653606325030e-16,1.73472347597680670772130283489220879e-18,4.32716060526585860304268763601350249e-18
misc/mk12-b2,1.08642935790086200662278662663661452e-14,1.79659869326640564312891585275055479e-16,2.82164469825433213022937733217726652e-13
misc/mk12-b5,1.03483437471274112475410367462834272e-14,3.36927003019654287635098603948489452e-16,2.33314383722139259837227578615015900e-09
misc/mk9-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mk9-b2,6.86606529713290838769971791725214162e-15,3.20244323416241026290875843525006509e-16,1.03232933030382565917275431992441820e-13
misc/mk9-b3,7.40401927154253970610006789783862505e-15,2.61156622896788729626103844221904766e-16,2.60160615619727766881628550821823622e-12
misc/model1,1.03271267782177679492676950203026621e-14,4.69724161413307535037949446391191363e-16,1.21978314877387164149852652920722384e-13
misc/model2,1.06419566979394962961119305023384631e-14,4.52112330268340932174943792450955677e-16,1.01500626777165275106550469845878413e-13
misc/model3,-Inf,-Inf,-Inf
misc/model4,1.29751471844582794434341033934317312e-09,1.30403456855489905978214791915845816e-10,1.73355554113842157004438927244005177e-08
misc/model5,1.13794924039778730130464465673289140e-09,1.43039186849272085703449877437620413e-10,1.81474374078111529814034329083018583e-08
misc/model6,7.91568376625648169340722681600438376e-15,4.65983984804784019178711512882784147e-16,2.35651956086783749312181059977136334e-13
misc/model7,1.06079650806650145342499866680458595e-14,1.81486692298891828793472383477025012e-15,8.12882988571193854370564538906281224e-14
misc/model8,5.18905452732219961278442019251392735e-15,2.54230021413162038197092566102640526e-16,9.25354299536839943333734576325661552e-10
misc/model9,8.98346958545123123761834034177183163e-15,5.11035949386385555441881174769951983e-16,3.01008116892366928821097836829009986e-11
misc/moreno_highschool,6.92089688919725694019024781282006850e-15,3.69719166181763768847657256963553496e-16,1.95474473890713915129412980956846833e-10
misc/moreno_lesmis,8.61294412521626383510860386132574605e-15,4.91385233043746541979721477007466075e-16,3.38313395882777973043261716284243843e-14
misc/moreno_mac,5.67519185636800086676950329645508237e-15,4.22980187736785820864967061231336417e-16,5.62428869363652621516259149678922108e-10
misc/moreno_names,1.64791077089324305858443627332617177e-14,3.56533322679264227790065675641309742e-16,1.24913939846799739881552943536077378e-13
misc/moreno_oz,9.22693065102051426053662086317439553e-15,7.85994370059386575752634950754807224e-16,2.44581412347573873778267264742604561e-10
misc/moreno_propro,2.82512761205411862024260327211748312e-02,2.82512761205438513496251947404136365e-02,2.82512786638479061834927990622917361e-02
misc/moreno_sampson,1.76645257437409164427942727744530481e-15,1.27442528643707562096145244071432340e-16,3.29619366098901615489905364319562844e-12
misc/msc00726,-Inf,-Inf,-Inf
misc/msc01050,-Inf,-Inf,-Inf
misc/msc01440,-Inf,-Inf,-Inf
misc/msc04515,-Inf,-Inf,-Inf
misc/n2c6-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n2c6-b10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n2c6-b2,1.67675981470283360730937640527725259e-15,5.80156551928218578622172626005221796e-17,5.11157124999398704610094941577811531e-17
misc/n2c6-b3,1.14050132073030566845629268734587318e-14,4.04796321611927176235749509008746251e-16,1.16950320986026673980460101282325403e-13
misc/n2c6-b4,9.13736756806666637227292614334857410e-15,5.11395999644478181270957608585003545e-16,5.31313138382069954322582596924520541e-14
misc/n2c6-b5,1.61086344338459267256614279636302344e-14,3.98947866378027262511416036473625311e-16,2.01042272180430049304980365427788832e-13
misc/n2c6-b6,7.58353873948066844769749660436637762e-15,5.19007359791018290777962069537479989e-16,1.15572754903193854603715116981929158e-13
misc/n2c6-b7,9.63546633941396039123396361065517944e-15,2.79780221612389024199749107794577375e-16,1.00677225821820293599975735609666438e-13
misc/n2c6-b8,7.52538080898701488711818278057338638e-15,3.27296214187548125570592178587168745e-16,4.08485871457582238938662741427181521e-13
misc/n2c6-b9,1.16421382318715873269983620867127325e-14,8.30904320657280897528212977309915540e-16,2.23843003142678936688039846318226164e-13
misc/n3c4-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c4-b2,7.03853193745952841506591770936837015e-17,1.09977061522805083167878207272273532e-18,1.09977061522805083167878207272273532e-18
misc/n3c4-b3,2.13453180205042892543504621481375907e-15,3.08703985118359867937646476079752123e-17,1.06657299043798225596151584286433767e-16
misc/n3c4-b4,0.00000000000000000000000000000000000e+00,1.73472347597680709290729171233937873e-18,0.00000000000000000000000000000000000e+00
misc/n3c5-b1,2.22044604925031283432823045461548800e-16,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c5-b2,1.26942257611792044098970633068345047e-15,2.81873633000932262651434476516131458e-17,3.63263516258798447302610278143093254e-15
misc/n3c5-b3,5.88725814037841326316075531493078554e-15,2.76761899119869210633892339412370926e-16,3.85477865910333188661513200568004930e-14
misc/n3c5-b4,6.39876463129522040008127654335462834e-15,4.85189999848401173998061485632495225e-16,3.11879829411982430992342977575281708e-14
misc/n3c5-b5,1.06050923042689802064722535002649656e-14,4.91470585157062412056457930550766348e-16,7.60086033008015353943606820068241549e-14
misc/n3c5-b6,2.31639591124419988434940020796889030e-15,6.38685676679908329889505182938179779e-17,9.99724897892261068663090617833399500e-17
misc/n3c5-b7,3.82351957200516662241811189697268136e-15,1.60290392617552458332538529342413974e-16,2.06850544715104807394854324463825929e-14
misc/n3c6-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c6-b10,8.03973115514556698357913925256942636e-15,3.30997385299298410366612194157722206e-16,8.87163001307417153112344174999794690e-13
misc/n3c6-b11,6.06247348359146375709721559416129774e-15,1.89025014235606048032490331075302672e-16,6.41448832674329449673650140310918427e-14
misc/n3c6-b2,1.67675981470283360730937640527725259e-15,5.80156551928218578622172626005221796e-17,5.11157124999398704610094941577811531e-17
misc/n3c6-b3,1.14050132073030566845629268734587318e-14,4.04796321611927176235749509008746251e-16,1.16950320986026673980460101282325403e-13
misc/n3c6-b4,9.13736756806666637227292614334857410e-15,5.11395999644478181270957608585003545e-16,5.31313138382069954322582596924520541e-14
misc/n3c6-b5,2.04577225815750540311876841299206754e-14,5.50403390619658911899511204848857101e-16,7.96305487721154012318271207895832135e-13
misc/n3c6-b6,8.05606891974064012173175304780686918e-15,5.34571409511894040342734592458366600e-16,1.89583739593984929008114475595148403e-13
misc/n3c6-b7,1.10792253824154004185688518946920166e-14,1.78495261708585684341967293676540425e-15,8.05079595526730787831960031316846286e-09
misc/n3c6-b8,9.54493738423964718181953030264596982e-15,7.81416356124383857445822547039534365e-16,1.22867991888221431509956809316371507e-13
misc/n3c6-b9,1.03933464998638454945622509676788101e-14,5.10025456282137998455553416865945022e-16,2.11581895340477518017659230991207084e-12
misc/n4c5-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n4c5-b10,2.07777980771550925115907176000823670e-15,6.39994720643814125085607011966049321e-17,3.31199469813082955418306743710598767e-10
misc/n4c5-b11,2.27980993964336567501980911084307956e-15,3.63925705890875274649532488802716668e-17,4.18015773697637181664195537822722072e-12
misc/n4c5-b2,1.67675981470283360730937640527725259e-15,5.80156551928218578622172626005221796e-17,5.11157124999398704610094941577811531e-17
misc/n4c5-b3,5.90246076981135855081688386739199539e-15,3.55612995425753096446244137199565139e-16,5.89805312315159249854993451312298476e-13
misc/n4c5-b4,7.96010530394371622948803777625298384e-15,5.56740041415583419489364494952443563e-16,3.19826618131045410396635906982470491e-12
misc/n4c5-b5,1.00871888316378830477440730204010633e-14,4.94271098851420233759386045521607157e-16,1.15536526925689455843676489446427917e-13
misc/n4c5-b6,7.97500004202682523503852476846084461e-15,3.51784640707267694851030640044129849e-16,1.77657801721522325435691070820786897e-13
misc/n4c5-b7,1.73998120872648487875864991199857337e-14,7.36945697249154808579599752572043464e-16,1.48609924642263103855564356623476097e-09
misc/n4c5-b8,1.18955061391296423009505593559669854e-14,5.53463569367929854547888101538543512e-16,2.81500941709862276222708498871728293e-13
misc/n4c5-b9,9.98545269719858605371501286822597272e-15,7.64991988827287400039340298866536899e-16,1.45120087177402043869556777358785141e-13
misc/n4c6-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n4c6-b13,1.13533038759505576208979885102425368e-14,1.09769631149723739874804839957477519e-15,4.96029137773505706139757439385494008e-11
misc/n4c6-b14,1.13490506443234435179803573606230847e-14,3.25880086896367673540854605562320323e-16,1.42137363435388146125844681898537978e-13
misc/n4c6-b15,6.46700388867717809879373210940121990e-15,3.23961437815269198314305284804507420e-16,3.48266910124606754415117384467732328e-09
misc/n4c6-b2,2.61035853511686032372797663546365949e-15,1.41156549847028215755786656670717272e-16,1.28798891855656974849795260865187744e-16
misc/n4c6-b3,1.42594878017444605861840590597122606e-14,2.05617679371916398542392803124543265e-16,2.98303195459276690283512115757200363e-14
misc/n4c6-b4,1.09522438255194244940158723162070784e-14,6.38805569241242055178891528754415496e-16,8.66772981806200888664735778478097752e-14
misc/nasa1824,-Inf,-Inf,-Inf
misc/nasa2146,-Inf,-Inf,-Inf
misc/nasa4704,1.27718101757365851208426843052500184e-14,1.35843834039978849406352019768131480e-15,9.70254855458132544979413777441501228e-09
misc/ncvxqp1,8.28747235318514399986465136399538280e-15,3.93098213656578636171583511763246286e-16,1.30563131814578343173724738660020514e-13
misc/ncvxqp9,-Inf,-Inf,-Inf
misc/nemsafm,6.64578987467767877618788702207335110e-15,2.21853385100583384957366219533449936e-16,3.02123244536837892797487111804533241e-10
misc/nemscem,4.24692154241939744178779298104252862e-15,2.96262023722440744240900488004125663e-16,2.16374520900357244412069275789900797e-12
misc/nemspmm1,-Inf,-Inf,-Inf
misc/nemspmm2,1.94472883808679474279543635839934525e-10,2.70688755576413234942267924745450263e-11,6.92175305122728474753793877929196903e-10
misc/net25,2.12692793209206756770201446044360384e-01,1.29764829987089680251068416831360771e-01,1.29764829960347050534227796629432603e-01
misc/netscience,8.47374570680424203343201162195693329e-02,8.47374570680423305098330468819661478e-02,8.47374570666643404894937286805338425e-02
misc/netz4504,1.56571407195378337776100605024520141e-14,1.23242446922197851310414433455507366e-15,3.39786804249165987000053581982195905e-09
misc/netz4504_dual,1.03573968617503785808033043716811103e-14,7.03774641785086636005700414310356493e-16,9.18148620959690383699507066747334522e-10
misc/nl,2.03077892245827292436833915935401513e-09,2.03077916466023800324228915120021700e-09,5.53258993576249152465123443132920888e-09
misc/nnc1374,3.27785910364576696844775855659371890e-14,2.81973564719607284563725763561947639e-15,6.00667407519368066031821604753307478e-09
misc/nnc261,5.51942382180227640504874037662327894e-15,3.23409488351452333178322013645682222e-16,9.92116734682908179277646107704703908e-11
misc/nnc666,1.43359588947441162019798080304269541e-14,1.87515905531660423214427289111776983e-15,1.81213344151060439146419682953848862e-09
misc/nopoly,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/nopss_11k,3.57315902438012760832737525050700598e-08,6.25811277454955946191706283059956368e-09,1.28146470578974531419195129052195008e-03
misc/nos1,5.08147734436216460179396534321951397e-01,3.04982811200095938627865033103610183e-01,3.04982811254441213598877490912298453e-01
misc/nos2,4.53699672091690366210249619312608534e-15,2.87945808683925043550449891521034869e-16,5.91728182529227356687688991301860041e-11
misc/nos3,-Inf,-Inf,-Inf
misc/nos4,Inf,Inf,-Inf
misc/nos5,-Inf,-Inf,-Inf
misc/nos6,-Inf,-Inf,-Inf
misc/nos7,-Inf,-Inf,-Inf
misc/nsic,1.26239851677149751728585668606429888e-14,8.26876066933741857692930549075504153e-16,7.54912428622418427353413621839652475e-10
misc/obstclae,-Inf,-Inf,-Inf
misc/odepa400,2.59507635712074857754463332152106290e-16,9.48718291425786382934600461414254863e-17,2.39995131130780528890475810187745012e-15
misc/odepb400,9.80258153424355785847026821192322755e-01,9.80257584932897286668666725507983361e-01,3.52677032161994391484804981020038172e-06
misc/olm100,5.33975267267117636009609596449640266e-15,2.46171833535404590456118957586394954e-16,1.38798865548624272084384937799025844e-13
misc/olm1000,4.08420820243354182588299017605913970e-14,8.53183393463516349802620691588580708e-16,5.17500008718145522187475795848708816e-10
misc/olm2000,-Inf,-Inf,-Inf
misc/olm500,1.89190013741330857933419134214276201e-14,1.00001781618834548436662288393828774e-15,4.09027833161287655715076585840058583e-10
misc/olm5000,-Inf,-Inf,-Inf
misc/opsahl-openflights,4.18391783454151117359303048097114474e-02,4.18391783454192240537602942718691594e-02,4.18391783453920151533409216231705113e-02
misc/opsahl-powergrid,2.10354469136355977925686225610503763e-14,1.41048240656165996776920471285588471e-15,4.25204944160496954096661883325181429e-09
misc/opsahl-southernwomen,2.22130421897854868300061723302851755e-15,1.13042889828014147714550054710525203e-16,5.73692292267677147659716783546426420e-15
misc/opsahl-ucforum,1.09463057778125650643602810009817147e-14,4.56216512159864051369095094596310247e-16,2.09357633008213450941190607875419074e-13
misc/opsahl-ucsocial,4.17800238564686271855813141576677204e-15,4.58070328666803626210398498657944833e-16,2.48681066261880273298726103997213374e-13
misc/opsahl-usairport,8.66679226744717908818415885165937767e-15,5.39643579157051459756071351829774780e-16,6.33264703366992521470732783791359825e-14
misc/orsirr_1,5.38875155554966920554470101366002601e-15,3.29101969783056087330674208119588222e-16,1.25448260579082516876824652125355433e-10
misc/orsirr_2,3.56074722981737343204333111570378977e-15,3.46934515239841141584540853168836720e-16,1.05611370019111038696334897512101621e-10
misc/orsreg_1,9.95277350797080756395201088267827833e-15,2.44646578848306472895334771467611991e-16,4.83058189310680171010635986142841089e-12
misc/oscil_dcop_01,-Inf,-Inf,-Inf
misc/oscil_dcop_02,-Inf,-Inf,-Inf
misc/oscil_dcop_03,-Inf,-Inf,-Inf
misc/oscil_dcop_04,-Inf,-Inf,-Inf
misc/oscil_dcop_05,-Inf,-Inf,-Inf
misc/oscil_dcop_06,-Inf,-Inf,-Inf
misc/oscil_dcop_07,-Inf,-Inf,-Inf
misc/oscil_dcop_08,-Inf,-Inf,-Inf
misc/oscil_dcop_09,-Inf,-Inf,-Inf
misc/oscil_dcop_10,-Inf,-Inf,-Inf
misc/oscil_dcop_11,-Inf,-Inf,-Inf
misc/oscil_dcop_12,-Inf,-Inf,-Inf
misc/oscil_dcop_13,-Inf,-Inf,-Inf
misc/oscil_dcop_14,-Inf,-Inf,-Inf
misc/oscil_dcop_15,-Inf,-Inf,-Inf
misc/oscil_dcop_16,-Inf,-Inf,-Inf
misc/oscil_dcop_17,-Inf,-Inf,-Inf
misc/oscil_dcop_18,-Inf,-Inf,-Inf
misc/oscil_dcop_19,-Inf,-Inf,-Inf
misc/oscil_dcop_20,-Inf,-Inf,-Inf
misc/oscil_dcop_21,-Inf,-Inf,-Inf
misc/oscil_dcop_22,-Inf,-Inf,-Inf
misc/oscil_dcop_23,-Inf,-Inf,-Inf
misc/oscil_dcop_24,-Inf,-Inf,-Inf
misc/oscil_dcop_25,-Inf,-Inf,-Inf
misc/oscil_dcop_26,-Inf,-Inf,-Inf
misc/oscil_dcop_27,-Inf,-Inf,-Inf
misc/oscil_dcop_28,-Inf,-Inf,-Inf
misc/oscil_dcop_29,-Inf,-Inf,-Inf
misc/oscil_dcop_30,-Inf,-Inf,-Inf
misc/oscil_dcop_31,-Inf,-Inf,-Inf
misc/oscil_dcop_32,-Inf,-Inf,-Inf
misc/oscil_dcop_33,-Inf,-Inf,-Inf
misc/oscil_dcop_34,-Inf,-Inf,-Inf
misc/oscil_dcop_35,-Inf,-Inf,-Inf
misc/oscil_dcop_36,-Inf,-Inf,-Inf
misc/oscil_dcop_37,-Inf,-Inf,-Inf
misc/oscil_dcop_38,-Inf,-Inf,-Inf
misc/oscil_dcop_39,-Inf,-Inf,-Inf
misc/oscil_dcop_40,-Inf,-Inf,-Inf
misc/oscil_dcop_41,-Inf,-Inf,-Inf
misc/oscil_dcop_42,-Inf,-Inf,-Inf
misc/oscil_dcop_43,-Inf,-Inf,-Inf
misc/oscil_dcop_44,-Inf,-Inf,-Inf
misc/oscil_dcop_45,-Inf,-Inf,-Inf
misc/oscil_dcop_46,-Inf,-Inf,-Inf
misc/oscil_dcop_47,-Inf,-Inf,-Inf
misc/oscil_dcop_48,-Inf,-Inf,-Inf
misc/oscil_dcop_49,-Inf,-Inf,-Inf
misc/oscil_dcop_50,-Inf,-Inf,-Inf
misc/oscil_dcop_51,-Inf,-Inf,-Inf
misc/oscil_dcop_52,-Inf,-Inf,-Inf
misc/oscil_dcop_53,-Inf,-Inf,-Inf
misc/oscil_dcop_54,-Inf,-Inf,-Inf
misc/oscil_dcop_55,-Inf,-Inf,-Inf
misc/oscil_dcop_56,-Inf,-Inf,-Inf
misc/oscil_dcop_57,-Inf,-Inf,-Inf
misc/oscil_trans_01,-Inf,-Inf,-Inf
misc/p0033,2.33549743621619921944592513876729650e-16,2.12772722754484427186946618745907603e-17,1.65228856414556149757459341148071520e-18
misc/p0040,8.59975056989851399158852246907530804e-16,2.45326946669339811962285075787455497e-18,1.73472347597680670772130283489221948e-18
misc/p010,2.30220563235374723178804489333760223e-01,2.05177764388393213735072708844317840e-01,2.18058963053382413440476829926130386e-01
misc/p0201,1.36502131463828430886029790216408991e-15,2.85078774575105430502098325505941631e-01,2.85078774575104049940553160173253326e-01
misc/p0282,1.08211154978931804275122750709242983e-15,9.80258143468546861749158453373169273e-01,9.80258143468546871562236320146761177e-01
misc/p0291,5.41227530812582286769998341540519408e-15,4.89264770018297696680261075281127908e-16,1.64646078206486986086129896841019271e-13
misc/p05,3.86681074616567531312548030830156956e-01,3.86681074616568964718645682434659424e-01,3.86681074616563210713922022330755491e-01
misc/p0548,1.37596551778840363758614522562091357e-14,9.79110336079647418181482243163070190e-16,3.93909083878378880647218113408876326e-09
misc/p2756,9.97827073334966076247182364262912852e-15,3.51465684703865385066786598063619375e-16,4.42192097009300992649179523736160219e-10
misc/p2p-Gnutella04,7.25106390751197020448813188504230004e-15,1.64765470728066923578053926923743444e-15,2.51698169605221820080170784836138190e-09
misc/p2p-Gnutella05,1.21386803056738888709126035725010815e-14,8.13157044558346375012718890747039258e-16,3.80309272040032327606518215456448101e-10
misc/p2p-Gnutella06,1.09402958314482002005948755388209307e-14,8.96527539387983755207980431637295026e-16,4.64346846963769820811590277060414121e-09
misc/p2p-Gnutella08,1.13473844529517702436718277334935309e-14,3.55011823542593240051523436910263607e-16,6.49820420726409950816175865316680082e-14
misc/p2p-Gnutella09,4.22653920378388587579020241621476011e-02,4.22653920378352818684547037741976376e-02,4.22653920378223565793150595430613727e-02
misc/p2p-Gnutella24,6.50113988862649646106819236077310065e-02,3.85513654664876032486224032927423245e-02,3.85513654337522284924423838261888731e-02
misc/p2p-Gnutella25,4.24945907926103851459062074775177813e-02,2.40522486372240655331453267366594790e-02,2.40522488503856084877413424109404141e-02
misc/p2p-Gnutella30,3.36806974983522583852143208153732627e-02,3.36806974983603514237549267857409392e-02,3.36806974659213335861450088799480842e-02
misc/p6000,6.76817365264201114143324820175957984e-15,7.14283124829692748310651227234886904e-16,8.95662996120917397489383863954329211e-09
misc/pcb1000,7.54402064935734445733778562323282894e-15,2.73533304662095047381130495396666764e-16,1.53319542911394943327948436594776100e-13
misc/pcb3000,5.67054751249158247724322034263164976e-15,7.21730793882056221688392422596726485e-16,2.12367344334610065577304150358749137e-10
misc/pde225,-Inf,-Inf,-Inf
misc/pde2961,-Inf,-Inf,-Inf
misc/pde900,-Inf,-Inf,-Inf
misc/pds10,1.10914839653658254577650175650964600e-14,5.12378056946271295986382283145622649e-16,6.98884231833162021393131864178551501e-10
misc/pesa,Inf,Inf,Inf
misc/petster-friendships-hamster,4.97620903982626488680224724467183030e-02,4.97620903982687158946533004707759252e-02,4.97620903983006070293615999307131937e-02
misc/petster-hamster,6.91581571332201698998361790821148940e-15,6.83853101935400931604230139630651856e-02,6.83853101272798140599134282570833470e-02
misc/pf2177,1.24756221641826464786249146337983801e-14,7.06494585643509522039703270186951013e-16,2.23543646457677896235765013999206928e-09
misc/pgp2,4.12451113700995987261073061060577055e-02,3.36764924136722907877856593943244396e-02,3.36764924136580748244365529678060818e-02
misc/photogrammetry,1.17719167955025133125462036471844125e-14,2.52647340335726146149681489180449924e-16,1.01295742704176316017256288972886309e-13
misc/photogrammetry2,1.13495513878457610581731806795629139e-14,3.00115005395406870753860250712653339e-16,1.00083365936704657463767010449073249e-10
misc/pivtol,5.01834950874122428123097413929873873e-15,7.12885899973424816370503904299709355e-16,2.30259119400647606058702522517650734e-09
misc/plat1919,-Inf,-Inf,-Inf
misc/plat362,-Inf,-Inf,-Inf
misc/plbuckle,-Inf,-Inf,-Inf
misc/plddb,-Inf,-Inf,-Inf
misc/plsk1919,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/plskz362,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/pltexpa,1.31176541611504142484604933189870972e-14,1.51079580494854785127921478438424454e-15,5.45995922077420040148734132002271386e-09
misc/poisson2D,-Inf,-Inf,-Inf
misc/polblogs,1.24480347181375416279654829691579927e-14,6.07579316916912832521255871472857091e-16,2.07200615378646831109642709805291374e-12
misc/polbooks,1.21274395589556925778578391320410690e-14,4.24973985547859356151978139856564951e-16,4.67121193784898232967948681796065782e-14
misc/poli,-Inf,-Inf,-Inf
misc/poli3,-Inf,-Inf,-Inf
misc/poli4,-Inf,-Inf,-Inf
misc/poli_large,-Inf,-Inf,-Inf
misc/pores_1,1.81900984954563460972801466731903019e-15,7.15090107945797545113586058058419086e-17,7.57751066124290257036885726015844966e-15
misc/pores_2,1.47393891038249317507388251836107031e-14,6.73802649115325614304080557632397566e-16,3.81000076821526458051461202969588663e-10
misc/pores_3,9.39527234417805687620194005042525008e-15,1.97607774503058922651196644327844807e-16,7.78845516843946376783241876493186195e-14
misc/power,-Inf,-Inf,-Inf
misc/primagaz,1.51911359904791349072384177949902443e-01,1.51911359904791007140788692400547290e-01,1.51911359902841234325505523598755286e-01
misc/problem,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/problem1,Inf,-Inf,-Inf
misc/progas,1.62921299624680193921421120087762360e-09,1.82504174470072196235895449209203328e-10,2.07175085182866528038586088918703963e-05
misc/pwt,2.43566220635711107392393296848690501e-14,1.72035392761301876220351399929074672e-15,1.94932994681927932656419149335439611e-08
misc/qh1484,2.94068401029385892031313409718634171e-15,3.39963890434858385531442157469380180e-16,1.20756946947073978093954591041243792e-10
misc/qh768,7.04888982113714524899772753138657061e-15,5.16380737363002144588378536473200536e-16,4.91177174358451321080109193572592754e-10
misc/qh882,9.93899716670574595042928757720454652e-15,5.27085067166667638212062185700642717e-16,7.86323427902258996727338069591651627e-13
misc/qiulp,1.25659082724245573872953679137210147e-14,6.47781101116316433361087154443177890e-16,2.50677172877251110750217574299684733e-11
misc/qpband,1.69754094204749535745461588483348820e-15,2.95381284788633032559493271839614997e-16,1.63429211406649303495086758147508015e-01
misc/r05,3.86681074616569025013742417825557243e-01,3.86681074616568954465949127773638853e-01,3.86681074616565376822655687155880381e-01
misc/radfr1,6.04822694399352574423693035697355507e-15,3.41050002827323562681948454960411960e-16,1.83355416537409360508653751760105562e-12
misc/radoslaw_email,1.13240578278657894253973131446685907e-14,5.02472253511499880912407273766171429e-16,2.00338536504078471841328075015504630e-12
misc/rail_1357,9.75486979594937945202400914625924647e-15,2.54660545688678056546149821810871727e-15,1.30757888626735909200224487261767542e-09
misc/rail_5177,6.66881585400047985435010997410160670e-15,1.91935963780726836156749047791161443e-15,1.29655288809027185014746073224915003e-09
misc/rajat01,9.56842234896959204260613028312075027e-15,1.10282269894500077497558819707880286e-15,7.86523032907553592465757331918667434e-10
misc/rajat02,1.06928138569375505067812907338422216e-14,4.43839192079076061214179504272593616e-16,2.48944814190831903228146360450045852e-08
misc/rajat03,-Inf,-Inf,-Inf
misc/rajat04,-Inf,-Inf,-Inf
misc/rajat05,-Inf,-Inf,-Inf
misc/rajat06,2.20263113125118679815653881807063338e-14,1.96257239672952282412028874219789922e-15,1.26944157213396421393780323337357455e-08
misc/rajat07,1.25087944365530772457848700644254085e-14,2.00732039433104989288606793125058403e-15,3.41700005598299161438316223037184505e-08
misc/rajat08,1.65021007635413088427090615839558219e-14,1.57131370735656915309737002780574767e-15,2.97756900725664885840964732174281887e-08
misc/rajat09,1.79315573855004074340226344519701787e-14,2.40990074874691925817457696317761373e-15,2.00245689737372104863128885905559525e-08
misc/rajat10,-Inf,-Inf,-Inf
misc/rajat11,-Inf,-Inf,-Inf
misc/rajat12,-Inf,-Inf,-Inf
misc/rajat13,-Inf,-Inf,-Inf
misc/rajat14,-Inf,-Inf,-Inf
misc/rajat19,-Inf,-Inf,-Inf
misc/rbsa480,8.89458548626471590537561884403596896e-15,3.41941587676887328630288905847067913e-16,2.05516357906328076378125334251909111e-13
misc/rbsb480,8.11468172086463852810424535405169490e-15,5.66003926101523390570103252984557770e-16,8.25599915972697889355495477658854528e-10
misc/rdb1250,1.18657736264831344924806999390317790e-14,4.94809274681798991171768267283510544e-16,6.65271931743214365068862878329278019e-14
misc/rdb1250l,3.53201482088892221275335241641174515e-02,3.53201482088910179901846042429017718e-02,3.53201482148013409129476854672029586e-02
misc/rdb200,7.21836744958974335284114893347764266e-15,2.31610998540964665024101665629180500e-16,4.64839785147497963316265986227251585e-14
misc/rdb200l,2.11019962230803863102269741481616858e-01,2.11019962230804617797257879567150551e-01,2.11019962230750146073160107272040678e-01
misc/rdb2048,1.30838821038957162973419576899591953e-14,3.17327555232888894063674051196660262e-16,1.28958026958967301116882013084835391e-13
misc/rdb2048_noL,1.37307060531154985527821525421472461e-14,6.89755188919392860176220620340374020e-16,6.99293697600795066347955210070967909e-12
misc/rdb3200l,1.50222606327281811873322722873701844e-14,3.14441603092978808286908910239198349e-16,2.21057841573107154330050043417679763e-10
misc/rdb450,8.10492119070139642947808307818644597e-15,4.00857452220357910619265087967774104e-16,6.04590934032873947457454980040830316e-14
misc/rdb450l,9.57256675806728630227095175863135428e-15,4.13080576911720302007031493690188151e-16,7.33835921535263523518402175700041060e-14
misc/rdb5000,1.34626804469095928842793600432630201e-14,8.12392200304984793718840872785440861e-16,9.08079639080557802076394036003729937e-10
misc/rdb800l,3.96383345920828464868148601182024233e-15,7.70031886312400470219599364517036761e-16,2.21513322030710819093928964422370645e-07
misc/rdb968,7.09310406142952274763774909208712929e-15,3.86001472543217110248711768173378921e-16,3.59762740086185921289830279967291922e-09
misc/reactome,2.56690295764706099671509836958332539e-02,2.56690295764694869585671621467692235e-02,2.56690295687813092585480702156797020e-02
misc/refine,8.13278010837594246778265690192160894e-15,3.95878107585892413381327397602241373e-16,1.32318484976252080835917995493200991e-13
misc/rel3,1.92592994438723585305597794258492713e-34,3.73670872517613558529015737531350502e-17,2.97980107665529600080187260577420756e-11
misc/rel4,4.57811386946529692658055356383191685e-17,6.15941036399584938403040378007110182e-18,1.20974942825307573852333280912101348e-18
misc/rel5,7.99858060437779656141696791237788427e-16,9.16523567195009527931623345691116747e-17,2.02172045147256134664968363834837635e-16
misc/rel6,5.95535559706658813278192745469748178e-15,3.30454512791793055682020351258895047e-16,6.46323490595998541908697909819966139e-14
misc/rel7,7.43025405965923534865648848768090325e-15,4.25120116856160542615106592965732086e-16,6.71973306529902061887264031196664415e-14
misc/relat3,5.43895982204207399888490621644927824e-16,1.15648231731787152400122027160920434e-18,1.15648231731787152400122027160920434e-18
misc/relat4,4.74429035283032206312215526475681713e-16,2.20583810503091605771309111050652743e-17,5.14657268542049501857512183411684864e-16
misc/relat5,1.37809008356400494210406998467075774e-15,1.59345020214958723226839969735081188e-16,6.59870752166599300004932737272336246e-11
misc/relat6,7.26367206009448855477338729459035738e-15,3.81234535818610109879485320037001195e-16,8.16570199386663251368872321222633922e-14
misc/relat7,7.84981759747591387729203828441447336e-15,2.69190466391705615056317949079406089e-16,1.78659250397694557207716232639600183e-12
misc/relat7b,7.84981759747591387729203828441447336e-15,2.69190466391705615056317949079406089e-16,1.78659250397694557207716232639600183e-12
misc/rgg_n_2_15_s0,1.85855771417994585500054666211010135e-14,9.80765476032531787394187446362142246e-16,9.63811514975069886105844843037267884e-09
misc/rkat7_mat5,7.52731432648746466373232394504194415e-15,6.00343730991255101738509099018567560e-16,3.73420338721224894578150167926687868e-14
misc/robot,2.45740335448657102750652005785210580e-13,7.56425507476050207701293844264925266e-14,7.67695503724102810458179910202417563e-12
misc/robot24c1_mat5,8.87727061604687430403557857651918153e-15,3.51597589589902110112455686565117066e-16,8.28473303043266555740156700636942553e-11
misc/robot24c1_mat5_J,9.93232121788176094917341009176936694e-15,5.43527276603566998964827237495489120e-16,2.98393710770086372026974917242325775e-12
misc/rosen1,7.65050410157129642306285929776931118e-15,3.81767123696881152351447842688752250e-16,5.87556987010340408057002253871120999e-13
misc/rosen10,1.19510835434426327944201582775626135e-14,5.91123955054645939774835156311478612e-16,3.28995763227746524098352066840836813e-12
misc/rosen2,1.70226996465084762184650138136887741e-14,5.15470637197938702261416745508637285e-16,2.96155459607338295884012946951717671e-13
misc/rosen7,6.70502086729465899301555306337517593e-15,5.42482814097984264916591416317442424e-16,1.16267408924233937371935009426807949e-13
misc/rosen8,9.16559590185056649598437726206964245e-15,5.09806386558607666338194630488604221e-16,4.51936515273414316644900125796229020e-13
misc/rotor1,3.05983247903479708121398986454938981e-11,8.05086798183229590831522262495637846e-12,1.14670237642034268329763310641213472e-09
misc/rotor2,-Inf,-Inf,-Inf
misc/rw136,7.33506276178608551342030687074233537e-15,4.37104438387717921389111830097172212e-16,1.00166848288678417829580421976652130e-13
misc/rw496,9.40825244059919648301785924680091490e-15,6.62718670234555098872574518516304146e-16,9.53547961437419648922550768477580790e-14
misc/rw5151,1.32209460351550462843583997663516835e-14,3.57985941793694621033865746035740151e-16,1.64355921813099306262413723885058666e-09
misc/saylr1,9.32312459978649964567956706925884902e-10,6.49942751620670668593255466866418725e-11,2.41208362816033867991755155759016093e-09
misc/saylr3,7.54016772250380430616601172959922750e-11,2.10312082854269525977919892064017322e-13,2.85437324133174860749272324364970946e-11
misc/saylr4,1.81464177340271156890392201331306287e-15,1.33315235681939244852584467911597068e-16,2.38506592803737936164136330520804999e-15
misc/sc205-2r,1.01041833389044718088380805597930272e-14,8.86709124154920415569465217235243444e-16,2.16888462246233960865242585404276161e-09
misc/scagr7-2b,9.61670748204841365115570210059944919e-15,5.46174896059925897907611013076790877e-16,8.42486540879703295078473957624829438e-12
misc/scagr7-2c,9.53097382300744911666268942808484102e-15,2.52413156752408738741920704891181464e-16,2.16294971863194051546366305704250449e-12
misc/scagr7-2r,6.56213781351213900050525051001956208e-15,3.70678360569859693480771358983131364e-16,2.29627534929570507325355541670969461e-13
misc/scfxm1-2b,1.04975463327522428239902201715846404e-14,3.83433784147745424327772880208072847e-16,7.50096522900890648244311731831887656e-12
misc/scrs8-2b,7.85041218015167292837778223042905335e-15,4.20649924365671520563729537708165544e-16,6.59675905238452315580745482933937884e-11
misc/scrs8-2c,7.85041218015167292837778223042905335e-15,4.20649924365671520563729537708165544e-16,6.59675905238452315580745482933937884e-11
misc/scrs8-2r,-Inf,-Inf,-Inf
misc/scsd8-2b,4.70338088566447228225567409053457265e-02,4.70338088566434932195798367859742818e-02,4.70338088565795453655024063464938731e-02
misc/scsd8-2c,4.70338088566447228225567409053457265e-02,4.70338088566434932195798367859742818e-02,4.70338088565795453655024063464938731e-02
misc/sctap1-2b,1.09529047574016070309928892889236345e-14,9.18974333322251757564757091806475337e-16,2.20160141768339136285107650180723138e-08
misc/sctap1-2c,4.53173744312098831806305038031400363e-15,3.80457220386912527210415581481241763e-16,1.01388614401325051589217392247175226e-11
misc/se,2.63517687883708518934433497479236046e-14,1.43306808871528676091687642997308638e-15,2.93934399152332717809008329413951763e-07
misc/seymourl,1.67150924565318461280172225222923416e-14,3.92827831469766773792006130131303024e-16,3.40662328160249540153028075618835857e-13
misc/shar_te2-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/sherman1,7.54016772250380430616601172959922750e-11,2.10312082854269525977919892064017322e-13,2.85437324133174860749272324364970946e-11
misc/sherman2,2.38520235293706582937029708605783125e-13,2.36796854886319652362250793100355781e-13,6.27509607063979018625622433977470275e-07
misc/sherman3,-Inf,-Inf,-Inf
misc/sherman4,-Inf,-Inf,-Inf
misc/sherman5,Inf,1.11195500307804532696028216501766952e+02,1.14436288377847616760364006936038627e+02
misc/shermanACa,-Inf,-Inf,-Inf
misc/shermanACd,-Inf,-Inf,-Inf
misc/shl_0,1.04615379214826979460595116539410243e-14,5.68517390972993297738993482949491434e-16,1.42093223313421102597321432677520438e-10
misc/shl_200,1.50867168219045843424144343664306660e-14,9.80954685023594232483068373718632652e-16,1.13304313094410655191519890639800099e-08
misc/shl_400,1.24168825636245242627126081620670800e-14,5.16012268163555982416299513488072645e-16,9.92541243533640697528439110604817467e-10
misc/shock-9,-Inf,-Inf,-Inf
misc/shuttle_eddy,-Inf,-Inf,-Inf
misc/shyy41,-Inf,-Inf,-Inf
misc/sit100,-Inf,-Inf,-Inf
misc/skirt,-Inf,-Inf,-Inf
misc/slptsk,9.54856382112339052793749811690480055e-15,4.93116554737050626156782902426563831e-16,6.52015274956458750898046383921786581e-11
misc/small,1.25845707018725001849028298079456339e-14,4.34966391123926223857493975068775596e-16,4.12221012576943289255998980154022458e-08
misc/sociopatterns-hypertext,9.53413540505224221730808867146427435e-15,6.73573615305657146939294902542735007e-16,1.29557776859911336570218650212252376e-09
misc/sociopatterns-infectious,9.27697678158265067967049145672809209e-15,5.71971575646131546621925681035128222e-16,5.94011298668900870763825452894324013e-13
misc/sphere2,2.90400789380166892872374691615825842e-01,2.90400789380164757648779887426110654e-01,3.58536654123957510433170237378323671e-01
misc/sphere3,7.39433220013100194211824414401950191e-15,5.00018232591028306172901975708174389e-16,4.66151373188977554708370543446980098e-11
misc/spiral,8.19889947288835739394706280066358303e-15,3.02194629002679948851297212620869907e-15,1.78070431522019047459761862204837156e-09
misc/sstmodel,7.07870944132547841993844960294383532e-15,8.80800494231327716890048864319908253e-16,8.50774314515824174909467837492444248e-09
misc/steam1,8.48173608789603157926774600556913682e-15,3.32318911384167589838749345712190766e-16,1.82023867343698108323365670602956893e-08
misc/steam2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/steam3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/stoch_aircraft,-Inf,-Inf,-Inf
misc/stokes64,-Inf,-Inf,-Inf
misc/stokes64s,-Inf,-Inf,-Inf
misc/stormg2-27,1.39636795965088747795401483826910922e-14,5.91472876496739783747799613929789914e-16,3.16163369142050759188156791801146479e-09
misc/stormg2-8,6.77758316540420495525070012770476731e-15,4.39063298113801438002827802834706671e-16,4.36374888331268280764531225753459500e-10
misc/str_0,9.74185357658668592018073982340249240e-15,1.50407430211733589009065923496981525e-16,2.42537343982401058940530012617307030e-14
misc/str_200,5.57067237061581725486186759828657641e-15,2.05428957791098541607416010790622076e-16,3.13302065583137540607234715761027352e-13
misc/str_400,5.82321809104796688145028529589535003e-15,3.39023032470287934604898695863976526e-16,4.22957860905863363579611627553511390e-13
misc/str_600,9.02600890579600000395536387363785180e-15,5.07323123539302837010178714782057500e-16,8.71717515906886302896678199882177183e-11
misc/struct4,1.17648036810002067483831079362384539e-14,6.74818190481618348741844412463274108e-16,5.49923543790101948940083470279241576e-09
misc/sts4098,-Inf,-Inf,-Inf
misc/stufe,1.36851129947905694486827223532599012e-14,7.31454219140452997095704400156675841e-16,3.88681531400646213552371104003422460e-09
misc/stufe-10,-Inf,-Inf,-Inf
misc/subelj_cora,8.01073355936129956585056234242604342e-15,7.04650291101629349821317372448626307e-16,3.37880547569820010711992815946033536e-10
misc/subelj_euroroad,-Inf,-Inf,-Inf
misc/subelj_jdk,9.53727523427609436651079331523896185e-15,4.69555769187890062175823801451921663e-16,7.73458361392291843359604605404067660e-14
misc/subelj_jung-j,1.38483311793166461894914744983526589e-14,5.61032724583405579795650679216649432e-16,8.06215633572657420307258443109993663e-14
misc/swang1,Inf,1.55468790102914543265846744291129619e+00,Inf
misc/swang2,-Inf,-Inf,-Inf
misc/t2d_q4,-Inf,-Inf,-Inf
misc/t2d_q9,-Inf,-Inf,-Inf
misc/t2dal,1.04413771875755357146188403970521887e-14,2.33698407702304418948045272731434988e-15,3.25493554297223967864685999261559850e-09
misc/t2dal_a,1.04413771875755357146188403970521887e-14,2.33698407702304418948045272731434988e-15,3.25493554297223967864685999261559850e-09
misc/t2dal_bci,4.68135846266957902510567446312075531e-15,1.96634148314312498284512563317955437e-15,4.54791226841766819811864840746865072e-09
misc/t2dal_e,1.06080534582437170176120122999380646e+00,3.40689562478420212738340463900603732e-16,1.10858983357875958508091636640383248e-09
misc/t3dl_e,1.75257117892478818051724985364158665e+00,1.13565396825910516504936027661179122e+00,7.94000014878976329645199912211943209e-10
misc/t520,2.49734239345151704948949765566169716e-14,1.28503485683962670661103961374420499e-15,9.89739661204019939782590030262575189e-09
misc/t60k,-Inf,-Inf,-Inf
misc/tandem_vtx,-Inf,-Inf,-Inf
misc/tech-arenas-jazz,8.01456963600735031949868612100943410e-15,5.38071682834102410623334259180205644e-16,3.10719124640430206113574125224562796e-11
misc/tech-arenas-meta,1.11764616073443807549006318670796222e-14,8.84391345826574414860495892163071270e-16,3.14965621474924983335607461338579763e-12
misc/tech-arenas-pgp,1.76768086968782017053256905842656429e-14,1.73324705920368137404380873367219389e-15,1.59588157972318900206059094089204377e-08
misc/tech-as-22july06,1.33169932011595603270731557907026819e-14,1.11430314069049058952534218833998485e-15,7.76204134105124069549623635542942184e-10
misc/tech-as-735,2.44086913761305780419425464923664948e-14,9.25707589537338094739107192961511843e-16,1.04072297524882600228937282928254889e-08
misc/tech-as-caida,1.53652129284114519474544886569868545e-14,7.70473753322348718303178843165804083e-16,2.66845701157517367618983349979352151e-09
misc/tech-as-caida20071105,1.35302898362257078348525842087583677e-14,9.29665173479864669886148294161110531e-16,5.91222274157100076824243758340835118e-09
misc/ted_B,-Inf,-Inf,-Inf
misc/ted_B_unscaled,-Inf,-Inf,-Inf
misc/testbig,1.12082684660350360730725360980221592e-14,2.06983210532242337183755747182863834e-16,5.06051230349130228245171790156179421e-10
misc/tols1090,5.75066884114503584715562120714293472e-15,5.02956743583216270557056877476337910e-16,4.54827906036714146377684995081431415e-10
misc/tols2000,2.80776303669193951251134687842496976e-15,4.83389722217085046129460052720104191e-16,1.68771393047927933903593015150491450e-10
misc/tols340,3.05026234546513438942816315192319896e-15,5.19358311950543909662830322368029877e-16,1.50368560832909659175733163612741891e-10
misc/tols4000,2.18260654893114751469878937291336481e-15,3.81056189559439158300354582180158098e-16,4.75254301876619051878900710281204498e-10
misc/tols90,3.99707026049304444979027021907082787e-15,2.94400642098864344482460638782469395e-16,3.04419448275448900756151746685915691e-10
misc/tomography,7.25331051603630879158866921103758637e-01,7.25331051603632575538114595579828313e-01,7.25331051622198198978136895738562454e-01
misc/torsion1,-Inf,-Inf,-Inf
misc/tub100,7.45604116024409399626400605564317716e-16,5.22939917987945044137411315622058448e-17,8.93570069729014638525043155262964825e-18
misc/tub1000,3.46950740004716426137769453929916022e-16,3.70033390994397806828713605096959157e-17,6.84868750950231394465903884912592797e-15
misc/tuma1,2.51885716306411447418788506401984261e-14,1.27395125779015001750390763539918059e-15,5.73772836455192620098884001326438824e-09
misc/tuma2,1.57663174382911476425800227240460499e-14,1.38919702558013929382507841385061740e-15,3.95562448133782721952783859638655336e-09
misc/ucidata-gama,1.13109414002411147569425227800313093e-15,9.76213804831591663563856995013066676e-17,1.08281764136230628087670883962512332e-15
misc/ucidata-zachary,6.96634818197138527678911228576184696e-15,3.05556325626391221311613627675938400e-16,1.90624862303992838104363786313609949e-13
misc/uk,7.93556538996845772075061976441456852e-15,1.08343866106462080788967135424837135e-15,2.21601887832421882954453694356768718e-08
misc/ukerbe1,-Inf,-Inf,-Inf
misc/ukerbe1_dual,-Inf,-Inf,-Inf
misc/utm1700b,2.29312120010060676071983468906724370e-15,4.20682924505425968108399278391460985e-16,2.00458473441373083510276916948970776e-11
misc/utm300,6.66193424033197426683174597563541522e-15,3.51275176357097264849996506192829636e-16,1.10561802566810290615449847484616250e-13
misc/utm3060,4.32053094097184142472406761949076304e-15,3.88176315669542615022144976694331216e-16,3.29095861937469220531122805862887524e-12
misc/viscoplastic1,1.21594661652343893160503146505213108e-14,9.49925137634340151878594160228945103e-16,2.08300402246800432537823465715374715e-09
misc/wang1,-Inf,-Inf,-Inf
misc/wang2,-Inf,-Inf,-Inf
misc/watt_1,2.00582901831923031815454614167812710e-15,6.74253310602291695673574148846509153e-16,5.55505998693633629118839847524210871e-10
misc/watt_2,3.57502863930813851001790983333545408e-15,8.78395100906289522599760003502466121e-16,3.19150330867032506369946662364285791e-10
misc/wb-cs-stanford,1.31867574474435091490986307180217550e-02,1.31867574474403063029970048344177825e-02,1.31867549391873405519975296760081248e-02
misc/youtube-groupmemberships,-Inf,-Inf,-Inf
rand/CL-1000-1d7-trial1,9.48265982915705202729497212691191328e-15,9.42423158952037285241365811292616090e-16,6.47630777394839796484728056993114286e-11
rand/CL-1000-1d7-trial2,7.73346875478336444779124677615548825e-15,4.03794010704008680920034425611649687e-16,2.64593870113302916568835868561632799e-10
rand/CL-1000-1d7-trial3,1.36262036053138391898243787871615016e-14,3.56364966074480465271253327361765383e-16,2.74539299134564830964113859909023860e-09
rand/CL-1000-1d8-trial1,1.35914301272304110896934668331848530e-14,5.14441572755726268446572342906003098e-16,2.32770932402993149840291207957378870e-09
rand/CL-1000-1d8-trial2,1.09210331707090791229555265996761088e-14,6.11343624351067050288137525729213513e-16,1.10763255550992239968257173731760791e-12
rand/CL-1000-1d8-trial3,7.11170970819507272677553716737113896e-02,7.11170970819482040411254064898461862e-02,7.11170970819451534876878621304541451e-02
rand/CL-1000-1d9-trial1,7.77728602780801207960767176506133802e-15,1.86544032276132181304332231220688994e-16,5.65631073430683441271358318910697203e-12
rand/CL-1000-1d9-trial2,8.88023553972901399910228752751791834e-15,5.08873400808982265023658119914408345e-16,1.44087548498324864955053768517466845e-13
rand/CL-1000-1d9-trial3,8.72875349794797176674488502247067226e-15,4.88466172321158480970653930477556165e-16,2.69576427506578556955196659368704682e-10
rand/CL-1000-2d0-trial1,1.09506368426614862476568719064785802e-14,6.16486451288629983041794338950626029e-16,7.79861927448312272942769309608826452e-11
rand/CL-1000-2d0-trial2,1.29999103150116170863707386229870909e-14,6.49859429450443970789750127575693479e-16,2.14186402245075060372798739531421561e-09
rand/CL-1000-2d0-trial3,1.50204641164014972303914980819361889e-14,4.53602046272870986384321567883624668e-16,2.95112003028282568213864096698524465e-10
rand/CL-1000-2d1-trial1,7.30061277542548512461912335714591458e-15,6.40135498969088442994397082293249396e-16,8.22086635239332008946975700123283869e-13
rand/CL-1000-2d1-trial2,1.06420992756456218497533232142314587e-14,9.24870617395550036104450598170213640e-16,4.37184224561538086950590557098286544e-11
rand/CL-1000-2d1-trial3,8.34900323486114711187911926480004635e-02,8.34900323486113761812245683112071013e-02,8.34900323538526888384727272034707816e-02
rand/CL-10000-1d7-trial1,7.91176979147640850659740472399132516e-02,4.95024174752838971489663931782633262e-16,2.18046063192460969004955653081501815e-11
rand/CL-10000-1d7-trial2,5.86291864456738212631189216511605036e-02,5.86291864456762307115377549601742118e-02,5.86291864435159043500921312809416638e-02
rand/CL-10000-1d7-trial3,1.22194359168131139777182644076880194e-01,7.47760723095316744325040412211258719e-02,7.47760723097158959212153799787467304e-02
rand/CL-10000-1d8-trial1,7.40223150441803048330873599317191138e-02,7.40223150441817131714163487206186719e-02,7.40223150368816940438660552378790961e-02
rand/CL-10000-1d8-trial2,6.96643924084329345982529600316809577e-02,6.96643924084334823099944841664507959e-02,6.96643923813703358420956037894494077e-02
rand/CL-10000-1d8-trial3,5.15591941062620044183392823835991802e-02,5.15591941062672296915240293745533404e-02,5.15591941059559599901945077838323811e-02
rand/CL-10000-1d9-trial1,7.86852420694692508895124195432716065e-15,5.13549446864335994458108784119743102e-16,3.15650690317233977917297967955552643e-11
rand/CL-10000-1d9-trial2,6.11495091197485756128363717947013389e-15,7.05828091129071563815990801313984687e-16,1.58760131240042810292586577796003869e-13
rand/CL-10000-1d9-trial3,1.18744753468344956848020554328677215e-14,6.14214208727340136146358244725176787e-16,1.46597873749784823640693670076403573e-10
rand/CL-10000-2d0-trial1,3.69810143831913007686272519056984867e-02,7.41445642499138212069557363172301958e-16,1.19881497843035735166226489435413630e-08
rand/CL-10000-2d0-trial2,1.03071751358622633680474301256429743e-14,5.61079687503047306037672002762218527e-16,1.56464952980981216417693340592230080e-10
rand/CL-10000-2d0-trial3,1.18267535725889825445635232931657562e-14,4.58986740087135309412044497469950495e-16,9.75911059353258881075208626194542420e-10
rand/CL-10000-2d1-trial1,3.74348500114168648511483500121328294e-02,3.74348500114159127906095012687686450e-02,3.74348500123862057944687827893436725e-02
rand/CL-10000-2d1-trial2,1.41699781869294622809212809447795176e-14,7.19711411722032355689382142874315161e-16,2.12359905206733894829931103486440522e-10
rand/CL-10000-2d1-trial3,1.88817046896402805880670049947319183e-14,7.77487485405490758291083556907130127e-16,8.26300538604986956081319952926299700e-11
rand/SW-100-3-0d1-trial1,1.04971139930602153763409327323872341e-14,5.72910467267602136858777534206804967e-16,1.03498086668068082935618505188860237e-10
rand/SW-100-3-0d1-trial2,8.50619517995063821644520253345692435e-15,8.92390132188333748730618076748170609e-16,1.66037954892505279846424803369534153e-09
rand/SW-100-3-0d1-trial3,9.60340300457520086114795377098521837e-15,6.45891276677542163971335665616993190e-16,6.00338266313847058226557961565261580e-09
rand/SW-100-3-0d2-trial1,7.67435520635230562081752163141732254e-15,6.69159001164464381757442251027426272e-16,5.62242476777373150229375880234075703e-10
rand/SW-100-3-0d2-trial2,9.96957091043256899115354993864404335e-15,8.62255756354801556666679621678714045e-16,2.93573336529030384093619428067842656e-09
rand/SW-100-3-0d2-trial3,1.39770740280576409263991192815145903e-14,4.03051239281867376181806496319320581e-16,1.97884922560405429745606108253245062e-10
rand/SW-100-3-0d3-trial1,8.72170184366630919392285115209044908e-15,5.42197035131443955920629871911427191e-16,4.55774934964666596565618017613154304e-09
rand/SW-100-3-0d3-trial2,1.19872743493519112359679148522267745e-14,8.15074723705573757232338133961968795e-16,9.04992303438861487620120773243289724e-10
rand/SW-100-3-0d3-trial3,8.62726958540204240402866489812345141e-15,3.63698570561596279202676011030915536e-16,4.41575976054800652124026404675676109e-09
rand/SW-100-4-0d1-trial1,7.35353086017454843132137815863060282e-15,2.67260217260124909974031764841092143e-16,2.53605186194390723497224662454819893e-14
rand/SW-100-4-0d1-trial2,1.13814670570503713134079040026124453e-14,4.93276334491491620363894908947161234e-16,1.12080731292173502950059074177846817e-13
rand/SW-100-4-0d1-trial3,1.12018216662155756286106447702214617e-14,4.97162547037757478292298393191740390e-16,1.32133115634185416470986442532018174e-13
rand/SW-100-4-0d2-trial1,8.67648756490548219743416173053916930e-15,3.46478600375932454790009637840699392e-16,1.02275764322091388485905595038584076e-13
rand/SW-100-4-0d2-trial2,1.00697233785459452276069479682385670e-14,4.21774260638649293588823223067846515e-16,1.49890652809185807591985144842279501e-13
rand/SW-100-4-0d2-trial3,1.15766641740272946820841508691832823e-14,5.68497806471636198599595587645223246e-16,6.75967602386019881395520362793047755e-14
rand/SW-100-4-0d3-trial1,9.25514386799070070347592208597255796e-15,7.57195143777307114838118097450913139e-16,7.11717056119409041455260394280751424e-14
rand/SW-100-4-0d3-trial2,8.63195550175755646013682933055596964e-15,5.75772606048095891219137069433277330e-16,2.26978076992103308687502108293974373e-13
rand/SW-100-4-0d3-trial3,1.24749905940177225023098655376567599e-14,4.44340585466208584683327384897525287e-16,1.97458878875076534839737769289319185e-14
rand/SW-100-5-0d1-trial1,7.15688973755020438169082397752399542e-15,5.53437592048330916108699250596212859e-16,3.35125831332290899108916702719058306e-13
rand/SW-100-5-0d1-trial2,1.07293537178438668364949198815590713e-14,4.14408324867148026119730623021563663e-16,1.46477018980239974707627450455382062e-13
rand/SW-100-5-0d1-trial3,4.23190125383342684754338421426800093e-15,5.89683355839037210715149647390794747e-16,1.07564818697105467425047592882606906e-13
rand/SW-100-5-0d2-trial1,7.62973935689216811317501623236612005e-15,5.30203976521416839727561838830978076e-16,1.56326502637555166212121726961751032e-13
rand/SW-100-5-0d2-trial2,8.81482846376985686070806152965893501e-15,5.78657109452281636017418099744256543e-16,2.32671813426650804173727278664054435e-13
rand/SW-100-5-0d2-trial3,4.46295645309411916047130843046836582e-15,4.53047988606688079683826955045731510e-16,1.76430967553335238111730924766765199e-13
rand/SW-100-5-0d3-trial1,1.08773280732324602457283028620439094e-14,3.35729662773528290791447114515681834e-16,1.88103845272492496261340449238611709e-13
rand/SW-100-5-0d3-trial2,6.87576009493160020311195232414477484e-15,4.01192861073309101040237041016186381e-16,2.61246752093828051090602616480950974e-13
rand/SW-100-5-0d3-trial3,5.21434268810631520937836891321943926e-15,5.69550537816406372942442364739035744e-16,1.63775504754524428326073185323268958e-13
rand/SW-100-6-0d1-trial1,1.28915770870258510388141756268683457e-14,6.68598392888460024927034221659286611e-16,4.81589681557679860784492697935495918e-14
rand/SW-100-6-0d1-trial2,1.07440154114827827664177228004044691e-14,7.13455998973778838278051104210887423e-16,2.75932254066464713996885012886140240e-13
rand/SW-100-6-0d1-trial3,1.00800119186336437926653719242518444e-14,3.61728992745347384425478167966797416e-16,1.54005142383928345273248352431670947e-13
rand/SW-100-6-0d2-trial1,1.20236407104557252636220915741789073e-14,2.18785618129312925767357590011515685e-16,6.68947841969618234166432529130038572e-14
rand/SW-100-6-0d2-trial2,7.68629073220174251231197648672223116e-15,3.60588407977250634005373270411691710e-16,1.00805638361190989805332640665184150e-13
rand/SW-100-6-0d2-trial3,9.73444675578944556006288522413017718e-15,3.36765038832757622486887403383249084e-16,1.45950514966953646012517363912954146e-13
rand/SW-100-6-0d3-trial1,6.93848672398060768697056855043978895e-15,6.27036742649495625504370260741313498e-16,1.20276855197557855619566208611859127e-13
rand/SW-100-6-0d3-trial2,5.65271867721143138939411500342831231e-15,3.32877063324124370215886318295230067e-16,1.41053695348449346981994416695163278e-13
rand/SW-100-6-0d3-trial3,8.92895902346706158403238229143046951e-15,4.74169015396418348359991224792938799e-16,1.11220654075405495658028966077409638e-13
rand/SW-1000-3-0d1-trial1,-Inf,-Inf,-Inf
rand/SW-1000-3-0d1-trial2,-Inf,-Inf,-Inf
rand/SW-1000-3-0d1-trial3,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial1,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial2,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial3,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial1,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial2,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial3,-Inf,-Inf,-Inf
rand/SW-1000-4-0d1-trial1,1.24979793084476576261783056627701059e-14,6.44929853417320124893155692669798607e-16,1.01272598098851470631360008637896731e-09
rand/SW-1000-4-0d1-trial2,1.06157093955344951660998372354837640e-14,8.08985230541994216581062645550414387e-16,1.54348102503225139434245880370761270e-11
rand/SW-1000-4-0d1-trial3,9.51159077490537512113591635661765167e-15,1.02435725103661268859499346344961867e-15,2.10706943990909764791098365418587737e-09
rand/SW-1000-4-0d2-trial1,1.22047016528719408967420488256903890e-14,9.37720258127157048427683038043392321e-16,1.76227523180867567518833653827053186e-09
rand/SW-1000-4-0d2-trial2,8.83104638602550864868783800233859203e-15,5.45940993695179834619251620492385013e-16,7.86449424647483040239605158618202332e-10
rand/SW-1000-4-0d2-trial3,6.45123893671754276930900251822172265e-15,1.20194630742845660246137664004684962e-15,3.88112371324418469771873381379657206e-11
rand/SW-1000-4-0d3-trial1,8.34094926085879029369718492682939862e-15,1.02645843431443515588296642800623136e-15,3.14849042510581305376640693742405024e-13
rand/SW-1000-4-0d3-trial2,5.65455617693471188911344504592133342e-15,1.01051001135949964812179499754661163e-15,2.21908824725344020009823777915392120e-11
rand/SW-1000-4-0d3-trial3,1.47547192101283344391175595431203782e-14,6.05725498498668806186893148468567526e-16,8.31930902531743660734935943194257218e-12
rand/SW-1000-5-0d1-trial1,9.00690499045727691550900213361545525e-15,8.08991619998346700539438179692636009e-16,3.18613760759633926173488494238807276e-09
rand/SW-1000-5-0d1-trial2,1.53284652263190461057811410827396422e-14,5.62459121724571202828583891556674139e-16,1.63434228390154227643903019191321390e-09
rand/SW-1000-5-0d1-trial3,1.36050338102529723153777674276612618e-14,8.38406998110092243611310106769831213e-16,3.82691727639999029107233590921970938e-10
rand/SW-1000-5-0d2-trial1,2.11602662354359897453007615309115318e-14,7.22711627430269927772798863384467117e-16,4.15336454610999563767055893604467599e-10
rand/SW-1000-5-0d2-trial2,8.11454306173574828321007908032331783e-15,1.22080817475195714693987627410885871e-15,4.16161756183800787515586618401530893e-10
rand/SW-1000-5-0d2-trial3,1.25483747502280252187785213311834668e-14,4.85041676628648024922956287637704968e-16,2.27663826712192881619394797364556310e-10
rand/SW-1000-5-0d3-trial1,9.85769278927501765438313266057488965e-15,1.24928307513129665965642614166228106e-15,5.75401117199648104400485883207248031e-11
rand/SW-1000-5-0d3-trial2,7.90016054064654974691377451863282587e-15,6.50906737951646814792135298115624839e-16,4.78483149785576982523070965262515903e-12
rand/SW-1000-5-0d3-trial3,1.45888159335374164420537186283086302e-14,1.04332398106193565785640911166548546e-15,1.58583376879396435624123780852164148e-09
rand/SW-1000-6-0d1-trial1,1.71234690507534172916400151318892478e-14,6.91514172087760732876245784482890640e-16,4.32595705813248400390746367535107664e-10
rand/SW-1000-6-0d1-trial2,1.87843497564090611840727787580314445e-14,1.41615540277742884746536715285371289e-15,8.49553634689293587534980035471097082e-13
rand/SW-1000-6-0d1-trial3,1.34626372007546102374023715224605315e-14,1.18353441008091640510357801404389876e-15,5.59527350863214789772563109366661118e-10
rand/SW-1000-6-0d2-trial1,1.56207033735233428495443051492955410e-14,9.28614707072286652972885510991813856e-16,2.77659174642353912071107893955547688e-10
rand/SW-1000-6-0d2-trial2,1.01647460807994863385528017978906959e-14,4.91842057991121367918599624438502507e-16,1.36338148304947798435002218207742152e-10
rand/SW-1000-6-0d2-trial3,1.10348933620705117739488968644670985e-14,7.71818051126734633773164103218344191e-16,1.25162124803171147837419822282438377e-09
rand/SW-1000-6-0d3-trial1,9.76392316297006729048347841924631126e-15,1.01173281398910271882476507546674033e-15,7.97719173612517540685076536566834752e-09
rand/SW-1000-6-0d3-trial2,1.52433512157987584395659140235815698e-14,9.26065814035713544960111079218344062e-16,3.71930738325825514399686151320216596e-09
rand/SW-1000-6-0d3-trial3,2.07688174036663106689772963822083660e-14,7.01887541813070199883632126315307840e-16,2.50702578094976891253434551613258388e-10
rand/SW-10000-3-0d1-trial1,-Inf,-Inf,-Inf
rand/SW-10000-3-0d1-trial2,-Inf,-Inf,-Inf
rand/SW-10000-3-0d1-trial3,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial1,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial2,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial3,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial1,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial2,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial3,-Inf,-Inf,-Inf
rand/SW-10000-4-0d1-trial1,1.65094579011361832167735266491462035e-14,1.93273365008053579816633381338546840e-15,8.14573696096775031230670859265326181e-09
rand/SW-10000-4-0d1-trial2,1.50812209803968987089764758345887362e-14,8.25457598013906202774501839424244426e-16,4.04268594760933584105170700653892349e-09
rand/SW-10000-4-0d1-trial3,1.47256508612066496914731424533077933e-14,8.05198261897239881632557659583761754e-16,2.78030497267325093689749644720679875e-09
rand/SW-10000-4-0d2-trial1,5.92513187610893123745544892319096748e-15,1.04420576010384036516605655143163309e-15,2.49049803359121019411972228771874246e-08
rand/SW-10000-4-0d2-trial2,1.12175672525951722197940571854852811e-14,1.35158349990243345732170407512492452e-15,8.56067680062687320927989224124727237e-09
rand/SW-10000-4-0d2-trial3,2.44488143085727401143092628983702754e-14,1.70271387190620203210604586041603604e-15,7.29876970390125589839925208861133979e-09
rand/SW-10000-4-0d3-trial1,1.93332942327613899502786771958865044e-14,1.51412578663811254051875646822568928e-15,1.25768151553229548315997502129365176e-08
rand/SW-10000-4-0d3-trial2,2.34684576234366819444125744810322945e-14,1.47818472986352937428625430278422897e-15,1.20976498761219683432497544332813549e-08
rand/SW-10000-4-0d3-trial3,1.66188629511105384592139665181197788e-14,1.16555908238686449120629556130705184e-15,7.89488025119743422347764604807076024e-09
rand/SW-10000-5-0d1-trial1,2.60085062230200075720743447051540182e-14,1.56143891314477572851261319899876980e-15,2.34850927095499641121586391212066425e-09
rand/SW-10000-5-0d1-trial2,2.59898238790851679760392489751910378e-14,1.43827450374472023605756504904229375e-15,1.67156114936615949252961841914926753e-08
rand/SW-10000-5-0d1-trial3,2.02572268021942957571261453074356545e-14,1.69363251096825845122561911365706316e-15,2.05392941365170035649201872291251985e-08
rand/SW-10000-5-0d2-trial1,1.33240612118479901317550460867781263e-14,1.31379258045929382759169439180222150e-15,1.18623224683459221396300402478989327e-08
rand/SW-10000-5-0d2-trial2,1.05145926700463326616171419601829062e-14,1.30101942170774133426369960011368352e-15,4.64476561761983265963696655234279872e-09
rand/SW-10000-5-0d2-trial3,1.71143830505533005112105236274052778e-14,1.22928990163577892940890743548044509e-15,4.38484741534150717958660040436965142e-09
rand/SW-10000-5-0d3-trial1,3.20419634313385248622257668790681953e-14,1.16079564694946339484694501197149224e-15,1.50514906787860355457615406155070101e-08
rand/SW-10000-5-0d3-trial2,1.24163757889996455159641108069851945e-14,1.89591780823695361903526552211856363e-15,2.71974847453337734973092798704995852e-08
rand/SW-10000-5-0d3-trial3,2.05807279197443778125037664579382512e-14,1.75840937061449531626554212812365431e-15,4.17848098914247171515988690071438661e-08
rand/SW-10000-6-0d1-trial1,1.75771651912864325163109154849888941e-14,1.23525774820018453274224039576266128e-15,5.83743408373342542604199600421475563e-09
rand/SW-10000-6-0d1-trial2,1.34885418138605080854364157068134399e-14,2.28308779391608860895854765654070047e-15,2.04258998587736335891036575950444525e-08
rand/SW-10000-6-0d1-trial3,1.50195549927221297952630729290463095e-14,1.24884405942396211514133285787529138e-15,5.11727537691902448394143431898274269e-10
rand/SW-10000-6-0d2-trial1,2.06516301362509224516611265523452910e-14,1.92391008527687668473757879200351842e-15,5.50060024724790434086043005775505074e-09
rand/SW-10000-6-0d2-trial2,-Inf,-Inf,-Inf
rand/SW-10000-6-0d2-trial3,1.33517055559873284175558924654828075e-14,1.18905456158516575261102458186184800e-15,1.68874568191046370766297072907237240e-09
rand/SW-10000-6-0d3-trial1,1.79092112112005584252532506325350167e-14,1.57501947982621878546122440215269420e-15,1.64180764222477123323778488912083641e-08
rand/SW-10000-6-0d3-trial2,2.16331094879324481076431729527668044e-14,2.22186365040787816179668008627718207e-15,5.60608724645419022214947194802672223e-09
rand/SW-10000-6-0d3-trial3,1.93926368216553450634508949691346643e-14,1.20525005169801509754726506755601409e-15,1.14269150210746375426836982629751502e-08
rand/rgg_n_2_15_s0,1.85855771417994585500054666211010135e-14,9.80765476032531787394187446362142246e-16,9.63811514975069886105844843037267884e-09


==> data/eigen_graph_misc_64/eigenvalues_logarithmic_relative_error.sorted.csv <==
percent,Float64,LinearTakum64,Posit64
0.0,1.0e-40,1.0e-40,1.0e-40
0.000554016620498615,1.0e-40,1.0e-40,1.0e-40
0.00110803324099723,1.0e-40,1.0e-40,1.0e-40
0.0016620498614958448,1.0e-40,1.0e-40,1.0e-40
0.00221606648199446,1.0e-40,1.0e-40,1.0e-40
0.002770083102493075,1.0e-40,1.0e-40,1.0e-40
0.0033240997229916896,1.0e-40,1.0e-40,1.0e-40
0.003878116343490305,1.0e-40,1.0e-40,1.0e-40
0.00443213296398892,1.0e-40,1.0e-40,1.0e-40
0.004986149584487534,1.0e-40,1.0e-40,1.0e-40
0.00554016620498615,1.0e-40,1.0e-40,1.0e-40
0.006094182825484765,1.0e-40,1.0e-40,1.0e-40
0.006648199445983379,1.0e-40,1.0e-40,1.0e-40
0.007202216066481994,1.0e-40,1.0e-40,1.0e-40
0.00775623268698061,1.0e-40,1.0e-40,1.0e-40
0.008310249307479225,1.0e-40,1.0e-40,1.0e-40
0.00886426592797784,1.0e-40,1.0e-40,1.0e-40
0.009418282548476454,1.0e-40,1.0e-40,1.0e-40
0.009972299168975069,1.0e-40,1.0e-40,1.0e-40
0.010526315789473684,1.0e-40,1.0e-40,1.0e-40
0.0110803324099723,1.0e-40,1.0e-40,1.0e-40
0.011634349030470914,1.0e-40,1.0e-40,1.0e-40
0.01218836565096953,1.0e-40,1.0e-40,1.0e-40
0.012742382271468145,1.0e-40,1.0e-40,1.0e-40
0.013296398891966758,1.0e-40,1.0e-40,1.0e-40
0.013850415512465374,1.0e-40,1.0e-40,1.0e-40
0.014404432132963989,1.0e-40,1.0e-40,1.0e-40
0.014958448753462604,1.0e-40,1.0e-40,1.0e-40
0.01551246537396122,1.0e-40,1.0e-40,1.0e-40
0.016066481994459834,1.0e-40,1.0e-40,1.0e-40
0.01662049861495845,1.0e-40,1.0e-40,1.0e-40
0.017174515235457065,1.0e-40,1.0e-40,1.0e-40
0.01772853185595568,1.0e-40,1.0e-40,1.0e-40
0.018282548476454295,1.0e-40,1.0e-40,1.0e-40
0.018836565096952907,1.0e-40,1.0e-40,1.0e-40
0.019390581717451522,1.0e-40,1.0e-40,1.0e-40
0.019944598337950138,1.0e-40,1.0e-40,1.0e-40
0.020498614958448753,1.0e-40,1.0e-40,1.0e-40
0.021052631578947368,1.0e-40,1.0e-40,1.0e-40
0.021606648199445983,1.0e-40,1.0e-40,1.0e-40
0.0221606648199446,1.0e-40,1.0e-40,1.0e-40
0.022714681440443214,1.0e-40,1.0e-40,1.0e-40
0.02326869806094183,1.0e-40,1.0e-40,1.0e-40
0.023822714681440444,1.0e-40,1.0e-40,1.0e-40
0.02437673130193906,1.0e-40,1.0e-40,1.0e-40
0.024930747922437674,1.0e-40,1.0e-40,1.0e-40
0.02548476454293629,1.0e-40,1.0e-40,1.0e-40
0.0260387811634349,1.0e-40,1.0e-40,1.0e-40
0.026592797783933517,1.0e-40,2.72367624753289e-34,1.0e-40
0.027146814404432132,1.0e-40,2.72367624753289e-34,1.0e-40
0.027700831024930747,1.0e-40,2.72367624753289e-34,1.0e-40
0.028254847645429362,1.925929944387236e-34,8.822510076018436e-19,2.72367624753289e-34
0.028808864265927978,2.72367624753289e-34,1.0997706152280508e-18,1.0997706152280508e-18
0.029362880886426593,2.72367624753289e-34,1.1564823173178715e-18,1.1564823173178715e-18
0.029916897506925208,2.72367624753289e-34,1.2266347333466992e-18,1.2097494282530757e-18
0.030470914127423823,4.578113869465297e-17,1.7347234759768067e-18,1.6522885641455615e-18
0.03102493074792244,7.038531937459529e-17,1.734723475976807e-18,1.6570393840051324e-18
0.031578947368421054,1.2435045022099932e-16,1.734723475976807e-18,1.6570393840051324e-18
0.03213296398891967,2.1210104115265695e-16,1.734723475976807e-18,1.7347234759768067e-18
0.032686980609418284,2.1210104115265695e-16,1.734723475976807e-18,1.806050483815483e-18
0.0332409972299169,2.2204460492503128e-16,1.939479807224432e-18,1.862231391165547e-18
0.033795013850415515,2.335497436216199e-16,2.453269466693398e-18,2.1683889310494407e-18
0.03434903047091413,2.4863467987775994e-16,3.0046291974743177e-18,2.2059048369884916e-18
0.034903047091412745,2.5950763571207484e-16,3.1237322014196103e-18,2.7428386473255474e-18
0.03545706371191136,2.668644028324481e-16,6.071532165918824e-18,2.874183962866366e-18
0.036011080332409975,2.7365779377816356e-16,6.132168062689278e-18,3.0046291974743177e-18
0.03656509695290859,3.469507400047164e-16,6.1594103639958494e-18,3.2453704539493936e-18
0.0371191135734072,3.526633715374624e-16,6.628157536020529e-18,3.4572559171409406e-18
0.037673130193905814,4.744290352830322e-16,6.628157536020529e-18,4.3271606052658584e-18
0.03822714681440443,5.438959822042074e-16,8.088425595651888e-18,5.882733521774392e-18
0.038781163434903045,6.303225812904197e-16,9.540979117872439e-18,6.224379131245137e-18
0.03933518005540166,6.753223014464258e-16,1.1291137328261423e-17,6.705420115022807e-18
0.039889196675900275,7.456041160244094e-16,1.4040366255825788e-17,7.133614550277514e-18
0.04044321329639889,7.672779707612769e-16,2.1277272275448443e-17,8.935700697290146e-18
0.040997229916897505,7.998580604377796e-16,2.2058381050309162e-17,1.1816460207261018e-17
0.04155124653739612,8.450703688098685e-16,2.2653729581800517e-17,1.748749184945279e-17
0.042105263157894736,8.599750569898514e-16,2.635506985351465e-17,1.9669094415955662e-17
0.04265927977839335,8.733414593485283e-16,2.8187363300093227e-17,2.2529059999219542e-17
0.043213296398891966,1.0473823066688538e-15,2.93675383757553e-17,4.0779830393122084e-17
0.04376731301939058,1.055584829046954e-15,3.087039851183599e-17,4.730243222480449e-17
0.0443213296398892,1.082111549789318e-15,3.197749778824084e-17,5.111571249993987e-17
0.04487534626038781,1.1152505906642631e-15,3.339932899535835e-17,5.111571249993987e-17
0.04542936288088643,1.130147474568762e-15,3.4225592118289186e-17,5.111571249993987e-17
0.04598337950138504,1.1310941400241114e-15,3.639257058908753e-17,6.018011574143612e-17
0.04653739612188366,1.1771200113002586e-15,3.700333909943978e-17,9.997248978922611e-17
0.04709141274238227,1.1905815549843721e-15,3.7367087251761353e-17,1.0665729904379823e-16
0.04764542936288089,1.1923793886965215e-15,3.9505296301785646e-17,1.1639873895676149e-16
0.0481994459833795,1.2158234825768373e-15,4.4278777727772974e-17,1.1639873895676149e-16
0.04875346260387812,1.2212453270876718e-15,4.686303247643729e-17,1.2879889185565698e-16
0.049307479224376734,1.2269946899857007e-15,5.0247326317911474e-17,1.2879889185565698e-16
0.04986149584487535,1.2345867894982933e-15,5.0247326317911474e-17,1.616446805831549e-16
0.050415512465373964,1.2694225761179204e-15,5.125964471079601e-17,1.8204321642736153e-16
0.05096952908587258,1.2858156236895816e-15,5.2293991798794506e-17,2.0217204514725614e-16
0.05152354570637119,1.291163052443516e-15,5.726955716413365e-17,2.4793853470354667e-16
0.0520775623268698,1.3322676295501875e-15,5.801565519282186e-17,2.607643144457489e-16
0.05263157894736842,1.3650213146382844e-15,5.801565519282186e-17,5.146572685420495e-16
0.05318559556786703,1.378090083564005e-15,5.801565519282186e-17,1.0828176413623063e-15
0.05373961218836565,1.4688534792019401e-15,6.353496063188893e-17,1.363102254743967e-15
0.054293628808864264,1.4851477184595597e-15,6.386856766799083e-17,1.5968081977161253e-15
0.05484764542936288,1.5934074212559897e-15,6.399947206438141e-17,1.9983397495977595e-15
0.055401662049861494,1.603750368063665e-15,7.039477101484485e-17,2.370276806194564e-15
0.05595567867036011,1.6767598147028336e-15,7.150901079457976e-17,2.3850659280373794e-15
0.056509695290858725,1.6767598147028336e-15,8.413489876816279e-17,2.3999513113078052e-15
0.05706371191135734,1.6767598147028336e-15,8.704274236695488e-17,2.7093841350058355e-15
0.057617728531855955,1.6975409420474954e-15,8.931966731039267e-17,3.4991190621589913e-15
0.05817174515235457,1.7664525743740916e-15,9.099545309556052e-17,3.632635162587984e-15
0.058725761772853186,1.780101397679044e-15,9.120421242280716e-17,4.075269581585409e-15
0.0592797783933518,1.8146417734027116e-15,9.150279658689832e-17,4.9387661090489235e-15
0.059833795013850416,1.8190098495456346e-15,9.165148745179116e-17,5.372855752022411e-15
0.06038781163434903,1.829396487962968e-15,9.165235671950095e-17,5.736922922676771e-15
0.060941828254847646,1.883304636284467e-15,9.487182914257864e-17,6.509065236220419e-15
0.06149584487534626,1.970743232247132e-15,9.685707235684276e-17,6.848687509502314e-15
0.06204986149584488,2.0058290183192303e-15,9.762138048315917e-17,7.577510661242902e-15
0.06260387811634349,2.0777798077155094e-15,1.0246873242206129e-16,8.583031819171612e-15
0.06315789473684211,2.109866166144785e-15,1.0767858140892932e-16,8.602556967302114e-15
0.06371191135734072,2.1210497949022827e-15,1.0842801451700937e-16,1.140987988565785e-14
0.06426592797783934,2.134531802050429e-15,1.1131548928131619e-16,1.4104031083773685e-14
0.06481994459833795,2.1752614426259005e-15,1.1304288982801415e-16,1.4327993600310488e-14
0.06537396121883657,2.1826065489311475e-15,1.1358908788571337e-16,1.5025224526925424e-14
0.06592797783933518,2.187209852682521e-15,1.2744252864370757e-16,1.559130081312183e-14
0.0664819944598338,2.2213042189785486e-15,1.2866684096497453e-16,1.6575919290557117e-14
0.06703601108033241,2.249083868369812e-15,1.3331523568193925e-16,1.717442675897225e-14
0.06759002770083103,2.2798099396433657e-15,1.3519902079004157e-16,1.9745887887507652e-14
0.06814404432132964,2.293121200100607e-15,1.4115654984702822e-16,2.068505447151048e-14
0.06869806094182826,2.3163959112442e-15,1.4115654984702822e-16,2.3121020232155437e-14
0.06925207756232687,2.3225380051776318e-15,1.4157526190637092e-16,2.4253734398240106e-14
0.06980609418282549,2.325757691631201e-15,1.445705621552792e-16,2.4834985988310487e-14
0.0703601108033241,2.3358698439293784e-15,1.4573926457890054e-16,2.5360518619439073e-14
0.07091412742382272,2.473830187841174e-15,1.5040743021173358e-16,2.5497806236748504e-14
0.07146814404432134,2.4750922931657518e-15,1.5445497851190614e-16,2.6402110366458024e-14
0.07202216066481995,2.4980527587534518e-15,1.5451993140556786e-16,2.734101604231226e-14
0.07257617728531857,2.5088449978780642e-15,1.5742853255420822e-16,2.7728039705818416e-14
0.07313019390581718,2.608169098625786e-15,1.5934502021495873e-16,2.793470362078591e-14
0.07368421052631578,2.608169098625786e-15,1.6029039261755247e-16,2.983031954592767e-14
0.0742382271468144,2.6103585351168602e-15,1.6715459864422635e-16,2.983031954592767e-14
0.07479224376731301,2.6103585351168602e-15,1.695053163157366e-16,3.1171626700554255e-14
0.07534626038781163,2.6505975090704333e-15,1.7446321112371086e-16,3.1187982941198246e-14
0.07590027700831024,2.702712629644286e-15,1.7710141759234024e-16,3.1879188027903474e-14
0.07645429362880886,2.8077630366919393e-15,1.7780573937935008e-16,3.196202607913338e-14
0.07700831024930747,2.901986713675907e-15,1.7786837040934038e-16,3.2392407992711963e-14
0.07756232686980609,2.940684010293859e-15,1.7818651196842845e-16,3.3831339588277796e-14
0.0781163434903047,2.9848933069780337e-15,1.7889180274172718e-16,3.450916272955424e-14
0.07867036011080332,3.006829473350814e-15,1.7905576395045485e-16,3.7004241734093265e-14
0.07922437673130193,3.0502623454651344e-15,1.7965986932664055e-16,3.722440005488607e-14
0.07977839335180055,3.289686753357394e-15,1.8654403227613218e-16,3.734203387212249e-14
0.08033240997229917,3.398882161264904e-15,1.8902501423560606e-16,3.741435303993444e-14
0.08088642659279778,3.439966425811446e-15,1.9020760271753106e-16,3.775745806555801e-14
0.0814404432132964,3.5162225305029597e-15,1.9068642823602855e-16,3.854778659103332e-14
0.08199445983379501,3.532127566377777e-15,1.9273513526251974e-16,3.909627105616173e-14
0.08254847645429363,3.560747229817374e-15,1.9538317213356317e-16,4.112424172988071e-14
0.08310249307479224,3.5750286393081385e-15,1.9760777450305892e-16,4.287062464747388e-14
0.08365650969529086,3.681162999350467e-15,1.977031962406943e-16,4.3106890807661414e-14
0.08421052631578947,3.741634019951924e-15,1.9992482606885808e-16,4.483321882913366e-14
0.08476454293628809,3.770333542612911e-15,2.0410080863965025e-16,4.560196858828481e-14
0.0853185595567867,3.8235195720051664e-15,2.0542895779109853e-16,4.6020873354925885e-14
0.08587257617728532,3.8614728706878515e-15,2.056176793719164e-16,4.6483978514749794e-14
0.08642659279778393,3.90307262045933e-15,2.056176793719164e-16,4.671211937848982e-14
0.08698060941828255,3.913640603269045e-15,2.0619617443568135e-16,4.699181258323974e-14
0.08753462603878116,3.9532228875015855e-15,2.0698321053224233e-16,4.8158968155767985e-14
0.08808864265927978,3.963833459208285e-15,2.108451891784432e-16,4.8658388781106836e-14
0.0886426592797784,3.9970702604930444e-15,2.1169751356922308e-16,5.112772612989838e-14
0.08919667590027701,4.05898645040886e-15,2.1182902845351946e-16,5.277750542771315e-14
0.08975069252077562,4.1721526943443155e-15,2.1232758980115171e-16,5.3131313838206995e-14
0.09030470914127424,4.178002385646863e-15,2.137721434770545e-16,5.3131313838206995e-14
0.09085872576177285,4.1935467833113125e-15,2.1878561812931293e-16,5.3413571017882275e-14
0.09141274238227147,4.1935467833113125e-15,2.215921004216791e-16,5.3778397854708965e-14
0.09196675900277008,4.208602542422444e-15,2.218533851005834e-16,5.5500515168838554e-14
0.0925207756232687,4.231901253833427e-15,2.222027833778382e-16,5.5721070928492256e-14
0.09307479224376732,4.2469215424193975e-15,2.231626147818788e-16,5.574716101025248e-14
0.09362880886426593,4.28016849463673e-15,2.231989555926146e-16,5.574716101025248e-14
0.09418282548476455,4.288609907626308e-15,2.280479746391785e-16,5.792606459537819e-14
0.09473684210526316,4.320530940971842e-15,2.2857740060031564e-16,5.880307289632081e-14
0.09529085872576178,4.366168210185179e-15,2.2941430963823586e-16,5.949542614280875e-14
0.09584487534626039,4.383770440797897e-15,2.314212676569441e-16,5.957595901319522e-14
0.096398891966759,4.405822225503054e-15,2.316109985409647e-16,5.984001935348529e-14
0.09695290858725762,4.462956453094119e-15,2.3262476574267907e-16,6.04590934032874e-14
0.09750692520775624,4.4806307680140634e-15,2.3271147605937834e-16,6.243063474085876e-14
0.09806094182825485,4.531737443120988e-15,2.3457948243302354e-16,6.305930370815435e-14
0.09861495844875347,4.536996720916904e-15,2.3473937673807885e-16,6.327986179794212e-14
0.09916897506925208,4.544180768909634e-15,2.4351626216798604e-16,6.332647033669925e-14
0.0997229916897507,4.569068359830002e-15,2.4458020207127183e-16,6.342557488196178e-14
0.10027700831024931,4.573165130688611e-15,2.446465788483065e-16,6.414488326743295e-14
0.10083102493074793,4.585859176274082e-15,2.4617183353540457e-16,6.421182645712761e-14
0.10138504155124654,4.607631016073191e-15,2.5200272532375616e-16,6.439120524464257e-14
0.10193905817174516,4.61566773317151e-15,2.524131567524087e-16,6.463234905959985e-14
0.10249307479224377,4.645292283318667e-15,2.5264734033572614e-16,6.498204207264099e-14
0.10304709141274238,4.6482648065186024e-15,2.540473427504738e-16,6.593679621213583e-14
0.10360110803324099,4.681358462669579e-15,2.5423002141316206e-16,6.631170611658053e-14
0.1041551246537396,4.685996068288434e-15,2.5429322302742136e-16,6.652719317432144e-14
0.10470914127423822,4.691351653819462e-15,2.547438607840392e-16,6.689478419696182e-14
0.10526315789473684,4.718310030291546e-15,2.5934910062732224e-16,6.692651057334904e-14
0.10581717451523545,4.7465950190974054e-15,2.601381678518844e-16,6.703055893077593e-14
0.10637119113573407,4.783685903929873e-15,2.611566228967887e-16,6.711685613829068e-14
0.10692520775623268,4.822097922424137e-15,2.618714903292098e-16,6.719733065299021e-14
0.1074792243767313,4.8531868149935164e-15,2.64713930139346e-16,6.759676023860199e-14
0.10803324099722991,4.865599766018819e-15,2.6608135005863226e-16,6.78191839896787e-14
0.10858725761772853,4.881220764560477e-15,2.670747084613733e-16,6.904109457690618e-14
0.10914127423822714,4.900529260254264e-15,2.672602172601249e-16,6.905598693532942e-14
0.10969529085872576,4.9294273479654676e-15,2.691904663917056e-16,6.964584663599956e-14
0.11024930747922437,4.940744477708432e-15,2.691904663917056e-16,7.041545646224257e-14
0.11080332409972299,4.992363398437864e-15,2.6921488095272063e-16,7.082717765292904e-14
0.1113573407202216,4.9986665125407035e-15,2.6954360485031165e-16,7.110761705063699e-14
0.11191135734072022,5.000574434824808e-15,2.7011379023976577e-16,7.11717056119409e-14
0.11246537396121883,5.010906260574496e-15,2.7092497644624267e-16,7.166184059430576e-14
0.11301939058171745,5.018349508741224e-15,2.7181687010376466e-16,7.188363042391836e-14
0.11357340720221606,5.068574114370656e-15,2.7353330466209506e-16,7.268418636100555e-14
0.11412742382271468,5.0950645347036324e-15,2.742217336479817e-16,7.337514934165448e-14
0.1146814404432133,5.095142416680707e-15,2.7493913812728843e-16,7.338359215352635e-14
0.11523545706371191,5.1562209451411515e-15,2.751599454749402e-16,7.419453709226756e-14
0.11578947368421053,5.1562209451411515e-15,2.7608752277129204e-16,7.433156826657414e-14
0.11634349030470914,5.161147263029768e-15,2.767618991198692e-16,7.51724796759093e-14
0.11689750692520776,5.1890545273222e-15,2.7978022161238903e-16,7.542626484491755e-14
0.11745152354570637,5.2143426881063155e-15,2.8090380839918714e-16,7.600860330080154e-14
0.11800554016620499,5.228023531409528e-15,2.8111048374529125e-16,7.734583613922919e-14
0.1185595567867036,5.313518496020644e-15,2.8410320648262254e-16,7.788455168439464e-14
0.11911357340720222,5.32386023486862e-15,2.8554479652004925e-16,7.808019777058751e-14
0.11966759002770083,5.3397526726711765e-15,2.858374418665546e-16,8.041758075981127e-14
0.12022160664819945,5.377014790580156e-15,2.8603898512458963e-16,8.062156335726574e-14
0.12077562326869806,5.388751555549669e-15,2.877691646928271e-16,8.080906770640406e-14
0.12132963988919668,5.412275308125823e-15,2.8794580868392505e-16,8.108023858013003e-14
0.12188365650969529,5.430341481649413e-15,2.8846579280096355e-16,8.109980677488124e-14
0.12243767313019391,5.4621286166932494e-15,2.895696452753303e-16,8.128829885711939e-14
0.12299168975069252,5.519423821802277e-15,2.898003109437193e-16,8.141546293789698e-14
0.12354570637119114,5.5218095438884135e-15,2.898003109437193e-16,8.165315455012192e-14
0.12409972299168975,5.529857733358742e-15,2.9089559487257974e-16,8.165701993866633e-14
0.12465373961218837,5.539435876922225e-15,2.919885043637042e-16,8.204431264255473e-14
0.12520775623268698,5.548973897487048e-15,2.944006420988643e-16,8.535618228066995e-14
0.1257617728531856,5.570672370615817e-15,2.9463286705747797e-16,8.545665271162348e-14
0.12631578947368421,5.573819112889129e-15,2.953463518259841e-16,8.605119603063225e-14
0.12686980609418283,5.5895974087297584e-15,2.9538128478863305e-16,8.645432708362522e-14
0.12742382271468145,5.6056561768494445e-15,2.9626202372244074e-16,8.667729818062009e-14
0.12797783933518006,5.640365420357461e-15,2.971722754598248e-16,8.667729818062009e-14
0.12853185595567868,5.6527186772114314e-15,2.9728289959313753e-16,8.688773827724836e-14
0.1290858725761773,5.654556176934712e-15,2.996825135681906e-16,8.788241079395364e-14
0.1296398891966759,5.670547512491583e-15,3.0011500539540686e-16,8.929645847612283e-14
0.13019390581717452,5.675191856368001e-15,3.004098604818235e-16,9.245429650222114e-14
0.13074792243767314,5.696146256937491e-15,3.0041597442749706e-16,9.254894586701613e-14
0.13130193905817175,5.6973012333125834e-15,3.0100763531953744e-16,9.265960662039259e-14
0.13185595567867037,5.705158494677019e-15,3.055563256263912e-16,9.335039962367029e-14
0.13240997229916898,5.709650485044185e-15,3.056051380574001e-16,9.34508408992662e-14
0.1329639889196676,5.709650485044185e-15,3.077950610756182e-16,9.450320697211461e-14
0.1335180055401662,5.750668841145036e-15,3.0885717337440737e-16,9.535479614374197e-14
0.13407202216066483,5.7616180440357196e-15,3.0886752310383465e-16,9.562127012138998e-14
0.13462603878116344,5.7621239461012884e-15,3.098205696337232e-16,9.620788678539632e-14
0.13518005540166206,5.767629000102194e-15,3.116926676763393e-16,9.714995733075673e-14
0.13573407202216067,5.8232180910479665e-15,3.1298624846459e-16,9.714995733075673e-14
0.1362880886426593,5.827778849334297e-15,3.132936115128452e-16,9.766601739748654e-14
0.1368421052631579,5.8552944318363496e-15,3.1403769178651406e-16,9.967452000426939e-14
0.13739612188365652,5.887258140378413e-15,3.144416030929788e-16,1.0003562503717723e-13
0.13795013850415513,5.89378274444949e-15,3.1468285078254084e-16,1.0003562503717723e-13
0.13850415512465375,5.902460769811359e-15,3.147718887110561e-16,1.0016684828867841e-13
0.13905817174515236,5.907024255168847e-15,3.155816171497131e-16,1.0067079266926381e-13
0.13961218836565098,5.918017655980021e-15,3.1611283564633554e-16,1.0067722582182029e-13
0.1401662049861496,5.9251318761089315e-15,3.161219723661792e-16,1.0080563836119099e-13
0.1407202216066482,5.9288964641922644e-15,3.173275552328889e-16,1.0129574270417631e-13
0.14127423822714683,5.9351298404291134e-15,3.179886017034914e-16,1.0150062677716528e-13
0.14182825484764544,5.955355597066588e-15,3.1831739507812296e-16,1.0166109497226561e-13
0.14238227146814406,5.964865722101181e-15,3.1977264854582227e-16,1.0166955827668905e-13
0.14293628808864267,5.968981441987124e-15,3.2015247376193136e-16,1.0227576432209139e-13
0.1434903047091413,6.018308244694078e-15,3.2015247376193136e-16,1.0323293303038257e-13
0.1440443213296399,6.030880154308455e-15,3.2024432341624105e-16,1.0392207120817248e-13
0.14459833795013852,6.0314217393632656e-15,3.206592680943311e-16,1.0469164335779199e-13
0.14515235457063713,6.036306141589428e-15,3.2072845178222603e-16,1.0494411175041661e-13
0.14570637119113575,6.041902259499028e-15,3.2340948835145234e-16,1.0631764852213527e-13
0.14626038781163436,6.048226943993526e-15,3.239614378152692e-16,1.0675907192604028e-13
0.14681440443213298,6.048599560497845e-15,3.239614378152692e-16,1.0727047601680724e-13
0.14736842105263157,6.056673669736314e-15,3.2413860315163947e-16,1.0728573465017183e-13
0.14792243767313018,6.062473483591464e-15,3.258800868963677e-16,1.0756481869710547e-13
0.1484764542936288,6.062585337363226e-15,3.258800868963677e-16,1.0776713414343054e-13
0.1490304709141274,6.062585337363226e-15,3.259708814640651e-16,1.089731037138869e-13
0.14958448753462603,6.064707521639514e-15,3.272962141875481e-16,1.105618025668103e-13
0.15013850415512464,6.0652105893446756e-15,3.276845991167875e-16,1.1064554795778363e-13
0.15069252077562326,6.0812115265426536e-15,3.2814707988818927e-16,1.112206540754055e-13
0.15124653739612187,6.093783753045951e-15,3.2840738649146936e-16,1.1208073129217351e-13
0.1518005540166205,6.102249967850347e-15,3.288356791378841e-16,1.1212891966788992e-13
0.1523545706371191,6.102249967850347e-15,3.291019697830561e-16,1.147248890982598e-13
0.15290858725761772,6.1149509119748576e-15,3.2990938719321533e-16,1.1553652692568946e-13
0.15346260387811633,6.123125076469969e-15,3.3045451279179304e-16,1.1557275490319386e-13
0.15401662049861495,6.1253504207710965e-15,3.309973852992984e-16,1.1626740892423394e-13
0.15457063711911356,6.127014138819378e-15,3.3142294055938455e-16,1.1695032098602667e-13
0.15512465373961218,6.140074299141295e-15,3.317835621009973e-16,1.1695032098602667e-13
0.1556786703601108,6.1425030776010655e-15,3.3178924073635576e-16,1.1807360584787853e-13
0.1562326869806094,6.164273782613695e-15,3.323189113841676e-16,1.2027685519755787e-13
0.15678670360110802,6.169951453790423e-15,3.3287706332412435e-16,1.2197831487738717e-13
0.15734072022160664,6.221977820021353e-15,3.329983193712118e-16,1.2220965584929112e-13
0.15789473684210525,6.22863481009978e-15,3.3500009338253277e-16,1.227405542225965e-13
0.15844875346260387,6.232351704256143e-15,3.357296627735283e-16,1.2286799188822143e-13
0.15900277008310248,6.245923506544856e-15,3.361671547629628e-16,1.231307589444437e-13
0.1595567867036011,6.257331302815588e-15,3.3676503883275763e-16,1.2491393984679975e-13
0.16011080332409972,6.287294516678045e-15,3.36896530776207e-16,1.2568181792063364e-13
0.16066481994459833,6.3110242974656595e-15,3.3692700301965426e-16,1.266224171077565e-13
0.16121883656509695,6.317137764225011e-15,3.3702279161469384e-16,1.2737928930457185e-13
0.16177285318559556,6.329998145936924e-15,3.3703344878959726e-16,1.2803462824956074e-13
0.16232686980609418,6.332501063553465e-15,3.3902303247028793e-16,1.289580269589673e-13
0.1628808864265928,6.332501063553465e-15,3.391185347779663e-16,1.3013622904519802e-13
0.1634349030470914,6.339237421273429e-15,3.3960678635978597e-16,1.3016565928737518e-13
0.16398891966759002,6.3526532486423765e-15,3.399638904348584e-16,1.3056313181457835e-13
0.16454293628808864,6.36423943488254e-15,3.406895624784202e-16,1.310754880793897e-13
0.16509695290858725,6.373043043048895e-15,3.4105000282732357e-16,1.3148164930079262e-13
0.16565096952908587,6.386316034108306e-15,3.419415876768873e-16,1.3163117750582208e-13
0.16620498614958448,6.387996032386555e-15,3.4245881508846894e-16,1.3213311563418542e-13
0.1667590027700831,6.39876463129522e-15,3.429633460969466e-16,1.3231848497625208e-13
0.1673130193905817,6.406882077875213e-15,3.430491371447768e-16,1.3235682442426481e-13
0.16786703601108033,6.420912771498094e-15,3.4393068799227166e-16,1.3818054925701517e-13
0.16842105263157894,6.451238936717543e-15,3.454744192215642e-16,1.3818054925701517e-13
0.16897506925207756,6.466107402500661e-15,3.4647860037593247e-16,1.3871749322852698e-13
0.16952908587257617,6.467003888677178e-15,3.464908060347624e-16,1.3879886554862428e-13
0.1700831024930748,6.467003888677178e-15,3.4693451523984115e-16,1.396401177127852e-13
0.1706371191135734,6.492278923800471e-15,3.476313810935773e-16,1.3981492194662226e-13
0.17119113573407202,6.494250678130382e-15,3.482350384070545e-16,1.4020985519680704e-13
0.17174515235457063,6.497639621691545e-15,3.4833947559806055e-16,1.4072868596423052e-13
0.17229916897506925,6.51643836475723e-15,3.497030145968666e-16,1.4105369534844934e-13
0.17285318559556787,6.524121658934668e-15,3.5083857736050953e-16,1.4213736343538815e-13
0.17340720221606648,6.544394918002575e-15,3.512751763570973e-16,1.4213736343538815e-13
0.1739612188365651,6.54902156708531e-15,3.5146568470386537e-16,1.4253520630844985e-13
0.1745152354570637,6.562137813512139e-15,3.515975895899021e-16,1.4350185137272117e-13
0.17506925207756233,6.5691556714729394e-15,3.517846407072677e-16,1.4408754849832485e-13
0.17562326869806094,6.569494651196906e-15,3.5215483653184204e-16,1.4481893670411917e-13
0.17617728531855956,6.5888130411441056e-15,3.538723350732529e-16,1.4512008717740205e-13
0.17673130193905817,6.636790526305802e-15,3.542386702318517e-16,1.4595051496695366e-13
0.1772853185595568,6.641398721301869e-15,3.5460601026164336e-16,1.4647701898023997e-13
0.1778393351800554,6.645789874677679e-15,3.550118235425932e-16,1.4701849046342493e-13
0.17839335180055402,6.6619342403319745e-15,3.556129954257531e-16,1.4808908132663265e-13
0.17894736842105263,6.663875929990852e-15,3.5627419184441986e-16,1.4873686983105028e-13
0.17950138504155125,6.66881585400048e-15,3.5636496607448045e-16,1.4885581690907486e-13
0.18005540166204986,6.669974996163079e-15,3.5653332267926424e-16,1.494619246160365e-13
0.18060941828254848,6.680942571823886e-15,3.5798594179369464e-16,1.4989065280918581e-13
0.1811634349030471,6.705020867294659e-15,3.5885988928767403e-16,1.5252612826982097e-13
0.1817174515235457,6.712903250958857e-15,3.595776140661849e-16,1.5331954291139495e-13
0.18227146814404432,6.7287767259500175e-15,3.597910774232779e-16,1.5354384204132606e-13
0.18282548476454294,6.736561491504977e-15,3.598042888715737e-16,1.5359413308524778e-13
0.18337950138504155,6.7422588892367576e-15,3.601413154336154e-16,1.5400514238392835e-13
0.18393351800554017,6.755528407369592e-15,3.6040730610747237e-16,1.544041673856051e-13
0.18448753462603878,6.761408057917066e-15,3.6058840797725064e-16,1.5530061847999425e-13
0.1850415512465374,6.7646203625393115e-15,3.606463002324333e-16,1.5632650263755517e-13
0.18559556786703602,6.768173652642011e-15,3.6172899274534737e-16,1.5737297230537645e-13
0.18614958448753463,6.777583165404205e-15,3.618964099138682e-16,1.5813515981950846e-13
0.18670360110803325,6.789311701357689e-15,3.636985705615963e-16,1.587601312400428e-13
0.18725761772853186,6.841533407164997e-15,3.6541548934909647e-16,1.5949590234811144e-13
0.18781163434903048,6.846092602945826e-15,3.6556624404224805e-16,1.5975067037458935e-13
0.1883656509695291,6.850689672260058e-15,3.6598448085028626e-16,1.6287400159849917e-13
0.1889196675900277,6.866065297132909e-15,3.682284025556429e-16,1.6377550475452444e-13
0.18947368421052632,6.8757600949316005e-15,3.6844713874795184e-16,1.6435420053790848e-13
0.19002770083102494,6.889694648461583e-15,3.6971916618176375e-16,1.6464607820648698e-13
0.19058171745152355,6.889870478727313e-15,3.7034757668652307e-16,1.651973473654789e-13
0.19113573407202217,6.909350951465028e-15,3.706783605698597e-16,1.6797861559070625e-13
0.19168975069252078,6.915815713322017e-15,3.713240466382747e-16,1.695196942225593e-13
0.1922437673130194,6.9208968891972566e-15,3.720057499282839e-16,1.732040461789379e-13
0.192797783933518,6.931544148178832e-15,3.7287014234917567e-16,1.736683641503129e-13
0.19335180055401663,6.938486723980607e-15,3.729484450359804e-16,1.7394365726222633e-13
0.19390581717451524,6.960780399347515e-15,3.739857114994127e-16,1.746269931747126e-13
0.19445983379501386,6.966348181971385e-15,3.7470457892607713e-16,1.7517350023913093e-13
0.19501385041551247,6.9787990935692034e-15,3.751814586263041e-16,1.7643096755333523e-13
0.1955678670360111,7.0033798061121155e-15,3.7528131678677904e-16,1.7765780172152233e-13
0.1961218836565097,7.0162853426382415e-15,3.7558254104832847e-16,1.7876563080522796e-13
0.19667590027700832,7.033106856985498e-15,3.756252936538719e-16,1.793052108105509e-13
0.19722991689750694,7.046237871049393e-15,3.765654848655005e-16,1.7957642750955605e-13
0.19778393351800555,7.0488898211371454e-15,3.8045722038691254e-16,1.7970283683601424e-13
0.19833795013850417,7.060027480275907e-15,3.8083370164141685e-16,1.8096584624019294e-13
0.19889196675900278,7.061622015409547e-15,3.8105618955943915e-16,1.8145116334083496e-13
0.1994459833795014,7.078709441325478e-15,3.812345358186101e-16,1.8717536836027264e-13
0.2,7.0931040614295225e-15,3.8176712369688113e-16,1.8756041167882768e-13
0.20055401662049863,7.098214009542354e-15,3.821317933516759e-16,1.881038452724925e-13
0.20110803324099724,7.106418494449024e-15,3.834337841477454e-16,1.8947603511388408e-13
0.20166204986149586,7.113438490880932e-15,3.8379677983686325e-16,1.8958373959398492e-13
0.20221606648199447,7.140638568225166e-15,3.856485576628314e-16,1.9062486230399283e-13
0.2027700831024931,7.156889737550205e-15,3.85848195532477e-16,1.954097465958966e-13
0.2033240997229917,7.163981465296935e-15,3.860014725432171e-16,1.9693705199239939e-13
0.20387811634349032,7.172093314228108e-15,3.865509404476993e-16,1.971353127465883e-13
0.20443213296398893,7.172093314228108e-15,3.871401074110539e-16,1.9758793155562406e-13
0.20498614958448755,7.173525117011942e-15,3.8724364010210226e-16,2.0031149077639317e-13
0.20554016620498616,7.176112551647951e-15,3.8724364010210226e-16,2.0104227218043005e-13
0.20609418282548475,7.192543481462089e-15,3.8730507147528184e-16,2.0551635790632808e-13
0.20664819944598337,7.206104050680717e-15,3.8817631566954264e-16,2.059858010735378e-13
0.20720221606648198,7.218367449589744e-15,3.8962917340895663e-16,2.0731410922043736e-13
0.2077562326869806,7.218373094173309e-15,3.9091460969118673e-16,2.0935763300821346e-13
0.2083102493074792,7.246057876975598e-15,3.921053494830638e-16,2.1160079259106625e-13
0.20886426592797783,7.246057876975598e-15,3.9282783146976675e-16,2.1398519094406779e-13
0.20941828254847644,7.25106390751197e-15,3.9309821365657865e-16,2.1428811015246178e-13
0.20997229916897506,7.263672060094489e-15,3.931305303607313e-16,2.155860755163331e-13
0.21052631578947367,7.279314651590563e-15,3.9424407923521856e-16,2.2194560289472584e-13
0.2110803324099723,7.300612775425485e-15,3.958781075858924e-16,2.2384300314267894e-13
0.2116343490304709,7.332370773428809e-15,3.977033422590434e-16,2.2407399892767117e-13
0.21218836565096952,7.335062761786086e-15,3.9836745275876676e-16,2.269780769921033e-13
0.21274238227146813,7.353530860174548e-15,3.9877843705213155e-16,2.2844058993676177e-13
0.21329639889196675,7.37211254043145e-15,3.989478663780273e-16,2.296275349295705e-13
0.21385041551246536,7.376164679344051e-15,3.9989292202111025e-16,2.2983763992092683e-13
0.21440443213296398,7.383319846598788e-15,4.0032756841152127e-16,2.2983763992092683e-13
0.2149584487534626,7.386248695244812e-15,4.008574522203579e-16,2.326718134266508e-13
0.2155124653739612,7.388313132309562e-15,4.011928610733091e-16,2.3565195608678377e-13
0.21606648199445982,7.391124038845703e-15,4.0216339440281143e-16,2.380169487696362e-13
0.21662049861495844,7.394332200131001e-15,4.0255509832689477e-16,2.405400030648372e-13
0.21717451523545706,7.395803493727474e-15,4.0278883000486323e-16,2.4428118289818667e-13
0.21772853185595567,7.395967343842356e-15,4.0304014919584073e-16,2.4517866365395604e-13
0.21828254847645429,7.40401927154254e-15,4.0305123928186736e-16,2.4868106626188027e-13
0.2188365650969529,7.410665420694327e-15,4.0344370343155616e-16,2.514895155199175e-13
0.21939058171745152,7.41455855983836e-15,4.035476825062983e-16,2.553690384365033e-13
0.21994459833795013,7.41455855983836e-15,4.037940107040087e-16,2.5625796750411847e-13
0.22049861495844875,7.417696319727292e-15,4.0407502754772106e-16,2.583130423490554e-13
0.22105263157894736,7.430254059659235e-15,4.0460805504242236e-16,2.610155036290628e-13
0.22160664819944598,7.437858050483296e-15,4.047963216119272e-16,2.6118444765133894e-13
0.2221606648199446,7.460312504582044e-15,4.047963216119272e-16,2.6124675209382805e-13
0.2227146814404432,7.467397334631923e-15,4.0680675696966606e-16,2.6275067754882054e-13
0.22326869806094182,7.471291784285382e-15,4.077423303851803e-16,2.6523035902885205e-13
0.22382271468144044,7.486500954498742e-15,4.098354526848677e-16,2.6523035902885205e-13
0.22437673130193905,7.501709014331204e-15,4.1175589131509375e-16,2.711569538777236e-13
0.22493074792243767,7.525380808987015e-15,4.128893951884256e-16,2.75090800147681e-13
0.22548476454293628,7.527314326487464e-15,4.130805769117203e-16,2.75376676704307e-13
0.2260387811634349,7.528313004790476e-15,4.140275025876759e-16,2.7593225406646473e-13
0.22659279778393351,7.535297061038843e-15,4.14408324867148e-16,2.7776251859604486e-13
0.22714681440443213,7.544020649357344e-15,4.170274426173259e-16,2.801030263923363e-13
0.22770083102493074,7.544404394480218e-15,4.170274426173259e-16,2.8150094170986227e-13
0.22825484764542936,7.544404394480218e-15,4.183980588998409e-16,2.8216446982543323e-13
0.22880886426592797,7.558403387713354e-15,4.193282606968737e-16,2.829816830941371e-13
0.2293628808864266,7.559718625509253e-15,4.2064992436567153e-16,2.910351229821879e-13
0.2299168975069252,7.570854839587857e-15,4.2064992436567153e-16,2.9141473502933483e-13
0.23047091412742382,7.579758245120238e-15,4.2068292450542595e-16,2.9486469942701895e-13
0.23102493074792244,7.58067466802005e-15,4.217742606386493e-16,2.961554596073383e-13
0.23157894736842105,7.580932247737703e-15,4.21785944056642e-16,2.9883213253250256e-13
0.23213296398891967,7.583538739480669e-15,4.229801877367858e-16,2.9971703979882516e-13
0.23268698060941828,7.602124923609065e-15,4.2497398554785937e-16,3.028873157121146e-13
0.2332409972299169,7.608192057173984e-15,4.2512011685616054e-16,3.031199533913428e-13
0.2337950138504155,7.610757629435472e-15,4.264546234213383e-16,3.0533249812139357e-13
0.23434903047091413,7.62583538951026e-15,4.2654078320325735e-16,3.0608872527161047e-13
0.23490304709141274,7.629739356892168e-15,4.270165512088843e-16,3.090758402411737e-13
0.23545706371191136,7.633605647560439e-15,4.276015184893757e-16,3.103538064733143e-13
0.23601108033240997,7.633853777322502e-15,4.2967709176975407e-16,3.104791652006071e-13
0.2365650969529086,7.641080983632699e-15,4.312273131766838e-16,3.131092906855682e-13
0.2371191135734072,7.650504101571296e-15,4.342397510928501e-16,3.1330206558313753e-13
0.23767313019390582,7.65528808164738e-15,4.342786399053704e-16,3.148490425105813e-13
0.23822714681440443,7.674355206352306e-15,4.3496639112392623e-16,3.242427642465892e-13
0.23878116343490305,7.686290732201743e-15,4.3549933680361617e-16,3.2590025004147414e-13
0.23933518005540166,7.687931053140495e-15,4.364943449652588e-16,3.2941702915689724e-13
0.23988919667590028,7.716760469785998e-15,4.3672525547791014e-16,3.3077495643157785e-13
0.2404432132963989,7.733468754783365e-15,4.368859094842735e-16,3.351258313322909e-13
0.2409972299168975,7.75052521505229e-15,4.3697779936860505e-16,3.365351579585079e-13
0.24155124653739612,7.755757068933698e-15,4.3710443838771793e-16,3.404159124423234e-13
0.24210526315789474,7.772493727703921e-15,4.372400890784675e-16,3.4066232816024955e-13
0.24265927977839336,7.777286027808012e-15,4.3751674428335226e-16,3.430392767910307e-13
0.24321329639889197,7.78422368350788e-15,4.382139229305626e-16,3.6763147761226087e-13
0.24376731301939059,7.79027973361138e-15,4.3900321348414007e-16,3.68630313018404e-13
0.2443213296398892,7.802164870511689e-15,4.3906329811380146e-16,3.704543676956519e-13
0.24487534626038782,7.830481559550324e-15,4.392984387774419e-16,3.719116425361838e-13
0.24542936288088643,7.834574763082613e-15,4.405180191873775e-16,3.7446678330304156e-13
0.24598337950138505,7.846523126725136e-15,4.42194718521518e-16,3.7955825208851053e-13
0.24653739612188366,7.849817597475914e-15,4.4300433835511483e-16,3.815266992797573e-13
0.24709141274238228,7.849817597475914e-15,4.4383919207907608e-16,3.844197281641388e-13
0.2476454293628809,7.850412180151674e-15,4.4397737112456623e-16,3.8797196628867975e-13
0.2481994459833795,7.850412180151674e-15,4.443405854662085e-16,3.9586634164041097e-13
0.24875346260387812,7.85925188295611e-15,4.444514330118411e-16,4.0024778741280613e-13
0.24930747922437674,7.863230279221394e-15,4.448424727317649e-16,4.029747663104741e-13
0.24986149584487535,7.868524206946925e-15,4.448720026461571e-16,4.0516839021699337e-13
0.25041551246537397,7.87011397316706e-15,4.4500074355204265e-16,4.084858714575822e-13
0.25096952908587256,7.90016054064655e-15,4.450954309331902e-16,4.0857280180437227e-13
0.2515235457063712,7.911391600667048e-15,4.451010664130626e-16,4.140351999665862e-13
0.2520775623268698,7.911579210004624e-15,4.457855536258435e-16,4.2295786090586334e-13
0.25263157894736843,7.9145787249775e-15,4.468902240197063e-16,4.3887262372649454e-13
0.253185595567867,7.915683766256481e-15,4.473842827633709e-16,4.519365152734143e-13
0.25373961218836566,7.935565389968457e-15,4.493426193261319e-16,4.668412480437482e-13
0.25429362880886425,7.939992177877906e-15,4.494356359523905e-16,4.808360945481615e-13
0.2548476454293629,7.958173911610436e-15,4.501527222351025e-16,4.935086421250464e-13
0.2554016620498615,7.960105303943716e-15,4.512321084028811e-16,5.204131443709565e-13
0.2559556786703601,7.975000042026825e-15,4.514800904695726e-16,5.249262826628084e-13
0.2565096952908587,7.979257638030548e-15,4.521123302683409e-16,5.489613876679988e-13
0.25706371191135735,7.982642446965054e-15,4.523619525270642e-16,5.875569870103404e-13
0.25761772853185594,7.986615553279935e-15,4.53047988606688e-16,5.898053123151593e-13
0.2581717451523546,7.989439513076432e-15,4.533109651340857e-16,5.940112986689009e-13
0.25872576177285317,7.99543390893561e-15,4.5354818973170345e-16,5.950944842998056e-13
0.2592797783933518,7.99543390893561e-15,4.53602046272871e-16,6.165152500265522e-13
0.2598337950138504,8.0107335593613e-15,4.536326653325081e-16,7.214369721998583e-13
0.26038781163434904,8.0107335593613e-15,4.538618183677196e-16,7.276747947162547e-13
0.26094182825484763,8.01456963600735e-15,4.549290852735726e-16,7.771705544416692e-13
0.2614958448753463,8.01456963600735e-15,4.562165121598641e-16,7.86323427902259e-13
0.26204986149584486,8.021425666090296e-15,4.580224307849264e-16,7.86445403145983e-13
0.2626038781163435,8.022135987233928e-15,4.580703286668036e-16,7.96305487721154e-13
0.2631578947368421,8.023283684188622e-15,4.589867400871353e-16,8.068844721873648e-13
0.26371191135734073,8.039731155145567e-15,4.593314224978649e-16,8.22086635239332e-13
0.2642659279778393,8.05606891974064e-15,4.596845342224851e-16,8.236486267539605e-13
0.26481994459833796,8.063480237371425e-15,4.600135678951354e-16,8.360963374122079e-13
0.26537396121883655,8.07945610989005e-15,4.604298779696051e-16,8.495536346892936e-13
0.2659279778393352,8.104402328772674e-15,4.608299103247725e-16,8.693837478443924e-13
0.2664819944598338,8.104921190701396e-15,4.613934538382084e-16,8.693837478443924e-13
0.2670360110803324,8.114543061735749e-15,4.615415388865662e-16,8.713480116107168e-13
0.267590027700831,8.114681720864638e-15,4.62887277602918e-16,8.788986099668861e-13
0.26814404432132966,8.121497306748903e-15,4.631073864206851e-16,8.828866365870347e-13
0.26869806094182824,8.132780108375942e-15,4.63185197419429e-16,8.871630013074172e-13
0.2692520775623269,8.147388827606426e-15,4.631942541877872e-16,8.911597750855268e-13
0.2698060941828255,8.161156435092577e-15,4.638287219240804e-16,9.07575103847807e-13
0.2703601108033241,8.161868499312081e-15,4.640448660369835e-16,1.000306696762708e-12
0.2709141274238227,8.161868499312081e-15,4.640556958067914e-16,1.1076325555099224e-12
0.27146814404432135,8.17367488649928e-15,4.642409420279213e-16,1.1704665614916983e-12
0.27202216066481993,8.179900096663092e-15,4.65983984804784e-16,1.2196326020045549e-12
0.2725761772853186,8.195225424685495e-15,4.665677206643018e-16,1.228148222699883e-12
0.27313019390581716,8.198899472888357e-15,4.678984984145891e-16,1.2339927345328337e-12
0.2736842105263158,8.216957457138714e-15,4.6955576918789e-16,1.2825075762844596e-12
0.2742382271468144,8.217355097784367e-15,4.697241614133075e-16,1.2980411649080967e-12
0.27479224376731304,8.226847260739132e-15,4.713284460659444e-16,1.3201351423107353e-12
0.2753462603878116,8.250425740238441e-15,4.720060226964907e-16,1.3473725496437537e-12
0.27590027700831027,8.261404924834197e-15,4.741690153964183e-16,1.3571675192149399e-12
0.27645429362880886,8.268578187675323e-15,4.744703682606301e-16,1.3790504347001036e-12
0.2770083102493075,8.26862989594791e-15,4.7555500194268485e-16,1.4134529376764109e-12
0.2775623268698061,8.287472353185144e-15,4.75584697261875e-16,1.432957462113289e-12
0.27811634349030473,8.309338713490405e-15,4.757337816095452e-16,1.4570289536043635e-12
0.2786703601108033,8.338159423826714e-15,4.758497214234003e-16,1.4707202356148642e-12
0.27922437673130196,8.339358099693145e-15,4.769845972172295e-16,1.6583538780513898e-12
0.27977839335180055,8.34094926085879e-15,4.780258649996243e-16,1.7865925039769456e-12
0.2803324099722992,8.362071451006865e-15,4.78139710427834e-16,1.7865925039769456e-12
0.2808864265927978,8.36565168328824e-15,4.794457778286373e-16,1.7945799774238945e-12
0.2814404432132964,8.369854958372317e-15,4.805812891157935e-16,1.8335541653740935e-12
0.281994459833795,8.375882707646996e-15,4.80851714493864e-16,1.8594333443454953e-12
0.28254847645429365,8.397612933813614e-15,4.813201478106931e-16,2.0033853650407848e-12
0.28310249307479224,8.425858774150168e-15,4.813201478106931e-16,2.0175681807859814e-12
0.2836565096952909,8.466155171522535e-15,4.8262403142355325e-16,2.0720061537864685e-12
0.28421052631578947,8.473001865094607e-15,4.83389722217085e-16,2.0720061537864685e-12
0.2847645429362881,8.481736087896031e-15,4.839433502436481e-16,2.090538268176289e-12
0.2853185595567867,8.483548275004206e-15,4.844077374321916e-16,2.115818953404775e-12
0.28587257617728534,8.492490609042504e-15,4.847976432655982e-16,2.1326924793094487e-12
0.28642659279778393,8.506195179950638e-15,4.85041676628648e-16,2.1326924793094487e-12
0.2869806094182826,8.506982935175868e-15,4.8518999984840115e-16,2.1629497186319404e-12
0.28753462603878116,8.52681491734495e-15,4.858850204697225e-16,2.1637452090035726e-12
0.2880886426592798,8.531062293868964e-15,4.858979942782265e-16,2.311237621775509e-12
0.2886426592797784,8.539782484740365e-15,4.869289550344295e-16,2.3438842106694666e-12
0.28919667590027703,8.544917564586678e-15,4.869289550344295e-16,2.386620687491216e-12
0.2897506925207756,8.564971664760924e-15,4.884182609188391e-16,2.4135444234763373e-12
0.29030470914127426,8.580032548285802e-15,4.884661723211585e-16,2.471864036747963e-12
0.29085872576177285,8.586594478357647e-15,4.892358327484481e-16,2.6016061561972776e-12
0.2914127423822715,8.59921206525472e-15,4.892647700182977e-16,2.7395058433598552e-12
0.2919667590027701,8.61102343262996e-15,4.892949113565384e-16,2.7605836918993008e-12
0.2925207756232687,8.612944125216265e-15,4.905270356043519e-16,2.84021449616743e-12
0.2930747922437673,8.627269585402042e-15,4.907712765378226e-16,2.9406973836950503e-12
0.29362880886426596,8.631955501757557e-15,4.913852330437466e-16,2.9839371077008635e-12
0.29418282548476454,8.634294161165115e-15,4.914651913027197e-16,3.0042336062045332e-12
0.29473684210526313,8.63713727632964e-15,4.914705851570624e-16,3.14965621474925e-12
0.2952908587257618,8.666792267447179e-15,4.918386054419724e-16,3.14965621474925e-12
0.29584487534626036,8.672420856553786e-15,4.918420579911214e-16,3.1589648049711314e-12
0.296398891966759,8.676487564905483e-15,4.920079443345404e-16,3.1676313593632094e-12
0.2969529085872576,8.696651329754004e-15,4.931165547370506e-16,3.198266181310454e-12
0.29750692520775623,8.696651329754004e-15,4.932763344914917e-16,3.2369367918991233e-12
0.2980609418282548,8.69994065047775e-15,4.934678056310239e-16,3.2410806890734528e-12
0.29861495844875346,8.70095331022576e-15,4.934733384289473e-16,3.2899576322774652e-12
0.29916897506925205,8.72170184366631e-15,4.942710988514202e-16,3.2909586193746924e-12
0.2997229916897507,8.722801711501914e-15,4.947925180861745e-16,3.296193660989016e-12
0.3002770083102493,8.728753497947972e-15,4.94809274681799e-16,3.3487857741405027e-12
0.3008310249307479,8.744355052497064e-15,4.95024174752839e-16,3.405614084984705e-12
0.3013850415512465,8.775369298390336e-15,4.95798990728764e-16,3.4516193798573033e-12
0.30193905817174516,8.793166825953832e-15,4.961489700257788e-16,3.795785335924235e-12
0.30249307479224374,8.798263630558403e-15,4.962070143074546e-16,3.816158185912047e-12
0.3030470914127424,8.798263630558403e-15,4.971625470377575e-16,3.8840863008207875e-12
0.303601108033241,8.80360312474722e-15,4.997243231195836e-16,3.904900299413834e-12
0.3041551246537396,8.809173563147212e-15,5.000182325910283e-16,3.961336952517017e-12
0.3047091412742382,8.814828463769857e-15,5.000924854053122e-16,3.98862143213245e-12
0.30526315789473685,8.820148897716188e-15,5.00787218669184e-16,4.180157736976372e-12
0.30581717451523543,8.831046386025509e-15,5.011540443017568e-16,4.721158950154085e-12
0.3063711911357341,8.837395498368469e-15,5.019051275879961e-16,4.78483149785577e-12
0.30692520775623267,8.837496155845877e-15,5.024722535114999e-16,4.830581893106802e-12
0.3074792243767313,8.857888958849604e-15,5.029567435832163e-16,4.833950208075258e-12
0.3080332409972299,8.870704635555867e-15,5.030323341370688e-16,5.656310734306835e-12
0.30858725761772854,8.877270616046874e-15,5.038551270289378e-16,5.8639142424148845e-12
0.3091412742382271,8.880235539729015e-15,5.047668404878167e-16,5.914871440106669e-12
0.30969529085872577,8.882339520630133e-15,5.057360247336615e-16,6.673089918545253e-12
0.31024930747922436,8.88787196089223e-15,5.062472557019989e-16,6.992936976007951e-12
0.310803324099723,8.894585486264715e-15,5.073231235393028e-16,7.075569569225742e-12
0.3113573407202216,8.897244261514316e-15,5.084488085654995e-16,7.199811458772234e-12
0.31191135734072023,8.904328607260059e-15,5.085540283610249e-16,7.500965229008907e-12
0.3124653739612188,8.912749018463331e-15,5.088734008089823e-16,7.552284185107886e-12
0.31301939058171746,8.921417307208e-15,5.093201576030993e-16,7.676955037241028e-12
0.31357340720221605,8.928959023467062e-15,5.098063865586077e-16,7.718961096019893e-12
0.3141274238227147,8.941087508944174e-15,5.10025456282138e-16,7.912933462134347e-12
0.3146814404432133,8.950043635802885e-15,5.107993189488036e-16,7.917778627942558e-12
0.3152354570637119,8.962655812709108e-15,5.110359493863856e-16,7.972671847419331e-12
0.3157894736842105,8.966329622706183e-15,5.111388416714448e-16,8.070822035478273e-12
0.31634349030470915,8.967062510519502e-15,5.113959996444782e-16,8.319309025317436e-12
0.31689750692520774,8.981559025200432e-15,5.113959996444782e-16,8.424865408797033e-12
0.3174515235457064,8.983469585451231e-15,5.11622536578376e-16,9.138056718638983e-12
0.31800554016620497,8.996773381628368e-15,5.122704182851107e-16,9.190512691489465e-12
0.3185595567867036,8.998240802677794e-15,5.123780569462713e-16,1.0104028467283879e-11
0.3191135734072022,9.001847403860887e-15,5.135096401876084e-16,1.0138861440132505e-11
0.31966759002770084,9.006904990457277e-15,5.13549446864336e-16,1.0143434179580543e-11
0.32022160664819943,9.017727292596294e-15,5.144415727557263e-16,1.0283656771707919e-11
0.3207756232686981,9.026008905796e-15,5.154706371979387e-16,1.0619059421028976e-11
0.32132963988919666,9.066645783844325e-15,5.156644766803095e-16,1.080869507025055e-11
0.3218836565096953,9.068194904225173e-15,5.156644766803095e-16,1.1008384541814233e-11
0.3224376731301939,9.088548307129731e-15,5.156644766803095e-16,1.1076178805399245e-11
0.32299168975069253,9.105374292511375e-15,5.160122681635559e-16,1.1980966252868665e-11
0.3235457063711911,9.110792062995959e-15,5.163807373630022e-16,1.2229138984142014e-11
0.32409972299168976,9.13308829073767e-15,5.190073597910183e-16,1.2279443068729665e-11
0.32465373961218835,9.137367568066666e-15,5.193583119505439e-16,1.27106474337078e-11
0.325207756232687,9.137367568066666e-15,5.203799680092941e-16,1.29139756959903e-11
0.3257617728531856,9.138447772328682e-15,5.211657873767671e-16,1.2931355033133845e-11
0.3263157894736842,9.138765738525386e-15,5.220113860293137e-16,1.2979453381170572e-11
0.3268698060941828,9.158440926044917e-15,5.234423495676053e-16,1.3688799927592505e-11
0.32742382271468146,9.162026376074955e-15,5.234681558242847e-16,1.4179316211128049e-11
0.32797783933518004,9.165595901850566e-15,5.239514539163565e-16,1.4224771882404723e-11
0.3285318559556787,9.168276125179845e-15,5.243439728782601e-16,1.5434810250322515e-11
0.3290858725761773,9.191761994990747e-15,5.243474133449696e-16,1.656820793509491e-11
0.3296398891966759,9.195852303921999e-15,5.249570356097309e-16,1.6646995202071738e-11
0.3301939058171745,9.197164313760611e-15,5.251446560710172e-16,1.823930911517857e-11
0.33074792243767315,9.226930651020514e-15,5.261069720388679e-16,2.004584734413731e-11
0.33130193905817173,9.231088182390399e-15,5.261547053650392e-16,2.050572347141922e-11
0.3318559556786704,9.241968064941463e-15,5.267283833703416e-16,2.050572347141922e-11
0.33240997229916897,9.2551438679907e-15,5.267840854919356e-16,2.0564172571489892e-11
0.3329639889196676,9.273771706268496e-15,5.270850671666677e-16,2.0564172571489892e-11
0.3335180055401662,9.27697678158265e-15,5.27351525693593e-16,2.1006087192709072e-11
0.33407202216066484,9.293206358078263e-15,5.297457021016506e-16,2.127178683564061e-11
0.3346260387811634,9.335690801729397e-15,5.302039765214169e-16,2.1804606319246097e-11
0.33518005540166207,9.343748349199716e-15,5.302256113686208e-16,2.2056521351038954e-11
0.33573407202216066,9.345911035727869e-15,5.305367554932621e-16,2.2190882472534403e-11
0.3362880886426593,9.358916285639188e-15,5.305367554932621e-16,2.2631404420822362e-11
0.3368421052631579,9.395272344178057e-15,5.324994199099816e-16,2.2716131512040185e-11
0.33739612188365653,9.408252440599197e-15,5.331623049420503e-16,2.287690585741485e-11
0.3379501385041551,9.409118688551054e-15,5.337321502366513e-16,2.5067717287725112e-11
0.33850415512465376,9.418535992236221e-15,5.345714095118941e-16,2.5867655350498682e-11
0.33905817174515235,9.420937080559961e-15,5.357449840475913e-16,2.6354153495859807e-11
0.339612188365651,9.431360632060412e-15,5.3589440002869335e-16,2.7359043158249238e-11
0.3401662049861496,9.44312144238636e-15,5.37442344585435e-16,2.8543732413317487e-11
0.3407202216066482,9.455052886235927e-15,5.380716828341024e-16,2.8543732413317487e-11
0.3412742382271468,9.456976510085369e-15,5.380716828341024e-16,2.970619641687316e-11
0.34182825484764545,9.471876725523248e-15,5.39349074145918e-16,2.979801076655296e-11
0.34238227146814404,9.482659829157052e-15,5.396435791570514e-16,3.010081168923669e-11
0.3429362880886427,9.483913670109518e-15,5.415916985198755e-16,3.039271539564853e-11
0.34349030470914127,9.490443964267376e-15,5.42197035131444e-16,3.068355677701408e-11
0.3440443213296399,9.497846007807183e-15,5.423357957769293e-16,3.068355677701408e-11
0.3445983379501385,9.498730511459832e-15,5.424828140979843e-16,3.107191246404302e-11
0.34515235457063714,9.506093509930004e-15,5.429014725427333e-16,3.107191246404302e-11
0.34570637119113573,9.511590774905375e-15,5.43527276603567e-16,3.1565069031723395e-11
0.3462603878116344,9.526297816899116e-15,5.459409936951799e-16,3.288214835221844e-11
0.34681440443213296,9.53097382300745e-15,5.461748960599259e-16,3.384064978946598e-11
0.3473684210526316,9.532703036049139e-15,5.475896510934455e-16,3.881123713244185e-11
0.3479224376731302,9.534135405052242e-15,5.47671653512091e-16,4.1654830843557266e-11
0.34847645429362883,9.53569891537639e-15,5.485430569003134e-16,4.1843375803310045e-11
0.3490304709141274,9.537275234276094e-15,5.504033906196589e-16,4.277665806297628e-11
0.34958448753462606,9.544937384239647e-15,5.50921118951999e-16,4.343606977973212e-11
0.35013850415512465,9.546708624792494e-15,5.511826357206359e-16,4.371842245615381e-11
0.3506925207756233,9.54856382112339e-15,5.516262127140019e-16,4.661513731889775e-11
0.3512465373961219,9.553446887453385e-15,5.534375920483309e-16,4.960291377735057e-11
0.3518005540166205,9.568422348969592e-15,5.534635693679298e-16,4.960291377735057e-11
0.3523545706371191,9.572566758067287e-15,5.560878167915607e-16,4.979896757648745e-11
0.35290858725761776,9.58598057046213e-15,5.564525118799051e-16,5.014334825048171e-11
0.35346260387811634,9.591417619239422e-15,5.567400414155834e-16,5.092414012419031e-11
0.35401662049861493,9.603403004575202e-15,5.578264011540532e-16,5.337601478694114e-11
0.3545706371191136,9.616707482048414e-15,5.58500746929113e-16,5.403723099555573e-11
0.35512465373961216,9.635466339413961e-15,5.587382271020592e-16,5.4605147490216275e-11
0.3556786703601108,9.651095765203486e-15,5.588717832093071e-16,5.612532835843499e-11
0.3562326869806094,9.66445172570199e-15,5.593940076080042e-16,5.680993971280491e-11
0.35678670360110804,9.676839376663706e-15,5.60443946623972e-16,5.754011171996481e-11
0.3573407202216066,9.693537456376405e-15,5.606729308358733e-16,5.770822089997934e-11
0.35789473684210527,9.700795383671737e-15,5.610327245834056e-16,5.852934206409379e-11
0.35844875346260385,9.703998734504355e-15,5.610796875030473e-16,5.917281825292274e-11
0.3590027700831025,9.715621619001445e-15,5.615242571809019e-16,6.476307773948397e-11
0.3595567867036011,9.734446755789446e-15,5.624591217245712e-16,6.520152749564587e-11
0.3601108033240997,9.741853576586686e-15,5.626452565108176e-16,6.596759052384523e-11
0.3606648199445983,9.747177889331017e-15,5.636771521726117e-16,6.596759052384523e-11
0.36121883656509696,9.750302258378522e-15,5.637562562838641e-16,6.598707521665994e-11
0.36177285318559554,9.754869795949379e-15,5.639544445161794e-16,6.877215794737344e-11
0.3623268698060942,9.759192554730647e-15,5.660039261015234e-16,7.037434185325869e-11
0.3628808864265928,9.763923162970067e-15,5.670687441740415e-16,7.287105852895827e-11
0.3634349030470914,9.771797785495475e-15,5.684978064716362e-16,7.567682906499112e-11
0.36398891966759,9.773601383208913e-15,5.685173909729933e-16,7.752333017050179e-11
0.36454293628808865,9.80041559046376e-15,5.686759108690002e-16,7.774061246081348e-11
0.36509695290858724,9.811435112443596e-15,5.695505378164063e-16,7.798619274483122e-11
0.3656509695290859,9.81670541203466e-15,5.69909757328177e-16,7.872502208201728e-11
0.36620498614958447,9.81972006835622e-15,5.699848373094843e-16,7.993872600536e-11
0.3667590027700831,9.81981517243549e-15,5.719448184113709e-16,8.223745360496711e-11
0.3673130193905817,9.820606798378781e-15,5.719715756461315e-16,8.26300538604987e-11
0.36786703601108034,9.836050666503245e-15,5.729104672676022e-16,8.284733030432665e-11
0.3684210526315789,9.847309560719208e-15,5.73944780362182e-16,8.438585194493133e-11
0.36897506925207757,9.849242054710976e-15,5.740469432413165e-16,8.518437205226166e-11
0.36952908587257616,9.857692789275018e-15,5.740906945267242e-16,8.704945861478144e-11
0.3700831024930748,9.906999829400285e-15,5.741017012568904e-16,8.717175159068863e-11
0.3706371191135734,9.910626448667595e-15,5.757726060480959e-16,8.75257639308533e-11
0.37119113573407203,9.93232121788176e-15,5.760828464107868e-16,8.960498633865142e-11
0.3717451523545706,9.938997166705746e-15,5.763576513736244e-16,9.553718082130909e-11
0.37229916897506926,9.952773507970807e-15,5.782872647409971e-16,9.921167346829082e-11
0.37285318559556785,9.954333837876041e-15,5.785495906909339e-16,9.996120419264006e-11
0.3734072022160665,9.960477971757536e-15,5.786571094522816e-16,1.0008336593670465e-10
0.3739612188365651,9.964727731848426e-15,5.791367819030685e-16,1.0079711316594953e-10
0.3745152354570637,9.96957091043257e-15,5.812614338625439e-16,1.0349808666806808e-10
0.3750692520775623,9.970225724731866e-15,5.844666011004814e-16,1.0561137001911104e-10
0.37562326869806095,9.97827073334966e-15,5.854183620852361e-16,1.0975866951556901e-10
0.37617728531855954,9.985452697198586e-15,5.854183620852361e-16,1.1281624022274179e-10
0.3767313019390582,9.993109173611256e-15,5.858015376598728e-16,1.1646106276656863e-10
0.37728531855955677,9.999502870006628e-15,5.883763274232979e-16,1.1646106276656863e-10
0.3778393351800554,1.0006493048810978e-14,5.896833558390372e-16,1.180192732202625e-10
0.378393351800554,1.003885182658073e-14,5.904541220766716e-16,1.2075694694707397e-10
0.37894736842105264,1.0042276567280084e-14,5.90593497149314e-16,1.2196438440163003e-10
0.37950138504155123,1.0069723378545946e-14,5.91123955054646e-16,1.2317892803538266e-10
0.3800554016620499,1.0080011918633643e-14,5.914728764967398e-16,1.2544826057908252e-10
0.38060941828254846,1.0081467869305178e-14,5.920846957357923e-16,1.2840806328153014e-10
0.3811634349030471,1.0087188831637883e-14,5.921645867690697e-16,1.304129882677303e-10
0.3817174515235457,1.0093868192956479e-14,5.925116359178659e-16,1.336749551145865e-10
0.38227146814404434,1.0097892761922411e-14,5.928040383039068e-16,1.363381483049478e-10
0.3828254847645429,1.010390807804415e-14,5.970404914337295e-16,1.4155027387715554e-10
0.38337950138504157,1.0104183338904471e-14,5.974187940803688e-16,1.4209322331342112e-10
0.38393351800554015,1.0144822808127141e-14,5.983499247430649e-16,1.427687184714199e-10
0.3844875346260388,1.0164746080799487e-14,6.003437309912551e-16,1.4359463237663826e-10
0.3850415512465374,1.0167043963821147e-14,6.019744161969127e-16,1.4513524174895242e-10
0.385595567867036,1.0181346713640968e-14,6.021619196659938e-16,1.4659787374978483e-10
0.3861495844875346,1.0189919717678719e-14,6.021774742646695e-16,1.4796490494872918e-10
0.38670360110803326,1.0202145782643644e-14,6.025839546805917e-16,1.5036856083290965e-10
0.38725761772853184,1.0211903010138664e-14,6.048974869080807e-16,1.507751360837217e-10
0.3878116343490305,1.0213369751554438e-14,6.057254984986688e-16,1.507751360837217e-10
0.3883656509695291,1.0219301409550027e-14,6.061239033628131e-16,1.5258505243932976e-10
0.3889196675900277,1.0232842189232511e-14,6.071803782707631e-16,1.5486444192499262e-10
0.3894736842105263,1.0233498299224372e-14,6.071935956477824e-16,1.564649529809812e-10
0.39002770083102495,1.0234900643042369e-14,6.075793169169128e-16,1.5707383965151873e-10
0.39058171745152354,1.0237941670366717e-14,6.075793169169128e-16,1.5869403055565236e-10
0.3911357340720222,1.0266193245572588e-14,6.096040015018392e-16,1.6161890508241564e-10
0.39168975069252077,1.0282369378770518e-14,6.100923363730886e-16,1.633374898355578e-10
0.3922437673130194,1.0307175135862263e-14,6.113436243510671e-16,1.6500653702279443e-10
0.392797783933518,1.031213465612964e-14,6.129883884375825e-16,1.687622553823116e-10
0.39335180055401664,1.0317658538942907e-14,6.134195864937604e-16,1.6877139304792793e-10
0.3939058171745152,1.0327126778217768e-14,6.142142087273402e-16,1.6975515665104066e-10
0.39445983379501387,1.0344132735738511e-14,6.146459903674154e-16,1.7268280205670938e-10
0.39501385041551246,1.0348343747127412e-14,6.1648645128863e-16,1.7388800262936267e-10
0.3955678670360111,1.0351495903066255e-14,6.172944769830694e-16,1.7729717731083347e-10
0.3961218836565097,1.0357396861750378e-14,6.176538944842616e-16,1.7818899836872458e-10
0.39667590027700833,1.0382427167336391e-14,6.18129181649047e-16,1.7904519768480735e-10
0.3972299168975069,1.038560812537604e-14,6.18851325032782e-16,1.792633521396491e-10
0.39778393351800556,1.0386636353496707e-14,6.18851325032782e-16,1.8321782358728482e-10
0.39833795013850415,1.0393346499863845e-14,6.226923205103934e-16,1.855524342449809e-10
0.3988919667590028,1.0441377187575536e-14,6.244504623236614e-16,1.8756222698751877e-10
0.3994459833795014,1.0441377187575536e-14,6.261907447475424e-16,1.9306743166639747e-10
0.4,1.0450950335706938e-14,6.270367426494957e-16,1.9547447389071391e-10
0.4005540166204986,1.0453323287679381e-14,6.286324547638376e-16,1.9788492256040543e-10
0.40110803324099725,1.0458230030022566e-14,6.293137765797078e-16,2.0046174496949884e-10
0.40166204986149584,1.0461537921482698e-14,6.295256151573656e-16,2.0273206518049456e-10
0.4022160664819945,1.0469939403919777e-14,6.3049774120081e-16,2.04191743730498e-10
0.40277008310249307,1.0473401374276412e-14,6.312035422659693e-16,2.0709737794406428e-10
0.4033240997229917,1.048844786425516e-14,6.316736620813316e-16,2.092250811977698e-10
0.4038781163434903,1.0497113993060215e-14,6.33431712756831e-16,2.1063974578163084e-10
0.40443213296398894,1.0497546332752242e-14,6.343584480721557e-16,2.1235990520673388e-10
0.40498614958448753,1.0514592670046332e-14,6.347167868343301e-16,2.1236734433461007e-10
0.4055401662049862,1.051593848844962e-14,6.361703692753008e-16,2.1709145691955767e-10
0.40609418282548476,1.0524429501958172e-14,6.369672479856791e-16,2.1921643572287426e-10
0.4066481994459834,1.0533261176509239e-14,6.378016805993379e-16,2.207773897628423e-10
0.407202216066482,1.055630572302283e-14,6.379982800846996e-16,2.2105784157310715e-10
0.40775623268698064,1.0559278640132343e-14,6.388055692412421e-16,2.2766382671219288e-10
0.4083102493074792,1.0559812322585512e-14,6.388055692412421e-16,2.40389495553762e-10
0.40886426592797787,1.056884670731352e-14,6.401354989690885e-16,2.445504622019065e-10
0.40941828254847645,1.0593732023580113e-14,6.407029645847957e-16,2.4458141234757386e-10
0.4099722991689751,1.0605092304268981e-14,6.416177073137451e-16,2.4984932021034225e-10
0.4105263157894737,1.0607965080665015e-14,6.425633923262473e-16,2.507025780949769e-10
0.4110803324099723,1.0615709395534496e-14,6.446035426470455e-16,2.556426286309833e-10
0.4116343490304709,1.063540326289691e-14,6.449298534173201e-16,2.5773924850144667e-10
0.4121883656509695,1.0641956697939496e-14,6.458912766775422e-16,2.5869933952230785e-10
0.41274238227146814,1.0642099275645622e-14,6.477811011163164e-16,2.6077883818790826e-10
0.41329639889196673,1.0656672716424927e-14,6.493184426126567e-16,2.6159349156843583e-10
0.4138504155124654,1.0673355990255779e-14,6.49859429450444e-16,2.645938701133029e-10
0.41440443213296396,1.0676809935106723e-14,6.509067379516468e-16,2.650544155994163e-10
0.4149584487534626,1.069281385693755e-14,6.522369709185415e-16,2.6957642750657854e-10
0.4155124653739612,1.0707700805559303e-14,6.526924622039377e-16,2.724474258080052e-10
0.41606648199445984,1.07175689645874e-14,6.551891590744551e-16,2.733830445587062e-10
0.4166204986149584,1.0723200546738966e-14,6.552759116796585e-16,2.7765917464235393e-10
0.41717451523545707,1.0729353717843866e-14,6.569536172069456e-16,2.8147924354191797e-10
0.41772853185595565,1.0736245533344153e-14,6.574107468275802e-16,2.8852490373513593e-10
0.4182825484764543,1.0744015411482782e-14,6.579618833512136e-16,2.900365637367052e-10
0.4188365650969529,1.0783733465741865e-14,6.591887014844732e-16,2.937195994814895e-10
0.4193905817174515,1.0806741701701238e-14,6.625295484400026e-16,2.9511200302828257e-10
0.4199445983379501,1.084637049100929e-14,6.627186702345551e-16,2.9542716863911345e-10
0.42049861495844876,1.085215170986845e-14,6.638307115749444e-16,2.9636710219702654e-10
0.42105263157894735,1.0853636279502851e-14,6.640887964339997e-16,2.9753820419968917e-10
0.421606648199446,1.086429357900862e-14,6.646017589868939e-16,3.0020447424572144e-10
0.4221606648199446,1.0866990240663364e-14,6.659889674537099e-16,3.021232445368379e-10
0.4227146814404432,1.087732807323246e-14,6.672763734293504e-16,3.044194482754489e-10
0.4232686980609418,1.0886537551669186e-14,6.68270486530336e-16,3.07471374824087e-10
0.42382271468144045,1.0890175854364908e-14,6.6859839288846e-16,3.0855943802574963e-10
0.42437673130193904,1.0903276596837863e-14,6.687878527390026e-16,3.125307561816545e-10
0.4249307479224377,1.0905996029239031e-14,6.691590011644644e-16,3.125307561816545e-10
0.42548476454293627,1.0919973024498105e-14,6.700042719698394e-16,3.182172234927449e-10
0.4260387811634349,1.092103317070908e-14,6.709105260127244e-16,3.191503308670325e-10
0.4265927977839335,1.0931145484151683e-14,6.712905344957817e-16,3.219273606821008e-10
0.42714681440443214,1.0940295831448201e-14,6.735736153056571e-16,3.22242670030262e-10
0.4277008310249307,1.0946305777812565e-14,6.738026491153256e-16,3.285273985460874e-10
0.42825484764542937,1.0947903898826338e-14,6.739122436296821e-16,3.3119946981308295e-10
0.42880886426592796,1.0950228997799482e-14,6.742533106022917e-16,3.312181188417105e-10
0.4293628808864266,1.0950636842661486e-14,6.748181904816183e-16,3.3788054756982e-10
0.4299168975069252,1.0952243825519425e-14,6.751222713653446e-16,3.3788054756982e-10
0.43047091412742383,1.0952243825519425e-14,6.77496239311016e-16,3.4986173596098907e-10
0.4310249307479224,1.0952904757401607e-14,6.79499497700121e-16,3.543073173131262e-10
0.43157894736842106,1.0954402828591282e-14,6.80415505545433e-16,3.646947461113757e-10
0.43213296398891965,1.0966326629845773e-14,6.807810133975345e-16,3.7036913187481255e-10
0.4326869806094183,1.0977855412936234e-14,6.863088937936094e-16,3.74128446387153e-10
0.4332409972299169,1.1008452750279962e-14,6.882792158777174e-16,3.741706554992521e-10
0.4337950138504155,1.1008537364572874e-14,6.897551889193929e-16,3.747848374488354e-10
0.4343490304709141,1.101507879007877e-14,6.902346460361085e-16,3.7628063016007913e-10
0.43490304709141275,1.1024715111646373e-14,6.911631338841892e-16,3.768938486953772e-10
0.43545706371191134,1.1034893362070511e-14,6.915141720877607e-16,3.8030927204003233e-10
0.43601108033241,1.10792253824154e-14,6.929430405680185e-16,3.809339876590058e-10
0.43656509695290857,1.1080538810131976e-14,6.963937238129954e-16,3.8100007682152647e-10
0.4371191135734072,1.1091483965365825e-14,6.968517374876277e-16,3.82691727639999e-10
0.4376731301939058,1.1098595898231596e-14,6.980326649750853e-16,3.856413508162192e-10
0.43822714681440444,1.1102526279221043e-14,6.987761235764571e-16,4.0902783316128767e-10
0.43878116343490303,1.1150514051938186e-14,7.006465919716897e-16,4.1533645461099956e-10
0.4393351800554017,1.1156031730261715e-14,7.018875418130702e-16,4.1544173457481856e-10
0.43988919667590026,1.1176461607344381e-14,7.023637017029746e-16,4.1616175618380077e-10
0.4404432132963989,1.1176461607344381e-14,7.037746417850867e-16,4.235194162205235e-10
0.4409972299168975,1.1201821666215576e-14,7.046502911016293e-16,4.2705674136517033e-10
0.44155124653739614,1.1208268466035036e-14,7.046502911016293e-16,4.325957058132484e-10
0.4421052631578947,1.1211777680031613e-14,7.058280911290716e-16,4.327513894989966e-10
0.44265927977839337,1.121212206503566e-14,7.064945856435096e-16,4.363748883312683e-10
0.44321329639889195,1.1212480733538739e-14,7.069913075477363e-16,4.409436336622854e-10
0.4437673130193906,1.1216134345043829e-14,7.09263305632586e-16,4.42192097009301e-10
0.4443213296398892,1.1217567252595172e-14,7.094360117793329e-16,4.4297592264400836e-10
0.4448753462603878,1.1231031126496096e-14,7.09542759496134e-16,4.5482790603671414e-10
0.4454293628808864,1.1249314141284174e-14,7.109229000308194e-16,4.6250315799274406e-10
0.44598337950138506,1.1309937276274476e-14,7.109229000308194e-16,4.6402105369740174e-10
0.44653739612188365,1.131085345540801e-14,7.120105374879693e-16,4.752543018766191e-10
0.4470914127423823,1.132405782786579e-14,7.122773372711527e-16,4.911771743584513e-10
0.4476454293628809,1.1347095518812317e-14,7.128858999734248e-16,4.921020212641271e-10
0.4481994459833795,1.134738445295177e-14,7.134559989737788e-16,5.060512303491302e-10
0.4487534626038781,1.1349050644323443e-14,7.142831248296928e-16,5.117275376919025e-10
0.44930747922437675,1.1349050644323443e-14,7.167795558099414e-16,5.148576465023793e-10
0.44986149584487534,1.1349551387845762e-14,7.182797015341803e-16,5.151115275978141e-10
0.450415512465374,1.1353303875950558e-14,7.197114117220323e-16,5.173240073828529e-10
0.45096952908587257,1.1353303875950558e-14,7.202167890707941e-16,5.175000087181456e-10
0.4515235457063712,1.138146705705037e-14,7.202372264804919e-16,5.176485456750751e-10
0.4520775623268698,1.1389833399592163e-14,7.217307938820563e-16,5.268865465699749e-10
0.45263157894736844,1.1405013207303057e-14,7.227062773746755e-16,5.555059986936336e-10
0.45318559556786703,1.1405013207303057e-14,7.227116274302699e-16,5.560515036265445e-10
0.45373961218836567,1.1407366332374919e-14,7.247812955755787e-16,5.595273508632148e-10
0.45429362880886426,1.142270732255793e-14,7.258976433114786e-16,5.622424767773732e-10
0.4548476454293629,1.1429553346752829e-14,7.292032049533638e-16,5.624288693636527e-10
0.4554016620498615,1.14456164204263e-14,7.298504487861305e-16,5.6773998644175e-10
0.45595567867036013,1.1456604878091648e-14,7.31454219140453e-16,5.804255842354748e-10
0.4565096952908587,1.148082998227737e-14,7.317114977207385e-16,5.857111786124984e-10
0.45706371191135736,1.1502777905642558e-14,7.324768648622755e-16,5.857111786124984e-10
0.45761772853185595,1.1533713131389916e-14,7.335408165423129e-16,5.983845690472093e-10
0.4581717451523546,1.1576664174027295e-14,7.369456972491548e-16,6.089508976465235e-10
0.4587257617728532,1.1588791359271423e-14,7.375197749321075e-16,6.30070680471795e-10
0.4592797783933518,1.1601372160976971e-14,7.375719276142992e-16,6.440576728046055e-10
0.4598337950138504,1.1642138231871588e-14,7.38479322646978e-16,6.514886677353524e-10
0.46038781163434905,1.1675416113599922e-14,7.414456424991382e-16,6.582173316261218e-10
0.46094182825484764,1.1680643337801478e-14,7.420799631590021e-16,6.645641025169898e-10
0.4614958448753463,1.1698945599458915e-14,7.438172523806848e-16,6.830728836356921e-10
0.46204986149584487,1.1708865843420569e-14,7.446589770046033e-16,6.921753051227284e-10
0.4626038781163435,1.1723957468173421e-14,7.460233381749146e-16,6.98884231833162e-10
0.4631578947368421,1.1763043402283331e-14,7.465963594989769e-16,7.033049499523185e-10
0.46371191135734074,1.1764803681000206e-14,7.467132277768372e-16,7.166820513150369e-10
0.46426592797783933,1.1769279736056423e-14,7.518773523523715e-16,7.17649357885373e-10
0.464819944598338,1.1769588431277376e-14,7.525465709877319e-16,7.193581791925777e-10
0.46537396121883656,1.1769588431277376e-14,7.535534425100508e-16,7.273026020506481e-10
0.4659279778393352,1.1769588431277376e-14,7.536187551664964e-16,7.277801073091429e-10
0.4664819944598338,1.1771916795502513e-14,7.566534800498154e-16,7.344607293349113e-10
0.46703601108033244,1.1781361362418014e-14,7.571951437773072e-16,7.38562373658738e-10
0.467590027700831,1.1785778469268196e-14,7.575760753445024e-16,7.549124286224185e-10
0.46814404432132967,1.1788180958388989e-14,7.599097559989637e-16,7.581874977218394e-10
0.46869806094182825,1.1810205705689186e-14,7.606526989518978e-16,7.664471790148702e-10
0.4692520775623269,1.1826753572588982e-14,7.624182781858748e-16,7.76204134105124e-10
0.4698060941828255,1.1828262873045527e-14,7.642932890080796e-16,7.76204134105124e-10
0.4703601108033241,1.1828262873045527e-14,7.642932890080796e-16,7.864494246474831e-10
0.4709141274238227,1.1843791644406786e-14,7.649919888272874e-16,7.865230329075535e-10
0.4714681440443213,1.1865773626483135e-14,7.657333167532345e-16,7.940000148789764e-10
0.47202216066481995,1.1872308983032694e-14,7.668236175190439e-16,7.965828179858954e-10
0.47257617728531853,1.1874475346834495e-14,7.672757424773083e-16,7.991994257924432e-10
0.4731301939058172,1.188901726467635e-14,7.700318863124004e-16,8.20116274193123e-10
0.47368421052631576,1.1895506139129642e-14,7.701308564230709e-16,8.255999159726979e-10
0.4742382271468144,1.1896836229798565e-14,7.704737533223487e-16,8.688662730337336e-10
0.474792243767313,1.1914388969804858e-14,7.704737533223487e-16,8.80454549748292e-10
0.47534626038781164,1.1921366738004833e-14,7.716400875108058e-16,8.869055691289156e-10
0.4759002770083102,1.1921947635687759e-14,7.718180511267346e-16,8.902724796428049e-10
0.47645429362880887,1.1950708144390245e-14,7.724312570488104e-16,9.049923034388615e-10
0.47700831024930745,1.1951083543442633e-14,7.759807019510763e-16,9.080796390805578e-10
0.4775623268698061,1.1981183647724442e-14,7.764515324451813e-16,9.124327234894311e-10
0.4781163434903047,1.1987274349351911e-14,7.774874854054908e-16,9.181486209596904e-10
0.47867036011080333,1.19884949144394e-14,7.778708396755518e-16,9.184702498278985e-10
0.4792243767313019,1.1989319261289593e-14,7.7910083611888375e-16,9.253542995368399e-10
0.47977839335180056,1.1997157936559809e-14,7.792634838879538e-16,9.431186710842038e-10
0.48033240997229915,1.2015650886090757e-14,7.814163561243838e-16,9.68192279909811e-10
0.4808864265927978,1.2023640710455725e-14,7.818645484142302e-16,9.759110593532589e-10
0.4814404432132964,1.2081151663378393e-14,7.834908538775302e-16,9.82612034188712e-10
0.481994459833795,1.2093636813494498e-14,7.859943700593866e-16,9.925412435336406e-10
0.4825484764542936,1.2126065282839324e-14,7.872078524237173e-16,1.0008769859042816e-9
0.48310249307479225,1.2127439558955693e-14,7.892845133802006e-16,1.006272941925126e-9
0.48365650969529084,1.2138680305673889e-14,7.932601200082435e-16,1.0127259809885147e-9
0.4842105263157895,1.2145760410049897e-14,7.999788151407954e-16,1.0294299917106976e-9
0.48476454293628807,1.2151802828606007e-14,8.037638132553546e-16,1.0390162234891067e-9
0.4853185595567867,1.2159466165234389e-14,8.051982618972399e-16,1.0433684121327093e-9
0.4858725761772853,1.2195571980236035e-14,8.055475395457529e-16,1.0659967665290889e-9
0.48642659279778394,1.2204701652871941e-14,8.06854115054509e-16,1.0876528517514352e-9
0.48698060941828253,1.2210176861179916e-14,8.089852305419942e-16,1.1085898335787596e-9
0.48753462603878117,1.226292486517574e-14,8.089916199983467e-16,1.1100429396696362e-9
0.48808864265927976,1.2292632236424084e-14,8.093173783122738e-16,1.1255801138560154e-9
0.4886426592797784,1.2310424847431714e-14,8.123922003049848e-16,1.1467023764203426e-9
0.489196675900277,1.2324132011698923e-14,8.131570445583464e-16,1.1471773703799756e-9
0.48975069252077563,1.2363171707743729e-14,8.143998563177446e-16,1.1661013777539196e-9
0.4903047091412742,1.2416375788999645e-14,8.150747237055738e-16,1.1856206221042356e-9
0.49085872576177286,1.2416882563624524e-14,8.169381778348918e-16,1.2302919751169043e-9
0.49141274238227145,1.2421591445336861e-14,8.172233166089712e-16,1.2364851278479936e-9
0.4919667590027701,1.2426623357064927e-14,8.173168878856781e-16,1.2364851278479936e-9
0.4925207756232687,1.2427319639525734e-14,8.18460867152798e-16,1.2364851278479936e-9
0.4930747922437673,1.2448034718137542e-14,8.187780241419141e-16,1.2516212480317114e-9
0.4936288088642659,1.2448034718137542e-14,8.191277032450883e-16,1.2673844245323104e-9
0.49418282548476455,1.2450107267731242e-14,8.196923535283219e-16,1.2868503541043756e-9
0.49473684210526314,1.2455671329482225e-14,8.207025719221112e-16,1.2955777685991134e-9
0.4952908587257618,1.2474990594017723e-14,8.225570732878366e-16,1.2965528880902719e-9
0.49584487534626037,1.2475622164182646e-14,8.254575980139062e-16,1.3043423687859597e-9
0.496398891966759,1.2497979308447657e-14,8.261383891518063e-16,1.3049894318693926e-9
0.4969529085872576,1.2507218360583974e-14,8.261383891518063e-16,1.307578886267359e-9
0.49750692520775625,1.2508794436553076e-14,8.261674667991407e-16,1.3094128899563567e-9
0.49806094182825483,1.253763126142403e-14,8.268760669337419e-16,1.3397367476598043e-9
0.4986149584487535,1.2548374750228025e-14,8.302418207395177e-16,1.3554305691679884e-9
0.49916897506925206,1.2565908272424558e-14,8.309043206572809e-16,1.360205912705608e-9
0.4997229916897507,1.257347301269983e-14,8.312304441652469e-16,1.391481445199606e-9
0.5002770083102493,1.2584570701872501e-14,8.316905526826247e-16,1.441828977335537e-9
0.5008310249307479,1.2589851639716977e-14,8.330479538334049e-16,1.460280833058005e-9
0.5013850415512465,1.2623985167714976e-14,8.359510521518387e-16,1.4750739219542012e-9
0.5019390581717451,1.2633306528669294e-14,8.359510521518387e-16,1.4750739219542012e-9
0.5024930747922438,1.2633551548017714e-14,8.36974369124748e-16,1.485627191145929e-9
0.5030470914127424,1.2640792283920616e-14,8.373627288601318e-16,1.486099246422631e-9
0.503601108033241,1.2644339887211318e-14,8.382121893986783e-16,1.488463020800526e-9
0.5041551246537396,1.2653824984214817e-14,8.384069981100922e-16,1.5391932815756e-9
0.5047091412742383,1.2677737488083117e-14,8.40440751419796e-16,1.5750883467688742e-9
0.5052631578947369,1.2696356987799482e-14,8.404529881332334e-16,1.5858337687939644e-9
0.5058171745152354,1.2722677188239538e-14,8.411437158268561e-16,1.5912588750611636e-9
0.506371191135734,1.275380279382542e-14,8.430596752372529e-16,1.6343422839015423e-9
0.5069252077562327,1.2766144306161305e-14,8.432281835832405e-16,1.6426522921862886e-9
0.5074792243767313,1.2771810175736585e-14,8.445819782052739e-16,1.6435592181309932e-9
0.5080332409972299,1.2781663170299593e-14,8.446147049611031e-16,1.6553525628028141e-9
0.5085872576177285,1.2791618387993407e-14,8.480005013345216e-16,1.6603795489250528e-9
0.5091412742382272,1.2796776325599437e-14,8.531833934635164e-16,1.6887456819104638e-9
0.5096952908587258,1.2816995146288265e-14,8.567295584085537e-16,1.7622752318086756e-9
0.5102493074792244,1.2817277718180426e-14,8.577014201599939e-16,1.7654112446021603e-9
0.510803324099723,1.2819657789972075e-14,8.580862050826717e-16,1.7807043152201905e-9
0.5113573407202217,1.2858811480715463e-14,8.622557563548016e-16,1.8121334415106043e-9
0.5119113573407202,1.2870912890758346e-14,8.648061820816653e-16,1.8452605734927182e-9
0.5124653739612188,1.2870912890758346e-14,8.682829998356342e-16,1.8460493890816982e-9
0.5130193905817174,1.2891577087025852e-14,8.686643928423146e-16,1.8768553545910855e-9
0.5135734072022161,1.2921703013624896e-14,8.740524950240198e-16,1.8962105798212547e-9
0.5141274238227147,1.2928034256882166e-14,8.747892027237007e-16,1.925347166293553e-9
0.5146814404432133,1.2936215187289565e-14,8.783951009062895e-16,1.9317998238266586e-9
0.5152354570637119,1.2954847050645393e-14,8.785182035527752e-16,1.9880363409749084e-9
0.5157894736842106,1.2956625570558027e-14,8.808004942313278e-16,2.0830040224680043e-9
0.5163434903047092,1.2956849283184278e-14,8.809796150464858e-16,2.097054250735206e-9
0.5168975069252078,1.2969647382328676e-14,8.811647448268984e-16,2.1070694399090976e-9
0.5174515235457063,1.2999910315011618e-14,8.828957590505127e-16,2.1418640224507505e-9
0.518005540166205,1.308304430872283e-14,8.843913458265744e-16,2.147878941400509e-9
0.5185595567867036,1.3083882103895717e-14,8.843913458265744e-16,2.1688846224623396e-9
0.5191135734072022,1.3117654161150415e-14,8.862263804565398e-16,2.235436464576779e-9
0.5196675900277008,1.3170008730576622e-14,8.867091241549205e-16,2.302591194006476e-9
0.5202216066481995,1.3219279705761177e-14,8.89222507425716e-16,2.3277093240299316e-9
0.5207756232686981,1.3220946035155046e-14,8.903096124509105e-16,2.3331438372213926e-9
0.5213296398891967,1.327477108877387e-14,8.923901321883337e-16,2.3361757460317912e-9
0.5218836565096953,1.3300617505728654e-14,8.92760133916544e-16,2.3485092709549966e-9
0.522437673130194,1.3311199136346775e-14,8.965275393879838e-16,2.35747210645762e-9
0.5229916897506925,1.331699320115956e-14,9.003245747025649e-16,2.3675612479297125e-9
0.5235457063711911,1.331699320115956e-14,9.022132700886979e-16,2.389175752495718e-9
0.5240997229916897,1.332406121184799e-14,9.030704372026945e-16,2.4120836281603388e-9
0.5246537396121884,1.3324182525036512e-14,9.048339086823905e-16,2.5169816960522183e-9
0.525207756232687,1.333731625548654e-14,9.102377317747883e-16,2.556802231812254e-9
0.5257617728531856,1.3351705555987328e-14,9.113976619059507e-16,2.5612436922722244e-9
0.5263157894736842,1.3364846428948717e-14,9.11858090718752e-16,2.641527956343546e-9
0.5268698060941829,1.3382280343948681e-14,9.123247836020854e-16,2.6482183871958327e-9
0.5274238227146815,1.3409140049823614e-14,9.16116779850971e-16,2.651754130147938e-9
0.52797783933518,1.3412096250091302e-14,9.189743333222518e-16,2.668457011575174e-9
0.5285318559556786,1.3416221137774705e-14,9.211187125237667e-16,2.668457011575174e-9
0.5290858725761773,1.341751980137693e-14,9.211626088143199e-16,2.6931994084818637e-9
0.5296398891966759,1.3421776003723797e-14,9.232812917531854e-16,2.7069203117169336e-9
0.5301939058171745,1.346263720075461e-14,9.241043442455685e-16,2.724275292571166e-9
0.5307479224376731,1.3462680446909594e-14,9.242582322271585e-16,2.7367686570066886e-9
0.5313019390581717,1.3488541813860509e-14,9.2487061739555e-16,2.7453929913456484e-9
0.5318559556786704,1.3527280711542706e-14,9.25707589537338e-16,2.7521829511593863e-9
0.532409972299169,1.3527280711542706e-14,9.25707589537338e-16,2.780304972673251e-9
0.5329639889196676,1.3530289836225708e-14,9.260658140357136e-16,2.841576992109556e-9
0.5335180055401662,1.3530289836225708e-14,9.285260762170862e-16,2.889376185805296e-9
0.5340720221606648,1.3554150072199958e-14,9.286147070722866e-16,2.9357333652903037e-9
0.5346260387811634,1.3554526475726186e-14,9.28764222087072e-16,2.9950982698362998e-9
0.535180055401662,1.3576935169467202e-14,9.296651734798647e-16,3.0046387141781368e-9
0.5357340720221606,1.3578080779342895e-14,9.296651734798647e-16,3.0117311987547175e-9
0.5362880886426593,1.359143012723041e-14,9.338189192855909e-16,3.021636686685635e-9
0.5368421052631579,1.3605033810252973e-14,9.357411661520202e-16,3.059891262365687e-9
0.5373961218836565,1.362620360531384e-14,9.357411661520202e-16,3.152530187724158e-9
0.5379501385041551,1.3647976693707929e-14,9.366418571077425e-16,3.155063869007003e-9
0.5385041551246538,1.3677902860967936e-14,9.37720258127157e-16,3.1616336914205074e-9
0.5390581717451524,1.368511299479057e-14,9.389864325374967e-16,3.180862127240189e-9
0.539612188365651,1.3711258161695145e-14,9.424231589520372e-16,3.186137607596339e-9
0.5401662049861495,1.3730706053115498e-14,9.46875144549917e-16,3.2101007440295577e-9
0.5407202216066482,1.3759655177884037e-14,9.483261153318504e-16,3.2272671330159237e-9
0.5412742382271468,1.3793970777569641e-14,9.483261153318504e-16,3.2549355429722398e-9
0.5418282548476454,1.3848331179316646e-14,9.499251376343402e-16,3.2549355429722398e-9
0.542382271468144,1.3885770842302555e-14,9.503227272665216e-16,3.309146793410181e-9
0.5429362880886427,1.3892974126857103e-14,9.50785374370578e-16,3.313131342364757e-9
0.5434903047091413,1.3901626966887956e-14,9.615151965100067e-16,3.3197727086537498e-9
0.5440443213296399,1.3927803580108743e-14,9.672533684729596e-16,3.3749384423843705e-9
0.5445983379501385,1.3930207832242895e-14,9.710244060447975e-16,3.39786804249166e-9
0.5451523545706372,1.3944872232077333e-14,9.76299109914809e-16,3.4826691012460674e-9
0.5457063711911357,1.3963679596508875e-14,9.791103360796474e-16,3.4826691012460674e-9
0.5462603878116343,1.397707402805764e-14,9.807654760325317e-16,3.4891249331387173e-9
0.5468144044321329,1.3980698790635848e-14,9.807654760325317e-16,3.5565446603333007e-9
0.5473684210526316,1.4082768262088535e-14,9.807654760325317e-16,3.597627400861859e-9
0.5479224376731302,1.4130318479611847e-14,9.809546850235943e-16,3.5991459563407003e-9
0.5484764542936288,1.4137575256675035e-14,9.819392104082334e-16,3.683654811848271e-9
0.5490304709141274,1.4169978186929462e-14,9.831955564831195e-16,3.7086959310257913e-9
0.5495844875346261,1.418687595162242e-14,9.866282258568421e-16,3.7086959310257913e-9
0.5501385041551247,1.418963212668885e-14,9.985395533735543e-16,3.7193073832582553e-9
0.5506925207756233,1.425948780174446e-14,9.992189402499195e-16,3.823775012185989e-9
0.5512465373961218,1.425948780174446e-14,1.0000178161883454e-15,3.836738418464983e-9
0.5518005540166205,1.426891555367757e-14,1.00443191211667e-15,3.886815314006462e-9
0.5523545706371191,1.4335958894744117e-14,1.00443191211667e-15,3.901724760301701e-9
0.5529085872576177,1.433887565564328e-14,1.007659736435304e-15,3.939090838783789e-9
0.5534626038781163,1.4379997438782862e-14,1.0087230321374307e-15,3.955624481337827e-9
0.554016620498615,1.4401384150390892e-14,1.0105100113594997e-15,4.031563733747016e-9
0.5545706371191136,1.442778303157057e-14,1.0117328139891028e-15,4.042685947609336e-9
0.5551246537396122,1.445081291554985e-14,1.015036318853888e-15,4.092973746734078e-9
0.5556786703601108,1.4457096332829754e-14,1.0153933728977284e-15,4.173161292499336e-9
0.5562326869806095,1.4467619874895473e-14,1.015737234612242e-15,4.218435686625674e-9
0.556786703601108,1.4483419469755163e-14,1.0170047932856235e-15,4.229466813448529e-9
0.5573407202216066,1.4510252852107773e-14,1.0243572510366128e-15,4.2520494416049694e-9
0.5578947368421052,1.4518790747007496e-14,1.0261979256498961e-15,4.376114198343291e-9
0.5584487534626039,1.4566854377591746e-14,1.0264584343144351e-15,4.384847415341507e-9
0.5590027700831025,1.4588815933537417e-14,1.0360534424466382e-15,4.415759760548006e-9
0.5595567867036011,1.4591951309711966e-14,1.0362023576875836e-15,4.4613130830005665e-9
0.5601108033240997,1.4602251057913536e-14,1.0367067764750686e-15,4.5020258697067165e-9
0.5606648199445984,1.4606418047577007e-14,1.0399168578835512e-15,4.502951674608776e-9
0.561218836565097,1.472565086120665e-14,1.0433239810619356e-15,4.514284968316468e-9
0.5617728531855956,1.4738932057858e-14,1.0439277067757768e-15,4.521631628704161e-9
0.5623268698060941,1.4739389103824933e-14,1.0442057601038404e-15,4.5344503208611856e-9
0.5628808864265928,1.4754719210128333e-14,1.0471553468153653e-15,4.547912268417668e-9
0.5634349030470914,1.477657933969278e-14,1.0516952390829257e-15,4.557749349646666e-9
0.56398891966759,1.4853901394193765e-14,1.0535314447517708e-15,4.6074209149166874e-9
0.5645429362880886,1.488399217912468e-14,1.0599563724399555e-15,4.6362107397355475e-9
0.5650969529085873,1.4917541808944785e-14,1.0624007896577702e-15,4.643468469637698e-9
0.5656509695290859,1.501955499272213e-14,1.06435264527103e-15,4.644765617619832e-9
0.5662049861495845,1.5020464116401498e-14,1.0667059048363284e-15,4.679106095277106e-9
0.5667590027700831,1.502226063272818e-14,1.0773067706664168e-15,4.701223382246078e-9
0.5673130193905818,1.506999032186039e-14,1.0775405544083382e-15,4.79295913044075e-9
0.5678670360110804,1.50812209803969e-14,1.0834386610646208e-15,4.794195584447964e-9
0.5684210526315789,1.5086716821904584e-14,1.089040143314146e-15,4.883104851341977e-9
0.5689750692520775,1.5128358960445577e-14,1.0916308040419426e-15,4.948755037304316e-9
0.5695290858725762,1.51294139823093e-14,1.0923657449423069e-15,5.082304133281522e-9
0.5700831024930748,1.5161746746793017e-14,1.0946541609900198e-15,5.163647084947842e-9
0.5706371191135734,1.5170849270534075e-14,1.0946897160633235e-15,5.360144308396573e-9
0.571191135734072,1.5180913281886694e-14,1.0976963114972374e-15,5.405663015232127e-9
0.5717451523545707,1.519765009344564e-14,1.0976963114972374e-15,5.4082735580379885e-9
0.5722991689750693,1.52240641800481e-14,1.1012841650880671e-15,5.4288899195606806e-9
0.5728531855955679,1.522803526017543e-14,1.1028226989450008e-15,5.4599592207742e-9
0.5734072022160664,1.524335121579876e-14,1.1062440789751694e-15,5.499235437901019e-9
0.5739612188365651,1.5250183936058576e-14,1.1143031406904906e-15,5.500600247247905e-9
0.5745152354570637,1.5328465226319045e-14,1.1143031406904906e-15,5.519337443519999e-9
0.5750692520775623,1.5329934812258597e-14,1.1143403464365834e-15,5.532589935762492e-9
0.5756232686980609,1.5356911950361594e-14,1.1168217076393183e-15,5.606087246454191e-9
0.5761772853185596,1.5365212928411452e-14,1.1230982487899246e-15,5.724594165609744e-9
0.5767313019390582,1.5365212928411452e-14,1.1463791153432098e-15,5.728606942430433e-9
0.5772853185595568,1.5404486545279435e-14,1.148626686079419e-15,5.733939652239794e-9
0.5778393351800554,1.550583785744338e-14,1.148626686079419e-15,5.737728364551926e-9
0.5783933518005541,1.5572194745817344e-14,1.1501288847693972e-15,5.833312937326362e-9
0.5789473684210527,1.5620703373523342e-14,1.1526143090484289e-15,5.837434083733425e-9
0.5795013850415512,1.5627370286638806e-14,1.1607956469494635e-15,5.858377320398778e-9
0.5800554016620498,1.5657140719537835e-14,1.1609360108274538e-15,5.912222741571001e-9
0.5806094182825485,1.5744343548923703e-14,1.1646421017503387e-15,5.912222741571001e-9
0.5811634349030471,1.5766317438291146e-14,1.1655590823868644e-15,5.950804085616739e-9
0.5817174515235457,1.5767267889017846e-14,1.1785198834664624e-15,6.003093665370957e-9
0.5822714681440443,1.5889794438378624e-14,1.1816793471460588e-15,6.003382663138471e-9
0.582825484764543,1.594776389164508e-14,1.1835344100809163e-15,6.0066740751936806e-9
0.5833795013850416,1.596035334916233e-14,1.1860364639433448e-15,6.063319580867684e-9
0.5839335180055402,1.604640106259798e-14,1.1890545615851657e-15,6.1243481764901176e-9
0.5844875346260388,1.604640106259798e-14,1.1942734399461744e-15,6.247318240189541e-9
0.5850415512465375,1.6108634433845926e-14,1.1959725476037306e-15,6.398905895140714e-9
0.585595567867036,1.6383969473643277e-14,1.2019463074284566e-15,6.57189238983092e-9
0.5861495844875346,1.6392135806684846e-14,1.205250051698015e-15,6.6138398534138736e-9
0.5867036011080332,1.6392135806684846e-14,1.2130303692044912e-15,6.6607278403195294e-9
0.5872576177285319,1.6437696205106977e-14,1.2193818880306127e-15,6.833126215698734e-9
0.5878116343490305,1.647910770893243e-14,1.2208081747519572e-15,7.069064959017123e-9
0.5883656509695291,1.650210076354131e-14,1.2213640078772665e-15,7.084961174315922e-9
0.5889196675900277,1.6509457901136184e-14,1.2240671506681211e-15,7.266523290936242e-9
0.5894736842105263,1.6553771554384338e-14,1.229289901635779e-15,7.277104621476504e-9
0.590027700831025,1.6581729649244186e-14,1.2321550279797813e-15,7.298769703901256e-9
0.5905817174515235,1.6618862951110537e-14,1.2324244692219784e-15,7.331722378302321e-9
0.5911357340720221,1.664110756438965e-14,1.2352577482001845e-15,7.348154121242515e-9
0.5916897506925207,1.6657788474469207e-14,1.2465818860558496e-15,7.377261188048996e-9
0.5922437673130194,1.6692153810326486e-14,1.2488440594239622e-15,7.49363490824306e-9
0.592797783933518,1.6715092456531846e-14,1.2492830751312967e-15,7.506343000173931e-9
0.5933518005540166,1.68323545589407e-14,1.2506765449191243e-15,7.554988703285168e-9
0.5939058171745152,1.6906585417769688e-14,1.251941430455458e-15,7.567614959886832e-9
0.5944598337950139,1.6988400088355147e-14,1.251941430455458e-15,7.837203026863322e-9
0.5950138504155125,1.7022699646508478e-14,1.254175395182071e-15,7.894880251197435e-9
0.5955678670360111,1.71143830505533e-14,1.2567465084968845e-15,7.977191736125175e-9
0.5961218836565096,1.7123469050753418e-14,1.2666644328573672e-15,8.050795955267308e-9
0.5966759002770083,1.7203059196190543e-14,1.27395125779015e-15,8.072324098045424e-9
0.5972299168975069,1.722366051080299e-14,1.28117977950725e-15,8.14573696096775e-9
0.5977839335180055,1.7285034549574865e-14,1.2850348568396268e-15,8.319049853610483e-9
0.5983379501385041,1.7285034549574865e-14,1.287709011822933e-15,8.507743145158241e-9
0.5988919667590028,1.7337878113369383e-14,1.2926643149750026e-15,8.515056071754284e-9
0.5994459833795014,1.739981208726485e-14,1.3010194217077414e-15,8.560676800626873e-9
0.6,1.74437095512209e-14,1.3017418505646861e-15,8.745449049496439e-9
0.6005540166204986,1.7577165191286433e-14,1.3137925804592939e-15,8.798164813789536e-9
0.6011080332409973,1.7609647621636682e-14,1.31517449277168e-15,8.9421054822046e-9
0.6016620498614959,1.7622111936445333e-14,1.3370890505973907e-15,8.956629961209173e-9
0.6022160664819944,1.76768086968782e-14,1.3515834999024334e-15,8.990137521482594e-9
0.602770083102493,1.76768086968782e-14,1.3542386611119102e-15,9.008482637526349e-9
0.6033240997229917,1.7693199864950916e-14,1.3584383403997885e-15,9.018181244849372e-9
0.6038781163434903,1.7817433500416217e-14,1.3652581839524297e-15,9.031181869963785e-9
0.6044321329639889,1.790921121120056e-14,1.3682716036564397e-15,9.074482229654538e-9
0.6049861495844875,1.790921121120056e-14,1.3854506568401588e-15,9.188219171660815e-9
0.6055401662049862,1.790921121120056e-14,1.3891337469988188e-15,9.192887297479303e-9
0.6060941828254848,1.7922449653492764e-14,1.3891970255801393e-15,9.244566717680718e-9
0.6066481994459834,1.7931557385500408e-14,1.397280306555256e-15,9.291605655058132e-9
0.607202216066482,1.8015910795251388e-14,1.3992558548959387e-15,9.36839654072595e-9
0.6077562326869806,1.813305547554629e-14,1.41048240656166e-15,9.638115149750699e-9
0.6083102493074792,1.8187052789748774e-14,1.4154837570560464e-15,9.638115149750699e-9
0.6088642659279778,1.8501769923787618e-14,1.416155402777429e-15,9.638115149750699e-9
0.6094182825484764,1.856179448956902e-14,1.4231591624282168e-15,9.702548554581325e-9
0.6099722991689751,1.858557714179946e-14,1.4330680887152867e-15,9.732816035996304e-9
0.6105263157894737,1.858557714179946e-14,1.4339306507358142e-15,9.747180934583221e-9
0.6110803324099723,1.858557714179946e-14,1.4359847864031515e-15,9.783493664152905e-9
0.6116343490304709,1.878434975640906e-14,1.4382745037447203e-15,9.8973966120402e-9
0.6121883656509696,1.88459330759174e-14,1.4441589584695572e-15,9.937455172710042e-9
0.6127423822714682,1.88459330759174e-14,1.444949212124912e-15,9.941660355460045e-9
0.6132963988919667,1.888170468964028e-14,1.4457893328177335e-15,1.0004832245258164e-8
0.6138504155124653,1.890842598808014e-14,1.4474306082390006e-15,1.0053542561276446e-8
0.614404432132964,1.8919001374133087e-14,1.4544584640497784e-15,1.0201446999051285e-8
0.6149584487534626,1.9298772577172338e-14,1.4645634425274968e-15,1.0310237143178898e-8
0.6155124653739612,1.933329423276139e-14,1.4646493657023498e-15,1.040722975248826e-8
0.6160664819944598,1.9392636821655344e-14,1.4734723881687517e-15,1.040722975248826e-8
0.6166204986149585,1.9459036592969845e-14,1.4734723881687517e-15,1.0414170412810283e-8
0.6171745152354571,1.9648697850739424e-14,1.4780985933820531e-15,1.0482224534171957e-8
0.6177285318559557,1.9769986897667903e-14,1.4781847298635295e-15,1.0557133946670258e-8
0.6182825484764543,1.983541376979909e-14,1.4917065557974208e-15,1.0557133946670258e-8
0.618836565096953,2.0033992567447653e-14,1.494081473991594e-15,1.0616101346258492e-8
0.6193905817174515,2.023938779429268e-14,1.510795804948548e-15,1.0616101346258492e-8
0.6199445983379501,2.0257226802194296e-14,1.5141257866381124e-15,1.0805644892892009e-8
0.6204986149584487,2.0457722581575054e-14,1.5227948697931375e-15,1.0827804533782235e-8
0.6210526315789474,2.0502958304087737e-14,1.5381641959694244e-15,1.0937063827801584e-8
0.621606648199446,2.0580727919744378e-14,1.5439658076107796e-15,1.100842846557665e-8
0.6221606648199446,2.0606241169134758e-14,1.5614389131447756e-15,1.1150481010565954e-8
0.6227146814404432,2.0651630136250922e-14,1.5614629287155928e-15,1.122448670269487e-8
0.6232686980609419,2.0718035214125762e-14,1.561852968791125e-15,1.1330431309441065e-8
0.6238227146814405,2.076881740366631e-14,1.5713137073565691e-15,1.1359058190425215e-8
0.624376731301939,2.082304638766658e-14,1.5750194798262189e-15,1.1426915021074638e-8
0.6249307479224376,2.1035446913635597e-14,1.5750194798262189e-15,1.1571915876650297e-8
0.6254847645429363,2.116026623543599e-14,1.5750194798262189e-15,1.1662069531470911e-8
0.6260387811634349,2.118207292425318e-14,1.5787671742314952e-15,1.1862322468345921e-8
0.6265927977839335,2.123687809817506e-14,1.5826633939390795e-15,1.1988149784303574e-8
0.6271468144044321,2.1244496462822198e-14,1.5989121337508007e-15,1.2097649876121969e-8
0.6277008310249308,2.1551387439276e-14,1.6166600492873548e-15,1.2290647457457501e-8
0.6282548476454294,2.1633109487932448e-14,1.623264533299585e-15,1.2513582923613914e-8
0.628808864265928,2.1651161639203254e-14,1.6476547072806693e-15,1.2516357709903293e-8
0.6293628808864266,2.173199326483509e-14,1.6936325109682585e-15,1.2576815155322954e-8
0.6299168975069253,2.2026311312511867e-14,1.6973536685486113e-15,1.2694415721339641e-8
0.6304709141274238,2.2045312824654787e-14,1.702713871906202e-15,1.2875888954995419e-8
0.6310249307479224,2.2281776726829645e-14,1.7203539276130188e-15,1.2890334759676544e-8
0.631578947368421,2.2284133650967765e-14,1.7222952677126724e-15,1.3002067035697976e-8
0.6321329639889197,2.2716394653495055e-14,1.723192445430925e-15,1.3123439455748725e-8
0.6326869806094183,2.284929885499698e-14,1.7332470592036814e-15,1.3228926850601363e-8
0.6332409972299169,2.2951805239792138e-14,1.7332470592036814e-15,1.3230416138772955e-8
0.6337950138504155,2.3026701410268632e-14,1.7584093706144953e-15,1.337849779879304e-8
0.6343490304709142,2.304012795184222e-14,1.7814013665657894e-15,1.3402821684023953e-8
0.6349030470914128,2.3043105454695145e-14,1.782961380785281e-15,1.3438722102896475e-8
0.6354570637119114,2.315598056342053e-14,1.784952617085857e-15,1.3637166493764648e-8
0.6360110803324099,2.336431574922577e-14,1.788228650084954e-15,1.3755808718263353e-8
0.6365650969529086,2.3468457623436682e-14,1.808883569366636e-15,1.4310278549070404e-8
0.6371191135734072,2.380798157984068e-14,1.8134603450272512e-15,1.4661357524450113e-8
0.6376731301939058,2.384836614825911e-14,1.8148669229889182e-15,1.4753463592108611e-8
0.6382271468144044,2.397526660444801e-14,1.8208682009797383e-15,1.490188995649295e-8
0.6387811634349031,2.435662206357111e-14,1.8751590553166043e-15,1.5051490678786036e-8
0.6393351800554017,2.4408691376130576e-14,1.8870411605700508e-15,1.5928418826964695e-8
0.6398891966759003,2.4408691376130576e-14,1.8912557998180033e-15,1.595881579723189e-8
0.6404432132963989,2.444881430857274e-14,1.8928893716727306e-15,1.595881579723189e-8
0.6409972299168976,2.4973423934515172e-14,1.8959178082369537e-15,1.6321684714264643e-8
0.6415512465373961,2.499736536030139e-14,1.9178990572864404e-15,1.6418076422247714e-8
0.6421052631578947,2.5056119185671996e-14,1.919359637807268e-15,1.6418076422247714e-8
0.6426592797783933,2.5188571630641146e-14,1.9239100852768765e-15,1.6418076422247714e-8
0.643213296398892,2.5406295568373434e-14,1.932733650080536e-15,1.659463720568787e-8
0.6437673130193906,2.598982387908517e-14,1.962572396729523e-15,1.6715611493661595e-8
0.6443213296398892,2.6008506223020007e-14,1.966341483143125e-15,1.6739655805475098e-8
0.6448753462603878,2.6105884369799623e-14,1.9895461107670367e-15,1.6784033488972044e-8
0.6454293628808865,2.6311514095028544e-14,2.00732039433105e-15,1.678605729499424e-8
0.6459833795013851,2.6351768788370852e-14,2.0348533558690483e-15,1.6923773578285513e-8
0.6465373961218837,2.797441971039281e-14,2.044057897046051e-15,1.7335555411384217e-8
0.6470914127423822,2.800013743823804e-14,2.1900593149321012e-15,1.748490591692295e-8
0.6476454293628808,2.902475146421802e-14,2.204145121335911e-15,1.7583789404671916e-8
0.6481994459833795,2.9753865820174945e-14,2.2088126482038643e-15,1.7682207278227618e-8
0.6487534626038781,3.0334939990696044e-14,2.221863650407878e-15,1.8060434783522483e-8
0.6493074792243767,3.2041963431338523e-14,2.2830877939160887e-15,1.8147437407811153e-8
0.6498614958448753,3.277859103645767e-14,2.336984077023044e-15,1.820238673436981e-8
0.650415512465374,4.0842082024335416e-14,2.336984077023044e-15,1.875515458326622e-8
0.6509695290858726,7.445261551683434e-14,2.3796465085282658e-15,1.9493299468192794e-8
0.6515235457063712,8.420410567218546e-14,2.4027942358398353e-15,2.002456897373721e-8
0.6520775623268698,1.5657105865202328e-13,2.4027942358398353e-15,2.0425899858773633e-8
0.6526315789473685,1.8446185493261515e-13,2.409900748746919e-15,2.049976482630777e-8
0.653185595567867,1.8977683848038994e-13,2.445254815602181e-15,2.0512701237128714e-8
0.6537396121883656,2.3852023529370656e-13,2.5466054568867808e-15,2.0539294136517002e-8
0.6542936288088642,2.457403354486571e-13,2.7742824666561426e-15,2.0874724626754738e-8
0.6548476454293629,3.2390063421156976e-13,2.8197356471960727e-15,2.0997268397501728e-8
0.6554016620498615,6.711090427728039e-13,3.0219462900267996e-15,2.1335549771957223e-8
0.6559556786703601,6.81233457066961e-13,3.595665928093719e-15,2.198433042081335e-8
0.6565096952908587,1.2072814191356224e-12,3.875019391439019e-15,2.2016014176833915e-8
0.6570637119113574,2.5801585857990022e-12,4.302067529063685e-15,2.2092733560521296e-8
0.657617728531856,5.55536028397103e-12,4.69883439325914e-15,2.216018878324219e-8
0.6581717451523545,7.363157840759969e-12,4.69883439325914e-15,2.2312998319544108e-8
0.6587257617728531,8.309834680900479e-12,8.992263455510693e-15,2.2813870884219355e-8
0.6592797783933518,2.7760198267467647e-11,1.6259373907231034e-14,2.303413171238541e-8
0.6598337950138504,3.059832479034797e-11,3.8916446864555e-14,2.303413171238541e-8
0.660387811634349,6.872490396797202e-11,7.564255074760502e-14,2.3108975408188325e-8
0.6609418282548476,7.540167722503804e-11,1.8843065983337578e-13,2.4352477095103968e-8
0.6614958448753463,7.540167722503804e-11,2.1031208285426952e-13,2.4862084618635342e-8
0.6620498614958449,1.2329993657668878e-10,2.1031208285426952e-13,2.489448141908319e-8
0.6626038781163435,1.9447288380867947e-10,2.3679685488631967e-13,2.49049803359121e-8
0.6631578947368421,1.9612411485943637e-10,2.373130513568153e-13,2.5774238147134235e-8
0.6637119113573408,2.32889883407939e-10,3.144239860634901e-13,2.601431718101009e-8
0.6642659279778393,3.2502293029115347e-10,6.300889199586326e-13,2.717882967133283e-8
0.6648199445983379,7.77438778760671e-10,8.713635895848317e-13,2.7197484745333775e-8
0.6653739612188365,9.3231245997865e-10,4.6207708953197435e-12,2.7714521244435236e-8
0.6659279778393352,1.0369944982099234e-9,5.025567737274392e-12,2.803051433242726e-8
0.6664819944598338,1.1379492403977873e-9,6.248115902789032e-12,2.9401554022395886e-8
0.6670360110803324,1.2975147184458279e-9,8.050867981832295e-12,2.977569007256649e-8
0.667590027700831,1.5433420752685206e-9,1.3068374744600805e-11,3.005651855331197e-8
0.6681440443213297,1.629212996246802e-9,1.7739320651464008e-11,3.005651855331197e-8
0.6686980609418283,2.030778922458273e-9,2.7068875557641322e-11,3.200762415471177e-8
0.6692520775623269,2.3799220588816604e-9,6.499427516206707e-11,3.417000055982992e-8
0.6698060941828254,2.3799220588816604e-9,6.722656093762264e-11,3.476132478569159e-8
0.6703601108033241,3.036443327013084e-9,9.993379928041463e-11,3.621267324745577e-8
0.6709141274238227,3.0949740734266485e-9,1.1609335549918334e-10,3.857421593619501e-8
0.6714681440443213,4.354394107643011e-9,1.304034568554899e-10,4.0733575575309e-8
0.6720221606648199,6.61445008187156e-9,1.4303918684927209e-10,4.122210125769433e-8
0.6725761772853186,1.1997957488826099e-8,1.825041744700722e-10,4.1784809891424715e-8
0.6731301939058172,1.6656981145117445e-8,3.120888076210676e-10,5.5216429541600606e-8
0.6736842105263158,2.337124353035466e-8,3.8903058149556354e-10,5.958809988189231e-8
0.6742382271468144,2.3492760969404158e-8,3.940248606793644e-10,1.0421230396975575e-7
0.6747922437673131,2.9738242565216558e-8,6.056769807850447e-10,1.164904683969781e-7
0.6753462603878116,3.5731590243801275e-8,6.056769807850447e-10,1.164904683969781e-7
0.6759002770083102,0.00014159370014199066,7.114618440368666e-10,1.320344878859325e-7
0.6764542936288088,0.00017153876408637463,8.730329884979021e-10,1.91573408324904e-7
0.6770083102493075,0.0002920028860561838,1.2265340547801109e-9,2.2151332203071083e-7
0.6775623268698061,0.0002920028860561838,2.030779164660238e-9,2.485870222908585e-7
0.6781163434903047,0.0003916932437255099,2.769829216651274e-9,2.9393439915233274e-7
0.6786703601108033,0.0004401751515997874,4.590847949785289e-9,6.27509607063979e-7
0.679224376731302,0.0009707071027893979,5.221082873681331e-9,6.631561531388955e-7
0.6797783933518006,0.0016837091619852185,5.412190180727683e-9,3.526770321619944e-6
0.6803324099722992,0.001723955380588985,6.258112774549559e-9,8.47281249716555e-6
0.6808864265927977,0.0017610505957835342,1.746422507674874e-8,1.9542187010150736e-5
0.6814404432132964,0.0029121459376426364,1.7576385630214362e-5,2.071750851828665e-5
0.681994459833795,0.004378876212351682,1.851545538792545e-5,0.00029200257766225866
0.6825484764542936,0.005672192633176517,0.00021455424548564252,0.00029200257766225866
0.6831024930747922,0.005885075329489985,0.00029200288605743605,0.0004401751515959509
0.6836565096952909,0.006470699945611247,0.00029200288605743605,0.0008352493455052643
0.6842105263157895,0.006471969734331351,0.00044017515159874837,0.0012814647057897454
0.6847645429362881,0.006501429005978557,0.001683709209911331,0.0015122466097940092
0.6853185595567867,0.00894568750792384,0.0017028617756875521,0.0016533597780344477
0.6858725761772854,0.009035331968809979,0.0017239553805891792,0.0016837108660852711
0.686426592797784,0.009797116800452678,0.0017610505957850742,0.0017239553768438178
0.6869806094182825,0.010768730186637949,0.0029121459376497665,0.001761055820215473
0.6875346260387811,0.012827932564141189,0.004297512344156169,0.0022193039016613846
0.6880886426592798,0.01318675744744351,0.004378876212354265,0.002912145937717619
0.6886426592797784,0.013251799687681544,0.004590514458559006,0.004283511630313323
0.689196675900277,0.014568691070163191,0.006470699945617432,0.004297512301240307
0.6897506925207756,0.01707947049926027,0.0065014290059764515,0.004378877684003501
0.6903047091412743,0.017673197981626795,0.008945687507920522,0.006470698996207149
0.6908587257617729,0.01845586236885336,0.009797116800457648,0.006501429005951578
0.6914127423822715,0.019651710206794206,0.010768730186647507,0.008945687406445477
0.69196675900277,0.02045307953472082,0.012827932564137046,0.009797114269778086
0.6925207756232687,0.02142194651213559,0.013186757447440306,0.010768730707853079
0.6930747922437673,0.02270741176227477,0.013251799687428059,0.011588190758982847
0.6936288088642659,0.02295088206348402,0.014568691070163314,0.01282793256396328
0.6941828254847645,0.023803839699215856,0.01707947049925914,0.013186754939187341
0.6947368421052632,0.02543245532099351,0.017673197981624488,0.013251798952170072
0.6952908587257618,0.02566902957647061,0.01845586236884703,0.017079470335423154
0.6958448753462604,0.026704074429862723,0.01965171020679177,0.01767319798928844
0.696398891966759,0.027059097720656664,0.020453079534724104,0.01839351057329853
0.6969529085872577,0.028237294862820752,0.0206429141986372,0.018455862381561224
0.6975069252077563,0.028251276120541187,0.02270741176227547,0.019651710202916065
0.6980609418282548,0.028389832955903777,0.02295088206348674,0.020453079545634134
0.6986149584487534,0.03190729083043979,0.024052248637224067,0.0227074125543873
0.6991689750692521,0.03273693300192859,0.02543245532099498,0.02295088206352657
0.6997229916897507,0.03368069749835226,0.025669029576469486,0.024052248850385607
0.7002770083102493,0.03426011941205886,0.026704074429864968,0.025432455320900355
0.7008310249307479,0.03532014820888922,0.02678831800598688,0.02566902956878131
0.7013850415512466,0.0369810143831913,0.02705909772065992,0.026704073831877756
0.7019390581717452,0.037434850011416866,0.02823729486282811,0.026788318006067294
0.7024930747922438,0.0412451113700996,0.02825127612054385,0.027059097720577237
0.7030470914127424,0.04146138548343795,0.028389832955911295,0.028237294761833127
0.703601108033241,0.04183917834541511,0.031907290830439854,0.028251278663847905
0.7041551246537396,0.042265392037838856,0.03273693300192856,0.02838983295586854
0.7047091412742382,0.042494590792610386,0.03367649241367229,0.03167330293855381
0.7052631578947368,0.047033808856644724,0.03368069749836035,0.03190729084482801
0.7058171745152355,0.047033808856644724,0.03426011941204961,0.03273693300190819
0.7063711911357341,0.0492078260184125,0.03532014820889102,0.033676492413658075
0.7069252077562327,0.04976209039826265,0.03598261562682523,0.03368069746592133
0.7074792243767313,0.05044364914574586,0.037434850011415916,0.03426011943844971
0.7080332409972299,0.05107203733239678,0.0385513654664876,0.03532014821480134
0.7085872576177286,0.051559194106262,0.041839178345419226,0.03598261562681666
0.7091412742382271,0.05394725917176615,0.04226539203783528,0.03743485001238621
0.7096952908587257,0.058629186445673824,0.047033808856643496,0.038551365433752226
0.7102493074792243,0.05953987496786296,0.047033808856643496,0.04183917834539202
0.710803324099723,0.0621265973623985,0.0492078260184195,0.042265392037822355
0.7113573407202216,0.06241872243183598,0.04976209039826872,0.04703380885657955
0.7119113573407202,0.06501139888626496,0.05044364914574336,0.04703380885657955
0.7124653739612188,0.06565127801683471,0.05107203733239676,0.04920782611813407
0.7130193905817175,0.06817228334924028,0.05155919410626723,0.04976209039830061
0.7135734072022161,0.06966439240843293,0.05862918644567623,0.05044364932310134
0.7141274238227147,0.06978153621399175,0.05953987496786578,0.05107203733189982
0.7146814404432132,0.07111709708195073,0.0621265973623963,0.05155919410595596
0.7152354570637119,0.07171480459955974,0.06241872243183696,0.058629186443515904
0.7157894736842105,0.07402231504417774,0.06565127801683757,0.0595398768689584
0.7163434903047091,0.0740223150441803,0.06817228334923921,0.06212659736240165
0.7168975069252077,0.07911769791476408,0.06838531019354009,0.06241872241828704
0.7174515235457064,0.08349003234861146,0.06966439240843349,0.06565127830029695
0.718005540166205,0.08473745706804242,0.06978153621427945,0.0681722833348613
0.7185595567867036,0.11127533483791224,0.0711170970819482,0.06838531012727982
0.7191135734072022,0.12021480607164588,0.07402231504418172,0.06966439238137033
0.7196675900277009,0.12219435916813114,0.07402231504418193,0.06978153585374051
0.7202216066481995,0.12269051749551536,0.07477607230953168,0.07111709708194515
0.720775623268698,0.15191135990479135,0.08349003234861138,0.0740223150368817
0.7213296398891966,0.16430305129127523,0.08473745706804232,0.07402231505538219
0.7218836565096953,0.16643669649003842,0.12021480607164456,0.07477607230971589
0.7224376731301939,0.1925177482438916,0.12269051749551763,0.08349003235385269
0.7229916897506925,0.19827606435943002,0.12721824051854788,0.08473745706666434
0.7235457063711911,0.21101996223080385,0.12976482998708969,0.12021480607411078
0.7240997229916898,0.21269279320920675,0.15191135990479102,0.12269051795759597
0.7246537396121884,0.21453684886570487,0.16430305129127618,0.12721824065037657
0.725207756232687,0.23022056323537474,0.16643669649003504,0.12976482996034705
0.7257617728531855,0.2452867416720337,0.20517776438839322,0.15191135990284124
0.7263157894736842,0.25294130899130446,0.21101996223080463,0.16227494511071258
0.7268698060941828,0.2904007893801669,0.24528674167203646,0.16342921140664932
0.7274238227146814,0.2918861622844369,0.28507877457510544,0.1643030497459292
0.72797783933518,0.38668107461656753,0.2904007893801648,0.16643669649011286
0.7285318559556787,0.38668107461656903,0.2918861622844389,0.21101996223075015
0.7290858725761773,0.40845592962542543,0.30498281120009596,0.2180589630533824
0.7296398891966759,0.5081477344362164,0.30518876787883675,0.245286741672026
0.7301939058171745,0.5275283683893502,0.386681074616569,0.28507877457510405
0.7307479224376732,0.5734142549556369,0.386681074616569,0.2918861622844391
0.7313019390581718,0.7022861679397477,0.40845592962542376,0.3049828112544412
0.7318559556786703,0.7253310516036309,0.5453708274319127,0.3585366541239575
0.7324099722991689,0.7495404972541693,0.5734142549556389,0.3866810746165632
0.7329639889196676,0.7987271130976878,0.5734142549556391,0.38668107461656537
0.7335180055401662,0.9802581434685465,0.7253310516036325,0.4084559296254517
0.7340720221606648,0.9802581434685469,0.8109302162163284,0.45695195688379703
0.7346260387811634,0.9802581534243557,0.9802575849328973,0.5453708274235404
0.7351800554016621,1.0588322238456116,0.9802581434685469,0.5734142544488385
0.7357340720221607,1.0608053458243711,0.9802581434685473,0.7253310516221982
0.7362880886426593,1.0608053458243718,1.1356539682591051,0.8109302050382471
0.7368421052631579,1.200566133852942,1.5499242141443499,0.9802581434685469
0.7373961218836566,1.2722082547323226,1.5546879010291454,1.5499241712762286
0.7379501385041551,1.38629436111989,4.5162019788498355,4.5162019788404
0.7385041551246537,1.3862943611198906,36.04365338911715,5.435647261676217
0.7390581717451523,1.386294361119891,36.04365338911715,9.919242275179606
0.739612188365651,1.3862943611198915,58.07225313231424,17.522660509647633
0.7401662049861496,1.5499242141443579,111.19550030780454,36.04365338911358
0.7407202216066482,1.7525711789247882,1.0e8,36.04365338911715
0.7412742382271468,4.5162019788498355,1.0e8,39.73530723564151
0.7418282548476455,36.04365338911715,1.0e8,114.43628837784762
0.7423822714681441,36.04365338911715,1.0e8,1.0e8
0.7429362880886426,1.0e8,1.0e8,1.0e8
0.7434903047091412,1.0e8,1.0e8,1.0e8
0.7440443213296399,1.0e8,1.0e8,1.0e8
0.7445983379501385,1.0e8,1.0e8,1.0e8
0.7451523545706371,1.0e8,1.0e8,1.0e8
0.7457063711911357,1.0e8,1.0e8,1.0e8
0.7462603878116344,1.0e8,1.0e8,1.0e8
0.746814404432133,1.0e8,1.0e8,1.0e8
0.7473684210526316,1.0e8,1.0e8,1.0e8
0.7479224376731302,1.0e8,1.0e8,1.0e8
0.7484764542936289,1.0e8,1.0e8,1.0e8
0.7490304709141274,1.0e8,1.0e8,1.0e8
0.749584487534626,1.0e8,1.0e8,1.0e8
0.7501385041551246,1.0e8,1.0e8,1.0e8
0.7506925207756233,1.0e8,1.0e8,1.0e8
0.7512465373961219,1.0e8,1.0e8,1.0e8
0.7518005540166205,1.0e8,1.0e8,1.0e8
0.7523545706371191,1.0e8,1.0e8,1.0e8
0.7529085872576178,1.0e8,1.0e8,1.0e8
0.7534626038781164,1.0e8,1.0e8,1.0e8
0.754016620498615,1.0e8,1.0e8,1.0e8
0.7545706371191135,1.0e8,1.0e8,1.0e8
0.7551246537396122,1.0e8,1.0e8,1.0e8
0.7556786703601108,1.0e8,1.0e8,1.0e8
0.7562326869806094,1.0e8,1.0e8,1.0e8
0.756786703601108,1.0e8,1.0e8,1.0e8
0.7573407202216067,1.0e8,1.0e8,1.0e8
0.7578947368421053,1.0e8,1.0e8,1.0e8
0.7584487534626039,1.0e8,1.0e8,1.0e8
0.7590027700831025,1.0e8,1.0e8,1.0e8
0.7595567867036012,1.0e8,1.0e8,1.0e8
0.7601108033240997,1.0e8,1.0e8,1.0e8
0.7606648199445983,1.0e8,1.0e8,1.0e8
0.7612188365650969,1.0e8,1.0e8,1.0e8
0.7617728531855956,1.0e8,1.0e8,1.0e8
0.7623268698060942,1.0e8,1.0e8,1.0e8
0.7628808864265928,1.0e8,1.0e8,1.0e8
0.7634349030470914,1.0e8,1.0e8,1.0e8
0.7639889196675901,1.0e8,1.0e8,1.0e8
0.7645429362880887,1.0e8,1.0e8,1.0e8
0.7650969529085873,1.0e8,1.0e8,1.0e8
0.7656509695290858,1.0e8,1.0e8,1.0e8
0.7662049861495844,1.0e8,1.0e8,1.0e8
0.7667590027700831,1.0e8,1.0e8,1.0e8
0.7673130193905817,1.0e8,1.0e8,1.0e8
0.7678670360110803,1.0e8,1.0e8,1.0e8
0.7684210526315789,1.0e8,1.0e8,1.0e8
0.7689750692520776,1.0e8,1.0e8,1.0e8
0.7695290858725762,1.0e8,1.0e8,1.0e8
0.7700831024930748,1.0e8,1.0e8,1.0e8
0.7706371191135734,1.0e8,1.0e8,1.0e8
0.771191135734072,1.0e8,1.0e8,1.0e8
0.7717451523545706,1.0e8,1.0e8,1.0e8
0.7722991689750692,1.0e8,1.0e8,1.0e8
0.7728531855955678,1.0e8,1.0e8,1.0e8
0.7734072022160665,1.0e8,1.0e8,1.0e8
0.7739612188365651,1.0e8,1.0e8,1.0e8
0.7745152354570637,1.0e8,1.0e8,1.0e8
0.7750692520775623,1.0e8,1.0e8,1.0e8
0.775623268698061,1.0e8,1.0e8,1.0e8
0.7761772853185596,1.0e8,1.0e8,1.0e8
0.7767313019390581,1.0e8,1.0e8,1.0e8
0.7772853185595567,1.0e8,1.0e8,1.0e8
0.7778393351800554,1.0e8,1.0e8,1.0e8
0.778393351800554,1.0e8,1.0e8,1.0e8
0.7789473684210526,1.0e8,1.0e8,1.0e8
0.7795013850415512,1.0e8,1.0e8,1.0e8
0.7800554016620499,1.0e8,1.0e8,1.0e8
0.7806094182825485,1.0e8,1.0e8,1.0e8
0.7811634349030471,1.0e8,1.0e8,1.0e8
0.7817174515235457,1.0e8,1.0e8,1.0e8
0.7822714681440444,1.0e8,1.0e8,1.0e8
0.782825484764543,1.0e8,1.0e8,1.0e8
0.7833795013850415,1.0e8,1.0e8,1.0e8
0.7839335180055401,1.0e8,1.0e8,1.0e8
0.7844875346260388,1.0e8,1.0e8,1.0e8
0.7850415512465374,1.0e8,1.0e8,1.0e8
0.785595567867036,1.0e8,1.0e8,1.0e8
0.7861495844875346,1.0e8,1.0e8,1.0e8
0.7867036011080333,1.0e8,1.0e8,1.0e8
0.7872576177285319,1.0e8,1.0e8,1.0e8
0.7878116343490305,1.0e8,1.0e8,1.0e8
0.788365650969529,1.0e8,1.0e8,1.0e8
0.7889196675900277,1.0e8,1.0e8,1.0e8
0.7894736842105263,1.0e8,1.0e8,1.0e8
0.7900277008310249,1.0e8,1.0e8,1.0e8
0.7905817174515235,1.0e8,1.0e8,1.0e8
0.7911357340720222,1.0e8,1.0e8,1.0e8
0.7916897506925208,1.0e8,1.0e8,1.0e8
0.7922437673130194,1.0e8,1.0e8,1.0e8
0.792797783933518,1.0e8,1.0e8,1.0e8
0.7933518005540167,1.0e8,1.0e8,1.0e8
0.7939058171745152,1.0e8,1.0e8,1.0e8
0.7944598337950138,1.0e8,1.0e8,1.0e8
0.7950138504155124,1.0e8,1.0e8,1.0e8
0.7955678670360111,1.0e8,1.0e8,1.0e8
0.7961218836565097,1.0e8,1.0e8,1.0e8
0.7966759002770083,1.0e8,1.0e8,1.0e8
0.7972299168975069,1.0e8,1.0e8,1.0e8
0.7977839335180056,1.0e8,1.0e8,1.0e8
0.7983379501385042,1.0e8,1.0e8,1.0e8
0.7988919667590028,1.0e8,1.0e8,1.0e8
0.7994459833795013,1.0e8,1.0e8,1.0e8
0.8,1.0e8,1.0e8,1.0e8
0.8005540166204986,1.0e8,1.0e8,1.0e8
0.8011080332409972,1.0e8,1.0e8,1.0e8
0.8016620498614958,1.0e8,1.0e8,1.0e8
0.8022160664819945,1.0e8,1.0e8,1.0e8
0.8027700831024931,1.0e8,1.0e8,1.0e8
0.8033240997229917,1.0e8,1.0e8,1.0e8
0.8038781163434903,1.0e8,1.0e8,1.0e8
0.804432132963989,1.0e8,1.0e8,1.0e8
0.8049861495844876,1.0e8,1.0e8,1.0e8
0.8055401662049861,1.0e8,1.0e8,1.0e8
0.8060941828254847,1.0e8,1.0e8,1.0e8
0.8066481994459834,1.0e8,1.0e8,1.0e8
0.807202216066482,1.0e8,1.0e8,1.0e8
0.8077562326869806,1.0e8,1.0e8,1.0e8
0.8083102493074792,1.0e8,1.0e8,1.0e8
0.8088642659279779,1.0e8,1.0e8,1.0e8
0.8094182825484765,1.0e8,1.0e8,1.0e8
0.8099722991689751,1.0e8,1.0e8,1.0e8
0.8105263157894737,1.0e8,1.0e8,1.0e8
0.8110803324099723,1.0e8,1.0e8,1.0e8
0.8116343490304709,1.0e8,1.0e8,1.0e8
0.8121883656509695,1.0e8,1.0e8,1.0e8
0.8127423822714681,1.0e8,1.0e8,1.0e8
0.8132963988919668,1.0e8,1.0e8,1.0e8
0.8138504155124654,1.0e8,1.0e8,1.0e8
0.814404432132964,1.0e8,1.0e8,1.0e8
0.8149584487534626,1.0e8,1.0e8,1.0e8
0.8155124653739613,1.0e8,1.0e8,1.0e8
0.8160664819944599,1.0e8,1.0e8,1.0e8
0.8166204986149584,1.0e8,1.0e8,1.0e8
0.817174515235457,1.0e8,1.0e8,1.0e8
0.8177285318559557,1.0e8,1.0e8,1.0e8
0.8182825484764543,1.0e8,1.0e8,1.0e8
0.8188365650969529,1.0e8,1.0e8,1.0e8
0.8193905817174515,1.0e8,1.0e8,1.0e8
0.8199445983379502,1.0e8,1.0e8,1.0e8
0.8204986149584488,1.0e8,1.0e8,1.0e8
0.8210526315789474,1.0e8,1.0e8,1.0e8
0.821606648199446,1.0e8,1.0e8,1.0e8
0.8221606648199447,1.0e8,1.0e8,1.0e8
0.8227146814404432,1.0e8,1.0e8,1.0e8
0.8232686980609418,1.0e8,1.0e8,1.0e8
0.8238227146814404,1.0e8,1.0e8,1.0e8
0.824376731301939,1.0e8,1.0e8,1.0e8
0.8249307479224377,1.0e8,1.0e8,1.0e8
0.8254847645429363,1.0e8,1.0e8,1.0e8
0.8260387811634349,1.0e8,1.0e8,1.0e8
0.8265927977839335,1.0e8,1.0e8,1.0e8
0.8271468144044322,1.0e8,1.0e8,1.0e8
0.8277008310249307,1.0e8,1.0e8,1.0e8
0.8282548476454293,1.0e8,1.0e8,1.0e8
0.8288088642659279,1.0e8,1.0e8,1.0e8
0.8293628808864266,1.0e8,1.0e8,1.0e8
0.8299168975069252,1.0e8,1.0e8,1.0e8
0.8304709141274238,1.0e8,1.0e8,1.0e8
0.8310249307479224,1.0e8,1.0e8,1.0e8
0.8315789473684211,1.0e8,1.0e8,1.0e8
0.8321329639889197,1.0e8,1.0e8,1.0e8
0.8326869806094183,1.0e8,1.0e8,1.0e8
0.8332409972299168,1.0e8,1.0e8,1.0e8
0.8337950138504155,1.0e8,1.0e8,1.0e8
0.8343490304709141,1.0e8,1.0e8,1.0e8
0.8349030470914127,1.0e8,1.0e8,1.0e8
0.8354570637119113,1.0e8,1.0e8,1.0e8
0.83601108033241,1.0e8,1.0e8,1.0e8
0.8365650969529086,1.0e8,1.0e8,1.0e8
0.8371191135734072,1.0e8,1.0e8,1.0e8
0.8376731301939058,1.0e8,1.0e8,1.0e8
0.8382271468144045,1.0e8,1.0e8,1.0e8
0.838781163434903,1.0e8,1.0e8,1.0e8
0.8393351800554016,1.0e8,1.0e8,1.0e8
0.8398891966759002,1.0e8,1.0e8,1.0e8
0.8404432132963989,1.0e8,1.0e8,1.0e8
0.8409972299168975,1.0e8,1.0e8,1.0e8
0.8415512465373961,1.0e8,1.0e8,1.0e8
0.8421052631578947,1.0e8,1.0e8,1.0e8
0.8426592797783934,1.0e8,1.0e8,1.0e8
0.843213296398892,1.0e8,1.0e8,1.0e8
0.8437673130193906,1.0e8,1.0e8,1.0e8
0.8443213296398892,1.0e8,1.0e8,1.0e8
0.8448753462603878,1.0e8,1.0e8,1.0e8
0.8454293628808864,1.0e8,1.0e8,1.0e8
0.845983379501385,1.0e8,1.0e8,1.0e8
0.8465373961218836,1.0e8,1.0e8,1.0e8
0.8470914127423823,1.0e8,1.0e8,1.0e8
0.8476454293628809,1.0e8,1.0e8,1.0e8
0.8481994459833795,1.0e8,1.0e8,1.0e8
0.8487534626038781,1.0e8,1.0e8,1.0e8
0.8493074792243768,1.0e8,1.0e8,1.0e8
0.8498614958448754,1.0e8,1.0e8,1.0e8
0.850415512465374,1.0e8,1.0e8,1.0e8
0.8509695290858725,1.0e8,1.0e8,1.0e8
0.8515235457063712,1.0e8,1.0e8,1.0e8
0.8520775623268698,1.0e8,1.0e8,1.0e8
0.8526315789473684,1.0e8,1.0e8,1.0e8
0.853185595567867,1.0e8,1.0e8,1.0e8
0.8537396121883657,1.0e8,1.0e8,1.0e8
0.8542936288088643,1.0e8,1.0e8,1.0e8
0.8548476454293629,1.0e8,1.0e8,1.0e8
0.8554016620498615,1.0e8,1.0e8,1.0e8
0.8559556786703602,1.0e8,1.0e8,1.0e8
0.8565096952908587,1.0e8,1.0e8,1.0e8
0.8570637119113573,1.0e8,1.0e8,1.0e8
0.8576177285318559,1.0e8,1.0e8,1.0e8
0.8581717451523546,1.0e8,1.0e8,1.0e8
0.8587257617728532,1.0e8,1.0e8,1.0e8
0.8592797783933518,1.0e8,1.0e8,1.0e8
0.8598337950138504,1.0e8,1.0e8,1.0e8
0.8603878116343491,1.0e8,1.0e8,1.0e8
0.8609418282548477,1.0e8,1.0e8,1.0e8
0.8614958448753463,1.0e8,1.0e8,1.0e8
0.8620498614958448,1.0e8,1.0e8,1.0e8
0.8626038781163435,1.0e8,1.0e8,1.0e8
0.8631578947368421,1.0e8,1.0e8,1.0e8
0.8637119113573407,1.0e8,1.0e8,1.0e8
0.8642659279778393,1.0e8,1.0e8,1.0e8
0.864819944598338,1.0e8,1.0e8,1.0e8
0.8653739612188366,1.0e8,1.0e8,1.0e8
0.8659279778393352,1.0e8,1.0e8,1.0e8
0.8664819944598338,1.0e8,1.0e8,1.0e8
0.8670360110803325,1.0e8,1.0e8,1.0e8
0.867590027700831,1.0e8,1.0e8,1.0e8
0.8681440443213296,1.0e8,1.0e8,1.0e8
0.8686980609418282,1.0e8,1.0e8,1.0e8
0.8692520775623269,1.0e8,1.0e8,1.0e8
0.8698060941828255,1.0e8,1.0e8,1.0e8
0.8703601108033241,1.0e8,1.0e8,1.0e8
0.8709141274238227,1.0e8,1.0e8,1.0e8
0.8714681440443214,1.0e8,1.0e8,1.0e8
0.87202216066482,1.0e8,1.0e8,1.0e8
0.8725761772853186,1.0e8,1.0e8,1.0e8
0.8731301939058171,1.0e8,1.0e8,1.0e8
0.8736842105263158,1.0e8,1.0e8,1.0e8
0.8742382271468144,1.0e8,1.0e8,1.0e8
0.874792243767313,1.0e8,1.0e8,1.0e8
0.8753462603878116,1.0e8,1.0e8,1.0e8
0.8759002770083103,1.0e8,1.0e8,1.0e8
0.8764542936288089,1.0e8,1.0e8,1.0e8
0.8770083102493075,1.0e8,1.0e8,1.0e8
0.8775623268698061,1.0e8,1.0e8,1.0e8
0.8781163434903048,1.0e8,1.0e8,1.0e8
0.8786703601108034,1.0e8,1.0e8,1.0e8
0.8792243767313019,1.0e8,1.0e8,1.0e8
0.8797783933518005,1.0e8,1.0e8,1.0e8
0.8803324099722992,1.0e8,1.0e8,1.0e8
0.8808864265927978,1.0e8,1.0e8,1.0e8
0.8814404432132964,1.0e8,1.0e8,1.0e8
0.881994459833795,1.0e8,1.0e8,1.0e8
0.8825484764542936,1.0e8,1.0e8,1.0e8
0.8831024930747923,1.0e8,1.0e8,1.0e8
0.8836565096952909,1.0e8,1.0e8,1.0e8
0.8842105263157894,1.0e8,1.0e8,1.0e8
0.884764542936288,1.0e8,1.0e8,1.0e8
0.8853185595567867,1.0e8,1.0e8,1.0e8
0.8858725761772853,1.0e8,1.0e8,1.0e8
0.8864265927977839,1.0e8,1.0e8,1.0e8
0.8869806094182825,1.0e8,1.0e8,1.0e8
0.8875346260387812,1.0e8,1.0e8,1.0e8
0.8880886426592798,1.0e8,1.0e8,1.0e8
0.8886426592797784,1.0e8,1.0e8,1.0e8
0.889196675900277,1.0e8,1.0e8,1.0e8
0.8897506925207757,1.0e8,1.0e8,1.0e8
0.8903047091412742,1.0e8,1.0e8,1.0e8
0.8908587257617728,1.0e8,1.0e8,1.0e8
0.8914127423822714,1.0e8,1.0e8,1.0e8
0.8919667590027701,1.0e8,1.0e8,1.0e8
0.8925207756232687,1.0e8,1.0e8,1.0e8
0.8930747922437673,1.0e8,1.0e8,1.0e8
0.8936288088642659,1.0e8,1.0e8,1.0e8
0.8941828254847646,1.0e8,1.0e8,1.0e8
0.8947368421052632,1.0e8,1.0e8,1.0e8
0.8952908587257618,1.0e8,1.0e8,1.0e8
0.8958448753462603,1.0e8,1.0e8,1.0e8
0.896398891966759,1.0e8,1.0e8,1.0e8
0.8969529085872576,1.0e8,1.0e8,1.0e8
0.8975069252077562,1.0e8,1.0e8,1.0e8
0.8980609418282548,1.0e8,1.0e8,1.0e8
0.8986149584487535,1.0e8,1.0e8,1.0e8
0.8991689750692521,1.0e8,1.0e8,1.0e8
0.8997229916897507,1.0e8,1.0e8,1.0e8
0.9002770083102493,1.0e8,1.0e8,1.0e8
0.900831024930748,1.0e8,1.0e8,1.0e8
0.9013850415512465,1.0e8,1.0e8,1.0e8
0.9019390581717451,1.0e8,1.0e8,1.0e8
0.9024930747922437,1.0e8,1.0e8,1.0e8
0.9030470914127424,1.0e8,1.0e8,1.0e8
0.903601108033241,1.0e8,1.0e8,1.0e8
0.9041551246537396,1.0e8,1.0e8,1.0e8
0.9047091412742382,1.0e8,1.0e8,1.0e8
0.9052631578947369,1.0e8,1.0e8,1.0e8
0.9058171745152355,1.0e8,1.0e8,1.0e8
0.9063711911357341,1.0e8,1.0e8,1.0e8
0.9069252077562326,1.0e8,1.0e8,1.0e8
0.9074792243767313,1.0e8,1.0e8,1.0e8
0.9080332409972299,1.0e8,1.0e8,1.0e8
0.9085872576177285,1.0e8,1.0e8,1.0e8
0.9091412742382271,1.0e8,1.0e8,1.0e8
0.9096952908587258,1.0e8,1.0e8,1.0e8
0.9102493074792244,1.0e8,1.0e8,1.0e8
0.910803324099723,1.0e8,1.0e8,1.0e8
0.9113573407202216,1.0e8,1.0e8,1.0e8
0.9119113573407203,1.0e8,1.0e8,1.0e8
0.9124653739612189,1.0e8,1.0e8,1.0e8
0.9130193905817174,1.0e8,1.0e8,1.0e8
0.913573407202216,1.0e8,1.0e8,1.0e8
0.9141274238227147,1.0e8,1.0e8,1.0e8
0.9146814404432133,1.0e8,1.0e8,1.0e8
0.9152354570637119,1.0e8,1.0e8,1.0e8
0.9157894736842105,1.0e8,1.0e8,1.0e8
0.9163434903047092,1.0e8,1.0e8,1.0e8
0.9168975069252078,1.0e8,1.0e8,1.0e8
0.9174515235457064,1.0e8,1.0e8,1.0e8
0.918005540166205,1.0e8,1.0e8,1.0e8
0.9185595567867036,1.0e8,1.0e8,1.0e8
0.9191135734072022,1.0e8,1.0e8,1.0e8
0.9196675900277008,1.0e8,1.0e8,1.0e8
0.9202216066481994,1.0e8,1.0e8,1.0e8
0.9207756232686981,1.0e8,1.0e8,1.0e8
0.9213296398891967,1.0e8,1.0e8,1.0e8
0.9218836565096953,1.0e8,1.0e8,1.0e8
0.9224376731301939,1.0e8,1.0e8,1.0e8
0.9229916897506926,1.0e8,1.0e8,1.0e8
0.9235457063711912,1.0e8,1.0e8,1.0e8
0.9240997229916897,1.0e8,1.0e8,1.0e8
0.9246537396121883,1.0e8,1.0e8,1.0e8
0.925207756232687,1.0e8,1.0e8,1.0e8
0.9257617728531856,1.0e8,1.0e8,1.0e8
0.9263157894736842,1.0e8,1.0e8,1.0e8
0.9268698060941828,1.0e8,1.0e8,1.0e8
0.9274238227146815,1.0e8,1.0e8,1.0e8
0.9279778393351801,1.0e8,1.0e8,1.0e8
0.9285318559556787,1.0e8,1.0e8,1.0e8
0.9290858725761773,1.0e8,1.0e8,1.0e8
0.929639889196676,1.0e8,1.0e8,1.0e8
0.9301939058171745,1.0e8,1.0e8,1.0e8
0.9307479224376731,1.0e8,1.0e8,1.0e8
0.9313019390581717,1.0e8,1.0e8,1.0e8
0.9318559556786704,1.0e8,1.0e8,1.0e8
0.932409972299169,1.0e8,1.0e8,1.0e8
0.9329639889196676,1.0e8,1.0e8,1.0e8
0.9335180055401662,1.0e8,1.0e8,1.0e8
0.9340720221606649,1.0e8,1.0e8,1.0e8
0.9346260387811635,1.0e8,1.0e8,1.0e8
0.935180055401662,1.0e8,1.0e8,1.0e8
0.9357340720221606,1.0e8,1.0e8,1.0e8
0.9362880886426593,1.0e8,1.0e8,1.0e8
0.9368421052631579,1.0e8,1.0e8,1.0e8
0.9373961218836565,1.0e8,1.0e8,1.0e8
0.9379501385041551,1.0e8,1.0e8,1.0e8
0.9385041551246538,1.0e8,1.0e8,1.0e8
0.9390581717451524,1.0e8,1.0e8,1.0e8
0.939612188365651,1.0e8,1.0e8,1.0e8
0.9401662049861496,1.0e8,1.0e8,1.0e8
0.9407202216066483,1.0e8,1.0e8,1.0e8
0.9412742382271468,1.0e8,1.0e8,1.0e8
0.9418282548476454,1.0e8,1.0e8,1.0e8
0.942382271468144,1.0e8,1.0e8,1.0e8
0.9429362880886426,1.0e8,1.0e8,1.0e8
0.9434903047091413,1.0e8,1.0e8,1.0e8
0.9440443213296399,1.0e8,1.0e8,1.0e8
0.9445983379501385,1.0e8,1.0e8,1.0e8
0.9451523545706371,1.0e8,1.0e8,1.0e8
0.9457063711911358,1.0e8,1.0e8,1.0e8
0.9462603878116344,1.0e8,1.0e8,1.0e8
0.9468144044321329,1.0e8,1.0e8,1.0e8
0.9473684210526315,1.0e8,1.0e8,1.0e8
0.9479224376731302,1.0e8,1.0e8,1.0e8
0.9484764542936288,1.0e8,1.0e8,1.0e8
0.9490304709141274,1.0e8,1.0e8,1.0e8
0.949584487534626,1.0e8,1.0e8,1.0e8
0.9501385041551247,1.0e8,1.0e8,1.0e8
0.9506925207756233,1.0e8,1.0e8,1.0e8
0.9512465373961219,1.0e8,1.0e8,1.0e8
0.9518005540166204,1.0e8,1.0e8,1.0e8
0.9523545706371191,1.0e8,1.0e8,1.0e8
0.9529085872576177,1.0e8,1.0e8,1.0e8
0.9534626038781163,1.0e8,1.0e8,1.0e8
0.9540166204986149,1.0e8,1.0e8,1.0e8
0.9545706371191136,1.0e8,1.0e8,1.0e8
0.9551246537396122,1.0e8,1.0e8,1.0e8
0.9556786703601108,1.0e8,1.0e8,1.0e8
0.9562326869806094,1.0e8,1.0e8,1.0e8
0.9567867036011081,1.0e8,1.0e8,1.0e8
0.9573407202216067,1.0e8,1.0e8,1.0e8
0.9578947368421052,1.0e8,1.0e8,1.0e8
0.9584487534626038,1.0e8,1.0e8,1.0e8
0.9590027700831025,1.0e8,1.0e8,1.0e8
0.9595567867036011,1.0e8,1.0e8,1.0e8
0.9601108033240997,1.0e8,1.0e8,1.0e8
0.9606648199445983,1.0e8,1.0e8,1.0e8
0.961218836565097,1.0e8,1.0e8,1.0e8
0.9617728531855956,1.0e8,1.0e8,1.0e8
0.9623268698060942,1.0e8,1.0e8,1.0e8
0.9628808864265928,1.0e8,1.0e8,1.0e8
0.9634349030470915,1.0e8,1.0e8,1.0e8
0.96398891966759,1.0e8,1.0e8,1.0e8
0.9645429362880886,1.0e8,1.0e8,1.0e8
0.9650969529085872,1.0e8,1.0e8,1.0e8
0.9656509695290859,1.0e8,1.0e8,1.0e8
0.9662049861495845,1.0e8,1.0e8,1.0e8
0.9667590027700831,1.0e8,1.0e8,1.0e8
0.9673130193905817,1.0e8,1.0e8,1.0e8
0.9678670360110804,1.0e8,1.0e8,1.0e8
0.968421052631579,1.0e8,1.0e8,1.0e8
0.9689750692520775,1.0e8,1.0e8,1.0e8
0.9695290858725761,1.0e8,1.0e8,1.0e8
0.9700831024930748,1.0e8,1.0e8,1.0e8
0.9706371191135734,1.0e8,1.0e8,1.0e8
0.971191135734072,1.0e8,1.0e8,1.0e8
0.9717451523545706,1.0e8,1.0e8,1.0e8
0.9722991689750693,1.0e8,1.0e8,1.0e8
0.9728531855955679,1.0e8,1.0e8,1.0e8
0.9734072022160665,1.0e8,1.0e8,1.0e8
0.9739612188365651,1.0e8,1.0e8,1.0e8
0.9745152354570638,1.0e8,1.0e8,1.0e8
0.9750692520775623,1.0e8,1.0e8,1.0e8
0.9756232686980609,1.0e8,1.0e8,1.0e8
0.9761772853185595,1.0e8,1.0e8,1.0e8
0.9767313019390582,1.0e8,1.0e8,1.0e8
0.9772853185595568,1.0e8,1.0e8,1.0e8
0.9778393351800554,1.0e8,1.0e8,1.0e8
0.978393351800554,1.0e8,1.0e8,1.0e8
0.9789473684210527,1.0e8,1.0e8,1.0e8
0.9795013850415513,1.0e8,1.0e8,1.0e8
0.9800554016620499,1.0e8,1.0e8,1.0e8
0.9806094182825484,1.0e8,1.0e8,1.0e8
0.9811634349030471,1.0e8,1.0e8,1.0e8
0.9817174515235457,1.0e8,1.0e8,1.0e8
0.9822714681440443,1.0e8,1.0e8,1.0e8
0.9828254847645429,1.0e8,1.0e8,1.0e8
0.9833795013850416,1.0e8,1.0e8,1.0e8
0.9839335180055402,1.0e8,1.0e8,1.0e8
0.9844875346260388,1.0e8,1.0e8,1.0e8
0.9850415512465374,1.0e8,1.0e8,1.0e8
0.9855955678670361,1.0e8,1.0e8,1.0e8
0.9861495844875346,1.0e8,1.0e8,1.0e8
0.9867036011080332,1.0e8,1.0e8,1.0e8
0.9872576177285318,1.0e8,1.0e8,1.0e8
0.9878116343490305,1.0e8,1.0e8,1.0e8
0.9883656509695291,1.0e8,1.0e8,1.0e8
0.9889196675900277,1.0e8,1.0e8,1.0e8
0.9894736842105263,1.0e8,1.0e8,1.0e8
0.990027700831025,1.0e8,1.0e8,1.0e8
0.9905817174515236,1.0e8,1.0e8,1.0e8
0.9911357340720222,1.0e8,1.0e8,1.0e8
0.9916897506925207,1.0e13,1.0e8,1.0e8
0.9922437673130194,1.0e13,1.0e8,1.0e8
0.992797783933518,1.0e13,1.0e8,1.0e8
0.9933518005540166,1.0e13,1.0e13,1.0e13
0.9939058171745152,1.0e13,1.0e13,1.0e13
0.9944598337950139,1.0e13,1.0e13,1.0e13
0.9950138504155125,1.0e13,1.0e13,1.0e13
0.9955678670360111,1.0e13,1.0e13,1.0e13
0.9961218836565097,1.0e13,1.0e13,1.0e13
0.9966759002770084,1.0e13,1.0e13,1.0e13
0.997229916897507,1.0e13,1.0e13,1.0e13
0.9977839335180055,1.0e13,1.0e13,1.0e13
0.9983379501385041,1.0e13,1.0e13,1.0e13
0.9988919667590028,1.0e13,1.0e13,1.0e13
0.9994459833795014,1.0e13,1.0e13,1.0e13
1.0,1.0e13,1.0e13,1.0e13


==> data/eigen_graph_misc_64/eigenvalues_relative_error.csv <==
matrix\type,Float64,LinearTakum64,Posit64
dimacs/C125-9,2.31343008235372500295187202313199845e-15,2.56852666015766404069147223978459042e-16,2.28608822786193879116335882868043609e-09
dimacs/C250-9,3.11112094431364172061317286822146083e-15,2.03965087556067500420275847748417193e-16,8.71617493004578750479851261547103383e-10
dimacs/C500-9,3.23776207766648898013081238222912398e-15,2.13181363815417559140600129876923578e-16,5.24324483509346310297702851194409999e-09
dimacs/DSJC500-5,2.87454748451110579543490775955217983e-15,1.68530290829198751091136466736781470e-16,1.60514275674681623934121111622118634e-09
dimacs/MANN-a27,2.85571734777607751367376017666900033e-03,6.71985801243473851492717845251804576e-17,2.10586857112365652934367779158683366e-10
dimacs/MANN-a9,1.18421151365602716448192352275403377e-15,5.60300595838170044463377951042726877e-17,1.19502501494431903918460597049389503e-10
dimacs/brock200-1,3.28325200613082148031128652419241063e-15,1.53486507460321235268357313916328080e-16,1.47295696950846888843219630548911593e-09
dimacs/brock200-2,3.62428836773527805388115889455162666e-15,2.58546814077357436957483310227964829e-16,2.49125038231651566049949553998407251e-09
dimacs/brock200-3,3.03106117739471347013569736265859196e-15,1.97566564213437883550236553538191541e-16,1.57070127125552880514628272255494146e-09
dimacs/brock200-4,3.78604832409958465401411810175349624e-15,1.73602777240812915892587422315721762e-16,4.73709267966738646737887903452010173e-10
dimacs/brock400-1,3.08493237615034678434302047770517854e-15,4.22885687162489397621734456167873214e-16,9.11488628202686673357803755626856575e-10
dimacs/brock400-2,3.75331963247165081019009333725924449e-15,2.74760969660902189741404756193714658e-16,1.80848352996280959050566346530138160e-09
dimacs/brock400-3,3.43146091564268710722116988647389653e-15,1.89006493716780308796026608101377491e-16,1.42714523035250851063400944762085632e-09
dimacs/brock400-4,5.25758728408140155967194344498012748e-15,4.31998359097870883517991063715033576e-16,2.84925431516440349701359321931529127e-09
dimacs/brock800-1,4.04669309414733292112944535809943498e-15,2.95973909246447448728476985126726612e-16,3.17633155541252918750462277512103664e-09
dimacs/brock800-2,4.03249891111551032698393490675514355e-15,4.07290014105088839556610247097117746e-16,4.22950787916683006433214794235617715e-09
dimacs/brock800-3,4.55998581142823719580801718025844960e-15,3.95314355772414632048802252542412386e-16,1.51464040623705948336746382089765326e-09
dimacs/brock800-4,2.83617000230544986729147419570944610e-15,2.88448992394393994763598666393993669e-16,1.51682751748197948687499846853622221e-09
dimacs/c-fat200-1,1.83785738436462896535245243352703831e-15,1.39520563412152104038344880267657476e-16,1.34288485522933847690502657585195815e-13
dimacs/c-fat200-2,8.02637371766488128397868320362836094e-16,7.76778344730829044098995942319730865e-17,1.83019593523358477127282730215920246e-09
dimacs/c-fat200-5,5.12304884067037029161063841205951760e-05,5.52992108980193312462217493422067426e-06,5.83657303061376083445446939603074206e-06
dimacs/c-fat500-1,3.51223533924646735022715066588719848e-15,1.69851645414338540326128661402865368e-16,3.94455920201009106030034018771340243e-10
dimacs/c-fat500-10,7.30582943301753421269811565213912508e-16,5.29956370246070482361877445980058846e-17,1.77478505764230537916690051897148019e-10
dimacs/c-fat500-2,2.27620923265889922205557205933678706e-15,1.05400520937713256628643570606872041e-16,4.14258835622491595134858030152207218e-14
dimacs/c-fat500-5,6.89698221991975149679688245498861426e-16,5.31379649612103321767238193311617275e-17,7.27191080071295447948340269103127638e-11
dimacs/gen200-p0-9-44,4.01467352803448686782814036077099571e-15,2.42587318519481299656317697076691754e-16,1.38369043400743246780037080139523374e-09
dimacs/gen200-p0-9-55,3.10121541058257317098056508800415645e-15,2.85302704398060534552392955916414793e-16,2.39122381290475721679807289778391913e-09
dimacs/gen400-p0-9-55,3.57427399494142239296160753528088738e-15,2.06258874393405451237888571892599081e-16,1.48849277074045624298103454982056611e-09
dimacs/gen400-p0-9-65,4.84934663324992430322373709734264054e-15,2.66856424708439545417028594223410552e-16,2.23317227348975699792070571608643253e-09
dimacs/gen400-p0-9-75,3.70092755127495736880997212145858472e-15,2.93884249483319522870739981239703416e-16,3.46348938489386027596363899185388128e-09
dimacs/hamming6-2,1.03956663513637306342871044696865673e-15,6.74851470221106371029835149910063588e-17,1.06095915665077262071507117068165576e-10
dimacs/hamming6-4,4.47560898041205521578041214207648780e-16,1.42632005167953298473221107071587333e-17,2.45646175101935471234227318460657545e-18
dimacs/hamming8-2,3.07200188143735920608165007957684709e-04,6.79160475499930090400920013975229532e-05,9.93729445988323571592632916623164654e-03
dimacs/hamming8-4,4.93143651970291766199491994449816849e-02,4.93143651970294406287401511271056383e-02,4.93143647702657571727529168146570021e-02
dimacs/johnson16-2-4,3.72238031507195898050651481942914839e-16,1.91998705312788321454588777724387708e-18,4.61781345841149186423241634818353521e-10
dimacs/johnson32-2-4,4.64492254334089647300744627229870265e-16,1.06579334583684706066074309148117342e-16,2.12044002317803089491752503592973442e-18
dimacs/johnson8-2-4,3.16016459671546446312631711366954247e-16,1.17556299395002537216947821194271194e-17,1.04841000988203073051941115319671309e-18
dimacs/johnson8-4-4,1.21006109848236825640217375442228322e-15,8.00061677830111795321914834079686159e-18,7.35637461436633794796381186197333366e-16
dimacs/keller4,1.57165937980121245881426689847909035e-02,1.57165937980121116716000055724315268e-02,1.57165937978494062295960082386274305e-02
dimacs/keller5,1.26480067263113774620347321886905312e-02,2.10644872313275047816440680157056887e-16,3.17459118134194756453958530909898366e-10
dimacs/p-hat1000-1,4.08997067006312635108230362890357844e-15,3.03636267876678016268475504202784301e-16,3.58127276426335936888188958910345290e-09
dimacs/p-hat300-3,2.84437350093310030705107947765384713e-15,3.00921190951358726783902489942220040e-16,3.75658844770334803390120462437131878e-10
dimacs/p-hat500-1,1.99225746768217199421467918157199007e-15,2.39233224931588769988341102525242655e-16,9.97216973610583402716967370053200426e-10
dimacs/p-hat500-2,3.20551131243691479437299975766350618e-15,1.96225918178642971827814315043312699e-16,2.85776893720378249472051843004027369e-09
dimacs/p-hat500-3,2.83206177286100291053909264129252562e-15,2.24149732468347043390689905133173603e-16,6.29070849192579437454999506335031690e-10
dimacs/p-hat700-1,4.77899460545281735260865793657016965e-15,3.15697869406148809899250939980849818e-16,5.28708695898338864524694572136377949e-09
dimacs/p-hat700-2,4.03716495792827409695808671440958564e-15,2.88328720048402678741756887636701501e-16,9.44493175460401466295117872091183149e-10
dimacs/p-hat700-3,4.24271949746875189680064263158597023e-15,2.63234513750363266133742524961119057e-16,1.54394618203158643316377940892062752e-09
dimacs/san200-0-7-1,2.86887065913066117394047436099811851e-15,1.74892396103848029360625169983770976e-16,1.73575211195257983754065044246884547e-09
dimacs/san200-0-7-2,2.34633901994881976446335246268637171e-15,1.92280354309215938568797708742748832e-16,1.43772218841295488581318488387698501e-09
dimacs/san200-0-9-1,3.60729129410110585752969237857027298e-15,2.34929320571331570640296914782705602e-16,1.42433598344268492358734322990563871e-09
dimacs/san200-0-9-2,3.27289714880702409208430130203461869e-15,2.10828528071165847045757587091495918e-16,1.43077958423750832067756448303972612e-09
dimacs/san200-0-9-3,3.15908769017381496068974101154364460e-15,2.39222294275035766304765973864538355e-16,8.64550741401965643356213416949920121e-10
dimacs/san400-0-5-1,1.44384571747964088221957877790734663e-15,5.67018462925056457122707635458283498e-17,3.66050000465413186476388746828549895e-10
dimacs/san400-0-7-1,1.91611183820339094029264996493762060e-15,3.63150753427806787121503929407174690e-16,4.87516349863783775744232648118965031e-10
dimacs/san400-0-7-2,4.09396930635700991800444867080087739e-15,2.53216178478175441292313813275899902e-16,8.08108540872839640605361474434239597e-10
dimacs/san400-0-7-3,3.46732070889231663986724999621122386e-15,1.94854383401154912311852493899232232e-16,3.25041581355419624960568219940802967e-09
dimacs/san400-0-9-1,3.18693246720226274680541400843603969e-15,3.77533649005951935584352367801120088e-16,3.07827287853787298795396101029837618e-09
dimacs/sanr200-0-7,2.72296044526794862661976212262650384e-15,2.81829606019898014891935920283255478e-16,8.66179251089404413565756329702979652e-10
dimacs/sanr200-0-9,3.87552395675871567542035139088409080e-15,1.13703412055061918276084277310878996e-16,3.41100753735790929079097819508540246e-09
dimacs/sanr400-0-5,4.23331719222112296432461995240748882e-15,3.47862551581638456729477815468632042e-16,1.27789638167356160589520719095030796e-09
dimacs/sanr400-0-7,2.78160360122039256676284961024855709e-15,1.87368306277732439847818001013861777e-16,1.81265220400766793896646494337153463e-09
dimacs10/bio-celegansneural,1.77802342025745981749669389799170471e-15,1.81360872373287645872326266303980449e-16,4.40081101898566326848277127432529623e-14
dimacs10/chesapeake,2.17614431615719647181823073913858470e-15,9.93919585815948558470778219255471137e-17,9.71345727783349357106161435295747841e-14
dimacs10/cs4,5.17700417563843161244561033539871554e-15,3.95632910745103656372253045162156337e-16,9.49019455532881286451505138641853860e-09
dimacs10/cti,5.96362970667758923997420878480662717e-15,4.66397485318218161769642322989871020e-16,7.27583542815609181349424372156271282e-09
dimacs10/delaunay_n10,4.27487249135404171283110978241823120e-15,7.59855601464661519703310962923622324e-16,3.35567797835858200222955956540552357e-09
dimacs10/delaunay_n11,-Inf,-Inf,-Inf
dimacs10/delaunay_n12,-Inf,-Inf,-Inf
dimacs10/delaunay_n13,-Inf,-Inf,-Inf
dimacs10/delaunay_n14,-Inf,-Inf,-Inf
dimacs10/delaunay_n15,-Inf,-Inf,-Inf
dimacs10/fe-4elt2,5.08073570852516139213156651005033272e-15,2.95169819985155966022091541986991504e-16,3.66051568404493088108352728147387633e-08
dimacs10/fe-body,2.73239407002711005812984019564226505e-15,1.45121552409235652168447889072848660e-15,3.13699385565137165251312237315903633e-14
dimacs10/fe-sphere,-Inf,-Inf,-Inf
dimacs10/polblogs,3.76405603120758312044015850052159152e-15,1.85278291358247417720452440478080231e-16,6.79782536258848832019809431272833168e-13
dimacs10/rgg_n_2_15_s0,5.52945955342698014730658389803934793e-15,2.91417363362259328544119246505192125e-16,2.83322887937362776489398268853556705e-09
dimacs10/t60k,-Inf,-Inf,-Inf
dimacs10/wing_nodal,6.84272158412169533136206226098598343e-15,5.09294377467776801870304896099180787e-16,2.93186528832839291654805431318289813e-09
labeled/AIDS,-Inf,-Inf,-Inf
labeled/BA-1_10_60-L5,3.05295042238160608950768057290472148e-15,4.25074271610603008706273994798943050e-16,2.93941999287903976881740345532598580e-09
labeled/BZR,-Inf,-Inf,-Inf
labeled/CL-10K-1d8-L5,2.36435666953030230661182167668757108e-02,2.36435666953044107850371868906422686e-02,2.36435666990505253184173450464219498e-02
labeled/COX2,-Inf,-Inf,-Inf
labeled/DD199,3.59762582230076579629636742311646197e-15,1.33025859183858660182290560284063554e-16,2.13526426480818455734297682179554817e-14
labeled/DD21,3.76108010094421984106537610092672209e-15,2.24685252681409161250466364107655791e-16,1.27377764726541080033817774744468862e-09
labeled/DD242,2.00766620667965439730233218959831316e-15,2.25269613957037647309071544553526096e-16,5.23927810279858605511122238333641235e-12
labeled/DD244,2.54695028389935691325180500462736142e-15,1.35593992446879921204740817748112114e-16,6.16468293289683084237419198449984259e-11
labeled/DD349,3.87135010643139327769433207376163438e-15,1.47249279159632262856313159553702469e-16,2.79664143422795245506512220387112906e-10
labeled/DD497,1.97814644966949858906272127400976025e-15,1.77157230115368173490315272578103848e-16,1.37730962256854717310557043830049387e-11
labeled/DD6,3.03307644529331470226661046604962389e-15,2.63565298581732613443835497063720171e-16,1.11833057107250732367686634358244400e-09
labeled/DD68,3.89772897687330155648440726566607220e-15,2.59545925058193366177615606321246252e-16,1.60062490803514698221705203524658133e-10
labeled/DD687,2.82977212847528376375460887047882518e-15,1.61680634281180211440147925783728741e-16,2.13673701266748487637485823870538606e-10
labeled/ENZYMES,5.57013539776033028312492359061152298e-04,5.57013539776519945220433915301379962e-04,5.57015191795363414520795854583999314e-04
labeled/ENZYMES118,2.20266249851084623182067602016191662e-15,1.11636820643454343207602666467146602e-16,5.62553415473926679811994888510678599e-14
labeled/ENZYMES123,3.08462384329373584361091495230036817e-15,1.11840599846212634941674821114093331e-16,2.46996332316729260277097339314501687e-14
labeled/ENZYMES295,2.39942801473894057285615498276185889e-15,2.78328075511113830489770929894051093e-16,1.45485643279530704381319328209025756e-13
labeled/ENZYMES296,3.14599898392340034788977157088193175e-15,2.31640326015904211406652899611991136e-16,4.57914537412593309244699274286515468e-14
labeled/ENZYMES297,3.49460361901841051838412653681058840e-15,1.46796741906745294340491448861114126e-16,4.34931255078669784961132860802615184e-14
labeled/ENZYMES8,1.88121356560293980564544688575142297e-15,1.43707525058264097774329893550044599e-16,1.15184184836916678002057200005232567e-14
labeled/Fingerprint,-Inf,-Inf,-Inf
labeled/KKI,3.92088468068640240011419590438494008e-15,3.08271871606307102012639254631743218e-16,2.26703464992754484874689743350464468e-10
labeled/Letter-high,-Inf,-Inf,-Inf
labeled/Letter-low,-Inf,-Inf,-Inf
labeled/Letter-med,-Inf,-Inf,-Inf
labeled/MSRC-21C,2.66467736063138847675565229309713668e-15,1.24140386544959829298158667150088215e-16,8.50245707969966763100634933673919264e-14
labeled/MSRC-9,3.20832804690914248544648803386338175e-15,2.38182502474050172861282785985830231e-16,9.26192744974120892694397020410460126e-10
labeled/OHSU,4.07468794781965184076523993619311041e-15,2.59360819267356766231730056677838746e-16,3.69338734569586474845781842574182493e-10
labeled/PTC-FM,-Inf,-Inf,-Inf
labeled/PTC-FR,-Inf,-Inf,-Inf
labeled/PTC-MM,-Inf,-Inf,-Inf
labeled/PTC-MR,-Inf,-Inf,-Inf
labeled/Peking-1,4.09215410033692951744276557115375153e-15,2.91397931295483267114533188285606175e-16,2.84981932885035714224146952717112648e-09
labeled/PubMed,6.50783406865260265365246257864511574e-15,1.83232297094404839791658507287564155e-16,4.62532832469826178365456685819864031e-09
labeled/SW-10000-6-0d3-L2,5.65008304822829702599141069358151956e-15,4.96697124045389019698309952348988504e-16,5.16402958775306863542390257251445776e-09
labeled/SW-10000-6-0d3-L5,5.65008304822829702599141069358151956e-15,4.96697124045389019698309952348988504e-16,5.16402958775306863542390257251445776e-09
labeled/SYNTHETIC,8.02247980240231555085562396523027573e-03,8.02247980240278386548376338536334201e-03,8.02247980237276409936395717404353289e-03
labeled/SYNTHETICnew,-Inf,-Inf,-Inf
labeled/TerroristRel,1.88969975189480175263314582518868809e-02,1.88969975189483086434344045311259483e-02,1.88969975150513366398875397394750302e-02
labeled/citeseer,-Inf,-Inf,-Inf
labeled/cora,5.59367319471412092107466601038449859e-03,5.59367319471339428625953148159982807e-03,5.59367319714555782864237885169718433e-03
labeled/gene,1.07264193463911421799296657966713635e-02,1.07264193463882495102676686437156803e-02,1.07264193545413359411937748483792982e-02
labeled/hospital-detailed-list-of-contacts,2.79231164024434427612375914964223728e-15,1.60023037496497619825465399183098038e-16,7.66341124765742034529665223962814322e-14
labeled/internet-industry-partnerships,3.53989093159776006932150258444199334e-15,1.52748722993398185675609705140383275e-16,9.31628545491880062743363454869014431e-14
labeled/reality-call,3.37527377910042814781161692370649088e-15,3.34743585768650938209822524203736234e-16,2.16428793598547626340544299037586096e-09
labeled/webkb-wisc,2.30540694041358757653361277913301049e-15,1.08324726741699091548133198147856086e-16,5.28472484146779698173432111524679059e-14
misc/08blocks,9.77041034132323757830992705880562165e-16,5.92804564501275329598871915710815731e-17,1.89146485003638536692240874085319005e-10
misc/1138_bus,-Inf,-Inf,-Inf
misc/130bit,4.59650330152520013429695638984999731e-15,2.20280507707029045747852427850522507e-16,2.53118731732527670993292534440791578e-09
misc/145bit,4.30783655668269968231888979945871796e-15,2.81360786753293094786697139162688752e-16,3.36480773141095023579376153633842516e-10
misc/162bit,3.09336232119549292103951783090092566e-15,2.31635699751771084699359829419507367e-16,4.10814163511765914760449455262399239e-09
misc/176bit,7.14769801647544808051313882432894451e-15,4.29289625543951367764661472849969895e-16,1.73394231895730461011329028700105282e-08
misc/192bit,4.07268494144138535281374307694051965e-15,3.82479884197022296740903580054930185e-16,5.54238234592486457876649908881601510e-09
misc/3elt,-Inf,-Inf,-Inf
misc/3elt_dual,-Inf,-Inf,-Inf
misc/494_bus,-Inf,-Inf,-Inf
misc/662_bus,-Inf,-Inf,-Inf
misc/685_bus,-Inf,-Inf,-Inf
misc/Alemdar,4.22683559851414864108979321136511142e-15,2.00038457758999509317752138483514878e-16,2.50129532905968472246548601833184854e-10
misc/CAG_mat1916,3.87548791311281332720637004614716295e-15,1.45579452883247714122468700375402282e-16,5.70628520103995945417081299966999048e-14
misc/CAG_mat364,3.24755624211386459487635592870183542e-15,1.39378867336041952725678505360958823e-16,9.79305141141821166931603749439801740e-14
misc/CAG_mat72,4.34835456396033337664073608497668901e-15,1.47183531751347970433823813944675871e-16,1.67451620598019583801237571780695898e-09
misc/CSphd,-Inf,-Inf,-Inf
misc/California,1.53970022604063704795559831173725431e-02,1.53970022604085430641953468494811889e-02,1.53970022912888288223764728213108870e-02
misc/Chebyshev1,-Inf,-Inf,-Inf
misc/Chebyshev2,-Inf,-Inf,-Inf
misc/Chebyshev3,-Inf,-Inf,-Inf
misc/Chem97Zt,5.04712701455790360742452348745257285e-15,3.21115714349458141427146019333751843e-16,4.18280006257281479866716605162544465e-09
misc/Chem97ZtZ,1.62671811041793075141263211168271851e-15,1.74099403875813282595135786891315389e-16,9.63719168593620447208569586511182684e-12
misc/Cities,1.61464800738438491354655498065479832e-15,1.21564524718771167965956494992693930e-16,9.31094095599260017631776371393054407e-13
misc/DK01R,1.83695092191857894544223382265422047e-15,1.91596259778816873437012353630997364e-16,1.92500099164528553154655429234477321e-12
misc/D_10,1.63900140490454007292294370331616419e-15,1.18769914716978781559700539494060648e-16,2.55093491491330807219027491682320036e-14
misc/D_11,1.76587291065706201074464339243100634e-15,1.07099830892856915743170742843369713e-16,8.43111372324316089674132576895939344e-15
misc/D_5,2.67141448332431253149877827403094015e-15,9.43980055053159183343404914755374380e-17,2.19124406176105443052166455257564356e-14
misc/D_6,2.10962453855981693311990238630980260e-15,1.64130249651912952519294702571394548e-16,2.78811715288199287045485266700696912e-14
misc/D_7,3.17762721550612424262595554597143787e-15,9.27083137146828589461339339902074009e-17,1.93633450892113147277534044106143194e-14
misc/D_8,2.12912765818665644452983155576766526e-15,1.61509794112605715150888960397642802e-16,4.96109250385041376420164011101657521e-11
misc/D_9,2.41081932610068669853886964060385700e-15,1.29879653372369778790325432817628405e-16,4.62113517350176767186360113058046259e-14
misc/EPA,8.48044290551021444588028098939920954e-03,8.48044290551096190547546882517542099e-03,8.48044272132582662151030277731617438e-03
misc/EVA,-Inf,-Inf,-Inf
misc/EX1,4.60261310833901650539981981254060340e-03,4.60261310833906243373641288074062655e-03,3.65472453002472344697974291358040921e-03
misc/EX2,5.44274441010654089284560036948554480e-04,5.44274441010715360685868763828282961e-04,5.44274439829979184001021134287549668e-04
misc/EX4,-Inf,-Inf,-Inf
misc/EX5,-Inf,-Inf,-Inf
misc/EX6,-Inf,-Inf,-Inf
misc/Erdos02,4.45468234955156644264290807820807708e-15,3.07024815753818778428319941019072074e-16,9.97028117796885726544698555993633225e-10
misc/Erdos971,2.20370390070940992785031816119777718e-15,1.53092036560064871533016041985195505e-16,1.14514678718083863038751162997652972e-13
misc/Erdos972,5.32840851481353915185579481561543787e-15,2.94478148795224536213124200216026826e-16,2.32007412205838804016140455194963561e-10
misc/Erdos981,4.12820671276481806953340285564290648e-15,1.82316867470054790896720515986739551e-16,4.00151482419830740888087345378849965e-12
misc/Erdos982,3.09882992848109708308398599314476852e-03,3.09882992848265942939975145743949615e-03,3.09882913040481421795947690231095339e-03
misc/Erdos991,2.32300286853239607319885799881532399e-02,1.41506809148023136138917370172878463e-16,7.51910023848643999870449017715681352e-13
misc/Erdos992,7.14501483804148745775176879845810887e-03,7.14501483804168919360728259361542753e-03,7.14501508647661401240214776254452260e-03
misc/FA,2.27356527960239890741784831381120499e-15,2.40613787295772951197213819442671430e-16,1.86707948257340975452246204124264075e-10
misc/Franz1,3.76836020919846272992962895359324095e-15,1.37167065780564310253820303213766199e-16,3.09762536399761818985934775660477379e-14
misc/Franz10,2.37294109129892107350411379241093724e-15,1.11455536921883541853357489292055950e-16,4.77138790667210492142840016286289944e-10
misc/Franz2,4.83213672741778056786073911086389327e-15,1.64209990381057211644072076153105442e-16,3.58235103059380512895244976684922975e-14
misc/Franz3,2.31274251503584613186916974222158258e-15,2.00140778908450181614048542758848640e-16,1.28243926685765737304898047648499849e-08
misc/Franz4,3.14247625270241082836085858572985250e-15,2.41639795541718936048559457007142234e-16,6.69333218765072528895359009917286053e-11
misc/Franz5,2.40721091388340763773182507729205508e-15,1.70673527117914020495912150880400571e-16,4.06966035961202995819964191004560931e-14
misc/Franz6,3.36617315910414145063218601990782389e-15,1.47826327572167696560158773925616139e-16,9.70410856903920640909981527581866914e-13
misc/Franz7,3.20008515654888420642182482499061750e-15,3.72587083059169567320674931475964658e-16,6.70428032423378579678903472820053975e-09
misc/Franz8,3.79378064388019802253121404104306584e-15,2.47993355131793843817901105708376298e-16,4.64339152132016600961381776867938082e-13
misc/Franz9,3.53906415592430090205181695717816393e-15,1.81144475061545189953036436999691573e-16,8.11533471513909520878767114926291133e-11
misc/G1,3.71445752590906097563385268740262838e-15,3.68884204116700724428122270997010914e-16,2.82281522684089557032072175258431536e-09
misc/G10,2.49797208650886077480453489999878581e-15,1.31982674435323028369888914677185949e-16,3.39909403376043531543694686356147991e-13
misc/G11,4.05594980641290353252290679971355276e-15,2.00108017539707544383473421854054789e-16,3.05663874520562488228988742718244002e-14
misc/G12,3.31842144601980278060221077014515149e-15,2.86005259769178770195639734268497527e-16,3.41061508934120026615725977932436640e-14
misc/G13,2.11526653098524625305061277515893207e-15,1.77186247080489486336726174235819531e-16,8.97816048448894995847516738557011387e-14
misc/G14,4.17413771563804175494754046139247920e-15,2.06793585623832467787202961231036323e-16,3.08503523612507920810826228836751322e-09
misc/G15,4.49788953895611203110293708684254818e-15,2.29038338394781029799259448021934595e-16,1.89638701828318972947301756953412459e-09
misc/G16,5.34818361976416682671358156865401595e-15,6.90876241956936930776345846079971964e-16,2.37956651098476764584135393962807095e-09
misc/G17,4.19496431412616546234380826810937522e-15,2.86085411046227324208310931277665364e-16,2.70257355774061958585007511354049364e-09
misc/G18,2.86140932164508826315567500845803266e-15,1.64611424962471856340635311238860106e-16,2.84862322724986990838064212461739723e-14
misc/G19,2.28017279840322859916502767333673772e-15,9.55681869230226168228032568457404383e-17,7.96585846680594182114692122159721252e-11
misc/G2,3.38234720954949655663434339433357825e-15,2.21225190202659873944401135551758246e-16,6.80582319744750283884020397025973362e-10
misc/G20,2.96965913990164196499078032312132647e-15,8.15038085075525247844581789698926975e-17,5.40011906195258337333537474956581658e-14
misc/G21,2.70323515569667816400120609911613782e-15,1.49092423586545284729467084015026943e-16,1.73438879546383790956883869089140057e-14
misc/G22,7.36747851995323617952659036515422396e-15,3.12619259886518871363490439829845028e-16,1.80639921147735295481525200515573130e-09
misc/G23,6.25231218353650674428114559195918815e-15,5.62102126221417116094456514137514170e-16,4.52382651530978870319029085891496973e-09
misc/G24,4.59593761981637723968220168192114268e-15,4.64461505924169155947901731687589257e-16,5.53234308857986634426540822338459591e-09
misc/G25,5.23053696933798572212426353537836951e-15,3.62230889306988345640813822710430121e-16,4.14542157041706562126066290295107573e-09
misc/G26,3.85003221614239779060214513164680876e-15,2.61240803746578860469154484350778395e-16,6.94917844064354439973060699131119644e-09
misc/G27,3.02018919723277465175968451880771910e-15,1.50402779815571823358256631519023789e-16,9.17133264521502126866505759424338122e-14
misc/G28,1.91540297853887620604482133843370690e-15,1.15606173201722865738166251668708446e-16,6.89743599036156708706294482439865253e-14
misc/G29,3.06534715515743465053955417104877634e-15,9.83017086239655034157186062531335467e-17,2.15327660294280934297309422682826953e-14
misc/G3,5.47394602718933757177607394978074283e-15,2.43332008784548184062210414171943071e-16,2.36340204558359439837062456699674017e-09
misc/G30,2.57020691931552040148676259011022566e-15,9.43760296357205437317992744773662862e-17,5.80690751772665613468030310158637481e-14
misc/G31,2.31491231000962596128443329567031305e-15,1.36885589387723510098433704160778050e-16,2.12957739268852787350722432128387854e-14
misc/G32,3.79594216806165367638151062486808274e-15,2.14829960431338368235655828787225637e-16,4.06010619641905213006631140826860731e-12
misc/G33,4.33464971288535420831972186723537455e-15,1.75002362090660590152424424996391491e-16,7.50553070059818570112532180954980838e-14
misc/G34,3.56631866036085523299322145295374499e-15,2.17125427244103096391428587291217817e-16,7.31268863336166961128644883406002643e-12
misc/G35,2.23096685160980069838240363190852752e-15,5.44987007077401499522799949825167551e-16,4.23279344753033206783879776892745051e-09
misc/G36,9.14234828030683639330251242151497178e-15,4.56917641981786061684942940904174502e-16,3.17424301830164405564868032103760053e-09
misc/G37,3.29007175537668889626168626821824642e-15,4.59884837573265986247358358931564751e-16,3.94909912108176642906326498000983770e-09
misc/G38,3.77014453300406637792351428792019555e-15,3.85872493493174957901522101721067397e-16,6.47498280465299012012125333650333698e-09
misc/G39,2.92633943785308508949601795314176558e-15,1.26442235551033674305731394358296755e-16,1.56057299226319390561528110615362967e-13
misc/G4,4.62865853263715054326058643389104509e-15,3.46631476682011304136231498568713173e-16,1.42221129469188681690514916622917806e-09
misc/G40,2.62392672309039617118222128139585070e-15,8.98114892925473649228847197156159242e-17,6.28449626076782541236921947993088960e-13
misc/G41,3.27083031226954442944203550002733177e-15,2.65585509985394072271165751232972472e-16,2.18001892393526524346403706923467065e-14
misc/G42,2.99141303291364626475300395904462512e-15,1.50668680120832684868467674710483587e-16,2.63257344841015393039842785918983927e-14
misc/G43,4.22896972762795981427339556049990069e-15,2.48336040549964851519045609897160841e-16,8.80835880401711034040124410348615503e-09
misc/G44,3.97229191215610855171581360564493942e-15,2.99695974670554511400010256597889797e-16,6.15641817460227051534078021449461428e-10
misc/G45,4.21051472869861684900680678435295155e-15,4.10669040843292218989197217963754541e-16,3.66858622085419150058363614303004099e-09
misc/G46,3.27842357197787851473106250844809639e-15,1.82436918595986226954752343882198752e-16,1.47780167268337013430086744667779346e-09
misc/G47,2.99031559604688506848937238118111043e-15,2.57867055719098196460707635338914307e-16,2.84350117369134183581908203022987977e-09
misc/G48,9.18885656488340789189362227678170818e-04,9.18885656490594165613052696796913695e-04,9.18885656511896888725228582101600916e-04
misc/G49,3.47945414563495740170380068436152215e-15,2.59307904595196106022608258005580518e-16,3.69828983375644208147109404539807885e-09
misc/G5,3.46381827061645417446289916151545773e-15,2.99208373409968178291237961048840305e-16,2.34748719969852896663725388547112411e-09
misc/G50,2.04441488894948020986443425532432588e-03,1.35711901451629284510726007589502722e-03,1.35711900085880670819085575318376619e-03
misc/G51,7.92869329652099122588768520502438491e-15,4.63336162295645190866655718004933629e-16,3.07178173110802741075769924875389477e-09
misc/G52,6.25765665911657492062763817599311324e-15,4.85920768394058912035206185098366647e-16,5.02626802703781718627199654720308310e-09
misc/G53,6.11735224241369534219080214183911770e-15,3.37829039773161031008137008110506630e-16,5.27761755744322956857076553217729338e-09
misc/G54,4.79749379471699167008169046091305066e-15,3.67018326826332499305785222754018593e-16,7.85218802600676261725435744794738898e-09
misc/G55,4.55654295101347390491308608511178990e-15,4.55407039105905390893900332098240939e-16,1.21972617127822361173701406110480110e-08
misc/G56,3.71358881538590395714600380564657275e-15,2.20382316989369107605543310452376825e-16,2.71608813425703673515110436818489024e-13
misc/G57,3.84658728383631443180712296105637535e-15,2.34317460674747534422091635967919682e-16,2.51927068280533794678848128534889014e-13
misc/G58,5.59059059843641926300535497259570018e-15,3.77323806341704996024810744860836237e-16,2.02105090307253811091276149216889039e-09
misc/G59,2.16870859350917309371292970766618563e-15,9.48696833582412617689002671403403396e-17,3.03382780373272283045823445099640576e-13
misc/G6,3.26776406223435436824384945236790847e-15,8.04739979770516557368035148287681770e-17,4.97614704913516794725832148103348670e-14
misc/G60,4.59722173574137775936453255297278026e-15,3.80967191083583881349378206952630213e-16,1.04681537437952370189047634982321103e-09
misc/G61,5.74969449127033661583239614451263567e-15,3.28467089365410217100614216455555818e-16,7.97072168951180601215942262708744701e-10
misc/G62,3.75578211408896027411204491550207331e-15,2.92132442850068830651294142842503440e-16,4.48034177497398245941931947735742980e-11
misc/G63,-Inf,-Inf,-Inf
misc/G64,5.00089607744730521766555970473032994e-15,1.40188386715539984607014287654470270e-16,3.48978207224064147814727606044571057e-14
misc/G65,4.57264387760516826540202006956410456e-15,2.06599679729534438387930849954238605e-16,3.88455638430395000368864268977275483e-09
misc/G66,3.22959334925875114971409575802921281e-15,2.36607064330541381071915731068163597e-16,5.67502896943724235217811634052227756e-11
misc/G67,5.14244026284106250220380063584297418e-15,3.42931966014535196688494785593204519e-16,7.52910607352038353453435974852955372e-09
misc/G7,3.78576858140751240629266235389428799e-15,1.92278622927691338544151554446945726e-16,4.54135852544476811054702226727309649e-14
misc/G8,2.30525695731820932164416386238306558e-15,1.32616642470734189316096959637652644e-16,4.69678431611350348173947122579154070e-14
misc/G9,1.92901402233298349831596842515606500e-15,8.90170526358614107334461093694234571e-17,3.28784012761680147459914024881977056e-14
misc/GD00_a,5.38817614067055277196831020167902946e-03,5.38817614067020996720216889666766712e-03,5.38817608831677871964486814578571882e-03
misc/GD00_c,4.19975976652091659370930883226274589e-15,1.84643471996891247536271312056328370e-16,1.07577349375509476814984743835702627e-12
misc/GD01_b,9.94165124676370710559748980281362442e-16,3.37244245395924332934025647957903111e-17,7.13773453487565766908989541116498078e-13
misc/GD01_c,2.10852067539230354453462897348353150e-15,6.31470306496366734194645710304051749e-17,3.92661425914084449881783848822195502e-13
misc/GD02_a,5.88832639252399487766971349748302547e-16,4.11792335252862310710797440682001112e-17,6.62132352284782569111514013699497651e-17
misc/GD02_b,3.27284039421664650707425112930936778e-03,3.27284039421955496174111284288393374e-03,3.27284055445203006341831531723838763e-03
misc/GD06_Java,3.94213442905210299658568854816994581e-15,1.62246773298899996922448220252218193e-16,8.59871986137547498789209752989591130e-13
misc/GD06_theory,1.34743207986428395549225208536576259e-01,4.48009778098522704088999929682977220e-18,1.95623396604175865158451957319463215e-18
misc/GD95_a,1.90569491864989016279536385820738708e-15,5.38791849219774707679614433935905556e-17,1.47904275355885170732205882649927805e-14
misc/GD95_b,1.27560920791624898564314116116179555e-15,1.34172673094511998661310496907749142e-16,8.52985398703920561980182042833222683e-15
misc/GD95_c,2.45346015201908344098076743458526482e-15,1.01566579056447388143357642192841277e-16,3.83219133956430372449445749922815598e-13
misc/GD96_a,4.79318474820152888248752376461742597e-15,2.67390616920188741045591145915320507e-16,1.33761163774447884438880780116623215e-09
misc/GD96_b,1.80068992126598397969670081135189803e-15,1.24019855646735274436343664355052919e-16,1.26360520070771025247494199549180634e-14
misc/GD96_c,1.81860944469723510717100563113663880e-03,1.81860944469664832211742179438991945e-03,1.81860944468971302908096078771422044e-03
misc/GD96_d,1.78510118385578694889592728022402279e-15,5.79792836217891849596505761036816245e-17,2.14922870529652527513608542623556528e-14
misc/GD97_a,1.89434754016960372101477240603417807e-15,8.78265522794643455178992531122319151e-17,9.51644955341924579321704052799740200e-15
misc/GD97_b,2.34155240999669260313115427224454756e-15,9.03229084985582421769024673491433218e-17,9.63669690787221838837608810922064299e-15
misc/GD97_c,2.03810103739693167520875736361793485e-03,2.03810103739888345288584140813511485e-03,2.03810073451378328847060569986756222e-03
misc/GD98_a,4.23269321551263220736880151446589197e-16,3.74465431795408048836458897591276009e-17,5.90952511756269260830588430375689089e-10
misc/GD98_b,2.81288179564074001693448743105944688e-15,8.83840949555108727179303797396436519e-17,4.77132155877504044177018635028505893e-11
misc/GD98_c,7.82450996827582306547138037229452916e-02,9.11332611403784847312625012484564869e-17,2.90549387231485486794290966402535840e-13
misc/GD99_b,8.33917182672876263326464606564914348e-02,8.33917182672883785339975936922955355e-02,8.33917182672884342372450128549780973e-02
misc/GD99_c,3.03447649389090636681831984353700441e-15,1.90949550948281709033048431250519941e-16,5.93121442260556699893918456434919189e-10
misc/GL6_D_10,3.44303111618041679413033829095582558e-15,9.45412329405564995062712759415528183e-17,1.67212781062522734007327937781565654e-14
misc/GL6_D_6,3.91662647570759687984799356917581307e-15,1.71160314998699156480533779303088251e-16,2.88772981343574006587390446745972992e-14
misc/GL6_D_7,2.99083437085526592508795461001637626e-15,1.10242653001886974201653813690384098e-16,4.64639733238784984351206203999343097e-14
misc/GL6_D_8,2.18109339102819267384718310393440150e-15,1.46073772861854643385216985743582204e-16,8.94175230742672485674043544781123868e-14
misc/GL6_D_9,2.88328047284093883362681727224246592e-15,1.40435421967776927467981935128788392e-16,1.45878828897720230538182539623189672e-14
misc/GL7d10,8.20262853520410978557504071318721289e-17,2.06053253897857371761052647403081917e-18,1.19133957361919845523944081470645705e-18
misc/GL7d11,1.97369332005248606487147776635975321e-15,1.27186927404979430802389555785815857e-16,1.78487094653574880133661330697685933e-14
misc/GL7d12,1.89206552047508567718331432433168016e-15,1.09512787995744340377718483516993379e-16,6.44961386442391705154377556421831353e-14
misc/GL7d25,1.68253572854525973713051889385953917e-15,1.11066765582363032603595599777664520e-16,8.09748430745320758910892310762477058e-11
misc/GL7d26,2.25099977449781682720554193327675744e-15,9.59098517683564514516658278046094123e-17,8.55566746530077976530618450781731116e-12
misc/GlossGT,3.29375238605955241411996217056343614e-15,1.43978144989170688577978137104904532e-16,3.01573745241932485127572581047648885e-14
misc/Hamrle1,1.29796397880485557788426252159893707e-15,3.11733963074486028283131247980741497e-17,2.47639880714206324737408082316960679e-15
misc/Hamrle2,1.32928737108994090767720499688873449e-04,1.32928737108680375925352325303616357e-04,1.32928737107835759048661420416773189e-04
misc/Harvard500,2.67669008409216922617122498179942830e-15,1.59341990469275871327739416153679468e-16,6.39093814541792563207680996836428433e-14
misc/IG5-10,2.30674749198362438529971255215457304e-15,1.13161110524449733427076821135714434e-16,2.97770275884976484404758968751804200e-14
misc/IG5-11,3.43376530894397524232306731318932450e-15,1.84554566557496306992712127388117533e-16,4.81516916738314233144962575359505843e-14
misc/IG5-12,3.18624454595057441213481585375508918e-15,2.06170644694535922455472780644406830e-16,1.77994812714421015624090471048771368e-14
misc/IG5-13,1.36944096791781635473781798360170073e-15,7.62043541414567838848293390463614332e-17,2.17756076191701070000922208711391000e-14
misc/IG5-14,3.50000940926712756935065333744881157e-15,1.39296677603286197000818381779045793e-16,3.96807947751838866641555105833005922e-14
misc/IG5-6,3.28572611204428490401687403456417599e-15,7.19128686582711746651915726599998361e-17,8.59723507693585720470222218966557470e-14
misc/IG5-7,2.83002694712315675845668991360805798e-15,1.99661887361228369550176255335225421e-16,2.26059368033143361411154208108018214e-14
misc/IG5-8,1.80631891975640069555141963111193224e-15,1.71674705394785780825326654099693291e-16,8.18227695697985275706507288920707085e-15
misc/IG5-9,2.29556436314402054372051891187494313e-15,2.12138416348026428240597288344690592e-16,4.13198873883337562187300557229558743e-14
misc/Journals,3.14292888739912377792041022756176375e-15,1.61062018341664136318447916433318548e-16,1.02269966339918632290939341408139060e-10
misc/Kaufhold,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Kohonen,2.67547110797279673376019930121205670e-15,1.17049152505677250654902443013080414e-16,6.28512330703263723214676980332164382e-11
misc/L,3.33157877539025649679159805605424794e-15,2.07751412919050742469086097019075326e-16,1.21201779831711950948280379217746614e-09
misc/L-9,-Inf,-Inf,-Inf
misc/LF10,1.10987722445892401189041603029153754e-16,7.16870330297091122834063160575562200e-18,1.28123368303511407441704655662994981e-17
misc/LF10000,-Inf,-Inf,-Inf
misc/LFAT5,2.81422548818747406863740556275852782e-16,2.27774438178331560182784529629441855e-17,4.38660524478750402506764125741030274e-10
misc/LFAT5000,-Inf,-Inf,-Inf
misc/Lederberg,4.33123067841238119292136245620616731e-15,8.49269369263199476042307968794300774e-03,8.49269369265692188709398061305503417e-03
misc/M10PI_n,6.98821739507127218570124946394781092e-17,2.18381793595977249931267672556987987e-18,5.45954483989943200594573996765129279e-19
misc/M10PI_n1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/M20PI_n,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/M20PI_n1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/M40PI_n,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/M40PI_n1,0.00000000000000000000000000000000000e+00,5.48567729465109533287611305671496477e-19,0.00000000000000000000000000000000000e+00
misc/M80PI_n1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Maragal_1,1.02371719961698324401227908457205572e-15,2.44936179300921143149435751594739232e-17,6.92032528482810988852755781199007550e-17
misc/Maragal_2,1.66591634696178149969191593079535866e-15,5.22710831370886266839052037183042743e-17,1.04456530699293558553826751648283877e-12
misc/Maragal_3,1.59819784142649402649522365939821104e-15,1.33946944478498551977652488563510449e-16,1.09786158402509671192167240693866612e-14
misc/Maragal_4,2.13258185582371393288829853861414818e-15,5.41818301524190945605622272000112522e-17,4.12565722972962553186958189488657318e-11
misc/Muu,-Inf,-Inf,-Inf
misc/NotreDame_yeast,8.88002364419117374186874908340787738e-03,8.88002364419347654063705518406506314e-03,8.88002361212443899035464151795920530e-03
misc/ODLIS,2.11651637732461176895399209057617827e-15,1.84989002957643783975113749907545647e-16,1.54333852249578734549390519030339913e-11
misc/Oregon-1,3.61511902485650844556276997447028323e-15,2.45188614564502267036224277647176071e-16,7.77821918821175688046024154084901119e-11
misc/Oregon-2,3.94638248616584933695938925384569770e-15,2.59202646430043620177459545175505623e-16,1.33656439277447516731694746824171386e-10
misc/PGPgiantcompo,7.21756699528884695920389043255199681e-15,2.87568098131359713955511546397668006e-16,7.30239049319047185817098530210577535e-09
misc/Pd,-Inf,-Inf,-Inf
misc/Pd_rhs,-Inf,-Inf,-Inf
misc/QRpivot,2.11567042382983350968383998094920085e-15,1.08719853199367884197293749569143414e-16,5.25406247008689606257025892744760392e-14
misc/Ragusa16,6.25083294684403168917252592754382604e-16,2.92088483058210477652712127787166129e-17,5.30254036108977973833031617756414984e-13
misc/Ragusa18,7.31404979065254146946265472361202915e-16,9.09561202117056091245851437722760755e-17,8.32620187840275935339993376662339437e-17
misc/Roget,1.73711460454441838510228220564380024e-02,1.51252953609767093256021783638768934e-16,1.43015942773952871212555167985855261e-10
misc/S10PI_n,6.98821739507127218570124946394781092e-17,2.18381793595977249931267672556987987e-18,5.45954483989943200594573996765129279e-19
misc/S10PI_n1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/S20PI_n,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/S20PI_n1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/S40PI_n,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/S40PI_n1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/S80PI_n,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/S80PI_n1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Sandi_authors,2.84370200045241482426353117538853146e-15,1.22992331397322422458564286890159258e-16,5.33090218941508682056346008157078527e-14
misc/Sandi_sandi,3.15812663311568341656702684080008539e-15,2.88633607031128117932491196712427688e-16,1.15342143355875220775544609734880793e-13
misc/SciMet,3.81331320249127043427127720938751932e-02,3.81331320249133925749801197270789449e-02,3.81331321637343496210265574346693354e-02
misc/Si2,-Inf,-Inf,-Inf
misc/SiH4,-Inf,-Inf,-Inf
misc/Sieber,2.01500281153007158853237196656654562e-15,8.85585794766219165684342198509108065e-17,1.02923363885420784739625831982855292e-12
misc/SmaGri,3.32914348705614407325077340854010792e-15,3.10144896501416592308240201210598618e-16,4.35466884469569958101569621376998933e-10
misc/SmallW,4.48074337552613916896438406003591176e-15,3.31476720185932752049577884509340113e-16,7.26430000702196305818439185215878770e-13
misc/TF10,2.43560655437938145122886864243849348e-15,1.72376737735701201661983899236046537e-16,2.33590888431132647941895596865473117e-13
misc/TF11,1.90564451415831754831504144276248181e-15,1.65420877249275054239786014154081373e-16,8.69641957960787871879150822916246596e-11
misc/TF12,2.04546078251499133924388301570980267e-15,1.54749148048821396940206143294967972e-16,1.15455252919567206320404621179085047e-13
misc/TF13,2.74000586754075433917598181620449011e-15,1.97095267982281018462856591719412831e-16,3.11889755085876717563938318083370630e-14
misc/TF14,2.57745810818211481893891978803216826e-15,1.88717700590561958862637448993227301e-16,2.48181615786304808455463714736586689e-12
misc/TF15,3.40435114855042888824822209457499453e-15,3.48700407415770967503928596180576323e-16,1.01157913885191631924046700842977472e-10
misc/TS,7.87738372482100229904682010421086930e-16,1.13349386466688323961456295749886512e-02,1.13349386466661821218118387064522915e-02
misc/TSOPF_FS_b9_c1,1.07482091311544533964570169770088576e-15,6.06492934484392407085027459942578720e-16,1.77483872237973798151130110942067600e-11
misc/TSOPF_FS_b9_c6,4.08301607637694372065132438406848907e-16,1.00556825135513152305676149520133448e-16,9.81821328061610129994935699731571742e-14
misc/TSOPF_RS_b9_c6,1.10724978774234259035321578941443503e-15,8.08204664846763659313444559419394027e-18,2.20416514731931791183815044236089947e-18
misc/Trec10,3.98421274036174590705169387041409859e-15,1.38770503093530498014985048225530110e-16,1.31770150593941937125294489282291635e-12
misc/Trec11,4.17663477900629708123617563142341463e-15,1.34125089700780922553421361123052171e-16,1.80162994485213458825864250485036088e-13
misc/Trec12,3.15350224147789875391755658806356523e-15,2.56911593474875083084078520003771146e-16,1.13633228440006929249833659319268691e-13
misc/Trec6,8.04934251954054886072376346309206122e-16,2.86990087449803657355915046137106365e-17,2.35807674778052207257232715659148991e-17
misc/Trec7,9.00509321790431711758968022701013239e-16,6.20290057741854654800084439475942083e-17,5.16238947227819749848533511377570684e-16
misc/Trec8,2.51776497554904971434927520413002744e-15,1.16236436607719971884552536432326314e-16,1.03604227193007566231079982977176938e-13
misc/Trec9,1.65775062114071117474065227990416270e-15,1.49215272699693394816011546321757202e-16,4.33694493104671060343300864451134319e-13
misc/Trefethen_150,1.16675217720761649311578496381201486e-15,4.94221653561053588673086987131549966e-17,3.56620899881145352849587405571322262e-15
misc/Trefethen_20,1.02811153779631652858321914861383741e-15,4.54255149368573232639065154156635623e-17,5.32090488203912600214867702476524013e-16
misc/Trefethen_200,1.04691105338984930867255528574158049e-15,9.21867009903141251657015712572589094e-17,1.68828277726030939837363391717281019e-15
misc/Trefethen_2000,2.18545518100996072097534659825293656e-15,6.80826362663755913232865403587246566e-17,3.03069901144841762575903645204007569e-15
misc/Trefethen_200b,1.86476192699577267176222582834859100e-15,6.93819662198157465098006583632734232e-17,1.14924128799208039906385276875217921e-15
misc/Trefethen_20b,1.28547474450274868151781737987931983e-15,3.38915709094467368209077820216399490e-17,1.36250786825752147892470423979788328e-15
misc/Trefethen_300,9.60034109674089042004747634265871271e-16,1.16470612587118112484782339110853923e-16,4.19666106521938040858329432108246969e-15
misc/Trefethen_500,1.97879573994362772518636926829292941e-15,1.47763449954004740997575833857167760e-16,4.74404483235079253554983221483852822e-15
misc/Trefethen_700,1.73444048326533180066010622393864352e-15,5.29129913921853336207926900269747100e-17,2.45689632834946880580930589463229169e-15
misc/USAir97,2.81690678455473414408457930959925470e-15,1.42044422732284127535681278132084152e-16,1.96754326982572175824272714250742861e-14
misc/USpowerGrid,4.80776852072717745591354185439028423e-15,5.10937161635913358607011082333129229e-16,6.46848838455856397723393896015653291e-09
misc/aa01,3.70509237470447631820994003594585795e-15,2.61963762764091665995735669550980166e-16,3.02302384301384186469040963725077517e-14
misc/aa03,3.74227519089849482579232517792734837e-15,1.62062731731208574742399978629552475e-16,3.82879668449310816860586341359220384e-10
misc/aa3,3.74227519089849482579232517792734837e-15,1.62062731731208574742399978629552475e-16,3.82879668449310816860586341359220384e-10
misc/aa4,5.41296111272920140353344374367763118e-15,2.97333437353828267490937753276841339e-16,4.57024642769795674378560025891522938e-10
misc/aa5,2.15768620727159404600927498540599469e-15,1.39096806380265520795191648200737099e-16,3.28368082709148330917362536126770847e-12
misc/aa6,4.37917267773885338799614431462676778e-15,3.40330582275074729816070815922471678e-16,1.51188783222823544487769471473211513e-12
misc/abb313,2.34844860437185159810150278024103236e-15,1.01482525803929519909425105993832764e-16,6.98348915376802522337723850084252481e-15
misc/abtaha1,1.76017860772931132026692118969446954e-15,6.08954788235567254479972842008938789e-17,1.12183571948886184808641351181762626e-14
misc/abtaha2,1.70080241862620283450431768006704224e-15,1.01363505723441526605344958424366608e-16,1.25428364527116406633000031684585958e-11
misc/add20,-Inf,-Inf,-Inf
misc/add32,-Inf,-Inf,-Inf
misc/adder_dcop_01,-Inf,-Inf,-Inf
misc/adder_dcop_02,-Inf,-Inf,-Inf
misc/adder_dcop_03,-Inf,-Inf,-Inf
misc/adder_dcop_04,-Inf,-Inf,-Inf
misc/adder_dcop_05,-Inf,-Inf,-Inf
misc/adder_dcop_06,-Inf,-Inf,-Inf
misc/adder_dcop_07,-Inf,-Inf,-Inf
misc/adder_dcop_08,-Inf,-Inf,-Inf
misc/adder_dcop_09,-Inf,-Inf,-Inf
misc/adder_dcop_10,-Inf,-Inf,-Inf
misc/adder_dcop_11,-Inf,-Inf,-Inf
misc/adder_dcop_12,-Inf,-Inf,-Inf
misc/adder_dcop_13,-Inf,-Inf,-Inf
misc/adder_dcop_14,-Inf,-Inf,-Inf
misc/adder_dcop_15,-Inf,-Inf,-Inf
misc/adder_dcop_16,-Inf,-Inf,-Inf
misc/adder_dcop_17,-Inf,-Inf,-Inf
misc/adder_dcop_18,-Inf,-Inf,-Inf
misc/adder_dcop_19,-Inf,-Inf,-Inf
misc/adder_dcop_20,-Inf,-Inf,-Inf
misc/adder_dcop_21,-Inf,-Inf,-Inf
misc/adder_dcop_22,-Inf,-Inf,-Inf
misc/adder_dcop_23,-Inf,-Inf,-Inf
misc/adder_dcop_24,-Inf,-Inf,-Inf
misc/adder_dcop_25,-Inf,-Inf,-Inf
misc/adder_dcop_26,-Inf,-Inf,-Inf
misc/adder_dcop_27,-Inf,-Inf,-Inf
misc/adder_dcop_28,-Inf,-Inf,-Inf
misc/adder_dcop_29,-Inf,-Inf,-Inf
misc/adder_dcop_30,-Inf,-Inf,-Inf
misc/adder_dcop_31,-Inf,-Inf,-Inf
misc/adder_dcop_32,-Inf,-Inf,-Inf
misc/adder_dcop_33,-Inf,-Inf,-Inf
misc/adder_dcop_34,-Inf,-Inf,-Inf
misc/adder_dcop_35,-Inf,-Inf,-Inf
misc/adder_dcop_36,-Inf,-Inf,-Inf
misc/adder_dcop_37,-Inf,-Inf,-Inf
misc/adder_dcop_38,-Inf,-Inf,-Inf
misc/adder_dcop_39,-Inf,-Inf,-Inf
misc/adder_dcop_40,-Inf,-Inf,-Inf
misc/adder_dcop_41,-Inf,-Inf,-Inf
misc/adder_dcop_42,-Inf,-Inf,-Inf
misc/adder_dcop_43,-Inf,-Inf,-Inf
misc/adder_dcop_44,-Inf,-Inf,-Inf
misc/adder_dcop_45,-Inf,-Inf,-Inf
misc/adder_dcop_46,-Inf,-Inf,-Inf
misc/adder_dcop_47,-Inf,-Inf,-Inf
misc/adder_dcop_48,-Inf,-Inf,-Inf
misc/adder_dcop_49,-Inf,-Inf,-Inf
misc/adder_dcop_50,-Inf,-Inf,-Inf
misc/adder_dcop_51,-Inf,-Inf,-Inf
misc/adder_dcop_52,-Inf,-Inf,-Inf
misc/adder_dcop_53,-Inf,-Inf,-Inf
misc/adder_dcop_54,-Inf,-Inf,-Inf
misc/adder_dcop_55,-Inf,-Inf,-Inf
misc/adder_dcop_56,-Inf,-Inf,-Inf
misc/adder_dcop_57,-Inf,-Inf,-Inf
misc/adder_dcop_58,-Inf,-Inf,-Inf
misc/adder_dcop_59,-Inf,-Inf,-Inf
misc/adder_dcop_60,-Inf,-Inf,-Inf
misc/adder_dcop_61,-Inf,-Inf,-Inf
misc/adder_dcop_62,-Inf,-Inf,-Inf
misc/adder_dcop_63,-Inf,-Inf,-Inf
misc/adder_dcop_64,-Inf,-Inf,-Inf
misc/adder_dcop_65,-Inf,-Inf,-Inf
misc/adder_dcop_66,-Inf,-Inf,-Inf
misc/adder_dcop_67,-Inf,-Inf,-Inf
misc/adder_dcop_68,-Inf,-Inf,-Inf
misc/adder_dcop_69,-Inf,-Inf,-Inf
misc/adder_trans_01,-Inf,-Inf,-Inf
misc/adder_trans_02,-Inf,-Inf,-Inf
misc/adjnoun,2.72584721821508288294645990118835454e-15,1.09565588273658434244864452790066499e-16,1.83920920750067931654762405591302734e-14
misc/adjnoun_adjacency,2.81544727623223828689125264452657724e-15,1.62146884479411406441311479371673400e-16,6.75726812324482566728534384940549045e-12
misc/advogato,2.67040407182846674764861128137626138e-15,1.42017949100360606829256542985365801e-16,3.47471630379087486129478776708097289e-11
misc/aft01,-Inf,-Inf,-Inf
misc/air02,1.74968321326443125782005148692560987e-15,1.14831820574794461216461464487257891e-16,2.08474108950034417358759203574549705e-14
misc/air03,2.84071406510196073897808492922665825e-15,1.50891499985679404307611819038002858e-16,6.86988963111612634830274942731410667e-12
misc/air04,3.70509237470447631820994003594585795e-15,2.61963762764091665995735669550980166e-16,3.02302384301384186469040963725077517e-14
misc/air05,5.41296111272920140353344374367763118e-15,2.97333437353828267490937753276841339e-16,4.57024642769795674378560025891522938e-10
misc/air06,3.74227519089849482579232517792734837e-15,1.62062731731208574742399978629552475e-16,3.82879668449310816860586341359220384e-10
misc/aircraft,-Inf,-Inf,-Inf
misc/airfoil1,7.82664171082748577772691243929665040e-15,5.57113577362982489764156609568401212e-16,5.85551096682062742493820598638433964e-09
misc/airfoil1_dual,-Inf,-Inf,-Inf
misc/arc130,3.10829306582612896843747722907613222e-01,3.10829306582612557484915368849663581e-01,3.10829306562595952952441304112115525e-01
misc/arenas-jazz,2.41477146262270289360907333945809071e-15,1.58121627011177569971785196995598921e-16,1.03317087481906994315264362752201141e-11
misc/arenas-meta,3.37946179958887396754675633041005172e-15,2.63973096906283757877267131452202914e-16,9.27979969517038699940141997406994127e-13
misc/arenas-pgp,5.57947275825842683080087574119163581e-15,5.47229499446534715336671840801535292e-16,5.03300193134495234572958996817080614e-09
misc/as-22july06,4.20599836750184367436645029590393493e-15,3.51689463720490861393123626931729707e-16,2.45530033573218242527889363564409435e-10
misc/as-735,7.70303084772571308936765683465743113e-15,2.91332230776366159508917016904775685e-16,3.29792071267223062570933946891302866e-09
misc/as-caida,4.84266933206614539021787731661120123e-15,2.42823818959250376351064874746576214e-16,8.42012481226842507338378688115960373e-10
misc/as-caida20071105,4.25671176376138972954706594668956046e-15,2.91984878133117666996582981501889032e-16,1.85527533030855530890778622397249416e-09
misc/as20000102,3.71609519394131842918871247895301394e-15,1.17242100033706420199585591448290441e-16,8.36446647820524560826527520527006028e-11
misc/ash219,1.97568522696255076692957973938832876e-15,1.64708332170973955797314617227452591e-16,2.22067664023154671902180404452291977e-14
misc/ash292,3.52009243752697629216618410223223379e-15,2.09926584119334607502687494198273201e-16,4.15274536186649819986470425684926430e-10
misc/ash331,2.01432764482125533913338062370423914e-15,1.14140956795256122584956368871225863e-16,4.03116862937685166191133257729559167e-14
misc/ash608,2.96067566473266264827347128470942299e-15,2.65028987296957957058755734982461014e-16,5.84002146631624967994191665125103608e-14
misc/ash85,4.36314464817314767109997995038018575e-15,1.45402180585780047272712312752246498e-16,4.71681849860437001580115828932128817e-14
misc/ash958,4.10457589835947413854132931025863865e-15,1.09700212324263415093414450440665607e-16,1.18967315432833625131488497416307801e-13
misc/astro-ph,1.86119096532195151964865441399801540e-02,1.86119096532203753421098220463372559e-02,1.86119102385080760591881970594936451e-02
misc/aug2d,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/aug2dc,5.95834365919600262416798772091307849e-16,1.35322395743260459212645199234424503e-17,3.74945545892340599436204652423304612e-09
misc/aug3d,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/aug3dcqp,5.82276239101568468135855468792054578e-14,5.94794926325304500243912360234730218e-14,2.92303566885190322639633574332937843e-09
misc/b2_ss,4.24613069266433315272396212185889157e-16,4.79796031853869419014792410998100969e-17,1.62982246321669109593360988006152909e-12
misc/b_dyn,-Inf,-Inf,-Inf
misc/barth,8.84598705163098757221749151903169095e-15,5.72815620727733553943969824587090847e-16,5.70941580964703163270738038167268859e-09
misc/barth4,-Inf,-Inf,-Inf
misc/barth5,-Inf,-Inf,-Inf
misc/baxter,6.51826186332270740763475644004000640e-15,3.68049990784579314749886802911109806e-16,5.48688959319172816944077229688349714e-08
misc/bayer02,1.23920752894009151340938629688242009e-15,5.50151911454320724138221662806380615e-17,1.40879874410630591317130689839465680e-10
misc/bayer03,2.57189482709505179604055957401856128e-16,3.25263289055875055944655796767419421e-17,2.07489161336900366443411272550752340e-13
misc/bayer05,-Inf,-Inf,-Inf
misc/bayer06,2.27730315571208872839311974147680223e-16,1.10379244672705356262212197537271202e-16,4.25539434651830593904309524018202110e-14
misc/bayer07,1.10703814513822065661196532751776923e-16,5.19813497422098985133350287898507601e-17,8.20869182371158718989520654148749860e-14
misc/bayer08,9.48472252443905162061004540868176066e-16,2.77284235752976346481029628023903400e-17,3.89833056771564481227732429163208706e-14
misc/bayer09,-Inf,-Inf,-Inf
misc/bcspwr01,2.52998310994128549953971907443385135e-15,7.04229193655234592639566235166158420e-17,1.97785104350951896296530949786835263e-14
misc/bcspwr02,1.96541996429557216852224015877033357e-15,1.09610479054834613064495368172059012e-16,1.88416732002750763351569640226287894e-14
misc/bcspwr03,1.72084762466269212511683787850594301e-15,1.14707268067183582656697552776144913e-16,3.28778752153771875132861619066331099e-14
misc/bcspwr04,3.59034291703756579952609840411560403e-15,1.57380969874092039126969352242241522e-16,1.42649174371689676598131252277835989e-14
misc/bcspwr05,4.52181888505156050109996458721365429e-15,2.82948265659287780486758420101841966e-16,4.86947540347461944318557115328094173e-14
misc/bcspwr06,3.87758057152602621008325229758568929e-15,4.48393659352724559183586457990970829e-16,7.52693149836237843280244292656431586e-10
misc/bcspwr07,6.57683883989151710838621475556665882e-15,4.65572533065567261015855591227916567e-16,2.22418329309196822457560020740237866e-09
misc/bcspwr08,4.12973543735204642985930511267489818e-15,2.42894129520347210641671788635427808e-16,9.53658510740888555035135312384687577e-10
misc/bcspwr09,3.45461581878550762902791263434294086e-15,3.63416264931424550634144879431240449e-16,3.12567421997639246281176222651132832e-09
misc/bcspwr10,5.65817611251059745036899198070780865e-15,4.38781210225688584058364141933150932e-16,4.04764484425578768054139502208300042e-09
misc/bcsstk01,5.53789299667101830313260212230076976e-02,1.52313127528203238674128846054863959e-16,4.12448531815539723083511451053305211e-11
misc/bcsstk02,9.83558524654439457232954090772639486e-01,9.88293983752318174927159642642723904e-01,9.83558524653052785959532291367233561e-01
misc/bcsstk03,-Inf,-Inf,-Inf
misc/bcsstk04,-Inf,-Inf,-Inf
misc/bcsstk05,-Inf,-Inf,-Inf
misc/bcsstk06,-Inf,-Inf,-Inf
misc/bcsstk07,-Inf,-Inf,-Inf
misc/bcsstk08,-Inf,-Inf,-Inf
misc/bcsstk09,-Inf,-Inf,-Inf
misc/bcsstk10,-Inf,-Inf,-Inf
misc/bcsstk11,-Inf,-Inf,-Inf
misc/bcsstk12,-Inf,-Inf,-Inf
misc/bcsstk13,-Inf,-Inf,-Inf
misc/bcsstk14,-Inf,-Inf,-Inf
misc/bcsstk15,-Inf,-Inf,-Inf
misc/bcsstk19,-Inf,-Inf,-Inf
misc/bcsstk20,-Inf,-Inf,-Inf
misc/bcsstk21,-Inf,-Inf,-Inf
misc/bcsstk22,-Inf,-Inf,-Inf
misc/bcsstk23,-Inf,-Inf,-Inf
misc/bcsstk26,-Inf,-Inf,-Inf
misc/bcsstk27,-Inf,-Inf,-Inf
misc/bcsstk34,-Inf,-Inf,-Inf
misc/bcsstm01,3.31211367003454387980269169486646948e-16,3.87895961444886362728220731422445975e-19,8.67361737988403479798414187142701285e-19
misc/bcsstm02,3.27326835353987966222830915314059671e-01,-Inf,1.35704949824726960464102406966843049e-10
misc/bcsstm03,3.33333333333333148296162562473962411e-01,3.33333333333333259318465024989596809e-01,3.33333333333333226419440595876187230e-01
misc/bcsstm04,3.33333333333333259318465024989801391e-01,3.33333333333333241682109685892026013e-01,3.33333333332141724024007787288895404e-01
misc/bcsstm05,3.77964473009227227214516536234375773e-01,-Inf,8.89062422479434739455330406728612916e-10
misc/bcsstm06,1.49071198499985483253780928462512980e-01,1.49071198499985946660156201285195722e-01,1.04980430685795871364422314462970973e-09
misc/bcsstm07,-Inf,-Inf,-Inf
misc/bcsstm08,4.47213595499957740679102473965716550e-01,4.47213595499954513384703252559014066e-01,4.47213578352855885560539481051215617e-01
misc/bcsstm09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,2.08146596265198319918213454337529074e-10
misc/bcsstm10,-Inf,-Inf,-Inf
misc/bcsstm11,3.77964473009227562914404876361495017e-01,1.50294400824416258269263818723151349e-16,5.95266952497996779606351282046831628e-10
misc/bcsstm12,-Inf,-Inf,-Inf
misc/bcsstm13,-Inf,-Inf,-Inf
misc/bcsstm19,1.99999999999999888977697537485877948e-01,-Inf,2.63901742874890885523778024850752877e-10
misc/bcsstm20,3.77964473009227395064460706298727073e-01,-Inf,2.87398691024969194945302476653371546e-10
misc/bcsstm21,3.86191681543437111235158624124857990e-16,4.47213595499957937733670180303317069e-01,4.47213595499674990638729396170122102e-01
misc/bcsstm22,3.77964473009226954458357259882374258e-01,-Inf,1.00184430690051689887802135421072977e-09
misc/bcsstm23,2.35702260395515178539021120886484629e-01,7.63862188101133494158768916476587542e-17,1.54373180637892229057444578401534978e-10
misc/bcsstm24,1.92450089729875169371374643122035372e-01,1.92450089729875308252013104287536637e-01,2.27084068034575604607556285258098399e-10
misc/bcsstm25,3.33333333333332765886009636032261977e-01,1.20214839586352107379230415312564338e-16,2.02764206472369408535734791317382852e-10
misc/bcsstm26,4.17599556905093178142333772031310549e-16,1.17332146342912715593531264025268143e-16,4.67646226086531797355121567856952022e-10
misc/bcsstm27,-Inf,-Inf,-Inf
misc/bcsstm34,2.06075550599268475238466758522651239e-15,1.09325960014925865582398592481877181e-16,4.82336239653457996635403424276075032e-11
misc/bcsstm35,-Inf,-Inf,-Inf
misc/bcsstm37,-Inf,-Inf,-Inf
misc/bcsstm38,-Inf,-Inf,-Inf
misc/bcsstm39,7.38666902451887645067668163367744480e-16,1.49071198499985913559700824654831299e-01,1.49071198393143005913496658783778835e-01
misc/beacxc,3.90657508170834759507974751800421531e-15,1.80606456433324479857386926087128414e-16,4.17338562083997180622720843753950575e-10
misc/beaflw,1.90648931407994473946361539860801484e-15,1.27622897014563603582435198075346869e-16,2.54197644528134843958185542322603401e-14
misc/beause,3.40899535743836369185433711537835860e-15,1.25761148369598641845434123659400408e-16,1.54568599962612769084097290058087739e-09
misc/bfly,1.94478735743788610347403079197160584e-02,1.94478735743781592672532711883991371e-02,1.94478735743798957008721807818227981e-02
misc/bfwa398,-Inf,-Inf,-Inf
misc/bfwa62,3.16250009418170325038060067103319775e-01,3.16250009418169368006868807707602449e-01,3.16250009418168822296283887787118002e-01
misc/bfwa782,-Inf,-Inf,-Inf
misc/bfwb398,2.61152960368991848310566370407834189e-16,4.24557128061153829220830271693930185e-17,1.27395256399110035789773429965315496e-13
misc/bfwb62,3.91420161808991671185454690109238524e-16,8.97926891489288412366927077012298366e-17,1.34202621029817665112585401157738493e-11
misc/bfwb782,6.20618584211073125605390730182214281e-16,8.22814561168372231163334530332756035e-17,9.53224795132922472813823770613694751e-11
misc/bibd_11_5,1.76249917459410397097307822932116644e-15,1.07760754586369639371135158144307182e-16,1.21671015896242871919822745726618173e-13
misc/bibd_12_4,2.30403156072366669769157990731311429e-15,1.02852086429902151026678786314359251e-16,1.49350484942141623466262200567934325e-12
misc/bibd_12_5,1.85664074856984240367963752970255118e-15,1.06103278176341761195875073557703955e-16,1.32428186613952729933062003643204748e-10
misc/bibd_13_6,1.87735112649860660572321192423206674e-15,2.13407326644436375338902892037472969e-16,2.52045589696372911827234003541741550e-11
misc/bibd_14_7,1.60135255355652675500024877639810491e-15,1.16722444464463589724364411565160339e-16,7.46008339870715284345912314456841128e-13
misc/bibd_15_3,2.94034834955873572334519882514183495e-15,1.17206936975346883023715151643732434e-16,1.41459140382115921356523681779367963e-10
misc/bibd_15_7,1.92875624184707949301646173323129544e-15,1.30002780615261809432210306493209499e-16,1.56631767485313474793732069527064897e-10
misc/bibd_17_3,2.93837629045143654870425961050212137e-15,2.74686362589586198384185355647010681e-16,1.54661815098007468523604988343280821e-10
misc/bibd_17_4,2.48399908647631433921496502115024783e-15,1.49510663310021603324808914041850704e-16,9.76262799912467129219518614616536604e-11
misc/bibd_17_4b,2.48399908647631433921496502115024783e-15,1.49510663310021603324808914041850704e-16,9.76262799912467129219518614616536604e-11
misc/bibd_49_3,2.55825713545558257647660486037334186e-15,3.96207889255246693916573863141372912e-16,2.34483446112365236423933514080474529e-09
misc/bibd_81_2,Inf,Inf,Inf
misc/bibd_9_3,2.44644650833218720347870937699861199e-15,1.05257135612850044202059670063759820e-16,2.00531584894226616591432522123894131e-14
misc/bibd_9_5,2.95706026966723583288727525453972041e-15,1.46484237575039471350460444751108840e-16,1.76470813327667008334636198126689140e-10
misc/big,7.03452426115504425634186092903850291e-01,7.03452426115505682627367083306268444e-01,7.03452426115457588995059217533756143e-01
misc/big_dual,-Inf,-Inf,-Inf
misc/bio-MUTAG-g1,9.01327035861074106107252450542945535e-16,1.64711059262963306420310589777025275e-17,4.26635072450871452595507813005595099e-17
misc/bio-MUTAG_g1,9.01327035861074106107252450542945535e-16,1.64711059262963306420310589777025275e-17,4.26635072450871452595507813005595099e-17
misc/biplane-9,-Inf,-Inf,-Inf
misc/bips07_1693,3.43989302089776173783373405851581727e-16,4.20298978258841978915729958604663423e-16,5.35084098541487125321909500913465859e-11
misc/bips98_1142,1.66533453693774232688975415895328936e-16,5.60670997237923598530256927615479292e-24,4.18298728988020295678559901220837904e-11
misc/bips98_1450,4.57702971091524426107993961904987573e-17,2.92049609370956837318497610797411657e-16,4.96694204934733254924179600382701930e-11
misc/bips98_606,1.72231814553091305196799709974693381e-15,2.11954838361804960213467795109093220e-16,1.77427191671110823575473062276390621e-14
misc/blckhole,5.69974896080425786559874753582477334e-15,4.93996801790909197904231748622801282e-16,8.86706553899896497944333775973176399e-09
misc/bloweya,-Inf,-Inf,-Inf
misc/bloweybl,4.55494261742832048485986386271713115e-16,2.55349500192238310828825970971649707e-17,1.76038674598298581871755526205452568e-14
misc/bloweybq,8.61302055110449784155076640035199254e-35,8.61302055110449784155076640035199254e-35,8.61302055110449784155076640035199254e-35
misc/bp_0,1.63403140681038641442049174104706414e-15,6.57883438868180828443624632207222199e-17,9.03219812986678670551853559083597269e-14
misc/bp_1000,2.36234575844866538305463553044360135e-15,6.62429671968347961076217906290254153e-17,2.33604822398206652099745729252467146e-13
misc/bp_1200,1.54624998624502278655090025014108045e-15,7.29056091293071756848541279577496190e-17,5.29589514014581721407101501287106001e-14
misc/bp_1400,2.82508186136819526687524762263940797e-15,8.56403896430315431083410854613742231e-17,1.16472314494481025609518851386892952e-14
misc/bp_1600,1.24918903076654499845284723999663756e-15,5.80894025712285766636409278478381071e-17,2.47399204801386229530108456198500631e-11
misc/bp_200,2.05902730299063818898220228421818339e-15,1.27239066734952358140077643579282290e-16,6.74424588939254156965731828902154535e-11
misc/bp_400,1.97226252225556879175902009197962188e-15,9.21250303082058295647442725720842767e-17,1.08712097479410059854527957632072619e-13
misc/bp_600,1.05789143157197102162644055466552952e-15,1.04840893226498440113198081937693853e-16,1.97924466609988116972320861945049494e-13
misc/bp_800,1.67232773531410197879200278428526839e-15,1.25654410902495891335396463991307218e-16,4.16878724284650774829360810207808573e-11
misc/brainpc2,-Inf,-Inf,-Inf
misc/bratu3d,2.13555662727752890037476850996280911e-16,6.13317366673349605338777513719389437e-19,1.02627624854946796949858929050402780e-18
misc/bwm200,2.99344396119687059649754943059619620e-15,2.09452995799167995831969125353401415e-16,8.40420102893011570613016975776150849e-12
misc/bwm2000,-Inf,-Inf,-Inf
misc/c-18,2.92798035117939929589289692792042281e-15,1.92793219030054682465612865357435082e-16,5.87053501027292400388784407303663700e-11
misc/c-19,1.89324531697305629478177413621130865e-15,1.87247980381898409836478859774825073e-16,2.71549030093047187293150307460776495e-11
misc/c-20,1.79225525632679085256127681518344128e-15,6.65522290252691610286196808884319303e-17,1.04275817152685889400592264935795845e-13
misc/c-21,1.01603121398742650247588203448370273e-15,7.02014844625411837248716349405842103e-17,5.43652190621175585701335799562241283e-13
misc/c-22,1.72567360224013962972212058426507764e-15,2.18156784646179635527232856821461022e-16,8.21415814150816367289690521974994491e-11
misc/c-23,4.02934174123295765174509078351636369e-15,1.48296539141256220864141692633957330e-16,1.05375750787391155098796402446898298e-13
misc/c-24,2.18917719033896435742442353257020872e-15,7.76407852128176834299400462722170243e-17,3.09674913918367555413084481308473481e-12
misc/c-25,1.92172083783736422161064237910098660e-15,1.30093784553820427129523171142822459e-16,7.95978493552974422727392361608308920e-13
misc/c-26,7.82064054149692115719160672794039639e-16,4.38351577284524904199419494084524927e-17,9.27583167858836607805861459491796399e-12
misc/c-27,7.23399225473892082321469132509244695e-15,5.48273911219366213345688054535893647e-16,3.25733444691168106078363686846103708e-11
misc/c-28,6.34083405089088418618765874511290658e-16,5.86920778846471305158249551972785806e-17,2.68924727667445663452840016229992625e-11
misc/c-29,1.44820061279309080794688623351379712e-15,5.39244385635374207058162247907328607e-17,9.08357397505515072086434189041473063e-15
misc/c-30,9.68625598908036006120338178619119858e-15,8.80497115558566745113804594121613739e-16,1.65955472446183985301474094732431351e-10
misc/c-31,2.12372964414069359018744318451541354e-15,1.05817538034947387921685884418120381e-16,1.30648515848198712355504755112456650e-13
misc/c-32,6.03637491907102737042110553893852197e-02,2.04709132608113490905709823634651063e-16,4.93889385972453304038280234294235216e-02
misc/c-33,3.63365640824163224650363505272576523e-15,1.75697588955233401320141120696103841e-16,2.13594039630953255048886976015998340e-11
misc/c-34,2.53969187245595678017998643361436774e-15,9.62131267267070085183413593506478680e-17,1.02113082895393665165573795833273975e-12
misc/c-35,2.37098748627720006335818108876115280e-15,4.65495608996649984691167239054189084e-17,5.07904852291137406039100057410120543e-13
misc/c-36,2.71900738274625050678649185215686727e-15,1.57494146732908630310750510618349740e-16,9.99701691847932052094864810198688476e-11
misc/c-37,1.75875291813385417981512807421197536e-15,8.98103163724249392326503636340145387e-17,3.21279326805970596717127593765767505e-13
misc/c-38,2.94374868469971036886719208737663330e-15,3.17906208791309770159509321243296479e-16,1.16009798624378899409783971050913135e-10
misc/c-39,1.21072718836331246572724949254268996e-15,1.63909886926324882981720252610557718e-16,4.96119852618583352875222754346486817e-11
misc/c-40,1.09870724535182139688493850180873326e-15,8.56486013003175990782727734931491751e-17,1.92118506488575672082529700797825550e-11
misc/c-41,4.35275375065302362427478603458051194e-16,4.33725763686867189463025723850996923e-17,2.65190715390994470561510807773539047e-12
misc/c-42,1.64548531543945370528233347638363423e-15,1.12124737286823915528834957428843502e-16,8.57270237959018892163657518800300785e-12
misc/c-43,-Inf,-Inf,-Inf
misc/c-44,1.75958646311937840466523132337778966e-15,1.87505945466267941404584081264300351e-16,1.76138695886084940655349454234936469e-12
misc/c-45,-Inf,-Inf,-Inf
misc/ca-CondMat,2.12609883227167364942420136997727732e-02,2.12609883227163879389033991193988592e-02,2.12609883183018573186171053276012414e-02
misc/ca-GrQc,7.19183341580939880352947857776850231e-03,7.19183341581024993304402142373955215e-03,7.19183341582275827786166071279998595e-03
misc/ca-HepPh,2.06256398414587699925470042148365611e-02,2.06256398414596176530664607658218033e-02,2.06256399281352027225943844711104444e-02
misc/ca-HepTh,4.81270140093684929529231486583228046e-15,2.13405577296150268753834987100980886e-16,3.13241632714604380888953211560835097e-12
misc/ca-opsahl-collaboration,3.59871369307370642509972294822088336e-15,4.95510689194351336350920419967551857e-16,2.75658790950617439401260490270646562e-09
misc/cage,8.44638574613736646883552805023600656e-17,5.04266311006073710472589121337083913e-18,8.98334026379213077506960004141788393e-19
misc/cage5,1.95699980193694749621723436504404718e-15,1.25376394379572271666628785526220023e-16,2.28679158484844791929673759235478865e-13
misc/cage6,2.19485259107096081856862311810407369e-15,1.70756561634432577198049620552993958e-16,3.66204540002997599132173469083141861e-12
misc/cage7,2.00770965408782197785247138248984553e-15,1.25315210303743535274187490216123498e-16,8.77760020347866689865169467231361401e-11
misc/cage8,2.63664861365382674988198381595856650e-15,1.38960975136072127003886127117183080e-16,3.58079255229231781698367074839012486e-10
misc/cage9,3.59764268819015600407462498609146479e-15,2.26076570354348617695272617525644273e-16,2.45477677104636345402793520116679792e-11
misc/can_1054,6.40367375838970226925726568503458763e-15,4.26936357245506501663598470187514353e-16,1.20770393018887698986139240745036758e-09
misc/can_1072,2.80755321252491223838459481683047867e-15,4.91784157458756701811123741812724683e-16,1.92636388929251838873735532248167226e-09
misc/can_144,4.39154478817754119887617853405216212e-15,1.52274467194917791284097895522426330e-16,7.32486138751771602638037877854751915e-10
misc/can_161,2.82990314667905594454682876358382193e-15,1.72881056878857117120556649810373134e-16,2.67787366747436800941217314671110375e-14
misc/can_187,2.67738744582209211761417420995094168e-15,3.25325030217148266552177813491662376e-16,2.88037242470746853344681605644716443e-10
misc/can_229,3.98237787903688023083713774666989005e-15,1.43394773596048286515315240967760318e-16,7.53838715805016469296112311832630095e-14
misc/can_24,6.88357712356989583875209912012446811e-16,4.70184153095646208842413686191244136e-17,8.80246524593903441483342615882614288e-17
misc/can_256,3.42260162834002217417324288049393434e-15,2.34085690657012938977578148002862286e-16,2.86642213665765516207728688510707269e-12
misc/can_268,3.64507429766986216869088623499841746e-15,1.69441971559770311609169921226198088e-16,6.96500922998949521321737701874868269e-14
misc/can_292,4.27845464717970922318368487965174866e-15,1.38040137853794533961663862852046135e-16,5.54822660740319310311860125159197593e-12
misc/can_445,4.99329740538669850721024484866981111e-15,1.56188286216153075894875169734865963e-16,2.45706278810974438270917052567633931e-11
misc/can_61,3.43687849329033178413968179028042691e-15,1.96236242388753819962587985455353836e-16,1.29936964739737347965363425028752441e-13
misc/can_62,3.46345063236431110281230331209797645e-15,7.50770205208319923666567086726107922e-17,9.36405097031237525254028475417570471e-15
misc/can_634,3.31413518006094420535776247264548650e-15,1.85710337038302765173060799560334272e-16,3.12511166076131369470513220598057285e-11
misc/can_715,4.03758331582988590238524364015736857e-15,2.55623968976718450869387523332852800e-16,7.02637666070562273927737188202414339e-12
misc/can_73,1.39747508869341649570572461375804736e-15,1.54540610554859460965418953389696224e-16,1.17753946362197709814311490882376539e-14
misc/can_838,5.53885928063512044284567069513291016e-15,2.88446741608408157383934899247657483e-16,1.00091102344275366632275820810762543e-09
misc/can_96,1.47772439336616733223434604499141528e-15,1.45285404315319948481815494786888560e-16,4.43848982558138515723258381536847473e-15
misc/car4,-Inf,-Inf,-Inf
misc/cari,8.94078326335228774921039251351140285e-03,8.94078326335464053084535026111618836e-03,8.94078326334125043478759480168834728e-03
misc/case9,3.77063470332023960908682826381538232e-16,6.17855840410799841457551176496761042e-17,4.60753011020343107446270485586000555e-13
misc/cat_ears_2_1,2.57695307345762261000386299766861875e-15,2.02037029695249758699870141353793601e-16,3.01936961386931543376367620454548492e-14
misc/cat_ears_2_4,3.34257207804883820662292030066744984e-15,1.59631841039767654808004913874984805e-16,2.23491449823916001942533907159534297e-12
misc/cat_ears_3_1,3.05098888839544817267533884263216762e-15,1.57849666075913031121225059488553252e-16,5.74236842941137329706036575966420852e-14
misc/cat_ears_3_4,3.37718316887501605641211267120234815e-15,1.79213306994303673155692007687412685e-16,5.03747346172626390604851009105384670e-10
misc/cat_ears_4_1,5.40197723557206274388587867558672088e-15,1.65027529245590903232467613634185471e-16,1.25397942630045896906891357734701059e-13
misc/cat_ears_4_4,7.26018489697873455060344365665133758e-15,5.34493986397233032036705854306226660e-16,9.34298866765000852758831682849076751e-11
misc/cavity01,-Inf,-Inf,-Inf
misc/cavity02,-Inf,-Inf,-Inf
misc/cavity03,-Inf,-Inf,-Inf
misc/cavity04,7.82304298670550233560925349152773037e-02,7.82304298670546261358857977804235603e-02,7.82304298670611421645503632740630818e-02
misc/cavity05,-Inf,-Inf,-Inf
misc/cavity06,-Inf,-Inf,-Inf
misc/cavity07,2.01870615417541156621862027644676328e-15,3.82088198086227654061799823225119168e-16,4.14462992878023819716273568898476480e-14
misc/cavity08,-Inf,-Inf,-Inf
misc/cavity09,7.26820813365681478674501574915544168e-16,2.08649855424946855967035838663257005e-16,1.83461746573440076015478331849917124e-14
misc/cavity10,-Inf,-Inf,-Inf
misc/cca,-Inf,-Inf,-Inf
misc/ccc,-Inf,-Inf,-Inf
misc/cdde1,8.43043785648148417517015449893760926e-01,8.43043785648148654424171961724081395e-01,8.43043765798333131334917659570885705e-01
misc/cdde2,8.43043785648148417517015449893760926e-01,8.43043785648148654424171961724081395e-01,8.43043765798333131334917659570885705e-01
misc/cdde3,8.40597537265857482496304605271857829e-01,8.40597537265858202074229639955987172e-01,5.94341875893793174871584562121771521e-01
misc/cdde4,8.40597537265857482496304605271857829e-01,8.40597537265858202074229639955987172e-01,5.94341875893793174871584562121771521e-01
misc/cdde5,8.29580681549799789691448334699385099e-01,5.86541139678416573644872597463598331e-01,5.86540945989580955668434269036373220e-01
misc/cdde6,8.29580681549799789691448334699385099e-01,5.86541139678416573644872597463598331e-01,5.86540945989580955668434269036373220e-01
misc/cegb2802,4.09863225422911921548319649056515930e-15,2.70102001293957414746320077785496935e-16,8.31166174819439067236325266275680486e-10
misc/cegb2919,4.57535204371331571131018554826669254e-15,8.56761815510419378093723683406208618e-17,1.02908973756152808488202201964054864e-10
misc/cegb3024,7.60708698561277258526245424374401905e-15,1.90533394905923190503366931356421742e-16,1.04644597001532817622312139097983174e-09
misc/cegb3306,1.28992312244632913928384193739217380e-15,1.86072319755381982292332128692305510e-16,2.88814247435958819841657908266278607e-14
misc/celegans_metabolic,3.90294546024960454451353353017966152e-03,3.90294546024834399371855485300349678e-03,3.90294546019465085322751673185443456e-03
misc/celegansneural,1.77802342025745981749669389799170471e-15,1.81360872373287645872326266303980449e-16,4.40081101898566326848277127432529623e-14
misc/cell1,-Inf,-Inf,-Inf
misc/cell2,-Inf,-Inf,-Inf
misc/cep1,2.14081045286258379951391874719968534e-01,1.53616038479487167565405586914735733e-01,1.53616038478335328389565248892092977e-01
misc/cfinder-google,2.47932895251764246781249733927420626e-15,1.91799914983943911365912276578265345e-16,3.96055216410825461446676337526694334e-13
misc/ch,1.57056896068765691668506266874833887e-15,1.49783309252602810969936567150990246e-16,9.42905681561496611427929522655751107e-14
misc/ch3-3-b1,0.00000000000000000000000000000000000e+00,5.48567729465109533287611305671496477e-19,0.00000000000000000000000000000000000e+00
misc/ch3-3-b2,0.00000000000000000000000000000000000e+00,5.48567729465109533287611305671496477e-19,0.00000000000000000000000000000000000e+00
misc/ch4-4-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch4-4-b2,4.26418589651515532148444601334532390e-16,1.18734448928866572535012870626670649e-17,8.99977872975701935538384099249909466e-18
misc/ch4-4-b3,9.11342501759210321239763686275098199e-16,2.60857479330343706422647328993023088e-17,1.11532720267416347658265229313184664e-01
misc/ch5-5-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch5-5-b2,1.97131062739656736083134963626867238e-15,5.83543548009645434084078147225397756e-17,4.63466356101455882426386348769405750e-15
misc/ch5-5-b3,2.98527927621932853321391225784901679e-15,1.99638229726639608583381821280332397e-16,5.29790507174798772974954086839540232e-14
misc/ch5-5-b4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch6-6-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch6-6-b2,3.05131242567095717790274947423057413e-15,9.42004952270654331779938621697711553e-17,4.21816526466175469094063162480200971e-13
misc/ch6-6-b3,2.97738021818729182617588806667979776e-15,1.47301374320635151744335547464166739e-16,5.10704360991190196336576121743295441e-14
misc/ch6-6-b4,3.27922318482699134769526493684344241e-15,1.70689560915396208430214084961936692e-16,2.87195082612458458604750342908341128e-14
misc/ch6-6-b5,4.24418375835152287490836553716313940e-15,2.34944107340329915324620757001475075e-16,1.20154507948381250831638793505242296e-12
misc/ch7-6-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch7-6-b2,3.66383631368403674060727334085168602e-15,1.06660881294448821432977849500064044e-16,4.15356476377145506233386106341020750e-15
misc/ch7-6-b3,2.09787071879864600623116038410546079e-15,1.61473226977558064886186678107023108e-16,1.38459968810223493849267616661842081e-14
misc/ch7-6-b4,2.59186450741457387068553793129283239e-15,2.30255107040147932901899354529642360e-16,1.06707193574729868499933730031058325e-13
misc/ch7-6-b5,4.46117590220731943755881362022101789e-15,2.61387213997164347427787527504292617e-16,1.99794633979605556220386514934933095e-10
misc/ch7-7-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch7-7-b2,3.16357256241539873284804268860381708e-15,1.77658635398324877031157424985687858e-16,2.08042051399246427853940021033953688e-14
misc/ch7-8-b1,8.61302055110449784155076640035199254e-35,8.61302055110449784155076640035199254e-35,2.75274558315747242644413719102070346e-11
misc/ch7-8-b2,1.56731043379525690600516666168322961e-15,1.19587447235628974614043242356766670e-16,1.32326196562780036345284752907059280e-10
misc/ch7-9-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch7-9-b2,3.46897627458201793959395218712171822e-15,1.78490421334501966968513887538340054e-16,2.04712372697745804553775920526378521e-12
misc/ch8-8-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch8-8-b2,2.19670445421205076464816710794954238e-15,1.50155166573519472734897770664078629e-16,2.92500063883070444512785999857808934e-14
misc/chesapeake,2.17614431615719647181823073913858470e-15,9.93919585815948558470778219255471137e-17,9.71345727783349357106161435295747841e-14
misc/circuit204,-Inf,-Inf,-Inf
misc/circuit_1,-Inf,-Inf,-Inf
misc/circuit_2,-Inf,-Inf,-Inf
misc/circuit_3,-Inf,-Inf,-Inf
misc/cis-n4c6-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cis-n4c6-b13,3.59713721878409742403628946040975460e-15,3.44227176579288145896965237471504670e-16,1.57858587128988371193185434790918534e-11
misc/cis-n4c6-b14,3.43929343072195680912176626729677767e-15,9.73603027101116917519831340737864949e-17,4.41029292476884053143020663551635642e-14
misc/cis-n4c6-b15,1.97223869049927571953442208379164859e-15,9.74629811290049134299481610001803472e-17,1.11084511357025063530853764615691488e-09
misc/cis-n4c6-b2,8.73191903437791448205499454715460531e-16,5.07919745233836688913058502767295908e-17,3.71621630786622505423819742668251801e-17
misc/cis-n4c6-b3,4.30452902218760557491954515501179978e-15,6.26975587200268266355773952423625216e-17,9.12314457639455455941567623642895776e-15
misc/cis-n4c6-b4,3.40565964603112535870896198679809303e-15,1.94087958978593386851838068768287055e-16,2.63487655448200938642642424297084572e-14
misc/ck104,2.75439600833447812938840127219436725e-03,2.75439600833345760590399152793532071e-03,2.75439597674983620969429580702141596e-03
misc/ck400,-Inf,-Inf,-Inf
misc/ck656,-Inf,-Inf,-Inf
misc/co5,2.03759504328389471822519349912246019e-15,2.98461897460161613840564667820236356e-16,1.80353212196721095363386478786242554e-10
misc/co9,-Inf,-Inf,-Inf
misc/coater1,2.88432807927574695950358502223048140e-15,2.40248320418091986254650696356210216e-16,1.57093241230398806957570939328003238e-11
misc/commanche_dual,3.14412247052970919704307157437037160e-15,3.16063449664617980721299001887885279e-16,2.90536100149877673093612933200583465e-09
misc/complex,1.97379171715739373263272875608344083e-15,4.97130699795636920940070439799254562e-17,3.48657184046595746686263032026299090e-10
misc/cond-mat,1.57777098273900592743630000296553837e-02,1.57777098273892956461835167278738268e-02,1.57777098820890966095170579820603902e-02
misc/contiguous-usa,2.33665715411968750749611473180841416e-15,1.02253550488824123279738552299844944e-16,5.41389060778343594670605124528332726e-13
misc/copter1,3.31003190512923508402467678798117756e-15,7.52040033759370422428367764844834048e-16,3.22595903383893531922596575835995616e-09
misc/cora_agm_fcl_aid,2.04325384459823149326598369689109060e-15,2.23991174380194705444072566679818173e-16,1.17855360569269100694462131927736358e-10
misc/cora_subelj,2.53516393225603536916979970829870799e-15,2.21663481770881229621852070072246826e-16,1.06399958548311683555692704078331210e-10
misc/cq5,1.58020408233168984446852622877317584e-15,1.09668990115457379569132290218824010e-16,1.90844837837988029601845789261754987e-10
misc/cq9,1.76093183976065190207322481557912037e-15,1.33973556533312639340722271150640316e-16,3.15578639579700082615509349674829559e-09
misc/cr42,1.68796034190173771756030847871555326e-15,9.98887271508579399337465063119271853e-17,1.65228316912281256104562432469757814e-13
misc/crack,5.31995138414177009743360523071037516e-15,1.43441531386600401202593909014736441e-16,8.68133812182309486549537702993149321e-14
misc/crack_dual,-Inf,-Inf,-Inf
misc/crew1,3.71582073824801253580249124773272729e-15,1.44019777303892125349313649736673494e-16,5.23083814479299120835241442072385037e-11
misc/cryg2500,1.15073325666131699293478635662157431e-15,1.06099711642379480366305060373907082e-16,2.92019165732359270089151332900542142e-14
misc/crystm01,-Inf,-Inf,-Inf
misc/cs4,5.17700417563843161244561033539871554e-15,3.95632910745103656372253045162156337e-16,9.49019455532881286451505138641853860e-09
misc/cti,5.96362970667758923997420878480662717e-15,4.66397485318218161769642322989871020e-16,7.27583542815609181349424372156271282e-09
misc/curtis54,3.42150491247002559738716871026514113e-15,1.42084442398789098234683941427797928e-16,2.58069693838107215466310779443098762e-14
misc/cvxqp3,4.79190830881589207243427250502185597e-15,2.72731643512258220605165739354647097e-16,7.71268823652628193524505866748333161e-11
misc/d_dyn,1.33067327570045356692876861704261996e-15,5.27146941314731334089625544946330078e-17,4.08832854475323444778620786874551306e-11
misc/d_dyn1,1.68734841591501075098033186414969285e-15,9.26149576398283833781156056996828826e-17,9.76652939065167631056940535705304864e-12
misc/d_ss,9.16802810182265460455050886114282463e-16,1.79380782557330655116408593715775502e-16,4.46943475849748957164648556854606742e-11
misc/dano3mip,1.88098652839077766112201284144961502e-15,2.01662579848296027378172749125886673e-16,1.04878111446341879851335554699117059e-09
misc/data,2.57662808108872219750986223277710571e-15,1.91870984456201320468421314635423719e-16,3.87755966329208918759695619693227556e-12
misc/dblp-cite,3.31276928266664850781954455187324583e-15,3.18287516373861645956657270957766685e-16,2.79398534363554834653505791332618976e-10
misc/de063155,3.22895776366113165221806554676072398e-16,1.99828720857386913060429039892018836e-16,2.11523641051764361632615370828479214e-13
misc/de063157,4.21482575981795552445336564109988161e-16,6.60021227997407857052670102311795893e-17,1.80715753108754013315347303023489079e-14
misc/de080285,1.32062554069214668910386594092328974e-15,1.26981114463427856255792011530759710e-16,1.55167032329111604301766518451526240e-09
misc/delaunay_n10,4.27487249135404171283110978241823120e-15,7.59855601464661519703310962923622324e-16,3.35567797835858200222955956540552357e-09
misc/delaunay_n11,-Inf,-Inf,-Inf
misc/delaunay_n12,-Inf,-Inf,-Inf
misc/delaunay_n13,-Inf,-Inf,-Inf
misc/delaunay_n14,-Inf,-Inf,-Inf
misc/delaunay_n15,-Inf,-Inf,-Inf
misc/delf,1.01722829818127345933397260894787193e-15,2.39550808741272636826490695330541192e-17,5.74673405431076242995289121670303278e-15
misc/deter0,2.24962821408108349368379475484514064e-15,1.61334867021118751514339369600251473e-16,4.79208367220395984048242389447573791e-14
misc/deter1,1.88992132940209133839563882844532454e-15,2.15884717016810358864067993840853906e-16,1.10013413588518959752971364931238989e-14
misc/deter2,2.66894067646359308036194237969033563e-15,1.47323056449062796619259075040586885e-16,3.26993983522940963216239463188394130e-14
misc/deter3,2.02458943971031047846352928459845149e-15,1.37017756719524057407450216298595540e-16,6.31688546282259900062262048382854569e-14
misc/deter4,2.62895626901499943328945569186065994e-15,1.16347712295973411519314254354602418e-16,1.78884046684231102744359292663564496e-12
misc/deter5,1.45089196615131218763496884311273204e-15,2.29514566631666242266854312733568866e-16,1.66584496173692081889969497118322865e-13
misc/deter6,1.41730480293333025192634823222048957e-15,1.30027967090759615130327225927698393e-16,5.49317684419228471394622743916376432e-14
misc/deter7,1.44658851354822340852649706552775376e-15,7.34103517998460071831786652659795026e-17,2.63862445775113762645333017477053002e-12
misc/deter8,2.51396156105350473711394796449883476e-15,1.62438945119732893625908249610685836e-16,1.02433044753696956267996267763099194e-12
misc/df2177,2.88919018383755248937073943194355346e-15,1.87755878803666288164133749498583218e-16,2.31046758860151527173891794710919390e-09
misc/diag,8.32099855426800554394320293624724237e-15,6.43296447040530851446467854733006122e-16,1.14585281889390867279898068264697958e-08
misc/dictionary28,-Inf,-Inf,-Inf
misc/divorce,9.10924535753965870953769989696796698e-16,2.73509408575277480257880064866840485e-17,1.02207833660642744188287779275258885e-14
misc/dolphins,2.56390047633556848850008618345156935e-15,9.00326107342537189888727732244803353e-17,5.89111576175275786788766329811367199e-14
misc/dtoc,2.78014749143354793814489874942194961e-16,3.54577514109882397324611436163909612e-17,7.73134513528752515449914688458855623e-14
misc/dw1024,2.56449418801355571366794222842956199e-15,1.55533519043853979239855875735089530e-16,1.70543384979878138141747287194386983e-14
misc/dw2048,2.56449418801355571366794222842956199e-15,1.55533519043853979239855875735089530e-16,1.70543384979878138141747287194386983e-14
misc/dw256A,9.23337002431928571475662915882631427e-05,9.23337002435887890976317319290025150e-05,9.23336027365791708049388616905726687e-05
misc/dw256B,4.16273471508250486631954559737413238e-15,2.18151443187011264829379383997637617e-16,1.10847140271801235933638048583801115e-14
misc/dw4096,1.25929906499868760192189541188560321e-15,3.76837604225578845958945020313860973e-16,4.98776220594258062179029698761927738e-12
misc/dw8192,1.25929906499868760192189541188560321e-15,3.76837604225578845958945020313860973e-16,4.98776220594258062179029698761927738e-12
misc/dwa512,9.23337002431928571475662915882631427e-05,9.23337002435887890976317319290025150e-05,9.23336027365791708049388616905726687e-05
misc/dwt_1005,4.89727864893258775578715331549560004e-15,2.45452968720040049154092522083893249e-16,9.65039096093601993213449283261486922e-10
misc/dwt_1007,4.81528078319559998143694531588471009e-15,3.44878223223207010821840538083809074e-16,1.01990844171427184705437337812467342e-09
misc/dwt_1242,3.69405620056082314114007753187578414e-15,3.17504011063528929484415447640324935e-16,1.31951967935969107593728868593314981e-09
misc/dwt_162,2.56619510161907252332372458940704648e-15,1.33230308620843080435355143385158523e-16,4.17756033164173451547901498539624612e-10
misc/dwt_193,2.13021877197017440138174203745002580e-15,1.59468559275373890794358878418696836e-16,8.56503857086011668422599915558713691e-13
misc/dwt_198,6.14057718506426133202428616165959810e-03,6.14057718506350172497651361108141777e-03,6.14057718386244565621526303917726818e-03
misc/dwt_209,3.75611818028042085295612352585065212e-15,1.34729027823611624622523856114800422e-16,1.62764137380831352599017283571119199e-14
misc/dwt_221,2.15754140943303403320639111198735610e-15,1.93850386284293229101635538674471039e-16,1.65251271195010333727376787938133517e-13
misc/dwt_234,4.69111634577143535674533193048158931e-15,1.77352531681840298649411000217375302e-16,4.00694263817856990501691633752726774e-12
misc/dwt_245,2.14047655201011104892438260466075092e-15,1.51197106371420172340647831175822419e-16,4.74520866804078613449488762303101542e-14
misc/dwt_2680,4.79315798707415650293979934939513544e-15,2.39884032053306349389253538006549841e-16,1.87121370289603998893344914337983178e-09
misc/dwt_307,5.32475448471992950528114274487218301e-15,3.47728773978718777939967100314526767e-16,5.96153666829508524010380405280261452e-11
misc/dwt_310,3.16488646062882734507744564270952784e-15,2.79614994733614414186395664055530130e-16,9.67918530598854006861644563026017210e-14
misc/dwt_346,2.96281360611789961028796422542768126e-15,1.48883148654988998281681418744451440e-16,6.61044513411266438741646354834007306e-14
misc/dwt_361,2.47934477026676905183952212645230404e-15,2.05249257659802965665783050422956026e-16,5.66463362043499204452845896686844349e-13
misc/dwt_419,5.74487264230123828172197819001685101e-15,2.32418562149996397084951985826125113e-16,1.82974903303423032231249179045001560e-09
misc/dwt_492,2.37154318184776925840074822691212966e-15,1.81140238770897444421776853669560135e-16,1.96367338711701459323445826758072383e-09
misc/dwt_503,5.53548681596925952128328311533170575e-15,1.66314872889984844587467002070022297e-16,5.50249659252591643597168380200007535e-11
misc/dwt_512,3.83530939126558441924292466431121148e-15,1.73796112615944915464114266826872973e-16,2.88651501284373619112212137256987801e-14
misc/dwt_59,1.36508772562985749132810018580386385e-15,1.00441755418019781056306987906723018e-16,2.53586886946803596335071983757537940e-14
misc/dwt_592,3.39256733149285442860042344164211394e-15,3.70774413657780773647699467898835900e-16,5.18505019040055391291992847470248220e-10
misc/dwt_607,2.98722656595094386029217662419341535e-15,1.78859452472712393690141803871058920e-16,3.17148366917067177810709278498741491e-10
misc/dwt_66,3.05465037138444990996626268727433209e-15,2.10367145669095071191619793320894888e-16,1.17775561856118572826880565174100802e-09
misc/dwt_72,2.67804326587180167711865897579062187e-15,1.14967913475338680696650282151161475e-16,2.38351452183434047750833557361339653e-14
misc/dwt_758,6.48585265524864050352024575600171704e-15,3.29614324580810799747403985265796641e-16,1.25852075837599375239212547201178940e-12
misc/dwt_869,5.01234759354384670666467137335228043e-15,2.05107319110759635765112603682235049e-16,6.39940909272748083082019101381768269e-13
misc/dwt_87,3.09650788646936367972188952114270119e-15,1.25114804899258236192915602312606170e-16,2.30827293348390886359099636219180142e-14
misc/dwt_878,3.60582011713269942002167046251194702e-15,2.74998903270279483740639224139695749e-16,1.33949041858123051877860828695453336e-09
misc/dwt_918,5.16988856906673825759087888203301147e-15,5.45212843023072369921459897471893266e-16,5.35126639417955144710804869310126452e-09
misc/dwt_992,4.19084851282245693883834412869280883e-15,2.20460929823976503120418737234806230e-16,2.46613620350588393449931164033225866e-11
misc/eco-foodweb-baydry,1.84940314510813237702555217604001698e-15,1.21615335045853460946572451280633220e-16,7.31993397864955648251259296070987664e-13
misc/eco-foodweb-baywet,1.93273456795793741494563106257726508e-15,1.83770771639578214791532691926199214e-16,1.03738204930941116617578009162592267e-11
misc/ego-facebook,9.38631702818362948336225387102272805e-16,1.18215837292837182108735704187473480e-16,2.50362361482417506499121154824285054e-12
misc/ego-gplus,1.38747489296660242447593554401019554e-03,1.38747489296742622189687423355580525e-03,1.38747535903585654006487779909385250e-03
misc/ego-twitter,-Inf,-Inf,-Inf
misc/email,3.02894671275267642722165543086044989e-15,2.40078991363525743339514788476317180e-16,4.88672838453144930949497121961757413e-14
misc/epb0,-Inf,-Inf,-Inf
misc/eris1176,3.19157749342185084263830179087816175e-15,2.07828652366103970496505803604074232e-16,2.30922365942855817668985227063390187e-11
misc/escorts,2.32359701812289539976656602880492449e-15,1.90381375214271019369025429217538708e-16,9.32232135992111593167813048720576075e-11
misc/eurqsa,-Inf,-Inf,-Inf
misc/ex10,-Inf,-Inf,-Inf
misc/ex10hs,-Inf,-Inf,-Inf
misc/ex12,2.37814515313509032269052593019219740e-15,5.73374013279019793266522225730429892e-16,7.82251935527704183107730871622130786e-14
misc/ex13,-Inf,-Inf,-Inf
misc/ex14,2.00509001514542143664026291336173463e-15,2.85303255571838485732067994853138528e-16,3.07354502503942660966465808176732225e-14
misc/ex15,-Inf,-Inf,-Inf
misc/ex20,2.12425978160613331523358306093833533e-15,2.04446869784235766684205133971253988e-16,3.35472187142976605514824954005889567e-14
misc/ex21,1.61256655011592543315417933209015966e-15,7.77826597636618877941527645279921112e-17,6.27976903791821210842352452755251944e-14
misc/ex22,2.47847766739402999461137423684675363e-15,2.40622401182526644545052880398219621e-16,3.51127206436358021909788906741994515e-14
misc/ex23,1.19788250433077645935745564659340484e-15,2.15375531608990070567592878689036790e-16,6.06087314191735971921619307587952223e-14
misc/ex24,1.93684794105293304760587505203624563e-15,3.01359223791746674491309241848279939e-16,9.10367608957553763117093262374491757e-14
misc/ex25,2.14676148216797295277600647830484812e-16,1.38066840125141439458746967436043444e-16,1.92609062443508425043170543410888435e-13
misc/ex27,-Inf,-Inf,-Inf
misc/ex29,-Inf,-Inf,-Inf
misc/ex3,-Inf,-Inf,-Inf
misc/ex32,-Inf,-Inf,-Inf
misc/ex33,-Inf,-Inf,-Inf
misc/ex36,-Inf,-Inf,-Inf
misc/ex3sta1,-Inf,-Inf,-Inf
misc/ex7,-Inf,-Inf,-Inf
misc/ex9,-Inf,-Inf,-Inf
misc/extr1,1.33867014710292924066682693576309031e-15,3.75116654355770159205594745961912680e-16,-Inf
misc/extr1b,5.34131859829475706850253918018110985e-16,-Inf,-Inf
misc/farm,8.53668227124868699452218539575553160e-16,3.23236055728944114776537541490193588e-17,4.75049834151994691428873690714851865e-16
misc/fd12,3.28144898479071433330937434481385440e-16,2.20676908785753356721654669722199822e-16,1.76907224079595743146674578855567868e-13
misc/fd15,1.87726296012733322617304643218960850e-15,2.67050555935019999079714910461471846e-16,2.34738762364812952064407574844613281e-14
misc/fd18,2.00891135632874611698121453164322277e-15,2.27648199743023853994648440688137006e-16,4.73480339824044763008907905222316353e-14
misc/fe_4elt2,5.08073570852516139213156651005033272e-15,2.95169819985155966022091541986991504e-16,3.66051568404493088108352728147387633e-08
misc/fe_body,2.73239407002711005812984019564226505e-15,1.45121552409235652168447889072848660e-15,3.13699385565137165251312237315903633e-14
misc/fe_sphere,-Inf,-Inf,-Inf
misc/filter2D,1.37754903635530149051726257141190874e-15,4.56416517045016227173907628368547821e-16,2.43210514201272529112986631939125283e-10
misc/finance256,-Inf,-Inf,-Inf
misc/flower_4_1,2.75640372500844631238113532347229696e-15,1.39681747155550415801295083664976081e-16,3.37489028968175248060511901674022745e-14
misc/flower_4_4,4.15130373197630868151653326783360944e-15,3.07985525353443423970175884774517610e-16,3.43019034293687772710076410253778313e-10
misc/flower_5_1,2.82471939286684501246268239522172610e-15,2.43801370770621723448709454488217417e-16,1.73499509278791345696217805609545891e-11
misc/flower_5_4,4.39351387119308618793800358595586809e-15,2.96982866958783468786992660669456549e-16,1.12726227556147432193780712672957904e-09
misc/flower_7_1,4.35724567010395619466227599156231121e-15,1.93518633864653670341154895354891799e-16,1.21232530383212290999777059804771969e-12
misc/flower_8_1,4.03727220447161641859069808778988606e-15,1.63588896189428767656535479559063809e-16,4.83854732968843710923256277811399114e-14
misc/flowmeter0,2.34054824190725040291740184870089057e-15,8.60243872100276131836856872980759054e-16,3.71197185573024430521175125910662129e-10
misc/foldoc,4.74611469065506468509210856839772667e-15,3.50989818790239231139922383912843061e-16,1.22171644000091496961279998118137006e-09
misc/fome11,2.94490360465311299805233227958139588e-15,2.70151702197685165322746447124524836e-16,2.94145690835318968680003101031887316e-12
misc/foodweb-baydry,1.84940314510813237702555217604001698e-15,1.21615335045853460946572451280633220e-16,7.31993397864955648251259296070987664e-13
misc/foodweb-baywet,1.93273456795793741494563106257726508e-15,1.83770771639578214791532691926199214e-16,1.03738204930941116617578009162592267e-11
misc/football,1.69986755421470373877832739253131923e-15,1.10688780038185137837326414306715037e-16,5.33041690580196564088742030787092727e-15
misc/ford1,-Inf,-Inf,-Inf
misc/fpga_dcop_01,-Inf,-Inf,-Inf
misc/fpga_dcop_02,-Inf,-Inf,-Inf
misc/fpga_dcop_03,-Inf,-Inf,-Inf
misc/fpga_dcop_04,-Inf,-Inf,-Inf
misc/fpga_dcop_05,-Inf,-Inf,-Inf
misc/fpga_dcop_06,-Inf,-Inf,-Inf
misc/fpga_dcop_07,-Inf,-Inf,-Inf
misc/fpga_dcop_08,-Inf,-Inf,-Inf
misc/fpga_dcop_09,-Inf,-Inf,-Inf
misc/fpga_dcop_10,-Inf,-Inf,-Inf
misc/fpga_dcop_11,-Inf,-Inf,-Inf
misc/fpga_dcop_12,-Inf,-Inf,-Inf
misc/fpga_dcop_13,-Inf,-Inf,-Inf
misc/fpga_dcop_14,4.57883706011433842561869598357432857e+00,1.03068653549711861702117902049669098e+20,4.79624144791419948717030051091909759e+17
misc/fpga_dcop_15,-Inf,-Inf,-Inf
misc/fpga_dcop_16,-Inf,-Inf,-Inf
misc/fpga_dcop_17,-Inf,-Inf,-Inf
misc/fpga_dcop_18,-Inf,-Inf,-Inf
misc/fpga_dcop_19,-Inf,-Inf,-Inf
misc/fpga_dcop_20,-Inf,-Inf,-Inf
misc/fpga_dcop_21,-Inf,-Inf,-Inf
misc/fpga_dcop_22,-Inf,-Inf,-Inf
misc/fpga_dcop_23,-Inf,-Inf,-Inf
misc/fpga_dcop_24,-Inf,-Inf,-Inf
misc/fpga_dcop_25,-Inf,-Inf,-Inf
misc/fpga_dcop_26,-Inf,-Inf,-Inf
misc/fpga_dcop_27,-Inf,-Inf,-Inf
misc/fpga_dcop_28,-Inf,-Inf,-Inf
misc/fpga_dcop_29,-Inf,-Inf,-Inf
misc/fpga_dcop_30,-Inf,-Inf,-Inf
misc/fpga_dcop_31,-Inf,-Inf,-Inf
misc/fpga_dcop_32,-Inf,-Inf,-Inf
misc/fpga_dcop_33,-Inf,-Inf,-Inf
misc/fpga_dcop_34,-Inf,-Inf,-Inf
misc/fpga_dcop_35,-Inf,-Inf,-Inf
misc/fpga_dcop_36,-Inf,-Inf,-Inf
misc/fpga_dcop_37,-Inf,-Inf,-Inf
misc/fpga_dcop_38,-Inf,-Inf,-Inf
misc/fpga_dcop_39,-Inf,-Inf,-Inf
misc/fpga_dcop_40,-Inf,-Inf,-Inf
misc/fpga_dcop_41,-Inf,-Inf,-Inf
misc/fpga_dcop_42,-Inf,-Inf,-Inf
misc/fpga_dcop_43,-Inf,-Inf,-Inf
misc/fpga_dcop_44,-Inf,-Inf,-Inf
misc/fpga_dcop_45,-Inf,-Inf,-Inf
misc/fpga_dcop_46,-Inf,-Inf,-Inf
misc/fpga_dcop_47,-Inf,-Inf,-Inf
misc/fpga_dcop_48,-Inf,-Inf,-Inf
misc/fpga_dcop_49,-Inf,-Inf,-Inf
misc/fpga_dcop_50,-Inf,-Inf,-Inf
misc/fpga_dcop_51,-Inf,-Inf,-Inf
misc/fpga_trans_01,-Inf,-Inf,-Inf
misc/fpga_trans_02,-Inf,-Inf,-Inf
misc/fs-FA,2.27356527960239890741784831381120499e-15,2.40613787295772951197213819442671430e-16,1.86707948257340975452246204124264075e-10
misc/fs-adjnoun_adj_copperfield,2.81544727623223828689125264452657724e-15,1.62146884479411406441311479371673400e-16,6.75726812324482566728534384940549045e-12
misc/fs_183_1,-Inf,-Inf,-Inf
misc/fs_183_3,-Inf,-Inf,-Inf
misc/fs_183_4,2.18416150088964159586142850532034143e-02,2.18416150090123821312005998717140665e-02,2.18416148673816471107870195910107229e-02
misc/fs_183_6,6.49615334351694924738806324446719203e-02,3.90920777507587221731695629098184410e-02,3.90920777241597031203412815862551900e-02
misc/fs_541_1,5.06574869431422846584582476023142315e-02,5.06574869431412642565224005316276681e-02,5.06574869431604770639071915259120295e-02
misc/fs_541_2,-Inf,-Inf,-Inf
misc/fs_541_3,7.02745011073290326084190064759803821e-15,5.73017495078051456757935381509012927e-16,3.40075242161585591980996207986808204e-09
misc/fs_541_4,4.74153649941276879960117993129660335e-15,2.12177464505679253008163406303489891e-16,1.24413298473367232687442383653958366e-09
misc/fs_680_1,-Inf,-Inf,-Inf
misc/fs_680_2,-Inf,-Inf,-Inf
misc/fs_680_3,-Inf,-Inf,-Inf
misc/fs_760_1,-Inf,-Inf,-Inf
misc/fs_760_2,-Inf,-Inf,-Inf
misc/fs_760_3,-Inf,-Inf,-Inf
misc/fv1,-Inf,-Inf,-Inf
misc/fv2,-Inf,-Inf,-Inf
misc/fv3,1.95367240072355165996042630100730261e-15,6.18261305874252836741415313246523088e-17,5.57777097526573324284255325776692486e-11
misc/fxm2-16,3.69327627731145317794996912206266460e-15,6.48107884460648965024845763831603205e-17,1.17872019745600443283463399110861493e-13
misc/fxm2-6,1.82256494182638513237602129429062653e-15,1.63369673734477291646403795544851354e-16,9.31160205475438651688352344150192943e-11
misc/fxm3_6,8.57588110865041739844784108368583924e-03,8.57588110865144164827459646789772286e-03,8.57588110862495910950639064735236125e-03
misc/g3rmt3m3,5.85635962846523017183074535582750235e-15,2.36164352911687090453828127277715071e-16,9.31200298945404625793824298589250027e-09
misc/g7jac010,-Inf,-Inf,-Inf
misc/g7jac010sc,4.20858496783361166557826736643432691e-15,1.85342637458652480935605801713011979e-16,3.66509875992869009823278935662748998e-11
misc/g7jac020,1.88338579947611233202918997809966926e-15,1.42118505220432884921512580312127351e-16,1.29731153617746899154688670269465308e-12
misc/g7jac020sc,3.34639811588100986145144795809693505e-15,1.13758751486605119653185716435700833e-16,1.90296180502814079684444670722960242e-13
misc/gams10a,2.68016011068941667968604582298596303e-15,1.25331448207362856618219797222631602e-16,4.88501005456688095915525870264261567e-11
misc/gams10am,1.62298454952533356412155249360638479e-15,8.24996402375361904403949128998483695e-17,1.63658814320720226647785407719386978e-11
misc/gams30a,4.86522362483590440515808923668818151e-15,3.24156679928040720573721073323348348e-16,3.93529643466850037960707681520074986e-10
misc/gams30am,3.04996977805407470130902922322700946e-15,8.52853265045219509841607177707915127e-17,9.64767446625997210339645737125289492e-14
misc/gams60am,4.78982055571987103368975361647658799e-15,2.00120138822996050666187962891315037e-16,5.64999677366309804465031167986655290e-10
misc/garon1,-Inf,-Inf,-Inf
misc/gas11,5.56194054686625319382016077548366338e-16,6.56701121749475078403835127263977534e-17,1.82797545603765872911100833704705329e-12
misc/ge,6.93782609990011461748649263153100640e-16,3.67400348441057637946313481321304792e-17,7.77514163218966293500994734060853146e-12
misc/gemat1,2.32757019325600547300702576711801413e-15,9.57988450291687551451825596570852380e-17,1.45822434753136773149384753812375681e-13
misc/gemat11,2.07183315410526709138360670044144709e-15,9.33004695432610359774159152257698788e-17,2.04338678347037316432020429060597652e-13
misc/gemat12,2.43503378557816957433866226091011788e-15,1.02494604125761813163527631086110205e-16,3.90827088121848568278279101562743604e-12
misc/gen,2.27755465968435102043714560627381113e-15,2.27348257961962730052844665648497350e-16,4.03164958649237604094828567163477662e-11
misc/gen1,2.27755465968435102043714560627381113e-15,2.27348257961962730052844665648497350e-16,4.03164958649237604094828567163477662e-11
misc/gent113,2.54873048480514665224733647473089583e-15,1.73437487568672336727544076171615843e-16,4.82447968822517641082061972034850047e-12
misc/geom,-Inf,-Inf,-Inf
misc/gr_30_30,7.80268618437361879692814791864880369e-01,7.80268618437362473294445059233720934e-01,7.80268618437358824607205202685881339e-01
misc/gre_1107,3.18908086000389865872737129297464214e-15,2.11766663121340712737426168763963113e-16,4.41683642097545868666448921846830304e-14
misc/gre_115,2.43816595501989941340719285608270784e-15,2.18610070115297983576233078117470958e-16,9.40681520695823060104233160594707989e-15
misc/gre_185,2.84105905502053090822017959320768002e-15,1.51967491665340696518693032639572198e-16,7.35289803548522133788737673303348132e-14
misc/gre_216a,2.12619085194858636990385216620181134e-15,1.62170197260625316198811468398245497e-16,4.02915720222375073313880602714635413e-14
misc/gre_216b,4.95524400217018531121314698861074801e-15,3.31979128479821167202640203586849306e-16,3.56014632668719858734628029202760844e-09
misc/gre_343,2.82351824766654375728339522956270300e-15,1.20973551482010287065635335412347180e-16,2.44929616350163895160243659553092915e-14
misc/gre_512,1.47593192698464668729375100607531052e-15,8.59466323248608639561971376144370042e-17,3.78886342771197388903285177221817116e-14
misc/grid1,1.69836583334089180899566259101306685e-15,9.48569689856401250703098268385338149e-17,1.05774559001389259443628791682297221e-13
misc/grid1_dual,2.59268404875518784075015114787784351e-15,1.66067541709490337298002348631808713e-16,5.62367798476812049781696851588971943e-14
misc/grid2,4.57566664159366958800866378492687738e-15,4.16209733033429128913578569492709909e-16,4.18644551106552546400295365168772904e-09
misc/grid2_dual,6.33973253254788029214172834298491267e-15,2.62834567203808335779579602313553306e-16,2.31760160128925856946085214943192580e-09
misc/hep-th,-Inf,-Inf,-Inf
misc/hor_131,6.55513355966567440428899455760829692e-16,2.11115005389575769956481056397014602e-16,3.99422608333092349689943964813866329e-14
misc/hydr1,-Inf,-Inf,-Inf
misc/hydr1c,-Inf,-Inf,-Inf
misc/ibm32,1.42787126945744899153489336858661901e-15,1.62118719116489554684109946703304917e-16,1.08467778587695474860556283621775652e-14
misc/iiasa,3.53402718721945903674402916517026841e-02,3.53402718721941628274806510128023204e-02,3.53402718727276832226308412948784967e-02
misc/illc1033,2.59448188014925855174778964519226483e-15,1.36653916710812226663777178387186783e-16,4.04595713483731469937221300353672930e-11
misc/illc1850,3.25957040134007761219519398590891329e-15,1.50354204488790229652972411903824409e-16,2.46339894964845824224564241335478670e-13
misc/impcol_a,1.23617846236016093758875677959829179e-15,6.37849712714782350234404481078066788e-17,1.39191301679318535640392528818523173e-12
misc/impcol_b,3.06279152548480006219553919643990027e-16,5.35269784937701727856869636649149838e-17,6.95356775958644837442038975815936659e-12
misc/impcol_c,3.28840465610860274401310473230261094e-15,1.21575584724132517530930593854506425e-16,6.70518634181693116250174426285990874e-14
misc/impcol_d,1.21499868468225467957765350006879534e-15,9.62927175021074997149067524077636700e-17,2.35608593733245168824093013162337465e-09
misc/impcol_e,1.16411045412033183016479942940805180e-15,1.00619964888959360783607559637545790e-16,7.93928578686175010804600397467894935e-14
misc/init_adder1,-Inf,-Inf,-Inf
misc/iprob,-Inf,-Inf,-Inf
misc/jagmesh1,7.28538165472918023661567991193694217e-15,2.85654481199574008777707633389965345e-16,2.10682455750369631988835850167182551e-09
misc/jagmesh2,4.06916226809447206844927753032951546e-15,3.62567621331804553486875303701166718e-16,1.17231302251307615710498535853571373e-09
misc/jagmesh3,4.04378246033734219754495333631906468e-15,5.75204217053829433452881828160011182e-16,2.09111776728879794899806291662403892e-07
misc/jagmesh4,6.81769405666726327412906362436443200e-15,4.42527142991038005540533020004462352e-16,6.64512320777017348675936635295554749e-09
misc/jagmesh5,7.31878007839234758330924891932498287e-15,2.78550386327447704489648875116423008e-16,5.16558473802286216071334554408467562e-09
misc/jagmesh6,6.71652416525548601275786928135575445e-15,7.73252253234955007940494018101353148e-16,4.24634751920882030385252515385926766e-09
misc/jagmesh7,6.84750628429045715449949074456566839e-15,4.53600555399679174074690669538322376e-16,4.66492268984250548610761349660731095e-09
misc/jagmesh8,4.76787801870247195012021673567170689e-15,4.81605996618799820359201246468755832e-16,6.98150164251593041729380612271777497e-09
misc/jagmesh9,8.26014008675314799529955284419087190e-15,3.21508942581863410236158166804903647e-16,3.28942129615428239740812837792976513e-08
misc/jan99jac020,-Inf,-Inf,-Inf
misc/jan99jac020sc,8.34322942412282254355346223181156802e-02,2.42855870262775397949320430201407778e-03,1.22461880553547103833422490270681561e+03
misc/jan99jac040,8.21335942765452462491918971860126060e-16,4.76200945798505328019538770811640554e-17,1.14451044559338222678841548678741465e-11
misc/jan99jac040sc,4.87459553662551094034868195289941073e-04,3.86687108936895270384762498617554372e-05,1.60694223407069244767139906307796674e+01
misc/jazz,2.80438036614129788752925051252379638e-15,1.35682150952283589082891997075879003e-16,2.41454362692320924183772347679511581e-14
misc/jendrec1,1.06799780941100591141078166321834807e-15,1.52237203951096386632776456506613742e-16,6.39997662072328652048120581941904845e-11
misc/jnlbrng1,-Inf,-Inf,-Inf
misc/jpwh_991,2.07019667802706105108916843003955305e-01,2.39045721866878634620074990412508082e-01,2.39045717858769907269013346165815579e-01
misc/karate,1.10662133714885267847241095951977127e-15,3.54905086045488447426414373704034702e-17,9.20248830497685653631180017977658650e-16
misc/kl02,1.96893500489276178653862551656293193e-15,1.43023497889842844348101223670611137e-16,8.46607770282715623778499741929248592e-14
misc/kleemin,4.54939068810426565882424324222901805e-16,4.04235706571529196405374184004615075e-17,1.99726446342107160985918116708389125e-12
misc/klein-b1,1.11835052053382841509290657523989909e-34,1.11835052053382841509290657523989909e-34,1.80194986493293184716576074531260553e-18
misc/klein-b2,1.48102625581412913933065907491906621e-16,5.25524800932517893526820047377745552e-19,6.15189669420651271847115023650195002e-19
misc/kneser_6_2_1,3.52089149043569761110739178626377028e-15,2.57328213545482529646297534294287930e-16,2.24745978841669553458850246055653156e-10
misc/kneser_8_3_1,3.48223857670716403836626061506904609e-15,3.83538351543161005932547226448807418e-16,2.10208866309602122835559886745729840e-09
misc/l30,6.20865797314102915564065226141019279e-15,1.35884364536486035144291526523961433e-15,3.07065641610163187456274022960761045e-10
misc/l9,1.24959263399173253063643898278047241e-16,6.87647691319934207996825809439893962e-18,2.16315146390515390317626483977558576e-13
misc/lap_25,4.22834093213400243356811650131179692e-16,7.66316152487801789786610867009470068e-17,7.23983675656154904125520657665466119e-10
misc/large,4.18408314262215558153937663498292310e-16,4.59123710733338296487926430674125370e-17,5.41313376212964191666018040479756508e-14
misc/lasagne-spanishbook,2.84502028875028710201500139198298922e-15,1.69396080051382242180079838846015963e-16,9.58516586589111545365500975253440829e-10
misc/laser,-Inf,-Inf,-Inf
misc/lesmis,2.28092453501200279648425333734090953e-15,1.02700737115714029425006058314938848e-16,2.90535575755641194205946238185848532e-13
misc/lhr01,2.87216900699478848738854692290562324e-16,1.22279718068210811072966022966859047e-16,5.15468902359997697806338672680893498e-13
misc/lhr02,1.30677387132350662698860496843898527e-15,1.07587912039851540956072862659755413e-16,2.46095272567325553878104508886679697e-12
misc/lns_131,1.72533324115375812144331057067387520e-15,8.11727103826170454720363892534119776e-17,2.80933398675950229580096213135302394e-12
misc/lns_3937,5.24358412296613170170957327597404153e-15,2.28539575149225877340766996349018180e-16,1.31374876442082680465270351825080386e-10
misc/lns_511,4.98337406446872737917135592778381269e-16,2.79569105460828293739721795198087638e-17,3.01936052532681944112822732115412995e-11
misc/lnsp3937,3.72559507662281107719896898911092017e-15,1.90424783409739040196706262762282840e-16,5.11086658099274697682242638859042695e-11
misc/lnsp_131,1.46415440363820039167817483108852724e-15,1.55110288195913885046770072374736834e-16,6.39640406996471484775236111342326946e-13
misc/lnsp_511,1.08039357589059992793632675063888149e-15,6.55050604160037652283938896412034016e-17,3.13661564769553389672673275452529817e-11
misc/lock1074,3.23759113370750914955672285879568735e-15,1.06695796558899342503165999480029919e-16,3.21996133253613036231446362734363005e-14
misc/lock2232,2.82262833427543185658078639474108051e-15,1.73472564976532921618620101479844955e-16,8.35968220664837934646817062924200580e-10
misc/lock3491,4.22121464372181583786883363754317079e-15,2.65634568252641727467996447906189262e-16,8.10926177851141640200481379336341521e-11
misc/lock_700,3.48564745696821103224974272149426381e-15,1.38775421181975751909799076873828490e-16,8.03489340951535288435531339164929384e-14
misc/lop163,3.25011077156931584264274485314450405e-15,1.48437223940908383443540960634562853e-16,5.65857167403428140505591502060870984e-11
misc/lp22,7.78440814902698776930113899995237143e-02,7.78440814902707811769543191823888353e-02,7.78440814902672840471559953677012379e-02
misc/lp_25fv47,2.65418298611186713149030027557670023e-16,9.27014946333579585214740117430822757e-17,1.16826644008055520243405032229906786e-14
misc/lp_80bau3b,3.44292123810093285826329113377608854e-16,3.50828696688012739413429366482835203e-17,3.54509552876511105994014499374884249e-15
misc/lp_adlittle,4.45546855950775447890358573454219203e-16,5.17266227559839196447356555508512358e-17,1.01512148382186659697038144354304622e-14
misc/lp_afiro,1.24461717556544192712772439047331508e-15,5.02142502449769475528439536465071348e-17,3.80855349251272660439461717843093348e-11
misc/lp_agg,1.89770867838669853870821906783688613e-15,1.37230036046741576032459383526107111e-16,2.24909092775124562677810833850978966e-13
misc/lp_agg2,5.53284234853092940704114906711807823e-15,2.86841103264351242229784791915154259e-16,6.94336826273553822631220200354258643e-11
misc/lp_agg3,4.19280093853282530763678993725357323e-15,4.57159122087989972116542279784310108e-16,2.31029321776291652169414206184713619e-11
misc/lp_bandm,1.26113100150453720725525617528313096e-15,7.61558537012610019579355383699815178e-17,8.07609447319937261560280485948753931e-11
misc/lp_beaconfd,1.82926581488995898329492618073077583e-15,8.80158793360007828683169344404704164e-17,7.86637204396282043644639363340961533e-13
misc/lp_blend,1.54601465787517857478206049980422854e-15,1.11035479040614078942916859979696650e-16,8.42820318194614933074604553224220530e-12
misc/lp_bnl1,2.45214767050393215587510698860972897e-15,6.91412638970578610277076726478752074e-17,2.44294327844551174742124274960811625e-12
misc/lp_bnl2,9.54535207624246330890760049645999039e-16,6.13475082994160768331374585719614853e-17,2.32612757774373400853801471087152961e-11
misc/lp_bore3d,2.50452514407198738940054392879017409e-15,7.47307960965105366249166232462751644e-17,6.93773362410650283905431137805477028e-14
misc/lp_brandy,3.48708450521274675870090970548680993e-16,1.04277724461184420090476237538899718e-16,2.31411905688600717465079108188241776e-15
misc/lp_capri,2.69605317503178266170514750933509285e-15,8.28399260179493992331695464164218252e-17,4.48554824749234542507069454235397374e-13
misc/lp_cre_a,2.01061483782165511500663756895599030e-15,1.34659991662435233594824422895148629e-16,1.94162296579199000351462183896599617e-14
misc/lp_cre_c,2.58735926946294362437644579112342605e-15,1.02619748916177745941713094244281652e-16,2.51390428763053775372913908081301874e-14
misc/lp_cycle,1.98431196921462369260972685406628257e-15,6.82227333116457192720050295417257563e-17,2.53445449898109767473639334885613484e-11
misc/lp_czprob,3.11071036591845869426669930583347204e-15,1.97549946241167760692087283577856251e-16,6.13562888350545733149927124175794392e-11
misc/lp_d2q06c,5.12879901416870727104599605800180252e-16,5.01824201692834280334858830590652498e-17,1.20191813141285513810560535965539536e-15
misc/lp_d6cube,2.20690222607330938358435270618267789e-15,9.68654973777737233815765436095888282e-17,3.02759459013243884261137711093522266e-14
misc/lp_degen2,2.81243174964042511540634254571859562e-15,7.16604160889077837964298635036979992e-17,9.05511202695310133907195843310339463e-14
misc/lp_degen3,2.55705928023818265616678665363728553e-15,1.59815554199726362226603321765415918e-16,2.44298237592415557688457594309812570e-11
misc/lp_dfl001,2.37694634739362403755133531878564828e-15,2.64715629234735011774958256733251296e-16,3.48978076671332999593696594777817561e-12
misc/lp_e226,5.62765889967908592332811941069604155e-16,7.63077996415904589730779717887952213e-17,6.27337612739951621685006784685781730e-11
misc/lp_etamacro,-Inf,-Inf,-Inf
misc/lp_fffff800,3.57843444282235294488406573955670710e-15,2.35174364597829318438114895226485042e-16,1.12276263958838662507114875852898742e-13
misc/lp_finnis,8.66199678870315302766190805132633507e-16,5.91807995181634430466428111279665569e-17,3.15733038294988068156327468624999912e-11
misc/lp_fit1d,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_fit1p,2.03603907097654995367617713122412554e-15,1.42659362669346000641675587752872936e-16,7.22777947399998534913375198240730236e-15
misc/lp_fit2d,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_fit2p,3.58234208274820094809148043999473083e-15,2.48761437189822558057073760014540513e-16,3.89554032223049441977451116611316984e-13
misc/lp_ganges,1.58329038626053443293123159589151975e-15,1.11800527026461853706687316227238972e-16,7.21572821288043485504065692247287798e-11
misc/lp_gfrd_pnc,1.18049175323040462866702547220940342e-03,7.70640946152792071317208260427483212e-17,6.43826124648972234494660084159803391e-11
misc/lp_greenbea,2.84860033252716728211475823126035817e-15,1.01952614359732140063764924219024748e-16,6.39970953570679890912609649834384553e-14
misc/lp_greenbeb,2.84860033252716728211475823126035817e-15,1.01952614359732140063764924219024748e-16,6.39970953570679890912609649834384553e-14
misc/lp_grow15,1.81763105412053775577801121948882725e-15,7.57121908867878080382364625048286396e-17,3.57460004711000375849362167525337667e-14
misc/lp_grow22,2.31672224396973966171083435812130041e-15,6.22347114451493177874977153718062815e-17,2.26953987828666436018808424727476466e-14
misc/lp_grow7,3.98427787607275870883535991556674442e-15,8.80550099933486583728045917595111734e-17,1.14276253140692417042725612307750509e-14
misc/lp_israel,-Inf,-Inf,-Inf
misc/lp_kb2,1.28370002072270805764669908438317591e-15,1.07770674300273516898455308494113003e-16,1.67844981591716150926272737462203992e-10
misc/lp_ken_07,2.18262583761837350762480040359866069e-15,1.84756427510245881007857174599079685e-16,1.14541308580373572504079752520845235e-13
misc/lp_ken_11,2.51339466526082281994516718088802813e-15,3.32544823854756515879748659652558525e-16,3.45877226155862271139267540070536884e-11
misc/lp_ken_13,3.45719931583435281174064314648911937e-15,2.98845001214598292306454332720185545e-16,8.73760317134632601767175733969418233e-10
misc/lp_lotfi,5.67235401763510914711050480871305010e-16,1.03181575225620930621592382319887606e-17,1.09006244511648942454693955867850351e-13
misc/lp_maros,6.27098023183316293249242401119851389e-16,5.79110378278998888352689674262631256e-17,3.00248079445806839600075202798231571e-14
misc/lp_modszk1,2.20703247421750894487296119437920614e-15,1.39928976918125857082407402368723463e-16,4.10978117050053006350608035702789980e-14
misc/lp_nug05,3.10361149937272798967090599473572565e-15,1.69806044684304155062558475836664663e-16,7.42318029995704201978367615675217609e-13
misc/lp_nug06,4.53702471963040117636948732325996626e-15,1.16392777833989843786611966552193145e-16,3.81572944160394812049163475068119586e-11
misc/lp_nug07,3.21731683980311760168947422721866743e-15,3.38169939597919919437681870442799569e-16,5.74989956529067788758093989778060477e-11
misc/lp_nug08,5.43709689966654480530306459544692787e-15,2.27057156656128932831447326621330463e-16,1.68601222500535695686178093743438433e-11
misc/lp_nug12,2.46502021624765242629456579446013503e-15,2.13035634350945912085903040805332801e-16,1.65865338003082663046263847139660045e-10
misc/lp_nug15,1.79524031313439862765577378663465905e-15,4.56534598649627422811982922542615199e-16,2.91514509632773102722021870839016514e-09
misc/lp_osa_07,4.15039787903417604418003370402765066e-15,3.64519069604852091163861121582048886e-16,1.67203557621942532101892578381250298e-09
misc/lp_pds_02,3.86962032599190176659381086779384564e-15,1.62019380956814582152296072576700012e-16,6.13374007621478406121580007274949455e-14
misc/lp_pds_06,4.26430138557253384735708557321522271e-15,1.68053102094548857017082973434413037e-16,3.68312146480572531881589934848526065e-11
misc/lp_pds_10,3.98305214664965210048791772703865636e-15,1.23253180965527053070801606512904453e-16,6.59826296529652019286640411265669739e-11
misc/lp_perold,1.35857057359453934035410344563910620e-16,7.90123880416263889487842115458539677e-17,1.95141991759550047695366515810180741e-14
misc/lp_pilot,1.58144067121421767416011232463921703e-15,1.60743125305925887800954706667880994e-16,1.34467558637412690368545050431614156e-14
misc/lp_pilot4,1.79136600945636983604075386172100115e-15,6.43119047740641001479722028601030571e-17,1.17134164628223895860536172284752000e-11
misc/lp_pilot87,5.72947631424795840143931171374479627e-16,8.24996011988976266831806281070819520e-17,1.40369459169634080535599470894006289e-15
misc/lp_pilot_ja,-Inf,-Inf,-Inf
misc/lp_pilot_we,-Inf,-Inf,-Inf
misc/lp_pilotnov,-Inf,-Inf,-Inf
misc/lp_qap12,2.37737536272738407669663750230032890e-15,1.59283136442969991644303041053533322e-16,2.78528101210179369444016157501159869e-09
misc/lp_qap15,5.62485878271398006837794322847062585e-15,2.57502378341623135499469832034131057e-16,2.30334268334274159652921993432591585e-09
misc/lp_qap8,2.55156259954627673025037255478342050e-15,1.65014268657534589053329310104465590e-16,6.23988545082674851940404861409400704e-14
misc/lp_recipe,2.05273980783746125181411997453885141e-15,1.80165044058223652580913865890650201e-16,1.12011010818023391681942451187008205e-13
misc/lp_sc105,2.39543728261419638150793718188461611e-15,1.12448583645759886770830297869247423e-16,3.75193152596868628290491727949564699e-14
misc/lp_sc205,1.98280607959734088823494813090941920e-15,9.39466882882309663701315764700720401e-17,1.70394697572320402788378139057713789e-14
misc/lp_sc50a,3.03187796903813824249368131158057003e-15,1.01943401750963394132517498773808169e-16,2.08432816870785775983143182256474194e-14
misc/lp_sc50b,1.71037719273138286355056625214753629e-15,4.99849260385524886001901723661614634e-17,9.76709391336082389744329482211082129e-14
misc/lp_scagr25,3.46082456784625140254185581533740910e-15,8.46821110799162317359888220994190199e-17,4.03489799096022905157314885842408992e-14
misc/lp_scagr7,2.18201351333022828962910932669019997e-15,8.92746090029573134485305055887455835e-17,3.32486259698585945446754382743379336e-14
misc/lp_scfxm1,2.39856834341924350341033342043294990e-15,1.03800195608862438043260364659299743e-16,1.21113260124532046995570322177204520e-13
misc/lp_scfxm2,2.24783455982314124800367953801793283e-15,1.12139706693876130914828208158301961e-16,8.85631936008035967397938951095599423e-14
misc/lp_scfxm3,8.19079502433733388803631823397888801e-16,4.37058631279460305108335654269879267e-17,2.42261098829100936463968348212243152e-11
misc/lp_scorpion,8.83072092946402449694468726522574998e-16,2.23253151018782849202963642149195742e-17,1.37534441387146987766874604094749326e-14
misc/lp_scrs8,1.36019277985317842612053216286577472e-15,8.15122687378441000692031768167711161e-17,1.86289807882583543475120073522985892e-12
misc/lp_scsd1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_scsd6,2.83644185924829500424567952928660396e-16,1.07678567932051812609584651027198670e-16,2.10060871924883374807853689304311861e-11
misc/lp_scsd8,3.58990552283477138216420936381182764e-16,1.48121776448670579259329754238325089e-16,5.69043141420275151982335896431120954e-11
misc/lp_sctap1,3.29948096099373182424832464392320911e-15,5.59852974738272961048978411151746559e-17,4.19379467223112041642806885449862698e-14
misc/lp_sctap2,3.91510511834491591145947490165453745e-15,1.76389820039351992283792222001895600e-16,8.05872668675413415709605290786926772e-14
misc/lp_sctap3,2.49119465858258957964131975335200966e-15,1.32384148161530299218380982732369881e-16,2.88109411360430288064454608332376541e-12
misc/lp_share1b,2.47744436518847053821305565207584148e-15,8.47890958538717446983147298620510791e-17,4.49536748179646644659284676843891467e-14
misc/lp_share2b,1.89356389115035057979333226546790786e-15,1.26530630572795854215482661372053783e-16,9.23021500662995203415932952612022417e-11
misc/lp_shell,3.28034276242754326118235130418317413e-15,9.42809415586355096030632187381653283e-17,2.81301785689781757860990344803284034e-13
misc/lp_ship04l,1.76567994408520548302714831425593170e-15,7.99268463549498724208247006501006510e-17,4.61098315958221327304924838114822207e-11
misc/lp_ship04s,1.40740225365051081853324279705700936e-15,8.83444008901516383752158695717084253e-17,4.06038799461136882789075545186452033e-10
misc/lp_ship08l,2.04079139832721211048336531893530648e-15,1.32430772047847367250785905154611169e-16,9.55991914326348045078314924089503934e-10
misc/lp_ship08s,2.82049135217426617250037082800969222e-15,3.30384763653645564632939843439007756e-16,7.29977314031670506100893618501829990e-10
misc/lp_ship12l,2.08744271458061863784748592563937658e-15,2.31196174278586301709734126944677729e-16,7.08928715872545935460903521338789735e-11
misc/lp_ship12s,6.04967065580939845681157478378786750e-15,2.17129796282697727213441024036786703e-16,3.86492453262143087692304477162248238e-10
misc/lp_sierra,2.68179701172040922431286409225710979e-15,1.01696628975614033941676567127893225e-16,1.91012429675062447381037968383650850e-12
misc/lp_stair,1.13274663640730586462065534104553321e-15,5.76159684554055559627402341273523171e-17,3.53404861661375519011748696494971010e-11
misc/lp_standata,3.53453656004764691658822247655648208e-15,2.28656362991860357115039821776525872e-16,3.61121152533464246747117025758078175e-14
misc/lp_standgub,2.65183125199389831155894305202440056e-15,1.53692136646787145295781884185938548e-16,1.78841173892533636122881202535778199e-11
misc/lp_standmps,3.79027477930568703269339455454862411e-15,2.07664817636600420664627288854601804e-16,2.78378714155504485594392002919002708e-10
misc/lp_stocfor1,2.45522982687213125302787694810300552e-15,1.41739416018337578462832469795659333e-16,5.32916674772472551208181456809338222e-10
misc/lp_stocfor2,-Inf,-Inf,-Inf
misc/lp_stocfor3,1.38530303467014916421143459521279368e-15,1.76695186314455828993612701638236495e-16,6.10564725289242863086438968543200977e-10
misc/lp_truss,6.43607494984372096445537019265429895e-16,1.05333628801040305665489770328381777e-16,9.70145737194842665105215712319304741e-15
misc/lp_tuff,1.13493653576870262465634373217578282e-15,7.77654200747567712686632916711852404e-17,1.58549954821894663710442588900782528e-15
misc/lp_vtp_base,2.99222173184066837555748299181541135e-15,1.84156656257312711569034705877946231e-16,2.17359840686585220871644051665556337e-09
misc/lp_wood1p,1.14128943207816395073942243095247172e-15,8.28052895356590100084519014995993530e-17,5.21699179627153963901315371689074368e-12
misc/lp_woodw,1.43410898395953499691983166102346158e-15,1.20766142734039419569731579539537171e-16,4.74628680615228456281171932026652373e-10
misc/lpi_bgdbg1,2.41747001552686321451697905934371418e-15,1.59428356070274732877092588298939172e-16,4.21184220755978792232783827950133921e-11
misc/lpi_bgetam,-Inf,-Inf,-Inf
misc/lpi_bgindy,2.90704444365106765604907918304389767e-15,1.86688826053655052252881517946230121e-16,9.24889354468650935974926922452181639e-11
misc/lpi_bgprtr,1.44769785254324217924734479100676565e-15,5.86233846441416979083206627925898782e-17,1.00378343837785271731865842929823398e-15
misc/lpi_box1,1.49514847718225175761241302329799858e-15,1.23590690431764573785866155077888228e-16,2.46215748146804874262442221786724686e-10
misc/lpi_ceria3d,2.23365781602398894049818508213772047e-15,5.85338923986510292475927562394717821e-17,2.23809470901454616036391877636264911e-14
misc/lpi_chemcom,2.42371406587918273679279218322624712e-15,2.07947660090647976510596125002808721e-16,4.07140293267266899591099245760805910e-11
misc/lpi_cplex1,-Inf,-Inf,-Inf
misc/lpi_cplex2,6.48233523973993722898526736808704577e-03,4.68539599529762591440758701240541915e-17,2.06861286597535304149577441937802285e-10
misc/lpi_ex72a,3.75846876573622809965528080165991183e-15,1.70928414903110965151499861769281773e-16,5.22792278122695778211408704557990284e-14
misc/lpi_ex73a,3.13252920597503438045444887159157041e-15,1.15272459424790879808283832411916961e-16,3.45000642224519752379872889994327870e-14
misc/lpi_forest6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_galenet,4.14542239959324656994458635377950944e-16,2.20250881986975427101144021504912956e-18,6.73633557590967834091587058331416750e-18
misc/lpi_gosh,-Inf,-Inf,-Inf
misc/lpi_gran,2.80771288149734374761180063499501520e-15,8.02961943898841685286944577392020608e-17,2.18999652423684652560700056601394109e-11
misc/lpi_greenbea,1.08514076424894451071986006394198449e-15,2.30845312224252279933671422153981792e-16,3.14437729045359240960522189402304338e-14
misc/lpi_itest2,3.99772635844973329292494350331899815e-16,1.26397512787495068704590480720104716e-17,2.05433278589474554869819376800946194e-17
misc/lpi_itest6,2.12928388313379560255496271275292747e-16,1.92185909067242835273663097763104576e-17,9.05848211286435955928142287870115276e-18
misc/lpi_klein1,1.61879536670398098257691896414608307e-15,1.00208329145104435853124787286133990e-16,2.51791543228382824606491247475586881e-14
misc/lpi_klein2,1.22165481789348280493522653963750572e-15,4.36749437534255473753682500384639337e-17,1.88432518957895465710790771655384155e-14
misc/lpi_klein3,9.36486918906767931672658159189751025e-16,2.07860082748875455096203505377339477e-17,1.15709400713455553259526665930372786e-11
misc/lpi_mondou2,4.98758573859809828946512547706652776e-16,3.86128772475435811793031947981461861e-18,2.33910065783064116773331963451525811e-18
misc/lpi_pang,1.55624363821326597400597873089911683e-15,6.10630664123396615833637223406001480e-17,2.86372573242569663362683077820328436e-11
misc/lpi_pilot4i,1.79136600945636983604075386172100115e-15,6.43119047740641001479722028601030571e-17,1.17134164628223895860536172284752000e-11
misc/lpi_qual,4.17918869159943019691361107678412353e-16,1.90660774416218017037704029588650644e-17,1.13902601375772159380172305069191238e-15
misc/lpi_reactor,2.92446735671911125114559064000443378e-15,2.14266438012570810899728746256447610e-16,8.60736574293281692588779543223305695e-12
misc/lpi_refinery,-Inf,-Inf,-Inf
misc/lpi_vol1,4.17918869159943019691361107678412353e-16,1.90660774416218017037704029588650644e-17,1.13902601375772159380172305069191238e-15
misc/lpi_woodinfe,3.06978728314314170643460819715187737e-16,1.06519589180320860059211497124938713e-17,4.46331720526712663584326757551887825e-18
misc/lpl2,3.10163406144320402853702696835143436e-15,1.52526606257078882138506457087550117e-16,9.71576028532730355461782667230689928e-11
misc/lpl3,2.61552850593123720458918431186498473e-15,2.36320491962447366251196163833074436e-16,2.55552943271867878251353111277588915e-10
misc/lshp1009,4.06916226809447206844927753032951546e-15,3.62567621331804553486875303701166718e-16,1.17231302251307615710498535853571373e-09
misc/lshp1270,6.55044241284983438926130569506927638e-15,5.97174980837835809716258007324945777e-16,7.21350131090759039261228436877246405e-09
misc/lshp1561,6.96930080173012279679178206481813067e-15,4.38151869393262032073452607574181546e-16,5.56525384936060878045836919575625325e-09
misc/lshp1882,7.04243498390252854963415448609241457e-15,5.65670653452683802006544905781965270e-16,4.71706479770550222459458505702086258e-09
misc/lshp2233,-Inf,-Inf,-Inf
misc/lshp2614,-Inf,-Inf,-Inf
misc/lshp3025,-Inf,-Inf,-Inf
misc/lshp3466,-Inf,-Inf,-Inf
misc/lshp_265,2.68346670537016922606048658632585493e-15,1.58637667382809820100551794185793319e-16,1.36164422676594893216446433057484001e-10
misc/lshp_406,6.68700565750436755877240017368508499e-15,3.28491599983427464450715481955678968e-16,3.31429651806759895830018987444875447e-09
misc/lshp_577,3.99439199080275915615314196582264243e-15,3.27905558047649289651649624327882422e-16,4.07667378934900827398567437299831561e-09
misc/lshp_778,4.70655158065937759249532133685264734e-15,2.77075186211175592721637134375295523e-16,1.01430382390780566316041883885248564e-09
misc/lund_a,-Inf,-Inf,-Inf
misc/lund_b,-Inf,-Inf,-Inf
misc/lung1,5.97792749824679110430760314286237700e-15,4.80530920449377935509969567280183590e-16,3.25449240291838643381617548096621856e-09
misc/lutz30-23-b6,3.50774116530655811319296940355041400e-15,1.44734828533580585049608718295899051e-16,1.13161981643697140535561667415232430e-13
misc/m3plates,3.76494945393561105388408691539877702e-16,9.50147178826268089428735158827905717e-19,9.50147178826268089428735158827905717e-19
misc/maayan-Stelzl,5.81198912229468139136268249778051036e-03,5.81198912229267231395169940650512243e-03,5.81198912623135896645138316670956872e-03
misc/maayan-faa,3.79396695220153726095449898189341513e-15,1.80590226043373047786191616423557812e-16,8.52435290270265141985355019396715895e-10
misc/maayan-figeys,1.03262292776914042968663205052377482e-02,1.03262292776913534958536578995095372e-02,1.03262292776851445522094254672668061e-02
misc/maayan-foodweb,2.30969094047968356340350586524217739e-15,9.33393685866004776603579232859363813e-17,7.38740619411104572086696040962649155e-15
misc/maayan-pdzbase,6.37032004413842812934903756546221083e-03,6.37032004413943513616096023524033843e-03,6.37032004772330834086730650765215128e-03
misc/maayan-vidal,1.01090695636462782926846281593895661e-02,1.01090695636463016520791280213816163e-02,1.01090695680480821128338897879537717e-02
misc/mahindas,-Inf,-Inf,-Inf
misc/man_5976,4.66849985595086406482850190510868202e-15,3.97330940231213068906269818562629058e-16,8.58471141395460359135713610326691553e-09
misc/mark3jac140,-Inf,-Inf,-Inf
misc/mbeacxc,3.21552520814518098473612254706969087e-15,1.55567529150156923328412339651591754e-16,4.06276688033930175565297675029657492e-14
misc/mbeaflw,2.85621167801797053306236509976932860e-15,1.08918141744742496394371712616891601e-16,5.44220991254547256120169998601956411e-14
misc/mbeause,3.92593611048941207834305681455062386e-15,1.38270236016951197839895106183784772e-16,3.94756324009097788692060406438789741e-14
misc/mcca,1.53298543655657768609647116711017532e-15,2.99727752278462203262420719530773303e-17,8.59649523167098425477180111017714363e-16
misc/mcfe,1.94005402560398288719447377125227236e-15,7.74443722140888359774713022419502497e-17,9.55240834172788384135473535071414655e-12
misc/meg1,-Inf,-Inf,-Inf
misc/meg4,4.47214967982759315238436936565337570e-05,2.58155954434173223663884059497694671e-16,6.59360020292251914102676773292326716e-09
misc/mesh1e1,2.94906003083941857849488392812765248e-15,1.57344044260192599750220016183041031e-16,5.15964335295991914715861360038729412e-14
misc/mesh1em1,2.09633121399853230940413761561036929e-15,2.20101783031788294695121865114715159e-16,2.98643395874077980582134325962758530e-11
misc/mesh1em6,2.47623126664661570848589554792248944e-15,1.29581634525648741265258439347761333e-16,3.36038962680162839889846669441299995e-14
misc/mesh2e1,3.82490055973756272953382584599422073e-15,5.97049030294654061041704765263058798e-16,4.34220290207911280826146517036864868e-09
misc/mesh2em5,3.16541011301047101787130521983445520e-15,1.70175636852264283827586910543621365e-16,1.65106904389887577507571150973140673e-10
misc/mesh3e1,2.80547204140950960719839771413040839e-15,1.52774398334370900905840374009563256e-16,1.81296449723553540747772507866796948e-14
misc/mesh3em5,-Inf,-Inf,-Inf
misc/mhd3200b,5.32187294126027355503485128809691219e-04,5.32187309278954902329164184048637091e-04,5.32187833300002617655244564997700643e-04
misc/mhd4800b,-Inf,-Inf,-Inf
misc/mhda416,3.13343299282360264607479978826120429e-15,6.74435674778667590876390978418398976e-17,4.64155628954348299312781054959948560e-14
misc/mhdb416,4.17555182915599080629145250451048605e-03,4.17555182907500233419937617699051436e-03,4.17555158503429698793541383759077461e-03
misc/mimo28x28_system,8.37079404612252903248397391951264098e-16,4.49699865515605735521942762999417484e-17,1.83097850574675775339999499481072297e-10
misc/mimo46x46_system,5.10468776285068454906335554480654529e-16,1.26320622685301886954180377596303116e-16,3.46145937972296104291566245765443330e-10
misc/mimo8x8_system,5.03428001917924400747696915042862809e-16,2.08415946696173331065815716820579491e-16,2.01387563949034865829723923965687715e-11
misc/minnesota,2.97579677949813444050084038003823514e-15,6.29610930584955573911894800992316647e-16,8.14063621148205944330329306165730295e-09
misc/minsurfo,-Inf,-Inf,-Inf
misc/misc-football,2.62888868317508581344340045041188158e-15,2.08659618946926653233496776885837217e-16,2.52620694974937804051668442715624741e-14
misc/misc-jung-code-dep,2.43914965527771883849091031221767287e-15,1.13608140226908282884175947670890214e-16,2.92830167493460912849054784828787321e-14
misc/misc-lesmis,2.28092453501200279648425333734090953e-15,1.02700737115714029425006058314938848e-16,2.90535575755641194205946238185848532e-13
misc/mk10-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mk10-b2,1.48896880027546879381602347637174251e-15,8.14316628682871927366811324364061144e-17,2.53511420723054005362463624846668440e-14
misc/mk10-b3,2.96287968085056481784065586531710960e-15,1.94698684258078660261675651785309466e-16,5.31443494621142804325127614224331002e-14
misc/mk10-b4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mk11-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mk11-b2,3.14013445644818113745031306536885613e-15,1.08177663856045385115037585891730304e-16,1.13067978550308286446713528324896294e-14
misc/mk11-b3,2.38884235574580086685946726045064525e-15,2.46450595560116795659684588206508359e-16,4.45582062002762047725031865840988598e-14
misc/mk11-b4,3.25692442276121311749673216038202470e-15,2.34705504521937105620394289025300806e-16,2.56137932885266900061388199465081099e-14
misc/mk11-b4b,3.81359285688949839939932074953253507e-15,1.15948735038913106474977027594492111e-16,3.02780387197963864179256627073625479e-10
misc/mk12-b1,9.73730006966799015775700885839317071e-17,3.40207263642047800504595908464268966e-19,1.66666840542305738911866924008550009e-18
misc/mk12-b2,2.80367958492243979338370172528050616e-15,5.63333242998250755509224047683093050e-17,8.91516855438403272863450284657745233e-14
misc/mk12-b5,3.26406632093708319076981511679255229e-15,1.06358310131049730214039234134385098e-16,7.42850594171344060007157913677476113e-10
misc/mk9-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mk9-b2,2.06427364525421117621370212609276880e-15,9.98038549841374846180214628679170578e-17,3.04025988511697428549096750223628484e-14
misc/mk9-b3,2.32121045397946071664911352391890570e-15,8.01566022302388230615599724917568401e-17,7.92101650511246768068214362237784380e-13
misc/model1,2.16274433855036381003039503314733858e-15,1.16838201189158868095099489994456115e-16,2.42547141577282601396069517261605491e-14
misc/model2,3.22593685907230724678612002523691692e-15,1.34491827394807333552521248023551903e-16,3.14213789067435181866504327250995983e-14
misc/model3,-Inf,-Inf,-Inf
misc/model4,6.91999589346156718255386190354387618e-16,1.88799106464120267982822871247630103e-17,2.44080330681508378885737013986666481e-15
misc/model5,1.93228673156797869305064467850179735e-16,9.14260524836582344062251129240847255e-17,1.08258776038293736537333530613368646e-14
misc/model6,2.23167704658009487003345869089898193e-15,1.50224781328204944376057715709203524e-16,6.01278686170198779431908225710967583e-14
misc/model7,2.53166953325998592103410755412164119e-15,3.38255517123508533633459867168747376e-16,3.24999594307153508489254278846276994e-14
misc/model8,1.58011419669546421841202475146798014e-15,1.07282566364743858408006882920832712e-16,3.21756588431797358876213203676281574e-10
misc/model9,1.33372554909902532143576439416791852e-15,7.22504044128879669132028664128230116e-17,4.50374197059884778172171669102117031e-12
misc/moreno_highschool,2.08967599981280597950034890573279188e-15,1.12176846711063767758058902944932222e-16,6.22862079122568617411623421532885677e-11
misc/moreno_lesmis,2.62871142922347510511876690186690911e-15,1.53617453038325104348019298598559188e-16,9.33562580716011375765580934796759823e-15
misc/moreno_mac,1.68928656072238252438701195686796314e-15,1.21755428811728838231384370889304512e-16,1.72666374802232410370950177459553942e-10
misc/moreno_names,4.94727026252948726418622320281130938e-15,1.07079243178140900700943433949549534e-16,3.70662661058140041489569408346163056e-14
misc/moreno_oz,2.79486859232552619504426931069647611e-15,2.33876289049000468294883785385169102e-16,7.54378819014244879160736627031843673e-11
misc/moreno_propro,8.88439468704838393423221428741650528e-03,8.88439468704921408601802432585775573e-03,8.88439548160630814883847267313214006e-03
misc/moreno_sampson,5.82425455675953766438721661086897473e-16,4.11205963741815622945992111092938741e-17,1.07172710152071962403019546796744554e-12
misc/msc00726,-Inf,-Inf,-Inf
misc/msc01050,-Inf,-Inf,-Inf
misc/msc01440,-Inf,-Inf,-Inf
misc/msc04515,-Inf,-Inf,-Inf
misc/n2c6-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n2c6-b10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n2c6-b2,5.46551281282924183198018858090604848e-16,2.07920244994670137362149730844648708e-17,1.78660141817090779245818233825662732e-17
misc/n2c6-b3,3.70989075363233478744894319467360109e-15,1.23946329990068218564277848593394117e-16,3.36240584781873433147969440415094819e-14
misc/n2c6-b4,2.86584974863086480917557362205098924e-15,1.63612615683558021212856977817340760e-16,1.66677146339926317118532924725489710e-14
misc/n2c6-b5,4.91429315423622453973516174767731294e-15,1.18903746372889264337424088291827009e-16,6.29203277025715474399376132146046909e-14
misc/n2c6-b6,2.33816293967460927404262236026657716e-15,1.61581617783050542848178201180081937e-16,3.60824483425020591158398123801555226e-14
misc/n2c6-b7,3.10114814912567631759823121847271318e-15,8.93578872549029961192468067343333724e-17,3.15667803973920990502370995929882489e-14
misc/n2c6-b8,2.38967313650623219291846176675027891e-15,1.02495963857506473048863780309596709e-16,1.30530087995737653496875436078657196e-13
misc/n2c6-b9,3.75799926872657149615067146595093784e-15,2.53112861303183002994710665814433494e-16,6.58285694874578038157890614969804633e-14
misc/n3c4-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c4-b2,3.27557370501541143232498583193934511e-17,5.11808391408657805460810773823899021e-19,5.11808391408657805460810773823899021e-19
misc/n3c4-b3,8.19434856681393961282334388299563926e-16,1.34506746204351548299437371870331168e-17,4.28287284503496968548045874229440910e-17
misc/n3c4-b4,0.00000000000000000000000000000000000e+00,5.48567729465109533287611305671496477e-19,0.00000000000000000000000000000000000e+00
misc/n3c5-b1,7.02166693715340202608142471259515490e-17,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c5-b2,7.05986600437850953384456077845503721e-16,1.04012289961505823138733669821681904e-17,8.81262788717089271484122290921114513e-16
misc/n3c5-b3,1.87218012023816231859816109688144612e-15,8.42297205176702367562340142753952753e-17,9.68795010065766103860690526559751056e-15
misc/n3c5-b4,1.92725513370474819874416567768716967e-15,1.51270802619226887306886568987436248e-16,8.06873619992139645539858459589917019e-15
misc/n3c5-b5,3.49875810035412768394127617875832890e-15,1.62026882229834462148174017793001074e-16,2.24504047392849639004593757325192032e-14
misc/n3c5-b6,7.60997923400858839976221497991258879e-16,2.46952191319248593922452808983184328e-17,2.99912877725113485300015878038862838e-17
misc/n3c5-b7,1.20892815625711161582971317157153597e-15,4.51552174620126682726937331793452685e-17,5.80601601758065298728011954107823180e-15
misc/n3c6-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c6-b10,2.47400286017186718778986105376612487e-15,1.03496299216093947107774528233363410e-16,2.90972136527586756909268515784485761e-13
misc/n3c6-b11,2.00270543292425446845894121400782903e-15,5.89220893540671184867478672098303672e-17,1.89639820925932876108058643724025200e-14
misc/n3c6-b2,5.46551281282924183198018858090604848e-16,2.07920244994670137362149730844648708e-17,1.78660141817090779245818233825662732e-17
misc/n3c6-b3,3.70989075363233478744894319467360109e-15,1.23946329990068218564277848593394117e-16,3.36240584781873433147969440415094819e-14
misc/n3c6-b4,2.86584974863086480917557362205098924e-15,1.63612615683558021212856977817340760e-16,1.66677146339926317118532924725489710e-14
misc/n3c6-b5,6.43047917172289695507242215657513023e-15,1.72959549597427954119452792355043429e-16,2.46198488529165648659603009695614880e-13
misc/n3c6-b6,2.50844740732009583742362966949245625e-15,1.66026097657288386934071054677039133e-16,5.98483940976497470816136574889916786e-14
misc/n3c6-b7,3.49664974608293632412432233155185037e-15,5.62936673584998329680202283064246564e-16,2.53177649121618076617355011632217647e-09
misc/n3c6-b8,3.01712107117268669485626474432207672e-15,2.41214358525197583786480288210226477e-16,3.77515785679257046889660894296712691e-14
misc/n3c6-b9,3.24793094407248756366495498926378986e-15,1.58297385154820214618338952869326391e-16,6.86709969672990702696537073792174253e-13
misc/n4c5-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n4c5-b10,6.89339617196204943317724792577189010e-16,2.04147007874790369109113787374514310e-17,5.41432763166339488400827644382835153e-11
misc/n4c5-b11,7.51977329522464029670033746866057094e-16,1.33812713066175642028158166820637448e-17,4.22123684748568360799191639774593157e-13
misc/n4c5-b2,5.46551281282924183198018858090604848e-16,2.07920244994670137362149730844648708e-17,1.78660141817090779245818233825662732e-17
misc/n4c5-b3,1.85988835143355398317164138648844368e-15,1.07318349209183857229119416382557115e-16,1.64125004058580259050304760518303686e-13
misc/n4c5-b4,2.49384066589938533111007104293748811e-15,1.74730778713599251233606652728046648e-16,1.06563922577605575693056425085900882e-12
misc/n4c5-b5,3.19335380916729086619693472212946514e-15,1.53115048383435559822167977026847359e-16,3.58183794116617205361228893321155289e-14
misc/n4c5-b6,2.45988824073268426217669297795898756e-15,1.09271208456210992002871134179557868e-16,5.40772508718962876344893892585416942e-14
misc/n4c5-b7,5.53110950829381786193470424966589998e-15,2.31926429769039246772719121859028288e-16,4.63294109417997526560616978889934666e-10
misc/n4c5-b8,3.69920702476591128117069018022431576e-15,1.70705169170689775949022385905875508e-16,8.60858880548625076898716297474710021e-14
misc/n4c5-b9,3.11031070249621479427274298461606371e-15,2.34640888290353576592411221581725021e-16,4.42851882197332739835370193172642290e-14
misc/n4c6-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n4c6-b13,3.59713721878409742403628946040975460e-15,3.44227176579288145896965237471504670e-16,1.57858587128988371193185434790918534e-11
misc/n4c6-b14,3.43929343072195680912176626729677767e-15,9.73603027101116917519831340737864949e-17,4.41029292476884053143020663551635642e-14
misc/n4c6-b15,1.97223869049927571953442208379164859e-15,9.74629811290049134299481610001803472e-17,1.11084511357025063530853764615691488e-09
misc/n4c6-b2,8.73191903437791448205499454715460531e-16,5.07919745233836688913058502767295908e-17,3.71621630786622505423819742668251801e-17
misc/n4c6-b3,4.30452902218760557491954515501179978e-15,6.26975587200268266355773952423625216e-17,9.12314457639455455941567623642895776e-15
misc/n4c6-b4,3.40565964603112535870896198679809303e-15,1.94087958978593386851838068768287055e-16,2.63487655448200938642642424297084572e-14
misc/nasa1824,-Inf,-Inf,-Inf
misc/nasa2146,-Inf,-Inf,-Inf
misc/nasa4704,4.03101668229186359159699022554699967e-15,4.28998154810180496670880735590981854e-16,3.06851868672858204872903440236881872e-09
misc/ncvxqp1,2.63658454269941658532554138545269905e-15,1.25510982816803938923324322354444531e-16,4.05291473108867899848628426450349887e-14
misc/ncvxqp9,-Inf,-Inf,-Inf
misc/nemsafm,2.07374864111876779632733747336308211e-15,7.53968987579945119837442073743528437e-17,7.61819458896156045243794552250016317e-11
misc/nemscem,1.34059402721469602345114565672828011e-15,9.18728687822350975052241421606631686e-17,7.13804873322219203507079633939223276e-13
misc/nemspmm1,-Inf,-Inf,-Inf
misc/nemspmm2,6.91741353882061476503787140815944530e-16,1.18300896876010377742367516881572163e-16,3.86375602698688792712918721457019758e-15
misc/net25,6.85086835196704335771060439602252115e-02,4.18611389777766811336252262682617336e-02,4.18611389697473754036062299276586667e-02
misc/netscience,2.62501829503736966841793758354706511e-02,2.62501829503736853138259387262495572e-02,2.62501829499561284552880121589373394e-02
misc/netz4504,4.94787473329483729591341215973985532e-15,3.89509857455206480046211294528977361e-16,1.07561250656213133867375622050091912e-09
misc/netz4504_dual,3.27535017138900695295834715876364728e-15,2.22264099763739356731120283560672974e-16,2.93336555789211099373502818140619917e-10
misc/nl,5.02169422264980800151978185372368062e-10,5.02169482154321634463067078763150671e-10,1.36809450618431221948032305174808898e-09
misc/nnc1374,8.55423372196363867446938523243840712e-16,1.12124259088574153335855879978221812e-16,3.26786146999768632897392464825775392e-09
misc/nnc261,6.28755807106276791479327537162611371e-16,2.82366582358435846609495738575772251e-17,5.89044464508202859591844780003471827e-12
misc/nnc666,1.01597291184702232564662306497497477e-15,5.62964663865769348252780777810526755e-17,1.61133455890766902484228684436754109e-11
misc/nopoly,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/nopss_11k,5.16334587326281823485401662182797931e-16,4.55069317076964415704853871863851723e-17,9.78883257547096092909820971924565593e-11
misc/nos1,1.56642122218832260418804769771320311e-01,9.24846507349700715939680945213803275e-02,9.24846507464813402125705424586033788e-02
misc/nos2,1.43472433748127297729572675193504552e-15,9.10564598140294232287662764548424770e-17,1.87120881255957508190807612790797146e-11
misc/nos3,-Inf,-Inf,-Inf
misc/nos4,9.99999872984987722166800501414192127e-01,9.99999971690985371627396799308755974e-01,-Inf
misc/nos5,-Inf,-Inf,-Inf
misc/nos6,-Inf,-Inf,-Inf
misc/nos7,-Inf,-Inf,-Inf
misc/nsic,3.99303036828169530554332448390634630e-15,2.61308564731647611062600120718978757e-16,2.39107937288699399498551982414266035e-10
misc/obstclae,-Inf,-Inf,-Inf
misc/odepa400,1.33408341470308161990210581145499810e-16,9.42154986327055986254652764135735177e-18,3.17914156030831040583572824503651267e-17
misc/odepb400,1.57009248932538529481707608671476411e-16,1.57095407971507673196561015993999673e-16,8.67362078617431724827427932530402659e-19
misc/olm100,1.68410642209680729068975799036732535e-15,7.90880240073336758731975467165653856e-17,4.18549052375056356225333750132211903e-14
misc/olm1000,1.29173987103003030949325043441659245e-14,2.69777720049012871967564582592947899e-16,1.63610250720047581032777253115213454e-10
misc/olm2000,-Inf,-Inf,-Inf
misc/olm500,5.97731805739300749805872896637957767e-15,3.16341466639095564063920265790144161e-16,1.29529442809035669867531199682466199e-10
misc/olm5000,-Inf,-Inf,-Inf
misc/opsahl-openflights,1.31157031522743925074553262557385295e-02,1.31157031522756929589863172320903428e-02,1.31157031522676221565466951570383304e-02
misc/opsahl-powergrid,6.64025735775246687805928263177991329e-15,4.45140086887924211956302979451935228e-16,1.34456915098028081880725687348581666e-09
misc/opsahl-southernwomen,6.42923780039532593925680846793276443e-16,3.76337038271201067436696651033176673e-17,2.26050120857312040057542791236141318e-15
misc/opsahl-ucforum,3.35380862730545565617334180897915372e-15,1.40456017053534031558763736459020289e-16,6.37533490594665550092288841695647096e-14
misc/opsahl-ucsocial,1.36203384831823407610199218291399835e-15,1.42751275280623358043607331552281714e-16,7.80326337674432117023697326515344216e-14
misc/opsahl-usairport,2.74548805399298189077293453146239156e-15,1.67188679521511934120587543401687916e-16,2.04454566153290751198499945920659522e-14
misc/orsirr_1,1.60629858060369163693907819358249658e-15,9.38412513292219650638051180403974666e-17,4.14022459401269275962122001501966184e-11
misc/orsirr_2,1.19807643444822314924783879781764195e-15,1.15115313412019100608580223786590408e-16,2.07587877110449723674794287131737326e-11
misc/orsreg_1,3.14705363150661525608542424225710768e-15,7.73647402180979241172769986000769816e-17,1.52732098138556541096535413839089291e-12
misc/oscil_dcop_01,-Inf,-Inf,-Inf
misc/oscil_dcop_02,-Inf,-Inf,-Inf
misc/oscil_dcop_03,-Inf,-Inf,-Inf
misc/oscil_dcop_04,-Inf,-Inf,-Inf
misc/oscil_dcop_05,-Inf,-Inf,-Inf
misc/oscil_dcop_06,-Inf,-Inf,-Inf
misc/oscil_dcop_07,-Inf,-Inf,-Inf
misc/oscil_dcop_08,-Inf,-Inf,-Inf
misc/oscil_dcop_09,-Inf,-Inf,-Inf
misc/oscil_dcop_10,-Inf,-Inf,-Inf
misc/oscil_dcop_11,-Inf,-Inf,-Inf
misc/oscil_dcop_12,-Inf,-Inf,-Inf
misc/oscil_dcop_13,-Inf,-Inf,-Inf
misc/oscil_dcop_14,-Inf,-Inf,-Inf
misc/oscil_dcop_15,-Inf,-Inf,-Inf
misc/oscil_dcop_16,-Inf,-Inf,-Inf
misc/oscil_dcop_17,-Inf,-Inf,-Inf
misc/oscil_dcop_18,-Inf,-Inf,-Inf
misc/oscil_dcop_19,-Inf,-Inf,-Inf
misc/oscil_dcop_20,-Inf,-Inf,-Inf
misc/oscil_dcop_21,-Inf,-Inf,-Inf
misc/oscil_dcop_22,-Inf,-Inf,-Inf
misc/oscil_dcop_23,-Inf,-Inf,-Inf
misc/oscil_dcop_24,-Inf,-Inf,-Inf
misc/oscil_dcop_25,-Inf,-Inf,-Inf
misc/oscil_dcop_26,-Inf,-Inf,-Inf
misc/oscil_dcop_27,-Inf,-Inf,-Inf
misc/oscil_dcop_28,-Inf,-Inf,-Inf
misc/oscil_dcop_29,-Inf,-Inf,-Inf
misc/oscil_dcop_30,-Inf,-Inf,-Inf
misc/oscil_dcop_31,-Inf,-Inf,-Inf
misc/oscil_dcop_32,-Inf,-Inf,-Inf
misc/oscil_dcop_33,-Inf,-Inf,-Inf
misc/oscil_dcop_34,-Inf,-Inf,-Inf
misc/oscil_dcop_35,-Inf,-Inf,-Inf
misc/oscil_dcop_36,-Inf,-Inf,-Inf
misc/oscil_dcop_37,-Inf,-Inf,-Inf
misc/oscil_dcop_38,-Inf,-Inf,-Inf
misc/oscil_dcop_39,-Inf,-Inf,-Inf
misc/oscil_dcop_40,-Inf,-Inf,-Inf
misc/oscil_dcop_41,-Inf,-Inf,-Inf
misc/oscil_dcop_42,-Inf,-Inf,-Inf
misc/oscil_dcop_43,-Inf,-Inf,-Inf
misc/oscil_dcop_44,-Inf,-Inf,-Inf
misc/oscil_dcop_45,-Inf,-Inf,-Inf
misc/oscil_dcop_46,-Inf,-Inf,-Inf
misc/oscil_dcop_47,-Inf,-Inf,-Inf
misc/oscil_dcop_48,-Inf,-Inf,-Inf
misc/oscil_dcop_49,-Inf,-Inf,-Inf
misc/oscil_dcop_50,-Inf,-Inf,-Inf
misc/oscil_dcop_51,-Inf,-Inf,-Inf
misc/oscil_dcop_52,-Inf,-Inf,-Inf
misc/oscil_dcop_53,-Inf,-Inf,-Inf
misc/oscil_dcop_54,-Inf,-Inf,-Inf
misc/oscil_dcop_55,-Inf,-Inf,-Inf
misc/oscil_dcop_56,-Inf,-Inf,-Inf
misc/oscil_dcop_57,-Inf,-Inf,-Inf
misc/oscil_trans_01,-Inf,-Inf,-Inf
misc/p0033,9.05114842271302940144256428291443757e-17,6.62032350656445260187533918274594562e-18,6.40339346955655102638457857296610319e-19
misc/p0040,2.71947991102103669665464851802759998e-16,7.75791922889772682391338707322384647e-19,5.48567729465109411481106541969797257e-19
misc/p010,7.07691289832092973536136848203215765e-02,6.20985285032492552611026550587257037e-02,6.65751337186454911543211308841808352e-02
misc/p0201,4.16286435759424990095348406311680033e-16,8.50194362035487502618773162069170674e-02,8.50194362035483069107343595314321825e-02
misc/p0282,3.42193717970894287124606297232889219e-16,2.23606797749978917468910552535905935e-01,2.23606797749978919020494398315451566e-01
misc/p0291,1.56751576104577619897998713706340833e-15,1.26609342339817190851492781559291595e-16,4.57390177245570037509200636352687578e-14
misc/p05,1.13905271831804627280566295521598266e-01,1.13905271831805122282993833068230473e-01,1.13905271831802819226074625416172804e-01
misc/p0548,4.20669171660565458282898443808077797e-15,2.82750350903448210669263398829533708e-16,1.13043928830857557266487488923301033e-09
misc/p2756,2.70171703237165338654771440422940665e-15,9.45400006707369536839529587370462459e-17,1.40417439306540791585474162397386231e-10
misc/p2p-Gnutella04,2.31217816093019627574496627379791234e-15,5.07260161759797013238637260607418075e-16,7.75110263091446509177872290811457543e-10
misc/p2p-Gnutella05,3.71295367928139614576162388026258748e-15,2.48004942890546829668841013210605237e-16,1.15241696202268659595907837057369283e-10
misc/p2p-Gnutella06,3.42802041372844529686686703043762705e-15,2.80175606083421313697013449757918406e-16,1.43828791250874716742420095492700467e-09
misc/p2p-Gnutella08,3.60403341421015383111387413089794256e-15,1.12585911603301168912542990751397769e-16,1.98860460950105673759235908232699409e-14
misc/p2p-Gnutella09,1.34404729379514217716499333887302765e-02,1.34404729379502753736583856228546465e-02,1.34404729379456811920363930005390542e-02
misc/p2p-Gnutella24,2.07973278821346522529834001234341993e-02,1.23687143146103532144629842753278645e-02,1.23687143031362124130427337087773310e-02
misc/p2p-Gnutella25,1.34595853026889302844763685667634266e-02,7.62099990261077257346479220520004312e-03,7.62099996712175323079563210557096769e-03
misc/p2p-Gnutella30,1.06261143528901736241887998614091648e-02,1.06261143528926681381477187188040863e-02,1.06261143423385399031136262414775290e-02
misc/p6000,1.90015244395892547992682178279501145e-15,1.88272664095995623236486220357133151e-16,2.34418121891145178999750753583560767e-09
misc/pcb1000,2.38299803181400322418002547071987610e-15,8.71040851765971495713400785438654637e-17,4.72123658871622617896808839280803330e-14
misc/pcb3000,1.81040140612530379682525222050360922e-15,2.17472729277246970920232325564433677e-16,6.24455775987940283133341941130113294e-11
misc/pde225,-Inf,-Inf,-Inf
misc/pde2961,-Inf,-Inf,-Inf
misc/pde900,-Inf,-Inf,-Inf
misc/pds10,3.50473085416066664868719268036163547e-15,1.61566027493229168893448893773661944e-16,2.21573364005337932907794063197745872e-10
misc/pesa,3.40262798466262833404811205491779861e-01,3.40262798466262454266357617010882428e-01,3.40262798465499503012483740242236679e-01
misc/petster-friendships-hamster,1.54887354677981166252425274609548792e-02,1.54887354678000001008579961957181727e-02,1.54887354678098976994632892684827911e-02
misc/petster-hamster,2.15360613880174840073322084088655596e-15,2.18629994277279994545918387767564251e-02,2.18629994069755619261054957542160386e-02
misc/pf2177,3.90603800519749575306343231871788664e-15,2.21223766061770217339641215455648069e-16,7.06939957820270706712605958771629667e-10
misc/pgp2,1.28887809097599555341951869174820430e-02,1.05236455451463807240555436828869068e-02,1.05236455451419910304534440577426593e-02
misc/photogrammetry,2.89558852847850812431682039545360450e-15,4.96985912298696844570485522082529201e-17,2.37509698800002129962902681369780902e-14
misc/photogrammetry2,2.53617673765626096382093528365691640e-15,6.16597455664604882203118891748018597e-17,1.65078463037341668493359834932228493e-11
misc/pivtol,1.65981601975870710576523561580867114e-15,2.15884110593107374330511698178006181e-16,6.84255336970416612035420751810039156e-10
misc/plat1919,-Inf,-Inf,-Inf
misc/plat362,-Inf,-Inf,-Inf
misc/plbuckle,-Inf,-Inf,-Inf
misc/plddb,-Inf,-Inf,-Inf
misc/plsk1919,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/plskz362,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/pltexpa,4.15042214097814532236137248891185775e-15,4.77725710345052724113480948983964019e-16,1.72826988131018046106063473330747982e-09
misc/poisson2D,-Inf,-Inf,-Inf
misc/polblogs,3.76405603120758312044015850052159152e-15,1.85278291358247417720452440478080231e-16,6.79782536258848832019809431272833168e-13
misc/polbooks,3.88715087067741227483314727285042719e-15,1.33135587162790560109623675740964172e-16,1.49263106592740375810116920925517685e-14
misc/poli,-Inf,-Inf,-Inf
misc/poli3,-Inf,-Inf,-Inf
misc/poli4,-Inf,-Inf,-Inf
misc/poli_large,-Inf,-Inf,-Inf
misc/pores_1,7.02006836507771636091434947638517631e-16,1.80573722421741104945278005609478740e-17,1.10191220025267579043107249856885279e-15
misc/pores_2,3.00279150668279180292679528643557626e-15,1.25858241935022039346857403094576622e-16,5.83497498143401300766201552780911086e-11
misc/pores_3,2.94139332952683630621538593993689886e-15,6.17035375709417732772334382528997818e-17,2.44927342476228899244841608214750889e-14
misc/power,-Inf,-Inf,-Inf
misc/primagaz,4.70681039397877942258998574245835753e-02,4.70681039397876751139314934551045768e-02,4.70681039392607606638944134375493914e-02
misc/problem,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/problem1,4.02476809074902241576068049413374659e-01,-Inf,-Inf
misc/progas,4.32846258918047670088789281318159390e-16,1.43257066916908985357708039892275693e-16,1.28899120824401256703924295505186522e-11
misc/pwt,7.69279103760769409657627593369415708e-15,5.42884742251567880277742401824431371e-16,6.15397265989506944974367778961423918e-09
misc/qh1484,8.77466737966244563462135152562775132e-16,8.94973125031860239337342493979933668e-17,3.31482186122523512528933269000761582e-11
misc/qh768,1.53568584232701513651271570684497103e-15,4.72592016214319449671436616800395168e-17,4.74476092168825218039660922247570478e-11
misc/qh882,3.20659559968114555986477367896743611e-15,1.18869185362096233983544047398751289e-16,1.71864288489404023869907801711731163e-13
misc/qiulp,3.54168667458316732062860290487039193e-15,2.05336329813882638776328528251786578e-16,6.30636047615390210000643979761506787e-12
misc/qpband,5.36809579825797999215580710032829091e-16,9.34077638118928282661868639398270363e-17,4.81856467708817768606119050950590602e-02
misc/r05,1.13905271831805135299173165053509316e-01,1.13905271831805122661162802991253586e-01,1.13905271831803648599831867039420628e-01
misc/radfr1,1.66198667800043121184101689175764337e-15,8.41546722388985700663152014835617890e-17,6.18249848336001004810434322632647461e-14
misc/radoslaw_email,3.16615803889052190209188352063798289e-15,1.48591187984412295482844312829787244e-16,5.31194848029477342928477736497680539e-13
misc/rail_1357,3.05142352552375978348347541066660653e-15,7.61974516043470573124017749335577043e-16,3.99134639895355401121716189009248122e-10
misc/rail_5177,1.95771593744946527301753420189086606e-15,4.81954525652912063087517911753243340e-16,3.45118457586546308778886743943434156e-10
misc/rajat01,3.09073516800210356991646828853937149e-15,3.46028492188184019391301333002837169e-16,2.46758234923799230703059524235975471e-10
misc/rajat02,3.06649574164843214674047212215475880e-15,1.30449883850107188963468468171151439e-16,7.27106779036442360677633714689380199e-09
misc/rajat03,-Inf,-Inf,-Inf
misc/rajat04,-Inf,-Inf,-Inf
misc/rajat05,-Inf,-Inf,-Inf
misc/rajat06,6.96437003277779996536944942251626610e-15,6.20526093811989884442630266052971081e-16,4.01585721029524547200215934691770052e-09
misc/rajat07,3.95612673763661996746283655038709814e-15,6.34707369273259340653464508249137641e-16,1.08093146416486175261197117631590788e-08
misc/rajat08,5.21763471505278486324724857451529970e-15,4.96866877140218468900511430668438704e-16,9.41852437776210450397870764194087092e-09
misc/rajat09,5.67053827434192561740183384528525594e-15,7.62042854015806360469100476728092883e-16,6.33337376483969348627893086013036140e-09
misc/rajat10,-Inf,-Inf,-Inf
misc/rajat11,-Inf,-Inf,-Inf
misc/rajat12,-Inf,-Inf,-Inf
misc/rajat13,-Inf,-Inf,-Inf
misc/rajat14,-Inf,-Inf,-Inf
misc/rajat19,-Inf,-Inf,-Inf
misc/rbsa480,1.81884192869513411101439031812014716e-15,1.19622793259401518536662007677985645e-16,3.05938382865565707770733217730901224e-14
misc/rbsb480,1.71969161205659781714062217663497407e-15,2.74652720776994490636943694010430754e-17,3.29276290548765213272705363086830151e-11
misc/rdb1250,3.72928347173098363489209369881796992e-15,1.57282789273399782802157275491824308e-16,2.07767248996448581933987949397754875e-14
misc/rdb1250l,1.10512761270737560115437105543917898e-02,1.10512761270743285893881346192640968e-02,1.10512761290149664018131522833878024e-02
misc/rdb200,2.36407616931873851453246689439857389e-15,7.14409857428613644898672324756113746e-17,1.52846505006406992849442158413458480e-14
misc/rdb200l,7.04908092403677395343054220941562923e-02,7.04908092403679277489593788245270729e-02,7.04908092403517806465396455862514437e-02
misc/rdb2048,4.13900793285512807474759866365992401e-15,1.00324238113184408252113468935073574e-16,4.07208247036390473195471229521059388e-14
misc/rdb2048_noL,4.33943155286350157604431175593274123e-15,2.17569689047468198953458419594503575e-16,2.19246124247280904825432146514477787e-12
misc/rdb3200l,4.75802358675432046957364822684524499e-15,9.95390818591834023957899119477589305e-17,7.02781571398911600018779443300625103e-11
misc/rdb450,2.57832990002123604498835999408306596e-15,1.25338063410568624512236546451426627e-16,1.89761855199404235928032923745872653e-14
misc/rdb450l,3.02226830130357736586774049371158389e-15,1.32836407272044078270510200742702006e-16,2.35936523847468647146364239001317307e-14
misc/rdb5000,4.26096720395280678348900723643655874e-15,2.57061756692213852259707581123395496e-16,2.88129903494446944078073256837204557e-10
misc/rdb800l,8.23867148606712569819067946547279236e-16,1.86878488214643514759054324521930030e-16,2.90818737754855010003817069693309950e-08
misc/rdb968,2.22810575698051933400050585243183191e-15,1.21520863526286253732707764645272843e-16,1.15146512250260362454727859837667320e-09
misc/reactome,8.04394386091514617566769309778659776e-03,8.04394386091481921452939325156514517e-03,8.04394385862890108455137762610483610e-03
misc/refine,2.71903025896331320848432394313390509e-15,1.17706373171738588935776597670575142e-16,4.74217284819165833726004123497022324e-14
misc/rel3,3.04516261909254256239127537182196635e-35,1.18165105241807574259568362126519051e-17,9.42295837655199961435779546540864659e-12
misc/rel4,1.72247014375824968527983790974216237e-17,2.28724139068231608127483096862024461e-18,4.55156278547940345307462312232428215e-19
misc/rel5,2.51179841785475145688189346475374209e-16,3.48559363977660878673757867731228754e-17,7.70809235779271465043934362885404076e-17
misc/rel6,1.57503373386643144567911200679610520e-15,9.07849909760077353424014741293328959e-17,1.92931108414497958438582137552350759e-14
misc/rel7,2.44306279500835214022075843436563618e-15,1.28104354718434175673922522350505687e-16,1.84376062153994046397342525023772281e-14
misc/relat3,2.19563581748369516894483409295083338e-16,5.17194615259848598477901656623219775e-19,5.17194615259848598477901656623219775e-19
misc/relat4,1.50014158570915158839952192423919209e-16,1.01834429971806841072464577970374882e-17,1.78143488387655875199628039287464517e-16
misc/relat5,4.14970183241370417847562140499219298e-16,6.45496529091833605241342866441241207e-17,2.74505289375223060008723632803435700e-11
misc/relat6,2.24528339528954779319225231488146063e-15,1.11540664382257443279797819572384902e-16,2.14046220598542736889918258648115228e-14
misc/relat7,2.63112187258676025726500352272946277e-15,8.05335458658857129887535005264815284e-17,4.47847025420269539957851810914439300e-13
misc/relat7b,2.63112187258676025726500352272946277e-15,8.05335458658857129887535005264815284e-17,4.47847025420269539957851810914439300e-13
misc/rgg_n_2_15_s0,5.52945955342698014730658389803934793e-15,2.91417363362259328544119246505192125e-16,2.83322887937362776489398268853556705e-09
misc/rkat7_mat5,2.32255697594467206364620999911812428e-15,1.86434158124176148221680214186974496e-16,1.14035740179252494085157993551306273e-14
misc/robot,3.69980866517710702354969643795609066e-16,2.55165310530406297997618512653719551e-17,6.18736406711403105661517973657128477e-14
misc/robot24c1_mat5,2.71047710490331840685864923593696682e-15,1.10299023596888586175243932942659922e-16,3.03207450060616718177171385750481272e-11
misc/robot24c1_mat5_J,3.10884489119729500917358249329642329e-15,1.73673120631465659424133181660723646e-16,1.06685134641920566023630955692243249e-12
misc/rosen1,2.38648730712777346266518289311846159e-15,1.28619362345904167511768303629128581e-16,1.47516705437871934137995125903942272e-13
misc/rosen10,3.02950737204599512272080128620078963e-15,1.53722680566085506351974802521034773e-16,1.11446018798784661164484076174531170e-12
misc/rosen2,5.03783045525105910129825306597675920e-15,1.55502716442946873100787606232266494e-16,8.30694855753163706840215804733873417e-14
misc/rosen7,1.97914238986227340663174828531424983e-15,1.32479394565931737778868674829116489e-16,2.90373737260217162212820117418336820e-14
misc/rosen8,2.83702442080349612004752410603504794e-15,1.52397315216577612355635226492762174e-16,1.28333960769601584852247874325588909e-13
misc/rotor1,4.39392697165983320642440703007456814e-16,7.95653277676229204047969609375376514e-17,3.84385020986395424279353939600599465e-15
misc/rotor2,-Inf,-Inf,-Inf
misc/rw136,2.28675273317029115258638723834289621e-15,1.34201819342549576406133589865098020e-16,3.00262633112762746794022853837694053e-14
misc/rw496,2.97674957202915341934590023099446640e-15,2.06738286656939493029836938174776410e-16,3.05817689854135146399311569004043646e-14
misc/rw5151,4.18087054839728400239531652763780280e-15,1.13508859249118402202889939121676819e-16,5.22000175493272245693238032170427516e-10
misc/saylr1,2.45035861089646392080707597276009603e-16,9.18884476046466936335729937988287532e-17,8.33317953538390788134166622191118783e-12
misc/saylr3,3.88504483888653537450668870663984200e-17,9.01508616679791403095320241860889073e-17,2.59323977771445160117133892092153464e-11
misc/saylr4,5.45516656234356040967023261309614397e-16,4.49881791974924301018051202372636076e-17,7.95176462384977905681606707216426467e-16
misc/sc205-2r,3.17219440949044953963207200241247545e-15,2.79815640487190497937873980657926578e-16,6.85912434682776375247535179314683778e-10
misc/scagr7-2b,2.49031903777209666932417732883085079e-15,1.56970544698717203405833574359042951e-16,1.66821678357192046344522425696344944e-12
misc/scagr7-2c,2.50314380583153573604478506909420175e-15,6.90929611684679089575491014837185756e-17,6.65843604721250687576919221468873915e-13
misc/scagr7-2r,1.96071587536644595955639597163041913e-15,1.16690266743439188773391785956159966e-16,7.18705944308425783640292871686735347e-14
misc/scfxm1-2b,1.68072002629860675640973865386140362e-15,9.19690842172145904373734829653957228e-17,1.06292552540884009254131531325565709e-12
misc/scrs8-2b,2.45159690971716622958788943307322039e-15,1.32557195469401195812429038542705346e-16,2.07753128537721097236406538057605914e-11
misc/scrs8-2c,2.45159690971716622958788943307322039e-15,1.32557195469401195812429038542705346e-16,2.07753128537721097236406538057605914e-11
misc/scrs8-2r,-Inf,-Inf,-Inf
misc/scsd8-2b,1.46304791458812979450122879096046254e-02,1.46304791458809231432315853158132120e-02,1.46304791458612968252987826407520623e-02
misc/scsd8-2c,1.46304791458812979450122879096046254e-02,1.46304791458809231432315853158132120e-02,1.46304791458612968252987826407520623e-02
misc/sctap1-2b,3.46337962641672946520940650689994649e-15,2.90533652447633830040968360015110483e-16,6.96359882247569941263325085992738759e-09
misc/sctap1-2c,1.38114972646849769978098824519385778e-15,1.06766761602353882543608407528448435e-16,2.58598241678825625827786132234610007e-12
misc/se,8.32648622959590023552193198386783633e-15,4.53076283936964498552428038982323955e-16,9.27516117096484788161029258846076001e-08
misc/seymourl,5.09452985295119686202775939956297808e-15,1.25460682190514386660671127197987002e-16,1.05005758924375528899407871171044981e-13
misc/shar_te2-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/sherman1,3.88504483888653537450668870663984200e-17,9.01508616679791403095320241860889073e-17,2.59323977771445160117133892092153464e-11
misc/sherman2,8.73353294252634097551535565889960334e-14,8.67147695450246630906540687412454703e-14,1.94814039072558630785700233028602500e-07
misc/sherman3,-Inf,-Inf,-Inf
misc/sherman4,-Inf,-Inf,-Inf
misc/sherman5,2.12538909975725129406846442767453666e-15,5.34522483824848687771221262460469524e-01,5.34522482951632707555253344003429894e-01
misc/shermanACa,-Inf,-Inf,-Inf
misc/shermanACd,-Inf,-Inf,-Inf
misc/shl_0,3.20883309635196717567537359126156685e-15,1.66251517333977955661156117324662023e-16,4.01168462881335167557477057129673278e-11
misc/shl_200,5.02259648330658888177226329533117596e-15,2.98582567571895909065563388583375844e-16,3.24425839727854748496749033354017979e-09
misc/shl_400,3.93377319107525446360465288121187545e-15,1.52862032572629500982182315515905229e-16,2.71169608743250549961622931020440423e-10
misc/shock-9,-Inf,-Inf,-Inf
misc/shuttle_eddy,-Inf,-Inf,-Inf
misc/shyy41,-Inf,-Inf,-Inf
misc/sit100,-Inf,-Inf,-Inf
misc/skirt,-Inf,-Inf,-Inf
misc/slptsk,1.03135071034607334714067258243694572e-15,5.85896864658865710905669399744921213e-17,7.29901071133764935460198194394634343e-12
misc/small,2.38108561622442272909754875916454680e-15,1.69583037977488537474997195406449921e-16,1.29593290155442558763691709457107355e-08
misc/sociopatterns-hypertext,2.79991700073051825097901137463235307e-15,1.96214916030541951151243562734076432e-16,3.85121194830002833321089426633209356e-10
misc/sociopatterns-infectious,2.83592734422753489954391373232368015e-15,1.72805432322300709036761751023616455e-16,1.80179738041298567655360154295989694e-13
misc/sphere2,8.98576892441071001404942166234991787e-02,8.98576892441064409548998203665876916e-02,1.12010853223487432256899196615951858e-01
misc/sphere3,2.34458478332755298105646762664382041e-15,1.58117619337907269718176744632105247e-16,1.45422113058559495306512742597312366e-11
misc/spiral,2.51799185402615771508371485795541697e-15,7.95869949920536033882124099059799730e-16,5.09721837742622189365963747348199784e-10
misc/sstmodel,2.22424680733713880933562879425460170e-15,2.77879043624716466641344162395316203e-16,2.66465362705106188318798234678569810e-09
misc/steam1,2.68030798769388709473778267620828516e-15,1.05042194256061711328301118399712953e-16,5.75200673334516403285228763578720748e-09
misc/steam2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/steam3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/stoch_aircraft,-Inf,-Inf,-Inf
misc/stokes64,-Inf,-Inf,-Inf
misc/stokes64s,-Inf,-Inf,-Inf
misc/stormg2-27,4.44802362619346365101098542949533626e-15,1.85674914482983331619236266580302611e-16,9.87245979530711509572994102964106961e-10
misc/stormg2-8,2.14536840706615078549545953960729287e-15,1.37890647768450447577428795109198907e-16,1.36696198164143946870313817227907872e-10
misc/str_0,3.24583784377526890101382159762068597e-15,4.75531723451240077587773026374542465e-17,7.31118916150064722480302785210114907e-15
misc/str_200,2.16872374686964995777863845188105805e-15,4.99501522477037400976647274337282018e-17,5.86223910441876044315592750206417131e-14
misc/str_400,1.94260888821648928985702673023454156e-15,1.13961909946910713092004754674599121e-16,7.27649585219266864715007692971505922e-14
misc/str_600,1.80063212399589107246781808454843700e-15,1.22751004585683226438537414897459900e-16,3.01618179726184798669936059080970341e-11
misc/struct4,3.71311220012954995194817220285064317e-15,2.13841467964668861777881611310528563e-16,1.74347671022334487141333766427688501e-09
misc/sts4098,-Inf,-Inf,-Inf
misc/stufe,4.33253819782597977168312084477579038e-15,2.31231475967986487022807764652212024e-16,1.23480166275256504587806755947585810e-09
misc/stufe-10,-Inf,-Inf,-Inf
misc/subelj_cora,2.53516393225603536916979970829870799e-15,2.21663481770881229621852070072246826e-16,1.06399958548311683555692704078331210e-10
misc/subelj_euroroad,-Inf,-Inf,-Inf
misc/subelj_jdk,2.92694214818009850367969235645095698e-15,1.48972977916551305101987783463420325e-16,2.39227406308494872970656825942578127e-14
misc/subelj_jung-j,4.16132490362815953250859911167725326e-15,1.67520017947673800120458086609013601e-16,2.41315249599107654735811893534777724e-14
misc/swang1,3.34435175015735661228363959049074005e-13,2.18651481339323544605824719304579298e-15,1.37487027644484459672235496765370077e-08
misc/swang2,-Inf,-Inf,-Inf
misc/t2d_q4,-Inf,-Inf,-Inf
misc/t2d_q9,-Inf,-Inf,-Inf
misc/t2dal,1.92375214388946015538094912670698946e-15,5.46046246089041309172406686797179856e-16,1.63173797949705689291697987089477245e-09
misc/t2dal_a,1.92375214388946015538094912670698946e-15,5.46046246089041309172406686797179856e-16,1.63173797949705689291697987089477245e-09
misc/t2dal_bci,1.47913565495094120186149734826606959e-15,6.58948915197543601421639328021922968e-16,2.49354970036559731937556684820122554e-09
misc/t2dal_e,2.35702260395515387884682278722566456e-01,1.19201858816282474845730201367674221e-16,4.36651940977236311243017661794259339e-10
misc/t3dl_e,4.71404520791031246797102162577229757e-01,2.72165526975885199400910863713698746e-01,1.61318470584858337224453720363315651e-10
misc/t520,7.89006385320892243014695784101453846e-15,4.06490167984723530947674225700497221e-16,3.11760989984344427908901958911724859e-09
misc/t60k,-Inf,-Inf,-Inf
misc/tandem_vtx,-Inf,-Inf,-Inf
misc/tech-arenas-jazz,2.41477146262270289360907333945809071e-15,1.58121627011177569971785196995598921e-16,1.03317087481906994315264362752201141e-11
misc/tech-arenas-meta,3.37946179958887396754675633041005172e-15,2.63973096906283757877267131452202914e-16,9.27979969517038699940141997406994127e-13
misc/tech-arenas-pgp,5.57947275825842683080087574119163581e-15,5.47229499446534715336671840801535292e-16,5.03300193134495234572958996817080614e-09
misc/tech-as-22july06,4.20599836750184367436645029590393493e-15,3.51689463720490861393123626931729707e-16,2.45530033573218242527889363564409435e-10
misc/tech-as-735,7.70303084772571308936765683465743113e-15,2.91332230776366159508917016904775685e-16,3.29792071267223062570933946891302866e-09
misc/tech-as-caida,4.84266933206614539021787731661120123e-15,2.42823818959250376351064874746576214e-16,8.42012481226842507338378688115960373e-10
misc/tech-as-caida20071105,4.25671176376138972954706594668956046e-15,2.91984878133117666996582981501889032e-16,1.85527533030855530890778622397249416e-09
misc/ted_B,-Inf,-Inf,-Inf
misc/ted_B_unscaled,-Inf,-Inf,-Inf
misc/testbig,3.51284335333996522805950660228218943e-15,6.45865236397976582097951155144848431e-17,1.61834844711034002059103001196951586e-10
misc/tols1090,5.00513390746676665558839002908550891e-16,4.34746279588977942057178800164260844e-17,4.34136019276690475291755415456779435e-11
misc/tols2000,5.88573330762585886225500508722148496e-16,4.29069754921251528130008560216683958e-17,1.37807021310275293691788567454181654e-11
misc/tols340,4.55096027849206420275031474489299518e-16,7.27307391735363729987056045097596442e-17,1.18169124752406897205941151263083146e-11
misc/tols4000,2.15488724469780292919834590716511179e-16,3.86248580053400832425212102556193844e-17,4.62502836699558737356867578683880437e-11
misc/tols90,5.31324822002456412335131320865766017e-16,2.28083106579314126603647078153162149e-17,3.78459092736702628701168425314899846e-11
misc/tomography,2.42112265671582546903176500780426327e-01,2.42112265671583296108771654070472674e-01,2.42112265674355487885058472199237906e-01
misc/torsion1,-Inf,-Inf,-Inf
misc/tub100,3.45052501286850036209501727289928457e-16,1.50613943641323113182245511257016936e-17,4.43439230813833622039303550948389453e-18
misc/tub1000,1.68889532336780862794352545565059788e-16,1.65695235965436799097214527463544347e-17,3.31260949867709707005495938766459955e-15
misc/tuma1,7.96686316842600839708638969745708394e-15,4.02959371304153365730234510598931736e-16,1.81579239321424556117614428003366494e-09
misc/tuma2,4.98704180813459609356341602471001393e-15,4.39548954371691233987559244700002052e-16,1.25191172622914509862800828836695852e-09
misc/ucidata-gama,3.44501514116901419507950393706812180e-16,3.15342584568657022840616012123172196e-17,3.70258410189415282976512805479550275e-16
misc/ucidata-zachary,2.33906781918440975925749138791553584e-15,1.00750979690925234927020611871063234e-16,6.34539194178380931874230283909295246e-14
misc/uk,2.50958836528240218016056925021310269e-15,3.42267268937533073042849947169599690e-16,6.99243477433456601979110612078481979e-09
misc/ukerbe1,-Inf,-Inf,-Inf
misc/ukerbe1_dual,-Inf,-Inf,-Inf
misc/utm1700b,5.59971236350195711999705765726800518e-16,1.29479914521910983688210410542615418e-16,5.83035450540686727198225809232662501e-12
misc/utm300,1.10296315002061791755902973584007880e-15,8.64885791219601472963812191373426288e-17,1.80937135763059179437918861742137364e-14
misc/utm3060,9.20357002689624730307806825407714770e-16,7.82246377550907048038870408800133550e-17,3.53964993855005221080836244969987328e-13
misc/viscoplastic1,3.84938738393098467709461085315246730e-15,2.98955130450998112649589965368470564e-16,6.53724327664415425954985556820729992e-10
misc/wang1,-Inf,-Inf,-Inf
misc/wang2,-Inf,-Inf,-Inf
misc/watt_1,6.80057843265939105700072712889695164e-16,1.90508425754484092938657547871321919e-16,2.92092832671787011331571237569282031e-10
misc/watt_2,9.55516858648588926288073199905779056e-16,3.43355028937602680545341584646272249e-16,1.23074472660721844215392777093666572e-10
misc/wb-cs-stanford,4.15730284859510699711265883877234832e-03,4.15730284859410259726694319942121980e-03,4.15730205792240825186488821690399851e-03
misc/youtube-groupmemberships,-Inf,-Inf,-Inf
rand/CL-1000-1d7-trial1,2.91555612392597654926633025068643081e-15,2.91283088275865733429994939114946627e-16,2.07878359826684558780675679823515258e-11
rand/CL-1000-1d7-trial2,2.40539671982253270188104464173144356e-15,1.25963446271379059371886096125903118e-16,8.44615419680486163425782041141285397e-11
rand/CL-1000-1d7-trial3,4.24070437804243194754280019880006040e-15,1.09635820685972732114858136199991453e-16,8.76435087434888763173370588431210893e-10
rand/CL-1000-1d8-trial1,4.18759716803503882209908524930574909e-15,1.60652133339841894328135901938743019e-16,7.22176692467377073383242777693152135e-10
rand/CL-1000-1d8-trial2,3.34827908194675546038765070084148965e-15,1.86353764924358511461392093845604909e-16,3.39899241566194098487376690215928908e-13
rand/CL-1000-1d8-trial3,2.31051255438792195236909102620315437e-02,2.31051255438784957422089498033219125e-02,2.31051255438775295047171279681963483e-02
rand/CL-1000-1d9-trial1,2.42509681611570151190392778809068131e-15,6.00866811040892630282791400923329760e-17,1.74446495549374976345698522469151957e-12
rand/CL-1000-1d9-trial2,2.80548855928060656957110562711033175e-15,1.51031370372763090358005944926694361e-16,4.24383686675993986462084381001011988e-14
rand/CL-1000-1d9-trial3,2.81702775149129828892010436733185706e-15,1.50252669583811828320328408115622296e-16,8.16418246704381168010389448979001490e-11
rand/CL-1000-2d0-trial1,3.44083683585066838946566785685522368e-15,1.90677410714305243118242262689043706e-16,2.38681505757282334617878253881255050e-11
rand/CL-1000-2d0-trial2,3.95351881086228524545170287329733559e-15,1.97317337762326961061618179470897702e-16,6.46308896675122952472306651250949184e-10
rand/CL-1000-2d0-trial3,4.65580486817525857204807917137708256e-15,1.40752144769501360428951700779957134e-16,8.89528087698625800415145055961827957e-11
rand/CL-1000-2d1-trial1,2.29075230354932828319915864787042939e-15,1.98241148443976720639571906959511634e-16,2.56580799390099042832112032110330430e-13
rand/CL-1000-2d1-trial2,3.35215554498599974021856350834596601e-15,2.84148346868527125019609502518124001e-16,1.35550538695832540374530666807419417e-11
rand/CL-1000-2d1-trial3,2.70029460224826602618745961462545306e-02,2.70029460224826785815231721751368945e-02,2.70029460240437855913921215615869425e-02
rand/CL-10000-1d7-trial1,2.53814464576325288767177107965405801e-02,1.53684767433378479986644741593131597e-16,6.70493295950664472868015442414493503e-12
rand/CL-10000-1d7-trial2,1.89286055543032783865658243954873555e-02,1.89286055543040489895140590590638235e-02,1.89286055536735378252749449446610614e-02
rand/CL-10000-1d7-trial3,3.90493264252324502104531897360539729e-02,2.40006673332302342384785845868871868e-02,2.40006673332794935737329201929208965e-02
rand/CL-10000-1d8-trial1,2.36435666953038595693427365391694558e-02,2.36435666953043448962904613196812557e-02,2.36435666931616658275025276334655643e-02
rand/CL-10000-1d8-trial2,2.24713003617419179453498400431991078e-02,2.24713003617421050079017212349614996e-02,2.24713003536150987009845987734825195e-02
rand/CL-10000-1d8-trial3,1.65802804510275233679573798341766318e-02,1.65802804510292239699922607639964145e-02,1.65802804509328236362154151921984319e-02
rand/CL-10000-1d9-trial1,2.55729883237286248432979722674193689e-15,1.57780897977794595319405438031430936e-16,9.58469023763942463854226040914334864e-12
rand/CL-10000-1d9-trial2,1.91950840844683105690659589580330448e-15,2.20374056717431377850737292220576322e-16,4.91952752695038317509824516567696040e-14
rand/CL-10000-1d9-trial3,3.69156998572243790697622826309284828e-15,1.92798008828327900023980919128875598e-16,4.45942533217502678419631743724608605e-11
rand/CL-10000-2d0-trial1,1.17143111508912594846695485620932002e-02,2.34928538832156657250598061172132340e-16,3.69009575711212909386814161381726565e-09
rand/CL-10000-2d0-trial2,3.23591717556935851656343654107390657e-15,1.74746776428534847927703044049211702e-16,4.90707077825704958293574250059461696e-11
rand/CL-10000-2d0-trial3,3.70461345541869293228156262912815393e-15,1.43167321040405958869337474018275099e-16,3.01357722622012660926324382802997537e-10
rand/CL-10000-2d1-trial1,1.18562950504981793639352476210909737e-02,1.18562950504979032029086406046219136e-02,1.18562950507862947013223467982142363e-02
rand/CL-10000-2d1-trial2,4.44842136818150380717994066735422948e-15,2.24766009104833338107141519124719000e-16,6.60456672909820539142660244355102008e-11
rand/CL-10000-2d1-trial3,5.86038999006823487661400888058355871e-15,2.41811359408470692365123727006009261e-16,2.55663591270160361484933624951387609e-11
rand/SW-100-3-0d1-trial1,3.31430879686559926324734029969314028e-15,1.80416927680640000608494023116982343e-16,3.29772572934527678245207141956996256e-11
rand/SW-100-3-0d1-trial2,2.68032274439001109492430731552096626e-15,2.82704562904014244097110009331802306e-16,5.28482143050674985571985028431594913e-10
rand/SW-100-3-0d1-trial3,3.02381308663781647343385974783998704e-15,2.03830789652820150984863327648334115e-16,1.91537878841476230846566703732093056e-09
rand/SW-100-3-0d2-trial1,2.43670589261743410555880562928976455e-15,2.10797454761009883663868130874781416e-16,1.79421167942787903441220929265658938e-10
rand/SW-100-3-0d2-trial2,3.15424589537900066673254181770758002e-15,2.72450441109652218956374095744386039e-16,9.37226706575449377831034341782262997e-10
rand/SW-100-3-0d2-trial3,4.39717119927642606598168594235257648e-15,1.27150027930773617939650813104879153e-16,6.31229368744518415908109880569659062e-11
rand/SW-100-3-0d3-trial1,2.76116772157421586395565927215652536e-15,1.72030310502470239456723809579291874e-16,1.45603104977593674145979906207185872e-09
rand/SW-100-3-0d3-trial2,3.78958335463210378453957081715145560e-15,2.57131860694234267039145910118618603e-16,2.88422034100622795600249677751519731e-10
rand/SW-100-3-0d3-trial3,2.72185473913837787060117631114127256e-15,1.14559962419614235802158944906952161e-16,1.41120453105450601044891837543079448e-09
rand/SW-100-4-0d1-trial1,2.34173497550946175547863364266481715e-15,8.59157942896233033152709528698708139e-17,7.91328421432086749143407429251653983e-15
rand/SW-100-4-0d1-trial2,3.62529620765911130025503831836950612e-15,1.52913472853151034069510491541302870e-16,3.43310852248089422935249409601139431e-14
rand/SW-100-4-0d1-trial3,3.53920608647851945156970259430702971e-15,1.55224106500828806934723109680386183e-16,4.11774993361997834692298771214360443e-14
rand/SW-100-4-0d2-trial1,2.68232881815234959141036451521525301e-15,1.11094958427079438092744530360995510e-16,3.15287840071665230822558797560253562e-14
rand/SW-100-4-0d2-trial2,3.24753130543325858482953590167651557e-15,1.33857855865489849003070400272561448e-16,4.70960381649952206616505490677514680e-14
rand/SW-100-4-0d2-trial3,3.67530870486041263746905953220575908e-15,1.77493082732661537695859286922649838e-16,2.16638840974444299576241082989007077e-14
rand/SW-100-4-0d3-trial1,2.88431860036791803322251929696092633e-15,2.40812445308579807557592385314617489e-16,2.22750126832349716964733453251399854e-14
rand/SW-100-4-0d3-trial2,2.72883172117826775714751233718361595e-15,1.78356708582542220295704173135944071e-16,7.05083672938054041207958744650078569e-14
rand/SW-100-4-0d3-trial3,3.99632781896781079173008209566306483e-15,1.35681694490768694805848497482675008e-16,6.07069272672813870796199858973481661e-15
rand/SW-100-5-0d1-trial1,2.23376168705919450973005629940772266e-15,1.73952828823584857065473041144266129e-16,1.06300942053184221857633522914000318e-13
rand/SW-100-5-0d1-trial2,3.37899480028944613221708751487444139e-15,1.30053523848092500346790241120631804e-16,4.61004242231983812566947372587495285e-14
rand/SW-100-5-0d1-trial3,1.32774814277280257946717402999055722e-15,1.86207762728461988867375426978447070e-16,3.31241321762245211177235501092610246e-14
rand/SW-100-5-0d2-trial1,2.40296116289618053001666588882474288e-15,1.65613997530980699224712609997492289e-16,4.84658980875807815051984218545822686e-14
rand/SW-100-5-0d2-trial2,2.85100963702276095289390877008580231e-15,1.78984692548217386695817048181416079e-16,7.25940086963615000405086118982374970e-14
rand/SW-100-5-0d2-trial3,1.39499862867636757323286325248021701e-15,1.39061407438963849222867021235807945e-16,5.45461691254421119094413170549695431e-14
rand/SW-100-5-0d3-trial1,3.38666890912797718426287617969751912e-15,1.05127640124681693934920942752050890e-16,5.81104700448196370917676538513260073e-14
rand/SW-100-5-0d3-trial2,2.19043752862374400341925807770472263e-15,1.26836510522296146886630444922969942e-16,8.48317377961024471438925691533110370e-14
rand/SW-100-5-0d3-trial3,1.64730172942319216261909205561910230e-15,1.79277131160751560908444239645088944e-16,5.22170857426299140509032729564296077e-14
rand/SW-100-6-0d1-trial1,4.12376430418343181824137520258239010e-15,2.11966740037836189393631310133632472e-16,1.48923714694925519376578839700131022e-14
rand/SW-100-6-0d1-trial2,3.37943453338440434281035661887889374e-15,2.23256443526542052587687194510132655e-16,8.44263516372572547243850142789329179e-14
rand/SW-100-6-0d1-trial3,3.17466378015156782473514220609897106e-15,1.14284422933757286337825444902408757e-16,4.74763801712282019943793438045092296e-14
rand/SW-100-6-0d2-trial1,3.80442983660896989537203572741726851e-15,6.89245822235231549396832066987759653e-17,2.11425969776681754406610371230208138e-14
rand/SW-100-6-0d2-trial2,2.45948211868568961108615238786212423e-15,1.15759681248495093360720799990657229e-16,3.07975303906716304526852985778783827e-14
rand/SW-100-6-0d2-trial3,3.09017463273773515261915232754254743e-15,1.07375020870391021788407062647065831e-16,4.59471820333966322722850561479504403e-14
rand/SW-100-6-0d3-trial1,2.19264134241377356533361224517809511e-15,1.94713417496758267290555625529526019e-16,3.73499057395620120347466152976256873e-14
rand/SW-100-6-0d3-trial2,1.84077828875721268586270535991988448e-15,1.06676889992505409544116885141584416e-16,4.39728921122550851355298695383634542e-14
rand/SW-100-6-0d3-trial3,2.80145748254054869206429979168549726e-15,1.47244023685608033185032103160369181e-16,3.59135112411189024511948508174739580e-14
rand/SW-1000-3-0d1-trial1,-Inf,-Inf,-Inf
rand/SW-1000-3-0d1-trial2,-Inf,-Inf,-Inf
rand/SW-1000-3-0d1-trial3,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial1,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial2,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial3,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial1,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial2,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial3,-Inf,-Inf,-Inf
rand/SW-1000-4-0d1-trial1,3.95902895382272443809101121435499592e-15,2.02700242718642452043368773115224106e-16,3.19359024597256172971578551285247639e-10
rand/SW-1000-4-0d1-trial2,3.34892861018006806771730796697758597e-15,2.54003577654117766496619774278710489e-16,4.88013934814762168655501883323752975e-12
rand/SW-1000-4-0d1-trial3,3.01981341644980763776636708341303209e-15,3.23131525492580971313709663836751903e-16,6.64357192845513888475970285096566030e-10
rand/SW-1000-4-0d2-trial1,3.86894660637902427789632736388954994e-15,2.96665736430373973728322794210344394e-16,5.60843899783327951854009736815416591e-10
rand/SW-1000-4-0d2-trial2,2.77697635800887788103970633036673714e-15,1.72186363183342163888910495301854492e-16,2.51240817313251936389911596851773645e-10
rand/SW-1000-4-0d2-trial3,2.04526375485635355045117400403368146e-15,3.77476048741982107113653537329400407e-16,1.22384078989277443081010870862112340e-11
rand/SW-1000-4-0d3-trial1,2.63719475535219097875969285716997604e-15,3.21923292090854660688703397869908438e-16,9.92359745693483778518834570647866938e-14
rand/SW-1000-4-0d3-trial2,1.78703205131046266907703747713065322e-15,3.17875104577423537260552313691742613e-16,6.96251293322110847905873712719414904e-12
rand/SW-1000-4-0d3-trial3,4.64958134914458111940450241859563186e-15,1.91061810049160226885892287808423395e-16,2.63185444090968215928816418243361379e-12
rand/SW-1000-5-0d1-trial1,2.84828711346807695543357950532795414e-15,2.53748870412129644878492486190426040e-16,9.90576714606316143338315280201612582e-10
rand/SW-1000-5-0d1-trial2,4.84106692424264845759497592633554990e-15,1.77226742115626276972227913945223443e-16,5.14826859988375641359807578568677790e-10
rand/SW-1000-5-0d1-trial3,4.30382688286755108070335536901424851e-15,2.64982590704971377796896196136997553e-16,1.21202606630693444692212437685519827e-10
rand/SW-1000-5-0d2-trial1,6.63004849653249839415508245469283070e-15,2.28834499614946959821910183317680904e-16,1.30746894164460299476060865097382591e-10
rand/SW-1000-5-0d2-trial2,2.56540012569451499279317111934270758e-15,3.83980429159425796137186936774445139e-16,1.32191712373018906586661054316024547e-10
rand/SW-1000-5-0d2-trial3,3.96761374813233869346097504447100237e-15,1.52880337279492080275496775529787567e-16,7.20522937072684731975001052703030577e-11
rand/SW-1000-5-0d3-trial1,3.11705711754533095674010881727811787e-15,3.93814208995526226795574699340973370e-16,1.81464220144867719065423332191752497e-11
rand/SW-1000-5-0d3-trial2,2.49499419422914924809713962302846770e-15,2.05420164251943486420761419139979741e-16,1.51161246388371812996550138428395241e-12
rand/SW-1000-5-0d3-trial3,4.61468326713792654636000832536447170e-15,3.29094875056794078254088295125354125e-16,4.97434015669630274965739243463381302e-10
rand/SW-1000-6-0d1-trial1,5.37545004626177321429005397795595199e-15,2.19736677223913670048192630370918676e-16,1.34843012647963330388444863196278808e-10
rand/SW-1000-6-0d1-trial2,5.90538621952473478995562069747240757e-15,4.42761559617995854083196550935384140e-16,2.67048316657815985967783782161441919e-13
rand/SW-1000-6-0d1-trial3,4.22920580415228806658140161208396917e-15,3.72478596531136768182413167949334134e-16,1.75311374869005741872029444818890123e-10
rand/SW-1000-6-0d2-trial1,4.91676406501881552131126628711835967e-15,2.91821218416757739300421363960588513e-16,8.77798874939318589453797945177035173e-11
rand/SW-1000-6-0d2-trial2,3.20678272216439242000465324019489635e-15,1.55215373212532596014666161975813978e-16,4.31368368676509998689400361086384289e-11
rand/SW-1000-6-0d2-trial3,3.49054833486257842080187379952157627e-15,2.43645679689607708742582681490910397e-16,3.97151253210965827400607090239823759e-10
rand/SW-1000-6-0d3-trial1,3.07971748519893087284684164151990448e-15,3.18395196699458707503607219751333984e-16,2.52328860254817501262539954959552637e-09
rand/SW-1000-6-0d3-trial2,4.81285239907457790805365143604061131e-15,2.91206722401132582922769376631068871e-16,1.16774834022142608858781261057744753e-09
rand/SW-1000-6-0d3-trial3,6.52414641242980588919353492870037655e-15,2.21056715385696542603203974969547704e-16,7.86908107341868006865938848951450810e-11
rand/SW-10000-3-0d1-trial1,-Inf,-Inf,-Inf
rand/SW-10000-3-0d1-trial2,-Inf,-Inf,-Inf
rand/SW-10000-3-0d1-trial3,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial1,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial2,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial3,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial1,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial2,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial3,-Inf,-Inf,-Inf
rand/SW-10000-4-0d1-trial1,5.20863694059398251984220841645171611e-15,6.08355871062400263459441860649352474e-16,2.55381760936913134477141076467469143e-09
rand/SW-10000-4-0d1-trial2,4.75702974161323958030405249715778455e-15,2.60683886451442258811490816268947373e-16,1.27274427220243908673184927245656556e-09
rand/SW-10000-4-0d1-trial3,4.68951415910395538549427912398333522e-15,2.53618584846967701093882869791548132e-16,8.76785026310816004090385413114972549e-10
rand/SW-10000-4-0d2-trial1,1.86995459590586286724893540969475448e-15,3.28879714540886599530477596335134448e-16,7.83772441086442887349085257065589811e-09
rand/SW-10000-4-0d2-trial2,3.55684404888855578092336870438217668e-15,4.26294705686599882680578040203434819e-16,2.70185297437718176229537567943735738e-09
rand/SW-10000-4-0d2-trial3,7.73578188614015630218571517733719856e-15,5.36641083376924240834879670979455330e-16,2.29729917235029400620575007340223023e-09
rand/SW-10000-4-0d3-trial1,6.10432887518328695533203058901862491e-15,4.78996294414173239367330893659442686e-16,3.96886424356886245840823946884583606e-09
rand/SW-10000-4-0d3-trial2,7.42588476656191627926223333606093512e-15,4.66490515463411074762762994227527195e-16,3.82424828897062960927411222696539641e-09
rand/SW-10000-4-0d3-trial3,5.25411888780791035817266913906267929e-15,3.68060095007989494241499318114988522e-16,2.49631609201260988412991194501343123e-09
rand/SW-10000-5-0d1-trial1,8.18326972236453393756151086975833224e-15,4.92090953246527185006400285241499893e-16,7.41193698532929443221001090228372282e-10
rand/SW-10000-5-0d1-trial2,8.18814253151351085641614598914596813e-15,4.52676737741177387137368956596591300e-16,5.26376529636149366904937843714431566e-09
rand/SW-10000-5-0d1-trial3,6.38512171729943850944840279735952157e-15,5.34063970497656265175169684441286427e-16,6.49576298446641698686295805681367953e-09
rand/SW-10000-5-0d2-trial1,4.21054612976569496438120100457573764e-15,4.14497690929416281804825660137910024e-16,3.74354295105901098372145210264813484e-09
rand/SW-10000-5-0d2-trial2,3.31594539699275631669043391481023607e-15,4.11499154145691637908676151487801614e-16,1.46532137590047847788525777230299785e-09
rand/SW-10000-5-0d2-trial3,5.40690000066066383611373030146212830e-15,3.88341226953130762746643619573646614e-16,1.37762053518406332255414665128944777e-09
rand/SW-10000-5-0d3-trial1,1.01052355932458350936308300868495696e-14,3.66401072970075919591185288321762858e-16,4.75720917190814809892435778140192368e-09
rand/SW-10000-5-0d3-trial2,3.92442647573507042668107550223903726e-15,5.98706041906640689538710508308356297e-16,8.57949022629536898763344082850950164e-09
rand/SW-10000-5-0d3-trial3,6.50860768814469360214217915005690164e-15,5.55687135440354588550922861714976121e-16,1.31797498397753453759892943345810006e-08
rand/SW-10000-6-0d1-trial1,5.57399468384215613602706189452616047e-15,3.89699431594055953335956041560520852e-16,1.85631977980572933286428194671172674e-09
rand/SW-10000-6-0d1-trial2,4.26319327902103744130624690623345438e-15,7.20273914090263410735086849920991160e-16,6.43303674114053163397678083579934009e-09
rand/SW-10000-6-0d1-trial3,4.73345556477510295232129487570126946e-15,3.92972597358241248991225232521989276e-16,1.61435035650505738742322117364427951e-10
rand/SW-10000-6-0d2-trial1,6.52842836006068702747659524156021218e-15,6.06942724311265347510742723409595320e-16,1.73918760968826013440306718184154928e-09
rand/SW-10000-6-0d2-trial2,-Inf,-Inf,-Inf
rand/SW-10000-6-0d2-trial3,4.21959497511168140902561977468852171e-15,3.76154515661476650615656006824047504e-16,5.33222457556063201078304052023504012e-10
rand/SW-10000-6-0d3-trial1,5.65008304822829702599141069358151956e-15,4.96697124045389019698309952348988504e-16,5.16402958775306863542390257251445776e-09
rand/SW-10000-6-0d3-trial2,6.82688076320215773031367428216611028e-15,7.00345212320687383174427206427243989e-16,1.77314405826518354373724097977721904e-09
rand/SW-10000-6-0d3-trial3,6.12820511848263353556975194855898729e-15,3.80963162649678122186414331507253018e-16,3.61677371676620256644837622676380041e-09
rand/rgg_n_2_15_s0,5.52945955342698014730658389803934793e-15,2.91417363362259328544119246505192125e-16,2.83322887937362776489398268853556705e-09


==> data/eigen_graph_misc_64/eigenvalues_relative_error.sorted.csv <==
percent,Float64,LinearTakum64,Posit64
0.0,1.0e-43,1.0e-43,1.0e-43
0.000554016620498615,1.0e-43,1.0e-43,1.0e-43
0.00110803324099723,1.0e-43,1.0e-43,1.0e-43
0.0016620498614958448,1.0e-43,1.0e-43,1.0e-43
0.00221606648199446,1.0e-43,1.0e-43,1.0e-43
0.002770083102493075,1.0e-43,1.0e-43,1.0e-43
0.0033240997229916896,1.0e-43,1.0e-43,1.0e-43
0.003878116343490305,1.0e-43,1.0e-43,1.0e-43
0.00443213296398892,1.0e-43,1.0e-43,1.0e-43
0.004986149584487534,1.0e-43,1.0e-43,1.0e-43
0.00554016620498615,1.0e-43,1.0e-43,1.0e-43
0.006094182825484765,1.0e-43,1.0e-43,1.0e-43
0.006648199445983379,1.0e-43,1.0e-43,1.0e-43
0.007202216066481994,1.0e-43,1.0e-43,1.0e-43
0.00775623268698061,1.0e-43,1.0e-43,1.0e-43
0.008310249307479225,1.0e-43,1.0e-43,1.0e-43
0.00886426592797784,1.0e-43,1.0e-43,1.0e-43
0.009418282548476454,1.0e-43,1.0e-43,1.0e-43
0.009972299168975069,1.0e-43,1.0e-43,1.0e-43
0.010526315789473684,1.0e-43,1.0e-43,1.0e-43
0.0110803324099723,1.0e-43,1.0e-43,1.0e-43
0.011634349030470914,1.0e-43,1.0e-43,1.0e-43
0.01218836565096953,1.0e-43,1.0e-43,1.0e-43
0.012742382271468145,1.0e-43,1.0e-43,1.0e-43
0.013296398891966758,1.0e-43,1.0e-43,1.0e-43
0.013850415512465374,1.0e-43,1.0e-43,1.0e-43
0.014404432132963989,1.0e-43,1.0e-43,1.0e-43
0.014958448753462604,1.0e-43,1.0e-43,1.0e-43
0.01551246537396122,1.0e-43,1.0e-43,1.0e-43
0.016066481994459834,1.0e-43,1.0e-43,1.0e-43
0.01662049861495845,1.0e-43,1.0e-43,1.0e-43
0.017174515235457065,1.0e-43,1.0e-43,1.0e-43
0.01772853185595568,1.0e-43,1.0e-43,1.0e-43
0.018282548476454295,1.0e-43,1.0e-43,1.0e-43
0.018836565096952907,1.0e-43,1.0e-43,1.0e-43
0.019390581717451522,1.0e-43,1.0e-43,1.0e-43
0.019944598337950138,1.0e-43,1.0e-43,1.0e-43
0.020498614958448753,1.0e-43,1.0e-43,1.0e-43
0.021052631578947368,1.0e-43,1.0e-43,1.0e-43
0.021606648199445983,1.0e-43,1.0e-43,1.0e-43
0.0221606648199446,1.0e-43,1.0e-43,1.0e-43
0.022714681440443214,1.0e-43,1.0e-43,1.0e-43
0.02326869806094183,1.0e-43,1.0e-43,1.0e-43
0.023822714681440444,1.0e-43,1.0e-43,1.0e-43
0.02437673130193906,1.0e-43,1.0e-43,1.0e-43
0.024930747922437674,1.0e-43,1.0e-43,1.0e-43
0.02548476454293629,1.0e-43,1.0e-43,1.0e-43
0.0260387811634349,1.0e-43,8.613020551104498e-35,1.0e-43
0.026592797783933517,1.0e-43,8.613020551104498e-35,1.0e-43
0.027146814404432132,1.0e-43,1.1183505205338284e-34,1.0e-43
0.027700831024930747,3.0451626190925426e-35,5.606709972379236e-24,8.613020551104498e-35
0.028254847645429362,8.613020551104498e-35,3.402072636420478e-19,4.551562785479403e-19
0.028808864265927978,8.613020551104498e-35,3.8789596144488635e-19,5.118083914086578e-19
0.029362880886426593,1.1183505205338284e-34,5.118083914086578e-19,5.171946152598486e-19
0.029916897506925208,1.7224701437582495e-17,5.171946152598486e-19,5.459544839899432e-19
0.030470914127423823,3.2755737050154113e-17,5.255248009325179e-19,5.459544839899432e-19
0.03102493074792244,3.8850448388865355e-17,5.485677294651095e-19,5.4856772946510945e-19
0.031578947368421054,3.8850448388865355e-17,5.485677294651095e-19,6.151896694206512e-19
0.03213296398891967,4.577029710915244e-17,5.485677294651095e-19,6.403393469556551e-19
0.032686980609418284,6.988217395071272e-17,5.485677294651095e-19,8.6736173798840345e-19
0.0332409972299169,6.988217395071272e-17,6.133173666733496e-19,8.673620786174317e-19
0.033795013850415515,7.021666937153402e-17,7.757919228897727e-19,8.98334026379213e-19
0.03434903047091413,8.20262853520411e-17,9.501471788262681e-19,9.501471788262681e-19
0.034903047091412745,8.446385746137366e-17,1.9199870531278834e-18,1.0262762485494679e-18
0.03545706371191136,9.05114842271303e-17,2.0605325389785736e-18,1.0484100098820308e-18
0.036011080332409975,9.73730006966799e-17,2.1838179359597725e-18,1.1913395736191984e-18
0.03656509695290859,1.1070381451382206e-16,2.1838179359597725e-18,1.6666684054230573e-18
0.0371191135734072,1.109877224458924e-16,2.2025088198697543e-18,1.8019498649329317e-18
0.037673130193905814,1.2495926339917326e-16,2.287241390682316e-18,1.9562339660417586e-18
0.03822714681440443,1.3340834147030815e-16,3.861287724754358e-18,2.1204400231780307e-18
0.038781163434903045,1.3585705735945394e-16,4.480097780985227e-18,2.204165147319318e-18
0.03933518005540166,1.4810262558141292e-16,5.042663110060737e-18,2.339100657830641e-18
0.039889196675900275,1.5001415857091515e-16,6.620323506564452e-18,2.456461751019355e-18
0.04044321329639889,1.5700924893253854e-16,6.876476913199342e-18,4.4343923081383365e-18
0.040997229916897505,1.6653345369377422e-16,7.168703302970911e-18,4.463317205267127e-18
0.04155124653739612,1.6888953233678086e-16,8.000616778301118e-18,6.736335575909678e-18
0.042105263157894736,1.9322867315679788e-16,8.082046648467636e-18,8.99977872975702e-18
0.04265927977839335,2.1292838831337955e-16,9.42154986327056e-18,9.05848211286436e-18
0.043213296398891966,2.135556627277529e-16,1.0183442997180683e-17,1.281233683035114e-17
0.04376731301939058,2.146761482167973e-16,1.0318157522562093e-17,1.7866014181709077e-17
0.0443213296398892,2.154887244697803e-16,1.0401228996150582e-17,1.7866014181709077e-17
0.04487534626038781,2.1956358174836952e-16,1.0651958918032086e-17,1.7866014181709077e-17
0.04542936288088643,2.2773031557120885e-16,1.1755629939500254e-17,2.0543327858947454e-17
0.04598337950138504,2.450358610896464e-16,1.1816510524180758e-17,2.358076747780522e-17
0.04653739612188366,2.5117984178547513e-16,1.1873444892886657e-17,2.999128777251135e-17
0.04709141274238227,2.5718948270950517e-16,1.2639751278749506e-17,3.17914156030831e-17
0.04764542936288089,2.6115296036899183e-16,1.3381271306617564e-17,3.716216307866225e-17
0.0481994459833795,2.654182986111867e-16,1.3450674620435155e-17,3.716216307866225e-17
0.04875346260387812,2.7194799110210365e-16,1.3532239574326046e-17,4.2663507245087145e-17
0.049307479224376734,2.780147491433548e-16,1.426320051679533e-17,4.2663507245087145e-17
0.04986149584487535,2.814225488187474e-16,1.506139436413231e-17,4.28287284503497e-17
0.050415512465373964,2.836441859248295e-16,1.647110592629633e-17,6.621323522847826e-17
0.05096952908587258,2.8721690069947885e-16,1.647110592629633e-17,6.92032528482811e-17
0.05152354570637119,3.0627915254848e-16,1.656952359654368e-17,7.708092357792714e-17
0.0520775623268698,3.069787283143142e-16,1.805737224217411e-17,8.326201878402759e-17
0.05263157894736842,3.160164596715464e-16,1.8879910646412026e-17,8.802465245939034e-17
0.05318559556786703,3.228957763661132e-16,1.9066077441621802e-17,1.7814348838765588e-16
0.05373961218836565,3.2814489847907144e-16,1.9066077441621802e-17,3.702584101894153e-16
0.054293628808864264,3.3121136700345437e-16,1.9218590906724282e-17,4.750498341519947e-16
0.05484764542936288,3.4219371797089426e-16,2.0414700787479036e-17,5.162389472278198e-16
0.055401662049861494,3.439893020897762e-16,2.0786008274887546e-17,5.320904882039126e-16
0.05595567867036011,3.442921238100933e-16,2.0792024499467013e-17,7.356374614366338e-16
0.056509695290858725,3.4450151411690143e-16,2.0792024499467013e-17,7.951764623849779e-16
0.05706371191135734,3.4505250128685006e-16,2.0792024499467013e-17,8.596495231670984e-16
0.057617728531855955,3.487084505212747e-16,2.2325315101878286e-17,8.812627887170893e-16
0.05817174515235457,3.5899055228347715e-16,2.2777443817833156e-17,9.202488304976856e-16
0.058725761772853186,3.699808665177107e-16,2.2808310657931412e-17,1.0037834383778528e-15
0.0592797783933518,3.722380315071959e-16,2.3955080874127263e-17,1.1019122002526759e-15
0.059833795013850416,3.764949453935611e-16,2.4493617930092115e-17,1.1390260137577216e-15
0.06038781163434903,3.7706347033202394e-16,2.469521913192486e-17,1.1390260137577216e-15
0.060941828254847646,3.861916815434371e-16,2.5516531053040628e-17,1.1492412879920805e-15
0.06149584487534626,3.9142016180899165e-16,2.553495001922383e-17,1.2019181314128552e-15
0.06204986149584488,3.9977263584497333e-16,2.608574793303437e-17,1.3625078682575215e-15
0.06260387811634349,4.083016076376944e-16,2.7350940857527747e-17,1.4036945916963408e-15
0.06315789473684211,4.1454223995932467e-16,2.746527207769945e-17,1.5854995482189466e-15
0.06371191135734072,4.1497018324137043e-16,2.7728423575297634e-17,1.6882827772603093e-15
0.06426592797783934,4.16286435759425e-16,2.795691054608283e-17,2.2605012085731204e-15
0.06481994459833795,4.1759955690509317e-16,2.8236658235843587e-17,2.314119056886007e-15
0.06537396121883657,4.17918869159943e-16,2.8699008744980364e-17,2.4408033068150837e-15
0.06592797783933518,4.17918869159943e-16,2.9208848305821047e-17,2.4568963283494687e-15
0.0664819944598338,4.1840831426221556e-16,2.9972775227846223e-17,2.4763988071420634e-15
0.06703601108033241,4.2148257598179555e-16,3.1173396307448606e-17,3.0306990114484176e-15
0.06759002770083103,4.2283409321340026e-16,3.1534258456865705e-17,3.312609498677097e-15
0.06814404432132964,4.232693215512632e-16,3.232360557289441e-17,3.5450955287651112e-15
0.06869806094182826,4.246130692664333e-16,3.252632890558751e-17,3.5662089988114535e-15
0.06925207756232687,4.264185896515155e-16,3.372442453959243e-17,3.843850209863954e-15
0.06980609418282549,4.328462589180477e-16,3.389157090944674e-17,3.863756026986888e-15
0.0703601108033241,4.3527537506530234e-16,3.485593639776609e-17,4.153564763771455e-15
0.07091412742382272,4.393926971659833e-16,3.5082869668801275e-17,4.19666106521938e-15
0.07146814404432134,4.455468559507755e-16,3.545775141098824e-17,4.438489825581385e-15
0.07202216066481995,4.475608980412055e-16,3.5490508604548846e-17,4.634663561014559e-15
0.07257617728531857,4.549390688104266e-16,3.6740034844105764e-17,4.7440448323507925e-15
0.07313019390581718,4.550960278492064e-16,3.7446543179540805e-17,5.3304169058019656e-15
0.07368421052631578,4.55494261742832e-16,3.763370382712011e-17,5.746734054310762e-15
0.0742382271468144,4.644922543340896e-16,3.862485800534008e-17,5.806016017580653e-15
0.07479224376731301,4.983374064468728e-16,4.042357065715292e-17,6.070692726728139e-15
0.07534626038781163,4.987585738598098e-16,4.112059637418156e-17,6.983489153768025e-15
0.07590027700831024,5.005133907466767e-16,4.117923352528623e-17,7.227779473999986e-15
0.07645429362880886,5.034280019179244e-16,4.2455712806115384e-17,7.311189161500647e-15
0.07700831024930747,5.104687762850684e-16,4.290697549212515e-17,7.387406194111045e-15
0.07756232686980609,5.128799014168707e-16,4.337257636868672e-17,7.913284214320867e-15
0.0781163434903047,5.163345873262818e-16,4.347462795889779e-17,8.068736199921397e-15
0.07867036011080332,5.313248220024564e-16,4.367494375342555e-17,8.182276956979852e-15
0.07922437673130193,5.341318598294757e-16,4.370586312794603e-17,8.43111372324316e-15
0.07977839335180055,5.36809579825798e-16,4.383515772845249e-17,8.529853987039205e-15
0.08033240997229917,5.45516656234356e-16,4.496998655156057e-17,9.083573975055151e-15
0.08088642659279778,5.465512812829241e-16,4.498817919749243e-17,9.123144576394554e-15
0.0814404432132964,5.465512812829241e-16,4.515521746201267e-17,9.123144576394554e-15
0.08199445983379501,5.465512812829241e-16,4.5425514936857323e-17,9.335625807160113e-15
0.08254847645429363,5.561940546866253e-16,4.550693170769644e-17,9.364050970312375e-15
0.08310249307479224,5.599712363501957e-16,4.591237107333383e-17,9.406815206958231e-15
0.08365650969529086,5.627658899679086e-16,4.6549560899664997e-17,9.516449553419245e-15
0.08421052631578947,5.672354017635109e-16,4.685395995297626e-17,9.636696907872218e-15
0.08476454293628809,5.729476314247958e-16,4.7018415309564624e-17,9.687950100657661e-15
0.0853185595567867,5.824254556759537e-16,4.7259201621431945e-17,9.701457371948427e-15
0.08587257617728532,5.885733307625859e-16,4.755317234512401e-17,1.0151214838218666e-14
0.08642659279778393,5.888326392523994e-16,4.762009457985053e-17,1.0220783366064274e-14
0.08698060941828255,5.958343659196003e-16,4.797960318538694e-17,1.0825877603829374e-14
0.08753462603878116,6.206185842110731e-16,4.942216535610536e-17,1.0846777858769548e-14
0.08808864265927978,6.250832946844032e-16,4.969859122986969e-17,1.0978615840250967e-14
0.0886426592797784,6.270980231833163e-16,4.971306997956369e-17,1.1001341358851895e-14
0.08919667590027701,6.287558071062768e-16,4.995015224770374e-17,1.1084714027180124e-14
0.08975069252077562,6.340834050890884e-16,4.998492603855249e-17,1.1218357194888619e-14
0.09030470914127424,6.429237800395326e-16,5.018242016928343e-17,1.1306797855030828e-14
0.09085872576177285,6.436074949843721e-16,5.0214250244976945e-17,1.140357401792525e-14
0.09141274238227147,6.555133559665675e-16,5.079197452338367e-17,1.1427625314069241e-14
0.09196675900277008,6.800578432659391e-16,5.079197452338367e-17,1.1518418483691667e-14
0.0925207756232687,6.883577123569896e-16,5.172662275598392e-17,1.1647231449448103e-14
0.09307479224376732,6.89339617196205e-16,5.19813497422099e-17,1.1682664400805552e-14
0.09362880886426593,6.896982219919751e-16,5.2271083137088627e-17,1.1775394636219771e-14
0.09418282548476455,6.917413538820615e-16,5.271469413147313e-17,1.2636052007077103e-14
0.09473684210526316,6.919995893461568e-16,5.2912991392185335e-17,1.3446755863741268e-14
0.09529085872576178,6.937826099900115e-16,5.2995637024607047e-17,1.3753444138714699e-14
0.09584487534626039,7.020068365077717e-16,5.313796496121033e-17,1.384599688102235e-14
0.096398891966759,7.059866004378509e-16,5.3526978493770175e-17,1.4264917437168966e-14
0.09695290858725762,7.268208133656815e-16,5.387918492197747e-17,1.4587882889772024e-14
0.09750692520775624,7.3058294330175345e-16,5.392443856353742e-17,1.4790427535588518e-14
0.09806094182825485,7.314049790652542e-16,5.41818301524191e-17,1.4892371469492552e-14
0.09861495844875347,7.386669024518877e-16,5.501519114543207e-17,1.4926310659274037e-14
0.09916897506925208,7.519773295224641e-16,5.598529747382729e-17,1.5284650500640698e-14
0.0997229916897507,7.609979234008589e-16,5.6030059583817e-17,1.6276413738083134e-14
0.10027700831024931,7.820640541496921e-16,5.629646638657694e-17,1.6667714633992633e-14
0.10083102493074793,7.877383724821002e-16,5.633332429982507e-17,1.6667714633992633e-14
0.10138504155124654,8.026373717664881e-16,5.670184629250564e-17,1.6721278106252272e-14
0.10193905817174516,8.049342519540549e-16,5.761596845540555e-17,1.7039469757232042e-14
0.10249307479224377,8.190795024337334e-16,5.79110378278999e-17,1.7054338497987813e-14
0.10304709141274238,8.19434856681394e-16,5.797928362178919e-17,1.7054338497987813e-14
0.10360110803324099,8.213359427654525e-16,5.808940257122858e-17,1.734388795463838e-14
0.1041551246537396,8.238671486067125e-16,5.835435480096455e-17,1.7603867459829858e-14
0.10470914127423822,8.370794046122529e-16,5.853389239865103e-17,1.774271916711108e-14
0.10526315789473684,8.536682271248687e-16,5.858968646588657e-17,1.7799481271442102e-14
0.10581717451523545,8.554233721963639e-16,5.86233846441417e-17,1.784870946535749e-14
0.10637119113573407,8.661996788703153e-16,5.869207788464713e-17,1.80715753108754e-14
0.10692520775623268,8.731919034377915e-16,5.892208935406712e-17,1.8093713576305918e-14
0.1074792243767313,8.731919034377915e-16,5.918079951816344e-17,1.8129644972355356e-14
0.10803324099722991,8.774667379662445e-16,5.928045645012753e-17,1.834617465734401e-14
0.10858725761772853,8.830720929464025e-16,6.008668110408927e-17,1.8392092075006794e-14
0.10914127423822714,9.005093217904317e-16,6.089547882355672e-17,1.8437606215399404e-14
0.10969529085872576,9.013270358610742e-16,6.106306641233966e-17,1.8841673200275076e-14
0.11024930747922437,9.013270358610742e-16,6.134750829941608e-17,1.8843251895789546e-14
0.11080332409972299,9.109245357539658e-16,6.165974556646049e-17,1.896398209259329e-14
0.1113573407202216,9.113425017592104e-16,6.170353757094177e-17,1.8976185519940422e-14
0.11191135734072022,9.168028101822654e-16,6.178558404107998e-17,1.9293110841449794e-14
0.11246537396121883,9.203570026896248e-16,6.182613058742528e-17,1.9363345089211314e-14
0.11301939058171745,9.364869189067679e-16,6.202900577418547e-17,1.94162296579199e-14
0.11357340720221606,9.386317028183629e-16,6.223471144514932e-17,1.9514199175955004e-14
0.11412742382271468,9.48472252443905e-16,6.269755872002683e-17,1.9675432698257217e-14
0.1146814404432133,9.545352076242464e-16,6.269755872002683e-17,1.977851043509519e-14
0.11523545706371191,9.55516858648589e-16,6.314703064963667e-17,1.9886046095010568e-14
0.11578947368421053,9.60034109674089e-16,6.378497127147823e-17,2.0053158489422662e-14
0.11634349030470914,9.770410341323238e-16,6.43119047740641e-17,2.0445456615329074e-14
0.11689750692520776,9.941651246763706e-16,6.43119047740641e-17,2.0776724899644858e-14
0.11745152354570637,1.0159729118470222e-15,6.454965290918336e-17,2.0804205139924642e-14
0.11800554016620499,1.0160312139874265e-15,6.458652363979766e-17,2.0843281687078577e-14
0.1185595567867036,1.0172282981812734e-15,6.48107884460649e-17,2.0847410895003443e-14
0.11911357340720222,1.0237171996169833e-15,6.550506041600377e-17,2.1142596977668176e-14
0.11966759002770083,1.0281115377963164e-15,6.56701121749475e-17,2.1295773926885278e-14
0.12022160664819945,1.0313507103460734e-15,6.578834388681808e-17,2.1352642648081845e-14
0.12077562326869806,1.039566635136373e-15,6.600212279974079e-17,2.1404622059854275e-14
0.12132963988919668,1.0469110533898494e-15,6.62429671968348e-17,2.1492287052965254e-14
0.12188365650969529,1.057891431571971e-15,6.655222902526916e-17,2.1532766029428095e-14
0.12243767313019391,1.0679978094110059e-15,6.719858012434739e-17,2.166388409744443e-14
0.12299168975069252,1.0748209131154454e-15,6.744356747786676e-17,2.1775607619170107e-14
0.12354570637119114,1.0803935758905998e-15,6.748514702211064e-17,2.180018923935265e-14
0.12409972299168975,1.0851407642489444e-15,6.808263626637559e-17,2.1912440617610544e-14
0.12465373961218837,1.0987072453518215e-15,6.822273331164571e-17,2.2206766402315467e-14
0.12520775623268698,1.102963150020618e-15,6.892458222352316e-17,2.2275012683234973e-14
0.1257617728531856,1.1066213371488527e-15,6.909296116846791e-17,2.2380947090145463e-14
0.12631578947368421,1.1072497877423426e-15,6.914126389705787e-17,2.2450404739284965e-14
0.12686980609418283,1.1327466364073059e-15,6.938196621981575e-17,2.2605936803314336e-14
0.12742382271468145,1.1349365357687026e-15,7.020148446254118e-17,2.2695398782866644e-14
0.12797783933518006,1.1412894320781639e-15,7.042291936552346e-17,2.3082729334839088e-14
0.12853185595567868,1.150733256661317e-15,7.144098574286137e-17,2.3473876236481295e-14
0.1290858725761773,1.1641104541203318e-15,7.166041608890779e-17,2.3593652384746865e-14
0.1296398891966759,1.1667521772076165e-15,7.191286865827118e-17,2.3750969880000213e-14
0.13019390581717452,1.1842115136560272e-15,7.225040441288797e-17,2.3835145218343404e-14
0.13074792243767314,1.1978825043307766e-15,7.273073917353638e-17,2.3922740630849487e-14
0.13130193905817175,1.1980764344482231e-15,7.290560912930718e-17,2.4131524959910764e-14
0.13185595567867037,1.2089281562571116e-15,7.3410351799846e-17,2.414543626923209e-14
0.13240997229916898,1.2100610984823683e-15,7.473079609651053e-17,2.425471415772826e-14
0.1329639889196676,1.2107271883633124e-15,7.507702052083199e-17,2.449273424762289e-14
0.1335180055401662,1.2149986846822548e-15,7.539689875799451e-17,2.449296163501639e-14
0.13407202216066483,1.2216548178934828e-15,7.571219088678781e-17,2.4699633231672927e-14
0.13462603878116344,1.236178462360161e-15,7.6155853701261e-17,2.513904287630538e-14
0.13518005540166206,1.2392075289400915e-15,7.620435414145678e-17,2.517915432283828e-14
0.13573407202216067,1.244617175565442e-15,7.630779964159046e-17,2.526206949749378e-14
0.1362880886426593,1.249189030766545e-15,7.638621881011334e-17,2.53511420723054e-14
0.1368421052631579,1.2592990649986877e-15,7.663161524878018e-17,2.535868869468036e-14
0.13739612188365652,1.2592990649986877e-15,7.706409461527921e-17,2.5419764452813485e-14
0.13795013850415513,1.2611310015045373e-15,7.736474021809793e-17,2.5509349149133082e-14
0.13850415512465375,1.275609207916249e-15,7.744437221408884e-17,2.561379328852669e-14
0.13905817174515236,1.2837000207227081e-15,7.764078521281768e-17,2.580696938381072e-14
0.13961218836565098,1.2854747445027487e-15,7.76778344730829e-17,2.6325734484101538e-14
0.1401662049861496,1.2899231224463292e-15,7.776542007475678e-17,2.6348765544820092e-14
0.1407202216066482,1.2979639788048556e-15,7.778265976366189e-17,2.6348765544820092e-14
0.14127423822714683,1.3067738713235067e-15,7.82246377550907e-17,2.677873667474368e-14
0.14182825484764544,1.3206255406921467e-15,7.901238804162639e-17,2.788117152881993e-14
0.14238227146814406,1.3277481427728026e-15,7.908802400733368e-17,2.84862322724987e-14
0.14293628808864267,1.3306732757004536e-15,7.956532776762292e-17,2.8719508261245845e-14
0.1434903047091413,1.3337255490990253e-15,7.992684635494987e-17,2.886515012843736e-14
0.1440443213296399,1.3386701471029293e-15,8.015660223023882e-17,2.88772981343574e-14
0.14459833795013852,1.340594027214696e-15,8.029619438988417e-17,2.8881424743595885e-14
0.14515235457063713,1.3601927798531784e-15,8.047399797705165e-17,2.903737372602172e-14
0.14570637119113575,1.362033848318234e-15,8.053354586588572e-17,2.9201916573235925e-14
0.14626038781163436,1.3650877256298576e-15,8.053354586588572e-17,2.9250006388307043e-14
0.14681440443213298,1.3694409679178163e-15,8.117271038261704e-17,2.928301674934609e-14
0.14736842105263157,1.3775490363553015e-15,8.143166286828719e-17,2.977702758849765e-14
0.14792243767313018,1.3811497264684977e-15,8.150380850755252e-17,3.0024807944580685e-14
0.1484764542936288,1.3853030346701491e-15,8.15122687378441e-17,3.0026263311276274e-14
0.1490304709141274,1.3949986286763676e-15,8.228145611683722e-17,3.015737452419325e-14
0.14958448753462603,1.3974750886934165e-15,8.249960119889762e-17,3.0193696138693156e-14
0.15013850415512464,1.4074022536505108e-15,8.249964023753619e-17,3.023023843013842e-14
0.15069252077562326,1.4173048029333303e-15,8.280528953565901e-17,3.023023843013842e-14
0.15124653739612187,1.427871269457449e-15,8.28399260179494e-17,3.027594590132439e-14
0.1518005540166205,1.434108983959535e-15,8.415467223889857e-17,3.040259885116974e-14
0.1523545706371191,1.434724337481273e-15,8.422972051767024e-17,3.0566387452056246e-14
0.15290858725761772,1.4438457174796408e-15,8.468211107991623e-17,3.058176898541351e-14
0.15346260387811633,1.4465885135482234e-15,8.478909585387174e-17,3.059383828655657e-14
0.15401662049861495,1.4476978525432422e-15,8.528532650452195e-17,3.0735450250394267e-14
0.15457063711911356,1.4482006127930908e-15,8.564038964303154e-17,3.079753039067163e-14
0.15512465373961218,1.4508919661513122e-15,8.564860130031759e-17,3.097625363997618e-14
0.1556786703601108,1.4641544036382004e-15,8.567618155104193e-17,3.1188975508587675e-14
0.1562326869806094,1.4759319269846466e-15,8.59157942896233e-17,3.1369938556513716e-14
0.15678670360110802,1.4777243933661674e-15,8.594663232486086e-17,3.1369938556513716e-14
0.15734072022160664,1.4791356549509411e-15,8.648857912196014e-17,3.142137890674352e-14
0.15789473684210525,1.4889688002754689e-15,8.710408517659716e-17,3.144377290453593e-14
0.15844875346260387,1.4951484771822517e-15,8.782655227946435e-17,3.152878400716652e-14
0.15900277008310248,1.5329854365565777e-15,8.801587933600079e-17,3.15667803973921e-14
0.1595567867036011,1.5356858423270151e-15,8.805500999334866e-17,3.2199613325361305e-14
0.16011080332409972,1.5460146578751785e-15,8.834440089015164e-17,3.249995943071535e-14
0.16066481994459833,1.5462499862450227e-15,8.838409495551088e-17,3.2699398352294094e-14
0.16121883656509695,1.5562436382132659e-15,8.855857947662191e-17,3.287787521537719e-14
0.16177285318559556,1.5673104337952569e-15,8.901705263586141e-17,3.2878401276168015e-14
0.16232686980609418,1.5675157610457762e-15,8.927460900295731e-17,3.3124132176224524e-14
0.1628808864265928,1.570568960687657e-15,8.9357887254903e-17,3.3248625969858595e-14
0.1634349030470914,1.5750337338664315e-15,8.949731250318603e-17,3.354721871429766e-14
0.16398891966759002,1.5801141966954642e-15,8.979268914892884e-17,3.3603896268016284e-14
0.16454293628808864,1.5802040823316898e-15,8.981031637242494e-17,3.3624058478187344e-14
0.16509695290858725,1.5814406712142177e-15,8.981148929254736e-17,3.3624058478187344e-14
0.16565096952908587,1.5832903862605345e-15,9.003261073425371e-17,3.374890289681753e-14
0.16620498614958448,1.598197841426494e-15,9.015086166797913e-17,3.4106150893412e-14
0.1667590027700831,1.6013525535565267e-15,9.015086166797913e-17,3.433108522480894e-14
0.1673130193905817,1.6062985806036917e-15,9.032290849855824e-17,3.450006422245198e-14
0.16786703601108033,1.6125665501159254e-15,9.078499097600773e-17,3.4897820722406413e-14
0.16842105263157894,1.6146480073843848e-15,9.095612021170561e-17,3.51127206436358e-14
0.16897506925207756,1.618795366703981e-15,9.105645981402942e-17,3.574600047110004e-14
0.16952908587257617,1.6229845495253335e-15,9.113326114037849e-17,3.581837941166172e-14
0.1700831024930748,1.6267181104179307e-15,9.142605248365824e-17,3.5823510305938054e-14
0.1706371191135734,1.6340314068103865e-15,9.18728687822351e-17,3.59135112411189e-14
0.17119113573407202,1.63900140490454e-15,9.18884476046467e-17,3.608244834250206e-14
0.17174515235457063,1.6454853154394538e-15,9.196908421721459e-17,3.6112115253346423e-14
0.17229916897506925,1.6473017294231923e-15,9.212503030820582e-17,3.7066266105814006e-14
0.17285318559556787,1.6577506211407113e-15,9.218670099031413e-17,3.734990573956201e-14
0.17340720221606648,1.6598160197587071e-15,9.261495763982838e-17,3.751931525968686e-14
0.1739612188365651,1.6619866780004313e-15,9.270149463335796e-17,3.775157856792571e-14
0.1745152354570637,1.6659163469617814e-15,9.270831371468286e-17,3.788863427711974e-14
0.17506925207756233,1.672327735314102e-15,9.330046954326103e-17,3.8983305677156446e-14
0.17562326869806094,1.6807200262986067e-15,9.333936858660047e-17,3.947563240090978e-14
0.17617728531855956,1.6825357285452597e-15,9.340776381189283e-17,3.9680794775183884e-14
0.17673130193905817,1.6841064220968072e-15,9.384125132922197e-17,3.9942260833309237e-14
0.1772853185595568,1.6873484159150108e-15,9.394668828823097e-17,4.029157202223751e-14
0.1778393351800554,1.6879603419017378e-15,9.420049522706543e-17,4.031168629376852e-14
0.17839335180055402,1.6892865607223825e-15,9.428094155863551e-17,4.034897990960229e-14
0.17894736842105263,1.6983658333408918e-15,9.437602963572054e-17,4.052914731088679e-14
0.17950138504155125,1.6998675542147038e-15,9.439800550531591e-17,4.062766880339302e-14
0.18005540166204986,1.7008024186262028e-15,9.454000067073695e-17,4.06966035961203e-14
0.18060941828254848,1.7103771927313829e-15,9.45412329405565e-17,4.072082470363905e-14
0.1811634349030471,1.7196916120565979e-15,9.485696898564013e-17,4.10978117050053e-14
0.1817174515235457,1.7208476246626921e-15,9.486968335824126e-17,4.1177499336199786e-14
0.18227146814404432,1.7223181455309131e-15,9.556818692302262e-17,4.131988738833376e-14
0.18282548476454294,1.7253332411537582e-15,9.579884502916876e-17,4.142588356224916e-14
0.18337950138504155,1.7256736022401396e-15,9.590985176835645e-17,4.1446299287802383e-14
0.18393351800554017,1.7344404832653319e-15,9.621312672670701e-17,4.1854905237505634e-14
0.18448753462603878,1.7496832132644313e-15,9.62927175021075e-17,4.1937946722311204e-14
0.1850415512465374,1.7587529181338542e-15,9.686549737777373e-17,4.24383686675994e-14
0.18559556786703602,1.7595864631193784e-15,9.73603027101117e-17,4.255394346518306e-14
0.18614958448753463,1.7601786077293114e-15,9.73603027101117e-17,4.349312550786698e-14
0.18670360110803325,1.760931839760652e-15,9.746298112900491e-17,4.397289211225509e-14
0.18725761772853186,1.762499174594104e-15,9.746298112900491e-17,4.400811018985663e-14
0.18781163434903048,1.7656799440852055e-15,9.830170862396551e-17,4.400811018985663e-14
0.1883656509695291,1.765872910657062e-15,9.939195858159485e-17,4.410292924768841e-14
0.1889196675900277,1.77802342025746e-15,9.939195858159485e-17,4.410292924768841e-14
0.18947368421052632,1.77802342025746e-15,9.95390818591834e-17,4.416836420975459e-14
0.19002770083102494,1.7851011838557868e-15,9.980385498413748e-17,4.4285188219733275e-14
0.19058171745152355,1.7870320513104626e-15,9.988872715085794e-17,4.4558206200276205e-14
0.19113573407202217,1.79136600945637e-15,1.0020832914510443e-16,4.495367481796466e-14
0.19168975069252078,1.79136600945637e-15,1.0032423811318441e-16,4.541358525444768e-14
0.1922437673130194,1.7922552563267908e-15,1.0044175541801978e-16,4.5739017724557006e-14
0.192797783933518,1.7952403131343987e-15,1.0055682513551316e-16,4.579145374125933e-14
0.19335180055401663,1.800632123995891e-15,1.0061996488895936e-16,4.5947182033396633e-14
0.19390581717451524,1.8006899212659838e-15,1.0075097969092524e-16,4.610042422319838e-14
0.19445983379501386,1.806318919756401e-15,1.0136350572344153e-16,4.621135173501768e-14
0.19501385041551247,1.810401406125304e-15,1.0148252580392952e-16,4.641556289543483e-14
0.1955678670360111,1.8176310541205378e-15,1.0156657905644738e-16,4.64639733238785e-14
0.1961218836565097,1.818841928695134e-15,1.0169662897561403e-16,4.6967843161135036e-14
0.19667590027700832,1.822564941826385e-15,1.019434017509634e-16,4.709603816499522e-14
0.19722991689750694,1.829265814889959e-15,1.0195261435973213e-16,4.71681849860437e-14
0.19778393351800555,1.836950921918579e-15,1.0195261435973213e-16,4.721236588716226e-14
0.19833795013850417,1.837857384364629e-15,1.0225355048882412e-16,4.734803398240448e-14
0.19889196675900278,1.8407782887572126e-15,1.0249460412576181e-16,4.7421728481916584e-14
0.1994459833795014,1.849403145108132e-15,1.0249596385750647e-16,4.745208668040786e-14
0.2,1.849403145108132e-15,1.0261974891617774e-16,4.74763801712282e-14
0.20055401662049863,1.8566407485698425e-15,1.0270073711571403e-16,4.7920836722039597e-14
0.20110803324099724,1.859888351433554e-15,1.0270073711571403e-16,4.8151691673831423e-14
0.20166204986149586,1.8647619269957727e-15,1.0285208642990215e-16,4.838547329688437e-14
0.20221606648199447,1.8699545959058627e-15,1.0349629921609395e-16,4.8465898087580784e-14
0.2027700831024931,1.872180120238162e-15,1.0380019560886244e-16,4.8694754034746194e-14
0.2033240997229917,1.877262960127333e-15,1.0427772446118442e-16,4.8867283845314494e-14
0.20387811634349032,1.8773511264986068e-15,1.0484089322649844e-16,4.919527526950383e-14
0.20443213296398893,1.880986528390778e-15,1.0504219425606172e-16,4.976147049135168e-14
0.20498614958448755,1.88121356560294e-15,1.051276401246817e-16,5.1070436099119017e-14
0.20554016620498616,1.8833857994761123e-15,1.0525713561285004e-16,5.159643352959919e-14
0.20609418282548475,1.8899213294020915e-15,1.053336288010403e-16,5.221708574262991e-14
0.20664819944598337,1.8920655204750856e-15,1.0540052093771325e-16,5.2279227812269576e-14
0.20720221606648198,1.893245316973056e-15,1.0581753803494738e-16,5.254062470086896e-14
0.2077562326869806,1.8935638911503505e-15,1.0609971164237948e-16,5.284724841467797e-14
0.2083102493074792,1.8943475401696037e-15,1.0610327817634176e-16,5.295895140145817e-14
0.20886426592797783,1.8977086783866987e-15,1.0635831013104973e-16,5.297905071747988e-14
0.20941828254847644,1.9001524439589255e-15,1.065793345836847e-16,5.314434946211428e-14
0.20997229916897506,1.9056445141583177e-15,1.0666088129444882e-16,5.3309021894150866e-14
0.21052631578947367,1.90569491864989e-15,1.0667688999250541e-16,5.400119061952583e-14
0.2110803324099723,1.906489314079945e-15,1.0669579655889934e-16,5.407725087189629e-14
0.2116343490304709,1.9154029785388763e-15,1.0676676160235388e-16,5.413133762129642e-14
0.21218836565096952,1.916111838203391e-15,1.070792431781409e-16,5.4422099125454725e-14
0.21274238227146813,1.919508408446831e-15,1.0709983089285692e-16,5.454616912544211e-14
0.21329639889196675,1.921720837837364e-15,1.0728256636474386e-16,5.493176844192285e-14
0.21385041551246536,1.9237521438894603e-15,1.0731834920918385e-16,5.62367798476812e-14
0.21440443213296398,1.9237521438894603e-15,1.0737502087039103e-16,5.625534154739267e-14
0.2149584487534626,1.927255133704748e-15,1.0758791203985154e-16,5.70628520103996e-14
0.2155124653739612,1.9287562418470796e-15,1.0767856793205181e-16,5.742368429411373e-14
0.21606648199445982,1.9290140223329834e-15,1.0776075458636963e-16,5.806907517726656e-14
0.21662049861495844,1.9327345679579374e-15,1.0777067430027351e-16,5.811047004481964e-14
0.21717451523545706,1.9327345679579374e-15,1.0817766385604538e-16,5.840021466316249e-14
0.21772853185595567,1.936847941052933e-15,1.0832472674169909e-16,5.862239104418761e-14
0.21828254847645429,1.9400540256039828e-15,1.0871985319936789e-16,5.891115761752757e-14
0.2188365650969529,1.9426088882164893e-15,1.0891814174474249e-16,5.984839409764975e-14
0.21939058171745152,1.9536724007235515e-15,1.09271208456211e-16,6.012786861701987e-14
0.21994459833795013,1.9569998019369475e-15,1.0932596001492587e-16,6.06087314191736e-14
0.22049861495844875,1.9577159374494653e-15,1.0951278799574435e-16,6.133740076214784e-14
0.22105263157894736,1.960715875366446e-15,1.0956558827365844e-16,6.18249848336001e-14
0.22160664819944598,1.9654199642955724e-15,1.0961047905483461e-16,6.187364067114031e-14
0.2221606648199446,1.968935004892762e-15,1.0963582068597273e-16,6.239885450826748e-14
0.2227146814404432,1.9713106273965673e-15,1.0966899011545737e-16,6.279769037918212e-14
0.22326869806094182,1.9722386904992757e-15,1.0970021232426341e-16,6.292032770257155e-14
0.22382271468144044,1.9722386904992757e-15,1.1024265300188697e-16,6.3168854628226e-14
0.22437673130193905,1.972262522255569e-15,1.1029902359688859e-16,6.345391941783809e-14
0.22493074792243767,1.973693320052486e-15,1.1037924467270535e-16,6.375334905946656e-14
0.22548476454293628,1.973791717157394e-15,1.1068878003818514e-16,6.390938145417925e-14
0.2260387811634349,1.9756852269625507e-15,1.110354790406141e-16,6.399709535706798e-14
0.22659279778393351,1.9781464496694987e-15,1.1106676558236304e-16,6.399709535706798e-14
0.22714681440443213,1.9787957399436277e-15,1.1109495842707943e-16,6.449613864423917e-14
0.22770083102493074,1.9791423898622736e-15,1.1145553692188354e-16,6.582856948745781e-14
0.22825484764542936,1.982806079597341e-15,1.1154066438225743e-16,6.610445134112665e-14
0.22880886426592797,1.9843119692146236e-15,1.1163682064345435e-16,6.705186341816931e-14
0.2293628808864266,1.992257467682172e-15,1.1180052702646185e-16,6.897435990361567e-14
0.2299168975069252,2.0027054329242543e-15,1.1184059984621263e-16,6.937733624106503e-14
0.23047091412742382,2.0050900151454214e-15,1.1212425908857415e-16,6.965009229989495e-14
0.23102493074792244,2.0076662066796545e-15,1.1212473728682392e-16,7.05083672938054e-14
0.23157894736842105,2.007709654087822e-15,1.1213970669387612e-16,7.187059443084258e-14
0.23213296398891967,2.008911356328746e-15,1.1217684671106376e-16,7.25940086963615e-14
0.23268698060941828,2.010614837821655e-15,1.1244858364575989e-16,7.276495852192668e-14
0.2332409972299169,2.0143276448212553e-15,1.1258591160330116e-16,7.352898035485221e-14
0.2337950138504155,2.0150028115300715e-15,1.1316111052444974e-16,7.505530700598185e-14
0.23434903047091413,2.0187061541754115e-15,1.135088592491184e-16,7.538387158050164e-14
0.23490304709141274,2.0245894397103103e-15,1.1360814022690827e-16,7.66341124765742e-14
0.23545706371191136,2.03603907097655e-15,1.1370341205506192e-16,7.731345135287525e-14
0.23601108033240997,2.0375950432838946e-15,1.1375875148660512e-16,7.803263376744321e-14
0.2365650969529086,2.040791398327212e-15,1.139619099469107e-16,7.822519355277042e-14
0.2371191135734072,2.0432538445982315e-15,1.1414095679525611e-16,7.939285786861751e-14
0.23767313019390582,2.0452637548563537e-15,1.1428442293375729e-16,8.034893409515353e-14
0.23822714681440443,2.0454607825149913e-15,1.1455996241961422e-16,8.058726686754134e-14
0.23878116343490305,2.0527398078374612e-15,1.147072680671836e-16,8.208691823711587e-14
0.23933518005540166,2.0590273029906383e-15,1.1483182057479445e-16,8.306948557531638e-14
0.23988919667590028,2.060755505992685e-15,1.1496791347533868e-16,8.442635163725726e-14
0.2404432132963989,2.0642736452542113e-15,1.151153134120191e-16,8.466077702827156e-14
0.2409972299168975,2.071833154105267e-15,1.1527245942479088e-16,8.483173779610245e-14
0.24155124653739612,2.0737486411187677e-15,1.1560617320172285e-16,8.502457079699667e-14
0.24210526315789474,2.087442714580619e-15,1.157596812484951e-16,8.597235076935858e-14
0.24265927977839336,2.089675999812806e-15,1.159487350389131e-16,8.608588805486251e-14
0.24321329639889197,2.0963312139985325e-15,1.1623643660771996e-16,8.681338121823095e-14
0.24376731301939059,2.097870718798646e-15,1.163477122959734e-16,8.85631936008036e-14
0.2443213296398892,2.1085206753923034e-15,1.1639277783398985e-16,8.915168554384033e-14
0.24487534626038782,2.109624538559817e-15,1.164706125871181e-16,8.941752307426725e-14
0.24542936288088643,2.1152665309852462e-15,1.1669026674343918e-16,8.97816048448895e-14
0.24598337950138505,2.1156704238298336e-15,1.1672244446446359e-16,9.032198129866787e-14
0.24653739612188366,2.116516377324612e-15,1.1683820118915888e-16,9.055112026953102e-14
0.24709141274238228,2.1237296441406938e-15,1.1704915250567726e-16,9.103676089575538e-14
0.2476454293628809,2.1242597816061334e-15,1.1720693697534687e-16,9.171332645215021e-14
0.2481994459833795,2.125389099757251e-15,1.1724210003370642e-16,9.3162854549188e-14
0.24875346260387812,2.1261908519485864e-15,1.173321463429127e-16,9.429056815614966e-14
0.24930747922437674,2.1291276581866565e-15,1.1770637317173858e-16,9.647674466259972e-14
0.24986149584487535,2.1302187719701745e-15,1.1821583729283717e-16,9.67918530598854e-14
0.25041551246537397,2.132581855823714e-15,1.183008968760104e-16,9.713457277833493e-14
0.25096952908587256,2.140476552010111e-15,1.187699147169788e-16,9.713457277833493e-14
0.2515235457063712,2.145368407066151e-15,1.1886918536209622e-16,9.767093913360824e-14
0.2520775623268698,2.1536061388017485e-15,1.1890374637288926e-16,9.793051411418211e-14
0.25263157894736843,2.157541409433034e-15,1.1920185881628246e-16,9.818213280616102e-14
0.253185595567867,2.157686207271594e-15,1.1958744723562897e-16,9.923597456934837e-14
0.25373961218836566,2.1627443385503637e-15,1.196227932594015e-16,1.0360422719300757e-13
0.25429362880886425,2.168708593509173e-15,1.202148395863521e-16,1.0427581715268588e-13
0.2548476454293629,2.16872374686965e-15,1.2076614273403942e-16,1.0500575892437553e-13
0.2554016620498615,2.1761443161571965e-15,1.2097355148201028e-16,1.0537575078739116e-13
0.2559556786703601,2.1761443161571965e-15,1.2152086352628626e-16,1.0577455900138926e-13
0.2565096952908587,2.1810933910281925e-15,1.2156452471877116e-16,1.0630094205318423e-13
0.25706371191135735,2.1820135133302283e-15,1.215755847241325e-16,1.0670719357472986e-13
0.25761772853185594,2.1826258376183734e-15,1.2161533504585347e-16,1.0871209747941006e-13
0.2581717451523546,2.1854551810099608e-15,1.2161533504585347e-16,1.0900624451164894e-13
0.25872576177285317,2.1891771903389644e-15,1.2175542881172885e-16,1.1201101081802339e-13
0.2592797783933518,2.190437528623744e-15,1.222797180682108e-16,1.1227626395883866e-13
0.2598337950138504,2.1926413424137734e-15,1.2275100458568322e-16,1.1316198164369714e-13
0.26038781163434904,2.194852591070961e-15,1.2299233139732241e-16,1.1363322844000693e-13
0.26094182825484763,2.1967044542120506e-15,1.2325318096552704e-16,1.1451467871808386e-13
0.2614958448753463,2.202662498510846e-15,1.2359069043176458e-16,1.1454130858037358e-13
0.26204986149584486,2.20370390070941e-15,1.239463299900682e-16,1.1534214335587521e-13
0.2626038781163435,2.2069022260733096e-15,1.239463299900682e-16,1.154552529195672e-13
0.2631578947368421,2.207032474217509e-15,1.2401985564673528e-16,1.1787201974560043e-13
0.26371191135734073,2.224246807337139e-15,1.2414038654495984e-16,1.1896731543283362e-13
0.2642659279778393,2.2281057569805195e-15,1.2511480489925825e-16,1.2111326012453205e-13
0.26481994459833796,2.2309668516098007e-15,1.2531521030374353e-16,1.2167101589624287e-13
0.26537396121883655,2.231677046580095e-15,1.2533144820736286e-16,1.253979426300459e-13
0.2659279778393352,2.233657816023989e-15,1.2533806341056862e-16,1.2739525639911004e-13
0.2664819944598338,2.2337616870591943e-15,1.2537639437957227e-16,1.2833396076960158e-13
0.2670360110803324,2.2452833952895477e-15,1.2546068219051438e-16,1.2993696473973735e-13
0.267590027700831,2.2478345598231414e-15,1.2551098281680394e-16,1.3053008799573766e-13
0.26814404432132966,2.2496282140810833e-15,1.256544109024959e-16,1.3064851584819872e-13
0.26869806094182824,2.2509997744978168e-15,1.2576114836959864e-16,1.3428848552293384e-13
0.2692520775623269,2.2735652796023988e-15,1.2585824193502204e-16,1.454856432795307e-13
0.2698060941828255,2.2735652796023988e-15,1.2596344627137907e-16,1.4582243475313677e-13
0.2703601108033241,2.276209232658899e-15,1.2632062268530188e-16,1.4751670543787194e-13
0.2709141274238227,2.277554659684351e-15,1.2644223555103367e-16,1.5605729922631938e-13
0.27146814404432135,2.277554659684351e-15,1.2653063057279586e-16,1.6412500405858025e-13
0.27202216066481993,2.2801727984032284e-15,1.2660934233981718e-16,1.6522831691228125e-13
0.2725761772853186,2.280924535012003e-15,1.2683651052229615e-16,1.6525127119501034e-13
0.27313019390581716,2.280924535012003e-15,1.2698111446342785e-16,1.6658449617369208e-13
0.2736842105263158,2.286752733170291e-15,1.2715002793077362e-16,1.7186428848940403e-13
0.2742382271468144,2.290752303549328e-15,1.2718692740497942e-16,1.7690722407959573e-13
0.27479224376731304,2.2955643631440207e-15,1.2723906673495236e-16,1.8016299448521346e-13
0.2753462603878116,2.304031560723667e-15,1.276228970145636e-16,1.8017973804129858e-13
0.27590027700831027,2.3052569573182094e-15,1.2810435471843418e-16,1.9029618050281407e-13
0.27645429362880886,2.3054069404135874e-15,1.2861936234590416e-16,1.9260906244350843e-13
0.2770083102493075,2.306747491983624e-15,1.2947991452191097e-16,1.9792446660998812e-13
0.2775623268698061,2.3096909404796835e-15,1.2958163452564875e-16,2.0433867834703732e-13
0.27811634349030473,2.3121781609301964e-15,1.2987965337236979e-16,2.0748916133690035e-13
0.2786703601108033,2.312742515035846e-15,1.3000278061526182e-16,2.1152364105176436e-13
0.27922437673130196,2.313430082353725e-15,1.300279670907596e-16,2.163151463905154e-13
0.27977839335180055,2.314912310009626e-15,1.300535238480925e-16,2.2490909277512456e-13
0.2803324099722992,2.3167222439697397e-15,1.3009378455382044e-16,2.2867915848484477e-13
0.2808864265927978,2.3212104539794605e-15,1.304498838501072e-16,2.3359088843113266e-13
0.2814404432132964,2.322556975944672e-15,1.3198267443532302e-16,2.3360482239820667e-13
0.281994459833795,2.3235970181228955e-15,1.323841481615303e-16,2.4619848852916564e-13
0.28254847645429365,2.3275701932560053e-15,1.3243077204784736e-16,2.463398949648458e-13
0.28310249307479224,2.3366571541196873e-15,1.3247939456593175e-16,2.519270682805338e-13
0.2836565096952909,2.3381629396746094e-15,1.325571954694012e-16,2.5658079939009906e-13
0.28421052631578947,2.3390678191844097e-15,1.325571954694012e-16,2.6704831665781597e-13
0.2847645429362881,2.3405482419072504e-15,1.3261664247073418e-16,2.7160881342570367e-13
0.2853185595567867,2.3415524099966926e-15,1.3283640727204408e-16,2.8130178568978177e-13
0.28587257617728534,2.341734975509462e-15,1.3302585918385865e-16,2.905355757556412e-13
0.28642659279778393,2.344584783327553e-15,1.3313558716279057e-16,2.905355757556412e-13
0.2869806094182826,2.34633901994882e-15,1.3323030862084307e-16,2.905493872314855e-13
0.28753462603878116,2.3484486043718517e-15,1.3385785586548985e-16,2.909721365275868e-13
0.2880886426592798,2.3623457584486654e-15,1.3394694447849855e-16,3.0338278037327226e-13
0.2886426592797784,2.3640761693187384e-15,1.3397355653331265e-16,3.212793268059706e-13
0.28919667590027703,2.3709874862772e-15,1.341250897007809e-16,3.398992415661941e-13
0.2897506925207756,2.371543181847769e-15,1.34172673094512e-16,3.3990940337604353e-13
0.29030470914127426,2.372941091298921e-15,1.3420181934254957e-16,3.5396499385500523e-13
0.29085872576177285,2.376946347393624e-15,1.3449182739480733e-16,3.8321913395643037e-13
0.2914127423822715,2.377375362727384e-15,1.3465999166243525e-16,3.8955403222304945e-13
0.2919667590027701,2.3781451531350905e-15,1.3472902782361162e-16,3.9266142591408444e-13
0.2925207756232687,2.3810856162244228e-15,1.3559399244687993e-16,3.9605521641082546e-13
0.2930747922437673,2.3829980318140032e-15,1.356816944907687e-16,4.218165264661755e-13
0.29362880886426596,2.3864873071277736e-15,1.356821509522836e-16,4.2212368474856835e-13
0.29418282548476454,2.388842355745801e-15,1.3665391671081223e-16,4.3369449310467105e-13
0.29473684210526313,2.3896731365062323e-15,1.368855893877235e-16,4.4784702542026955e-13
0.2952908587257618,2.3954372826141965e-15,1.3701775671952406e-16,4.4784702542026955e-13
0.29584487534626036,2.3985683434192436e-15,1.371670657805643e-16,4.485548247492345e-13
0.296398891966759,2.3994280147389407e-15,1.372300360467416e-16,4.607530110203431e-13
0.2969529085872576,2.4029611628961806e-15,1.3789064776845044e-16,4.643391521320166e-13
0.29750692520775623,2.4053967198225325e-15,1.3804013785379452e-16,5.079048522911374e-13
0.2980609418282548,2.4072109138834078e-15,1.3806684012514144e-16,5.154689023599977e-13
0.29861495844875346,2.4108193261006867e-15,1.382702360169512e-16,5.30254036108978e-13
0.29916897506925205,2.4147714626227027e-15,1.387705030935305e-16,5.311948480294773e-13
0.2997229916897507,2.4147714626227027e-15,1.3877542118197575e-16,5.413890607783436e-13
0.3002770083102493,2.417470015526863e-15,1.3896097513607214e-16,5.436521906211756e-13
0.3008310249307479,2.423714065879183e-15,1.3906140743896384e-16,5.664633620434992e-13
0.3013850415512465,2.4250968161157014e-15,1.3909680638026553e-16,6.284496260767826e-13
0.30193905817174516,2.4350337855781697e-15,1.392966776032862e-16,6.396404069964715e-13
0.30249307479224374,2.4356065543793814e-15,1.3937886733604196e-16,6.399409092727481e-13
0.3030470914127424,2.4367058926174342e-15,1.395205634121521e-16,6.658436047212507e-13
0.303601108033241,2.4381659550198993e-15,1.396817471555504e-16,6.797825362588488e-13
0.3041551246537396,2.4391496552777187e-15,1.3992897691812587e-16,6.797825362588488e-13
0.3047091412742382,2.4430627950083523e-15,1.4018838671553999e-16,6.867099696729907e-13
0.30526315789473685,2.446446508332187e-15,1.4043542196777693e-16,7.137734534875658e-13
0.30581717451523543,2.451596909717166e-15,1.4045601705353403e-16,7.138048733222192e-13
0.3063711911357341,2.451596909717166e-15,1.4075214476950135e-16,7.264300007021963e-13
0.30692520775623267,2.452147670503932e-15,1.4150680914802314e-16,7.319933978649557e-13
0.3074792243767313,2.4534601520190834e-15,1.4173941601833758e-16,7.319933978649557e-13
0.3080332409972299,2.4552298268721313e-15,1.420179491003606e-16,7.423180299957042e-13
0.30858725761772854,2.4594821186856898e-15,1.4204442273228412e-16,7.460083398707153e-13
0.3091412742382271,2.4598882407326843e-15,1.420844423987891e-16,7.51910023848644e-13
0.30969529085872577,2.4650202162476525e-15,1.4211850522043288e-16,7.866372043962821e-13
0.31024930747922436,2.474002860171867e-15,1.42659362669346e-16,7.921016505112468e-13
0.310803324099723,2.4762312666466156e-15,1.4275127528062336e-16,7.959784935529744e-13
0.3113573407202216,2.4774443651884706e-15,1.4302349788984285e-16,8.565038570860117e-13
0.31191135734072023,2.47847766739403e-15,1.4316732104040595e-16,8.598719861375475e-13
0.3124653739612188,2.4793289525176423e-15,1.43257066916909e-16,9.279799695170388e-13
0.31301939058171746,2.479344770266769e-15,1.4339477359604827e-16,9.279799695170388e-13
0.31357340720221605,2.4839990864763144e-15,1.434415313866004e-16,9.3109409559926e-13
0.3141274238227147,2.4839990864763144e-15,1.437075250582641e-16,9.704108569039206e-13
0.3146814404432133,2.4903190377720966e-15,1.4397814498917068e-16,1.0211308289539366e-12
0.3152354570637119,2.4911946585825894e-15,1.4401977730389212e-16,1.0243304475369696e-12
0.3157894736842105,2.4938406658993852e-15,1.4473482853358058e-16,1.0292336388542079e-12
0.31634349030470915,2.494994194229149e-15,1.4528540431531994e-16,1.0445653069929356e-12
0.31689750692520774,2.497972086508861e-15,1.4540218058578004e-16,1.0629255254088401e-12
0.3174515235457064,2.503143805831536e-15,1.4557945288324772e-16,1.0656392257760558e-12
0.31800554016620497,2.5045251440719874e-15,1.4607377286185465e-16,1.0668513464192056e-12
0.3185595567867036,2.508447407320096e-15,1.4648423757503947e-16,1.0717271015207197e-12
0.3191135734072022,2.509588365282402e-15,1.467967419067453e-16,1.0757734937550947e-12
0.31966759002770084,2.513394665260823e-15,1.4718353175134796e-16,1.1144601879878465e-12
0.32022160664819943,2.513961561053505e-15,1.4724402368560804e-16,1.2015450794838125e-12
0.3207756232686981,2.5177649755490496e-15,1.4724927915963225e-16,1.2123253038321229e-12
0.32132963988919666,2.5179918540261577e-15,1.4730137432063515e-16,1.2585207583759937e-12
0.3218836565096953,2.5299831099412855e-15,1.473230564490628e-16,1.297311536177469e-12
0.3224376731301939,2.531669533259986e-15,1.4776344995400473e-16,1.3177015059394193e-12
0.32299168975069253,2.5351639322560353e-15,1.478263275721677e-16,1.3919130167931853e-12
0.3235457063711911,2.5351639322560353e-15,1.4812177644867058e-16,1.4935048494214163e-12
0.32409972299168976,2.536176737656261e-15,1.4829653914125622e-16,1.5116124638837181e-12
0.32465373961218835,2.539691872455957e-15,1.484372239409084e-16,1.5118878322282355e-12
0.325207756232687,2.546950283899357e-15,1.485911879844123e-16,1.5273209813855655e-12
0.3257617728531856,2.548730484805147e-15,1.48883148654989e-16,1.629822463216691e-12
0.3263157894736842,2.5515625995462767e-15,1.489729779165513e-16,1.6682167835719205e-12
0.3268698060941828,2.5570592802381827e-15,1.490924235865453e-16,1.7444649554937498e-12
0.32742382271468146,2.5572988323728626e-15,1.4921527269969338e-16,1.7613869588608495e-12
0.32797783933518004,2.5582571354555826e-15,1.495106633100216e-16,1.788840466842311e-12
0.3285318559556787,2.5639004763355684e-15,1.495106633100216e-16,1.8279754560376586e-12
0.3290858725761773,2.5644941880135556e-15,1.4978330925260282e-16,1.8628980788258353e-12
0.3296398891966759,2.5644941880135556e-15,1.5015516657351947e-16,1.9101242967506245e-12
0.3301939058171745,2.565400125694515e-15,1.5022478132820494e-16,1.9250009916452857e-12
0.33074792243767315,2.5661951016190726e-15,1.5025266958381184e-16,1.9972644634210717e-12
0.33130193905817173,2.5702069193155205e-15,1.5029440082441627e-16,2.047123726977458e-12
0.3318559556786704,2.576628081088722e-15,1.5035420448879023e-16,2.192461242472809e-12
0.33240997229916897,2.5769530734576227e-15,1.5040277981557182e-16,2.23491449823916e-12
0.3329639889196676,2.577458108182115e-15,1.506686801208327e-16,2.4429432784455118e-12
0.3335180055401662,2.578329900021236e-15,1.508914999856794e-16,2.4609527256732554e-12
0.33407202216066484,2.5873592694629435e-15,1.510313703727631e-16,2.4818161578630483e-12
0.3346260387811634,2.5918645074145737e-15,1.5119710637142016e-16,2.503623614824175e-12
0.33518005540166207,2.592684048755188e-15,1.5125295360976708e-16,2.585982416788256e-12
0.33573407202216066,2.5944818801492584e-15,1.5127080261922688e-16,2.631854440909682e-12
0.3362880886426593,2.6155285059312373e-15,1.519674916653407e-16,2.6386244577511376e-12
0.3368421052631579,2.6239267230903963e-15,1.522372039510964e-16,2.6519071539099448e-12
0.33739612188365653,2.628711429223475e-15,1.522744671949178e-16,2.8093339867595025e-12
0.3379501385041551,2.6288886831750857e-15,1.5231312752820324e-16,2.8664221366576553e-12
0.33850415512465376,2.6289562690149994e-15,1.523973152165776e-16,2.881094113604303e-12
0.33905817174515235,2.6311218725867602e-15,1.5252660625707887e-16,2.94145690835319e-12
0.339612188365651,2.6311218725867602e-15,1.5274872299339818e-16,3.0967491391836757e-12
0.3401662049861496,2.6365845426994165e-15,1.527743983343709e-16,3.1324163271460438e-12
0.3407202216066482,2.636648613653827e-15,1.528620325726295e-16,3.2836808270914834e-12
0.3412742382271468,2.637194755352191e-15,1.5288033727949207e-16,3.48978076671333e-12
0.34182825484764545,2.6518312519938985e-15,1.5291347285315103e-16,3.662045400029976e-12
0.34238227146814404,2.6646773606313883e-15,1.5309203656006488e-16,3.877559663292089e-12
0.3429362880886427,2.668940676463593e-15,1.5311504838343556e-16,3.908270881218486e-12
0.34349030470914127,2.6704040718284666e-15,1.5348650746032123e-16,4.001514824198307e-12
0.3440443213296399,2.6714144833243124e-15,1.536174530383251e-16,4.00694263817857e-12
0.3445983379501385,2.6754711079727966e-15,1.5368476743337847e-16,4.060106196419052e-12
0.34515235457063714,2.676690084092169e-15,1.5369213664678715e-16,4.503741970598848e-12
0.34570637119113573,2.677387445822092e-15,1.537226805660855e-16,4.824479688225176e-12
0.3462603878116344,2.6780432658718016e-15,1.5454061055485945e-16,4.880139348147622e-12
0.34681440443213296,2.680160110689417e-15,1.547491480488214e-16,4.9877622059425804e-12
0.3473684210526316,2.680307987693887e-15,1.5511028819591388e-16,4.9877622059425804e-12
0.3479224376731302,2.680322744390011e-15,1.552153732125326e-16,5.216991796271539e-12
0.34847645429362883,2.681797011720409e-15,1.5522410650082881e-16,5.239278102798586e-12
0.3490304709141274,2.6823288181523495e-15,1.5550271644294686e-16,5.548226607403193e-12
0.34958448753462606,2.683466705370169e-15,1.5553351904385398e-16,5.830354505406867e-12
0.35013850415512465,2.6960531750317827e-15,1.5553351904385398e-16,5.890444645082028e-12
0.3506925207756233,2.7017170323716533e-15,1.5556752915015692e-16,6.306360476153902e-12
0.3512465373961219,2.703235155696678e-15,1.5618828621615308e-16,6.704932959506645e-12
0.3518005540166205,2.7104771049033183e-15,1.569705446987172e-16,6.757268123244825e-12
0.3523545706371191,2.7190073827462505e-15,1.5709540797150768e-16,6.757268123244825e-12
0.35290858725761776,2.719030258963313e-15,1.5728278927339977e-16,6.869889631116126e-12
0.35346260387811634,2.721854739138378e-15,1.573440442601926e-16,6.953567759586449e-12
0.35401662049861493,2.7229604452679487e-15,1.5738096987409203e-16,6.962512933221108e-12
0.3545706371191136,2.7258472182150827e-15,1.5749414673290864e-16,7.026376660705623e-12
0.35512465373961216,2.7288317211782678e-15,1.577808979777946e-16,7.29901071133765e-12
0.3556786703601108,2.73239407002711e-15,1.5784966607591302e-16,7.31268863336167e-12
0.3562326869806094,2.73239407002711e-15,1.5811761933790727e-16,7.775141632189664e-12
0.35678670360110804,2.7400058675407542e-15,1.5812162701117758e-16,8.333179535383908e-12
0.3573407202216066,2.745488053992982e-15,1.5812162701117758e-16,8.404201028930115e-12
0.35789473684210527,2.7564037250084464e-15,1.5829738515482022e-16,8.42820318194615e-12
0.35844875346260385,2.761167721574216e-15,1.586376673828098e-16,8.55566746530078e-12
0.3590027700831025,2.776976358008878e-15,1.5928313644297e-16,8.57270237959019e-12
0.3595567867036011,2.7816036012203925e-15,1.5934199046927588e-16,8.607365742932817e-12
0.3601108033240997,2.7923116402443444e-15,1.5942835607027474e-16,9.275831678588365e-12
0.3606648199445983,2.7948685923255263e-15,1.5946855927537389e-16,9.422958376552e-12
0.36121883656509696,2.7999170007305184e-15,1.5963184103976766e-16,9.552408341727883e-12
0.36177285318559554,2.8014574825405487e-15,1.5981555419972636e-16,9.584690237639425e-12
0.3623268698060942,2.80367958492244e-15,1.600230374964976e-16,9.637191685936205e-12
0.3628808864265928,2.804380366141298e-15,1.606521333398419e-16,9.766529390651677e-12
0.3634349030470914,2.8054720414095097e-15,1.6074312530592588e-16,1.03317087481907e-11
0.36398891966759,2.8054885592806066e-15,1.6106201834166413e-16,1.03317087481907e-11
0.36454293628808865,2.807553212524912e-15,1.6133486702111875e-16,1.0373820493094112e-11
0.36509695290858724,2.807712881497344e-15,1.6147322697755806e-16,1.0373820493094112e-11
0.3656509695290859,2.8124317496404253e-15,1.615097941126057e-16,1.1445104455933822e-11
0.36620498614958447,2.81288179564074e-15,1.6156602749322916e-16,1.1570940071345556e-11
0.3667590027700831,2.8154472762322383e-15,1.6158161778305055e-16,1.171341646282239e-11
0.3673130193905817,2.8154472762322383e-15,1.616806342811802e-16,1.171341646282239e-11
0.36786703601108034,2.8169067845547342e-15,1.6201938095681457e-16,1.181691247524069e-11
0.3684210526315789,2.817027751491298e-15,1.6202688222983445e-16,1.2238407898927744e-11
0.36897506925207757,2.8204913521742663e-15,1.6206273173120857e-16,1.254283645271164e-11
0.36952908587257616,2.822628334275432e-15,1.6206273173120857e-16,1.2889912082440126e-11
0.3700831024930748,2.8235182476665436e-15,1.6206273173120857e-16,1.3420262102981766e-11
0.3706371191135734,2.824719392866845e-15,1.6211871911648956e-16,1.3555053869583255e-11
0.37119113573407203,2.8250818613681954e-15,1.621468844794114e-16,1.3773096225685472e-11
0.3717451523545706,2.8297721284752836e-15,1.621468844794114e-16,1.378070213102753e-11
0.37229916897506926,2.829903146679056e-15,1.621701972606253e-16,1.454221130585595e-11
0.37285318559556785,2.830026947123157e-15,1.6224677329889999e-16,1.5433385224957872e-11
0.3734072022160665,2.832061772861003e-15,1.624389451197329e-16,1.570932412303988e-11
0.3739612188365651,2.8359273442275348e-15,1.633696737344773e-16,1.5785858712898836e-11
0.3745152354570637,2.83617000230545e-15,1.6358889618942876e-16,1.5785858712898836e-11
0.3750692520775623,2.837024420803496e-15,1.6361261568355802e-16,1.611334558907669e-11
0.37562326869806095,2.8407140651019607e-15,1.6361261568355802e-16,1.6365881432072023e-11
0.37617728531855954,2.8410590550205307e-15,1.6390988692632487e-16,1.650784630373417e-11
0.3767313019390582,2.843702000452415e-15,1.6413024965191295e-16,1.6860122250053568e-11
0.37728531855955677,2.8443735009331004e-15,1.642099903810572e-16,1.7349950927879135e-11
0.3778393351800554,2.845020288750287e-15,1.6461142496247186e-16,1.774838722379738e-11
0.378393351800554,2.8482871134680768e-15,1.6470833217097395e-16,1.7884117389253362e-11
0.37894736842105264,2.8486003325271673e-15,1.650142686575346e-16,1.8146422014486772e-11
0.37950138504155123,2.8486003325271673e-15,1.650275292455909e-16,1.871208812559575e-11
0.3800554016620499,2.851009637022761e-15,1.6542087724927506e-16,1.9211850648857568e-11
0.38060941828254846,2.8562116780179704e-15,1.656139975309807e-16,2.0138756394903485e-11
0.3811634349030471,2.8614093216450884e-15,1.6602609765728838e-16,2.0758787711044974e-11
0.3817174515235457,2.8658497486308647e-15,1.6606754170949033e-16,2.077531285377211e-11
0.38227146814404434,2.8658497486308647e-15,1.6625151733397795e-16,2.077531285377211e-11
0.3828254847645429,2.868870659130661e-15,1.6631487288998485e-16,2.0787835982668454e-11
0.38337950138504157,2.8745474845111056e-15,1.6718867952151193e-16,2.1006087192488338e-11
0.38393351800554015,2.8832804728409387e-15,1.675200179476738e-16,2.1359403963095327e-11
0.3844875346260388,2.884318600367918e-15,1.6805310209454886e-16,2.1899965242368465e-11
0.3850415512465374,2.884328079275747e-15,1.6853029082919876e-16,2.309223659428558e-11
0.385595567867036,2.8891901838375526e-15,1.6939608005138225e-16,2.3102932177629165e-11
0.3861495844875346,2.8955885284785082e-15,1.694419715597703e-16,2.326127577743734e-11
0.38670360110803326,2.9070444436510676e-15,1.6958303797748854e-16,2.3868150575728233e-11
0.38725761772853184,2.9155561239259764e-15,1.6980604468430417e-16,2.4226109882910093e-11
0.3878116343490305,2.9244673567191114e-15,1.6985164541433853e-16,2.4429823759241556e-11
0.3883656509695291,2.926339437853085e-15,1.7017563685226427e-16,2.4547767710463634e-11
0.3889196675900277,2.9269421481800985e-15,1.7067352711791401e-16,2.4570627881097443e-11
0.3894736842105263,2.9279803511793994e-15,1.7068956091539621e-16,2.4661362035058838e-11
0.39002770083102495,2.9383762904514364e-15,1.7070516917068978e-16,2.4739920480138624e-11
0.39058171745152354,2.9403483495587357e-15,1.7075656163443257e-16,2.520455896963729e-11
0.3911357340720222,2.941393329526836e-15,1.7092841490311096e-16,2.5344544989810976e-11
0.39168975069252077,2.9437486846997102e-15,1.7116031499869917e-16,2.5566359127016036e-11
0.3922437673130194,2.944903604653113e-15,1.716747053947858e-16,2.5932397777144517e-11
0.392797783933518,2.9490600308394184e-15,1.7203031050247023e-16,2.5932397777144517e-11
0.39335180055401664,2.957060269667236e-15,1.7218636318334216e-16,2.6892472766744567e-11
0.3939058171745152,2.9606756647326627e-15,1.723767377357012e-16,2.715490300930472e-11
0.39445983379501387,2.9628136061178998e-15,1.728054323223007e-16,2.7450528937522306e-11
0.39501385041551246,2.962879680850565e-15,1.7288105687885713e-16,2.7527455831574724e-11
0.3955678670360111,2.969659139901642e-15,1.7295954959742795e-16,2.8637257324256966e-11
0.3961218836565097,2.9757967794981343e-15,1.7343748756867234e-16,2.9864339587407796e-11
0.39667590027700833,2.9767495720291536e-15,1.734725649765329e-16,3.016181797261848e-11
0.3972299168975069,2.9773802181872917e-15,1.7360277724081291e-16,3.01936052532682e-11
0.39778393351800556,2.9852792762193285e-15,1.7367312063146565e-16,3.032074500606167e-11
0.39833795013850415,2.987226565950944e-15,1.7379611261594492e-16,3.125111660761314e-11
0.3988919667590028,2.990315596046885e-15,1.7395282882358485e-16,3.136615647695534e-11
0.3994459833795014,2.9908343708552658e-15,1.7409940387581327e-16,3.1573303829498807e-11
0.4,2.9914130329136464e-15,1.7473077871359926e-16,3.257334446911681e-11
0.4005540166204986,2.9922217318406685e-15,1.7474677642853485e-16,3.292762905487652e-11
0.40110803324099725,2.9934439611968705e-15,1.7489239610384804e-16,3.297725729345277e-11
0.40166204986149584,3.002791506682792e-15,1.750023620906606e-16,3.314821861225235e-11
0.4022160664819945,3.0171210711726865e-15,1.756975889552334e-16,3.4587722615586226e-11
0.40277008310249307,3.0198134164498075e-15,1.7638982003935198e-16,3.474716303790875e-11
0.4033240997229917,3.0201891972327746e-15,1.7669518631445582e-16,3.534048616613755e-11
0.4038781163434903,3.0222683013035773e-15,1.7715723011536818e-16,3.66509875992869e-11
0.40443213296398894,3.0238130866378164e-15,1.7718624708048948e-16,3.6831214648057255e-11
0.40498614958448753,3.0289467127526763e-15,1.7722674211562628e-16,3.7845909273670264e-11
0.4055401662049862,3.029507372045995e-15,1.773525316818403e-16,3.8085534925127264e-11
0.40609418282548476,3.0310611773947133e-15,1.7749308273266155e-16,3.815729441603948e-11
0.4066481994459834,3.031877969038138e-15,1.7765863539832487e-16,4.011684628813352e-11
0.407202216066482,3.033076445293315e-15,1.7835670858254221e-16,4.031649586492376e-11
0.40775623268698064,3.0344764938909063e-15,1.7849042133450196e-16,4.031649586492376e-11
0.4083102493074792,3.0499697780540748e-15,1.788594524727124e-16,4.0459571348373144e-11
0.40886426592797787,3.0509888883954483e-15,1.789846925482174e-16,4.071402932672669e-11
0.40941828254847645,3.051312425670957e-15,1.7921330699430368e-16,4.0883285447532346e-11
0.4099722991689751,3.05142352552376e-15,1.7927713116075156e-16,4.124485318155397e-11
0.4105263157894737,3.052950422381606e-15,1.7938078255733066e-16,4.1256572297296254e-11
0.4110803324099723,3.05465037138445e-15,1.8016504405822364e-16,4.140224594012693e-11
0.4116343490304709,3.0653471551574347e-15,1.8041692768064e-16,4.1687872428465075e-11
0.4121883656509695,3.066495741648432e-15,1.8059022604337305e-16,4.182987289880203e-11
0.41274238227146814,3.079717485198931e-15,1.8060645643332448e-16,4.211842207559788e-11
0.41329639889196673,3.0846238432937358e-15,1.8114023877089745e-16,4.3136836867651e-11
0.4138504155124654,3.0849323761503467e-15,1.8114447506154518e-16,4.3413601927669046e-11
0.41440443213296396,3.0901746327377353e-15,1.8136087237328766e-16,4.459425332175027e-11
0.4149584487534626,3.0907351680021035e-15,1.8136087237328766e-16,4.4694347584974896e-11
0.4155124653739612,3.093362321195493e-15,1.8231686747005479e-16,4.4803417749739826e-11
0.41606648199445984,3.0965078864693638e-15,1.8243691859598622e-16,4.610983159582213e-11
0.4166204986149584,3.101148149125676e-15,1.8323229709440485e-16,4.625028366995588e-11
0.41717451523545707,3.1012154105825734e-15,1.837707716395782e-16,4.744760921688252e-11
0.41772853185595565,3.101634061443204e-15,1.837707716395782e-16,4.77132155877504e-11
0.4182825484764543,3.103611499372728e-15,1.8415665625731272e-16,4.82336239653458e-11
0.4188365650969529,3.108844891197295e-15,1.845545665574963e-16,4.885010054566881e-11
0.4193905817174515,3.1103107024962148e-15,1.8464347199689126e-16,4.9070707782570496e-11
0.4199445983379501,3.110710365918459e-15,1.8475642751024587e-16,4.961092503850414e-11
0.42049861495844876,3.111120944313642e-15,1.8498900295764378e-16,4.9611985261858336e-11
0.42105263157894735,3.117057117545331e-15,1.852782913582474e-16,4.9669420493473325e-11
0.421606648199446,3.1325292059750342e-15,1.852782913582474e-16,5.110866580992747e-11
0.4221606648199446,3.1334329928236025e-15,1.8534263745865249e-16,5.2308381447929915e-11
0.4227146814404432,3.140134456448181e-15,1.8567491448298334e-16,5.3508409854148714e-11
0.4232686980609418,3.1424762527024107e-15,1.8571033703830276e-16,5.414327631663395e-11
0.42382271468144045,3.1429288873991238e-15,1.8607231975538198e-16,5.5024965925259164e-11
0.42437673130193904,3.1441224705297093e-15,1.86207762728462e-16,5.5777709752657335e-11
0.4249307479224377,3.1459989839234005e-15,1.8635376492435852e-16,5.6585716740342814e-11
0.42548476454293627,3.1470536315066153e-15,1.8643415812417615e-16,5.6750289694372426e-11
0.4260387811634349,3.1535022414778986e-15,1.8668882605365506e-16,5.690431414202751e-11
0.4265927977839335,3.1542458953790006e-15,1.868784882146435e-16,5.749899565290678e-11
0.42714681440443214,3.1581266331156836e-15,1.8724798038189842e-16,5.834974981434013e-11
0.4277008310249307,3.159087690173815e-15,1.8736830627773244e-16,5.870535010272924e-11
0.42825484764542937,3.1635725624153988e-15,1.8750594546626795e-16,5.961536668295085e-11
0.42880886426592796,3.1648864606288273e-15,1.8775587880366628e-16,6.135628883505457e-11
0.4293628808864266,3.165410113010471e-15,1.8827266409599561e-16,6.164682932896831e-11
0.4299168975069252,3.166158038890522e-15,1.8871770059056196e-16,6.228620791225686e-11
0.43047091412742383,3.1721944094904495e-15,1.890064937167803e-16,6.244557759879403e-11
0.4310249307479224,3.1746637801515677e-15,1.9038137521427101e-16,6.273376127399516e-11
0.43157894736842106,3.177627215506124e-15,1.9042478340973905e-16,6.285123307032637e-11
0.43213296398891965,3.1862445459505745e-15,1.905084257544841e-16,6.312293687445184e-11
0.4326869806094183,3.186932467202263e-15,1.905333949059232e-16,6.399976620723287e-11
0.4332409972299169,3.1890808600038985e-15,1.9067741071430524e-16,6.438261246489723e-11
0.4337950138504155,3.1915774934218508e-15,1.9094955094828172e-16,6.59826296529652e-11
0.4343490304709141,3.193353809167291e-15,1.9106181004916022e-16,6.604566729098205e-11
0.43490304709141275,3.200085156548884e-15,1.9159625977881687e-16,6.693332187650725e-11
0.43545706371191134,3.205511312436915e-15,1.9179991498394392e-16,6.744245889392541e-11
0.43601108033241,3.2065955996811457e-15,1.9187098445620132e-16,6.943368262735538e-11
0.43656509695290857,3.2067827221643925e-15,1.9227862292769134e-16,7.027815713989116e-11
0.4371191135734072,3.2083280469091426e-15,1.9228035430921593e-16,7.08928715872546e-11
0.4376731301939058,3.208833096351967e-15,1.9279321903005468e-16,7.205229370726848e-11
0.43822714681440444,3.215525208145181e-15,1.927980088283279e-16,7.215728212880435e-11
0.43878116343490303,3.2173168398031174e-15,1.9351863386465367e-16,7.271910800712954e-11
0.4393351800554017,3.2259368590723074e-15,1.9385038628429323e-16,7.543788190142449e-11
0.43988919667590026,3.229593349258751e-15,1.940879589785934e-16,7.61819458896156e-11
0.4404432132963989,3.2359171755693584e-15,1.940879589785934e-16,7.712688236526281e-11
0.4409972299168975,3.237591133707509e-15,1.9469868425807866e-16,7.778219188211757e-11
0.44155124653739614,3.237762077666489e-15,1.9471341749675826e-16,7.86908107341868e-11
0.4421052631578947,3.245837843775269e-15,1.948543834011549e-16,7.965858466805942e-11
0.44265927977839337,3.2475313054332585e-15,1.9621491603054194e-16,8.076094473199372e-11
0.44321329639889195,3.2475562421138646e-15,1.9622591817864297e-16,8.097484307453208e-11
0.4437673130193906,3.2479309440724875e-15,1.9623624238875382e-16,8.109261778511417e-11
0.4443213296398892,3.250110771569316e-15,1.9709526798228101e-16,8.115334715139096e-11
0.4448753462603878,3.2569244227612132e-15,1.9731733776232697e-16,8.164182467043811e-11
0.4454293628808864,3.2595704013400776e-15,1.9754994624116775e-16,8.214158141508164e-11
0.44598337950138506,3.2640663209370832e-15,1.9756656421343789e-16,8.364466478205245e-11
0.44653739612188365,3.2677640622343544e-15,1.9824114844397673e-16,8.446154196804862e-11
0.4470914127423823,3.2708303122695444e-15,1.996382297266396e-16,8.696419579607879e-11
0.4476454293628809,3.272897148807024e-15,1.9966188736122838e-16,8.777600203478667e-11
0.4481994459833795,3.2753501713890068e-15,1.998287208573869e-16,8.777988749393186e-11
0.4487534626038781,3.2784235719778785e-15,2.000384577589995e-16,8.895280876986259e-11
0.44930747922437675,3.2792231848269913e-15,2.0010801753970753e-16,9.230215006629952e-11
0.44986149584487534,3.2803427624275434e-15,2.0012013882299605e-16,9.248893544686509e-11
0.450415512465374,3.2832520061308213e-15,2.0014077890845017e-16,9.311602054754387e-11
0.45096952908587257,3.285726112044285e-15,2.0166257984829602e-16,9.322321359921116e-11
0.4515235457063712,3.2884046561086027e-15,2.0203702969524976e-16,9.342988667650008e-11
0.4520775623268698,3.290071755376689e-15,2.0270024271864244e-16,9.532247951329225e-11
0.45263157894736844,3.2937523860595525e-15,2.0383078965282015e-16,9.715760285327303e-11
0.45318559556786703,3.299480960993732e-15,2.039650875560675e-16,9.762627999124671e-11
0.45373961218836567,3.310031905129235e-15,2.0444686978423577e-16,9.762627999124671e-11
0.45429362880886426,3.3127692826666486e-15,2.047091326081135e-16,9.788832575470961e-11
0.4548476454293629,3.314135180060944e-15,2.0510731911075963e-16,9.99701691847932e-11
0.4554016620498615,3.314308796865599e-15,2.0524925765980297e-16,1.0115791388519164e-10
0.45595567867036013,3.3159453969927563e-15,2.0533632981388264e-16,1.0226996633991863e-10
0.4565096952908587,3.318421446019803e-15,2.0542016425194348e-16,1.029089737561528e-10
0.45706371191135736,3.329143487056144e-15,2.061706446945359e-16,1.0609591566507727e-10
0.45761772853185595,3.3315787753902564e-15,2.0625887439340546e-16,1.0639995854831168e-10
0.4581717451523546,3.3425720780488384e-15,2.0659967972953443e-16,1.0639995854831168e-10
0.4587257617728532,3.3463981158810098e-15,2.067382866569395e-16,1.1524169620226866e-10
0.4592797783933518,3.3482790819467555e-15,2.0679358562383246e-16,1.160097986243789e-10
0.4598337950138504,3.348928610180068e-15,2.0766481763660041e-16,1.178553605692691e-10
0.46038781163434905,3.3521555449859997e-15,2.0775141291905074e-16,1.195025014944319e-10
0.46094182825484764,3.3538086273054557e-15,2.0782865236610396e-16,1.2120260663069345e-10
0.4614958448753463,3.3661731591041414e-15,2.0794766009064797e-16,1.2307447266072185e-10
0.46204986149584487,3.3752737791004282e-15,2.0841594669617333e-16,1.2952944280903567e-10
0.4626038781163435,3.377183168875016e-15,2.0864985542494685e-16,1.307468941644603e-10
0.4631578947368421,3.378994800289446e-15,2.0865961894692664e-16,1.3137487644208268e-10
0.46371191135734074,3.3794345333844043e-15,2.09452995799168e-16,1.321917123730189e-10
0.46426592797783933,3.379461799588874e-15,2.099265841193346e-16,1.3232619656278003e-10
0.464819944598338,3.379461799588874e-15,2.1036714566909508e-16,1.3242818661395274e-10
0.46537396121883656,3.3823472095494965e-15,2.1064487231327504e-16,1.3365643927744752e-10
0.4659279778393352,3.386668909127977e-15,2.107974547610099e-16,1.3484301264796333e-10
0.4664819944598338,3.3925673314928545e-15,2.1082852807116585e-16,1.3570494982472695e-10
0.46703601108033244,3.404351148550429e-15,2.1111500538957578e-16,1.361644226765949e-10
0.467590027700831,3.4056596460311255e-15,2.1176666312134072e-16,1.3669619816414396e-10
0.46814404432132967,3.4056596460311255e-15,2.1195483836180496e-16,1.404174393065408e-10
0.46869806094182825,3.4089953574383636e-15,2.119667400378362e-16,1.408798744106306e-10
0.4692520775623269,3.4215049124700256e-15,2.1213841634802642e-16,1.4145914038211592e-10
0.4698060941828255,3.4226016283400222e-15,2.1217746450567926e-16,1.4301594277395287e-10
0.4703601108033241,3.4280204137284453e-15,2.130356343509459e-16,1.5437318063789223e-10
0.4709141274238227,3.431460915642687e-15,2.1318136381541757e-16,1.5466181509800747e-10
0.4714681440443213,3.4337653089439754e-15,2.1340557729615026e-16,1.5663176748531348e-10
0.47202216066481995,3.436878493290332e-15,2.1340732664443638e-16,1.600624908035147e-10
0.47257617728531853,3.439293430721957e-15,2.1384146796466885e-16,1.6131847058485834e-10
0.4731301939058172,3.439293430721957e-15,2.142664380125708e-16,1.6143503565050574e-10
0.47368421052631576,3.4408368358506684e-15,2.1482996043133836e-16,1.6183484471103401e-10
0.4742382271468144,3.443031116180417e-15,2.1537553160899007e-16,1.6361025072004759e-10
0.474792243767313,3.4546158187855077e-15,2.1588411059310738e-16,1.6510690438988758e-10
0.47534626038781164,3.457199315834353e-15,2.1588471701681035e-16,1.6586533800308267e-10
0.4759002770083102,3.4608245678462512e-15,2.1712542724410309e-16,1.6595547244618397e-10
0.47645429362880887,3.4633796264167295e-15,2.1712979628269772e-16,1.6784498159171614e-10
0.47700831024930745,3.463450632364311e-15,2.1747272927724698e-16,1.726663748022324e-10
0.4775623268698061,3.463818270616454e-15,2.175696890474682e-16,1.7531137486900575e-10
0.4781163434903047,3.4673207088923166e-15,2.1815144318701126e-16,1.76470813327667e-10
0.47867036011080333,3.468976274582018e-15,2.1815678464617963e-16,1.7747850576423054e-10
0.4792243767313019,3.4794541456349575e-15,2.18610070115298e-16,1.794211679427879e-10
0.47977839335180056,3.482238576707164e-15,2.1973667722391368e-16,1.803532121967211e-10
0.48033240997229915,3.485647456968211e-15,2.2010178303178829e-16,1.8309785057467577e-10
0.4808864265927978,3.4905483348625783e-15,2.2028050770702903e-16,1.8670794825734098e-10
0.4814404432132964,3.4946036190184107e-15,2.2037405671743137e-16,1.8670794825734098e-10
0.481994459833795,3.4966497460829362e-15,2.203823169893691e-16,1.8914648500363853e-10
0.4825484764542936,3.4987581003541276e-15,2.204609298239765e-16,1.9084483783798804e-10
0.48310249307479225,3.5000094092671277e-15,2.2067690878575335e-16,1.9979463397960557e-10
0.48365650969529084,3.5047308541606665e-15,2.2105671538569654e-16,2.0276420647236942e-10
0.4842105263157895,3.507741165306558e-15,2.212237660617702e-16,2.068612865975353e-10
0.48476454293628807,3.5122353392464675e-15,2.2122519020265987e-16,2.0814659626519832e-10
0.4853185595567867,3.512843353339965e-15,2.2166348177088123e-16,2.1058685711236564e-10
0.4858725761772853,3.5200924375269762e-15,2.2166348177088123e-16,2.136737012667485e-10
0.48642659279778394,3.5208914904356978e-15,2.2226409976373935e-16,2.2157336400533795e-10
0.48698060941828253,3.534536560047647e-15,2.2325644352654204e-16,2.2474597884166955e-10
0.48753462603878117,3.539064155924301e-15,2.239911743801947e-16,2.2670346499275447e-10
0.48808864265927976,3.5392060864785195e-15,2.2414973246834706e-16,2.270840680345756e-10
0.4886426592797784,3.53989093159776e-15,2.2468525268140914e-16,2.3200741220583882e-10
0.489196675900277,3.5416866745831675e-15,2.247660091048333e-16,2.391079372886994e-10
0.48975069252077563,3.5568440488885554e-15,2.2526961395703766e-16,2.4321051420127254e-10
0.4903047091412742,3.566318660360855e-15,2.260765703543486e-16,2.4553003357321827e-10
0.49085872576177286,3.574273994941422e-15,2.270571566561289e-16,2.4553003357321827e-10
0.49141274238227145,3.578434442822353e-15,2.273482579619627e-16,2.4621574814680487e-10
0.4919667590027701,3.582342082748201e-15,2.273482579619627e-16,2.467582349237992e-10
0.4925207756232687,3.5903429170375655e-15,2.2764819974302387e-16,2.501295329059685e-10
0.4930747922437673,3.5971372187840975e-15,2.285395751492259e-16,2.5124081731325196e-10
0.4936288088642659,3.5971372187840975e-15,2.2865636299186036e-16,2.5555294327186786e-10
0.49418282548476455,3.597625822300766e-15,2.2883449961494697e-16,2.6390174287489086e-10
0.49473684210526314,3.597642688190156e-15,2.2903833839478104e-16,2.7116960874325056e-10
0.4952908587257618,3.598713693073706e-15,2.2951456663166626e-16,2.7837871415550447e-10
0.49584487534626037,3.6040334142101535e-15,2.3025510704014794e-16,2.7939853436355486e-10
0.496398891966759,3.6058201171326995e-15,2.308453122242523e-16,2.7966414342279524e-10
0.4969529085872576,3.607291294101106e-15,2.311961742785863e-16,2.873986910249692e-10
0.49750692520775625,3.615119024856508e-15,2.312314759679865e-16,2.8803724247074685e-10
0.49806094182825483,3.624288367735278e-15,2.316356997517711e-16,2.881299034944469e-10
0.4986149584487535,3.625296207659111e-15,2.316403260159042e-16,2.884220341006228e-10
0.49916897506925206,3.633656408241632e-15,2.3192642976903923e-16,2.9209283267178703e-10
0.4997229916897507,3.6450742976698626e-15,2.324185621499964e-16,2.933365557892111e-10
0.5002770083102493,3.663836313684037e-15,2.3387628904900046e-16,3.013577226220127e-10
0.5008310249307479,3.675308704860413e-15,2.340856906570129e-16,3.0278038719796387e-10
0.5013850415512465,3.691569985722438e-15,2.3431746067474753e-16,3.070656416101632e-10
0.5019390581717451,3.693276277311453e-15,2.3464088829035357e-16,3.1714836691706716e-10
0.5024930747922438,3.694056200560823e-15,2.347055045219371e-16,3.174591181341948e-10
0.5030470914127424,3.699207024765911e-15,2.349285388321567e-16,3.1935902459725617e-10
0.503601108033241,3.7009275512749574e-15,2.3492932057133155e-16,3.217565884317974e-10
0.5041551246537396,3.704613455418693e-15,2.349441073403299e-16,3.36480773141095e-10
0.5047091412742383,3.705092374704476e-15,2.3517436459782933e-16,3.4301903429368776e-10
0.5052631578947369,3.705092374704476e-15,2.361643529116871e-16,3.451184575865463e-10
0.5058171745152354,3.709890753632335e-15,2.3632049196244737e-16,3.4614593797229613e-10
0.506371191135734,3.709890753632335e-15,2.366070643305414e-16,3.4865718404659575e-10
0.5069252077562327,3.7129536792813965e-15,2.3818250247405017e-16,3.5807925522923176e-10
0.5074792243767313,3.7131122001295496e-15,2.3922229427503574e-16,3.6605000046541316e-10
0.5080332409972299,3.713588815385904e-15,2.3923322493158876e-16,3.693387345695865e-10
0.5085872576177285,3.714457525909061e-15,2.3988403205330636e-16,3.7119718557302445e-10
0.5091412742382272,3.715820738248013e-15,2.4007899136352574e-16,3.756588447703348e-10
0.5096952908587258,3.7160951939413185e-15,2.40248320418092e-16,3.828796684493108e-10
0.5102493074792244,3.725595076622811e-15,2.4061378729577297e-16,3.828796684493108e-10
0.510803324099723,3.729283471730984e-15,2.4061378729577297e-16,3.828796684493108e-10
0.5113573407202217,3.742275190898495e-15,2.406224011825266e-16,3.851211948300028e-10
0.5119113573407202,3.742275190898495e-15,2.408124453085798e-16,3.8649245326214306e-10
0.5124653739612188,3.742275190898495e-15,2.412143585251976e-16,3.9352964346685005e-10
0.5130193905817174,3.753319632471651e-15,2.416397955417189e-16,3.944559202010091e-10
0.5135734072022161,3.75578211408896e-15,2.418113594084707e-16,3.9715125321096584e-10
0.5141274238227147,3.756118180280421e-15,2.425873185194813e-16,3.991346398953554e-10
0.5146814404432133,3.757999268726572e-15,2.4282381895925036e-16,4.0603879946113687e-10
0.5152354570637119,3.758468765736228e-15,2.4282381895925036e-16,4.1527453618664983e-10
0.5157894736842106,3.76108010094422e-15,2.428941295203472e-16,4.173385620839972e-10
0.5163434903047092,3.764056031207583e-15,2.433320087845482e-16,4.177560331641735e-10
0.5168975069252078,3.764056031207583e-15,2.436456796896077e-16,4.3546688446956994e-10
0.5174515235457063,3.7683602091984624e-15,2.4380137077062174e-16,4.366519409772363e-10
0.518005540166205,3.770144533004066e-15,2.451886145645023e-16,4.386605244787504e-10
0.5185595567867036,3.785768581407513e-15,2.4545296872004003e-16,4.5702464276979565e-10
0.5191135734072022,3.786048324099584e-15,2.464505955601168e-16,4.5702464276979565e-10
0.5196675900277008,3.7895833546321034e-15,2.4799335513179386e-16,4.617813458411492e-10
0.5202216066481995,3.790274779305687e-15,2.4800494289054683e-16,4.6329410941799755e-10
0.5207756232686981,3.793780643880198e-15,2.4833604054996486e-16,4.676462260865318e-10
0.5213296398891967,3.793966952201537e-15,2.4876143718982257e-16,4.737092679667386e-10
0.5218836565096953,3.795942168061654e-15,2.53112861303183e-16,4.746286806152285e-10
0.522437673130194,3.8044298366089696e-15,2.5321617847817544e-16,4.771387906672105e-10
0.5229916897506925,3.8135928568894986e-15,2.536185848469677e-16,4.875163498637838e-10
0.5235457063711911,3.824900559737563e-15,2.5374887041212967e-16,4.974340156696303e-10
0.5240997229916897,3.835309391265584e-15,2.5400357765411777e-16,5.037473461726264e-10
0.5246537396121884,3.846587283836315e-15,2.5562396897671845e-16,5.097218377426221e-10
0.525207756232687,3.849387383930984e-15,2.5685266601576643e-16,5.148268599883757e-10
0.5257617728531856,3.850032216142398e-15,2.5691159347487507e-16,5.185050190400554e-10
0.5263157894736842,3.868946606379024e-15,2.5706175669221384e-16,5.220001754932722e-10
0.5268698060941829,3.869620325991902e-15,2.571318606942343e-16,5.28482143050675e-10
0.5274238227146815,3.871350106431393e-15,2.5732821354548254e-16,5.329166747724725e-10
0.52797783933518,3.875487913112813e-15,2.5750237834162314e-16,5.332224575560632e-10
0.5285318559556786,3.875523956758715e-15,2.578670557190982e-16,5.60843899783328e-10
0.5290858725761773,3.877580571526026e-15,2.581559544341732e-16,5.649996773663098e-10
0.5296398891966759,3.887150870677412e-15,2.585468140773574e-16,5.909525117562693e-10
0.5301939058171745,3.8977289768733014e-15,2.592026464300436e-16,5.931214422605567e-10
0.5307479224376731,3.9060380051974955e-15,2.5930790459519612e-16,5.952669524979967e-10
0.5313019390581717,3.9065750817083475e-15,2.5936081926735676e-16,6.105647252892429e-10
0.5318559556786704,3.915105118344916e-15,2.5954592505819337e-16,6.15641817460227e-10
0.532409972299169,3.916626475707597e-15,2.6068388645144226e-16,6.290708491925794e-10
0.5329639889196676,3.920884680686403e-15,2.6124080374657884e-16,6.46308896675123e-10
0.5335180055401662,3.9244264757350704e-15,2.6130856473164763e-16,6.537243276644155e-10
0.5340720221606648,3.9259361104894124e-15,2.613872139971643e-16,6.643571928455139e-10
0.5346260387811634,3.933773191075255e-15,2.619637627640917e-16,6.805823197447503e-10
0.535180055401662,3.942134429052103e-15,2.619637627640917e-16,6.842553369704166e-10
0.5357340720221606,3.946382486165849e-15,2.6283456720380836e-16,6.859124346827764e-10
0.5362880886426593,3.9535188108622855e-15,2.632345137503633e-16,7.069399578202707e-10
0.5368421052631579,3.95612673763662e-15,2.6356529858173264e-16,7.221766924673771e-10
0.5373961218836565,3.959028953822725e-15,2.6397309690628377e-16,7.239836756561549e-10
0.5379501385041551,3.9676137481323386e-15,2.6397309690628377e-16,7.299773140316706e-10
0.5385041551246538,3.9722919121561085e-15,2.64715629234735e-16,7.324861387517716e-10
0.5390581717451524,3.98237787903688e-15,2.6498259070497136e-16,7.411936985329295e-10
0.539612188365651,3.983052146649652e-15,2.6502898729695798e-16,7.42850594171344e-10
0.5401662049861495,3.984212740361746e-15,2.6558550998539406e-16,7.526931498362379e-10
0.5407202216066482,3.984277876072759e-15,2.6563456825264174e-16,7.751102630914466e-10
0.5412742382271468,3.993030368281695e-15,2.6685642470843954e-16,7.970721689511807e-10
0.5418282548476454,3.994391990802759e-15,2.6705055593502e-16,8.081085408728397e-10
0.542382271468144,3.9963278189678106e-15,2.6739061692018874e-16,8.31166174819439e-10
0.5429362880886427,4.014673528034487e-15,2.6977772004901285e-16,8.359682206648379e-10
0.5434903047091413,4.029341741232958e-15,2.7010200129395743e-16,8.420124812268425e-10
0.5440443213296399,4.031016682291864e-15,2.701517021976852e-16,8.420124812268425e-10
0.5445983379501385,4.03249891111551e-15,2.724504411096522e-16,8.524352902702651e-10
0.5451523545706372,4.037164957928274e-15,2.727316435122582e-16,8.645507414019656e-10
0.5457063711911357,4.037272204471616e-15,2.746863625895862e-16,8.661792510894044e-10
0.5462603878116343,4.037583315829886e-15,2.747609696609022e-16,8.716174930045787e-10
0.5468144044321329,4.043782460337342e-15,2.7499890327027947e-16,8.737603171346326e-10
0.5473684210526316,4.0466930941473326e-15,2.770751862111756e-16,8.764350874348888e-10
0.5479224376731302,4.0559498064129035e-15,2.778790436247165e-16,8.76785026310816e-10
0.5484764542936288,4.069162268094472e-15,2.783280755111138e-16,8.890624224794348e-10
0.5490304709141274,4.069162268094472e-15,2.785503863274477e-16,9.114886282026867e-10
0.5495844875346261,4.072684941441385e-15,2.796149947336144e-16,9.261927449741209e-10
0.5501385041551247,4.074687947819652e-15,2.798156404871905e-16,9.372267065754494e-10
0.5506925207756233,4.0899706700631266e-15,2.801756060834213e-16,9.444931754604014e-10
0.5512465373961218,4.09215410033693e-15,2.813607867532931e-16,9.536585107408885e-10
0.5518005540166205,4.09396930635701e-15,2.81829606019898e-16,9.559919143263481e-10
0.5523545706371191,4.098632254229119e-15,2.8270456290401423e-16,9.585165865891115e-10
0.5529085872576177,4.104575898359474e-15,2.827503509034482e-16,9.65039096093602e-10
0.5534626038781163,4.123764304183432e-15,2.829482656592878e-16,9.872459795307114e-10
0.554016620498615,4.128206712764818e-15,2.8414834686852714e-16,9.90576714606316e-10
0.5545706371191136,4.129735437352046e-15,2.8530270439806055e-16,9.970281177968856e-10
0.5551246537396122,4.139007932855128e-15,2.853032555718385e-16,9.972169736105833e-10
0.5556786703601108,4.1503978790341764e-15,2.85654481199574e-16,1.0009110234427536e-9
0.5562326869806095,4.1504221409781454e-15,2.8600525976917876e-16,1.001844306900517e-9
0.556786703601108,4.151303731976308e-15,2.8608541104622734e-16,1.0143038239078057e-9
0.5573407202216066,4.161324903628159e-15,2.8684110326435124e-16,1.0199084417142718e-9
0.5578947368421052,4.162734715082505e-15,2.875680981313597e-16,1.0464459700153282e-9
0.5584487534626039,4.174137715638042e-15,2.8832872004840266e-16,1.0468153743795236e-9
0.5590027700831025,4.176634779006297e-15,2.8844674160840813e-16,1.0487811144634188e-9
0.5595567867036011,4.180870548397284e-15,2.8844899239439398e-16,1.0498043068579588e-9
0.5601108033240997,4.187597168035039e-15,2.886336070311281e-16,1.0756125065621313e-9
0.5606648199445984,4.190848512822457e-15,2.9053365244763383e-16,1.1108451135702506e-9
0.561218836565097,4.192800938532826e-15,2.912067224011326e-16,1.1108451135702506e-9
0.5617728531855956,4.194964314126165e-15,2.912830882758657e-16,1.1183305710725073e-9
0.5623268698060941,4.199759766520916e-15,2.9133223077636617e-16,1.1272622755614743e-9
0.5628808864265928,4.2059983675018436e-15,2.9133223077636617e-16,1.1304392883085755e-9
0.5634349030470914,4.2059983675018436e-15,2.9139793129548324e-16,1.1514651225026036e-9
0.56398891966759,4.206691716605655e-15,2.9141736336225933e-16,1.167748340221426e-9
0.5645429362880886,4.208584967833611e-15,2.9141736336225933e-16,1.172313022513076e-9
0.5650969529085873,4.210514728698617e-15,2.9141736336225933e-16,1.172313022513076e-9
0.5656509695290859,4.210546129765695e-15,2.9182121841675774e-16,1.1777556185611857e-9
0.5662049861495845,4.219594975111682e-15,2.9198487813311765e-16,1.207703930188877e-9
0.5667590027700831,4.2212146437218155e-15,2.9198487813311765e-16,1.2120177983171195e-9
0.5673130193905818,4.226835598514149e-15,2.9204960937095685e-16,1.221716440000915e-9
0.5678670360110804,4.22896972762796e-15,2.9213244285006884e-16,1.234801662752565e-9
0.5684210526315789,4.2292058041522884e-15,2.938842494833195e-16,1.2441329847336723e-9
0.5689750692520775,4.233317192221123e-15,2.9447814879522455e-16,1.2519117262291451e-9
0.5695290858725762,4.240704378042432e-15,2.9516981998515596e-16,1.272744272202439e-9
0.5700831024930748,4.242719497468752e-15,2.9516981998515596e-16,1.2737776472654108e-9
0.5706371191135734,4.244183758351523e-15,2.9597390924644746e-16,1.2778963816735616e-9
0.571191135734072,4.25671176376139e-15,2.9666573643037396e-16,1.319519679359691e-9
0.5717451523545707,4.25671176376139e-15,2.9698286695878346e-16,1.3376116377444788e-9
0.5722991689750693,4.260967203952807e-15,2.973334373538283e-16,1.3394904185812305e-9
0.5728531855955679,4.263193279021038e-15,2.973334373538283e-16,1.3445691509802808e-9
0.5734072022160664,4.264301385572534e-15,2.984618974601616e-16,1.3680945061843122e-9
0.5739612188365651,4.2748724913540414e-15,2.985825675718959e-16,1.3776205351840632e-9
0.5745152354570637,4.2748724913540414e-15,2.988450012145983e-16,1.3836904340074325e-9
0.5750692520775623,4.278454647179709e-15,2.989551304509981e-16,1.411204531054506e-9
0.5756232686980609,4.303826882867551e-15,2.992083734099682e-16,1.4222112946918869e-9
0.5761772853185596,4.304529022187606e-15,2.9969597467055453e-16,1.424335983442685e-9
0.5767313019390582,4.304529022187606e-15,3.009211909513587e-16,1.4271452303525084e-9
0.5772853185595568,4.3078365566826995e-15,3.013592237917467e-16,1.4307795842375082e-9
0.5778393351800554,4.331230678412381e-15,3.03636267876678e-16,1.4377221884129548e-9
0.5783933518005541,4.33253819782598e-15,3.070248157538188e-16,1.4382879125087472e-9
0.5789473684210527,4.3346497128853546e-15,3.0798552535344343e-16,1.4560310497759367e-9
0.5795013850415512,4.339431552863501e-15,3.082718716063071e-16,1.4653213759004784e-9
0.5800554016620498,4.348354563960333e-15,3.101448965014166e-16,1.4729569695084688e-9
0.5806094182825485,4.3572456701039564e-15,3.126192598865189e-16,1.4778016726833702e-9
0.5811634349030471,4.363144648173147e-15,3.156978694061488e-16,1.4884927707404563e-9
0.5817174515235457,4.379172677738853e-15,3.16063449664618e-16,1.5146404062370595e-9
0.5822714681440443,4.3915447881775415e-15,3.1634146663909555e-16,1.5168275174819794e-9
0.582825484764543,4.393513871193086e-15,3.175040110635289e-16,1.5439461820315864e-9
0.5833795013850416,4.397171199276426e-15,3.1787510457742353e-16,1.5456859996261276e-9
0.5839335180055402,4.448023626193464e-15,3.1790620879130975e-16,1.551670323291116e-9
0.5844875346260388,4.448421368181504e-15,3.1828751637386166e-16,1.5707012712555289e-9
0.5850415512465375,4.454682349551566e-15,3.183951966994587e-16,1.6051427567468163e-9
0.585595567867036,4.461175902207319e-15,3.2111571434945813e-16,1.631737979497057e-9
0.5861495844875346,4.480743375526139e-15,3.215089425818634e-16,1.631737979497057e-9
0.5867036011080332,4.497889538956112e-15,3.2192329209085464e-16,1.6720355762194253e-9
0.5872576177285319,4.521818885051561e-15,3.23131525492581e-16,1.6745162059801959e-9
0.5878116343490305,4.537024719630401e-15,3.2415667992804073e-16,1.7282698813101804e-9
0.5883656509695291,4.556542951013474e-15,3.2532503021714827e-16,1.73575211195258e-9
0.5889196675900277,4.5599858114282375e-15,3.279055580476493e-16,1.7391876096882602e-9
0.5894736842105263,4.572643877605168e-15,3.2846708936541023e-16,1.7434767102233449e-9
0.590027700831025,4.575352043713316e-15,3.2849159998342746e-16,1.7731440582651835e-9
0.5905817174515235,4.57566664159367e-15,3.288797145408866e-16,1.806399211477353e-9
0.5911357340720221,4.5959376198163776e-15,3.290948750567941e-16,1.8084835299628095e-9
0.5916897506925207,4.5965033015252e-15,3.296143245808108e-16,1.812652204007668e-9
0.5922437673130194,4.597221735741378e-15,3.3038476365364556e-16,1.8157923932142455e-9
0.592797783933518,4.614683267137926e-15,3.3147672018593275e-16,1.8297490330342303e-9
0.5933518005540166,4.62865853263715e-15,3.319791284798212e-16,1.8301959352335848e-9
0.5939058171745152,4.649581349144581e-15,3.3254482385475653e-16,1.8552753303085552e-9
0.5944598337950139,4.6558048681752586e-15,3.347435857686509e-16,1.8552753303085552e-9
0.5950138504155125,4.668499855950864e-15,3.37829039773161e-16,1.8563197798057293e-9
0.5955678670360111,4.689514159103956e-15,3.381699395979199e-16,1.87121370289604e-9
0.5961218836565096,4.691116345771435e-15,3.3825551712350856e-16,1.89638701828319e-9
0.5966759002770083,4.706551580659378e-15,3.4033058227507475e-16,1.9153787884147624e-9
0.5972299168975069,4.733455564775103e-15,3.422672689375331e-16,1.9263638892925183e-9
0.5977839335180055,4.741536499412769e-15,3.429319660145352e-16,1.9636733871170147e-9
0.5983379501385041,4.746114690655065e-15,3.433550289376027e-16,2.021050903072538e-9
0.5988919667590028,4.7570297416132394e-15,3.4422717657928813e-16,2.102088663096021e-9
0.5994459833795014,4.75802358675432e-15,3.4422717657928813e-16,2.1068245575036963e-9
0.6,4.767878018702472e-15,3.44878223223207e-16,2.1642879359854763e-9
0.6005540166204986,4.778994605452817e-15,3.4602849218818404e-16,2.173598406865852e-9
0.6011080332409973,4.789820555719871e-15,3.466314766820113e-16,2.224183293091968e-9
0.6016620498614959,4.791908308815892e-15,3.477287739787188e-16,2.233172273489757e-9
0.6022160664819944,4.793157987074156e-15,3.4786255158163844e-16,2.286088227861939e-9
0.602770083102493,4.793184748201529e-15,3.4870040741577096e-16,2.297299172350294e-9
0.6033240997229917,4.797493794716991e-15,3.5098981879023925e-16,2.3033426833427415e-9
0.6038781163434903,4.8077685207271774e-15,3.516894637204909e-16,2.310467588601515e-9
0.6044321329639889,4.81270140093685e-15,3.516894637204909e-16,2.3176016012892586e-9
0.6049861495844875,4.812852399074578e-15,3.6223088930698837e-16,2.344181218911452e-9
0.6055401662049862,4.8152807831956e-15,3.6256762133180456e-16,2.3448344611236526e-9
0.6060941828254848,4.832136727417781e-15,3.6256762133180456e-16,2.347487199698529e-9
0.6066481994459834,4.841066924242649e-15,3.631507534278068e-16,2.3560859373324517e-9
0.607202216066482,4.8426693320661454e-15,3.6341626493142455e-16,2.3634020455835944e-9
0.6077562326869806,4.8426693320661454e-15,3.645190696048521e-16,2.3795665109847675e-9
0.6083102493074792,4.849346633249924e-15,3.664010729700759e-16,2.3912238129047574e-9
0.6088642659279778,4.865223624835904e-15,3.670183268263325e-16,2.4912503823165157e-9
0.6094182825484764,4.8972786489325876e-15,3.680499907845793e-16,2.493549700365597e-9
0.6099722991689751,4.914293154236225e-15,3.680600950079895e-16,2.49631609201261e-9
0.6105263157894737,4.916764065018816e-15,3.6888420411670073e-16,2.5232886025481752e-9
0.6110803324099723,4.9472702625294876e-15,3.707744136577808e-16,2.5311873173252766e-9
0.6116343490304709,4.947874733294837e-15,3.7247859653113676e-16,2.531776491216181e-9
0.6121883656509696,4.955244002170185e-15,3.7258708305916955e-16,2.5538176093691313e-9
0.6127423822714682,4.987041808134596e-15,3.7511665435577016e-16,2.664653627051062e-9
0.6132963988919667,4.993297405386699e-15,3.7615451566147667e-16,2.7018529743771816e-9
0.6138504155124653,5.000896077447305e-15,3.7683760422557886e-16,2.7025735577406197e-9
0.614404432132964,5.012347593543846e-15,3.7683760422557886e-16,2.7565879095061743e-9
0.6149584487534626,5.022596483306589e-15,3.7732380634170497e-16,2.785281012101794e-9
0.6155124653739612,5.037830455251059e-15,3.774760487419821e-16,2.8228152268408955e-9
0.6160664819944598,5.0471270145579036e-15,3.775336490059519e-16,2.833228879373628e-9
0.6166204986149585,5.080735708525161e-15,3.8096316264967813e-16,2.833228879373628e-9
0.6171745152354571,5.080735708525161e-15,3.809671910835839e-16,2.833228879373628e-9
0.6177285318559557,5.094529852951197e-15,3.8208819808622768e-16,2.843501173691342e-9
0.6182825484764543,5.142440262841063e-15,3.824798841970223e-16,2.8492543151644035e-9
0.618836565096953,5.1698885690667384e-15,3.83538351543161e-16,2.849819328850357e-9
0.6193905817174515,5.177004175638432e-15,3.839804291594258e-16,2.8577689372037825e-9
0.6199445983379501,5.177004175638432e-15,3.8587249349317493e-16,2.9053610014987767e-9
0.6204986149584487,5.208636940593982e-15,3.8834122695313075e-16,2.915145096327731e-9
0.6210526315789474,5.2176347150527845e-15,3.8950985745520647e-16,2.9230356688519033e-9
0.621606648199446,5.230536969337986e-15,3.8969943159405597e-16,2.931865288328393e-9
0.6221606648199446,5.243584122966132e-15,3.9297259735824123e-16,2.9394199928790397e-9
0.6227146814404432,5.254118887807911e-15,3.938142089955262e-16,3.068518686728582e-9
0.6232686980609419,5.2575872840814015e-15,3.9531435577241465e-16,3.0717817311080274e-9
0.6238227146814405,5.31995138414177e-15,3.956329107451037e-16,3.078272878537873e-9
0.624376731301939,5.3247544847199295e-15,3.956329107451037e-16,3.0850352361250793e-9
0.6249307479224376,5.328408514813539e-15,3.962078892552467e-16,3.1176098998434444e-9
0.6254847645429363,5.348183619764167e-15,3.973309402312131e-16,3.1256742199763925e-9
0.6260387811634349,5.375450046261773e-15,4.029593713041534e-16,3.155786395797001e-9
0.6265927977839335,5.401977235572063e-15,4.064901679847235e-16,3.174243018301644e-9
0.6271468144044321,5.4069000006606635e-15,4.0729001410508883e-16,3.1763315554125294e-9
0.6277008310249308,5.412961112729202e-15,4.106690408432922e-16,3.2259590338389352e-9
0.6282548476454294,5.412961112729202e-15,4.1149915414569163e-16,3.2442583972785477e-9
0.628808864265928,5.437096899666545e-15,4.144976909294163e-16,3.2504158135541963e-9
0.6293628808864266,5.473946027189338e-15,4.1620973303342914e-16,3.2544924029183866e-9
0.6299168975069253,5.5294595534269804e-15,4.2029897825884197e-16,3.2678614699976864e-9
0.6304709141274238,5.5294595534269804e-15,4.228856871624894e-16,3.2979207126722307e-9
0.6310249307479224,5.5294595534269804e-15,4.25074271610603e-16,3.2979207126722307e-9
0.631578947368421,5.531109508293818e-15,4.262947056865999e-16,3.3142965180675988e-9
0.6321329639889197,5.532842348530929e-15,4.269363572455065e-16,3.355677978358582e-9
0.6326869806094183,5.535486815969259e-15,4.289981548101805e-16,3.355677978358582e-9
0.6332409972299169,5.53885928063512e-15,4.292896255439514e-16,3.400752421615856e-9
0.6337950138504155,5.573994683842156e-15,4.3199835909787086e-16,3.4110075373579094e-9
0.6343490304709142,5.5794727582584265e-15,4.38151869393262e-16,3.4634893848938604e-9
0.6349030470914128,5.5794727582584265e-15,4.387812102256886e-16,3.5601463266871987e-9
0.6354570637119114,5.590590598436419e-15,4.3954895437169123e-16,3.5812727642633595e-9
0.6360110803324099,5.62485878271398e-15,4.42527142991038e-16,3.6167737167662025e-9
0.6365650969529086,5.650083048228297e-15,4.4276155961799587e-16,3.6685862208541915e-9
0.6371191135734072,5.650083048228297e-15,4.451400868879243e-16,3.690095757112129e-9
0.6376731301939058,5.650083048228297e-15,4.483936593527245e-16,3.698289833756442e-9
0.6382271468144044,5.658176112510598e-15,4.526767377411773e-16,3.7435429510590106e-9
0.6387811634349031,5.6705382743419255e-15,4.530762839369645e-16,3.749455458923406e-9
0.6393351800554017,5.699748960804258e-15,4.536005553996792e-16,3.82424828897063e-9
0.6398891966759003,5.744872642301238e-15,4.554070391059054e-16,3.88455638430395e-9
0.6404432132963989,5.749694491270336e-15,4.564165170450163e-16,3.949099121081766e-9
0.6409972299168976,5.8563596284652305e-15,4.565345986496274e-16,3.968864243568862e-9
0.6415512465373961,5.860389990068235e-15,4.569176419817861e-16,4.0158572102952456e-9
0.6421052631578947,5.905386219524735e-15,4.5715912208799e-16,4.0476448442557875e-9
0.6426592797783933,5.9636297066775895e-15,4.59884837573266e-16,4.076673789349008e-9
0.643213296398892,5.9636297066775895e-15,4.633361622956452e-16,4.108141635117659e-9
0.6437673130193906,5.9773180573930074e-15,4.644615059241692e-16,4.145421570417065e-9
0.6443213296398892,5.9779274982467915e-15,4.655725330655672e-16,4.1828000625728145e-9
0.6448753462603878,6.049670655809398e-15,4.663974853182182e-16,4.186445511065525e-9
0.6454293628808865,6.104328875183287e-15,4.663974853182182e-16,4.22950787916683e-9
0.6459833795013851,6.117352242413695e-15,4.66490515463411e-16,4.2327934475303324e-9
0.6465373961218837,6.1282051184826335e-15,4.777257103450527e-16,4.24634751920882e-9
0.6470914127423822,6.208657973141029e-15,4.789962944141732e-16,4.342202902079113e-9
0.6476454293628808,6.2523121835365065e-15,4.805309204493779e-16,4.523826515309789e-9
0.6481994459833795,6.257656659116575e-15,4.8160599661879985e-16,4.625328324698262e-9
0.6487534626038781,6.33973253254788e-15,4.81954525652912e-16,4.664922689842506e-9
0.6493074792243767,6.3851217172994384e-15,4.859207683940589e-16,4.717064797705502e-9
0.6498614958448753,6.4036737583897025e-15,4.917841574587567e-16,4.757209171908148e-9
0.650415512465374,6.430479171722897e-15,4.920909532465272e-16,5.026268027037817e-9
0.6509695290858726,6.485852655248641e-15,4.939968017909092e-16,5.033001931344952e-9
0.6515235457063712,6.507834068652603e-15,4.955106891943514e-16,5.033001931344952e-9
0.6520775623268698,6.508607688144693e-15,4.966971240453891e-16,5.1640295877530685e-9
0.6526315789473685,6.518261863322707e-15,4.966971240453891e-16,5.1640295877530685e-9
0.653185595567867,6.524146412429806e-15,4.966971240453891e-16,5.1640295877530685e-9
0.6537396121883656,6.528428360060687e-15,4.968668771402185e-16,5.165584738022862e-9
0.6542936288088642,6.5504424128498345e-15,5.07260161759797e-16,5.243244835093463e-9
0.6548476454293629,6.5768388398915174e-15,5.092943774677768e-16,5.2637652963614935e-9
0.6554016620498615,6.630048496532499e-15,5.109371616359133e-16,5.27761755744323e-9
0.6559556786703601,6.640257357752467e-15,5.340639704976563e-16,5.287086958983388e-9
0.6565096952908587,6.687005657504367e-15,5.34493986397233e-16,5.351266394179552e-9
0.6570637119113574,6.716524165255486e-15,5.366410833769243e-16,5.532343088579866e-9
0.657617728531856,6.817694056667264e-15,5.428847422515679e-16,5.5423823459248645e-9
0.6581717451523545,6.826880763202158e-15,5.449870070774015e-16,5.565253849360609e-9
0.6587257617728531,6.8427215841216955e-15,5.452128430230724e-16,5.709415809647031e-9
0.6592797783933518,6.847506284290457e-15,5.460462460890413e-16,5.752006733345164e-9
0.6598337950138504,6.9643700327778e-15,5.460462460890413e-16,5.855510966820628e-9
0.660387811634349,6.969300801730123e-15,5.472294994465347e-16,6.153972659895069e-9
0.6609418282548476,7.027450110732903e-15,5.472294994465347e-16,6.333373764839693e-9
0.6614958448753463,7.042434983902528e-15,5.482739112193662e-16,6.4330367411405314e-9
0.6620498614958449,7.147698016475448e-15,5.556871354403546e-16,6.468488384558564e-9
0.6626038781163435,7.217566995288848e-15,5.571135773629825e-16,6.47498280465299e-9
0.6631578947368421,7.233992254738921e-15,5.621021262214171e-16,6.495762984466417e-9
0.6637119113573408,7.260184896978734e-15,5.629366735849983e-16,6.593600202922519e-9
0.6642659279778393,7.28538165472918e-15,5.656706534526838e-16,6.645123207770174e-9
0.6648199445983379,7.318780078392348e-15,5.728156207277336e-16,6.7042803242337855e-9
0.6653739612188365,7.367478519953237e-15,5.730174950780514e-16,6.949178440643545e-9
0.6659279778393352,7.425884766561916e-15,5.733740132790198e-16,6.9635988224757e-9
0.6664819944598338,7.607086985612773e-15,5.752042170538294e-16,6.9815016425159304e-9
0.6670360110803324,7.692791037607695e-15,5.97049030294654e-16,6.992434774334566e-9
0.667590027700831,7.703030847725712e-15,5.971749808378358e-16,7.213501310907591e-9
0.6681440443213297,7.703030847725712e-15,5.987060419066407e-16,7.271067790364424e-9
0.6686980609418283,7.735781886140157e-15,6.064929344843924e-16,7.275835428156092e-9
0.6692520775623269,7.826641710827485e-15,6.069427243112653e-16,7.275835428156092e-9
0.6698060941828254,7.890063853208922e-15,6.083558710624002e-16,7.3023904931904716e-9
0.6703601108033241,7.928693296520992e-15,6.205260938119899e-16,7.529106073520383e-9
0.6709141274238227,7.966863168426009e-15,6.296109305849556e-16,7.837724410864429e-9
0.6714681440443213,8.183269722364534e-15,6.347073692732593e-16,7.852188026006762e-9
0.6720221606648199,8.188142531513511e-15,6.432964470405309e-16,8.140636211482059e-9
0.6725761772853186,8.260140086753147e-15,6.589489151975436e-16,8.57949022629537e-9
0.6731301939058172,8.320998554268005e-15,6.908762419569369e-16,8.584711413954604e-9
0.6736842105263158,8.3264862295959e-15,7.003452123206874e-16,8.80835880401711e-9
0.6742382271468144,8.845987051630987e-15,7.202739140902634e-16,8.867065538998966e-9
0.6747922437673131,9.142348280306836e-15,7.520400337593705e-16,9.312002989454046e-9
0.6753462603878116,9.68625598908036e-15,7.598556014646616e-16,9.418524377762105e-9
0.6759002770083102,1.0105235593245835e-14,7.598556014646616e-16,9.490194555328813e-9
0.6764542936288088,1.2917398710300303e-14,7.619745160434706e-16,9.490194555328813e-9
0.6770083102493075,5.822762391015685e-14,7.620428540158063e-16,1.0809314641648617e-8
0.6775623268698061,8.733532942526341e-14,7.73252253234955e-16,1.1458528188939087e-8
0.6781163434903047,3.3443517501573565e-13,7.95869949920536e-16,1.2197261712782236e-8
0.6786703601108033,5.021694222649808e-10,8.602438721002761e-16,1.2824392668576574e-8
0.679224376731302,4.472149679827593e-5,8.804971155585667e-16,1.2959329015544255e-8
0.6797783933518006,5.12304884067037e-5,1.3588436453648603e-15,1.3179749839775345e-8
0.6803324099722992,9.233370024319286e-5,1.4512155240923565e-15,1.3748702764448446e-8
0.6808864265927977,9.233370024319286e-5,1.4512155240923565e-15,1.7339423189573047e-8
0.6814404432132964,0.00013292873710899408,2.1865148133932355e-15,2.90818737754855e-8
0.681994459833795,0.00030720018814373593,5.947949263253045e-14,3.2894212961542827e-8
0.6825484764542936,0.0004874595536625511,8.671476954502467e-14,3.660515684044931e-8
0.6831024930747922,0.0005321872941260274,5.021694821543216e-10,3.660515684044931e-8
0.6836565096952909,0.0005442744410106541,5.5299210898019335e-6,5.4868895931917285e-8
0.6842105263157895,0.000557013539776033,3.8668710893689526e-5,9.275161170964848e-8
0.6847645429362881,0.0009188856564883408,6.791604754999301e-5,1.9481403907255864e-7
0.6853185595567867,0.0011804917532304046,9.233370024358879e-5,2.091117767288798e-7
0.6858725761772854,0.0013874748929666024,9.233370024358879e-5,5.836573030613761e-6
0.686426592797784,0.001818609444697235,0.00013292873710868037,9.233360273657917e-5
0.6869806094182825,0.0020381010373969315,0.0005321873092789549,9.233360273657917e-5
0.6875346260387811,0.00204441488894948,0.0005442744410107153,0.00013292873710783577
0.6880886426592798,0.002754396008334478,0.0005570135397765199,0.0005321878333000026
0.6886426592797784,0.0028557173477760777,0.0009188856564905941,0.0005442744398299792
0.689196675900277,0.003098829928481097,0.0013571190145162928,0.0005570151917953635
0.6897506925207756,0.0032728403942166467,0.0013874748929674262,0.0009188856565118969
0.6903047091412743,0.0039029454602496046,0.0018186094446966483,0.0013571190008588067
0.6908587257617729,0.004157302848595107,0.0020381010373988835,0.0013874753590358566
0.6914127423822715,0.004175551829155991,0.002428558702627754,0.0018186094446897131
0.69196675900277,0.004602613108339017,0.0027543960083334577,0.0020381007345137833
0.6925207756232687,0.005388176140670553,0.0030988299284826592,0.002754395976749836
0.6930747922437673,0.005593673194714121,0.003272840394219555,0.003098829130404814
0.6936288088642659,0.005811989122294681,0.003902945460248344,0.0032728405544520302
0.6941828254847645,0.006140577185064261,0.004157302848594103,0.0036547245300247236
0.6947368421052632,0.006370320044138428,0.004175551829075003,0.0039029454601946507
0.6952908587257618,0.006482335239739938,0.004602613108339063,0.004157302057922408
0.6958448753462604,0.007145014838041488,0.00538817614067021,0.004175551585034297
0.696398891966759,0.007191833415809399,0.005593673194713394,0.005388176088316779
0.6969529085872577,0.008022479802402315,0.0058119891222926726,0.005593673197145558
0.6975069252077563,0.008043943860915146,0.006140577185063501,0.005811989126231359
0.6980609418282548,0.008480442905510215,0.006370320044139435,0.006140577183862446
0.6986149584487534,0.008575881108650417,0.007145014838041689,0.0063703200477233084
0.6991689750692521,0.008880023644191173,0.00719183341581025,0.007145015086476614
0.6997229916897507,0.008884394687048384,0.007620999902610772,0.007191833415822758
0.7002770083102493,0.008940783263352287,0.008022479802402784,0.007620999967121753
0.7008310249307479,0.010109069563646279,0.00804394386091482,0.008022479802372764
0.7013850415512466,0.010326229277691404,0.008480442905510963,0.008043943858628902
0.7019390581717452,0.010626114352890174,0.008492693692631994,0.008480442721325827
0.7024930747922438,0.010726419346391142,0.008575881108651442,0.008492693692656922
0.7030470914127424,0.011051276127073757,0.008880023644193477,0.008575881108624958
0.703601108033241,0.01171431115089126,0.008884394687049215,0.008880023612124439
0.7041551246537396,0.01185629505049818,0.008940783263354641,0.008884395481606308
0.7047091412742382,0.012648006726311377,0.010109069563646302,0.00894078326334125
0.7052631578947368,0.012888780909759956,0.010326229277691354,0.009937294459883235
0.7058171745152355,0.013115703152274392,0.010523645545146381,0.010109069568048083
0.7063711911357341,0.013440472937951422,0.010626114352892669,0.010326229277685145
0.7069252077562327,0.01345958530268893,0.010726419346388249,0.01052364554514199
0.7074792243767313,0.014630479145881298,0.011051276127074329,0.01062611434233854
0.7080332409972299,0.014630479145881298,0.011334938646668832,0.010726419354541336
0.7085872576177286,0.01539700226040637,0.011856295050497904,0.011051276129014966
0.7091412742382271,0.015488735467798116,0.012368714314610353,0.011334938646666182
0.7096952908587257,0.015716593798012126,0.013115703152275693,0.011856295050786295
0.7102493074792243,0.01577770982739006,0.013440472937950275,0.012368714303136212
0.710803324099723,0.016580280451027524,0.014630479145880924,0.013115703152267622
0.7113573407202216,0.017371146045444184,0.014630479145880924,0.013440472937945681
0.7119113573407202,0.018611909653219516,0.015397002260408544,0.014630479145861297
0.7124653739612188,0.01889699751894802,0.0154887354678,0.014630479145861297
0.7130193905817175,0.018928605554303278,0.015716593798012112,0.015397002291288828
0.7135734072022161,0.01944787357437886,0.015777709827389297,0.015488735467809898
0.7141274238227147,0.02062563984145877,0.016580280451029224,0.015716593797849406
0.7146814404432132,0.02079732788213465,0.018611909653220376,0.015777709882089097
0.7152354570637119,0.021260988322716737,0.01889699751894831,0.016580280450932825
0.7157894736842105,0.021841615008896417,0.018928605554304048,0.018611910238508077
0.7163434903047091,0.022471300361741917,0.01944787357437816,0.018896997515051337
0.7168975069252077,0.02310512554387922,0.02062563984145962,0.01892860555367354
0.7174515235457064,0.02323002868532396,0.021260988322716386,0.019447873574379895
0.718005540166205,0.023643566695303025,0.021841615009012383,0.020625639928135202
0.7185595567867036,0.02364356669530386,0.021862999427728,0.02126098831830186
0.7191135734072022,0.025381446457632528,0.022471300361742105,0.021841614867381648
0.7196675900277009,0.026250182950373697,0.023105125543878495,0.021862999406975562
0.7202216066481995,0.02700294602248266,0.023643566695304347,0.0224713003536151
0.720775623268698,0.035340271872194594,0.02364356669530441,0.02310512554387753
0.7213296398891966,0.038133132024912704,0.024000667333230235,0.023643566693161665
0.7218836565096953,0.03904932642523245,0.026250182950373686,0.023643566699050524
0.7224376731301939,0.047068103939787796,0.02700294602248268,0.024000667333279494
0.7229916897506925,0.04931436519702918,0.035340271872194164,0.026250182949956128
0.7235457063711911,0.05065748694314229,0.03813313202491339,0.027002946024043784
0.7240997229916898,0.055378929966710184,0.03909207775075872,0.03534027187272768
0.7246537396121884,0.060363749190710275,0.04186113897777668,0.03813313216373435
0.725207756232687,0.06496153343516949,0.04706810393978768,0.0390920777241597
0.7257617728531855,0.06850868351967043,0.04931436519702944,0.04186113896974738
0.7263157894736842,0.07049080924036774,0.05065748694314126,0.04706810393926076
0.7268698060941828,0.07076912898320929,0.062098528503249255,0.048185646770881774
0.7274238227146814,0.07784408149026988,0.07049080924036792,0.04931436477026576
0.72797783933518,0.07823042986705503,0.07784408149027078,0.04938893859724533
0.7285318559556787,0.07824509968275824,0.07823042986705463,0.050657486943160475
0.7290858725761773,0.08339171826728763,0.08339171826728838,0.06657513371864549
0.7296398891966759,0.08343229424122822,0.08501943620354875,0.07049080924035178
0.7301939058171745,0.0898576892441071,0.08985768924410645,0.07784408149026728
0.7307479224376732,0.11390527183180463,0.09248465073497007,0.07823042986706114
0.7313019390581718,0.11390527183180514,0.11390527183180513,0.08339171826728843
0.7318559556786703,0.1347432079864284,0.11390527183180513,0.08501943620354831
0.7324099722991689,0.14907119849998549,0.1490711984999859,0.09248465074648134
0.7329639889196676,0.15664212221883225,0.14907119849998596,0.11153272026741634
0.7335180055401662,0.19245008972987518,0.15361603847948715,0.11201085322348743
0.7340720221606648,0.1999999999999999,0.19245008972987532,0.11390527183180282
0.7346260387811634,0.20701966780270611,0.2236067977499789,0.11390527183180364
0.7351800554016621,0.21408104528625838,0.23904572186687864,0.149071198393143
0.7357340720221607,0.23570226039551517,0.2421122656715833,0.15361603847833533
0.7362880886426593,0.2357022603955154,0.2721655269758852,0.2236067977499789
0.7368421052631579,0.24211226567158256,0.31082930658261254,0.2390457178587699
0.7373961218836566,0.3108293065826129,0.3162500094181694,0.24211226567435548
0.7379501385041551,0.31625000941817033,0.33333333333333326,0.31082930656259594
0.7385041551246537,0.327326835353988,0.33333333333333326,0.31625000941816883
0.7390581717451523,0.33333333333333276,0.34026279846626245,0.3333333333321417
0.739612188365651,0.33333333333333315,0.4472135954999545,0.3333333333333332
0.7401662049861496,0.33333333333333326,0.4472135954999579,0.3402627984654995
0.7407202216066482,0.34026279846626284,0.5345224838248487,0.4472135783528559
0.7412742382271468,0.377964473009227,0.5865411396784166,0.447213595499675
0.7418282548476455,0.37796447300922725,0.5865411396784166,0.5345224829516327
0.7423822714681441,0.3779644730092274,0.7034524261155057,0.586540945989581
0.7429362880886426,0.3779644730092276,0.7802686184373625,0.586540945989581
0.7434903047091412,0.40247680907490224,0.8405975372658582,0.5943418758937932
0.7440443213296399,0.44721359549995776,0.8405975372658582,0.5943418758937932
0.7445983379501385,0.47140452079103123,0.8430437856481486,0.7034524261154576
0.7451523545706371,0.7034524261155044,0.8430437856481486,0.7802686184373588
0.7457063711911357,0.7802686184373618,0.9882939837523181,0.8430437657983332
0.7462603878116344,0.8295806815497998,0.9999999716909854,0.8430437657983332
0.746814404432133,0.8295806815497998,1.0306865354971187e20,0.9835585246530528
0.7473684210526316,0.8405975372658575,1.0e29,16.069422340706925
0.7479224376731302,0.8405975372658575,1.0e29,1224.618805535471
0.7484764542936289,0.8430437856481484,1.0e29,4.7962414479141997e17
0.7490304709141274,0.8430437856481484,1.0e29,1.0e29
0.749584487534626,0.9835585246544395,1.0e29,1.0e29
0.7501385041551246,0.9999998729849877,1.0e29,1.0e29
0.7506925207756233,4.578837060114338,1.0e29,1.0e29
0.7512465373961219,1.0e29,1.0e29,1.0e29
0.7518005540166205,1.0e29,1.0e29,1.0e29
0.7523545706371191,1.0e29,1.0e29,1.0e29
0.7529085872576178,1.0e29,1.0e29,1.0e29
0.7534626038781164,1.0e29,1.0e29,1.0e29
0.754016620498615,1.0e29,1.0e29,1.0e29
0.7545706371191135,1.0e29,1.0e29,1.0e29
0.7551246537396122,1.0e29,1.0e29,1.0e29
0.7556786703601108,1.0e29,1.0e29,1.0e29
0.7562326869806094,1.0e29,1.0e29,1.0e29
0.756786703601108,1.0e29,1.0e29,1.0e29
0.7573407202216067,1.0e29,1.0e29,1.0e29
0.7578947368421053,1.0e29,1.0e29,1.0e29
0.7584487534626039,1.0e29,1.0e29,1.0e29
0.7590027700831025,1.0e29,1.0e29,1.0e29
0.7595567867036012,1.0e29,1.0e29,1.0e29
0.7601108033240997,1.0e29,1.0e29,1.0e29
0.7606648199445983,1.0e29,1.0e29,1.0e29
0.7612188365650969,1.0e29,1.0e29,1.0e29
0.7617728531855956,1.0e29,1.0e29,1.0e29
0.7623268698060942,1.0e29,1.0e29,1.0e29
0.7628808864265928,1.0e29,1.0e29,1.0e29
0.7634349030470914,1.0e29,1.0e29,1.0e29
0.7639889196675901,1.0e29,1.0e29,1.0e29
0.7645429362880887,1.0e29,1.0e29,1.0e29
0.7650969529085873,1.0e29,1.0e29,1.0e29
0.7656509695290858,1.0e29,1.0e29,1.0e29
0.7662049861495844,1.0e29,1.0e29,1.0e29
0.7667590027700831,1.0e29,1.0e29,1.0e29
0.7673130193905817,1.0e29,1.0e29,1.0e29
0.7678670360110803,1.0e29,1.0e29,1.0e29
0.7684210526315789,1.0e29,1.0e29,1.0e29
0.7689750692520776,1.0e29,1.0e29,1.0e29
0.7695290858725762,1.0e29,1.0e29,1.0e29
0.7700831024930748,1.0e29,1.0e29,1.0e29
0.7706371191135734,1.0e29,1.0e29,1.0e29
0.771191135734072,1.0e29,1.0e29,1.0e29
0.7717451523545706,1.0e29,1.0e29,1.0e29
0.7722991689750692,1.0e29,1.0e29,1.0e29
0.7728531855955678,1.0e29,1.0e29,1.0e29
0.7734072022160665,1.0e29,1.0e29,1.0e29
0.7739612188365651,1.0e29,1.0e29,1.0e29
0.7745152354570637,1.0e29,1.0e29,1.0e29
0.7750692520775623,1.0e29,1.0e29,1.0e29
0.775623268698061,1.0e29,1.0e29,1.0e29
0.7761772853185596,1.0e29,1.0e29,1.0e29
0.7767313019390581,1.0e29,1.0e29,1.0e29
0.7772853185595567,1.0e29,1.0e29,1.0e29
0.7778393351800554,1.0e29,1.0e29,1.0e29
0.778393351800554,1.0e29,1.0e29,1.0e29
0.7789473684210526,1.0e29,1.0e29,1.0e29
0.7795013850415512,1.0e29,1.0e29,1.0e29
0.7800554016620499,1.0e29,1.0e29,1.0e29
0.7806094182825485,1.0e29,1.0e29,1.0e29
0.7811634349030471,1.0e29,1.0e29,1.0e29
0.7817174515235457,1.0e29,1.0e29,1.0e29
0.7822714681440444,1.0e29,1.0e29,1.0e29
0.782825484764543,1.0e29,1.0e29,1.0e29
0.7833795013850415,1.0e29,1.0e29,1.0e29
0.7839335180055401,1.0e29,1.0e29,1.0e29
0.7844875346260388,1.0e29,1.0e29,1.0e29
0.7850415512465374,1.0e29,1.0e29,1.0e29
0.785595567867036,1.0e29,1.0e29,1.0e29
0.7861495844875346,1.0e29,1.0e29,1.0e29
0.7867036011080333,1.0e29,1.0e29,1.0e29
0.7872576177285319,1.0e29,1.0e29,1.0e29
0.7878116343490305,1.0e29,1.0e29,1.0e29
0.788365650969529,1.0e29,1.0e29,1.0e29
0.7889196675900277,1.0e29,1.0e29,1.0e29
0.7894736842105263,1.0e29,1.0e29,1.0e29
0.7900277008310249,1.0e29,1.0e29,1.0e29
0.7905817174515235,1.0e29,1.0e29,1.0e29
0.7911357340720222,1.0e29,1.0e29,1.0e29
0.7916897506925208,1.0e29,1.0e29,1.0e29
0.7922437673130194,1.0e29,1.0e29,1.0e29
0.792797783933518,1.0e29,1.0e29,1.0e29
0.7933518005540167,1.0e29,1.0e29,1.0e29
0.7939058171745152,1.0e29,1.0e29,1.0e29
0.7944598337950138,1.0e29,1.0e29,1.0e29
0.7950138504155124,1.0e29,1.0e29,1.0e29
0.7955678670360111,1.0e29,1.0e29,1.0e29
0.7961218836565097,1.0e29,1.0e29,1.0e29
0.7966759002770083,1.0e29,1.0e29,1.0e29
0.7972299168975069,1.0e29,1.0e29,1.0e29
0.7977839335180056,1.0e29,1.0e29,1.0e29
0.7983379501385042,1.0e29,1.0e29,1.0e29
0.7988919667590028,1.0e29,1.0e29,1.0e29
0.7994459833795013,1.0e29,1.0e29,1.0e29
0.8,1.0e29,1.0e29,1.0e29
0.8005540166204986,1.0e29,1.0e29,1.0e29
0.8011080332409972,1.0e29,1.0e29,1.0e29
0.8016620498614958,1.0e29,1.0e29,1.0e29
0.8022160664819945,1.0e29,1.0e29,1.0e29
0.8027700831024931,1.0e29,1.0e29,1.0e29
0.8033240997229917,1.0e29,1.0e29,1.0e29
0.8038781163434903,1.0e29,1.0e29,1.0e29
0.804432132963989,1.0e29,1.0e29,1.0e29
0.8049861495844876,1.0e29,1.0e29,1.0e29
0.8055401662049861,1.0e29,1.0e29,1.0e29
0.8060941828254847,1.0e29,1.0e29,1.0e29
0.8066481994459834,1.0e29,1.0e29,1.0e29
0.807202216066482,1.0e29,1.0e29,1.0e29
0.8077562326869806,1.0e29,1.0e29,1.0e29
0.8083102493074792,1.0e29,1.0e29,1.0e29
0.8088642659279779,1.0e29,1.0e29,1.0e29
0.8094182825484765,1.0e29,1.0e29,1.0e29
0.8099722991689751,1.0e29,1.0e29,1.0e29
0.8105263157894737,1.0e29,1.0e29,1.0e29
0.8110803324099723,1.0e29,1.0e29,1.0e29
0.8116343490304709,1.0e29,1.0e29,1.0e29
0.8121883656509695,1.0e29,1.0e29,1.0e29
0.8127423822714681,1.0e29,1.0e29,1.0e29
0.8132963988919668,1.0e29,1.0e29,1.0e29
0.8138504155124654,1.0e29,1.0e29,1.0e29
0.814404432132964,1.0e29,1.0e29,1.0e29
0.8149584487534626,1.0e29,1.0e29,1.0e29
0.8155124653739613,1.0e29,1.0e29,1.0e29
0.8160664819944599,1.0e29,1.0e29,1.0e29
0.8166204986149584,1.0e29,1.0e29,1.0e29
0.817174515235457,1.0e29,1.0e29,1.0e29
0.8177285318559557,1.0e29,1.0e29,1.0e29
0.8182825484764543,1.0e29,1.0e29,1.0e29
0.8188365650969529,1.0e29,1.0e29,1.0e29
0.8193905817174515,1.0e29,1.0e29,1.0e29
0.8199445983379502,1.0e29,1.0e29,1.0e29
0.8204986149584488,1.0e29,1.0e29,1.0e29
0.8210526315789474,1.0e29,1.0e29,1.0e29
0.821606648199446,1.0e29,1.0e29,1.0e29
0.8221606648199447,1.0e29,1.0e29,1.0e29
0.8227146814404432,1.0e29,1.0e29,1.0e29
0.8232686980609418,1.0e29,1.0e29,1.0e29
0.8238227146814404,1.0e29,1.0e29,1.0e29
0.824376731301939,1.0e29,1.0e29,1.0e29
0.8249307479224377,1.0e29,1.0e29,1.0e29
0.8254847645429363,1.0e29,1.0e29,1.0e29
0.8260387811634349,1.0e29,1.0e29,1.0e29
0.8265927977839335,1.0e29,1.0e29,1.0e29
0.8271468144044322,1.0e29,1.0e29,1.0e29
0.8277008310249307,1.0e29,1.0e29,1.0e29
0.8282548476454293,1.0e29,1.0e29,1.0e29
0.8288088642659279,1.0e29,1.0e29,1.0e29
0.8293628808864266,1.0e29,1.0e29,1.0e29
0.8299168975069252,1.0e29,1.0e29,1.0e29
0.8304709141274238,1.0e29,1.0e29,1.0e29
0.8310249307479224,1.0e29,1.0e29,1.0e29
0.8315789473684211,1.0e29,1.0e29,1.0e29
0.8321329639889197,1.0e29,1.0e29,1.0e29
0.8326869806094183,1.0e29,1.0e29,1.0e29
0.8332409972299168,1.0e29,1.0e29,1.0e29
0.8337950138504155,1.0e29,1.0e29,1.0e29
0.8343490304709141,1.0e29,1.0e29,1.0e29
0.8349030470914127,1.0e29,1.0e29,1.0e29
0.8354570637119113,1.0e29,1.0e29,1.0e29
0.83601108033241,1.0e29,1.0e29,1.0e29
0.8365650969529086,1.0e29,1.0e29,1.0e29
0.8371191135734072,1.0e29,1.0e29,1.0e29
0.8376731301939058,1.0e29,1.0e29,1.0e29
0.8382271468144045,1.0e29,1.0e29,1.0e29
0.838781163434903,1.0e29,1.0e29,1.0e29
0.8393351800554016,1.0e29,1.0e29,1.0e29
0.8398891966759002,1.0e29,1.0e29,1.0e29
0.8404432132963989,1.0e29,1.0e29,1.0e29
0.8409972299168975,1.0e29,1.0e29,1.0e29
0.8415512465373961,1.0e29,1.0e29,1.0e29
0.8421052631578947,1.0e29,1.0e29,1.0e29
0.8426592797783934,1.0e29,1.0e29,1.0e29
0.843213296398892,1.0e29,1.0e29,1.0e29
0.8437673130193906,1.0e29,1.0e29,1.0e29
0.8443213296398892,1.0e29,1.0e29,1.0e29
0.8448753462603878,1.0e29,1.0e29,1.0e29
0.8454293628808864,1.0e29,1.0e29,1.0e29
0.845983379501385,1.0e29,1.0e29,1.0e29
0.8465373961218836,1.0e29,1.0e29,1.0e29
0.8470914127423823,1.0e29,1.0e29,1.0e29
0.8476454293628809,1.0e29,1.0e29,1.0e29
0.8481994459833795,1.0e29,1.0e29,1.0e29
0.8487534626038781,1.0e29,1.0e29,1.0e29
0.8493074792243768,1.0e29,1.0e29,1.0e29
0.8498614958448754,1.0e29,1.0e29,1.0e29
0.850415512465374,1.0e29,1.0e29,1.0e29
0.8509695290858725,1.0e29,1.0e29,1.0e29
0.8515235457063712,1.0e29,1.0e29,1.0e29
0.8520775623268698,1.0e29,1.0e29,1.0e29
0.8526315789473684,1.0e29,1.0e29,1.0e29
0.853185595567867,1.0e29,1.0e29,1.0e29
0.8537396121883657,1.0e29,1.0e29,1.0e29
0.8542936288088643,1.0e29,1.0e29,1.0e29
0.8548476454293629,1.0e29,1.0e29,1.0e29
0.8554016620498615,1.0e29,1.0e29,1.0e29
0.8559556786703602,1.0e29,1.0e29,1.0e29
0.8565096952908587,1.0e29,1.0e29,1.0e29
0.8570637119113573,1.0e29,1.0e29,1.0e29
0.8576177285318559,1.0e29,1.0e29,1.0e29
0.8581717451523546,1.0e29,1.0e29,1.0e29
0.8587257617728532,1.0e29,1.0e29,1.0e29
0.8592797783933518,1.0e29,1.0e29,1.0e29
0.8598337950138504,1.0e29,1.0e29,1.0e29
0.8603878116343491,1.0e29,1.0e29,1.0e29
0.8609418282548477,1.0e29,1.0e29,1.0e29
0.8614958448753463,1.0e29,1.0e29,1.0e29
0.8620498614958448,1.0e29,1.0e29,1.0e29
0.8626038781163435,1.0e29,1.0e29,1.0e29
0.8631578947368421,1.0e29,1.0e29,1.0e29
0.8637119113573407,1.0e29,1.0e29,1.0e29
0.8642659279778393,1.0e29,1.0e29,1.0e29
0.864819944598338,1.0e29,1.0e29,1.0e29
0.8653739612188366,1.0e29,1.0e29,1.0e29
0.8659279778393352,1.0e29,1.0e29,1.0e29
0.8664819944598338,1.0e29,1.0e29,1.0e29
0.8670360110803325,1.0e29,1.0e29,1.0e29
0.867590027700831,1.0e29,1.0e29,1.0e29
0.8681440443213296,1.0e29,1.0e29,1.0e29
0.8686980609418282,1.0e29,1.0e29,1.0e29
0.8692520775623269,1.0e29,1.0e29,1.0e29
0.8698060941828255,1.0e29,1.0e29,1.0e29
0.8703601108033241,1.0e29,1.0e29,1.0e29
0.8709141274238227,1.0e29,1.0e29,1.0e29
0.8714681440443214,1.0e29,1.0e29,1.0e29
0.87202216066482,1.0e29,1.0e29,1.0e29
0.8725761772853186,1.0e29,1.0e29,1.0e29
0.8731301939058171,1.0e29,1.0e29,1.0e29
0.8736842105263158,1.0e29,1.0e29,1.0e29
0.8742382271468144,1.0e29,1.0e29,1.0e29
0.874792243767313,1.0e29,1.0e29,1.0e29
0.8753462603878116,1.0e29,1.0e29,1.0e29
0.8759002770083103,1.0e29,1.0e29,1.0e29
0.8764542936288089,1.0e29,1.0e29,1.0e29
0.8770083102493075,1.0e29,1.0e29,1.0e29
0.8775623268698061,1.0e29,1.0e29,1.0e29
0.8781163434903048,1.0e29,1.0e29,1.0e29
0.8786703601108034,1.0e29,1.0e29,1.0e29
0.8792243767313019,1.0e29,1.0e29,1.0e29
0.8797783933518005,1.0e29,1.0e29,1.0e29
0.8803324099722992,1.0e29,1.0e29,1.0e29
0.8808864265927978,1.0e29,1.0e29,1.0e29
0.8814404432132964,1.0e29,1.0e29,1.0e29
0.881994459833795,1.0e29,1.0e29,1.0e29
0.8825484764542936,1.0e29,1.0e29,1.0e29
0.8831024930747923,1.0e29,1.0e29,1.0e29
0.8836565096952909,1.0e29,1.0e29,1.0e29
0.8842105263157894,1.0e29,1.0e29,1.0e29
0.884764542936288,1.0e29,1.0e29,1.0e29
0.8853185595567867,1.0e29,1.0e29,1.0e29
0.8858725761772853,1.0e29,1.0e29,1.0e29
0.8864265927977839,1.0e29,1.0e29,1.0e29
0.8869806094182825,1.0e29,1.0e29,1.0e29
0.8875346260387812,1.0e29,1.0e29,1.0e29
0.8880886426592798,1.0e29,1.0e29,1.0e29
0.8886426592797784,1.0e29,1.0e29,1.0e29
0.889196675900277,1.0e29,1.0e29,1.0e29
0.8897506925207757,1.0e29,1.0e29,1.0e29
0.8903047091412742,1.0e29,1.0e29,1.0e29
0.8908587257617728,1.0e29,1.0e29,1.0e29
0.8914127423822714,1.0e29,1.0e29,1.0e29
0.8919667590027701,1.0e29,1.0e29,1.0e29
0.8925207756232687,1.0e29,1.0e29,1.0e29
0.8930747922437673,1.0e29,1.0e29,1.0e29
0.8936288088642659,1.0e29,1.0e29,1.0e29
0.8941828254847646,1.0e29,1.0e29,1.0e29
0.8947368421052632,1.0e29,1.0e29,1.0e29
0.8952908587257618,1.0e29,1.0e29,1.0e29
0.8958448753462603,1.0e29,1.0e29,1.0e29
0.896398891966759,1.0e29,1.0e29,1.0e29
0.8969529085872576,1.0e29,1.0e29,1.0e29
0.8975069252077562,1.0e29,1.0e29,1.0e29
0.8980609418282548,1.0e29,1.0e29,1.0e29
0.8986149584487535,1.0e29,1.0e29,1.0e29
0.8991689750692521,1.0e29,1.0e29,1.0e29
0.8997229916897507,1.0e29,1.0e29,1.0e29
0.9002770083102493,1.0e29,1.0e29,1.0e29
0.900831024930748,1.0e29,1.0e29,1.0e29
0.9013850415512465,1.0e29,1.0e29,1.0e29
0.9019390581717451,1.0e29,1.0e29,1.0e29
0.9024930747922437,1.0e29,1.0e29,1.0e29
0.9030470914127424,1.0e29,1.0e29,1.0e29
0.903601108033241,1.0e29,1.0e29,1.0e29
0.9041551246537396,1.0e29,1.0e29,1.0e29
0.9047091412742382,1.0e29,1.0e29,1.0e29
0.9052631578947369,1.0e29,1.0e29,1.0e29
0.9058171745152355,1.0e29,1.0e29,1.0e29
0.9063711911357341,1.0e29,1.0e29,1.0e29
0.9069252077562326,1.0e29,1.0e29,1.0e29
0.9074792243767313,1.0e29,1.0e29,1.0e29
0.9080332409972299,1.0e29,1.0e29,1.0e29
0.9085872576177285,1.0e29,1.0e29,1.0e29
0.9091412742382271,1.0e29,1.0e29,1.0e29
0.9096952908587258,1.0e29,1.0e29,1.0e29
0.9102493074792244,1.0e29,1.0e29,1.0e29
0.910803324099723,1.0e29,1.0e29,1.0e29
0.9113573407202216,1.0e29,1.0e29,1.0e29
0.9119113573407203,1.0e29,1.0e29,1.0e29
0.9124653739612189,1.0e29,1.0e29,1.0e29
0.9130193905817174,1.0e29,1.0e29,1.0e29
0.913573407202216,1.0e29,1.0e29,1.0e29
0.9141274238227147,1.0e29,1.0e29,1.0e29
0.9146814404432133,1.0e29,1.0e29,1.0e29
0.9152354570637119,1.0e29,1.0e29,1.0e29
0.9157894736842105,1.0e29,1.0e29,1.0e29
0.9163434903047092,1.0e29,1.0e29,1.0e29
0.9168975069252078,1.0e29,1.0e29,1.0e29
0.9174515235457064,1.0e29,1.0e29,1.0e29
0.918005540166205,1.0e29,1.0e29,1.0e29
0.9185595567867036,1.0e29,1.0e29,1.0e29
0.9191135734072022,1.0e29,1.0e29,1.0e29
0.9196675900277008,1.0e29,1.0e29,1.0e29
0.9202216066481994,1.0e29,1.0e29,1.0e29
0.9207756232686981,1.0e29,1.0e29,1.0e29
0.9213296398891967,1.0e29,1.0e29,1.0e29
0.9218836565096953,1.0e29,1.0e29,1.0e29
0.9224376731301939,1.0e29,1.0e29,1.0e29
0.9229916897506926,1.0e29,1.0e29,1.0e29
0.9235457063711912,1.0e29,1.0e29,1.0e29
0.9240997229916897,1.0e29,1.0e29,1.0e29
0.9246537396121883,1.0e29,1.0e29,1.0e29
0.925207756232687,1.0e29,1.0e29,1.0e29
0.9257617728531856,1.0e29,1.0e29,1.0e29
0.9263157894736842,1.0e29,1.0e29,1.0e29
0.9268698060941828,1.0e29,1.0e29,1.0e29
0.9274238227146815,1.0e29,1.0e29,1.0e29
0.9279778393351801,1.0e29,1.0e29,1.0e29
0.9285318559556787,1.0e29,1.0e29,1.0e29
0.9290858725761773,1.0e29,1.0e29,1.0e29
0.929639889196676,1.0e29,1.0e29,1.0e29
0.9301939058171745,1.0e29,1.0e29,1.0e29
0.9307479224376731,1.0e29,1.0e29,1.0e29
0.9313019390581717,1.0e29,1.0e29,1.0e29
0.9318559556786704,1.0e29,1.0e29,1.0e29
0.932409972299169,1.0e29,1.0e29,1.0e29
0.9329639889196676,1.0e29,1.0e29,1.0e29
0.9335180055401662,1.0e29,1.0e29,1.0e29
0.9340720221606649,1.0e29,1.0e29,1.0e29
0.9346260387811635,1.0e29,1.0e29,1.0e29
0.935180055401662,1.0e29,1.0e29,1.0e29
0.9357340720221606,1.0e29,1.0e29,1.0e29
0.9362880886426593,1.0e29,1.0e29,1.0e29
0.9368421052631579,1.0e29,1.0e29,1.0e29
0.9373961218836565,1.0e29,1.0e29,1.0e29
0.9379501385041551,1.0e29,1.0e29,1.0e29
0.9385041551246538,1.0e29,1.0e29,1.0e29
0.9390581717451524,1.0e29,1.0e29,1.0e29
0.939612188365651,1.0e29,1.0e29,1.0e29
0.9401662049861496,1.0e29,1.0e29,1.0e29
0.9407202216066483,1.0e29,1.0e29,1.0e29
0.9412742382271468,1.0e29,1.0e29,1.0e29
0.9418282548476454,1.0e29,1.0e29,1.0e29
0.942382271468144,1.0e29,1.0e29,1.0e29
0.9429362880886426,1.0e29,1.0e29,1.0e29
0.9434903047091413,1.0e29,1.0e29,1.0e29
0.9440443213296399,1.0e29,1.0e29,1.0e29
0.9445983379501385,1.0e29,1.0e29,1.0e29
0.9451523545706371,1.0e29,1.0e29,1.0e29
0.9457063711911358,1.0e29,1.0e29,1.0e29
0.9462603878116344,1.0e29,1.0e29,1.0e29
0.9468144044321329,1.0e29,1.0e29,1.0e29
0.9473684210526315,1.0e29,1.0e29,1.0e29
0.9479224376731302,1.0e29,1.0e29,1.0e29
0.9484764542936288,1.0e29,1.0e29,1.0e29
0.9490304709141274,1.0e29,1.0e29,1.0e29
0.949584487534626,1.0e29,1.0e29,1.0e29
0.9501385041551247,1.0e29,1.0e29,1.0e29
0.9506925207756233,1.0e29,1.0e29,1.0e29
0.9512465373961219,1.0e29,1.0e29,1.0e29
0.9518005540166204,1.0e29,1.0e29,1.0e29
0.9523545706371191,1.0e29,1.0e29,1.0e29
0.9529085872576177,1.0e29,1.0e29,1.0e29
0.9534626038781163,1.0e29,1.0e29,1.0e29
0.9540166204986149,1.0e29,1.0e29,1.0e29
0.9545706371191136,1.0e29,1.0e29,1.0e29
0.9551246537396122,1.0e29,1.0e29,1.0e29
0.9556786703601108,1.0e29,1.0e29,1.0e29
0.9562326869806094,1.0e29,1.0e29,1.0e29
0.9567867036011081,1.0e29,1.0e29,1.0e29
0.9573407202216067,1.0e29,1.0e29,1.0e29
0.9578947368421052,1.0e29,1.0e29,1.0e29
0.9584487534626038,1.0e29,1.0e29,1.0e29
0.9590027700831025,1.0e29,1.0e29,1.0e29
0.9595567867036011,1.0e29,1.0e29,1.0e29
0.9601108033240997,1.0e29,1.0e29,1.0e29
0.9606648199445983,1.0e29,1.0e29,1.0e29
0.961218836565097,1.0e29,1.0e29,1.0e29
0.9617728531855956,1.0e29,1.0e29,1.0e29
0.9623268698060942,1.0e29,1.0e29,1.0e29
0.9628808864265928,1.0e29,1.0e29,1.0e29
0.9634349030470915,1.0e29,1.0e29,1.0e29
0.96398891966759,1.0e29,1.0e29,1.0e29
0.9645429362880886,1.0e29,1.0e29,1.0e29
0.9650969529085872,1.0e29,1.0e29,1.0e29
0.9656509695290859,1.0e29,1.0e29,1.0e29
0.9662049861495845,1.0e29,1.0e29,1.0e29
0.9667590027700831,1.0e29,1.0e29,1.0e29
0.9673130193905817,1.0e29,1.0e29,1.0e29
0.9678670360110804,1.0e29,1.0e29,1.0e29
0.968421052631579,1.0e29,1.0e29,1.0e29
0.9689750692520775,1.0e29,1.0e29,1.0e29
0.9695290858725761,1.0e29,1.0e29,1.0e29
0.9700831024930748,1.0e29,1.0e29,1.0e29
0.9706371191135734,1.0e29,1.0e29,1.0e29
0.971191135734072,1.0e29,1.0e29,1.0e29
0.9717451523545706,1.0e29,1.0e29,1.0e29
0.9722991689750693,1.0e29,1.0e29,1.0e29
0.9728531855955679,1.0e29,1.0e29,1.0e29
0.9734072022160665,1.0e29,1.0e29,1.0e29
0.9739612188365651,1.0e29,1.0e29,1.0e29
0.9745152354570638,1.0e29,1.0e29,1.0e29
0.9750692520775623,1.0e29,1.0e29,1.0e29
0.9756232686980609,1.0e29,1.0e29,1.0e29
0.9761772853185595,1.0e29,1.0e29,1.0e29
0.9767313019390582,1.0e29,1.0e29,1.0e29
0.9772853185595568,1.0e29,1.0e29,1.0e29
0.9778393351800554,1.0e29,1.0e29,1.0e29
0.978393351800554,1.0e29,1.0e29,1.0e29
0.9789473684210527,1.0e29,1.0e29,1.0e29
0.9795013850415513,1.0e29,1.0e29,1.0e29
0.9800554016620499,1.0e29,1.0e29,1.0e29
0.9806094182825484,1.0e29,1.0e29,1.0e29
0.9811634349030471,1.0e29,1.0e29,1.0e29
0.9817174515235457,1.0e29,1.0e29,1.0e29
0.9822714681440443,1.0e29,1.0e29,1.0e29
0.9828254847645429,1.0e29,1.0e29,1.0e29
0.9833795013850416,1.0e29,1.0e29,1.0e29
0.9839335180055402,1.0e29,1.0e29,1.0e29
0.9844875346260388,1.0e29,1.0e29,1.0e29
0.9850415512465374,1.0e29,1.0e29,1.0e29
0.9855955678670361,1.0e29,1.0e29,1.0e29
0.9861495844875346,1.0e29,1.0e29,1.0e29
0.9867036011080332,1.0e29,1.0e29,1.0e29
0.9872576177285318,1.0e29,1.0e29,1.0e29
0.9878116343490305,1.0e29,1.0e29,1.0e29
0.9883656509695291,1.0e29,1.0e29,1.0e29
0.9889196675900277,1.0e29,1.0e29,1.0e29
0.9894736842105263,1.0e29,1.0e29,1.0e29
0.990027700831025,1.0e29,1.0e29,1.0e29
0.9905817174515236,1.0e29,1.0e29,1.0e29
0.9911357340720222,1.0e29,1.0e29,1.0e29
0.9916897506925207,1.0e29,1.0e29,1.0e29
0.9922437673130194,1.0e29,1.0e29,1.0e29
0.992797783933518,1.0e29,1.0e29,1.0e29
0.9933518005540166,1.0e29,1.0e29,1.0e29
0.9939058171745152,1.0e29,1.0e29,1.0e29
0.9944598337950139,1.0e29,1.0e29,1.0e29
0.9950138504155125,1.0e29,1.0e29,1.0e29
0.9955678670360111,1.0e29,1.0e29,1.0e29
0.9961218836565097,1.0e29,1.0e29,1.0e29
0.9966759002770084,1.0e29,1.0e29,1.0e29
0.997229916897507,1.0e29,1.0e29,1.0e29
0.9977839335180055,1.0e29,1.0e29,1.0e29
0.9983379501385041,1.0e29,1.0e29,1.0e29
0.9988919667590028,1.0e29,1.0e29,1.0e29
0.9994459833795014,1.0e29,1.0e29,1.0e29
1.0,1.0e37,1.0e37,1.0e37


==> data/eigen_graph_misc_64/eigenvectors_absolute_error.csv <==
matrix\type,Float64,LinearTakum64,Posit64
dimacs/C125-9,4.49069598948256687283953338066984498e-11,4.53640583310292820399008273219457346e-11,2.31726900040432012981732329505360826e-07
dimacs/C250-9,1.06439108691216949174472657008734032e-10,8.90263807080842773528138804469912252e-11,1.63416505206708400316672629978424584e-06
dimacs/C500-9,2.24156386277047322118513935812896313e-10,3.12878063624414692286254221927267846e-10,3.91326689180351488627746563240436012e-05
dimacs/DSJC500-5,8.00978785042864802963795208002796404e-11,6.98052688917820338748339389117867782e-11,1.16894551891173608252629314471440725e-06
dimacs/MANN-a27,4.42550539411213097860533751434273962e+00,4.36449435402731858682257839105438869e+00,3.99856326149259600887898267431770207e+00
dimacs/MANN-a9,2.44596715148885026985799806222410280e+00,2.65502211664605772504610802087137882e+00,2.10194581523059146602368695699820482e+00
dimacs/brock200-1,4.25447513616842234927236862017427658e-11,3.21549717965340246821782809407429401e-11,3.92356675841051939483499709785925511e-06
dimacs/brock200-2,3.47986627051095013857225857970838057e-11,3.45960828158574925456220726119750692e-11,4.09721461260357290083130003270711951e-06
dimacs/brock200-3,2.79621649414090349806628397718298593e-11,2.70000091698655303789540343477769675e-11,1.17916837681634457477735704694690463e-05
dimacs/brock200-4,3.01101220916214882241074018377962517e-11,4.17987485376918755318622521524301884e-11,3.88030041638913450576275743519935450e-07
dimacs/brock400-1,1.09423501099771814869832194315262105e-10,6.64962805011850382955510033219065669e-11,3.93234436421793482279405401440789576e-07
dimacs/brock400-2,9.67807632667404471027697290885296849e-11,9.70534577798121887941795704285390609e-11,2.40313858063925252372857432236571712e-06
dimacs/brock400-3,1.19511369472038336289654539906319512e-10,8.90054223565092185342424123560256508e-11,3.08525967831069238556986717544337710e-06
dimacs/brock400-4,1.30889077163337727966415561958146438e-10,9.88780324974808330854670994399546989e-11,3.97182384459964500130931975100967465e-06
dimacs/brock800-1,1.71272098624328894606357822875503407e-10,1.68499790749245841247429743372762835e-10,6.55618934493971283216950367757831538e-06
dimacs/brock800-2,1.95540213696914188515623695976024230e-10,3.53689978919032871094716792279406527e-10,1.53570636820623971251511654402717034e-05
dimacs/brock800-3,1.48477828169348684817081094815842764e-10,2.30569926320417428568790879605701194e-10,2.80141375617832925316972097511292134e-06
dimacs/brock800-4,1.73370299975969432078232148756989766e-10,2.32806510553615801165027915777144374e-10,1.81739943683071587080712640947947502e-06
dimacs/c-fat200-1,1.92146160651640566017503532885684299e-11,2.11590482313378195274007681154107112e-12,3.47441885530952022952843490882810710e-10
dimacs/c-fat200-2,2.00410595161107763192472952814852671e+00,1.73376547624420993010535226069895458e+00,1.74941686055985653336636674086033060e+00
dimacs/c-fat200-5,3.26225972345346630544339131550451119e+00,3.30141389821034524197989480887965305e+00,3.49715431617715405640266808975353458e+00
dimacs/c-fat500-1,4.00251163615699306347378890448050754e-11,2.75667698607012727587440890244414832e-12,6.38627672085213476251087735202654914e-10
dimacs/c-fat500-10,3.21220010420393728594551848123575758e+00,3.50091393392932510249758832222632085e+00,3.34431707698738031083566537706871766e+00
dimacs/c-fat500-2,5.36475209301320325184226576414286076e-11,2.60399797351580436190364720327721074e-12,9.99971359898165103763602053960919101e-11
dimacs/c-fat500-5,1.73358334245110058499835207241215454e+00,2.00795032284125945386799482409439196e+00,1.95905606389022068698676415875195430e+00
dimacs/gen200-p0-9-44,5.05445762712652092848764983400309659e-11,7.47328324244969344133638641182453352e-11,9.13509058206503415544625880899823677e-07
dimacs/gen200-p0-9-55,4.39377396396864484490679404120905220e-11,4.49990711913077433004385778346368869e-11,6.18274856499957056881997845325849199e-06
dimacs/gen400-p0-9-55,1.41509293617797719416923701877428888e-10,1.52693745354992886320730732224700156e-10,4.02469220499505340489923076123041236e-06
dimacs/gen400-p0-9-65,1.51190741711863117585748856872927499e-10,1.49023649606513780019464236077413529e-10,5.61241256796559311748782178110689741e-06
dimacs/gen400-p0-9-75,1.62213706427021359902541379990597018e-10,2.16553655279328264460951136334832826e-10,3.24715524084223701220981832735550008e-06
dimacs/hamming6-2,2.85461103818040144641432679574178426e+00,2.51756238711148782159130068690274967e+00,2.50852516613578584574812635297519729e+00
dimacs/hamming6-4,2.97110669770830233927737591127095761e+00,2.80182237457496956807750072288439475e+00,2.84769258712590220059784168355951474e+00
dimacs/hamming8-2,2.66353318393892741922217496067592998e+00,2.78380725067486523386088917476423490e+00,3.87454893194269547439476649117855557e+00
dimacs/hamming8-4,3.21770870680523828703924556140801688e+00,3.19299008174098171188646135888671321e+00,3.42572493544094115102375801422940562e+00
dimacs/johnson16-2-4,3.16257612863254365704329601196330211e+00,3.04246025684234143849428244385674807e+00,3.46079427854938646600399776564795119e+00
dimacs/johnson32-2-4,3.45811556841141861648811341434805369e+00,3.63484186176876968281192031850262448e+00,3.76217112901488676496199325531090233e+00
dimacs/johnson8-2-4,2.60459965743060768952790885190090207e+00,3.47281098826050539391876110366985480e+00,2.90690911946160257548430928738265030e+00
dimacs/johnson8-4-4,2.82103580122672351539120573580383118e+00,2.78832350230389848960861312391467482e+00,2.66275889305368614451868384798091728e+00
dimacs/keller4,8.08684945041461269868578210098181884e-01,1.02745107582370243912649412324132683e+00,8.69139498519100200090884432908068365e-01
dimacs/keller5,2.29300282612009493824845799479133369e+00,1.73037540326449908688719804473623952e+00,1.94934805696872154486654771966061370e+00
dimacs/p-hat1000-1,1.23520482568339489745642421394405595e-10,1.15129039740121895366913474396359423e-10,1.92075915958038920171595358909519495e-06
dimacs/p-hat300-3,5.78780183427459366230333826785876284e-11,6.82716263386622159002802541061880144e-11,2.09625464727201439390975860548260754e-07
dimacs/p-hat500-1,3.15754383915186091591846495425122672e-11,6.09165885412391100214293383907401523e-11,2.07265350541028371312050367141722730e-07
dimacs/p-hat500-2,1.10311178176568665250118786572128114e-10,1.00434502471303960187387034677696522e-10,2.18756017121894149861305573342612588e-06
dimacs/p-hat500-3,1.23546447506394109435230783889822805e-10,8.68163390994156499620552058739067512e-11,5.73155049746221746933179901808479858e-06
dimacs/p-hat700-1,5.84749225276161226088365515331270799e-11,5.82901062290470754946926578409717906e-11,5.18582132295794533520037990656754834e-06
dimacs/p-hat700-2,1.13797590168806693372124411483244885e-10,1.25097635642542471143072960248878846e-10,4.68957324621000600769643489784748396e-06
dimacs/p-hat700-3,1.73360685957528708983010243696915354e-10,1.79361362713465663865974038122835562e-10,2.04887491206388360447794565649358841e-05
dimacs/san200-0-7-1,4.65595267218619107601534482226843751e-11,3.72173576782274922527877747238500014e-11,2.67146472503952407678817493958288708e-07
dimacs/san200-0-7-2,2.31747993082080186096216632983642811e-11,1.38585496190546698858595627794694535e-11,2.87107239458579033476112850702062873e-08
dimacs/san200-0-9-1,7.39000055581439913263932195427378117e-11,4.73123265008639492202392347529569211e-11,3.46091621590730702612336138777635173e-06
dimacs/san200-0-9-2,6.67298970759567026443797444252044088e-11,6.44545239820676633905914293012561008e-11,1.90590841459047238209403539202732045e-06
dimacs/san200-0-9-3,7.49673087930781484695355178150014964e-11,6.21749809311376732598347169931175366e-11,6.10022023176849704677105916362722146e-07
dimacs/san400-0-5-1,1.00704242775686358671108425417902194e-11,8.85616968439067030423349087631249040e-12,2.23992135939265638352907509994820724e-06
dimacs/san400-0-7-1,1.19106690726573912099925289551652943e-10,1.49159321296180931278186207478336020e-10,7.73867776250624265981126823045998509e-07
dimacs/san400-0-7-2,8.12289830943948291288319127087332752e-11,6.41087015993724062773943059036549031e-11,3.74306856303304089667831535052874187e-06
dimacs/san400-0-7-3,2.67544900991687229112640234777022320e-11,3.64806981573618118484637809938038050e-11,5.81555218759816462193277068749340937e-07
dimacs/san400-0-9-1,1.78236612335113278611954061082079957e-10,1.83722222942988675631352708532815097e-10,3.14985681271962939425180550347624799e-05
dimacs/sanr200-0-7,3.49565880769523756276359913004029711e-11,3.92098251191898439599651210010756144e-11,1.54709210348125264250269981298268390e-06
dimacs/sanr200-0-9,7.37327399399998922703678928012094617e-11,8.20497162242581215040882795659513898e-11,5.06900111013879300494559398929495767e-07
dimacs/sanr400-0-5,3.80321108525883161758111592977223661e-11,6.85900828449136505933928548468420766e-11,5.38304670214375739179728846348189152e-07
dimacs/sanr400-0-7,8.89167979870181695155157019230535885e-11,1.19573877890869314595998254525805427e-10,1.25593991870439448270432585802080642e-05
dimacs10/bio-celegansneural,6.53352641886485717150830616093746758e-12,6.49191892086758051933682874636061695e-12,7.35618060626897454861966511649553148e-12
dimacs10/chesapeake,1.14124780156854841610019526368949018e-12,1.12990949703600390035355601938097953e-12,1.18835370211668521618851508669779097e-12
dimacs10/cs4,1.31733341748281306199557693059385086e-10,1.25988838080901414947172307082886364e-10,2.32648759323275402040106539736170925e-08
dimacs10/cti,1.37100559395164106956857418557182354e-10,1.28174608390687342666016867193316766e-10,4.97564306507169594820384254097418494e-05
dimacs10/delaunay_n10,1.33260026762559552204255060960522499e-10,1.25541949281017140821773813230487897e-10,3.72991104986401998040164978218409116e-08
dimacs10/delaunay_n11,-Inf,-Inf,-Inf
dimacs10/delaunay_n12,-Inf,-Inf,-Inf
dimacs10/delaunay_n13,-Inf,-Inf,-Inf
dimacs10/delaunay_n14,-Inf,-Inf,-Inf
dimacs10/delaunay_n15,-Inf,-Inf,-Inf
dimacs10/fe-4elt2,3.99668402446700948851015967020778260e-09,1.59103256856768617207442796410095232e-10,1.07560831306559397996364976926934144e-06
dimacs10/fe-body,5.67998522897298662960357896053330256e-03,3.50964096769053040791100753284787365e-03,4.15358618645556875330583246381372344e-02
dimacs10/fe-sphere,-Inf,-Inf,-Inf
dimacs10/polblogs,5.97669064250941756473867385816238870e-12,5.95287650891059918799494655232221630e-12,1.28290571923865549196672048645332458e-10
dimacs10/rgg_n_2_15_s0,1.80968778383947643522806855609783289e-03,1.87084483837097346881208885115264878e-11,4.81926530984880085266244836071746355e-09
dimacs10/t60k,-Inf,-Inf,-Inf
dimacs10/wing_nodal,8.82942970626860563588175128531697690e-11,8.66343164031218019825389387271472890e-11,1.35298347011706175225492127830988147e-07
labeled/AIDS,-Inf,-Inf,-Inf
labeled/BA-1_10_60-L5,5.98762870843051533606201272956361540e-11,4.51422294725765015443651098794069992e-11,6.97658393418399260765807986553276916e-06
labeled/BZR,-Inf,-Inf,-Inf
labeled/CL-10K-1d8-L5,1.82503597452161528357030998981355857e+00,2.01144221561430589309716083034308624e+00,1.89998483228722799302851893995685743e+00
labeled/COX2,-Inf,-Inf,-Inf
labeled/DD199,8.18307370587435117248927675486464779e-12,7.42232520494008522215101983001426773e-12,1.39451777330963890064860972334065085e-11
labeled/DD21,2.20828897222885856083602895248777785e-10,2.25979571714623102289283815989682702e-11,2.39164726196292311286695026657638302e-08
labeled/DD242,6.56010270483056572284748642945791692e-11,1.29541470053846923028675515239614122e-11,2.64266941351598525777548127324969570e-10
labeled/DD244,5.34839099208900342323920979467867879e-12,5.08895809675405484000638160180104958e-12,1.19223786100092518249906672623809250e-09
labeled/DD349,1.62527389524055212464470702679912036e-11,1.19061573577010834696846869867979399e-11,7.21710933544494105373878538130626354e-07
labeled/DD497,1.74855708462661080302286878005875927e-11,1.62500962746799643272257231213994020e-11,1.05059138689950008693487704754393543e-09
labeled/DD6,1.69097497852087514384900978843304848e-11,1.51435482383210967977435913273788260e-11,1.80246938053480057240084339891268368e-09
labeled/DD68,8.70982743514313627334370083448443794e-12,6.85724409374466846924839648900669664e-12,2.82375137796059789925832042178872961e-10
labeled/DD687,1.18432959502306347752160537883610890e-11,1.09801439179569822395137012119894642e-11,3.93337228776139896931785558574652068e-09
labeled/ENZYMES,2.07453984142159880491631864548045114e+00,2.03380783224722398634320559747116444e+00,2.02750587727085498279142824515852067e+00
labeled/ENZYMES118,7.68732485619493525980689634868443058e-12,7.66945442416831679236656276579732722e-12,7.87320232196599336888211139619850195e-12
labeled/ENZYMES123,4.97292430241497209511149991154623417e-12,4.88204646645799617377660143906004907e-12,6.21508681105011790550412013598040401e-12
labeled/ENZYMES295,8.44346741034526652437973928550220114e-12,7.72585066763377249209366231083938095e-12,1.59201424587290153192546256804033099e-11
labeled/ENZYMES296,7.74792953593543851674769800687694972e-12,7.58252958040018710183832011692300159e-12,9.47622774131722126788138971722401576e-12
labeled/ENZYMES297,6.55195785418108645330439864200138091e-12,6.43232391093494238388639991559286450e-12,8.59608318566533313491095684041676175e-12
labeled/ENZYMES8,5.62592101033493689988192178968759589e-12,5.58766711111766549214600343789982319e-12,5.78531810480374158953945827216422937e-12
labeled/Fingerprint,-Inf,-Inf,-Inf
labeled/KKI,3.89823503338301623976328238100109817e-01,3.89705215740563266021198268129858561e-01,3.89823503321887349060882249603452648e-01
labeled/Letter-high,-Inf,-Inf,-Inf
labeled/Letter-low,-Inf,-Inf,-Inf
labeled/Letter-med,-Inf,-Inf,-Inf
labeled/MSRC-21C,1.69378611983251680085151022528108076e-11,1.16562037722438735947708138860585284e-11,2.66329492873166275124921197604237590e-11
labeled/MSRC-9,3.16582819238943508122943643540183318e-11,3.14360034667062667990129283675008118e-11,1.51252773174800264410435676166026821e-09
labeled/OHSU,5.80340424393208402134969283938911251e-11,5.19905409766845026663435746000094827e-11,1.36562420694314849373941595795732766e-06
labeled/PTC-FM,-Inf,-Inf,-Inf
labeled/PTC-FR,-Inf,-Inf,-Inf
labeled/PTC-MM,-Inf,-Inf,-Inf
labeled/PTC-MR,-Inf,-Inf,-Inf
labeled/Peking-1,8.62366495660004073382758642249441412e-11,5.28082626433153649029082255659049052e-11,1.82350732546144557105576581306553585e-04
labeled/PubMed,1.54699237667966167554323146926745115e-10,7.61742181433695703403979360425286172e-11,2.51896080210788498077972444031779930e-04
labeled/SW-10000-6-0d3-L2,1.14926501771525298786145932204694710e-10,1.12698741666871613822803429385715348e-10,1.56374270804511930919648489301945704e-07
labeled/SW-10000-6-0d3-L5,1.14926501771525298786145932204694710e-10,1.12698741666871613822803429385715348e-10,1.56374270804511930919648489301945704e-07
labeled/SYNTHETIC,3.65097393969221247962754222140777113e+00,3.91230203582465456800227485467605498e+00,3.75596820637317398486300392571647738e+00
labeled/SYNTHETICnew,-Inf,-Inf,-Inf
labeled/TerroristRel,2.53922840127665419529919685618815399e+00,2.20723005570367194081194789453244846e+00,2.17911313786358571966438574154791063e+00
labeled/citeseer,-Inf,-Inf,-Inf
labeled/cora,2.14087109480858854683116797911468011e+00,1.61351794704338619446343429771794879e+00,1.65025940903076970851444422789498472e+00
labeled/gene,3.39486143287455647895243332073220198e+00,3.24793863423029557674889981613850325e+00,3.27530960686296928006070340621684527e+00
labeled/hospital-detailed-list-of-contacts,4.24411725024498524117771732174957888e-12,4.12572875072880003454539211571017662e-12,1.04123023616525502038356218989838969e-11
labeled/internet-industry-partnerships,6.66792742816501848520775219403737250e-12,6.38198919329618271636814633696900471e-12,6.59313869137557289430389528300655716e-12
labeled/reality-call,1.05966758672064144692009228597476041e-10,1.65489638987511759177692886577672304e-10,1.89092221817671493643737968440015718e-06
labeled/webkb-wisc,1.05472428986741322760939903054895899e+00,7.49437918577927465849168280596534724e-01,1.06081549202961095244304774908870057e+00
misc/08blocks,1.34309109507792924804412535733660750e+00,1.32037123923612657098990165730328721e+00,1.43663760104985704288179769026746043e+00
misc/1138_bus,-Inf,-Inf,-Inf
misc/130bit,2.36036084531418623544999145704038460e-11,2.89568196453478743010110041537935369e-11,6.52286189091545270395506132755459551e-09
misc/145bit,3.84743830630400345874337301348725525e-11,3.68992078915931233712707866884914031e-11,2.54418996477431629268408794166313244e-07
misc/162bit,8.71794104104753241296709431210880062e-11,9.98712460921131735119974771446223491e-11,9.25518776767068482086163555934039665e-07
misc/176bit,1.80541213379727464081684299454641128e-10,1.66626312188733996489690264408277841e-10,2.70065029086310956607754854194480937e-06
misc/192bit,5.74571177258985040216347677518466272e-10,2.44698518765167173430968473761448953e-10,2.83360581593161655911990898440497240e-05
misc/3elt,-Inf,-Inf,-Inf
misc/3elt_dual,-Inf,-Inf,-Inf
misc/494_bus,-Inf,-Inf,-Inf
misc/662_bus,-Inf,-Inf,-Inf
misc/685_bus,-Inf,-Inf,-Inf
misc/Alemdar,2.19146290254951756515338547432968932e-10,3.32090645051943331996768130973827194e-11,1.83486069250341070677905196217824926e-08
misc/CAG_mat1916,7.44198013334681325759000124156536543e-12,7.28192646999823802041586318351196072e-12,1.65413555215888889266799770951896008e-11
misc/CAG_mat364,1.54377020369902760722488423337257117e-11,1.54091745417642521015005695320887922e-11,1.54914094161933357402017689329757334e-11
misc/CAG_mat72,5.11032918287871154684182885984707898e-11,5.85458081324367722470516653870140615e-11,1.86835961921263132393417423808726742e-07
misc/CSphd,-Inf,-Inf,-Inf
misc/California,4.03884295997447832810152248642575149e+00,3.96817039251915124170100930219570302e+00,3.96706425887841152804004874084752134e+00
misc/Chebyshev1,-Inf,-Inf,-Inf
misc/Chebyshev2,-Inf,-Inf,-Inf
misc/Chebyshev3,-Inf,-Inf,-Inf
misc/Chem97Zt,4.04137986242496449000408954770545296e-10,2.26786401410241329972683990018046372e-10,5.38260440358984882100435994096293070e-05
misc/Chem97ZtZ,1.83813372855876464546805847225854187e-11,1.57467480705166952464626528793186399e-11,1.37919659884657973283373973181590106e-09
misc/Cities,8.53698415222200485373365300171119282e-12,8.80931452129117733181473847784980288e-12,8.94460198892687614598002712540630129e-12
misc/DK01R,7.15631947571009253407694856270002883e-12,6.26625473872599296334090309746694012e-12,9.29542391640720778822945849071959637e-12
misc/D_10,2.55591372771034615198833533664766676e-12,2.49198392820068406493997977834667127e-12,1.16555069852709667898097381101523509e-11
misc/D_11,2.69243191828680068592380750771006111e-12,2.69200381117875856450779529797540139e-12,2.69211179337994948887169066960953729e-12
misc/D_5,2.62205471966022231541810605408042806e-12,2.61415126235572108740986108369599288e-12,2.63854946149225047261114503814854313e-12
misc/D_6,2.07166397395448780887254340121594539e-12,1.96315860384959044576106756771856670e-12,2.09660760581880258320502146330307857e-12
misc/D_7,4.15059861897453836641084457047645036e-12,4.14699249828804087330169945223382426e-12,4.17677029777702124907614392112848546e-12
misc/D_8,2.96897186690063265287271091994070247e-12,2.93894061408271426731987770258581044e-12,4.85821931754451643965184165519176266e-10
misc/D_9,2.45589285861525768045356488295230722e-12,2.44917146106012634082572408609104200e-12,2.45617969704393415462118670233568818e-12
misc/EPA,1.09908641846274275570234315279589162e+00,9.63541574340559917912311603377098243e-01,1.20074957011293040884700272817190500e+00
misc/EVA,-Inf,-Inf,-Inf
misc/EX1,3.32834669964084273330485818484159628e+00,3.22301727182603713258002486878509494e+00,3.53197410892506020746071375072776022e+00
misc/EX2,2.02137266201391571242808893412510410e+00,2.12482389700584817643054301306753779e+00,2.06988573446852461332363314477361599e+00
misc/EX4,-Inf,-Inf,-Inf
misc/EX5,-Inf,-Inf,-Inf
misc/EX6,-Inf,-Inf,-Inf
misc/Erdos02,5.90391276100482470769858239658603147e-11,3.38044923906354995761828743436182064e-11,5.90981728861846907649671017386140124e-09
misc/Erdos971,7.29640779036009616585744608297949790e-04,7.29640779030098063744565579406933350e-04,7.29640779029820699939807317307234176e-04
misc/Erdos972,1.84993392609602717367903843132796782e+00,1.55553644331909511974152149121490006e+00,1.44651828460153661605531043613138891e+00
misc/Erdos981,2.80171451427935500331987625117737090e-02,6.94691065554342836832428142572869911e-01,1.02805287834783448051568812633045069e+00
misc/Erdos982,2.27999467366858438390746235513207551e+00,1.98784113769261618189465885351443782e+00,2.01765967021890155422259382779520039e+00
misc/Erdos991,7.78750639083159864502560331661836990e-01,9.18101482522654563895842067792370430e-01,1.15649073202562596702334213906155429e+00
misc/Erdos992,3.05938226413052100466375440017196947e+00,2.89301835943532821077922868551996747e+00,2.91615751755267896626287893415109021e+00
misc/FA,1.88017322983950676808456585192917194e-11,1.86870203209465210099202330132386417e-11,4.44072910298262244409980419624269529e-10
misc/Franz1,4.69047838162685494391224029097961219e-12,4.68396325059108585173659211202252820e-12,4.68510887661211500987959061048260373e-12
misc/Franz10,1.96506307432086204252398885572469697e-11,1.95032399166162011524815940291020804e-11,2.68136333929022249993546151358912758e-09
misc/Franz2,1.15154806730503931344464524632063280e-11,1.14635663910600500286103907365121924e-11,1.18721643823268297599366005691310776e-11
misc/Franz3,4.20372126697921364479605390359261687e-09,2.49707382184664110449047387522860439e-10,5.45682340140034123977188349671040251e-08
misc/Franz4,4.46410007526395950457354804792229890e-10,3.76670726083266975981434315907222250e-11,4.11275042417283448484442896044155005e-09
misc/Franz5,6.17041296354568421456804331736602253e-12,5.90899974116864128648985747304185742e-12,2.32752202857217841419261059926227449e-11
misc/Franz6,3.68462453016494832769362113472512460e-02,4.11855864169859034165410508265228214e-03,1.21209322678287042468599699355480851e-05
misc/Franz7,1.41222167385239466037460303911114698e-10,1.38499239576843077626844516957029154e-10,3.80734913383458458608811461554272450e-08
misc/Franz8,5.36779750451511073197909463522666121e-01,1.34768057006784626531893483784078676e+00,7.38457068313642354688202281199021182e-01
misc/Franz9,2.09808090272045750780980520430807744e-11,7.76663833257689838508410790311786194e-12,2.19017323264668797875878975591874271e-08
misc/G1,5.48213729644315011677640738147787906e-11,4.15200592152225352089738490322108419e-11,2.94088337373132646575238642881347949e-07
misc/G10,1.92085062588460751568181707273698393e-12,1.81029888018676935007225841180324050e-12,2.05867252670171590808314741850150677e-12
misc/G11,8.32980720800551902526969756557362732e-12,8.27306468550161214851909484176249306e-12,8.29471832276747891823506234238380246e-12
misc/G12,2.72325684722083631979736524746406385e-12,2.07963634833539863257215055907127906e-12,1.20783854677387051482321870411248405e-11
misc/G13,5.90733731194665898269029345192219936e-04,5.90733731194678495229473820986841076e-04,5.90867269335385212519824942379214215e-04
misc/G14,6.11828220203292352157087532574962630e-11,6.00421903778916285436258240015400240e-11,1.23190908762948260397089828552985437e-08
misc/G15,4.74758923181579204453240085597093980e-11,4.49322716397627239497568221328837581e-11,2.15848540977073348676664386429191642e-07
misc/G16,5.24984133941641748718059284055478978e-11,5.13636058375296812273990913713811173e-11,1.49266385892639971740346659628595871e-06
misc/G17,5.56874032842751034144199764515812312e-11,5.54627192990304917977693267144844670e-11,1.00887545824863744503227861866279906e-06
misc/G18,4.53430700010350494999185127345504013e-12,4.51919671909057535771252535349831082e-12,4.57712266740382462151016835855247296e-12
misc/G19,2.02331015727193497137210029778513558e-12,2.00348388069484356577893473061495548e-12,1.08669016166917627487412930371468187e-10
misc/G2,7.05323956717217500239016062857933183e-11,4.89220087793091578508231688377183976e-11,1.28011539058561974380137337997324563e-05
misc/G20,3.24137929231746518629222632056044315e-12,2.77793617573872336683620210191271084e-12,3.86021979119377285045558091243942790e-12
misc/G21,1.92361224450089724421409556500112042e-12,1.91858329907028423309829581552057794e-12,1.91985549280131646869271691819214893e-12
misc/G22,8.26666222071404422419320890608151799e-11,6.57425068330585101051915795268086918e-11,6.09520287468988997980390376219531192e-07
misc/G23,9.51497818006233920823107875117543528e-11,9.68401396863571451528823911662086571e-11,4.15655067748735148354708772256733312e-07
misc/G24,6.49957167865336979654792396921490377e-11,8.17448343875723139294579726040683959e-11,3.47106406564643879171202493242426048e-06
misc/G25,6.39071144973496015435901848849477531e-11,5.18611597120673453158117857382520672e-11,1.23374316177011080342569220575040091e-07
misc/G26,9.01566736987449457080821177260985936e-11,8.74298134807800003916315205914602643e-11,1.41459869045449386365837478044825922e-07
misc/G27,6.20048784351950922909340906245458627e-12,5.61713230344301210108167697646504564e-12,3.08555853319067875457144625549197852e-11
misc/G28,7.27543334745541231616057309227784910e-12,6.38170571416052818174302110625050102e-12,1.07485003605404845211001346357468713e-11
misc/G29,3.16502407018310596882193900849392753e-12,3.12246221328368149713800134120005962e-12,3.45557465600883726906114781292932709e-12
misc/G3,4.91974380216254273289705897966037170e-11,5.31885741227037133919275641056557703e-11,1.99233268977006237242396757037633263e-07
misc/G30,3.03974531141701061058971959281365701e-12,3.02484745263240643318654543797559793e-12,3.07604487571813161624769276316003499e-12
misc/G31,4.72245516146460466359566336118599090e-12,4.66378675299799197214643331344653843e-12,4.68240991545472669196491080487317657e-12
misc/G32,1.06987782965742435667776743382348209e-11,9.60372962681030825821407203339164305e-12,2.26997998530900563252111107925564904e-10
misc/G33,1.58480741162885410084774384015492155e-11,1.56856953415716515889410793030318281e-11,1.57399348513107917831270707117008354e-11
misc/G34,1.68029963405803549015578683821689273e-11,1.67229884784446030482001862560525605e-11,2.18493384766905698874287090444988017e-11
misc/G35,1.07093815085919013531958842596788474e-10,1.06466840634604556441130514225407189e-10,1.87509732390861265886440596527050055e-06
misc/G36,1.15042242078948965513415286265543776e-10,1.14589977614655625004531643968212062e-10,7.35560161831346802520080115929768609e-07
misc/G37,8.13631316118592657229190581020048885e-11,7.73690921282792997282440058243002683e-11,7.37481405117362732454360693976637159e-07
misc/G38,9.98065370544539254139245212527115100e-11,9.84448617509711092756426715646078207e-11,5.06647332155014857978498200767594390e-08
misc/G39,3.00014985446247595323687773307331372e-12,2.93809796754707647705587073316274742e-12,2.99641268340203014386785967856762940e-12
misc/G4,4.84438649833269985222358362353816219e-11,4.78164544435143474930761220341831398e-11,2.90934245110982453047375676060032224e-07
misc/G40,4.07064054526622344430219964288727306e-12,4.06138979844273429383278150885580140e-12,4.20098736758855972397333979281587754e-12
misc/G41,3.88812989013745480597708433502202005e-12,3.87558803193526600572667177832936554e-12,4.05254600404112469702323121072205388e-12
misc/G42,2.99224181801779414026356450064535628e-12,2.98208161282511415290929021824278724e-12,3.02291507387355656133995033166462322e-12
misc/G43,3.65387445730247552541410889396280047e-11,4.11344662504788133258693037026001197e-11,1.57829619060405594997921461542354727e-06
misc/G44,6.42338646552538326905878193066507470e-11,6.39072954637292097569506919064468698e-11,1.19772900179957472034420782704286699e-06
misc/G45,5.11190079966576735684030193956098381e-11,5.52931031952522944172137098661482592e-11,1.09481147538203411596391580948234094e-06
misc/G46,3.95335434528525443974968259726061622e-11,2.91335456282858597055391850106641810e-11,1.57543796405829977758247636596642708e-07
misc/G47,4.87537292970768991854630303036485065e-11,4.74581194101942259357181124999724006e-11,2.92112476955425160614058618321812400e-08
misc/G48,1.00496916756575594308900153815050731e+00,5.45009107828592152990380433659553793e-01,1.66136384967140871034280332632641913e+00
misc/G49,1.55013361042484828519089129301979574e+00,9.21000491793962582735793988556749956e-01,1.21511336772389399902906136155862535e+00
misc/G5,3.04896025248784658540597066872977350e-11,4.22166222446690186786196727106491277e-11,1.23951009800136452917685103306361517e-06
misc/G50,2.67155627409573784820862965686121388e+00,2.55773255661636759134644647598120946e+00,1.87206711526851634918412949402376312e+00
misc/G51,6.32120348475824511962862372573451474e-11,6.18785280117892187658018926700837836e-11,3.20481992226821735319965184111210305e-06
misc/G52,9.10537902542776996512642067240293895e-11,8.73550976226701006744663375755736432e-11,1.46499921859311518748102671310381831e-07
misc/G53,6.49549913567565509886057158593694972e-11,6.32455573184505717216240618997858268e-11,1.56963396534517024214973576238531462e-06
misc/G54,7.79909614186874658075818126346281450e-11,7.68221760801229813210304356873373950e-11,3.14407378704639449741921169053963220e-06
misc/G55,1.37015893521167749058028236956141377e-10,1.34031268447480254950946826279478521e-10,1.57268909439540548793557722941570585e-05
misc/G56,6.51287001923740227492784204303166483e-12,6.27336134961711358972614545882764326e-12,5.73170190755056419435296724501454201e-11
misc/G57,2.08990891073133830427501936037303657e-11,2.03412371861767962786216953120029358e-11,2.88406787782735329657190424801342736e-11
misc/G58,2.40863485879066119072866171457065559e-10,2.40536022501607342487241968145290335e-10,8.81569593111391185262968165291601289e-07
misc/G59,4.10372712171415769038947376723601614e-12,4.09623562116058159694193500095844135e-12,4.32077787832008662995799104000896547e-12
misc/G6,3.09351851015443011665829163977903283e-12,3.05745470588480604627316306500626302e-12,3.22677254929411484070674138548253198e-12
misc/G60,7.76139488294648276788544999540041612e-11,7.56171440386482446223942096865386593e-11,3.90854078134536651818294937593871058e-09
misc/G61,2.51799692325260499178440399810998138e-11,2.43011923029035423938985577526573466e-11,1.67561614095026599272374393604801089e-09
misc/G62,1.79293277313440141685099333438111752e-11,1.33784276552666676680006304862308704e-11,7.26442025650863345137438046275716805e-11
misc/G63,-Inf,-Inf,-Inf
misc/G64,4.01965508972692340875135288294733320e-12,3.94641063334774042886950717016439190e-12,4.05078415556620537669771159778574338e-12
misc/G65,5.96309597218749789544031697482004055e-11,2.15436855413167979800223540932357252e-11,6.26600042243614926826328393812859488e-09
misc/G66,2.83698214026392874859451200214976807e-11,2.71017465778900690767292862922695140e-11,3.68631950622169049701443427135403589e-09
misc/G67,1.56329420405926134021249389932737432e-09,1.27706013357335968355631536373722061e-10,4.49529618941966252019265959096510951e-08
misc/G7,1.53773991057246658754689080456006158e-12,1.47777987118002948216918072650267000e-12,2.24901071725659858593416479341477492e-11
misc/G8,1.95757874554238958548119021809299370e-12,1.93731068556301918220549921977592719e-12,2.10225525022701986999107646703286023e-12
misc/G9,2.03709424941531714406733378467480386e-12,2.01926556723042942821153035903249350e-12,2.33139422201908300173534015311526370e-12
misc/GD00_a,1.68082391056687288617284512528726035e+00,1.70634934722209681199782108140882361e+00,1.71729709700914048195105099634003138e+00
misc/GD00_c,1.76409097627922391406872509431166130e-11,1.45311002988026801828060619226563217e-11,3.10541358039829501821276326932911774e-11
misc/GD01_b,1.31654455081658234728107301847897145e+00,1.52767598872668678797461407649259316e+00,1.00544176373258686975047836793981750e+00
misc/GD01_c,2.54371512537868426365290066036675360e-12,2.52280543988613960482950705511010944e-12,2.60288875901491395622269257519881080e-12
misc/GD02_a,2.77205579197174318214274192430617308e-14,1.29592103139067310971959664862347472e-15,9.78274370858205914448018298741718206e-16
misc/GD02_b,8.76001538545174388750103033382380625e-04,1.80179718730167592590143682772785538e-02,5.21119146714094301937793286817855021e-10
misc/GD06_Java,1.76328418450119268358695158633620557e-11,1.52268456521423027441936308070371508e-11,2.03517516346353867026912485373901203e-10
misc/GD06_theory,2.93182967292720533931392926253395872e+00,3.45164461414517422025662178195230375e+00,3.01120720035510028259390064905595534e+00
misc/GD95_a,1.06582389117012967236131413302048747e-12,1.05725567802469307055579081497726345e-12,1.14842489596691141760427810431110685e-12
misc/GD95_b,3.20582166830916493082988130071015399e-12,3.20219925352998963594212614017929706e-12,3.22198009216093803565623968747805536e-12
misc/GD95_c,3.73618624273122809156713289434328220e-12,3.70649432001203387229528632561863327e-12,1.65142654874106933552954538339227436e-11
misc/GD96_a,6.74644967679595234049005272036021683e-11,6.69150405399241491983325697290936058e-11,2.21469968906606444731997685583486195e-08
misc/GD96_b,9.71520200620955108780758242786697728e-13,8.76963471868610734971691674482396693e-13,1.28870828363190725555156032228314402e-12
misc/GD96_c,1.56501620391132307305421866332606717e+00,1.56501620391123328220206678501222849e+00,1.56501620391121030979588729136665208e+00
misc/GD96_d,1.93889623994202787357877935261155561e+00,1.83338995750387381301586858691306467e+00,1.93914894277896449791993490527376230e+00
misc/GD97_a,4.74250085551817305820608175570105746e-03,5.65717523088298444227587393866149274e-03,4.75628970863833785886850185027190251e-03
misc/GD97_b,1.87948824626011301716378184078414118e-12,1.37679001134273727456221360086091736e-12,4.10802296431885476270682845840349057e-12
misc/GD97_c,1.60127218061262399192574577243750316e+00,1.84417497759310557226066009443266721e+00,1.76367223778654165825443692230362058e+00
misc/GD98_a,1.44196051839114512283758416914445505e-01,1.57690874950839330103884927404729443e-01,3.63576123872329803716023220410917969e-01
misc/GD98_b,5.25900070211549529648723123849039392e-12,5.15229161727699516913577537572874584e-12,8.04140204299416255466898567751056875e-09
misc/GD98_c,3.30654988345798826893988230685149082e+00,2.19761418280635857291081028132143288e+00,1.89766713670962005031080835011344553e+00
misc/GD99_b,2.00005423965321703199713044558899772e+00,1.41421787239382022189638934376630256e+00,1.41421364966945648282792852786126963e+00
misc/GD99_c,8.52331860336485681902042860610656786e-12,5.01083284805340943654241179783801128e-12,9.24787370308628199359333097861197470e-10
misc/GL6_D_10,2.67626766245223888493398740198665293e-12,2.66999596668324180671565175186101182e-12,2.70021869544887613409080533864465497e-12
misc/GL6_D_6,2.18438568332413099120907729950043099e-12,2.18134345309678968923599107788196448e-12,2.28043446597166788315130959462415174e-12
misc/GL6_D_7,2.14578177632487693647918979138181954e-12,2.13823909176560381253106607672465521e-12,3.46581418418809965322840318191943395e-12
misc/GL6_D_8,8.01285810319616288980720772271209525e-13,7.98467379411840360155874210892395986e-13,9.69614132924593563132507904627647249e-13
misc/GL6_D_9,2.38235339160526342851610452322928390e-12,2.37492555203719082489229518754204500e-12,2.49845513260939836267201032569066403e-12
misc/GL7d10,3.65853444244710392646609807711402951e+00,3.78046841952043662045255339744180918e+00,3.92076240813802916972929425115501935e+00
misc/GL7d11,1.59257149039316413017545090117479834e-12,1.58965091254483003034362362105509245e-12,1.78456108555013111391295620867410723e-12
misc/GL7d12,3.51614016406345254584244449997481945e-12,3.47299342278956422225833293701736471e-12,4.01597690980167086018877308640454193e-12
misc/GL7d25,3.20691498775957808223541703006577322e-12,3.19337933989209089142921219461064407e-12,1.93866332599982835730234376347825396e-10
misc/GL7d26,1.22001253378125889260360301626064723e-11,2.37570504581169138361447436728980931e-12,2.85600200035638972403808515156075897e-10
misc/GlossGT,7.94711937616547713553879477736284449e-01,3.62743736144641299799593245759260940e-01,6.05965468573609373777697394654718909e-01
misc/Hamrle1,1.79260839219119791130318983724999583e-14,8.53494039019006159567729440964266489e-16,3.31973164479570262027938341611514273e-15
misc/Hamrle2,1.65918108841313209895681437441798239e+00,1.62587775007608036508418310415415409e+00,1.55460706735911026038896522050054016e+00
misc/Harvard500,6.10717583287255620107121119955429491e-12,5.68960861116571549901748974342124491e-12,6.78793022858987996627634236803973900e-12
misc/IG5-10,1.92911764690433895136605755000870583e-12,1.80934554112851625424424253004059095e-12,1.97471805876183131639288888864263889e-12
misc/IG5-11,5.50241791811943683200820984594948503e-12,5.49417680459069246039564860468871074e-12,5.49576056418572930680445394928923145e-12
misc/IG5-12,1.04149655724985585137327693797488633e-11,1.03936234963800956891632566906010069e-11,1.03944397069849588371727184753919566e-11
misc/IG5-13,8.68809556235438075246630655151972883e-12,8.65706476395686101741321249617174589e-12,8.68381526203356434128001028597985823e-12
misc/IG5-14,7.55821268298768448633403309908813433e-12,7.47868908548140609149115236555437429e-12,8.08682654186609011052728967172662726e-12
misc/IG5-6,2.72689044564013565888464251406810792e-12,2.66585294999807334602187139592157432e-12,2.78577994641448741305034709845976658e-12
misc/IG5-7,3.19871532000516422767932226254247268e-12,3.18344339444481768481520579133690978e-12,3.18440110943288317951735172533724006e-12
misc/IG5-8,5.34228113233393065006438244039165219e-12,5.33624262401116829683463014773157896e-12,5.33626905021708037137057379789226294e-12
misc/IG5-9,4.50053805795005885066863165190427068e-12,4.48071331284309243357634359870228008e-12,4.49231938866596294118121221027407445e-12
misc/Journals,2.12819290893484781557705726995464917e-11,2.13716977570897914927308795978946817e-11,3.49573388398855846858793822206934621e-10
misc/Kaufhold,4.08652950648612352596985046786136230e+00,4.20662587337389499912921201740283275e+00,4.17863270745716952117512878790799569e+00
misc/Kohonen,1.96561355961736725094221505311216235e+00,1.42235338899207044726855029674672994e+00,1.24115782729298350447912031205648471e+00
misc/L,3.61478770302093607917582133088374013e-11,3.08361210707783423233493242564115436e-11,1.91915311261354510299448261551958405e-09
misc/L-9,-Inf,-Inf,-Inf
misc/LF10,2.97843260099783234664760574039021718e+00,2.62565363846816076491903845117173436e+00,2.04735048016398455331367837390033278e+00
misc/LF10000,-Inf,-Inf,-Inf
misc/LFAT5,1.58029495242458669865555489849624932e+00,1.40498497650316177245327486711844358e+00,1.29982011337629317728565793242500380e+00
misc/LFAT5000,-Inf,-Inf,-Inf
misc/Lederberg,1.94988382937963652884387958261106421e+00,1.79513488656801229300803168155352405e+00,1.89582855254670078450181373580360342e+00
misc/M10PI_n,4.17780311669639578972126787061922283e+00,4.12452280474509050243836131399582041e+00,4.11711229353444695851047811802165801e+00
misc/M10PI_n1,3.94253200307108539674133584275731204e+00,4.15815115222491567289658829748574661e+00,3.97650637908125345646446051029600103e+00
misc/M20PI_n,4.00097979582892459613941635935783553e+00,4.16732684824179456064139166922363402e+00,4.13040144028433515598383841353642734e+00
misc/M20PI_n1,4.08665213570982284900415724338952382e+00,4.15024532147521556238941091582422428e+00,4.15354613225463883332434214625832579e+00
misc/M40PI_n,4.11022465740999087686303879915159005e+00,4.09681226893291960308785160099054496e+00,4.06723057731185442312685408402098292e+00
misc/M40PI_n1,4.10223663537330366864180658099907769e+00,4.23806691348667750619866008478828441e+00,4.12578348791224779371162041865724638e+00
misc/M80PI_n1,4.00003670855797865803999148211635352e+00,4.12882847329898933236797432518072827e+00,4.11961556249459737815015012660833717e+00
misc/Maragal_1,1.74804335087232883425999198857117880e+00,1.65612160039736575070264796541290017e+00,2.27926939251773442572461411422123819e+00
misc/Maragal_2,1.42475694413673289662270798588966074e-12,1.36197817244599440443254336993710802e-12,3.56917953022921823308895365352343201e-11
misc/Maragal_3,1.30555681766420577961341885875561437e-12,1.30176648271329863713527929109510411e-12,1.80415688779498731506899284265822635e-12
misc/Maragal_4,2.31785568834561955395504780019244345e-12,2.18321622318735486310231800177304716e-12,1.70958136770401489305233106303930902e-08
misc/Muu,-Inf,-Inf,-Inf
misc/NotreDame_yeast,4.17970125113350376687376268177377507e+00,4.17552633360285412101996686103842064e+00,4.15463954966870244149518371954404745e+00
misc/ODLIS,9.55544417867605576754425567266908908e-12,9.37024274364580974917953201802451860e-12,5.44841609752750286373045190802753425e-10
misc/Oregon-1,1.36973212457541254931390566920439094e-10,4.19832122214950036866185396946328037e-11,7.25655438912984026773091644282642577e-08
misc/Oregon-2,2.95790353987432531631748395074965728e-11,2.90350317826536039785309839391367366e-11,5.68477597473096399300860447548266179e-09
misc/PGPgiantcompo,2.12127423777399904038134787588243902e-10,1.93557812221629595622750863093135582e-10,2.35575700183941102339060740572832496e-06
misc/Pd,-Inf,-Inf,-Inf
misc/Pd_rhs,-Inf,-Inf,-Inf
misc/QRpivot,1.65756543506485995693092967860587612e-12,1.45949310961728038251506009004292279e-12,1.07751507287828186331021604001407343e-11
misc/Ragusa16,5.44155262471461575079306176657310918e-14,2.92660632077513218888550078804943159e-15,6.84763205477580681282935000845809146e-13
misc/Ragusa18,7.05433217416408305001978062901376653e-14,3.90283429065503806715330130254123904e-15,2.41218681290678920773449852708643256e-15
misc/Roget,1.28366928019861455836260963649531901e+00,9.71523345495202550871415067504491517e-01,1.36408188589479097153562099502693916e+00
misc/S10PI_n,4.02654615616498610156955487812337546e+00,4.07396848490807901305939989943603185e+00,4.11154461225786342553543086408869102e+00
misc/S10PI_n1,4.13056282239685464310218446480131460e+00,4.10730998830696448117262915673008155e+00,4.05875201884551583294738018408714265e+00
misc/S20PI_n,4.08512194185980950160520386196246163e+00,4.07315145031427594776178592313550238e+00,4.08470124370926795313539294464894850e+00
misc/S20PI_n1,4.01726365662539976226415709410639907e+00,4.00023148492990527442987010262934450e+00,4.04073127936751679565653357382518470e+00
misc/S40PI_n,4.13663297291044581838703463227651287e+00,4.00701423826404874702868424074746609e+00,4.15996143617022673368638629040374532e+00
misc/S40PI_n1,4.08005631869512706386000114743289048e+00,4.07089314527754396530922900047096627e+00,4.09919846933935329433573487441702932e+00
misc/S80PI_n,4.11351317461133614183721931829545228e+00,4.02559157750797223263802864055246283e+00,4.11300067811655132246127172520443029e+00
misc/S80PI_n1,4.07019056676516837158388191332318888e+00,4.07884905756399134449668384311827925e+00,4.04617680479284330890616151633576380e+00
misc/Sandi_authors,1.60248432336952890731831660876763319e-12,1.53980128316982178422337409995225920e-12,6.08615939154446250150965657281101708e-12
misc/Sandi_sandi,1.82336232708554289603510642516128657e-11,1.65656313709999551234012362280173001e-11,2.38068506644631515606140836010840458e-11
misc/SciMet,3.01761842993299744946800224319959556e+00,2.84748758172583028524755304074375417e+00,2.85395529594424913285786633012907090e+00
misc/Si2,-Inf,-Inf,-Inf
misc/SiH4,-Inf,-Inf,-Inf
misc/Sieber,3.30074001018965540762448550807156127e-12,3.19284688133856595048985131783993853e-12,3.74177555978672745145432825000273141e-12
misc/SmaGri,8.72988007278365109173020042251009740e-12,8.46913096895085900848767537076819725e-12,3.09007917625450949431766114433770983e-09
misc/SmallW,8.84514898334678495595272775186687245e-12,8.67017451321926635047436370659854210e-12,1.18604220082498550604306143629696147e-11
misc/TF10,3.48302662697553254692981104930089612e-12,3.04630447711576605657972291334296461e-12,6.68480940505025231632572131717345461e-11
misc/TF11,1.25935490232776821964019823158050408e-11,1.25050237730260178945037307090226080e-11,3.74520588366989549314428341231657726e-08
misc/TF12,8.93645444080902590969506172093886802e-12,8.90638205574427608594971067108020093e-12,1.99600279650625803401894813787957221e-11
misc/TF13,1.25674929923877564404930406948787138e-11,1.25629796482405654382222740721038516e-11,1.25811278737175295960580838126258210e-11
misc/TF14,1.26419176180527477033434629258967145e-11,1.25165461153644553579569619159091196e-11,2.73326142557474022176225389259385931e-11
misc/TF15,7.13267537789533317081328744781153540e-12,6.94701127745645499929975560622511298e-12,4.46638311095256201611643620532076259e-08
misc/TS,3.84697409918172565071382622154132406e+00,3.74873397562974724027819270276441124e+00,3.56154824167902703152114277914670163e+00
misc/TSOPF_FS_b9_c1,3.27530117930639395397286589167492005e-04,3.27143218621262887733218718961879042e-04,2.97680913671325148841561790097417958e-01
misc/TSOPF_FS_b9_c6,3.69682153231101049120717460419516144e+00,3.88641920472687922829158058047202571e+00,3.56877827439888775542852318959082874e+00
misc/TSOPF_RS_b9_c6,4.07817807128702580749320456953514860e+00,4.18957183681914950710867461306821001e+00,4.08258363747676875856690737652341281e+00
misc/Trec10,7.80408098273860886791464966409784929e-12,7.68305519749388597251688065857345958e-12,9.02408764741124198724804499279948848e-12
misc/Trec11,5.00673437281218293839527907739476125e-12,4.98564438088542268870885715879817749e-12,4.99378614022576033641573372636607896e-12
misc/Trec12,3.83685210930339725381117006097798882e-12,3.76841460490353967685822921004778059e-12,4.05124693555636286001137498805312281e-12
misc/Trec6,1.69826944303742259791353973459383188e+00,1.75816065445827847590695336569493455e+00,1.59567283357459715305324351532800031e+00
misc/Trec7,4.12150478921061768972671888319860139e-14,2.65654859531354100828996202222664951e-15,1.88875420150014275533043629090193642e-15
misc/Trec8,4.54593379706848626894023595003116114e-13,4.46171670002143826116200178670204288e-13,4.77630475585120372772324763453425197e-13
misc/Trec9,4.40601799047484587303646322049224971e-12,4.33781630856054646573174711532585225e-12,4.18613613744349200179408390054164375e-11
misc/Trefethen_150,8.62195176104862880480304092346444872e-13,8.61973777120837763623722413918608979e-13,8.62012880275396453018353838346108194e-13
misc/Trefethen_20,5.18291972753256848599448218600185005e-15,3.20868008468142545378435809615597007e-16,8.79439483206294874548403027180207373e-16
misc/Trefethen_200,3.22519606298439157248682141493777097e-13,3.22395771797222422465739157986951702e-13,3.22425612467553188809295362647459838e-13
misc/Trefethen_2000,9.69400590830994016528316135429218165e-13,9.69132405861486631521153695616817755e-13,9.69159943464550589994147033224331667e-13
misc/Trefethen_200b,6.94890275388507491137389605628754500e-13,6.93117944187351782620843488761175801e-13,6.93123638040318956437442135579741551e-13
misc/Trefethen_20b,1.07808222164828208827229280681325672e-14,3.32924174172041593587039292828374298e-16,2.07801695807394244268899132528360708e-15
misc/Trefethen_300,5.18632498488402006548751111758531478e-13,5.18315211266606404840413242816569487e-13,5.18346333220564367223136541638539981e-13
misc/Trefethen_500,8.10811332127298620121673408871661397e-13,8.09615274341170398156722709852540935e-13,8.09715851972121744926755773798679754e-13
misc/Trefethen_700,7.50424488392334503549560897214093838e-13,7.49818051211948151846123740437996686e-13,7.49830229765613376925875473324897988e-13
misc/USAir97,3.38452459003002184452344191062366492e-12,3.32434958096644714715000948583150206e-12,6.15646461462280174182344973157439671e-12
misc/USpowerGrid,2.39032625588108889539326901050725421e-10,2.35999023129936224524832636812738087e-10,7.14884569509856297356868133452588581e-07
misc/aa01,1.80684324982776530717020725656749144e-11,1.71347981467423744389216508849464832e-11,1.74334546805876805722593683028408421e-11
misc/aa03,1.53900369005509954317559136121185428e-11,1.52201836401546587610257949990823304e-11,6.18448596301759127127675095307671722e-10
misc/aa3,1.53900369005509954317559136121185428e-11,1.52201836401546587610257949990823304e-11,6.18448596301759127127675095307671722e-10
misc/aa4,1.89328393439122347724572441363536118e-11,1.89216625097860293191204391609829514e-11,7.37780052567044867268805797111616573e-10
misc/aa5,1.73033573460667072162132609210570773e-11,1.72262715935317974433474195113723479e-11,3.31382304182732786274161318095799685e-11
misc/aa6,1.81812559738674402389996306193608339e-11,1.80234348787841892349807680505826256e-11,1.82992041991077978328347756942216850e-11
misc/abb313,2.07360698467032249604838569041560238e-12,2.05674841534087460758149146699739581e-12,2.05691556316961163120552174011122690e-12
misc/abtaha1,4.17109960820127001002752148402468026e-12,4.16416686655944166670730536327813767e-12,4.24060610594601197465530298404100940e-12
misc/abtaha2,2.86011765408609771981620309595772107e-12,2.85131115067787915670428347895734835e-12,2.18873405388310266945339651379853477e-11
misc/add20,-Inf,-Inf,-Inf
misc/add32,-Inf,-Inf,-Inf
misc/adder_dcop_01,-Inf,-Inf,-Inf
misc/adder_dcop_02,-Inf,-Inf,-Inf
misc/adder_dcop_03,-Inf,-Inf,-Inf
misc/adder_dcop_04,-Inf,-Inf,-Inf
misc/adder_dcop_05,-Inf,-Inf,-Inf
misc/adder_dcop_06,-Inf,-Inf,-Inf
misc/adder_dcop_07,-Inf,-Inf,-Inf
misc/adder_dcop_08,-Inf,-Inf,-Inf
misc/adder_dcop_09,-Inf,-Inf,-Inf
misc/adder_dcop_10,-Inf,-Inf,-Inf
misc/adder_dcop_11,-Inf,-Inf,-Inf
misc/adder_dcop_12,-Inf,-Inf,-Inf
misc/adder_dcop_13,-Inf,-Inf,-Inf
misc/adder_dcop_14,-Inf,-Inf,-Inf
misc/adder_dcop_15,-Inf,-Inf,-Inf
misc/adder_dcop_16,-Inf,-Inf,-Inf
misc/adder_dcop_17,-Inf,-Inf,-Inf
misc/adder_dcop_18,-Inf,-Inf,-Inf
misc/adder_dcop_19,-Inf,-Inf,-Inf
misc/adder_dcop_20,-Inf,-Inf,-Inf
misc/adder_dcop_21,-Inf,-Inf,-Inf
misc/adder_dcop_22,-Inf,-Inf,-Inf
misc/adder_dcop_23,-Inf,-Inf,-Inf
misc/adder_dcop_24,-Inf,-Inf,-Inf
misc/adder_dcop_25,-Inf,-Inf,-Inf
misc/adder_dcop_26,-Inf,-Inf,-Inf
misc/adder_dcop_27,-Inf,-Inf,-Inf
misc/adder_dcop_28,-Inf,-Inf,-Inf
misc/adder_dcop_29,-Inf,-Inf,-Inf
misc/adder_dcop_30,-Inf,-Inf,-Inf
misc/adder_dcop_31,-Inf,-Inf,-Inf
misc/adder_dcop_32,-Inf,-Inf,-Inf
misc/adder_dcop_33,-Inf,-Inf,-Inf
misc/adder_dcop_34,-Inf,-Inf,-Inf
misc/adder_dcop_35,-Inf,-Inf,-Inf
misc/adder_dcop_36,-Inf,-Inf,-Inf
misc/adder_dcop_37,-Inf,-Inf,-Inf
misc/adder_dcop_38,-Inf,-Inf,-Inf
misc/adder_dcop_39,-Inf,-Inf,-Inf
misc/adder_dcop_40,-Inf,-Inf,-Inf
misc/adder_dcop_41,-Inf,-Inf,-Inf
misc/adder_dcop_42,-Inf,-Inf,-Inf
misc/adder_dcop_43,-Inf,-Inf,-Inf
misc/adder_dcop_44,-Inf,-Inf,-Inf
misc/adder_dcop_45,-Inf,-Inf,-Inf
misc/adder_dcop_46,-Inf,-Inf,-Inf
misc/adder_dcop_47,-Inf,-Inf,-Inf
misc/adder_dcop_48,-Inf,-Inf,-Inf
misc/adder_dcop_49,-Inf,-Inf,-Inf
misc/adder_dcop_50,-Inf,-Inf,-Inf
misc/adder_dcop_51,-Inf,-Inf,-Inf
misc/adder_dcop_52,-Inf,-Inf,-Inf
misc/adder_dcop_53,-Inf,-Inf,-Inf
misc/adder_dcop_54,-Inf,-Inf,-Inf
misc/adder_dcop_55,-Inf,-Inf,-Inf
misc/adder_dcop_56,-Inf,-Inf,-Inf
misc/adder_dcop_57,-Inf,-Inf,-Inf
misc/adder_dcop_58,-Inf,-Inf,-Inf
misc/adder_dcop_59,-Inf,-Inf,-Inf
misc/adder_dcop_60,-Inf,-Inf,-Inf
misc/adder_dcop_61,-Inf,-Inf,-Inf
misc/adder_dcop_62,-Inf,-Inf,-Inf
misc/adder_dcop_63,-Inf,-Inf,-Inf
misc/adder_dcop_64,-Inf,-Inf,-Inf
misc/adder_dcop_65,-Inf,-Inf,-Inf
misc/adder_dcop_66,-Inf,-Inf,-Inf
misc/adder_dcop_67,-Inf,-Inf,-Inf
misc/adder_dcop_68,-Inf,-Inf,-Inf
misc/adder_dcop_69,-Inf,-Inf,-Inf
misc/adder_trans_01,-Inf,-Inf,-Inf
misc/adder_trans_02,-Inf,-Inf,-Inf
misc/adjnoun,2.26088134418722713091203265425095379e-12,2.21962320192078514226762426961525186e-12,2.23890999976346154960449449139534372e-12
misc/adjnoun_adjacency,4.55611092998794229093613959274405079e-12,4.53251956407273155966833452627137470e-12,1.13064900285611385375197600250992133e-11
misc/advogato,2.26652011257407432460922436347362043e+00,1.29733537381892118358190174491370467e+00,1.29159464921972086826708551990124459e+00
misc/aft01,-Inf,-Inf,-Inf
misc/air02,4.87602859149903812062100506769216894e-12,4.87161553196517476531587576117054057e-12,4.91565254588739550907372945050610445e-12
misc/air03,6.40631302595179144235101120712110909e-12,6.14466365575276961446295355345041777e-12,1.27534741793270641970658628670884469e-11
misc/air04,1.80684324982776530717020725656749144e-11,1.71347981467423744389216508849464832e-11,1.74334546805876805722593683028408421e-11
misc/air05,1.89328393439122347724572441363536118e-11,1.89216625097860293191204391609829514e-11,7.37780052567044867268805797111616573e-10
misc/air06,1.53900369005509954317559136121185428e-11,1.52201836401546587610257949990823304e-11,6.18448596301759127127675095307671722e-10
misc/aircraft,-Inf,-Inf,-Inf
misc/airfoil1,1.15755522347794860325145294916455000e-10,1.08166675077141202752260092518037746e-10,3.00057469149962947307512334891560309e-07
misc/airfoil1_dual,-Inf,-Inf,-Inf
misc/arc130,2.68989887632851770146618783316931742e+00,2.84014548445203184625660475225921092e+00,2.77765981924565970599882717765035307e+00
misc/arenas-jazz,6.18314317717023844185053266926671248e-12,4.74024270362707538814623952077773056e-12,3.42717072829979993955170385359463578e-11
misc/arenas-meta,7.88429435456756455734959803961633875e-12,5.96895423536389196939102077468294459e-04,6.84580472271458839741415865070104367e-07
misc/arenas-pgp,3.47227445313761987077287143643259410e-10,1.98162568657590396407847630981183573e-10,6.43846221261307312732154707789566624e-06
misc/as-22july06,4.31587970078748599504948001722559344e-11,4.26047766802598852253760979992579909e-11,4.19115465355877012945673079926843288e-09
misc/as-735,3.54484701617722622247480379792879860e-11,3.49075126484522504056952090881022714e-11,5.30972531207375679669809808198562538e-09
misc/as-caida,6.02680843841110042779002829370284134e-11,5.81619228186451179503288102696982479e-11,1.45921345974938681529669528973645230e-06
misc/as-caida20071105,5.89672373706381567174026936594138337e-11,5.53231137034379549619652535771704633e-11,6.05759506588505213665653418937803793e-08
misc/as20000102,4.80443764504854771173779285649077528e-11,2.37589861983483937802056938032871264e-11,2.40629257410978508396136790061694246e-08
misc/ash219,4.53978590778710364490628085208072843e-12,4.47783709314359095927346285885897503e-12,4.95173833137287936152663614646673837e-12
misc/ash292,2.91216519119087203210561914863559492e-11,2.88658775026345553022981095059973605e-11,6.53276184039213931490291004677788175e-10
misc/ash331,7.21406826818403747702896187047814385e-12,7.11794415394440120083458027800258004e-12,7.13546886182679954158008692214535290e-12
misc/ash608,1.04556062819360008075164752119343922e-11,8.76967975339008072662352934487689710e-12,4.34285673394872545211340062699376420e-11
misc/ash85,1.33428031858697618898160608927021850e-11,1.32051381582661296753688814022528374e-11,1.33384798741008690186084768028931631e-11
misc/ash958,1.54800739792407235416271440991213440e-11,1.53944391354338334365715753751068633e-11,1.55210138035209797448310699101138076e-11
misc/astro-ph,3.67082054926140732940927082769376856e+00,3.56147745099975528878025775401426272e+00,3.43433327453076582350008868438590139e+00
misc/aug2d,4.14533646198402356934197385168795872e+00,4.11526912806253496855811983665185775e+00,4.15467855763735813673582400810886342e+00
misc/aug2dc,3.55976654084890708812513523915363832e+00,3.57132729011106517413487443080765727e+00,3.43652360168912072893435204966302828e+00
misc/aug3d,4.05888500005356735298291784043363737e+00,4.16015414100851695727274299886958690e+00,4.15674412130641328116648029376883994e+00
misc/aug3dcqp,6.90895729370905193080545605675846661e-02,7.13832325616203729866692335828914421e-02,8.11847261897388942822098438955537897e-01
misc/b2_ss,1.14133729867257312624938856535054167e-12,8.47713036515648470935955365587322859e-13,6.11758834290376957873699891851257621e-10
misc/b_dyn,-Inf,-Inf,-Inf
misc/barth,7.91958125344874820666560816160890108e-10,2.15863965718073118322103070340539289e-10,3.06428876085083521311823371539696559e-07
misc/barth4,-Inf,-Inf,-Inf
misc/barth5,-Inf,-Inf,-Inf
misc/baxter,1.76072888175720384683395750920475034e-08,3.65901780620954535879507723833340214e-10,4.86920927715487143680129617145454779e-03
misc/bayer02,3.23109846317955422502712407651853367e-12,7.10824153670857501316724566084352491e-13,7.76129057526877977476579236618747560e-10
misc/bayer03,3.94807785789616205219980336684757673e-10,1.69392678791831793970489003111640593e-11,1.84970338654555072470116379102741860e-08
misc/bayer05,-Inf,-Inf,-Inf
misc/bayer06,1.06704060158680792809958532653133586e-10,1.54402447599580442487770425065260913e-11,1.18714517388390264603874037349132468e-09
misc/bayer07,3.92970889708939228693778688730084741e-12,1.32804985474715384043721453640782186e-12,6.18542481814286705221641239337976287e-10
misc/bayer08,1.50770010538224348783089573064726098e-10,4.49329149172842097721277617564498317e-11,6.13536085852902753006766688402380426e-09
misc/bayer09,-Inf,-Inf,-Inf
misc/bcspwr01,6.43966646154700331179316911570764786e-13,6.19092333133367063878054599561716845e-13,6.33260704974289535727546198537783864e-13
misc/bcspwr02,2.49033003064286180549986102791572063e-12,2.28860445454804864498454270500370089e-12,2.37013330132197266231247938329537955e-12
misc/bcspwr03,5.69043928787402801526371198443710655e-12,5.63078103342156442147905915367471100e-12,5.78056669518746171437792907044870299e-12
misc/bcspwr04,1.26956025945249756101060477737304172e-11,1.17912295081427355333416676325712508e-11,1.35534686553401844252788972976344770e-11
misc/bcspwr05,1.08135963294867753719991804767527870e-11,1.04160156570862388560610416847915627e-11,1.86868276043691641213970519592596491e-11
misc/bcspwr06,6.73300203097119393762220901430235123e-11,6.67147885164335444388737272678549738e-11,4.44664711560122120589268441847229319e-09
misc/bcspwr07,4.37766775883284414624375104155413770e-11,4.24400725969552429149569642665453470e-11,6.17051405791827581776532556826226866e-09
misc/bcspwr08,5.50936795091486353560349527980504638e-11,4.77461855132329679302284469481175810e-11,1.61646003828001500110197564334488466e-09
misc/bcspwr09,4.67611372997880822571876206229232202e-11,4.36565814889985113624410794838494687e-11,7.76166810382317823377223921731622816e-09
misc/bcspwr10,7.13380718214589085287732238798417997e-11,5.04540365085150092739439027863962045e-11,4.20463062527116261990318564440103050e-05
misc/bcsstk01,1.12769892082424915164448340878667608e+00,7.42748481963891498345512242103732899e-01,9.20397794056387823624595747526223386e-01
misc/bcsstk02,2.90977554002879048873841599162635626e-01,1.11817165823883601321606911941348051e-02,3.51652031343867799296041130908526868e-09
misc/bcsstk03,-Inf,-Inf,-Inf
misc/bcsstk04,-Inf,-Inf,-Inf
misc/bcsstk05,-Inf,-Inf,-Inf
misc/bcsstk06,-Inf,-Inf,-Inf
misc/bcsstk07,-Inf,-Inf,-Inf
misc/bcsstk08,-Inf,-Inf,-Inf
misc/bcsstk09,-Inf,-Inf,-Inf
misc/bcsstk10,-Inf,-Inf,-Inf
misc/bcsstk11,-Inf,-Inf,-Inf
misc/bcsstk12,-Inf,-Inf,-Inf
misc/bcsstk13,-Inf,-Inf,-Inf
misc/bcsstk14,-Inf,-Inf,-Inf
misc/bcsstk15,-Inf,-Inf,-Inf
misc/bcsstk19,-Inf,-Inf,-Inf
misc/bcsstk20,-Inf,-Inf,-Inf
misc/bcsstk21,-Inf,-Inf,-Inf
misc/bcsstk22,-Inf,-Inf,-Inf
misc/bcsstk23,-Inf,-Inf,-Inf
misc/bcsstk26,-Inf,-Inf,-Inf
misc/bcsstk27,-Inf,-Inf,-Inf
misc/bcsstk34,-Inf,-Inf,-Inf
misc/bcsstm01,3.40000886248616368371271615363962223e+00,3.75257003427252146448810023808876928e+00,3.30571036384785092719824551983571329e+00
misc/bcsstm02,2.69081192592267089275336103131670399e+00,-Inf,2.74853213809415598334507875526106183e+00
misc/bcsstm03,3.95743657067443697304106141475359407e+00,3.99563433962971651331019954748157594e+00,3.82635575835910623194518469407317129e+00
misc/bcsstm04,4.21655527644299274528249735348012164e+00,3.72291323038865787892041483506474020e+00,3.81066911117209948241031637858944429e+00
misc/bcsstm05,3.78184919889754933735200698879931754e+00,-Inf,3.72248767162842317821106239304215792e+00
misc/bcsstm06,3.48323844977698694375960927897006529e+00,3.60590299548632109743710380174007515e+00,3.29544707690410269678321576394760817e+00
misc/bcsstm07,-Inf,-Inf,-Inf
misc/bcsstm08,4.12468764682731760403074096658893917e+00,3.91737083198369523634688207653851364e+00,3.89826954387959510764433153429489881e+00
misc/bcsstm09,3.99370400274435293745453485008262702e+00,4.02432835933420062622013683442299992e+00,4.17558581852306596990300161299427418e+00
misc/bcsstm10,-Inf,-Inf,-Inf
misc/bcsstm11,4.29784512973241407731025198670449677e+00,3.86999885957127186879525459224796759e+00,3.88842928283081643268003038545392489e+00
misc/bcsstm12,-Inf,-Inf,-Inf
misc/bcsstm13,-Inf,-Inf,-Inf
misc/bcsstm19,4.06103154999531920862831635817100865e+00,-Inf,3.75977382278273536760973982241675751e+00
misc/bcsstm20,4.17799590039232642023058849214071191e+00,-Inf,4.15389850655803960831946903461273062e+00
misc/bcsstm21,4.07228745745237318064812125181047034e+00,4.18344859228619465889746657419421657e+00,4.14286969888903497420962893044542899e+00
misc/bcsstm22,3.57603963282830782739587994177276312e+00,-Inf,3.64522812693784371501499276897149227e+00
misc/bcsstm23,3.56659454096118884481518404073981338e+00,3.32534226228630357610921087932349255e+00,3.34318252057059964922206210839916566e+00
misc/bcsstm24,3.43206420402973370746940909284203444e+00,3.30057193923145198016709109028694611e+00,3.34437530476482518696036530061850206e+00
misc/bcsstm25,3.94380336891615563512228879233051666e+00,3.99570784364181149046933462331614608e+00,3.61450689189568713230400810725578641e+00
misc/bcsstm26,3.41196348556135092302717987900041522e+00,3.28747547089662747117914244911290769e+00,3.23108165072448500048243242263016160e+00
misc/bcsstm27,-Inf,-Inf,-Inf
misc/bcsstm34,1.17513086516003544617241211296914900e-12,1.16771962964497147077430062188779558e-12,1.18826324998266612555625366945085564e-10
misc/bcsstm35,-Inf,-Inf,-Inf
misc/bcsstm37,-Inf,-Inf,-Inf
misc/bcsstm38,-Inf,-Inf,-Inf
misc/bcsstm39,4.11474788824494385574770300256832298e+00,3.91781501654188428026798613010852479e+00,3.94304872208267302880062012033364101e+00
misc/beacxc,7.12899363816544089776597973659521932e-12,7.06181019312545327985276346778960066e-12,7.08644549044031031470678529167027762e-10
misc/beaflw,4.79856967963999859418844036584417102e-12,4.78833475915870053061494830178024248e-12,4.78855732878627101120576772033793902e-12
misc/beause,8.29731777200488206889088165409511118e-12,8.28543440127244583248292526094346232e-12,2.68008496899196052801710935004993210e-09
misc/bfly,2.44948980682469115452348368238782411e+00,2.44948974278317739765013894785606433e+00,2.82842475516335788182953128843511808e+00
misc/bfwa398,-Inf,-Inf,-Inf
misc/bfwa62,1.52770614593179584330700380126417581e+00,1.12922518453809028282713688782019536e+00,1.46184606488637215038215815308974123e+00
misc/bfwa782,-Inf,-Inf,-Inf
misc/bfwb398,2.99772735757068654477137347840228613e+00,2.30522703710248222365722938062168318e+00,2.30693321542346649047375813139643208e+00
misc/bfwb62,3.59917350598557061290037411772602858e+00,3.48379091805101815206696288884463962e+00,3.66546776796522999159253266584028018e+00
misc/bfwb782,2.39713044240002867513063637888102943e-01,2.95079135321800191188506303241739544e-01,3.52785315376542760356287048865645528e-01
misc/bibd_11_5,2.07148036694700281430251439061836287e-12,1.71761034594760323323278001311669023e-12,2.04937093286417164951492650143623110e-11
misc/bibd_12_4,3.36826908012222008104114162667530486e-12,2.69318978007053423907474009101748315e-12,2.40680244709161024241708437339849644e-10
misc/bibd_12_5,5.92065489971337954459368024772598586e-12,1.10056327508859433119329394711708281e-12,6.55403178035088229267042511583267576e-08
misc/bibd_13_6,6.95925169054319268952838040092183713e-12,1.74080054991458988926843815425428770e-12,1.82656179231466431457369916028466681e-08
misc/bibd_14_7,6.67254333537951693378760349614656981e-12,4.20270186290995370930402034604176284e-12,2.95689290340915346886894886502600142e-08
misc/bibd_15_3,8.36478529961374192411973707041549366e-12,6.06131225852918484768760748185819106e-12,7.47250267334794831651070490271074758e-10
misc/bibd_15_7,1.07091556894229436830895371001621742e-11,9.21172922381695744266929067689856107e-13,1.41131597061259310916163434581470388e-07
misc/bibd_17_3,5.72345747953637615869589047213350855e-12,5.03864724494431322517440187886620521e-12,2.15011274780299317175358689284896916e-09
misc/bibd_17_4,2.35592604893017513233852422826818781e-11,2.33840745582320350435729371246848039e-11,2.03285627863935748206318256997368030e-10
misc/bibd_17_4b,2.35592604893017513233852422826818781e-11,2.33840745582320350435729371246848039e-11,2.03285627863935748206318256997368030e-10
misc/bibd_49_3,2.64760308647604782257472680017334544e-10,2.64041639048902632183708903624549292e-10,1.83574500235163413191000676182004331e-06
misc/bibd_81_2,4.25102494216698727399701090774328199e+00,4.08142872496505520123056415782837587e+00,4.22922678850266257208059818427211907e+00
misc/bibd_9_3,5.23153333668470638263183533801993208e-12,5.20579559510803856791585618432187120e-12,5.25748305708689584281703791844249702e-12
misc/bibd_9_5,1.12774141650636965821609446755669572e-11,1.05185941986373077108574619832198326e-11,3.34222804996728956195764414332358503e-10
misc/big,2.52424010089456371797798626431918809e+00,2.54976843661502868362815344193276565e+00,2.48158374552622400272922619821018172e+00
misc/big_dual,-Inf,-Inf,-Inf
misc/bio-MUTAG-g1,5.27848124077621895453841924169409325e-14,6.14923803045434647935990126879366021e-16,5.93304522157882187886642785498159219e-16
misc/bio-MUTAG_g1,5.27848124077621895453841924169409325e-14,6.14923803045434647935990126879366021e-16,5.93304522157882187886642785498159219e-16
misc/biplane-9,-Inf,-Inf,-Inf
misc/bips07_1693,1.15119965918334253916966200446786220e-06,2.88561026386222076125337086882712462e-07,1.57907857567294549887178267515937455e-01
misc/bips98_1142,3.86264455945868560069245873200820674e-09,1.19977697632354446340906152748299276e-10,1.34315522250327317510117936798242952e-10
misc/bips98_1450,9.61188212230836917176206051913665417e-07,2.36488708074086271403153110723776407e-07,2.28661131855013904191276917365086290e-02
misc/bips98_606,8.11385978848281824202297507781948016e-13,5.23822609437263863482287778086909802e-13,7.86764216727679755097977851961016361e-13
misc/blckhole,9.69173752501769163914624789966786092e-10,2.70553533994342831386140243017762127e-10,5.13711174761524062454255057511914894e-05
misc/bloweya,-Inf,-Inf,-Inf
misc/bloweybl,3.81648508808901085918156278092822399e+00,3.82343940124168974408968660395228191e+00,3.83687782106727336248949710405884718e+00
misc/bloweybq,4.43408185089426776285600726850730325e+00,4.34662325204312779325675014817084607e+00,4.31550792225876871733445370981187829e+00
misc/bp_0,6.55792425491633548175676173914298814e-13,6.21955368149217516509068086478527541e-13,7.13056407659768780450252892800651089e-13
misc/bp_1000,7.05541192760934222207384246307179552e-13,8.32450171881687637059902721446122149e-13,9.48950681754307631194487360624416521e-13
misc/bp_1200,5.80463557868203267477592172562574820e-13,5.67816365082486524109933556718417162e-13,6.17174358689192569893221628080276952e-13
misc/bp_1400,7.44790999896513416392249971701768668e-13,7.43054684857507761101613531666009290e-13,7.45541151637694420679770212080177884e-13
misc/bp_1600,7.08048366125728506827188890311181974e-13,1.36244689593224610831941483072275160e-12,9.04564747414248755083214044964344356e-10
misc/bp_200,1.80437854371901180227300088776090585e-12,6.85674164233660700874116348757177019e-13,8.17231743469999790226904844288705995e-08
misc/bp_400,1.72951307943964194144284590233076468e-12,1.08573426161041503209546801792440622e-12,4.32766621959616109655820348582333472e-12
misc/bp_600,1.48789417885641896329164523167981071e-12,1.56457378784133119119156660468673098e-12,1.58922219951153202091436375194691829e-12
misc/bp_800,1.12085968827669247115381609796183007e-12,1.11643826605243854261042334079274805e-12,7.25843411013950465851115475947181154e-11
misc/brainpc2,-Inf,-Inf,-Inf
misc/bratu3d,4.36107912814901696800868661150934528e+00,4.18993528912386331528444501615491897e+00,4.23619216859321928277662846453682207e+00
misc/bwm200,1.55037129420537546110917537484623914e-11,1.52966073698085627533083790229909080e-11,6.28319527239581634998209756594589858e-10
misc/bwm2000,-Inf,-Inf,-Inf
misc/c-18,1.50185799697253719777898442416794056e-12,1.16338590212546520886052380072749981e-12,1.66990962422103155746835534298600634e-10
misc/c-19,8.32079060124082933559503239880639714e-13,1.16395104656986838238333753472597789e-12,7.21382517611986964505797218472531152e-11
misc/c-20,1.64538836080747009533582543015032684e-12,1.58361378531228441980740957112162837e-12,7.81418669831309054850370737712333673e-12
misc/c-21,1.39247740990268076938648443766447600e-12,1.32780734397993551711310130275169346e-12,5.21822996379896501933579704811680538e-12
misc/c-22,1.98640014271076643758442679251003870e-12,1.76789169729611321732161919412090961e-12,1.79280251551296050206104231006540826e-09
misc/c-23,1.89941347513451822756358943533903544e-12,1.81502363927759275158715207344979950e-12,2.44606243640957672781451078020321532e-12
misc/c-24,1.33838018081530294314612654534564170e-12,1.74669371113874935504726128014422146e-12,1.11256710014859397550991023211305716e-11
misc/c-25,1.14266906712409339289794031616390261e-12,1.13221921235995349748265102412503109e-12,7.54190947514636477752395533908957556e-12
misc/c-26,1.11673632860034669864203628167134867e-12,1.14913292985110172117266774138425627e-12,1.36103361349163470553544409335105535e-10
misc/c-27,1.84856383300740008345943532874090646e-12,1.63803621296572237839234520321729846e-12,3.85039400119808881640894195312935325e-09
misc/c-28,3.73356365829789198432305103008916395e-12,1.12338806331444895823253180745068663e-12,5.87523448392530390900088833545457849e-07
misc/c-29,1.24470094884008355440241679004960363e-12,1.26442518354799670736588776487155110e-12,1.26866291170876986598455234385379432e-12
misc/c-30,4.36963359648284617757334211157716611e-12,3.77370172021315539736619295434151278e-12,1.08787070398340752911455901417103540e-08
misc/c-31,5.30218365732513643371998736508633765e-13,5.78345606634214594379793405848990218e-13,3.33916047503065730999317674279141926e-12
misc/c-32,3.70579109453392027145586608281132538e+00,3.27895469637028284468525951315792714e+00,3.45873077725799348498083124021591628e+00
misc/c-33,2.13947132237470685022224196179416111e-12,2.23767370243077058165448038297514562e-12,7.73757868445975934303871602068894511e-11
misc/c-34,2.52411382862515776514249544486635388e-12,6.24847109797880149978561047869247362e-13,1.09724879848773668259260914690527509e-11
misc/c-35,6.18383832901866406104877070092901870e-13,5.83569762745118570986004024526468592e-13,1.49017602784410638208363947207798340e-12
misc/c-36,1.19931014055172861507985891647550881e-12,1.17289987183300508682323639368077592e-12,1.46865348264099765835434322910851918e-10
misc/c-37,1.09337348574262712512388593566541820e-12,9.21245381601837583708653480382313175e-13,1.70307520066089057093431171926003141e-12
misc/c-38,1.13669157277424723029484507470395018e-12,1.49621087204190123353921709340952878e-12,9.71977178869923034643423478549398878e-08
misc/c-39,2.99402908581562955395280170994245117e-12,1.88058120818087643471660282502706516e-12,4.95140686608907652030414774079669684e-10
misc/c-40,3.17051122585746628377989144406196954e+00,2.92096356256300729541696046465521563e+00,3.00963746814114830452876607112230284e+00
misc/c-41,5.10659144383223850700411339644223214e-13,6.76449087016633336182938394942829376e-13,4.93656270593088905245941202327414780e-10
misc/c-42,2.97912530192293490904308368411696390e-13,1.19926984901602084780828946052692088e-12,2.31363184847885925096223336301761814e-11
misc/c-43,-Inf,-Inf,-Inf
misc/c-44,2.55834754432329003746065999159688166e-12,1.39380207536699285338922682643467835e-12,6.57476292354501144338685739851066654e-12
misc/c-45,-Inf,-Inf,-Inf
misc/ca-CondMat,3.51748584141080097895187039618058536e+00,2.89288545059360752710118609892333370e+00,2.94392774512373612559344472996646670e+00
misc/ca-GrQc,2.83470878671779521858897763860585939e+00,2.15403176876708895147470068041504599e+00,2.11161275572105936464630869173363131e+00
misc/ca-HepPh,2.72756289436661677283677053848191215e+00,2.16579329191500099292383647020316108e+00,2.61487418164415393842502778585415120e+00
misc/ca-HepTh,2.03005805244243081605053509465283799e+00,1.20810886520821029215104419253269392e+00,1.10777643619561996098462848638667306e+00
misc/ca-opsahl-collaboration,4.06767531480851493667739066940946991e-11,3.49491925300411765350702189343473342e-11,8.75886498643578756166284207954873029e-09
misc/cage,4.22080222845079596859939451976872295e+00,4.09151043844129320677534096517162564e+00,4.06991358600811989859259772575889792e+00
misc/cage5,1.39762115750057110575673962385708564e-12,1.39288215558683183458319219205013904e-12,3.67573241547252831408827873985073179e-12
misc/cage6,5.78714544169071560514089079279743173e-12,4.36414704893205201489330526871854002e-12,2.49021203341592564122937501882450234e-11
misc/cage7,1.82179965154877650035206529287273155e-12,1.35092074965887404229464491852914838e-12,7.94502412410293195011822362004232092e-09
misc/cage8,7.80315471313237053003070749850908813e-12,7.69883597140581582191627347438318702e-12,2.31770067194890543268554253738962325e-07
misc/cage9,2.11926215087424268101410837567695126e-12,1.82776298333786005808299680967846917e-12,1.01611684140347044869885540530037718e-10
misc/can_1054,2.81206821867927531424756428398041583e-11,2.69474741581435569899091859650736964e-11,1.91209308154378051824874993905855485e-09
misc/can_1072,4.18655224510766529086435762560905332e-11,4.17664123541293352100431094627724602e-11,3.06553814014155286327174493118389916e-09
misc/can_144,4.08332710260928233804710736219932424e-03,5.47823166647140335311544699657084700e-03,3.92016056282911212362311741818375043e-03
misc/can_161,1.98471050005926933307065100911111465e-03,5.53885504616490972405764367094780902e-03,2.02834432048927471780895695902160358e-10
misc/can_187,5.74894752296697584939549058322890996e-12,5.35836105463873688251639879032468891e-12,1.09018087286054483473311369203108471e-09
misc/can_229,4.34667619435582702267750013621381672e-03,3.68016887272285683621322816118923227e-03,3.19636503806465937444474674141892123e-03
misc/can_24,1.88965818086189042859049537236427565e-13,2.60902714373993877053459257754022877e-15,7.41921970136002283931042375458040911e-15
misc/can_256,1.86391025823363628582357945371742661e-11,1.85862512747740343136314380645615098e-11,4.49908076175273832055889567852307695e-11
misc/can_268,2.38800722868152563828229896229232188e-11,2.37040255286313471020219298949894228e-11,2.37944236024543371899204310907817804e-11
misc/can_292,1.47713962299127311085271824903164258e-11,1.45014869574890559710675417590828386e-11,2.60198250333371685040262305658467551e-11
misc/can_445,2.61594776692882643778041781741622192e-11,2.59325278762399352496143496016135107e-11,9.97359114184954175250723366785572701e-11
misc/can_61,7.75087898202070184662593004626950035e-12,7.53037526663665160919462137061080140e-12,3.44130279312283750346777325947961618e-11
misc/can_62,3.20711585721881158852831003683931284e-12,3.18685019748921507819509953022369779e-12,3.21862210476043404945255308447960035e-12
misc/can_634,3.02123599810974630815309331898579948e-11,3.01180497920883352352144044319265152e-11,5.83805921673919902139179160559538945e-11
misc/can_715,1.68560263096940771920273967426218417e-11,1.59581744495931012974494441859003121e-11,2.19849699228888632900287954482665293e-11
misc/can_73,1.10591366262263811758602468257914983e-01,2.19198126724517681863500307814959426e-02,2.19375078556319599642783731310888892e-02
misc/can_838,3.90288177677302763026644255192067323e-11,3.67755842940332270329774687081766668e-11,1.21013252044597368817294731103347355e-06
misc/can_96,2.52507441467712784851451832719762102e-03,2.53163436965969984515671428344155621e-05,2.97378213901323242349877485313859995e-12
misc/car4,-Inf,-Inf,-Inf
misc/cari,3.86301675004989314323842131679721103e+00,3.72638185365469037664967485454629174e+00,3.76059352388131384357596496903478765e+00
misc/case9,3.90307237591572349701780184778418153e+00,3.80779459836506763041903794470726141e+00,3.69727804702886640059313234562479751e+00
misc/cat_ears_2_1,2.44741640374676618060838789047911784e-12,2.42836192489135435922980301955269536e-12,2.47458377996171331281472825689379398e-12
misc/cat_ears_2_4,1.97409581228751397585155275644335112e-11,1.96639051953884473590670836911602878e-11,1.99893705833255542647106395148319584e-11
misc/cat_ears_3_1,4.64858270980993862632974179530798682e-12,4.51207398596190490508121258337620457e-12,6.68292210521210610396928835500557953e-12
misc/cat_ears_3_4,3.38638960303883541302979790502933481e-11,3.36563600560674539230821533928254072e-11,7.96710808563518496511874639928821269e-10
misc/cat_ears_4_1,1.60261482992041547905646431410468288e-11,1.59096844362057988180234223853638158e-11,1.60784731698924515189158337816966293e-11
misc/cat_ears_4_4,5.68412290345116018564676557545959412e-11,5.23062453547625056837751717095308302e-11,1.72285978256844603114900008957794371e-09
misc/cavity01,-Inf,-Inf,-Inf
misc/cavity02,-Inf,-Inf,-Inf
misc/cavity03,-Inf,-Inf,-Inf
misc/cavity04,1.47859990004960241974141955308248080e+00,1.34977440351881505317853554636137947e+00,1.27781728862049800318531853891632721e+00
misc/cavity05,-Inf,-Inf,-Inf
misc/cavity06,-Inf,-Inf,-Inf
misc/cavity07,4.20504082888374643245775372798514702e-13,3.16981615652076620195807408373331947e-13,5.19546575536438449083703983860289706e-13
misc/cavity08,-Inf,-Inf,-Inf
misc/cavity09,1.36171443202194673322036557436944793e-12,1.30979454073973535029980326250375106e-12,1.36523276425234214115677675751508283e-12
misc/cavity10,-Inf,-Inf,-Inf
misc/cca,-Inf,-Inf,-Inf
misc/ccc,-Inf,-Inf,-Inf
misc/cdde1,2.47573239425712762586455885203830941e+00,2.38557264876816031170646819960359566e+00,2.43858257382095922853734787582174711e+00
misc/cdde2,2.47573239425712762586455885203830941e+00,2.38557264876816031170646819960359566e+00,2.43858257382095922853734787582174711e+00
misc/cdde3,2.35123094109690993114490706959693281e+00,2.48097250166552106586934225732820581e+00,2.48470889009048256413342623988197013e+00
misc/cdde4,2.35123094109690993114490706959693281e+00,2.48097250166552106586934225732820581e+00,2.48470889009048256413342623988197013e+00
misc/cdde5,2.34572343912622337129706640740264044e+00,2.36690053011337978976891122476081187e+00,2.53322828272562971986837818743308045e+00
misc/cdde6,2.34572343912622337129706640740264044e+00,2.36690053011337978976891122476081187e+00,2.53322828272562971986837818743308045e+00
misc/cegb2802,2.15745441989668590673640323443553285e-11,1.98895940035287127316174120575168831e-11,1.32171400656958218053740677351361335e-09
misc/cegb2919,3.04417785031819833179129515216004320e-11,1.99184769219689441213937010503510147e-11,1.75327339821251721676693539996489844e-10
misc/cegb3024,5.88131955193938877602172398176609813e-11,5.65037889958242275715890511430288500e-11,1.69945639187117230437975362227814113e-09
misc/cegb3306,8.09953513301329562685560494967797170e-12,8.04780596080848097703022533798909826e-12,8.05232341094356622910957000429095811e-12
misc/celegans_metabolic,1.57967664508998602352817315701663739e+00,1.45362420151365794711449667739429386e+00,1.47571908916178291009712144063296928e+00
misc/celegansneural,6.53352641886485717150830616093746758e-12,6.49191892086758051933682874636061695e-12,7.35618060626897454861966511649553148e-12
misc/cell1,-Inf,-Inf,-Inf
misc/cell2,-Inf,-Inf,-Inf
misc/cep1,4.06635876020339321476025724483247493e+00,3.85528646813901512919860778284835480e+00,3.80068321853362855124359920898257730e+00
misc/cfinder-google,3.61714926323335537464397138992895337e-11,3.13818245075913776732116599248500329e-11,2.07114905249569827815965865302789494e-09
misc/ch,5.81719397543606760274713692177721956e-12,5.77708554906430833266162941967747009e-12,7.19609505325733302096973908818315294e-12
misc/ch3-3-b1,3.68104959392263557538968868569021106e+00,3.31405879403733853651642433035009901e+00,3.30508648786483456762579131235094693e+00
misc/ch3-3-b2,3.06572027833649644505987393459075851e+00,3.26603506952451230483938069832200998e+00,3.69899225204278367222982086020915920e+00
misc/ch4-4-b1,3.84679889249576544399239098499196835e+00,3.93995623588777880480919922119756152e+00,3.86246183314497536813402294380194418e+00
misc/ch4-4-b2,3.17770945774188669061520774845630676e+00,3.44738846491939752280843107450456887e+00,3.41120294525801592525629774578762605e+00
misc/ch4-4-b3,1.30183085567806756808318567416438088e-13,4.06312610029927945232726228156694490e-15,2.97114750158046228648652178812559344e-04
misc/ch5-5-b1,4.01120173481078840173043481019095157e+00,4.00663855517507978504054417010029648e+00,3.97157268461519599391735381549859831e+00
misc/ch5-5-b2,1.07223687740449921400949282476519602e-12,1.06963660296208018665252208898157174e-12,1.07290572379686253283427079594101505e-12
misc/ch5-5-b3,6.57898737466925071705215168989523870e-12,4.41406187056969141832044368495310341e-12,4.50601973869058571874918092195588937e-12
misc/ch5-5-b4,3.99234372373576717524694047792144071e+00,4.05139541438769607132105106161386448e+00,3.98915021009931957815627015843906274e+00
misc/ch6-6-b1,4.14307612024114133452152422856366432e+00,4.08486193386622936979695450313734638e+00,3.96426034124443526052292269952464593e+00
misc/ch6-6-b2,2.53318050635307095357972457600903088e-12,2.46617632042034716193579269730949467e-12,4.20023139139389484030817406667910410e-12
misc/ch6-6-b3,2.98660604056606145482788738861088882e-12,2.95081664663991158552843551609655591e-12,4.61127229467705321315302004714850033e-12
misc/ch6-6-b4,4.59989751323133280427975842080662152e-12,4.45770790675107988674965616442931610e-12,8.07723054961082742736930613880341871e-12
misc/ch6-6-b5,1.06351307478106554169298446267215879e-04,9.96382840067638787787064176048589279e-12,7.93898274913784056183609607132295649e-06
misc/ch7-6-b1,4.19336151527042420092516938451313884e+00,4.18653700128679270157329453869564543e+00,3.96866952694913066343722319494747827e+00
misc/ch7-6-b2,3.18816378953225380263723499574342174e-12,3.16617086553522488773311022566912405e-12,4.75231755323136743767344898581698465e-12
misc/ch7-6-b3,7.34716585787159684379175444496426471e-12,7.32050151220164161258069863215107309e-12,7.33822315357620919234866724837190206e-12
misc/ch7-6-b4,9.96461823977946087939199736986402675e-12,9.85389645881243985342561173499399817e-12,5.54606547837822502630964589319715338e-11
misc/ch7-6-b5,2.74713714952459801712563712560594632e-11,2.66639553225345085429832013137705590e-11,5.72166853220343452171562800744290943e-10
misc/ch7-7-b1,4.09594557081601508490412164319019358e+00,4.07322092885812412386968610265154700e+00,4.19972307873677807046437860824450699e+00
misc/ch7-7-b2,5.36147125142119290030060217040500768e-12,5.29850485734736854463852315934596564e-12,5.36244358068194268839231089271050936e-12
misc/ch7-8-b1,4.28620258301909371026659382742402657e+00,4.32221575539523484774089445626545335e+00,4.03493569540085596967932284285675454e+00
misc/ch7-8-b2,1.59421634635490237582534866771248331e-12,2.67176385580658417787766872018056433e-12,3.25528657631820276883159266216117713e-10
misc/ch7-9-b1,4.14074539293531605891884869068473564e+00,4.11931734046967728417145356400274203e+00,4.06268709776821649352972572956472423e+00
misc/ch7-9-b2,5.03459172526966235449026475377797586e-12,5.02942389626534978173621795591712586e-12,1.16836375438476551249429438179186353e-11
misc/ch8-8-b1,4.06602649839142743190735219292398834e+00,3.98534377298779814259919963634051445e+00,4.07349219301101129643052131278797911e+00
misc/ch8-8-b2,5.76249891332025824366420269574552163e-12,5.61532275079387174962411481974836258e-12,5.69224778689865304862360002184291633e-12
misc/chesapeake,1.14124780156854841610019526368949018e-12,1.12990949703600390035355601938097953e-12,1.18835370211668521618851508669779097e-12
misc/circuit204,-Inf,-Inf,-Inf
misc/circuit_1,-Inf,-Inf,-Inf
misc/circuit_2,-Inf,-Inf,-Inf
misc/circuit_3,-Inf,-Inf,-Inf
misc/cis-n4c6-b1,3.94861980783158140466426686601189073e+00,3.85659711828470911887092147733384016e+00,4.04301437498301805826478803759627062e+00
misc/cis-n4c6-b13,2.40176903152804992463647378685333348e-11,2.37728741531488151948707913578337683e-11,5.02910984566005088642475014704547327e-11
misc/cis-n4c6-b14,7.46628133880141609190072433627410245e-12,7.44344699109943766786854494764543656e-12,7.46905732062078027206936578341312610e-12
misc/cis-n4c6-b15,6.08795187709772114278747628943236216e-12,6.06578359278795082746308443686778583e-12,1.74137822604425675855455175263712530e-09
misc/cis-n4c6-b2,9.91944887003554619544877730224089952e-15,2.26263937607919364515068498710648365e-15,2.08017172645388012428823877753177221e-15
misc/cis-n4c6-b3,2.76498116669949111287822925738624578e-12,2.21589168184483239924589871411321333e-12,3.76184635130722373146285007227916667e-12
misc/cis-n4c6-b4,9.72553332090491779761635494866838360e-12,9.69805848284032454066376798807814949e-12,9.83217142746768704077034002264940570e-12
misc/ck104,7.97625225401279773030450812673683888e-10,2.37103965015886864965079212000093916e-11,8.18992805325436678784105991324625738e-07
misc/ck400,-Inf,-Inf,-Inf
misc/ck656,-Inf,-Inf,-Inf
misc/co5,8.06409267081929914122261698175571732e-07,1.46933557777205218873676085156317850e-07,2.80730704387931281803798167311514119e-06
misc/co9,-Inf,-Inf,-Inf
misc/coater1,2.25894297786142001761967452108733764e-11,2.22264168571134071786774251447394482e-11,4.43520545993909591200284746274243193e-11
misc/commanche_dual,6.23296688307830561742999092156270451e-11,5.00245399783015340945727582949223823e-11,8.19176222406375510550336165763619172e-06
misc/complex,2.94863815829826884971852405427855221e-12,2.31150483422406436629050654607236629e-12,1.97674335784101263575077350589494730e-07
misc/cond-mat,4.08809009183485776872535494440913275e+00,4.06939371980555949115733384466746508e+00,4.04502745739538564279128227005860320e+00
misc/contiguous-usa,2.02459909198476718759440083671859732e-12,8.59741894433294571014202917371748799e-13,6.72518299949098066905670822003691250e-12
misc/copter1,2.10223567035988969883974101165521070e-10,1.84382276004854359805152675042930699e-10,3.21632590117445689289519319825205245e-05
misc/cora_agm_fcl_aid,2.21950956563817600286574304954438669e+00,2.21297046554586189174033522571592170e+00,2.04389541080146696929665984163162772e+00
misc/cora_subelj,4.68017599446887579986367409033154885e-11,4.65285288681967235961472547146336063e-11,1.75452501288011956375314543535553176e-10
misc/cq5,3.94091218252586243873288697706937793e-10,4.32281448575716754031618806702474168e-11,2.51850111942135600324277373838226658e-06
misc/cq9,9.43275660337303730945741620085830340e-07,2.30412214337319756799261449263113321e-07,4.92087991158356439264179701990936331e-01
misc/cr42,7.28460068545230207798425244103288343e-13,7.25994685194355513626086036332182069e-13,8.42975540652454104398824669592530036e-13
misc/crack,5.87233585319438669035590221729903771e-11,3.86585417652376560454671252808176423e-11,5.77070607846149814346806551131165893e-10
misc/crack_dual,-Inf,-Inf,-Inf
misc/crew1,8.00641605293674473175630756721575813e-12,7.70207285619564169235249216585641892e-12,2.87693755293245246487711897741496137e-08
misc/cryg2500,2.12638101560011099501225346959187266e-12,2.09377090229024913843798283499607494e-12,2.26083788297574131128922421918251453e-12
misc/crystm01,-Inf,-Inf,-Inf
misc/cs4,1.31733341748281306199557693059385086e-10,1.25988838080901414947172307082886364e-10,2.32648759323275402040106539736170925e-08
misc/cti,1.37100559395164106956857418557182354e-10,1.28174608390687342666016867193316766e-10,4.97564306507169594820384254097418494e-05
misc/curtis54,4.56075812286375636920241240497412287e-12,3.89931732084644288978993841323330510e-12,5.27730529742075010587131255724432315e-12
misc/cvxqp3,6.29961039066237568742885210509921120e-11,6.27452943515663009287233542943760894e-11,1.39803729889251856635530742258370221e-10
misc/d_dyn,1.00375459656349488233381845886500904e-12,1.13730749589488224664753935401861718e-12,7.13933218200106738570038277200754150e-11
misc/d_dyn1,1.86103229212940560407470427866308322e-10,9.21590575141853908011406893251721226e-12,1.08575780364022686789532692138317515e-08
misc/d_ss,1.32306975445057176004401631449196986e-12,1.09085351260352317055766989454196066e-12,1.70390104946504068158818611309052740e-10
misc/dano3mip,8.45387124769940083316553053789348612e-12,4.48893451421513595858463198474892021e-12,1.91275254145108506572720678243127308e-06
misc/data,4.76737007353834255799257285697346838e-11,4.46515593459582466392075771912651637e-11,5.18571608849137726692790645084298521e-11
misc/dblp-cite,1.80725603465296602463259562233299416e+00,1.43210036085873197676667840353863163e+00,1.48968004329127838646161531934804450e+00
misc/de063155,1.31790276230023311736053793735205456e-12,1.11755212528519328759190417586422810e-12,6.64507125617141670990446594612364385e-11
misc/de063157,6.86228509313248855489099120573406383e-10,7.14721613221918630334716230079317075e-11,7.29497140108705924392640279930315870e-09
misc/de080285,2.89985631653723338946007704564083920e-05,3.15998349926159330706560523796042251e-06,8.66691341084496148912461256330758538e-04
misc/delaunay_n10,1.33260026762559552204255060960522499e-10,1.25541949281017140821773813230487897e-10,3.72991104986401998040164978218409116e-08
misc/delaunay_n11,-Inf,-Inf,-Inf
misc/delaunay_n12,-Inf,-Inf,-Inf
misc/delaunay_n13,-Inf,-Inf,-Inf
misc/delaunay_n14,-Inf,-Inf,-Inf
misc/delaunay_n15,-Inf,-Inf,-Inf
misc/delf,8.85328079903232074418528338914538318e-04,3.40522565841977834980331824820535624e-04,1.94791329251300470874281360833633624e-02
misc/deter0,1.66413739759032240400460863368946593e-12,1.65150487801508412874690015700549775e-12,7.06576051995835571572169282095932464e-12
misc/deter1,3.16913298471963479893648885380779753e-12,3.16693601723671002288720334844103042e-12,3.20060978658862286686339211875021847e-12
misc/deter2,9.14549227241520240652641593336314230e-11,2.26620808638171088755129589474465132e-12,3.81820026943085582254553220697635460e-11
misc/deter3,2.15566577536988635609837852296478587e-12,2.15142523185211784212687275058204410e-12,2.20173674098159204568762199460574553e-12
misc/deter4,1.55066621562622317581951403927852385e-12,9.71780795049512563547864143574926102e-13,7.05861461397102970178725664005965930e-11
misc/deter5,9.68427601159755153045547957038407197e-13,9.49163988539593259654081571292917031e-13,1.02071805269098869224965268360168502e-12
misc/deter6,3.25236702596575286000782539048011766e-12,1.23813163421212511428845427226410362e-12,9.64903066999619209041989951467564809e-12
misc/deter7,4.29532710853289225851858743790418560e-13,3.79941739382609020283633668293838645e-13,1.99172963812746906302024119620779853e-09
misc/deter8,1.67083474810475227972462381927888352e-12,1.46063946501541471174489362458530601e-12,4.21230451008918807743935981054145349e-12
misc/df2177,5.30308024609635058438608401075712276e-11,8.87514924650751277141151583968876890e-12,8.13621320218467994457766078774101993e-06
misc/diag,3.38051821383223769253952425696356520e-10,3.09351611184587991848216955195822093e-10,3.57066997468526120581354349007106335e-05
misc/dictionary28,-Inf,-Inf,-Inf
misc/divorce,5.84142712570784386717181478662809706e-01,1.18200178267439654713255178659549247e+00,2.04995579288104465523596198038717177e-01
misc/dolphins,1.94499595914655143228117045631743923e-12,1.87826945565556287583641475519827141e-12,2.08222980632477070563182157693151411e-12
misc/dtoc,4.23796459358090503048153788175585265e+00,4.23104198580492626685927238285197626e+00,4.22746885389111001055012181046611861e+00
misc/dw1024,4.79122850609725046551617666123912482e-12,4.49151785162973651173355215947507979e-12,4.99649977031642519285917921308227218e-12
misc/dw2048,4.79122850609725046551617666123912482e-12,4.49151785162973651173355215947507979e-12,4.99649977031642519285917921308227218e-12
misc/dw256A,3.46142809481695647529006764544171189e+00,3.15530763904964634247260238755318165e+00,3.50666694039456773912719294896723088e+00
misc/dw256B,6.44177274772777663270372472086517360e-12,6.43688351449118009648742705967317456e-12,6.43699082459119282873169144133079387e-12
misc/dw4096,1.18043214704887512379985954219622933e+00,1.12614157341333560693830308857992884e+00,1.57094560489010806784041341171835210e+00
misc/dw8192,1.18043214704887512379985954219622933e+00,1.12614157341333560693830308857992884e+00,1.57094560489010806784041341171835210e+00
misc/dwa512,3.46142809481695647529006764544171189e+00,3.15530763904964634247260238755318165e+00,3.50666694039456773912719294896723088e+00
misc/dwt_1005,1.08832504127024304775259243244973840e-03,9.82802551241683839820259074655993301e-04,9.51394611211772215845541419124020132e-04
misc/dwt_1007,5.61863457279981717545137508932318541e-11,4.72172125223042666107657868967149888e-11,7.23697250616361825138561939313777050e-08
misc/dwt_1242,6.47423379242235506500420944226321623e-11,6.13792772868880895607519171264577672e-11,2.13632890382679126150037828788140743e-08
misc/dwt_162,2.39402407688407772493063954309857733e-11,1.61135617336482380377621442337983757e-11,6.82953318526341405429279360517864139e-10
misc/dwt_193,1.14567781788240170351850545655065364e-11,1.13396006419698955046716843570845865e-11,7.13343673916591602330329870147364164e-11
misc/dwt_198,2.69515880098016113103083068680707487e+00,2.62978332346277552118617486622352161e+00,2.65794179921821228221603618941555628e+00
misc/dwt_209,1.56247714691683734100407108193987540e-11,1.55773025178387432817569320829854291e-11,1.55885014161217877921548445210957252e-11
misc/dwt_221,1.38177278022303850669471608495216929e-11,1.36482183799681989389061510398401071e-11,1.73177074918308881721909627311619883e-11
misc/dwt_234,8.77332556250252977585647738752224191e-12,8.51267213486066385713651930304779546e-12,1.31875911414192229110666289398597854e-11
misc/dwt_245,1.50765084949150461454001758820920839e-11,1.38905615204278267013725317862228681e-11,1.41768007202853422909106726032049860e-11
misc/dwt_2680,6.71204184235985538378410385241475825e-11,6.68781712515837801568384832343873238e-11,2.97649405521845548908961807799798224e-09
misc/dwt_307,2.00463341185929490940325488420178797e-11,1.72151751980282391651351840447864082e-11,1.04337443219716059386066173345534967e-10
misc/dwt_310,2.11122639618674659110423846508112015e-11,2.06559869501138106839197515935129106e-11,2.54900104529343755812475314496189314e-11
misc/dwt_346,7.24154974864449988208186676351889578e-12,7.14966331782187758152371607796339292e-12,7.52083419562425408597116666902904041e-12
misc/dwt_361,1.66422541749179163041834709176671981e-11,1.57327838165374709633232358547779235e-11,6.48862638967215944900915954376471828e-11
misc/dwt_419,2.75245973855683610065048794492953588e-11,2.25471260143449456443620916164806739e-11,2.93939667155664077263153812095759436e-09
misc/dwt_492,3.23240284998354940767974295295859747e-11,3.20824796765769132081510953247897506e-11,1.57556718972565971781152949256870684e-08
misc/dwt_503,2.61146167965938103228433275705183887e-11,2.60014820032230073588051659522283081e-11,9.07617448140647921248562739129433139e-11
misc/dwt_512,1.38675769237099711768146522037298506e-11,1.38534815151573774010595113293483004e-11,1.38637059157692389910846152325664284e-11
misc/dwt_59,3.15243803633618724299405380244885815e-12,3.11102883167564582006399424621321298e-12,3.15379702154133242458998619461497088e-12
misc/dwt_592,3.21636490455117220507114225815887075e-11,3.18185017541531785881913301905129365e-11,8.28329985007001266183787447444299153e-10
misc/dwt_607,4.61724163370753680720503152535628912e-01,1.04898499488828755847784788284032076e+00,6.40821018268332948611132617657272792e-01
misc/dwt_66,4.76455059325604787586136114798923099e-11,3.49561552733092748560144210536380776e-12,1.91756722422196535072186631786547013e-05
misc/dwt_72,6.53658858839106756321893157380491444e-12,6.48684417713503172815236440453173183e-12,6.72263257507580338657516021891963991e-12
misc/dwt_758,3.33238305165593017380487294293748927e-11,3.30724636521882422189105491776434938e-11,3.72157390936706738647759105176903670e-11
misc/dwt_869,3.60908076145932966247928288554360847e-11,3.60251148092503800846947815233948528e-11,3.60443415347166921906830958195276918e-11
misc/dwt_87,5.93710296158398823679503593572897799e-12,5.82650341538530691986867251248847796e-12,5.97557036232063494312911324219782332e-12
misc/dwt_878,4.48489500290682899078271080532628624e-11,4.29557502635952669196691566953916484e-11,2.69456160643913390274934816768085754e-06
misc/dwt_918,3.32062098716628480402013396088445694e-11,3.02919043615819927355380523521896489e-11,1.09206923401569026859688779578653946e-08
misc/dwt_992,2.38317758791312531940485980305578399e-11,2.23674674770899379203910839784005415e-11,1.57424922373173201949149826947616356e-08
misc/eco-foodweb-baydry,7.03247662990980789625368100212906733e-12,7.20220103820741411731537684095780695e-12,7.36642913410729736550283170793042038e-12
misc/eco-foodweb-baywet,2.76634483153069714782363979600004030e-12,2.43494817013716014611119482087345333e-12,6.79836045045094973687845789962306665e-10
misc/ego-facebook,1.60841486281445232133417095103326524e-12,1.87345745441299193371743468119150629e-13,3.97365942021062631526369046301541714e-12
misc/ego-gplus,5.75675109331161946948388733489009243e-01,1.45921561020139709791843007509976063e-01,2.92616399529833542914058509797416452e-01
misc/ego-twitter,-Inf,-Inf,-Inf
misc/email,1.20408641239754806004886997746549574e-11,1.19242826185894924367464507857035053e-11,2.08681834777378552646540250488772128e-11
misc/epb0,-Inf,-Inf,-Inf
misc/eris1176,2.86496798467070513349947093923222219e-10,1.30468309852364252520702767905916650e-10,6.05463008091240106377755859097332290e-07
misc/escorts,1.91867401699610137012610588047212989e-11,1.88236141531677310202945839518378260e-11,3.91558903122865417803740944958117755e-08
misc/eurqsa,-Inf,-Inf,-Inf
misc/ex10,-Inf,-Inf,-Inf
misc/ex10hs,-Inf,-Inf,-Inf
misc/ex12,8.15671920305824105358939864913043720e-13,8.10561258220574563104161990014117370e-13,1.67889724386483695022550399674579824e-12
misc/ex13,-Inf,-Inf,-Inf
misc/ex14,1.42078850488728346328620815896322101e-12,1.41401653687280509397565451564734087e-12,2.80694501153730118249144028428097547e-12
misc/ex15,-Inf,-Inf,-Inf
misc/ex20,1.87250891040169143228250419060722914e-12,1.74407030621145334643983389617526577e-12,1.01737012116981030627964784395628711e-11
misc/ex21,6.34592799138246660095111618424429447e-13,6.34060011063395030944972379714494585e-13,6.37704521915738144044533807861964519e-13
misc/ex22,1.24602859990797648720312572231191377e-12,1.23199832456994984442426374100531596e-12,1.95144945858500107138177387029128874e-12
misc/ex23,2.09515036257670225428195232234290583e-12,1.63050519350459586888297466350727339e-12,8.54231116724489839267037001924522084e-12
misc/ex24,7.58190843836385602112381645952193066e-13,7.04772143736497734475602948481880987e-13,1.34659296039839427607195333601572925e-11
misc/ex25,9.27047652558963936661031666519592518e-13,9.14994472457734978794140533832339219e-13,9.50618771824023197682512638007831018e-13
misc/ex27,-Inf,-Inf,-Inf
misc/ex29,-Inf,-Inf,-Inf
misc/ex3,-Inf,-Inf,-Inf
misc/ex32,-Inf,-Inf,-Inf
misc/ex33,-Inf,-Inf,-Inf
misc/ex36,-Inf,-Inf,-Inf
misc/ex3sta1,-Inf,-Inf,-Inf
misc/ex7,-Inf,-Inf,-Inf
misc/ex9,-Inf,-Inf,-Inf
misc/extr1,2.52209582898426957250909378710199241e-13,2.26743313715024530831279001323568975e-13,-Inf
misc/extr1b,2.98228553606565975486929276529876998e-12,-Inf,-Inf
misc/farm,4.67372590523864489282510649896381709e-01,8.80501854474274767427816246741806346e-02,7.81612902466382191530094297163399744e-01
misc/fd12,9.61896299045096516375263944913020347e-13,4.12069154578113688938646078068422084e-13,1.53166061820943533883467561666890497e-11
misc/fd15,6.96767455432539912494012190406575995e-13,6.93128432656377223333048897706089671e-13,1.85993797755672539794749557886057335e-12
misc/fd18,1.70490726315621717512140078064474244e-13,1.76889104747935955579145631430393836e-13,6.73519677677897393226292639333187518e-12
misc/fe_4elt2,3.99668402446700948851015967020778260e-09,1.59103256856768617207442796410095232e-10,1.07560831306559397996364976926934144e-06
misc/fe_body,5.67998522897298662960357896053330256e-03,3.50964096769053040791100753284787365e-03,4.15358618645556875330583246381372344e-02
misc/fe_sphere,-Inf,-Inf,-Inf
misc/filter2D,9.26754537440876836890174090239426427e-13,9.18166527914253112511776777193694544e-13,3.08685499860970048353590032783880936e-08
misc/finance256,-Inf,-Inf,-Inf
misc/flower_4_1,8.88694944640634567811092110992318764e-12,8.50866931747977665495242834571955204e-12,1.20228329058214400870389824811614878e-11
misc/flower_4_4,3.51545961438647033373442992232833473e-11,3.50971841935813386476512145407489299e-11,6.00281035281877824608481215454631144e-10
misc/flower_5_1,1.13084309881677714991590254820104133e-11,1.10578119762474067864752008636493847e-11,2.89082397434182846910325083267846331e-11
misc/flower_5_4,3.52202634771072186317218887242301541e-11,3.49902446789221683926246281423715842e-11,1.79779372722678857708786708485302539e-09
misc/flower_7_1,1.76164279691577946432864865743671909e-11,1.74594771228432118185281293818983576e-11,1.75695819205968902675350100249898164e-11
misc/flower_8_1,1.93466748540094274550480007299809312e-11,1.90188244460965648554321237553223775e-11,1.90481034215109038557374170970524039e-11
misc/flowmeter0,1.18900736523967052276045035949268274e-11,1.18588814453367492548909801866272462e-11,1.50189085103774492159619233139311609e-07
misc/foldoc,1.09385683407467166518803042283237857e-10,1.04490194410539953567392772480191783e-10,1.68310553483624471509386310613014261e-07
misc/fome11,9.24281173545137352061955025411883684e-12,8.83355676446675480643143865968421069e-12,1.07729708333533496089190017371941124e-11
misc/foodweb-baydry,7.03247662990980789625368100212906733e-12,7.20220103820741411731537684095780695e-12,7.36642913410729736550283170793042038e-12
misc/foodweb-baywet,2.76634483153069714782363979600004030e-12,2.43494817013716014611119482087345333e-12,6.79836045045094973687845789962306665e-10
misc/football,3.24181746866703013294473592954573499e-12,3.24011672414565427935110678098467861e-12,3.25186215473788846027981517159462393e-12
misc/ford1,-Inf,-Inf,-Inf
misc/fpga_dcop_01,-Inf,-Inf,-Inf
misc/fpga_dcop_02,-Inf,-Inf,-Inf
misc/fpga_dcop_03,-Inf,-Inf,-Inf
misc/fpga_dcop_04,-Inf,-Inf,-Inf
misc/fpga_dcop_05,-Inf,-Inf,-Inf
misc/fpga_dcop_06,-Inf,-Inf,-Inf
misc/fpga_dcop_07,-Inf,-Inf,-Inf
misc/fpga_dcop_08,-Inf,-Inf,-Inf
misc/fpga_dcop_09,-Inf,-Inf,-Inf
misc/fpga_dcop_10,-Inf,-Inf,-Inf
misc/fpga_dcop_11,-Inf,-Inf,-Inf
misc/fpga_dcop_12,-Inf,-Inf,-Inf
misc/fpga_dcop_13,-Inf,-Inf,-Inf
misc/fpga_dcop_14,4.20378561146328773036927934171126698e+00,2.19480066859386008339653862100067779e+38,4.75953155282210879485445614970279772e+37
misc/fpga_dcop_15,-Inf,-Inf,-Inf
misc/fpga_dcop_16,-Inf,-Inf,-Inf
misc/fpga_dcop_17,-Inf,-Inf,-Inf
misc/fpga_dcop_18,-Inf,-Inf,-Inf
misc/fpga_dcop_19,-Inf,-Inf,-Inf
misc/fpga_dcop_20,-Inf,-Inf,-Inf
misc/fpga_dcop_21,-Inf,-Inf,-Inf
misc/fpga_dcop_22,-Inf,-Inf,-Inf
misc/fpga_dcop_23,-Inf,-Inf,-Inf
misc/fpga_dcop_24,-Inf,-Inf,-Inf
misc/fpga_dcop_25,-Inf,-Inf,-Inf
misc/fpga_dcop_26,-Inf,-Inf,-Inf
misc/fpga_dcop_27,-Inf,-Inf,-Inf
misc/fpga_dcop_28,-Inf,-Inf,-Inf
misc/fpga_dcop_29,-Inf,-Inf,-Inf
misc/fpga_dcop_30,-Inf,-Inf,-Inf
misc/fpga_dcop_31,-Inf,-Inf,-Inf
misc/fpga_dcop_32,-Inf,-Inf,-Inf
misc/fpga_dcop_33,-Inf,-Inf,-Inf
misc/fpga_dcop_34,-Inf,-Inf,-Inf
misc/fpga_dcop_35,-Inf,-Inf,-Inf
misc/fpga_dcop_36,-Inf,-Inf,-Inf
misc/fpga_dcop_37,-Inf,-Inf,-Inf
misc/fpga_dcop_38,-Inf,-Inf,-Inf
misc/fpga_dcop_39,-Inf,-Inf,-Inf
misc/fpga_dcop_40,-Inf,-Inf,-Inf
misc/fpga_dcop_41,-Inf,-Inf,-Inf
misc/fpga_dcop_42,-Inf,-Inf,-Inf
misc/fpga_dcop_43,-Inf,-Inf,-Inf
misc/fpga_dcop_44,-Inf,-Inf,-Inf
misc/fpga_dcop_45,-Inf,-Inf,-Inf
misc/fpga_dcop_46,-Inf,-Inf,-Inf
misc/fpga_dcop_47,-Inf,-Inf,-Inf
misc/fpga_dcop_48,-Inf,-Inf,-Inf
misc/fpga_dcop_49,-Inf,-Inf,-Inf
misc/fpga_dcop_50,-Inf,-Inf,-Inf
misc/fpga_dcop_51,-Inf,-Inf,-Inf
misc/fpga_trans_01,-Inf,-Inf,-Inf
misc/fpga_trans_02,-Inf,-Inf,-Inf
misc/fs-FA,1.88017322983950676808456585192917194e-11,1.86870203209465210099202330132386417e-11,4.44072910298262244409980419624269529e-10
misc/fs-adjnoun_adj_copperfield,4.55611092998794229093613959274405079e-12,4.53251956407273155966833452627137470e-12,1.13064900285611385375197600250992133e-11
misc/fs_183_1,-Inf,-Inf,-Inf
misc/fs_183_3,-Inf,-Inf,-Inf
misc/fs_183_4,1.55418194858353601230734928099393653e+00,1.49470937544744144726100620299330023e+00,1.47556451265825003642592059135751763e+00
misc/fs_183_6,1.18992465982989504375801045733239918e+00,1.17692031197098064938976465102348489e+00,1.11593061153353608524559435203453773e+00
misc/fs_541_1,1.17511031267915274415982429155847787e+00,1.12407186453696669352183677232260884e+00,1.20318373882976358511051514275337660e+00
misc/fs_541_2,-Inf,-Inf,-Inf
misc/fs_541_3,2.57254031052562057285619221404082513e-11,1.84445647242231028171830960974419829e-11,7.40199432608059267858574512419368096e-07
misc/fs_541_4,2.04685291600473930631304879920891997e-11,1.05726053938915217835745433933703897e-11,3.42717397622932927357421837763821751e-07
misc/fs_680_1,-Inf,-Inf,-Inf
misc/fs_680_2,-Inf,-Inf,-Inf
misc/fs_680_3,-Inf,-Inf,-Inf
misc/fs_760_1,-Inf,-Inf,-Inf
misc/fs_760_2,-Inf,-Inf,-Inf
misc/fs_760_3,-Inf,-Inf,-Inf
misc/fv1,-Inf,-Inf,-Inf
misc/fv2,-Inf,-Inf,-Inf
misc/fv3,3.85019745567546121777715354871549605e+00,3.85496932785904045538661987513285176e+00,3.88672574468528576520043276436631417e+00
misc/fxm2-16,1.29467034387620218140483386485284391e-12,1.28545599933576658161612166730065851e-12,1.76056834052198996825857575795285225e-12
misc/fxm2-6,8.20102165305120630929052062975465589e-13,8.16240884985017978726754163632925124e-13,1.30392231226605764743621162931486838e-10
misc/fxm3_6,3.70243821522245963032618819753179284e+00,3.73158033340423758141188693256331678e+00,3.28524362759678262101366744218695325e+00
misc/g3rmt3m3,1.91767379545193622797526925015844854e-10,4.54594210233753673348630724641863331e-11,1.47438986445773645526947240253006541e-08
misc/g7jac010,-Inf,-Inf,-Inf
misc/g7jac010sc,1.54528816190173202773620959368955678e-12,1.41551589579584826352968517007271924e-12,6.39866963632557066735943289919522954e-09
misc/g7jac020,6.30664491906968012204539483932347619e-13,2.13759199461583705899235779838934865e-13,1.12722285590719553926178129729512121e-11
misc/g7jac020sc,9.54796489921387682958239360229975359e-13,1.02765187990040859869273933061438244e-12,1.15783481507122291976818589687694362e-12
misc/gams10a,5.04711906255640271948060575314341831e-02,4.54077971721569184093341901895876766e-02,4.53518279099695853900338885721627460e-02
misc/gams10am,6.66613136879310789706042607381765712e-10,7.88054708561463517967295397395152714e-12,5.41624183282178551051919895140332906e-08
misc/gams30a,4.51863279877515381923582908887008603e-03,2.18766429879475829883592611910742077e-03,2.18683127549826109544215873044814902e-03
misc/gams30am,2.36796137911809598036667049647238403e-12,2.31405129078101087916159890789649704e-12,6.92473988005166324809522843494774711e-12
misc/gams60am,8.84036417959027372457164293756733316e-12,8.25440961561737521230741571724202434e-12,3.26785330413446624748311701327099622e-07
misc/garon1,-Inf,-Inf,-Inf
misc/gas11,6.53126810961459047333004485443063252e-13,1.07477479986615648082578162046838845e-12,1.37514630226907808189779383890963988e-11
misc/ge,6.01944043734273745545108498258529803e-11,2.00895490341367105323427515476620912e-12,4.94494275381215696490719323512765413e-10
misc/gemat1,1.82679531456796266962080730712994975e-12,1.46771626920150673679580746620879695e-12,1.73733803107033072946620852071381854e-11
misc/gemat11,1.29413923518296945263465907185184023e-12,1.27049305741633441200092818011537035e-12,1.74601178281432324234674591054131490e-12
misc/gemat12,1.30757384312573063796871093489648289e-12,1.30090987373366169817373225643215703e-12,6.30432967137700507899364002294825323e-12
misc/gen,1.56554884362690313784896306683012028e-11,1.56145168688549109799042205399473908e-11,6.02972922990929874984211927179380066e-11
misc/gen1,1.56554884362690313784896306683012028e-11,1.56145168688549109799042205399473908e-11,6.02972922990929874984211927179380066e-11
misc/gent113,7.34561075906030178932905347623865894e-12,7.31276773708179248928439367034933739e-12,3.80993844318109161300804659184939636e-10
misc/geom,-Inf,-Inf,-Inf
misc/gr_30_30,3.39771632398175347041146944909529265e+00,3.18011180465533624090218479546406032e+00,3.18218786580912792266594178848004132e+00
misc/gre_1107,1.05042680712352237872283943587655435e-11,1.03929136990821696372168208354526435e-11,1.11807023017283655911345110327461062e-11
misc/gre_115,1.28988860545430662187923239454435460e-12,1.28185598998804813840021241612571866e-12,1.28285015357956200775507245415704006e-12
misc/gre_185,3.18856159276429675654015182591086235e-12,3.17125806274869194244848716405277204e-12,3.54664144612741894779386332619821223e-12
misc/gre_216a,3.11791072209070271649232545429693164e-12,3.11713206813888985635565345159992970e-12,3.13108316578491032477456479984177307e-12
misc/gre_216b,1.55362243641913780155542802612137153e-10,7.94053161054780913817073913587194312e-11,1.06366640089853799845692009309850541e-08
misc/gre_343,7.46738054423204185630818195156207379e-12,7.45270679693607316921539056384335516e-12,7.47017184406794726488385816908134463e-12
misc/gre_512,5.51714208029521682934992644426590291e-12,5.36805185383125718281058096900342343e-12,5.42509239921179648751603377680362980e-12
misc/grid1,1.21279025312458488350547211226046671e-11,1.21080500295634572551489083392060498e-11,1.22598368937280087585706973661966116e-11
misc/grid1_dual,6.95400904473515801600313245029786970e-12,6.33066444151270344411993682214711168e-12,2.40144610982873268657059177191583245e-11
misc/grid2,1.40897167457851003675884227371329226e-10,1.34525370637615991763769691223639918e-10,8.37532994451986015920587950899812507e-06
misc/grid2_dual,1.26899889016838618567499002410187965e-10,1.24293254584740302582984533722460642e-10,7.15411963180899569288973064312891229e-06
misc/hep-th,-Inf,-Inf,-Inf
misc/hor_131,2.27306776223849610079047257825428084e-12,1.66184897337516179495621015427716817e-12,7.55163289642203014481811715613839810e-11
misc/hydr1,-Inf,-Inf,-Inf
misc/hydr1c,-Inf,-Inf,-Inf
misc/ibm32,2.11995946502670692198310235514124838e-12,2.11805042760652564574576660845590590e-12,2.11821142742367903112608881587254723e-12
misc/iiasa,1.27546913479349005227023478803153997e+00,9.20253605488388223769256901719975921e-01,1.20690118661264530046558705738685066e+00
misc/illc1033,2.79034619303657235625016769572405999e-11,2.76565006075779899702094655214482854e-11,7.08461094678216412569331877643282593e-11
misc/illc1850,1.23964702422524607373508078651696982e-11,1.23549026475939150812681963596557025e-11,1.23744955311517262497831250752759411e-11
misc/impcol_a,2.08886492907714532951502766587402123e-12,1.38759098405287536709603774224425657e-12,1.17097314167240851828311074107292883e-11
misc/impcol_b,1.04092074030469758542991897654700646e-12,1.03855474974331582006134226409251214e-12,2.34221443381236711803855418297244980e-10
misc/impcol_c,1.03452175192730979523334407317225796e-11,6.65658929178000557286703674182451510e-12,1.52533183577020235551424324496135573e-11
misc/impcol_d,8.20246456165712249575827188500877941e-12,2.63544912221593684667241916805864406e-12,3.52802354636536913738565539503642810e-09
misc/impcol_e,2.84096270001165003489334422832451468e-12,2.84024196153560866710951987609597662e-12,2.84481433535471684487342419544179453e-12
misc/init_adder1,-Inf,-Inf,-Inf
misc/iprob,-Inf,-Inf,-Inf
misc/jagmesh1,3.42084003065164092414148132272587324e-03,8.59854491131819750112572452938891850e-03,3.94591917254536412426330207838368284e-03
misc/jagmesh2,1.23026387451312523145036097587813502e-09,1.00950503362193180783535277493707183e-10,2.15215138840032284022974306480471922e-04
misc/jagmesh3,1.00643118270443539598315302721818859e-07,9.61510528235557976094881583396016714e-10,4.44603253137357464119675118559192365e-03
misc/jagmesh4,5.37946391362496511441332089421848469e-10,1.59136250866628480307074503631968920e-10,8.00813160127335650979863780499400410e-05
misc/jagmesh5,5.36939163784324042744574507896558133e-10,1.81459155487967843490377416499654809e-10,4.09348383855868594848688971979452201e-04
misc/jagmesh6,9.85307815931294557399747363668905609e-10,2.61037380349172883670558664133667275e-10,1.20468691711185420915292936397672586e-04
misc/jagmesh7,1.84030595001960930699918710844659309e-10,1.31497233980965883256343146431923258e-10,8.80809705616641910185283608496164071e-07
misc/jagmesh8,1.31163045913740245864372083174435316e-10,1.13017284578354653858011874692794437e-10,2.69199964768951087655788790815159423e-06
misc/jagmesh9,3.30641562768337121608668917327356880e-08,5.88891232803540408976944316081930655e-09,1.83322313855618543632184107247185551e-05
misc/jan99jac020,-Inf,-Inf,-Inf
misc/jan99jac020sc,2.43537673705816073479198568698708598e+00,5.61805186584922696772609897820151789e-01,3.46799969786959652940561408516502856e+00
misc/jan99jac040,1.75536007360609431893209965022974392e-12,1.64508465844920004888601768631455444e-12,3.38550357709724629660419338414135758e-10
misc/jan99jac040sc,1.56257324995270278176213376531861460e+00,1.27032892303993542394171241149551025e-01,1.90890184183910252910630092872789901e+00
misc/jazz,8.44581610945081261130549057745142718e-12,8.41730756696377650924674601861429871e-12,8.41777223504897908504823657059635507e-12
misc/jendrec1,1.67003827683922282830984952955139671e-12,1.61828123440948249793819632614619709e-12,1.87127625579777613568263482804161695e-10
misc/jnlbrng1,-Inf,-Inf,-Inf
misc/jpwh_991,4.34614666413525236701407307132986829e+00,3.85042832654577397536805087815356159e+00,3.80807935187244001999464115529955505e+00
misc/karate,1.40482625505497273798313116406863722e-13,1.38983900310532325971608804033422050e-14,1.60873843586321249586919961761552380e-14
misc/kl02,1.08661974089914139905703763336065071e-11,1.08444774654867423295692524822389014e-11,1.08824498190421741841332673967085360e-11
misc/kleemin,1.83554746715859696613345937574765723e-10,3.97707679759170123991167523009111571e-11,1.67262181790553476416892917043935551e-07
misc/klein-b1,4.01226480362294294625379306685311709e+00,3.59571787074191964153674222155724400e+00,3.94980376481023482529572615076801285e+00
misc/klein-b2,3.98063251090397732728755888042865662e+00,3.37664916064672476718054308464365544e+00,3.98714572751887612421619255814067777e+00
misc/kneser_6_2_1,2.30528172703274577364033649906370555e-11,2.28716459935675801235260671397908700e-11,1.28492113955714410730879730259240655e-09
misc/kneser_8_3_1,5.54913916708921033644859891982773131e-11,5.50388166664906032931305071321240462e-11,1.04303938612033614658575479717213305e-08
misc/l30,3.57721123840570759488231089381626165e-09,3.79408108197738486005072165304596426e-10,4.27240104270065419449732903557236841e-04
misc/l9,1.69674496344161456924233766883898095e+00,1.21111131861660051484312586733774622e+00,1.92861791293478686138642091459851034e+00
misc/lap_25,2.13654277715838561364707835409883214e+00,1.78378650668778844388087769733366025e+00,2.29635422411615289499091073814387393e+00
misc/large,1.05048663063247728809247200602944900e-03,1.78804433367230859092285079160799145e-05,2.64807733331516433963558164532037291e-01
misc/lasagne-spanishbook,9.53358261188280650973566638037575212e-12,9.44373752324693853230829509966743138e-12,1.65481212337894642589966681075282848e-09
misc/laser,-Inf,-Inf,-Inf
misc/lesmis,2.61020768825098777149247827435961827e-12,1.45985611094329411379428685977508602e-12,1.70860170863118548516674926150090475e-11
misc/lhr01,6.36993844612461212063699744592283179e-13,4.99446034417282485855343599446575319e-13,1.30303812435222309139922329909794990e-11
misc/lhr02,5.10044711793767401294856698209278744e-01,4.69480103722042848228610447695040111e-01,5.11520906730742889793616321167226312e-01
misc/lns_131,1.13603450964458355752194200144957769e-08,3.02910776949870715645245743078290652e-10,3.55785429159688373985722414835963072e-08
misc/lns_3937,1.76145031432876425678883113733757474e-08,1.44299799216863840756404158365270278e-08,1.86306441407198233715171541301094037e-04
misc/lns_511,1.11385339073438544310422046391305212e-04,1.69296251765459287184720122807587096e-05,9.16514696965036445717114428325939514e-01
misc/lnsp3937,1.11356497209969026192507112820340395e-08,1.47634599230023540435298741251444515e-08,1.01609191756806545984745604467066441e-04
misc/lnsp_131,2.49437200576543162785664001306894125e-09,8.46686952102966132595588374824875523e-11,2.48655947661000015750373974643166022e-06
misc/lnsp_511,1.57542340547487406312725312637737828e-04,5.59362306583574860394645254942126429e-06,5.27137218894443780732945390247736883e-01
misc/lock1074,7.50564981146758413960832140378406826e-12,7.25345171654008120977088119029268288e-12,1.51687152397967012829781917652015727e-11
misc/lock2232,1.47202993002044088886716638750779866e-10,7.58136967420157550341194115419833308e-12,4.84156928594223844048468444661924836e-09
misc/lock3491,3.11845643845460172615880353760201151e-11,2.93497457167434673799008308711516930e-11,1.11099852832756526255708964179538519e-08
misc/lock_700,6.89164607665605338334625976857080483e-12,5.71851357614371217994159790512037442e-12,5.81482373936359800964536975055923102e-12
misc/lop163,7.60518202620503818517271896108096142e-09,1.46127015290388989566135712622402608e-10,3.01535927348910158396852093024892751e-06
misc/lp22,3.74237487626875947726071866557098227e+00,4.00070482618829238816856460314105177e+00,4.00000060265575310171273843861418691e+00
misc/lp_25fv47,8.41234970566851360312962214110373174e-09,2.17600957043922716330839438325136986e-09,1.96670773129368136373782915160886321e-07
misc/lp_80bau3b,8.49145558455817898668605746960423937e-02,8.66895762382443131502818625953695596e-02,7.60948319156152497557218686294174102e-02
misc/lp_adlittle,1.61020409739565071214152305478608960e-07,5.19969848484388659643060764862707500e-08,4.54117280430194075787265680764383416e-06
misc/lp_afiro,1.18073732062532357058874962855007536e-12,1.17623060976239102806128191921686183e-12,7.93557515655592688877847044543841114e-11
misc/lp_agg,2.11774799085238926624542617684767330e-12,2.11348971482590820584055494187431151e-12,3.35832713088801881645550857575170919e-12
misc/lp_agg2,4.58583740932375093520607911013967155e-11,2.95787124128616491968561749020146200e-11,1.63756219143415337178316902450533478e-10
misc/lp_agg3,2.76884379870768582102437942562620446e-11,2.75896126642495303893096131396888982e-11,4.68498347468097533021331825642680643e-11
misc/lp_bandm,1.35294468726217646628250167809815427e-12,1.40552900186721741867122679622719353e-12,1.13154364561731576241245618447131511e-09
misc/lp_beaconfd,1.06090769606191715830003643876477436e-11,1.25968178249931718440410731608453833e-12,3.36120412110428746984218928224587671e-11
misc/lp_blend,1.35589737087636669816805712845742741e-12,1.35690975708373452979738063055844780e-12,2.20747349184328391957634322472063108e-10
misc/lp_bnl1,2.96622784283564067343093168265139124e-12,2.95127914020183883909014863221988757e-12,3.70866751833440341599459371885043787e-11
misc/lp_bnl2,2.73568215688227099712686499654595836e+00,7.58914182098391413786350183338046481e-01,2.64541419705563001252978446426713372e+00
misc/lp_bore3d,1.58423856462476449680480346771467069e-12,1.60209822946072297780324417701738533e-12,1.65211979748225765650806222240552802e-12
misc/lp_brandy,2.36625377830158115290242218045353582e-07,2.39799894335319416985610952054492047e-08,2.22676988048518459343208885813422113e-06
misc/lp_capri,1.80354783238575614848968679238802390e-12,1.79624740223693212592990234138616691e-12,1.10168174594311068887842826810986831e-11
misc/lp_cre_a,2.64315423177743161440634099361487619e+00,3.36653623222974969087966833807898988e+00,3.11913506556586077996618645326643455e+00
misc/lp_cre_c,2.58558574837036642044606716450832500e+00,2.60101328594116448091625628549639865e+00,2.74032879977925973165800522581881813e+00
misc/lp_cycle,2.18908856359281639775750087506725702e-12,2.09760374834977395754334004666278535e-12,3.65280668605836098843170330014216535e-11
misc/lp_czprob,8.89471999092559177002367232866998829e-12,8.80071976949559754845121202851657534e-12,1.00616690622660720050958763325702271e-10
misc/lp_d2q06c,2.22348350515962497135785953381548648e-08,1.88520628201314189230786532770473478e-09,1.60881068699532099264747967420576472e-08
misc/lp_d6cube,1.63300052027716428964215723684786273e-12,1.62881735002302302664785164513960834e-12,1.64486013851261201821846852297789471e-12
misc/lp_degen2,2.77424147887951520269198496469185062e-12,2.76337412979187096919001598055792789e-12,2.78275729307808400395955125004808709e-12
misc/lp_degen3,2.44208077581767452493577979631916301e-12,2.43918248871274932766609612617708682e-12,1.34377606318889591582620302736935171e-10
misc/lp_dfl001,8.18641022567421382032543908096475509e-12,5.84119675296034707584560658966218291e-12,5.21660684164315190519229981011143893e-11
misc/lp_e226,1.50451753286073066969653891357397111e-12,1.20750163292297647527869104954832341e-12,1.38605686886370980561370959569518081e-07
misc/lp_etamacro,-Inf,-Inf,-Inf
misc/lp_fffff800,9.03806058483581918860817052409677512e-12,8.98682405926468512731585125913874975e-12,1.21050118284221840036005979198386566e-11
misc/lp_finnis,1.61668212834963089587939656706088578e-12,1.16792370694647692373517490969583865e-12,1.68210293171084518524229543452247686e-08
misc/lp_fit1d,4.01263284857431223703382344380626022e+00,4.08399544717906026221782652515170770e+00,4.09037351934357043666033723639441999e+00
misc/lp_fit1p,1.24071593861903460169237315378728310e-12,1.23231634103091042058741801080809991e-12,1.23269831555004724473005394048402572e-12
misc/lp_fit2d,4.09068760050300988942372804545814818e+00,4.12215457798387510963780375646486308e+00,4.09810052247125234619593095097050372e+00
misc/lp_fit2p,1.12662848432017002142345824908880066e-10,9.94755021177187443612482653052292553e-12,4.38316076150868934664864358571929848e-11
misc/lp_ganges,6.71893263007241341444772471952978004e-12,6.62724200007805933776911326263251241e-12,8.63620377818852357008219665110114057e-10
misc/lp_gfrd_pnc,2.99824264757589216645404702974862500e+00,2.76447860236557645187426741055429495e+00,2.77128063550607699101903485952319054e+00
misc/lp_greenbea,2.53942714413247075992997244479097183e-13,1.54874631482273289543357701800501487e-13,6.00747704570232572480894741865915077e-12
misc/lp_greenbeb,2.53942714413247075992997244479097183e-13,1.54874631482273289543357701800501487e-13,6.00747704570232572480894741865915077e-12
misc/lp_grow15,1.26591839438485255181880585401414107e-12,1.26506010707127834315555284089418967e-12,1.26753590638391566219051839146196805e-12
misc/lp_grow22,2.59905056861079002235532671645814561e-12,2.59496570345445337030933726898523014e-12,2.60807294515378334579040222239778971e-12
misc/lp_grow7,2.16576666839745305204815122383948514e-12,2.16387988666154777372670412553685360e-12,2.16407336541032243873200842821266714e-12
misc/lp_israel,-Inf,-Inf,-Inf
misc/lp_kb2,1.30354725669075825911131994318261338e-11,6.88706461497509904095528523164781906e-12,3.51899630248065123752715459336624535e-10
misc/lp_ken_07,6.78606191813142463575622412199717335e-12,6.60686507294340414315698532796841332e-12,8.46680173206770346469698305776692436e-12
misc/lp_ken_11,1.73775195798563346372841867673918449e-11,1.71540098835002920391370008366692723e-11,5.93691420195255867075861162066986235e-11
misc/lp_ken_13,3.28725060749152815751131227671656700e-11,2.96213286664371462444923873960469444e-11,5.37532309512141050243575332519283773e-07
misc/lp_lotfi,2.21348128718734607003517623265040418e+00,2.22015177292225281998489375727013623e+00,2.44790971456819859443109912006548354e+00
misc/lp_maros,1.37923204621959667637880713897891607e-07,1.33337312434309718068888320886768796e-08,1.32428552020712013666595342069948328e-06
misc/lp_modszk1,3.17449989511990288822628093396872155e-12,1.97966663999705814477901514712948856e-12,3.73255360028898444241137582323722752e-12
misc/lp_nug05,7.69758361503400788705896896883085120e-12,7.64517542135974219054839142971538624e-12,7.75980684213426658545675846262464110e-12
misc/lp_nug06,2.11179418835782090601883926738212103e-11,1.59129904610500499386124903787196135e-11,1.06994906042111163925057696749868458e-10
misc/lp_nug07,1.85510137266991072599549890371382901e-11,1.84334798323698154536926637788970005e-11,9.34540295887542915061113245547899974e-11
misc/lp_nug08,2.49471991257344328189076023268453151e-11,2.46308415800995568627780783680524972e-11,3.65678054247303760345991209387489523e-11
misc/lp_nug12,1.54343331381790086311924257253647086e-11,1.50147858912672623575231615289590135e-11,3.48891882091995457743899957037532007e-09
misc/lp_nug15,3.74721623931712634833097174406379951e-11,3.57920006351171830643070822725634187e-11,3.22390076923222799118617798406061687e-07
misc/lp_osa_07,2.27104345311393643407584720300624044e-11,2.20053979769079955020170486459767234e-11,2.97179600958470708214017725395225088e-09
misc/lp_pds_02,2.70000854104956635652560243798506137e-11,1.03229385584545718076587924225563431e-11,1.39210065044084209452779344962557089e-10
misc/lp_pds_06,1.40437762875516501928072869844888079e-11,1.37660836088696033937872407935203232e-11,6.37546738999105458544378579802953946e-11
misc/lp_pds_10,5.12412507858505902982482361515685524e-11,3.07337597064078544432891561135007064e-12,4.96852050607806122505238222437265225e-09
misc/lp_perold,3.91253497014527660354269240722774099e-08,7.77307744369549484397650915474066908e-08,6.80616585343740373315695243577411156e-06
misc/lp_pilot,8.20439701150171096773764425568170574e-13,2.79434359289647679702695476433337891e-13,2.46324924131009351515735579938068782e-12
misc/lp_pilot4,1.54865511313629671925847370300900239e-12,1.54558810302122135682632132902194709e-12,7.54033329860355708153460640309880351e-11
misc/lp_pilot87,8.99290933675988497231385283782306446e-10,1.50141938672464655899977548745713409e-10,4.32373616670372907469262172369538759e-10
misc/lp_pilot_ja,-Inf,-Inf,-Inf
misc/lp_pilot_we,-Inf,-Inf,-Inf
misc/lp_pilotnov,-Inf,-Inf,-Inf
misc/lp_qap12,2.01664151374162931640554155562356776e-11,2.00927984037049464199166098930472055e-11,4.37359003136763342423294282884299338e-09
misc/lp_qap15,2.92286666763270805505368282182238074e-11,2.74347516725343875318040364853351900e-11,6.71901698727035266969402743770831386e-09
misc/lp_qap8,2.37804828039408461495621080545818233e-11,2.27760803155059344570346374446715793e-11,2.27900266101711194361006440060124134e-11
misc/lp_recipe,2.06306494388600711407445260229171371e-12,3.68207277218392414951734726039267069e-12,1.49727087852496936945242573327173587e-12
misc/lp_sc105,2.40803143198614296381160232030356337e-12,2.40638886477255778977766621689471063e-12,2.41367590990226029614946889337107519e-12
misc/lp_sc205,7.86680846366902459777901179470664345e-13,7.71678781699798186209842221294586883e-13,1.60718681261518779738992754206928775e-12
misc/lp_sc50a,2.38236782868683039279796119804146390e-13,1.78926362952928269933952907217644197e-13,5.91758657616319616566755007966460648e-13
misc/lp_sc50b,1.06524404913245173554860652410152080e-12,1.03858254237564840473126644503510872e-12,1.05480843436158620395174422553716623e-12
misc/lp_scagr25,3.92778711702318275279698577303879077e-13,3.20852298815471292882459975260221556e-13,2.90085830526030701127891550454065731e-12
misc/lp_scagr7,5.92872783067849341938399146531062129e-13,5.91903286028680635366676512034188805e-13,7.22352703145199180846365062242387012e-13
misc/lp_scfxm1,1.12598111999944229543234115320722325e-12,1.12372782671750730459660203364936822e-12,1.14112171612268486403095086434651122e-12
misc/lp_scfxm2,1.31599817576199371233091929871320004e-12,1.31266498483304834134278355783225123e-12,1.39340198218627882421036930539430790e-12
misc/lp_scfxm3,1.57837012265731916072918930860442390e-12,1.53124675405566757797098512743271326e-12,2.05384699968671413234475436216378606e-08
misc/lp_scorpion,2.28239334869771268889402282892883035e-08,3.28539980058842942600005605825950420e-09,3.43905625549216205949875985909594435e-07
misc/lp_scrs8,3.11378846821654786478064602005251628e-12,2.26948680501919034602298262468143862e-12,4.61681107766970002161639368030783506e-12
misc/lp_scsd1,4.33612385003554260253321103994086668e+00,4.00460151854916006669193542084277470e+00,4.05691920310050052798626277885736687e+00
misc/lp_scsd6,3.71285382714260176198583414188588227e+00,4.11033506666383866728733282848980542e+00,4.21093227529044064881656718083320128e+00
misc/lp_scsd8,3.42280174702732792671792970442065906e+00,3.41192606821546483576751588096130211e+00,3.43408492503782790547330686983539546e+00
misc/lp_sctap1,3.91507041414942024612023745432583686e-12,3.76767487931378069915969898100590855e-12,3.76853505584279453845166812809919112e-12
misc/lp_sctap2,5.18287529821569625759353882685564848e-12,5.04658333913804186846295499168467920e-12,7.53293874405837392463880062309298497e-12
misc/lp_sctap3,2.73158613776817151578801960898897638e-12,2.72769250467923522624273203321291624e-12,8.46377300665872122827430313147259327e-12
misc/lp_share1b,9.69518151184100853228034192052485033e-13,9.31662152299384531276543148925112614e-13,9.81191798526889433135402293812961006e-13
misc/lp_share2b,1.10454631615580093736710425475028529e-12,4.75705497662085620111275204996265285e-13,2.69024205873503739342976857331672576e-08
misc/lp_shell,1.36201991080463039277201713581002536e-12,1.25513853716893849526466178069911168e-12,4.47488393358878710207843275417422058e-11
misc/lp_ship04l,1.83019766781838092197714648880446995e-11,1.46526278493692341090961501384057814e-11,8.44821873791210146522043150383341312e-08
misc/lp_ship04s,1.01762747378253009661385767049464423e-11,1.02553120452788162260028640614234172e-11,1.88869553184662700630466544843177369e-07
misc/lp_ship08l,1.57390792418859496846999667682697310e-11,1.55748542885285053275897663335406366e-11,2.40030103144772652666816424858848314e-07
misc/lp_ship08s,2.33874073020331928170100588963424310e-11,2.32424143010074749691226985138546859e-11,3.56518179916173984819301486765978827e-07
misc/lp_ship12l,2.83669675456560601346650884268172963e-11,3.00932882514592924599810280640952292e-12,1.43135032335196223531975558463866626e-09
misc/lp_ship12s,1.47213789632368028931341176095752509e-11,1.45947763400172227071437666924409574e-11,3.46092054644658006502959417097569390e-08
misc/lp_sierra,1.59731545602135164569794131397561615e-11,4.69975499090969548593680335098989344e-12,9.98030915417404779865092300130123261e-11
misc/lp_stair,4.23594632859170362431925310685475766e-12,1.41292772397204118416863488539957074e-12,5.68177540950053898077232930183675427e-09
misc/lp_standata,3.22731973877485557925329218599147815e-11,2.80748429053369244119712733927467788e-11,4.24337602261441512376757428491233313e-10
misc/lp_standgub,1.28596481680640725618056954022530182e-09,8.52496157960662194770343594991235114e-11,1.01749463978381389086786667168323268e-09
misc/lp_standmps,1.37954168452698536700215690975182341e-10,3.92005429559103092561827206601709144e-11,4.58701972480085290178013586773870615e-10
misc/lp_stocfor1,6.66825204216284675832840642694831080e-12,2.19947373884259618409141724694930814e-12,5.03074727525858178063313396091723010e-09
misc/lp_stocfor2,-Inf,-Inf,-Inf
misc/lp_stocfor3,7.24916184283097285887522617022557292e-10,2.32819586689309847413309107396080037e-10,6.52759241816060399763440599648426702e-05
misc/lp_truss,3.81683527955408744200267662369947196e+00,3.60165586305118058310856547043395010e+00,3.59329801116070983288869106915121779e+00
misc/lp_tuff,1.20109265538494550188141115049254749e-07,1.50332405343703832867376575752945581e-08,6.07956913876999656695268757104881832e-07
misc/lp_vtp_base,2.40621962697868255018118707114374032e-11,2.27496989534689176864616224853656452e-11,2.76019447725169804630964046758425154e-08
misc/lp_wood1p,2.33228766440520112489208514442386677e-12,2.35981887638675460737676656248380350e-12,2.74207457391622838390143978375721554e-11
misc/lp_woodw,5.91356640832632295544439846356804858e-10,3.48812224840733016448051010610814673e-11,1.52361977336873202891939406200355374e-07
misc/lpi_bgdbg1,1.08724076960100301581661212566262195e-11,1.06802444798086074956798071593155155e-11,8.74228000500822217717318855806527565e-11
misc/lpi_bgetam,-Inf,-Inf,-Inf
misc/lpi_bgindy,2.88707510935193759361429007177955209e-12,2.60963263035114449764604879066625401e-12,1.61065919645816398049783215426217624e-10
misc/lpi_bgprtr,1.90190813994390180892013743157215220e-12,3.22431620255720066913477424257709413e-13,3.38752498346668336913169771691484156e-13
misc/lpi_box1,6.17908251214126175864933905374625306e-12,1.62776539117166234229503308904427355e-12,1.95858841663571324365890854341072759e-08
misc/lpi_ceria3d,7.97067742254420313188082700363351515e-01,3.75937599593250623387561610480711875e-01,1.05670975740921449316060111737240256e+00
misc/lpi_chemcom,1.82629556693463274116481334669296197e+00,2.59747919367699851935747867787029321e-01,1.63826671118770411888492720186979574e+00
misc/lpi_cplex1,-Inf,-Inf,-Inf
misc/lpi_cplex2,2.28805518882338902197225301220418021e+00,1.45941210267050883325160721298076667e+00,1.38294978373726372448932328096158879e+00
misc/lpi_ex72a,1.50615068449147400048805708172749495e-12,1.47916778478159494340286090975770791e-12,1.49017358987822305059733864336752610e-12
misc/lpi_ex73a,2.63127206547075388590632192289011288e-12,2.59709417243464282296186422633934364e-12,6.32457955739226307415468884080996487e-12
misc/lpi_forest6,3.88606948429713509458432098504349427e+00,4.09462561343160964761443546965951054e+00,3.97922873879281053844046275916261456e+00
misc/lpi_galenet,2.42638264952727257781436727072900032e+00,2.17861952910657238321229657152697521e+00,2.35065219203755845233520526414425555e+00
misc/lpi_gosh,-Inf,-Inf,-Inf
misc/lpi_gran,1.54041109424809713400117789338636477e-12,1.36902032152683816010713963852491131e-12,6.20735101725439646538742225102136824e-11
misc/lpi_greenbea,8.01251819632900602880009685419011768e-13,7.99889627824768045453130081711212171e-13,1.03166143445503728248371295388073028e-12
misc/lpi_itest2,1.06075108956784969296451735610394512e+00,1.33359092886879581184193965000836568e+00,1.15161932925437669904640277416162895e+00
misc/lpi_itest6,1.99372304553461195371574445839906861e+00,1.59970970521241162003983523000575219e+00,1.90842110521321455241330567619376148e+00
misc/lpi_klein1,9.92480722064480260121017273886995313e-13,9.92022108801899068570164482257445551e-13,1.01239105941293676192969981531640784e-12
misc/lpi_klein2,1.51968790492443198549535368281710641e-12,1.51727502336299454964261038961822816e-12,1.52767988949152838283992708549487082e-12
misc/lpi_klein3,5.40779540815505933251861019271286140e-13,5.35937239849860376979637731285145668e-13,2.14793869634141739118652437249599878e-11
misc/lpi_mondou2,3.05482988085941360474454899402255617e+00,3.56158462233588049681471416589799965e+00,3.00593594645997993669293939945310551e+00
misc/lpi_pang,2.21436460511823689633439017885836956e-12,2.16143895447122939906548015419657854e-12,7.81838358547190552653291917738701595e-11
misc/lpi_pilot4i,1.54865511313629671925847370300900239e-12,1.54558810302122135682632132902194709e-12,7.54033329860355708153460640309880351e-11
misc/lpi_qual,1.86007910785317963449937525892528042e-07,1.88616852143273739605976017094826548e-08,2.38417830718755765032986444541662843e-07
misc/lpi_reactor,3.79620375373402104726126191724648328e-12,3.61610627241346815929667147751651408e-12,1.34296707349177991241063729764327459e-11
misc/lpi_refinery,-Inf,-Inf,-Inf
misc/lpi_vol1,1.86007910785317963449937525892528042e-07,1.88616852143273739605976017094826548e-08,2.38417830718755765032986444541662843e-07
misc/lpi_woodinfe,3.22062147745788376658145445978735709e+00,3.02062341333970848554026343220771614e+00,3.12626895813017604780044807109520573e+00
misc/lpl2,1.51571389334198635194044179125795107e-11,1.50421557900270777164535873428613238e-11,4.96997336181329650441160058556676159e-10
misc/lpl3,3.91658125250957058319084246358934510e-11,3.86463784765491784548710302488937231e-11,1.78622662642473313255850024742363617e-08
misc/lshp1009,1.23026387451312523145036097587813502e-09,1.00950503362193180783535277493707183e-10,2.15215138840032284022974306480471922e-04
misc/lshp1270,2.96899443780510993954212995500709313e-10,9.51385179071252313998599502476047437e-11,9.26760874728792653256178293106738610e-06
misc/lshp1561,1.02426084924955920553541093126604968e-10,9.55268961255589752866302045411780636e-11,6.01963782895235148479068127835577147e-06
misc/lshp1882,2.94303529615262487609637431970336495e-10,9.15708663510971915099385582427482728e-11,6.24978505412593467434976751142313605e-05
misc/lshp2233,-Inf,-Inf,-Inf
misc/lshp2614,-Inf,-Inf,-Inf
misc/lshp3025,-Inf,-Inf,-Inf
misc/lshp3466,-Inf,-Inf,-Inf
misc/lshp_265,2.96317378479269149303801656741030610e-11,2.87922205684418115697621734818667760e-11,2.18297012334145978998305564261322754e-10
misc/lshp_406,3.64472682772287013811343463727568010e-11,3.57513426983817116510234614134045460e-11,5.24303851650937944547245192679032092e-09
misc/lshp_577,5.03927558177039631322420293152676265e-11,3.21880623149996479980973096805549039e-11,1.20202875137137986807453918544336920e-08
misc/lshp_778,9.47162428721071514901919082154323560e-11,6.58457186219660035273052145531071975e-11,5.36375895151308669518227856494422040e-07
misc/lund_a,-Inf,-Inf,-Inf
misc/lund_b,-Inf,-Inf,-Inf
misc/lung1,2.26788207448991580326581360655079355e-10,6.84349147559341644269670976114515125e-11,6.67184790218319784470748996471791966e-09
misc/lutz30-23-b6,3.17356947312179799668207151067910321e-12,3.14740240755667816856056292695260850e-12,5.94878080841952826267934051854771360e-12
misc/m3plates,4.37684903881988925471610358470434546e+00,4.25715836071396071882041325062836573e+00,4.16177396883420797127053671057192878e+00
misc/maayan-Stelzl,2.29185202443297107741415433229749564e+00,1.93645632486540746422213066738592157e+00,1.96033799131055980573226094823462762e+00
misc/maayan-faa,2.58475682494954725549491271602561377e-11,2.54465785023256537727229850817488487e-11,1.35371248154583794254632242610913946e-09
misc/maayan-figeys,2.21183059841967781577127540459673164e+00,2.22214283463572822787945300989178690e+00,2.03648185759996253858400699509741488e+00
misc/maayan-foodweb,4.53268335517156003840901172787055100e-12,1.79661883713882747403961407794308963e-12,1.80503253912713559104469251490603626e-12
misc/maayan-pdzbase,1.76089176385216453615692668761090340e+00,1.66369056602563593716051708456623282e+00,1.70769695178292495194001460270736451e+00
misc/maayan-vidal,2.34342715960264398969010618460890654e+00,2.06696783236470988157554448536864556e+00,2.09042311230149209144947122806444326e+00
misc/mahindas,-Inf,-Inf,-Inf
misc/man_5976,1.30911934580127784252236239082613669e-10,8.87678571885085245954421370761557123e-11,1.72542303065126384177307006161461423e-05
misc/mark3jac140,-Inf,-Inf,-Inf
misc/mbeacxc,3.92392886866266822362362761525610662e-12,3.57057115764009758295380651248905885e-12,4.52647964842211027756689854658582957e-12
misc/mbeaflw,4.30111069132527119041753292720046273e-12,4.20776695350466708718436611135798497e-12,4.67054391420969551256235931397510858e-12
misc/mbeause,9.04348063582575072767727697716182930e-12,8.72258906423565470292863519141184823e-12,1.83096072164388624812879267865746903e-11
misc/mcca,2.87352450350319575837253837487460453e-13,2.83951926051577405881922778437095199e-13,2.86226267311837775949674877352805079e-13
misc/mcfe,6.41888663359473673435806388049105940e-13,6.35722255361783922037176982290078684e-13,1.45194211364871620672168622860586380e-10
misc/meg1,-Inf,-Inf,-Inf
misc/meg4,9.93777126434916422103483319208747628e-01,1.19902885849629346258535773570825499e+00,1.41816640624376591294690451515652349e+00
misc/mesh1e1,1.47916098298421182778174082149403612e-12,1.45700180017709229820377579175829682e-12,7.83270333635844494671428273432899597e-12
misc/mesh1em1,1.04486039862881291282050567666199641e-12,1.03054950876868809683446151865145114e-12,4.26049739452817183975755400303378950e-11
misc/mesh1em6,3.40433731136082642102019323878141053e-13,3.30755170038467916351021909354318715e-13,6.09294046217252829624327368162102097e-13
misc/mesh2e1,1.07706020570422121938815233479987056e-10,1.03604446924213790687067168625832828e-10,4.68849106670831175450605115145177192e-06
misc/mesh2em5,8.46209834223705072353114321079308781e-12,8.12804459564475609674505557780595926e-12,1.59180053412534858772116815731878435e-09
misc/mesh3e1,4.87262573344362069453352513046845270e-03,3.15813167260616516923273929809410808e-03,3.15702106358034500811750136548207624e-03
misc/mesh3em5,-Inf,-Inf,-Inf
misc/mhd3200b,1.36158208774145637977167924037045848e+00,1.42972527917005744060863076936683898e+00,1.33367024046970425119135289528013264e+00
misc/mhd4800b,-Inf,-Inf,-Inf
misc/mhda416,1.24445510330958705673385968706289455e-12,1.24146051656498511541926524328705996e-12,1.59718466505936066950744377745958751e-12
misc/mhdb416,1.20046760940274719171553790502074607e+00,1.51868763161133411793396834362807348e+00,1.06101187071731288721444770557875119e+00
misc/mimo28x28_system,4.94952450697823751300845506843015643e-07,1.91625198702961030584971007996111134e-07,9.76732812601263763126995011137890008e-02
misc/mimo46x46_system,9.51058992893294818461980587075651253e-07,1.72253525330317686668032864336243411e-07,4.23721343401419400671617990636542086e-02
misc/mimo8x8_system,4.03639220120302813206187457117062332e-07,2.78059252113433765482858266385607093e-07,2.00910472899932398993877148559397239e-01
misc/minnesota,1.35016679243136290437934228593859015e-10,1.34563143317943712449001060904952009e-10,3.07187350725790632412646850051061452e-07
misc/minsurfo,-Inf,-Inf,-Inf
misc/misc-football,1.33112944189023762950311136894674026e-11,1.33014724768016517878828915215813060e-11,1.33488892820628609702654343040412795e-11
misc/misc-jung-code-dep,8.32925058184719032755447455855985591e-12,8.07240508033237677860676217813675510e-12,1.84184581703678874929145937471802745e-11
misc/misc-lesmis,2.61020768825098777149247827435961827e-12,1.45985611094329411379428685977508602e-12,1.70860170863118548516674926150090475e-11
misc/mk10-b1,4.02563934950219233385121721244539159e+00,4.11765226836087244259719291075180985e+00,4.06114996524219259448783858621380384e+00
misc/mk10-b2,3.74587983795179120856478935237981400e-12,3.74269370892823436793522551596335828e-12,3.90026001430137255718199205122131312e-12
misc/mk10-b3,1.06224867141228954793577945831968908e-11,1.04458877809259643012831628946334964e-11,1.05054046289779218636897243966157557e-11
misc/mk10-b4,4.04241115480515933701230245786488262e+00,4.13563256532923599733599128211372789e+00,4.08406514362425304241606349437042896e+00
misc/mk11-b1,4.02938862729704403997598215968772194e+00,4.11099645505889451721451561508920963e+00,4.11958678848780345897797871192230831e+00
misc/mk11-b2,6.54475052469502367498742352182746805e-12,6.52665869354826809045197438068239716e-12,6.52695598068354316379792389886444992e-12
misc/mk11-b3,1.17025464296510189276506329472423108e-11,1.12003002799197883004703746113912381e-11,4.47498611631387145137610715701496339e-11
misc/mk11-b4,1.98869490595596043322887738248788281e-11,1.96891288184654155787781943647661728e-11,2.06809894103088077956745219049840962e-11
misc/mk11-b4b,2.31118901558662829234917542668006889e-11,1.34521377545728666706697615568207503e-11,1.65132908041381275510405198380272266e-09
misc/mk12-b1,3.81014320315003287908706568612248381e+00,3.78260656563290172941152061239864419e+00,3.69648392333048504179761716515585027e+00
misc/mk12-b2,4.05593366319225831018056638100780156e-12,3.99733587845178905294370517174503892e-12,4.41963436115105395196419016410565988e-12
misc/mk12-b5,2.50493137823484010197089864412748988e-11,2.37628003757575297294717410110463774e-11,9.95036409733748942923978265174147861e-07
misc/mk9-b1,4.18136717568758915208000438600465892e+00,4.02606067472588504354272991121285772e+00,3.95450535292906269231847208982186546e+00
misc/mk9-b2,5.04242757773393902763460887271169777e-13,4.80857052733157156896840404858677658e-13,6.35029848289291197415438286611519195e-13
misc/mk9-b3,5.91204975317722815330131576002967408e-12,5.75068467171717709340358445964062927e-12,7.81209825436967143952830922552005162e-12
misc/model1,1.07094680618625387849487359278131237e-12,1.06399744032152876812387204538723195e-12,1.12255722822265595309839978646043412e-12
misc/model2,1.49049438862680740117662919816283284e-12,1.45005888114897812610335305942877306e-12,1.47297606664414417586221895830109160e-12
misc/model3,-Inf,-Inf,-Inf
misc/model4,1.46768012600316747340693110062802785e-07,2.26834298290929024189087654244200299e-08,1.75014386358470353201291284507323167e-06
misc/model5,1.71077633152319880306489282970370252e-07,1.62006082114335155266743008194860336e-09,8.66254909877691831782835416873739198e-06
misc/model6,7.11724851526577170203767472198850072e-12,4.54267490742874549243223911033395899e-13,3.53041479664666545263070878049304077e-12
misc/model7,1.08180356472963189369450016734638745e-12,1.07892694827621716458006114858201011e-12,1.11448760725763660216146588457322842e-12
misc/model8,4.66919857136806734616237756824607471e-12,1.49007113145704469258370531500356762e-12,2.69356479729493938485339903786733343e-08
misc/model9,1.80452084610932179364439190550139579e-12,1.50254469852508228363003334177795194e-12,4.57006449147429870030475555291043746e-09
misc/moreno_highschool,3.93104119945338235489051009460947733e-12,3.92929207341778012563422082143796964e-12,1.60301118556136129965246859996908033e-08
misc/moreno_lesmis,8.72783294812656781914632344498888829e-13,8.39569660300894225169216059258294877e-13,8.70995689431235745140087423243053995e-13
misc/moreno_mac,7.98369233769471880536195074506972844e-12,7.92475969498589087602335222195593677e-12,3.24183192436158980371968029851447232e-10
misc/moreno_names,1.14258028712499939227949305129556668e+00,3.12119289045236654057987577790108898e-01,1.94441240161889767991771146255066973e-01
misc/moreno_oz,1.07494327140845565499167726607338487e-11,9.88073332210742346344017697720253097e-12,1.63359949440722913983841182857037060e-08
misc/moreno_propro,4.22241473859184285828382273554513918e+00,4.20021350427617715307086316948382333e+00,4.18187278943158128339391729537229824e+00
misc/moreno_sampson,6.84555663953389114822012389269167855e-14,2.49435054580889285935439721167729029e-15,2.80767796854458523027168671944463662e-10
misc/msc00726,-Inf,-Inf,-Inf
misc/msc01050,-Inf,-Inf,-Inf
misc/msc01440,-Inf,-Inf,-Inf
misc/msc04515,-Inf,-Inf,-Inf
misc/n2c6-b1,4.10423253627348444194660935339816721e+00,4.18773211412327344214452469817024547e+00,4.14379434886205108408385730110700116e+00
misc/n2c6-b10,4.13296778146757110320163596561745959e+00,3.90114986148302638858864162763840477e+00,4.02644489453827421295527836747674310e+00
misc/n2c6-b2,2.13810110273693424906222719678697516e+00,2.17207124866888552909434228889118763e+00,2.31295210308851270317491237676513381e+00
misc/n2c6-b3,2.76030907793010266537544514607917185e-12,2.71565045925006361194309823634659978e-12,2.80513052079108623045982746413295443e-12
misc/n2c6-b4,7.36568104671371836903894877782458133e-12,7.20022652989716841638827787569194413e-12,7.39734830176052839990979271558001261e-12
misc/n2c6-b5,5.85816645048008113621708534580998171e-12,5.85439926738042902019467780310260909e-12,5.86344912939652506495882617639407196e-12
misc/n2c6-b6,7.18961127383580619945578599208511345e-12,7.17871988976346181678552065845505379e-12,7.18533927977213714249371577361852984e-12
misc/n2c6-b7,6.26454509469802876534512671447551761e-12,6.23765956142029245096999794749737141e-12,7.55940317256592759676827454695491821e-12
misc/n2c6-b8,4.34895149301735433655329327993616426e-12,4.22199121602197017848058412751462112e-12,4.33322631036257219965565849094601911e-12
misc/n2c6-b9,5.16993530858126431042983819754428272e-12,4.80467445862897271939983341701777740e-12,6.10760997023936524703567983755521135e-12
misc/n3c4-b1,3.52672498097818068295469479529523942e+00,3.11136507279388363197629087047807184e+00,2.97386329516926103244347442593671128e+00
misc/n3c4-b2,3.23360626188473993216700999959413688e+00,3.55249619140915851487850278636822724e+00,3.13533382681596554829074905835494572e+00
misc/n3c4-b3,1.56686183659903005765237209141727260e+00,1.95167475119639792956751067718715842e+00,2.30999094297642800427649577492939075e+00
misc/n3c4-b4,2.84109819370446345804604380415791353e+00,2.96546219730582197445009055623291307e+00,2.87785541967375845938038705231537159e+00
misc/n3c5-b1,4.08553203361287163045221470791369517e+00,3.80687061441726895085416131341466025e+00,4.14269315846989179149920100670737973e+00
misc/n3c5-b2,2.88506213242517654992001482095204045e+00,2.96227556310992465171687785847380420e+00,3.10768975715272856122395389561206053e+00
misc/n3c5-b3,4.33799596309835695400728183129302507e-13,3.82545620982223892630221015766493334e-13,4.54613147171803219851004055401731230e-13
misc/n3c5-b4,1.00202343438573983441135608975657091e-12,9.63742694432690114135004180799503005e-13,1.08200575448633710944748449017769425e-12
misc/n3c5-b5,2.33628002367922470394439171469323100e-12,2.09903840588122567793004503491809604e-12,2.11748379227468230147777927816697852e-12
misc/n3c5-b6,2.50673616932715639524069550221719949e-14,9.01559204505800145024817163523556473e-16,1.08945635121096724578022743923902759e-15
misc/n3c5-b7,5.25900036464471065893879047848507539e-13,4.99717195480760667613868387425374823e-13,5.01921813246845504335969944833938438e-13
misc/n3c6-b1,4.11278083624154526981027112529378345e+00,4.30018069817160334102325539138212734e+00,3.82164666594424148263845004920987936e+00
misc/n3c6-b10,6.54883317661346377099195900637440571e-12,4.22546947410740669303337593055281032e-12,2.00889985379447201012623643172815072e-11
misc/n3c6-b11,1.68834020634779478619273056676344837e+00,1.33175391564487197486034989249021141e+00,6.15491918191385607568135113111179564e-01
misc/n3c6-b2,2.27933716303288146261194119403509723e+00,2.54502441720461793410391607942419734e+00,2.12858939898940354778054683749026982e+00
misc/n3c6-b3,2.76030907793010266537544514607917185e-12,2.71565045925006361194309823634659978e-12,2.80513052079108623045982746413295443e-12
misc/n3c6-b4,7.36568104671371836903894877782458133e-12,7.20022652989716841638827787569194413e-12,7.39734830176052839990979271558001261e-12
misc/n3c6-b5,1.24093801988360453642528944711194722e-11,1.22839221260648556220072673686965563e-11,1.25495520879361877463651690728739217e-11
misc/n3c6-b6,1.21927589735939258727870943009157982e-11,1.21559777211558680231786980047738922e-11,1.24052455586538023081065726571792052e-11
misc/n3c6-b7,3.68143145780176971827531245724337062e-11,3.58815022093502550128505919793040110e-11,9.96930728802203435359366003470232654e-09
misc/n3c6-b8,8.47752430092307048594716747273728769e-12,8.46934979417861269748790230108567375e-12,8.49230800742313120544032738330607186e-12
misc/n3c6-b9,9.54724182429888174728397829109999204e-12,9.52624375320600681939217254925620449e-12,9.58775442039274428436333767076376715e-12
misc/n4c5-b1,3.94780714033592124843212324459746677e+00,3.99002488273131344313158880812560615e+00,3.83165372838625100328597112476895113e+00
misc/n4c5-b10,2.32760838229121185686234375448903414e+00,2.05576279087699814323949564694044135e+00,1.49526535860518433168487569128354100e+00
misc/n4c5-b11,1.51872492787810837969146388849298791e+00,2.23492639168447288197797473259760536e+00,1.52131771767414727767517804910324942e+00
misc/n4c5-b2,2.13220337238946464092571123659964007e+00,2.14906691745269229631085909377105760e+00,2.16796067719361499890295962702110882e+00
misc/n4c5-b3,8.64922879036081361496864180521273960e-13,8.79165684253030563835387334349283311e-13,4.44598870140787062935237019595413711e-12
misc/n4c5-b4,6.93566411309265574416298579333887183e-12,6.86483997450701434601277606308385116e-12,2.06428302149186098320985411068051324e-11
misc/n4c5-b5,6.64326351430811552871761897797595745e-12,6.59252780230467396689912270259794392e-12,7.93969902213481504149754713693966396e-12
misc/n4c5-b6,1.01737459350703335840601435594722382e-11,1.01162605619885430105673870635653779e-11,1.01583039711893397619770949019373932e-11
misc/n4c5-b7,1.11116572439372064931182866695942653e-11,1.09983859572006413625897702351670218e-11,7.43257482434589285721950390285275352e-10
misc/n4c5-b8,8.43834278059896875313723932038024050e-12,8.31983735098800769460214369278619701e-12,8.33668292251441599032508409803673615e-12
misc/n4c5-b9,8.89976370838117668388869823683143512e-12,7.58583923768573078601886140419298023e-12,6.71038397876695196159085884539244989e-11
misc/n4c6-b1,4.12104222622147240318365068119482950e+00,3.93949661636804913024189100744917877e+00,4.03968939451522825142717043404558400e+00
misc/n4c6-b13,2.40176903152804992463647378685333348e-11,2.37728741531488151948707913578337683e-11,5.02910984566005088642475014704547327e-11
misc/n4c6-b14,7.46628133880141609190072433627410245e-12,7.44344699109943766786854494764543656e-12,7.46905732062078027206936578341312610e-12
misc/n4c6-b15,6.08795187709772114278747628943236216e-12,6.06578359278795082746308443686778583e-12,1.74137822604425675855455175263712530e-09
misc/n4c6-b2,9.91944887003554619544877730224089952e-15,2.26263937607919364515068498710648365e-15,2.08017172645388012428823877753177221e-15
misc/n4c6-b3,2.76498116669949111287822925738624578e-12,2.21589168184483239924589871411321333e-12,3.76184635130722373146285007227916667e-12
misc/n4c6-b4,9.72553332090491779761635494866838360e-12,9.69805848284032454066376798807814949e-12,9.83217142746768704077034002264940570e-12
misc/nasa1824,-Inf,-Inf,-Inf
misc/nasa2146,-Inf,-Inf,-Inf
misc/nasa4704,6.91935075792985129854149649923402176e-11,6.83785142161716720254206767718038020e-11,1.00504481799302948595563829052298040e-08
misc/ncvxqp1,5.65663200082970359304613529112370584e-12,5.59265917645273044463514377141453128e-12,5.61707181791537217661622247992030602e-12
misc/ncvxqp9,-Inf,-Inf,-Inf
misc/nemsafm,1.16360158698255257595826624071475889e+00,1.33610039490234462757938591926144415e+00,1.41445791234052760544150770863340116e+00
misc/nemscem,1.34512176113135759349092358101042998e-11,2.57638566316938813885070990472278174e-12,1.97888213291705484216868803559124507e-10
misc/nemspmm1,-Inf,-Inf,-Inf
misc/nemspmm2,2.23804006256389775054869267965822960e-09,4.24364126508669001085938820146394232e-10,3.81312007262159185236680046765058175e-08
misc/net25,3.41913109934134271767340174889451884e+00,2.35233025434876212727738503412749845e+00,2.40954783806248686384545045879703190e+00
misc/netscience,3.40145856615224551267349296575591913e+00,3.07378567015839575164701101256201948e+00,3.03314598911166759710463913311204273e+00
misc/netz4504,6.88827164820456462140182469657796821e-11,6.26183890298733923815923962658650475e-11,9.67524490408650365445384187377634894e-07
misc/netz4504_dual,2.82907747211190162667876158016110565e-11,2.82011575264335257281185014117864806e-11,3.91658279458762975944910181445752271e-08
misc/nl,1.99998598669469640708069474803719176e+00,1.99998583616998299477242783784592806e+00,1.98418756338843117470030467442752907e+00
misc/nnc1374,2.02292596687267100647244832844761449e-03,3.47695626035135792935267249680552326e-04,2.63618211189720421366021011923989072e-01
misc/nnc261,1.48188377419859320402501231446238876e-12,1.44319325409112524513315726954608182e-12,3.41643714855035679296963989805315133e-09
misc/nnc666,4.37043946647020802487333454113959031e-04,6.33416849356609694845106534789667368e-05,1.14687310868384947447567745731577717e-01
misc/nopoly,4.09869873298050471827623368105127273e+00,4.15589678946396609890586896871936527e+00,4.08217701155205021485683227488911459e+00
misc/nopss_11k,1.80790599764903128996591992694882015e-06,1.15086903010608463557682836445831197e-07,3.32286049993214824355893185232923897e-02
misc/nos1,2.31480804217071954404919448078761638e+00,2.49173555159858194746268258520040882e+00,2.52035823549252053196193905035039996e+00
misc/nos2,4.17608383217293448203977469626215842e+00,4.18862752214111064403323995588299554e+00,4.20749662802266738809581199999617138e+00
misc/nos3,-Inf,-Inf,-Inf
misc/nos4,1.52174527883453755706899730704984548e+00,3.04803854415633526200317586330461146e+00,-Inf
misc/nos5,-Inf,-Inf,-Inf
misc/nos6,-Inf,-Inf,-Inf
misc/nos7,-Inf,-Inf,-Inf
misc/nsic,1.08735307974968953637638875867132209e-01,2.26750707985246162977581160746638685e-01,1.99850114211661403130615363246037949e-01
misc/obstclae,-Inf,-Inf,-Inf
misc/odepa400,3.64487696954099271018218232340650229e+00,3.84294688830411734653034732687685820e+00,3.74948220207476322503876620004655873e+00
misc/odepb400,3.75196504713663161448568204100027223e+00,3.71682728261118629236210029083898282e+00,3.84694902101285044577289161782860078e+00
misc/olm100,1.53023649118175083692900647239532707e-12,1.40673546072562450053584690597974680e-12,1.52614504852665885206755784272631120e-12
misc/olm1000,4.66285121964642491822573408206091304e-10,1.27362576348810201744802635903727435e-10,2.68780094260982791770017415832707312e-06
misc/olm2000,-Inf,-Inf,-Inf
misc/olm500,4.99041588459981963878779403082635218e-11,4.62601377204082812799273267897721442e-11,2.16279386566115195360159897544250463e-07
misc/olm5000,-Inf,-Inf,-Inf
misc/opsahl-openflights,2.49732362736681511973681507720008271e+00,2.34769235389076114112986076275193509e+00,2.38623483024217020432143888333320045e+00
misc/opsahl-powergrid,1.64997721826938529292052592011395021e-10,1.60924912278063902374101523064603910e-10,6.01586422003736396166679614271760296e-07
misc/opsahl-southernwomen,1.54677450534150144647418205927369016e-14,6.77793514332073189008571794588139699e-16,2.95064952647754356611384424751595359e-15
misc/opsahl-ucforum,6.81281895826049567302556105180992192e-12,5.96420645488734546700066717538275975e-12,6.51490346647026214409371945820236457e-12
misc/opsahl-ucsocial,1.43061932580489656898680237936163066e+00,1.83694038123032870974790539999461760e+00,7.60605727653165147736250854408789219e-01
misc/opsahl-usairport,2.65439748467747849641470947305268141e-04,8.11205373866842127398979773783225678e-04,9.18518327636940128170201784960799513e-04
misc/orsirr_1,4.19803838034458759251188316141594139e-11,1.92806149849597088570478523709258991e-12,1.27038147724298478289901460610354901e-07
misc/orsirr_2,3.45766029650277381661135899811264393e-11,2.05830179021729258243722368034974382e-12,4.73145873431285442653383009934176989e-08
misc/orsreg_1,1.18038155701529306857012555539923870e-09,1.16380620548478207113842482475479867e-09,1.39508735838816440894134912230992326e-09
misc/oscil_dcop_01,-Inf,-Inf,-Inf
misc/oscil_dcop_02,-Inf,-Inf,-Inf
misc/oscil_dcop_03,-Inf,-Inf,-Inf
misc/oscil_dcop_04,-Inf,-Inf,-Inf
misc/oscil_dcop_05,-Inf,-Inf,-Inf
misc/oscil_dcop_06,-Inf,-Inf,-Inf
misc/oscil_dcop_07,-Inf,-Inf,-Inf
misc/oscil_dcop_08,-Inf,-Inf,-Inf
misc/oscil_dcop_09,-Inf,-Inf,-Inf
misc/oscil_dcop_10,-Inf,-Inf,-Inf
misc/oscil_dcop_11,-Inf,-Inf,-Inf
misc/oscil_dcop_12,-Inf,-Inf,-Inf
misc/oscil_dcop_13,-Inf,-Inf,-Inf
misc/oscil_dcop_14,-Inf,-Inf,-Inf
misc/oscil_dcop_15,-Inf,-Inf,-Inf
misc/oscil_dcop_16,-Inf,-Inf,-Inf
misc/oscil_dcop_17,-Inf,-Inf,-Inf
misc/oscil_dcop_18,-Inf,-Inf,-Inf
misc/oscil_dcop_19,-Inf,-Inf,-Inf
misc/oscil_dcop_20,-Inf,-Inf,-Inf
misc/oscil_dcop_21,-Inf,-Inf,-Inf
misc/oscil_dcop_22,-Inf,-Inf,-Inf
misc/oscil_dcop_23,-Inf,-Inf,-Inf
misc/oscil_dcop_24,-Inf,-Inf,-Inf
misc/oscil_dcop_25,-Inf,-Inf,-Inf
misc/oscil_dcop_26,-Inf,-Inf,-Inf
misc/oscil_dcop_27,-Inf,-Inf,-Inf
misc/oscil_dcop_28,-Inf,-Inf,-Inf
misc/oscil_dcop_29,-Inf,-Inf,-Inf
misc/oscil_dcop_30,-Inf,-Inf,-Inf
misc/oscil_dcop_31,-Inf,-Inf,-Inf
misc/oscil_dcop_32,-Inf,-Inf,-Inf
misc/oscil_dcop_33,-Inf,-Inf,-Inf
misc/oscil_dcop_34,-Inf,-Inf,-Inf
misc/oscil_dcop_35,-Inf,-Inf,-Inf
misc/oscil_dcop_36,-Inf,-Inf,-Inf
misc/oscil_dcop_37,-Inf,-Inf,-Inf
misc/oscil_dcop_38,-Inf,-Inf,-Inf
misc/oscil_dcop_39,-Inf,-Inf,-Inf
misc/oscil_dcop_40,-Inf,-Inf,-Inf
misc/oscil_dcop_41,-Inf,-Inf,-Inf
misc/oscil_dcop_42,-Inf,-Inf,-Inf
misc/oscil_dcop_43,-Inf,-Inf,-Inf
misc/oscil_dcop_44,-Inf,-Inf,-Inf
misc/oscil_dcop_45,-Inf,-Inf,-Inf
misc/oscil_dcop_46,-Inf,-Inf,-Inf
misc/oscil_dcop_47,-Inf,-Inf,-Inf
misc/oscil_dcop_48,-Inf,-Inf,-Inf
misc/oscil_dcop_49,-Inf,-Inf,-Inf
misc/oscil_dcop_50,-Inf,-Inf,-Inf
misc/oscil_dcop_51,-Inf,-Inf,-Inf
misc/oscil_dcop_52,-Inf,-Inf,-Inf
misc/oscil_dcop_53,-Inf,-Inf,-Inf
misc/oscil_dcop_54,-Inf,-Inf,-Inf
misc/oscil_dcop_55,-Inf,-Inf,-Inf
misc/oscil_dcop_56,-Inf,-Inf,-Inf
misc/oscil_dcop_57,-Inf,-Inf,-Inf
misc/oscil_trans_01,-Inf,-Inf,-Inf
misc/p0033,3.78010261838991194340887441460246644e+00,3.81910682468585146583362773377250514e+00,3.94004529145728722749873332589992834e+00
misc/p0040,3.78173721426975140044007898562711986e+00,3.63363244313584116693165843687053190e+00,3.72565970052643241742554586623801910e+00
misc/p010,3.29925835187217383438566745230621723e+00,3.46092871241177444171238204141422201e+00,3.10231389291781319832557327344093318e+00
misc/p0201,3.05481790812869641143411307183089055e+00,3.90686333869292797520664128179168185e+00,3.99369121373205848152048699421482254e+00
misc/p0282,4.15269775747637669668575950302768484e+00,4.31323653548238200395750777557691627e+00,4.17742738103465236557282102940164769e+00
misc/p0291,5.60675990769092529973207922419259976e-12,5.60586533605720244052092211217485742e-12,5.60652384829471641858250168299173832e-12
misc/p05,2.90363900014143926765224754659171338e+00,2.77219800967824428981846033998835502e+00,2.40664843609714164580152770566442801e+00
misc/p0548,1.41697864431497373475675484751200900e-11,1.37382315325479474489066180820435307e-11,2.08219898004377932369489933066243225e-07
misc/p2756,2.02040096269663579827220535175509700e-02,1.23443961398490227553414729751027900e-02,1.04967534857350071475271975094657711e-02
misc/p2p-Gnutella04,6.27416276459869900222937072190675800e-11,6.20305383106882789323631426905405022e-11,2.17596246668950794521028840239582368e-07
misc/p2p-Gnutella05,2.38561760687042940874877947975044963e-03,1.44558870996549488663926476757639637e-02,2.40314313829080557972080837422132658e-03
misc/p2p-Gnutella06,5.33961661401721366210905219778110114e-11,5.31449183137106441665454010779222835e-11,3.38420228750297736712709839122961833e-09
misc/p2p-Gnutella08,1.09600086960533620326976324191665619e-11,1.09107650332382505264382415168477731e-11,1.17007264812093833711484469226881642e-11
misc/p2p-Gnutella09,1.35750786691240874308617254614739315e+00,1.06764811547329972044571941716601676e+00,1.05359343589694826270264955745960018e+00
misc/p2p-Gnutella24,1.32781551684164139389439257723511058e+00,1.78861923837383042612820142886292363e+00,1.21217269285593749366506347937700143e+00
misc/p2p-Gnutella25,1.34934208407947419307843639362714817e+00,1.39033081839180928878536921148643216e+00,1.92195516135003234078825869309754544e+00
misc/p2p-Gnutella30,2.40885853986603454011363021519234845e+00,2.03109997328239411006954343394393303e+00,2.02979268815539709813444596870738353e+00
misc/p6000,2.06516376179978521780503227889637858e-10,2.06519320605921142622653801658619633e-10,1.09685241137114317659028214703169520e-07
misc/pcb1000,1.37501551200549723958934131911202431e-11,1.36635780857621784265147919450111401e-11,1.36809264016641387760432925683727363e-11
misc/pcb3000,8.72355733653358374800250218625459157e-12,8.70653749024440592235442479039786847e-12,1.13005663202855502822276831088254284e-10
misc/pde225,-Inf,-Inf,-Inf
misc/pde2961,-Inf,-Inf,-Inf
misc/pde900,-Inf,-Inf,-Inf
misc/pds10,2.54551080778297171029479543086686426e+00,2.58978946818431346967475407052250102e+00,2.43879599314326773042110187368021104e+00
misc/pesa,2.01263531969422622910258012363753897e+00,2.01324518729512845484318407840709374e+00,1.99014938806040522789904207679341079e+00
misc/petster-friendships-hamster,2.47315731318740915630843442107165185e+00,2.21215461064502858727311043381207982e+00,2.21900538677829412656933513597423253e+00
misc/petster-hamster,2.29925501934067401464588196581175392e+00,1.95609596386897287319524107134176645e+00,2.07792414782620551184203867018617263e+00
misc/pf2177,1.87430832099561765882960160489438350e-11,1.83949617919128618417127232132894489e-11,1.01614231945493299899755617930190805e-08
misc/pgp2,4.17223988240639255159710572455030615e+00,4.23294923087528794029577462042684932e+00,4.18979566558334497550734405814130970e+00
misc/photogrammetry,1.28123263944450071715536785793414698e-12,1.27643988558212070241026991658197327e-12,1.27745747665268848634339365613539293e-12
misc/photogrammetry2,1.97834447676504759979828276041786563e-12,1.94060700287101881447642291909719681e-12,6.85452976685875256010694341624965417e-11
misc/pivtol,1.60427371143090868660896054413802212e-11,1.84547842300160828745328335313437668e-11,2.32203024631521138216339627046693507e-07
misc/plat1919,-Inf,-Inf,-Inf
misc/plat362,-Inf,-Inf,-Inf
misc/plbuckle,-Inf,-Inf,-Inf
misc/plddb,-Inf,-Inf,-Inf
misc/plsk1919,4.02258397637887297135397114358912300e+00,4.05548232295838754534961464142631860e+00,4.08439357059872591385718755005629898e+00
misc/plskz362,3.99038071219129496416921483165457977e+00,4.14440665860839994781470794315541275e+00,4.20111797573359086516650101185402565e+00
misc/pltexpa,4.35339834903471989028229258781775269e-09,2.01437634196149540213740326189950446e-10,3.12643317829012794689854031951093543e-04
misc/poisson2D,-Inf,-Inf,-Inf
misc/polblogs,5.97669064250941756473867385816238870e-12,5.95287650891059918799494655232221630e-12,1.28290571923865549196672048645332458e-10
misc/polbooks,6.28503203118035652883619359198417683e-12,6.26576860548372119539106465284789147e-12,6.82613868771559038944747937886710773e-12
misc/poli,-Inf,-Inf,-Inf
misc/poli3,-Inf,-Inf,-Inf
misc/poli4,-Inf,-Inf,-Inf
misc/poli_large,-Inf,-Inf,-Inf
misc/pores_1,1.98417666423809647947638855732599704e+00,2.04588553817066039521479463488500466e+00,2.01660570675597485307852798050012270e+00
misc/pores_2,3.06279615100629167267063400694392901e-10,2.49523779792382874318719828317158430e-11,2.12149944415732857830399607665773734e-06
misc/pores_3,6.57665601009016821320935821763238887e-12,6.54062131401392571062976153746057394e-12,6.54446070442101243976919860261526654e-12
misc/power,-Inf,-Inf,-Inf
misc/primagaz,2.20467726600393892754358730100311776e+00,2.31632234952271035568375097670120831e+00,2.13414650532524425564063801806163060e+00
misc/problem,3.84048277413066769220907214966932455e+00,3.91079526251424536551124808682332918e+00,4.18253855845434390689628116505061963e+00
misc/problem1,1.92089038343929013570225912612160349e+00,-Inf,-Inf
misc/progas,1.21726116550600652139607036204468968e-08,2.05570958444620047348437174216553066e-09,3.63278582182448096944161118401529857e-04
misc/pwt,3.08273393975390320820656522150835779e-10,2.70743753311899280235398174904501817e-10,1.04672996468185054352641975964756765e-04
misc/qh1484,8.99411250926079705753357191698267508e-01,5.73026341130722427806908935066554584e-01,3.84679596569506243277815399269392717e-01
misc/qh768,4.55596460346343913153314767337606126e-02,4.10540817335941313811890518325288558e-02,1.05407268194872413427000153859762446e-02
misc/qh882,1.46837900025308470922981039360157404e-02,6.53966962033844032177750402536638523e-02,2.23589572266980189628288119704257809e-04
misc/qiulp,6.63655974749924317257636827458870716e-12,4.09686467982856829217006796699381384e-12,3.33947708328791492262082178617517772e-10
misc/qpband,4.25725057137180057109923876758237236e+00,4.23612398480247097133320808343064343e+00,4.22649672836519186024054638505723002e+00
misc/r05,2.74864576595194917275707375366297438e+00,2.76413231728187018815818120544928412e+00,2.68926890664647915811518038680310580e+00
misc/radfr1,2.36757408132428993875843536077021458e-13,1.94647465399930498991468254341486310e-13,1.00030077936794261459146668044401906e-12
misc/radoslaw_email,1.06877374795911538711319533691502741e-11,8.42033983269448247569880010220538237e-12,8.87106578625281930659895719899495643e-12
misc/rail_1357,5.65450270016496364983737204655435753e-12,5.57994373819281958121524901935704135e-12,7.00962989470031592328229191879654591e-08
misc/rail_5177,8.94507717762560802619079206472442849e-12,8.93542159113348950909034310583408333e-12,5.78334390804995965134375545803818574e-08
misc/rajat01,1.41669709528672176209026637516843079e-10,2.42363055397278469114387969880167193e-11,1.94080283240647203371855051794392417e-08
misc/rajat02,3.70637349466650182579018591800146096e-04,1.02451944251853060671462984564117132e-02,1.65247569313618349789396559691756977e-02
misc/rajat03,-Inf,-Inf,-Inf
misc/rajat04,-Inf,-Inf,-Inf
misc/rajat05,-Inf,-Inf,-Inf
misc/rajat06,2.42470052087595573001001056632580789e-10,1.91808357023157893337479997192060403e-10,1.67369711671117188317937143766873991e-04
misc/rajat07,3.43354726505142971804439002357196044e-10,2.62869682719038142759201747110938808e-10,2.54658604858899247325295106644110909e-04
misc/rajat08,6.94457943622553876464827724201613622e-10,1.26191530942931764757395866453712030e-10,1.73721963417643298601357594838740439e-04
misc/rajat09,2.95795467936737655371619634783422127e-10,1.38695737142466802815408437834486051e-10,5.05295753548673655272438180686283101e-04
misc/rajat10,-Inf,-Inf,-Inf
misc/rajat11,-Inf,-Inf,-Inf
misc/rajat12,-Inf,-Inf,-Inf
misc/rajat13,-Inf,-Inf,-Inf
misc/rajat14,-Inf,-Inf,-Inf
misc/rajat19,-Inf,-Inf,-Inf
misc/rbsa480,6.50390191779940178610990898492138791e-13,6.49447158475809919412883729907174395e-13,1.18961860622508606500637841760754427e-12
misc/rbsb480,1.15682102516611721829279667545719022e-12,9.42206924210033501421121190025845676e-13,4.17004060965660428820487239691886170e-10
misc/rdb1250,1.24477754374314623176509613153212060e-03,2.85571404140202784607999443898351567e-03,1.13715447918000508857704826906577526e-03
misc/rdb1250l,1.41421439722006144052980093291238514e+00,1.41421377131298414321661948239974239e+00,1.41421356342160904904292809589800115e+00
misc/rdb200,2.07445108760365700650012094779527202e-02,1.41340823268581088717721230376059926e-03,4.62422745722829217720855861145931890e-04
misc/rdb200l,1.97830648278913512125187350370708868e+00,2.12084371355097656722849096234529043e+00,1.97457749530998484384420429975390142e+00
misc/rdb2048,1.99020923180163160411166163573506409e-02,1.91531884116404766601369872856584754e-02,1.83372562961331224558183742297217884e-02
misc/rdb2048_noL,1.69093347377920607107786093292529074e-03,1.34102291066822192252211277301435325e-03,1.22339745764239315226101740232344905e-03
misc/rdb3200l,3.03596304817995211388969582384899623e-03,4.87780534775485779124553039787822528e-03,3.10918465459265027705885611829488744e-03
misc/rdb450,2.16282879947437671352699822182478478e-02,2.08115755429816584919369791103524752e-02,2.07341148011491360633631286119274675e-02
misc/rdb450l,1.70998584892246420072682178430909879e-01,2.27289550851510024538688361881730737e-01,1.70594813584351581142516309137639163e-01
misc/rdb5000,1.41745598832743492599927607442457219e-03,8.47220939973208947766930522339490768e-04,4.94639375165271237819369616897004728e-04
misc/rdb800l,1.60096341484234436983479310958434754e+00,1.49999713793374633525264533651940928e+00,1.59859976406861651277547737009935462e+00
misc/rdb968,3.52724338377401167101447059154173882e-03,6.36937150154949559767179610819405696e-12,3.35933369671181448828737889789536668e-06
misc/reactome,1.99020942444815158856194613461924677e+00,1.83099192415738910788572496396445083e+00,1.95090416071724664288057328245419656e+00
misc/refine,1.33225903582148045360558984062503295e-12,1.31379077739573141549646150048378825e-12,2.86041970041442018333168883581523482e-12
misc/rel3,2.70436880212871101780135439274363510e+00,3.58915689746735862120148031861639055e+00,2.46721773462629393845290080219446444e+00
misc/rel4,3.99523416574789860182524380551939613e+00,3.87364027341818060963657627467960734e+00,3.90265720289662766781135224726506539e+00
misc/rel5,3.27395597371541529332470744398189522e+00,3.36101434680345010745518460305825902e+00,2.99407818618534442689687094258091026e+00
misc/rel6,1.35161707646354062677456959605505536e-12,1.34529275774548297778011029838327068e-12,1.77152887192865248128666406101863950e-12
misc/rel7,3.32173317354984547451760879234865355e-12,3.29029084326040572808055209908356992e-12,3.30505927629600549984388689686532603e-12
misc/relat3,2.59161430823507587731397807508381562e+00,2.30729052516146882732368737501461900e+00,2.44376855443683661930816875311321288e+00
misc/relat4,3.47875988066804413164774702790693427e+00,3.82692648306387635192256955128523289e+00,3.67664789302990349709854621141065884e+00
misc/relat5,2.11493776952140309055718703335850038e+00,2.13314650971372833814180799851593850e+00,2.30275557469709312401816515405430858e+00
misc/relat6,3.25906542040747370837788241254551571e-13,3.20980992215368687976369203482160913e-13,3.30138279360885240829772456392592548e-13
misc/relat7,3.07593328103640342186123748569118747e-12,3.01552072879984024955549344457712898e-12,6.21138862215323226284217945364707956e-12
misc/relat7b,3.07593328103640342186123748569118747e-12,3.01552072879984024955549344457712898e-12,6.21138862215323226284217945364707956e-12
misc/rgg_n_2_15_s0,1.80968778383947643522806855609783289e-03,1.87084483837097346881208885115264878e-11,4.81926530984880085266244836071746355e-09
misc/rkat7_mat5,4.36900662298920251646287296233764314e-12,4.35585543185993256336807869781916363e-12,4.56749220652027911782457797949353827e-12
misc/robot,8.59927823948354167804917818211992567e-13,5.77767060133771600796548641992115679e-13,3.14874447550395676569226834259164761e-11
misc/robot24c1_mat5,3.58007555408563929390966626949224139e-12,3.56712886675724724089660288463519637e-12,4.17740077459724615695778815743992231e-11
misc/robot24c1_mat5_J,5.10187126464408597685753040440697505e-12,5.03875263204282501048721722797188315e-12,5.42026164680097680340396842446474744e-12
misc/rosen1,1.33359216911164301616126529543501998e-12,1.27002637733877302788955916288182929e-12,2.22109722145757746590337282159514326e-12
misc/rosen10,4.40866666331679958344691917097388428e-12,3.85412559356143171743269769665856793e-12,5.97390280107135121836081020222033977e-12
misc/rosen2,2.91278290212680968104870453134097840e-12,2.88718679600422433802590194848038543e-12,2.91928902278944234793416424320703114e-12
misc/rosen7,1.31975861572732746411597945846915521e-12,1.31319563526650691522818688358745398e-12,1.14867727351679864140971301559883050e-11
misc/rosen8,7.85685132654349934205996900023089247e-13,5.30464325496188982058882402347212784e-13,6.89950393166539363439102821662054332e-12
misc/rotor1,2.74776808916740090450473844980684011e-09,5.39527759214037242807054029053571010e-10,9.46328019794448651578315746352728748e-08
misc/rotor2,-Inf,-Inf,-Inf
misc/rw136,3.93121861145627219653056287108047483e-12,3.83839398130803749956911770759171761e-12,3.91212142301745256395480795915792044e-12
misc/rw496,9.12227695100288547022773710397220236e-12,9.09007367111471430910919645683441898e-12,9.11017134186547355726473319800759654e-12
misc/rw5151,3.09952002396560092708758773001270213e-11,2.64794741131805703313557067454160204e-11,1.90561040514648797317349302380559149e-07
misc/saylr1,1.91197952000932435461142793871476333e-04,3.25200674658152628223780044451638909e-07,4.05781820016733312813727601963847225e-07
misc/saylr3,2.62324288813921297439600365672748136e-05,1.04214486126681161085031206151569003e-06,1.04382907869902787200594413617357178e-06
misc/saylr4,2.83766145574251362380569442233677132e+00,2.83350356352793797765129844525804361e+00,2.42068662331893699710302000976363583e+00
misc/sc205-2r,4.98132028461465980720236619841150974e-11,4.46360848881568034587076895361808748e-11,4.58736746065554715731080102330831176e-09
misc/scagr7-2b,3.74149148399238013292663193143235200e-12,3.72477609333808453471844092864905304e-12,5.62927602127651439528787125959209398e-12
misc/scagr7-2c,3.50721395148670080667281156086244348e-12,2.56570181702129511384179307429938268e-12,5.73019591219242916507834985186788569e-11
misc/scagr7-2r,1.41214311790930227279227182650770077e-12,1.36501156884212407495569588440977446e-12,2.79021115319112687701939704233562300e-12
misc/scfxm1-2b,5.74545177947933513393234881405942608e-09,1.28713783847102441301640582674578884e-10,6.52967705658817219920647621476238746e-10
misc/scrs8-2b,5.25401301280134818653093530342999838e-10,1.69747501164331274980752800743344332e-11,4.54825652198573487717246822626920709e-09
misc/scrs8-2c,5.25401301280134818653093530342999838e-10,1.69747501164331274980752800743344332e-11,4.54825652198573487717246822626920709e-09
misc/scrs8-2r,-Inf,-Inf,-Inf
misc/scsd8-2b,4.37252523359531882691743812447170766e+00,4.20390770246095629856249537821846471e+00,4.12204282751640364522345757993721383e+00
misc/scsd8-2c,4.37252523359531882691743812447170766e+00,4.20390770246095629856249537821846471e+00,4.12204282751640364522345757993721383e+00
misc/sctap1-2b,1.84162889824524855144383080163052069e-09,1.02809861163649671615834168074346574e-10,9.50009510600370777922279029993378987e-05
misc/sctap1-2c,3.57263325639906307676232985988929638e-11,4.50363569178703962853518277588929244e-12,6.86532656010682467987725300158285889e-09
misc/se,1.63115335615659220661032714220682778e-07,1.12548586434770004212471688573763986e-08,6.43580075524587387515882036679862562e-03
misc/seymourl,1.03412335532829820094209257991291688e-02,4.48857200667060913331527620369406249e-03,4.86317190578127206186445532814607304e-03
misc/shar_te2-b1,4.18480609197084752549244148391953554e+00,4.13118251161089782528869335850696536e+00,4.11023136225714332763598465491488397e+00
misc/sherman1,2.62324288813921297439600365672748136e-05,1.04214486126681161085031206151569003e-06,1.04382907869902787200594413617357178e-06
misc/sherman2,1.27083008107080779310074622915098253e+00,1.27062761265069956463470664854769481e+00,1.31405571061319128510950358103051545e+00
misc/sherman3,-Inf,-Inf,-Inf
misc/sherman4,-Inf,-Inf,-Inf
misc/sherman5,4.25936482483215905984521707120715996e+00,4.24515509579996010020736345082645151e+00,4.24047287245361687985277385145006050e+00
misc/shermanACa,-Inf,-Inf,-Inf
misc/shermanACd,-Inf,-Inf,-Inf
misc/shl_0,2.47228665810970113126323556828065494e-11,2.47028114491792236446574414539714691e-11,8.37408612265696881962110643994393481e-11
misc/shl_200,1.33864917120682866283422081168380895e-11,1.13930342694209809112466640916702446e-11,1.99586180222690434142545279058535779e-07
misc/shl_400,1.04200961311283459665438139515209291e-11,1.02212620791506200739017832951876020e-11,4.11495780493675159134520693518434200e-09
misc/shock-9,-Inf,-Inf,-Inf
misc/shuttle_eddy,-Inf,-Inf,-Inf
misc/shyy41,-Inf,-Inf,-Inf
misc/sit100,-Inf,-Inf,-Inf
misc/skirt,-Inf,-Inf,-Inf
misc/slptsk,2.13524762046436712732556402718751686e-12,2.12555063622198753797958753820020869e-12,1.93492481081993972270674224868292025e-09
misc/small,6.22853830654548097224649108175686946e-06,8.49453450512363769465781070360604008e-08,1.76922222341043403130407335080303824e-02
misc/sociopatterns-hypertext,6.18655566930823548796911371695828099e-12,5.02096250809178839623204181670577223e-12,5.11880042541140993877892689806520436e-09
misc/sociopatterns-infectious,6.89459162455067887183845111752505877e-12,6.19854784959823325739945339767217442e-12,2.06174531168534297590379185721559696e-11
misc/sphere2,2.44963421909373156067791760035489602e+00,2.44959084478107656349180497225496992e+00,3.46410124123957758484984654770488889e+00
misc/sphere3,5.37196803267604188297221975943291746e-01,1.37863879597885104914232856102943116e+00,1.04237064012495793178679746635441610e+00
misc/spiral,3.64123653682564013463462931832200346e-13,9.31394505952613253975654086243663205e-03,2.65916712051023481916230567583002138e-08
misc/sstmodel,3.31435533261667880838381109466152557e-11,3.20714993856298702143663692201509791e-11,1.46506982392076871534124793026379367e-08
misc/steam1,3.22717093611488063289660486579625192e-07,3.22672629423210521742132536650366673e-07,2.25798175355425855195556649731084682e-03
misc/steam2,4.25631267894600320339849029009495593e+00,4.10650034295708985359845472510689521e+00,4.10936999035119331345549821344650284e+00
misc/steam3,4.27822272456832000415775190924497866e+00,4.35823694928383113869624347505952461e+00,4.16126333933366632684789379912824921e+00
misc/stoch_aircraft,-Inf,-Inf,-Inf
misc/stokes64,-Inf,-Inf,-Inf
misc/stokes64s,-Inf,-Inf,-Inf
misc/stormg2-27,5.46711407401691541730655661386517284e-11,3.00793661514150532223775086969448324e-11,4.52002935310920791106508925371684931e-05
misc/stormg2-8,7.22553348918139110298176991099260745e-12,4.99683699216493385760550793291031377e-12,2.22367458310100716187097532557816258e-10
misc/str_0,7.42456477788615641518462549782852971e-13,7.21246441684178572697202452917719274e-13,1.05265960119218225734996548405283511e-12
misc/str_200,8.38442426286664573062431633914672394e-13,8.29881261770166730542038226006711570e-13,1.08802534871682989889192179884426723e-12
misc/str_400,2.12999690749878529630154020716389578e-12,1.64431959844790372865640920276372144e-12,5.81098082221517175517082909702306019e-12
misc/str_600,1.56089274192154698626642125648416122e-12,1.54711371925275602384174662292875472e-12,1.74638251536035364954756343508389649e-09
misc/struct4,4.73755902361290509546815638935166699e-11,4.47833981888167399643595378690500093e-11,1.69889143465376235025561509885199890e-08
misc/sts4098,-Inf,-Inf,-Inf
misc/stufe,5.18858261573233154233230604049214698e-11,5.15513082879056953268630326907093773e-11,5.18832320960333669916615183633685594e-09
misc/stufe-10,-Inf,-Inf,-Inf
misc/subelj_cora,4.68017599446887579986367409033154885e-11,4.65285288681967235961472547146336063e-11,1.75452501288011956375314543535553176e-10
misc/subelj_euroroad,-Inf,-Inf,-Inf
misc/subelj_jdk,6.16526196979798104426696999612772665e-12,6.04149059545686747977840014570833972e-12,6.10740814108821306260487375081078660e-12
misc/subelj_jung-j,6.17993336289207473880769291781175766e-12,6.13039364274584687739062189608928255e-12,1.89119370242848882918951519450462228e-11
misc/swang1,5.08485658922155813733151329674824980e-11,6.20624795921706272626315512355687185e-13,1.34402504876978588735118961092210117e-07
misc/swang2,-Inf,-Inf,-Inf
misc/t2d_q4,-Inf,-Inf,-Inf
misc/t2d_q9,-Inf,-Inf,-Inf
misc/t2dal,2.65120896008015346907315884965479489e-12,1.97427079796314081278284729127439103e-12,3.43339967331915294707327292769337607e-07
misc/t2dal_a,2.65120896008015346907315884965479489e-12,1.97427079796314081278284729127439103e-12,3.43339967331915294707327292769337607e-07
misc/t2dal_bci,3.59310931504092622741300692189025966e-12,2.15772360534454616616390756107245145e-12,1.62754101227738257923114766737156634e-07
misc/t2dal_e,3.75229256677899025276099195357999039e+00,3.31628969614893291745126906396061832e+00,3.27461510767378565453978548339639836e+00
misc/t3dl_e,4.13100837951620927682001714266929701e+00,3.75067262550878231893818317953816561e+00,3.49446690829771734013192273956793009e+00
misc/t520,4.64901060764348366622013894583882451e-11,4.57772296698513682833863203369441300e-11,5.07839564509053746946300616655086630e-09
misc/t60k,-Inf,-Inf,-Inf
misc/tandem_vtx,-Inf,-Inf,-Inf
misc/tech-arenas-jazz,6.18314317717023844185053266926671248e-12,4.74024270362707538814623952077773056e-12,3.42717072829979993955170385359463578e-11
misc/tech-arenas-meta,7.88429435456756455734959803961633875e-12,5.96895423536389196939102077468294459e-04,6.84580472271458839741415865070104367e-07
misc/tech-arenas-pgp,3.47227445313761987077287143643259410e-10,1.98162568657590396407847630981183573e-10,6.43846221261307312732154707789566624e-06
misc/tech-as-22july06,4.31587970078748599504948001722559344e-11,4.26047766802598852253760979992579909e-11,4.19115465355877012945673079926843288e-09
misc/tech-as-735,3.54484701617722622247480379792879860e-11,3.49075126484522504056952090881022714e-11,5.30972531207375679669809808198562538e-09
misc/tech-as-caida,6.02680843841110042779002829370284134e-11,5.81619228186451179503288102696982479e-11,1.45921345974938681529669528973645230e-06
misc/tech-as-caida20071105,5.89672373706381567174026936594138337e-11,5.53231137034379549619652535771704633e-11,6.05759506588505213665653418937803793e-08
misc/ted_B,-Inf,-Inf,-Inf
misc/ted_B_unscaled,-Inf,-Inf,-Inf
misc/testbig,9.93043079466411405841127745551606837e-11,1.19027895868660605383085651338861814e-11,7.07494972781391462581355159117387951e-07
misc/tols1090,9.36616135237159278384198748668152800e-13,6.01776062576676260122308239788284575e-14,3.14133019518659496957137223800356773e-10
misc/tols2000,6.30271244331556459405429091042708773e-14,9.94875869982454056393450694104263476e-15,8.43913814223609361852012882905282257e-11
misc/tols340,2.05715412917027013837994719125720064e-13,1.86921328832355052750938041310318632e-14,1.00786517487190066131610390990394140e-10
misc/tols4000,1.22974356999344407677620426407329628e-13,2.31439536971674990667349991070139856e-14,3.15065585179033142794451310235562106e-10
misc/tols90,2.65185186753860929592794380862400433e-13,1.29242565059127055599791058865587832e-14,1.52922490865846194717206682157059782e-10
misc/tomography,1.96394890521550447295501893024966326e+00,1.87118419424886338039462268274497724e+00,1.84178218346655527980870736791947495e+00
misc/torsion1,-Inf,-Inf,-Inf
misc/tub100,3.23185312015408550809089291875764525e+00,3.10971097522766959673082301608499900e+00,3.24825876467211590574577740429275070e+00
misc/tub1000,3.30189406047754399268143688012885434e+00,3.26842945154876759225040842791786310e+00,3.21671706247034638687359368341242683e+00
misc/tuma1,2.59707633165560853201713596299585067e-10,1.62389923734329814706656784775613553e-10,1.81411529117422675248533744220814017e-06
misc/tuma2,1.96802051321002599253076750131493676e-10,8.74909204367692147048875318128019897e-11,7.72630847923997046586474864910707380e-07
misc/ucidata-gama,4.49226858480972865800448813164601428e-14,6.64638639628836274983421001849253169e-16,3.56672607137211498691762271414843872e-15
misc/ucidata-zachary,7.41574851628089203564484432967642678e-13,7.31741532472858864305597620826793550e-13,1.80614041121998976899806425417516048e-12
misc/uk,1.55181705159755186492696575486845540e-10,5.86668149483312105403307795405261890e-11,1.78995542097738341942054230930913025e-05
misc/ukerbe1,-Inf,-Inf,-Inf
misc/ukerbe1_dual,-Inf,-Inf,-Inf
misc/utm1700b,2.16866842353495894573959633903569396e-12,2.16801645771568961780286116495465372e-12,1.02587023487389381630097433859575113e-11
misc/utm300,2.10799718477657042834634945784591794e-12,2.10765916170033599874815871016316271e-12,2.10885362404398797648449536467900336e-12
misc/utm3060,1.50719033582838951197509508569408478e-12,1.50689311987975322531074852698198238e-12,1.37364795435193558660596801988530861e-11
misc/viscoplastic1,3.17234657185186521898393548944241300e-11,3.77053776700421669907377439546604363e-11,3.97265650449362182558985143925564797e-07
misc/wang1,-Inf,-Inf,-Inf
misc/wang2,-Inf,-Inf,-Inf
misc/watt_1,2.92851882354347686900202014269861646e-14,1.54238692196474970566376030500546848e-14,1.18764053933640772663950714956252070e-08
misc/watt_2,1.03126125839540921220372161082648502e-13,9.78888464810637425515425399758020866e-15,7.52148133824143858259542389176004603e-09
misc/wb-cs-stanford,2.84294816362573107420826861811122367e+00,2.69727073204992580387705202928589532e+00,2.84581604928816792651862817620045193e+00
misc/youtube-groupmemberships,-Inf,-Inf,-Inf
rand/CL-1000-1d7-trial1,8.49709887751758228250915039004584958e-12,8.10868983033559365055937374967368776e-12,3.41530308157444209589694132511481285e-09
rand/CL-1000-1d7-trial2,8.58772928410389632965493935928424244e-12,6.79830805297008795778692116247194660e-12,2.34370677462111989766805919363334841e-10
rand/CL-1000-1d7-trial3,1.18480675483687859180328394386239814e-11,1.17418465798377886420314869986636122e-11,1.37760627558928840011488067196092310e-09
rand/CL-1000-1d8-trial1,2.47663365464073975903811357628117000e-11,3.01261995086956950800741079468888148e-04,1.03058084703723472178974977982874295e-05
rand/CL-1000-1d8-trial2,1.66231288033586799310988549290058039e-11,1.64321791387944192925517510998676008e-11,2.13120088621464138328394771585836702e-11
rand/CL-1000-1d8-trial3,8.59619588652587793563921102223299093e-01,1.15501588590534188889864453576172403e+00,4.84752573446944550308456555885317931e-01
rand/CL-1000-1d9-trial1,2.81182451973251019009234044308602654e-01,3.69987068097512995557014491798423444e-01,6.48513066781266496796626356342932227e-01
rand/CL-1000-1d9-trial2,5.76809339263054549988872000806721554e-03,5.76809339263548108522406883327985519e-03,5.76809339263546380704621876059824302e-03
rand/CL-1000-1d9-trial3,5.71512381950107236664509395599366873e-03,4.75975281864640937099111229709518017e-02,5.71512381949188057677857869793313878e-03
rand/CL-1000-2d0-trial1,3.37862720181079087165691434209361389e-01,3.37862720181075749106779519271881952e-01,3.37862720181075590030618180844491689e-01
rand/CL-1000-2d0-trial2,1.03972664858530820155012813239492165e-01,9.89512655784738122481760062359575985e-02,1.03485480211953209743056064228973087e-01
rand/CL-1000-2d0-trial3,1.66800355473231269479114265215375970e-02,6.76621907958255205329394340502742851e-03,1.83874264479050221004207569684175306e-06
rand/CL-1000-2d1-trial1,1.41966525144382049135366058884704134e-11,1.26161970578409558914400326299670928e-11,1.57642584250692860655754045510792155e-11
rand/CL-1000-2d1-trial2,1.05134296673803359261130966569466830e+00,3.76473282565531482085981520199711749e-01,1.08011483027773001630391073155508077e+00
rand/CL-1000-2d1-trial3,1.36708112685065315515031718238448048e+00,1.31624331802035052075637085670512563e+00,1.18413797996902604328946457347913378e+00
rand/CL-10000-1d7-trial1,2.13970646266577381015621872306165855e+00,1.41701472250342437569276553304831724e+00,1.71533264388548176347702555418632599e+00
rand/CL-10000-1d7-trial2,1.42493688889148737269056191448913666e+00,1.19367590152257982414202497943723950e+00,1.57069170080065560915155348553489956e+00
rand/CL-10000-1d7-trial3,2.15459126794639656084032570124599745e+00,1.60428858629611020877019193523251512e+00,1.74910486207499053498717184518591620e+00
rand/CL-10000-1d8-trial1,1.89913526831838900146657192266453525e+00,1.95706272357406114981102681714343094e+00,2.25749378951598044992881139012145352e+00
rand/CL-10000-1d8-trial2,1.55224152937462058575873307084552371e+00,1.46752715193763665822924238877990714e+00,2.20490345201997965540648054143929368e+00
rand/CL-10000-1d8-trial3,1.01311726409799481224742404243186572e+00,1.77356959355561476672815078753555899e+00,1.36481465647128127447248634277707935e+00
rand/CL-10000-1d9-trial1,2.02861760072044640159311305545550391e+00,1.39950269102545568342233615953177086e+00,2.14719463417343746158389001163138341e+00
rand/CL-10000-1d9-trial2,1.83289700212553780957805336125043541e+00,1.83837123849968476807126268793626149e+00,1.89339087693867915163580633734656598e+00
rand/CL-10000-1d9-trial3,2.09074052657121948548063736502761448e+00,1.96299480648556544665724289138441131e+00,1.92265039578678624634380680764640851e+00
rand/CL-10000-2d0-trial1,2.14064469242239837384103867438842616e+00,1.88698736225735998198029642070144352e+00,1.99462770096345167716462364147129935e+00
rand/CL-10000-2d0-trial2,1.46526945367372770076265754118954210e+00,1.49165884396004677830229396823011741e+00,1.39399042181142600698704854319979419e+00
rand/CL-10000-2d0-trial3,2.19848805025718334103853594891517065e+00,1.63410032377893124855856466228111048e+00,1.74608288005193497973318812892338469e+00
rand/CL-10000-2d1-trial1,2.30849717335682539232533406719783137e+00,1.88016708509840829117506894492736861e+00,1.81137250229213047507886719529816706e+00
rand/CL-10000-2d1-trial2,1.75168649568555668189549770936786798e+00,1.63289853621513237229833505387133893e+00,1.75170213755149896794085850945792355e+00
rand/CL-10000-2d1-trial3,2.19468136755152090349684231282268930e+00,1.82872342651151806808408874008651336e+00,1.99259213009016128926658421609264590e+00
rand/SW-100-3-0d1-trial1,1.19486782668349224814603493664157800e-11,1.17128169863459656756560582790742701e-11,8.85463179851449401022965231410310208e-11
rand/SW-100-3-0d1-trial2,4.91530050705180244910755113785625259e-12,4.04684968954284891114245481528857757e-12,1.58222579274510790704896409140722639e-08
rand/SW-100-3-0d1-trial3,5.14981580568152200644155760174619669e-01,5.14981580568152303398381253808375376e-01,5.14981542321573553058629239612460905e-01
rand/SW-100-3-0d2-trial1,1.42021305182999973136012116080008464e-11,1.38359475906429498037938644948116359e-11,8.33801008045183323925251471871021563e-08
rand/SW-100-3-0d2-trial2,1.37266658060180638518634251336141074e-11,1.35463225927111160740077444557910539e-11,1.85977192998788780256248000604928342e-08
rand/SW-100-3-0d2-trial3,1.90216753723856941374795583717359907e-11,1.04738135999461687163517205415467041e-11,1.06983704920614945155921519469817095e-10
rand/SW-100-3-0d3-trial1,8.85859460857250758912440982682657247e-12,8.27503261156833022797668423604766248e-12,1.42881302095055765499228609886207311e-07
rand/SW-100-3-0d3-trial2,4.13760160846076880304035418875907295e-11,1.96141406406269883062979945639128142e-11,9.34175524584421546635526075066988354e-08
rand/SW-100-3-0d3-trial3,8.93249664582452598773146053663451471e-12,7.94133937182750856819784464075504433e-12,1.40244089973712929013739383787518154e-07
rand/SW-100-4-0d1-trial1,9.46739001105900946020790062149931954e-12,9.45986788999293928446145292768311379e-12,9.47557513967405385019311946208918168e-12
rand/SW-100-4-0d1-trial2,5.09666256019109372844706018317569528e-12,5.04135556721420510301678714555988424e-12,5.15642587811128725955977843717444672e-12
rand/SW-100-4-0d1-trial3,4.11962992171763368191813786306928181e-12,3.73119484723870717358656710582650414e-12,3.76963249670949352290685854424464030e-12
rand/SW-100-4-0d2-trial1,4.29313557439936844856637553258034665e-12,4.26022085813239715029534463957859988e-12,4.26328821688320911205725900290996683e-12
rand/SW-100-4-0d2-trial2,3.17665064230272643526869412945870343e-12,3.14711382222830476552601155186442764e-12,3.14899943276079786526671793221485405e-12
rand/SW-100-4-0d2-trial3,5.37201306556956676749391235286507612e-12,5.32042599425071968098992131393463059e-12,8.63484958297955357828168859229830505e-12
rand/SW-100-4-0d3-trial1,3.96327391543527440401185599303763656e-12,3.84475084505080124680995252184501671e-12,3.94936813797952524290671755874215593e-12
rand/SW-100-4-0d3-trial2,6.17129692675871376066853890708123785e-12,5.93088090261463705864793601274606734e-12,6.18018587021859076673860078956627546e-11
rand/SW-100-4-0d3-trial3,4.15074867747393689750224498221094808e-12,4.10022119472903814072341466689332489e-12,9.95764542577913163278737919462586080e-12
rand/SW-100-5-0d1-trial1,5.23491870045867095781124719838235901e-12,5.19313783320277237029942538169953864e-12,1.00545210871056764324499214115104366e-11
rand/SW-100-5-0d1-trial2,7.87592370846052291747829857671770755e-12,7.77304584990946541154153255703998966e-12,7.89028761712342900160663833860839260e-12
rand/SW-100-5-0d1-trial3,3.38736063147726648777322789009164506e-12,2.87668498499500621963006775883266532e-12,1.24291368963572486975689861116916770e-11
rand/SW-100-5-0d2-trial1,5.84514507268453687609013545602805241e-12,5.69722286402236334845490256089206330e-12,7.76863711244070324239925495695441550e-12
rand/SW-100-5-0d2-trial2,5.44734925297805789936717925796962152e-12,5.40996707813386088381135875157742323e-12,8.31031895817505267514092625515407081e-12
rand/SW-100-5-0d2-trial3,5.12423269105499859541067451295899323e-12,5.10212852789699481718977070142739589e-12,5.12545675364534693449222614575807702e-12
rand/SW-100-5-0d3-trial1,5.77523978296090446420508332944188108e-12,5.65958176249934604294744492272044408e-12,6.07542750818775551750873156490095664e-12
rand/SW-100-5-0d3-trial2,2.56113530523091379339330852961376089e-12,2.42062445258321913125307720459900231e-12,1.15915937379384617740068368550861656e-11
rand/SW-100-5-0d3-trial3,4.62812199246712018950389000718888410e-12,4.47258866914387326523355079741458579e-12,8.07671257482471948386360632551926037e-11
rand/SW-100-6-0d1-trial1,6.74956513820720886733486625938726145e-12,6.66806948542947229492624640655644879e-12,7.10834469042067934018375496097372995e-12
rand/SW-100-6-0d1-trial2,6.05473732047252938567469639178740136e-12,6.03820992880606931842576042057103169e-12,6.52856501231695777636701366521814868e-12
rand/SW-100-6-0d1-trial3,7.98257352927590124990500674455499097e-12,7.97499997365674482966099631344151596e-12,9.77030507589848648298112357795790573e-12
rand/SW-100-6-0d2-trial1,8.02444992024951693258834302803751131e-12,8.00905313074294532979424498511814470e-12,8.02911346487530642999304744054054441e-12
rand/SW-100-6-0d2-trial2,1.92049241082776703135123223615994947e-12,1.29991890787467141042293718894858978e-12,1.13346418891486181182304737092100834e-11
rand/SW-100-6-0d2-trial3,3.86206433926505909196028334662292483e-12,3.11936453587349929916891315782001896e-12,3.19199075236868900119353684344884544e-12
rand/SW-100-6-0d3-trial1,5.46471614085519512830902964792479821e-12,5.12918005804156746690770710252486936e-12,5.23623208031614949775661776596316465e-12
rand/SW-100-6-0d3-trial2,5.71378619072362653046538963581282720e-12,5.67961333459610190093035127726757174e-12,5.68724563200607350343801437475712563e-12
rand/SW-100-6-0d3-trial3,8.55184652362170771129465533801422516e-12,8.52678877216898935032908379083603299e-12,8.66442812721520051462108616392232759e-12
rand/SW-1000-3-0d1-trial1,-Inf,-Inf,-Inf
rand/SW-1000-3-0d1-trial2,-Inf,-Inf,-Inf
rand/SW-1000-3-0d1-trial3,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial1,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial2,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial3,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial1,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial2,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial3,-Inf,-Inf,-Inf
rand/SW-1000-4-0d1-trial1,2.77853829707567571262245572415107404e-11,2.75781546927155415672202929895511896e-11,2.99144867929054025495389526294395612e-09
rand/SW-1000-4-0d1-trial2,1.87829845435030145395269184412445228e-11,1.79589827137951462484869444730737579e-11,2.84318651278797767597949482171794032e-11
rand/SW-1000-4-0d1-trial3,2.02827395944616608530903257069370307e-11,2.00230191765703271743055771709249996e-11,4.61205380725265409680402015992396037e-07
rand/SW-1000-4-0d2-trial1,3.42206127212904484062113208231780560e-11,3.31483465394611370123719988927286452e-11,1.64954105031180956997206969677298523e-09
rand/SW-1000-4-0d2-trial2,2.06210325784810177694758291304251776e-11,2.00341601996043311292034225932085842e-11,4.55709183066534511348497781338248809e-10
rand/SW-1000-4-0d2-trial3,2.60128257853656742671615601069530935e-11,2.59285477298942182828573532152952325e-11,3.55098714379103055667422752406408108e-11
rand/SW-1000-4-0d3-trial1,2.30743256700360938220581233629877658e-11,2.28406279654096521578098612506848614e-11,2.63335887453409446932098713294755053e-11
rand/SW-1000-4-0d3-trial2,3.16708095266467235861399993414122392e-11,3.14433801609706066571164758532817713e-11,4.27490498741025109402172005734671597e-11
rand/SW-1000-4-0d3-trial3,3.90545268739670435116344017257153888e-11,3.89188973746435354693114928127930228e-11,5.48450397943114235631547415172604799e-11
rand/SW-1000-5-0d1-trial1,2.83568860033216320294624906087894145e-11,2.81963572840479470896447638621276943e-11,2.64756139397124439498351043110989523e-09
rand/SW-1000-5-0d1-trial2,2.44403506259881748051916476590710382e-11,2.39147140357269586416820544576776749e-11,8.17669599663012267967779310560565109e-10
rand/SW-1000-5-0d1-trial3,2.77407928007187529641562363998767876e-11,2.69036450105601883935307205894797985e-11,1.93484663707399784020951204651470160e-10
rand/SW-1000-5-0d2-trial1,2.90917724676347001759866425092568886e-11,2.89313131173212291588917804282562760e-11,4.78312707916289494517486557655998923e-10
rand/SW-1000-5-0d2-trial2,4.01252383963335945676403019091168577e-11,3.99037196841691819410711997722190327e-11,2.12156660896709246140994961700582310e-10
rand/SW-1000-5-0d2-trial3,2.61907955246940129294041482855647518e-11,2.46857508063160536870125587852662671e-11,1.19435349994200797046218890932033018e-10
rand/SW-1000-5-0d3-trial1,3.08846779157524406628213239276711426e-11,3.07539797600466218741298902704704325e-11,4.35545939634163138668756829018340571e-11
rand/SW-1000-5-0d3-trial2,3.24869330998499400732545199817627212e-11,3.19737320173445543591015481592654561e-11,4.60899867104320538381681173555050647e-11
rand/SW-1000-5-0d3-trial3,4.12085732271222641653081426984560377e-11,4.09562990922491794516080178426909808e-11,8.08079977810376192583546229353462019e-10
rand/SW-1000-6-0d1-trial1,3.69979012275256000666509750914170389e-11,3.63046322869742975773145085164512640e-11,2.19371798835151727496572137880177487e-10
rand/SW-1000-6-0d1-trial2,2.30007903967077121567881587550573830e-11,2.25688888221372468968556119983170553e-11,2.30695854512233585194660942345032076e-11
rand/SW-1000-6-0d1-trial3,3.55775299611337639872168812511435951e-11,3.54276388476893383521950633612259568e-11,2.82016934079923917503198862432485745e-10
rand/SW-1000-6-0d2-trial1,3.41960784690956585160817396324779445e-11,3.10736981291115593579183307234351053e-11,1.42335841722224395822499796480324762e-10
rand/SW-1000-6-0d2-trial2,3.83661906724973751692469821349961772e-11,3.81484682360468218498346437833195013e-11,7.81291237687537004845318015253368009e-11
rand/SW-1000-6-0d2-trial3,3.35109948792280488290467930430354135e-11,3.29839720852319276125254479693050925e-11,6.26827266293107840766466460687450946e-10
rand/SW-1000-6-0d3-trial1,3.57547169084245850471336442688742288e-11,3.44667220922479012286048824585615144e-11,8.33534638582511680003758477311560345e-09
rand/SW-1000-6-0d3-trial2,3.78020388209857874648979337329655463e-11,3.75522119210259999190926732228278245e-11,5.80498585386852503640228889912719275e-09
rand/SW-1000-6-0d3-trial3,3.73412326835766962756234312745393563e-11,3.66748665153352475514093678672773996e-11,1.34094000845118473479063540086780458e-10
rand/SW-10000-3-0d1-trial1,-Inf,-Inf,-Inf
rand/SW-10000-3-0d1-trial2,-Inf,-Inf,-Inf
rand/SW-10000-3-0d1-trial3,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial1,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial2,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial3,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial1,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial2,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial3,-Inf,-Inf,-Inf
rand/SW-10000-4-0d1-trial1,1.06839956408858318605509157103458934e-10,7.86306684224132455157919767059158503e-11,1.67256027879851845760147870075403222e-06
rand/SW-10000-4-0d1-trial2,6.08647879372787600768254954629084161e-11,5.82526755220116279801805577200121619e-11,9.33252934257726203303897167452733590e-07
rand/SW-10000-4-0d1-trial3,3.42530530425566917175166183358499253e-11,3.26498372682243301318414860847673854e-11,8.48565624636905931407483123356196795e-07
rand/SW-10000-4-0d2-trial1,9.01314642530588312095643219329815411e-11,8.83641523734549865298332373900437418e-11,4.84038065435420611583796431068108770e-07
rand/SW-10000-4-0d2-trial2,1.13703592579607495380049668439499827e-10,1.13262003946099020698419590386553156e-10,2.38764558499819220455174803872602136e-08
rand/SW-10000-4-0d2-trial3,9.59605572943211857377149583891311884e-11,9.51343441040270990447752922519900405e-11,2.37651824605296677124830252297733987e-07
rand/SW-10000-4-0d3-trial1,2.52559217459212807041684293978607305e-10,2.48688604259018710904343570983532871e-10,6.78476007579514139398974234425056897e-07
rand/SW-10000-4-0d3-trial2,1.64345685301588171852939390347912915e-10,1.62619925719039023140278751669000535e-10,2.61187157679504310332641993113244584e-06
rand/SW-10000-4-0d3-trial3,1.92165507188151314839009721110505333e-10,1.82051154443187014858871930374894102e-10,5.83654363112159268931544243882617600e-06
rand/SW-10000-5-0d1-trial1,5.23786202543963829726810946483471444e-11,4.63580237057003606957127995877122107e-11,1.23471276455773073180405185554444612e-08
rand/SW-10000-5-0d1-trial2,2.81936669004576393354143174862925830e-10,6.43494341378846614100465795367227875e-11,4.83832819467387747352712101537975903e-08
rand/SW-10000-5-0d1-trial3,1.11944488810750714577230885267515694e-10,5.25414887199974635653338757856776775e-11,5.05150979004751113896432731153499198e-06
rand/SW-10000-5-0d2-trial1,7.94455534522535271506286789697194359e-11,7.46621026335845806612373767997766732e-11,4.54749826537430901366223019234301209e-08
rand/SW-10000-5-0d2-trial2,1.06144318023387208650915808598384044e-10,1.05366509966706651070079183316374826e-10,2.23275670735271178827359618799571729e-07
rand/SW-10000-5-0d2-trial3,1.06906940413298071922245957573678872e-10,1.06357168577672508656702770255876143e-10,2.43114168881289248659684978444134459e-07
rand/SW-10000-5-0d3-trial1,1.26306375844720424556369629194822961e-10,1.25294354696609041845329624712410395e-10,2.16110319000662107380328136639163471e-06
rand/SW-10000-5-0d3-trial2,1.20622742609138748970129021383054834e-10,1.20163372140022346530805607325402681e-10,2.97586229007751935121789734514790785e-07
rand/SW-10000-5-0d3-trial3,2.05496066608948706549812405778379255e-10,1.97320537637594100410737922386356254e-10,3.37191607943552455760400224343713586e-06
rand/SW-10000-6-0d1-trial1,6.02226680355952330676201261150894555e-11,5.98043996606613164193420154373164472e-11,1.09269703629610717600524095021211495e-06
rand/SW-10000-6-0d1-trial2,7.65817311247110064902369586134801811e-11,7.55510332418294111918775660764383543e-11,1.89417062086491060053617154718661252e-06
rand/SW-10000-6-0d1-trial3,6.24317197810944061799139364241145826e-11,6.20549846888970590917360249416960412e-11,4.41613734365765985625311432813989998e-09
rand/SW-10000-6-0d2-trial1,1.55098488888791674345005093902629850e-10,1.45536375017007389620904659466269528e-10,1.83264358496043011914037492269413254e-06
rand/SW-10000-6-0d2-trial2,-Inf,-Inf,-Inf
rand/SW-10000-6-0d2-trial3,1.06485467386600864961584633068666967e-10,1.05768731708116051498287616684150512e-10,8.51966607845177152665864883485385220e-10
rand/SW-10000-6-0d3-trial1,1.14926501771525298786145932204694710e-10,1.12698741666871613822803429385715348e-10,1.56374270804511930919648489301945704e-07
rand/SW-10000-6-0d3-trial2,1.02087812552348379798378096723614378e-10,1.00345031216431800194949405300863100e-10,2.91555085615086800402459995116114270e-09
rand/SW-10000-6-0d3-trial3,1.27408758350772339677386446896079303e-10,1.26996771477676198260688650320712604e-10,1.37872213177274539312481118102609355e-07
rand/rgg_n_2_15_s0,1.80968778383947643522806855609783289e-03,1.87084483837097346881208885115264878e-11,4.81926530984880085266244836071746355e-09


==> data/eigen_graph_misc_64/eigenvectors_absolute_error.sorted.csv <==
percent,Float64,LinearTakum64,Posit64
0.0,5.182919727532569e-15,3.2086800846814255e-16,5.933045221578821e-16
0.000554016620498615,9.919448870035546e-15,3.329241741720416e-16,5.933045221578821e-16
0.00110803324099723,9.919448870035546e-15,6.149238030454346e-16,8.794394832062949e-16
0.0016620498614958448,1.078082221648282e-14,6.149238030454346e-16,9.78274370858206e-16
0.00221606648199446,1.5467745053415013e-14,6.646386396288362e-16,1.0894563512109672e-15
0.002770083102493075,1.792608392191198e-14,6.777935143320732e-16,1.8887542015001427e-15
0.0033240997229916896,2.5067361693271565e-14,8.534940390190062e-16,2.0780169580739424e-15
0.003878116343490305,2.772055791971743e-14,9.015592045058e-16,2.0801717264538802e-15
0.00443213296398892,2.928518823543477e-14,1.2959210313906732e-15,2.0801717264538802e-15
0.004986149584487534,4.1215047892106177e-14,2.2626393760791938e-15,2.412186812906789e-15
0.00554016620498615,4.4922685848097287e-14,2.2626393760791938e-15,2.9506495264775436e-15
0.006094182825484765,5.278481240776219e-14,2.4943505458088927e-15,3.3197316447957025e-15
0.006648199445983379,5.278481240776219e-14,2.609027143739939e-15,3.566726071372115e-15
0.007202216066481994,5.441552624714616e-14,2.656548595313541e-15,7.419219701360023e-15
0.00775623268698061,6.302712443315564e-14,2.9266063207751323e-15,1.6087384358632126e-14
0.008310249307479225,6.845556639533891e-14,3.902834290655038e-15,2.8622626731183776e-13
0.00886426592797784,7.054332174164082e-14,4.06312610029928e-15,3.2242561246755317e-13
0.009418282548476454,1.0312612583954092e-13,9.788884648106375e-15,3.3013827936088524e-13
0.009972299168975069,1.229743569993444e-13,9.94875869982454e-15,3.3875249834666833e-13
0.010526315789473684,1.3018308556780676e-13,1.2924256505912705e-14,4.546131471718032e-13
0.0110803324099723,1.4048262550549727e-13,1.3898390031053232e-14,4.776304755851203e-13
0.011634349030470914,1.7049072631562173e-13,1.5423869219647496e-14,5.019218132468455e-13
0.01218836565096953,1.8896581808618903e-13,1.8692132883235505e-14,5.183463332205644e-13
0.012742382271468145,2.0571541291702702e-13,2.3143953697167498e-14,5.195465755364384e-13
0.013296398891966758,2.36757408132429e-13,6.017760625766762e-14,5.917586576163196e-13
0.013850415512465374,2.38236782868683e-13,1.548746314822733e-13,6.092940462172528e-13
0.014404432132963989,2.52209582898427e-13,1.548746314822733e-13,6.171743586891925e-13
0.014958448753462604,2.539427144132471e-13,1.7688910474793596e-13,6.332607049742896e-13
0.01551246537396122,2.539427144132471e-13,1.7892636295292826e-13,6.350298482892912e-13
0.016066481994459834,2.6518518675386093e-13,1.873457454412992e-13,6.377045219157381e-13
0.01662049861495845,2.8735245035031956e-13,1.946474653999305e-13,6.847632054775807e-13
0.017174515235457065,2.9791253019229347e-13,2.137591994615837e-13,6.931236380403189e-13
0.01772853185595568,3.2251960629843914e-13,2.2674331371502454e-13,7.130564076597687e-13
0.018282548476454295,3.259065420407474e-13,2.7943435928964767e-13,7.223527031451992e-13
0.018836565096952907,3.4043373113608266e-13,2.839519260515774e-13,7.455411516376945e-13
0.019390581717451522,3.64123653682564e-13,3.1698161565207664e-13,7.498302297656134e-13
0.019944598337950138,3.9277871170231827e-13,3.208522988154713e-13,7.867642167276798e-13
0.020498614958448753,4.2050408288837465e-13,3.209809922153687e-13,8.097158519721217e-13
0.021052631578947368,4.2953271085328923e-13,3.223957717972224e-13,8.429755406524541e-13
0.021606648199445983,4.337995963098357e-13,3.224316202557201e-13,8.620128802753965e-13
0.0221606648199446,4.5459337970684864e-13,3.3075517003846793e-13,8.709956894312358e-13
0.022714681440443214,5.042427577733939e-13,3.7994173938260904e-13,9.489506817543076e-13
0.02326869806094183,5.106591443832238e-13,3.825456209822239e-13,9.506187718240232e-13
0.023822714681440444,5.18632498488402e-13,4.120691545781137e-13,9.691599434645506e-13
0.02437673130193906,5.259000364644711e-13,4.461716700021438e-13,9.696141329245935e-13
0.024930747922437674,5.302183657325137e-13,4.5426749074287456e-13,9.811917985268895e-13
0.02548476454293629,5.40779540815506e-13,4.757054976620856e-13,1.0003007793679427e-12
0.0260387811634349,5.804635578682032e-13,4.808570527331572e-13,1.0123910594129368e-12
0.026592797783933517,5.928727830678493e-13,4.994460344172825e-13,1.0207180526909888e-12
0.027146814404432132,6.183838329018664e-13,4.997171954807606e-13,1.0316614344550372e-12
0.027700831024930747,6.30664491906968e-13,5.183152112666064e-13,1.0526596011921822e-12
0.028254847645429362,6.345927991382467e-13,5.238226094372639e-13,1.0548084343615862e-12
0.028808864265927978,6.369938446124612e-13,5.30464325496189e-13,1.0729057237968624e-12
0.029362880886426593,6.418886633594737e-13,5.359372398498603e-13,1.0820057544863372e-12
0.029916897506925208,6.439666461547003e-13,5.678163650824866e-13,1.08802534871683e-12
0.030470914127423823,6.503901917799402e-13,5.777670601337716e-13,1.1144876072576365e-12
0.03102493074792244,6.53126810961459e-13,5.783456066342146e-13,1.122557228222656e-12
0.031578947368421054,6.557924254916335e-13,5.835697627451186e-13,1.1411217161226848e-12
0.03213296398891967,6.948902753885074e-13,5.919032860286807e-13,1.1484248959669114e-12
0.032686980609418284,6.967674554325399e-13,6.19092333133367e-13,1.157834815071223e-12
0.0332409972299169,7.055411927609342e-13,6.206247959217062e-13,1.1883537021166853e-12
0.033795013850415515,7.080483661257285e-13,6.219553681492175e-13,1.1883537021166853e-12
0.03434903047091413,7.284600685452302e-13,6.248471097978802e-13,1.189618606225086e-12
0.034903047091412745,7.415748516280892e-13,6.34060011063395e-13,1.2326983155500472e-12
0.03545706371191136,7.424564777886156e-13,6.35722255361784e-13,1.2675359063839157e-12
0.036011080332409975,7.447909998965134e-13,6.494471584758099e-13,1.2686629117087699e-12
0.03656509695290859,7.504244883923345e-13,6.764490870166334e-13,1.2774574766526885e-12
0.0371191135734072,7.581908438363857e-13,6.856741642336607e-13,1.282850153579562e-12
0.037673130193905814,7.856851326543499e-13,6.931179441873518e-13,1.2887082836319073e-12
0.03822714681440443,7.866808463669024e-13,6.931284326563772e-13,1.3652327642523422e-12
0.038781163434903045,8.012518196329006e-13,7.047721437364977e-13,1.3934019821862788e-12
0.03933518005540166,8.012858103196162e-13,7.108241536708575e-13,1.4729760666441442e-12
0.039889196675900275,8.108113321272987e-13,7.212464416841786e-13,1.490173589878223e-12
0.04044321329639889,8.113859788482818e-13,7.259946851943555e-13,1.4901760278441064e-12
0.040997229916897505,8.156719203058241e-13,7.317415324728588e-13,1.4972708785249694e-12
0.04155124653739612,8.201021653051207e-13,7.430546848575077e-13,1.526145048526659e-12
0.042105263157894736,8.204397011501711e-13,7.498180512119482e-13,1.5276798894915283e-12
0.04265927977839335,8.320790601240829e-13,7.716787816997981e-13,1.5892221995115321e-12
0.043213296398891966,8.384424262866646e-13,7.984673794118403e-13,1.5971846650593608e-12
0.04376731301939058,8.599278239483542e-13,7.99889627824768e-13,1.6071868126151878e-12
0.0443213296398892,8.621951761048629e-13,8.096152743411704e-13,1.644860138512612e-12
0.04487534626038781,8.649228790360813e-13,8.105612582205746e-13,1.6521197974822576e-12
0.04542936288088643,8.727832948126568e-13,8.16240884985018e-13,1.678897243864837e-12
0.04598337950138504,9.267545374408768e-13,8.298812617701667e-13,1.7030752006608906e-12
0.04653739612188366,9.27047652558964e-13,8.324501718816877e-13,1.7460117828143233e-12
0.04709141274238227,9.366161352371593e-13,8.395696603008942e-13,1.76056834052199e-12
0.04764542936288089,9.547964899213876e-13,8.477130365156485e-13,1.7715288719286525e-12
0.0481994459833795,9.618962990450966e-13,8.597418944332946e-13,1.7845610855501312e-12
0.04875346260387812,9.68427601159755e-13,8.619737771208377e-13,1.8041568877949873e-12
0.049307479224376734,9.69400590830994e-13,8.769634718686108e-13,1.8050325391271356e-12
0.04986149584487535,9.695181511841008e-13,8.791656842530306e-13,1.8061404112199898e-12
0.050415512465373964,9.715202006209552e-13,9.14994472457735e-13,1.8599379775567255e-12
0.05096952908587258,9.924807220644802e-13,9.181665279142532e-13,1.9198554928013166e-12
0.05152354570637119,1.0020234343857399e-12,9.211729223816958e-13,1.9514494585850012e-12
0.0520775623268698,1.003754596563495e-12,9.212453816018376e-13,1.9747180587618315e-12
0.05263157894736842,1.0409207403046976e-12,9.316621522993845e-13,2.0569155631696115e-12
0.05318559556786703,1.044860398628813e-12,9.422069242100336e-13,2.058672526701716e-12
0.05373961218836565,1.0652440491324516e-12,9.491639885395932e-13,2.0822298063247708e-12
0.054293628808864264,1.0658238911701297e-12,9.637426944326902e-13,2.0966076058188025e-12
0.05484764542936288,1.070946806186254e-12,9.691324058614865e-13,2.10225525022702e-12
0.055401662049861494,1.0722368774044992e-12,9.717807950495126e-13,2.108853624043988e-12
0.05595567867036011,1.081803564729632e-12,9.92022108801899e-13,2.117483792274682e-12
0.056509695290858725,1.0933734857426271e-12,1.0276518799004086e-12,2.118211427423679e-12
0.05706371191135734,1.104546316155801e-12,1.030549508768688e-12,2.1640733654103223e-12
0.057617728531855955,1.1167363286003467e-12,1.0385547497433159e-12,2.201736740981592e-12
0.05817174515235457,1.1208596882766925e-12,1.0385825423756484e-12,2.2210972214575775e-12
0.058725761772853186,1.1259811199994422e-12,1.0572556780246932e-12,2.2389099997634617e-12
0.0592797783933518,1.1366915727742472e-12,1.0639974403215289e-12,2.260837882975741e-12
0.059833795013850416,1.1412478015685485e-12,1.0696366029620802e-12,2.2804344659716677e-12
0.06038781163434903,1.1412478015685485e-12,1.0747747998661565e-12,2.331394222019083e-12
0.060941828254847646,1.1413372986725731e-12,1.0789269482762172e-12,2.3701333013219728e-12
0.06149584487534626,1.1426690671240934e-12,1.085734261610415e-12,2.4136759099022602e-12
0.06204986149584488,1.1568210251661172e-12,1.0908535126035231e-12,2.446062436409577e-12
0.06260387811634349,1.1751308651600355e-12,1.1005632750885943e-12,2.4561796970439343e-12
0.06315789473684211,1.1807373206253236e-12,1.1164382660524385e-12,2.4632492413100937e-12
0.06371191135734072,1.1993101405517285e-12,1.1175521252851934e-12,2.474583779961713e-12
0.06426592797783934,1.2407159386190347e-12,1.123388063314449e-12,2.4984551326093983e-12
0.06481994459833795,1.2444551033095871e-12,1.1237278267175073e-12,2.602888759014914e-12
0.06537396121883657,1.2447009488400836e-12,1.129909497036004e-12,2.6080729451537834e-12
0.06592797783933518,1.2460285999079765e-12,1.129909497036004e-12,2.6385494614922505e-12
0.0664819944598338,1.2659183943848526e-12,1.1322192123599536e-12,2.6921117933799493e-12
0.06703601108033241,1.2812326394445008e-12,1.1373074958948823e-12,2.700218695448876e-12
0.06759002770083103,1.2898886054543066e-12,1.1491329298511017e-12,2.782757293078084e-12
0.06814404432132964,1.2941392351829695e-12,1.1633859021254652e-12,2.7857799464144873e-12
0.06869806094182826,1.2946703438762022e-12,1.1639510465698683e-12,2.790211153191127e-12
0.06925207756232687,1.3055568176642058e-12,1.1677196296449715e-12,2.8051305207910862e-12
0.06980609418282549,1.3075738431257307e-12,1.1679237069464768e-12,2.8051305207910862e-12
0.0703601108033241,1.3159981757619937e-12,1.172899871833005e-12,2.8069450115373013e-12
0.07091412742382272,1.3179027623002331e-12,1.1762306097623911e-12,2.8448143353547167e-12
0.07146814404432134,1.3197586157273274e-12,1.199269849016021e-12,2.86041970041442e-12
0.07202216066481995,1.3230697544505718e-12,1.2075016329229764e-12,2.900858305260307e-12
0.07257617728531857,1.3322590358214804e-12,1.23199832456995e-12,2.9192890227894422e-12
0.07313019390581718,1.333592169111643e-12,1.2323163410309104e-12,2.9737821390132323e-12
0.07368421052631578,1.338380180815303e-12,1.2381316342121251e-12,2.9964126834020302e-12
0.0742382271468144,1.3516170764635406e-12,1.2414605165649852e-12,3.0229150738735567e-12
0.07479224376731301,1.3529446872621765e-12,1.2551385371689385e-12,3.0760448757181316e-12
0.07534626038781163,1.3558973708763667e-12,1.2596817824993171e-12,3.13108316578491e-12
0.07590027700831024,1.3617144320219467e-12,1.2644251835479967e-12,3.148999432760798e-12
0.07645429362880886,1.3620199108046304e-12,1.2650601070712784e-12,3.1537970215413325e-12
0.07700831024930747,1.3924774099026808e-12,1.2700263773387731e-12,3.1844011094328832e-12
0.07756232686980609,1.3976211575005712e-12,1.2704930574163345e-12,3.191990752368689e-12
0.0781163434903047,1.4121431179093022e-12,1.2764398855821207e-12,3.200609786588623e-12
0.07867036011080332,1.4207885048872835e-12,1.281855989988048e-12,3.218622104760434e-12
0.07922437673130193,1.424756944136733e-12,1.2854559993357667e-12,3.2219800921609382e-12
0.07977839335180055,1.479160982984212e-12,1.2999189078746713e-12,3.2267725492941147e-12
0.08033240997229917,1.4818837741985932e-12,1.3009098737336617e-12,3.2518621547378885e-12
0.08088642659279778,1.487894178856419e-12,1.3017664827132987e-12,3.3050592762960055e-12
0.0814404432132964,1.4904943886268074e-12,1.3097945407397353e-12,3.3391604750306573e-12
0.08199445983379501,1.5018579969725372e-12,1.3126649848330484e-12,3.358327130888019e-12
0.08254847645429363,1.5045175328607306e-12,1.313195635266507e-12,3.4555746560088373e-12
0.08310249307479224,1.506150684491474e-12,1.3137907773957314e-12,3.4658141841881e-12
0.08365650969529086,1.5071903358283895e-12,1.3278073439799355e-12,3.5304147966466656e-12
0.08421052631578947,1.519687904924432e-12,1.3280498547471539e-12,3.546641446127419e-12
0.08476454293628809,1.5302364911817508e-12,1.345292757745483e-12,3.675732415472528e-12
0.0853185595567867,1.5377399105724666e-12,1.3509207496588741e-12,3.7325536002889845e-12
0.08587257617728532,1.5404110942480971e-12,1.3569097570837346e-12,3.741775559786727e-12
0.08642659279778393,1.545288161901732e-12,1.3619781724459944e-12,3.761846351307224e-12
0.08698060941828255,1.5486551131362968e-12,1.3624468959322462e-12,3.761846351307224e-12
0.08753462603878116,1.5486551131362968e-12,1.3650115688421242e-12,3.768535055842795e-12
0.08808864265927978,1.5506662156262232e-12,1.3690203215268382e-12,3.769632496709494e-12
0.0886426592797784,1.560892741921547e-12,1.3767900113427372e-12,3.860219791193773e-12
0.08919667590027701,1.5783701226573192e-12,1.3875909840528754e-12,3.9002600143013726e-12
0.08975069252077562,1.5842385646247646e-12,1.3928821555868318e-12,3.9121214230174526e-12
0.09030470914127424,1.5925714903931642e-12,1.393802075366993e-12,3.9493681379795255e-12
0.09085872576177285,1.5942163463549024e-12,1.4055290018672175e-12,3.973659420210626e-12
0.09141274238227147,1.602484323369529e-12,1.4067354607256244e-12,4.015976909801671e-12
0.09196675900277008,1.6084148628144524e-12,1.4129277239720411e-12,4.050784155566205e-12
0.0925207756232687,1.6166821283496309e-12,1.4140165368728051e-12,4.051246935556363e-12
0.09307479224376732,1.6330005202771643e-12,1.4155158957958483e-12,4.052546004041125e-12
0.09362880886426593,1.6453883608074701e-12,1.4431932540911253e-12,4.1080229643188544e-12
0.09418282548476455,1.65756543506486e-12,1.450058881148978e-12,4.176770297777021e-12
0.09473684210526316,1.6641373975903224e-12,1.4570018001770924e-12,4.200231391393895e-12
0.09529085872576178,1.6700382768392228e-12,1.4594931096172805e-12,4.20098736758856e-12
0.09584487534626039,1.6708347481047523e-12,1.4598561109432941e-12,4.212304510089188e-12
0.096398891966759,1.7295130794396419e-12,1.4598561109432941e-12,4.240606105946012e-12
0.09695290858725762,1.7553600736060944e-12,1.4606394650154147e-12,4.263288216883209e-12
0.09750692520775624,1.8035478323857562e-12,1.4677162692015067e-12,4.3207778783200866e-12
0.09806094182825485,1.8043785437190118e-12,1.4777798711800296e-12,4.327666219596161e-12
0.09861495844875347,1.8045208461093218e-12,1.4791677847815949e-12,4.333226310362572e-12
0.09916897506925208,1.8217996515487765e-12,1.4900711314570447e-12,4.419634361151054e-12
0.0997229916897507,1.826795314567963e-12,1.4962108720419012e-12,4.4459887014078705e-12
0.10027700831024931,1.8485638330074e-12,1.5025446985250823e-12,4.492319388665963e-12
0.10083102493074793,1.8725089104016914e-12,1.5068931198797533e-12,4.506019738690586e-12
0.10138504155124654,1.879488246260113e-12,1.5172750233629946e-12,4.52647964842211e-12
0.10193905817174516,1.899413475134518e-12,1.5312467540556677e-12,4.5674922065202795e-12
0.10249307479224377,1.901908139943902e-12,1.5398012831698219e-12,4.5771226674038245e-12
0.10304709141274238,1.920492410827767e-12,1.5455881030212214e-12,4.611272294677053e-12
0.10360110803324099,1.9208506258846077e-12,1.5455881030212214e-12,4.6168110776697e-12
0.1041551246537396,1.9236122445008974e-12,1.547113719252756e-12,4.670543914209695e-12
0.10470914127423822,1.9291176469043388e-12,1.5645737878413312e-12,4.682409915454726e-12
0.10526315789473684,1.9449959591465516e-12,1.5836137853122845e-12,4.6851088766121154e-12
0.10581717451523545,1.9575787455423894e-12,1.58965091254483e-12,4.752317553231367e-12
0.10637119113573407,1.9783444767650475e-12,1.602098229460723e-12,4.788557328786271e-12
0.10692520775623268,1.9864001427107663e-12,1.6182812344094825e-12,4.9156525458873955e-12
0.1074792243767313,2.023310157271935e-12,1.6277653911716623e-12,4.95173833137288e-12
0.10803324099722991,2.0245990919847672e-12,1.628817350023023e-12,4.99378614022576e-12
0.10858725761772853,2.037094249415317e-12,1.6305051935045959e-12,4.996499770316425e-12
0.10914127423822714,2.063064943886007e-12,1.6380362129657225e-12,4.996499770316425e-12
0.10969529085872576,2.0714803669470027e-12,1.6443195984479038e-12,5.1254567536453466e-12
0.11024930747922437,2.0716639739544877e-12,1.6450846584492e-12,5.156425878111287e-12
0.11080332409972299,2.0736069846703225e-12,1.6515048780150842e-12,5.218229963798965e-12
0.1113573407202216,2.0888649290771454e-12,1.6618489733751619e-12,5.23623208031615e-12
0.11191135734072022,2.0951503625767022e-12,1.7176103459476032e-12,5.257483057086896e-12
0.11246537396121883,2.1079971847765703e-12,1.7408005499145899e-12,5.27730529742075e-12
0.11301939058171745,2.1177479908523893e-12,1.7440703062114533e-12,5.33626905021708e-12
0.11357340720221606,2.1192621508742427e-12,1.7466937111387493e-12,5.362443580681942e-12
0.11412742382271468,2.119959465026707e-12,1.7678916972961132e-12,5.420261646800977e-12
0.1146814404432133,2.126381015600111e-12,1.7962474022369321e-12,5.425092399211796e-12
0.11523545706371191,2.1299969074987855e-12,1.7966188371388274e-12,5.495760564185729e-12
0.11578947368421053,2.1352476204643672e-12,1.8093455411285162e-12,5.606523848294717e-12
0.11634349030470914,2.1394713223747068e-12,1.8102988801867694e-12,5.617071817915372e-12
0.11689750692520776,2.1457817763248768e-12,1.8150236392775927e-12,5.629276021276514e-12
0.11745152354570637,2.1556657753698865e-12,1.82776298333786e-12,5.6872456320060735e-12
0.11800554016620499,2.165766668397453e-12,1.878269455655563e-12,5.692247786898653e-12
0.1185595567867036,2.168668423534959e-12,1.8805812081808764e-12,5.7805666951874616e-12
0.11911357340720222,2.184385683324131e-12,1.918583299070284e-12,5.785318104803742e-12
0.11966759002770083,2.1890885635928166e-12,1.928061498495971e-12,5.810980822215172e-12
0.12022160664819945,2.214364605118237e-12,1.9373106855630192e-12,5.814823739363598e-12
0.12077562326869806,2.2608813441872273e-12,1.9406070028710187e-12,5.863449129396525e-12
0.12132963988919668,2.2730677622384963e-12,1.9631586038495906e-12,5.948780808419528e-12
0.12188365650969529,2.3178556883456196e-12,1.9742707979631407e-12,5.973902801071351e-12
0.12243767313019391,2.332287664405201e-12,1.9742707979631407e-12,5.975570362320635e-12
0.12299168975069252,2.3362800236792246e-12,1.979666639997058e-12,6.0074770457023254e-12
0.12354570637119114,2.367961379118096e-12,2.0034838806948438e-12,6.0074770457023254e-12
0.12409972299168975,2.3823533916052632e-12,2.0089549034136712e-12,6.0754275081877555e-12
0.12465373961218837,2.408031431986143e-12,2.0192655672304294e-12,6.0861593915444625e-12
0.12520775623268698,2.4420807758176746e-12,2.0567484153408747e-12,6.107408141088213e-12
0.1257617728531856,2.4474164037467663e-12,2.0583017902172924e-12,6.107609970239365e-12
0.12631578947368421,2.4558928586152577e-12,2.0796363483353985e-12,6.156464614622802e-12
0.12686980609418283,2.4903300306428617e-12,2.093770902290249e-12,6.211388622153232e-12
0.12742382271468145,2.524113828625158e-12,2.097603748349774e-12,6.211388622153232e-12
0.12797783933518006,2.533180506353071e-12,2.0990384058812257e-12,6.215086811050118e-12
0.12853185595567868,2.5437151253786843e-12,2.107659161700336e-12,6.304329671377005e-12
0.1290858725761773,2.555913727710346e-12,2.1134897148259082e-12,6.324579557392263e-12
0.1296398891966759,2.55834754432329e-12,2.115904823133782e-12,6.436990824591193e-12
0.13019390581717452,2.561135305230914e-12,2.1180504276065258e-12,6.514903466470262e-12
0.13074792243767314,2.59905056861079e-12,2.1255506362219877e-12,6.526955980683543e-12
0.13130193905817175,2.610207688250988e-12,2.138239091765604e-12,6.528565012316958e-12
0.13185595567867037,2.610207688250988e-12,2.1514252318521177e-12,6.544460704421013e-12
0.13240997229916898,2.6220547196602224e-12,2.1577236053445463e-12,6.574762923545011e-12
0.1329639889196676,2.631272065470754e-12,2.1614389544712294e-12,6.5931386913755726e-12
0.1335180055401662,2.6512089600801536e-12,2.1638798866615476e-12,6.682922105212106e-12
0.13407202216066483,2.6512089600801536e-12,2.1680164577156898e-12,6.722632575075803e-12
0.13462603878116344,2.676267662452239e-12,2.1813434530967898e-12,6.7251829994909805e-12
0.13518005540166206,2.692431918286801e-12,2.1832162231873548e-12,6.735196776778974e-12
0.13573407202216067,2.7232568472208364e-12,2.1994737388425964e-12,6.78793022858988e-12
0.1362880886426593,2.7268904456401355e-12,2.2158916818448322e-12,6.82613868771559e-12
0.1368421052631579,2.7315861377681716e-12,2.2158916818448322e-12,6.8995039316653936e-12
0.13739612188365652,2.7603090779301026e-12,2.2196232019207853e-12,6.924739880051663e-12
0.13795013850415513,2.7603090779301026e-12,2.2376737024307706e-12,7.065760519958356e-12
0.13850415512465375,2.764981166699491e-12,2.2662080863817108e-12,7.108344690420679e-12
0.13905817174515236,2.764981166699491e-12,2.2694868050191902e-12,7.1354688618268e-12
0.13961218836565098,2.7663448315306972e-12,2.2886044545480485e-12,7.185339279772137e-12
0.1401662049861496,2.7663448315306972e-12,2.3115048342240642e-12,7.1960950532573334e-12
0.1407202216066482,2.774241478879515e-12,2.314051290781011e-12,7.33822315357621e-12
0.14127423822714683,2.84096270001165e-12,2.3598188763867547e-12,7.356180606268974e-12
0.14182825484764544,2.8601176540860977e-12,2.374925552037191e-12,7.356180606268974e-12
0.14238227146814406,2.8870751093519375e-12,2.3757050458116915e-12,7.366429134107298e-12
0.14293628808864267,2.9127829021268095e-12,2.406388864772558e-12,7.366429134107298e-12
0.1434903047091413,2.948638158298269e-12,2.420624452583219e-12,7.397348301760529e-12
0.1440443213296399,2.966227842835641e-12,2.4283619248913545e-12,7.397348301760529e-12
0.14459833795013852,2.9689718669006327e-12,2.4349481701371603e-12,7.46905732062078e-12
0.14515235457063713,2.9822855360656596e-12,2.4349481701371603e-12,7.46905732062078e-12
0.14570637119113575,2.9866060405660613e-12,2.4391824887127493e-12,7.470171844067947e-12
0.14626038781163436,2.9922418180177943e-12,2.4491714610601263e-12,7.520834195624254e-12
0.14681440443213298,2.9940290858156294e-12,2.466176320420347e-12,7.532938744058373e-12
0.14736842105263157,3.000149854462476e-12,2.491983928200684e-12,7.541909475146364e-12
0.14792243767313018,3.0397453114170105e-12,2.5228054398861394e-12,7.559403172565927e-12
0.1484764542936288,3.0759332810364035e-12,2.565701817021295e-12,7.759806842134266e-12
0.1490304709141274,3.0759332810364035e-12,2.5763856631693882e-12,7.768637112440704e-12
0.14958448753462603,3.0935185101544303e-12,2.5949657034544534e-12,7.812098254369672e-12
0.15013850415512464,3.113788468216548e-12,2.597094172434643e-12,7.814186698313091e-12
0.15069252077562326,3.1179107220907028e-12,2.6039979735158044e-12,7.832703336358445e-12
0.15124653739612187,3.152438036336187e-12,2.6096326303511444e-12,7.873202321965994e-12
0.1518005540166205,3.165024070183106e-12,2.6141512623557212e-12,7.89028761712343e-12
0.1523545706371191,3.1691329847196347e-12,2.635449122215937e-12,7.939699022134815e-12
0.15290858725761772,3.173569473121798e-12,2.6658529499980735e-12,8.029113464875306e-12
0.15346260387811633,3.1744998951199028e-12,2.6699959666832416e-12,8.052323410943566e-12
0.15401662049861495,3.1766506423027263e-12,2.6717638558065843e-12,8.077230549610828e-12
0.15457063711911356,3.1881637895322537e-12,2.6920038111787587e-12,8.08682654186609e-12
0.15512465373961218,3.1885615927642966e-12,2.6931897800705344e-12,8.294718322767479e-12
0.1556786703601108,3.198715320005164e-12,2.7156504592500634e-12,8.310318958175053e-12
0.1562326869806094,3.205821668309165e-12,2.7156504592500634e-12,8.336682922514415e-12
0.15678670360110802,3.206914987759578e-12,2.7276925046792354e-12,8.417772235048979e-12
0.15734072022160664,3.2071158572188115e-12,2.7566769860701272e-12,8.463773006658721e-12
0.15789473684210525,3.231098463179554e-12,2.763374129791871e-12,8.466801732067703e-12
0.15844875346260387,3.2413792923174652e-12,2.777936175738723e-12,8.49230800742313e-12
0.15900277008310248,3.2418174686670303e-12,2.8402419615356087e-12,8.542311167244898e-12
0.1595567867036011,3.252367025965753e-12,2.851311150677879e-12,8.596083185665334e-12
0.16011080332409972,3.3007400101896554e-12,2.876684984995006e-12,8.634849582979554e-12
0.16066481994459833,3.3217331735498454e-12,2.887186796004224e-12,8.664428127215201e-12
0.16121883656509695,3.3682690801222202e-12,2.9380979675470766e-12,8.683815262033565e-12
0.16177285318559556,3.384524590030022e-12,2.9389406140827143e-12,8.87106578625282e-12
0.16232686980609418,3.3873606314772666e-12,2.9508166466399114e-12,8.944601988926876e-12
0.1628808864265928,3.4830266269755327e-12,2.9512791402018387e-12,9.024087647411242e-12
0.1634349030470914,3.5072139514867007e-12,2.982081612825114e-12,9.110171341865474e-12
0.16398891966759002,3.5161401640634526e-12,3.0093288251459293e-12,9.295423916407208e-12
0.16454293628808864,3.5800755540856394e-12,3.0155207287998404e-12,9.475575139674053e-12
0.16509695290858725,3.5931093150409262e-12,3.0155207287998404e-12,9.476227741317222e-12
0.16565096952908587,3.7335636582978916e-12,3.0248474526324063e-12,9.587754420392744e-12
0.16620498614958448,3.736186242731228e-12,3.046304477115766e-12,9.649030669996193e-12
0.1667590027700831,3.74149148399238e-12,3.057454705884806e-12,9.770305075898486e-12
0.1673130193905817,3.745879837951791e-12,3.0733759706407853e-12,9.832171427467687e-12
0.16786703601108033,3.796203753734021e-12,3.1110288316756457e-12,9.832171427467687e-12
0.16842105263157894,3.8368521093033974e-12,3.11713206813889e-12,9.957645425779132e-12
0.16897506925207756,3.862064339265059e-12,3.119364535873499e-12,1.0054521087105677e-11
0.16952908587257617,3.888129890137455e-12,3.1224622132836814e-12,1.015830397118934e-11
0.1700831024930748,3.91507041414942e-12,3.147113822228305e-12,1.0173701211698103e-11
0.1706371191135734,3.923928868662668e-12,3.147402407556678e-12,1.0258702348738938e-11
0.17119113573407202,3.9297088970893925e-12,3.166170865535225e-12,1.0394439706984958e-11
0.17174515235457063,3.931041199453383e-12,3.16693601723671e-12,1.041230236165255e-11
0.17229916897506925,3.9312186114562724e-12,3.171258062748692e-12,1.0505404628977922e-11
0.17285318559556787,3.963273915435274e-12,3.1834433944448177e-12,1.0748500360540485e-11
0.17340720221606648,4.019655089726923e-12,3.1868501974892152e-12,1.077297083335335e-11
0.1739612188365651,4.055933663192259e-12,3.1928468813385658e-12,1.0775150728782818e-11
0.1745152354570637,4.070640545266223e-12,3.1933793398920907e-12,1.0882449819042174e-11
0.17506925207756233,4.103727121714158e-12,3.20219925352999e-12,1.0972487984877366e-11
0.17562326869806094,4.119629921717634e-12,3.2401167241456544e-12,1.1016817459431107e-11
0.17617728531855956,4.150598618974538e-12,3.2902908432604056e-12,1.112567100148594e-11
0.17673130193905817,4.150748677473937e-12,3.324349580966447e-12,1.1180702301728365e-11
0.1772853185595568,4.17109960820127e-12,3.4729934227895643e-12,1.1272228559071955e-11
0.1778393351800554,4.235946328591704e-12,3.4956155273309274e-12,1.1306490028561138e-11
0.17839335180055402,4.244117250244985e-12,3.567128866757247e-12,1.1306490028561138e-11
0.17894736842105263,4.293135574399369e-12,3.5705711576400975e-12,1.1334641889148619e-11
0.17950138504155125,4.301110691325271e-12,3.6161062724134683e-12,1.1486772735167986e-11
0.18005540166204986,4.3489514930173545e-12,3.682072772183924e-12,1.1591593737938462e-11
0.18060941828254848,4.3690066229892025e-12,3.706494320012034e-12,1.1655506985270966e-11
0.1811634349030471,4.369633596482846e-12,3.724776093338085e-12,1.1683637543847655e-11
0.1817174515235457,4.406017990474846e-12,3.7311948472387075e-12,1.1700726481209384e-11
0.18227146814404432,4.408666663316799e-12,3.742693708928234e-12,1.1709731416724085e-11
0.18282548476454294,4.500538057950059e-12,3.767674879313781e-12,1.1860422008249855e-11
0.18337950138504155,4.53268335517156e-12,3.76841460490354e-12,1.187216438232683e-11
0.18393351800554017,4.534307000103505e-12,3.773701720213156e-12,1.202283290582144e-11
0.18448753462603878,4.539785907787104e-12,3.838393981308037e-12,1.2078385467738704e-11
0.1850415512465374,4.5561109299879425e-12,3.844750845050801e-12,1.2105011828422185e-11
0.18559556786703602,4.5561109299879425e-12,3.8541255935614314e-12,1.2259836893728009e-11
0.18614958448753463,4.5607581228637566e-12,3.875588031935266e-12,1.2374495531151726e-11
0.18670360110803325,4.599897513231333e-12,3.899317320846443e-12,1.2405245558653803e-11
0.18725761772853186,4.62812199246712e-12,3.92929207341778e-12,1.2429136896357249e-11
0.18781163434903048,4.648582709809939e-12,3.94641063334774e-12,1.2549552087936187e-11
0.1883656509695291,4.6691985713680676e-12,3.997335878451789e-12,1.258112787371753e-11
0.1889196675900277,4.690478381626855e-12,4.046849689542849e-12,1.2753474179327064e-11
0.18947368421052632,4.722455161464605e-12,4.061389798442734e-12,1.303038124352223e-11
0.19002770083102494,4.79122850609725e-12,4.096235621160581e-12,1.3187591141419223e-11
0.19058171745152355,4.79122850609725e-12,4.0968646798285685e-12,1.3338479874100869e-11
0.19113573407202217,4.798569679639998e-12,4.100221194729038e-12,1.3348889282062861e-11
0.19168975069252078,4.876028591499038e-12,4.1257287507288e-12,1.3429670734917799e-11
0.1922437673130194,4.9153005070518025e-12,4.146992498288041e-12,1.3465929603983943e-11
0.192797783933518,4.972924302414972e-12,4.1641668665594416e-12,1.3553468655340184e-11
0.19335180055401663,5.006734372812183e-12,4.202701862909954e-12,1.3680926401664139e-11
0.19390581717451524,5.034591725269662e-12,4.207766953504667e-12,1.3736479543519356e-11
0.19445983379501386,5.0966625601910934e-12,4.22199121602197e-12,1.3751463022690781e-11
0.19501385041551247,5.101871264644086e-12,4.2254694741074066e-12,1.3863705915769238e-11
0.1955678670360111,5.124232691054999e-12,4.260220858132397e-12,1.3945177733096389e-11
0.1961218836565097,5.169935308581264e-12,4.337816308560546e-12,1.4176800720285342e-11
0.19667590027700832,5.182875298215696e-12,4.3558554318599326e-12,1.5168715239796702e-11
0.19722991689750694,5.2315333366847064e-12,4.364147048932052e-12,1.5253318357702024e-11
0.19778393351800555,5.234918700458671e-12,4.4140618705696915e-12,1.5316606182094355e-11
0.19833795013850417,5.2590007021154955e-12,4.45770790675108e-12,1.5491409416193336e-11
0.19889196675900278,5.342281132333931e-12,4.472588669143873e-12,1.552101380352098e-11
0.1994459833795014,5.3483909920890035e-12,4.477837093143591e-12,1.5588501416121788e-11
0.2,5.3614712514211925e-12,4.480713312843092e-12,1.5739934851310792e-11
0.20055401662049863,5.372013065569567e-12,4.488934514215136e-12,1.5764258425069287e-11
0.20110803324099724,5.447349252978058e-12,4.491517851629737e-12,1.5920142458729016e-11
0.20166204986149586,5.464716140855195e-12,4.491517851629737e-12,1.6078473169892453e-11
0.20221606648199447,5.502417918119437e-12,4.50363569178704e-12,1.6514265487410692e-11
0.2027700831024931,5.5171420802952165e-12,4.512073985961905e-12,1.654135552158889e-11
0.2033240997229917,5.606759907690925e-12,4.519196719090576e-12,1.7086017086311855e-11
0.20387811634349032,5.625921010334937e-12,4.5325195640727316e-12,1.7086017086311855e-11
0.20443213296398893,5.654502700164964e-12,4.5325195640727316e-12,1.731770749183089e-11
0.20498614958448755,5.656632000829703e-12,4.663786752997992e-12,1.7373380310703307e-11
0.20554016620498616,5.690439287874028e-12,4.683963250591086e-12,1.743345468058768e-11
0.20609418282548475,5.713786190723627e-12,4.699754990909695e-12,1.743345468058768e-11
0.20664819944598337,5.723457479536376e-12,4.7402427036270755e-12,1.756958192059689e-11
0.20720221606648198,5.748947522966976e-12,4.7402427036270755e-12,1.82992041991078e-11
0.2077562326869806,5.7624989133202585e-12,4.788334759158701e-12,1.8309607216438863e-11
0.2083102493074792,5.775239782960904e-12,4.804674458628973e-12,1.8418458170367888e-11
0.20886426592797783,5.787145441690716e-12,4.871615531965175e-12,1.8686827604369164e-11
0.20941828254847644,5.817193975436068e-12,4.882046466457996e-12,1.8911937024284888e-11
0.20997229916897506,5.845145072684537e-12,4.985644380885423e-12,1.9048103421510905e-11
0.21052631578947367,5.858166450480081e-12,4.996836992164934e-12,1.996002796506258e-11
0.2110803324099723,5.9120497531772285e-12,5.01083284805341e-12,1.9989370583325553e-11
0.2116343490304709,5.920654899713379e-12,5.020962508091788e-12,2.008899853794472e-11
0.21218836565096952,5.937102961583988e-12,5.0294238962653494e-12,2.0493709328641718e-11
0.21274238227146813,5.9766906425094175e-12,5.038647244944313e-12,2.061745311685343e-11
0.21329639889196675,5.9766906425094175e-12,5.038752632042825e-12,2.064283021491861e-11
0.21385041551246536,6.054737320472529e-12,5.0413555672142054e-12,2.068098941030881e-11
0.21440443213296398,6.087951877097721e-12,5.046583339138042e-12,2.0868183477737855e-11
0.2149584487534626,6.087951877097721e-12,5.088958096754055e-12,2.1312008862146414e-11
0.2155124653739612,6.107175832872556e-12,5.102128527896995e-12,2.1479386963414174e-11
0.21606648199445982,6.165261969797981e-12,5.129180058041567e-12,2.184933847669057e-11
0.21662049861495844,6.170412963545684e-12,5.152291617276995e-12,2.1887340538831026e-11
0.21717451523545706,6.171296926758714e-12,5.193137833202773e-12,2.1984969922888864e-11
0.21772853185595567,6.179082512141262e-12,5.205795595108039e-12,2.2490107172565985e-11
0.21828254847645429,6.1799333628920745e-12,5.298504857347369e-12,2.2790026610171118e-11
0.2188365650969529,6.1831431771702385e-12,5.3204259942507194e-12,2.3069585451223357e-11
0.21939058171745152,6.1831431771702385e-12,5.336242624011168e-12,2.3136318484788592e-11
0.21994459833795013,6.1865556693082354e-12,5.358361054638737e-12,2.3275220285721783e-11
0.22049861495844875,6.200487843519509e-12,5.368051853831257e-12,2.3794423602454336e-11
0.22105263157894736,6.264545094698029e-12,5.409967078133861e-12,2.3806850664463152e-11
0.22160664819944598,6.2850320311803566e-12,5.4941768045906925e-12,2.4014461098287325e-11
0.2221606648199446,6.406313025951791e-12,5.57994373819282e-12,2.4902120334159256e-11
0.2227146814404432,6.441772747727777e-12,5.587667111117665e-12,2.5490010452934377e-11
0.22326869806094182,6.512870019237402e-12,5.592659176452731e-12,2.601982503333717e-11
0.22382271468144044,6.533526418864857e-12,5.605865336057203e-12,2.6333588745340944e-11
0.22437673130193905,6.533526418864857e-12,5.6153227507938716e-12,2.663294928731663e-11
0.22493074792243767,6.536588588391068e-12,5.617132303443012e-12,2.7332614255747402e-11
0.22548476454293628,6.544750524695024e-12,5.630781033421565e-12,2.7420745739162283e-11
0.2260387811634349,6.548833176613464e-12,5.659581762499346e-12,2.8431865127879777e-11
0.22659279778393351,6.5519578541810864e-12,5.679613334596102e-12,2.8840678778273534e-11
0.22714681440443213,6.576656010090168e-12,5.689608611165716e-12,2.8908239743418286e-11
0.22770083102493074,6.578987374669251e-12,5.697222864022363e-12,3.0855585331906784e-11
0.22825484764542936,6.636559747499243e-12,5.7185135761437126e-12,3.105413580398295e-11
0.22880886426592797,6.6432635143081156e-12,5.750684671717177e-12,3.1487444755039565e-11
0.2293628808864266,6.667927428165019e-12,5.777085549064309e-12,3.313823041827328e-11
0.2299168975069252,6.668252042162847e-12,5.826503415385307e-12,3.361204121104288e-11
0.23047091412742382,6.672543335379517e-12,5.841196752960347e-12,3.4271707282998e-11
0.23102493074792244,6.7189326300724135e-12,5.854399267380429e-12,3.4271707282998e-11
0.23157894736842105,6.749565138207209e-12,5.9089997411686416e-12,3.4413027931228376e-11
0.23213296398891967,6.786061918131425e-12,5.930880902614637e-12,3.5509871437910307e-11
0.23268698060941828,6.812818958260496e-12,5.9528765089105996e-12,3.569179530229218e-11
0.2332409972299169,6.891646076656054e-12,5.9528765089105996e-12,3.6044341534716694e-11
0.2337950138504155,6.894591624550679e-12,5.9642064548873454e-12,3.652806686058361e-11
0.23434903047091413,6.9356641130926554e-12,6.0382099288060696e-12,3.6567805424730376e-11
0.23490304709141274,6.954009044735158e-12,6.0414905954568675e-12,3.708667518334403e-11
0.23545706371191136,6.959251690543193e-12,6.061312258529185e-12,3.7215739093670673e-11
0.23601108033240997,7.032476629909808e-12,6.065783592787951e-12,3.818200269430856e-11
0.2365650969529086,7.032476629909808e-12,6.065783592787951e-12,4.177400774597246e-11
0.2371191135734072,7.117248515265772e-12,6.130393642745847e-12,4.186136137443492e-11
0.23767313019390582,7.128993638165441e-12,6.14466365575277e-12,4.260497394528172e-11
0.23822714681440443,7.132675377895333e-12,6.198547849598233e-12,4.274904987410251e-11
0.23878116343490305,7.1563194757100926e-12,6.237659561420293e-12,4.342856733948725e-11
0.23933518005540166,7.189611273835806e-12,6.265768605483721e-12,4.355459396341631e-11
0.23988919667590028,7.214068268184038e-12,6.266254738725993e-12,4.383160761508689e-11
0.2404432132963989,7.225533489181391e-12,6.273361349617114e-12,4.435205459939096e-11
0.2409972299168975,7.2415497486445e-12,6.330664441512703e-12,4.474883933588787e-11
0.24155124653739612,7.2754333474554124e-12,6.3693715015494955e-12,4.4749861163138717e-11
0.24210526315789474,7.345610759060302e-12,6.381705714160528e-12,4.499080761752738e-11
0.24265927977839336,7.347165857871597e-12,6.381989193296183e-12,4.6089986710432054e-11
0.24321329639889197,7.365681046713719e-12,6.432323910934942e-12,4.6849834746809753e-11
0.24376731301939059,7.365681046713719e-12,6.43688351449118e-12,5.029109845660051e-11
0.2443213296398892,7.441980133346814e-12,6.486844177135031e-12,5.029109845660051e-11
0.24487534626038782,7.466281338801416e-12,6.49191892086758e-12,5.185716088491377e-11
0.24542936288088643,7.466281338801416e-12,6.49191892086758e-12,5.216606841643152e-11
0.24598337950138505,7.467380544232042e-12,6.526658693548268e-12,5.4845039794311423e-11
0.24653739612188366,7.505649811467584e-12,6.540621314013926e-12,5.546065478378225e-11
0.24709141274238228,7.558212682987685e-12,6.592527802304674e-12,5.7301959121924295e-11
0.2476454293628809,7.687324856194935e-12,6.6068650729434045e-12,5.731701907550564e-11
0.2481994459833795,7.697583615034009e-12,6.627242000078059e-12,5.838059216739199e-11
0.24875346260387812,7.747929535935438e-12,6.656589291780006e-12,5.936914201952559e-11
0.24930747922437674,7.750878982020702e-12,6.668069485429472e-12,6.029729229909299e-11
0.24986149584487535,7.803154713132371e-12,6.798308052970088e-12,6.029729229909299e-11
0.25041551246537397,7.804080982738608e-12,6.857244093744669e-12,6.18018587021859e-11
0.25096952908587256,7.875923708460523e-12,6.864839974507014e-12,6.207351017254396e-11
0.2515235457063712,7.884294354567564e-12,6.887064614975099e-12,6.375467389991055e-11
0.2520775623268698,7.884294354567564e-12,6.947011277456455e-12,6.48862638967216e-11
0.25263157894736843,7.982573529275901e-12,7.061810193125453e-12,6.645071256171417e-11
0.253185595567867,7.983692337694719e-12,7.117944153944401e-12,6.684809405050252e-11
0.25373961218836566,8.006416052936745e-12,7.149663317821877e-12,6.710383978766952e-11
0.25429362880886425,8.024449920249517e-12,7.178719889763462e-12,6.854529766858753e-11
0.2548476454293629,8.099535133013295e-12,7.2002265298971684e-12,7.05861461397103e-11
0.2554016620498615,8.18307370587435e-12,7.2002265298971684e-12,7.084610946782164e-11
0.2559556786703601,8.186410225674215e-12,7.202201038207414e-12,7.133436739165916e-11
0.2565096952908587,8.202464561657123e-12,7.202201038207414e-12,7.139332182001067e-11
0.25706371191135735,8.297317772004882e-12,7.253451716540081e-12,7.213825176119869e-11
0.25761772853185594,8.329250581847191e-12,7.281926469998239e-12,7.258434110139505e-11
0.2581717451523546,8.329807208005519e-12,7.312767737081793e-12,7.264420256508633e-11
0.25872576177285317,8.364785299613743e-12,7.320501512201642e-12,7.540333298603557e-11
0.2592797783933518,8.438342780598968e-12,7.422325204940086e-12,7.540333298603557e-11
0.2598337950138504,8.443467410345267e-12,7.443446991099438e-12,7.55163289642203e-11
0.26038781163434904,8.445816109450812e-12,7.443446991099438e-12,7.737578684459759e-11
0.26094182825484763,8.453871247699402e-12,7.452706796936074e-12,7.81291237687537e-11
0.2614958448753463,8.462098342237051e-12,7.478689085481406e-12,7.818383585471905e-11
0.26204986149584486,8.47752430092307e-12,7.530375266636651e-12,7.935575156555926e-11
0.2626038781163435,8.497098877517582e-12,7.581369674201576e-12,8.07671257482472e-11
0.2631578947368421,8.523318603364857e-12,7.582529580400187e-12,8.374086122656969e-11
0.26371191135734073,8.536984152222005e-12,7.58583923768573e-12,8.439138142236094e-11
0.2642659279778393,8.551846523621708e-12,7.645175421359741e-12,8.742280005008223e-11
0.26481994459833796,8.587729284103896e-12,7.669454424168317e-12,8.854631798514494e-11
0.26537396121883655,8.68809556235438e-12,7.683055197493886e-12,9.076174481406479e-11
0.2659279778393352,8.709827435143137e-12,7.698835971405815e-12,9.34540295887543e-11
0.2664819944598338,8.723557336533584e-12,7.702072856195642e-12,9.973591141849542e-11
0.2670360110803324,8.729880072783652e-12,7.725850667633773e-12,9.980309154174048e-11
0.267590027700831,8.77332556250253e-12,7.766638332576898e-12,9.999713598981651e-11
0.26814404432132966,8.840364179590274e-12,7.773045849909466e-12,1.0061669062266072e-10
0.26869806094182824,8.845148983346785e-12,7.880547085614635e-12,1.0078651748719007e-10
0.2692520775623269,8.858594608572508e-12,7.924759694985891e-12,1.0161168414034705e-10
0.2698060941828255,8.886949446406346e-12,7.94133937182751e-12,1.0433744321971607e-10
0.2703601108033241,8.894719990925591e-12,7.974999973656745e-12,1.0698370492061495e-10
0.2709141274238227,8.899763708381177e-12,8.009053130742946e-12,1.0699490604211117e-10
0.27146814404432135,8.932496645824527e-12,8.04780596080848e-12,1.0866901616691763e-10
0.27202216066481993,8.936454440809025e-12,8.072405080332377e-12,1.130056632028555e-10
0.2725761772853186,8.945077177625608e-12,8.108689830335593e-12,1.188263249982666e-10
0.27313019390581716,9.03806058483582e-12,8.128044595644756e-12,1.1943534999420079e-10
0.2736842105263158,9.043480635825751e-12,8.254409615617375e-12,1.2829057192386554e-10
0.2742382271468144,9.122276951002886e-12,8.273064685501612e-12,1.2829057192386554e-10
0.27479224376731304,9.242811735451374e-12,8.27503261156833e-12,1.3039223122660577e-10
0.2753462603878116,9.467390011059009e-12,8.285434401272445e-12,1.3409400084511847e-10
0.27590027700831027,9.533582611882807e-12,8.319837350988007e-12,1.343155222503273e-10
0.27645429362880886,9.547241824298882e-12,8.417307566963776e-12,1.3437760631888958e-10
0.2770083102493075,9.555444178676055e-12,8.420339832694482e-12,1.3610336134916348e-10
0.2775623268698061,9.725533320904917e-12,8.46913096895086e-12,1.392100650440842e-10
0.27811634349030473,9.725533320904917e-12,8.469349794178613e-12,1.3980372988925186e-10
0.2786703601108033,9.96461823977946e-12,8.508669317479776e-12,1.423358417222244e-10
0.27922437673130196,1.0070424277568636e-11,8.512672134860664e-12,1.4519421136487162e-10
0.27977839335180055,1.0173745935070333e-11,8.52678877216899e-12,1.4686534826409975e-10
0.2803324099722992,1.0176274737825301e-11,8.657064763956861e-12,1.529224908658462e-10
0.2808864265927978,1.0345217519273099e-11,8.670174513219267e-12,1.610659196458164e-10
0.2814404432132964,1.0414965572498558e-11,8.706537490244406e-12,1.6375621914341534e-10
0.281994459833795,1.0420096131128346e-11,8.722589064235654e-12,1.6699096242210317e-10
0.28254847645429365,1.0455606281936001e-11,8.76967975339008e-12,1.7039010494650408e-10
0.28310249307479224,1.0504268071235223e-11,8.800719769495597e-12,1.7532733982125172e-10
0.2836565096952909,1.0609076960619172e-11,8.809314521291177e-12,1.7545250128801195e-10
0.28421052631578947,1.0622486714122896e-11,8.833556764466756e-12,1.7545250128801195e-10
0.2847645429362881,1.0687737479591154e-11,8.85616968439067e-12,1.871276255797776e-10
0.2853185595567867,1.0698778296574243e-11,8.875149246507513e-12,1.934846637073998e-10
0.28587257617728534,1.0709155689422943e-11,8.906382055744277e-12,1.9386633259998284e-10
0.28642659279778393,1.0749432714084557e-11,8.93542159113349e-12,1.9788821329170547e-10
0.2869806094182826,1.0813596329486775e-11,8.986824059264684e-12,2.0283443204892746e-10
0.28753462603878116,1.0866197408991414e-11,9.090073671114714e-12,2.0328562786393576e-10
0.2880886426592798,1.087240769601003e-11,9.215905751418539e-12,2.0328562786393576e-10
0.2886426592797784,1.0960008696053362e-11,9.37024274364581e-12,2.0351751634635386e-10
0.28919667590027703,1.1111657243937207e-11,9.443737523246938e-12,2.1215666089670926e-10
0.2897506925207756,1.1277414165063696e-11,9.459867889992939e-12,2.1829701233414599e-10
0.29030470914127426,1.1308430988167771e-11,9.526243753206006e-12,2.1937179883515172e-10
0.29085872576177285,1.1456778178824018e-11,9.603729626810309e-12,2.2074734918432839e-10
0.2914127423822715,1.1515480673050392e-11,9.698058482840324e-12,2.2236745831010073e-10
0.2919667590027701,1.170254642965102e-11,9.698058482840324e-12,2.2699799853090056e-10
0.2925207756232687,1.1843295950230635e-11,9.85389645881244e-12,2.342214433812367e-10
0.2930747922437673,1.1848067548368786e-11,9.880733322107424e-12,2.34370677462112e-10
0.29362880886426596,1.1890073652396705e-11,9.947550211771875e-12,2.40680244709161e-10
0.29418282548476454,1.1948678266834923e-11,9.963828400676388e-12,2.642669413515985e-10
0.29473684210526313,1.204086412397548e-11,1.0116260561988543e-11,2.8076779685445855e-10
0.2952908587257618,1.2127902531245848e-11,1.022126207915062e-11,2.820169340799239e-10
0.29584487534626036,1.2192758973593926e-11,1.0255312045278817e-11,2.823751377960598e-10
0.296398891966759,1.220012533781259e-11,1.0322938558454572e-11,2.8560020003563896e-10
0.2969529085872576,1.239647024225246e-11,1.039291369908217e-11,3.141330195186595e-10
0.29750692520775623,1.2409380198836045e-11,1.0393623496380096e-11,3.150655851790331e-10
0.2980609418282548,1.2567492992387756e-11,1.0416015657086238e-11,3.24183192436159e-10
0.29861495844875346,1.2593549023277682e-11,1.0445887780925964e-11,3.2552865763182026e-10
0.29916897506925205,1.2641917618052748e-11,1.0473813599946168e-11,3.339477083287915e-10
0.2997229916897507,1.2695602594524976e-11,1.0518594198637308e-11,3.3422280499672896e-10
0.3002770083102493,1.3035472566907583e-11,1.0572605393891522e-11,3.3855035770972464e-10
0.3008310249307479,1.3311294418902376e-11,1.0680244479808608e-11,3.47441885530952e-10
0.3013850415512465,1.3342803185869762e-11,1.0844477465486742e-11,3.4957338839885587e-10
0.30193905817174516,1.3386491712068286e-11,1.0910765033238251e-11,3.518996302480651e-10
0.30249307479224374,1.3451217611313577e-11,1.0980143917956982e-11,3.809938443181092e-10
0.3030470914127424,1.3726665806018064e-11,1.099838595720064e-11,4.170040609656604e-10
0.303601108033241,1.3750155120054973e-11,1.1057811976247407e-11,4.243376022614415e-10
0.3041551246537396,1.3817727802230385e-11,1.1200300279919788e-11,4.323736166703729e-10
0.3047091412742382,1.386757692370997e-11,1.1339600641969896e-11,4.4407291029826224e-10
0.30526315789473685,1.404377628755165e-11,1.139303426942098e-11,4.4407291029826224e-10
0.30581717451523543,1.4169786443149737e-11,1.146356639106005e-11,4.557091830665345e-10
0.3063711911357341,1.4196652514438205e-11,1.1656203772243873e-11,4.587019724800853e-10
0.30692520775623267,1.4202130518299997e-11,1.1712816986345966e-11,4.783127079162895e-10
0.3074792243767313,1.4721378963236804e-11,1.1741846579837789e-11,4.858219317544516e-10
0.3080332409972299,1.477139622991273e-11,1.1791229508142736e-11,4.936562705930889e-10
0.30858725761772854,1.5076508494915045e-11,1.1858881445336749e-11,4.944942753812157e-10
0.3091412742382271,1.5157138933419863e-11,1.190278958686606e-11,4.951406866089076e-10
0.30969529085872577,1.5390036900550996e-11,1.1906157357701083e-11,4.969973361813297e-10
0.31024930747922436,1.5390036900550996e-11,1.1924282618589493e-11,5.211191467140943e-10
0.310803324099723,1.5390036900550996e-11,1.2108050029563457e-11,5.448416097527503e-10
0.3113573407202216,1.5434333138179008e-11,1.2155977721155867e-11,5.721668532203434e-10
0.31191135734072023,1.5437702036990275e-11,1.2283922126064856e-11,5.770706078461498e-10
0.3124653739612188,1.5480073979240725e-11,1.2354902647593915e-11,6.002810352818778e-10
0.31301939058171746,1.5503712942053755e-11,1.2505023773026017e-11,6.11758834290377e-10
0.31357340720221605,1.5624771469168373e-11,1.2516546115364456e-11,6.184485963017592e-10
0.3141274238227147,1.565548843626903e-11,1.2562979648240565e-11,6.184485963017592e-10
0.3146814404432133,1.565548843626903e-11,1.2616197057840956e-11,6.184485963017592e-10
0.3152354570637119,1.5739079241885948e-11,1.2954147005384693e-11,6.185424818142867e-10
0.3157894736842105,1.5848074116288542e-11,1.3205138158266129e-11,6.268272662931079e-10
0.31634349030470915,1.5973154560213517e-11,1.3301472476801652e-11,6.283195272395816e-10
0.31689750692520774,1.6026148299204153e-11,1.3378427655266667e-11,6.386276720852135e-10
0.3174515235457064,1.6042737114309088e-11,1.3452137754572867e-11,6.529677056588172e-10
0.31800554016620497,1.625273895240552e-11,1.3546322592711117e-11,6.532761840392139e-10
0.3185595567867036,1.662312880335868e-11,1.36482183799682e-11,6.79836045045095e-10
0.3191135734072022,1.6642254174917915e-11,1.3663578085762178e-11,6.79836045045095e-10
0.31966759002770084,1.6802996340580354e-11,1.3738231532547947e-11,6.829533185263415e-10
0.32022160664819943,1.6856026309694076e-11,1.3766083608869603e-11,7.08644549044031e-10
0.3207756232686981,1.690974978520875e-11,1.383594759064295e-11,7.377800525670448e-10
0.32132963988919666,1.6937861198325167e-11,1.3853481515157378e-11,7.377800525670448e-10
0.3218836565096953,1.7303357346066706e-11,1.385854961905467e-11,7.432574824345893e-10
0.3224376731301939,1.7377519579856335e-11,1.3890561520427827e-11,7.472502673347948e-10
0.32299168975069253,1.7485570846266107e-11,1.4501486957489056e-11,7.76129057526878e-10
0.3235457063711911,1.7616427969157795e-11,1.453110029880268e-11,7.967108085635185e-10
0.32409972299168976,1.7632841845011925e-11,1.4594776340017223e-11,8.080799778103762e-10
0.32465373961218835,1.7640909762792238e-11,1.4652627849369235e-11,8.176695996630123e-10
0.325207756232687,1.7929327731344015e-11,1.5014785891267262e-11,8.283299850070013e-10
0.3257617728531856,1.8068432498277653e-11,1.504215579002708e-11,8.519666078451771e-10
0.3263157894736842,1.8068432498277653e-11,1.5143548238321095e-11,8.636203778188523e-10
0.3268698060941828,1.818125597386744e-11,1.522018364015466e-11,9.045647474142488e-10
0.32742382271468146,1.8233623270855428e-11,1.522018364015466e-11,9.247873703086282e-10
0.32797783933518004,1.830197667818381e-11,1.522018364015466e-11,1.0174946397838138e-9
0.3285318559556787,1.8381337285587646e-11,1.5226845652142303e-11,1.0505913868995002e-9
0.3290858725761773,1.8551013726699106e-11,1.529660736980856e-11,1.0901808728605448e-9
0.3296398891966759,1.863910258233636e-11,1.5394439135433834e-11,1.1315436456173158e-9
0.3301939058171745,1.8743083209956176e-11,1.5409174541764252e-11,1.1871451738839027e-9
0.33074792243767315,1.8782984543503014e-11,1.5440244759958044e-11,1.1922378610009251e-9
0.33130193905817173,1.8801732298395067e-11,1.5574854288528506e-11,1.284921139557144e-9
0.3318559556786704,1.8801732298395067e-11,1.5577302517838744e-11,1.3217140065695822e-9
0.33240997229916897,1.8932839343912234e-11,1.561451686885491e-11,1.353712481545838e-9
0.3329639889196676,1.8932839343912234e-11,1.561451686885491e-11,1.3776062755892884e-9
0.3335180055401662,1.9021675372385694e-11,1.568569534157165e-11,1.3791965988465797e-9
0.33407202216066484,1.9186740169961013e-11,1.573278381653747e-11,1.3950873583881644e-9
0.3346260387811634,1.9214616065164057e-11,1.5746748070516695e-11,1.4313503233519623e-9
0.33518005540166207,1.9346674854009426e-11,1.5909684436205797e-11,1.5125277317480026e-9
0.33573407202216066,1.965063074320862e-11,1.591299046105005e-11,1.5918005341253486e-9
0.3362880886426593,1.974095812287514e-11,1.5958174449593102e-11,1.616460038280015e-9
0.3368421052631579,1.9886949059559604e-11,1.6113561733648238e-11,1.6495410503118097e-9
0.33739612188365653,2.004633411859295e-11,1.6250096274679965e-11,1.6513290804138128e-9
0.3379501385041551,2.0166415137416292e-11,1.6432179138794418e-11,1.6548121233789465e-9
0.33850415512465376,2.0282739594461662e-11,1.6565631370999955e-11,1.675616140950266e-9
0.33905817174515235,2.0468529160047392e-11,1.6722988478444602e-11,1.6994563918711724e-9
0.339612188365651,2.0621032578481016e-11,1.6939267879183178e-11,1.722859782568446e-9
0.3401662049861496,2.0899089107313383e-11,1.6974750116433128e-11,1.7413782260442567e-9
0.3407202216066482,2.0980809027204574e-11,1.6974750116433128e-11,1.7413782260442567e-9
0.3412742382271468,2.1112263961867465e-11,1.7134798146742374e-11,1.7463825153603536e-9
0.34182825484764545,2.1117941883578208e-11,1.7134798146742374e-11,1.7928025155129605e-9
0.34238227146814404,2.1281929089348478e-11,1.715400988350029e-11,1.7977937272267886e-9
0.3429362880886427,2.157454419896686e-11,1.721517519802824e-11,1.8024693805348006e-9
0.34349030470914127,2.2589429778614202e-11,1.7226271593531798e-11,1.9120930815437807e-9
0.3440443213296399,2.2710434531139363e-11,1.7459477122843212e-11,1.919153112613545e-9
0.3445983379501385,2.3000790396707713e-11,1.7958982713795146e-11,1.9349248108199398e-9
0.34515235457063714,2.3052817270327456e-11,1.802343487878419e-11,1.9917296381274692e-9
0.34570637119113573,2.3074325670036093e-11,1.839496179191286e-11,2.071149052495698e-9
0.3462603878116344,2.3111890155866283e-11,1.8433479832369817e-11,2.150112747802993e-9
0.34681440443213296,2.317479930820802e-11,1.8444564724223104e-11,2.6475613939712446e-9
0.3473684210526316,2.3387407302033193e-11,1.8454784230016084e-11,2.6800849689919606e-9
0.3479224376731302,2.355926048930175e-11,1.8586251274774033e-11,2.6813633392902227e-9
0.34847645429362883,2.355926048930175e-11,1.868702032094652e-11,2.915550856150868e-9
0.3490304709141274,2.3603608453141863e-11,1.868702032094652e-11,2.939396671556641e-9
0.34958448753462606,2.3780482803940845e-11,1.8708448383709736e-11,2.971796009584707e-9
0.35013850415512465,2.3831775879131252e-11,1.8708448383709736e-11,2.9764940552184554e-9
0.3506925207756233,2.3880072286815257e-11,1.8708448383709736e-11,2.9914486792905404e-9
0.3512465373961219,2.394024076884078e-11,1.882361415316773e-11,3.0655381401415527e-9
0.3518005540166205,2.40176903152805e-11,1.892166250978603e-11,3.0900791762545094e-9
0.3523545706371191,2.40176903152805e-11,1.892166250978603e-11,3.3842022875029775e-9
0.35290858725761776,2.4062196269786824e-11,1.9018824446096565e-11,3.415303081574442e-9
0.35346260387811634,2.4440350625988174e-11,1.95032399166162e-11,3.4164371485503566e-9
0.35401662049861493,2.472286658109701e-11,1.961414064062699e-11,3.4889188209199544e-9
0.3545706371191136,2.47663365464074e-11,1.9663905195388448e-11,3.516520313438678e-9
0.35512465373961216,2.4947199125734433e-11,1.9689128818465414e-11,3.528023546365369e-9
0.3556786703601108,2.50493137823484e-11,1.9889594003528714e-11,3.6863195062216907e-9
0.3562326869806094,2.517996923252605e-11,1.9918476921968945e-11,3.850394001198089e-9
0.35678670360110804,2.5725403105256207e-11,2.0023019176570326e-11,3.908540781345366e-9
0.3573407202216066,2.5847568249495472e-11,2.003416019960433e-11,3.933372287761399e-9
0.35789473684210527,2.6012825785365674e-11,2.0092798403704947e-11,4.112750424172835e-9
0.35844875346260385,2.611461679659381e-11,2.0341237186176795e-11,4.114957804936752e-9
0.3590027700831025,2.6159477669288266e-11,2.065598695011381e-11,4.19115465355877e-9
0.3595567867036011,2.6190795524694013e-11,2.137169775708979e-11,4.19115465355877e-9
0.3601108033240997,2.6754490099168724e-11,2.1543685541316798e-11,4.3735900313676335e-9
0.3606648199445983,2.7000085410495663e-11,2.2005397976907996e-11,4.41613734365766e-9
0.36121883656509696,2.747137149524598e-11,2.2226416857113406e-11,4.446647115601221e-9
0.36177285318559554,2.752459738556836e-11,2.236746747708994e-11,4.548256521985735e-9
0.3623268698060942,2.7688437987076857e-11,2.2547126014344944e-11,4.548256521985735e-9
0.3628808864265928,2.7740792800718753e-11,2.2568888822137248e-11,4.570064491474299e-9
0.3634349030470914,2.7785382970756757e-11,2.259795717146231e-11,4.5873674606555476e-9
0.36398891966759,2.7903461930365723e-11,2.274969895346892e-11,4.8192653098488005e-9
0.36454293628808865,2.7962164941409035e-11,2.2776080315505934e-11,4.8192653098488005e-9
0.36509695290858724,2.8120682186792755e-11,2.2840627965409652e-11,4.8192653098488005e-9
0.3656509695290859,2.8290774721119018e-11,2.287164599356758e-11,4.841569285942239e-9
0.36620498614958447,2.8356886003321633e-11,2.3242414301007473e-11,4.968520506078061e-9
0.3667590027700831,2.836696754565606e-11,2.3384074558232036e-11,5.030747275258581e-9
0.3673130193905817,2.8369821402639286e-11,2.3384074558232036e-11,5.078395645090537e-9
0.36786703601108034,2.90917724676347e-11,2.3704025528631348e-11,5.11880042541141e-9
0.3684210526315789,2.912165191190872e-11,2.3710396501588685e-11,5.1883232096033365e-9
0.36897506925207757,2.922866667632708e-11,2.3758986198348395e-11,5.2430385165093794e-9
0.36952908587257616,2.9579035398743256e-11,2.376280037575753e-11,5.309725312073757e-9
0.3700831024930748,2.9631737847926916e-11,2.3772874153148814e-11,5.309725312073757e-9
0.3706371191135734,3.011012209162149e-11,2.3772874153148814e-11,5.681775409500539e-9
0.37119113573407203,3.0212359981097466e-11,2.391471403572696e-11,5.684775974730964e-9
0.3717451523545706,3.0441778503181986e-11,2.4236305539727848e-11,5.804985853868525e-9
0.37229916897506926,3.048960252487847e-11,2.4301192302903542e-11,5.909817288618469e-9
0.37285318559556785,3.088467791575244e-11,2.4630841580099557e-11,6.135360858529028e-9
0.3734072022160665,3.099520023965601e-11,2.4685750806316054e-11,6.170514057918276e-9
0.3739612188365651,3.118456438454602e-11,2.4702811449179222e-11,6.266000422436149e-9
0.3745152354570637,3.1575438391518606e-11,2.4952377979238288e-11,6.398669636325571e-9
0.3750692520775623,3.165828192389435e-11,2.5446578502325653e-11,6.522861890915453e-9
0.37562326869806095,3.167080952664672e-11,2.592854772989422e-11,6.671847902183198e-9
0.37617728531855954,3.172346571851865e-11,2.5932527876239935e-11,6.719016987270353e-9
0.3767313019390582,3.2163649045511724e-11,2.6001482003223006e-11,6.865326560106825e-9
0.37728531855955677,3.2273197387748556e-11,2.647947411318057e-11,7.294971401087059e-9
0.3778393351800554,3.2324028499835495e-11,2.6663955322534507e-11,7.52148133824144e-9
0.378393351800554,3.248693309984994e-11,2.6903645010560188e-11,7.761668103823178e-9
0.37894736842105264,3.2872506074915284e-11,2.6947474158143556e-11,7.945024124102932e-9
0.37950138504155123,3.3143553326166787e-11,2.7000009169865532e-11,8.041402042994163e-9
0.3800554016620499,3.320620987166285e-11,2.710174657789007e-11,8.335346385825116e-9
0.38060941828254846,3.33238305165593e-11,2.7434751672534388e-11,8.758864986435787e-9
0.3811634349030471,3.3510994879228046e-11,2.7578154692715542e-11,9.969307288022034e-9
0.3817174515235457,3.3863896030388354e-11,2.758961266424953e-11,1.0050448179930295e-8
0.38227146814404434,3.419607846909566e-11,2.765650060757799e-11,1.016142319454933e-8
0.3828254847645429,3.422061272129045e-11,2.8074842905336924e-11,1.0430393861203361e-8
0.38337950138504157,3.4253053042556694e-11,2.8196357284047946e-11,1.063666400898538e-8
0.38393351800554015,3.4576602965027736e-11,2.8201157526433525e-11,1.0857578036402268e-8
0.3844875346260388,3.47986627051095e-11,2.8792220568441813e-11,1.0878707039834075e-8
0.3850415512465374,3.4956588076952376e-11,2.8865877502634555e-11,1.0920692340156902e-8
0.385595567867036,3.5154596143864706e-11,2.893131311732123e-11,1.1109985283275652e-8
0.3861495844875346,3.5220263477107217e-11,2.8956819645347875e-11,1.1876405393364078e-8
0.38670360110803326,3.544847016177226e-11,2.9035031782653604e-11,1.20202875137138e-8
0.38725761772853184,3.544847016177226e-11,2.913354562828586e-11,1.2319090876294825e-8
0.3878116343490305,3.5577529961133766e-11,2.9349745716743466e-11,1.2347127645577307e-8
0.3883656509695291,3.572633256399063e-11,2.9578712412861647e-11,1.4650698239207687e-8
0.3889196675900277,3.575471690842459e-11,2.9621328666437145e-11,1.4743898644577364e-8
0.3894736842105263,3.60908076145933e-11,3.007936615141505e-11,1.574249223731732e-8
0.39002770083102495,3.614787703020936e-11,3.0118049792088334e-11,1.5755671897256598e-8
0.39058171745152354,3.617149263233355e-11,3.029190436158199e-11,1.582225792745108e-8
0.3911357340720222,3.6447268277228704e-11,3.075397976004662e-11,1.6030111855613614e-8
0.39168975069252077,3.653874457302476e-11,3.083612107077834e-11,1.608810686995321e-8
0.3922437673130194,3.68143145780177e-11,3.1073698129111557e-11,1.633599494407229e-8
0.392797783933518,3.69979012275256e-11,3.1381824507591375e-11,1.682102931710845e-8
0.39335180055401664,3.73412326835767e-11,3.1436003466706265e-11,1.6988914346537623e-8
0.3939058171745152,3.7472162393171264e-11,3.1443380160970604e-11,1.7095813677040148e-8
0.39445983379501387,3.780203882098579e-11,3.181850175415318e-11,1.786226626424733e-8
0.39501385041551246,3.803211085258832e-11,3.197373201734455e-11,1.8265617923146643e-8
0.3955678670360111,3.8366190672497376e-11,3.207149938562987e-11,1.8348606925034108e-8
0.3961218836565097,3.8474383063040036e-11,3.2082479676576915e-11,1.8497033865455508e-8
0.39667590027700833,3.902881776773028e-11,3.2154971796534024e-11,1.8597719299878878e-8
0.3972299168975069,3.9054526873967045e-11,3.218806231499965e-11,1.940802832406472e-8
0.39778393351800556,3.9165812525095705e-11,3.264983726822433e-11,1.9585884166357132e-8
0.39833795013850415,3.9533543452852545e-11,3.2983972085231925e-11,2.0538469996867142e-8
0.3988919667590028,4.0025116361569933e-11,3.307246365218824e-11,2.1363289038267913e-8
0.3994459833795014,4.012523839633359e-11,3.314834653946114e-11,2.190173232646688e-8
0.4,4.067675314808515e-11,3.320906450519433e-11,2.2146996890660645e-8
0.4005540166204986,4.1208573227122266e-11,3.3656360056067454e-11,2.326487593232754e-8
0.40110803324099725,4.137601608460769e-11,3.38044923906355e-11,2.326487593232754e-8
0.40166204986149584,4.186552245107665e-11,3.44667220922479e-11,2.3876455849981923e-8
0.4022160664819945,4.1980383803445875e-11,3.4596082815857494e-11,2.391647261962923e-8
0.40277008310249307,4.2544751361684224e-11,3.48812224840733e-11,2.406292574109785e-8
0.4033240997229917,4.315879700787486e-11,3.490751264845225e-11,2.659167120510235e-8
0.4038781163434903,4.315879700787486e-11,3.490751264845225e-11,2.6902420587350374e-8
0.40443213296398894,4.377667758832844e-11,3.494919253004118e-11,2.6935647972949395e-8
0.40498614958448753,4.393773963968645e-11,3.499024467892217e-11,2.760194477251698e-8
0.4055401662049862,4.484895002906829e-11,3.509718419358134e-11,2.8710723945857905e-8
0.40609418282548476,4.490695989482567e-11,3.5427638847689335e-11,2.8769375529324525e-8
0.4066481994459834,4.5858374093237507e-11,3.5751342698381714e-11,2.9211247695542516e-8
0.407202216066482,4.649010607643484e-11,3.579200063511718e-11,2.9568929034091533e-8
0.40775623268698064,4.655952672186191e-11,3.5881502209350254e-11,3.0868549986097005e-8
0.4083102493074792,4.676113729978808e-11,3.602511480925038e-11,3.46092054644658e-8
0.40886426592797787,4.6801759944688756e-11,3.63046322869743e-11,3.557854291596884e-8
0.40941828254847645,4.6801759944688756e-11,3.6480698157361814e-11,3.72991104986402e-8
0.4099722991689751,4.737559023612905e-11,3.6674866515335246e-11,3.72991104986402e-8
0.4105263157894737,4.747589231815792e-11,3.6775584294033225e-11,3.7452058836698955e-8
0.4110803324099723,4.764550593256048e-11,3.6899207891593126e-11,3.807349133834585e-8
0.4116343490304709,4.767370073538343e-11,3.721735767822749e-11,3.8131200726215916e-8
0.4121883656509695,4.804437645048548e-11,3.7552211921026e-11,3.9155890312286544e-8
0.41274238227146814,4.8443864983326997e-11,3.76670726083267e-11,3.9165827945876295e-8
0.41329639889196673,4.8753729297076896e-11,3.770537767004217e-11,4.466383110952562e-8
0.4138504155124654,4.9197438021625425e-11,3.8148468236046825e-11,4.4952961894196625e-8
0.41440443213296396,4.98132028461466e-11,3.864637847654918e-11,4.547498265374309e-8
0.4149584487534626,4.9904158845998196e-11,3.8658541765237654e-11,4.731458734312854e-8
0.4155124653739612,5.039275581770396e-11,3.891889737464354e-11,4.8383281946738775e-8
0.41606648199445984,5.054457627126521e-11,3.920054295591031e-11,5.066473321550149e-8
0.4166204986149584,5.0848565892215584e-11,3.9209825119189846e-11,5.4162418328217855e-8
0.41717451523545707,5.1103291828787117e-11,3.977076797591701e-11,5.456823401400341e-8
0.41772853185595565,5.1119007996657676e-11,3.990371968416918e-11,5.78334390804996e-8
0.4182825484764543,5.124125078585059e-11,4.095629909224918e-11,6.057595065885053e-8
0.4188365650969529,5.188582615732332e-11,4.113446625047881e-11,6.057595065885053e-8
0.4193905817174515,5.237862025439638e-11,4.152005921522254e-11,6.554031780350882e-8
0.4199445983379501,5.249841339416418e-11,4.176641235412934e-11,7.009629894700315e-8
0.42049861495844876,5.30308024609635e-11,4.179874853769187e-11,7.236972506163618e-8
0.42105263157894735,5.3396166140172134e-11,4.1983212221495005e-11,7.25655438912984e-8
0.421606648199446,5.3647520930132035e-11,4.221662224466902e-11,8.172317434699998e-8
0.4221606648199446,5.467114074016916e-11,4.2440072596955246e-11,8.338010080451833e-8
0.4227146814404432,5.48213729644315e-11,4.2604776680259885e-11,8.448218737912102e-8
0.4232686980609418,5.509367950914863e-11,4.2604776680259885e-11,9.341755245844216e-8
0.42382271468144045,5.54913916708921e-11,4.295575026359527e-11,9.463280197944486e-8
0.42437673130193904,5.5687403284275103e-11,4.322814485757168e-11,9.719771788699231e-8
0.4249307479224377,5.618634572799817e-11,4.365658148899851e-11,1.0968524113711431e-7
0.42548476454293627,5.68412290345116e-11,4.46360848881568e-11,1.2337431617701108e-7
0.4260387811634349,5.7878018342745936e-11,4.4651559345958246e-11,1.270381477242985e-7
0.4265927977839335,5.803404243932084e-11,4.478339818881674e-11,1.344025048769786e-7
0.42714681440443214,5.847492252761612e-11,4.493227163976273e-11,1.3529834701170617e-7
0.4277008310249307,5.872335853194387e-11,4.493291491728421e-11,1.3787221317727453e-7
0.42825484764542937,5.881319551939388e-11,4.499907119130774e-11,1.3860568688637097e-7
0.42880886426592796,5.896723737063816e-11,4.5142229472576503e-11,1.4024408997371292e-7
0.4293628808864266,5.896723737063816e-11,4.536405833102928e-11,1.4113159706125932e-7
0.4299168975069252,5.903912761004825e-11,4.545942102337537e-11,1.4145986904544938e-7
0.43047091412742383,5.963095972187499e-11,4.577722966985137e-11,1.4288130209505576e-7
0.4310249307479224,5.987628708430515e-11,4.626013772040828e-11,1.464999218593115e-7
0.43157894736842106,6.019440437342738e-11,4.635802370570036e-11,1.501890851037745e-7
0.43213296398891965,6.022266803559524e-11,4.652852886819672e-11,1.523619773368732e-7
0.4326869806094183,6.0268084384111e-11,4.652852886819672e-11,1.5637427080451194e-7
0.4332409972299169,6.0268084384111e-11,4.721721252230427e-11,1.5637427080451194e-7
0.4337950138504155,6.086478793727875e-11,4.731232650086395e-11,1.5637427080451194e-7
0.4343490304709141,6.118282202032923e-11,4.745811941019423e-11,1.5754379640582997e-7
0.43490304709141275,6.232966883078306e-11,4.7746185513232966e-11,1.6275410122773825e-7
0.43545706371191134,6.24317197810944e-11,4.7816454443514345e-11,1.6726218179055348e-7
0.43601108033241,6.2741627645987e-11,4.8922008779309157e-11,1.6831055348362447e-7
0.43656509695290857,6.299610390662376e-11,5.0024539978301536e-11,1.8683596192126314e-7
0.4371191135734072,6.321203484758245e-11,5.045403650851501e-11,1.888695531846627e-7
0.4376731301939058,6.39071144973496e-11,5.136360583752968e-11,1.905610405146488e-7
0.43822714681440444,6.423386465525384e-11,5.1551308287905697e-11,1.9667077312936813e-7
0.43878116343490303,6.474233792422355e-11,5.1861159712067347e-11,1.9767433578410126e-7
0.4393351800554017,6.495499135675655e-11,5.19905409766845e-11,1.9923326897700625e-7
0.43988919667590026,6.49957167865337e-11,5.23062453547625e-11,1.9958618022269043e-7
0.4404432132963989,6.560102704830566e-11,5.254148871999746e-11,2.0726535054102837e-7
0.4409972299168975,6.67298970759567e-11,5.2808262643315366e-11,2.0821989800437794e-7
0.44155124653739614,6.712041842359855e-11,5.3144918313710644e-11,2.0962546472720144e-7
0.4421052631578947,6.733002030971194e-11,5.318857412270371e-11,2.1584854097707335e-7
0.44265927977839337,6.746449676795952e-11,5.5038816666490606e-11,2.1627938656611518e-7
0.44321329639889195,6.888271648204564e-11,5.529310319525229e-11,2.1759624666895079e-7
0.4437673130193906,6.919350757929852e-11,5.5323113703437957e-11,2.2327567073527117e-7
0.4443213296398892,7.053239567172176e-11,5.5323113703437957e-11,2.31726900040432e-7
0.4448753462603878,7.133807182145891e-11,5.546271929903049e-11,2.3177006719489055e-7
0.4454293628808864,7.373273993999989e-11,5.6503788995824226e-11,2.3220302463152115e-7
0.44598337950138506,7.390000555814399e-11,5.816192281864512e-11,2.3765182460529667e-7
0.44653739612188365,7.496730879307815e-11,5.816192281864512e-11,2.3841783071875577e-7
0.4470914127423823,7.6581731124711e-11,5.825267552201163e-11,2.3841783071875577e-7
0.4476454293628809,7.761394882946483e-11,5.829010622904707e-11,2.4003010314477266e-7
0.4481994459833795,7.799096141868747e-11,5.854580813243678e-11,2.431141688812892e-7
0.4487534626038781,7.944555345225352e-11,5.866681494833122e-11,2.5441899647743164e-7
0.44930747922437675,8.009787850428648e-11,5.980439966066131e-11,2.671464725039524e-7
0.44986149584487534,8.122898309439483e-11,6.004219037789163e-11,2.9093424511098246e-7
0.450415512465374,8.136313161185926e-11,6.091658854123912e-11,2.9408833737313264e-7
0.45096952908587257,8.266662220714045e-11,6.13792772868881e-11,2.975862290077519e-7
0.4515235457063712,8.62366495660004e-11,6.187852801178922e-11,3.0005746914996293e-7
0.4520775623268698,8.717941041047532e-11,6.203053831068828e-11,3.0642887608508353e-7
0.45263157894736844,8.829429706268605e-11,6.205498468889706e-11,3.071873507257906e-7
0.45318559556786703,8.891679798701816e-11,6.217498093113767e-11,3.223900769232228e-7
0.45373961218836567,9.013146425305883e-11,6.261838902987339e-11,3.267853304134466e-7
0.45429362880886426,9.015667369874495e-11,6.27452943515663e-11,3.4271739762293293e-7
0.4548476454293629,9.10537902542777e-11,6.324555731845057e-11,3.433399673319153e-7
0.4554016620498615,9.145492272415203e-11,6.390729546372921e-11,3.433399673319153e-7
0.45595567867036013,9.471624287210716e-11,6.41087015993724e-11,3.439056255492162e-7
0.4565096952908587,9.51497818006234e-11,6.434943413788466e-11,3.56518179916174e-7
0.45706371191135736,9.596055729432119e-11,6.445452398206766e-11,3.8803004163891346e-7
0.45761772853185595,9.678076326674045e-11,6.574250683305852e-11,3.932344364217935e-7
0.4581717451523546,9.930430794664114e-11,6.5845718621966e-11,3.972656504493622e-7
0.4587257617728532,9.980653705445392e-11,6.649628050118504e-11,4.057818200167333e-7
0.4592797783933518,1.0208781255234838e-10,6.671478851643355e-11,4.1565506774873515e-7
0.4598337950138504,1.0242608492495592e-10,6.687817125158378e-11,4.612053807252654e-7
0.46038781163434905,1.0596675867206415e-10,6.691504053992415e-11,4.840380654354206e-7
0.46094182825484764,1.0614431802338721e-10,6.827162633866221e-11,5.069001110138793e-7
0.4614958448753463,1.0643910869121695e-10,6.837851421617167e-11,5.363758951513086e-7
0.46204986149584487,1.0648546738660086e-10,6.843491475593416e-11,5.37532309512141e-7
0.4626038781163435,1.0670406015868079e-10,6.859008284491365e-11,5.383046702143758e-7
0.4631578947368421,1.0683995640885832e-10,6.980526889178203e-11,5.815552187598164e-7
0.46371191135734074,1.0690694041329807e-10,7.147216132219186e-11,5.875234483925304e-7
0.46426592797783933,1.0709381508591902e-10,7.466210263358458e-11,6.015864220037364e-7
0.464819944598338,1.0770602057042212e-10,7.473283242449693e-11,6.054630080912401e-7
0.46537396121883656,1.0938568340746717e-10,7.555103324182941e-11,6.079569138769996e-7
0.4659279778393352,1.0942350109977182e-10,7.561714403864824e-11,6.09520287468989e-7
0.4664819944598338,1.1031117817656867e-10,7.617421814336957e-11,6.100220231768497e-7
0.46703601108033244,1.1194448881075072e-10,7.682217608012298e-11,6.784760075795142e-7
0.467590027700831,1.12662848432017e-10,7.73690921282793e-11,6.845804722714589e-7
0.46814404432132967,1.137035925796075e-10,7.863066842241325e-11,6.845804722714589e-7
0.46869806094182825,1.1379759016880669e-10,7.940531610547809e-11,7.074949727813915e-7
0.4692520775623269,1.149265017715253e-10,8.174483438757231e-11,7.148845695098563e-7
0.4698060941828255,1.149265017715253e-10,8.204971622425812e-11,7.217109335444941e-7
0.4703601108033241,1.149265017715253e-10,8.466869521029661e-11,7.355601618313469e-7
0.4709141274238227,1.1504224207894896e-10,8.524961579606622e-11,7.374814051173627e-7
0.4714681440443213,1.1575552234779486e-10,8.66343164031218e-11,7.401994326080593e-7
0.47202216066481995,1.1910669072657392e-10,8.681633909941565e-11,7.72630847923997e-7
0.47257617728531853,1.1951136947203834e-10,8.73550976226701e-11,7.738677762506243e-7
0.4731301939058172,1.2062274260913876e-10,8.742981348078e-11,8.189928053254367e-7
0.47368421052631576,1.235204825683395e-10,8.749092043676921e-11,8.485656246369059e-7
0.4742382271468144,1.235464475063941e-10,8.836415237345498e-11,8.808097056166419e-7
0.474792243767313,1.2630637584472042e-10,8.876785718850852e-11,8.815695931113912e-7
0.47534626038781164,1.268998890168386e-10,8.900542235650921e-11,9.135090582065034e-7
0.4759002770083102,1.2740875835077235e-10,8.902638070808428e-11,9.255187767670685e-7
0.47645429362880887,1.3088907716333772e-10,9.15708663510972e-11,9.332529342577262e-7
0.47700831024930745,1.3091193458012778e-10,9.51343441040271e-11,9.675244904086504e-7
0.4775623268698061,1.3116304591374024e-10,9.513851790712523e-11,9.95036409733749e-7
0.4781163434903047,1.317333417482813e-10,9.552689612555897e-11,1.0088754582486375e-6
0.47867036011080333,1.317333417482813e-10,9.684013968635714e-11,1.0438290786990278e-6
0.4792243767313019,1.3326002676255955e-10,9.70534577798122e-11,1.0438290786990278e-6
0.47977839335180056,1.3326002676255955e-10,9.844486175097111e-11,1.075608313065594e-6
0.48033240997229915,1.350166792431363e-10,9.887803249748083e-11,1.075608313065594e-6
0.4808864265927978,1.3697321245754124e-10,9.987124609211317e-11,1.0926970362961072e-6
0.4814404432132964,1.3701589352116774e-10,1.003450312164318e-10,1.0948114753820342e-6
0.481994459833795,1.371005593951641e-10,1.0043450247130396e-10,1.168945518911736e-6
0.4825484764542936,1.371005593951641e-10,1.0095050336219318e-10,1.1977290017995748e-6
0.48310249307479225,1.3795416845269853e-10,1.0095050336219318e-10,1.2101325204459737e-6
0.48365650969529084,1.40897167457851e-10,1.0280986116364967e-10,1.2395100980013645e-6
0.4842105263157895,1.4122216738523946e-10,1.0360444692421379e-10,1.32428552020712e-6
0.48476454293628807,1.415092936177977e-10,1.0449019441053995e-10,1.3656242069431486e-6
0.4853185595567867,1.4166970952867216e-10,1.0536650996670665e-10,1.4592134597493867e-6
0.4858725761772853,1.472029930020441e-10,1.0576873170811605e-10,1.4592134597493867e-6
0.48642659279778394,1.484778281693487e-10,1.063571685776725e-10,1.4926638589263998e-6
0.48698060941828253,1.5077001053822435e-10,1.0646684063460456e-10,1.5470921034812526e-6
0.48753462603878117,1.511907417118631e-10,1.0816667507714121e-10,1.5696339653451702e-6
0.48808864265927976,1.5469923766796617e-10,1.1269874166687161e-10,1.578296190604056e-6
0.4886426592797784,1.5509848888879168e-10,1.1269874166687161e-10,1.634165052067084e-6
0.489196675900277,1.551817051597552e-10,1.1269874166687161e-10,1.6725602787985185e-6
0.48975069252077563,1.5536224364191377e-10,1.1301728457835465e-10,1.7501438635847036e-6
0.4903047091412742,1.6221370642702135e-10,1.1326200394609902e-10,1.8141152911742269e-6
0.49085872576177286,1.6434568530158818e-10,1.1458997761465563e-10,1.817399436830716e-6
0.49141274238227145,1.6499772182693853e-10,1.151290397401219e-10,1.83264358496043e-6
0.4919667590027701,1.712720986243289e-10,1.1957387789086932e-10,1.8357450023516341e-6
0.4925207756232687,1.733606859575287e-10,1.1997769763235444e-10,1.8387426447905021e-6
0.4930747922437673,1.7337029997596943e-10,1.2016337214002235e-10,1.8750973239086126e-6
0.4936288088642659,1.7823661233511328e-10,1.242932545847403e-10,1.8909222181767149e-6
0.49418282548476455,1.8054121337972747e-10,1.2509763564254247e-10,1.8941706208649106e-6
0.49473684210526314,1.835547467158597e-10,1.2529435469660905e-10,1.9059084145904725e-6
0.4952908587257618,1.8403059500196093e-10,1.2554194928101713e-10,1.912752541451085e-6
0.49584487534626037,1.8610322921294057e-10,1.2554194928101713e-10,1.920759159580389e-6
0.496398891966759,1.9176737954519362e-10,1.2598883808090143e-10,2.1214994441573288e-6
0.4969529085872576,1.9216550718815132e-10,1.2598883808090143e-10,2.161103190006621e-6
0.49750692520775625,1.9554021369691418e-10,1.2619153094293177e-10,2.1875601712189416e-6
0.49806094182825483,1.968020513210026e-10,1.269967714776762e-10,2.2267698804851847e-6
0.4986149584487535,2.054960666089487e-10,1.273625763488102e-10,2.2399213593926565e-6
0.49916897506925206,2.0651637617997853e-10,1.2770601335733596e-10,2.355757001839411e-6
0.4997229916897507,2.1022356703598897e-10,1.2817460839068734e-10,2.4031385806392525e-6
0.5002770083102493,2.1212742377739991e-10,1.2817460839068734e-10,2.48655947661e-6
0.5008310249307479,2.1914629025495175e-10,1.2871378384710244e-10,2.518501119421356e-6
0.5013850415512465,2.2082889722288586e-10,1.3046830985236425e-10,2.611871576795043e-6
0.5019390581717451,2.2415638627704732e-10,1.3149723398096588e-10,2.687800942609828e-6
0.5024930747922438,2.2678820744899157e-10,1.3403126844748027e-10,2.691999647689511e-6
0.5030470914127424,2.390326255881089e-10,1.34525370637616e-10,2.694561606439134e-6
0.503601108033241,2.4086348587906613e-10,1.345631433179437e-10,2.7006502908631098e-6
0.5041551246537396,2.424700520875956e-10,1.3849923957684308e-10,2.801413756178329e-6
0.5047091412742383,2.525592174592128e-10,1.386957371424668e-10,2.807307043879313e-6
0.5052631578947369,2.5970763316556087e-10,1.4553637501700738e-10,3.0153592734891017e-6
0.5058171745152354,2.647603086476048e-10,1.46127015290389e-10,3.0852596783106925e-6
0.506371191135734,2.819366690045764e-10,1.4902364960651377e-10,3.1440737870463945e-6
0.5069252077562327,2.864967984670705e-10,1.4915932129618093e-10,3.2048199222682175e-6
0.5074792243767313,2.943035296152625e-10,1.5014193867246465e-10,3.247155240842237e-6
0.5080332409972299,2.9579546793673764e-10,1.5269374535499289e-10,3.3593336967118143e-6
0.5085872576177285,2.96899443780511e-10,1.5910325685676862e-10,3.3719160794355247e-6
0.5091412742382272,3.0627961510062915e-10,1.5910325685676862e-10,3.460916215907307e-6
0.5096952908587258,3.0827339397539034e-10,1.5913625086662847e-10,3.4710640656464387e-6
0.5102493074792244,3.3805182138322375e-10,1.6092491227806391e-10,3.743068563033041e-6
0.510803324099723,3.43354726505143e-10,1.623899237343298e-10,3.9235667584105195e-6
0.5113573407202217,3.47227445313762e-10,1.6261992571903903e-10,3.971823844599645e-6
0.5119113573407202,3.47227445313762e-10,1.6548963898751176e-10,4.0246922049950535e-6
0.5124653739612188,3.9409121825258627e-10,1.66626312188734e-10,4.097214612603573e-6
0.5130193905817174,3.948077857896162e-10,1.6849979074924583e-10,4.541172804301941e-6
0.5135734072022161,4.0413798624249645e-10,1.7936136271346568e-10,4.6884910667083115e-6
0.5141274238227147,4.4641000752639595e-10,1.8145915548796785e-10,4.689573246210006e-6
0.5146814404432133,4.662851219646425e-10,1.8205115444318702e-10,5.051509790047511e-6
0.5152354570637119,5.254013012801349e-10,1.8372222294298868e-10,5.185821322957946e-6
0.5157894736842106,5.254013012801349e-10,1.8438227600485437e-10,5.612412567965593e-6
0.5163434903047092,5.36939163784324e-10,1.9180835702315789e-10,5.731550497462217e-6
0.5168975069252078,5.379463913624965e-10,1.9355781222162958e-10,5.836543631121593e-6
0.5174515235457063,5.74571177258985e-10,1.973205376375941e-10,6.019637828952352e-6
0.518005540166205,5.913566408326323e-10,1.981625686575904e-10,6.1827485649995705e-6
0.5185595567867036,6.666131368793108e-10,1.981625686575904e-10,6.438462212613073e-6
0.5191135734072022,6.862285093132489e-10,2.0143763419614954e-10,6.438462212613073e-6
0.5196675900277008,6.944579436225539e-10,2.0651932060592114e-10,6.556189344939713e-6
0.5202216066481995,7.249161842830973e-10,2.158639657180731e-10,6.8061658534374034e-6
0.5207756232686981,7.919581253448748e-10,2.1655365527932826e-10,6.976583934183992e-6
0.5213296398891967,7.976252254012798e-10,2.2678640141024132e-10,7.154119631808996e-6
0.5218836565096953,8.992909336759885e-10,2.3056992632041744e-10,7.93898274913784e-6
0.522437673130194,9.691737525017691e-10,2.328065105536158e-10,8.13621320218468e-6
0.5229916897506925,9.853078159312946e-10,2.3281958668930985e-10,8.191762224063755e-6
0.5235457063711911,1.180381557015293e-9,2.3599902312993624e-10,8.37532994451986e-6
0.5240997229916897,1.2302638745131253e-9,2.4053602250160736e-10,8.662549098776918e-6
0.5246537396121884,1.2302638745131253e-9,2.4469851876516717e-10,9.267608747287927e-6
0.525207756232687,1.2859648168064072e-9,2.4868860425901873e-10,1.0305808470372346e-5
0.5257617728531856,1.5632942040592612e-9,2.497073821846641e-10,1.1791683768163446e-5
0.5263157894736842,1.8416288982452485e-9,2.6103738034917286e-10,1.2120932267828705e-5
0.5268698060941829,2.2380400625638977e-9,2.628696827190381e-10,1.2559399187043944e-5
0.5274238227146815,2.4943720057654317e-9,2.6404163904890263e-10,1.2801153905856197e-5
0.52797783933518,2.747768089167401e-9,2.7055353399434286e-10,1.5357063682062396e-5
0.5285318559556786,3.5772112384057074e-9,2.707437533118993e-10,1.5726890943954055e-5
0.5290858725761773,3.862644559458686e-9,3.029107769498707e-10,1.7254230306512638e-5
0.5296398891966759,3.9966840244670094e-9,3.09351611184588e-10,1.7899554209773833e-5
0.5301939058171745,3.9966840244670094e-9,3.128780636244147e-10,1.8332231385561854e-5
0.5307479224376731,4.2037212669792134e-9,3.536899789190329e-10,1.9175672242219653e-5
0.5313019390581717,4.35339834903472e-9,3.659017806209545e-10,2.0488749120638837e-5
0.5318559556786704,5.745451779479335e-9,3.7940810819773846e-10,2.8336058159316167e-5
0.532409972299169,7.605182026205038e-9,4.24364126508669e-10,3.149856812719629e-5
0.5329639889196676,8.412349705668513e-9,5.395277592140372e-10,3.216325901174457e-5
0.5335180055401662,1.1135649720996903e-8,9.61510528235558e-10,3.570669974685261e-5
0.5340720221606648,1.1360345096445836e-8,1.1638062054847821e-9,3.913266891803515e-5
0.5346260387811634,1.2172611655060066e-8,1.6200608211433516e-9,4.204630625271162e-5
0.535180055401662,1.760728881757204e-8,1.885206282013142e-9,4.520029353109208e-5
0.5357340720221606,1.7614503143287643e-8,2.0557095844462003e-9,4.975643065071696e-5
0.5362880886426593,2.2234835051596248e-8,2.1760095704392273e-9,4.975643065071696e-5
0.5368421052631579,2.2823933486977127e-8,3.2853998005884296e-9,5.137111747615241e-5
0.5373961218836565,3.3064156276833714e-8,5.888912328035404e-9,5.3826044035898486e-5
0.5379501385041551,3.912534970145277e-8,1.1254858643477e-8,6.249785054125935e-5
0.5385041551246538,1.0064311827044354e-7,1.3333731243430972e-8,6.527592418160604e-5
0.5390581717451524,1.2010926553849454e-7,1.4429979921686384e-8,8.008131601273357e-5
0.539612188365651,1.3792320462195968e-7,1.4763459923002353e-8,9.500095106003707e-5
0.5401662049861495,1.4676801260031676e-7,1.5033240534370382e-8,0.00010160919175680654
0.5407202216066482,1.6102040973956508e-7,1.8861685214327373e-8,0.00010467299646818506
0.5412742382271468,1.6311533561565921e-7,1.8861685214327373e-8,0.00012046869171118543
0.5418282548476454,1.7107763315231988e-7,2.2683429829092902e-8,0.0001673697116711172
0.542382271468144,1.8600791078531797e-7,2.397998943353194e-8,0.0001737219634176433
0.5429362880886427,1.8600791078531797e-7,5.1996984848438864e-8,0.00018235073254614455
0.5434903047091413,2.3662537783015813e-7,7.773077443695495e-8,0.00018630644140719824
0.5440443213296399,3.227170936114881e-7,8.494534505123638e-8,0.0002152151388400323
0.5445983379501385,4.0363922012030283e-7,1.1508690301060846e-7,0.0002152151388400323
0.5451523545706372,4.949524506978238e-7,1.469335577772052e-7,0.0002235895722669802
0.5457063711911357,8.064092670819299e-7,1.7225352533031768e-7,0.0002518960802107885
0.5462603878116343,9.432756603373037e-7,1.9162519870296103e-7,0.00025465860485889924
0.5468144044321329,9.510589928932948e-7,2.3041221433731975e-7,0.0002971147501580462
0.5473684210526316,9.611882122308368e-7,2.3648870807408626e-7,0.0003126433178290128
0.5479224376731302,1.1511996591833426e-6,2.780592521134338e-7,0.0003632785821824481
0.5484764542936288,1.8079059976490313e-6,2.885610263862221e-7,0.0004093483838558686
0.5490304709141274,6.228538306545481e-6,3.226726294232105e-7,0.0004272401042700654
0.5495844875346261,2.623242888139213e-5,3.2520067465815263e-7,0.00046242274572282923
0.5501385041551247,2.623242888139213e-5,1.0421448612668117e-6,0.0004946393751652712
0.5506925207756233,2.8998563165372333e-5,1.0421448612668117e-6,0.0005052957535486737
0.5512465373961218,0.00010635130747810656,3.159983499261593e-6,0.0005908672693353852
0.5518005540166205,0.00011138533907343855,5.593623065835749e-6,0.0007296407790298207
0.5523545706371191,0.00015754234054748742,1.692962517654593e-5,0.0008666913410844961
0.5529085872576177,0.00019119795200093242,1.7880443336723085e-5,0.0009185183276369402
0.5534626038781163,0.00026543974846774787,2.5316343696597e-5,0.0009513946112117722
0.554016620498615,0.0003275301179306394,6.334168493566097e-5,0.0011371544791800052
0.5545706371191136,0.00037063734946665017,0.00030126199508695694,0.0012233974576423931
0.5551246537396122,0.0004370439466470208,0.00032714321862126287,0.002186831275498261
0.5556786703601108,0.0005907337311946659,0.0003405225658419778,0.0022579817535542585
0.5562326869806095,0.0007296407790360096,0.0003476956260351358,0.0024031431382908054
0.556786703601108,0.0008760015385451744,0.0005907337311946785,0.00310918465459265
0.5573407202216066,0.000885328079903232,0.0005968954235363892,0.003157021063580345
0.5578947368421052,0.0010504866306324772,0.0005968954235363892,0.0031963650380646596
0.5584487534626039,0.001088325041270243,0.0007296407790300981,0.003920160562829112
0.5590027700831025,0.0012447775437431463,0.0008112053738668422,0.003945919172545364
0.5595567867036011,0.0014174559883274348,0.000847220939973209,0.004446032531373574
0.5601108033240997,0.0016909334737792061,0.0009828025512416839,0.004756289708638338
0.5606648199445984,0.0018096877838394765,0.001341022910668222,0.004863171905781272
0.561218836565097,0.0018096877838394765,0.0014134082326858108,0.004869209277154871
0.5617728531855956,0.0018096877838394765,0.0021876642987947582,0.0057151238194918805
0.5623268698060941,0.0019847105000592694,0.0028557140414020277,0.005768093392635463
0.5628808864265928,0.002022925966872671,0.003158131672606165,0.006435800755245874
0.5634349030470914,0.0023856176068704294,0.00350964096769053,0.010496753485735007
0.56398891966759,0.0025250744146771277,0.00350964096769053,0.01054072681948724
0.5645429362880886,0.0030359630481799522,0.003680168872722857,0.016524756931361836
0.5650969529085873,0.003420840030651641,0.0041185586416985906,0.01769222223410434
0.5656509695290859,0.0035272433837740115,0.004488572006670609,0.01833725629613312
0.5662049861495845,0.0040833271026092825,0.004877805347754858,0.01947913292513005
0.5667590027700831,0.004346676194355827,0.005478231666471403,0.020734114801149135
0.5673130193905818,0.0045186327987751535,0.00553885504616491,0.02193750785563196
0.5678670360110804,0.004742500855518173,0.005657175230882984,0.02286611318550139
0.5684210526315789,0.00487262573344362,0.005768093392635481,0.03322860499932148
0.5689750692520775,0.005679985228972987,0.006766219079582552,0.041535861864555684
0.5695290858725762,0.005679985228972987,0.008598544911318198,0.041535861864555684
0.5700831024930748,0.005715123819501072,0.009313945059526133,0.04237213434014194
0.5706371191135734,0.0057680933926305454,0.010245194425185306,0.04535182790996958
0.571191135734072,0.010341233553282982,0.01118171658238836,0.07609483191561525
0.5717451523545707,0.014683790002530847,0.012344396139849024,0.09767328126012638
0.5722991689750693,0.016680035547323127,0.014455887099654948,0.10348548021195321
0.5728531855955679,0.019902092318016314,0.01801797187301676,0.11468731086838495
0.5734072022160664,0.02020400962696636,0.019153188411640477,0.15790785756729456
0.5739612188365651,0.02074451087603657,0.02081157554298166,0.17059481358435158
0.5745152354570637,0.021628287994743766,0.021919812672451768,0.19444124016188977
0.5750692520775623,0.02801714514279355,0.04105408173359413,0.1998501142116614
0.5756232686980609,0.03684624530164948,0.04540779717215692,0.20091047289993239
0.5761772853185596,0.04555964603463439,0.047597528186464094,0.20499557928810447
0.5767313019390582,0.05047119062556403,0.0653966962033844,0.2636182111897204
0.5772853185595568,0.06908957293709052,0.07138323256162037,0.2648077333315164
0.5778393351800554,0.08491455584558179,0.08668957623824432,0.29261639952983354
0.5783933518005541,0.10397266485853082,0.08805018544742747,0.29768091367132515
0.5789473684210527,0.10873530797496896,0.09895126557847381,0.3378627201810756
0.5795013850415512,0.11059136626226382,0.12703289230399353,0.3527853153765428
0.5800554016620498,0.14419605183911452,0.1459215610201397,0.3635761238723298
0.5806094182825485,0.17099858489224642,0.15769087495083933,0.38467959656950623
0.5811634349030471,0.23971304424000286,0.22675070798524616,0.38982350332188737
0.5817174515235457,0.28118245197325104,0.22728955085151004,0.48475257344694456
0.5822714681440443,0.29097755400287906,0.25974791936769986,0.49208799115835644
0.582825484764543,0.3378627201810791,0.2950791353218002,0.5115209067307429
0.5833795013850416,0.3898235033383016,0.31211928904523667,0.5149815423215736
0.5839335180055402,0.46172416337075367,0.33786272018107577,0.5271372188944438
0.5844875346260388,0.4673725905238645,0.3627437361446413,0.6059654685736093
0.5850415512465375,0.5100447117937674,0.36998706809751297,0.6154919181913856
0.585595567867036,0.5149815805681522,0.3759375995932506,0.6408210182683329
0.5861495844875346,0.536779750451511,0.3764732825655315,0.6485130667812665
0.5867036011080332,0.5371968032676042,0.38970521574056327,0.7384570683136423
0.5872576177285319,0.575675109331162,0.46948010372204285,0.7606057276531651
0.5878116343490305,0.5841427125707844,0.5149815805681524,0.7816129024663822
0.5883656509695291,0.7787506390831599,0.5450091078285921,0.811847261897389
0.5889196675900277,0.7947119376165477,0.5618051865849227,0.8691394985191002
0.5894736842105263,0.7970677422544203,0.5730263411307225,0.9165146969650364
0.590027700831025,0.8086849450414613,0.6946910655543428,0.9203977940563878
0.5905817174515235,0.8596195886525878,0.7427484819638915,1.005441763732587
0.5911357340720221,0.8994112509260797,0.7494379185779275,1.0280528783478344
0.5916897506925207,0.9937771264349164,0.7589141820983915,1.042370640124958
0.5922437673130194,1.004969167565756,0.9181014825226546,1.0535934358969483
0.592797783933518,1.0131172640979949,0.9202536054883882,1.0567097574092146
0.5933518005540166,1.0513429667380336,0.9210004917939626,1.060815492029611
0.5939058171745152,1.0547242898674132,0.9635415743405599,1.0610118707173128
0.5944598337950139,1.0607510895678498,0.9715233454952026,1.08011483027773
0.5950138504155125,1.0990864184627427,1.0274510758237025,1.10777643619562
0.5955678670360111,1.1276989208242492,1.0489849948882874,1.1159306115335361
0.5961218836565096,1.1425802871249995,1.0676481154732997,1.1516193292543766
0.5966759002770083,1.1636015869825527,1.1240718645369667,1.156490732025626
0.5972299168975069,1.1751103126791527,1.1261415734133355,1.1841379799690261
0.5977839335180055,1.1804321470488752,1.1261415734133355,1.2007495701129305
0.5983379501385041,1.1804321470488752,1.1292251845380903,1.2031837388297635
0.5988919667590028,1.1899246598298951,1.1550158859053419,1.2069011866126453
0.5994459833795014,1.200467609402747,1.1769203119709806,1.2121726928559375
0.6,1.2708300810708077,1.1820017826743965,1.215113367723894
0.6005540166204986,1.2754691347934901,1.1936759015225797,1.2411578272929835
0.6011080332409973,1.2836692801986145,1.1990288584962934,1.277817288620498
0.6016620498614959,1.3165445508165823,1.2081088652082104,1.2915946492197208
0.6022160664819944,1.3278155168416415,1.2111113186166005,1.2998201133762932
0.602770083102493,1.3430910950779293,1.2706276126506995,1.3140557106131914
0.6033240997229917,1.349342084079474,1.2973353738189213,1.3336702404697043
0.6038781163434903,1.3575078669124088,1.3162433180203506,1.364081885894791
0.6044321329639889,1.3615820877414564,1.3203712392361266,1.3648146564712813
0.6049861495844875,1.367081126850653,1.3317539156448719,1.3829497837372637
0.6055401662049862,1.4142143972200614,1.3335909288687957,1.393990421811426
0.6060941828254848,1.4249368888914873,1.3361003949023447,1.414213563421609
0.6066481994459834,1.4306193258048965,1.3476805700678463,1.4142136496694564
0.607202216066482,1.4652694536737276,1.349774403518815,1.4144579123405276
0.6077562326869806,1.4785999000496024,1.378638795978851,1.418166406243766
0.6083102493074792,1.5187249278781083,1.3903308183918093,1.436637601049857
0.6088642659279778,1.5217452788345376,1.3995026910254558,1.4465182846015365
0.6094182825484764,1.5277061459317958,1.4049849765031617,1.4618460648863723
0.6099722991689751,1.5501336104248482,1.414213771312984,1.47556451265825
0.6105263157894737,1.5522415293746206,1.4142178723938201,1.4757190891617828
0.6110803324099723,1.554181948583536,1.4170147225034244,1.4896800432912785
0.6116343490304709,1.5625732499527027,1.4223533889920705,1.4952653586051843
0.6121883656509696,1.5650162039113231,1.4297252791700574,1.5213177176741473
0.6127423822714682,1.5668618365990301,1.432100360858732,1.5546070673591104
0.6132963988919667,1.579676645089986,1.453624201513658,1.5650162039112103
0.6138504155124653,1.5802949524245866,1.459412102670509,1.5706917008006556
0.614404432132964,1.6009634148423444,1.4675271519376367,1.570945604890108
0.6149584487534626,1.601272180612624,1.4916588439600469,1.570945604890108
0.6155124653739612,1.6591810884131322,1.4947093754474414,1.595672833574597
0.6160664819944598,1.680823910566873,1.4999971379337462,1.5985997640686165
0.6166204986149585,1.6883402063477948,1.518687631611334,1.638266711187704
0.6171745152354571,1.6967449634416145,1.5276759887266869,1.6502594090307696
0.6177285318559557,1.6982694430374226,1.555536443319095,1.6613638496714087
0.6182825484764543,1.7335833424511007,1.5650162039112332,1.707696951782925
0.618836565096953,1.7480433508723288,1.5997097052124116,1.7153326438854817
0.6193905817174515,1.7516864956855567,1.6042885862961103,1.7172970970091406
0.6199445983379501,1.7608917638521646,1.6135179470433862,1.746082880051935
0.6204986149584487,1.807256034652966,1.6258777500760804,1.7491048620749905
0.6210526315789474,1.8250359745216154,1.6328985362151325,1.7494168605598566
0.621606648199446,1.8262955669346328,1.6341003237789313,1.751702137551499
0.6221606648199446,1.8328970021255377,1.6561216003973658,1.7636722377865417
0.6227146814404432,1.8499339260960272,1.663690566025636,1.8113725022921305
0.6232686980609419,1.899135268318389,1.7063493472220967,1.8417821834665553
0.6238227146814405,1.92089038343929,1.7303754032644991,1.8720671152685164
0.624376731301939,1.938896239942028,1.7337654762442098,1.8933908769386791
0.6249307479224376,1.9498838293796366,1.7581606544582784,1.8958285525467007
0.6254847645429363,1.9639489052155046,1.7735695935556148,1.89766713670962
0.6260387811634349,1.9656135596173672,1.7837865066877885,1.899984832287228
0.6265927977839335,1.978306482789135,1.7886192383738304,1.9084211052132145
0.6271468144044321,1.9841766642380965,1.7951348865680123,1.9089018418391026
0.6277008310249308,1.9902094244481516,1.828723426511518,1.9219551613500323
0.6282548476454294,1.993723045534612,1.830991924157389,1.9226503957867862
0.628808864265928,1.9999859866946965,1.833389957503874,1.928617912934787
0.6293628808864266,2.000054239653217,1.8369403812303287,1.9391489427789645
0.6299168975069253,2.0041059516110775,1.8383712384996849,1.9493480569687216
0.6304709141274238,2.012635319694226,1.8441749775931056,1.9509041607172466
0.6310249307479224,2.0213726620139156,1.8711841942488634,1.9590560638902206
0.631578947368421,2.0286176007204464,1.8801670850984082,1.9603379913105599
0.6321329639889197,2.0300580524424308,1.88698736225736,1.9745774953099848
0.6326869806094183,2.0745398414215988,1.9364563248654074,1.9841875633884312
0.6332409972299169,2.0907405265712193,1.9516747511963979,1.9901493880604053
0.6337950138504155,2.114937769521403,1.9560959638689728,1.9925921300901612
0.6343490304709142,2.1322033723894647,1.9570627235740612,1.9946277009634517
0.6349030470914128,2.1365427771583856,1.9629948064855653,2.016605706755975
0.6354570637119114,2.1381011027369343,1.9878411376926162,2.0176596702189014
0.6360110803324099,2.139706462665774,1.999985836169983,2.027505877270855
0.6365650969529086,2.1406446924223985,2.0079503228412596,2.029792688155397
0.6371191135734072,2.1408710948085887,2.0114422156143057,2.0364818575999624
0.6376731301939058,2.1545912679463965,2.0132451872951282,2.043895410801467
0.6382271468144044,2.194681367551521,2.031099973282394,2.0473504801639844
0.6387811634349031,2.1984880502571835,2.033807832247224,2.0698857344685244
0.6393351800554017,2.204677266003939,2.04588553817066,2.0779241478262054
0.6398891966759003,2.2118305984196778,2.055762790876998,2.090423112301492
0.6404432132963989,2.213481287187346,2.06696783236471,2.1019458152305917
0.6409972299168976,2.219509565638176,2.120843713550977,2.1116127557210596
0.6415512465373961,2.2665201125740744,2.1248238970058484,2.1285893989894036
0.6421052631578947,2.2793371630328814,2.1331465097137285,2.134146505325244
0.6426592797783933,2.2799946736685843,2.1490669174526924,2.1471946341734376
0.643213296398892,2.288055188823389,2.154031768767089,2.167960677193615
0.6437673130193906,2.291852024432971,2.165793291915001,2.1791131378635855
0.6443213296398892,2.293002826120095,2.1720712486688853,2.2049034520199795
0.6448753462603878,2.299255019340674,2.178619529106572,2.219005386778294
0.6454293628808865,2.3084971733568254,2.1976141828063587,2.2574937895159803
0.6459833795013851,2.3148080421707196,2.207230055703672,2.2792693925177345
0.6465373961218837,2.3276083822912117,2.2121546106450287,2.2963542241161528
0.6470914127423822,2.343427159602644,2.2129704655458617,2.302755574697093
0.6476454293628808,2.3457234391262234,2.220151772922253,2.3069332154234665
0.6481994459833795,2.3457234391262234,2.2221428346357284,2.309990942976428
0.6487534626038781,2.35123094109691,2.234926391684473,2.3129521030885125
0.6493074792243767,2.35123094109691,2.3052270371024823,2.3506521920375585
0.6498614958448753,2.4088585398660345,2.307290525161469,2.38623483024217
0.650415512465374,2.4263826495272727,2.3163223495227103,2.4066484360971416
0.6509695290858726,2.435376737058161,2.347692353890761,2.409547838062487
0.6515235457063712,2.4459671514888504,2.3523302543487623,2.420686623318937
0.6520775623268698,2.4494898068246913,2.3669005301133796,2.4385825738209594
0.6526315789473685,2.4496342190937317,2.3669005301133796,2.4385825738209594
0.653185595567867,2.473157313187409,2.3855726487681603,2.438795993143268
0.6537396121883656,2.4757323942571277,2.3855726487681603,2.443768554436837
0.6542936288088642,2.4757323942571277,2.4494897427831774,2.4479097145681985
0.6548476454293629,2.497323627366815,2.4495908447810764,2.467217734626294
0.6554016620498615,2.5242401008945636,2.480972501665521,2.481583745526224
0.6559556786703601,2.539228401276654,2.480972501665521,2.4847088900904826
0.6565096952908587,2.545510807782972,2.4917355515985817,2.4847088900904826
0.6570637119113574,2.5855857483703666,2.5175623871114876,2.5085251661357857
0.657617728531856,2.591614308235076,2.545024417204618,2.5203582354925205
0.6581717451523545,2.6045996574306076,2.549768436615029,2.53322828272563
0.6587257617728531,2.6431542317774315,2.557732556616368,2.53322828272563
0.6592797783933518,2.6635331839389274,2.5897894681843137,2.614874181644154
0.6598337950138504,2.671556274095738,2.6010132859411645,2.64541419705563
0.660387811634349,2.6898988763285177,2.625653638468161,2.657941799218212
0.6609418282548476,2.690811925922671,2.6297833234627754,2.6627588930536863
0.6614958448753463,2.695158800980161,2.655022116646058,2.689268906646479
0.6620498614958449,2.704368802128711,2.6972707320499256,2.7403287997792596
0.6626038781163435,2.7275628943666166,2.76413231728187,2.748532138094156
0.6631578947368421,2.735682156882271,2.7644786023655765,2.771280635506077
0.6637119113573408,2.748645765951949,2.7721980096782444,2.7776598192456596
0.6642659279778393,2.8210358012267234,2.7838072506748652,2.8284247551633577
0.6648199445983379,2.8347087867177954,2.7883235023038986,2.845816049288168
0.6653739612188365,2.8376614557425137,2.8018223745749697,2.847692587125902
0.6659279778393352,2.8410981937044633,2.833503563527938,2.853955295944249
0.6664819944598338,2.842948163625731,2.840145484452032,2.8778554196737582
0.6670360110803324,2.8546110381804013,2.8474875817258303,2.9069091194616026
0.667590027700831,2.8850621324251766,2.8928854505936075,2.916157517552679
0.6681440443213297,2.9036390001414394,2.8930183594353283,2.943927745123736
0.6686980609418283,2.9318296729272055,2.9209635625630073,2.973863295169261
0.6692520775623269,2.9711066977083025,2.9622755631099245,2.9940781861853445
0.6698060941828254,2.978432600997832,2.965462197305822,3.0059359464599797
0.6703601108033241,2.9977273575706866,3.0206234133397083,3.009637468141148
0.6709141274238227,2.9982426475758923,3.0424602568423413,3.0112072003551003
0.6714681440443213,3.0176184299329973,3.048038544156335,3.0331459891116674
0.6720221606648199,3.0548179081286966,3.073785670158396,3.102313892917813
0.6725761772853186,3.0548298808594136,3.1097109752276695,3.1076897571527287
0.6731301939058172,3.059382264130521,3.1113650727938835,3.1191350655658607
0.6736842105263158,3.0657202783364963,3.155307639049646,3.126268958130176
0.6742382271468144,3.162576128632544,3.155307639049646,3.1353338268159656
0.6747922437673131,3.1705112258574664,3.1801118046553363,3.182187865809128
0.6753462603878116,3.1777094577418867,3.1929900817409815,3.2167170624703463
0.6759002770083102,3.212200104203937,3.2230172718260373,3.231081650724485
0.6764542936288088,3.2177087068052384,3.2479386342302954,3.2482587646721157
0.6770083102493075,3.220621477457884,3.2660350695245124,3.2746151076737857
0.6775623268698061,3.2318531201540854,3.2684294515487675,3.2753096068629692
0.6781163434903047,3.23360626188474,3.278954696370283,3.2852436275967825
0.6786703601108033,3.2622597234534663,3.2874754708966276,3.295447076904103
0.679224376731302,3.2739559737154154,3.300571939231452,3.3050864878648345
0.6797783933518006,3.2992583518721736,3.3014138982103454,3.305710363847851
0.6803324099722992,3.301894060477544,3.3140587940373387,3.3431825205705996
0.6808864265927977,3.306549883457988,3.316289696148933,3.3443170769873802
0.6814404432132964,3.328346699640843,3.3253422622863034,3.3443753047648253
0.681994459833795,3.3948614328745563,3.36101434680345,3.4112029452580157
0.6825484764542936,3.3977163239817534,3.3665362322297496,3.4257249354409414
0.6831024930747922,3.4000088624861635,3.376649160646725,3.434084925037828
0.6836565096952909,3.4014585661522454,3.4119260682154646,3.4343332745307658
0.6842105263157895,3.4119634855613508,3.4473884649193973,3.4365236016891205
0.6847645429362881,3.419131099341343,3.451644614145174,3.4587307772579936
0.6853185595567867,3.4228017470273278,3.4609287124117745,3.4607942785493866
0.6858725761772854,3.4320642040297336,3.4728109882605054,3.4641012412395775
0.686426592797784,3.4581155684114186,3.4837909180510183,3.4679996978695966
0.6869806094182825,3.4614280948169567,3.500913933929325,3.4944669082977176
0.6875346260387811,3.4614280948169567,3.5524961914091584,3.497154316177154
0.6880886426592798,3.478759880668044,3.5614774509997553,3.5066669403945676
0.6886426592797784,3.483238449776987,3.5615846223358805,3.5066669403945676
0.689196675900277,3.517485841410801,3.571327290111065,3.53197410892506
0.6897506925207756,3.5267249809781807,3.5891568974673587,3.561548241679027
0.6903047091412743,3.559766540848907,3.5957178707419195,3.5687782743988876
0.6908587257617729,3.566594540961189,3.601655863051181,3.59329801116071
0.6914127423822715,3.5760396328283077,3.6059029954863213,3.614506891895687
0.69196675900277,3.5991735059855707,3.6336324431358413,3.6452281269378437
0.6925207756232687,3.644876969540993,3.63484186176877,3.66546776796523
0.6930747922437673,3.6509739396922125,3.7168272826111863,3.6766478930299034
0.6936288088642659,3.658534442447104,3.722913230388658,3.696483923330485
0.6941828254847645,3.6708205492614074,3.7263818536546904,3.6972780470288664
0.6947368421052632,3.6810495939226358,3.7315803334042377,3.6989922520427836
0.6952908587257618,3.6968215323110103,3.7487339756297473,3.722487671628423
0.6958448753462604,3.7024382152224597,3.7506726255087823,3.7256597005264322
0.696398891966759,3.7057910945339203,3.7525700342725217,3.749482202074763
0.6969529085872577,3.712853827142602,3.7804684195204366,3.755968206373174
0.6975069252077563,3.7423748762687596,3.7826065656329018,3.7597738227827353
0.6980609418282548,3.7519650471366317,3.806870614417269,3.760593523881314
0.6986149584487534,3.75229256677899,3.8077945983650676,3.7621711290148867
0.6991689750692521,3.780102618389912,3.8191068246858513,3.8006832185336283
0.6997229916897507,3.7817372142697514,3.8234394012416897,3.80807935187244
0.7002770083102493,3.7818491988975493,3.8269264830638763,3.8106691111720994
0.7008310249307479,3.810143203150033,3.8429468883041173,3.8216466659442414
0.7013850415512466,3.816485088089011,3.850428326545774,3.826355758359106
0.7019390581717452,3.8168352795540876,3.8549693278590405,3.831653728386251
0.7024930747922438,3.8404827741306677,3.855286468139015,3.836877821067273
0.7030470914127424,3.8467988924957655,3.856597118284709,3.8469490210128505
0.703601108033241,3.846974099181726,3.8699988595712718,3.8624618331449754
0.7041551246537396,3.850197455675461,3.8736402734181805,3.8745489319426953
0.7047091412742382,3.8630167500498933,3.886419204726879,3.8867257446852856
0.7052631578947368,3.8860694842971353,3.9011498614830264,3.8884292828308165
0.7058171745152355,3.9030723759157233,3.906863338692928,3.898269543879595
0.7063711911357341,3.9425320030710855,3.9107952625142453,3.9026572028966275
0.7069252077562327,3.943803368916156,3.9123020358246547,3.920762408138029
0.7074792243767313,3.947807140335921,3.9173708319836953,3.940045291457287
0.7080332409972299,3.9486198078315815,3.9178150165418844,3.943048722082673
0.7085872576177286,3.957436570674437,3.939496616368049,3.949803764810235
0.7091412742382271,3.9806325109039773,3.9399562358877787,3.9545053529290626
0.7096952908587257,3.990380712191295,3.968170392519151,3.9642603412444353
0.7102493074792243,3.9923437237357673,3.985343772987798,3.9670642588784117
0.710803324099723,3.993704002744353,3.9900248827313134,3.9686695269491308
0.7113573407202216,3.9952341657478985,3.9956343396297167,3.971572684615196
0.7119113573407202,4.000036708557978,3.9957078436418114,3.9765063790812536
0.7124653739612188,4.000979795828925,4.000231484929905,3.9792287387928105
0.7130193905817175,4.011201734810788,4.000704826188293,3.987145727518876
0.7135734072022161,4.012264803622943,4.00460151854916,3.9891502100993197
0.7141274238227147,4.012632848574312,4.00663855517508,3.9936912137320584
0.7146814404432132,4.0172636566254,4.007014238264048,3.998563261492596
0.7152354570637119,4.022583976378873,4.0243283593342,4.000000602655753
0.7157894736842105,4.0256393495021925,4.0255915775079725,4.026444894538274
0.7163434903047091,4.0265461561649865,4.026060674725885,4.034935695400856
0.7168975069252077,4.029388627297044,4.051395414387696,4.039689394515229
0.7174515235457064,4.038842959974478,4.055482322958388,4.040731279367517
0.718005540166205,4.042411154805159,4.06939371980556,4.043014374983018
0.7185595567867036,4.058885000053567,4.070893145277544,4.045027457395386
0.7191135734072022,4.061031549995319,4.073151450314276,4.046176804792843
0.7196675900277009,4.066026498391428,4.073220928858124,4.056919203100501
0.7202216066481995,4.066358760203393,4.073968484908079,4.0587520188455155
0.720775623268698,4.070190566765168,4.078849057563992,4.061149965242192
0.7213296398891966,4.072287457452373,4.081428724965055,4.062687097768216
0.7218836565096953,4.0781780712870255,4.08399544717906,4.067230577311855
0.7224376731301939,4.080056318695127,4.08486193386623,4.06991358600812
0.7229916897506925,4.08512194185981,4.0915104384412935,4.0734921930110115
0.7235457063711911,4.085532033612871,4.094625613431609,4.082177011552051
0.7240997229916898,4.086529506486124,4.096812268932919,4.082583637476769
0.7246537396121884,4.086652135709823,4.10650034295709,4.084065143624253
0.725207756232687,4.088090091834858,4.107309988306964,4.084393570598726
0.7257617728531855,4.09068760050301,4.110335066663839,4.084701243709268
0.7263157894736842,4.095945570816015,4.110996455058895,4.09037351934357
0.7268698060941828,4.0986987329805045,4.115269128062535,4.098100522471253
0.7274238227146814,4.102236635373304,4.117652268360873,4.0991984693393535
0.72797783933518,4.104232536273485,4.119317340469677,4.109369990351193
0.7285318559556787,4.110224657409991,4.122154577983875,4.110231362257143
0.7290858725761773,4.112780836241545,4.124522804745091,4.111544612257863
0.7296398891966759,4.113513174611336,4.12882847329899,4.113000678116551
0.7301939058171745,4.114747888244944,4.131182511610898,4.117112293534447
0.7307479224376732,4.121042226221473,4.135632565329236,4.119586788487803
0.7313019390581718,4.124687646827318,4.1444066586084,4.119615562494597
0.7318559556786703,4.130562822396855,4.150245321475215,4.122042827516403
0.7324099722991689,4.131008379516209,4.1558967894639665,4.122042827516403
0.7329639889196676,4.132967781467571,4.1581511522249155,4.125783487912248
0.7335180055401662,4.136632972910446,4.160154141008517,4.130401440284335
0.7340720221606648,4.140745392935316,4.167326848241794,4.142693158469892
0.7346260387811634,4.143076120241141,4.175526333602854,4.142869698889035
0.7351800554016621,4.145336461984024,4.183448592286195,4.143794348862051
0.7357340720221607,4.152697757476377,4.186537001286792,4.153546132254639
0.7362880886426593,4.172239882406393,4.187732114123273,4.15389850655804
0.7368421052631579,4.176083832172934,4.18862752214111,4.154639549668702
0.7373961218836566,4.177803116696396,4.18957183681915,4.154678557637358
0.7379501385041551,4.177995900392326,4.189935289123864,4.156744121306414
0.7385041551246537,4.179701251133504,4.200213504276177,4.159961436170227
0.7390581717451523,4.181367175687589,4.203907702460956,4.161263339333666
0.739612188365651,4.184806091970848,4.203907702460956,4.161773968834208
0.7401662049861496,4.193361515270424,4.206625873373895,4.175585818523066
0.7407202216066482,4.203785611463288,4.231041985804926,4.1774273810346525
0.7412742382271468,4.2165552764429926,4.232949230875288,4.17863270745717
0.7418282548476455,4.220802228450796,4.236123984802471,4.181872789431582
0.7423822714681441,4.2224147385918425,4.238066913486677,4.182538558454344
0.7429362880886426,4.237964593580905,4.24515509579996,4.189795665583345
0.7434903047091412,4.251024942166987,4.2571583607139605,4.199723078736778
0.7440443213296399,4.256312678946003,4.300180698171603,4.201117975733591
0.7445983379501385,4.2572505713718005,4.313236535482382,4.2074966280226676
0.7451523545706371,4.259364824832159,4.322215755395235,4.210932275290441
0.7457063711911357,4.27822272456832,4.346623252043128,4.226496728365192
0.7462603878116344,4.286202583019094,4.358236949283831,4.22746885389111
0.746814404432133,4.297845129732414,4.364494354027318,4.229226788502663
0.7473684210526316,4.336123850035543,2.1948006685938603e38,4.236192168593219
0.7479224376731302,4.346146664135253,1.0e47,4.2404728724536165
0.7484764542936289,4.361079128149017,1.0e47,4.315507922258769
0.7490304709141274,4.372525233595319,1.0e47,4.7595315528221085e37
0.749584487534626,4.372525233595319,1.0e47,1.0e47
0.7501385041551246,4.3768490388198895,1.0e47,1.0e47
0.7506925207756233,4.425505394112131,1.0e47,1.0e47
0.7512465373961219,4.434081850894268,1.0e47,1.0e47
0.7518005540166205,1.0e47,1.0e47,1.0e47
0.7523545706371191,1.0e47,1.0e47,1.0e47
0.7529085872576178,1.0e47,1.0e47,1.0e47
0.7534626038781164,1.0e47,1.0e47,1.0e47
0.754016620498615,1.0e47,1.0e47,1.0e47
0.7545706371191135,1.0e47,1.0e47,1.0e47
0.7551246537396122,1.0e47,1.0e47,1.0e47
0.7556786703601108,1.0e47,1.0e47,1.0e47
0.7562326869806094,1.0e47,1.0e47,1.0e47
0.756786703601108,1.0e47,1.0e47,1.0e47
0.7573407202216067,1.0e47,1.0e47,1.0e47
0.7578947368421053,1.0e47,1.0e47,1.0e47
0.7584487534626039,1.0e47,1.0e47,1.0e47
0.7590027700831025,1.0e47,1.0e47,1.0e47
0.7595567867036012,1.0e47,1.0e47,1.0e47
0.7601108033240997,1.0e47,1.0e47,1.0e47
0.7606648199445983,1.0e47,1.0e47,1.0e47
0.7612188365650969,1.0e47,1.0e47,1.0e47
0.7617728531855956,1.0e47,1.0e47,1.0e47
0.7623268698060942,1.0e47,1.0e47,1.0e47
0.7628808864265928,1.0e47,1.0e47,1.0e47
0.7634349030470914,1.0e47,1.0e47,1.0e47
0.7639889196675901,1.0e47,1.0e47,1.0e47
0.7645429362880887,1.0e47,1.0e47,1.0e47
0.7650969529085873,1.0e47,1.0e47,1.0e47
0.7656509695290858,1.0e47,1.0e47,1.0e47
0.7662049861495844,1.0e47,1.0e47,1.0e47
0.7667590027700831,1.0e47,1.0e47,1.0e47
0.7673130193905817,1.0e47,1.0e47,1.0e47
0.7678670360110803,1.0e47,1.0e47,1.0e47
0.7684210526315789,1.0e47,1.0e47,1.0e47
0.7689750692520776,1.0e47,1.0e47,1.0e47
0.7695290858725762,1.0e47,1.0e47,1.0e47
0.7700831024930748,1.0e47,1.0e47,1.0e47
0.7706371191135734,1.0e47,1.0e47,1.0e47
0.771191135734072,1.0e47,1.0e47,1.0e47
0.7717451523545706,1.0e47,1.0e47,1.0e47
0.7722991689750692,1.0e47,1.0e47,1.0e47
0.7728531855955678,1.0e47,1.0e47,1.0e47
0.7734072022160665,1.0e47,1.0e47,1.0e47
0.7739612188365651,1.0e47,1.0e47,1.0e47
0.7745152354570637,1.0e47,1.0e47,1.0e47
0.7750692520775623,1.0e47,1.0e47,1.0e47
0.775623268698061,1.0e47,1.0e47,1.0e47
0.7761772853185596,1.0e47,1.0e47,1.0e47
0.7767313019390581,1.0e47,1.0e47,1.0e47
0.7772853185595567,1.0e47,1.0e47,1.0e47
0.7778393351800554,1.0e47,1.0e47,1.0e47
0.778393351800554,1.0e47,1.0e47,1.0e47
0.7789473684210526,1.0e47,1.0e47,1.0e47
0.7795013850415512,1.0e47,1.0e47,1.0e47
0.7800554016620499,1.0e47,1.0e47,1.0e47
0.7806094182825485,1.0e47,1.0e47,1.0e47
0.7811634349030471,1.0e47,1.0e47,1.0e47
0.7817174515235457,1.0e47,1.0e47,1.0e47
0.7822714681440444,1.0e47,1.0e47,1.0e47
0.782825484764543,1.0e47,1.0e47,1.0e47
0.7833795013850415,1.0e47,1.0e47,1.0e47
0.7839335180055401,1.0e47,1.0e47,1.0e47
0.7844875346260388,1.0e47,1.0e47,1.0e47
0.7850415512465374,1.0e47,1.0e47,1.0e47
0.785595567867036,1.0e47,1.0e47,1.0e47
0.7861495844875346,1.0e47,1.0e47,1.0e47
0.7867036011080333,1.0e47,1.0e47,1.0e47
0.7872576177285319,1.0e47,1.0e47,1.0e47
0.7878116343490305,1.0e47,1.0e47,1.0e47
0.788365650969529,1.0e47,1.0e47,1.0e47
0.7889196675900277,1.0e47,1.0e47,1.0e47
0.7894736842105263,1.0e47,1.0e47,1.0e47
0.7900277008310249,1.0e47,1.0e47,1.0e47
0.7905817174515235,1.0e47,1.0e47,1.0e47
0.7911357340720222,1.0e47,1.0e47,1.0e47
0.7916897506925208,1.0e47,1.0e47,1.0e47
0.7922437673130194,1.0e47,1.0e47,1.0e47
0.792797783933518,1.0e47,1.0e47,1.0e47
0.7933518005540167,1.0e47,1.0e47,1.0e47
0.7939058171745152,1.0e47,1.0e47,1.0e47
0.7944598337950138,1.0e47,1.0e47,1.0e47
0.7950138504155124,1.0e47,1.0e47,1.0e47
0.7955678670360111,1.0e47,1.0e47,1.0e47
0.7961218836565097,1.0e47,1.0e47,1.0e47
0.7966759002770083,1.0e47,1.0e47,1.0e47
0.7972299168975069,1.0e47,1.0e47,1.0e47
0.7977839335180056,1.0e47,1.0e47,1.0e47
0.7983379501385042,1.0e47,1.0e47,1.0e47
0.7988919667590028,1.0e47,1.0e47,1.0e47
0.7994459833795013,1.0e47,1.0e47,1.0e47
0.8,1.0e47,1.0e47,1.0e47
0.8005540166204986,1.0e47,1.0e47,1.0e47
0.8011080332409972,1.0e47,1.0e47,1.0e47
0.8016620498614958,1.0e47,1.0e47,1.0e47
0.8022160664819945,1.0e47,1.0e47,1.0e47
0.8027700831024931,1.0e47,1.0e47,1.0e47
0.8033240997229917,1.0e47,1.0e47,1.0e47
0.8038781163434903,1.0e47,1.0e47,1.0e47
0.804432132963989,1.0e47,1.0e47,1.0e47
0.8049861495844876,1.0e47,1.0e47,1.0e47
0.8055401662049861,1.0e47,1.0e47,1.0e47
0.8060941828254847,1.0e47,1.0e47,1.0e47
0.8066481994459834,1.0e47,1.0e47,1.0e47
0.807202216066482,1.0e47,1.0e47,1.0e47
0.8077562326869806,1.0e47,1.0e47,1.0e47
0.8083102493074792,1.0e47,1.0e47,1.0e47
0.8088642659279779,1.0e47,1.0e47,1.0e47
0.8094182825484765,1.0e47,1.0e47,1.0e47
0.8099722991689751,1.0e47,1.0e47,1.0e47
0.8105263157894737,1.0e47,1.0e47,1.0e47
0.8110803324099723,1.0e47,1.0e47,1.0e47
0.8116343490304709,1.0e47,1.0e47,1.0e47
0.8121883656509695,1.0e47,1.0e47,1.0e47
0.8127423822714681,1.0e47,1.0e47,1.0e47
0.8132963988919668,1.0e47,1.0e47,1.0e47
0.8138504155124654,1.0e47,1.0e47,1.0e47
0.814404432132964,1.0e47,1.0e47,1.0e47
0.8149584487534626,1.0e47,1.0e47,1.0e47
0.8155124653739613,1.0e47,1.0e47,1.0e47
0.8160664819944599,1.0e47,1.0e47,1.0e47
0.8166204986149584,1.0e47,1.0e47,1.0e47
0.817174515235457,1.0e47,1.0e47,1.0e47
0.8177285318559557,1.0e47,1.0e47,1.0e47
0.8182825484764543,1.0e47,1.0e47,1.0e47
0.8188365650969529,1.0e47,1.0e47,1.0e47
0.8193905817174515,1.0e47,1.0e47,1.0e47
0.8199445983379502,1.0e47,1.0e47,1.0e47
0.8204986149584488,1.0e47,1.0e47,1.0e47
0.8210526315789474,1.0e47,1.0e47,1.0e47
0.821606648199446,1.0e47,1.0e47,1.0e47
0.8221606648199447,1.0e47,1.0e47,1.0e47
0.8227146814404432,1.0e47,1.0e47,1.0e47
0.8232686980609418,1.0e47,1.0e47,1.0e47
0.8238227146814404,1.0e47,1.0e47,1.0e47
0.824376731301939,1.0e47,1.0e47,1.0e47
0.8249307479224377,1.0e47,1.0e47,1.0e47
0.8254847645429363,1.0e47,1.0e47,1.0e47
0.8260387811634349,1.0e47,1.0e47,1.0e47
0.8265927977839335,1.0e47,1.0e47,1.0e47
0.8271468144044322,1.0e47,1.0e47,1.0e47
0.8277008310249307,1.0e47,1.0e47,1.0e47
0.8282548476454293,1.0e47,1.0e47,1.0e47
0.8288088642659279,1.0e47,1.0e47,1.0e47
0.8293628808864266,1.0e47,1.0e47,1.0e47
0.8299168975069252,1.0e47,1.0e47,1.0e47
0.8304709141274238,1.0e47,1.0e47,1.0e47
0.8310249307479224,1.0e47,1.0e47,1.0e47
0.8315789473684211,1.0e47,1.0e47,1.0e47
0.8321329639889197,1.0e47,1.0e47,1.0e47
0.8326869806094183,1.0e47,1.0e47,1.0e47
0.8332409972299168,1.0e47,1.0e47,1.0e47
0.8337950138504155,1.0e47,1.0e47,1.0e47
0.8343490304709141,1.0e47,1.0e47,1.0e47
0.8349030470914127,1.0e47,1.0e47,1.0e47
0.8354570637119113,1.0e47,1.0e47,1.0e47
0.83601108033241,1.0e47,1.0e47,1.0e47
0.8365650969529086,1.0e47,1.0e47,1.0e47
0.8371191135734072,1.0e47,1.0e47,1.0e47
0.8376731301939058,1.0e47,1.0e47,1.0e47
0.8382271468144045,1.0e47,1.0e47,1.0e47
0.838781163434903,1.0e47,1.0e47,1.0e47
0.8393351800554016,1.0e47,1.0e47,1.0e47
0.8398891966759002,1.0e47,1.0e47,1.0e47
0.8404432132963989,1.0e47,1.0e47,1.0e47
0.8409972299168975,1.0e47,1.0e47,1.0e47
0.8415512465373961,1.0e47,1.0e47,1.0e47
0.8421052631578947,1.0e47,1.0e47,1.0e47
0.8426592797783934,1.0e47,1.0e47,1.0e47
0.843213296398892,1.0e47,1.0e47,1.0e47
0.8437673130193906,1.0e47,1.0e47,1.0e47
0.8443213296398892,1.0e47,1.0e47,1.0e47
0.8448753462603878,1.0e47,1.0e47,1.0e47
0.8454293628808864,1.0e47,1.0e47,1.0e47
0.845983379501385,1.0e47,1.0e47,1.0e47
0.8465373961218836,1.0e47,1.0e47,1.0e47
0.8470914127423823,1.0e47,1.0e47,1.0e47
0.8476454293628809,1.0e47,1.0e47,1.0e47
0.8481994459833795,1.0e47,1.0e47,1.0e47
0.8487534626038781,1.0e47,1.0e47,1.0e47
0.8493074792243768,1.0e47,1.0e47,1.0e47
0.8498614958448754,1.0e47,1.0e47,1.0e47
0.850415512465374,1.0e47,1.0e47,1.0e47
0.8509695290858725,1.0e47,1.0e47,1.0e47
0.8515235457063712,1.0e47,1.0e47,1.0e47
0.8520775623268698,1.0e47,1.0e47,1.0e47
0.8526315789473684,1.0e47,1.0e47,1.0e47
0.853185595567867,1.0e47,1.0e47,1.0e47
0.8537396121883657,1.0e47,1.0e47,1.0e47
0.8542936288088643,1.0e47,1.0e47,1.0e47
0.8548476454293629,1.0e47,1.0e47,1.0e47
0.8554016620498615,1.0e47,1.0e47,1.0e47
0.8559556786703602,1.0e47,1.0e47,1.0e47
0.8565096952908587,1.0e47,1.0e47,1.0e47
0.8570637119113573,1.0e47,1.0e47,1.0e47
0.8576177285318559,1.0e47,1.0e47,1.0e47
0.8581717451523546,1.0e47,1.0e47,1.0e47
0.8587257617728532,1.0e47,1.0e47,1.0e47
0.8592797783933518,1.0e47,1.0e47,1.0e47
0.8598337950138504,1.0e47,1.0e47,1.0e47
0.8603878116343491,1.0e47,1.0e47,1.0e47
0.8609418282548477,1.0e47,1.0e47,1.0e47
0.8614958448753463,1.0e47,1.0e47,1.0e47
0.8620498614958448,1.0e47,1.0e47,1.0e47
0.8626038781163435,1.0e47,1.0e47,1.0e47
0.8631578947368421,1.0e47,1.0e47,1.0e47
0.8637119113573407,1.0e47,1.0e47,1.0e47
0.8642659279778393,1.0e47,1.0e47,1.0e47
0.864819944598338,1.0e47,1.0e47,1.0e47
0.8653739612188366,1.0e47,1.0e47,1.0e47
0.8659279778393352,1.0e47,1.0e47,1.0e47
0.8664819944598338,1.0e47,1.0e47,1.0e47
0.8670360110803325,1.0e47,1.0e47,1.0e47
0.867590027700831,1.0e47,1.0e47,1.0e47
0.8681440443213296,1.0e47,1.0e47,1.0e47
0.8686980609418282,1.0e47,1.0e47,1.0e47
0.8692520775623269,1.0e47,1.0e47,1.0e47
0.8698060941828255,1.0e47,1.0e47,1.0e47
0.8703601108033241,1.0e47,1.0e47,1.0e47
0.8709141274238227,1.0e47,1.0e47,1.0e47
0.8714681440443214,1.0e47,1.0e47,1.0e47
0.87202216066482,1.0e47,1.0e47,1.0e47
0.8725761772853186,1.0e47,1.0e47,1.0e47
0.8731301939058171,1.0e47,1.0e47,1.0e47
0.8736842105263158,1.0e47,1.0e47,1.0e47
0.8742382271468144,1.0e47,1.0e47,1.0e47
0.874792243767313,1.0e47,1.0e47,1.0e47
0.8753462603878116,1.0e47,1.0e47,1.0e47
0.8759002770083103,1.0e47,1.0e47,1.0e47
0.8764542936288089,1.0e47,1.0e47,1.0e47
0.8770083102493075,1.0e47,1.0e47,1.0e47
0.8775623268698061,1.0e47,1.0e47,1.0e47
0.8781163434903048,1.0e47,1.0e47,1.0e47
0.8786703601108034,1.0e47,1.0e47,1.0e47
0.8792243767313019,1.0e47,1.0e47,1.0e47
0.8797783933518005,1.0e47,1.0e47,1.0e47
0.8803324099722992,1.0e47,1.0e47,1.0e47
0.8808864265927978,1.0e47,1.0e47,1.0e47
0.8814404432132964,1.0e47,1.0e47,1.0e47
0.881994459833795,1.0e47,1.0e47,1.0e47
0.8825484764542936,1.0e47,1.0e47,1.0e47
0.8831024930747923,1.0e47,1.0e47,1.0e47
0.8836565096952909,1.0e47,1.0e47,1.0e47
0.8842105263157894,1.0e47,1.0e47,1.0e47
0.884764542936288,1.0e47,1.0e47,1.0e47
0.8853185595567867,1.0e47,1.0e47,1.0e47
0.8858725761772853,1.0e47,1.0e47,1.0e47
0.8864265927977839,1.0e47,1.0e47,1.0e47
0.8869806094182825,1.0e47,1.0e47,1.0e47
0.8875346260387812,1.0e47,1.0e47,1.0e47
0.8880886426592798,1.0e47,1.0e47,1.0e47
0.8886426592797784,1.0e47,1.0e47,1.0e47
0.889196675900277,1.0e47,1.0e47,1.0e47
0.8897506925207757,1.0e47,1.0e47,1.0e47
0.8903047091412742,1.0e47,1.0e47,1.0e47
0.8908587257617728,1.0e47,1.0e47,1.0e47
0.8914127423822714,1.0e47,1.0e47,1.0e47
0.8919667590027701,1.0e47,1.0e47,1.0e47
0.8925207756232687,1.0e47,1.0e47,1.0e47
0.8930747922437673,1.0e47,1.0e47,1.0e47
0.8936288088642659,1.0e47,1.0e47,1.0e47
0.8941828254847646,1.0e47,1.0e47,1.0e47
0.8947368421052632,1.0e47,1.0e47,1.0e47
0.8952908587257618,1.0e47,1.0e47,1.0e47
0.8958448753462603,1.0e47,1.0e47,1.0e47
0.896398891966759,1.0e47,1.0e47,1.0e47
0.8969529085872576,1.0e47,1.0e47,1.0e47
0.8975069252077562,1.0e47,1.0e47,1.0e47
0.8980609418282548,1.0e47,1.0e47,1.0e47
0.8986149584487535,1.0e47,1.0e47,1.0e47
0.8991689750692521,1.0e47,1.0e47,1.0e47
0.8997229916897507,1.0e47,1.0e47,1.0e47
0.9002770083102493,1.0e47,1.0e47,1.0e47
0.900831024930748,1.0e47,1.0e47,1.0e47
0.9013850415512465,1.0e47,1.0e47,1.0e47
0.9019390581717451,1.0e47,1.0e47,1.0e47
0.9024930747922437,1.0e47,1.0e47,1.0e47
0.9030470914127424,1.0e47,1.0e47,1.0e47
0.903601108033241,1.0e47,1.0e47,1.0e47
0.9041551246537396,1.0e47,1.0e47,1.0e47
0.9047091412742382,1.0e47,1.0e47,1.0e47
0.9052631578947369,1.0e47,1.0e47,1.0e47
0.9058171745152355,1.0e47,1.0e47,1.0e47
0.9063711911357341,1.0e47,1.0e47,1.0e47
0.9069252077562326,1.0e47,1.0e47,1.0e47
0.9074792243767313,1.0e47,1.0e47,1.0e47
0.9080332409972299,1.0e47,1.0e47,1.0e47
0.9085872576177285,1.0e47,1.0e47,1.0e47
0.9091412742382271,1.0e47,1.0e47,1.0e47
0.9096952908587258,1.0e47,1.0e47,1.0e47
0.9102493074792244,1.0e47,1.0e47,1.0e47
0.910803324099723,1.0e47,1.0e47,1.0e47
0.9113573407202216,1.0e47,1.0e47,1.0e47
0.9119113573407203,1.0e47,1.0e47,1.0e47
0.9124653739612189,1.0e47,1.0e47,1.0e47
0.9130193905817174,1.0e47,1.0e47,1.0e47
0.913573407202216,1.0e47,1.0e47,1.0e47
0.9141274238227147,1.0e47,1.0e47,1.0e47
0.9146814404432133,1.0e47,1.0e47,1.0e47
0.9152354570637119,1.0e47,1.0e47,1.0e47
0.9157894736842105,1.0e47,1.0e47,1.0e47
0.9163434903047092,1.0e47,1.0e47,1.0e47
0.9168975069252078,1.0e47,1.0e47,1.0e47
0.9174515235457064,1.0e47,1.0e47,1.0e47
0.918005540166205,1.0e47,1.0e47,1.0e47
0.9185595567867036,1.0e47,1.0e47,1.0e47
0.9191135734072022,1.0e47,1.0e47,1.0e47
0.9196675900277008,1.0e47,1.0e47,1.0e47
0.9202216066481994,1.0e47,1.0e47,1.0e47
0.9207756232686981,1.0e47,1.0e47,1.0e47
0.9213296398891967,1.0e47,1.0e47,1.0e47
0.9218836565096953,1.0e47,1.0e47,1.0e47
0.9224376731301939,1.0e47,1.0e47,1.0e47
0.9229916897506926,1.0e47,1.0e47,1.0e47
0.9235457063711912,1.0e47,1.0e47,1.0e47
0.9240997229916897,1.0e47,1.0e47,1.0e47
0.9246537396121883,1.0e47,1.0e47,1.0e47
0.925207756232687,1.0e47,1.0e47,1.0e47
0.9257617728531856,1.0e47,1.0e47,1.0e47
0.9263157894736842,1.0e47,1.0e47,1.0e47
0.9268698060941828,1.0e47,1.0e47,1.0e47
0.9274238227146815,1.0e47,1.0e47,1.0e47
0.9279778393351801,1.0e47,1.0e47,1.0e47
0.9285318559556787,1.0e47,1.0e47,1.0e47
0.9290858725761773,1.0e47,1.0e47,1.0e47
0.929639889196676,1.0e47,1.0e47,1.0e47
0.9301939058171745,1.0e47,1.0e47,1.0e47
0.9307479224376731,1.0e47,1.0e47,1.0e47
0.9313019390581717,1.0e47,1.0e47,1.0e47
0.9318559556786704,1.0e47,1.0e47,1.0e47
0.932409972299169,1.0e47,1.0e47,1.0e47
0.9329639889196676,1.0e47,1.0e47,1.0e47
0.9335180055401662,1.0e47,1.0e47,1.0e47
0.9340720221606649,1.0e47,1.0e47,1.0e47
0.9346260387811635,1.0e47,1.0e47,1.0e47
0.935180055401662,1.0e47,1.0e47,1.0e47
0.9357340720221606,1.0e47,1.0e47,1.0e47
0.9362880886426593,1.0e47,1.0e47,1.0e47
0.9368421052631579,1.0e47,1.0e47,1.0e47
0.9373961218836565,1.0e47,1.0e47,1.0e47
0.9379501385041551,1.0e47,1.0e47,1.0e47
0.9385041551246538,1.0e47,1.0e47,1.0e47
0.9390581717451524,1.0e47,1.0e47,1.0e47
0.939612188365651,1.0e47,1.0e47,1.0e47
0.9401662049861496,1.0e47,1.0e47,1.0e47
0.9407202216066483,1.0e47,1.0e47,1.0e47
0.9412742382271468,1.0e47,1.0e47,1.0e47
0.9418282548476454,1.0e47,1.0e47,1.0e47
0.942382271468144,1.0e47,1.0e47,1.0e47
0.9429362880886426,1.0e47,1.0e47,1.0e47
0.9434903047091413,1.0e47,1.0e47,1.0e47
0.9440443213296399,1.0e47,1.0e47,1.0e47
0.9445983379501385,1.0e47,1.0e47,1.0e47
0.9451523545706371,1.0e47,1.0e47,1.0e47
0.9457063711911358,1.0e47,1.0e47,1.0e47
0.9462603878116344,1.0e47,1.0e47,1.0e47
0.9468144044321329,1.0e47,1.0e47,1.0e47
0.9473684210526315,1.0e47,1.0e47,1.0e47
0.9479224376731302,1.0e47,1.0e47,1.0e47
0.9484764542936288,1.0e47,1.0e47,1.0e47
0.9490304709141274,1.0e47,1.0e47,1.0e47
0.949584487534626,1.0e47,1.0e47,1.0e47
0.9501385041551247,1.0e47,1.0e47,1.0e47
0.9506925207756233,1.0e47,1.0e47,1.0e47
0.9512465373961219,1.0e47,1.0e47,1.0e47
0.9518005540166204,1.0e47,1.0e47,1.0e47
0.9523545706371191,1.0e47,1.0e47,1.0e47
0.9529085872576177,1.0e47,1.0e47,1.0e47
0.9534626038781163,1.0e47,1.0e47,1.0e47
0.9540166204986149,1.0e47,1.0e47,1.0e47
0.9545706371191136,1.0e47,1.0e47,1.0e47
0.9551246537396122,1.0e47,1.0e47,1.0e47
0.9556786703601108,1.0e47,1.0e47,1.0e47
0.9562326869806094,1.0e47,1.0e47,1.0e47
0.9567867036011081,1.0e47,1.0e47,1.0e47
0.9573407202216067,1.0e47,1.0e47,1.0e47
0.9578947368421052,1.0e47,1.0e47,1.0e47
0.9584487534626038,1.0e47,1.0e47,1.0e47
0.9590027700831025,1.0e47,1.0e47,1.0e47
0.9595567867036011,1.0e47,1.0e47,1.0e47
0.9601108033240997,1.0e47,1.0e47,1.0e47
0.9606648199445983,1.0e47,1.0e47,1.0e47
0.961218836565097,1.0e47,1.0e47,1.0e47
0.9617728531855956,1.0e47,1.0e47,1.0e47
0.9623268698060942,1.0e47,1.0e47,1.0e47
0.9628808864265928,1.0e47,1.0e47,1.0e47
0.9634349030470915,1.0e47,1.0e47,1.0e47
0.96398891966759,1.0e47,1.0e47,1.0e47
0.9645429362880886,1.0e47,1.0e47,1.0e47
0.9650969529085872,1.0e47,1.0e47,1.0e47
0.9656509695290859,1.0e47,1.0e47,1.0e47
0.9662049861495845,1.0e47,1.0e47,1.0e47
0.9667590027700831,1.0e47,1.0e47,1.0e47
0.9673130193905817,1.0e47,1.0e47,1.0e47
0.9678670360110804,1.0e47,1.0e47,1.0e47
0.968421052631579,1.0e47,1.0e47,1.0e47
0.9689750692520775,1.0e47,1.0e47,1.0e47
0.9695290858725761,1.0e47,1.0e47,1.0e47
0.9700831024930748,1.0e47,1.0e47,1.0e47
0.9706371191135734,1.0e47,1.0e47,1.0e47
0.971191135734072,1.0e47,1.0e47,1.0e47
0.9717451523545706,1.0e47,1.0e47,1.0e47
0.9722991689750693,1.0e47,1.0e47,1.0e47
0.9728531855955679,1.0e47,1.0e47,1.0e47
0.9734072022160665,1.0e47,1.0e47,1.0e47
0.9739612188365651,1.0e47,1.0e47,1.0e47
0.9745152354570638,1.0e47,1.0e47,1.0e47
0.9750692520775623,1.0e47,1.0e47,1.0e47
0.9756232686980609,1.0e47,1.0e47,1.0e47
0.9761772853185595,1.0e47,1.0e47,1.0e47
0.9767313019390582,1.0e47,1.0e47,1.0e47
0.9772853185595568,1.0e47,1.0e47,1.0e47
0.9778393351800554,1.0e47,1.0e47,1.0e47
0.978393351800554,1.0e47,1.0e47,1.0e47
0.9789473684210527,1.0e47,1.0e47,1.0e47
0.9795013850415513,1.0e47,1.0e47,1.0e47
0.9800554016620499,1.0e47,1.0e47,1.0e47
0.9806094182825484,1.0e47,1.0e47,1.0e47
0.9811634349030471,1.0e47,1.0e47,1.0e47
0.9817174515235457,1.0e47,1.0e47,1.0e47
0.9822714681440443,1.0e47,1.0e47,1.0e47
0.9828254847645429,1.0e47,1.0e47,1.0e47
0.9833795013850416,1.0e47,1.0e47,1.0e47
0.9839335180055402,1.0e47,1.0e47,1.0e47
0.9844875346260388,1.0e47,1.0e47,1.0e47
0.9850415512465374,1.0e47,1.0e47,1.0e47
0.9855955678670361,1.0e47,1.0e47,1.0e47
0.9861495844875346,1.0e47,1.0e47,1.0e47
0.9867036011080332,1.0e47,1.0e47,1.0e47
0.9872576177285318,1.0e47,1.0e47,1.0e47
0.9878116343490305,1.0e47,1.0e47,1.0e47
0.9883656509695291,1.0e47,1.0e47,1.0e47
0.9889196675900277,1.0e47,1.0e47,1.0e47
0.9894736842105263,1.0e47,1.0e47,1.0e47
0.990027700831025,1.0e47,1.0e47,1.0e47
0.9905817174515236,1.0e47,1.0e47,1.0e47
0.9911357340720222,1.0e47,1.0e47,1.0e47
0.9916897506925207,1.0e47,1.0e47,1.0e47
0.9922437673130194,1.0e47,1.0e47,1.0e47
0.992797783933518,1.0e47,1.0e47,1.0e47
0.9933518005540166,1.0e47,1.0e47,1.0e47
0.9939058171745152,1.0e47,1.0e47,1.0e47
0.9944598337950139,1.0e47,1.0e47,1.0e47
0.9950138504155125,1.0e47,1.0e47,1.0e47
0.9955678670360111,1.0e47,1.0e47,1.0e47
0.9961218836565097,1.0e47,1.0e47,1.0e47
0.9966759002770084,1.0e47,1.0e47,1.0e47
0.997229916897507,1.0e47,1.0e47,1.0e47
0.9977839335180055,1.0e47,1.0e47,1.0e47
0.9983379501385041,1.0e47,1.0e47,1.0e47
0.9988919667590028,1.0e47,1.0e47,1.0e47
0.9994459833795014,1.0e47,1.0e47,1.0e47
1.0,1.0e47,1.0e47,1.0e47


==> data/eigen_graph_misc_64/eigenvectors_logarithmic_relative_error.csv <==
matrix\type,Float64,LinearTakum64,Posit64
dimacs/C125-9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/C250-9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/C500-9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/DSJC500-5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/MANN-a27,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/MANN-a9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/brock200-1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/brock200-2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/brock200-3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/brock200-4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/brock400-1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/brock400-2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/brock400-3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/brock400-4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/brock800-1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/brock800-2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/brock800-3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/brock800-4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/c-fat200-1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/c-fat200-2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/c-fat200-5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/c-fat500-1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/c-fat500-10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/c-fat500-2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/c-fat500-5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/gen200-p0-9-44,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/gen200-p0-9-55,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/gen400-p0-9-55,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/gen400-p0-9-65,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/gen400-p0-9-75,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/hamming6-2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/hamming6-4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/hamming8-2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/hamming8-4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/johnson16-2-4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/johnson32-2-4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/johnson8-2-4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/johnson8-4-4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/keller4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/keller5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/p-hat1000-1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/p-hat300-3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/p-hat500-1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/p-hat500-2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/p-hat500-3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/p-hat700-1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/p-hat700-2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/p-hat700-3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/san200-0-7-1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/san200-0-7-2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/san200-0-9-1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/san200-0-9-2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/san200-0-9-3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/san400-0-5-1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/san400-0-7-1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/san400-0-7-2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/san400-0-7-3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/san400-0-9-1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/sanr200-0-7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/sanr200-0-9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/sanr400-0-5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs/sanr400-0-7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs10/bio-celegansneural,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs10/chesapeake,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs10/cs4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs10/cti,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs10/delaunay_n10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs10/delaunay_n11,-Inf,-Inf,-Inf
dimacs10/delaunay_n12,-Inf,-Inf,-Inf
dimacs10/delaunay_n13,-Inf,-Inf,-Inf
dimacs10/delaunay_n14,-Inf,-Inf,-Inf
dimacs10/delaunay_n15,-Inf,-Inf,-Inf
dimacs10/fe-4elt2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs10/fe-body,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs10/fe-sphere,-Inf,-Inf,-Inf
dimacs10/polblogs,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs10/rgg_n_2_15_s0,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dimacs10/t60k,-Inf,-Inf,-Inf
dimacs10/wing_nodal,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/AIDS,-Inf,-Inf,-Inf
labeled/BA-1_10_60-L5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/BZR,-Inf,-Inf,-Inf
labeled/CL-10K-1d8-L5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/COX2,-Inf,-Inf,-Inf
labeled/DD199,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/DD21,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/DD242,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/DD244,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/DD349,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/DD497,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/DD6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/DD68,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/DD687,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/ENZYMES,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/ENZYMES118,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/ENZYMES123,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/ENZYMES295,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/ENZYMES296,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/ENZYMES297,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/ENZYMES8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/Fingerprint,-Inf,-Inf,-Inf
labeled/KKI,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/Letter-high,-Inf,-Inf,-Inf
labeled/Letter-low,-Inf,-Inf,-Inf
labeled/Letter-med,-Inf,-Inf,-Inf
labeled/MSRC-21C,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/MSRC-9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/OHSU,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/PTC-FM,-Inf,-Inf,-Inf
labeled/PTC-FR,-Inf,-Inf,-Inf
labeled/PTC-MM,-Inf,-Inf,-Inf
labeled/PTC-MR,-Inf,-Inf,-Inf
labeled/Peking-1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/PubMed,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/SW-10000-6-0d3-L2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/SW-10000-6-0d3-L5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/SYNTHETIC,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/SYNTHETICnew,-Inf,-Inf,-Inf
labeled/TerroristRel,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/citeseer,-Inf,-Inf,-Inf
labeled/cora,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/gene,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/hospital-detailed-list-of-contacts,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/internet-industry-partnerships,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/reality-call,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
labeled/webkb-wisc,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/08blocks,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/1138_bus,-Inf,-Inf,-Inf
misc/130bit,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/145bit,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/162bit,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/176bit,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/192bit,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/3elt,-Inf,-Inf,-Inf
misc/3elt_dual,-Inf,-Inf,-Inf
misc/494_bus,-Inf,-Inf,-Inf
misc/662_bus,-Inf,-Inf,-Inf
misc/685_bus,-Inf,-Inf,-Inf
misc/Alemdar,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/CAG_mat1916,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/CAG_mat364,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/CAG_mat72,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/CSphd,-Inf,-Inf,-Inf
misc/California,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Chebyshev1,-Inf,-Inf,-Inf
misc/Chebyshev2,-Inf,-Inf,-Inf
misc/Chebyshev3,-Inf,-Inf,-Inf
misc/Chem97Zt,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Chem97ZtZ,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Cities,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/DK01R,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/D_10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/D_11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/D_5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/D_6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/D_7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/D_8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/D_9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/EPA,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/EVA,-Inf,-Inf,-Inf
misc/EX1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/EX2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/EX4,-Inf,-Inf,-Inf
misc/EX5,-Inf,-Inf,-Inf
misc/EX6,-Inf,-Inf,-Inf
misc/Erdos02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Erdos971,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Erdos972,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Erdos981,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Erdos982,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Erdos991,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Erdos992,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/FA,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Franz1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Franz10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Franz2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Franz3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Franz4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Franz5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Franz6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Franz7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Franz8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Franz9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G12,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G13,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G14,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G15,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G16,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G17,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G18,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G19,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G20,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G21,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G22,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G23,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G24,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G25,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G26,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G27,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G28,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G29,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G30,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G31,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G32,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G33,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G34,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G35,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G36,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G37,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G38,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G39,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G40,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G41,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G42,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G43,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G44,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G45,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G46,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G47,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G48,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G49,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G50,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G51,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G52,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G53,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G54,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G55,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G56,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G57,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G58,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G59,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G60,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G61,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G62,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G63,-Inf,-Inf,-Inf
misc/G64,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G65,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G66,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G67,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/G9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GD00_a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GD00_c,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GD01_b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GD01_c,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GD02_a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GD02_b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GD06_Java,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GD06_theory,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GD95_a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GD95_b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GD95_c,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GD96_a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GD96_b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GD96_c,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GD96_d,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GD97_a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GD97_b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GD97_c,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GD98_a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GD98_b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GD98_c,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GD99_b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GD99_c,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GL6_D_10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GL6_D_6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GL6_D_7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GL6_D_8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GL6_D_9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GL7d10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GL7d11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GL7d12,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GL7d25,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GL7d26,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/GlossGT,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Hamrle1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Hamrle2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Harvard500,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/IG5-10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/IG5-11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/IG5-12,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/IG5-13,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/IG5-14,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/IG5-6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/IG5-7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/IG5-8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/IG5-9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Journals,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Kaufhold,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Kohonen,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/L,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/L-9,-Inf,-Inf,-Inf
misc/LF10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/LF10000,-Inf,-Inf,-Inf
misc/LFAT5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/LFAT5000,-Inf,-Inf,-Inf
misc/Lederberg,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/M10PI_n,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/M10PI_n1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/M20PI_n,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/M20PI_n1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/M40PI_n,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/M40PI_n1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/M80PI_n1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Maragal_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Maragal_2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Maragal_3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Maragal_4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Muu,-Inf,-Inf,-Inf
misc/NotreDame_yeast,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ODLIS,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Oregon-1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Oregon-2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/PGPgiantcompo,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Pd,-Inf,-Inf,-Inf
misc/Pd_rhs,-Inf,-Inf,-Inf
misc/QRpivot,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Ragusa16,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Ragusa18,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Roget,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/S10PI_n,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/S10PI_n1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/S20PI_n,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/S20PI_n1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/S40PI_n,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/S40PI_n1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/S80PI_n,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/S80PI_n1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Sandi_authors,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Sandi_sandi,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/SciMet,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Si2,-Inf,-Inf,-Inf
misc/SiH4,-Inf,-Inf,-Inf
misc/Sieber,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/SmaGri,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/SmallW,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/TF10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/TF11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/TF12,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/TF13,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/TF14,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/TF15,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/TS,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/TSOPF_FS_b9_c1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/TSOPF_FS_b9_c6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/TSOPF_RS_b9_c6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Trec10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Trec11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Trec12,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Trec6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Trec7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Trec8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Trec9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Trefethen_150,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Trefethen_20,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Trefethen_200,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Trefethen_2000,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Trefethen_200b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Trefethen_20b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Trefethen_300,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Trefethen_500,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/Trefethen_700,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/USAir97,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/USpowerGrid,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/aa01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/aa03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/aa3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/aa4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/aa5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/aa6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/abb313,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/abtaha1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/abtaha2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/add20,-Inf,-Inf,-Inf
misc/add32,-Inf,-Inf,-Inf
misc/adder_dcop_01,-Inf,-Inf,-Inf
misc/adder_dcop_02,-Inf,-Inf,-Inf
misc/adder_dcop_03,-Inf,-Inf,-Inf
misc/adder_dcop_04,-Inf,-Inf,-Inf
misc/adder_dcop_05,-Inf,-Inf,-Inf
misc/adder_dcop_06,-Inf,-Inf,-Inf
misc/adder_dcop_07,-Inf,-Inf,-Inf
misc/adder_dcop_08,-Inf,-Inf,-Inf
misc/adder_dcop_09,-Inf,-Inf,-Inf
misc/adder_dcop_10,-Inf,-Inf,-Inf
misc/adder_dcop_11,-Inf,-Inf,-Inf
misc/adder_dcop_12,-Inf,-Inf,-Inf
misc/adder_dcop_13,-Inf,-Inf,-Inf
misc/adder_dcop_14,-Inf,-Inf,-Inf
misc/adder_dcop_15,-Inf,-Inf,-Inf
misc/adder_dcop_16,-Inf,-Inf,-Inf
misc/adder_dcop_17,-Inf,-Inf,-Inf
misc/adder_dcop_18,-Inf,-Inf,-Inf
misc/adder_dcop_19,-Inf,-Inf,-Inf
misc/adder_dcop_20,-Inf,-Inf,-Inf
misc/adder_dcop_21,-Inf,-Inf,-Inf
misc/adder_dcop_22,-Inf,-Inf,-Inf
misc/adder_dcop_23,-Inf,-Inf,-Inf
misc/adder_dcop_24,-Inf,-Inf,-Inf
misc/adder_dcop_25,-Inf,-Inf,-Inf
misc/adder_dcop_26,-Inf,-Inf,-Inf
misc/adder_dcop_27,-Inf,-Inf,-Inf
misc/adder_dcop_28,-Inf,-Inf,-Inf
misc/adder_dcop_29,-Inf,-Inf,-Inf
misc/adder_dcop_30,-Inf,-Inf,-Inf
misc/adder_dcop_31,-Inf,-Inf,-Inf
misc/adder_dcop_32,-Inf,-Inf,-Inf
misc/adder_dcop_33,-Inf,-Inf,-Inf
misc/adder_dcop_34,-Inf,-Inf,-Inf
misc/adder_dcop_35,-Inf,-Inf,-Inf
misc/adder_dcop_36,-Inf,-Inf,-Inf
misc/adder_dcop_37,-Inf,-Inf,-Inf
misc/adder_dcop_38,-Inf,-Inf,-Inf
misc/adder_dcop_39,-Inf,-Inf,-Inf
misc/adder_dcop_40,-Inf,-Inf,-Inf
misc/adder_dcop_41,-Inf,-Inf,-Inf
misc/adder_dcop_42,-Inf,-Inf,-Inf
misc/adder_dcop_43,-Inf,-Inf,-Inf
misc/adder_dcop_44,-Inf,-Inf,-Inf
misc/adder_dcop_45,-Inf,-Inf,-Inf
misc/adder_dcop_46,-Inf,-Inf,-Inf
misc/adder_dcop_47,-Inf,-Inf,-Inf
misc/adder_dcop_48,-Inf,-Inf,-Inf
misc/adder_dcop_49,-Inf,-Inf,-Inf
misc/adder_dcop_50,-Inf,-Inf,-Inf
misc/adder_dcop_51,-Inf,-Inf,-Inf
misc/adder_dcop_52,-Inf,-Inf,-Inf
misc/adder_dcop_53,-Inf,-Inf,-Inf
misc/adder_dcop_54,-Inf,-Inf,-Inf
misc/adder_dcop_55,-Inf,-Inf,-Inf
misc/adder_dcop_56,-Inf,-Inf,-Inf
misc/adder_dcop_57,-Inf,-Inf,-Inf
misc/adder_dcop_58,-Inf,-Inf,-Inf
misc/adder_dcop_59,-Inf,-Inf,-Inf
misc/adder_dcop_60,-Inf,-Inf,-Inf
misc/adder_dcop_61,-Inf,-Inf,-Inf
misc/adder_dcop_62,-Inf,-Inf,-Inf
misc/adder_dcop_63,-Inf,-Inf,-Inf
misc/adder_dcop_64,-Inf,-Inf,-Inf
misc/adder_dcop_65,-Inf,-Inf,-Inf
misc/adder_dcop_66,-Inf,-Inf,-Inf
misc/adder_dcop_67,-Inf,-Inf,-Inf
misc/adder_dcop_68,-Inf,-Inf,-Inf
misc/adder_dcop_69,-Inf,-Inf,-Inf
misc/adder_trans_01,-Inf,-Inf,-Inf
misc/adder_trans_02,-Inf,-Inf,-Inf
misc/adjnoun,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/adjnoun_adjacency,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/advogato,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/aft01,-Inf,-Inf,-Inf
misc/air02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/air03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/air04,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/air05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/air06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/aircraft,-Inf,-Inf,-Inf
misc/airfoil1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/airfoil1_dual,-Inf,-Inf,-Inf
misc/arc130,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/arenas-jazz,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/arenas-meta,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/arenas-pgp,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/as-22july06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/as-735,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/as-caida,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/as-caida20071105,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/as20000102,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ash219,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ash292,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ash331,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ash608,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ash85,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ash958,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/astro-ph,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/aug2d,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/aug2dc,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/aug3d,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/aug3dcqp,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/b2_ss,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/b_dyn,-Inf,-Inf,-Inf
misc/barth,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/barth4,-Inf,-Inf,-Inf
misc/barth5,-Inf,-Inf,-Inf
misc/baxter,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bayer02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bayer03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bayer05,-Inf,-Inf,-Inf
misc/bayer06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bayer07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bayer08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bayer09,-Inf,-Inf,-Inf
misc/bcspwr01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bcspwr02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bcspwr03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bcspwr04,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bcspwr05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bcspwr06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bcspwr07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bcspwr08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bcspwr09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bcspwr10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bcsstk01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bcsstk02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bcsstk03,-Inf,-Inf,-Inf
misc/bcsstk04,-Inf,-Inf,-Inf
misc/bcsstk05,-Inf,-Inf,-Inf
misc/bcsstk06,-Inf,-Inf,-Inf
misc/bcsstk07,-Inf,-Inf,-Inf
misc/bcsstk08,-Inf,-Inf,-Inf
misc/bcsstk09,-Inf,-Inf,-Inf
misc/bcsstk10,-Inf,-Inf,-Inf
misc/bcsstk11,-Inf,-Inf,-Inf
misc/bcsstk12,-Inf,-Inf,-Inf
misc/bcsstk13,-Inf,-Inf,-Inf
misc/bcsstk14,-Inf,-Inf,-Inf
misc/bcsstk15,-Inf,-Inf,-Inf
misc/bcsstk19,-Inf,-Inf,-Inf
misc/bcsstk20,-Inf,-Inf,-Inf
misc/bcsstk21,-Inf,-Inf,-Inf
misc/bcsstk22,-Inf,-Inf,-Inf
misc/bcsstk23,-Inf,-Inf,-Inf
misc/bcsstk26,-Inf,-Inf,-Inf
misc/bcsstk27,-Inf,-Inf,-Inf
misc/bcsstk34,-Inf,-Inf,-Inf
misc/bcsstm01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bcsstm02,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00
misc/bcsstm03,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bcsstm04,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bcsstm05,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00
misc/bcsstm06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bcsstm07,-Inf,-Inf,-Inf
misc/bcsstm08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bcsstm09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bcsstm10,-Inf,-Inf,-Inf
misc/bcsstm11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bcsstm12,-Inf,-Inf,-Inf
misc/bcsstm13,-Inf,-Inf,-Inf
misc/bcsstm19,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00
misc/bcsstm20,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00
misc/bcsstm21,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bcsstm22,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00
misc/bcsstm23,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bcsstm24,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bcsstm25,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bcsstm26,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bcsstm27,-Inf,-Inf,-Inf
misc/bcsstm34,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bcsstm35,-Inf,-Inf,-Inf
misc/bcsstm37,-Inf,-Inf,-Inf
misc/bcsstm38,-Inf,-Inf,-Inf
misc/bcsstm39,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/beacxc,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/beaflw,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/beause,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bfly,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bfwa398,-Inf,-Inf,-Inf
misc/bfwa62,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bfwa782,-Inf,-Inf,-Inf
misc/bfwb398,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bfwb62,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bfwb782,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bibd_11_5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bibd_12_4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bibd_12_5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bibd_13_6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bibd_14_7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bibd_15_3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bibd_15_7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bibd_17_3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bibd_17_4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bibd_17_4b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bibd_49_3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bibd_81_2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bibd_9_3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bibd_9_5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/big,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/big_dual,-Inf,-Inf,-Inf
misc/bio-MUTAG-g1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bio-MUTAG_g1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/biplane-9,-Inf,-Inf,-Inf
misc/bips07_1693,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bips98_1142,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bips98_1450,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bips98_606,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/blckhole,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bloweya,-Inf,-Inf,-Inf
misc/bloweybl,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bloweybq,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bp_0,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bp_1000,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bp_1200,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bp_1400,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bp_1600,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bp_200,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bp_400,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bp_600,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bp_800,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/brainpc2,-Inf,-Inf,-Inf
misc/bratu3d,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bwm200,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/bwm2000,-Inf,-Inf,-Inf
misc/c-18,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-19,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-20,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-21,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-22,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-23,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-24,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-25,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-26,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-27,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-28,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-29,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-30,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-31,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-32,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-33,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-34,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-35,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-36,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-37,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-38,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-39,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-40,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-41,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-42,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-43,-Inf,-Inf,-Inf
misc/c-44,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/c-45,-Inf,-Inf,-Inf
misc/ca-CondMat,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ca-GrQc,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ca-HepPh,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ca-HepTh,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ca-opsahl-collaboration,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cage,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cage5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cage6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cage7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cage8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cage9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/can_1054,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/can_1072,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/can_144,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/can_161,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/can_187,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/can_229,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/can_24,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/can_256,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/can_268,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/can_292,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/can_445,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/can_61,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/can_62,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/can_634,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/can_715,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/can_73,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/can_838,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/can_96,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/car4,-Inf,-Inf,-Inf
misc/cari,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/case9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cat_ears_2_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cat_ears_2_4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cat_ears_3_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cat_ears_3_4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cat_ears_4_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cat_ears_4_4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cavity01,-Inf,-Inf,-Inf
misc/cavity02,-Inf,-Inf,-Inf
misc/cavity03,-Inf,-Inf,-Inf
misc/cavity04,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cavity05,-Inf,-Inf,-Inf
misc/cavity06,-Inf,-Inf,-Inf
misc/cavity07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cavity08,-Inf,-Inf,-Inf
misc/cavity09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cavity10,-Inf,-Inf,-Inf
misc/cca,-Inf,-Inf,-Inf
misc/ccc,-Inf,-Inf,-Inf
misc/cdde1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cdde2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cdde3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cdde4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cdde5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cdde6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cegb2802,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cegb2919,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cegb3024,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cegb3306,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/celegans_metabolic,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/celegansneural,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cell1,-Inf,-Inf,-Inf
misc/cell2,-Inf,-Inf,-Inf
misc/cep1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cfinder-google,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch3-3-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch3-3-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch4-4-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch4-4-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch4-4-b3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch5-5-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch5-5-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch5-5-b3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch5-5-b4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch6-6-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch6-6-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch6-6-b3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch6-6-b4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch6-6-b5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch7-6-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch7-6-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch7-6-b3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch7-6-b4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch7-6-b5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch7-7-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch7-7-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch7-8-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch7-8-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch7-9-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch7-9-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch8-8-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ch8-8-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/chesapeake,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/circuit204,-Inf,-Inf,-Inf
misc/circuit_1,-Inf,-Inf,-Inf
misc/circuit_2,-Inf,-Inf,-Inf
misc/circuit_3,-Inf,-Inf,-Inf
misc/cis-n4c6-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cis-n4c6-b13,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cis-n4c6-b14,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cis-n4c6-b15,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cis-n4c6-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cis-n4c6-b3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cis-n4c6-b4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ck104,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ck400,-Inf,-Inf,-Inf
misc/ck656,-Inf,-Inf,-Inf
misc/co5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/co9,-Inf,-Inf,-Inf
misc/coater1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/commanche_dual,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/complex,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cond-mat,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/contiguous-usa,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/copter1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cora_agm_fcl_aid,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cora_subelj,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cq5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cq9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cr42,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/crack,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/crack_dual,-Inf,-Inf,-Inf
misc/crew1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cryg2500,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/crystm01,-Inf,-Inf,-Inf
misc/cs4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cti,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/curtis54,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/cvxqp3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/d_dyn,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/d_dyn1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/d_ss,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dano3mip,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/data,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dblp-cite,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/de063155,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/de063157,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/de080285,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/delaunay_n10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/delaunay_n11,-Inf,-Inf,-Inf
misc/delaunay_n12,-Inf,-Inf,-Inf
misc/delaunay_n13,-Inf,-Inf,-Inf
misc/delaunay_n14,-Inf,-Inf,-Inf
misc/delaunay_n15,-Inf,-Inf,-Inf
misc/delf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/deter0,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/deter1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/deter2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/deter3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/deter4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/deter5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/deter6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/deter7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/deter8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/df2177,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/diag,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dictionary28,-Inf,-Inf,-Inf
misc/divorce,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dolphins,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dtoc,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dw1024,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dw2048,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dw256A,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dw256B,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dw4096,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dw8192,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwa512,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_1005,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_1007,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_1242,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_162,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_193,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_198,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_209,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_221,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_234,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_245,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_2680,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_307,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_310,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_346,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_361,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_419,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_492,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_503,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_512,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_59,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_592,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_607,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_66,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_72,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_758,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_869,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_87,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_878,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_918,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/dwt_992,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/eco-foodweb-baydry,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/eco-foodweb-baywet,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ego-facebook,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ego-gplus,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ego-twitter,-Inf,-Inf,-Inf
misc/email,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/epb0,-Inf,-Inf,-Inf
misc/eris1176,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/escorts,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/eurqsa,-Inf,-Inf,-Inf
misc/ex10,-Inf,-Inf,-Inf
misc/ex10hs,-Inf,-Inf,-Inf
misc/ex12,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ex13,-Inf,-Inf,-Inf
misc/ex14,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ex15,-Inf,-Inf,-Inf
misc/ex20,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ex21,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ex22,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ex23,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ex24,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ex25,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ex27,-Inf,-Inf,-Inf
misc/ex29,-Inf,-Inf,-Inf
misc/ex3,-Inf,-Inf,-Inf
misc/ex32,-Inf,-Inf,-Inf
misc/ex33,-Inf,-Inf,-Inf
misc/ex36,-Inf,-Inf,-Inf
misc/ex3sta1,-Inf,-Inf,-Inf
misc/ex7,-Inf,-Inf,-Inf
misc/ex9,-Inf,-Inf,-Inf
misc/extr1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,-Inf
misc/extr1b,0.00000000000000000000000000000000000e+00,-Inf,-Inf
misc/farm,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/fd12,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/fd15,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/fd18,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/fe_4elt2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/fe_body,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/fe_sphere,-Inf,-Inf,-Inf
misc/filter2D,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/finance256,-Inf,-Inf,-Inf
misc/flower_4_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/flower_4_4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/flower_5_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/flower_5_4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/flower_7_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/flower_8_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/flowmeter0,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/foldoc,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/fome11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/foodweb-baydry,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/foodweb-baywet,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/football,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ford1,-Inf,-Inf,-Inf
misc/fpga_dcop_01,-Inf,-Inf,-Inf
misc/fpga_dcop_02,-Inf,-Inf,-Inf
misc/fpga_dcop_03,-Inf,-Inf,-Inf
misc/fpga_dcop_04,-Inf,-Inf,-Inf
misc/fpga_dcop_05,-Inf,-Inf,-Inf
misc/fpga_dcop_06,-Inf,-Inf,-Inf
misc/fpga_dcop_07,-Inf,-Inf,-Inf
misc/fpga_dcop_08,-Inf,-Inf,-Inf
misc/fpga_dcop_09,-Inf,-Inf,-Inf
misc/fpga_dcop_10,-Inf,-Inf,-Inf
misc/fpga_dcop_11,-Inf,-Inf,-Inf
misc/fpga_dcop_12,-Inf,-Inf,-Inf
misc/fpga_dcop_13,-Inf,-Inf,-Inf
misc/fpga_dcop_14,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/fpga_dcop_15,-Inf,-Inf,-Inf
misc/fpga_dcop_16,-Inf,-Inf,-Inf
misc/fpga_dcop_17,-Inf,-Inf,-Inf
misc/fpga_dcop_18,-Inf,-Inf,-Inf
misc/fpga_dcop_19,-Inf,-Inf,-Inf
misc/fpga_dcop_20,-Inf,-Inf,-Inf
misc/fpga_dcop_21,-Inf,-Inf,-Inf
misc/fpga_dcop_22,-Inf,-Inf,-Inf
misc/fpga_dcop_23,-Inf,-Inf,-Inf
misc/fpga_dcop_24,-Inf,-Inf,-Inf
misc/fpga_dcop_25,-Inf,-Inf,-Inf
misc/fpga_dcop_26,-Inf,-Inf,-Inf
misc/fpga_dcop_27,-Inf,-Inf,-Inf
misc/fpga_dcop_28,-Inf,-Inf,-Inf
misc/fpga_dcop_29,-Inf,-Inf,-Inf
misc/fpga_dcop_30,-Inf,-Inf,-Inf
misc/fpga_dcop_31,-Inf,-Inf,-Inf
misc/fpga_dcop_32,-Inf,-Inf,-Inf
misc/fpga_dcop_33,-Inf,-Inf,-Inf
misc/fpga_dcop_34,-Inf,-Inf,-Inf
misc/fpga_dcop_35,-Inf,-Inf,-Inf
misc/fpga_dcop_36,-Inf,-Inf,-Inf
misc/fpga_dcop_37,-Inf,-Inf,-Inf
misc/fpga_dcop_38,-Inf,-Inf,-Inf
misc/fpga_dcop_39,-Inf,-Inf,-Inf
misc/fpga_dcop_40,-Inf,-Inf,-Inf
misc/fpga_dcop_41,-Inf,-Inf,-Inf
misc/fpga_dcop_42,-Inf,-Inf,-Inf
misc/fpga_dcop_43,-Inf,-Inf,-Inf
misc/fpga_dcop_44,-Inf,-Inf,-Inf
misc/fpga_dcop_45,-Inf,-Inf,-Inf
misc/fpga_dcop_46,-Inf,-Inf,-Inf
misc/fpga_dcop_47,-Inf,-Inf,-Inf
misc/fpga_dcop_48,-Inf,-Inf,-Inf
misc/fpga_dcop_49,-Inf,-Inf,-Inf
misc/fpga_dcop_50,-Inf,-Inf,-Inf
misc/fpga_dcop_51,-Inf,-Inf,-Inf
misc/fpga_trans_01,-Inf,-Inf,-Inf
misc/fpga_trans_02,-Inf,-Inf,-Inf
misc/fs-FA,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/fs-adjnoun_adj_copperfield,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/fs_183_1,-Inf,-Inf,-Inf
misc/fs_183_3,-Inf,-Inf,-Inf
misc/fs_183_4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/fs_183_6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/fs_541_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/fs_541_2,-Inf,-Inf,-Inf
misc/fs_541_3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/fs_541_4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/fs_680_1,-Inf,-Inf,-Inf
misc/fs_680_2,-Inf,-Inf,-Inf
misc/fs_680_3,-Inf,-Inf,-Inf
misc/fs_760_1,-Inf,-Inf,-Inf
misc/fs_760_2,-Inf,-Inf,-Inf
misc/fs_760_3,-Inf,-Inf,-Inf
misc/fv1,-Inf,-Inf,-Inf
misc/fv2,-Inf,-Inf,-Inf
misc/fv3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/fxm2-16,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/fxm2-6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/fxm3_6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/g3rmt3m3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/g7jac010,-Inf,-Inf,-Inf
misc/g7jac010sc,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/g7jac020,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/g7jac020sc,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/gams10a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/gams10am,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/gams30a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/gams30am,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/gams60am,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/garon1,-Inf,-Inf,-Inf
misc/gas11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ge,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/gemat1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/gemat11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/gemat12,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/gen,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/gen1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/gent113,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/geom,-Inf,-Inf,-Inf
misc/gr_30_30,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/gre_1107,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/gre_115,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/gre_185,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/gre_216a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/gre_216b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/gre_343,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/gre_512,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/grid1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/grid1_dual,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/grid2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/grid2_dual,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/hep-th,-Inf,-Inf,-Inf
misc/hor_131,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/hydr1,-Inf,-Inf,-Inf
misc/hydr1c,-Inf,-Inf,-Inf
misc/ibm32,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/iiasa,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/illc1033,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/illc1850,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/impcol_a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/impcol_b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/impcol_c,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/impcol_d,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/impcol_e,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/init_adder1,-Inf,-Inf,-Inf
misc/iprob,-Inf,-Inf,-Inf
misc/jagmesh1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/jagmesh2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/jagmesh3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/jagmesh4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/jagmesh5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/jagmesh6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/jagmesh7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/jagmesh8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/jagmesh9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/jan99jac020,-Inf,-Inf,-Inf
misc/jan99jac020sc,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/jan99jac040,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/jan99jac040sc,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/jazz,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/jendrec1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/jnlbrng1,-Inf,-Inf,-Inf
misc/jpwh_991,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/karate,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/kl02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/kleemin,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/klein-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/klein-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/kneser_6_2_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/kneser_8_3_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/l30,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/l9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lap_25,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/large,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lasagne-spanishbook,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/laser,-Inf,-Inf,-Inf
misc/lesmis,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lhr01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lhr02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lns_131,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lns_3937,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lns_511,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lnsp3937,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lnsp_131,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lnsp_511,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lock1074,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lock2232,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lock3491,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lock_700,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lop163,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp22,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_25fv47,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_80bau3b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_adlittle,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_afiro,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_agg,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_agg2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_agg3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_bandm,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_beaconfd,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_blend,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_bnl1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_bnl2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_bore3d,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_brandy,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_capri,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_cre_a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_cre_c,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_cycle,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_czprob,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_d2q06c,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_d6cube,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_degen2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_degen3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_dfl001,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_e226,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_etamacro,-Inf,-Inf,-Inf
misc/lp_fffff800,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_finnis,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_fit1d,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_fit1p,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_fit2d,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_fit2p,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_ganges,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_gfrd_pnc,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_greenbea,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_greenbeb,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_grow15,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_grow22,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_grow7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_israel,-Inf,-Inf,-Inf
misc/lp_kb2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_ken_07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_ken_11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_ken_13,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_lotfi,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_maros,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_modszk1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_nug05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_nug06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_nug07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_nug08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_nug12,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_nug15,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_osa_07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_pds_02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_pds_06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_pds_10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_perold,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_pilot,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_pilot4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_pilot87,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_pilot_ja,-Inf,-Inf,-Inf
misc/lp_pilot_we,-Inf,-Inf,-Inf
misc/lp_pilotnov,-Inf,-Inf,-Inf
misc/lp_qap12,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_qap15,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_qap8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_recipe,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_sc105,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_sc205,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_sc50a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_sc50b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_scagr25,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_scagr7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_scfxm1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_scfxm2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_scfxm3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_scorpion,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_scrs8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_scsd1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_scsd6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_scsd8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_sctap1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_sctap2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_sctap3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_share1b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_share2b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_shell,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_ship04l,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_ship04s,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_ship08l,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_ship08s,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_ship12l,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_ship12s,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_sierra,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_stair,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_standata,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_standgub,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_standmps,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_stocfor1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_stocfor2,-Inf,-Inf,-Inf
misc/lp_stocfor3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_truss,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_tuff,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_vtp_base,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_wood1p,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lp_woodw,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_bgdbg1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_bgetam,-Inf,-Inf,-Inf
misc/lpi_bgindy,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_bgprtr,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_box1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_ceria3d,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_chemcom,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_cplex1,-Inf,-Inf,-Inf
misc/lpi_cplex2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_ex72a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_ex73a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_forest6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_galenet,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_gosh,-Inf,-Inf,-Inf
misc/lpi_gran,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_greenbea,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_itest2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_itest6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_klein1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_klein2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_klein3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_mondou2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_pang,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_pilot4i,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_qual,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_reactor,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_refinery,-Inf,-Inf,-Inf
misc/lpi_vol1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpi_woodinfe,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpl2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lpl3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lshp1009,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lshp1270,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lshp1561,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lshp1882,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lshp2233,-Inf,-Inf,-Inf
misc/lshp2614,-Inf,-Inf,-Inf
misc/lshp3025,-Inf,-Inf,-Inf
misc/lshp3466,-Inf,-Inf,-Inf
misc/lshp_265,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lshp_406,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lshp_577,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lshp_778,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lund_a,-Inf,-Inf,-Inf
misc/lund_b,-Inf,-Inf,-Inf
misc/lung1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/lutz30-23-b6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/m3plates,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/maayan-Stelzl,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/maayan-faa,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/maayan-figeys,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/maayan-foodweb,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/maayan-pdzbase,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/maayan-vidal,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mahindas,-Inf,-Inf,-Inf
misc/man_5976,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mark3jac140,-Inf,-Inf,-Inf
misc/mbeacxc,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mbeaflw,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mbeause,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mcca,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mcfe,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/meg1,-Inf,-Inf,-Inf
misc/meg4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mesh1e1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mesh1em1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mesh1em6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mesh2e1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mesh2em5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mesh3e1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mesh3em5,-Inf,-Inf,-Inf
misc/mhd3200b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mhd4800b,-Inf,-Inf,-Inf
misc/mhda416,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mhdb416,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mimo28x28_system,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mimo46x46_system,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mimo8x8_system,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/minnesota,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/minsurfo,-Inf,-Inf,-Inf
misc/misc-football,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/misc-jung-code-dep,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/misc-lesmis,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mk10-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mk10-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mk10-b3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mk10-b4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mk11-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mk11-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mk11-b3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mk11-b4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mk11-b4b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mk12-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mk12-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mk12-b5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mk9-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mk9-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/mk9-b3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/model1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/model2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/model3,-Inf,-Inf,-Inf
misc/model4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/model5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/model6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/model7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/model8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/model9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/moreno_highschool,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/moreno_lesmis,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/moreno_mac,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/moreno_names,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/moreno_oz,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/moreno_propro,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/moreno_sampson,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/msc00726,-Inf,-Inf,-Inf
misc/msc01050,-Inf,-Inf,-Inf
misc/msc01440,-Inf,-Inf,-Inf
misc/msc04515,-Inf,-Inf,-Inf
misc/n2c6-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n2c6-b10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n2c6-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n2c6-b3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n2c6-b4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n2c6-b5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n2c6-b6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n2c6-b7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n2c6-b8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n2c6-b9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c4-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c4-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c4-b3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c4-b4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c5-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c5-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c5-b3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c5-b4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c5-b5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c5-b6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c5-b7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c6-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c6-b10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c6-b11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c6-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c6-b3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c6-b4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c6-b5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c6-b6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c6-b7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c6-b8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n3c6-b9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n4c5-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n4c5-b10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n4c5-b11,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n4c5-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n4c5-b3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n4c5-b4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n4c5-b5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n4c5-b6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n4c5-b7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n4c5-b8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n4c5-b9,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n4c6-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n4c6-b13,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n4c6-b14,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n4c6-b15,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n4c6-b2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n4c6-b3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/n4c6-b4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/nasa1824,-Inf,-Inf,-Inf
misc/nasa2146,-Inf,-Inf,-Inf
misc/nasa4704,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ncvxqp1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ncvxqp9,-Inf,-Inf,-Inf
misc/nemsafm,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/nemscem,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/nemspmm1,-Inf,-Inf,-Inf
misc/nemspmm2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/net25,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/netscience,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/netz4504,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/netz4504_dual,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/nl,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/nnc1374,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/nnc261,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/nnc666,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/nopoly,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/nopss_11k,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/nos1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/nos2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/nos3,-Inf,-Inf,-Inf
misc/nos4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,-Inf
misc/nos5,-Inf,-Inf,-Inf
misc/nos6,-Inf,-Inf,-Inf
misc/nos7,-Inf,-Inf,-Inf
misc/nsic,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/obstclae,-Inf,-Inf,-Inf
misc/odepa400,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/odepb400,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/olm100,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/olm1000,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/olm2000,-Inf,-Inf,-Inf
misc/olm500,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/olm5000,-Inf,-Inf,-Inf
misc/opsahl-openflights,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/opsahl-powergrid,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/opsahl-southernwomen,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/opsahl-ucforum,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/opsahl-ucsocial,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/opsahl-usairport,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/orsirr_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/orsirr_2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/orsreg_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/oscil_dcop_01,-Inf,-Inf,-Inf
misc/oscil_dcop_02,-Inf,-Inf,-Inf
misc/oscil_dcop_03,-Inf,-Inf,-Inf
misc/oscil_dcop_04,-Inf,-Inf,-Inf
misc/oscil_dcop_05,-Inf,-Inf,-Inf
misc/oscil_dcop_06,-Inf,-Inf,-Inf
misc/oscil_dcop_07,-Inf,-Inf,-Inf
misc/oscil_dcop_08,-Inf,-Inf,-Inf
misc/oscil_dcop_09,-Inf,-Inf,-Inf
misc/oscil_dcop_10,-Inf,-Inf,-Inf
misc/oscil_dcop_11,-Inf,-Inf,-Inf
misc/oscil_dcop_12,-Inf,-Inf,-Inf
misc/oscil_dcop_13,-Inf,-Inf,-Inf
misc/oscil_dcop_14,-Inf,-Inf,-Inf
misc/oscil_dcop_15,-Inf,-Inf,-Inf
misc/oscil_dcop_16,-Inf,-Inf,-Inf
misc/oscil_dcop_17,-Inf,-Inf,-Inf
misc/oscil_dcop_18,-Inf,-Inf,-Inf
misc/oscil_dcop_19,-Inf,-Inf,-Inf
misc/oscil_dcop_20,-Inf,-Inf,-Inf
misc/oscil_dcop_21,-Inf,-Inf,-Inf
misc/oscil_dcop_22,-Inf,-Inf,-Inf
misc/oscil_dcop_23,-Inf,-Inf,-Inf
misc/oscil_dcop_24,-Inf,-Inf,-Inf
misc/oscil_dcop_25,-Inf,-Inf,-Inf
misc/oscil_dcop_26,-Inf,-Inf,-Inf
misc/oscil_dcop_27,-Inf,-Inf,-Inf
misc/oscil_dcop_28,-Inf,-Inf,-Inf
misc/oscil_dcop_29,-Inf,-Inf,-Inf
misc/oscil_dcop_30,-Inf,-Inf,-Inf
misc/oscil_dcop_31,-Inf,-Inf,-Inf
misc/oscil_dcop_32,-Inf,-Inf,-Inf
misc/oscil_dcop_33,-Inf,-Inf,-Inf
misc/oscil_dcop_34,-Inf,-Inf,-Inf
misc/oscil_dcop_35,-Inf,-Inf,-Inf
misc/oscil_dcop_36,-Inf,-Inf,-Inf
misc/oscil_dcop_37,-Inf,-Inf,-Inf
misc/oscil_dcop_38,-Inf,-Inf,-Inf
misc/oscil_dcop_39,-Inf,-Inf,-Inf
misc/oscil_dcop_40,-Inf,-Inf,-Inf
misc/oscil_dcop_41,-Inf,-Inf,-Inf
misc/oscil_dcop_42,-Inf,-Inf,-Inf
misc/oscil_dcop_43,-Inf,-Inf,-Inf
misc/oscil_dcop_44,-Inf,-Inf,-Inf
misc/oscil_dcop_45,-Inf,-Inf,-Inf
misc/oscil_dcop_46,-Inf,-Inf,-Inf
misc/oscil_dcop_47,-Inf,-Inf,-Inf
misc/oscil_dcop_48,-Inf,-Inf,-Inf
misc/oscil_dcop_49,-Inf,-Inf,-Inf
misc/oscil_dcop_50,-Inf,-Inf,-Inf
misc/oscil_dcop_51,-Inf,-Inf,-Inf
misc/oscil_dcop_52,-Inf,-Inf,-Inf
misc/oscil_dcop_53,-Inf,-Inf,-Inf
misc/oscil_dcop_54,-Inf,-Inf,-Inf
misc/oscil_dcop_55,-Inf,-Inf,-Inf
misc/oscil_dcop_56,-Inf,-Inf,-Inf
misc/oscil_dcop_57,-Inf,-Inf,-Inf
misc/oscil_trans_01,-Inf,-Inf,-Inf
misc/p0033,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/p0040,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/p010,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/p0201,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/p0282,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/p0291,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/p05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/p0548,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/p2756,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/p2p-Gnutella04,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/p2p-Gnutella05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/p2p-Gnutella06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/p2p-Gnutella08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/p2p-Gnutella09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/p2p-Gnutella24,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/p2p-Gnutella25,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/p2p-Gnutella30,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/p6000,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/pcb1000,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/pcb3000,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/pde225,-Inf,-Inf,-Inf
misc/pde2961,-Inf,-Inf,-Inf
misc/pde900,-Inf,-Inf,-Inf
misc/pds10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/pesa,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/petster-friendships-hamster,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/petster-hamster,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/pf2177,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/pgp2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/photogrammetry,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/photogrammetry2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/pivtol,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/plat1919,-Inf,-Inf,-Inf
misc/plat362,-Inf,-Inf,-Inf
misc/plbuckle,-Inf,-Inf,-Inf
misc/plddb,-Inf,-Inf,-Inf
misc/plsk1919,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/plskz362,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/pltexpa,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/poisson2D,-Inf,-Inf,-Inf
misc/polblogs,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/polbooks,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/poli,-Inf,-Inf,-Inf
misc/poli3,-Inf,-Inf,-Inf
misc/poli4,-Inf,-Inf,-Inf
misc/poli_large,-Inf,-Inf,-Inf
misc/pores_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/pores_2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/pores_3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/power,-Inf,-Inf,-Inf
misc/primagaz,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/problem,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/problem1,0.00000000000000000000000000000000000e+00,-Inf,-Inf
misc/progas,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/pwt,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/qh1484,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/qh768,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/qh882,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/qiulp,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/qpband,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/r05,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/radfr1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/radoslaw_email,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rail_1357,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rail_5177,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rajat01,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rajat02,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rajat03,-Inf,-Inf,-Inf
misc/rajat04,-Inf,-Inf,-Inf
misc/rajat05,-Inf,-Inf,-Inf
misc/rajat06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rajat07,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rajat08,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rajat09,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rajat10,-Inf,-Inf,-Inf
misc/rajat11,-Inf,-Inf,-Inf
misc/rajat12,-Inf,-Inf,-Inf
misc/rajat13,-Inf,-Inf,-Inf
misc/rajat14,-Inf,-Inf,-Inf
misc/rajat19,-Inf,-Inf,-Inf
misc/rbsa480,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rbsb480,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rdb1250,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rdb1250l,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rdb200,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rdb200l,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rdb2048,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rdb2048_noL,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rdb3200l,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rdb450,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rdb450l,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rdb5000,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rdb800l,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rdb968,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/reactome,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/refine,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rel3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rel4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rel5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rel6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rel7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/relat3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/relat4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/relat5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/relat6,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/relat7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/relat7b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rgg_n_2_15_s0,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rkat7_mat5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/robot,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/robot24c1_mat5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/robot24c1_mat5_J,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rosen1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rosen10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rosen2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rosen7,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rosen8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rotor1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rotor2,-Inf,-Inf,-Inf
misc/rw136,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rw496,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/rw5151,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/saylr1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/saylr3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/saylr4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/sc205-2r,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/scagr7-2b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/scagr7-2c,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/scagr7-2r,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/scfxm1-2b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/scrs8-2b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/scrs8-2c,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/scrs8-2r,-Inf,-Inf,-Inf
misc/scsd8-2b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/scsd8-2c,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/sctap1-2b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/sctap1-2c,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/se,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/seymourl,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/shar_te2-b1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/sherman1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/sherman2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/sherman3,-Inf,-Inf,-Inf
misc/sherman4,-Inf,-Inf,-Inf
misc/sherman5,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/shermanACa,-Inf,-Inf,-Inf
misc/shermanACd,-Inf,-Inf,-Inf
misc/shl_0,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/shl_200,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/shl_400,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/shock-9,-Inf,-Inf,-Inf
misc/shuttle_eddy,-Inf,-Inf,-Inf
misc/shyy41,-Inf,-Inf,-Inf
misc/sit100,-Inf,-Inf,-Inf
misc/skirt,-Inf,-Inf,-Inf
misc/slptsk,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/small,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/sociopatterns-hypertext,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/sociopatterns-infectious,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/sphere2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/sphere3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/spiral,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/sstmodel,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/steam1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/steam2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/steam3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/stoch_aircraft,-Inf,-Inf,-Inf
misc/stokes64,-Inf,-Inf,-Inf
misc/stokes64s,-Inf,-Inf,-Inf
misc/stormg2-27,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/stormg2-8,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/str_0,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/str_200,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/str_400,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/str_600,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/struct4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/sts4098,-Inf,-Inf,-Inf
misc/stufe,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/stufe-10,-Inf,-Inf,-Inf
misc/subelj_cora,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/subelj_euroroad,-Inf,-Inf,-Inf
misc/subelj_jdk,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/subelj_jung-j,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/swang1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/swang2,-Inf,-Inf,-Inf
misc/t2d_q4,-Inf,-Inf,-Inf
misc/t2d_q9,-Inf,-Inf,-Inf
misc/t2dal,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/t2dal_a,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/t2dal_bci,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/t2dal_e,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/t3dl_e,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/t520,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/t60k,-Inf,-Inf,-Inf
misc/tandem_vtx,-Inf,-Inf,-Inf
misc/tech-arenas-jazz,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/tech-arenas-meta,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/tech-arenas-pgp,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/tech-as-22july06,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/tech-as-735,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/tech-as-caida,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/tech-as-caida20071105,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ted_B,-Inf,-Inf,-Inf
misc/ted_B_unscaled,-Inf,-Inf,-Inf
misc/testbig,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/tols1090,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/tols2000,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/tols340,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/tols4000,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/tols90,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/tomography,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/torsion1,-Inf,-Inf,-Inf
misc/tub100,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/tub1000,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/tuma1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/tuma2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ucidata-gama,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ucidata-zachary,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/uk,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/ukerbe1,-Inf,-Inf,-Inf
misc/ukerbe1_dual,-Inf,-Inf,-Inf
misc/utm1700b,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/utm300,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/utm3060,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/viscoplastic1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/wang1,-Inf,-Inf,-Inf
misc/wang2,-Inf,-Inf,-Inf
misc/watt_1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/watt_2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/wb-cs-stanford,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
misc/youtube-groupmemberships,-Inf,-Inf,-Inf
rand/CL-1000-1d7-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-1000-1d7-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-1000-1d7-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-1000-1d8-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-1000-1d8-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-1000-1d8-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-1000-1d9-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-1000-1d9-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-1000-1d9-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-1000-2d0-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-1000-2d0-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-1000-2d0-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-1000-2d1-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-1000-2d1-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-1000-2d1-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-10000-1d7-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-10000-1d7-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-10000-1d7-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-10000-1d8-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-10000-1d8-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-10000-1d8-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-10000-1d9-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-10000-1d9-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-10000-1d9-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-10000-2d0-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-10000-2d0-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-10000-2d0-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-10000-2d1-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-10000-2d1-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/CL-10000-2d1-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-3-0d1-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-3-0d1-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-3-0d1-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-3-0d2-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-3-0d2-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-3-0d2-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-3-0d3-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-3-0d3-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-3-0d3-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-4-0d1-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-4-0d1-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-4-0d1-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-4-0d2-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-4-0d2-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-4-0d2-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-4-0d3-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-4-0d3-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-4-0d3-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-5-0d1-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-5-0d1-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-5-0d1-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-5-0d2-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-5-0d2-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-5-0d2-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-5-0d3-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-5-0d3-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-5-0d3-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-6-0d1-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-6-0d1-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-6-0d1-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-6-0d2-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-6-0d2-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-6-0d2-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-6-0d3-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-6-0d3-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-100-6-0d3-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-3-0d1-trial1,-Inf,-Inf,-Inf
rand/SW-1000-3-0d1-trial2,-Inf,-Inf,-Inf
rand/SW-1000-3-0d1-trial3,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial1,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial2,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial3,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial1,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial2,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial3,-Inf,-Inf,-Inf
rand/SW-1000-4-0d1-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-4-0d1-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-4-0d1-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-4-0d2-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-4-0d2-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-4-0d2-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-4-0d3-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-4-0d3-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-4-0d3-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-5-0d1-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-5-0d1-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-5-0d1-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-5-0d2-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-5-0d2-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-5-0d2-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-5-0d3-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-5-0d3-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-5-0d3-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-6-0d1-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-6-0d1-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-6-0d1-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-6-0d2-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-6-0d2-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-6-0d2-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-6-0d3-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-6-0d3-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-1000-6-0d3-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-3-0d1-trial1,-Inf,-Inf,-Inf
rand/SW-10000-3-0d1-trial2,-Inf,-Inf,-Inf
rand/SW-10000-3-0d1-trial3,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial1,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial2,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial3,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial1,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial2,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial3,-Inf,-Inf,-Inf
rand/SW-10000-4-0d1-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-4-0d1-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-4-0d1-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-4-0d2-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-4-0d2-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-4-0d2-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-4-0d3-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-4-0d3-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-4-0d3-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-5-0d1-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-5-0d1-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-5-0d1-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-5-0d2-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-5-0d2-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-5-0d2-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-5-0d3-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-5-0d3-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-5-0d3-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-6-0d1-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-6-0d1-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-6-0d1-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-6-0d2-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-6-0d2-trial2,-Inf,-Inf,-Inf
rand/SW-10000-6-0d2-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-6-0d3-trial1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-6-0d3-trial2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/SW-10000-6-0d3-trial3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rand/rgg_n_2_15_s0,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00


==> data/eigen_graph_misc_64/eigenvectors_logarithmic_relative_error.sorted.csv <==
percent,Float64,LinearTakum64,Posit64
0.0,0.0,0.0,0.0
0.000554016620498615,0.0,0.0,0.0
0.00110803324099723,0.0,0.0,0.0
0.0016620498614958448,0.0,0.0,0.0
0.00221606648199446,0.0,0.0,0.0
0.002770083102493075,0.0,0.0,0.0
0.0033240997229916896,0.0,0.0,0.0
0.003878116343490305,0.0,0.0,0.0
0.00443213296398892,0.0,0.0,0.0
0.004986149584487534,0.0,0.0,0.0
0.00554016620498615,0.0,0.0,0.0
0.006094182825484765,0.0,0.0,0.0
0.006648199445983379,0.0,0.0,0.0
0.007202216066481994,0.0,0.0,0.0
0.00775623268698061,0.0,0.0,0.0
0.008310249307479225,0.0,0.0,0.0
0.00886426592797784,0.0,0.0,0.0
0.009418282548476454,0.0,0.0,0.0
0.009972299168975069,0.0,0.0,0.0
0.010526315789473684,0.0,0.0,0.0
0.0110803324099723,0.0,0.0,0.0
0.011634349030470914,0.0,0.0,0.0
0.01218836565096953,0.0,0.0,0.0
0.012742382271468145,0.0,0.0,0.0
0.013296398891966758,0.0,0.0,0.0
0.013850415512465374,0.0,0.0,0.0
0.014404432132963989,0.0,0.0,0.0
0.014958448753462604,0.0,0.0,0.0
0.01551246537396122,0.0,0.0,0.0
0.016066481994459834,0.0,0.0,0.0
0.01662049861495845,0.0,0.0,0.0
0.017174515235457065,0.0,0.0,0.0
0.01772853185595568,0.0,0.0,0.0
0.018282548476454295,0.0,0.0,0.0
0.018836565096952907,0.0,0.0,0.0
0.019390581717451522,0.0,0.0,0.0
0.019944598337950138,0.0,0.0,0.0
0.020498614958448753,0.0,0.0,0.0
0.021052631578947368,0.0,0.0,0.0
0.021606648199445983,0.0,0.0,0.0
0.0221606648199446,0.0,0.0,0.0
0.022714681440443214,0.0,0.0,0.0
0.02326869806094183,0.0,0.0,0.0
0.023822714681440444,0.0,0.0,0.0
0.02437673130193906,0.0,0.0,0.0
0.024930747922437674,0.0,0.0,0.0
0.02548476454293629,0.0,0.0,0.0
0.0260387811634349,0.0,0.0,0.0
0.026592797783933517,0.0,0.0,0.0
0.027146814404432132,0.0,0.0,0.0
0.027700831024930747,0.0,0.0,0.0
0.028254847645429362,0.0,0.0,0.0
0.028808864265927978,0.0,0.0,0.0
0.029362880886426593,0.0,0.0,0.0
0.029916897506925208,0.0,0.0,0.0
0.030470914127423823,0.0,0.0,0.0
0.03102493074792244,0.0,0.0,0.0
0.031578947368421054,0.0,0.0,0.0
0.03213296398891967,0.0,0.0,0.0
0.032686980609418284,0.0,0.0,0.0
0.0332409972299169,0.0,0.0,0.0
0.033795013850415515,0.0,0.0,0.0
0.03434903047091413,0.0,0.0,0.0
0.034903047091412745,0.0,0.0,0.0
0.03545706371191136,0.0,0.0,0.0
0.036011080332409975,0.0,0.0,0.0
0.03656509695290859,0.0,0.0,0.0
0.0371191135734072,0.0,0.0,0.0
0.037673130193905814,0.0,0.0,0.0
0.03822714681440443,0.0,0.0,0.0
0.038781163434903045,0.0,0.0,0.0
0.03933518005540166,0.0,0.0,0.0
0.039889196675900275,0.0,0.0,0.0
0.04044321329639889,0.0,0.0,0.0
0.040997229916897505,0.0,0.0,0.0
0.04155124653739612,0.0,0.0,0.0
0.042105263157894736,0.0,0.0,0.0
0.04265927977839335,0.0,0.0,0.0
0.043213296398891966,0.0,0.0,0.0
0.04376731301939058,0.0,0.0,0.0
0.0443213296398892,0.0,0.0,0.0
0.04487534626038781,0.0,0.0,0.0
0.04542936288088643,0.0,0.0,0.0
0.04598337950138504,0.0,0.0,0.0
0.04653739612188366,0.0,0.0,0.0
0.04709141274238227,0.0,0.0,0.0
0.04764542936288089,0.0,0.0,0.0
0.0481994459833795,0.0,0.0,0.0
0.04875346260387812,0.0,0.0,0.0
0.049307479224376734,0.0,0.0,0.0
0.04986149584487535,0.0,0.0,0.0
0.050415512465373964,0.0,0.0,0.0
0.05096952908587258,0.0,0.0,0.0
0.05152354570637119,0.0,0.0,0.0
0.0520775623268698,0.0,0.0,0.0
0.05263157894736842,0.0,0.0,0.0
0.05318559556786703,0.0,0.0,0.0
0.05373961218836565,0.0,0.0,0.0
0.054293628808864264,0.0,0.0,0.0
0.05484764542936288,0.0,0.0,0.0
0.055401662049861494,0.0,0.0,0.0
0.05595567867036011,0.0,0.0,0.0
0.056509695290858725,0.0,0.0,0.0
0.05706371191135734,0.0,0.0,0.0
0.057617728531855955,0.0,0.0,0.0
0.05817174515235457,0.0,0.0,0.0
0.058725761772853186,0.0,0.0,0.0
0.0592797783933518,0.0,0.0,0.0
0.059833795013850416,0.0,0.0,0.0
0.06038781163434903,0.0,0.0,0.0
0.060941828254847646,0.0,0.0,0.0
0.06149584487534626,0.0,0.0,0.0
0.06204986149584488,0.0,0.0,0.0
0.06260387811634349,0.0,0.0,0.0
0.06315789473684211,0.0,0.0,0.0
0.06371191135734072,0.0,0.0,0.0
0.06426592797783934,0.0,0.0,0.0
0.06481994459833795,0.0,0.0,0.0
0.06537396121883657,0.0,0.0,0.0
0.06592797783933518,0.0,0.0,0.0
0.0664819944598338,0.0,0.0,0.0
0.06703601108033241,0.0,0.0,0.0
0.06759002770083103,0.0,0.0,0.0
0.06814404432132964,0.0,0.0,0.0
0.06869806094182826,0.0,0.0,0.0
0.06925207756232687,0.0,0.0,0.0
0.06980609418282549,0.0,0.0,0.0
0.0703601108033241,0.0,0.0,0.0
0.07091412742382272,0.0,0.0,0.0
0.07146814404432134,0.0,0.0,0.0
0.07202216066481995,0.0,0.0,0.0
0.07257617728531857,0.0,0.0,0.0
0.07313019390581718,0.0,0.0,0.0
0.07368421052631578,0.0,0.0,0.0
0.0742382271468144,0.0,0.0,0.0
0.07479224376731301,0.0,0.0,0.0
0.07534626038781163,0.0,0.0,0.0
0.07590027700831024,0.0,0.0,0.0
0.07645429362880886,0.0,0.0,0.0
0.07700831024930747,0.0,0.0,0.0
0.07756232686980609,0.0,0.0,0.0
0.0781163434903047,0.0,0.0,0.0
0.07867036011080332,0.0,0.0,0.0
0.07922437673130193,0.0,0.0,0.0
0.07977839335180055,0.0,0.0,0.0
0.08033240997229917,0.0,0.0,0.0
0.08088642659279778,0.0,0.0,0.0
0.0814404432132964,0.0,0.0,0.0
0.08199445983379501,0.0,0.0,0.0
0.08254847645429363,0.0,0.0,0.0
0.08310249307479224,0.0,0.0,0.0
0.08365650969529086,0.0,0.0,0.0
0.08421052631578947,0.0,0.0,0.0
0.08476454293628809,0.0,0.0,0.0
0.0853185595567867,0.0,0.0,0.0
0.08587257617728532,0.0,0.0,0.0
0.08642659279778393,0.0,0.0,0.0
0.08698060941828255,0.0,0.0,0.0
0.08753462603878116,0.0,0.0,0.0
0.08808864265927978,0.0,0.0,0.0
0.0886426592797784,0.0,0.0,0.0
0.08919667590027701,0.0,0.0,0.0
0.08975069252077562,0.0,0.0,0.0
0.09030470914127424,0.0,0.0,0.0
0.09085872576177285,0.0,0.0,0.0
0.09141274238227147,0.0,0.0,0.0
0.09196675900277008,0.0,0.0,0.0
0.0925207756232687,0.0,0.0,0.0
0.09307479224376732,0.0,0.0,0.0
0.09362880886426593,0.0,0.0,0.0
0.09418282548476455,0.0,0.0,0.0
0.09473684210526316,0.0,0.0,0.0
0.09529085872576178,0.0,0.0,0.0
0.09584487534626039,0.0,0.0,0.0
0.096398891966759,0.0,0.0,0.0
0.09695290858725762,0.0,0.0,0.0
0.09750692520775624,0.0,0.0,0.0
0.09806094182825485,0.0,0.0,0.0
0.09861495844875347,0.0,0.0,0.0
0.09916897506925208,0.0,0.0,0.0
0.0997229916897507,0.0,0.0,0.0
0.10027700831024931,0.0,0.0,0.0
0.10083102493074793,0.0,0.0,0.0
0.10138504155124654,0.0,0.0,0.0
0.10193905817174516,0.0,0.0,0.0
0.10249307479224377,0.0,0.0,0.0
0.10304709141274238,0.0,0.0,0.0
0.10360110803324099,0.0,0.0,0.0
0.1041551246537396,0.0,0.0,0.0
0.10470914127423822,0.0,0.0,0.0
0.10526315789473684,0.0,0.0,0.0
0.10581717451523545,0.0,0.0,0.0
0.10637119113573407,0.0,0.0,0.0
0.10692520775623268,0.0,0.0,0.0
0.1074792243767313,0.0,0.0,0.0
0.10803324099722991,0.0,0.0,0.0
0.10858725761772853,0.0,0.0,0.0
0.10914127423822714,0.0,0.0,0.0
0.10969529085872576,0.0,0.0,0.0
0.11024930747922437,0.0,0.0,0.0
0.11080332409972299,0.0,0.0,0.0
0.1113573407202216,0.0,0.0,0.0
0.11191135734072022,0.0,0.0,0.0
0.11246537396121883,0.0,0.0,0.0
0.11301939058171745,0.0,0.0,0.0
0.11357340720221606,0.0,0.0,0.0
0.11412742382271468,0.0,0.0,0.0
0.1146814404432133,0.0,0.0,0.0
0.11523545706371191,0.0,0.0,0.0
0.11578947368421053,0.0,0.0,0.0
0.11634349030470914,0.0,0.0,0.0
0.11689750692520776,0.0,0.0,0.0
0.11745152354570637,0.0,0.0,0.0
0.11800554016620499,0.0,0.0,0.0
0.1185595567867036,0.0,0.0,0.0
0.11911357340720222,0.0,0.0,0.0
0.11966759002770083,0.0,0.0,0.0
0.12022160664819945,0.0,0.0,0.0
0.12077562326869806,0.0,0.0,0.0
0.12132963988919668,0.0,0.0,0.0
0.12188365650969529,0.0,0.0,0.0
0.12243767313019391,0.0,0.0,0.0
0.12299168975069252,0.0,0.0,0.0
0.12354570637119114,0.0,0.0,0.0
0.12409972299168975,0.0,0.0,0.0
0.12465373961218837,0.0,0.0,0.0
0.12520775623268698,0.0,0.0,0.0
0.1257617728531856,0.0,0.0,0.0
0.12631578947368421,0.0,0.0,0.0
0.12686980609418283,0.0,0.0,0.0
0.12742382271468145,0.0,0.0,0.0
0.12797783933518006,0.0,0.0,0.0
0.12853185595567868,0.0,0.0,0.0
0.1290858725761773,0.0,0.0,0.0
0.1296398891966759,0.0,0.0,0.0
0.13019390581717452,0.0,0.0,0.0
0.13074792243767314,0.0,0.0,0.0
0.13130193905817175,0.0,0.0,0.0
0.13185595567867037,0.0,0.0,0.0
0.13240997229916898,0.0,0.0,0.0
0.1329639889196676,0.0,0.0,0.0
0.1335180055401662,0.0,0.0,0.0
0.13407202216066483,0.0,0.0,0.0
0.13462603878116344,0.0,0.0,0.0
0.13518005540166206,0.0,0.0,0.0
0.13573407202216067,0.0,0.0,0.0
0.1362880886426593,0.0,0.0,0.0
0.1368421052631579,0.0,0.0,0.0
0.13739612188365652,0.0,0.0,0.0
0.13795013850415513,0.0,0.0,0.0
0.13850415512465375,0.0,0.0,0.0
0.13905817174515236,0.0,0.0,0.0
0.13961218836565098,0.0,0.0,0.0
0.1401662049861496,0.0,0.0,0.0
0.1407202216066482,0.0,0.0,0.0
0.14127423822714683,0.0,0.0,0.0
0.14182825484764544,0.0,0.0,0.0
0.14238227146814406,0.0,0.0,0.0
0.14293628808864267,0.0,0.0,0.0
0.1434903047091413,0.0,0.0,0.0
0.1440443213296399,0.0,0.0,0.0
0.14459833795013852,0.0,0.0,0.0
0.14515235457063713,0.0,0.0,0.0
0.14570637119113575,0.0,0.0,0.0
0.14626038781163436,0.0,0.0,0.0
0.14681440443213298,0.0,0.0,0.0
0.14736842105263157,0.0,0.0,0.0
0.14792243767313018,0.0,0.0,0.0
0.1484764542936288,0.0,0.0,0.0
0.1490304709141274,0.0,0.0,0.0
0.14958448753462603,0.0,0.0,0.0
0.15013850415512464,0.0,0.0,0.0
0.15069252077562326,0.0,0.0,0.0
0.15124653739612187,0.0,0.0,0.0
0.1518005540166205,0.0,0.0,0.0
0.1523545706371191,0.0,0.0,0.0
0.15290858725761772,0.0,0.0,0.0
0.15346260387811633,0.0,0.0,0.0
0.15401662049861495,0.0,0.0,0.0
0.15457063711911356,0.0,0.0,0.0
0.15512465373961218,0.0,0.0,0.0
0.1556786703601108,0.0,0.0,0.0
0.1562326869806094,0.0,0.0,0.0
0.15678670360110802,0.0,0.0,0.0
0.15734072022160664,0.0,0.0,0.0
0.15789473684210525,0.0,0.0,0.0
0.15844875346260387,0.0,0.0,0.0
0.15900277008310248,0.0,0.0,0.0
0.1595567867036011,0.0,0.0,0.0
0.16011080332409972,0.0,0.0,0.0
0.16066481994459833,0.0,0.0,0.0
0.16121883656509695,0.0,0.0,0.0
0.16177285318559556,0.0,0.0,0.0
0.16232686980609418,0.0,0.0,0.0
0.1628808864265928,0.0,0.0,0.0
0.1634349030470914,0.0,0.0,0.0
0.16398891966759002,0.0,0.0,0.0
0.16454293628808864,0.0,0.0,0.0
0.16509695290858725,0.0,0.0,0.0
0.16565096952908587,0.0,0.0,0.0
0.16620498614958448,0.0,0.0,0.0
0.1667590027700831,0.0,0.0,0.0
0.1673130193905817,0.0,0.0,0.0
0.16786703601108033,0.0,0.0,0.0
0.16842105263157894,0.0,0.0,0.0
0.16897506925207756,0.0,0.0,0.0
0.16952908587257617,0.0,0.0,0.0
0.1700831024930748,0.0,0.0,0.0
0.1706371191135734,0.0,0.0,0.0
0.17119113573407202,0.0,0.0,0.0
0.17174515235457063,0.0,0.0,0.0
0.17229916897506925,0.0,0.0,0.0
0.17285318559556787,0.0,0.0,0.0
0.17340720221606648,0.0,0.0,0.0
0.1739612188365651,0.0,0.0,0.0
0.1745152354570637,0.0,0.0,0.0
0.17506925207756233,0.0,0.0,0.0
0.17562326869806094,0.0,0.0,0.0
0.17617728531855956,0.0,0.0,0.0
0.17673130193905817,0.0,0.0,0.0
0.1772853185595568,0.0,0.0,0.0
0.1778393351800554,0.0,0.0,0.0
0.17839335180055402,0.0,0.0,0.0
0.17894736842105263,0.0,0.0,0.0
0.17950138504155125,0.0,0.0,0.0
0.18005540166204986,0.0,0.0,0.0
0.18060941828254848,0.0,0.0,0.0
0.1811634349030471,0.0,0.0,0.0
0.1817174515235457,0.0,0.0,0.0
0.18227146814404432,0.0,0.0,0.0
0.18282548476454294,0.0,0.0,0.0
0.18337950138504155,0.0,0.0,0.0
0.18393351800554017,0.0,0.0,0.0
0.18448753462603878,0.0,0.0,0.0
0.1850415512465374,0.0,0.0,0.0
0.18559556786703602,0.0,0.0,0.0
0.18614958448753463,0.0,0.0,0.0
0.18670360110803325,0.0,0.0,0.0
0.18725761772853186,0.0,0.0,0.0
0.18781163434903048,0.0,0.0,0.0
0.1883656509695291,0.0,0.0,0.0
0.1889196675900277,0.0,0.0,0.0
0.18947368421052632,0.0,0.0,0.0
0.19002770083102494,0.0,0.0,0.0
0.19058171745152355,0.0,0.0,0.0
0.19113573407202217,0.0,0.0,0.0
0.19168975069252078,0.0,0.0,0.0
0.1922437673130194,0.0,0.0,0.0
0.192797783933518,0.0,0.0,0.0
0.19335180055401663,0.0,0.0,0.0
0.19390581717451524,0.0,0.0,0.0
0.19445983379501386,0.0,0.0,0.0
0.19501385041551247,0.0,0.0,0.0
0.1955678670360111,0.0,0.0,0.0
0.1961218836565097,0.0,0.0,0.0
0.19667590027700832,0.0,0.0,0.0
0.19722991689750694,0.0,0.0,0.0
0.19778393351800555,0.0,0.0,0.0
0.19833795013850417,0.0,0.0,0.0
0.19889196675900278,0.0,0.0,0.0
0.1994459833795014,0.0,0.0,0.0
0.2,0.0,0.0,0.0
0.20055401662049863,0.0,0.0,0.0
0.20110803324099724,0.0,0.0,0.0
0.20166204986149586,0.0,0.0,0.0
0.20221606648199447,0.0,0.0,0.0
0.2027700831024931,0.0,0.0,0.0
0.2033240997229917,0.0,0.0,0.0
0.20387811634349032,0.0,0.0,0.0
0.20443213296398893,0.0,0.0,0.0
0.20498614958448755,0.0,0.0,0.0
0.20554016620498616,0.0,0.0,0.0
0.20609418282548475,0.0,0.0,0.0
0.20664819944598337,0.0,0.0,0.0
0.20720221606648198,0.0,0.0,0.0
0.2077562326869806,0.0,0.0,0.0
0.2083102493074792,0.0,0.0,0.0
0.20886426592797783,0.0,0.0,0.0
0.20941828254847644,0.0,0.0,0.0
0.20997229916897506,0.0,0.0,0.0
0.21052631578947367,0.0,0.0,0.0
0.2110803324099723,0.0,0.0,0.0
0.2116343490304709,0.0,0.0,0.0
0.21218836565096952,0.0,0.0,0.0
0.21274238227146813,0.0,0.0,0.0
0.21329639889196675,0.0,0.0,0.0
0.21385041551246536,0.0,0.0,0.0
0.21440443213296398,0.0,0.0,0.0
0.2149584487534626,0.0,0.0,0.0
0.2155124653739612,0.0,0.0,0.0
0.21606648199445982,0.0,0.0,0.0
0.21662049861495844,0.0,0.0,0.0
0.21717451523545706,0.0,0.0,0.0
0.21772853185595567,0.0,0.0,0.0
0.21828254847645429,0.0,0.0,0.0
0.2188365650969529,0.0,0.0,0.0
0.21939058171745152,0.0,0.0,0.0
0.21994459833795013,0.0,0.0,0.0
0.22049861495844875,0.0,0.0,0.0
0.22105263157894736,0.0,0.0,0.0
0.22160664819944598,0.0,0.0,0.0
0.2221606648199446,0.0,0.0,0.0
0.2227146814404432,0.0,0.0,0.0
0.22326869806094182,0.0,0.0,0.0
0.22382271468144044,0.0,0.0,0.0
0.22437673130193905,0.0,0.0,0.0
0.22493074792243767,0.0,0.0,0.0
0.22548476454293628,0.0,0.0,0.0
0.2260387811634349,0.0,0.0,0.0
0.22659279778393351,0.0,0.0,0.0
0.22714681440443213,0.0,0.0,0.0
0.22770083102493074,0.0,0.0,0.0
0.22825484764542936,0.0,0.0,0.0
0.22880886426592797,0.0,0.0,0.0
0.2293628808864266,0.0,0.0,0.0
0.2299168975069252,0.0,0.0,0.0
0.23047091412742382,0.0,0.0,0.0
0.23102493074792244,0.0,0.0,0.0
0.23157894736842105,0.0,0.0,0.0
0.23213296398891967,0.0,0.0,0.0
0.23268698060941828,0.0,0.0,0.0
0.2332409972299169,0.0,0.0,0.0
0.2337950138504155,0.0,0.0,0.0
0.23434903047091413,0.0,0.0,0.0
0.23490304709141274,0.0,0.0,0.0
0.23545706371191136,0.0,0.0,0.0
0.23601108033240997,0.0,0.0,0.0
0.2365650969529086,0.0,0.0,0.0
0.2371191135734072,0.0,0.0,0.0
0.23767313019390582,0.0,0.0,0.0
0.23822714681440443,0.0,0.0,0.0
0.23878116343490305,0.0,0.0,0.0
0.23933518005540166,0.0,0.0,0.0
0.23988919667590028,0.0,0.0,0.0
0.2404432132963989,0.0,0.0,0.0
0.2409972299168975,0.0,0.0,0.0
0.24155124653739612,0.0,0.0,0.0
0.24210526315789474,0.0,0.0,0.0
0.24265927977839336,0.0,0.0,0.0
0.24321329639889197,0.0,0.0,0.0
0.24376731301939059,0.0,0.0,0.0
0.2443213296398892,0.0,0.0,0.0
0.24487534626038782,0.0,0.0,0.0
0.24542936288088643,0.0,0.0,0.0
0.24598337950138505,0.0,0.0,0.0
0.24653739612188366,0.0,0.0,0.0
0.24709141274238228,0.0,0.0,0.0
0.2476454293628809,0.0,0.0,0.0
0.2481994459833795,0.0,0.0,0.0
0.24875346260387812,0.0,0.0,0.0
0.24930747922437674,0.0,0.0,0.0
0.24986149584487535,0.0,0.0,0.0
0.25041551246537397,0.0,0.0,0.0
0.25096952908587256,0.0,0.0,0.0
0.2515235457063712,0.0,0.0,0.0
0.2520775623268698,0.0,0.0,0.0
0.25263157894736843,0.0,0.0,0.0
0.253185595567867,0.0,0.0,0.0
0.25373961218836566,0.0,0.0,0.0
0.25429362880886425,0.0,0.0,0.0
0.2548476454293629,0.0,0.0,0.0
0.2554016620498615,0.0,0.0,0.0
0.2559556786703601,0.0,0.0,0.0
0.2565096952908587,0.0,0.0,0.0
0.25706371191135735,0.0,0.0,0.0
0.25761772853185594,0.0,0.0,0.0
0.2581717451523546,0.0,0.0,0.0
0.25872576177285317,0.0,0.0,0.0
0.2592797783933518,0.0,0.0,0.0
0.2598337950138504,0.0,0.0,0.0
0.26038781163434904,0.0,0.0,0.0
0.26094182825484763,0.0,0.0,0.0
0.2614958448753463,0.0,0.0,0.0
0.26204986149584486,0.0,0.0,0.0
0.2626038781163435,0.0,0.0,0.0
0.2631578947368421,0.0,0.0,0.0
0.26371191135734073,0.0,0.0,0.0
0.2642659279778393,0.0,0.0,0.0
0.26481994459833796,0.0,0.0,0.0
0.26537396121883655,0.0,0.0,0.0
0.2659279778393352,0.0,0.0,0.0
0.2664819944598338,0.0,0.0,0.0
0.2670360110803324,0.0,0.0,0.0
0.267590027700831,0.0,0.0,0.0
0.26814404432132966,0.0,0.0,0.0
0.26869806094182824,0.0,0.0,0.0
0.2692520775623269,0.0,0.0,0.0
0.2698060941828255,0.0,0.0,0.0
0.2703601108033241,0.0,0.0,0.0
0.2709141274238227,0.0,0.0,0.0
0.27146814404432135,0.0,0.0,0.0
0.27202216066481993,0.0,0.0,0.0
0.2725761772853186,0.0,0.0,0.0
0.27313019390581716,0.0,0.0,0.0
0.2736842105263158,0.0,0.0,0.0
0.2742382271468144,0.0,0.0,0.0
0.27479224376731304,0.0,0.0,0.0
0.2753462603878116,0.0,0.0,0.0
0.27590027700831027,0.0,0.0,0.0
0.27645429362880886,0.0,0.0,0.0
0.2770083102493075,0.0,0.0,0.0
0.2775623268698061,0.0,0.0,0.0
0.27811634349030473,0.0,0.0,0.0
0.2786703601108033,0.0,0.0,0.0
0.27922437673130196,0.0,0.0,0.0
0.27977839335180055,0.0,0.0,0.0
0.2803324099722992,0.0,0.0,0.0
0.2808864265927978,0.0,0.0,0.0
0.2814404432132964,0.0,0.0,0.0
0.281994459833795,0.0,0.0,0.0
0.28254847645429365,0.0,0.0,0.0
0.28310249307479224,0.0,0.0,0.0
0.2836565096952909,0.0,0.0,0.0
0.28421052631578947,0.0,0.0,0.0
0.2847645429362881,0.0,0.0,0.0
0.2853185595567867,0.0,0.0,0.0
0.28587257617728534,0.0,0.0,0.0
0.28642659279778393,0.0,0.0,0.0
0.2869806094182826,0.0,0.0,0.0
0.28753462603878116,0.0,0.0,0.0
0.2880886426592798,0.0,0.0,0.0
0.2886426592797784,0.0,0.0,0.0
0.28919667590027703,0.0,0.0,0.0
0.2897506925207756,0.0,0.0,0.0
0.29030470914127426,0.0,0.0,0.0
0.29085872576177285,0.0,0.0,0.0
0.2914127423822715,0.0,0.0,0.0
0.2919667590027701,0.0,0.0,0.0
0.2925207756232687,0.0,0.0,0.0
0.2930747922437673,0.0,0.0,0.0
0.29362880886426596,0.0,0.0,0.0
0.29418282548476454,0.0,0.0,0.0
0.29473684210526313,0.0,0.0,0.0
0.2952908587257618,0.0,0.0,0.0
0.29584487534626036,0.0,0.0,0.0
0.296398891966759,0.0,0.0,0.0
0.2969529085872576,0.0,0.0,0.0
0.29750692520775623,0.0,0.0,0.0
0.2980609418282548,0.0,0.0,0.0
0.29861495844875346,0.0,0.0,0.0
0.29916897506925205,0.0,0.0,0.0
0.2997229916897507,0.0,0.0,0.0
0.3002770083102493,0.0,0.0,0.0
0.3008310249307479,0.0,0.0,0.0
0.3013850415512465,0.0,0.0,0.0
0.30193905817174516,0.0,0.0,0.0
0.30249307479224374,0.0,0.0,0.0
0.3030470914127424,0.0,0.0,0.0
0.303601108033241,0.0,0.0,0.0
0.3041551246537396,0.0,0.0,0.0
0.3047091412742382,0.0,0.0,0.0
0.30526315789473685,0.0,0.0,0.0
0.30581717451523543,0.0,0.0,0.0
0.3063711911357341,0.0,0.0,0.0
0.30692520775623267,0.0,0.0,0.0
0.3074792243767313,0.0,0.0,0.0
0.3080332409972299,0.0,0.0,0.0
0.30858725761772854,0.0,0.0,0.0
0.3091412742382271,0.0,0.0,0.0
0.30969529085872577,0.0,0.0,0.0
0.31024930747922436,0.0,0.0,0.0
0.310803324099723,0.0,0.0,0.0
0.3113573407202216,0.0,0.0,0.0
0.31191135734072023,0.0,0.0,0.0
0.3124653739612188,0.0,0.0,0.0
0.31301939058171746,0.0,0.0,0.0
0.31357340720221605,0.0,0.0,0.0
0.3141274238227147,0.0,0.0,0.0
0.3146814404432133,0.0,0.0,0.0
0.3152354570637119,0.0,0.0,0.0
0.3157894736842105,0.0,0.0,0.0
0.31634349030470915,0.0,0.0,0.0
0.31689750692520774,0.0,0.0,0.0
0.3174515235457064,0.0,0.0,0.0
0.31800554016620497,0.0,0.0,0.0
0.3185595567867036,0.0,0.0,0.0
0.3191135734072022,0.0,0.0,0.0
0.31966759002770084,0.0,0.0,0.0
0.32022160664819943,0.0,0.0,0.0
0.3207756232686981,0.0,0.0,0.0
0.32132963988919666,0.0,0.0,0.0
0.3218836565096953,0.0,0.0,0.0
0.3224376731301939,0.0,0.0,0.0
0.32299168975069253,0.0,0.0,0.0
0.3235457063711911,0.0,0.0,0.0
0.32409972299168976,0.0,0.0,0.0
0.32465373961218835,0.0,0.0,0.0
0.325207756232687,0.0,0.0,0.0
0.3257617728531856,0.0,0.0,0.0
0.3263157894736842,0.0,0.0,0.0
0.3268698060941828,0.0,0.0,0.0
0.32742382271468146,0.0,0.0,0.0
0.32797783933518004,0.0,0.0,0.0
0.3285318559556787,0.0,0.0,0.0
0.3290858725761773,0.0,0.0,0.0
0.3296398891966759,0.0,0.0,0.0
0.3301939058171745,0.0,0.0,0.0
0.33074792243767315,0.0,0.0,0.0
0.33130193905817173,0.0,0.0,0.0
0.3318559556786704,0.0,0.0,0.0
0.33240997229916897,0.0,0.0,0.0
0.3329639889196676,0.0,0.0,0.0
0.3335180055401662,0.0,0.0,0.0
0.33407202216066484,0.0,0.0,0.0
0.3346260387811634,0.0,0.0,0.0
0.33518005540166207,0.0,0.0,0.0
0.33573407202216066,0.0,0.0,0.0
0.3362880886426593,0.0,0.0,0.0
0.3368421052631579,0.0,0.0,0.0
0.33739612188365653,0.0,0.0,0.0
0.3379501385041551,0.0,0.0,0.0
0.33850415512465376,0.0,0.0,0.0
0.33905817174515235,0.0,0.0,0.0
0.339612188365651,0.0,0.0,0.0
0.3401662049861496,0.0,0.0,0.0
0.3407202216066482,0.0,0.0,0.0
0.3412742382271468,0.0,0.0,0.0
0.34182825484764545,0.0,0.0,0.0
0.34238227146814404,0.0,0.0,0.0
0.3429362880886427,0.0,0.0,0.0
0.34349030470914127,0.0,0.0,0.0
0.3440443213296399,0.0,0.0,0.0
0.3445983379501385,0.0,0.0,0.0
0.34515235457063714,0.0,0.0,0.0
0.34570637119113573,0.0,0.0,0.0
0.3462603878116344,0.0,0.0,0.0
0.34681440443213296,0.0,0.0,0.0
0.3473684210526316,0.0,0.0,0.0
0.3479224376731302,0.0,0.0,0.0
0.34847645429362883,0.0,0.0,0.0
0.3490304709141274,0.0,0.0,0.0
0.34958448753462606,0.0,0.0,0.0
0.35013850415512465,0.0,0.0,0.0
0.3506925207756233,0.0,0.0,0.0
0.3512465373961219,0.0,0.0,0.0
0.3518005540166205,0.0,0.0,0.0
0.3523545706371191,0.0,0.0,0.0
0.35290858725761776,0.0,0.0,0.0
0.35346260387811634,0.0,0.0,0.0
0.35401662049861493,0.0,0.0,0.0
0.3545706371191136,0.0,0.0,0.0
0.35512465373961216,0.0,0.0,0.0
0.3556786703601108,0.0,0.0,0.0
0.3562326869806094,0.0,0.0,0.0
0.35678670360110804,0.0,0.0,0.0
0.3573407202216066,0.0,0.0,0.0
0.35789473684210527,0.0,0.0,0.0
0.35844875346260385,0.0,0.0,0.0
0.3590027700831025,0.0,0.0,0.0
0.3595567867036011,0.0,0.0,0.0
0.3601108033240997,0.0,0.0,0.0
0.3606648199445983,0.0,0.0,0.0
0.36121883656509696,0.0,0.0,0.0
0.36177285318559554,0.0,0.0,0.0
0.3623268698060942,0.0,0.0,0.0
0.3628808864265928,0.0,0.0,0.0
0.3634349030470914,0.0,0.0,0.0
0.36398891966759,0.0,0.0,0.0
0.36454293628808865,0.0,0.0,0.0
0.36509695290858724,0.0,0.0,0.0
0.3656509695290859,0.0,0.0,0.0
0.36620498614958447,0.0,0.0,0.0
0.3667590027700831,0.0,0.0,0.0
0.3673130193905817,0.0,0.0,0.0
0.36786703601108034,0.0,0.0,0.0
0.3684210526315789,0.0,0.0,0.0
0.36897506925207757,0.0,0.0,0.0
0.36952908587257616,0.0,0.0,0.0
0.3700831024930748,0.0,0.0,0.0
0.3706371191135734,0.0,0.0,0.0
0.37119113573407203,0.0,0.0,0.0
0.3717451523545706,0.0,0.0,0.0
0.37229916897506926,0.0,0.0,0.0
0.37285318559556785,0.0,0.0,0.0
0.3734072022160665,0.0,0.0,0.0
0.3739612188365651,0.0,0.0,0.0
0.3745152354570637,0.0,0.0,0.0
0.3750692520775623,0.0,0.0,0.0
0.37562326869806095,0.0,0.0,0.0
0.37617728531855954,0.0,0.0,0.0
0.3767313019390582,0.0,0.0,0.0
0.37728531855955677,0.0,0.0,0.0
0.3778393351800554,0.0,0.0,0.0
0.378393351800554,0.0,0.0,0.0
0.37894736842105264,0.0,0.0,0.0
0.37950138504155123,0.0,0.0,0.0
0.3800554016620499,0.0,0.0,0.0
0.38060941828254846,0.0,0.0,0.0
0.3811634349030471,0.0,0.0,0.0
0.3817174515235457,0.0,0.0,0.0
0.38227146814404434,0.0,0.0,0.0
0.3828254847645429,0.0,0.0,0.0
0.38337950138504157,0.0,0.0,0.0
0.38393351800554015,0.0,0.0,0.0
0.3844875346260388,0.0,0.0,0.0
0.3850415512465374,0.0,0.0,0.0
0.385595567867036,0.0,0.0,0.0
0.3861495844875346,0.0,0.0,0.0
0.38670360110803326,0.0,0.0,0.0
0.38725761772853184,0.0,0.0,0.0
0.3878116343490305,0.0,0.0,0.0
0.3883656509695291,0.0,0.0,0.0
0.3889196675900277,0.0,0.0,0.0
0.3894736842105263,0.0,0.0,0.0
0.39002770083102495,0.0,0.0,0.0
0.39058171745152354,0.0,0.0,0.0
0.3911357340720222,0.0,0.0,0.0
0.39168975069252077,0.0,0.0,0.0
0.3922437673130194,0.0,0.0,0.0
0.392797783933518,0.0,0.0,0.0
0.39335180055401664,0.0,0.0,0.0
0.3939058171745152,0.0,0.0,0.0
0.39445983379501387,0.0,0.0,0.0
0.39501385041551246,0.0,0.0,0.0
0.3955678670360111,0.0,0.0,0.0
0.3961218836565097,0.0,0.0,0.0
0.39667590027700833,0.0,0.0,0.0
0.3972299168975069,0.0,0.0,0.0
0.39778393351800556,0.0,0.0,0.0
0.39833795013850415,0.0,0.0,0.0
0.3988919667590028,0.0,0.0,0.0
0.3994459833795014,0.0,0.0,0.0
0.4,0.0,0.0,0.0
0.4005540166204986,0.0,0.0,0.0
0.40110803324099725,0.0,0.0,0.0
0.40166204986149584,0.0,0.0,0.0
0.4022160664819945,0.0,0.0,0.0
0.40277008310249307,0.0,0.0,0.0
0.4033240997229917,0.0,0.0,0.0
0.4038781163434903,0.0,0.0,0.0
0.40443213296398894,0.0,0.0,0.0
0.40498614958448753,0.0,0.0,0.0
0.4055401662049862,0.0,0.0,0.0
0.40609418282548476,0.0,0.0,0.0
0.4066481994459834,0.0,0.0,0.0
0.407202216066482,0.0,0.0,0.0
0.40775623268698064,0.0,0.0,0.0
0.4083102493074792,0.0,0.0,0.0
0.40886426592797787,0.0,0.0,0.0
0.40941828254847645,0.0,0.0,0.0
0.4099722991689751,0.0,0.0,0.0
0.4105263157894737,0.0,0.0,0.0
0.4110803324099723,0.0,0.0,0.0
0.4116343490304709,0.0,0.0,0.0
0.4121883656509695,0.0,0.0,0.0
0.41274238227146814,0.0,0.0,0.0
0.41329639889196673,0.0,0.0,0.0
0.4138504155124654,0.0,0.0,0.0
0.41440443213296396,0.0,0.0,0.0
0.4149584487534626,0.0,0.0,0.0
0.4155124653739612,0.0,0.0,0.0
0.41606648199445984,0.0,0.0,0.0
0.4166204986149584,0.0,0.0,0.0
0.41717451523545707,0.0,0.0,0.0
0.41772853185595565,0.0,0.0,0.0
0.4182825484764543,0.0,0.0,0.0
0.4188365650969529,0.0,0.0,0.0
0.4193905817174515,0.0,0.0,0.0
0.4199445983379501,0.0,0.0,0.0
0.42049861495844876,0.0,0.0,0.0
0.42105263157894735,0.0,0.0,0.0
0.421606648199446,0.0,0.0,0.0
0.4221606648199446,0.0,0.0,0.0
0.4227146814404432,0.0,0.0,0.0
0.4232686980609418,0.0,0.0,0.0
0.42382271468144045,0.0,0.0,0.0
0.42437673130193904,0.0,0.0,0.0
0.4249307479224377,0.0,0.0,0.0
0.42548476454293627,0.0,0.0,0.0
0.4260387811634349,0.0,0.0,0.0
0.4265927977839335,0.0,0.0,0.0
0.42714681440443214,0.0,0.0,0.0
0.4277008310249307,0.0,0.0,0.0
0.42825484764542937,0.0,0.0,0.0
0.42880886426592796,0.0,0.0,0.0
0.4293628808864266,0.0,0.0,0.0
0.4299168975069252,0.0,0.0,0.0
0.43047091412742383,0.0,0.0,0.0
0.4310249307479224,0.0,0.0,0.0
0.43157894736842106,0.0,0.0,0.0
0.43213296398891965,0.0,0.0,0.0
0.4326869806094183,0.0,0.0,0.0
0.4332409972299169,0.0,0.0,0.0
0.4337950138504155,0.0,0.0,0.0
0.4343490304709141,0.0,0.0,0.0
0.43490304709141275,0.0,0.0,0.0
0.43545706371191134,0.0,0.0,0.0
0.43601108033241,0.0,0.0,0.0
0.43656509695290857,0.0,0.0,0.0
0.4371191135734072,0.0,0.0,0.0
0.4376731301939058,0.0,0.0,0.0
0.43822714681440444,0.0,0.0,0.0
0.43878116343490303,0.0,0.0,0.0
0.4393351800554017,0.0,0.0,0.0
0.43988919667590026,0.0,0.0,0.0
0.4404432132963989,0.0,0.0,0.0
0.4409972299168975,0.0,0.0,0.0
0.44155124653739614,0.0,0.0,0.0
0.4421052631578947,0.0,0.0,0.0
0.44265927977839337,0.0,0.0,0.0
0.44321329639889195,0.0,0.0,0.0
0.4437673130193906,0.0,0.0,0.0
0.4443213296398892,0.0,0.0,0.0
0.4448753462603878,0.0,0.0,0.0
0.4454293628808864,0.0,0.0,0.0
0.44598337950138506,0.0,0.0,0.0
0.44653739612188365,0.0,0.0,0.0
0.4470914127423823,0.0,0.0,0.0
0.4476454293628809,0.0,0.0,0.0
0.4481994459833795,0.0,0.0,0.0
0.4487534626038781,0.0,0.0,0.0
0.44930747922437675,0.0,0.0,0.0
0.44986149584487534,0.0,0.0,0.0
0.450415512465374,0.0,0.0,0.0
0.45096952908587257,0.0,0.0,0.0
0.4515235457063712,0.0,0.0,0.0
0.4520775623268698,0.0,0.0,0.0
0.45263157894736844,0.0,0.0,0.0
0.45318559556786703,0.0,0.0,0.0
0.45373961218836567,0.0,0.0,0.0
0.45429362880886426,0.0,0.0,0.0
0.4548476454293629,0.0,0.0,0.0
0.4554016620498615,0.0,0.0,0.0
0.45595567867036013,0.0,0.0,0.0
0.4565096952908587,0.0,0.0,0.0
0.45706371191135736,0.0,0.0,0.0
0.45761772853185595,0.0,0.0,0.0
0.4581717451523546,0.0,0.0,0.0
0.4587257617728532,0.0,0.0,0.0
0.4592797783933518,0.0,0.0,0.0
0.4598337950138504,0.0,0.0,0.0
0.46038781163434905,0.0,0.0,0.0
0.46094182825484764,0.0,0.0,0.0
0.4614958448753463,0.0,0.0,0.0
0.46204986149584487,0.0,0.0,0.0
0.4626038781163435,0.0,0.0,0.0
0.4631578947368421,0.0,0.0,0.0
0.46371191135734074,0.0,0.0,0.0
0.46426592797783933,0.0,0.0,0.0
0.464819944598338,0.0,0.0,0.0
0.46537396121883656,0.0,0.0,0.0
0.4659279778393352,0.0,0.0,0.0
0.4664819944598338,0.0,0.0,0.0
0.46703601108033244,0.0,0.0,0.0
0.467590027700831,0.0,0.0,0.0
0.46814404432132967,0.0,0.0,0.0
0.46869806094182825,0.0,0.0,0.0
0.4692520775623269,0.0,0.0,0.0
0.4698060941828255,0.0,0.0,0.0
0.4703601108033241,0.0,0.0,0.0
0.4709141274238227,0.0,0.0,0.0
0.4714681440443213,0.0,0.0,0.0
0.47202216066481995,0.0,0.0,0.0
0.47257617728531853,0.0,0.0,0.0
0.4731301939058172,0.0,0.0,0.0
0.47368421052631576,0.0,0.0,0.0
0.4742382271468144,0.0,0.0,0.0
0.474792243767313,0.0,0.0,0.0
0.47534626038781164,0.0,0.0,0.0
0.4759002770083102,0.0,0.0,0.0
0.47645429362880887,0.0,0.0,0.0
0.47700831024930745,0.0,0.0,0.0
0.4775623268698061,0.0,0.0,0.0
0.4781163434903047,0.0,0.0,0.0
0.47867036011080333,0.0,0.0,0.0
0.4792243767313019,0.0,0.0,0.0
0.47977839335180056,0.0,0.0,0.0
0.48033240997229915,0.0,0.0,0.0
0.4808864265927978,0.0,0.0,0.0
0.4814404432132964,0.0,0.0,0.0
0.481994459833795,0.0,0.0,0.0
0.4825484764542936,0.0,0.0,0.0
0.48310249307479225,0.0,0.0,0.0
0.48365650969529084,0.0,0.0,0.0
0.4842105263157895,0.0,0.0,0.0
0.48476454293628807,0.0,0.0,0.0
0.4853185595567867,0.0,0.0,0.0
0.4858725761772853,0.0,0.0,0.0
0.48642659279778394,0.0,0.0,0.0
0.48698060941828253,0.0,0.0,0.0
0.48753462603878117,0.0,0.0,0.0
0.48808864265927976,0.0,0.0,0.0
0.4886426592797784,0.0,0.0,0.0
0.489196675900277,0.0,0.0,0.0
0.48975069252077563,0.0,0.0,0.0
0.4903047091412742,0.0,0.0,0.0
0.49085872576177286,0.0,0.0,0.0
0.49141274238227145,0.0,0.0,0.0
0.4919667590027701,0.0,0.0,0.0
0.4925207756232687,0.0,0.0,0.0
0.4930747922437673,0.0,0.0,0.0
0.4936288088642659,0.0,0.0,0.0
0.49418282548476455,0.0,0.0,0.0
0.49473684210526314,0.0,0.0,0.0
0.4952908587257618,0.0,0.0,0.0
0.49584487534626037,0.0,0.0,0.0
0.496398891966759,0.0,0.0,0.0
0.4969529085872576,0.0,0.0,0.0
0.49750692520775625,0.0,0.0,0.0
0.49806094182825483,0.0,0.0,0.0
0.4986149584487535,0.0,0.0,0.0
0.49916897506925206,0.0,0.0,0.0
0.4997229916897507,0.0,0.0,0.0
0.5002770083102493,0.0,0.0,0.0
0.5008310249307479,0.0,0.0,0.0
0.5013850415512465,0.0,0.0,0.0
0.5019390581717451,0.0,0.0,0.0
0.5024930747922438,0.0,0.0,0.0
0.5030470914127424,0.0,0.0,0.0
0.503601108033241,0.0,0.0,0.0
0.5041551246537396,0.0,0.0,0.0
0.5047091412742383,0.0,0.0,0.0
0.5052631578947369,0.0,0.0,0.0
0.5058171745152354,0.0,0.0,0.0
0.506371191135734,0.0,0.0,0.0
0.5069252077562327,0.0,0.0,0.0
0.5074792243767313,0.0,0.0,0.0
0.5080332409972299,0.0,0.0,0.0
0.5085872576177285,0.0,0.0,0.0
0.5091412742382272,0.0,0.0,0.0
0.5096952908587258,0.0,0.0,0.0
0.5102493074792244,0.0,0.0,0.0
0.510803324099723,0.0,0.0,0.0
0.5113573407202217,0.0,0.0,0.0
0.5119113573407202,0.0,0.0,0.0
0.5124653739612188,0.0,0.0,0.0
0.5130193905817174,0.0,0.0,0.0
0.5135734072022161,0.0,0.0,0.0
0.5141274238227147,0.0,0.0,0.0
0.5146814404432133,0.0,0.0,0.0
0.5152354570637119,0.0,0.0,0.0
0.5157894736842106,0.0,0.0,0.0
0.5163434903047092,0.0,0.0,0.0
0.5168975069252078,0.0,0.0,0.0
0.5174515235457063,0.0,0.0,0.0
0.518005540166205,0.0,0.0,0.0
0.5185595567867036,0.0,0.0,0.0
0.5191135734072022,0.0,0.0,0.0
0.5196675900277008,0.0,0.0,0.0
0.5202216066481995,0.0,0.0,0.0
0.5207756232686981,0.0,0.0,0.0
0.5213296398891967,0.0,0.0,0.0
0.5218836565096953,0.0,0.0,0.0
0.522437673130194,0.0,0.0,0.0
0.5229916897506925,0.0,0.0,0.0
0.5235457063711911,0.0,0.0,0.0
0.5240997229916897,0.0,0.0,0.0
0.5246537396121884,0.0,0.0,0.0
0.525207756232687,0.0,0.0,0.0
0.5257617728531856,0.0,0.0,0.0
0.5263157894736842,0.0,0.0,0.0
0.5268698060941829,0.0,0.0,0.0
0.5274238227146815,0.0,0.0,0.0
0.52797783933518,0.0,0.0,0.0
0.5285318559556786,0.0,0.0,0.0
0.5290858725761773,0.0,0.0,0.0
0.5296398891966759,0.0,0.0,0.0
0.5301939058171745,0.0,0.0,0.0
0.5307479224376731,0.0,0.0,0.0
0.5313019390581717,0.0,0.0,0.0
0.5318559556786704,0.0,0.0,0.0
0.532409972299169,0.0,0.0,0.0
0.5329639889196676,0.0,0.0,0.0
0.5335180055401662,0.0,0.0,0.0
0.5340720221606648,0.0,0.0,0.0
0.5346260387811634,0.0,0.0,0.0
0.535180055401662,0.0,0.0,0.0
0.5357340720221606,0.0,0.0,0.0
0.5362880886426593,0.0,0.0,0.0
0.5368421052631579,0.0,0.0,0.0
0.5373961218836565,0.0,0.0,0.0
0.5379501385041551,0.0,0.0,0.0
0.5385041551246538,0.0,0.0,0.0
0.5390581717451524,0.0,0.0,0.0
0.539612188365651,0.0,0.0,0.0
0.5401662049861495,0.0,0.0,0.0
0.5407202216066482,0.0,0.0,0.0
0.5412742382271468,0.0,0.0,0.0
0.5418282548476454,0.0,0.0,0.0
0.542382271468144,0.0,0.0,0.0
0.5429362880886427,0.0,0.0,0.0
0.5434903047091413,0.0,0.0,0.0
0.5440443213296399,0.0,0.0,0.0
0.5445983379501385,0.0,0.0,0.0
0.5451523545706372,0.0,0.0,0.0
0.5457063711911357,0.0,0.0,0.0
0.5462603878116343,0.0,0.0,0.0
0.5468144044321329,0.0,0.0,0.0
0.5473684210526316,0.0,0.0,0.0
0.5479224376731302,0.0,0.0,0.0
0.5484764542936288,0.0,0.0,0.0
0.5490304709141274,0.0,0.0,0.0
0.5495844875346261,0.0,0.0,0.0
0.5501385041551247,0.0,0.0,0.0
0.5506925207756233,0.0,0.0,0.0
0.5512465373961218,0.0,0.0,0.0
0.5518005540166205,0.0,0.0,0.0
0.5523545706371191,0.0,0.0,0.0
0.5529085872576177,0.0,0.0,0.0
0.5534626038781163,0.0,0.0,0.0
0.554016620498615,0.0,0.0,0.0
0.5545706371191136,0.0,0.0,0.0
0.5551246537396122,0.0,0.0,0.0
0.5556786703601108,0.0,0.0,0.0
0.5562326869806095,0.0,0.0,0.0
0.556786703601108,0.0,0.0,0.0
0.5573407202216066,0.0,0.0,0.0
0.5578947368421052,0.0,0.0,0.0
0.5584487534626039,0.0,0.0,0.0
0.5590027700831025,0.0,0.0,0.0
0.5595567867036011,0.0,0.0,0.0
0.5601108033240997,0.0,0.0,0.0
0.5606648199445984,0.0,0.0,0.0
0.561218836565097,0.0,0.0,0.0
0.5617728531855956,0.0,0.0,0.0
0.5623268698060941,0.0,0.0,0.0
0.5628808864265928,0.0,0.0,0.0
0.5634349030470914,0.0,0.0,0.0
0.56398891966759,0.0,0.0,0.0
0.5645429362880886,0.0,0.0,0.0
0.5650969529085873,0.0,0.0,0.0
0.5656509695290859,0.0,0.0,0.0
0.5662049861495845,0.0,0.0,0.0
0.5667590027700831,0.0,0.0,0.0
0.5673130193905818,0.0,0.0,0.0
0.5678670360110804,0.0,0.0,0.0
0.5684210526315789,0.0,0.0,0.0
0.5689750692520775,0.0,0.0,0.0
0.5695290858725762,0.0,0.0,0.0
0.5700831024930748,0.0,0.0,0.0
0.5706371191135734,0.0,0.0,0.0
0.571191135734072,0.0,0.0,0.0
0.5717451523545707,0.0,0.0,0.0
0.5722991689750693,0.0,0.0,0.0
0.5728531855955679,0.0,0.0,0.0
0.5734072022160664,0.0,0.0,0.0
0.5739612188365651,0.0,0.0,0.0
0.5745152354570637,0.0,0.0,0.0
0.5750692520775623,0.0,0.0,0.0
0.5756232686980609,0.0,0.0,0.0
0.5761772853185596,0.0,0.0,0.0
0.5767313019390582,0.0,0.0,0.0
0.5772853185595568,0.0,0.0,0.0
0.5778393351800554,0.0,0.0,0.0
0.5783933518005541,0.0,0.0,0.0
0.5789473684210527,0.0,0.0,0.0
0.5795013850415512,0.0,0.0,0.0
0.5800554016620498,0.0,0.0,0.0
0.5806094182825485,0.0,0.0,0.0
0.5811634349030471,0.0,0.0,0.0
0.5817174515235457,0.0,0.0,0.0
0.5822714681440443,0.0,0.0,0.0
0.582825484764543,0.0,0.0,0.0
0.5833795013850416,0.0,0.0,0.0
0.5839335180055402,0.0,0.0,0.0
0.5844875346260388,0.0,0.0,0.0
0.5850415512465375,0.0,0.0,0.0
0.585595567867036,0.0,0.0,0.0
0.5861495844875346,0.0,0.0,0.0
0.5867036011080332,0.0,0.0,0.0
0.5872576177285319,0.0,0.0,0.0
0.5878116343490305,0.0,0.0,0.0
0.5883656509695291,0.0,0.0,0.0
0.5889196675900277,0.0,0.0,0.0
0.5894736842105263,0.0,0.0,0.0
0.590027700831025,0.0,0.0,0.0
0.5905817174515235,0.0,0.0,0.0
0.5911357340720221,0.0,0.0,0.0
0.5916897506925207,0.0,0.0,0.0
0.5922437673130194,0.0,0.0,0.0
0.592797783933518,0.0,0.0,0.0
0.5933518005540166,0.0,0.0,0.0
0.5939058171745152,0.0,0.0,0.0
0.5944598337950139,0.0,0.0,0.0
0.5950138504155125,0.0,0.0,0.0
0.5955678670360111,0.0,0.0,0.0
0.5961218836565096,0.0,0.0,0.0
0.5966759002770083,0.0,0.0,0.0
0.5972299168975069,0.0,0.0,0.0
0.5977839335180055,0.0,0.0,0.0
0.5983379501385041,0.0,0.0,0.0
0.5988919667590028,0.0,0.0,0.0
0.5994459833795014,0.0,0.0,0.0
0.6,0.0,0.0,0.0
0.6005540166204986,0.0,0.0,0.0
0.6011080332409973,0.0,0.0,0.0
0.6016620498614959,0.0,0.0,0.0
0.6022160664819944,0.0,0.0,0.0
0.602770083102493,0.0,0.0,0.0
0.6033240997229917,0.0,0.0,0.0
0.6038781163434903,0.0,0.0,0.0
0.6044321329639889,0.0,0.0,0.0
0.6049861495844875,0.0,0.0,0.0
0.6055401662049862,0.0,0.0,0.0
0.6060941828254848,0.0,0.0,0.0
0.6066481994459834,0.0,0.0,0.0
0.607202216066482,0.0,0.0,0.0
0.6077562326869806,0.0,0.0,0.0
0.6083102493074792,0.0,0.0,0.0
0.6088642659279778,0.0,0.0,0.0
0.6094182825484764,0.0,0.0,0.0
0.6099722991689751,0.0,0.0,0.0
0.6105263157894737,0.0,0.0,0.0
0.6110803324099723,0.0,0.0,0.0
0.6116343490304709,0.0,0.0,0.0
0.6121883656509696,0.0,0.0,0.0
0.6127423822714682,0.0,0.0,0.0
0.6132963988919667,0.0,0.0,0.0
0.6138504155124653,0.0,0.0,0.0
0.614404432132964,0.0,0.0,0.0
0.6149584487534626,0.0,0.0,0.0
0.6155124653739612,0.0,0.0,0.0
0.6160664819944598,0.0,0.0,0.0
0.6166204986149585,0.0,0.0,0.0
0.6171745152354571,0.0,0.0,0.0
0.6177285318559557,0.0,0.0,0.0
0.6182825484764543,0.0,0.0,0.0
0.618836565096953,0.0,0.0,0.0
0.6193905817174515,0.0,0.0,0.0
0.6199445983379501,0.0,0.0,0.0
0.6204986149584487,0.0,0.0,0.0
0.6210526315789474,0.0,0.0,0.0
0.621606648199446,0.0,0.0,0.0
0.6221606648199446,0.0,0.0,0.0
0.6227146814404432,0.0,0.0,0.0
0.6232686980609419,0.0,0.0,0.0
0.6238227146814405,0.0,0.0,0.0
0.624376731301939,0.0,0.0,0.0
0.6249307479224376,0.0,0.0,0.0
0.6254847645429363,0.0,0.0,0.0
0.6260387811634349,0.0,0.0,0.0
0.6265927977839335,0.0,0.0,0.0
0.6271468144044321,0.0,0.0,0.0
0.6277008310249308,0.0,0.0,0.0
0.6282548476454294,0.0,0.0,0.0
0.628808864265928,0.0,0.0,0.0
0.6293628808864266,0.0,0.0,0.0
0.6299168975069253,0.0,0.0,0.0
0.6304709141274238,0.0,0.0,0.0
0.6310249307479224,0.0,0.0,0.0
0.631578947368421,0.0,0.0,0.0
0.6321329639889197,0.0,0.0,0.0
0.6326869806094183,0.0,0.0,0.0
0.6332409972299169,0.0,0.0,0.0
0.6337950138504155,0.0,0.0,0.0
0.6343490304709142,0.0,0.0,0.0
0.6349030470914128,0.0,0.0,0.0
0.6354570637119114,0.0,0.0,0.0
0.6360110803324099,0.0,0.0,0.0
0.6365650969529086,0.0,0.0,0.0
0.6371191135734072,0.0,0.0,0.0
0.6376731301939058,0.0,0.0,0.0
0.6382271468144044,0.0,0.0,0.0
0.6387811634349031,0.0,0.0,0.0
0.6393351800554017,0.0,0.0,0.0
0.6398891966759003,0.0,0.0,0.0
0.6404432132963989,0.0,0.0,0.0
0.6409972299168976,0.0,0.0,0.0
0.6415512465373961,0.0,0.0,0.0
0.6421052631578947,0.0,0.0,0.0
0.6426592797783933,0.0,0.0,0.0
0.643213296398892,0.0,0.0,0.0
0.6437673130193906,0.0,0.0,0.0
0.6443213296398892,0.0,0.0,0.0
0.6448753462603878,0.0,0.0,0.0
0.6454293628808865,0.0,0.0,0.0
0.6459833795013851,0.0,0.0,0.0
0.6465373961218837,0.0,0.0,0.0
0.6470914127423822,0.0,0.0,0.0
0.6476454293628808,0.0,0.0,0.0
0.6481994459833795,0.0,0.0,0.0
0.6487534626038781,0.0,0.0,0.0
0.6493074792243767,0.0,0.0,0.0
0.6498614958448753,0.0,0.0,0.0
0.650415512465374,0.0,0.0,0.0
0.6509695290858726,0.0,0.0,0.0
0.6515235457063712,0.0,0.0,0.0
0.6520775623268698,0.0,0.0,0.0
0.6526315789473685,0.0,0.0,0.0
0.653185595567867,0.0,0.0,0.0
0.6537396121883656,0.0,0.0,0.0
0.6542936288088642,0.0,0.0,0.0
0.6548476454293629,0.0,0.0,0.0
0.6554016620498615,0.0,0.0,0.0
0.6559556786703601,0.0,0.0,0.0
0.6565096952908587,0.0,0.0,0.0
0.6570637119113574,0.0,0.0,0.0
0.657617728531856,0.0,0.0,0.0
0.6581717451523545,0.0,0.0,0.0
0.6587257617728531,0.0,0.0,0.0
0.6592797783933518,0.0,0.0,0.0
0.6598337950138504,0.0,0.0,0.0
0.660387811634349,0.0,0.0,0.0
0.6609418282548476,0.0,0.0,0.0
0.6614958448753463,0.0,0.0,0.0
0.6620498614958449,0.0,0.0,0.0
0.6626038781163435,0.0,0.0,0.0
0.6631578947368421,0.0,0.0,0.0
0.6637119113573408,0.0,0.0,0.0
0.6642659279778393,0.0,0.0,0.0
0.6648199445983379,0.0,0.0,0.0
0.6653739612188365,0.0,0.0,0.0
0.6659279778393352,0.0,0.0,0.0
0.6664819944598338,0.0,0.0,0.0
0.6670360110803324,0.0,0.0,0.0
0.667590027700831,0.0,0.0,0.0
0.6681440443213297,0.0,0.0,0.0
0.6686980609418283,0.0,0.0,0.0
0.6692520775623269,0.0,0.0,0.0
0.6698060941828254,0.0,0.0,0.0
0.6703601108033241,0.0,0.0,0.0
0.6709141274238227,0.0,0.0,0.0
0.6714681440443213,0.0,0.0,0.0
0.6720221606648199,0.0,0.0,0.0
0.6725761772853186,0.0,0.0,0.0
0.6731301939058172,0.0,0.0,0.0
0.6736842105263158,0.0,0.0,0.0
0.6742382271468144,0.0,0.0,0.0
0.6747922437673131,0.0,0.0,0.0
0.6753462603878116,0.0,0.0,0.0
0.6759002770083102,0.0,0.0,0.0
0.6764542936288088,0.0,0.0,0.0
0.6770083102493075,0.0,0.0,0.0
0.6775623268698061,0.0,0.0,0.0
0.6781163434903047,0.0,0.0,0.0
0.6786703601108033,0.0,0.0,0.0
0.679224376731302,0.0,0.0,0.0
0.6797783933518006,0.0,0.0,0.0
0.6803324099722992,0.0,0.0,0.0
0.6808864265927977,0.0,0.0,0.0
0.6814404432132964,0.0,0.0,0.0
0.681994459833795,0.0,0.0,0.0
0.6825484764542936,0.0,0.0,0.0
0.6831024930747922,0.0,0.0,0.0
0.6836565096952909,0.0,0.0,0.0
0.6842105263157895,0.0,0.0,0.0
0.6847645429362881,0.0,0.0,0.0
0.6853185595567867,0.0,0.0,0.0
0.6858725761772854,0.0,0.0,0.0
0.686426592797784,0.0,0.0,0.0
0.6869806094182825,0.0,0.0,0.0
0.6875346260387811,0.0,0.0,0.0
0.6880886426592798,0.0,0.0,0.0
0.6886426592797784,0.0,0.0,0.0
0.689196675900277,0.0,0.0,0.0
0.6897506925207756,0.0,0.0,0.0
0.6903047091412743,0.0,0.0,0.0
0.6908587257617729,0.0,0.0,0.0
0.6914127423822715,0.0,0.0,0.0
0.69196675900277,0.0,0.0,0.0
0.6925207756232687,0.0,0.0,0.0
0.6930747922437673,0.0,0.0,0.0
0.6936288088642659,0.0,0.0,0.0
0.6941828254847645,0.0,0.0,0.0
0.6947368421052632,0.0,0.0,0.0
0.6952908587257618,0.0,0.0,0.0
0.6958448753462604,0.0,0.0,0.0
0.696398891966759,0.0,0.0,0.0
0.6969529085872577,0.0,0.0,0.0
0.6975069252077563,0.0,0.0,0.0
0.6980609418282548,0.0,0.0,0.0
0.6986149584487534,0.0,0.0,0.0
0.6991689750692521,0.0,0.0,0.0
0.6997229916897507,0.0,0.0,0.0
0.7002770083102493,0.0,0.0,0.0
0.7008310249307479,0.0,0.0,0.0
0.7013850415512466,0.0,0.0,0.0
0.7019390581717452,0.0,0.0,0.0
0.7024930747922438,0.0,0.0,0.0
0.7030470914127424,0.0,0.0,0.0
0.703601108033241,0.0,0.0,0.0
0.7041551246537396,0.0,0.0,0.0
0.7047091412742382,0.0,0.0,0.0
0.7052631578947368,0.0,0.0,0.0
0.7058171745152355,0.0,0.0,0.0
0.7063711911357341,0.0,0.0,0.0
0.7069252077562327,0.0,0.0,0.0
0.7074792243767313,0.0,0.0,0.0
0.7080332409972299,0.0,0.0,0.0
0.7085872576177286,0.0,0.0,0.0
0.7091412742382271,0.0,0.0,0.0
0.7096952908587257,0.0,0.0,0.0
0.7102493074792243,0.0,0.0,0.0
0.710803324099723,0.0,0.0,0.0
0.7113573407202216,0.0,0.0,0.0
0.7119113573407202,0.0,0.0,0.0
0.7124653739612188,0.0,0.0,0.0
0.7130193905817175,0.0,0.0,0.0
0.7135734072022161,0.0,0.0,0.0
0.7141274238227147,0.0,0.0,0.0
0.7146814404432132,0.0,0.0,0.0
0.7152354570637119,0.0,0.0,0.0
0.7157894736842105,0.0,0.0,0.0
0.7163434903047091,0.0,0.0,0.0
0.7168975069252077,0.0,0.0,0.0
0.7174515235457064,0.0,0.0,0.0
0.718005540166205,0.0,0.0,0.0
0.7185595567867036,0.0,0.0,0.0
0.7191135734072022,0.0,0.0,0.0
0.7196675900277009,0.0,0.0,0.0
0.7202216066481995,0.0,0.0,0.0
0.720775623268698,0.0,0.0,0.0
0.7213296398891966,0.0,0.0,0.0
0.7218836565096953,0.0,0.0,0.0
0.7224376731301939,0.0,0.0,0.0
0.7229916897506925,0.0,0.0,0.0
0.7235457063711911,0.0,0.0,0.0
0.7240997229916898,0.0,0.0,0.0
0.7246537396121884,0.0,0.0,0.0
0.725207756232687,0.0,0.0,0.0
0.7257617728531855,0.0,0.0,0.0
0.7263157894736842,0.0,0.0,0.0
0.7268698060941828,0.0,0.0,0.0
0.7274238227146814,0.0,0.0,0.0
0.72797783933518,0.0,0.0,0.0
0.7285318559556787,0.0,0.0,0.0
0.7290858725761773,0.0,0.0,0.0
0.7296398891966759,0.0,0.0,0.0
0.7301939058171745,0.0,0.0,0.0
0.7307479224376732,0.0,0.0,0.0
0.7313019390581718,0.0,0.0,0.0
0.7318559556786703,0.0,0.0,0.0
0.7324099722991689,0.0,0.0,0.0
0.7329639889196676,0.0,0.0,0.0
0.7335180055401662,0.0,0.0,0.0
0.7340720221606648,0.0,0.0,0.0
0.7346260387811634,0.0,0.0,0.0
0.7351800554016621,0.0,0.0,0.0
0.7357340720221607,0.0,0.0,0.0
0.7362880886426593,0.0,0.0,0.0
0.7368421052631579,0.0,0.0,0.0
0.7373961218836566,0.0,0.0,0.0
0.7379501385041551,0.0,0.0,0.0
0.7385041551246537,0.0,0.0,0.0
0.7390581717451523,0.0,0.0,0.0
0.739612188365651,0.0,0.0,0.0
0.7401662049861496,0.0,0.0,0.0
0.7407202216066482,0.0,0.0,0.0
0.7412742382271468,0.0,0.0,0.0
0.7418282548476455,0.0,0.0,0.0
0.7423822714681441,0.0,0.0,0.0
0.7429362880886426,0.0,0.0,0.0
0.7434903047091412,0.0,0.0,0.0
0.7440443213296399,0.0,0.0,0.0
0.7445983379501385,0.0,0.0,0.0
0.7451523545706371,0.0,0.0,0.0
0.7457063711911357,0.0,0.0,0.0
0.7462603878116344,0.0,0.0,0.0
0.746814404432133,0.0,0.0,0.0
0.7473684210526316,0.0,0.0,0.0
0.7479224376731302,0.0,0.0,0.0
0.7484764542936289,0.0,0.0,0.0
0.7490304709141274,0.0,0.0,0.0
0.749584487534626,0.0,0.0,0.0
0.7501385041551246,0.0,0.0,0.0
0.7506925207756233,0.0,0.0,0.0
0.7512465373961219,0.0,0.0,0.0
0.7518005540166205,0.0,0.0,0.0
0.7523545706371191,0.0,0.0,0.0
0.7529085872576178,0.0,0.0,0.0
0.7534626038781164,0.0,0.0,0.0
0.754016620498615,0.0,0.0,0.0
0.7545706371191135,0.0,0.0,0.0
0.7551246537396122,0.0,0.0,0.0
0.7556786703601108,0.0,0.0,0.0
0.7562326869806094,0.0,0.0,0.0
0.756786703601108,0.0,0.0,0.0
0.7573407202216067,0.0,0.0,0.0
0.7578947368421053,0.0,0.0,0.0
0.7584487534626039,0.0,0.0,0.0
0.7590027700831025,0.0,0.0,0.0
0.7595567867036012,0.0,0.0,0.0
0.7601108033240997,0.0,0.0,0.0
0.7606648199445983,0.0,0.0,0.0
0.7612188365650969,0.0,0.0,0.0
0.7617728531855956,0.0,0.0,0.0
0.7623268698060942,0.0,0.0,0.0
0.7628808864265928,0.0,0.0,0.0
0.7634349030470914,0.0,0.0,0.0
0.7639889196675901,0.0,0.0,0.0
0.7645429362880887,0.0,0.0,0.0
0.7650969529085873,0.0,0.0,0.0
0.7656509695290858,0.0,0.0,0.0
0.7662049861495844,0.0,0.0,0.0
0.7667590027700831,0.0,0.0,0.0
0.7673130193905817,0.0,0.0,0.0
0.7678670360110803,0.0,0.0,0.0
0.7684210526315789,0.0,0.0,0.0
0.7689750692520776,0.0,0.0,0.0
0.7695290858725762,0.0,0.0,0.0
0.7700831024930748,0.0,0.0,0.0
0.7706371191135734,0.0,0.0,0.0
0.771191135734072,0.0,0.0,0.0
0.7717451523545706,0.0,0.0,0.0
0.7722991689750692,0.0,0.0,0.0
0.7728531855955678,0.0,0.0,0.0
0.7734072022160665,0.0,0.0,0.0
0.7739612188365651,0.0,0.0,0.0
0.7745152354570637,0.0,0.0,0.0
0.7750692520775623,0.0,0.0,0.0
0.775623268698061,0.0,0.0,0.0
0.7761772853185596,0.0,0.0,0.0
0.7767313019390581,0.0,0.0,0.0
0.7772853185595567,0.0,0.0,0.0
0.7778393351800554,0.0,0.0,0.0
0.778393351800554,0.0,0.0,0.0
0.7789473684210526,0.0,0.0,0.0
0.7795013850415512,0.0,0.0,0.0
0.7800554016620499,0.0,0.0,0.0
0.7806094182825485,0.0,0.0,0.0
0.7811634349030471,0.0,0.0,0.0
0.7817174515235457,0.0,0.0,0.0
0.7822714681440444,0.0,0.0,0.0
0.782825484764543,0.0,0.0,0.0
0.7833795013850415,0.0,0.0,0.0
0.7839335180055401,0.0,0.0,0.0
0.7844875346260388,0.0,0.0,0.0
0.7850415512465374,0.0,0.0,0.0
0.785595567867036,0.0,0.0,0.0
0.7861495844875346,0.0,0.0,0.0
0.7867036011080333,0.0,0.0,0.0
0.7872576177285319,0.0,0.0,0.0
0.7878116343490305,0.0,0.0,0.0
0.788365650969529,0.0,0.0,0.0
0.7889196675900277,0.0,0.0,0.0
0.7894736842105263,0.0,0.0,0.0
0.7900277008310249,0.0,0.0,0.0
0.7905817174515235,0.0,0.0,0.0
0.7911357340720222,0.0,0.0,0.0
0.7916897506925208,0.0,0.0,0.0
0.7922437673130194,0.0,0.0,0.0
0.792797783933518,0.0,0.0,0.0
0.7933518005540167,0.0,0.0,0.0
0.7939058171745152,0.0,0.0,0.0
0.7944598337950138,0.0,0.0,0.0
0.7950138504155124,0.0,0.0,0.0
0.7955678670360111,0.0,0.0,0.0
0.7961218836565097,0.0,0.0,0.0
0.7966759002770083,0.0,0.0,0.0
0.7972299168975069,0.0,0.0,0.0
0.7977839335180056,0.0,0.0,0.0
0.7983379501385042,0.0,0.0,0.0
0.7988919667590028,0.0,0.0,0.0
0.7994459833795013,0.0,0.0,0.0
0.8,0.0,0.0,0.0
0.8005540166204986,0.0,0.0,0.0
0.8011080332409972,0.0,0.0,0.0
0.8016620498614958,0.0,0.0,0.0
0.8022160664819945,0.0,0.0,0.0
0.8027700831024931,0.0,0.0,0.0
0.8033240997229917,0.0,0.0,0.0
0.8038781163434903,0.0,0.0,0.0
0.804432132963989,0.0,0.0,0.0
0.8049861495844876,0.0,0.0,0.0
0.8055401662049861,0.0,0.0,0.0
0.8060941828254847,0.0,0.0,0.0
0.8066481994459834,0.0,0.0,0.0
0.807202216066482,0.0,0.0,0.0
0.8077562326869806,0.0,0.0,0.0
0.8083102493074792,0.0,0.0,0.0
0.8088642659279779,0.0,0.0,0.0
0.8094182825484765,0.0,0.0,0.0
0.8099722991689751,0.0,0.0,0.0
0.8105263157894737,0.0,0.0,0.0
0.8110803324099723,0.0,0.0,0.0
0.8116343490304709,0.0,0.0,0.0
0.8121883656509695,0.0,0.0,0.0
0.8127423822714681,0.0,0.0,0.0
0.8132963988919668,0.0,0.0,0.0
0.8138504155124654,0.0,0.0,0.0
0.814404432132964,0.0,0.0,0.0
0.8149584487534626,0.0,0.0,0.0
0.8155124653739613,0.0,0.0,0.0
0.8160664819944599,0.0,0.0,0.0
0.8166204986149584,0.0,0.0,0.0
0.817174515235457,0.0,0.0,0.0
0.8177285318559557,0.0,0.0,0.0
0.8182825484764543,0.0,0.0,0.0
0.8188365650969529,0.0,0.0,0.0
0.8193905817174515,0.0,0.0,0.0
0.8199445983379502,0.0,0.0,0.0
0.8204986149584488,0.0,0.0,0.0
0.8210526315789474,0.0,0.0,0.0
0.821606648199446,0.0,0.0,0.0
0.8221606648199447,0.0,0.0,0.0
0.8227146814404432,0.0,0.0,0.0
0.8232686980609418,0.0,0.0,0.0
0.8238227146814404,0.0,0.0,0.0
0.824376731301939,0.0,0.0,0.0
0.8249307479224377,0.0,0.0,0.0
0.8254847645429363,0.0,0.0,0.0
0.8260387811634349,0.0,0.0,0.0
0.8265927977839335,0.0,0.0,0.0
0.8271468144044322,0.0,0.0,0.0
0.8277008310249307,0.0,0.0,0.0
0.8282548476454293,0.0,0.0,0.0
0.8288088642659279,0.0,0.0,0.0
0.8293628808864266,0.0,0.0,0.0
0.8299168975069252,0.0,0.0,0.0
0.8304709141274238,0.0,0.0,0.0
0.8310249307479224,0.0,0.0,0.0
0.8315789473684211,0.0,0.0,0.0
0.8321329639889197,0.0,0.0,0.0
0.8326869806094183,0.0,0.0,0.0
0.8332409972299168,0.0,0.0,0.0
0.8337950138504155,0.0,0.0,0.0
0.8343490304709141,0.0,0.0,0.0
0.8349030470914127,0.0,0.0,0.0
0.8354570637119113,0.0,0.0,0.0
0.83601108033241,0.0,0.0,0.0
0.8365650969529086,0.0,0.0,0.0
0.8371191135734072,0.0,0.0,0.0
0.8376731301939058,0.0,0.0,0.0
0.8382271468144045,0.0,0.0,0.0
0.838781163434903,0.0,0.0,0.0
0.8393351800554016,0.0,0.0,0.0
0.8398891966759002,0.0,0.0,0.0
0.8404432132963989,0.0,0.0,0.0
0.8409972299168975,0.0,0.0,0.0
0.8415512465373961,0.0,0.0,0.0
0.8421052631578947,0.0,0.0,0.0
0.8426592797783934,0.0,0.0,0.0
0.843213296398892,0.0,0.0,0.0
0.8437673130193906,0.0,0.0,0.0
0.8443213296398892,0.0,0.0,0.0
0.8448753462603878,0.0,0.0,0.0
0.8454293628808864,0.0,0.0,0.0
0.845983379501385,0.0,0.0,0.0
0.8465373961218836,0.0,0.0,0.0
0.8470914127423823,0.0,0.0,0.0
0.8476454293628809,0.0,0.0,0.0
0.8481994459833795,0.0,0.0,0.0
0.8487534626038781,0.0,0.0,0.0
0.8493074792243768,0.0,0.0,0.0
0.8498614958448754,0.0,0.0,0.0
0.850415512465374,0.0,0.0,0.0
0.8509695290858725,0.0,0.0,0.0
0.8515235457063712,0.0,0.0,0.0
0.8520775623268698,0.0,0.0,0.0
0.8526315789473684,0.0,0.0,0.0
0.853185595567867,0.0,0.0,0.0
0.8537396121883657,0.0,0.0,0.0
0.8542936288088643,0.0,0.0,0.0
0.8548476454293629,0.0,0.0,0.0
0.8554016620498615,0.0,0.0,0.0
0.8559556786703602,0.0,0.0,0.0
0.8565096952908587,0.0,0.0,0.0
0.8570637119113573,0.0,0.0,0.0
0.8576177285318559,0.0,0.0,0.0
0.8581717451523546,0.0,0.0,0.0
0.8587257617728532,0.0,0.0,0.0
0.8592797783933518,0.0,0.0,0.0
0.8598337950138504,0.0,0.0,0.0
0.8603878116343491,0.0,0.0,0.0
0.8609418282548477,0.0,0.0,0.0
0.8614958448753463,0.0,0.0,0.0
0.8620498614958448,0.0,0.0,0.0
0.8626038781163435,0.0,0.0,0.0
0.8631578947368421,0.0,0.0,0.0
0.8637119113573407,0.0,0.0,0.0
0.8642659279778393,0.0,0.0,0.0
0.864819944598338,0.0,0.0,0.0
0.8653739612188366,0.0,0.0,0.0
0.8659279778393352,0.0,0.0,0.0
0.8664819944598338,0.0,0.0,0.0
0.8670360110803325,0.0,0.0,0.0
0.867590027700831,0.0,0.0,0.0
0.8681440443213296,0.0,0.0,0.0
0.8686980609418282,0.0,0.0,0.0
0.8692520775623269,0.0,0.0,0.0
0.8698060941828255,0.0,0.0,0.0
0.8703601108033241,0.0,0.0,0.0
0.8709141274238227,0.0,0.0,0.0
0.8714681440443214,0.0,0.0,0.0
0.87202216066482,0.0,0.0,0.0
0.8725761772853186,0.0,0.0,0.0
0.8731301939058171,0.0,0.0,0.0
0.8736842105263158,0.0,0.0,0.0
0.8742382271468144,0.0,0.0,0.0
0.874792243767313,0.0,0.0,0.0
0.8753462603878116,0.0,0.0,0.0
0.8759002770083103,0.0,0.0,0.0
0.8764542936288089,0.0,0.0,0.0
0.8770083102493075,0.0,0.0,0.0
0.8775623268698061,0.0,0.0,0.0
0.8781163434903048,0.0,0.0,0.0
0.8786703601108034,0.0,0.0,0.0
0.8792243767313019,0.0,0.0,0.0
0.8797783933518005,0.0,0.0,0.0
0.8803324099722992,0.0,0.0,0.0
0.8808864265927978,0.0,0.0,0.0
0.8814404432132964,0.0,0.0,0.0
0.881994459833795,0.0,0.0,0.0
0.8825484764542936,0.0,0.0,0.0
0.8831024930747923,0.0,0.0,0.0
0.8836565096952909,0.0,0.0,0.0
0.8842105263157894,0.0,0.0,0.0
0.884764542936288,0.0,0.0,0.0
0.8853185595567867,0.0,0.0,0.0
0.8858725761772853,0.0,0.0,0.0
0.8864265927977839,0.0,0.0,0.0
0.8869806094182825,0.0,0.0,0.0
0.8875346260387812,0.0,0.0,0.0
0.8880886426592798,0.0,0.0,0.0
0.8886426592797784,0.0,0.0,0.0
0.889196675900277,0.0,0.0,0.0
0.8897506925207757,0.0,0.0,0.0
0.8903047091412742,0.0,0.0,0.0
0.8908587257617728,0.0,0.0,0.0
0.8914127423822714,0.0,0.0,0.0
0.8919667590027701,0.0,0.0,0.0
0.8925207756232687,0.0,0.0,0.0
0.8930747922437673,0.0,0.0,0.0
0.8936288088642659,0.0,0.0,0.0
0.8941828254847646,0.0,0.0,0.0
0.8947368421052632,0.0,0.0,0.0
0.8952908587257618,0.0,0.0,0.0
0.8958448753462603,0.0,0.0,0.0
0.896398891966759,0.0,0.0,0.0
0.8969529085872576,0.0,0.0,0.0
0.8975069252077562,0.0,0.0,0.0
0.8980609418282548,0.0,0.0,0.0
0.8986149584487535,0.0,0.0,0.0
0.8991689750692521,0.0,0.0,0.0
0.8997229916897507,0.0,0.0,0.0
0.9002770083102493,0.0,0.0,0.0
0.900831024930748,0.0,0.0,0.0
0.9013850415512465,0.0,0.0,0.0
0.9019390581717451,0.0,0.0,0.0
0.9024930747922437,0.0,0.0,0.0
0.9030470914127424,0.0,0.0,0.0
0.903601108033241,0.0,0.0,0.0
0.9041551246537396,0.0,0.0,0.0
0.9047091412742382,0.0,0.0,0.0
0.9052631578947369,0.0,0.0,0.0
0.9058171745152355,0.0,0.0,0.0
0.9063711911357341,0.0,0.0,0.0
0.9069252077562326,0.0,0.0,0.0
0.9074792243767313,0.0,0.0,0.0
0.9080332409972299,0.0,0.0,0.0
0.9085872576177285,0.0,0.0,0.0
0.9091412742382271,0.0,0.0,0.0
0.9096952908587258,0.0,0.0,0.0
0.9102493074792244,0.0,0.0,0.0
0.910803324099723,0.0,0.0,0.0
0.9113573407202216,0.0,0.0,0.0
0.9119113573407203,0.0,0.0,0.0
0.9124653739612189,0.0,0.0,0.0
0.9130193905817174,0.0,0.0,0.0
0.913573407202216,0.0,0.0,0.0
0.9141274238227147,0.0,0.0,0.0
0.9146814404432133,0.0,0.0,0.0
0.9152354570637119,0.0,0.0,0.0
0.9157894736842105,0.0,0.0,0.0
0.9163434903047092,0.0,0.0,0.0
0.9168975069252078,0.0,0.0,0.0
0.9174515235457064,0.0,0.0,0.0
0.918005540166205,0.0,0.0,0.0
0.9185595567867036,0.0,0.0,0.0
0.9191135734072022,0.0,0.0,0.0
0.9196675900277008,0.0,0.0,0.0
0.9202216066481994,0.0,0.0,0.0
0.9207756232686981,0.0,0.0,0.0
0.9213296398891967,0.0,0.0,0.0
0.9218836565096953,0.0,0.0,0.0
0.9224376731301939,0.0,0.0,0.0
0.9229916897506926,0.0,0.0,0.0
0.9235457063711912,0.0,0.0,0.0
0.9240997229916897,0.0,0.0,0.0
0.9246537396121883,0.0,0.0,0.0
0.925207756232687,0.0,0.0,0.0
0.9257617728531856,0.0,0.0,0.0
0.9263157894736842,0.0,0.0,0.0
0.9268698060941828,0.0,0.0,0.0
0.9274238227146815,0.0,0.0,0.0
0.9279778393351801,0.0,0.0,0.0
0.9285318559556787,0.0,0.0,0.0
0.9290858725761773,0.0,0.0,0.0
0.929639889196676,0.0,0.0,0.0
0.9301939058171745,0.0,0.0,0.0
0.9307479224376731,0.0,0.0,0.0
0.9313019390581717,0.0,0.0,0.0
0.9318559556786704,0.0,0.0,0.0
0.932409972299169,0.0,0.0,0.0
0.9329639889196676,0.0,0.0,0.0
0.9335180055401662,0.0,0.0,0.0
0.9340720221606649,0.0,0.0,0.0
0.9346260387811635,0.0,0.0,0.0
0.935180055401662,0.0,0.0,0.0
0.9357340720221606,0.0,0.0,0.0
0.9362880886426593,0.0,0.0,0.0
0.9368421052631579,0.0,0.0,0.0
0.9373961218836565,0.0,0.0,0.0
0.9379501385041551,0.0,0.0,0.0
0.9385041551246538,0.0,0.0,0.0
0.9390581717451524,0.0,0.0,0.0
0.939612188365651,0.0,0.0,0.0
0.9401662049861496,0.0,0.0,0.0
0.9407202216066483,0.0,0.0,0.0
0.9412742382271468,0.0,0.0,0.0
0.9418282548476454,0.0,0.0,0.0
0.942382271468144,0.0,0.0,0.0
0.9429362880886426,0.0,0.0,0.0
0.9434903047091413,0.0,0.0,0.0
0.9440443213296399,0.0,0.0,0.0
0.9445983379501385,0.0,0.0,0.0
0.9451523545706371,0.0,0.0,0.0
0.9457063711911358,0.0,0.0,0.0
0.9462603878116344,0.0,0.0,0.0
0.9468144044321329,0.0,0.0,0.0
0.9473684210526315,0.0,0.0,0.0
0.9479224376731302,0.0,0.0,0.0
0.9484764542936288,0.0,0.0,0.0
0.9490304709141274,0.0,0.0,0.0
0.949584487534626,0.0,0.0,0.0
0.9501385041551247,0.0,0.0,0.0
0.9506925207756233,0.0,0.0,0.0
0.9512465373961219,0.0,0.0,0.0
0.9518005540166204,0.0,0.0,0.0
0.9523545706371191,0.0,0.0,0.0
0.9529085872576177,0.0,0.0,0.0
0.9534626038781163,0.0,0.0,0.0
0.9540166204986149,0.0,0.0,0.0
0.9545706371191136,0.0,0.0,0.0
0.9551246537396122,0.0,0.0,0.0
0.9556786703601108,0.0,0.0,0.0
0.9562326869806094,0.0,0.0,0.0
0.9567867036011081,0.0,0.0,0.0
0.9573407202216067,0.0,0.0,0.0
0.9578947368421052,0.0,0.0,0.0
0.9584487534626038,0.0,0.0,0.0
0.9590027700831025,0.0,0.0,0.0
0.9595567867036011,0.0,0.0,0.0
0.9601108033240997,0.0,0.0,0.0
0.9606648199445983,0.0,0.0,0.0
0.961218836565097,0.0,0.0,0.0
0.9617728531855956,0.0,0.0,0.0
0.9623268698060942,0.0,0.0,0.0
0.9628808864265928,0.0,0.0,0.0
0.9634349030470915,0.0,0.0,0.0
0.96398891966759,0.0,0.0,0.0
0.9645429362880886,0.0,0.0,0.0
0.9650969529085872,0.0,0.0,0.0
0.9656509695290859,0.0,0.0,0.0
0.9662049861495845,0.0,0.0,0.0
0.9667590027700831,0.0,0.0,0.0
0.9673130193905817,0.0,0.0,0.0
0.9678670360110804,0.0,0.0,0.0
0.968421052631579,0.0,0.0,0.0
0.9689750692520775,0.0,0.0,0.0
0.9695290858725761,0.0,0.0,0.0
0.9700831024930748,0.0,0.0,0.0
0.9706371191135734,0.0,0.0,0.0
0.971191135734072,0.0,0.0,0.0
0.9717451523545706,0.0,0.0,0.0
0.9722991689750693,0.0,0.0,0.0
0.9728531855955679,0.0,0.0,0.0
0.9734072022160665,0.0,0.0,0.0
0.9739612188365651,0.0,0.0,0.0
0.9745152354570638,0.0,0.0,0.0
0.9750692520775623,0.0,0.0,0.0
0.9756232686980609,0.0,0.0,0.0
0.9761772853185595,0.0,0.0,0.0
0.9767313019390582,0.0,0.0,0.0
0.9772853185595568,0.0,0.0,0.0
0.9778393351800554,0.0,0.0,0.0
0.978393351800554,0.0,0.0,0.0
0.9789473684210527,0.0,0.0,0.0
0.9795013850415513,0.0,0.0,0.0
0.9800554016620499,0.0,0.0,0.0
0.9806094182825484,0.0,0.0,0.0
0.9811634349030471,0.0,0.0,0.0
0.9817174515235457,0.0,0.0,0.0
0.9822714681440443,0.0,0.0,0.0
0.9828254847645429,0.0,0.0,0.0
0.9833795013850416,0.0,0.0,0.0
0.9839335180055402,0.0,0.0,0.0
0.9844875346260388,0.0,0.0,0.0
0.9850415512465374,0.0,0.0,0.0
0.9855955678670361,0.0,0.0,0.0
0.9861495844875346,0.0,0.0,0.0
0.9867036011080332,0.0,0.0,0.0
0.9872576177285318,0.0,0.0,0.0
0.9878116343490305,0.0,0.0,0.0
0.9883656509695291,0.0,0.0,0.0
0.9889196675900277,0.0,0.0,0.0
0.9894736842105263,0.0,0.0,0.0
0.990027700831025,0.0,0.0,0.0
0.9905817174515236,0.0,0.0,0.0
0.9911357340720222,0.0,0.0,0.0
0.9916897506925207,0.0,0.0,0.0
0.9922437673130194,0.0,0.0,0.0
0.992797783933518,0.0,0.0,0.0
0.9933518005540166,0.0,0.0,0.0
0.9939058171745152,0.0,0.0,0.0
0.9944598337950139,0.0,0.0,0.0
0.9950138504155125,0.0,0.0,0.0
0.9955678670360111,0.0,0.0,0.0
0.9961218836565097,0.0,0.0,0.0
0.9966759002770084,0.0,0.0,0.0
0.997229916897507,0.0,0.0,0.0
0.9977839335180055,0.0,0.0,0.0
0.9983379501385041,0.0,0.0,0.0
0.9988919667590028,0.0,0.0,0.0
0.9994459833795014,0.0,0.0,0.0
1.0,0.0,0.0,0.0


==> data/eigen_graph_misc_64/eigenvectors_relative_error.csv <==
matrix\type,Float64,LinearTakum64,Posit64
dimacs/C125-9,1.42008276061484565723557020546320383e-11,1.43453748234789153239155166923129799e-11,7.32784799257929272035944453513201802e-08
dimacs/C250-9,3.36590015582469342607775059564249812e-11,2.81526134878820094183953686161231325e-11,5.16768363717963618440050052576356618e-07
dimacs/C500-9,7.08844732707980620082815667568962274e-11,9.89407310956227411342782310184048940e-11,1.23748364702268054995279323866348426e-05
dimacs/DSJC500-5,2.53291731820986178158351429453566263e-11,2.20743642378529047857752003955602702e-11,3.69653030040851679120627127640033694e-07
dimacs/MANN-a27,1.39946768427554509706556975005587106e+00,1.38017429936716112406558723239540370e+00,1.26445672745880500252086089608610385e+00
dimacs/MANN-a9,7.73482728065887726251584770440912534e-01,8.39591712672279332142688148052285765e-01,6.64693629438811137385975100231338558e-01
dimacs/brock200-1,1.34538316788472256739826691498262229e-11,1.01682948975523844353884638899811865e-11,1.24074075083008501411176580939170781e-06
dimacs/brock200-2,1.10043033676102319666550723679648401e-11,1.09402419817921307734949695597335652e-11,1.29565302383517192800065105221238027e-06
dimacs/brock200-3,8.84241295241612508955859637583530428e-12,8.53815258222071554294036352094191226e-12,3.72885781558333595528319135217131295e-06
dimacs/brock200-4,9.52165664352770276312402637441072917e-12,1.32179248723738731315074904544774063e-11,1.22705873214894203063753400374698590e-07
dimacs/brock400-1,3.46027493025218497280685927330159636e-11,2.10279702313187649419466001972286500e-11,1.24351647350554041786943253941627698e-07
dimacs/brock400-2,3.06047645612457817160697249107134000e-11,3.06909981379195080008683987690504086e-11,7.59939144784425564379429699013000289e-07
dimacs/brock400-3,3.77928133817556070070316614386070360e-11,2.81459858751840330915561133141521072e-11,9.75644775654018303369677290766405747e-07
dimacs/brock400-4,4.13907604673678083562067600433851106e-11,3.12679793248186661805652189432162803e-11,1.25600098139015420773420979845671311e-06
dimacs/brock800-1,5.41609931289870677462592950500516722e-11,5.32843124029386667832964966608682206e-11,2.07324911013368147183441631076454656e-06
dimacs/brock800-2,6.18352449438302679841192679717124252e-11,1.11846591896108267945357215092673249e-10,4.85632994075690732791638894963788664e-06
dimacs/brock800-3,4.69528119050250640271238162849465511e-11,7.29126127109725246410599160993806411e-11,8.85884813805111775034091114071102569e-07
dimacs/brock800-4,5.48245026550698647202282418800167763e-11,7.36198827465453284979180940063535703e-11,5.74712163869236650320954327717640078e-07
dimacs/c-fat200-1,6.07619511315807446443581913036418715e-12,6.69107855323848450115362388498498997e-13,1.09870771282130885330972194263542110e-10
dimacs/c-fat200-2,6.33753947939020182534855510968247719e-01,5.48264783349825603905506050287415880e-01,5.53214185647033505063817627706883884e-01
dimacs/c-fat200-5,1.03161710451439716603083625958200575e+00,1.04399874172799786064328365828164714e+00,1.10589729682084393825954938124378695e+00
dimacs/c-fat500-1,1.26570531315832476530120375860679792e-11,8.71737804934986210730551143317251558e-13,2.01951802060040789310147197479670567e-10
dimacs/c-fat500-10,1.01578686295146510711791802656178562e+00,1.10708619234369023400859720455097932e+00,1.05756591810768067342951078840597674e+00
dimacs/c-fat500-2,1.69648356960772081021013800406368296e-11,8.23456461877275922988552224529003913e-13,3.16218709221416189222089890068987415e-11
dimacs/c-fat500-5,5.48207187587314462751954532162990094e-01,6.34969644864879983127753452229678504e-01,6.19507922585744212231431408702891664e-01
dimacs/gen200-p0-9-44,1.59835984385298733245512287966123359e-11,2.36325966457093756835887798646477863e-11,2.88876928712788146268621656220923894e-07
dimacs/gen200-p0-9-55,1.38943332500875112585300905510033516e-11,1.42299557556598976371754635439156670e-11,1.95515676655362469926646557605146173e-06
dimacs/gen400-p0-9-55,4.47491677913769546842086117932293303e-11,4.82860019783533244714249245608411219e-11,1.27271942489096727777979929999481830e-06
dimacs/gen400-p0-9-65,4.78107104939712289813227506836432538e-11,4.71254157987438819610488083998278578e-11,1.77480068833258410431777354234304102e-06
dimacs/gen400-p0-9-75,5.12964780007281502291872864241392854e-11,6.84802786317623990329289680364412688e-11,1.02684064772140795184859778817623909e-06
dimacs/hamming6-2,9.02707271450794804355319672087708935e-01,7.96123129484283534058760797054170117e-01,7.93265309284136789832986302323713020e-01
dimacs/hamming6-4,9.39546433613961064508014886882918752e-01,8.86014030287834724012181675243950960e-01,9.00519465129533671185385376725410648e-01
dimacs/hamming8-2,8.42283148468722492043626110128197368e-01,8.80317147902388185783127558332954391e-01,1.22523995307116402598192096059920880e+00
dimacs/hamming8-4,1.01752883604594906486997634072546889e+00,1.00971212046287139110097522076801381e+00,1.08330934332266517274986144816775108e+00
dimacs/johnson16-2-4,1.00009438401564916115775111558679573e+00,9.62110410216268589872302894357857261e-01,1.09439924334952682569585300120573132e+00
dimacs/johnson32-2-4,1.09355216082679059692125574223328627e+00,1.14943792177162206982476615915405439e+00,1.18970297150142260858380317966895508e+00
dimacs/johnson8-2-4,8.23646731037502444726103479420774136e-01,1.09819926061634680618605193221704883e+00,9.19245376861316046796893141555139432e-01
dimacs/johnson8-4-4,8.92089849275447249147379519409881939e-01,8.81745312065807277331180515795179574e-01,8.42038296191835443914945827382306103e-01
dimacs/keller4,2.55728633581910657830427919672099338e-01,3.24908558399326184754596181755127141e-01,2.74846041973689877422343322852244354e-01
dimacs/keller5,7.25111161174253498443585487811314506e-01,5.47192748144817598806277770893134592e-01,6.16437981244482538375790594681514562e-01
dimacs/p-hat1000-1,3.90606062599077688061482089230814771e-11,3.64069990406825026200763776410066832e-11,6.07397378090485589091249579981195661e-07
dimacs/p-hat300-3,1.83026364420081160504765575877411011e-11,2.15893838794114650464935045465001114e-11,6.62893924109243701826650768742640806e-08
dimacs/p-hat500-1,9.98503034355222824422971221194106112e-12,1.92635167077629520825273412360769272e-11,6.55430587742862133296896630660627536e-08
dimacs/p-hat500-2,3.48834574414616748069850506613068425e-11,3.17601783475130398805862817205825269e-11,6.91767265971977359024821768730168957e-07
dimacs/p-hat500-3,3.90688170942635467724588532059851875e-11,2.74537369671684706113536055530984923e-11,1.81247540962517316414102973292672207e-06
dimacs/p-hat700-1,1.84913941189157165975631799878375737e-11,1.84329500736957259074191530612324546e-11,1.63990069192147407832306502208113105e-06
dimacs/p-hat700-2,3.59859577171814197524846619464055652e-11,3.95593458532295658421066563042388479e-11,1.48297327122132088771609476779730017e-06
dimacs/p-hat700-3,5.48214624354959101722013261687167881e-11,5.67190430406150196460543535404191410e-11,6.47911136289907180432349198581834588e-06
dimacs/san200-0-7-1,1.47234151220556616009358609769048042e-11,1.17691618756354900973437689467300280e-11,8.44791321992034905092013304424448992e-08
dimacs/san200-0-7-2,7.32851501312318291087953333052757654e-12,4.38245818626715862260583911923648669e-12,9.07912809412477898097985719336456766e-09
dimacs/san200-0-9-1,2.33692336662837808405281851882254708e-11,1.49614713144274455250065972120298907e-11,1.09443780332781604000095529016343067e-06
dimacs/san200-0-9-2,2.11018462788633139393589499538393149e-11,2.03823101285279622240874348140444000e-11,6.02701160178638444844276612974273436e-07
dimacs/san200-0-9-3,2.37067445839295536915708635429830467e-11,1.96614553219931644290183606409486504e-11,1.92905901610286915104514106164188655e-07
dimacs/san400-0-5-1,3.18454777213725876320417931281294118e-12,2.80056675476090633510295245565838206e-12,7.08325327534138491191497518313427732e-07
dimacs/san400-0-7-1,3.76648427261228955593536754525180403e-11,4.71683189540790549180262770427165312e-11,2.44718478076153101658656466232465205e-07
dimacs/san400-0-7-2,2.56868598597599721286006037466294704e-11,2.02729514890096210742066500528758406e-11,1.18366220973579424537017666204731978e-06
dimacs/san400-0-7-3,8.46051263497973402038894244698250333e-12,1.15362096810371017732110168445617896e-11,1.83903907643850238334928297603355443e-07
dimacs/san400-0-9-1,5.63633657411420516246670259411136965e-11,5.80980681289087567754505292583776816e-11,9.96072183159245866293971208239311827e-06
dimacs/sanr200-0-7,1.10542437551454825280559501593722110e-11,1.23992354033523005014846258898766063e-11,4.89233479706167179512719051407816126e-07
dimacs/sanr200-0-9,2.33163396335266469226536387326498267e-11,2.59463984639126484114483325468365360e-11,1.60295889699606196397305411567378520e-07
dimacs/sanr400-0-5,1.20268094518187406839650951733788380e-11,2.16900886689568834231707296691364413e-11,1.70226883298322719163662452922528906e-07
dimacs/sanr400-0-7,2.81179603888052278521543009139219629e-11,3.78125802793997721210219046594027333e-11,3.97163074743259714102533665292655396e-06
dimacs10/bio-celegansneural,2.06608246364962512065570928693067709e-12,2.05292501750839626658367126083318060e-12,2.32622855953682629427553364944109733e-12
dimacs10/chesapeake,3.60894242761649615733534979853200151e-13,3.57308756048904475609104442368440685e-13,3.75790436458198257494603118942388049e-13
dimacs10/cs4,4.16577403709916490076038356039425739e-11,3.98411688093805733545212008014221288e-11,7.35699974273883764584171803360166206e-09
dimacs10/cti,4.33550036171915468071153159191197179e-11,4.05323700714701090697553690578531629e-11,1.57343649096479458508792277613757416e-05
dimacs10/delaunay_n10,4.21405205624682430643553989929262464e-11,3.96998501625352236055546011015195114e-11,1.17950143874001763528091703276327119e-08
dimacs10/delaunay_n11,-Inf,-Inf,-Inf
dimacs10/delaunay_n12,-Inf,-Inf,-Inf
dimacs10/delaunay_n13,-Inf,-Inf,-Inf
dimacs10/delaunay_n14,-Inf,-Inf,-Inf
dimacs10/delaunay_n15,-Inf,-Inf,-Inf
dimacs10/fe-4elt2,1.26386246053238764987741091685546468e-09,5.03128674818190918092579019575209178e-11,3.40137213949872416671597875114792666e-07
dimacs10/fe-body,1.79616903996676524808921462863994369e-03,1.10984592273394971041833482202384566e-03,1.31347928070124177186483055038224500e-02
dimacs10/fe-sphere,-Inf,-Inf,-Inf
dimacs10/polblogs,1.88999553005449286825344856703173196e-12,1.88246483978691201194528318209422236e-12,4.05690409605064727870563453991580874e-11
dimacs10/rgg_n_2_15_s0,5.72273525071519937738760729816665150e-04,5.91613083802185179703565778611649993e-12,1.52398550277593055877611937776406193e-09
dimacs10/t60k,-Inf,-Inf,-Inf
dimacs10/wing_nodal,2.79211083121602670375716511491208105e-11,2.73961763365551056992465030727719687e-11,4.27850940212827641690004798701244222e-08
labeled/AIDS,-Inf,-Inf,-Inf
labeled/BA-1_10_60-L5,1.89345445020526652316992231249173246e-11,1.42752263791323271918234481632912253e-11,2.20618955193596626952744042375059755e-06
labeled/BZR,-Inf,-Inf,-Inf
labeled/CL-10K-1d8-L5,5.77127049123333153661285559985631096e-01,6.36073878315670799876701112770663039e-01,6.00827958980066596254927441951486594e-01
labeled/COX2,-Inf,-Inf,-Inf
labeled/DD199,2.58771511715977319640504799903636132e-12,2.34714531820867192963906693313548146e-12,4.40985240124482332931851949347739960e-12
labeled/DD21,6.98322288407551005623594366153390999e-11,7.14610151287570821020001364943750834e-12,7.56305270750822347646311513140951601e-09
labeled/DD242,2.07448662318958577818058632904633792e-11,4.09646096816651227947141538280309810e-12,8.35685444957187314409447509888687493e-11
labeled/DD244,1.69130973521288507594897238937271027e-12,1.60926985028983414998688632130442951e-12,3.77018715345015915856734715462439700e-10
labeled/DD349,5.13956733057404084262533632080100223e-12,3.76505754307075160365425927586523216e-12,2.28225036224701953031202181734434649e-07
labeled/DD497,5.52942300624388165778523990800723177e-12,5.13873164250058551972311549018567700e-12,3.32226167275760366601214850537799904e-10
labeled/DD6,5.34733239848026854835319838318075825e-12,4.78881042897250208466636246797947099e-12,5.69990865520273729290130881639319356e-10
labeled/DD68,2.75428927220747936648854762236484611e-12,2.16845098079703290242686866275181341e-12,8.92948590039447646781947788010925285e-11
labeled/DD687,3.74517902061769744580498840169404121e-12,3.47222638171890670751882570394468311e-12,1.24384153147132619693371041900856871e-09
labeled/ENZYMES,6.56027099565677417497323197303101527e-01,6.43146507299087521323716946934609557e-01,6.41153654155371656641971517906348742e-01
labeled/ENZYMES118,2.43094556592023430013782378148252679e-12,2.42529443912270098850410598917861608e-12,2.48972518167388726577888115834572901e-12
labeled/ENZYMES123,1.57257674272352879780161880477680636e-12,1.54383864767840963515089805957699574e-12,1.96538301785909211585014224980137839e-12
labeled/ENZYMES295,2.67005883660945946191002584443816227e-12,2.44312849720552373878096952755268358e-12,5.03439108439368600904046848790201082e-12
labeled/ENZYMES296,2.45011044840473956234500876563805720e-12,2.39780638996654267975730987024883995e-12,2.99664632890353086856505717247720282e-12
labeled/ENZYMES297,2.07191099526416015725850482991325639e-12,2.03407942065164684172748424443606368e-12,2.71832018229785179535959344903902456e-12
labeled/ENZYMES8,1.77907243288540888976049948532376203e-12,1.76697548779449788727683919135376105e-12,1.82947821997885387109014773850888788e-12
labeled/Fingerprint,-Inf,-Inf,-Inf
labeled/KKI,1.23273015601528486893163483124526238e-01,1.23235609778748187585835310626857534e-01,1.23273015596337837405865776824015739e-01
labeled/Letter-high,-Inf,-Inf,-Inf
labeled/Letter-low,-Inf,-Inf,-Inf
labeled/Letter-med,-Inf,-Inf,-Inf
labeled/MSRC-21C,5.35622200784964939631379679439201364e-12,3.68601527913371933454210440773234722e-12,8.42207805556787307394539828824668225e-12
labeled/MSRC-9,1.00112277687243526136499298886674924e-11,9.94093714877409545449571963305107425e-12,4.78303265649185992017366842888727111e-10
labeled/OHSU,1.83519755935127931878699248658099930e-11,1.64408526270638116209903958752354793e-11,4.31848292180147826354141104814201479e-07
labeled/PTC-FM,-Inf,-Inf,-Inf
labeled/PTC-FR,-Inf,-Inf,-Inf
labeled/PTC-MM,-Inf,-Inf,-Inf
labeled/PTC-MR,-Inf,-Inf,-Inf
labeled/Peking-1,2.72704230410332253124475649834064923e-11,1.66994389229260546755118316148789763e-11,5.76643647846011946601187801202537465e-05
labeled/PubMed,4.89201943322488063592123137205967783e-11,2.40884028315570433377757553752691743e-11,7.96565347134558652175957472536623049e-05
labeled/SW-10000-6-0d3-L2,3.63429509113396124073513484273777788e-11,3.56384713102235405318982196032936615e-11,4.94498863190228501610545473104059562e-08
labeled/SW-10000-6-0d3-L5,3.63429509113396124073513484273777788e-11,3.56384713102235405318982196032936615e-11,4.94498863190228501610545473104059562e-08
labeled/SYNTHETIC,1.15453933273456193534101252699445459e+00,1.23717853277195756209806112190441684e+00,1.18774143513165851332236528411438477e+00
labeled/SYNTHETICnew,-Inf,-Inf,-Inf
labeled/TerroristRel,8.02974524742223262333950867146430637e-01,6.97987429600392928074572995732164355e-01,6.89096079484543486329319310685818535e-01
labeled/citeseer,-Inf,-Inf,-Inf
labeled/cora,6.77002883641341998261567632069830983e-01,5.10239175821604628759552542307762735e-01,5.21857846266067487875742860144318371e-01
labeled/gene,1.07354944685464240360957644891807518e+00,1.02708837846242607351549571217443652e+00,1.03574383999176448792953912237294589e+00
labeled/hospital-detailed-list-of-contacts,1.34210771675849679827272391004633424e-12,1.30466998603440805189064666708834044e-12,3.29265911491723167078433915128655524e-12
labeled/internet-industry-partnerships,2.10858379457102339154310412549021877e-12,2.01816218533965354444404742334666825e-12,2.08493351941287571219886274144802846e-12
labeled/reality-call,3.35096313669122322885838484341942985e-11,5.23324188359538489900373464985585045e-11,5.97962108765626379564270706245259998e-07
labeled/webkb-wisc,3.33533105948467898302858016260099373e-01,2.36993078760206885046003038019782636e-01,3.35459313200576617732399579044171217e-01
misc/08blocks,4.24722696553602040155342045585448509e-01,4.17538047296524174762690034666935712e-01,4.54304699155785555248803870847647131e-01
misc/1138_bus,-Inf,-Inf,-Inf
misc/130bit,7.46411637107320279585335440584023269e-12,9.15695038740084357792713263978253677e-12,2.06271004380056081624170676179715809e-09
misc/145bit,1.21666682049012163980693226253727655e-11,1.16685540793493699822668245750690184e-11,8.04543508883039636087590061036483906e-08
misc/162bit,2.75685501967696758365490587318384345e-11,3.15820610410268044491580487478900743e-11,2.92674735183686591797565727324512504e-07
misc/176bit,5.70921445810404665461110887251624176e-11,5.26918664630675647921644067101639652e-11,8.54020608272364719087747352438701624e-07
misc/192bit,1.81695359802273433796304358200126679e-10,7.73804659367381111836894722232364321e-11,8.96064836944374378702570273759132518e-06
misc/3elt,-Inf,-Inf,-Inf
misc/3elt_dual,-Inf,-Inf,-Inf
misc/494_bus,-Inf,-Inf,-Inf
misc/662_bus,-Inf,-Inf,-Inf
misc/685_bus,-Inf,-Inf,-Inf
misc/Alemdar,6.93001417982009349969378946705512808e-11,1.05016282799866713933627093277890887e-11,5.80233897742461776956695808667620068e-09
misc/CAG_mat1916,2.35336075230995242402706594858660364e-12,2.30274733990642142460070722858077243e-12,5.23083590348234135501428159586191152e-12
misc/CAG_mat364,4.88183002759102336170914409169791763e-12,4.87280884150564179231799248119724596e-12,4.89881379213502610213396210878246193e-12
misc/CAG_mat72,1.61602798111238778282695278921405397e-11,1.85138101153709030304034575226995100e-11,5.90827188499680397010999247503482752e-08
misc/CSphd,-Inf,-Inf,-Inf
misc/California,1.27719428652556246667585313684674576e+00,1.25484565840049009737425239948474033e+00,1.25449586823036290613141423404706097e+00
misc/Chebyshev1,-Inf,-Inf,-Inf
misc/Chebyshev2,-Inf,-Inf,-Inf
misc/Chebyshev3,-Inf,-Inf,-Inf
misc/Chem97Zt,1.27799652552008234746221214990508729e-10,7.17161570809584795757196355896903810e-11,1.70212896589961220633301877377589833e-05
misc/Chem97ZtZ,5.81268922622338916490082185084867417e-12,4.97955896436944769561855081879817703e-12,4.36140259351274905855783669431992960e-10
misc/Cities,2.69963142697831369982097801768326572e-12,2.78574985120759909259593158487753289e-12,2.82853150486811139179110205825054504e-12
misc/DK01R,2.26302692070659145499350606178162989e-12,1.98156373731974521963317207231068544e-12,2.93947113926493779213872120529245796e-12
misc/D_10,8.08250888245611363341834738525654119e-13,7.88034510564766580446009716922413031e-13,3.68579493574588738063056134026543833e-12
misc/D_11,8.51421730672264516982316397139928464e-13,8.51286351317872427854142488371773830e-13,8.51320498288124614602302522598511087e-13
misc/D_5,8.29166506372058364084108464772860590e-13,8.26667213724846481120663158953367200e-13,8.34382601732625112843477124117072587e-13
misc/D_6,6.55117670421192405080062363656819341e-13,6.20805259632090520110374018711111324e-13,6.63005539401991080495110006206591643e-13
misc/D_7,1.31253452891089098077723710091450947e-12,1.31139417342221277254750176207312975e-12,1.32081074043151037499513000728494335e-12
misc/D_8,9.38871340836827757771814496678339267e-13,9.29374624847530557709258274669306122e-13,1.53630384160694941160060231986309584e-10
misc/D_9,7.76621512256608949703621709363717392e-13,7.74496019723238729893479141647514079e-13,7.76712218532117091232706682539227785e-13
misc/EPA,3.47561642769920639563417036354679471e-01,3.04698599518062234694616252586300211e-01,3.79710354102490491954511689601446350e-01
misc/EVA,-Inf,-Inf,-Inf
misc/EX1,1.05251564135693917930495380790079945e+00,1.01920755170323141259392352319906977e+00,1.11690828209468359493061693249569037e+00
misc/EX2,6.39214161196169364508505833620453382e-01,6.71928314129351100607117520470301691e-01,6.54555341721103333515731275657559999e-01
misc/EX4,-Inf,-Inf,-Inf
misc/EX5,-Inf,-Inf,-Inf
misc/EX6,-Inf,-Inf,-Inf
misc/Erdos02,1.86698114317085732122489927423094578e-11,1.06899191100238611359999456916730040e-11,1.86884831874750481112994677220191573e-09
misc/Erdos971,2.30732673549342597304750123737026078e-04,2.30732673547473200156093588292923104e-04,2.30732673547385490019740952665876169e-04
misc/Erdos972,5.85000472728104838479630279533614200e-01,4.91903814428575093579964235322745932e-01,4.57429245642052502510909762991888799e-01
misc/Erdos981,8.85979921867510614457363278729034556e-03,2.19680603732106548645985249058128665e-01,3.25098865067115754402821398006713173e-01
misc/Erdos982,7.20997622184505862116878322807303441e-01,6.28610562168905546184457944193603359e-01,6.38040010095593188212995361558939000e-01
misc/Erdos991,2.46262574881452483412760744707042955e-01,2.90329180794886028563922234970688254e-01,3.65714480607641267995519784649124816e-01
misc/Erdos992,9.67461618777530263917250596842910358e-01,9.14852732849931311453718152931260232e-01,9.22169977128891522297406750117995758e-01
misc/FA,5.94562980196809995061520187303641737e-12,5.90935468960417214430821156974631670e-12,1.40428184372215133231396693254594334e-10
misc/Franz1,1.48325950017213374618478115755149774e-12,1.48119923483938551873305904840355339e-12,1.48156151359670632840789431611457257e-12
misc/Franz10,6.21407506074665771680541882195282927e-12,6.16746598892196182075327905414651531e-12,8.47921538663195703589127159548846225e-10
misc/Franz2,3.64151472784879912066517873212641361e-12,3.62509799043062475752086575387930923e-12,3.75430802040788596765479231743857559e-12
misc/Franz3,1.32933338521430827721492389360836148e-09,7.89644076261690873284241275283479154e-11,1.72559907377323280980710502676626689e-08
misc/Franz4,1.41167239407631999331067547155552735e-10,1.19113742233251802320328501232229965e-11,1.30056587882097806394015342245623501e-09
misc/Franz5,1.95125590686338815941023053041748780e-12,1.86858978754383300620201467770904617e-12,7.36027091450358810111921245058640673e-12
misc/Franz6,1.16518058378490268287758084147519037e-02,1.30240259847368768437920229350948142e-03,3.83297533309687626250532391139787033e-06
misc/Franz7,4.46583705042902271408351994093025904e-11,4.37973051264159127147319789091642620e-11,1.20398951103865358758084249287075428e-08
misc/Franz8,1.69744661328357099582793206515268877e-01,4.26174015976853648326841241286307233e-01,2.33520629012166599933281073563157604e-01
misc/Franz9,6.63471436789880946280592871113922123e-12,2.45602668937153173695578501915495333e-12,6.92593588549738397409438195828803307e-09
misc/G1,1.73360403025180496902097421288129097e-11,1.31297955705166474855115108927934176e-11,9.29988979391118850277105983651978203e-08
misc/G10,6.07426302275534362996481658402651343e-13,5.72466770704245425947041540452127917e-13,6.51009414079122760464845976219241700e-13
misc/G11,2.63411632473853933436788778707983738e-12,2.61617276360896870965749334615377282e-12,2.62302024494769270879622750283367991e-12
misc/G12,8.61169429086702394940828116222505005e-13,6.57638756561517706211079275959828841e-13,3.81952085355325084842646200996503099e-12
misc/G13,1.86806408126480443230775595347384538e-04,1.86806408126484426739435554401737135e-04,1.86848636594398154115649720006366413e-04
misc/G14,1.93477071260945129069111302464278291e-11,1.89870077299583518752106064605914367e-11,3.89563858716912322515421763015720981e-09
misc/G15,1.50131953674270363210888195879743493e-11,1.42088318827038895530959037598465868e-11,6.82573019111738055844261763467965934e-08
misc/G16,1.66014559870649792347756380553895812e-11,1.62425983285714270172303243255624899e-11,4.72021757522367915404021347933591639e-07
misc/G17,1.76099031358650396587369245770321763e-11,1.75388518211513759497312075124451065e-11,3.19034432351180269359503584173029101e-07
misc/G18,1.43387377307724149748139835492037271e-12,1.42909548266863612949728900634091383e-12,1.44741327589814176563740106442469198e-12
misc/G19,6.39826850993281011765075696900449608e-13,6.33557231842875436275941448677838532e-13,3.43641602177120060814810394086255429e-11
misc/G2,2.23043019150842581504174674192710705e-11,1.54704975453370675263375800817352786e-11,4.04808030208662460742631586727469719e-06
misc/G20,1.02501413242279110664351066030097903e-12,8.78460550991214593747255397021709468e-13,1.22070868090319138459203201351701883e-12
misc/G21,6.08299602761154175008775202221230654e-13,6.06709310582210837445866129453887308e-13,6.07111613563715787294936035602376689e-13
misc/G22,2.61414812647219463610025366824658781e-11,2.07896060681647955363014668243476139e-11,1.92747238848259246994297553587787166e-07
misc/G23,3.00890029358007183554741729462022707e-11,3.06235410337752484929405626494860390e-11,1.31441673507759937554836817057460416e-07
misc/G24,2.05534503200686437288728266658498279e-11,2.58499863617983850582171370968770382e-11,1.09764683518069622982872405309358259e-06
misc/G25,2.02092040500791411420237289152691361e-11,1.63999386787894945936703084679181780e-11,3.90143843885112429883477204493748231e-08
misc/G26,2.85100435152631232343217851173892626e-11,2.76477346002958808203929202619234730e-11,4.47335383692769037419920170268330036e-08
misc/G27,1.96076641897073538104849844601099808e-12,1.77629319973879872353633895083505426e-12,9.75739281865079623048003965153706557e-12
misc/G28,2.30069403427023008205304535443553656e-12,2.01807254136587312680902471073973172e-12,3.39897425704489450373484275861698903e-12
misc/G29,1.00086849110352327533161247866553030e-12,9.87409250178689934261934852961631818e-13,1.09274865377407782107785512684291804e-12
misc/G3,1.55575959193304517480495423139495245e-11,1.68197039724435908239089846810431235e-11,6.30030915648304642454595460463615390e-08
misc/G30,9.61251869089558588283399457094399852e-13,9.56540752487668884917889462855345926e-13,9.72730799215886644837181036633857107e-13
misc/G31,1.49337144582463760539025186080546286e-12,1.47481886607947733364330989285856535e-12,1.48070802713933920131156014202594151e-12
misc/G32,3.38325075983510381054011890439252786e-12,3.03696596531594444419241743839451324e-12,7.17830699657201442211286759430441917e-11
misc/G33,5.01160107346319834782716937356705839e-12,4.96025239628592500125638691360112059e-12,4.97740443528058182886641155591410068e-12
misc/G34,5.31357399517082850394747192639523915e-12,5.28827328766385653959170476219116602e-12,6.90936749542959969050074018602041940e-12
misc/G35,3.38660378988405062106731215539968013e-11,3.36677711687517027274083500748480670e-11,5.92957837803771732755275706981874783e-07
misc/G36,3.63795512101943005796092019006052553e-11,3.62365326290020155429691695313369402e-11,2.32604546746910581001584125864745257e-07
misc/G37,2.57292813457522216809733609174705431e-11,2.44662551624766839820990611982044389e-11,2.33212097219222247331224872023032806e-07
misc/G38,3.15615982466067209874111534571043671e-11,3.11309987073460502228135543297253069e-11,1.60215954005771208170076056011273866e-08
misc/G39,9.48730686192410224359915253101210513e-13,9.29108156616023991482816613223452985e-13,9.47548888936742668862416457912208716e-13
misc/G4,1.53192952008988185527056588343193221e-11,1.51208905675184455624586096169204235e-11,9.20014863892411345771104607524658107e-08
misc/G40,1.28724956588710088863046387023830744e-12,1.28432422288512155479521892344115014e-12,1.32846885031748699333870107937145087e-12
misc/G41,1.22953462914146083758272442500234432e-12,1.22556854534048271799870528220955648e-12,1.28152756953838833397260624736067405e-12
misc/G42,9.46229945493928757073136749119275782e-13,9.43017006503574888262854827669370116e-13,9.55929680669659399949995998438235702e-13
misc/G43,1.15545655693874791570422093053660266e-11,1.30078603686839309633093452987260302e-11,4.99101078467606049427965714544059084e-07
misc/G44,2.03125315225588451969182531983263495e-11,2.02092612766730888023897846722207279e-11,3.78755166532656774488394987722831167e-07
misc/G45,1.61652496997799300211856666508414083e-11,1.74852144995731164479460101699017804e-11,3.46209787069659007516009031944198657e-07
misc/G46,1.25016041288251496060502915504983380e-11,9.21283605018245251923708014023395795e-12,4.98197227872271551622586719307246623e-08
misc/G47,1.54172829006042901967758631487404161e-11,1.50075750804460543381726210668908978e-11,9.23740760132591504950046123493324329e-09
misc/G48,3.17799154775120263695678705384094047e-01,1.72347012627465634416227352912210318e-01,5.25369378722723344066123989348147338e-01
misc/G49,4.90195288652265130298083340790353434e-01,2.91245928020413864584022286756774943e-01,3.84252585732523501849793759747076318e-01
misc/G5,9.64165889318365856914166448346276426e-12,1.33500681412084298514328709758884289e-11,3.91967509246283358243972704266764450e-07
misc/G50,8.44820272345562335943631386772137900e-01,8.08826052447329372377776314925157270e-01,5.91999601694949156269574034992313115e-01
misc/G51,1.99894005652295090627982956683839077e-11,1.95677086775784328343647988115097351e-11,1.01345304450513457017358569088441039e-06
misc/G52,2.87937366794759665422365233917646768e-11,2.76241073713997561897219156811098766e-11,4.63273430112114037698357220723705685e-08
misc/G53,2.05405718083901409304563341740668040e-11,2.00000013013034993462697950006654395e-11,4.96361842325253996421449396085405448e-07
misc/G54,2.46629074989369345630959898992783751e-11,2.42933051223694540575164320702402164e-11,9.94243429869780774675380416434258528e-07
misc/G55,4.33282299169998154583014488823733423e-11,4.23844085975497788970634647360161755e-11,4.97327958959703032029631860110960289e-06
misc/G56,2.05955033654148401536723077478636604e-12,1.98381104500579522519096021487764664e-12,1.81252328969916346106084343554038984e-11
misc/G57,6.60887226019254284783865420316558560e-12,6.43246399340331876116960245926379029e-12,9.12022342046266608938472365359688536e-12
misc/G58,7.61677220545652682862266687336825000e-11,7.60641690422591508029865581713352642e-11,2.78776783017988033587663788617384442e-07
misc/G59,1.29771246004237646014958015684165301e-12,1.29534343955820518742176968620196236e-12,1.36634993591613379720479745244965416e-12
misc/G6,9.78256447597872208820572482534356258e-13,9.66852071339620487455630699124643424e-13,1.02039507470773499366038967426668324e-12
misc/G60,2.45436856500868359182292832811297508e-11,2.39122405319151884768504051607584206e-11,1.23598911967055147708152908533612477e-09
misc/G61,7.96260541877442594223684714370027084e-12,7.68471175349276437738278814266513477e-12,5.29876348954457644634778763879445470e-10
misc/G62,5.66975125466665860063953802646295092e-12,4.23063029024286152209520158005661603e-12,2.29721138912318993905600542282568640e-11
misc/G63,-Inf,-Inf,-Inf
misc/G64,1.27112654918255722348996235727490780e-12,1.24796461836865045559292845085270660e-12,1.28097042413110442438889976892231450e-12
misc/G65,1.88569651782885680424901538064411815e-11,6.81271155049986286151989603630970459e-12,1.98148331544754625728889133711713423e-09
misc/G66,8.97132524445329754318261333470064882e-12,8.57032477548065893619862768319774817e-12,1.16571658227677828821351415348988458e-09
misc/G67,4.94357033776730988605286950803226580e-10,4.03841873109068183066830549287938208e-11,1.42153747156418421218562007178138075e-08
misc/G7,4.86276056635263251982619721443808680e-13,4.67315027327911265715567287010422867e-13,7.11199634865980511811721806903680768e-12
misc/G8,6.19040753504913897069348773907168494e-13,6.12631430176142316114933937745419883e-13,6.64791481376459119797327791308410515e-13
misc/G9,6.44185763658353003543446970005324340e-13,6.38547839320001764037852277834694845e-13,7.37251586533658487180306070166564570e-13
misc/GD00_a,5.31523190306247607127312907926502163e-01,5.39595042116333377017993429152471410e-01,5.43057024574401509991347993855822522e-01
misc/GD00_c,5.57854548479241616576846075027056787e-12,4.59513738525697772517336434027588103e-12,9.82017999087702970243127162042885833e-12
misc/GD01_b,4.16327942166369200637057843927517305e-01,4.83093565112604253792182748754372146e-01,3.17948602805185328476234984437284268e-01
misc/GD01_c,8.04393351481742134074986234806776165e-13,7.97781128350320051072478123978288965e-13,8.23105697453625868109559892482689231e-13
misc/GD02_a,8.76601010369260771866316964169972841e-15,4.09806212690909062481788803635789232e-16,3.09357518848018077601558205885138287e-16
misc/GD02_b,2.77016009561453442423884560378531964e-04,5.69778299355831086783327050857983493e-03,1.64792343593998851196673101896627049e-10
misc/GD06_Java,5.57599418517634047977299025063555415e-12,4.81515138406016212082781908922464271e-12,6.43578895395027799606288932949571252e-11
misc/GD06_theory,9.27125947811646777260717561412799653e-01,1.09150586541517900479527776229679959e+00,9.52227325982110274761242905617425109e-01
misc/GD95_a,3.37043108072103503703499097690040497e-13,3.34333601170365983019321617013001481e-13,3.63163839289735909192274672716979550e-13
misc/GD95_b,1.01376982441777963450362545589858087e-12,1.01262431628457465370080537516662620e-12,1.01887956669477903304318024084437803e-12
misc/GD95_c,1.18148582896173965221017188595619220e-12,1.17209641857150426831839962949102507e-12,5.22226928249285078337838510144085368e-12
misc/GD96_a,2.13341470983820231546994608784086358e-11,2.11603937828663584931185303558248442e-11,7.00349535071547152010331085163149378e-09
misc/GD96_b,3.07221662682594839076424909150902115e-13,2.77320199587380870601782846083048883e-13,4.07525341580311581736199136441908920e-13
misc/GD96_c,4.94901577943029795794393639317643679e-01,4.94901577943001401433808902653384117e-01,4.94901577942994136921122729974991607e-01
misc/GD96_d,6.13132826495314449341208326637228174e-01,5.79768810499155449869708055341336709e-01,6.13212738148905035333680930326936960e-01
misc/GD97_a,1.49971045087345455120353031391137269e-03,1.78895588522791551623133189907329358e-03,1.50407086909157857145658316138223477e-03
misc/GD97_b,5.94346369369740091865727363406619294e-13,4.35379229561210766901001351851989375e-13,1.29907092475241976954605280185317998e-12
misc/GD97_c,5.06366724460040710376677147702721908e-01,5.83179333308419927199760269986964293e-01,5.57722131741155448782085209332059173e-01
misc/GD98_a,4.55987953415313371262272749171025004e-02,4.98662331069444696023424166438418732e-02,1.14972865429207993531173507875370841e-01
misc/GD98_b,1.66304204351096525411205670549987732e-12,1.62929766799878512760665833012472341e-12,2.54291460369928056613721570196469939e-09
misc/GD98_c,1.04562288286915545120083370662466194e+00,6.94946623595773662915756550453297326e-01,6.00095039285252531702136411978208645e-01
misc/GD99_b,6.32472684118042216425039441654230782e-01,4.47214958448183347041376277710698862e-01,4.47213623105491296962399234654801784e-01
misc/GD99_c,2.69531000099182382407352813348576569e-12,1.58456447742371918357246027881696526e-12,2.92443444153283733973362558177511859e-10
misc/GL6_D_10,8.46310144160376400406400723011880492e-13,8.44326859818209199906480778635725805e-13,8.53884125818698569113312366540524120e-13
misc/GL6_D_6,6.90763404756753937460018532350320729e-13,6.89801367088252900548191427315565459e-13,7.21136696722021357187643970050377417e-13
misc/GL6_D_7,6.78555777486858054059036291354076766e-13,6.76170571198909416270323151439358673e-13,1.09598667689527242484238086722175012e-12
misc/GL6_D_8,2.53388821738364001989764657894027751e-13,2.52497555628725211437554789893159864e-13,3.06618911153097566927225880215368601e-13
misc/GL6_D_9,7.53366290889969515107527697963710170e-13,7.51017401777026441271300265834266995e-13,7.90080885078372615457625364385842659e-13
misc/GL7d10,1.15693017363070540638762124952976523e+00,1.19548908280215373854247726568577596e+00,1.23985393740828671950719500239950048e+00
misc/GL7d11,5.03615324629136366928004354922539029e-13,5.02691756820679411221849312277139795e-13,5.64327765404101163509400799517323862e-13
misc/GL7d12,1.11190114908386361402271722144830433e-12,1.09825695147991541337486586829794003e-12,1.26996340656178663012433266058588836e-12
misc/GL7d25,1.01411556238512654238948997601071152e-12,1.00983521469840049167261810784498203e-12,6.13059172639698521393430383497465708e-11
misc/GL7d26,3.85801838070189521822507897062516032e-12,7.51263899351960785785871572521220278e-13,9.03147132312321497158671428831003839e-11
misc/GlossGT,2.51309980659393554608293294148448355e-01,1.14709641317621225904843379576491184e-01,1.91623106410378904907662314267616081e-01
misc/Hamrle1,5.66872547205658180716550318812422878e-15,2.69898513267668224995848390730637433e-16,1.04979132180914798568792456834684276e-15
misc/Hamrle2,5.24679129006270429049224371368655936e-01,5.14147688723041644834003064917902956e-01,4.91609919944959327342749351341985258e-01
misc/Harvard500,1.93125857030131002888808265810605339e-12,1.79921222061909811777419953828032766e-12,2.14653201206514178769822916044536241e-12
misc/IG5-10,6.10040563864218276370574025023909330e-13,5.72165298423597453331384446896290173e-13,6.24460680235360814013809328177782292e-13
misc/IG5-11,1.74001732593792977590724282214888374e-12,1.73741125701724380316803906112030813e-12,1.73791208577589003703384661220759897e-12
misc/IG5-12,3.29350129613349669160687209763762592e-12,3.28675233908039388478717555731885592e-12,3.28701044753656901011757673135691884e-12
misc/IG5-13,2.74741705062412909837899730972523461e-12,2.73760425056916255811168881429012032e-12,2.74606350081579616996254006015461175e-12
misc/IG5-14,2.39011671182132635089297194184809001e-12,2.36496914223629375009511624321801927e-12,2.55727909149998459191777135212633806e-12
misc/IG5-6,8.62318473797439738513133671084124315e-13,8.43016722907287892409436913016789660e-13,8.80940969069159841311348992870603371e-13
misc/IG5-7,1.01152259976906794706585709876116824e-12,1.00669319286634411396769550762113882e-12,1.00699604893750090796003353136615830e-12
misc/IG5-8,1.68937762791186222831005540000381139e-12,1.68746808391488100639954229935349602e-12,1.68747644061494088268515912057786209e-12
misc/IG5-9,1.42319509593930540909879184888320663e-12,1.41692596108227618025085744812496799e-12,1.42059612451196455490744940436441830e-12
misc/Journals,6.72993689245342734307035996913435527e-12,6.75832423771157064435419434661718025e-12,1.10544811672306594770513398814761111e-10
misc/Kaufhold,1.29227409659799806346707895513075034e+00,1.33025190240565658374599851976109549e+00,1.32139968608407179675953728647877635e+00
misc/Kohonen,6.21581584810204730380652022261847331e-01,4.49787634687440920604839182837068607e-01,3.92488566999172533682762274405178310e-01
misc/L,1.14309623995144762142181710038528667e-11,9.75123767883697962082947276747868528e-12,6.06889501446042361170731751926409987e-10
misc/L-9,-Inf,-Inf,-Inf
misc/LF10,9.41863087645264542998884156596711460e-01,8.30304584426768721389772024660101834e-01,6.47429068595757299574654976141847144e-01
misc/LF10000,-Inf,-Inf,-Inf
misc/LFAT5,4.99733142452912236034208845296590743e-01,4.44295260406814382420707802781254232e-01,4.11039210676738193054988183473598601e-01
misc/LFAT5000,-Inf,-Inf,-Inf
misc/Lederberg,6.16607407357079639074933374513202882e-01,5.67671494878292295783290423262413609e-01,5.99513627922778634279680253305456733e-01
misc/M10PI_n,1.32113734645108411063658576304983214e+00,1.30428863243004260852161866781176313e+00,1.30194522302485806751023945245838318e+00
misc/M10PI_n1,1.24673808778105856471287322052429887e+00,1.31492284962842568411468094686232803e+00,1.25748172880857006179743864587619459e+00
misc/M20PI_n,1.26522090271348517375589424020424414e+00,1.31782445948149289283537959275060957e+00,1.30614762021384513471226516741360262e+00
misc/M20PI_n1,1.29231287536345687946860713160444488e+00,1.31242280643194079514899003485807062e+00,1.31346661445076211371656547297235921e+00
misc/M40PI_n,1.29976716124008444928878738072876439e+00,1.29552579159503022125885765500422248e+00,1.28617123933870176631194822095109987e+00
misc/M40PI_n1,1.29724112687652958161075729929299210e+00,1.34019443228176758613360336247219303e+00,1.30468729545164779061052750943337106e+00
misc/M80PI_n1,1.26492267233263502340346897173123456e+00,1.30565020437805098465976554027812022e+00,1.30273682617586572761238782595874037e+00
misc/Maragal_1,5.52779843746944135647920551133723103e-01,5.23711633945889348507995991856780552e-01,7.20768268146438458603953653597074212e-01
misc/Maragal_2,4.50547705561335804689160688402536740e-13,4.30695314836292463649556725129590735e-13,1.12867366935741275628459913657204293e-11
misc/Maragal_3,4.12853315858004010335929812213811164e-13,4.11654706704023103589915452535593183e-13,5.70524502171299777801418012266504035e-13
misc/Maragal_4,7.32970326274955406680468330407128320e-13,6.90393588990255476735025260217415343e-13,5.40617096733050995729843255716145363e-09
misc/Muu,-Inf,-Inf,-Inf
misc/NotreDame_yeast,1.32173758926373039441315467220816308e+00,1.32041736441970852339362153144347024e+00,1.31381238339693535639970764882557320e+00
misc/ODLIS,3.02169676592132788383775430151343126e-12,2.96313092985860063362831983627691774e-12,1.72294045085130042045145316839589324e-10
misc/Oregon-1,4.33147329795979867013244542601534633e-11,1.32762574110141727188834561221355427e-11,2.29472398345420944986692174690206606e-08
misc/Oregon-2,9.35371228507754797752441443673724183e-12,9.18168323685643666359255071812864699e-12,1.79768400679536507265440647654277097e-09
misc/PGPgiantcompo,6.70805813320342403340222229828938576e-11,6.12083545539525374157704106248602974e-11,7.44955773970200917714729151190729307e-07
misc/Pd,-Inf,-Inf,-Inf
misc/Pd_rhs,-Inf,-Inf,-Inf
misc/QRpivot,5.24168214557288705353191755940415820e-13,4.61532245571240537843797471848836699e-13,3.40740184345769390371905402801084271e-12
misc/Ragusa16,1.72077003017656382602032993619932197e-14,9.25474178829477442177537576028048632e-16,2.16541138718704299038434160843633834e-13
misc/Ragusa18,2.23077570417661127426462654984782699e-14,1.23418456886775302769713353437278294e-15,7.62800447060790157816168907104300856e-16
misc/Roget,4.05931868781650255676818985643081749e-01,3.07222657179152511573150186786290476e-01,4.31360567440544979639554599687058560e-01
misc/S10PI_n,1.27330569572773939752416671743937442e+00,1.28830195280548375085859553155039251e+00,1.30018456761287028051973953738947021e+00
misc/S10PI_n1,1.30619865371876225009639577697160439e+00,1.29884546194095611133692057200766308e+00,1.28349008373584836633881608500450895e+00
misc/S20PI_n,1.29182898558069445424862478680415748e+00,1.28804358378112693290166648394831079e+00,1.29169594914438128499847962639111631e+00
misc/S20PI_n1,1.27037031163528368277432722598880935e+00,1.26498426602960224205191869007815695e+00,1.27779142554874929261863781244788488e+00
misc/S40PI_n,1.30811820385506114888289948134338429e+00,1.26712916096390169146287553381377841e+00,1.31549531167630754848347294154899510e+00
misc/S40PI_n1,1.29022709488384378223656252017405976e+00,1.28732944502437660496058974051084419e+00,1.29628037441882521815235461410963114e+00
misc/S80PI_n,1.30080708168817380645921347264030065e+00,1.27300383145154454838927252874528230e+00,1.30064501606653654299549968691248344e+00
misc/S80PI_n1,1.28710727019095663763384055568423217e+00,1.28984532539334577287721686057681877e+00,1.27951345188878818711748700393427490e+00
misc/Sandi_authors,5.06750037656150242824458330958072612e-13,4.86927919886653212590209007898595038e-13,1.92461258801050301180187522338335694e-12
misc/Sandi_sandi,5.76597795333524173973013137430376737e-12,5.23851260110976398921231600208941456e-12,7.52838720151965616852037728290143603e-12
misc/SciMet,9.54254734788949770674931043308734694e-01,9.00454636729847541287590464249681538e-01,9.02499907548373472459659985453954776e-01
misc/Si2,-Inf,-Inf,-Inf
misc/SiH4,-Inf,-Inf,-Inf
misc/Sieber,1.04378563962466960566468594398539770e-12,1.00966683651952274267252611365008449e-12,1.18325332620776002534894318576327786e-12
misc/SmaGri,2.76063047301128452356987868703646550e-12,2.67817436641534816955134138738772347e-12,9.77168834722114331566006231552214831e-10
misc/SmallW,2.79708170308985903762800189966855375e-12,2.74174991729145388545445028268548544e-12,3.75059475568579022908117678343047274e-12
misc/TF10,1.10142972922563496365435426056192717e-12,9.63326059405410294743034515258139858e-13,2.11392234440738878194423642715553265e-11
misc/TF11,3.98242987385463277582965354332951425e-12,3.95443573173146745360817886663220596e-12,1.18433808986604845973955133992221168e-08
misc/TF12,2.82595502392828891897718406249234415e-12,2.81644530078046496005441633927863494e-12,6.31191505302535144871728688629639938e-12
misc/TF13,3.97419023341504583242512881167266643e-12,3.97276298867811445121448484176280693e-12,3.97850196147786468991725200341703098e-12
misc/TF14,3.99772536652572544076121051965253841e-12,3.95807941630843276103730168357344116e-12,8.64333154549497839659883955809031396e-12
misc/TF15,2.25555000047514650198147947042102967e-12,2.19683785676383423853678307895916380e-12,1.41239435335186347880028985924045297e-08
misc/TS,1.21652002530887462345385599192675739e+00,1.18545377050481434520364742811962119e+00,1.12626044402735591861311740632632559e+00
misc/TSOPF_FS_b9_c1,1.03574117496437569204742609174941728e-04,1.03451769192159978748526183146435400e-04,9.41349703161343414170643753747227165e-02
misc/TSOPF_FS_b9_c6,1.16903761452565449884997286765544810e+00,1.22899366291571692547040882524550672e+00,1.12854678112258611797346113364469512e+00
misc/TSOPF_RS_b9_c6,1.28963314090195300582950668749521021e+00,1.32485894252437992537747587448465199e+00,1.29102630325617473199100161037606427e+00
misc/Trec10,2.46786709498591943852231830424409805e-12,2.42959538128754712993421533144324738e-12,2.85366707708099972190990692624907134e-12
misc/Trec11,1.58326842575411080711105618714189605e-12,1.57659918472179826585986778842792741e-12,1.57917383508943996427981056875571147e-12
misc/Trec12,1.21331917106200578929754646508417086e-12,1.19167733193387131089209295699990002e-12,1.28111676801354921958392233725951955e-12
misc/Trec6,5.37039952066383749973392352258679566e-01,5.55979216058043134296382929199779015e-01,5.04596055455052484640594505877153965e-01
misc/Trec7,1.30333425211977215782611389814230564e-14,8.40074427611169930391071471768318972e-16,5.97276521695306709275098221321815752e-16
misc/Trec8,1.43755048910740889143480454223694787e-13,1.41091870464779766118597613597792737e-13,1.51040018275842468365013126634173055e-13
misc/Trec9,1.39330522615785802622576658553440184e-12,1.37173796064750814583447905500147980e-12,1.32377247898611030761412750362232506e-11
misc/Trefethen_150,2.72650054410134955211132089434792276e-13,2.72580041904018294918382784581087885e-13,2.72592407407228600397839336482109840e-13
misc/Trefethen_20,1.63898312688222248072061951195903112e-15,1.01467373504152553387144496536868398e-16,2.78103183121329088587264556998754526e-16
misc/Trefethen_200,1.01989654596385507570181192481296023e-13,1.01950494688709930130897308904297795e-13,1.01959931137225073308001745363389096e-13
misc/Trefethen_2000,3.06551383213888023798462037120373642e-13,3.06466575680101409636543385067206802e-13,3.06475283834799783655895715552897089e-13
misc/Trefethen_200b,2.19743599412933022034885920721687592e-13,2.19183139076549613318178228666450446e-13,2.19184939630953451038250823733025650e-13
misc/Trefethen_20b,3.40919532534305758944264036685898051e-15,1.05279867851425367804446527205177188e-16,6.57126660396827992192409079755239687e-16
misc/Trefethen_300,1.64005996380718442805668363740898081e-13,1.63905661351384330707769123052983158e-13,1.63915502977358536039351543038307800e-13
misc/Trefethen_500,2.56401056219752057304032185659906337e-13,2.56022829538017684741397661259350501e-13,2.56054634977564695104607894718069030e-13
misc/Trefethen_700,2.37305059528636468989307985434490128e-13,2.37113287253853342824506484185198450e-13,2.37117138450672213125036632838204941e-13
misc/USAir97,1.07028065013424807978515578123239546e-12,1.05125164144803087847771397057820171e-12,1.94684505164388166740623956849997552e-12
misc/USpowerGrid,7.55887531948669256860088553614288161e-11,7.46294438665357957906632450886892343e-11,2.26066350376010750521232732873606130e-07
misc/aa01,5.71374004435637613802009327071437342e-12,5.41849893909379583294413311751011899e-12,5.51294242759802913984221537889837344e-12
misc/aa03,4.86675698797794186773568788392170457e-12,4.81304467089213206991448795712833930e-12,1.95570618004754546793789050798802011e-10
misc/aa3,4.86675698797794186773568788392170457e-12,4.81304467089213206991448795712833930e-12,1.95570618004754546793789050798802011e-10
misc/aa4,5.98708949008106158631870384496740418e-12,5.98355506479419087896658547090252840e-12,2.33306537835061854839515736620271624e-10
misc/aa5,5.47180203813771648508608443988474244e-12,5.44742538282187516584930598096231255e-12,1.04792285749217837879887766414248638e-11
misc/aa6,5.74941795999638978049542849479569097e-12,5.69951054766788235042074139616836292e-12,5.78671646376979887977269443876690277e-12
misc/abb313,6.55732104359207585315627713598159514e-13,6.50400956641916298068109641355217563e-13,6.50453813426392372074200739088357960e-13
misc/abtaha1,1.31901751093519559020677836035582011e-12,1.31682518553342830800248819696132090e-12,1.34099739544066972569345695090861308e-12
misc/abtaha2,9.04448616296965923598497796781784828e-13,9.01663755397765298029773266229975292e-13,6.92138480264430940101490730329773455e-12
misc/add20,-Inf,-Inf,-Inf
misc/add32,-Inf,-Inf,-Inf
misc/adder_dcop_01,-Inf,-Inf,-Inf
misc/adder_dcop_02,-Inf,-Inf,-Inf
misc/adder_dcop_03,-Inf,-Inf,-Inf
misc/adder_dcop_04,-Inf,-Inf,-Inf
misc/adder_dcop_05,-Inf,-Inf,-Inf
misc/adder_dcop_06,-Inf,-Inf,-Inf
misc/adder_dcop_07,-Inf,-Inf,-Inf
misc/adder_dcop_08,-Inf,-Inf,-Inf
misc/adder_dcop_09,-Inf,-Inf,-Inf
misc/adder_dcop_10,-Inf,-Inf,-Inf
misc/adder_dcop_11,-Inf,-Inf,-Inf
misc/adder_dcop_12,-Inf,-Inf,-Inf
misc/adder_dcop_13,-Inf,-Inf,-Inf
misc/adder_dcop_14,-Inf,-Inf,-Inf
misc/adder_dcop_15,-Inf,-Inf,-Inf
misc/adder_dcop_16,-Inf,-Inf,-Inf
misc/adder_dcop_17,-Inf,-Inf,-Inf
misc/adder_dcop_18,-Inf,-Inf,-Inf
misc/adder_dcop_19,-Inf,-Inf,-Inf
misc/adder_dcop_20,-Inf,-Inf,-Inf
misc/adder_dcop_21,-Inf,-Inf,-Inf
misc/adder_dcop_22,-Inf,-Inf,-Inf
misc/adder_dcop_23,-Inf,-Inf,-Inf
misc/adder_dcop_24,-Inf,-Inf,-Inf
misc/adder_dcop_25,-Inf,-Inf,-Inf
misc/adder_dcop_26,-Inf,-Inf,-Inf
misc/adder_dcop_27,-Inf,-Inf,-Inf
misc/adder_dcop_28,-Inf,-Inf,-Inf
misc/adder_dcop_29,-Inf,-Inf,-Inf
misc/adder_dcop_30,-Inf,-Inf,-Inf
misc/adder_dcop_31,-Inf,-Inf,-Inf
misc/adder_dcop_32,-Inf,-Inf,-Inf
misc/adder_dcop_33,-Inf,-Inf,-Inf
misc/adder_dcop_34,-Inf,-Inf,-Inf
misc/adder_dcop_35,-Inf,-Inf,-Inf
misc/adder_dcop_36,-Inf,-Inf,-Inf
misc/adder_dcop_37,-Inf,-Inf,-Inf
misc/adder_dcop_38,-Inf,-Inf,-Inf
misc/adder_dcop_39,-Inf,-Inf,-Inf
misc/adder_dcop_40,-Inf,-Inf,-Inf
misc/adder_dcop_41,-Inf,-Inf,-Inf
misc/adder_dcop_42,-Inf,-Inf,-Inf
misc/adder_dcop_43,-Inf,-Inf,-Inf
misc/adder_dcop_44,-Inf,-Inf,-Inf
misc/adder_dcop_45,-Inf,-Inf,-Inf
misc/adder_dcop_46,-Inf,-Inf,-Inf
misc/adder_dcop_47,-Inf,-Inf,-Inf
misc/adder_dcop_48,-Inf,-Inf,-Inf
misc/adder_dcop_49,-Inf,-Inf,-Inf
misc/adder_dcop_50,-Inf,-Inf,-Inf
misc/adder_dcop_51,-Inf,-Inf,-Inf
misc/adder_dcop_52,-Inf,-Inf,-Inf
misc/adder_dcop_53,-Inf,-Inf,-Inf
misc/adder_dcop_54,-Inf,-Inf,-Inf
misc/adder_dcop_55,-Inf,-Inf,-Inf
misc/adder_dcop_56,-Inf,-Inf,-Inf
misc/adder_dcop_57,-Inf,-Inf,-Inf
misc/adder_dcop_58,-Inf,-Inf,-Inf
misc/adder_dcop_59,-Inf,-Inf,-Inf
misc/adder_dcop_60,-Inf,-Inf,-Inf
misc/adder_dcop_61,-Inf,-Inf,-Inf
misc/adder_dcop_62,-Inf,-Inf,-Inf
misc/adder_dcop_63,-Inf,-Inf,-Inf
misc/adder_dcop_64,-Inf,-Inf,-Inf
misc/adder_dcop_65,-Inf,-Inf,-Inf
misc/adder_dcop_66,-Inf,-Inf,-Inf
misc/adder_dcop_67,-Inf,-Inf,-Inf
misc/adder_dcop_68,-Inf,-Inf,-Inf
misc/adder_dcop_69,-Inf,-Inf,-Inf
misc/adder_trans_01,-Inf,-Inf,-Inf
misc/adder_trans_02,-Inf,-Inf,-Inf
misc/adjnoun,7.14953456701472490389202211021329905e-13,7.01906486542550661708149697379964081e-13,7.08005507537958591274908932502876504e-13
misc/adjnoun_adjacency,1.44076878111498488909008020774747427e-12,1.43330853617433202427866139897614361e-12,3.57542608322354295796250842352007851e-12
misc/advogato,7.16736591831531547440861806603945463e-01,4.10253467037376780776397146216078355e-01,4.08438090522053757740576928182814292e-01
misc/aft01,-Inf,-Inf,-Inf
misc/air02,1.54193562852396965973723034607210820e-12,1.54054009656627674273818673110051790e-12,1.55446582310095299859433619861308807e-12
misc/air03,2.02585405660130410230113536252416672e-12,1.94311326078355481966565414272159509e-12,4.03300264868202304067474438197322861e-12
misc/air04,5.71374004435637613802009327071437342e-12,5.41849893909379583294413311751011899e-12,5.51294242759802913984221537889837344e-12
misc/air05,5.98708949008106158631870384496740418e-12,5.98355506479419087896658547090252840e-12,2.33306537835061854839515736620271624e-10
misc/air06,4.86675698797794186773568788392170457e-12,4.81304467089213206991448795712833930e-12,1.95570618004754546793789050798802011e-10
misc/aircraft,-Inf,-Inf,-Inf
misc/airfoil1,3.66051102361553274597131994280852985e-11,3.42053060171135434623033007648592405e-11,9.48865031459590494315052775437163861e-08
misc/airfoil1_dual,-Inf,-Inf,-Inf
misc/arc130,8.50620712472569772420184519973105686e-01,8.98132861711075944847752284905139264e-01,8.78373159394788824512701073810894688e-01
misc/arenas-jazz,1.95528155387879805593625895450501088e-12,1.49899636054560603710200381126045199e-12,1.08376654316854518491909853085812216e-11
misc/arenas-meta,2.49323279036406805770191567383092667e-12,1.88754906330586660723411673244574405e-04,2.16483353405155294714435487110712473e-07
misc/arenas-pgp,1.09802959331304714758532740979936791e-10,6.26645063947480780928830761735166523e-11,2.03602052207845953409351713163532668e-06
misc/as-22july06,1.36480099617744563107140226897720079e-11,1.34728133512448561879755096569318731e-11,1.32535947312596420983266075539001862e-09
misc/as-735,1.12097905279717800567204542923103565e-11,1.10387247420245688696145213613832475e-11,1.67908257360014173916161530581781717e-09
misc/as-caida,1.90584416869016987577618054796102533e-11,1.83924149201838953674364454892469293e-11,4.61443812518249651230768187107350445e-07
misc/as-caida20071105,1.86470777419015046969309715996699292e-11,1.74947046555336979101792587476106175e-11,1.91557975511945023103977437678667570e-08
misc/as20000102,1.51929658346090000455761538022809347e-11,7.51325112832859767730762495043674394e-12,7.60936525093643769463476166644793004e-09
misc/ash219,1.43560635581423840109628877707727848e-12,1.41601642055212920812318265274320716e-12,1.56587715042999039273006261722862104e-12
misc/ash292,9.20907492682287185260955133007335214e-12,9.12819195677382625479473542020998583e-12,2.06584068270725298699182683351015158e-10
misc/ash331,2.28128869234079704782026923334518450e-12,2.25089157843444954813229543190039205e-12,2.25643337765819804600902517020202175e-12
misc/ash608,3.30635301688823849047471284635849994e-12,2.77321623709763943661181973448471537e-12,1.37333188310778653985207895252394306e-11
misc/ash85,4.21936484386994279811141699973299009e-12,4.17583133973219985491240162118656580e-12,4.21799769264747150152135004710742801e-12
misc/ash958,4.89522921223067683338416047173518209e-12,4.86814909688042312627532929410691377e-12,4.90817552140394415245742613559385068e-12
misc/astro-ph,1.16081538174163682099236453949783109e+00,1.12623805804899500093051186556959419e+00,1.08603153916215584889728964802901790e+00
misc/aug2d,1.31087048876135059946231114641683002e+00,1.30136236292527596808189835008417470e+00,1.31382471879972020174240264766221730e+00
misc/aug2dc,1.12569702075413674324139174161754980e+00,1.12935285066678980224290430843147955e+00,1.08672418142628842946028629525587019e+00
misc/aug3d,1.28353213608619271886125641076257902e+00,1.31555625029682070189902145781129374e+00,1.31447790738435105321959609567394444e+00
misc/aug3dcqp,2.18480413049535190744895730065996304e-02,2.25733601640216139911258900034507639e-02,2.56728645976698056586075237764383851e-01
misc/b2_ss,3.60922544230920326379071055957823661e-13,2.68070399760693675486918948362823683e-13,1.93455129508710855072499775177258327e-10
misc/b_dyn,-Inf,-Inf,-Inf
misc/barth,2.50439148756692682100703760342755997e-10,6.82621796425615510666764431658883493e-11,9.69013189274364168138891030232633373e-08
misc/barth4,-Inf,-Inf,-Inf
misc/barth5,-Inf,-Inf,-Inf
misc/baxter,5.56791360839405762185052236239148278e-09,1.15708302667347575408559774276714023e-10,1.53977917198314725102189932913958100e-03
misc/bayer02,1.02176304879170870954147122308075529e-12,2.24782334146144776562107651829846170e-13,2.45433558002478516997147622675571606e-10
misc/bayer03,1.24849184106304625698033703623621361e-10,5.35666683939487698651071852868219812e-12,5.84927569721079144974193143635436694e-09
misc/bayer05,-Inf,-Inf,-Inf
misc/bayer06,3.37427865689059084545108915928541943e-11,4.88263410719472039637802757331185328e-12,3.75408266274977148254747802733789217e-10
misc/bayer07,1.24268306562307060110016938528259585e-12,4.19966238725678568560136152550834994e-13,1.95600307210642488665822879340229208e-10
misc/bayer08,4.76776636148377987884704698678213824e-11,1.42090353049174378631688745889938068e-11,1.94017145799978321827892369296134998e-09
misc/bayer09,-Inf,-Inf,-Inf
misc/bcspwr01,2.03640133902856443499205161346379545e-13,1.95774185464916682017999783942219416e-13,2.00254618040267468768771046462179322e-13
misc/bcspwr02,7.87511502234835743301590482353413120e-13,7.23720273957913331589438299495513940e-13,7.49501959039160407918640351962154944e-13
misc/bcspwr03,1.79947490365885000529550637361887919e-12,1.78060930712888336813336154021451019e-12,1.82797569233046676501933423745851153e-12
misc/bcspwr04,4.01470204670420457680727602361356433e-12,3.72871416595179600164012565998474774e-12,4.28598311465746289067935183691794324e-12
misc/bcspwr05,3.41955940988148151507758683360537040e-12,3.29383336203678755863759848226084846e-12,5.90929374727144016431695893923475998e-12
misc/bcspwr06,2.12916219084085330767922682646565186e-11,2.10970685328375731978512157585906303e-11,1.40615328363179027590724366815406639e-09
misc/bcspwr07,1.38434009573964794908737545354495502e-11,1.34207293469275779763701558942832148e-11,1.95128787571098967593995813602972897e-09
misc/bcspwr08,1.74221511928257132158987053813975590e-11,1.50986695806751719683471271748219353e-11,5.11169546760781472389814777244055125e-10
misc/bcspwr09,1.47871699847186184318193649035754207e-11,1.38054232361980394283176419342627014e-11,2.45445496503615016093750750613296826e-09
misc/bcspwr10,2.25590790840486871927909374958201685e-11,1.59549672516196830565637168298567324e-11,1.32962094955548018911321637699611449e-05
misc/bcsstk01,3.56609710471851306950356235865305751e-01,2.34877693163839050511821260488008541e-01,2.91055338261277196068054913174467442e-01
misc/bcsstk02,9.20151818633742598105474194002271709e-02,3.53596925508210306587099042644355958e-03,1.11202136287154385384096902970712359e-09
misc/bcsstk03,-Inf,-Inf,-Inf
misc/bcsstk04,-Inf,-Inf,-Inf
misc/bcsstk05,-Inf,-Inf,-Inf
misc/bcsstk06,-Inf,-Inf,-Inf
misc/bcsstk07,-Inf,-Inf,-Inf
misc/bcsstk08,-Inf,-Inf,-Inf
misc/bcsstk09,-Inf,-Inf,-Inf
misc/bcsstk10,-Inf,-Inf,-Inf
misc/bcsstk11,-Inf,-Inf,-Inf
misc/bcsstk12,-Inf,-Inf,-Inf
misc/bcsstk13,-Inf,-Inf,-Inf
misc/bcsstk14,-Inf,-Inf,-Inf
misc/bcsstk15,-Inf,-Inf,-Inf
misc/bcsstk19,-Inf,-Inf,-Inf
misc/bcsstk20,-Inf,-Inf,-Inf
misc/bcsstk21,-Inf,-Inf,-Inf
misc/bcsstk22,-Inf,-Inf,-Inf
misc/bcsstk23,-Inf,-Inf,-Inf
misc/bcsstk26,-Inf,-Inf,-Inf
misc/bcsstk27,-Inf,-Inf,-Inf
misc/bcsstk34,-Inf,-Inf,-Inf
misc/bcsstm01,1.07517720702144986971637662921472081e+00,1.18666683875972842146710749368889304e+00,1.04535740345831439289358186656928869e+00
misc/bcsstm02,8.50909444105991416630772502398908254e-01,-Inf,8.69162177854998044807725922759606314e-01
misc/bcsstm03,1.25145132589771336991239245338342528e+00,1.26353052104126874431926284811437313e+00,1.20999993345156391214296619334622545e+00
misc/bcsstm04,1.33339185535607809827327927933904536e+00,1.17728853392033475707156978268166982e+00,1.20503938005532245279316819493781708e+00
misc/bcsstm05,1.19592572357994021400869753026035871e+00,-Inf,1.17715396042427684250059518501354417e+00
misc/bcsstm06,1.10149671347693031577289993952037835e+00,1.14028664873606335796448325974232402e+00,1.04211186715610310978301362476701871e+00
misc/bcsstm07,-Inf,-Inf,-Inf
misc/bcsstm08,1.30434076007345084876280099857994074e+00,1.23878142685772572140295296433136576e+00,1.23274106919252213604990424871503043e+00
misc/bcsstm09,1.26292009492035031974512542804606723e+00,1.27260436679046088351428448793181555e+00,1.32043617520313880621574613421444020e+00
misc/bcsstm10,-Inf,-Inf,-Inf
misc/bcsstm11,1.35909796406162831065267645929400405e+00,1.22380109384993380312887752929527520e+00,1.22962930542404434897929435817634562e+00
misc/bcsstm12,-Inf,-Inf,-Inf
misc/bcsstm13,-Inf,-Inf,-Inf
misc/bcsstm19,1.28421093477891648176288471633649433e+00,-Inf,1.18894487670717112914312511784938411e+00
misc/bcsstm20,1.32119831000857272329251377310899685e+00,-Inf,1.31357804498952828025092512955674762e+00
misc/bcsstm21,1.28777036524855292649400013684148680e+00,1.32292260258494879756636397876728626e+00,1.31009042977852957503591786734764774e+00
misc/bcsstm22,1.13084302427696916227543261296168349e+00,-Inf,1.15272234720329684655606902456796504e+00
misc/bcsstm23,1.12785622397600632173182086580497910e+00,1.05156555484417572314997245293488914e+00,1.05720713986658205631028181293862997e+00
misc/bcsstm24,1.08531399606667975569313283509510040e+00,1.04373249092102462645872397636126950e+00,1.05758433134766219222999837749872052e+00
misc/bcsstm25,1.24714012896203523548234134227112754e+00,1.26355376505080681358176273872234637e+00,1.14300743967663747247972218877786656e+00
misc/bcsstm26,1.07895759077008967158126672316074479e+00,1.03959102399679281452044181539003462e+00,1.02175773222660091020135563246874981e+00
misc/bcsstm27,-Inf,-Inf,-Inf
misc/bcsstm34,3.71609008266992016632607994459052842e-13,3.69265369816638686456852942224267254e-13,3.75761832981925944835621162550931608e-11
misc/bcsstm35,-Inf,-Inf,-Inf
misc/bcsstm37,-Inf,-Inf,-Inf
misc/bcsstm38,-Inf,-Inf,-Inf
misc/bcsstm39,1.30119753242220010637517653144361313e+00,1.23892189034826101891771878893282407e+00,1.24690148867975135019241089258308454e+00
misc/beacxc,2.25438573214530723216743603581990020e-12,2.23314046140699693672735632397107341e-12,2.24093082644203478295917475778634101e-10
misc/beaflw,1.51744096986869043540414383587846042e-12,1.51420440382952956907280218744553036e-12,1.51427478652563938177010472828958942e-12
misc/beause,2.62384226297291088012209457625050767e-12,2.62008441119344269394277637983901831e-12,8.47517282479634041412945062758317159e-10
misc/bfly,7.74596689493187983176046068026075609e-01,7.74596669241483155503394387019205610e-01,8.94426441672030455117798694639178468e-01
misc/bfwa398,-Inf,-Inf,-Inf
misc/bfwa62,4.83103101658205201931319860495885807e-01,3.57092357436431850269618755500170902e-01,4.62276315359522975349043772097029968e-01
misc/bfwa782,-Inf,-Inf,-Inf
misc/bfwb398,9.47964625412136926137566464933405422e-01,7.28976796104532325503148450890781182e-01,7.29516337063403539636283102084908255e-01
misc/bfwb62,1.13815859730480726622133269340029141e+00,1.10167141928502238301410820859508537e+00,1.15912268367036994734085146199991224e+00
misc/bfwb782,7.58039204651115468533053798929462195e-02,9.33122157609930883271438160788266056e-02,1.11560512165069741485154143235713327e-01
misc/bibd_11_5,6.55059608787390388406132895157082040e-13,5.43156082586418731768083569505650123e-13,6.48067991839480153036002044323432407e-12
misc/bibd_12_4,1.06514020655063935295832987624582646e-12,8.51661387611084114460567323336358024e-13,7.61097761087638683131731797178877692e-11
misc/bibd_12_5,1.87227547229300764539792837221725454e-12,3.48028665841440848341712662072401618e-13,2.07256682830371855284762676275995331e-08
misc/bibd_13_6,2.20070861524937656580367466772498992e-12,5.50489468980373734863338090243895487e-13,5.77609555075377790682026617975702091e-09
misc/bibd_14_7,2.11004347259760524108531098758745927e-12,1.32901102134281773388335211673229738e-12,9.35051637196118350598408457671284530e-09
misc/bibd_15_3,2.64517736850733996767123861627886506e-12,1.91675523464515854109808726731937543e-12,2.36301282694767093766346850136148922e-10
misc/bibd_15_7,3.38653237959272735817293484694828763e-12,2.91300455359965692633848140909877546e-13,4.46297296530705614414289612095412248e-08
misc/bibd_17_3,1.80991617264615014311290351097442570e-12,1.59336016201563537132933494641585235e-12,6.79925350922065393636628430976545024e-10
misc/bibd_17_4,7.45009231354064897523931420035446867e-12,7.39469365792089283681552573721321837e-12,6.42845599627426634452930456612117964e-11
misc/bibd_17_4b,7.45009231354064897523931420035446867e-12,7.39469365792089283681552573721321837e-12,6.42845599627426634452930456612117964e-11
misc/bibd_49_3,8.37245609335605579351874795198165958e-11,8.34972976518587596072686872073620177e-11,5.80513541070232159704878292731391025e-07
misc/bibd_81_2,1.34429212074332405861377588797671183e+00,1.29066108785265065858289293440885262e+00,1.33739893930676290837285195101431960e+00
misc/bibd_9_3,1.65435609990241875460169783903568708e-12,1.64621711138131040345657787918314679e-12,1.66256212201396468876349826934323182e-12
misc/bibd_9_5,3.56623148786473636425741948823088016e-12,3.32627154507274744813242782993569377e-12,1.05690530975996856389713007521220004e-10
misc/big,7.98234807996005472280177261719520314e-01,8.06307576571015953260561904190426850e-01,7.84745684031455052135742885959779052e-01
misc/big_dual,-Inf,-Inf,-Inf
misc/bio-MUTAG-g1,1.66920233073245054044959892838186385e-14,1.94455980507635841134495615401496808e-16,1.87619363609674605477872002922041720e-16
misc/bio-MUTAG_g1,1.66920233073245054044959892838186385e-14,1.94455980507635841134495615401496808e-16,1.87619363609674605477872002922041720e-16
misc/biplane-9,-Inf,-Inf,-Inf
misc/bips07_1693,3.64041296462893618535454223748015868e-07,9.12510087336408315993799997046173188e-08,4.99348490350105921322536839132273948e-02
misc/bips98_1142,1.22147545995471326787042566971668417e-09,3.79402792941231123447617344263110753e-11,4.24742975426058961763565411848714649e-11
misc/bips98_1450,3.03954401075475857539022571938982557e-07,7.47842958424764451661683924242890510e-08,7.23089989013926636849313521313355844e-03
misc/bips98_606,2.56582775468577477117071478990594468e-13,1.65647253571456558807829224513367986e-13,2.48796690637781482643384589585669471e-13
misc/blckhole,3.06479650635790256656120499353818514e-10,8.55565396429916525397445506385891611e-11,1.62449737172722171469824782266062810e-05
misc/bloweya,-Inf,-Inf,-Inf
misc/bloweybl,1.20687855344296283412034278998533550e+00,1.20907770035541599107052582079289584e+00,1.21332730183565668357862963578112479e+00
misc/bloweybq,1.40217979804410017086197238759874752e+00,1.37452296071044138967707997852855455e+00,1.36468342948385633951194622048433495e+00
misc/bp_0,2.07379773683982917683668994341390388e-13,1.96679556632007052835939835306280033e-13,2.25488234838240365678256204954849891e-13
misc/bp_1000,2.23111715219645456635067577918367773e-13,2.63243858174478838163652113603592180e-13,3.00084554151320031278753143095308913e-13
misc/bp_1200,1.83558694158847448320694343096838131e-13,1.79559300637835973269452321274528606e-13,1.95167668691157995345425510443991656e-13
misc/bp_1400,2.35523594046721409958885280268100319e-13,2.34974523020835212768320497614737341e-13,2.35760812856008720151272014001092788e-13
misc/bp_1600,2.23904553051811271927593507836755858e-13,4.30843538217229464018146329349253641e-13,2.86048489292393161180181828735098463e-10
misc/bp_200,5.70594595928978439346879146680813494e-13,2.16829209171072961213672401464706479e-13,2.58431368555563615189299721614617481e-08
misc/bp_400,5.46920057408099928682313597880701472e-13,3.43339320037002628902195511095547486e-13,1.36852822068942840045768883177741053e-12
misc/bp_600,4.70513452249222866313841584094004647e-13,4.94761673697566313982598179098851923e-13,5.02556185855897279446370935012339277e-13
misc/bp_800,3.54446955242067810579642459835314028e-13,3.53048778769474792127581240317227089e-13,2.29531840342983053518990266430604685e-11
misc/brainpc2,-Inf,-Inf,-Inf
misc/bratu3d,1.37909431011722290992868528907663664e+00,1.32497387623475324399188040131447333e+00,1.33960158589225781729724254476793216e+00
misc/bwm200,4.90270450863199675544630528289930533e-12,4.83721197619126090022728958231139739e-12,1.98692080443728649437957420529462526e-10
misc/bwm2000,-Inf,-Inf,-Inf
misc/c-18,4.74929199257148386034291615859940178e-13,3.67894924844619528814368444818773495e-13,5.28071789917434126336204689126314840e-11
misc/c-19,2.63126502332428920509644163912902387e-13,3.68073639209749971445201331174153933e-13,2.28121181988040883249908190703926624e-11
misc/c-20,5.20317485568253163667006720157472994e-13,5.00782649562772097563815445294009798e-13,2.47106280284603934634670179288907377e-12
misc/c-21,4.40340020562437458724545450174007755e-13,4.19889550087526088760987454695513220e-13,1.65014920401427178872881392162060495e-12
misc/c-22,6.28154879544953727616316286833168142e-13,5.59056441995665765500399106871391347e-13,5.66933934390030932609802632378972770e-10
misc/c-23,6.00647279984067445801998227346949127e-13,5.73960870716504256486574233196283674e-13,7.73512859803504145549395861249726169e-13
misc/c-24,4.23232974660434864404948515662187119e-13,5.52353050189066736609357352712033037e-13,3.51824608623821471429254258389018031e-12
misc/c-25,3.61343686393196283833291301586933944e-13,3.58039152165931913838173593437300515e-13,2.38496118482675762455961447993818214e-12
misc/c-26,3.53143034423133075039908692339656229e-13,3.63387739263197633435813610392941783e-13,4.30396619068284095686317491067017040e-11
misc/c-27,5.84567211251453184196500807965725678e-13,5.17992532280831766628134560982612747e-13,1.21760149328350562686801196673224643e-09
misc/c-28,1.18065649494519524018773987825239102e-12,3.55246497631910282750542606249914973e-13,1.85791227567678857178843888275533554e-07
misc/c-29,3.93609000410738105092423950260279599e-13,3.99846351088813259322509437016136314e-13,4.01186438398081198688943771150404110e-13
misc/c-30,1.38179947052789150266122771543963671e-12,1.19334926459690451260121013889066235e-12,3.44014922435837758243266176950384454e-09
misc/c-31,1.67669769296691524431606434889870460e-13,1.82888939171590605036274615076162450e-13,1.05593525739066810367298876908408073e-12
misc/c-32,1.17187403914955428156710910430872350e+00,1.03689651850359367290589089221222927e+00,1.09374670694597676318191429619020876e+00
misc/c-33,6.76560236731643637359900435407680891e-13,7.07614555994309151019795319424896134e-13,2.44683722176621344696458199593576502e-11
misc/c-34,7.98194877198341351503871378504381123e-13,1.97594005633461485258385942972922749e-13,3.46980536310436551505107244213527252e-12
misc/c-35,1.95550138019486816503287204857958381e-13,1.84540962387864981790594055666067263e-13,4.71235036256987041885567257323633716e-13
misc/c-36,3.79255166508013051417537615979283073e-13,3.70903506231186733364831006711453028e-13,4.64429009868411558747119173908712776e-11
misc/c-37,3.45755054818433976464393453681598019e-13,2.91323368977278468787143803493029598e-13,5.38559666063671415280138161311395032e-13
misc/c-38,3.59453436708566160739076322961824002e-13,4.73143421555915384191140626324318326e-13,3.07366171893384252646859083804008534e-08
misc/c-39,9.46795129196912083475560316106425418e-13,5.94691994276284579632792967438059251e-13,1.56577233190378128307551564513537244e-10
misc/c-40,1.00260368208421285357052443410606995e+00,9.23689782005884020617154192240021029e-01,9.51730933070847575660264157717338352e-01
misc/c-41,1.61484600424376770745945989450171570e-13,2.13911983611399569282569789266106779e-13,1.56107819629856150853262601474652477e-10
misc/c-42,9.42082138911327523277986133748175127e-14,3.79242425205686796518214523268863661e-13,7.31634630829876937674043967353690872e-12
misc/c-43,-Inf,-Inf,-Inf
misc/c-44,8.09020528636017275369657349094904621e-13,4.40758916562936526404137300934356304e-13,2.07912259140297318809842153046455609e-12
misc/c-45,-Inf,-Inf,-Inf
misc/ca-CondMat,1.11232668962519507347379466336860793e+00,9.14810703383830094148019514979901525e-01,9.30951694155466127287604813294617190e-01
misc/ca-GrQc,8.96413626932069491611767706090303231e-01,6.81164654166514556481066757765457369e-01,6.67750584434329516560347052579510523e-01
misc/ca-HepPh,8.62531120755975728866143386854822896e-01,6.84883974356534108654119866513917470e-01,8.26895820876438083704887701184703822e-01
misc/ca-HepTh,6.41960722808362722448140786109546344e-01,3.82037567549929521915702016684702284e-01,3.50309667664235104880249567085153486e-01
misc/ca-opsahl-collaboration,1.28631187768373464143270738919177943e-11,1.10519050778672813129077813376217787e-11,2.76979630750369058662368336358642474e-09
misc/cage,1.33473485950188643604459130693280465e+00,1.29384920558286325237866663699148268e+00,1.28701968118492554648261058260894959e+00
misc/cage5,4.41966616374272796186350165365521971e-13,4.40468012385941506759013373049442119e-13,1.16236865022055320000827708741652563e-12
misc/cage6,1.83005607464038182712027445314660224e-12,1.38006447185275871094992080316872303e-12,7.87474188235365538220300748645461067e-12
misc/cage7,5.76103633939523373575991822269244966e-13,4.27198650730417713811325646882654414e-13,2.51243722971495471010906388773722367e-09
misc/cage8,2.46757418281760939280397117699781514e-12,2.43458570016773350257547339475797055e-12,7.32921305786126520215026837304192120e-08
misc/cage9,6.70169535575000704488416439045178645e-13,5.77989405029202460406889690545840170e-13,3.21324358769105072137890852424910003e-11
misc/can_1054,8.89254050679896119943108711576613166e-12,8.52153955282620750399323225093965257e-12,6.04656923592841240059129190159333645e-10
misc/can_1072,1.32390406378317431144674569254302043e-11,1.32076992732843806097549364915856883e-11,9.69408277696375512148743867991961998e-10
misc/can_144,1.29126140757414091361092640361785065e-03,1.73236896161095108409417097119439988e-03,1.23966361721076016830661149171287335e-03
misc/can_161,6.27620567623904031610358862449682926e-04,1.75153975753981914090161992970535987e-03,6.41418793181264497147780245669894975e-11
misc/can_187,1.81797683213588085899167574726737107e-12,1.69446254582003542691886097074762611e-12,3.44745461978976515343514672228231244e-10
misc/can_229,1.37453970253971403186584989857074965e-03,1.16377158118585379209675661224870583e-03,1.01077937536151237852501428071319765e-03
misc/can_24,5.97562385069397502989931827616971971e-14,8.25046825142172347145932046445242166e-16,2.34616327174919150991091539444873358e-15
misc/can_256,5.89420177017090305141254485158142722e-12,5.87748871924939908320801655527130238e-12,1.42273425841840190482023137130940986e-11
misc/can_268,7.55154191158019084263127908572014379e-12,7.49587103852518673006253553852965339e-12,7.52445741946245608172725238000249007e-12
misc/can_292,4.67112563073484511639662248806250538e-12,4.58577282448907620786891680466056897e-12,8.22819114244120839657791693555977822e-12
misc/can_445,8.27235318352638619174986830664825556e-12,8.20058535747272937605459471398233476e-12,3.15392644595240435792855817656086415e-11
misc/can_61,2.45104314515126949325028347459458789e-12,2.38131374783695862780564710114765549e-12,1.08823549445673949385382618325420777e-11
misc/can_62,1.01417908288548096438337494489658561e-12,1.00777051858233326401452923698306083e-12,1.01781767784080496864435784919440207e-12
misc/can_634,9.55398710291896667771273234519015686e-12,9.52416360253598443660106049333156067e-12,1.84615642398344756227256546980643636e-11
misc/can_715,5.33034354383560281888458302249472661e-12,5.04641785590180870767856893857989515e-12,6.95225792466251895944839535214096598e-12
misc/can_73,3.49720606938655853326758851191656818e-02,6.93165339291699673785217295113082401e-03,6.93724910116332750955036863525234458e-03
misc/can_838,1.23419958529676167921980082723435731e-11,1.16294608652660393461391048382850901e-11,3.82677503524955713647994793187796120e-07
misc/can_96,7.98498641179622785151215739192516241e-04,8.00573081088932552667327696383550389e-06,9.40392482440928278729512361227585040e-13
misc/car4,-Inf,-Inf,-Inf
misc/cari,1.22159315695390331521239775015158440e+00,1.17838540890690624195874278871347651e+00,1.18920408895437614844595092771441635e+00
misc/case9,1.23425985803786111767564952401193668e+00,1.20413037929196798029249653554524452e+00,1.16918197715503588014931674013628902e+00
misc/cat_ears_2_1,7.73941021869803332936744506382228529e-13,7.67915466588741377610077443994325780e-13,7.82532100558795042828385714193318772e-13
misc/cat_ears_2_4,6.24263908622875587694792950390493015e-12,6.21827281110458173269529162073654993e-12,6.32119400364773656243108715173197339e-12
misc/cat_ears_3_1,1.47001092546769570154330341355138907e-12,1.42684307668342254960685895541047940e-12,2.11332552779576786540079716788627282e-12
misc/cat_ears_3_4,1.07087041903161753582886802166637547e-11,1.06430755527885492417796933190376401e-11,2.51942079153510086625851269747013300e-10
misc/cat_ears_4_1,5.06791307451187666185197492850568528e-12,5.03108396729421548023713996265670429e-12,5.08445965147675666128092319705778808e-12
misc/cat_ears_4_4,1.79747748752350295736349370477856491e-11,1.65406871172651536981630389149018800e-11,5.44816100201874828453478103381523253e-10
misc/cavity01,-Inf,-Inf,-Inf
misc/cavity02,-Inf,-Inf,-Inf
misc/cavity03,-Inf,-Inf,-Inf
misc/cavity04,4.67574343225405628729421684661036776e-01,4.26836144251464834475189801245688549e-01,4.04081306558153107502209846282965949e-01
misc/cavity05,-Inf,-Inf,-Inf
misc/cavity06,-Inf,-Inf,-Inf
misc/cavity07,1.32975066732749960462613723469079947e-13,1.00238388186064138135293327280950764e-13,1.64295052923586272883358277072925937e-13
misc/cavity08,-Inf,-Inf,-Inf
misc/cavity09,4.30611912791187535060985003662644610e-13,4.14193401559176730239089635408940135e-13,4.31724507132510513652445397766797225e-13
misc/cavity10,-Inf,-Inf,-Inf
misc/cca,-Inf,-Inf,-Inf
misc/ccc,-Inf,-Inf,-Inf
misc/cdde1,7.82895324291448915379336914154709279e-01,7.54384309390826100204241479112253942e-01,7.71147519566992711297860528259484517e-01
misc/cdde2,7.82895324291448915379336914154709279e-01,7.54384309390826100204241479112253942e-01,7.71147519566992711297860528259484517e-01
misc/cdde3,7.43524507892743286552870535786805325e-01,7.84552391750893455139607373790922737e-01,7.85733941515490201430379871135847734e-01
misc/cdde4,7.43524507892743286552870535786805325e-01,7.84552391750893455139607373790922737e-01,7.85733941515490201430379871135847734e-01
misc/cdde5,7.41782882848219743295681903984908765e-01,7.48479667021823530645004243157919312e-01,8.01077120656996605861787624952508559e-01
misc/cdde6,7.41782882848219743295681903984908765e-01,7.48479667021823530645004243157919312e-01,8.01077120656996605861787624952508559e-01
misc/cegb2802,6.82246991487082008494963581154323065e-12,6.28964187871778059917946811570533984e-12,4.17962667610663228656729567547182607e-10
misc/cegb2919,9.62653560964063910899528641716222740e-12,6.29877545949218150474281369224668701e-12,5.54433729933494213054991096585744248e-11
misc/cegb3024,1.85983654314094314578958275900588337e-11,1.78680669656362858382915422426211047e-11,5.37415298244456710817533288571647642e-10
misc/cegb3306,2.56129790088768675589795236671802918e-12,2.54493970032345791239353003982262578e-12,2.54636824348776838440173645500631065e-12
misc/celegans_metabolic,4.99537616505779639018988143955793771e-01,4.59676333872673898306992904848933955e-01,4.66663350834033481682099219074988477e-01
misc/celegansneural,2.06608246364962512065570928693067709e-12,2.05292501750839626658367126083318060e-12,2.32622855953682629427553364944109733e-12
misc/cell1,-Inf,-Inf,-Inf
misc/cell2,-Inf,-Inf,-Inf
misc/cep1,1.28589554656211781909428400295326863e+00,1.21914862717454598776363920422196319e+00,1.20188156353457480278118961044471122e+00
misc/cfinder-google,1.14384303086173522447610835032120622e-11,9.92380425756807646721147551390026818e-12,6.54954837958605260505412144624573879e-10
misc/ch,1.83955825533875605741089387216946215e-12,1.82687485726876379493796284266720285e-12,2.27560506273638481214609294533284485e-12
misc/ch3-3-b1,1.16405008968334349200555500451598347e+00,1.04799740888688358658280486699801113e+00,1.04516011654993357078240491263119779e+00
misc/ch3-3-b2,9.69465874850868860344401796514252077e-01,1.03281097376838448872801806873679169e+00,1.16972405637708180153731716716213694e+00
misc/ch4-4-b1,1.21646462008998221359896397080628061e+00,1.24592355867890203805732904952879363e+00,1.22141767682073618912366694103564903e+00
misc/ch4-4-b2,1.00487996287229429237649482342670349e+00,1.09015995285367734539002612531289382e+00,1.07871708680900027695974230804626766e+00
misc/ch4-4-b3,4.11675063222863863237460808520884982e-14,1.28487328974234771847871985277297315e-15,9.39559336931299041261514748304827565e-05
misc/ch5-5-b1,1.26845336364208039583995028233389426e+00,1.26701035953994673164327069330677880e+00,1.25592155762935907437069028668641116e+00
misc/ch5-5-b2,3.39071072382494917711172727667226931e-13,3.38248793404538069806822156242762829e-13,3.39282580182960391474353611485789056e-13
misc/ch5-5-b3,2.08045848014463869308489631433569071e-12,1.39584892439035834344167649233471618e-12,1.42492855559389974642901276401848576e-12
misc/ch5-5-b4,1.26248993692830564505573085272166730e+00,1.28116372114268251187463072243573629e+00,1.26148005924530751308239663777222962e+00
misc/ch6-6-b1,1.31015570594156434446067737843210323e+00,1.29174676383373808882768921217245306e+00,1.25360919162087537317963621505730635e+00
misc/ch6-6-b2,8.01062012441433959039240904730451110e-13,7.79873428410151876105782690090818177e-13,1.32822978965428620698194935591331514e-12
misc/ch6-6-b3,9.44447756180599262284370121675396194e-13,9.33130156092236300710419433710634873e-13,1.45821233624106252392277406644863155e-12
misc/ch6-6-b4,1.45461531451555258095402958411555196e-12,1.40965101290748889863287005673349039e-12,2.55424457230638799520297562579167783e-12
misc/ch6-6-b5,3.36312363767714657459524847723128373e-05,3.15083919612101730459426328146909745e-12,2.51052677920607380813867042260214629e-06
misc/ch7-6-b1,1.32605734407494867200801165344760668e+00,1.32389924326375421169015972506579274e+00,1.25500349856622457772805691844137170e+00
misc/ch7-6-b2,1.00818591285956089387142792373778025e-12,1.00123113963580233408876022706361697e-12,1.50281476326096061144659039653864523e-12
misc/ch7-6-b3,2.32337784578991967268826718792799202e-12,2.31494583932640898413117206860201139e-12,2.32054991438844005491088094673377818e-12
misc/ch7-6-b4,3.15108896517609482285833237083647110e-12,3.11607566373148811819025876986190964e-12,1.75381989641065168316233549488187588e-11
misc/ch7-6-b5,8.68721043736027704818299604206923213e-12,8.43188302481786299302116298834224588e-12,1.80935045782753222886656193416775912e-10
misc/ch7-7-b1,1.29525171758571050523331344473008259e+00,1.28806555482583414455052247384042321e+00,1.32806904707828808791854455869890455e+00
misc/ch7-7-b2,1.69544607640042425070167738095000710e-12,1.67553435426832291169701572094987314e-12,1.69575355391038395969003263605728015e-12
misc/ch7-8-b1,1.35541626752372833211632493542265361e+00,1.36680463257141474311130747074263035e+00,1.27595870097820913548446471132326503e+00
misc/ch7-8-b2,5.04135473755336329801437932103276408e-13,8.44885915446249223991151878378789059e-13,1.02941200177370606464117139494731777e-10
misc/ch7-9-b1,1.30941866525244877413982634538895122e+00,1.30264252009114822852246022009328562e+00,1.28473446495267394151753220217842019e+00
misc/ch7-9-b2,1.59207769408888319309356276334287188e-12,1.59044348306769240828627501118124630e-12,3.69469059944139933299418414639370397e-12
misc/ch8-8-b1,1.28579047615158717291207397772906906e+00,1.26027635814104750412125788334762517e+00,1.28815133608290210510717773022054659e+00
misc/ch8-8-b2,1.82226215803372147870393597625994077e-12,1.77572096894707121924783131815408460e-12,1.80004680126525080996834794306222032e-12
misc/chesapeake,3.60894242761649615733534979853200151e-13,3.57308756048904475609104442368440685e-13,3.75790436458198257494603118942388049e-13
misc/circuit204,-Inf,-Inf,-Inf
misc/circuit_1,-Inf,-Inf,-Inf
misc/circuit_2,-Inf,-Inf,-Inf
misc/circuit_3,-Inf,-Inf,-Inf
misc/cis-n4c6-b1,1.24866322068041688840015119837191570e+00,1.21956309114214844127694365652845110e+00,1.27851340377484209447488822521566937e+00
misc/cis-n4c6-b13,7.59506055328539620518692721219856844e-12,7.51764288524967776158094096675454379e-12,1.59034417154636250289654826418385989e-11
misc/cis-n4c6-b14,2.36104546822237767481253545200720131e-12,2.35382461346012932077936969213733123e-12,2.36192331075161856684412500147308013e-12
misc/cis-n4c6-b15,1.92517942171262744770536307343487457e-12,1.91816919468892266082685100473516139e-12,5.50672146212339542133982309648718401e-10
misc/cis-n4c6-b2,3.13680515628958813142994267924096494e-15,7.15509395199255416157258636355892408e-16,6.57808057987899406309801033348252545e-16
misc/cis-n4c6-b3,8.74363817424010236146174431051195910e-13,7.00726476285085144375044397161204859e-13,1.18960026777247625783423952463373867e-12
misc/cis-n4c6-b4,3.07548367539208113394455513285942552e-12,3.06679536872924042511176519181426124e-12,3.10920560560269115579551721789236092e-12
misc/ck104,2.52231243147323516430259948790356352e-10,7.49788571707083985410170726946578413e-12,2.58988265211925890053617123087096722e-07
misc/ck400,-Inf,-Inf,-Inf
misc/ck656,-Inf,-Inf,-Inf
misc/co5,2.55009001024594301082351936900194766e-07,4.64644707287915895186382890293925637e-08,8.87748435009288314539734169679400991e-07
misc/co9,-Inf,-Inf,-Inf
misc/coater1,7.14340491448540240723140038560988646e-12,7.02861014928396088307449522878492281e-12,1.40253511442222248957463207603918520e-11
misc/commanche_dual,1.97103719309278606847953176079069836e-11,1.58191485233582924636094117675273924e-11,2.59046266785680506370258492140013242e-06
misc/complex,9.32441257590664892353949613358355042e-13,7.30962009863797181982138703965677123e-13,6.25101136038686281593890787652936912e-08
misc/cond-mat,1.29276759701650690101320853316468075e+00,1.28685528505706221188691570358243656e+00,1.27914999632891288264770298166258931e+00
misc/contiguous-usa,6.40234447938061498030476443132635491e-13,2.71874258627724854799363882053258531e-13,2.12668959598345013622744882262710074e-12
misc/copter1,6.64785289678817639258448531806617269e-11,5.83067952341151158031569252242984180e-11,1.01709155451049156017659765176053450e-05
misc/cora_agm_fcl_aid,7.01870551594762715503774566521998405e-01,6.99802706580809725441769329239624492e-01,6.46336479729815143618108844326491047e-01
misc/cora_subelj,1.48000159929652544148094542165632795e-11,1.47136127400398026123009524268319084e-11,5.54829525243744010422962218921219456e-11
misc/cq5,1.24622585554869453229981335408247504e-10,1.36699396773621517130859632432074807e-11,7.96419982705520975208814449009641840e-07
misc/cq9,2.98289954806523177858277980162157784e-07,7.28627398028834625937441367946920048e-08,1.55611886127720553743818379979521774e-01
misc/cr42,2.30359300108530780540763199808481264e-13,2.29579677439108569896537005662483608e-13,2.66572272027361709694217733418863582e-13
misc/crack,1.85699564815624286565478304492835192e-11,1.22249042998897303741826677927374584e-11,1.82485749153166703838738401050862709e-10
misc/crack_dual,-Inf,-Inf,-Inf
misc/crew1,2.53185106222153602450543709564673220e-12,2.43560929301367401956239110294911638e-12,9.09767535333777874205814577102700562e-09
misc/cryg2500,6.72420718263838110802949609550101122e-13,6.62108494982304543220303317014386268e-13,7.14939713059655944312226752458914976e-13
misc/crystm01,-Inf,-Inf,-Inf
misc/cs4,4.16577403709916490076038356039425739e-11,3.98411688093805733545212008014221288e-11,7.35699974273883764584171803360166206e-09
misc/cti,4.33550036171915468071153159191197179e-11,4.05323700714701090697553690578531629e-11,1.57343649096479458508792277613757416e-05
misc/curtis54,1.44223835253635293961478277145975178e-12,1.23307240536203230865844036439442568e-12,1.66883046479218828209734146565901533e-12
misc/cvxqp3,1.99211172061562274283164214681932429e-11,1.98418042608647310184729797629205753e-11,4.42098211836995479001767603471653802e-11
misc/d_dyn,3.17415073700406416638874292897568099e-13,3.59648208701042691334023822788253105e-13,2.25765506676631454736784666892200824e-11
misc/d_dyn1,5.88510084225277254502136133515332153e-11,2.91432528759281274970702851094985344e-12,3.43346764680497527536669076746470177e-09
misc/d_ss,4.18391392734350625245640079007205711e-13,3.44958169342232694530771708052751556e-13,5.38820822386075481887863148186478059e-11
misc/dano3mip,2.67334881885395988435970221182098507e-12,1.41952573322613206705851892351041822e-12,6.04865463126105828131749730062688407e-07
misc/data,1.50757478813055844129410697046724355e-11,1.41200628611406374375317602957238788e-11,1.63986741386120328447540686275995767e-11
misc/dblp-cite,5.71504538458756487630050246686268990e-01,4.52869897826264264817367382911249741e-01,4.71078192169867384492988084324914591e-01
misc/de063155,4.16757446349622498657699711976784946e-13,3.53401011986306054246329840568102407e-13,2.10135603836179008514807849426785692e-11
misc/de063157,2.17004508477193549573050786219738917e-10,2.26014819073117825484474967584535066e-11,2.30687250932248295736310258040146797e-09
misc/de080285,9.17015084748385757516699245238849941e-06,9.99274522621563892167227679134537053e-07,2.74071866617287525312294218816129793e-04
misc/delaunay_n10,4.21405205624682430643553989929262464e-11,3.96998501625352236055546011015195114e-11,1.17950143874001763528091703276327119e-08
misc/delaunay_n11,-Inf,-Inf,-Inf
misc/delaunay_n12,-Inf,-Inf,-Inf
misc/delaunay_n13,-Inf,-Inf,-Inf
misc/delaunay_n14,-Inf,-Inf,-Inf
misc/delaunay_n15,-Inf,-Inf,-Inf
misc/delf,2.79965320899775670142313892137504750e-04,1.07682690274530255994049134134105001e-04,6.15984268885890838891731121384988984e-03
misc/deter0,5.26246451585062071374190402132198553e-13,5.22251698140620497150998019550452923e-13,2.23438966443640204465747626382693464e-12
misc/deter1,1.00216784396816389830182022711299177e-12,1.00147310184902696083398454941962543e-12,1.01212168270454862399021727135492316e-12
misc/deter2,2.89205859043011406941670380329578788e-11,7.16637920485781717603767842970999056e-13,1.20742094140700822931214236855753243e-11
misc/deter3,6.81681372424173942389836553455292301e-13,6.80340394820852821923004085344576201e-13,6.96250290957802195899556774114122217e-13
misc/deter4,4.90363713205264860060869711522698562e-13,3.07304069876573997471653172204696699e-13,2.23212993054986359266963735506495595e-11
misc/deter5,3.06243696863794700411838774284377025e-13,3.00152007679507138883838364155018319e-13,3.22779389535528424868501192336120376e-13
misc/deter6,1.02848875888797715815311951793385717e-12,3.91531600721677072753466177651695768e-13,3.05129141300084878712543432977286449e-12
misc/deter7,1.35830169584292048735517810595661581e-13,1.20148127461514103363316302346923419e-13,6.29840213974574575632034207391513216e-10
misc/deter8,5.28364339776471951277366660608598096e-13,4.61894754977853899599673349430128590e-13,1.33204764500815490844095815547024740e-12
misc/df2177,1.67698121923107207699062897784750606e-11,2.80656861928909323607167415817212663e-12,2.57289652476356467269724098354389225e-06
misc/diag,1.06901372273939976415828511743610012e-10,9.78255689186117160569920959199149206e-11,1.12914498927811940675348411084981220e-05
misc/dictionary28,-Inf,-Inf,-Inf
misc/divorce,1.84722145031275019452723407793622797e-01,3.73781783163044392556662180520032263e-01,6.48252940816048473774765706869879938e-02
misc/dolphins,6.15061727072690938068539174132845881e-13,5.93960953939620889324005727227913790e-13,6.58458879987755357089909592954239175e-13
misc/dtoc,1.34016207588654610277755014433896765e+00,1.33797295509453754748653809273102042e+00,1.33684303157174796406293277093818164e+00
misc/dw1024,1.51511948695932527898371175034154851e-12,1.42034265624561891382598603466020264e-12,1.58003196027080698120982786490802591e-12
misc/dw2048,1.51511948695932527898371175034154851e-12,1.42034265624561891382598603466020264e-12,1.58003196027080698120982786490802591e-12
misc/dw256A,1.09459967365188562013696048122653064e+00,9.97795885792532885221600505050017272e-01,1.10890545272607433837648713222127984e+00
misc/dw256B,2.03706740520210251992200940955216555e-12,2.03552129389815832324835501606216673e-12,2.03555522833135639301781059561841959e-12
misc/dw4096,3.73285420795725310851213941040090214e-01,3.56117233979186010177105723909994702e-01,4.96776619168369026947549792540168119e-01
misc/dw8192,3.73285420795725310851213941040090214e-01,3.56117233979186010177105723909994702e-01,4.96776619168369026947549792540168119e-01
misc/dwa512,1.09459967365188562013696048122653064e+00,9.97795885792532885221600505050017272e-01,1.10890545272607433837648713222127984e+00
misc/dwt_1005,3.44158596501071905612508802877817343e-04,3.10789455214806570451150675534669610e-04,3.00857392503956799628023888067656619e-04
misc/dwt_1007,1.77676825902145674421281056774682717e-11,1.49313936334705436729263947160806571e-11,2.28853164834939788974071967875339714e-08
misc/dwt_1242,2.04733248884844178678233986809187151e-11,1.94098317361606618246186075767094304e-11,6.75566516734346414948214794462210134e-09
misc/dwt_162,7.57056885623574557410679524414506893e-12,5.09555562960598842060120884079248948e-12,2.15968802211370877148190576441337526e-10
misc/dwt_193,3.62295136923997587984350201363243768e-12,3.58589657853324133281868084819054556e-12,2.25579076404887465869251832343551350e-11
misc/dwt_198,8.52284046694575868639910705516776633e-01,8.31610505486969003154838981103643476e-01,8.40514997369550062983368634735283157e-01
misc/dwt_209,4.94098657621874145957237007096346258e-12,4.92597557578461051546734019605697133e-12,4.92951697837050748297023807647457469e-12
misc/dwt_221,4.36954919432806646474867028006905074e-12,4.31594560840729049087326926412383381e-12,5.47633995267473941841044338321795421e-12
misc/dwt_234,2.77436914316859303012987387259133660e-12,2.69194329204077425757856801620519408e-12,4.17028248579444270932928622701151160e-12
misc/dwt_245,4.76761060068086464527175273319628615e-12,4.39258123832434334900010211302743746e-12,4.48309802104173269871631198129408361e-12
misc/dwt_2680,2.12253399722099814827363730526849768e-11,2.11487346901798529408970914880319823e-11,9.41250065644130829356883427689141604e-10
misc/dwt_307,6.33920745514976619014916776863460646e-12,5.44391639446094564611319581861385751e-12,3.29943965812794835131598649816444230e-11
misc/dwt_310,6.67628406821914482341844378950227529e-12,6.53199660810744792676667775320895239e-12,8.06064906127728482793384876695092471e-12
misc/dwt_346,2.28997909951364445682936378999561734e-12,2.26092205876734588687791167709069789e-12,2.37829659626530014881639875187348721e-12
misc/dwt_361,5.26274285921868707033976306115449382e-12,4.97514307952950586097273303900062422e-12,2.05188382772392751266429648908517028e-11
misc/dwt_419,8.70404194175118077350059872860953677e-12,7.13002728961643311618708242417392404e-12,9.29518842883685618797433067299053386e-10
misc/dwt_492,1.02217553211675794920434333248084170e-11,1.01453708764045224406705237504472824e-11,4.98238092616372820532268435623685620e-09
misc/dwt_503,8.25816692997265322098223934506656081e-12,8.22239056700622763394491229249110475e-12,2.87013838023420347891823195770598501e-11
misc/dwt_512,4.38531287065145795105424406753241423e-12,4.38085551109377659029405718272287553e-12,4.38408875045812677178341510725141493e-12
misc/dwt_59,9.96888437737099857882327875510853420e-13,9.83793697454762809936759224384878125e-13,9.97318186592572852866177763070918700e-13
misc/dwt_592,1.01710388846117735650024232445095540e-11,1.00618937277186986937997717945090605e-11,2.61940940683524869719483687744125622e-10
misc/dwt_607,1.46010000698726946810133531904813727e-01,3.31718181518707333454659458321705651e-01,2.02645399023630218382178536277234844e-01
misc/dwt_66,1.50668319017955987038942208982463435e-11,1.10541068906163008222143536032800482e-12,6.06387999502821059815928977304324782e-06
misc/dwt_72,2.06705080667806347187827434711389340e-12,2.05132024263474441266543239439611144e-12,2.12588308096824382381842384005656629e-12
misc/dwt_758,1.05379204793752784273453267893137944e-11,1.04584312974045607820842802554336354e-11,1.17686500342569780648164098667881741e-11
misc/dwt_869,1.14129154657063217979781564680096630e-11,1.13921415766293523055104241760576787e-11,1.13982216010713832293649184027688673e-11
misc/dwt_87,1.87747680615365696455998965990350064e-12,1.84250215873677191179159629547391369e-12,1.88964126635308121835925000798572380e-12
misc/dwt_878,1.41824832758930640036671398805854923e-11,1.35838009434339284396702255142145942e-11,8.52095197198989377373496314273175941e-07
misc/dwt_918,1.05007255656022130845909133033568071e-11,9.57914124465878285072518167870540676e-12,3.45342614208501131398344310100382552e-09
misc/dwt_992,7.53626924647164006862189908583899293e-12,7.07321427173442917287389637701206439e-12,4.97821315174426903103637528532021967e-09
misc/eco-foodweb-baydry,2.22386437424199970424566566766997221e-12,2.27753594471648139092901373097277540e-12,2.32946942860010049187246338969303019e-12
misc/eco-foodweb-baywet,8.74795046107178248960014423238286914e-13,7.69998220209261561222939046977616054e-13,2.14983033782332786700482534829209332e-10
misc/ego-facebook,5.08625438896093112106797967530627742e-13,5.92439265536612432045725158133157504e-14,1.25658144136496982101326612410269317e-12
misc/ego-gplus,1.82044453775292275703456592138930152e-01,4.61444492550884789322435300033854091e-02,9.25334303232097670160533244447980621e-02
misc/ego-twitter,-Inf,-Inf,-Inf
misc/email,3.80765556283705653485732343065827548e-12,3.77078925382996553853463802337488390e-12,6.59909904199452978337406582639318707e-12
misc/epb0,-Inf,-Inf,-Inf
misc/eris1176,9.05982425502179469556976418352416456e-11,4.12577021606057540788782804521370577e-11,1.91464214454527528694684456040501178e-07
misc/escorts,6.06737998109229671915061327636986758e-12,5.95254945201916416152818701903680801e-12,1.23821797198547197245338380511576252e-08
misc/eurqsa,-Inf,-Inf,-Inf
misc/ex10,-Inf,-Inf,-Inf
misc/ex10hs,-Inf,-Inf,-Inf
misc/ex12,2.57938109160975022933741120993047578e-13,2.56321975906889605647191471761767760e-13,5.30913924799203754365738796991547253e-13
misc/ex13,-Inf,-Inf,-Inf
misc/ex14,4.49292774882908873340203373269076344e-13,4.47151290566152897012744460293009791e-13,8.87633950330548131208454205846147654e-13
misc/ex15,-Inf,-Inf,-Inf
misc/ex20,5.92139309582950224201577861794279253e-13,5.51523456709550354669791749290848366e-13,3.21720680629808829938409413271367010e-12
misc/ex21,2.00675863201859697639859094569250008e-13,2.00507380819188955122236035142158531e-13,2.01659876344249539673473706297920670e-13
misc/ex22,3.94028840541987756459174202094393488e-13,3.89592077915242455525816898080169384e-13,6.17102502783102785537279379469470399e-13
misc/ex23,6.62544718626998559367536190368601767e-13,5.15611014820810399879995044253871069e-13,2.70131597703854145841788034398102058e-12
misc/ex24,2.39760996760801455251848130888652817e-13,2.22868520564690477514659069250279881e-13,4.25830083600784534224050472384474323e-12
misc/ex25,2.93158208159874915411785613281824233e-13,2.89346657943064677569639776227278879e-13,3.00612050547581056313851111798566871e-13
misc/ex27,-Inf,-Inf,-Inf
misc/ex29,-Inf,-Inf,-Inf
misc/ex3,-Inf,-Inf,-Inf
misc/ex32,-Inf,-Inf,-Inf
misc/ex33,-Inf,-Inf,-Inf
misc/ex36,-Inf,-Inf,-Inf
misc/ex3sta1,-Inf,-Inf,-Inf
misc/ex7,-Inf,-Inf,-Inf
misc/ex9,-Inf,-Inf,-Inf
misc/extr1,7.97556729680080497148482439195323603e-14,7.17025315553572567898286202575812848e-14,-Inf
misc/extr1b,9.43081492694371538237693866293349752e-13,-Inf,-Inf
misc/farm,1.47796190198864025591239356263853936e-01,2.78439134414082845581884434000172778e-02,2.47167702036880676369646417953236026e-01
misc/fd12,3.04178317786895150256274264338948363e-13,1.30307708196683957245608119187574442e-13,4.84353615592338656495454217997077554e-12
misc/fd15,2.20337215864668784104246953278929776e-13,2.19186455821678465235905213549527215e-13,5.88164031572638922290434959786332633e-13
misc/fd18,5.39139015093771780908501913200028537e-14,5.59372464271582272734024356803387246e-14,2.12985623040462239578725499262472226e-12
misc/fe_4elt2,1.26386246053238764987741091685546468e-09,5.03128674818190918092579019575209178e-11,3.40137213949872416671597875114792666e-07
misc/fe_body,1.79616903996676524808921462863994369e-03,1.10984592273394971041833482202384566e-03,1.31347928070124177186483055038224500e-02
misc/fe_sphere,-Inf,-Inf,-Inf
misc/filter2D,2.93065517020896470205049981764734937e-13,2.90349749953760927991540357132357086e-13,9.76149260228254948102012224295059685e-09
misc/finance256,-Inf,-Inf,-Inf
misc/flower_4_1,2.81030017014165328314215540990827700e-12,2.69067749004264292736223187725532885e-12,3.80195359100164205096883601120388328e-12
misc/flower_4_4,1.11168594037984804841606138809845444e-11,1.10987041510177023027919398228387771e-11,1.89825530769462896734116522968159263e-10
misc/flower_5_1,3.57603986854387741995185720616652349e-12,3.49678717828295321077328210789470580e-12,9.14158807354033238112327399056125286e-12
misc/flower_5_4,1.11376252378900443340930237154620416e-11,1.10648869071981080012269724383344661e-11,5.68512294120011857773039763371699700e-10
misc/flower_7_1,5.57080366188331053889859397438390144e-12,5.52117144637879795113737814370407069e-12,5.55598964060017944257873269326953798e-12
misc/flower_8_1,6.11795576893753540588068456165651975e-12,6.01428036685554182007121007114720394e-12,6.02353919184208016393661414539792458e-12
misc/flowmeter0,3.75997142887307490578671386206636560e-12,3.75010758691737038817832674088670719e-12,4.74939588624793596057507577181894560e-08
misc/foldoc,3.45907902981684386168302605464300350e-11,3.30427007491101352838884706243230153e-11,5.32244703251840860647375543664025462e-08
misc/fome11,2.92283370681600069663775893592297752e-12,2.79341592161024889242509823676335648e-12,3.40671249999588259870178964565877337e-12
misc/foodweb-baydry,2.22386437424199970424566566766997221e-12,2.27753594471648139092901373097277540e-12,2.32946942860010049187246338969303019e-12
misc/foodweb-baywet,8.74795046107178248960014423238286914e-13,7.69998220209261561222939046977616054e-13,2.14983033782332786700482534829209332e-10
misc/football,1.02515269595093544277944669818245935e-12,1.02461487331037538032854927628543627e-12,1.02832910458746342108819051191100213e-12
misc/ford1,-Inf,-Inf,-Inf
misc/fpga_dcop_01,-Inf,-Inf,-Inf
misc/fpga_dcop_02,-Inf,-Inf,-Inf
misc/fpga_dcop_03,-Inf,-Inf,-Inf
misc/fpga_dcop_04,-Inf,-Inf,-Inf
misc/fpga_dcop_05,-Inf,-Inf,-Inf
misc/fpga_dcop_06,-Inf,-Inf,-Inf
misc/fpga_dcop_07,-Inf,-Inf,-Inf
misc/fpga_dcop_08,-Inf,-Inf,-Inf
misc/fpga_dcop_09,-Inf,-Inf,-Inf
misc/fpga_dcop_10,-Inf,-Inf,-Inf
misc/fpga_dcop_11,-Inf,-Inf,-Inf
misc/fpga_dcop_12,-Inf,-Inf,-Inf
misc/fpga_dcop_13,-Inf,-Inf,-Inf
misc/fpga_dcop_14,1.32935373272676253130236242411629282e+00,6.94056912281698642533917009324256788e+37,1.50509603023558713395496128171793818e+37
misc/fpga_dcop_15,-Inf,-Inf,-Inf
misc/fpga_dcop_16,-Inf,-Inf,-Inf
misc/fpga_dcop_17,-Inf,-Inf,-Inf
misc/fpga_dcop_18,-Inf,-Inf,-Inf
misc/fpga_dcop_19,-Inf,-Inf,-Inf
misc/fpga_dcop_20,-Inf,-Inf,-Inf
misc/fpga_dcop_21,-Inf,-Inf,-Inf
misc/fpga_dcop_22,-Inf,-Inf,-Inf
misc/fpga_dcop_23,-Inf,-Inf,-Inf
misc/fpga_dcop_24,-Inf,-Inf,-Inf
misc/fpga_dcop_25,-Inf,-Inf,-Inf
misc/fpga_dcop_26,-Inf,-Inf,-Inf
misc/fpga_dcop_27,-Inf,-Inf,-Inf
misc/fpga_dcop_28,-Inf,-Inf,-Inf
misc/fpga_dcop_29,-Inf,-Inf,-Inf
misc/fpga_dcop_30,-Inf,-Inf,-Inf
misc/fpga_dcop_31,-Inf,-Inf,-Inf
misc/fpga_dcop_32,-Inf,-Inf,-Inf
misc/fpga_dcop_33,-Inf,-Inf,-Inf
misc/fpga_dcop_34,-Inf,-Inf,-Inf
misc/fpga_dcop_35,-Inf,-Inf,-Inf
misc/fpga_dcop_36,-Inf,-Inf,-Inf
misc/fpga_dcop_37,-Inf,-Inf,-Inf
misc/fpga_dcop_38,-Inf,-Inf,-Inf
misc/fpga_dcop_39,-Inf,-Inf,-Inf
misc/fpga_dcop_40,-Inf,-Inf,-Inf
misc/fpga_dcop_41,-Inf,-Inf,-Inf
misc/fpga_dcop_42,-Inf,-Inf,-Inf
misc/fpga_dcop_43,-Inf,-Inf,-Inf
misc/fpga_dcop_44,-Inf,-Inf,-Inf
misc/fpga_dcop_45,-Inf,-Inf,-Inf
misc/fpga_dcop_46,-Inf,-Inf,-Inf
misc/fpga_dcop_47,-Inf,-Inf,-Inf
misc/fpga_dcop_48,-Inf,-Inf,-Inf
misc/fpga_dcop_49,-Inf,-Inf,-Inf
misc/fpga_dcop_50,-Inf,-Inf,-Inf
misc/fpga_dcop_51,-Inf,-Inf,-Inf
misc/fpga_trans_01,-Inf,-Inf,-Inf
misc/fpga_trans_02,-Inf,-Inf,-Inf
misc/fs-FA,5.94562980196809995061520187303641737e-12,5.90935468960417214430821156974631670e-12,1.40428184372215133231396693254594334e-10
misc/fs-adjnoun_adj_copperfield,1.44076878111498488909008020774747427e-12,1.43330853617433202427866139897614361e-12,3.57542608322354295796250842352007851e-12
misc/fs_183_1,-Inf,-Inf,-Inf
misc/fs_183_3,-Inf,-Inf,-Inf
misc/fs_183_4,4.91475485584267669383225019178485756e-01,4.72668606642167475900187166733612133e-01,4.66614469451642587184654396983631897e-01
misc/fs_183_6,3.76287216906353521637184727760219719e-01,3.72174881034423173180314850368700804e-01,3.52888244315053915410313220685470921e-01
misc/fs_541_1,3.71602509001876376005823448876066647e-01,3.55462734564906648875765635287120718e-01,3.80480105837922720249257745185325754e-01
misc/fs_541_2,-Inf,-Inf,-Inf
misc/fs_541_3,8.13508675385779541420606919052160405e-12,5.83268349789404623819362110985735108e-12,2.34071612980577564471363125962449372e-07
misc/fs_541_4,6.47271724993229128917451654565503197e-12,3.34335138468788680333124867178388883e-12,1.08376757025404442633692654537332494e-07
misc/fs_680_1,-Inf,-Inf,-Inf
misc/fs_680_2,-Inf,-Inf,-Inf
misc/fs_680_3,-Inf,-Inf,-Inf
misc/fs_760_1,-Inf,-Inf,-Inf
misc/fs_760_2,-Inf,-Inf,-Inf
misc/fs_760_3,-Inf,-Inf,-Inf
misc/fv1,-Inf,-Inf,-Inf
misc/fv2,-Inf,-Inf,-Inf
misc/fv3,1.21753934013196448948235612217239823e+00,1.21904833861229564214064635638090606e+00,1.22909059936195871905623444311224818e+00
misc/fxm2-16,4.09410710572222769156042626562773156e-13,4.06496878982891372250135476512032199e-13,5.56740593243240493648369643431601813e-13
misc/fxm2-6,2.59339075640009830955696876513293660e-13,2.58118031590418988378993295896294811e-13,4.12336439867405164267749977126169722e-11
misc/fxm3_6,1.17081376561516700926786968505859768e+00,1.18002931254478932568700552873836576e+00,1.03888525317598322977761351540709844e+00
misc/g3rmt3m3,6.06421700284796417014084082158686473e-11,1.43755311546408688862303635120079345e-11,4.66243013075338478714957471820378900e-09
misc/g7jac010,-Inf,-Inf,-Inf
misc/g7jac010sc,4.88663023290450489506352766698561300e-13,4.47625429488844250547763649369728180e-13,2.02343700457500803271881285272406271e-09
misc/g7jac020,1.99433623381884660919173943842940473e-13,6.75965941112842812599123226662438636e-14,3.56459165526652451855072250513197691e-12
misc/g7jac020sc,3.01933161008558742118585459246560824e-13,3.24972058223910047358299276463643681e-13,3.66139516986491500078966159529757895e-13
misc/gams10a,1.59603918597320853460488952656765432e-02,1.43592062594968731655669274321687418e-02,1.43415072247497621646776007620493111e-02
misc/gams10am,2.10801583072821050117380184190608299e-10,2.49204779987441894517914880638160817e-12,1.71276605500017702629815529334970182e-08
misc/gams30a,1.42891715540707886578391917511755095e-03,6.91800194002658654677734242598060644e-04,6.91536768906567362032655191424280726e-04
misc/gams30am,7.48815136932666117566440442581071573e-13,7.31767270132059306594256773150578817e-13,2.18979502251644374105637756986429719e-12
misc/gams60am,2.79556861528710851676842563842431942e-12,2.61027351253458847188403950433352093e-12,1.03338595003718472068604306886791375e-07
misc/garon1,-Inf,-Inf,-Inf
misc/gas11,2.06536832356043812252630076133555349e-13,3.39873633932868749223029549753381479e-13,4.34859443112865914295785977347341446e-12
misc/ge,1.90351420217231177784651090076076357e-11,6.35287321135077619488411470048433011e-13,1.56372820011916899641990812245378819e-10
misc/gemat1,5.77683401295853547662150177356737108e-13,4.64132636956160387708093984695119042e-13,5.49394524381462457173039017586479339e-12
misc/gemat11,4.09242759256649661246267791128285017e-13,4.01765181286669640247676537330806696e-13,5.52137405518449861494435350972196693e-13
misc/gemat12,4.13491155313701097787073891289560102e-13,4.11383823160042551366249521701694737e-13,1.99360408821321634177753873013497912e-12
misc/gen,4.95070013410379523630521455774781352e-12,4.93774378687021966929030702997846252e-12,1.90676780406064610427579928168602497e-11
misc/gen1,4.95070013410379523630521455774781352e-12,4.93774378687021966929030702997846252e-12,1.90676780406064610427579928168602497e-11
misc/gent113,2.32288608036688839739877511679410412e-12,2.31250020489738249282527200865245087e-12,1.20480832254882602322484477708721260e-10
misc/geom,-Inf,-Inf,-Inf
misc/gr_30_30,1.07445224269169264520634446540404038e+00,1.00563965166993188957430185779553311e+00,1.00629615985070977210686410102116600e+00
misc/gre_1107,3.32174122580871384284248376886706799e-12,3.28652788146654594142746625435770393e-12,3.53564851137487890820008719872556737e-12
misc/gre_115,4.07898592113389856289814432030244445e-13,4.05358456069222635038054777960008170e-13,4.05672838200822342162301701648614599e-13
misc/gre_185,1.00831170928694411498443613316761882e-12,1.00283985264590410380285866366852750e-12,1.12154650137160115696077648696703488e-12
misc/gre_216a,9.85969942286688941868281468270936018e-13,9.85723710287006978533964771380034883e-13,9.90135434729090797702579485452705354e-13
misc/gre_216b,4.91298552302460777434299117958912189e-11,2.51101657218961786078813200463965192e-11,3.36360849743315007723439601115630586e-09
misc/gre_343,2.36139306750009803662076191966249678e-12,2.35675282117359824231869388662254525e-12,2.36227575401148957028214308925413758e-12
misc/gre_512,1.74467351484924630823323992172961920e-12,1.69752704559960389841999654242034178e-12,1.71556484983767390751499794995913360e-12
misc/grid1,3.83517952392582878655894356528872120e-12,3.82890161166896058061093909793273906e-12,3.87690083263441793600937619514176466e-12
misc/grid1_dual,2.19905074507748422082433979592245443e-12,2.00193187374179517573165920498062711e-12,7.59403938520966169265826792406281042e-12
misc/grid2,4.45555965032965391469915766661843210e-11,4.25406574293204298458178240362034201e-11,2.64851187800944256691093802958521790e-06
misc/grid2_dual,4.01292684115795445864652311651531384e-11,3.93049782282945250938759271694943546e-11,2.26233126898416183513055849870480078e-06
misc/hep-th,-Inf,-Inf,-Inf
misc/hor_131,7.18807140457572544292075752471148200e-13,5.25522788307802996309548081551391829e-13,2.38803600061480187614053077257272150e-11
misc/hydr1,-Inf,-Inf,-Inf
misc/hydr1c,-Inf,-Inf,-Inf
misc/ibm32,6.70390045671646396134045610788735344e-13,6.69786355033019923589926940387820772e-13,6.69837267645527458032249715502647218e-13
misc/iiasa,4.03338755119174494662813031617180077e-01,2.91009741832533515679431021825973140e-01,3.81655666045587652275682272626783133e-01
misc/illc1033,8.82384943037543695317262038627699148e-12,8.74575340297770874882284337390337272e-12,2.24035069279935885598246435157465172e-11
misc/illc1850,3.92010809120170540482862186657755898e-12,3.90696326360414006681447264944635561e-12,3.91315907740145472814833772976435150e-12
misc/impcol_a,6.60557090032986277349263649289595097e-13,4.38794797032146567511460972603732537e-13,3.70294220656784017114382853118884983e-12
misc/impcol_b,3.29168040307147630637727299849315672e-13,3.28419848397504950711062004591575259e-13,7.40673237936877767085539594398736986e-11
misc/impcol_c,3.27144502507798579089342393321259456e-12,2.10499836103119653160938376481055122e-12,4.82352278859973415810570189157188479e-12
misc/impcol_d,2.59384704416511365518562513784676449e-12,8.33402188369382194891882627195096583e-13,1.11565900452192272688214971421742144e-09
misc/impcol_e,8.98391287961848204674317756201780564e-13,8.98163370443687262670140435755482081e-13,8.99609282001897719161681840567876219e-13
misc/init_adder1,-Inf,-Inf,-Inf
misc/iprob,-Inf,-Inf,-Inf
misc/jagmesh1,1.08176460079393980959905588821774107e-03,2.71909864830160343576079469573966097e-03,1.24780920481703015411181192870080264e-03
misc/jagmesh2,3.89043596648505030557069653234599310e-10,3.19233521565016362517193048429072201e-11,6.80570025683870186758560340990877942e-05
misc/jagmesh3,3.18261484556307664587740776836105631e-08,3.04056326345600270589386459350380959e-10,1.40595893503445241898770341418660368e-03
misc/jagmesh4,1.70113585577381873398769138568903218e-10,5.03233011038490138412542890206516451e-11,2.53239356623951666937334409058879494e-05
misc/jagmesh5,1.69795072250465843629410202758859225e-10,5.73824233632621081654144312196941136e-11,1.29447324949344372481407802886111573e-04
misc/jagmesh6,3.11581689470883034560460891392586058e-10,8.25472676347065709239121293951546395e-11,3.80955452547993266515237649973390128e-05
misc/jagmesh7,5.81955839362195655998950201645028678e-11,4.15830765391942694261119225546653956e-11,2.78536485493099338664852105202932346e-07
misc/jagmesh8,4.14773969932660212593707014687963053e-11,3.57392034235023216333855973027724397e-11,8.51285034706968796368524323553613332e-07
misc/jagmesh9,1.04558042746547344048179981469005929e-08,1.86223758976365211661451950512535557e-09,5.79716057715998674757291616183647001e-06
misc/jan99jac020,-Inf,-Inf,-Inf
misc/jan99jac020sc,7.70133744969278292047337919852278463e-01,1.77658399090422911886166141224933755e-01,1.09667779700437141706525537992565219e+00
misc/jan99jac040,5.55093594631607406122321654544008768e-13,5.20221446449963381533446586288420559e-13,1.07059023302747584420606735221707674e-10
misc/jan99jac040sc,4.94129048070213310341262724811469228e-01,4.01713277439494421445384447451424559e-02,6.03647764990206685922268081241361979e-01
misc/jazz,2.67080156048065204642724380825094497e-12,2.66178636777758051097783609423632577e-12,2.66193330872810344323116587242607266e-12
misc/jendrec1,5.28112473447476969119302431334287894e-13,5.11745459544281490862716782405348449e-13,5.91749509971283719748694515543458836e-11
misc/jnlbrng1,-Inf,-Inf,-Inf
misc/jpwh_991,1.37437225038102330507470375121105186e+00,1.21761234791152185592491725312655169e+00,1.20422042625746981023860679742976047e+00
misc/karate,4.44245068277834606763375269205288614e-14,4.39505683075065453420744561355452888e-15,5.08727761678445799471160479869595871e-15
misc/kl02,3.43619333174330746552862338544060866e-12,3.42932488253081321664889163433268580e-12,3.44133279506604896513551591731820092e-12
misc/kleemin,5.80451074957428311932004070594509147e-11,1.25766211097982361668537803580481891e-11,5.28929460867289551947048208277386832e-08
misc/klein-b1,1.26878953551767020098296534260074537e+00,1.13706582949153846810788562679924283e+00,1.24903762075083650468321398643326714e+00
misc/klein-b2,1.25878652625716101503470458690229816e+00,1.06779022069394468134880526752592789e+00,1.26084618619687421300981215164650068e+00
misc/kneser_6_2_1,7.28994090579003184570928236956208997e-12,7.23264951767383747989986015218337646e-12,4.06327741469965326709314142392421980e-10
misc/kneser_8_3_1,1.75479188212515774201158658474047840e-11,1.74048020386546304578102290730041164e-11,3.29838014940407934312209586457711783e-09
misc/l30,1.13121351849136315825303498332133547e-09,1.19979378464045576062936148700119321e-10,1.35105183726123688602455109461729774e-04
misc/l9,5.36557869289463125016235364560542257e-01,3.82987026683834402803787765278933862e-01,6.09882534107424092448485512684733289e-01
misc/lap_25,6.75634149420207075330653684161008821e-01,5.64082822060858677131539291369728900e-01,7.26170966275580213526359823123919224e-01
misc/large,3.32193040435463483573187318533567006e-04,5.65429265176259692818955987764517033e-06,8.37395579354079942292327111517266612e-02
misc/lasagne-spanishbook,3.01478353149267078355847640367127031e-12,2.98637201982576545998489147315222956e-12,5.23297540953704215687757936305715768e-10
misc/laser,-Inf,-Inf,-Inf
misc/lesmis,8.25420146095584812964992639551842131e-13,4.61647036669627009963630565913714023e-13,5.40307301332992025341055971895350317e-12
misc/lhr01,2.01435140448275404656881341164939009e-13,1.57938703709745991257429747553218314e-13,4.12056835098674174221542048314666555e-12
misc/lhr02,1.61290299779245016821238314463105072e-01,1.48462644389374969476759422117425201e-01,1.61757113606370142417698571953067982e-01
misc/lns_131,3.59245655102940585581660771612559397e-09,9.57887982972823018251258169817740532e-11,1.12509231444510203051362314036804900e-08
misc/lns_3937,5.57019497849842093192574243055182412e-09,4.56316031430271122685484367254914422e-09,5.89152697607452091820180806909444010e-05
misc/lns_511,3.52231369422214797043423580580217772e-05,5.35361754908153453285949274375962332e-06,2.89827395142852668581917481765533730e-01
misc/lnsp3937,3.52140163441687513434471339617555240e-09,4.66861595013015258390927611844091702e-09,3.21316477160314381142282292399632217e-05
misc/lnsp_131,7.88789686998141632911601001038754307e-10,2.67745923379126440425090354339757976e-11,7.86319148356378125431766775005900553e-07
misc/lnsp_511,4.98192624043958468177002360024402000e-05,1.76885892604949475549150810095548808e-06,1.66695425115318847872693260198120123e-01
misc/lock1074,2.37349487238509494403262490143473041e-12,2.29374283223246826589614779098699853e-12,4.79676893362647495482136789546987802e-12
misc/lock2232,4.65496736280286298251440282222046829e-11,2.39743959542056665126215657570843794e-12,1.53103863930925128729312713155962016e-09
misc/lock3491,9.86142512953323557480405655677681478e-12,9.28120452116804454245217825425261505e-12,3.51328582661020598202786829445580326e-09
misc/lock_700,2.17932984299964958806834350729831945e-12,1.80835277312088494720768972717409192e-12,1.83880872088062647400473681785146967e-12
misc/lop163,2.40496972229822823017210284407455178e-09,4.62094195999880283636551857587706257e-11,9.53540326793614037266103175390185367e-07
misc/lp22,1.18344284672001008326104242334132605e+00,1.26513394967830559788118343351922408e+00,1.26491125464383421334922478121403127e+00
misc/lp_25fv47,2.66021855437595817565644632238158524e-09,6.88114645291255948408906360707574438e-10,6.21927592275044440973876071215798746e-08
misc/lp_80bau3b,2.68523402973603559989049372442144021e-02,2.74136510307663562035443288925316076e-02,2.40632987021017906424359102912728819e-02
misc/lp_adlittle,5.09191244550585551846959010185270073e-08,1.64428903582331929289396188215325349e-08,1.43604493100082187965440746528418864e-06
misc/lp_afiro,3.73381925154052971885729136941488834e-13,3.71956778045783998057106755722258184e-13,2.50944920381639969848653638074419498e-11
misc/lp_agg,6.69690716133897992631342749742440902e-13,6.68344131018960829490918685222312907e-13,1.06199628615445507438695804884055425e-12
misc/lp_agg2,1.45016911926689335294437611950595203e-11,9.35361014797375337634402492948561312e-12,5.17842633510859819650391674712012041e-11
misc/lp_agg3,8.75585288914906781135983237219532459e-12,8.72460157808548911661194419826148500e-12,1.48152185802416783016373371699302634e-11
misc/lp_bandm,4.27838675997267512497555551463962352e-13,4.44467296332346196386636104876815620e-13,3.57825519204112310781941425082424007e-10
misc/lp_beaconfd,3.35488470675730553563827960201901704e-12,3.98346355971867407456361951394152246e-13,1.06290607034339801007233468962329853e-11
misc/lp_blend,4.28772396540337412515202862195458752e-13,4.29092541169039601142940122236928594e-13,6.98064410866990187187534396775634150e-11
misc/lp_bnl1,9.38003604236858901611117497610851557e-13,9.33276409398121726194456625541089598e-13,1.17278364422209872911705315218779075e-11
misc/lp_bnl2,8.65098657003005315841733844679964454e-01,2.39989736403470055277860499741281343e-01,8.36553421724128964120907381104982783e-01
misc/lp_bore3d,5.00980222129011208224537517369421459e-13,5.06627944041895834982908154124140843e-13,5.22446152750005046142160860470992828e-13
misc/lp_brandy,7.48275146141211105303065199553960896e-08,7.58313848767318487319408394643797685e-09,7.04166464739411122577782871902023165e-07
misc/lp_capri,5.70331901939858134982174532502328249e-13,5.68023303222933542645783936930215740e-13,3.48382357381119499880473989405056043e-12
misc/lp_cre_a,8.35838757952928663033163886164500804e-01,1.06459223193275645567935981344374311e+00,9.86357113688675468191155163233638113e-01
misc/lp_cre_c,8.17634005052135033852722697990819221e-01,8.22512620793289339199399394342784609e-01,8.66568054505798071352386613478447974e-01
misc/lp_cycle,6.92250586077964990113439493048024462e-13,6.63320547329194516993460284732192687e-13,1.15511889802360455596526926497408620e-11
misc/lp_czprob,2.81275743207570885870149722676010854e-12,2.78303195204781369117151604844651527e-12,3.18177912996113255931643907053412944e-11
misc/lp_d2q06c,7.03127221611916544821243508954741920e-09,5.96154571041924820690077891815105084e-10,5.08750609492544656836710238737118428e-09
misc/lp_d6cube,5.16400106431581717804327775971849652e-13,5.15077271847246538017917053224180140e-13,5.20150447011989906481413713017133812e-13
misc/lp_degen2,8.77292185257317768412059121828476362e-13,8.73855627732806910550951481249335150e-13,8.79985122157145649544817747277941909e-13
misc/lp_degen3,7.72253748169489631307504912101135999e-13,7.71337229313023727413136714385392884e-13,4.24939302489125803055829153169250272e-11
misc/lp_dfl001,2.58877021736235470873463254089471637e-12,1.84714860005345812311304565660896957e-12,1.64963592772096657370727794500262405e-11
misc/lp_e226,4.75770218349713414522191718311074758e-13,3.81845543840916732681849091948350634e-13,4.38309667213064243270692588996646398e-08
misc/lp_etamacro,-Inf,-Inf,-Inf
misc/lp_fffff800,2.85808570786746683917751284940207529e-12,2.84188329584764252369357447720724900e-12,3.82794084810934593285039626633259423e-12
misc/lp_finnis,5.11239777807350630811126214405063115e-13,3.69329904725788500523458666160790234e-13,5.31927652305294267700512509700340603e-09
misc/lp_fit1d,1.26890592155043548756364445876092403e+00,1.29147275668437127122877075660833908e+00,1.29348968019644850173004631027833089e+00
misc/lp_fit1p,3.92348829530981529264384306826541244e-13,3.89692643550248599479890143735425063e-13,3.89813434499110593288288054830966724e-13
misc/lp_fit2d,1.29358900137984601816725789771687213e+00,1.30353973337192217336747833273831325e+00,1.29593317313352047150360045222740942e+00
misc/lp_fit2p,3.56271208727503489774987955901120611e-11,3.14569158080894294053662361404779312e-12,1.38607713570455498978535961321797989e-11
misc/lp_ganges,2.12471305562543665107895230003366413e-12,2.09571793253764558809498159387757620e-12,2.73100742764273215772320790265501443e-10
misc/lp_gfrd_pnc,9.48127574419333904671605705878552634e-01,8.74204892627416662717561157128319671e-01,8.76355884371809644512749699783212385e-01
misc/lp_greenbea,8.03037372751529941091865840934328710e-14,4.89756587263203196530231646229186771e-14,1.89973104555987986215606862601077219e-12
misc/lp_greenbeb,8.03037372751529941091865840934328710e-14,4.89756587263203196530231646229186771e-14,1.89973104555987986215606862601077219e-12
misc/lp_grow15,4.00318545815944316062223546116469094e-13,4.00047131536172150796972924471741112e-13,4.00830048021913473107071875572294223e-13
misc/lp_grow22,8.21891955076582492121917951544190761e-13,8.20600207293714131214862427178573719e-13,8.24745081054935991918242495050974342e-13
misc/lp_grow7,6.84875555261056413228091819026681002e-13,6.84278902487749715572060428889369125e-13,6.84340085840246460906333652658377312e-13
misc/lp_israel,-Inf,-Inf,-Inf
misc/lp_kb2,4.12217836880696078755879859856211423e-12,2.17788105760718964928030476891322449e-12,1.11280433935496922374017429992181339e-10
misc/lp_ken_07,2.14594120042263856423036442393325254e-12,2.08927418239156568938458080363708631e-12,2.67743779703926386937285029412210916e-12
misc/lp_ken_11,5.49525419565182881716218897147005080e-12,5.42457422369005568441249802708185144e-12,1.87741711511709583118387687735626077e-11
misc/lp_ken_13,1.03951991594453931931613645200297492e-11,9.36708659063793988968855375232052780e-12,1.69982641398895847315767263286613670e-07
misc/lp_lotfi,6.99964242567329321248968958610540284e-01,7.02073635369526068197103918456362831e-01,7.74097020448816836414546060107049812e-01
misc/lp_maros,4.36151468794855219453687426774352272e-08,4.21649604377909086568360710573019779e-09,4.18775851623543689238317351204762590e-07
misc/lp_modszk1,1.00386501005445320965782920875153628e-12,6.26025559024329438337892395577707014e-13,1.18033708655749099281917745983476189e-12
misc/lp_nug05,2.43418967031001972686154350438273141e-12,2.41761674430342890829935542419533973e-12,2.45386638241029290361933995628614918e-12
misc/lp_nug06,6.67807958471735163213917040906766501e-12,5.03212942414510917666950221319323938e-12,3.38347601128782883723462925185145867e-11
misc/lp_nug07,5.86634562814175397293033748106981497e-12,5.82917814730674292881245808505681867e-12,2.95527590021232410333662874697230136e-11
misc/lp_nug08,7.88899704790821207200368812824329691e-12,7.78895600798952538948905377072793464e-12,1.15637554176008942307693803545163513e-11
misc/lp_nug12,4.88076468824599947790219547984450408e-12,4.74809219961658324610324197113866081e-12,1.10329300455361748289149575977139129e-09
misc/lp_nug15,1.18497382014127160739560339747659372e-11,1.13184244021163512644233634418031996e-11,1.01948693811427281865087691388518572e-07
misc/lp_osa_07,7.18166997705385539971389948362800550e-12,6.95871784254906042631305695852919887e-12,9.39764413168725411042651793428011227e-10
misc/lp_pds_02,8.53817669162486227646174093020119320e-12,3.26439979906916660509634180609081030e-12,4.40220878759494508470930367472445019e-11
misc/lp_pds_06,4.44103200185270011708890242767613294e-12,4.35321786643384486275359558890921846e-12,2.01609981005007164556968681006189968e-11
misc/lp_pds_10,1.62039062639180733376072435595528781e-11,9.71886817325566468837245004091598861e-13,1.57118414004591433919316090796691551e-09
misc/lp_perold,1.23725219307179651825991056269877853e-08,2.45806291509569967752972149332476837e-08,2.15229862297259536936383011856340089e-06
misc/lp_pilot,2.59445813846240745333041097796248344e-13,8.83649031865117297549399036029367478e-14,7.78947804722161811729155250415609047e-13
misc/lp_pilot4,4.89727746757644516388892370519364156e-13,4.88757873000603189493891474807284392e-13,2.38446275403977740393395647758675377e-11
misc/lp_pilot87,2.84380762955554210989680575590090661e-10,4.74790498518305837830774637070256323e-11,1.36728542884292660990819795652253559e-10
misc/lp_pilot_ja,-Inf,-Inf,-Inf
misc/lp_pilot_we,-Inf,-Inf,-Inf
misc/lp_pilotnov,-Inf,-Inf,-Inf
misc/lp_qap12,6.37718040747329815023536860220794209e-12,6.35390075223030252684035479423434250e-12,1.38305060509289885924398397230613932e-09
misc/lp_qap15,9.24291596670570810481613866973866755e-12,8.67563023263225744337833116613082948e-12,2.12473973171368842197005821938669881e-09
misc/lp_qap8,7.52004895189204395493960076780972541e-12,7.20242899679251893199829016025298664e-12,7.20683920239870292268304853963476030e-12
misc/lp_recipe,6.52398418352725138056057371327823126e-13,1.16437364705914777029048503035184283e-12,4.73478625038019385955112315318391843e-13
misc/lp_sc105,7.61486400235305204797778427201911662e-13,7.60966974874820662925286929484055209e-13,7.63271340877050365538961365117992437e-13
misc/lp_sc205,2.48770326614840860736228869721215980e-13,2.44026257219522338854023614336931236e-13,5.08237095325023159029635038888701493e-13
misc/lp_sc50a,7.53370856296021239092396054470260941e-14,5.65814840381224201065594589451380718e-14,1.87130518319131630236281311506025935e-13
misc/lp_sc50b,3.36859745919885958576230501284173320e-13,3.28428637199539211300724640866156880e-13,3.33559714773882835448540711526738115e-13
misc/lp_scagr25,1.24207534540595746922654340439255519e-13,1.01462405675783422759837862435797714e-13,9.17331941403857393017185543888886119e-13
misc/lp_scagr7,1.87482835721731376143079011271895502e-13,1.87176253838875117240410630599069295e-13,2.28427981591830437146394381444153039e-13
misc/lp_scfxm1,3.56066494154560753213368455628440181e-13,3.55353940253833702102391220066307628e-13,3.60854371042776947703538217385695058e-13
misc/lp_scfxm2,4.16155163203449308731109962434599529e-13,4.15101115682281325281286525290680810e-13,4.40632395990200757929797778540377362e-13
misc/lp_scfxm3,4.99124457835646512436391572929555257e-13,4.84222740255558228377732173776962892e-13,6.49483448451314848535528078209011252e-09
misc/lp_scorpion,7.21756149830367479660053706510813766e-09,1.03893463941224386520989782365606004e-09,1.08752507688051823808589055159978984e-07
misc/lp_scrs8,9.84666371153110697738069800181178416e-13,7.17674742355909617472558223193219436e-13,1.45996385321327928024821547349628330e-12
misc/lp_scsd1,1.37120275826907002153024877909681736e+00,1.26636619199843766192790797510395381e+00,1.28291049650728168998607093793998760e+00
misc/lp_scsd6,1.17410747130437190334282471889886583e+00,1.29980207571177632202233901247536426e+00,1.33161370626329644389145211268119633e+00
misc/lp_scsd8,1.08238494998098195838833335097368865e+00,1.07894575836638983488589156805818622e+00,1.08595300415681267661081699158757496e+00
misc/lp_sctap1,1.23805397086508764873208394534828372e-12,1.19144341016315634144597631076328352e-12,1.19171542186530650562329438360268044e-12
misc/lp_sctap2,1.63896907709860232172807782990484691e-12,1.59586977535341737883058702331584129e-12,2.38212439057526447915249358880265442e-12
misc/lp_sctap3,8.63803382028991369259963401714795127e-13,8.62572107135587806366871567710357288e-13,2.67648002996930298293910513883514599e-12
misc/lp_share1b,3.06588559061723149400713259317493113e-13,2.94617441104073398585820547048417677e-13,3.10280090482201578329289701049862926e-13
misc/lp_share2b,3.49288214020076915451920544202578969e-13,1.50431286807609455940967548631647671e-13,8.50729236278319776927272166636705153e-09
misc/lp_shell,4.30708513664201131837045149523801934e-13,3.96909655650575323794403001652020736e-13,1.41508254950342230469090285410343289e-11
misc/lp_ship04l,5.78759319863433438767172521665907823e-12,4.63356777108213738038099341536684189e-12,2.67156133831153389347900126609064244e-08
misc/lp_ship04s,3.21802062671607805705886772917880887e-12,3.24301441788408916143586219002345822e-12,5.97257968721842442039155272543831312e-08
misc/lp_ship08l,4.97713386782358106048371567502862038e-12,4.92520137769913702317106318269566467e-12,7.59041832942626413734355339556173302e-08
misc/lp_ship08s,7.39574756404783942424057713645296349e-12,7.34989675124539957819110681728850406e-12,1.12740947579280795784700294843948691e-07
misc/lp_ship12l,8.97042277563496000536398608321080710e-12,9.51633331585972707190353158742022446e-13,4.52632715141069630521772971850146945e-10
misc/lp_ship12s,4.65530878223164790347137643778222720e-12,4.61527351751904860728508121761477832e-12,1.09443917276457600127563536559703682e-08
misc/lp_sierra,5.05115498281798770167121813443684517e-12,1.48619302160185747185086379368194057e-12,3.15605086798185648939682603568411742e-11
misc/lp_stair,1.33952384445778094457172434782992743e-12,4.46806977694934012762154911031617180e-13,1.79673514475575997248749470725502885e-09
misc/lp_standata,1.02056811121481755097607991561522398e-11,8.87804485322836741354599014128249917e-12,1.34187332000077165599642721986551971e-10
misc/lp_standgub,4.06657781194942410790965434731568190e-10,2.69582955569837595093786591447788360e-11,3.21760056872942696444838618247021405e-10
misc/lp_standmps,4.36249385025073980052310409801526382e-11,1.23963001255946097161427944087153815e-11,1.45054300024894443973732139974350246e-10
misc/lp_stocfor1,2.10868644653037442103249764351286841e-12,6.95534666846896208824896133642613086e-13,1.59086197225031577538424740095559543e-09
misc/lp_stocfor2,-Inf,-Inf,-Inf
misc/lp_stocfor3,2.29238625505294256563352077689602590e-10,7.36240177837239897776120656113780050e-11,2.06420596786337679647568996089185708e-05
misc/lp_truss,1.20698929370764216542527372900386154e+00,1.13894358753412122029004461380147644e+00,1.13630060270209804930784340763366988e+00
misc/lp_tuff,3.79818847191613103989956882128531150e-08,4.75392807017772122322438433968051347e-09,1.92252856709814738123783587333528914e-07
misc/lp_vtp_base,7.60913457185337877810309419829586309e-12,7.19408647761107170172374971445737195e-12,8.72850133313318263117729757363081014e-09
misc/lp_wood1p,7.37534117823485374401491813309366174e-13,7.46240251484148034085400138328199328e-13,8.67120116761101641491659184557322650e-12
misc/lp_woodw,1.87003389449724914335120790322582960e-10,1.10304110620747984534981474786674259e-11,4.81810877191475031723840645414620898e-08
misc/lpi_bgdbg1,3.43815719693352782501687899259871274e-12,3.37738985236354129903918442950197091e-12,2.76455167587742083745819042884552040e-11
misc/lpi_bgetam,-Inf,-Inf,-Inf
misc/lpi_bgindy,9.12973312153181310834393993533886018e-13,8.25238296820587039939906387139064159e-13,5.09335159510440479972247059400074025e-11
misc/lpi_bgprtr,6.01436162263699636570875165120006198e-13,1.01961830966655787564817386942908377e-13,1.07122945784789513663443843321454523e-13
misc/lpi_box1,1.95399745884814206093495073277395918e-12,5.14744613249739109931925841889140173e-13,6.19360039539167415784259513906412715e-09
misc/lpi_ceria3d,2.52054951497200112664354284793242100e-01,1.18881907281106165501233865612133708e-01,3.34160965913710655293926809024679923e-01
misc/lpi_chemcom,5.77525367218193422528304565804210617e-01,8.21395042691694748512959001609521563e-02,5.18065422218639905630559927802736709e-01
misc/lpi_cplex1,-Inf,-Inf,-Inf
misc/lpi_cplex2,7.23546580884854599394278931845488565e-01,4.61506628925431125918298356750098730e-01,4.37327120624704054625467667685259264e-01
misc/lpi_ex72a,4.76286666241470133835856266943918009e-13,4.67753924145558695220763952404841469e-13,4.71234265304482130702710199511768280e-13
misc/lpi_ex73a,8.32081287046327422945106508874310449e-13,8.21273288284355579102440267778917747e-13,2.00000766442991698572898629576771379e-12
misc/lpi_forest6,1.22888307160548848954732215707963589e+00,1.29483431041080254520667757180600397e+00,1.25834261453845000112315797084355402e+00
misc/lpi_galenet,7.67289564762025632325409283510486740e-01,6.88939986690026810759591315442231285e-01,7.43341491370620222062081335722831292e-01
misc/lpi_gosh,-Inf,-Inf,-Inf
misc/lpi_gran,4.87120759081628545541513050720467330e-13,4.32922237908085213137391035472228631e-13,1.96293674506870420970455562222058128e-11
misc/lpi_greenbea,2.53378072939438522364067202798287545e-13,2.52947310067066326602427584868576783e-13,3.26239990703442913604791426203164531e-13
misc/lpi_itest2,3.35438947353967869817808543391898920e-01,4.21718480216499121665204100162429507e-01,3.64174007791920878599584858713690124e-01
misc/lpi_itest6,6.30470584745696789260217026874669721e-01,5.05872626354775287233219203691013078e-01,6.03495742720959658675188682733017698e-01
misc/lpi_klein1,3.13849961553228824709467853299296356e-13,3.13704935305737081012243674188030448e-13,3.20146163053572836754863065488921629e-13
misc/lpi_klein2,4.80567511217061929019937488602547098e-13,4.79804491071225348992905443756538669e-13,4.83094798642755868361135583733221679e-13
misc/lpi_klein3,1.71009506099698869216099453041579764e-13,1.69478236082951597868113695236245575e-13,6.79237855485165643174916902172204770e-12
misc/lpi_mondou2,9.66022028785655545769312490572285185e-01,1.12627194860119891510733188686565688e+00,9.50560409138748812454868979453530356e-01
misc/lpi_pang,7.00243572223297542887778036590444165e-13,6.83507011954206748871024525205809049e-13,2.47238997509649616096184612325159763e-11
misc/lpi_pilot4i,4.89727746757644516388892370519364156e-13,4.88757873000603189493891474807284392e-13,2.38446275403977740393395647758675377e-11
misc/lpi_qual,5.88208660891003939578975591130466743e-08,5.96458857863956845588253665756606889e-09,7.53943379867727733833071573508194194e-08
misc/lpi_reactor,1.20046503238804385919095193831512593e-12,1.14351320820478622018511742612583140e-12,4.24683477484476170938396994844767817e-12
misc/lpi_refinery,-Inf,-Inf,-Inf
misc/lpi_vol1,5.88208660891003939578975591130466743e-08,5.96458857863956845588253665756606889e-09,7.53943379867727733833071573508194194e-08
misc/lpi_woodinfe,1.01844993500235455189328360606797181e+00,9.55204993978571668729476590046303760e-01,9.88613048597293016664528500749195883e-01
misc/lpl2,4.79310818412220107362852256644257390e-12,4.75674732155750668015730418119800458e-12,1.57164357336941254215713140960160877e-10
misc/lpl3,1.23853173990453053264345239344610046e-11,1.22210579302803552311249744970020974e-11,5.64854455674086290270759770827550752e-09
misc/lshp1009,3.89043596648505030557069653234599310e-10,3.19233521565016362517193048429072201e-11,6.80570025683870186758560340990877942e-05
misc/lshp1270,9.38878478383527589580408308291743927e-11,3.00854409799231434170674165757363802e-11,2.93067521047296694317368324166076447e-06
misc/lshp1561,3.23899720176697319810123850806592399e-11,3.02082569563080457518952104621121756e-11,1.90357662288005049013356679237740821e-06
misc/lshp1882,9.30669477011047591325517732709124558e-11,2.89572504984339006507378074182297566e-11,1.97635556575166686798660384424424670e-05
misc/lshp2233,-Inf,-Inf,-Inf
misc/lshp2614,-Inf,-Inf,-Inf
misc/lshp3025,-Inf,-Inf,-Inf
misc/lshp3466,-Inf,-Inf,-Inf
misc/lshp_265,9.37037826284651326218619185378032688e-12,9.10489958902240566030674879149959378e-12,6.90315765385770989679348588506879058e-11
misc/lshp_406,1.15256382247243975774076521260156195e-11,1.13055672336116392108210240980130747e-11,1.65799435721599711239350419671201036e-09
misc/lshp_577,1.59355885956645373668720944757470370e-11,1.01787590382831074203185244558326893e-11,3.80114866734180571838523951562281750e-09
misc/lshp_778,2.99519058889546939987919944748535202e-11,2.08222445015976136350432220821483794e-11,1.69616951068980034030770082998593601e-07
misc/lund_a,-Inf,-Inf,-Inf
misc/lund_b,-Inf,-Inf,-Inf
misc/lung1,7.17167282005578110870331436266249533e-11,2.16410202108217985830170171781495456e-11,2.10982355731151930646464708415619497e-09
misc/lutz30-23-b6,1.00357078478453957718767977484515245e-12,9.95296032097665607116488526217131020e-13,1.88116966557034658715390083483172473e-12
misc/m3plates,1.38408119373895794712792762401933421e+00,1.34623167798847971122338557667702229e+00,1.31606848483147088321454279950254727e+00
misc/maayan-Stelzl,7.24747245727605911844724632917508061e-01,6.12361257601363975333276278292747922e-01,6.19913303630073779722999357564378555e-01
misc/maayan-faa,8.17371876450570354073046050754133493e-12,8.04691467256253508602556116127896741e-12,4.28081473868350279505585162067642138e-10
misc/maayan-figeys,6.99442248945940501986771819565896735e-01,7.02703264367180053895667510623374547e-01,6.43992108362656420741164089266305715e-01
misc/maayan-foodweb,1.43336033146760799723158505416551966e-12,5.68140761252180591940376623612833473e-13,5.70801407435874695252602096704806611e-13
misc/maayan-pdzbase,5.56842868680419323425309238134645982e-01,5.26105151037575461753612468485739989e-01,5.40021192096078161697423745982953797e-01
misc/maayan-vidal,7.41056735504328026525225079300713623e-01,6.53632620057358169376436075058542570e-01,6.61049830833066367270171314399190174e-01
misc/mahindas,-Inf,-Inf,-Inf
misc/man_5976,4.13979886172162436181431232441563128e-11,2.80708611728237588544101453656491298e-11,5.45626670416851247492132047217408287e-06
misc/mark3jac140,-Inf,-Inf,-Inf
misc/mbeacxc,1.24085526014617383212734760117724820e-12,1.12911374058468292931727747955034887e-12,1.43139854714120592003141038633146986e-12
misc/mbeaflw,1.36013062530892790239576188178918978e-12,1.33061274362625684243785284510594185e-12,1.47695566807406997391243243044889816e-12
misc/mbeause,2.85979967848371024072678656409388950e-12,2.75832485366614195624820131123220706e-12,5.79000618670023590126550752215005073e-12
misc/mcca,9.08688234337458982169055639483404891e-14,8.97934832314686874009520821056026884e-14,9.05126930873607440120246132675818117e-14
misc/mcfe,2.02983018045700493121831681673253732e-13,2.01033028620242700309999365725440196e-13,4.59144410984899339139316260636033124e-11
misc/meg1,-Inf,-Inf,-Inf
misc/meg4,3.14259920611146317428986670691190350e-01,3.79166217312002168777872435628867257e-01,4.48463594486593537292809770990345349e-01
misc/mesh1e1,4.67751773228367333393567468392449493e-13,4.60744424352513200820286248904662222e-13,2.47691827792926415628560064281654293e-12
misc/mesh1em1,3.30413869657852260248502983382000896e-13,3.25888368927671971400579396558115683e-13,1.34728757319220237547800928185353401e-11
misc/mesh1em6,1.07654598273940256327157567036497689e-13,1.04593968519784076708984297828102762e-13,1.92675695082641865418576063040331570e-13
misc/mesh2e1,3.40596342715481800772818063625437612e-11,3.27626028002541830918842497248905944e-11,1.48263105601507089914850152560817888e-06
misc/mesh2em5,2.67595045458041023934841895404083072e-12,2.57031338456597402203575687898330887e-12,5.03371526850868378927470851589720929e-10
misc/mesh3e1,1.54085955032303260579149062094658646e-03,9.98688923615267419433278528087279525e-04,9.98337718204114173205458814034800542e-04
misc/mesh3em5,-Inf,-Inf,-Inf
misc/mhd3200b,4.30570061855022964801202244636105685e-01,4.52118831049747217280203574391384105e-01,4.21743560746873616454653616711134232e-01
misc/mhd4800b,-Inf,-Inf,-Inf
misc/mhda416,3.93531257227843973233251937750498654e-13,3.92584285751454866120507751988525942e-13,5.05074138548073170604760433718056897e-13
misc/mhdb416,3.79621190297004732114732581896648101e-01,4.80251197021854729286409161022383347e-01,3.35521413594281918850262515088279586e-01
misc/mimo28x28_system,1.56517707768731922237577453960420036e-07,6.05972084983700365821190370317775748e-08,3.08870035324240450443122932998567871e-02
misc/mimo46x46_system,3.00751260672870364613099019415720578e-07,5.44713475037311674782773543593176303e-08,1.33992453837484289979005134554157093e-02
misc/mimo8x8_system,1.27641928855422060088949050787659702e-07,8.79300561161438813603093714188247256e-08,6.35334700145320812067016605350364055e-02
misc/minnesota,4.26960228520689617846819191844166703e-11,4.25526021996369331198486681992717194e-11,9.71411696686476503629503488088932046e-08
misc/minsurfo,-Inf,-Inf,-Inf
misc/misc-football,4.20940089688190131409858417630754099e-12,4.20629492607344247501666566911653073e-12,4.22128943647285010221972413291863963e-12
misc/misc-jung-code-dep,2.63394030409198451556164226173251821e-12,2.55271862493648066367417701432665027e-12,5.82442788069001322834133359794087969e-12
misc/misc-lesmis,8.25420146095584812964992639551842131e-13,4.61647036669627009963630565913714023e-13,5.40307301332992025341055971895350317e-12
misc/mk10-b1,1.27301893828255494028986054413628038e+00,1.30211597805792392816850679579260921e+00,1.28424838096789758492611412281565003e+00
misc/mk10-b2,1.18455121292300982406912802339370852e-12,1.18354367045964903515515813907143915e-12,1.23337051120732341207437461113294887e-12
misc/mk10-b3,3.35912524315062460859792797544694678e-12,3.30327975702480226305929736556560001e-12,3.32210063692463639565769671936930329e-12
misc/mk10-b4,1.27832264880558155140853837786613941e+00,1.30780184720054885879864319690086134e+00,1.29149479663553389909427669630547894e+00
misc/mk11-b1,1.27420456402379743170804102216853682e+00,1.30001122508641429530365842018700447e+00,1.30272772703597793323538320095004805e+00
misc/mk11-b2,2.06963183756183524020313862984975927e-12,2.06391069821514287451315665199042936e-12,2.06400470866179645645375736142904002e-12
misc/mk11-b3,3.70067011415686457016574280664330923e-12,3.54184593623679922138267474584484261e-12,1.41511486251830124117676925244092296e-11
misc/mk11-b4,6.28880547399518974165806765013589205e-12,6.22624922108106215254796249288988647e-12,6.53990308023983677754793736257939480e-12
misc/mk11-b4b,7.30862139241614290618740320325606437e-12,4.25393947027934010838896392512831107e-12,5.22196106057899331835901951688109055e-10
misc/mk12-b1,1.20487307333637399691690360919771436e+00,1.19616522397071616666293134435443172e+00,1.16893085319195571383958072939624051e+00
misc/mk12-b2,1.28259884142377781400734933642655007e-12,1.26406859486176366541453586626383589e-12,1.39761110063805248791610427624264992e-12
misc/mk12-b5,7.92128853764682376030494487267623048e-12,7.51445727712988062939874395675865278e-12,3.14658140955518439624265752757581671e-07
misc/mk9-b1,1.32226440086382141267653168076918603e+00,1.27315217301680983039206612031349764e+00,1.25052439345838474863704022300323307e+00
misc/mk9-b2,1.59455560820849893980826857861498207e-13,1.52060351559247120785015906623619667e-13,2.00814070278534067247579979512354483e-13
misc/mk9-b3,1.86955428602763295980920112102487554e-12,1.81852616680439594042939031954870049e-12,2.47040237888336052603409008198754873e-12
misc/model1,3.38663116043146574688468312756369003e-13,3.36465533600510881873531229513061286e-13,3.54983764506904186256773772342637389e-13
misc/model2,4.71335710776087957136859328914252011e-13,4.58548880578616860577222413455822402e-13,4.65795930951146702330010494533797562e-13
misc/model3,-Inf,-Inf,-Inf
misc/model4,4.64121207473292858959784755488521847e-08,7.17313034045375241459415893478416683e-09,5.53444084189468355165988417121910395e-07
misc/model5,5.40994977472062472257224398463308001e-08,5.12308214281566103138822404312245210e-10,2.73933854951739763507730589000634271e-06
misc/model6,2.25067159816915163666844827741010700e-12,1.43651993771693824789451565380594038e-13,1.11641518425636419594862537283538401e-12
misc/model7,3.42096324543503223903680995535502454e-13,3.41186658548752604768642486452515276e-13,3.52431926296533477024459735159104710e-13
misc/model8,1.47653023331273515425619165616735083e-12,4.71201865106843286272459167219139438e-13,8.51779978470175588904030314334967959e-09
misc/model9,5.70639595895965024043875628750230240e-13,4.75146353355030012782117038297542927e-13,1.44518128469179396504070692137559179e-09
misc/moreno_highschool,1.24310437662329413235325415818247347e-12,1.24255125440457375126357230225271932e-12,5.06916646110072134969114361752915302e-09
misc/moreno_lesmis,2.75998311535421709485648240827074449e-13,2.65495238092467286484362420601763609e-13,2.75433021079135257541029924564003978e-13
misc/moreno_mac,2.52466519251494739608837066266945380e-12,2.50602905456566624761399560304484453e-12,1.02515726724293226922632219849618780e-10
misc/moreno_names,3.61315611692415811122022873608988200e-01,9.87007855055389037934128981270354052e-02,6.14877189979378682834456390034395114e-02
misc/moreno_oz,3.39926909312327428285730958980570114e-12,3.12456222505816006150323546040760159e-12,5.16589518682634004303404520864946551e-09
misc/moreno_propro,1.33524477998146919020878557828464442e+00,1.32822413325100986254611455007076930e+00,1.32242428996855145377395529028155298e+00
misc/moreno_sampson,2.16475508326153470450135536269341911e-14,7.88782900764026559714430921652288554e-16,8.87865731687547952846565834578924305e-11
misc/msc00726,-Inf,-Inf,-Inf
misc/msc01050,-Inf,-Inf,-Inf
misc/msc01440,-Inf,-Inf,-Inf
misc/msc04515,-Inf,-Inf,-Inf
misc/n2c6-b1,1.29787228615938474339511835997062585e+00,1.32427717112617256281313239526716944e+00,1.31038282977384398893793457072795144e+00
misc/n2c6-b10,1.30695916855305684683325465463330038e+00,1.23365190559367418255284284124928466e+00,1.27327367398974106602552693385932869e+00
misc/n2c6-b2,6.76126935236638406812329966096036389e-01,6.86869238595965335165718818680162262e-01,7.31419676463627405393971620860467791e-01
misc/n2c6-b3,8.72886373229834169887557816814224214e-13,8.58764078011247592389758292935130768e-13,8.87060157975414351697723537603963323e-13
misc/n2c6-b4,2.32923286259484364683060702854129259e-12,2.27691155036455071137470255280861532e-12,2.33924692791418181944438708784416423e-12
misc/n2c6-b5,1.85251488959010510057168712395070841e-12,1.85132360169432572496736468632805379e-12,1.85418541934243641421666256450604904e-12
misc/n2c6-b6,2.27355471165456943962487233406369557e-12,2.27011055360054060471294073938307424e-12,2.27220378851537818042775573869200315e-12
misc/n2c6-b7,1.98102310040809807290104757834842243e-12,1.97252114828150816385575299606072375e-12,2.39049317768112049729447702675607714e-12
misc/n2c6-b8,1.37525921515246991580764536045751153e-12,1.33511085038534064252543395204805745e-12,1.37028647577134143186470286009123040e-12
misc/n2c6-b9,1.63487709308422486771639891781098864e-12,1.51937147049040025351236337258918065e-12,1.93139585659096048601799979745587810e-12
misc/n3c4-b1,1.11524836209050533175920907487621514e+00,9.83900026232426156660000918180602525e-01,9.40418146270847719670116294189817629e-01
misc/n3c4-b2,1.02255608437386950447252428398342954e+00,1.12339793439264328266371545458086211e+00,9.91479611771036220004229379029012511e-01
misc/n3c4-b3,4.95485218244751027836371248064948039e-01,6.17173746562304913602714871907319878e-01,7.30483275416564691642381218891054277e-01
misc/n3c4-b4,8.98434134829635965166457218684057063e-01,9.37761485861403556159093750256337050e-01,9.10057790282882223748867830585904027e-01
misc/n3c5-b1,1.29195866797962722001066306804322953e+00,1.20383818991232018525595494214713568e+00,1.31003460279617225015748480674164429e+00
misc/n3c5-b2,9.12336752956588226000099222956476015e-01,9.36753783648522083092065882593815006e-01,9.82737789377816946257163179744701761e-01
misc/n3c5-b3,1.37179477240065474408432730068509231e-13,1.20971547122732664890287533220433237e-13,1.43761299932023296208960155911261228e-13
misc/n3c5-b4,3.16867632152322093746023862217861125e-13,3.04762199275497667273936408686024321e-13,3.42160262558577602259412340081010844e-13
misc/n3c5-b5,7.38796612677846455715293084955260940e-13,6.63774225875364725935883961497638528e-13,6.69607169207884893202226126246280898e-13
misc/n3c5-b6,7.92699578819932646168455360062382752e-15,2.85098053172786707564887994513883192e-16,3.44516348116299760098139712169783083e-16
misc/n3c5-b7,1.66304193679333293223068303853876666e-13,1.58024452367080446656543249292717961e-13,1.58721613718170486346324813392248330e-13
misc/n3c6-b1,1.30057549596152642604638949919847447e+00,1.35983653565153256451318722976989192e+00,1.20851078767724439589403384955059439e+00
misc/n3c6-b10,2.07092288545742790938775950645319387e-12,1.33621077216932823533458434805701428e-12,6.35269912916978228455207935186245488e-12
misc/n3c6-b11,5.33900051729770323877346409802662719e-01,4.21137565628554297436416045062348889e-01,1.94635634291080242929402373835029310e-01
misc/n3c6-b2,7.20789699065045216355759657654694925e-01,8.04807385910921245314195285510228312e-01,6.73119070409542787697292790164188456e-01
misc/n3c6-b3,8.72886373229834169887557816814224214e-13,8.58764078011247592389758292935130768e-13,8.87060157975414351697723537603963323e-13
misc/n3c6-b4,2.32923286259484364683060702854129259e-12,2.27691155036455071137470255280861532e-12,2.33924692791418181944438708784416423e-12
misc/n3c6-b5,3.92419057793150674065238008445057232e-12,3.88451725185029552465122145219617143e-12,3.96851682128000472133483353908571032e-12
misc/n3c6-b6,3.85568893180136103104078903757699585e-12,3.84405767851157262360880161647807794e-12,3.92288308990339256734302198118518765e-12
misc/n3c6-b7,1.16417084564476460582308891463093960e-11,1.13467272849910657915567658739139769e-11,3.15257177242658901257706229955623831e-09
misc/n3c6-b8,2.68082857103435830551098852271689404e-12,2.67824356502826884438670929024445049e-12,2.68550358951432111276315792595615401e-12
misc/n3c6-b9,3.01910295372055571132252337039565989e-12,3.01246278060819313023949819525789539e-12,3.03191416147886033612100390752845657e-12
misc/n4c5-b1,1.24840623265374977885864379649839111e+00,1.26175665501771900080859658360336555e+00,1.21167529867767206940805599065798783e+00
misc/n4c5-b10,7.36054398894016001384812683673712178e-01,6.50089274819573100170378714532593610e-01,4.72844423954083495451213950324837307e-01
misc/n4c5-b11,4.80262991136977522100329761202253949e-01,7.06745780054453377645329516082890601e-01,4.81082903261930155680208652302783077e-01
misc/n4c5-b2,6.74261909144288383288802447489475298e-01,6.79594630326757140745953575103915545e-01,6.85569361761287997629748351243032055e-01
misc/n4c5-b3,2.73512629814431756000657294292834517e-13,2.78016600290000566994472473240797041e-13,1.40594507478231324469888259658776165e-12
misc/n4c5-b4,2.19324956832644412601685251973102632e-12,2.17085300920143981488825042833605437e-12,6.52783608312859445524561390441231019e-12
misc/n4c5-b5,2.10078438019082323659946374014493368e-12,2.08474033932670124266448699199592078e-12,2.51075328461576523315789947023865391e-12
misc/n4c5-b6,3.21722094907017749660947254185831939e-12,3.19904247796187839340207743066395267e-12,3.21233777132917811963604532027561997e-12
misc/n4c5-b7,3.51381454699507719601297149969718277e-12,3.47799502103652051991290455164326371e-12,2.35038653245589330790939618707226542e-10
misc/n4c5-b8,2.66843828639312428276588870841059455e-12,2.63096357912638443160472663330798136e-12,2.63629061657745738157313505364316302e-12
misc/n4c5-b9,2.81435239557910860601393304991178999e-12,2.39885299549623151088942049387402916e-12,2.12200973472065365062328078002547481e-11
misc/n4c6-b1,1.30318797685907267300845760835764863e+00,1.24577821422496019110223158297412760e+00,1.27746195262946330310204930405770407e+00
misc/n4c6-b13,7.59506055328539620518692721219856844e-12,7.51764288524967776158094096675454379e-12,1.59034417154636250289654826418385989e-11
misc/n4c6-b14,2.36104546822237767481253545200720131e-12,2.35382461346012932077936969213733123e-12,2.36192331075161856684412500147308013e-12
misc/n4c6-b15,1.92517942171262744770536307343487457e-12,1.91816919468892266082685100473516139e-12,5.50672146212339542133982309648718401e-10
misc/n4c6-b2,3.13680515628958813142994267924096494e-15,7.15509395199255416157258636355892408e-16,6.57808057987899406309801033348252545e-16
misc/n4c6-b3,8.74363817424010236146174431051195910e-13,7.00726476285085144375044397161204859e-13,1.18960026777247625783423952463373867e-12
misc/n4c6-b4,3.07548367539208113394455513285942552e-12,3.06679536872924042511176519181426124e-12,3.10920560560269115579551721789236092e-12
misc/nasa1824,-Inf,-Inf,-Inf
misc/nasa2146,-Inf,-Inf,-Inf
misc/nasa4704,2.18809083246707122669860310728354503e-11,2.16231847941305617717630590202780920e-11,3.17823077540735195424141456522866439e-09
misc/ncvxqp1,1.78878410080173330543747951052438125e-12,1.76855411746321557473001748521943463e-12,1.77627407253551680051894557010870490e-12
misc/ncvxqp9,-Inf,-Inf,-Inf
misc/nemsafm,3.67963130385139927865725305028518168e-01,4.22512043054183398939242662690424735e-01,4.47290865744285423772142182362919933e-01
misc/nemscem,4.25364849543203914696418229138033146e-12,8.14724682661865100429256592825349794e-13,6.25777476102995601202998748703823956e-11
misc/nemspmm1,-Inf,-Inf,-Inf
misc/nemspmm2,7.07730409240765586980565462175546028e-10,1.34195719703523192661440370963733466e-10,1.20581444211908881590371473214741468e-08
misc/net25,1.08122418926340798010260233368787785e+00,7.43872141266529212061138322975153544e-01,7.61965929941201794897426933326357254e-01
misc/netscience,1.07563564357316134647532630267336410e+00,9.72016375688758552472129313438542879e-01,9.59164980139714878317162683514246351e-01
misc/netz4504,2.17826275502885163910369501450131178e-11,1.98016732744901343872420755326042203e-11,3.05958108168507044878635279855789921e-07
misc/netz4504_dual,8.94632848894509770909122811804035345e-12,8.91798904367300899509608169239273097e-12,1.23853222755243020953280933644460530e-08
misc/nl,6.32451100637445199304034779233502202e-01,6.32451053037351346605029561523060466e-01,6.27455200528716598268618694948381525e-01
misc/nnc1374,6.39705359321596651128277494998157178e-04,1.09951011074916905031631471337703461e-04,8.33633980058802768434423297076783642e-02
misc/nnc261,4.68612795411421429251567684373074982e-13,4.56377778671807288301578006544537566e-13,1.08037228722301520763262510171167618e-09
misc/nnc666,1.38205430899369495705155244772021479e-04,2.00303995229464651731960727788874061e-05,3.62673121063879892386485604619998310e-02
misc/nopoly,1.29612234390646914408534962039826027e+00,1.31420995752873904948336688173332672e+00,1.29089771684839645599463345521759276e+00
misc/nopss_11k,5.71710074804995817310114783773441930e-07,3.63936742368412143166132258520917096e-08,1.05078075267913649377187336591591368e-02
misc/nos1,7.32006575933457015211852600213088210e-01,7.87955966986752974783659858863806951e-01,7.97007254371939301140469646297152029e-01
misc/nos2,1.32059366094708261752307089187832187e+00,1.32456032400332678613848278996474764e+00,1.33052725920298665265999900347452057e+00
misc/nos3,-Inf,-Inf,-Inf
misc/nos4,4.81218109972515940667289469153632203e-01,9.63874419551772924047481359734704930e-01,-Inf
misc/nos5,-Inf,-Inf,-Inf
misc/nos6,-Inf,-Inf,-Inf
misc/nos7,-Inf,-Inf,-Inf
misc/nsic,3.43851235280772939803400386649520892e-02,7.17048698289107683525555910660457320e-02,6.31981551553635995335061153643555153e-02
misc/obstclae,-Inf,-Inf,-Inf
misc/odepa400,1.15261130148417036509814334960976228e+00,1.21524650940976984009112697055024728e+00,1.18569038048199647048567319988036137e+00
misc/odepb400,1.18647552502927704904578678694809009e+00,1.17536398825056977734362326397956415e+00,1.21651209489555542439805978399744418e+00
misc/olm100,4.83903267083849786949241413147877261e-13,4.44848812121931492476930309836072217e-13,4.82609439313244048613882076682880966e-13
misc/olm1000,1.47452302445767703913468567910294630e-10,4.02755829929332094084953136360382113e-11,8.49957287579457104785021854808762365e-07
misc/olm2000,-Inf,-Inf,-Inf
misc/olm500,1.57810806668194305768134955890245094e-11,1.46287400069559685058049556313074093e-11,6.83935472492947173909102244930510149e-08
misc/olm5000,-Inf,-Inf,-Inf
misc/opsahl-openflights,7.89723071703274176265503346937898890e-01,7.42405508365687090727810219360079141e-01,7.54593709559049985375199139424112116e-01
misc/opsahl-powergrid,5.21768609712004303556072693782083909e-11,5.08889255061477615761403150829132639e-11,1.90238330296304276200339418783381390e-07
misc/opsahl-southernwomen,4.89133046355942555300531270098557658e-15,2.14337128857933128626318109586515532e-16,9.33077308056634290702968301670668627e-16
misc/opsahl-ucforum,2.15440251944787758325566963850523012e-12,1.88604768329222994857758972493585728e-12,2.06019336901724441263328086754572455e-12
misc/opsahl-ucsocial,4.52401553419797266514134992898751694e-01,5.80891553062585458760578107157253467e-01,2.40524650075371865931371794787246721e-01
misc/opsahl-usairport,8.39394186700272822967216295382081517e-05,2.56525663158765289318627921708531618e-04,2.90460998794151586050641459986168083e-04
misc/orsirr_1,1.32753629866931353439016500515808523e-11,6.09706580412457803904419297840304917e-13,4.01729896537719515520344528366758732e-08
misc/orsirr_2,1.09340819120818962993072707058748623e-11,6.50892176908872635961385523719737181e-13,1.49621862555260948649239709158791098e-08
misc/orsreg_1,3.73269422822422940716620510815889316e-10,3.68027836436985672498526623236008053e-10,4.41165358741420979628783269745046043e-10
misc/oscil_dcop_01,-Inf,-Inf,-Inf
misc/oscil_dcop_02,-Inf,-Inf,-Inf
misc/oscil_dcop_03,-Inf,-Inf,-Inf
misc/oscil_dcop_04,-Inf,-Inf,-Inf
misc/oscil_dcop_05,-Inf,-Inf,-Inf
misc/oscil_dcop_06,-Inf,-Inf,-Inf
misc/oscil_dcop_07,-Inf,-Inf,-Inf
misc/oscil_dcop_08,-Inf,-Inf,-Inf
misc/oscil_dcop_09,-Inf,-Inf,-Inf
misc/oscil_dcop_10,-Inf,-Inf,-Inf
misc/oscil_dcop_11,-Inf,-Inf,-Inf
misc/oscil_dcop_12,-Inf,-Inf,-Inf
misc/oscil_dcop_13,-Inf,-Inf,-Inf
misc/oscil_dcop_14,-Inf,-Inf,-Inf
misc/oscil_dcop_15,-Inf,-Inf,-Inf
misc/oscil_dcop_16,-Inf,-Inf,-Inf
misc/oscil_dcop_17,-Inf,-Inf,-Inf
misc/oscil_dcop_18,-Inf,-Inf,-Inf
misc/oscil_dcop_19,-Inf,-Inf,-Inf
misc/oscil_dcop_20,-Inf,-Inf,-Inf
misc/oscil_dcop_21,-Inf,-Inf,-Inf
misc/oscil_dcop_22,-Inf,-Inf,-Inf
misc/oscil_dcop_23,-Inf,-Inf,-Inf
misc/oscil_dcop_24,-Inf,-Inf,-Inf
misc/oscil_dcop_25,-Inf,-Inf,-Inf
misc/oscil_dcop_26,-Inf,-Inf,-Inf
misc/oscil_dcop_27,-Inf,-Inf,-Inf
misc/oscil_dcop_28,-Inf,-Inf,-Inf
misc/oscil_dcop_29,-Inf,-Inf,-Inf
misc/oscil_dcop_30,-Inf,-Inf,-Inf
misc/oscil_dcop_31,-Inf,-Inf,-Inf
misc/oscil_dcop_32,-Inf,-Inf,-Inf
misc/oscil_dcop_33,-Inf,-Inf,-Inf
misc/oscil_dcop_34,-Inf,-Inf,-Inf
misc/oscil_dcop_35,-Inf,-Inf,-Inf
misc/oscil_dcop_36,-Inf,-Inf,-Inf
misc/oscil_dcop_37,-Inf,-Inf,-Inf
misc/oscil_dcop_38,-Inf,-Inf,-Inf
misc/oscil_dcop_39,-Inf,-Inf,-Inf
misc/oscil_dcop_40,-Inf,-Inf,-Inf
misc/oscil_dcop_41,-Inf,-Inf,-Inf
misc/oscil_dcop_42,-Inf,-Inf,-Inf
misc/oscil_dcop_43,-Inf,-Inf,-Inf
misc/oscil_dcop_44,-Inf,-Inf,-Inf
misc/oscil_dcop_45,-Inf,-Inf,-Inf
misc/oscil_dcop_46,-Inf,-Inf,-Inf
misc/oscil_dcop_47,-Inf,-Inf,-Inf
misc/oscil_dcop_48,-Inf,-Inf,-Inf
misc/oscil_dcop_49,-Inf,-Inf,-Inf
misc/oscil_dcop_50,-Inf,-Inf,-Inf
misc/oscil_dcop_51,-Inf,-Inf,-Inf
misc/oscil_dcop_52,-Inf,-Inf,-Inf
misc/oscil_dcop_53,-Inf,-Inf,-Inf
misc/oscil_dcop_54,-Inf,-Inf,-Inf
misc/oscil_dcop_55,-Inf,-Inf,-Inf
misc/oscil_dcop_56,-Inf,-Inf,-Inf
misc/oscil_dcop_57,-Inf,-Inf,-Inf
misc/oscil_trans_01,-Inf,-Inf,-Inf
misc/p0033,1.19537340632784148617808295800259499e+00,1.20770761935006632644569533669252890e+00,1.24595172052269904379435459196411347e+00
misc/p0040,1.19589031093126344532994732293015479e+00,1.14905547001915194710010346897660989e+00,1.17815704403643515647544368679816569e+00
misc/p010,1.04331709812493214094943431054674516e+00,1.09444175506950679026777232005377573e+00,9.81037791840399843405849811405188274e-01
misc/p0201,9.66018242675767726554923158047139081e-01,1.23545866572794947751650778039412996e+00,1.26291605067956288207038132463519970e+00
misc/p0282,1.31319833478988724800711488549724638e+00,1.36396515391779938212986038030006707e+00,1.32101852840215812934095871408397405e+00
misc/p0291,1.77301316020187377480067341497308675e-12,1.77273027181259956203178553777437037e-12,1.77293851166636335669303842592024542e-12
misc/p05,9.18211274334092303155321376724554765e-01,8.76645983556875655475376758327220312e-01,7.61049058534915847240002240536250157e-01
misc/p0548,4.48087991185291736249450443953010798e-12,4.34441026655971713448279486936526042e-12,6.58449131861782845063883784192827820e-08
misc/p2756,6.38906882891825850650124255325463299e-03,3.90364081413133416080054841672248463e-03,3.31936490522343781226506987677744476e-03
misc/p2p-Gnutella04,1.98406447467507440549696893334873738e-11,1.96157785548108344295946083970094472e-11,6.88099749777711223812684301049115103e-08
misc/p2p-Gnutella05,7.54398526391071013294291583559697892e-04,4.57135288331551111219271174571750175e-03,7.59940586040394470447759185309190828e-04
misc/p2p-Gnutella06,1.68853503323705586977326564732145834e-11,1.68058987934920547596874203419765601e-11,1.07017872912613922320705204308335508e-09
misc/p2p-Gnutella08,3.46585906547807158668354419068028019e-12,3.45028685199556244251324326621882556e-12,3.70009459592690033257660224375220786e-12
misc/p2p-Gnutella09,4.29281680103993961286403716212205024e-01,3.37619978448208590894301552109548456e-01,3.33175498523696491225514713335300869e-01
misc/p2p-Gnutella24,4.19892134573325302738705920507698103e-01,5.65611066005694519773124698019201496e-01,3.83322662688447756286380447550833382e-01
misc/p2p-Gnutella25,4.26699432840956422407376274777878587e-01,4.39661208724403861536474941537806230e-01,6.07775587058252023775216136121514581e-01
misc/p2p-Gnutella30,7.61747954712418241081217966141481107e-01,6.42290207107950702231275829330170567e-01,6.41876807252693398878723036347881760e-01
misc/p6000,6.53062122852875308174325775190882676e-11,6.53071433945255678285782259686569862e-11,3.46855187698078331232093288034876007e-08
misc/pcb1000,4.34818083599996991134464383950440903e-12,4.32080277385719650618970343995359062e-12,4.32628879303902781232596813200917353e-12
misc/pcb3000,2.75863104825181204830269540861670949e-12,2.75324890028183537548637683058902467e-12,3.57355284218901822865141727598531751e-11
misc/pde225,-Inf,-Inf,-Inf
misc/pde2961,-Inf,-Inf,-Inf
misc/pde900,-Inf,-Inf,-Inf
misc/pds10,8.04961196116925697728768428824990136e-01,8.18963337977860226826020673113470260e-01,7.71215008682511156351659442906450961e-01
misc/pesa,6.36451170953489582596462433849781804e-01,6.36644028022488941936766086414934589e-01,6.29340495026119020727196729089661732e-01
misc/petster-friendships-hamster,7.82081012157459594459628454520186427e-01,6.99544710608125320721379979541815185e-01,7.01711116240229353408709650781160679e-01
misc/petster-hamster,7.27088278269102839010887109898247680e-01,6.18571856768838621577331311286391090e-01,6.57097311219522673262229094102277195e-01
misc/pf2177,5.92708333175214546346756073930219015e-12,5.81699767342169430473820582263796249e-12,3.21332415636401536449240220655081581e-09
misc/pgp2,1.31937809729972811714446552857253042e+00,1.33857607894238464635447530630229263e+00,1.32492972339445176795029044755555152e+00
misc/photogrammetry,4.05161335319391252367924278106845033e-13,4.03645733472422248792656630277474516e-13,4.03967524023386581587870068078025724e-13
misc/photogrammetry2,6.25607454299161141514012936517446519e-13,6.13673817234533676927427382849178801e-13,2.16759263526966027396042026378928055e-11
misc/pivtol,5.07315891845337570903757919577386202e-12,5.83591518938075645556775853975834140e-12,7.34290437415787217374881202649893335e-08
misc/plat1919,-Inf,-Inf,-Inf
misc/plat362,-Inf,-Inf,-Inf
misc/plbuckle,-Inf,-Inf,-Inf
misc/plddb,-Inf,-Inf,-Inf
misc/plsk1919,1.27205274446541976961426104990504596e+00,1.28245611510990734487543776178802062e+00,1.29159865436397112428916577293943814e+00
misc/plskz362,1.26186917817293193504028478452091264e+00,1.31057645911704222680278655790462790e+00,1.32851015223941379428986642196183477e+00
misc/pltexpa,1.37666543449663995793328970821337932e-09,6.37001730535653683322567793313127510e-11,9.88664979571609533511858972549698387e-05
misc/poisson2D,-Inf,-Inf,-Inf
misc/polblogs,1.88999553005449286825344856703173196e-12,1.88246483978691201194528318209422236e-12,4.05690409605064727870563453991580874e-11
misc/polbooks,1.98750163856443343769756382905325541e-12,1.98141000849055509621046464325138978e-12,2.15861458773741085946298186797088604e-12
misc/poli,-Inf,-Inf,-Inf
misc/poli3,-Inf,-Inf,-Inf
misc/poli4,-Inf,-Inf,-Inf
misc/poli_large,-Inf,-Inf,-Inf
misc/pores_1,6.27451753914754775926503560316079907e-01,6.46965813261864147549788859328609940e-01,6.37706717584248507122073890657936229e-01
misc/pores_2,9.68541184597689424588560012998380371e-11,7.89063474518226448983955872977092550e-12,6.70877029831835434769352242599078629e-07
misc/pores_3,2.07972123793202464720395614004076907e-12,2.06832606649273876513355095840259218e-12,2.06954018834403827945676506635442425e-12
misc/power,-Inf,-Inf,-Inf
misc/primagaz,6.97180166616535562789833496677701658e-01,7.32485441964439943033612131938736224e-01,6.74876381731643710661015632488392087e-01
misc/problem,1.21446728808948942880178842914091405e+00,1.23670204921411306450013404576173268e+00,1.32263482461930289152673874517864429e+00
misc/problem1,6.07438874718233940199622860181032041e-01,-Inf,-Inf
misc/progas,3.84931779027016864034120129234894161e-09,6.50072449468824223579382539373430134e-10,1.14878774485319826607342073324017294e-04
misc/pwt,9.74846066992662269462002942376945730e-11,8.56166922728357758384010012229457966e-11,3.31005078354225267348881025256210582e-05
misc/qh1484,2.84418810610763843050643744095541371e-01,1.81206839724570846565211205790155929e-01,1.21646369455433432385193813264528548e-01
misc/qh768,1.44072250860503224689588522319884688e-02,1.29824405524871452031969640130379158e-02,3.33327049432021964936967461706629559e-03
misc/qh882,4.64342210916070879726884275188188734e-03,2.06802511452780766709662568114193591e-02,7.07052309426474872144331683044004241e-05
misc/qiulp,2.09866446298895570486004422160883387e-12,1.29554236537547614781931540575247188e-12,1.05603537771256316282940858805961606e-10
misc/qpband,1.34626083755881135073218560429346078e+00,1.33958002428443091922710354694999739e+00,1.33653561848839892370701620863042173e+00
misc/r05,8.69198110138625264043775122957732409e-01,8.74095387668991277217308794062576142e-01,8.50421498567360386142977160829929120e-01
misc/radfr1,7.48692662616547583096984627765692125e-14,6.15529331442597792712690632798141106e-14,3.16322880804426382731253188149543628e-13
misc/radoslaw_email,3.37975934694554059176961916667201215e-12,2.66274525439557107343965804394673797e-12,2.80527731577513297364820619875128416e-12
misc/rail_1357,1.78811075680934442520325006690984360e-12,1.76453314282835893333158535137169989e-12,2.21663960220592382383669792997385339e-08
misc/rail_5177,2.82868177272874782249869845390842340e-12,2.82562840818276282710843063647182633e-12,1.82885392414972771533030694811128735e-08
misc/rajat01,4.47998957565063403344303530802670350e-11,7.66419275732965057048433641020322200e-12,6.13735743971050163610510133189080741e-09
misc/rajat02,1.17205821024240845672158669783583442e-04,3.23981494548451137299106895197952539e-03,5.22558696837581116640542362741533666e-03
misc/rajat03,-Inf,-Inf,-Inf
misc/rajat04,-Inf,-Inf,-Inf
misc/rajat05,-Inf,-Inf,-Inf
misc/rajat06,7.66757628976466789016211064754644269e-11,6.06551282447932871781140443003531866e-11,5.29269500206396752107855735731616810e-05
misc/rajat07,1.08578298114043733433078610739509827e-10,8.31266925197964197114307176858305813e-11,8.05301217114943787781507109736836275e-05
misc/rajat08,2.19606884104407396033961538298663464e-10,3.99052659203279900280776823612399438e-11,5.49357083996201841169581367829079893e-05
misc/rajat09,9.35387400235397624161939789221448743e-11,4.38594431126208503405933895159222640e-11,1.59788547322491778414297568477646105e-04
misc/rajat10,-Inf,-Inf,-Inf
misc/rajat11,-Inf,-Inf,-Inf
misc/rajat12,-Inf,-Inf,-Inf
misc/rajat13,-Inf,-Inf,-Inf
misc/rajat14,-Inf,-Inf,-Inf
misc/rajat19,-Inf,-Inf,-Inf
misc/rbsa480,2.05671437385833272898848493919089501e-13,2.05373224070788683727849896322849369e-13,3.76190434258623378119661300064496688e-13
misc/rbsb480,3.65818928469589501980840030090673939e-13,2.97951990768535026189880734994143328e-13,1.31868262619120086643127072987150981e-10
misc/rdb1250,3.93633221845821891812664031553606962e-04,9.03056071695479095902781905879048060e-04,3.59599820567133852187739988367522690e-04
misc/rdb1250l,4.47213859501749087272193989135821885e-01,4.47213661572552299414547259817427286e-01,4.47213595831527179215500130021701009e-01
misc/rdb200,6.55999033144104217435288922006769676e-03,4.46958927892041030156665245891260929e-04,1.46230911835302582021984279639032095e-04
misc/rdb200l,6.25595439549036240871730597427131154e-01,6.70669669607079871749191124873980663e-01,6.24416230168999788626745937626160211e-01
misc/rdb2048,6.29359419278717127422106154408988647e-03,6.05676998351265643645035797653881160e-03,5.79874959340437324939141818270363660e-03
misc/rdb2048_noL,5.34720114896289737987540303975887098e-04,4.24068679218009439940745517678060547e-04,3.86872244980933098101896463916974995e-04
misc/rdb3200l,9.60055812435615965964902580246499096e-04,1.54249748818550395558082779318230028e-03,9.83210517455667680653755221912824494e-04
misc/rdb450,6.83946519534661689209411071191001866e-03,6.58119804124775076265733610300553629e-03,6.55670280390404517012794290631768532e-03
misc/rdb450l,5.40745004925156988907730970987179058e-02,7.18752669047434990607451815814796796e-02,5.39468167938384171386465489876291657e-02
misc/rdb5000,4.48238940615973852404366884436889144e-04,2.67914785170413414996363488576197247e-04,1.56418704592478309076741811892854803e-04
misc/rdb800l,5.06269084150282717310116557658389657e-01,4.74340743960439311216184719158163097e-01,5.05521632146462786586445915427724226e-01
misc/rdb968,1.11541229544852784805857148744059440e-03,2.01417212086630958314695624521320096e-12,1.06231459021626287781892189153446374e-06
misc/reactome,6.29359480198895773022943594244883848e-01,5.79010485771162709687934781609081157e-01,6.16930064456569057486666698093537106e-01
misc/refine,4.21297298653573227306473406873342284e-13,4.15457122549376964806883831630277886e-13,9.04544131732604924599515924190434722e-13
misc/rel3,8.55196504782794310857016558919739934e-01,1.13499106757002785878686186643015914e+00,7.80202752497996624421522194516981066e-01
misc/rel4,1.26340397494860318005049916081411509e+00,1.22495261001588453413410904691651316e+00,1.23412856880152197761021448208865657e+00
misc/rel5,1.03531578360550714995510581745181097e+00,1.06284605844019680362835921727800137e+00,9.46810656097137618552382521393960474e-01
misc/rel6,4.27418848600275070900484767857220462e-13,4.25418923420485228243645293206790752e-13,5.60206617604326770354848575456036788e-13
misc/rel7,1.05042426077568904533600212602033114e-12,1.04048132290989595707154278413197414e-12,1.04515151149631294125529249606195156e-12
misc/relat3,8.19540403070450876125429034167920042e-01,7.29629328323628080278615857366945618e-01,7.72787470631758243906412296831001138e-01
misc/relat4,1.10008046557265730982952053070776574e+00,1.21018041244996398655142102311800677e+00,1.16265814964336050570541220621573003e+00
misc/relat5,6.68802046120387369397519323545247517e-01,6.74560155353387390337613420269055405e-01,7.28195251069281529844647784669465884e-01
misc/relat6,1.03060697719818214634696359710452631e-13,1.01503102102134087570474876869297976e-13,1.04398890558935493784575926217602314e-13
misc/relat7,9.72695509878984377883342141330791461e-13,9.53591383445840479868229557329091975e-13,1.96421354784592169485607612165158144e-12
misc/relat7b,9.72695509878984377883342141330791461e-13,9.53591383445840479868229557329091975e-13,1.96421354784592169485607612165158144e-12
misc/rgg_n_2_15_s0,5.72273525071519937738760729816665150e-04,5.91613083802185179703565778611649993e-12,1.52398550277593055877611937776406193e-09
misc/rkat7_mat5,1.38160120410064479557039890394516013e-12,1.37744243230937530221457370253275525e-12,1.44436785676722562779052076586127973e-12
misc/robot,2.71933054702908745118106886001386719e-13,1.82705986704218657637765299487742324e-13,9.95720431246476321317507727221207824e-12
misc/robot24c1_mat5,1.13211929463999495962512203226441866e-12,1.12802519262881903687225210989605953e-12,1.32101011470789549715868118218891044e-11
misc/robot24c1_mat5_J,1.61335335252389906112209668212964773e-12,1.59339348834236474962440302703394814e-12,1.71403723179461994469301524364597147e-12
misc/rosen1,4.21718872415724011449576212509116191e-13,4.01617604088297839094298720040936676e-13,7.02372612447735672459927300704238807e-13
misc/rosen10,1.39414281005357851732065719146611745e-12,1.21878152640025104505365654345017652e-12,1.88911393718452397869068850664537762e-12
misc/rosen2,9.21102830031602918076995443992812061e-13,9.13008630573727847383481525234071830e-13,9.23160246034183235629914375267029943e-13
misc/rosen7,4.17344318732927236539436532882117170e-13,4.15268922083389796811164626801155956e-13,3.63243648078529549044535526189419685e-12
misc/rosen8,2.48455454291928043655989533809896421e-13,1.67747548603288606187923655964836864e-13,2.18181471493493747482785148669879388e-12
misc/rotor1,8.68920564369762723592101088114403639e-10,1.70613658000325445502806211896318465e-10,2.99255195618736484272805659647253822e-08
misc/rotor2,-Inf,-Inf,-Inf
misc/rw136,1.24316047922463255977063534153864091e-12,1.21380675380151707778509013806460822e-12,1.23712141798742204250102499573673244e-12
misc/rw496,2.88471726120253422173585373476751322e-12,2.87453368994508288895413719841168884e-12,2.88088913146873743203977685695555893e-12
misc/rw5151,9.80154292903097953135688993580442340e-12,8.37354494411178252677642874207616321e-12,6.02606921317915335209392282717339605e-08
misc/saylr1,6.04621012282494723265637169951390680e-05,1.02837482854316126546687436312063001e-07,1.28319478434138185308035534149550982e-07
misc/saylr3,8.29542238235821204409036325888424880e-06,3.29555141344331331200674076198077159e-07,3.30087737660407694635409932067201204e-07
misc/saylr4,8.97347342861543308516332391420371020e-01,8.96032501895189248983559895765382130e-01,7.65488323118990311749946474773980265e-01
misc/sc205-2r,1.57523178541805317988119044145584372e-11,1.41151694079197652310995808523486284e-11,1.45065296398143835992990933468894356e-09
misc/scagr7-2b,1.18316349355393411413359044416010941e-12,1.17787762290922748617733351635666828e-12,1.78013338050042598909871732905376763e-12
misc/scagr7-2c,1.10907843282172600903739414406142353e-12,8.11346153861986044082745207918380515e-13,1.81204705215142869297774695573307421e-11
misc/scagr7-2r,4.46558863472510819831863009727710039e-13,4.31654559002084076531296112557554260e-13,8.82342239688895212353419102086377789e-13
misc/scfxm1-2b,1.81687138098221632583479592765765374e-09,4.07028723215433646802864419060446998e-11,2.06486518841627954267405272977373838e-10
misc/scrs8-2b,1.66146479766156645895572747333408753e-10,5.36788730801370750565483016013380082e-12,1.43828499921906206356969091473881334e-09
misc/scrs8-2c,1.66146479766156645895572747333408753e-10,5.36788730801370750565483016013380082e-12,1.43828499921906206356969091473881334e-09
misc/scrs8-2r,-Inf,-Inf,-Inf
misc/scsd8-2b,1.38271388647210010849195069829647877e+00,1.32939234129020602959058483889449361e+00,1.30350439477124233486007480205831416e+00
misc/scsd8-2c,1.38271388647210010849195069829647877e+00,1.32939234129020602959058483889449361e+00,1.30350439477124233486007480205831416e+00
misc/sctap1-2b,5.82374192324145493905458013153522764e-10,3.25113327202822016362722811811650721e-11,3.00419385231904766552793040006163304e-05
misc/sctap1-2c,1.12976583346853668137658868518136430e-11,1.42417465376751200642009835623376970e-12,2.17100688107864379988575375185187890e-09
misc/se,5.15815981848266750919134213152568527e-08,3.55909880566203087360511419032170239e-09,2.03517889536088105946386414091600276e-03
misc/seymourl,3.27018518441304436643200359933804188e-03,1.41941109827516209969869899800860909e-03,1.53786998752105991245073416765214381e-03
misc/shar_te2-b1,1.32335188167759513554419797712738039e+00,1.30639461665454385571235723080498756e+00,1.29976928149892095315390949037021590e+00
misc/sherman1,8.29542238235821204409036325888424880e-06,3.29555141344331331200674076198077159e-07,3.30087737660407694635409932067201204e-07
misc/sherman2,4.01871757524018588241119427365781943e-01,4.01807731387838804525353254438576886e-01,4.15540901788877952497085434270103118e-01
misc/sherman3,-Inf,-Inf,-Inf
misc/sherman4,-Inf,-Inf,-Inf
misc/sherman5,1.34692942320737388484599561588199836e+00,1.34243591233981700330396030198588296e+00,1.34095526331101100349805001558685719e+00
misc/shermanACa,-Inf,-Inf,-Inf
misc/shermanACd,-Inf,-Inf,-Inf
misc/shl_0,7.81805686847264769267274580075627647e-12,7.81171487890911271579514225249623694e-12,2.64811854700041753690385794802981258e-11
misc/shl_200,4.23318036891027037315700704455313153e-12,3.60279377517227405706473755130377976e-12,6.31146918996553972686779584808724674e-08
misc/shl_400,3.29512372122741278686762561968266679e-12,3.23224687316242069159201615116302570e-12,1.30126391390870011166792807564387805e-09
misc/shock-9,-Inf,-Inf,-Inf
misc/shuttle_eddy,-Inf,-Inf,-Inf
misc/shyy41,-Inf,-Inf,-Inf
misc/sit100,-Inf,-Inf,-Inf
misc/skirt,-Inf,-Inf,-Inf
misc/slptsk,6.75224584912215856076602378015936711e-13,6.72158129248147678840813264608725786e-13,6.11876950336142301477607265884858690e-10
misc/small,1.96963675422917633718758064740692741e-06,2.68620766990819390653645659999641306e-08,5.59477191296424500423205790248799301e-03
misc/sociopatterns-hypertext,1.95636067864414688485960155217370684e-12,1.58776775718816579879557984660771931e-12,1.61870682321388981547689935139659522e-09
misc/sociopatterns-infectious,2.18026130703006260663957466472510925e-12,1.96015293902692403516218497421536779e-12,6.51981114009945234047190791425793714e-12
misc/sphere2,7.74642356662412053382134703707783660e-01,7.74628640500418647759454945141264247e-01,1.09544499677334699573838822438304821e+00
misc/sphere3,1.69876545008701256526087872065871265e-01,4.35963866596535278470502559213431110e-01,3.29626538888256774820869298708159042e-01
misc/spiral,1.15146009557925980886751463756149146e-13,2.94532803897751349640685759753837142e-03,8.40902477984379215341603374051735280e-09
misc/sstmodel,1.04809118261936616760605135332128302e-11,1.01418986035281241250345462697090891e-11,4.63295757477146799683404322894697615e-09
misc/steam1,1.02052105568207631054448622119328236e-07,1.02038044757280872017869671142766321e-07,7.14036525633245487604219357134206941e-04
misc/steam2,1.34596424993223733620548309846925940e+00,1.29858942960069933672474060217733614e+00,1.29949689178539271433933329447704560e+00
misc/steam3,1.35289281471270957773844660257383999e+00,1.37819553424406492353247994370999132e+00,1.31590700960525230526338405872726074e+00
misc/stoch_aircraft,-Inf,-Inf,-Inf
misc/stokes64,-Inf,-Inf,-Inf
misc/stokes64s,-Inf,-Inf,-Inf
misc/stormg2-27,1.72885327018558271020028190074134719e-11,9.51193076126447437723608038729940326e-12,1.42935878466425792405483178924070725e-05
misc/stormg2-8,2.28491431356367952749260075057872335e-12,1.58013859918261294481316108478540785e-12,7.03187645762454931237005475180780363e-11
misc/str_0,2.34785353335823977126870104254526613e-13,2.28078151001381366994841017725758638e-13,3.32880194061179343953712798303000860e-13
misc/str_200,2.65138775398369251096644546323557293e-13,2.62431497468814515896358675784207802e-13,3.44063825394414183670078608278085655e-13
misc/str_400,6.73564163681114267607519573277224494e-13,5.19979513234884607054021153777551269e-13,1.83759348377579184235426741255128334e-12
misc/str_600,4.93597624769747558451730216701892027e-13,4.89240315213300424219928550693361218e-13,5.52254641443270791701465275033652644e-10
misc/struct4,1.49814770641002092948003894794304045e-11,1.41617539638920237294996784516590016e-11,5.37236643085700072006806932459509391e-09
misc/sts4098,-Inf,-Inf,-Inf
misc/stufe,1.64077388936683666508888774279102831e-11,1.63019550551297203372091951583756347e-11,1.64069185794617355014586277494925218e-09
misc/stufe-10,-Inf,-Inf,-Inf
misc/subelj_cora,1.48000159929652544148094542165632795e-11,1.47136127400398026123009524268319084e-11,5.54829525243744010422962218921219456e-11
misc/subelj_euroroad,-Inf,-Inf,-Inf
misc/subelj_jdk,1.94962701961778528614616769293970771e-12,1.91048707441306116756243614714677955e-12,1.93133203260937455602366111621250533e-12
misc/subelj_jung-j,1.95426652148028539890233456610757463e-12,1.93860068644934442246089320503233528e-12,5.98047959624073590440098301083996156e-12
misc/swang1,1.60797283972553148438779547035811096e-11,1.96258792748977124356731360555824373e-13,4.25018038643141043445558034654052129e-08
misc/swang2,-Inf,-Inf,-Inf
misc/t2d_q4,-Inf,-Inf,-Inf
misc/t2d_q9,-Inf,-Inf,-Inf
misc/t2dal,8.38385886689970991830932859856077806e-13,6.24319243952164009384339658815111055e-13,1.08573630853665689581316716541783502e-07
misc/t2dal_a,8.38385886689970991830932859856077806e-13,6.24319243952164009384339658815111055e-13,1.08573630853665689581316716541783502e-07
misc/t2dal_bci,1.13624093174968283409218244775465311e-12,6.82332115399903100340493166669054678e-13,5.14673658413259692202390692027557742e-08
misc/t2dal_e,1.18657909583410675495224981996395859e+00,1.04870288207783532414471432695680079e+00,1.03552422006466844473632381016427342e+00
misc/t3dl_e,1.30633955125124866353974670750633001e+00,1.18606682542515042122109165640299817e+00,1.10504746383075361774052091626725204e+00
misc/t520,1.47014623864368109428336219807239685e-11,1.44760310729368096795554613411341969e-11,1.60592970979661921834222313564208526e-09
misc/t60k,-Inf,-Inf,-Inf
misc/tandem_vtx,-Inf,-Inf,-Inf
misc/tech-arenas-jazz,1.95528155387879805593625895450501088e-12,1.49899636054560603710200381126045199e-12,1.08376654316854518491909853085812216e-11
misc/tech-arenas-meta,2.49323279036406805770191567383092667e-12,1.88754906330586660723411673244574405e-04,2.16483353405155294714435487110712473e-07
misc/tech-arenas-pgp,1.09802959331304714758532740979936791e-10,6.26645063947480780928830761735166523e-11,2.03602052207845953409351713163532668e-06
misc/tech-as-22july06,1.36480099617744563107140226897720079e-11,1.34728133512448561879755096569318731e-11,1.32535947312596420983266075539001862e-09
misc/tech-as-735,1.12097905279717800567204542923103565e-11,1.10387247420245688696145213613832475e-11,1.67908257360014173916161530581781717e-09
misc/tech-as-caida,1.90584416869016987577618054796102533e-11,1.83924149201838953674364454892469293e-11,4.61443812518249651230768187107350445e-07
misc/tech-as-caida20071105,1.86470777419015046969309715996699292e-11,1.74947046555336979101792587476106175e-11,1.91557975511945023103977437678667570e-08
misc/ted_B,-Inf,-Inf,-Inf
misc/ted_B_unscaled,-Inf,-Inf,-Inf
misc/testbig,3.14027794578144543942727028987291807e-11,3.76399256042313564120606430486508454e-12,2.23729554710802981674525141695117191e-07
misc/tols1090,2.96184028061371438708669081664794996e-13,1.90298299911031202586670932330137400e-14,9.93375829945094388359740293783074360e-11
misc/tols2000,1.99309267579620727570514419334624713e-14,3.14607373828609558891885298006852936e-15,2.66868980182680777385508625548310436e-11
misc/tols340,6.50529254619828183285247124541338269e-14,5.91097142375543956987550375703875516e-15,3.18714952695910848790902025341684578e-11
misc/tols4000,3.88879061912597795129414626528331342e-14,7.31876077445241510401493228447806334e-15,9.96324861499534140626769445234458054e-11
misc/tols90,8.38589191879314040999743503694189919e-14,4.08700876229335843795276519087773654e-15,4.83583376602368465409830790527834947e-11
misc/tomography,6.21055174867513568519587548500474961e-01,5.91720397553334989288850876935467755e-01,5.82422665367242717223368655525379901e-01
misc/torsion1,-Inf,-Inf,-Inf
misc/tub100,1.02200169228087376294556646794852956e+00,9.83376954654288403632155345477248515e-01,1.02718961259687689946255795461696635e+00
misc/tub1000,1.04415058236907970159580344021541196e+00,1.03356814384690561252427471781238389e+00,1.01721525057324294618802825889005009e+00
misc/tuma1,8.21267646534657565237749206207309371e-11,5.13522028061518055000537926216155090e-11,5.73673625825011194805562662929274122e-07
misc/tuma2,6.22342730367717406357379675713385561e-11,2.76670583164764392976120878458333109e-11,2.44327326994700830438157005122971573e-07
misc/ucidata-gama,1.42058005892200254693392499613899954e-14,2.10177192218297105433904589131874101e-16,1.12789781754401677234014651902659146e-15
misc/ucidata-zachary,2.34506558664618699506347774470080348e-13,2.31396990115629629336018941349935893e-13,5.71151747352830370786856794246011200e-13
misc/uk,4.90727639493529949168236963744119388e-11,1.85520758304340120483947264672910038e-11,5.66033604045406645057996119094228430e-06
misc/ukerbe1,-Inf,-Inf,-Inf
misc/ukerbe1_dual,-Inf,-Inf,-Inf
misc/utm1700b,6.85793170805717784361138761103061292e-13,6.85587001111170907278470139590306299e-13,3.24408652597340267736632925236962496e-12
misc/utm300,6.66607240511678391480451872585426356e-13,6.66500348229418638506354078371476002e-13,6.66878070387942939984549750936155451e-13
misc/utm3060,4.76615432861179344943911791939033999e-13,4.76521444925717516763220808287391757e-13,4.34385623898311960823847341851091726e-12
misc/viscoplastic1,1.00318406944788958079613041051456820e-11,1.19234873474186002237647091791316109e-11,1.25626429156827831600388990024241244e-07
misc/wang1,-Inf,-Inf,-Inf
misc/wang2,-Inf,-Inf,-Inf
misc/watt_1,9.26078965307412098482627102432966088e-15,4.87745570666499738131633878450373015e-15,3.75564914585384749927177031727635905e-09
misc/watt_2,3.26113443922093308011498556903264277e-14,3.09551712406719944687358126666220830e-15,2.37850124072942669193788110894985927e-09
misc/wb-cs-stanford,8.99019146685036768983539173879587092e-01,8.52951897938749101834067610615687529e-01,8.99926051761260894172925147740505288e-01
misc/youtube-groupmemberships,-Inf,-Inf,-Inf
rand/CL-1000-1d7-trial1,2.68701859566156625421154536846475195e-12,2.56419287037047738810198828018821147e-12,1.08001366375670823182677424020126508e-09
rand/CL-1000-1d7-trial2,2.71567844666955406024685605862271742e-12,2.14981376828501003658264058327864110e-12,7.41145157536965419768917519763676783e-11
rand/CL-1000-1d7-trial3,3.74668793243725508491899438053564278e-12,3.71309791285455297300444880408383276e-12,4.35637354980377046742163660954135019e-10
rand/CL-1000-1d8-trial1,7.83180327849158058625439582633402246e-12,9.52674076921240016388298387325659676e-05,3.25898278958325306348702441540877352e-06
rand/CL-1000-1d8-trial2,5.25669488569626778368453493233661294e-12,5.19631129984944708081857650267089037e-12,6.73944895180761259284659654411831042e-12
rand/CL-1000-1d8-trial3,2.71835582143921005288636586543535137e-01,3.65248093313805233324323732844748178e-01,1.53292223372040426120091937939501529e-01
rand/CL-1000-1d9-trial1,8.89176986306379928418203124588230860e-02,1.17000183999596222278411455851229826e-01,2.05077838340968334630361658198185537e-01
rand/CL-1000-1d9-trial2,1.82403128772804103802699946025259341e-03,1.82403128772960180715158228513648984e-03,1.82403128772959634331199991504064142e-03
rand/CL-1000-1d9-trial3,1.80728083795044222221036653734513441e-03,1.50516600063290157931833795747362961e-02,1.80728083794753552303518220833997968e-03
rand/CL-1000-2d0-trial1,1.06841573223234665116867792650202966e-01,1.06841573223233609529955245192728840e-01,1.06841573223233559225656118607751487e-01
rand/CL-1000-2d0-trial2,3.28790435350305920852699009186233408e-02,3.12911376584196061365989889175141578e-02,3.27249822226056516165433929824884814e-02
rand/CL-1000-2d0-trial3,5.27469037821143703919003545332366276e-03,2.13966634391689579326968450758413987e-03,5.81461478841992677724438719118689491e-07
rand/CL-1000-2d1-trial1,4.48937570955811857155805577267435015e-12,3.98959181122924894815118666691855622e-12,4.98509622467177625803894928472801578e-12
rand/CL-1000-2d1-trial2,3.32463837689083112868537067020710326e-01,1.19051305110723801166100444671956819e-01,3.41562299820382623967355513258522884e-01
rand/CL-1000-2d1-trial3,4.32309010707763483586776959527276453e-01,4.16232683992165804779351168117737246e-01,3.74457308061296291071417052387381304e-01
rand/CL-10000-1d7-trial1,6.76634594620588291132747002130085487e-01,4.48099400110227416916040356903972368e-01,5.42435809951662114371413519773142336e-01
rand/CL-10000-1d7-trial2,4.50604609089138260432358826998216792e-01,3.77473463686620451437260328399529032e-01,4.96696327645378936553066949765631224e-01
rand/CL-10000-1d7-trial3,6.81341583342075256027365609739182177e-01,5.07320595690730049858590234781123180e-01,5.53115523063163692177358564598747365e-01
rand/CL-10000-1d8-trial1,6.00559303264112243438243742241772951e-01,6.18877573030653784359665899149987636e-01,7.13882217855524248607698042424715900e-01
rand/CL-10000-1d8-trial2,4.90861871152696184113799524553956562e-01,4.64072832826291535904888637734769545e-01,6.97251692915092370831959023274932011e-01
rand/CL-10000-1d8-trial3,3.20375809138799705373129042171770210e-01,5.60851950445483300780698607185538416e-01,4.31592289842951378599960555782389254e-01
rand/CL-10000-1d9-trial1,6.41505211978264483747579673372513488e-01,4.42561609517532832725200611772386361e-01,6.79002562368007704834757559614732086e-01
rand/CL-10000-1d9-trial2,5.79612924321118270355468478799542769e-01,5.81344029860362878021859081341926308e-01,5.98742767210980216219739688431543071e-01
rand/CL-10000-1d9-trial3,6.61150206038484127113919077788333900e-01,6.20753462357585447866545768363697831e-01,6.07995439491044685931826430252795862e-01
rand/CL-10000-2d0-trial1,6.76931288920536198457490536300226670e-01,5.96717798068650631314154234953914632e-01,6.30756661910973779506193626662340811e-01
rand/CL-10000-2d0-trial2,4.63358885947955512885288286539394751e-01,4.71703943884744637929655139947375921e-01,4.40818476938296837067561127005721134e-01
rand/CL-10000-2d0-trial3,6.95222964747542808320017786018414330e-01,5.16747894836002978692972833310248306e-01,5.52159888439069789514066255474296675e-01
rand/CL-10000-2d1-trial1,7.30010903986813935864229558038747298e-01,5.94561037059059671857687249449615571e-01,5.72806279824170068708420166485926730e-01
rand/CL-10000-2d1-trial2,5.53931907292507008183687561378559145e-01,5.16367856239476041961170286351519223e-01,5.53936853684830272161438839691794133e-01
rand/CL-10000-2d1-trial3,6.94019185979596243476982357427923207e-01,5.78293123828394454835540992562678567e-01,6.30112957881144216265535079406170364e-01
rand/SW-100-3-0d1-trial1,3.77850383517515047357931882973218737e-12,3.70391794935625685872401860493734297e-12,2.80008043254589425820830728195663335e-11
rand/SW-100-3-0d1-trial2,1.55435449864642223634973011247162186e-12,1.27972623673006925718862645656126479e-12,5.00343727774005893080413672551901540e-09
rand/SW-100-3-0d1-trial3,1.62851474762887006610465121374244278e-01,1.62851474762887039104204298016462860e-01,1.62851462668256883097199439450760117e-01
rand/SW-100-3-0d2-trial1,4.49110800648156479324935789138005081e-12,4.37531079731507128139228814142420999e-12,2.63671030076715835260801826951256770e-08
rand/SW-100-3-0d2-trial2,4.34075286269681036941906338966192290e-12,4.28372333123645619437038143490038941e-12,5.88111522720892882387147483860692263e-09
rand/SW-100-3-0d2-trial3,6.01518190890703184672466839322170000e-12,3.31211067638775202717497848861464982e-12,3.38312180072506559297995722511310364e-11
rand/SW-100-3-0d3-trial1,2.80133358311768894819090188161568621e-12,2.61679507647273327068383105207672763e-12,4.51830349670964301894306978761353304e-08
rand/SW-100-3-0d3-trial2,1.30842451331122427671896238565277462e-11,6.20253587712554294128885076893399664e-12,2.95412239206939289174741312345072401e-08
rand/SW-100-3-0d3-trial3,2.82470345926198786293989225985583019e-12,2.51127200873457211372754593403881970e-12,4.43490752694516588859880393106401918e-08
rand/SW-100-4-0d1-trial1,2.99385159320731713635792164699735863e-12,2.99147288966688556931036314022955012e-12,2.99643995814381311844263279428369415e-12
rand/SW-100-4-0d1-trial2,1.61170621555088736657429918336130417e-12,1.59421660871669693147044155156021635e-12,1.63060503606654422396066954007311481e-12
rand/SW-100-4-0d1-trial3,1.30274136696088823546947425777041797e-12,1.17990741111583324782503103919667836e-12,1.19206246313891830790803228218277407e-12
rand/SW-100-4-0d2-trial1,1.35760867189972660632083601706835262e-12,1.34720012470554419728867168103792627e-12,1.34817010871088566262446555190580818e-12
rand/SW-100-4-0d2-trial2,1.00454513603134450764864167391212110e-12,9.95204773403968850280573104566502838e-13,9.95801055810236963406178989095132342e-13
rand/SW-100-4-0d2-trial3,1.69877969073832921361943451775394052e-12,1.68246642641981890609782400616560406e-12,2.73057919351704887220662667462773683e-12
rand/SW-100-4-0d3-trial1,1.25329725639090308381861373888158592e-12,1.21581697062176469268790944995164755e-12,1.24889986345134421819406928896543233e-12
rand/SW-100-4-0d3-trial2,1.95153544057548555897911641330624286e-12,1.87550921834575401241177252433803650e-12,1.95434637130805244667961552427256681e-11
rand/SW-100-4-0d3-trial3,1.31258198157492761728294114303217669e-12,1.29660378858405395715137710906026264e-12,3.14888396778191977416373808287645568e-12
rand/SW-100-5-0d1-trial1,1.65542664592581390370290564167257930e-12,1.64221437561123503959959846513772923e-12,3.17951874174461681857405282786460069e-12
rand/SW-100-5-0d1-trial2,2.49058575964552073867644783615451510e-12,2.45805292426332357612650220839073096e-12,2.49512802639326143526271610100593423e-12
rand/SW-100-5-0d1-trial3,1.07117748518544141325194340432938903e-12,9.09687666339151767604192298452299179e-13,3.93043819425250727033179355711918834e-12
rand/SW-100-5-0d2-trial1,1.84839716837935888134812698715896121e-12,1.80162005878984319373146425355039468e-12,2.45665875906262218656633076008033910e-12
rand/SW-100-5-0d2-trial2,1.72260308498274219937364762545376042e-12,1.71078180334291094051767008483634594e-12,2.62795359903107293987966447582090748e-12
rand/SW-100-5-0d2-trial3,1.62042465644277187671252878408287204e-12,1.61343470630764464848347899432575755e-12,1.62081173902118251582622711759767807e-12
rand/SW-100-5-0d3-trial1,1.82629117477729478573383967007208834e-12,1.78971689734480643527848660945979955e-12,1.92121886851145827839959572966504931e-12
rand/SW-100-5-0d3-trial2,8.09902096040024208208707874454915961e-13,7.65468663006122627799236364868682725e-13,3.66558379232304769331024245412934257e-12
rand/SW-100-5-0d3-trial3,1.46354067853127425493041197709584050e-12,1.41435672315558932449355780407988817e-12,2.55408077429692403076846625304108394e-11
rand/SW-100-6-0d1-trial1,2.13439990524039563213813007238905341e-12,2.10862871702240808295130207146357604e-12,2.24785596152938286100775443267308784e-12
rand/SW-100-6-0d1-trial2,1.91467605667180329454625515515255058e-12,1.90944963652703332323506610448740487e-12,2.06451352914068158310539608299867008e-12
rand/SW-100-6-0d1-trial3,2.52431139422806388974322062836898246e-12,2.52191642565381378514129903239312949e-12,3.08964174745435056750483633376456546e-12
rand/SW-100-6-0d2-trial1,2.53755387179449805389460313711230662e-12,2.53268497944500342351078174499242611e-12,2.53902861409323129709803935792255388e-12
rand/SW-100-6-0d2-trial2,6.07313024728356102017064535415111701e-13,4.11070452240255095838181383348920598e-13,3.58432848320633909248929868317017554e-12
rand/SW-100-6-0d2-trial3,1.22129197821908489986680884525511333e-12,9.86429678571427193659892905569373334e-13,1.00939610476795625825925203722232481e-12
rand/SW-100-6-0d3-trial1,1.72809497713879421025532472307469107e-12,1.62198915125260000638601166006177565e-12,1.65584197310407585538507824215719649e-12
rand/SW-100-6-0d3-trial2,1.80685784259039069134525578298027074e-12,1.79605143663876876636868829481442324e-12,1.79846498099830018446707738439130997e-12
rand/SW-100-6-0d3-trial3,2.70433132148375427914813013797325857e-12,2.69640736472045597648770554250444317e-12,2.73993275048271772200196838192659691e-12
rand/SW-1000-3-0d1-trial1,-Inf,-Inf,-Inf
rand/SW-1000-3-0d1-trial2,-Inf,-Inf,-Inf
rand/SW-1000-3-0d1-trial3,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial1,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial2,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial3,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial1,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial2,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial3,-Inf,-Inf,-Inf
rand/SW-1000-4-0d1-trial1,8.78650958476470105782551725159436177e-12,8.72097824934421130977437149718241218e-12,9.45979133006067822789932081699031732e-10
rand/SW-1000-4-0d1-trial2,5.93970124132075474113817411457230295e-12,5.67912898351844863107515764026177115e-12,8.99094519308145996710017837197076304e-12
rand/SW-1000-4-0d1-trial3,6.41396543065787639862470423490804940e-12,6.33183462311914036357493998606113764e-12,1.45845947221695885652389859693524384e-07
rand/SW-1000-4-0d2-trial1,1.08215079125810635276948389371385927e-11,1.04824275733257758459605416425549519e-11,5.21630681293172005745313856929271635e-10
rand/SW-1000-4-0d2-trial2,6.52094306525348749171684994595257064e-12,6.33535772394432556806907538937962153e-12,1.44107896914488438668687557909865087e-10
rand/SW-1000-4-0d2-trial3,8.22597778589138488950253387098881512e-12,8.19932672468540321855043851585995839e-12,1.12292073163554964809564662603347384e-11
rand/SW-1000-4-0d3-trial1,7.29674245898049104298040179098491248e-12,7.22284075592320854462638429574524971e-12,8.32741194014531305687072192304930081e-12
rand/SW-1000-4-0d3-trial2,1.00151893445562818460606574723664834e-11,9.94326986432189686957382041262895207e-12,1.35184365410298239357543213888622148e-11
rand/SW-1000-4-0d3-trial3,1.23501257861991592419660825542511719e-11,1.23072359726221040620097319512914087e-11,1.73435244112596780980580729523021921e-11
rand/SW-1000-5-0d1-trial1,8.96723471202453962843177664080159824e-12,8.91647107374707812547357836676133175e-12,8.37232425007951945159950865406776630e-10
rand/SW-1000-5-0d1-trial2,7.72871747912446705228550279624525882e-12,7.56249659444945467466153744964107981e-12,2.58569830841316588428750282930335246e-10
rand/SW-1000-5-0d1-trial3,8.77240893490727206025147859063516350e-12,8.50767955939949656174669760235087135e-12,6.11852229627101932125361503326481224e-11
rand/SW-1000-5-0d2-trial1,9.19962621691027386220847617474732692e-12,9.14888451502413171894494425886256051e-12,1.51255759081832539285086692587276153e-10
rand/SW-1000-5-0d2-trial2,1.26887144989656212846217290751901561e-11,1.26186641314869421377416397646509562e-11,6.70898269209582013428013259503166278e-11
rand/SW-1000-5-0d2-trial3,8.28225675897778440773734836847012699e-12,7.80631982992968137044590916003673424e-12,3.77687739121052754502529570436922984e-11
rand/SW-1000-5-0d3-trial1,9.76659270144796466349708409404496779e-12,9.72526231564659274793324265084608831e-12,1.37731719488215960057812266181548963e-11
rand/SW-1000-5-0d3-trial2,1.02732702789040142940037008894134394e-11,1.01109818470659132411034554378485263e-11,1.45749335331856773974496722971839236e-11
rand/SW-1000-5-0d3-trial3,1.30312950523541514091182822338634799e-11,1.29515189662594053615450892789287007e-11,2.55537326145911231686819778604735100e-10
rand/SW-1000-6-0d1-trial1,1.16997636524920464062916693567135510e-11,1.14805327641726479955879988140179013e-11,6.93714538727352007520076299043318391e-11
rand/SW-1000-6-0d1-trial2,7.27348856377241934255658220032732518e-12,7.13690929370684637396595910400329157e-12,7.29524347017490877040466871442710460e-12
rand/SW-1000-6-0d1-trial3,1.12506028200064490857514793342082035e-11,1.12032030880561419454799642256515459e-11,8.91815850430121881792802325840895678e-11
rand/SW-1000-6-0d2-trial1,1.08137495008186114178002109157358238e-11,9.82636614125054483390241538030841209e-12,4.50105452519452546365176816802476411e-11
rand/SW-1000-6-0d2-trial2,1.21324547669398899463125738945403366e-11,1.20636048872493885048098541328783899e-11,2.47065982702460162754407715679278527e-11
rand/SW-1000-6-0d2-trial3,1.05971070476599815789866593845283462e-11,1.04304478068746359794207864031750633e-11,1.98220186098311069320376022368490310e-10
rand/SW-1000-6-0d3-trial1,1.13066342525155686438170846102881530e-11,1.08993345291547480879187980856364395e-11,2.63586796656600075800741662335781021e-09
rand/SW-1000-6-0d3-trial2,1.19540542872421176922628598222442657e-11,1.18750520847769220181651812769293640e-11,1.83569770832819009401030538611145871e-09
rand/SW-1000-6-0d3-trial3,1.18083345918423927344285074366885618e-11,1.15976111071101990267392283149938925e-11,4.24042463235117927023505225508430683e-11
rand/SW-10000-3-0d1-trial1,-Inf,-Inf,-Inf
rand/SW-10000-3-0d1-trial2,-Inf,-Inf,-Inf
rand/SW-10000-3-0d1-trial3,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial1,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial2,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial3,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial1,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial2,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial3,-Inf,-Inf,-Inf
rand/SW-10000-4-0d1-trial1,3.37857607365096127522278429338559673e-11,2.48652006156304629006276579911423384e-11,5.28910000492955114204279096520880312e-07
rand/SW-10000-4-0d1-trial2,1.92471359184942476518578459356846138e-11,1.84211134448294756013500515662729880e-11,2.95120490528979676076085545461947291e-07
rand/SW-10000-4-0d1-trial3,1.08317664429039561692038196684494600e-11,1.03247851001438784833483378046591399e-11,2.68340011797611415144496230093397073e-07
rand/SW-10000-4-0d2-trial1,2.85020715885712804342728232077072215e-11,2.79431985010291377868183364279632167e-11,1.53066276099755077883502951705964156e-07
rand/SW-10000-4-0d2-trial2,3.59562330695379889173312935117892510e-11,3.58165904824651757867790065721973139e-11,7.55039829383944451749224613767190399e-09
rand/SW-10000-4-0d2-trial3,3.03453926589139705058545984916886929e-11,3.00841211074936268654289205930823834e-11,7.51521055847583655219441805104980199e-08
rand/SW-10000-4-0d3-trial1,7.98662371240876373219754475764719976e-11,7.86422417586749744075674834112722809e-11,2.14552952172892957360901687255866112e-07
rand/SW-10000-4-0d3-trial2,5.19706689174275055078772833148466387e-11,5.14249358199558374007008021251701266e-11,8.25946313852772439575385557480106402e-07
rand/SW-10000-4-0d3-trial3,6.07680690436017019348596431702825389e-11,5.75696298703553688065069988225248035e-11,1.84567715372938466228321946289245432e-06
rand/SW-10000-5-0d1-trial1,1.65635740700920675748772794322983884e-11,1.46596942734092398346349342144966218e-11,3.90450459208565178398614250151447028e-09
rand/SW-10000-5-0d1-trial2,8.91562029975458674460163157969400778e-11,2.03490778018709139168298213420007686e-11,1.53001371625800081895226562427269069e-08
rand/SW-10000-5-0d1-trial3,3.53999556145206090783525391279653019e-11,1.66150776011236875062219838972380915e-11,1.59742765591891046573821186969059332e-06
rand/SW-10000-5-0d2-trial1,2.51228898881774194785209366282612130e-11,2.36102299219383240112574786769054117e-11,1.43804521742476336520305585999330708e-08
rand/SW-10000-5-0d2-trial2,3.35657805639165236810805854669879878e-11,3.33198160597625329015575320617996666e-11,7.06059665625258831137634184636882623e-08
rand/SW-10000-5-0d2-trial3,3.38069429385924578973628294148307660e-11,3.36330898191936097919649987281357118e-11,7.68794505123703584390404425933925550e-08
rand/SW-10000-5-0d3-trial1,3.99415830670590410712258297526090918e-11,3.96215538802299830528538508059010100e-11,6.83400833907655818528732066696255847e-07
rand/SW-10000-5-0d3-trial2,3.81442604261119954532988267579102318e-11,3.79989947288892086666816491589695527e-11,9.41050283964965281709800084391137123e-08
rand/SW-10000-5-0d3-trial3,6.49835620689951741232382364147992440e-11,6.23982328063777700193753982384082358e-11,1.06629348899615056959042011077716168e-06
rand/SW-10000-6-0d1-trial1,1.90440797764699142947253038040115857e-11,1.89118117026690686604533455542778127e-11,3.45541142721137646469577075954995454e-07
rand/SW-10000-6-0d1-trial2,2.42172697512695070510289056012872696e-11,2.38913344623275757052113837511793188e-11,5.98989343890837585380588239912504724e-07
rand/SW-10000-6-0d1-trial3,1.97426432749647142285990566294221068e-11,1.96235091783789996874614775833672046e-11,1.39650524660839467072484796888320185e-09
rand/SW-10000-6-0d2-trial1,4.90464486538899516128337295861348617e-11,4.60226427458169905860006836991138599e-11,5.79532786777125945237644075325593159e-07
rand/SW-10000-6-0d2-trial2,-Inf,-Inf,-Inf
rand/SW-10000-6-0d2-trial3,3.36736614649236450470841661306970349e-11,3.34470097424918298731827229822647174e-11,2.69415497119823801693200819081547449e-10
rand/SW-10000-6-0d3-trial1,3.63429509113396124073513484273777788e-11,3.56384713102235405318982196032936615e-11,4.94498863190228501610545473104059562e-08
rand/SW-10000-6-0d3-trial2,3.22830009009748339656399039095586922e-11,3.17318850524620935995703055835148511e-11,9.21978133949068198430326783425529736e-10
rand/SW-10000-6-0d3-trial3,4.02901870242438815129642264315207024e-11,4.01599053357364262020933830015348698e-11,4.35990219688467726510649333979904471e-08
rand/rgg_n_2_15_s0,5.72273525071519937738760729816665150e-04,5.91613083802185179703565778611649993e-12,1.52398550277593055877611937776406193e-09


==> data/eigen_graph_misc_64/eigenvectors_relative_error.sorted.csv <==
percent,Float64,LinearTakum64,Posit64
0.0,1.6389831268822224e-15,1.0146737350415255e-16,1.876193636096746e-16
0.000554016620498615,3.1368051562895883e-15,1.0527986785142537e-16,1.876193636096746e-16
0.00110803324099723,3.1368051562895883e-15,1.9445598050763583e-16,2.781031831213291e-16
0.0016620498614958448,3.4091953253430578e-15,1.9445598050763583e-16,3.093575188480181e-16
0.00221606648199446,4.891330463559425e-15,2.1017719221829711e-16,3.4451634811629974e-16
0.002770083102493075,5.668725472056582e-15,2.1433712885793313e-16,5.972765216953067e-16
0.0033240997229916896,7.926995788199326e-15,2.6989851326766824e-16,6.57126660396828e-16
0.003878116343490305,8.766010103692608e-15,2.850980531727867e-16,6.578080579878994e-16
0.00443213296398892,9.260789653074121e-15,4.0980621269090906e-16,6.578080579878994e-16
0.004986149584487534,1.3033342521197721e-14,7.155093951992554e-16,7.628004470607902e-16
0.00554016620498615,1.4205800589220025e-14,7.155093951992554e-16,9.330773080566343e-16
0.006094182825484765,1.6692023307324505e-14,7.887829007640265e-16,1.049791321809148e-15
0.006648199445983379,1.6692023307324505e-14,8.250468251421723e-16,1.1278978175440167e-15
0.007202216066481994,1.720770030176564e-14,8.4007442761117e-16,2.3461632717491914e-15
0.00775623268698061,1.9930926757962073e-14,9.254741788294774e-16,5.087277616784458e-15
0.008310249307479225,2.1647550832615347e-14,1.2341845688677531e-15,9.051269308736074e-14
0.00886426592797784,2.2307757041766113e-14,1.2848732897423477e-15,1.0195993113722508e-13
0.009418282548476454,3.261134439220933e-14,3.0955171240671996e-15,1.0439889055893549e-13
0.009972299168975069,3.888790619125978e-14,3.1460737382860955e-15,1.0712294578478951e-13
0.010526315789473684,4.116750632228639e-14,4.087008762293359e-15,1.437612999320233e-13
0.0110803324099723,4.442450682778346e-14,4.395056830750655e-15,1.5104001827584246e-13
0.011634349030470914,5.391390150937718e-14,4.8774557066649976e-15,1.587216137181705e-13
0.01218836565096953,5.975623850693975e-14,5.91097142375544e-15,1.6391550297735854e-13
0.012742382271468145,6.505292546198282e-14,7.318760774452416e-15,1.6429505292358628e-13
0.013296398891966758,7.486926626165476e-14,1.902982999110312e-14,1.8713051831913162e-13
0.013850415512465374,7.533708562960213e-14,4.897565872632032e-14,1.9267569508264187e-13
0.014404432132963989,7.975567296800805e-14,4.897565872632032e-14,1.95167668691158e-13
0.014958448753462604,8.030373727515299e-14,5.5937246427158225e-14,2.0025461804026747e-13
0.01551246537396122,8.030373727515299e-14,5.658148403812242e-14,2.0081407027853408e-13
0.016066481994459834,8.38589191879314e-14,5.924392655366124e-14,2.0165987634424955e-13
0.01662049861495845,9.08688234337459e-14,6.155293314425978e-14,2.165411387187043e-13
0.017174515235457065,9.420821389113276e-14,6.759659411128428e-14,2.1918493963095345e-13
0.01772853185595568,1.0198965459638551e-13,7.170253155535726e-14,2.2548823483824038e-13
0.018282548476454295,1.0306069771981822e-13,8.836490318651173e-14,2.2842798159183043e-13
0.018836565096952907,1.0765459827394026e-13,8.979348323146869e-14,2.357608128560087e-13
0.019390581717451522,1.1514600955792598e-13,1.0023838818606414e-13,2.371171384506722e-13
0.019944598337950138,1.2420753454059574e-13,1.0146240567578342e-13,2.487966906377815e-13
0.020498614958448753,1.3297506673274997e-13,1.0150310210213409e-13,2.560546349775647e-13
0.021052631578947368,1.3583016958429206e-13,1.0195049468870994e-13,2.665722720273617e-13
0.021606648199445983,1.3717947724006548e-13,1.0196183096665579e-13,2.725924074072286e-13
0.0221606648199446,1.437550489107409e-13,1.0459396851978408e-13,2.7543302107913527e-13
0.022714681440443214,1.5945556082084988e-13,1.201481274615141e-13,3.0008455415132003e-13
0.02326869806094183,1.6148460042437676e-13,1.2097154712273266e-13,3.0061205054758104e-13
0.023822714681440444,1.6400599638071845e-13,1.3030770819668396e-13,3.064752838347998e-13
0.02437673130193906,1.663041936793333e-13,1.4109187046477977e-13,3.0661891115309757e-13
0.024930747922437674,1.6766976929669154e-13,1.4365199377169381e-13,3.1028009048220155e-13
0.02548476454293629,1.7100950609969886e-13,1.5043128680760944e-13,3.163228808044264e-13
0.0260387811634349,1.8355869415884745e-13,1.5206035155924713e-13,3.201461630535728e-13
0.026592797783933517,1.8748283572173137e-13,1.57938703709746e-13,3.2277938953552843e-13
0.027146814404432132,1.955501380194868e-13,1.5802445236708045e-13,3.262399907034429e-13
0.027700831024930747,1.9943362338188466e-13,1.6390566135138434e-13,3.3288019406117935e-13
0.028254847645429362,2.006758632018597e-13,1.6564725357145656e-13,3.3355971477388283e-13
0.028808864265927978,2.014351404482754e-13,1.6774754860328861e-13,3.392825801829604e-13
0.029362880886426593,2.029830180457005e-13,1.694782360829516e-13,3.421602625585776e-13
0.029916897506925208,2.0364013390285645e-13,1.7955930063783597e-13,3.440638253944142e-13
0.030470914127423823,2.0567143738583327e-13,1.8270598670421867e-13,3.5243192629653346e-13
0.03102493074792244,2.065368323560438e-13,1.828889391715906e-13,3.5498376450690417e-13
0.031578947368421054,2.0737977368398293e-13,1.84540962387865e-13,3.6085437104277696e-13
0.03213296398891967,2.19743599412933e-13,1.8717625383887512e-13,3.631638392897359e-13
0.032686980609418284,2.2033721586466877e-13,1.9577418546491668e-13,3.661395169864915e-13
0.0332409972299169,2.2311171521964545e-13,1.962587927489771e-13,3.7579043645819824e-13
0.033795013850415515,2.2390455305181127e-13,1.9667955663200706e-13,3.7579043645819824e-13
0.03434903047091413,2.303593001085308e-13,1.975940056334615e-13,3.761904342586234e-13
0.034903047091412745,2.345065586646187e-13,2.0050738081918895e-13,3.898134344991106e-13
0.03545706371191136,2.3478535333582397e-13,2.010330286202427e-13,4.008300480219135e-13
0.036011080332409975,2.355235940467214e-13,2.0537322407078868e-13,4.011864383980812e-13
0.03656509695290859,2.373050595286365e-13,2.1391198361139956e-13,4.039675240233866e-13
0.0371191135734072,2.3976099676080147e-13,2.1682920917107296e-13,4.0567283820082236e-13
0.037673130193905814,2.48455454291928e-13,2.191831390765496e-13,4.075253415803116e-13
0.03822714681440443,2.487703266148409e-13,2.1918645582167846e-13,4.317245071325105e-13
0.038781163434903045,2.5337807293943854e-13,2.2286852056469047e-13,4.4063239599020077e-13
0.03933518005540166,2.53388821738364e-13,2.2478233414614477e-13,4.657959309511467e-13
0.039889196675900275,2.5640105621975207e-13,2.2807815100138136e-13,4.712342653044821e-13
0.04044321329639889,2.5658277546857746e-13,2.2957967743910857e-13,4.71235036256987e-13
0.040997229916897505,2.57938109160975e-13,2.3139699011562964e-13,4.734786250380193e-13
0.04155124653739612,2.5933907564000985e-13,2.349745230208352e-13,4.82609439313244e-13
0.042105263157894736,2.5944581384624076e-13,2.3711328725385335e-13,4.830947986427559e-13
0.04265927977839335,2.631265023324289e-13,2.4402625721952235e-13,5.025561858558973e-13
0.043213296398891966,2.6513877539836927e-13,2.524975556287252e-13,5.050741385480731e-13
0.04376731301939058,2.7193305470290874e-13,2.5294731006706634e-13,5.082370953250232e-13
0.0443213296398892,2.72650054410135e-13,2.5602282953801767e-13,5.201504470119899e-13
0.04487534626038781,2.7351262981443175e-13,2.563219759068896e-13,5.22446152750005e-13
0.04542936288088643,2.759983115354217e-13,2.58118031590419e-13,5.309139247992038e-13
0.04598337950138504,2.930655170208965e-13,2.6243149746881453e-13,5.385596660636714e-13
0.04653739612188366,2.931582081598749e-13,2.6324385817447886e-13,5.521374055184499e-13
0.04709141274238227,2.961840280613714e-13,2.6549523809246726e-13,5.567405932432404e-13
0.04764542936288089,3.0193316100855874e-13,2.680703997606937e-13,5.602066176043267e-13
0.0481994459833795,3.0417831778689516e-13,2.718742586277249e-13,5.643277654041012e-13
0.04875346260387812,3.062436968637947e-13,2.725800419040183e-13,5.705245021712998e-13
0.049307479224376734,3.06551383213888e-13,2.7732019958738085e-13,5.708014074358747e-13
0.04986149584487535,3.0658855906172315e-13,2.780166002900006e-13,5.711517473528303e-13
0.050415512465373964,3.0722166268259485e-13,2.893466579430647e-13,5.881640315726389e-13
0.05096952908587258,3.1384996155322883e-13,2.903497499537609e-13,6.071116135637157e-13
0.05152354570637119,3.168676321523221e-13,2.9130045535996567e-13,6.171025027831028e-13
0.0520775623268698,3.174150737004064e-13,2.9132336897727847e-13,6.244606802353608e-13
0.05263157894736842,3.2916804030714765e-13,2.946174411040734e-13,6.504538134263924e-13
0.05318559556786703,3.3041386965785224e-13,2.97951990768535e-13,6.510094140791228e-13
0.05373961218836565,3.3685974591988594e-13,3.001520076795071e-13,6.584588799877554e-13
0.054293628808864264,3.370431080721035e-13,3.047621992754977e-13,6.630055394019911e-13
0.05484764542936288,3.386631160431466e-13,3.064665756801014e-13,6.647914813764592e-13
0.055401662049861494,3.390710723824949e-13,3.07304069876574e-13,6.668780703879429e-13
0.05595567867036011,3.420963245435032e-13,3.1370493530573706e-13,6.696071692078849e-13
0.056509695290858725,3.4575505481843395e-13,3.2497205822391e-13,6.698372676455274e-13
0.05706371191135734,3.492882140200769e-13,3.25888368927672e-13,6.843400858402465e-13
0.057617728531855955,3.5314303442313307e-13,3.2841984839750497e-13,6.962502909578022e-13
0.05817174515235457,3.5444695524206783e-13,3.2842863719953923e-13,7.023726124477357e-13
0.058725761772853186,3.5606649415456075e-13,3.3433360117036596e-13,7.080055075379585e-13
0.0592797783933518,3.594534367085662e-13,3.364655336005109e-13,7.14939713059656e-13
0.059833795013850416,3.608942427616496e-13,3.3824879340453805e-13,7.211366967220214e-13
0.06038781163434903,3.608942427616496e-13,3.3987363393286875e-13,7.372515865336585e-13
0.060941828254847646,3.6092254423092035e-13,3.411866585487526e-13,7.495019590391604e-13
0.06149584487534626,3.613436863931963e-13,3.4333932003700265e-13,7.632713408770504e-13
0.06204986149584488,3.6581892846958953e-13,3.4495816934223267e-13,7.735128598035041e-13
0.06260387811634349,3.7160900826699203e-13,3.4802866584144083e-13,7.767122185321171e-13
0.06315789473684211,3.7338192515405297e-13,3.5304877876947477e-13,7.789478047221618e-13
0.06371191135734072,3.7925516650801306e-13,3.5340101198630606e-13,7.82532100558795e-13
0.06426592797783934,3.9234882953098154e-13,3.5524649763191027e-13,7.900808850783726e-13
0.06481994459833795,3.9353125722784397e-13,3.553539402538337e-13,8.231056974536259e-13
0.06537396121883657,3.936090004107381e-13,3.573087560489045e-13,8.24745081054936e-13
0.06592797783933518,3.940288405419878e-13,3.573087560489045e-13,8.343826017326251e-13
0.0664819944598338,4.0031854581594434e-13,3.580391521659319e-13,8.513204982881246e-13
0.06703601108033241,4.0516133531939123e-13,3.596482087010427e-13,8.538841258186985e-13
0.06759002770083103,4.0789859211338984e-13,3.633877392631976e-13,8.799851221571456e-13
0.06814404432132964,4.0924275925664967e-13,3.678949248446195e-13,8.809409690691599e-13
0.06869806094182826,4.094107105722228e-13,3.6807363920974996e-13,8.823422396888952e-13
0.06925207756232687,4.12853315858004e-13,3.692653698166387e-13,8.870601579754144e-13
0.06980609418282549,4.134911553137011e-13,3.693299047257885e-13,8.870601579754144e-13
0.0703601108033241,4.161551632034493e-13,3.709035062311867e-13,8.876339503305481e-13
0.07091412742382272,4.167574463496225e-13,3.71956778045784e-13,8.996092820018977e-13
0.07146814404432134,4.173443187329272e-13,3.792424252056868e-13,9.045441317326049e-13
0.07202216066481995,4.1839139273435064e-13,3.8184554384091675e-13,9.173319414038575e-13
0.07257617728531857,4.212972986535732e-13,3.8959207791524246e-13,9.231602460341831e-13
0.07313019390581718,4.21718872415724e-13,3.896926435502486e-13,9.403924824409283e-13
0.07368421052631578,4.2323297466043484e-13,3.915316007216771e-13,9.475488889367427e-13
0.0742382271468144,4.2741884860027505e-13,3.9258428575145487e-13,9.559296806696595e-13
0.07479224376731301,4.278386759972675e-13,3.9690965565057535e-13,9.727307992158866e-13
0.07534626038781163,4.287723965403374e-13,3.983463559718674e-13,9.901354347290908e-13
0.07590027700831024,4.3061191279118753e-13,3.9984635108881326e-13,9.95801055810237e-13
0.07645429362880886,4.307085136642011e-13,4.0004713153617214e-13,9.973181865925728e-13
0.07700831024930747,4.4034002056243747e-13,4.0161760408829786e-13,1.0069960489375008e-12
0.07756232686980609,4.419666163742728e-13,4.0176518128666965e-13,1.0093961047679562e-12
0.0781163434903047,4.465588634725108e-13,4.0364573347242227e-13,1.0121216827045485e-12
0.07867036011080332,4.492927748829089e-13,4.0535845606922263e-13,1.017817677840805e-12
0.07922437673130193,4.505477055613358e-13,4.0649687898289136e-13,1.018879566694779e-12
0.07977839335180055,4.677517732283674e-13,4.110704522402551e-13,1.020395074707735e-12
0.08033240997229917,4.686127954114214e-13,4.1138382316004255e-13,1.0283291045874635e-12
0.08088642659279778,4.705134522492229e-13,4.116547067040231e-13,1.045151511496313e-12
0.0814404432132964,4.71335710776088e-13,4.141934015591767e-13,1.055935257390668e-12
0.08199445983379501,4.749291992571484e-13,4.151011156822813e-13,1.061996286154455e-12
0.08254847645429363,4.757702183497134e-13,4.152689220833898e-13,1.0927486537740778e-12
0.08310249307479224,4.762866662414702e-13,4.1545712254937695e-13,1.0959866768952725e-12
0.08365650969529086,4.766154328611793e-13,4.198895500875261e-13,1.1164151842563642e-12
0.08421052631578947,4.80567511217062e-13,4.199662387256786e-13,1.1215465013716012e-12
0.08476454293628809,4.839032670838498e-13,4.2541892342048525e-13,1.1623686502205531e-12
0.0853185595567867,4.862760566352633e-13,4.271986507304177e-13,1.180337086557491e-12
0.08587257617728532,4.871207590816285e-13,4.290925411690396e-13,1.18325332620776e-12
0.08642659279778393,4.886630232904505e-13,4.3069531483629247e-13,1.1896002677724763e-12
0.08698060941828255,4.897277467576445e-13,4.3084353821722944e-13,1.1896002677724763e-12
0.08753462603878116,4.897277467576445e-13,4.3165455900208406e-13,1.1917154218653065e-12
0.08808864265927978,4.903637132052648e-13,4.329222379080852e-13,1.1920624631389183e-12
0.0886426592797784,4.935976247697475e-13,4.353792295612108e-13,1.2207086809031914e-12
0.08919667590027701,4.991244578356465e-13,4.387947970321466e-13,1.2333705112073234e-12
0.08975069252077562,5.009802221290112e-13,4.404680123859415e-13,1.237121417987422e-12
0.09030470914127424,5.036153246291364e-13,4.4075891656293654e-13,1.2488998634513441e-12
0.09085872576177285,5.041354737553363e-13,4.444672963323462e-13,1.2565814413649698e-12
0.09141274238227147,5.067500376561503e-13,4.448488121219315e-13,1.2699634065617866e-12
0.09196675900277008,5.086254388960931e-13,4.46806977694934e-13,1.2809704241311045e-12
0.0925207756232687,5.112397778073507e-13,4.471512905661529e-13,1.2811167680135492e-12
0.09307479224376732,5.164001064315818e-13,4.4762542948884424e-13,1.2815275695383882e-12
0.09362880886426593,5.203174855682532e-13,4.563777786718073e-13,1.2990709247524197e-12
0.09418282548476455,5.241682145572887e-13,4.585488805786169e-13,1.3208107404315104e-12
0.09473684210526316,5.262464515850621e-13,4.607444243525132e-13,1.3282297896542863e-12
0.09529085872576178,5.28112473447477e-13,4.615322455712405e-13,1.328468850317487e-12
0.09584487534626039,5.28364339776472e-13,4.616470366696271e-13,1.3320476450081549e-12
0.096398891966759,5.469200574080999e-13,4.616470366696271e-13,1.3409973954406697e-12
0.09695290858725762,5.550935946316074e-13,4.618947549778539e-13,1.3481701087108857e-12
0.09750692520775624,5.703319019398581e-13,4.641326369561604e-13,1.3663499359161338e-12
0.09806094182825485,5.705945959289784e-13,4.673150273279112e-13,1.3685282206894284e-12
0.09861495844875347,5.706395958959651e-13,4.677539241455587e-13,1.3702864757713415e-12
0.09916897506925208,5.761036339395234e-13,4.712018651068433e-13,1.3976111006380525e-12
0.0997229916897507,5.776834012958535e-13,4.731434215559154e-13,1.4059450747823132e-12
0.10027700831024931,5.845672112514532e-13,4.7514635335503e-13,1.4205961245119645e-12
0.10083102493074793,5.921393095829502e-13,4.765214449257175e-13,1.4249285555938998e-12
0.10138504155124654,5.9434636936974e-13,4.798044910712254e-13,1.431398547141206e-12
0.10193905817174516,6.006472799840674e-13,4.842227402555582e-13,1.4443678567672256e-12
0.10249307479224377,6.014361622636996e-13,4.869279198866532e-13,1.4474132758981417e-12
0.10304709141274238,6.073130247283561e-13,4.887578730006032e-13,1.4582123362410624e-12
0.10360110803324099,6.074263022755343e-13,4.887578730006032e-13,1.4599638532132792e-12
0.1041551246537396,6.082996027611541e-13,4.892403152133005e-13,1.47695566807407e-12
0.10470914127423822,6.100405638642183e-13,4.947616736975663e-13,1.4807080271393392e-12
0.10526315789473684,6.15061727072691e-13,5.007826495627721e-13,1.4815615135967063e-12
0.10581717451523545,6.190407535049139e-13,5.026917568206795e-13,1.5028147632609606e-12
0.10637119113573407,6.256074542991611e-13,5.066279440418959e-13,1.5142747865256393e-12
0.10692520775623268,6.281548795449538e-13,5.117454595442814e-13,1.554465823100953e-12
0.1074792243767313,6.398268509932811e-13,5.147446132497391e-13,1.5658771504299905e-12
0.10803324099722991,6.402344479380615e-13,5.150772718472465e-13,1.57917383508944e-12
0.10858725761772853,6.44185763658353e-13,5.156110148208104e-13,1.580031960270807e-12
0.10914127423822714,6.523984183527251e-13,5.179925322808318e-13,1.580031960270807e-12
0.10969529085872576,6.550596087873904e-13,5.199795132348846e-13,1.6208117390211826e-12
0.11024930747922437,6.551176704211924e-13,5.202214464499634e-13,1.6306050360665443e-12
0.11080332409972299,6.557321043592076e-13,5.222516981406205e-13,1.6501492040142717e-12
0.1113573407202216,6.605570900329863e-13,5.25522788307803e-13,1.6558419731040759e-12
0.11191135734072022,6.625447186269986e-13,5.431560825864188e-13,1.6625621220139648e-12
0.11246537396121883,6.666072405116784e-13,5.504894689803737e-13,1.6688304647921883e-12
0.11301939058171745,6.69690716133898e-13,5.515234567095504e-13,1.6874764406149408e-12
0.11357340720221606,6.701695355750007e-13,5.523530501890667e-13,1.695753553910384e-12
0.11412742382271468,6.703900456716464e-13,5.590564419956657e-13,1.71403723179462e-12
0.1146814404432133,6.724207182638381e-13,5.680233032229336e-13,1.7155648498376739e-12
0.11523545706371191,6.735641636811142e-13,5.681407612521806e-13,1.73791208577589e-12
0.11578947368421053,6.752245849122159e-13,5.721652984235974e-13,1.7729385116663634e-12
0.11634349030470914,6.765602367316437e-13,5.724667707042454e-13,1.7762740725355167e-12
0.11689750692520776,6.785557774868581e-13,5.739608707165043e-13,1.780133380500426e-12
0.11745152354570637,6.81681372424174e-13,5.779894050292025e-13,1.7984649809983002e-12
0.11800554016620499,6.848755552610564e-13,5.939609539396209e-13,1.8000468012652509e-12
0.1185595567867036,6.857931708057178e-13,5.946919942762846e-13,1.8279756923304666e-12
0.11911357340720222,6.907634047567539e-13,6.067093105822109e-13,1.829478219978854e-12
0.11966759002770083,6.92250586077965e-13,6.097065804124578e-13,1.837593483775792e-12
0.12022160664819945,7.002435722232976e-13,6.126314301761424e-13,1.8388087208806264e-12
0.12077562326869806,7.149534567014725e-13,6.136738172345337e-13,1.8541854193424364e-12
0.12132963988919668,7.188071404575726e-13,6.208052596320905e-13,1.8811696655703466e-12
0.12188365650969529,7.329703262749554e-13,6.24319243952164e-13,1.889113937184524e-12
0.12243767313019391,7.375341178234854e-13,6.24319243952164e-13,1.889641266353081e-12
0.12299168975069252,7.387966126778465e-13,6.260255590243294e-13,1.8997310455598797e-12
0.12354570637119114,7.488151369326661e-13,6.335572318428754e-13,1.8997310455598797e-12
0.12409972299168975,7.533662908899695e-13,6.352873211350776e-13,1.9212188685114583e-12
0.12465373961218837,7.614864002353052e-13,6.385478393200017e-13,1.924612588010503e-12
0.12520775623268698,7.722537481694896e-13,6.504009566419163e-13,1.9313320326093746e-12
0.1257617728531856,7.739410218698034e-13,6.508921769088727e-13,1.9313958565909606e-12
0.12631578947368421,7.766215122566089e-13,6.576387565615177e-13,1.9468450516438816e-12
0.12686980609418283,7.875115022348357e-13,6.621084949823046e-13,1.9642135478459217e-12
0.12742382271468145,7.981948771983414e-13,6.633205473291945e-13,1.9642135478459217e-12
0.12797783933518006,8.010620124414339e-13,6.637742258753647e-13,1.965383017859092e-12
0.12853185595567868,8.043933514817421e-13,6.665003482294186e-13,1.9936040882132165e-12
0.1290858725761773,8.082508882456114e-13,6.683441310189609e-13,2.000007664429917e-12
0.1296398891966759,8.090205286360173e-13,6.691078553238485e-13,2.0355552283313564e-12
0.13019390581717452,8.099020960400242e-13,6.697863550330199e-13,2.0601933690172444e-12
0.13074792243767314,8.218919550765825e-13,6.721581292481477e-13,2.0640047086617963e-12
0.13130193905817175,8.254201460955848e-13,6.761705711989095e-13,2.0645135291406816e-12
0.13185595567867037,8.254201460955848e-13,6.803403948208528e-13,2.0695401883440382e-12
0.13240997229916898,8.291665063720584e-13,6.823321153999031e-13,2.0791225914029734e-12
0.1329639889196676,8.320812870463274e-13,6.835070119542068e-13,2.0849335194128757e-12
0.1335180055401662,8.38385886689971e-13,6.842789024877497e-13,2.113325527795768e-12
0.13407202216066483,8.38385886689971e-13,6.855870011111709e-13,2.125883080968244e-12
0.13462603878116344,8.463101441603764e-13,6.898013670882529e-13,2.1266895959834503e-12
0.13518005540166206,8.514217306722645e-13,6.903935889902554e-13,2.1298562304046222e-12
0.13573407202216067,8.611694290867024e-13,6.955346668468962e-13,2.1465320120651418e-12
0.1362880886426593,8.623184737974398e-13,7.007264762850851e-13,2.158614587737411e-12
0.1368421052631579,8.638033820289913e-13,7.007264762850851e-13,2.1818147149349377e-12
0.13739612188365652,8.728863732298342e-13,7.019064865425506e-13,2.1897950225164437e-12
0.13795013850415513,8.728863732298342e-13,7.076145559943092e-13,2.234389664436402e-12
0.13850415512465375,8.743638174240102e-13,7.166379204857817e-13,2.247855961529383e-12
0.13905817174515236,8.743638174240102e-13,7.176747423559096e-13,2.256433377658198e-12
0.13961218836565098,8.747950461071782e-13,7.237202739579133e-13,2.272203788515378e-12
0.1401662049861496,8.747950461071782e-13,7.309620098637972e-13,2.275605062736385e-12
0.1407202216066482,8.772921852573178e-13,7.317672701320593e-13,2.3205499143884402e-12
0.14127423822714683,8.983912879618482e-13,7.46240251484148e-13,2.3262285595368264e-12
0.14182825484764544,9.04448616296966e-13,7.510174017770265e-13,2.3262285595368264e-12
0.14238227146814406,9.129733121531813e-13,7.512638993519607e-13,2.3294694286001003e-12
0.14293628808864267,9.21102830031603e-13,7.609669748748207e-13,2.3294694286001003e-12
0.1434903047091413,9.324412575906648e-13,7.654686630061227e-13,2.339246927914182e-12
0.1440443213296399,9.38003604236859e-13,7.679154665887414e-13,2.339246927914182e-12
0.14459833795013852,9.388713408368278e-13,7.699982202092615e-13,2.3619233107516185e-12
0.14515235457063713,9.430814926943714e-13,7.699982202092615e-13,2.3619233107516185e-12
0.14570637119113575,9.444477561805992e-13,7.713372293130238e-13,2.3622757540114894e-12
0.14626038781163436,9.462299454939288e-13,7.744960197232387e-13,2.3782965962653003e-12
0.14681440443213298,9.46795129196912e-13,7.798734284101519e-13,2.3821243905752645e-12
0.14736842105263157,9.487306861924101e-13,7.880345105647665e-13,2.3849611848267577e-12
0.14792243767313018,9.612518690895587e-13,7.977811283503201e-13,2.3904931776811206e-12
0.1484764542936288,9.726955098789844e-13,8.113461538619861e-13,2.453866382410293e-12
0.1490304709141274,9.726955098789844e-13,8.147246826618651e-13,2.456658759062622e-12
0.14958448753462603,9.782564475978722e-13,8.206002072937141e-13,2.4704023788833604e-12
0.15013850415512464,9.846663711531107e-13,8.212732882843556e-13,2.4710628028460395e-12
0.15069252077562326,9.859699422866889e-13,8.23456461877276e-13,2.476918277929264e-12
0.15124653739612187,9.968884377370998e-13,8.252382968205871e-13,2.4897251816738872e-12
0.1518005540166205,1.0008684911035234e-12,8.266672137248464e-13,2.4951280263932615e-12
0.1523545706371191,1.002167843968164e-12,8.334021883693822e-13,2.5107532846157653e-12
0.15290858725761772,1.0035707847845395e-12,8.430167229072879e-13,2.5390286140932314e-12
0.15346260387811633,1.0038650100544532e-12,8.443268598182092e-13,2.5463682434877686e-12
0.15401662049861495,1.0045451360313445e-12,8.448859154462492e-13,2.554244572306388e-12
0.15457063711911356,1.0081859128595609e-12,8.512863513178724e-13,2.5572790914999846e-12
0.15512465373961218,1.008311709286944e-12,8.516613876110842e-13,2.6230202449476927e-12
0.1556786703601108,1.011522599769068e-12,8.587640780112476e-13,2.627953599031073e-12
0.1562326869806094,1.0137698244177797e-12,8.587640780112476e-13,2.6362906165774574e-12
0.15678670360110802,1.0141155623851265e-12,8.625721071355878e-13,2.6619333087281033e-12
0.15734072022160664,1.014179082885481e-12,8.717378049349862e-13,2.676480029969303e-12
0.15789473684210525,1.0217630487917087e-12,8.738556277328069e-13,2.677437797039264e-12
0.15844875346260387,1.0250141324227911e-12,8.784605509912146e-13,2.685503589514321e-12
0.15900277008310248,1.0251526959509354e-12,8.981633704436872e-13,2.7013159770385415e-12
0.1595567867036011,1.0284887588879772e-12,9.016637553977653e-13,2.7183201822978516e-12
0.16011080332409972,1.0437856396246696e-12,9.096876663391518e-13,2.730579193517049e-12
0.16066481994459833,1.050424260775689e-12,9.13008630573728e-13,2.7399327504827176e-12
0.16121883656509695,1.0651402065506393e-12,9.29108156616024e-13,2.746063500815796e-12
0.16177285318559556,1.0702806501342482e-12,9.293746248475305e-13,2.8052773157751328e-12
0.16232686980609418,1.0711774851854415e-12,9.331301560922363e-13,2.8285315048681113e-12
0.1628808864265928,1.101429729225635e-12,9.332764093981218e-13,2.8536670770809996e-12
0.1634349030470914,1.109078432821726e-12,9.43017006503575e-13,2.8808891314687375e-12
0.16398891966759002,1.1119011490838635e-12,9.516333315859726e-13,2.9394711392649377e-12
0.16454293628808864,1.1321192946399949e-12,9.535913834458406e-13,2.996439958143813e-12
0.16509695290858725,1.1362409317496829e-12,9.535913834458406e-13,2.996646328903531e-12
0.16565096952908587,1.1806564949451951e-12,9.565407524876689e-13,3.0319141614788602e-12
0.16620498614958448,1.1814858289617396e-12,9.633260594054103e-13,3.0512914130008486e-12
0.1667590027700831,1.1831634935539341e-12,9.668520713396204e-13,3.0896417474543504e-12
0.1673130193905817,1.18455121292301e-12,9.718868173255665e-13,3.109205605602691e-12
0.16786703601108033,1.2004650323880438e-12,9.837936974547627e-13,3.109205605602691e-12
0.16842105263157894,1.2133191710620058e-12,9.85723710287007e-13,3.14888396778192e-12
0.16897506925207756,1.2212919782190849e-12,9.86429678571427e-13,3.179518741744617e-12
0.16952908587257617,1.2295346291414608e-12,9.874092501786899e-13,3.212337771329178e-12
0.1700831024930748,1.2380539708650877e-12,9.95204773403969e-13,3.217206806298088e-12
0.1706371191135734,1.2408552601461739e-12,9.952960320976656e-13,3.2440865259734027e-12
0.17119113573407202,1.2426830656230705e-12,1.0012311396358024e-12,3.287010447536569e-12
0.17174515235457063,1.2431043766232942e-12,1.0014731018490269e-12,3.2926591149172315e-12
0.17229916897506925,1.2431604792246325e-12,1.0028398526459041e-12,3.3221006369246362e-12
0.17285318559556787,1.2532972563909032e-12,1.0066931928663442e-12,3.3989742570448946e-12
0.17340720221606648,1.2711265491825572e-12,1.0077705185823333e-12,3.4067124999958826e-12
0.1739612188365651,1.2825988414237778e-12,1.0096668365195227e-12,3.407401843457694e-12
0.1745152354570637,1.287249565887101e-12,1.0098352146984004e-12,3.441332795066049e-12
0.17506925207756233,1.2977124600423765e-12,1.0126243162845747e-12,3.4698053631043656e-12
0.17562326869806094,1.3027413669608882e-12,1.0246148733103754e-12,3.483823573811195e-12
0.17617728531855956,1.312534528910891e-12,1.040481322909896e-12,3.5182460862382148e-12
0.17673130193905817,1.3125819815749277e-12,1.0512516414480308e-12,3.535648511374879e-12
0.1772853185595568,1.3190175109351956e-12,1.0982569514799154e-12,3.5645916552665245e-12
0.1778393351800554,1.339523844457781e-12,1.10541068906163e-12,3.575426083223543e-12
0.17839335180055402,1.3421077167584968e-12,1.1280251926288191e-12,3.575426083223543e-12
0.17894736842105263,1.3576086718997266e-12,1.1291137405846829e-12,3.584328483206339e-12
0.17950138504155125,1.3601306253089279e-12,1.1435132082047862e-12,3.6324364807852954e-12
0.18005540166204986,1.3752592151524698e-12,1.1643736470591479e-12,3.665583792323048e-12
0.18060941828254848,1.3816012041006449e-12,1.1720964185715043e-12,3.685794935745887e-12
0.1811634349030471,1.3817994705278916e-12,1.1778776229092276e-12,3.694690599441399e-12
0.1817174515235457,1.393305226157858e-12,1.1799074111158333e-12,3.7000945959269e-12
0.18227146814404432,1.3941428100535786e-12,1.183543670459649e-12,3.70294220656784e-12
0.18282548476454294,1.4231950959393054e-12,1.1914434101631564e-12,3.75059475568579e-12
0.18337950138504155,1.433360331467608e-12,1.1916773319338713e-12,3.754308020407886e-12
0.18393351800554017,1.4338737730772415e-12,1.1933492645969046e-12,3.801953591001642e-12
0.18448753462603878,1.4356063558142385e-12,1.2138067538015171e-12,3.819520853553251e-12
0.1850415512465374,1.4407687811149848e-12,1.2158169706217648e-12,3.827940848109346e-12
0.18559556786703602,1.4407687811149848e-12,1.218781526400251e-12,3.876900832634418e-12
0.18614958448753463,1.442238352536353e-12,1.2255685453404827e-12,3.9131590774014545e-12
0.18670360110803325,1.4546153145155526e-12,1.2330724053620324e-12,3.922883089903393e-12
0.18725761772853186,1.4635406785312743e-12,1.2425512544045737e-12,3.930438194252507e-12
0.18781163434903048,1.4700109254676958e-12,1.2479646183686505e-12,3.968516821280004e-12
0.1883656509695291,1.4765302333127351e-12,1.2640685948617637e-12,3.9785019614778645e-12
0.1889196675900277,1.4832595001721337e-12,1.2797262367300692e-12,4.033002648682023e-12
0.18947368421052632,1.4933714458246376e-12,1.2843242228851215e-12,4.120568350986742e-12
0.19002770083102494,1.5151194869593252e-12,1.2953434395582053e-12,4.170282485794443e-12
0.19058171745152355,1.5151194869593252e-12,1.2955423653754762e-12,4.217997692647471e-12
0.19113573407202217,1.5174409698686905e-12,1.296603788584054e-12,4.22128943647285e-12
0.19168975069252078,1.5419356285239696e-12,1.3046699860344081e-12,4.246834774844761e-12
0.1922437673130194,1.5543544986464222e-12,1.3113941734222127e-12,4.2583008360078456e-12
0.192797783933518,1.5725767427235287e-12,1.3168251855334284e-12,4.285983114657463e-12
0.19335180055401663,1.5832684257541107e-12,1.3290110213428178e-12,4.326288793039028e-12
0.19390581717451524,1.5920776940888832e-12,1.3306127436262568e-12,4.343856238983119e-12
0.19445983379501386,1.6117062155508873e-12,1.3351108503853406e-12,4.348594431128659e-12
0.19501385041551247,1.613353352523899e-12,1.3362107721693282e-12,4.384088750458127e-12
0.1955678670360111,1.6204246564427718e-12,1.3472001247055441e-12,4.409852401244823e-12
0.1961218836565097,1.634877093084225e-12,1.3717379606475082e-12,4.4830980210417326e-12
0.19667590027700832,1.6389690770986024e-12,1.3774424323093752e-12,4.796768933626475e-12
0.19722991689750694,1.6543560999024187e-12,1.3800644718527588e-12,4.823522788599734e-12
0.19778393351800555,1.6554266459258138e-12,1.3958489243903583e-12,4.843536155923387e-12
0.19833795013850417,1.6630420435109653e-12,1.409651012907489e-12,4.898813792135026e-12
0.19889196675900278,1.6893776279118622e-12,1.4143567231555894e-12,4.908175521403944e-12
0.1994459833795014,1.691309735212885e-12,1.4160164205521293e-12,4.929516978370507e-12
0.2,1.6954460764004242e-12,1.4169259610822762e-12,4.9774044352805814e-12
0.20055401662049863,1.6987796907383293e-12,1.4195257332261321e-12,4.9850962246717766e-12
0.20110803324099724,1.7226030849827423e-12,1.4203426562456188e-12,5.034391084393686e-12
0.20166204986149586,1.7280949771387942e-12,1.4203426562456188e-12,5.084459651476757e-12
0.20221606648199447,1.7400173259379297e-12,1.424174653767512e-12,5.2222692824928505e-12
0.2027700831024931,1.7446735148492463e-12,1.4268430766834226e-12,5.230835903482341e-12
0.2033240997229917,1.7730131602018737e-12,1.4290954826686362e-12,5.40307301332992e-12
0.20387811634349032,1.779072432885409e-12,1.433308536174332e-12,5.40307301332992e-12
0.20443213296398893,1.7881107568093445e-12,1.433308536174332e-12,5.476339952674739e-12
0.20498614958448755,1.7887841008017332e-12,1.4748188660794774e-12,5.493945243814624e-12
0.20554016620498616,1.79947490365885e-12,1.4811992348393854e-12,5.512942427598029e-12
0.20609418282548475,1.8068578425903907e-12,1.4861930216018575e-12,5.512942427598029e-12
0.20664819944598337,1.8099161726461502e-12,1.498996360545606e-12,5.5559896406001795e-12
0.20720221606648198,1.8179768321358808e-12,1.498996360545606e-12,5.786716463769799e-12
0.2077562326869806,1.8222621580337215e-12,1.5142044038295296e-12,5.790006186700236e-12
0.2083102493074792,1.8262911747772947e-12,1.5193714704904002e-12,5.824427880690013e-12
0.20886426592797783,1.8300560746403817e-12,1.5405400965662768e-12,5.9092937472714404e-12
0.20941828254847644,1.8395582553387562e-12,1.5438386476784096e-12,5.980479596240736e-12
0.20997229916897506,1.8483971683793587e-12,1.5765991847217983e-12,6.02353919184208e-12
0.21052631578947367,1.852514889590105e-12,1.5801385991826128e-12,6.311915053025352e-12
0.2110803324099723,1.869554286027633e-12,1.5845644774237192e-12,6.321194003647736e-12
0.2116343490304709,1.872275472293008e-12,1.5877677571881657e-12,6.352699129169782e-12
0.21218836565096952,1.877476806153657e-12,1.5904434830676925e-12,6.480679918394802e-12
0.21274238227146813,1.889995530054493e-12,1.5933601620156353e-12,6.519811140099452e-12
0.21329639889196675,1.889995530054493e-12,1.5933934883423648e-12,6.527836083128594e-12
0.21385041551246536,1.914676056671803e-12,1.594216608716697e-12,6.539903080239837e-12
0.21440443213296398,1.9251794217126273e-12,1.5958697753534174e-12,6.59909904199453e-12
0.2149584487534626,1.9251794217126273e-12,1.609269850289834e-12,6.739448951807613e-12
0.2155124653739612,1.93125857030131e-12,1.6134347063076446e-12,6.792378554851656e-12
0.21606648199445982,1.9496270196177853e-12,1.6219891512526e-12,6.9093674954295996e-12
0.21662049861495844,1.951255906863388e-12,1.6292976679987851e-12,6.921384802644309e-12
0.21717451523545706,1.9515354405754856e-12,1.642214375611235e-12,6.952257924662519e-12
0.21772853185595567,1.953997458848142e-12,1.6462171113813105e-12,7.111996348659805e-12
0.21828254847645429,1.9542665214802854e-12,1.675534354268323e-12,7.206839202398703e-12
0.2188365650969529,1.955281553878798e-12,1.682466426419819e-12,7.295243470174908e-12
0.21939058171745152,1.955281553878798e-12,1.687468083914881e-12,7.31634630829877e-12
0.21994459833795013,1.956360678644147e-12,1.6944625458200355e-12,7.360270914503588e-12
0.22049861495844875,1.9607664189707353e-12,1.697527045599604e-12,7.524457419462456e-12
0.22105263157894736,1.9810231004080983e-12,1.710781803342911e-12,7.528387201519657e-12
0.22160664819944598,1.9875016385644335e-12,1.7374112570172438e-12,7.594039385209662e-12
0.2221606648199446,2.025854056601304e-12,1.764533142828359e-12,7.874741882353656e-12
0.2227146814404432,2.0370674052021026e-12,1.766975487794498e-12,8.060649061277285e-12
0.22326869806094182,2.059550336541484e-12,1.7685541174632157e-12,8.228191142441209e-12
0.22382271468144044,2.066082463649625e-12,1.7727302718125995e-12,8.327411940145313e-12
0.22437673130193905,2.066082463649625e-12,1.7757209689470711e-12,8.422078055567873e-12
0.22493074792243767,2.0670508066780636e-12,1.7762931997387987e-12,8.643331545494978e-12
0.22548476454293628,2.069631837561835e-12,1.7806093071288835e-12,8.671201167611016e-12
0.2260387811634349,2.070922885457428e-12,1.7897168973448064e-12,8.99094519308146e-12
0.22659279778393351,2.0719109952641603e-12,1.7960514366387687e-12,9.120223420462666e-12
0.22714681440443213,2.079721237932025e-12,1.799212220619098e-12,9.141588073540332e-12
0.22770083102493074,2.0804584801446386e-12,1.8016200587898431e-12,9.757392818650796e-12
0.22825484764542936,2.098664462988956e-12,1.808352773120885e-12,9.82017999087703e-12
0.22880886426592797,2.1007843801908233e-12,1.818526166804396e-12,9.957204312464763e-12
0.2293628808864266,2.1085837945710235e-12,1.826874857268764e-12,1.0479228574921783e-11
0.2299168975069252,2.1086864465303743e-12,1.842502158736772e-12,1.0629060703433981e-11
0.23047091412742382,2.110043472597605e-12,1.847148600053458e-12,1.0837665431685452e-11
0.23102493074792244,2.1247130556254367e-12,1.851323601694326e-12,1.0837665431685452e-11
0.23157894736842105,2.1343999052403958e-12,1.868589787543833e-12,1.0882354944567396e-11
0.23213296398891967,2.1459412004226387e-12,1.875509218345754e-12,1.1229207316355496e-11
0.23268698060941828,2.1544025194478777e-12,1.882464839786912e-12,1.1286736693574127e-11
0.2332409972299169,2.1793298429996497e-12,1.882464839786912e-12,1.1398221601071383e-11
0.2337950138504155,2.1802613070300624e-12,1.88604768329223e-12,1.1551188980236046e-11
0.23434903047091413,2.193249568326444e-12,1.909449636527033e-12,1.1563755417600894e-11
0.23490304709141274,2.199050745077484e-12,1.910487074413061e-12,1.1727836442220988e-11
0.23545706371191136,2.2007086152493765e-12,1.9167552346451587e-12,1.1768650034256979e-11
0.23601108033240997,2.2238643742419995e-12,1.9181691946889225e-12,1.2074209414070082e-11
0.2365650969529086,2.2238643742419995e-12,1.9181691946889225e-12,1.3210101147078955e-11
0.2371191135734072,2.2506715981691515e-12,1.9386006864493443e-12,1.3237724789861103e-11
0.23767313019390582,2.2543857321453073e-12,1.9431132607835546e-12,1.3472875731922023e-11
0.23822714681440443,2.2555500004751466e-12,1.960152939026924e-12,1.3518436541029824e-11
0.23878116343490305,2.2630269207065915e-12,1.972521148281508e-12,1.3733318831077866e-11
0.23933518005540166,2.2735547116545693e-12,1.981410008490555e-12,1.3773171948821596e-11
0.23988919667590028,2.281288692340797e-12,1.9815637373197453e-12,1.386077135704555e-11
0.2404432132963989,2.2849143135636794e-12,1.9838110450057953e-12,1.4025351144222225e-11
0.2409972299168975,2.2899790995136446e-12,2.0019318737417953e-12,1.4150825495034222e-11
0.24155124653739612,2.30069403427023e-12,2.0141721208663096e-12,1.4151148625183013e-11
0.24210526315789474,2.3228860803668885e-12,2.018072541365873e-12,1.4227342584184019e-11
0.24265927977839336,2.3233778457899198e-12,2.0181621853396535e-12,1.4574933533185678e-11
0.24321329639889197,2.3292328625948436e-12,2.0340794206516466e-12,1.481521858024168e-11
0.24376731301939059,2.3292328625948436e-12,2.035521293898158e-12,1.5903441715463625e-11
0.2443213296398892,2.3533607523099524e-12,2.0513202426347446e-12,1.5903441715463625e-11
0.24487534626038782,2.361045468222378e-12,2.0529250175083962e-12,1.6398674138612032e-11
0.24542936288088643,2.361045468222378e-12,2.0529250175083962e-12,1.6496359277209665e-11
0.24598337950138505,2.361393067500098e-12,2.0639106982151428e-12,1.7343524411259677e-11
0.24653739612188366,2.373494872385095e-12,2.0683260664927387e-12,1.7538198964106516e-11
0.24709141274238228,2.3901167118213262e-12,2.0847403393267012e-12,1.8120470521514287e-11
0.2476454293628809,2.4309455659202344e-12,2.0892741823915656e-12,1.8125232896991635e-11
0.2481994459833795,2.4341896703100196e-12,2.0957179325376457e-12,1.8461564239834477e-11
0.24875346260387812,2.4501104484047396e-12,2.1049983610311965e-12,1.8774171151170957e-11
0.24930747922437674,2.4510431451512694e-12,2.108628717022408e-12,1.906767804060646e-11
0.24986149584487535,2.4675741828176094e-12,2.14981376828501e-12,1.906767804060646e-11
0.25041551246537397,2.4678670949859195e-12,2.168450980797033e-12,1.9543463713080524e-11
0.25096952908587256,2.4905857596455206e-12,2.17085300920144e-12,1.962936745068704e-11
0.2515235457063712,2.493232790364068e-12,2.1778810576071897e-12,2.0160998100500718e-11
0.2520775623268698,2.493232790364068e-12,2.196837856763834e-12,2.0518838277239275e-11
0.25263157894736843,2.524311394228064e-12,2.233140461406997e-12,2.1013560383617902e-11
0.253185595567867,2.5246651925149473e-12,2.2508915784344495e-12,2.1139223444073887e-11
0.25373961218836566,2.531851062221536e-12,2.260922058767346e-12,2.1220097347206535e-11
0.25429362880886425,2.537553871794498e-12,2.2701105536005405e-12,2.16759263526966e-11
0.2548476454293629,2.5612979008876868e-12,2.2769115503645507e-12,2.2321299305498635e-11
0.2554016620498615,2.587715117159773e-12,2.2769115503645507e-12,2.240350692799359e-11
0.2559556786703601,2.588770217362355e-12,2.2775359447164813e-12,2.2557907640488748e-11
0.2565096952908587,2.593847044165114e-12,2.2775359447164813e-12,2.2576550667663145e-11
0.25706371191135735,2.623842262972911e-12,2.293742832232468e-12,2.281211819880409e-11
0.25761772853185594,2.6339403040919847e-12,2.3027473399064216e-12,2.2953184034298306e-11
0.2581717451523546,2.6341163247385394e-12,2.3125002048973824e-12,2.29721138912319e-11
0.25872576177285317,2.64517736850734e-12,2.314945839326409e-12,2.3844627540397773e-11
0.2592797783933518,2.6684382863931242e-12,2.3471453182086718e-12,2.3844627540397773e-11
0.2598337950138504,2.6700588366094595e-12,2.3538246134601293e-12,2.388036000614802e-11
0.26038781163434904,2.670801560480652e-12,2.3538246134601293e-12,2.4468372217662136e-11
0.26094182825484763,2.67334881885396e-12,2.3567528211735982e-12,2.4706598270246015e-11
0.2614958448753463,2.6759504545804104e-12,2.3649691422362937e-12,2.472389975096496e-11
0.26204986149584486,2.6808285710343584e-12,2.3813137478369585e-12,2.5094492038163996e-11
0.2626038781163435,2.687018595661566e-12,2.3974395954205667e-12,2.5540807742969242e-11
0.2631578947368421,2.6953100009918236e-12,2.3978063899665425e-12,2.6481185470004177e-11
0.26371191135734073,2.699631426978314e-12,2.3988529954962315e-12,2.6686898018268077e-11
0.2642659279778393,2.704331321483754e-12,2.417616744303429e-12,2.764551675877421e-11
0.26481994459833796,2.715678446669554e-12,2.425294439122701e-12,2.800080432545894e-11
0.26537396121883655,2.747417050624129e-12,2.429595381287547e-12,2.8701383802342035e-11
0.2659279778393352,2.7542892722074794e-12,2.4345857001677335e-12,2.9552759002123244e-11
0.2664819944598338,2.758631048251812e-12,2.435609293013674e-12,3.1539264459524043e-11
0.2670360110803324,2.7606304730112845e-12,2.4431284972055236e-12,3.156050867981856e-11
0.267590027700831,2.774369143168593e-12,2.4560266893715318e-12,3.1621870922141616e-11
0.26814404432132966,2.7955686152871087e-12,2.4580529242633235e-12,3.181779129961132e-11
0.26869806094182824,2.797081703089859e-12,2.492047799874419e-12,3.1871495269591086e-11
0.2692520775623269,2.801333583117689e-12,2.5060290545656664e-12,3.2132435876910504e-11
0.2698060941828255,2.810300170141653e-12,2.511272008734572e-12,3.2994396581279486e-11
0.2703601108033241,2.812757432075709e-12,2.5219164256538138e-12,3.383121800725066e-11
0.2709141274238227,2.8143523955791088e-12,2.5326849794450034e-12,3.383476011287829e-11
0.27146814404432135,2.824703459261988e-12,2.544939700323458e-12,3.436416021771201e-11
0.27202216066481993,2.8259550239282887e-12,2.552718624936481e-12,3.573552842189018e-11
0.2725761772853186,2.8286817727287477e-12,2.5641928703704776e-12,3.7576183298192596e-11
0.27313019390581716,2.858085707867467e-12,2.570313384565974e-12,3.7768773912105274e-11
0.2736842105263158,2.85979967848371e-12,2.6102735125345885e-12,4.056904096050647e-11
0.2742382271468144,2.8847172612025344e-12,2.6161727636089686e-12,4.056904096050647e-11
0.27479224376731304,2.9228337068160007e-12,2.616795076472733e-12,4.1233643986740514e-11
0.2753462603878116,2.993851593207317e-12,2.6200844111934428e-12,4.240424632351179e-11
0.27590027700831027,3.014783531492671e-12,2.6309635791263844e-12,4.2474297542605895e-11
0.27645429362880886,3.019102953720556e-12,2.6617863677775804e-12,4.249393024891258e-11
0.2770083102493075,3.0216967659213278e-12,2.662745254395571e-12,4.303966190682841e-11
0.2775623268698061,3.075483675392081e-12,2.678174366415348e-12,4.402208787594945e-11
0.27811634349030473,3.075483675392081e-12,2.678243565028269e-12,4.420982118369955e-11
0.2786703601108033,3.1510889651760947e-12,2.690677490042643e-12,4.5010545251945255e-11
0.27922437673130196,3.184547772137259e-12,2.6919432920407743e-12,4.591444109848993e-11
0.27977839335180055,3.2172209490701775e-12,2.696407364720456e-12,4.644290098684116e-11
0.2803324099722992,3.218020626716078e-12,2.7376042505691625e-12,4.835833766023685e-11
0.2808864265927978,3.2714450250779857e-12,2.741749917291454e-12,5.0933515951044045e-11
0.2814404432132964,3.2935012961334965e-12,2.7532489002818355e-12,5.178426335108598e-11
0.281994459833795,3.295123721227413e-12,2.758324853666142e-12,5.2807178991743416e-11
0.28254847645429365,3.3063530168882385e-12,2.7732162370976393e-12,5.388208223860755e-11
0.28310249307479224,3.321741225808714e-12,2.7830319520478137e-12,5.544337299334942e-11
0.2836565096952909,3.3548847067573057e-12,2.785749851207599e-12,5.54829525243744e-11
0.28421052631578947,3.3591252431506248e-12,2.793415921610249e-12,5.54829525243744e-11
0.2847645429362881,3.3797593469455404e-12,2.8005667547609065e-12,5.917495099712837e-11
0.2853185595567867,3.3832507598351037e-12,2.806568619289093e-12,6.118522296271019e-11
0.28587257617728534,3.3865323795927276e-12,2.816445300780465e-12,6.130591726396985e-11
0.28642659279778393,3.399269093123274e-12,2.825628408182763e-12,6.257774761029956e-11
0.2869806094182826,3.4195594098814815e-12,2.8418832958476425e-12,6.414187931812645e-11
0.28753462603878116,3.4361933317433076e-12,2.874533689945083e-12,6.428455996274267e-11
0.2880886426592798,3.438157196933528e-12,2.914325287592813e-12,6.428455996274267e-11
0.2886426592797784,3.4658590654780717e-12,2.9631309298586007e-12,6.435788953950278e-11
0.28919667590027703,3.513814546995077e-12,2.9863720198257654e-12,6.70898269209582e-11
0.2897506925207756,3.5662314878647365e-12,2.9914728896668857e-12,6.90315765385771e-11
0.29030470914127426,3.5760398685438772e-12,3.012462780608193e-12,6.93714538727352e-11
0.29085872576177285,3.622951369239976e-12,3.0369659653159444e-12,6.980644108669902e-11
0.2914127423822715,3.641514727848799e-12,3.0667953687292403e-12,7.031876457624549e-11
0.2919667590027701,3.700670114156865e-12,3.0667953687292403e-12,7.178306996572015e-11
0.2925207756232687,3.745179020617697e-12,3.1160756637314883e-12,7.406732379368778e-11
0.2930747922437673,3.746687932437255e-12,3.12456222505816e-12,7.411451575369654e-11
0.29362880886426596,3.759971428873075e-12,3.145691580808943e-12,7.610977610876387e-11
0.29418282548476454,3.778503835175151e-12,3.150839196121017e-12,8.356854449571873e-11
0.29473684210526313,3.807655562837057e-12,3.1990424779618784e-12,8.87865731687548e-11
0.2952908587257618,3.835179523925829e-12,3.2322468731624206e-12,8.918158504301219e-11
0.29584487534626036,3.855688931801361e-12,3.243014417884089e-12,8.929485900394476e-11
0.296398891966759,3.858018380701895e-12,3.2643997990691665e-12,9.031471323123215e-11
0.2969529085872576,3.920108091201705e-12,3.286527881466546e-12,9.933758299450944e-11
0.29750692520775623,3.924190577931507e-12,3.286752339080394e-12,9.963248614995342e-11
0.2980609418282548,3.9741902334150455e-12,3.2938333620367876e-12,1.0251572672429323e-10
0.29861495844875346,3.982429873854633e-12,3.303279757024802e-12,1.0294120017737061e-10
0.29916897506925205,3.9977253665257256e-12,3.312110676387752e-12,1.0560353777125631e-10
0.2997229916897507,4.014702046704205e-12,3.3262715450727474e-12,1.0569053097599686e-10
0.3002770083102493,4.122178368806961e-12,3.3433513846878867e-12,1.0705902330274759e-10
0.3008310249307479,4.2094008968819014e-12,3.3773898523635413e-12,1.0987077128213089e-10
0.3013850415512465,4.2193648438699425e-12,3.4293248825308132e-12,1.105448116723066e-10
0.30193905817174516,4.233180368910271e-12,3.4502868519955624e-12,1.1128043393549693e-10
0.30249307479224374,4.253648495432039e-12,3.4722263817189066e-12,1.204808322548826e-10
0.3030470914127424,4.34075286269681e-12,3.4779950210365204e-12,1.3186826261912008e-10
0.303601108033241,4.3481808359999696e-12,3.496787178282953e-12,1.3418733200007718e-10
0.3041551246537396,4.369549194328066e-12,3.541845936236799e-12,1.3672854288429265e-10
0.3047091412742382,4.385312870651458e-12,3.5858965785332413e-12,1.4042818437221513e-10
0.30526315789473685,4.4410320018527004e-12,3.602793775172274e-12,1.4042818437221513e-10
0.30581717451523543,4.4808799118529175e-12,3.6250979904306246e-12,1.4410789691448845e-10
0.3063711911357341,4.489375709558118e-12,3.686015279133719e-12,1.4505430002489445e-10
0.30692520775623267,4.491108006481565e-12,3.703917949356257e-12,1.5125575908183253e-10
0.3074792243767313,4.655308782231648e-12,3.713097912854553e-12,1.5363038416069494e-10
0.3080332409972299,4.671125630734845e-12,3.728714165951796e-12,1.5610781962985614e-10
0.30858725761772854,4.767610600680865e-12,3.75010758691737e-12,1.563728200119169e-10
0.3091412742382271,4.793108184122201e-12,3.763992560423136e-12,1.5657723319037814e-10
0.30969529085872577,4.866756987977942e-12,3.765057543070752e-12,1.5716435733694125e-10
0.31024930747922436,4.866756987977942e-12,3.770789253829965e-12,1.6479234359399886e-10
0.310803324099723,4.866756987977942e-12,3.828901611668961e-12,1.7229404508513005e-10
0.3113573407202216,4.880764688245999e-12,3.844057678511573e-12,1.8093504578275323e-10
0.31191135734072023,4.881830027591024e-12,3.884517251850295e-12,1.824857491531667e-10
0.3124653739612188,4.895229212230677e-12,3.90696326360414e-12,1.898255307694629e-10
0.31301939058171746,4.902704508631997e-12,3.954435731731467e-12,1.9345512950871085e-10
0.31357340720221605,4.940986576218741e-12,3.9580794163084325e-12,1.9557061800475454e-10
0.3141274238227147,4.9507001341037955e-12,3.972762988678115e-12,1.9557061800475454e-10
0.3146814404432133,4.9507001341037955e-12,3.989591811229249e-12,1.9557061800475454e-10
0.3152354570637119,4.977133867823581e-12,4.096460968166512e-12,1.9560030721064248e-10
0.3157894736842105,5.0116010734631986e-12,4.1758313397322e-12,1.9822018609831107e-10
0.31634349030470915,5.051154982817988e-12,4.206294926073442e-12,1.9869208044372866e-10
0.31689750692520774,5.067913074511877e-12,4.230630290242862e-12,2.0195180206004078e-10
0.3174515235457064,5.0731589184533755e-12,4.25393947027934e-12,2.0648651884162796e-10
0.31800554016620497,5.139567330574041e-12,4.2837233312364565e-12,2.065840682707253e-10
0.3185595567867036,5.2566948856962675e-12,4.315945608407291e-12,2.149830337823328e-10
0.3191135734072022,5.262742859218687e-12,4.3208027738571966e-12,2.149830337823328e-10
0.31966759002770084,5.313573995170828e-12,4.3444102665597174e-12,2.1596880221137088e-10
0.32022160664819943,5.330343543835603e-12,4.353217866433845e-12,2.2409308264420349e-10
0.3207756232686981,5.347332398480268e-12,4.3753107973150714e-12,2.3330653783506184e-10
0.32132963988919666,5.356222007849649e-12,4.380855511093776e-12,2.3330653783506184e-10
0.3218836565096953,5.471802038137717e-12,4.382458186267159e-12,2.350386532455893e-10
0.3224376731301939,5.495254195651829e-12,4.392581238324343e-12,2.363012826947671e-10
0.32299168975069253,5.529423006243881e-12,4.585772824489076e-12,2.4543355800247854e-10
0.3235457063711911,5.570803661883311e-12,4.595137385256978e-12,2.5194207915351007e-10
0.32409972299168976,5.5759941851763406e-12,4.6152735175190484e-12,2.5553732614591125e-10
0.32465373961218835,5.578545484792416e-12,4.633567771082137e-12,2.585698308413166e-10
0.325207756232687,5.669751254666658e-12,4.7480921996165835e-12,2.6194094068352486e-10
0.3257617728531856,5.713740044356376e-12,4.7567473215575065e-12,2.694154971198238e-10
0.3263157894736842,5.713740044356376e-12,4.788810428972502e-12,2.731007427642732e-10
0.3268698060941828,5.74941795999639e-12,4.813044670892132e-12,2.8604848929239316e-10
0.32742382271468146,5.765977953335242e-12,4.813044670892132e-12,2.924434441532837e-10
0.32797783933518004,5.787593198634335e-12,4.813044670892132e-12,3.217600568729427e-10
0.3285318559556787,5.812689226223389e-12,4.815151384060162e-12,3.3222616727576037e-10
0.3290858725761773,5.866345628141754e-12,4.8372119761912605e-12,3.4474546197897654e-10
0.3296398891966759,5.894201770170903e-12,4.8681490968804235e-12,3.578255192041123e-10
0.3301939058171745,5.927083331752146e-12,4.872808841505642e-12,3.7540826627497714e-10
0.33074792243767315,5.939701241320755e-12,4.8826341071947205e-12,3.770187153450159e-10
0.33130193905817173,5.9456298019681e-12,4.925201377699137e-12,4.0632774146996534e-10
0.3318559556786704,5.9456298019681e-12,4.92597557578461e-12,4.1796266761066324e-10
0.33240997229916897,5.987089490081062e-12,4.9377437868702196e-12,4.2808147386835027e-10
0.3329639889196676,5.987089490081062e-12,4.9377437868702196e-12,4.3563735498037706e-10
0.3335180055401662,6.015181908907032e-12,4.960252396285925e-12,4.361402593512749e-10
0.33407202216066484,6.067379981092297e-12,4.975143079529506e-12,4.4116535874142097e-10
0.3346260387811634,6.076195113158074e-12,4.979558964369448e-12,4.526327151410696e-10
0.33518005540166207,6.117955768937535e-12,5.0310839672942155e-12,4.78303265649186e-10
0.33573407202216066,6.2140750607466575e-12,5.032129424145109e-12,5.033715268508684e-10
0.3362880886426593,6.2426390862287555e-12,5.046417855901809e-12,5.111695467607815e-10
0.3368421052631579,6.28880547399519e-12,5.0955556296059885e-12,5.21630681293172e-10
0.33739612188365653,6.339207455149766e-12,5.138731642500586e-12,5.221961060578993e-10
0.3379501385041551,6.377180407473298e-12,5.196311299849447e-12,5.232975409537042e-10
0.33850415512465376,6.413965430657877e-12,5.238512601109764e-12,5.298763489544577e-10
0.33905817174515235,6.472717249932291e-12,5.288273287663857e-12,5.374152982444567e-10
0.339612188365651,6.520943065253487e-12,5.356666839394877e-12,5.448161002018749e-10
0.3401662049861496,6.6088722601925425e-12,5.367887308013707e-12,5.506721462123395e-10
0.3407202216066482,6.634714367898809e-12,5.367887308013707e-12,5.506721462123395e-10
0.3412742382271468,6.676284068219145e-12,5.418498939093796e-12,5.522546414432708e-10
0.34182825484764545,6.6780795847173514e-12,5.418498939093796e-12,5.669339343900309e-10
0.34238227146814404,6.7299368924534274e-12,5.424574223690056e-12,5.685122941200119e-10
0.3429362880886427,6.82246991487082e-12,5.443916394460946e-12,5.699908655202737e-10
0.34349030470914127,7.143404914485403e-12,5.447425382821875e-12,6.046569235928412e-10
0.3440443213296399,7.1816699770538556e-12,5.521171446378798e-12,6.068895014460424e-10
0.3445983379501385,7.273488563772419e-12,5.6791289835184486e-12,6.118769503361423e-10
0.34515235457063714,7.289940905790031e-12,5.699510547667883e-12,6.298402139745746e-10
0.34570637119113573,7.296742458980492e-12,5.816997673421694e-12,6.549548379586053e-10
0.3462603878116344,7.308621392416142e-12,5.829178147306743e-12,6.799253509220654e-10
0.34681440443213296,7.328515013123183e-12,5.832683497894046e-12,8.37232425007952e-10
0.3473684210526316,7.39574756404784e-12,5.835915189380756e-12,8.47517282479634e-10
0.3479224376731302,7.450092313540648e-12,5.877488719249399e-12,8.479215386631957e-10
0.34847645429362883,7.450092313540648e-12,5.909354689604172e-12,9.219781339490682e-10
0.3490304709141274,7.464116371073202e-12,5.909354689604172e-12,9.295188428836856e-10
0.34958448753462606,7.520048951892044e-12,5.916130838021852e-12,9.397644131687255e-10
0.35013850415512465,7.53626924647164e-12,5.916130838021852e-12,9.41250065644131e-10
0.3506925207756233,7.551541911580192e-12,5.916130838021852e-12,9.459791330060677e-10
0.3512465373961219,7.570568856235746e-12,5.952549452019164e-12,9.694082776963755e-10
0.3518005540166205,7.595060553285397e-12,5.983555064794191e-12,9.771688347221144e-10
0.3523545706371191,7.595060553285397e-12,5.983555064794191e-12,1.0701787291261392e-9
0.35290858725761776,7.609134571853378e-12,6.014280366855542e-12,1.0800136637567082e-9
0.35346260387811634,7.728717479124467e-12,6.167465988921962e-12,1.0803722872230152e-9
0.35401662049861493,7.818056868472647e-12,6.202535877125543e-12,1.1032930045536174e-9
0.3545706371191136,7.831803278491581e-12,6.218272811104582e-12,1.1120213628715438e-9
0.35512465373961216,7.888997047908213e-12,6.226249221081062e-12,1.1156590045219228e-9
0.3556786703601108,7.921288537646824e-12,6.28964187871778e-12,1.1657165822767783e-9
0.3562326869806094,7.962605418774425e-12,6.298775459492181e-12,1.2176014932835057e-9
0.35678670360110804,8.135086753857795e-12,6.331834623119141e-12,1.2359891196705515e-9
0.3573407202216066,8.173718764505703e-12,6.335357723944326e-12,1.2438415314713261e-9
0.35789473684210527,8.225977785891385e-12,6.3539007522303025e-12,1.3005658788209782e-9
0.35844875346260385,8.258166929972653e-12,6.432463993403319e-12,1.3012639139087e-9
0.3590027700831025,8.272353183526387e-12,6.531996608107448e-12,1.3253594731259641e-9
0.3595567867036011,8.282256758977784e-12,6.75832423771157e-12,1.3253594731259641e-9
0.3601108033240997,8.460512634979734e-12,6.812711550499863e-12,1.3830506050928988e-9
0.3606648199445983,8.538176691624862e-12,6.958717842549061e-12,1.3965052466083946e-9
0.36121883656509696,8.687210437360276e-12,7.028610149283961e-12,1.4061532836317903e-9
0.36177285318559554,8.70404194175118e-12,7.0732142717344294e-12,1.4382849992190622e-9
0.3623268698060942,8.755852889149068e-12,7.130027289616433e-12,1.4382849992190622e-9
0.3628808864265928,8.772408934907273e-12,7.136909293706846e-12,1.445181284691794e-9
0.3634349030470914,8.7865095847647e-12,7.1461015128757085e-12,1.4506529639814384e-9
0.36398891966759,8.823849430375436e-12,7.194086477611072e-12,1.5239855027759305e-9
0.36454293628808865,8.842412952416126e-12,7.202428996792519e-12,1.5239855027759305e-9
0.36509695290858724,8.892540506798962e-12,7.222840755923209e-12,1.5239855027759305e-9
0.3656509695290859,8.946328488945099e-12,7.2326495176738374e-12,1.5310386393092513e-9
0.36620498614958447,8.96723471202454e-12,7.349896751245399e-12,1.5711841400459143e-9
0.3667590027700831,8.97042277563496e-12,7.394693657920892e-12,1.5908619722503158e-9
0.3673130193905817,8.971325244453297e-12,7.394693657920892e-12,1.6059297097966192e-9
0.36786703601108034,9.199626216910273e-12,7.495871038525187e-12,1.61870682321389e-9
0.3684210526315789,9.209074926822871e-12,7.49788571707084e-12,1.6406918579461735e-9
0.36897506925207757,9.242915966705707e-12,7.513251128328598e-12,1.657994357215997e-9
0.36952908587257616,9.353712285077548e-12,7.51445727712988e-12,1.6790825736001417e-9
0.3700831024930748,9.370378262846513e-12,7.517642885249678e-12,1.6790825736001417e-9
0.3706371191135734,9.521656643527702e-12,7.517642885249678e-12,1.79673514475576e-9
0.37119113573407203,9.553987102918967e-12,7.562496594449454e-12,1.797684006795365e-9
0.3717451523545706,9.626535609640638e-12,7.66419275732965e-12,1.8356977083281901e-9
0.37229916897506926,9.641658893183658e-12,7.684711753492764e-12,1.868848318747505e-9
0.37285318559556785,9.766592701447965e-12,7.788956007989526e-12,1.9401714579997832e-9
0.3734072022160665,9.80154292903098e-12,7.80631982992968e-12,1.95128787571099e-9
0.3739612188365651,9.861425129533236e-12,7.811714878909112e-12,1.981483315447546e-9
0.3745152354570637,9.985030343552229e-12,7.890634745182265e-12,2.023437004575008e-9
0.3750692520775623,1.0011227768724352e-11,8.046914672562535e-12,2.0627100438005607e-9
0.37562326869806095,1.0015189344556282e-11,8.199326724685403e-12,2.1098235573115193e-9
0.37617728531855954,1.0031840694478895e-11,8.200585357472729e-12,2.1247397317136884e-9
0.3767313019390582,1.0171038884611774e-11,8.222390567006228e-12,2.1710068810786436e-9
0.37728531855955677,1.0205681112148176e-11,8.373544944111783e-12,2.306872509322483e-9
0.3778393351800554,1.022175532116758e-11,8.431883024817863e-12,2.3785012407294266e-9
0.378393351800554,1.0273270278904015e-11,8.507679559399497e-12,2.4544549650361503e-9
0.37894736842105264,1.0395199159445393e-11,8.521539552826208e-12,2.5124372297149547e-9
0.37950138504155123,1.0480911826193661e-11,8.538152582220716e-12,2.5429146036992804e-9
0.3800554016620499,1.0500725565602213e-11,8.570324775480658e-12,2.635867966566001e-9
0.38060941828254846,1.0537920479375279e-11,8.675630232632258e-12,2.7697963075036905e-9
0.3811634349030471,1.0597107047659982e-11,8.720978249344211e-12,3.152571772426589e-9
0.3817174515235457,1.0708704190316175e-11,8.72460157808549e-12,3.178230775407352e-9
0.38227146814404434,1.0813749500818612e-11,8.745753402977708e-12,3.2133241563640153e-9
0.3828254847645429,1.0821507912581064e-11,8.878044853228368e-12,3.2983801494040792e-9
0.38337950138504157,1.0831766442903957e-11,8.916471073747078e-12,3.3636084974331503e-9
0.38393351800554015,1.0934081912081896e-11,8.91798904367301e-12,3.4334676468049754e-9
0.3844875346260388,1.1004303367610233e-11,9.104899589022406e-12,3.4401492243583776e-9
0.3850415512465374,1.1054243755145482e-11,9.128191956773826e-12,3.453426142085011e-9
0.385595567867036,1.111685940379848e-11,9.148884515024131e-12,3.5132858266102058e-9
0.3861495844875346,1.1137625237890044e-11,9.156950387400843e-12,3.755649145853848e-9
0.38670360110803326,1.120979052797178e-11,9.181683236856436e-12,3.801148667341806e-9
0.38725761772853184,1.120979052797178e-11,9.212836050182452e-12,3.895638587169123e-9
0.3878116343490305,1.125060282000645e-11,9.281204521168044e-12,3.904504592085652e-9
0.3883656509695291,1.1297658334685366e-11,9.353610147973753e-12,4.632957574771468e-9
0.3889196675900277,1.130663425251557e-11,9.36708659063794e-12,4.6624301307533845e-9
0.3894736842105263,1.1412915465706322e-11,9.511930761264474e-12,4.978213151744269e-9
0.39002770083102495,1.1430962399514477e-11,9.524163602535985e-12,4.982380926163728e-9
0.39058171745152354,1.1438430308617353e-11,9.579141244658783e-12,5.003437277740059e-9
0.3911357340720222,1.1525638224724398e-11,9.725262315646593e-12,5.0691664611007215e-9
0.39168975069252077,1.1554565569387479e-11,9.751237678836979e-12,5.087506094925447e-9
0.3922437673130194,1.1641708456447645e-11,9.826366141250545e-12,5.16589518682634e-9
0.392797783933518,1.1699763652492046e-11,9.923804257568076e-12,5.319276523052943e-9
0.39335180055401664,1.1808334591842392e-11,9.940937148774096e-12,5.372366430857001e-9
0.3939058171745152,1.1849738201412717e-11,9.943269864321896e-12,5.40617096733051e-9
0.39445983379501387,1.1954054287242118e-11,1.00618937277187e-11,5.648544556740863e-9
0.39501385041551246,1.202680945181874e-11,1.0110981847065914e-11,5.776095550753778e-9
0.3955678670360111,1.213245476693989e-11,1.0141898603528125e-11,5.8023389774246175e-9
0.3961218836565097,1.2166668204901216e-11,1.0145370876404523e-11,5.849275697210792e-9
0.39667590027700833,1.2341995852967617e-11,1.0168294897552384e-11,5.8811152272089285e-9
0.3972299168975069,1.235012578619916e-11,1.0178759038283108e-11,6.1373574397105014e-9
0.39778393351800556,1.2385317399045306e-11,1.0324785100143879e-11,6.193600395391674e-9
0.39833795013850415,1.250160412882515e-11,1.0430447806874636e-11,6.494834484513149e-9
0.3988919667590028,1.2657053131583248e-11,1.045843129740456e-11,6.755665167343464e-9
0.3994459833795014,1.2688714498965622e-11,1.0482427573325776e-11,6.925935885497384e-9
0.4,1.2863118776837347e-11,1.0501628279986671e-11,7.003495350715471e-9
0.4005540166204986,1.3031295052354152e-11,1.064307555278855e-11,7.356999742738837e-9
0.40110803324099725,1.3084245133112243e-11,1.0689919110023861e-11,7.356999742738837e-9
0.40166204986149584,1.3239040637831743e-11,1.0899334529154748e-11,7.550398293839444e-9
0.4022160664819945,1.3275362986693136e-11,1.094024198179213e-11,7.563052707508224e-9
0.40277008310249307,1.3453831678847226e-11,1.1030411062074799e-11,7.609365250936438e-9
0.4033240997229917,1.3648009961774456e-11,1.1038724742024569e-11,8.409024779843793e-9
0.4038781163434903,1.3648009961774456e-11,1.1038724742024569e-11,8.507292362783197e-9
0.40443213296398894,1.3843400957396479e-11,1.1051905077867281e-11,8.517799784701756e-9
0.40498614958448753,1.3894333250087512e-11,1.1064886907198108e-11,8.728501333133182e-9
0.4055401662049862,1.4182483275893064e-11,1.1098704151017703e-11,9.079128094124779e-9
0.40609418282548476,1.4200827606148457e-11,1.1203203088056142e-11,9.09767535333778e-9
0.4066481994459834,1.4501691192668933e-11,1.1305567233611639e-11,9.237407601325915e-9
0.407202216066482,1.4701462386436812e-11,1.131842440211635e-11,9.350516371961183e-9
0.40775623268698064,1.4723415122055662e-11,1.1346727284991066e-11,9.761492602282549e-9
0.4083102493074792,1.478716998471862e-11,1.1392141576629352e-11,1.094439172764576e-8
0.40886426592797787,1.4800015992965255e-11,1.1480532764172649e-11,1.125092314445102e-8
0.40941828254847645,1.4800015992965255e-11,1.1536209681037102e-11,1.1795014387400177e-8
0.4099722991689751,1.498147706410021e-11,1.1597611107110199e-11,1.1795014387400177e-8
0.4105263157894737,1.5013195367427038e-11,1.162946086526604e-11,1.1843380898660485e-8
0.4110803324099723,1.50668319017956e-11,1.166855407934937e-11,1.2039895110386537e-8
0.4116343490304709,1.5075747881305585e-11,1.176916187563549e-11,1.2058144421190888e-8
0.4121883656509695,1.5192965834609e-11,1.1875052084776922e-11,1.238217971985472e-8
0.41274238227146814,1.5319295200898818e-11,1.191137422332518e-11,1.2385322275524301e-8
0.41329639889196673,1.541728290060429e-11,1.19234873474186e-11,1.4123943533518635e-8
0.4138504155124654,1.5557595919330452e-11,1.2063604887249389e-11,1.4215374715641842e-8
0.41440443213296396,1.575231785418053e-11,1.2221057930280356e-11,1.4380452174247633e-8
0.4149584487534626,1.578108066681943e-11,1.2224904299889731e-11,1.4962186255526095e-8
0.4155124653739612,1.5935588595664538e-11,1.2307235972622103e-11,1.530013716258001e-8
0.41606648199445984,1.5983598438529875e-11,1.239630012559461e-11,1.602159540057712e-8
0.4166204986149584,1.6079728397255314e-11,1.23992354033523e-11,1.712766055000177e-8
0.41717451523545707,1.616027981112388e-11,1.2576621109798237e-11,1.7255990737732328e-8
0.41772853185595565,1.616524969977993e-11,1.2618664131486942e-11,1.8288539241497277e-8
0.4182825484764543,1.6203906263918074e-11,1.2951518966259405e-11,1.9155797551194502e-8
0.4188365650969529,1.6407738893668367e-11,1.300786036868393e-11,1.9155797551194502e-8
0.4193905817174515,1.6563574070092067e-11,1.3129795570516647e-11,2.0725668283037184e-8
0.4199445983379501,1.660145598706498e-11,1.320769927328438e-11,2.2166396022059238e-8
0.42049861495844876,1.6769812192310722e-11,1.3217924872373873e-11,2.2885316483493978e-8
0.42105263157894735,1.688535033237056e-11,1.3276257411014173e-11,2.2947239834542094e-8
0.421606648199446,1.6964835696077208e-11,1.335006814120843e-11,2.584313685555636e-8
0.4221606648199446,1.7288532701855827e-11,1.3420729346927578e-11,2.6367103007671584e-8
0.4227146814404432,1.733604030251805e-11,1.3472813351244857e-11,2.671561338311534e-8
0.4232686980609418,1.7422151192825715e-11,1.3472813351244857e-11,2.9541223920693928e-8
0.42382271468144045,1.7547918821251576e-11,1.358380094343393e-11,2.992551956187365e-8
0.42437673130193904,1.760990313586504e-11,1.3669939677362151e-11,3.0736617189338426e-8
0.4249307479224377,1.7767682590214567e-11,1.3805423236198039e-11,3.468551876980783e-8
0.42548476454293627,1.797477487523503e-11,1.4115169407919765e-11,3.901438438851124e-8
0.4260387811634349,1.8302636442008116e-11,1.4120062861140638e-11,4.017298965377195e-8
0.4265927977839335,1.8351975593512794e-11,1.4161753963892024e-11,4.2501803864314106e-8
0.42714681440443214,1.8491394118915717e-11,1.4208831882703889e-11,4.278509402128277e-8
0.4277008310249307,1.856995648156243e-11,1.4209035304917438e-11,4.3599021968846776e-8
0.42825484764542937,1.8598365431409433e-11,1.4229955755659897e-11,4.3830966721306424e-8
0.42880886426592796,1.8647077741901504e-11,1.4275226379132327e-11,4.434907526945166e-8
0.4293628808864266,1.8647077741901504e-11,1.4345374823478916e-11,4.462972965307056e-8
0.4299168975069252,1.8669811431708573e-11,1.437553115464087e-11,4.4733538369276905e-8
0.43047091412742383,1.8856965178288567e-11,1.447603107293681e-11,4.518303496709643e-8
0.4310249307479224,1.8934544502052664e-11,1.4628740006955967e-11,4.63273430112114e-8
0.43157894736842106,1.9035142021723117e-11,1.465969427340924e-11,4.749395886247936e-8
0.43213296398891965,1.9044079776469913e-11,1.4713612740039802e-11,4.81810877191475e-8
0.4326869806094183,1.90584416869017e-11,1.4713612740039802e-11,4.944988631902285e-8
0.4332409972299169,1.90584416869017e-11,1.4931393633470542e-11,4.944988631902285e-8
0.4337950138504155,1.924713591849425e-11,1.4961471314427444e-11,4.944988631902285e-8
0.4343490304709141,1.9347707126094512e-11,1.5007575080446056e-11,4.9819722787227156e-8
0.43490304709141275,1.971037193092786e-11,1.5098669580675173e-11,5.146736584132597e-8
0.43545706371191134,1.9742643274964715e-11,1.5120890567518445e-11,5.289294608672895e-8
0.43601108033241,1.9840644746750743e-11,1.5470497545337067e-11,5.3224470325184086e-8
0.43656509695290857,1.9921117206156227e-11,1.581914852335829e-11,5.908271884996804e-8
0.4371191135734072,1.9989400565229508e-11,1.5954967251619685e-11,5.972579687218424e-8
0.4376731301939058,2.0209204050079143e-11,1.6242598328571427e-11,6.026069213179153e-8
0.43822714681440444,2.0312531522558847e-11,1.630195505512972e-11,6.219275922750444e-8
0.43878116343490303,2.0473324888484416e-11,1.6399938678789496e-11,6.251011360386863e-8
0.4393351800554017,2.054057180839014e-11,1.6440852627063813e-11,6.300309156483046e-8
0.43988919667590026,2.0553450320068643e-11,1.6540687117265154e-11,6.31146918996554e-8
0.4404432132963989,2.0744866231895857e-11,1.6615077601123688e-11,6.554305877428622e-8
0.4409972299168975,2.1101846278863315e-11,1.6699438922926054e-11,6.584491318617829e-8
0.44155124653739614,2.122533997220998e-11,1.6805898793492055e-11,6.628939241092437e-8
0.4421052631578947,2.1291621908408534e-11,1.681970397244359e-11,6.825730191117381e-8
0.44265927977839337,2.1334147098382024e-11,1.740480203865463e-11,6.839354724929472e-8
0.44321329639889195,2.1782627550288516e-11,1.7485214499573116e-11,6.880997497777112e-8
0.4437673130193906,2.188090832467071e-11,1.74947046555337e-11,7.060596656252588e-8
0.4443213296398892,2.2304301915084257e-11,1.74947046555337e-11,7.327847992579292e-8
0.4448753462603878,2.2559079084048687e-11,1.7538851821151375e-11,7.329213057861265e-8
0.4454293628808864,2.3316339633526648e-11,1.7868066965636285e-11,7.342904374157872e-8
0.44598337950138506,2.3369233666283782e-11,1.8392414920183894e-11,7.515210558475836e-8
0.44653739612188365,2.3706744583929554e-11,1.8392414920183894e-11,7.539433798677278e-8
0.4470914127423823,2.4217269751269506e-11,1.8421113444829476e-11,7.539433798677278e-8
0.4476454293628809,2.4543685650086834e-11,1.8432950073695726e-11,7.590418329426264e-8
0.4481994459833795,2.4662907498936934e-11,1.8513810115370904e-11,7.687945051237036e-8
0.4487534626038781,2.5122889888177418e-11,1.8552075830434013e-11,8.045435088830397e-8
0.44930747922437675,2.5329173182098618e-11,1.8911811702669068e-11,8.447913219920349e-8
0.44986149584487534,2.568685985975997e-11,1.898700772995835e-11,9.200148638924113e-8
0.450415512465374,2.5729281345752222e-11,1.9263516707762952e-11,9.299889793911188e-8
0.45096952908587257,2.6141481264721947e-11,1.9409831736160663e-11,9.410502839649652e-8
0.4515235457063712,2.7270423041033227e-11,1.956770867757843e-11,9.488650314595905e-8
0.4520775623268698,2.7568550196769677e-11,1.9615778554810834e-11,9.690131892743642e-8
0.45263157894736844,2.7921108312160268e-11,1.9623509178379e-11,9.714116966864765e-8
0.45318559556786703,2.811796038880523e-11,1.9661455321993165e-11,1.0194869381142728e-7
0.45373961218836567,2.850207158857128e-11,1.9801673274490133e-11,1.0333859500371847e-7
0.45429362880886426,2.8510043515263123e-11,1.9841804260864732e-11,1.0837675702540445e-7
0.4548476454293629,2.8793736679475966e-11,2.00000013013035e-11,1.0857363085366569e-7
0.4554016620498615,2.892058590430114e-11,2.0209261276673087e-11,1.0857363085366569e-7
0.45595567867036013,2.995190588895469e-11,2.0272951489009622e-11,1.0875250768805182e-7
0.4565096952908587,3.008900293580072e-11,2.0349077801870915e-11,1.127409475792808e-7
0.45706371191135736,3.034539265891397e-11,2.038231012852796e-11,1.227058732148942e-7
0.45761772853185595,3.060476456124578e-11,2.0789606068164796e-11,1.2435164735055405e-7
0.4581717451523546,3.1402779457814456e-11,2.0822244501597614e-11,1.2562642915682784e-7
0.4587257617728532,3.156159824660672e-11,2.1027970231318766e-11,1.2831947843413817e-7
0.4592797783933518,3.2283000900974833e-11,2.1097068532837572e-11,1.3144167350775993e-7
0.4598337950138504,3.238997201766973e-11,2.1148734690179853e-11,1.4584594722169588e-7
0.46038781163434905,3.350963136691223e-11,2.1160393782866358e-11,1.5306627609975507e-7
0.46094182825484764,3.356578056391652e-11,2.1589383879411465e-11,1.602958896996062e-7
0.4614958448753463,3.3659001558246936e-11,2.162318479413056e-11,1.6961695106898004e-7
0.46204986149584487,3.367366146492365e-11,2.1641020210821797e-11,1.6998264139889584e-7
0.4626038781163435,3.374278656890591e-11,2.1690088668956882e-11,1.702268832983227e-7
0.4631578947368421,3.378576073650961e-11,2.2074364237852906e-11,1.8390390764385024e-7
0.46371191135734074,3.380694293859246e-11,2.2601481907311783e-11,1.8579122756767886e-7
0.46426592797783933,3.3866037898840505e-11,2.3610229921938323e-11,1.9023833029630427e-7
0.464819944598338,3.405963427154818e-11,2.3632596645709377e-11,1.9146421445452752e-7
0.46537396121883656,3.4590790298168436e-11,2.3891334462327577e-11,1.9225285670981475e-7
0.4659279778393352,3.460274930252185e-11,2.391224053191519e-11,1.9274723884825925e-7
0.4664819944598338,3.488345744146168e-11,2.4088402831557044e-11,1.9290590161028693e-7
0.46703601108033244,3.539995561452061e-11,2.4293305122369454e-11,2.1455295217289296e-7
0.467590027700831,3.562712087275035e-11,2.4466255162476684e-11,2.164833534051553e-7
0.46814404432132967,3.5956233069537986e-11,2.4865200615630462e-11,2.164833534051553e-7
0.46869806094182825,3.598595771718142e-11,2.5110165721896178e-11,2.2372955471080297e-7
0.4692520775623269,3.6342950911339613e-11,2.5849986361798384e-11,2.2606635037601074e-7
0.4698060941828255,3.6342950911339613e-11,2.594639846391265e-11,2.2822503622470195e-7
0.4703601108033241,3.6342950911339613e-11,2.6774592337912644e-11,2.326045467469106e-7
0.4709141274238227,3.63795512101943e-11,2.695829555698376e-11,2.3321209721922226e-7
0.4714681440443213,3.6605110236155326e-11,2.7396176336555105e-11,2.3407161298057757e-7
0.47202216066481995,3.7664842726122897e-11,2.745373696716847e-11,2.443273269947008e-7
0.47257617728531853,3.779281338175561e-11,2.7624107371399755e-11,2.447184780761531e-7
0.4731301939058172,3.814426042611199e-11,2.7647734600295882e-11,2.5898826521192587e-7
0.47368421052631576,3.906060625990777e-11,2.766705831647644e-11,2.683400117976114e-7
0.4742382271468144,3.906881709426355e-11,2.794319850102914e-11,2.7853648549309934e-7
0.474792243767313,3.9941583067059044e-11,2.807086117282376e-11,2.7877678301798806e-7
0.47534626038781164,4.0129268411579545e-11,2.8145985875184033e-11,2.8887692871278813e-7
0.4759002770083102,4.0290187024243884e-11,2.8152613487882008e-11,2.9267473518368657e-7
0.47645429362880887,4.139076046736781e-11,2.89572504984339e-11,2.951204905289797e-7
0.47700831024930745,4.139798861721624e-11,3.008412110749363e-11,3.0595810816850703e-7
0.4775623268698061,4.1477396993266024e-11,3.0085440979923145e-11,3.1465814095551845e-7
0.4781163434903047,4.165774037099165e-11,3.020825695630805e-11,3.190344323511803e-7
0.47867036011080333,4.165774037099165e-11,3.062354103377525e-11,3.3008773766040767e-7
0.4792243767313019,4.214052056246824e-11,3.069099813791951e-11,3.3008773766040767e-7
0.47977839335180056,4.214052056246824e-11,3.113099870734605e-11,3.401372139498724e-7
0.48033240997229915,4.269602285206896e-11,3.126797932481867e-11,3.401372139498724e-7
0.4808864265927978,4.3314732979597986e-11,3.1582061041026804e-11,3.4554114272113767e-7
0.4814404432132964,4.332822991699982e-11,3.1731885052462094e-11,3.4620978706965903e-7
0.481994459833795,4.3355003617191544e-11,3.176017834751304e-11,3.6965303004085167e-7
0.4825484764542936,4.3355003617191544e-11,3.1923352156501636e-11,3.787551665326568e-7
0.48310249307479225,4.3624938502507396e-11,3.1923352156501636e-11,3.826775035249557e-7
0.48365650969529084,4.455559650329654e-11,3.25113327202822e-11,3.9196750924628335e-7
0.4842105263157895,4.465837050429023e-11,3.2762602800254185e-11,4.187758516235437e-7
0.48476454293628807,4.474916779137696e-11,3.3042700749110134e-11,4.318482921801478e-7
0.4853185595567867,4.479989575650634e-11,3.331981605976253e-11,4.6144381251824964e-7
0.4858725761772853,4.654967362802863e-11,3.344700974249183e-11,4.6144381251824964e-7
0.48642659279778394,4.6952811905025065e-11,3.363308981919361e-11,4.720217575223679e-7
0.48698060941828253,4.76776636148378e-11,3.3667771168751706e-11,4.892334797061671e-7
0.48753462603878117,4.781071049397123e-11,3.420530601711354e-11,4.96361842325254e-7
0.48808864265927976,4.892019433224881e-11,3.563847131022354e-11,4.99101078467606e-7
0.4886426592797784,4.904644865388995e-11,3.563847131022354e-11,5.167683637179636e-7
0.489196675900277,4.9072763949352995e-11,3.563847131022354e-11,5.289100004929552e-7
0.48975069252077563,4.9129855230246075e-11,3.5739203423502324e-11,5.534440841894684e-7
0.4903047091412742,5.129647800072815e-11,3.581659048246518e-11,5.736736258250112e-7
0.49085872576177286,5.1970668917427504e-11,3.6236532629002016e-11,5.747121638692367e-7
0.49141274238227145,5.217686097120043e-11,3.64069990406825e-11,5.79532786777126e-7
0.4919667590027701,5.416099312898707e-11,3.7812580279399774e-11,5.805135410702321e-7
0.4925207756232687,5.482146243549591e-11,3.794027929412311e-11,5.814614788419927e-7
0.4930747922437673,5.4824502655069865e-11,3.799899472888921e-11,5.929578378037717e-7
0.4936288088642659,5.636336574114205e-11,3.930497822829453e-11,5.979621087656264e-7
0.49418282548476455,5.709214458104047e-11,3.9559345853229564e-11,5.989893438908376e-7
0.49473684210526314,5.804510749574283e-11,3.9621553880229986e-11,6.027011601786384e-7
0.4952908587257618,5.819558393621957e-11,3.9699850162535226e-11,6.048654631261058e-7
0.49584487534626037,5.885100842252773e-11,3.9699850162535226e-11,6.073973780904856e-7
0.496398891966759,6.064217002847964e-11,3.9841168809380575e-11,6.708770298318355e-7
0.4969529085872576,6.07680690436017e-11,3.9841168809380575e-11,6.834008339076558e-7
0.49750692520775625,6.183524494383027e-11,3.990526592032799e-11,6.917672659719773e-7
0.49806094182825483,6.223427303677174e-11,4.0159905335736426e-11,7.041664647394111e-7
0.4986149584487535,6.498356206899518e-11,4.027558299293321e-11,7.083253275341385e-7
0.49916897506925206,6.530621228528753e-11,4.038418731090682e-11,7.449557739702009e-7
0.4997229916897507,6.647852896788176e-11,4.053237007147011e-11,7.599391447844256e-7
0.5002770083102493,6.708058133203424e-11,4.053237007147011e-11,7.863191483563781e-7
0.5008310249307479,6.930014179820094e-11,4.070287232154336e-11,7.96419982705521e-7
0.5013850415512465,6.98322288407551e-11,4.1257702160605756e-11,8.259463138527724e-7
0.5019390581717451,7.088447327079807e-11,4.158307653919427e-11,8.499572875794571e-7
0.5024930747922438,7.171672820055781e-11,4.238440859754978e-11,8.512850347069688e-7
0.5030470914127424,7.558875319486693e-11,4.254065742932043e-11,8.520951971989893e-7
0.503601108033241,7.616772205456526e-11,4.255260219963693e-11,8.540206082723647e-7
0.5041551246537396,7.667576289764668e-11,4.3797305126415914e-11,8.858848138051117e-7
0.5047091412742383,7.986623712408764e-11,4.385944311262085e-11,8.877484350092883e-7
0.5052631578947369,8.212676465346575e-11,4.602264274581699e-11,9.53540326793614e-7
0.5058171745152354,8.372456093356055e-11,4.620941959998803e-11,9.756447756540182e-7
0.506371191135734,8.915620299754586e-11,4.712541579874388e-11,9.942434298697807e-7
0.5069252077562327,9.059824255021795e-11,4.716831895407906e-11,1.0134530445051345e-6
0.5074792243767313,9.306694770110476e-11,4.747904985183058e-11,1.026840647721408e-6
0.5080332409972299,9.353874002353977e-11,4.8286001978353324e-11,1.062314590216263e-6
0.5085872576177285,9.388784783835276e-11,5.031286748181909e-11,1.0662934889961505e-6
0.5091412742382272,9.685411845976894e-11,5.031286748181909e-11,1.094437803327816e-6
0.5096952908587258,9.748460669926622e-11,5.0323301103849016e-11,1.0976468351806963e-6
0.5102493074792244,1.0690137227393998e-10,5.088892550614776e-11,1.1836622097357942e-6
0.510803324099723,1.0857829811404373e-10,5.135220280615181e-11,1.240740750830085e-6
0.5113573407202217,1.0980295933130471e-10,5.142493581995584e-11,1.2560009813901542e-6
0.5119113573407202,1.0980295933130471e-10,5.233241883595385e-11,1.2727194248909673e-6
0.5124653739612188,1.2462258555486946e-10,5.2691866463067564e-11,1.2956530238351718e-6
0.5130193905817174,1.2484918410630463e-10,5.3284312402938666e-11,1.436044931000822e-6
0.5135734072022161,1.2779965255200822e-10,5.671904304061502e-11,1.4826310560150708e-6
0.5141274238227147,1.41167239407632e-10,5.738242336326211e-11,1.482973271221321e-6
0.5146814404432133,1.474523024457677e-10,5.756962987035537e-11,1.5974276559189105e-6
0.5152354570637119,1.6614647976615664e-10,5.809806812890876e-11,1.639900691921474e-6
0.5157894736842106,1.6614647976615664e-10,5.830679523411511e-11,1.7748006883325842e-6
0.5163434903047092,1.6979507225046584e-10,6.065512824479329e-11,1.812475409625173e-6
0.5168975069252078,1.7011358557738188e-10,6.120835455395254e-11,1.8456771537293847e-6
0.5174515235457063,1.8169535980227342e-10,6.239823280637777e-11,1.9035766228800505e-6
0.518005540166205,1.870033894497249e-10,6.266450639474807e-11,1.9551567665536246e-6
0.5185595567867036,2.1080158307282105e-10,6.266450639474807e-11,2.0360205220784596e-6
0.5191135734072022,2.1700450847719356e-10,6.370017305356537e-11,2.0360205220784596e-6
0.5196675900277008,2.196068841044074e-10,6.530714339452557e-11,2.0732491101336817e-6
0.5202216066481995,2.2923862550529427e-10,6.826217964256155e-11,2.1522986229725954e-6
0.5207756232686981,2.504391487566927e-10,6.84802786317624e-11,2.2061895519359664e-6
0.5213296398891967,2.522312431473235e-10,7.171615708095848e-11,2.262331268984162e-6
0.5218836565096953,2.843807629555542e-10,7.291261271097252e-11,2.510526779206074e-6
0.522437673130194,3.0647965063579025e-10,7.361988274654532e-11,2.5728965247635647e-6
0.5229916897506925,3.11581689470883e-10,7.362401778372399e-11,2.590462667856805e-6
0.5235457063711911,3.7326942282242296e-10,7.46294438665358e-11,2.6485118780094425e-6
0.5240997229916897,3.89043596648505e-10,7.606416904225915e-11,2.7393385495173975e-6
0.5246537396121884,3.89043596648505e-10,7.738046593673811e-11,2.930675210472967e-6
0.525207756232687,4.0665778119494243e-10,7.864224175867497e-11,3.258982789583253e-6
0.5257617728531856,4.943570337767309e-10,7.896440762616909e-11,3.728857815583336e-6
0.5263157894736842,5.823741923241455e-10,8.254726763470657e-11,3.832975333096877e-6
0.5268698060941829,7.077304092407656e-10,8.312669251979642e-11,3.971630747432597e-6
0.5274238227146815,7.887896869981416e-10,8.349729765185876e-11,4.0480803020866245e-6
0.52797783933518,8.689205643697627e-10,8.555653964299166e-11,4.856329940756907e-6
0.5285318559556786,1.1312135184913632e-9,8.561669227283578e-11,4.97327958959703e-6
0.5290858725761773,1.2214754599547134e-9,9.57887982972823e-11,5.456266704168512e-6
0.5296398891966759,1.2638624605323877e-9,9.782556891861172e-11,5.6603360404540665e-6
0.5301939058171745,1.2638624605323877e-9,9.894073109562274e-11,5.7971605771599865e-6
0.5307479224376731,1.3293333852143083e-9,1.1184659189610826e-10,6.0638799950282105e-6
0.5313019390581717,1.37666543449664e-9,1.1570830266734757e-10,6.479111362899072e-6
0.5318559556786704,1.8168713809822163e-9,1.1997937846404558e-10,8.960648369443743e-6
0.532409972299169,2.404969722298228e-9,1.341957197035232e-10,9.960721831592458e-6
0.5329639889196676,2.660218554375958e-9,1.7061365800032544e-10,1.0170915545104916e-5
0.5335180055401662,3.521401634416875e-9,3.040563263456003e-10,1.1291449892781194e-5
0.5340720221606648,3.592456551029406e-9,3.6802783643698565e-10,1.2374836470226806e-5
0.5346260387811634,3.849317790270169e-9,5.123082142815661e-10,1.3296209495554802e-5
0.535180055401662,5.567913608394058e-9,5.961545710419248e-10,1.429358784664258e-5
0.5357340720221606,5.570194978498421e-9,6.500724494688242e-10,1.5734364909647945e-5
0.5362880886426593,7.031272216119165e-9,6.881146452912559e-10,1.5734364909647945e-5
0.5368421052631579,7.217561498303675e-9,1.038934639412244e-9,1.6244973717272217e-5
0.5373961218836565,1.0455804274654734e-8,1.8622375897636522e-9,1.702128965899612e-5
0.5379501385041551,1.2372521930717965e-8,3.559098805662031e-9,1.976355565751667e-5
0.5385041551246538,3.1826148455630766e-8,4.216496043779091e-9,2.064205967863377e-5
0.5390581717451524,3.798188471916131e-8,4.563160314302711e-9,2.5323935662395166e-5
0.539612188365651,4.361514687948552e-8,4.668615950130152e-9,3.0041938523190478e-5
0.5401662049861495,4.6412120747329285e-8,4.753928070177721e-9,3.213164771603144e-5
0.5407202216066482,5.091912445505855e-8,5.964588578639568e-9,3.310050783542253e-5
0.5412742382271468,5.1581598184826675e-8,5.964588578639568e-9,3.8095545254799326e-5
0.5418282548476454,5.4099497747206246e-8,7.173130340453753e-9,5.292695002063967e-5
0.542382271468144,5.882086608910039e-8,7.583138487673184e-9,5.493570839962018e-5
0.5429362880886427,5.882086608910039e-8,1.6442890358233194e-8,5.7664364784601196e-5
0.5434903047091413,7.48275146141211e-8,2.4580629150956995e-8,5.891526976074521e-5
0.5440443213296399,1.0205210556820764e-7,2.6862076699081938e-8,6.805700256838702e-5
0.5445983379501385,1.2764192885542207e-7,3.6393674236841215e-8,6.805700256838702e-5
0.5451523545706372,1.5651770776873192e-7,4.646447072879159e-8,7.070523094264749e-5
0.5457063711911357,2.550090010245943e-7,5.447134750373117e-8,7.965653471345587e-5
0.5462603878116343,2.9828995480652317e-7,6.059720849837004e-8,8.053012171149437e-5
0.5468144044321329,3.007512606728704e-7,7.286273980288346e-8,9.395593369312991e-5
0.5473684210526316,3.0395440107547587e-7,7.478429584247644e-8,9.886649795716095e-5
0.5479224376731302,3.640412964628936e-7,8.793005611614389e-8,0.00011487877448531982
0.5484764542936288,5.717100748049958e-7,9.125100873364084e-8,0.00012944732494934438
0.5490304709141274,1.9696367542291765e-6,1.0203804475728088e-7,0.0001351051837261237
0.5495844875346261,8.295422382358211e-6,1.0283748285431613e-7,0.0001462309118353026
0.5501385041551247,8.295422382358211e-6,3.2955514134433133e-7,0.00015641870459247832
0.5506925207756233,9.170150847483857e-6,3.2955514134433133e-7,0.00015978854732249178
0.5512465373961218,3.3631236376771466e-5,9.992745226215638e-7,0.00018684863659439816
0.5518005540166205,3.5223136942221477e-5,1.7688589260494947e-6,0.0002307326735473855
0.5523545706371191,4.9819262404395845e-5,5.3536175490815344e-6,0.0002740718666172875
0.5529085872576177,6.0462101228249475e-5,5.654292651762597e-6,0.0002904609987941516
0.5534626038781163,8.393941867002729e-5,8.005730810889325e-6,0.0003008573925039568
0.554016620498615,0.00010357411749643757,2.0030399522946464e-5,0.0003595998205671339
0.5545706371191136,0.00011720582102424085,9.5267407692124e-5,0.0003868722449809331
0.5551246537396122,0.00013820543089936949,0.00010345176919215998,0.0006915367689065674
0.5556786703601108,0.00018680640812648045,0.00010768269027453026,0.0007140365256332455
0.5562326869806095,0.0002307326735493426,0.00010995101107491691,0.0007599405860403945
0.556786703601108,0.00027701600956145345,0.00018680640812648443,0.0009832105174556677
0.5573407202216066,0.0002799653208997757,0.00018875490633058666,0.0009983377182041142
0.5578947368421052,0.00033219304043546346,0.00018875490633058666,0.0010107793753615123
0.5584487534626039,0.0003441585965010719,0.0002307326735474732,0.0012396636172107602
0.5590027700831025,0.0003936332218458219,0.0002565256631587653,0.0012478092048170302
0.5595567867036011,0.00044823894061597384,0.0002679147851704134,0.0014059589350344523
0.5601108033240997,0.0005347201148962898,0.00031078945521480656,0.0015040708690915786
0.5606648199445984,0.0005722735250715199,0.00042406867921800947,0.00153786998752106
0.561218836565097,0.0005722735250715199,0.00044695892789204105,0.0015397791719831474
0.5617728531855956,0.0005722735250715199,0.0006918001940026587,0.0018072808379475354
0.5623268698060941,0.000627620567623904,0.000903056071695479,0.0018240312877295963
0.5628808864265928,0.0006397053593215966,0.0009986889236152673,0.0020351788953608813
0.5634349030470914,0.000754398526391071,0.0011098459227339497,0.003319364905223438
0.56398891966759,0.0007984986411796228,0.0011098459227339497,0.0033332704943202195
0.5645429362880886,0.000960055812435616,0.0011637715811858539,0.005225586968375811
0.5650969529085873,0.0010817646007939398,0.0013024025984736877,0.005594771912964245
0.5656509695290859,0.001115412295448528,0.001419411098275162,0.005798749593404373
0.5662049861495845,0.0012912614075741408,0.001542497488185504,0.006159842688858909
0.5667590027700831,0.001374539702539714,0.001732368961610951,0.006556702803904045
0.5673130193905818,0.001428917155407079,0.0017515397575398192,0.006937249101163327
0.5678670360110804,0.0014997104508734545,0.0017889558852279156,0.007230899890139266
0.5684210526315789,0.0015408595503230327,0.001824031287729602,0.010507807526791365
0.5689750692520775,0.0017961690399667652,0.002139666343916896,0.013134792807012418
0.5695290858725762,0.0017961690399667652,0.0027190986483016035,0.013134792807012418
0.5700831024930748,0.0018072808379504422,0.0029453280389775136,0.01339924538374843
0.5706371191135734,0.001824031287728041,0.0032398149454845116,0.014341507224749762
0.571191135734072,0.0032701851844130444,0.003535969255082103,0.02406329870210179
0.5717451523545707,0.004643422109160709,0.0039036408141313343,0.030887003532424046
0.5722991689750693,0.005274690378211437,0.004571352883315511,0.03272498222260565
0.5728531855955679,0.006293594192787171,0.0056977829935583105,0.03626731210638799
0.5734072022160664,0.006389068828918258,0.006056769983512657,0.049934849035010595
0.5739612188365651,0.006559990331441042,0.006581198041247751,0.05394681679383842
0.5745152354570637,0.006839465195346617,0.006931653392916997,0.06148771899793787
0.5750692520775623,0.008859799218675106,0.012982440552487146,0.0631981551553636
0.5756232686980609,0.011651805837849027,0.014359206259496873,0.06353347001453208
0.5761772853185596,0.014407225086050322,0.015051660006329015,0.06482529408160485
0.5767313019390582,0.015960391859732085,0.020680251145278078,0.08336339800588027
0.5772853185595568,0.02184804130495352,0.022573360164021613,0.083739557935408
0.5778393351800554,0.026852340297360357,0.027413651030766355,0.09253343032320976
0.5783933518005541,0.03287904353503059,0.027843913441408283,0.09413497031613434
0.5789473684210527,0.034385123528077294,0.03129113765841961,0.10684157322323357
0.5795013850415512,0.03497206069386558,0.04017132774394944,0.11156051216506974
0.5800554016620498,0.045598795341531335,0.04614444925508848,0.114972865429208
0.5806094182825485,0.0540745004925157,0.04986623310694447,0.12164636945543343
0.5811634349030471,0.07580392046511154,0.07170486982891076,0.12327301559633784
0.5817174515235457,0.08891769863063799,0.0718752669047435,0.15329222337204043
0.5822714681440443,0.09201518186337426,0.08213950426916948,0.15561188612772056
0.582825484764543,0.10684157322323466,0.09331221576099309,0.16175711360637013
0.5833795013850416,0.1232730156015285,0.0987007855055389,0.1628514626682569
0.5839335180055402,0.14601000069872694,0.10684157322323361,0.16669542511531885
0.5844875346260388,0.14779619019886403,0.11470964131762122,0.1916231064103789
0.5850415512465375,0.16129029977924503,0.11700018399959622,0.19463563429108025
0.585595567867036,0.162851474762887,0.11888190728110616,0.2026453990236302
0.5861495844875346,0.1697446613283571,0.1190513051107238,0.20507783834096832
0.5867036011080332,0.16987654500870125,0.12323560977874819,0.2335206290121666
0.5872576177285319,0.18204445377529227,0.14846264438937498,0.24052465007537185
0.5878116343490305,0.18472214503127501,0.16285147476288703,0.24716770203688068
0.5883656509695291,0.24626257488145248,0.17234701262746563,0.25672864597669803
0.5889196675900277,0.25130998065939353,0.1776583990904229,0.2748460419736899
0.5894736842105263,0.2520549514972001,0.18120683972457086,0.28982739514285266
0.590027700831025,0.25572863358191067,0.21968060373210654,0.2910553382612772
0.5905817174515235,0.271835582143921,0.23487769316383905,0.31794860280518533
0.5911357340720221,0.28441881061076385,0.2369930787602069,0.32509886506711577
0.5916897506925207,0.3142599206111463,0.23998973640347004,0.32962653888825677
0.5922437673130194,0.3177991547751203,0.290329180794886,0.3331754985236965
0.592797783933518,0.3203758091387997,0.29100974183253353,0.33416096591371064
0.5933518005540166,0.3324638376890831,0.2912459280204139,0.3354593132005766
0.5939058171745152,0.3335331059484679,0.3046985995180622,0.3355214135942819
0.5944598337950139,0.33543894735396784,0.30722265717915254,0.3415622998203826
0.5950138504155125,0.34756164276992063,0.3249085583993262,0.3503096676642351
0.5955678670360111,0.3566097104718513,0.33171818151870736,0.3528882443150539
0.5961218836565096,0.36131561169241583,0.33761997844820857,0.3641740077919209
0.5966759002770083,0.36796313038513995,0.3554627345649066,0.3657144806076413
0.5972299168975069,0.37160250900187636,0.356117233979186,0.3744573080612963
0.5977839335180055,0.3732854207957253,0.356117233979186,0.3797103541024905
0.5983379501385041,0.3732854207957253,0.35709235743643186,0.38048010583792274
0.5988919667590028,0.3762872169063535,0.36524809331380526,0.38165566604558765
0.5994459833795014,0.37962119029700475,0.3721748810344232,0.3833226626884478
0.6,0.4018717575240186,0.3737817831630444,0.3842525857325235
0.6005540166204986,0.4033387551191745,0.37747346368662044,0.39248856699917256
0.6011080332409973,0.4059318687816503,0.3791662173120022,0.4040813065581531
0.6016620498614959,0.4163279421663692,0.3820375675499295,0.40843809052205376
0.6022160664819944,0.4198921345733253,0.3829870266838344,0.4110392106767382
0.602770083102493,0.42472269655360206,0.4018077313878388,0.4155409017888779
0.6033240997229917,0.4266994328409564,0.4102534670373768,0.42174356074687364
0.6038781163434903,0.429281680103994,0.4162326839921658,0.43136056744054496
0.6044321329639889,0.43057006185502295,0.41753804729652416,0.4315922898429514
0.6049861495844875,0.4323090107077635,0.4211375656285543,0.4373271206247041
0.6055401662049862,0.4472138595017491,0.4217184802164991,0.44081847693829684
0.6060941828254848,0.45060460908913824,0.4225120430541834,0.4472135958315272
0.6066481994459834,0.45240155341979726,0.42617401597685367,0.4472136231054913
0.607202216066482,0.4633588859479555,0.4268361442514648,0.44729086574428545
0.6077562326869806,0.46757434322540564,0.4359638665965353,0.44846359448659356
0.6083102493074792,0.4802629911369775,0.43966120872440384,0.45430469915578553
0.6088642659279778,0.48121810997251596,0.4425616095175328,0.4574292456420525
0.6094182825484764,0.4831031016582052,0.4442952604068144,0.46227631535952296
0.6099722991689751,0.49019528865226514,0.4472136615725523,0.4666144694516426
0.6105263157894737,0.4908618711526962,0.4472149584481833,0.4666633508340335
0.6110803324099723,0.4914754855842677,0.4480994001102274,0.4710781921698674
0.6116343490304709,0.4941290480702133,0.44978763468744093,0.4728444239540835
0.6121883656509696,0.4949015779430298,0.4521188310497472,0.48108290326193015
0.6127423822714682,0.495485218244751,0.45286989782626424,0.49160991994495934
0.6132963988919667,0.49953761650577966,0.4596763338726739,0.49490157794299416
0.6138504155124653,0.4997331424529122,0.46150662892543115,0.4966963276453789
0.614404432132964,0.5062690841502827,0.4640728328262915,0.496776619168369
0.6149584487534626,0.5063667244600407,0.4717039438847446,0.496776619168369
0.6155124653739612,0.5246791290062705,0.4726686066421675,0.5045960554550525
0.6160664819944598,0.5315231903062476,0.4743407439604393,0.5055216321464628
0.6166204986149585,0.5339000517297703,0.4802511970218547,0.5180654222186399
0.6171745152354571,0.5365578692894631,0.48309356511260426,0.5218578462660675
0.6177285318559557,0.5370399520663838,0.4919038144285751,0.5253693787227234
0.6182825484764543,0.5482071875873145,0.4949015779430014,0.5400211920960781
0.618836565096953,0.5527798437469441,0.5058726263547753,0.5424358099516621
0.6193905817174515,0.553931907292507,0.5073205956907301,0.5430570245744015
0.6199445983379501,0.5568428686804193,0.5102391758216046,0.5521598884390698
0.6204986149584487,0.5715045384587565,0.5141476887230416,0.5531155230631637
0.6210526315789474,0.5771270491233331,0.516367856239476,0.5532141856470335
0.621606648199446,0.5775253672181935,0.516747894836003,0.5539368536848303
0.6221606648199446,0.5796129243211182,0.5237116339458894,0.5577221317411555
0.6227146814404432,0.5850004727281048,0.5261051510375755,0.5728062798241701
0.6232686980609419,0.6005593032641122,0.5395950421163334,0.5824226653672427
0.6238227146814405,0.607438874718234,0.5471927481448176,0.5919996016949491
0.624376731301939,0.6131328264953144,0.5482647833498256,0.5987427672109802
0.6249307479224376,0.6166074073570796,0.5559792160580431,0.5995136279227786
0.6254847645429363,0.6210551748675136,0.5608519504454833,0.6000950392852525
0.6260387811634349,0.6215815848102048,0.5640828220608587,0.6008279589800666
0.6265927977839335,0.6255954395490363,0.5656110660056946,0.6034957427209596
0.6271468144044321,0.6274517539147548,0.5676714948782923,0.6036477649902067
0.6277008310249308,0.6293594801988958,0.5782931238283945,0.6077755870582521
0.6282548476454294,0.6304705847456968,0.5790104857711628,0.6079954394910447
0.628808864265928,0.6324511006374453,0.5797688104991554,0.6098825341074241
0.6293628808864266,0.6324726841180422,0.5808915530625854,0.6132127381489051
0.6299168975069253,0.6337539479390202,0.5813440298603629,0.6164379812444826
0.6304709141274238,0.6364511709534896,0.58317933330842,0.6169300644565691
0.6310249307479224,0.6392141611961694,0.5917203975533349,0.6195079225857442
0.631578947368421,0.6415052119782645,0.5945610370590597,0.6199133036300738
0.6321329639889197,0.6419607228083627,0.5967177980686507,0.6244162301689998
0.6326869806094183,0.6560270995656774,0.612361257601364,0.6274552005287166
0.6332409972299169,0.6611502060384842,0.617173746562305,0.629340495026119
0.6337950138504155,0.6688020461203874,0.6185718567688386,0.6301129578811442
0.6343490304709142,0.6742619091442884,0.6188775730306538,0.6307566619109738
0.6349030470914128,0.675634149420207,0.6207534623575854,0.6377067175842485
0.6354570637119114,0.6761269352366384,0.6286105621689055,0.6380400100955932
0.6360110803324099,0.6766345946205883,0.6324510530373514,0.6411536541553716
0.6365650969529086,0.6769312889205362,0.63496964486488,0.6418768072526934
0.6371191135734072,0.677002883641342,0.6360738783156707,0.6439921083626564
0.6376731301939058,0.6813415833420753,0.636644028022489,0.6463364797298151
0.6382271468144044,0.6940191859795962,0.6422902071079507,0.6474290685957573
0.6387811634349031,0.6952229647475429,0.6431465072990875,0.6545553417211033
0.6393351800554017,0.6971801666165356,0.6469658132618642,0.6570973112195226
0.6398891966759003,0.6994422489459405,0.6500892748195731,0.6610498308330663
0.6404432132963989,0.6999642425673294,0.6536326200573581,0.6646936294388112
0.6409972299168976,0.7018705515947627,0.6706696696070799,0.6677505844343296
0.6415512465373961,0.7167365918315316,0.6719283141293511,0.6731190704095428
0.6421052631578947,0.7207896990650452,0.6745601553533874,0.6748763817316437
0.6426592797783933,0.7209976221845059,0.6795946303267572,0.6790025623680077
0.643213296398892,0.7235465808848546,0.6811646541665145,0.685569361761288
0.6437673130193906,0.724747245727606,0.6848839743565341,0.6890960794845434
0.6443213296398892,0.7251111611742534,0.6868692385959654,0.6972516929150924
0.6448753462603878,0.7270882782691028,0.6889399866900268,0.7017111162402293
0.6454293628808865,0.7300109039868139,0.6949466235957736,0.7138822178555243
0.6459833795013851,0.732006575933457,0.697987429600393,0.7207682681464385
0.6465373961218837,0.736054398894016,0.6995447106081253,0.7261709662755802
0.6470914127423822,0.741056735504328,0.6998027065808097,0.7281952510692815
0.6476454293628808,0.7417828828482197,0.702073635369526,0.7295163370634036
0.6481994459833795,0.7417828828482197,0.70270326436718,0.7304832754165647
0.6487534626038781,0.7435245078927433,0.7067457800544534,0.7314196764636274
0.6493074792243767,0.7435245078927433,0.7289767961045324,0.7433414913706202
0.6498614958448753,0.7617479547124183,0.729629328323628,0.75459370955905
0.650415512465374,0.7672895647620256,0.73248544196444,0.7610490585349159
0.6509695290858726,0.7701337449692783,0.7424055083656871,0.7619659299412018
0.6515235457063712,0.7734827280658877,0.7438721412665292,0.7654883231189903
0.6520775623268698,0.7745966894931879,0.7484796670218236,0.7711475195669927
0.6526315789473685,0.7746423566624121,0.7484796670218236,0.7711475195669927
0.653185595567867,0.7820810121574596,0.7543843093908261,0.7712150086825111
0.6537396121883656,0.7828953242914489,0.7543843093908261,0.7727874706317582
0.6542936288088642,0.7828953242914489,0.7745966692414832,0.7740970204488168
0.6548476454293629,0.7897230717032742,0.7746286405004187,0.7802027524979966
0.6554016620498615,0.7982348079960054,0.7845523917508934,0.7847456840314551
0.6559556786703601,0.8029745247422233,0.7845523917508934,0.7857339415154903
0.6565096952908587,0.8049611961169257,0.787955966986753,0.7857339415154903
0.6570637119113574,0.817634005052135,0.7961231294842835,0.7932653092841367
0.657617728531856,0.8195404030704508,0.8048073859109213,0.7970072543719393
0.6581717451523545,0.8236467310375024,0.8063075765710159,0.8010771206569967
0.6587257617728531,0.8358387579529286,0.8088260524473294,0.8010771206569967
0.6592797783933518,0.8422831484687225,0.8189633379778603,0.8268958208764381
0.6598337950138504,0.8448202723455623,0.8225126207932894,0.8365534217241289
0.660387811634349,0.8506207124725698,0.8303045844267687,0.84051499736955
0.6609418282548476,0.8509094441059915,0.831610505486969,0.8420382961918355
0.6614958448753463,0.8522840466945759,0.8395917126722793,0.8504214985673604
0.6620498614958449,0.8551965047827943,0.8529518979387491,0.8665680545057981
0.6626038781163435,0.8625311207559757,0.8740953876689913,0.869162177854998
0.6631578947368421,0.8650986570030054,0.8742048926274166,0.8763558843718097
0.6637119113573408,0.8691981101386252,0.8766459835568756,0.8783731593947888
0.6642659279778393,0.8920898492754472,0.8803171479023881,0.8944264416720304
0.6648199445983379,0.8964136269320695,0.8817453120658073,0.899926051761261
0.6653739612188365,0.8973473428615433,0.8860140302878348,0.9005194651295336
0.6659279778393352,0.898434134829636,0.8960325018951892,0.9024999075483735
0.6664819944598338,0.8990191466850368,0.898132861711076,0.9100577902828823
0.6670360110803324,0.9027072714507948,0.9004546367298475,0.919245376861316
0.667590027700831,0.9123367529565882,0.9148107033838301,0.9221699771288915
0.6681440443213297,0.9182112743340923,0.9148527328499313,0.9309516941554661
0.6686980609418283,0.9271259478116468,0.923689782005884,0.9404181462708477
0.6692520775623269,0.9395464336139611,0.9367537836485221,0.9468106560971377
0.6698060941828254,0.9418630876452645,0.9377614858614035,0.9505604091387488
0.6703601108033241,0.9479646254121369,0.9552049939785716,0.9517309330708476
0.6709141274238227,0.9481275744193339,0.9621104102162686,0.9522273259821102
0.6714681440443213,0.9542547347889497,0.9638744195517729,0.9591649801397149
0.6720221606648199,0.9660182426757677,0.9720163756887585,0.9810377918403999
0.6725761772853186,0.9660220287856556,0.9833769546542884,0.982737789377817
0.6731301939058172,0.9674616187775302,0.9839000262324261,0.9863571136886755
0.6736842105263158,0.9694658748508689,0.9977958857925329,0.988613048597293
0.6742382271468144,1.000094384015649,0.9977958857925329,0.9914796117710363
0.6747922437673131,1.0026036820842128,1.005639651669932,1.0062961598507099
0.6753462603878116,1.0048799628722942,1.0097121204628714,1.017215250573243
0.6759002770083102,1.015786862951465,1.0192075517032315,1.021757732226601
0.6764542936288088,1.0175288360459491,1.027088378462426,1.027189612596877
0.6770083102493075,1.0184499350023546,1.0328109737683846,1.0355242200646684
0.6775623268698061,1.0220016922808737,1.0335681438469055,1.0357438399917644
0.6781163434903047,1.0225560843738695,1.0368965185035937,1.0388852531759831
0.6786703601108033,1.0316171045143971,1.0395910239967927,1.0421118671561032
0.679224376731302,1.0353157836055071,1.0437324909210246,1.0451601165499336
0.6797783933518006,1.0433170981249322,1.043998741727998,1.0453574034583144
0.6803324099722992,1.0441505823690798,1.0479974088868835,1.057207139866582
0.6808864265927977,1.0456228828691554,1.0487028820778352,1.0575659181076806
0.6814404432132964,1.0525156413569392,1.0515655548441758,1.0575843313476623
0.681994459833795,1.0735494468546425,1.0628460584401969,1.0787170868090004
0.6825484764542936,1.0744522426916927,1.0645922319327565,1.0833093433226653
0.6831024930747922,1.0751772070214498,1.0677902206939447,1.0859530041568126
0.6836565096952909,1.0756356435731613,1.0789457583663897,1.0860315391621558
0.6842105263157895,1.0789575907700897,1.0901599528536774,1.0867241814262885
0.6847645429362881,1.081224189263408,1.091505865415179,1.0937467069459768
0.6853185595567867,1.082384949980982,1.0944417550695067,1.0943992433495269
0.6858725761772854,1.0853139960666798,1.0981992606163469,1.095444996773347
0.686426592797784,1.0935521608267906,1.1016714192850223,1.0966777970043715
0.6869806094182825,1.0945996736518857,1.1070861923436903,1.1050474638307537
0.6875346260387811,1.0945996736518857,1.1233979343926432,1.105897296820844
0.6880886426592798,1.1000804655726573,1.126238058048995,1.1089054527260744
0.6886426592797784,1.1014967134769302,1.126271948601199,1.1089054527260744
0.689196675900277,1.112326689625195,1.1293528506667898,1.1169082820946836
0.6897506925207756,1.1152483620905054,1.1349910675700279,1.1262604440273558
0.6903047091412743,1.1256970207541368,1.1370658294915386,1.1285467811225862
0.6908587257617729,1.1278562239760064,1.1389435875341212,1.136300602702098
0.6914127423822715,1.1308430242769691,1.1402866487360634,1.1430074396766374
0.69196675900277,1.1381585973048072,1.149055470019152,1.1527223472032968
0.6925207756232687,1.1526113014841703,1.149437921771622,1.1591226836703699
0.6930747922437673,1.1545393327345619,1.1753639882505698,1.1626581496433606
0.6936288088642659,1.1569301736307054,1.1772885339203347,1.1689308531919558
0.6941828254847645,1.160815381741637,1.1783854089069064,1.1691819771550358
0.6947368421052632,1.1640500896833434,1.1800293125447894,1.1697240563770819
0.6952908587257618,1.1690376145256545,1.1854537705048143,1.177153960424277
0.6958448753462604,1.170813765615167,1.1860668254251505,1.178157044036435
0.696398891966759,1.1718740391495543,1.1866668387597283,1.1856903804819965
0.6969529085872577,1.174107471304372,1.1954890828021538,1.1877414351316584
0.6975069252077563,1.18344284672001,1.1961652239707161,1.188944876707171
0.6980609418282548,1.1864755250292771,1.2038381899123203,1.1892040889543762
0.6986149584487534,1.1865790958341067,1.204130379291968,1.1897029715014227
0.6991689750692521,1.1953734063278414,1.2077076193500664,1.2018815635345748
0.6997229916897507,1.1958903109312635,1.209077700355416,1.2042204262574698
0.7002770083102493,1.1959257235799403,1.210180412449964,1.2050393800553225
0.7008310249307479,1.204873073336374,1.2152465094097697,1.2085107876772443
0.7013850415512466,1.206878553442963,1.217612347911522,1.2099999334515639
0.7019390581717452,1.206989293707642,1.2190483386122957,1.211675298677672
0.7024930747922438,1.2144672880894893,1.219148627174546,1.2133273018356567
0.7030470914127424,1.2164646200899822,1.2195630911421484,1.2165120948955555
0.703601108033241,1.2165200253088746,1.2238010938499337,1.221417676820736
0.7041551246537396,1.2175393401319645,1.2249526100158845,1.225239953071164
0.7047091412742382,1.2215931569539034,1.228993662915717,1.2290905993619587
0.7052631578947368,1.2288830716054886,1.233651905593674,1.2296293054240444
0.7058171745152355,1.2342598580378612,1.2354586657279494,1.2327410691925222
0.7063711911357341,1.2467380877810585,1.236702049214113,1.234128568801522
0.7069252077562327,1.2471401289620352,1.2371785327719576,1.2398539374082866
0.7074792243767313,1.2484062326537497,1.2387814268577257,1.245951720522699
0.7080332409972299,1.248663220680417,1.238921890348261,1.2469014886797514
0.7085872576177286,1.2514513258977134,1.2457782142249603,1.2490376207508365
0.7091412742382271,1.258786526257161,1.2459235586789021,1.2505243934583847
0.7096952908587257,1.2618691781729319,1.2548456584004901,1.2536091916208754
0.7102493074792243,1.2624899369283056,1.2602763581410474,1.2544958682303629
0.710803324099723,1.2629200949203503,1.261756655017719,1.2550034985662246
0.7113573407202216,1.2634039749486032,1.2635305210412688,1.255921557629359
0.7119113573407202,1.264922672332635,1.2635537650508069,1.25748172880857
0.7124653739612188,1.265220902713485,1.2649842660296022,1.25834261453845
0.7130193905817175,1.2684533636420805,1.2651339496783056,1.2608461861968743
0.7135734072022161,1.2687895355176702,1.2663661919984377,1.2614800592453075
0.7141274238227147,1.2689059215504355,1.2670103595399467,1.262916050679563
0.7146814404432132,1.2703703116352836,1.2671291609639017,1.264456727458805
0.7152354570637119,1.2720527444654197,1.272604366790461,1.2649112546438341
0.7157894736842105,1.273018938282555,1.2730038314515446,1.273273673989741
0.7163434903047091,1.2733056957277393,1.2731521730168098,1.2759587009782092
0.7168975069252077,1.2742045640237973,1.2811637211426825,1.2774619526294633
0.7174515235457064,1.2771942865255625,1.2824561151099074,1.2777914255487492
0.718005540166205,1.2783226488055814,1.2868552850570623,1.278513403774842
0.7185595567867036,1.2835321360861927,1.2873294450243766,1.2791499963289128
0.7191135734072022,1.2842109347789166,1.288043583781127,1.2795134518887883
0.7196675900277009,1.2857904761515873,1.2880655548258342,1.2829104965072817
0.7202216066481995,1.2858955465621178,1.2883019528054838,1.2834900837358483
0.720775623268698,1.2871072701909567,1.2898453253933457,1.2842483809678975
0.7213296398891966,1.2877703652485528,1.2906610878526508,1.284734464952674
0.7218836565096953,1.289633140901953,1.2914727566843713,1.2861712393387017
0.7224376731301939,1.2902270948838437,1.291746763833738,1.2870196811849255
0.7229916897506925,1.2918289855806944,1.2938492055828632,1.288151336082902
0.7235457063711911,1.2919586679796273,1.2948343104108024,1.2908977168483964
0.7240997229916898,1.292274096597998,1.2955257915950302,1.2910263032561746
0.7246537396121884,1.292312875363457,1.2985894296006992,1.291494796635534
0.725207756232687,1.292767597016507,1.2988454619409562,1.291598654363971
0.7257617728531855,1.2935890013798461,1.2998020757117763,1.2916959491443814
0.7263157894736842,1.2952517175857106,1.3000112250864142,1.2934896801964486
0.7268698060941828,1.296122343906469,1.301362362925276,1.2959331731335204
0.7274238227146814,1.2972411268765296,1.302115978057924,1.2962803744188252
0.72797783933518,1.2978722861593848,1.3026425200911482,1.2994968917853926
0.7285318559556787,1.2997671612400845,1.303539733371922,1.299769281498921
0.7290858725761773,1.3005754959615263,1.3042886324300427,1.3001845676128703
0.7296398891966759,1.3008070816881738,1.305650204378051,1.3006450160665366
0.7301939058171745,1.3011975324222,1.306394616654544,1.301945223024858
0.7307479224376732,1.3031879768590726,1.3078018472005488,1.3027277270359778
0.7313019390581718,1.304340760073451,1.3105764591170421,1.3027368261758658
0.7318559556786703,1.3061986537187622,1.3124228064319408,1.3035043947712424
0.7324099722991689,1.3063395512512486,1.3142099575287391,1.3035043947712424
0.7329639889196676,1.3069591685530568,1.3149228496284258,1.3046872954516477
0.7335180055401662,1.3081182038550612,1.3155562502968208,1.3061476202138451
0.7340720221606648,1.3094186652524489,1.317824459481493,1.3100346027961722
0.7346260387811634,1.3101557059415643,1.3204173644197086,1.3100904297785296
0.7351800554016621,1.3108704887613507,1.3229226025849488,1.310382829773844
0.7357340720221607,1.3131983347898872,1.3238992432637542,1.313466614450762
0.7362880886426593,1.3193780972997282,1.3242771711261725,1.3135780449895282
0.7368421052631579,1.3205936609470825,1.3245603240033268,1.3138123833969353
0.7373961218836566,1.321137346451084,1.32485894252438,1.3138247187997203
0.7379501385041551,1.3211983100085727,1.3249738762347532,1.314477907384351
0.7385041551246537,1.3217375892637304,1.3282241332510099,1.3154953116763075
0.7390581717451523,1.3222644008638214,1.329392341290206,1.3159070096052523
0.739612188365651,1.323351881677595,1.329392341290206,1.316068484831471
0.7401662049861496,1.3260573440749486,1.3302519024056565,1.3204361752031388
0.7407202216066482,1.3293537327267626,1.3379729550945376,1.321018528402158
0.7412742382271468,1.3333918553560782,1.3385760789423846,1.3213996860840718
0.7418282548476455,1.3347348595018864,1.339580024284431,1.3224242899685514
0.7423822714681441,1.3352447799814693,1.3401944322817676,1.322634824619303
0.7429362880886426,1.340162075886546,1.342435912339817,1.3249297233944517
0.7434903047091412,1.344292120743324,1.3462316779884798,1.328069047078288
0.7440443213296399,1.3459642499322373,1.3598365356515325,1.3285101522394138
0.7445983379501385,1.3462608375588114,1.3639651539177995,1.3305272592029866
0.7451523545706371,1.3469294232073739,1.3668046325714147,1.3316137062632964
0.7457063711911357,1.3528928147127095,1.3745229607104414,1.336535618488399
0.7462603878116344,1.3554162675237282,1.3781955342440648,1.3368430315717479
0.746814404432133,1.3590979640616283,1.380174299367161,1.337398939306763
0.7473684210526316,1.37120275826907,6.940569122816987e37,1.3396015858922579
0.7479224376731302,1.3743722503810234,1.0e46,1.3409552633110111
0.7484764542936289,1.3790943101172228,1.0e46,1.3646834294838563
0.7490304709141274,1.3827138864721,1.0e46,1.505096030235587e37
0.749584487534626,1.3827138864721,1.0e46,1.0e46
0.7501385041551246,1.3840811937389579,1.0e46,1.0e46
0.7506925207756233,1.3994676842755451,1.0e46,1.0e46
0.7512465373961219,1.4021797980441002,1.0e46,1.0e46
0.7518005540166205,1.0e46,1.0e46,1.0e46
0.7523545706371191,1.0e46,1.0e46,1.0e46
0.7529085872576178,1.0e46,1.0e46,1.0e46
0.7534626038781164,1.0e46,1.0e46,1.0e46
0.754016620498615,1.0e46,1.0e46,1.0e46
0.7545706371191135,1.0e46,1.0e46,1.0e46
0.7551246537396122,1.0e46,1.0e46,1.0e46
0.7556786703601108,1.0e46,1.0e46,1.0e46
0.7562326869806094,1.0e46,1.0e46,1.0e46
0.756786703601108,1.0e46,1.0e46,1.0e46
0.7573407202216067,1.0e46,1.0e46,1.0e46
0.7578947368421053,1.0e46,1.0e46,1.0e46
0.7584487534626039,1.0e46,1.0e46,1.0e46
0.7590027700831025,1.0e46,1.0e46,1.0e46
0.7595567867036012,1.0e46,1.0e46,1.0e46
0.7601108033240997,1.0e46,1.0e46,1.0e46
0.7606648199445983,1.0e46,1.0e46,1.0e46
0.7612188365650969,1.0e46,1.0e46,1.0e46
0.7617728531855956,1.0e46,1.0e46,1.0e46
0.7623268698060942,1.0e46,1.0e46,1.0e46
0.7628808864265928,1.0e46,1.0e46,1.0e46
0.7634349030470914,1.0e46,1.0e46,1.0e46
0.7639889196675901,1.0e46,1.0e46,1.0e46
0.7645429362880887,1.0e46,1.0e46,1.0e46
0.7650969529085873,1.0e46,1.0e46,1.0e46
0.7656509695290858,1.0e46,1.0e46,1.0e46
0.7662049861495844,1.0e46,1.0e46,1.0e46
0.7667590027700831,1.0e46,1.0e46,1.0e46
0.7673130193905817,1.0e46,1.0e46,1.0e46
0.7678670360110803,1.0e46,1.0e46,1.0e46
0.7684210526315789,1.0e46,1.0e46,1.0e46
0.7689750692520776,1.0e46,1.0e46,1.0e46
0.7695290858725762,1.0e46,1.0e46,1.0e46
0.7700831024930748,1.0e46,1.0e46,1.0e46
0.7706371191135734,1.0e46,1.0e46,1.0e46
0.771191135734072,1.0e46,1.0e46,1.0e46
0.7717451523545706,1.0e46,1.0e46,1.0e46
0.7722991689750692,1.0e46,1.0e46,1.0e46
0.7728531855955678,1.0e46,1.0e46,1.0e46
0.7734072022160665,1.0e46,1.0e46,1.0e46
0.7739612188365651,1.0e46,1.0e46,1.0e46
0.7745152354570637,1.0e46,1.0e46,1.0e46
0.7750692520775623,1.0e46,1.0e46,1.0e46
0.775623268698061,1.0e46,1.0e46,1.0e46
0.7761772853185596,1.0e46,1.0e46,1.0e46
0.7767313019390581,1.0e46,1.0e46,1.0e46
0.7772853185595567,1.0e46,1.0e46,1.0e46
0.7778393351800554,1.0e46,1.0e46,1.0e46
0.778393351800554,1.0e46,1.0e46,1.0e46
0.7789473684210526,1.0e46,1.0e46,1.0e46
0.7795013850415512,1.0e46,1.0e46,1.0e46
0.7800554016620499,1.0e46,1.0e46,1.0e46
0.7806094182825485,1.0e46,1.0e46,1.0e46
0.7811634349030471,1.0e46,1.0e46,1.0e46
0.7817174515235457,1.0e46,1.0e46,1.0e46
0.7822714681440444,1.0e46,1.0e46,1.0e46
0.782825484764543,1.0e46,1.0e46,1.0e46
0.7833795013850415,1.0e46,1.0e46,1.0e46
0.7839335180055401,1.0e46,1.0e46,1.0e46
0.7844875346260388,1.0e46,1.0e46,1.0e46
0.7850415512465374,1.0e46,1.0e46,1.0e46
0.785595567867036,1.0e46,1.0e46,1.0e46
0.7861495844875346,1.0e46,1.0e46,1.0e46
0.7867036011080333,1.0e46,1.0e46,1.0e46
0.7872576177285319,1.0e46,1.0e46,1.0e46
0.7878116343490305,1.0e46,1.0e46,1.0e46
0.788365650969529,1.0e46,1.0e46,1.0e46
0.7889196675900277,1.0e46,1.0e46,1.0e46
0.7894736842105263,1.0e46,1.0e46,1.0e46
0.7900277008310249,1.0e46,1.0e46,1.0e46
0.7905817174515235,1.0e46,1.0e46,1.0e46
0.7911357340720222,1.0e46,1.0e46,1.0e46
0.7916897506925208,1.0e46,1.0e46,1.0e46
0.7922437673130194,1.0e46,1.0e46,1.0e46
0.792797783933518,1.0e46,1.0e46,1.0e46
0.7933518005540167,1.0e46,1.0e46,1.0e46
0.7939058171745152,1.0e46,1.0e46,1.0e46
0.7944598337950138,1.0e46,1.0e46,1.0e46
0.7950138504155124,1.0e46,1.0e46,1.0e46
0.7955678670360111,1.0e46,1.0e46,1.0e46
0.7961218836565097,1.0e46,1.0e46,1.0e46
0.7966759002770083,1.0e46,1.0e46,1.0e46
0.7972299168975069,1.0e46,1.0e46,1.0e46
0.7977839335180056,1.0e46,1.0e46,1.0e46
0.7983379501385042,1.0e46,1.0e46,1.0e46
0.7988919667590028,1.0e46,1.0e46,1.0e46
0.7994459833795013,1.0e46,1.0e46,1.0e46
0.8,1.0e46,1.0e46,1.0e46
0.8005540166204986,1.0e46,1.0e46,1.0e46
0.8011080332409972,1.0e46,1.0e46,1.0e46
0.8016620498614958,1.0e46,1.0e46,1.0e46
0.8022160664819945,1.0e46,1.0e46,1.0e46
0.8027700831024931,1.0e46,1.0e46,1.0e46
0.8033240997229917,1.0e46,1.0e46,1.0e46
0.8038781163434903,1.0e46,1.0e46,1.0e46
0.804432132963989,1.0e46,1.0e46,1.0e46
0.8049861495844876,1.0e46,1.0e46,1.0e46
0.8055401662049861,1.0e46,1.0e46,1.0e46
0.8060941828254847,1.0e46,1.0e46,1.0e46
0.8066481994459834,1.0e46,1.0e46,1.0e46
0.807202216066482,1.0e46,1.0e46,1.0e46
0.8077562326869806,1.0e46,1.0e46,1.0e46
0.8083102493074792,1.0e46,1.0e46,1.0e46
0.8088642659279779,1.0e46,1.0e46,1.0e46
0.8094182825484765,1.0e46,1.0e46,1.0e46
0.8099722991689751,1.0e46,1.0e46,1.0e46
0.8105263157894737,1.0e46,1.0e46,1.0e46
0.8110803324099723,1.0e46,1.0e46,1.0e46
0.8116343490304709,1.0e46,1.0e46,1.0e46
0.8121883656509695,1.0e46,1.0e46,1.0e46
0.8127423822714681,1.0e46,1.0e46,1.0e46
0.8132963988919668,1.0e46,1.0e46,1.0e46
0.8138504155124654,1.0e46,1.0e46,1.0e46
0.814404432132964,1.0e46,1.0e46,1.0e46
0.8149584487534626,1.0e46,1.0e46,1.0e46
0.8155124653739613,1.0e46,1.0e46,1.0e46
0.8160664819944599,1.0e46,1.0e46,1.0e46
0.8166204986149584,1.0e46,1.0e46,1.0e46
0.817174515235457,1.0e46,1.0e46,1.0e46
0.8177285318559557,1.0e46,1.0e46,1.0e46
0.8182825484764543,1.0e46,1.0e46,1.0e46
0.8188365650969529,1.0e46,1.0e46,1.0e46
0.8193905817174515,1.0e46,1.0e46,1.0e46
0.8199445983379502,1.0e46,1.0e46,1.0e46
0.8204986149584488,1.0e46,1.0e46,1.0e46
0.8210526315789474,1.0e46,1.0e46,1.0e46
0.821606648199446,1.0e46,1.0e46,1.0e46
0.8221606648199447,1.0e46,1.0e46,1.0e46
0.8227146814404432,1.0e46,1.0e46,1.0e46
0.8232686980609418,1.0e46,1.0e46,1.0e46
0.8238227146814404,1.0e46,1.0e46,1.0e46
0.824376731301939,1.0e46,1.0e46,1.0e46
0.8249307479224377,1.0e46,1.0e46,1.0e46
0.8254847645429363,1.0e46,1.0e46,1.0e46
0.8260387811634349,1.0e46,1.0e46,1.0e46
0.8265927977839335,1.0e46,1.0e46,1.0e46
0.8271468144044322,1.0e46,1.0e46,1.0e46
0.8277008310249307,1.0e46,1.0e46,1.0e46
0.8282548476454293,1.0e46,1.0e46,1.0e46
0.8288088642659279,1.0e46,1.0e46,1.0e46
0.8293628808864266,1.0e46,1.0e46,1.0e46
0.8299168975069252,1.0e46,1.0e46,1.0e46
0.8304709141274238,1.0e46,1.0e46,1.0e46
0.8310249307479224,1.0e46,1.0e46,1.0e46
0.8315789473684211,1.0e46,1.0e46,1.0e46
0.8321329639889197,1.0e46,1.0e46,1.0e46
0.8326869806094183,1.0e46,1.0e46,1.0e46
0.8332409972299168,1.0e46,1.0e46,1.0e46
0.8337950138504155,1.0e46,1.0e46,1.0e46
0.8343490304709141,1.0e46,1.0e46,1.0e46
0.8349030470914127,1.0e46,1.0e46,1.0e46
0.8354570637119113,1.0e46,1.0e46,1.0e46
0.83601108033241,1.0e46,1.0e46,1.0e46
0.8365650969529086,1.0e46,1.0e46,1.0e46
0.8371191135734072,1.0e46,1.0e46,1.0e46
0.8376731301939058,1.0e46,1.0e46,1.0e46
0.8382271468144045,1.0e46,1.0e46,1.0e46
0.838781163434903,1.0e46,1.0e46,1.0e46
0.8393351800554016,1.0e46,1.0e46,1.0e46
0.8398891966759002,1.0e46,1.0e46,1.0e46
0.8404432132963989,1.0e46,1.0e46,1.0e46
0.8409972299168975,1.0e46,1.0e46,1.0e46
0.8415512465373961,1.0e46,1.0e46,1.0e46
0.8421052631578947,1.0e46,1.0e46,1.0e46
0.8426592797783934,1.0e46,1.0e46,1.0e46
0.843213296398892,1.0e46,1.0e46,1.0e46
0.8437673130193906,1.0e46,1.0e46,1.0e46
0.8443213296398892,1.0e46,1.0e46,1.0e46
0.8448753462603878,1.0e46,1.0e46,1.0e46
0.8454293628808864,1.0e46,1.0e46,1.0e46
0.845983379501385,1.0e46,1.0e46,1.0e46
0.8465373961218836,1.0e46,1.0e46,1.0e46
0.8470914127423823,1.0e46,1.0e46,1.0e46
0.8476454293628809,1.0e46,1.0e46,1.0e46
0.8481994459833795,1.0e46,1.0e46,1.0e46
0.8487534626038781,1.0e46,1.0e46,1.0e46
0.8493074792243768,1.0e46,1.0e46,1.0e46
0.8498614958448754,1.0e46,1.0e46,1.0e46
0.850415512465374,1.0e46,1.0e46,1.0e46
0.8509695290858725,1.0e46,1.0e46,1.0e46
0.8515235457063712,1.0e46,1.0e46,1.0e46
0.8520775623268698,1.0e46,1.0e46,1.0e46
0.8526315789473684,1.0e46,1.0e46,1.0e46
0.853185595567867,1.0e46,1.0e46,1.0e46
0.8537396121883657,1.0e46,1.0e46,1.0e46
0.8542936288088643,1.0e46,1.0e46,1.0e46
0.8548476454293629,1.0e46,1.0e46,1.0e46
0.8554016620498615,1.0e46,1.0e46,1.0e46
0.8559556786703602,1.0e46,1.0e46,1.0e46
0.8565096952908587,1.0e46,1.0e46,1.0e46
0.8570637119113573,1.0e46,1.0e46,1.0e46
0.8576177285318559,1.0e46,1.0e46,1.0e46
0.8581717451523546,1.0e46,1.0e46,1.0e46
0.8587257617728532,1.0e46,1.0e46,1.0e46
0.8592797783933518,1.0e46,1.0e46,1.0e46
0.8598337950138504,1.0e46,1.0e46,1.0e46
0.8603878116343491,1.0e46,1.0e46,1.0e46
0.8609418282548477,1.0e46,1.0e46,1.0e46
0.8614958448753463,1.0e46,1.0e46,1.0e46
0.8620498614958448,1.0e46,1.0e46,1.0e46
0.8626038781163435,1.0e46,1.0e46,1.0e46
0.8631578947368421,1.0e46,1.0e46,1.0e46
0.8637119113573407,1.0e46,1.0e46,1.0e46
0.8642659279778393,1.0e46,1.0e46,1.0e46
0.864819944598338,1.0e46,1.0e46,1.0e46
0.8653739612188366,1.0e46,1.0e46,1.0e46
0.8659279778393352,1.0e46,1.0e46,1.0e46
0.8664819944598338,1.0e46,1.0e46,1.0e46
0.8670360110803325,1.0e46,1.0e46,1.0e46
0.867590027700831,1.0e46,1.0e46,1.0e46
0.8681440443213296,1.0e46,1.0e46,1.0e46
0.8686980609418282,1.0e46,1.0e46,1.0e46
0.8692520775623269,1.0e46,1.0e46,1.0e46
0.8698060941828255,1.0e46,1.0e46,1.0e46
0.8703601108033241,1.0e46,1.0e46,1.0e46
0.8709141274238227,1.0e46,1.0e46,1.0e46
0.8714681440443214,1.0e46,1.0e46,1.0e46
0.87202216066482,1.0e46,1.0e46,1.0e46
0.8725761772853186,1.0e46,1.0e46,1.0e46
0.8731301939058171,1.0e46,1.0e46,1.0e46
0.8736842105263158,1.0e46,1.0e46,1.0e46
0.8742382271468144,1.0e46,1.0e46,1.0e46
0.874792243767313,1.0e46,1.0e46,1.0e46
0.8753462603878116,1.0e46,1.0e46,1.0e46
0.8759002770083103,1.0e46,1.0e46,1.0e46
0.8764542936288089,1.0e46,1.0e46,1.0e46
0.8770083102493075,1.0e46,1.0e46,1.0e46
0.8775623268698061,1.0e46,1.0e46,1.0e46
0.8781163434903048,1.0e46,1.0e46,1.0e46
0.8786703601108034,1.0e46,1.0e46,1.0e46
0.8792243767313019,1.0e46,1.0e46,1.0e46
0.8797783933518005,1.0e46,1.0e46,1.0e46
0.8803324099722992,1.0e46,1.0e46,1.0e46
0.8808864265927978,1.0e46,1.0e46,1.0e46
0.8814404432132964,1.0e46,1.0e46,1.0e46
0.881994459833795,1.0e46,1.0e46,1.0e46
0.8825484764542936,1.0e46,1.0e46,1.0e46
0.8831024930747923,1.0e46,1.0e46,1.0e46
0.8836565096952909,1.0e46,1.0e46,1.0e46
0.8842105263157894,1.0e46,1.0e46,1.0e46
0.884764542936288,1.0e46,1.0e46,1.0e46
0.8853185595567867,1.0e46,1.0e46,1.0e46
0.8858725761772853,1.0e46,1.0e46,1.0e46
0.8864265927977839,1.0e46,1.0e46,1.0e46
0.8869806094182825,1.0e46,1.0e46,1.0e46
0.8875346260387812,1.0e46,1.0e46,1.0e46
0.8880886426592798,1.0e46,1.0e46,1.0e46
0.8886426592797784,1.0e46,1.0e46,1.0e46
0.889196675900277,1.0e46,1.0e46,1.0e46
0.8897506925207757,1.0e46,1.0e46,1.0e46
0.8903047091412742,1.0e46,1.0e46,1.0e46
0.8908587257617728,1.0e46,1.0e46,1.0e46
0.8914127423822714,1.0e46,1.0e46,1.0e46
0.8919667590027701,1.0e46,1.0e46,1.0e46
0.8925207756232687,1.0e46,1.0e46,1.0e46
0.8930747922437673,1.0e46,1.0e46,1.0e46
0.8936288088642659,1.0e46,1.0e46,1.0e46
0.8941828254847646,1.0e46,1.0e46,1.0e46
0.8947368421052632,1.0e46,1.0e46,1.0e46
0.8952908587257618,1.0e46,1.0e46,1.0e46
0.8958448753462603,1.0e46,1.0e46,1.0e46
0.896398891966759,1.0e46,1.0e46,1.0e46
0.8969529085872576,1.0e46,1.0e46,1.0e46
0.8975069252077562,1.0e46,1.0e46,1.0e46
0.8980609418282548,1.0e46,1.0e46,1.0e46
0.8986149584487535,1.0e46,1.0e46,1.0e46
0.8991689750692521,1.0e46,1.0e46,1.0e46
0.8997229916897507,1.0e46,1.0e46,1.0e46
0.9002770083102493,1.0e46,1.0e46,1.0e46
0.900831024930748,1.0e46,1.0e46,1.0e46
0.9013850415512465,1.0e46,1.0e46,1.0e46
0.9019390581717451,1.0e46,1.0e46,1.0e46
0.9024930747922437,1.0e46,1.0e46,1.0e46
0.9030470914127424,1.0e46,1.0e46,1.0e46
0.903601108033241,1.0e46,1.0e46,1.0e46
0.9041551246537396,1.0e46,1.0e46,1.0e46
0.9047091412742382,1.0e46,1.0e46,1.0e46
0.9052631578947369,1.0e46,1.0e46,1.0e46
0.9058171745152355,1.0e46,1.0e46,1.0e46
0.9063711911357341,1.0e46,1.0e46,1.0e46
0.9069252077562326,1.0e46,1.0e46,1.0e46
0.9074792243767313,1.0e46,1.0e46,1.0e46
0.9080332409972299,1.0e46,1.0e46,1.0e46
0.9085872576177285,1.0e46,1.0e46,1.0e46
0.9091412742382271,1.0e46,1.0e46,1.0e46
0.9096952908587258,1.0e46,1.0e46,1.0e46
0.9102493074792244,1.0e46,1.0e46,1.0e46
0.910803324099723,1.0e46,1.0e46,1.0e46
0.9113573407202216,1.0e46,1.0e46,1.0e46
0.9119113573407203,1.0e46,1.0e46,1.0e46
0.9124653739612189,1.0e46,1.0e46,1.0e46
0.9130193905817174,1.0e46,1.0e46,1.0e46
0.913573407202216,1.0e46,1.0e46,1.0e46
0.9141274238227147,1.0e46,1.0e46,1.0e46
0.9146814404432133,1.0e46,1.0e46,1.0e46
0.9152354570637119,1.0e46,1.0e46,1.0e46
0.9157894736842105,1.0e46,1.0e46,1.0e46
0.9163434903047092,1.0e46,1.0e46,1.0e46
0.9168975069252078,1.0e46,1.0e46,1.0e46
0.9174515235457064,1.0e46,1.0e46,1.0e46
0.918005540166205,1.0e46,1.0e46,1.0e46
0.9185595567867036,1.0e46,1.0e46,1.0e46
0.9191135734072022,1.0e46,1.0e46,1.0e46
0.9196675900277008,1.0e46,1.0e46,1.0e46
0.9202216066481994,1.0e46,1.0e46,1.0e46
0.9207756232686981,1.0e46,1.0e46,1.0e46
0.9213296398891967,1.0e46,1.0e46,1.0e46
0.9218836565096953,1.0e46,1.0e46,1.0e46
0.9224376731301939,1.0e46,1.0e46,1.0e46
0.9229916897506926,1.0e46,1.0e46,1.0e46
0.9235457063711912,1.0e46,1.0e46,1.0e46
0.9240997229916897,1.0e46,1.0e46,1.0e46
0.9246537396121883,1.0e46,1.0e46,1.0e46
0.925207756232687,1.0e46,1.0e46,1.0e46
0.9257617728531856,1.0e46,1.0e46,1.0e46
0.9263157894736842,1.0e46,1.0e46,1.0e46
0.9268698060941828,1.0e46,1.0e46,1.0e46
0.9274238227146815,1.0e46,1.0e46,1.0e46
0.9279778393351801,1.0e46,1.0e46,1.0e46
0.9285318559556787,1.0e46,1.0e46,1.0e46
0.9290858725761773,1.0e46,1.0e46,1.0e46
0.929639889196676,1.0e46,1.0e46,1.0e46
0.9301939058171745,1.0e46,1.0e46,1.0e46
0.9307479224376731,1.0e46,1.0e46,1.0e46
0.9313019390581717,1.0e46,1.0e46,1.0e46
0.9318559556786704,1.0e46,1.0e46,1.0e46
0.932409972299169,1.0e46,1.0e46,1.0e46
0.9329639889196676,1.0e46,1.0e46,1.0e46
0.9335180055401662,1.0e46,1.0e46,1.0e46
0.9340720221606649,1.0e46,1.0e46,1.0e46
0.9346260387811635,1.0e46,1.0e46,1.0e46
0.935180055401662,1.0e46,1.0e46,1.0e46
0.9357340720221606,1.0e46,1.0e46,1.0e46
0.9362880886426593,1.0e46,1.0e46,1.0e46
0.9368421052631579,1.0e46,1.0e46,1.0e46
0.9373961218836565,1.0e46,1.0e46,1.0e46
0.9379501385041551,1.0e46,1.0e46,1.0e46
0.9385041551246538,1.0e46,1.0e46,1.0e46
0.9390581717451524,1.0e46,1.0e46,1.0e46
0.939612188365651,1.0e46,1.0e46,1.0e46
0.9401662049861496,1.0e46,1.0e46,1.0e46
0.9407202216066483,1.0e46,1.0e46,1.0e46
0.9412742382271468,1.0e46,1.0e46,1.0e46
0.9418282548476454,1.0e46,1.0e46,1.0e46
0.942382271468144,1.0e46,1.0e46,1.0e46
0.9429362880886426,1.0e46,1.0e46,1.0e46
0.9434903047091413,1.0e46,1.0e46,1.0e46
0.9440443213296399,1.0e46,1.0e46,1.0e46
0.9445983379501385,1.0e46,1.0e46,1.0e46
0.9451523545706371,1.0e46,1.0e46,1.0e46
0.9457063711911358,1.0e46,1.0e46,1.0e46
0.9462603878116344,1.0e46,1.0e46,1.0e46
0.9468144044321329,1.0e46,1.0e46,1.0e46
0.9473684210526315,1.0e46,1.0e46,1.0e46
0.9479224376731302,1.0e46,1.0e46,1.0e46
0.9484764542936288,1.0e46,1.0e46,1.0e46
0.9490304709141274,1.0e46,1.0e46,1.0e46
0.949584487534626,1.0e46,1.0e46,1.0e46
0.9501385041551247,1.0e46,1.0e46,1.0e46
0.9506925207756233,1.0e46,1.0e46,1.0e46
0.9512465373961219,1.0e46,1.0e46,1.0e46
0.9518005540166204,1.0e46,1.0e46,1.0e46
0.9523545706371191,1.0e46,1.0e46,1.0e46
0.9529085872576177,1.0e46,1.0e46,1.0e46
0.9534626038781163,1.0e46,1.0e46,1.0e46
0.9540166204986149,1.0e46,1.0e46,1.0e46
0.9545706371191136,1.0e46,1.0e46,1.0e46
0.9551246537396122,1.0e46,1.0e46,1.0e46
0.9556786703601108,1.0e46,1.0e46,1.0e46
0.9562326869806094,1.0e46,1.0e46,1.0e46
0.9567867036011081,1.0e46,1.0e46,1.0e46
0.9573407202216067,1.0e46,1.0e46,1.0e46
0.9578947368421052,1.0e46,1.0e46,1.0e46
0.9584487534626038,1.0e46,1.0e46,1.0e46
0.9590027700831025,1.0e46,1.0e46,1.0e46
0.9595567867036011,1.0e46,1.0e46,1.0e46
0.9601108033240997,1.0e46,1.0e46,1.0e46
0.9606648199445983,1.0e46,1.0e46,1.0e46
0.961218836565097,1.0e46,1.0e46,1.0e46
0.9617728531855956,1.0e46,1.0e46,1.0e46
0.9623268698060942,1.0e46,1.0e46,1.0e46
0.9628808864265928,1.0e46,1.0e46,1.0e46
0.9634349030470915,1.0e46,1.0e46,1.0e46
0.96398891966759,1.0e46,1.0e46,1.0e46
0.9645429362880886,1.0e46,1.0e46,1.0e46
0.9650969529085872,1.0e46,1.0e46,1.0e46
0.9656509695290859,1.0e46,1.0e46,1.0e46
0.9662049861495845,1.0e46,1.0e46,1.0e46
0.9667590027700831,1.0e46,1.0e46,1.0e46
0.9673130193905817,1.0e46,1.0e46,1.0e46
0.9678670360110804,1.0e46,1.0e46,1.0e46
0.968421052631579,1.0e46,1.0e46,1.0e46
0.9689750692520775,1.0e46,1.0e46,1.0e46
0.9695290858725761,1.0e46,1.0e46,1.0e46
0.9700831024930748,1.0e46,1.0e46,1.0e46
0.9706371191135734,1.0e46,1.0e46,1.0e46
0.971191135734072,1.0e46,1.0e46,1.0e46
0.9717451523545706,1.0e46,1.0e46,1.0e46
0.9722991689750693,1.0e46,1.0e46,1.0e46
0.9728531855955679,1.0e46,1.0e46,1.0e46
0.9734072022160665,1.0e46,1.0e46,1.0e46
0.9739612188365651,1.0e46,1.0e46,1.0e46
0.9745152354570638,1.0e46,1.0e46,1.0e46
0.9750692520775623,1.0e46,1.0e46,1.0e46
0.9756232686980609,1.0e46,1.0e46,1.0e46
0.9761772853185595,1.0e46,1.0e46,1.0e46
0.9767313019390582,1.0e46,1.0e46,1.0e46
0.9772853185595568,1.0e46,1.0e46,1.0e46
0.9778393351800554,1.0e46,1.0e46,1.0e46
0.978393351800554,1.0e46,1.0e46,1.0e46
0.9789473684210527,1.0e46,1.0e46,1.0e46
0.9795013850415513,1.0e46,1.0e46,1.0e46
0.9800554016620499,1.0e46,1.0e46,1.0e46
0.9806094182825484,1.0e46,1.0e46,1.0e46
0.9811634349030471,1.0e46,1.0e46,1.0e46
0.9817174515235457,1.0e46,1.0e46,1.0e46
0.9822714681440443,1.0e46,1.0e46,1.0e46
0.9828254847645429,1.0e46,1.0e46,1.0e46
0.9833795013850416,1.0e46,1.0e46,1.0e46
0.9839335180055402,1.0e46,1.0e46,1.0e46
0.9844875346260388,1.0e46,1.0e46,1.0e46
0.9850415512465374,1.0e46,1.0e46,1.0e46
0.9855955678670361,1.0e46,1.0e46,1.0e46
0.9861495844875346,1.0e46,1.0e46,1.0e46
0.9867036011080332,1.0e46,1.0e46,1.0e46
0.9872576177285318,1.0e46,1.0e46,1.0e46
0.9878116343490305,1.0e46,1.0e46,1.0e46
0.9883656509695291,1.0e46,1.0e46,1.0e46
0.9889196675900277,1.0e46,1.0e46,1.0e46
0.9894736842105263,1.0e46,1.0e46,1.0e46
0.990027700831025,1.0e46,1.0e46,1.0e46
0.9905817174515236,1.0e46,1.0e46,1.0e46
0.9911357340720222,1.0e46,1.0e46,1.0e46
0.9916897506925207,1.0e46,1.0e46,1.0e46
0.9922437673130194,1.0e46,1.0e46,1.0e46
0.992797783933518,1.0e46,1.0e46,1.0e46
0.9933518005540166,1.0e46,1.0e46,1.0e46
0.9939058171745152,1.0e46,1.0e46,1.0e46
0.9944598337950139,1.0e46,1.0e46,1.0e46
0.9950138504155125,1.0e46,1.0e46,1.0e46
0.9955678670360111,1.0e46,1.0e46,1.0e46
0.9961218836565097,1.0e46,1.0e46,1.0e46
0.9966759002770084,1.0e46,1.0e46,1.0e46
0.997229916897507,1.0e46,1.0e46,1.0e46
0.9977839335180055,1.0e46,1.0e46,1.0e46
0.9983379501385041,1.0e46,1.0e46,1.0e46
0.9988919667590028,1.0e46,1.0e46,1.0e46
0.9994459833795014,1.0e46,1.0e46,1.0e46
1.0,1.0e46,1.0e46,1.0e46


==> data/eigen_graph_misc_64/matrix_vector_product_count.csv <==
matrix\type,Float64,LinearTakum64,Posit64
dimacs/C125-9,125,124,130
dimacs/C250-9,200,194,211
dimacs/C500-9,257,257,257
dimacs/DSJC500-5,253,253,253
dimacs/MANN-a27,52,35,35
dimacs/MANN-a9,43,44,44
dimacs/brock200-1,166,166,166
dimacs/brock200-2,181,181,181
dimacs/brock200-3,168,174,174
dimacs/brock200-4,182,182,182
dimacs/brock400-1,208,208,214
dimacs/brock400-2,212,210,210
dimacs/brock400-3,234,234,228
dimacs/brock400-4,264,283,270
dimacs/brock800-1,300,300,311
dimacs/brock800-2,415,429,437
dimacs/brock800-3,273,263,288
dimacs/brock800-4,274,272,301
dimacs/c-fat200-1,88,88,88
dimacs/c-fat200-2,24,24,24
dimacs/c-fat200-5,24,36,36
dimacs/c-fat500-1,172,172,172
dimacs/c-fat500-10,24,24,24
dimacs/c-fat500-2,97,97,97
dimacs/c-fat500-5,24,24,24
dimacs/gen200-p0-9-44,161,160,160
dimacs/gen200-p0-9-55,165,165,167
dimacs/gen400-p0-9-55,208,208,208
dimacs/gen400-p0-9-65,248,248,249
dimacs/gen400-p0-9-75,231,235,255
dimacs/hamming6-2,35,35,35
dimacs/hamming6-4,24,24,24
dimacs/hamming8-2,71,74,24
dimacs/hamming8-4,35,35,35
dimacs/johnson16-2-4,41,36,36
dimacs/johnson32-2-4,42,36,36
dimacs/johnson8-2-4,24,24,24
dimacs/johnson8-4-4,35,35,35
dimacs/keller4,116,117,117
dimacs/keller5,112,154,160
dimacs/p-hat1000-1,289,289,295
dimacs/p-hat300-3,198,198,194
dimacs/p-hat500-1,229,229,229
dimacs/p-hat500-2,218,224,224
dimacs/p-hat500-3,231,225,249
dimacs/p-hat700-1,275,275,275
dimacs/p-hat700-2,254,254,273
dimacs/p-hat700-3,241,240,235
dimacs/san200-0-7-1,170,170,170
dimacs/san200-0-7-2,120,120,114
dimacs/san200-0-9-1,175,168,173
dimacs/san200-0-9-2,172,171,171
dimacs/san200-0-9-3,158,158,171
dimacs/san400-0-5-1,168,168,168
dimacs/san400-0-7-1,265,234,258
dimacs/san400-0-7-2,192,191,184
dimacs/san400-0-7-3,165,164,152
dimacs/san400-0-9-1,237,224,224
dimacs/sanr200-0-7,172,167,174
dimacs/sanr200-0-9,164,164,169
dimacs/sanr400-0-5,204,203,203
dimacs/sanr400-0-7,244,249,249
dimacs10/bio-celegansneural,166,166,166
dimacs10/chesapeake,70,70,70
dimacs10/cs4,885,885,885
dimacs10/cti,753,753,753
dimacs10/delaunay_n10,898,898,898
dimacs10/delaunay_n11,-Inf,-Inf,-Inf
dimacs10/delaunay_n12,-Inf,-Inf,-Inf
dimacs10/delaunay_n13,-Inf,-Inf,-Inf
dimacs10/delaunay_n14,-Inf,-Inf,-Inf
dimacs10/delaunay_n15,-Inf,-Inf,-Inf
dimacs10/fe-4elt2,979,979,979
dimacs10/fe-body,181,187,187
dimacs10/fe-sphere,-Inf,-Inf,-Inf
dimacs10/polblogs,148,148,148
dimacs10/rgg_n_2_15_s0,292,299,305
dimacs10/t60k,-Inf,-Inf,-Inf
dimacs10/wing_nodal,792,792,792
labeled/AIDS,-Inf,-Inf,-Inf
labeled/BA-1_10_60-L5,228,222,223
labeled/BZR,-Inf,-Inf,-Inf
labeled/CL-10K-1d8-L5,267,290,297
labeled/COX2,-Inf,-Inf,-Inf
labeled/DD199,193,193,193
labeled/DD21,313,313,313
labeled/DD242,210,210,210
labeled/DD244,201,201,201
labeled/DD349,203,203,203
labeled/DD497,223,223,223
labeled/DD6,270,270,270
labeled/DD68,192,192,192
labeled/DD687,242,242,242
labeled/ENZYMES,845,844,844
labeled/ENZYMES118,162,162,162
labeled/ENZYMES123,133,133,133
labeled/ENZYMES295,208,208,208
labeled/ENZYMES296,215,215,215
labeled/ENZYMES297,203,203,203
labeled/ENZYMES8,124,124,124
labeled/Fingerprint,-Inf,-Inf,-Inf
labeled/KKI,422,416,422
labeled/Letter-high,-Inf,-Inf,-Inf
labeled/Letter-low,-Inf,-Inf,-Inf
labeled/Letter-med,-Inf,-Inf,-Inf
labeled/MSRC-21C,301,301,301
labeled/MSRC-9,466,466,466
labeled/OHSU,498,498,498
labeled/PTC-FM,-Inf,-Inf,-Inf
labeled/PTC-FR,-Inf,-Inf,-Inf
labeled/PTC-MM,-Inf,-Inf,-Inf
labeled/PTC-MR,-Inf,-Inf,-Inf
labeled/Peking-1,488,488,488
labeled/PubMed,729,729,729
labeled/SW-10000-6-0d3-L2,783,783,783
labeled/SW-10000-6-0d3-L5,783,783,783
labeled/SYNTHETIC,440,452,463
labeled/SYNTHETICnew,-Inf,-Inf,-Inf
labeled/TerroristRel,199,199,199
labeled/citeseer,-Inf,-Inf,-Inf
labeled/cora,303,303,303
labeled/gene,421,403,403
labeled/hospital-detailed-list-of-contacts,123,123,123
labeled/internet-industry-partnerships,165,165,165
labeled/reality-call,460,460,448
labeled/webkb-wisc,187,187,187
misc/08blocks,134,141,141
misc/1138_bus,-Inf,-Inf,-Inf
misc/130bit,250,256,256
misc/145bit,305,305,305
misc/162bit,477,489,489
misc/176bit,713,713,713
misc/192bit,954,930,924
misc/3elt,-Inf,-Inf,-Inf
misc/3elt_dual,-Inf,-Inf,-Inf
misc/494_bus,-Inf,-Inf,-Inf
misc/662_bus,-Inf,-Inf,-Inf
misc/685_bus,-Inf,-Inf,-Inf
misc/Alemdar,364,364,364
misc/CAG_mat1916,192,192,192
misc/CAG_mat364,249,249,249
misc/CAG_mat72,466,466,466
misc/CSphd,-Inf,-Inf,-Inf
misc/California,340,335,335
misc/Chebyshev1,-Inf,-Inf,-Inf
misc/Chebyshev2,-Inf,-Inf,-Inf
misc/Chebyshev3,-Inf,-Inf,-Inf
misc/Chem97Zt,763,763,763
misc/Chem97ZtZ,209,209,209
misc/Cities,86,86,86
misc/DK01R,245,245,245
misc/D_10,144,144,144
misc/D_11,122,122,122
misc/D_5,123,123,123
misc/D_6,147,147,147
misc/D_7,152,152,152
misc/D_8,160,160,160
misc/D_9,149,149,149
misc/EPA,336,354,360
misc/EVA,-Inf,-Inf,-Inf
misc/EX1,479,530,398
misc/EX2,543,577,570
misc/EX4,-Inf,-Inf,-Inf
misc/EX5,-Inf,-Inf,-Inf
misc/EX6,-Inf,-Inf,-Inf
misc/Erdos02,349,349,349
misc/Erdos971,198,193,193
misc/Erdos972,557,563,557
misc/Erdos981,186,180,180
misc/Erdos982,543,513,513
misc/Erdos991,202,184,184
misc/Erdos992,538,532,514
misc/FA,257,257,257
misc/Franz1,182,182,182
misc/Franz10,704,704,704
misc/Franz2,252,252,252
misc/Franz3,334,334,334
misc/Franz4,335,335,335
misc/Franz5,184,184,184
misc/Franz6,182,200,188
misc/Franz7,210,204,204
misc/Franz8,289,301,295
misc/Franz9,548,548,548
misc/G1,285,302,285
misc/G10,136,136,136
misc/G11,196,196,196
misc/G12,156,156,156
misc/G13,198,204,204
misc/G14,549,549,549
misc/G15,437,437,437
misc/G16,476,476,476
misc/G17,515,515,515
misc/G18,139,139,139
misc/G19,186,186,186
misc/G2,312,324,324
misc/G20,131,131,131
misc/G21,154,154,154
misc/G22,402,402,402
misc/G23,486,498,498
misc/G24,434,434,434
misc/G25,393,393,393
misc/G26,452,452,452
misc/G27,199,199,199
misc/G28,179,179,179
misc/G29,174,174,174
misc/G3,279,285,279
misc/G30,184,184,184
misc/G31,181,181,181
misc/G32,281,281,281
misc/G33,256,256,256
misc/G34,287,287,287
misc/G35,619,619,619
misc/G36,765,765,765
misc/G37,597,597,597
misc/G38,721,721,721
misc/G39,164,164,164
misc/G4,321,321,320
misc/G40,175,175,175
misc/G41,162,162,162
misc/G42,150,150,150
misc/G43,354,360,360
misc/G44,389,389,389
misc/G45,395,395,395
misc/G46,293,293,293
misc/G47,334,334,334
misc/G48,632,656,644
misc/G49,589,589,595
misc/G5,301,295,306
misc/G50,843,669,639
misc/G51,525,525,525
misc/G52,523,523,523
misc/G53,527,527,527
misc/G54,509,509,509
misc/G55,858,858,858
misc/G56,220,220,220
misc/G57,282,282,282
misc/G58,999,999,999
misc/G59,154,154,154
misc/G6,151,151,151
misc/G60,548,548,548
misc/G61,436,436,436
misc/G62,288,288,288
misc/G63,-Inf,-Inf,-Inf
misc/G64,170,170,170
misc/G65,328,328,328
misc/G66,332,332,332
misc/G67,354,354,354
misc/G7,149,149,149
misc/G8,133,133,133
misc/G9,130,130,130
misc/GD00_a,269,269,269
misc/GD00_c,269,269,269
misc/GD01_b,18,18,18
misc/GD01_c,65,65,65
misc/GD02_a,23,23,23
misc/GD02_b,192,198,198
misc/GD06_Java,231,231,231
misc/GD06_theory,36,24,24
misc/GD95_a,69,69,69
misc/GD95_b,98,98,98
misc/GD95_c,133,133,133
misc/GD96_a,523,523,523
misc/GD96_b,78,78,78
misc/GD96_c,96,96,96
misc/GD96_d,111,111,111
misc/GD97_a,144,150,150
misc/GD97_b,82,82,82
misc/GD97_c,272,266,266
misc/GD98_a,24,24,24
misc/GD98_b,131,131,131
misc/GD98_c,134,41,41
misc/GD99_b,78,60,60
misc/GD99_c,158,158,158
misc/GL6_D_10,112,112,112
misc/GL6_D_6,120,120,120
misc/GL6_D_7,132,132,132
misc/GL6_D_8,113,113,113
misc/GL6_D_9,130,130,130
misc/GL7d10,24,24,24
misc/GL7d11,91,91,91
misc/GL7d12,176,176,176
misc/GL7d25,186,186,186
misc/GL7d26,178,178,178
misc/GlossGT,112,112,112
misc/Hamrle1,24,24,24
misc/Hamrle2,134,134,134
misc/Harvard500,144,144,144
misc/IG5-10,142,142,142
misc/IG5-11,159,159,159
misc/IG5-12,178,178,178
misc/IG5-13,181,181,181
misc/IG5-14,194,194,194
misc/IG5-6,84,84,84
misc/IG5-7,135,135,135
misc/IG5-8,150,150,150
misc/IG5-9,136,136,136
misc/Journals,162,162,162
misc/Kaufhold,24,24,24
misc/Kohonen,268,268,268
misc/L,365,365,365
misc/L-9,-Inf,-Inf,-Inf
misc/LF10,18,18,18
misc/LF10000,-Inf,-Inf,-Inf
misc/LFAT5,14,14,14
misc/LFAT5000,-Inf,-Inf,-Inf
misc/Lederberg,294,240,240
misc/M10PI_n,24,24,24
misc/M10PI_n1,24,24,24
misc/M20PI_n,24,24,24
misc/M20PI_n1,24,24,24
misc/M40PI_n,24,24,24
misc/M40PI_n1,24,24,24
misc/M80PI_n1,24,24,24
misc/Maragal_1,24,24,24
misc/Maragal_2,158,158,146
misc/Maragal_3,120,120,120
misc/Maragal_4,119,119,119
misc/Muu,-Inf,-Inf,-Inf
misc/NotreDame_yeast,437,438,438
misc/ODLIS,186,186,186
misc/Oregon-1,449,449,449
misc/Oregon-2,344,344,344
misc/PGPgiantcompo,787,787,787
misc/Pd,-Inf,-Inf,-Inf
misc/Pd_rhs,-Inf,-Inf,-Inf
misc/QRpivot,139,139,139
misc/Ragusa16,24,24,24
misc/Ragusa18,23,23,23
misc/Roget,237,201,201
misc/S10PI_n,24,24,24
misc/S10PI_n1,24,24,24
misc/S20PI_n,24,24,24
misc/S20PI_n1,24,24,24
misc/S40PI_n,24,24,24
misc/S40PI_n1,24,24,24
misc/S80PI_n,24,24,24
misc/S80PI_n1,24,24,24
misc/Sandi_authors,118,118,118
misc/Sandi_sandi,274,274,274
misc/SciMet,243,244,244
misc/Si2,-Inf,-Inf,-Inf
misc/SiH4,-Inf,-Inf,-Inf
misc/Sieber,88,88,88
misc/SmaGri,246,246,246
misc/SmallW,163,163,163
misc/TF10,127,127,127
misc/TF11,188,188,188
misc/TF12,243,243,243
misc/TF13,230,230,230
misc/TF14,227,227,227
misc/TF15,241,241,241
misc/TS,55,46,44
misc/TSOPF_FS_b9_c1,136,124,124
misc/TSOPF_FS_b9_c6,30,36,36
misc/TSOPF_RS_b9_c6,24,24,24
misc/Trec10,122,122,122
misc/Trec11,117,117,117
misc/Trec12,141,141,141
misc/Trec6,15,15,15
misc/Trec7,24,24,24
misc/Trec8,96,96,96
misc/Trec9,101,101,101
misc/Trefethen_150,52,52,52
misc/Trefethen_20,20,20,20
misc/Trefethen_200,52,52,52
misc/Trefethen_2000,53,53,53
misc/Trefethen_200b,52,52,52
misc/Trefethen_20b,19,19,19
misc/Trefethen_300,53,53,53
misc/Trefethen_500,52,52,52
misc/Trefethen_700,53,53,53
misc/USAir97,113,113,113
misc/USpowerGrid,828,828,828
misc/aa01,241,241,241
misc/aa03,257,257,257
misc/aa3,257,257,257
misc/aa4,242,242,242
misc/aa5,251,251,251
misc/aa6,265,265,265
misc/abb313,168,168,168
misc/abtaha1,115,115,115
misc/abtaha2,150,150,150
misc/add20,-Inf,-Inf,-Inf
misc/add32,-Inf,-Inf,-Inf
misc/adder_dcop_01,-Inf,-Inf,-Inf
misc/adder_dcop_02,-Inf,-Inf,-Inf
misc/adder_dcop_03,-Inf,-Inf,-Inf
misc/adder_dcop_04,-Inf,-Inf,-Inf
misc/adder_dcop_05,-Inf,-Inf,-Inf
misc/adder_dcop_06,-Inf,-Inf,-Inf
misc/adder_dcop_07,-Inf,-Inf,-Inf
misc/adder_dcop_08,-Inf,-Inf,-Inf
misc/adder_dcop_09,-Inf,-Inf,-Inf
misc/adder_dcop_10,-Inf,-Inf,-Inf
misc/adder_dcop_11,-Inf,-Inf,-Inf
misc/adder_dcop_12,-Inf,-Inf,-Inf
misc/adder_dcop_13,-Inf,-Inf,-Inf
misc/adder_dcop_14,-Inf,-Inf,-Inf
misc/adder_dcop_15,-Inf,-Inf,-Inf
misc/adder_dcop_16,-Inf,-Inf,-Inf
misc/adder_dcop_17,-Inf,-Inf,-Inf
misc/adder_dcop_18,-Inf,-Inf,-Inf
misc/adder_dcop_19,-Inf,-Inf,-Inf
misc/adder_dcop_20,-Inf,-Inf,-Inf
misc/adder_dcop_21,-Inf,-Inf,-Inf
misc/adder_dcop_22,-Inf,-Inf,-Inf
misc/adder_dcop_23,-Inf,-Inf,-Inf
misc/adder_dcop_24,-Inf,-Inf,-Inf
misc/adder_dcop_25,-Inf,-Inf,-Inf
misc/adder_dcop_26,-Inf,-Inf,-Inf
misc/adder_dcop_27,-Inf,-Inf,-Inf
misc/adder_dcop_28,-Inf,-Inf,-Inf
misc/adder_dcop_29,-Inf,-Inf,-Inf
misc/adder_dcop_30,-Inf,-Inf,-Inf
misc/adder_dcop_31,-Inf,-Inf,-Inf
misc/adder_dcop_32,-Inf,-Inf,-Inf
misc/adder_dcop_33,-Inf,-Inf,-Inf
misc/adder_dcop_34,-Inf,-Inf,-Inf
misc/adder_dcop_35,-Inf,-Inf,-Inf
misc/adder_dcop_36,-Inf,-Inf,-Inf
misc/adder_dcop_37,-Inf,-Inf,-Inf
misc/adder_dcop_38,-Inf,-Inf,-Inf
misc/adder_dcop_39,-Inf,-Inf,-Inf
misc/adder_dcop_40,-Inf,-Inf,-Inf
misc/adder_dcop_41,-Inf,-Inf,-Inf
misc/adder_dcop_42,-Inf,-Inf,-Inf
misc/adder_dcop_43,-Inf,-Inf,-Inf
misc/adder_dcop_44,-Inf,-Inf,-Inf
misc/adder_dcop_45,-Inf,-Inf,-Inf
misc/adder_dcop_46,-Inf,-Inf,-Inf
misc/adder_dcop_47,-Inf,-Inf,-Inf
misc/adder_dcop_48,-Inf,-Inf,-Inf
misc/adder_dcop_49,-Inf,-Inf,-Inf
misc/adder_dcop_50,-Inf,-Inf,-Inf
misc/adder_dcop_51,-Inf,-Inf,-Inf
misc/adder_dcop_52,-Inf,-Inf,-Inf
misc/adder_dcop_53,-Inf,-Inf,-Inf
misc/adder_dcop_54,-Inf,-Inf,-Inf
misc/adder_dcop_55,-Inf,-Inf,-Inf
misc/adder_dcop_56,-Inf,-Inf,-Inf
misc/adder_dcop_57,-Inf,-Inf,-Inf
misc/adder_dcop_58,-Inf,-Inf,-Inf
misc/adder_dcop_59,-Inf,-Inf,-Inf
misc/adder_dcop_60,-Inf,-Inf,-Inf
misc/adder_dcop_61,-Inf,-Inf,-Inf
misc/adder_dcop_62,-Inf,-Inf,-Inf
misc/adder_dcop_63,-Inf,-Inf,-Inf
misc/adder_dcop_64,-Inf,-Inf,-Inf
misc/adder_dcop_65,-Inf,-Inf,-Inf
misc/adder_dcop_66,-Inf,-Inf,-Inf
misc/adder_dcop_67,-Inf,-Inf,-Inf
misc/adder_dcop_68,-Inf,-Inf,-Inf
misc/adder_dcop_69,-Inf,-Inf,-Inf
misc/adder_trans_01,-Inf,-Inf,-Inf
misc/adder_trans_02,-Inf,-Inf,-Inf
misc/adjnoun,126,126,126
misc/adjnoun_adjacency,127,127,127
misc/advogato,192,198,198
misc/aft01,-Inf,-Inf,-Inf
misc/air02,108,108,108
misc/air03,188,188,188
misc/air04,241,241,241
misc/air05,242,242,242
misc/air06,257,257,257
misc/aircraft,-Inf,-Inf,-Inf
misc/airfoil1,835,835,835
misc/airfoil1_dual,-Inf,-Inf,-Inf
misc/arc130,24,24,24
misc/arenas-jazz,164,164,164
misc/arenas-meta,248,260,254
misc/arenas-pgp,875,875,875
misc/as-22july06,540,540,540
misc/as-735,308,308,308
misc/as-caida,401,401,401
misc/as-caida20071105,456,456,456
misc/as20000102,346,346,346
misc/ash219,156,156,156
misc/ash292,337,337,337
misc/ash331,158,158,158
misc/ash608,218,218,218
misc/ash85,204,204,204
misc/ash958,250,250,250
misc/astro-ph,343,343,343
misc/aug2d,24,24,24
misc/aug2dc,46,45,45
misc/aug3d,24,24,24
misc/aug3dcqp,219,219,217
misc/b2_ss,398,446,422
misc/b_dyn,-Inf,-Inf,-Inf
misc/barth,893,893,893
misc/barth4,-Inf,-Inf,-Inf
misc/barth5,-Inf,-Inf,-Inf
misc/baxter,672,672,672
misc/bayer02,119,125,125
misc/bayer03,193,193,193
misc/bayer05,-Inf,-Inf,-Inf
misc/bayer06,218,254,206
misc/bayer07,380,391,403
misc/bayer08,271,297,333
misc/bayer09,-Inf,-Inf,-Inf
misc/bcspwr01,75,75,75
misc/bcspwr02,77,77,77
misc/bcspwr03,143,143,143
misc/bcspwr04,198,198,198
misc/bcspwr05,255,255,255
misc/bcspwr06,525,525,525
misc/bcspwr07,408,408,408
misc/bcspwr08,488,488,488
misc/bcspwr09,395,395,395
misc/bcspwr10,513,513,513
misc/bcsstk01,144,120,120
misc/bcsstk02,500,810,595
misc/bcsstk03,-Inf,-Inf,-Inf
misc/bcsstk04,-Inf,-Inf,-Inf
misc/bcsstk05,-Inf,-Inf,-Inf
misc/bcsstk06,-Inf,-Inf,-Inf
misc/bcsstk07,-Inf,-Inf,-Inf
misc/bcsstk08,-Inf,-Inf,-Inf
misc/bcsstk09,-Inf,-Inf,-Inf
misc/bcsstk10,-Inf,-Inf,-Inf
misc/bcsstk11,-Inf,-Inf,-Inf
misc/bcsstk12,-Inf,-Inf,-Inf
misc/bcsstk13,-Inf,-Inf,-Inf
misc/bcsstk14,-Inf,-Inf,-Inf
misc/bcsstk15,-Inf,-Inf,-Inf
misc/bcsstk19,-Inf,-Inf,-Inf
misc/bcsstk20,-Inf,-Inf,-Inf
misc/bcsstk21,-Inf,-Inf,-Inf
misc/bcsstk22,-Inf,-Inf,-Inf
misc/bcsstk23,-Inf,-Inf,-Inf
misc/bcsstk26,-Inf,-Inf,-Inf
misc/bcsstk27,-Inf,-Inf,-Inf
misc/bcsstk34,-Inf,-Inf,-Inf
misc/bcsstm01,24,24,24
misc/bcsstm02,33,-Inf,24
misc/bcsstm03,24,36,34
misc/bcsstm04,24,32,31
misc/bcsstm05,79,-Inf,24
misc/bcsstm06,41,41,53
misc/bcsstm07,-Inf,-Inf,-Inf
misc/bcsstm08,51,62,61
misc/bcsstm09,24,24,24
misc/bcsstm10,-Inf,-Inf,-Inf
misc/bcsstm11,86,24,24
misc/bcsstm12,-Inf,-Inf,-Inf
misc/bcsstm13,-Inf,-Inf,-Inf
misc/bcsstm19,32,-Inf,54
misc/bcsstm20,70,-Inf,24
misc/bcsstm21,35,24,24
misc/bcsstm22,40,-Inf,24
misc/bcsstm23,32,24,24
misc/bcsstm24,49,41,24
misc/bcsstm25,50,24,24
misc/bcsstm26,24,24,24
misc/bcsstm27,-Inf,-Inf,-Inf
misc/bcsstm34,90,90,90
misc/bcsstm35,-Inf,-Inf,-Inf
misc/bcsstm37,-Inf,-Inf,-Inf
misc/bcsstm38,-Inf,-Inf,-Inf
misc/bcsstm39,59,43,43
misc/beacxc,140,140,140
misc/beaflw,156,156,156
misc/beause,174,174,174
misc/bfly,191,191,197
misc/bfwa398,-Inf,-Inf,-Inf
misc/bfwa62,121,128,134
misc/bfwa782,-Inf,-Inf,-Inf
misc/bfwb398,24,24,24
misc/bfwb62,24,24,24
misc/bfwb782,66,72,72
misc/bibd_11_5,454,454,454
misc/bibd_12_4,75,75,75
misc/bibd_12_5,73,73,73
misc/bibd_13_6,74,74,74
misc/bibd_14_7,74,74,74
misc/bibd_15_3,116,116,116
misc/bibd_15_7,79,79,79
misc/bibd_17_3,143,143,143
misc/bibd_17_4,122,122,122
misc/bibd_17_4b,122,122,122
misc/bibd_49_3,683,683,683
misc/bibd_81_2,24,24,24
misc/bibd_9_3,117,117,117
misc/bibd_9_5,176,176,176
misc/big,188,200,206
misc/big_dual,-Inf,-Inf,-Inf
misc/bio-MUTAG-g1,23,23,23
misc/bio-MUTAG_g1,23,23,23
misc/biplane-9,-Inf,-Inf,-Inf
misc/bips07_1693,178,224,224
misc/bips98_1142,43,45,45
misc/bips98_1450,70,77,85
misc/bips98_606,53,53,53
misc/blckhole,1122,1122,1122
misc/bloweya,-Inf,-Inf,-Inf
misc/bloweybl,24,24,24
misc/bloweybq,24,24,24
misc/bp_0,155,155,155
misc/bp_1000,126,126,126
misc/bp_1200,147,147,147
misc/bp_1400,114,114,114
misc/bp_1600,108,108,108
misc/bp_200,125,125,125
misc/bp_400,168,168,168
misc/bp_600,115,115,115
misc/bp_800,127,127,127
misc/brainpc2,-Inf,-Inf,-Inf
misc/bratu3d,35,24,24
misc/bwm200,192,192,192
misc/bwm2000,-Inf,-Inf,-Inf
misc/c-18,340,308,326
misc/c-19,176,175,170
misc/c-20,150,150,150
misc/c-21,114,114,114
misc/c-22,180,180,180
misc/c-23,148,148,148
misc/c-24,184,190,190
misc/c-25,132,132,132
misc/c-26,130,130,130
misc/c-27,176,170,170
misc/c-28,256,238,238
misc/c-29,253,253,253
misc/c-30,865,865,865
misc/c-31,141,141,141
misc/c-32,435,298,424
misc/c-33,187,187,187
misc/c-34,109,109,109
misc/c-35,141,141,141
misc/c-36,115,115,115
misc/c-37,309,309,309
misc/c-38,278,278,284
misc/c-39,277,265,254
misc/c-40,124,131,142
misc/c-41,152,152,152
misc/c-42,119,119,125
misc/c-43,-Inf,-Inf,-Inf
misc/c-44,226,226,226
misc/c-45,-Inf,-Inf,-Inf
misc/ca-CondMat,401,407,407
misc/ca-GrQc,385,385,385
misc/ca-HepPh,298,304,305
misc/ca-HepTh,338,350,344
misc/ca-opsahl-collaboration,499,499,499
misc/cage,24,24,24
misc/cage5,57,57,57
misc/cage6,108,108,108
misc/cage7,106,106,106
misc/cage8,209,209,209
misc/cage9,150,150,150
misc/can_1054,399,399,399
misc/can_1072,422,422,422
misc/can_144,286,279,279
misc/can_161,213,207,219
misc/can_187,209,209,209
misc/can_229,238,249,249
misc/can_24,24,24,24
misc/can_256,267,267,267
misc/can_268,269,269,269
misc/can_292,253,253,253
misc/can_445,324,324,324
misc/can_61,176,176,176
misc/can_62,101,101,101
misc/can_634,420,420,420
misc/can_715,295,295,295
misc/can_73,121,126,127
misc/can_838,370,370,370
misc/can_96,151,157,157
misc/car4,-Inf,-Inf,-Inf
misc/cari,91,96,90
misc/case9,30,42,36
misc/cat_ears_2_1,121,121,121
misc/cat_ears_2_4,314,314,314
misc/cat_ears_3_1,182,182,182
misc/cat_ears_3_4,407,407,407
misc/cat_ears_4_1,215,215,215
misc/cat_ears_4_4,513,513,513
misc/cavity01,-Inf,-Inf,-Inf
misc/cavity02,-Inf,-Inf,-Inf
misc/cavity03,-Inf,-Inf,-Inf
misc/cavity04,339,363,369
misc/cavity05,-Inf,-Inf,-Inf
misc/cavity06,-Inf,-Inf,-Inf
misc/cavity07,114,114,114
misc/cavity08,-Inf,-Inf,-Inf
misc/cavity09,161,161,161
misc/cavity10,-Inf,-Inf,-Inf
misc/cca,-Inf,-Inf,-Inf
misc/ccc,-Inf,-Inf,-Inf
misc/cdde1,175,189,193
misc/cdde2,175,189,193
misc/cdde3,180,194,168
misc/cdde4,180,194,168
misc/cdde5,188,170,169
misc/cdde6,188,170,169
misc/cegb2802,260,260,260
misc/cegb2919,266,266,266
misc/cegb3024,660,660,660
misc/cegb3306,155,155,155
misc/celegans_metabolic,168,168,168
misc/celegansneural,166,166,166
misc/cell1,-Inf,-Inf,-Inf
misc/cell2,-Inf,-Inf,-Inf
misc/cep1,96,61,62
misc/cfinder-google,229,229,229
misc/ch,250,250,250
misc/ch3-3-b1,18,18,18
misc/ch3-3-b2,18,18,18
misc/ch4-4-b1,24,24,24
misc/ch4-4-b2,24,24,24
misc/ch4-4-b3,24,24,42
misc/ch5-5-b1,24,24,24
misc/ch5-5-b2,57,57,57
misc/ch5-5-b3,134,134,134
misc/ch5-5-b4,24,24,24
misc/ch6-6-b1,24,24,24
misc/ch6-6-b2,107,107,107
misc/ch6-6-b3,156,156,156
misc/ch6-6-b4,215,215,215
misc/ch6-6-b5,354,378,384
misc/ch7-6-b1,24,24,24
misc/ch7-6-b2,102,102,102
misc/ch7-6-b3,184,184,184
misc/ch7-6-b4,232,232,232
misc/ch7-6-b5,355,355,355
misc/ch7-7-b1,24,24,24
misc/ch7-7-b2,142,142,142
misc/ch7-8-b1,24,24,24
misc/ch7-8-b2,101,107,107
misc/ch7-9-b1,24,24,24
misc/ch7-9-b2,121,121,121
misc/ch8-8-b1,24,24,24
misc/ch8-8-b2,139,139,139
misc/chesapeake,70,70,70
misc/circuit204,-Inf,-Inf,-Inf
misc/circuit_1,-Inf,-Inf,-Inf
misc/circuit_2,-Inf,-Inf,-Inf
misc/circuit_3,-Inf,-Inf,-Inf
misc/cis-n4c6-b1,24,24,24
misc/cis-n4c6-b13,410,410,410
misc/cis-n4c6-b14,159,159,159
misc/cis-n4c6-b15,175,175,175
misc/cis-n4c6-b2,24,24,24
misc/cis-n4c6-b3,129,129,129
misc/cis-n4c6-b4,219,219,219
misc/ck104,273,279,285
misc/ck400,-Inf,-Inf,-Inf
misc/ck656,-Inf,-Inf,-Inf
misc/co5,631,631,631
misc/co9,-Inf,-Inf,-Inf
misc/coater1,280,280,280
misc/commanche_dual,562,562,562
misc/complex,90,90,90
misc/cond-mat,434,452,452
misc/contiguous-usa,114,114,114
misc/copter1,1098,1098,1098
misc/cora_agm_fcl_aid,265,290,290
misc/cora_subelj,510,510,510
misc/cq5,98,98,98
misc/cq9,167,179,179
misc/cr42,162,162,162
misc/crack,451,451,451
misc/crack_dual,-Inf,-Inf,-Inf
misc/crew1,186,186,186
misc/cryg2500,111,111,111
misc/crystm01,-Inf,-Inf,-Inf
misc/cs4,885,885,885
misc/cti,753,753,753
misc/curtis54,134,134,134
misc/cvxqp3,706,706,706
misc/d_dyn,78,78,78
misc/d_dyn1,86,86,86
misc/d_ss,61,61,61
misc/dano3mip,279,279,279
misc/data,435,435,435
misc/dblp-cite,376,382,382
misc/de063155,126,132,126
misc/de063157,171,183,183
misc/de080285,95,95,95
misc/delaunay_n10,898,898,898
misc/delaunay_n11,-Inf,-Inf,-Inf
misc/delaunay_n12,-Inf,-Inf,-Inf
misc/delaunay_n13,-Inf,-Inf,-Inf
misc/delaunay_n14,-Inf,-Inf,-Inf
misc/delaunay_n15,-Inf,-Inf,-Inf
misc/delf,192,285,303
misc/deter0,191,191,191
misc/deter1,157,157,157
misc/deter2,141,141,141
misc/deter3,165,165,165
misc/deter4,139,139,139
misc/deter5,139,139,139
misc/deter6,129,129,129
misc/deter7,98,98,98
misc/deter8,179,179,179
misc/df2177,304,292,292
misc/diag,1314,1314,1314
misc/dictionary28,-Inf,-Inf,-Inf
misc/divorce,24,24,24
misc/dolphins,109,109,109
misc/dtoc,44,46,46
misc/dw1024,128,128,128
misc/dw2048,128,128,128
misc/dw256A,228,226,222
misc/dw256B,153,153,153
misc/dw4096,69,69,69
misc/dw8192,69,69,69
misc/dwa512,228,226,222
misc/dwt_1005,459,489,471
misc/dwt_1007,438,438,438
misc/dwt_1242,411,411,411
misc/dwt_162,263,263,263
misc/dwt_193,170,170,170
misc/dwt_198,217,211,211
misc/dwt_209,221,221,221
misc/dwt_221,257,257,257
misc/dwt_234,207,207,207
misc/dwt_245,203,203,203
misc/dwt_2680,508,508,508
misc/dwt_307,303,303,303
misc/dwt_310,259,259,259
misc/dwt_346,219,219,219
misc/dwt_361,268,268,268
misc/dwt_419,286,286,286
misc/dwt_492,311,311,311
misc/dwt_503,275,275,275
misc/dwt_512,296,296,296
misc/dwt_59,114,114,114
misc/dwt_592,355,355,355
misc/dwt_607,353,347,353
misc/dwt_66,179,179,179
misc/dwt_72,122,122,122
misc/dwt_758,368,368,368
misc/dwt_869,455,455,455
misc/dwt_87,161,161,161
misc/dwt_878,411,411,411
misc/dwt_918,386,386,386
misc/dwt_992,314,314,314
misc/eco-foodweb-baydry,102,102,102
misc/eco-foodweb-baywet,115,115,115
misc/ego-facebook,35,35,35
misc/ego-gplus,540,548,556
misc/ego-twitter,-Inf,-Inf,-Inf
misc/email,250,250,250
misc/epb0,-Inf,-Inf,-Inf
misc/eris1176,251,251,251
misc/escorts,382,382,382
misc/eurqsa,-Inf,-Inf,-Inf
misc/ex10,-Inf,-Inf,-Inf
misc/ex10hs,-Inf,-Inf,-Inf
misc/ex12,129,129,129
misc/ex13,-Inf,-Inf,-Inf
misc/ex14,164,164,164
misc/ex15,-Inf,-Inf,-Inf
misc/ex20,125,125,125
misc/ex21,226,226,226
misc/ex22,119,119,119
misc/ex23,149,149,149
misc/ex24,119,119,119
misc/ex25,115,115,115
misc/ex27,-Inf,-Inf,-Inf
misc/ex29,-Inf,-Inf,-Inf
misc/ex3,-Inf,-Inf,-Inf
misc/ex32,-Inf,-Inf,-Inf
misc/ex33,-Inf,-Inf,-Inf
misc/ex36,-Inf,-Inf,-Inf
misc/ex3sta1,-Inf,-Inf,-Inf
misc/ex7,-Inf,-Inf,-Inf
misc/ex9,-Inf,-Inf,-Inf
misc/extr1,56,1082,-Inf
misc/extr1b,1155,-Inf,-Inf
misc/farm,17,17,17
misc/fd12,38,44,44
misc/fd15,86,86,86
misc/fd18,89,89,89
misc/fe_4elt2,979,979,979
misc/fe_body,181,187,187
misc/fe_sphere,-Inf,-Inf,-Inf
misc/filter2D,57,57,57
misc/finance256,-Inf,-Inf,-Inf
misc/flower_4_1,164,164,164
misc/flower_4_4,364,364,364
misc/flower_5_1,186,186,186
misc/flower_5_4,391,391,391
misc/flower_7_1,237,237,237
misc/flower_8_1,265,265,265
misc/flowmeter0,218,218,218
misc/foldoc,830,830,830
misc/fome11,260,260,260
misc/foodweb-baydry,102,102,102
misc/foodweb-baywet,115,115,115
misc/football,64,64,64
misc/ford1,-Inf,-Inf,-Inf
misc/fpga_dcop_01,-Inf,-Inf,-Inf
misc/fpga_dcop_02,-Inf,-Inf,-Inf
misc/fpga_dcop_03,-Inf,-Inf,-Inf
misc/fpga_dcop_04,-Inf,-Inf,-Inf
misc/fpga_dcop_05,-Inf,-Inf,-Inf
misc/fpga_dcop_06,-Inf,-Inf,-Inf
misc/fpga_dcop_07,-Inf,-Inf,-Inf
misc/fpga_dcop_08,-Inf,-Inf,-Inf
misc/fpga_dcop_09,-Inf,-Inf,-Inf
misc/fpga_dcop_10,-Inf,-Inf,-Inf
misc/fpga_dcop_11,-Inf,-Inf,-Inf
misc/fpga_dcop_12,-Inf,-Inf,-Inf
misc/fpga_dcop_13,-Inf,-Inf,-Inf
misc/fpga_dcop_14,24,24,24
misc/fpga_dcop_15,-Inf,-Inf,-Inf
misc/fpga_dcop_16,-Inf,-Inf,-Inf
misc/fpga_dcop_17,-Inf,-Inf,-Inf
misc/fpga_dcop_18,-Inf,-Inf,-Inf
misc/fpga_dcop_19,-Inf,-Inf,-Inf
misc/fpga_dcop_20,-Inf,-Inf,-Inf
misc/fpga_dcop_21,-Inf,-Inf,-Inf
misc/fpga_dcop_22,-Inf,-Inf,-Inf
misc/fpga_dcop_23,-Inf,-Inf,-Inf
misc/fpga_dcop_24,-Inf,-Inf,-Inf
misc/fpga_dcop_25,-Inf,-Inf,-Inf
misc/fpga_dcop_26,-Inf,-Inf,-Inf
misc/fpga_dcop_27,-Inf,-Inf,-Inf
misc/fpga_dcop_28,-Inf,-Inf,-Inf
misc/fpga_dcop_29,-Inf,-Inf,-Inf
misc/fpga_dcop_30,-Inf,-Inf,-Inf
misc/fpga_dcop_31,-Inf,-Inf,-Inf
misc/fpga_dcop_32,-Inf,-Inf,-Inf
misc/fpga_dcop_33,-Inf,-Inf,-Inf
misc/fpga_dcop_34,-Inf,-Inf,-Inf
misc/fpga_dcop_35,-Inf,-Inf,-Inf
misc/fpga_dcop_36,-Inf,-Inf,-Inf
misc/fpga_dcop_37,-Inf,-Inf,-Inf
misc/fpga_dcop_38,-Inf,-Inf,-Inf
misc/fpga_dcop_39,-Inf,-Inf,-Inf
misc/fpga_dcop_40,-Inf,-Inf,-Inf
misc/fpga_dcop_41,-Inf,-Inf,-Inf
misc/fpga_dcop_42,-Inf,-Inf,-Inf
misc/fpga_dcop_43,-Inf,-Inf,-Inf
misc/fpga_dcop_44,-Inf,-Inf,-Inf
misc/fpga_dcop_45,-Inf,-Inf,-Inf
misc/fpga_dcop_46,-Inf,-Inf,-Inf
misc/fpga_dcop_47,-Inf,-Inf,-Inf
misc/fpga_dcop_48,-Inf,-Inf,-Inf
misc/fpga_dcop_49,-Inf,-Inf,-Inf
misc/fpga_dcop_50,-Inf,-Inf,-Inf
misc/fpga_dcop_51,-Inf,-Inf,-Inf
misc/fpga_trans_01,-Inf,-Inf,-Inf
misc/fpga_trans_02,-Inf,-Inf,-Inf
misc/fs-FA,257,257,257
misc/fs-adjnoun_adj_copperfield,127,127,127
misc/fs_183_1,-Inf,-Inf,-Inf
misc/fs_183_3,-Inf,-Inf,-Inf
misc/fs_183_4,398,451,466
misc/fs_183_6,402,361,349
misc/fs_541_1,106,111,111
misc/fs_541_2,-Inf,-Inf,-Inf
misc/fs_541_3,802,673,674
misc/fs_541_4,642,684,709
misc/fs_680_1,-Inf,-Inf,-Inf
misc/fs_680_2,-Inf,-Inf,-Inf
misc/fs_680_3,-Inf,-Inf,-Inf
misc/fs_760_1,-Inf,-Inf,-Inf
misc/fs_760_2,-Inf,-Inf,-Inf
misc/fs_760_3,-Inf,-Inf,-Inf
misc/fv1,-Inf,-Inf,-Inf
misc/fv2,-Inf,-Inf,-Inf
misc/fv3,184,197,197
misc/fxm2-16,115,115,115
misc/fxm2-6,109,109,109
misc/fxm3_6,338,350,362
misc/g3rmt3m3,490,490,490
misc/g7jac010,-Inf,-Inf,-Inf
misc/g7jac010sc,364,370,352
misc/g7jac020,112,112,112
misc/g7jac020sc,256,256,250
misc/gams10a,139,139,139
misc/gams10am,139,139,139
misc/gams30a,376,382,376
misc/gams30am,126,126,126
misc/gams60am,246,246,246
misc/garon1,-Inf,-Inf,-Inf
misc/gas11,450,438,457
misc/ge,150,144,138
misc/gemat1,105,105,105
misc/gemat11,162,162,162
misc/gemat12,112,112,112
misc/gen,171,171,171
misc/gen1,171,171,171
misc/gent113,124,124,124
misc/geom,-Inf,-Inf,-Inf
misc/gr_30_30,155,168,168
misc/gre_1107,181,181,181
misc/gre_115,86,86,86
misc/gre_185,122,122,122
misc/gre_216a,113,113,113
misc/gre_216b,342,342,342
misc/gre_343,129,129,129
misc/gre_512,145,145,145
misc/grid1,181,181,181
misc/grid1_dual,175,175,175
misc/grid2,762,762,762
misc/grid2_dual,665,665,665
misc/hep-th,-Inf,-Inf,-Inf
misc/hor_131,45,45,45
misc/hydr1,-Inf,-Inf,-Inf
misc/hydr1c,-Inf,-Inf,-Inf
misc/ibm32,58,58,58
misc/iiasa,132,131,137
misc/illc1033,324,324,324
misc/illc1850,298,298,298
misc/impcol_a,153,141,141
misc/impcol_b,76,76,76
misc/impcol_c,132,132,132
misc/impcol_d,185,185,185
misc/impcol_e,162,162,162
misc/init_adder1,-Inf,-Inf,-Inf
misc/iprob,-Inf,-Inf,-Inf
misc/jagmesh1,623,629,617
misc/jagmesh2,619,619,619
misc/jagmesh3,740,740,740
misc/jagmesh4,896,896,896
misc/jagmesh5,736,736,736
misc/jagmesh6,925,925,925
misc/jagmesh7,1048,1048,1048
misc/jagmesh8,813,813,813
misc/jagmesh9,930,930,930
misc/jan99jac020,-Inf,-Inf,-Inf
misc/jan99jac020sc,42,215,42
misc/jan99jac040,291,285,279
misc/jan99jac040sc,42,72,30
misc/jazz,169,169,169
misc/jendrec1,158,158,158
misc/jnlbrng1,-Inf,-Inf,-Inf
misc/jpwh_991,35,48,48
misc/karate,36,36,36
misc/kl02,172,172,172
misc/kleemin,16,16,16
misc/klein-b1,24,24,24
misc/klein-b2,24,24,24
misc/kneser_6_2_1,336,336,336
misc/kneser_8_3_1,486,486,486
misc/l30,911,911,881
misc/l9,60,66,72
misc/lap_25,24,24,24
misc/large,309,313,320
misc/lasagne-spanishbook,265,265,265
misc/laser,-Inf,-Inf,-Inf
misc/lesmis,104,104,104
misc/lhr01,46,46,46
misc/lhr02,105,99,105
misc/lns_131,68,68,68
misc/lns_3937,239,238,238
misc/lns_511,384,648,714
misc/lnsp3937,256,248,253
misc/lnsp_131,68,68,68
misc/lnsp_511,708,864,690
misc/lock1074,200,200,200
misc/lock2232,187,187,187
misc/lock3491,436,436,436
misc/lock_700,230,230,230
misc/lop163,133,133,133
misc/lp22,262,274,274
misc/lp_25fv47,122,136,136
misc/lp_80bau3b,206,213,213
misc/lp_adlittle,82,96,96
misc/lp_afiro,69,69,69
misc/lp_agg,132,132,132
misc/lp_agg2,413,413,413
misc/lp_agg3,425,425,425
misc/lp_bandm,137,143,143
misc/lp_beaconfd,88,88,88
misc/lp_blend,86,86,86
misc/lp_bnl1,111,111,111
misc/lp_bnl2,24,201,32
misc/lp_bore3d,94,94,94
misc/lp_brandy,121,148,148
misc/lp_capri,119,119,119
misc/lp_cre_a,188,200,200
misc/lp_cre_c,161,167,173
misc/lp_cycle,94,94,94
misc/lp_czprob,241,241,241
misc/lp_d2q06c,209,252,235
misc/lp_d6cube,142,142,142
misc/lp_degen2,154,154,154
misc/lp_degen3,163,163,163
misc/lp_dfl001,206,206,206
misc/lp_e226,138,144,150
misc/lp_etamacro,-Inf,-Inf,-Inf
misc/lp_fffff800,201,201,201
misc/lp_finnis,159,165,165
misc/lp_fit1d,24,24,24
misc/lp_fit1p,95,95,95
misc/lp_fit2d,24,24,24
misc/lp_fit2p,148,148,148
misc/lp_ganges,214,214,214
misc/lp_gfrd_pnc,45,62,62
misc/lp_greenbea,64,64,64
misc/lp_greenbeb,64,64,64
misc/lp_grow15,174,174,174
misc/lp_grow22,167,167,167
misc/lp_grow7,151,151,151
misc/lp_israel,-Inf,-Inf,-Inf
misc/lp_kb2,123,117,141
misc/lp_ken_07,281,281,281
misc/lp_ken_11,326,326,326
misc/lp_ken_13,522,522,522
misc/lp_lotfi,24,24,24
misc/lp_maros,317,409,409
misc/lp_modszk1,142,142,142
misc/lp_nug05,159,159,159
misc/lp_nug06,221,221,221
misc/lp_nug07,275,275,275
misc/lp_nug08,339,339,339
misc/lp_nug12,376,376,376
misc/lp_nug15,276,276,276
misc/lp_osa_07,319,319,319
misc/lp_pds_02,176,176,176
misc/lp_pds_06,284,284,284
misc/lp_pds_10,164,164,164
misc/lp_perold,105,114,114
misc/lp_pilot,74,74,74
misc/lp_pilot4,166,166,166
misc/lp_pilot87,230,243,243
misc/lp_pilot_ja,-Inf,-Inf,-Inf
misc/lp_pilot_we,-Inf,-Inf,-Inf
misc/lp_pilotnov,-Inf,-Inf,-Inf
misc/lp_qap12,279,279,279
misc/lp_qap15,275,275,275
misc/lp_qap8,311,311,311
misc/lp_recipe,125,119,113
misc/lp_sc105,136,136,136
misc/lp_sc205,87,87,87
misc/lp_sc50a,69,69,69
misc/lp_sc50b,70,70,70
misc/lp_scagr25,79,79,79
misc/lp_scagr7,145,145,145
misc/lp_scfxm1,117,117,117
misc/lp_scfxm2,105,105,105
misc/lp_scfxm3,105,105,105
misc/lp_scorpion,126,147,147
misc/lp_scrs8,248,254,254
misc/lp_scsd1,24,24,24
misc/lp_scsd6,24,24,24
misc/lp_scsd8,24,24,24
misc/lp_sctap1,142,142,142
misc/lp_sctap2,218,218,218
misc/lp_sctap3,220,220,220
misc/lp_share1b,110,110,110
misc/lp_share2b,81,81,81
misc/lp_shell,103,103,103
misc/lp_ship04l,459,471,465
misc/lp_ship04s,246,245,246
misc/lp_ship08l,357,357,357
misc/lp_ship08s,483,483,483
misc/lp_ship12l,326,326,326
misc/lp_ship12s,449,449,449
misc/lp_sierra,184,184,184
misc/lp_stair,96,96,96
misc/lp_standata,178,178,178
misc/lp_standgub,167,167,167
misc/lp_standmps,205,205,205
misc/lp_stocfor1,98,98,98
misc/lp_stocfor2,-Inf,-Inf,-Inf
misc/lp_stocfor3,130,124,124
misc/lp_truss,24,24,24
misc/lp_tuff,78,85,85
misc/lp_vtp_base,374,374,374
misc/lp_wood1p,123,123,129
misc/lp_woodw,128,128,128
misc/lpi_bgdbg1,210,210,210
misc/lpi_bgetam,-Inf,-Inf,-Inf
misc/lpi_bgindy,141,141,141
misc/lpi_bgprtr,41,41,41
misc/lpi_box1,88,88,88
misc/lpi_ceria3d,81,64,82
misc/lpi_chemcom,125,132,132
misc/lpi_cplex1,-Inf,-Inf,-Inf
misc/lpi_cplex2,34,46,47
misc/lpi_ex72a,114,114,114
misc/lpi_ex73a,130,130,130
misc/lpi_forest6,24,24,24
misc/lpi_galenet,14,14,14
misc/lpi_gosh,-Inf,-Inf,-Inf
misc/lpi_gran,167,155,143
misc/lpi_greenbea,48,48,48
misc/lpi_itest2,13,13,13
misc/lpi_itest6,17,17,17
misc/lpi_klein1,75,75,75
misc/lpi_klein2,157,157,157
misc/lpi_klein3,112,112,112
misc/lpi_mondou2,24,24,24
misc/lpi_pang,149,149,149
misc/lpi_pilot4i,166,166,166
misc/lpi_qual,156,168,240
misc/lpi_reactor,142,142,142
misc/lpi_refinery,-Inf,-Inf,-Inf
misc/lpi_vol1,156,168,240
misc/lpi_woodinfe,24,24,24
misc/lpl2,372,372,372
misc/lpl3,638,638,638
misc/lshp1009,619,619,619
misc/lshp1270,774,774,774
misc/lshp1561,667,667,667
misc/lshp1882,890,890,890
misc/lshp2233,-Inf,-Inf,-Inf
misc/lshp2614,-Inf,-Inf,-Inf
misc/lshp3025,-Inf,-Inf,-Inf
misc/lshp3466,-Inf,-Inf,-Inf
misc/lshp_265,359,359,359
misc/lshp_406,439,439,439
misc/lshp_577,495,495,495
misc/lshp_778,657,657,657
misc/lund_a,-Inf,-Inf,-Inf
misc/lund_b,-Inf,-Inf,-Inf
misc/lung1,781,781,781
misc/lutz30-23-b6,147,147,147
misc/m3plates,24,24,24
misc/maayan-Stelzl,361,367,367
misc/maayan-faa,303,303,303
misc/maayan-figeys,271,277,277
misc/maayan-foodweb,89,89,89
misc/maayan-pdzbase,155,155,155
misc/maayan-vidal,310,310,310
misc/mahindas,-Inf,-Inf,-Inf
misc/man_5976,598,598,598
misc/mark3jac140,-Inf,-Inf,-Inf
misc/mbeacxc,150,150,150
misc/mbeaflw,179,179,179
misc/mbeause,147,147,147
misc/mcca,31,31,31
misc/mcfe,66,66,66
misc/meg1,-Inf,-Inf,-Inf
misc/meg4,150,135,134
misc/mesh1e1,89,89,89
misc/mesh1em1,112,112,112
misc/mesh1em6,70,70,70
misc/mesh2e1,582,582,582
misc/mesh2em5,211,211,211
misc/mesh3e1,223,228,228
misc/mesh3em5,-Inf,-Inf,-Inf
misc/mhd3200b,840,927,880
misc/mhd4800b,-Inf,-Inf,-Inf
misc/mhda416,100,100,100
misc/mhdb416,301,313,319
misc/mimo28x28_system,127,141,135
misc/mimo46x46_system,107,121,129
misc/mimo8x8_system,122,107,120
misc/minnesota,743,743,743
misc/minsurfo,-Inf,-Inf,-Inf
misc/misc-football,175,175,175
misc/misc-jung-code-dep,168,168,168
misc/misc-lesmis,104,104,104
misc/mk10-b1,24,24,24
misc/mk10-b2,108,108,108
misc/mk10-b3,276,276,276
misc/mk10-b4,24,24,24
misc/mk11-b1,24,24,24
misc/mk11-b2,131,131,131
misc/mk11-b3,222,222,222
misc/mk11-b4,379,379,379
misc/mk11-b4b,321,321,321
misc/mk12-b1,24,24,24
misc/mk12-b2,128,128,128
misc/mk12-b5,510,510,510
misc/mk9-b1,24,24,24
misc/mk9-b2,96,96,96
misc/mk9-b3,168,168,168
misc/model1,143,143,143
misc/model2,118,118,118
misc/model3,-Inf,-Inf,-Inf
misc/model4,107,122,122
misc/model5,120,140,140
misc/model6,152,152,152
misc/model7,101,101,101
misc/model8,87,87,87
misc/model9,138,138,138
misc/moreno_highschool,133,133,133
misc/moreno_lesmis,100,100,100
misc/moreno_mac,107,107,107
misc/moreno_names,329,353,353
misc/moreno_oz,211,211,211
misc/moreno_propro,454,454,454
misc/moreno_sampson,21,21,21
misc/msc00726,-Inf,-Inf,-Inf
misc/msc01050,-Inf,-Inf,-Inf
misc/msc01440,-Inf,-Inf,-Inf
misc/msc04515,-Inf,-Inf,-Inf
misc/n2c6-b1,24,24,24
misc/n2c6-b10,24,24,24
misc/n2c6-b2,24,24,24
misc/n2c6-b3,105,105,105
misc/n2c6-b4,166,166,166
misc/n2c6-b5,217,217,217
misc/n2c6-b6,185,185,185
misc/n2c6-b7,252,252,252
misc/n2c6-b8,191,191,191
misc/n2c6-b9,152,152,152
misc/n3c4-b1,15,15,15
misc/n3c4-b2,20,20,20
misc/n3c4-b3,20,20,20
misc/n3c4-b4,15,15,15
misc/n3c5-b1,24,24,24
misc/n3c5-b2,24,24,24
misc/n3c5-b3,93,93,93
misc/n3c5-b4,80,80,80
misc/n3c5-b5,109,109,109
misc/n3c5-b6,24,24,24
misc/n3c5-b7,50,50,50
misc/n3c6-b1,24,24,24
misc/n3c6-b10,173,173,173
misc/n3c6-b11,116,116,122
misc/n3c6-b2,24,24,24
misc/n3c6-b3,105,105,105
misc/n3c6-b4,166,166,166
misc/n3c6-b5,221,221,221
misc/n3c6-b6,250,250,250
misc/n3c6-b7,449,449,449
misc/n3c6-b8,186,186,186
misc/n3c6-b9,250,250,250
misc/n4c5-b1,24,24,24
misc/n4c5-b10,24,24,24
misc/n4c5-b11,24,24,24
misc/n4c5-b2,24,24,24
misc/n4c5-b3,116,116,116
misc/n4c5-b4,150,150,150
misc/n4c5-b5,173,173,173
misc/n4c5-b6,237,237,237
misc/n4c5-b7,316,316,316
misc/n4c5-b8,204,204,204
misc/n4c5-b9,200,200,200
misc/n4c6-b1,24,24,24
misc/n4c6-b13,410,410,410
misc/n4c6-b14,159,159,159
misc/n4c6-b15,175,175,175
misc/n4c6-b2,24,24,24
misc/n4c6-b3,129,129,129
misc/n4c6-b4,219,219,219
misc/nasa1824,-Inf,-Inf,-Inf
misc/nasa2146,-Inf,-Inf,-Inf
misc/nasa4704,505,505,505
misc/ncvxqp1,127,127,127
misc/ncvxqp9,-Inf,-Inf,-Inf
misc/nemsafm,84,84,84
misc/nemscem,108,108,108
misc/nemspmm1,-Inf,-Inf,-Inf
misc/nemspmm2,380,394,382
misc/net25,315,176,176
misc/netscience,345,351,357
misc/netz4504,609,609,609
misc/netz4504_dual,307,307,307
misc/nl,149,149,155
misc/nnc1374,401,401,401
misc/nnc261,159,159,159
misc/nnc666,255,254,253
misc/nopoly,24,24,24
misc/nopss_11k,184,217,229
misc/nos1,213,190,203
misc/nos2,442,488,489
misc/nos3,-Inf,-Inf,-Inf
misc/nos4,374,781,-Inf
misc/nos5,-Inf,-Inf,-Inf
misc/nos6,-Inf,-Inf,-Inf
misc/nos7,-Inf,-Inf,-Inf
misc/nsic,636,654,516
misc/obstclae,-Inf,-Inf,-Inf
misc/odepa400,24,24,24
misc/odepb400,24,24,34
misc/olm100,94,94,94
misc/olm1000,1312,1312,1312
misc/olm2000,-Inf,-Inf,-Inf
misc/olm500,519,519,519
misc/olm5000,-Inf,-Inf,-Inf
misc/opsahl-openflights,222,222,222
misc/opsahl-powergrid,1093,1093,1093
misc/opsahl-southernwomen,21,21,21
misc/opsahl-ucforum,266,266,266
misc/opsahl-ucsocial,134,140,140
misc/opsahl-usairport,152,152,152
misc/orsirr_1,60,60,60
misc/orsirr_2,60,60,60
misc/orsreg_1,173,173,173
misc/oscil_dcop_01,-Inf,-Inf,-Inf
misc/oscil_dcop_02,-Inf,-Inf,-Inf
misc/oscil_dcop_03,-Inf,-Inf,-Inf
misc/oscil_dcop_04,-Inf,-Inf,-Inf
misc/oscil_dcop_05,-Inf,-Inf,-Inf
misc/oscil_dcop_06,-Inf,-Inf,-Inf
misc/oscil_dcop_07,-Inf,-Inf,-Inf
misc/oscil_dcop_08,-Inf,-Inf,-Inf
misc/oscil_dcop_09,-Inf,-Inf,-Inf
misc/oscil_dcop_10,-Inf,-Inf,-Inf
misc/oscil_dcop_11,-Inf,-Inf,-Inf
misc/oscil_dcop_12,-Inf,-Inf,-Inf
misc/oscil_dcop_13,-Inf,-Inf,-Inf
misc/oscil_dcop_14,-Inf,-Inf,-Inf
misc/oscil_dcop_15,-Inf,-Inf,-Inf
misc/oscil_dcop_16,-Inf,-Inf,-Inf
misc/oscil_dcop_17,-Inf,-Inf,-Inf
misc/oscil_dcop_18,-Inf,-Inf,-Inf
misc/oscil_dcop_19,-Inf,-Inf,-Inf
misc/oscil_dcop_20,-Inf,-Inf,-Inf
misc/oscil_dcop_21,-Inf,-Inf,-Inf
misc/oscil_dcop_22,-Inf,-Inf,-Inf
misc/oscil_dcop_23,-Inf,-Inf,-Inf
misc/oscil_dcop_24,-Inf,-Inf,-Inf
misc/oscil_dcop_25,-Inf,-Inf,-Inf
misc/oscil_dcop_26,-Inf,-Inf,-Inf
misc/oscil_dcop_27,-Inf,-Inf,-Inf
misc/oscil_dcop_28,-Inf,-Inf,-Inf
misc/oscil_dcop_29,-Inf,-Inf,-Inf
misc/oscil_dcop_30,-Inf,-Inf,-Inf
misc/oscil_dcop_31,-Inf,-Inf,-Inf
misc/oscil_dcop_32,-Inf,-Inf,-Inf
misc/oscil_dcop_33,-Inf,-Inf,-Inf
misc/oscil_dcop_34,-Inf,-Inf,-Inf
misc/oscil_dcop_35,-Inf,-Inf,-Inf
misc/oscil_dcop_36,-Inf,-Inf,-Inf
misc/oscil_dcop_37,-Inf,-Inf,-Inf
misc/oscil_dcop_38,-Inf,-Inf,-Inf
misc/oscil_dcop_39,-Inf,-Inf,-Inf
misc/oscil_dcop_40,-Inf,-Inf,-Inf
misc/oscil_dcop_41,-Inf,-Inf,-Inf
misc/oscil_dcop_42,-Inf,-Inf,-Inf
misc/oscil_dcop_43,-Inf,-Inf,-Inf
misc/oscil_dcop_44,-Inf,-Inf,-Inf
misc/oscil_dcop_45,-Inf,-Inf,-Inf
misc/oscil_dcop_46,-Inf,-Inf,-Inf
misc/oscil_dcop_47,-Inf,-Inf,-Inf
misc/oscil_dcop_48,-Inf,-Inf,-Inf
misc/oscil_dcop_49,-Inf,-Inf,-Inf
misc/oscil_dcop_50,-Inf,-Inf,-Inf
misc/oscil_dcop_51,-Inf,-Inf,-Inf
misc/oscil_dcop_52,-Inf,-Inf,-Inf
misc/oscil_dcop_53,-Inf,-Inf,-Inf
misc/oscil_dcop_54,-Inf,-Inf,-Inf
misc/oscil_dcop_55,-Inf,-Inf,-Inf
misc/oscil_dcop_56,-Inf,-Inf,-Inf
misc/oscil_dcop_57,-Inf,-Inf,-Inf
misc/oscil_trans_01,-Inf,-Inf,-Inf
misc/p0033,24,24,24
misc/p0040,24,24,24
misc/p010,132,102,120
misc/p0201,24,58,58
misc/p0282,46,24,24
misc/p0291,472,472,472
misc/p05,86,86,86
misc/p0548,310,310,310
misc/p2756,245,239,239
misc/p2p-Gnutella04,595,595,595
misc/p2p-Gnutella05,441,436,430
misc/p2p-Gnutella06,649,649,649
misc/p2p-Gnutella08,270,270,270
misc/p2p-Gnutella09,249,262,268
misc/p2p-Gnutella24,356,318,311
misc/p2p-Gnutella25,414,360,353
misc/p2p-Gnutella30,418,423,423
misc/p6000,338,338,338
misc/pcb1000,216,216,216
misc/pcb3000,242,242,242
misc/pde225,-Inf,-Inf,-Inf
misc/pde2961,-Inf,-Inf,-Inf
misc/pde900,-Inf,-Inf,-Inf
misc/pds10,307,319,319
misc/pesa,117,123,123
misc/petster-friendships-hamster,186,187,187
misc/petster-hamster,206,164,164
misc/pf2177,344,344,344
misc/pgp2,60,69,68
misc/photogrammetry,100,100,100
misc/photogrammetry2,124,124,124
misc/pivtol,203,197,197
misc/plat1919,-Inf,-Inf,-Inf
misc/plat362,-Inf,-Inf,-Inf
misc/plbuckle,-Inf,-Inf,-Inf
misc/plddb,-Inf,-Inf,-Inf
misc/plsk1919,24,24,24
misc/plskz362,24,24,24
misc/pltexpa,773,773,773
misc/poisson2D,-Inf,-Inf,-Inf
misc/polblogs,148,148,148
misc/polbooks,161,161,161
misc/poli,-Inf,-Inf,-Inf
misc/poli3,-Inf,-Inf,-Inf
misc/poli4,-Inf,-Inf,-Inf
misc/poli_large,-Inf,-Inf,-Inf
misc/pores_1,24,24,24
misc/pores_2,351,351,351
misc/pores_3,131,131,131
misc/power,-Inf,-Inf,-Inf
misc/primagaz,46,47,47
misc/problem,24,24,24
misc/problem1,531,-Inf,-Inf
misc/progas,146,160,160
misc/pwt,1050,1050,1050
misc/qh1484,30,30,30
misc/qh768,111,111,111
misc/qh882,214,149,215
misc/qiulp,166,166,166
misc/qpband,67,63,46
misc/r05,86,92,86
misc/radfr1,72,72,72
misc/radoslaw_email,160,160,160
misc/rail_1357,196,196,232
misc/rail_5177,311,311,307
misc/rajat01,198,198,198
misc/rajat02,313,313,313
misc/rajat03,-Inf,-Inf,-Inf
misc/rajat04,-Inf,-Inf,-Inf
misc/rajat05,-Inf,-Inf,-Inf
misc/rajat06,888,888,900
misc/rajat07,1022,1022,1094
misc/rajat08,1262,1262,1268
misc/rajat09,1367,1367,1385
misc/rajat10,-Inf,-Inf,-Inf
misc/rajat11,-Inf,-Inf,-Inf
misc/rajat12,-Inf,-Inf,-Inf
misc/rajat13,-Inf,-Inf,-Inf
misc/rajat14,-Inf,-Inf,-Inf
misc/rajat19,-Inf,-Inf,-Inf
misc/rbsa480,107,107,107
misc/rbsb480,125,143,137
misc/rdb1250,280,280,268
misc/rdb1250l,205,211,211
misc/rdb200,108,108,108
misc/rdb200l,117,124,124
misc/rdb2048,345,351,369
misc/rdb2048_noL,371,359,371
misc/rdb3200l,457,421,461
misc/rdb450,158,164,158
misc/rdb450l,196,196,196
misc/rdb5000,599,574,592
misc/rdb800l,190,197,198
misc/rdb968,188,188,200
misc/reactome,216,216,216
misc/refine,66,66,66
misc/rel3,12,12,12
misc/rel4,24,24,24
misc/rel5,24,24,24
misc/rel6,70,70,70
misc/rel7,104,104,104
misc/relat3,12,12,12
misc/relat4,24,24,24
misc/relat5,24,24,24
misc/relat6,93,93,93
misc/relat7,101,101,101
misc/relat7b,101,101,101
misc/rgg_n_2_15_s0,292,299,305
misc/rkat7_mat5,120,120,120
misc/robot,72,132,84
misc/robot24c1_mat5,106,106,106
misc/robot24c1_mat5_J,134,134,134
misc/rosen1,122,122,122
misc/rosen10,166,166,166
misc/rosen2,204,204,204
misc/rosen7,136,136,136
misc/rosen8,130,130,130
misc/rotor1,102,96,90
misc/rotor2,-Inf,-Inf,-Inf
misc/rw136,131,131,131
misc/rw496,206,206,206
misc/rw5151,350,350,350
misc/saylr1,42,42,42
misc/saylr3,58,60,60
misc/saylr4,24,24,24
misc/sc205-2r,829,829,829
misc/scagr7-2b,223,223,223
misc/scagr7-2c,126,126,126
misc/scagr7-2r,96,96,96
misc/scfxm1-2b,151,151,151
misc/scrs8-2b,191,191,191
misc/scrs8-2c,191,191,191
misc/scrs8-2r,-Inf,-Inf,-Inf
misc/scsd8-2b,211,211,211
misc/scsd8-2c,211,211,211
misc/sctap1-2b,269,269,269
misc/sctap1-2c,198,198,198
misc/se,1150,1180,1150
misc/seymourl,233,227,232
misc/shar_te2-b1,24,24,24
misc/sherman1,58,60,60
misc/sherman2,117,111,111
misc/sherman3,-Inf,-Inf,-Inf
misc/sherman4,-Inf,-Inf,-Inf
misc/sherman5,196,273,280
misc/shermanACa,-Inf,-Inf,-Inf
misc/shermanACd,-Inf,-Inf,-Inf
misc/shl_0,328,328,328
misc/shl_200,249,249,249
misc/shl_400,258,258,258
misc/shock-9,-Inf,-Inf,-Inf
misc/shuttle_eddy,-Inf,-Inf,-Inf
misc/shyy41,-Inf,-Inf,-Inf
misc/sit100,-Inf,-Inf,-Inf
misc/skirt,-Inf,-Inf,-Inf
misc/slptsk,138,138,138
misc/small,123,123,123
misc/sociopatterns-hypertext,137,137,137
misc/sociopatterns-infectious,186,186,186
misc/sphere2,60,59,95
misc/sphere3,322,350,344
misc/spiral,61,61,61
misc/sstmodel,370,370,370
misc/steam1,102,102,108
misc/steam2,24,24,24
misc/steam3,24,24,24
misc/stoch_aircraft,-Inf,-Inf,-Inf
misc/stokes64,-Inf,-Inf,-Inf
misc/stokes64s,-Inf,-Inf,-Inf
misc/stormg2-27,418,418,418
misc/stormg2-8,201,201,201
misc/str_0,165,165,165
misc/str_200,122,122,122
misc/str_400,120,120,120
misc/str_600,130,130,130
misc/struct4,478,478,478
misc/sts4098,-Inf,-Inf,-Inf
misc/stufe,421,421,421
misc/stufe-10,-Inf,-Inf,-Inf
misc/subelj_cora,510,510,510
misc/subelj_euroroad,-Inf,-Inf,-Inf
misc/subelj_jdk,239,239,239
misc/subelj_jung-j,171,171,171
misc/swang1,1218,1416,1416
misc/swang2,-Inf,-Inf,-Inf
misc/t2d_q4,-Inf,-Inf,-Inf
misc/t2d_q9,-Inf,-Inf,-Inf
misc/t2dal,75,75,80
misc/t2dal_a,75,75,80
misc/t2dal_bci,75,75,76
misc/t2dal_e,32,24,24
misc/t3dl_e,79,39,24
misc/t520,390,390,390
misc/t60k,-Inf,-Inf,-Inf
misc/tandem_vtx,-Inf,-Inf,-Inf
misc/tech-arenas-jazz,164,164,164
misc/tech-arenas-meta,248,260,254
misc/tech-arenas-pgp,875,875,875
misc/tech-as-22july06,540,540,540
misc/tech-as-735,308,308,308
misc/tech-as-caida,401,401,401
misc/tech-as-caida20071105,456,456,456
misc/ted_B,-Inf,-Inf,-Inf
misc/ted_B_unscaled,-Inf,-Inf,-Inf
misc/testbig,294,294,294
misc/tols1090,24,24,24
misc/tols2000,24,24,24
misc/tols340,24,24,24
misc/tols4000,24,24,24
misc/tols90,24,24,24
misc/tomography,76,77,77
misc/torsion1,-Inf,-Inf,-Inf
misc/tub100,24,24,24
misc/tub1000,24,24,24
misc/tuma1,1165,1165,1165
misc/tuma2,714,714,714
misc/ucidata-gama,19,19,19
misc/ucidata-zachary,42,42,42
misc/uk,526,526,526
misc/ukerbe1,-Inf,-Inf,-Inf
misc/ukerbe1_dual,-Inf,-Inf,-Inf
misc/utm1700b,53,53,53
misc/utm300,62,62,62
misc/utm3060,64,64,64
misc/viscoplastic1,358,342,354
misc/wang1,-Inf,-Inf,-Inf
misc/wang2,-Inf,-Inf,-Inf
misc/watt_1,24,24,24
misc/watt_2,24,24,24
misc/wb-cs-stanford,438,432,438
misc/youtube-groupmemberships,-Inf,-Inf,-Inf
rand/CL-1000-1d7-trial1,207,207,207
rand/CL-1000-1d7-trial2,160,160,160
rand/CL-1000-1d7-trial3,229,229,229
rand/CL-1000-1d8-trial1,178,185,185
rand/CL-1000-1d8-trial2,315,315,315
rand/CL-1000-1d8-trial3,188,205,205
rand/CL-1000-1d9-trial1,184,184,184
rand/CL-1000-1d9-trial2,203,203,203
rand/CL-1000-1d9-trial3,231,232,232
rand/CL-1000-2d0-trial1,280,280,280
rand/CL-1000-2d0-trial2,336,337,337
rand/CL-1000-2d0-trial3,295,296,290
rand/CL-1000-2d1-trial1,380,380,380
rand/CL-1000-2d1-trial2,296,290,290
rand/CL-1000-2d1-trial3,212,225,225
rand/CL-10000-1d7-trial1,270,234,240
rand/CL-10000-1d7-trial2,214,226,226
rand/CL-10000-1d7-trial3,309,294,288
rand/CL-10000-1d8-trial1,272,290,296
rand/CL-10000-1d8-trial2,228,241,247
rand/CL-10000-1d8-trial3,240,257,262
rand/CL-10000-1d9-trial1,230,236,242
rand/CL-10000-1d9-trial2,257,269,275
rand/CL-10000-1d9-trial3,322,334,338
rand/CL-10000-2d0-trial1,455,413,389
rand/CL-10000-2d0-trial2,218,224,224
rand/CL-10000-2d0-trial3,280,286,292
rand/CL-10000-2d1-trial1,437,455,449
rand/CL-10000-2d1-trial2,210,217,223
rand/CL-10000-2d1-trial3,354,353,360
rand/SW-100-3-0d1-trial1,197,197,197
rand/SW-100-3-0d1-trial2,237,237,237
rand/SW-100-3-0d1-trial3,219,213,219
rand/SW-100-3-0d2-trial1,218,218,218
rand/SW-100-3-0d2-trial2,191,191,191
rand/SW-100-3-0d2-trial3,208,208,208
rand/SW-100-3-0d3-trial1,188,188,188
rand/SW-100-3-0d3-trial2,189,189,189
rand/SW-100-3-0d3-trial3,189,189,189
rand/SW-100-4-0d1-trial1,161,161,161
rand/SW-100-4-0d1-trial2,165,165,165
rand/SW-100-4-0d1-trial3,168,168,168
rand/SW-100-4-0d2-trial1,135,135,135
rand/SW-100-4-0d2-trial2,142,142,142
rand/SW-100-4-0d2-trial3,151,151,151
rand/SW-100-4-0d3-trial1,144,144,144
rand/SW-100-4-0d3-trial2,132,132,132
rand/SW-100-4-0d3-trial3,137,137,137
rand/SW-100-5-0d1-trial1,153,153,153
rand/SW-100-5-0d1-trial2,173,173,173
rand/SW-100-5-0d1-trial3,170,170,170
rand/SW-100-5-0d2-trial1,139,139,139
rand/SW-100-5-0d2-trial2,150,150,150
rand/SW-100-5-0d2-trial3,155,155,155
rand/SW-100-5-0d3-trial1,155,155,155
rand/SW-100-5-0d3-trial2,149,149,149
rand/SW-100-5-0d3-trial3,145,145,145
rand/SW-100-6-0d1-trial1,165,165,165
rand/SW-100-6-0d1-trial2,154,154,154
rand/SW-100-6-0d1-trial3,162,162,162
rand/SW-100-6-0d2-trial1,148,148,148
rand/SW-100-6-0d2-trial2,145,145,145
rand/SW-100-6-0d2-trial3,157,157,157
rand/SW-100-6-0d3-trial1,150,150,150
rand/SW-100-6-0d3-trial2,144,144,144
rand/SW-100-6-0d3-trial3,156,156,156
rand/SW-1000-3-0d1-trial1,-Inf,-Inf,-Inf
rand/SW-1000-3-0d1-trial2,-Inf,-Inf,-Inf
rand/SW-1000-3-0d1-trial3,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial1,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial2,-Inf,-Inf,-Inf
rand/SW-1000-3-0d2-trial3,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial1,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial2,-Inf,-Inf,-Inf
rand/SW-1000-3-0d3-trial3,-Inf,-Inf,-Inf
rand/SW-1000-4-0d1-trial1,297,297,297
rand/SW-1000-4-0d1-trial2,310,310,310
rand/SW-1000-4-0d1-trial3,278,278,278
rand/SW-1000-4-0d2-trial1,326,326,326
rand/SW-1000-4-0d2-trial2,331,331,331
rand/SW-1000-4-0d2-trial3,320,320,320
rand/SW-1000-4-0d3-trial1,357,357,357
rand/SW-1000-4-0d3-trial2,324,324,324
rand/SW-1000-4-0d3-trial3,364,364,364
rand/SW-1000-5-0d1-trial1,362,362,362
rand/SW-1000-5-0d1-trial2,337,337,337
rand/SW-1000-5-0d1-trial3,321,321,321
rand/SW-1000-5-0d2-trial1,366,366,366
rand/SW-1000-5-0d2-trial2,422,422,422
rand/SW-1000-5-0d2-trial3,317,317,317
rand/SW-1000-5-0d3-trial1,361,361,361
rand/SW-1000-5-0d3-trial2,393,393,393
rand/SW-1000-5-0d3-trial3,419,419,419
rand/SW-1000-6-0d1-trial1,359,359,359
rand/SW-1000-6-0d1-trial2,324,324,324
rand/SW-1000-6-0d1-trial3,436,436,436
rand/SW-1000-6-0d2-trial1,339,339,339
rand/SW-1000-6-0d2-trial2,387,387,387
rand/SW-1000-6-0d2-trial3,352,352,352
rand/SW-1000-6-0d3-trial1,358,358,358
rand/SW-1000-6-0d3-trial2,335,335,335
rand/SW-1000-6-0d3-trial3,377,377,377
rand/SW-10000-3-0d1-trial1,-Inf,-Inf,-Inf
rand/SW-10000-3-0d1-trial2,-Inf,-Inf,-Inf
rand/SW-10000-3-0d1-trial3,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial1,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial2,-Inf,-Inf,-Inf
rand/SW-10000-3-0d2-trial3,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial1,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial2,-Inf,-Inf,-Inf
rand/SW-10000-3-0d3-trial3,-Inf,-Inf,-Inf
rand/SW-10000-4-0d1-trial1,595,595,595
rand/SW-10000-4-0d1-trial2,578,578,578
rand/SW-10000-4-0d1-trial3,769,769,769
rand/SW-10000-4-0d2-trial1,646,646,646
rand/SW-10000-4-0d2-trial2,884,884,884
rand/SW-10000-4-0d2-trial3,788,788,788
rand/SW-10000-4-0d3-trial1,1014,1014,1014
rand/SW-10000-4-0d3-trial2,826,826,826
rand/SW-10000-4-0d3-trial3,1207,1207,1207
rand/SW-10000-5-0d1-trial1,504,504,504
rand/SW-10000-5-0d1-trial2,583,583,583
rand/SW-10000-5-0d1-trial3,637,637,637
rand/SW-10000-5-0d2-trial1,630,630,630
rand/SW-10000-5-0d2-trial2,741,741,741
rand/SW-10000-5-0d2-trial3,670,670,670
rand/SW-10000-5-0d3-trial1,927,927,927
rand/SW-10000-5-0d3-trial2,847,847,847
rand/SW-10000-5-0d3-trial3,1141,1141,1141
rand/SW-10000-6-0d1-trial1,557,557,557
rand/SW-10000-6-0d1-trial2,576,576,576
rand/SW-10000-6-0d1-trial3,768,768,768
rand/SW-10000-6-0d2-trial1,763,763,763
rand/SW-10000-6-0d2-trial2,-Inf,-Inf,-Inf
rand/SW-10000-6-0d2-trial3,743,743,743
rand/SW-10000-6-0d3-trial1,783,783,783
rand/SW-10000-6-0d3-trial2,932,932,932
rand/SW-10000-6-0d3-trial3,954,954,954
rand/rgg_n_2_15_s0,292,299,305


==> data/eigen_graph_misc_64/matrix_vector_product_count.sorted.csv <==
percent,Float64,LinearTakum64,Posit64
0.0,12.0,12.0,12.0
0.000554016620498615,12.0,12.0,12.0
0.00110803324099723,13.0,13.0,13.0
0.0016620498614958448,14.0,14.0,14.0
0.00221606648199446,14.0,14.0,14.0
0.002770083102493075,15.0,15.0,15.0
0.0033240997229916896,15.0,15.0,15.0
0.003878116343490305,15.0,15.0,15.0
0.00443213296398892,16.0,16.0,16.0
0.004986149584487534,17.0,17.0,17.0
0.00554016620498615,17.0,17.0,17.0
0.006094182825484765,18.0,18.0,18.0
0.006648199445983379,18.0,18.0,18.0
0.007202216066481994,18.0,18.0,18.0
0.00775623268698061,18.0,18.0,18.0
0.008310249307479225,19.0,19.0,19.0
0.00886426592797784,19.0,19.0,19.0
0.009418282548476454,20.0,20.0,20.0
0.009972299168975069,20.0,20.0,20.0
0.010526315789473684,20.0,20.0,20.0
0.0110803324099723,21.0,21.0,21.0
0.011634349030470914,21.0,21.0,21.0
0.01218836565096953,23.0,23.0,23.0
0.012742382271468145,23.0,23.0,23.0
0.013296398891966758,23.0,23.0,23.0
0.013850415512465374,23.0,23.0,23.0
0.014404432132963989,24.0,24.0,24.0
0.014958448753462604,24.0,24.0,24.0
0.01551246537396122,24.0,24.0,24.0
0.016066481994459834,24.0,24.0,24.0
0.01662049861495845,24.0,24.0,24.0
0.017174515235457065,24.0,24.0,24.0
0.01772853185595568,24.0,24.0,24.0
0.018282548476454295,24.0,24.0,24.0
0.018836565096952907,24.0,24.0,24.0
0.019390581717451522,24.0,24.0,24.0
0.019944598337950138,24.0,24.0,24.0
0.020498614958448753,24.0,24.0,24.0
0.021052631578947368,24.0,24.0,24.0
0.021606648199445983,24.0,24.0,24.0
0.0221606648199446,24.0,24.0,24.0
0.022714681440443214,24.0,24.0,24.0
0.02326869806094183,24.0,24.0,24.0
0.023822714681440444,24.0,24.0,24.0
0.02437673130193906,24.0,24.0,24.0
0.024930747922437674,24.0,24.0,24.0
0.02548476454293629,24.0,24.0,24.0
0.0260387811634349,24.0,24.0,24.0
0.026592797783933517,24.0,24.0,24.0
0.027146814404432132,24.0,24.0,24.0
0.027700831024930747,24.0,24.0,24.0
0.028254847645429362,24.0,24.0,24.0
0.028808864265927978,24.0,24.0,24.0
0.029362880886426593,24.0,24.0,24.0
0.029916897506925208,24.0,24.0,24.0
0.030470914127423823,24.0,24.0,24.0
0.03102493074792244,24.0,24.0,24.0
0.031578947368421054,24.0,24.0,24.0
0.03213296398891967,24.0,24.0,24.0
0.032686980609418284,24.0,24.0,24.0
0.0332409972299169,24.0,24.0,24.0
0.033795013850415515,24.0,24.0,24.0
0.03434903047091413,24.0,24.0,24.0
0.034903047091412745,24.0,24.0,24.0
0.03545706371191136,24.0,24.0,24.0
0.036011080332409975,24.0,24.0,24.0
0.03656509695290859,24.0,24.0,24.0
0.0371191135734072,24.0,24.0,24.0
0.037673130193905814,24.0,24.0,24.0
0.03822714681440443,24.0,24.0,24.0
0.038781163434903045,24.0,24.0,24.0
0.03933518005540166,24.0,24.0,24.0
0.039889196675900275,24.0,24.0,24.0
0.04044321329639889,24.0,24.0,24.0
0.040997229916897505,24.0,24.0,24.0
0.04155124653739612,24.0,24.0,24.0
0.042105263157894736,24.0,24.0,24.0
0.04265927977839335,24.0,24.0,24.0
0.043213296398891966,24.0,24.0,24.0
0.04376731301939058,24.0,24.0,24.0
0.0443213296398892,24.0,24.0,24.0
0.04487534626038781,24.0,24.0,24.0
0.04542936288088643,24.0,24.0,24.0
0.04598337950138504,24.0,24.0,24.0
0.04653739612188366,24.0,24.0,24.0
0.04709141274238227,24.0,24.0,24.0
0.04764542936288089,24.0,24.0,24.0
0.0481994459833795,24.0,24.0,24.0
0.04875346260387812,24.0,24.0,24.0
0.049307479224376734,24.0,24.0,24.0
0.04986149584487535,24.0,24.0,24.0
0.050415512465373964,24.0,24.0,24.0
0.05096952908587258,24.0,24.0,24.0
0.05152354570637119,24.0,24.0,24.0
0.0520775623268698,24.0,24.0,24.0
0.05263157894736842,24.0,24.0,24.0
0.05318559556786703,24.0,24.0,24.0
0.05373961218836565,24.0,24.0,24.0
0.054293628808864264,24.0,24.0,24.0
0.05484764542936288,24.0,24.0,24.0
0.055401662049861494,24.0,24.0,24.0
0.05595567867036011,24.0,24.0,24.0
0.056509695290858725,24.0,24.0,24.0
0.05706371191135734,24.0,24.0,24.0
0.057617728531855955,24.0,24.0,24.0
0.05817174515235457,24.0,24.0,24.0
0.058725761772853186,24.0,24.0,24.0
0.0592797783933518,24.0,24.0,24.0
0.059833795013850416,24.0,24.0,24.0
0.06038781163434903,24.0,24.0,24.0
0.060941828254847646,24.0,24.0,24.0
0.06149584487534626,24.0,24.0,24.0
0.06204986149584488,24.0,24.0,24.0
0.06260387811634349,24.0,24.0,24.0
0.06315789473684211,24.0,24.0,24.0
0.06371191135734072,24.0,24.0,24.0
0.06426592797783934,24.0,24.0,24.0
0.06481994459833795,24.0,24.0,24.0
0.06537396121883657,24.0,24.0,24.0
0.06592797783933518,24.0,24.0,24.0
0.0664819944598338,24.0,24.0,24.0
0.06703601108033241,24.0,24.0,24.0
0.06759002770083103,24.0,24.0,24.0
0.06814404432132964,24.0,24.0,24.0
0.06869806094182826,24.0,24.0,24.0
0.06925207756232687,24.0,24.0,24.0
0.06980609418282549,24.0,24.0,24.0
0.0703601108033241,24.0,24.0,24.0
0.07091412742382272,24.0,24.0,24.0
0.07146814404432134,24.0,24.0,24.0
0.07202216066481995,24.0,24.0,24.0
0.07257617728531857,24.0,24.0,24.0
0.07313019390581718,24.0,24.0,24.0
0.07368421052631578,24.0,24.0,24.0
0.0742382271468144,24.0,24.0,24.0
0.07479224376731301,24.0,24.0,24.0
0.07534626038781163,24.0,24.0,24.0
0.07590027700831024,24.0,24.0,24.0
0.07645429362880886,24.0,24.0,24.0
0.07700831024930747,24.0,24.0,24.0
0.07756232686980609,24.0,24.0,24.0
0.0781163434903047,24.0,24.0,24.0
0.07867036011080332,24.0,24.0,24.0
0.07922437673130193,24.0,24.0,24.0
0.07977839335180055,24.0,24.0,24.0
0.08033240997229917,24.0,24.0,24.0
0.08088642659279778,30.0,24.0,24.0
0.0814404432132964,30.0,24.0,24.0
0.08199445983379501,30.0,24.0,24.0
0.08254847645429363,31.0,30.0,24.0
0.08310249307479224,32.0,31.0,24.0
0.08365650969529086,32.0,32.0,24.0
0.08421052631578947,32.0,35.0,24.0
0.08476454293628809,33.0,35.0,24.0
0.0853185595567867,34.0,35.0,30.0
0.08587257617728532,35.0,35.0,30.0
0.08642659279778393,35.0,35.0,31.0
0.08698060941828255,35.0,36.0,31.0
0.08753462603878116,35.0,36.0,32.0
0.08808864265927978,35.0,36.0,34.0
0.0886426592797784,35.0,36.0,34.0
0.08919667590027701,35.0,36.0,35.0
0.08975069252077562,36.0,36.0,35.0
0.09030470914127424,36.0,39.0,35.0
0.09085872576177285,38.0,41.0,35.0
0.09141274238227147,40.0,41.0,35.0
0.09196675900277008,41.0,41.0,36.0
0.0925207756232687,41.0,41.0,36.0
0.09307479224376732,41.0,42.0,36.0
0.09362880886426593,42.0,42.0,36.0
0.09418282548476455,42.0,42.0,36.0
0.09473684210526316,42.0,43.0,36.0
0.09529085872576178,42.0,44.0,41.0
0.09584487534626039,42.0,44.0,41.0
0.096398891966759,43.0,45.0,42.0
0.09695290858725762,43.0,45.0,42.0
0.09750692520775624,44.0,45.0,42.0
0.09806094182825485,45.0,46.0,42.0
0.09861495844875347,45.0,46.0,43.0
0.09916897506925208,46.0,46.0,44.0
0.0997229916897507,46.0,46.0,44.0
0.10027700831024931,46.0,47.0,44.0
0.10083102493074793,46.0,48.0,45.0
0.10138504155124654,48.0,48.0,45.0
0.10193905817174516,49.0,50.0,45.0
0.10249307479224377,50.0,52.0,46.0
0.10304709141274238,50.0,52.0,46.0
0.10360110803324099,51.0,52.0,46.0
0.1041551246537396,52.0,52.0,47.0
0.10470914127423822,52.0,53.0,47.0
0.10526315789473684,52.0,53.0,48.0
0.10581717451523545,52.0,53.0,48.0
0.10637119113573407,52.0,53.0,50.0
0.10692520775623268,53.0,53.0,52.0
0.1074792243767313,53.0,57.0,52.0
0.10803324099722991,53.0,57.0,52.0
0.10858725761772853,53.0,57.0,52.0
0.10914127423822714,53.0,58.0,53.0
0.10969529085872576,55.0,58.0,53.0
0.11024930747922437,56.0,59.0,53.0
0.11080332409972299,57.0,60.0,53.0
0.1113573407202216,57.0,60.0,53.0
0.11191135734072022,57.0,60.0,53.0
0.11246537396121883,58.0,60.0,54.0
0.11301939058171745,58.0,60.0,57.0
0.11357340720221606,58.0,61.0,57.0
0.11412742382271468,59.0,61.0,57.0
0.1146814404432133,60.0,61.0,58.0
0.11523545706371191,60.0,62.0,58.0
0.11578947368421053,60.0,62.0,60.0
0.11634349030470914,60.0,62.0,60.0
0.11689750692520776,60.0,63.0,60.0
0.11745152354570637,61.0,64.0,60.0
0.11800554016620499,61.0,64.0,60.0
0.1185595567867036,62.0,64.0,61.0
0.11911357340720222,64.0,64.0,61.0
0.11966759002770083,64.0,64.0,61.0
0.12022160664819945,64.0,65.0,62.0
0.12077562326869806,64.0,66.0,62.0
0.12132963988919668,65.0,66.0,62.0
0.12188365650969529,66.0,66.0,64.0
0.12243767313019391,66.0,68.0,64.0
0.12299168975069252,66.0,68.0,64.0
0.12354570637119114,67.0,69.0,64.0
0.12409972299168975,68.0,69.0,65.0
0.12465373961218837,68.0,69.0,66.0
0.12520775623268698,69.0,69.0,66.0
0.1257617728531856,69.0,69.0,68.0
0.12631578947368421,69.0,69.0,68.0
0.12686980609418283,69.0,70.0,68.0
0.12742382271468145,69.0,70.0,69.0
0.12797783933518006,70.0,70.0,69.0
0.12853185595567868,70.0,70.0,69.0
0.1290858725761773,70.0,70.0,69.0
0.1296398891966759,70.0,72.0,69.0
0.13019390581717452,70.0,72.0,70.0
0.13074792243767314,70.0,72.0,70.0
0.13130193905817175,70.0,73.0,70.0
0.13185595567867037,71.0,74.0,70.0
0.13240997229916898,72.0,74.0,70.0
0.1329639889196676,72.0,74.0,72.0
0.1335180055401662,73.0,74.0,72.0
0.13407202216066483,74.0,75.0,72.0
0.13462603878116344,74.0,75.0,73.0
0.13518005540166206,74.0,75.0,74.0
0.13573407202216067,75.0,75.0,74.0
0.1362880886426593,75.0,75.0,74.0
0.1368421052631579,75.0,75.0,75.0
0.13739612188365652,75.0,76.0,75.0
0.13795013850415513,75.0,77.0,75.0
0.13850415512465375,75.0,77.0,76.0
0.13905817174515236,76.0,77.0,76.0
0.13961218836565098,76.0,78.0,77.0
0.1401662049861496,77.0,78.0,77.0
0.1407202216066482,78.0,79.0,78.0
0.14127423822714683,78.0,79.0,78.0
0.14182825484764544,78.0,80.0,79.0
0.14238227146814406,78.0,81.0,79.0
0.14293628808864267,79.0,82.0,80.0
0.1434903047091413,79.0,84.0,80.0
0.1440443213296399,79.0,84.0,80.0
0.14459833795013852,79.0,85.0,81.0
0.14515235457063713,80.0,86.0,82.0
0.14570637119113575,81.0,86.0,82.0
0.14626038781163436,81.0,86.0,84.0
0.14681440443213298,82.0,86.0,84.0
0.14736842105263157,82.0,86.0,84.0
0.14792243767313018,84.0,86.0,85.0
0.1484764542936288,84.0,87.0,85.0
0.1490304709141274,86.0,87.0,86.0
0.14958448753462603,86.0,88.0,86.0
0.15013850415512464,86.0,88.0,86.0
0.15069252077562326,86.0,88.0,86.0
0.15124653739612187,86.0,88.0,86.0
0.1518005540166205,86.0,89.0,86.0
0.1523545706371191,86.0,89.0,86.0
0.15290858725761772,86.0,89.0,87.0
0.15346260387811633,87.0,90.0,87.0
0.15401662049861495,87.0,90.0,88.0
0.15457063711911356,88.0,91.0,88.0
0.15512465373961218,88.0,92.0,88.0
0.1556786703601108,88.0,93.0,88.0
0.1562326869806094,88.0,93.0,89.0
0.15678670360110802,89.0,94.0,89.0
0.15734072022160664,89.0,94.0,89.0
0.15789473684210525,89.0,94.0,90.0
0.15844875346260387,90.0,95.0,90.0
0.15900277008310248,90.0,95.0,90.0
0.1595567867036011,91.0,96.0,90.0
0.16011080332409972,91.0,96.0,91.0
0.16066481994459833,93.0,96.0,93.0
0.16121883656509695,93.0,96.0,93.0
0.16177285318559556,94.0,96.0,94.0
0.16232686980609418,94.0,96.0,94.0
0.1628808864265928,94.0,96.0,94.0
0.1634349030470914,95.0,96.0,95.0
0.16398891966759002,95.0,97.0,95.0
0.16454293628808864,96.0,98.0,95.0
0.16509695290858725,96.0,98.0,96.0
0.16565096952908587,96.0,98.0,96.0
0.16620498614958448,96.0,98.0,96.0
0.1667590027700831,96.0,99.0,96.0
0.1673130193905817,96.0,100.0,96.0
0.16786703601108033,97.0,100.0,96.0
0.16842105263157894,98.0,100.0,97.0
0.16897506925207756,98.0,101.0,98.0
0.16952908587257617,98.0,101.0,98.0
0.1700831024930748,98.0,101.0,98.0
0.1706371191135734,100.0,101.0,98.0
0.17119113573407202,100.0,101.0,100.0
0.17174515235457063,100.0,102.0,100.0
0.17229916897506925,101.0,102.0,100.0
0.17285318559556787,101.0,102.0,101.0
0.17340720221606648,101.0,102.0,101.0
0.1739612188365651,101.0,102.0,101.0
0.1745152354570637,101.0,103.0,101.0
0.17506925207756233,101.0,104.0,101.0
0.17562326869806094,102.0,104.0,102.0
0.17617728531855956,102.0,104.0,102.0
0.17673130193905817,102.0,105.0,102.0
0.1772853185595568,102.0,105.0,103.0
0.1778393351800554,102.0,105.0,104.0
0.17839335180055402,103.0,105.0,104.0
0.17894736842105263,104.0,105.0,104.0
0.17950138504155125,104.0,106.0,105.0
0.18005540166204986,104.0,106.0,105.0
0.18060941828254848,105.0,107.0,105.0
0.1811634349030471,105.0,107.0,105.0
0.1817174515235457,105.0,107.0,105.0
0.18227146814404432,105.0,107.0,105.0
0.18282548476454294,105.0,107.0,106.0
0.18337950138504155,105.0,108.0,106.0
0.18393351800554017,105.0,108.0,107.0
0.18448753462603878,106.0,108.0,107.0
0.1850415512465374,106.0,108.0,107.0
0.18559556786703602,106.0,108.0,107.0
0.18614958448753463,107.0,108.0,108.0
0.18670360110803325,107.0,109.0,108.0
0.18725761772853186,107.0,109.0,108.0
0.18781163434903048,107.0,109.0,108.0
0.1883656509695291,107.0,109.0,108.0
0.1889196675900277,108.0,110.0,108.0
0.18947368421052632,108.0,111.0,108.0
0.19002770083102494,108.0,111.0,109.0
0.19058171745152355,108.0,111.0,109.0
0.19113573407202217,108.0,111.0,109.0
0.19168975069252078,108.0,111.0,109.0
0.1922437673130194,109.0,111.0,110.0
0.192797783933518,109.0,112.0,111.0
0.19335180055401663,109.0,112.0,111.0
0.19390581717451524,109.0,112.0,111.0
0.19445983379501386,110.0,112.0,111.0
0.19501385041551247,111.0,112.0,111.0
0.1955678670360111,111.0,112.0,111.0
0.1961218836565097,111.0,113.0,112.0
0.19667590027700832,111.0,113.0,112.0
0.19722991689750694,112.0,113.0,112.0
0.19778393351800555,112.0,114.0,112.0
0.19833795013850417,112.0,114.0,112.0
0.19889196675900278,112.0,114.0,112.0
0.1994459833795014,112.0,114.0,113.0
0.2,112.0,114.0,113.0
0.20055401662049863,112.0,114.0,113.0
0.20110803324099724,113.0,114.0,113.0
0.20166204986149586,113.0,115.0,114.0
0.20221606648199447,113.0,115.0,114.0
0.2027700831024931,114.0,115.0,114.0
0.2033240997229917,114.0,115.0,114.0
0.20387811634349032,114.0,115.0,114.0
0.20443213296398893,114.0,115.0,114.0
0.20498614958448755,114.0,115.0,114.0
0.20554016620498616,114.0,116.0,114.0
0.20609418282548475,115.0,116.0,115.0
0.20664819944598337,115.0,116.0,115.0
0.20720221606648198,115.0,117.0,115.0
0.2077562326869806,115.0,117.0,115.0
0.2083102493074792,115.0,117.0,115.0
0.20886426592797783,115.0,117.0,115.0
0.20941828254847644,115.0,117.0,115.0
0.20997229916897506,116.0,118.0,116.0
0.21052631578947367,116.0,118.0,116.0
0.2110803324099723,116.0,119.0,117.0
0.2116343490304709,116.0,119.0,117.0
0.21218836565096952,117.0,119.0,117.0
0.21274238227146813,117.0,119.0,117.0
0.21329639889196675,117.0,119.0,118.0
0.21385041551246536,117.0,119.0,118.0
0.21440443213296398,117.0,120.0,119.0
0.2149584487534626,117.0,120.0,119.0
0.2155124653739612,118.0,120.0,119.0
0.21606648199445982,118.0,120.0,119.0
0.21662049861495844,119.0,120.0,120.0
0.21717451523545706,119.0,120.0,120.0
0.21772853185595567,119.0,121.0,120.0
0.21828254847645429,119.0,121.0,120.0
0.2188365650969529,119.0,121.0,120.0
0.21939058171745152,119.0,122.0,120.0
0.21994459833795013,120.0,122.0,120.0
0.22049861495844875,120.0,122.0,121.0
0.22105263157894736,120.0,122.0,121.0
0.22160664819944598,120.0,122.0,122.0
0.2221606648199446,120.0,122.0,122.0
0.2227146814404432,120.0,122.0,122.0
0.22326869806094182,121.0,122.0,122.0
0.22382271468144044,121.0,122.0,122.0
0.22437673130193905,121.0,123.0,122.0
0.22493074792243767,121.0,123.0,122.0
0.22548476454293628,121.0,123.0,122.0
0.2260387811634349,122.0,123.0,122.0
0.22659279778393351,122.0,123.0,122.0
0.22714681440443213,122.0,124.0,123.0
0.22770083102493074,122.0,124.0,123.0
0.22825484764542936,122.0,124.0,123.0
0.22880886426592797,122.0,124.0,123.0
0.2293628808864266,122.0,124.0,124.0
0.2299168975069252,122.0,124.0,124.0
0.23047091412742382,122.0,124.0,124.0
0.23102493074792244,122.0,125.0,124.0
0.23157894736842105,123.0,125.0,124.0
0.23213296398891967,123.0,125.0,124.0
0.23268698060941828,123.0,126.0,125.0
0.2332409972299169,123.0,126.0,125.0
0.2337950138504155,123.0,126.0,125.0
0.23434903047091413,124.0,126.0,125.0
0.23490304709141274,124.0,126.0,126.0
0.23545706371191136,124.0,127.0,126.0
0.23601108033240997,124.0,127.0,126.0
0.2365650969529086,125.0,127.0,126.0
0.2371191135734072,125.0,127.0,126.0
0.23767313019390582,125.0,127.0,127.0
0.23822714681440443,125.0,128.0,127.0
0.23878116343490305,125.0,128.0,127.0
0.23933518005540166,125.0,128.0,127.0
0.23988919667590028,126.0,128.0,127.0
0.2404432132963989,126.0,128.0,127.0
0.2409972299168975,126.0,129.0,128.0
0.24155124653739612,126.0,129.0,128.0
0.24210526315789474,126.0,129.0,128.0
0.24265927977839336,126.0,129.0,128.0
0.24321329639889197,127.0,129.0,129.0
0.24376731301939059,127.0,130.0,129.0
0.2443213296398892,127.0,130.0,129.0
0.24487534626038782,127.0,130.0,129.0
0.24542936288088643,127.0,130.0,129.0
0.24598337950138505,127.0,130.0,129.0
0.24653739612188366,128.0,130.0,129.0
0.24709141274238228,128.0,131.0,130.0
0.2476454293628809,128.0,131.0,130.0
0.2481994459833795,128.0,131.0,130.0
0.24875346260387812,129.0,131.0,130.0
0.24930747922437674,129.0,131.0,130.0
0.24986149584487535,129.0,131.0,130.0
0.25041551246537397,129.0,131.0,130.0
0.25096952908587256,129.0,132.0,131.0
0.2515235457063712,130.0,132.0,131.0
0.2520775623268698,130.0,132.0,131.0
0.25263157894736843,130.0,132.0,131.0
0.253185595567867,130.0,132.0,131.0
0.25373961218836566,130.0,132.0,132.0
0.25429362880886425,130.0,132.0,132.0
0.2548476454293629,130.0,132.0,132.0
0.2554016620498615,131.0,133.0,132.0
0.2559556786703601,131.0,133.0,132.0
0.2565096952908587,131.0,133.0,132.0
0.25706371191135735,131.0,133.0,133.0
0.25761772853185594,131.0,133.0,133.0
0.2581717451523546,132.0,134.0,133.0
0.25872576177285317,132.0,134.0,133.0
0.2592797783933518,132.0,134.0,133.0
0.2598337950138504,132.0,134.0,134.0
0.26038781163434904,132.0,135.0,134.0
0.26094182825484763,132.0,135.0,134.0
0.2614958448753463,132.0,135.0,134.0
0.26204986149584486,133.0,136.0,134.0
0.2626038781163435,133.0,136.0,134.0
0.2631578947368421,133.0,136.0,135.0
0.26371191135734073,133.0,136.0,135.0
0.2642659279778393,133.0,136.0,135.0
0.26481994459833796,134.0,137.0,136.0
0.26537396121883655,134.0,137.0,136.0
0.2659279778393352,134.0,138.0,136.0
0.2664819944598338,134.0,138.0,136.0
0.2670360110803324,134.0,139.0,136.0
0.267590027700831,134.0,139.0,137.0
0.26814404432132966,134.0,139.0,137.0
0.26869806094182824,135.0,139.0,137.0
0.2692520775623269,135.0,139.0,137.0
0.2698060941828255,136.0,139.0,138.0
0.2703601108033241,136.0,139.0,138.0
0.2709141274238227,136.0,139.0,138.0
0.27146814404432135,136.0,140.0,139.0
0.27202216066481993,136.0,140.0,139.0
0.2725761772853186,137.0,140.0,139.0
0.27313019390581716,137.0,141.0,139.0
0.2736842105263158,137.0,141.0,139.0
0.2742382271468144,138.0,141.0,139.0
0.27479224376731304,138.0,141.0,139.0
0.2753462603878116,138.0,141.0,139.0
0.27590027700831027,139.0,141.0,140.0
0.27645429362880886,139.0,141.0,140.0
0.2770083102493075,139.0,141.0,140.0
0.2775623268698061,139.0,142.0,141.0
0.27811634349030473,139.0,142.0,141.0
0.2786703601108033,139.0,142.0,141.0
0.27922437673130196,139.0,142.0,141.0
0.27977839335180055,139.0,142.0,141.0
0.2803324099722992,140.0,142.0,141.0
0.2808864265927978,141.0,142.0,141.0
0.2814404432132964,141.0,143.0,141.0
0.281994459833795,141.0,143.0,142.0
0.28254847645429365,141.0,143.0,142.0
0.28310249307479224,141.0,143.0,142.0
0.2836565096952909,142.0,143.0,142.0
0.28421052631578947,142.0,144.0,142.0
0.2847645429362881,142.0,144.0,142.0
0.2853185595567867,142.0,144.0,142.0
0.28587257617728534,142.0,144.0,142.0
0.28642659279778393,142.0,144.0,143.0
0.2869806094182826,142.0,144.0,143.0
0.28753462603878116,143.0,145.0,143.0
0.2880886426592798,143.0,145.0,143.0
0.2886426592797784,143.0,145.0,143.0
0.28919667590027703,144.0,145.0,144.0
0.2897506925207756,144.0,147.0,144.0
0.29030470914127426,144.0,147.0,144.0
0.29085872576177285,144.0,147.0,144.0
0.2914127423822715,144.0,147.0,145.0
0.2919667590027701,144.0,147.0,145.0
0.2925207756232687,145.0,148.0,145.0
0.2930747922437673,145.0,148.0,145.0
0.29362880886426596,145.0,148.0,146.0
0.29418282548476454,145.0,148.0,147.0
0.29473684210526313,146.0,148.0,147.0
0.2952908587257618,147.0,148.0,147.0
0.29584487534626036,147.0,149.0,147.0
0.296398891966759,147.0,149.0,147.0
0.2969529085872576,147.0,149.0,148.0
0.29750692520775623,148.0,149.0,148.0
0.2980609418282548,148.0,149.0,148.0
0.29861495844875346,148.0,149.0,148.0
0.29916897506925205,148.0,149.0,148.0
0.2997229916897507,148.0,150.0,148.0
0.3002770083102493,149.0,150.0,149.0
0.3008310249307479,149.0,150.0,149.0
0.3013850415512465,149.0,150.0,149.0
0.30193905817174516,149.0,150.0,149.0
0.30249307479224374,149.0,150.0,149.0
0.3030470914127424,149.0,150.0,150.0
0.303601108033241,150.0,150.0,150.0
0.3041551246537396,150.0,150.0,150.0
0.3047091412742382,150.0,150.0,150.0
0.30526315789473685,150.0,151.0,150.0
0.30581717451523543,150.0,151.0,150.0
0.3063711911357341,150.0,151.0,150.0
0.30692520775623267,150.0,151.0,150.0
0.3074792243767313,150.0,152.0,150.0
0.3080332409972299,150.0,152.0,150.0
0.30858725761772854,150.0,152.0,150.0
0.3091412742382271,150.0,152.0,151.0
0.30969529085872577,151.0,152.0,151.0
0.31024930747922436,151.0,153.0,151.0
0.310803324099723,151.0,153.0,151.0
0.3113573407202216,151.0,154.0,152.0
0.31191135734072023,151.0,154.0,152.0
0.3124653739612188,152.0,154.0,152.0
0.31301939058171746,152.0,154.0,152.0
0.31357340720221605,152.0,154.0,152.0
0.3141274238227147,152.0,155.0,152.0
0.3146814404432133,152.0,155.0,153.0
0.3152354570637119,153.0,155.0,153.0
0.3157894736842105,153.0,155.0,154.0
0.31634349030470915,153.0,155.0,154.0
0.31689750692520774,154.0,155.0,154.0
0.3174515235457064,154.0,156.0,154.0
0.31800554016620497,154.0,156.0,155.0
0.3185595567867036,154.0,156.0,155.0
0.3191135734072022,155.0,156.0,155.0
0.31966759002770084,155.0,156.0,155.0
0.32022160664819943,155.0,157.0,155.0
0.3207756232686981,155.0,157.0,155.0
0.32132963988919666,155.0,157.0,156.0
0.3218836565096953,155.0,157.0,156.0
0.3224376731301939,156.0,158.0,156.0
0.32299168975069253,156.0,158.0,156.0
0.3235457063711911,156.0,158.0,156.0
0.32409972299168976,156.0,158.0,157.0
0.32465373961218835,156.0,158.0,157.0
0.325207756232687,156.0,159.0,157.0
0.3257617728531856,156.0,159.0,157.0
0.3263157894736842,157.0,159.0,158.0
0.3268698060941828,157.0,159.0,158.0
0.32742382271468146,157.0,159.0,158.0
0.32797783933518004,158.0,160.0,158.0
0.3285318559556787,158.0,160.0,159.0
0.3290858725761773,158.0,160.0,159.0
0.3296398891966759,158.0,160.0,159.0
0.3301939058171745,158.0,160.0,159.0
0.33074792243767315,158.0,161.0,159.0
0.33130193905817173,159.0,161.0,160.0
0.3318559556786704,159.0,161.0,160.0
0.33240997229916897,159.0,161.0,160.0
0.3329639889196676,159.0,162.0,160.0
0.3335180055401662,159.0,162.0,160.0
0.33407202216066484,159.0,162.0,160.0
0.3346260387811634,160.0,162.0,161.0
0.33518005540166207,160.0,162.0,161.0
0.33573407202216066,160.0,162.0,161.0
0.3362880886426593,161.0,162.0,161.0
0.3368421052631579,161.0,163.0,162.0
0.33739612188365653,161.0,163.0,162.0
0.3379501385041551,161.0,164.0,162.0
0.33850415512465376,161.0,164.0,162.0
0.33905817174515235,161.0,164.0,162.0
0.339612188365651,162.0,164.0,162.0
0.3401662049861496,162.0,164.0,162.0
0.3407202216066482,162.0,164.0,163.0
0.3412742382271468,162.0,164.0,163.0
0.34182825484764545,162.0,164.0,164.0
0.34238227146814404,162.0,164.0,164.0
0.3429362880886427,162.0,164.0,164.0
0.34349030470914127,163.0,165.0,164.0
0.3440443213296399,163.0,165.0,164.0
0.3445983379501385,164.0,165.0,164.0
0.34515235457063714,164.0,165.0,164.0
0.34570637119113573,164.0,165.0,165.0
0.3462603878116344,164.0,165.0,165.0
0.34681440443213296,164.0,165.0,165.0
0.3473684210526316,164.0,166.0,165.0
0.3479224376731302,164.0,166.0,165.0
0.34847645429362883,165.0,166.0,165.0
0.3490304709141274,165.0,166.0,166.0
0.34958448753462606,165.0,166.0,166.0
0.35013850415512465,165.0,166.0,166.0
0.3506925207756233,165.0,166.0,166.0
0.3512465373961219,165.0,166.0,166.0
0.3518005540166205,165.0,166.0,166.0
0.3523545706371191,166.0,167.0,166.0
0.35290858725761776,166.0,167.0,166.0
0.35346260387811634,166.0,167.0,166.0
0.35401662049861493,166.0,167.0,167.0
0.3545706371191136,166.0,168.0,167.0
0.35512465373961216,166.0,168.0,167.0
0.3556786703601108,166.0,168.0,168.0
0.3562326869806094,166.0,168.0,168.0
0.35678670360110804,166.0,168.0,168.0
0.3573407202216066,167.0,168.0,168.0
0.35789473684210527,167.0,168.0,168.0
0.35844875346260385,167.0,168.0,168.0
0.3590027700831025,167.0,168.0,168.0
0.3595567867036011,168.0,168.0,168.0
0.3601108033240997,168.0,168.0,168.0
0.3606648199445983,168.0,169.0,168.0
0.36121883656509696,168.0,170.0,169.0
0.36177285318559554,168.0,170.0,169.0
0.3623268698060942,168.0,170.0,169.0
0.3628808864265928,168.0,170.0,169.0
0.3634349030470914,168.0,170.0,170.0
0.36398891966759,169.0,170.0,170.0
0.36454293628808865,170.0,170.0,170.0
0.36509695290858724,170.0,171.0,170.0
0.3656509695290859,170.0,171.0,170.0
0.36620498614958447,170.0,171.0,170.0
0.3667590027700831,171.0,171.0,171.0
0.3673130193905817,171.0,172.0,171.0
0.36786703601108034,171.0,172.0,171.0
0.3684210526315789,171.0,173.0,171.0
0.36897506925207757,172.0,173.0,171.0
0.36952908587257616,172.0,173.0,172.0
0.3700831024930748,172.0,173.0,172.0
0.3706371191135734,172.0,174.0,173.0
0.37119113573407203,173.0,174.0,173.0
0.3717451523545706,173.0,174.0,173.0
0.37229916897506926,173.0,174.0,173.0
0.37285318559556785,173.0,175.0,173.0
0.3734072022160665,174.0,175.0,173.0
0.3739612188365651,174.0,175.0,174.0
0.3745152354570637,174.0,175.0,174.0
0.3750692520775623,175.0,175.0,174.0
0.37562326869806095,175.0,175.0,174.0
0.37617728531855954,175.0,176.0,174.0
0.3767313019390582,175.0,176.0,175.0
0.37728531855955677,175.0,176.0,175.0
0.3778393351800554,175.0,176.0,175.0
0.378393351800554,175.0,176.0,175.0
0.37894736842105264,175.0,178.0,175.0
0.37950138504155123,176.0,178.0,176.0
0.3800554016620499,176.0,178.0,176.0
0.38060941828254846,176.0,179.0,176.0
0.3811634349030471,176.0,179.0,176.0
0.3817174515235457,176.0,179.0,176.0
0.38227146814404434,176.0,179.0,178.0
0.3828254847645429,178.0,179.0,178.0
0.38337950138504157,178.0,180.0,178.0
0.38393351800554015,178.0,180.0,179.0
0.3844875346260388,178.0,181.0,179.0
0.3850415512465374,178.0,181.0,179.0
0.385595567867036,179.0,181.0,179.0
0.3861495844875346,179.0,181.0,179.0
0.38670360110803326,179.0,181.0,180.0
0.38725761772853184,179.0,182.0,180.0
0.3878116343490305,180.0,182.0,181.0
0.3883656509695291,180.0,182.0,181.0
0.3889196675900277,180.0,183.0,181.0
0.3894736842105263,181.0,184.0,181.0
0.39002770083102495,181.0,184.0,181.0
0.39058171745152354,181.0,184.0,182.0
0.3911357340720222,181.0,184.0,182.0
0.39168975069252077,181.0,184.0,182.0
0.3922437673130194,181.0,184.0,183.0
0.392797783933518,181.0,185.0,184.0
0.39335180055401664,182.0,185.0,184.0
0.3939058171745152,182.0,185.0,184.0
0.39445983379501387,182.0,186.0,184.0
0.39501385041551246,182.0,186.0,184.0
0.3955678670360111,184.0,186.0,184.0
0.3961218836565097,184.0,186.0,184.0
0.39667590027700833,184.0,186.0,185.0
0.3972299168975069,184.0,186.0,185.0
0.39778393351800556,184.0,186.0,185.0
0.39833795013850415,184.0,187.0,186.0
0.3988919667590028,184.0,187.0,186.0
0.3994459833795014,184.0,187.0,186.0
0.4,185.0,187.0,186.0
0.4005540166204986,185.0,187.0,186.0
0.40110803324099725,186.0,187.0,186.0
0.40166204986149584,186.0,188.0,186.0
0.4022160664819945,186.0,188.0,187.0
0.40277008310249307,186.0,188.0,187.0
0.4033240997229917,186.0,188.0,187.0
0.4038781163434903,186.0,189.0,187.0
0.40443213296398894,186.0,189.0,187.0
0.40498614958448753,186.0,189.0,187.0
0.4055401662049862,186.0,189.0,188.0
0.40609418282548476,187.0,190.0,188.0
0.4066481994459834,187.0,190.0,188.0
0.407202216066482,187.0,191.0,188.0
0.40775623268698064,188.0,191.0,189.0
0.4083102493074792,188.0,191.0,189.0
0.40886426592797787,188.0,191.0,190.0
0.40941828254847645,188.0,191.0,191.0
0.4099722991689751,188.0,191.0,191.0
0.4105263157894737,188.0,191.0,191.0
0.4110803324099723,188.0,192.0,191.0
0.4116343490304709,188.0,192.0,191.0
0.4121883656509695,188.0,192.0,192.0
0.41274238227146814,189.0,193.0,192.0
0.41329639889196673,189.0,193.0,192.0
0.4138504155124654,190.0,193.0,193.0
0.41440443213296396,191.0,194.0,193.0
0.4149584487534626,191.0,194.0,193.0
0.4155124653739612,191.0,194.0,193.0
0.41606648199445984,191.0,194.0,193.0
0.4166204986149584,191.0,196.0,194.0
0.41717451523545707,191.0,196.0,194.0
0.41772853185595565,192.0,196.0,196.0
0.4182825484764543,192.0,197.0,196.0
0.4188365650969529,192.0,197.0,197.0
0.4193905817174515,192.0,197.0,197.0
0.4199445983379501,192.0,197.0,197.0
0.42049861495844876,192.0,198.0,197.0
0.42105263157894735,192.0,198.0,198.0
0.421606648199446,193.0,198.0,198.0
0.4221606648199446,193.0,198.0,198.0
0.4227146814404432,194.0,198.0,198.0
0.4232686980609418,196.0,198.0,198.0
0.42382271468144045,196.0,199.0,198.0
0.42437673130193904,196.0,199.0,199.0
0.4249307479224377,196.0,200.0,199.0
0.42548476454293627,197.0,200.0,200.0
0.4260387811634349,198.0,200.0,200.0
0.4265927977839335,198.0,200.0,200.0
0.42714681440443214,198.0,200.0,200.0
0.4277008310249307,198.0,201.0,201.0
0.42825484764542937,198.0,201.0,201.0
0.42880886426592796,198.0,201.0,201.0
0.4293628808864266,199.0,201.0,201.0
0.4299168975069252,199.0,201.0,203.0
0.43047091412742383,200.0,203.0,203.0
0.4310249307479224,200.0,203.0,203.0
0.43157894736842106,200.0,203.0,203.0
0.43213296398891965,201.0,203.0,203.0
0.4326869806094183,201.0,203.0,203.0
0.4332409972299169,201.0,204.0,204.0
0.4337950138504155,202.0,204.0,204.0
0.4343490304709141,203.0,204.0,204.0
0.43490304709141275,203.0,204.0,204.0
0.43545706371191134,203.0,204.0,204.0
0.43601108033241,203.0,205.0,205.0
0.43656509695290857,203.0,205.0,205.0
0.4371191135734072,204.0,206.0,206.0
0.4376731301939058,204.0,206.0,206.0
0.43822714681440444,204.0,207.0,206.0
0.43878116343490303,204.0,207.0,206.0
0.4393351800554017,205.0,207.0,207.0
0.43988919667590026,205.0,208.0,207.0
0.4404432132963989,206.0,208.0,208.0
0.4409972299168975,206.0,208.0,208.0
0.44155124653739614,206.0,208.0,208.0
0.4421052631578947,206.0,209.0,209.0
0.44265927977839337,207.0,209.0,209.0
0.44321329639889195,207.0,209.0,209.0
0.4437673130193906,208.0,210.0,210.0
0.4443213296398892,208.0,210.0,210.0
0.4448753462603878,208.0,210.0,210.0
0.4454293628808864,208.0,211.0,211.0
0.44598337950138506,209.0,211.0,211.0
0.44653739612188365,209.0,211.0,211.0
0.4470914127423823,209.0,211.0,211.0
0.4476454293628809,209.0,211.0,211.0
0.4481994459833795,210.0,211.0,211.0
0.4487534626038781,210.0,213.0,211.0
0.44930747922437675,210.0,213.0,213.0
0.44986149584487534,210.0,214.0,214.0
0.450415512465374,211.0,215.0,214.0
0.45096952908587257,211.0,215.0,215.0
0.4515235457063712,211.0,215.0,215.0
0.4520775623268698,211.0,215.0,215.0
0.45263157894736844,212.0,216.0,215.0
0.45318559556786703,212.0,216.0,216.0
0.45373961218836567,213.0,217.0,216.0
0.45429362880886426,213.0,217.0,217.0
0.4548476454293629,214.0,217.0,217.0
0.4554016620498615,214.0,218.0,218.0
0.45595567867036013,214.0,218.0,218.0
0.4565096952908587,215.0,218.0,218.0
0.45706371191135736,215.0,218.0,218.0
0.45761772853185595,215.0,219.0,219.0
0.4581717451523546,216.0,219.0,219.0
0.4587257617728532,216.0,219.0,219.0
0.4592797783933518,217.0,219.0,219.0
0.4598337950138504,217.0,220.0,219.0
0.46038781163434905,218.0,220.0,220.0
0.46094182825484764,218.0,221.0,220.0
0.4614958448753463,218.0,221.0,221.0
0.46204986149584487,218.0,221.0,221.0
0.4626038781163435,218.0,222.0,221.0
0.4631578947368421,218.0,222.0,222.0
0.46371191135734074,218.0,222.0,222.0
0.46426592797783933,219.0,223.0,222.0
0.464819944598338,219.0,223.0,222.0
0.46537396121883656,219.0,224.0,223.0
0.4659279778393352,219.0,224.0,223.0
0.4664819944598338,219.0,224.0,223.0
0.46703601108033244,220.0,224.0,223.0
0.467590027700831,220.0,225.0,224.0
0.46814404432132967,221.0,225.0,224.0
0.46869806094182825,221.0,226.0,224.0
0.4692520775623269,221.0,226.0,224.0
0.4698060941828255,222.0,226.0,225.0
0.4703601108033241,222.0,226.0,226.0
0.4709141274238227,223.0,226.0,226.0
0.4714681440443213,223.0,227.0,226.0
0.47202216066481995,223.0,227.0,227.0
0.47257617728531853,226.0,228.0,228.0
0.4731301939058172,226.0,229.0,228.0
0.47368421052631576,227.0,229.0,229.0
0.4742382271468144,228.0,229.0,229.0
0.474792243767313,228.0,230.0,229.0
0.47534626038781164,228.0,230.0,229.0
0.4759002770083102,228.0,231.0,230.0
0.47645429362880887,229.0,232.0,230.0
0.47700831024930745,229.0,232.0,231.0
0.4775623268698061,229.0,234.0,232.0
0.4781163434903047,230.0,234.0,232.0
0.47867036011080333,230.0,234.0,232.0
0.4792243767313019,230.0,235.0,232.0
0.47977839335180056,230.0,236.0,235.0
0.48033240997229915,231.0,237.0,235.0
0.4808864265927978,231.0,237.0,237.0
0.4814404432132964,231.0,237.0,237.0
0.481994459833795,231.0,238.0,237.0
0.4825484764542936,232.0,238.0,238.0
0.48310249307479225,233.0,239.0,238.0
0.48365650969529084,234.0,239.0,239.0
0.4842105263157895,237.0,240.0,239.0
0.48476454293628807,237.0,240.0,240.0
0.4853185595567867,237.0,241.0,240.0
0.4858725761772853,237.0,241.0,240.0
0.48642659279778394,237.0,241.0,240.0
0.48698060941828253,238.0,241.0,241.0
0.48753462603878117,239.0,241.0,241.0
0.48808864265927976,239.0,242.0,241.0
0.4886426592797784,240.0,242.0,241.0
0.489196675900277,241.0,242.0,242.0
0.48975069252077563,241.0,242.0,242.0
0.4903047091412742,241.0,243.0,242.0
0.49085872576177286,241.0,243.0,242.0
0.49141274238227145,241.0,244.0,242.0
0.4919667590027701,242.0,245.0,243.0
0.4925207756232687,242.0,245.0,243.0
0.4930747922437673,242.0,246.0,244.0
0.4936288088642659,242.0,246.0,245.0
0.49418282548476455,243.0,248.0,246.0
0.49473684210526314,243.0,248.0,246.0
0.4952908587257618,244.0,249.0,246.0
0.49584487534626037,245.0,249.0,247.0
0.496398891966759,245.0,249.0,249.0
0.4969529085872576,246.0,249.0,249.0
0.49750692520775625,246.0,250.0,249.0
0.49806094182825483,246.0,250.0,249.0
0.4986149584487535,248.0,250.0,249.0
0.49916897506925206,248.0,250.0,249.0
0.4997229916897507,248.0,250.0,250.0
0.5002770083102493,248.0,251.0,250.0
0.5008310249307479,249.0,251.0,250.0
0.5013850415512465,249.0,252.0,250.0
0.5019390581717451,249.0,252.0,250.0
0.5024930747922438,250.0,252.0,250.0
0.5030470914127424,250.0,253.0,251.0
0.503601108033241,250.0,253.0,251.0
0.5041551246537396,250.0,253.0,252.0
0.5047091412742383,250.0,254.0,252.0
0.5052631578947369,250.0,254.0,253.0
0.5058171745152354,251.0,254.0,253.0
0.506371191135734,251.0,254.0,253.0
0.5069252077562327,252.0,255.0,253.0
0.5074792243767313,252.0,256.0,253.0
0.5080332409972299,253.0,256.0,254.0
0.5085872576177285,253.0,256.0,254.0
0.5091412742382272,253.0,257.0,254.0
0.5096952908587258,254.0,257.0,254.0
0.5102493074792244,255.0,257.0,255.0
0.510803324099723,255.0,257.0,255.0
0.5113573407202217,256.0,257.0,256.0
0.5119113573407202,256.0,257.0,256.0
0.5124653739612188,256.0,257.0,257.0
0.5130193905817174,256.0,257.0,257.0
0.5135734072022161,257.0,258.0,257.0
0.5141274238227147,257.0,259.0,257.0
0.5146814404432133,257.0,260.0,257.0
0.5152354570637119,257.0,260.0,257.0
0.5157894736842106,257.0,260.0,257.0
0.5163434903047092,257.0,260.0,258.0
0.5168975069252078,257.0,262.0,258.0
0.5174515235457063,257.0,263.0,259.0
0.518005540166205,258.0,263.0,260.0
0.5185595567867036,259.0,265.0,260.0
0.5191135734072022,260.0,265.0,262.0
0.5196675900277008,260.0,265.0,263.0
0.5202216066481995,262.0,265.0,265.0
0.5207756232686981,263.0,266.0,265.0
0.5213296398891967,264.0,266.0,265.0
0.5218836565096953,265.0,266.0,266.0
0.522437673130194,265.0,267.0,266.0
0.5229916897506925,265.0,268.0,266.0
0.5235457063711911,265.0,268.0,267.0
0.5240997229916897,265.0,269.0,268.0
0.5246537396121884,266.0,269.0,268.0
0.525207756232687,266.0,269.0,268.0
0.5257617728531856,267.0,269.0,268.0
0.5263157894736842,267.0,269.0,269.0
0.5268698060941829,268.0,270.0,269.0
0.5274238227146815,268.0,270.0,269.0
0.52797783933518,269.0,272.0,269.0
0.5285318559556786,269.0,273.0,270.0
0.5290858725761773,269.0,274.0,270.0
0.5296398891966759,269.0,274.0,270.0
0.5301939058171745,270.0,275.0,273.0
0.5307479224376731,270.0,275.0,274.0
0.5313019390581717,270.0,275.0,274.0
0.5318559556786704,271.0,275.0,275.0
0.532409972299169,271.0,276.0,275.0
0.5329639889196676,272.0,276.0,275.0
0.5335180055401662,272.0,277.0,275.0
0.5340720221606648,273.0,278.0,275.0
0.5346260387811634,273.0,278.0,276.0
0.535180055401662,274.0,279.0,276.0
0.5357340720221606,274.0,279.0,277.0
0.5362880886426593,275.0,279.0,278.0
0.5368421052631579,275.0,279.0,279.0
0.5373961218836565,275.0,280.0,279.0
0.5379501385041551,275.0,280.0,279.0
0.5385041551246538,276.0,280.0,279.0
0.5390581717451524,276.0,281.0,279.0
0.539612188365651,277.0,281.0,280.0
0.5401662049861495,278.0,282.0,280.0
0.5407202216066482,278.0,283.0,280.0
0.5412742382271468,279.0,284.0,281.0
0.5418282548476454,279.0,285.0,281.0
0.542382271468144,279.0,285.0,282.0
0.5429362880886427,280.0,285.0,284.0
0.5434903047091413,280.0,286.0,284.0
0.5440443213296399,280.0,286.0,285.0
0.5445983379501385,280.0,287.0,285.0
0.5451523545706372,281.0,288.0,286.0
0.5457063711911357,281.0,289.0,287.0
0.5462603878116343,282.0,290.0,288.0
0.5468144044321329,284.0,290.0,288.0
0.5473684210526316,285.0,290.0,288.0
0.5479224376731302,286.0,290.0,290.0
0.5484764542936288,286.0,292.0,290.0
0.5490304709141274,287.0,293.0,290.0
0.5495844875346261,288.0,294.0,292.0
0.5501385041551247,289.0,294.0,292.0
0.5506925207756233,289.0,295.0,293.0
0.5512465373961218,291.0,295.0,294.0
0.5518005540166205,292.0,296.0,295.0
0.5523545706371191,292.0,296.0,295.0
0.5529085872576177,292.0,297.0,295.0
0.5534626038781163,293.0,297.0,296.0
0.554016620498615,294.0,298.0,296.0
0.5545706371191136,294.0,298.0,297.0
0.5551246537396122,295.0,299.0,297.0
0.5556786703601108,295.0,299.0,298.0
0.5562326869806095,296.0,299.0,301.0
0.556786703601108,296.0,300.0,301.0
0.5573407202216066,297.0,301.0,303.0
0.5578947368421052,298.0,301.0,303.0
0.5584487534626039,298.0,302.0,303.0
0.5590027700831025,300.0,303.0,303.0
0.5595567867036011,301.0,303.0,305.0
0.5601108033240997,301.0,303.0,305.0
0.5606648199445984,301.0,304.0,305.0
0.561218836565097,303.0,305.0,305.0
0.5617728531855956,303.0,307.0,305.0
0.5623268698060941,303.0,308.0,306.0
0.5628808864265928,304.0,308.0,307.0
0.5634349030470914,305.0,308.0,307.0
0.56398891966759,307.0,309.0,308.0
0.5645429362880886,307.0,310.0,308.0
0.5650969529085873,308.0,310.0,309.0
0.5656509695290859,308.0,310.0,310.0
0.5662049861495845,309.0,311.0,310.0
0.5667590027700831,309.0,311.0,310.0
0.5673130193905818,309.0,311.0,311.0
0.5678670360110804,310.0,313.0,311.0
0.5684210526315789,310.0,313.0,311.0
0.5689750692520775,310.0,313.0,311.0
0.5695290858725762,311.0,313.0,313.0
0.5700831024930748,311.0,314.0,313.0
0.5706371191135734,311.0,314.0,314.0
0.571191135734072,312.0,315.0,314.0
0.5717451523545707,313.0,316.0,315.0
0.5722991689750693,313.0,317.0,316.0
0.5728531855955679,314.0,318.0,317.0
0.5734072022160664,314.0,319.0,319.0
0.5739612188365651,315.0,319.0,319.0
0.5745152354570637,315.0,320.0,319.0
0.5750692520775623,316.0,321.0,320.0
0.5756232686980609,317.0,321.0,320.0
0.5761772853185596,317.0,321.0,320.0
0.5767313019390582,319.0,324.0,321.0
0.5772853185595568,320.0,324.0,321.0
0.5778393351800554,321.0,324.0,324.0
0.5783933518005541,321.0,324.0,324.0
0.5789473684210527,321.0,324.0,324.0
0.5795013850415512,322.0,326.0,324.0
0.5800554016620498,322.0,326.0,324.0
0.5806094182825485,324.0,326.0,326.0
0.5811634349030471,324.0,328.0,326.0
0.5817174515235457,324.0,328.0,326.0
0.5822714681440443,324.0,331.0,326.0
0.582825484764543,326.0,332.0,328.0
0.5833795013850416,326.0,334.0,328.0
0.5839335180055402,326.0,334.0,331.0
0.5844875346260388,328.0,334.0,332.0
0.5850415512465375,328.0,335.0,333.0
0.585595567867036,329.0,335.0,334.0
0.5861495844875346,331.0,335.0,334.0
0.5867036011080332,332.0,336.0,335.0
0.5872576177285319,334.0,337.0,335.0
0.5878116343490305,334.0,337.0,335.0
0.5883656509695291,335.0,337.0,336.0
0.5889196675900277,335.0,338.0,337.0
0.5894736842105263,336.0,339.0,337.0
0.590027700831025,336.0,339.0,337.0
0.5905817174515235,336.0,342.0,338.0
0.5911357340720221,337.0,342.0,338.0
0.5916897506925207,337.0,343.0,339.0
0.5922437673130194,338.0,344.0,339.0
0.592797783933518,338.0,344.0,342.0
0.5933518005540166,338.0,346.0,343.0
0.5939058171745152,339.0,347.0,344.0
0.5944598337950139,339.0,349.0,344.0
0.5950138504155125,339.0,350.0,344.0
0.5955678670360111,340.0,350.0,344.0
0.5961218836565096,340.0,350.0,346.0
0.5966759002770083,342.0,350.0,349.0
0.5972299168975069,343.0,351.0,349.0
0.5977839335180055,344.0,351.0,350.0
0.5983379501385041,344.0,351.0,351.0
0.5988919667590028,345.0,352.0,352.0
0.5994459833795014,345.0,353.0,352.0
0.6,346.0,353.0,353.0
0.6005540166204986,349.0,354.0,353.0
0.6011080332409973,350.0,354.0,353.0
0.6016620498614959,351.0,355.0,354.0
0.6022160664819944,352.0,355.0,354.0
0.602770083102493,353.0,357.0,355.0
0.6033240997229917,354.0,357.0,355.0
0.6038781163434903,354.0,358.0,357.0
0.6044321329639889,354.0,359.0,357.0
0.6049861495844875,354.0,359.0,357.0
0.6055401662049862,355.0,359.0,358.0
0.6060941828254848,355.0,360.0,359.0
0.6066481994459834,356.0,360.0,359.0
0.607202216066482,357.0,361.0,360.0
0.6077562326869806,357.0,361.0,360.0
0.6083102493074792,358.0,362.0,360.0
0.6088642659279778,358.0,363.0,361.0
0.6094182825484764,359.0,364.0,362.0
0.6099722991689751,359.0,364.0,362.0
0.6105263157894737,361.0,364.0,364.0
0.6110803324099723,361.0,365.0,364.0
0.6116343490304709,362.0,366.0,364.0
0.6121883656509696,364.0,367.0,365.0
0.6127423822714682,364.0,368.0,366.0
0.6132963988919667,364.0,370.0,367.0
0.6138504155124653,364.0,370.0,368.0
0.614404432132964,365.0,370.0,369.0
0.6149584487534626,366.0,372.0,369.0
0.6155124653739612,368.0,374.0,370.0
0.6160664819944598,370.0,376.0,370.0
0.6166204986149585,370.0,377.0,371.0
0.6171745152354571,371.0,378.0,372.0
0.6177285318559557,372.0,379.0,374.0
0.6182825484764543,374.0,380.0,376.0
0.618836565096953,374.0,382.0,376.0
0.6193905817174515,376.0,382.0,377.0
0.6199445983379501,376.0,382.0,379.0
0.6204986149584487,376.0,385.0,380.0
0.6210526315789474,377.0,386.0,382.0
0.621606648199446,379.0,387.0,382.0
0.6221606648199446,380.0,389.0,382.0
0.6227146814404432,380.0,390.0,384.0
0.6232686980609419,380.0,391.0,385.0
0.6238227146814405,382.0,391.0,386.0
0.624376731301939,384.0,393.0,387.0
0.6249307479224376,385.0,393.0,389.0
0.6254847645429363,386.0,394.0,389.0
0.6260387811634349,387.0,395.0,390.0
0.6265927977839335,389.0,395.0,391.0
0.6271468144044321,390.0,399.0,393.0
0.6277008310249308,391.0,401.0,393.0
0.6282548476454294,393.0,401.0,395.0
0.628808864265928,393.0,401.0,395.0
0.6293628808864266,395.0,402.0,398.0
0.6299168975069253,395.0,403.0,399.0
0.6304709141274238,398.0,407.0,401.0
0.6310249307479224,398.0,407.0,401.0
0.631578947368421,399.0,408.0,401.0
0.6321329639889197,401.0,409.0,402.0
0.6326869806094183,401.0,410.0,403.0
0.6332409972299169,401.0,410.0,403.0
0.6337950138504155,401.0,411.0,407.0
0.6343490304709142,402.0,411.0,407.0
0.6349030470914128,402.0,413.0,408.0
0.6354570637119114,407.0,413.0,409.0
0.6360110803324099,408.0,416.0,410.0
0.6365650969529086,410.0,418.0,410.0
0.6371191135734072,410.0,419.0,411.0
0.6376731301939058,411.0,420.0,411.0
0.6382271468144044,411.0,421.0,413.0
0.6387811634349031,413.0,421.0,418.0
0.6393351800554017,414.0,422.0,419.0
0.6398891966759003,415.0,422.0,420.0
0.6404432132963989,418.0,423.0,421.0
0.6409972299168976,418.0,425.0,422.0
0.6415512465373961,419.0,429.0,422.0
0.6421052631578947,420.0,432.0,422.0
0.6426592797783933,421.0,434.0,422.0
0.643213296398892,421.0,435.0,423.0
0.6437673130193906,422.0,436.0,424.0
0.6443213296398892,422.0,436.0,425.0
0.6448753462603878,422.0,436.0,430.0
0.6454293628808865,425.0,436.0,434.0
0.6459833795013851,434.0,437.0,435.0
0.6465373961218837,434.0,438.0,436.0
0.6470914127423822,435.0,438.0,436.0
0.6476454293628808,435.0,438.0,436.0
0.6481994459833795,436.0,439.0,437.0
0.6487534626038781,436.0,446.0,437.0
0.6493074792243767,436.0,449.0,438.0
0.6498614958448753,437.0,449.0,438.0
0.650415512465374,437.0,449.0,438.0
0.6509695290858726,437.0,451.0,439.0
0.6515235457063712,438.0,451.0,448.0
0.6520775623268698,438.0,452.0,449.0
0.6526315789473685,439.0,452.0,449.0
0.653185595567867,440.0,452.0,449.0
0.6537396121883656,441.0,454.0,449.0
0.6542936288088642,442.0,454.0,451.0
0.6548476454293629,449.0,455.0,452.0
0.6554016620498615,449.0,455.0,452.0
0.6559556786703601,449.0,456.0,454.0
0.6565096952908587,450.0,456.0,454.0
0.6570637119113574,451.0,460.0,455.0
0.657617728531856,452.0,466.0,456.0
0.6581717451523545,454.0,466.0,456.0
0.6587257617728531,454.0,471.0,457.0
0.6592797783933518,455.0,472.0,461.0
0.6598337950138504,455.0,476.0,463.0
0.660387811634349,456.0,478.0,465.0
0.6609418282548476,456.0,483.0,466.0
0.6614958448753463,457.0,486.0,466.0
0.6620498614958449,459.0,488.0,466.0
0.6626038781163435,459.0,488.0,471.0
0.6631578947368421,460.0,488.0,472.0
0.6637119113573408,466.0,489.0,476.0
0.6642659279778393,466.0,489.0,478.0
0.6648199445983379,472.0,490.0,483.0
0.6653739612188365,476.0,495.0,486.0
0.6659279778393352,477.0,498.0,488.0
0.6664819944598338,478.0,498.0,488.0
0.6670360110803324,479.0,499.0,489.0
0.667590027700831,483.0,504.0,489.0
0.6681440443213297,486.0,505.0,490.0
0.6686980609418283,486.0,508.0,495.0
0.6692520775623269,488.0,509.0,498.0
0.6698060941828254,488.0,510.0,498.0
0.6703601108033241,490.0,510.0,499.0
0.6709141274238227,495.0,510.0,504.0
0.6714681440443213,498.0,513.0,505.0
0.6720221606648199,499.0,513.0,508.0
0.6725761772853186,500.0,513.0,509.0
0.6731301939058172,504.0,515.0,510.0
0.6736842105263158,505.0,519.0,510.0
0.6742382271468144,508.0,522.0,510.0
0.6747922437673131,509.0,523.0,513.0
0.6753462603878116,510.0,523.0,513.0
0.6759002770083102,510.0,525.0,513.0
0.6764542936288088,510.0,525.0,514.0
0.6770083102493075,513.0,526.0,515.0
0.6775623268698061,513.0,527.0,516.0
0.6781163434903047,515.0,530.0,519.0
0.6786703601108033,519.0,532.0,522.0
0.679224376731302,522.0,540.0,523.0
0.6797783933518006,523.0,540.0,523.0
0.6803324099722992,523.0,548.0,525.0
0.6808864265927977,525.0,548.0,525.0
0.6814404432132964,525.0,548.0,526.0
0.681994459833795,526.0,549.0,527.0
0.6825484764542936,527.0,557.0,540.0
0.6831024930747922,531.0,562.0,540.0
0.6836565096952909,538.0,563.0,548.0
0.6842105263157895,540.0,574.0,548.0
0.6847645429362881,540.0,576.0,549.0
0.6853185595567867,540.0,577.0,556.0
0.6858725761772854,543.0,578.0,557.0
0.686426592797784,543.0,582.0,557.0
0.6869806094182825,548.0,583.0,562.0
0.6875346260387811,548.0,589.0,570.0
0.6880886426592798,549.0,595.0,576.0
0.6886426592797784,557.0,595.0,578.0
0.689196675900277,557.0,597.0,582.0
0.6897506925207756,562.0,598.0,583.0
0.6903047091412743,576.0,609.0,592.0
0.6908587257617729,578.0,619.0,595.0
0.6914127423822715,582.0,619.0,595.0
0.69196675900277,583.0,619.0,595.0
0.6925207756232687,589.0,629.0,595.0
0.6930747922437673,595.0,630.0,597.0
0.6936288088642659,595.0,631.0,598.0
0.6941828254847645,597.0,637.0,609.0
0.6947368421052632,598.0,638.0,617.0
0.6952908587257618,599.0,646.0,619.0
0.6958448753462604,609.0,648.0,619.0
0.696398891966759,619.0,649.0,619.0
0.6969529085872577,619.0,654.0,630.0
0.6975069252077563,619.0,656.0,631.0
0.6980609418282548,623.0,657.0,637.0
0.6986149584487534,630.0,660.0,638.0
0.6991689750692521,631.0,665.0,639.0
0.6997229916897507,632.0,667.0,644.0
0.7002770083102493,636.0,669.0,646.0
0.7008310249307479,637.0,670.0,649.0
0.7013850415512466,638.0,672.0,657.0
0.7019390581717452,642.0,673.0,660.0
0.7024930747922438,646.0,683.0,665.0
0.7030470914127424,649.0,684.0,667.0
0.703601108033241,657.0,704.0,670.0
0.7041551246537396,660.0,706.0,672.0
0.7047091412742382,665.0,713.0,674.0
0.7052631578947368,667.0,714.0,683.0
0.7058171745152355,670.0,721.0,690.0
0.7063711911357341,672.0,729.0,704.0
0.7069252077562327,683.0,736.0,706.0
0.7074792243767313,704.0,740.0,709.0
0.7080332409972299,706.0,741.0,713.0
0.7085872576177286,708.0,743.0,714.0
0.7091412742382271,713.0,743.0,714.0
0.7096952908587257,714.0,753.0,721.0
0.7102493074792243,721.0,753.0,729.0
0.710803324099723,729.0,762.0,736.0
0.7113573407202216,736.0,763.0,740.0
0.7119113573407202,740.0,763.0,741.0
0.7124653739612188,741.0,765.0,743.0
0.7130193905817175,743.0,768.0,743.0
0.7135734072022161,743.0,769.0,753.0
0.7141274238227147,753.0,773.0,753.0
0.7146814404432132,753.0,774.0,762.0
0.7152354570637119,762.0,781.0,763.0
0.7157894736842105,763.0,781.0,763.0
0.7163434903047091,763.0,783.0,765.0
0.7168975069252077,765.0,783.0,768.0
0.7174515235457064,768.0,783.0,769.0
0.718005540166205,769.0,787.0,773.0
0.7185595567867036,773.0,788.0,774.0
0.7191135734072022,774.0,792.0,781.0
0.7196675900277009,781.0,810.0,783.0
0.7202216066481995,783.0,813.0,783.0
0.720775623268698,783.0,826.0,783.0
0.7213296398891966,783.0,828.0,787.0
0.7218836565096953,787.0,829.0,788.0
0.7224376731301939,788.0,830.0,792.0
0.7229916897506925,792.0,835.0,813.0
0.7235457063711911,802.0,844.0,826.0
0.7240997229916898,813.0,847.0,828.0
0.7246537396121884,826.0,858.0,829.0
0.725207756232687,828.0,864.0,830.0
0.7257617728531855,829.0,865.0,835.0
0.7263157894736842,830.0,875.0,844.0
0.7268698060941828,835.0,875.0,847.0
0.7274238227146814,840.0,884.0,858.0
0.72797783933518,843.0,885.0,865.0
0.7285318559556787,845.0,885.0,875.0
0.7290858725761773,847.0,888.0,875.0
0.7296398891966759,858.0,890.0,880.0
0.7301939058171745,865.0,893.0,881.0
0.7307479224376732,875.0,896.0,884.0
0.7313019390581718,875.0,898.0,885.0
0.7318559556786703,884.0,898.0,885.0
0.7324099722991689,885.0,911.0,890.0
0.7329639889196676,885.0,925.0,893.0
0.7335180055401662,888.0,927.0,896.0
0.7340720221606648,890.0,927.0,898.0
0.7346260387811634,893.0,930.0,898.0
0.7351800554016621,896.0,930.0,900.0
0.7357340720221607,898.0,932.0,924.0
0.7362880886426593,898.0,954.0,925.0
0.7368421052631579,911.0,979.0,927.0
0.7373961218836566,925.0,979.0,930.0
0.7379501385041551,927.0,999.0,932.0
0.7385041551246537,930.0,1014.0,954.0
0.7390581717451523,932.0,1022.0,979.0
0.739612188365651,954.0,1048.0,979.0
0.7401662049861496,954.0,1050.0,999.0
0.7407202216066482,979.0,1082.0,1014.0
0.7412742382271468,979.0,1093.0,1048.0
0.7418282548476455,999.0,1098.0,1050.0
0.7423822714681441,1014.0,1122.0,1093.0
0.7429362880886426,1022.0,1141.0,1094.0
0.7434903047091412,1048.0,1165.0,1098.0
0.7440443213296399,1050.0,1180.0,1122.0
0.7445983379501385,1093.0,1207.0,1141.0
0.7451523545706371,1098.0,1262.0,1150.0
0.7457063711911357,1122.0,1312.0,1165.0
0.7462603878116344,1141.0,1314.0,1207.0
0.746814404432133,1150.0,1367.0,1268.0
0.7473684210526316,1155.0,1416.0,1312.0
0.7479224376731302,1165.0,10000.0,1314.0
0.7484764542936289,1207.0,10000.0,1385.0
0.7490304709141274,1218.0,10000.0,1416.0
0.749584487534626,1262.0,10000.0,10000.0
0.7501385041551246,1312.0,10000.0,10000.0
0.7506925207756233,1314.0,10000.0,10000.0
0.7512465373961219,1367.0,10000.0,10000.0
0.7518005540166205,10000.0,10000.0,10000.0
0.7523545706371191,10000.0,10000.0,10000.0
0.7529085872576178,10000.0,10000.0,10000.0
0.7534626038781164,10000.0,10000.0,10000.0
0.754016620498615,10000.0,10000.0,10000.0
0.7545706371191135,10000.0,10000.0,10000.0
0.7551246537396122,10000.0,10000.0,10000.0
0.7556786703601108,10000.0,10000.0,10000.0
0.7562326869806094,10000.0,10000.0,10000.0
0.756786703601108,10000.0,10000.0,10000.0
0.7573407202216067,10000.0,10000.0,10000.0
0.7578947368421053,10000.0,10000.0,10000.0
0.7584487534626039,10000.0,10000.0,10000.0
0.7590027700831025,10000.0,10000.0,10000.0
0.7595567867036012,10000.0,10000.0,10000.0
0.7601108033240997,10000.0,10000.0,10000.0
0.7606648199445983,10000.0,10000.0,10000.0
0.7612188365650969,10000.0,10000.0,10000.0
0.7617728531855956,10000.0,10000.0,10000.0
0.7623268698060942,10000.0,10000.0,10000.0
0.7628808864265928,10000.0,10000.0,10000.0
0.7634349030470914,10000.0,10000.0,10000.0
0.7639889196675901,10000.0,10000.0,10000.0
0.7645429362880887,10000.0,10000.0,10000.0
0.7650969529085873,10000.0,10000.0,10000.0
0.7656509695290858,10000.0,10000.0,10000.0
0.7662049861495844,10000.0,10000.0,10000.0
0.7667590027700831,10000.0,10000.0,10000.0
0.7673130193905817,10000.0,10000.0,10000.0
0.7678670360110803,10000.0,10000.0,10000.0
0.7684210526315789,10000.0,10000.0,10000.0
0.7689750692520776,10000.0,10000.0,10000.0
0.7695290858725762,10000.0,10000.0,10000.0
0.7700831024930748,10000.0,10000.0,10000.0
0.7706371191135734,10000.0,10000.0,10000.0
0.771191135734072,10000.0,10000.0,10000.0
0.7717451523545706,10000.0,10000.0,10000.0
0.7722991689750692,10000.0,10000.0,10000.0
0.7728531855955678,10000.0,10000.0,10000.0
0.7734072022160665,10000.0,10000.0,10000.0
0.7739612188365651,10000.0,10000.0,10000.0
0.7745152354570637,10000.0,10000.0,10000.0
0.7750692520775623,10000.0,10000.0,10000.0
0.775623268698061,10000.0,10000.0,10000.0
0.7761772853185596,10000.0,10000.0,10000.0
0.7767313019390581,10000.0,10000.0,10000.0
0.7772853185595567,10000.0,10000.0,10000.0
0.7778393351800554,10000.0,10000.0,10000.0
0.778393351800554,10000.0,10000.0,10000.0
0.7789473684210526,10000.0,10000.0,10000.0
0.7795013850415512,10000.0,10000.0,10000.0
0.7800554016620499,10000.0,10000.0,10000.0
0.7806094182825485,10000.0,10000.0,10000.0
0.7811634349030471,10000.0,10000.0,10000.0
0.7817174515235457,10000.0,10000.0,10000.0
0.7822714681440444,10000.0,10000.0,10000.0
0.782825484764543,10000.0,10000.0,10000.0
0.7833795013850415,10000.0,10000.0,10000.0
0.7839335180055401,10000.0,10000.0,10000.0
0.7844875346260388,10000.0,10000.0,10000.0
0.7850415512465374,10000.0,10000.0,10000.0
0.785595567867036,10000.0,10000.0,10000.0
0.7861495844875346,10000.0,10000.0,10000.0
0.7867036011080333,10000.0,10000.0,10000.0
0.7872576177285319,10000.0,10000.0,10000.0
0.7878116343490305,10000.0,10000.0,10000.0
0.788365650969529,10000.0,10000.0,10000.0
0.7889196675900277,10000.0,10000.0,10000.0
0.7894736842105263,10000.0,10000.0,10000.0
0.7900277008310249,10000.0,10000.0,10000.0
0.7905817174515235,10000.0,10000.0,10000.0
0.7911357340720222,10000.0,10000.0,10000.0
0.7916897506925208,10000.0,10000.0,10000.0
0.7922437673130194,10000.0,10000.0,10000.0
0.792797783933518,10000.0,10000.0,10000.0
0.7933518005540167,10000.0,10000.0,10000.0
0.7939058171745152,10000.0,10000.0,10000.0
0.7944598337950138,10000.0,10000.0,10000.0
0.7950138504155124,10000.0,10000.0,10000.0
0.7955678670360111,10000.0,10000.0,10000.0
0.7961218836565097,10000.0,10000.0,10000.0
0.7966759002770083,10000.0,10000.0,10000.0
0.7972299168975069,10000.0,10000.0,10000.0
0.7977839335180056,10000.0,10000.0,10000.0
0.7983379501385042,10000.0,10000.0,10000.0
0.7988919667590028,10000.0,10000.0,10000.0
0.7994459833795013,10000.0,10000.0,10000.0
0.8,10000.0,10000.0,10000.0
0.8005540166204986,10000.0,10000.0,10000.0
0.8011080332409972,10000.0,10000.0,10000.0
0.8016620498614958,10000.0,10000.0,10000.0
0.8022160664819945,10000.0,10000.0,10000.0
0.8027700831024931,10000.0,10000.0,10000.0
0.8033240997229917,10000.0,10000.0,10000.0
0.8038781163434903,10000.0,10000.0,10000.0
0.804432132963989,10000.0,10000.0,10000.0
0.8049861495844876,10000.0,10000.0,10000.0
0.8055401662049861,10000.0,10000.0,10000.0
0.8060941828254847,10000.0,10000.0,10000.0
0.8066481994459834,10000.0,10000.0,10000.0
0.807202216066482,10000.0,10000.0,10000.0
0.8077562326869806,10000.0,10000.0,10000.0
0.8083102493074792,10000.0,10000.0,10000.0
0.8088642659279779,10000.0,10000.0,10000.0
0.8094182825484765,10000.0,10000.0,10000.0
0.8099722991689751,10000.0,10000.0,10000.0
0.8105263157894737,10000.0,10000.0,10000.0
0.8110803324099723,10000.0,10000.0,10000.0
0.8116343490304709,10000.0,10000.0,10000.0
0.8121883656509695,10000.0,10000.0,10000.0
0.8127423822714681,10000.0,10000.0,10000.0
0.8132963988919668,10000.0,10000.0,10000.0
0.8138504155124654,10000.0,10000.0,10000.0
0.814404432132964,10000.0,10000.0,10000.0
0.8149584487534626,10000.0,10000.0,10000.0
0.8155124653739613,10000.0,10000.0,10000.0
0.8160664819944599,10000.0,10000.0,10000.0
0.8166204986149584,10000.0,10000.0,10000.0
0.817174515235457,10000.0,10000.0,10000.0
0.8177285318559557,10000.0,10000.0,10000.0
0.8182825484764543,10000.0,10000.0,10000.0
0.8188365650969529,10000.0,10000.0,10000.0
0.8193905817174515,10000.0,10000.0,10000.0
0.8199445983379502,10000.0,10000.0,10000.0
0.8204986149584488,10000.0,10000.0,10000.0
0.8210526315789474,10000.0,10000.0,10000.0
0.821606648199446,10000.0,10000.0,10000.0
0.8221606648199447,10000.0,10000.0,10000.0
0.8227146814404432,10000.0,10000.0,10000.0
0.8232686980609418,10000.0,10000.0,10000.0
0.8238227146814404,10000.0,10000.0,10000.0
0.824376731301939,10000.0,10000.0,10000.0
0.8249307479224377,10000.0,10000.0,10000.0
0.8254847645429363,10000.0,10000.0,10000.0
0.8260387811634349,10000.0,10000.0,10000.0
0.8265927977839335,10000.0,10000.0,10000.0
0.8271468144044322,10000.0,10000.0,10000.0
0.8277008310249307,10000.0,10000.0,10000.0
0.8282548476454293,10000.0,10000.0,10000.0
0.8288088642659279,10000.0,10000.0,10000.0
0.8293628808864266,10000.0,10000.0,10000.0
0.8299168975069252,10000.0,10000.0,10000.0
0.8304709141274238,10000.0,10000.0,10000.0
0.8310249307479224,10000.0,10000.0,10000.0
0.8315789473684211,10000.0,10000.0,10000.0
0.8321329639889197,10000.0,10000.0,10000.0
0.8326869806094183,10000.0,10000.0,10000.0
0.8332409972299168,10000.0,10000.0,10000.0
0.8337950138504155,10000.0,10000.0,10000.0
0.8343490304709141,10000.0,10000.0,10000.0
0.8349030470914127,10000.0,10000.0,10000.0
0.8354570637119113,10000.0,10000.0,10000.0
0.83601108033241,10000.0,10000.0,10000.0
0.8365650969529086,10000.0,10000.0,10000.0
0.8371191135734072,10000.0,10000.0,10000.0
0.8376731301939058,10000.0,10000.0,10000.0
0.8382271468144045,10000.0,10000.0,10000.0
0.838781163434903,10000.0,10000.0,10000.0
0.8393351800554016,10000.0,10000.0,10000.0
0.8398891966759002,10000.0,10000.0,10000.0
0.8404432132963989,10000.0,10000.0,10000.0
0.8409972299168975,10000.0,10000.0,10000.0
0.8415512465373961,10000.0,10000.0,10000.0
0.8421052631578947,10000.0,10000.0,10000.0
0.8426592797783934,10000.0,10000.0,10000.0
0.843213296398892,10000.0,10000.0,10000.0
0.8437673130193906,10000.0,10000.0,10000.0
0.8443213296398892,10000.0,10000.0,10000.0
0.8448753462603878,10000.0,10000.0,10000.0
0.8454293628808864,10000.0,10000.0,10000.0
0.845983379501385,10000.0,10000.0,10000.0
0.8465373961218836,10000.0,10000.0,10000.0
0.8470914127423823,10000.0,10000.0,10000.0
0.8476454293628809,10000.0,10000.0,10000.0
0.8481994459833795,10000.0,10000.0,10000.0
0.8487534626038781,10000.0,10000.0,10000.0
0.8493074792243768,10000.0,10000.0,10000.0
0.8498614958448754,10000.0,10000.0,10000.0
0.850415512465374,10000.0,10000.0,10000.0
0.8509695290858725,10000.0,10000.0,10000.0
0.8515235457063712,10000.0,10000.0,10000.0
0.8520775623268698,10000.0,10000.0,10000.0
0.8526315789473684,10000.0,10000.0,10000.0
0.853185595567867,10000.0,10000.0,10000.0
0.8537396121883657,10000.0,10000.0,10000.0
0.8542936288088643,10000.0,10000.0,10000.0
0.8548476454293629,10000.0,10000.0,10000.0
0.8554016620498615,10000.0,10000.0,10000.0
0.8559556786703602,10000.0,10000.0,10000.0
0.8565096952908587,10000.0,10000.0,10000.0
0.8570637119113573,10000.0,10000.0,10000.0
0.8576177285318559,10000.0,10000.0,10000.0
0.8581717451523546,10000.0,10000.0,10000.0
0.8587257617728532,10000.0,10000.0,10000.0
0.8592797783933518,10000.0,10000.0,10000.0
0.8598337950138504,10000.0,10000.0,10000.0
0.8603878116343491,10000.0,10000.0,10000.0
0.8609418282548477,10000.0,10000.0,10000.0
0.8614958448753463,10000.0,10000.0,10000.0
0.8620498614958448,10000.0,10000.0,10000.0
0.8626038781163435,10000.0,10000.0,10000.0
0.8631578947368421,10000.0,10000.0,10000.0
0.8637119113573407,10000.0,10000.0,10000.0
0.8642659279778393,10000.0,10000.0,10000.0
0.864819944598338,10000.0,10000.0,10000.0
0.8653739612188366,10000.0,10000.0,10000.0
0.8659279778393352,10000.0,10000.0,10000.0
0.8664819944598338,10000.0,10000.0,10000.0
0.8670360110803325,10000.0,10000.0,10000.0
0.867590027700831,10000.0,10000.0,10000.0
0.8681440443213296,10000.0,10000.0,10000.0
0.8686980609418282,10000.0,10000.0,10000.0
0.8692520775623269,10000.0,10000.0,10000.0
0.8698060941828255,10000.0,10000.0,10000.0
0.8703601108033241,10000.0,10000.0,10000.0
0.8709141274238227,10000.0,10000.0,10000.0
0.8714681440443214,10000.0,10000.0,10000.0
0.87202216066482,10000.0,10000.0,10000.0
0.8725761772853186,10000.0,10000.0,10000.0
0.8731301939058171,10000.0,10000.0,10000.0
0.8736842105263158,10000.0,10000.0,10000.0
0.8742382271468144,10000.0,10000.0,10000.0
0.874792243767313,10000.0,10000.0,10000.0
0.8753462603878116,10000.0,10000.0,10000.0
0.8759002770083103,10000.0,10000.0,10000.0
0.8764542936288089,10000.0,10000.0,10000.0
0.8770083102493075,10000.0,10000.0,10000.0
0.8775623268698061,10000.0,10000.0,10000.0
0.8781163434903048,10000.0,10000.0,10000.0
0.8786703601108034,10000.0,10000.0,10000.0
0.8792243767313019,10000.0,10000.0,10000.0
0.8797783933518005,10000.0,10000.0,10000.0
0.8803324099722992,10000.0,10000.0,10000.0
0.8808864265927978,10000.0,10000.0,10000.0
0.8814404432132964,10000.0,10000.0,10000.0
0.881994459833795,10000.0,10000.0,10000.0
0.8825484764542936,10000.0,10000.0,10000.0
0.8831024930747923,10000.0,10000.0,10000.0
0.8836565096952909,10000.0,10000.0,10000.0
0.8842105263157894,10000.0,10000.0,10000.0
0.884764542936288,10000.0,10000.0,10000.0
0.8853185595567867,10000.0,10000.0,10000.0
0.8858725761772853,10000.0,10000.0,10000.0
0.8864265927977839,10000.0,10000.0,10000.0
0.8869806094182825,10000.0,10000.0,10000.0
0.8875346260387812,10000.0,10000.0,10000.0
0.8880886426592798,10000.0,10000.0,10000.0
0.8886426592797784,10000.0,10000.0,10000.0
0.889196675900277,10000.0,10000.0,10000.0
0.8897506925207757,10000.0,10000.0,10000.0
0.8903047091412742,10000.0,10000.0,10000.0
0.8908587257617728,10000.0,10000.0,10000.0
0.8914127423822714,10000.0,10000.0,10000.0
0.8919667590027701,10000.0,10000.0,10000.0
0.8925207756232687,10000.0,10000.0,10000.0
0.8930747922437673,10000.0,10000.0,10000.0
0.8936288088642659,10000.0,10000.0,10000.0
0.8941828254847646,10000.0,10000.0,10000.0
0.8947368421052632,10000.0,10000.0,10000.0
0.8952908587257618,10000.0,10000.0,10000.0
0.8958448753462603,10000.0,10000.0,10000.0
0.896398891966759,10000.0,10000.0,10000.0
0.8969529085872576,10000.0,10000.0,10000.0
0.8975069252077562,10000.0,10000.0,10000.0
0.8980609418282548,10000.0,10000.0,10000.0
0.8986149584487535,10000.0,10000.0,10000.0
0.8991689750692521,10000.0,10000.0,10000.0
0.8997229916897507,10000.0,10000.0,10000.0
0.9002770083102493,10000.0,10000.0,10000.0
0.900831024930748,10000.0,10000.0,10000.0
0.9013850415512465,10000.0,10000.0,10000.0
0.9019390581717451,10000.0,10000.0,10000.0
0.9024930747922437,10000.0,10000.0,10000.0
0.9030470914127424,10000.0,10000.0,10000.0
0.903601108033241,10000.0,10000.0,10000.0
0.9041551246537396,10000.0,10000.0,10000.0
0.9047091412742382,10000.0,10000.0,10000.0
0.9052631578947369,10000.0,10000.0,10000.0
0.9058171745152355,10000.0,10000.0,10000.0
0.9063711911357341,10000.0,10000.0,10000.0
0.9069252077562326,10000.0,10000.0,10000.0
0.9074792243767313,10000.0,10000.0,10000.0
0.9080332409972299,10000.0,10000.0,10000.0
0.9085872576177285,10000.0,10000.0,10000.0
0.9091412742382271,10000.0,10000.0,10000.0
0.9096952908587258,10000.0,10000.0,10000.0
0.9102493074792244,10000.0,10000.0,10000.0
0.910803324099723,10000.0,10000.0,10000.0
0.9113573407202216,10000.0,10000.0,10000.0
0.9119113573407203,10000.0,10000.0,10000.0
0.9124653739612189,10000.0,10000.0,10000.0
0.9130193905817174,10000.0,10000.0,10000.0
0.913573407202216,10000.0,10000.0,10000.0
0.9141274238227147,10000.0,10000.0,10000.0
0.9146814404432133,10000.0,10000.0,10000.0
0.9152354570637119,10000.0,10000.0,10000.0
0.9157894736842105,10000.0,10000.0,10000.0
0.9163434903047092,10000.0,10000.0,10000.0
0.9168975069252078,10000.0,10000.0,10000.0
0.9174515235457064,10000.0,10000.0,10000.0
0.918005540166205,10000.0,10000.0,10000.0
0.9185595567867036,10000.0,10000.0,10000.0
0.9191135734072022,10000.0,10000.0,10000.0
0.9196675900277008,10000.0,10000.0,10000.0
0.9202216066481994,10000.0,10000.0,10000.0
0.9207756232686981,10000.0,10000.0,10000.0
0.9213296398891967,10000.0,10000.0,10000.0
0.9218836565096953,10000.0,10000.0,10000.0
0.9224376731301939,10000.0,10000.0,10000.0
0.9229916897506926,10000.0,10000.0,10000.0
0.9235457063711912,10000.0,10000.0,10000.0
0.9240997229916897,10000.0,10000.0,10000.0
0.9246537396121883,10000.0,10000.0,10000.0
0.925207756232687,10000.0,10000.0,10000.0
0.9257617728531856,10000.0,10000.0,10000.0
0.9263157894736842,10000.0,10000.0,10000.0
0.9268698060941828,10000.0,10000.0,10000.0
0.9274238227146815,10000.0,10000.0,10000.0
0.9279778393351801,10000.0,10000.0,10000.0
0.9285318559556787,10000.0,10000.0,10000.0
0.9290858725761773,10000.0,10000.0,10000.0
0.929639889196676,10000.0,10000.0,10000.0
0.9301939058171745,10000.0,10000.0,10000.0
0.9307479224376731,10000.0,10000.0,10000.0
0.9313019390581717,10000.0,10000.0,10000.0
0.9318559556786704,10000.0,10000.0,10000.0
0.932409972299169,10000.0,10000.0,10000.0
0.9329639889196676,10000.0,10000.0,10000.0
0.9335180055401662,10000.0,10000.0,10000.0
0.9340720221606649,10000.0,10000.0,10000.0
0.9346260387811635,10000.0,10000.0,10000.0
0.935180055401662,10000.0,10000.0,10000.0
0.9357340720221606,10000.0,10000.0,10000.0
0.9362880886426593,10000.0,10000.0,10000.0
0.9368421052631579,10000.0,10000.0,10000.0
0.9373961218836565,10000.0,10000.0,10000.0
0.9379501385041551,10000.0,10000.0,10000.0
0.9385041551246538,10000.0,10000.0,10000.0
0.9390581717451524,10000.0,10000.0,10000.0
0.939612188365651,10000.0,10000.0,10000.0
0.9401662049861496,10000.0,10000.0,10000.0
0.9407202216066483,10000.0,10000.0,10000.0
0.9412742382271468,10000.0,10000.0,10000.0
0.9418282548476454,10000.0,10000.0,10000.0
0.942382271468144,10000.0,10000.0,10000.0
0.9429362880886426,10000.0,10000.0,10000.0
0.9434903047091413,10000.0,10000.0,10000.0
0.9440443213296399,10000.0,10000.0,10000.0
0.9445983379501385,10000.0,10000.0,10000.0
0.9451523545706371,10000.0,10000.0,10000.0
0.9457063711911358,10000.0,10000.0,10000.0
0.9462603878116344,10000.0,10000.0,10000.0
0.9468144044321329,10000.0,10000.0,10000.0
0.9473684210526315,10000.0,10000.0,10000.0
0.9479224376731302,10000.0,10000.0,10000.0
0.9484764542936288,10000.0,10000.0,10000.0
0.9490304709141274,10000.0,10000.0,10000.0
0.949584487534626,10000.0,10000.0,10000.0
0.9501385041551247,10000.0,10000.0,10000.0
0.9506925207756233,10000.0,10000.0,10000.0
0.9512465373961219,10000.0,10000.0,10000.0
0.9518005540166204,10000.0,10000.0,10000.0
0.9523545706371191,10000.0,10000.0,10000.0
0.9529085872576177,10000.0,10000.0,10000.0
0.9534626038781163,10000.0,10000.0,10000.0
0.9540166204986149,10000.0,10000.0,10000.0
0.9545706371191136,10000.0,10000.0,10000.0
0.9551246537396122,10000.0,10000.0,10000.0
0.9556786703601108,10000.0,10000.0,10000.0
0.9562326869806094,10000.0,10000.0,10000.0
0.9567867036011081,10000.0,10000.0,10000.0
0.9573407202216067,10000.0,10000.0,10000.0
0.9578947368421052,10000.0,10000.0,10000.0
0.9584487534626038,10000.0,10000.0,10000.0
0.9590027700831025,10000.0,10000.0,10000.0
0.9595567867036011,10000.0,10000.0,10000.0
0.9601108033240997,10000.0,10000.0,10000.0
0.9606648199445983,10000.0,10000.0,10000.0
0.961218836565097,10000.0,10000.0,10000.0
0.9617728531855956,10000.0,10000.0,10000.0
0.9623268698060942,10000.0,10000.0,10000.0
0.9628808864265928,10000.0,10000.0,10000.0
0.9634349030470915,10000.0,10000.0,10000.0
0.96398891966759,10000.0,10000.0,10000.0
0.9645429362880886,10000.0,10000.0,10000.0
0.9650969529085872,10000.0,10000.0,10000.0
0.9656509695290859,10000.0,10000.0,10000.0
0.9662049861495845,10000.0,10000.0,10000.0
0.9667590027700831,10000.0,10000.0,10000.0
0.9673130193905817,10000.0,10000.0,10000.0
0.9678670360110804,10000.0,10000.0,10000.0
0.968421052631579,10000.0,10000.0,10000.0
0.9689750692520775,10000.0,10000.0,10000.0
0.9695290858725761,10000.0,10000.0,10000.0
0.9700831024930748,10000.0,10000.0,10000.0
0.9706371191135734,10000.0,10000.0,10000.0
0.971191135734072,10000.0,10000.0,10000.0
0.9717451523545706,10000.0,10000.0,10000.0
0.9722991689750693,10000.0,10000.0,10000.0
0.9728531855955679,10000.0,10000.0,10000.0
0.9734072022160665,10000.0,10000.0,10000.0
0.9739612188365651,10000.0,10000.0,10000.0
0.9745152354570638,10000.0,10000.0,10000.0
0.9750692520775623,10000.0,10000.0,10000.0
0.9756232686980609,10000.0,10000.0,10000.0
0.9761772853185595,10000.0,10000.0,10000.0
0.9767313019390582,10000.0,10000.0,10000.0
0.9772853185595568,10000.0,10000.0,10000.0
0.9778393351800554,10000.0,10000.0,10000.0
0.978393351800554,10000.0,10000.0,10000.0
0.9789473684210527,10000.0,10000.0,10000.0
0.9795013850415513,10000.0,10000.0,10000.0
0.9800554016620499,10000.0,10000.0,10000.0
0.9806094182825484,10000.0,10000.0,10000.0
0.9811634349030471,10000.0,10000.0,10000.0
0.9817174515235457,10000.0,10000.0,10000.0
0.9822714681440443,10000.0,10000.0,10000.0
0.9828254847645429,10000.0,10000.0,10000.0
0.9833795013850416,10000.0,10000.0,10000.0
0.9839335180055402,10000.0,10000.0,10000.0
0.9844875346260388,10000.0,10000.0,10000.0
0.9850415512465374,10000.0,10000.0,10000.0
0.9855955678670361,10000.0,10000.0,10000.0
0.9861495844875346,10000.0,10000.0,10000.0
0.9867036011080332,10000.0,10000.0,10000.0
0.9872576177285318,10000.0,10000.0,10000.0
0.9878116343490305,10000.0,10000.0,10000.0
0.9883656509695291,10000.0,10000.0,10000.0
0.9889196675900277,10000.0,10000.0,10000.0
0.9894736842105263,10000.0,10000.0,10000.0
0.990027700831025,10000.0,10000.0,10000.0
0.9905817174515236,10000.0,10000.0,10000.0
0.9911357340720222,10000.0,10000.0,10000.0
0.9916897506925207,10000.0,10000.0,10000.0
0.9922437673130194,10000.0,10000.0,10000.0
0.992797783933518,10000.0,10000.0,10000.0
0.9933518005540166,10000.0,10000.0,10000.0
0.9939058171745152,10000.0,10000.0,10000.0
0.9944598337950139,10000.0,10000.0,10000.0
0.9950138504155125,10000.0,10000.0,10000.0
0.9955678670360111,10000.0,10000.0,10000.0
0.9961218836565097,10000.0,10000.0,10000.0
0.9966759002770084,10000.0,10000.0,10000.0
0.997229916897507,10000.0,10000.0,10000.0
0.9977839335180055,10000.0,10000.0,10000.0
0.9983379501385041,10000.0,10000.0,10000.0
0.9988919667590028,10000.0,10000.0,10000.0
0.9994459833795014,10000.0,10000.0,10000.0
1.0,10000.0,10000.0,10000.0


==> data/eigen_graph_social_08/eigenvalues_absolute_error.csv <==
matrix\type,Float8_4,Float8_5,LinearTakum8,Posit8
ca/ca-CSphd,-Inf,-Inf,-Inf,-Inf
ca/ca-CondMat,-Inf,-Inf,-Inf,-Inf
ca/ca-Erdos992,-Inf,-Inf,-Inf,-Inf
ca/ca-GrQc,-Inf,-Inf,-Inf,-Inf
ca/ca-HepPh,-Inf,-Inf,-Inf,-Inf
ca/ca-netscience,-Inf,-Inf,-Inf,1.46500382338693730533809600068044902e+00
ca/ca-sandi_auths,-Inf,-Inf,1.01006734714642480390502174127210069e+00,1.54177924028180154849586542964138208e+00
cit/cit-DBLP,-Inf,-Inf,-Inf,-Inf
dynamic/SFHH-conf-sensor,-Inf,-Inf,-Inf,1.27728047273197533091039828161767899e+00
dynamic/aves-sparrow-social,-Inf,-Inf,1.35990404897503799315215092037107779e+02,-Inf
dynamic/aves-weaver-social,-Inf,-Inf,3.06170545761916979845800189736059983e+00,2.36463108779581042005063042090858776e+00
dynamic/aves-wildbird-network,-Inf,-Inf,-Inf,-Inf
dynamic/copresence-LH10,-Inf,-Inf,7.30412188076265983015630282565358661e+02,5.97376914618788594027293930883803460e-01
dynamic/email-dnc,-Inf,-Inf,3.39113267215954503422567093155462255e+00,1.19856678493067207445861948212718510e+00
dynamic/fb-forum,-Inf,-Inf,-Inf,9.21156429044976473755748713742223658e-01
dynamic/fb-messages,-Inf,-Inf,-Inf,-Inf
dynamic/ia-chess,-Inf,-Inf,-Inf,-Inf
dynamic/ia-contact,-Inf,-Inf,-Inf,-Inf
dynamic/ia-contacts_hypertext2009,-Inf,-Inf,-Inf,1.04668064568857536131852663164019316e+00
dynamic/ia-enron-employees,-Inf,-Inf,7.87019101539065358993956366149938874e-01,1.41564571513770177910575357306419948e+00
dynamic/ia-escorts-dynamic,-Inf,-Inf,-Inf,-Inf
dynamic/ia-hospital-ward-proximity,-Inf,-Inf,2.90911073971730453082741779618639015e+02,8.05152301183062121349661480596098995e-01
dynamic/ia-primary-school-proximity,-Inf,-Inf,-Inf,-Inf
dynamic/ia-primary-school-proximity-attr,-Inf,-Inf,-Inf,-Inf
dynamic/ia-radoslaw-email,-Inf,-Inf,6.90658085284201234726448150301749436e+00,1.08987688808844845381395577675519765e+00
dynamic/ia-reality-call,-Inf,-Inf,-Inf,-Inf
dynamic/ia-workplace-contacts,-Inf,-Inf,8.52060131079229352682850643301995926e+03,-Inf
dynamic/insecta-ant-colony1,-Inf,-Inf,-Inf,5.74712473457395397877388715530435749e-01
dynamic/insecta-ant-colony2,-Inf,-Inf,-Inf,-Inf
dynamic/insecta-ant-colony4,-Inf,-Inf,-Inf,-Inf
dynamic/insecta-ant-trophallaxis-colony1,-Inf,-Inf,-Inf,-Inf
dynamic/insecta-ant-trophallaxis-colony2,-Inf,-Inf,-Inf,-Inf
dynamic/mammalia-primate-association,-Inf,-Inf,-Inf,-Inf
dynamic/mammalia-raccoon-proximity,-Inf,-Inf,-Inf,-Inf
dynamic/mammalia-voles-bhp-trapping,-Inf,-Inf,-Inf,-Inf
dynamic/mammalia-voles-kcs-trapping,-Inf,-Inf,-Inf,1.34911185851214663708414730372427992e+00
dynamic/mammalia-voles-plj-trapping,-Inf,-Inf,-Inf,-Inf
dynamic/mammalia-voles-rob-trapping,-Inf,-Inf,-Inf,1.48374445472110246435065768687816951e+00
dynamic/reptilia-tortoise-network-bsv,-Inf,-Inf,4.70405378824896657257137710652019735e-01,6.89303191767282960691232676469686603e-01
dynamic/reptilia-tortoise-network-cs,-Inf,-Inf,2.87614447305289593465184192329359451e+00,1.19524443498299919371946483597282899e+00
dynamic/reptilia-tortoise-network-fi,-Inf,-Inf,-Inf,1.50795701698580178682636867314617064e+00
dynamic/reptilia-tortoise-network-hw,-Inf,-Inf,9.62044986243135907465710134604598257e+01,-Inf
dynamic/reptilia-tortoise-network-lm,-Inf,-Inf,-Inf,-Inf
dynamic/reptilia-tortoise-network-mc,-Inf,-Inf,-Inf,3.46150826321123934374274334518663360e-01
dynamic/reptilia-tortoise-network-pv,-Inf,-Inf,-Inf,1.92201968673308870048804357108451113e+00
dynamic/reptilia-tortoise-network-sg,-Inf,-Inf,5.73657099935152639912248056642634517e+02,-Inf
dynamic/scc2034_kilifi_all_contacts_across_households,-Inf,-Inf,-Inf,8.75289100111507392240487918995309098e-01
dynamic/scc2034_kilifi_all_contacts_within_households,-Inf,-Inf,5.70864484334643843199639066853464477e-01,-Inf
dynamic/soc-sign-bitcoinalpha,-Inf,-Inf,-Inf,-Inf
dynamic/soc-sign-bitcoinotc,-Inf,-Inf,-Inf,-Inf
econ/econ-beacxc,-Inf,-Inf,-Inf,1.37021299502556093979504982777663826e+00
econ/econ-beaflw,-Inf,-Inf,-Inf,-Inf
econ/econ-beause,-Inf,-Inf,-Inf,1.66766827354986651721729087471306096e+00
econ/econ-mahindas,-Inf,-Inf,-Inf,-Inf
econ/econ-mbeacxc,-Inf,-Inf,-Inf,1.35319815861014370004027609089306333e+00
econ/econ-mbeaflw,-Inf,-Inf,-Inf,1.27468335628702836184956693589852006e+00
econ/econ-mbeause,-Inf,-Inf,-Inf,8.59418012134759055136200614803576974e-01
econ/econ-poli,-Inf,-Inf,-Inf,-Inf
econ/econ-poli-large,-Inf,-Inf,-Inf,-Inf
econ/econ-wm1,-Inf,-Inf,6.84320413877183263572819479262306200e+03,5.93183016783597704867840229715142242e+01
econ/econ-wm2,-Inf,-Inf,-Inf,3.46239461749668921059992740019432562e+02
econ/econ-wm3,-Inf,-Inf,-Inf,5.30450119221682789312422532874770459e+07
email/email-EU,-Inf,-Inf,-Inf,-Inf
email/email-dnc,-Inf,-Inf,3.39113267215954503422567093155462255e+00,1.19856678493067207445861948212718510e+00
email/email-dnc-corecipient,-Inf,-Inf,-Inf,7.66963355656135427673717799619887345e-01
email/email-enron-large,-Inf,-Inf,-Inf,-Inf
email/email-enron-only,-Inf,-Inf,2.47034692650517448482597137883385603e+00,1.20163161886933066116422945392281538e+00
email/email-univ,-Inf,-Inf,-Inf,-Inf
ia/ia-crime-moreno,-Inf,-Inf,-Inf,-Inf
ia/ia-dnc-corecipient,-Inf,-Inf,-Inf,1.38685658595661344617635238835310961e+00
ia/ia-email-EU,-Inf,-Inf,-Inf,-Inf
ia/ia-email-univ,-Inf,-Inf,-Inf,1.55451346874586514542737466632526296e+00
ia/ia-enron-large,-Inf,-Inf,-Inf,-Inf
ia/ia-enron-only,-Inf,-Inf,2.47034692650517448482597137883385603e+00,-Inf
ia/ia-escorts-dynamic,-Inf,-Inf,-Inf,-Inf
ia/ia-fb-messages,-Inf,-Inf,-Inf,-Inf
ia/ia-hospital-ward-proximity,-Inf,-Inf,2.55112832615065875938371961127051173e+02,8.05152301183062121349661480596098995e-01
ia/ia-infect-dublin,-Inf,-Inf,-Inf,1.44895931217129052952303458939317153e+00
ia/ia-infect-hyper,-Inf,-Inf,-Inf,-Inf
ia/ia-primary-school-proximity,-Inf,-Inf,-Inf,-Inf
ia/ia-primary-school-proximity-attr,-Inf,-Inf,-Inf,1.29834901408641077032768534006617263e+00
ia/ia-radoslaw-email,-Inf,-Inf,6.90658085284201234726448150301749436e+00,1.27810017750156628679016564745370438e+00
ia/ia-reality,-Inf,-Inf,-Inf,-Inf
ia/ia-southernwomen,-Inf,-Inf,-Inf,6.91171781678937028433558643209688105e-01
ia/ia-workplace-contacts,-Inf,-Inf,1.37000179610057024729896508925487464e+00,1.04241555232358588567694855927068976e+00
proximity/SFHH-conf-sensor,-Inf,-Inf,-Inf,1.25625082534959724882829387642910565e+00
proximity/copresence-LH10,-Inf,-Inf,-Inf,6.34526277210381156414217730187284620e-01
proximity/hospital-ward-proximity,-Inf,-Inf,7.93149326465515788792764431569397809e+02,-Inf
proximity/infect-dublin,-Inf,-Inf,-Inf,9.21026520306074713248073480368426547e-01
proximity/infect-hyper,-Inf,-Inf,-Inf,1.06115815676184119288123935542370454e+00
proximity/primary-school-proximity,-Inf,-Inf,-Inf,1.21924382274046067481420736930623841e+00
rec/rec-amazon,-Inf,-Inf,-Inf,-Inf
rec/rec-movielens-user-movies-10m,-Inf,-Inf,-Inf,-Inf
retweet_graphs/rt_alwefaq,-Inf,-Inf,2.89697787466261028466851456505056790e+03,4.02301716854100473870423315853178592e+00
retweet_graphs/rt_assad,-Inf,-Inf,9.02542137282935686963959705729860944e-01,-Inf
retweet_graphs/rt_bahrain,-Inf,-Inf,4.12742137868383887533097765635461097e+03,-Inf
retweet_graphs/rt_barackobama,-Inf,-Inf,-Inf,-Inf
retweet_graphs/rt_damascus,-Inf,-Inf,-Inf,-Inf
retweet_graphs/rt_dash,-Inf,-Inf,-Inf,-Inf
retweet_graphs/rt_gmanews,-Inf,-Inf,-Inf,-Inf
retweet_graphs/rt_gop,-Inf,-Inf,-Inf,3.15706208612136646412001826769332369e-01
retweet_graphs/rt_israel,-Inf,-Inf,-Inf,4.99999999999999911348840708241723434e-01
retweet_graphs/rt_justinbieber,-Inf,-Inf,4.68216388984903539108260299695043236e+01,3.95284707521047357961593323117958220e-01
retweet_graphs/rt_ksa,-Inf,-Inf,-Inf,3.59282406469262448673000883719672233e-01
retweet_graphs/rt_libya,-Inf,-Inf,2.91037892191574767915313426435540895e+02,-Inf
retweet_graphs/rt_lolgop,-Inf,-Inf,-Inf,-Inf
retweet_graphs/rt_mittromney,-Inf,-Inf,4.30558308400385571262034787421876024e+00,-Inf
retweet_graphs/rt_occupy,-Inf,-Inf,1.22733354393208434072766795647930919e+03,-Inf
retweet_graphs/rt_occupywallstnyc,-Inf,-Inf,2.16866894661218405154062428462497669e+00,-Inf
retweet_graphs/rt_onedirection,-Inf,-Inf,1.15472477781504281711561317217524993e+03,2.50000000000000000000000000000027782e-01
retweet_graphs/rt_p2,-Inf,-Inf,3.09502078829852126730037242554444867e+04,-Inf
retweet_graphs/rt_qatif,-Inf,-Inf,-Inf,3.82174212769843925538118569004371347e-01
retweet_graphs/rt_saudi,-Inf,-Inf,-Inf,3.35211737754349427149398513468385854e-01
retweet_graphs/rt_tcot,-Inf,-Inf,8.88067600185931790721439280977482209e+01,6.73145600891812904107214600911968395e-01
retweet_graphs/rt_uae,-Inf,-Inf,6.45181963189455491048462876575751368e-01,4.03687833836369093031765734364591300e-01
rt/rt-retweet,-Inf,-Inf,-Inf,-Inf
rt/rt-twitter-copen,-Inf,-Inf,-Inf,1.15545018675246293033990848990044331e+00
rt/rt_alwefaq,-Inf,-Inf,-Inf,-Inf
rt/rt_assad,-Inf,-Inf,-Inf,-Inf
rt/rt_bahrain,-Inf,-Inf,-Inf,-Inf
rt/rt_barackobama,-Inf,-Inf,-Inf,-Inf
rt/rt_damascus,-Inf,-Inf,-Inf,-Inf
rt/rt_dash,-Inf,-Inf,-Inf,-Inf
rt/rt_gmanews,-Inf,-Inf,-Inf,-Inf
rt/rt_gop,-Inf,-Inf,-Inf,-Inf
rt/rt_http,-Inf,-Inf,-Inf,-Inf
rt/rt_islam,-Inf,-Inf,-Inf,5.60790847819458413362481413829594909e-01
rt/rt_israel,-Inf,-Inf,-Inf,-Inf
rt/rt_justinbieber,-Inf,-Inf,-Inf,-Inf
rt/rt_ksa,-Inf,-Inf,-Inf,-Inf
rt/rt_lebanon,-Inf,-Inf,-Inf,-Inf
rt/rt_libya,-Inf,-Inf,-Inf,-Inf
rt/rt_lolgop,-Inf,-Inf,-Inf,-Inf
rt/rt_mittromney,-Inf,-Inf,-Inf,-Inf
rt/rt_obama,-Inf,-Inf,-Inf,-Inf
rt/rt_occupy,-Inf,-Inf,-Inf,-Inf
rt/rt_occupywallstnyc,-Inf,-Inf,-Inf,-Inf
rt/rt_oman,-Inf,-Inf,-Inf,-Inf
rt/rt_onedirection,-Inf,-Inf,-Inf,-Inf
rt/rt_p2,-Inf,-Inf,-Inf,-Inf
rt/rt_qatif,-Inf,-Inf,-Inf,-Inf
rt/rt_saudi,-Inf,-Inf,-Inf,-Inf
rt/rt_tcot,-Inf,-Inf,-Inf,-Inf
rt/rt_tlot,-Inf,-Inf,-Inf,-Inf
rt/rt_uae,-Inf,-Inf,-Inf,-Inf
rt/rt_voteonedirection,-Inf,-Inf,-Inf,-Inf
soc/fb-pages-company,-Inf,-Inf,-Inf,-Inf
soc/fb-pages-food,-Inf,-Inf,2.05385180902908162001587716212272116e+00,1.22943469012852825361934733261056000e+00
soc/fb-pages-government,-Inf,-Inf,-Inf,-Inf
soc/fb-pages-politician,-Inf,-Inf,-Inf,-Inf
soc/fb-pages-public-figure,-Inf,-Inf,-Inf,-Inf
soc/fb-pages-tvshow,-Inf,-Inf,-Inf,-Inf
soc/soc-ANU-residence,-Inf,-Inf,9.02950520783134275454283385392089471e-01,7.92618310598056515596342108272642209e-01
soc/soc-advogato,-Inf,-Inf,-Inf,-Inf
soc/soc-anybeat,-Inf,-Inf,-Inf,-Inf
soc/soc-dolphins,-Inf,-Inf,-Inf,-Inf
soc/soc-epinions,-Inf,-Inf,-Inf,-Inf
soc/soc-gplus,-Inf,-Inf,-Inf,-Inf
soc/soc-hamsterster,-Inf,-Inf,-Inf,-Inf
soc/soc-highschool-moreno,-Inf,-Inf,3.70556730661782776594483523471708489e+02,4.65675411647063961577317032253857715e-01
soc/soc-karate,-Inf,-Inf,1.17980562268134192779064627884612543e+04,-Inf
soc/soc-physicians,-Inf,-Inf,2.27277446432762477693840039636598629e+00,8.78837750062105012053668743566633923e-01
soc/soc-sign-bitcoinalpha,-Inf,-Inf,-Inf,-Inf
soc/soc-sign-bitcoinotc,-Inf,-Inf,-Inf,-Inf
soc/soc-student-coop,-Inf,-Inf,1.30620783783993906526770378930503613e+01,2.86811040446679945249872772395569969e+00
soc/soc-tribes,-Inf,-Inf,2.63906544323899842461410278122498470e+02,3.04194223659848471171891032390940512e-01
soc/soc-wiki-Vote,-Inf,-Inf,-Inf,1.79993028273925880299875201327381152e+00
socfb/socfb-Amherst41,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Bowdoin47,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Brandeis99,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Bucknell39,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Caltech36,-Inf,-Inf,4.59342143648814417184407622745726907e+00,1.69141468225055512946267720613320870e+00
socfb/socfb-Colgate88,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Hamilton46,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Haverford76,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Mich67,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Middlebury45,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Oberlin44,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Pepperdine86,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Reed98,-Inf,-Inf,-Inf,1.80038071244091929203750225414213046e+00
socfb/socfb-Rice31,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Rochester38,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Santa74,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Simmons81,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Smith60,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Swarthmore42,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Trinity100,-Inf,-Inf,-Inf,-Inf
socfb/socfb-UC64,-Inf,-Inf,-Inf,-Inf
socfb/socfb-USFCA72,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Vassar85,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Wellesley22,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Wesleyan43,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Williams40,-Inf,-Inf,-Inf,-Inf
socfb/socfb-nips-ego,-Inf,-Inf,-Inf,-Inf
tscc/scc_enron-only,-Inf,-Inf,4.58019626469576665482502338500007392e+03,-Inf
tscc/scc_fb-forum,-Inf,-Inf,-Inf,-Inf
tscc/scc_infect-hyper,-Inf,-Inf,-Inf,4.60624051852850746747905118847278784e-01
tscc/scc_retweet,-Inf,-Inf,-Inf,-Inf
tscc/scc_retweet-crawl,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_alwefaq,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_assad,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_bahrain,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_barackobama,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_damascus,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_dash,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_gmanews,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_gop,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_http,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_israel,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_justinbieber,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_ksa,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_lebanon,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_libya,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_lolgop,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_mittromney,-Inf,-Inf,-Inf,5.82156787734667034034387939311876062e+00
tscc/scc_rt_obama,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_occupy,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_occupywallstnyc,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_oman,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_onedirection,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_p2,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_qatif,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_saudi,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_tcot,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_tlot,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_uae,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_voteonedirection,-Inf,-Inf,-Inf,-Inf


==> data/eigen_graph_social_08/eigenvalues_absolute_error.sorted.csv <==
percent,Float8_4,Float8_5,LinearTakum8,Posit8
0.0,1.0e9,1.0e9,0.47040537882489664,0.25
0.004424778761061947,1.0e9,1.0e9,0.5708644843346439,0.3041942236598485
0.008849557522123894,1.0e9,1.0e9,0.6451819631894555,0.31570620861213666
0.01327433628318584,1.0e9,1.0e9,0.7870191015390654,0.3352117377543494
0.017699115044247787,1.0e9,1.0e9,0.9025421372829356,0.34615082632112393
0.022123893805309734,1.0e9,1.0e9,0.9029505207831343,0.35928240646926246
0.02654867256637168,1.0e9,1.0e9,1.0100673471464248,0.3821742127698439
0.030973451327433628,1.0e9,1.0e9,1.3700017961005702,0.3952847075210474
0.035398230088495575,1.0e9,1.0e9,2.053851809029082,0.4036878338363691
0.03982300884955752,1.0e9,1.0e9,2.168668946612184,0.46062405185285077
0.04424778761061947,1.0e9,1.0e9,2.272774464327625,0.46567541164706394
0.048672566371681415,1.0e9,1.0e9,2.4703469265051745,0.4999999999999999
0.05309734513274336,1.0e9,1.0e9,2.4703469265051745,0.5607908478194584
0.05752212389380531,1.0e9,1.0e9,2.876144473052896,0.5747124734573954
0.061946902654867256,1.0e9,1.0e9,3.06170545761917,0.5973769146187886
0.06637168141592921,1.0e9,1.0e9,3.391132672159545,0.6345262772103811
0.07079646017699115,1.0e9,1.0e9,3.391132672159545,0.6731456008918129
0.0752212389380531,1.0e9,1.0e9,4.305583084003856,0.6893031917672829
0.07964601769911504,1.0e9,1.0e9,4.5934214364881445,0.691171781678937
0.084070796460177,1.0e9,1.0e9,6.906580852842012,0.7669633556561354
0.08849557522123894,1.0e9,1.0e9,6.906580852842012,0.7926183105980565
0.09292035398230089,1.0e9,1.0e9,13.062078378399391,0.8051523011830621
0.09734513274336283,1.0e9,1.0e9,46.821638898490356,0.8051523011830621
0.10176991150442478,1.0e9,1.0e9,88.80676001859318,0.8594180121347591
0.10619469026548672,1.0e9,1.0e9,96.20449862431359,0.8752891001115074
0.11061946902654868,1.0e9,1.0e9,135.9904048975038,0.878837750062105
0.11504424778761062,1.0e9,1.0e9,255.11283261506588,0.9210265203060747
0.11946902654867257,1.0e9,1.0e9,263.9065443238998,0.9211564290449765
0.12389380530973451,1.0e9,1.0e9,290.91107397173045,1.0424155523235858
0.12831858407079647,1.0e9,1.0e9,291.03789219157477,1.0466806456885753
0.13274336283185842,1.0e9,1.0e9,370.55673066178275,1.061158156761841
0.13716814159292035,1.0e9,1.0e9,573.6570999351526,1.0898768880884484
0.1415929203539823,1.0e9,1.0e9,730.412188076266,1.155450186752463
0.14601769911504425,1.0e9,1.0e9,793.1493264655157,1.1952444349829991
0.1504424778761062,1.0e9,1.0e9,1154.724777815043,1.198566784930672
0.15486725663716813,1.0e9,1.0e9,1227.3335439320842,1.198566784930672
0.1592920353982301,1.0e9,1.0e9,2896.9778746626102,1.2016316188693306
0.16371681415929204,1.0e9,1.0e9,4127.421378683839,1.2192438227404607
0.168141592920354,1.0e9,1.0e9,4580.196264695766,1.2294346901285282
0.17256637168141592,1.0e9,1.0e9,6843.204138771833,1.2562508253495972
0.17699115044247787,1.0e9,1.0e9,8520.601310792294,1.2746833562870283
0.18141592920353983,1.0e9,1.0e9,11798.05622681342,1.2772804727319753
0.18584070796460178,1.0e9,1.0e9,30950.207882985214,1.2781001775015663
0.1902654867256637,1.0e9,1.0e9,1.0e9,1.2983490140864107
0.19469026548672566,1.0e9,1.0e9,1.0e9,1.3491118585121467
0.19911504424778761,1.0e9,1.0e9,1.0e9,1.3531981586101438
0.20353982300884957,1.0e9,1.0e9,1.0e9,1.370212995025561
0.2079646017699115,1.0e9,1.0e9,1.0e9,1.3868565859566135
0.21238938053097345,1.0e9,1.0e9,1.0e9,1.4156457151377018
0.2168141592920354,1.0e9,1.0e9,1.0e9,1.4489593121712905
0.22123893805309736,1.0e9,1.0e9,1.0e9,1.4650038233869374
0.22566371681415928,1.0e9,1.0e9,1.0e9,1.4837444547211025
0.23008849557522124,1.0e9,1.0e9,1.0e9,1.5079570169858019
0.2345132743362832,1.0e9,1.0e9,1.0e9,1.5417792402818016
0.23893805309734514,1.0e9,1.0e9,1.0e9,1.554513468745865
0.24336283185840707,1.0e9,1.0e9,1.0e9,1.6676682735498665
0.24778761061946902,1.0e9,1.0e9,1.0e9,1.6914146822505551
0.252212389380531,1.0e9,1.0e9,1.0e9,1.7999302827392587
0.25663716814159293,1.0e9,1.0e9,1.0e9,1.8003807124409192
0.2610619469026549,1.0e9,1.0e9,1.0e9,1.9220196867330888
0.26548672566371684,1.0e9,1.0e9,1.0e9,2.3646310877958103
0.26991150442477874,1.0e9,1.0e9,1.0e9,2.8681104044667993
0.2743362831858407,1.0e9,1.0e9,1.0e9,4.0230171685410046
0.27876106194690264,1.0e9,1.0e9,1.0e9,5.82156787734667
0.2831858407079646,1.0e9,1.0e9,1.0e9,59.318301678359774
0.28761061946902655,1.0e9,1.0e9,1.0e9,346.2394617496689
0.2920353982300885,1.0e9,1.0e9,1.0e9,5.304501192216828e7
0.29646017699115046,1.0e9,1.0e9,1.0e9,1.0e9
0.3008849557522124,1.0e9,1.0e9,1.0e9,1.0e9
0.3053097345132743,1.0e9,1.0e9,1.0e9,1.0e9
0.30973451327433627,1.0e9,1.0e9,1.0e9,1.0e9
0.3141592920353982,1.0e9,1.0e9,1.0e9,1.0e9
0.3185840707964602,1.0e9,1.0e9,1.0e9,1.0e9
0.3230088495575221,1.0e9,1.0e9,1.0e9,1.0e9
0.3274336283185841,1.0e9,1.0e9,1.0e9,1.0e9
0.33185840707964603,1.0e9,1.0e9,1.0e9,1.0e9
0.336283185840708,1.0e9,1.0e9,1.0e9,1.0e9
0.3407079646017699,1.0e9,1.0e9,1.0e9,1.0e9
0.34513274336283184,1.0e9,1.0e9,1.0e9,1.0e9
0.3495575221238938,1.0e9,1.0e9,1.0e9,1.0e9
0.35398230088495575,1.0e9,1.0e9,1.0e9,1.0e9
0.3584070796460177,1.0e9,1.0e9,1.0e9,1.0e9
0.36283185840707965,1.0e9,1.0e9,1.0e9,1.0e9
0.3672566371681416,1.0e9,1.0e9,1.0e9,1.0e9
0.37168141592920356,1.0e9,1.0e9,1.0e9,1.0e9
0.37610619469026546,1.0e9,1.0e9,1.0e9,1.0e9
0.3805309734513274,1.0e9,1.0e9,1.0e9,1.0e9
0.38495575221238937,1.0e9,1.0e9,1.0e9,1.0e9
0.3893805309734513,1.0e9,1.0e9,1.0e9,1.0e9
0.3938053097345133,1.0e9,1.0e9,1.0e9,1.0e9
0.39823008849557523,1.0e9,1.0e9,1.0e9,1.0e9
0.4026548672566372,1.0e9,1.0e9,1.0e9,1.0e9
0.40707964601769914,1.0e9,1.0e9,1.0e9,1.0e9
0.41150442477876104,1.0e9,1.0e9,1.0e9,1.0e9
0.415929203539823,1.0e9,1.0e9,1.0e9,1.0e9
0.42035398230088494,1.0e9,1.0e9,1.0e9,1.0e9
0.4247787610619469,1.0e9,1.0e9,1.0e9,1.0e9
0.42920353982300885,1.0e9,1.0e9,1.0e9,1.0e9
0.4336283185840708,1.0e9,1.0e9,1.0e9,1.0e9
0.43805309734513276,1.0e9,1.0e9,1.0e9,1.0e9
0.4424778761061947,1.0e9,1.0e9,1.0e9,1.0e9
0.4469026548672566,1.0e9,1.0e9,1.0e9,1.0e9
0.45132743362831856,1.0e9,1.0e9,1.0e9,1.0e9
0.4557522123893805,1.0e9,1.0e9,1.0e9,1.0e9
0.46017699115044247,1.0e9,1.0e9,1.0e9,1.0e9
0.4646017699115044,1.0e9,1.0e9,1.0e9,1.0e9
0.4690265486725664,1.0e9,1.0e9,1.0e9,1.0e9
0.47345132743362833,1.0e9,1.0e9,1.0e9,1.0e9
0.4778761061946903,1.0e9,1.0e9,1.0e9,1.0e9
0.4823008849557522,1.0e9,1.0e9,1.0e9,1.0e9
0.48672566371681414,1.0e9,1.0e9,1.0e9,1.0e9
0.4911504424778761,1.0e9,1.0e9,1.0e9,1.0e9
0.49557522123893805,1.0e9,1.0e9,1.0e9,1.0e9
0.5,1.0e9,1.0e9,1.0e9,1.0e9
0.504424778761062,1.0e9,1.0e9,1.0e9,1.0e9
0.5088495575221239,1.0e9,1.0e9,1.0e9,1.0e9
0.5132743362831859,1.0e9,1.0e9,1.0e9,1.0e9
0.5176991150442478,1.0e9,1.0e9,1.0e9,1.0e9
0.5221238938053098,1.0e9,1.0e9,1.0e9,1.0e9
0.5265486725663717,1.0e9,1.0e9,1.0e9,1.0e9
0.5309734513274337,1.0e9,1.0e9,1.0e9,1.0e9
0.5353982300884956,1.0e9,1.0e9,1.0e9,1.0e9
0.5398230088495575,1.0e9,1.0e9,1.0e9,1.0e9
0.5442477876106194,1.0e9,1.0e9,1.0e9,1.0e9
0.5486725663716814,1.0e9,1.0e9,1.0e9,1.0e9
0.5530973451327433,1.0e9,1.0e9,1.0e9,1.0e9
0.5575221238938053,1.0e9,1.0e9,1.0e9,1.0e9
0.5619469026548672,1.0e9,1.0e9,1.0e9,1.0e9
0.5663716814159292,1.0e9,1.0e9,1.0e9,1.0e9
0.5707964601769911,1.0e9,1.0e9,1.0e9,1.0e9
0.5752212389380531,1.0e9,1.0e9,1.0e9,1.0e9
0.5796460176991151,1.0e9,1.0e9,1.0e9,1.0e9
0.584070796460177,1.0e9,1.0e9,1.0e9,1.0e9
0.588495575221239,1.0e9,1.0e9,1.0e9,1.0e9
0.5929203539823009,1.0e9,1.0e9,1.0e9,1.0e9
0.5973451327433629,1.0e9,1.0e9,1.0e9,1.0e9
0.6017699115044248,1.0e9,1.0e9,1.0e9,1.0e9
0.6061946902654868,1.0e9,1.0e9,1.0e9,1.0e9
0.6106194690265486,1.0e9,1.0e9,1.0e9,1.0e9
0.6150442477876106,1.0e9,1.0e9,1.0e9,1.0e9
0.6194690265486725,1.0e9,1.0e9,1.0e9,1.0e9
0.6238938053097345,1.0e9,1.0e9,1.0e9,1.0e9
0.6283185840707964,1.0e9,1.0e9,1.0e9,1.0e9
0.6327433628318584,1.0e9,1.0e9,1.0e9,1.0e9
0.6371681415929203,1.0e9,1.0e9,1.0e9,1.0e9
0.6415929203539823,1.0e9,1.0e9,1.0e9,1.0e9
0.6460176991150443,1.0e9,1.0e9,1.0e9,1.0e9
0.6504424778761062,1.0e9,1.0e9,1.0e9,1.0e9
0.6548672566371682,1.0e9,1.0e9,1.0e9,1.0e9
0.6592920353982301,1.0e9,1.0e9,1.0e9,1.0e9
0.6637168141592921,1.0e9,1.0e9,1.0e9,1.0e9
0.668141592920354,1.0e9,1.0e9,1.0e9,1.0e9
0.672566371681416,1.0e9,1.0e9,1.0e9,1.0e9
0.6769911504424779,1.0e9,1.0e9,1.0e9,1.0e9
0.6814159292035398,1.0e9,1.0e9,1.0e9,1.0e9
0.6858407079646017,1.0e9,1.0e9,1.0e9,1.0e9
0.6902654867256637,1.0e9,1.0e9,1.0e9,1.0e9
0.6946902654867256,1.0e9,1.0e9,1.0e9,1.0e9
0.6991150442477876,1.0e9,1.0e9,1.0e9,1.0e9
0.7035398230088495,1.0e9,1.0e9,1.0e9,1.0e9
0.7079646017699115,1.0e9,1.0e9,1.0e9,1.0e9
0.7123893805309734,1.0e9,1.0e9,1.0e9,1.0e9
0.7168141592920354,1.0e9,1.0e9,1.0e9,1.0e9
0.7212389380530974,1.0e9,1.0e9,1.0e9,1.0e9
0.7256637168141593,1.0e9,1.0e9,1.0e9,1.0e9
0.7300884955752213,1.0e9,1.0e9,1.0e9,1.0e9
0.7345132743362832,1.0e9,1.0e9,1.0e9,1.0e9
0.7389380530973452,1.0e9,1.0e9,1.0e9,1.0e9
0.7433628318584071,1.0e9,1.0e9,1.0e9,1.0e9
0.7477876106194691,1.0e9,1.0e9,1.0e9,1.0e9
0.7522123893805309,1.0e9,1.0e9,1.0e9,1.0e9
0.7566371681415929,1.0e9,1.0e9,1.0e9,1.0e9
0.7610619469026548,1.0e9,1.0e9,1.0e9,1.0e9
0.7654867256637168,1.0e9,1.0e9,1.0e9,1.0e9
0.7699115044247787,1.0e9,1.0e9,1.0e9,1.0e9
0.7743362831858407,1.0e9,1.0e9,1.0e9,1.0e9
0.7787610619469026,1.0e9,1.0e9,1.0e9,1.0e9
0.7831858407079646,1.0e9,1.0e9,1.0e9,1.0e9
0.7876106194690266,1.0e9,1.0e9,1.0e9,1.0e9
0.7920353982300885,1.0e9,1.0e9,1.0e9,1.0e9
0.7964601769911505,1.0e9,1.0e9,1.0e9,1.0e9
0.8008849557522124,1.0e9,1.0e9,1.0e9,1.0e9
0.8053097345132744,1.0e9,1.0e9,1.0e9,1.0e9
0.8097345132743363,1.0e9,1.0e9,1.0e9,1.0e9
0.8141592920353983,1.0e9,1.0e9,1.0e9,1.0e9
0.8185840707964602,1.0e9,1.0e9,1.0e9,1.0e9
0.8230088495575221,1.0e9,1.0e9,1.0e9,1.0e9
0.827433628318584,1.0e9,1.0e9,1.0e9,1.0e9
0.831858407079646,1.0e9,1.0e9,1.0e9,1.0e9
0.8362831858407079,1.0e9,1.0e9,1.0e9,1.0e9
0.8407079646017699,1.0e9,1.0e9,1.0e9,1.0e9
0.8451327433628318,1.0e9,1.0e9,1.0e9,1.0e9
0.8495575221238938,1.0e9,1.0e9,1.0e9,1.0e9
0.8539823008849557,1.0e9,1.0e9,1.0e9,1.0e9
0.8584070796460177,1.0e9,1.0e9,1.0e9,1.0e9
0.8628318584070797,1.0e9,1.0e9,1.0e9,1.0e9
0.8672566371681416,1.0e9,1.0e9,1.0e9,1.0e9
0.8716814159292036,1.0e9,1.0e9,1.0e9,1.0e9
0.8761061946902655,1.0e9,1.0e9,1.0e9,1.0e9
0.8805309734513275,1.0e9,1.0e9,1.0e9,1.0e9
0.8849557522123894,1.0e9,1.0e9,1.0e9,1.0e9
0.8893805309734514,1.0e9,1.0e9,1.0e9,1.0e9
0.8938053097345132,1.0e9,1.0e9,1.0e9,1.0e9
0.8982300884955752,1.0e9,1.0e9,1.0e9,1.0e9
0.9026548672566371,1.0e9,1.0e9,1.0e9,1.0e9
0.9070796460176991,1.0e9,1.0e9,1.0e9,1.0e9
0.911504424778761,1.0e9,1.0e9,1.0e9,1.0e9
0.915929203539823,1.0e9,1.0e9,1.0e9,1.0e9
0.9203539823008849,1.0e9,1.0e9,1.0e9,1.0e9
0.9247787610619469,1.0e9,1.0e9,1.0e9,1.0e9
0.9292035398230089,1.0e9,1.0e9,1.0e9,1.0e9
0.9336283185840708,1.0e9,1.0e9,1.0e9,1.0e9
0.9380530973451328,1.0e9,1.0e9,1.0e9,1.0e9
0.9424778761061947,1.0e9,1.0e9,1.0e9,1.0e9
0.9469026548672567,1.0e9,1.0e9,1.0e9,1.0e9
0.9513274336283186,1.0e9,1.0e9,1.0e9,1.0e9
0.9557522123893806,1.0e9,1.0e9,1.0e9,1.0e9
0.9601769911504425,1.0e9,1.0e9,1.0e9,1.0e9
0.9646017699115044,1.0e9,1.0e9,1.0e9,1.0e9
0.9690265486725663,1.0e9,1.0e9,1.0e9,1.0e9
0.9734513274336283,1.0e9,1.0e9,1.0e9,1.0e9
0.9778761061946902,1.0e9,1.0e9,1.0e9,1.0e9
0.9823008849557522,1.0e9,1.0e9,1.0e9,1.0e9
0.9867256637168141,1.0e9,1.0e9,1.0e9,1.0e9
0.9911504424778761,1.0e9,1.0e9,1.0e9,1.0e9
0.995575221238938,1.0e9,1.0e9,1.0e9,1.0e9
1.0,1.0e9,1.0e9,1.0e9,1.0e9


==> data/eigen_graph_social_08/eigenvalues_logarithmic_relative_error.csv <==
matrix\type,Float8_4,Float8_5,LinearTakum8,Posit8
ca/ca-CSphd,-Inf,-Inf,-Inf,-Inf
ca/ca-CondMat,-Inf,-Inf,-Inf,-Inf
ca/ca-Erdos992,-Inf,-Inf,-Inf,-Inf
ca/ca-GrQc,-Inf,-Inf,-Inf,-Inf
ca/ca-HepPh,-Inf,-Inf,-Inf,-Inf
ca/ca-netscience,-Inf,-Inf,-Inf,1.05350737922849013926236729619207701e+00
ca/ca-sandi_auths,-Inf,-Inf,5.01217348302007527618014554866378361e-01,7.28659994742886731702647336886260975e-01
cit/cit-DBLP,-Inf,-Inf,-Inf,-Inf
dynamic/SFHH-conf-sensor,-Inf,-Inf,-Inf,1.27816187901196784289988325183894934e+00
dynamic/aves-sparrow-social,-Inf,-Inf,7.78931280719571741177969113918466313e+00,-Inf
dynamic/aves-weaver-social,-Inf,-Inf,9.66316732325866718102116018141081843e-01,9.47427219013703731417247288906616148e-01
dynamic/aves-wildbird-network,-Inf,-Inf,-Inf,-Inf
dynamic/copresence-LH10,-Inf,-Inf,Inf,5.54056972544773304700482818942002559e-01
dynamic/email-dnc,-Inf,-Inf,1.57466331351567918282604302006827921e+00,6.64225432758375312070951341777927775e-01
dynamic/fb-forum,-Inf,-Inf,-Inf,6.95427957858609652554948514064177802e-01
dynamic/fb-messages,-Inf,-Inf,-Inf,-Inf
dynamic/ia-chess,-Inf,-Inf,-Inf,-Inf
dynamic/ia-contact,-Inf,-Inf,-Inf,-Inf
dynamic/ia-contacts_hypertext2009,-Inf,-Inf,-Inf,1.00908710784625424727611440876467338e+00
dynamic/ia-enron-employees,-Inf,-Inf,5.09858024297907988457042822644125330e-01,1.39895613552237016195916742278485614e+00
dynamic/ia-escorts-dynamic,-Inf,-Inf,-Inf,-Inf
dynamic/ia-hospital-ward-proximity,-Inf,-Inf,9.25381110889825626441931842625026047e+00,7.21005663675291542801450267209500256e-01
dynamic/ia-primary-school-proximity,-Inf,-Inf,-Inf,-Inf
dynamic/ia-primary-school-proximity-attr,-Inf,-Inf,-Inf,-Inf
dynamic/ia-radoslaw-email,-Inf,-Inf,2.04697883913263234240193521140651206e+00,1.03470026668686543311575575043409415e+00
dynamic/ia-reality-call,-Inf,-Inf,-Inf,-Inf
dynamic/ia-workplace-contacts,-Inf,-Inf,1.58848583795618730540855242454142061e+01,-Inf
dynamic/insecta-ant-colony1,-Inf,-Inf,-Inf,5.93426066343190219029359233638419845e-01
dynamic/insecta-ant-colony2,-Inf,-Inf,-Inf,-Inf
dynamic/insecta-ant-colony4,-Inf,-Inf,-Inf,-Inf
dynamic/insecta-ant-trophallaxis-colony1,-Inf,-Inf,-Inf,-Inf
dynamic/insecta-ant-trophallaxis-colony2,-Inf,-Inf,-Inf,-Inf
dynamic/mammalia-primate-association,-Inf,-Inf,-Inf,-Inf
dynamic/mammalia-raccoon-proximity,-Inf,-Inf,-Inf,-Inf
dynamic/mammalia-voles-bhp-trapping,-Inf,-Inf,-Inf,-Inf
dynamic/mammalia-voles-kcs-trapping,-Inf,-Inf,-Inf,5.84979283388361008301086088591993409e-01
dynamic/mammalia-voles-plj-trapping,-Inf,-Inf,-Inf,-Inf
dynamic/mammalia-voles-rob-trapping,-Inf,-Inf,-Inf,1.12560387308099501562107401449726959e+00
dynamic/reptilia-tortoise-network-bsv,-Inf,-Inf,2.55402450297061528309151207226356818e-01,3.67898393187805950900762215402461153e-01
dynamic/reptilia-tortoise-network-cs,-Inf,-Inf,1.00850701971053145396184093489635420e+00,5.13393249152007742506676172142382318e-01
dynamic/reptilia-tortoise-network-fi,-Inf,-Inf,-Inf,7.17335495293604029411114502478914603e-01
dynamic/reptilia-tortoise-network-hw,-Inf,-Inf,7.33697158310200364237433163607222599e+00,-Inf
dynamic/reptilia-tortoise-network-lm,-Inf,-Inf,-Inf,-Inf
dynamic/reptilia-tortoise-network-mc,-Inf,-Inf,-Inf,2.17691558620631263362600518998923651e-01
dynamic/reptilia-tortoise-network-pv,-Inf,-Inf,-Inf,9.01039625527123279654806986413631132e-01
dynamic/reptilia-tortoise-network-sg,-Inf,-Inf,1.26648981621701757548877157785418985e+01,-Inf
dynamic/scc2034_kilifi_all_contacts_across_households,-Inf,-Inf,-Inf,6.64409522042348086109991340006145208e-01
dynamic/scc2034_kilifi_all_contacts_within_households,-Inf,-Inf,4.64341024956977406428904037284200826e-01,-Inf
dynamic/soc-sign-bitcoinalpha,-Inf,-Inf,-Inf,-Inf
dynamic/soc-sign-bitcoinotc,-Inf,-Inf,-Inf,-Inf
econ/econ-beacxc,-Inf,-Inf,-Inf,1.20191261097260704785892464553300768e+00
econ/econ-beaflw,-Inf,-Inf,-Inf,-Inf
econ/econ-beause,-Inf,-Inf,-Inf,1.52349681042842035267091519729809437e+00
econ/econ-mahindas,-Inf,-Inf,-Inf,-Inf
econ/econ-mbeacxc,-Inf,-Inf,-Inf,1.15818668322257787369684551728748303e+00
econ/econ-mbeaflw,-Inf,-Inf,-Inf,1.10293647827355360852704179528355605e+00
econ/econ-mbeause,-Inf,-Inf,-Inf,6.63039349526035180063635984762927015e-01
econ/econ-poli,-Inf,-Inf,-Inf,-Inf
econ/econ-poli-large,-Inf,-Inf,-Inf,-Inf
econ/econ-wm1,-Inf,-Inf,8.16607215629670854741207123856797451e+00,4.94364880931327167629970325006589876e-01
econ/econ-wm2,-Inf,-Inf,-Inf,3.61197202866941129989029350391798219e+00
econ/econ-wm3,-Inf,-Inf,-Inf,4.01694675307129241551885786830723176e+01
email/email-EU,-Inf,-Inf,-Inf,-Inf
email/email-dnc,-Inf,-Inf,1.57466331351567918282604302006827921e+00,6.64225432758375312070951341777927775e-01
email/email-dnc-corecipient,-Inf,-Inf,-Inf,4.60167675972837363156794773100500626e-01
email/email-enron-large,-Inf,-Inf,-Inf,-Inf
email/email-enron-only,-Inf,-Inf,1.15046491198148036335084323465077720e+00,7.93072091702982043286399531270433149e-01
email/email-univ,-Inf,-Inf,-Inf,-Inf
ia/ia-crime-moreno,-Inf,-Inf,-Inf,-Inf
ia/ia-dnc-corecipient,-Inf,-Inf,-Inf,5.96247430013856122017296548260621898e-01
ia/ia-email-EU,-Inf,-Inf,-Inf,-Inf
ia/ia-email-univ,-Inf,-Inf,-Inf,7.51120099598575975932636452630542759e-01
ia/ia-enron-large,-Inf,-Inf,-Inf,-Inf
ia/ia-enron-only,-Inf,-Inf,1.15046491198148036335084323465077720e+00,-Inf
ia/ia-escorts-dynamic,-Inf,-Inf,-Inf,-Inf
ia/ia-fb-messages,-Inf,-Inf,-Inf,-Inf
ia/ia-hospital-ward-proximity,-Inf,-Inf,Inf,7.21005663675291542801450267209500256e-01
ia/ia-infect-dublin,-Inf,-Inf,-Inf,1.17977753513359082115854168072618647e+00
ia/ia-infect-hyper,-Inf,-Inf,-Inf,-Inf
ia/ia-primary-school-proximity,-Inf,-Inf,-Inf,-Inf
ia/ia-primary-school-proximity-attr,-Inf,-Inf,-Inf,1.45318846623122003825520259031530436e+00
ia/ia-radoslaw-email,-Inf,-Inf,2.04697883913263234240193521140651206e+00,1.23296279595788352920282215569394809e+00
ia/ia-reality,-Inf,-Inf,-Inf,-Inf
ia/ia-southernwomen,-Inf,-Inf,-Inf,3.87459548556949830438076484353278607e-01
ia/ia-workplace-contacts,-Inf,-Inf,8.37038279677938224917047533577884592e-01,9.16683578071871754659659736835073786e-01
proximity/SFHH-conf-sensor,-Inf,-Inf,-Inf,1.24336401166915300687184104616743916e+00
proximity/copresence-LH10,-Inf,-Inf,-Inf,5.93123201458084970336679225703525236e-01
proximity/hospital-ward-proximity,-Inf,-Inf,Inf,-Inf
proximity/infect-dublin,-Inf,-Inf,-Inf,7.41669941140919953354296451330765725e-01
proximity/infect-hyper,-Inf,-Inf,-Inf,1.03503750541483940199238323173915717e+00
proximity/primary-school-proximity,-Inf,-Inf,-Inf,1.31131972060258673578970743638810566e+00
rec/rec-amazon,-Inf,-Inf,-Inf,-Inf
rec/rec-movielens-user-movies-10m,-Inf,-Inf,-Inf,-Inf
retweet_graphs/rt_alwefaq,-Inf,-Inf,1.19205924527551525163371556411570632e+01,1.58484610091243068895420926274586940e+00
retweet_graphs/rt_assad,-Inf,-Inf,6.70796293406928623229706682028040000e-01,-Inf
retweet_graphs/rt_bahrain,-Inf,-Inf,Inf,-Inf
retweet_graphs/rt_barackobama,-Inf,-Inf,-Inf,-Inf
retweet_graphs/rt_damascus,-Inf,-Inf,-Inf,-Inf
retweet_graphs/rt_dash,-Inf,-Inf,-Inf,-Inf
retweet_graphs/rt_gmanews,-Inf,-Inf,-Inf,-Inf
retweet_graphs/rt_gop,-Inf,-Inf,-Inf,Inf
retweet_graphs/rt_israel,-Inf,-Inf,-Inf,2.87682072451780883113639360114688149e-01
retweet_graphs/rt_justinbieber,-Inf,-Inf,Inf,2.43821990971985730620800751413299942e-01
retweet_graphs/rt_ksa,-Inf,-Inf,-Inf,2.07965368583955785804879170438599556e-01
retweet_graphs/rt_libya,-Inf,-Inf,8.04963238545911407044104341864771287e+01,-Inf
retweet_graphs/rt_lolgop,-Inf,-Inf,-Inf,-Inf
retweet_graphs/rt_mittromney,-Inf,-Inf,1.33778508677585847229167593480003483e+00,-Inf
retweet_graphs/rt_occupy,-Inf,-Inf,Inf,-Inf
retweet_graphs/rt_occupywallstnyc,-Inf,-Inf,1.19192721390638883845038418108327376e+00,-Inf
retweet_graphs/rt_onedirection,-Inf,-Inf,Inf,2.23143551314209755766295090309842204e-01
retweet_graphs/rt_p2,-Inf,-Inf,Inf,-Inf
retweet_graphs/rt_qatif,-Inf,-Inf,-Inf,3.37200264749796074673810013018563502e+01
retweet_graphs/rt_saudi,-Inf,-Inf,-Inf,2.57289288116662879200934350884948222e-01
retweet_graphs/rt_tcot,-Inf,-Inf,5.37574998347436812522278846323372003e+00,3.09154970312690819675949460156273193e-01
retweet_graphs/rt_uae,-Inf,-Inf,1.13581304101850797530805196997468717e+02,1.12556104048270813618464947959751117e+02
rt/rt-retweet,-Inf,-Inf,-Inf,-Inf
rt/rt-twitter-copen,-Inf,-Inf,-Inf,5.60859663236101243748540551841853644e-01
rt/rt_alwefaq,-Inf,-Inf,-Inf,-Inf
rt/rt_assad,-Inf,-Inf,-Inf,-Inf
rt/rt_bahrain,-Inf,-Inf,-Inf,-Inf
rt/rt_barackobama,-Inf,-Inf,-Inf,-Inf
rt/rt_damascus,-Inf,-Inf,-Inf,-Inf
rt/rt_dash,-Inf,-Inf,-Inf,-Inf
rt/rt_gmanews,-Inf,-Inf,-Inf,-Inf
rt/rt_gop,-Inf,-Inf,-Inf,-Inf
rt/rt_http,-Inf,-Inf,-Inf,-Inf
rt/rt_islam,-Inf,-Inf,-Inf,2.85892365666973802148537859152152831e-01
rt/rt_israel,-Inf,-Inf,-Inf,-Inf
rt/rt_justinbieber,-Inf,-Inf,-Inf,-Inf
rt/rt_ksa,-Inf,-Inf,-Inf,-Inf
rt/rt_lebanon,-Inf,-Inf,-Inf,-Inf
rt/rt_libya,-Inf,-Inf,-Inf,-Inf
rt/rt_lolgop,-Inf,-Inf,-Inf,-Inf
rt/rt_mittromney,-Inf,-Inf,-Inf,-Inf
rt/rt_obama,-Inf,-Inf,-Inf,-Inf
rt/rt_occupy,-Inf,-Inf,-Inf,-Inf
rt/rt_occupywallstnyc,-Inf,-Inf,-Inf,-Inf
rt/rt_oman,-Inf,-Inf,-Inf,-Inf
rt/rt_onedirection,-Inf,-Inf,-Inf,-Inf
rt/rt_p2,-Inf,-Inf,-Inf,-Inf
rt/rt_qatif,-Inf,-Inf,-Inf,-Inf
rt/rt_saudi,-Inf,-Inf,-Inf,-Inf
rt/rt_tcot,-Inf,-Inf,-Inf,-Inf
rt/rt_tlot,-Inf,-Inf,-Inf,-Inf
rt/rt_uae,-Inf,-Inf,-Inf,-Inf
rt/rt_voteonedirection,-Inf,-Inf,-Inf,-Inf
soc/fb-pages-company,-Inf,-Inf,-Inf,-Inf
soc/fb-pages-food,-Inf,-Inf,8.25502202808221191181117010899772423e-01,7.02278318315219437840242773334984556e-01
soc/fb-pages-government,-Inf,-Inf,-Inf,-Inf
soc/fb-pages-politician,-Inf,-Inf,-Inf,-Inf
soc/fb-pages-public-figure,-Inf,-Inf,-Inf,-Inf
soc/fb-pages-tvshow,-Inf,-Inf,-Inf,-Inf
soc/soc-ANU-residence,-Inf,-Inf,7.73920507965731090227248619488516296e-01,6.11475772481268530434403205955750609e-01
soc/soc-advogato,-Inf,-Inf,-Inf,-Inf
soc/soc-anybeat,-Inf,-Inf,-Inf,-Inf
soc/soc-dolphins,-Inf,-Inf,-Inf,-Inf
soc/soc-epinions,-Inf,-Inf,-Inf,-Inf
soc/soc-gplus,-Inf,-Inf,-Inf,-Inf
soc/soc-hamsterster,-Inf,-Inf,-Inf,-Inf
soc/soc-highschool-moreno,-Inf,-Inf,9.30839327345664294328650780463183990e+00,2.93571302759521789568961489380519870e-01
soc/soc-karate,-Inf,-Inf,Inf,-Inf
soc/soc-physicians,-Inf,-Inf,9.92737258689654913548071449863182996e-01,6.51413722643082647089114354524940817e-01
soc/soc-sign-bitcoinalpha,-Inf,-Inf,-Inf,-Inf
soc/soc-sign-bitcoinotc,-Inf,-Inf,-Inf,-Inf
soc/soc-student-coop,-Inf,-Inf,3.51290110782849724178662487039872529e+00,1.08374514928138089015067473231748811e+00
soc/soc-tribes,-Inf,-Inf,Inf,2.38546253536411740705587382850621097e-01
soc/soc-wiki-Vote,-Inf,-Inf,-Inf,1.42895075722001704901743856307227590e+00
socfb/socfb-Amherst41,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Bowdoin47,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Brandeis99,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Bucknell39,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Caltech36,-Inf,-Inf,2.86310839914780893607415042903101640e+00,1.34700361472090357324719452766072681e+00
socfb/socfb-Colgate88,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Hamilton46,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Haverford76,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Mich67,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Middlebury45,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Oberlin44,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Pepperdine86,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Reed98,-Inf,-Inf,-Inf,8.70700154076043325859368754300893394e-01
socfb/socfb-Rice31,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Rochester38,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Santa74,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Simmons81,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Smith60,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Swarthmore42,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Trinity100,-Inf,-Inf,-Inf,-Inf
socfb/socfb-UC64,-Inf,-Inf,-Inf,-Inf
socfb/socfb-USFCA72,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Vassar85,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Wellesley22,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Wesleyan43,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Williams40,-Inf,-Inf,-Inf,-Inf
socfb/socfb-nips-ego,-Inf,-Inf,-Inf,-Inf
tscc/scc_enron-only,-Inf,-Inf,Inf,-Inf
tscc/scc_fb-forum,-Inf,-Inf,-Inf,-Inf
tscc/scc_infect-hyper,-Inf,-Inf,-Inf,4.83735157128899046929506818809226419e-01
tscc/scc_retweet,-Inf,-Inf,-Inf,-Inf
tscc/scc_retweet-crawl,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_alwefaq,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_assad,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_bahrain,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_barackobama,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_damascus,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_dash,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_gmanews,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_gop,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_http,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_israel,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_justinbieber,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_ksa,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_lebanon,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_libya,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_lolgop,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_mittromney,-Inf,-Inf,-Inf,1.52388794134787461531086028678392634e+00
tscc/scc_rt_obama,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_occupy,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_occupywallstnyc,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_oman,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_onedirection,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_p2,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_qatif,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_saudi,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_tcot,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_tlot,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_uae,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_voteonedirection,-Inf,-Inf,-Inf,-Inf


==> data/eigen_graph_social_08/eigenvalues_logarithmic_relative_error.sorted.csv <==
percent,Float8_4,Float8_5,LinearTakum8,Posit8
0.0,1000.0,1000.0,0.25540245029706155,0.20796536858395578
0.004424778761061947,1000.0,1000.0,0.46434102495697743,0.21769155862063128
0.008849557522123894,1000.0,1000.0,0.5012173483020075,0.22314355131420976
0.01327433628318584,1000.0,1000.0,0.5098580242979079,0.23854625353641173
0.017699115044247787,1000.0,1000.0,0.6707962934069286,0.24382199097198573
0.022123893805309734,1000.0,1000.0,0.7739205079657311,0.2572892881166629
0.02654867256637168,1000.0,1000.0,0.8255022028082212,0.2858923656669738
0.030973451327433628,1000.0,1000.0,0.8370382796779382,0.2876820724517809
0.035398230088495575,1000.0,1000.0,0.9663167323258667,0.2935713027595218
0.03982300884955752,1000.0,1000.0,0.9927372586896549,0.30915497031269085
0.04424778761061947,1000.0,1000.0,1.0085070197105315,0.3678983931878059
0.048672566371681415,1000.0,1000.0,1.1504649119814803,0.3874595485569498
0.05309734513274336,1000.0,1000.0,1.1504649119814803,0.46016767597283736
0.05752212389380531,1000.0,1000.0,1.1919272139063888,0.48373515712889903
0.061946902654867256,1000.0,1000.0,1.3377850867758585,0.4943648809313272
0.06637168141592921,1000.0,1000.0,1.5746633135156791,0.5133932491520078
0.07079646017699115,1000.0,1000.0,1.5746633135156791,0.5540569725447733
0.0752212389380531,1000.0,1000.0,2.0469788391326325,0.5608596632361013
0.07964601769911504,1000.0,1000.0,2.0469788391326325,0.584979283388361
0.084070796460177,1000.0,1000.0,2.863108399147809,0.593123201458085
0.08849557522123894,1000.0,1000.0,3.512901107828497,0.5934260663431902
0.09292035398230089,1000.0,1000.0,5.3757499834743685,0.5962474300138562
0.09734513274336283,1000.0,1000.0,7.336971583102003,0.6114757724812685
0.10176991150442478,1000.0,1000.0,7.789312807195717,0.6514137226430826
0.10619469026548672,1000.0,1000.0,8.166072156296709,0.6630393495260352
0.11061946902654868,1000.0,1000.0,9.253811108898256,0.6642254327583753
0.11504424778761062,1000.0,1000.0,9.308393273456643,0.6642254327583753
0.11946902654867257,1000.0,1000.0,11.920592452755152,0.664409522042348
0.12389380530973451,1000.0,1000.0,12.664898162170175,0.6954279578586097
0.12831858407079647,1000.0,1000.0,15.884858379561873,0.7022783183152195
0.13274336283185842,1000.0,1000.0,80.49632385459114,0.7173354952936041
0.13716814159292035,1000.0,1000.0,113.5813041018508,0.7210056636752915
0.1415929203539823,1000.0,1000.0,1000.0,0.7210056636752915
0.14601769911504425,1000.0,1000.0,1000.0,0.7286599947428868
0.1504424778761062,1000.0,1000.0,1000.0,0.74166994114092
0.15486725663716813,1000.0,1000.0,1000.0,0.751120099598576
0.1592920353982301,1000.0,1000.0,1000.0,0.7930720917029821
0.16371681415929204,1000.0,1000.0,1000.0,0.8707001540760433
0.168141592920354,1000.0,1000.0,1000.0,0.9010396255271232
0.17256637168141592,1000.0,1000.0,1000.0,0.9166835780718717
0.17699115044247787,1000.0,1000.0,1000.0,0.9474272190137037
0.18141592920353983,1000.0,1000.0,1000.0,1.0090871078462542
0.18584070796460178,1000.0,1000.0,1000.0,1.0347002666868654
0.1902654867256637,1000.0,1000.0,1000.0,1.0350375054148393
0.19469026548672566,1000.0,1000.0,1000.0,1.0535073792284901
0.19911504424778761,1000.0,1000.0,1000.0,1.083745149281381
0.20353982300884957,1000.0,1000.0,1000.0,1.1029364782735536
0.2079646017699115,1000.0,1000.0,1000.0,1.125603873080995
0.21238938053097345,1000.0,1000.0,1000.0,1.1581866832225778
0.2168141592920354,1000.0,1000.0,1000.0,1.1797775351335908
0.22123893805309736,1000.0,1000.0,1000.0,1.201912610972607
0.22566371681415928,1000.0,1000.0,1000.0,1.2329627959578835
0.23008849557522124,1000.0,1000.0,1000.0,1.2433640116691531
0.2345132743362832,1000.0,1000.0,1000.0,1.2781618790119678
0.23893805309734514,1000.0,1000.0,1000.0,1.3113197206025868
0.24336283185840707,1000.0,1000.0,1000.0,1.3470036147209035
0.24778761061946902,1000.0,1000.0,1000.0,1.39895613552237
0.252212389380531,1000.0,1000.0,1000.0,1.428950757220017
0.25663716814159293,1000.0,1000.0,1000.0,1.45318846623122
0.2610619469026549,1000.0,1000.0,1000.0,1.5234968104284203
0.26548672566371684,1000.0,1000.0,1000.0,1.5238879413478745
0.26991150442477874,1000.0,1000.0,1000.0,1.5848461009124306
0.2743362831858407,1000.0,1000.0,1000.0,3.6119720286694115
0.27876106194690264,1000.0,1000.0,1000.0,33.720026474979605
0.2831858407079646,1000.0,1000.0,1000.0,40.16946753071292
0.28761061946902655,1000.0,1000.0,1000.0,112.55610404827081
0.2920353982300885,1000.0,1000.0,1000.0,1000.0
0.29646017699115046,1000.0,1000.0,1000.0,1000.0
0.3008849557522124,1000.0,1000.0,1000.0,1000.0
0.3053097345132743,1000.0,1000.0,1000.0,1000.0
0.30973451327433627,1000.0,1000.0,1000.0,1000.0
0.3141592920353982,1000.0,1000.0,1000.0,1000.0
0.3185840707964602,1000.0,1000.0,1000.0,1000.0
0.3230088495575221,1000.0,1000.0,1000.0,1000.0
0.3274336283185841,1000.0,1000.0,1000.0,1000.0
0.33185840707964603,1000.0,1000.0,1000.0,1000.0
0.336283185840708,1000.0,1000.0,1000.0,1000.0
0.3407079646017699,1000.0,1000.0,1000.0,1000.0
0.34513274336283184,1000.0,1000.0,1000.0,1000.0
0.3495575221238938,1000.0,1000.0,1000.0,1000.0
0.35398230088495575,1000.0,1000.0,1000.0,1000.0
0.3584070796460177,1000.0,1000.0,1000.0,1000.0
0.36283185840707965,1000.0,1000.0,1000.0,1000.0
0.3672566371681416,1000.0,1000.0,1000.0,1000.0
0.37168141592920356,1000.0,1000.0,1000.0,1000.0
0.37610619469026546,1000.0,1000.0,1000.0,1000.0
0.3805309734513274,1000.0,1000.0,1000.0,1000.0
0.38495575221238937,1000.0,1000.0,1000.0,1000.0
0.3893805309734513,1000.0,1000.0,1000.0,1000.0
0.3938053097345133,1000.0,1000.0,1000.0,1000.0
0.39823008849557523,1000.0,1000.0,1000.0,1000.0
0.4026548672566372,1000.0,1000.0,1000.0,1000.0
0.40707964601769914,1000.0,1000.0,1000.0,1000.0
0.41150442477876104,1000.0,1000.0,1000.0,1000.0
0.415929203539823,1000.0,1000.0,1000.0,1000.0
0.42035398230088494,1000.0,1000.0,1000.0,1000.0
0.4247787610619469,1000.0,1000.0,1000.0,1000.0
0.42920353982300885,1000.0,1000.0,1000.0,1000.0
0.4336283185840708,1000.0,1000.0,1000.0,1000.0
0.43805309734513276,1000.0,1000.0,1000.0,1000.0
0.4424778761061947,1000.0,1000.0,1000.0,1000.0
0.4469026548672566,1000.0,1000.0,1000.0,1000.0
0.45132743362831856,1000.0,1000.0,1000.0,1000.0
0.4557522123893805,1000.0,1000.0,1000.0,1000.0
0.46017699115044247,1000.0,1000.0,1000.0,1000.0
0.4646017699115044,1000.0,1000.0,1000.0,1000.0
0.4690265486725664,1000.0,1000.0,1000.0,1000.0
0.47345132743362833,1000.0,1000.0,1000.0,1000.0
0.4778761061946903,1000.0,1000.0,1000.0,1000.0
0.4823008849557522,1000.0,1000.0,1000.0,1000.0
0.48672566371681414,1000.0,1000.0,1000.0,1000.0
0.4911504424778761,1000.0,1000.0,1000.0,1000.0
0.49557522123893805,1000.0,1000.0,1000.0,1000.0
0.5,1000.0,1000.0,1000.0,1000.0
0.504424778761062,1000.0,1000.0,1000.0,1000.0
0.5088495575221239,1000.0,1000.0,1000.0,1000.0
0.5132743362831859,1000.0,1000.0,1000.0,1000.0
0.5176991150442478,1000.0,1000.0,1000.0,1000.0
0.5221238938053098,1000.0,1000.0,1000.0,1000.0
0.5265486725663717,1000.0,1000.0,1000.0,1000.0
0.5309734513274337,1000.0,1000.0,1000.0,1000.0
0.5353982300884956,1000.0,1000.0,1000.0,1000.0
0.5398230088495575,1000.0,1000.0,1000.0,1000.0
0.5442477876106194,1000.0,1000.0,1000.0,1000.0
0.5486725663716814,1000.0,1000.0,1000.0,1000.0
0.5530973451327433,1000.0,1000.0,1000.0,1000.0
0.5575221238938053,1000.0,1000.0,1000.0,1000.0
0.5619469026548672,1000.0,1000.0,1000.0,1000.0
0.5663716814159292,1000.0,1000.0,1000.0,1000.0
0.5707964601769911,1000.0,1000.0,1000.0,1000.0
0.5752212389380531,1000.0,1000.0,1000.0,1000.0
0.5796460176991151,1000.0,1000.0,1000.0,1000.0
0.584070796460177,1000.0,1000.0,1000.0,1000.0
0.588495575221239,1000.0,1000.0,1000.0,1000.0
0.5929203539823009,1000.0,1000.0,1000.0,1000.0
0.5973451327433629,1000.0,1000.0,1000.0,1000.0
0.6017699115044248,1000.0,1000.0,1000.0,1000.0
0.6061946902654868,1000.0,1000.0,1000.0,1000.0
0.6106194690265486,1000.0,1000.0,1000.0,1000.0
0.6150442477876106,1000.0,1000.0,1000.0,1000.0
0.6194690265486725,1000.0,1000.0,1000.0,1000.0
0.6238938053097345,1000.0,1000.0,1000.0,1000.0
0.6283185840707964,1000.0,1000.0,1000.0,1000.0
0.6327433628318584,1000.0,1000.0,1000.0,1000.0
0.6371681415929203,1000.0,1000.0,1000.0,1000.0
0.6415929203539823,1000.0,1000.0,1000.0,1000.0
0.6460176991150443,1000.0,1000.0,1000.0,1000.0
0.6504424778761062,1000.0,1000.0,1000.0,1000.0
0.6548672566371682,1000.0,1000.0,1000.0,1000.0
0.6592920353982301,1000.0,1000.0,1000.0,1000.0
0.6637168141592921,1000.0,1000.0,1000.0,1000.0
0.668141592920354,1000.0,1000.0,1000.0,1000.0
0.672566371681416,1000.0,1000.0,1000.0,1000.0
0.6769911504424779,1000.0,1000.0,1000.0,1000.0
0.6814159292035398,1000.0,1000.0,1000.0,1000.0
0.6858407079646017,1000.0,1000.0,1000.0,1000.0
0.6902654867256637,1000.0,1000.0,1000.0,1000.0
0.6946902654867256,1000.0,1000.0,1000.0,1000.0
0.6991150442477876,1000.0,1000.0,1000.0,1000.0
0.7035398230088495,1000.0,1000.0,1000.0,1000.0
0.7079646017699115,1000.0,1000.0,1000.0,1000.0
0.7123893805309734,1000.0,1000.0,1000.0,1000.0
0.7168141592920354,1000.0,1000.0,1000.0,1000.0
0.7212389380530974,1000.0,1000.0,1000.0,1000.0
0.7256637168141593,1000.0,1000.0,1000.0,1000.0
0.7300884955752213,1000.0,1000.0,1000.0,1000.0
0.7345132743362832,1000.0,1000.0,1000.0,1000.0
0.7389380530973452,1000.0,1000.0,1000.0,1000.0
0.7433628318584071,1000.0,1000.0,1000.0,1000.0
0.7477876106194691,1000.0,1000.0,1000.0,1000.0
0.7522123893805309,1000.0,1000.0,1000.0,1000.0
0.7566371681415929,1000.0,1000.0,1000.0,1000.0
0.7610619469026548,1000.0,1000.0,1000.0,1000.0
0.7654867256637168,1000.0,1000.0,1000.0,1000.0
0.7699115044247787,1000.0,1000.0,1000.0,1000.0
0.7743362831858407,1000.0,1000.0,1000.0,1000.0
0.7787610619469026,1000.0,1000.0,1000.0,1000.0
0.7831858407079646,1000.0,1000.0,1000.0,1000.0
0.7876106194690266,1000.0,1000.0,1000.0,1000.0
0.7920353982300885,1000.0,1000.0,1000.0,1000.0
0.7964601769911505,1000.0,1000.0,1000.0,1000.0
0.8008849557522124,1000.0,1000.0,1000.0,1000.0
0.8053097345132744,1000.0,1000.0,1000.0,1000.0
0.8097345132743363,1000.0,1000.0,1000.0,1000.0
0.8141592920353983,1000.0,1000.0,1000.0,1000.0
0.8185840707964602,1000.0,1000.0,1000.0,1000.0
0.8230088495575221,1000.0,1000.0,1000.0,1000.0
0.827433628318584,1000.0,1000.0,1000.0,1000.0
0.831858407079646,1000.0,1000.0,1000.0,1000.0
0.8362831858407079,1000.0,1000.0,1000.0,1000.0
0.8407079646017699,1000.0,1000.0,1000.0,1000.0
0.8451327433628318,1000.0,1000.0,1000.0,1000.0
0.8495575221238938,1000.0,1000.0,1000.0,1000.0
0.8539823008849557,1000.0,1000.0,1000.0,1000.0
0.8584070796460177,1000.0,1000.0,1000.0,1000.0
0.8628318584070797,1000.0,1000.0,1000.0,1000.0
0.8672566371681416,1000.0,1000.0,1000.0,1000.0
0.8716814159292036,1000.0,1000.0,1000.0,1000.0
0.8761061946902655,1000.0,1000.0,1000.0,1000.0
0.8805309734513275,1000.0,1000.0,1000.0,1000.0
0.8849557522123894,1000.0,1000.0,1000.0,1000.0
0.8893805309734514,1000.0,1000.0,1000.0,1000.0
0.8938053097345132,1000.0,1000.0,1000.0,1000.0
0.8982300884955752,1000.0,1000.0,1000.0,1000.0
0.9026548672566371,1000.0,1000.0,1000.0,1000.0
0.9070796460176991,1000.0,1000.0,1000.0,1000.0
0.911504424778761,1000.0,1000.0,1000.0,1000.0
0.915929203539823,1000.0,1000.0,1000.0,1000.0
0.9203539823008849,1000.0,1000.0,1000.0,1000.0
0.9247787610619469,1000.0,1000.0,1000.0,1000.0
0.9292035398230089,1000.0,1000.0,1000.0,1000.0
0.9336283185840708,1000.0,1000.0,1000.0,1000.0
0.9380530973451328,1000.0,1000.0,1000.0,1000.0
0.9424778761061947,1000.0,1000.0,1000.0,1000.0
0.9469026548672567,1000.0,1000.0,1000.0,1000.0
0.9513274336283186,1000.0,1000.0,1000.0,1000.0
0.9557522123893806,1000.0,1000.0,1000.0,1000.0
0.9601769911504425,1000.0,1000.0,1000.0,1000.0
0.9646017699115044,1000.0,1000.0,1000.0,1000.0
0.9690265486725663,1000.0,1000.0,1000.0,1000.0
0.9734513274336283,1000.0,1000.0,1000.0,1000.0
0.9778761061946902,1000.0,1000.0,1000.0,1000.0
0.9823008849557522,1000.0,1000.0,1000.0,1000.0
0.9867256637168141,1000.0,1000.0,1000.0,1000.0
0.9911504424778761,1000.0,1000.0,1000.0,1000.0
0.995575221238938,1000.0,1000.0,1000.0,1000.0
1.0,1000.0,1000.0,1000.0,1000.0


==> data/eigen_graph_social_08/eigenvalues_relative_error.csv <==
matrix\type,Float8_4,Float8_5,LinearTakum8,Posit8
ca/ca-CSphd,-Inf,-Inf,-Inf,-Inf
ca/ca-CondMat,-Inf,-Inf,-Inf,-Inf
ca/ca-Erdos992,-Inf,-Inf,-Inf,-Inf
ca/ca-GrQc,-Inf,-Inf,-Inf,-Inf
ca/ca-HepPh,-Inf,-Inf,-Inf,-Inf
ca/ca-netscience,-Inf,-Inf,-Inf,2.76339664964233479373870871528160743e-01
ca/ca-sandi_auths,-Inf,-Inf,1.79928336512329181908114970692531652e-01,2.74644829136261946016327779265854850e-01
cit/cit-DBLP,-Inf,-Inf,-Inf,-Inf
dynamic/SFHH-conf-sensor,-Inf,-Inf,-Inf,3.23300194218743672898991684436879374e-01
dynamic/aves-sparrow-social,-Inf,-Inf,3.48156835303239141886963946771735611e+01,-Inf
dynamic/aves-weaver-social,-Inf,-Inf,5.22337251598857306519178238494071951e-01,4.03414018932095495650415517455643130e-01
dynamic/aves-wildbird-network,-Inf,-Inf,-Inf,-Inf
dynamic/copresence-LH10,-Inf,-Inf,1.96565898091698852448279409099599498e+02,1.60763924313143397992664524651898304e-01
dynamic/email-dnc,-Inf,-Inf,5.54300435850255597493626701759828673e-01,1.95912739344293689983969651288565780e-01
dynamic/fb-forum,-Inf,-Inf,-Inf,1.85586829375721850394821678724762916e-01
dynamic/fb-messages,-Inf,-Inf,-Inf,-Inf
dynamic/ia-chess,-Inf,-Inf,-Inf,-Inf
dynamic/ia-contact,-Inf,-Inf,-Inf,-Inf
dynamic/ia-contacts_hypertext2009,-Inf,-Inf,-Inf,2.73103773402367531781214672350083201e-01
dynamic/ia-enron-employees,-Inf,-Inf,1.95502824079058239950453499550291102e-01,3.51659489158029033085160864680599285e-01
dynamic/ia-escorts-dynamic,-Inf,-Inf,-Inf,-Inf
dynamic/ia-hospital-ward-proximity,-Inf,-Inf,7.48066428602133624150335167797232299e+01,2.07041759601538061659817381259453838e-01
dynamic/ia-primary-school-proximity,-Inf,-Inf,-Inf,-Inf
dynamic/ia-primary-school-proximity-attr,-Inf,-Inf,-Inf,-Inf
dynamic/ia-radoslaw-email,-Inf,-Inf,1.50344980979647949422305392722113587e+00,2.37248391789099802798914260895520419e-01
dynamic/ia-reality-call,-Inf,-Inf,-Inf,-Inf
dynamic/ia-workplace-contacts,-Inf,-Inf,2.03585257512087967077154873207732514e+03,-Inf
dynamic/insecta-ant-colony1,-Inf,-Inf,-Inf,1.71031021549952990673507324604875160e-01
dynamic/insecta-ant-colony2,-Inf,-Inf,-Inf,-Inf
dynamic/insecta-ant-colony4,-Inf,-Inf,-Inf,-Inf
dynamic/insecta-ant-trophallaxis-colony1,-Inf,-Inf,-Inf,-Inf
dynamic/insecta-ant-trophallaxis-colony2,-Inf,-Inf,-Inf,-Inf
dynamic/mammalia-primate-association,-Inf,-Inf,-Inf,-Inf
dynamic/mammalia-raccoon-proximity,-Inf,-Inf,-Inf,-Inf
dynamic/mammalia-voles-bhp-trapping,-Inf,-Inf,-Inf,-Inf
dynamic/mammalia-voles-kcs-trapping,-Inf,-Inf,-Inf,2.22429892180925253825095973157071206e-01
dynamic/mammalia-voles-plj-trapping,-Inf,-Inf,-Inf,-Inf
dynamic/mammalia-voles-rob-trapping,-Inf,-Inf,-Inf,2.42414761916314534120517533169786583e-01
dynamic/reptilia-tortoise-network-bsv,-Inf,-Inf,8.33288890745364650217049470278431964e-02,1.22105043418053389593162450902727502e-01
dynamic/reptilia-tortoise-network-cs,-Inf,-Inf,4.86770073437430242331623234364866789e-01,2.02287898554272008109627832278909571e-01
dynamic/reptilia-tortoise-network-fi,-Inf,-Inf,-Inf,2.39726016386653305110600221440289325e-01
dynamic/reptilia-tortoise-network-hw,-Inf,-Inf,2.03698981877506577562317979111791500e+01,-Inf
dynamic/reptilia-tortoise-network-lm,-Inf,-Inf,-Inf,-Inf
dynamic/reptilia-tortoise-network-mc,-Inf,-Inf,-Inf,8.08010236948301425580158387022883356e-02
dynamic/reptilia-tortoise-network-pv,-Inf,-Inf,-Inf,3.70786239092192156107821103367940760e-01
dynamic/reptilia-tortoise-network-sg,-Inf,-Inf,1.07511518480662765368411014034788218e+02,-Inf
dynamic/scc2034_kilifi_all_contacts_across_households,-Inf,-Inf,-Inf,1.94109962210274433705096097798812804e-01
dynamic/scc2034_kilifi_all_contacts_within_households,-Inf,-Inf,1.19126740635238479425410751695028372e-01,-Inf
dynamic/soc-sign-bitcoinalpha,-Inf,-Inf,-Inf,-Inf
dynamic/soc-sign-bitcoinotc,-Inf,-Inf,-Inf,-Inf
econ/econ-beacxc,-Inf,-Inf,-Inf,3.06865923662477217947964444310118649e-01
econ/econ-beaflw,-Inf,-Inf,-Inf,-Inf
econ/econ-beause,-Inf,-Inf,-Inf,3.58060867708225621512382189941607921e-01
econ/econ-mahindas,-Inf,-Inf,-Inf,-Inf
econ/econ-mbeacxc,-Inf,-Inf,-Inf,2.86879978419584990585699930526365636e-01
econ/econ-mbeaflw,-Inf,-Inf,-Inf,2.74066976456264424613055309285080231e-01
econ/econ-mbeause,-Inf,-Inf,-Inf,1.81518340378345388900131144851020967e-01
econ/econ-poli,-Inf,-Inf,-Inf,-Inf
econ/econ-poli-large,-Inf,-Inf,-Inf,-Inf
econ/econ-wm1,-Inf,-Inf,3.43800669480761017017008038578979636e+00,2.98013495081003727683087797172732383e-02
econ/econ-wm2,-Inf,-Inf,-Inf,1.39511748788701662992180544915761688e-01
econ/econ-wm3,-Inf,-Inf,-Inf,2.10536209538482844264059701851654197e+03
email/email-EU,-Inf,-Inf,-Inf,-Inf
email/email-dnc,-Inf,-Inf,5.54300435850255597493626701759828673e-01,1.95912739344293689983969651288565780e-01
email/email-dnc-corecipient,-Inf,-Inf,-Inf,1.36035789303236119696992366383097208e-01
email/email-enron-large,-Inf,-Inf,-Inf,-Inf
email/email-enron-only,-Inf,-Inf,4.98063942199747451051193207169932943e-01,2.42269364980493822076816230623932711e-01
email/email-univ,-Inf,-Inf,-Inf,-Inf
ia/ia-crime-moreno,-Inf,-Inf,-Inf,-Inf
ia/ia-dnc-corecipient,-Inf,-Inf,-Inf,2.45985846559252118357694592869369973e-01
ia/ia-email-EU,-Inf,-Inf,-Inf,-Inf
ia/ia-email-univ,-Inf,-Inf,-Inf,2.87799787371330767892016332701601955e-01
ia/ia-enron-large,-Inf,-Inf,-Inf,-Inf
ia/ia-enron-only,-Inf,-Inf,4.98063942199747451051193207169932943e-01,-Inf
ia/ia-escorts-dynamic,-Inf,-Inf,-Inf,-Inf
ia/ia-fb-messages,-Inf,-Inf,-Inf,-Inf
ia/ia-hospital-ward-proximity,-Inf,-Inf,6.56012653555675311816021587435918336e+01,2.07041759601538061659817381259453838e-01
ia/ia-infect-dublin,-Inf,-Inf,-Inf,3.03094634837783952608032904467504934e-01
ia/ia-infect-hyper,-Inf,-Inf,-Inf,-Inf
ia/ia-primary-school-proximity,-Inf,-Inf,-Inf,-Inf
ia/ia-primary-school-proximity-attr,-Inf,-Inf,-Inf,3.57502328078304351067533308945267643e-01
ia/ia-radoslaw-email,-Inf,-Inf,1.50344980979647949422305392722113587e+00,2.78221526643660082546098169345384731e-01
ia/ia-reality,-Inf,-Inf,-Inf,-Inf
ia/ia-southernwomen,-Inf,-Inf,-Inf,1.70782200683753369599502660678512745e-01
ia/ia-workplace-contacts,-Inf,-Inf,3.27338597685452320614887172424457780e-01,2.49067443615278354579059571206717222e-01
proximity/SFHH-conf-sensor,-Inf,-Inf,-Inf,3.17977252838036283012485706457507687e-01
proximity/copresence-LH10,-Inf,-Inf,-Inf,1.70761427011699249340991147489765495e-01
proximity/hospital-ward-proximity,-Inf,-Inf,2.03955241681484893378187059398680846e+02,-Inf
proximity/infect-dublin,-Inf,-Inf,-Inf,1.92661170333182885082815552333015629e-01
proximity/infect-hyper,-Inf,-Inf,-Inf,2.77671374528568335418424099253104354e-01
proximity/primary-school-proximity,-Inf,-Inf,-Inf,3.35720596230834625208214045668619225e-01
rec/rec-amazon,-Inf,-Inf,-Inf,-Inf
rec/rec-movielens-user-movies-10m,-Inf,-Inf,-Inf,-Inf
retweet_graphs/rt_alwefaq,-Inf,-Inf,5.21443073314360789763416076346194720e+02,7.24125114902636823960282888298495137e-01
retweet_graphs/rt_assad,-Inf,-Inf,1.67305654265429639862978486794244060e-01,-Inf
retweet_graphs/rt_bahrain,-Inf,-Inf,6.81015831166992853137581146150232518e+02,-Inf
retweet_graphs/rt_barackobama,-Inf,-Inf,-Inf,-Inf
retweet_graphs/rt_damascus,-Inf,-Inf,-Inf,-Inf
retweet_graphs/rt_dash,-Inf,-Inf,-Inf,-Inf
retweet_graphs/rt_gmanews,-Inf,-Inf,-Inf,-Inf
retweet_graphs/rt_gop,-Inf,-Inf,-Inf,6.31412417224273297302039075790119614e-02
retweet_graphs/rt_israel,-Inf,-Inf,-Inf,8.21994936526786302656771061136730531e-02
retweet_graphs/rt_justinbieber,-Inf,-Inf,9.98240695410185827127032849072293056e+00,8.42749828079052496100896944826793636e-02
retweet_graphs/rt_ksa,-Inf,-Inf,-Inf,6.11653086380495647086052678379058053e-02
retweet_graphs/rt_libya,-Inf,-Inf,4.85063153652624613192189044059234825e+01,-Inf
retweet_graphs/rt_lolgop,-Inf,-Inf,-Inf,-Inf
retweet_graphs/rt_mittromney,-Inf,-Inf,6.84124375294727568583382099683483009e-01,-Inf
retweet_graphs/rt_occupy,-Inf,-Inf,2.03422021929937627670337059640483835e+02,-Inf
retweet_graphs/rt_occupywallstnyc,-Inf,-Inf,4.09839907768875042792164095712500182e-01,-Inf
retweet_graphs/rt_onedirection,-Inf,-Inf,2.88681194453760710306567294598437660e+02,6.25000000000000013050001431856634719e-02
retweet_graphs/rt_p2,-Inf,-Inf,4.89365754829657034086235594740317140e+03,-Inf
retweet_graphs/rt_qatif,-Inf,-Inf,-Inf,8.33972504132366005000487796063141420e-02
retweet_graphs/rt_saudi,-Inf,-Inf,-Inf,6.65368699401107458165877246343086163e-02
retweet_graphs/rt_tcot,-Inf,-Inf,1.40415816639365807925264310341544014e+01,1.06433664787039990793691860940184754e-01
retweet_graphs/rt_uae,-Inf,-Inf,1.29036392637891099124830639169194138e-01,8.07375667672738191789514582580830931e-02
rt/rt-retweet,-Inf,-Inf,-Inf,-Inf
rt/rt-twitter-copen,-Inf,-Inf,-Inf,1.87388727287482267743620485522513761e-01
rt/rt_alwefaq,-Inf,-Inf,-Inf,-Inf
rt/rt_assad,-Inf,-Inf,-Inf,-Inf
rt/rt_bahrain,-Inf,-Inf,-Inf,-Inf
rt/rt_barackobama,-Inf,-Inf,-Inf,-Inf
rt/rt_damascus,-Inf,-Inf,-Inf,-Inf
rt/rt_dash,-Inf,-Inf,-Inf,-Inf
rt/rt_gmanews,-Inf,-Inf,-Inf,-Inf
rt/rt_gop,-Inf,-Inf,-Inf,-Inf
rt/rt_http,-Inf,-Inf,-Inf,-Inf
rt/rt_islam,-Inf,-Inf,-Inf,8.88708419602939590066987710919432222e-02
rt/rt_israel,-Inf,-Inf,-Inf,-Inf
rt/rt_justinbieber,-Inf,-Inf,-Inf,-Inf
rt/rt_ksa,-Inf,-Inf,-Inf,-Inf
rt/rt_lebanon,-Inf,-Inf,-Inf,-Inf
rt/rt_libya,-Inf,-Inf,-Inf,-Inf
rt/rt_lolgop,-Inf,-Inf,-Inf,-Inf
rt/rt_mittromney,-Inf,-Inf,-Inf,-Inf
rt/rt_obama,-Inf,-Inf,-Inf,-Inf
rt/rt_occupy,-Inf,-Inf,-Inf,-Inf
rt/rt_occupywallstnyc,-Inf,-Inf,-Inf,-Inf
rt/rt_oman,-Inf,-Inf,-Inf,-Inf
rt/rt_onedirection,-Inf,-Inf,-Inf,-Inf
rt/rt_p2,-Inf,-Inf,-Inf,-Inf
rt/rt_qatif,-Inf,-Inf,-Inf,-Inf
rt/rt_saudi,-Inf,-Inf,-Inf,-Inf
rt/rt_tcot,-Inf,-Inf,-Inf,-Inf
rt/rt_tlot,-Inf,-Inf,-Inf,-Inf
rt/rt_uae,-Inf,-Inf,-Inf,-Inf
rt/rt_voteonedirection,-Inf,-Inf,-Inf,-Inf
soc/fb-pages-company,-Inf,-Inf,-Inf,-Inf
soc/fb-pages-food,-Inf,-Inf,3.42779185557680656473817806049499558e-01,2.05187453119043030997978865672454441e-01
soc/fb-pages-government,-Inf,-Inf,-Inf,-Inf
soc/fb-pages-politician,-Inf,-Inf,-Inf,-Inf
soc/fb-pages-public-figure,-Inf,-Inf,-Inf,-Inf
soc/fb-pages-tvshow,-Inf,-Inf,-Inf,-Inf
soc/soc-ANU-residence,-Inf,-Inf,1.96344174107787500005775789994405307e-01,1.72352730293693023353183425307893897e-01
soc/soc-advogato,-Inf,-Inf,-Inf,-Inf
soc/soc-anybeat,-Inf,-Inf,-Inf,-Inf
soc/soc-dolphins,-Inf,-Inf,-Inf,-Inf
soc/soc-epinions,-Inf,-Inf,-Inf,-Inf
soc/soc-gplus,-Inf,-Inf,-Inf,-Inf
soc/soc-hamsterster,-Inf,-Inf,-Inf,-Inf
soc/soc-highschool-moreno,-Inf,-Inf,7.58802327881932364541705958059028326e+01,9.53580267626245127028530732020158444e-02
soc/soc-karate,-Inf,-Inf,2.50222336363307846753819131814013826e+03,-Inf
soc/soc-physicians,-Inf,-Inf,4.41904379928893981733373357150211003e-01,1.70875842321728789017375303121516443e-01
soc/soc-sign-bitcoinalpha,-Inf,-Inf,-Inf,-Inf
soc/soc-sign-bitcoinotc,-Inf,-Inf,-Inf,-Inf
soc/soc-student-coop,-Inf,-Inf,2.30317493455105466164505804035276784e+00,5.05720437569635882264575248273950651e-01
soc/soc-tribes,-Inf,-Inf,6.08523977907235829932388563662908424e+01,7.01420571104536056436776284390216166e-02
soc/soc-wiki-Vote,-Inf,-Inf,-Inf,3.12870454262976207986048566880093660e-01
socfb/socfb-Amherst41,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Bowdoin47,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Brandeis99,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Bucknell39,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Caltech36,-Inf,-Inf,9.00895859036723282924013729932277897e-01,3.31732784422767428208751763480738796e-01
socfb/socfb-Colgate88,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Hamilton46,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Haverford76,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Mich67,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Middlebury45,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Oberlin44,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Pepperdine86,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Reed98,-Inf,-Inf,-Inf,3.84023556141032666565001665651145965e-01
socfb/socfb-Rice31,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Rochester38,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Santa74,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Simmons81,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Smith60,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Swarthmore42,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Trinity100,-Inf,-Inf,-Inf,-Inf
socfb/socfb-UC64,-Inf,-Inf,-Inf,-Inf
socfb/socfb-USFCA72,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Vassar85,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Wellesley22,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Wesleyan43,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Williams40,-Inf,-Inf,-Inf,-Inf
socfb/socfb-nips-ego,-Inf,-Inf,-Inf,-Inf
tscc/scc_enron-only,-Inf,-Inf,1.37563042537868898605110415119569674e+03,-Inf
tscc/scc_fb-forum,-Inf,-Inf,-Inf,-Inf
tscc/scc_infect-hyper,-Inf,-Inf,-Inf,1.41898858111862565364770303201701947e-01
tscc/scc_retweet,-Inf,-Inf,-Inf,-Inf
tscc/scc_retweet-crawl,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_alwefaq,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_assad,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_bahrain,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_barackobama,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_damascus,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_dash,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_gmanews,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_gop,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_http,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_israel,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_justinbieber,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_ksa,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_lebanon,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_libya,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_lolgop,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_mittromney,-Inf,-Inf,-Inf,9.31231579596479916917023739904058636e-01
tscc/scc_rt_obama,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_occupy,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_occupywallstnyc,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_oman,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_onedirection,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_p2,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_qatif,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_saudi,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_tcot,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_tlot,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_uae,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_voteonedirection,-Inf,-Inf,-Inf,-Inf


==> data/eigen_graph_social_08/eigenvalues_relative_error.sorted.csv <==
percent,Float8_4,Float8_5,LinearTakum8,Posit8
0.0,100000.0,100000.0,0.08332888907453646,0.029801349508100372
0.004424778761061947,100000.0,100000.0,0.11912674063523848,0.061165308638049566
0.008849557522123894,100000.0,100000.0,0.1290363926378911,0.0625
0.01327433628318584,100000.0,100000.0,0.16730565426542965,0.06314124172242733
0.017699115044247787,100000.0,100000.0,0.17992833651232917,0.06653686994011075
0.022123893805309734,100000.0,100000.0,0.19550282407905825,0.07014205711045361
0.02654867256637168,100000.0,100000.0,0.1963441741077875,0.08073756676727382
0.030973451327433628,100000.0,100000.0,0.3273385976854523,0.08080102369483014
0.035398230088495575,100000.0,100000.0,0.34277918555768067,0.08219949365267863
0.03982300884955752,100000.0,100000.0,0.409839907768875,0.0833972504132366
0.04424778761061947,100000.0,100000.0,0.441904379928894,0.08427498280790525
0.048672566371681415,100000.0,100000.0,0.48677007343743023,0.08887084196029396
0.05309734513274336,100000.0,100000.0,0.4980639421997475,0.09535802676262452
0.05752212389380531,100000.0,100000.0,0.4980639421997475,0.10643366478703999
0.061946902654867256,100000.0,100000.0,0.5223372515988574,0.1221050434180534
0.06637168141592921,100000.0,100000.0,0.5543004358502556,0.13603578930323612
0.07079646017699115,100000.0,100000.0,0.5543004358502556,0.13951174878870165
0.0752212389380531,100000.0,100000.0,0.6841243752947276,0.14189885811186256
0.07964601769911504,100000.0,100000.0,0.9008958590367233,0.1607639243131434
0.084070796460177,100000.0,100000.0,1.5034498097964795,0.17076142701169925
0.08849557522123894,100000.0,100000.0,1.5034498097964795,0.17078220068375338
0.09292035398230089,100000.0,100000.0,2.3031749345510546,0.17087584232172878
0.09734513274336283,100000.0,100000.0,3.4380066948076102,0.17103102154995298
0.10176991150442478,100000.0,100000.0,9.982406954101858,0.17235273029369302
0.10619469026548672,100000.0,100000.0,14.041581663936581,0.18151834037834538
0.11061946902654868,100000.0,100000.0,20.369898187750657,0.18558682937572185
0.11504424778761062,100000.0,100000.0,34.815683530323916,0.18738872728748227
0.11946902654867257,100000.0,100000.0,48.50631536526246,0.1926611703331829
0.12389380530973451,100000.0,100000.0,60.852397790723586,0.19410996221027443
0.12831858407079647,100000.0,100000.0,65.60126535556753,0.19591273934429368
0.13274336283185842,100000.0,100000.0,74.80664286021336,0.19591273934429368
0.13716814159292035,100000.0,100000.0,75.88023278819324,0.202287898554272
0.1415929203539823,100000.0,100000.0,107.51151848066277,0.20518745311904302
0.14601769911504425,100000.0,100000.0,196.56589809169884,0.20704175960153806
0.1504424778761062,100000.0,100000.0,203.4220219299376,0.20704175960153806
0.15486725663716813,100000.0,100000.0,203.9552416814849,0.22242989218092526
0.1592920353982301,100000.0,100000.0,288.6811944537607,0.23724839178909982
0.16371681415929204,100000.0,100000.0,521.4430733143608,0.2397260163866533
0.168141592920354,100000.0,100000.0,681.0158311669928,0.2422693649804938
0.17256637168141592,100000.0,100000.0,1375.630425378689,0.24241476191631453
0.17699115044247787,100000.0,100000.0,2035.8525751208797,0.24598584655925212
0.18141592920353983,100000.0,100000.0,2502.2233636330784,0.24906744361527836
0.18584070796460178,100000.0,100000.0,4893.65754829657,0.2731037734023675
0.1902654867256637,100000.0,100000.0,100000.0,0.27406697645626443
0.19469026548672566,100000.0,100000.0,100000.0,0.2746448291362619
0.19911504424778761,100000.0,100000.0,100000.0,0.27633966496423346
0.20353982300884957,100000.0,100000.0,100000.0,0.2776713745285683
0.2079646017699115,100000.0,100000.0,100000.0,0.27822152664366007
0.21238938053097345,100000.0,100000.0,100000.0,0.286879978419585
0.2168141592920354,100000.0,100000.0,100000.0,0.2877997873713308
0.22123893805309736,100000.0,100000.0,100000.0,0.3030946348377839
0.22566371681415928,100000.0,100000.0,100000.0,0.3068659236624772
0.23008849557522124,100000.0,100000.0,100000.0,0.3128704542629762
0.2345132743362832,100000.0,100000.0,100000.0,0.3179772528380363
0.23893805309734514,100000.0,100000.0,100000.0,0.3233001942187437
0.24336283185840707,100000.0,100000.0,100000.0,0.33173278442276743
0.24778761061946902,100000.0,100000.0,100000.0,0.3357205962308346
0.252212389380531,100000.0,100000.0,100000.0,0.351659489158029
0.25663716814159293,100000.0,100000.0,100000.0,0.35750232807830434
0.2610619469026549,100000.0,100000.0,100000.0,0.3580608677082256
0.26548672566371684,100000.0,100000.0,100000.0,0.37078623909219216
0.26991150442477874,100000.0,100000.0,100000.0,0.3840235561410327
0.2743362831858407,100000.0,100000.0,100000.0,0.4034140189320955
0.27876106194690264,100000.0,100000.0,100000.0,0.5057204375696359
0.2831858407079646,100000.0,100000.0,100000.0,0.7241251149026369
0.28761061946902655,100000.0,100000.0,100000.0,0.93123157959648
0.2920353982300885,100000.0,100000.0,100000.0,2105.3620953848285
0.29646017699115046,100000.0,100000.0,100000.0,100000.0
0.3008849557522124,100000.0,100000.0,100000.0,100000.0
0.3053097345132743,100000.0,100000.0,100000.0,100000.0
0.30973451327433627,100000.0,100000.0,100000.0,100000.0
0.3141592920353982,100000.0,100000.0,100000.0,100000.0
0.3185840707964602,100000.0,100000.0,100000.0,100000.0
0.3230088495575221,100000.0,100000.0,100000.0,100000.0
0.3274336283185841,100000.0,100000.0,100000.0,100000.0
0.33185840707964603,100000.0,100000.0,100000.0,100000.0
0.336283185840708,100000.0,100000.0,100000.0,100000.0
0.3407079646017699,100000.0,100000.0,100000.0,100000.0
0.34513274336283184,100000.0,100000.0,100000.0,100000.0
0.3495575221238938,100000.0,100000.0,100000.0,100000.0
0.35398230088495575,100000.0,100000.0,100000.0,100000.0
0.3584070796460177,100000.0,100000.0,100000.0,100000.0
0.36283185840707965,100000.0,100000.0,100000.0,100000.0
0.3672566371681416,100000.0,100000.0,100000.0,100000.0
0.37168141592920356,100000.0,100000.0,100000.0,100000.0
0.37610619469026546,100000.0,100000.0,100000.0,100000.0
0.3805309734513274,100000.0,100000.0,100000.0,100000.0
0.38495575221238937,100000.0,100000.0,100000.0,100000.0
0.3893805309734513,100000.0,100000.0,100000.0,100000.0
0.3938053097345133,100000.0,100000.0,100000.0,100000.0
0.39823008849557523,100000.0,100000.0,100000.0,100000.0
0.4026548672566372,100000.0,100000.0,100000.0,100000.0
0.40707964601769914,100000.0,100000.0,100000.0,100000.0
0.41150442477876104,100000.0,100000.0,100000.0,100000.0
0.415929203539823,100000.0,100000.0,100000.0,100000.0
0.42035398230088494,100000.0,100000.0,100000.0,100000.0
0.4247787610619469,100000.0,100000.0,100000.0,100000.0
0.42920353982300885,100000.0,100000.0,100000.0,100000.0
0.4336283185840708,100000.0,100000.0,100000.0,100000.0
0.43805309734513276,100000.0,100000.0,100000.0,100000.0
0.4424778761061947,100000.0,100000.0,100000.0,100000.0
0.4469026548672566,100000.0,100000.0,100000.0,100000.0
0.45132743362831856,100000.0,100000.0,100000.0,100000.0
0.4557522123893805,100000.0,100000.0,100000.0,100000.0
0.46017699115044247,100000.0,100000.0,100000.0,100000.0
0.4646017699115044,100000.0,100000.0,100000.0,100000.0
0.4690265486725664,100000.0,100000.0,100000.0,100000.0
0.47345132743362833,100000.0,100000.0,100000.0,100000.0
0.4778761061946903,100000.0,100000.0,100000.0,100000.0
0.4823008849557522,100000.0,100000.0,100000.0,100000.0
0.48672566371681414,100000.0,100000.0,100000.0,100000.0
0.4911504424778761,100000.0,100000.0,100000.0,100000.0
0.49557522123893805,100000.0,100000.0,100000.0,100000.0
0.5,100000.0,100000.0,100000.0,100000.0
0.504424778761062,100000.0,100000.0,100000.0,100000.0
0.5088495575221239,100000.0,100000.0,100000.0,100000.0
0.5132743362831859,100000.0,100000.0,100000.0,100000.0
0.5176991150442478,100000.0,100000.0,100000.0,100000.0
0.5221238938053098,100000.0,100000.0,100000.0,100000.0
0.5265486725663717,100000.0,100000.0,100000.0,100000.0
0.5309734513274337,100000.0,100000.0,100000.0,100000.0
0.5353982300884956,100000.0,100000.0,100000.0,100000.0
0.5398230088495575,100000.0,100000.0,100000.0,100000.0
0.5442477876106194,100000.0,100000.0,100000.0,100000.0
0.5486725663716814,100000.0,100000.0,100000.0,100000.0
0.5530973451327433,100000.0,100000.0,100000.0,100000.0
0.5575221238938053,100000.0,100000.0,100000.0,100000.0
0.5619469026548672,100000.0,100000.0,100000.0,100000.0
0.5663716814159292,100000.0,100000.0,100000.0,100000.0
0.5707964601769911,100000.0,100000.0,100000.0,100000.0
0.5752212389380531,100000.0,100000.0,100000.0,100000.0
0.5796460176991151,100000.0,100000.0,100000.0,100000.0
0.584070796460177,100000.0,100000.0,100000.0,100000.0
0.588495575221239,100000.0,100000.0,100000.0,100000.0
0.5929203539823009,100000.0,100000.0,100000.0,100000.0
0.5973451327433629,100000.0,100000.0,100000.0,100000.0
0.6017699115044248,100000.0,100000.0,100000.0,100000.0
0.6061946902654868,100000.0,100000.0,100000.0,100000.0
0.6106194690265486,100000.0,100000.0,100000.0,100000.0
0.6150442477876106,100000.0,100000.0,100000.0,100000.0
0.6194690265486725,100000.0,100000.0,100000.0,100000.0
0.6238938053097345,100000.0,100000.0,100000.0,100000.0
0.6283185840707964,100000.0,100000.0,100000.0,100000.0
0.6327433628318584,100000.0,100000.0,100000.0,100000.0
0.6371681415929203,100000.0,100000.0,100000.0,100000.0
0.6415929203539823,100000.0,100000.0,100000.0,100000.0
0.6460176991150443,100000.0,100000.0,100000.0,100000.0
0.6504424778761062,100000.0,100000.0,100000.0,100000.0
0.6548672566371682,100000.0,100000.0,100000.0,100000.0
0.6592920353982301,100000.0,100000.0,100000.0,100000.0
0.6637168141592921,100000.0,100000.0,100000.0,100000.0
0.668141592920354,100000.0,100000.0,100000.0,100000.0
0.672566371681416,100000.0,100000.0,100000.0,100000.0
0.6769911504424779,100000.0,100000.0,100000.0,100000.0
0.6814159292035398,100000.0,100000.0,100000.0,100000.0
0.6858407079646017,100000.0,100000.0,100000.0,100000.0
0.6902654867256637,100000.0,100000.0,100000.0,100000.0
0.6946902654867256,100000.0,100000.0,100000.0,100000.0
0.6991150442477876,100000.0,100000.0,100000.0,100000.0
0.7035398230088495,100000.0,100000.0,100000.0,100000.0
0.7079646017699115,100000.0,100000.0,100000.0,100000.0
0.7123893805309734,100000.0,100000.0,100000.0,100000.0
0.7168141592920354,100000.0,100000.0,100000.0,100000.0
0.7212389380530974,100000.0,100000.0,100000.0,100000.0
0.7256637168141593,100000.0,100000.0,100000.0,100000.0
0.7300884955752213,100000.0,100000.0,100000.0,100000.0
0.7345132743362832,100000.0,100000.0,100000.0,100000.0
0.7389380530973452,100000.0,100000.0,100000.0,100000.0
0.7433628318584071,100000.0,100000.0,100000.0,100000.0
0.7477876106194691,100000.0,100000.0,100000.0,100000.0
0.7522123893805309,100000.0,100000.0,100000.0,100000.0
0.7566371681415929,100000.0,100000.0,100000.0,100000.0
0.7610619469026548,100000.0,100000.0,100000.0,100000.0
0.7654867256637168,100000.0,100000.0,100000.0,100000.0
0.7699115044247787,100000.0,100000.0,100000.0,100000.0
0.7743362831858407,100000.0,100000.0,100000.0,100000.0
0.7787610619469026,100000.0,100000.0,100000.0,100000.0
0.7831858407079646,100000.0,100000.0,100000.0,100000.0
0.7876106194690266,100000.0,100000.0,100000.0,100000.0
0.7920353982300885,100000.0,100000.0,100000.0,100000.0
0.7964601769911505,100000.0,100000.0,100000.0,100000.0
0.8008849557522124,100000.0,100000.0,100000.0,100000.0
0.8053097345132744,100000.0,100000.0,100000.0,100000.0
0.8097345132743363,100000.0,100000.0,100000.0,100000.0
0.8141592920353983,100000.0,100000.0,100000.0,100000.0
0.8185840707964602,100000.0,100000.0,100000.0,100000.0
0.8230088495575221,100000.0,100000.0,100000.0,100000.0
0.827433628318584,100000.0,100000.0,100000.0,100000.0
0.831858407079646,100000.0,100000.0,100000.0,100000.0
0.8362831858407079,100000.0,100000.0,100000.0,100000.0
0.8407079646017699,100000.0,100000.0,100000.0,100000.0
0.8451327433628318,100000.0,100000.0,100000.0,100000.0
0.8495575221238938,100000.0,100000.0,100000.0,100000.0
0.8539823008849557,100000.0,100000.0,100000.0,100000.0
0.8584070796460177,100000.0,100000.0,100000.0,100000.0
0.8628318584070797,100000.0,100000.0,100000.0,100000.0
0.8672566371681416,100000.0,100000.0,100000.0,100000.0
0.8716814159292036,100000.0,100000.0,100000.0,100000.0
0.8761061946902655,100000.0,100000.0,100000.0,100000.0
0.8805309734513275,100000.0,100000.0,100000.0,100000.0
0.8849557522123894,100000.0,100000.0,100000.0,100000.0
0.8893805309734514,100000.0,100000.0,100000.0,100000.0
0.8938053097345132,100000.0,100000.0,100000.0,100000.0
0.8982300884955752,100000.0,100000.0,100000.0,100000.0
0.9026548672566371,100000.0,100000.0,100000.0,100000.0
0.9070796460176991,100000.0,100000.0,100000.0,100000.0
0.911504424778761,100000.0,100000.0,100000.0,100000.0
0.915929203539823,100000.0,100000.0,100000.0,100000.0
0.9203539823008849,100000.0,100000.0,100000.0,100000.0
0.9247787610619469,100000.0,100000.0,100000.0,100000.0
0.9292035398230089,100000.0,100000.0,100000.0,100000.0
0.9336283185840708,100000.0,100000.0,100000.0,100000.0
0.9380530973451328,100000.0,100000.0,100000.0,100000.0
0.9424778761061947,100000.0,100000.0,100000.0,100000.0
0.9469026548672567,100000.0,100000.0,100000.0,100000.0
0.9513274336283186,100000.0,100000.0,100000.0,100000.0
0.9557522123893806,100000.0,100000.0,100000.0,100000.0
0.9601769911504425,100000.0,100000.0,100000.0,100000.0
0.9646017699115044,100000.0,100000.0,100000.0,100000.0
0.9690265486725663,100000.0,100000.0,100000.0,100000.0
0.9734513274336283,100000.0,100000.0,100000.0,100000.0
0.9778761061946902,100000.0,100000.0,100000.0,100000.0
0.9823008849557522,100000.0,100000.0,100000.0,100000.0
0.9867256637168141,100000.0,100000.0,100000.0,100000.0
0.9911504424778761,100000.0,100000.0,100000.0,100000.0
0.995575221238938,100000.0,100000.0,100000.0,100000.0
1.0,100000.0,100000.0,100000.0,100000.0


==> data/eigen_graph_social_08/eigenvectors_absolute_error.csv <==
matrix\type,Float8_4,Float8_5,LinearTakum8,Posit8
ca/ca-CSphd,-Inf,-Inf,-Inf,-Inf
ca/ca-CondMat,-Inf,-Inf,-Inf,-Inf
ca/ca-Erdos992,-Inf,-Inf,-Inf,-Inf
ca/ca-GrQc,-Inf,-Inf,-Inf,-Inf
ca/ca-HepPh,-Inf,-Inf,-Inf,-Inf
ca/ca-netscience,-Inf,-Inf,-Inf,5.19614730728133075534881316371514476e+00
ca/ca-sandi_auths,-Inf,-Inf,4.35400954337034955148682232047507984e+00,3.96317312804851571710967966946549802e+00
cit/cit-DBLP,-Inf,-Inf,-Inf,-Inf
dynamic/SFHH-conf-sensor,-Inf,-Inf,-Inf,5.68147077286023631236531146451082752e+00
dynamic/aves-sparrow-social,-Inf,-Inf,3.01987367260186291339896924442527427e+01,-Inf
dynamic/aves-weaver-social,-Inf,-Inf,6.51609949511200005516469623330613495e+00,5.17371638181120620757080736799696438e+00
dynamic/aves-wildbird-network,-Inf,-Inf,-Inf,-Inf
dynamic/copresence-LH10,-Inf,-Inf,4.56712939619570426679678929242499102e+02,4.39868679037900204019633664457577170e+00
dynamic/email-dnc,-Inf,-Inf,6.08701783138108125211420159753914030e+00,5.32341382211174846368064007999186079e+00
dynamic/fb-forum,-Inf,-Inf,-Inf,5.11256415122049528077932327342800553e+00
dynamic/fb-messages,-Inf,-Inf,-Inf,-Inf
dynamic/ia-chess,-Inf,-Inf,-Inf,-Inf
dynamic/ia-contact,-Inf,-Inf,-Inf,-Inf
dynamic/ia-contacts_hypertext2009,-Inf,-Inf,-Inf,4.68103718272815166210622520054306222e+00
dynamic/ia-enron-employees,-Inf,-Inf,6.29222843760098225937121401168898496e+00,5.08034265069121123903369962139751091e+00
dynamic/ia-escorts-dynamic,-Inf,-Inf,-Inf,-Inf
dynamic/ia-hospital-ward-proximity,-Inf,-Inf,5.97876542595760530192886593839798185e+01,4.31100526278054259822531178040197144e+00
dynamic/ia-primary-school-proximity,-Inf,-Inf,-Inf,-Inf
dynamic/ia-primary-school-proximity-attr,-Inf,-Inf,-Inf,-Inf
dynamic/ia-radoslaw-email,-Inf,-Inf,5.50835604020772555808526015805803108e+00,4.42517397738236009451331397746443994e+00
dynamic/ia-reality-call,-Inf,-Inf,-Inf,-Inf
dynamic/ia-workplace-contacts,-Inf,-Inf,4.72963219238126607663111132321462887e+03,-Inf
dynamic/insecta-ant-colony1,-Inf,-Inf,-Inf,5.13122442300768927424593306732305518e+00
dynamic/insecta-ant-colony2,-Inf,-Inf,-Inf,-Inf
dynamic/insecta-ant-colony4,-Inf,-Inf,-Inf,-Inf
dynamic/insecta-ant-trophallaxis-colony1,-Inf,-Inf,-Inf,-Inf
dynamic/insecta-ant-trophallaxis-colony2,-Inf,-Inf,-Inf,-Inf
dynamic/mammalia-primate-association,-Inf,-Inf,-Inf,-Inf
dynamic/mammalia-raccoon-proximity,-Inf,-Inf,-Inf,-Inf
dynamic/mammalia-voles-bhp-trapping,-Inf,-Inf,-Inf,-Inf
dynamic/mammalia-voles-kcs-trapping,-Inf,-Inf,-Inf,5.85659582670185606553239059096065552e+00
dynamic/mammalia-voles-plj-trapping,-Inf,-Inf,-Inf,-Inf
dynamic/mammalia-voles-rob-trapping,-Inf,-Inf,-Inf,5.09669556750145225227020840147147311e+00
dynamic/reptilia-tortoise-network-bsv,-Inf,-Inf,4.30118540764178787205620561756225020e+00,4.08020586400881782281782445972512510e+00
dynamic/reptilia-tortoise-network-cs,-Inf,-Inf,4.46385958200409399789840499634357522e+00,3.96409002605812986054649795865240167e+00
dynamic/reptilia-tortoise-network-fi,-Inf,-Inf,-Inf,5.41290227183781632079091293021497600e+00
dynamic/reptilia-tortoise-network-hw,-Inf,-Inf,3.69400402916413997800904926858382767e+01,-Inf
dynamic/reptilia-tortoise-network-lm,-Inf,-Inf,-Inf,-Inf
dynamic/reptilia-tortoise-network-mc,-Inf,-Inf,-Inf,2.65614950137832308637682334069640549e+00
dynamic/reptilia-tortoise-network-pv,-Inf,-Inf,-Inf,3.60352073093683447484798141422592146e+00
dynamic/reptilia-tortoise-network-sg,-Inf,-Inf,3.63598692198853940777917496692405222e+02,-Inf
dynamic/scc2034_kilifi_all_contacts_across_households,-Inf,-Inf,-Inf,3.30831385520837622929470172553522532e+00
dynamic/scc2034_kilifi_all_contacts_within_households,-Inf,-Inf,4.22928521141435084738394550628454989e+00,-Inf
dynamic/soc-sign-bitcoinalpha,-Inf,-Inf,-Inf,-Inf
dynamic/soc-sign-bitcoinotc,-Inf,-Inf,-Inf,-Inf
econ/econ-beacxc,-Inf,-Inf,-Inf,5.28403738236098960936335625491575770e+00
econ/econ-beaflw,-Inf,-Inf,-Inf,-Inf
econ/econ-beause,-Inf,-Inf,-Inf,5.19957994744188929383215528811059350e+00
econ/econ-mahindas,-Inf,-Inf,-Inf,-Inf
econ/econ-mbeacxc,-Inf,-Inf,-Inf,5.15924399419886138029671740729148319e+00
econ/econ-mbeaflw,-Inf,-Inf,-Inf,5.00753926128663850529525550250554957e+00
econ/econ-mbeause,-Inf,-Inf,-Inf,4.70856113639014810147731156444830235e+00
econ/econ-poli,-Inf,-Inf,-Inf,-Inf
econ/econ-poli-large,-Inf,-Inf,-Inf,-Inf
econ/econ-wm1,-Inf,-Inf,2.15073256748642702333914629375957033e+03,3.03230810312264354711292763014880763e+00
econ/econ-wm2,-Inf,-Inf,-Inf,3.82339360163172486616466198205160409e+00
econ/econ-wm3,-Inf,-Inf,-Inf,1.16701569705137555237791170300084179e+04
email/email-EU,-Inf,-Inf,-Inf,-Inf
email/email-dnc,-Inf,-Inf,6.08701783138108125211420159753914030e+00,5.32341382211174846368064007999186079e+00
email/email-dnc-corecipient,-Inf,-Inf,-Inf,5.25213871948682811822231318940418619e+00
email/email-enron-large,-Inf,-Inf,-Inf,-Inf
email/email-enron-only,-Inf,-Inf,7.42824618574063243174739797211169591e+00,4.15717046131027387360414507852765953e+00
email/email-univ,-Inf,-Inf,-Inf,-Inf
ia/ia-crime-moreno,-Inf,-Inf,-Inf,-Inf
ia/ia-dnc-corecipient,-Inf,-Inf,-Inf,5.15135685084177040103031493648501850e+00
ia/ia-email-EU,-Inf,-Inf,-Inf,-Inf
ia/ia-email-univ,-Inf,-Inf,-Inf,5.89799494515076117248867858516131339e+00
ia/ia-enron-large,-Inf,-Inf,-Inf,-Inf
ia/ia-enron-only,-Inf,-Inf,7.42824618574063243174739797211169591e+00,-Inf
ia/ia-escorts-dynamic,-Inf,-Inf,-Inf,-Inf
ia/ia-fb-messages,-Inf,-Inf,-Inf,-Inf
ia/ia-hospital-ward-proximity,-Inf,-Inf,6.20872152652468460857228357321616472e+01,4.37283421211620629538113809517174037e+00
ia/ia-infect-dublin,-Inf,-Inf,-Inf,5.03364961111016490303892216463964608e+00
ia/ia-infect-hyper,-Inf,-Inf,-Inf,-Inf
ia/ia-primary-school-proximity,-Inf,-Inf,-Inf,-Inf
ia/ia-primary-school-proximity-attr,-Inf,-Inf,-Inf,5.29661376639952568406587005487141773e+00
ia/ia-radoslaw-email,-Inf,-Inf,5.50835604020772555808526015805803108e+00,4.22348424699406950317573308728413792e+00
ia/ia-reality,-Inf,-Inf,-Inf,-Inf
ia/ia-southernwomen,-Inf,-Inf,-Inf,3.38977204235171457637591681528938406e+00
ia/ia-workplace-contacts,-Inf,-Inf,6.15350261161223817766841611426235291e+00,4.62776868691344143877307228974924032e+00
proximity/SFHH-conf-sensor,-Inf,-Inf,-Inf,5.60269531163983888846527277475598089e+00
proximity/copresence-LH10,-Inf,-Inf,-Inf,4.71846425120939092478755701145450295e+00
proximity/hospital-ward-proximity,-Inf,-Inf,7.29322829170179435732191115118651011e+02,-Inf
proximity/infect-dublin,-Inf,-Inf,-Inf,4.93476994008388881461662848325670688e+00
proximity/infect-hyper,-Inf,-Inf,-Inf,4.94499144858218068285214340305503386e+00
proximity/primary-school-proximity,-Inf,-Inf,-Inf,5.48785750465861576851830896438524398e+00
rec/rec-amazon,-Inf,-Inf,-Inf,-Inf
rec/rec-movielens-user-movies-10m,-Inf,-Inf,-Inf,-Inf
retweet_graphs/rt_alwefaq,-Inf,-Inf,2.76604659122266028024246686276272517e+01,4.91021035135637911880951172987736937e+00
retweet_graphs/rt_assad,-Inf,-Inf,4.05745702782741913963225465591957833e+00,-Inf
retweet_graphs/rt_bahrain,-Inf,-Inf,2.21404638442864706921062539220164492e+01,-Inf
retweet_graphs/rt_barackobama,-Inf,-Inf,-Inf,-Inf
retweet_graphs/rt_damascus,-Inf,-Inf,-Inf,-Inf
retweet_graphs/rt_dash,-Inf,-Inf,-Inf,-Inf
retweet_graphs/rt_gmanews,-Inf,-Inf,-Inf,-Inf
retweet_graphs/rt_gop,-Inf,-Inf,-Inf,2.41814624756679184246909812887434296e+00
retweet_graphs/rt_israel,-Inf,-Inf,-Inf,2.48771444047988129547351247704977044e+00
retweet_graphs/rt_justinbieber,-Inf,-Inf,2.86345639349598886762896051682313427e+01,3.09854545361474372116242880171766790e+00
retweet_graphs/rt_ksa,-Inf,-Inf,-Inf,2.30924115342854412576961731954141493e+00
retweet_graphs/rt_libya,-Inf,-Inf,1.10740120697953150039208091535309697e+03,-Inf
retweet_graphs/rt_lolgop,-Inf,-Inf,-Inf,-Inf
retweet_graphs/rt_mittromney,-Inf,-Inf,5.31662435363862137553704555981182509e+00,-Inf
retweet_graphs/rt_occupy,-Inf,-Inf,9.19695614529384428556525270774004871e+04,-Inf
retweet_graphs/rt_occupywallstnyc,-Inf,-Inf,4.94042299134904082869969259131845671e+00,-Inf
retweet_graphs/rt_onedirection,-Inf,-Inf,1.79706675463707926826897846832371014e+04,3.56169710492273679955674796210211794e+00
retweet_graphs/rt_p2,-Inf,-Inf,9.93711947586323834622270264573051282e+04,-Inf
retweet_graphs/rt_qatif,-Inf,-Inf,-Inf,2.10853077851064194723444973812151040e+00
retweet_graphs/rt_saudi,-Inf,-Inf,-Inf,2.93892119901971481107947915570253902e+00
retweet_graphs/rt_tcot,-Inf,-Inf,1.08393724024441445101374157452035868e+01,2.71239853430216897141841283521579520e+00
retweet_graphs/rt_uae,-Inf,-Inf,3.05313840915850663197500002229962455e+00,2.45323351979605731491982710495455762e+00
rt/rt-retweet,-Inf,-Inf,-Inf,-Inf
rt/rt-twitter-copen,-Inf,-Inf,-Inf,5.56757691185187237866580425064988798e+00
rt/rt_alwefaq,-Inf,-Inf,-Inf,-Inf
rt/rt_assad,-Inf,-Inf,-Inf,-Inf
rt/rt_bahrain,-Inf,-Inf,-Inf,-Inf
rt/rt_barackobama,-Inf,-Inf,-Inf,-Inf
rt/rt_damascus,-Inf,-Inf,-Inf,-Inf
rt/rt_dash,-Inf,-Inf,-Inf,-Inf
rt/rt_gmanews,-Inf,-Inf,-Inf,-Inf
rt/rt_gop,-Inf,-Inf,-Inf,-Inf
rt/rt_http,-Inf,-Inf,-Inf,-Inf
rt/rt_islam,-Inf,-Inf,-Inf,6.52010718789065302199423115991927966e+00
rt/rt_israel,-Inf,-Inf,-Inf,-Inf
rt/rt_justinbieber,-Inf,-Inf,-Inf,-Inf
rt/rt_ksa,-Inf,-Inf,-Inf,-Inf
rt/rt_lebanon,-Inf,-Inf,-Inf,-Inf
rt/rt_libya,-Inf,-Inf,-Inf,-Inf
rt/rt_lolgop,-Inf,-Inf,-Inf,-Inf
rt/rt_mittromney,-Inf,-Inf,-Inf,-Inf
rt/rt_obama,-Inf,-Inf,-Inf,-Inf
rt/rt_occupy,-Inf,-Inf,-Inf,-Inf
rt/rt_occupywallstnyc,-Inf,-Inf,-Inf,-Inf
rt/rt_oman,-Inf,-Inf,-Inf,-Inf
rt/rt_onedirection,-Inf,-Inf,-Inf,-Inf
rt/rt_p2,-Inf,-Inf,-Inf,-Inf
rt/rt_qatif,-Inf,-Inf,-Inf,-Inf
rt/rt_saudi,-Inf,-Inf,-Inf,-Inf
rt/rt_tcot,-Inf,-Inf,-Inf,-Inf
rt/rt_tlot,-Inf,-Inf,-Inf,-Inf
rt/rt_uae,-Inf,-Inf,-Inf,-Inf
rt/rt_voteonedirection,-Inf,-Inf,-Inf,-Inf
soc/fb-pages-company,-Inf,-Inf,-Inf,-Inf
soc/fb-pages-food,-Inf,-Inf,6.38188472703271320639463935385582992e+00,5.14436238418814014750327755997541664e+00
soc/fb-pages-government,-Inf,-Inf,-Inf,-Inf
soc/fb-pages-politician,-Inf,-Inf,-Inf,-Inf
soc/fb-pages-public-figure,-Inf,-Inf,-Inf,-Inf
soc/fb-pages-tvshow,-Inf,-Inf,-Inf,-Inf
soc/soc-ANU-residence,-Inf,-Inf,5.59282817250178095030691114546326969e+00,4.47284987713741299064127968406309700e+00
soc/soc-advogato,-Inf,-Inf,-Inf,-Inf
soc/soc-anybeat,-Inf,-Inf,-Inf,-Inf
soc/soc-dolphins,-Inf,-Inf,-Inf,-Inf
soc/soc-epinions,-Inf,-Inf,-Inf,-Inf
soc/soc-gplus,-Inf,-Inf,-Inf,-Inf
soc/soc-hamsterster,-Inf,-Inf,-Inf,-Inf
soc/soc-highschool-moreno,-Inf,-Inf,8.88052204765855189156232502227403343e+03,3.80947775245985674268124336007767580e+00
soc/soc-karate,-Inf,-Inf,4.06780358033235982263997777841507384e+04,-Inf
soc/soc-physicians,-Inf,-Inf,6.77793324740919325805729561838273210e+00,4.65906079637435307577980646867013519e+00
soc/soc-sign-bitcoinalpha,-Inf,-Inf,-Inf,-Inf
soc/soc-sign-bitcoinotc,-Inf,-Inf,-Inf,-Inf
soc/soc-student-coop,-Inf,-Inf,9.20880612948039945891540988358325869e+00,4.74920531982291109990867959318866809e+00
soc/soc-tribes,-Inf,-Inf,4.71307353653972411537013020646708885e+02,2.88239587200833575979289296013061268e+00
soc/soc-wiki-Vote,-Inf,-Inf,-Inf,5.12304437405357433603833551176860398e+00
socfb/socfb-Amherst41,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Bowdoin47,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Brandeis99,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Bucknell39,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Caltech36,-Inf,-Inf,5.15232224758395186229850522315506151e+00,4.68655019418391723214072370795672237e+00
socfb/socfb-Colgate88,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Hamilton46,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Haverford76,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Mich67,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Middlebury45,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Oberlin44,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Pepperdine86,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Reed98,-Inf,-Inf,-Inf,5.83249691290135038383106386901418382e+00
socfb/socfb-Rice31,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Rochester38,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Santa74,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Simmons81,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Smith60,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Swarthmore42,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Trinity100,-Inf,-Inf,-Inf,-Inf
socfb/socfb-UC64,-Inf,-Inf,-Inf,-Inf
socfb/socfb-USFCA72,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Vassar85,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Wellesley22,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Wesleyan43,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Williams40,-Inf,-Inf,-Inf,-Inf
socfb/socfb-nips-ego,-Inf,-Inf,-Inf,-Inf
tscc/scc_enron-only,-Inf,-Inf,1.76301975110435798392876642233457270e+04,-Inf
tscc/scc_fb-forum,-Inf,-Inf,-Inf,-Inf
tscc/scc_infect-hyper,-Inf,-Inf,-Inf,4.84524251376993465705781178123958803e+00
tscc/scc_retweet,-Inf,-Inf,-Inf,-Inf
tscc/scc_retweet-crawl,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_alwefaq,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_assad,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_bahrain,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_barackobama,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_damascus,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_dash,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_gmanews,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_gop,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_http,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_israel,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_justinbieber,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_ksa,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_lebanon,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_libya,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_lolgop,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_mittromney,-Inf,-Inf,-Inf,5.29889970232850593288511530266841665e+00
tscc/scc_rt_obama,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_occupy,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_occupywallstnyc,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_oman,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_onedirection,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_p2,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_qatif,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_saudi,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_tcot,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_tlot,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_uae,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_voteonedirection,-Inf,-Inf,-Inf,-Inf


==> data/eigen_graph_social_08/eigenvectors_absolute_error.sorted.csv <==
percent,Float8_4,Float8_5,LinearTakum8,Posit8
0.0,1.0e6,1.0e6,3.0531384091585068,2.1085307785106417
0.004424778761061947,1.0e6,1.0e6,4.057457027827419,2.309241153428544
0.008849557522123894,1.0e6,1.0e6,4.229285211414351,2.4181462475667916
0.01327433628318584,1.0e6,1.0e6,4.301185407641788,2.4532335197960573
0.017699115044247787,1.0e6,1.0e6,4.354009543370349,2.4877144404798814
0.022123893805309734,1.0e6,1.0e6,4.463859582004094,2.656149501378323
0.02654867256637168,1.0e6,1.0e6,4.940422991349041,2.712398534302169
0.030973451327433628,1.0e6,1.0e6,5.152322247583952,2.8823958720083356
0.035398230088495575,1.0e6,1.0e6,5.3166243536386215,2.9389211990197146
0.03982300884955752,1.0e6,1.0e6,5.508356040207725,3.0323081031226438
0.04424778761061947,1.0e6,1.0e6,5.508356040207725,3.0985454536147436
0.048672566371681415,1.0e6,1.0e6,5.592828172501781,3.308313855208376
0.05309734513274336,1.0e6,1.0e6,6.087017831381082,3.3897720423517144
0.05752212389380531,1.0e6,1.0e6,6.087017831381082,3.561697104922737
0.061946902654867256,1.0e6,1.0e6,6.153502611612238,3.6035207309368347
0.06637168141592921,1.0e6,1.0e6,6.292228437600982,3.809477752459857
0.07079646017699115,1.0e6,1.0e6,6.3818847270327135,3.8233936016317247
0.0752212389380531,1.0e6,1.0e6,6.516099495112,3.9631731280485156
0.07964601769911504,1.0e6,1.0e6,6.777933247409194,3.96409002605813
0.084070796460177,1.0e6,1.0e6,7.428246185740632,4.080205864008818
0.08849557522123894,1.0e6,1.0e6,7.428246185740632,4.157170461310274
0.09292035398230089,1.0e6,1.0e6,9.208806129480399,4.22348424699407
0.09734513274336283,1.0e6,1.0e6,10.839372402444145,4.311005262780543
0.10176991150442478,1.0e6,1.0e6,22.140463844286472,4.3728342121162065
0.10619469026548672,1.0e6,1.0e6,27.660465912226602,4.398686790379002
0.11061946902654868,1.0e6,1.0e6,28.63456393495989,4.42517397738236
0.11504424778761062,1.0e6,1.0e6,30.19873672601863,4.4728498771374126
0.11946902654867257,1.0e6,1.0e6,36.9400402916414,4.627768686913441
0.12389380530973451,1.0e6,1.0e6,59.78765425957605,4.659060796374353
0.12831858407079647,1.0e6,1.0e6,62.08721526524685,4.681037182728152
0.13274336283185842,1.0e6,1.0e6,363.59869219885394,4.686550194183917
0.13716814159292035,1.0e6,1.0e6,456.7129396195704,4.7085611363901485
0.1415929203539823,1.0e6,1.0e6,471.3073536539724,4.718464251209391
0.14601769911504425,1.0e6,1.0e6,729.3228291701795,4.749205319822911
0.1504424778761062,1.0e6,1.0e6,1107.4012069795315,4.845242513769935
0.15486725663716813,1.0e6,1.0e6,2150.732567486427,4.910210351356379
0.1592920353982301,1.0e6,1.0e6,4729.632192381266,4.934769940083889
0.16371681415929204,1.0e6,1.0e6,8880.522047658553,4.944991448582181
0.168141592920354,1.0e6,1.0e6,17630.19751104358,5.007539261286638
0.17256637168141592,1.0e6,1.0e6,17970.667546370794,5.033649611110165
0.17699115044247787,1.0e6,1.0e6,40678.0358033236,5.080342650691211
0.18141592920353983,1.0e6,1.0e6,91969.56145293845,5.0966955675014525
0.18584070796460178,1.0e6,1.0e6,99371.19475863238,5.112564151220496
0.1902654867256637,1.0e6,1.0e6,1.0e6,5.123044374053574
0.19469026548672566,1.0e6,1.0e6,1.0e6,5.131224423007689
0.19911504424778761,1.0e6,1.0e6,1.0e6,5.14436238418814
0.20353982300884957,1.0e6,1.0e6,1.0e6,5.15135685084177
0.2079646017699115,1.0e6,1.0e6,1.0e6,5.159243994198861
0.21238938053097345,1.0e6,1.0e6,1.0e6,5.173716381811206
0.2168141592920354,1.0e6,1.0e6,1.0e6,5.196147307281331
0.22123893805309736,1.0e6,1.0e6,1.0e6,5.199579947441889
0.22566371681415928,1.0e6,1.0e6,1.0e6,5.252138719486828
0.23008849557522124,1.0e6,1.0e6,1.0e6,5.28403738236099
0.2345132743362832,1.0e6,1.0e6,1.0e6,5.296613766399526
0.23893805309734514,1.0e6,1.0e6,1.0e6,5.298899702328506
0.24336283185840707,1.0e6,1.0e6,1.0e6,5.323413822111749
0.24778761061946902,1.0e6,1.0e6,1.0e6,5.323413822111749
0.252212389380531,1.0e6,1.0e6,1.0e6,5.412902271837816
0.25663716814159293,1.0e6,1.0e6,1.0e6,5.487857504658615
0.2610619469026549,1.0e6,1.0e6,1.0e6,5.567576911851872
0.26548672566371684,1.0e6,1.0e6,1.0e6,5.602695311639839
0.26991150442477874,1.0e6,1.0e6,1.0e6,5.681470772860236
0.2743362831858407,1.0e6,1.0e6,1.0e6,5.83249691290135
0.27876106194690264,1.0e6,1.0e6,1.0e6,5.856595826701856
0.2831858407079646,1.0e6,1.0e6,1.0e6,5.897994945150761
0.28761061946902655,1.0e6,1.0e6,1.0e6,6.520107187890653
0.2920353982300885,1.0e6,1.0e6,1.0e6,11670.156970513755
0.29646017699115046,1.0e6,1.0e6,1.0e6,1.0e6
0.3008849557522124,1.0e6,1.0e6,1.0e6,1.0e6
0.3053097345132743,1.0e6,1.0e6,1.0e6,1.0e6
0.30973451327433627,1.0e6,1.0e6,1.0e6,1.0e6
0.3141592920353982,1.0e6,1.0e6,1.0e6,1.0e6
0.3185840707964602,1.0e6,1.0e6,1.0e6,1.0e6
0.3230088495575221,1.0e6,1.0e6,1.0e6,1.0e6
0.3274336283185841,1.0e6,1.0e6,1.0e6,1.0e6
0.33185840707964603,1.0e6,1.0e6,1.0e6,1.0e6
0.336283185840708,1.0e6,1.0e6,1.0e6,1.0e6
0.3407079646017699,1.0e6,1.0e6,1.0e6,1.0e6
0.34513274336283184,1.0e6,1.0e6,1.0e6,1.0e6
0.3495575221238938,1.0e6,1.0e6,1.0e6,1.0e6
0.35398230088495575,1.0e6,1.0e6,1.0e6,1.0e6
0.3584070796460177,1.0e6,1.0e6,1.0e6,1.0e6
0.36283185840707965,1.0e6,1.0e6,1.0e6,1.0e6
0.3672566371681416,1.0e6,1.0e6,1.0e6,1.0e6
0.37168141592920356,1.0e6,1.0e6,1.0e6,1.0e6
0.37610619469026546,1.0e6,1.0e6,1.0e6,1.0e6
0.3805309734513274,1.0e6,1.0e6,1.0e6,1.0e6
0.38495575221238937,1.0e6,1.0e6,1.0e6,1.0e6
0.3893805309734513,1.0e6,1.0e6,1.0e6,1.0e6
0.3938053097345133,1.0e6,1.0e6,1.0e6,1.0e6
0.39823008849557523,1.0e6,1.0e6,1.0e6,1.0e6
0.4026548672566372,1.0e6,1.0e6,1.0e6,1.0e6
0.40707964601769914,1.0e6,1.0e6,1.0e6,1.0e6
0.41150442477876104,1.0e6,1.0e6,1.0e6,1.0e6
0.415929203539823,1.0e6,1.0e6,1.0e6,1.0e6
0.42035398230088494,1.0e6,1.0e6,1.0e6,1.0e6
0.4247787610619469,1.0e6,1.0e6,1.0e6,1.0e6
0.42920353982300885,1.0e6,1.0e6,1.0e6,1.0e6
0.4336283185840708,1.0e6,1.0e6,1.0e6,1.0e6
0.43805309734513276,1.0e6,1.0e6,1.0e6,1.0e6
0.4424778761061947,1.0e6,1.0e6,1.0e6,1.0e6
0.4469026548672566,1.0e6,1.0e6,1.0e6,1.0e6
0.45132743362831856,1.0e6,1.0e6,1.0e6,1.0e6
0.4557522123893805,1.0e6,1.0e6,1.0e6,1.0e6
0.46017699115044247,1.0e6,1.0e6,1.0e6,1.0e6
0.4646017699115044,1.0e6,1.0e6,1.0e6,1.0e6
0.4690265486725664,1.0e6,1.0e6,1.0e6,1.0e6
0.47345132743362833,1.0e6,1.0e6,1.0e6,1.0e6
0.4778761061946903,1.0e6,1.0e6,1.0e6,1.0e6
0.4823008849557522,1.0e6,1.0e6,1.0e6,1.0e6
0.48672566371681414,1.0e6,1.0e6,1.0e6,1.0e6
0.4911504424778761,1.0e6,1.0e6,1.0e6,1.0e6
0.49557522123893805,1.0e6,1.0e6,1.0e6,1.0e6
0.5,1.0e6,1.0e6,1.0e6,1.0e6
0.504424778761062,1.0e6,1.0e6,1.0e6,1.0e6
0.5088495575221239,1.0e6,1.0e6,1.0e6,1.0e6
0.5132743362831859,1.0e6,1.0e6,1.0e6,1.0e6
0.5176991150442478,1.0e6,1.0e6,1.0e6,1.0e6
0.5221238938053098,1.0e6,1.0e6,1.0e6,1.0e6
0.5265486725663717,1.0e6,1.0e6,1.0e6,1.0e6
0.5309734513274337,1.0e6,1.0e6,1.0e6,1.0e6
0.5353982300884956,1.0e6,1.0e6,1.0e6,1.0e6
0.5398230088495575,1.0e6,1.0e6,1.0e6,1.0e6
0.5442477876106194,1.0e6,1.0e6,1.0e6,1.0e6
0.5486725663716814,1.0e6,1.0e6,1.0e6,1.0e6
0.5530973451327433,1.0e6,1.0e6,1.0e6,1.0e6
0.5575221238938053,1.0e6,1.0e6,1.0e6,1.0e6
0.5619469026548672,1.0e6,1.0e6,1.0e6,1.0e6
0.5663716814159292,1.0e6,1.0e6,1.0e6,1.0e6
0.5707964601769911,1.0e6,1.0e6,1.0e6,1.0e6
0.5752212389380531,1.0e6,1.0e6,1.0e6,1.0e6
0.5796460176991151,1.0e6,1.0e6,1.0e6,1.0e6
0.584070796460177,1.0e6,1.0e6,1.0e6,1.0e6
0.588495575221239,1.0e6,1.0e6,1.0e6,1.0e6
0.5929203539823009,1.0e6,1.0e6,1.0e6,1.0e6
0.5973451327433629,1.0e6,1.0e6,1.0e6,1.0e6
0.6017699115044248,1.0e6,1.0e6,1.0e6,1.0e6
0.6061946902654868,1.0e6,1.0e6,1.0e6,1.0e6
0.6106194690265486,1.0e6,1.0e6,1.0e6,1.0e6
0.6150442477876106,1.0e6,1.0e6,1.0e6,1.0e6
0.6194690265486725,1.0e6,1.0e6,1.0e6,1.0e6
0.6238938053097345,1.0e6,1.0e6,1.0e6,1.0e6
0.6283185840707964,1.0e6,1.0e6,1.0e6,1.0e6
0.6327433628318584,1.0e6,1.0e6,1.0e6,1.0e6
0.6371681415929203,1.0e6,1.0e6,1.0e6,1.0e6
0.6415929203539823,1.0e6,1.0e6,1.0e6,1.0e6
0.6460176991150443,1.0e6,1.0e6,1.0e6,1.0e6
0.6504424778761062,1.0e6,1.0e6,1.0e6,1.0e6
0.6548672566371682,1.0e6,1.0e6,1.0e6,1.0e6
0.6592920353982301,1.0e6,1.0e6,1.0e6,1.0e6
0.6637168141592921,1.0e6,1.0e6,1.0e6,1.0e6
0.668141592920354,1.0e6,1.0e6,1.0e6,1.0e6
0.672566371681416,1.0e6,1.0e6,1.0e6,1.0e6
0.6769911504424779,1.0e6,1.0e6,1.0e6,1.0e6
0.6814159292035398,1.0e6,1.0e6,1.0e6,1.0e6
0.6858407079646017,1.0e6,1.0e6,1.0e6,1.0e6
0.6902654867256637,1.0e6,1.0e6,1.0e6,1.0e6
0.6946902654867256,1.0e6,1.0e6,1.0e6,1.0e6
0.6991150442477876,1.0e6,1.0e6,1.0e6,1.0e6
0.7035398230088495,1.0e6,1.0e6,1.0e6,1.0e6
0.7079646017699115,1.0e6,1.0e6,1.0e6,1.0e6
0.7123893805309734,1.0e6,1.0e6,1.0e6,1.0e6
0.7168141592920354,1.0e6,1.0e6,1.0e6,1.0e6
0.7212389380530974,1.0e6,1.0e6,1.0e6,1.0e6
0.7256637168141593,1.0e6,1.0e6,1.0e6,1.0e6
0.7300884955752213,1.0e6,1.0e6,1.0e6,1.0e6
0.7345132743362832,1.0e6,1.0e6,1.0e6,1.0e6
0.7389380530973452,1.0e6,1.0e6,1.0e6,1.0e6
0.7433628318584071,1.0e6,1.0e6,1.0e6,1.0e6
0.7477876106194691,1.0e6,1.0e6,1.0e6,1.0e6
0.7522123893805309,1.0e6,1.0e6,1.0e6,1.0e6
0.7566371681415929,1.0e6,1.0e6,1.0e6,1.0e6
0.7610619469026548,1.0e6,1.0e6,1.0e6,1.0e6
0.7654867256637168,1.0e6,1.0e6,1.0e6,1.0e6
0.7699115044247787,1.0e6,1.0e6,1.0e6,1.0e6
0.7743362831858407,1.0e6,1.0e6,1.0e6,1.0e6
0.7787610619469026,1.0e6,1.0e6,1.0e6,1.0e6
0.7831858407079646,1.0e6,1.0e6,1.0e6,1.0e6
0.7876106194690266,1.0e6,1.0e6,1.0e6,1.0e6
0.7920353982300885,1.0e6,1.0e6,1.0e6,1.0e6
0.7964601769911505,1.0e6,1.0e6,1.0e6,1.0e6
0.8008849557522124,1.0e6,1.0e6,1.0e6,1.0e6
0.8053097345132744,1.0e6,1.0e6,1.0e6,1.0e6
0.8097345132743363,1.0e6,1.0e6,1.0e6,1.0e6
0.8141592920353983,1.0e6,1.0e6,1.0e6,1.0e6
0.8185840707964602,1.0e6,1.0e6,1.0e6,1.0e6
0.8230088495575221,1.0e6,1.0e6,1.0e6,1.0e6
0.827433628318584,1.0e6,1.0e6,1.0e6,1.0e6
0.831858407079646,1.0e6,1.0e6,1.0e6,1.0e6
0.8362831858407079,1.0e6,1.0e6,1.0e6,1.0e6
0.8407079646017699,1.0e6,1.0e6,1.0e6,1.0e6
0.8451327433628318,1.0e6,1.0e6,1.0e6,1.0e6
0.8495575221238938,1.0e6,1.0e6,1.0e6,1.0e6
0.8539823008849557,1.0e6,1.0e6,1.0e6,1.0e6
0.8584070796460177,1.0e6,1.0e6,1.0e6,1.0e6
0.8628318584070797,1.0e6,1.0e6,1.0e6,1.0e6
0.8672566371681416,1.0e6,1.0e6,1.0e6,1.0e6
0.8716814159292036,1.0e6,1.0e6,1.0e6,1.0e6
0.8761061946902655,1.0e6,1.0e6,1.0e6,1.0e6
0.8805309734513275,1.0e6,1.0e6,1.0e6,1.0e6
0.8849557522123894,1.0e6,1.0e6,1.0e6,1.0e6
0.8893805309734514,1.0e6,1.0e6,1.0e6,1.0e6
0.8938053097345132,1.0e6,1.0e6,1.0e6,1.0e6
0.8982300884955752,1.0e6,1.0e6,1.0e6,1.0e6
0.9026548672566371,1.0e6,1.0e6,1.0e6,1.0e6
0.9070796460176991,1.0e6,1.0e6,1.0e6,1.0e6
0.911504424778761,1.0e6,1.0e6,1.0e6,1.0e6
0.915929203539823,1.0e6,1.0e6,1.0e6,1.0e6
0.9203539823008849,1.0e6,1.0e6,1.0e6,1.0e6
0.9247787610619469,1.0e6,1.0e6,1.0e6,1.0e6
0.9292035398230089,1.0e6,1.0e6,1.0e6,1.0e6
0.9336283185840708,1.0e6,1.0e6,1.0e6,1.0e6
0.9380530973451328,1.0e6,1.0e6,1.0e6,1.0e6
0.9424778761061947,1.0e6,1.0e6,1.0e6,1.0e6
0.9469026548672567,1.0e6,1.0e6,1.0e6,1.0e6
0.9513274336283186,1.0e6,1.0e6,1.0e6,1.0e6
0.9557522123893806,1.0e6,1.0e6,1.0e6,1.0e6
0.9601769911504425,1.0e6,1.0e6,1.0e6,1.0e6
0.9646017699115044,1.0e6,1.0e6,1.0e6,1.0e6
0.9690265486725663,1.0e6,1.0e6,1.0e6,1.0e6
0.9734513274336283,1.0e6,1.0e6,1.0e6,1.0e6
0.9778761061946902,1.0e6,1.0e6,1.0e6,1.0e6
0.9823008849557522,1.0e6,1.0e6,1.0e6,1.0e6
0.9867256637168141,1.0e6,1.0e6,1.0e6,1.0e6
0.9911504424778761,1.0e6,1.0e6,1.0e6,1.0e6
0.995575221238938,1.0e6,1.0e6,1.0e6,1.0e6
1.0,1.0e6,1.0e6,1.0e6,1.0e6


==> data/eigen_graph_social_08/eigenvectors_logarithmic_relative_error.csv <==
matrix\type,Float8_4,Float8_5,LinearTakum8,Posit8
ca/ca-CSphd,-Inf,-Inf,-Inf,-Inf
ca/ca-CondMat,-Inf,-Inf,-Inf,-Inf
ca/ca-Erdos992,-Inf,-Inf,-Inf,-Inf
ca/ca-GrQc,-Inf,-Inf,-Inf,-Inf
ca/ca-HepPh,-Inf,-Inf,-Inf,-Inf
ca/ca-netscience,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
ca/ca-sandi_auths,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
cit/cit-DBLP,-Inf,-Inf,-Inf,-Inf
dynamic/SFHH-conf-sensor,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
dynamic/aves-sparrow-social,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
dynamic/aves-weaver-social,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/aves-wildbird-network,-Inf,-Inf,-Inf,-Inf
dynamic/copresence-LH10,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/email-dnc,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/fb-forum,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
dynamic/fb-messages,-Inf,-Inf,-Inf,-Inf
dynamic/ia-chess,-Inf,-Inf,-Inf,-Inf
dynamic/ia-contact,-Inf,-Inf,-Inf,-Inf
dynamic/ia-contacts_hypertext2009,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
dynamic/ia-enron-employees,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/ia-escorts-dynamic,-Inf,-Inf,-Inf,-Inf
dynamic/ia-hospital-ward-proximity,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/ia-primary-school-proximity,-Inf,-Inf,-Inf,-Inf
dynamic/ia-primary-school-proximity-attr,-Inf,-Inf,-Inf,-Inf
dynamic/ia-radoslaw-email,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/ia-reality-call,-Inf,-Inf,-Inf,-Inf
dynamic/ia-workplace-contacts,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
dynamic/insecta-ant-colony1,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
dynamic/insecta-ant-colony2,-Inf,-Inf,-Inf,-Inf
dynamic/insecta-ant-colony4,-Inf,-Inf,-Inf,-Inf
dynamic/insecta-ant-trophallaxis-colony1,-Inf,-Inf,-Inf,-Inf
dynamic/insecta-ant-trophallaxis-colony2,-Inf,-Inf,-Inf,-Inf
dynamic/mammalia-primate-association,-Inf,-Inf,-Inf,-Inf
dynamic/mammalia-raccoon-proximity,-Inf,-Inf,-Inf,-Inf
dynamic/mammalia-voles-bhp-trapping,-Inf,-Inf,-Inf,-Inf
dynamic/mammalia-voles-kcs-trapping,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
dynamic/mammalia-voles-plj-trapping,-Inf,-Inf,-Inf,-Inf
dynamic/mammalia-voles-rob-trapping,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
dynamic/reptilia-tortoise-network-bsv,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/reptilia-tortoise-network-cs,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/reptilia-tortoise-network-fi,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
dynamic/reptilia-tortoise-network-hw,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
dynamic/reptilia-tortoise-network-lm,-Inf,-Inf,-Inf,-Inf
dynamic/reptilia-tortoise-network-mc,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
dynamic/reptilia-tortoise-network-pv,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
dynamic/reptilia-tortoise-network-sg,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
dynamic/scc2034_kilifi_all_contacts_across_households,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
dynamic/scc2034_kilifi_all_contacts_within_households,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
dynamic/soc-sign-bitcoinalpha,-Inf,-Inf,-Inf,-Inf
dynamic/soc-sign-bitcoinotc,-Inf,-Inf,-Inf,-Inf
econ/econ-beacxc,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
econ/econ-beaflw,-Inf,-Inf,-Inf,-Inf
econ/econ-beause,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
econ/econ-mahindas,-Inf,-Inf,-Inf,-Inf
econ/econ-mbeacxc,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
econ/econ-mbeaflw,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
econ/econ-mbeause,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
econ/econ-poli,-Inf,-Inf,-Inf,-Inf
econ/econ-poli-large,-Inf,-Inf,-Inf,-Inf
econ/econ-wm1,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
econ/econ-wm2,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
econ/econ-wm3,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
email/email-EU,-Inf,-Inf,-Inf,-Inf
email/email-dnc,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
email/email-dnc-corecipient,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
email/email-enron-large,-Inf,-Inf,-Inf,-Inf
email/email-enron-only,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
email/email-univ,-Inf,-Inf,-Inf,-Inf
ia/ia-crime-moreno,-Inf,-Inf,-Inf,-Inf
ia/ia-dnc-corecipient,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
ia/ia-email-EU,-Inf,-Inf,-Inf,-Inf
ia/ia-email-univ,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
ia/ia-enron-large,-Inf,-Inf,-Inf,-Inf
ia/ia-enron-only,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
ia/ia-escorts-dynamic,-Inf,-Inf,-Inf,-Inf
ia/ia-fb-messages,-Inf,-Inf,-Inf,-Inf
ia/ia-hospital-ward-proximity,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ia/ia-infect-dublin,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
ia/ia-infect-hyper,-Inf,-Inf,-Inf,-Inf
ia/ia-primary-school-proximity,-Inf,-Inf,-Inf,-Inf
ia/ia-primary-school-proximity-attr,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
ia/ia-radoslaw-email,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ia/ia-reality,-Inf,-Inf,-Inf,-Inf
ia/ia-southernwomen,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
ia/ia-workplace-contacts,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
proximity/SFHH-conf-sensor,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
proximity/copresence-LH10,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
proximity/hospital-ward-proximity,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
proximity/infect-dublin,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
proximity/infect-hyper,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
proximity/primary-school-proximity,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
rec/rec-amazon,-Inf,-Inf,-Inf,-Inf
rec/rec-movielens-user-movies-10m,-Inf,-Inf,-Inf,-Inf
retweet_graphs/rt_alwefaq,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
retweet_graphs/rt_assad,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
retweet_graphs/rt_bahrain,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
retweet_graphs/rt_barackobama,-Inf,-Inf,-Inf,-Inf
retweet_graphs/rt_damascus,-Inf,-Inf,-Inf,-Inf
retweet_graphs/rt_dash,-Inf,-Inf,-Inf,-Inf
retweet_graphs/rt_gmanews,-Inf,-Inf,-Inf,-Inf
retweet_graphs/rt_gop,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
retweet_graphs/rt_israel,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
retweet_graphs/rt_justinbieber,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
retweet_graphs/rt_ksa,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
retweet_graphs/rt_libya,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
retweet_graphs/rt_lolgop,-Inf,-Inf,-Inf,-Inf
retweet_graphs/rt_mittromney,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
retweet_graphs/rt_occupy,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
retweet_graphs/rt_occupywallstnyc,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
retweet_graphs/rt_onedirection,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
retweet_graphs/rt_p2,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
retweet_graphs/rt_qatif,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
retweet_graphs/rt_saudi,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
retweet_graphs/rt_tcot,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
retweet_graphs/rt_uae,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rt/rt-retweet,-Inf,-Inf,-Inf,-Inf
rt/rt-twitter-copen,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
rt/rt_alwefaq,-Inf,-Inf,-Inf,-Inf
rt/rt_assad,-Inf,-Inf,-Inf,-Inf
rt/rt_bahrain,-Inf,-Inf,-Inf,-Inf
rt/rt_barackobama,-Inf,-Inf,-Inf,-Inf
rt/rt_damascus,-Inf,-Inf,-Inf,-Inf
rt/rt_dash,-Inf,-Inf,-Inf,-Inf
rt/rt_gmanews,-Inf,-Inf,-Inf,-Inf
rt/rt_gop,-Inf,-Inf,-Inf,-Inf
rt/rt_http,-Inf,-Inf,-Inf,-Inf
rt/rt_islam,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
rt/rt_israel,-Inf,-Inf,-Inf,-Inf
rt/rt_justinbieber,-Inf,-Inf,-Inf,-Inf
rt/rt_ksa,-Inf,-Inf,-Inf,-Inf
rt/rt_lebanon,-Inf,-Inf,-Inf,-Inf
rt/rt_libya,-Inf,-Inf,-Inf,-Inf
rt/rt_lolgop,-Inf,-Inf,-Inf,-Inf
rt/rt_mittromney,-Inf,-Inf,-Inf,-Inf
rt/rt_obama,-Inf,-Inf,-Inf,-Inf
rt/rt_occupy,-Inf,-Inf,-Inf,-Inf
rt/rt_occupywallstnyc,-Inf,-Inf,-Inf,-Inf
rt/rt_oman,-Inf,-Inf,-Inf,-Inf
rt/rt_onedirection,-Inf,-Inf,-Inf,-Inf
rt/rt_p2,-Inf,-Inf,-Inf,-Inf
rt/rt_qatif,-Inf,-Inf,-Inf,-Inf
rt/rt_saudi,-Inf,-Inf,-Inf,-Inf
rt/rt_tcot,-Inf,-Inf,-Inf,-Inf
rt/rt_tlot,-Inf,-Inf,-Inf,-Inf
rt/rt_uae,-Inf,-Inf,-Inf,-Inf
rt/rt_voteonedirection,-Inf,-Inf,-Inf,-Inf
soc/fb-pages-company,-Inf,-Inf,-Inf,-Inf
soc/fb-pages-food,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
soc/fb-pages-government,-Inf,-Inf,-Inf,-Inf
soc/fb-pages-politician,-Inf,-Inf,-Inf,-Inf
soc/fb-pages-public-figure,-Inf,-Inf,-Inf,-Inf
soc/fb-pages-tvshow,-Inf,-Inf,-Inf,-Inf
soc/soc-ANU-residence,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
soc/soc-advogato,-Inf,-Inf,-Inf,-Inf
soc/soc-anybeat,-Inf,-Inf,-Inf,-Inf
soc/soc-dolphins,-Inf,-Inf,-Inf,-Inf
soc/soc-epinions,-Inf,-Inf,-Inf,-Inf
soc/soc-gplus,-Inf,-Inf,-Inf,-Inf
soc/soc-hamsterster,-Inf,-Inf,-Inf,-Inf
soc/soc-highschool-moreno,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
soc/soc-karate,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
soc/soc-physicians,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
soc/soc-sign-bitcoinalpha,-Inf,-Inf,-Inf,-Inf
soc/soc-sign-bitcoinotc,-Inf,-Inf,-Inf,-Inf
soc/soc-student-coop,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
soc/soc-tribes,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
soc/soc-wiki-Vote,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
socfb/socfb-Amherst41,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Bowdoin47,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Brandeis99,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Bucknell39,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Caltech36,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-Colgate88,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Hamilton46,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Haverford76,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Mich67,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Middlebury45,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Oberlin44,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Pepperdine86,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Reed98,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
socfb/socfb-Rice31,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Rochester38,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Santa74,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Simmons81,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Smith60,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Swarthmore42,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Trinity100,-Inf,-Inf,-Inf,-Inf
socfb/socfb-UC64,-Inf,-Inf,-Inf,-Inf
socfb/socfb-USFCA72,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Vassar85,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Wellesley22,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Wesleyan43,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Williams40,-Inf,-Inf,-Inf,-Inf
socfb/socfb-nips-ego,-Inf,-Inf,-Inf,-Inf
tscc/scc_enron-only,-Inf,-Inf,0.00000000000000000000000000000000000e+00,-Inf
tscc/scc_fb-forum,-Inf,-Inf,-Inf,-Inf
tscc/scc_infect-hyper,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
tscc/scc_retweet,-Inf,-Inf,-Inf,-Inf
tscc/scc_retweet-crawl,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_alwefaq,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_assad,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_bahrain,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_barackobama,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_damascus,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_dash,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_gmanews,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_gop,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_http,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_israel,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_justinbieber,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_ksa,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_lebanon,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_libya,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_lolgop,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_mittromney,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
tscc/scc_rt_obama,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_occupy,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_occupywallstnyc,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_oman,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_onedirection,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_p2,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_qatif,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_saudi,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_tcot,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_tlot,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_uae,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_voteonedirection,-Inf,-Inf,-Inf,-Inf


==> data/eigen_graph_social_08/eigenvectors_logarithmic_relative_error.sorted.csv <==
percent,Float8_4,Float8_5,LinearTakum8,Posit8
0.0,0.0,0.0,0.0,0.0
0.004424778761061947,0.0,0.0,0.0,0.0
0.008849557522123894,0.0,0.0,0.0,0.0
0.01327433628318584,0.0,0.0,0.0,0.0
0.017699115044247787,0.0,0.0,0.0,0.0
0.022123893805309734,0.0,0.0,0.0,0.0
0.02654867256637168,0.0,0.0,0.0,0.0
0.030973451327433628,0.0,0.0,0.0,0.0
0.035398230088495575,0.0,0.0,0.0,0.0
0.03982300884955752,0.0,0.0,0.0,0.0
0.04424778761061947,0.0,0.0,0.0,0.0
0.048672566371681415,0.0,0.0,0.0,0.0
0.05309734513274336,0.0,0.0,0.0,0.0
0.05752212389380531,0.0,0.0,0.0,0.0
0.061946902654867256,0.0,0.0,0.0,0.0
0.06637168141592921,0.0,0.0,0.0,0.0
0.07079646017699115,0.0,0.0,0.0,0.0
0.0752212389380531,0.0,0.0,0.0,0.0
0.07964601769911504,0.0,0.0,0.0,0.0
0.084070796460177,0.0,0.0,0.0,0.0
0.08849557522123894,0.0,0.0,0.0,0.0
0.09292035398230089,0.0,0.0,0.0,0.0
0.09734513274336283,0.0,0.0,0.0,0.0
0.10176991150442478,0.0,0.0,0.0,0.0
0.10619469026548672,0.0,0.0,0.0,0.0
0.11061946902654868,0.0,0.0,0.0,0.0
0.11504424778761062,0.0,0.0,0.0,0.0
0.11946902654867257,0.0,0.0,0.0,0.0
0.12389380530973451,0.0,0.0,0.0,0.0
0.12831858407079647,0.0,0.0,0.0,0.0
0.13274336283185842,0.0,0.0,0.0,0.0
0.13716814159292035,0.0,0.0,0.0,0.0
0.1415929203539823,0.0,0.0,0.0,0.0
0.14601769911504425,0.0,0.0,0.0,0.0
0.1504424778761062,0.0,0.0,0.0,0.0
0.15486725663716813,0.0,0.0,0.0,0.0
0.1592920353982301,0.0,0.0,0.0,0.0
0.16371681415929204,0.0,0.0,0.0,0.0
0.168141592920354,0.0,0.0,0.0,0.0
0.17256637168141592,0.0,0.0,0.0,0.0
0.17699115044247787,0.0,0.0,0.0,0.0
0.18141592920353983,0.0,0.0,0.0,0.0
0.18584070796460178,0.0,0.0,0.0,0.0
0.1902654867256637,0.0,0.0,0.0,0.0
0.19469026548672566,0.0,0.0,0.0,0.0
0.19911504424778761,0.0,0.0,0.0,0.0
0.20353982300884957,0.0,0.0,0.0,0.0
0.2079646017699115,0.0,0.0,0.0,0.0
0.21238938053097345,0.0,0.0,0.0,0.0
0.2168141592920354,0.0,0.0,0.0,0.0
0.22123893805309736,0.0,0.0,0.0,0.0
0.22566371681415928,0.0,0.0,0.0,0.0
0.23008849557522124,0.0,0.0,0.0,0.0
0.2345132743362832,0.0,0.0,0.0,0.0
0.23893805309734514,0.0,0.0,0.0,0.0
0.24336283185840707,0.0,0.0,0.0,0.0
0.24778761061946902,0.0,0.0,0.0,0.0
0.252212389380531,0.0,0.0,0.0,0.0
0.25663716814159293,0.0,0.0,0.0,0.0
0.2610619469026549,0.0,0.0,0.0,0.0
0.26548672566371684,0.0,0.0,0.0,0.0
0.26991150442477874,0.0,0.0,0.0,0.0
0.2743362831858407,0.0,0.0,0.0,0.0
0.27876106194690264,0.0,0.0,0.0,0.0
0.2831858407079646,0.0,0.0,0.0,0.0
0.28761061946902655,0.0,0.0,0.0,0.0
0.2920353982300885,0.0,0.0,0.0,0.0
0.29646017699115046,0.0,0.0,0.0,0.0
0.3008849557522124,0.0,0.0,0.0,0.0
0.3053097345132743,0.0,0.0,0.0,0.0
0.30973451327433627,0.0,0.0,0.0,0.0
0.3141592920353982,0.0,0.0,0.0,0.0
0.3185840707964602,0.0,0.0,0.0,0.0
0.3230088495575221,0.0,0.0,0.0,0.0
0.3274336283185841,0.0,0.0,0.0,0.0
0.33185840707964603,0.0,0.0,0.0,0.0
0.336283185840708,0.0,0.0,0.0,0.0
0.3407079646017699,0.0,0.0,0.0,0.0
0.34513274336283184,0.0,0.0,0.0,0.0
0.3495575221238938,0.0,0.0,0.0,0.0
0.35398230088495575,0.0,0.0,0.0,0.0
0.3584070796460177,0.0,0.0,0.0,0.0
0.36283185840707965,0.0,0.0,0.0,0.0
0.3672566371681416,0.0,0.0,0.0,0.0
0.37168141592920356,0.0,0.0,0.0,0.0
0.37610619469026546,0.0,0.0,0.0,0.0
0.3805309734513274,0.0,0.0,0.0,0.0
0.38495575221238937,0.0,0.0,0.0,0.0
0.3893805309734513,0.0,0.0,0.0,0.0
0.3938053097345133,0.0,0.0,0.0,0.0
0.39823008849557523,0.0,0.0,0.0,0.0
0.4026548672566372,0.0,0.0,0.0,0.0
0.40707964601769914,0.0,0.0,0.0,0.0
0.41150442477876104,0.0,0.0,0.0,0.0
0.415929203539823,0.0,0.0,0.0,0.0
0.42035398230088494,0.0,0.0,0.0,0.0
0.4247787610619469,0.0,0.0,0.0,0.0
0.42920353982300885,0.0,0.0,0.0,0.0
0.4336283185840708,0.0,0.0,0.0,0.0
0.43805309734513276,0.0,0.0,0.0,0.0
0.4424778761061947,0.0,0.0,0.0,0.0
0.4469026548672566,0.0,0.0,0.0,0.0
0.45132743362831856,0.0,0.0,0.0,0.0
0.4557522123893805,0.0,0.0,0.0,0.0
0.46017699115044247,0.0,0.0,0.0,0.0
0.4646017699115044,0.0,0.0,0.0,0.0
0.4690265486725664,0.0,0.0,0.0,0.0
0.47345132743362833,0.0,0.0,0.0,0.0
0.4778761061946903,0.0,0.0,0.0,0.0
0.4823008849557522,0.0,0.0,0.0,0.0
0.48672566371681414,0.0,0.0,0.0,0.0
0.4911504424778761,0.0,0.0,0.0,0.0
0.49557522123893805,0.0,0.0,0.0,0.0
0.5,0.0,0.0,0.0,0.0
0.504424778761062,0.0,0.0,0.0,0.0
0.5088495575221239,0.0,0.0,0.0,0.0
0.5132743362831859,0.0,0.0,0.0,0.0
0.5176991150442478,0.0,0.0,0.0,0.0
0.5221238938053098,0.0,0.0,0.0,0.0
0.5265486725663717,0.0,0.0,0.0,0.0
0.5309734513274337,0.0,0.0,0.0,0.0
0.5353982300884956,0.0,0.0,0.0,0.0
0.5398230088495575,0.0,0.0,0.0,0.0
0.5442477876106194,0.0,0.0,0.0,0.0
0.5486725663716814,0.0,0.0,0.0,0.0
0.5530973451327433,0.0,0.0,0.0,0.0
0.5575221238938053,0.0,0.0,0.0,0.0
0.5619469026548672,0.0,0.0,0.0,0.0
0.5663716814159292,0.0,0.0,0.0,0.0
0.5707964601769911,0.0,0.0,0.0,0.0
0.5752212389380531,0.0,0.0,0.0,0.0
0.5796460176991151,0.0,0.0,0.0,0.0
0.584070796460177,0.0,0.0,0.0,0.0
0.588495575221239,0.0,0.0,0.0,0.0
0.5929203539823009,0.0,0.0,0.0,0.0
0.5973451327433629,0.0,0.0,0.0,0.0
0.6017699115044248,0.0,0.0,0.0,0.0
0.6061946902654868,0.0,0.0,0.0,0.0
0.6106194690265486,0.0,0.0,0.0,0.0
0.6150442477876106,0.0,0.0,0.0,0.0
0.6194690265486725,0.0,0.0,0.0,0.0
0.6238938053097345,0.0,0.0,0.0,0.0
0.6283185840707964,0.0,0.0,0.0,0.0
0.6327433628318584,0.0,0.0,0.0,0.0
0.6371681415929203,0.0,0.0,0.0,0.0
0.6415929203539823,0.0,0.0,0.0,0.0
0.6460176991150443,0.0,0.0,0.0,0.0
0.6504424778761062,0.0,0.0,0.0,0.0
0.6548672566371682,0.0,0.0,0.0,0.0
0.6592920353982301,0.0,0.0,0.0,0.0
0.6637168141592921,0.0,0.0,0.0,0.0
0.668141592920354,0.0,0.0,0.0,0.0
0.672566371681416,0.0,0.0,0.0,0.0
0.6769911504424779,0.0,0.0,0.0,0.0
0.6814159292035398,0.0,0.0,0.0,0.0
0.6858407079646017,0.0,0.0,0.0,0.0
0.6902654867256637,0.0,0.0,0.0,0.0
0.6946902654867256,0.0,0.0,0.0,0.0
0.6991150442477876,0.0,0.0,0.0,0.0
0.7035398230088495,0.0,0.0,0.0,0.0
0.7079646017699115,0.0,0.0,0.0,0.0
0.7123893805309734,0.0,0.0,0.0,0.0
0.7168141592920354,0.0,0.0,0.0,0.0
0.7212389380530974,0.0,0.0,0.0,0.0
0.7256637168141593,0.0,0.0,0.0,0.0
0.7300884955752213,0.0,0.0,0.0,0.0
0.7345132743362832,0.0,0.0,0.0,0.0
0.7389380530973452,0.0,0.0,0.0,0.0
0.7433628318584071,0.0,0.0,0.0,0.0
0.7477876106194691,0.0,0.0,0.0,0.0
0.7522123893805309,0.0,0.0,0.0,0.0
0.7566371681415929,0.0,0.0,0.0,0.0
0.7610619469026548,0.0,0.0,0.0,0.0
0.7654867256637168,0.0,0.0,0.0,0.0
0.7699115044247787,0.0,0.0,0.0,0.0
0.7743362831858407,0.0,0.0,0.0,0.0
0.7787610619469026,0.0,0.0,0.0,0.0
0.7831858407079646,0.0,0.0,0.0,0.0
0.7876106194690266,0.0,0.0,0.0,0.0
0.7920353982300885,0.0,0.0,0.0,0.0
0.7964601769911505,0.0,0.0,0.0,0.0
0.8008849557522124,0.0,0.0,0.0,0.0
0.8053097345132744,0.0,0.0,0.0,0.0
0.8097345132743363,0.0,0.0,0.0,0.0
0.8141592920353983,0.0,0.0,0.0,0.0
0.8185840707964602,0.0,0.0,0.0,0.0
0.8230088495575221,0.0,0.0,0.0,0.0
0.827433628318584,0.0,0.0,0.0,0.0
0.831858407079646,0.0,0.0,0.0,0.0
0.8362831858407079,0.0,0.0,0.0,0.0
0.8407079646017699,0.0,0.0,0.0,0.0
0.8451327433628318,0.0,0.0,0.0,0.0
0.8495575221238938,0.0,0.0,0.0,0.0
0.8539823008849557,0.0,0.0,0.0,0.0
0.8584070796460177,0.0,0.0,0.0,0.0
0.8628318584070797,0.0,0.0,0.0,0.0
0.8672566371681416,0.0,0.0,0.0,0.0
0.8716814159292036,0.0,0.0,0.0,0.0
0.8761061946902655,0.0,0.0,0.0,0.0
0.8805309734513275,0.0,0.0,0.0,0.0
0.8849557522123894,0.0,0.0,0.0,0.0
0.8893805309734514,0.0,0.0,0.0,0.0
0.8938053097345132,0.0,0.0,0.0,0.0
0.8982300884955752,0.0,0.0,0.0,0.0
0.9026548672566371,0.0,0.0,0.0,0.0
0.9070796460176991,0.0,0.0,0.0,0.0
0.911504424778761,0.0,0.0,0.0,0.0
0.915929203539823,0.0,0.0,0.0,0.0
0.9203539823008849,0.0,0.0,0.0,0.0
0.9247787610619469,0.0,0.0,0.0,0.0
0.9292035398230089,0.0,0.0,0.0,0.0
0.9336283185840708,0.0,0.0,0.0,0.0
0.9380530973451328,0.0,0.0,0.0,0.0
0.9424778761061947,0.0,0.0,0.0,0.0
0.9469026548672567,0.0,0.0,0.0,0.0
0.9513274336283186,0.0,0.0,0.0,0.0
0.9557522123893806,0.0,0.0,0.0,0.0
0.9601769911504425,0.0,0.0,0.0,0.0
0.9646017699115044,0.0,0.0,0.0,0.0
0.9690265486725663,0.0,0.0,0.0,0.0
0.9734513274336283,0.0,0.0,0.0,0.0
0.9778761061946902,0.0,0.0,0.0,0.0
0.9823008849557522,0.0,0.0,0.0,0.0
0.9867256637168141,0.0,0.0,0.0,0.0
0.9911504424778761,0.0,0.0,0.0,0.0
0.995575221238938,0.0,0.0,0.0,0.0
1.0,0.0,0.0,0.0,0.0


==> data/eigen_graph_social_08/eigenvectors_relative_error.csv <==
matrix\type,Float8_4,Float8_5,LinearTakum8,Posit8
ca/ca-CSphd,-Inf,-Inf,-Inf,-Inf
ca/ca-CondMat,-Inf,-Inf,-Inf,-Inf
ca/ca-Erdos992,-Inf,-Inf,-Inf,-Inf
ca/ca-GrQc,-Inf,-Inf,-Inf,-Inf
ca/ca-HepPh,-Inf,-Inf,-Inf,-Inf
ca/ca-netscience,-Inf,-Inf,-Inf,1.64316605487598313952783572776704588e+00
ca/ca-sandi_auths,-Inf,-Inf,1.37685871111599827114873049764143107e+00,1.25326538462074570922715942535737394e+00
cit/cit-DBLP,-Inf,-Inf,-Inf,-Inf
dynamic/SFHH-conf-sensor,-Inf,-Inf,-Inf,1.79663881019155018464190502278356900e+00
dynamic/aves-sparrow-social,-Inf,-Inf,9.54967905139950947713782213194928118e+00,-Inf
dynamic/aves-weaver-social,-Inf,-Inf,2.06057158648271334525913725791794310e+00,1.63607277342487546361755903720310522e+00
dynamic/aves-wildbird-network,-Inf,-Inf,-Inf,-Inf
dynamic/copresence-LH10,-Inf,-Inf,1.44425312606879747877421092391286226e+02,1.39098689712932690282436708238482674e+00
dynamic/email-dnc,-Inf,-Inf,1.92488405052229681865188675645353615e+00,1.68341126054955490535574624142650171e+00
dynamic/fb-forum,-Inf,-Inf,-Inf,1.61673474015822840971278785324979961e+00
dynamic/fb-messages,-Inf,-Inf,-Inf,-Inf
dynamic/ia-chess,-Inf,-Inf,-Inf,-Inf
dynamic/ia-contact,-Inf,-Inf,-Inf,-Inf
dynamic/ia-contacts_hypertext2009,-Inf,-Inf,-Inf,1.48027393093587617680601332534149958e+00
dynamic/ia-enron-employees,-Inf,-Inf,1.98977734209017714139736107204344913e+00,1.60654540702814255613860626131856803e+00
dynamic/ia-escorts-dynamic,-Inf,-Inf,-Inf,-Inf
dynamic/ia-hospital-ward-proximity,-Inf,-Inf,1.89065163418928198819880294688983000e+01,1.36325956353592235274369613792131233e+00
dynamic/ia-primary-school-proximity,-Inf,-Inf,-Inf,-Inf
dynamic/ia-primary-school-proximity-attr,-Inf,-Inf,-Inf,-Inf
dynamic/ia-radoslaw-email,-Inf,-Inf,1.74189512502024456022062977926174603e+00,1.39936288110346904432454700064156977e+00
dynamic/ia-reality-call,-Inf,-Inf,-Inf,-Inf
dynamic/ia-workplace-contacts,-Inf,-Inf,1.49564102227804722258000313418015933e+03,-Inf
dynamic/insecta-ant-colony1,-Inf,-Inf,-Inf,1.62263563621875979408519701636822583e+00
dynamic/insecta-ant-colony2,-Inf,-Inf,-Inf,-Inf
dynamic/insecta-ant-colony4,-Inf,-Inf,-Inf,-Inf
dynamic/insecta-ant-trophallaxis-colony1,-Inf,-Inf,-Inf,-Inf
dynamic/insecta-ant-trophallaxis-colony2,-Inf,-Inf,-Inf,-Inf
dynamic/mammalia-primate-association,-Inf,-Inf,-Inf,-Inf
dynamic/mammalia-raccoon-proximity,-Inf,-Inf,-Inf,-Inf
dynamic/mammalia-voles-bhp-trapping,-Inf,-Inf,-Inf,-Inf
dynamic/mammalia-voles-kcs-trapping,-Inf,-Inf,-Inf,1.85201821474146406096561409966057781e+00
dynamic/mammalia-voles-plj-trapping,-Inf,-Inf,-Inf,-Inf
dynamic/mammalia-voles-rob-trapping,-Inf,-Inf,-Inf,1.61171665337890426699683804835993237e+00
dynamic/reptilia-tortoise-network-bsv,-Inf,-Inf,1.36015425268278497960043901554259467e+00,1.29027438526431049819064175594122129e+00
dynamic/reptilia-tortoise-network-cs,-Inf,-Inf,1.41159634343001061726489225759149347e+00,1.25355533322999127499562502954916230e+00
dynamic/reptilia-tortoise-network-fi,-Inf,-Inf,-Inf,1.71170999309073945631278422788035511e+00
dynamic/reptilia-tortoise-network-hw,-Inf,-Inf,1.16814664179977422564027869364100029e+01,-Inf
dynamic/reptilia-tortoise-network-lm,-Inf,-Inf,-Inf,-Inf
dynamic/reptilia-tortoise-network-mc,-Inf,-Inf,-Inf,8.39948223027605098304295500121178511e-01
dynamic/reptilia-tortoise-network-pv,-Inf,-Inf,-Inf,1.13953331053951809444489123097967500e+00
dynamic/reptilia-tortoise-network-sg,-Inf,-Inf,1.14980002160687459943308585303003058e+02,-Inf
dynamic/scc2034_kilifi_all_contacts_across_households,-Inf,-Inf,-Inf,1.04618069971509744717563434310334062e+00
dynamic/scc2034_kilifi_all_contacts_within_households,-Inf,-Inf,1.33741741425361029068150679719093855e+00,-Inf
dynamic/soc-sign-bitcoinalpha,-Inf,-Inf,-Inf,-Inf
dynamic/soc-sign-bitcoinotc,-Inf,-Inf,-Inf,-Inf
econ/econ-beacxc,-Inf,-Inf,-Inf,1.67095933697347581818809937682454734e+00
econ/econ-beaflw,-Inf,-Inf,-Inf,-Inf
econ/econ-beause,-Inf,-Inf,-Inf,1.64425155100549624603037077811760145e+00
econ/econ-mahindas,-Inf,-Inf,-Inf,-Inf
econ/econ-mbeacxc,-Inf,-Inf,-Inf,1.63149620262129389977115813085455877e+00
econ/econ-mbeaflw,-Inf,-Inf,-Inf,1.58352295383828059175646552119184704e+00
econ/econ-mbeause,-Inf,-Inf,-Inf,1.48897776931436027642144395721390970e+00
econ/econ-poli,-Inf,-Inf,-Inf,-Inf
econ/econ-poli-large,-Inf,-Inf,-Inf,-Inf
econ/econ-wm1,-Inf,-Inf,6.80121355115890944214731073946125083e+02,9.58900017325228994199699126237088835e-01
econ/econ-wm2,-Inf,-Inf,-Inf,1.20906321724707235521505939951292689e+00
econ/econ-wm3,-Inf,-Inf,-Inf,3.69042766785139410505656379002753650e+03
email/email-EU,-Inf,-Inf,-Inf,-Inf
email/email-dnc,-Inf,-Inf,1.92488405052229681865188675645353615e+00,1.68341126054955490535574624142650171e+00
email/email-dnc-corecipient,-Inf,-Inf,-Inf,1.66087209407385548316669761555949791e+00
email/email-enron-large,-Inf,-Inf,-Inf,-Inf
email/email-enron-only,-Inf,-Inf,2.34901769673985756238646079601059475e+00,1.31461272793133549842610077004004353e+00
email/email-univ,-Inf,-Inf,-Inf,-Inf
ia/ia-crime-moreno,-Inf,-Inf,-Inf,-Inf
ia/ia-dnc-corecipient,-Inf,-Inf,-Inf,1.62900206889722647594600670967670982e+00
ia/ia-email-EU,-Inf,-Inf,-Inf,-Inf
ia/ia-email-univ,-Inf,-Inf,-Inf,1.86510976548362778367536908289483274e+00
ia/ia-enron-large,-Inf,-Inf,-Inf,-Inf
ia/ia-enron-only,-Inf,-Inf,2.34901769673985756238646079601059475e+00,-Inf
ia/ia-escorts-dynamic,-Inf,-Inf,-Inf,-Inf
ia/ia-fb-messages,-Inf,-Inf,-Inf,-Inf
ia/ia-hospital-ward-proximity,-Inf,-Inf,1.96337013815355279594373538401698177e+01,1.38281159405950753954131689593682300e+00
ia/ia-infect-dublin,-Inf,-Inf,-Inf,1.59177977143289248308312695068664123e+00
ia/ia-infect-hyper,-Inf,-Inf,-Inf,-Inf
ia/ia-primary-school-proximity,-Inf,-Inf,-Inf,-Inf
ia/ia-primary-school-proximity-attr,-Inf,-Inf,-Inf,1.67493633880255189931602145549931240e+00
ia/ia-radoslaw-email,-Inf,-Inf,1.74189512502024456022062977926174603e+00,1.33558298823424155985966311292893580e+00
ia/ia-reality,-Inf,-Inf,-Inf,-Inf
ia/ia-southernwomen,-Inf,-Inf,-Inf,1.07194004025921684196896322842847270e+00
ia/ia-workplace-contacts,-Inf,-Inf,1.94590838404891600310366586958736249e+00,1.46342895350531308156982263022930518e+00
proximity/SFHH-conf-sensor,-Inf,-Inf,-Inf,1.77172782207287785769602125446250907e+00
proximity/copresence-LH10,-Inf,-Inf,-Inf,1.49210940919025767623417284483017506e+00
proximity/hospital-ward-proximity,-Inf,-Inf,2.30632128973565765859453167059424170e+02,-Inf
proximity/infect-dublin,-Inf,-Inf,-Inf,1.56051127395977333904655908360163461e+00
proximity/infect-hyper,-Inf,-Inf,-Inf,1.56374359875751030043193866837607900e+00
proximity/primary-school-proximity,-Inf,-Inf,-Inf,1.73541291891693283520487122797124784e+00
rec/rec-amazon,-Inf,-Inf,-Inf,-Inf
rec/rec-movielens-user-movies-10m,-Inf,-Inf,-Inf,-Inf
retweet_graphs/rt_alwefaq,-Inf,-Inf,8.74700734240831576728798043700478471e+00,1.55274485008218063248372442192832570e+00
retweet_graphs/rt_assad,-Inf,-Inf,1.28308057161918377846752963639433213e+00,-Inf
retweet_graphs/rt_bahrain,-Inf,-Inf,7.00142942005528214221389556361717152e+00,-Inf
retweet_graphs/rt_barackobama,-Inf,-Inf,-Inf,-Inf
retweet_graphs/rt_damascus,-Inf,-Inf,-Inf,-Inf
retweet_graphs/rt_dash,-Inf,-Inf,-Inf,-Inf
retweet_graphs/rt_gmanews,-Inf,-Inf,-Inf,-Inf
retweet_graphs/rt_gop,-Inf,-Inf,-Inf,7.64684985770046105115119571772701046e-01
retweet_graphs/rt_israel,-Inf,-Inf,-Inf,7.86684380000780799581975125438440222e-01
retweet_graphs/rt_justinbieber,-Inf,-Inf,9.05504418401868177045657447431439977e+00,9.79846106698220132970507696126524701e-01
retweet_graphs/rt_ksa,-Inf,-Inf,-Inf,7.30246171142854597808414385323410254e-01
retweet_graphs/rt_libya,-Inf,-Inf,3.50191009767487201644214068101174904e+02,-Inf
retweet_graphs/rt_lolgop,-Inf,-Inf,-Inf,-Inf
retweet_graphs/rt_mittromney,-Inf,-Inf,1.68126424210185617462139899041937442e+00,-Inf
retweet_graphs/rt_occupy,-Inf,-Inf,2.90833289598110152519293555311273595e+04,-Inf
retweet_graphs/rt_occupywallstnyc,-Inf,-Inf,1.56229892573253101981002516454475495e+00,-Inf
retweet_graphs/rt_onedirection,-Inf,-Inf,5.68282405202012607739934841650782391e+03,1.12630751871835627866074854571365308e+00
retweet_graphs/rt_p2,-Inf,-Inf,3.14239309249464333768544451763434473e+04,-Inf
retweet_graphs/rt_qatif,-Inf,-Inf,-Inf,6.66775977666164410598312803960235043e-01
retweet_graphs/rt_saudi,-Inf,-Inf,-Inf,9.29368485265531163493608426751141191e-01
retweet_graphs/rt_tcot,-Inf,-Inf,3.42771051984947738666299802771774440e+00,8.57735729049720448118220257055976601e-01
retweet_graphs/rt_uae,-Inf,-Inf,9.65487138468397032709065811583662972e-01,7.75780555482731362435110845809436644e-01
rt/rt-retweet,-Inf,-Inf,-Inf,-Inf
rt/rt-twitter-copen,-Inf,-Inf,-Inf,1.76062240896184301334960142653617937e+00
rt/rt_alwefaq,-Inf,-Inf,-Inf,-Inf
rt/rt_assad,-Inf,-Inf,-Inf,-Inf
rt/rt_bahrain,-Inf,-Inf,-Inf,-Inf
rt/rt_barackobama,-Inf,-Inf,-Inf,-Inf
rt/rt_damascus,-Inf,-Inf,-Inf,-Inf
rt/rt_dash,-Inf,-Inf,-Inf,-Inf
rt/rt_gmanews,-Inf,-Inf,-Inf,-Inf
rt/rt_gop,-Inf,-Inf,-Inf,-Inf
rt/rt_http,-Inf,-Inf,-Inf,-Inf
rt/rt_islam,-Inf,-Inf,-Inf,2.06183893021698858671220582818784174e+00
rt/rt_israel,-Inf,-Inf,-Inf,-Inf
rt/rt_justinbieber,-Inf,-Inf,-Inf,-Inf
rt/rt_ksa,-Inf,-Inf,-Inf,-Inf
rt/rt_lebanon,-Inf,-Inf,-Inf,-Inf
rt/rt_libya,-Inf,-Inf,-Inf,-Inf
rt/rt_lolgop,-Inf,-Inf,-Inf,-Inf
rt/rt_mittromney,-Inf,-Inf,-Inf,-Inf
rt/rt_obama,-Inf,-Inf,-Inf,-Inf
rt/rt_occupy,-Inf,-Inf,-Inf,-Inf
rt/rt_occupywallstnyc,-Inf,-Inf,-Inf,-Inf
rt/rt_oman,-Inf,-Inf,-Inf,-Inf
rt/rt_onedirection,-Inf,-Inf,-Inf,-Inf
rt/rt_p2,-Inf,-Inf,-Inf,-Inf
rt/rt_qatif,-Inf,-Inf,-Inf,-Inf
rt/rt_saudi,-Inf,-Inf,-Inf,-Inf
rt/rt_tcot,-Inf,-Inf,-Inf,-Inf
rt/rt_tlot,-Inf,-Inf,-Inf,-Inf
rt/rt_uae,-Inf,-Inf,-Inf,-Inf
rt/rt_voteonedirection,-Inf,-Inf,-Inf,-Inf
soc/fb-pages-company,-Inf,-Inf,-Inf,-Inf
soc/fb-pages-food,-Inf,-Inf,2.01812915020653245490004464924095119e+00,1.62679022433286971272085537966484997e+00
soc/fb-pages-government,-Inf,-Inf,-Inf,-Inf
soc/fb-pages-politician,-Inf,-Inf,-Inf,-Inf
soc/fb-pages-public-figure,-Inf,-Inf,-Inf,-Inf
soc/fb-pages-tvshow,-Inf,-Inf,-Inf,-Inf
soc/soc-ANU-residence,-Inf,-Inf,1.76860755870627248810395576882582011e+00,1.41443932437585213249424384806487207e+00
soc/soc-advogato,-Inf,-Inf,-Inf,-Inf
soc/soc-anybeat,-Inf,-Inf,-Inf,-Inf
soc/soc-dolphins,-Inf,-Inf,-Inf,-Inf
soc/soc-epinions,-Inf,-Inf,-Inf,-Inf
soc/soc-gplus,-Inf,-Inf,-Inf,-Inf
soc/soc-hamsterster,-Inf,-Inf,-Inf,-Inf
soc/soc-highschool-moreno,-Inf,-Inf,2.80826764819433903248244761441247702e+03,1.20466263935122523434051013958776844e+00
soc/soc-karate,-Inf,-Inf,1.28635243880379708917750341925801030e+04,-Inf
soc/soc-physicians,-Inf,-Inf,2.14337068903946085911090521435019125e+00,1.47332438737409152731265156240745433e+00
soc/soc-sign-bitcoinalpha,-Inf,-Inf,-Inf,-Inf
soc/soc-sign-bitcoinotc,-Inf,-Inf,-Inf,-Inf
soc/soc-student-coop,-Inf,-Inf,2.91208019000775072413935145377738471e+00,1.50183058864288149466846188622701149e+00
soc/soc-tribes,-Inf,-Inf,1.49040471553303474463424469147588647e+02,9.11493607381351539845732346529825393e-01
soc/soc-wiki-Vote,-Inf,-Inf,-Inf,1.62004887761209165555071918503959229e+00
socfb/socfb-Amherst41,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Bowdoin47,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Brandeis99,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Bucknell39,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Caltech36,-Inf,-Inf,1.62930735415232645269531829314352554e+00,1.48201729823255815855636173670413333e+00
socfb/socfb-Colgate88,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Hamilton46,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Haverford76,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Mich67,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Middlebury45,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Oberlin44,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Pepperdine86,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Reed98,-Inf,-Inf,-Inf,1.84439746906689780367013366478636859e+00
socfb/socfb-Rice31,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Rochester38,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Santa74,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Simmons81,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Smith60,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Swarthmore42,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Trinity100,-Inf,-Inf,-Inf,-Inf
socfb/socfb-UC64,-Inf,-Inf,-Inf,-Inf
socfb/socfb-USFCA72,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Vassar85,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Wellesley22,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Wesleyan43,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Williams40,-Inf,-Inf,-Inf,-Inf
socfb/socfb-nips-ego,-Inf,-Inf,-Inf,-Inf
tscc/scc_enron-only,-Inf,-Inf,5.57515797335292766921238444531070012e+03,-Inf
tscc/scc_fb-forum,-Inf,-Inf,-Inf,-Inf
tscc/scc_infect-hyper,-Inf,-Inf,-Inf,1.53220021593927454435149008779836085e+00
tscc/scc_retweet,-Inf,-Inf,-Inf,-Inf
tscc/scc_retweet-crawl,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_alwefaq,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_assad,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_bahrain,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_barackobama,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_damascus,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_dash,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_gmanews,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_gop,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_http,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_israel,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_justinbieber,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_ksa,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_lebanon,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_libya,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_lolgop,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_mittromney,-Inf,-Inf,-Inf,1.67565921521463094849472691446135830e+00
tscc/scc_rt_obama,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_occupy,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_occupywallstnyc,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_oman,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_onedirection,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_p2,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_qatif,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_saudi,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_tcot,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_tlot,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_uae,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_voteonedirection,-Inf,-Inf,-Inf,-Inf


==> data/eigen_graph_social_08/eigenvectors_relative_error.sorted.csv <==
percent,Float8_4,Float8_5,LinearTakum8,Posit8
0.0,1.0e6,1.0e6,0.9654871384683971,0.6667759776661644
0.004424778761061947,1.0e6,1.0e6,1.2830805716191838,0.7302461711428546
0.008849557522123894,1.0e6,1.0e6,1.3374174142536104,0.7646849857700461
0.01327433628318584,1.0e6,1.0e6,1.360154252682785,0.7757805554827314
0.017699115044247787,1.0e6,1.0e6,1.3768587111159982,0.7866843800007808
0.022123893805309734,1.0e6,1.0e6,1.4115963434300107,0.8399482230276051
0.02654867256637168,1.0e6,1.0e6,1.562298925732531,0.8577357290497204
0.030973451327433628,1.0e6,1.0e6,1.6293073541523264,0.9114936073813515
0.035398230088495575,1.0e6,1.0e6,1.6812642421018562,0.9293684852655312
0.03982300884955752,1.0e6,1.0e6,1.7418951250202446,0.958900017325229
0.04424778761061947,1.0e6,1.0e6,1.7418951250202446,0.9798461066982201
0.048672566371681415,1.0e6,1.0e6,1.7686075587062724,1.0461806997150975
0.05309734513274336,1.0e6,1.0e6,1.9248840505222968,1.0719400402592167
0.05752212389380531,1.0e6,1.0e6,1.9248840505222968,1.1263075187183562
0.061946902654867256,1.0e6,1.0e6,1.945908384048916,1.139533310539518
0.06637168141592921,1.0e6,1.0e6,1.9897773420901772,1.2046626393512252
0.07079646017699115,1.0e6,1.0e6,2.0181291502065326,1.2090632172470723
0.0752212389380531,1.0e6,1.0e6,2.0605715864827134,1.2532653846207458
0.07964601769911504,1.0e6,1.0e6,2.143370689039461,1.2535553332299914
0.084070796460177,1.0e6,1.0e6,2.3490176967398577,1.2902743852643106
0.08849557522123894,1.0e6,1.0e6,2.3490176967398577,1.3146127279313355
0.09292035398230089,1.0e6,1.0e6,2.912080190007751,1.3355829882342416
0.09734513274336283,1.0e6,1.0e6,3.4277105198494775,1.3632595635359224
0.10176991150442478,1.0e6,1.0e6,7.001429420055282,1.3828115940595076
0.10619469026548672,1.0e6,1.0e6,8.747007342408315,1.3909868971293269
0.11061946902654868,1.0e6,1.0e6,9.055044184018682,1.399362881103469
0.11504424778761062,1.0e6,1.0e6,9.54967905139951,1.4144393243758522
0.11946902654867257,1.0e6,1.0e6,11.681466417997742,1.463428953505313
0.12389380530973451,1.0e6,1.0e6,18.90651634189282,1.4733243873740915
0.12831858407079647,1.0e6,1.0e6,19.633701381535527,1.4802739309358761
0.13274336283185842,1.0e6,1.0e6,114.98000216068746,1.4820172982325581
0.13716814159292035,1.0e6,1.0e6,144.42531260687974,1.4889777693143602
0.1415929203539823,1.0e6,1.0e6,149.04047155330346,1.4921094091902576
0.14601769911504425,1.0e6,1.0e6,230.63212897356576,1.5018305886428815
0.1504424778761062,1.0e6,1.0e6,350.1910097674872,1.5322002159392745
0.15486725663716813,1.0e6,1.0e6,680.121355115891,1.5527448500821805
0.1592920353982301,1.0e6,1.0e6,1495.6410222780473,1.5605112739597733
0.16371681415929204,1.0e6,1.0e6,2808.267648194339,1.5637435987575103
0.168141592920354,1.0e6,1.0e6,5575.157973352928,1.5835229538382807
0.17256637168141592,1.0e6,1.0e6,5682.824052020126,1.5917797714328925
0.17699115044247787,1.0e6,1.0e6,12863.524388037971,1.6065454070281426
0.18141592920353983,1.0e6,1.0e6,29083.328959811017,1.6117166533789042
0.18584070796460178,1.0e6,1.0e6,31423.930924946435,1.6167347401582284
0.1902654867256637,1.0e6,1.0e6,1.0e6,1.6200488776120916
0.19469026548672566,1.0e6,1.0e6,1.0e6,1.6226356362187597
0.19911504424778761,1.0e6,1.0e6,1.0e6,1.6267902243328698
0.20353982300884957,1.0e6,1.0e6,1.0e6,1.6290020688972264
0.2079646017699115,1.0e6,1.0e6,1.0e6,1.6314962026212938
0.21238938053097345,1.0e6,1.0e6,1.0e6,1.6360727734248754
0.2168141592920354,1.0e6,1.0e6,1.0e6,1.6431660548759832
0.22123893805309736,1.0e6,1.0e6,1.0e6,1.6442515510054962
0.22566371681415928,1.0e6,1.0e6,1.0e6,1.6608720940738555
0.23008849557522124,1.0e6,1.0e6,1.0e6,1.6709593369734759
0.2345132743362832,1.0e6,1.0e6,1.0e6,1.674936338802552
0.23893805309734514,1.0e6,1.0e6,1.0e6,1.675659215214631
0.24336283185840707,1.0e6,1.0e6,1.0e6,1.6834112605495548
0.24778761061946902,1.0e6,1.0e6,1.0e6,1.6834112605495548
0.252212389380531,1.0e6,1.0e6,1.0e6,1.7117099930907393
0.25663716814159293,1.0e6,1.0e6,1.0e6,1.735412918916933
0.2610619469026549,1.0e6,1.0e6,1.0e6,1.760622408961843
0.26548672566371684,1.0e6,1.0e6,1.0e6,1.7717278220728778
0.26991150442477874,1.0e6,1.0e6,1.0e6,1.7966388101915503
0.2743362831858407,1.0e6,1.0e6,1.0e6,1.8443974690668978
0.27876106194690264,1.0e6,1.0e6,1.0e6,1.852018214741464
0.2831858407079646,1.0e6,1.0e6,1.0e6,1.8651097654836277
0.28761061946902655,1.0e6,1.0e6,1.0e6,2.0618389302169886
0.2920353982300885,1.0e6,1.0e6,1.0e6,3690.4276678513943
0.29646017699115046,1.0e6,1.0e6,1.0e6,1.0e6
0.3008849557522124,1.0e6,1.0e6,1.0e6,1.0e6
0.3053097345132743,1.0e6,1.0e6,1.0e6,1.0e6
0.30973451327433627,1.0e6,1.0e6,1.0e6,1.0e6
0.3141592920353982,1.0e6,1.0e6,1.0e6,1.0e6
0.3185840707964602,1.0e6,1.0e6,1.0e6,1.0e6
0.3230088495575221,1.0e6,1.0e6,1.0e6,1.0e6
0.3274336283185841,1.0e6,1.0e6,1.0e6,1.0e6
0.33185840707964603,1.0e6,1.0e6,1.0e6,1.0e6
0.336283185840708,1.0e6,1.0e6,1.0e6,1.0e6
0.3407079646017699,1.0e6,1.0e6,1.0e6,1.0e6
0.34513274336283184,1.0e6,1.0e6,1.0e6,1.0e6
0.3495575221238938,1.0e6,1.0e6,1.0e6,1.0e6
0.35398230088495575,1.0e6,1.0e6,1.0e6,1.0e6
0.3584070796460177,1.0e6,1.0e6,1.0e6,1.0e6
0.36283185840707965,1.0e6,1.0e6,1.0e6,1.0e6
0.3672566371681416,1.0e6,1.0e6,1.0e6,1.0e6
0.37168141592920356,1.0e6,1.0e6,1.0e6,1.0e6
0.37610619469026546,1.0e6,1.0e6,1.0e6,1.0e6
0.3805309734513274,1.0e6,1.0e6,1.0e6,1.0e6
0.38495575221238937,1.0e6,1.0e6,1.0e6,1.0e6
0.3893805309734513,1.0e6,1.0e6,1.0e6,1.0e6
0.3938053097345133,1.0e6,1.0e6,1.0e6,1.0e6
0.39823008849557523,1.0e6,1.0e6,1.0e6,1.0e6
0.4026548672566372,1.0e6,1.0e6,1.0e6,1.0e6
0.40707964601769914,1.0e6,1.0e6,1.0e6,1.0e6
0.41150442477876104,1.0e6,1.0e6,1.0e6,1.0e6
0.415929203539823,1.0e6,1.0e6,1.0e6,1.0e6
0.42035398230088494,1.0e6,1.0e6,1.0e6,1.0e6
0.4247787610619469,1.0e6,1.0e6,1.0e6,1.0e6
0.42920353982300885,1.0e6,1.0e6,1.0e6,1.0e6
0.4336283185840708,1.0e6,1.0e6,1.0e6,1.0e6
0.43805309734513276,1.0e6,1.0e6,1.0e6,1.0e6
0.4424778761061947,1.0e6,1.0e6,1.0e6,1.0e6
0.4469026548672566,1.0e6,1.0e6,1.0e6,1.0e6
0.45132743362831856,1.0e6,1.0e6,1.0e6,1.0e6
0.4557522123893805,1.0e6,1.0e6,1.0e6,1.0e6
0.46017699115044247,1.0e6,1.0e6,1.0e6,1.0e6
0.4646017699115044,1.0e6,1.0e6,1.0e6,1.0e6
0.4690265486725664,1.0e6,1.0e6,1.0e6,1.0e6
0.47345132743362833,1.0e6,1.0e6,1.0e6,1.0e6
0.4778761061946903,1.0e6,1.0e6,1.0e6,1.0e6
0.4823008849557522,1.0e6,1.0e6,1.0e6,1.0e6
0.48672566371681414,1.0e6,1.0e6,1.0e6,1.0e6
0.4911504424778761,1.0e6,1.0e6,1.0e6,1.0e6
0.49557522123893805,1.0e6,1.0e6,1.0e6,1.0e6
0.5,1.0e6,1.0e6,1.0e6,1.0e6
0.504424778761062,1.0e6,1.0e6,1.0e6,1.0e6
0.5088495575221239,1.0e6,1.0e6,1.0e6,1.0e6
0.5132743362831859,1.0e6,1.0e6,1.0e6,1.0e6
0.5176991150442478,1.0e6,1.0e6,1.0e6,1.0e6
0.5221238938053098,1.0e6,1.0e6,1.0e6,1.0e6
0.5265486725663717,1.0e6,1.0e6,1.0e6,1.0e6
0.5309734513274337,1.0e6,1.0e6,1.0e6,1.0e6
0.5353982300884956,1.0e6,1.0e6,1.0e6,1.0e6
0.5398230088495575,1.0e6,1.0e6,1.0e6,1.0e6
0.5442477876106194,1.0e6,1.0e6,1.0e6,1.0e6
0.5486725663716814,1.0e6,1.0e6,1.0e6,1.0e6
0.5530973451327433,1.0e6,1.0e6,1.0e6,1.0e6
0.5575221238938053,1.0e6,1.0e6,1.0e6,1.0e6
0.5619469026548672,1.0e6,1.0e6,1.0e6,1.0e6
0.5663716814159292,1.0e6,1.0e6,1.0e6,1.0e6
0.5707964601769911,1.0e6,1.0e6,1.0e6,1.0e6
0.5752212389380531,1.0e6,1.0e6,1.0e6,1.0e6
0.5796460176991151,1.0e6,1.0e6,1.0e6,1.0e6
0.584070796460177,1.0e6,1.0e6,1.0e6,1.0e6
0.588495575221239,1.0e6,1.0e6,1.0e6,1.0e6
0.5929203539823009,1.0e6,1.0e6,1.0e6,1.0e6
0.5973451327433629,1.0e6,1.0e6,1.0e6,1.0e6
0.6017699115044248,1.0e6,1.0e6,1.0e6,1.0e6
0.6061946902654868,1.0e6,1.0e6,1.0e6,1.0e6
0.6106194690265486,1.0e6,1.0e6,1.0e6,1.0e6
0.6150442477876106,1.0e6,1.0e6,1.0e6,1.0e6
0.6194690265486725,1.0e6,1.0e6,1.0e6,1.0e6
0.6238938053097345,1.0e6,1.0e6,1.0e6,1.0e6
0.6283185840707964,1.0e6,1.0e6,1.0e6,1.0e6
0.6327433628318584,1.0e6,1.0e6,1.0e6,1.0e6
0.6371681415929203,1.0e6,1.0e6,1.0e6,1.0e6
0.6415929203539823,1.0e6,1.0e6,1.0e6,1.0e6
0.6460176991150443,1.0e6,1.0e6,1.0e6,1.0e6
0.6504424778761062,1.0e6,1.0e6,1.0e6,1.0e6
0.6548672566371682,1.0e6,1.0e6,1.0e6,1.0e6
0.6592920353982301,1.0e6,1.0e6,1.0e6,1.0e6
0.6637168141592921,1.0e6,1.0e6,1.0e6,1.0e6
0.668141592920354,1.0e6,1.0e6,1.0e6,1.0e6
0.672566371681416,1.0e6,1.0e6,1.0e6,1.0e6
0.6769911504424779,1.0e6,1.0e6,1.0e6,1.0e6
0.6814159292035398,1.0e6,1.0e6,1.0e6,1.0e6
0.6858407079646017,1.0e6,1.0e6,1.0e6,1.0e6
0.6902654867256637,1.0e6,1.0e6,1.0e6,1.0e6
0.6946902654867256,1.0e6,1.0e6,1.0e6,1.0e6
0.6991150442477876,1.0e6,1.0e6,1.0e6,1.0e6
0.7035398230088495,1.0e6,1.0e6,1.0e6,1.0e6
0.7079646017699115,1.0e6,1.0e6,1.0e6,1.0e6
0.7123893805309734,1.0e6,1.0e6,1.0e6,1.0e6
0.7168141592920354,1.0e6,1.0e6,1.0e6,1.0e6
0.7212389380530974,1.0e6,1.0e6,1.0e6,1.0e6
0.7256637168141593,1.0e6,1.0e6,1.0e6,1.0e6
0.7300884955752213,1.0e6,1.0e6,1.0e6,1.0e6
0.7345132743362832,1.0e6,1.0e6,1.0e6,1.0e6
0.7389380530973452,1.0e6,1.0e6,1.0e6,1.0e6
0.7433628318584071,1.0e6,1.0e6,1.0e6,1.0e6
0.7477876106194691,1.0e6,1.0e6,1.0e6,1.0e6
0.7522123893805309,1.0e6,1.0e6,1.0e6,1.0e6
0.7566371681415929,1.0e6,1.0e6,1.0e6,1.0e6
0.7610619469026548,1.0e6,1.0e6,1.0e6,1.0e6
0.7654867256637168,1.0e6,1.0e6,1.0e6,1.0e6
0.7699115044247787,1.0e6,1.0e6,1.0e6,1.0e6
0.7743362831858407,1.0e6,1.0e6,1.0e6,1.0e6
0.7787610619469026,1.0e6,1.0e6,1.0e6,1.0e6
0.7831858407079646,1.0e6,1.0e6,1.0e6,1.0e6
0.7876106194690266,1.0e6,1.0e6,1.0e6,1.0e6
0.7920353982300885,1.0e6,1.0e6,1.0e6,1.0e6
0.7964601769911505,1.0e6,1.0e6,1.0e6,1.0e6
0.8008849557522124,1.0e6,1.0e6,1.0e6,1.0e6
0.8053097345132744,1.0e6,1.0e6,1.0e6,1.0e6
0.8097345132743363,1.0e6,1.0e6,1.0e6,1.0e6
0.8141592920353983,1.0e6,1.0e6,1.0e6,1.0e6
0.8185840707964602,1.0e6,1.0e6,1.0e6,1.0e6
0.8230088495575221,1.0e6,1.0e6,1.0e6,1.0e6
0.827433628318584,1.0e6,1.0e6,1.0e6,1.0e6
0.831858407079646,1.0e6,1.0e6,1.0e6,1.0e6
0.8362831858407079,1.0e6,1.0e6,1.0e6,1.0e6
0.8407079646017699,1.0e6,1.0e6,1.0e6,1.0e6
0.8451327433628318,1.0e6,1.0e6,1.0e6,1.0e6
0.8495575221238938,1.0e6,1.0e6,1.0e6,1.0e6
0.8539823008849557,1.0e6,1.0e6,1.0e6,1.0e6
0.8584070796460177,1.0e6,1.0e6,1.0e6,1.0e6
0.8628318584070797,1.0e6,1.0e6,1.0e6,1.0e6
0.8672566371681416,1.0e6,1.0e6,1.0e6,1.0e6
0.8716814159292036,1.0e6,1.0e6,1.0e6,1.0e6
0.8761061946902655,1.0e6,1.0e6,1.0e6,1.0e6
0.8805309734513275,1.0e6,1.0e6,1.0e6,1.0e6
0.8849557522123894,1.0e6,1.0e6,1.0e6,1.0e6
0.8893805309734514,1.0e6,1.0e6,1.0e6,1.0e6
0.8938053097345132,1.0e6,1.0e6,1.0e6,1.0e6
0.8982300884955752,1.0e6,1.0e6,1.0e6,1.0e6
0.9026548672566371,1.0e6,1.0e6,1.0e6,1.0e6
0.9070796460176991,1.0e6,1.0e6,1.0e6,1.0e6
0.911504424778761,1.0e6,1.0e6,1.0e6,1.0e6
0.915929203539823,1.0e6,1.0e6,1.0e6,1.0e6
0.9203539823008849,1.0e6,1.0e6,1.0e6,1.0e6
0.9247787610619469,1.0e6,1.0e6,1.0e6,1.0e6
0.9292035398230089,1.0e6,1.0e6,1.0e6,1.0e6
0.9336283185840708,1.0e6,1.0e6,1.0e6,1.0e6
0.9380530973451328,1.0e6,1.0e6,1.0e6,1.0e6
0.9424778761061947,1.0e6,1.0e6,1.0e6,1.0e6
0.9469026548672567,1.0e6,1.0e6,1.0e6,1.0e6
0.9513274336283186,1.0e6,1.0e6,1.0e6,1.0e6
0.9557522123893806,1.0e6,1.0e6,1.0e6,1.0e6
0.9601769911504425,1.0e6,1.0e6,1.0e6,1.0e6
0.9646017699115044,1.0e6,1.0e6,1.0e6,1.0e6
0.9690265486725663,1.0e6,1.0e6,1.0e6,1.0e6
0.9734513274336283,1.0e6,1.0e6,1.0e6,1.0e6
0.9778761061946902,1.0e6,1.0e6,1.0e6,1.0e6
0.9823008849557522,1.0e6,1.0e6,1.0e6,1.0e6
0.9867256637168141,1.0e6,1.0e6,1.0e6,1.0e6
0.9911504424778761,1.0e6,1.0e6,1.0e6,1.0e6
0.995575221238938,1.0e6,1.0e6,1.0e6,1.0e6
1.0,1.0e6,1.0e6,1.0e6,1.0e6


==> data/eigen_graph_social_08/matrix_vector_product_count.csv <==
matrix\type,Float8_4,Float8_5,LinearTakum8,Posit8
ca/ca-CSphd,-Inf,-Inf,-Inf,-Inf
ca/ca-CondMat,-Inf,-Inf,-Inf,-Inf
ca/ca-Erdos992,-Inf,-Inf,-Inf,-Inf
ca/ca-GrQc,-Inf,-Inf,-Inf,-Inf
ca/ca-HepPh,-Inf,-Inf,-Inf,-Inf
ca/ca-netscience,-Inf,-Inf,-Inf,24
ca/ca-sandi_auths,-Inf,-Inf,24,24
cit/cit-DBLP,-Inf,-Inf,-Inf,-Inf
dynamic/SFHH-conf-sensor,-Inf,-Inf,-Inf,24
dynamic/aves-sparrow-social,-Inf,-Inf,34,-Inf
dynamic/aves-weaver-social,-Inf,-Inf,24,24
dynamic/aves-wildbird-network,-Inf,-Inf,-Inf,-Inf
dynamic/copresence-LH10,-Inf,-Inf,24,24
dynamic/email-dnc,-Inf,-Inf,24,24
dynamic/fb-forum,-Inf,-Inf,-Inf,24
dynamic/fb-messages,-Inf,-Inf,-Inf,-Inf
dynamic/ia-chess,-Inf,-Inf,-Inf,-Inf
dynamic/ia-contact,-Inf,-Inf,-Inf,-Inf
dynamic/ia-contacts_hypertext2009,-Inf,-Inf,-Inf,24
dynamic/ia-enron-employees,-Inf,-Inf,24,24
dynamic/ia-escorts-dynamic,-Inf,-Inf,-Inf,-Inf
dynamic/ia-hospital-ward-proximity,-Inf,-Inf,24,24
dynamic/ia-primary-school-proximity,-Inf,-Inf,-Inf,-Inf
dynamic/ia-primary-school-proximity-attr,-Inf,-Inf,-Inf,-Inf
dynamic/ia-radoslaw-email,-Inf,-Inf,24,24
dynamic/ia-reality-call,-Inf,-Inf,-Inf,-Inf
dynamic/ia-workplace-contacts,-Inf,-Inf,32,-Inf
dynamic/insecta-ant-colony1,-Inf,-Inf,-Inf,24
dynamic/insecta-ant-colony2,-Inf,-Inf,-Inf,-Inf
dynamic/insecta-ant-colony4,-Inf,-Inf,-Inf,-Inf
dynamic/insecta-ant-trophallaxis-colony1,-Inf,-Inf,-Inf,-Inf
dynamic/insecta-ant-trophallaxis-colony2,-Inf,-Inf,-Inf,-Inf
dynamic/mammalia-primate-association,-Inf,-Inf,-Inf,-Inf
dynamic/mammalia-raccoon-proximity,-Inf,-Inf,-Inf,-Inf
dynamic/mammalia-voles-bhp-trapping,-Inf,-Inf,-Inf,-Inf
dynamic/mammalia-voles-kcs-trapping,-Inf,-Inf,-Inf,24
dynamic/mammalia-voles-plj-trapping,-Inf,-Inf,-Inf,-Inf
dynamic/mammalia-voles-rob-trapping,-Inf,-Inf,-Inf,24
dynamic/reptilia-tortoise-network-bsv,-Inf,-Inf,24,24
dynamic/reptilia-tortoise-network-cs,-Inf,-Inf,24,24
dynamic/reptilia-tortoise-network-fi,-Inf,-Inf,-Inf,24
dynamic/reptilia-tortoise-network-hw,-Inf,-Inf,22,-Inf
dynamic/reptilia-tortoise-network-lm,-Inf,-Inf,-Inf,-Inf
dynamic/reptilia-tortoise-network-mc,-Inf,-Inf,-Inf,15
dynamic/reptilia-tortoise-network-pv,-Inf,-Inf,-Inf,24
dynamic/reptilia-tortoise-network-sg,-Inf,-Inf,24,-Inf
dynamic/scc2034_kilifi_all_contacts_across_households,-Inf,-Inf,-Inf,19
dynamic/scc2034_kilifi_all_contacts_within_households,-Inf,-Inf,24,-Inf
dynamic/soc-sign-bitcoinalpha,-Inf,-Inf,-Inf,-Inf
dynamic/soc-sign-bitcoinotc,-Inf,-Inf,-Inf,-Inf
econ/econ-beacxc,-Inf,-Inf,-Inf,24
econ/econ-beaflw,-Inf,-Inf,-Inf,-Inf
econ/econ-beause,-Inf,-Inf,-Inf,24
econ/econ-mahindas,-Inf,-Inf,-Inf,-Inf
econ/econ-mbeacxc,-Inf,-Inf,-Inf,24
econ/econ-mbeaflw,-Inf,-Inf,-Inf,24
econ/econ-mbeause,-Inf,-Inf,-Inf,24
econ/econ-poli,-Inf,-Inf,-Inf,-Inf
econ/econ-poli-large,-Inf,-Inf,-Inf,-Inf
econ/econ-wm1,-Inf,-Inf,24,24
econ/econ-wm2,-Inf,-Inf,-Inf,24
econ/econ-wm3,-Inf,-Inf,-Inf,24
email/email-EU,-Inf,-Inf,-Inf,-Inf
email/email-dnc,-Inf,-Inf,24,24
email/email-dnc-corecipient,-Inf,-Inf,-Inf,24
email/email-enron-large,-Inf,-Inf,-Inf,-Inf
email/email-enron-only,-Inf,-Inf,24,24
email/email-univ,-Inf,-Inf,-Inf,-Inf
ia/ia-crime-moreno,-Inf,-Inf,-Inf,-Inf
ia/ia-dnc-corecipient,-Inf,-Inf,-Inf,24
ia/ia-email-EU,-Inf,-Inf,-Inf,-Inf
ia/ia-email-univ,-Inf,-Inf,-Inf,24
ia/ia-enron-large,-Inf,-Inf,-Inf,-Inf
ia/ia-enron-only,-Inf,-Inf,24,-Inf
ia/ia-escorts-dynamic,-Inf,-Inf,-Inf,-Inf
ia/ia-fb-messages,-Inf,-Inf,-Inf,-Inf
ia/ia-hospital-ward-proximity,-Inf,-Inf,24,24
ia/ia-infect-dublin,-Inf,-Inf,-Inf,24
ia/ia-infect-hyper,-Inf,-Inf,-Inf,-Inf
ia/ia-primary-school-proximity,-Inf,-Inf,-Inf,-Inf
ia/ia-primary-school-proximity-attr,-Inf,-Inf,-Inf,24
ia/ia-radoslaw-email,-Inf,-Inf,24,24
ia/ia-reality,-Inf,-Inf,-Inf,-Inf
ia/ia-southernwomen,-Inf,-Inf,-Inf,21
ia/ia-workplace-contacts,-Inf,-Inf,24,24
proximity/SFHH-conf-sensor,-Inf,-Inf,-Inf,24
proximity/copresence-LH10,-Inf,-Inf,-Inf,24
proximity/hospital-ward-proximity,-Inf,-Inf,24,-Inf
proximity/infect-dublin,-Inf,-Inf,-Inf,24
proximity/infect-hyper,-Inf,-Inf,-Inf,24
proximity/primary-school-proximity,-Inf,-Inf,-Inf,24
rec/rec-amazon,-Inf,-Inf,-Inf,-Inf
rec/rec-movielens-user-movies-10m,-Inf,-Inf,-Inf,-Inf
retweet_graphs/rt_alwefaq,-Inf,-Inf,34,24
retweet_graphs/rt_assad,-Inf,-Inf,20,-Inf
retweet_graphs/rt_bahrain,-Inf,-Inf,36,-Inf
retweet_graphs/rt_barackobama,-Inf,-Inf,-Inf,-Inf
retweet_graphs/rt_damascus,-Inf,-Inf,-Inf,-Inf
retweet_graphs/rt_dash,-Inf,-Inf,-Inf,-Inf
retweet_graphs/rt_gmanews,-Inf,-Inf,-Inf,-Inf
retweet_graphs/rt_gop,-Inf,-Inf,-Inf,13
retweet_graphs/rt_israel,-Inf,-Inf,-Inf,19
retweet_graphs/rt_justinbieber,-Inf,-Inf,24,24
retweet_graphs/rt_ksa,-Inf,-Inf,-Inf,20
retweet_graphs/rt_libya,-Inf,-Inf,28,-Inf
retweet_graphs/rt_lolgop,-Inf,-Inf,-Inf,-Inf
retweet_graphs/rt_mittromney,-Inf,-Inf,24,-Inf
retweet_graphs/rt_occupy,-Inf,-Inf,24,-Inf
retweet_graphs/rt_occupywallstnyc,-Inf,-Inf,24,-Inf
retweet_graphs/rt_onedirection,-Inf,-Inf,32,24
retweet_graphs/rt_p2,-Inf,-Inf,34,-Inf
retweet_graphs/rt_qatif,-Inf,-Inf,-Inf,13
retweet_graphs/rt_saudi,-Inf,-Inf,-Inf,24
retweet_graphs/rt_tcot,-Inf,-Inf,24,24
retweet_graphs/rt_uae,-Inf,-Inf,13,13
rt/rt-retweet,-Inf,-Inf,-Inf,-Inf
rt/rt-twitter-copen,-Inf,-Inf,-Inf,24
rt/rt_alwefaq,-Inf,-Inf,-Inf,-Inf
rt/rt_assad,-Inf,-Inf,-Inf,-Inf
rt/rt_bahrain,-Inf,-Inf,-Inf,-Inf
rt/rt_barackobama,-Inf,-Inf,-Inf,-Inf
rt/rt_damascus,-Inf,-Inf,-Inf,-Inf
rt/rt_dash,-Inf,-Inf,-Inf,-Inf
rt/rt_gmanews,-Inf,-Inf,-Inf,-Inf
rt/rt_gop,-Inf,-Inf,-Inf,-Inf
rt/rt_http,-Inf,-Inf,-Inf,-Inf
rt/rt_islam,-Inf,-Inf,-Inf,43
rt/rt_israel,-Inf,-Inf,-Inf,-Inf
rt/rt_justinbieber,-Inf,-Inf,-Inf,-Inf
rt/rt_ksa,-Inf,-Inf,-Inf,-Inf
rt/rt_lebanon,-Inf,-Inf,-Inf,-Inf
rt/rt_libya,-Inf,-Inf,-Inf,-Inf
rt/rt_lolgop,-Inf,-Inf,-Inf,-Inf
rt/rt_mittromney,-Inf,-Inf,-Inf,-Inf
rt/rt_obama,-Inf,-Inf,-Inf,-Inf
rt/rt_occupy,-Inf,-Inf,-Inf,-Inf
rt/rt_occupywallstnyc,-Inf,-Inf,-Inf,-Inf
rt/rt_oman,-Inf,-Inf,-Inf,-Inf
rt/rt_onedirection,-Inf,-Inf,-Inf,-Inf
rt/rt_p2,-Inf,-Inf,-Inf,-Inf
rt/rt_qatif,-Inf,-Inf,-Inf,-Inf
rt/rt_saudi,-Inf,-Inf,-Inf,-Inf
rt/rt_tcot,-Inf,-Inf,-Inf,-Inf
rt/rt_tlot,-Inf,-Inf,-Inf,-Inf
rt/rt_uae,-Inf,-Inf,-Inf,-Inf
rt/rt_voteonedirection,-Inf,-Inf,-Inf,-Inf
soc/fb-pages-company,-Inf,-Inf,-Inf,-Inf
soc/fb-pages-food,-Inf,-Inf,24,24
soc/fb-pages-government,-Inf,-Inf,-Inf,-Inf
soc/fb-pages-politician,-Inf,-Inf,-Inf,-Inf
soc/fb-pages-public-figure,-Inf,-Inf,-Inf,-Inf
soc/fb-pages-tvshow,-Inf,-Inf,-Inf,-Inf
soc/soc-ANU-residence,-Inf,-Inf,24,24
soc/soc-advogato,-Inf,-Inf,-Inf,-Inf
soc/soc-anybeat,-Inf,-Inf,-Inf,-Inf
soc/soc-dolphins,-Inf,-Inf,-Inf,-Inf
soc/soc-epinions,-Inf,-Inf,-Inf,-Inf
soc/soc-gplus,-Inf,-Inf,-Inf,-Inf
soc/soc-hamsterster,-Inf,-Inf,-Inf,-Inf
soc/soc-highschool-moreno,-Inf,-Inf,36,24
soc/soc-karate,-Inf,-Inf,24,-Inf
soc/soc-physicians,-Inf,-Inf,24,24
soc/soc-sign-bitcoinalpha,-Inf,-Inf,-Inf,-Inf
soc/soc-sign-bitcoinotc,-Inf,-Inf,-Inf,-Inf
soc/soc-student-coop,-Inf,-Inf,24,24
soc/soc-tribes,-Inf,-Inf,24,19
soc/soc-wiki-Vote,-Inf,-Inf,-Inf,24
socfb/socfb-Amherst41,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Bowdoin47,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Brandeis99,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Bucknell39,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Caltech36,-Inf,-Inf,24,24
socfb/socfb-Colgate88,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Hamilton46,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Haverford76,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Mich67,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Middlebury45,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Oberlin44,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Pepperdine86,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Reed98,-Inf,-Inf,-Inf,24
socfb/socfb-Rice31,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Rochester38,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Santa74,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Simmons81,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Smith60,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Swarthmore42,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Trinity100,-Inf,-Inf,-Inf,-Inf
socfb/socfb-UC64,-Inf,-Inf,-Inf,-Inf
socfb/socfb-USFCA72,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Vassar85,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Wellesley22,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Wesleyan43,-Inf,-Inf,-Inf,-Inf
socfb/socfb-Williams40,-Inf,-Inf,-Inf,-Inf
socfb/socfb-nips-ego,-Inf,-Inf,-Inf,-Inf
tscc/scc_enron-only,-Inf,-Inf,32,-Inf
tscc/scc_fb-forum,-Inf,-Inf,-Inf,-Inf
tscc/scc_infect-hyper,-Inf,-Inf,-Inf,24
tscc/scc_retweet,-Inf,-Inf,-Inf,-Inf
tscc/scc_retweet-crawl,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_alwefaq,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_assad,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_bahrain,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_barackobama,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_damascus,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_dash,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_gmanews,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_gop,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_http,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_israel,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_justinbieber,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_ksa,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_lebanon,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_libya,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_lolgop,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_mittromney,-Inf,-Inf,-Inf,24
tscc/scc_rt_obama,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_occupy,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_occupywallstnyc,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_oman,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_onedirection,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_p2,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_qatif,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_saudi,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_tcot,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_tlot,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_uae,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_voteonedirection,-Inf,-Inf,-Inf,-Inf


==> data/eigen_graph_social_08/matrix_vector_product_count.sorted.csv <==
percent,Float8_4,Float8_5,LinearTakum8,Posit8
0.0,100.0,100.0,13.0,13.0
0.004424778761061947,100.0,100.0,20.0,13.0
0.008849557522123894,100.0,100.0,22.0,13.0
0.01327433628318584,100.0,100.0,24.0,15.0
0.017699115044247787,100.0,100.0,24.0,19.0
0.022123893805309734,100.0,100.0,24.0,19.0
0.02654867256637168,100.0,100.0,24.0,19.0
0.030973451327433628,100.0,100.0,24.0,20.0
0.035398230088495575,100.0,100.0,24.0,21.0
0.03982300884955752,100.0,100.0,24.0,24.0
0.04424778761061947,100.0,100.0,24.0,24.0
0.048672566371681415,100.0,100.0,24.0,24.0
0.05309734513274336,100.0,100.0,24.0,24.0
0.05752212389380531,100.0,100.0,24.0,24.0
0.061946902654867256,100.0,100.0,24.0,24.0
0.06637168141592921,100.0,100.0,24.0,24.0
0.07079646017699115,100.0,100.0,24.0,24.0
0.0752212389380531,100.0,100.0,24.0,24.0
0.07964601769911504,100.0,100.0,24.0,24.0
0.084070796460177,100.0,100.0,24.0,24.0
0.08849557522123894,100.0,100.0,24.0,24.0
0.09292035398230089,100.0,100.0,24.0,24.0
0.09734513274336283,100.0,100.0,24.0,24.0
0.10176991150442478,100.0,100.0,24.0,24.0
0.10619469026548672,100.0,100.0,24.0,24.0
0.11061946902654868,100.0,100.0,24.0,24.0
0.11504424778761062,100.0,100.0,24.0,24.0
0.11946902654867257,100.0,100.0,24.0,24.0
0.12389380530973451,100.0,100.0,24.0,24.0
0.12831858407079647,100.0,100.0,24.0,24.0
0.13274336283185842,100.0,100.0,24.0,24.0
0.13716814159292035,100.0,100.0,24.0,24.0
0.1415929203539823,100.0,100.0,24.0,24.0
0.14601769911504425,100.0,100.0,24.0,24.0
0.1504424778761062,100.0,100.0,28.0,24.0
0.15486725663716813,100.0,100.0,32.0,24.0
0.1592920353982301,100.0,100.0,32.0,24.0
0.16371681415929204,100.0,100.0,32.0,24.0
0.168141592920354,100.0,100.0,34.0,24.0
0.17256637168141592,100.0,100.0,34.0,24.0
0.17699115044247787,100.0,100.0,34.0,24.0
0.18141592920353983,100.0,100.0,36.0,24.0
0.18584070796460178,100.0,100.0,36.0,24.0
0.1902654867256637,100.0,100.0,100.0,24.0
0.19469026548672566,100.0,100.0,100.0,24.0
0.19911504424778761,100.0,100.0,100.0,24.0
0.20353982300884957,100.0,100.0,100.0,24.0
0.2079646017699115,100.0,100.0,100.0,24.0
0.21238938053097345,100.0,100.0,100.0,24.0
0.2168141592920354,100.0,100.0,100.0,24.0
0.22123893805309736,100.0,100.0,100.0,24.0
0.22566371681415928,100.0,100.0,100.0,24.0
0.23008849557522124,100.0,100.0,100.0,24.0
0.2345132743362832,100.0,100.0,100.0,24.0
0.23893805309734514,100.0,100.0,100.0,24.0
0.24336283185840707,100.0,100.0,100.0,24.0
0.24778761061946902,100.0,100.0,100.0,24.0
0.252212389380531,100.0,100.0,100.0,24.0
0.25663716814159293,100.0,100.0,100.0,24.0
0.2610619469026549,100.0,100.0,100.0,24.0
0.26548672566371684,100.0,100.0,100.0,24.0
0.26991150442477874,100.0,100.0,100.0,24.0
0.2743362831858407,100.0,100.0,100.0,24.0
0.27876106194690264,100.0,100.0,100.0,24.0
0.2831858407079646,100.0,100.0,100.0,24.0
0.28761061946902655,100.0,100.0,100.0,24.0
0.2920353982300885,100.0,100.0,100.0,43.0
0.29646017699115046,100.0,100.0,100.0,100.0
0.3008849557522124,100.0,100.0,100.0,100.0
0.3053097345132743,100.0,100.0,100.0,100.0
0.30973451327433627,100.0,100.0,100.0,100.0
0.3141592920353982,100.0,100.0,100.0,100.0
0.3185840707964602,100.0,100.0,100.0,100.0
0.3230088495575221,100.0,100.0,100.0,100.0
0.3274336283185841,100.0,100.0,100.0,100.0
0.33185840707964603,100.0,100.0,100.0,100.0
0.336283185840708,100.0,100.0,100.0,100.0
0.3407079646017699,100.0,100.0,100.0,100.0
0.34513274336283184,100.0,100.0,100.0,100.0
0.3495575221238938,100.0,100.0,100.0,100.0
0.35398230088495575,100.0,100.0,100.0,100.0
0.3584070796460177,100.0,100.0,100.0,100.0
0.36283185840707965,100.0,100.0,100.0,100.0
0.3672566371681416,100.0,100.0,100.0,100.0
0.37168141592920356,100.0,100.0,100.0,100.0
0.37610619469026546,100.0,100.0,100.0,100.0
0.3805309734513274,100.0,100.0,100.0,100.0
0.38495575221238937,100.0,100.0,100.0,100.0
0.3893805309734513,100.0,100.0,100.0,100.0
0.3938053097345133,100.0,100.0,100.0,100.0
0.39823008849557523,100.0,100.0,100.0,100.0
0.4026548672566372,100.0,100.0,100.0,100.0
0.40707964601769914,100.0,100.0,100.0,100.0
0.41150442477876104,100.0,100.0,100.0,100.0
0.415929203539823,100.0,100.0,100.0,100.0
0.42035398230088494,100.0,100.0,100.0,100.0
0.4247787610619469,100.0,100.0,100.0,100.0
0.42920353982300885,100.0,100.0,100.0,100.0
0.4336283185840708,100.0,100.0,100.0,100.0
0.43805309734513276,100.0,100.0,100.0,100.0
0.4424778761061947,100.0,100.0,100.0,100.0
0.4469026548672566,100.0,100.0,100.0,100.0
0.45132743362831856,100.0,100.0,100.0,100.0
0.4557522123893805,100.0,100.0,100.0,100.0
0.46017699115044247,100.0,100.0,100.0,100.0
0.4646017699115044,100.0,100.0,100.0,100.0
0.4690265486725664,100.0,100.0,100.0,100.0
0.47345132743362833,100.0,100.0,100.0,100.0
0.4778761061946903,100.0,100.0,100.0,100.0
0.4823008849557522,100.0,100.0,100.0,100.0
0.48672566371681414,100.0,100.0,100.0,100.0
0.4911504424778761,100.0,100.0,100.0,100.0
0.49557522123893805,100.0,100.0,100.0,100.0
0.5,100.0,100.0,100.0,100.0
0.504424778761062,100.0,100.0,100.0,100.0
0.5088495575221239,100.0,100.0,100.0,100.0
0.5132743362831859,100.0,100.0,100.0,100.0
0.5176991150442478,100.0,100.0,100.0,100.0
0.5221238938053098,100.0,100.0,100.0,100.0
0.5265486725663717,100.0,100.0,100.0,100.0
0.5309734513274337,100.0,100.0,100.0,100.0
0.5353982300884956,100.0,100.0,100.0,100.0
0.5398230088495575,100.0,100.0,100.0,100.0
0.5442477876106194,100.0,100.0,100.0,100.0
0.5486725663716814,100.0,100.0,100.0,100.0
0.5530973451327433,100.0,100.0,100.0,100.0
0.5575221238938053,100.0,100.0,100.0,100.0
0.5619469026548672,100.0,100.0,100.0,100.0
0.5663716814159292,100.0,100.0,100.0,100.0
0.5707964601769911,100.0,100.0,100.0,100.0
0.5752212389380531,100.0,100.0,100.0,100.0
0.5796460176991151,100.0,100.0,100.0,100.0
0.584070796460177,100.0,100.0,100.0,100.0
0.588495575221239,100.0,100.0,100.0,100.0
0.5929203539823009,100.0,100.0,100.0,100.0
0.5973451327433629,100.0,100.0,100.0,100.0
0.6017699115044248,100.0,100.0,100.0,100.0
0.6061946902654868,100.0,100.0,100.0,100.0
0.6106194690265486,100.0,100.0,100.0,100.0
0.6150442477876106,100.0,100.0,100.0,100.0
0.6194690265486725,100.0,100.0,100.0,100.0
0.6238938053097345,100.0,100.0,100.0,100.0
0.6283185840707964,100.0,100.0,100.0,100.0
0.6327433628318584,100.0,100.0,100.0,100.0
0.6371681415929203,100.0,100.0,100.0,100.0
0.6415929203539823,100.0,100.0,100.0,100.0
0.6460176991150443,100.0,100.0,100.0,100.0
0.6504424778761062,100.0,100.0,100.0,100.0
0.6548672566371682,100.0,100.0,100.0,100.0
0.6592920353982301,100.0,100.0,100.0,100.0
0.6637168141592921,100.0,100.0,100.0,100.0
0.668141592920354,100.0,100.0,100.0,100.0
0.672566371681416,100.0,100.0,100.0,100.0
0.6769911504424779,100.0,100.0,100.0,100.0
0.6814159292035398,100.0,100.0,100.0,100.0
0.6858407079646017,100.0,100.0,100.0,100.0
0.6902654867256637,100.0,100.0,100.0,100.0
0.6946902654867256,100.0,100.0,100.0,100.0
0.6991150442477876,100.0,100.0,100.0,100.0
0.7035398230088495,100.0,100.0,100.0,100.0
0.7079646017699115,100.0,100.0,100.0,100.0
0.7123893805309734,100.0,100.0,100.0,100.0
0.7168141592920354,100.0,100.0,100.0,100.0
0.7212389380530974,100.0,100.0,100.0,100.0
0.7256637168141593,100.0,100.0,100.0,100.0
0.7300884955752213,100.0,100.0,100.0,100.0
0.7345132743362832,100.0,100.0,100.0,100.0
0.7389380530973452,100.0,100.0,100.0,100.0
0.7433628318584071,100.0,100.0,100.0,100.0
0.7477876106194691,100.0,100.0,100.0,100.0
0.7522123893805309,100.0,100.0,100.0,100.0
0.7566371681415929,100.0,100.0,100.0,100.0
0.7610619469026548,100.0,100.0,100.0,100.0
0.7654867256637168,100.0,100.0,100.0,100.0
0.7699115044247787,100.0,100.0,100.0,100.0
0.7743362831858407,100.0,100.0,100.0,100.0
0.7787610619469026,100.0,100.0,100.0,100.0
0.7831858407079646,100.0,100.0,100.0,100.0
0.7876106194690266,100.0,100.0,100.0,100.0
0.7920353982300885,100.0,100.0,100.0,100.0
0.7964601769911505,100.0,100.0,100.0,100.0
0.8008849557522124,100.0,100.0,100.0,100.0
0.8053097345132744,100.0,100.0,100.0,100.0
0.8097345132743363,100.0,100.0,100.0,100.0
0.8141592920353983,100.0,100.0,100.0,100.0
0.8185840707964602,100.0,100.0,100.0,100.0
0.8230088495575221,100.0,100.0,100.0,100.0
0.827433628318584,100.0,100.0,100.0,100.0
0.831858407079646,100.0,100.0,100.0,100.0
0.8362831858407079,100.0,100.0,100.0,100.0
0.8407079646017699,100.0,100.0,100.0,100.0
0.8451327433628318,100.0,100.0,100.0,100.0
0.8495575221238938,100.0,100.0,100.0,100.0
0.8539823008849557,100.0,100.0,100.0,100.0
0.8584070796460177,100.0,100.0,100.0,100.0
0.8628318584070797,100.0,100.0,100.0,100.0
0.8672566371681416,100.0,100.0,100.0,100.0
0.8716814159292036,100.0,100.0,100.0,100.0
0.8761061946902655,100.0,100.0,100.0,100.0
0.8805309734513275,100.0,100.0,100.0,100.0
0.8849557522123894,100.0,100.0,100.0,100.0
0.8893805309734514,100.0,100.0,100.0,100.0
0.8938053097345132,100.0,100.0,100.0,100.0
0.8982300884955752,100.0,100.0,100.0,100.0
0.9026548672566371,100.0,100.0,100.0,100.0
0.9070796460176991,100.0,100.0,100.0,100.0
0.911504424778761,100.0,100.0,100.0,100.0
0.915929203539823,100.0,100.0,100.0,100.0
0.9203539823008849,100.0,100.0,100.0,100.0
0.9247787610619469,100.0,100.0,100.0,100.0
0.9292035398230089,100.0,100.0,100.0,100.0
0.9336283185840708,100.0,100.0,100.0,100.0
0.9380530973451328,100.0,100.0,100.0,100.0
0.9424778761061947,100.0,100.0,100.0,100.0
0.9469026548672567,100.0,100.0,100.0,100.0
0.9513274336283186,100.0,100.0,100.0,100.0
0.9557522123893806,100.0,100.0,100.0,100.0
0.9601769911504425,100.0,100.0,100.0,100.0
0.9646017699115044,100.0,100.0,100.0,100.0
0.9690265486725663,100.0,100.0,100.0,100.0
0.9734513274336283,100.0,100.0,100.0,100.0
0.9778761061946902,100.0,100.0,100.0,100.0
0.9823008849557522,100.0,100.0,100.0,100.0
0.9867256637168141,100.0,100.0,100.0,100.0
0.9911504424778761,100.0,100.0,100.0,100.0
0.995575221238938,100.0,100.0,100.0,100.0
1.0,100.0,100.0,100.0,100.0


==> data/eigen_graph_social_16/eigenvalues_absolute_error.csv <==
matrix\type,BFloat16,Float16,LinearTakum16,Posit16
ca/ca-CSphd,-Inf,-Inf,-Inf,-Inf
ca/ca-CondMat,2.57412331594079797598075592091339948e+00,-Inf,4.46047957828186105385388596740894837e-02,2.46723003503959647167999712920013464e-02
ca/ca-Erdos992,2.82886898022488501675221468242121431e+00,3.23830006544179786091510793324551832e-02,5.24503035957110084607676467423391210e-02,5.12729141191319811205353070383240216e-02
ca/ca-GrQc,-Inf,2.79587304575013897933206034068655305e-02,6.32615814735051212983037329230465602e-02,3.72038000703427314727148338223381604e-02
ca/ca-HepPh,-Inf,1.13301988710157946115683055976713203e-02,1.10750740818712745176121174543326697e-02,4.74689749228699700655678069236685401e-02
ca/ca-netscience,7.65422461201410970213073384694975738e-02,2.00586387930189211388343794818776095e-02,3.75854715463332981694296290083664450e-02,2.04579911708313313758997918728758619e-02
ca/ca-sandi_auths,6.51307676655171937228692772459003763e-02,1.44084239526066773855388344217575433e-02,6.41466544921389945866562729389072094e-02,3.30898548002072095065388792788471861e-02
cit/cit-DBLP,1.50809560566616723825096570251552266e+00,3.23924619432744706909747768576521241e-02,9.62634762078969536531719290615572898e-02,7.61893327818635874458045310393256556e-02
dynamic/SFHH-conf-sensor,6.69633916475702100536801619967876658e-02,1.24169000149321336699585466947101477e-02,3.06077613593811145896265115750003294e-02,3.69156291637214743584473618384501717e-02
dynamic/aves-sparrow-social,3.39054664806217033617698129579142828e-02,6.75019624523699283685807296643652808e-03,4.50016957132906648188985806269419104e-02,3.20707246792423981933255883728738203e-02
dynamic/aves-weaver-social,2.21208226653907934408714801452805040e-01,1.23417772348807118591674379107818930e-01,1.28317057715880398759211015304466035e-01,1.27129918565158664674015796015513099e-01
dynamic/aves-wildbird-network,6.49944469692349149686032758693087949e-02,1.49614771035738471036724339790530953e-02,1.59283024345930446682697401320378292e-02,4.02328942070532483992448476554673413e-02
dynamic/copresence-LH10,6.73663473857650758145031008459012867e-02,1.00846282990828748670254495233895466e-02,2.20858383872048577132163228744569399e-02,1.51700868772328702358159408631397898e-02
dynamic/email-dnc,-Inf,1.19478922363294215405541536282375415e-01,1.64189414087290500441491210856082903e-01,1.75745943057693884102420947681003561e-01
dynamic/fb-forum,1.02077636786681341658598009482524902e-01,2.13744567632536773933400151301121700e-02,2.79078743230943523019578173986425877e-02,2.83587842650570369642044348971799157e-02
dynamic/fb-messages,1.47156733336944426299348477203976193e-01,2.50208505652461417264314168823597472e-02,3.31528692501672224125313204194444596e-02,3.76837052794825382038502010750573698e-02
dynamic/ia-chess,1.74758793194224057633117213065801922e+00,6.06950815203334454354107823622572437e-02,6.35195326320376084350830074783463530e-02,4.71042184299552662554229575840867008e-02
dynamic/ia-contact,7.95697237615946087237255442676862585e-02,1.44577563445128464785915397354446494e-02,2.95460702108353075733413021237597150e-02,3.80064437149946513417768041316928866e-02
dynamic/ia-contacts_hypertext2009,8.09337397841853687886639196980046994e-02,7.53340389631044563423472543149109931e-03,3.22762915632215214271452913170587612e-02,1.14698363190250007814625193624436512e-02
dynamic/ia-enron-employees,3.67555363214952128337164907090443602e-02,1.43489114329703199768807443228490469e-02,4.12970870889056103081214584979124519e-02,1.13435676286773589776599526366904231e-02
dynamic/ia-escorts-dynamic,1.73733325437566815861026674155720875e+00,1.55147851363093754358686155757106137e-02,6.08482550000323612984905500815354186e-02,4.53797895154844702956461293377507349e-02
dynamic/ia-hospital-ward-proximity,1.61012423941169989286841463588580866e-01,6.82515338673597346674063156823703917e-03,3.18382339975980452469150108195732941e-02,1.62597305991274051312073862560391004e-02
dynamic/ia-primary-school-proximity,9.75603587826448372641229486387765484e-02,1.29685222063460229089203830362115536e-02,3.15239772785475606840356104868081720e-02,1.38094030019304598047718391581166207e-02
dynamic/ia-primary-school-proximity-attr,9.75603587826448372641229486387765484e-02,1.29685222063460229089203830362115536e-02,3.15239772785475606840356104868081720e-02,1.38094030019304598047718391581166207e-02
dynamic/ia-radoslaw-email,7.89515042532712151956940942558198385e-02,1.08986532564152865925418944041064134e-02,2.84192843622257655129973952653397145e-02,3.59561168137999124635996653680113078e-02
dynamic/ia-reality-call,-Inf,2.09941304581476514925790629005915124e-01,2.55314257743100184754179095499788113e-01,4.09947468811887341409573146885081092e-01
dynamic/ia-workplace-contacts,1.13016084613856755260839696248902133e-01,1.44542428215657922125442103485722237e-02,2.78061437150459036412626485152179236e-02,3.43134342884530957276330908034117567e-02
dynamic/insecta-ant-colony1,4.18517480339414988376566922046578910e-02,9.21743534397587336526161423662174579e-03,4.10405866318097873119276245188357264e-02,4.02392224595221776742307763993560894e-02
dynamic/insecta-ant-colony2,6.97964398246366335847917354684245153e-02,9.91664028129601959555404874096277797e-03,3.00720722525525245999354937836219043e-02,1.30653228327940223662659599183249292e-02
dynamic/insecta-ant-colony4,5.66225084852144805752681977667154434e-02,1.05924490825008786251070007870121342e-02,2.12410869531318476742881798183519787e-02,1.02772871750109680161508093835041679e-02
dynamic/insecta-ant-trophallaxis-colony1,9.67407038698226635856645376638013893e-02,1.13682239239646797715825631637623468e-02,3.30182634966925875462008901130437308e-02,3.76643722979872666972289906448038818e-02
dynamic/insecta-ant-trophallaxis-colony2,4.71748884595267116539225916197797237e-02,1.41650981544326248918713035194216346e-02,3.13166093505956554699649623690942498e-02,1.98888101755467147226617395578015120e-02
dynamic/mammalia-primate-association,3.08899760167229660916496042927381129e-02,5.78354866052957187396028904057377511e-03,1.82106707638280402744494173774590702e-02,1.56385151551200678713103620551681850e-02
dynamic/mammalia-raccoon-proximity,2.92331609513732877812936591090128688e-02,8.83161731421384562544075833508784153e-03,2.38750019242661822010215493679301896e-02,2.53644983861352689893827663331426039e-02
dynamic/mammalia-voles-bhp-trapping,8.10562454285432083619897967460222827e-02,1.55760652267650487300404032391155587e-01,2.03043739173235576783483431093778932e-01,1.69122807905701586376544712605857180e-01
dynamic/mammalia-voles-kcs-trapping,1.26098789040726460489722902852061853e-01,2.16834561724546788761404249723807819e-01,2.09893543761835486095749618453775591e-01,2.08313299211482282316317261987000123e-01
dynamic/mammalia-voles-plj-trapping,6.13097435591489717865350693877501292e-02,7.97984979862825893460405811867203233e-02,8.05830133258209403736268542645314170e-02,9.73116520337042591884661436070848442e-02
dynamic/mammalia-voles-rob-trapping,1.05222963094987998585340134513172232e-01,2.08776113816728363995408744758579142e-01,2.05077446901778323203827824207389166e-01,1.46414061239623195398798426139628076e-01
dynamic/reptilia-tortoise-network-bsv,1.70155805062810855631690470996631797e-01,2.07318471181916335909771303133836966e-02,3.60912619394570493528078805688034425e-02,2.43910879893692460221380483251192944e-02
dynamic/reptilia-tortoise-network-cs,2.09960997288892956020152912878925947e-01,1.98502845737963476095385438560808993e-01,2.88584818555035974393616327304402057e-01,1.49917289483162441767219600490553801e-01
dynamic/reptilia-tortoise-network-fi,1.93322982037809472823869176269116831e-01,5.38668460218285393984473318860639577e-02,5.65084565591353217328246601463986246e-02,7.43125391162196400860782572293546234e-02
dynamic/reptilia-tortoise-network-hw,6.19550898613036214592466654305194978e-02,9.98558701183449775870659891555768395e-03,9.63316195114431289246782570143848090e-03,8.64164319821504950610279772024073588e-03
dynamic/reptilia-tortoise-network-lm,7.37942844334017670946156816641054008e-02,1.41544089621110021387214850997569206e-02,2.34831186055461589303060612355798090e-02,2.52157495885225481293969533106713397e-02
dynamic/reptilia-tortoise-network-mc,5.08907911778700597824096462711668311e-02,6.25001084559007935675885868048204185e-03,7.09850623424134671359525430366120380e-03,1.42991527917402211093893245584333675e-02
dynamic/reptilia-tortoise-network-pv,1.35337685178643405706404702220412792e-01,1.87055748768669584158979362036067639e-02,3.17931491293480550999187933309967782e-02,2.62450919729544496426512265068059136e-02
dynamic/reptilia-tortoise-network-sg,8.15888408937418576901804708951620689e-02,1.26268115991130814916683826119404097e-02,9.99291921591515535833637298161899972e-03,1.03925665384912077688650353656297250e-02
dynamic/scc2034_kilifi_all_contacts_across_households,4.64884462146305145181633932865612827e-02,5.07249680886657553896456213524065764e-03,9.02474330663822784313407646388925185e-03,5.71119329882560808298602549359732683e-03
dynamic/scc2034_kilifi_all_contacts_within_households,1.06189508125234703169271525891634143e-01,1.71069926653576211365811162404241313e-02,8.19596918835419106684237947633762578e-03,7.14854169442807721239104276549159253e-03
dynamic/soc-sign-bitcoinalpha,-Inf,1.75687516224500955769488405126260395e-02,3.52029952597027975592007746487763626e-02,2.53588795810965198140409359218709530e-02
dynamic/soc-sign-bitcoinotc,-Inf,2.31240871726483529905193158161690679e-02,4.14824229977468707539709614928786353e-02,6.20069691895230844013369302518664951e-02
econ/econ-beacxc,8.76701239348519925408221960681883741e-02,1.30682010956630796797602852544622526e-02,7.12625169058873734563872594559481667e-02,3.22387720271251353362214641596650683e-02
econ/econ-beaflw,1.15543598829630373754271838223093329e-01,1.52445115662652479592891880155850490e-02,2.20236372170647919604696334587875735e-02,2.71678259103521141007731971945016894e-02
econ/econ-beause,1.07559701346518027844666445872381836e-01,3.06896003170498903064904241629837395e-02,2.38583424233042637310437923032833185e-02,4.33861404258988005539927446645379582e-02
econ/econ-mahindas,-Inf,-Inf,-Inf,-Inf
econ/econ-mbeacxc,6.12738336381864002141144188520083202e-02,4.28540983678641600341218563013587285e-02,4.00807645033895151897329726067789564e-02,3.35241179770900909659312059839952935e-02
econ/econ-mbeaflw,1.32737996375589333394496040247205916e-01,2.36868622482100227153037375596792970e-02,3.19367525738409067081298521570845019e-02,2.00836721191335678374792760244579528e-02
econ/econ-mbeause,5.19147636656078579181713714620200741e-02,2.51920208326918819732399322025708267e-02,3.32304021960247705902764249584809403e-02,1.62497157112087502689775986415240437e-02
econ/econ-poli,-Inf,-Inf,-Inf,-Inf
econ/econ-poli-large,-Inf,-Inf,-Inf,-Inf
econ/econ-wm1,1.08264695975557687183452246990751602e+01,1.81788087032500235884927793784952131e+00,2.69401128443043103468887860851468476e+00,8.67291992701159835595366366966448175e+00
econ/econ-wm2,1.13564276630626979820449143356882068e+01,5.21397881481173641510206491897612268e+00,4.57252829563027325044349561850777165e+00,1.21511116504290815963103964285982446e+01
econ/econ-wm3,2.57360053387461503253383684610011682e+02,3.27576631863505349867397915766852022e+01,6.40537884696304359316640604061905144e+01,6.43476184968195741517521307082784750e+01
email/email-EU,-Inf,3.45192817733428971256875331298985652e+00,3.35881956631189351606473402250688419e+00,3.21463044002431866923314382261910228e+00
email/email-dnc,-Inf,1.19478922363294215405541536282375415e-01,1.64189414087290500441491210856082903e-01,1.75745943057693884102420947681003561e-01
email/email-dnc-corecipient,4.85286410135121436693004861698369429e-01,6.60893005182100277977128827690647608e-01,7.73754174056232388564238855838980766e-01,6.70021838312821724657058646660400287e-01
email/email-enron-large,1.01813467789924712795655353076416699e+00,-Inf,-Inf,1.88804842673476730727416359164296834e-02
email/email-enron-only,1.14572239436180370451833517852566941e-01,2.40581619874704153077583120227077342e-02,2.34459802978439010133157840041402076e-02,1.50418172151654977302157126723444666e-02
email/email-univ,7.65195117305578089715956221303024207e-02,2.30907248941883891867760283231343711e-02,4.40917304981196837937406100496963973e-02,2.71914669047834058749145160761418687e-02
ia/ia-crime-moreno,1.62060118570013409857574608748327594e-01,1.84349321609409931982410622218191249e-02,8.40966672154459287994421187196988461e-02,4.03630040249086453547458829005409739e-02
ia/ia-dnc-corecipient,5.05517433063821480432905577840263157e-01,7.21724942796364980020635126827511493e-01,5.94302199740817276141596319335810922e-01,7.22850554484211340670466248091045199e-01
ia/ia-email-EU,-Inf,3.47115016162606984918317227960139278e+00,2.00463066181344537711860993056389169e-02,3.22744538342129546488210566999517954e+00
ia/ia-email-univ,5.99451387724420656296604703779870962e-02,1.39683299271235833676328791858227951e-02,4.18018037628419507347919376816969461e-02,3.16164138564191366843479028495806010e-02
ia/ia-enron-large,1.37290567381952891489209049537588030e+00,-Inf,1.55949176993761526982247909476846791e+00,1.88804842673476730727416359164296834e-02
ia/ia-enron-only,1.14572239436180370451833517852566941e-01,2.40581619874704153077583120227077342e-02,2.34459802978439010133157840041402076e-02,1.50418172151654977302157126723444666e-02
ia/ia-escorts-dynamic,2.38552223621881355415985664744176594e+00,1.55147851363093754358686155757106137e-02,6.08482550000323612984905500815354186e-02,4.53797895154844702956461293377507349e-02
ia/ia-fb-messages,4.51634750460587220168300403188820717e-02,1.93024753143638870672197720883956926e-02,3.59161781413961175768961099109257474e-02,2.32977182454059951329188286320161996e-02
ia/ia-hospital-ward-proximity,1.61012423941169989286841463588580866e-01,6.82515338673597346674063156823703917e-03,3.18382339975980452469150108195732941e-02,1.62597305991274051312073862560391004e-02
ia/ia-infect-dublin,8.29136387846335201630487790148513156e-02,3.33631064231871660060474011700472142e-02,4.72835002399400169270401399415853426e-02,3.94820031154415381410475095058459437e-02
ia/ia-infect-hyper,3.91831027493927635545359889633936667e-02,1.57712719831557530016047322951626541e-02,3.15012814808624216078233982591818542e-02,3.64032589212540079289288319076058004e-02
ia/ia-primary-school-proximity,9.75603587826448372641229486387765484e-02,1.29685222063460229089203830362115536e-02,3.15239772785475606840356104868081720e-02,1.38094030019304598047718391581166207e-02
ia/ia-primary-school-proximity-attr,9.75603587826448372641229486387765484e-02,1.29685222063460229089203830362115536e-02,3.15239772785475606840356104868081720e-02,1.38094030019304598047718391581166207e-02
ia/ia-radoslaw-email,7.89515042532712151956940942558198385e-02,1.08986532564152865925418944041064134e-02,2.84192843622257655129973952653397145e-02,3.59561168137999124635996653680113078e-02
ia/ia-reality,3.34775557421665343316598489005621690e+00,1.39134495592273982099323074610939802e+00,1.11821591979005986138975934545674669e-01,4.42015492077291641632395711889813966e-02
ia/ia-southernwomen,5.78135252355039837516732102136178281e-02,9.58584523335442571384864823970061858e-03,2.86917593241924965848541398267905759e-02,1.19255746204265561861269013039302389e-02
ia/ia-workplace-contacts,1.13016084613856755260839696248902133e-01,1.44542428215657922125442103485722237e-02,2.78061437150459036412626485152179236e-02,3.43134342884530957276330908034117567e-02
proximity/SFHH-conf-sensor,6.69633916475702100536801619967876658e-02,1.24169000149321336699585466947101477e-02,3.06077613593811145896265115750003294e-02,3.69156291637214743584473618384501717e-02
proximity/copresence-LH10,6.73663473857650758145031008459012867e-02,1.00846282990828748670254495233895466e-02,2.20858383872048577132163228744569399e-02,1.51700868772328702358159408631397898e-02
proximity/hospital-ward-proximity,1.61012423941169989286841463588580866e-01,6.82515338673597346674063156823703917e-03,3.18382339975980452469150108195732941e-02,1.62597305991274051312073862560391004e-02
proximity/infect-dublin,8.06154058272037447546869690468832379e-02,2.09899554127654288328834952471555493e-02,6.42213151141589821970143011814275734e-02,2.67072869770454708914754737934883666e-02
proximity/infect-hyper,2.03595705298381575654928969641372374e-01,9.90817612626921192640401181497644323e-03,2.65710711372507832138354336250443443e-02,2.79335804952256259354211382755220987e-02
proximity/primary-school-proximity,9.75603587826448372641229486387765484e-02,1.29685222063460229089203830362115536e-02,3.15239772785475606840356104868081720e-02,1.38094030019304598047718391581166207e-02
rec/rec-amazon,-Inf,-Inf,-Inf,-Inf
rec/rec-movielens-user-movies-10m,-Inf,1.07655497024279900853928248730711817e-02,5.00222566820117749940744643184224731e-02,1.89987329132583361250565944976965149e-02
retweet_graphs/rt_alwefaq,7.31164691392691347708728958672989874e-01,3.48369085630542390527139854502950126e-01,3.62204901363677179383037662709567438e-01,3.48715869597273120311300480429687226e-01
retweet_graphs/rt_assad,4.83522288583609332168640565530447975e-02,6.66762315368038758007568618498717648e-03,1.52875052220974328721496078592161227e-02,8.40879922133162554004391002550820217e-03
retweet_graphs/rt_bahrain,5.77577076501780058741229789872634921e-01,3.72028686444304028299394133992224091e-03,1.13338832244970707667468100932233877e-02,8.54717178829008742526792407547543185e-03
retweet_graphs/rt_barackobama,2.70632938682636618761009917746203163e-02,-Inf,1.36718749999999659761392668865539917e-02,1.40910955665644481465921600827781273e+00
retweet_graphs/rt_damascus,6.58292951029402040642983458278000192e-02,4.68342922198489622312831861288797399e-03,1.02072973439289560076990981216365990e-02,6.73049255473140881989665920459704207e-03
retweet_graphs/rt_dash,5.76193940806728414082525035441413727e-01,9.49739009960103834062622198381303797e-01,2.56840998678066369041249425864410199e-02,6.11352723488667902948292228915018725e-01
retweet_graphs/rt_gmanews,3.54159643765776381825913338710488793e-02,-Inf,3.17073419619427681355801293773706730e-02,4.65898012124997291352855170924648475e-03
retweet_graphs/rt_gop,2.71548339971992098532425738558076462e-02,-Inf,1.18628278574875209764478589918928306e-02,4.26360891270752259592687755325955875e-03
retweet_graphs/rt_israel,2.70632938682636565285956680170915178e-02,3.65396229177137974832127103921539440e-03,9.89899166636390804303914973547400874e-03,2.44140624999992907907256659395783079e-03
retweet_graphs/rt_justinbieber,4.81594843981951285175796279802635276e-02,2.18366013427709698259306036401195920e-03,4.02647033751715683708027557839357816e-03,1.38106793200497563359539915006166940e-03
retweet_graphs/rt_ksa,5.41954192958635451645471847327681255e-02,8.29325009599697729173170070729415404e-03,1.19700080788263161408459367808466815e-02,1.24693011503809248518079664589288166e-02
retweet_graphs/rt_libya,3.02684879871463635650116002928046065e-02,7.42400853962249106088541038039250621e-03,7.69482214691813934949374846780991825e-04,1.39253465057024614332809253148368011e-03
retweet_graphs/rt_lolgop,7.69442015765320542572180643906205603e-02,7.68946081446460710999710613008721041e-03,1.43025571444109284129380632805793464e-02,1.02771314354732300459718801080415522e-02
retweet_graphs/rt_mittromney,9.01012133993985999701622091489206683e-01,1.00682228713803118379320336885232208e-01,9.74387601913516777550275588971440434e-02,1.02325568383511965125039328725878999e-01
retweet_graphs/rt_occupy,8.10451051149781256917668596601243406e-02,1.01073736587521656375975454790034249e-02,2.81288978049831963688348775738464299e-02,2.29759444186840385779360684588243957e-02
retweet_graphs/rt_occupywallstnyc,4.81594843981950837282429449043663752e-02,4.78415965387339472304157045890631165e-03,1.18200375360450757954478534377292566e-02,1.12622681588581931254705713930974970e-02
retweet_graphs/rt_onedirection,3.82732772309871855968837208917140983e-02,9.76562499999911348840708244869578260e-04,4.88281250000000000000000014339933450e-04,9.76562499999911348840708244869578260e-04
retweet_graphs/rt_p2,3.22117627001379078719455064631374721e-02,4.47517157710525386749701813078560663e-03,1.37327745218995845487957772011323701e-02,5.63113407942900635234599507832331234e-03
retweet_graphs/rt_qatif,4.81253692222649045368210833936106161e-02,4.91341430714213878770699553285852230e-03,1.21828628242455624424739326893957806e-02,5.68591376570600413243329991061808356e-03
retweet_graphs/rt_saudi,6.63991397598510149250233979204930863e-02,1.01620212069509489930482908625450418e-02,1.35447955912381452796529013185779143e-02,7.86796598109142574187029952447370044e-03
retweet_graphs/rt_tcot,2.06699321176921139882938730757430383e-02,4.02647033751724663068497056471605451e-03,6.01993554977426028955859458526759821e-03,2.07160189800740011310258610962391030e-03
retweet_graphs/rt_uae,3.70530780609198552935415466536021220e-02,3.66781314358675550824211152480511026e-03,4.58333348903435871502804604849481601e-03,-Inf
rt/rt-retweet,7.95389142810694691854335963847997538e-02,2.42295509404111218202079653856406652e-02,6.71057757017133452496669178963473799e-02,2.31331854975300644365284522107297969e-02
rt/rt-twitter-copen,1.37044509393368400975134667735737262e-01,1.16739331464309846000820783381862949e-02,3.70800190223973237561074565717867918e-02,6.04709849897830873178913304454993053e-02
rt/rt_alwefaq,2.17455038040824945617197261080695248e+00,2.03664050534385601123156142514735138e-02,4.52365400188856390655948607312407200e-02,4.65372214561327643423984015339093379e-02
rt/rt_assad,1.61075521808354180136150476067099381e+00,1.59654916277410377411695751481354407e-02,8.12213446339598427524735929421049401e-02,6.14286721644825007433317994188802321e-02
rt/rt_bahrain,-Inf,1.25583166797854146169503313588188110e-02,6.84887377106628752674417617538278573e-02,4.70069373541894629693259661448386203e-02
rt/rt_barackobama,-Inf,4.12079762953283123118914782808089609e-02,-Inf,2.35570492711406077972601469201793557e-02
rt/rt_damascus,3.46833037779224636339830733967022919e+00,1.02874797772836814544574536332426864e-02,8.61624696176968015044033601514500585e-02,1.99705173058399982561838211310969423e-02
rt/rt_dash,2.57382403349314069530170722384823757e+00,2.42713264301143969536367517649266499e-02,-Inf,1.03219194420552461902030993666107926e-01
rt/rt_gmanews,-Inf,-Inf,2.88874773140443583774335086062738881e-02,2.78875848626594229382705606585351693e-02
rt/rt_gop,-Inf,1.92778312111638951928250856812416496e-02,5.56722819796818311635396401435285441e-02,5.06395589914060457641005862368466810e-02
rt/rt_http,2.34795242360493007453286373737661361e+00,2.31542697434601444513537529757620807e-02,-Inf,3.80873210053258967001024857563238954e-02
rt/rt_islam,-Inf,8.69858058484368176702513327664721522e-02,-Inf,2.86450148750802201619039376308154374e-02
rt/rt_israel,-Inf,2.55088853768574329262336137288972079e-02,4.98413403911268976305669169157308229e-02,3.75741584269394320589301631865143701e-02
rt/rt_justinbieber,-Inf,-Inf,-Inf,-Inf
rt/rt_ksa,-Inf,3.68446546770368332470249156042985764e-02,-Inf,4.73613108034198733315336591117825867e-02
rt/rt_lebanon,-Inf,-Inf,-Inf,-Inf
rt/rt_libya,-Inf,3.35284863000874718055809193884793837e-02,7.40696647548856335546766858379974337e-02,4.62841627143975800456184149621232282e-02
rt/rt_lolgop,-Inf,-Inf,-Inf,2.03457350847493316370024954505849706e-02
rt/rt_mittromney,-Inf,4.51392684861573162774536314801275165e-02,9.92806019495095035993677924274367660e-02,2.25009190519209829753305550691372290e-02
rt/rt_obama,-Inf,4.55585561692057862898697937125697806e-02,5.97757290877862933290765660400235425e-02,2.45813271340585178404587475622035365e-02
rt/rt_occupy,-Inf,2.80164682897933596946593885954631304e-02,4.85831643638230612475646825174541418e-02,3.89964477428065641936738390046737785e-02
rt/rt_occupywallstnyc,3.48425299351431789303921484538588499e+00,3.28717486034320844999520266821587702e-02,1.98907563205459113204570677161144939e-02,3.02705450611502270245479061512961114e-02
rt/rt_oman,-Inf,2.64255636255509324298035118560889512e-02,3.69926017181108781823156279461608007e-02,3.65204181475230942576715293634897447e-02
rt/rt_onedirection,-Inf,-Inf,-Inf,-Inf
rt/rt_p2,-Inf,-Inf,-Inf,-Inf
rt/rt_qatif,-Inf,2.95759795920605516606214297508359071e-02,4.71856935509796991835139050207953647e-02,1.98222355638183164220406767399743511e-02
rt/rt_saudi,-Inf,5.63431610818741701089350440396625068e-02,8.45117805318281103111024778178125591e-02,6.00046173104961344072604884057177619e-02
rt/rt_tcot,-Inf,-Inf,-Inf,-Inf
rt/rt_tlot,-Inf,1.35817496535548735698040610324515321e-02,6.33162901523109323795950723743091254e-02,3.84886723356093309619494715474237017e-02
rt/rt_uae,2.28325010221092679648288904117400178e+00,1.65201680813423332273303231818215524e-02,5.17407458763289466394900784581443946e-02,3.17626915244492395047884256582235263e-02
rt/rt_voteonedirection,3.27249565408990705239487271821853946e+00,2.14738981100197367765795825781007073e-02,4.27063348913370461623825838121726409e-02,5.34944900248061309939706927721202174e-02
soc/fb-pages-company,-Inf,2.93357177357400229276143564274296225e-02,4.19160042912991827142751442694042446e-02,2.63846449079619333339187152251591683e-02
soc/fb-pages-food,5.68658496395952539779244114970387945e-02,1.57590783306876631798884349239080234e-02,4.36125098063269235232257056050031163e-02,4.55161018181887999889768828286244163e-02
soc/fb-pages-government,2.90843595487580578355572568068930894e+00,1.39627276940032691373396923884089323e-02,3.18227394416187258337374687577906220e-02,2.92289170336796326324364007428715410e-02
soc/fb-pages-politician,-Inf,2.03547877716304778030946569340197512e-02,2.51327278715211143906290131801325591e-02,2.31717199613563811815081619989190675e-02
soc/fb-pages-public-figure,-Inf,1.92646600684736133302531769588998263e-02,8.67047592703768258642346474977376526e-02,3.61933053594889826234640620602595244e-02
soc/fb-pages-tvshow,-Inf,1.64975202053119228434096488853916414e-02,4.66560965777476805889429516488385917e-02,4.82937347412857657387008020257177481e-02
soc/soc-ANU-residence,4.52283923476740520792912365515916031e-02,1.80464461872571208848315275267216072e-02,1.69583656135410640215018651064761856e-02,5.69282549402412767992731264198072005e-02
soc/soc-advogato,-Inf,1.96085073506758662801316334066410958e-01,2.80850088217414881394424464128290583e-01,2.02066726616862388651440818095368301e-01
soc/soc-anybeat,1.44825274602514843466897148043671327e+00,1.78858270486964744701052899288984930e-02,4.61183534096332162832179395283896206e-02,7.19896973356539994943730149906072737e-02
soc/soc-dolphins,1.07464363578332642114854730292640097e-01,1.95342543607544448053929037203921651e-02,8.78271786826295080651373970813589171e-02,2.39642944223169556997964745731648466e-02
soc/soc-epinions,-Inf,-Inf,-Inf,-Inf
soc/soc-gplus,-Inf,3.38735064693851489334829040932223820e+00,3.48758100375550457164107426863103811e+00,3.25787680385857552322591376480682465e+00
soc/soc-hamsterster,1.89881113481450329717920938530383195e-01,1.82828154344062467190814780991001130e-01,2.41879500845359138034573853408506141e-01,2.36965014425104684325629533245711867e-01
soc/soc-highschool-moreno,6.66035621670970084659866869979657823e-02,2.10242861844575976993054394521655207e-02,3.10635552403998229358664855842377387e-02,2.19046206668483903719916874717232505e-02
soc/soc-karate,8.00953537859490598342462225155498562e-02,1.73436753508964204202311092241911720e-02,2.86433453348020522930337442838862343e-02,4.31519950328556033615022047908101722e-02
soc/soc-physicians,6.58966474811825271824891104715279186e-02,2.26453349732686961785665429711309673e-02,1.46802143658838759849874928495420399e-02,4.55250555873776273858216854395705038e-02
soc/soc-sign-bitcoinalpha,-Inf,1.75687516224500955769488405126260395e-02,3.52029952597027975592007746487763626e-02,2.53588795810965198140409359218709530e-02
soc/soc-sign-bitcoinotc,-Inf,2.31240871726483529905193158161690679e-02,4.14824229977468707539709614928786353e-02,6.20069691895230844013369302518664951e-02
soc/soc-student-coop,3.99587054887419140861216510955387977e-01,5.82631078831437128857691136427147811e-01,6.07277243251868467813983970990651045e-01,4.57764533206878882022578127975838994e-01
soc/soc-tribes,2.29200569070133745227381159806477194e-02,1.17845512514826228348991629537406880e-02,2.66918421698772194992857440090565075e-02,7.99238925891814249519296887566088231e-03
soc/soc-wiki-Vote,9.02954972983114080165760196376912672e-02,3.67620644289447058193569497427241370e-02,3.96930584220395810155999884741450716e-02,3.17911043271355948921632104216161441e-02
socfb/socfb-Amherst41,1.91249064428597430741483014095567701e+00,1.23496610837591816162048371941058529e-02,2.76756014679842474399568648818860110e-02,3.94693425766019284786055906531540164e-02
socfb/socfb-Bowdoin47,-Inf,1.70468595340165609799298614964897107e-02,3.53407685314935077962506275585059513e-02,4.16691301872695724527432597790980660e-02
socfb/socfb-Brandeis99,3.51446862702799129784402427252612738e+00,2.75142575299079764724938010871192018e-01,2.48800357534846334993885627411816420e-01,2.77772979058329407834576094187064815e-01
socfb/socfb-Bucknell39,2.42594099249069870269600929837210013e+00,2.70174268481816655408156988918498632e-02,5.02717534200263438413683254507620680e-02,3.69896908370141686202100725856185176e-02
socfb/socfb-Caltech36,5.47406315046351148952684071448315011e-02,1.82027722431847819611327562503424533e-02,2.41104954619266918931891861479696530e-02,3.06003715657159138777986160774528381e-02
socfb/socfb-Colgate88,2.15570278594924408413207831900716948e+00,1.50036924757339924736379147019210939e-02,4.22960125086249861707309690376372320e-02,2.47677257326711692176975169043118827e-02
socfb/socfb-Hamilton46,-Inf,1.47112136366707206615585785869424532e-02,3.81555335336364109533194210052711257e-02,4.35564976179316529030323228538851881e-02
socfb/socfb-Haverford76,7.27999474915463683041947521815867551e-01,1.58167327177162837927705860598026395e-02,3.54615086126771422315910085623426953e-02,4.35666944394395999839521354985329422e-02
socfb/socfb-Mich67,2.98218869468896812560805555717528245e+00,2.31848967820866191163009665377143501e-02,3.52268558952714640320406705276393019e-02,4.56725908517984961775348131663403897e-02
socfb/socfb-Middlebury45,2.87409544042215834099273024582838495e+00,1.72275456404424878293865239456061489e-02,6.24633072556540481738384751741605703e-02,3.68890485233181599355952783038769358e-02
socfb/socfb-Oberlin44,2.13775817357462962262961224711479806e+00,1.96602484976364516446223418455816394e-02,3.95761787727555447182636171148025171e-02,4.90983001868039669912400880984565477e-02
socfb/socfb-Pepperdine86,3.20828916185416583628786142836776482e+00,2.16424173994504209459045014216137169e-02,5.54580957625988067091515799501043878e-02,1.65802367810920954638268361145830371e-02
socfb/socfb-Reed98,1.45947795750373737522235790736222784e-01,1.95267546846992004479392747563009689e-02,4.84038925950654037616425804025831280e-02,1.78719769539298392299010048638964251e-02
socfb/socfb-Rice31,2.59414614083979103004709938283935572e+00,1.39026594481643044123061753561708947e-02,3.13821679338738632403217763659145082e-02,2.40868764219973291347723842658938777e-02
socfb/socfb-Rochester38,1.93839862812004109701383517382732413e+00,1.46188759606353940458882591218302721e-02,3.45888401260626261653320913937461121e-02,3.71366604335396814071187680008049507e-02
socfb/socfb-Santa74,2.39671721143209899400238667786232920e+00,2.90836522849549002458479058624859175e-02,2.25927500221004971425789286779159204e-02,3.05501932437786341984537471442004954e-02
socfb/socfb-Simmons81,3.22838540061777505602064637372208378e-01,3.25730879145568879462816745811754451e-01,3.10766071570378740549878905714526953e-01,3.31987008219731576257200567531738834e-01
socfb/socfb-Smith60,2.22816014394490480291740460908284730e+00,1.87181347025719882918346372863359310e-02,4.42522269283322124515996637491358168e-02,4.50087447455524322175979647795873352e-02
socfb/socfb-Swarthmore42,1.83943426129231228865417682633986385e+00,1.95226690162230874217832028790988187e-02,7.33565374722686987749953814972716165e-02,3.41202418442668854500373592792976568e-02
socfb/socfb-Trinity100,1.88618885052819635136536401932643839e+00,1.34080815061102422552666217880582119e-02,4.82664537495133965131470432928794095e-02,2.84823421201486736999521093147123268e-02
socfb/socfb-UC64,2.92229543948404298489636919721230296e+00,5.32659844032305115997821169456153469e-01,5.22960501658888737548359730847729552e-01,6.69876260315022694675789830426925792e-01
socfb/socfb-USFCA72,-Inf,1.56091225185515266565125660205976576e-02,2.85699944095871863044452746809417944e-02,3.20164509951897512533335274416382028e-02
socfb/socfb-Vassar85,2.19545850076211345472318358283339543e+00,1.93812974575575585731523121220094825e-02,3.84909538837799057769599018774917486e-02,3.69433966986288631498723731767925937e-02
socfb/socfb-Wellesley22,2.52921662905044605292542582558625603e+00,2.24679584184345204885048631921824602e-02,3.70627177507030729421234443358795509e-02,6.10237266920024325520951526890668632e-02
socfb/socfb-Wesleyan43,2.76691738961933405792231032961336304e+00,1.66467061063221741267296391583667943e-02,2.33309605628448824075002908130463918e-02,2.86760446690489575306218821216941506e-02
socfb/socfb-Williams40,2.30022523274176334252147555351293038e+00,1.26682132606766440145851516785573109e-02,4.32825003732911916053168361869744844e-02,2.64684362810059538840608174762810175e-02
socfb/socfb-nips-ego,3.62252835072044379719006319671523671e+00,1.16566087461187715164216138864553937e-01,9.11396954313736796036785958063661536e-01,3.44861586516460865943058173619515363e-02
tscc/scc_enron-only,4.45170647965266177247843482613368665e-02,1.52334267907855784880611954206732050e-02,1.59511421387074849641855241524492765e-02,1.77383682998099323344626416895759159e-02
tscc/scc_fb-forum,3.78966967416144919158289811126135056e-01,1.02353725548276226957378054255413497e-02,1.70417837150741718516647746578115880e-02,3.67935838626079841339963962386501783e-02
tscc/scc_infect-hyper,2.68292418815287540819103160493599090e-02,6.86395893702698392497252654568472101e-03,-Inf,3.95107053782066130800489766007199696e-02
tscc/scc_retweet,2.36876344874175466976759891226041835e+00,3.31200244810074413070249929436926467e+00,4.28101249869009811002202069148375271e-01,2.83398441152888188479705339203492300e+00
tscc/scc_retweet-crawl,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_alwefaq,-Inf,7.36384596235989807405950933687852004e-01,9.31261976493689205687318010813280940e-01,5.14513550009121220364644369731133323e-01
tscc/scc_rt_assad,2.32205268617401100560689940670261710e+00,4.59423198381626981441118070981609405e-01,4.31449064218820965622109045178833867e-01,4.35837217568146037795767607750127497e-01
tscc/scc_rt_bahrain,2.37963055671391919402391129047494113e+00,8.01139032840777399832189669033645910e-01,7.74367595633472835569107020751980276e-01,7.85013906938553862880604195504023190e-01
tscc/scc_rt_barackobama,-Inf,2.51160554465435666579298802563298421e+00,2.20767816663123664789922469438282144e+00,8.20895086286891371829219912870369527e-01
tscc/scc_rt_damascus,4.00385134685521802322339405836947578e-01,5.19512909802444644756649166895894375e-01,1.63456977886519304547441676305216358e-02,1.09298671959980464602431210535754750e-02
tscc/scc_rt_dash,-Inf,2.89025498343927603618740616603776396e+00,1.34106427448814391803009329413064198e+00,7.81351104969531202591097360398465151e-01
tscc/scc_rt_gmanews,-Inf,2.23291612157532169156402135418175720e+00,8.18513107843334083540775928590754155e-01,8.42136109803471445819489702208373523e-01
tscc/scc_rt_gop,3.13952678248948049409781307594714309e+00,1.41284742893106954612598045945974925e+00,1.00008970096725511098821884014535092e+00,3.12652550655895276775915551742532452e-03
tscc/scc_rt_http,-Inf,8.97449269312260763142393484252712806e-01,8.98316246533830485776076864767429041e-01,8.87672377025210812010786151912197432e-01
tscc/scc_rt_israel,4.14435820798042107850677555897914396e+00,5.00127776031684031465745818358768445e-01,1.50074805044758960194413611016492901e+00,1.49789121532791649610588849600781981e+00
tscc/scc_rt_justinbieber,-Inf,1.75386046132456145548371136307672031e+00,1.69165260967525641341411882239121392e+00,1.64323403554780475168969040576702514e+00
tscc/scc_rt_ksa,-Inf,2.69718968930209179084756756812372194e+00,2.28279748607505092218764762403445233e+00,1.44105383061519000503761972824625535e+00
tscc/scc_rt_lebanon,2.85384647401811455608099958758643229e+00,9.99032625545786280635538471964328951e-01,9.99531457330593677877092476614118621e-01,2.53718380014972259794059522681468670e-03
tscc/scc_rt_libya,3.03154013370723511488129959860968793e+00,4.39632211226143960340573761911854484e-01,1.01818925646825691663987403830647625e+00,1.22256909653384580259301230690663004e-02
tscc/scc_rt_lolgop,-Inf,2.25338552287217947445369015253300882e+00,9.30887939631314423450236317893465368e-01,1.49789288449152362244543111126566234e+00
tscc/scc_rt_mittromney,-Inf,3.19304759499748371356034562478399767e+00,-Inf,6.28519681330876494479288631315727727e-01
tscc/scc_rt_obama,2.51178861197553804022091840197493512e+00,9.99030954998292234942558453325655903e-01,3.43787798103891509118811939819060229e-02,2.71863494278809664165989809517365467e-03
tscc/scc_rt_occupy,3.79275119441774620606365383806095776e+00,5.00242794989437137245801015651112519e-01,4.55859448815477980298815588191680761e-01,5.01196829701512809611950175858806696e-01
tscc/scc_rt_occupywallstnyc,2.86462815291120683869827262839211709e+00,4.23054345360633432869565320034408289e-01,4.30832857705981760874111855184848481e-01,4.33596232422106793105410899551826117e-01
tscc/scc_rt_oman,-Inf,2.23919391395496789749644931160707162e+00,1.01833979353326930285987926045168734e-01,6.26294326113213177188288394046129657e-03
tscc/scc_rt_onedirection,-Inf,1.30660232306633793416590670616334485e+00,1.29059324797746888644222896992021156e+00,8.68711648798938838632376255544036644e-02
tscc/scc_rt_p2,-Inf,2.55862976514788237512214607288650338e+00,2.13063067669614386503320500944191380e+00,1.22197853293660009931059723755755190e+00
tscc/scc_rt_qatif,-Inf,1.90275766620387236338412188462944255e+00,1.60774125811608927297955746089660915e+00,1.32741291927926492683581781972184946e+00
tscc/scc_rt_saudi,-Inf,1.77310960362967773777412503503608061e+00,-Inf,1.28366521099863388426188170290092450e-01
tscc/scc_rt_tcot,-Inf,1.77102450666530664021007901520156735e+00,2.03562138652731307071535230031589771e+00,4.77861922392681389003719499337193593e-03
tscc/scc_rt_tlot,3.00820003171574225137693882101490901e+00,1.22414083128705984198865149630313156e+00,1.40718235260157128309483184868330355e-02,8.26832890706875920136523192701779333e-03
tscc/scc_rt_uae,2.76354971571889761677738148466641023e+00,2.56332398169423446100016061188259773e+00,-Inf,2.66683824305105034480321572737817185e-02
tscc/scc_rt_voteonedirection,1.88028227289980312536508947561849693e+00,6.40374855888858785834279208267218390e-03,1.24703054581270230704697781212120185e-02,7.56174105784691786041828266447729784e-02


==> data/eigen_graph_social_16/eigenvalues_absolute_error.sorted.csv <==
percent,BFloat16,Float16,LinearTakum16,Posit16
0.0,0.020669932117692115,0.0009765624999999113,0.00048828125,0.0009765624999999113
0.004424778761061947,0.022920056907013375,0.002183660134277097,0.000769482214691814,0.0013810679320049757
0.008849557522123894,0.026829241881528753,0.00365396229177138,0.0040264703375171565,0.001392534650570246
0.01327433628318584,0.027063293868263658,0.0036678131435867556,0.004583333489034358,0.0020716018980074
0.017699115044247787,0.02706329386826366,0.0037202868644430403,0.0060199355497742605,0.002441406249999929
0.022123893805309734,0.02715483399719921,0.004026470337517247,0.007098506234241347,0.0025371838001497227
0.02654867256637168,0.029233160951373287,0.004475171577105254,0.00819596918835419,0.0027186349427880964
0.030973451327433628,0.030268487987146365,0.004683429221984896,0.009024743306638229,0.0031265255065589526
0.035398230088495575,0.030889976016722966,0.004784159653873394,0.009633161951144312,0.004263608912707523
0.03982300884955752,0.03221176270013791,0.004913414307142139,0.009898991666363908,0.004658980121249973
0.04424778761061947,0.033905466480621704,0.005072496808866575,0.009992919215915155,0.004778619223926814
0.048672566371681415,0.03541596437657764,0.0057835486605295715,0.010207297343928955,0.005631134079429006
0.05309734513274336,0.03675553632149521,0.006250010845590079,0.011075074081871274,0.005685913765706004
0.05752212389380531,0.037053078060919856,0.006403748558888588,0.011333883224497071,0.005711193298825608
0.061946902654867256,0.03827327723098718,0.006667623153680388,0.011820037536045077,0.0062629432611321315
0.06637168141592921,0.03918310274939276,0.006750196245236993,0.011862827857487521,0.006730492554731409
0.07079646017699115,0.0418517480339415,0.006825153386735974,0.011970008078826316,0.007148541694428077
0.0752212389380531,0.04451706479652662,0.006825153386735974,0.012182862824245562,0.007867965981091426
0.07964601769911504,0.04516347504605872,0.006825153386735974,0.012470305458127023,0.007992389258918143
0.084070796460177,0.045228392347674055,0.006863958937026984,0.013544795591238145,0.008268328907068759
0.08849557522123894,0.04648844621463052,0.007424008539622491,0.013671874999999965,0.008408799221331625
0.09292035398230089,0.04717488845952671,0.007533403896310445,0.013732774521899584,0.008547171788290087
0.09734513274336283,0.0481253692222649,0.007689460814464607,0.014071823526015713,0.00864164319821505
0.10176991150442478,0.048159484398195083,0.008293250095996978,0.014302557144410928,0.01027713143547323
0.10619469026548672,0.048159484398195125,0.008831617314213846,0.014680214365883876,0.010277287175010969
0.11061946902654868,0.048352228858360935,0.009217435343975873,0.015287505222097432,0.010392566538491207
0.11504424778761062,0.05089079117787006,0.009585845233354425,0.015928302434593044,0.010929867195998047
0.11946902654867257,0.051914763665607856,0.009908176126269212,0.015951142138707484,0.011262268158858193
0.12389380530973451,0.054195419295863544,0.00991664028129602,0.01634569778865193,0.011343567628677359
0.12831858407079647,0.054740631504635116,0.009985587011834498,0.016958365613541065,0.011469836319025001
0.13274336283185842,0.05662250848521448,0.010084628299082875,0.01704178371507417,0.011925574620426557
0.13716814159292035,0.056865849639595255,0.010084628299082875,0.01821067076382804,0.012225690965338458
0.1415929203539823,0.05781352523550398,0.010107373658752165,0.019890756320545912,0.012469301150380925
0.14601769911504425,0.059945138772442064,0.01016202120695095,0.020046306618134453,0.013065322832794022
0.1504424778761062,0.0612738336381864,0.010235372554827623,0.021241086953131847,0.01380940300193046
0.15486725663716813,0.06130974355914897,0.010287479777283682,0.022023637217064792,0.01380940300193046
0.1592920353982301,0.061955089861303624,0.010592449082500878,0.02208583838720486,0.01380940300193046
0.16371681415929204,0.06499444696923491,0.01076554970242799,0.02208583838720486,0.01380940300193046
0.168141592920354,0.06513076766551719,0.010898653256415286,0.022592750022100497,0.01380940300193046
0.17256637168141592,0.06582929510294021,0.010898653256415286,0.023330960562844883,0.014299152791740221
0.17699115044247787,0.06589664748118253,0.011330198871015794,0.0234459802978439,0.015041817215165497
0.18141592920353983,0.06639913975985101,0.01136822392396468,0.0234459802978439,0.015041817215165497
0.18584070796460178,0.06660356216709701,0.011673933146430985,0.02348311860554616,0.01517008687723287
0.1902654867256637,0.06696339164757022,0.011784551251482624,0.023858342423304264,0.01517008687723287
0.19469026548672566,0.06696339164757022,0.012349661083759182,0.02387500192426618,0.015638515155120068
0.19911504424778761,0.06736634738576508,0.012416900014932133,0.02411049546192669,0.01624971571120875
0.20353982300884957,0.06736634738576508,0.012416900014932133,0.025132727871521113,0.016259730599127404
0.2079646017699115,0.06979643982463664,0.012558316679785415,0.025684099867806637,0.016259730599127404
0.21238938053097345,0.07379428443340176,0.012626811599113082,0.026571071137250782,0.016259730599127404
0.2168141592920354,0.07651951173055781,0.012668213260676645,0.02669184216987722,0.016580236781092095
0.22123893805309736,0.0765422461201411,0.012968522206346023,0.027675601467984246,0.01773836829980993
0.22566371681415928,0.07694420157653205,0.012968522206346023,0.027806143715045903,0.01787197695392984
0.23008849557522124,0.07895150425327122,0.012968522206346023,0.027806143715045903,0.018880484267347675
0.2345132743362832,0.07895150425327122,0.012968522206346023,0.027907874323094353,0.018880484267347675
0.23893805309734514,0.07953891428106948,0.012968522206346023,0.028128897804983198,0.018998732913258338
0.24336283185840707,0.0795697237615946,0.01306820109566308,0.028419284362225766,0.019822235563818316
0.24778761061946902,0.08009535378594906,0.013408081506110243,0.028419284362225766,0.019888810175546716
0.252212389380531,0.08061540582720375,0.013581749653554874,0.028569994409587185,0.01997051730584
0.25663716814159293,0.08093373978418537,0.013902659448164304,0.02864334533480205,0.020083672119133568
0.2610619469026549,0.08104510511497813,0.01396272769400327,0.028691759324192496,0.020345735084749333
0.26548672566371684,0.08105624542854321,0.013968329927123583,0.028887477314044358,0.02045799117083133
0.26991150442477874,0.08158884089374185,0.014154408962111002,0.029546070210835308,0.02190462066684839
0.2743362831858407,0.08291363878463352,0.014165098154432626,0.030072072252552526,0.022500919051920983
0.27876106194690264,0.08767012393485199,0.01434891143297032,0.030607761359381116,0.022975944418684037
0.2831858407079646,0.0902954972983114,0.014408423952606678,0.030607761359381116,0.023133185497530063
0.28761061946902655,0.09674070386982267,0.014454242821565792,0.03106355524039982,0.02317171996135638
0.2920353982300885,0.09756035878264484,0.014454242821565792,0.03131660935059566,0.023297718245405996
0.29646017699115046,0.09756035878264484,0.014457756344512846,0.03138216793387386,0.023557049271140607
0.3008849557522124,0.09756035878264484,0.014618875960635394,0.03150128148086242,0.023964294422316956
0.3053097345132743,0.09756035878264484,0.01471121363667072,0.03152397727854756,0.02408687642199733
0.30973451327433627,0.09756035878264484,0.014961477103573846,0.03152397727854756,0.024391087989369245
0.3141592920353982,0.10207763678668134,0.015003692475733993,0.03152397727854756,0.024581327134058518
0.3185840707964602,0.10522296309498799,0.015233426790785579,0.03152397727854756,0.024672300350395963
0.3230088495575221,0.1061895081252347,0.015244511566265249,0.03152397727854756,0.024767725732671168
0.3274336283185841,0.10746436357833264,0.015514785136309375,0.03170734196194277,0.02521574958852255
0.33185840707964603,0.10755970134651803,0.015514785136309375,0.03179314912934805,0.02535887958109652
0.336283185840708,0.11301608461385676,0.015609122518551526,0.03182273944161872,0.02535887958109652
0.3407079646017699,0.11301608461385676,0.015759078330687664,0.031838233997598046,0.02536449838613527
0.34513274336283184,0.11457223943618038,0.015771271983155755,0.031838233997598046,0.02624509197295445
0.3495575221238938,0.11457223943618038,0.015816732717716282,0.031838233997598046,0.026384644907961934
0.35398230088495575,0.11554359882963038,0.015965491627741038,0.031936752573840904,0.026468436281005953
0.3584070796460177,0.12609878904072647,0.016497520205311922,0.032276291563221524,0.026668382430510503
0.36283185840707965,0.13273799637558933,0.016520168081342334,0.03301826349669259,0.026707286977045473
0.3672566371681416,0.13533768517864342,0.016646706106322174,0.03315286925016722,0.027167825910352113
0.37168141592920356,0.1370445093933684,0.01704685953401656,0.03323040219602477,0.027191466904783405
0.37610619469026546,0.14594779575037373,0.01710699266535762,0.03437877981038915,0.027887584862659423
0.3805309734513274,0.14715673333694443,0.017227545640442488,0.03458884012606263,0.027933580495225627
0.38495575221238937,0.16101242394117,0.01734367535089642,0.035202995259702795,0.028358784265057037
0.3893805309734513,0.16101242394117,0.017568751622450095,0.035202995259702795,0.028482342120148673
0.3938053097345133,0.16101242394117,0.017568751622450095,0.03522685589527146,0.02864501487508022
0.39823008849557523,0.1620601185700134,0.017885827048696474,0.03534076853149351,0.028676044669048956
0.4026548672566372,0.17015580506281086,0.01804644618725712,0.03546150861267714,0.029228917033679632
0.40707964601769914,0.18988111348145034,0.01820277224318478,0.03591617814139612,0.030270545061150227
0.41150442477876104,0.19332298203780948,0.018434932160940994,0.036091261939457046,0.030550193243778632
0.415929203539823,0.20359570529838159,0.01870557487686696,0.036992601718110876,0.030600371565715913
0.42035398230088494,0.20996099728889295,0.018718134702571988,0.03706271775070307,0.03161641385641914
0.4247787610619469,0.22120822665390794,0.01926466006847361,0.037080019022397326,0.03176269152444924
0.42920353982300885,0.3228385400617775,0.019277831211163894,0.0375854715463333,0.0317911043271356
0.4336283185840708,0.37896696741614494,0.01930247531436389,0.03815553353363641,0.03201645099518975
0.43805309734513276,0.39958705488741914,0.01938129745755756,0.038490953883779905,0.0320707246792424
0.4424778761061947,0.4003851346855218,0.01952266901622309,0.039576178772755544,0.032238772027125134
0.4469026548672566,0.4852864101351214,0.0195267546846992,0.03969305842203958,0.03308985480020721
0.45132743362831856,0.5055174330638215,0.019534254360754445,0.040080764503389515,0.03352411797709009
0.4557522123893805,0.5761939408067284,0.01966024849763645,0.04104058663180979,0.03412024184426689
0.46017699115044247,0.57757707650178,0.02005863879301892,0.04129708708890561,0.0343134342884531
0.4646017699115044,0.7279994749154637,0.020354787771630477,0.04148242299774687,0.0343134342884531
0.4690265486725664,0.7311646913926914,0.02036640505343856,0.04148242299774687,0.03448615865164609
0.47345132743362833,0.901012133993986,0.020731847118191635,0.04180180376284195,0.03595611681379991
0.4778761061946903,1.018134677899247,0.020989955412765427,0.041916004291299186,0.03595611681379991
0.4823008849557522,1.3729056738195289,0.021024286184457598,0.04229601250862498,0.03619330535948898
0.48672566371681414,1.4482527460251484,0.02137445676325368,0.042706334891337044,0.036403258921254004
0.4911504424778761,1.5080956056661672,0.021473898110019738,0.04328250037329119,0.0365204181475231
0.49557522123893805,1.6107552180835418,0.02164241739945042,0.04361250980632692,0.03679358386260798
0.5,1.737333254375668,0.02246795841843452,0.04409173049811969,0.03688904852331816
0.504424778761062,1.7475879319422405,0.022645334973268698,0.044252226928332215,0.03691562916372147
0.5088495575221239,1.8394342612923122,0.02309072489418839,0.04460479578281861,0.03691562916372147
0.5132743362831859,1.8802822728998032,0.023124087172648352,0.045001695713290664,0.036943396698628866
0.5176991150442478,1.8861888505281963,0.023124087172648352,0.04523654001888564,0.03698969083701417
0.5221238938053098,1.9124906442859744,0.023154269743460146,0.04611835340963322,0.03713666043353968
0.5265486725663717,1.9383986281200412,0.023184896782086618,0.04665609657774768,0.037203800070342734
0.5309734513274337,2.1377581735746296,0.02368686224821002,0.0471856935509797,0.03757415842693943
0.5353982300884956,2.155702785949244,0.024058161987470416,0.04728350023994002,0.03766437229798727
0.5398230088495575,2.1745503804082493,0.024058161987470416,0.0482664537495134,0.03768370527948254
0.5442477876106194,2.1954585007621135,0.024229550940411123,0.048403892595065404,0.038006443714994655
0.5486725663716814,2.228160143944905,0.0242713264301144,0.04858316436382306,0.0380873210053259
0.5530973451327433,2.2832501022109266,0.025020850565246142,0.0498413403911269,0.038488672335609334
0.5575221238938053,2.3002252327417634,0.025192020832691883,0.050022256682011774,0.03899644774280656
0.5619469026548672,2.322052686174011,0.025508885376857433,0.05027175342002634,0.03946934257660193
0.5663716814159292,2.34795242360493,0.026425563625550933,0.051740745876328945,0.03948200311544154
0.5707964601769911,2.368763448741755,0.027017426848181664,0.052450303595711005,0.03951070537820661
0.5752212389380531,2.379630556713919,0.02795873045750139,0.05545809576259881,0.04023289420705325
0.5796460176991151,2.3855222362188138,0.02801646828979336,0.05567228197968183,0.040239222459522175
0.584070796460177,2.396717211432099,0.0290836522849549,0.05650845655913532,0.040363004024908646
0.588495575221239,2.4259409924906987,0.02933571773574002,0.05977572908778629,0.041669130187269574
0.5929203539823009,2.511788611975538,0.029575979592060552,0.06084825500003236,0.043151995032855606
0.5973451327433629,2.529216629050446,0.03068960031704989,0.06084825500003236,0.0433861404258988
0.6017699115044248,2.573824033493141,0.03238300065441798,0.06246330725565405,0.04355649761793165
0.6061946902654868,2.574123315940798,0.03239246194327447,0.06326158147350512,0.0435666944394396
0.6106194690265486,2.5941461408397912,0.03287174860343208,0.06331629015231094,0.04420154920772917
0.6150442477876106,2.7635497157188977,0.03336310642318717,0.0635195326320376,0.045008744745552436
0.6194690265486725,2.766917389619334,0.03352848630008747,0.064146654492139,0.04537978951548447
0.6238938053097345,2.828868980224885,0.0367620644289447,0.06422131511415899,0.04537978951548447
0.6283185840707964,2.8538464740181144,0.036844654677036834,0.06710577570171335,0.0455161018181888
0.6327433628318584,2.864628152911207,0.04120797629532831,0.06848873771066287,0.04552505558737763
0.6371681415929203,2.8740954404221584,0.04285409836786416,0.07126251690588738,0.0456725908517985
0.6415929203539823,2.908435954875806,0.04513926848615732,0.0733565374722687,0.04628416271439758
0.6460176991150443,2.922295439484043,0.04555855616920579,0.07406966475488563,0.04653722145613277
0.6504424778761062,2.982188694688968,0.05386684602182854,0.08058301332582093,0.04700693735418946
0.6548672566371682,3.0082000317157425,0.05634316108187417,0.08122134463395984,0.04710421842995527
0.6592920353982301,3.031540133707235,0.06069508152033345,0.08409666721544592,0.047361310803419876
0.6637168141592921,3.1395267824894804,0.0797984979862826,0.0845117805318281,0.04746897492286997
0.668141592920354,3.208289161854166,0.08698580584843682,0.0861624696176968,0.04829373474128577
0.672566371681416,3.272495654089907,0.10068222871380311,0.08670475927037682,0.049098300186803966
0.6769911504424779,3.3477555742166536,0.11656608746118771,0.08782717868262951,0.05063955899140605
0.6814159292035398,3.4683303777922463,0.11947892236329422,0.09626347620789695,0.05127291411913198
0.6858407079646017,3.484252993514318,0.11947892236329422,0.09743876019135168,0.05349449002480613
0.6902654867256637,3.5144686270279912,0.12341777234880712,0.09928060194950951,0.05692825494024128
0.6946902654867256,3.6225283507204438,0.15576065226765048,0.10183397935332693,0.06000461731049613
0.6991150442477876,3.7927511944177463,0.18282815434406247,0.11182159197900599,0.06047098498978309
0.7035398230088495,4.144358207980421,0.19608507350675866,0.1283170577158804,0.061023726692002435
0.7079646017699115,10.826469597555768,0.19850284573796348,0.16418941408729051,0.0614286721644825
0.7123893805309734,11.356427663062698,0.20877611381672836,0.16418941408729051,0.06200696918952309
0.7168141592920354,257.3600533874615,0.2099413045814765,0.20304373917323557,0.06200696918952309
0.7212389380530974,10000.0,0.2168345617245468,0.20507744690177832,0.071989697335654
0.7256637168141593,10000.0,0.27514257529907976,0.2098935437618355,0.07431253911621964
0.7300884955752213,10000.0,0.32573087914556886,0.24187950084535914,0.07561741057846919
0.7345132743362832,10000.0,0.34836908563054236,0.24880035753484633,0.07618933278186359
0.7389380530973452,10000.0,0.4230543453606334,0.2553142577431002,0.08687116487989388
0.7433628318584071,10000.0,0.439632211226144,0.28085008821741486,0.09731165203370426
0.7477876106194691,10000.0,0.459423198381627,0.288584818555036,0.10232556838351196
0.7522123893805309,10000.0,0.500127776031684,0.3107660715703787,0.10321919442055247
0.7566371681415929,10000.0,0.5002427949894371,0.36220490136367717,0.12712991856515868
0.7610619469026548,10000.0,0.5195129098024447,0.4281012498690098,0.12836652109986338
0.7654867256637168,10000.0,0.5326598440323052,0.4308328577059818,0.1464140612396232
0.7699115044247787,10000.0,0.5826310788314372,0.43144906421882095,0.14991728948316244
0.7743362831858407,10000.0,0.6608930051821003,0.45585944881547796,0.16912280790570158
0.7787610619469026,10000.0,0.721724942796365,0.5229605016588887,0.1757459430576939
0.7831858407079646,10000.0,0.7363845962359898,0.5943021997408173,0.1757459430576939
0.7876106194690266,10000.0,0.8011390328407774,0.6072772432518685,0.2020667266168624
0.7920353982300885,10000.0,0.8974492693122608,0.7737541740562324,0.20831329921148228
0.7964601769911505,10000.0,0.9497390099601039,0.7743675956334728,0.23696501442510468
0.8008849557522124,10000.0,0.9990309549982922,0.8185131078433341,0.27777297905832943
0.8053097345132744,10000.0,0.9990326255457863,0.8983162465338305,0.3319870082197316
0.8097345132743363,10000.0,1.2241408312870599,0.9113969543137368,0.34871586959727313
0.8141592920353983,10000.0,1.306602323066338,0.9308879396313144,0.4099474688118873
0.8185840707964602,10000.0,1.3913449559227398,0.9312619764936892,0.4335962324221068
0.8230088495575221,10000.0,1.4128474289310695,0.9995314573305937,0.43583721756814603
0.827433628318584,10000.0,1.7538604613245614,1.0000897009672551,0.4577645332068789
0.831858407079646,10000.0,1.7710245066653065,1.0181892564682569,0.5011968297015128
0.8362831858407079,10000.0,1.7731096036296778,1.2905932479774689,0.5145135500091212
0.8407079646017699,10000.0,1.8178808703250025,1.341064274488144,0.6113527234886679
0.8451327433628318,10000.0,1.9027576662038723,1.5007480504475896,0.6285196813308765
0.8495575221238938,10000.0,2.2329161215753217,1.5594917699376152,0.6698762603150227
0.8539823008849557,10000.0,2.239193913954968,1.6077412581160893,0.6700218383128217
0.8584070796460177,10000.0,2.2533855228721795,1.6916526096752564,0.7228505544842113
0.8628318584070797,10000.0,2.5116055446543566,2.035621386527313,0.7813511049695312
0.8672566371681416,10000.0,2.558629765147882,2.130630676696144,0.7850139069385539
0.8716814159292036,10000.0,2.5633239816942344,2.207678166631237,0.8208950862868913
0.8761061946902655,10000.0,2.6971896893020917,2.282797486075051,0.8421361098034714
0.8805309734513275,10000.0,2.890254983439276,2.694011284430431,0.8876723770252108
0.8849557522123894,10000.0,3.1930475949974837,3.3588195663118934,1.2219785329366002
0.8893805309734514,10000.0,3.312002448100744,3.4875810037555044,1.327412919279265
0.8938053097345132,10000.0,3.387350646938515,4.572528295630273,1.4091095566564449
0.8982300884955752,10000.0,3.4519281773342896,64.05378846963043,1.44105383061519
0.9026548672566371,10000.0,3.47115016162607,10000.0,1.4978912153279165
0.9070796460176991,10000.0,5.213978814811736,10000.0,1.4978928844915236
0.911504424778761,10000.0,32.757663186350534,10000.0,1.6432340355478048
0.915929203539823,10000.0,10000.0,10000.0,2.8339844115288817
0.9203539823008849,10000.0,10000.0,10000.0,3.214630440024319
0.9247787610619469,10000.0,10000.0,10000.0,3.2274453834212955
0.9292035398230089,10000.0,10000.0,10000.0,3.2578768038585757
0.9336283185840708,10000.0,10000.0,10000.0,8.672919927011598
0.9380530973451328,10000.0,10000.0,10000.0,12.151111650429081
0.9424778761061947,10000.0,10000.0,10000.0,64.34761849681958
0.9469026548672567,10000.0,10000.0,10000.0,10000.0
0.9513274336283186,10000.0,10000.0,10000.0,10000.0
0.9557522123893806,10000.0,10000.0,10000.0,10000.0
0.9601769911504425,10000.0,10000.0,10000.0,10000.0
0.9646017699115044,10000.0,10000.0,10000.0,10000.0
0.9690265486725663,10000.0,10000.0,10000.0,10000.0
0.9734513274336283,10000.0,10000.0,10000.0,10000.0
0.9778761061946902,10000.0,10000.0,10000.0,10000.0
0.9823008849557522,10000.0,10000.0,10000.0,10000.0
0.9867256637168141,10000.0,10000.0,10000.0,10000.0
0.9911504424778761,10000.0,10000.0,10000.0,10000.0
0.995575221238938,10000.0,10000.0,10000.0,10000.0
1.0,10000.0,10000.0,10000.0,10000.0


==> data/eigen_graph_social_16/eigenvalues_logarithmic_relative_error.csv <==
matrix\type,BFloat16,Float16,LinearTakum16,Posit16
ca/ca-CSphd,-Inf,-Inf,-Inf,-Inf
ca/ca-CondMat,1.80512482755809063724885621173477210e+00,-Inf,2.34353167344458247347314453085159145e-02,1.29460174797062171638544120107425602e-02
ca/ca-Erdos992,1.94550957030746577817337345190556276e+00,1.62789410735192922605922844212333849e-02,2.61328986796341265419268387968880241e-02,2.55101998455275355339864783791332528e-02
ca/ca-GrQc,-Inf,1.44675633620407167500326350460334064e-02,3.32846896592209743435326357161550278e-02,1.96243871773375452970830676415166421e-02
ca/ca-HepPh,-Inf,6.18764507039561068124287519969155021e-03,6.06350382113241619658508749550777349e-03,2.57385484566915742826190444362679277e-02
ca/ca-netscience,4.53259001610012832354884307825803701e-02,1.23518007063699596138701191980535373e-02,2.28499384543496807902151106500521093e-02,1.24134201148998086047833473725356035e-02
ca/ca-sandi_auths,3.69135544000629367604759729473695392e-02,8.51065194039978293790981880294800635e-03,3.61657323012937349985084355729206568e-02,1.88159521608881900115487014491702432e-02
cit/cit-DBLP,9.92908960931027492220299240143707825e-01,1.64482822426572533301600618678606733e-02,4.87550691239710774042523887431295439e-02,3.86304767404786366302572930989833682e-02
dynamic/SFHH-conf-sensor,5.46382944344022007074015719286667423e-02,9.84587037951019096320925303477561872e-03,2.45247652490612534346553553856300360e-02,2.95562276520731143813178276394593963e-02
dynamic/aves-sparrow-social,2.72981601436150861667288660609790202e-02,5.48064085271662330311806485063034469e-03,3.67843908132475033631474114271174656e-02,2.58402553287295324705513051839659548e-02
dynamic/aves-weaver-social,1.15964415540272606672320115328128300e-01,6.63753948977895690387376753844484196e-02,6.98402007728664103849934785789192865e-02,6.79605741048760947236930175545118420e-02
dynamic/aves-wildbird-network,5.42230610959259837578560902651431018e-02,1.21267905171494408737303511112223587e-02,1.29380583830228018310583555882300893e-02,3.26941341890129081028408131964970039e-02
dynamic/copresence-LH10,5.85633078783498143037325414792367823e-02,8.55129879438742917914892685245740462e-03,1.89944622278924043705725880678062543e-02,1.28341652520369983614815423887223913e-02
dynamic/email-dnc,-Inf,6.15734572892838429988486201069479701e-02,8.47904199406835696172368106297101821e-02,9.04797865308330142285718465194144113e-02
dynamic/fb-forum,6.16089111336790220420501688130690620e-02,1.33269173538238380957385664739494896e-02,1.78458468395183850493743400089822988e-02,1.81409796991250433359492464407905831e-02
dynamic/fb-messages,1.19429142071188653785528216414276483e-01,1.77564075538081890973058980411227650e-02,2.55004040664864143895025418115417845e-02,2.89988777291129177648978962978926215e-02
dynamic/ia-chess,1.15201918135649175046869271895160992e+00,3.07691202613731705929200052530027614e-02,3.21401229774422815012357271223551098e-02,2.38142961169055264595610197879735391e-02
dynamic/ia-contact,6.13459893011576669464671277568774679e-02,1.11300395027180861729569009145841889e-02,2.26466637452890236432919138126500412e-02,2.83399990912380149164130814663752639e-02
dynamic/ia-contacts_hypertext2009,6.63718887163917160179804925840337032e-02,6.23521021547561641842416365485235960e-03,2.66492872853481434147062449276988034e-02,9.48067453860606821646035289504433636e-03
dynamic/ia-enron-employees,2.91240002169035597372150998462544922e-02,1.12429295358969168488584815862327347e-02,3.23873781122771517319968051388752922e-02,8.95484904065761400895736783861026330e-03
dynamic/ia-escorts-dynamic,1.21883569529218822450000472194808564e+00,8.06996243286578861010983071809030040e-03,3.22835718781047616214098583201795354e-02,2.41022955621173242686199475350018351e-02
dynamic/ia-hospital-ward-proximity,1.40005429635512773754805007881104790e-01,5.61166532183696940748908035854781189e-03,2.65877599278234815501071579951050858e-02,1.35490569123817438012655706422206943e-02
dynamic/ia-primary-school-proximity,8.73169087221980945800942645805509612e-02,1.13376767142422348527980877004376144e-02,2.73137054144249938745405785226242686e-02,1.18988997319433433233965897001214879e-02
dynamic/ia-primary-school-proximity-attr,8.73169087221980945800942645805509612e-02,1.13376767142422348527980877004376144e-02,2.73137054144249938745405785226242686e-02,1.18988997319433433233965897001214879e-02
dynamic/ia-radoslaw-email,5.83856059786678381291155892510225646e-02,8.50630249451093712638531291162708014e-03,1.98214885922514385002024362594494727e-02,2.78892767839511647137006918371090178e-02
dynamic/ia-reality-call,-Inf,1.07935202209016756843860949176846175e-01,1.33215116484842832254142081949121302e-01,2.18881339032039796952337480152949690e-01
dynamic/ia-workplace-contacts,9.11141410864538504494095040493963743e-02,1.11264559460153274764361243246448737e-02,2.07358729997351027166777414890411754e-02,2.66456788037248512201047761107064025e-02
dynamic/insecta-ant-colony1,3.89314717335285640656516706407277164e-02,8.61581731932341700643357576110701603e-03,3.86790805582940384437480847667341051e-02,3.76560959763274178606255883468534384e-02
dynamic/insecta-ant-colony2,6.77868346138011734490969841523595413e-02,9.35559964613795776895349453884929630e-03,2.85718062328630217349334184656041983e-02,1.23911067448386259788509750601890423e-02
dynamic/insecta-ant-colony4,5.25238956532198790901180811580622872e-02,9.82757544334760263255279722131766779e-03,1.97425514734292767164734172424613604e-02,9.63395032990991266743173863125194479e-03
dynamic/insecta-ant-trophallaxis-colony1,7.22954948218429200973302983307302106e-02,8.43757440142848197758760308005802553e-03,2.52009729567795380683663483930772061e-02,2.81532802587023833020012976608160139e-02
dynamic/insecta-ant-trophallaxis-colony2,3.62636820856068543091866267358469706e-02,1.07737421663108640728890402529361685e-02,2.42166976056752316305367357552068936e-02,1.46468858448712744230577272849602054e-02
dynamic/mammalia-primate-association,2.60229966463750198275622864847433416e-02,5.18619114931098800623021906737547422e-03,1.69053510637572825313115317682709325e-02,1.33731611837065487943633606288277243e-02
dynamic/mammalia-raccoon-proximity,2.55990312914320868742572001984134830e-02,7.52486473428142807204564261511786462e-03,2.08885568005228836327476173422500213e-02,2.08005054260505019088039078298762281e-02
dynamic/mammalia-voles-bhp-trapping,4.36007933953804110104947301074183041e-02,8.11204082928426433690198643362280136e-02,1.06534318481586312846420055427021183e-01,8.87703880654955035820625536141625394e-02
dynamic/mammalia-voles-kcs-trapping,6.53766532426717617299365013163358607e-02,1.11876005092454155600925813433348886e-01,1.08552735543739269853160338104662642e-01,1.07539563691269937198814104566396583e-01
dynamic/mammalia-voles-plj-trapping,3.08945127931999262437263856217434309e-02,4.10551753303533309957008057724444249e-02,4.13635929555987842014496087631944963e-02,5.00114271172456775747003841260882858e-02
dynamic/mammalia-voles-rob-trapping,5.32123491165973393876174096294967538e-02,1.09103967336151303923206858413425959e-01,1.07122222743081165965415024830006905e-01,7.63446170806577533256984225646587653e-02
dynamic/reptilia-tortoise-network-bsv,1.00623433246687942420602804106763750e-01,1.16881812411177180235792670639915968e-02,2.08495981841217100531615987236158626e-02,1.43207600651964939544277448133038136e-02
dynamic/reptilia-tortoise-network-cs,1.13610298576777645829109862024082388e-01,1.11930213762700893347906182772179359e-01,1.62641268385813123087172162607979875e-01,8.60990901565850125030959240595904026e-02
dynamic/reptilia-tortoise-network-fi,1.01061252162793601332813026039332614e-01,2.73302336037291463236743218905226472e-02,2.87137043094097277076402280716251675e-02,3.76128451428877712763535658079906347e-02
dynamic/reptilia-tortoise-network-hw,3.98376307660986713730428869503618072e-02,5.62336905989010847287693162484639664e-03,6.14196779685914116213698868905174403e-03,5.73322197396683369162460735081679952e-03
dynamic/reptilia-tortoise-network-lm,4.32619306384297819845281366449591872e-02,8.61363850375941552653326144766279981e-03,1.44704061198415913149655448082667448e-02,1.58699277713006890519306250317881424e-02
dynamic/reptilia-tortoise-network-mc,3.41798480910648566642423915097878815e-02,4.48791075536015736183406506342272741e-03,5.22609691418477518810868149497631093e-03,1.19986130014877481909879585660662515e-02
dynamic/reptilia-tortoise-network-pv,8.22792492446116904652578166652820618e-02,1.24461136702009409840815914408051938e-02,2.00607356127995570758159863721119690e-02,1.63577590325508229576895294083089300e-02
dynamic/reptilia-tortoise-network-sg,4.43017687412192666616517148388376973e-02,7.50259580433891872236686853873881212e-03,5.85079113518852293731757568477914785e-03,5.75526303216453708475731891071202171e-03
dynamic/scc2034_kilifi_all_contacts_across_households,2.39297453484368567047213757668082950e-02,2.70529853239530273685370927792895955e-03,4.69393077219389157672641941417149258e-03,3.16059508545556970139260398488027235e-03
dynamic/scc2034_kilifi_all_contacts_within_households,5.64844470392284668287896577226875435e-02,9.75592516366410755931067785362105091e-03,4.39646100238528353123922187934799840e-03,3.72007799791257697698725815366383877e-03
dynamic/soc-sign-bitcoinalpha,-Inf,9.25545548197349643808636757924275227e-03,1.83202948228300894423542926234311755e-02,1.32231723388788220193058678128152495e-02
dynamic/soc-sign-bitcoinotc,-Inf,1.20562293193852187979484171940074586e-02,2.15227230414664978777521545139202685e-02,3.25968466453601246328875402387449554e-02
econ/econ-beacxc,6.19190925884590240252217007097576278e-02,9.25767539529933158080173580809676620e-03,5.08288674625984089803598257637706639e-02,2.25115773733331999034411841313338144e-02
econ/econ-beaflw,7.79445476112551040860238205497475790e-02,9.75486277083384323124971106810354451e-03,1.41115754174852107733031580896416952e-02,1.77581306293844945619297967702471737e-02
econ/econ-beause,8.20876900675166216783705209354439973e-02,2.01750120755049555312383626358999295e-02,1.58843962416760172768798490291686769e-02,2.81251500341546365484362058993120607e-02
econ/econ-mahindas,-Inf,-Inf,-Inf,-Inf
econ/econ-mbeacxc,4.13018391117522869112699535865236522e-02,2.89400733673977849559098749700583687e-02,2.71305789611407654722532469803557054e-02,2.23123263801860395385393525738361267e-02
econ/econ-mbeaflw,9.51528689240911644097567509279215515e-02,1.61216512214896153941318740804195030e-02,2.20181360620978265984673294751779608e-02,1.42556937554680564952074911485956619e-02
econ/econ-mbeause,3.52415413829277420930686495001545104e-02,1.68876971320002791033824302916127185e-02,2.24639174435767923552203662799092239e-02,1.08218475740434678981096177020351373e-02
econ/econ-poli,-Inf,-Inf,-Inf,-Inf
econ/econ-poli-large,-Inf,-Inf,-Inf,-Inf
econ/econ-wm1,1.08614817484972078442196830303914556e-01,1.18424836385137842490796513035819229e-01,2.11233937620609148729675889194836374e-02,2.03525270755160590226092816425675357e-02
econ/econ-wm2,1.75836001067739311748794052867610735e-01,1.44867237744681237283571699018912292e-01,1.46207083536105318439658278173928051e-01,1.42675034034905267150620692949084453e-01
econ/econ-wm3,6.72130934559178299311633117539860252e-02,3.04092873608129684677853352638609892e-02,1.93325106691540918775201814201928937e-02,2.90407484080431653407536884344055751e-02
email/email-EU,-Inf,2.72631979218182147708249918628660953e+00,2.67301853576869286873123304032239749e+00,2.43158110199970635133209216742580716e+00
email/email-dnc,-Inf,6.15734572892838429988486201069479701e-02,8.47904199406835696172368106297101821e-02,9.04797865308330142285718465194144113e-02
email/email-dnc-corecipient,2.62714518924559695478734560822943891e-01,3.56937138229003516627204469944234178e-01,4.17534013120553346004210031114277946e-01,3.61713409841484354465225853136822026e-01
email/email-enron-large,6.08876533521779663453295438856111117e-01,-Inf,-Inf,9.66963304802018243256662390935666090e-03
email/email-enron-only,7.43454677827716616439331884274043454e-02,1.59929481934151186752267464109549359e-02,1.40805340288706693530975346761492053e-02,1.00153501359919771301319360468058528e-02
email/email-univ,4.49940304360532468542061401075810288e-02,1.35319437681948335063993254148831547e-02,2.60976255623554589970012814530140045e-02,1.62078584639687303942212000476259151e-02
ia/ia-crime-moreno,8.95611832616620593804355220431314042e-02,9.75518551862588595634593971597672243e-03,4.44582165954054425771621616612321893e-02,2.12576914914577362007213634216382674e-02
ia/ia-dnc-corecipient,2.74545227248830969617890842251217682e-01,3.89787564360985800050280168532093248e-01,3.21055556491156721441513237799323680e-01,3.90447697328622544472590248319331255e-01
ia/ia-email-EU,-Inf,2.74311099759723999102250627950062987e+00,1.01698066893888275669177261377703673e-02,2.44807128131055250732455184328421351e+00
ia/ia-email-univ,3.53679321380832497101741172831187922e-02,8.21563188291487646237035358994581224e-03,2.44372836761204375748389575262737237e-02,1.86024961506560451752267955192463253e-02
ia/ia-enron-large,8.54576072670536464789927995769988908e-01,-Inf,1.00317158477268505448360606640020474e+00,9.66963304802018243256662390935666090e-03
ia/ia-enron-only,7.43454677827716616439331884274043454e-02,1.59929481934151186752267464109549359e-02,1.40805340288706693530975346761492053e-02,1.00153501359919771301319360468058528e-02
ia/ia-escorts-dynamic,1.75538016222158044074454338410297192e+00,8.06996243286578861010983071809030040e-03,3.22835718781047616214098583201795354e-02,2.41022955621173242686199475350018351e-02
ia/ia-fb-messages,2.44053139488558225106238414599242213e-02,1.06335489467477011631226852344766732e-02,1.99041332840126331492232219165475234e-02,1.31559819682503455051025910496961321e-02
ia/ia-hospital-ward-proximity,1.40005429635512773754805007881104790e-01,5.61166532183696940748908035854781189e-03,2.65877599278234815501071579951050858e-02,1.35490569123817438012655706422206943e-02
ia/ia-infect-dublin,5.19709881360851295869302457113095221e-02,2.23559398923595452386994133435207873e-02,3.18995046100180100090321755406522451e-02,2.66921482161636800253243147131254487e-02
ia/ia-infect-hyper,3.31372991543720611134635075979674376e-02,1.29532119291225620911249407738467739e-02,2.58679311538573168363623768945222104e-02,2.99819739203423320599889364620807422e-02
ia/ia-primary-school-proximity,8.73169087221980945800942645805509612e-02,1.13376767142422348527980877004376144e-02,2.73137054144249938745405785226242686e-02,1.18988997319433433233965897001214879e-02
ia/ia-primary-school-proximity-attr,8.73169087221980945800942645805509612e-02,1.13376767142422348527980877004376144e-02,2.73137054144249938745405785226242686e-02,1.18988997319433433233965897001214879e-02
ia/ia-radoslaw-email,5.83856059786678381291155892510225646e-02,8.50630249451093712638531291162708014e-03,1.98214885922514385002024362594494727e-02,2.78892767839511647137006918371090178e-02
ia/ia-reality,2.46803648471846386957784011605490831e+00,9.67089612596601991136012396942277139e-01,5.73259687443169455377476202503460808e-02,2.19509415692069501909871829602904272e-02
ia/ia-southernwomen,4.83982444918505532415915959572118747e-02,7.58314477955199973255149088576246037e-03,2.43569377510232369304418861279445867e-02,1.00430354853052734458705344441708646e-02
ia/ia-workplace-contacts,9.11141410864538504494095040493963743e-02,1.11264559460153274764361243246448737e-02,2.07358729997351027166777414890411754e-02,2.66456788037248512201047761107064025e-02
proximity/SFHH-conf-sensor,5.46382944344022007074015719286667423e-02,9.84587037951019096320925303477561872e-03,2.45247652490612534346553553856300360e-02,2.95562276520731143813178276394593963e-02
proximity/copresence-LH10,5.85633078783498143037325414792367823e-02,8.55129879438742917914892685245740462e-03,1.89944622278924043705725880678062543e-02,1.28341652520369983614815423887223913e-02
proximity/hospital-ward-proximity,1.40005429635512773754805007881104790e-01,5.61166532183696940748908035854781189e-03,2.65877599278234815501071579951050858e-02,1.35490569123817438012655706422206943e-02
proximity/infect-dublin,5.23363087033874751200281821273402902e-02,1.40527554791046871436357206496098967e-02,4.30554300692373354835913398946266377e-02,1.80006599136058900791648857854730480e-02
proximity/infect-hyper,1.78709953988808045762766616605918867e-01,8.19374214615979620768144761774340494e-03,2.18513164346909519043905564727616442e-02,2.28796346857126903616617838741481166e-02
proximity/primary-school-proximity,8.73169087221980945800942645805509612e-02,1.13376767142422348527980877004376144e-02,2.73137054144249938745405785226242686e-02,1.18988997319433433233965897001214879e-02
rec/rec-amazon,-Inf,-Inf,-Inf,-Inf
rec/rec-movielens-user-movies-10m,-Inf,6.20183502929782571583280769203720842e-03,3.03573714094240877035873167337621702e-02,1.15095460970733910156661368114446744e-02
retweet_graphs/rt_alwefaq,4.14934696975794385153141579723657979e-01,1.97464770496194342284832402753089839e-01,2.07178641869222751963745740767124700e-01,1.98214157751026558549119416457691649e-01
retweet_graphs/rt_assad,2.53875744599459727636051589083256832e-02,3.53264522036194152886742236205481218e-03,8.29458944164320967395914631368243408e-03,4.28290628067950518877272394188029334e-03
retweet_graphs/rt_bahrain,3.29249703920095110116738394513461068e-01,2.02804543682229808965128963251142578e-03,6.07690426948168632934273847569038406e-03,4.38452497755758937003587139591937853e-03
retweet_graphs/rt_barackobama,1.35143942670353652050032132359629791e-02,-Inf,6.83727798940705072753143101061640216e-03,9.75117739858460009814569938890954742e-01
retweet_graphs/rt_damascus,4.54897676263223559924188710906838158e-02,2.52521777601572930992387191273062933e-03,5.59720185199945736716142237354737110e-03,3.84764320665328066001628861742211678e-03
retweet_graphs/rt_dash,4.36830743309309747440425493074251116e-01,6.54841883538174466672218385406711317e-01,1.35951401052517626280701958182259595e-02,4.54119727297668169054193976960222166e-01
retweet_graphs/rt_gmanews,2.05356799280494311957856586133268662e-02,-Inf,2.05718645996046565172509402563702841e-02,2.71380999534858618971655705205661796e-03
retweet_graphs/rt_gop,1.05027774139849670267027998763235509e+02,-Inf,1.03155978051644082366244814692847088e+02,Inf
retweet_graphs/rt_israel,1.51508547256625062236546743476428933e-02,2.01280227552656738907311613394785125e-03,5.10090719308588649483392355876799776e-03,1.22099553852552144360281294116024882e-03
retweet_graphs/rt_justinbieber,2.90217645939345527171242709792731090e-02,1.09145722469942609966402086854613238e-03,2.18515560910432073348819433676029180e-03,1.09135055901332892848953057628705107e-03
retweet_graphs/rt_ksa,2.74954954267041791719366487999385212e-02,6.16258908576898358247612342519204265e-03,6.68530943277470333122385930967591617e-03,7.18560011322201271387389164363674900e-03
retweet_graphs/rt_libya,7.21638498105501158353343676596278149e+01,7.22366076753160424868890355916900680e+01,7.12958983225877936071713757761924299e+01,7.06520762111286730495667206634890248e+01
retweet_graphs/rt_lolgop,4.31265087835481375037974303884878465e-02,4.28078736314077529950510675014481768e-03,7.64574989640063575338783357818058591e-03,8.31453693791978777239786523214539493e-03
retweet_graphs/rt_mittromney,6.37304713942855800076298794383670727e-01,5.16354580778696683771542080970174204e-02,4.99388045550160384616375210945510786e-02,5.23884486012862153284320988937918245e-02
retweet_graphs/rt_occupy,4.26409446468475702028049144540009703e-02,5.34205990034323250960477092490895993e-03,1.50871484624515766904980420311189527e-02,1.18605179393069457293098506044017616e-02
retweet_graphs/rt_occupywallstnyc,2.51410949626968927102324358640395370e-02,2.92698886709154728480599948982347156e-03,8.40305191991617904836704894631563514e-03,8.14916301508050459585108694836982751e-03
retweet_graphs/rt_onedirection,2.32867995432854109810317116984897663e-02,4.88400498108830139405317682330322309e-04,4.88162079501351188537049696231268415e-04,4.88400498108830139405317682330322309e-04
retweet_graphs/rt_p2,1.60785313434012539507393761921245803e-02,2.23740462898198963916200278399534508e-03,6.87459828852278767612313748871671571e-03,2.81559504480784368263619806381502977e-03
retweet_graphs/rt_qatif,3.17062886603239373580388381656809687e+01,2.86585987412984114512594363754382133e+01,2.98008409214932800807918316431973236e+01,2.97082286698731650575086016318448666e+01
retweet_graphs/rt_saudi,3.94004189752832665372905452043973296e-02,6.23898725298733200085189555772502269e-03,8.39123314435994676076966912827291604e-03,5.10110754216362167692505385153097028e-03
retweet_graphs/rt_tcot,1.03668344432193390986351195230489526e-02,2.01436374855496550150226210268228782e-03,3.00583775042045000644547620677080340e-03,1.03570270543152197366528826968576255e-03
retweet_graphs/rt_uae,1.09841581463117062809463617469143228e+02,Inf,1.05936033876570758281860163379118796e+02,-Inf
rt/rt-retweet,4.17058080578589750744743112663061297e-02,1.29949419333296861432283690392094463e-02,3.62042826109637811274973094276927482e-02,1.24108666229458998597968659747752287e-02
rt/rt-twitter-copen,7.07498414606265198424983957446613288e-02,5.99184171041294172914613853411799101e-03,1.90236323053326177060222166144508208e-02,3.06585264549750597478259456264638596e-02
rt/rt_alwefaq,1.51861745118953764880505780235059990e+00,1.05146160491803914237311431247158767e-02,2.34016892985732731625993258004744081e-02,2.39543119721122326786032945446316024e-02
rt/rt_assad,1.07780048878801980280637793618850199e+00,8.09733145813029796008198241486314839e-03,4.04588813256491545991236490576455348e-02,3.08394374944812627167883320538970683e-02
rt/rt_bahrain,-Inf,6.39693393656782409769463510513321755e-03,3.47405615213690992134910705936617844e-02,2.39216671142689887662429987206461357e-02
rt/rt_barackobama,-Inf,2.08370853209127954029042405468490067e-02,-Inf,1.17943354458175570776246381711936092e-02
rt/rt_damascus,2.69931046472739998592750095880144651e+00,5.20096649357002927225746032900615091e-03,4.30066386195370909042848191585776540e-02,1.00713692452642409410725039626061146e-02
rt/rt_dash,1.71000915790569184014204012850061615e+00,1.22237040799541656512263275518209475e-02,-Inf,5.10362649077696079076719033249636034e-02
rt/rt_gmanews,-Inf,-Inf,1.44692988194200885960912415726814185e-02,1.41627399124857911971866968480032715e-02
rt/rt_gop,-Inf,9.73816573900620147990265318294354783e-03,2.78668317230707666264250309024444612e-02,2.53326322801700525928370409909879361e-02
rt/rt_http,1.62274612540216627917655270970918411e+00,1.16681419177239016072996857838047248e-02,-Inf,1.90796487046864724524665024805511290e-02
rt/rt_islam,-Inf,4.41333151233723886639730349309533365e-02,-Inf,1.42784285388803449151537376579630433e-02
rt/rt_israel,-Inf,1.28714921429035729667957984032260739e-02,2.48730088666431668906971646865556909e-02,1.88194172916836634878389705447941586e-02
rt/rt_justinbieber,-Inf,-Inf,-Inf,-Inf
rt/rt_ksa,-Inf,1.85975740588844701988262316129408651e-02,-Inf,2.36649078952756167850963560499094645e-02
rt/rt_lebanon,-Inf,-Inf,-Inf,-Inf
rt/rt_libya,-Inf,1.68651635840365100532564934941495531e-02,3.68025327005023682389333608033709374e-02,2.30296476318121740432091425862218843e-02
rt/rt_lolgop,-Inf,-Inf,-Inf,1.03815739365918215032180729995870820e-02
rt/rt_mittromney,-Inf,2.28170631667511086929912890588599715e-02,4.91786750658767928253597154586795307e-02,1.12314522252490265519070660784968652e-02
rt/rt_obama,-Inf,2.30500744333422897346088737786026114e-02,2.97298693928397887673278453641755363e-02,1.22636917980408012907318100165142820e-02
rt/rt_occupy,-Inf,1.41506098643513901858776243340559668e-02,2.42308619670818444277406119146353123e-02,1.95078884700350353283409578653295281e-02
rt/rt_occupywallstnyc,2.80363689461722191810363615446738209e+00,1.69405458831440921297578244660266431e-02,1.01717627840708873473770838223712684e-02,1.55593156018617342105571061379652459e-02
rt/rt_oman,-Inf,1.34431193002096368481475362985039027e-02,1.86119933774528503967565279431520982e-02,1.83508585941664832621966487181013147e-02
rt/rt_onedirection,-Inf,-Inf,-Inf,-Inf
rt/rt_p2,-Inf,-Inf,-Inf,-Inf
rt/rt_qatif,-Inf,1.50626093888048787032517877344155866e-02,2.37552085689400179863384839554304722e-02,1.00107661870679662701346852880989023e-02
rt/rt_saudi,-Inf,2.85153376604773126656801047320945732e-02,4.28690539830900824490696009017391563e-02,2.99792028167578846293234878484713561e-02
rt/rt_tcot,-Inf,-Inf,-Inf,-Inf
rt/rt_tlot,-Inf,6.86045490042559933728039847666186335e-03,3.15756840247725085220688169257657829e-02,1.92672362475089986420173814284636863e-02
rt/rt_uae,1.52185168924190767634136415011040288e+00,8.31396698076336996394279176104005208e-03,2.57950857262612652127731306900203176e-02,1.59304367048202987340599529578708176e-02
rt/rt_voteonedirection,2.46674745058434686907794505801430276e+00,1.08581630367766640034339290014420656e-02,2.13282959206763127663896039403684514e-02,2.67232437811784561220387514335264198e-02
soc/fb-pages-company,-Inf,1.50112866344475412724989741167849029e-02,2.13387478647280078897141177371710041e-02,1.35561678329399617557270636515269111e-02
soc/fb-pages-food,2.93776645060555320064379370536341296e-02,8.47665748456307782856155446244595779e-03,2.33106231223547738467645665462276249e-02,2.43523894478617375642516101084232632e-02
soc/fb-pages-government,2.17939147281689426618848368058836547e+00,7.55519712199592241394867017443143310e-03,1.72686588472217594723568725700017709e-02,1.59428052192480520490320114892316511e-02
soc/fb-pages-politician,-Inf,1.07035276306280011925845774626916873e-02,1.31379690328672794559555591370944554e-02,1.21172819778585504447946432853133121e-02
soc/fb-pages-public-figure,-Inf,1.00518441628610259290080835808135255e-02,4.44784903718229539801927637273821063e-02,1.87121472045764206283206264145062769e-02
soc/fb-pages-tvshow,-Inf,8.41562925072417617027464222160899054e-03,2.37539125176291313457495992052055990e-02,2.44454244971126507247519593407492041e-02
soc/soc-ANU-residence,2.83206470648309561546946937751187071e-02,1.30870967034812216798178224441376784e-02,1.20447961224623059195205033777245568e-02,4.00651196159747549784589249653772124e-02
soc/soc-advogato,-Inf,1.02718178284510721611947015270182232e-01,1.46727533824987587157947386105574504e-01,1.05933619784317946522023122796768454e-01
soc/soc-anybeat,8.95098937869323133839807772615050639e-01,9.32631474980204457634573328265483977e-03,2.37979577707568826831586504135109400e-02,3.65531071855860052503601525491260538e-02
soc/soc-dolphins,6.72911149934203399843655746352162653e-02,1.25576466327058887127323820710574513e-02,5.71992840004891434016732065158666031e-02,1.50182501334954111926675158232335415e-02
soc/soc-epinions,-Inf,-Inf,-Inf,-Inf
soc/soc-gplus,-Inf,2.57409327225205650830896218853647876e+00,2.71457603752977867297650003276471710e+00,2.37086241938447663731612117175579948e+00
soc/soc-hamsterster,1.00420885440168059179504785911626249e-01,9.57963568520076413856762447404874974e-02,1.26562206764060048190650610852702999e-01,1.24327030775918632624275629410960737e-01
soc/soc-highschool-moreno,4.05898185382817906001963389001233887e-02,1.40277956483807736600922632639521381e-02,2.06525141081141456019956865662940407e-02,1.46095199640637023314078044743734652e-02
soc/soc-karate,5.47330043978544620035946812986680987e-02,1.15928649604372960593274478068757880e-02,1.79867818259690022616461937278433271e-02,2.79031092334946957396560628163580746e-02
soc/soc-physicians,3.71177372657306586271841910560599471e-02,1.44655753985168548036298310694209024e-02,8.82055768894948200327581448653968644e-03,2.84906064950324634661501889652722064e-02
soc/soc-sign-bitcoinalpha,-Inf,9.25545548197349643808636757924275227e-03,1.83202948228300894423542926234311755e-02,1.32231723388788220193058678128152495e-02
soc/soc-sign-bitcoinotc,-Inf,1.20562293193852187979484171940074586e-02,2.15227230414664978777521545139202685e-02,3.25968466453601246328875402387449554e-02
soc/soc-student-coop,2.21881937304259382552204847587375509e-01,3.23407043928148113448490635979139868e-01,3.37338356979488091749468738708039982e-01,2.53978963861539282444886457274759949e-01
soc/soc-tribes,1.75137699636746399195177664667428292e-02,8.81709641279688355639626076624147910e-03,1.78516023561879359366745002480150132e-02,5.30167581222096139592906632278798146e-03
soc/soc-wiki-Vote,4.92805199482100285223168049082258947e-02,1.93281341104462777485910445261792642e-02,2.20517649757758201207362867505730078e-02,1.77926770832690638761909924604775803e-02
socfb/socfb-Amherst41,1.73726266071318955277512545530099864e+00,8.78118909214603680897518186543403966e-03,1.82071893447842455509865097397636687e-02,2.83733024052712030609478998523753256e-02
socfb/socfb-Bowdoin47,-Inf,1.14481095917576776212363504947204335e-02,2.49754105404691878153993603285932776e-02,2.75082356838411958083643719061741434e-02
socfb/socfb-Brandeis99,3.11872666571402663285723096619259510e+00,1.53245916046873704681765155144055718e-01,1.38051828789808726960892458084425152e-01,1.54703917210140618143498674105913882e-01
socfb/socfb-Bucknell39,2.33622345556438142864056753350778959e+00,1.87254849442018954448897895356817576e-02,3.71628084833360660268508901142259207e-02,2.75297237205626285594727553694618227e-02
socfb/socfb-Caltech36,3.48936190752255920438577531657634065e-02,1.18241661271035193582867996645206432e-02,1.61133630475516620719933611889419214e-02,1.87214897928039761709061975810476049e-02
socfb/socfb-Colgate88,2.14227020698881812165875358584343024e+00,1.05963214374665417093742466823170877e-02,2.96734593243479177851886923233405308e-02,1.82065378062623338968806363202481539e-02
socfb/socfb-Hamilton46,-Inf,1.04808423751042798664663039622593623e-02,2.27469422512156708542255988768374431e-02,3.17879153263127723534007498242952769e-02
socfb/socfb-Haverford76,6.56626745264833115333896033099379742e-01,1.21456918155507809244634428824887052e-02,2.72532557816450517918337342898871456e-02,3.03977042275716529628881077633682393e-02
socfb/socfb-Mich67,2.71843270542307188688943176541769460e+00,1.37865485736272192217743615319700778e-02,2.33331427498935545863548173024671636e-02,2.80573280368171540151542589896857613e-02
socfb/socfb-Middlebury45,2.41037277999711181034171263774388766e+00,9.77024264039465565622572476162529628e-03,4.11168013452872323060150639608432959e-02,2.07005538790230575503295158615379710e-02
socfb/socfb-Oberlin44,1.96126102610589493106713822821686091e+00,1.35635940250572906002031213994604270e-02,2.73471393842055155833044513082319112e-02,3.32660798670495756342280228180476966e-02
socfb/socfb-Pepperdine86,2.79101141938406884578457109891207912e+00,1.26719020087861526500766164410114082e-02,3.28866756581344835970083463722671500e-02,9.88230760429308372114660549026426621e-03
socfb/socfb-Reed98,1.04398057832598720202194458642635679e-01,1.35032856849749464310801499028637889e-02,3.13597676259655165482648142369616759e-02,1.18548997486843232668603760198477744e-02
socfb/socfb-Rice31,2.41702974101302030958004811955002489e+00,9.68770982789421385143062992487207460e-03,2.07843096912708739563314062231242456e-02,1.71769978383872837308809144999619403e-02
socfb/socfb-Rochester38,1.54852300058323370507311959886662509e+00,9.94181336560288384589257785564043632e-03,2.38344427718120527293300281759184450e-02,1.96854455177426401641572992358095505e-02
socfb/socfb-Santa74,2.31143962602853034822408594632216641e+00,2.01326878663019513254697620927327312e-02,1.55924294030535831970315636260907741e-02,1.95796269308472064895539994802070027e-02
socfb/socfb-Simmons81,1.92301696395533286250586820098567034e-01,1.84480828044808568036823430062213938e-01,1.76880327341068476946564273044302971e-01,1.87880516525097838594197221128705524e-01
socfb/socfb-Smith60,1.99866943524252799212730946920955110e+00,1.24507329007965785601532456141273883e-02,3.19395624290333324991284914248547940e-02,2.84891325918230711999726344318212117e-02
socfb/socfb-Swarthmore42,1.53427538901073964966622167653580940e+00,1.44878388872268523163887828105348975e-02,4.92343624278144754097596340852812612e-02,2.41744818623769584952030462058624765e-02
socfb/socfb-Trinity100,1.76663657245841093168212047162798108e+00,9.45123634209249092386767400216532585e-03,3.62386632531118784716255890291785933e-02,2.04540750235313708919670021618591373e-02
socfb/socfb-UC64,2.24216492965956778145737242990710830e+00,2.86742698023756178611323375187764824e-01,2.81880722247611757998178267586050557e-01,3.60644499872968450547305202230522548e-01
socfb/socfb-USFCA72,-Inf,9.74234684312846161942930421585261703e-03,1.74029558286393577885020952738409939e-02,1.79228132063464153983013484957279787e-02
socfb/socfb-Vassar85,2.01964509444187973714568113558514773e+00,1.30536667502782215677960454056687195e-02,2.73561968504700447296874889754963219e-02,2.59526367212335014013303722028372247e-02
socfb/socfb-Wellesley22,2.20888307666353644612457057439742444e+00,1.34859213319797033618760369629370350e-02,2.16977850531751137473802042906550367e-02,3.64123532283609123740288841803265283e-02
socfb/socfb-Wesleyan43,2.55168979659855491263460035796230329e+00,1.10784478612665332858998424272042749e-02,1.52437457054475979439227037043120484e-02,1.84545804601881711220484038482285976e-02
socfb/socfb-Williams40,2.01237190602861501013806115092914677e+00,8.94656379811711766658621275343686789e-03,3.14789773255317073313470935298908892e-02,1.88194832760648169163027078542712625e-02
socfb/socfb-nips-ego,2.81770176459205299941470696904509879e+00,5.98786694841704748003017769306557611e-02,6.40470098342507149083809286648500495e-01,1.75058784555229938216624121503068369e-02
tscc/scc_enron-only,4.28547479449796349995238344689395201e-02,1.45814547537355645083996364171871340e-02,1.51416572144774823096556732333253446e-02,1.64195384270252245514436407864694668e-02
tscc/scc_fb-forum,3.56213756076255161083136559295274385e-01,9.35502612529350324122256992451229599e-03,1.54788911564876722008192357777447655e-02,3.29250013340294131724871548194220835e-02
tscc/scc_infect-hyper,2.61392373189665680981668203375154727e-02,6.72795081374637445995670787026654878e-03,-Inf,3.90277956457956685775197853327811702e-02
tscc/scc_retweet,1.77216841904419799517478513529304016e+00,2.65525634565382514681243828555487673e+00,2.39104507692329588643829027893692202e-01,2.09049537362116999942907279452380992e+00
tscc/scc_retweet-crawl,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_alwefaq,-Inf,4.45180541705281632074163340227042011e-01,5.63146563202814629361192707954286557e-01,3.12920601786229392322096492744332823e-01
tscc/scc_rt_assad,1.95158143835464891948970369156668517e+00,2.67362977484307303739346673520031910e-01,2.51154600575757420071287251314589875e-01,2.54937473457094694004872898300787768e-01
tscc/scc_rt_bahrain,1.87925548090604365733541596606843975e+00,4.64842458786911452035491838296684422e-01,4.50407928885887009627741012327882392e-01,4.56078764725413411068112955859006296e-01
tscc/scc_rt_barackobama,-Inf,1.87612684440517249305583096334610848e+00,1.63904901787543098676371491594903554e+00,4.88233186021220146667971061428297116e-01
tscc/scc_rt_damascus,2.74882501229314462778879974744504292e-01,3.25007259609807639282152668950056147e-01,1.08165793422736107525755871341364741e-02,6.04222520713677957256127896007062778e-03
tscc/scc_rt_dash,-Inf,2.05118036327770764646970760003336057e+00,8.69802389930515719924086196161183348e-01,4.56786531708670674020240415801925739e-01
tscc/scc_rt_gmanews,-Inf,1.67878591646508328555554464860327367e+00,4.84261034221125902082674203404998240e-01,4.95961796102670459066557355401800804e-01
tscc/scc_rt_gop,2.58214908137712671521514930119552489e+00,9.78885792493508432741396769171473747e-01,6.93180111824627239855959395519698108e-01,1.77744894361393154070100992844159846e-03
tscc/scc_rt_http,-Inf,6.95199926486804637527900645932054038e-01,6.96136409368210870508658494115689987e-01,6.85158930717129119587906403654907630e-01
tscc/scc_rt_israel,3.38457081958423654994355481052109940e+00,2.87737752698928539464558921008164495e-01,1.02170957321483690379552239958178363e+00,1.02011807209028543923504554893122768e+00
tscc/scc_rt_justinbieber,-Inf,1.36597363862952138967507344692296034e+00,1.29732373606097028068475454486053734e+00,1.24461482080031278954158882941301665e+00
tscc/scc_rt_ksa,-Inf,1.89055951337513337022582561324069014e+00,1.60276681911027498303190792825114333e+00,9.49791476812183585654078926323361290e-01
tscc/scc_rt_lebanon,2.31499194752137739922731283793190767e+00,6.92179723149882204946750225897122309e-01,6.92679173342687816524583026030852009e-01,1.63714578819920736653279842288082539e-03
tscc/scc_rt_libya,2.26361074269184994129241058912473551e+00,2.56415054977080330327795298794881049e-01,7.31973366627112110944133346200981278e-01,6.58012717763544327269444472798485442e-03
tscc/scc_rt_lolgop,-Inf,1.70475204601518491393407237140344242e+00,5.63848336747800975724077909102033058e-01,9.13789008041426843303145872772230097e-01
tscc/scc_rt_mittromney,-Inf,2.25543311361736196166537001794117123e+00,-Inf,3.47915098881890769840279061160136740e-01
tscc/scc_rt_obama,2.01147596626616311931872616099379261e+00,6.92177815297767772111566018453824541e-01,1.75477922020554778508578552656110984e-02,1.65636139990694836205049545357703134e-03
tscc/scc_rt_occupy,3.02841749624291653224865835204078493e+00,2.79342464306358220008194423975482809e-01,2.51159113745839386206810879045650537e-01,2.79631644785052239883820083356243938e-01
tscc/scc_rt_occupywallstnyc,2.54972759256903620553852624893463619e+00,2.50364401027077869275440241242280995e-01,2.58427712776077162489239797268694814e-01,2.57837300432361162958816891382078714e-01
tscc/scc_rt_oman,-Inf,1.58132358504157383440008072333864771e+00,5.26355005764666076801030850276596371e-02,3.88693523696379118578591749009849015e-03
tscc/scc_rt_onedirection,-Inf,9.90768741703049047387541510042907029e-01,9.72955830379462074311802063495486620e-01,8.51974780212024615415104917236534030e-02
tscc/scc_rt_p2,-Inf,1.77875225074780218497028103123790819e+00,1.48077316021502380531732002531560007e+00,8.51304734666768539196659493518002368e-01
tscc/scc_rt_qatif,-Inf,1.36331605012455853067674979315556479e+00,1.16352170400309650462927015246261959e+00,9.49565736446105756621066008133432833e-01
tscc/scc_rt_saudi,-Inf,1.33670784209644382273686022509224403e+00,-Inf,1.07239107771898162727364658539618449e-01
tscc/scc_rt_tcot,-Inf,1.20668435662206035668598674181389236e+00,1.39461946823160254464619998706495632e+00,2.40402655249659464957807359793893165e-03
tscc/scc_rt_tlot,2.48647892060377358401202274940990108e+00,8.57525724456989506906214822008590668e-01,7.83685575435321820969276513402754811e-03,5.33366684344806242142325371335348170e-03
tscc/scc_rt_uae,2.05781909144919286585761644774202873e+00,1.80615773507864302911404762969180473e+00,-Inf,2.58604637818043071989542008846387296e-02
tscc/scc_rt_voteonedirection,1.48163585218200005715224266298216126e+00,4.22937423556285612255817450199994699e-03,7.42468392411162527278240028407608463e-03,4.31413001567676333587209805983596587e-02


==> data/eigen_graph_social_16/eigenvalues_logarithmic_relative_error.sorted.csv <==
percent,BFloat16,Float16,LinearTakum16,Posit16
0.0,0.01036683444321934,0.0004884004981088302,0.0004881620795013512,0.0004884004981088302
0.004424778761061947,0.013514394267035365,0.001091457224699426,0.0021851556091043206,0.001035702705431522
0.008849557522123894,0.015150854725662506,0.0020128022755265674,0.00300583775042045,0.001091350559013329
0.01327433628318584,0.016078531343401255,0.0020143637485549653,0.004396461002385284,0.0012209955385255214
0.017699115044247787,0.01751376996367464,0.002028045436822298,0.004693930772193892,0.0016371457881992073
0.022123893805309734,0.02053567992804943,0.0022374046289819895,0.005100907193085887,0.0016563613999069483
0.02654867256637168,0.02328679954328541,0.0025252177760157293,0.005226096914184775,0.0017774489436139316
0.030973451327433628,0.023929745348436858,0.002705298532395303,0.0055972018519994575,0.0024040265524965946
0.035398230088495575,0.02440531394885582,0.002926988867091547,0.005850791135188523,0.0027138099953485863
0.03982300884955752,0.025141094962696894,0.0035326452203619414,0.006063503821132416,0.002815595044807844
0.04424778761061947,0.025387574459945973,0.004229374235562856,0.006076904269481686,0.0031605950854555697
0.048672566371681415,0.025599031291432088,0.004280787363140776,0.006141967796859141,0.003720077997912577
0.05309734513274336,0.02602299664637502,0.004487910755360158,0.006685309432774704,0.003847643206653281
0.05752212389380531,0.026139237318966568,0.005186191149310988,0.00683727798940705,0.0038869352369637913
0.061946902654867256,0.027298160143615087,0.005200966493570029,0.006874598288522787,0.004282906280679505
0.06637168141592921,0.02749549542670418,0.005342059900343233,0.007424683924111625,0.0043845249775575895
0.07079646017699115,0.028320647064830957,0.005480640852716623,0.0076457498964006354,0.005101107542163622
0.0752212389380531,0.029021764593934553,0.0056116653218369695,0.007836855754353219,0.005301675812220961
0.07964601769911504,0.029124000216903558,0.0056116653218369695,0.00829458944164321,0.005333666843448062
0.084070796460177,0.029377664506055532,0.0056116653218369695,0.008391233144359947,0.0057332219739668335
0.08849557522123894,0.030894512793199925,0.005623369059890108,0.00840305191991618,0.005755263032164537
0.09292035398230089,0.03313729915437206,0.0059918417104129415,0.008820557688949482,0.00604222520713678
0.09734513274336283,0.034179848091064856,0.0061625890857689835,0.010169806689388827,0.0065801271776354435
0.10176991150442478,0.03489361907522559,0.006187645070395611,0.010171762784070887,0.007185600113222013
0.10619469026548672,0.03524154138292774,0.006201835029297826,0.01081657934227361,0.008149163015080504
0.11061946902654868,0.03536793213808325,0.006235210215475616,0.012044796122462306,0.008314536937919788
0.11504424778761062,0.03626368208560685,0.006238987252987332,0.012938058383022802,0.008954849040657614
0.11946902654867257,0.036913554400062935,0.006396933936567824,0.01313796903286728,0.009480674538606067
0.12389380530973451,0.03711773726573066,0.006727950813746375,0.013595140105251763,0.009633950329909912
0.12831858407079647,0.038931471733528566,0.0068604549004256,0.01408053402887067,0.009669633048020182
0.13274336283185842,0.03940041897528326,0.007502595804338918,0.01408053402887067,0.009669633048020182
0.13716814159292035,0.03983763076609867,0.007524864734281428,0.01411157541748521,0.009882307604293084
0.1415929203539823,0.040589818538281794,0.0075551971219959225,0.01446929881942009,0.010010766187067966
0.14601769911504425,0.04130183911175229,0.007583144779551999,0.014470406119841591,0.010015350135991977
0.1504424778761062,0.04170580805785898,0.008069962432865788,0.015087148462451577,0.010015350135991977
0.15486725663716813,0.04264094464684757,0.008069962432865788,0.015141657214477482,0.010043035485305274
0.1592920353982301,0.042854747944979635,0.008097331458130299,0.015243745705447597,0.010071369245264241
0.16371681415929204,0.04312650878354814,0.008193742146159796,0.015478891156487672,0.010381573936591821
0.168141592920354,0.043261930638429785,0.008215631882914876,0.015592429403053583,0.010821847574043468
0.17256637168141592,0.04360079339538041,0.00831396698076337,0.015884396241676018,0.011231452225249027
0.17699115044247787,0.044301768741219265,0.008415629250724177,0.016113363047551663,0.011509546097073392
0.18141592920353983,0.044994030436053246,0.008437574401428482,0.016905351063757283,0.011794335445817558
0.18584070796460178,0.045325900161001284,0.008476657484563077,0.01726865884722176,0.011854899748684323
0.1902654867256637,0.045489767626322355,0.008506302494510938,0.017402955828639356,0.011860517939306946
0.19469026548672566,0.04839824449185055,0.008506302494510938,0.01754779220205548,0.011898899731943344
0.19911504424778761,0.049280519948210026,0.008510651940399783,0.017845846839518384,0.011898899731943344
0.20353982300884957,0.05197098813608513,0.00855129879438743,0.017851602356187934,0.011898899731943344
0.2079646017699115,0.05233630870338748,0.00855129879438743,0.017986781825969002,0.011898899731943344
0.21238938053097345,0.05252389565321988,0.008613638503759416,0.018207189344784245,0.011898899731943344
0.2168141592920354,0.05321234911659734,0.008615817319323416,0.01832029482283009,0.011998613001487747
0.22123893805309736,0.054223061095925985,0.008781189092146037,0.01832029482283009,0.01211728197785855
0.22566371681415928,0.0546382944344022,0.008817096412796883,0.01861199337745285,0.012263691798040802
0.23008849557522124,0.0546382944344022,0.008946563798117117,0.018994462227892403,0.012391106744838625
0.2345132743362832,0.05473300439785446,0.009255455481973497,0.018994462227892403,0.0124108666229459
0.23893805309734514,0.05648444703922847,0.009255455481973497,0.01902363230533262,0.012413420114899808
0.24336283185840707,0.05838560597866784,0.009257675395299331,0.01933251066915409,0.012834165252036999
0.24778761061946902,0.05838560597866784,0.009326314749802044,0.019742551473429275,0.012834165252036999
0.252212389380531,0.05856330787834981,0.009355026125293504,0.019821488592251437,0.012946017479706216
0.25663716814159293,0.05856330787834981,0.009355599646137958,0.019821488592251437,0.013155981968250345
0.2610619469026549,0.061345989301157665,0.009451236342092491,0.019904133284012634,0.013223172338878823
0.26548672566371684,0.06160891113367902,0.009687709827894214,0.020060735612799557,0.013223172338878823
0.26991150442477874,0.061919092588459027,0.009738165739006202,0.020571864599604656,0.013373161183706548
0.2743362831858407,0.06537665324267176,0.009742346843128462,0.020652514108114146,0.013549056912381743
0.27876106194690264,0.06637188871639171,0.009754862770833842,0.020735872999735103,0.013549056912381743
0.2831858407079646,0.06721309345591783,0.009755185518625887,0.020735872999735103,0.013549056912381743
0.28761061946902655,0.06729111499342035,0.009755925163664107,0.020784309691270875,0.013556167832939961
0.2920353982300885,0.06778683461380117,0.009770242640394656,0.02084959818412171,0.01416273991248579
0.29646017699115046,0.07074984146062652,0.009827575443347603,0.020888556800522883,0.014255693755468056
0.3008849557522124,0.07229549482184291,0.00984587037951019,0.021123393762060915,0.014278428538880344
0.3053097345132743,0.07434546778277167,0.00984587037951019,0.021328295920676314,0.014320760065196494
0.30973451327433627,0.07434546778277167,0.009941813365602884,0.02133874786472801,0.014609519964063702
0.3141592920353982,0.0779445476112551,0.010051844162861026,0.021522723041466497,0.014646885844871274
0.3185840707964602,0.08208769006751662,0.01048084237510428,0.021522723041466497,0.015018250133495411
0.3230088495575221,0.08227924924461169,0.010514616049180392,0.021697785053175114,0.015559315601861735
0.3274336283185841,0.08731690872219809,0.010596321437466541,0.021851316434690952,0.01586992777130069
0.33185840707964603,0.08731690872219809,0.0106335489467477,0.022018136062097828,0.0159304367048203
0.336283185840708,0.08731690872219809,0.010703527630628,0.02205176497577582,0.01594280521924805
0.3407079646017699,0.08731690872219809,0.010773742166310864,0.022463917443576793,0.01620785846396873
0.34513274336283184,0.08731690872219809,0.010858163036776664,0.022646663745289022,0.016357759032550823
0.3495575221238938,0.08956118326166206,0.011078447861266534,0.022746942251215672,0.016419538427025225
0.35398230088495575,0.09111414108645385,0.011126455946015327,0.02284993845434968,0.017176997838387283
0.3584070796460177,0.09111414108645385,0.011126455946015327,0.023310623122354775,0.017505878455522993
0.36283185840707965,0.09515286892409117,0.011130039502718085,0.023333142749893555,0.017758130629384493
0.3672566371681416,0.10042088544016806,0.011242929535896918,0.023401689298573274,0.017792677083269065
0.37168141592920356,0.10062343324668795,0.011337676714242234,0.023435316734445825,0.017922813206346415
0.37610619469026546,0.1010612521627936,0.011337676714242234,0.023753912517629133,0.01800065991360589
0.3805309734513274,0.10439805783259871,0.011337676714242234,0.023755208568940017,0.018140979699125044
0.38495575221238937,0.10861481748497208,0.011337676714242234,0.023797957770756883,0.018206537806262333
0.3893805309734513,0.11361029857677765,0.011337676714242234,0.023834442771812053,0.018350858594166485
0.3938053097345133,0.1159644155402726,0.011448109591757677,0.02421669760567523,0.01845458046018817
0.39823008849557523,0.11942914207118865,0.011592864960437295,0.024230861967081845,0.018602496150656046
0.4026548672566372,0.14000542963551277,0.011668141917723902,0.024356937751023235,0.01871214720457642
0.40707964601769914,0.14000542963551277,0.011688181241117718,0.024437283676120438,0.018721489792803976
0.41150442477876104,0.14000542963551277,0.01182416612710352,0.024524765249061255,0.01881595216088819
0.415929203539823,0.1758360010677393,0.01205622931938522,0.024524765249061255,0.018819417291683665
0.42035398230088494,0.17870995398880804,0.01205622931938522,0.024873008866643165,0.01881948327606482
0.4247787610619469,0.1923016963955333,0.012126790517149441,0.024975410540469187,0.019079648704686474
0.42920353982300885,0.22188193730425937,0.012145691815550782,0.02520097295677954,0.019267236247509
0.4336283185840708,0.2627145189245597,0.012223704079954165,0.025500404066486414,0.019507888470035036
0.43805309734513276,0.27454522724883096,0.01235180070636996,0.025795085726261265,0.019579626930847208
0.4424778761061947,0.27488250122931446,0.012446113670200942,0.025867931153857316,0.019624387177337544
0.4469026548672566,0.3292497039200951,0.012450732900796579,0.02609762556235546,0.01968544551774264
0.45132743362831856,0.35621375607625516,0.012557646632705888,0.026132898679634125,0.020352527075516057
0.4557522123893805,0.4149346969757944,0.012671902008786153,0.02658775992782348,0.02045407502353137
0.46017699115044247,0.43683074330930977,0.012871492142903573,0.02658775992782348,0.02070055387902306
0.4646017699115044,0.6088765335217796,0.012953211929122563,0.02658775992782348,0.0208005054260505
0.4690265486725664,0.6373047139428558,0.012994941933329686,0.026649287285348145,0.021257691491457738
0.47345132743362833,0.6566267452648331,0.013053666750278222,0.027130578961140767,0.02195094156920695
0.4778761061946903,0.8545760726705365,0.013087096703481222,0.02725325578164505,0.02231232638018604
0.4823008849557522,0.8950989378693232,0.013326917353823839,0.027313705414424995,0.0225115773733332
0.48672566371681414,0.9929089609310275,0.013443119300209637,0.027313705414424995,0.02287963468571269
0.4911504424778761,1.0778004887880197,0.013485921331979704,0.027313705414424995,0.023029647631812172
0.49557522123893805,1.1520191813564917,0.013503285684974947,0.027313705414424995,0.023664907895275616
0.5,1.2188356952921882,0.013531943768194834,0.027313705414424995,0.023814296116905526
0.504424778761062,1.4816358521820001,0.013563594025057291,0.027347139384205514,0.023921667114268987
0.5088495575221239,1.5186174511895376,0.01378654857362722,0.027356196850470044,0.023954311972112233
0.5132743362831859,1.5218516892419076,0.014027795648380774,0.027866831723070768,0.024102295562117324
0.5176991150442478,1.5342753890107397,0.014052755479104687,0.028571806232863022,0.024102295562117324
0.5221238938053098,1.5485230005832338,0.01415060986435139,0.028713704309409727,0.02417448186237696
0.5265486725663717,1.6227461254021662,0.014465575398516855,0.02967345932434792,0.024352389447861736
0.5309734513274337,1.7100091579056917,0.014467563362040716,0.029729869392839788,0.02444542449711265
0.5353982300884956,1.7372626607131896,0.014487838887226852,0.03035737140942409,0.02533263228017005
0.5398230088495575,1.7553801622215803,0.014581454753735564,0.03135976762596552,0.025510199845527534
0.5442477876106194,1.766636572458411,0.015011286634447542,0.031478977325531704,0.025738548456691573
0.5486725663716814,1.772168419044198,0.015062609388804878,0.03157568402477251,0.025840255328729533
0.5530973451327433,1.8051248275580907,0.015992948193415117,0.03189950461001801,0.025860463781804306
0.5575221238938053,1.8792554809060436,0.015992948193415117,0.031939562429033334,0.0259526367212335
0.5619469026548672,1.9455095703074659,0.016121651221489616,0.03214012297744228,0.02664567880372485
0.5663716814159292,1.9515814383546488,0.016278941073519293,0.03228357187810476,0.02664567880372485
0.5707964601769911,1.961261026105895,0.016448282242657253,0.03228357187810476,0.02669214821616368
0.5752212389380531,1.998669435242528,0.01686516358403651,0.032387378112277154,0.026723243781178456
0.5796460176991151,2.011475966266163,0.01688769713200028,0.03288667565813448,0.027508235683841194
0.584070796460177,2.012371906028615,0.01694054588314409,0.033284689659220976,0.02752972372056263
0.588495575221239,2.01964509444188,0.01775640755380819,0.0347405615213691,0.027889276783951165
0.5929203539823009,2.057819091449193,0.01859757405888447,0.03616573230129373,0.027889276783951165
0.5973451327433629,2.142270206988818,0.018725484944201894,0.036204282610963784,0.027903109233494695
0.6017699115044248,2.1793914728168944,0.019328134110446277,0.036238663253111876,0.028057328036817153
0.6061946902654868,2.2088830766635366,0.02013268786630195,0.036784390813247504,0.028125150034154636
0.6106194690265486,2.242164929659568,0.020175012075504956,0.03680253270050237,0.02815328025870238
0.6150442477876106,2.26361074269185,0.020837085320912795,0.037162808483336064,0.028339999091238015
0.6194690265486725,2.3114396260285304,0.022355939892359546,0.03867908055829404,0.0283733024052712
0.6238938053097345,2.3149919475213774,0.022817063166751108,0.040458881325649156,0.02848913259182307
0.6283185840707964,2.3362234555643813,0.02305007443334229,0.04111680134528723,0.028490606495032465
0.6327433628318584,2.410372779997112,0.027330233603729145,0.041363592955598785,0.02899887772911292
0.6371681415929203,2.41702974101302,0.028515337660477313,0.042869053983090086,0.029040748408043167
0.6415929203539823,2.466747450584347,0.028940073367397786,0.04300663861953709,0.029556227652073115
0.6460176991150443,2.4680364847184637,0.03040928736081297,0.04305543006923734,0.029556227652073115
0.6504424778761062,2.4864789206037736,0.03076912026137317,0.04445821659540544,0.029979202816757883
0.6548672566371682,2.5497275925690364,0.041055175330353334,0.04447849037182296,0.029981973920342332
0.6592920353982301,2.5516897965985548,0.04413331512337239,0.048755069123971075,0.030397704227571654
0.6637168141592921,2.5821490813771266,0.05163545807786967,0.049178675065876795,0.03065852645497506
0.668141592920354,2.6993104647273998,0.05987866948417048,0.049234362427814475,0.030839437494481262
0.672566371681416,2.718432705423072,0.061573457289283845,0.049938804555016036,0.031787915326312775
0.6769911504424779,2.791011419384069,0.061573457289283845,0.05082886746259841,0.032596846645360125
0.6814159292035398,2.803636894617222,0.06637539489778957,0.052635500576466605,0.032596846645360125
0.6858407079646017,2.817701764592053,0.08112040829284264,0.057199284000489146,0.03269413418901291
0.6902654867256637,3.0284174962429167,0.09579635685200764,0.057325968744316946,0.03292500133402941
0.6946902654867256,3.1187266657140267,0.10271817828451073,0.06984020077286641,0.033266079867049575
0.6991150442477876,3.3845708195842366,0.10793520220901676,0.08479041994068356,0.036412353228360915
0.7035398230088495,31.70628866032394,0.1091039673361513,0.08479041994068356,0.036553107185586006
0.7079646017699115,72.16384981055012,0.11187600509245416,0.10653431848158632,0.03761284514288777
0.7123893805309734,105.02777413984967,0.11193021376270089,0.10712222274308117,0.037656095976327415
0.7168141592920354,109.84158146311707,0.11842483638513784,0.10855273554373927,0.038630476740478634
0.7212389380530974,1000.0,0.14486723774468124,0.12656220676406005,0.03902779564579567
0.7256637168141593,1000.0,0.1532459160468737,0.13321511648484283,0.040065119615974754
0.7300884955752213,1000.0,0.18448082804480856,0.13805182878980873,0.043141300156767634
0.7345132743362832,1000.0,0.19746477049619435,0.14620708353610531,0.050011427117245676
0.7389380530973452,1000.0,0.25036440102707785,0.1467275338249876,0.05103626490776961
0.7433628318584071,1000.0,0.25641505497708034,0.16264126838581314,0.05238844860128621
0.7477876106194691,1000.0,0.2673629774843073,0.17688032734106848,0.06796057410487609
0.7522123893805309,1000.0,0.27934246430635823,0.20717864186922275,0.07634461708065775
0.7566371681415929,1000.0,0.2867426980237562,0.23910450769232958,0.08519747802120246
0.7610619469026548,1000.0,0.28773775269892854,0.25115460057575745,0.08609909015658501
0.7654867256637168,1000.0,0.3234070439281481,0.2511591137458394,0.0887703880654955
0.7699115044247787,1000.0,0.32500725960980764,0.2584277127760772,0.09047978653083301
0.7743362831858407,1000.0,0.3569371382290035,0.28188072224761174,0.09047978653083301
0.7787610619469026,1000.0,0.3897875643609858,0.32105555649115675,0.10593361978431795
0.7831858407079646,1000.0,0.44518054170528165,0.3373383569794881,0.10723910777189816
0.7876106194690266,1000.0,0.46484245878691144,0.4175340131205533,0.10753956369126993
0.7920353982300885,1000.0,0.6548418835381745,0.450407928885887,0.12432703077591863
0.7964601769911505,1000.0,0.6921778152977678,0.4842610342211259,0.14267503403490528
0.8008849557522124,1000.0,0.6921797231498822,0.5631465632028146,0.15470391721014062
0.8053097345132744,1000.0,0.6951999264868046,0.563848336747801,0.18788051652509785
0.8097345132743363,1000.0,0.8575257244569895,0.6404700983425071,0.19821415775102655
0.8141592920353983,1000.0,0.967089612596602,0.6926791733426878,0.2188813390320398
0.8185840707964602,1000.0,0.9788857924935084,0.6931801118246272,0.2539789638615393
0.8230088495575221,1000.0,0.9907687417030491,0.6961364093682109,0.2549374734570947
0.827433628318584,1000.0,1.2066843566220604,0.7319733666271121,0.25783730043236114
0.831858407079646,1000.0,1.3367078420964438,0.8698023899305157,0.27963164478505226
0.8362831858407079,1000.0,1.3633160501245585,0.9729558303794621,0.3129206017862294
0.8407079646017699,1000.0,1.3659736386295214,1.003171584772685,0.34791509888189076
0.8451327433628318,1000.0,1.5813235850415739,1.021709573214837,0.3606444998729684
0.8495575221238938,1000.0,1.6787859164650833,1.1635217040030965,0.36171340984148437
0.8539823008849557,1000.0,1.7047520460151848,1.2973237360609702,0.39044769732862256
0.8584070796460177,1000.0,1.7787522507478022,1.3946194682316027,0.4541197272976682
0.8628318584070797,1000.0,1.806157735078643,1.4807731602150238,0.4560787647254134
0.8672566371681416,1000.0,1.8761268444051724,1.602766819110275,0.4567865317086707
0.8716814159292036,1000.0,1.8905595133751334,1.639049017875431,0.4882331860212201
0.8761061946902655,1000.0,2.0511803632777075,2.673018535768693,0.49596179610267044
0.8805309734513275,1000.0,2.2554331136173618,2.7145760375297785,0.6851589307171291
0.8849557522123894,1000.0,2.5740932722520564,29.80084092149328,0.8513047346667686
0.8893805309734514,1000.0,2.655256345653825,71.29589832258779,0.9137890080414268
0.8938053097345132,1000.0,2.7263197921818216,103.15597805164408,0.9495657364461058
0.8982300884955752,1000.0,2.74311099759724,105.93603387657076,0.9497914768121836
0.9026548672566371,1000.0,28.658598741298412,1000.0,0.9751177398584601
0.9070796460176991,1000.0,72.23660767531604,1000.0,1.0201180720902854
0.911504424778761,1000.0,1000.0,1000.0,1.2446148208003127
0.915929203539823,1000.0,1000.0,1000.0,2.09049537362117
0.9203539823008849,1000.0,1000.0,1000.0,2.3708624193844767
0.9247787610619469,1000.0,1000.0,1000.0,2.4315811019997065
0.9292035398230089,1000.0,1000.0,1000.0,2.4480712813105523
0.9336283185840708,1000.0,1000.0,1000.0,29.708228669873165
0.9380530973451328,1000.0,1000.0,1000.0,70.65207621112867
0.9424778761061947,1000.0,1000.0,1000.0,1000.0
0.9469026548672567,1000.0,1000.0,1000.0,1000.0
0.9513274336283186,1000.0,1000.0,1000.0,1000.0
0.9557522123893806,1000.0,1000.0,1000.0,1000.0
0.9601769911504425,1000.0,1000.0,1000.0,1000.0
0.9646017699115044,1000.0,1000.0,1000.0,1000.0
0.9690265486725663,1000.0,1000.0,1000.0,1000.0
0.9734513274336283,1000.0,1000.0,1000.0,1000.0
0.9778761061946902,1000.0,1000.0,1000.0,1000.0
0.9823008849557522,1000.0,1000.0,1000.0,1000.0
0.9867256637168141,1000.0,1000.0,1000.0,1000.0
0.9911504424778761,1000.0,1000.0,1000.0,1000.0
0.995575221238938,1000.0,1000.0,1000.0,1000.0
1.0,1000.0,10000.0,1000.0,10000.0


==> data/eigen_graph_social_16/eigenvalues_relative_error.csv <==
matrix\type,BFloat16,Float16,LinearTakum16,Posit16
ca/ca-CSphd,-Inf,-Inf,-Inf,-Inf
ca/ca-CondMat,4.28519046280735740676050248374985282e-01,-Inf,7.42544245259461213133496377371997428e-03,4.10724325063636467574742300701706780e-03
ca/ca-Erdos992,4.48647896683340466720355691990057385e-01,5.13582114741308901615932472062960979e-03,8.31841932345262085618844219303020793e-03,8.13168981567517437300978351057423231e-03
ca/ca-GrQc,-Inf,4.63713355402999877046026876625427959e-03,1.04923362875042856350299523002320550e-02,6.17048724389853969994915300264821573e-03
ca/ca-HepPh,-Inf,1.96333937669463164831156400266879071e-03,1.91913039588144278295115941995742650e-03,8.22560210093162337943789016040657559e-03
ca/ca-netscience,1.44379545710326159624397668105665553e-02,3.78360618260134527122527600414343025e-03,7.08964471548223804817156989276800382e-03,3.85893492954769636640408287850552096e-03
ca/ca-sandi_auths,1.16020686293195017392505935072997015e-02,2.56664445284864551709028322425062614e-03,1.14267636392848721300549381132537453e-02,5.89446094506082336800563088968093385e-03
cit/cit-DBLP,2.42512757180663699743258779379762256e-01,5.20894380185080096879218099406092507e-03,1.54798680821433268452679322422323825e-02,1.22517996148679959966421446383775348e-02
dynamic/SFHH-conf-sensor,1.69495095144605201026846461917568672e-02,3.14291674547870368037829328784979172e-03,7.74731580364913631646433440469131247e-03,9.34393841691704679719896896788465197e-03
dynamic/aves-sparrow-social,8.68033293839393823722145732611860185e-03,1.72815645647118535880838318575541868e-03,1.15211422266352938266061567839256239e-02,8.21061016666733660959183319419657059e-03
dynamic/aves-weaver-social,3.77388676804035870927576645332106328e-02,2.10554871784625873066424783982281788e-02,2.18913217448044248053082186229427545e-02,2.16887918117861188629969638370244203e-02
dynamic/aves-wildbird-network,1.66018022108578161694025907967816233e-02,3.82167239261817193155875033626603678e-03,4.06863261255243194992531018598717981e-03,1.02768556875641019476362160557380187e-02
dynamic/copresence-LH10,1.81293888453811310602844075137149434e-02,2.71393885656684236806772136979540142e-03,5.94366130324723090439630538351858885e-03,4.08251915812913175872241509549847028e-03
dynamic/email-dnc,-Inf,1.95295274893264320572347599537319822e-02,2.68377184230382703347860592315121201e-02,2.87267005610126478272491963695610918e-02
dynamic/fb-forum,2.05657414572327363937754123342375975e-02,4.30634530166973402282903802821354042e-03,5.62264317647867583793795639540204131e-03,5.71348870914200971001069621621695438e-03
dynamic/fb-messages,3.46869093529216834145664472494148813e-02,5.89776597923299104701059700811546695e-03,7.81459702449856774965233965880511397e-03,8.88257872725872271834378551860813493e-03
dynamic/ia-chess,2.79108217732869661765968073515871065e-01,9.69364443336714480203377333598189507e-03,1.01447390543887245405206282301581483e-02,7.52304030794779650335064799674684859e-03
dynamic/ia-contact,1.89867923988658183617341788465965996e-02,3.44988527406632480046883736552047538e-03,7.05023311349247848566444616504824277e-03,9.06903307592079093427216483045180521e-03
dynamic/ia-contacts_hypertext2009,2.11175298040266411417246771359415131e-02,1.96564352185282542929517024744924380e-03,8.42164900407789359859354679470425358e-03,2.99275198403283156690438311173070017e-03
dynamic/ia-enron-employees,9.13041517968294327952446913770173829e-03,3.56440231516634833636056386007511500e-03,1.02585783957863770568365174412683437e-02,2.81784711730802806601095171567105736e-03
dynamic/ia-escorts-dynamic,2.92275051911524377729965497637606874e-01,2.61008336753476101470173118532546166e-03,1.02366237704067786023110976156251675e-02,7.63433285063010569690774561476170412e-03
dynamic/ia-hospital-ward-proximity,4.14037139576021615217935542242892202e-02,1.75506145193135016753784809122332264e-03,8.18707712787057777009124941773571946e-03,4.18112601670985332367764987376989363e-03
dynamic/ia-primary-school-proximity,2.68633895928917690194828689343633112e-02,3.57090183779761926216901640937643980e-03,8.68017393250645736697278986396504634e-03,3.80243961292297979820038492099388686e-03
dynamic/ia-primary-school-proximity-attr,2.68633895928917690194828689343633112e-02,3.57090183779761926216901640937643980e-03,8.68017393250645736697278986396504634e-03,3.80243961292297979820038492099388686e-03
dynamic/ia-radoslaw-email,1.71864525416918039782008479730406994e-02,2.37245874833316219406610942880859903e-03,6.18641388254486683825912686836771556e-03,7.82705916813858450568583691653076946e-03
dynamic/ia-reality-call,-Inf,3.35078993116431086068629098224334000e-02,4.07496964846312776840273241412097176e-02,6.54300902597309471121212847999285942e-02
dynamic/ia-workplace-contacts,2.70032687246817077004113241145518961e-02,3.45359516263658469776504113316613539e-03,6.64380449473156060323606500113369429e-03,8.19861075636839275048716787185642657e-03
dynamic/insecta-ant-colony1,1.24548318515430383332265749052016708e-02,2.74305405878354001231175085364954418e-03,1.22134350319927776876400072825967192e-02,1.19749538099038285381246079124664679e-02
dynamic/insecta-ant-colony2,2.09056412163788281759244346458289507e-02,2.97026215539846695059215263330844884e-03,9.00727823259224683758614796516542364e-03,3.91336509720001450349072209819933773e-03
dynamic/insecta-ant-colony4,1.68807967985962446236529329748365964e-02,3.15791344016250977391430672738291244e-03,6.33257837262301818940697613830235091e-03,3.06395461952169696383535027491281545e-03
dynamic/insecta-ant-trophallaxis-colony1,2.30332282661060051081856424081535188e-02,2.70668794154356384921836077444469167e-03,7.86139824962542854974944396965094673e-03,8.96760153623152033368094808559702757e-03
dynamic/insecta-ant-trophallaxis-colony2,1.14229875457026836516863423342487754e-02,3.42995489942835789082490197740715180e-03,7.58304365451549700115412889382918819e-03,4.81590181456454974751559327077406569e-03
dynamic/mammalia-primate-association,8.84411159716347666492757090843288247e-03,1.65588829702093372218115112456848692e-03,5.21389865784633786595185742987625306e-03,4.47746457203261311292043682139304979e-03
dynamic/mammalia-raccoon-proximity,8.08042695387037310165429756156024007e-03,2.44117421002635008026220170783011723e-03,6.59936191619690924311492723285441385e-03,7.01107816467930671044010689428963781e-03
dynamic/mammalia-voles-bhp-trapping,1.33648989380301755279883642017716085e-02,2.56824796790519621165007933401544051e-02,3.34787164110917742064317167095314666e-02,2.78856888056604393377768595490962309e-02
dynamic/mammalia-voles-kcs-trapping,2.07900774672654736705479900444416356e-02,3.57498067200147467706485949725130264e-02,3.46054317244718251471115262285017979e-02,3.43448946735691677853704424540147758e-02
dynamic/mammalia-voles-plj-trapping,9.93735992511058108938716153075844204e-03,1.29341006818575786671813436855190440e-02,1.30612584685842786039290756548516049e-02,1.57727117262054538225681966415408068e-02
dynamic/mammalia-voles-rob-trapping,1.71913697575336832796525464799906951e-02,3.41099249022694852286829293063226192e-02,3.35056352237184043967501907171297439e-02,2.39211878323585804351896385205925464e-02
dynamic/reptilia-tortoise-network-bsv,3.01418624100073415481078495119311656e-02,3.67249582293808211023302730681522127e-03,6.39330436702456422116236395056466721e-03,4.32070370995901860460803130571391006e-03
dynamic/reptilia-tortoise-network-cs,3.55346301365824604534055056431049433e-02,3.35954072205712552117743902869421283e-02,4.88412368144549879209461780271532662e-02,2.53725953946254921563065225138930137e-02
dynamic/reptilia-tortoise-network-fi,3.07333351268519311446331199222133821e-02,8.56343003591579443571103942011822721e-03,8.98337753032075216529293411561209366e-03,1.18137644304462416285192185381376929e-02
dynamic/reptilia-tortoise-network-hw,1.31180858560053866138061434954158888e-02,2.11430227987891370219745864571826567e-03,2.03968141798860900927707677478419475e-03,1.82974179627418111045901087941971338e-03
dynamic/reptilia-tortoise-network-lm,1.47007639529371682224579185133859004e-02,2.81973904406000242388947461522317930e-03,4.67813715045257713021400790144519538e-03,5.02329937126479448663272591299071494e-03
dynamic/reptilia-tortoise-network-mc,1.18792957033042160259327623223490424e-02,1.45892263148600547362941165477010944e-03,1.65698454782464434982522890204422761e-03,3.33781142694585698029880182599953106e-03
dynamic/reptilia-tortoise-network-pv,2.61086562438530318185275408788561977e-02,3.60858414017591005860879967603196753e-03,6.13337224167841481405840462949166465e-03,5.06306934026313755165873042724129020e-03
dynamic/reptilia-tortoise-network-sg,1.52909118993819774524011824229553880e-02,2.36644449923717618837508839906634256e-03,1.87281551832807340569904891065151501e-03,1.94771512387943796483481546389734121e-03
dynamic/scc2034_kilifi_all_contacts_across_households,1.03095886111077007330212850742432243e-02,1.12491080233421479237251288035052550e-03,2.00138740672745045257409989565045041e-03,1.26655240567874249823635590942683187e-03
dynamic/scc2034_kilifi_all_contacts_within_households,2.21593921845782219519091259167892630e-02,3.56984947254199159691247583337805185e-03,1.71031676089194012252486183433068405e-03,1.49174190323796621983681935980856919e-03
dynamic/soc-sign-bitcoinalpha,-Inf,2.86914136700680025946153799931509740e-03,5.74897819222923524167636078363848614e-03,4.14134208227376711360179688738223662e-03
dynamic/soc-sign-bitcoinotc,-Inf,3.79632432214112280034075257329255976e-03,6.81024639770274555350254068809189109e-03,1.01797992508381470626102540654375129e-02
econ/econ-beacxc,1.96341544391573522636139534067093913e-02,2.92668775904642391658510522325618528e-03,1.59595903353916774127553951457401712e-02,7.22003118621950955265074948041831306e-03
econ/econ-beaflw,2.50594859541265539688844355222301001e-02,3.30628115570152579094159277364087510e-03,4.77656082284224904633646693278961882e-03,5.89224984075911176883133862306650874e-03
econ/econ-beause,2.30938734072044681019957373638935129e-02,6.58928702634033474581025264080968428e-03,5.12256479640514705859304487698355714e-03,9.31532927369306760465095671901709852e-03
econ/econ-mahindas,-Inf,-Inf,-Inf,-Inf
econ/econ-mbeacxc,1.29901418797839526271162689796497488e-02,9.08513120324570160264480775040006131e-03,8.49718038899987266863361476000772579e-03,7.10716178603225421861755603794345331e-03
econ/econ-mbeaflw,2.85397162739203808605536070160159532e-02,5.09286222816355578943287870542037957e-03,6.86665372429439148794836123588314274e-03,4.31814792801804094071769083340297902e-03
econ/econ-mbeause,1.09649572253060221336087502809827787e-02,5.32082612623890824976971377271208244e-03,7.01861884619369363940718519060458587e-03,3.43211497300574168288685174843787481e-03
econ/econ-poli,-Inf,-Inf,-Inf,-Inf
econ/econ-poli-large,-Inf,-Inf,-Inf,-Inf
econ/econ-wm1,5.43918816430456789464448724083179712e-03,9.13298284809274488714855698967291347e-04,1.35346376404041496417255806695537016e-03,4.35725080940631388845184310848941028e-03
econ/econ-wm2,4.57589402218905336754718721292368424e-03,2.10089080812962233336762139240206557e-03,1.84242840398827197799166813186563722e-03,4.89609944375368150781553168009691969e-03
econ/econ-wm3,1.02146475537266513387104576788900537e-02,1.30015509294481311066170133439072410e-03,2.54230159298728043626220935548215226e-03,2.55396373763223951262406205505501010e-03
email/email-EU,-Inf,5.55284905174813456498790510799404019e-01,5.40307245273889340212494533517509097e-01,5.17112659174573320307121763488681697e-01
email/email-dnc,-Inf,1.95295274893264320572347599537319822e-02,2.68377184230382703347860592315121201e-02,2.87267005610126478272491963695610918e-02
email/email-dnc-corecipient,8.60749335075968471706317711943077363e-02,1.17222160539888008051396113233404550e-01,1.37240272326133380791170833224385147e-01,1.18841335708032548520109666785025192e-01
email/email-enron-large,1.65214960526160575185860671897794852e-01,-Inf,-Inf,3.06377783868523334125343645504778459e-03
email/email-enron-only,2.30997114729010255120390299021079330e-02,4.85053450306730720372331458119829469e-03,4.72710826588318946029143181558663041e-03,3.03268609750779554792911290232316874e-03
email/email-univ,1.41666827908409945375002408424297014e-02,4.27497467754892296389427610652516818e-03,8.16306253842267854653037178213538921e-03,5.03417857152745072603020578741774794e-03
ia/ia-crime-moreno,2.70942023690484718875479047077765101e-02,3.08206477346509813237887706116460915e-03,1.40597954648135211580387242410771942e-02,6.74813401917346464307993042451147154e-03
ia/ia-dnc-corecipient,8.96632968266802286496286813287896868e-02,1.28011881570460842773418029246835127e-01,1.05410992885348061698731603129748863e-01,1.28211530580124584418474967568647169e-01
ia/ia-email-EU,-Inf,5.58376996660035326625210543120278747e-01,3.22469382261369198714984603513511834e-03,5.19174099698085599939854225810026627e-01
ia/ia-email-univ,1.10981336215583249756731354766421363e-02,2.58607111728793538114770380649555996e-03,7.73910968065776555833795136479769195e-03,5.85340517677365819538559560906288628e-03
ia/ia-enron-large,2.22784432776860516045003935841625152e-01,-Inf,2.53062170264877409889024230830370944e-01,3.06377783868523334125343645504778459e-03
ia/ia-enron-only,2.30997114729010255120390299021079330e-02,4.85053450306730720372331458119829469e-03,4.72710826588318946029143181558663041e-03,3.03268609750779554792911290232316874e-03
ia/ia-escorts-dynamic,4.01321182145625275140200963245611671e-01,2.61008336753476101470173118532546166e-03,1.02366237704067786023110976156251675e-02,7.63433285063010569690774561476170412e-03
ia/ia-fb-messages,8.00388022437688244884021347154619143e-03,3.42078859725924349095678434176223098e-03,6.36507238798499315342335646939698849e-03,4.12882636128732474128340280056095315e-03
ia/ia-hospital-ward-proximity,4.14037139576021615217935542242892202e-02,1.75506145193135016753784809122332264e-03,8.18707712787057777009124941773571946e-03,4.18112601670985332367764987376989363e-03
ia/ia-infect-dublin,1.73439508338171770013855547539621525e-02,6.97892513160826049703842954779817503e-03,9.89080584851004288615527586584268254e-03,8.25888154099135475639269799678128010e-03
ia/ia-infect-hyper,1.02529730647491498274617733424094205e-02,4.12684079344979414784947404934516747e-03,8.24288450544843592582766033669054183e-03,9.52557625606846085214588667276157533e-03
ia/ia-primary-school-proximity,2.68633895928917690194828689343633112e-02,3.57090183779761926216901640937643980e-03,8.68017393250645736697278986396504634e-03,3.80243961292297979820038492099388686e-03
ia/ia-primary-school-proximity-attr,2.68633895928917690194828689343633112e-02,3.57090183779761926216901640937643980e-03,8.68017393250645736697278986396504634e-03,3.80243961292297979820038492099388686e-03
ia/ia-radoslaw-email,1.71864525416918039782008479730406994e-02,2.37245874833316219406610942880859903e-03,6.18641388254486683825912686836771556e-03,7.82705916813858450568583691653076946e-03
ia/ia-reality,5.34439101838263648583195028027491743e-01,2.22115722640396523975127621100180250e-01,1.78513125759990737102500101647993487e-02,7.05638023288667957441637440866347724e-03
ia/ia-southernwomen,1.42851912226814940853961254487699647e-02,2.36857433674368045430998376848384702e-03,7.08947027173392518530695163517942301e-03,2.94669998411601862564522909583085676e-03
ia/ia-workplace-contacts,2.70032687246817077004113241145518961e-02,3.45359516263658469776504113316613539e-03,6.64380449473156060323606500113369429e-03,8.19861075636839275048716787185642657e-03
proximity/SFHH-conf-sensor,1.69495095144605201026846461917568672e-02,3.14291674547870368037829328784979172e-03,7.74731580364913631646433440469131247e-03,9.34393841691704679719896896788465197e-03
proximity/copresence-LH10,1.81293888453811310602844075137149434e-02,2.71393885656684236806772136979540142e-03,5.94366130324723090439630538351858885e-03,4.08251915812913175872241509549847028e-03
proximity/hospital-ward-proximity,4.14037139576021615217935542242892202e-02,1.75506145193135016753784809122332264e-03,8.18707712787057777009124941773571946e-03,4.18112601670985332367764987376989363e-03
proximity/infect-dublin,1.68632043607084889904164821663292041e-02,4.39069808079015216700079649592781778e-03,1.34338734634027988265876948830994098e-02,5.58665472923822079372018872715642226e-03
proximity/infect-hyper,5.32745274378574399826344320066872949e-02,2.59265488986839247133842059720411341e-03,6.95280510107096709417585496921440317e-03,7.30933051043256276202546454670678447e-03
proximity/primary-school-proximity,2.68633895928917690194828689343633112e-02,3.57090183779761926216901640937643980e-03,8.68017393250645736697278986396504634e-03,3.80243961292297979820038492099388686e-03
rec/rec-amazon,-Inf,-Inf,-Inf,-Inf
rec/rec-movielens-user-movies-10m,-Inf,2.01451707631156730963678445230401884e-03,9.36047791956466237035405852506232087e-03,3.55516187653749173954083635280465886e-03
retweet_graphs/rt_alwefaq,1.31606377498880199132772865374918655e-01,6.27048788489831766098552066173890110e-02,6.51952638604797592253539484585550796e-02,6.27672984135127388188699545152578668e-02
retweet_graphs/rt_assad,8.96312864537633773847715992217789783e-03,1.23598778166754945802193990524861606e-03,2.83386886618832803534805033267238501e-03,1.55875232545568811581017855246399834e-03
retweet_graphs/rt_bahrain,9.52990006904239090614307270101717275e-02,6.13839494133800902935335900457126186e-04,1.87006685199217991965557577608766860e-03,1.41026533651031845252210402765055821e-03
retweet_graphs/rt_barackobama,4.27908248050910299720518631774910547e-03,-Inf,2.16171324425572267075806964077704908e-03,2.22799783587222232029744731235288259e-01
retweet_graphs/rt_damascus,1.15918925072321305116862161167385153e-02,8.24705900641702623622377597205338541e-04,1.79740483951947641661766347056536332e-03,1.18517365396622643743382641666616191e-03
retweet_graphs/rt_dash,9.81601882651350728963743752999678603e-02,1.61797189137220701581363306191971982e-01,4.37553382618804156899010938361432051e-03,1.04149825577877619669381245241148988e-01
retweet_graphs/rt_gmanews,6.40524253106256337005605929976624097e-03,-Inf,5.73451037848615798103570396834342282e-03,8.42611464894664720410669613501522741e-04
retweet_graphs/rt_gop,5.43096679943984200916543499879289200e-03,-Inf,2.37256557149750421211602687109590581e-03,8.52721782541504525232957476703029768e-04
retweet_graphs/rt_israel,4.44917810508983064763464448684327512e-03,6.00707700419177288223377306111522413e-04,1.62738420529439772143936948438371089e-03,4.01364715100958286178372271024724768e-04
retweet_graphs/rt_justinbieber,1.02676365730120458296556629209758730e-02,4.65557904905065555035766602909625093e-04,8.58446360343274378704787167761620580e-04,2.94444672439222292316857910360384659e-04
retweet_graphs/rt_ksa,9.22638984907711362826343194839082842e-03,1.41186763559931413119280679771271916e-03,2.03780988258325873625654833662018352e-03,2.12281102450555359974190017830117063e-03
retweet_graphs/rt_libya,5.04474799785772726083526671546743466e-03,1.23733475660374851014756839673208443e-03,1.28247035781968989158229141130165304e-04,2.32089108428374357221348755247280019e-04
retweet_graphs/rt_lolgop,1.31958217052952451688950727123929584e-02,1.31873165018944376738078903470527299e-03,2.45286831418635566168376124031858607e-03,1.76251350050725980363336530923429672e-03
retweet_graphs/rt_mittromney,1.43163969031668799216840260396047981e-01,1.59976396874123724147928149908048823e-02,1.54822772304773251971989304225551881e-02,1.62587538508141724056812304976486430e-02
retweet_graphs/rt_occupy,1.34326640313233944475310171252207202e-02,1.67522707761870729553842194125348215e-03,4.66216970475541773286173224242351913e-03,3.80810342266437915322695100213457369e-03
retweet_graphs/rt_occupywallstnyc,9.10128707047995278367876307755663010e-03,9.04121191184132291143740970604386275e-04,2.23377712913028088566367250717046504e-03,2.12836862477571838732027137171691276e-03
retweet_graphs/rt_onedirection,9.56831930774679659900745928941894417e-03,2.44140624999977842307833870535902627e-04,1.22070312500000002548828408244468766e-04,2.44140624999977842307833870535902627e-04
retweet_graphs/rt_p2,5.09312687906455896921208465071330772e-03,7.07586755185021903973870683491423919e-04,2.17134230413662760453441254067964327e-03,8.90360475039558940954231427594911433e-04
retweet_graphs/rt_qatif,1.05018165385108090857096613461373088e-02,1.07219490395989781052616771034887429e-03,2.65851862254137031559269211943494875e-03,1.24076810601615092488862882419495244e-03
retweet_graphs/rt_saudi,1.31797023455486653393418864566329269e-02,2.01708057094062594008613362904577330e-03,2.68853444290795667637470319996508599e-03,1.56172881261316575856053815347405414e-03
retweet_graphs/rt_tcot,3.26820322864873258733416041809915650e-03,6.36640859883071159256581946742806289e-04,9.51835385235229697767815407776933589e-04,3.27549020141560739604542622382216006e-04
retweet_graphs/rt_uae,7.41061561218397111126508253757738281e-03,7.33562628717351106850916500873248119e-04,9.16666697806871749506694445277125779e-04,-Inf
rt/rt-retweet,1.34002353851969489278454746592872451e-02,4.08204825039212869081345676826571985e-03,1.13055753681969647856012437068203937e-02,3.89733922920929228749169216248468214e-03
rt/rt-twitter-copen,2.22256194956696804483807357404576115e-02,1.89325641194215040298982788927870803e-03,6.01356739742450515104821897204821955e-03,9.80707004505726045383167487483995413e-03
rt/rt_alwefaq,3.55237350317585121348885477444395516e-01,3.32708215540166524993057939459382151e-03,7.38989942869358308593897831244410009e-03,7.60238042317309102913546490072197943e-03
rt/rt_assad,2.56900303356019460093211806608323970e-01,2.54634571184231619420121400741579745e-03,1.29540403415696916230791032052559130e-02,9.79729529145286883700976571693944556e-03
rt/rt_bahrain,-Inf,2.02800465815288814137375678365720845e-03,1.10600395458899198539849317961843220e-02,7.59100844090405191582498631921688222e-03
rt/rt_barackobama,-Inf,6.54224811489078599929952878849214403e-03,-Inf,3.73995704331593000210723506516494015e-03
rt/rt_damascus,5.55357982107802840400786400116475328e-01,1.64725772569677561944443037107626712e-03,1.37965562815755641581361023407949460e-02,3.19773060364568213520410321611881733e-03
rt/rt_dash,4.08771995591763434691080895165231089e-01,3.85474624970060700647903166262397559e-03,-Inf,1.63931626784134967430310156173685586e-02
rt/rt_gmanews,-Inf,-Inf,4.62947741075019370782270282335578190e-03,4.46923567463238800083626759851649087e-03
rt/rt_gop,-Inf,3.07253385261681019343186253742625976e-03,8.87314393207999375818852054898868846e-03,8.07101989733041280242411409559350417e-03
rt/rt_http,3.72641795126068426226028978005042796e-01,3.67479705095080831301747057859062767e-03,-Inf,6.04481058827262600155206598532891216e-03
rt/rt_islam,-Inf,1.37849999414291585559649883823342333e-02,-Inf,4.53949382343181760673761308552705113e-03
rt/rt_israel,-Inf,4.05263204546585559325333527050363421e-03,7.91836296545139570221702170962292623e-03,5.96945873066544352304796365211654061e-03
rt/rt_justinbieber,-Inf,-Inf,-Inf,-Inf
rt/rt_ksa,-Inf,5.85436580220613655878873420220834871e-03,-Inf,7.52539115227490951676893305201176448e-03
rt/rt_lebanon,-Inf,-Inf,-Inf,-Inf
rt/rt_libya,-Inf,5.31332981535454331514974175184927007e-03,1.17379757210936977565034346295342780e-02,7.33474871272337005546658796866393492e-03
rt/rt_lolgop,-Inf,-Inf,-Inf,3.27945031447995064543986613098682136e-03
rt/rt_mittromney,-Inf,7.16210430730540159419541701405109474e-03,1.57525376618035461308898144239898494e-02,3.57014933260413587327199144390233382e-03
rt/rt_obama,-Inf,7.22720805859735665786410788532229106e-03,9.48255755444219766844206634035358428e-03,3.89947312848265359818778856111801405e-03
rt/rt_occupy,-Inf,4.46145150312473785536126269221226623e-03,7.73657227012082052882486975338845200e-03,6.20994618590282214669110603576841965e-03
rt/rt_occupywallstnyc,5.66593149138446085414477275520544530e-01,5.34545212232716885448007500399801426e-03,3.23454303788553143174566924542254443e-03,4.92245640148973985655429344153032490e-03
rt/rt_oman,-Inf,4.21756990042179261127249704020824807e-03,5.90408915228362235465100244971988179e-03,5.82872776196462183434935861318313171e-03
rt/rt_onedirection,-Inf,-Inf,-Inf,-Inf
rt/rt_p2,-Inf,-Inf,-Inf,-Inf
rt/rt_qatif,-Inf,4.74069606419859110499819945119286057e-03,7.56333466512328156774767547961486677e-03,3.17728086836510701580645992182755366e-03
rt/rt_saudi,-Inf,8.94907538140087890166980763142627831e-03,1.34231427572323878875811496680493450e-02,9.53063039475952583164978110348119615e-03
rt/rt_tcot,-Inf,-Inf,-Inf,-Inf
rt/rt_tlot,-Inf,2.16435108966696322309838036221098340e-03,1.00899136768402598162745212083279366e-02,6.13345128825924972217984792900500648e-03
rt/rt_uae,3.62916056944763991344016221537018656e-01,2.62583334797181499423747284923248687e-03,8.22404319992610585065808782684583872e-03,5.04858874410820463994456951082499806e-03
rt/rt_voteonedirection,5.20273852680984206037510774693244477e-01,3.41400230365956990810047362944598585e-03,6.78961616344130723780824139304856681e-03,8.50475825311691197634976474405250555e-03
soc/fb-pages-company,-Inf,4.74618431122573301750553734261197689e-03,6.78153109287190216561477462563932792e-03,4.26873440927835853922382229693877748e-03
soc/fb-pages-food,9.49066994016508675455067654166509557e-03,2.63012356178046074852831516351713749e-03,7.27874354216732397864325245889288973e-03,7.59644500270676911890381662543485017e-03
soc/fb-pages-government,4.98025825808595684140980468429036033e-01,2.39090669288726483246282508563764095e-03,5.44916454609731633575209602268049515e-03,5.00501154883117289774250214623313771e-03
soc/fb-pages-politician,-Inf,3.37453313523315725515732859850272871e-03,4.16664737224387553290989540996052074e-03,3.84154026498489678590255501910719142e-03
soc/fb-pages-public-figure,-Inf,3.15352834315436710395326804414778613e-03,1.41931347282357676655268667398723953e-02,5.92466276995837449546955732764051551e-03
soc/fb-pages-tvshow,-Inf,2.66223312455930396751367018797119749e-03,7.52897430802506463295303657998538330e-03,7.79324278660585055466205265922537974e-03
soc/soc-ANU-residence,9.83479286774769732725888468700308646e-03,3.92415142431557884457426282739042494e-03,3.68755121567544533288696214971331700e-03,1.23788966752518275916845704270571775e-02
soc/soc-advogato,-Inf,3.25108879011067705052301452997737832e-02,4.65649198674860176905897679993747259e-02,3.35026454594360940822392110013082832e-02
soc/soc-anybeat,2.36201846794172817234161864869461713e-01,2.91707741755589731054945204745536659e-03,7.52164308084974621751581396598540188e-03,1.17411132190180196792911682446192720e-02
soc/soc-dolphins,2.13490004673691906026602265898706385e-02,3.88069860175992125087445240295106512e-03,1.74478535610220062656441031686667041e-02,4.76077571937876349253107330474314544e-03
soc/soc-epinions,-Inf,-Inf,-Inf,-Inf
soc/soc-gplus,-Inf,5.38510625429158340832004988868445230e-01,5.54444940403395650419927320738600051e-01,5.17927270624508728007480836631149282e-01
soc/soc-hamsterster,3.15410225026108280368127044375350841e-02,3.03694602614610397513073588833994503e-02,4.01784392307613267490428870879185879e-02,3.93620972369317828017218179793155497e-02
soc/soc-highschool-moreno,1.36386506668935600911276194114313019e-02,4.30521860184031189847827230681830685e-03,6.36099578777274136539918998518381279e-03,4.48548785598660107790186725262576600e-03
soc/soc-karate,1.69872444840678732950312584758780944e-02,3.67838132315814641562211259534878220e-03,6.07490306296924695931418067352284456e-03,9.15201013478755570290638636628280159e-03
soc/soc-physicians,1.28125415000998409980905027806579737e-02,4.40302056658529120333868685647108725e-03,2.85433118349397565256335060906909893e-03,8.85161364505217041879443046111921443e-03
soc/soc-sign-bitcoinalpha,-Inf,2.86914136700680025946153799931509740e-03,5.74897819222923524167636078363848614e-03,4.14134208227376711360179688738223662e-03
soc/soc-sign-bitcoinotc,-Inf,3.79632432214112280034075257329255976e-03,6.81024639770274555350254068809189109e-03,1.01797992508381470626102540654375129e-02
soc/soc-student-coop,7.04573087319473651371303241418898159e-02,1.02732601809685384932034474858393629e-01,1.07078344231491103501696035678511718e-01,8.07154702541098435492672693203820188e-02
soc/soc-tribes,5.28497852853469127270133357479891361e-03,2.71731874773158667328328275400268930e-03,6.15468859118202242987624957030733583e-03,1.84291015491103153646037459961218706e-03
soc/soc-wiki-Vote,1.56954930580033431132167778309725178e-02,6.39011627718410675740126658809846714e-03,6.89959235570535999208169498369371716e-03,5.52604584062851170123871362889488565e-03
socfb/socfb-Amherst41,4.18722732975211188837061436177246806e-01,2.70384791463378368762708566434404192e-03,6.05932558050951667510966000094897331e-03,8.64145978532608590822147549192441088e-03
socfb/socfb-Bowdoin47,-Inf,3.54833304671089571391952830196654349e-03,7.35624157788271007374777406865821312e-03,8.67350090942818681072627633151652145e-03
socfb/socfb-Brandeis99,6.23360715740083915883606107209586992e-01,4.88019928105160645152832540806903664e-02,4.41296780277319985059332456662436465e-02,4.92685470877235034898368136048072194e-02
socfb/socfb-Bucknell39,5.16648021436226198020481365645922625e-01,5.75384981276066738963606046053704277e-03,1.07062793443794080506479400686097484e-02,7.87762383488985381317467322010536572e-03
socfb/socfb-Caltech36,1.07361383938863533069978421246092699e-02,3.57006261315559187849793514634254952e-03,4.72872907946806644676823224055711929e-03,6.00157168457314767618207264305143437e-03
socfb/socfb-Colgate88,4.85610375789377852443875282818195494e-01,3.37984846002838182289069970063353872e-03,9.52792873979669502512246211292406889e-03,5.57937053237814781281577354412133299e-03
socfb/socfb-Hamilton46,-Inf,3.19467621159495613778171758200127822e-03,8.28582728326197517162974356578998808e-03,9.45869662673794650971256404178752284e-03
socfb/socfb-Haverford76,1.69268738480704126311228532759870960e-01,3.67758286408819675654054872604558362e-03,8.24523235842650265423298362740194274e-03,1.01297867122700647050788051547941472e-02
socfb/socfb-Mich67,5.69502719928328523123926823953441102e-01,4.42757421828164960462621628848192880e-03,6.72720350748051770522265584297835708e-03,8.72200500343783913062746042305169996e-03
socfb/socfb-Middlebury45,5.35534212323776310975076767324074770e-01,3.21003260889315915860624160920765087e-03,1.16388751674096334797531652293520946e-02,6.87358786575542947264982667285641594e-03
socfb/socfb-Oberlin44,4.58040598727443680759936780309007455e-01,4.21244652660117738759234445108314057e-03,8.47967597294019278348176696071949442e-03,1.05199058958379196435706777835505739e-02
socfb/socfb-Pepperdine86,5.81161769225324087925679490403126025e-01,3.92039026149017395239518233743145207e-03,1.00458915718908025243367024703805143e-02,3.00340750342636169885076132474215861e-03
socfb/socfb-Reed98,3.11308553505973258419088095012250655e-02,4.16508226404243487906165277470068727e-03,1.03246134759042526254153815875905545e-02,3.81211601395887544263820914892215490e-03
socfb/socfb-Rice31,5.27175549187588478250631839332792658e-01,2.82526185181741665085530510107753886e-03,6.37740154834970016842465295013301489e-03,4.89487161346636735074208331200077624e-03
socfb/socfb-Rochester38,3.97487180922882678865490142349521697e-01,2.99774035616703354121724394236429607e-03,7.09277253587155088316915503260939994e-03,7.61522746171893482537205051159179092e-03
socfb/socfb-Santa74,5.13074287180286361860175519683885606e-01,6.22604706701556433917831253133627490e-03,4.83651515403656780730591610781477380e-03,6.53999501777091292114570814945069191e-03
socfb/socfb-Simmons81,6.11274729585036617647863767333360310e-02,6.16751194046108961457922971541582844e-02,5.88416260112675864668388466503659131e-02,6.28596785986049269872102117613869746e-02
socfb/socfb-Smith60,4.68340124972266942222473781415276251e-01,3.93439114763514850958639182084794803e-03,9.30143802555544204011694599419575098e-03,9.46045157313347699133499146650750432e-03
socfb/socfb-Swarthmore42,3.98750264039259586232326400731468280e-01,4.23209983024934725452825991352698081e-03,1.59021386638315926620345877017960624e-02,7.39654345403252956558617907146745546e-03
socfb/socfb-Trinity100,4.24821937690705038773546180644275221e-01,3.01987108265727210693935250453545955e-03,1.08709413702583838065876212671435822e-02,6.41501181923684771584071235082250619e-03
socfb/socfb-UC64,5.10382161051478034421180189895428528e-01,9.30296364390009841829825485289808198e-02,9.13356354648228035700698736079751334e-02,1.16994636735643655664177917738282301e-01
socfb/socfb-USFCA72,-Inf,2.86152368231759449497745372648259457e-03,5.23755999157225402012197245361962093e-03,5.86937751546317074804430852797899072e-03
socfb/socfb-Vassar85,4.69925462424197105636894609895350143e-01,4.14845699290697432833706397728788836e-03,8.23877076096170331251904718811201461e-03,7.90752490702843807295262362860784627e-03
socfb/socfb-Wellesley22,4.99943295723878467890315170267060957e-01,4.44117955373255386441194749963744958e-03,7.32608549538395989167930376508554580e-03,1.20623922400853422443329865076894632e-02
socfb/socfb-Wesleyan43,5.49653706163750801200091308354079773e-01,3.30690165925681985629005015425486808e-03,4.63474225498734081472969154531059664e-03,5.69655396637212662650356369974496689e-03
socfb/socfb-Williams40,4.76224336942309879923887068731272040e-01,2.62274814415393465828783287330722112e-03,8.96093988887649105761368269900719103e-03,5.47986055382818230612822156970710630e-03
socfb/socfb-nips-ego,5.78799931941570920732624417719083868e-01,1.86246833584649835554471247560162829e-02,1.45621081205240001677260005799160805e-01,5.51012562166124560088042207706206113e-03
tscc/scc_enron-only,1.33703940275852549073342787619052936e-02,4.57525489414271365647734250243687887e-03,4.79081575929009545170519937736122799e-03,5.32759683637972268190773327925980210e-03
tscc/scc_fb-forum,1.07652878148617529473850596686012085e-01,2.90755503563612156250060846946182461e-03,4.84104743540720551301070835284979971e-03,1.04519273202583938198907333926603491e-02
tscc/scc_infect-hyper,8.26495874820725130090193697907343226e-03,2.11449647792597154072022039506686612e-03,-Inf,1.21715832115357813047023784338559594e-02
tscc/scc_retweet,4.10498461988186935738217439591109942e-01,5.73958497953286972893487596290595508e-01,7.41884567409195378101064032287853714e-02,4.91119635795229798333538265375908810e-01
tscc/scc_retweet-crawl,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_alwefaq,-Inf,1.35227449944934610309560927384729179e-01,1.71014145265422735069308236054092863e-01,9.44837190857694904423105883853088948e-02
tscc/scc_rt_assad,4.80051925546944377923767228537573331e-01,9.49793225352804958229566522858151754e-02,8.91960614360285748768530260792320689e-02,9.01032507851254166961851196140151333e-02
tscc/scc_rt_bahrain,4.53168068663207122294371202442714512e-01,1.52565963325209961228716520172799729e-01,1.47467709539409779450021918134475389e-01,1.49495153807554151788488897983606081e-01
tscc/scc_rt_barackobama,-Inf,4.65157819616390692461156400524169946e-01,4.08869443926243556738489450012941063e-01,1.52032539219277891524182474745872664e-01
tscc/scc_rt_damascus,7.13869882027228874135122620869359424e-02,9.26269702604181796446885843022665616e-02,2.91436927627264320245857033552662964e-03,1.94874942395371305248411402125019875e-03
tscc/scc_rt_dash,-Inf,4.82897427940196054138863294382172068e-01,2.24062061154963740152004671631429582e-01,1.30546419284789740405740896413889363e-01
tscc/scc_rt_gmanews,-Inf,4.31984626961956703810927241239086513e-01,1.58351259207049989142934629170660772e-01,1.62921414615427821761050736202116926e-01
tscc/scc_rt_gop,5.93314792920995628738778159449444765e-01,2.67003066959186660977747612237052166e-01,1.88999188394022112790256213254124617e-01,5.90857782718230897510935552450468470e-04
tscc/scc_rt_http,-Inf,2.46655798497162441789610987760001271e-01,2.46894079329491835003207811990729213e-01,2.43968708255581352981233131372280192e-01
tscc/scc_rt_israel,6.55280568841597182390352519906688119e-01,7.90771446687344528125788534979317287e-02,2.37289101673583029244806601407065634e-01,2.36837396379696693187590772393517801e-01
tscc/scc_rt_justinbieber,-Inf,3.82495289540297879751183281754449065e-01,3.68928525961905322253215301482490003e-01,3.58369033380596258324728692336607295e-01
tscc/scc_rt_ksa,-Inf,4.74434010766202634247210160167821874e-01,4.01542676579722113486695456632717544e-01,2.53480484261257395262094147534208623e-01
tscc/scc_rt_lebanon,5.70769294803622911216199917517286419e-01,1.99806525109157256127107694392865795e-01,1.99906291466118735575418495322823734e-01,5.07436760029944519588119045362937358e-04
tscc/scc_rt_libya,5.15666240728640085700536695516395552e-01,7.47816224319524482641559396449930019e-02,1.73194417054014985460882807799768181e-01,2.07959513064292947271856448550926776e-03
tscc/scc_rt_lolgop,-Inf,4.41260753511325576932772921118135150e-01,1.82287633211007923361358291281963860e-01,2.93319246165883395222936729419403625e-01
tscc/scc_rt_mittromney,-Inf,5.10767342795542936038898329399109891e-01,-Inf,1.00539474585666546688669717794555057e-01
tscc/scc_rt_obama,5.35515131407049123830827779056222772e-01,2.12994115267065515051519384888538995e-01,7.32958048300676403206797221899762059e-03,5.79614917311816192982869166793758449e-04
tscc/scc_rt_occupy,6.18381546195475075021923014601340542e-01,8.15610877649999504563746681692758771e-02,7.43246937002436662689973470564127253e-02,8.17166364498822652757626147362533660e-02
tscc/scc_rt_occupywallstnyc,5.68488072023192006216094570566212409e-01,8.39555210370631305038789648098141094e-02,8.54991739128898850701602639845090732e-02,8.60475681479500502229368857203512863e-02
tscc/scc_rt_oman,-Inf,4.41578905771877500088865709537391879e-01,2.00821094113345339324389474894519598e-02,1.23508000576751256977766161370896426e-03
tscc/scc_rt_onedirection,-Inf,3.19548480541385486134790267740526298e-01,3.15633229872371238272030022690814999e-01,2.12455987948070346766296118975362330e-02
tscc/scc_rt_p2,-Inf,4.13705912884471664850573317348756663e-01,3.44502561929389557176564243194219312e-01,1.97582218177839669584487944674203756e-01
tscc/scc_rt_qatif,-Inf,4.10359271761731901542576927238342421e-01,3.46734396912486002407685569271199233e-01,2.86277232543910167037108847262589024e-01
tscc/scc_rt_saudi,-Inf,3.74523643227985751494416672865267080e-01,-Inf,2.71141146900380226611433932210005022e-02
tscc/scc_rt_tcot,-Inf,2.84402305094258851316227876927105539e-01,3.26892943857466346200120232059256965e-01,7.67380867592568814391139274964323882e-04
tscc/scc_rt_tlot,5.84496412555505263754093176758305948e-01,2.37851843895469955463219969082160058e-01,2.73417002937108999456780200479629583e-03,1.60654495480948930218370219266283234e-03
tscc/scc_rt_uae,5.00400070476400796192593147935887436e-01,4.64144898062733265358649206705468078e-01,-Inf,4.82888379818692410604337884877932640e-03
tscc/scc_rt_voteonedirection,4.37156748792927471326822867411149551e-01,1.48884129815986780788031998827046356e-03,2.89928712784285599594777505398106134e-03,1.75806908553378875431916937944472237e-02


==> data/eigen_graph_social_16/eigenvalues_relative_error.sorted.csv <==
percent,BFloat16,Float16,LinearTakum16,Posit16
0.0,0.0032682032286487327,0.00024414062499997786,0.0001220703125,0.00023208910842837435
0.004424778761061947,0.004279082480509103,0.00046555790490506555,0.000128247035781969,0.00024414062499997786
0.008849557522123894,0.004449178105089831,0.0006007077004191773,0.0008584463603432743,0.0002944446724392223
0.01327433628318584,0.004575894022189053,0.0006138394941338009,0.0009166666978068718,0.00032754902014156073
0.017699115044247787,0.0050447479978577275,0.0006366408598830712,0.0009518353852352297,0.0004013647151009583
0.022123893805309734,0.005093126879064559,0.0007075867551850219,0.001353463764040415,0.0005074367600299445
0.02654867256637168,0.005284978528534691,0.0007335626287173511,0.0016273842052943977,0.0005796149173118162
0.030973451327433628,0.005430966799439842,0.0008247059006417026,0.0016569845478246444,0.0005908577827182309
0.035398230088495575,0.0054391881643045675,0.0009041211911841322,0.00171031676089194,0.0007673808675925688
0.03982300884955752,0.006405242531062563,0.0009132982848092745,0.0017974048395194763,0.0008426114648946647
0.04424778761061947,0.007410615612183971,0.0010721949039598979,0.001842428403988272,0.0008527217825415045
0.048672566371681415,0.008003880224376883,0.0011249108023342147,0.00187006685199218,0.000890360475039559
0.05309734513274336,0.008080426953870373,0.0012359877816675495,0.0018728155183280735,0.0011851736539662265
0.05752212389380531,0.00826495874820725,0.0012373347566037485,0.0019191303958814429,0.0012350800057675125
0.061946902654867256,0.008680332938393938,0.0013001550929448132,0.0020013874067274506,0.0012407681060161509
0.06637168141592921,0.008844111597163477,0.0013187316501894438,0.002037809882583259,0.0012665524056787426
0.07079646017699115,0.008963128645376338,0.001411867635599314,0.0020396814179886092,0.0014102653365103185
0.0752212389380531,0.009101287070479953,0.0014589226314860055,0.002161713244255723,0.0014917419032379662
0.07964601769911504,0.009130415179682943,0.0014888412981598678,0.0021713423041366275,0.001558752325455688
0.084070796460177,0.009226389849077114,0.0016472577256967755,0.002233777129130281,0.0015617288126131659
0.08849557522123894,0.009490669940165087,0.0016558882970209338,0.0023725655714975044,0.0016065449548094894
0.09292035398230089,0.009568319307746797,0.0016752270776187073,0.0024528683141863557,0.0017625135005072598
0.09734513274336283,0.009834792867747697,0.0017281564564711853,0.0025423015929872802,0.001829741796274181
0.10176991150442478,0.009937359925110582,0.0017550614519313502,0.0026585186225413704,0.0018429101549110316
0.10619469026548672,0.010214647553726652,0.0017550614519313502,0.0026885344429079566,0.001947715123879438
0.11061946902654868,0.010252973064749149,0.0017550614519313502,0.00273417002937109,0.0019487494239537131
0.11504424778761062,0.010267636573012046,0.0018932564119421504,0.002833868866188328,0.0020795951306429297
0.11946902654867257,0.0103095886111077,0.001963339376694632,0.0028543311834939755,0.0021228110245055535
0.12389380530973451,0.01050181653851081,0.0019656435218528253,0.002899287127842856,0.0021283686247757184
0.12831858407079647,0.010736138393886353,0.0020145170763115673,0.002914369276272643,0.0025539637376322394
0.13274336283185842,0.010964957225306023,0.002017080570940626,0.003224693822613692,0.002817847117308028
0.13716814159292035,0.011098133621558325,0.002028004658152888,0.0032345430378855314,0.002946699984116019
0.1415929203539823,0.011422987545702683,0.0021008908081296225,0.0036875512156754452,0.0029927519840328314
0.14601769911504425,0.01159189250723213,0.0021143022798789136,0.004068632612552432,0.003003407503426362
0.1504424778761062,0.011602068629319501,0.0021144964779259714,0.004166647372243875,0.0030326860975077954
0.15486725663716813,0.011879295703304217,0.002164351089666963,0.004375533826188042,0.0030326860975077954
0.1592920353982301,0.012454831851543039,0.002366444499237176,0.004629477410750193,0.0030637778386852334
0.16371681415929204,0.01281254150009984,0.0023685743367436803,0.004634742254987341,0.0030637778386852334
0.168141592920354,0.012990141879783952,0.0023724587483331624,0.004662169704755418,0.0030639546195216968
0.17256637168141592,0.013118085856005386,0.0023724587483331624,0.004678137150452577,0.003177280868365107
0.17699115044247787,0.013179702345548666,0.002390906692887265,0.004727108265883189,0.0031977306036456822
0.18141592920353983,0.013195821705295246,0.00244117421002635,0.004727108265883189,0.0032794503144799505
0.18584070796460178,0.013364898938030176,0.002546345711842316,0.004728729079468067,0.003337811426945857
0.1902654867256637,0.013370394027585254,0.0025666444528486456,0.004776560822842249,0.0034321149730057415
0.19469026548672566,0.013400235385196949,0.0025860711172879356,0.0047908157592900956,0.0035551618765374917
0.19911504424778761,0.013432664031323394,0.0025926548898683923,0.004836515154036568,0.003570149332604136
0.20353982300884957,0.01363865066689356,0.002610083367534761,0.004841047435407205,0.00373995704331593
0.2079646017699115,0.014166682790840995,0.002610083367534761,0.005122564796405147,0.0038024396129229796
0.21238938053097345,0.014285191222681494,0.0026227481441539347,0.005213898657846338,0.0038024396129229796
0.2168141592920354,0.014437954571032616,0.002625833347971815,0.005237559991572254,0.0038024396129229796
0.22123893805309736,0.014700763952937169,0.002630123561780461,0.005449164546097316,0.0038024396129229796
0.22566371681415928,0.015290911899381978,0.002662233124559304,0.0056226431764786755,0.0038024396129229796
0.23008849557522124,0.015695493058003343,0.0027038479146337837,0.005734510378486158,0.003808103422664379
0.2345132743362832,0.016601802210857816,0.0027066879415435638,0.005748978192229235,0.0038121160139588752
0.23893805309734514,0.01686320436070849,0.0027139388565668426,0.005748978192229235,0.003841540264984897
0.24336283185840707,0.016880796798596245,0.0027139388565668426,0.005904089152283623,0.0038589349295476963
0.24778761061946902,0.01694950951446052,0.0027173187477315865,0.0059436613032472305,0.0038973392292092923
0.252212389380531,0.01694950951446052,0.00274305405878354,0.0059436613032472305,0.0038994731284826534
0.25663716814159293,0.016987244484067875,0.0028197390440600025,0.006013567397424505,0.003913365097200015
0.2610619469026549,0.017186452541691804,0.0028252618518174164,0.006059325580509516,0.004082519158129132
0.26548672566371684,0.017186452541691804,0.0028615236823175943,0.0060749030629692466,0.004082519158129132
0.26991150442477874,0.017191369757533683,0.0028691413670068003,0.006133372241678415,0.004107243250636365
0.2743362831858407,0.017343950833817175,0.0028691413670068003,0.006154688591182023,0.004128826361287325
0.27876106194690264,0.01812938884538113,0.0029075550356361217,0.006186413882544867,0.004141342082273767
0.2831858407079646,0.01812938884538113,0.002917077417555897,0.006186413882544867,0.004141342082273767
0.28761061946902655,0.018986792398865818,0.002926687759046424,0.0063325783726230185,0.004181126016709853
0.2920353982300885,0.019634154439157354,0.002970262155398467,0.0063609957877727415,0.004181126016709853
0.29646017699115046,0.020565741457232736,0.0029977403561670334,0.006365072387984993,0.004181126016709853
0.3008849557522124,0.020790077467265473,0.003019871082657272,0.0063774015483497,0.004268734409278358
0.3053097345132743,0.020905641216378827,0.00307253385261681,0.006393304367024564,0.004318147928018041
0.30973451327433627,0.02111752980402664,0.003082064773465098,0.006599361916196909,0.004320703709959018
0.3141592920353982,0.021349000467369192,0.003142916745478704,0.006643804494731561,0.004357250809406314
0.3185840707964602,0.02215939218457822,0.003142916745478704,0.006643804494731561,0.004469235674632388
0.3230088495575221,0.02222561949566968,0.003153528343154367,0.006727203507480518,0.004477464572032613
0.3274336283185841,0.023033228266106005,0.0031579134401625098,0.006781531092871902,0.004485487855986601
0.33185840707964603,0.02309387340720447,0.003194676211594956,0.006789616163441307,0.004539493823431818
0.336283185840708,0.023099711472901026,0.0032100326088931592,0.006810246397702746,0.004760775719378763
0.3407079646017699,0.023099711472901026,0.0033062811557015258,0.006810246397702746,0.0048159018145645495
0.34513274336283184,0.025059485954126555,0.00330690165925682,0.006866653724294391,0.0048288837981869245
0.3495575221238938,0.026108656243853032,0.0033270821554016654,0.00689959235570536,0.004894871613466367
0.35398230088495575,0.02686338959289177,0.0033745331352331574,0.006952805101070967,0.0048960994437536815
0.3584070796460177,0.02686338959289177,0.0033798484600283817,0.007018618846193694,0.004922456401489739
0.36283185840707965,0.02686338959289177,0.00341400230365957,0.007050233113492479,0.0050050115488311725
0.3672566371681416,0.02686338959289177,0.0034207885972592435,0.007089470271733925,0.005023299371264794
0.37168141592920356,0.02686338959289177,0.003429954899428358,0.007089644715482238,0.005034178571527451
0.37610619469026546,0.027003268724681707,0.003449885274066325,0.007092772535871551,0.005048588744108204
0.3805309734513274,0.027003268724681707,0.0034535951626365846,0.007278743542167324,0.005063069340263138
0.38495575221238937,0.027094202369048474,0.0034535951626365846,0.00732608549538396,0.005327596836379723
0.3893805309734513,0.02853971627392038,0.003548333046710896,0.007329580483006764,0.0054798605538281826
0.3938053097345133,0.030141862410007342,0.0035644023151663482,0.00735624157788271,0.005510125621661245
0.39823008849557523,0.030733335126851932,0.0035698494725419916,0.007389899428693583,0.0055260458406285115
0.4026548672566372,0.031130855350597324,0.003570062613155592,0.007425442452594612,0.005579370532378148
0.40707964601769914,0.03154102250261083,0.003570901837797619,0.007521643080849746,0.005586654729238221
0.41150442477876104,0.03468690935292169,0.003570901837797619,0.0075289743080250646,0.0056965539663721265
0.415929203539823,0.03553463013658246,0.003570901837797619,0.007563334665123282,0.00571348870914201
0.42035398230088494,0.03773886768040359,0.003570901837797619,0.007583043654515497,0.005828727761964622
0.4247787610619469,0.04140371395760216,0.003570901837797619,0.00773657227012082,0.005853405176773658
0.42920353982300885,0.04140371395760216,0.00360858414017591,0.0077391096806577655,0.005869377515463171
0.4336283185840708,0.04140371395760216,0.0036724958229380823,0.007747315803649136,0.005892249840759112
0.43805309734513276,0.05327452743785744,0.0036747970509508083,0.007747315803649136,0.005894460945060824
0.4424778761061947,0.06112747295850366,0.003677582864088197,0.007814597024498568,0.005924662769958375
0.4469026548672566,0.07045730873194736,0.0036783813231581466,0.007861398249625428,0.0059694587306654435
0.45132743362831856,0.07138698820272289,0.003783606182601345,0.007918362965451396,0.006001571684573148
0.4557522123893805,0.08607493350759685,0.0037963243221411226,0.008163062538422678,0.006044810588272626
0.46017699115044247,0.08966329682668023,0.0037963243221411226,0.008187077127870578,0.00613345128825925
0.4646017699115044,0.09529900069042391,0.003821672392618172,0.008187077127870578,0.00617048724389854
0.4690265486725664,0.09816018826513508,0.003854746249700607,0.008187077127870578,0.006209946185902822
0.47345132743362833,0.10765287814861753,0.003880698601759921,0.008224043199926106,0.006415011819236848
0.4778761061946903,0.1316063774988802,0.003920390261490174,0.008238770760961703,0.006539995017770913
0.4823008849557522,0.1431639690316688,0.003924151424315579,0.008242884505448436,0.006748134019173464
0.48672566371681414,0.16521496052616058,0.003934391147635149,0.008245232358426502,0.00687358786575543
0.4911504424778761,0.16926873848070412,0.0040526320454658555,0.008285827283261975,0.007011078164679307
0.49557522123893805,0.22278443277686052,0.0040820482503921285,0.008318419323452621,0.00705638023288668
0.5,0.2362018467941728,0.004126840793449794,0.008421649004077894,0.007107161786032254
0.504424778761062,0.2425127571806637,0.0041484569929069745,0.008479675972940193,0.0072200311862195094
0.5088495575221239,0.25690030335601943,0.004165082264042435,0.008497180388999872,0.007309330510432563
0.5132743362831859,0.27910821773286965,0.0042124465266011775,0.008680173932506457,0.00733474871272337
0.5176991150442478,0.29227505191152436,0.004217569900421793,0.008680173932506457,0.00739654345403253
0.5221238938053098,0.35523735031758513,0.004232099830249347,0.008680173932506457,0.0075230403079477965
0.5265486725663717,0.362916056944764,0.004274974677548923,0.008680173932506457,0.00752539115227491
0.5309734513274337,0.37264179512606843,0.0043052186018403115,0.008680173932506457,0.007591008440904052
0.5353982300884956,0.39748718092288265,0.004306345301669734,0.008873143932079993,0.007596445002706769
0.5398230088495575,0.39875026403925956,0.0043906980807901525,0.008960939888876491,0.007602380423173091
0.5442477876106194,0.4013211821456253,0.004403020566585291,0.008983377530320752,0.007615227461718935
0.5486725663716814,0.4087719955917634,0.00442757421828165,0.009007278232592246,0.007634332850630106
0.5530973451327433,0.41049846198818696,0.004441179553732554,0.009301438025555442,0.007634332850630106
0.5575221238938053,0.4187227329752112,0.004461451503124738,0.009360477919564663,0.0077932427866058505
0.5619469026548672,0.42482193769070503,0.004575254894142714,0.009482557554442198,0.007827059168138584
0.5663716814159292,0.4285190462807357,0.004637133554029999,0.009527928739796696,0.007827059168138584
0.5707964601769911,0.4371567487929275,0.004740696064198591,0.009890805848510043,0.007877623834889854
0.5752212389380531,0.4486478966833405,0.004746184311225733,0.010045891571890803,0.007907524907028438
0.5796460176991151,0.45316806866320714,0.0048505345030673075,0.01008991367684026,0.008071019897330414
0.584070796460177,0.4580405987274437,0.0048505345030673075,0.010144739054388724,0.008131689815675174
0.588495575221239,0.46834012497226696,0.005092862228163556,0.010236623770406779,0.008198610756368394
0.5929203539823009,0.4699254624241971,0.005135821147413089,0.010236623770406779,0.008198610756368394
0.5973451327433629,0.47622433694230987,0.005208943801850801,0.010258578395786377,0.008210610166667336
0.6017699115044248,0.48005192554694437,0.005313329815354544,0.010324613475904253,0.008225602100931623
0.6061946902654868,0.4856103757893779,0.005320826126238908,0.010492336287504286,0.008258881540991355
0.6106194690265486,0.49802582580859567,0.005345452122327169,0.010706279344379408,0.008504758253116912
0.6150442477876106,0.49994329572387847,0.005753849812760667,0.010870941370258383,0.008641459785326086
0.6194690265486725,0.5004000704764008,0.005854365802206137,0.011060039545889919,0.008673500909428186
0.6238938053097345,0.510382161051478,0.005897765979232991,0.011305575368196964,0.00872200500343784
0.6283185840707964,0.5130742871802864,0.006226047067015564,0.011426763639284873,0.008851613645052171
0.6327433628318584,0.5156662407286401,0.006390116277184107,0.011521142226635294,0.008882578727258722
0.6371681415929203,0.5166480214362262,0.006542248114890786,0.011638875167409633,0.00896760153623152
0.6415929203539823,0.5202738526809843,0.0065892870263403345,0.011737975721093698,0.009069033075920791
0.6460176991150443,0.5271755491875885,0.00697892513160826,0.012213435031992778,0.009152010134787556
0.6504424778761062,0.5344391018382636,0.0071621043073054015,0.012954040341569691,0.009315329273693067
0.6548672566371682,0.5355151314070491,0.007227208058597357,0.013061258468584278,0.009343938416917047
0.6592920353982301,0.5355342123237763,0.008563430035915795,0.013423142757232389,0.009343938416917047
0.6637168141592921,0.5496537061637508,0.008949075381400879,0.0134338734634028,0.009458696626737947
0.668141592920354,0.5553579821078029,0.009085131203245701,0.013796556281575565,0.009460451573133476
0.672566371681416,0.566593149138446,0.009693644433367146,0.014059795464813521,0.00952557625606846
0.6769911504424779,0.568488072023192,0.012934100681857578,0.014193134728235768,0.009530630394759525
0.6814159292035398,0.5695027199283286,0.013784999941429158,0.015479868082143328,0.009797295291452868
0.6858407079646017,0.5707692948036229,0.01599763968741237,0.015482277230477326,0.009807070045057261
0.6902654867256637,0.5787999319415709,0.018624683358464983,0.015752537661803546,0.010129786712270064
0.6946902654867256,0.5811617692253241,0.01952952748932643,0.015902138663831594,0.010179799250838147
0.6991150442477876,0.5844964125555052,0.01952952748932643,0.01595959033539168,0.010179799250838147
0.7035398230088495,0.5933147929209956,0.021055487178462586,0.017447853561022006,0.010276855687564103
0.7079646017699115,0.618381546195475,0.02568247967905196,0.017851312575999072,0.010451927320258394
0.7123893805309734,0.6233607157400839,0.03036946026146104,0.020082109411334533,0.010519905895837919
0.7168141592920354,0.6552805688415971,0.03251088790110677,0.021891321744804425,0.01174111321901802
0.7212389380530974,10.0,0.03350789931164311,0.02683771842303827,0.011813764430446242
0.7256637168141593,10.0,0.033595407220571256,0.02683771842303827,0.011974953809903828
0.7300884955752213,10.0,0.03410992490226949,0.03347871641109178,0.012062392240085342
0.7345132743362832,10.0,0.035749806720014744,0.033505635223718404,0.012171583211535782
0.7389380530973452,10.0,0.048801992810516066,0.03460543172447182,0.012251799614867996
0.7433628318584071,10.0,0.061675119404610894,0.04017843923076133,0.012378896675251827
0.7477876106194691,10.0,0.06270487884898318,0.040749696484631275,0.015772711726205455
0.7522123893805309,10.0,0.07478162243195245,0.044129678027731996,0.016258753850814173
0.7566371681415929,10.0,0.07907714466873446,0.04656491986748602,0.0163931626784135
0.7610619469026548,10.0,0.08156108776499996,0.048841236814454986,0.017580690855337887
0.7654867256637168,10.0,0.08395552103706314,0.058841626011267585,0.021245598794807034
0.7699115044247787,10.0,0.09262697026041818,0.06519526386047976,0.02168879181178612
0.7743362831858407,10.0,0.09302963643900099,0.07418845674091953,0.02392118783235858
0.7787610619469026,10.0,0.09497932253528049,0.07432469370024367,0.025372595394625493
0.7831858407079646,10.0,0.10273260180968538,0.08549917391288989,0.02711411469003802
0.7876106194690266,10.0,0.117222160539888,0.08919606143602858,0.02788568880566044
0.7920353982300885,10.0,0.12801188157046084,0.0913356354648228,0.028726700561012647
0.7964601769911505,10.0,0.1352274499449346,0.10541099288534807,0.028726700561012647
0.8008849557522124,10.0,0.15256596332520997,0.10707834423149111,0.03350264545943609
0.8053097345132744,10.0,0.16179718913722071,0.1372402723261334,0.03434489467356917
0.8097345132743363,10.0,0.19980652510915725,0.14562108120524,0.039362097236931785
0.8141592920353983,10.0,0.21299411526706552,0.14746770953940977,0.049268547087723505
0.8185840707964602,10.0,0.22211572264039653,0.15835125920704998,0.06276729841351274
0.8230088495575221,10.0,0.23785184389546996,0.17101414526542275,0.06285967859860493
0.827433628318584,10.0,0.24665579849716243,0.17319441705401498,0.06543009025973094
0.831858407079646,10.0,0.2670030669591867,0.1822876332110079,0.08071547025410984
0.8362831858407079,10.0,0.28440230509425884,0.1889991883940221,0.08171663644988227
0.8407079646017699,10.0,0.31954848054138546,0.19990629146611874,0.08604756814795005
0.8451327433628318,10.0,0.37452364322798576,0.22406206115496374,0.09010325078512542
0.8495575221238938,10.0,0.3824952895402979,0.23728910167358302,0.0944837190857695
0.8539823008849557,10.0,0.4103592717617319,0.24689407932949184,0.10053947458566655
0.8584070796460177,10.0,0.41370591288447167,0.25306217026487743,0.10414982557787762
0.8628318584070797,10.0,0.4319846269619567,0.31563322987237125,0.11699463673564366
0.8672566371681416,10.0,0.4412607535113256,0.32689294385746637,0.11884133570803254
0.8716814159292036,10.0,0.4415789057718775,0.34450256192938955,0.12821153058012458
0.8761061946902655,10.0,0.4641448980627333,0.346734396912486,0.13054641928478974
0.8805309734513275,10.0,0.4651578196163907,0.36892852596190534,0.14949515380755415
0.8849557522123894,10.0,0.4744340107662026,0.4015426765797221,0.1520325392192779
0.8893805309734514,10.0,0.4828974279401961,0.4088694439262436,0.16292141461542783
0.8938053097345132,10.0,0.5107673427955429,0.5403072452738893,0.19758221817783966
0.8982300884955752,10.0,0.5385106254291584,0.5544449404033956,0.22279978358722224
0.9026548672566371,10.0,0.5552849051748134,10.0,0.2368373963796967
0.9070796460176991,10.0,0.5583769966600354,10.0,0.24396870825558134
0.911504424778761,10.0,0.573958497953287,10.0,0.2534804842612574
0.915929203539823,10.0,10.0,10.0,0.2862772325439102
0.9203539823008849,10.0,10.0,10.0,0.2933192461658834
0.9247787610619469,10.0,10.0,10.0,0.3583690333805963
0.9292035398230089,10.0,10.0,10.0,0.4911196357952298
0.9336283185840708,10.0,10.0,10.0,0.5171126591745733
0.9380530973451328,10.0,10.0,10.0,0.5179272706245087
0.9424778761061947,10.0,10.0,10.0,0.5191740996980856
0.9469026548672567,10.0,10.0,10.0,10.0
0.9513274336283186,10.0,10.0,10.0,10.0
0.9557522123893806,10.0,10.0,10.0,10.0
0.9601769911504425,10.0,10.0,10.0,10.0
0.9646017699115044,10.0,10.0,10.0,10.0
0.9690265486725663,10.0,10.0,10.0,10.0
0.9734513274336283,10.0,10.0,10.0,10.0
0.9778761061946902,10.0,10.0,10.0,10.0
0.9823008849557522,10.0,10.0,10.0,10.0
0.9867256637168141,10.0,10.0,10.0,10.0
0.9911504424778761,10.0,10.0,10.0,10.0
0.995575221238938,10.0,10.0,10.0,10.0
1.0,10.0,10.0,10.0,10.0


==> data/eigen_graph_social_16/eigenvectors_absolute_error.csv <==
matrix\type,BFloat16,Float16,LinearTakum16,Posit16
ca/ca-CSphd,-Inf,-Inf,-Inf,-Inf
ca/ca-CondMat,5.46147476892987263754528508045694524e+00,-Inf,3.07224038681193065403971301548137459e+00,2.33797034053066060601037503104093924e+00
ca/ca-Erdos992,4.87418553183142686858436657665963639e+00,3.42690848351847195779937726863854627e+00,3.38852137057427477758447045245453119e+00,3.61456062973082543691696404059630695e+00
ca/ca-GrQc,-Inf,2.32350007433147674708971267105979295e+00,2.85698630919667315435435531100919172e+00,2.63202830456988791943042729287279574e+00
ca/ca-HepPh,-Inf,2.74502783357358947364075972260545434e+00,2.66317137434208363483977600898190419e+00,2.73921140766793684857395301186199649e+00
ca/ca-netscience,2.75399755614866692123170507246008686e+00,1.64364014958133459818250301879438098e+00,1.83089386891540371805622329946350383e+00,1.37077923917539339930834393041190392e+00
ca/ca-sandi_auths,2.69161036935038072038415592112649521e+00,1.00745081141447416426347447908622251e+00,1.48527164291532397916431948113838468e+00,8.10861366804769387439664177143181352e-01
cit/cit-DBLP,4.75580115342071527165082883068763083e+00,3.30322274218472257500481387350128979e+00,3.16315634131354114143575401506621301e+00,3.37410108023374208410831916953891976e+00
dynamic/SFHH-conf-sensor,3.91580099473252144072165234478674042e+00,2.18205718023960149664605543498787877e+00,2.70905465909697798917592574209922313e+00,2.18103396099928981207851595878287287e+00
dynamic/aves-sparrow-social,2.23025906472147477365426791730582291e+00,1.21027769695589718613798547404188009e+00,1.96751350400884315597529828573849547e+00,1.70748261837104623365255677753030376e+00
dynamic/aves-weaver-social,2.00605479561250901447463151499309156e+00,1.32719889614180423002834757529434865e+00,1.33604740487929137151322328226084248e+00,1.34343476867918142208892722428667843e+00
dynamic/aves-wildbird-network,2.92405551793468060389775200577756317e+00,1.60781373430835131334884270997310698e+00,1.90571611089230341797618135919124291e+00,1.29240711828294332263869685537601194e+00
dynamic/copresence-LH10,2.87196315424678631268588912889186720e+00,7.36653741811321238012893357116673845e-01,1.82881669349189691258602283393569565e+00,1.54643100889492101247393983142248665e+00
dynamic/email-dnc,-Inf,2.37862426325732033281990316441231083e+00,2.99027107201436098070426087976997184e+00,2.61291955217169718596155589495672238e+00
dynamic/fb-forum,2.91678843683598622094733794140361318e+00,1.63359393104268859739592937826099911e+00,1.76081581133062060865903603099630251e+00,1.17314963361878027745677987315660180e+00
dynamic/fb-messages,3.37170354180540534980556411065191948e+00,2.16357951016808329614806811398680581e+00,2.80137538373889313981049381583982589e+00,2.27967018303803127854759730276250074e+00
dynamic/ia-chess,4.63122432909149041054064253581867457e+00,3.03642993827363018420185669980517559e+00,3.14371109974388829660328129615513381e+00,3.43461434266329405962791615149200057e+00
dynamic/ia-contact,2.99334032309599163052351808730476225e+00,6.71665869381955079630083750186334021e-01,1.36390175447421548979854108737231008e+00,9.57960287354017565307985290506107166e-01
dynamic/ia-contacts_hypertext2009,3.12697560023379655571760700206320965e+00,1.23792327172041009696081590363954048e+00,1.83840442069967727494622321887163346e+00,2.15621083223540154301536846082323858e+00
dynamic/ia-enron-employees,2.81362338317384856612019046800769978e+00,1.28279748067150185227880116112650595e+00,1.88806630600521559856321464213781136e+00,1.65909167531374891362758141024904216e+00
dynamic/ia-escorts-dynamic,4.97066906319111062440277946758313196e+00,1.69311168848580628852981729174607033e+00,2.80477271140406758574283581655958873e+00,2.57205476860457814808097252512855662e+00
dynamic/ia-hospital-ward-proximity,2.85082168499525470453689482399416660e+00,7.82457868016270777785348420692945192e-01,1.54613218711790645575958174387431201e+00,7.99297210872838407436420002584913289e-01
dynamic/ia-primary-school-proximity,3.86900706342321029677443999412212305e+00,3.00041026257366812242205604863792686e+00,2.78457409822233522672069991851327927e+00,2.81596790123162491465379253776480606e+00
dynamic/ia-primary-school-proximity-attr,3.86900706342321029677443999412212305e+00,3.00041026257366812242205604863792686e+00,2.78457409822233522672069991851327927e+00,2.81596790123162491465379253776480606e+00
dynamic/ia-radoslaw-email,2.02616590631742412323798291499297198e+00,1.15519853740581635756415568461221606e+00,1.17483880480715707293868183967236010e+00,1.20100914887559084377248596706051221e+00
dynamic/ia-reality-call,-Inf,3.93611477063380060562542170837590598e+00,3.93703284344430812569324330182384007e+00,4.09158680136816945217907680027885512e+00
dynamic/ia-workplace-contacts,2.91326162243825599088721777342197672e+00,1.30904160273859824844035583642575512e+00,1.60361661728034078572997187275040670e+00,1.38855780300001826046430253041910340e+00
dynamic/insecta-ant-colony1,3.44813805273044923112580649225901483e+00,2.59377435489507720048875813382206200e+00,2.53548380573527713694047672919214284e+00,1.73525317261142527968432942086358418e+00
dynamic/insecta-ant-colony2,3.28657165754161636145141345294012502e+00,2.09344747158824108382653174682382918e+00,2.11218275987282445030588591966517765e+00,2.05709178787860027256207729280547135e+00
dynamic/insecta-ant-colony4,3.55611059729034576782996836711709248e+00,2.44950638453528515101537593975881165e+00,1.83834326734619920288467180173843962e+00,1.70942186859769416463655656297331545e+00
dynamic/insecta-ant-trophallaxis-colony1,1.99154812347398845828638410362153929e+00,3.79160969051854151786277148051176705e-01,8.70814703418360781540528723262345945e-01,8.77246586456170817179827727376725209e-01
dynamic/insecta-ant-trophallaxis-colony2,1.37898491235483563625157684582931857e+00,7.55257465648910168944393278667250228e-01,5.71535713107447294986510479364271281e-01,1.01903790109780334996251159810701296e+00
dynamic/mammalia-primate-association,2.11258332553196008327170127029066288e+00,1.27519541576816813001123838933275441e+00,1.66065334252593105789638481912192157e+00,1.26688433709641229505783240085645291e+00
dynamic/mammalia-raccoon-proximity,1.55444838735183801340447992054697094e+00,5.00805864078213799423930918510115356e-01,1.04250162749340236952523786819521783e+00,4.09066657971867317642497643624226127e-01
dynamic/mammalia-voles-bhp-trapping,3.09404873012908533496431663321527212e+00,2.43405883567939034190480193887802136e+00,3.18666956417985783604338949100808739e+00,3.01323890137350173109446801157718981e+00
dynamic/mammalia-voles-kcs-trapping,3.64273900816964535845183886890477114e+00,2.99867548917618670450108554451477372e+00,3.01306255447902591610143520501971647e+00,2.73642060806710661371250806321904254e+00
dynamic/mammalia-voles-plj-trapping,3.24526996609946355820955324914530106e+00,2.83976422358092184258853794049886888e+00,2.89196289004957987129575689073420055e+00,2.75456464223953992017096934693509278e+00
dynamic/mammalia-voles-rob-trapping,3.17784644206448294986632435868002063e+00,2.62583806773160941805057191118851195e+00,3.01269661148968028193067817791916455e+00,2.76403822942814772120726916503963785e+00
dynamic/reptilia-tortoise-network-bsv,2.57641407817852521660072016629849047e+00,9.94542196574010461944622159073162680e-01,1.34154593849464317340030258625999338e+00,9.13599398477478013908864314090781853e-01
dynamic/reptilia-tortoise-network-cs,2.04666403136292183532389197186456260e+00,1.40409262715576909248453107462974919e+00,1.94006432748748110923408979086447063e+00,1.45564937482404806210244496568000264e+00
dynamic/reptilia-tortoise-network-fi,3.86340830926907218696630151705509636e+00,3.51156609954635762573083424870949342e+00,3.31369185125543059397841614980649173e+00,3.39079984293778511372651587436026298e+00
dynamic/reptilia-tortoise-network-hw,1.44511741281291421176182168680846369e+00,1.86566174600923055207454961954615139e+00,1.44950896466850529868603994406627470e+00,1.69626284380014052122207272181445150e+00
dynamic/reptilia-tortoise-network-lm,1.45441506397095552378754022920249166e+00,9.05223031385513654321049028625930146e-01,6.75994642768191097730572754406139176e-01,4.18817380997276743333801698420448021e-01
dynamic/reptilia-tortoise-network-mc,7.44334853189125738450482891327752079e-01,9.64276748826665287292202637053673882e-01,2.45588284640334774199518625154616650e-01,9.29761022456219324974779790871784024e-01
dynamic/reptilia-tortoise-network-pv,1.16308147680571260547783374898486912e+00,4.18464037735640511306204200689282190e-01,5.01354297851364441991804504894369254e-01,3.21768378843290020163479850336476051e-01
dynamic/reptilia-tortoise-network-sg,1.04004118602927656939053221476118017e+00,1.22082189296544363538623532203981260e+00,5.53445828776315094019251310384639684e-01,9.86448601438758724836753877007994103e-01
dynamic/scc2034_kilifi_all_contacts_across_households,2.50619685969031009782437088199542544e+00,2.81507644220158660988309243669289351e+00,2.55234224310182883224945730618143112e+00,2.89801224266711302108443372405997184e+00
dynamic/scc2034_kilifi_all_contacts_within_households,2.66951002303228332872099692806704749e+00,2.55278271728569344640206522137589881e+00,2.62818090598142045976741727983406009e+00,2.49050865514027925527242240360421043e+00
dynamic/soc-sign-bitcoinalpha,-Inf,1.83143474011411859239855796157500708e+00,2.05518814079928755990179795670453394e+00,1.84785812410196794580089597250797956e+00
dynamic/soc-sign-bitcoinotc,-Inf,1.53805708571218339279206636895182352e+00,1.90332318617288557587280447265922980e+00,2.16564327638091533500497167788797915e+00
econ/econ-beacxc,2.89567969790199982872675284483467318e+00,1.28236134751995617678915303648981177e+00,1.89426429898178681225792532871553896e+00,1.28902856899321363188419803098882605e+00
econ/econ-beaflw,1.90336443249662481925048232815990682e+00,6.40397990254301847709630263494219261e-01,9.91654359951990310651758978457705793e-01,1.24553659594573691878062424081339048e+00
econ/econ-beause,2.33769638577012443943427460949616968e+00,4.75317052704160706621293896100163873e-01,6.90388452803195712443308888313955720e-01,9.66228514285120899025463610765027268e-01
econ/econ-mahindas,-Inf,-Inf,-Inf,-Inf
econ/econ-mbeacxc,2.72664354556685616172869423449490209e+00,1.92807008820945005077986506308953633e+00,2.12304338566312902200416263393900491e+00,2.09167866804201953311282706052992977e+00
econ/econ-mbeaflw,2.80373586450389310598743279058297768e+00,1.65915259465127061629754771670258486e+00,1.47481085916835612081300260742188587e+00,1.17875623369789708354060782668955016e+00
econ/econ-mbeause,2.66193484132801205847579891198277710e+00,1.49319293937357096367793662943191879e+00,1.55560712942170664382654102058304908e+00,1.42172631566180848583456110686260616e+00
econ/econ-poli,-Inf,-Inf,-Inf,-Inf
econ/econ-poli-large,-Inf,-Inf,-Inf,-Inf
econ/econ-wm1,1.99278871193974640477084029391459533e+00,1.94529517819057516896096299222187794e+00,5.51107725800613134668745957650032165e-01,9.56853163809144806603615740561438336e-01
econ/econ-wm2,1.61722290843253641039573031084979098e+00,1.53045095075930951144269814746854200e+00,1.52938052491559522854052329720227645e+00,1.52766546517071103470560310391395614e+00
econ/econ-wm3,1.12820543729668840813983912997337479e+00,6.86092881008898641157788302390920724e-01,8.37049206005203508808855042562428073e-01,7.65342933318184745571167259099421930e-01
email/email-EU,-Inf,4.65770894200920797543702863613543374e+00,4.67741687827987369104017005658462439e+00,4.45599520852860481575132769845442749e+00
email/email-dnc,-Inf,2.37862426325732033281990316441231083e+00,2.99027107201436098070426087976997184e+00,2.61291955217169718596155589495672238e+00
email/email-dnc-corecipient,3.40351197502216100638636513429002252e+00,3.31519019134805689505288699426044906e+00,3.70791247762939871063810124486283612e+00,3.35619992058836755078909999853058429e+00
email/email-enron-large,4.79474811260529739768168482557595824e+00,-Inf,-Inf,2.58538372214276267917114198264773422e+00
email/email-enron-only,3.02231651449292619725388646099044273e+00,8.99488103085424530829846396149884071e-01,1.39837024614636039937444354600374014e+00,1.37183758891073650271267867851615115e+00
email/email-univ,2.83778461592651605751700121322668411e+00,1.25501340362990224039348298947096080e+00,1.92738206172111719064330295372310920e+00,1.47766395814065370250419158719789557e+00
ia/ia-crime-moreno,4.03323401646366779747443692096711134e+00,2.68551350543438378814576766861002223e+00,3.16982847573523718084113465423568188e+00,2.88345194141128675969071213973568217e+00
ia/ia-dnc-corecipient,3.37726890062865467798168285712243694e+00,3.70760615117173255528993366832791621e+00,3.53448114228307289717285110784526683e+00,3.46860193503076565575785559147168015e+00
ia/ia-email-EU,-Inf,4.74940620729716795481169500101937509e+00,3.02455290999694017593521232790175795e+00,4.44700376218071156781346984510556205e+00
ia/ia-email-univ,2.40234994489250180340269511260925292e+00,1.59671336506290424368394734541741482e+00,2.04141702745229921999272693928345554e+00,1.78977564766927686427560010907319017e+00
ia/ia-enron-large,4.98675143586990049024105880881102892e+00,-Inf,4.45500252644938843737565344792042599e+00,2.58538372214276267917114198264773422e+00
ia/ia-enron-only,3.02231651449292619725388646099044273e+00,8.99488103085424530829846396149884071e-01,1.39837024614636039937444354600374014e+00,1.37183758891073650271267867851615115e+00
ia/ia-escorts-dynamic,5.00467511879003642185360482174569668e+00,1.69311168848580628852981729174607033e+00,2.80477271140406758574283581655958873e+00,2.57205476860457814808097252512855662e+00
ia/ia-fb-messages,3.15093267479267709746795907117180952e+00,2.46336354437914319167469236554479960e+00,2.18050187617306300916046040357035581e+00,2.58097971698986285222543125766962024e+00
ia/ia-hospital-ward-proximity,2.85082168499525470453689482399416660e+00,7.82457868016270777785348420692945192e-01,1.54613218711790645575958174387431201e+00,7.99297210872838407436420002584913289e-01
ia/ia-infect-dublin,2.66229957513529699951185249916370143e+00,1.61432360515714744278305038321068084e+00,1.69448965393639498596847352764995292e+00,1.21231432935304968487876129320886728e+00
ia/ia-infect-hyper,3.47132389891104274026556926078668396e+00,2.12428174677584354833982776227290086e+00,2.40309189342153693636421592879544561e+00,2.14353917937276255094952475636411255e+00
ia/ia-primary-school-proximity,3.86900706342321029677443999412212305e+00,3.00041026257366812242205604863792686e+00,2.78457409822233522672069991851327927e+00,2.81596790123162491465379253776480606e+00
ia/ia-primary-school-proximity-attr,3.86900706342321029677443999412212305e+00,3.00041026257366812242205604863792686e+00,2.78457409822233522672069991851327927e+00,2.81596790123162491465379253776480606e+00
ia/ia-radoslaw-email,2.02616590631742412323798291499297198e+00,1.15519853740581635756415568461221606e+00,1.17483880480715707293868183967236010e+00,1.20100914887559084377248596706051221e+00
ia/ia-reality,4.98065783837273287656111365506036824e+00,4.03654971246608873593011770226275123e+00,3.94153230210037511165994426885432585e+00,3.21175082795138458183781145977549995e+00
ia/ia-southernwomen,8.67310271133103244563312091883317534e-01,9.43579240288851120550401328120165282e-02,9.45003265406250567073423843291769089e-02,8.33425454316953353193040451410205490e-02
ia/ia-workplace-contacts,2.91326162243825599088721777342197672e+00,1.30904160273859824844035583642575512e+00,1.60361661728034078572997187275040670e+00,1.38855780300001826046430253041910340e+00
proximity/SFHH-conf-sensor,3.91580099473252144072165234478674042e+00,2.18205718023960149664605543498787877e+00,2.70905465909697798917592574209922313e+00,2.18103396099928981207851595878287287e+00
proximity/copresence-LH10,2.87196315424678631268588912889186720e+00,7.36653741811321238012893357116673845e-01,1.82881669349189691258602283393569565e+00,1.54643100889492101247393983142248665e+00
proximity/hospital-ward-proximity,2.85082168499525470453689482399416660e+00,7.82457868016270777785348420692945192e-01,1.54613218711790645575958174387431201e+00,7.99297210872838407436420002584913289e-01
proximity/infect-dublin,2.57927443838027234237773972949903829e+00,1.42014785874706704010304487147665011e+00,1.97812054454598834527682188152144866e+00,1.44592269285690081389932204307686195e+00
proximity/infect-hyper,3.77980125418971516033689151179338555e+00,1.97367611047034700708752257425353382e+00,2.47678750735855339196736457697180689e+00,2.15104960351779609850648511715445652e+00
proximity/primary-school-proximity,3.86900706342321029677443999412212305e+00,3.00041026257366812242205604863792686e+00,2.78457409822233522672069991851327927e+00,2.81596790123162491465379253776480606e+00
rec/rec-amazon,-Inf,-Inf,-Inf,-Inf
rec/rec-movielens-user-movies-10m,-Inf,1.57155886053062840391795491112532555e+00,2.33621643139116892310359734436362638e+00,1.85600449221982449848639231895140405e+00
retweet_graphs/rt_alwefaq,2.97388895457831922490293485531996631e+00,1.19798344864515995673913916990782403e+00,1.30306570972966482692817765837217678e+00,1.37569385642827029212487160880488638e+00
retweet_graphs/rt_assad,1.67141325417668674119262011137529793e+00,1.96676327473164703934119821374422278e+00,1.60502448667220339853915405145735656e+00,1.80380167176621565403937993162474088e+00
retweet_graphs/rt_bahrain,3.26076775215986930856218581101710646e+00,2.81127907870498605089320978135950849e+00,2.97896722894536571691568857525400659e+00,3.35326781964637753982742142043727510e+00
retweet_graphs/rt_barackobama,3.66582259125457470749681404161498057e+00,-Inf,3.05243790608705693875012465195861876e+00,3.55172515191136846229068698991846040e+00
retweet_graphs/rt_damascus,2.29359093992518513062882159800314151e+00,2.08684704980281155773170427257246337e+00,2.21512185170035004934295345310914534e+00,2.44859276890783347166247740255639242e+00
retweet_graphs/rt_dash,2.59685790846269094143003121438423424e+00,2.54527945136229877472174057882627630e+00,2.48409489506342231156144705605837901e+00,3.07601670088673329590451426340321671e+00
retweet_graphs/rt_gmanews,2.98597612395979102565207481541619133e+00,-Inf,2.55937219541942610955137806098039331e+00,2.51283137490426454192518774463952309e+00
retweet_graphs/rt_gop,1.85310509593104615182267948087854526e+00,-Inf,2.56873207576767279657425850962224642e+00,1.69283794751312146963716187585288430e+00
retweet_graphs/rt_israel,2.46227432360547350511047581874441468e+00,2.42558191169276794102157301537940452e+00,2.96531787459646314979144219106965660e+00,2.97015818203437575584372856069992204e+00
retweet_graphs/rt_justinbieber,3.45059582443010616485551214620084600e+00,3.28188424985057520745067054165746380e+00,3.81299146728387777924343660942261137e+00,3.54803473402496514342089110520241471e+00
retweet_graphs/rt_ksa,2.22239699502153510260353490423926075e+00,2.32595155213277657164659717914555602e+00,2.61583476936220424819342133849289928e+00,1.84810126509215969867507034770814275e+00
retweet_graphs/rt_libya,3.15231280464958507043835857318975142e+00,2.57205616713076079251642641283791698e+00,3.29811882385958049540811106415756579e+00,3.29213736256574541280651263081271610e+00
retweet_graphs/rt_lolgop,3.32765913719707343342536421378024016e+00,2.61404676267107921408332583519721931e+00,2.94543618535902626864117216781175792e+00,3.25087954338240655653875413592896035e+00
retweet_graphs/rt_mittromney,3.69345280485956409140017347099194106e+00,3.83523577889625076517639343979694039e+00,3.88881153387277601967693929938439366e+00,3.77054431476194601656821496420619645e+00
retweet_graphs/rt_occupy,2.98807947559256668734688214761194059e+00,2.42083311004023339920257461215851295e+00,2.63297557156242324150824624314575617e+00,2.38766234802886076319318186523769032e+00
retweet_graphs/rt_occupywallstnyc,2.85019165125395491875912735219528392e+00,3.07652781549714212035875264869406339e+00,3.06466750180960635912671640425875666e+00,2.87927706755854123034488754234305755e+00
retweet_graphs/rt_onedirection,3.43994978766846236173943618246467553e+00,3.47944122333708282466716662033828127e+00,3.20410111562096357574369800666706682e+00,3.35123744011760703405912754124393706e+00
retweet_graphs/rt_p2,2.89403215997543848519901137958523825e+00,2.92950347771294108199974931194583174e+00,2.93358851326138568378772515132590728e+00,3.17556578621566092941210754517990906e+00
retweet_graphs/rt_qatif,2.27806824254547113808066086721850061e+00,2.15329657549649238969967333072598053e+00,2.30401207876470238839958838971102105e+00,1.86577747141496818309019720236706175e+00
retweet_graphs/rt_saudi,1.30992812278786989999398276711736284e+00,1.40669181265834439824224657734521431e+00,1.49156499021953801498607815286011119e+00,9.98065134262259604134695252048003369e-01
retweet_graphs/rt_tcot,2.64569875018668632861438739792366621e+00,2.67102465500099384198027163208739055e+00,3.09706149850858840118263891774217676e+00,2.64883696095553657319681285678465946e+00
retweet_graphs/rt_uae,2.26678410731328532344120471824947179e+00,2.32860780583555945747799378097735863e+00,2.09599613890717438252028548966512203e+00,-Inf
rt/rt-retweet,2.52935800713215715751874999207378135e+00,1.94626137323183713950450874508469536e+00,1.31555101644623455646754496406178579e+00,1.08716385522273173585928410823079455e+00
rt/rt-twitter-copen,3.66986904601107957814552039889648686e+00,2.34225206034213826286036747249528390e+00,3.01122383265398620203130221608559954e+00,2.73962911996248063496286136243471983e+00
rt/rt_alwefaq,4.66674692143053217455135595036766044e+00,2.98411731048888621655481596613539962e+00,2.84495289871212684462923675111953044e+00,2.47918848643666632230598464281716912e+00
rt/rt_assad,4.31909033861749152360944412128443260e+00,3.08182976691737266450829715509148907e+00,3.29313660747788598017395531451878089e+00,3.00879826263029675521455419962994777e+00
rt/rt_bahrain,-Inf,2.40483488388666184261617203631526715e+00,2.91126538211359622383731285347277884e+00,2.71056177066923136118893844869622204e+00
rt/rt_barackobama,-Inf,3.53737779686925941589836660732807943e+00,-Inf,3.37993853706275658275637817821168090e+00
rt/rt_damascus,4.30963568446941153223536614775638679e+00,2.89503195920331321599802195931613814e+00,3.05946142183681328918174710391874652e+00,2.82253389723921258417618480026432588e+00
rt/rt_dash,4.74870391831902626398770502167574793e+00,3.51099136561427516738533937858269101e+00,-Inf,3.67219602020201323962436888195475238e+00
rt/rt_gmanews,-Inf,-Inf,3.13345373927290482295523692113838205e+00,3.04418320374914320878852835318305804e+00
rt/rt_gop,-Inf,3.43519033840754144562120786124356303e+00,3.63469295340660393612757320006003626e+00,3.30960288644606394435471916085602100e+00
rt/rt_http,4.68154041318055857055815363588943593e+00,3.75543988558358190550940410351840206e+00,-Inf,3.80581552924024448745230749999888392e+00
rt/rt_islam,-Inf,3.70852815821743868728585028285577664e+00,-Inf,3.82814315445670107001408254936310758e+00
rt/rt_israel,-Inf,3.47359773492216940098161576692730318e+00,3.67915747334100506589059707747229807e+00,3.40528021775188561703730153781531863e+00
rt/rt_justinbieber,-Inf,-Inf,-Inf,-Inf
rt/rt_ksa,-Inf,3.52595906754098606221465295152737415e+00,-Inf,3.45484691729727913320323274540980681e+00
rt/rt_lebanon,-Inf,-Inf,-Inf,-Inf
rt/rt_libya,-Inf,3.76788624072138382410386216589721131e+00,3.77852694990751008777781748808225718e+00,3.82580182460887534983118353780535520e+00
rt/rt_lolgop,-Inf,-Inf,-Inf,3.29745869310351787639178171057528716e+00
rt/rt_mittromney,-Inf,3.70839586228109592623968877195086681e+00,3.78341482582680196880033866122209409e+00,3.62327927147716785148284659425902024e+00
rt/rt_obama,-Inf,3.38982413056508042590777020131559761e+00,3.81731266473839125078165608014901951e+00,3.59537907029553145002632590337701116e+00
rt/rt_occupy,-Inf,3.48585735524716038089193939234620988e+00,3.40854909769837235479259023844552757e+00,3.59188291290861837059950881213912326e+00
rt/rt_occupywallstnyc,4.45195181393470137969157354663143750e+00,2.78715142265237293110276789749794523e+00,2.94528253557436938726864765492120443e+00,2.98298962024273354890219625458639793e+00
rt/rt_oman,-Inf,3.19696953991087478626991404134190600e+00,3.19077661368369191319743835295375156e+00,3.01467178925391792592065092265927108e+00
rt/rt_onedirection,-Inf,-Inf,-Inf,-Inf
rt/rt_p2,-Inf,-Inf,-Inf,-Inf
rt/rt_qatif,-Inf,3.20171182491677645824971168630226979e+00,3.47794104936685268564903228016123465e+00,3.54806996190874605733696176804051929e+00
rt/rt_saudi,-Inf,3.59396095242285717063078418986018434e+00,3.71112615539921543420749567795931549e+00,3.61427336245639604818084301751484764e+00
rt/rt_tcot,-Inf,-Inf,-Inf,-Inf
rt/rt_tlot,-Inf,3.20603654727183621754313843879281938e+00,3.24373286879161796338867692865345382e+00,3.22605053903442052796064157651924267e+00
rt/rt_uae,4.71662504621181726812712445046859131e+00,3.27851536898049476536479719128747009e+00,3.58427402997037756177602038966356763e+00,3.25224037399331525604832876990887830e+00
rt/rt_voteonedirection,4.26103206137722072087057969490976422e+00,2.89714382563164945236842939910931110e+00,3.72270917084964749479466405468633286e+00,3.00294788368768037421331249958971423e+00
soc/fb-pages-company,-Inf,2.81133311762980079679477726396154324e+00,3.22705393492283539064503736024953729e+00,2.91461191870553445648134073756396084e+00
soc/fb-pages-food,3.04803255207804592499447585305112154e+00,2.60579738323045993376883550530725373e+00,2.45856771944007006611418177096018938e+00,2.21292825141351687233881829718956346e+00
soc/fb-pages-government,5.10044230763762760932367487665484538e+00,1.36957357585838510094195656083799626e+00,2.03977891059091561858615427063834594e+00,1.92307666836812714226800856355639019e+00
soc/fb-pages-politician,-Inf,2.38004371349941330304755643860119671e+00,2.49065754072390153918562029631832158e+00,2.03058136379360438386395436446391493e+00
soc/fb-pages-public-figure,-Inf,2.81918051257187593931112192679579951e+00,3.39241145137073591586254259401344328e+00,2.78962793682132500281360915927619393e+00
soc/fb-pages-tvshow,-Inf,2.75096440388541248063777022594610335e+00,2.78510186026348263820663670144008743e+00,2.96052323830096995640648331891077847e+00
soc/soc-ANU-residence,2.68120492743793157975749770879754505e+00,1.39411220068348240837544492499883049e+00,2.44723134528970624210375929680370718e+00,1.96552310573493732217339288627262567e+00
soc/soc-advogato,-Inf,2.55574525737778639353968197285239006e+00,3.14518002892226110902213328270039220e+00,2.31769973595703440086699111413598793e+00
soc/soc-anybeat,4.86662825942032321270320767969667990e+00,2.36500173087151708016311351631191056e+00,2.77540336348202335934306551705655759e+00,2.60157190836531397685039508999215993e+00
soc/soc-dolphins,2.36178293682852637016324791195705148e+00,9.01783939391562246621161182001403789e-01,1.54004179034943665596427514631655732e+00,9.42954074371887728661084087907621988e-01
soc/soc-epinions,-Inf,-Inf,-Inf,-Inf
soc/soc-gplus,-Inf,4.40065957874560317094560393001611382e+00,4.50979846583483958680953335692962073e+00,4.47345264314288064809834636984583836e+00
soc/soc-hamsterster,3.49435602889709589218230607651778997e+00,2.68224297232437189591227855914679220e+00,2.90325514952502354422513462477182968e+00,2.74740990818530556454345789261076951e+00
soc/soc-highschool-moreno,2.48886578442005275251976231038436742e+00,1.58025816656524318803716732049780989e+00,1.12917588126711130492099394413926161e+00,1.38717570783088955586063805567088999e+00
soc/soc-karate,1.57805651574566056160609429963899690e+00,8.73033220013150280264588017456832589e-01,5.97929912529318033955778749972226278e-01,6.72318076544292004515968068623236753e-01
soc/soc-physicians,2.94515369380951507504656356565859896e+00,1.99883452235231989617901699559252636e+00,1.86953112903807096535273402253639671e+00,1.60855219985482668176235006115566605e+00
soc/soc-sign-bitcoinalpha,-Inf,1.83143474011411859239855796157500708e+00,2.05518814079928755990179795670453394e+00,1.84785812410196794580089597250797956e+00
soc/soc-sign-bitcoinotc,-Inf,1.53805708571218339279206636895182352e+00,1.90332318617288557587280447265922980e+00,2.16564327638091533500497167788797915e+00
soc/soc-student-coop,2.77772888729825467738591357006852222e+00,2.36073925598883384952117476865351027e+00,2.51150075282014190137310649368163583e+00,2.31682946637561840170356138093349780e+00
soc/soc-tribes,9.61780548756754466992195591739512003e-01,2.28619085302146872898789991534630491e-01,3.67497965550056987716505232244909781e-01,7.17955030618139313003136930980108227e-02
soc/soc-wiki-Vote,3.12898209130047071220699472025783033e+00,2.05161974913571247329255145915214728e+00,2.31902772249066420269602568864326604e+00,2.00274253897987545091381665247623406e+00
socfb/socfb-Amherst41,4.39064570599652613449868369719372044e+00,7.99446723080727477930841614439002884e-01,1.84600918406986412688858198243344338e+00,1.24872201721003554005853849952292933e+00
socfb/socfb-Bowdoin47,-Inf,1.34188086077346921195445737426862376e+00,1.59016801431847636743815851772098533e+00,1.71762438419834260536122721556844914e+00
socfb/socfb-Brandeis99,4.48642862785622881790767327672994649e+00,1.73520553820657033051912896408537658e+00,1.42242552311234944474486465530797368e+00,1.45974511035777165983629906148726878e+00
socfb/socfb-Bucknell39,4.53197115203914224643303841426780765e+00,1.39036716067692578144925018504419698e+00,1.40074324716286054906223487327444061e+00,1.37094974536144132355661872435177726e+00
socfb/socfb-Caltech36,2.26799203359252661515169197169228796e+00,1.13081151218176256239971321632578957e+00,1.57416697103484188487801984180227119e+00,1.83502328382291267394652836363813952e+00
socfb/socfb-Colgate88,4.48323111555977400193850093168348273e+00,1.11454792441967559900412033774206083e+00,1.88552980991916118843754528220172235e+00,1.23772728960779534377075310042474048e+00
socfb/socfb-Hamilton46,-Inf,1.13696311819010151065652644850816660e+00,1.55231254065595114267660387142304264e+00,6.49784859873591658971870993827275985e-01
socfb/socfb-Haverford76,3.79007748762019764983645879682358321e+00,1.89308455345154741546013344030775499e+00,1.72532317285297990702441564557052397e+00,1.37177741785954661650352454737198292e+00
socfb/socfb-Mich67,4.45042174530228395671290704747095155e+00,1.01012610472553499509728016356849245e+00,1.02574726703212949366746724232910128e+00,9.17449376803005810364034691722686310e-01
socfb/socfb-Middlebury45,4.45590764288809478708001085230845560e+00,1.41367391063197644761921096599863601e+00,1.46948341754242707939285832538157696e+00,1.61848371931148996195353914864835696e+00
socfb/socfb-Oberlin44,4.45177892488551872747780927985007896e+00,1.78031635378937364871703074311425430e+00,2.11619337581588588586267852026077635e+00,1.87873300083168403789403191046150984e+00
socfb/socfb-Pepperdine86,4.46434330757306177358829345757366723e+00,1.12494847508550315700924587933271080e+00,1.67579457098975487208680034782883375e+00,1.19169204494261206385197933585782798e+00
socfb/socfb-Reed98,2.90676389511016571091355095474520358e+00,1.23256525412834617913999514556669612e+00,1.31450048707722906282902414734357197e+00,1.28846947343402247881258240250018528e+00
socfb/socfb-Rice31,4.66945455053109530854369342173351772e+00,1.07820540615853619628576311369936714e+00,2.00790071987655265512895852754328702e+00,2.07030384029165983906901759283312306e+00
socfb/socfb-Rochester38,5.01394767586506956583053314871856176e+00,1.73523446276434897990925492279021733e+00,1.93532427462633717970592175315648724e+00,1.85358090563159585311800299727134289e+00
socfb/socfb-Santa74,4.47711330110840720123546194235280429e+00,9.19923897114995748870595238599880120e-01,1.52580672975289210706542967463452586e+00,1.31807951883692267545667203196832788e+00
socfb/socfb-Simmons81,2.13293252060370531954203453954763600e+00,7.91663881244499221806721891423166143e-01,1.31730506299207396586432152273928275e+00,1.06921791013080744139811543592525986e+00
socfb/socfb-Smith60,4.40089542794505055151883783807289690e+00,1.76197245279962805844051130426991611e+00,1.24331441346750596925374770833050347e+00,1.28637448815800874749048983275740566e+00
socfb/socfb-Swarthmore42,4.37829836280129689450998875261137243e+00,1.57561323709634858315270647604756972e+00,1.89914262948437876486795094484213161e+00,1.63005297731359672601789233416212896e+00
socfb/socfb-Trinity100,4.41814576314530465328078005211375651e+00,2.05481087916293923880813722565514587e+00,1.97253860629596179066697721929734341e+00,1.76486625181413818028985114120790677e+00
socfb/socfb-UC64,5.09458234827017162760060362437247595e+00,3.46686966587974788373013680417054271e+00,3.27202031290134928080348864914669070e+00,3.27635258629370570613076503503526439e+00
socfb/socfb-USFCA72,-Inf,9.04932093953869457721163785192822350e-01,3.76143916076603996317027611362128683e-01,5.91816269538085151352338029857823273e-01
socfb/socfb-Vassar85,4.47586233894006582138501924773904605e+00,1.39587963484763614187029955316033940e+00,1.71140195578182427457230254594157257e+00,8.93160327614035599640218705671885228e-01
socfb/socfb-Wellesley22,4.42508709241233276976035499871327136e+00,1.05573480289248846801510414435496289e+00,1.40894561191499766618662216912648060e+00,9.38523049445978358157621379219923877e-01
socfb/socfb-Wesleyan43,4.44712102166933563958395802506991700e+00,8.16731027265200031799439252213155255e-01,8.53938877141816683009307185810272010e-01,9.09830973512553574213824675696573514e-01
socfb/socfb-Williams40,4.39020330932585536525002665214416419e+00,1.20717399449316794390383533919888132e+00,1.33200205652060928089422045479365142e+00,1.54126915597532087249688659706488673e+00
socfb/socfb-nips-ego,4.31414180401440687338737559774586600e+00,2.62939082232120367026662935238296082e+00,3.13055288612767841709975986441361789e+00,2.50676783348622367109292953102114676e+00
tscc/scc_enron-only,3.07533580804465071786197241711406730e+00,2.80076292506021268417611428172806795e+00,1.87530001807372437062254038536352083e+00,2.00095122707686644921255155905564099e+00
tscc/scc_fb-forum,4.28067397896077880340107549665245755e+00,1.79481580157979904925809704284817342e+00,2.13030481207083013468840820461007091e+00,2.30602869623642556639986550530891696e+00
tscc/scc_infect-hyper,3.70616805719772886389600964995481974e+00,3.05676801976051608154919000212760341e+00,-Inf,2.89081686308351028538731055689825787e+00
tscc/scc_retweet,5.39007516423283733639464548466807469e+00,4.46033678438653071677022636590756781e+00,2.56379638698913812962149011207494204e+00,4.44042971145276486221817978025629486e+00
tscc/scc_retweet-crawl,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_alwefaq,-Inf,1.81118937727224090095007847650837517e+00,2.22039054046198709256464886002499074e+00,1.33991417446559560715705706144575191e+00
tscc/scc_rt_assad,4.44977079915227061112159564173327433e+00,1.00916731531198872327469253760654869e+00,9.98674206340134170397796418433859088e-01,2.21574867496434387101171620920735857e-01
tscc/scc_rt_bahrain,4.91311545364139793050576237510608950e+00,2.35119210235116969624044394193588172e+00,2.87450412814407647870943477238377488e+00,2.21011889775044254469597645640389586e+00
tscc/scc_rt_barackobama,-Inf,4.44018171627271029925754081930762455e+00,4.29351826547321552171405467286040816e+00,2.60740582070815025015148433359955312e+00
tscc/scc_rt_damascus,2.17857723231050215657653251225551765e+00,1.35624756836407434377429820030869408e+00,1.62128439831872668330000670508905863e+00,1.71005728046339077290017202633379274e+00
tscc/scc_rt_dash,-Inf,4.42822829155343611918826531819207704e+00,3.28114955054148860563514756024527191e+00,2.84727208129628638733814873863612980e+00
tscc/scc_rt_gmanews,-Inf,4.44588115785067646735740733023141651e+00,2.42221645691853950591675160687412757e+00,1.81750711888046358185391744110918993e+00
tscc/scc_rt_gop,4.50809162160260896004901349394221660e+00,3.77090640508814618086413734356741483e+00,3.24392203040141046725024918634396898e+00,3.06563929185427697871775483802276550e+00
tscc/scc_rt_http,-Inf,4.33405606596486369362641715881630321e+00,4.29375022370627386756785121160712720e+00,4.38132443442136882322800660441811059e+00
tscc/scc_rt_israel,4.52801304649875563646733562514688617e+00,3.12839606773488248132686003677322087e+00,3.36462041292638946969415001601909846e+00,3.31387007662985990978166183744674964e+00
tscc/scc_rt_justinbieber,-Inf,4.45280328551902152239161648161682186e+00,4.41254435531996909965909959834980559e+00,4.41834234076502855715231187096754021e+00
tscc/scc_rt_ksa,-Inf,4.42365082196542749636249436396045459e+00,4.03711791123143174785572852372723384e+00,3.53760791054293594331654559671212932e+00
tscc/scc_rt_lebanon,4.47673594179222142868611964046790498e+00,3.54268836311599698120001549075714272e+00,3.60439342022689070571657406825457941e+00,3.43298651495992305732561233246139668e+00
tscc/scc_rt_libya,5.03492726187939092243331771847089156e+00,2.42658910458034894209217524568225829e+00,2.99624101900300324514058658532113235e+00,1.25911060400360919607292605941748611e+00
tscc/scc_rt_lolgop,-Inf,4.45184217782029331722987110951857619e+00,1.86316868448185764657978290689683727e+00,2.97979668836517956281767312354918995e+00
tscc/scc_rt_mittromney,-Inf,4.43657558684143515290816417384784872e+00,-Inf,3.67520017898202474628061626687121752e+00
tscc/scc_rt_obama,4.47621374563109411976409618003190536e+00,3.67493865445949155885847651314126338e+00,3.54518787444388287306392928882218374e+00,3.55395317642639924512960537794389020e+00
tscc/scc_rt_occupy,4.46046741586217809958174515842460997e+00,3.23306354058744697245253565087080149e+00,2.69048560128865033453354298191037114e+00,3.02964757803676849775111788204672759e+00
tscc/scc_rt_occupywallstnyc,4.47701778380122982593084619587080913e+00,7.94889426672945028872486424876445608e-01,1.20897403092455672487151726383058887e+00,8.19402433627247785946676479564733697e-01
tscc/scc_rt_oman,-Inf,4.35365184573254110239273995024614231e+00,3.20314641138580833420785345048765731e+00,2.85083870538934525442198580677893907e+00
tscc/scc_rt_onedirection,-Inf,4.42485209866911301381394044247142630e+00,4.44405135051155287870294682230642719e+00,2.93609652149360438371109520256369581e+00
tscc/scc_rt_p2,-Inf,3.87519384045755060409306058939471800e+00,3.50182048455995348223657592808101473e+00,3.06156598972007011741947563362291544e+00
tscc/scc_rt_qatif,-Inf,4.57262832012028238872710255466411045e+00,4.06736870808781542180010749918385555e+00,4.23594555500611548635288446720167823e+00
tscc/scc_rt_saudi,-Inf,4.42689369062232059291270286615396772e+00,-Inf,2.10566333500621818455459491224319820e+00
tscc/scc_rt_tcot,-Inf,3.70951902615382072216827911931681066e+00,3.63709488980799148795597584193550781e+00,2.51843637618680557046634811103094696e+00
tscc/scc_rt_tlot,4.40780741665273023831584425722794270e+00,3.52759394314131829560394148302446111e+00,3.10440485936116929697162317979711793e+00,2.91649147661168207091960608125815916e+00
tscc/scc_rt_uae,4.97741654850893435201459058556815550e+00,4.40010286740795870944231861352609948e+00,-Inf,2.69821744781311126145951429131075901e+00
tscc/scc_rt_voteonedirection,4.29979202062239819111798915211632640e+00,3.24156659618717199024697817599085463e+00,2.96208648652624726628863479344280619e+00,3.57409828961708493922000453992832890e+00


==> data/eigen_graph_social_16/eigenvectors_absolute_error.sorted.csv <==
percent,BFloat16,Float16,LinearTakum16,Posit16
0.0,0.7443348531891257,0.09435792402888511,0.09450032654062505,0.07179550306181393
0.004424778761061947,0.8673102711331032,0.22861908530214686,0.24558828464033478,0.08334254543169534
0.008849557522123894,0.9617805487567544,0.37916096905185415,0.367497965550057,0.22157486749643437
0.01327433628318584,1.0400411860292766,0.4184640377356405,0.376143916076604,0.32176837884329
0.017699115044247787,1.1282054372966883,0.4753170527041607,0.5013542978513644,0.4090666579718673
0.022123893805309734,1.1630814768057125,0.5008058640782138,0.5511077258006132,0.4188173809972767
0.02654867256637168,1.3099281227878699,0.6403979902543019,0.5534458287763151,0.5918162695380852
0.030973451327433628,1.3789849123548357,0.671665869381955,0.5715357131074473,0.6497848598735917
0.035398230088495575,1.4451174128129143,0.6860928810088986,0.597929912529318,0.672318076544292
0.03982300884955752,1.4544150639709554,0.7366537418113213,0.6759946427681911,0.7653429333181847
0.04424778761061947,1.554448387351838,0.7366537418113213,0.6903884528031957,0.7992972108728384
0.048672566371681415,1.5780565157456605,0.7552574656489102,0.8370492060052035,0.7992972108728384
0.05309734513274336,1.6172229084325365,0.7824578680162708,0.8539388771418167,0.7992972108728384
0.05752212389380531,1.6714132541766868,0.7824578680162708,0.8708147034183608,0.8108613668047694
0.061946902654867256,1.8531050959310462,0.7824578680162708,0.9916543599519904,0.8194024336272477
0.06637168141592921,1.9033644324966248,0.7916638812444993,0.9986742063401342,0.8772465864561708
0.07079646017699115,1.9915481234739885,0.794889426672945,1.0257472670321295,0.8931603276140356
0.0752212389380531,1.9927887119397465,0.7994467230807275,1.0425016274934025,0.9098309735125536
0.07964601769911504,2.006054795612509,0.8167310272652001,1.1291758812671113,0.9135993984774781
0.084070796460177,2.026165906317424,0.8730332200131503,1.174838804807157,0.9174493768030058
0.08849557522123894,2.026165906317424,0.8994881030854245,1.174838804807157,0.9297610224562193
0.09292035398230089,2.046664031362922,0.8994881030854245,1.2089740309245567,0.9385230494459783
0.09734513274336283,2.11258332553196,0.9017839393915622,1.243314413467506,0.9429540743718877
0.10176991150442478,2.1329325206037053,0.9049320939538694,1.3030657097296647,0.9568531638091448
0.10619469026548672,2.178577232310502,0.9052230313855136,1.314500487077229,0.9579602873540176
0.11061946902654868,2.222396995021535,0.9199238971149958,1.3155510164462345,0.9662285142851209
0.11504424778761062,2.2302590647214746,0.9642767488266653,1.317305062992074,0.9864486014387587
0.11946902654867257,2.2667841073132853,0.9945421965740104,1.3320020565206092,0.9980651342622596
0.12389380530973451,2.2679920335925265,1.0074508114144742,1.3360474048792914,1.0190379010978035
0.12831858407079647,2.278068242545471,1.0091673153119887,1.341545938494643,1.0692179101308075
0.13274336283185842,2.2935909399251853,1.010126104725535,1.3639017544742156,1.0871638552227318
0.13716814159292035,2.3376963857701245,1.0557348028924884,1.3983702461463603,1.1731496336187803
0.1415929203539823,2.3617829368285266,1.0782054061585362,1.3983702461463603,1.1787562336978972
0.14601769911504425,2.4023499448925016,1.1145479244196757,1.4007432471628605,1.191692044942612
0.1504424778761062,2.4622743236054734,1.1249484750855032,1.4089456119149977,1.2010091488755907
0.15486725663716813,2.4888657844200526,1.1308115121817626,1.4224255231123495,1.2010091488755907
0.1592920353982301,2.50619685969031,1.1369631181901014,1.4495089646685053,1.2123143293530496
0.16371681415929204,2.5293580071321573,1.1551985374058165,1.4694834175424272,1.2377272896077953
0.168141592920354,2.576414078178525,1.1551985374058165,1.4748108591683562,1.245536595945737
0.17256637168141592,2.5792744383802724,1.19798344864516,1.4852716429153239,1.2487220172100355
0.17699115044247787,2.596857908462691,1.2071739944931679,1.491564990219538,1.2591106040036093
0.18141592920353983,2.6456987501866864,1.2102776969558973,1.525806729752892,1.2668843370964122
0.18584070796460178,2.661934841328012,1.2208218929654437,1.5293805249155952,1.2863744881580088
0.1902654867256637,2.662299575135297,1.2325652541283463,1.5400417903494366,1.2884694734340225
0.19469026548672566,2.6695100230322835,1.23792327172041,1.5461321871179066,1.2890285689932137
0.19911504424778761,2.6812049274379315,1.2550134036299023,1.5461321871179066,1.2924071182829433
0.20353982300884957,2.691610369350381,1.2751954157681682,1.5461321871179066,1.3180795188369228
0.2079646017699115,2.7266435455668563,1.2823613475199562,1.552312540655951,1.3399141744655956
0.21238938053097345,2.7539975561486667,1.282797480671502,1.5556071294217066,1.3434347686791814
0.2168141592920354,2.7777288872982546,1.3090416027385983,1.5741669710348418,1.3707792391753935
0.22123893805309736,2.803735864503893,1.3090416027385983,1.5901680143184764,1.3709497453614414
0.22566371681415928,2.8136233831738484,1.3271988961418042,1.6036166172803408,1.3717774178595465
0.23008849557522124,2.837784615926516,1.3418808607734691,1.6036166172803408,1.3718375889107366
0.2345132743362832,2.850191651253955,1.3562475683640745,1.6050244866722034,1.3718375889107366
0.23893805309734514,2.8508216849952546,1.3695735758583851,1.6212843983187266,1.3756938564282704
0.24336283185840707,2.8508216849952546,1.3903671606769257,1.660653342525931,1.3871757078308895
0.24778761061946902,2.8508216849952546,1.3941122006834825,1.6757945709897548,1.3885578030000183
0.252212389380531,2.8719631542467865,1.395879634847636,1.694489653936395,1.3885578030000183
0.25663716814159293,2.8719631542467865,1.404092627155769,1.7114019557818243,1.4217263156618085
0.2610619469026549,2.8940321599754384,1.4066918126583443,1.7253231728529799,1.445922692856901
0.26548672566371684,2.8956796979019996,1.4136739106319764,1.7608158113306207,1.455649374824048
0.26991150442477874,2.9067638951101658,1.420147858747067,1.828816693491897,1.4597451103577717
0.2743362831858407,2.913261622438256,1.493192939373571,1.828816693491897,1.4776639581406537
0.27876106194690264,2.913261622438256,1.5304509507593096,1.8308938689154037,1.5276654651707111
0.2831858407079646,2.9167884368359864,1.5380570857121834,1.8383432673461992,1.5412691559753209
0.28761061946902655,2.9240555179346805,1.5380570857121834,1.8384044206996772,1.546431008894921
0.2920353982300885,2.945153693809515,1.5715588605306283,1.846009184069864,1.546431008894921
0.29646017699115046,2.973888954578319,1.5756132370963485,1.8631686844818576,1.6085521998548267
0.3008849557522124,2.985976123959791,1.580258166565243,1.869531129038071,1.61848371931149
0.3053097345132743,2.9880794755925666,1.5967133650629042,1.8753000180737243,1.6300529773135968
0.30973451327433627,2.9933403230959916,1.6078137343083514,1.885529809919161,1.659091675313749
0.3141592920353982,3.022316514492926,1.6143236051571475,1.8880663060052156,1.6928379475131214
0.3185840707964602,3.022316514492926,1.6335939310426886,1.8942642989817868,1.6962628438001406
0.3230088495575221,3.048032552078046,1.6436401495813346,1.8991426294843787,1.7074826183710463
0.3274336283185841,3.0753358080446507,1.6591525946512706,1.9033231861728857,1.709421868597694
0.33185840707964603,3.0940487301290855,1.6931116884858064,1.9033231861728857,1.7100572804633907
0.336283185840708,3.1269756002337967,1.6931116884858064,1.9057161108923035,1.7176243841983425
0.3407079646017699,3.128982091300471,1.7352055382065703,1.9273820617211173,1.7352531726114253
0.34513274336283184,3.150932674792677,1.735234462764349,1.9353242746263373,1.7648662518141383
0.3495575221238938,3.152312804649585,1.761972452799628,1.9400643274874811,1.7897756476692768
0.35398230088495575,3.177846442064483,1.7803163537893736,1.9675135040088432,1.8038016717662158
0.3584070796460177,3.2452699660994635,1.794815801579799,1.9725386062959618,1.8175071188804637
0.36283185840707965,3.2607677521598695,1.811189377272241,1.9781205445459884,1.8350232838229126
0.3672566371681416,3.286571657541616,1.8314347401141187,2.007900719876553,1.847858124101968
0.37168141592920356,3.3276591371970734,1.8314347401141187,2.0397789105909157,1.847858124101968
0.37610619469026546,3.3717035418054055,1.8656617460092306,2.041417027452299,1.8481012650921598
0.3805309734513274,3.3772689006286547,1.8930845534515475,2.0551881407992876,1.853580905631596
0.38495575221238937,3.403511975022161,1.9280700882094501,2.0551881407992876,1.8560044922198244
0.3893805309734513,3.4399497876684624,1.9452951781905752,2.095996138907174,1.8657774714149682
0.3938053097345133,3.448138052730449,1.9462613732318372,2.1121827598728244,1.878733000831684
0.39823008849557523,3.4505958244301063,1.966763274731647,2.116193375815886,1.923076668368127
0.4026548672566372,3.471323898911043,1.973676110470347,2.123043385663129,1.9655231057349374
0.40707964601769914,3.494356028897096,1.9988345223523198,2.1303048120708303,2.0009512270768663
0.41150442477876104,3.556110597290346,2.0516197491357127,2.180501876173063,2.0027425389798754
0.415929203539823,3.6427390081696456,2.054810879162939,2.21512185170035,2.0305813637936043
0.42035398230088494,3.6658225912545745,2.0868470498028118,2.2203905404619872,2.0570917878786004
0.4247787610619469,3.6698690460110797,2.093447471588241,2.3040120787647025,2.07030384029166
0.42920353982300885,3.693452804859564,2.1242817467758437,2.3190277224906644,2.0916786680420194
0.4336283185840708,3.7061680571977287,2.1532965754964923,2.336216431391169,2.105663335006218
0.43805309734513276,3.779801254189715,2.1635795101680833,2.403091893421537,2.1435391793727625
0.4424778761061947,3.7900774876201977,2.1820571802396014,2.4222164569185396,2.151049603517796
0.4469026548672566,3.8634083092690723,2.1820571802396014,2.447231345289706,2.1562108322354017
0.45132743362831856,3.86900706342321,2.3235000743314767,2.45856771944007,2.1656432763809152
0.4557522123893805,3.86900706342321,2.3259515521327767,2.4767875073585532,2.1656432763809152
0.46017699115044247,3.86900706342321,2.3286078058355595,2.4840948950634223,2.1810339609992897
0.4646017699115044,3.86900706342321,2.342252060342138,2.4906575407239013,2.1810339609992897
0.4690265486725664,3.86900706342321,2.3511921023511695,2.511500752820142,2.2101188977504425
0.47345132743362833,3.9158009947325216,2.360739255988834,2.5354838057352773,2.212928251413517
0.4778761061946903,3.9158009947325216,2.365001730871517,2.552342243101829,2.2796701830380313
0.4823008849557522,4.033234016463668,2.3786242632573202,2.559372195419426,2.3060286962364254
0.48672566371681414,4.261032061377221,2.3786242632573202,2.563796386989138,2.3168294663756184
0.4911504424778761,4.280673978960778,2.3800437134994135,2.568732075767673,2.3176997359570346
0.49557522123893805,4.299792020622398,2.404834883886662,2.615834769362204,2.3379703405306604
0.5,4.309635684469412,2.4208331100402334,2.6281809059814205,2.3876623480288606
0.504424778761062,4.314141804014407,2.425581911692768,2.6329755715624232,2.4485927689078335
0.5088495575221239,4.3190903386174915,2.426589104580349,2.6631713743420837,2.4791884864366662
0.5132743362831859,4.378298362801297,2.4340588356793904,2.69048560128865,2.490508655140279
0.5176991150442478,4.390203309325855,2.4495063845352854,2.709054659096978,2.5067678334862236
0.5221238938053098,4.390645705996526,2.4633635443791433,2.709054659096978,2.5128313749042643
0.5265486725663717,4.40089542794505,2.545279451362299,2.7754033634820234,2.5184363761868056
0.5309734513274337,4.40780741665273,2.5527827172856936,2.7845740982223353,2.5720547686045783
0.5353982300884956,4.418145763145304,2.5557452573777866,2.7845740982223353,2.5720547686045783
0.5398230088495575,4.4250870924123324,2.5720561671307607,2.7845740982223353,2.5809797169898627
0.5442477876106194,4.447121021669336,2.593774354895077,2.7845740982223353,2.5853837221427627
0.5486725663716814,4.449770799152271,2.6057973832304597,2.7845740982223353,2.5853837221427627
0.5530973451327433,4.450421745302284,2.6140467626710793,2.7851018602634827,2.601571908365314
0.5575221238938053,4.451778924885518,2.6258380677316095,2.8013753837388933,2.6074058207081503
0.5619469026548672,4.451951813934701,2.6293908223212035,2.8047727114040675,2.612919552171697
0.5663716814159292,4.455907642888095,2.671024655000994,2.8047727114040675,2.612919552171697
0.5707964601769911,4.460467415862178,2.6822429723243717,2.8449528987121266,2.632028304569888
0.5752212389380531,4.464343307573062,2.685513505434384,2.856986309196673,2.6488369609555367
0.5796460176991151,4.475862338940066,2.7450278335735896,2.8745041281440766,2.698217447813111
0.584070796460177,4.476213745631094,2.7509644038854124,2.8919628900495797,2.7105617706692313
0.588495575221239,4.476735941792222,2.787151422652373,2.9032551495250236,2.7364206080671067
0.5929203539823009,4.47701778380123,2.8007629250602126,2.911265382113596,2.739211407667937
0.5973451327433629,4.477113301108407,2.811279078704986,2.9335885132613857,2.7396291199624807
0.6017699115044248,4.483231115559774,2.811333117629801,2.9452825355743695,2.7474099081853054
0.6061946902654868,4.486428627856228,2.815076442201587,2.9454361853590263,2.75456464223954
0.6106194690265486,4.508091621602609,2.819180512571876,2.962086486526247,2.764038229428148
0.6150442477876106,4.528013046498756,2.839764223580922,2.965317874596463,2.789627936821325
0.6194690265486725,4.531971152039143,2.895031959203313,2.9789672289453657,2.815967901231625
0.6238938053097345,4.6312243290914905,2.8971438256316495,2.990271072014361,2.815967901231625
0.6283185840707964,4.666746921430533,2.929503477712941,2.990271072014361,2.815967901231625
0.6327433628318584,4.669454550531095,2.984117310488886,2.996241019003003,2.815967901231625
0.6371681415929203,4.681540413180558,2.9986754891761866,3.0112238326539864,2.815967901231625
0.6415929203539823,4.716625046211817,3.000410262573668,3.0126966114896803,2.8225338972392127
0.6460176991150443,4.748703918319026,3.000410262573668,3.013062554479026,2.8472720812962864
0.6504424778761062,4.755801153420715,3.000410262573668,3.0245529099969404,2.850838705389345
0.6548672566371682,4.794748112605298,3.000410262573668,3.052437906087057,2.879277067558541
0.6592920353982301,4.866628259420323,3.000410262573668,3.0594614218368132,2.8834519414112867
0.6637168141592921,4.874185531831427,3.0364299382736304,3.0646675018096063,2.8908168630835105
0.668141592920354,4.913115453641398,3.0567680197605163,3.072240386811931,2.898012242667113
0.672566371681416,4.970669063191111,3.0765278154971423,3.0970614985085883,2.9146119187055346
0.6769911504424779,4.977416548508934,3.0818297669173726,3.1044048593611695,2.9164914766116823
0.6814159292035398,4.980657838372733,3.1283960677348825,3.1305528861276786,2.9360965214936043
0.6858407079646017,4.9867514358699,3.196969539910875,3.133453739272905,2.96052323830097
0.6902654867256637,5.004675118790036,3.2017118249167766,3.1437110997438884,2.9701581820343756
0.6946902654867256,5.01394767586507,3.2060365472718364,3.145180028922261,2.9797966883651794
0.6991150442477876,5.034927261879391,3.233063540587447,3.1631563413135413,2.9829896202427335
0.7035398230088495,5.094582348270172,3.241566596187172,3.1698284757352373,3.00294788368768
0.7079646017699115,5.1004423076376275,3.2785153689804947,3.1866695641798577,3.0087982626302967
0.7123893805309734,5.3900751642328375,3.281884249850575,3.190776613683692,3.013238901373502
0.7168141592920354,5.461474768929873,3.3032227421847224,3.2031464113858084,3.014671789253918
0.7212389380530974,100.0,3.315190191348057,3.2041011156209636,3.0296475780367684
0.7256637168141593,100.0,3.3898241305650805,3.2270539349228353,3.044183203749143
0.7300884955752213,100.0,3.426908483518472,3.243732868791618,3.06156598972007
0.7345132743362832,100.0,3.4351903384075415,3.2439220304014103,3.065639291854277
0.7389380530973452,100.0,3.4668696658797478,3.272020312901349,3.076016700886733
0.7433628318584071,100.0,3.4735977349221696,3.2811495505414885,3.1755657862156608
0.7477876106194691,100.0,3.4794412233370826,3.293136607477886,3.2117508279513847
0.7522123893805309,100.0,3.4858573552471603,3.2981188238595807,3.2260505390344205
0.7566371681415929,100.0,3.510991365614275,3.3136918512554305,3.2508795433824065
0.7610619469026548,100.0,3.5115660995463576,3.3646204129263895,3.2522403739933154
0.7654867256637168,100.0,3.525959067540986,3.3885213705742747,3.2763525862937057
0.7699115044247787,100.0,3.5275939431413184,3.392411451370736,3.2921373625657453
0.7743362831858407,100.0,3.5373777968692592,3.4085490976983723,3.297458693103518
0.7787610619469026,100.0,3.542688363115997,3.4779410493668528,3.309602886446064
0.7831858407079646,100.0,3.593960952422857,3.5018204845599534,3.31387007662986
0.7876106194690266,100.0,3.6749386544594915,3.534481142283073,3.351237440117607
0.7920353982300885,100.0,3.7076061511717326,3.545187874443883,3.3532678196463777
0.7964601769911505,100.0,3.7083958622810957,3.5842740299703775,3.3561999205883675
0.8008849557522124,100.0,3.7085281582174385,3.6043934202268906,3.374101080233742
0.8053097345132744,100.0,3.7095190261538207,3.634692953406604,3.3799385370627566
0.8097345132743363,100.0,3.755439885583582,3.6370948898079916,3.3907998429377852
0.8141592920353983,100.0,3.767886240721384,3.679157473341005,3.4052802177518857
0.8185840707964602,100.0,3.7709064050881462,3.7079124776293986,3.4329865149599232
0.8230088495575221,100.0,3.8352357788962506,3.7111261553992154,3.434614342663294
0.827433628318584,100.0,3.8751938404575506,3.7227091708496474,3.4548469172972793
0.831858407079646,100.0,3.9361147706338007,3.7785269499075103,3.4686019350307657
0.8362831858407079,100.0,4.036549712466089,3.783414825826802,3.537607910542936
0.8407079646017699,100.0,4.334056065964863,3.8129914672838776,3.548034734024965
0.8451327433628318,100.0,4.353651845732541,3.8173126647383913,3.548069961908746
0.8495575221238938,100.0,4.400102867407958,3.8888115338727762,3.5517251519113686
0.8539823008849557,100.0,4.4006595787456035,3.937032843444308,3.553953176426399
0.8584070796460177,100.0,4.423650821965428,3.941532302100375,3.5740982896170848
0.8628318584070797,100.0,4.424852098669113,4.037117911231432,3.5918829129086185
0.8672566371681416,100.0,4.426893690622321,4.067368708087815,3.5953790702955315
0.8716814159292036,100.0,4.428228291553436,4.293518265473216,3.614273362456396
0.8761061946902655,100.0,4.436575586841435,4.293750223706274,3.6145606297308253
0.8805309734513275,100.0,4.44018171627271,4.4125443553199695,3.623279271477168
0.8849557522123894,100.0,4.4458811578506765,4.444051350511553,3.6721960202020134
0.8893805309734514,100.0,4.451842177820294,4.455002526449388,3.6752001789820246
0.8938053097345132,100.0,4.452803285519021,4.50979846583484,3.770544314761946
0.8982300884955752,100.0,4.460336784386531,4.677416878279874,3.8058155292402445
0.9026548672566371,100.0,4.572628320120282,100.0,3.825801824608875
0.9070796460176991,100.0,4.657708942009208,100.0,3.828143154456701
0.911504424778761,100.0,4.749406207297168,100.0,4.0915868013681695
0.915929203539823,100.0,100.0,100.0,4.235945555006116
0.9203539823008849,100.0,100.0,100.0,4.381324434421368
0.9247787610619469,100.0,100.0,100.0,4.418342340765029
0.9292035398230089,100.0,100.0,100.0,4.440429711452765
0.9336283185840708,100.0,100.0,100.0,4.447003762180712
0.9380530973451328,100.0,100.0,100.0,4.455995208528605
0.9424778761061947,100.0,100.0,100.0,4.47345264314288
0.9469026548672567,100.0,100.0,100.0,100.0
0.9513274336283186,100.0,100.0,100.0,100.0
0.9557522123893806,100.0,100.0,100.0,100.0
0.9601769911504425,100.0,100.0,100.0,100.0
0.9646017699115044,100.0,100.0,100.0,100.0
0.9690265486725663,100.0,100.0,100.0,100.0
0.9734513274336283,100.0,100.0,100.0,100.0
0.9778761061946902,100.0,100.0,100.0,100.0
0.9823008849557522,100.0,100.0,100.0,100.0
0.9867256637168141,100.0,100.0,100.0,100.0
0.9911504424778761,100.0,100.0,100.0,100.0
0.995575221238938,100.0,100.0,100.0,100.0
1.0,100.0,100.0,100.0,100.0


==> data/eigen_graph_social_16/eigenvectors_logarithmic_relative_error.csv <==
matrix\type,BFloat16,Float16,LinearTakum16,Posit16
ca/ca-CSphd,-Inf,-Inf,-Inf,-Inf
ca/ca-CondMat,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ca/ca-Erdos992,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ca/ca-GrQc,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ca/ca-HepPh,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ca/ca-netscience,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ca/ca-sandi_auths,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
cit/cit-DBLP,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/SFHH-conf-sensor,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/aves-sparrow-social,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/aves-weaver-social,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/aves-wildbird-network,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/copresence-LH10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/email-dnc,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/fb-forum,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/fb-messages,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/ia-chess,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/ia-contact,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/ia-contacts_hypertext2009,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/ia-enron-employees,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/ia-escorts-dynamic,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/ia-hospital-ward-proximity,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/ia-primary-school-proximity,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/ia-primary-school-proximity-attr,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/ia-radoslaw-email,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/ia-reality-call,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/ia-workplace-contacts,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/insecta-ant-colony1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/insecta-ant-colony2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/insecta-ant-colony4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/insecta-ant-trophallaxis-colony1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/insecta-ant-trophallaxis-colony2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/mammalia-primate-association,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/mammalia-raccoon-proximity,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/mammalia-voles-bhp-trapping,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/mammalia-voles-kcs-trapping,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/mammalia-voles-plj-trapping,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/mammalia-voles-rob-trapping,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/reptilia-tortoise-network-bsv,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/reptilia-tortoise-network-cs,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/reptilia-tortoise-network-fi,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/reptilia-tortoise-network-hw,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/reptilia-tortoise-network-lm,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/reptilia-tortoise-network-mc,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/reptilia-tortoise-network-pv,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/reptilia-tortoise-network-sg,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/scc2034_kilifi_all_contacts_across_households,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/scc2034_kilifi_all_contacts_within_households,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/soc-sign-bitcoinalpha,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/soc-sign-bitcoinotc,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
econ/econ-beacxc,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
econ/econ-beaflw,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
econ/econ-beause,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
econ/econ-mahindas,-Inf,-Inf,-Inf,-Inf
econ/econ-mbeacxc,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
econ/econ-mbeaflw,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
econ/econ-mbeause,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
econ/econ-poli,-Inf,-Inf,-Inf,-Inf
econ/econ-poli-large,-Inf,-Inf,-Inf,-Inf
econ/econ-wm1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
econ/econ-wm2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
econ/econ-wm3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
email/email-EU,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
email/email-dnc,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
email/email-dnc-corecipient,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
email/email-enron-large,0.00000000000000000000000000000000000e+00,-Inf,-Inf,0.00000000000000000000000000000000000e+00
email/email-enron-only,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
email/email-univ,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ia/ia-crime-moreno,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ia/ia-dnc-corecipient,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ia/ia-email-EU,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ia/ia-email-univ,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ia/ia-enron-large,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ia/ia-enron-only,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ia/ia-escorts-dynamic,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ia/ia-fb-messages,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ia/ia-hospital-ward-proximity,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ia/ia-infect-dublin,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ia/ia-infect-hyper,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ia/ia-primary-school-proximity,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ia/ia-primary-school-proximity-attr,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ia/ia-radoslaw-email,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ia/ia-reality,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ia/ia-southernwomen,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ia/ia-workplace-contacts,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
proximity/SFHH-conf-sensor,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
proximity/copresence-LH10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
proximity/hospital-ward-proximity,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
proximity/infect-dublin,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
proximity/infect-hyper,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
proximity/primary-school-proximity,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rec/rec-amazon,-Inf,-Inf,-Inf,-Inf
rec/rec-movielens-user-movies-10m,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
retweet_graphs/rt_alwefaq,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
retweet_graphs/rt_assad,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
retweet_graphs/rt_bahrain,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
retweet_graphs/rt_barackobama,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
retweet_graphs/rt_damascus,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
retweet_graphs/rt_dash,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
retweet_graphs/rt_gmanews,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
retweet_graphs/rt_gop,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
retweet_graphs/rt_israel,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
retweet_graphs/rt_justinbieber,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
retweet_graphs/rt_ksa,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
retweet_graphs/rt_libya,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
retweet_graphs/rt_lolgop,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
retweet_graphs/rt_mittromney,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
retweet_graphs/rt_occupy,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
retweet_graphs/rt_occupywallstnyc,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
retweet_graphs/rt_onedirection,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
retweet_graphs/rt_p2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
retweet_graphs/rt_qatif,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
retweet_graphs/rt_saudi,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
retweet_graphs/rt_tcot,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
retweet_graphs/rt_uae,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,-Inf
rt/rt-retweet,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rt/rt-twitter-copen,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rt/rt_alwefaq,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rt/rt_assad,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rt/rt_bahrain,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rt/rt_barackobama,-Inf,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00
rt/rt_damascus,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rt/rt_dash,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00
rt/rt_gmanews,-Inf,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rt/rt_gop,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rt/rt_http,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00
rt/rt_islam,-Inf,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00
rt/rt_israel,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rt/rt_justinbieber,-Inf,-Inf,-Inf,-Inf
rt/rt_ksa,-Inf,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00
rt/rt_lebanon,-Inf,-Inf,-Inf,-Inf
rt/rt_libya,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rt/rt_lolgop,-Inf,-Inf,-Inf,0.00000000000000000000000000000000000e+00
rt/rt_mittromney,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rt/rt_obama,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rt/rt_occupy,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rt/rt_occupywallstnyc,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rt/rt_oman,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rt/rt_onedirection,-Inf,-Inf,-Inf,-Inf
rt/rt_p2,-Inf,-Inf,-Inf,-Inf
rt/rt_qatif,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rt/rt_saudi,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rt/rt_tcot,-Inf,-Inf,-Inf,-Inf
rt/rt_tlot,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rt/rt_uae,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rt/rt_voteonedirection,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
soc/fb-pages-company,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
soc/fb-pages-food,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
soc/fb-pages-government,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
soc/fb-pages-politician,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
soc/fb-pages-public-figure,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
soc/fb-pages-tvshow,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
soc/soc-ANU-residence,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
soc/soc-advogato,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
soc/soc-anybeat,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
soc/soc-dolphins,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
soc/soc-epinions,-Inf,-Inf,-Inf,-Inf
soc/soc-gplus,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
soc/soc-hamsterster,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
soc/soc-highschool-moreno,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
soc/soc-karate,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
soc/soc-physicians,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
soc/soc-sign-bitcoinalpha,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
soc/soc-sign-bitcoinotc,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
soc/soc-student-coop,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
soc/soc-tribes,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
soc/soc-wiki-Vote,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-Amherst41,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-Bowdoin47,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-Brandeis99,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-Bucknell39,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-Caltech36,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-Colgate88,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-Hamilton46,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-Haverford76,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-Mich67,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-Middlebury45,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-Oberlin44,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-Pepperdine86,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-Reed98,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-Rice31,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-Rochester38,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-Santa74,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-Simmons81,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-Smith60,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-Swarthmore42,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-Trinity100,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-UC64,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-USFCA72,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-Vassar85,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-Wellesley22,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-Wesleyan43,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-Williams40,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-nips-ego,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_enron-only,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_fb-forum,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_infect-hyper,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00
tscc/scc_retweet,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_retweet-crawl,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_alwefaq,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_assad,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_bahrain,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_barackobama,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_damascus,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_dash,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_gmanews,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_gop,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_http,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_israel,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_justinbieber,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_ksa,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_lebanon,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_libya,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_lolgop,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_mittromney,-Inf,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00
tscc/scc_rt_obama,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_occupy,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_occupywallstnyc,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_oman,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_onedirection,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_p2,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_qatif,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_saudi,-Inf,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00
tscc/scc_rt_tcot,-Inf,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_tlot,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_uae,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,-Inf,0.00000000000000000000000000000000000e+00
tscc/scc_rt_voteonedirection,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00


==> data/eigen_graph_social_16/eigenvectors_logarithmic_relative_error.sorted.csv <==
percent,BFloat16,Float16,LinearTakum16,Posit16
0.0,0.0,0.0,0.0,0.0
0.004424778761061947,0.0,0.0,0.0,0.0
0.008849557522123894,0.0,0.0,0.0,0.0
0.01327433628318584,0.0,0.0,0.0,0.0
0.017699115044247787,0.0,0.0,0.0,0.0
0.022123893805309734,0.0,0.0,0.0,0.0
0.02654867256637168,0.0,0.0,0.0,0.0
0.030973451327433628,0.0,0.0,0.0,0.0
0.035398230088495575,0.0,0.0,0.0,0.0
0.03982300884955752,0.0,0.0,0.0,0.0
0.04424778761061947,0.0,0.0,0.0,0.0
0.048672566371681415,0.0,0.0,0.0,0.0
0.05309734513274336,0.0,0.0,0.0,0.0
0.05752212389380531,0.0,0.0,0.0,0.0
0.061946902654867256,0.0,0.0,0.0,0.0
0.06637168141592921,0.0,0.0,0.0,0.0
0.07079646017699115,0.0,0.0,0.0,0.0
0.0752212389380531,0.0,0.0,0.0,0.0
0.07964601769911504,0.0,0.0,0.0,0.0
0.084070796460177,0.0,0.0,0.0,0.0
0.08849557522123894,0.0,0.0,0.0,0.0
0.09292035398230089,0.0,0.0,0.0,0.0
0.09734513274336283,0.0,0.0,0.0,0.0
0.10176991150442478,0.0,0.0,0.0,0.0
0.10619469026548672,0.0,0.0,0.0,0.0
0.11061946902654868,0.0,0.0,0.0,0.0
0.11504424778761062,0.0,0.0,0.0,0.0
0.11946902654867257,0.0,0.0,0.0,0.0
0.12389380530973451,0.0,0.0,0.0,0.0
0.12831858407079647,0.0,0.0,0.0,0.0
0.13274336283185842,0.0,0.0,0.0,0.0
0.13716814159292035,0.0,0.0,0.0,0.0
0.1415929203539823,0.0,0.0,0.0,0.0
0.14601769911504425,0.0,0.0,0.0,0.0
0.1504424778761062,0.0,0.0,0.0,0.0
0.15486725663716813,0.0,0.0,0.0,0.0
0.1592920353982301,0.0,0.0,0.0,0.0
0.16371681415929204,0.0,0.0,0.0,0.0
0.168141592920354,0.0,0.0,0.0,0.0
0.17256637168141592,0.0,0.0,0.0,0.0
0.17699115044247787,0.0,0.0,0.0,0.0
0.18141592920353983,0.0,0.0,0.0,0.0
0.18584070796460178,0.0,0.0,0.0,0.0
0.1902654867256637,0.0,0.0,0.0,0.0
0.19469026548672566,0.0,0.0,0.0,0.0
0.19911504424778761,0.0,0.0,0.0,0.0
0.20353982300884957,0.0,0.0,0.0,0.0
0.2079646017699115,0.0,0.0,0.0,0.0
0.21238938053097345,0.0,0.0,0.0,0.0
0.2168141592920354,0.0,0.0,0.0,0.0
0.22123893805309736,0.0,0.0,0.0,0.0
0.22566371681415928,0.0,0.0,0.0,0.0
0.23008849557522124,0.0,0.0,0.0,0.0
0.2345132743362832,0.0,0.0,0.0,0.0
0.23893805309734514,0.0,0.0,0.0,0.0
0.24336283185840707,0.0,0.0,0.0,0.0
0.24778761061946902,0.0,0.0,0.0,0.0
0.252212389380531,0.0,0.0,0.0,0.0
0.25663716814159293,0.0,0.0,0.0,0.0
0.2610619469026549,0.0,0.0,0.0,0.0
0.26548672566371684,0.0,0.0,0.0,0.0
0.26991150442477874,0.0,0.0,0.0,0.0
0.2743362831858407,0.0,0.0,0.0,0.0
0.27876106194690264,0.0,0.0,0.0,0.0
0.2831858407079646,0.0,0.0,0.0,0.0
0.28761061946902655,0.0,0.0,0.0,0.0
0.2920353982300885,0.0,0.0,0.0,0.0
0.29646017699115046,0.0,0.0,0.0,0.0
0.3008849557522124,0.0,0.0,0.0,0.0
0.3053097345132743,0.0,0.0,0.0,0.0
0.30973451327433627,0.0,0.0,0.0,0.0
0.3141592920353982,0.0,0.0,0.0,0.0
0.3185840707964602,0.0,0.0,0.0,0.0
0.3230088495575221,0.0,0.0,0.0,0.0
0.3274336283185841,0.0,0.0,0.0,0.0
0.33185840707964603,0.0,0.0,0.0,0.0
0.336283185840708,0.0,0.0,0.0,0.0
0.3407079646017699,0.0,0.0,0.0,0.0
0.34513274336283184,0.0,0.0,0.0,0.0
0.3495575221238938,0.0,0.0,0.0,0.0
0.35398230088495575,0.0,0.0,0.0,0.0
0.3584070796460177,0.0,0.0,0.0,0.0
0.36283185840707965,0.0,0.0,0.0,0.0
0.3672566371681416,0.0,0.0,0.0,0.0
0.37168141592920356,0.0,0.0,0.0,0.0
0.37610619469026546,0.0,0.0,0.0,0.0
0.3805309734513274,0.0,0.0,0.0,0.0
0.38495575221238937,0.0,0.0,0.0,0.0
0.3893805309734513,0.0,0.0,0.0,0.0
0.3938053097345133,0.0,0.0,0.0,0.0
0.39823008849557523,0.0,0.0,0.0,0.0
0.4026548672566372,0.0,0.0,0.0,0.0
0.40707964601769914,0.0,0.0,0.0,0.0
0.41150442477876104,0.0,0.0,0.0,0.0
0.415929203539823,0.0,0.0,0.0,0.0
0.42035398230088494,0.0,0.0,0.0,0.0
0.4247787610619469,0.0,0.0,0.0,0.0
0.42920353982300885,0.0,0.0,0.0,0.0
0.4336283185840708,0.0,0.0,0.0,0.0
0.43805309734513276,0.0,0.0,0.0,0.0
0.4424778761061947,0.0,0.0,0.0,0.0
0.4469026548672566,0.0,0.0,0.0,0.0
0.45132743362831856,0.0,0.0,0.0,0.0
0.4557522123893805,0.0,0.0,0.0,0.0
0.46017699115044247,0.0,0.0,0.0,0.0
0.4646017699115044,0.0,0.0,0.0,0.0
0.4690265486725664,0.0,0.0,0.0,0.0
0.47345132743362833,0.0,0.0,0.0,0.0
0.4778761061946903,0.0,0.0,0.0,0.0
0.4823008849557522,0.0,0.0,0.0,0.0
0.48672566371681414,0.0,0.0,0.0,0.0
0.4911504424778761,0.0,0.0,0.0,0.0
0.49557522123893805,0.0,0.0,0.0,0.0
0.5,0.0,0.0,0.0,0.0
0.504424778761062,0.0,0.0,0.0,0.0
0.5088495575221239,0.0,0.0,0.0,0.0
0.5132743362831859,0.0,0.0,0.0,0.0
0.5176991150442478,0.0,0.0,0.0,0.0
0.5221238938053098,0.0,0.0,0.0,0.0
0.5265486725663717,0.0,0.0,0.0,0.0
0.5309734513274337,0.0,0.0,0.0,0.0
0.5353982300884956,0.0,0.0,0.0,0.0
0.5398230088495575,0.0,0.0,0.0,0.0
0.5442477876106194,0.0,0.0,0.0,0.0
0.5486725663716814,0.0,0.0,0.0,0.0
0.5530973451327433,0.0,0.0,0.0,0.0
0.5575221238938053,0.0,0.0,0.0,0.0
0.5619469026548672,0.0,0.0,0.0,0.0
0.5663716814159292,0.0,0.0,0.0,0.0
0.5707964601769911,0.0,0.0,0.0,0.0
0.5752212389380531,0.0,0.0,0.0,0.0
0.5796460176991151,0.0,0.0,0.0,0.0
0.584070796460177,0.0,0.0,0.0,0.0
0.588495575221239,0.0,0.0,0.0,0.0
0.5929203539823009,0.0,0.0,0.0,0.0
0.5973451327433629,0.0,0.0,0.0,0.0
0.6017699115044248,0.0,0.0,0.0,0.0
0.6061946902654868,0.0,0.0,0.0,0.0
0.6106194690265486,0.0,0.0,0.0,0.0
0.6150442477876106,0.0,0.0,0.0,0.0
0.6194690265486725,0.0,0.0,0.0,0.0
0.6238938053097345,0.0,0.0,0.0,0.0
0.6283185840707964,0.0,0.0,0.0,0.0
0.6327433628318584,0.0,0.0,0.0,0.0
0.6371681415929203,0.0,0.0,0.0,0.0
0.6415929203539823,0.0,0.0,0.0,0.0
0.6460176991150443,0.0,0.0,0.0,0.0
0.6504424778761062,0.0,0.0,0.0,0.0
0.6548672566371682,0.0,0.0,0.0,0.0
0.6592920353982301,0.0,0.0,0.0,0.0
0.6637168141592921,0.0,0.0,0.0,0.0
0.668141592920354,0.0,0.0,0.0,0.0
0.672566371681416,0.0,0.0,0.0,0.0
0.6769911504424779,0.0,0.0,0.0,0.0
0.6814159292035398,0.0,0.0,0.0,0.0
0.6858407079646017,0.0,0.0,0.0,0.0
0.6902654867256637,0.0,0.0,0.0,0.0
0.6946902654867256,0.0,0.0,0.0,0.0
0.6991150442477876,0.0,0.0,0.0,0.0
0.7035398230088495,0.0,0.0,0.0,0.0
0.7079646017699115,0.0,0.0,0.0,0.0
0.7123893805309734,0.0,0.0,0.0,0.0
0.7168141592920354,0.0,0.0,0.0,0.0
0.7212389380530974,0.0,0.0,0.0,0.0
0.7256637168141593,0.0,0.0,0.0,0.0
0.7300884955752213,0.0,0.0,0.0,0.0
0.7345132743362832,0.0,0.0,0.0,0.0
0.7389380530973452,0.0,0.0,0.0,0.0
0.7433628318584071,0.0,0.0,0.0,0.0
0.7477876106194691,0.0,0.0,0.0,0.0
0.7522123893805309,0.0,0.0,0.0,0.0
0.7566371681415929,0.0,0.0,0.0,0.0
0.7610619469026548,0.0,0.0,0.0,0.0
0.7654867256637168,0.0,0.0,0.0,0.0
0.7699115044247787,0.0,0.0,0.0,0.0
0.7743362831858407,0.0,0.0,0.0,0.0
0.7787610619469026,0.0,0.0,0.0,0.0
0.7831858407079646,0.0,0.0,0.0,0.0
0.7876106194690266,0.0,0.0,0.0,0.0
0.7920353982300885,0.0,0.0,0.0,0.0
0.7964601769911505,0.0,0.0,0.0,0.0
0.8008849557522124,0.0,0.0,0.0,0.0
0.8053097345132744,0.0,0.0,0.0,0.0
0.8097345132743363,0.0,0.0,0.0,0.0
0.8141592920353983,0.0,0.0,0.0,0.0
0.8185840707964602,0.0,0.0,0.0,0.0
0.8230088495575221,0.0,0.0,0.0,0.0
0.827433628318584,0.0,0.0,0.0,0.0
0.831858407079646,0.0,0.0,0.0,0.0
0.8362831858407079,0.0,0.0,0.0,0.0
0.8407079646017699,0.0,0.0,0.0,0.0
0.8451327433628318,0.0,0.0,0.0,0.0
0.8495575221238938,0.0,0.0,0.0,0.0
0.8539823008849557,0.0,0.0,0.0,0.0
0.8584070796460177,0.0,0.0,0.0,0.0
0.8628318584070797,0.0,0.0,0.0,0.0
0.8672566371681416,0.0,0.0,0.0,0.0
0.8716814159292036,0.0,0.0,0.0,0.0
0.8761061946902655,0.0,0.0,0.0,0.0
0.8805309734513275,0.0,0.0,0.0,0.0
0.8849557522123894,0.0,0.0,0.0,0.0
0.8893805309734514,0.0,0.0,0.0,0.0
0.8938053097345132,0.0,0.0,0.0,0.0
0.8982300884955752,0.0,0.0,0.0,0.0
0.9026548672566371,0.0,0.0,0.0,0.0
0.9070796460176991,0.0,0.0,0.0,0.0
0.911504424778761,0.0,0.0,0.0,0.0
0.915929203539823,0.0,0.0,0.0,0.0
0.9203539823008849,0.0,0.0,0.0,0.0
0.9247787610619469,0.0,0.0,0.0,0.0
0.9292035398230089,0.0,0.0,0.0,0.0
0.9336283185840708,0.0,0.0,0.0,0.0
0.9380530973451328,0.0,0.0,0.0,0.0
0.9424778761061947,0.0,0.0,0.0,0.0
0.9469026548672567,0.0,0.0,0.0,0.0
0.9513274336283186,0.0,0.0,0.0,0.0
0.9557522123893806,0.0,0.0,0.0,0.0
0.9601769911504425,0.0,0.0,0.0,0.0
0.9646017699115044,0.0,0.0,0.0,0.0
0.9690265486725663,0.0,0.0,0.0,0.0
0.9734513274336283,0.0,0.0,0.0,0.0
0.9778761061946902,0.0,0.0,0.0,0.0
0.9823008849557522,0.0,0.0,0.0,0.0
0.9867256637168141,0.0,0.0,0.0,0.0
0.9911504424778761,0.0,0.0,0.0,0.0
0.995575221238938,0.0,0.0,0.0,0.0
1.0,0.0,0.0,0.0,0.0


==> data/eigen_graph_social_16/eigenvectors_relative_error.csv <==
matrix\type,BFloat16,Float16,LinearTakum16,Posit16
ca/ca-CSphd,-Inf,-Inf,-Inf,-Inf
ca/ca-CondMat,1.72706996533601978216759556786514501e+00,-Inf,9.71527714188242871281038841734541337e-01,7.39331137799636646360044898694182606e-01
ca/ca-Erdos992,1.54135280188264521763365455736427515e+00,1.08368361408719626307616150944722445e+00,1.07154454311701674646981112698257675e+00,1.14302443307219383968258310367455875e+00
ca/ca-GrQc,-Inf,7.34755237845799774254658194716702454e-01,9.03458398097954950860902967765182609e-01,8.32320430847221164404437820532369184e-01
ca/ca-HepPh,-Inf,8.68054019465016591144082425330809933e-01,8.42168734228189129331571665373613419e-01,8.66214704094669598156309053597001055e-01
ca/ca-netscience,8.70890494796724131262289848730842559e-01,5.19764652637686778325067248373237821e-01,5.78979477981043429409897900370718929e-01,4.33478456506695426095453972783020785e-01
ca/ca-sandi_auths,8.51161934087426922055803511970088891e-01,3.18583919465449854494526813454539197e-01,4.69684133567271533804461436140375095e-01,2.56416878574032011063863148707971273e-01
cit/cit-DBLP,1.50391637436653391060947948015070388e+00,1.04457074841708822310080142432227242e+00,1.00027786337557563588116234151045928e+00,1.06698444691731590567640813330402890e+00
dynamic/SFHH-conf-sensor,1.23828500073077701831987603072591137e+00,6.90027067428169859053851937982000444e-01,8.56678302863743808252999121248580374e-01,6.89703497093660649002145043627616019e-01
dynamic/aves-sparrow-social,7.05269841675674333048272700443504821e-01,3.82723412368366942712760642513398853e-01,6.22182399980677376408839264725282289e-01,5.39953413920056987818765893878007105e-01
dynamic/aves-weaver-social,6.34370226523908143946015506479895475e-01,4.19697141986936057227417059098791279e-01,4.22495286137572087031945672476482099e-01,4.24831375688764976709313373400663637e-01
dynamic/aves-wildbird-network,9.24667544145692032777869029430137672e-01,5.08435345371519751219619179030733688e-01,6.02640348409769697033929610753849207e-01,4.08695015798874387547362030987635776e-01
dynamic/copresence-LH10,9.08194492350132572083787093238735474e-01,2.32950367100938635101239112063269618e-01,5.78322617437242793089234368114678162e-01,4.89024423242005702547102306216540931e-01
dynamic/email-dnc,-Inf,7.52187036963309408446377247987603425e-01,9.45606740887876477405816864117105906e-01,8.26277712764972414421261226755607266e-01
dynamic/fb-forum,9.22369491324388719914613106521081486e-01,5.16587759392293811274829611822630151e-01,5.56818850384208141478301186272870168e-01,3.70982487842738797949365353625032390e-01
dynamic/fb-messages,1.06622627869618345950021183174467454e+00,6.84183915100257472507679501755028441e-01,8.85872679374312276494208011930970831e-01,7.20895009237312658513004328071346056e-01
dynamic/ia-chess,1.46452172351143106802263514913341764e+00,9.60203456046915174327117178113634471e-01,9.94128738074346565685639323134369639e-01,1.08612042070980377754635314647351738e+00
dynamic/ia-contact,9.46577323300765301279975059664964660e-01,2.12399397384412920585072458786485097e-01,4.31303604883826955574637169989642531e-01,3.02933641602809097128717048844571526e-01
dynamic/ia-contacts_hypertext2009,9.88836508451094368787493973959805779e-01,3.91465710716400330921578946324848498e-01,5.81354522993338032407334390577588196e-01,6.81853734539107950018760394741504737e-01
dynamic/ia-enron-employees,8.89745836873803724262019070410164630e-01,4.05656181564776868899520403832170419e-01,5.97058990039692847419475849014368873e-01,5.24650854101599842842802447473341157e-01
dynamic/ia-escorts-dynamic,1.57186357346193353745852455230618090e+00,5.35408926866862946841211426706060105e-01,8.86947008712297591507964653354299305e-01,8.13355133548780771520283886368542733e-01
dynamic/ia-hospital-ward-proximity,9.01508972758407060913438425048147785e-01,2.47434903605083133023528966990397087e-01,4.88929927499023207586720504729067666e-01,2.52759971377807112706151612569061978e-01
dynamic/ia-primary-school-proximity,1.22348746036968818718099825510841361e+00,9.48813034467665188352419195247954679e-01,8.80559646389200112705000259732016872e-01,8.90487238581600474724880201349070279e-01
dynamic/ia-primary-school-proximity-attr,1.22348746036968818718099825510841361e+00,9.48813034467665188352419195247954679e-01,8.80559646389200112705000259732016872e-01,8.90487238581600474724880201349070279e-01
dynamic/ia-radoslaw-email,6.40729918134240763548522082682817540e-01,3.65305852789759897964219173355951683e-01,3.71516650674059199302479172126786207e-01,3.79792440114712016277451417041955444e-01
dynamic/ia-reality-call,-Inf,1.24470878070340520718140388229711023e+00,1.24499910081731280002730723358003297e+00,1.29387335366063583461501947843713956e+00
dynamic/ia-workplace-contacts,9.21254214686238469526797870489673984e-01,4.13955301657127961138595325129937799e-01,5.07108100430040751870072595332655979e-01,4.39100532027944315996931941259895512e-01
dynamic/insecta-ant-colony1,1.09039699333259967873120331260053234e+00,8.20223469800235226831403506076027780e-01,8.01790379659536983355934864345448482e-01,5.48735234248541479275827928330533164e-01
dynamic/insecta-ant-colony2,1.03930521311864146803716436172897218e+00,6.62006217213947278491962936440168862e-01,6.67930835573862512247104875978774088e-01,6.50509540572432817509637631655993410e-01
dynamic/insecta-ant-colony4,1.12454090988992924821701903979090563e+00,7.74601931825574796354072582498202249e-01,5.81335184604983223653242158444734004e-01,5.40566658686977509668132495925535647e-01
dynamic/insecta-ant-trophallaxis-colony1,6.29782814001205083541107446953476439e-01,1.19901226204047263646099767052484547e-01,2.75375788276603513134215255331496360e-01,2.77409728280931773853751308003715927e-01
dynamic/insecta-ant-trophallaxis-colony2,4.36073318204894728386910758520768255e-01,2.38833381129693577815282142933086660e-01,1.80735461754808456214981533113289424e-01,3.22248078950645792972801493875981547e-01
dynamic/mammalia-primate-association,6.68057505557394035648691314112385553e-01,4.03252197563280636893361017704918340e-01,5.25144696635369945558215033334287657e-01,4.00624003721721100521086677986306744e-01
dynamic/mammalia-raccoon-proximity,4.91559740920748089081682720226127604e-01,1.58368719605585734747663592885156480e-01,3.29667960731156383818582296043799761e-01,1.29358235402417529767731704469170485e-01
dynamic/mammalia-voles-bhp-trapping,9.78424117875954932934243562141245802e-01,7.69716987960439220142301735202600122e-01,1.00771339731444699494137630601012170e+00,9.52869806256373499357771363161971856e-01
dynamic/mammalia-voles-kcs-trapping,1.15193521873587889679968591403344914e+00,9.48264450951634199538174590958969911e-01,9.52814040471889405324266101469723570e-01,8.65332175771498369943565940586091073e-01
dynamic/mammalia-voles-plj-trapping,1.02624447150117273371580794108209332e+00,8.98012296437535194802468229616629111e-01,9.14518964123976949897638514552917096e-01,8.71069823164380121264290465871950126e-01
dynamic/mammalia-voles-rob-trapping,1.00492328111860823729230556999037627e+00,8.30362906080737219832883808092238949e-01,9.52698319137879111904984774651003887e-01,8.74065634477199302464417148001878422e-01
dynamic/reptilia-tortoise-network-bsv,8.14733668276725866563936368681316825e-01,3.14501857032078217111760296417098182e-01,4.24234075139123274588483984791329442e-01,2.88905496814859799295539960430645514e-01
dynamic/reptilia-tortoise-network-cs,6.47211994424912299459799373226884673e-01,4.44013074766181811990736640651194279e-01,6.13502208210325217690020656864420663e-01,4.60316749904415488691033456522725719e-01
dynamic/reptilia-tortoise-network-fi,1.22171697885104760161245795536760963e+00,1.11045470288000580083308341260498248e+00,1.04788137139070483413830422247056224e+00,1.07226505934246072475137379047698529e+00
dynamic/reptilia-tortoise-network-hw,4.56986251085860427598032573884089869e-01,5.89974046083572280714373855081905823e-01,4.58374981718501096282378217535586126e-01,5.36405409672286947965492763009164041e-01
dynamic/reptilia-tortoise-network-lm,4.59926426540771697864749456601070865e-01,2.86256656962030952601912204551723015e-01,2.13768275721935479334840561011147880e-01,1.32441684761791695712388258282384304e-01
dynamic/reptilia-tortoise-network-mc,2.35379347792468268299644455152002350e-01,3.04931082103435912513111304683263008e-01,7.76618346117203782686775828091644354e-02,2.94016251060861323930781266601851962e-01
dynamic/reptilia-tortoise-network-pv,3.67798657105835201480777977392802235e-01,1.32329947811527366983407389325949089e-01,1.58542149592477347719603634269191901e-01,1.01752095616473181635192196244242853e-01
dynamic/reptilia-tortoise-network-sg,3.28889900823540684150006640008634786e-01,3.86057779916909473499822354361926003e-01,1.75014938045271519788480797848911254e-01,3.11942437523412813024285490363105266e-01
dynamic/scc2034_kilifi_all_contacts_across_households,7.92529034138281389391480178936504456e-01,8.90205334484035924385216342997936422e-01,8.07121485646496410329238987992933563e-01,9.16431937388067568881531760642420314e-01
dynamic/scc2034_kilifi_all_contacts_within_households,8.44173190943056534364737174565293787e-01,8.07260775813648007184054360243232191e-01,8.31103776586613764031083087594874712e-01,7.87567988260609943879940153113048907e-01
dynamic/soc-sign-bitcoinalpha,-Inf,5.79150516471915883347258814929630367e-01,6.49907554509257280087319948337235286e-01,5.84344046500830191360728203153634892e-01
dynamic/soc-sign-bitcoinotc,-Inf,4.86376356221131975751773889588820325e-01,6.01883639171501724098460075268057836e-01,6.84836535279322378246255163951466189e-01
econ/econ-beacxc,9.15694321967861554092193335726445242e-01,4.05518264152577696911596037947769858e-01,5.99018967512462014057775704928019377e-01,4.07626624704605392908943011144536072e-01
econ/econ-beaflw,6.01896682404314192301157300171197483e-01,2.02511625819790623772133923242980277e-01,3.13588642908475173061302391637185082e-01,3.93873255228137305050272143730982571e-01
econ/econ-beause,7.39244505697722616609523093740312232e-01,1.50308449726344355942034122413426089e-01,2.18319998113775732457001145137393266e-01,3.05548284534152160118095137306342853e-01
econ/econ-mahindas,-Inf,-Inf,-Inf,-Inf
econ/econ-mbeacxc,8.62240397138837169546963865063500400e-01,6.09709296718362044996678781857700100e-01,6.71365267005075381906403891289329814e-01,6.61446872420002976772757392036653335e-01
econ/econ-mbeaflw,8.86619128933353932405857677784113039e-01,5.24670118487611556610377899801069234e-01,4.66376143292182640706270124944678079e-01,3.72755450460707732347920139249559729e-01
econ/econ-mbeause,8.41777708155543207513602390068461744e-01,4.72189067450220068254059666382614907e-01,4.91926167336892372815099088528200159e-01,4.49589336689083441726944241789613427e-01
econ/econ-poli,-Inf,-Inf,-Inf,-Inf
econ/econ-poli-large,-Inf,-Inf,-Inf,-Inf
econ/econ-wm1,6.30175122520277975400349567259393198e-01,6.15156348442532258200037631535551668e-01,1.74275564964547968079528347068656821e-01,3.02583538397509342217084619411881033e-01
econ/econ-wm2,5.11410787484874242074618798394268915e-01,4.83971085156962081380668277420620438e-01,4.83632586783717624797369631682005489e-01,4.83090237272007488190823666836363806e-01
econ/econ-wm3,3.56769885044381502293111140749623775e-01,2.16961619041500229513110519162612659e-01,2.64698200461193468581721590885673569e-01,2.42022686039983322453467583653594930e-01
email/email-EU,-Inf,1.47289689348822158153191280215949186e+00,1.47912909014789641302431870197348139e+00,1.40910941017473459764211565172236568e+00
email/email-dnc,-Inf,7.52187036963309408446377247987603425e-01,9.45606740887876477405816864117105906e-01,8.26277712764972414421261226755607266e-01
email/email-dnc-corecipient,1.07628498847281388282231861134469448e+00,1.04835518813092951135031789492975483e+00,1.17254487938670331279772723695029711e+00,1.06132360319354834624126951859445956e+00
email/email-enron-large,1.51623248426262328426483632948197994e+00,-Inf,-Inf,8.17570118749503093511986098475541344e-01
email/email-enron-only,9.55740399573894237740426167665190648e-01,2.84443113397427027139768019759447072e-01,4.42203499003279322918373330419276519e-01,4.33813136079167487350659572644706998e-01
email/email-univ,8.97386289531392620830373145904460937e-01,3.96870084951072108133312156508934285e-01,6.09491723638996134627252987941238193e-01,4.67278372406417241141585537551378472e-01
ia/ia-crime-moreno,1.27542058284942421271021830880304680e+00,8.49233936431562541923858243270626970e-01,1.00238777753831262130706702971486054e+00,9.11827565849405470376947269938054658e-01
ia/ia-dnc-corecipient,1.06798619968394169255044600450431877e+00,1.17244801045532369301373571057103523e+00,1.11770107565281763925814942398412878e+00,1.09686824111646025226888669730603438e+00
ia/ia-email-EU,-Inf,1.50189411484008650493450082672407238e+00,9.56447609928058678529698592734234110e-01,1.40626606518288005966726654032635305e+00
ia/ia-email-univ,7.59689756264029563335863291039007241e-01,5.04925100403070011432394005316913021e-01,6.45552746099974497443201082986756896e-01,5.65976754733794652423602219611593752e-01
ia/ia-enron-large,1.57694926624639748623286453504135928e+00,-Inf,1.40879549653845905256322690208068128e+00,8.17570118749503093511986098475541344e-01
ia/ia-enron-only,9.55740399573894237740426167665190648e-01,2.84443113397427027139768019759447072e-01,4.42203499003279322918373330419276519e-01,4.33813136079167487350659572644706998e-01
ia/ia-escorts-dynamic,1.58261723245502622607873398485944737e+00,5.35408926866862946841211426706060105e-01,8.86947008712297591507964653354299305e-01,8.13355133548780771520283886368542733e-01
ia/ia-fb-messages,9.96412400619147985587164737772414895e-01,7.78983950526336259304696453797347869e-01,6.89535237097731489697285372696109878e-01,8.16177450038474938470580896844676040e-01
ia/ia-hospital-ward-proximity,9.01508972758407060913438425048147785e-01,2.47434903605083133023528966990397087e-01,4.88929927499023207586720504729067666e-01,2.52759971377807112706151612569061978e-01
ia/ia-infect-dublin,8.41893047112611740306358146553329176e-01,5.10493947287092687790537451758258549e-01,5.35844677802950996107296378150307288e-01,3.83367452081515994831129977215080815e-01
ia/ia-infect-hyper,1.09772900167349879840974281789440309e+00,6.71756871173271222206972668792416544e-01,7.59924380989865822447567632440016150e-01,6.77846606062614752248853613113197477e-01
ia/ia-primary-school-proximity,1.22348746036968818718099825510841361e+00,9.48813034467665188352419195247954679e-01,8.80559646389200112705000259732016872e-01,8.90487238581600474724880201349070279e-01
ia/ia-primary-school-proximity-attr,1.22348746036968818718099825510841361e+00,9.48813034467665188352419195247954679e-01,8.80559646389200112705000259732016872e-01,8.90487238581600474724880201349070279e-01
ia/ia-radoslaw-email,6.40729918134240763548522082682817540e-01,3.65305852789759897964219173355951683e-01,3.71516650674059199302479172126786207e-01,3.79792440114712016277451417041955444e-01
ia/ia-reality,1.57502230152286237684370011882941324e+00,1.27646909798906074613748163621426820e+00,1.24642195457640598693019695061344991e+00,1.01564478932579594881715003273206798e+00
ia/ia-southernwomen,2.74267589483879240084524945089902902e-01,2.98385955216408508775036123417086673e-02,2.98836271498035601118449737433723767e-02,2.63552269560218376933320446062276850e-02
ia/ia-workplace-contacts,9.21254214686238469526797870489673984e-01,4.13955301657127961138595325129937799e-01,5.07108100430040751870072595332655979e-01,4.39100532027944315996931941259895512e-01
proximity/SFHH-conf-sensor,1.23828500073077701831987603072591137e+00,6.90027067428169859053851937982000444e-01,8.56678302863743808252999121248580374e-01,6.89703497093660649002145043627616019e-01
proximity/copresence-LH10,9.08194492350132572083787093238735474e-01,2.32950367100938635101239112063269618e-01,5.78322617437242793089234368114678162e-01,4.89024423242005702547102306216540931e-01
proximity/hospital-ward-proximity,9.01508972758407060913438425048147785e-01,2.47434903605083133023528966990397087e-01,4.88929927499023207586720504729067666e-01,2.52759971377807112706151612569061978e-01
proximity/infect-dublin,8.15638193593327831999328919431500748e-01,4.49090184785180923923567306971528121e-01,6.25536640713788840279320141010268065e-01,4.57240902995188251777492986738877734e-01
proximity/infect-hyper,1.19527810660005580635657143594147143e+00,6.24131187254839669802390575124878754e-01,7.83228980350407882732785830013259214e-01,6.80221610711837631007902856746942678e-01
proximity/primary-school-proximity,1.22348746036968818718099825510841361e+00,9.48813034467665188352419195247954679e-01,8.80559646389200112705000259732016872e-01,8.90487238581600474724880201349070279e-01
rec/rec-amazon,-Inf,-Inf,-Inf,-Inf
rec/rec-movielens-user-movies-10m,-Inf,4.96970547629567997860429480448030842e-01,7.38776503030658676893924768201090738e-01,5.86920154291890761727114190392470028e-01
retweet_graphs/rt_alwefaq,9.40426260488451504086985181819529661e-01,3.78835629690206225115134906772307298e-01,4.12065558360957305523768771341444093e-01,4.35032594941400494980852933246905787e-01
retweet_graphs/rt_assad,5.28547279459226962172399171402377544e-01,6.21945156652349221391308330052445814e-01,5.07553307822672950108417611515734089e-01,5.70412173000067942606150274362234301e-01
retweet_graphs/rt_bahrain,1.03114530176526173588980593676983907e+00,8.89004502708752041268603075821755829e-01,9.42032151846763187918878173407772187e-01,1.06039639146292697896074582977825720e+00
retweet_graphs/rt_barackobama,1.15923488864649017294601078263510131e+00,-Inf,9.65265619947024562815254750338175675e-01,1.12315411029474638968528968130903814e+00
retweet_graphs/rt_damascus,7.25297139089000832029502133729790128e-01,6.59918980577972030643442783315887540e-01,7.00483034618283071290257645475642025e-01,7.74313021196707680120451746078351098e-01
retweet_graphs/rt_dash,8.21198575056314970749154790210011636e-01,8.04888034792862643531882706779061935e-01,7.85539779239737489804896434847449210e-01,9.72721889551895652932976343253415967e-01
retweet_graphs/rt_gmanews,9.44248559059421456380503807929199698e-01,-Inf,8.09344551763095089685630006098765572e-01,7.94627052062994926799239588743558244e-01
retweet_graphs/rt_gop,5.86003284680692874451444269437754241e-01,-Inf,8.12304405815806042579839416081898101e-01,5.35322362370603550308460271013410014e-01
retweet_graphs/rt_israel,7.78639508674379562473947057678634392e-01,7.67036349225455070545614538112326429e-01,9.37715847013437517648764254225441775e-01,9.39246486621363305537223352135505987e-01
retweet_graphs/rt_justinbieber,1.09117420898656159764665758135566600e+00,1.03782292465609337943586507000503793e+00,1.20577377354044565356506715808049464e+00,1.12198709769086048737425754786624262e+00
retweet_graphs/rt_ksa,7.02783636938193739532704068736913811e-01,7.35530463194344687489933020702603011e-01,8.27199585384580345350383937009811580e-01,5.84420934432985651275503448605246141e-01
retweet_graphs/rt_libya,9.96848836000611132081520345725249090e-01,8.13355575801591225226370242138150483e-01,1.04295674772719614220152548046671279e+00,1.04106524358473048901229322099042368e+00
retweet_graphs/rt_lolgop,1.05229821502134893585417842006974492e+00,8.26634168023022717449848519433774388e-01,9.31428704841241842601325933150377463e-01,1.02801837559365660167036268110538227e+00
retweet_graphs/rt_mittromney,1.16797232936936400796246598015451887e+00,1.21280804250820876909840218172059086e+00,1.22975018381710083775511961656263746e+00,1.19235080532465918393114983169280177e+00
retweet_graphs/rt_occupy,9.44913697247401972351713059185573505e-01,7.65534646287617004143354195912178677e-01,8.32619982972092097999539755170551616e-01,7.55045130319684441789635852648799260e-01
retweet_graphs/rt_occupywallstnyc,9.01309738595880599254606762810052945e-01,9.72883518183323801950493868323678730e-01,9.69132957681655442961377178585646460e-01,9.10507354817549642418379222148254332e-01
retweet_graphs/rt_onedirection,1.08780763656449384604368091591468183e+00,1.10029592504277936549295889087269871e+00,1.01322573788487545487531815088323384e+00,1.05975432908037756180007228212769051e+00
retweet_graphs/rt_p2,9.15173324729917047232905369029777815e-01,9.26390340295720931516977591647685872e-01,9.27682141961304936270832680574595940e-01,1.00420207441448201450162787964293438e+00
retweet_graphs/rt_qatif,7.20388431174058452305494896700698089e-01,6.80932165640963193128489551298930794e-01,7.28592592543572677412444420432442998e-01,5.90010641670100083929235741563928397e-01
retweet_graphs/rt_saudi,4.14235643911838272601899197307991457e-01,4.44835009391124553089132435176463859e-01,4.71674264726051227699732214772816508e-01,3.15615907747049766787405569668993989e-01
retweet_graphs/rt_tcot,8.36643405325075999463143779423366764e-01,8.44652159626859545145342557523057162e-01,9.79376838890131356547334497973950352e-01,8.37635794705799495679290858970508436e-01
retweet_graphs/rt_uae,7.16820074298152439329911520559797057e-01,7.36370444368749673281838037742927905e-01,6.62812176586533679330964340672955999e-01,-Inf
rt/rt-retweet,7.99853232052203285845760936671347428e-01,6.15461886141967077693343744080672332e-01,4.16013759011973173039700834468521561e-01,3.43791397231337481619658042145028880e-01
rt/rt-twitter-copen,1.16051448999442791609425656834344811e+00,7.40685136490330262256798909198242788e-01,9.52232585576830693407325981709726138e-01,8.66346796320410947126967049259039133e-01
rt/rt_alwefaq,1.47575495352993308667333393883988837e+00,9.43660750628075224023967015647719212e-01,8.99653099582863276051079012534078181e-01,7.83988236600532701714812874403743863e-01
rt/rt_assad,1.36581628900591742764087958544663641e+00,9.74560142436473108035711597892932384e-01,1.04138123257100039212795307417217134e+00,9.51465552986921970976659408136524838e-01
rt/rt_bahrain,-Inf,7.60475562970840920819602962698039242e-01,9.20622948067938584121288480546537797e-01,8.57154893389375616314619434881592722e-01
rt/rt_barackobama,-Inf,1.11861707826152983021046171932703845e+00,-Inf,1.06883041284957489527363803791420674e+00
rt/rt_damascus,1.36282646484620826194438220988051310e+00,9.15489489006213232833940135340265155e-01,9.67486650642154090045582622301002104e-01,8.92563588830755400309259094869257796e-01
rt/rt_dash,1.50167203156543051011886680800478501e+00,1.11027295605260929197114339948156287e+00,-Inf,1.16125034384440570675389788796170246e+00
rt/rt_gmanews,-Inf,-Inf,9.90885075887378041240580774817722334e-01,9.62655253867572134762221125116190302e-01
rt/rt_gop,-Inf,1.08630256655724233434821653287282739e+00,1.14939083281291316951999811094646007e+00,1.04658832718371735293658096903894409e+00
rt/rt_http,1.48043306637763245614947495046647842e+00,1.18757436542862555818691842405165419e+00,-Inf,1.20350454268383225921330701912304539e+00
rt/rt_islam,-Inf,1.17273957468363912772035096988685358e+00,-Inf,1.21056515772649354181471856100338223e+00
rt/rt_israel,-Inf,1.09844805175558602016988101846338135e+00,1.16345174861877999594925585590859416e+00,1.07684415592101021179664832903991029e+00
rt/rt_justinbieber,-Inf,-Inf,-Inf,-Inf
rt/rt_ksa,-Inf,1.11500615899529899913607599520048023e+00,-Inf,1.09251852258707781978056996218504481e+00
rt/rt_lebanon,-Inf,-Inf,-Inf,-Inf
rt/rt_libya,-Inf,1.19151024850890485195095016546462235e+00,1.19487513620366840605696745243032538e+00,1.20982476421920707120836269859092999e+00
rt/rt_lolgop,-Inf,-Inf,-Inf,1.04274799605292745399630875662968111e+00
rt/rt_mittromney,-Inf,1.17269773903523635059431273619337316e+00,1.19642081828619357562287550316224671e+00,1.14578150967434084401911668367952145e+00
rt/rt_obama,-Inf,1.07195651199856533296497052628933161e+00,1.20714025615800409532058551467697666e+00,1.13695869138325162283848213170800933e+00
rt/rt_occupy,-Inf,1.10232488410317253838516174280443967e+00,1.07787786652386495360780853110321216e+00,1.13585310934314483403062206030391648e+00
rt/rt_occupywallstnyc,1.40783077653517995442914281398213966e+00,8.81374667936011556074097444956824018e-01,9.31380116513090828783555262705934640e-01,9.43304143660775387864203734815970820e-01
rt/rt_oman,-Inf,1.01097053562989413232296270343576966e+00,1.00901216040396500781966701238626309e+00,9.53322925189750114668289322374836410e-01
rt/rt_onedirection,-Inf,-Inf,-Inf,-Inf
rt/rt_p2,-Inf,-Inf,-Inf,-Inf
rt/rt_qatif,-Inf,1.01247017782312556514694311907945499e+00,1.09982152837953687829628588710880305e+00,1.12199823772585002658012876156782670e+00
rt/rt_saudi,-Inf,1.13651024313642728484556048656938522e+00,1.17356113352855042921313052788976912e+00,1.14293359118375128817063663270907247e+00
rt/rt_tcot,-Inf,-Inf,-Inf,-Inf
rt/rt_tlot,-Inf,1.01383777511210919101092376390184943e+00,1.02575839865336222545086981820213688e+00,1.02016675501627062413726283886198377e+00
rt/rt_uae,1.49152780150262795495710318758286827e+00,1.03675759098457098000370816064782611e+00,1.13344696928970130922369735156220550e+00,1.02844870801767158852116360852289620e+00
rt/rt_voteonedirection,1.34745664969544036506186947028128594e+00,9.16157319808971959424049443002349178e-01,1.17722400462817907750779509326611724e+00,9.49615500723546442327802088168671500e-01
soc/fb-pages-company,-Inf,8.89021591317224160232719641277945657e-01,1.02048405665649453655808825370131073e+00,9.21681215858300813799883732914788980e-01
soc/fb-pages-food,9.63872524690241689009385068564242008e-01,8.24025485191490450279507776932684029e-01,7.77467377519645326918096213931145310e-01,6.99789357300043920816460457195318481e-01
soc/fb-pages-government,1.61290147664201262330223835936846549e+00,4.33097192289389441221196502661597221e-01,6.45034728064424646999080560774748717e-01,6.08130238717156348283624819264319001e-01
soc/fb-pages-politician,-Inf,7.52635906542338528194129482511962874e-01,7.87615070016110931835139919198974695e-01,6.42126208387875592757601670997624708e-01
soc/fb-pages-public-figure,-Inf,8.91503155488808415866622743331728964e-01,1.07277469467690665385389595211716312e+00,8.82157810479168315652433969631780834e-01
soc/fb-pages-tvshow,-Inf,8.69931327832526263608496347587671684e-01,8.80726539400460645137875066385619862e-01,9.36199649888850457470771452734694392e-01
soc/soc-ANU-residence,8.47871444437035156590978397877395057e-01,4.40856986798955283209125856703432564e-01,7.73882501247344745653390375707491408e-01,6.21552980781036364298118232204931044e-01
soc/soc-advogato,-Inf,8.08197613248705877173911655227014409e-01,9.94593254266860349403370752893951543e-01,7.32921009799508133902762803299359606e-01
soc/soc-anybeat,1.53896298251090122609189138776927575e+00,7.47879213979454820452861608312989132e-01,8.77659605429538284521931378725589216e-01,8.22689272714525044795739981092652334e-01
soc/soc-dolphins,7.46861341929971562431770168589674571e-01,2.85169120583657306231159044276450144e-01,4.87003974934773833865035125618488526e-01,2.98188260395097307352146136111742316e-01
soc/soc-epinions,-Inf,-Inf,-Inf,-Inf
soc/soc-gplus,-Inf,1.39161074758732118509301613086683685e+00,1.42612349403711433281783232299775676e+00,1.41462993572319206293088051558060602e+00
soc/soc-hamsterster,1.10501240068559781126378745064377853e+00,8.48199703052499379991394825177061509e-01,9.18089890111178972757653649324587928e-01,8.68807297597964997209684818913888107e-01
soc/soc-highschool-moreno,7.87048466922898243353030373310911885e-01,4.99721509742791028046916536426539304e-01,3.57076766373192845288212534669885095e-01,4.38663475160188081947507530089075396e-01
soc/soc-karate,4.99025286622565273788776148144639099e-01,2.76077344823245078790210287964728939e-01,1.89082040473789555306732398703236113e-01,2.12605643398338907501677380273517087e-01
soc/soc-physicians,9.31339373169621282885069142533137831e-01,6.32086975640807427851043587710616052e-01,5.91197652434645950588815245797753733e-01,5.08668868681562060380591544960632087e-01
soc/soc-sign-bitcoinalpha,-Inf,5.79150516471915883347258814929630367e-01,6.49907554509257280087319948337235286e-01,5.84344046500830191360728203153634892e-01
soc/soc-sign-bitcoinotc,-Inf,4.86376356221131975751773889588820325e-01,6.01883639171501724098460075268057836e-01,6.84836535279322378246255163951466189e-01
soc/soc-student-coop,8.78395000630764065780529165507088360e-01,7.46531301069601019073957745781732662e-01,7.94206272413920155181667173527857891e-01,7.32645806393944543829575771606897738e-01
soc/soc-tribes,3.04141714331796939140381909430582647e-01,7.22957026139108135072076583026418963e-02,1.16213060661627388593306989718487968e-01,2.27037315432924672873829488602508003e-02
soc/soc-wiki-Vote,9.89471016638641479506614288976143423e-01,6.48779129985211822535159094118093859e-01,7.33340956014338330554724731953476509e-01,6.33322799008495977888638842969756886e-01
socfb/socfb-Amherst41,1.38844408297870366237508481655039703e+00,2.52807251289300118520988078486933313e-01,5.83759360324978900097267434800508345e-01,3.94880573878368989524328802179466498e-01
socfb/socfb-Bowdoin47,-Inf,4.24339986863145701262052250975435741e-01,5.02855278759362937000459214788245802e-01,5.43160521871088827639633286231158376e-01
socfb/socfb-Brandeis99,1.41873330238096279381367875120480195e+00,5.48720170927108657082346058822182076e-01,4.49810445499150337862992400902161665e-01,4.61611935202440683385214050920774677e-01
socfb/socfb-Bucknell39,1.43313511306209332466760188479563447e+00,4.39672701164038196990298533532463362e-01,4.42953907813482850825408278372478861e-01,4.33532375297001412521193983079476125e-01
socfb/socfb-Caltech36,7.17202054126949944164473479252320931e-01,3.57593998283361089753879294454005920e-01,4.97795304587840475721962225026049949e-01,5.80285313632201613968448874949421032e-01
socfb/socfb-Colgate88,1.41772216021064351814135272466420623e+00,3.52451000257937544617238625925442343e-01,5.96256879548889408199328883109890251e-01,3.91403735730748907167923432257537390e-01
socfb/socfb-Hamilton46,-Inf,3.59539306908793873062961386352114099e-01,4.90884326891553339318685135764635925e-01,2.05480014629389966777759622208470812e-01
socfb/socfb-Haverford76,1.19852773694084483084518699043564977e+00,5.98645899218966059686791383314214757e-01,5.45595092608380558773938296806636527e-01,4.33794108322070824836804050576468616e-01
socfb/socfb-Mich67,1.40734692634969815438769815066627435e+00,3.19429921492646410529266855417866280e-01,3.24369766751447223967430377210611802e-01,2.90122966859954700817327467007018979e-01
socfb/socfb-Middlebury45,1.40908171948785627775038366379950215e+00,4.47042942635436907068886674932561787e-01,4.64691458328229989157232728107767944e-01,5.11809490892495449550868020710276885e-01
socfb/socfb-Oberlin44,1.40777610421738814909936805556411099e+00,5.62985463362056111312831454321163309e-01,6.69199103693888343697322045889020960e-01,5.94107539795113566089520622592703192e-01
socfb/socfb-Pepperdine86,1.41174931088605052083611215235340164e+00,3.55739943160337129603788161661884164e-01,5.29932773487235509130687363279239452e-01,3.76846113152239442204144024391378288e-01
socfb/socfb-Reed98,9.19199452889089922945709193918082949e-01,3.89771356782983040917594205455488381e-01,4.15681552456477487401324348637313791e-01,4.07449823164932439792463947516875305e-01
socfb/socfb-Rice31,1.47661118103160634675561483707342205e+00,3.40958486896791293786241369495765867e-01,6.34953959030162940106090137632003354e-01,6.54687558391512017107020320162679346e-01
socfb/socfb-Rochester38,1.58554947246412758227113595473902161e+00,5.48729317675398024331254566440466459e-01,6.12003271883243951957426758332228370e-01,5.86153748919346847115985446501374334e-01
socfb/socfb-Santa74,1.41578753741378226775740204372731032e+00,2.90905478890178567893449541038699615e-01,4.82502453523214234847854467910283757e-01,4.16813341674348710864724832524754979e-01
socfb/socfb-Simmons81,6.74492486055172879822890539872716940e-01,2.50346100602167272249838164181394726e-01,4.16568437232653520586571233856169627e-01,3.38116391105857424716409795662156177e-01
socfb/socfb-Smith60,1.39168532965277928989930723138243698e+00,5.57184612532034801011845669456911206e-01,3.93170539427364571289202803598405762e-01,4.06787330651260448929022116772446892e-01
socfb/socfb-Swarthmore42,1.38453951022383311421566457064667411e+00,4.98252654073536709642735350577488801e-01,6.00561631069188465444351600677816335e-01,5.15468011504974097237839267865872491e-01
socfb/socfb-Trinity100,1.39714036461619726712360046006522230e+00,6.49788253904790993803789224615380683e-01,6.23771476850939005170992107460034275e-01,5.58099712129695064023150421743035826e-01
socfb/socfb-UC64,1.61104839478229257549423141690467152e+00,1.09632044951269401776201482883203978e+00,1.03470367391050872091150788339691135e+00,1.03607365904714778129848246930445895e+00
socfb/socfb-USFCA72,-Inf,2.86164654467971431819226325806922444e-01,1.18947150281729452754448514821197067e-01,1.87148736808447482143011724852539393e-01
socfb/socfb-Vassar85,1.41539194844191609366451301540327836e+00,4.41415898556267455571154331102088777e-01,5.41192817233733545562184191466421766e-01,2.82442095096253561851853187633500534e-01
socfb/socfb-Wellesley22,1.39933540566349686349564088641851081e+00,3.33852658224918358509080913067895493e-01,4.45547723295106425969111228838715673e-01,2.96787047281612062297660321822549785e-01
socfb/socfb-Wesleyan43,1.40630314588901192670450818751204634e+00,2.58273028188711358078434083940944658e-01,2.70039183433483720619665800269212463e-01,2.87713816206799662884147661200642841e-01
socfb/socfb-Williams40,1.38830418486784415824849189283164298e+00,3.81741935472197116243442729403861096e-01,4.21216034663346167505855080116791590e-01,4.87392102024733057734223589661009948e-01
socfb/socfb-nips-ego,1.36425142496332694889717937202814939e+00,8.31486385727810678102063390386274503e-01,9.89967745577720176981211935151273518e-01,7.92709591906217292613908278561872034e-01
tscc/scc_enron-only,9.72506572329547023662871412979686500e-01,8.85679002934575531642766745052404834e-01,5.93021935326789657455798645321507561e-01,6.32756336447168070612594550854638721e-01
tscc/scc_fb-forum,1.35366796941317578512792146765981463e+00,5.67570591345300112648918507738324448e-01,6.73661531656078377379045915354410855e-01,7.29230302981566221832171004709185844e-01
tscc/scc_infect-hyper,1.17199324521060222907821225469363076e+00,9.66634922120581511199659805461662925e-01,-Inf,9.14156558576701710219765498321801372e-01
tscc/scc_retweet,1.70449142784819098028720439242789964e+00,1.41048233700927914187913710974727144e+00,8.10743603979615649297863028006112750e-01,1.40418716780750010576279841238462114e+00
tscc/scc_retweet-crawl,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_alwefaq,-Inf,5.72748370608228599668129784598444403e-01,7.02149140295213573800519279036512637e-01,4.23718066045550928073926354657237540e-01
tscc/scc_rt_assad,1.40714107910288217265338114595165352e+00,3.19126725658320078821083168906407869e-01,3.15808513249579274419966189500785435e-01,7.00681253538743220162620148399845287e-02
tscc/scc_rt_bahrain,1.55366352408782254249261842672048887e+00,7.43512226002942956088510595934638888e-01,9.08998018849179739487927269808264387e-01,6.98900961667218705784698825999352192e-01
tscc/scc_rt_barackobama,-Inf,1.40410874484572850783337355456734039e+00,1.35772968944308385101470281062552745e+00,8.24534117781838216631831565137151663e-01
tscc/scc_rt_damascus,6.88926611268695853220823151457076960e-01,4.28883138709539910348288982414481254e-01,5.12695143358284173421464152422930004e-01,5.40767593561767339155661769542983727e-01
tscc/scc_rt_dash,-Inf,1.40032874005050198576165179280788161e+00,1.03759059233488680902532228840823133e+00,9.00386489510437205470930263788099427e-01
tscc/scc_rt_gmanews,-Inf,1.40591106652347223081174127252742195e+00,7.65972098980570110836065181172510241e-01,5.74746215923268482992055056239658136e-01
tscc/scc_rt_gop,1.42558374249861731679140839400098056e+00,1.19246530833960977000800721314016770e+00,1.02581821680664305776111085621517932e+00,9.69440264676519036136343577499407476e-01
tscc/scc_rt_http,-Inf,1.37054886753179402685328196109062714e+00,1.35780304107693310476893765348597781e+00,1.38549643809205541378527145196521069e+00
tscc/scc_rt_israel,1.43188345018939799790514721347796720e+00,9.89285699715662291353846148629321694e-01,1.06398639667436291820314444494370679e+00,1.04793773120270813114662226790994579e+00
tscc/scc_rt_justinbieber,-Inf,1.40810003549211633080563698593533271e+00,1.39536904393304217067065490345699813e+00,1.39720252791773146474252322248465891e+00
tscc/scc_rt_ksa,-Inf,1.39888121706867600344957422248802892e+00,1.27664877821527869231528400971262591e+00,1.11868984659448648612121595543410526e+00
tscc/scc_rt_lebanon,1.41566820592023919931218111086910703e+00,1.12029642676202007423379741610211888e+00,1.13980927912413939663081675120758327e+00,1.08560565639170644556498446288851502e+00
tscc/scc_rt_libya,1.59218380008139452174359434455890985e+00,7.67354851582242858704775182239813979e-01,9.47494603887333769630299030291091509e-01,3.98165733472172812252682490061394367e-01
tscc/scc_rt_lolgop,-Inf,1.40779610655164592637891949335469323e+00,5.89185670806228620957373533741619644e-01,9.42294449946092542926633846599410892e-01
tscc/scc_rt_mittromney,-Inf,1.40296838659170879800551315657816655e+00,-Inf,1.16220034226416861478295682328467299e+00
tscc/scc_rt_obama,1.41550307299478334166609946349020619e+00,1.16211764094864932473115372325479129e+00,1.12108684164537120992561176186541019e+00,1.12385867350976532289162378520701481e+00
tscc/scc_rt_occupy,1.41052364630899459671343125017669518e+00,1.02238446083045679166953808667554182e+00,8.50806251195978833274457387208304972e-01,9.58058685420890971441201709908323963e-01
tscc/scc_rt_occupywallstnyc,1.41575733218911762228504215077152586e+00,2.51366107627190514188769276664280775e-01,3.82311156971644111619505194139855781e-01,2.59117801054704887519606066938665484e-01
tscc/scc_rt_oman,-Inf,1.37674559719108460526685292900136267e+00,1.01292383389738549893511042254453070e+00,9.01514355079607041693571035711407423e-01
tscc/scc_rt_onedirection,-Inf,1.39926109411705054561669026938574419e+00,1.40533243063637996379989344989882325e+00,9.28475243801731294646103234125961807e-01
tscc/scc_rt_p2,-Inf,1.22544389105010190038654592781436613e+00,1.10737286882439500214861775647836610e+00,9.68152173442307182216878143175041304e-01
tscc/scc_rt_qatif,-Inf,1.44599203849696336127842281433466323e+00,1.28621492012540208526229859255783778e+00,1.33952359982853858488093735231578415e+00
tscc/scc_rt_saudi,-Inf,1.39990670217953133107828974484114022e+00,-Inf,6.65869212412580991186566195217804667e-01
tscc/scc_rt_tcot,-Inf,1.17305291463757893290187822641280308e+00,1.15015039179523847797958003995664798e+00,7.96399509097094387695333690451607413e-01
tscc/scc_rt_tlot,1.39387109240054244790284256691193563e+00,1.11552315205410749808470983899711769e+00,9.81699013487598515576462238233382827e-01,9.22275584256061159450394764902939950e-01
tscc/scc_rt_uae,1.57399731567022034853004884747617816e+00,1.39143470000470163146124433508209765e+00,-Inf,8.53251275749594164865837211519210238e-01
tscc/scc_rt_voteonedirection,1.35971362501844652035633996226988935e+00,1.02507336310707479814316800857232649e+00,9.36693992382859687774486001728362548e-01,1.13022911765021219401219908986165043e+00


==> data/eigen_graph_social_16/eigenvectors_relative_error.sorted.csv <==
percent,BFloat16,Float16,LinearTakum16,Posit16
0.0,0.23537934779246827,0.02983859552164085,0.02988362714980356,0.022703731543292468
0.004424778761061947,0.27426758948387925,0.07229570261391081,0.07766183461172038,0.026355226956021837
0.008849557522123894,0.30414171433179693,0.11990122620404726,0.11621306066162738,0.07006812535387433
0.01327433628318584,0.3288899008235407,0.13232994781152738,0.11894715028172945,0.10175209561647318
0.017699115044247787,0.3567698850443815,0.15030844972634436,0.15854214959247734,0.12935823540241753
0.022123893805309734,0.3677986571058352,0.15836871960558574,0.17427556496454796,0.1324416847617917
0.02654867256637168,0.41423564391183826,0.20251162581979062,0.17501493804527152,0.18714873680844749
0.030973451327433628,0.43607331820489476,0.2123993973844129,0.18073546175480845,0.20548001462938997
0.035398230088495575,0.45698625108586044,0.21696161904150024,0.18908204047378954,0.2126056433983389
0.03982300884955752,0.4599264265407717,0.23295036710093864,0.2137682757219355,0.2420226860399833
0.04424778761061947,0.4915597409207481,0.23295036710093864,0.21831999811377573,0.2527599713778071
0.048672566371681415,0.4990252866225653,0.23883338112969357,0.26469820046119347,0.2527599713778071
0.05309734513274336,0.5114107874848742,0.24743490360508313,0.2700391834334837,0.2527599713778071
0.05752212389380531,0.528547279459227,0.24743490360508313,0.27537578827660353,0.256416878574032
0.061946902654867256,0.5860032846806928,0.24743490360508313,0.31358864290847516,0.2591178010547049
0.06637168141592921,0.6018966824043142,0.2503461006021673,0.31580851324957926,0.2774097282809318
0.07079646017699115,0.6297828140012051,0.2513661076271905,0.32436976675144724,0.28244209509625356
0.0752212389380531,0.630175122520278,0.2528072512893001,0.3296679607311564,0.28771381620679964
0.07964601769911504,0.6343702265239082,0.25827302818871134,0.35707676637319286,0.2889054968148598
0.084070796460177,0.6407299181342407,0.2760773448232451,0.3715166506740592,0.2901229668599547
0.08849557522123894,0.6407299181342407,0.284443113397427,0.3715166506740592,0.2940162510608613
0.09292035398230089,0.6472119944249123,0.284443113397427,0.38231115697164414,0.29678704728161204
0.09734513274336283,0.6680575055573941,0.2851691205836573,0.3931705394273646,0.2981882603950973
0.10176991150442478,0.6744924860551729,0.28616465446797146,0.4120655583609573,0.30258353839750934
0.10619469026548672,0.6889266112686958,0.28625665696203095,0.4156815524564775,0.3029336416028091
0.11061946902654868,0.7027836369381938,0.2909054788901786,0.4160137590119732,0.30554828453415217
0.11504424778761062,0.7052698416756743,0.3049310821034359,0.4165684372326535,0.31194243752341283
0.11946902654867257,0.7168200742981524,0.3145018570320782,0.4212160346633462,0.3156159077470498
0.12389380530973451,0.7172020541269499,0.31858391946544984,0.4224952861375721,0.3222480789506458
0.12831858407079647,0.7203884311740585,0.31912672565832007,0.42423407513912326,0.33811639110585745
0.13274336283185842,0.7252971390890008,0.31942992149264643,0.43130360488382696,0.3437913972313375
0.13716814159292035,0.7392445056977226,0.3338526582249184,0.4422034990032793,0.3709824878427388
0.1415929203539823,0.7468613419299716,0.3409584868967913,0.4422034990032793,0.37275545046070774
0.14601769911504425,0.7596897562640296,0.3524510002579375,0.44295390781348287,0.3768461131522394
0.1504424778761062,0.7786395086743796,0.35573994316033714,0.44554772329510645,0.379792440114712
0.15486725663716813,0.7870484669228982,0.3575939982833611,0.44981044549915034,0.379792440114712
0.1592920353982301,0.7925290341382814,0.3595393069087939,0.4583749817185011,0.383367452081516
0.16371681415929204,0.7998532320522033,0.3653058527897599,0.46469145832823,0.3914037357307489
0.168141592920354,0.8147336682767259,0.3653058527897599,0.46637614329218263,0.3938732552281373
0.17256637168141592,0.8156381935933278,0.37883562969020623,0.4696841335672715,0.394880573878369
0.17699115044247787,0.821198575056315,0.3817419354721971,0.47167426472605123,0.3981657334721728
0.18141592920353983,0.836643405325076,0.38272341236836693,0.48250245352321425,0.4006240037217211
0.18584070796460178,0.8417777081555432,0.3860577799169095,0.4836325867837176,0.40678733065126044
0.1902654867256637,0.8418930471126117,0.389771356782983,0.4870039749347738,0.40744982316493245
0.19469026548672566,0.8441731909430565,0.39146571071640035,0.4889299274990232,0.40762662470460537
0.19911504424778761,0.8478714444370351,0.3968700849510721,0.4889299274990232,0.4086950157988744
0.20353982300884957,0.8511619340874269,0.4032521975632806,0.4889299274990232,0.4168133416743487
0.2079646017699115,0.8622403971388372,0.4055182641525777,0.4908843268915533,0.4237180660455509
0.21238938053097345,0.8708904947967241,0.4056561815647769,0.4919261673368924,0.424831375688765
0.2168141592920354,0.878395000630764,0.41395530165712796,0.4977953045878405,0.4334784565066954
0.22123893805309736,0.8866191289333539,0.41395530165712796,0.502855278759363,0.4335323752970014
0.22566371681415928,0.8897458368738037,0.4196971419869361,0.5071081004300407,0.4337941083220708
0.23008849557522124,0.8973862895313927,0.4243399868631457,0.5071081004300407,0.4338131360791675
0.2345132743362832,0.9013097385958806,0.4288831387095399,0.5075533078226729,0.4338131360791675
0.23893805309734514,0.901508972758407,0.4330971922893894,0.5126951433582841,0.4350325949414005
0.24336283185840707,0.901508972758407,0.43967270116403817,0.52514469663537,0.43866347516018805
0.24778761061946902,0.901508972758407,0.4408569867989553,0.5299327734872356,0.4391005320279443
0.252212389380531,0.9081944923501326,0.44141589855626745,0.535844677802951,0.4391005320279443
0.25663716814159293,0.9081944923501326,0.4440130747661818,0.5411928172337336,0.44958933668908346
0.2610619469026549,0.9151733247299171,0.4448350093911246,0.5455950926083806,0.45724090299518827
0.26548672566371684,0.9156943219678616,0.4470429426354369,0.5568188503842081,0.4603167499044155
0.26991150442477874,0.9191994528890899,0.4490901847851809,0.5783226174372428,0.4616119352024407
0.2743362831858407,0.9212542146862385,0.47218906745022005,0.5783226174372428,0.46727837240641723
0.27876106194690264,0.9212542146862385,0.4839710851569621,0.5789794779810434,0.4830902372720075
0.2831858407079646,0.9223694913243887,0.48637635622113196,0.5813351846049832,0.48739210202473304
0.28761061946902655,0.9246675441456921,0.48637635622113196,0.581354522993338,0.4890244232420057
0.2920353982300885,0.9313393731696212,0.496970547629568,0.5837593603249789,0.4890244232420057
0.29646017699115046,0.9404262604884515,0.4982526540735367,0.5891856708062286,0.508668868681562
0.3008849557522124,0.9442485590594215,0.499721509742791,0.591197652434646,0.5118094908924955
0.3053097345132743,0.9449136972474019,0.50492510040307,0.5930219353267897,0.5154680115049741
0.30973451327433627,0.9465773233007653,0.5084353453715198,0.5962568795488894,0.5246508541015998
0.3141592920353982,0.9557403995738942,0.5104939472870927,0.5970589900396929,0.5353223623706036
0.3185840707964602,0.9557403995738942,0.5165877593922938,0.599018967512462,0.5364054096722869
0.3230088495575221,0.9638725246902416,0.5197646526376868,0.6005616310691885,0.539953413920057
0.3274336283185841,0.9725065723295471,0.5246701184876116,0.6018836391715017,0.5405666586869775
0.33185840707964603,0.978424117875955,0.5354089268668629,0.6018836391715017,0.5407675935617673
0.336283185840708,0.9888365084510944,0.5354089268668629,0.6026403484097697,0.5431605218710889
0.3407079646017699,0.9894710166386415,0.5487201709271087,0.6094917236389962,0.5487352342485414
0.34513274336283184,0.9964124006191479,0.548729317675398,0.612003271883244,0.5580997121296951
0.3495575221238938,0.9968488360006111,0.5571846125320348,0.6135022082103252,0.5659767547337946
0.35398230088495575,1.0049232811186082,0.5629854633620561,0.6221823999806774,0.570412173000068
0.3584070796460177,1.0262444715011727,0.5675705913453001,0.623771476850939,0.5747462159232685
0.36283185840707965,1.0311453017652616,0.5727483706082286,0.6255366407137889,0.5802853136322016
0.3672566371681416,1.0393052131186415,0.5791505164719158,0.6349539590301629,0.5843440465008302
0.37168141592920356,1.052298215021349,0.5791505164719158,0.6450347280644246,0.5843440465008302
0.37610619469026546,1.0662262786961834,0.5899740460835723,0.6455527460999745,0.5844209344329857
0.3805309734513274,1.0679861996839417,0.598645899218966,0.6499075545092573,0.5861537489193468
0.38495575221238937,1.0762849884728138,0.609709296718362,0.6499075545092573,0.5869201542918908
0.3893805309734513,1.0878076365644938,0.6151563484425323,0.6628121765865337,0.5900106416701001
0.3938053097345133,1.0903969933325997,0.6154618861419671,0.6679308355738625,0.5941075397951135
0.39823008849557523,1.0911742089865617,0.6219451566523492,0.6691991036938884,0.6081302387171563
0.4026548672566372,1.0977290016734988,0.6241311872548396,0.6713652670050754,0.6215529807810364
0.40707964601769914,1.105012400685598,0.6320869756408074,0.6736615316560783,0.6327563364471681
0.41150442477876104,1.1245409098899293,0.6487791299852118,0.6895352370977315,0.633322799008496
0.415929203539823,1.151935218735879,0.649788253904791,0.7004830346182831,0.6421262083878756
0.42035398230088494,1.1592348886464903,0.659918980577972,0.7021491402952136,0.6505095405724328
0.4247787610619469,1.160514489994428,0.6620062172139473,0.7285925925435727,0.654687558391512
0.42920353982300885,1.167972329369364,0.6717568711732712,0.7333409560143384,0.661446872420003
0.4336283185840708,1.1719932452106023,0.6809321656409631,0.7387765030306587,0.665869212412581
0.43805309734513276,1.1952781066000557,0.6841839151002574,0.7599243809898658,0.6778466060626147
0.4424778761061947,1.198527736940845,0.6900270674281699,0.7659720989805701,0.6802216107118376
0.4469026548672566,1.2217169788510476,0.6900270674281699,0.7738825012473447,0.6818537345391079
0.45132743362831856,1.2234874603696881,0.7347552378457998,0.7774673775196453,0.6848365352793224
0.4557522123893805,1.2234874603696881,0.7355304631943447,0.7832289803504079,0.6848365352793224
0.46017699115044247,1.2234874603696881,0.7363704443687497,0.7855397792397375,0.6897034970936606
0.4646017699115044,1.2234874603696881,0.7406851364903303,0.787615070016111,0.6897034970936606
0.4690265486725664,1.2234874603696881,0.743512226002943,0.7942062724139202,0.6989009616672187
0.47345132743362833,1.238285000730777,0.746531301069601,0.801790379659537,0.6997893573000439
0.4778761061946903,1.238285000730777,0.7478792139794548,0.8071214856464964,0.7208950092373126
0.4823008849557522,1.2754205828494243,0.7521870369633095,0.809344551763095,0.7292303029815662
0.48672566371681414,1.3474566496954403,0.7521870369633095,0.8107436039796156,0.7326458063939445
0.4911504424778761,1.3536679694131757,0.7526359065423385,0.8123044058158061,0.7329210097995081
0.49557522123893805,1.3597136250184465,0.760475562970841,0.8271995853845804,0.7393311377996367
0.5,1.3628264648462083,0.765534646287617,0.8311037765866137,0.7550451303196845
0.504424778761062,1.3642514249633269,0.767036349225455,0.832619982972092,0.7743130211967076
0.5088495575221239,1.3658162890059173,0.7673548515822428,0.8421687342281892,0.7839882366005327
0.5132743362831859,1.3845395102238331,0.7697169879604392,0.8508062511959789,0.7875679882606099
0.5176991150442478,1.3883041848678441,0.7746019318255748,0.8566783028637438,0.7927095919062173
0.5221238938053098,1.3884440829787037,0.7789839505263363,0.8566783028637438,0.7946270520629949
0.5265486725663717,1.3916853296527794,0.8048880347928626,0.8776596054295382,0.7963995090970943
0.5309734513274337,1.3938710924005424,0.807260775813648,0.8805596463892001,0.8133551335487808
0.5353982300884956,1.3971403646161973,0.8081976132487059,0.8805596463892001,0.8133551335487808
0.5398230088495575,1.3993354056634968,0.8133555758015912,0.8805596463892001,0.816177450038475
0.5442477876106194,1.4063031458890118,0.8202234698002352,0.8805596463892001,0.8175701187495031
0.5486725663716814,1.4071410791028822,0.8240254851914904,0.8805596463892001,0.8175701187495031
0.5530973451327433,1.407346926349698,0.8266341680230227,0.8807265394004606,0.8226892727145251
0.5575221238938053,1.4077761042173882,0.8303629060807373,0.8858726793743122,0.8245341177818383
0.5619469026548672,1.4078307765351799,0.8314863857278106,0.8869470087122976,0.8262777127649724
0.5663716814159292,1.4090817194878562,0.8446521596268596,0.8869470087122976,0.8262777127649724
0.5707964601769911,1.4105236463089945,0.8481997030524994,0.8996530995828633,0.8323204308472212
0.5752212389380531,1.4117493108860506,0.8492339364315625,0.9034583980979549,0.8376357947057995
0.5796460176991151,1.4153919484419162,0.8680540194650166,0.9089980188491797,0.8532512757495941
0.584070796460177,1.4155030729947833,0.8699313278325262,0.9145189641239769,0.8571548933893757
0.588495575221239,1.4156682059202392,0.8813746679360116,0.9180898901111789,0.8653321757714983
0.5929203539823009,1.4157573321891177,0.8856790029345756,0.9206229480679385,0.8662147040946696
0.5973451327433629,1.4157875374137823,0.8890045027087521,0.9276821419613049,0.8663467963204109
0.6017699115044248,1.4177221602106436,0.8890215913172241,0.9313801165130908,0.868807297597965
0.6061946902654868,1.4187333023809627,0.8902053344840359,0.9314287048412419,0.8710698231643801
0.6106194690265486,1.4255837424986173,0.8915031554888084,0.9366939923828597,0.8740656344771993
0.6150442477876106,1.431883450189398,0.8980122964375352,0.9377158470134375,0.8821578104791683
0.6194690265486725,1.4331351130620933,0.9154894890062132,0.9420321518467631,0.8904872385816005
0.6238938053097345,1.4645217235114312,0.916157319808972,0.9456067408878764,0.8904872385816005
0.6283185840707964,1.475754953529933,0.926390340295721,0.9456067408878764,0.8904872385816005
0.6327433628318584,1.4766111810316063,0.9436607506280752,0.9474946038873338,0.8904872385816005
0.6371681415929203,1.4804330663776324,0.9482644509516343,0.9522325855768307,0.8904872385816005
0.6415929203539823,1.4915278015026279,0.9488130344676652,0.9526983191378791,0.8925635888307554
0.6460176991150443,1.5016720315654306,0.9488130344676652,0.9528140404718894,0.9003864895104372
0.6504424778761062,1.5039163743665338,0.9488130344676652,0.9564476099280587,0.9015143550796071
0.6548672566371682,1.5162324842626234,0.9488130344676652,0.9652656199470245,0.9105073548175496
0.6592920353982301,1.5389629825109012,0.9488130344676652,0.9674866506421541,0.9118275658494055
0.6637168141592921,1.5413528018826452,0.9602034560469151,0.9691329576816554,0.9141565585767017
0.668141592920354,1.5536635240878225,0.9666349221205816,0.9715277141882429,0.9164319373880676
0.672566371681416,1.5718635734619335,0.9728835181833237,0.9793768388901314,0.9216812158583008
0.6769911504424779,1.5739973156702203,0.9745601424364732,0.9816990134875985,0.9222755842560612
0.6814159292035398,1.5750223015228624,0.9892856997156623,0.9899677455777202,0.9284752438017313
0.6858407079646017,1.5769492662463975,1.0109705356298941,0.9908850758873781,0.9361996498888504
0.6902654867256637,1.5826172324550263,1.0124701778231255,0.9941287380743465,0.9392464866213633
0.6946902654867256,1.5855494724641275,1.0138377751121093,0.9945932542668604,0.9422944499460926
0.6991150442477876,1.5921838000813946,1.0223844608304569,1.0002778633755756,0.9433041436607754
0.7035398230088495,1.6110483947822927,1.0250733631070748,1.0023877775383125,0.9496155007235464
0.7079646017699115,1.6129014766420127,1.036757590984571,1.007713397314447,0.9514655529869219
0.7123893805309734,1.704491427848191,1.0378229246560933,1.009012160403965,0.9528698062563735
0.7168141592920354,1.7270699653360198,1.0445707484170883,1.0129238338973856,0.9533229251897501
0.7212389380530974,10.0,1.0483551881309294,1.0132257378848755,0.958058685420891
0.7256637168141593,10.0,1.0719565119985652,1.0204840566564946,0.9626552538675721
0.7300884955752213,10.0,1.0836836140871962,1.0257583986533623,0.9681521734423072
0.7345132743362832,10.0,1.0863025665572423,1.025818216806643,0.969440264676519
0.7389380530973452,10.0,1.096320449512694,1.0347036739105087,0.9727218895518956
0.7433628318584071,10.0,1.0984480517555861,1.0375905923348867,1.004202074414482
0.7477876106194691,10.0,1.1002959250427793,1.0413812325710003,1.015644789325796
0.7522123893805309,10.0,1.1023248841031725,1.0429567477271962,1.0201667550162705
0.7566371681415929,10.0,1.1102729560526092,1.047881371390705,1.0280183755936565
0.7610619469026548,10.0,1.1104547028800058,1.063986396674363,1.0284487080176716
0.7654867256637168,10.0,1.115006158995299,1.0715445431170167,1.0360736590471478
0.7699115044247787,10.0,1.1155231520541076,1.0727746946769066,1.0410652435847305
0.7743362831858407,10.0,1.11861707826153,1.0778778665238649,1.0427479960529276
0.7787610619469026,10.0,1.1202964267620201,1.099821528379537,1.0465883271837173
0.7831858407079646,10.0,1.1365102431364273,1.107372868824395,1.047937731202708
0.7876106194690266,10.0,1.1621176409486493,1.1177010756528176,1.0597543290803775
0.7920353982300885,10.0,1.1724480104553237,1.1210868416453712,1.060396391462927
0.7964601769911505,10.0,1.1726977390352364,1.1334469692897013,1.0613236031935482
0.8008849557522124,10.0,1.172739574683639,1.1398092791241394,1.066984446917316
0.8053097345132744,10.0,1.173052914637579,1.1493908328129132,1.068830412849575
0.8097345132743363,10.0,1.1875743654286255,1.1501503917952385,1.0722650593424607
0.8141592920353983,10.0,1.1915102485089049,1.16345174861878,1.0768441559210102
0.8185840707964602,10.0,1.1924653083396097,1.1725448793867033,1.0856056563917065
0.8230088495575221,10.0,1.2128080425082088,1.1735611335285505,1.0861204207098039
0.827433628318584,10.0,1.225443891050102,1.177224004628179,1.0925185225870777
0.831858407079646,10.0,1.2447087807034052,1.1948751362036685,1.0968682411164603
0.8362831858407079,10.0,1.2764690979890607,1.1964208182861935,1.1186898465944866
0.8407079646017699,10.0,1.370548867531794,1.2057737735404457,1.1219870976908606
0.8451327433628318,10.0,1.3767455971910847,1.207140256158004,1.12199823772585
0.8495575221238938,10.0,1.3914347000047016,1.2297501838171008,1.1231541102947464
0.8539823008849557,10.0,1.3916107475873212,1.244999100817313,1.1238586735097653
0.8584070796460177,10.0,1.398881217068676,1.246421954576406,1.1302291176502122
0.8628318584070797,10.0,1.3992610941170505,1.2766487782152787,1.1358531093431448
0.8672566371681416,10.0,1.3999067021795313,1.286214920125402,1.1369586913832517
0.8716814159292036,10.0,1.400328740050502,1.357729689443084,1.1429335911837513
0.8761061946902655,10.0,1.4029683865917089,1.357803041076933,1.143024433072194
0.8805309734513275,10.0,1.4041087448457286,1.3953690439330422,1.145781509674341
0.8849557522123894,10.0,1.4059110665234722,1.40533243063638,1.1612503438444057
0.8893805309734514,10.0,1.407796106551646,1.408795496538459,1.1622003422641687
0.8938053097345132,10.0,1.4081000354921163,1.4261234940371144,1.1923508053246592
0.8982300884955752,10.0,1.4104823370092792,1.4791290901478964,1.2035045426838322
0.9026548672566371,10.0,1.4459920384969633,10.0,1.209824764219207
0.9070796460176991,10.0,1.4728968934882216,10.0,1.2105651577264935
0.911504424778761,10.0,1.5018941148400866,10.0,1.293873353660636
0.915929203539823,10.0,10.0,10.0,1.3395235998285386
0.9203539823008849,10.0,10.0,10.0,1.3854964380920554
0.9247787610619469,10.0,10.0,10.0,1.3972025279177314
0.9292035398230089,10.0,10.0,10.0,1.4041871678075002
0.9336283185840708,10.0,10.0,10.0,1.40626606518288
0.9380530973451328,10.0,10.0,10.0,1.4091094101747346
0.9424778761061947,10.0,10.0,10.0,1.414629935723192
0.9469026548672567,10.0,10.0,10.0,10.0
0.9513274336283186,10.0,10.0,10.0,10.0
0.9557522123893806,10.0,10.0,10.0,10.0
0.9601769911504425,10.0,10.0,10.0,10.0
0.9646017699115044,10.0,10.0,10.0,10.0
0.9690265486725663,10.0,10.0,10.0,10.0
0.9734513274336283,10.0,10.0,10.0,10.0
0.9778761061946902,10.0,10.0,10.0,10.0
0.9823008849557522,10.0,10.0,10.0,10.0
0.9867256637168141,10.0,10.0,10.0,10.0
0.9911504424778761,10.0,10.0,10.0,10.0
0.995575221238938,10.0,10.0,10.0,10.0
1.0,10.0,10.0,10.0,10.0


==> data/eigen_graph_social_16/matrix_vector_product_count.csv <==
matrix\type,BFloat16,Float16,LinearTakum16,Posit16
ca/ca-CSphd,-Inf,-Inf,-Inf,-Inf
ca/ca-CondMat,47,-Inf,134,150
ca/ca-Erdos992,24,145,183,150
ca/ca-GrQc,-Inf,122,117,146
ca/ca-HepPh,-Inf,138,176,135
ca/ca-netscience,62,91,92,92
ca/ca-sandi_auths,43,63,75,75
cit/cit-DBLP,24,101,156,130
dynamic/SFHH-conf-sensor,46,107,120,119
dynamic/aves-sparrow-social,44,67,69,73
dynamic/aves-weaver-social,55,71,72,64
dynamic/aves-wildbird-network,34,77,115,78
dynamic/copresence-LH10,35,63,64,65
dynamic/email-dnc,-Inf,90,111,111
dynamic/fb-forum,48,88,97,90
dynamic/fb-messages,45,144,90,169
dynamic/ia-chess,24,107,112,109
dynamic/ia-contact,32,69,82,71
dynamic/ia-contacts_hypertext2009,42,77,74,104
dynamic/ia-enron-employees,54,91,99,87
dynamic/ia-escorts-dynamic,24,130,111,113
dynamic/ia-hospital-ward-proximity,24,64,65,81
dynamic/ia-primary-school-proximity,36,126,153,102
dynamic/ia-primary-school-proximity-attr,36,126,153,102
dynamic/ia-radoslaw-email,33,84,78,72
dynamic/ia-reality-call,-Inf,35,33,24
dynamic/ia-workplace-contacts,33,86,93,77
dynamic/insecta-ant-colony1,24,43,50,56
dynamic/insecta-ant-colony2,24,37,48,44
dynamic/insecta-ant-colony4,24,45,44,49
dynamic/insecta-ant-trophallaxis-colony1,42,51,51,51
dynamic/insecta-ant-trophallaxis-colony2,43,51,53,51
dynamic/mammalia-primate-association,24,24,24,24
dynamic/mammalia-raccoon-proximity,24,24,24,24
dynamic/mammalia-voles-bhp-trapping,57,87,94,90
dynamic/mammalia-voles-kcs-trapping,50,110,110,122
dynamic/mammalia-voles-plj-trapping,69,91,88,112
dynamic/mammalia-voles-rob-trapping,68,118,113,107
dynamic/reptilia-tortoise-network-bsv,38,86,74,86
dynamic/reptilia-tortoise-network-cs,38,53,60,54
dynamic/reptilia-tortoise-network-fi,51,100,116,105
dynamic/reptilia-tortoise-network-hw,16,16,16,16
dynamic/reptilia-tortoise-network-lm,45,53,65,59
dynamic/reptilia-tortoise-network-mc,15,15,15,15
dynamic/reptilia-tortoise-network-pv,34,38,39,39
dynamic/reptilia-tortoise-network-sg,24,24,24,24
dynamic/scc2034_kilifi_all_contacts_across_households,19,19,19,19
dynamic/scc2034_kilifi_all_contacts_within_households,24,24,24,24
dynamic/soc-sign-bitcoinalpha,-Inf,96,102,101
dynamic/soc-sign-bitcoinotc,-Inf,109,104,127
econ/econ-beacxc,49,91,74,91
econ/econ-beaflw,37,69,87,81
econ/econ-beause,36,75,93,87
econ/econ-mahindas,-Inf,-Inf,-Inf,-Inf
econ/econ-mbeacxc,49,77,77,79
econ/econ-mbeaflw,44,77,82,77
econ/econ-mbeause,61,78,80,83
econ/econ-poli,-Inf,-Inf,-Inf,-Inf
econ/econ-poli-large,-Inf,-Inf,-Inf,-Inf
econ/econ-wm1,24,24,35,35
econ/econ-wm2,24,24,24,24
econ/econ-wm3,24,24,24,24
email/email-EU,-Inf,24,24,24
email/email-dnc,-Inf,90,111,111
email/email-dnc-corecipient,50,84,101,91
email/email-enron-large,39,-Inf,-Inf,125
email/email-enron-only,43,80,123,76
email/email-univ,64,84,85,117
ia/ia-crime-moreno,50,106,107,145
ia/ia-dnc-corecipient,50,96,72,102
ia/ia-email-EU,-Inf,24,170,24
ia/ia-email-univ,75,79,95,102
ia/ia-enron-large,34,-Inf,24,125
ia/ia-enron-only,43,80,123,76
ia/ia-escorts-dynamic,24,130,111,113
ia/ia-fb-messages,56,77,105,78
ia/ia-hospital-ward-proximity,24,64,65,81
ia/ia-infect-dublin,62,101,101,103
ia/ia-infect-hyper,47,73,86,81
ia/ia-primary-school-proximity,36,126,153,102
ia/ia-primary-school-proximity-attr,36,126,153,102
ia/ia-radoslaw-email,33,84,78,72
ia/ia-reality,24,24,63,152
ia/ia-southernwomen,21,21,21,21
ia/ia-workplace-contacts,33,86,93,77
proximity/SFHH-conf-sensor,46,107,120,119
proximity/copresence-LH10,35,63,64,65
proximity/hospital-ward-proximity,24,64,65,81
proximity/infect-dublin,57,101,100,101
proximity/infect-hyper,24,73,79,70
proximity/primary-school-proximity,36,126,153,102
rec/rec-amazon,-Inf,-Inf,-Inf,-Inf
rec/rec-movielens-user-movies-10m,-Inf,122,107,106
retweet_graphs/rt_alwefaq,63,37,39,40
retweet_graphs/rt_assad,20,20,20,20
retweet_graphs/rt_bahrain,36,24,24,24
retweet_graphs/rt_barackobama,35,-Inf,33,24
retweet_graphs/rt_damascus,19,19,19,19
retweet_graphs/rt_dash,24,35,24,24
retweet_graphs/rt_gmanews,24,-Inf,24,24
retweet_graphs/rt_gop,13,-Inf,13,13
retweet_graphs/rt_israel,19,19,19,19
retweet_graphs/rt_justinbieber,24,24,24,24
retweet_graphs/rt_ksa,20,20,20,20
retweet_graphs/rt_libya,18,18,18,18
retweet_graphs/rt_lolgop,36,24,35,36
retweet_graphs/rt_mittromney,24,56,47,47
retweet_graphs/rt_occupy,24,24,24,24
retweet_graphs/rt_occupywallstnyc,24,24,24,24
retweet_graphs/rt_onedirection,24,24,24,24
retweet_graphs/rt_p2,24,24,24,24
retweet_graphs/rt_qatif,13,13,13,13
retweet_graphs/rt_saudi,24,24,24,24
retweet_graphs/rt_tcot,24,24,24,24
retweet_graphs/rt_uae,13,13,13,-Inf
rt/rt-retweet,51,63,73,77
rt/rt-twitter-copen,57,160,104,126
rt/rt_alwefaq,24,133,114,115
rt/rt_assad,24,127,146,174
rt/rt_bahrain,-Inf,134,150,139
rt/rt_barackobama,-Inf,146,-Inf,147
rt/rt_damascus,24,170,116,120
rt/rt_dash,24,147,-Inf,205
rt/rt_gmanews,-Inf,-Inf,90,132
rt/rt_gop,-Inf,137,118,150
rt/rt_http,36,167,-Inf,156
rt/rt_islam,-Inf,89,-Inf,154
rt/rt_israel,-Inf,169,159,138
rt/rt_justinbieber,-Inf,-Inf,-Inf,-Inf
rt/rt_ksa,-Inf,118,-Inf,170
rt/rt_lebanon,-Inf,-Inf,-Inf,-Inf
rt/rt_libya,-Inf,151,172,162
rt/rt_lolgop,-Inf,-Inf,-Inf,117
rt/rt_mittromney,-Inf,106,147,140
rt/rt_obama,-Inf,128,134,145
rt/rt_occupy,-Inf,125,154,140
rt/rt_occupywallstnyc,24,115,147,127
rt/rt_oman,-Inf,109,145,161
rt/rt_onedirection,-Inf,-Inf,-Inf,-Inf
rt/rt_p2,-Inf,-Inf,-Inf,-Inf
rt/rt_qatif,-Inf,142,98,145
rt/rt_saudi,-Inf,100,98,149
rt/rt_tcot,-Inf,-Inf,-Inf,-Inf
rt/rt_tlot,-Inf,120,136,160
rt/rt_uae,24,140,120,186
rt/rt_voteonedirection,24,165,134,176
soc/fb-pages-company,-Inf,128,151,164
soc/fb-pages-food,63,85,111,109
soc/fb-pages-government,24,112,116,111
soc/fb-pages-politician,-Inf,132,125,124
soc/fb-pages-public-figure,-Inf,152,121,177
soc/fb-pages-tvshow,-Inf,127,157,138
soc/soc-ANU-residence,50,105,83,89
soc/soc-advogato,-Inf,77,96,83
soc/soc-anybeat,34,128,140,136
soc/soc-dolphins,51,60,75,74
soc/soc-epinions,-Inf,-Inf,-Inf,-Inf
soc/soc-gplus,-Inf,57,24,24
soc/soc-hamsterster,58,82,86,96
soc/soc-highschool-moreno,44,64,74,75
soc/soc-karate,34,31,31,30
soc/soc-physicians,62,102,120,120
soc/soc-sign-bitcoinalpha,-Inf,96,102,101
soc/soc-sign-bitcoinotc,-Inf,109,104,127
soc/soc-student-coop,44,82,78,71
soc/soc-tribes,19,19,19,19
soc/soc-wiki-Vote,56,102,99,128
socfb/socfb-Amherst41,24,74,80,92
socfb/socfb-Bowdoin47,-Inf,70,72,72
socfb/socfb-Brandeis99,24,58,58,58
socfb/socfb-Bucknell39,24,66,92,73
socfb/socfb-Caltech36,50,73,80,74
socfb/socfb-Colgate88,24,91,87,86
socfb/socfb-Hamilton46,-Inf,82,89,97
socfb/socfb-Haverford76,24,77,114,97
socfb/socfb-Mich67,24,83,78,132
socfb/socfb-Middlebury45,24,68,69,69
socfb/socfb-Oberlin44,24,106,101,133
socfb/socfb-Pepperdine86,24,84,85,79
socfb/socfb-Reed98,37,77,80,81
socfb/socfb-Rice31,24,103,104,87
socfb/socfb-Rochester38,24,79,82,81
socfb/socfb-Santa74,24,75,77,77
socfb/socfb-Simmons81,37,69,75,75
socfb/socfb-Smith60,24,77,83,77
socfb/socfb-Swarthmore42,24,84,85,84
socfb/socfb-Trinity100,24,77,90,103
socfb/socfb-UC64,24,75,76,107
socfb/socfb-USFCA72,-Inf,64,65,65
socfb/socfb-Vassar85,24,67,104,80
socfb/socfb-Wellesley22,24,77,78,77
socfb/socfb-Wesleyan43,24,64,88,89
socfb/socfb-Williams40,24,81,88,82
socfb/socfb-nips-ego,24,33,24,36
tscc/scc_enron-only,24,24,50,42
tscc/scc_fb-forum,24,81,64,70
tscc/scc_infect-hyper,36,24,-Inf,24
tscc/scc_retweet,46,24,58,24
tscc/scc_retweet-crawl,-Inf,-Inf,-Inf,-Inf
tscc/scc_rt_alwefaq,-Inf,49,56,43
tscc/scc_rt_assad,24,36,31,37
tscc/scc_rt_bahrain,24,44,45,50
tscc/scc_rt_barackobama,-Inf,24,24,50
tscc/scc_rt_damascus,24,36,24,24
tscc/scc_rt_dash,-Inf,24,24,24
tscc/scc_rt_gmanews,-Inf,24,49,49
tscc/scc_rt_gop,24,24,24,24
tscc/scc_rt_http,-Inf,24,24,24
tscc/scc_rt_israel,24,35,24,24
tscc/scc_rt_justinbieber,-Inf,24,24,24
tscc/scc_rt_ksa,-Inf,24,24,24
tscc/scc_rt_lebanon,24,24,24,24
tscc/scc_rt_libya,24,41,24,34
tscc/scc_rt_lolgop,-Inf,24,43,68
tscc/scc_rt_mittromney,-Inf,24,-Inf,35
tscc/scc_rt_obama,24,24,24,24
tscc/scc_rt_occupy,24,35,56,35
tscc/scc_rt_occupywallstnyc,24,54,56,55
tscc/scc_rt_oman,-Inf,24,35,24
tscc/scc_rt_onedirection,-Inf,24,24,24
tscc/scc_rt_p2,-Inf,24,24,24
tscc/scc_rt_qatif,-Inf,24,24,24
tscc/scc_rt_saudi,-Inf,24,-Inf,24
tscc/scc_rt_tcot,-Inf,24,24,35
tscc/scc_rt_tlot,24,24,24,24
tscc/scc_rt_uae,24,24,-Inf,24
tscc/scc_rt_voteonedirection,24,24,24,24


==> data/eigen_graph_social_16/matrix_vector_product_count.sorted.csv <==
percent,BFloat16,Float16,LinearTakum16,Posit16
0.0,13.0,13.0,13.0,13.0
0.004424778761061947,13.0,13.0,13.0,13.0
0.008849557522123894,13.0,15.0,13.0,15.0
0.01327433628318584,15.0,16.0,15.0,16.0
0.017699115044247787,16.0,18.0,16.0,18.0
0.022123893805309734,18.0,19.0,18.0,19.0
0.02654867256637168,19.0,19.0,19.0,19.0
0.030973451327433628,19.0,19.0,19.0,19.0
0.035398230088495575,19.0,19.0,19.0,19.0
0.03982300884955752,19.0,20.0,19.0,20.0
0.04424778761061947,20.0,20.0,20.0,20.0
0.048672566371681415,20.0,21.0,20.0,21.0
0.05309734513274336,21.0,24.0,21.0,24.0
0.05752212389380531,24.0,24.0,24.0,24.0
0.061946902654867256,24.0,24.0,24.0,24.0
0.06637168141592921,24.0,24.0,24.0,24.0
0.07079646017699115,24.0,24.0,24.0,24.0
0.0752212389380531,24.0,24.0,24.0,24.0
0.07964601769911504,24.0,24.0,24.0,24.0
0.084070796460177,24.0,24.0,24.0,24.0
0.08849557522123894,24.0,24.0,24.0,24.0
0.09292035398230089,24.0,24.0,24.0,24.0
0.09734513274336283,24.0,24.0,24.0,24.0
0.10176991150442478,24.0,24.0,24.0,24.0
0.10619469026548672,24.0,24.0,24.0,24.0
0.11061946902654868,24.0,24.0,24.0,24.0
0.11504424778761062,24.0,24.0,24.0,24.0
0.11946902654867257,24.0,24.0,24.0,24.0
0.12389380530973451,24.0,24.0,24.0,24.0
0.12831858407079647,24.0,24.0,24.0,24.0
0.13274336283185842,24.0,24.0,24.0,24.0
0.13716814159292035,24.0,24.0,24.0,24.0
0.1415929203539823,24.0,24.0,24.0,24.0
0.14601769911504425,24.0,24.0,24.0,24.0
0.1504424778761062,24.0,24.0,24.0,24.0
0.15486725663716813,24.0,24.0,24.0,24.0
0.1592920353982301,24.0,24.0,24.0,24.0
0.16371681415929204,24.0,24.0,24.0,24.0
0.168141592920354,24.0,24.0,24.0,24.0
0.17256637168141592,24.0,24.0,24.0,24.0
0.17699115044247787,24.0,24.0,24.0,24.0
0.18141592920353983,24.0,24.0,24.0,24.0
0.18584070796460178,24.0,24.0,24.0,24.0
0.1902654867256637,24.0,24.0,24.0,24.0
0.19469026548672566,24.0,24.0,24.0,24.0
0.19911504424778761,24.0,24.0,24.0,24.0
0.20353982300884957,24.0,24.0,24.0,24.0
0.2079646017699115,24.0,24.0,24.0,24.0
0.21238938053097345,24.0,24.0,24.0,24.0
0.2168141592920354,24.0,24.0,24.0,24.0
0.22123893805309736,24.0,24.0,31.0,24.0
0.22566371681415928,24.0,24.0,31.0,24.0
0.23008849557522124,24.0,24.0,33.0,30.0
0.2345132743362832,24.0,24.0,33.0,34.0
0.23893805309734514,24.0,31.0,35.0,35.0
0.24336283185840707,24.0,33.0,35.0,35.0
0.24778761061946902,24.0,35.0,35.0,35.0
0.252212389380531,24.0,35.0,39.0,35.0
0.25663716814159293,24.0,35.0,39.0,36.0
0.2610619469026549,24.0,35.0,43.0,36.0
0.26548672566371684,24.0,36.0,44.0,37.0
0.26991150442477874,24.0,36.0,45.0,39.0
0.2743362831858407,24.0,37.0,47.0,40.0
0.27876106194690264,24.0,37.0,48.0,42.0
0.2831858407079646,24.0,38.0,49.0,43.0
0.28761061946902655,24.0,41.0,50.0,44.0
0.2920353982300885,24.0,43.0,50.0,47.0
0.29646017699115046,24.0,44.0,51.0,49.0
0.3008849557522124,24.0,45.0,53.0,49.0
0.3053097345132743,24.0,49.0,56.0,50.0
0.30973451327433627,24.0,51.0,56.0,50.0
0.3141592920353982,24.0,51.0,56.0,51.0
0.3185840707964602,24.0,53.0,58.0,51.0
0.3230088495575221,24.0,53.0,58.0,54.0
0.3274336283185841,24.0,54.0,60.0,55.0
0.33185840707964603,24.0,56.0,63.0,56.0
0.336283185840708,24.0,57.0,64.0,58.0
0.3407079646017699,24.0,58.0,64.0,59.0
0.34513274336283184,24.0,60.0,64.0,64.0
0.3495575221238938,24.0,63.0,65.0,65.0
0.35398230088495575,24.0,63.0,65.0,65.0
0.3584070796460177,24.0,63.0,65.0,65.0
0.36283185840707965,24.0,63.0,65.0,68.0
0.3672566371681416,24.0,64.0,65.0,69.0
0.37168141592920356,24.0,64.0,69.0,70.0
0.37610619469026546,24.0,64.0,69.0,70.0
0.3805309734513274,24.0,64.0,72.0,71.0
0.38495575221238937,32.0,64.0,72.0,71.0
0.3893805309734513,33.0,64.0,72.0,72.0
0.3938053097345133,33.0,66.0,73.0,72.0
0.39823008849557523,33.0,67.0,74.0,72.0
0.4026548672566372,33.0,67.0,74.0,73.0
0.40707964601769914,34.0,68.0,74.0,73.0
0.41150442477876104,34.0,69.0,74.0,74.0
0.415929203539823,34.0,69.0,75.0,74.0
0.42035398230088494,34.0,69.0,75.0,75.0
0.4247787610619469,34.0,70.0,75.0,75.0
0.42920353982300885,35.0,71.0,76.0,75.0
0.4336283185840708,35.0,73.0,77.0,76.0
0.43805309734513276,35.0,73.0,77.0,76.0
0.4424778761061947,36.0,73.0,78.0,77.0
0.4469026548672566,36.0,74.0,78.0,77.0
0.45132743362831856,36.0,75.0,78.0,77.0
0.4557522123893805,36.0,75.0,78.0,77.0
0.46017699115044247,36.0,75.0,78.0,77.0
0.4646017699115044,36.0,77.0,79.0,77.0
0.4690265486725664,36.0,77.0,80.0,77.0
0.47345132743362833,36.0,77.0,80.0,78.0
0.4778761061946903,36.0,77.0,80.0,78.0
0.4823008849557522,36.0,77.0,80.0,79.0
0.48672566371681414,37.0,77.0,82.0,79.0
0.4911504424778761,37.0,77.0,82.0,80.0
0.49557522123893805,37.0,77.0,82.0,81.0
0.5,38.0,77.0,83.0,81.0
0.504424778761062,38.0,77.0,83.0,81.0
0.5088495575221239,39.0,77.0,85.0,81.0
0.5132743362831859,42.0,78.0,85.0,81.0
0.5176991150442478,42.0,79.0,85.0,81.0
0.5221238938053098,43.0,79.0,86.0,81.0
0.5265486725663717,43.0,80.0,86.0,82.0
0.5309734513274337,43.0,80.0,87.0,83.0
0.5353982300884956,43.0,81.0,87.0,83.0
0.5398230088495575,44.0,81.0,88.0,84.0
0.5442477876106194,44.0,82.0,88.0,86.0
0.5486725663716814,44.0,82.0,88.0,86.0
0.5530973451327433,44.0,82.0,89.0,87.0
0.5575221238938053,45.0,83.0,90.0,87.0
0.5619469026548672,45.0,84.0,90.0,87.0
0.5663716814159292,46.0,84.0,90.0,89.0
0.5707964601769911,46.0,84.0,92.0,89.0
0.5752212389380531,46.0,84.0,92.0,90.0
0.5796460176991151,47.0,84.0,93.0,90.0
0.584070796460177,47.0,84.0,93.0,91.0
0.588495575221239,48.0,85.0,93.0,91.0
0.5929203539823009,49.0,86.0,94.0,92.0
0.5973451327433629,49.0,86.0,95.0,92.0
0.6017699115044248,50.0,86.0,96.0,96.0
0.6061946902654868,50.0,87.0,97.0,97.0
0.6106194690265486,50.0,88.0,98.0,97.0
0.6150442477876106,50.0,89.0,98.0,101.0
0.6194690265486725,50.0,90.0,99.0,101.0
0.6238938053097345,50.0,90.0,99.0,101.0
0.6283185840707964,51.0,91.0,100.0,102.0
0.6327433628318584,51.0,91.0,101.0,102.0
0.6371681415929203,51.0,91.0,101.0,102.0
0.6415929203539823,54.0,91.0,101.0,102.0
0.6460176991150443,55.0,91.0,102.0,102.0
0.6504424778761062,56.0,96.0,102.0,102.0
0.6548672566371682,56.0,96.0,104.0,102.0
0.6592920353982301,57.0,96.0,104.0,103.0
0.6637168141592921,57.0,100.0,104.0,103.0
0.668141592920354,57.0,100.0,104.0,104.0
0.672566371681416,58.0,101.0,104.0,105.0
0.6769911504424779,61.0,101.0,105.0,106.0
0.6814159292035398,62.0,101.0,107.0,107.0
0.6858407079646017,62.0,102.0,107.0,107.0
0.6902654867256637,62.0,102.0,110.0,109.0
0.6946902654867256,63.0,103.0,111.0,109.0
0.6991150442477876,63.0,105.0,111.0,111.0
0.7035398230088495,64.0,106.0,111.0,111.0
0.7079646017699115,68.0,106.0,111.0,111.0
0.7123893805309734,69.0,106.0,111.0,112.0
0.7168141592920354,75.0,107.0,112.0,113.0
0.7212389380530974,1000.0,107.0,113.0,113.0
0.7256637168141593,1000.0,107.0,114.0,115.0
0.7300884955752213,1000.0,109.0,114.0,117.0
0.7345132743362832,1000.0,109.0,115.0,117.0
0.7389380530973452,1000.0,109.0,116.0,119.0
0.7433628318584071,1000.0,110.0,116.0,119.0
0.7477876106194691,1000.0,112.0,116.0,120.0
0.7522123893805309,1000.0,115.0,117.0,120.0
0.7566371681415929,1000.0,118.0,118.0,122.0
0.7610619469026548,1000.0,118.0,120.0,124.0
0.7654867256637168,1000.0,120.0,120.0,125.0
0.7699115044247787,1000.0,122.0,120.0,125.0
0.7743362831858407,1000.0,122.0,120.0,126.0
0.7787610619469026,1000.0,125.0,121.0,127.0
0.7831858407079646,1000.0,126.0,123.0,127.0
0.7876106194690266,1000.0,126.0,123.0,127.0
0.7920353982300885,1000.0,126.0,125.0,128.0
0.7964601769911505,1000.0,126.0,134.0,130.0
0.8008849557522124,1000.0,126.0,134.0,132.0
0.8053097345132744,1000.0,127.0,134.0,132.0
0.8097345132743363,1000.0,127.0,136.0,133.0
0.8141592920353983,1000.0,128.0,140.0,135.0
0.8185840707964602,1000.0,128.0,145.0,136.0
0.8230088495575221,1000.0,128.0,146.0,138.0
0.827433628318584,1000.0,130.0,147.0,138.0
0.831858407079646,1000.0,130.0,147.0,139.0
0.8362831858407079,1000.0,132.0,150.0,140.0
0.8407079646017699,1000.0,133.0,151.0,140.0
0.8451327433628318,1000.0,134.0,153.0,145.0
0.8495575221238938,1000.0,137.0,153.0,145.0
0.8539823008849557,1000.0,138.0,153.0,145.0
0.8584070796460177,1000.0,140.0,153.0,146.0
0.8628318584070797,1000.0,142.0,153.0,147.0
0.8672566371681416,1000.0,144.0,154.0,149.0
0.8716814159292036,1000.0,145.0,156.0,150.0
0.8761061946902655,1000.0,146.0,157.0,150.0
0.8805309734513275,1000.0,147.0,159.0,150.0
0.8849557522123894,1000.0,151.0,170.0,152.0
0.8893805309734514,1000.0,152.0,172.0,154.0
0.8938053097345132,1000.0,160.0,176.0,156.0
0.8982300884955752,1000.0,165.0,183.0,160.0
0.9026548672566371,1000.0,167.0,1000.0,161.0
0.9070796460176991,1000.0,169.0,1000.0,162.0
0.911504424778761,1000.0,170.0,1000.0,164.0
0.915929203539823,1000.0,1000.0,1000.0,169.0
0.9203539823008849,1000.0,1000.0,1000.0,170.0
0.9247787610619469,1000.0,1000.0,1000.0,174.0
0.9292035398230089,1000.0,1000.0,1000.0,176.0
0.9336283185840708,1000.0,1000.0,1000.0,177.0
0.9380530973451328,1000.0,1000.0,1000.0,186.0
0.9424778761061947,1000.0,1000.0,1000.0,205.0
0.9469026548672567,1000.0,1000.0,1000.0,1000.0
0.9513274336283186,1000.0,1000.0,1000.0,1000.0
0.9557522123893806,1000.0,1000.0,1000.0,1000.0
0.9601769911504425,1000.0,1000.0,1000.0,1000.0
0.9646017699115044,1000.0,1000.0,1000.0,1000.0
0.9690265486725663,1000.0,1000.0,1000.0,1000.0
0.9734513274336283,1000.0,1000.0,1000.0,1000.0
0.9778761061946902,1000.0,1000.0,1000.0,1000.0
0.9823008849557522,1000.0,1000.0,1000.0,1000.0
0.9867256637168141,1000.0,1000.0,1000.0,1000.0
0.9911504424778761,1000.0,1000.0,1000.0,1000.0
0.995575221238938,1000.0,1000.0,1000.0,1000.0
1.0,1000.0,1000.0,1000.0,1000.0


==> data/eigen_graph_social_32/eigenvalues_absolute_error.csv <==
matrix\type,Float32,LinearTakum32,Posit32
ca/ca-CSphd,-Inf,-Inf,-Inf
ca/ca-CondMat,8.70093344383568421113899873210384288e-06,4.99716722099404051987785259837610304e-06,1.54287679062990507450126620096567443e-03
ca/ca-Erdos992,3.22054991941500543388907690369208224e-02,3.22050185021673625723999728349780132e-02,3.22119191867946453410528579668520678e-02
ca/ca-GrQc,4.34848511871314906576039881312609130e-06,5.72535551453484053404929065517684677e-06,4.16090309662971093281855511547330342e-04
ca/ca-HepPh,7.48762973969690668461764202916947678e-06,3.63277649942517272737804851197047464e-06,2.77465665386449821698096000026779331e-03
ca/ca-netscience,4.71448441266844330018222789496396849e-06,2.54308000936288581563669523005817141e-06,4.84660681945900769005342407970359369e-05
ca/ca-sandi_auths,4.63447187660654040425783773584602742e-06,1.08539029472610741846953032405574543e-06,6.21893029538727378129784247660084226e-06
cit/cit-DBLP,7.12068977773680715407868976437085512e-02,4.87955283315458629434164113888790128e-02,4.87260250489100013928796467888167974e-02
dynamic/SFHH-conf-sensor,4.18124038014295758357116249738723547e-06,2.01703736428634529243472301663472096e-06,6.78219100810581761610338756007886567e-04
dynamic/aves-sparrow-social,4.86779031301481204296088775622114423e-06,1.54031296421548755895828449464571156e-06,4.34614679991701015936653578638269029e-05
dynamic/aves-weaver-social,1.34886416626802594371884188876039939e-01,1.34887375188859903697829150915108646e-01,1.34880893309724805363567097571709264e-01
dynamic/aves-wildbird-network,1.85036757823926861091007655833659720e-06,2.44179522043279434110641270460826219e-06,3.50066531946185673100921155370736947e-05
dynamic/copresence-LH10,2.46296138005506958847983635491179203e-06,1.32781047161858504029731417038462702e-06,5.73162612597614775670084295968894907e-05
dynamic/email-dnc,7.56980367591254563046674551269504717e-02,7.57002480588623075021502089604039252e-02,7.57013245129402748331465026079391632e-02
dynamic/fb-forum,3.44657280270889696406477593275213431e-06,9.56705548101926848067513936735057378e-07,5.21133002911623307103525175184390945e-04
dynamic/fb-messages,6.27507503242432380282833129244247498e-06,5.26208630991476687539307404916807815e-06,3.68169011000375940650354874285505303e-04
dynamic/ia-chess,6.63413674785319099099600945863070855e-02,6.63405971280602952810699635505380331e-02,6.63288686178755631980258877791710299e-02
dynamic/ia-contact,2.63447807248464558152101498574439525e-06,3.03133849518320734674320743337958679e-06,1.10718316031064902758555965972737007e-04
dynamic/ia-contacts_hypertext2009,2.94277772726450206584508759070712110e-06,1.75253838899270527531204782947128394e-06,8.87483036180845892426611726925239207e-04
dynamic/ia-enron-employees,5.40164776097697836172907770972905800e-06,1.62305081376509115345957811308388612e-06,7.01055376819584904888218050766158074e-04
dynamic/ia-escorts-dynamic,5.64743102667990549501145556681949551e-06,3.35706250027825665016237989826867555e-06,1.33066932708644137990412437485303387e-04
dynamic/ia-hospital-ward-proximity,3.42846853224485504205959771733126913e-06,1.87523327385110916355595046051665914e-06,7.72609447022682473518865801658799318e-05
dynamic/ia-primary-school-proximity,3.98003621744809596612406275692211581e-06,2.87785684755566438621360583448058495e-06,3.69847555021621018096048750534600033e-04
dynamic/ia-primary-school-proximity-attr,3.98003621744809596612406275692211581e-06,2.87785684755566438621360583448058495e-06,3.69847555021621018096048750534600033e-04
dynamic/ia-radoslaw-email,3.85831507865442290083459195850660937e-06,2.95103493672091109538565034502186716e-06,7.30368689299960371861362983250638324e-05
dynamic/ia-reality-call,1.00741585725034317671885572016000226e-05,4.19449974899862099945365395086435668e-06,6.32920141259915776436869138688915557e-04
dynamic/ia-workplace-contacts,3.66372788366201257097351727207250745e-06,1.20491756446279561326764689140982310e-06,2.74361762779066532150445809361694904e-05
dynamic/insecta-ant-colony1,4.35019392337554084214998507908464856e-06,2.11665896906714870788201640180976924e-06,1.80723963475285364442615821776011611e-04
dynamic/insecta-ant-colony2,2.02212648474513759775225746652454675e-06,1.21925293275848849454521685278960626e-06,2.24617615526778269872445326130682159e-04
dynamic/insecta-ant-colony4,1.97192127520171179911061850529428185e-06,1.15992866310366520814363763282632606e-06,1.90327494989020140198470751423995989e-04
dynamic/insecta-ant-trophallaxis-colony1,5.04097410695305444171889191223969981e-06,1.77110514330826568570405664475415726e-06,5.92882249679723078139364382851934736e-05
dynamic/insecta-ant-trophallaxis-colony2,3.57713097619612872863784448122314792e-06,1.00619674281463110864804882387033557e-06,1.05578024701474360394450168007457664e-05
dynamic/mammalia-primate-association,1.37014763127249233605648530437229395e-06,9.11060707262178334795935309942703755e-07,8.30704614646996095563633289972656074e-06
dynamic/mammalia-raccoon-proximity,1.62196448761605590552850149393678974e-06,4.56706235481233646328358903614118917e-07,7.28708351291902649565377965795097326e-06
dynamic/mammalia-voles-bhp-trapping,1.76508835994805098837361820973429123e-01,1.76509860064654984299464334789465482e-01,1.76498298744185032059596341054156913e-01
dynamic/mammalia-voles-kcs-trapping,1.49166007730708541090981480351441151e-01,9.71464437565944546365424269831768309e-02,9.71373245276959681445466775408866791e-02
dynamic/mammalia-voles-plj-trapping,6.34085538041083366878132311753457450e-02,6.34097900613905904416616497706083427e-02,1.07251401807701691521265605188881997e-04
dynamic/mammalia-voles-rob-trapping,5.61600687499369084595771649374519658e-06,3.70623588443277192123338621783947302e-06,1.70643567656404207749618799672733905e-04
dynamic/reptilia-tortoise-network-bsv,6.44406164674646603989212808417473395e-06,1.40127594947596489593812807015183371e-06,5.23355126048439962690817137959520310e-05
dynamic/reptilia-tortoise-network-cs,1.86063252134323192938498036175596390e-01,3.08132290314892835789048395230747206e-01,1.86073458210363709313072898329039059e-01
dynamic/reptilia-tortoise-network-fi,9.25626250464902605314139999035535701e-02,9.25548209976790297266015925315965954e-02,9.25345542908479041963535530277333213e-02
dynamic/reptilia-tortoise-network-hw,1.34547574954058395744957067597604860e-06,4.97642021315707811169920556372128983e-07,4.72535837011593607153258485088474170e-05
dynamic/reptilia-tortoise-network-lm,4.08777450094053782408199220164935034e-06,1.25586487834876343650244885240742664e-06,2.65515396956969746795837842033074673e-06
dynamic/reptilia-tortoise-network-mc,1.63259183416703982373635817615122797e-06,2.76914617453742658284470582020573227e-07,3.64817210226166157540892504483715844e-07
dynamic/reptilia-tortoise-network-pv,3.51235185606175498695520104785068978e-06,1.44295071872720437614780476020075932e-06,3.62815589319776607936630876824196314e-06
dynamic/reptilia-tortoise-network-sg,2.17464894579745585635909223851745082e-06,3.39439682838561827821256776407493546e-07,6.70288864646272001854279260184607982e-06
dynamic/scc2034_kilifi_all_contacts_across_households,1.62824995111249933757508402237431802e-06,3.88640839495864818599288100092335282e-07,4.77823828407531057769900162460673270e-07
dynamic/scc2034_kilifi_all_contacts_within_households,1.23053264101934843200340231443422251e-06,3.89515958662223841879155438967858800e-07,1.66056535644828873606698765478781155e-06
dynamic/soc-sign-bitcoinalpha,5.30182598635975926378951507431744773e-06,2.86099299858826832973094963918470378e-06,3.54776940572955105897789569907444120e-05
dynamic/soc-sign-bitcoinotc,7.11245691004610974749562811807390612e-06,2.37093044125572450261945435129089318e-06,4.02364227168562820735549628068640247e-05
econ/econ-beacxc,4.03231281229160612870139866702405753e-06,2.61493514174040121668655944737200593e-06,4.49000191023388203306029198391563686e-05
econ/econ-beaflw,3.21726658584295025784603142834062579e-06,1.74080783545312501535810295805036661e-06,9.47395479561198823623083579610218114e-06
econ/econ-beause,7.38606067219398379805315447547778232e-06,2.04999662121849501441637717943142959e-06,3.38851885489963889363022570907069196e-05
econ/econ-mahindas,-Inf,-Inf,-Inf
econ/econ-mbeacxc,4.30852463601436758568274197471773838e-06,2.11585125276315037046294631553808380e-06,8.20192833822729340220418307802125761e-05
econ/econ-mbeaflw,4.14197604919328639398416530168659333e-06,1.20523639556355915765803109143072671e-06,1.48498007252233747118546781438228912e-05
econ/econ-mbeause,6.17577847503582657671794000084290358e-06,1.24811283537778900594882020866155804e-06,1.35075456935194921327500286001678275e-04
econ/econ-poli,-Inf,-Inf,-Inf
econ/econ-poli-large,-Inf,-Inf,-Inf
econ/econ-wm1,7.15465053222869456928806550995677249e-05,1.16779782263983214621660065691220810e-04,1.60554788488094729778780088898640459e-04
econ/econ-wm2,5.70881415826015020430824032002399407e-04,4.39416424596888721203069846503554005e-04,3.81352745676757394107043147837900135e-04
econ/econ-wm3,1.92581744237406948216902258651462333e-03,4.85937484619006610538066059379366342e-03,1.95488812598889280937994022322581624e-02
email/email-EU,6.25303645720846259610686801188949914e-06,3.32121299443183856523508103132180941e-06,1.81868263289484955834814136526669182e-03
email/email-dnc,7.56980367591254563046674551269504717e-02,7.57002480588623075021502089604039252e-02,7.57013245129402748331465026079391632e-02
email/email-dnc-corecipient,5.36933383993833392767188210826888070e-01,5.36936238803951564773084592497378284e-01,5.36913196069884136121549408936749953e-01
email/email-enron-large,8.90228116124985066109328881769387810e-06,4.06958672285952571919591833655544994e-06,1.18765461824584733821352539302328332e-03
email/email-enron-only,4.89021333022552794461378244977531003e-06,1.34522824421443361771846936434066462e-06,2.50480239520824867464272154352075295e-05
email/email-univ,7.22693851889189526754292314199591292e-06,3.27674294798299510774150533049293998e-06,1.68880387653327925618030293465192404e-04
ia/ia-crime-moreno,6.37837155420081571203438772382999964e-06,2.00769974669981221345097924591691900e-06,6.94487945538634859148509294859524481e-04
ia/ia-dnc-corecipient,5.36934269527267356675345279769127105e-01,5.36934645651901301198965649464559279e-01,5.36926457682053041445579051010516859e-01
ia/ia-email-EU,8.15629388726230009406782978149765300e-06,3.14606808466988550366853501756830058e-06,4.39503907777697680671956800900527788e-04
ia/ia-email-univ,6.46975039845504592226216099444385138e-06,2.71597344902428929560441689872521248e-06,1.74199369145863591761974474470773481e-05
ia/ia-enron-large,8.90228116124985066109328881769387810e-06,4.06958672285952571919591833655544994e-06,1.18765461824584733821352539302328332e-03
ia/ia-enron-only,4.89021333022552794461378244977531003e-06,1.34522824421443361771846936434066462e-06,2.50480239520824867464272154352075295e-05
ia/ia-escorts-dynamic,5.64743102667990549501145556681949551e-06,3.35706250027825665016237989826867555e-06,1.33066932708644137990412437485303387e-04
ia/ia-fb-messages,6.45744810985383067532361969408022517e-06,3.06213203830011112622248137547262452e-06,2.73159877945516262587226911073980888e-05
ia/ia-hospital-ward-proximity,3.42846853224485504205959771733126913e-06,1.87523327385110916355595046051665914e-06,7.72609447022682473518865801658799318e-05
ia/ia-infect-dublin,3.05131636019164086241491814017415395e-06,1.51916186967030521082098738965964212e-06,2.67067942292300796731015043932256843e-05
ia/ia-infect-hyper,2.71309207577249258477778249698256155e-06,1.04669729782151615182092686012221823e-06,7.23458192520628439331398585950076315e-05
ia/ia-primary-school-proximity,3.98003621744809596612406275692211581e-06,2.87785684755566438621360583448058495e-06,3.69847555021621018096048750534600033e-04
ia/ia-primary-school-proximity-attr,3.98003621744809596612406275692211581e-06,2.87785684755566438621360583448058495e-06,3.69847555021621018096048750534600033e-04
ia/ia-radoslaw-email,3.85831507865442290083459195850660937e-06,2.95103493672091109538565034502186716e-06,7.30368689299960371861362983250638324e-05
ia/ia-reality,1.53205506243587082325415387141578825e-05,4.20334450068021593372374351120211650e-06,6.28431824712421107167913809007345642e-04
ia/ia-southernwomen,1.69026204635749106992146663500056391e-06,4.28897499398341301457056357299345660e-07,1.73946522364076128494511023978604486e-05
ia/ia-workplace-contacts,3.66372788366201257097351727207250745e-06,1.20491756446279561326764689140982310e-06,2.74361762779066532150445809361694904e-05
proximity/SFHH-conf-sensor,4.18124038014295758357116249738723547e-06,2.01703736428634529243472301663472096e-06,6.78219100810581761610338756007886567e-04
proximity/copresence-LH10,2.46296138005506958847983635491179203e-06,1.32781047161858504029731417038462702e-06,5.73162612597614775670084295968894907e-05
proximity/hospital-ward-proximity,3.42846853224485504205959771733126913e-06,1.87523327385110916355595046051665914e-06,7.72609447022682473518865801658799318e-05
proximity/infect-dublin,6.17441485545341142786583408454101542e-06,2.17969873339439123900888850179988577e-06,1.68820994909564949641244768185286785e-05
proximity/infect-hyper,3.60712093813091047588536549970744868e-06,1.57751199083863056434805910401389003e-06,2.99917446175805841629466849355864653e-04
proximity/primary-school-proximity,3.98003621744809596612406275692211581e-06,2.87785684755566438621360583448058495e-06,3.69847555021621018096048750534600033e-04
rec/rec-amazon,-Inf,-Inf,-Inf
rec/rec-movielens-user-movies-10m,5.72120348686866560394981629432474565e-06,1.48238357104297847396388685988948200e-06,6.07350432836527396106447803351077805e-04
retweet_graphs/rt_alwefaq,7.05475200471612881220854517068671840e-01,3.56786570308178327815580249041294269e-01,8.86139909029111066617632923320602093e-01
retweet_graphs/rt_assad,1.43705602010610576893532641252989805e-06,7.07547139527420593289204817308994033e-07,4.76869597647629868702032566390371446e-06
retweet_graphs/rt_bahrain,9.77306370905512968583424437922065637e-07,8.86242451530078790871741737364263632e-07,3.78175506501600489809383528683736777e-04
retweet_graphs/rt_barackobama,1.41421305661113901146818825707319564e+00,1.02428548665467378289429915278337517e-06,1.41421354129967140176550880021673245e+00
retweet_graphs/rt_damascus,7.34855413610494232303094351278084068e-07,4.70331731348860942272439822469869035e-07,3.86006218325378627649887233748318520e-05
retweet_graphs/rt_dash,1.74718160335854810360439167064388191e-06,9.16593136390671663544770036347422636e-07,8.25456717944582269863470665127857576e-03
retweet_graphs/rt_gmanews,8.08591626670357526510157239800689863e-07,5.61820262549513240105125006283417112e-07,7.99157382203955746559089194339004206e-05
retweet_graphs/rt_gop,7.38185895668291233693431989734100778e-07,1.12816653418939655198155180087724412e-06,-Inf
retweet_graphs/rt_israel,3.62560899813184995253242414123701617e-07,2.81277919996965209016195368392585455e-07,5.53116486187012541840887509627117373e-04
retweet_graphs/rt_justinbieber,5.59141130406605611727487478337255847e-07,2.07281526077442700135054025382800649e-07,3.62472851799485311482736828557967327e-06
retweet_graphs/rt_ksa,8.37951274587309218406765131581409596e-07,1.71305171862014040121193477678861905e-07,9.87939180713030272923223646897629995e-07
retweet_graphs/rt_libya,4.15200258580701629502538336030162374e-07,2.26089047078476724628501297242104094e-08,3.15755649858287162488563985884380491e-05
retweet_graphs/rt_lolgop,9.46194402325724437444619544259420935e-07,1.02766709203934096489450043312671232e-06,1.16909058941814654801915868648533361e-03
retweet_graphs/rt_mittromney,1.00264350746495354553079691583667340e-01,1.00264544456338965848965566350077726e-01,1.00217265242757558468614924516761017e-01
retweet_graphs/rt_occupy,1.68559078410694913422008546508984191e-06,8.93006395430395596155103120906369305e-07,5.83806953211265999260004789636873670e-04
retweet_graphs/rt_occupywallstnyc,4.76837158168612498224641372559099281e-07,8.16034172172148374777844392730991444e-07,4.16479884762957902274415308670584242e-05
retweet_graphs/rt_onedirection,3.37174788024466418415439979894460574e-07,1.49011611051964971644274420362153251e-08,9.95617547486909366539976284921592995e-06
retweet_graphs/rt_p2,5.19621246221486653838834019008348733e-07,1.15810402151540770399281095900092791e-06,1.54543110157575332174131082408502216e-05
retweet_graphs/rt_qatif,5.33461024240210585150283178295286101e-07,8.88745942135439617892563064945430062e-07,5.14857804252677876993007944534155709e-08
retweet_graphs/rt_saudi,1.22240003565065829689232464423218649e-06,3.74616166994326983899945057261664404e-07,9.15504348672776208800751570842054162e-06
retweet_graphs/rt_tcot,7.99680224874890689742132828551543859e-07,4.35014384207320110868464710662700451e-07,1.72074782194571679108446971675546271e-04
retweet_graphs/rt_uae,2.71811526732251393686532765089847575e-07,1.58347886597536980032307133861521600e-07,2.94636972718324970921202922906819260e-03
rt/rt-retweet,6.25382455090466737619544710199853782e-06,1.83106582909559859092260305435946892e-06,7.15992212390714811491141975443015604e-05
rt/rt-twitter-copen,7.87535889502019812891460365172722869e-06,3.36641227679690273874457953292271592e-06,4.59177486272948697534453826216875759e-04
rt/rt_alwefaq,6.54419873971738982495828528930282100e-06,4.54252166439082714864506295132129860e-06,2.01550158201790382659882316540273097e-03
rt/rt_assad,1.35003168522315731604176683443223579e-05,5.72357405059664207516770771861931958e-06,9.56370810369554512031541743289692262e-04
rt/rt_bahrain,8.70885383327387150062081559493582035e-06,6.02297297245090513572713450592256549e-06,2.66599287761484885300799764432196813e-04
rt/rt_barackobama,2.50492663166381591312083352045414601e-05,6.66520315836024833964187652005695274e-06,6.07409298892189338217947826430834295e-04
rt/rt_damascus,9.26800421044814043146728682168242321e-06,5.75821987100228410312640789038563355e-06,1.14467502647806342975632831165295346e-03
rt/rt_dash,2.14484605159039819206833749643939364e-05,6.99892986310584394589959776745163490e-06,3.00272286769811404664940633298117759e-03
rt/rt_gmanews,1.10085106645516266734423829419062554e-05,3.04503833832655278660692267949627553e-06,2.74573589501893901524858666344549584e-04
rt/rt_gop,3.32537348905626503647585525547930318e-05,6.70539905814302365555892603127751442e-06,1.58618331292395299444276835086137836e-03
rt/rt_http,2.66748807145716112352019121995385927e-05,7.43836867922767984138078159435373401e-06,1.73990701448498395074210387702455081e-03
rt/rt_islam,2.79255527765308111323376027212863600e-05,6.16334482559741960592520244252435314e-06,1.67154896013198731060146673064635917e-03
rt/rt_israel,1.90262956680356428647986593899108298e-05,1.03294474912291790193500835755652849e-05,1.95037278571117483441041926963501512e-03
rt/rt_justinbieber,1.03927935115656101815056483522163877e-05,6.34630985608042236019520384563243343e-06,2.91780133267572080529086821955775476e-04
rt/rt_ksa,1.40447301451737698316210073407525947e-05,9.71493500081704008791549687859158177e-06,6.73126747140376006394489155953861504e-04
rt/rt_lebanon,-Inf,-Inf,-Inf
rt/rt_libya,2.92575351625600338671926559097820335e-05,5.15178214743268401611013973641191899e-06,3.61034385364755577583981163619017574e-03
rt/rt_lolgop,1.12293342290420752911097775811146769e-05,4.60235797090423951079686717745078862e-06,1.13339881323641649364602689832417064e-03
rt/rt_mittromney,2.61922417677725684977405131925443096e-05,9.13570600028601027926528373705531801e-06,1.33388233133735896535959049437950055e-03
rt/rt_obama,2.02455297345980077313929634268157760e-05,1.02485652716849277583899250154767564e-05,2.43148906640811462068984903623459931e-03
rt/rt_occupy,1.74471967328133488977539974837509650e-05,1.40041078292454884930918609337412199e-05,2.28118344091393535155579584057886505e-03
rt/rt_occupywallstnyc,1.13041920159483840418646150978795688e-05,4.90408928554911789016716538435185033e-06,1.01206818242673043210642361154469835e-03
rt/rt_oman,7.08056249070779379423998753255130248e-06,6.21086990368091229391478410682479119e-06,6.18185777839336720203934397438662290e-04
rt/rt_onedirection,1.52084015658210428201501458212315242e-05,5.78925343511930637748698856631323648e-06,7.39331863461517016065774315739378818e-04
rt/rt_p2,-Inf,-Inf,-Inf
rt/rt_qatif,8.11669335011850659192443582403161701e-06,6.51424403158006214554012495592690553e-06,3.61699476434787057022961155928155124e-04
rt/rt_saudi,1.18319783229373138467386586872920932e-05,8.49204675609768441778536320538336399e-06,1.48851758308939687460140967755076249e-03
rt/rt_tcot,-Inf,-Inf,-Inf
rt/rt_tlot,1.19358561059756637439481009914956790e-05,6.26675829060015013238704327167662713e-06,8.00905046566488168573444938525840759e-04
rt/rt_uae,1.46726904645369706229849898186642516e-05,7.44374316152315615005462438874400099e-06,3.17922742034009698208598130815244872e-04
rt/rt_voteonedirection,7.52397390637026752890573226515174265e-06,6.70380745362582734764837059490654077e-06,6.15189592900617738161720465548136833e-04
soc/fb-pages-company,1.13309962574042695867328521331400882e-05,6.81953622510368285727640581403676727e-06,3.16731366970411103548470428290187420e-03
soc/fb-pages-food,7.43315287280346818722291263680773769e-06,3.47517587590984881181337648247920416e-06,1.34885405392808118787687341807073997e-04
soc/fb-pages-government,5.05160617820645823640244889426423672e-06,1.84131293035350280548309540734437391e-06,3.22143769116859578154496610719510313e-05
soc/fb-pages-politician,5.15642109493297185849213990891078877e-06,4.15350029878165266490559871106383193e-06,1.73607481257870091284227622527392472e-04
soc/fb-pages-public-figure,6.34455084551240112010279305129182601e-06,3.53840023737495118684402202651630117e-06,9.80239227485501062128506479139066712e-05
soc/fb-pages-tvshow,1.11891368379413712894355714031026163e-05,3.07355554086775123136351281146797730e-06,1.94841132213192073663632052715731481e-04
soc/soc-ANU-residence,7.15230052581238548855201869521159104e-06,1.97841377954881826838936743463230251e-06,1.87447573947867286230702664924438601e-05
soc/soc-advogato,1.41265730912195353274029756285186026e-01,2.05299754265126827243714892411829823e-01,2.05306595997873825539620123615018220e-01
soc/soc-anybeat,1.05430514707778117039108412755202757e-05,5.27193936126598222921118838766847412e-06,2.95988455122692008363385634089451513e-04
soc/soc-dolphins,6.09514223766399249506561559149303849e-06,2.19721758160626458531714015014937946e-06,8.01855022537771013880891058561722321e-06
soc/soc-epinions,-Inf,-Inf,-Inf
soc/soc-gplus,1.54225072760399809131558707818208866e-02,1.54221912926903482363165610874600693e-02,1.54470021267434354231303245248984072e-02
soc/soc-hamsterster,1.96876675574050895802358126237384068e-01,2.53983925525875546585207206095164997e-01,1.96915347332603991641564244604033887e-01
soc/soc-highschool-moreno,3.38822195170672254556929203100544936e-06,1.50815071097628821642995819498130441e-06,4.08458551892166128058395234948757934e-06
soc/soc-karate,2.36104857115870900469167430232043567e-06,1.50484836896484404979010997384081122e-06,2.56163807707047142090957897865674070e-06
soc/soc-physicians,2.86125299846809036499604421736208694e-06,2.87058698608327571901765463181664719e-06,6.08083059572634815663111698050864917e-04
soc/soc-sign-bitcoinalpha,5.30182598635975926378951507431744773e-06,2.86099299858826832973094963918470378e-06,3.54776940572955105897789569907444120e-05
soc/soc-sign-bitcoinotc,7.11245691004610974749562811807390612e-06,2.37093044125572450261945435129089318e-06,4.02364227168562820735549628068640247e-05
soc/soc-student-coop,4.65620108897168126496829287848623194e-01,4.65620996228744211721780294867214135e-01,3.54897118786743364867594492009584399e-01
soc/soc-tribes,2.19184019350495816447062054049801731e-06,3.15303003467634733310163237414767645e-07,6.95856281523090150619598012277363707e-07
soc/soc-wiki-Vote,3.48809552597875625745403417828020872e-06,2.38242154678830136621074617670670123e-06,5.85849780587020656080044780535979044e-05
socfb/socfb-Amherst41,4.18959868996971314774176518457939544e-06,2.00133261561510199276736139736203212e-06,8.26368001674262688538819135936730673e-06
socfb/socfb-Bowdoin47,2.87500543462730775622721415968775388e-06,1.64466595615970048638777361613737479e-06,5.90597576993852077383189816454615991e-05
socfb/socfb-Brandeis99,2.79468979119884707063148389263539053e-01,2.79469841357675958950281407139734259e-01,2.79449833547866881773024024282323961e-01
socfb/socfb-Bucknell39,4.70538575356957643431692780220118499e-06,1.28566198094239727275184146143828437e-06,2.68427789828345067049887190080930927e-05
socfb/socfb-Caltech36,3.29664557310172412724448469979124817e-06,1.60107307988920302645215970892779103e-06,1.03572776573961354740383359982892260e-05
socfb/socfb-Colgate88,5.76253677490080213044544208912345449e-06,2.52513107265067011834603848995377869e-06,2.02324516366070383316083805246457087e-04
socfb/socfb-Hamilton46,4.98537733341392518088954317928255906e-06,1.74008730638044827386251238204707970e-06,5.88097262120528075598827552020642595e-05
socfb/socfb-Haverford76,7.05877900083930358906080717371239940e-06,1.38934875405519693882773427307942865e-06,1.08233885375759175869116011391750981e-04
socfb/socfb-Mich67,4.59606890266236939498738397446564371e-06,2.39002604615795386106264890663422761e-06,3.21448969322130176599237052386947487e-06
socfb/socfb-Middlebury45,3.87970892047403003418220600999527869e-06,2.30349439815224272763525714785727172e-06,4.53151172429224895493857956245721658e-04
socfb/socfb-Oberlin44,5.25034877005308958527418075790486770e-06,2.56669763731181601625675322660604330e-06,1.61300648653272895390276034342170714e-04
socfb/socfb-Pepperdine86,6.10637098411504711072888357425931256e-06,1.75528654559377897052016692777553121e-06,1.34171528120164497609548237515577176e-05
socfb/socfb-Reed98,4.21214077654691991547510037319068005e-06,2.01304294073352692454760825231239107e-06,4.40071632487076396893240999556033442e-06
socfb/socfb-Rice31,6.81376919960039243148853897266087769e-06,2.32503837464951364525631677637056927e-06,1.13379077167917600851936332840607481e-04
socfb/socfb-Rochester38,4.37737348131399366605023630941578446e-06,2.62269869678243576062634876509406659e-06,5.57595385076046883411569844866769026e-05
socfb/socfb-Santa74,4.89142280058664622442149893042767318e-06,3.36188718871082171801191243754550214e-06,1.76755702112353227648819562031781596e-05
socfb/socfb-Simmons81,3.35070982365916013087474144770165563e-01,3.35069709536544154644240057701663470e-01,3.35070054760461713439793956502951605e-01
socfb/socfb-Smith60,4.94151087866200353162041080124668241e-06,1.79847411219068864320683207482859571e-06,1.56075189219724630050393642372554422e-04
socfb/socfb-Swarthmore42,5.18800572915297110621133892548261711e-06,2.21665947817865972941167574741064989e-06,7.23549726524017343059330606578803821e-05
socfb/socfb-Trinity100,5.69120403293096268309862609302781673e-06,3.89249983650884250334888420491967365e-06,8.08338248125101542611828288449769027e-05
socfb/socfb-UC64,5.43012626233364067703921275633347895e-01,5.43013775618753885199259898408709921e-01,4.65688463227414607191129751179250704e-01
socfb/socfb-USFCA72,3.88264308226882406489744047165057634e-06,1.47239882000777954438153458517712788e-06,2.50758645859404483334363506939436483e-05
socfb/socfb-Vassar85,4.02033596712705306267669507177326263e-06,1.29408485088002569315082848991052510e-06,4.47735387846592030649212029254079171e-05
socfb/socfb-Wellesley22,2.87961538072748192665904918867164041e-06,1.57699666131202138072671086626390642e-06,1.62937018145851092631176006813960482e-04
socfb/socfb-Wesleyan43,5.90594367393965849329948277145421240e-06,2.70679197126810658796578244698871747e-06,1.47573387934128970028859151826780398e-05
socfb/socfb-Williams40,3.76701149771451410808590300683716901e-06,8.85037942119773853578735092414510520e-07,1.91763570904793360800937281387910989e-04
socfb/socfb-nips-ego,1.98471470256849925305812676248174065e-06,1.10795441844300165018717427159643041e-06,6.69425290858572529706285224450082097e-05
tscc/scc_enron-only,2.16414948773087945474470992078700530e-06,1.17528550669325998890497137002640636e-06,1.18547073163260749455244068584302138e-04
tscc/scc_fb-forum,2.96210413630421354469350391804971472e-06,2.07438005355386321548472877407309808e-06,1.74346066059898597448555108838948629e-04
tscc/scc_infect-hyper,1.92600550362086585018529029095304266e-06,6.46831301704639083292505642051080058e-07,5.21482066801706512050809080342018565e-05
tscc/scc_retweet,3.40741203140338056439790904667171923e-06,2.84483269140384813483072524162070241e-01,2.74797428494305857491957084643433257e-05
tscc/scc_retweet-crawl,-Inf,-Inf,-Inf
tscc/scc_rt_alwefaq,9.49578751643085499043871465331266195e-01,9.49578953728884592146921725657409294e-01,7.41812957555080178407036474258298359e-01
tscc/scc_rt_assad,4.59311194586431848994115355783092877e-01,4.59312460673969520861667088435274619e-01,4.59286823195487436965360105817824873e-01
tscc/scc_rt_bahrain,1.37915739852746726849723756584706908e+00,1.11479446135766050390148408290178147e+00,9.59450837011262421740687507721768175e-01
tscc/scc_rt_barackobama,3.76032217523414703397111588905305057e-01,1.32685024359879098964004805290283842e+00,3.75971085331732947464052349763836434e-01
tscc/scc_rt_damascus,2.63122937715665960167703051456632981e-06,3.54217612478744506942061167903567895e-07,4.80942141507278119240951766944315118e-05
tscc/scc_rt_dash,7.68905662259934353484730301693896925e-01,3.60702610018009744387160380837845424e-01,7.68906673798871982280624888974691594e-01
tscc/scc_rt_gmanews,8.52650865746726195074741158850905644e-01,8.52652263023484363502997149663360795e-01,6.22136192266904142621427518523558519e-01
tscc/scc_rt_gop,9.23391186229563166866892999363672743e-07,3.23993189671032208607166156592677352e-07,2.90646117729435972053155219687683221e-05
tscc/scc_rt_http,1.42324253782161487045022518576553531e-07,8.24115746109281960786602697342248523e-08,1.19642144879352517121426761804838867e-07
tscc/scc_rt_israel,1.48892354919564351880989188161314258e-06,1.49999991804367910730821004753787268e+00,3.69799716653240657653112476834030699e-03
tscc/scc_rt_justinbieber,4.67963085173174305618229896326335022e-06,1.17701812683905218708303432657740798e-06,1.53056713930638818627005980701575116e-05
tscc/scc_rt_ksa,8.00000071526894185373922058907283757e-01,7.99999557435924710641693959919263547e-01,7.99990409891544664300137705866679021e-01
tscc/scc_rt_lebanon,5.59141130426338857956603778530494529e-07,1.44279872857310506894412092339243261e-07,8.35593984058189356227775814915268530e-05
tscc/scc_rt_libya,8.52600430594784495766468535412226680e-07,3.71079107577011544136150463820608070e-07,2.11600796106960605802573939590455965e-05
tscc/scc_rt_lolgop,6.59388886648459123692641240593579530e-01,6.59388795759091359420008464903981391e-01,1.14434103810986857309718128102799042e+00
tscc/scc_rt_mittromney,8.06598866434716109075033614525074040e-01,8.06599079986356680960774354841285920e-01,8.06599510444318142071619300585956325e-01
tscc/scc_rt_obama,3.95372484964776021136633483327912132e-07,2.03088122165784391490048471880655053e-07,7.44663938723481221213646417437880540e-04
tscc/scc_rt_occupy,6.80750514624110375488270605171901856e-01,4.68251858862779468543634711026775041e-01,1.13748793878805610114426156713772922e+00
tscc/scc_rt_occupywallstnyc,4.31662177461421634876414723987377987e-01,4.31662744850160163503050983982366317e-01,4.31645775640095851190848480329625598e-01
tscc/scc_rt_oman,6.03490797261202946628870207529232703e-07,5.44987323122497346839625319080332823e-07,8.96525467740277513012896440187562657e-05
tscc/scc_rt_onedirection,1.42428601265092719038908038497777729e-03,1.42452357661525905391874167843562749e-03,1.42433164152746602696554638850856753e-03
tscc/scc_rt_p2,4.99999642372557695695785055408907938e-01,4.99999798834741904286746814576495061e-01,5.00000028169727667290977842945036120e-01
tscc/scc_rt_qatif,1.40545679586076000436059678579567116e-06,1.57346666353541083014426894257219849e-07,4.24218812850605181212800096894112651e-06
tscc/scc_rt_saudi,2.90640459861399995262570600601219381e-06,1.20049419019985185767799538159522230e-06,3.53917493605995225567683148319896651e-04
tscc/scc_rt_tcot,7.76641380221896029178854125344176040e-07,5.14473844788356501402452953778142466e-07,1.56170368131240836174973407719115082e-05
tscc/scc_rt_tlot,8.27465406254406940146374720772876836e-07,9.24961947242453310035013622980012597e-07,2.76257362119029521312829087352144687e-05
tscc/scc_rt_uae,1.41050333563296346789379846197702756e-06,7.79681099600507979202062653834646026e-07,1.76314100194547855459213533770643103e-03
tscc/scc_rt_voteonedirection,2.92001932044433229861145899387715824e-07,4.77593258293999979937530501405036735e-07,4.88361000714894132651908224246806143e-05


==> data/eigen_graph_social_32/eigenvalues_absolute_error.sorted.csv <==
percent,Float32,LinearTakum32,Posit32
0.0,1.423242537821615e-7,1.4901161105196496e-8,5.1485780425267785e-8
0.004424778761061947,2.718115267322514e-7,2.2608904707847673e-8,1.1964214487935252e-7
0.008849557522123894,2.920019320444332e-7,8.241157461092819e-8,3.6481721022616616e-7
0.01327433628318584,3.3717478802446644e-7,1.442798728573105e-7,4.778238284075311e-7
0.017699115044247787,3.62560899813185e-7,1.573466663535411e-7,6.958562815230902e-7
0.022123893805309734,3.95372484964776e-7,1.5834788659753698e-7,9.879391807130304e-7
0.02654867256637168,4.1520025858070164e-7,1.7130517186201404e-7,1.6605653564482887e-6
0.030973451327433628,4.768371581686125e-7,2.030881221657844e-7,2.5616380770704716e-6
0.035398230088495575,5.196212462214867e-7,2.072815260774427e-7,2.6551539695696976e-6
0.03982300884955752,5.334610242402106e-7,2.7691461745374266e-7,3.214489693221302e-6
0.04424778761061947,5.591411304066057e-7,2.812779199969652e-7,3.624728517994853e-6
0.048672566371681415,5.591411304263389e-7,3.153030034676347e-7,3.628155893197766e-6
0.05309734513274336,6.034907972612029e-7,3.239931896710322e-7,4.084585518921662e-6
0.05752212389380531,7.348554136104942e-7,3.394396828385618e-7,4.242188128506052e-6
0.061946902654867256,7.381858956682913e-7,3.5421761247874453e-7,4.400716324870764e-6
0.06637168141592921,7.76641380221896e-7,3.7107910757701155e-7,4.768695976476299e-6
0.07079646017699115,7.996802248748907e-7,3.7461616699432696e-7,6.218930295387274e-6
0.0752212389380531,8.085916266703575e-7,3.8864083949586483e-7,6.70288864646272e-6
0.07964601769911504,8.27465406254407e-7,3.895159586622238e-7,7.287083512919027e-6
0.084070796460177,8.379512745873093e-7,4.288974993983413e-7,8.01855022537771e-6
0.08849557522123894,8.526004305947845e-7,4.350143842073201e-7,8.263680016742627e-6
0.09292035398230089,9.233911862295632e-7,4.5670623548123364e-7,8.307046146469962e-6
0.09734513274336283,9.461944023257245e-7,4.7033173134886093e-7,9.155043486727761e-6
0.10176991150442478,9.77306370905513e-7,4.775932582939999e-7,9.473954795611988e-6
0.10619469026548672,1.2224000356506583e-6,4.976420213157078e-7,9.956175474869094e-6
0.11061946902654868,1.2305326410193484e-6,5.144738447883565e-7,1.0357277657396135e-5
0.11504424778761062,1.345475749540584e-6,5.449873231224973e-7,1.0557802470147436e-5
0.11946902654867257,1.3701476312724923e-6,5.618202625495132e-7,1.3417152812016449e-5
0.12389380530973451,1.40545679586076e-6,6.468313017046391e-7,1.4757338793412898e-5
0.12831858407079647,1.4105033356329634e-6,7.075471395274206e-7,1.4849800725223375e-5
0.13274336283185842,1.4370560201061058e-6,7.79681099600508e-7,1.5305671393063883e-5
0.13716814159292035,1.4889235491956435e-6,8.160341721721484e-7,1.5454311015757532e-5
0.1415929203539823,1.6219644876160559e-6,8.850379421197738e-7,1.5617036813124082e-5
0.14601769911504425,1.6282499511124993e-6,8.862424515300787e-7,1.6882099490956494e-5
0.1504424778761062,1.6325918341670398e-6,8.887459421354396e-7,1.7394652236407614e-5
0.15486725663716813,1.6855907841069492e-6,8.930063954303956e-7,1.741993691458636e-5
0.1592920353982301,1.690262046357491e-6,9.110607072621783e-7,1.767557021123532e-5
0.16371681415929204,1.747181603358548e-6,9.165931363906716e-7,1.874475739478673e-5
0.168141592920354,1.8503675782392686e-6,9.249619472424533e-7,2.116007961069606e-5
0.17256637168141592,1.926005503620866e-6,9.567055481019267e-7,2.5048023952082486e-5
0.17699115044247787,1.971921275201712e-6,1.006196742814631e-6,2.5048023952082486e-5
0.18141592920353983,1.9847147025684993e-6,1.0242854866546738e-6,2.507586458594045e-5
0.18584070796460178,2.0221264847451374e-6,1.027667092039341e-6,2.670679422923008e-5
0.1902654867256637,2.1641494877308795e-6,1.0466972978215162e-6,2.6842778982834507e-5
0.19469026548672566,2.174648945797456e-6,1.0853902947261075e-6,2.7315987794551628e-5
0.19911504424778761,2.191840193504958e-6,1.1079544184430017e-6,2.7436176277906652e-5
0.20353982300884957,2.361048571158709e-6,1.1281665341893966e-6,2.7436176277906652e-5
0.2079646017699115,2.4629613800550695e-6,1.1581040215154077e-6,2.7479742849430585e-5
0.21238938053097345,2.4629613800550695e-6,1.1599286631036652e-6,2.762573621190295e-5
0.2168141592920354,2.6312293771566596e-6,1.17528550669326e-6,2.90646117729436e-5
0.22123893805309736,2.6344780724846456e-6,1.1770181268390522e-6,3.157556498582872e-5
0.22566371681415928,2.7130920757724924e-6,1.2004941901998518e-6,3.221437691168596e-5
0.23008849557522124,2.8612529984680903e-6,1.2049175644627956e-6,3.388518854899639e-5
0.2345132743362832,2.875005434627308e-6,1.2049175644627956e-6,3.500665319461857e-5
0.23893805309734514,2.879615380727482e-6,1.205236395563559e-6,3.547769405729551e-5
0.24336283185840707,2.906404598614e-6,1.2192529327584884e-6,3.547769405729551e-5
0.24778761061946902,2.942777727264502e-6,1.248112835377789e-6,3.8600621832537864e-5
0.252212389380531,2.9621041363042137e-6,1.2558648783487635e-6,4.023642271685628e-5
0.25663716814159293,3.0513163601916407e-6,1.2856619809423972e-6,4.023642271685628e-5
0.2610619469026549,3.21726658584295e-6,1.2940848508800256e-6,4.164798847629579e-5
0.26548672566371684,3.296645573101724e-6,1.327810471618585e-6,4.34614679991701e-5
0.26991150442477874,3.3882219517067225e-6,1.327810471618585e-6,4.47735387846592e-5
0.2743362831858407,3.4074120314033807e-6,1.3452282442144336e-6,4.490001910233882e-5
0.27876106194690264,3.428468532244855e-6,1.3452282442144336e-6,4.7253583701159364e-5
0.2831858407079646,3.428468532244855e-6,1.389348754055197e-6,4.8094214150727815e-5
0.28761061946902655,3.428468532244855e-6,1.4012759494759649e-6,4.846606819459008e-5
0.2920353982300885,3.446572802708897e-6,1.4429507187272044e-6,4.8836100071489416e-5
0.29646017699115046,3.488095525978756e-6,1.4723988200077796e-6,5.214820668017065e-5
0.3008849557522124,3.512351856061755e-6,1.4823835710429785e-6,5.2335512604843995e-5
0.3053097345132743,3.5771309761961285e-6,1.504848368964844e-6,5.575953850760469e-5
0.30973451327433627,3.6071209381309103e-6,1.5081507109762882e-6,5.7316261259761476e-5
0.3141592920353982,3.6637278836620128e-6,1.5191618696703053e-6,5.7316261259761476e-5
0.3185840707964602,3.6637278836620128e-6,1.5403129642154876e-6,5.858497805870207e-5
0.3230088495575221,3.767011497714514e-6,1.5769966613120215e-6,5.8809726212052806e-5
0.3274336283185841,3.8583150786544226e-6,1.5775119908386306e-6,5.905975769938521e-5
0.33185840707964603,3.8583150786544226e-6,1.601073079889203e-6,5.928822496797231e-5
0.336283185840708,3.87970892047403e-6,1.6230508137650911e-6,6.694252908585725e-5
0.3407079646017699,3.882643082268824e-6,1.6446659561597005e-6,7.159922123907149e-5
0.34513274336283184,3.980036217448096e-6,1.7400873063804482e-6,7.234581925206285e-5
0.3495575221238938,3.980036217448096e-6,1.740807835453125e-6,7.235497265240173e-5
0.35398230088495575,3.980036217448096e-6,1.7525383889927053e-6,7.303686892999604e-5
0.3584070796460177,3.980036217448096e-6,1.755286545593779e-6,7.303686892999604e-5
0.36283185840707965,3.980036217448096e-6,1.7711051433082658e-6,7.726094470226825e-5
0.3672566371681416,4.020335967127053e-6,1.7984741121906886e-6,7.726094470226825e-5
0.37168141592920356,4.032312812291606e-6,1.8310658290955986e-6,7.726094470226825e-5
0.37610619469026546,4.087774500940538e-6,1.8413129303535028e-6,7.991573822039558e-5
0.3805309734513274,4.141976049193286e-6,1.8752332738511092e-6,8.083382481251015e-5
0.38495575221238937,4.181240380142957e-6,1.8752332738511092e-6,8.201928338227293e-5
0.3893805309734513,4.181240380142957e-6,1.8752332738511092e-6,8.355939840581893e-5
0.3938053097345133,4.189598689969713e-6,1.978413779548818e-6,8.965254677402775e-5
0.39823008849557523,4.21214077654692e-6,2.001332615615102e-6,9.80239227485501e-5
0.4026548672566372,4.308524636014368e-6,2.0076997466998123e-6,0.00010725140180770169
0.40707964601769914,4.348485118713149e-6,2.013042940733527e-6,0.00010823388537575918
0.41150442477876104,4.350193923375541e-6,2.0170373642863453e-6,0.0001107183160310649
0.415929203539823,4.377373481313994e-6,2.0170373642863453e-6,0.0001133790771679176
0.42035398230088494,4.59606890266237e-6,2.049996621218495e-6,0.00011854707316326074
0.4247787610619469,4.63447187660654e-6,2.0743800535538634e-6,0.00013306693270864414
0.42920353982300885,4.679630851731743e-6,2.1158512527631506e-6,0.00013306693270864414
0.4336283185840708,4.7053857535695765e-6,2.1166589690671487e-6,0.00013488540539280812
0.43805309734513276,4.714484412668443e-6,2.1796987333943913e-6,0.0001350754569351949
0.4424778761061947,4.867790313014812e-6,2.1972175816062647e-6,0.00015607518921972462
0.4469026548672566,4.890213330225528e-6,2.2166594781786596e-6,0.00016055478848809473
0.45132743362831856,4.890213330225528e-6,2.3034943981522426e-6,0.0001613006486532729
0.4557522123893805,4.8914228005866465e-6,2.3250383746495136e-6,0.0001629370181458511
0.46017699115044247,4.941510878662004e-6,2.3709304412557246e-6,0.00016888038765332792
0.4646017699115044,4.985377333413925e-6,2.3709304412557246e-6,0.0001706435676564042
0.4690265486725664,5.040974106953055e-6,2.3824215467883012e-6,0.00017207478219457168
0.47345132743362833,5.051606178206459e-6,2.3900260461579537e-6,0.00017360748125787008
0.4778761061946903,5.156421094932972e-6,2.4417952204327945e-6,0.0001743460660598986
0.4823008849557522,5.188005729152971e-6,2.52513107265067e-6,0.00018072396347528538
0.48672566371681414,5.2503487700530895e-6,2.543080009362886e-6,0.00019032749498902013
0.4911504424778761,5.301825986359759e-6,2.566697637311816e-6,0.00019176357090479337
0.49557522123893805,5.301825986359759e-6,2.6149351417404013e-6,0.00019484113221319207
0.5,5.4016477609769785e-6,2.622698696782436e-6,0.00020232451636607038
0.504424778761062,5.616006874993691e-6,2.7067919712681065e-6,0.00022461761552677826
0.5088495575221239,5.647431026679906e-6,2.715973449024289e-6,0.0002665992877614849
0.5132743362831859,5.647431026679906e-6,2.8609929985882682e-6,0.0002745735895018939
0.5176991150442478,5.691204032930963e-6,2.8609929985882682e-6,0.00029178013326757206
0.5221238938053098,5.721203486868666e-6,2.8705869860832757e-6,0.000295988455122692
0.5265486725663717,5.762536774900802e-6,2.8778568475556645e-6,0.00029991744617580585
0.5309734513274337,5.9059436739396585e-6,2.8778568475556645e-6,0.0003179227420340097
0.5353982300884956,6.095142237663993e-6,2.8778568475556645e-6,0.00035391749360599525
0.5398230088495575,6.106370984115047e-6,2.8778568475556645e-6,0.00036169947643478707
0.5442477876106194,6.1744148554534116e-6,2.8778568475556645e-6,0.00036816901100037596
0.5486725663716814,6.175778475035826e-6,2.951034936720911e-6,0.00036984755502162103
0.5530973451327433,6.253036457208463e-6,2.951034936720911e-6,0.00036984755502162103
0.5575221238938053,6.253824550904667e-6,3.0313384951832074e-6,0.00036984755502162103
0.5619469026548672,6.275075032424324e-6,3.045038338326553e-6,0.00036984755502162103
0.5663716814159292,6.344550845512401e-6,3.0621320383001112e-6,0.00036984755502162103
0.5707964601769911,6.378371554200816e-6,3.073555540867751e-6,0.0003781755065016005
0.5752212389380531,6.444061646746466e-6,3.1460680846698854e-6,0.0003813527456767574
0.5796460176991151,6.4574481098538305e-6,3.2767429479829952e-6,0.0004160903096629711
0.584070796460177,6.469750398455046e-6,3.3212129944318386e-6,0.0004395039077776977
0.588495575221239,6.54419873971739e-6,3.3570625002782566e-6,0.00045315117242922487
0.5929203539823009,6.813769199600393e-6,3.3570625002782566e-6,0.0004591774862729487
0.5973451327433629,7.058779000839304e-6,3.3618871887108216e-6,0.0005211330029116233
0.6017699115044248,7.080562490707794e-6,3.3664122767969027e-6,0.0005531164861870125
0.6061946902654868,7.11245691004611e-6,3.475175875909849e-6,0.000583806953211266
0.6106194690265486,7.11245691004611e-6,3.538400237374951e-6,0.0006073504328365274
0.6150442477876106,7.152300525812385e-6,3.6327764994251726e-6,0.0006074092988921894
0.6194690265486725,7.226938518891896e-6,3.706235884432772e-6,0.0006080830595726348
0.6238938053097345,7.386060672193984e-6,3.892499836508843e-6,0.0006151895929006177
0.6283185840707964,7.433152872803468e-6,4.069586722859526e-6,0.0006181857778393367
0.6327433628318584,7.487629739696907e-6,4.069586722859526e-6,0.0006284318247124211
0.6371681415929203,7.523973906370267e-6,4.153500298781652e-6,0.0006329201412599158
0.6415929203539823,7.875358895020199e-6,4.194499748998621e-6,0.000673126747140376
0.6460176991150443,8.116693350118506e-6,4.203344500680216e-6,0.0006782191008105818
0.6504424778761062,8.1562938872623e-6,4.542521664390827e-6,0.0006782191008105818
0.6548672566371682,8.700933443835685e-6,4.60235797090424e-6,0.0006944879455386348
0.6592920353982301,8.708853833273871e-6,4.904089285549118e-6,0.0007010553768195849
0.6637168141592921,8.902281161249851e-6,4.997167220994041e-6,0.000739331863461517
0.668141592920354,8.902281161249851e-6,5.151782147432684e-6,0.0007446639387234812
0.672566371681416,9.26800421044814e-6,5.262086309914767e-6,0.0008009050465664882
0.6769911504424779,1.0074158572503432e-5,5.271939361265982e-6,0.0008874830361808459
0.6814159292035398,1.039279351156561e-5,5.723574050596642e-6,0.0009563708103695546
0.6858407079646017,1.0543051470777812e-5,5.725355514534841e-6,0.0010120681824267305
0.6902654867256637,1.1008510664551627e-5,5.758219871002284e-6,0.0011333988132364164
0.6946902654867256,1.1189136837941371e-5,5.789253435119307e-6,0.0011446750264780634
0.6991150442477876,1.1229334229042075e-5,6.022972972450905e-6,0.0011690905894181465
0.7035398230088495,1.1304192015948384e-5,6.163344825597419e-6,0.0011876546182458473
0.7079646017699115,1.133099625740427e-5,6.210869903680912e-6,0.0011876546182458473
0.7123893805309734,1.1831978322937314e-5,6.26675829060015e-6,0.001333882331337359
0.7168141592920354,1.1935856105975663e-5,6.346309856080422e-6,0.001424331641527466
0.7212389380530974,1.3500316852231574e-5,6.514244031580062e-6,0.0014885175830893968
0.7256637168141593,1.404473014517377e-5,6.665203158360248e-6,0.0015428767906299052
0.7300884955752213,1.467269046453697e-5,6.703807453625828e-6,0.001586183312923953
0.7345132743362832,1.5208401565821042e-5,6.705399058143024e-6,0.0016715489601319873
0.7389380530973452,1.532055062435871e-5,6.819536225103683e-6,0.001739907014484984
0.7433628318584071,1.744719673281335e-5,6.998929863105844e-6,0.0017631410019454785
0.7477876106194691,1.902629566803564e-5,7.43836867922768e-6,0.0018186826328948497
0.7522123893805309,2.0245529734598008e-5,7.443743161523156e-6,0.0019503727857111749
0.7566371681415929,2.144846051590398e-5,8.492046756097684e-6,0.0020155015820179038
0.7610619469026548,2.504926631663816e-5,9.13570600028601e-6,0.0022811834409139356
0.7654867256637168,2.619224176777257e-5,9.71493500081704e-6,0.0024314890664081145
0.7699115044247787,2.667488071457161e-5,1.0248565271684928e-5,0.002774656653864498
0.7743362831858407,2.792555277653081e-5,1.0329447491229178e-5,0.0029463697271832497
0.7787610619469026,2.9257535162560034e-5,1.4004107829245489e-5,0.003002722867698114
0.7831858407079646,3.325373489056265e-5,0.00011677978226398322,0.003167313669704111
0.7876106194690266,7.154650532228694e-5,0.0004394164245968887,0.0036103438536475557
0.7920353982300885,0.000570881415826015,0.001424523576615259,0.0036979971665324065
0.7964601769911505,0.0014242860126509273,0.0048593748461900664,0.008254567179445822
0.8008849557522124,0.0019258174423740695,0.015422191292690348,0.015447002126743435
0.8053097345132744,0.015422507276039981,0.032205018502167365,0.019548881259888927
0.8097345132743363,0.032205499194150056,0.048795528331545865,0.03221191918679465
0.8141592920353983,0.06340855380410834,0.0634097900613906,0.04872602504891
0.8185840707964602,0.0663413674785319,0.0663405971280603,0.06632886861787557
0.8230088495575221,0.07120689777736808,0.0757002480588623,0.07570132451294027
0.827433628318584,0.07569803675912545,0.0757002480588623,0.07570132451294027
0.831858407079646,0.07569803675912545,0.09255482099767903,0.0925345542908479
0.8362831858407079,0.09256262504649027,0.09714644375659445,0.09713732452769597
0.8407079646017699,0.10026435074649535,0.10026454445633896,0.10021726524275756
0.8451327433628318,0.1348864166268026,0.1348873751888599,0.1348808933097248
0.8495575221238938,0.14126573091219535,0.176509860064655,0.17649829874418504
0.8539823008849557,0.14916600773070854,0.20529975426512684,0.1860734582103637
0.8584070796460177,0.1765088359948051,0.25398392552587556,0.196915347332604
0.8628318584070797,0.1860632521343232,0.27946984135767594,0.20530659599787382
0.8672566371681416,0.1968766755740509,0.2844832691403848,0.2794498335478669
0.8716814159292036,0.2794689791198847,0.3081322903148928,0.3350700547604617
0.8761061946902655,0.33507098236591604,0.33506970953654414,0.35489711878674335
0.8805309734513275,0.3760322175234147,0.35678657030817834,0.37597108533173296
0.8849557522123894,0.43166217746142166,0.36070261001800974,0.4316457756400959
0.8893805309734514,0.4593111945864318,0.43166274485016015,0.4592868231954874
0.8938053097345132,0.46562010889716815,0.4593124606739695,0.4656884632274146
0.8982300884955752,0.4999996423725577,0.4656209962287442,0.5000000281697277
0.9026548672566371,0.5369333839938334,0.4682518588627795,0.5369131960698842
0.9070796460176991,0.5369342695272673,0.4999997988347419,0.536926457682053
0.911504424778761,0.5430126262333641,0.5369346456519013,0.6221361922669042
0.915929203539823,0.6593888866484591,0.5369362388039516,0.7418129575550801
0.9203539823008849,0.6807505146241104,0.5430137756187539,0.768906673798872
0.9247787610619469,0.7054752004716128,0.6593887957590914,0.7999904098915447
0.9292035398230089,0.7689056622599344,0.7999995574359247,0.8065995104443181
0.9336283185840708,0.8000000715268942,0.8065990799863567,0.8861399090291111
0.9380530973451328,0.8065988664347161,0.8526522630234844,0.9594508370112624
0.9424778761061947,0.8526508657467262,0.9495789537288846,1.137487938788056
0.9469026548672567,0.9495787516430855,1.1147944613576606,1.1443410381098686
0.9513274336283186,1.3791573985274672,1.326850243598791,1.4142135412996715
0.9557522123893806,1.414213056611139,1.4999999180436792,100.0
0.9601769911504425,100.0,100.0,100.0
0.9646017699115044,100.0,100.0,100.0
0.9690265486725663,100.0,100.0,100.0
0.9734513274336283,100.0,100.0,100.0
0.9778761061946902,100.0,100.0,100.0
0.9823008849557522,100.0,100.0,100.0
0.9867256637168141,100.0,100.0,100.0
0.9911504424778761,100.0,100.0,100.0
0.995575221238938,100.0,100.0,100.0
1.0,100.0,100.0,100.0


==> data/eigen_graph_social_32/eigenvalues_logarithmic_relative_error.csv <==
matrix\type,Float32,LinearTakum32,Posit32
ca/ca-CSphd,-Inf,-Inf,-Inf
ca/ca-CondMat,4.56175175976471429243679976520215289e-06,2.63888567913035699878577393050855231e-06,8.11307291930042256437569146352834100e-04
ca/ca-Erdos992,1.62168266705093022040873436659097690e-02,1.62165746308963096681624769094018542e-02,1.62198997204870093356958839069982347e-02
ca/ca-GrQc,2.28202713480658294935769486424724433e-06,3.05085709337115905668844797236966574e-06,2.21241649299489660282410921891613878e-04
ca/ca-HepPh,4.12073014419679372047903332087431993e-06,1.98253616264032209731015242350413771e-06,1.53176854555220330589733539919295846e-03
ca/ca-netscience,2.81431124753006353054224671899384167e-06,1.52388378936383995077520766936863699e-06,2.86210523617850315500761718292361920e-05
ca/ca-sandi_auths,2.65821117837068906035117565494384639e-06,6.19715161413689397710206027605699550e-07,3.49243631662756805428705326566319068e-06
cit/cit-DBLP,3.60896049259397286231607403051915524e-02,2.47150250543593752939020135434481233e-02,2.46800281184587082335488929922120352e-02
dynamic/SFHH-conf-sensor,3.33094707389334510739524737004902245e-06,1.61778112706864449218312459363208944e-06,5.45848227638685825163717239280002335e-04
dynamic/aves-sparrow-social,3.92508459288706794184205522928276251e-06,1.27201187612815916543975529025530559e-06,3.33213272818633698810798888984349521e-05
dynamic/aves-weaver-social,7.24369132316171704891421500317093255e-02,7.24374310538777831541785444704609788e-02,7.24361519355427949592583515032499095e-02
dynamic/aves-wildbird-network,1.48362139826603914065525804786013648e-06,2.01373674205412527449105623277410005e-06,2.89851078220796213995302134622755669e-05
dynamic/copresence-LH10,2.05336627129539904104431491979095350e-06,1.13994889687808544884149068513943375e-06,4.86207925558538564694728567496136780e-05
dynamic/email-dnc,3.91139648323051074596084411122203212e-02,3.91151034907926006551152908335478457e-02,3.91156489048127800364600171153867244e-02
dynamic/fb-forum,2.15721693036067676409484741393093773e-06,6.09999088709350843948206977730091557e-07,3.46659051714999997972829584001774527e-04
dynamic/fb-messages,4.82872717128045419972493781033369785e-06,4.08374326234038074978804160988611449e-06,2.85428357502152481476517866642978514e-04
dynamic/ia-chess,3.38073417449699456506128775654827317e-02,3.38069400065359975621198014861686786e-02,3.38038158479065614711831581414932475e-02
dynamic/ia-contact,1.97642244521910322471925701626723721e-06,2.36889848430482714531192490019450411e-06,8.52008524007786469251731701882624061e-05
dynamic/ia-contacts_hypertext2009,2.43956540842466339354841955316151160e-06,1.45357985654684854369980814560782484e-06,7.45754714053461020804989318825103601e-04
dynamic/ia-enron-employees,4.30544357895906920217049061752851534e-06,1.30623295720710881881544683568684632e-06,5.35467859332640836075979257884810233e-04
dynamic/ia-escorts-dynamic,3.00121339721089265371068418197942468e-06,1.79671317107411780235383529963601563e-06,7.15416504866164467591983362921234649e-05
dynamic/ia-hospital-ward-proximity,2.80731096459492346882338131880399168e-06,1.56773089620852675221495489204122094e-06,6.12732482679914488122485505126825386e-05
dynamic/ia-primary-school-proximity,3.48619103162383626503653182638858650e-06,2.51428845056123222967959890383075922e-06,3.24377736851344291215236343460421284e-04
dynamic/ia-primary-school-proximity-attr,3.48619103162383626503653182638858650e-06,2.51428845056123222967959890383075922e-06,3.24377736851344291215236343460421284e-04
dynamic/ia-radoslaw-email,2.82891219138653056985318342721065253e-06,2.25561006175290840905120847088545214e-06,5.51034112868393275765605212237897856e-05
dynamic/ia-reality-call,5.09126218886648480333629350084320194e-06,2.12068221092049721480994850162534141e-06,3.18595904013193065880681045094702596e-04
dynamic/ia-workplace-contacts,2.80710046378342078636535926763898843e-06,9.17273902042024462109985261493179088e-07,2.06651480110784831331238881099029837e-05
dynamic/insecta-ant-colony1,4.12546603926218336087718124183699839e-06,2.00075412148172220965452318618544934e-06,1.71025356449169913222923659254283722e-04
dynamic/insecta-ant-colony2,1.92489733824417558714314417069539304e-06,1.14683768535666801355964375926712256e-06,2.13872814768827753998903559296751538e-04
dynamic/insecta-ant-colony4,1.86106322566010190598895063224169346e-06,1.09922663020209895628325703803137391e-06,1.81732250413379085692264118328222432e-04
dynamic/insecta-ant-trophallaxis-colony1,3.63981763734249041556808888031150322e-06,1.34938328659173892722387718046423849e-06,4.22861511699507450865964862453769805e-05
dynamic/insecta-ant-trophallaxis-colony2,2.76567034966543212663876935776916782e-06,7.65842241557620015846927454453335996e-07,7.80196286551450878001545336441371708e-06
dynamic/mammalia-primate-association,1.21793688764631577494732959821049128e-06,8.06154007237107026533837931515034134e-07,7.33348454116730967608377050941159872e-06
dynamic/mammalia-raccoon-proximity,1.42694342922349820860814373830362455e-06,3.96794374686586184151069801411120163e-07,5.52628559931140852240335025371234549e-06
dynamic/mammalia-voles-bhp-trapping,9.21894274353490264484746867487501861e-02,9.21899384019775211092818367044218875e-02,9.21837844565146515070532587981041343e-02
dynamic/mammalia-voles-kcs-trapping,7.67058871875206287841617811344850198e-02,4.98756340516423177150082731579471097e-02,4.98709002027253403916320252771659396e-02
dynamic/mammalia-voles-plj-trapping,3.25623531565977384793025723581379873e-02,3.25629301135750956920287056338006174e-02,5.56868409215136787363470536788226097e-05
dynamic/mammalia-voles-rob-trapping,2.91125005084034966541837753295837440e-06,1.93698967650615114906936407223994486e-06,9.19707162864254357017731510023850797e-05
dynamic/reptilia-tortoise-network-bsv,3.70014627663872823784602497362198880e-06,7.81673940137627601543912264391394329e-07,2.80408268916984615179895837403201524e-05
dynamic/reptilia-tortoise-network-cs,1.05113271599479003562066488710155122e-01,1.71649491512764386142747210520334002e-01,1.05118373059064716816311380532648396e-01
dynamic/reptilia-tortoise-network-fi,4.72080567259257060885368487671217016e-02,4.72040774826325080132666084276091260e-02,4.71933020253576910832474605552534939e-02
dynamic/reptilia-tortoise-network-hw,7.04344183360149420947865142779339241e-07,3.44850930793691757756460397565403026e-07,3.17163152173953083618117849196747845e-05
dynamic/reptilia-tortoise-network-lm,2.55282683788887731208886083513747806e-06,7.78732405507063708114254925206005548e-07,1.67066605877560249474398390261451572e-06
dynamic/reptilia-tortoise-network-mc,1.14035537995748071462606804325191497e-06,2.03649071796417249630791741326741384e-07,3.40887139574163567639061624477348035e-07
dynamic/reptilia-tortoise-network-pv,2.30991516908812981791999411800753287e-06,9.50724864773287793052113141099346709e-07,2.31356787437015581968054607212059877e-06
dynamic/reptilia-tortoise-network-sg,1.17289208404701864897667643267487013e-06,2.13170689390046034017119219921966748e-07,3.79673398802431135868816187609975279e-06
dynamic/scc2034_kilifi_all_contacts_across_households,9.55709798827583050110529285476136457e-07,2.37430631426311301897001287278196013e-07,2.41543248591440364337235358669194237e-07
dynamic/scc2034_kilifi_all_contacts_within_households,7.83270263805138847159350739862155665e-07,2.52182328011092231064361098726878608e-07,8.30959495980884385030081038685105641e-07
dynamic/soc-sign-bitcoinalpha,2.67256702104586946355692596940190837e-06,1.48068347889385331598782958899244910e-06,1.85923935444275194896831461588825459e-05
dynamic/soc-sign-bitcoinotc,3.67149596615892830778855038613117599e-06,1.22121951852946961162246398454395791e-06,2.09742626302413459684642311938905426e-05
econ/econ-beacxc,2.78965439945498262523801161174769125e-06,1.93702935221594131068064235292810116e-06,3.11298729498134161039906437038051994e-05
econ/econ-beaflw,2.26487730945039389289976917689025768e-06,1.26771722354809460844621614725737000e-06,6.10915156546685127834566511736162904e-06
econ/econ-beause,5.40545412058431178618072545541404199e-06,1.50922171532574590442996411745978462e-06,2.28931101944382335920477036211953560e-05
econ/econ-mahindas,-Inf,-Inf,-Inf
econ/econ-mbeacxc,2.91261134904404278138948441309753788e-06,1.41855107887359076517421844782914405e-06,5.29665391746939619226008264494568699e-05
econ/econ-mbeaflw,2.80045206690207318514213670750636696e-06,8.14723050100781184665932074109134974e-07,1.00963848484073541125787525566550937e-05
econ/econ-mbeause,4.07995617807491066475650551185493966e-06,8.44695010454436430991011047557269464e-07,9.02091883468549824565897418091931095e-05
econ/econ-poli,-Inf,-Inf,-Inf
econ/econ-poli-large,-Inf,-Inf,-Inf
econ/econ-wm1,1.34297758338201858094360085759785545e-06,3.52303398632095449518579962668773406e-07,8.11704722463224078217050472098923964e-06
econ/econ-wm2,2.15574539727603155736742496527392231e-06,1.23626631284991589239670537041747305e-06,1.66760847477255523748735860641435371e-05
econ/econ-wm3,1.95023824456623641333157600960517336e-06,3.97379968661832993211196264153004308e-07,7.27558417077669699414169052341485705e-06
email/email-EU,3.17976901041759411676562853241657480e-06,1.69077218440236286790791027782178875e-06,9.26630955867113883837093327985978825e-04
email/email-dnc,3.91139648323051074596084411122203212e-02,3.91151034907926006551152908335478457e-02,3.91156489048127800364600171153867244e-02
email/email-dnc-corecipient,2.89192733832801148956292584434158539e-01,2.89194189242417962692729630682329462e-01,2.89182313333642666704400360369945295e-01
email/email-enron-large,4.56952432801792000264362962093460695e-06,2.09764876498835531047237338665263650e-06,6.17233006081441083812076918959444105e-04
email/email-enron-only,3.24363250080856306427382294530611062e-06,8.70650796876236173437329282444064606e-07,1.64026048498613491873078269464027404e-05
email/email-univ,4.15816174870999597238920189221291376e-06,1.93384778717981768881207061815148093e-06,1.00596420726597684435530699867613091e-04
ia/ia-crime-moreno,3.29310517480497570460226468742060096e-06,1.07024311095928629138959563748647727e-06,3.72342658243100888685211943538837865e-04
ia/ia-dnc-corecipient,2.89193142041863973098073722596814690e-01,2.89193381333000994191889818027858430e-01,2.89189526880745954930307696117699877e-01
ia/ia-email-EU,4.15227901394600960155974613121878447e-06,1.60178262895318860613096162483744963e-06,2.24020796268690897196058810781702593e-04
ia/ia-email-univ,3.77950715127303541935755845676643816e-06,1.58122843361557661829467204838903121e-06,1.02251454856297558720636628249491047e-05
ia/ia-enron-large,4.56952432801792000264362962093460695e-06,2.09764876498835531047237338665263650e-06,6.17233006081441083812076918959444105e-04
ia/ia-enron-only,3.24363250080856306427382294530611062e-06,8.70650796876236173437329282444064606e-07,1.64026048498613491873078269464027404e-05
ia/ia-escorts-dynamic,3.00121339721089265371068418197942468e-06,1.79671317107411780235383529963601563e-06,7.15416504866164467591983362921234649e-05
ia/ia-fb-messages,3.68275045654836487071544143923523148e-06,1.74737676324853749574022968464976556e-06,1.53961285310512452748841905619222657e-05
ia/ia-hospital-ward-proximity,2.80731096459492346882338131880399168e-06,1.56773089620852675221495489204122094e-06,6.12732482679914488122485505126825386e-05
ia/ia-infect-dublin,2.06150633196733662423207440604683264e-06,1.02338119007362331628396605205595847e-06,1.79339020753487266788847278894914340e-05
ia/ia-infect-hyper,2.22713307313357520122611556557610007e-06,8.63694480549223364875645332576969796e-07,5.97045679908997806201760950516690726e-05
ia/ia-primary-school-proximity,3.48619103162383626503653182638858650e-06,2.51428845056123222967959890383075922e-06,3.24377736851344291215236343460421284e-04
ia/ia-primary-school-proximity-attr,3.48619103162383626503653182638858650e-06,2.51428845056123222967959890383075922e-06,3.24377736851344291215236343460421284e-04
ia/ia-radoslaw-email,2.82891219138653056985318342721065253e-06,2.25561006175290840905120847088545214e-06,5.51034112868393275765605212237897856e-05
ia/ia-reality,7.74753776477785762026540548658048175e-06,2.11940713264640249692546648679473605e-06,3.17564177812294552092804952508668582e-04
ia/ia-southernwomen,1.11411290674037212139953435928618319e-06,2.76323024409582231141676777805285493e-07,1.07577078804215334700386002961641995e-05
ia/ia-workplace-contacts,2.80710046378342078636535926763898843e-06,9.17273902042024462109985261493179088e-07,2.06651480110784831331238881099029837e-05
proximity/SFHH-conf-sensor,3.33094707389334510739524737004902245e-06,1.61778112706864449218312459363208944e-06,5.45848227638685825163717239280002335e-04
proximity/copresence-LH10,2.05336627129539904104431491979095350e-06,1.13994889687808544884149068513943375e-06,4.86207925558538564694728567496136780e-05
proximity/hospital-ward-proximity,2.80731096459492346882338131880399168e-06,1.56773089620852675221495489204122094e-06,6.12732482679914488122485505126825386e-05
proximity/infect-dublin,4.13689972815626819302651903097034153e-06,1.46082684056240570810220106023513921e-06,1.12436490023172962770634847594226929e-05
proximity/infect-hyper,2.98285895875569181731506828842121999e-06,1.29182936064271302997815521148956330e-06,2.46663527242646511899332009897934332e-04
proximity/primary-school-proximity,3.48619103162383626503653182638858650e-06,2.51428845056123222967959890383075922e-06,3.24377736851344291215236343460421284e-04
rec/rec-amazon,-Inf,-Inf,-Inf
rec/rec-movielens-user-movies-10m,3.50730469496557178056092766655246909e-06,8.99238544001018700748630723985669080e-07,3.71976727534878445672614763070690246e-04
retweet_graphs/rt_alwefaq,3.98086264064571422961164204739439680e-01,2.02590626414269653168663655357971554e-01,4.96635506805452362797696834666598164e-01
retweet_graphs/rt_assad,7.75032099154368447929043735724120399e-07,3.57340734230282153670860578803531092e-07,2.39866192897720794527435182488921591e-06
retweet_graphs/rt_bahrain,5.04914137061600774552859936283983370e-07,4.96099465078195671637389106900851987e-07,1.90508362002477116599662843836303256e-04
retweet_graphs/rt_barackobama,9.80257637706537044242800478960979853e-01,5.12142690881840573998568367620296357e-07,9.80258122395123394438102903915434315e-01
retweet_graphs/rt_damascus,4.21468500605667921250245382346219326e-07,2.91195506947273916634767619523705824e-07,3.26007011127150981559685526507574451e-05
retweet_graphs/rt_dash,1.00855669020369084365825578010901919e-06,6.30902601195095035801617704041521508e-07,4.13341581950298964450740225413700974e-03
retweet_graphs/rt_gmanews,4.29854607387846296884651611380878266e-07,4.88811222418093378601733886669141651e-07,4.02445330391843192061712495393600142e-05
retweet_graphs/rt_gop,8.70067752173641634833612330639715456e+01,Inf,-Inf
retweet_graphs/rt_israel,1.88486437710923472039980823761331460e-07,1.40971592158927938232835202835546807e-07,2.76585288770684947082585885774926939e-04
retweet_graphs/rt_justinbieber,2.98023195801263636662736453774738741e-07,1.79742833998157011876809027805196981e-07,3.62465495687006679037219800710981144e-06
retweet_graphs/rt_ksa,4.85152513678219350885073742784946387e-07,1.16550048509830868802746171346349077e-07,4.94510293145721546752741880705094445e-07
retweet_graphs/rt_libya,6.28112692800009891579700919499039073e+01,6.02707062048678347405227802999878287e+01,5.91870705013463421582699800897570153e+01
retweet_graphs/rt_lolgop,4.95113349432341338611777809246712646e-07,5.82242636889961037025443629848718320e-07,1.16747114033670270708173520127408624e-03
retweet_graphs/rt_mittromney,5.14324423304827472506171565746482262e-02,5.14325391854777966703071655557023076e-02,5.14088989880803875792834102638996170e-02
retweet_graphs/rt_occupy,8.95594223363076283891601894095517679e-07,4.47130295464810310624965532833694758e-07,2.91945973054839952230700333495632632e-04
retweet_graphs/rt_occupywallstnyc,2.38418586189735053213705477584448128e-07,6.78749407042125578297062292083401239e-07,4.15136965140793583445888804517382924e-05
retweet_graphs/rt_onedirection,2.66560052721678200286260064694842009e-07,7.45058058035382433570606939596843859e-09,9.95612921806448395204845525630152771e-06
retweet_graphs/rt_p2,2.59810617812930062894502966978616163e-07,5.79051899339845312591553070948209641e-07,7.72718476206489903712354758545657579e-06
retweet_graphs/rt_qatif,2.08923679012963117056016104483492292e+01,1.85987034538044848225555104284936142e+01,1.86528264247454266050968989012415909e+01
retweet_graphs/rt_saudi,7.68867962473906496556640001349897857e-07,2.13685129574154558060162326464128669e-07,9.12397736048010333378747296438075072e-06
retweet_graphs/rt_tcot,3.99840114820686246578690706593509479e-07,2.17507177994637179035809008454098024e-07,8.60347083748388704188614092643335538e-05
retweet_graphs/rt_uae,8.88564587680983267940350107836109803e+01,8.66906468573001617831921272337409867e+01,Inf
rt/rt-retweet,3.34818276080659835231297752729853612e-06,9.95521944667768727571491913040836814e-07,3.84724329817406992642926095937098517e-05
rt/rt-twitter-copen,4.05807572226156860070539359271401096e-06,1.73786195123531133768741097282679012e-06,2.37282174887926603765427426760820788e-04
rt/rt_alwefaq,3.39711338571334690437585303093904873e-06,2.36762915715384420769235789844844277e-06,1.05283038017529057638909868879300691e-03
rt/rt_assad,6.81830928238474682089188309117965244e-06,2.88732774516523863851523445161377887e-06,4.82771792775712833596742357419748788e-04
rt/rt_bahrain,4.45429942199490119415475999086134428e-06,3.08981457587862396120687070339596873e-06,1.36248522994170596267869584184561984e-04
rt/rt_barackobama,1.25805596643701993226953300937209921e-05,3.34865170819780046103231326596658685e-06,3.04972848390758809304666348264998109e-04
rt/rt_damascus,4.69844916336165800307277799598389265e-06,2.92556387850915422390414721939712080e-06,5.80962277031135062818149914317264944e-04
rt/rt_dash,1.07884308686082309032539896930050745e-05,3.51614975616560488873378912421744782e-06,1.50905030359123870174515714124313572e-03
rt/rt_gmanews,5.60676195054760272411732035660984864e-06,1.54967980125028311655147580153240531e-06,1.37959259596366197567080524876560468e-04
rt/rt_gop,1.68009339047451264288498981978345987e-05,3.38622528652125551397870154231815925e-06,8.00965769032849696995967718231454722e-04
rt/rt_http,1.33959289059163722675675975294054725e-05,3.73334189802790953040666435512868012e-06,8.73656740479093845190318806084071044e-04
rt/rt_islam,1.39850083693699480900356380264431564e-05,3.09070489781119466321188734426684253e-06,8.36838414482315453730791746208211072e-04
rt/rt_israel,9.56993540611544102887013625425391516e-06,5.19079529151118729864267694039448877e-06,9.80172466124918810405748646131938886e-04
rt/rt_justinbieber,5.24935650119955277215718983114144854e-06,3.20734240295776202715086377100036721e-06,1.47475025311428338662104135651372619e-04
rt/rt_ksa,7.07063224159305882458375659327660228e-06,4.89072792615398540717400205129562905e-06,3.37815762430700372664581168426048815e-04
rt/rt_lebanon,-Inf,-Inf,-Inf
rt/rt_libya,1.46601349972159275867686686768815456e-05,2.58171034269021468376555779685897172e-06,1.80929307965554984242950956668180058e-03
rt/rt_lolgop,5.74881214405921436391815332395862615e-06,2.35644711711335613306051569679958815e-06,5.80827974967128418989729354343259088e-04
rt/rt_mittromney,1.31464425620770262775771471836840983e-05,4.58468407464743390774257593301544570e-06,6.69844993682927175325877920284785121e-04
rt/rt_obama,1.01686392080269457600647727395773280e-05,5.14721005362832675971005569841771411e-06,1.22195329525174640918282022924641344e-03
rt/rt_occupy,8.80738715476107756581686410433350530e-06,7.05580784937755381739414711840327485e-06,1.14986176174979803717497667478202552e-03
rt/rt_occupywallstnyc,5.85588267128322769882833325516036897e-06,2.52661480056454437705420566597467957e-06,5.25701407705915601917382483764640029e-04
rt/rt_oman,3.57035350558498357078386003556396534e-06,3.14339066938710373749224834655215513e-06,3.11026522848850426922344024684788189e-04
rt/rt_onedirection,7.65196018074764553270467939887861525e-06,2.90959865007361997270905129580359146e-06,3.71626134187158637619544603449795399e-04
rt/rt_p2,-Inf,-Inf,-Inf
rt/rt_qatif,4.11852909573129049170436485097950149e-06,3.30601531839475995728985523357083170e-06,1.84083355476314722369940009325174273e-04
rt/rt_saudi,5.94832653481421542901364805643463288e-06,4.26171268822758545511603658542956213e-06,7.48834334150638997172678541135685466e-04
rt/rt_tcot,-Inf,-Inf,-Inf
rt/rt_tlot,6.01862002742508549195773666745659579e-06,3.16670851488791389098244573112190649e-06,4.03158033048187143040625163146471397e-04
rt/rt_uae,7.39538636964410453240342949359872437e-06,3.74125495954047323840638508585540177e-06,1.59566814231368481873370401015763899e-04
rt/rt_voteonedirection,3.78017637848498853542393481229983163e-06,3.37369810076840289293677227506268008e-06,3.08875329018698954527930573065145055e-04
soc/fb-pages-company,5.84117940624677948464497644363553846e-06,3.51614909189515508306136224209483998e-06,1.63532747769286812763587835804357651e-03
soc/fb-pages-food,3.86436162024011922307675691896269569e-06,1.84355005167054659776182815616749909e-06,7.30305601486792886114830271508854960e-05
soc/fb-pages-government,2.75523203488531494826333174823126789e-06,9.95065612856877751261647298014739107e-07,1.72986225070586352872862946445079591e-05
soc/fb-pages-politician,2.70775481797677343580423730377897329e-06,2.18329917291467432562121526004880807e-06,9.14642758905511585155122876022280840e-05
soc/fb-pages-public-figure,3.26176344281723292897638867354931794e-06,1.84177887785216298540483053656953978e-06,5.09213098942179972918099195249257590e-05
soc/fb-pages-tvshow,5.71653815832422000141699556656227773e-06,1.57961335447027671186376942291962431e-06,9.98173616609629459043614048723942480e-05
soc/soc-ANU-residence,5.29523931720508355393117955837141940e-06,1.42151393084544712058633890340086324e-06,1.38589381120052787660290017533199636e-05
soc/soc-advogato,7.37328331583822616578226544621910912e-02,1.07366437653160624764025613550894753e-01,1.07370263404968829660923034718424974e-01
soc/soc-anybeat,5.45933806839582093488512424578800189e-06,2.73581765026679339515290879454338804e-06,1.53441282861096933434657052280271544e-04
soc/soc-dolphins,3.93575559429218361761850990149346393e-06,1.39767182568086860019144433074981798e-06,5.23855659444836216492117009141684612e-06
soc/soc-epinions,-Inf,-Inf,-Inf
soc/soc-gplus,7.73788218523908584523941799264627684e-03,7.73772745685001708187416675936069815e-03,7.75064261351175278914186629141363646e-03
soc/soc-hamsterster,1.02677984028598953457595685486980129e-01,1.32724053964076301904381625805031236e-01,1.02699588634031763671817189683817082e-01
soc/soc-highschool-moreno,2.27783508857265983520686950015837866e-06,1.01526328068207960932707362353112958e-06,2.80532680037424694902899788547911090e-06
soc/soc-karate,1.53666347690198774440003096240979628e-06,1.06647177872312564022685313572250790e-06,1.65094362344491741412243308086071959e-06
soc/soc-physicians,1.77402599398445907440973712678986630e-06,1.84133499478163873174679557279408038e-06,3.94102108369111792100556741455657185e-04
soc/soc-sign-bitcoinalpha,2.67256702104586946355692596940190837e-06,1.48068347889385331598782958899244910e-06,1.85923935444275194896831461588825459e-05
soc/soc-sign-bitcoinotc,3.67149596615892830778855038613117599e-06,1.22121951852946961162246398454395791e-06,2.09742626302413459684642311938905426e-05
soc/soc-student-coop,2.57473050904444659562460377764505744e-01,2.57473357605185338158983534458199460e-01,1.95714933497405931456052511263765203e-01
soc/soc-tribes,1.59303240782664344425714465911154249e-06,2.37885956641526096046534932346027376e-07,3.73178916949519681494596311684838846e-07
soc/soc-wiki-Vote,1.94536553995007805773432323488969453e-06,1.33233277088678779572393577131053632e-06,3.27328724387158779433193051159993131e-05
socfb/socfb-Amherst41,2.97715441510556111042012512501938443e-06,1.42133800955303469692966971500375426e-06,5.70316416467876807536085424148899857e-06
socfb/socfb-Bowdoin47,1.95611514504713552309662882464579730e-06,1.19399283817224722004144590121460065e-06,4.37130533393173982264047589821576806e-05
socfb/socfb-Brandeis99,1.55574030063611102739911577889133037e-01,1.55574522423123379724434697370964788e-01,1.55565019688653851351068171393983361e-01
socfb/socfb-Bucknell39,3.26318101537990987292512527245689039e-06,8.80739654925322534021127835450016822e-07,1.99843291017065842583130476275195624e-05
socfb/socfb-Caltech36,2.05232761994670770826773044325745765e-06,1.05855024278374480945550805845113271e-06,6.82186885067096568138159822427073974e-06
socfb/socfb-Colgate88,4.02346020323965293835577941219213954e-06,1.80972184011266223167459899174224368e-06,1.54060875072380271537362920754058879e-04
socfb/socfb-Hamilton46,3.33213200033162135262102720626472118e-06,1.27137113402906185716989234980545243e-06,3.97260699499056343906963766059500898e-05
socfb/socfb-Haverford76,5.53949900965171561161399977535190904e-06,1.04163623162220817221073345661033691e-06,8.70196002652984267967766782615403971e-05
socfb/socfb-Mich67,2.90046151680397080265113158632196093e-06,1.47338958853257593679820592635119490e-06,2.00490124036013567574285416489328299e-06
socfb/socfb-Middlebury45,2.12655810685227180907944276672073682e-06,1.51140915504434577377921319510540360e-06,2.98505515255937962532735403305616795e-04
socfb/socfb-Oberlin44,3.68539642534027442141159794716237969e-06,1.78729090338877215979162215876201395e-06,1.09262048900435577352896902476404131e-04
socfb/socfb-Pepperdine86,3.56094195134729797332396529357198103e-06,1.02166302322012022453434397905804456e-06,8.33180421179544807910087326047035049e-06
socfb/socfb-Reed98,2.88189341218800611480121253240886966e-06,1.34557618554400120201772413652867898e-06,3.01884553062284606645776178321289344e-06
socfb/socfb-Rice31,4.52687814993836401846218990151106780e-06,1.67595990615827555747219625390178300e-06,7.96003260806326153685890019046791723e-05
socfb/socfb-Rochester38,3.01108746949876483849533560288529696e-06,1.82595151896037339981018837541152197e-06,3.84097123006127248688646210309860821e-05
socfb/socfb-Santa74,3.23110244769010976887413502248272720e-06,2.41483267807277046064921387890078279e-06,1.14878726717686477591246641798662031e-05
socfb/socfb-Simmons81,1.89479278107009839738004213121785100e-01,1.89478561829025198022119249251220355e-01,1.89478613654018018122593539053608261e-01
socfb/socfb-Smith60,3.46460310220325772051225741901781237e-06,1.28350685552778643983508062376172315e-06,9.15963256337977928785553504468299659e-05
socfb/socfb-Swarthmore42,3.82885876048594835887441087260750148e-06,1.50747405452624048910281227855140344e-06,5.31892635229886538359733364592042460e-05
socfb/socfb-Trinity100,4.31045616314157107838714540093167277e-06,2.96430257640999432372538681890325090e-06,6.21569146667681712664310494676370171e-05
socfb/socfb-UC64,2.91861567418841675040524020588743254e-01,2.91862152926953289174797343785183727e-01,2.50119496652791916515206504970640804e-01
socfb/socfb-USFCA72,2.17923826159875979018931648580763499e-06,9.17042553580982498514826800453870709e-07,1.53392132196850726164688246726264101e-05
socfb/socfb-Vassar85,2.79566293481960653548958906190583930e-06,8.50600095239362777646102984234819723e-07,3.06451672965607013043300319691948146e-05
socfb/socfb-Wellesley22,1.80417035474706785724440955924496058e-06,9.82685329032778074222498366285881766e-07,1.10541640435517874847258364257524481e-04
socfb/socfb-Wesleyan43,4.06738321203836948158889510880717218e-06,1.76685488329576877953167197066217897e-06,8.58425957559940196597986908817373744e-06
socfb/socfb-Williams40,2.48934652244656192783844105054738035e-06,5.92255970210407556558708137649898797e-07,1.47771285890827281301826575085896501e-04
socfb/socfb-nips-ego,1.00312594899940098737978780302641021e-06,5.56740190821746867577243900316823416e-07,3.38713393196436432190866066733939602e-05
tscc/scc_enron-only,2.10572939943120704023703487101292584e-06,1.14306534735262530947064587344122825e-06,1.14751563107602661395897142897479488e-04
tscc/scc_fb-forum,2.68140187338334711785386889808641574e-06,1.89440568727570140814690649932443106e-06,1.60755139640126050271773042722169649e-04
tscc/scc_infect-hyper,1.87902882405711365083415520343722360e-06,6.37926425531873696115571261824955661e-07,4.92981173094863217666185079987994467e-05
tscc/scc_retweet,1.82215919419504026301050926923002590e-06,1.58053393234581069960542082795897027e-01,1.51253196657727640490356692523575656e-05
tscc/scc_retweet-crawl,-Inf,-Inf,-Inf
tscc/scc_rt_alwefaq,5.71590499212403334381975672529669520e-01,5.71590749354958365119411107513559378e-01,4.48337120627534120254324310803715749e-01
tscc/scc_rt_assad,2.67105111183271593031136540421803098e-01,2.67105739457722954004550158690377012e-01,2.67092629155849332471629239130911888e-01
tscc/scc_rt_bahrain,8.06349263786652276575884729081357965e-01,6.49628829621263651661217898943828461e-01,5.57162299449351544493778539477907015e-01
tscc/scc_rt_barackobama,2.16543925210921010491037616346877073e-01,7.87530267984651685390278017563582195e-01,2.16510844691216945448045837523468111e-01
tscc/scc_rt_damascus,1.39870604081093667111357094753878824e-06,1.88579872336493946644751573212643205e-07,2.40474896815355751814814179271649739e-05
tscc/scc_rt_dash,4.49643558991858703545566226124191471e-01,2.03311306944655644114712637470463423e-01,4.49644215305798449873699126116298899e-01
tscc/scc_rt_gmanews,5.01796097838237759054219071348510369e-01,5.01796738678051224066652847822105417e-01,3.61361999001152604306155871084226463e-01
tscc/scc_rt_gop,5.55955111121684868357354234178134712e-07,2.94014832840146109348246182014574410e-07,2.66538817042425119792156413453066365e-05
tscc/scc_rt_http,9.13172298622707655468651658350870548e-08,5.07085976186324032245374674890767689e-08,7.34812497558136622367815542453529892e-08
tscc/scc_rt_israel,7.44461877566852629343941790242212397e-07,1.02160017048603335695786873666124346e+00,1.84816056233810229570864036377022095e-03
tscc/scc_rt_justinbieber,3.44110875404487196492162691745223851e-06,8.29408263189067339608319044401651773e-07,1.20507863503435470179917457337839641e-05
tscc/scc_rt_ksa,5.10825683371201692320944369081742606e-01,5.10825254962496795093138185995420254e-01,5.10817631264762048312828971551870478e-01
tscc/scc_rt_lebanon,3.15398131434460827797508555216972306e-07,1.39437365465426936368955884030055749e-07,8.12065726950262285748289959059866706e-05
tscc/scc_rt_libya,4.63885735873037992356319566722214157e-07,2.00608598192272939473551246409492019e-07,1.05801653780643570819829171030206319e-05
tscc/scc_rt_lolgop,3.95213569643067886199817282772722730e-01,3.95213390447300819443240229324375170e-01,6.96434294037103940731114648600298930e-01
tscc/scc_rt_mittromney,4.53825209264837999464450157532073090e-01,4.53825346452773790295229779294758935e-01,4.53825623907163769420996841096214939e-01
tscc/scc_rt_obama,3.03925219637452771870415597717198889e-07,1.65093831096869131364580733545444677e-07,3.72306003366942358606890817677992458e-04
tscc/scc_rt_occupy,3.86028553432623455436199331266719703e-01,2.57374157865149677202018858789164578e-01,6.88178971551697720379974085746502437e-01
tscc/scc_rt_occupywallstnyc,2.55514546008449676524876449207543588e-01,2.55514711372464008206756553758717003e-01,2.55503563104450232173954939899114420e-01
tscc/scc_rt_oman,3.25761087989527026506570027952830468e-07,4.08243791796447197330972265397926113e-07,5.64091157282287433347017217317287022e-05
tscc/scc_rt_onedirection,1.37247572681806874168018207130092242e-03,1.37270516039380504489331759101881438e-03,1.37251543949933239117186498314355037e-03
tscc/scc_rt_p2,2.87681893638015870533908263458582715e-01,2.87681971869119448925709065404565527e-01,2.87682083226112922432505839111927921e-01
tscc/scc_rt_qatif,9.15879825178660961937560288173604305e-07,8.70475300700778330489133590023993967e-08,4.24134494232541213427744575124581775e-06
tscc/scc_rt_saudi,2.04213871480885939892934158971988957e-06,8.04393958944893372501432644156725677e-07,1.76960997638025745872644629499412719e-04
tscc/scc_rt_tcot,4.14498761017082191928392220610535423e-07,2.74409042486786368799989800011062581e-07,7.80857005338568295627921041907309288e-06
tscc/scc_rt_tlot,5.58821235505288602303118040862042609e-07,5.03641378642377009438193182594587286e-07,2.75060454275242375697229041673832981e-05
tscc/scc_rt_uae,7.16634341663169680296346497614994850e-07,4.19651770014392211726761455295241336e-07,8.81863170532723586032330879756769374e-04
tscc/scc_rt_voteonedirection,1.55175712824180847502000209551305790e-07,4.63676789420925829649309158035208532e-07,3.55359691550786719856773668880728312e-05


==> data/eigen_graph_social_32/eigenvalues_logarithmic_relative_error.sorted.csv <==
percent,Float32,LinearTakum32,Posit32
0.0,9.131722986227077e-8,7.450580580353825e-9,7.348124975581366e-8
0.004424778761061947,1.5517571282418085e-7,5.07085976186324e-8,2.4154324859144034e-7
0.008849557522123894,1.8848643771092347e-7,8.704753007007783e-8,3.408871395741636e-7
0.01327433628318584,2.3841858618973506e-7,1.1655004850983087e-7,3.731789169495197e-7
0.017699115044247787,2.598106178129301e-7,1.3943736546542693e-7,4.945102931457216e-7
0.022123893805309734,2.665600527216782e-7,1.4097159215892795e-7,8.309594959808844e-7
0.02654867256637168,2.9802319580126364e-7,1.6509383109686913e-7,1.6509436234449175e-6
0.030973451327433628,3.0392521963745277e-7,1.7974283399815702e-7,1.6706660587756025e-6
0.035398230088495575,3.153981314344608e-7,1.8857987233649395e-7,2.004901240360136e-6
0.03982300884955752,3.25761087989527e-7,2.0060859819227295e-7,2.313567874370156e-6
0.04424778761061947,3.9984011482068625e-7,2.0364907179641724e-7,2.398661928977208e-6
0.048672566371681415,4.144987610170822e-7,2.1317068939004603e-7,2.805326800374247e-6
0.05309734513274336,4.2146850060566793e-7,2.1368512957415455e-7,3.018845530622846e-6
0.05752212389380531,4.298546073878463e-7,2.1750717799463717e-7,3.4924363166275682e-6
0.061946902654867256,4.63885735873038e-7,2.374306314263113e-7,3.6246549568700666e-6
0.06637168141592921,4.851525136782193e-7,2.378859566415261e-7,3.796733988024311e-6
0.07079646017699115,4.951133494323414e-7,2.521823280110922e-7,4.241344942325412e-6
0.0752212389380531,5.049141370616007e-7,2.744090424867864e-7,5.2385565944483625e-6
0.07964601769911504,5.559551111216848e-7,2.7632302440958224e-7,5.526285599311408e-6
0.084070796460177,5.588212355052886e-7,2.911955069472739e-7,5.703164164678768e-6
0.08849557522123894,7.043441833601495e-7,2.940148328401461e-7,6.109151565466851e-6
0.09292035398230089,7.166343416631697e-7,3.4485093079369174e-7,6.8218688506709654e-6
0.09734513274336283,7.444618775668527e-7,3.5230339863209547e-7,7.275584170776697e-6
0.10176991150442478,7.688679624739065e-7,3.5734073423028217e-7,7.33348454116731e-6
0.10619469026548672,7.750320991543684e-7,3.967943746865862e-7,7.7271847620649e-6
0.11061946902654868,7.832702638051388e-7,3.9737996866183297e-7,7.801962865514508e-6
0.11504424778761062,8.955942233630763e-7,4.082437917964472e-7,7.808570053385683e-6
0.11946902654867257,9.158798251786609e-7,4.196517700143922e-7,8.11704722463224e-6
0.12389380530973451,9.557097988275831e-7,4.471302954648103e-7,8.331804211795448e-6
0.12831858407079647,1.003125948999401e-6,4.6367678942092586e-7,8.584259575599403e-6
0.13274336283185842,1.0085566902036909e-6,4.888112224180934e-7,9.123977360480104e-6
0.13716814159292035,1.114112906740372e-6,4.960994650781957e-7,9.956129218064484e-6
0.1415929203539823,1.1403553799574807e-6,5.03641378642377e-7,1.0096384848407355e-5
0.14601769911504425,1.1728920840470187e-6,5.121426908818406e-7,1.0225145485629757e-5
0.1504424778761062,1.2179368876463157e-6,5.567401908217469e-7,1.0580165378064357e-5
0.15486725663716813,1.3429775833820186e-6,5.790518993398453e-7,1.0757707880421534e-5
0.1592920353982301,1.3987060408109366e-6,5.82242636889961e-7,1.1243649002317297e-5
0.16371681415929204,1.4269434292234983e-6,5.922559702104075e-7,1.1487872671768648e-5
0.168141592920354,1.483621398266039e-6,6.099990887093509e-7,1.2050786350343547e-5
0.17256637168141592,1.5366634769019877e-6,6.197151614136894e-7,1.3858938112005278e-5
0.17699115044247787,1.5930324078266433e-6,6.309026011950951e-7,1.5125319665772765e-5
0.18141592920353983,1.774025993984459e-6,6.379264255318737e-7,1.5339213219685072e-5
0.18584070796460178,1.8041703547470679e-6,6.787494070421256e-7,1.5396128531051246e-5
0.1902654867256637,1.8221591941950402e-6,7.658422415576201e-7,1.6402604849861348e-5
0.19469026548672566,1.8610632256601018e-6,7.787324055070638e-7,1.6402604849861348e-5
0.19911504424778761,1.8790288240571136e-6,7.816739401376276e-7,1.667608474772555e-5
0.20353982300884957,1.9248973382441757e-6,8.043939589448934e-7,1.7298622507058636e-5
0.2079646017699115,1.945365539950078e-6,8.06154007237107e-7,1.7933902075348727e-5
0.21238938053097345,1.9502382445662362e-6,8.147230501007812e-7,1.859239354442752e-5
0.2168141592920354,1.9561151450471357e-6,8.294082631890673e-7,1.859239354442752e-5
0.22123893805309736,1.976422445219103e-6,8.446950104544364e-7,1.9984329101706584e-5
0.22566371681415928,2.0421387148088592e-6,8.506000952393628e-7,2.0665148011078484e-5
0.23008849557522124,2.0523276199467077e-6,8.636944805492233e-7,2.0665148011078484e-5
0.2345132743362832,2.053366271295399e-6,8.706507968762362e-7,2.0974262630241345e-5
0.23893805309734514,2.053366271295399e-6,8.706507968762362e-7,2.0974262630241345e-5
0.24336283185840707,2.0615063319673365e-6,8.807396549253226e-7,2.2893110194438233e-5
0.24778761061946902,2.105729399431207e-6,8.992385440010187e-7,2.4047489681535574e-5
0.252212389380531,2.126558106852272e-6,9.170425535809825e-7,2.6653881704242512e-5
0.25663716814159293,2.1557453972760317e-6,9.172739020420245e-7,2.7506045427524237e-5
0.2610619469026549,2.157216930360677e-6,9.172739020420245e-7,2.804082689169846e-5
0.26548672566371684,2.17923826159876e-6,9.507248647732878e-7,2.8621052361785032e-5
0.26991150442477874,2.2271330731335752e-6,9.82685329032778e-7,2.898510782207962e-5
0.2743362831858407,2.264877309450394e-6,9.950656128568778e-7,3.06451672965607e-5
0.27876106194690264,2.2778350885726597e-6,9.955219446677688e-7,3.1129872949813414e-5
0.2831858407079646,2.2820271348065828e-6,1.0152632806820797e-6,3.171631521739531e-5
0.28761061946902655,2.30991516908813e-6,1.0216630232201203e-6,3.26007011127151e-5
0.2920353982300885,2.4395654084246636e-6,1.0233811900736232e-6,3.273287243871588e-5
0.29646017699115046,2.4893465224465617e-6,1.041636231622208e-6,3.332132728186337e-5
0.3008849557522124,2.5528268378888774e-6,1.0585502427837448e-6,3.3871339319643646e-5
0.3053097345132743,2.658211178370689e-6,1.0664717787231256e-6,3.553596915507867e-5
0.30973451327433627,2.6725670210458695e-6,1.0702431109592862e-6,3.8409712300612724e-5
0.3141592920353982,2.6725670210458695e-6,1.099226630202099e-6,3.84724329817407e-5
0.3185840707964602,2.681401873383347e-6,1.1399488968780854e-6,3.9726069949905635e-5
0.3230088495575221,2.7077548179767734e-6,1.1399488968780854e-6,4.024453303918432e-5
0.3274336283185841,2.755232034885315e-6,1.1430653473526254e-6,4.151369651407936e-5
0.33185840707964603,2.765670349665432e-6,1.146837685356668e-6,4.2286151169950745e-5
0.336283185840708,2.7896543994549825e-6,1.1939928381722473e-6,4.37130533393174e-5
0.3407079646017699,2.7956629348196066e-6,1.2212195185294696e-6,4.862079255585386e-5
0.34513274336283184,2.8004520669020732e-6,1.2212195185294696e-6,4.862079255585386e-5
0.3495575221238938,2.8071004637834206e-6,1.236266312849916e-6,4.9298117309486325e-5
0.35398230088495575,2.8071004637834206e-6,1.2677172235480945e-6,5.0921309894217996e-5
0.3584070796460177,2.8073109645949235e-6,1.2713711340290618e-6,5.296653917469396e-5
0.36283185840707965,2.8073109645949235e-6,1.2720118761281592e-6,5.3189263522988656e-5
0.3672566371681416,2.8073109645949235e-6,1.2835068555277865e-6,5.510341128683933e-5
0.37168141592920356,2.8143112475300636e-6,1.291829360642713e-6,5.510341128683933e-5
0.37610619469026546,2.8289121913865308e-6,1.3062329572071088e-6,5.568684092151368e-5
0.3805309734513274,2.8289121913865308e-6,1.3323327708867878e-6,5.6409115728228746e-5
0.38495575221238937,2.8818934121880063e-6,1.3455761855440012e-6,5.970456799089978e-5
0.3893805309734513,2.900461516803971e-6,1.349383286591739e-6,6.127324826799145e-5
0.3938053097345133,2.9112500508403497e-6,1.3976718256808685e-6,6.127324826799145e-5
0.39823008849557523,2.9126113490440426e-6,1.4185510788735909e-6,6.127324826799145e-5
0.4026548672566372,2.977154415105561e-6,1.4213380095530348e-6,6.215691466676817e-5
0.40707964601769914,2.9828589587556917e-6,1.421513930845447e-6,7.154165048661645e-5
0.41150442477876104,3.0012133972108925e-6,1.4535798565468486e-6,7.154165048661645e-5
0.415929203539823,3.0012133972108925e-6,1.4608268405624057e-6,7.303056014867928e-5
0.42035398230088494,3.011087469498765e-6,1.4733895885325759e-6,7.960032608063261e-5
0.4247787610619469,3.179769010417594e-6,1.4806834788938534e-6,8.120657269502623e-5
0.42920353982300885,3.23110244769011e-6,1.4806834788938534e-6,8.520085240077865e-5
0.4336283185840708,3.243632500808563e-6,1.5074740545262405e-6,8.603470837483887e-5
0.43805309734513276,3.243632500808563e-6,1.509221715325746e-6,8.701960026529843e-5
0.4424778761061947,3.261763442817233e-6,1.5114091550443457e-6,9.020918834685499e-5
0.4469026548672566,3.2631810153799097e-6,1.52388378936384e-6,9.146427589055116e-5
0.45132743362831856,3.293105174804976e-6,1.549679801250283e-6,9.15963256337978e-5
0.4557522123893805,3.330947073893345e-6,1.5677308962085267e-6,9.197071628642544e-5
0.46017699115044247,3.330947073893345e-6,1.5677308962085267e-6,9.981736166096295e-5
0.4646017699115044,3.3321320003316213e-6,1.5677308962085267e-6,0.00010059642072659768
0.4690265486725664,3.3481827608065983e-6,1.5796133544702768e-6,0.00010926204890043558
0.47345132743362833,3.397113385713347e-6,1.5812284336155767e-6,0.00011054164043551788
0.4778761061946903,3.441108754044872e-6,1.6017826289531886e-6,0.00011475156310760266
0.4823008849557522,3.4646031022032577e-6,1.6177811270686444e-6,0.0001362485229941706
0.48672566371681414,3.4861910316238363e-6,1.6177811270686444e-6,0.00013795925959636618
0.4911504424778761,3.4861910316238363e-6,1.6759599061582755e-6,0.00014747502531142835
0.49557522123893805,3.4861910316238363e-6,1.690772184402363e-6,0.00014777128589082728
0.5,3.4861910316238363e-6,1.7378619512353113e-6,0.00015344128286109694
0.504424778761062,3.4861910316238363e-6,1.7473767632485375e-6,0.00015406087507238028
0.5088495575221239,3.507304694965572e-6,1.7668548832957688e-6,0.00015956681423136848
0.5132743362831859,3.560941951347298e-6,1.7872909033887722e-6,0.00016075513964012604
0.5176991150442478,3.5703535055849838e-6,1.7967131710741178e-6,0.0001710253564491699
0.5221238938053098,3.6398176373424904e-6,1.7967131710741178e-6,0.00017696099763802575
0.5265486725663717,3.6714959661589283e-6,1.8097218401126622e-6,0.0001817322504133791
0.5309734513274337,3.6714959661589283e-6,1.8259515189603734e-6,0.00018408335547631473
0.5353982300884956,3.682750456548365e-6,1.8413349947816388e-6,0.0001905083620024771
0.5398230088495575,3.6853964253402743e-6,1.841778877852163e-6,0.00021387281476882775
0.5442477876106194,3.700146276638728e-6,1.8435500516705466e-6,0.00022124164929948967
0.5486725663716814,3.7795071512730353e-6,1.8944056872757014e-6,0.0002240207962686909
0.5530973451327433,3.7801763784849885e-6,1.9338477871798177e-6,0.0002372821748879266
0.5575221238938053,3.828858760485948e-6,1.936989676506151e-6,0.0002466635272426465
0.5619469026548672,3.864361620240119e-6,1.9370293522159413e-6,0.00027658528877068497
0.5663716814159292,3.925084592887068e-6,1.982536162640322e-6,0.0002854283575021525
0.5707964601769911,3.935755594292183e-6,2.0007541214817223e-6,0.00029194597305483993
0.5752212389380531,4.023460203239653e-6,2.0137367420541254e-6,0.000298505515255938
0.5796460176991151,4.058075722261569e-6,2.0976487649883552e-6,0.00030497284839075883
0.584070796460177,4.06738321203837e-6,2.0976487649883552e-6,0.00030887532901869896
0.588495575221239,4.079956178074911e-6,2.1194071326464026e-6,0.0003110265228488504
0.5929203539823009,4.118529095731291e-6,2.1206822109204973e-6,0.00031756417781229456
0.5973451327433629,4.120730144196794e-6,2.1832991729146743e-6,0.00031859590401319305
0.6017699115044248,4.125466039262184e-6,2.2556100617529086e-6,0.0003243777368513443
0.6061946902654868,4.136899728156268e-6,2.2556100617529086e-6,0.0003243777368513443
0.6106194690265486,4.15227901394601e-6,2.356447117113356e-6,0.0003243777368513443
0.6150442477876106,4.158161748709996e-6,2.3676291571538443e-6,0.0003243777368513443
0.6194690265486725,4.305443578959069e-6,2.368898484304827e-6,0.0003243777368513443
0.6238938053097345,4.310456163141571e-6,2.4148326780727706e-6,0.0003378157624307004
0.6283185840707964,4.454299421994901e-6,2.514288450561232e-6,0.000346659051715
0.6327433628318584,4.526878149938364e-6,2.514288450561232e-6,0.0003716261341871586
0.6371681415929203,4.561751759764714e-6,2.514288450561232e-6,0.00037197672753487847
0.6415929203539823,4.56952432801792e-6,2.514288450561232e-6,0.00037230600336694234
0.6460176991150443,4.56952432801792e-6,2.514288450561232e-6,0.0003723426582431009
0.6504424778761062,4.698449163361658e-6,2.5266148005645445e-6,0.00039410210836911177
0.6548672566371682,4.828727171280454e-6,2.5817103426902148e-6,0.00040315803304818716
0.6592920353982301,5.0912621888664845e-6,2.638885679130357e-6,0.0004827717927757128
0.6637168141592921,5.249356501199553e-6,2.7358176502667934e-6,0.0005257014077059156
0.668141592920354,5.2952393172050835e-6,2.887327745165239e-6,0.0005354678593326408
0.672566371681416,5.405454120584312e-6,2.90959865007362e-6,0.0005458482276386858
0.6769911504424779,5.459338068395821e-6,2.925563878509154e-6,0.0005458482276386858
0.6814159292035398,5.539499009651716e-6,2.964302576409994e-6,0.0005808279749671284
0.6858407079646017,5.606761950547603e-6,3.0508570933711592e-6,0.0005809622770311351
0.6902654867256637,5.71653815832422e-6,3.089814575878624e-6,0.000617233006081441
0.6946902654867256,5.748812144059214e-6,3.0907048978111948e-6,0.000617233006081441
0.6991150442477876,5.84117940624678e-6,3.1433906693871036e-6,0.0006698449936829271
0.7035398230088495,5.855882671283228e-6,3.166708514887914e-6,0.0007457547140534611
0.7079646017699115,5.948326534814216e-6,3.2073424029577622e-6,0.000748834334150639
0.7123893805309734,6.018620027425085e-6,3.3060153183947598e-6,0.0008009657690328497
0.7168141592920354,6.818309282384747e-6,3.3486517081978004e-6,0.0008113072919300422
0.7212389380530974,7.070632241593059e-6,3.3736981007684028e-6,0.0008368384144823155
0.7256637168141593,7.3953863696441046e-6,3.3862252865212555e-6,0.0008736567404790938
0.7300884955752213,7.651960180747645e-6,3.516149091895155e-6,0.0008818631705327236
0.7345132743362832,7.747537764777858e-6,3.516149756165605e-6,0.0009266309558671139
0.7389380530973452,8.807387154761077e-6,3.7333418980279094e-6,0.000980172466124919
0.7433628318584071,9.56993540611544e-6,3.7412549595404734e-6,0.0010528303801752906
0.7477876106194691,1.0168639208026946e-5,4.083743262340381e-6,0.001149861761749798
0.7522123893805309,1.078843086860823e-5,4.2617126882275855e-6,0.0011674711403367028
0.7566371681415929,1.25805596643702e-5,4.584684074647434e-6,0.0012219532952517465
0.7610619469026548,1.3146442562077027e-5,4.890727926153985e-6,0.0013725154394993325
0.7654867256637168,1.3395928905916372e-5,5.147210053628327e-6,0.0015090503035912388
0.7699115044247787,1.3985008369369948e-5,5.190795291511187e-6,0.0015317685455522032
0.7743362831858407,1.4660134997215928e-5,7.055807849377554e-6,0.0016353274776928681
0.7787610619469026,1.6800933904745128e-5,0.0013727051603938051,0.0018092930796555497
0.7831858407079646,0.0013724757268180688,0.007737727456850017,0.0018481605623381022
0.7876106194690266,0.007737882185239086,0.01621657463089631,0.004133415819502989
0.7920353982300885,0.0162168266705093,0.024715025054359376,0.007750642613511753
0.7964601769911505,0.03256235315659774,0.0325629301135751,0.01621989972048701
0.8008849557522124,0.033807341744969945,0.033806940006535995,0.024680028118458708
0.8053097345132744,0.03608960492593973,0.0391151034907926,0.03380381584790656
0.8097345132743363,0.03911396483230511,0.0391151034907926,0.03911564890481278
0.8141592920353983,0.03911396483230511,0.04720407748263251,0.03911564890481278
0.8185840707964602,0.04720805672592571,0.04987563405164232,0.04719330202535769
0.8230088495575221,0.05143244233048275,0.0514325391854778,0.04987090020272534
0.827433628318584,0.07243691323161718,0.07243743105387779,0.05140889898808039
0.831858407079646,0.07373283315838226,0.09218993840197752,0.0724361519355428
0.8362831858407079,0.07670588718752062,0.10736643765316062,0.09218378445651465
0.8407079646017699,0.09218942743534903,0.1327240539640763,0.10269958863403177
0.8451327433628318,0.10267798402859896,0.1555745224231234,0.10511837305906471
0.8495575221238938,0.105113271599479,0.15805339323458106,0.10737026340496883
0.8539823008849557,0.1555740300636111,0.17164949151276437,0.15556501968865385
0.8584070796460177,0.18947927810700985,0.1894785618290252,0.18947861365401802
0.8628318584070797,0.216543925210921,0.20259062641426964,0.19571493349740593
0.8672566371681416,0.2555145460084497,0.20331130694465566,0.21651084469121695
0.8716814159292036,0.25747305090444467,0.255514711372464,0.25011949665279193
0.8761061946902655,0.26710511118327157,0.25737415786514967,0.2555035631044502
0.8805309734513275,0.2876818936380159,0.25747335760518536,0.26709262915584936
0.8849557522123894,0.28919273383280114,0.267105739457723,0.28768208322611294
0.8893805309734514,0.28919314204186397,0.2876819718691194,0.2891823133336427
0.8938053097345132,0.29186156741884167,0.289193381333001,0.28918952688074595
0.8982300884955752,0.38602855343262343,0.28919418924241796,0.3613619990011526
0.9026548672566371,0.39521356964306786,0.2918621529269533,0.4483371206275341
0.9070796460176991,0.3980862640645714,0.3952133904473008,0.44964421530579846
0.911504424778761,0.4496435589918587,0.4538253464527738,0.45382562390716374
0.915929203539823,0.453825209264838,0.5017967386780512,0.4966355068054524
0.9203539823008849,0.5017960978382378,0.5108252549624968,0.5108176312647621
0.9247787610619469,0.5108256833712017,0.5715907493549583,0.5571622994493516
0.9292035398230089,0.5715904992124033,0.6496288296212637,0.6881789715516977
0.9336283185840708,0.8063492637866523,0.7875302679846516,0.696434294037104
0.9380530973451328,0.9802576377065371,1.0216001704860334,0.9802581223951234
0.9424778761061947,20.89236790129631,18.598703453804486,18.652826424745427
0.9469026548672567,62.81126928000099,60.270706204867835,59.18707050134634
0.9513274336283186,87.00677521736417,86.69064685730017,10000.0
0.9557522123893806,88.85645876809832,10000.0,10000.0
0.9601769911504425,10000.0,10000.0,10000.0
0.9646017699115044,10000.0,10000.0,10000.0
0.9690265486725663,10000.0,10000.0,10000.0
0.9734513274336283,10000.0,10000.0,10000.0
0.9778761061946902,10000.0,10000.0,10000.0
0.9823008849557522,10000.0,10000.0,10000.0
0.9867256637168141,10000.0,10000.0,10000.0
0.9911504424778761,10000.0,10000.0,10000.0
0.995575221238938,10000.0,10000.0,10000.0
1.0,10000.0,100000.0,100000.0


==> data/eigen_graph_social_32/eigenvalues_relative_error.csv <==
matrix\type,Float32,LinearTakum32,Posit32
ca/ca-CSphd,-Inf,-Inf,-Inf
ca/ca-CondMat,1.44846040514648629270998766047587344e-06,8.31887624957502341929483939968247567e-07,2.56845539122032915054623401111693016e-04
ca/ca-Erdos992,5.10767008868109535573602909822455014e-03,5.10759385275483126222581452372414031e-03,5.10868827517783770213599278055427537e-03
ca/ca-GrQc,7.21223958428151160930708564972827836e-07,9.49586684758677141702666965660822204e-07,6.90112285097414271366598341104045258e-05
ca/ca-HepPh,1.29748457846254325666082094540305809e-06,6.29501143735253840184669306475575404e-07,4.80802916820429933964657651100942953e-04
ca/ca-netscience,8.89280302398093434706631290338092296e-07,4.79694227786986474117471602373697834e-07,9.14202190685295209177700565492380450e-06
ca/ca-sandi_auths,8.25561600151504186145297981025639647e-07,1.93345989006002940103444603933236768e-07,1.10780908431143392826676443809439778e-06
cit/cit-DBLP,1.14505877779832124080883294433797574e-02,7.84667634419846960829267138899081747e-03,7.83549971014304165388614977811768406e-03
dynamic/SFHH-conf-sensor,1.05833906947948212421330111828291539e-06,5.10544540170917337329748969635625319e-07,1.71668143133770491126656137560313794e-04
dynamic/aves-sparrow-social,1.24623091723003558105541851357637365e-06,3.94344356428678604912695419533367093e-07,1.11268196955723684356283080855860530e-05
dynamic/aves-weaver-social,2.30120764763735055318394235292459386e-02,2.30122400102853832753434969201968638e-02,2.30111341798978789082194623325133361e-02
dynamic/aves-wildbird-network,4.72647095002644469441235495401736635e-07,6.23717920212967555860133945999051072e-07,8.94189518492632962518827450349843132e-06
dynamic/copresence-LH10,6.62823298322541004580387672707348254e-07,3.57335573132600615503734227524065146e-07,1.54247458540588839169065175776083541e-05
dynamic/email-dnc,1.23732861038053228275640158761659752e-02,1.23736475536589351921423280221432860e-02,1.23738235063633187982261504289780297e-02
dynamic/fb-forum,6.94386423954609837315068497717807756e-07,1.92748966103920643128076174661843797e-07,1.04993482804748200199240104529058932e-04
dynamic/fb-messages,1.47912333942682899940431793733063284e-06,1.24034766673799045368905931445227162e-06,8.67826080501797378189140506605321479e-05
dynamic/ia-chess,1.05954158302727326281085785961221081e-02,1.05952927971805304664660979818930623e-02,1.05934196304491235717175978997125474e-02
dynamic/ia-contact,6.28634685115912168585470977307966826e-07,7.23332845432269181132562969103813435e-07,2.64194166053960163496493120931539912e-05
dynamic/ia-contacts_hypertext2009,7.67840415231584513054296754422975715e-07,4.57278778429635646902656033046958780e-07,2.31565346134903154185443607759237602e-04
dynamic/ia-enron-employees,1.34181926447042198282468566797845603e-06,4.03180833977685266875778983251111127e-07,1.74148639767460602710354087221263125e-04
dynamic/ia-escorts-dynamic,9.50078629032394324096318810619160265e-07,5.64765346008218942203152574329505375e-07,2.23861165191951914566184555550935222e-05
dynamic/ia-hospital-ward-proximity,8.81617250067433636931862801135269225e-07,4.82208889064843338093072894415024944e-07,1.98673492159563350073851022563656989e-05
dynamic/ia-primary-school-proximity,1.09590887976671914334716914817083911e-06,7.92422154378257210111463467331212118e-07,1.01838073214340170275518118193098292e-04
dynamic/ia-primary-school-proximity-attr,1.09590887976671914334716914817083911e-06,7.92422154378257210111463467331212118e-07,1.01838073214340170275518118193098292e-04
dynamic/ia-radoslaw-email,8.39892154270647111422304814487571386e-07,6.42392090797016215725238926506904450e-07,1.58989330669672795937225118514738984e-05
dynamic/ia-reality-call,1.60789651074100789387671585362881478e-06,6.69467475837334370903733236205642453e-07,1.01017874533677609616231136335941522e-04
dynamic/ia-workplace-contacts,8.75385383546588775881612144276168304e-07,2.87894531963714660108253381511330865e-07,6.55540707627040055943296411177632653e-06
dynamic/insecta-ant-colony1,1.29459189597782802859158958601492862e-06,6.29905148177128696955877620638633706e-07,5.37823790491051960910243967976449311e-05
dynamic/insecta-ant-colony2,6.05673453981780706085254537908144350e-07,3.65194334099394307694830312482023097e-07,6.72781490414048558063124973343055900e-05
dynamic/insecta-ant-colony4,5.87886394298498564463762575833742415e-07,3.45808064434893863291532662028738936e-07,5.67420952205686069970582218261586148e-05
dynamic/insecta-ant-trophallaxis-colony1,1.20021772267876731559868004906797780e-06,4.21686709081502288067676480138993018e-07,1.41160769412753586802730311969407152e-05
dynamic/insecta-ant-trophallaxis-colony2,8.66171048300250926851492323513114590e-07,2.43641760203823706192486208736516977e-07,2.55647973031144170402369961528429435e-06
dynamic/mammalia-primate-association,3.92287082029552659110426151897143075e-07,2.60845866712724998945832868507424529e-07,2.37839107166653017973025570306416647e-06
dynamic/mammalia-raccoon-proximity,4.48332138483219279395325654652144427e-07,1.26239559975120201942208356064491091e-07,2.01424492311458945871226815089956138e-06
dynamic/mammalia-voles-bhp-trapping,2.91035285716454491266085403315101064e-02,2.91036974246434734260096422381679775e-02,2.91017911448885431553283570590938401e-02
dynamic/mammalia-voles-kcs-trapping,2.45932009323464404212977411218834361e-02,1.60166652410646460917538543870084658e-02,1.60151617414935278635928092162718706e-02
dynamic/mammalia-voles-plj-trapping,1.02775445614816196224026271417425281e-02,1.02777449396411195461259783101016525e-02,1.73837912273691692361697470180253193e-05
dynamic/mammalia-voles-rob-trapping,9.17545447391668486695038492264996908e-07,6.05526299809728102017311190919391330e-07,2.78798142728380736114125016241077823e-05
dynamic/reptilia-tortoise-network-bsv,1.14151861845758099038660336096195379e-06,2.48225835445141915175635120220811008e-07,9.27085514073470672901079497576431569e-06
dynamic/reptilia-tortoise-network-cs,3.14900811673398517164071107555001015e-02,5.21495282974491466186884780959995938e-02,3.14918084840411844678838834292569922e-02
dynamic/reptilia-tortoise-network-fi,1.47150542878474481886223561617177460e-02,1.47138136466938011857994432404431438e-02,1.47105917664683201684685138706403817e-02
dynamic/reptilia-tortoise-network-hw,2.84884848672789875383838846074491773e-07,1.05368433421527398020045150038775967e-07,1.00052565395908249963079602345022552e-05
dynamic/reptilia-tortoise-network-lm,8.14336889266753155082704313322262017e-07,2.50184323557621285919057495073444016e-07,5.28940582120214845306529839696783184e-07
dynamic/reptilia-tortoise-network-mc,3.81091366669567411322524401897295046e-07,6.46394082144048502385275480027138087e-08,8.51582657220639529925283586525124188e-08
dynamic/reptilia-tortoise-network-pv,6.77585013341475659095604869531508622e-07,2.78366696181783143281459332755187252e-07,6.99925337791709551688134689038794234e-07
dynamic/reptilia-tortoise-network-sg,4.07560213848109226910135636769832566e-07,6.36158355552361622830277107011093709e-08,1.25621688752647478994257118183665969e-06
dynamic/scc2034_kilifi_all_contacts_across_households,3.61091594124802946273909352728373964e-07,8.61875906581049599010600088861595349e-08,1.05965406473745169365343505168795083e-07
dynamic/scc2034_kilifi_all_contacts_within_households,2.56784835617791691393114121632887658e-07,8.12833305524749488561888322577204583e-08,3.46523113547760664767470894858961072e-07
dynamic/soc-sign-bitcoinalpha,8.65837743343031655592784038185779319e-07,4.67226900315281376750496727417775868e-07,5.79383907367246481757989437476146422e-06
dynamic/soc-sign-bitcoinotc,1.16766525554904110149524101696854424e-06,3.89240052290161230948005802382735916e-07,6.60568821832801045942342946732389600e-06
econ/econ-beacxc,9.03056240257611822919923788897776454e-07,5.85627556081286335238759878271914567e-07,1.00555795955248864323929204625476819e-05
econ/econ-beaflw,6.97771643217476713285000696923607960e-07,3.77552282802740781838884375565664198e-07,2.05474331365370034040869896817066662e-06
econ/econ-beause,1.58584254145571091396684739271468097e-06,4.40149627257675549640435514108512024e-07,7.27540375190070957245557875817955270e-06
econ/econ-mahindas,-Inf,-Inf,-Inf
econ/econ-mbeacxc,9.13413491391065403889554554576244541e-07,4.48563543978794142752645673685144824e-07,1.73882074084873088799707549128335820e-05
econ/econ-mbeaflw,8.90557522978320188715275228624665572e-07,2.59135332094798117700103129474650390e-07,3.19282429292469861733550352330781326e-06
econ/econ-mbeause,1.30439092909892782244667386022664577e-06,2.63614873418737211736000663326248637e-07,2.85293913119412863364557324676374316e-05
econ/econ-poli,-Inf,-Inf,-Inf
econ/econ-poli-large,-Inf,-Inf,-Inf
econ/econ-wm1,3.59447649522051258359894861005240104e-08,5.86698372721357522156749641012398105e-08,8.06622784461543592433924345118629651e-08
econ/econ-wm2,2.30027693176234261901539766766805136e-07,1.77055941377107415098280026081243525e-07,1.53660094623192630199785126210305962e-07
econ/econ-wm3,7.64358965882496059895491138310904353e-08,1.92869098105706524199205675914351555e-07,7.75897150746961264981073901446230965e-07
email/email-EU,1.00587746262931534531492587088242807e-06,5.34257767814456139061466911724625587e-07,2.92557365469280936233891858986459040e-04
email/email-dnc,1.23732861038053228275640158761659752e-02,1.23736475536589351921423280221432860e-02,1.23738235063633187982261504289780297e-02
email/email-dnc-corecipient,9.52355235177713173331902887195944285e-02,9.52360298735768097033173351649293845e-02,9.52319427988900594470667138954370141e-02
email/email-enron-large,1.44459280542669412673517976808867015e-06,6.60380816379146042678088133015843911e-07,1.92723335263527292157536432940824637e-04
email/email-enron-only,9.85950152716244432654273164977436285e-07,2.71220886136731850421044911681736684e-07,5.05010750515804918128815717260951314e-06
email/email-univ,1.33798221173392450622319729638186443e-06,6.06650210924730504618808325859235011e-07,3.12662068454303782173464249676092589e-05
ia/ia-crime-moreno,1.06637518964814629245543830258587856e-06,3.35659530014914809249356119953237767e-07,1.16108744738202308484445409360194186e-04
ia/ia-dnc-corecipient,9.52356805842579431883195368622155224e-02,9.52357472972385278490787182603581444e-02,9.52342950023760878933611491749128948e-02
ia/ia-email-EU,1.31203971957025900071766124064325822e-06,5.06083564988451311728262654031481805e-07,7.06995838895939639615644018717201389e-05
ia/ia-email-univ,1.19779778461690954626993356928109799e-06,5.02830369019566884310692197882600408e-07,3.22509533743998653620036169282215428e-06
ia/ia-enron-large,1.44459280542669412673517976808867015e-06,6.60380816379146042678088133015843911e-07,1.92723335263527292157536432940824637e-04
ia/ia-enron-only,9.85950152716244432654273164977436285e-07,2.71220886136731850421044911681736684e-07,5.05010750515804918128815717260951314e-06
ia/ia-escorts-dynamic,9.50078629032394324096318810619160265e-07,5.64765346008218942203152574329505375e-07,2.23861165191951914566184555550935222e-05
ia/ia-fb-messages,1.14439026610972252653839719650040899e-06,5.42671662018619484309264668678339774e-07,4.84094490725446429774739878708301764e-06
ia/ia-hospital-ward-proximity,8.81617250067433636931862801135269225e-07,4.82208889064843338093072894415024944e-07,1.98673492159563350073851022563656989e-05
ia/ia-infect-dublin,6.38277148432109049598084623035065255e-07,3.17779670056583097766261027302636521e-07,5.58655165579929227152354531160578056e-06
ia/ia-infect-hyper,7.09929995921796195467727196454034016e-07,2.73887427194010012698015973594086700e-07,1.89306023283239399656865220387249591e-05
ia/ia-primary-school-proximity,1.09590887976671914334716914817083911e-06,7.92422154378257210111463467331212118e-07,1.01838073214340170275518118193098292e-04
ia/ia-primary-school-proximity-attr,1.09590887976671914334716914817083911e-06,7.92422154378257210111463467331212118e-07,1.01838073214340170275518118193098292e-04
ia/ia-radoslaw-email,8.39892154270647111422304814487571386e-07,6.42392090797016215725238926506904450e-07,1.58989330669672795937225118514738984e-05
ia/ia-reality,2.44578827032968714831128038926821100e-06,6.71026187503544206549224674197216970e-07,1.00323495105963803758737481472232023e-04
ia/ia-southernwomen,4.17648231106819206420163741719095102e-07,1.05976633821883496990880291412476916e-07,4.29805884413581549152194299614552418e-06
ia/ia-workplace-contacts,8.75385383546588775881612144276168304e-07,2.87894531963714660108253381511330865e-07,6.55540707627040055943296411177632653e-06
proximity/SFHH-conf-sensor,1.05833906947948212421330111828291539e-06,5.10544540170917337329748969635625319e-07,1.71668143133770491126656137560313794e-04
proximity/copresence-LH10,6.62823298322541004580387672707348254e-07,3.57335573132600615503734227524065146e-07,1.54247458540588839169065175776083541e-05
proximity/hospital-ward-proximity,8.81617250067433636931862801135269225e-07,4.82208889064843338093072894415024944e-07,1.98673492159563350073851022563656989e-05
proximity/infect-dublin,1.29156974956478738601819739129200775e-06,4.55951375656332473021327959767356884e-07,3.53141302003772174342036065880565677e-06
proximity/infect-hyper,9.43868944133630700105142401331662288e-07,4.12784767322642534201860680435235240e-07,7.84788666930299553511467823392811130e-05
proximity/primary-school-proximity,1.09590887976671914334716914817083911e-06,7.92422154378257210111463467331212118e-07,1.01838073214340170275518118193098292e-04
rec/rec-amazon,-Inf,-Inf,-Inf
rec/rec-movielens-user-movies-10m,1.07058742376627855392542076364178605e-06,2.77392896791539992018433316180184896e-07,1.13651216340440290744878951132157596e-04
retweet_graphs/rt_alwefaq,1.26982383917524796971738682516689358e-01,6.42199884803931876556731347855562113e-02,1.59501224221279851960802530365148839e-01
retweet_graphs/rt_assad,2.66389332672847149412286875023579949e-07,1.31159125111472483593478867481214127e-07,8.83980666807559086581859482989898153e-07
retweet_graphs/rt_bahrain,1.61253492053009352174616216877162115e-07,1.46228137224188574213590690717654226e-07,6.23981617717239236643553571672441291e-05
retweet_graphs/rt_barackobama,2.23606717781992221757235847070495174e-01,1.61953755604138576569802992583987237e-07,2.23606794417978127638992984009959455e-01
retweet_graphs/rt_damascus,1.29400822986330161167254972185354447e-07,8.28207998279608868682921597055460062e-08,6.79719049543812470743231401555601163e-06
retweet_graphs/rt_dash,2.97649216649056660551348542490689765e-07,1.56150470282051107174443694099518116e-07,1.40624503486994176990300267079399240e-03
retweet_graphs/rt_gmanews,1.46239854500060400647117244949792940e-07,1.01609404228868331981938841739328106e-07,1.44533600697055030178347621802585651e-05
retweet_graphs/rt_gop,1.47637179133658247785742964727923173e-07,2.25633306837879311996522698256329605e-07,-Inf
retweet_graphs/rt_israel,5.96046447658067161740115200000815995e-08,4.62418051988583867335157745401812170e-08,9.09317901910425055341490277353812805e-05
retweet_graphs/rt_justinbieber,1.19209289546574109620508011325724440e-07,4.41925698469949293149857527936877570e-08,7.72794716631112862903758012362831783e-07
retweet_graphs/rt_ksa,1.42655324644082349731922862253742207e-07,2.91635034712745593014487023165759129e-08,1.68189713205742682007817418681118691e-07
retweet_graphs/rt_libya,6.92000430967836049170897226716937175e-08,3.76815078464127874380835495403506751e-09,5.26259416430478604147606643140634078e-06
retweet_graphs/rt_lolgop,1.62271001268623513678798266590922200e-07,1.76243452282263381602081493916419108e-07,2.00497381988633846190010020733528139e-04
retweet_graphs/rt_mittromney,1.59312420595519414889238274612651874e-02,1.59312728385714525425623474698190094e-02,1.59237605314518955487647603706735340e-02
retweet_graphs/rt_occupy,2.79374980945260063744939204389558795e-07,1.48009616011007238070227616175351818e-07,9.67619531187227735896733472177310591e-05
retweet_graphs/rt_occupywallstnyc,9.01137525992085768620110863540612079e-08,1.54215962921283529996418197611466287e-07,7.87073000816875343787142989423834096e-06
retweet_graphs/rt_onedirection,8.42936970061166063639125815757034000e-08,3.72529027629912436889093001270969007e-09,2.48904386871727346832118239344673907e-06
retweet_graphs/rt_p2,8.21593329337530062357542404636074581e-08,1.83112323769466694252681242176065421e-07,2.44354112392120707535794118201359489e-06
retweet_graphs/rt_qatif,1.16410739232830345740143269491561374e-07,1.93940264448595000979672307531716953e-07,1.12351183815554913631717689652479857e-08
retweet_graphs/rt_saudi,2.42636706971396198924151380512936384e-07,7.43583364584640838744833463437105323e-08,1.81720348414189535889527296690184864e-06
retweet_graphs/rt_tcot,1.26440545520014636410115585713928917e-07,6.87818134515356308624686938967806851e-08,2.72074119806116813668777809025977951e-05
retweet_graphs/rt_uae,5.43623053464502791228490642767988043e-08,3.16695773195073962310650062646487360e-08,5.89273945436649946021591318084624723e-04
rt/rt-retweet,1.05360654966585925389306269171551304e-06,3.08486900248167581647893794210272047e-07,1.20626039049253415698487200073330562e-05
rt/rt-twitter-copen,1.27721081980849134154317839998373612e-06,5.45958379951408510853649706623057166e-07,7.44685367991436738579077441506258040e-05
rt/rt_alwefaq,1.06906873310170847010694852934216253e-06,7.42072188511665352728225778247851861e-07,3.29254933804993276243167450260606564e-04
rt/rt_assad,2.15317352742593623109509114235975212e-06,9.12856213887277794122210622954652916e-07,1.52532146751076304982967410652046700e-04
rt/rt_bahrain,1.40636652119795349576078026229320323e-06,9.72631727285610621075609370840143505e-07,4.30523143528318802795643147728045273e-05
rt/rt_barackobama,3.97686394898266153079473342009912516e-06,1.05817894297056099860548761543279860e-06,9.64333291245623746628712099006832295e-05
rt/rt_damascus,1.48401667541182826312038259458415944e-06,9.22020978326890658719052354691270904e-07,1.83288309828981322528785491657706520e-04
rt/rt_dash,3.40642168748346962942226717166610401e-06,1.11156259710020616971687681902384081e-06,4.76889252281998268507361104705164357e-04
rt/rt_gmanews,1.76421259958089607547707199914666991e-06,4.87994713034270711278573871318312003e-07,4.40028811228047980630152819544717100e-05
rt/rt_gop,5.30003738792097314898869169147847460e-06,1.06871801997717766943222626812325477e-06,2.52808621054447232832431244631986692e-04
rt/rt_http,4.23355061811263371039242527828349084e-06,1.18053799965042235557226247737809306e-06,2.76139357302078414836890549981219970e-04
rt/rt_islam,4.42547769298813636361146596924753286e-06,9.76730711765831676918976516289498828e-07,2.64897267925115149062313682848416272e-04
rt/rt_israel,3.02273401568314934826620281837933702e-06,1.64105366802465045398559037734861475e-06,3.09858433059899076975850131620305873e-04
rt/rt_justinbieber,1.65663508007087940709024819330806583e-06,1.01161632095186358138912216861698764e-06,4.65104212742122448641593091455067890e-05
rt/rt_ksa,2.23161238947270777973584353795079521e-06,1.54363729930370403307113304488511574e-06,1.06955275970191313904629273665615162e-04
rt/rt_lebanon,-Inf,-Inf,-Inf
rt/rt_libya,4.63650319646576469148361455251434959e-06,8.16413763543328301813426527790618148e-07,5.72138791759815648796221068652549652e-04
rt/rt_lolgop,1.81001293467329253407848500192692582e-06,7.41836273408706416888958745013240186e-07,1.82688169241203066740831976020529131e-04
rt/rt_mittromney,4.15583977929275337485532954692582900e-06,1.44953344370189937030058453666869982e-06,2.11642871298181866544399892083998663e-04
rt/rt_obama,3.21166138595409904429018992028960130e-06,1.62578711330292669909950769884408680e-06,3.85720682408589023988589719588851914e-04
rt/rt_occupy,2.77835954495666562209583124658406480e-06,2.23006866099071106151115406110088098e-06,3.63264533776958922759630756614819517e-04
rt/rt_occupywallstnyc,1.83823556001934582509351984766024075e-06,7.97480377322654548198217088110727565e-07,1.64577859211539521389815336102219135e-04
rt/rt_oman,1.13007115617357648303728576719379295e-06,9.91266575516763193627807590978900064e-07,9.86636185486341842778009345732514410e-05
rt/rt_onedirection,2.41852155263562042682418640614432110e-06,9.20638118733811891382966425478761281e-07,1.17572516650956973198825730309114518e-04
rt/rt_p2,-Inf,-Inf,-Inf
rt/rt_qatif,1.30101442961311138069371584296647611e-06,1.04415987120950058371750049992556208e-06,5.79763479691264823639540740097159737e-05
rt/rt_saudi,1.87929224931490230237504675786991350e-06,1.34880551789181031598633766738514799e-06,2.36423654651727265847353920818320493e-04
rt/rt_tcot,-Inf,-Inf,-Inf
rt/rt_tlot,1.90206592140467707844735649724992703e-06,9.98653743510124478865102524383248749e-07,1.27630073773465542699195561324243681e-04
rt/rt_uae,2.33218207808444243624418017888707221e-06,1.18316163195335085097082553640391021e-06,5.05329082610466611888641221324051367e-05
rt/rt_voteonedirection,1.19619009634012730051586863494985635e-06,1.06579690248645473040849729563937610e-06,9.78051901238238478479394896379230531e-05
soc/fb-pages-company,1.83322586997522502233117055547448468e-06,1.10332312756029366004002112809015003e-06,5.12435202141518058288847005206298059e-04
soc/fb-pages-food,1.24056179548308858412994040483808466e-06,5.79992164564785482672536705757889880e-07,2.25118040166790210312296074544862020e-05
soc/fb-pages-government,8.65011427995671561454511960579582339e-07,3.15297089892600554102188812353668275e-07,5.51622656069001899526737865885821879e-06
soc/fb-pages-politician,8.54860981076823051300067391906979579e-07,6.88591035322633254762771052783201267e-07,2.87816411844673396602579348260228641e-05
soc/fb-pages-public-figure,1.03857118915115237996714560042297183e-06,5.79218392555325286697045290655458454e-07,1.60460250840657231467805766929883264e-05
soc/fb-pages-tvshow,1.80561019804679525023001630717000612e-06,4.95984927991558462884830415124202885e-07,3.14418476079563835306323578484324731e-05
soc/soc-ANU-residence,1.55524860708132557432795750686718197e-06,4.30200781380660939905273369126190190e-07,4.07599732744845139650929118801092753e-06
soc/soc-advogato,2.34218457316486981865124567021461944e-02,3.40386811585036272758562333802982317e-02,3.40398155171899314944168499854056880e-02
soc/soc-anybeat,1.71951217429315754911665263319443605e-06,8.59823547192013139164970799607651657e-07,4.82740460334814911136890715119173614e-05
soc/soc-dolphins,1.21086833018575273509725831962402154e-06,4.36501902720817752732580019865900218e-07,1.59297488775830445982466003807636289e-06
soc/soc-epinions,-Inf,-Inf,-Inf
soc/soc-gplus,2.45182294499456521008070919480657454e-03,2.45177271092996086093963300250149919e-03,2.45571706129576152300801602143258281e-03
soc/soc-hamsterster,3.27030505597228956113719285070683288e-02,4.21890969745954599064636804019286940e-02,3.27094742992111195777328818386886091e-02
soc/soc-highschool-moreno,6.93818379643018425075627104974814431e-07,3.08829438407937923736833177550165773e-07,8.36415248659857080141936408430319164e-07
soc/soc-karate,5.00749511940705287265644333385035206e-07,3.19159925597845101346229085761916536e-07,5.43292091713406777089315882539130633e-07
soc/soc-physicians,5.56324550435227174310306379327759890e-07,5.58139393955379410610980708965022767e-07,1.18231954645445264151260104245010701e-04
soc/soc-sign-bitcoinalpha,8.65837743343031655592784038185779319e-07,4.67226900315281376750496727417775868e-07,5.79383907367246481757989437476146422e-06
soc/soc-sign-bitcoinotc,1.16766525554904110149524101696854424e-06,3.89240052290161230948005802382735916e-07,6.60568821832801045942342946732389600e-06
soc/soc-student-coop,8.21006070219509081765995611702218533e-02,8.21007634809603759793727186545158955e-02,6.25773421851245544277489303751330949e-02
soc/soc-tribes,5.05401378698517001948094111669887682e-07,7.27035543615535970519364659011006819e-08,1.60452721462057445163308950637524604e-07
soc/soc-wiki-Vote,6.06313501245603137181494745350736356e-07,4.14121212770070792378071820637753787e-07,1.01834548115483067793402401709606788e-05
socfb/socfb-Amherst41,9.17275187083825372867656748015140585e-07,4.38173888539805506049915748442355820e-07,1.80925887997479277000223412780354266e-06
socfb/socfb-Bowdoin47,5.98437311740893889511181020448015164e-07,3.42340039313200630603321911216003602e-07,1.22933898503292028435675678006544557e-05
socfb/socfb-Brandeis99,4.95693663365100192286971730895578052e-02,4.95695192714836193343557384243124734e-02,4.95659704895861053333220841882460685e-02
socfb/socfb-Bucknell39,1.00209702016700997331017635787243183e-06,2.73804977427626136024982257056382523e-07,5.71665539032460064710312755777963323e-06
socfb/socfb-Caltech36,6.46562564873151114954820180137218542e-07,3.14014319746399943646717468362716829e-07,2.03134606337700790645750132955881789e-06
socfb/socfb-Colgate88,1.29811385270695427484660598184239532e-06,5.68830664922747019547393311420979114e-07,4.55771941588263460065560533491858201e-05
socfb/socfb-Hamilton46,1.08262083375512111782378494389675649e-06,3.77876065230605760932684255569741149e-07,1.27710764033589232925993465417351575e-05
socfb/socfb-Haverford76,1.64125203088216437742952980478030066e-06,3.23040495236579533017021589794980722e-07,2.51656956765625442577318783508884519e-05
socfb/socfb-Mich67,8.77702254624508575379050956983925775e-07,4.56418581564123427790158710543377082e-07,6.13864785528616997464524001944641905e-07
socfb/socfb-Middlebury45,7.22911574734068341054847945484775722e-07,4.29213324219148581537026233795727728e-07,8.44362900331643861423993781570693417e-05
socfb/socfb-Oberlin44,1.12495085921796852007081760166130994e-06,5.49946077661705653627633357647991751e-07,3.45606189687623726330573649299661888e-05
socfb/socfb-Pepperdine86,1.10613139453537695110005238183757400e-06,3.17959318151091710446541164410410395e-07,2.43043437571306189038036367100761679e-06
socfb/socfb-Reed98,8.98455126073386212957725875542758902e-07,4.29384687040441410597828171386785027e-07,9.38678536693235414993257087471779267e-07
socfb/socfb-Rice31,1.38467623827621884539078053131569543e-06,4.72488177416744962524713369437044392e-07,2.30405975713571972471536498340871541e-05
socfb/socfb-Rochester38,8.97622305181662889346561610173309808e-07,5.37809455842025815807808158406428565e-07,1.14340267525076659717128510529592186e-05
socfb/socfb-Santa74,1.04712531571833057564572962620492413e-06,7.19691862144083206471337727930438612e-07,3.78387593804434772665200712876367386e-06
socfb/socfb-Simmons81,6.34436099538561920886871727075908253e-02,6.34433689515180134509471234680132408e-02,6.34434343175232034317466022263789769e-02
socfb/socfb-Smith60,1.03866314490616106752978982957846832e-06,3.78023811597090147454255059545390864e-07,3.28056642709804605505708574022097560e-05
socfb/socfb-Swarthmore42,1.12464940871740664000162169935401227e-06,4.80524675879354338306104007132429950e-07,1.56850206918667770648344748957890962e-05
socfb/socfb-Trinity100,1.28181667725680584131122355255562027e-06,8.76698705192414843865232142024873285e-07,1.82060147785229485837664883550237443e-05
socfb/socfb-UC64,9.48377614085983976125100325897042374e-02,9.48379621500399404370514759357714234e-02,8.13330100124010615012062115421469364e-02
socfb/socfb-USFCA72,7.11780890738361381477878267794616137e-07,2.69925749398225788470068343162660244e-07,4.59700282844062843284370038773971844e-06
socfb/socfb-Vassar85,8.60530152492971512196735107193667695e-07,2.76991535824906393047754125032286361e-07,9.58352248992407218865454717731446598e-06
socfb/socfb-Wellesley22,5.69205653372032373612000508724584806e-07,3.11720593303975088526073483774131809e-07,3.22073123004259091112129958086985218e-05
socfb/socfb-Wesleyan43,1.17322759289965635966795330978474323e-06,5.37709670842933051236214840793091965e-07,2.93157504136017738199473334958988601e-06
socfb/socfb-Williams40,7.79898649583482145554552573644104411e-07,1.83232755277792897388488153149778669e-07,3.97015379641638934226615567572847025e-05
socfb/socfb-nips-ego,3.17113525016752475720224167366237409e-07,1.77026617848728337957031319623228487e-07,1.06959359672602670231789020050008112e-05
tscc/scc_enron-only,6.49987404107026712183727098315902461e-07,3.52988913155503884915300264769755615e-07,3.56047975367289455560773887877236116e-05
tscc/scc_fb-forum,8.41442825012532857523384249459613163e-07,5.89267673279650238366872439565662207e-07,4.95263635593519723717679604911689226e-05
tscc/scc_infect-hyper,5.93321127243851362036153790674996185e-07,1.99261464384450171252409597497386901e-07,1.60646647753893716669776159964244298e-05
tscc/scc_retweet,5.90492646698899403078072507729729260e-07,4.92999604943798225001724221044975574e-02,4.76214380187016067738831206818019964e-06
tscc/scc_retweet-crawl,-Inf,-Inf,-Inf
tscc/scc_rt_alwefaq,1.74377782700709099041604488983688274e-01,1.74377819811136749387269951549518850e-01,1.36224297872379668391959689452329996e-01
tscc/scc_rt_assad,9.49561673166792415424463844768604038e-02,9.49564290625750126700230766182810937e-02,9.49511288723662490624408109574218347e-02
tscc/scc_rt_bahrain,2.62641649524087083424212175457910579e-01,2.12297346571107041904281178312583539e-01,1.82714279558632496942620012977823672e-01
tscc/scc_rt_barackobama,6.96424352068307634345817943311410506e-02,2.45737141161960555008907017348030279e-01,6.96311133187056238713007205206623032e-02
tscc/scc_rt_damascus,4.69137148793682749749768531970260862e-07,6.31555128615797222458530586363815770e-08,8.57499642411520568104786441515090997e-06
tscc/scc_rt_dash,1.28467062166308138599080685259995196e-01,6.02653965228158402168922375362163296e-02,1.28467231172002806080183242411999484e-01
tscc/scc_rt_gmanews,1.64955621310365556420175820322174273e-01,1.64955891630452060233661584589346514e-01,1.20359770050988481604826519745061917e-01
tscc/scc_rt_gop,1.74504531542311020939141276044915995e-07,6.12289575962951458223576700150817061e-08,5.49269533598920411136199483630900443e-06
tscc/scc_rt_http,3.91165313322432216086531337346555929e-08,2.26500744233089835689907063282149511e-08,3.28825592579116097927414164451249389e-08
tscc/scc_rt_israel,2.35419483865999922640265529405838721e-07,2.37170811554196318050961488314925383e-01,5.84704691354569767673466187011936273e-04
tscc/scc_rt_justinbieber,1.02056965023490900559980871487892630e-06,2.56693105949532910454637110287799024e-07,3.33797775832021848103206227089912959e-06
tscc/scc_rt_ksa,1.40719521527595155043250651731612051e-01,1.40719431099309182433996451539539132e-01,1.40717822051867654437561908543851740e-01
tscc/scc_rt_lebanon,1.11828226085267771591320755706098929e-07,2.88559745714621013788824184678486561e-08,1.67118796811637871245555162983053718e-05
tscc/scc_rt_libya,1.45027688731529539430338248618279891e-07,6.31207109183716628402396414046226634e-08,3.59933836436557083890089863674700960e-06
tscc/scc_rt_lolgop,1.29122351247127280357121655743040405e-01,1.29122333449058330880745095278877598e-01,2.24086284226534445270255684526514140e-01
tscc/scc_rt_mittromney,1.29025436500291709219634861937137072e-01,1.29025470660510359081913459471854994e-01,1.29025539517570148963021457245672985e-01
tscc/scc_rt_obama,8.42936970217880635739379359438963635e-08,4.32985331290609582915314071512668239e-08,1.58762885180036589031146185533113106e-04
tscc/scc_rt_occupy,1.10991608525812626089144258833898777e-01,7.63451894547285781197236604520089419e-02,1.85459449963853088099613688129372832e-01
tscc/scc_rt_occupywallstnyc,8.56637531754310406465996152726502405e-02,8.56638657742441626957987813038090131e-02,8.56604982190159513823740025160211204e-02
tscc/scc_rt_oman,1.19011044214261508400060339885198608e-07,1.07473901346454261386784526892708187e-07,1.76798772350242296092942365474148263e-05
tscc/scc_rt_onedirection,3.48329727541625421631690254306278186e-04,3.48387827242271507712980725275505822e-04,3.48340886742791219208595830324625493e-04
tscc/scc_rt_p2,8.08451505205141582914046811460937866e-02,8.08451758189499193450551515350483191e-02,8.08452129002193291642251911161942107e-02
tscc/scc_rt_qatif,3.03108607830569162085738935521473530e-07,3.39342547744369806347560245034486137e-08,9.14893820695023916445864633747838817e-07
tscc/scc_rt_saudi,6.13902962760574378783699283010743902e-07,2.53573415240258811822096793159629571e-07,7.47559365964149793315298831553370129e-05
tscc/scc_rt_tcot,1.24717979867252196223370177899378327e-07,8.26174605816259634977275329199800557e-08,2.50788244413252446538966821249121491e-06
tscc/scc_rt_tlot,1.60777393913406761268030274964818234e-07,1.79721073802799425034282589131941027e-07,5.36770944080217405391010318619863249e-06
tscc/scc_rt_uae,2.55401943573982520959896842109234799e-07,1.41178020055166374777976716309456110e-07,3.19254571978575037535503558528629841e-04
tscc/scc_rt_voteonedirection,6.78890702175970833744319701670926405e-08,1.11038177113288964180573785141347722e-07,1.13541626375350167272284529741554972e-05


==> data/eigen_graph_social_32/eigenvalues_relative_error.sorted.csv <==
percent,Float32,LinearTakum32,Posit32
0.0,3.5944764952205123e-8,3.7252902762991245e-9,1.1235118381555491e-8
0.004424778761061947,3.911653133224322e-8,3.768150784641279e-9,3.288255925791161e-8
0.008849557522123894,5.436230534645028e-8,2.2650074423308985e-8,8.066227844615436e-8
0.01327433628318584,5.960464476580672e-8,2.8855974571462102e-8,8.515826572206395e-8
0.017699115044247787,6.788907021759708e-8,2.916350347127456e-8,1.0596540647374517e-7
0.022123893805309734,6.920004309678361e-8,3.16695773195074e-8,1.5366009462319264e-7
0.02654867256637168,7.64358965882496e-8,3.393425477443698e-8,1.6045272146205743e-7
0.030973451327433628,8.2159332933753e-8,4.329853312906096e-8,1.6818971320574268e-7
0.035398230088495575,8.429369700611661e-8,4.419256984699493e-8,3.4652311354776067e-7
0.03982300884955752,8.429369702178807e-8,4.624180519885839e-8,5.289405821202148e-7
0.04424778761061947,9.011375259920857e-8,5.866983727213575e-8,5.432920917134068e-7
0.048672566371681415,1.1182822608526778e-7,6.122895759629514e-8,6.13864785528617e-7
0.05309734513274336,1.1641073923283034e-7,6.312071091837166e-8,6.999253377917096e-7
0.05752212389380531,1.190110442142615e-7,6.315551286157972e-8,7.727947166311128e-7
0.061946902654867256,1.192092895465741e-7,6.361583555523616e-8,7.758971507469613e-7
0.06637168141592921,1.247179798672522e-7,6.463940821440486e-8,8.364152486598571e-7
0.07079646017699115,1.2644054552001463e-7,6.878181345153563e-8,8.839806668075591e-7
0.0752212389380531,1.2940082298633016e-7,7.27035543615536e-8,9.148938206950239e-7
0.07964601769911504,1.4265532464408236e-7,7.435833645846408e-8,9.386785366932354e-7
0.084070796460177,1.4502768873152955e-7,8.128333055247494e-8,1.107809084311434e-6
0.08849557522123894,1.462398545000604e-7,8.261746058162597e-8,1.2562168875264747e-6
0.09292035398230089,1.4763717913365825e-7,8.282079982796089e-8,1.5929748877583044e-6
0.09734513274336283,1.6077739391340677e-7,8.618759065810496e-8,1.8092588799747928e-6
0.10176991150442478,1.6125349205300934e-7,1.0160940422886833e-7,1.8172034841418953e-6
0.10619469026548672,1.6227100126862352e-7,1.0536843342152739e-7,2.0142449231145893e-6
0.11061946902654868,1.7450453154231102e-7,1.059766338218835e-7,2.031346063377008e-6
0.11504424778761062,2.3002769317623426e-7,1.0747390134645426e-7,2.0547433136537005e-6
0.11946902654867257,2.3541948386599992e-7,1.1103817711328896e-7,2.37839107166653e-6
0.12389380530973451,2.426367069713962e-7,1.262395599751202e-7,2.430434375713062e-6
0.12831858407079647,2.5540194357398254e-7,1.311591251114725e-7,2.443541123921207e-6
0.13274336283185842,2.567848356177917e-7,1.4117802005516637e-7,2.4890438687172735e-6
0.13716814159292035,2.6638933267284714e-7,1.4622813722418858e-7,2.5078824441325247e-6
0.1415929203539823,2.793749809452601e-7,1.4800961601100724e-7,2.5564797303114417e-6
0.14601769911504425,2.8488484867278986e-7,1.5421596292128354e-7,2.9315750413601775e-6
0.1504424778761062,2.9764921664905666e-7,1.561504702820511e-7,3.1928242929246984e-6
0.15486725663716813,3.0310860783056916e-7,1.6195375560413858e-7,3.2250953374399864e-6
0.1592920353982301,3.171135250167525e-7,1.7624345228226338e-7,3.3379777583202183e-6
0.16371681415929204,3.6109159412480297e-7,1.7702661784872834e-7,3.5314130200377218e-6
0.168141592920354,3.8109136666956743e-7,1.7705594137710742e-7,3.5993383643655708e-6
0.17256637168141592,3.9228708202955264e-7,1.7972107380279943e-7,3.7838759380443477e-6
0.17699115044247787,4.075602138481092e-7,1.8311232376946669e-7,4.075997327448451e-6
0.18141592920353983,4.176482311068192e-7,1.832327552777929e-7,4.2980588441358156e-6
0.18584070796460178,4.483321384832193e-7,1.9274896610392066e-7,4.597002828440628e-6
0.1902654867256637,4.6913714879368274e-7,1.9286909810570653e-7,4.762143801870161e-6
0.19469026548672566,4.726470950026445e-7,1.9334598900600295e-7,4.840944907254464e-6
0.19911504424778761,5.007495119407053e-7,1.93940264448595e-7,5.050107505158049e-6
0.20353982300884957,5.05401378698517e-7,1.9926146438445017e-7,5.050107505158049e-6
0.2079646017699115,5.563245504352272e-7,2.2563330683787932e-7,5.262594164304786e-6
0.21238938053097345,5.692056533720324e-7,2.436417602038237e-7,5.367709440802174e-6
0.2168141592920354,5.878863942984985e-7,2.4822583544514194e-7,5.4926953359892045e-6
0.22123893805309736,5.904926466988994e-7,2.5018432355762126e-7,5.516226560690019e-6
0.22566371681415928,5.933211272438513e-7,2.535734152402588e-7,5.586551655799292e-6
0.23008849557522124,5.984373117408939e-7,2.566931059495329e-7,5.716655390324601e-6
0.2345132743362832,6.056734539817807e-7,2.591353320947981e-7,5.793839073672465e-6
0.23893805309734514,6.063135012456031e-7,2.60845866712725e-7,5.793839073672465e-6
0.24336283185840707,6.139029627605744e-7,2.636148734187372e-7,6.555407076270401e-6
0.24778761061946902,6.286346851159122e-7,2.699257493982258e-7,6.555407076270401e-6
0.252212389380531,6.382771484321091e-7,2.7122088613673187e-7,6.6056882183280105e-6
0.25663716814159293,6.465625648731511e-7,2.7122088613673187e-7,6.6056882183280105e-6
0.2610619469026549,6.499874041070267e-7,2.7380497742762615e-7,6.797190495438125e-6
0.26548672566371684,6.62823298322541e-7,2.7388742719401e-7,7.27540375190071e-6
0.26991150442477874,6.62823298322541e-7,2.769915358249064e-7,7.870730008168753e-6
0.2743362831858407,6.775850133414757e-7,2.7739289679154e-7,8.574996424115206e-6
0.27876106194690264,6.938183796430184e-7,2.783666961817831e-7,8.94189518492633e-6
0.2831858407079646,6.943864239546098e-7,2.8789453196371464e-7,9.142021906852952e-6
0.28761061946902655,6.977716432174767e-7,2.8789453196371464e-7,9.270855140734707e-6
0.2920353982300885,7.099299959217962e-7,3.084869002481676e-7,9.583522489924073e-6
0.29646017699115046,7.117808907383614e-7,3.088294384079379e-7,1.0005256539590825e-5
0.3008849557522124,7.212239584281512e-7,3.117205933039751e-7,1.0055579595524886e-5
0.3053097345132743,7.229115747340683e-7,3.1401431974639997e-7,1.0183454811548307e-5
0.30973451327433627,7.678404152315845e-7,3.1529708989260057e-7,1.0695935967260266e-5
0.3141592920353982,7.798986495834822e-7,3.177796700565831e-7,1.1126819695572369e-5
0.3185840707964602,8.143368892667532e-7,3.179593181510917e-7,1.1354162637535016e-5
0.3230088495575221,8.255616001515041e-7,3.191599255978451e-7,1.1434026752507666e-5
0.3274336283185841,8.398921542706472e-7,3.2304049523657954e-7,1.2062603904925342e-5
0.33185840707964603,8.398921542706472e-7,3.356595300149148e-7,1.2293389850329203e-5
0.336283185840708,8.414428250125328e-7,3.423400393132006e-7,1.2771076403358924e-5
0.3407079646017699,8.54860981076823e-7,3.458080644348939e-7,1.4116076941275359e-5
0.34513274336283184,8.605301524929715e-7,3.529889131555039e-7,1.4453360069705502e-5
0.3495575221238938,8.650114279956716e-7,3.573355731326006e-7,1.5424745854058884e-5
0.35398230088495575,8.658377433430317e-7,3.573355731326006e-7,1.5424745854058884e-5
0.3584070796460177,8.658377433430317e-7,3.651943340993943e-7,1.568502069186678e-5
0.36283185840707965,8.661710483002509e-7,3.7755228280274076e-7,1.589893306696728e-5
0.3672566371681416,8.753853835465888e-7,3.7787606523060574e-7,1.589893306696728e-5
0.37168141592920356,8.753853835465888e-7,3.7802381159709015e-7,1.6046025084065723e-5
0.37610619469026546,8.777022546245086e-7,3.8924005229016123e-7,1.6064664775389373e-5
0.3805309734513274,8.816172500674336e-7,3.8924005229016123e-7,1.671187968116379e-5
0.38495575221238937,8.816172500674336e-7,3.943443564286786e-7,1.738379122736917e-5
0.3893805309734513,8.816172500674336e-7,4.031808339776853e-7,1.738820740848731e-5
0.3938053097345133,8.892803023980934e-7,4.1278476732264253e-7,1.767987723502423e-5
0.39823008849557523,8.905575229783202e-7,4.141212127700708e-7,1.8206014778522947e-5
0.4026548672566372,8.976223051816628e-7,4.216867090815023e-7,1.893060232832394e-5
0.40707964601769914,8.984551260733862e-7,4.292133242191486e-7,1.9867349215956335e-5
0.41150442477876104,9.030562402576118e-7,4.2938468704044144e-7,1.9867349215956335e-5
0.415929203539823,9.134134913910654e-7,4.3020078138066095e-7,1.9867349215956335e-5
0.42035398230088494,9.172751870838253e-7,4.365019027208178e-7,2.238611651919519e-5
0.4247787610619469,9.175454473916685e-7,4.381738885398055e-7,2.238611651919519e-5
0.42920353982300885,9.438689441336308e-7,4.401496272576755e-7,2.2511804016679022e-5
0.4336283185840708,9.500786290323943e-7,4.4856354397879414e-7,2.3040597571357197e-5
0.43805309734513276,9.500786290323943e-7,4.559513756563325e-7,2.5165695676562544e-5
0.4424778761061947,9.859501527162445e-7,4.564185815641234e-7,2.6419416605396017e-5
0.4469026548672566,9.859501527162445e-7,4.5727877842963564e-7,2.7207411980611683e-5
0.45132743362831856,1.00209702016701e-6,4.672269003152814e-7,2.7879814272838073e-5
0.4557522123893805,1.0058774626293154e-6,4.672269003152814e-7,2.8529391311941286e-5
0.46017699115044247,1.020569650234909e-6,4.7248817741674494e-7,2.878164118446734e-5
0.4646017699115044,1.0385711891511523e-6,4.796942277869865e-7,3.126620684543038e-5
0.4690265486725664,1.038663144906161e-6,4.805246758793544e-7,3.144184760795638e-5
0.47345132743362833,1.0471253157183307e-6,4.822088890648433e-7,3.220731230042591e-5
0.4778761061946903,1.0536065496658593e-6,4.822088890648433e-7,3.280566427098046e-5
0.4823008849557522,1.0583390694794821e-6,4.822088890648433e-7,3.4560618968762375e-5
0.48672566371681414,1.0583390694794821e-6,4.879947130342708e-7,3.5604797536728946e-5
0.4911504424778761,1.0663751896481464e-6,4.959849279915584e-7,3.9701537964163896e-5
0.49557522123893805,1.0690687331017084e-6,5.028303690195669e-7,4.305231435283188e-5
0.5,1.0705874237662785e-6,5.060835649884513e-7,4.4002881122804795e-5
0.504424778761062,1.082620833755121e-6,5.105445401709173e-7,4.5577194158826347e-5
0.5088495575221239,1.095908879766719e-6,5.105445401709173e-7,4.6510421274212245e-5
0.5132743362831859,1.095908879766719e-6,5.342577678144562e-7,4.827404603348149e-5
0.5176991150442478,1.095908879766719e-6,5.377096708429331e-7,4.9526363559351976e-5
0.5221238938053098,1.095908879766719e-6,5.378094558420258e-7,5.0532908261046664e-5
0.5265486725663717,1.095908879766719e-6,5.426716620186195e-7,5.3782379049105195e-5
0.5309734513274337,1.106131394535377e-6,5.459583799514085e-7,5.6742095220568606e-5
0.5353982300884956,1.1246494087174067e-6,5.499460776617056e-7,5.797634796912648e-5
0.5398230088495575,1.1249508592179684e-6,5.581393939553794e-7,6.239816177172393e-5
0.5442477876106194,1.1300711561735765e-6,5.647653460082189e-7,6.727814904140486e-5
0.5486725663716814,1.141518618457581e-6,5.647653460082189e-7,6.901122850974142e-5
0.5530973451327433,1.1443902661097226e-6,5.68830664922747e-7,7.069958388959396e-5
0.5575221238938053,1.1676652555490412e-6,5.792183925553253e-7,7.446853679914368e-5
0.5619469026548672,1.1676652555490412e-6,5.799921645647855e-7,7.475593659641498e-5
0.5663716814159292,1.1732275928996563e-6,5.856275560812863e-7,7.847886669302996e-5
0.5707964601769911,1.1961900963401273e-6,5.892676732796502e-7,8.443629003316439e-5
0.5752212389380531,1.1977977846169096e-6,6.055262998097281e-7,8.678260805017974e-5
0.5796460176991151,1.2002177226787674e-6,6.066502109247305e-7,9.093179019104251e-5
0.584070796460177,1.2108683301857527e-6,6.237179202129675e-7,9.643332912456238e-5
0.588495575221239,1.2405617954830886e-6,6.295011437352538e-7,9.676195311872277e-5
0.5929203539823009,1.2462309172300356e-6,6.299051481771287e-7,9.780519012382385e-5
0.5973451327433629,1.2772108198084912e-6,6.423920907970162e-7,9.866361854863419e-5
0.6017699115044248,1.2818166772568058e-6,6.423920907970162e-7,0.0001003234951059638
0.6061946902654868,1.2915697495647873e-6,6.603808163791461e-7,0.00010101787453367761
0.6106194690265486,1.294591895977828e-6,6.603808163791461e-7,0.00010183807321434017
0.6150442477876106,1.2974845784625433e-6,6.694674758373344e-7,0.00010183807321434017
0.6194690265486725,1.2981138527069542e-6,6.710261875035442e-7,0.00010183807321434017
0.6238938053097345,1.3010144296131113e-6,6.885910353226332e-7,0.00010183807321434017
0.6283185840707964,1.304390929098928e-6,7.196918621440833e-7,0.00010183807321434017
0.6327433628318584,1.312039719570259e-6,7.233328454322691e-7,0.0001049934828047482
0.6371681415929203,1.3379822117339245e-6,7.418362734087064e-7,0.00010695527597019131
0.6415929203539823,1.341819264470422e-6,7.420721885116654e-7,0.00011365121634044029
0.6460176991150443,1.3846762382762188e-6,7.924221543782572e-7,0.00011610874473820231
0.6504424778761062,1.4063665211979535e-6,7.924221543782572e-7,0.00011757251665095697
0.6548672566371682,1.444592805426694e-6,7.924221543782572e-7,0.00011823195464544527
0.6592920353982301,1.444592805426694e-6,7.924221543782572e-7,0.00012763007377346555
0.6637168141592921,1.4484604051464863e-6,7.924221543782572e-7,0.0001525321467510763
0.668141592920354,1.479123339426829e-6,7.974803773226545e-7,0.0001587628851800366
0.672566371681416,1.4840166754118282e-6,8.164137635433283e-7,0.00016457785921153952
0.6769911504424779,1.5552486070813255e-6,8.318876249575024e-7,0.0001716681431337705
0.6814159292035398,1.585842541455711e-6,8.598235471920131e-7,0.0001716681431337705
0.6858407079646017,1.6078965107410079e-6,8.766987051924148e-7,0.0001741486397674606
0.6902654867256637,1.6412520308821644e-6,9.128562138872778e-7,0.00018268816924120308
0.6946902654867256,1.6566350800708794e-6,9.206381187338119e-7,0.00018328830982898133
0.6991150442477876,1.7195121742931576e-6,9.220209783268907e-7,0.00019272333526352729
0.7035398230088495,1.764212599580896e-6,9.495866847586771e-7,0.00019272333526352729
0.7079646017699115,1.8056101980467952e-6,9.726317272856106e-7,0.00020049738198863384
0.7123893805309734,1.8100129346732925e-6,9.767307117658317e-7,0.00021164287129818186
0.7168141592920354,1.833225869975225e-6,9.912665755167633e-7,0.00023156534613490317
0.7212389380530974,1.8382355600193459e-6,9.986537435101244e-7,0.00023642365465172726
0.7256637168141593,1.8792922493149024e-6,1.0116163209518635e-6,0.0002528086210544472
0.7300884955752213,1.902065921404677e-6,1.0441598712095006e-6,0.0002568455391220329
0.7345132743362832,2.1531735274259362e-6,1.058178942970561e-6,0.00026489726792511514
0.7389380530973452,2.231612389472708e-6,1.0657969024864546e-6,0.0002761393573020784
0.7433628318584071,2.3321820780844423e-6,1.0687180199771777e-6,0.00029255736546928096
0.7477876106194691,2.4185215526356204e-6,1.1033231275602937e-6,0.00030985843305989907
0.7522123893805309,2.445788270329687e-6,1.1115625971002061e-6,0.00031925457197857506
0.7566371681415929,2.7783595449566654e-6,1.1805379996504223e-6,0.00032925493380499325
0.7610619469026548,3.022734015683149e-6,1.1831616319533508e-6,0.0003483408867427912
0.7654867256637168,3.211661385954099e-6,1.2403476667379905e-6,0.0003632645337769589
0.7699115044247787,3.4064216874834696e-6,1.3488055178918104e-6,0.00038572068240858904
0.7743362831858407,3.976863948982662e-6,1.4495334437018993e-6,0.0004768892522819983
0.7787610619469026,4.155839779292754e-6,1.5436372993037041e-6,0.0004808029168204299
0.7831858407079646,4.233550618112634e-6,1.6257871133029266e-6,0.000512435202141518
0.7876106194690266,4.425477692988136e-6,1.6410536680246505e-6,0.0005721387917598156
0.7920353982300885,4.6365031964657645e-6,2.230068660990711e-6,0.0005847046913545697
0.7964601769911505,5.300037387920973e-6,0.0003483878272422715,0.0005892739454366499
0.8008849557522124,0.00034832972754162545,0.002451772710929961,0.0014062450348699418
0.8053097345132744,0.002451822944994565,0.005107593852754831,0.0024557170612957615
0.8097345132743363,0.005107670088681095,0.00784667634419847,0.005108688275177838
0.8141592920353983,0.01027754456148162,0.01027774493964112,0.00783549971014304
0.8185840707964602,0.010595415830272733,0.01059529279718053,0.010593419630449123
0.8230088495575221,0.011450587777983212,0.012373647553658934,0.012373823506363318
0.827433628318584,0.012373286103805323,0.012373647553658934,0.012373823506363318
0.831858407079646,0.012373286103805323,0.014713813646693802,0.01471059176646832
0.8362831858407079,0.014715054287847449,0.01593127283857145,0.015923760531451895
0.8407079646017699,0.01593124205955194,0.016016665241064647,0.016015161741493526
0.8451327433628318,0.023012076476373506,0.023012240010285383,0.02301113417989788
0.8495575221238938,0.023421845731648697,0.029103697424643474,0.029101791144888544
0.8539823008849557,0.02459320093234644,0.03403868115850363,0.031491808484041185
0.8584070796460177,0.02910352857164545,0.04218909697459546,0.032709474299211116
0.8628318584070797,0.03149008116733985,0.049299960494379826,0.03403981551718993
0.8672566371681416,0.0327030505597229,0.04956951927148362,0.04956597048958611
0.8716814159292036,0.04956936633651002,0.05214952829744915,0.06257734218512455
0.8761061946902655,0.06344360995385619,0.06026539652281584,0.06344343431752321
0.8805309734513275,0.06964243520683076,0.06344336895151802,0.06963111331870563
0.8849557522123894,0.08084515052051416,0.06421998848039319,0.08084521290021933
0.8893805309734514,0.0821006070219509,0.07634518945472858,0.08133301001240106
0.8938053097345132,0.08566375317543104,0.08084517581894991,0.08566049821901595
0.8982300884955752,0.0948377614085984,0.08210076348096038,0.09495112887236624
0.9026548672566371,0.09495616731667925,0.08566386577424416,0.09523194279889007
0.9070796460176991,0.09523552351777131,0.09483796215003994,0.09523429500237608
0.911504424778761,0.09523568058425794,0.09495642906257501,0.12035977005098848
0.915929203539823,0.11099160852581262,0.09523574729723852,0.12846723117200282
0.9203539823008849,0.1269823839175248,0.09523602987357681,0.12902553951757015
0.9247787610619469,0.12846706216630813,0.12902547066051037,0.13622429787237966
0.9292035398230089,0.12902543650029172,0.12912233344905832,0.14071782205186764
0.9336283185840708,0.1291223512471273,0.14071943109930918,0.15950122422127985
0.9380530973451328,0.14071952152759515,0.16495589163045207,0.1827142795586325
0.9424778761061947,0.16495562131036556,0.17437781981113676,0.18545944996385308
0.9469026548672567,0.1743777827007091,0.21229734657110705,0.22360679441797812
0.9513274336283186,0.22360671778199223,0.2371708115541963,0.22408628422653445
0.9557522123893806,0.2626416495240871,0.24573714116196055,10.0
0.9601769911504425,10.0,10.0,10.0
0.9646017699115044,10.0,10.0,10.0
0.9690265486725663,10.0,10.0,10.0
0.9734513274336283,10.0,10.0,10.0
0.9778761061946902,10.0,10.0,10.0
0.9823008849557522,10.0,10.0,10.0
0.9867256637168141,10.0,10.0,10.0
0.9911504424778761,10.0,10.0,10.0
0.995575221238938,10.0,10.0,10.0
1.0,10.0,10.0,10.0


==> data/eigen_graph_social_32/eigenvectors_absolute_error.csv <==
matrix\type,Float32,LinearTakum32,Posit32
ca/ca-CSphd,-Inf,-Inf,-Inf
ca/ca-CondMat,4.07754375391600839469925663455416427e-03,1.96722154416840390321241588276502995e-03,3.33065852244435648787996674846459803e-02
ca/ca-Erdos992,3.01236175517470790948423881517110125e+00,3.09267886815748327724213803757089283e+00,3.14472918887421272120127348496198516e+00
ca/ca-GrQc,1.04088538474860418046003865078042495e-02,9.69625940376311938809671833188997370e-03,3.16465585843216826022938693747486244e-01
ca/ca-HepPh,2.35299640393272433266964492524283524e-03,5.21074753239815875271345798352968171e-04,3.31362275358293418068512249253070354e-02
ca/ca-netscience,1.81912440601614632526535123897331663e-03,2.68142719434800608160232073544115936e-03,6.96587457319310798438364727747010491e-02
ca/ca-sandi_auths,2.93858909715826842689694053784022118e-04,5.96589252680616277480877480678513862e-05,1.91085317769182670879898439794171675e-04
cit/cit-DBLP,2.06786686046528322431844567806688578e+00,2.16384805122474898248424326006219174e+00,2.17747298195954388691592772361654130e+00
dynamic/SFHH-conf-sensor,4.76101425731142750467983285837055109e-03,4.17047266769534768980559520653265820e-03,3.51758158004932396738127989814720866e-01
dynamic/aves-sparrow-social,5.62078037341149335598116779988899101e-04,1.26377321548509500139809111080024773e-04,1.92958524255688990936366036332166167e-04
dynamic/aves-weaver-social,3.24194174227754575619044455143229316e-01,7.16695368401230774960811722830616027e-01,3.38726911730135351225905470766383241e-01
dynamic/aves-wildbird-network,4.83660481319640339568785350876399006e-04,2.56150737339098146983954198506327723e-04,8.93809661423416742926691074341542458e-04
dynamic/copresence-LH10,2.98586187172000670288463808378580751e-04,3.02707988574436484448212720893481323e-04,7.75099320020785086944402591657653509e-04
dynamic/email-dnc,1.67458442405334050398741346135325673e+00,1.59330425838814537478869370395280690e+00,1.80851435038069916297821906565510073e+00
dynamic/fb-forum,2.02849681716466491197230903896628388e-03,1.29597738815428616488244516482102105e-03,4.37980846034661980591389583287734434e-04
dynamic/fb-messages,3.54921560873433542841908044137118066e-03,8.79432502110197371604908548065431772e-04,9.57297006468167796904114263077527907e-02
dynamic/ia-chess,3.23759914092275719166320094163695790e+00,3.22544577898316264239189047303722173e+00,3.16320874512486542741457132509358834e+00
dynamic/ia-contact,3.33520272146328790118427145461488286e-04,1.59682851787655273125637835469796378e-04,2.43390057404817092395780619644116353e-04
dynamic/ia-contacts_hypertext2009,3.26919738351350201005991539626041026e-04,1.16157744286732060136196251120583088e-04,1.87686527212370644042320312591308961e-03
dynamic/ia-enron-employees,4.58620847919896952053308778679345724e-04,1.63143393570563164376964122930676295e-04,7.92036234539871193511330662295225472e-03
dynamic/ia-escorts-dynamic,1.53499008800274886056090593427841775e-03,6.73048752711005616450528956173728918e-04,1.64137139178048851701436625011978236e-02
dynamic/ia-hospital-ward-proximity,1.34986483898890915184796378966893605e-04,6.59894172177268868062608238638211650e-05,5.76036281668743759970276348981851779e-04
dynamic/ia-primary-school-proximity,4.24882491624334694244093309323177513e-03,1.31493363389290648056025302981990725e-03,3.75843966316452127809933583705513241e-03
dynamic/ia-primary-school-proximity-attr,4.24882491624334694244093309323177513e-03,1.31493363389290648056025302981990725e-03,3.75843966316452127809933583705513241e-03
dynamic/ia-radoslaw-email,1.07545295768977867802843990036114586e-03,2.77616189018317610300247949758716924e-03,3.30249353468255395848132445064076171e-02
dynamic/ia-reality-call,1.24849795552731290646712782677116958e-02,5.16496523555607005939418449252628459e-03,1.11791385161939833772137486243824332e-01
dynamic/ia-workplace-contacts,3.61991494382444808330038268184598404e-04,7.70038819861102533418906236292683972e-05,2.25549861145616500603035378652382349e-04
dynamic/insecta-ant-colony1,8.98558357876445648272533128228741409e-04,4.22478385871350996209613521614705724e-04,9.37161288460647906256587256139331134e-03
dynamic/insecta-ant-colony2,4.91602610729474065067573443755572151e-04,3.02927742534466503163363525269676313e-04,4.53129895922152868901595454363968643e-03
dynamic/insecta-ant-colony4,1.56663931214137031976731078875605544e-03,4.27997444632389477387021291118558060e-04,9.38577105657811988535053884268418495e-03
dynamic/insecta-ant-trophallaxis-colony1,1.20081444336674358795867764357601367e-04,6.12096769117536977301508198207836581e-05,5.25072518262807460654598442700638141e-04
dynamic/insecta-ant-trophallaxis-colony2,1.31790800887143552995881175083000239e-04,2.43553236658100818025924701910192918e-05,8.69305960144434236086088755964716809e-05
dynamic/mammalia-primate-association,9.07423266802565565821745464087863130e-04,9.85278358704340771627506130057795728e-05,4.28086525045523023923197017886775915e-03
dynamic/mammalia-raccoon-proximity,5.79727521791428590747737470737595314e-05,1.02913258182161586915582844551089172e-05,1.07334977015313021443477578772084216e-05
dynamic/mammalia-voles-bhp-trapping,2.13749322029977726599736037234136101e+00,2.25563607202976623623868190318538545e+00,2.13440648584999640894126597444027513e+00
dynamic/mammalia-voles-kcs-trapping,2.45981878405696864509381141084013982e+00,1.94751462423007095347254770468027729e+00,2.14747728902982509064088475965745625e+00
dynamic/mammalia-voles-plj-trapping,2.24316083465371479929677808451929420e+00,2.32323563347950502990562497665254904e+00,2.31912752750884581801337149597580481e+00
dynamic/mammalia-voles-rob-trapping,2.47781936073778626187799492453409810e+00,2.47425860822007837163700853112966505e+00,2.36265789279430777265953819631617191e+00
dynamic/reptilia-tortoise-network-bsv,2.30087562033861602214678009766648848e-04,3.67840564359483658784369886706821294e-05,3.91379719910979876167002164841723589e-05
dynamic/reptilia-tortoise-network-cs,1.28475060970966342255996723615567039e+00,1.33535291288998698239442058222990928e+00,9.91103788944977696556967027047566514e-01
dynamic/reptilia-tortoise-network-fi,3.31504442623582717155356331849340287e+00,3.36381815003535973295656397579207267e+00,3.52758931554718771860311831046142870e+00
dynamic/reptilia-tortoise-network-hw,1.75195329317562289979873768675258394e+00,1.75177679010353293662843036002287977e+00,1.56685438014517563866313180366496094e+00
dynamic/reptilia-tortoise-network-lm,4.42503253255866668962055812859696021e-05,2.80628850624186029687977719903038366e-05,2.64917472113450396952599627351870138e-05
dynamic/reptilia-tortoise-network-mc,1.73436253865050834027811326313141138e-01,4.92760399203933415851632711331885559e-02,1.74297429009532231490835859466750709e-02
dynamic/reptilia-tortoise-network-pv,2.09824307259439116358535355463204777e-04,8.00929845940203554746193636379929434e-05,1.59517132127988281297085495029619335e-05
dynamic/reptilia-tortoise-network-sg,6.65036987048451307113743172726362645e-05,3.67471420374354056115009542131735276e-04,5.11549469561492925349625296218847367e-05
dynamic/scc2034_kilifi_all_contacts_across_households,2.66246912789302380974014527767475219e+00,2.52183065504583035841275947202656548e+00,2.88300441963932009984045042368834840e+00
dynamic/scc2034_kilifi_all_contacts_within_households,2.48343576478006710469335035019524463e+00,2.34349043199481203237887749571286953e+00,2.69163948034465372374685808265195092e+00
dynamic/soc-sign-bitcoinalpha,1.25269249253342575117484558683072070e+00,1.54978270486508642695879915719475249e+00,1.53184957514458555433802365437306598e+00
dynamic/soc-sign-bitcoinotc,9.00088480314375013716506237456114825e-01,4.37491673012009871362116589799476037e-01,8.91599601417415743347479575593461083e-01
econ/econ-beacxc,4.47201325714202835761905606297362512e-04,3.19064235192506848796462097437255093e-04,6.70126563575296082746330633145653577e-03
econ/econ-beaflw,1.14716283884205751295296782434734205e-04,8.71309166715061811742216467924963838e-05,5.45360622622219684227469904714205400e-05
econ/econ-beause,1.06790730521303175550660609151313957e-04,6.94692280596583080604396402990007691e-05,4.88742339124869896212815354751994138e-05
econ/econ-mahindas,-Inf,-Inf,-Inf
econ/econ-mbeacxc,6.56098959297093769504608146522214925e-04,1.40199547462880289975136569939600707e-04,5.93901598739457821898498024213485141e-04
econ/econ-mbeaflw,2.65068049493741170555675003711571021e-04,9.77721069410214555243106415237726124e-05,2.08156334589902893478207412723746177e-04
econ/econ-mbeause,2.75427542188968664274776565925623216e-04,1.22428576831145076666264647043703173e-04,4.44948695465242204292274811899543149e-04
econ/econ-poli,-Inf,-Inf,-Inf
econ/econ-poli-large,-Inf,-Inf,-Inf
econ/econ-wm1,2.09698511985659841285433726842258524e-05,1.06851902679115079093177671113848682e-05,6.50760772727056045368109886503928722e-06
econ/econ-wm2,3.80491061525213271625336473025791149e-05,2.88192417926880015725954590646384783e-05,1.51811307005353709627207401156077063e-04
econ/econ-wm3,3.97579519801759748939132586006641602e-04,3.67868803156209130804346381165291208e-05,3.63811267990775612265324567658127765e-05
email/email-EU,1.43201341880801278986970460680706992e-02,1.45718059883904582685802881718052334e-02,4.14451351927510060780870992339652623e-02
email/email-dnc,1.67458442405334050398741346135325673e+00,1.59330425838814537478869370395280690e+00,1.80851435038069916297821906565510073e+00
email/email-dnc-corecipient,2.28669745806257831413849557580564615e+00,2.60401201901985147621090227521334734e+00,2.26910510104836096413974534903486068e+00
email/email-enron-large,5.69982484735239958389683267837830288e-03,5.46733612137424681076650856206973714e-03,8.68237348787876861170612433275212730e-02
email/email-enron-only,3.71055066528685841428573151800282048e-04,7.14266321678119568950297536823647309e-04,5.30041027135655507365256640069265325e-03
email/email-univ,9.83282056170925279578748566383422733e-04,3.12193403865884585068191989536245546e-04,9.74150918436927883535146261890588015e-04
ia/ia-crime-moreno,1.58928910961625623373603641652415021e-03,9.65375820258660231173106929294612884e-04,9.81564197354418252740548659244309492e-03
ia/ia-dnc-corecipient,2.61807299137072500477836685049892379e+00,2.25849572478848923422796098698515544e+00,2.31449172654072588491577854227270799e+00
ia/ia-email-EU,5.09553031539591579118483998134799496e-03,7.98816830788410576017984554324002900e-03,3.59407637104160375491139822474975130e-01
ia/ia-email-univ,4.03725874133892973822215101704304514e-04,1.55328094847208600570929530311279109e-04,4.79316367011226686689772462190634568e-04
ia/ia-enron-large,5.69982484735239958389683267837830288e-03,5.46733612137424681076650856206973714e-03,8.68237348787876861170612433275212730e-02
ia/ia-enron-only,3.71055066528685841428573151800282048e-04,7.14266321678119568950297536823647309e-04,5.30041027135655507365256640069265325e-03
ia/ia-escorts-dynamic,1.53499008800274886056090593427841775e-03,6.73048752711005616450528956173728918e-04,1.64137139178048851701436625011978236e-02
ia/ia-fb-messages,5.67414098035918759755770720233881317e-04,2.84566263149307873354979711917574389e-04,1.92229557578111636996398535766919425e-03
ia/ia-hospital-ward-proximity,1.34986483898890915184796378966893605e-04,6.59894172177268868062608238638211650e-05,5.76036281668743759970276348981851779e-04
ia/ia-infect-dublin,2.35152788742136770537900828750815263e-04,1.04588872447803940727246797855003531e-04,1.21710471970792920204840160611998212e-04
ia/ia-infect-hyper,7.58100232052635996404849953900503232e-04,3.97866027997881186132568097502452441e-04,6.98117385196604199921153533596627948e-04
ia/ia-primary-school-proximity,4.24882491624334694244093309323177513e-03,1.31493363389290648056025302981990725e-03,3.75843966316452127809933583705513241e-03
ia/ia-primary-school-proximity-attr,4.24882491624334694244093309323177513e-03,1.31493363389290648056025302981990725e-03,3.75843966316452127809933583705513241e-03
ia/ia-radoslaw-email,1.07545295768977867802843990036114586e-03,2.77616189018317610300247949758716924e-03,3.30249353468255395848132445064076171e-02
ia/ia-reality,5.33290854377007861123839982237708690e-03,2.53859354030237769778459316822836526e-03,2.32878419163532297906430110718573068e-02
ia/ia-southernwomen,7.86285420409569353898192917211227978e-06,2.48526593747307542113211437123361219e-06,5.47685473292974376647003856442202033e-06
ia/ia-workplace-contacts,3.61991494382444808330038268184598404e-04,7.70038819861102533418906236292683972e-05,2.25549861145616500603035378652382349e-04
proximity/SFHH-conf-sensor,4.76101425731142750467983285837055109e-03,4.17047266769534768980559520653265820e-03,3.51758158004932396738127989814720866e-01
proximity/copresence-LH10,2.98586187172000670288463808378580751e-04,3.02707988574436484448212720893481323e-04,7.75099320020785086944402591657653509e-04
proximity/hospital-ward-proximity,1.34986483898890915184796378966893605e-04,6.59894172177268868062608238638211650e-05,5.76036281668743759970276348981851779e-04
proximity/infect-dublin,5.02117053533410183733096428147752910e-04,1.71936309259926166602855722616273176e-04,3.66536093429663327836268961994073082e-04
proximity/infect-hyper,8.44793225472204603916450483370564450e-04,2.50519800611442809889282814773037844e-04,4.24580885773727248630053841578408470e-02
proximity/primary-school-proximity,4.24882491624334694244093309323177513e-03,1.31493363389290648056025302981990725e-03,3.75843966316452127809933583705513241e-03
rec/rec-amazon,-Inf,-Inf,-Inf
rec/rec-movielens-user-movies-10m,3.13932813142575630102982171740871886e-03,5.16818708640668093801138018686988728e-04,6.24096068786901355876719361846597904e-02
retweet_graphs/rt_alwefaq,2.58906073806824399468921438755604658e+00,1.10312445608452057471257843741408857e+00,3.29850306920737438593760417583824138e+00
retweet_graphs/rt_assad,1.66549861093761133728176067432816614e+00,1.91238646912107664743422713923622515e+00,2.19305914390406876867157978318668996e+00
retweet_graphs/rt_bahrain,2.81124065874904114092670606301595039e+00,2.75670719653308806797003097240529166e+00,2.76970369710473137050077662993200953e+00
retweet_graphs/rt_barackobama,3.44391912428726391919863941313854497e+00,3.17406953602266297275654859255906792e+00,3.37112207837300319066630945939557545e+00
retweet_graphs/rt_damascus,1.98371665651187463170352415406315257e+00,2.37937761470162661740582619396168654e+00,2.30675531635880640450002215610754599e+00
retweet_graphs/rt_dash,3.10755414538064295223383027682356979e+00,2.20990964007653441676951694857801691e+00,2.49754507972317822014470616198445388e+00
retweet_graphs/rt_gmanews,3.02155334019355580594816268996059596e+00,3.06724923127046654341919139050683667e+00,2.39492345348989687658407872397248841e+00
retweet_graphs/rt_gop,2.30944701541202969315289193989451763e+00,2.28141648248624742381374455813517252e+00,-Inf
retweet_graphs/rt_israel,2.81843276637703012998641795206094272e+00,2.53112946805285719328355826659072543e+00,3.09572319557265316916421840315091254e+00
retweet_graphs/rt_justinbieber,3.76771800126632824262776951735176028e+00,3.45865526421764695227056465967036581e+00,3.14067992678737881517990914188089754e+00
retweet_graphs/rt_ksa,1.91441138522644572998515604638042903e+00,2.24195960457543841426087884531457981e+00,2.01484536308811378709002204806424506e+00
retweet_graphs/rt_libya,2.83047332729257209543381215021991714e+00,3.44427038677198527133619817027271638e+00,3.24697374858052761394823520384212456e+00
retweet_graphs/rt_lolgop,2.62312624473065140538732296853044258e+00,3.27983034885367266135003129032701182e+00,3.09928971983139468701529248442836934e+00
retweet_graphs/rt_mittromney,3.18982127447703362792375941200295843e+00,3.56362468841387864506727048786883919e+00,3.71071179209192316035149557331395490e+00
retweet_graphs/rt_occupy,2.41558163233627238023286928827035883e+00,2.62631153150136036357069614561135225e+00,2.48448811062158861794417328820463735e+00
retweet_graphs/rt_occupywallstnyc,3.16303260094028908541306263872124397e+00,2.89136889654314709346738606711119300e+00,3.13355812900114171888651661453767168e+00
retweet_graphs/rt_onedirection,3.35122719056167416048917485577383257e+00,3.57442817256423101678294247570816342e+00,4.13406742926183909654315645502605508e+00
retweet_graphs/rt_p2,2.65337829111111852987100555051620881e+00,3.44289470624953570152715169861351446e+00,3.41072590981680566718629640551068239e+00
retweet_graphs/rt_qatif,2.35883899353705919189078672518461194e+00,2.13997178710490908083309509750641003e+00,2.22290814070480797087468194094533442e+00
retweet_graphs/rt_saudi,1.48635957972680495432259171296923318e+00,1.63600405375467469824833626900093701e+00,9.52626932134335770826818535149538132e-01
retweet_graphs/rt_tcot,2.52795199393899469797384305769770571e+00,2.76337732890468885316083892981077102e+00,3.09982909816001085324914896512371966e+00
retweet_graphs/rt_uae,2.81859070119646241657049264709688172e+00,2.24954867668177642340703147068613594e+00,2.52863340437805284442910109576310731e+00
rt/rt-retweet,3.24994216777570760426274457615839015e-04,1.28487226420622197852857817431279451e-04,6.78912319966761606523306710059498640e-04
rt/rt-twitter-copen,1.43457758450418448631809182953295311e-03,4.02813554016457797419767336007619380e-04,2.09521308620550403506521972916874708e-03
rt/rt_alwefaq,5.43173029460388677707403784113254632e-03,2.16384939396990461080081580765911223e-03,1.60497249327823799478383995561027725e-01
rt/rt_assad,8.06955122946531002551182578211422404e-03,2.62426187882505454433788463613905471e-03,3.05570868548266108750045822123646150e-01
rt/rt_bahrain,5.98521721698446221878149938230500147e-03,4.89120128306478287490366176136275776e-04,1.90811578580421650562904506952736894e-02
rt/rt_barackobama,4.70832797714158767418525476818791098e-02,7.95799194846589951502486383576917809e-03,6.86629692138348246170472026917917606e-01
rt/rt_damascus,3.90830976836853982294314125143121685e-03,3.51502854023016634199426293081228577e-03,2.71923663544844624059217456613884245e-01
rt/rt_dash,1.56915017660961689425335034250567855e-02,9.83468905300505583575955552670576448e-03,4.62142413549348857704378991609360538e-01
rt/rt_gmanews,2.34441633161795258178040105975763249e-03,8.06281992202682569399123863204014005e-04,1.36977336087347265447816521439612319e-02
rt/rt_gop,9.69122895105059701071541240048319721e-03,4.60846012358070199134944699991731713e-03,1.00836819015570585046055427976245698e+00
rt/rt_http,9.71336875182898834052388746139123177e-02,1.79096859452655268383568455609466226e-02,9.78905929733190927521222722531693124e-01
rt/rt_islam,8.06933383592160383815897041142681661e-02,7.82053556997191576133935642178261598e-03,8.93982350421799271101673363375193220e-01
rt/rt_israel,3.40082846854029081192006756116452816e-02,7.18385769471811360993637746785263884e-03,3.57008830796976350077685542793274651e-01
rt/rt_justinbieber,9.42101331942256091904398459012380924e-03,5.33911837779924128385911867265715761e-03,2.00219583542484352904232963250278165e-02
rt/rt_ksa,6.00570683183139936712307550908895824e-03,2.42920707935652389237313522397342552e-03,1.23727065324721137463178842595375911e-01
rt/rt_lebanon,-Inf,-Inf,-Inf
rt/rt_libya,2.62917792695045478882137159988910431e-01,3.60589579399311568715566765054962076e-01,1.01353129220466584041805482714270619e+00
rt/rt_lolgop,4.83820245472473723681645816710622360e-03,2.10107484758534401112342978374934099e-03,9.03792788061904674752725289904279812e-02
rt/rt_mittromney,3.28901691009861629594873660339371064e-02,1.12928107041577131055029708383006822e-02,3.72731710025732712379892223964813666e-01
rt/rt_obama,1.90131116529827332492582161297416482e-02,3.27290044371260543172088505966974594e-03,4.38186361882042973482594293539167970e-01
rt/rt_occupy,1.65317424248854502442743588852657837e-02,8.46123470113923671418968694630754422e-03,6.23801920801369868710587536139255308e-01
rt/rt_occupywallstnyc,3.42454066446275904104156474382775717e-03,3.18761318523319787154728331647406702e-03,8.73943337626644875180222094735909456e-02
rt/rt_oman,3.86893213986063679852985389977259869e-03,5.54659501396625997922377705597480359e-03,2.61166422552576902200761819536526766e-02
rt/rt_onedirection,6.11437126282813974249287898053893257e-03,2.34565764625666533066200937351914408e-03,1.01346779520009899904364680720543763e-01
rt/rt_p2,-Inf,-Inf,-Inf
rt/rt_qatif,1.78551027390921405209537547610855830e-02,1.15453073520369087960828720450131931e-02,6.97339044994666168236099680698542309e-02
rt/rt_saudi,2.01020801914417682417988892820967731e-02,1.56778400354224282355554720267237564e-02,2.51140426936899556341994065840583199e-01
rt/rt_tcot,-Inf,-Inf,-Inf
rt/rt_tlot,2.38001508990232712917745162565173270e-02,1.42197262553697476929023229700494631e-02,3.81252622332652684300793625045961088e-01
rt/rt_uae,8.86003561387595938545666763023774159e-03,9.20277105499315933166682341348491797e-03,5.99188239734009729943568573316235033e-02
rt/rt_voteonedirection,8.17684224252839906888565944944934886e-03,4.17216755325033323496066221949463851e-03,1.47784021214033409141996259831852117e-01
soc/fb-pages-company,9.63009745163434337389952108905380352e-03,4.50790475758836175743042922793593103e-03,4.13702287346194111032612942985167845e-01
soc/fb-pages-food,2.31389230073449502113437003677931420e-03,2.34728813296791525224463721946046364e-03,1.72044289959538311537279907676872241e-02
soc/fb-pages-government,1.41258089620379167899115254645905547e-03,2.22097751123176049728244455465764888e-04,6.87605289213042898287909424006920433e-04
soc/fb-pages-politician,3.31473966030494273585285464016577544e-03,9.67061129213384060348705380830054245e-04,6.37862558616409491849492003687524315e-04
soc/fb-pages-public-figure,7.48250791884636082183918362765675953e-01,1.96899972124312520025421951315872006e-01,9.57984643406351825051703244473492272e-01
soc/fb-pages-tvshow,3.18023336394063349771285727547275174e-03,2.15210787031403424005940922208466061e-03,9.91686074004536973524470208285808871e-02
soc/soc-ANU-residence,4.09568382433485043463211760130682719e-04,3.28062716306056689929090689537730059e-04,4.14391645347398383205492598152290729e-04
soc/soc-advogato,2.50471228791331438861274594056507571e+00,2.07745126056078053188492428271495226e+00,2.35735014270984765398825025658631318e+00
soc/soc-anybeat,1.23051133039993726870936284283278073e-02,1.78352712538416692905897481231769325e-03,6.07357147449856715232369552747395749e-03
soc/soc-dolphins,2.33639599931191537664229592381460411e-04,4.97457038381842109022909895807286969e-05,2.98994938718705819301435755877223913e-05
soc/soc-epinions,-Inf,-Inf,-Inf
soc/soc-gplus,2.34734164283776905081292386275482240e-01,6.79820030397640566349144093833860153e-01,7.22806426924993195380170717770017626e-01
soc/soc-hamsterster,2.23860932290463747333875161173574477e+00,2.67219303573148961022333096419421466e+00,2.18528280221326991634658355805724379e+00
soc/soc-highschool-moreno,1.79877915720557686462473117608520361e-04,8.59957471546377637446604658928701999e-05,7.08261170781589909993000413739986550e-05
soc/soc-karate,7.70330329384381241085904253895170599e-05,1.90347489386419730021142439777422805e-05,1.55436446057867732366300213507629961e-05
soc/soc-physicians,4.57835956892842065226948354600964585e-04,1.55703059929736957053251040330163791e-04,2.47190952242164298335767427279927922e-03
soc/soc-sign-bitcoinalpha,1.25269249253342575117484558683072070e+00,1.54978270486508642695879915719475249e+00,1.53184957514458555433802365437306598e+00
soc/soc-sign-bitcoinotc,9.00088480314375013716506237456114825e-01,4.37491673012009871362116589799476037e-01,8.91599601417415743347479575593461083e-01
soc/soc-student-coop,1.85650368849018917803145607465641859e+00,1.70033191426672161993131161527722387e+00,9.44747615264334909513556720347745113e-01
soc/soc-tribes,1.37824541425816119688840092737281240e-05,1.95685235274675064299573636218219173e-06,1.30431383279253979881319608499223225e-06
soc/soc-wiki-Vote,9.85079628241219071747633535949113830e-04,1.04986664577419176188694516825415471e-03,1.74963903787112166101352833305019660e-03
socfb/socfb-Amherst41,2.06226975488714183384835362008562348e-04,4.49451978366024297847810485797787933e-05,6.00152309978284205950347914842057684e-05
socfb/socfb-Bowdoin47,2.07935480624047422007761843275957187e-04,2.07639766222901674570205655476073743e-04,6.17636743381539446393277638880469009e-04
socfb/socfb-Brandeis99,1.43225464390989727891823709649743366e+00,1.46155401329901189561420827504243926e+00,1.51660237803460389665868851545736482e+00
socfb/socfb-Bucknell39,2.09230320807564197301364517708660170e-04,1.41497971006228271399890964785850475e-04,1.49855013596142927468719953463028750e-04
socfb/socfb-Caltech36,9.23077163961577506174174711863767291e-01,1.43353562622530951953751318206015830e+00,1.60192439502541931202938088603062546e-01
socfb/socfb-Colgate88,9.85288997895321709829482876013826092e-04,1.06455453675198393630789490223558681e-03,7.86040246166584984346894332557497798e-04
socfb/socfb-Hamilton46,1.35024182640736812135593098549258141e-04,9.76604416110118385602080731436554088e-05,1.20834575380106728491103090383915166e-03
socfb/socfb-Haverford76,8.66001563967907617613375650413802568e-04,1.35021216694710534631758306259212293e-04,6.95637153206155150251255717012249062e-04
socfb/socfb-Mich67,4.81136940667214596957273546157893030e-04,1.67197464335188648089420021073902974e-04,1.52547764120857260606152285362399252e-04
socfb/socfb-Middlebury45,2.56993816764467819479169612596677176e-01,7.71943425252615165702647898604922652e-01,1.74365875825497296064762737781695718e-01
socfb/socfb-Oberlin44,1.63927253136020890600564748553077987e-03,3.24914638998997645313114875646293820e-03,7.30177002668274914791994144887782497e-02
socfb/socfb-Pepperdine86,8.35399993677162813251468112450206977e-04,1.45209302083843206034224535232645808e-04,9.77045270045988103072952310956838216e-04
socfb/socfb-Reed98,6.12313523110830953918619866108994505e-04,1.24363967235067759103644373770050598e-04,9.43657262318352894200665837535030059e-04
socfb/socfb-Rice31,1.63841253956628235213981650217470711e-02,2.39834315618318737220181850245059545e-02,5.14138948219025703570219674604985271e-03
socfb/socfb-Rochester38,4.77644438223483059720827372320652622e-04,7.26326068090236748370811923851999288e-04,2.91105651069063137773876098399280743e-03
socfb/socfb-Santa74,5.92391482584545163913455960260940940e-04,2.09401127357272712757156580874409860e-04,2.22996918272617792873294120307061265e-04
socfb/socfb-Simmons81,3.35709585164747255075065083022125882e-01,8.40126098212045237835050432171100504e-01,7.41889115563185334664281103261460700e-01
socfb/socfb-Smith60,4.67798510261030912774725100218031070e-04,1.21099539701330919496617699248049470e-04,9.23504304708046939773677768163867589e-03
socfb/socfb-Swarthmore42,1.37282597192503491144632822565304426e-03,1.89661510884433753303888988181835209e-04,5.87946758708082161282388404959588777e-03
socfb/socfb-Trinity100,8.09472909901420049274967655561517767e-04,2.20019792032684703045489453966233906e-04,4.76696857743607763909171981247924048e-02
socfb/socfb-UC64,2.48144180337914083318871227192988470e+00,2.71136569415974475539493417470226720e+00,1.98768816430352049153716101713296193e+00
socfb/socfb-USFCA72,2.39123318829178066194154774412379950e-01,9.07379025445316414489542441720410440e-01,6.30242610187529457632606471671789250e-01
socfb/socfb-Vassar85,1.97106857239149410842950748325440658e-04,7.74218120789605748688673519667940350e-05,4.08766590302204490005511222921164646e-03
socfb/socfb-Wellesley22,3.50352765630415572297070517536442297e-04,1.75661674900891763527471094021096974e-04,2.11216526298801698917830088449391293e-02
socfb/socfb-Wesleyan43,2.47547291475066440109798587505730263e-04,6.03807537416979792930563405887554820e-05,1.08366141195712970143227573219537865e-04
socfb/socfb-Williams40,1.01108752062935128085270469285625707e-03,1.85991439923570078976636179969081574e-04,8.68010971705212472607480882915637050e-03
socfb/socfb-nips-ego,1.64620331286516188117103920283094179e-03,2.54240473600496197817418320520623434e-04,1.08443527917231578865930359471193145e-03
tscc/scc_enron-only,8.14440413095403211539940937594384414e-04,1.90023569471480580370022677265048851e-04,4.47886994658171193701258134710529899e-03
tscc/scc_fb-forum,1.10081075924787816969626516947586531e-03,2.55983586374552814077560024644749272e-04,7.14859826515547766794837305397011884e-04
tscc/scc_infect-hyper,1.44343274059951675783657762074546877e+00,1.18752707981590731773066123588848554e+00,1.43435320303099541075870084447213037e+00
tscc/scc_retweet,2.40282355653228175584942115723624592e+00,2.52944147511591224279356662389973166e+00,2.56801346114407363161134428862152631e+00
tscc/scc_retweet-crawl,-Inf,-Inf,-Inf
tscc/scc_rt_alwefaq,2.21648726322695658096392947802043689e+00,2.29984800062191478592205986727840900e+00,1.58767073288888959500158739074488023e+00
tscc/scc_rt_assad,3.96269346528952960084762584255369007e-01,4.63285490206094798286855571017959995e-01,3.11080105971396739083067343735431245e-02
tscc/scc_rt_bahrain,3.49492231107959588030435054867865458e+00,2.89405566377366264110068064476881866e+00,2.85702773013551215304567120654964263e+00
tscc/scc_rt_barackobama,2.05191871307962754436624421050671388e+00,3.33367932552748306814328801069688140e+00,1.71693745099120840971463858069336897e+00
tscc/scc_rt_damascus,1.28780944237444000946414569541327085e+00,1.26151256789159796394700157067252101e+00,1.44981636443489317361040932902428415e+00
tscc/scc_rt_dash,2.80060810183530879591724440310130896e+00,2.41019922540157755865762537684561095e+00,2.65300521875519270195630350415250154e+00
tscc/scc_rt_gmanews,1.75707136535157198487045238757790916e+00,1.65836192358880032117198289831333509e+00,9.64941617478827396004920382407168850e-01
tscc/scc_rt_gop,3.29331471429299640153196228591272029e+00,3.34890485425664665193974873480224172e+00,3.73266014950605672741415622040343989e+00
tscc/scc_rt_http,3.81537642815271919086539426548048903e+00,3.83799217114976620326316017661957817e+00,3.92521259873241005175895435561279613e+00
tscc/scc_rt_israel,3.22691068842967644710557347354175034e+00,3.32435008537914106906530596299655122e+00,3.11565703378038594831828879046564861e+00
tscc/scc_rt_justinbieber,7.30111687792358163759150110564920886e-05,1.72071690194734369304501449928126302e-05,8.71221963238780095045598737517384669e-05
tscc/scc_rt_ksa,2.74668716705967042573158186745899692e+00,2.94873663993353772102281101861424514e+00,2.51025185956107662138121539987613578e+00
tscc/scc_rt_lebanon,3.69918298406546674943889706008296750e+00,3.33432745604464477956796239181772622e+00,3.34932541046431928436843920751593735e+00
tscc/scc_rt_libya,1.48677657382048186157722244552767808e+00,1.18919736447206769386682036229501784e+00,1.46169016004901763488387623723854041e+00
tscc/scc_rt_lolgop,8.07194495301800736144842020579030029e-01,1.39168222101268977760826685128189002e+00,2.37617385234384986529341500783573430e+00
tscc/scc_rt_mittromney,3.64190444686012194611489794755527756e+00,3.94217700902826056639642890955062068e+00,3.73378400637699326045299529255886199e+00
tscc/scc_rt_obama,3.47189702975072207560369610227417549e+00,3.51358517548668951434970730471768347e+00,3.37181071458112422310078036644318298e+00
tscc/scc_rt_occupy,3.05358785839423325407787018595330789e+00,3.35876548826682697072708897112060969e+00,3.55912379136676095480851355510853113e+00
tscc/scc_rt_occupywallstnyc,1.08914910618030980523933096849050589e+00,3.95204180807205924083445654402909012e-01,7.59945861225435719723728651525888595e-01
tscc/scc_rt_oman,2.95636920201473876655503799197178721e+00,2.82400560310193409060744748915973448e+00,2.76385745283165035065494678432588290e+00
tscc/scc_rt_onedirection,2.27649041412258852824593409479462560e+00,2.12155198895141696152252505460643720e+00,2.71438733468317232744296991573875609e+00
tscc/scc_rt_p2,2.73259607089893573537501274510315828e+00,2.57443636361089520484391963017225509e+00,3.25538651897946852232967806044505917e+00
tscc/scc_rt_qatif,3.22346557269921786441427951405078536e+00,3.54747027305464260918782038004294004e+00,2.99332047593099722667073285989311955e+00
tscc/scc_rt_saudi,7.86379813620917565768943548675150939e-02,7.76865191412068634771787173257082090e-02,7.85690830051601926572769814338485838e-02
tscc/scc_rt_tcot,2.40373589820447500130483971920568285e+00,2.49975157087761433690319958010789680e+00,2.40063636980291520069544078713129156e+00
tscc/scc_rt_tlot,3.04531125488620173956216435577235744e+00,3.00930073027148920816620042220272752e+00,3.02156338265460188754284984702302017e+00
tscc/scc_rt_uae,2.90485818741224588348050026228822288e+00,2.69566626809328591869764232144233109e+00,2.81298583454485862226051977477038513e+00
tscc/scc_rt_voteonedirection,3.53983169742485446697665218144430099e+00,3.12780432134658597576515220497262307e+00,3.29930842833045485445745956694578521e+00


==> data/eigen_graph_social_32/eigenvectors_absolute_error.sorted.csv <==
percent,Float32,LinearTakum32,Posit32
0.0,7.862854204095694e-6,1.956852352746751e-6,1.3043138327925399e-6
0.004424778761061947,1.3782454142581611e-5,2.4852659374730753e-6,5.476854732929744e-6
0.008849557522123894,2.0969851198565983e-5,1.0291325818216159e-5,6.50760772727056e-6
0.01327433628318584,3.8049106152521324e-5,1.0685190267911508e-5,1.0733497701531303e-5
0.017699115044247787,4.4250325325586665e-5,1.720716901947344e-5,1.5543644605786775e-5
0.022123893805309734,5.797275217914286e-5,1.9034748938641973e-5,1.5951713212798828e-5
0.02654867256637168,6.650369870484513e-5,2.4355323665810082e-5,2.6491747211345038e-5
0.030973451327433628,7.301116877923582e-5,2.8062885062418604e-5,2.989949387187058e-5
0.035398230088495575,7.703303293843813e-5,2.8819241792688e-5,3.638112679907756e-5
0.03982300884955752,0.00010679073052130317,3.678405643594837e-5,3.913797199109799e-5
0.04424778761061947,0.00011471628388420575,3.678688031562091e-5,4.887423391248699e-5
0.048672566371681415,0.00012008144433667437,4.494519783660243e-5,5.115494695614929e-5
0.05309734513274336,0.00013179080088714356,4.974570383818421e-5,5.453606226222197e-5
0.05752212389380531,0.00013498648389889093,5.965892526806163e-5,6.0015230997828423e-5
0.061946902654867256,0.00013498648389889093,6.038075374169798e-5,7.082611707815899e-5
0.06637168141592921,0.00013498648389889093,6.12096769117537e-5,8.693059601444343e-5
0.07079646017699115,0.00013502418264073682,6.598941721772689e-5,8.712219632387801e-5
0.0752212389380531,0.00017987791572055768,6.598941721772689e-5,0.00010836614119571297
0.07964601769911504,0.0001971068572391494,6.598941721772689e-5,0.00012171047197079292
0.084070796460177,0.0002062269754887142,6.946922805965831e-5,0.00014985501359614294
0.08849557522123894,0.00020793548062404742,7.700388198611025e-5,0.00015181130700535372
0.09292035398230089,0.0002092303208075642,7.700388198611025e-5,0.00015254776412085725
0.09734513274336283,0.0002098243072594391,7.742181207896057e-5,0.00019108531776918268
0.10176991150442478,0.0002300875620338616,8.009298459402036e-5,0.00019295852425568898
0.10619469026548672,0.00023363959993119153,8.599574715463777e-5,0.00020815633458990288
0.11061946902654868,0.00023515278874213676,8.713091667150619e-5,0.0002229969182726178
0.11504424778761062,0.00024754729147506645,9.766044161101183e-5,0.0002255498611456165
0.11946902654867257,0.00026506804949374117,9.777210694102145e-5,0.0002255498611456165
0.12389380530973451,0.00027542754218896865,9.852783587043408e-5,0.0002433900574048171
0.12831858407079647,0.00029385890971582684,0.00010458887244780394,0.00036653609342966335
0.13274336283185842,0.00029858618717200065,0.00011615774428673207,0.00041439164534739836
0.13716814159292035,0.00029858618717200065,0.00012109953970133092,0.00043798084603466196
0.1415929203539823,0.0003249942167775708,0.00012242857683114508,0.0004449486954652422
0.14601769911504425,0.0003269197383513502,0.00012436396723506776,0.00047931636701122667
0.1504424778761062,0.00033352027214632877,0.0001263773215485095,0.0005250725182628075
0.15486725663716813,0.0003503527656304156,0.0001284872264206222,0.0005760362816687437
0.1592920353982301,0.0003619914943824448,0.00013502121669471052,0.0005760362816687437
0.16371681415929204,0.0003619914943824448,0.0001401995474628803,0.0005760362816687437
0.168141592920354,0.00037105506652868584,0.00014149797100622828,0.0005939015987394578
0.17256637168141592,0.00037105506652868584,0.0001452093020838432,0.0006176367433815395
0.17699115044247787,0.00039757951980175975,0.0001553280948472086,0.0006378625586164095
0.18141592920353983,0.000403725874133893,0.00015570305992973696,0.0006789123199667616
0.18584070796460178,0.000409568382433485,0.00015968285178765527,0.0006876052892130429
0.1902654867256637,0.00044720132571420283,0.00016314339357056316,0.0006956371532061552
0.19469026548672566,0.00045783595689284206,0.00016719746433518866,0.0006981173851966042
0.19911504424778761,0.00045862084791989697,0.00017193630925992615,0.0007148598265155477
0.20353982300884957,0.0004677985102610309,0.00017566167490089176,0.0007750993200207851
0.2079646017699115,0.00047764443822348305,0.00018599143992357008,0.0007750993200207851
0.21238938053097345,0.0004811369406672146,0.00018966151088443376,0.000786040246166585
0.2168141592920354,0.00048366048131964035,0.00019002356947148057,0.0008938096614234168
0.22123893805309736,0.0004916026107294741,0.00020763976622290166,0.0009436572623183529
0.22566371681415928,0.0005021170535334102,0.00020940112735727271,0.0009741509184369279
0.23008849557522124,0.0005620780373411493,0.0002200197920326847,0.0009770452700459881
0.2345132743362832,0.0005674140980359187,0.00022209775112317604,0.0010844352791723158
0.23893805309734514,0.0005923914825845452,0.0002505198006114428,0.0012083457538010673
0.24336283185840707,0.000612313523110831,0.0002542404736004962,0.0017496390378711217
0.24778761061946902,0.0006560989592970937,0.0002559835863745528,0.0018768652721237065
0.252212389380531,0.0007581002320526359,0.00025615073733909816,0.0019222955757811164
0.25663716814159293,0.00080947290990142,0.0002845662631493079,0.002095213086205504
0.2610619469026549,0.0008144404130954032,0.0003027079885744365,0.002471909522421643
0.26548672566371684,0.0008353999936771628,0.0003027079885744365,0.0029110565106906313
0.26991150442477874,0.0008447932254722046,0.0003029277425344665,0.0037584396631645213
0.2743362831858407,0.0008660015639679077,0.0003121934038658846,0.0037584396631645213
0.27876106194690264,0.0008985583578764456,0.00031906423519250683,0.0037584396631645213
0.2831858407079646,0.0009074232668025656,0.0003280627163060567,0.0037584396631645213
0.28761061946902655,0.0009832820561709254,0.00036747142037435405,0.0037584396631645213
0.2920353982300885,0.000985079628241219,0.00039786602799788117,0.004087665903022045
0.29646017699115046,0.0009852889978953217,0.0004028135540164578,0.00428086525045523
0.3008849557522124,0.0010110875206293512,0.000422478385871351,0.004478869946581712
0.3053097345132743,0.0010754529576897786,0.0004279974446323895,0.004531298959221529
0.30973451327433627,0.0010754529576897786,0.0004891201283064783,0.005141389482190257
0.3141592920353982,0.0011008107592478781,0.0005168187086406681,0.0053004102713565555
0.3185840707964602,0.0013728259719250349,0.0005210747532398158,0.0053004102713565555
0.3230088495575221,0.0014125808962037916,0.0006730487527110056,0.005879467587080822
0.3274336283185841,0.0014345775845041845,0.0006730487527110056,0.006073571474498567
0.33185840707964603,0.001534990088002749,0.0007142663216781195,0.006701265635752961
0.336283185840708,0.001534990088002749,0.0007142663216781195,0.007920362345398712
0.3407079646017699,0.0015666393121413704,0.0007263260680902368,0.008680109717052124
0.34513274336283184,0.0015892891096162562,0.0008062819922026826,0.00923504304708047
0.3495575221238938,0.0016392725313602089,0.0008794325021101974,0.00937161288460648
0.35398230088495575,0.001646203312865162,0.0009653758202586602,0.00938577105657812
0.3584070796460177,0.0018191244060161464,0.0009670611292133841,0.009815641973544183
0.36283185840707965,0.002028496817164665,0.0010498666457741917,0.013697733608734726
0.3672566371681416,0.002313892300734495,0.001064554536751984,0.016413713917804884
0.37168141592920356,0.0023444163316179525,0.001295977388154286,0.016413713917804884
0.37610619469026546,0.0023529964039327245,0.0013149336338929064,0.01720442899595383
0.3805309734513274,0.0031393281314257564,0.0013149336338929064,0.017429742900953223
0.38495575221238937,0.0031802333639406335,0.0013149336338929064,0.019081157858042166
0.3893805309734513,0.003314739660304943,0.0013149336338929064,0.020021958354248436
0.3938053097345133,0.003424540664462759,0.0013149336338929064,0.02112165262988017
0.39823008849557523,0.0035492156087343356,0.0017835271253841668,0.02328784191635323
0.4026548672566372,0.003868932139860637,0.001967221544168404,0.02611664225525769
0.40707964601769914,0.00390830976836854,0.002101074847585344,0.031108010597139673
0.41150442477876104,0.004077543753916008,0.0021521078703140343,0.03302493534682554
0.415929203539823,0.004248824916243347,0.0021638493939699047,0.03302493534682554
0.42035398230088494,0.004248824916243347,0.0023456576462566655,0.03313622753582934
0.4247787610619469,0.004248824916243347,0.002347288132967915,0.03330658522444357
0.42920353982300885,0.004248824916243347,0.002429207079356524,0.041445135192751004
0.4336283185840708,0.004248824916243347,0.0025385935403023775,0.042458088577372724
0.43805309734513276,0.004761014257311427,0.0026242618788250545,0.04766968577436077
0.4424778761061947,0.004761014257311427,0.002681427194348006,0.059918823973400974
0.4469026548672566,0.004838202454724737,0.002776161890183176,0.062409606878690134
0.45132743362831856,0.005095530315395916,0.002776161890183176,0.06965874573193108
0.4557522123893805,0.005332908543770078,0.003187613185233198,0.06973390449946662
0.46017699115044247,0.0054317302946038865,0.0032491463899899766,0.0730177002668275
0.4646017699115044,0.005699824847352399,0.0032729004437126053,0.07856908300516019
0.4690265486725664,0.005699824847352399,0.0035150285402301665,0.08682373487878768
0.47345132743362833,0.005985217216984462,0.0041704726676953475,0.08682373487878768
0.4778761061946903,0.006005706831831399,0.0041704726676953475,0.08739433376266449
0.4823008849557522,0.00611437126282814,0.004172167553250334,0.09037927880619047
0.48672566371681414,0.00806955122946531,0.004507904757588362,0.09572970064681678
0.4911504424778761,0.008176842242528399,0.004608460123580702,0.0991686074004537
0.49557522123893805,0.00886003561387596,0.00516496523555607,0.1013467795200099
0.5,0.00942101331942256,0.005339118377799241,0.11179138516193983
0.504424778761062,0.009630097451634343,0.005467336121374247,0.12372706532472114
0.5088495575221239,0.009691228951050597,0.005467336121374247,0.14778402121403342
0.5132743362831859,0.010408853847486042,0.00554659501396626,0.16019243950254194
0.5176991150442478,0.012305113303999372,0.007183857694718114,0.1604972493278238
0.5221238938053098,0.01248497955527313,0.007820535569971915,0.17436587582549729
0.5265486725663717,0.014320134188080128,0.007957991948465899,0.25114042693689953
0.5309734513274337,0.01569150176609617,0.007988168307884106,0.27192366354484465
0.5353982300884956,0.016384125395662825,0.008461234701139237,0.3055708685482661
0.5398230088495575,0.016531742424885452,0.00920277105499316,0.3164655858432168
0.5442477876106194,0.01785510273909214,0.009696259403763119,0.33872691173013536
0.5486725663716814,0.019013111652982733,0.009834689053005056,0.3517581580049324
0.5530973451327433,0.020102080191441767,0.011292810704157713,0.3517581580049324
0.5575221238938053,0.02380015089902327,0.01154530735203691,0.3570088307969764
0.5619469026548672,0.03289016910098616,0.014219726255369748,0.35940763710416035
0.5663716814159292,0.03400828468540291,0.014571805988390458,0.3727317100257327
0.5707964601769911,0.047083279771415874,0.015677840035422427,0.38125262233265267
0.5752212389380531,0.07863798136209176,0.017909685945265527,0.41370228734619413
0.5796460176991151,0.08069333835921604,0.023983431561831872,0.43818636188204296
0.584070796460177,0.09713368751828988,0.04927603992039334,0.4621424135493489
0.588495575221239,0.17343625386505082,0.07768651914120686,0.6238019208013699
0.5929203539823009,0.2347341642837769,0.1968999721243125,0.6302426101875295
0.5973451327433629,0.23912331882917806,0.3605895793993116,0.6866296921383482
0.6017699115044248,0.2569938167644678,0.39520418080720593,0.7228064269249932
0.6061946902654868,0.2629177926950455,0.43749167301200986,0.7418891155631854
0.6106194690265486,0.3241941742277546,0.43749167301200986,0.7599458612254357
0.6150442477876106,0.33570958516474725,0.4632854902060948,0.8915996014174158
0.6194690265486725,0.39626934652895296,0.6798200303976406,0.8915996014174158
0.6238938053097345,0.7482507918846361,0.7166953684012308,0.8939823504217993
0.6283185840707964,0.8071944953018008,0.7719434252526152,0.9447476152643349
0.6327433628318584,0.900088480314375,0.8401260982120452,0.9526269321343358
0.6371681415929203,0.900088480314375,0.9073790254453165,0.9579846434063518
0.6415929203539823,0.9230771639615775,1.1031244560845206,0.9649416174788275
0.6460176991150443,1.0891491061803098,1.1875270798159072,0.9789059297331909
0.6504424778761062,1.2526924925334257,1.1891973644720677,0.9911037889449777
0.6548672566371682,1.2526924925334257,1.261512567891598,1.0083681901557058
0.6592920353982301,1.2847506097096635,1.335352912889987,1.0135312922046658
0.6637168141592921,1.28780944237444,1.3916822210126898,1.4343532030309953
0.668141592920354,1.4322546439098973,1.4335356262253096,1.4498163644348931
0.672566371681416,1.4434327405995167,1.461554013299012,1.4616901600490175
0.6769911504424779,1.486359579726805,1.5497827048650865,1.5166023780346038
0.6814159292035398,1.486776573820482,1.5497827048650865,1.5318495751445855
0.6858407079646017,1.6654986109376113,1.5933042583881454,1.5318495751445855
0.6902654867256637,1.6745844240533405,1.5933042583881454,1.5668543801451755
0.6946902654867256,1.6745844240533405,1.6360040537546747,1.5876707328888895
0.6991150442477876,1.751953293175623,1.6583619235888003,1.7169374509912083
0.7035398230088495,1.757071365351572,1.7003319142667217,1.808514350380699
0.7079646017699115,1.856503688490189,1.751776790103533,1.808514350380699
0.7123893805309734,1.9144113852264457,1.9123864691210766,1.9876881643035205
0.7168141592920354,1.9837166565118747,1.947514624230071,2.0148453630881136
0.7212389380530974,2.0519187130796275,2.0774512605607804,2.1344064858499965
0.7256637168141593,2.067866860465283,2.121551988951417,2.1474772890298253
0.7300884955752213,2.137493220299777,2.139971787104909,2.1774729819595438
0.7345132743362832,2.2164872632269565,2.163848051224749,2.18528280221327
0.7389380530973452,2.2386093229046375,2.2099096400765346,2.193059143904069
0.7433628318584071,2.2431608346537146,2.2419596045754386,2.222908140704808
0.7477876106194691,2.2764904141225886,2.2495486766817763,2.269105101048361
0.7522123893805309,2.2866974580625783,2.255636072029766,2.3067553163588066
0.7566371681415929,2.30944701541203,2.258495724788489,2.314491726540726
0.7610619469026548,2.3588389935370593,2.2814164824862475,2.319127527508846
0.7654867256637168,2.4028235565322817,2.299848000621915,2.3573501427098478
0.7699115044247787,2.403735898204475,2.3232356334795052,2.362657892794308
0.7743362831858407,2.415581632336272,2.343490431994812,2.37617385234385
0.7787610619469026,2.4598187840569685,2.379377614701627,2.3949234534898967
0.7831858407079646,2.477819360737786,2.4101992254015774,2.4006363698029154
0.7876106194690266,2.4814418033791408,2.4742586082200786,2.4844881106215886
0.7920353982300885,2.483435764780067,2.4997515708776143,2.4975450797231784
0.7964601769911505,2.5047122879133146,2.5218306550458305,2.5102518595610768
0.8008849557522124,2.5279519939389945,2.529441475115912,2.528633404378053
0.8053097345132744,2.589060738068244,2.5311294680528573,2.5680134611440737
0.8097345132743363,2.618072991370725,2.574436363610895,2.653005218755193
0.8141592920353983,2.6231262447306514,2.6040120190198515,2.6916394803446537
0.8185840707964602,2.6533782911111183,2.6263115315013605,2.714387334683172
0.8230088495575221,2.662469127893024,2.67219303573149,2.76385745283165
0.827433628318584,2.7325960708989356,2.695666268093286,2.7697036971047315
0.831858407079646,2.7466871670596706,2.7113656941597446,2.812985834544859
0.8362831858407079,2.8006081018353086,2.756707196533088,2.857027730135512
0.8407079646017699,2.8112406587490413,2.763377328904689,2.8830044196393203
0.8451327433628318,2.8184327663770303,2.8240056031019343,2.993320475930997
0.8495575221238938,2.8185907011964626,2.891368896543147,3.021563382654602
0.8539823008849557,2.830473327292572,2.8940556637736625,3.095723195572653
0.8584070796460177,2.9048581874122457,2.9487366399335375,3.0992897198313947
0.8628318584070797,2.9563692020147387,3.009300730271489,3.099829098160011
0.8672566371681416,3.012361755174708,3.0672492312704667,3.115657033780386
0.8716814159292036,3.021553340193556,3.0926788681574835,3.1335581290011416
0.8761061946902655,3.045311254886202,3.127804321346586,3.140679926787379
0.8805309734513275,3.0535878583942333,3.174069536022663,3.1447291888742126
0.8849557522123894,3.107554145380643,3.2254457789831625,3.1632087451248654
0.8893805309734514,3.163032600940289,3.2798303488536726,3.2469737485805275
0.8938053097345132,3.189821274477034,3.324350085379141,3.2553865189794684
0.8982300884955752,3.223465572699218,3.3336793255274833,3.2985030692073742
0.9026548672566371,3.2269106884296765,3.3343274560446448,3.299308428330455
0.9070796460176991,3.2375991409227574,3.348904854256647,3.3493254104643193
0.911504424778761,3.2933147142929964,3.358765488266827,3.3711220783730034
0.915929203539823,3.315044426235827,3.36381815003536,3.371810714581124
0.9203539823008849,3.351227190561674,3.4428947062495356,3.4107259098168057
0.9247787610619469,3.4439191242872638,3.4442703867719855,3.527589315547188
0.9292035398230089,3.471897029750722,3.458655264217647,3.559123791366761
0.9336283185840708,3.4949223110795957,3.5135851754866896,3.710711792091923
0.9380530973451328,3.5398316974248543,3.5474702730546426,3.7326601495060565
0.9424778761061947,3.641904446860122,3.5636246884138787,3.733784006376993
0.9469026548672567,3.699182984065467,3.574428172564231,3.92521259873241
0.9513274336283186,3.7677180012663283,3.837992171149766,4.134067429261839
0.9557522123893806,3.815376428152719,3.9421770090282604,100.0
0.9601769911504425,100.0,100.0,100.0
0.9646017699115044,100.0,100.0,100.0
0.9690265486725663,100.0,100.0,100.0
0.9734513274336283,100.0,100.0,100.0
0.9778761061946902,100.0,100.0,100.0
0.9823008849557522,100.0,100.0,100.0
0.9867256637168141,100.0,100.0,100.0
0.9911504424778761,100.0,100.0,100.0
0.995575221238938,100.0,100.0,100.0
1.0,100.0,100.0,100.0


==> data/eigen_graph_social_32/eigenvectors_logarithmic_relative_error.csv <==
matrix\type,Float32,LinearTakum32,Posit32
ca/ca-CSphd,-Inf,-Inf,-Inf
ca/ca-CondMat,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ca/ca-Erdos992,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ca/ca-GrQc,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ca/ca-HepPh,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ca/ca-netscience,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ca/ca-sandi_auths,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
cit/cit-DBLP,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/SFHH-conf-sensor,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/aves-sparrow-social,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/aves-weaver-social,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/aves-wildbird-network,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/copresence-LH10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/email-dnc,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/fb-forum,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/fb-messages,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/ia-chess,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/ia-contact,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/ia-contacts_hypertext2009,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/ia-enron-employees,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/ia-escorts-dynamic,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/ia-hospital-ward-proximity,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/ia-primary-school-proximity,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/ia-primary-school-proximity-attr,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/ia-radoslaw-email,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/ia-reality-call,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/ia-workplace-contacts,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/insecta-ant-colony1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/insecta-ant-colony2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/insecta-ant-colony4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/insecta-ant-trophallaxis-colony1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/insecta-ant-trophallaxis-colony2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/mammalia-primate-association,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/mammalia-raccoon-proximity,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/mammalia-voles-bhp-trapping,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/mammalia-voles-kcs-trapping,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/mammalia-voles-plj-trapping,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/mammalia-voles-rob-trapping,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/reptilia-tortoise-network-bsv,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/reptilia-tortoise-network-cs,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/reptilia-tortoise-network-fi,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/reptilia-tortoise-network-hw,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/reptilia-tortoise-network-lm,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/reptilia-tortoise-network-mc,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/reptilia-tortoise-network-pv,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/reptilia-tortoise-network-sg,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/scc2034_kilifi_all_contacts_across_households,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/scc2034_kilifi_all_contacts_within_households,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/soc-sign-bitcoinalpha,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/soc-sign-bitcoinotc,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
econ/econ-beacxc,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
econ/econ-beaflw,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
econ/econ-beause,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
econ/econ-mahindas,-Inf,-Inf,-Inf
econ/econ-mbeacxc,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
econ/econ-mbeaflw,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
econ/econ-mbeause,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
econ/econ-poli,-Inf,-Inf,-Inf
econ/econ-poli-large,-Inf,-Inf,-Inf
econ/econ-wm1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
econ/econ-wm2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
econ/econ-wm3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
email/email-EU,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
email/email-dnc,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
email/email-dnc-corecipient,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
email/email-enron-large,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
email/email-enron-only,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
email/email-univ,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ia/ia-crime-moreno,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ia/ia-dnc-corecipient,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ia/ia-email-EU,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ia/ia-email-univ,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ia/ia-enron-large,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ia/ia-enron-only,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ia/ia-escorts-dynamic,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ia/ia-fb-messages,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ia/ia-hospital-ward-proximity,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ia/ia-infect-dublin,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ia/ia-infect-hyper,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ia/ia-primary-school-proximity,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ia/ia-primary-school-proximity-attr,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ia/ia-radoslaw-email,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ia/ia-reality,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ia/ia-southernwomen,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ia/ia-workplace-contacts,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
proximity/SFHH-conf-sensor,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
proximity/copresence-LH10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
proximity/hospital-ward-proximity,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
proximity/infect-dublin,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
proximity/infect-hyper,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
proximity/primary-school-proximity,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rec/rec-amazon,-Inf,-Inf,-Inf
rec/rec-movielens-user-movies-10m,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
retweet_graphs/rt_alwefaq,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
retweet_graphs/rt_assad,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
retweet_graphs/rt_bahrain,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
retweet_graphs/rt_barackobama,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
retweet_graphs/rt_damascus,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
retweet_graphs/rt_dash,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
retweet_graphs/rt_gmanews,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
retweet_graphs/rt_gop,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,-Inf
retweet_graphs/rt_israel,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
retweet_graphs/rt_justinbieber,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
retweet_graphs/rt_ksa,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
retweet_graphs/rt_libya,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
retweet_graphs/rt_lolgop,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
retweet_graphs/rt_mittromney,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
retweet_graphs/rt_occupy,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
retweet_graphs/rt_occupywallstnyc,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
retweet_graphs/rt_onedirection,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
retweet_graphs/rt_p2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
retweet_graphs/rt_qatif,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
retweet_graphs/rt_saudi,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
retweet_graphs/rt_tcot,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
retweet_graphs/rt_uae,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rt/rt-retweet,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rt/rt-twitter-copen,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rt/rt_alwefaq,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rt/rt_assad,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rt/rt_bahrain,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rt/rt_barackobama,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rt/rt_damascus,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rt/rt_dash,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rt/rt_gmanews,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rt/rt_gop,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rt/rt_http,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rt/rt_islam,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rt/rt_israel,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rt/rt_justinbieber,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rt/rt_ksa,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rt/rt_lebanon,-Inf,-Inf,-Inf
rt/rt_libya,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rt/rt_lolgop,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rt/rt_mittromney,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rt/rt_obama,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rt/rt_occupy,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rt/rt_occupywallstnyc,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rt/rt_oman,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rt/rt_onedirection,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rt/rt_p2,-Inf,-Inf,-Inf
rt/rt_qatif,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rt/rt_saudi,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rt/rt_tcot,-Inf,-Inf,-Inf
rt/rt_tlot,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rt/rt_uae,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rt/rt_voteonedirection,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
soc/fb-pages-company,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
soc/fb-pages-food,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
soc/fb-pages-government,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
soc/fb-pages-politician,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
soc/fb-pages-public-figure,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
soc/fb-pages-tvshow,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
soc/soc-ANU-residence,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
soc/soc-advogato,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
soc/soc-anybeat,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
soc/soc-dolphins,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
soc/soc-epinions,-Inf,-Inf,-Inf
soc/soc-gplus,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
soc/soc-hamsterster,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
soc/soc-highschool-moreno,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
soc/soc-karate,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
soc/soc-physicians,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
soc/soc-sign-bitcoinalpha,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
soc/soc-sign-bitcoinotc,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
soc/soc-student-coop,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
soc/soc-tribes,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
soc/soc-wiki-Vote,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-Amherst41,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-Bowdoin47,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-Brandeis99,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-Bucknell39,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-Caltech36,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-Colgate88,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-Hamilton46,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-Haverford76,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-Mich67,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-Middlebury45,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-Oberlin44,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-Pepperdine86,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-Reed98,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-Rice31,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-Rochester38,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-Santa74,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-Simmons81,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-Smith60,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-Swarthmore42,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-Trinity100,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-UC64,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-USFCA72,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-Vassar85,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-Wellesley22,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-Wesleyan43,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-Williams40,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-nips-ego,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_enron-only,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_fb-forum,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_infect-hyper,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_retweet,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_retweet-crawl,-Inf,-Inf,-Inf
tscc/scc_rt_alwefaq,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_assad,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_bahrain,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_barackobama,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_damascus,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_dash,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_gmanews,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_gop,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_http,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_israel,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_justinbieber,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_ksa,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_lebanon,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_libya,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_lolgop,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_mittromney,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_obama,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_occupy,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_occupywallstnyc,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_oman,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_onedirection,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_p2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_qatif,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_saudi,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_tcot,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_tlot,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_uae,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_voteonedirection,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00


==> data/eigen_graph_social_32/eigenvectors_logarithmic_relative_error.sorted.csv <==
percent,Float32,LinearTakum32,Posit32
0.0,0.0,0.0,0.0
0.004424778761061947,0.0,0.0,0.0
0.008849557522123894,0.0,0.0,0.0
0.01327433628318584,0.0,0.0,0.0
0.017699115044247787,0.0,0.0,0.0
0.022123893805309734,0.0,0.0,0.0
0.02654867256637168,0.0,0.0,0.0
0.030973451327433628,0.0,0.0,0.0
0.035398230088495575,0.0,0.0,0.0
0.03982300884955752,0.0,0.0,0.0
0.04424778761061947,0.0,0.0,0.0
0.048672566371681415,0.0,0.0,0.0
0.05309734513274336,0.0,0.0,0.0
0.05752212389380531,0.0,0.0,0.0
0.061946902654867256,0.0,0.0,0.0
0.06637168141592921,0.0,0.0,0.0
0.07079646017699115,0.0,0.0,0.0
0.0752212389380531,0.0,0.0,0.0
0.07964601769911504,0.0,0.0,0.0
0.084070796460177,0.0,0.0,0.0
0.08849557522123894,0.0,0.0,0.0
0.09292035398230089,0.0,0.0,0.0
0.09734513274336283,0.0,0.0,0.0
0.10176991150442478,0.0,0.0,0.0
0.10619469026548672,0.0,0.0,0.0
0.11061946902654868,0.0,0.0,0.0
0.11504424778761062,0.0,0.0,0.0
0.11946902654867257,0.0,0.0,0.0
0.12389380530973451,0.0,0.0,0.0
0.12831858407079647,0.0,0.0,0.0
0.13274336283185842,0.0,0.0,0.0
0.13716814159292035,0.0,0.0,0.0
0.1415929203539823,0.0,0.0,0.0
0.14601769911504425,0.0,0.0,0.0
0.1504424778761062,0.0,0.0,0.0
0.15486725663716813,0.0,0.0,0.0
0.1592920353982301,0.0,0.0,0.0
0.16371681415929204,0.0,0.0,0.0
0.168141592920354,0.0,0.0,0.0
0.17256637168141592,0.0,0.0,0.0
0.17699115044247787,0.0,0.0,0.0
0.18141592920353983,0.0,0.0,0.0
0.18584070796460178,0.0,0.0,0.0
0.1902654867256637,0.0,0.0,0.0
0.19469026548672566,0.0,0.0,0.0
0.19911504424778761,0.0,0.0,0.0
0.20353982300884957,0.0,0.0,0.0
0.2079646017699115,0.0,0.0,0.0
0.21238938053097345,0.0,0.0,0.0
0.2168141592920354,0.0,0.0,0.0
0.22123893805309736,0.0,0.0,0.0
0.22566371681415928,0.0,0.0,0.0
0.23008849557522124,0.0,0.0,0.0
0.2345132743362832,0.0,0.0,0.0
0.23893805309734514,0.0,0.0,0.0
0.24336283185840707,0.0,0.0,0.0
0.24778761061946902,0.0,0.0,0.0
0.252212389380531,0.0,0.0,0.0
0.25663716814159293,0.0,0.0,0.0
0.2610619469026549,0.0,0.0,0.0
0.26548672566371684,0.0,0.0,0.0
0.26991150442477874,0.0,0.0,0.0
0.2743362831858407,0.0,0.0,0.0
0.27876106194690264,0.0,0.0,0.0
0.2831858407079646,0.0,0.0,0.0
0.28761061946902655,0.0,0.0,0.0
0.2920353982300885,0.0,0.0,0.0
0.29646017699115046,0.0,0.0,0.0
0.3008849557522124,0.0,0.0,0.0
0.3053097345132743,0.0,0.0,0.0
0.30973451327433627,0.0,0.0,0.0
0.3141592920353982,0.0,0.0,0.0
0.3185840707964602,0.0,0.0,0.0
0.3230088495575221,0.0,0.0,0.0
0.3274336283185841,0.0,0.0,0.0
0.33185840707964603,0.0,0.0,0.0
0.336283185840708,0.0,0.0,0.0
0.3407079646017699,0.0,0.0,0.0
0.34513274336283184,0.0,0.0,0.0
0.3495575221238938,0.0,0.0,0.0
0.35398230088495575,0.0,0.0,0.0
0.3584070796460177,0.0,0.0,0.0
0.36283185840707965,0.0,0.0,0.0
0.3672566371681416,0.0,0.0,0.0
0.37168141592920356,0.0,0.0,0.0
0.37610619469026546,0.0,0.0,0.0
0.3805309734513274,0.0,0.0,0.0
0.38495575221238937,0.0,0.0,0.0
0.3893805309734513,0.0,0.0,0.0
0.3938053097345133,0.0,0.0,0.0
0.39823008849557523,0.0,0.0,0.0
0.4026548672566372,0.0,0.0,0.0
0.40707964601769914,0.0,0.0,0.0
0.41150442477876104,0.0,0.0,0.0
0.415929203539823,0.0,0.0,0.0
0.42035398230088494,0.0,0.0,0.0
0.4247787610619469,0.0,0.0,0.0
0.42920353982300885,0.0,0.0,0.0
0.4336283185840708,0.0,0.0,0.0
0.43805309734513276,0.0,0.0,0.0
0.4424778761061947,0.0,0.0,0.0
0.4469026548672566,0.0,0.0,0.0
0.45132743362831856,0.0,0.0,0.0
0.4557522123893805,0.0,0.0,0.0
0.46017699115044247,0.0,0.0,0.0
0.4646017699115044,0.0,0.0,0.0
0.4690265486725664,0.0,0.0,0.0
0.47345132743362833,0.0,0.0,0.0
0.4778761061946903,0.0,0.0,0.0
0.4823008849557522,0.0,0.0,0.0
0.48672566371681414,0.0,0.0,0.0
0.4911504424778761,0.0,0.0,0.0
0.49557522123893805,0.0,0.0,0.0
0.5,0.0,0.0,0.0
0.504424778761062,0.0,0.0,0.0
0.5088495575221239,0.0,0.0,0.0
0.5132743362831859,0.0,0.0,0.0
0.5176991150442478,0.0,0.0,0.0
0.5221238938053098,0.0,0.0,0.0
0.5265486725663717,0.0,0.0,0.0
0.5309734513274337,0.0,0.0,0.0
0.5353982300884956,0.0,0.0,0.0
0.5398230088495575,0.0,0.0,0.0
0.5442477876106194,0.0,0.0,0.0
0.5486725663716814,0.0,0.0,0.0
0.5530973451327433,0.0,0.0,0.0
0.5575221238938053,0.0,0.0,0.0
0.5619469026548672,0.0,0.0,0.0
0.5663716814159292,0.0,0.0,0.0
0.5707964601769911,0.0,0.0,0.0
0.5752212389380531,0.0,0.0,0.0
0.5796460176991151,0.0,0.0,0.0
0.584070796460177,0.0,0.0,0.0
0.588495575221239,0.0,0.0,0.0
0.5929203539823009,0.0,0.0,0.0
0.5973451327433629,0.0,0.0,0.0
0.6017699115044248,0.0,0.0,0.0
0.6061946902654868,0.0,0.0,0.0
0.6106194690265486,0.0,0.0,0.0
0.6150442477876106,0.0,0.0,0.0
0.6194690265486725,0.0,0.0,0.0
0.6238938053097345,0.0,0.0,0.0
0.6283185840707964,0.0,0.0,0.0
0.6327433628318584,0.0,0.0,0.0
0.6371681415929203,0.0,0.0,0.0
0.6415929203539823,0.0,0.0,0.0
0.6460176991150443,0.0,0.0,0.0
0.6504424778761062,0.0,0.0,0.0
0.6548672566371682,0.0,0.0,0.0
0.6592920353982301,0.0,0.0,0.0
0.6637168141592921,0.0,0.0,0.0
0.668141592920354,0.0,0.0,0.0
0.672566371681416,0.0,0.0,0.0
0.6769911504424779,0.0,0.0,0.0
0.6814159292035398,0.0,0.0,0.0
0.6858407079646017,0.0,0.0,0.0
0.6902654867256637,0.0,0.0,0.0
0.6946902654867256,0.0,0.0,0.0
0.6991150442477876,0.0,0.0,0.0
0.7035398230088495,0.0,0.0,0.0
0.7079646017699115,0.0,0.0,0.0
0.7123893805309734,0.0,0.0,0.0
0.7168141592920354,0.0,0.0,0.0
0.7212389380530974,0.0,0.0,0.0
0.7256637168141593,0.0,0.0,0.0
0.7300884955752213,0.0,0.0,0.0
0.7345132743362832,0.0,0.0,0.0
0.7389380530973452,0.0,0.0,0.0
0.7433628318584071,0.0,0.0,0.0
0.7477876106194691,0.0,0.0,0.0
0.7522123893805309,0.0,0.0,0.0
0.7566371681415929,0.0,0.0,0.0
0.7610619469026548,0.0,0.0,0.0
0.7654867256637168,0.0,0.0,0.0
0.7699115044247787,0.0,0.0,0.0
0.7743362831858407,0.0,0.0,0.0
0.7787610619469026,0.0,0.0,0.0
0.7831858407079646,0.0,0.0,0.0
0.7876106194690266,0.0,0.0,0.0
0.7920353982300885,0.0,0.0,0.0
0.7964601769911505,0.0,0.0,0.0
0.8008849557522124,0.0,0.0,0.0
0.8053097345132744,0.0,0.0,0.0
0.8097345132743363,0.0,0.0,0.0
0.8141592920353983,0.0,0.0,0.0
0.8185840707964602,0.0,0.0,0.0
0.8230088495575221,0.0,0.0,0.0
0.827433628318584,0.0,0.0,0.0
0.831858407079646,0.0,0.0,0.0
0.8362831858407079,0.0,0.0,0.0
0.8407079646017699,0.0,0.0,0.0
0.8451327433628318,0.0,0.0,0.0
0.8495575221238938,0.0,0.0,0.0
0.8539823008849557,0.0,0.0,0.0
0.8584070796460177,0.0,0.0,0.0
0.8628318584070797,0.0,0.0,0.0
0.8672566371681416,0.0,0.0,0.0
0.8716814159292036,0.0,0.0,0.0
0.8761061946902655,0.0,0.0,0.0
0.8805309734513275,0.0,0.0,0.0
0.8849557522123894,0.0,0.0,0.0
0.8893805309734514,0.0,0.0,0.0
0.8938053097345132,0.0,0.0,0.0
0.8982300884955752,0.0,0.0,0.0
0.9026548672566371,0.0,0.0,0.0
0.9070796460176991,0.0,0.0,0.0
0.911504424778761,0.0,0.0,0.0
0.915929203539823,0.0,0.0,0.0
0.9203539823008849,0.0,0.0,0.0
0.9247787610619469,0.0,0.0,0.0
0.9292035398230089,0.0,0.0,0.0
0.9336283185840708,0.0,0.0,0.0
0.9380530973451328,0.0,0.0,0.0
0.9424778761061947,0.0,0.0,0.0
0.9469026548672567,0.0,0.0,0.0
0.9513274336283186,0.0,0.0,0.0
0.9557522123893806,0.0,0.0,0.0
0.9601769911504425,0.0,0.0,0.0
0.9646017699115044,0.0,0.0,0.0
0.9690265486725663,0.0,0.0,0.0
0.9734513274336283,0.0,0.0,0.0
0.9778761061946902,0.0,0.0,0.0
0.9823008849557522,0.0,0.0,0.0
0.9867256637168141,0.0,0.0,0.0
0.9911504424778761,0.0,0.0,0.0
0.995575221238938,0.0,0.0,0.0
1.0,0.0,0.0,0.0


==> data/eigen_graph_social_32/eigenvectors_relative_error.csv <==
matrix\type,Float32,LinearTakum32,Posit32
ca/ca-CSphd,-Inf,-Inf,-Inf
ca/ca-CondMat,1.28943255213677049564105599306758029e-03,6.22090074172568639048633268219645604e-04,1.05324670391752111718244821371465670e-02
ca/ca-Erdos992,9.52592428273458767926264234397975970e-01,9.77990929484923793135385072011831222e-01,9.94450686125635083848265777194870209e-01
ca/ca-GrQc,3.29156859898627930182277001450890771e-03,3.06622644997176820541847461488531583e-03,1.00075205232410309541336502957485589e-01
ca/ca-HepPh,7.44082796261298626282961711733193379e-04,1.64778305144802058375593174308595078e-04,1.04785952078809433025755950400935300e-02
ca/ca-netscience,5.75257647021193207598559651419446123e-04,8.47941731405467481718314042534503930e-04,2.20280295463435095524063698535754273e-02
ca/ca-sandi_auths,9.29263465435795939985827910289161886e-05,1.88658086604846126915422121299729583e-05,6.04264831567662214743406660125026381e-05
cit/cit-DBLP,6.53916917705188838646278308937582794e-01,6.84268835238690663582998457711556153e-01,6.88577416647089010353179131216731064e-01
dynamic/SFHH-conf-sensor,1.50556490256390752610418873290326297e-03,1.31881925493958230873110296454371390e-03,1.11235696484097669168527077730746186e-01
dynamic/aves-sparrow-social,1.77744682075520466714451929829662310e-04,3.99640180684767527572032632971010420e-05,6.10188430592823651363678007736159792e-05
dynamic/aves-weaver-social,1.02519199471716364493728717590003102e-01,2.26638975264135868354116244085870293e-01,1.07114854586203358108510285190804944e-01
dynamic/aves-wildbird-network,1.52946873518338439381204831843631261e-04,8.10019754323088404798936124461969212e-05,2.82647432476193364075167032176729791e-04
dynamic/copresence-LH10,9.44212429328872039898352926571720006e-05,9.57246709823445510766412828797870221e-05,2.45107926411343012184333838374252548e-04
dynamic/email-dnc,5.29550091424981073083039186319174109e-01,5.03847046215197923422500171515135476e-01,5.71902452830281389649423624789093893e-01
dynamic/fb-forum,6.41467016864248133155196738282430767e-04,4.09824034264366357935792234687207838e-04,1.38501704499705808915913149437982666e-04
dynamic/fb-messages,1.12236052306215043535549209130223741e-03,2.78100975504905826366035121872132789e-04,3.02723893770035155575494826252170129e-02
dynamic/ia-chess,1.02381874359203716334296440417658924e+00,1.01997551309628511458462799605866506e+00,1.00029443491576148270966336071515252e+00
dynamic/ia-contact,1.05468370582161370463841893900102438e-04,5.04961514920080625902086619111704466e-05,7.69666941238352522950328387077292326e-05
dynamic/ia-contacts_hypertext2009,1.03381098525656649863860997788733548e-04,3.67323039813483991563968199660237375e-05,5.93516912118264295372052743449030604e-04
dynamic/ia-enron-employees,1.45028646186456987299378787460470286e-04,5.15904708892249503957625474130690763e-05,2.50463849052931758660916039627748749e-03
dynamic/ia-escorts-dynamic,4.85406486387098734598503357430648720e-04,2.12836703490220499642020382949800352e-04,5.19047208426691947975115313442590249e-03
dynamic/ia-hospital-ward-proximity,4.26864742458141373853611012148968683e-05,2.08676859875148344118904488838572238e-05,1.82158666496752851673291672344382924e-04
dynamic/ia-primary-school-proximity,1.34359641146031214608875781619109916e-03,4.15818525506356464284267767724218255e-04,1.18852297839159341021699655307733863e-03
dynamic/ia-primary-school-proximity-attr,1.34359641146031214608875781619109916e-03,4.15818525506356464284267767724218255e-04,1.18852297839159341021699655307733863e-03
dynamic/ia-radoslaw-email,3.40088086266439637448570759768656639e-04,8.77899472633707938296042868991078866e-04,1.04434015275771472299505730426987419e-02
dynamic/ia-reality-call,3.94809719352991637570434109839508843e-03,1.63330541799452714223775416752405532e-03,3.53515399896881177358542352031658909e-02
dynamic/ia-workplace-contacts,1.14471761585657259957845920427445470e-04,2.43507655750918746650143937628435745e-05,7.13251287154863001736497406302221266e-05
dynamic/insecta-ant-colony1,2.84149102147026776979770774490050061e-04,1.33599396154496951772939438175331672e-04,2.96356420647372125480720638334772906e-03
dynamic/insecta-ant-colony2,1.55458395359026785871611483093938307e-04,9.57941632861981973903710087110954655e-05,1.43292254702904682561652429966421696e-03
dynamic/insecta-ant-colony4,4.95414849832621180484879331277845773e-04,1.35344675777015808058448776845943245e-04,2.96804141356719544190469433446549075e-03
dynamic/insecta-ant-trophallaxis-colony1,3.79730868826618076897868678395150135e-05,1.93561993884162954264717830734491594e-05,1.66042509447082940158543398288159735e-04
dynamic/insecta-ant-trophallaxis-colony2,4.16759105461113085868877530155715399e-05,7.70182959345614606165766432985991622e-06,2.74898681761596791498598092153524944e-05
dynamic/mammalia-primate-association,2.86952432492676404298783496562521409e-04,3.11572374277810387901642759449651463e-05,1.35372845477056886469286426308186462e-03
dynamic/mammalia-raccoon-proximity,1.83325939114581194486746764595021386e-05,3.25440297284590262479837968576604988e-06,3.39422999970210837347765099000523893e-06
dynamic/mammalia-voles-bhp-trapping,6.75934705931535383182557061894815750e-01,7.13294756004968311892084637217378734e-01,6.74958594792193969337671786469142721e-01
dynamic/mammalia-voles-kcs-trapping,7.77862998888589875739847137897056514e-01,6.15858198905396928786707255285468045e-01,6.79091945681796974925078174673612979e-01
dynamic/mammalia-voles-plj-trapping,7.09349739559009806873265803808324230e-01,7.34671614305937168796949510763174771e-01,7.33372517132275172659029533436909538e-01
dynamic/mammalia-voles-rob-trapping,7.83555281039379618256664687635496217e-01,7.82429272225366020972149855521269283e-01,7.47138027300393720237623540431109142e-01
dynamic/reptilia-tortoise-network-bsv,7.27600757302286698211798390675718486e-05,1.16321399917772413181782151700043336e-05,1.23765134491744910690900222179504661e-05
dynamic/reptilia-tortoise-network-cs,4.06273815197257317672860872279781818e-01,4.22275668487277770357188220474934859e-01,3.13414537068893933294448346398526262e-01
dynamic/reptilia-tortoise-network-fi,1.04830909315512591222610646797195649e+00,1.06373269887257437466608157439035159e+00,1.11552168868035355308832770012088133e+00
dynamic/reptilia-tortoise-network-hw,5.54016276066769547781613976709493478e-01,5.53960460894587429830307987189355587e-01,4.95482860307006237278903905067395028e-01
dynamic/reptilia-tortoise-network-lm,1.39931815232285783338788452929214912e-05,8.87426345127592635774106437595596899e-06,8.37742603852643802790636167141267860e-06
dynamic/reptilia-tortoise-network-mc,5.48453591060741987780703353966004482e-02,1.55824520221825109192857442041659110e-02,5.51176865981627787359168339528810959e-03
dynamic/reptilia-tortoise-network-pv,6.63522719406830218484211852735653611e-05,2.53276255917880742946386329956356076e-05,5.04437463342464990837659190731917782e-06
dynamic/reptilia-tortoise-network-sg,2.10303160732900538971736416293966892e-05,1.16204666340016326087419940087126108e-04,1.61766145966529343205032026853830305e-05
dynamic/scc2034_kilifi_all_contacts_across_households,8.41946664402409683661165582950023626e-01,7.97472874317921977966941138890984906e-01,9.11686047039212556764315242222190254e-01
dynamic/scc2034_kilifi_all_contacts_within_households,7.85331343942718027360849197765111938e-01,7.41076743991553867937600587001172606e-01,8.51171139792112402872278255424837213e-01
dynamic/soc-sign-bitcoinalpha,3.96136148419909658130174012025632994e-01,4.90084322571018749852965395221549471e-01,4.84413369021814597662748248634112351e-01
dynamic/soc-sign-bitcoinotc,2.84632969347305417979313495485511074e-01,1.38347014407556828356473564725838134e-01,2.81948550137732508541717247989383851e-01
econ/econ-beacxc,1.41417476190370663273130026582446820e-04,1.00896970310797403013250214196899925e-04,2.11912626147956399348375522901814892e-03
econ/econ-beaflw,3.62764741784557725414451079445938866e-05,2.75532151300296600824753149272474736e-05,1.72458171365376338438041245949045546e-05
econ/econ-beause,3.37701941440578537999763123831570976e-05,2.19680987962199797028090261741291312e-05,1.54553898059301413178172688806633676e-05
econ/econ-mahindas,-Inf,-Inf,-Inf
econ/econ-mbeacxc,2.07476708184492243472122550290555212e-04,4.43349896907582726391043284021185829e-05,1.87808175803207238517070391388754394e-04
econ/econ-mbeaflw,8.38218771338463994578466640917511787e-05,3.09182549567185888440064704177696549e-05,6.58248126696184406185081025516159579e-05
econ/econ-mbeause,8.70978363659259411044041649040197389e-05,3.87153153479338110145119392017812983e-05,1.40705131959079889323883334386631654e-04
econ/econ-poli,-Inf,-Inf,-Inf
econ/econ-poli-large,-Inf,-Inf,-Inf
econ/econ-wm1,6.63124919822803251825380133372646538e-06,3.37895384788651415181408988260393470e-06,2.05788625370868127403838584788220091e-06
econ/econ-wm2,1.20321838375493428636747873401313506e-05,9.11344445040081834048308893962329683e-06,4.80069504703993422815685298447459408e-05
econ/econ-wm3,1.25725683360957665671808885138456948e-04,1.16330329809375912796927734667270119e-05,1.15047224528476110301741511170667522e-05
email/email-EU,4.52842404335792413727158615949115877e-03,4.60800965453949564982363872646383831e-03,1.31061025142694804641618297886957600e-02
email/email-dnc,5.29550091424981073083039186319174109e-01,5.03847046215197923422500171515135476e-01,5.71902452830281389649423624789093893e-01
email/email-dnc-corecipient,7.23117228719511087527277152697819278e-01,8.23460903455643322401941037605823069e-01,7.17554036961934485766498269020676463e-01
email/email-enron-large,1.80244287816551360518581421311922680e-03,1.72892348772534155929435947375420122e-03,2.74560757179572430171614219579829964e-02
email/email-enron-only,1.17337914757595498974478448848729378e-04,2.25870843245335890981382413913828520e-04,1.67613689908378515447822561392462069e-03
email/email-univ,3.10941087987374652892568972072345631e-04,9.87242226697011376296911540994528670e-05,3.08053568700560604604679339526386793e-04
ia/ia-crime-moreno,5.02577344688838169940950782011472779e-04,3.05278639007068600631218876678860176e-04,3.10397853331498306680223785674548502e-03
ia/ia-dnc-corecipient,8.27907373330184584202537040184074124e-01,7.14199057608443173201183110987483642e-01,7.31906548148427911688479067877732716e-01
ia/ia-email-EU,1.61134816830872405523915200422536245e-03,2.52608061856869519580703006516580057e-03,1.13654674170839026632374225841403621e-01
ia/ia-email-univ,1.27669331260556069294628990058473561e-04,4.91190564331842911796347461731139195e-05,1.51573143955267009020837365141126499e-04
ia/ia-enron-large,1.80244287816551360518581421311922680e-03,1.72892348772534155929435947375420122e-03,2.74560757179572430171614219579829964e-02
ia/ia-enron-only,1.17337914757595498974478448848729378e-04,2.25870843245335890981382413913828520e-04,1.67613689908378515447822561392462069e-03
ia/ia-escorts-dynamic,4.85406486387098734598503357430648720e-04,2.12836703490220499642020382949800352e-04,5.19047208426691947975115313442590249e-03
ia/ia-fb-messages,1.79432092628357657834462349896392958e-04,8.99877536794652609671063408801909945e-05,6.07883235553313619155185871907141111e-04
ia/ia-hospital-ward-proximity,4.26864742458141373853611012148968683e-05,2.08676859875148344118904488838572238e-05,1.82158666496752851673291672344382924e-04
ia/ia-infect-dublin,7.43618410565553479622627897617734036e-05,3.30739054843890522299015411629840181e-05,3.84882306521788152017640831959246505e-05
ia/ia-infect-hyper,2.39732342798851516620412635856308411e-04,1.25816285207762661826065820361536715e-04,2.20764101138238470824905604870632905e-04
ia/ia-primary-school-proximity,1.34359641146031214608875781619109916e-03,4.15818525506356464284267767724218255e-04,1.18852297839159341021699655307733863e-03
ia/ia-primary-school-proximity-attr,1.34359641146031214608875781619109916e-03,4.15818525506356464284267767724218255e-04,1.18852297839159341021699655307733863e-03
ia/ia-radoslaw-email,3.40088086266439637448570759768656639e-04,8.77899472633707938296042868991078866e-04,1.04434015275771472299505730426987419e-02
ia/ia-reality,1.68641375516852033469742146642507571e-03,8.02773764074596532311927106188610500e-04,7.36426222456165985013682606935195591e-03
ia/ia-southernwomen,2.48645281947728343190192184080345972e-06,7.85910095364853067413249755578014808e-07,1.73193353699311842036181487735291670e-06
ia/ia-workplace-contacts,1.14471761585657259957845920427445470e-04,2.43507655750918746650143937628435745e-05,7.13251287154863001736497406302221266e-05
proximity/SFHH-conf-sensor,1.50556490256390752610418873290326297e-03,1.31881925493958230873110296454371390e-03,1.11235696484097669168527077730746186e-01
proximity/copresence-LH10,9.44212429328872039898352926571720006e-05,9.57246709823445510766412828797870221e-05,2.45107926411343012184333838374252548e-04
proximity/hospital-ward-proximity,4.26864742458141373853611012148968683e-05,2.08676859875148344118904488838572238e-05,1.82158666496752851673291672344382924e-04
proximity/infect-dublin,1.58783354117827322169487451356710295e-04,5.43710349744466170797190286247909084e-05,1.15908889989801422550306022049003073e-04
proximity/infect-hyper,2.67147074437234128889634033966618426e-04,7.92213168903402294759956861435953962e-05,1.34264265001676013920216358521027889e-02
proximity/primary-school-proximity,1.34359641146031214608875781619109916e-03,4.15818525506356464284267767724218255e-04,1.18852297839159341021699655307733863e-03
rec/rec-amazon,-Inf,-Inf,-Inf
rec/rec-movielens-user-movies-10m,9.92742721794581107304564373721811715e-04,1.63432425669145526942756972380103170e-04,1.97356505612372633747813331813954908e-02
retweet_graphs/rt_alwefaq,8.18732893281226385741535451429017635e-01,3.48838582386147384425110206534679790e-01,1.04307825677513136712961416606694377e+00
retweet_graphs/rt_assad,5.26676905040947552920359699633125502e-01,6.04749700890986687352328234413264884e-01,6.93506193819582768395847707413074844e-01
retweet_graphs/rt_bahrain,8.88992353251913117058172727053380633e-01,8.71747358322198636442297440430232450e-01,8.75857212664005955158914939761306406e-01
retweet_graphs/rt_barackobama,1.08906285101602629158116064498975672e+00,1.00372891855854800806507561942587958e+00,1.06604240381393444205959588453799677e+00
retweet_graphs/rt_damascus,6.27306286699141155805533018187978348e-01,7.52425267607567943122039192055162857e-01,7.29460080439609595646873570620881889e-01
retweet_graphs/rt_dash,9.82694905170084729543507375607364424e-01,6.98834788580476858534537494262583998e-01,7.89793101087206044192307833427469703e-01
retweet_graphs/rt_gmanews,9.55499062670122873413398645530306290e-01,9.69949372221523114466736984238518477e-01,7.57341293478440553981272128893928242e-01
retweet_graphs/rt_gop,7.30311270418000033965596110991220101e-01,7.21447237610618486889105617157757287e-01,-Inf
retweet_graphs/rt_israel,8.91266697380064734368930351603089218e-01,8.00413417181742389052435320435322016e-01,9.78953630342446782750021214557205702e-01
retweet_graphs/rt_justinbieber,1.19145704652187673521022859313784031e+00,1.09372282762592283979357169469238524e+00,9.93170197021898918529548828834063412e-01
retweet_graphs/rt_ksa,6.05390035587359068334995648669665797e-01,7.08969877254884234270991841961917638e-01,6.37150048038738915677061785124201812e-01
retweet_graphs/rt_libya,8.95074257059976222941994103629696808e-01,1.08917392996685524843437354073430477e+00,1.02678325482893824554055411371987193e+00
retweet_graphs/rt_lolgop,8.29505352351311190134044830151550801e-01,1.03717342413222313091496287716176259e+00,9.80081464341233471808739966553657893e-01
retweet_graphs/rt_mittromney,1.00871005562085516000443587478952490e+00,1.12691707413957100177771926943742214e+00,1.17343010034556604492089873656939832e+00
retweet_graphs/rt_occupy,7.63873983225006177732700655700579615e-01,8.30512628470935471862428037000875329e-01,7.85664124917259484866079053702466856e-01
retweet_graphs/rt_occupywallstnyc,1.00023873323377604851806085476667840e+00,9.14331126884409204312815994418412611e-01,9.90918086817933499666974649239752508e-01
retweet_graphs/rt_onedirection,1.05975108788620224456374757342099167e+00,1.13033343579763524874261750597452268e+00,1.30730690771844355776904984418584817e+00
retweet_graphs/rt_p2,8.39071889395644076882077936478360930e-01,1.08873890158848814450925633366745725e+00,1.07856623495711550042308923452279889e+00
retweet_graphs/rt_qatif,7.45930385319630639863860041431416873e-01,6.76718497575245708265883383675378507e-01,7.02945275395724268871371538769318654e-01
retweet_graphs/rt_saudi,4.70028169394733644337620777709489492e-01,5.17349907113331618855664896740439723e-01,3.01247086596314881350146273456023073e-01
retweet_graphs/rt_tcot,7.99408611641139320432585007514240996e-01,8.73856639381106545830339958113191202e-01,9.80252030745129657944623741984242026e-01
retweet_graphs/rt_uae,8.91316640755190079039623601020075043e-01,7.11369752573212201633342917175715142e-01,7.99624092542023230773686644191097770e-01
rt/rt-retweet,1.02772195139963151388973075991000386e-04,4.06312285726929932925287194511131562e-05,2.14690926264397697377618547374276580e-04
rt/rt-twitter-copen,4.53653264725589799298167828501651756e-04,1.27380830307927324225872727469092205e-04,6.62564553580011015897722391650529265e-04
rt/rt_alwefaq,1.71766393666856808229141857229110135e-03,6.84269259851991557856927770159691651e-04,5.07536866067851637136292199358997573e-02
rt/rt_assad,2.55181615805224292841982957559771306e-03,8.29864471383996849598789607639311251e-04,9.66299931208430366159879183838808284e-02
rt/rt_bahrain,1.89269186965251243184308883438334086e-03,1.54673365488226764227730033964646426e-04,6.03399192246330625094425128316650410e-03
rt/rt_barackobama,1.48890403788606184786301921011450319e-02,2.51653801584335466765032226730181493e-03,2.17131373625739053705792524640548829e-01
rt/rt_damascus,1.23591606695296867169560961237260710e-03,1.11154962276241244389333788262902023e-03,8.59898126499004887655934698523582709e-02
rt/rt_dash,4.96208854894185850439942529074050792e-03,3.11000174870204023096368938214236936e-03,1.46142263018340243114687233898847692e-01
rt/rt_gmanews,7.41369539160935436014861263953759576e-04,2.54968753173859850453207380062734431e-04,4.33160369858394218537095548399421521e-03
rt/rt_gop,3.06463568114843391136743665603736572e-03,1.45732304965760625515139264942266651e-03,3.18874020095380889471006252260137023e-01
rt/rt_http,3.07163690088864245115310534395923015e-02,5.66353997653447792448400655253998969e-03,3.09557235300162695715327230203503889e-01
rt/rt_islam,2.55174741217757023697489165599467876e-02,2.47307049234743725946307958509147031e-03,2.82702041532367556299192859337593822e-01
rt/rt_israel,1.07543638921296036702137256707657359e-02,2.27173527018358038258555077665181111e-03,1.12896105011211121584630514751762251e-01
rt/rt_justinbieber,2.97918599561587124237589105273740192e-03,1.68837747711089778628142619460621214e-03,6.33149916164614769818592194011533612e-03
rt/rt_ksa,1.89917125478210480097164024671870032e-03,7.68182727897201094541684457607305370e-04,3.91259334634559379339159536236091935e-02
rt/rt_lebanon,-Inf,-Inf,-Inf
rt/rt_libya,8.31419062300323432857599444677105087e-02,1.14028437142395502563380974222434198e-01,3.20506736322040465686053685468047123e-01
rt/rt_lolgop,1.52997395379478513107567734259335053e-03,6.64418205286081588910651079934991986e-04,2.85804374310945587593939028560183584e-02
rt/rt_mittromney,1.04007846987208851798461081811013261e-02,3.57110030102682811929772981076681339e-03,1.17868115985073289783907677889706258e-01
rt/rt_obama,6.01247382305143847592180797073384076e-03,1.03498199571075484075368209632770746e-03,1.38566694317004157710870415823308036e-01
rt/rt_occupy,5.22779597538730911127903286639058368e-03,2.67567734728540818575975343693859853e-03,1.97263487852029658394478532507787717e-01
rt/rt_occupywallstnyc,1.08293484395687606869340497249738601e-03,1.00801179649211116983539548348562393e-03,2.76365149282973050493036275403437189e-02
rt/rt_oman,1.22346376745887354706236616260402150e-03,1.75398735026668238893714467898370017e-03,8.25880743624109141031417601530280484e-03
rt/rt_onedirection,1.93353396504169484758716172297611280e-03,7.41762077316059566882377949555292452e-04,3.20486656806137532482226978206463819e-02
rt/rt_p2,-Inf,-Inf,-Inf
rt/rt_qatif,5.64627925118423149229727696036381405e-03,3.65094675191240633209682509494176428e-03,2.20517968354978512554376788410812167e-02
rt/rt_saudi,6.35683591123096017363612607844990515e-03,4.95776833037097777046002248515939587e-03,7.94175761667706554009751231984650873e-02
rt/rt_tcot,-Inf,-Inf,-Inf
rt/rt_tlot,7.52626854966176601359482985783909853e-03,4.49667226710655161771878425245512302e-03,1.20562665048315973397463090243731327e-01
rt/rt_uae,2.80178926900561792538477896815968595e-03,2.91017173188490556501290272191955764e-03,1.89479958474647422677118540092168851e-02
rt/rt_voteonedirection,2.58574455542686695257591884849879827e-03,1.31935522481228959620753823363770855e-03,4.67334108814987702995503798273806671e-02
soc/fb-pages-company,3.04530420365477239160419203952309139e-03,1.42552465090884298533179478390876072e-03,1.30824150123542923813175791498783237e-01
soc/fb-pages-food,7.31716993064830683662950338747831711e-04,7.42277682486278270678454871148718837e-04,5.44051814698579009106071517776047425e-03
soc/fb-pages-government,4.46697301124587866146480585609842872e-04,7.02334756750456201275253404216682298e-05,2.17439884509202305715410638384127066e-04
soc/fb-pages-politician,1.04821271770564428509191488378335161e-03,3.05811580492869089397984811909132265e-04,2.01709851937051511701453675350663556e-04
soc/fb-pages-public-figure,2.36617676338008394842530718816449582e-01,6.22652383136490110711586970730552638e-02,3.02941343662827749278318927236516407e-01
soc/fb-pages-tvshow,1.00567809209116004454859476260869031e-03,6.80556264056661814740798535962815087e-04,3.13598671772463344871393284699154264e-02
soc/soc-ANU-residence,1.29516894608070903952986115774393758e-04,1.03742539890879977428166681782467681e-04,1.31042144264249583476036577419133785e-04
soc/soc-advogato,7.92059571321750388955490907690981157e-01,6.56947771135999520365609731386538776e-01,7.45459569348609214052743420350302550e-01
soc/soc-anybeat,3.89121849070779316607084637475925035e-03,5.64000798490667910344809374886908839e-04,1.92063193912427425155266430902669475e-03
soc/soc-dolphins,7.38833287393084616501544586338673705e-05,1.57309727936842333483131491284146064e-05,9.45505015213577004541432893879713990e-06
soc/soc-epinions,-Inf,-Inf,-Inf
soc/soc-gplus,7.42294603792881989141932287838756195e-02,2.14977969506144732227346835033233484e-01,2.28571461649103414073286648293779907e-01
soc/soc-hamsterster,7.07910425166599693473515806979556726e-01,8.45021634055121343125991080793070566e-01,6.91047098658917847047821059469525253e-01
soc/soc-highschool-moreno,5.68823914440770097931943943156713014e-05,2.71942430096599472142741392466313245e-05,2.23971847792732305446923433216777656e-05
soc/soc-karate,2.43599839156237805788925891131744704e-05,6.01931613355812802739641897959269895e-06,4.91533200944762482252315920627501435e-06
soc/soc-physicians,1.44780441850404758936213257910939566e-04,4.92376308035665526187027992454672650e-05,7.81686426071144918091478535225725261e-04
soc/soc-sign-bitcoinalpha,3.96136148419909658130174012025632994e-01,4.90084322571018749852965395221549471e-01,4.84413369021814597662748248634112351e-01
soc/soc-sign-bitcoinotc,2.84632969347305417979313495485511074e-01,1.38347014407556828356473564725838134e-01,2.81948550137732508541717247989383851e-01
soc/soc-student-coop,5.87078014013272121778409632566603166e-01,5.37692162735698981204842796997089577e-01,2.98755427824775725147859827812812494e-01
soc/soc-tribes,4.35839468373809666778237925632303017e-06,6.18811047933898268791201364163656161e-07,4.12460249528844351233038887337620227e-07
soc/soc-wiki-Vote,3.11509530187417921152245354392633717e-04,3.31996984008763585767450355212636588e-04,5.53284444281834504020109987489968691e-04
socfb/socfb-Amherst41,6.52146957512052804615949934809800136e-05,1.42129195050536036398416950327578593e-05,1.89784824254277647465936066757209825e-05
socfb/socfb-Bowdoin47,6.57549725133800058722083600275798281e-05,6.56614594089266791002970048808131373e-05,1.95313887569459231000678509711133374e-04
socfb/socfb-Brandeis99,4.52918686410868529821179178272544118e-01,4.62183960538490370601465240142250851e-01,4.79591781941706710467411936118883771e-01
socfb/socfb-Bucknell39,6.61644369319623481793429157902188307e-05,4.47455872672148717345519647338190785e-05,4.73883161759311528787337113622004119e-05
socfb/socfb-Caltech36,2.91902629420728076238438831055246188e-01,4.53323768586778419135924462250277937e-01,5.06572972766762958211019220813981313e-02
socfb/socfb-Colgate88,3.11575738685406516479824960510016642e-04,3.36641702960169674424000955354388162e-04,2.48567751044584526606540906000627645e-04
socfb/socfb-Hamilton46,4.26983956347297108632746808549098105e-05,3.08829432788681146995651674935363787e-05,3.82112478300443561007973130421404047e-04
socfb/socfb-Haverford76,2.73853739940659198097351369833125700e-04,4.26974577202436946105398831180689673e-05,2.19979782916695272530395371174180583e-04
socfb/socfb-Mich67,1.52148859895369173105342698101377271e-04,5.28724806303966411095442507092763099e-05,4.82398386588022345884228156044786088e-05
socfb/socfb-Middlebury45,8.12685805555682514522538041805409140e-02,2.44109944859020411336365480435787343e-01,5.51393313818663767430904374072633654e-02
socfb/socfb-Oberlin44,5.18383490484805765018926612208424672e-04,1.02747030436820392603757974484614099e-03,2.30902242350659286973536507056477742e-02
socfb/socfb-Pepperdine86,2.64176673731009730941511013938027656e-04,4.59192132028379062669708502574149400e-05,3.08968843043960958087639647208103363e-04
socfb/socfb-Reed98,1.93630537515237537160863184090783471e-04,3.93273395317367064927489220806412684e-05,2.98410627948497954479217805199648900e-04
socfb/socfb-Rice31,5.18111537201019558037477628282721629e-03,7.58422698421581571325015876089896149e-03,1.62585011017549214202162118405218923e-03
socfb/socfb-Rochester38,1.51044433649779601858467508816735726e-04,2.29684469911969283164247687474962691e-04,9.20556897124469652779942359111903666e-04
socfb/socfb-Santa74,1.87330635145113271522397984989667934e-04,6.62184507055977160023786072493846499e-05,7.05178172939893108258280448929980798e-05
socfb/socfb-Simmons81,1.06160692147087421996586574010579441e-01,2.65671199210037646972694775592988482e-01,2.34605937646753809594425881590462396e-01
socfb/socfb-Smith60,1.47930877845850642470475172951906032e-04,3.82950369054192498591696184368595535e-05,2.92037703184758869780251024456765171e-03
socfb/socfb-Swarthmore42,4.34125690231748061529027119853652906e-04,5.99762358863626778331461170992366259e-05,1.85925090043097676254999532480014874e-03
socfb/socfb-Trinity100,2.55977809949275193193873106234537175e-04,6.95763673139851611873484194384633032e-05,1.50744782391507473808536908406313749e-02
socfb/socfb-UC64,7.84700797983379308003356085281976248e-01,8.57409116318829125567489893536822229e-01,6.28562187735811791506771708128039920e-01
socfb/socfb-USFCA72,7.56174329158830579577592311274046518e-02,2.86938442147107952334586977290035058e-01,1.99300212668223264416412320230084166e-01
socfb/socfb-Vassar85,6.23306611313360180265154171976213943e-05,2.44829266747051414928575905683702923e-05,1.29263345673586175291467200520785412e-03
socfb/socfb-Wellesley22,1.10791272393127114543195526422785978e-04,5.55490990286850533358543596427577907e-05,6.67925302573067594863219225142155818e-03
socfb/socfb-Wesleyan43,7.82813269666792898151651102131414085e-05,1.90940708661499801366191456643153278e-05,3.42683827421855431722007483944380818e-05
socfb/socfb-Williams40,3.19733947896123293704888146564362480e-04,5.88156575452854882604095323553070700e-05,2.74489170460444061526343290640481253e-03
socfb/socfb-nips-ego,5.20575196036867862326535342289973784e-04,8.03978969977477732384896592726710565e-05,3.42928545722507399684566527465087389e-04
tscc/scc_enron-only,2.57548672386989995725491632757463744e-04,6.00907288645117088119610486545974175e-05,1.41634303748748901526855618016668716e-03
tscc/scc_fb-forum,3.48106927204255731873154088130738415e-04,8.09491176562031101724029843411961863e-05,2.26058525954195996565973667414369728e-04
tscc/scc_infect-hyper,4.56453510955347109074971815795484374e-01,3.75529035534683563992019113446278823e-01,4.53582309073587650918159566556902582e-01
tscc/scc_retweet,7.59839525414836749070831007044392590e-01,7.99879626946240086181690493788969768e-01,8.12077159918758247779122952753504676e-01
tscc/scc_retweet-crawl,-Inf,-Inf,-Inf
tscc/scc_rt_alwefaq,7.00914815655035495053842612298299955e-01,7.27275795414959410398872133606737473e-01,5.02065569031769376591799244339693323e-01
tscc/scc_rt_assad,1.25311370193803005672709959024850611e-01,1.46503735595889007783041182353097470e-01,9.83721669636159967440841543088757777e-03
tscc/scc_rt_bahrain,1.10519147483510492182420933178025381e+00,9.15180757283522382576310398444751369e-01,9.03471496548910327493735964774700570e-01
tscc/scc_rt_barackobama,6.48873670685315668689440991683521638e-01,1.05420196572807501203486169337786141e+00,5.42943294517593999152651125359996221e-01
tscc/scc_rt_damascus,4.07241103017458949058753230233108235e-01,3.98925301146524618658088459690063929e-01,4.58472190059900031835931067730499713e-01
tscc/scc_rt_dash,8.85630043532036652590831970533153117e-01,7.62171916704254097805771660056972145e-01,8.38953913557967013691503465365353817e-01
tscc/scc_rt_gmanews,5.55634752597282863640997109389937410e-01,5.24420086343872415474926887421570696e-01,3.05141332032003762235134979142269082e-01
tscc/scc_rt_gop,1.04143755489125513466796957926722459e+00,1.05901670066452359762304491954717576e+00,1.18037078037837660463472157226447474e+00
tscc/scc_rt_http,1.20652796438803694998235916596723424e+00,1.21367969027280407367972912649824126e+00,1.24126121123829692999649892416466584e+00
tscc/scc_rt_israel,1.02043875813797313758480052727130829e+00,1.05125180095733022794003386221321702e+00,9.85257263467019208063043469612716585e-01
tscc/scc_rt_justinbieber,2.30881587973360465824924400140279627e-05,5.44138461850222861936724605886668136e-06,2.75504575139803131240828394948254008e-05
tscc/scc_rt_ksa,8.68578746786396902465311111904390655e-01,9.32472400218179652563041859435656549e-01,7.93811337688612453660397021523994303e-01
tscc/scc_rt_lebanon,1.16978437113852274390220586620717017e+00,1.05440692259360439787777592883494544e+00,1.05914969221456042753264045261854137e+00
tscc/scc_rt_libya,4.70160034505419308763235927589582706e-01,3.76057225920113362016741654382620199e-01,4.62227013921095138447772790062703815e-01
tscc/scc_rt_lolgop,2.55257311990377429559448966741229860e-01,4.40088559756194198296984372886284677e-01,7.51412148994319363338227056822631036e-01
tscc/scc_rt_mittromney,1.15167130727736422130409727980085276e+00,1.24662582880794678291759484840430020e+00,1.18072617512599553823229790930067388e+00
tscc/scc_rt_obama,1.09791024155856594911887684074609112e+00,1.11109319075403530033539927666866195e+00,1.06626016970362686241443352791276548e+00
tscc/scc_rt_occupy,9.65629266796148837599590571810790729e-01,1.06213490692907257378710532485240161e+00,1.12549376552128919204429365573676269e+00
tscc/scc_rt_occupywallstnyc,3.44419188706635182793311981647080796e-01,1.24974535217177227671622344715994665e-01,2.40315981989061477671683120818927893e-01
tscc/scc_rt_oman,9.34886028274102686359029547896816999e-01,8.93028983087957705453178317795583987e-01,8.74008467897940811645526129359756123e-01
tscc/scc_rt_onedirection,7.19889478016732413947624236080571469e-01,6.70893645954685818946832413239740005e-01,8.58364642951258575520331832775026889e-01
tscc/scc_rt_p2,8.64122750926759329479283846855258331e-01,8.14108260017185271405751397639567321e-01,1.02944360641820791143003183765048559e+00
tscc/scc_rt_qatif,1.01934931688686075319627102117821687e+00,1.12180859945921169571816283357029207e+00,9.46571047076117353361868611368336279e-01
tscc/scc_rt_saudi,2.48675131702080143464761541240501588e-02,2.45666343976481654010867846291038180e-02,2.48457255967133151673577527413810602e-02
tscc/scc_rt_tcot,7.60128033183678485349619536708835451e-01,7.90490854855709291135225910645553217e-01,7.59147876241547489035327250066744113e-01
tscc/scc_rt_tlot,9.63011974958596907809702140683982761e-01,9.51624447206592010466196103618382245e-01,9.55502238375144786913428539089905521e-01
tscc/scc_rt_uae,9.18596815201095644890533969902475437e-01,8.52444521886086334220362836949306901e-01,8.89544226295131136477583375875796631e-01
tscc/scc_rt_voteonedirection,1.11939306975225313062723813838295066e+00,9.89098573077242755068303293485988261e-01,1.04333293369146438331099771343769644e+00


==> data/eigen_graph_social_32/eigenvectors_relative_error.sorted.csv <==
percent,Float32,LinearTakum32,Posit32
0.0,2.4864528194772835e-6,6.188110479338982e-7,4.1246024952884436e-7
0.004424778761061947,4.358394683738097e-6,7.85910095364853e-7,1.7319335369931184e-6
0.008849557522123894,6.631249198228032e-6,3.2544029728459025e-6,2.0578862537086814e-6
0.01327433628318584,1.2032183837549343e-5,3.378953847886514e-6,3.3942299997021083e-6
0.017699115044247787,1.3993181523228579e-5,5.441384618502229e-6,4.9153320094476245e-6
0.022123893805309734,1.833259391145812e-5,6.019316133558128e-6,5.04437463342465e-6
0.02654867256637168,2.1030316073290052e-5,7.701829593456146e-6,8.377426038526438e-6
0.030973451327433628,2.3088158797336046e-5,8.874263451275926e-6,9.45505015213577e-6
0.035398230088495575,2.4359983915623782e-5,9.113444450400818e-6,1.150472245284761e-5
0.03982300884955752,3.3770194144057856e-5,1.163213999177724e-5,1.237651344917449e-5
0.04424778761061947,3.6276474178455774e-5,1.1633032980937592e-5,1.5455389805930143e-5
0.048672566371681415,3.797308688266181e-5,1.4212919505053604e-5,1.6176614596652934e-5
0.05309734513274336,4.1675910546111305e-5,1.5730972793684233e-5,1.7245817136537635e-5
0.05752212389380531,4.268647424581414e-5,1.8865808660484613e-5,1.8978482425427765e-5
0.061946902654867256,4.268647424581414e-5,1.909407086614998e-5,2.239718477927323e-5
0.06637168141592921,4.268647424581414e-5,1.9356199388416296e-5,2.748986817615968e-5
0.07079646017699115,4.269839563472971e-5,2.0867685987514834e-5,2.7550457513980313e-5
0.0752212389380531,5.688239144407701e-5,2.0867685987514834e-5,3.4268382742185545e-5
0.07964601769911504,6.233066113133602e-5,2.0867685987514834e-5,3.8488230652178815e-5
0.084070796460177,6.521469575120528e-5,2.196809879621998e-5,4.7388316175931154e-5
0.08849557522123894,6.575497251338e-5,2.4350765575091876e-5,4.800695047039934e-5
0.09292035398230089,6.616443693196234e-5,2.4350765575091876e-5,4.823983865880223e-5
0.09734513274336283,6.635227194068302e-5,2.448292667470514e-5,6.0426483156766224e-5
0.10176991150442478,7.276007573022868e-5,2.5327625591788076e-5,6.101884305928236e-5
0.10619469026548672,7.388332873930846e-5,2.719424300965995e-5,6.582481266961845e-5
0.11061946902654868,7.436184105655535e-5,2.755321513002966e-5,7.051781729398931e-5
0.11504424778761062,7.82813269666793e-5,3.0882943278868115e-5,7.13251287154863e-5
0.11946902654867257,8.38218771338464e-5,3.091825495671859e-5,7.13251287154863e-5
0.12389380530973451,8.709783636592593e-5,3.1157237427781035e-5,7.696669412383525e-5
0.12831858407079647,9.29263465435796e-5,3.3073905484389054e-5,0.00011590888998980142
0.13274336283185842,9.442124293288721e-5,3.67323039813484e-5,0.00013104214426424958
0.13716814159292035,9.442124293288721e-5,3.829503690541925e-5,0.0001385017044997058
0.1415929203539823,0.00010277219513996315,3.871531534793381e-5,0.0001407051319590799
0.14601769911504425,0.00010338109852565665,3.932733953173671e-5,0.000151573143955267
0.1504424778761062,0.00010546837058216137,3.9964018068476754e-5,0.00016604250944708294
0.15486725663716813,0.00011079127239312711,4.063122857269299e-5,0.00018215866649675286
0.1592920353982301,0.00011447176158565726,4.2697457720243694e-5,0.00018215866649675286
0.16371681415929204,0.00011447176158565726,4.4334989690758274e-5,0.00018215866649675286
0.168141592920354,0.0001173379147575955,4.474558726721487e-5,0.00018780817580320723
0.17256637168141592,0.0001173379147575955,4.5919213202837904e-5,0.00019531388756945922
0.17699115044247787,0.00012572568336095767,4.911905643318429e-5,0.0002017098519370515
0.18141592920353983,0.00012766933126055608,4.923763080356655e-5,0.0002146909262643977
0.18584070796460178,0.0001295168946080709,5.0496151492008065e-5,0.0002174398845092023
0.1902654867256637,0.00014141747619037066,5.159047088922495e-5,0.00021997978291669526
0.19469026548672566,0.00014478044185040477,5.287248063039664e-5,0.00022076410113823847
0.19911504424778761,0.000145028646186457,5.4371034974446616e-5,0.000226058525954196
0.20353982300884957,0.00014793087784585065,5.554909902868505e-5,0.00024510792641134303
0.2079646017699115,0.0001510444336497796,5.8815657545285485e-5,0.00024510792641134303
0.21238938053097345,0.00015214885989536916,5.997623588636268e-5,0.00024856775104458454
0.2168141592920354,0.00015294687351833844,6.009072886451171e-5,0.0002826474324761934
0.22123893805309736,0.0001554583953590268,6.566145940892668e-5,0.000298410627948498
0.22566371681415928,0.00015878335411782733,6.621845070559772e-5,0.00030805356870056063
0.23008849557522124,0.00017774468207552046,6.957636731398516e-5,0.00030896884304396094
0.2345132743362832,0.00017943209262835766,7.023347567504562e-5,0.0003429285457225074
0.23893805309734514,0.00018733063514511327,7.922131689034023e-5,0.00038211247830044357
0.24336283185840707,0.00019363053751523753,8.039789699774778e-5,0.0005532844442818345
0.24778761061946902,0.00020747670818449225,8.094911765620311e-5,0.0005935169121182643
0.252212389380531,0.00023973234279885152,8.100197543230884e-5,0.0006078832355533137
0.25663716814159293,0.0002559778099492752,8.998775367946526e-5,0.000662564553580011
0.2610619469026549,0.00025754867238699,9.572467098234455e-5,0.0007816864260711449
0.26548672566371684,0.00026417667373100976,9.572467098234455e-5,0.0009205568971244697
0.26991150442477874,0.0002671470744372341,9.57941632861982e-5,0.0011885229783915935
0.2743362831858407,0.0002738537399406592,9.872422266970114e-5,0.0011885229783915935
0.27876106194690264,0.00028414910214702676,0.0001008969703107974,0.0011885229783915935
0.2831858407079646,0.0002869524324926764,0.00010374253989087998,0.0011885229783915935
0.28761061946902655,0.0003109410879873747,0.00011620466634001633,0.0011885229783915935
0.2920353982300885,0.0003115095301874179,0.00012581628520776266,0.0012926334567358617
0.29646017699115046,0.00031157573868540654,0.00012738083030792733,0.0013537284547705689
0.3008849557522124,0.0003197339478961233,0.00013359939615449696,0.001416343037487489
0.3053097345132743,0.00034008808626643963,0.0001353446757770158,0.0014329225470290467
0.30973451327433627,0.00034008808626643963,0.00015467336548822676,0.001625850110175492
0.3141592920353982,0.00034810692720425575,0.00016343242566914552,0.0016761368990837852
0.3185840707964602,0.00043412569023174805,0.00016477830514480206,0.0016761368990837852
0.3230088495575221,0.00044669730112458785,0.0002128367034902205,0.0018592509004309768
0.3274336283185841,0.0004536532647255898,0.0002128367034902205,0.0019206319391242743
0.33185840707964603,0.00048540648638709875,0.0002258708432453359,0.002119126261479564
0.336283185840708,0.00048540648638709875,0.0002258708432453359,0.0025046384905293177
0.3407079646017699,0.0004954148498326212,0.00022968446991196927,0.0027448917046044405
0.34513274336283184,0.0005025773446888382,0.00025496875317385987,0.002920377031847589
0.3495575221238938,0.0005183834904848057,0.00027810097550490584,0.002963564206473721
0.35398230088495575,0.0005205751960368678,0.0003052786390070686,0.0029680414135671955
0.3584070796460177,0.0005752576470211932,0.00030581158049286907,0.003103978533314983
0.36283185840707965,0.0006414670168642481,0.00033199698400876356,0.004331603698583942
0.3672566371681416,0.0007317169930648307,0.00033664170296016967,0.00519047208426692
0.37168141592920356,0.0007413695391609355,0.00040982403426436634,0.00519047208426692
0.37610619469026546,0.0007440827962612986,0.00041581852550635646,0.00544051814698579
0.3805309734513274,0.0009927427217945812,0.00041581852550635646,0.005511768659816278
0.38495575221238937,0.00100567809209116,0.00041581852550635646,0.006033991922463306
0.3893805309734513,0.0010482127177056442,0.00041581852550635646,0.006331499161646148
0.3938053097345133,0.001082934843956876,0.00041581852550635646,0.006679253025730676
0.39823008849557523,0.0011223605230621504,0.000564000798490668,0.00736426222456166
0.4026548672566372,0.0012234637674588735,0.0006220900741725686,0.008258807436241092
0.40707964601769914,0.0012359160669529687,0.0006644182052860816,0.0098372166963616
0.41150442477876104,0.0012894325521367704,0.0006805562640566619,0.010443401527577147
0.415929203539823,0.001343596411460312,0.0006842692598519915,0.010443401527577147
0.42035398230088494,0.001343596411460312,0.0007417620773160596,0.010478595207880944
0.4247787610619469,0.001343596411460312,0.0007422776824862783,0.010532467039175212
0.42920353982300885,0.001343596411460312,0.0007681827278972011,0.01310610251426948
0.4336283185840708,0.001343596411460312,0.0008027737640745966,0.013426426500167602
0.43805309734513276,0.0015055649025639075,0.0008298644713839969,0.015074478239150747
0.4424778761061947,0.0015055649025639075,0.0008479417314054675,0.018947995847464743
0.4469026548672566,0.0015299739537947851,0.0008778994726337079,0.019735650561237262
0.45132743362831856,0.001611348168308724,0.0008778994726337079,0.02202802954634351
0.4557522123893805,0.0016864137551685203,0.0010080117964921113,0.02205179683549785
0.46017699115044247,0.0017176639366685681,0.001027470304368204,0.023090224235065928
0.4646017699115044,0.0018024428781655136,0.0010349819957107549,0.024845725596713317
0.4690265486725664,0.0018024428781655136,0.0011115496227624125,0.027456075717957242
0.47345132743362833,0.0018926918696525125,0.0013188192549395824,0.027456075717957242
0.4778761061946903,0.0018991712547821048,0.0013188192549395824,0.027636514928297305
0.4823008849557522,0.0019335339650416949,0.0013193552248122896,0.02858043743109456
0.48672566371681414,0.002551816158052243,0.001425524650908843,0.030272389377003515
0.4911504424778761,0.002585744555426867,0.0014573230496576063,0.031359867177246335
0.49557522123893805,0.002801789269005618,0.001633305417994527,0.03204866568061375
0.5,0.002979185995615871,0.0016883774771108977,0.03535153998968812
0.504424778761062,0.0030453042036547723,0.0017289234877253415,0.039125933463455935
0.5088495575221239,0.003064635681148434,0.0017289234877253415,0.04673341088149877
0.5132743362831859,0.0032915685989862793,0.0017539873502666824,0.0506572972766763
0.5176991150442478,0.003891218490707793,0.0022717352701835804,0.05075368660678516
0.5221238938053098,0.003948097193529916,0.002473070492347437,0.05513933138186638
0.5265486725663717,0.0045284240433579245,0.002516538015843355,0.07941757616677066
0.5309734513274337,0.004962088548941859,0.0025260806185686954,0.0859898126499005
0.5353982300884956,0.005181115372010195,0.0026756773472854083,0.09662999312084304
0.5398230088495575,0.0052277959753873095,0.0029101717318849056,0.10007520523241031
0.5442477876106194,0.005646279251184231,0.003066226449971768,0.10711485458620336
0.5486725663716814,0.006012473823051439,0.0031100017487020403,0.11123569648409767
0.5530973451327433,0.00635683591123096,0.0035711003010268283,0.11123569648409767
0.5575221238938053,0.007526268549661766,0.0036509467519124064,0.11289610501121113
0.5619469026548672,0.010400784698720885,0.0044966722671065515,0.11365467417083902
0.5663716814159292,0.010754363892129604,0.004608009654539495,0.1178681159850733
0.5707964601769911,0.01488904037886062,0.0049577683303709775,0.12056266504831598
0.5752212389380531,0.024867513170208015,0.005663539976534478,0.13082415012354293
0.5796460176991151,0.025517474121775702,0.007584226984215816,0.13856669431700416
0.584070796460177,0.030716369008886423,0.015582452022182511,0.14614226301834024
0.588495575221239,0.0548453591060742,0.024566634397648165,0.19726348785202966
0.5929203539823009,0.0742294603792882,0.06226523831364901,0.19930021266822326
0.5973451327433629,0.07561743291588306,0.11402843714239551,0.21713137362573906
0.6017699115044248,0.08126858055556825,0.12497453521717723,0.2285714616491034
0.6061946902654868,0.08314190623003234,0.13834701440755684,0.2346059376467538
0.6106194690265486,0.10251919947171637,0.13834701440755684,0.24031598198906148
0.6150442477876106,0.10616069214708743,0.146503735595889,0.2819485501377325
0.6194690265486725,0.125311370193803,0.21497796950614473,0.2819485501377325
0.6238938053097345,0.2366176763380084,0.22663897526413587,0.28270204153236755
0.6283185840707964,0.25525731199037743,0.2441099448590204,0.2987554278247757
0.6327433628318584,0.2846329693473054,0.2656711992100376,0.3012470865963149
0.6371681415929203,0.2846329693473054,0.28693844214710795,0.30294134366282777
0.6415929203539823,0.2919026294207281,0.3488385823861474,0.3051413320320038
0.6460176991150443,0.3444191887066352,0.3755290355346836,0.3095572353001627
0.6504424778761062,0.3961361484199097,0.37605722592011337,0.31341453706889394
0.6548672566371682,0.3961361484199097,0.39892530114652464,0.3188740200953809
0.6592920353982301,0.4062738151972573,0.42227566848727777,0.32050673632204046
0.6637168141592921,0.40724110301745897,0.4400885597561942,0.45358230907358765
0.668141592920354,0.4529186864108685,0.4533237685867784,0.45847219005990003
0.672566371681416,0.4564535109553471,0.46218396053849037,0.46222701392109516
0.6769911504424779,0.47002816939473363,0.49008432257101875,0.4795917819417067
0.6814159292035398,0.4701600345054193,0.49008432257101875,0.4844133690218146
0.6858407079646017,0.5266769050409476,0.5038470462151979,0.4844133690218146
0.6902654867256637,0.5295500914249811,0.5038470462151979,0.4954828603070062
0.6946902654867256,0.5295500914249811,0.5173499071133316,0.5020655690317694
0.6991150442477876,0.5540162760667695,0.5244200863438724,0.542943294517594
0.7035398230088495,0.5556347525972829,0.537692162735699,0.5719024528302814
0.7079646017699115,0.5870780140132721,0.5539604608945874,0.5719024528302814
0.7123893805309734,0.605390035587359,0.6047497008909867,0.6285621877358117
0.7168141592920354,0.6273062866991411,0.615858198905397,0.6371500480387389
0.7212389380530974,0.6488736706853157,0.6569477711359996,0.674958594792194
0.7256637168141593,0.6539169177051889,0.6708936459546858,0.679091945681797
0.7300884955752213,0.6759347059315354,0.6767184975752457,0.688577416647089
0.7345132743362832,0.7009148156550356,0.6842688352386906,0.6910470986589179
0.7389380530973452,0.7079104251665997,0.6988347885804769,0.6935061938195828
0.7433628318584071,0.7093497395590098,0.7089698772548843,0.7029452753957243
0.7477876106194691,0.7198894780167324,0.7113697525732122,0.7175540369619345
0.7522123893805309,0.7231172287195111,0.7132947560049683,0.7294600804396096
0.7566371681415929,0.730311270418,0.7141990576084432,0.7319065481484279
0.7610619469026548,0.7459303853196306,0.7214472376106185,0.7333725171322751
0.7654867256637168,0.7598395254148368,0.7272757954149595,0.7454595693486092
0.7699115044247787,0.7601280331836785,0.7346716143059372,0.7471380273003937
0.7743362831858407,0.7638739832250062,0.7410767439915539,0.7514121489943194
0.7787610619469026,0.7778629988885899,0.7524252676075679,0.7573412934784406
0.7831858407079646,0.7835552810393797,0.7621719167042541,0.7591478762415474
0.7876106194690266,0.7847007979833793,0.7824292722253661,0.7856641249172595
0.7920353982300885,0.785331343942718,0.7904908548557092,0.789793101087206
0.7964601769911505,0.7920595713217504,0.797472874317922,0.7938113376886125
0.8008849557522124,0.7994086116411393,0.79987962694624,0.7996240925420233
0.8053097345132744,0.8187328932812263,0.8004134171817424,0.8120771599187583
0.8097345132743363,0.8279073733301846,0.8141082600171853,0.838953913557967
0.8141592920353983,0.8295053523513112,0.8234609034556433,0.8511711397921125
0.8185840707964602,0.839071889395644,0.8305126284709354,0.8583646429512586
0.8230088495575221,0.8419466644024097,0.8450216340551213,0.8740084678979408
0.827433628318584,0.8641227509267593,0.8524445218860863,0.875857212664006
0.831858407079646,0.8685787467863969,0.8574091163188291,0.8895442262951312
0.8362831858407079,0.8856300435320367,0.8717473583221986,0.9034714965489103
0.8407079646017699,0.8889923532519132,0.8738566393811066,0.9116860470392125
0.8451327433628318,0.8912666973800647,0.8930289830879578,0.9465710470761174
0.8495575221238938,0.8913166407551901,0.9143311268844092,0.9555022383751448
0.8539823008849557,0.8950742570599762,0.9151807572835223,0.9789536303424468
0.8584070796460177,0.9185968152010956,0.9324724002181797,0.9800814643412334
0.8628318584070797,0.9348860282741027,0.951624447206592,0.9802520307451297
0.8672566371681416,0.9525924282734588,0.9699493722215231,0.9852572634670193
0.8716814159292036,0.9554990626701229,0.9779909294849238,0.9909180868179335
0.8761061946902655,0.9630119749585969,0.9890985730772428,0.9931701970218989
0.8805309734513275,0.9656292667961488,1.003728918558548,0.994450686125635
0.8849557522123894,0.9826949051700847,1.019975513096285,1.0002944349157614
0.8893805309734514,1.000238733233776,1.037173424132223,1.0267832548289382
0.8938053097345132,1.0087100556208553,1.0512518009573302,1.029443606418208
0.8982300884955752,1.0193493168868608,1.054201965728075,1.0430782567751313
0.9026548672566371,1.0204387581379732,1.0544069225936044,1.0433329336914643
0.9070796460176991,1.0238187435920372,1.0590167006645237,1.0591496922145605
0.911504424778761,1.0414375548912551,1.0621349069290726,1.0660424038139344
0.915929203539823,1.048309093155126,1.0637326988725744,1.066260169703627
0.9203539823008849,1.0597510878862022,1.088738901588488,1.0785662349571155
0.9247787610619469,1.0890628510160263,1.0891739299668552,1.1155216886803536
0.9292035398230089,1.097910241558566,1.0937228276259228,1.125493765521289
0.9336283185840708,1.1051914748351048,1.1110931907540353,1.173430100345566
0.9380530973451328,1.1193930697522532,1.1218085994592117,1.1803707803783765
0.9424778761061947,1.1516713072773643,1.126917074139571,1.1807261751259956
0.9469026548672567,1.1697843711385227,1.1303334357976353,1.241261211238297
0.9513274336283186,1.1914570465218768,1.213679690272804,1.3073069077184436
0.9557522123893806,1.2065279643880369,1.2466258288079468,100.0
0.9601769911504425,100.0,100.0,100.0
0.9646017699115044,100.0,100.0,100.0
0.9690265486725663,100.0,100.0,100.0
0.9734513274336283,100.0,100.0,100.0
0.9778761061946902,100.0,100.0,100.0
0.9823008849557522,100.0,100.0,100.0
0.9867256637168141,100.0,100.0,100.0
0.9911504424778761,100.0,100.0,100.0
0.995575221238938,100.0,100.0,100.0
1.0,100.0,100.0,100.0


==> data/eigen_graph_social_32/matrix_vector_product_count.csv <==
matrix\type,Float32,LinearTakum32,Posit32
ca/ca-CSphd,-Inf,-Inf,-Inf
ca/ca-CondMat,292,307,313
ca/ca-Erdos992,330,354,378
ca/ca-GrQc,219,236,243
ca/ca-HepPh,227,240,240
ca/ca-netscience,122,129,129
ca/ca-sandi_auths,89,92,92
cit/cit-DBLP,267,250,266
dynamic/SFHH-conf-sensor,170,181,180
dynamic/aves-sparrow-social,92,99,93
dynamic/aves-weaver-social,113,123,123
dynamic/aves-wildbird-network,129,138,133
dynamic/copresence-LH10,79,81,82
dynamic/email-dnc,134,147,150
dynamic/fb-forum,164,180,180
dynamic/fb-messages,232,261,255
dynamic/ia-chess,224,235,248
dynamic/ia-contact,102,110,110
dynamic/ia-contacts_hypertext2009,102,110,111
dynamic/ia-enron-employees,138,146,140
dynamic/ia-escorts-dynamic,294,298,298
dynamic/ia-hospital-ward-proximity,77,85,91
dynamic/ia-primary-school-proximity,203,221,209
dynamic/ia-primary-school-proximity-attr,203,221,209
dynamic/ia-radoslaw-email,123,133,133
dynamic/ia-reality-call,337,389,374
dynamic/ia-workplace-contacts,103,112,112
dynamic/insecta-ant-colony1,93,94,94
dynamic/insecta-ant-colony2,93,100,100
dynamic/insecta-ant-colony4,79,86,92
dynamic/insecta-ant-trophallaxis-colony1,57,59,58
dynamic/insecta-ant-trophallaxis-colony2,59,60,60
dynamic/mammalia-primate-association,24,24,24
dynamic/mammalia-raccoon-proximity,24,24,24
dynamic/mammalia-voles-bhp-trapping,170,186,193
dynamic/mammalia-voles-kcs-trapping,159,145,151
dynamic/mammalia-voles-plj-trapping,169,180,156
dynamic/mammalia-voles-rob-trapping,150,166,166
dynamic/reptilia-tortoise-network-bsv,103,104,109
dynamic/reptilia-tortoise-network-cs,77,101,89
dynamic/reptilia-tortoise-network-fi,164,175,181
dynamic/reptilia-tortoise-network-hw,16,16,16
dynamic/reptilia-tortoise-network-lm,69,77,77
dynamic/reptilia-tortoise-network-mc,15,15,15
dynamic/reptilia-tortoise-network-pv,43,44,44
dynamic/reptilia-tortoise-network-sg,24,24,24
dynamic/scc2034_kilifi_all_contacts_across_households,19,19,19
dynamic/scc2034_kilifi_all_contacts_within_households,24,24,24
dynamic/soc-sign-bitcoinalpha,133,147,142
dynamic/soc-sign-bitcoinotc,135,150,150
econ/econ-beacxc,111,115,115
econ/econ-beaflw,123,130,130
econ/econ-beause,129,137,137
econ/econ-mahindas,-Inf,-Inf,-Inf
econ/econ-mbeacxc,113,118,117
econ/econ-mbeaflw,137,140,140
econ/econ-mbeause,105,114,114
econ/econ-poli,-Inf,-Inf,-Inf
econ/econ-poli-large,-Inf,-Inf,-Inf
econ/econ-wm1,45,51,51
econ/econ-wm2,62,69,69
econ/econ-wm3,48,54,54
email/email-EU,287,302,302
email/email-dnc,134,147,150
email/email-dnc-corecipient,126,138,144
email/email-enron-large,382,443,431
email/email-enron-only,118,121,121
email/email-univ,188,203,203
ia/ia-crime-moreno,313,337,326
ia/ia-dnc-corecipient,126,138,143
ia/ia-email-EU,316,319,319
ia/ia-email-univ,182,192,192
ia/ia-enron-large,382,443,431
ia/ia-enron-only,118,121,121
ia/ia-escorts-dynamic,294,298,298
ia/ia-fb-messages,135,144,144
ia/ia-hospital-ward-proximity,77,85,91
ia/ia-infect-dublin,148,164,164
ia/ia-infect-hyper,104,111,111
ia/ia-primary-school-proximity,203,221,209
ia/ia-primary-school-proximity-attr,203,221,209
ia/ia-radoslaw-email,123,133,133
ia/ia-reality,499,489,429
ia/ia-southernwomen,21,21,21
ia/ia-workplace-contacts,103,112,112
proximity/SFHH-conf-sensor,170,181,180
proximity/copresence-LH10,79,81,82
proximity/hospital-ward-proximity,77,85,91
proximity/infect-dublin,149,158,158
proximity/infect-hyper,98,106,108
proximity/primary-school-proximity,203,221,209
rec/rec-amazon,-Inf,-Inf,-Inf
rec/rec-movielens-user-movies-10m,189,210,211
retweet_graphs/rt_alwefaq,83,53,113
retweet_graphs/rt_assad,20,20,20
retweet_graphs/rt_bahrain,24,24,24
retweet_graphs/rt_barackobama,24,33,24
retweet_graphs/rt_damascus,19,19,19
retweet_graphs/rt_dash,24,24,24
retweet_graphs/rt_gmanews,24,24,24
retweet_graphs/rt_gop,13,13,-Inf
retweet_graphs/rt_israel,19,19,19
retweet_graphs/rt_justinbieber,24,24,24
retweet_graphs/rt_ksa,20,20,20
retweet_graphs/rt_libya,18,18,18
retweet_graphs/rt_lolgop,24,44,35
retweet_graphs/rt_mittromney,36,56,46
retweet_graphs/rt_occupy,24,24,24
retweet_graphs/rt_occupywallstnyc,24,24,24
retweet_graphs/rt_onedirection,24,24,24
retweet_graphs/rt_p2,24,24,24
retweet_graphs/rt_qatif,13,13,13
retweet_graphs/rt_saudi,24,24,24
retweet_graphs/rt_tcot,24,24,24
retweet_graphs/rt_uae,13,13,13
rt/rt-retweet,91,100,100
rt/rt-twitter-copen,316,341,341
rt/rt_alwefaq,299,319,319
rt/rt_assad,327,395,395
rt/rt_bahrain,334,354,354
rt/rt_barackobama,453,487,519
rt/rt_damascus,347,373,373
rt/rt_dash,684,735,745
rt/rt_gmanews,298,328,328
rt/rt_gop,690,741,760
rt/rt_http,806,778,850
rt/rt_islam,409,456,441
rt/rt_israel,533,578,658
rt/rt_justinbieber,266,279,285
rt/rt_ksa,549,568,568
rt/rt_lebanon,-Inf,-Inf,-Inf
rt/rt_libya,813,865,924
rt/rt_lolgop,328,354,354
rt/rt_mittromney,519,527,537
rt/rt_obama,761,793,804
rt/rt_occupy,577,597,591
rt/rt_occupywallstnyc,262,285,285
rt/rt_oman,331,358,358
rt/rt_onedirection,365,391,378
rt/rt_p2,-Inf,-Inf,-Inf
rt/rt_qatif,353,379,380
rt/rt_saudi,460,459,486
rt/rt_tcot,-Inf,-Inf,-Inf
rt/rt_tlot,394,436,448
rt/rt_uae,523,636,535
rt/rt_voteonedirection,312,346,346
soc/fb-pages-company,511,573,573
soc/fb-pages-food,152,167,162
soc/fb-pages-government,157,179,179
soc/fb-pages-politician,206,212,212
soc/fb-pages-public-figure,273,287,287
soc/fb-pages-tvshow,295,309,309
soc/soc-ANU-residence,149,164,164
soc/soc-advogato,126,157,169
soc/soc-anybeat,305,319,319
soc/soc-dolphins,81,84,84
soc/soc-epinions,-Inf,-Inf,-Inf
soc/soc-gplus,374,406,400
soc/soc-hamsterster,151,191,172
soc/soc-highschool-moreno,100,106,106
soc/soc-karate,35,35,35
soc/soc-physicians,194,205,211
soc/soc-sign-bitcoinalpha,133,147,142
soc/soc-sign-bitcoinotc,135,150,150
soc/soc-student-coop,121,132,114
soc/soc-tribes,19,19,19
soc/soc-wiki-Vote,189,200,200
socfb/socfb-Amherst41,125,134,127
socfb/socfb-Bowdoin47,119,132,127
socfb/socfb-Brandeis99,84,96,101
socfb/socfb-Bucknell39,135,138,144
socfb/socfb-Caltech36,89,97,97
socfb/socfb-Colgate88,132,146,146
socfb/socfb-Hamilton46,133,148,142
socfb/socfb-Haverford76,196,217,217
socfb/socfb-Mich67,163,189,183
socfb/socfb-Middlebury45,92,100,100
socfb/socfb-Oberlin44,182,192,192
socfb/socfb-Pepperdine86,94,95,95
socfb/socfb-Reed98,109,117,117
socfb/socfb-Rice31,126,135,135
socfb/socfb-Rochester38,101,102,102
socfb/socfb-Santa74,152,165,165
socfb/socfb-Simmons81,94,103,103
socfb/socfb-Smith60,189,210,210
socfb/socfb-Swarthmore42,155,168,163
socfb/socfb-Trinity100,151,165,165
socfb/socfb-UC64,155,168,150
socfb/socfb-USFCA72,89,97,92
socfb/socfb-Vassar85,158,180,180
socfb/socfb-Wellesley22,117,125,125
socfb/socfb-Wesleyan43,106,116,116
socfb/socfb-Williams40,128,143,137
socfb/socfb-nips-ego,33,33,32
tscc/scc_enron-only,79,86,86
tscc/scc_fb-forum,129,131,132
tscc/scc_infect-hyper,38,38,33
tscc/scc_retweet,76,96,84
tscc/scc_retweet-crawl,-Inf,-Inf,-Inf
tscc/scc_rt_alwefaq,95,101,89
tscc/scc_rt_assad,40,42,42
tscc/scc_rt_bahrain,130,113,101
tscc/scc_rt_barackobama,57,126,66
tscc/scc_rt_damascus,24,24,24
tscc/scc_rt_dash,24,34,24
tscc/scc_rt_gmanews,79,86,73
tscc/scc_rt_gop,24,24,24
tscc/scc_rt_http,24,24,24
tscc/scc_rt_israel,35,24,36
tscc/scc_rt_justinbieber,64,71,71
tscc/scc_rt_ksa,24,24,24
tscc/scc_rt_lebanon,24,24,24
tscc/scc_rt_libya,35,35,35
tscc/scc_rt_lolgop,65,68,98
tscc/scc_rt_mittromney,36,36,36
tscc/scc_rt_obama,24,24,24
tscc/scc_rt_occupy,34,81,24
tscc/scc_rt_occupywallstnyc,66,74,73
tscc/scc_rt_oman,24,24,24
tscc/scc_rt_onedirection,24,24,24
tscc/scc_rt_p2,36,46,36
tscc/scc_rt_qatif,24,24,24
tscc/scc_rt_saudi,39,40,39
tscc/scc_rt_tcot,35,35,35
tscc/scc_rt_tlot,24,24,24
tscc/scc_rt_uae,24,24,24
tscc/scc_rt_voteonedirection,24,24,24


==> data/eigen_graph_social_32/matrix_vector_product_count.sorted.csv <==
percent,Float32,LinearTakum32,Posit32
0.0,13.0,13.0,13.0
0.004424778761061947,13.0,13.0,13.0
0.008849557522123894,13.0,13.0,15.0
0.01327433628318584,15.0,15.0,16.0
0.017699115044247787,16.0,16.0,18.0
0.022123893805309734,18.0,18.0,19.0
0.02654867256637168,19.0,19.0,19.0
0.030973451327433628,19.0,19.0,19.0
0.035398230088495575,19.0,19.0,19.0
0.03982300884955752,19.0,19.0,20.0
0.04424778761061947,20.0,20.0,20.0
0.048672566371681415,20.0,20.0,21.0
0.05309734513274336,21.0,21.0,24.0
0.05752212389380531,24.0,24.0,24.0
0.061946902654867256,24.0,24.0,24.0
0.06637168141592921,24.0,24.0,24.0
0.07079646017699115,24.0,24.0,24.0
0.0752212389380531,24.0,24.0,24.0
0.07964601769911504,24.0,24.0,24.0
0.084070796460177,24.0,24.0,24.0
0.08849557522123894,24.0,24.0,24.0
0.09292035398230089,24.0,24.0,24.0
0.09734513274336283,24.0,24.0,24.0
0.10176991150442478,24.0,24.0,24.0
0.10619469026548672,24.0,24.0,24.0
0.11061946902654868,24.0,24.0,24.0
0.11504424778761062,24.0,24.0,24.0
0.11946902654867257,24.0,24.0,24.0
0.12389380530973451,24.0,24.0,24.0
0.12831858407079647,24.0,24.0,24.0
0.13274336283185842,24.0,24.0,24.0
0.13716814159292035,24.0,24.0,24.0
0.1415929203539823,24.0,24.0,24.0
0.14601769911504425,24.0,24.0,24.0
0.1504424778761062,24.0,24.0,24.0
0.15486725663716813,24.0,24.0,24.0
0.1592920353982301,24.0,24.0,24.0
0.16371681415929204,24.0,24.0,24.0
0.168141592920354,24.0,24.0,24.0
0.17256637168141592,24.0,24.0,24.0
0.17699115044247787,24.0,33.0,24.0
0.18141592920353983,24.0,33.0,32.0
0.18584070796460178,33.0,34.0,33.0
0.1902654867256637,34.0,35.0,35.0
0.19469026548672566,35.0,35.0,35.0
0.19911504424778761,35.0,35.0,35.0
0.20353982300884957,35.0,36.0,35.0
0.2079646017699115,35.0,38.0,36.0
0.21238938053097345,36.0,40.0,36.0
0.2168141592920354,36.0,42.0,36.0
0.22123893805309736,36.0,44.0,39.0
0.22566371681415928,38.0,44.0,42.0
0.23008849557522124,39.0,46.0,44.0
0.2345132743362832,40.0,51.0,46.0
0.23893805309734514,43.0,53.0,51.0
0.24336283185840707,45.0,54.0,54.0
0.24778761061946902,48.0,56.0,58.0
0.252212389380531,57.0,59.0,60.0
0.25663716814159293,57.0,60.0,66.0
0.2610619469026549,59.0,68.0,69.0
0.26548672566371684,62.0,69.0,71.0
0.26991150442477874,64.0,71.0,73.0
0.2743362831858407,65.0,74.0,73.0
0.27876106194690264,66.0,77.0,77.0
0.2831858407079646,69.0,81.0,82.0
0.28761061946902655,76.0,81.0,82.0
0.2920353982300885,77.0,81.0,84.0
0.29646017699115046,77.0,84.0,84.0
0.3008849557522124,77.0,85.0,86.0
0.3053097345132743,77.0,85.0,89.0
0.30973451327433627,79.0,85.0,89.0
0.3141592920353982,79.0,86.0,91.0
0.3185840707964602,79.0,86.0,91.0
0.3230088495575221,79.0,86.0,91.0
0.3274336283185841,79.0,92.0,92.0
0.33185840707964603,81.0,94.0,92.0
0.336283185840708,83.0,95.0,92.0
0.3407079646017699,84.0,96.0,93.0
0.34513274336283184,89.0,96.0,94.0
0.3495575221238938,89.0,97.0,95.0
0.35398230088495575,89.0,97.0,97.0
0.3584070796460177,91.0,99.0,98.0
0.36283185840707965,92.0,100.0,100.0
0.3672566371681416,92.0,100.0,100.0
0.37168141592920356,93.0,100.0,100.0
0.37610619469026546,93.0,101.0,101.0
0.3805309734513274,94.0,101.0,101.0
0.38495575221238937,94.0,102.0,102.0
0.3893805309734513,95.0,103.0,103.0
0.3938053097345133,98.0,104.0,106.0
0.39823008849557523,100.0,106.0,108.0
0.4026548672566372,101.0,106.0,109.0
0.40707964601769914,102.0,110.0,110.0
0.41150442477876104,102.0,110.0,111.0
0.415929203539823,103.0,111.0,111.0
0.42035398230088494,103.0,112.0,112.0
0.4247787610619469,103.0,112.0,112.0
0.42920353982300885,104.0,113.0,113.0
0.4336283185840708,105.0,114.0,114.0
0.43805309734513276,106.0,115.0,114.0
0.4424778761061947,109.0,116.0,115.0
0.4469026548672566,111.0,117.0,116.0
0.45132743362831856,113.0,118.0,117.0
0.4557522123893805,113.0,121.0,117.0
0.46017699115044247,117.0,121.0,121.0
0.4646017699115044,118.0,123.0,121.0
0.4690265486725664,118.0,125.0,123.0
0.47345132743362833,119.0,126.0,125.0
0.4778761061946903,121.0,129.0,127.0
0.4823008849557522,122.0,130.0,127.0
0.48672566371681414,123.0,131.0,129.0
0.4911504424778761,123.0,132.0,130.0
0.49557522123893805,123.0,132.0,132.0
0.5,125.0,133.0,133.0
0.504424778761062,126.0,133.0,133.0
0.5088495575221239,126.0,134.0,133.0
0.5132743362831859,126.0,135.0,135.0
0.5176991150442478,126.0,137.0,137.0
0.5221238938053098,128.0,138.0,137.0
0.5265486725663717,129.0,138.0,140.0
0.5309734513274337,129.0,138.0,140.0
0.5353982300884956,129.0,138.0,142.0
0.5398230088495575,130.0,140.0,142.0
0.5442477876106194,132.0,143.0,142.0
0.5486725663716814,133.0,144.0,143.0
0.5530973451327433,133.0,145.0,144.0
0.5575221238938053,133.0,146.0,144.0
0.5619469026548672,134.0,146.0,144.0
0.5663716814159292,134.0,147.0,146.0
0.5707964601769911,135.0,147.0,150.0
0.5752212389380531,135.0,147.0,150.0
0.5796460176991151,135.0,147.0,150.0
0.584070796460177,135.0,148.0,150.0
0.588495575221239,137.0,150.0,150.0
0.5929203539823009,138.0,150.0,151.0
0.5973451327433629,148.0,157.0,156.0
0.6017699115044248,149.0,158.0,158.0
0.6061946902654868,149.0,164.0,162.0
0.6106194690265486,150.0,164.0,163.0
0.6150442477876106,151.0,165.0,164.0
0.6194690265486725,151.0,165.0,164.0
0.6238938053097345,152.0,166.0,165.0
0.6283185840707964,152.0,167.0,165.0
0.6327433628318584,155.0,168.0,166.0
0.6371681415929203,155.0,168.0,169.0
0.6415929203539823,157.0,175.0,172.0
0.6460176991150443,158.0,179.0,179.0
0.6504424778761062,159.0,180.0,180.0
0.6548672566371682,163.0,180.0,180.0
0.6592920353982301,164.0,180.0,180.0
0.6637168141592921,164.0,181.0,180.0
0.668141592920354,169.0,181.0,181.0
0.672566371681416,170.0,186.0,183.0
0.6769911504424779,170.0,189.0,192.0
0.6814159292035398,170.0,191.0,192.0
0.6858407079646017,182.0,192.0,193.0
0.6902654867256637,182.0,192.0,200.0
0.6946902654867256,188.0,200.0,203.0
0.6991150442477876,189.0,203.0,209.0
0.7035398230088495,189.0,205.0,209.0
0.7079646017699115,189.0,210.0,209.0
0.7123893805309734,194.0,210.0,209.0
0.7168141592920354,196.0,212.0,209.0
0.7212389380530974,203.0,217.0,210.0
0.7256637168141593,203.0,221.0,211.0
0.7300884955752213,203.0,221.0,211.0
0.7345132743362832,203.0,221.0,212.0
0.7389380530973452,203.0,221.0,217.0
0.7433628318584071,206.0,221.0,240.0
0.7477876106194691,219.0,235.0,243.0
0.7522123893805309,224.0,236.0,248.0
0.7566371681415929,227.0,240.0,255.0
0.7610619469026548,232.0,250.0,266.0
0.7654867256637168,262.0,261.0,285.0
0.7699115044247787,266.0,279.0,285.0
0.7743362831858407,267.0,285.0,287.0
0.7787610619469026,273.0,287.0,298.0
0.7831858407079646,287.0,298.0,298.0
0.7876106194690266,292.0,298.0,302.0
0.7920353982300885,294.0,302.0,309.0
0.7964601769911505,294.0,307.0,313.0
0.8008849557522124,295.0,309.0,319.0
0.8053097345132744,298.0,319.0,319.0
0.8097345132743363,299.0,319.0,319.0
0.8141592920353983,305.0,319.0,326.0
0.8185840707964602,312.0,328.0,328.0
0.8230088495575221,313.0,337.0,341.0
0.827433628318584,316.0,341.0,346.0
0.831858407079646,316.0,346.0,354.0
0.8362831858407079,327.0,354.0,354.0
0.8407079646017699,328.0,354.0,358.0
0.8451327433628318,330.0,354.0,373.0
0.8495575221238938,331.0,358.0,374.0
0.8539823008849557,334.0,373.0,378.0
0.8584070796460177,337.0,379.0,378.0
0.8628318584070797,347.0,389.0,380.0
0.8672566371681416,353.0,391.0,395.0
0.8716814159292036,365.0,395.0,400.0
0.8761061946902655,374.0,406.0,429.0
0.8805309734513275,382.0,436.0,431.0
0.8849557522123894,382.0,443.0,431.0
0.8893805309734514,394.0,443.0,441.0
0.8938053097345132,409.0,456.0,448.0
0.8982300884955752,453.0,459.0,486.0
0.9026548672566371,460.0,487.0,519.0
0.9070796460176991,499.0,489.0,535.0
0.911504424778761,511.0,527.0,537.0
0.915929203539823,519.0,568.0,568.0
0.9203539823008849,523.0,573.0,573.0
0.9247787610619469,533.0,578.0,591.0
0.9292035398230089,549.0,597.0,658.0
0.9336283185840708,577.0,636.0,745.0
0.9380530973451328,684.0,735.0,760.0
0.9424778761061947,690.0,741.0,804.0
0.9469026548672567,761.0,778.0,850.0
0.9513274336283186,806.0,793.0,924.0
0.9557522123893806,813.0,865.0,10000.0
0.9601769911504425,10000.0,10000.0,10000.0
0.9646017699115044,10000.0,10000.0,10000.0
0.9690265486725663,10000.0,10000.0,10000.0
0.9734513274336283,10000.0,10000.0,10000.0
0.9778761061946902,10000.0,10000.0,10000.0
0.9823008849557522,10000.0,10000.0,10000.0
0.9867256637168141,10000.0,10000.0,10000.0
0.9911504424778761,10000.0,10000.0,10000.0
0.995575221238938,10000.0,10000.0,10000.0
1.0,10000.0,10000.0,10000.0


==> data/eigen_graph_social_64/eigenvalues_absolute_error.csv <==
matrix\type,Float64,LinearTakum64,Posit64
ca/ca-CSphd,-Inf,-Inf,-Inf
ca/ca-CondMat,3.24836029020032253938393575076918212e-14,1.68737529504905581735461525434901523e-15,6.97956766929234601583104907022675678e-09
ca/ca-Erdos992,4.50516117160092627010086491291729221e-02,4.50516117160105347103239293885384638e-02,4.50516132824724698265055005318316565e-02
ca/ca-GrQc,1.56088404399476196709353256213635980e-14,1.10448886528004188893731341851683433e-15,1.87758214425678318019919658430228510e-08
ca/ca-HepPh,3.00511021098537764930141618750015461e-14,1.25975785864726054037245583005335671e-15,1.02851914788666107648094188438553302e-09
ca/ca-netscience,1.18129626632487674764618941843036544e-14,8.93676430901340848548078760300313610e-16,6.45028738020928367085174816076100762e-10
ca/ca-sandi_auths,1.59637475194193884072604555285210719e-14,6.90444541987608348768229082957247664e-16,2.99261935986975517313658175364950116e-13
cit/cit-DBLP,2.06008659332243086960904583662829254e-14,1.97931032726756503878943015176329186e-15,1.73747437785034178228500838487964661e-09
dynamic/SFHH-conf-sensor,1.58322019260288793171854538977964810e-14,1.00229928179679109878174710133136350e-15,2.69177351010703536710171501424377945e-09
dynamic/aves-sparrow-social,1.07031330788928913355831521309603993e-14,3.29078414094250540570209040697029423e-16,1.93557964379660307240944439306651732e-13
dynamic/aves-weaver-social,1.34888245990133670622575573621343373e-01,1.34888245990146199675687225717807743e-01,1.34888245990184406800099197743451654e-01
dynamic/aves-wildbird-network,9.53071233710053459477452003150928157e-15,5.47718317433924761253438719749596711e-16,1.10673340532289062333020025021895394e-13
dynamic/copresence-LH10,8.14795251427143839191433304394560731e-15,3.33252661237161503347089768388072359e-16,1.05598034533354006397380300312968301e-12
dynamic/email-dnc,2.48410246617504870633505798375970189e-14,7.32247017214920612061738740888803286e-16,5.49168493148760134616954500155684808e-13
dynamic/fb-forum,9.05593394174743432699512208557684720e-15,7.04199437800573325651996422192607886e-16,3.09466507509974851196371593293802924e-12
dynamic/fb-messages,1.74136658841540045716195806230664275e-14,1.67287053089304175588436928789634928e-15,3.59858049210714682731758999331466808e-09
dynamic/ia-chess,1.30337475700991088755451851743615794e-01,1.30337475700990316471763751735702775e-01,1.30337475699852113254001484304232195e-01
dynamic/ia-contact,9.05724444174756981951267903751575560e-15,5.16717168294181320902137344133489382e-16,4.72297352867689665456784813813067776e-10
dynamic/ia-contacts_hypertext2009,1.59679588005359041427397082916314319e-14,1.01758320123673780558174556809281939e-15,2.37037693564511036401684522379188798e-09
dynamic/ia-enron-employees,1.56444306661622559420506712681563057e-14,7.51356301297868532633884693789208246e-16,1.66279036379182445196460323629439492e-10
dynamic/ia-escorts-dynamic,1.38118609267241230022181500106300250e-14,1.13165968840080450351915760146966493e-15,5.54134839790236331951556197738126663e-10
dynamic/ia-hospital-ward-proximity,1.01777637288488990425329883675141878e-14,5.43210519371568521605223017791607088e-16,3.47983661031608611139751549821038177e-11
dynamic/ia-primary-school-proximity,7.47756008385588740794641456727178293e-15,8.00052508881793147947212165280554155e-16,7.19159103496480076185532753979463891e-10
dynamic/ia-primary-school-proximity-attr,7.47756008385588740794641456727178293e-15,8.00052508881793147947212165280554155e-16,7.19159103496480076185532753979463891e-10
dynamic/ia-radoslaw-email,1.05237857089598744539686406216877554e-14,5.38088869757585254659931020499249224e-16,3.02231547853475854446841401651580287e-13
dynamic/ia-reality-call,2.11475322255660250188288264681915647e-14,2.09731157548670105616823256755529946e-15,1.35601885556836226384919823106782331e-08
dynamic/ia-workplace-contacts,1.67459626106467212960946929690660761e-14,4.98563827004794867831308390410446706e-16,2.38020945879621308794064558105115691e-13
dynamic/insecta-ant-colony1,5.49248725219809331958680670016992358e-15,8.56438165068830733135673438450544700e-16,6.59062135779583062766814484470681975e-09
dynamic/insecta-ant-colony2,9.64782172468551647872544766235433638e-15,7.97402953289632178869675233956730081e-16,2.83174722806267977364363669208888110e-09
dynamic/insecta-ant-colony4,7.76436789366644785810077388155292282e-15,6.48763427665678218344326870974913976e-16,5.35728243115202893219207915521641661e-09
dynamic/insecta-ant-trophallaxis-colony1,7.23806841465762654052263816657428026e-15,7.06090553563590791299583396451933500e-16,6.97003567392045578384470329435339444e-10
dynamic/insecta-ant-trophallaxis-colony2,8.17898389591898464931596049676657380e-15,6.30598191642506607359296597966937954e-16,9.47415235384524880581864365716604977e-14
dynamic/mammalia-primate-association,4.06470581785553969117093457499572472e-15,4.02120271944302704353219463306087992e-16,1.17734651467033161210333272618010498e-09
dynamic/mammalia-raccoon-proximity,3.68373156209215212768545179791023558e-15,1.30441187432882048806280891806911914e-16,8.49202825997067493875158311410384204e-11
dynamic/mammalia-voles-bhp-trapping,1.51604629955659119901611529771769099e-14,1.39024520502826468092836147002559827e-15,9.33375597453735443580930604402375395e-13
dynamic/mammalia-voles-kcs-trapping,2.12306843595834476596341931733072632e-14,1.40702095096514009119465484240953477e-15,1.11122944844816909393886077465004172e-10
dynamic/mammalia-voles-plj-trapping,6.34332804151897633211283973819570844e-02,6.34332804152013109096415705027335730e-02,6.34332804144346574730109838530718891e-02
dynamic/mammalia-voles-rob-trapping,9.46194562548732463790788777461541752e-02,9.46194562548665367470223392660343379e-02,9.46194562549547149640849493064049066e-02
dynamic/reptilia-tortoise-network-bsv,8.60281642868679215623156402302860576e-15,1.01314733320520750247072327884758248e-15,6.32097781929819159624478068178278738e-14
dynamic/reptilia-tortoise-network-cs,1.07603160831666347489553795726730724e-14,3.87055680642629406556970379940843343e-16,3.79619257980433679196892066130841561e-14
dynamic/reptilia-tortoise-network-fi,1.22915306822346241724568857143881344e-01,1.22915306822349825336616951515580557e-01,1.22915306821935639649362276065196139e-01
dynamic/reptilia-tortoise-network-hw,2.30869034675202832684530210430084757e-15,2.19829266194479036032099948683906878e-16,1.15428214500904026009747837533189787e-10
dynamic/reptilia-tortoise-network-lm,9.40205767849416730401358799801979139e-15,4.68559836911774280555683197011522605e-16,7.22240251751138095308646035372002953e-14
dynamic/reptilia-tortoise-network-mc,3.76827825151510993830087092969276860e-15,9.88986624415471772323455268978004338e-17,2.35401189974781228636121452972054994e-06
dynamic/reptilia-tortoise-network-pv,8.42842719564111436242793314876576260e-15,5.49569916696506452101937775064914054e-16,1.10942751165255151673863154732299184e-12
dynamic/reptilia-tortoise-network-sg,3.87084997713614415744650990680066544e-15,1.29864373032608301805382675733124410e-16,2.12719548942780985539269768538231926e-15
dynamic/scc2034_kilifi_all_contacts_across_households,1.30063193084949236882959778324573769e-15,2.08701609152070383633253100931270934e-16,1.11678406966145628833815183320358899e-11
dynamic/scc2034_kilifi_all_contacts_within_households,3.35838683951057286353574516732071896e-15,1.54029580146923581052358531894872944e-16,1.82535750239939958188973805161726345e-12
dynamic/soc-sign-bitcoinalpha,7.31058452539014066384227233161754921e-02,7.31058452538881888368478931527665918e-02,7.31058452538223602677996525873600682e-02
dynamic/soc-sign-bitcoinotc,1.68433886259590355853892416268027153e-14,1.23419810134280893370670180211413948e-15,1.12823088658167649538220217444624985e-13
econ/econ-beacxc,1.74435788735129341880131826728678119e-14,8.06441166998559574044920156164148427e-16,1.86349371825900867512245753566370435e-09
econ/econ-beaflw,8.79038927144298829088137754894038024e-15,5.88440195505995153238137389299575459e-16,1.17204761169329896863566176661806383e-13
econ/econ-beause,1.58773938036461521268701816870201122e-14,5.85732472033439033590041725172991014e-16,7.19903160304911331690276402813381300e-09
econ/econ-mahindas,-Inf,-Inf,-Inf
econ/econ-mbeacxc,1.51674676448229377103134265393715691e-14,7.33804063794333638375631878033921413e-16,1.91638632002981811684478438396486173e-13
econ/econ-mbeaflw,1.32842180954375026222824296854745724e-14,5.06577422332712571462415774974857369e-16,2.53116755861646788325352763280136126e-13
econ/econ-mbeause,1.85877647449413829753182365679223504e-14,6.54655232784777419539109092464858459e-16,1.86901607049948819854847023477079362e-13
econ/econ-poli,-Inf,-Inf,-Inf
econ/econ-poli-large,-Inf,-Inf,-Inf
econ/econ-wm1,2.29848622531852364198780827523723850e-13,6.74558346168491164465748082889052113e-14,1.52961057522266805741929174532257174e-09
econ/econ-wm2,2.40747194875429072753950405911298834e-12,4.69607656181371869673235153166949029e-14,4.98765852046152017595337447481126275e-10
econ/econ-wm3,3.49597588001813008504268389016909225e-12,3.18907351206667712107292259408555509e-13,8.44636186621463490707077395256462925e-09
email/email-EU,1.62986056362609199635633557802896959e-14,1.92659515312374011004509471532904473e-15,3.36086756515920753605403396890583775e-09
email/email-dnc,2.48410246617504870633505798375970189e-14,7.32247017214920612061738740888803286e-16,5.49168493148760134616954500155684808e-13
email/email-dnc-corecipient,3.50860318374219847619218055481336094e-01,2.10272455691155460867566150043405972e-01,2.10272455686667812632030424898578171e-01
email/email-enron-large,2.75819858933697619935695727688972579e-14,1.59922958311139344652594040875594219e-15,3.62665430217049205084301263459640915e-09
email/email-enron-only,9.23497394326328831126854277128912274e-15,6.85418770353004677075705142499110435e-16,4.85481113827115267251111965692647423e-10
email/email-univ,2.08552266055659078155622111869788125e-14,8.56046397413025751038622084698101018e-16,4.09006365090891533870595490572231509e-12
ia/ia-crime-moreno,2.21367331624599840886841048999479747e-14,2.11857381426502110501621385955770703e-15,1.72780762515879508101320223645577177e-10
ia/ia-dnc-corecipient,3.50860318374217588348799109853341171e-01,2.10272455691156041712922285266689995e-01,2.10272455690342273350297880688868966e-01
ia/ia-email-EU,4.21184417143071735559978262864539656e-14,2.52754999747879252872291869884619600e-15,7.74107827331293237540286955846759454e-09
ia/ia-email-univ,1.63604653919094264740117523590381902e-14,1.29675573789079176724350606789552057e-15,2.63950337185467515968600545671777085e-13
ia/ia-enron-large,2.75819858933697619935695727688972579e-14,1.59922958311139344652594040875594219e-15,3.62665430217049205084301263459640915e-09
ia/ia-enron-only,9.23497394326328831126854277128912274e-15,6.85418770353004677075705142499110435e-16,4.85481113827115267251111965692647423e-10
ia/ia-escorts-dynamic,1.38118609267241230022181500106300250e-14,1.13165968840080450351915760146966493e-15,5.54134839790236331951556197738126663e-10
ia/ia-fb-messages,1.24011601011735631999396452921084011e-14,1.16879942558215836512105225287604401e-15,2.54277966741134001947239312661820503e-12
ia/ia-hospital-ward-proximity,1.01777637288488990425329883675141878e-14,5.43210519371568521605223017791607088e-16,3.47983661031608611139751549821038177e-11
ia/ia-infect-dublin,1.39098700260590003415372740708338273e-14,5.76283067887148944681177252209130908e-16,1.62195634030240102361616986724871301e-13
ia/ia-infect-hyper,6.19213913320172363456007721572129651e-15,1.07475790832991823143927282840153664e-15,4.89767703236741346853092452247230308e-09
ia/ia-primary-school-proximity,7.47756008385588740794641456727178293e-15,8.00052508881793147947212165280554155e-16,7.19159103496480076185532753979463891e-10
ia/ia-primary-school-proximity-attr,7.47756008385588740794641456727178293e-15,8.00052508881793147947212165280554155e-16,7.19159103496480076185532753979463891e-10
ia/ia-radoslaw-email,1.05237857089598744539686406216877554e-14,5.38088869757585254659931020499249224e-16,3.02231547853475854446841401651580287e-13
ia/ia-reality,3.45227565768098352322780719847652004e-14,2.63170294363295975875620941601660296e-15,2.56811361809009307432695688241424566e-08
ia/ia-southernwomen,2.60197358246100910670941926355961482e-15,1.52307172651643396147440721570918161e-16,9.14846302226802120584021528013028510e-15
ia/ia-workplace-contacts,1.67459626106467212960946929690660761e-14,4.98563827004794867831308390410446706e-16,2.38020945879621308794064558105115691e-13
proximity/SFHH-conf-sensor,1.58322019260288793171854538977964810e-14,1.00229928179679109878174710133136350e-15,2.69177351010703536710171501424377945e-09
proximity/copresence-LH10,8.14795251427143839191433304394560731e-15,3.33252661237161503347089768388072359e-16,1.05598034533354006397380300312968301e-12
proximity/hospital-ward-proximity,1.01777637288488990425329883675141878e-14,5.43210519371568521605223017791607088e-16,3.47983661031608611139751549821038177e-11
proximity/infect-dublin,1.04351566528669091247943411257375637e-14,4.39313037401123725271288188797137497e-16,5.94382858678953013001158088701523150e-13
proximity/infect-hyper,1.37791341362925296208432857639721099e-14,8.40328254980869251836977956097233750e-16,3.20141044362363128329023891862619524e-09
proximity/primary-school-proximity,7.47756008385588740794641456727178293e-15,8.00052508881793147947212165280554155e-16,7.19159103496480076185532753979463891e-10
rec/rec-amazon,-Inf,-Inf,-Inf
rec/rec-movielens-user-movies-10m,2.08752261152303852339891201830362450e-14,1.30605993074492096587144580867438331e-15,6.44281211455710887248228369745348995e-08
retweet_graphs/rt_alwefaq,2.17762682164455444180791332275234654e-01,4.16699394753695898186376260839515232e-16,7.64526407373962236154687282774623109e-14
retweet_graphs/rt_assad,2.31806099266541368070618347612786926e-15,3.34039827395362474663107071121699482e-16,7.35094252652873678293679989911820121e-08
retweet_graphs/rt_bahrain,6.12269155225137014751201562848978869e-01,2.92486908363804121571032148790823189e-16,2.76066074263791941288684502516529036e-08
retweet_graphs/rt_barackobama,1.41421356237309426375545938232414398e+00,1.41421356237309503898861085743610704e+00,1.41421356237309504266851505747620259e+00
retweet_graphs/rt_damascus,2.13273308752320980570108759103844083e-15,4.49682133272927146141055207696626200e-16,2.06445829100821649589018020224469423e-08
retweet_graphs/rt_dash,2.26240780949495190411054954844589365e-15,6.58970497306366137302202790167507306e-16,1.48937448715036014268400487149166341e-10
retweet_graphs/rt_gmanews,2.53463504598209472768157146498921564e-15,3.16612022960691967218402989122460597e-16,3.05812585837993836863333370962842785e-11
retweet_graphs/rt_gop,4.27661851651504885744048965943609248e-16,7.13019409282815358218546297696902103e-17,1.39695479817451826235456172728355901e-08
retweet_graphs/rt_israel,6.51575180307308190800832433665015817e-16,1.35121963139651716221276992807343954e-16,2.25783839510286577593248199957347927e-08
retweet_graphs/rt_justinbieber,1.12588910917219402206426852262384083e-15,4.33114076295435455627197645747656331e-16,1.21824289111357778547819618319620081e-09
retweet_graphs/rt_ksa,1.44796564668928406519188651141585217e-15,2.89178885609687792379966495542969427e-16,4.28638724306374966960001533759801872e-06
retweet_graphs/rt_libya,8.04110344105470605206277255455260950e-16,2.50337874479702026499906000511367017e-18,5.21689937973549793468961981508320745e-18
retweet_graphs/rt_lolgop,2.37494830934850887293244021145574339e-15,1.71377300116139849172834659551358139e-17,2.21547413335166436659978760241412181e-17
retweet_graphs/rt_mittromney,1.00264589157561228600310718129645514e-01,1.34891689787130452827070069544639565e+00,1.34891689771523421652275408855078458e+00
retweet_graphs/rt_occupy,3.59183598628046044748217354944360422e-15,7.83729337381036139847114845044444135e-16,3.35231470734872712922867935948059702e-05
retweet_graphs/rt_occupywallstnyc,1.64452762239179945099332022881809609e-15,1.58727074734580438276296001416305523e-17,9.13367244891602824896419038867273111e-18
retweet_graphs/rt_onedirection,5.82778714955386572373000869063659508e-16,6.02073142131629666531141371982194207e-18,2.06889413718699236142245788633111928e-18
retweet_graphs/rt_p2,1.27757624854286288242665655285776323e-15,2.75274585176877338999239437823205938e-16,6.21919949350119883464440523087691881e-05
retweet_graphs/rt_qatif,8.23337679810094048860065879253337285e-16,3.91390765138129486846059687259281701e-16,8.15610626502897424340022546225597985e-07
retweet_graphs/rt_saudi,2.15391529948131972871945261130567415e-15,3.98581480995855541056837358221671114e-17,4.57817957485622609295157264041248672e-08
retweet_graphs/rt_tcot,1.08656189148249746513385457165885299e-15,2.05962223601936168473568467933926682e-16,1.69587337221646294575298885109755693e-06
retweet_graphs/rt_uae,8.57608354316978367537676338970697410e-16,1.63868133862757867176456839854667732e-16,5.00630136780882221553161152851913263e-08
rt/rt-retweet,1.64253781853774840085876287041446095e-14,7.83080668087940916120910777088627623e-16,2.03555129182204281847961627821705797e-13
rt/rt-twitter-copen,3.01001789244281802771291825227951320e-14,2.26667729564609645625136516680545119e-15,6.84790012968271719600563157171038958e-10
rt/rt_alwefaq,3.41668085079772462570953478832839093e-14,2.20141541233683087488243358836735242e-15,1.21825406597757419852004134750069140e-08
rt/rt_assad,2.51573625657483911577757476403396277e-14,1.62019270308278993193189383391859501e-15,7.36760322434690831432736268231421180e-08
rt/rt_bahrain,2.38101549295586677126578381392567685e-14,8.86587264332246413352225043124695259e-16,4.77853384257807716438816586652657782e-09
rt/rt_barackobama,3.23913747075587972722864850904317223e-14,1.89400608115198966289875102762598936e-15,1.48255851275494722215766600732603633e-08
rt/rt_damascus,1.36208212371051097035162476449076269e-14,1.98811630612003384716418946028966204e-15,5.34117595901164604595823645856017513e-09
rt/rt_dash,2.36034218043406287323193104659397129e-14,3.25875377765199234474098762856224658e-15,4.11453418033444217160105854139768855e-08
rt/rt_gmanews,3.60735560694241002138006655404325572e-14,1.61659229851059006685375934426810256e-15,1.90993024507919129241304176953582924e-08
rt/rt_gop,4.96278536383893291291998052729712743e-14,2.07533308448501064316614840083759871e-15,4.10644501902059285431169048079864461e-08
rt/rt_http,3.46818494883373794201188983131734088e-14,3.52413325611276832489193409665281748e-15,4.51429560495170991998798844077474044e-08
rt/rt_islam,3.67696946754305775320437774866413207e-14,1.89817764214084698869228835296765003e-15,1.15727420723100551971497334866850065e-08
rt/rt_israel,4.42446884134641634115206338129998836e-14,3.46423084344635379475708272767347856e-15,8.65042035083940619296267841998686481e-08
rt/rt_justinbieber,2.46586441808766400205465629011465351e-14,2.63888047498910188444099400070578135e-15,7.10601413701404349684960190192912207e-09
rt/rt_ksa,3.57216984310015399735559585489545916e-14,1.92839170804456712049297853391314495e-15,1.56367723479206221908429816014956176e-08
rt/rt_lebanon,-Inf,-Inf,-Inf
rt/rt_libya,4.79443989003607562622400393830432539e-14,3.70827090864836308831096445019027338e-15,7.37923536465628922241007060381121204e-09
rt/rt_lolgop,2.36257823908788454109660225703327565e-14,1.94899934978074817592689012228755830e-15,2.31221365237065799940049313158349384e-08
rt/rt_mittromney,3.63310718196366322368896412320416271e-14,3.09512700693339813913462950204148088e-15,4.28179286784336832436633284824681037e-08
rt/rt_obama,5.54591140622350102910303660412690686e-14,3.05875736870897320420210332616946902e-15,9.87532474934512363717379361657626030e-09
rt/rt_occupy,3.97671292467166984273983598419169249e-14,2.96658052489393994110012825459276013e-15,3.79572536982796242119735829907556233e-08
rt/rt_occupywallstnyc,1.76836805492172106855675384176840944e-14,1.43323369637734269235972626469238211e-15,9.89530645487464143920627969728098136e-10
rt/rt_oman,1.93692683652781171055800138403944910e-14,2.30249695481930925047946450054301392e-15,9.72821011912795624381492142774444594e-09
rt/rt_onedirection,1.98521159709722818158477491369367474e-14,1.86289288007033551897963657488057497e-15,1.30310872811679195784856918948750526e-08
rt/rt_p2,-Inf,-Inf,-Inf
rt/rt_qatif,3.26278259232251616980027798772927941e-14,1.65218783682408454934068472783645351e-15,5.47437761288140461002517617699849683e-09
rt/rt_saudi,3.45911303877287821882960071526290946e-14,3.05735326428822725192639654129627490e-15,4.31073999423125983630168394135173762e-09
rt/rt_tcot,-Inf,-Inf,-Inf
rt/rt_tlot,3.99525445393746706284369136746127661e-14,1.43968689760217192841637236082558226e-15,1.67156121036201992658475685436185989e-08
rt/rt_uae,3.67517527669892518191104711912732778e-14,2.52897236607488893456191315778884767e-15,7.28698739552203145078180745201929446e-08
rt/rt_voteonedirection,1.70557238742749147558989224048115605e-14,2.98121833312495980264185133243563910e-15,1.22917462648919888003409975014218267e-08
soc/fb-pages-company,3.02642674602920384272875599761487289e-14,2.65808706947458157871074932325677495e-15,3.53061284556678946844787087988660150e-08
soc/fb-pages-food,1.93475509720304256244828639703824867e-14,6.84679229571496481526993904796801348e-16,1.62279668235983913643888617415485854e-11
soc/fb-pages-government,2.18624549656418325267968540556953780e-14,1.64746263075056092701272277257927472e-15,8.96930039739335879512499643964391342e-13
soc/fb-pages-politician,1.47687606874001514777072721330588635e-14,1.77088528442999841201745242752869029e-15,1.70250164609378885572439086920677113e-09
soc/fb-pages-public-figure,3.33787838857551692635822498451972691e-14,1.86310709433833134596271383301539082e-15,1.81361212825882902575059506280329087e-08
soc/fb-pages-tvshow,2.49428337715795945569072675409134528e-14,2.82790825785930121734232540299942456e-15,8.74554881756033559584951887285937530e-09
soc/soc-ANU-residence,1.28530834308093987385488886800497934e-14,1.07555377161173401729568205989255216e-15,3.46924858143606837756604416158367753e-10
soc/soc-advogato,1.14302096701895428012735455427898560e-14,7.80277246798399601627665172488196650e-16,9.56330785321411376562758080480574441e-11
soc/soc-anybeat,2.71973837310129025620833088829200788e-14,1.79249822786260476209138930398797226e-15,1.56844382819608355194459865854290481e-10
soc/soc-dolphins,1.29058938093479148802941680689570137e-14,4.53196730621675331843887790252053797e-16,2.96540817951023572355919757417515035e-13
soc/soc-epinions,-Inf,-Inf,-Inf
soc/soc-gplus,8.72752319892644282468076312350705678e-03,8.72752319893162469221501856820502373e-03,8.72752613060488127413019420853822236e-03
soc/soc-hamsterster,1.54327026082096690625775588013865400e-14,1.31618130136790426180639388505655082e-01,1.31618129995367635067441758817037202e-01
soc/soc-highschool-moreno,1.02048119540496636826104491766340618e-14,5.47809146674990205762803919281033630e-16,3.04171095965288675684186967111339350e-10
soc/soc-karate,5.21775191904415416174210596852784362e-15,1.67338784426789860611679343429982086e-16,4.33900010793083603089794060498605585e-15
soc/soc-physicians,1.04952150754606629329531412789571815e-14,1.52464973905133812068209036516682484e-15,1.09376845307161134161811773293385367e-10
soc/soc-sign-bitcoinalpha,7.31058452539014066384227233161754921e-02,7.31058452538881888368478931527665918e-02,7.31058452538223602677996525873600682e-02
soc/soc-sign-bitcoinotc,1.68433886259590355853892416268027153e-14,1.23419810134280893370670180211413948e-15,1.12823088658167649538220217444624985e-13
soc/soc-student-coop,2.34482110900394673802764990956895468e-01,8.25947111795885494653738767244836326e-16,4.41279997228725125694417676658835699e-10
soc/soc-tribes,1.49404472799265822331871973163618177e-15,1.36758738838665335205936618956250521e-16,1.60574802452312243519739770716667632e-15
soc/soc-wiki-Vote,1.71288369245544461263699673221086792e-14,1.54217855143813851568496357913296721e-15,1.79602729714324089446627325226138746e-10
socfb/socfb-Amherst41,1.44406689614645051895367797830874946e-14,7.06845428406696085259969402026968813e-16,1.08465930813631928466103494502617416e-13
socfb/socfb-Bowdoin47,1.14441370616883889035509166669137045e-14,5.48825245505507903388782146775087097e-16,8.09650630436445979823963581154787564e-10
socfb/socfb-Brandeis99,1.45776342115088666973426846826627694e-14,4.41390953072177464747627571250700057e-16,1.46065557081219885551615551746287582e-12
socfb/socfb-Bucknell39,1.06886524794478163894188786499335755e-14,5.62440805577209301179587938529331371e-16,6.61934797604674548531256293988601036e-10
socfb/socfb-Caltech36,7.38397170763393140018404277835353428e-15,7.30991522191271311179767556671217885e-16,3.50710137554108982472528596923717760e-10
socfb/socfb-Colgate88,1.76926925194259257345807087124031872e-14,6.64002140670131305457924244814256079e-16,2.40167169430559715633181889620871511e-10
socfb/socfb-Hamilton46,1.37806129461148786829810566957514685e-14,8.93471819826784317210748428520095594e-16,4.97202603543310268625857804803484903e-10
socfb/socfb-Haverford76,1.21296314758909027837498254291103802e-14,7.73326353965435534028546724448743322e-16,9.41126188370374065671513954351819939e-10
socfb/socfb-Mich67,2.42470314454232338143611354292271686e-14,1.01666180560223749868658244348864589e-15,5.42959425134635196079528799212216483e-13
socfb/socfb-Middlebury45,1.06383854436367781053335734024195484e-14,1.03593277282653587169464396518409050e-15,3.24854763738591991852309394949629806e-11
socfb/socfb-Oberlin44,1.30585789365405342334191659483361024e-14,1.10798831987867326663821139053986055e-15,8.21952714663658351859659451500418766e-10
socfb/socfb-Pepperdine86,1.86074696056711607721458383404585580e-14,9.14300951000751973805124857688493973e-16,7.56423036307852463925683474808033715e-12
socfb/socfb-Reed98,8.49169618316079750034716386374303556e-15,7.13808529704018188202091507436828559e-16,6.36068874750170442392489469500140709e-13
socfb/socfb-Rice31,1.37390794508369715618445152807360970e-14,8.23608366722663063936797297351859724e-16,1.28211878687081115748944072945036980e-09
socfb/socfb-Rochester38,1.28031753077167940956855551867392250e-14,6.45509136216291029114236940925713759e-16,2.42623756522406020773153277938860704e-10
socfb/socfb-Santa74,1.40176127683071710229176591116028005e-14,9.42719567637872041436053536302127729e-16,2.58619108336918781363570886310687871e-13
socfb/socfb-Simmons81,3.35069971344005284886077521449384761e-01,3.35069971344009877025544301033066617e-01,3.35069971344015369973410643803624315e-01
socfb/socfb-Smith60,9.87020969834677096223527520028398251e-15,1.34655647594860218350651083841045792e-15,5.22463540408177542559006884145893410e-12
socfb/socfb-Swarthmore42,1.76195332753101546622049173883349495e-14,9.48063011760902003041779636697357122e-16,2.19286828312433975139643340013384206e-10
socfb/socfb-Trinity100,1.67651114929649677513103187421485768e-14,6.57054941851345757553227624081376507e-16,2.74019742168632868403819911813912544e-09
socfb/socfb-UC64,2.58342375874437583724667238454831648e-01,2.58342375874442511173571244099970691e-01,2.58342375954243939095242446618000816e-01
socfb/socfb-USFCA72,9.80795017473742238959156583567200298e-15,5.06418025804449561467557302723489573e-16,1.32747710712530884690426784637308791e-13
socfb/socfb-Vassar85,7.34161324473859522761320200168838725e-15,9.86186812837792500053194181997431155e-16,1.27112212415088244924131748895474050e-10
socfb/socfb-Wellesley22,1.22305362436901669223434450324689349e-14,1.06313280930381109756916029125729513e-15,4.76010915109085790426848008143976854e-13
socfb/socfb-Wesleyan43,1.61114327899343388643138684217504288e-14,8.93264190050672806495753135889379677e-16,3.80955545578487366071425315348429632e-13
socfb/socfb-Williams40,1.33878988802011800365673909909203636e-14,5.84287279438147233638392822048367078e-16,9.59601020279075837331816766861956166e-10
socfb/socfb-nips-ego,5.87460323801104684189411214857811549e-15,7.39876075418557735229533226438462586e-16,1.56693997765523634230640726690832005e-11
tscc/scc_enron-only,7.92163785444522711839160277557312921e-15,5.23691167504504032025126356972678170e-16,2.04169145116907472585948426005781259e-09
tscc/scc_fb-forum,1.20634534810078619073980534517890820e-14,5.02734207195460745922100405315015163e-16,6.24023436699410946650495652753717453e-09
tscc/scc_infect-hyper,4.80812708962431029081663850246971696e-05,4.50182953895565713424802874076800642e-16,4.80812708997158199158568066308029796e-05
tscc/scc_retweet,4.56357461911041421203953834011761200e-01,4.56357461911036840590129098387139600e-01,4.56357461911026476874158562014795938e-01
tscc/scc_retweet-crawl,-Inf,-Inf,-Inf
tscc/scc_rt_alwefaq,2.94521949016990945023953165844328689e-01,2.94521949016990185805753187221114043e-01,2.94521949016995121375828423304877644e-01
tscc/scc_rt_assad,4.59312069213605372025425494992416526e-01,2.16187136678631849429323859666290039e-16,2.87372739058304989418575237017912157e-10
tscc/scc_rt_bahrain,3.65485866203642092658707995547446840e-01,5.92003304202820529212912002220488356e-16,2.48969861692381781143769461672091541e-11
tscc/scc_rt_barackobama,7.64846332026175990686579092257078080e-15,3.18738182838907522659887417752131833e-16,1.55525536787609755029428642823022656e-13
tscc/scc_rt_damascus,4.51731480069044850487293420857758538e-15,2.85373411319911947125652905128885180e-16,1.63614933288783636020812233582387435e-06
tscc/scc_rt_dash,7.68906521498801394468608873967805141e-01,7.68906521498801791708266910953286035e-01,7.68906521498801771679248816586442969e-01
tscc/scc_rt_gmanews,3.88004328469209431987446125834215567e-01,3.88004328469218415917707638033683276e-01,3.88004328469884595143450547159415824e-01
tscc/scc_rt_gop,1.22753525078567840241336188107602433e-15,6.31875458804178508243362210149497438e-17,5.14801132502584483924130815339115506e-10
tscc/scc_rt_http,7.25216236865190133320769251572909641e-16,3.15970198034166874863536479614197078e-17,1.33331098555103308339584382853835958e-11
tscc/scc_rt_israel,8.67784706323613275201723392071229473e-03,6.10256338749832455514273020388844471e-04,1.49999999999924030431124889148570742e+00
tscc/scc_rt_justinbieber,8.55311387562750373054776838215079911e-15,5.60289137098914230300489267620632198e-16,2.26904724546698583404262662731875290e-13
tscc/scc_rt_ksa,7.99999999999999511668551843196108156e-01,7.99999999999999924532739125665456485e-01,7.99999999999999928002186077619071829e-01
tscc/scc_rt_lebanon,1.08779196440841467940094155811933679e-15,1.27475620829111091545453802203896214e-17,6.25463444138550111465784008476787726e-18
tscc/scc_rt_libya,3.09075210574844534620330144821265962e-15,2.77024435165185828784737846113527436e-16,1.69108277772647890914629529826468200e-09
tscc/scc_rt_lolgop,3.70683778125583554325653947138916603e-01,3.70683778125589907286179677625214402e-01,3.70683778125407057116922660160322785e-01
tscc/scc_rt_mittromney,9.57540071961697156321328147470462667e-01,9.57540071961694775798056754846428573e-01,9.57540071961722928279168840064569730e-01
tscc/scc_rt_obama,7.36438641259029545845692301574846830e-16,1.36592263090745172911740479100990784e-17,6.93889390390722799246170904812058998e-18
tscc/scc_rt_occupy,1.13748799499678774063020554450763784e+00,1.13748799499678962371903001051280335e+00,1.13748799499679001621851692426360304e+00
tscc/scc_rt_occupywallstnyc,4.31663017608731972111807821165361314e-01,4.31663017608733633516511702439029420e-01,4.31663017608824309386885882895824353e-01
tscc/scc_rt_oman,1.28702626735445434426436097817738894e-15,1.94245354773815976691511586402163131e-16,2.11727022717827161923207872148065889e-11
tscc/scc_rt_onedirection,2.77368951743384472271436089838756346e-15,2.41352943379135406788422538921375666e-16,6.49973681990692206038820394690361902e-10
tscc/scc_rt_p2,1.22474487139158793424797435562278476e+00,1.22474487139158893493159786414447005e+00,1.22474487139158893422339997064941264e+00
tscc/scc_rt_qatif,1.47645661184084753468297218289705259e-15,3.60679719776547016326016700923754589e-16,2.52020434183842550526566928949554220e-06
tscc/scc_rt_saudi,2.96374742005056596084020285043669522e-15,6.62500370001097172069615250448961955e-16,2.14695338325776584156802784684794701e-10
tscc/scc_rt_tcot,1.29924453441067938418237571444816971e-15,4.35810970479428285421759061769498728e-16,1.13150225013047659799375373619054681e-07
tscc/scc_rt_tlot,1.22663391116776709716941677820930271e-15,1.60372846024998486753138414116566067e-16,1.47772472758815446974015832974560968e-07
tscc/scc_rt_uae,1.92003598447946676105825456291277239e-15,5.24491817004982868946464441063378925e-16,4.36945237734795761042758080070208448e-06
tscc/scc_rt_voteonedirection,6.84387435941788573805566123006739823e-16,1.81674501298163068531762362075241938e-16,3.61601290970766784098858456637226770e-09


==> data/eigen_graph_social_64/eigenvalues_absolute_error.sorted.csv <==
percent,Float64,LinearTakum64,Posit64
0.0,4.276618516515049e-16,2.5033787447970202e-18,2.0688941371869925e-18
0.004424778761061947,5.827787149553866e-16,6.020731421316297e-18,5.216899379735498e-18
0.008849557522123894,6.515751803073082e-16,1.2747562082911108e-17,6.254634441385501e-18
0.01327433628318584,6.843874359417885e-16,1.3659226309074518e-17,6.938893903907228e-18
0.017699115044247787,7.252162368651901e-16,1.5872707473458043e-17,9.133672448916028e-18
0.022123893805309734,7.364386412590295e-16,1.7137730011613985e-17,2.2154741333516642e-17
0.02654867256637168,8.041103441054706e-16,3.1597019803416687e-17,1.6057480245231224e-15
0.030973451327433628,8.233376798100941e-16,3.9858148099585554e-17,2.12719548942781e-15
0.035398230088495575,8.576083543169783e-16,6.318754588041785e-17,4.339000107930836e-15
0.03982300884955752,1.0865618914824975e-15,7.130194092828153e-17,9.14846302226802e-15
0.04424778761061947,1.0877919644084146e-15,9.889866244154718e-17,3.796192579804337e-14
0.048672566371681415,1.125889109172194e-15,1.298643730326083e-16,6.320977819298191e-14
0.05309734513274336,1.226633911167767e-15,1.3044118743288205e-16,7.222402517511381e-14
0.05752212389380531,1.2275352507856783e-15,1.3512196313965172e-16,7.645264073739622e-14
0.061946902654867256,1.277576248542863e-15,1.3675873883866534e-16,9.474152353845249e-14
0.06637168141592921,1.2870262673544544e-15,1.523071726516434e-16,1.0846593081363192e-13
0.07079646017699115,1.2992445344106794e-15,1.5402958014692358e-16,1.1067334053228906e-13
0.0752212389380531,1.3006319308494924e-15,1.603728460249985e-16,1.1282308865816765e-13
0.07964601769911504,1.447965646689284e-15,1.6386813386275786e-16,1.1282308865816765e-13
0.084070796460177,1.4764566118408475e-15,1.6733878442678987e-16,1.172047611693299e-13
0.08849557522123894,1.4940447279926583e-15,1.8167450129816307e-16,1.3274771071253089e-13
0.09292035398230089,1.6445276223917994e-15,1.9424535477381598e-16,1.5552553678760975e-13
0.09734513274336283,1.920035984479467e-15,2.0596222360193617e-16,1.621956340302401e-13
0.10176991150442478,2.13273308752321e-15,2.0870160915207037e-16,1.8690160704994882e-13
0.10619469026548672,2.1539152994813198e-15,2.1618713667863185e-16,1.9163863200298182e-13
0.11061946902654868,2.262407809494952e-15,2.1982926619447903e-16,1.935579643796603e-13
0.11504424778761062,2.3086903467520285e-15,2.413529433791354e-16,2.0355512918220428e-13
0.11946902654867257,2.3180609926654137e-15,2.7527458517687735e-16,2.2690472454669859e-13
0.12389380530973451,2.374948309348509e-15,2.7702443516518585e-16,2.380209458796213e-13
0.12831858407079647,2.5346350459820946e-15,2.8537341131991193e-16,2.380209458796213e-13
0.13274336283185842,2.601973582461009e-15,2.891788856096878e-16,2.531167558616468e-13
0.13716814159292035,2.7736895174338445e-15,2.9248690836380413e-16,2.586191083369188e-13
0.1415929203539823,2.963747420050566e-15,3.1661202296069197e-16,2.639503371854675e-13
0.14601769911504425,3.090752105748445e-15,3.187381828389075e-16,2.965408179510236e-13
0.1504424778761062,3.358386839510573e-15,3.290784140942505e-16,2.992619359869755e-13
0.15486725663716813,3.5918359862804604e-15,3.332526612371615e-16,3.0223154785347585e-13
0.1592920353982301,3.683731562092152e-15,3.332526612371615e-16,3.0223154785347585e-13
0.16371681415929204,3.76827825151511e-15,3.3403982739536246e-16,3.8095554557848737e-13
0.168141592920354,3.870849977136144e-15,3.6067971977654704e-16,4.760109151090858e-13
0.17256637168141592,4.06470581785554e-15,3.8705568064262942e-16,5.429594251346352e-13
0.17699115044247787,4.517314800690449e-15,3.913907651381295e-16,5.491684931487602e-13
0.18141592920353983,5.217751919044154e-15,4.0212027194430273e-16,5.491684931487602e-13
0.18584070796460178,5.492487252198093e-15,4.166993947536959e-16,5.94382858678953e-13
0.1902654867256637,5.874603238011047e-15,4.3311407629543544e-16,6.360688747501704e-13
0.19469026548672566,6.1921391332017236e-15,4.358109704794283e-16,8.969300397393359e-13
0.19911504424778761,7.238068414657627e-15,4.393130374011237e-16,9.333755974537354e-13
0.20353982300884957,7.341613244738596e-15,4.4139095307217747e-16,1.05598034533354e-12
0.2079646017699115,7.383971707633932e-15,4.4968213327292715e-16,1.05598034533354e-12
0.21238938053097345,7.477560083855888e-15,4.501829538955658e-16,1.1094275116525515e-12
0.2168141592920354,7.477560083855888e-15,4.531967306216753e-16,1.4606555708121989e-12
0.22123893805309736,7.477560083855888e-15,4.685598369117743e-16,1.8253575023993997e-12
0.22566371681415928,7.477560083855888e-15,4.985638270047949e-16,2.54277966741134e-12
0.23008849557522124,7.477560083855888e-15,4.985638270047949e-16,3.0946650750997485e-12
0.2345132743362832,7.64846332026176e-15,5.027342071954608e-16,4.090063650908916e-12
0.23893805309734514,7.764367893666448e-15,5.064180258044496e-16,5.224635404081776e-12
0.24336283185840707,7.921637854445228e-15,5.065774223327126e-16,7.564230363078525e-12
0.24778761061946902,8.147952514271439e-15,5.167171682941813e-16,1.1167840696614562e-11
0.252212389380531,8.147952514271439e-15,5.23691167504504e-16,1.3333109855510331e-11
0.25663716814159293,8.178983895918985e-15,5.244918170049829e-16,1.5669399776552362e-11
0.2610619469026549,8.428427195641114e-15,5.380888697575853e-16,1.622796682359839e-11
0.26548672566371684,8.491696183160798e-15,5.380888697575853e-16,2.1172702271782716e-11
0.26991150442477874,8.553113875627503e-15,5.432105193715686e-16,2.489698616923818e-11
0.2743362831858407,8.602816428686791e-15,5.432105193715686e-16,3.0581258583799385e-11
0.27876106194690264,8.790389271442988e-15,5.432105193715686e-16,3.24854763738592e-11
0.2831858407079646,9.055933941747434e-15,5.477183174339248e-16,3.479836610316086e-11
0.28761061946902655,9.05724444174757e-15,5.478091466749902e-16,3.479836610316086e-11
0.2920353982300885,9.234973943263288e-15,5.488252455055079e-16,3.479836610316086e-11
0.29646017699115046,9.234973943263288e-15,5.495699166965064e-16,8.492028259970676e-11
0.3008849557522124,9.402057678494167e-15,5.602891370989143e-16,9.563307853214114e-11
0.3053097345132743,9.530712337100535e-15,5.624408055772093e-16,1.0937684530716113e-10
0.30973451327433627,9.647821724685516e-15,5.76283067887149e-16,1.1112294484481691e-10
0.3141592920353982,9.807950174737422e-15,5.842872794381472e-16,1.1542821450090403e-10
0.3185840707964602,9.870209698346772e-15,5.857324720334391e-16,1.2711221241508825e-10
0.3230088495575221,1.01777637288489e-14,5.884401955059951e-16,1.4893744871503602e-10
0.3274336283185841,1.01777637288489e-14,5.920033042028205e-16,1.5684438281960835e-10
0.33185840707964603,1.01777637288489e-14,6.305981916425066e-16,1.6627903637918244e-10
0.336283185840708,1.0204811954049663e-14,6.455091362162911e-16,1.727807625158795e-10
0.3407079646017699,1.0435156652866909e-14,6.487634276656782e-16,1.796027297143241e-10
0.34513274336283184,1.0495215075460663e-14,6.546552327847774e-16,2.1469533832577658e-10
0.3495575221238938,1.0523785708959875e-14,6.570549418513458e-16,2.1928682831243398e-10
0.35398230088495575,1.0523785708959875e-14,6.589704973063661e-16,2.4016716943055973e-10
0.3584070796460177,1.0638385443636778e-14,6.625003700010972e-16,2.4262375652240603e-10
0.36283185840707965,1.0688652479447816e-14,6.640021406701313e-16,2.87372739058305e-10
0.3672566371681416,1.070313307889289e-14,6.846792295714965e-16,3.0417109596528867e-10
0.37168141592920356,1.0760316083166634e-14,6.854187703530046e-16,3.4692485814360685e-10
0.37610619469026546,1.1430209670189543e-14,6.854187703530046e-16,3.50710137554109e-10
0.3805309734513274,1.1444137061688389e-14,6.904445419876083e-16,4.412799972287251e-10
0.38495575221238937,1.1812962663248768e-14,7.041994378005733e-16,4.722973528676897e-10
0.3893805309734513,1.2063453481007862e-14,7.060905535635908e-16,4.854811138271152e-10
0.3938053097345133,1.2129631475890902e-14,7.068454284066961e-16,4.854811138271152e-10
0.39823008849557523,1.2230536243690167e-14,7.138085297040182e-16,4.972026035433103e-10
0.4026548672566372,1.2401160101173564e-14,7.309915221912713e-16,4.987658520461521e-10
0.40707964601769914,1.2803175307716794e-14,7.322470172149206e-16,5.148011325025845e-10
0.41150442477876104,1.2853083430809398e-14,7.322470172149206e-16,5.541348397902363e-10
0.415929203539823,1.2905893809347915e-14,7.338040637943337e-16,5.541348397902363e-10
0.42035398230088494,1.3058578936540534e-14,7.398760754185578e-16,6.450287380209284e-10
0.4247787610619469,1.3284218095437502e-14,7.513563012978685e-16,6.499736819906922e-10
0.42920353982300885,1.338789888020118e-14,7.733263539654355e-16,6.619347976046746e-10
0.4336283185840708,1.362082123710511e-14,7.802772467983996e-16,6.847900129682717e-10
0.43805309734513276,1.3739079450836972e-14,7.830806680879409e-16,6.970035673920456e-10
0.4424778761061947,1.377913413629253e-14,7.837293373810362e-16,7.191591034964801e-10
0.4469026548672566,1.3780612946114878e-14,7.974029532896322e-16,7.191591034964801e-10
0.45132743362831856,1.3811860926724124e-14,8.000525088817931e-16,7.191591034964801e-10
0.4557522123893805,1.3811860926724124e-14,8.000525088817931e-16,7.191591034964801e-10
0.46017699115044247,1.3909870026059e-14,8.000525088817931e-16,7.191591034964801e-10
0.4646017699115044,1.4017612768307171e-14,8.000525088817931e-16,8.096506304364459e-10
0.4690265486725664,1.4440668961464507e-14,8.000525088817931e-16,8.219527146636584e-10
0.47345132743362833,1.4577634211508868e-14,8.064411669985596e-16,9.41126188370374e-10
0.4778761061946903,1.476876068740015e-14,8.236083667226631e-16,9.59601020279076e-10
0.4823008849557522,1.516046299556591e-14,8.259471117958855e-16,9.895306454874642e-10
0.48672566371681414,1.5167467644822936e-14,8.403282549808692e-16,1.028519147886661e-9
0.4911504424778761,1.543270260820967e-14,8.560463974130258e-16,1.1773465146703317e-9
0.49557522123893805,1.560884043994762e-14,8.564381650688308e-16,1.2182428911135778e-9
0.5,1.5644430666162257e-14,8.865872643322464e-16,1.2821187868708112e-9
0.504424778761062,1.583220192602888e-14,8.932641900506728e-16,1.529610575222668e-9
0.5088495575221239,1.583220192602888e-14,8.934718198267843e-16,1.6910827777264789e-9
0.5132743362831859,1.5877393803646153e-14,8.936764309013408e-16,1.7025016460937888e-9
0.5176991150442478,1.596374751941939e-14,9.14300951000752e-16,1.7374743778503417e-9
0.5221238938053098,1.5967958800535903e-14,9.427195676378721e-16,1.8634937182590087e-9
0.5265486725663717,1.6111432789934338e-14,9.48063011760902e-16,2.041691451169075e-9
0.5309734513274337,1.6298605636260918e-14,9.861868128377925e-16,2.3703769356451102e-9
0.5353982300884956,1.6360465391909427e-14,1.0022992817967911e-15,2.6917735101070353e-9
0.5398230088495575,1.6425378185377483e-14,1.0022992817967911e-15,2.6917735101070353e-9
0.5442477876106194,1.674596261064672e-14,1.0131473332052075e-15,2.7401974216863286e-9
0.5486725663716814,1.674596261064672e-14,1.0166618056022374e-15,2.83174722806268e-9
0.5530973451327433,1.6765111492964967e-14,1.0175832012367377e-15,3.2014104436236313e-9
0.5575221238938053,1.6843388625959036e-14,1.035932772826536e-15,3.3608675651592075e-9
0.5619469026548672,1.6843388625959036e-14,1.0631328093038112e-15,3.5985804921071468e-9
0.5663716814159292,1.7055723874274913e-14,1.0747579083299183e-15,3.616012909707668e-9
0.5707964601769911,1.7128836924554447e-14,1.075553771611734e-15,3.626654302170492e-9
0.5752212389380531,1.7413665884154004e-14,1.1044888652800418e-15,3.626654302170492e-9
0.5796460176991151,1.7443578873512934e-14,1.1079883198786732e-15,4.31073999423126e-9
0.584070796460177,1.7619533275310156e-14,1.1316596884008046e-15,4.778533842578077e-9
0.588495575221239,1.7683680549217212e-14,1.1316596884008046e-15,4.8976770323674134e-9
0.5929203539823009,1.7692692519425926e-14,1.1687994255821583e-15,5.341175959011646e-9
0.5973451327433629,1.8587764744941382e-14,1.2341981013428089e-15,5.357282431152029e-9
0.6017699115044248,1.8607469605671162e-14,1.2341981013428089e-15,5.4743776128814044e-9
0.6061946902654868,1.9347550972030425e-14,1.2597578586472605e-15,6.240234366994109e-9
0.6106194690265486,1.9369268365278116e-14,1.2967557378907918e-15,6.590621357795831e-9
0.6150442477876106,1.9852115970972282e-14,1.306059930744921e-15,6.979567669292346e-9
0.6194690265486725,2.060086593322431e-14,1.3465564759486023e-15,7.106014137014043e-9
0.6238938053097345,2.085522660556591e-14,1.3902452050282646e-15,7.199031603049113e-9
0.6283185840707964,2.0875226115230386e-14,1.4070209509651401e-15,7.379235364656289e-9
0.6327433628318584,2.1147532225566025e-14,1.4332336963773426e-15,7.741078273312933e-9
0.6371681415929203,2.1230684359583448e-14,1.439686897602172e-15,8.446361866214635e-9
0.6415929203539823,2.1862454965641833e-14,1.524649739051338e-15,8.745548817560336e-9
0.6460176991150443,2.2136733162459983e-14,1.5421785514381386e-15,9.728210119127956e-9
0.6504424778761062,2.360342180434063e-14,1.5992295831113935e-15,9.875324749345124e-9
0.6548672566371682,2.3625782390878845e-14,1.5992295831113935e-15,1.1572742072310056e-8
0.6592920353982301,2.3810154929558667e-14,1.61659229851059e-15,1.2182540659775742e-8
0.6637168141592921,2.4247031445423235e-14,1.6201927030827898e-15,1.2291746264891988e-8
0.668141592920354,2.465864418087664e-14,1.647462630750561e-15,1.3031087281167919e-8
0.672566371681416,2.484102466175049e-14,1.6521878368240846e-15,1.3560188555683623e-8
0.6769911504424779,2.484102466175049e-14,1.6728705308930418e-15,1.3969547981745183e-8
0.6814159292035398,2.4942833771579595e-14,1.6873752950490558e-15,1.4825585127549472e-8
0.6858407079646017,2.515736256574839e-14,1.7708852844299984e-15,1.5636772347920623e-8
0.6902654867256637,2.7197383731012903e-14,1.792498227862605e-15,1.6715612103620198e-8
0.6946902654867256,2.7581985893369763e-14,1.8628928800703357e-15,1.813612128258829e-8
0.6991150442477876,2.7581985893369763e-14,1.8631070943383312e-15,1.877582144256783e-8
0.7035398230088495,3.005110210985378e-14,1.89400608115199e-15,1.9099302450791912e-8
0.7079646017699115,3.010017892442818e-14,1.898177642140847e-15,2.0644582910082165e-8
0.7123893805309734,3.0264267460292037e-14,1.92659515312374e-15,2.2578383951028657e-8
0.7168141592920354,3.23913747075588e-14,1.928391708044567e-15,2.312213652370658e-8
0.7212389380530974,3.248360290200322e-14,1.948999349780748e-15,2.568113618090093e-8
0.7256637168141593,3.262782592322516e-14,1.979310327267565e-15,2.7606607426379194e-8
0.7300884955752213,3.3378783885755166e-14,1.9881163061200337e-15,3.530612845566789e-8
0.7345132743362832,3.4166808507977244e-14,2.0753330844850107e-15,3.7957253698279627e-8
0.7389380530973452,3.4522756576809834e-14,2.097311575486701e-15,4.106445019020593e-8
0.7433628318584071,3.459113038772878e-14,2.118573814265021e-15,4.114534180334442e-8
0.7477876106194691,3.468184948833738e-14,2.201415412336831e-15,4.281792867843368e-8
0.7522123893805309,3.572169843100154e-14,2.2666772956460965e-15,4.51429560495171e-8
0.7566371681415929,3.60735560694241e-14,2.3024969548193094e-15,4.578179574856226e-8
0.7610619469026548,3.633107181963663e-14,2.5275499974787925e-15,5.006301367808822e-8
0.7654867256637168,3.675175276698925e-14,2.528972366074889e-15,6.442812114557108e-8
0.7699115044247787,3.676969467543058e-14,2.6317029436329597e-15,7.286987395522032e-8
0.7743362831858407,3.97671292467167e-14,2.6388804749891018e-15,7.350942526528736e-8
0.7787610619469026,3.995254453937467e-14,2.6580870694745815e-15,7.367603224346909e-8
0.7831858407079646,4.2118441714307174e-14,2.827908257859301e-15,8.650420350839406e-8
0.7876106194690266,4.424468841346416e-14,2.96658052489394e-15,1.1315022501304766e-7
0.7920353982300885,4.794439890036076e-14,2.98121833312496e-15,1.4777247275881544e-7
0.7964601769911505,4.962785363838933e-14,3.0573532642882274e-15,8.156106265028974e-7
0.8008849557522124,5.545911406223501e-14,3.0587573687089732e-15,1.6361493328878363e-6
0.8053097345132744,2.298486225318524e-13,3.0951270069333983e-15,1.695873372216463e-6
0.8097345132743363,2.4074719487542906e-12,3.2587537776519923e-15,2.3540118997478122e-6
0.8141592920353983,3.4959758800181302e-12,3.464230843446354e-15,2.5202043418384254e-6
0.8185840707964602,4.80812708962431e-5,3.5241332561127685e-15,4.28638724306375e-6
0.8230088495575221,0.008677847063236132,3.708270908648363e-15,4.3694523773479575e-6
0.827433628318584,0.008727523198926442,4.6960765618137184e-14,3.352314707348727e-5
0.831858407079646,0.045051611716009264,6.745583461684912e-14,4.808127089971582e-5
0.8362831858407079,0.06343328041518977,3.1890735120666773e-13,6.219199493501198e-5
0.8407079646017699,0.0731058452539014,0.0006102563387498324,0.00872752613060488
0.8451327433628318,0.0731058452539014,0.008727523198931624,0.04505161328247247
0.8495575221238938,0.09461945625487325,0.045051611716010534,0.06343328041443466
0.8539823008849557,0.10026458915756123,0.06343328041520131,0.07310584525382235
0.8584070796460177,0.12291530682234625,0.07310584525388819,0.07310584525382235
0.8628318584070797,0.13033747570099108,0.07310584525388819,0.09461945625495471
0.8672566371681416,0.13488824599013366,0.09461945625486654,0.12291530682193565
0.8716814159292036,0.21776268216445543,0.12291530682234983,0.1303374756998521
0.8761061946902655,0.23448211090039467,0.13033747570099033,0.13161812999536762
0.8805309734513275,0.2583423758744376,0.13161813013679044,0.1348882459901844
0.8849557522123894,0.29452194901699097,0.1348882459901462,0.2102724556866678
0.8893805309734514,0.3350699713440053,0.21027245569115546,0.21027245569034228
0.8938053097345132,0.3508603183742176,0.21027245569115605,0.2583423759542439
0.8982300884955752,0.3508603183742198,0.25834237587444253,0.29452194901699513
0.9026548672566371,0.3654858662036421,0.2945219490169902,0.3350699713440154
0.9070796460176991,0.37068377812558356,0.3350699713440099,0.37068377812540704
0.911504424778761,0.38800432846920946,0.3706837781255899,0.3880043284698846
0.915929203539823,0.431663017608732,0.3880043284692184,0.4316630176088243
0.9203539823008849,0.45635746191104143,0.43166301760873366,0.4563574619110265
0.9247787610619469,0.45931206921360535,0.4563574619110368,0.7689065214988018
0.9292035398230089,0.612269155225137,0.7689065214988018,0.7999999999999999
0.9336283185840708,0.7689065214988013,0.7999999999999999,0.957540071961723
0.9380530973451328,0.7999999999999995,0.9575400719616948,1.13748799499679
0.9424778761061947,0.9575400719616971,1.1374879949967895,1.224744871391589
0.9469026548672567,1.1374879949967878,1.224744871391589,1.3489168977152342
0.9513274336283186,1.2247448713915878,1.3489168978713044,1.4142135623730951
0.9557522123893806,1.4142135623730943,1.4142135623730951,1.4999999999992404
0.9601769911504425,1000.0,1000.0,1000.0
0.9646017699115044,1000.0,1000.0,1000.0
0.9690265486725663,1000.0,1000.0,1000.0
0.9734513274336283,1000.0,1000.0,1000.0
0.9778761061946902,1000.0,1000.0,1000.0
0.9823008849557522,1000.0,1000.0,1000.0
0.9867256637168141,1000.0,1000.0,1000.0
0.9911504424778761,1000.0,1000.0,1000.0
0.995575221238938,1000.0,1000.0,1000.0
1.0,1000.0,1000.0,1000.0


==> data/eigen_graph_social_64/eigenvalues_logarithmic_relative_error.csv <==
matrix\type,Float64,LinearTakum64,Posit64
ca/ca-CSphd,-Inf,-Inf,-Inf
ca/ca-CondMat,1.71314454213625088834793758875617881e-14,8.91153638975378691284459187608222916e-16,3.69045182288466658217660944677478819e-09
ca/ca-Erdos992,2.27074117622747714077670927709344318e-02,2.27074117622754684322255865033549847e-02,2.27074125543872994610025120943498787e-02
ca/ca-GrQc,8.25746319759734798887132342603428658e-15,5.87527882763765194982768888878111882e-16,9.97048064775844808352727671485385337e-09
ca/ca-HepPh,1.64875148237272102654602913818595426e-14,6.93804108769187814955998493476288753e-16,5.67575957373693915097777677513323540e-10
ca/ca-netscience,7.01547363211028814372448188166997795e-15,5.41108233883651587336218842924028601e-16,3.77303370633194017662798409777571246e-10
ca/ca-sandi_auths,8.99824080267779434017619896729845972e-15,3.89629173408956612072810320292200060e-16,1.64354200537908479323517706360957916e-13
cit/cit-DBLP,1.05592786401323425923887001440020501e-14,1.01503631885388791965445283758491944e-15,8.90272479642804818820536845529533853e-10
dynamic/SFHH-conf-sensor,1.25905942228496344030708911964416683e-14,7.90194876894406444699093405946130719e-16,2.14403573802736448224870956846706394e-09
dynamic/aves-sparrow-social,8.62495723102449816582140298986969891e-15,2.73962177866311087952238777532961606e-16,1.52688975631637470062213619694390921e-13
dynamic/aves-weaver-social,7.24378921572893039993283511389377638e-02,7.24378921572959796898459246032201040e-02,7.24378921573158630170497881479961102e-02
dynamic/aves-wildbird-network,7.65787181004950210906558506149528682e-15,4.48758823452941933036173846589193309e-16,9.30971125281871576538662518231512305e-14
dynamic/copresence-LH10,6.91686959529489010164929572545369685e-15,2.87545777125446092482545561633448608e-16,8.91274456148536597517915266660561814e-13
dynamic/email-dnc,1.27870840671087765453775169951055807e-14,3.83934438860220649697688672379897002e-16,2.90382065886772232886090880226575665e-13
dynamic/fb-forum,5.88596248391473623981691302593634177e-15,4.54866360219188683658317909431109713e-16,1.94043549192570331091757913670710789e-12
dynamic/fb-messages,1.33587756520532407791511359612299651e-14,1.28228483447812018188408612444649205e-15,2.79262872191072376489319398411676940e-09
dynamic/ia-chess,6.66435462278141053295578292986741402e-02,6.66435462278137939361612032278915498e-02,6.66435462271908736946484914245877445e-02
dynamic/ia-contact,6.83336190808473787334964026007393259e-15,3.84737528124935918130584956664281281e-16,3.33049387845309355091707612610703953e-10
dynamic/ia-contacts_hypertext2009,1.32051781723062948085051260251916385e-14,8.37738822671074424381637772186986464e-16,1.91488998534546063214519961293616499e-09
dynamic/ia-enron-employees,1.22544054104282056194911408764731566e-14,5.94917716792217501871093395949930606e-16,1.26997358973561921550812106984160880e-10
dynamic/ia-escorts-dynamic,7.38831313230956253202896298572511379e-15,6.06123903362813085821398089691501055e-16,2.95427168639113468729493626520878594e-10
dynamic/ia-hospital-ward-proximity,8.33810843012586707212926258241776439e-15,4.36977275455358308965071045978597763e-16,2.78099731747592229787371537532434630e-11
dynamic/ia-primary-school-proximity,6.51376164082002969607701695703479529e-15,6.96764808064151222803565568283271499e-16,6.25196954321380093923800108974574270e-10
dynamic/ia-primary-school-proximity-attr,6.51376164082002969607701695703479529e-15,6.96764808064151222803565568283271499e-16,6.25196954321380093923800108974574270e-10
dynamic/ia-radoslaw-email,8.26253211515947222683303290481300932e-15,3.87513774075797629036794848514857479e-16,2.40432093016068697980298730909460144e-13
dynamic/ia-reality-call,1.06566727164249258947740523973811483e-14,1.05995637243995554905483394514849115e-15,6.83312621569873341324248283263753337e-09
dynamic/ia-workplace-contacts,1.25454731379750111613952357515500772e-14,3.76481141512476451584614880167717430e-16,1.81550503256419261095136415718305079e-13
dynamic/insecta-ant-colony1,5.15197392942206728735267066206442211e-15,8.08576092975251728335540626698188891e-16,6.28715088776492446674248856940947399e-09
dynamic/insecta-ant-colony2,9.17538562709833018805868525596061398e-15,7.57602327554255163721566565696500665e-16,2.70144976734070016455265386245491544e-09
dynamic/insecta-ant-colony4,7.43706924192645838465302356464793863e-15,6.21757772798739804529017245846768204e-16,5.15275263214886072234468533276591004e-09
dynamic/insecta-ant-trophallaxis-colony1,5.50079582229995488296943380408127456e-15,5.39186416106636468546281494269492439e-16,4.76057262716746959372110718496389517e-10
dynamic/insecta-ant-trophallaxis-colony2,6.38272264688300790895370729852753650e-15,4.83737688861078503826793330091301606e-16,7.48643179309494521929815652196792842e-14
dynamic/mammalia-primate-association,3.74820840568549821137389658636226779e-15,3.50609624109926003053929998191685915e-16,8.89823807310795671219411918146472444e-10
dynamic/mammalia-raccoon-proximity,3.26439052464627246945807673640077774e-15,1.14128544791494833469545225135276705e-16,6.42755733721866445733899856247837885e-11
dynamic/mammalia-voles-bhp-trapping,7.97351699447085224096536020844050815e-15,7.46339045858239408557924455724167434e-16,4.97703827361127191890336149188000958e-13
dynamic/mammalia-voles-kcs-trapping,1.11695887683530819645656265226187266e-14,7.43616961397482242410576161406271067e-16,5.89678014045486226782851208045774562e-11
dynamic/mammalia-voles-plj-trapping,3.25758326855701004290906945149363006e-02,3.25758326855760312856674147689876158e-02,3.25758326851564857410670690863415770e-02
dynamic/mammalia-voles-rob-trapping,4.90860280735529419822537512196086619e-02,4.90860280735493638665036846117801700e-02,4.90860280736003999293585910850309832e-02
dynamic/reptilia-tortoise-network-bsv,4.91038910290935617777017630459202261e-15,6.03437081788747668873198594811636276e-16,3.68151955302837651162507127332115680e-14
dynamic/reptilia-tortoise-network-cs,5.71556258262060947750577448335897928e-15,2.11944109178156486126328904302021410e-16,2.05704884633802504668365834316055414e-14
dynamic/reptilia-tortoise-network-fi,6.27971005717165262491531935540151278e-02,6.27971005717183563781940363748924509e-02,6.27971005714987989475105118066662722e-02
dynamic/reptilia-tortoise-network-hw,1.29555204025028890277618207208295949e-15,1.31209144858937700589112857958719842e-16,8.23403436028755188679447969924557465e-11
dynamic/reptilia-tortoise-network-lm,6.01533357229942109201734183372534419e-15,3.01832801676636250316023106333613902e-16,5.16754165354643795878125101208756016e-14
dynamic/reptilia-tortoise-network-mc,2.55393061730230574314396783715368735e-15,7.10250975030131747530276922413917534e-17,1.96167522258911025480495331297032100e-06
dynamic/reptilia-tortoise-network-pv,5.30331375365202937156357273161073372e-15,3.26441558097367071343699840684429718e-16,6.29018465853767669105978380347134763e-13
dynamic/reptilia-tortoise-network-sg,2.09997056229505006540357578784141510e-15,8.06036837914357523822647769830999154e-17,1.20317242093986705783577679883487781e-15
dynamic/scc2034_kilifi_all_contacts_across_households,6.83513020465873785711890151181613341e-16,1.05283640147532996216519844966317250e-16,5.58419453075697748714765452553067696e-12
dynamic/scc2034_kilifi_all_contacts_within_households,1.88863872470066895024272889243362363e-15,7.81824619357692992140085851622822580e-17,9.12678751360090428004642508315373341e-13
dynamic/soc-sign-bitcoinalpha,3.78188109529674751916060370232844741e-02,3.78188109529605276215882690480762666e-02,3.78188109529234773431327741048142267e-02
dynamic/soc-sign-bitcoinotc,8.81995216614061307494120646980468847e-15,6.55368078864777577477958663827852609e-16,5.86376176463747752348956473513727604e-14
econ/econ-beacxc,1.26443398872113179739012031823874870e-14,5.92511635917865931798482325550049999e-16,1.39148144519960604407513038711959581e-09
econ/econ-beaflw,6.46610740250066113415340620797319774e-15,4.36494344965258780946917005853113974e-16,8.68877382772483639569585154911679917e-14
econ/econ-beause,1.11025262792210437065160184166416158e-14,4.04608055042422348416867648939079848e-16,5.36014430839657309713529344521558468e-09
econ/econ-mahindas,-Inf,-Inf,-Inf
econ/econ-mbeacxc,1.01899197176787192129649218685518462e-14,4.91838605441972422089056374126035539e-16,1.30136229045198017471735798916678923e-13
econ/econ-mbeaflw,9.16827612517984550588482035257243196e-15,3.46490806034762386222671026725492142e-16,1.74626993174712609541515361820742665e-13
econ/econ-mbeause,1.24215914453368611581183407947248347e-14,4.39298438777441894171088639021132664e-16,1.26622417107756486710252982323235418e-13
econ/econ-poli,-Inf,-Inf,-Inf
econ/econ-poli-large,-Inf,-Inf,-Inf
econ/econ-wm1,4.90734287300243780757828759423272331e-15,2.58458662710701284027287106711269756e-16,5.18974264913052391741448610691189871e-11
econ/econ-wm2,1.42925484827891407466102235971024640e-14,1.68897857811233479950979666003447742e-16,7.62163082741834541087482918111627667e-11
econ/econ-wm3,6.60147045721783986434380151245936020e-15,3.94181483842726880809559688592066869e-16,5.88618549661826900255279385483038187e-11
email/email-EU,8.31111042433526767010609061437495760e-15,9.82405168494905500875377676091359426e-16,1.70325288441114612301954898244261478e-09
email/email-dnc,1.27870840671087765453775169951055807e-14,3.83934438860220649697688672379897002e-16,2.90382065886772232886090880226575665e-13
email/email-dnc-corecipient,1.88365552084658140543965363796526872e-01,1.12066811817413373771062345803145656e-01,1.12066811814562687673606402638465525e-01
email/email-enron-large,1.42108106445632558483409365447235608e-14,8.21656420355241444592835553079852532e-16,1.86050502989304521110982806212435326e-09
email/email-enron-only,5.94379700968621520487637273921701016e-15,4.39716352534549541987013539517781496e-16,3.02679836484601323780648477252919473e-10
email/email-univ,1.25852470668155664267869457810982213e-14,5.02354789490937035544269090714562305e-16,2.33673904368125698162417139360093185e-12
ia/ia-crime-moreno,1.18293232294461504217988341551955627e-14,1.12777468848971152209349316380315885e-15,9.22073263225514794587084202581301375e-11
ia/ia-dnc-corecipient,1.88365552084657015201851191246608085e-01,1.12066811817413685655609795863426760e-01,1.12066811816912945697061822343999892e-01
ia/ia-email-EU,2.14403604156047136320593401117811814e-14,1.28747731117824520962671672574960808e-15,3.93086365013740117038804911081343567e-09
ia/ia-email-univ,9.65109576520348575251526514047508074e-15,7.79263483887953758643520250095244699e-16,1.53594133085247768160860592643489943e-13
ia/ia-enron-large,1.42108106445632558483409365447235608e-14,8.21656420355241444592835553079852532e-16,1.86050502989304521110982806212435326e-09
ia/ia-enron-only,5.94379700968621520487637273921701016e-15,4.39716352534549541987013539517781496e-16,3.02679836484601323780648477252919473e-10
ia/ia-escorts-dynamic,7.38831313230956253202896298572511379e-15,6.06123903362813085821398089691501055e-16,2.95427168639113468729493626520878594e-10
ia/ia-fb-messages,7.12284799246886408128662946573220581e-15,6.57466767354081939927802826625586369e-16,1.43384077329397469425100829359656180e-12
ia/ia-hospital-ward-proximity,8.33810843012586707212926258241776439e-15,4.36977275455358308965071045978597763e-16,2.78099731747592229787371537532434630e-11
ia/ia-infect-dublin,9.40928591690109243204269668159733048e-15,3.82136873960238170743851258649359246e-16,1.09501698708167221937288542589535390e-13
ia/ia-infect-hyper,5.10688452520004370264097652604162032e-15,8.78197474924803060625032885213577459e-16,3.98215957412885285815579503447304473e-09
ia/ia-primary-school-proximity,6.51376164082002969607701695703479529e-15,6.96764808064151222803565568283271499e-16,6.25196954321380093923800108974574270e-10
ia/ia-primary-school-proximity-attr,6.51376164082002969607701695703479529e-15,6.96764808064151222803565568283271499e-16,6.25196954321380093923800108974574270e-10
ia/ia-radoslaw-email,8.26253211515947222683303290481300932e-15,3.87513774075797629036794848514857479e-16,2.40432093016068697980298730909460144e-13
ia/ia-reality,1.74549157228525902503222569151676527e-14,1.32743879529795002139726838831367350e-15,1.30007041881916069566633534539594695e-08
ia/ia-southernwomen,2.22130421897854868300061723302851755e-15,1.13042889828014147714550054710525203e-16,5.73692292267677147659716783546426420e-15
ia/ia-workplace-contacts,1.25454731379750111613952357515500772e-14,3.76481141512476451584614880167717430e-16,1.81550503256419261095136415718305079e-13
proximity/SFHH-conf-sensor,1.25905942228496344030708911964416683e-14,7.90194876894406444699093405946130719e-16,2.14403573802736448224870956846706394e-09
proximity/copresence-LH10,6.91686959529489010164929572545369685e-15,2.87545777125446092482545561633448608e-16,8.91274456148536597517915266660561814e-13
proximity/hospital-ward-proximity,8.33810843012586707212926258241776439e-15,4.36977275455358308965071045978597763e-16,2.78099731747592229787371537532434630e-11
proximity/infect-dublin,6.92949615221829278461046078231892956e-15,2.90968272577547314019328270977270612e-16,4.04965357766395421391815926151899652e-13
proximity/infect-hyper,1.13489175704303318339947340707537638e-14,6.92757322902299726604403233866694266e-16,2.60095966740954496209660194777459189e-09
proximity/primary-school-proximity,6.51376164082002969607701695703479529e-15,6.96764808064151222803565568283271499e-16,6.25196954321380093923800108974574270e-10
rec/rec-amazon,-Inf,-Inf,-Inf
rec/rec-movielens-user-movies-10m,1.26604718370836781153550426623338147e-14,7.94252807724847681793068482026709554e-16,3.96266848374204554062873181506436560e-08
retweet_graphs/rt_alwefaq,1.24421515778341130276398138090483041e-01,2.47554866769387509264599999322653188e-16,4.30497059930388923578812632274016949e-14
retweet_graphs/rt_assad,1.56123035455273953120151816461677772e-15,2.85389758650707122023492103603369789e-16,3.67600830170906960402871245429207951e-08
retweet_graphs/rt_bahrain,3.46786762166236487606025935132432932e-01,1.70899318823528248129084151489974140e-16,1.38033037805549726074147331330061591e-08
retweet_graphs/rt_barackobama,9.80258143468546406667672381748652285e-01,9.80258143468547181900823856861640429e-01,9.80258143468547185580728056901737321e-01
retweet_graphs/rt_damascus,1.32975714816975414221434231385781674e-15,2.71290153262556825744765916101965734e-16,1.03225309778956564354038917113236996e-08
retweet_graphs/rt_dash,1.29616062745300041662158327755464486e-15,4.27079015786059510616513390902434660e-16,1.48841023585582716227459733545143604e-10
retweet_graphs/rt_gmanews,1.37044746366375865811671035022103528e-15,1.82457023622846631629342651863589505e-16,1.52906292920156394057433590001978637e-11
retweet_graphs/rt_gop,Inf,5.22115354584929889793228383749429229e+01,5.18290176864519167111355822239619299e+01
retweet_graphs/rt_israel,3.39679286432340479884073541842153515e-16,6.78277039058201520550230946872610939e-17,1.12891919304553823558451598778238777e-08
retweet_graphs/rt_justinbieber,5.62944554586096912508091408447401811e-16,3.09082429267309600881158952191462793e-16,6.16015088282052725381874396259778573e-10
retweet_graphs/rt_ksa,9.79638369244928066310975548562300191e-16,1.45034023851052413606470851212410863e-16,2.14319524550297817448594143656248866e-06
retweet_graphs/rt_libya,4.18741527228904365759803718155087318e+01,3.68585724356016367028526109685465499e+01,3.65449588542321312292378128228397209e+01
retweet_graphs/rt_lolgop,1.26292681604299970310989165975642957e-15,9.56457216588248666879770616664016349e-18,1.29555827333367580770286841654032996e-17
retweet_graphs/rt_mittromney,5.14325615361177454073934128674508493e-02,9.45989415677185380702967336383449443e-01,9.45989415521285440095606783033323920e-01
retweet_graphs/rt_occupy,2.07269889874057099340867211704064474e-15,3.92323858178553667764794717694777379e-16,1.67614742065816907184554221448642252e-05
retweet_graphs/rt_occupywallstnyc,1.02269072770058644161257684684913818e-15,1.03983024434793463014235362254358999e-17,5.03685332406846168654166518439913449e-18
retweet_graphs/rt_onedirection,2.91389357477693340275473721093174765e-16,3.36440943784865929786943394633147390e-18,1.03444706859349627611219558215629459e-18
retweet_graphs/rt_p2,6.38788124271431226714509660113340860e-16,1.37637292588438651822916003468292389e-16,3.10956556001565428885491899718152479e-05
retweet_graphs/rt_qatif,4.64003886778256470187357331729689957e+00,2.53779618327267348907112119935159689e-02,1.75447835405029169095709143836333235e-02
retweet_graphs/rt_saudi,1.24840497540031139684690662543875926e-15,2.46768726941373301011934392307253435e-17,4.57817946966494969605069838714644874e-08
retweet_graphs/rt_tcot,5.43280945741248799231371246090770238e-16,1.02981111800968075655084083213946000e-16,8.47937045606746512527928593848134417e-07
retweet_graphs/rt_uae,5.80019359649749178846934401368965459e+01,5.31546038573174625901034592018445863e+01,Inf
rt/rt-retweet,8.74454207114163739161224517439387985e-15,4.14205559362925069909360452110673202e-16,1.10464130594092150795219594787384769e-13
rt/rt-twitter-copen,1.54040464061848136448520435865981563e-14,1.16427512047617157531962523925583770e-15,3.53489149876025879611231526579243736e-10
rt/rt_alwefaq,1.77756557451472858204794636753551616e-14,1.14390441117972515914825315940374266e-15,6.32990815045363881491549561882670096e-09
rt/rt_assad,1.27033414752043746916193650957544052e-14,8.18256703127556843900456972470070599e-16,3.72496437888327093937651233240903388e-08
rt/rt_bahrain,1.22112403999930033358249424001728606e-14,4.53054808416915203371034727149225233e-16,2.43371938147647300896389357563806639e-09
rt/rt_barackobama,1.62743410567086891911889205080611486e-14,9.51476807882295781435496339279247184e-16,7.44482275928405079971702385213900181e-09
rt/rt_damascus,6.90211824377486524390713709420583430e-15,1.00655015249709089717491635223915377e-15,2.70965853848300704363527852291219260e-09
rt/rt_dash,1.18596667995744562769754988750661471e-14,1.63586698207198103254350277407544670e-15,2.06751734968277985270247819249176606e-08
rt/rt_gmanews,1.83433268474128176078873438769467975e-14,8.20525501163313632419852590311045133e-16,9.59805203965057562673296774538222961e-09
rt/rt_gop,2.50517352406925513862700534699601351e-14,1.04773866444041691091290062422147293e-15,2.07458843951836866125014411755157435e-08
rt/rt_http,1.74029206339008619241775189125358230e-14,1.76858768085830857376459640130433585e-15,2.26512016744891082525987617891356528e-08
rt/rt_islam,1.84570985389851365332712384726855423e-14,9.51344106458196370133514886976304942e-16,5.78866413062781292752765052209231791e-09
rt/rt_israel,2.22577233894533386218561452938446895e-14,1.74196530331909846936175398674400525e-15,4.34960906745509061777270819970145668e-08
rt/rt_justinbieber,1.24604300974151822139248145402575852e-14,1.33175231312814456419074997105089708e-15,3.57173580202690992316033304771425518e-09
rt/rt_ksa,1.79704350992917965176436590681142455e-14,9.68580290952570535274508214419915142e-16,7.86150764643202734672236116690756089e-09
rt/rt_lebanon,-Inf,-Inf,-Inf
rt/rt_libya,2.40233082013958196150122138632566776e-14,1.85863238554497937052704003378302483e-15,3.69850594464509024044859892728473597e-09
rt/rt_lolgop,1.20426640850799255520639403222131561e-14,9.93876852571709836268050439521975390e-16,1.18192495765012184937258817480799144e-08
rt/rt_mittromney,1.82108320294798543386239283511083341e-14,1.55360072639256785168482109029043241e-15,2.15106914998897658665420011241747743e-08
rt/rt_obama,2.78324586991378968666596004844018896e-14,1.53449762448094178490081507958973134e-15,4.95644943659191109493023134319051612e-09
rt/rt_occupy,2.00274518645821017058045696707424314e-14,1.49556193719768438698164403422815103e-15,1.91188562119160232918373180042363839e-08
rt/rt_occupywallstnyc,9.05423308716392999968676515252827491e-15,7.36620026380799185230573838274028168e-16,5.13794059050030800032847439686327241e-10
rt/rt_oman,9.82380585973890458288880104349170647e-15,1.16384343007603770476312325252044962e-15,4.91396917478340729420603109762270354e-09
rt/rt_onedirection,9.99094844194571720138154617103968448e-15,9.38117619620794005281748916065549244e-16,6.54431655722792530177096352246909943e-09
rt/rt_p2,-Inf,-Inf,-Inf
rt/rt_qatif,1.65809012287754759836470266094615686e-14,8.40678782959365523660259484429576766e-16,2.78499929429517097214924443280009129e-09
rt/rt_saudi,1.73699776973085267305820105289728216e-14,1.53577274181428201078311758350960221e-15,2.16050230200920297310262057226944054e-09
rt/rt_tcot,-Inf,-Inf,-Inf
rt/rt_tlot,2.01866199785523507941525402521157373e-14,7.26629907942859480745665369363594271e-16,8.41992653536996521906651832445928070e-09
rt/rt_uae,1.84781395536231197937712161622485686e-14,1.27088918623002561711878160512406090e-15,3.65657466689976860335170647233252560e-08
rt/rt_voteonedirection,8.59302719194586552370594067539704659e-15,1.49958856235699712440806312809638018e-15,6.17657193593188455017847796125080342e-09
soc/fb-pages-company,1.55713006417780699195282618310124824e-14,1.37065253464666601535044690251639920e-15,1.82389524640628093370976269627310308e-08
soc/fb-pages-food,1.02403332934988869102320748858733697e-14,3.65639302308407427536517253840995646e-16,8.55771042015353700197719268061203286e-12
soc/fb-pages-government,1.19359294123743744073077995352793833e-14,8.89865603956004388283387307189648716e-16,4.80985253478392481050675429200333074e-13
soc/fb-pages-politician,7.70679461427888996842840819330317536e-15,9.34784351940742587845792142654546414e-16,8.92336082046008208245738304096164407e-10
soc/fb-pages-public-figure,1.73008724884815103502571097058618572e-14,9.66811058208594948773435753286046515e-16,9.40788042855410705686669347452203773e-09
soc/fb-pages-tvshow,1.26908561347621502170484510420441093e-14,1.45128169269382232510663972746178217e-15,4.49521541237712770443913926247342156e-09
soc/soc-ANU-residence,9.22693065102051426053662086317439553e-15,7.85994370059386575752634950754807224e-16,2.44581412347573873778267264742604561e-10
soc/soc-advogato,5.92385879013526396074840382836095499e-15,4.21749440731597818839459771528484031e-16,5.12043960504746507301586190696765725e-11
soc/soc-anybeat,1.40177073191139116707399946034521447e-14,9.32053999163398378748478752315392754e-16,8.16067552217426339023949344861616267e-11
soc/soc-dolphins,8.21695745713871342241645147141873811e-15,2.87769164692827103138779883482957170e-16,1.95409746595896597801391925648760598e-13
soc/soc-epinions,-Inf,-Inf,-Inf
soc/soc-gplus,4.37887621235168210706870758566801125e-03,4.37887621235426487052491560124818524e-03,4.37887768400350099095028383610562760e-03
soc/soc-hamsterster,8.26957810104530676818473243877660040e-15,6.83853055257824690511284107929934246e-02,6.83853054506548798959723986179525988e-02
soc/soc-highschool-moreno,6.92089688919725694019024781282006850e-15,3.69719166181763768847657256963553496e-16,1.95474473890713915129412980956846833e-10
soc/soc-karate,3.51622253050295962036433907663759037e-15,1.02468732422061294609022602409258063e-16,2.70938413500583555244504303674647471e-15
soc/soc-physicians,6.64781131063856004836880896799966889e-15,9.82624903015186643658340796897877144e-16,6.66786058585696539854064952670869638e-11
soc/soc-sign-bitcoinalpha,3.78188109529674751916060370232844741e-02,3.78188109529605276215882690480762666e-02,3.78188109529234773431327741048142267e-02
soc/soc-sign-bitcoinotc,8.81995216614061307494120646980468847e-15,6.55368078864777577477958663827852609e-16,5.86376176463747752348956473513727604e-14
soc/soc-student-coop,1.28382944050692370556746343333484015e-01,4.85445438218232389800003370975937850e-16,2.70667381845567862189283428788313632e-10
soc/soc-tribes,1.13109414002411147569425227800313093e-15,9.76213804831591663563856995013066676e-17,1.08281764136230628087670883962512332e-15
soc/soc-wiki-Vote,9.52567953112224674118921453661021662e-15,8.66270317065172528855431360330746892e-16,9.99795826851826626017263769942582741e-11
socfb/socfb-Amherst41,1.04899170512096251135106971619840134e-14,5.10208294771665729656114210214435289e-16,7.90112085768071217614135655152559276e-14
socfb/socfb-Bowdoin47,7.90701351054650400368534040713210210e-15,3.89496399924358516004631396964387404e-16,5.90246978450660628123493481893978473e-10
socfb/socfb-Brandeis99,8.45680943521671609044505681371287720e-15,2.32961607460307332259770429568489703e-16,8.48338253025729799663558887998705547e-13
socfb/socfb-Bucknell39,7.83735035580094506046143077919122128e-15,3.88723370629503097269111753938420754e-16,4.64763419991274811116972547673485355e-10
socfb/socfb-Caltech36,4.62815418248676153311903587032425594e-15,4.76727457588780730339172275613513513e-16,2.29098235636578011474946748509020467e-10
socfb/socfb-Colgate88,1.30980069020462232291641745212619988e-14,4.78396746455937767532629186759054907e-16,1.82890540067993504199783319091425025e-10
socfb/socfb-Hamilton46,9.93160784147289378743680813967440352e-15,6.72554724447308211510585274464787069e-16,3.37893914394214159554208090552801589e-10
socfb/socfb-Haverford76,8.79178331823488284466780049775269757e-15,5.96322578509443686486791764523798034e-16,6.68165009678725724697047502069730553e-10
socfb/socfb-Mich67,1.61838267896945190392209728534943323e-14,6.52037221210867147060713234632002326e-16,3.47990399736523688432274062967030038e-13
socfb/socfb-Middlebury45,6.68095155569832754073952319024098791e-15,6.72747425121456704053809222916128987e-16,2.13973990907241724389788113475463168e-11
socfb/socfb-Oberlin44,9.05405633537420204744749598427903253e-15,7.59756325811499063287158893046580074e-16,5.53700850861152798522979417830669288e-10
socfb/socfb-Pepperdine86,1.11682583662883624413853489870993190e-14,5.56278872021354160620031255615941425e-16,4.74239815902026307286736607182989923e-12
socfb/socfb-Reed98,5.89327060814248606879034085708839456e-15,4.98353566728979558580276255236314327e-16,4.29106056320347837300976718197335886e-13
socfb/socfb-Rice31,9.78614597537785047199206839595609806e-15,5.79213366640322371687486685084474631e-16,8.76832956321469636816839263869837144e-10
socfb/socfb-Rochester38,8.22023787851425920905156913168593164e-15,4.38716194085421170058024680643121930e-16,1.64143025843313784609488433098677852e-10
socfb/socfb-Santa74,1.00102402430392573794280211778701273e-14,6.79329127719048110799039928305389814e-16,1.91670600025278071918352995210101100e-13
socfb/socfb-Simmons81,1.89478567072713406999699755779574188e-01,1.89478567072715065354824173303454001e-01,1.89478567072719590779764680989845100e-01
socfb/socfb-Smith60,7.05678074014443085528251158965975686e-15,1.00062157493311597841322659983891686e-15,3.73206532550115421268379176612773971e-12
socfb/socfb-Swarthmore42,1.28909956397345856962830817935020470e-14,6.98715733194731293881598704798262097e-16,1.61390832247586323675838804857101476e-10
socfb/socfb-Trinity100,1.24692570961630152613731512941404354e-14,4.97802267393794452442567364975064817e-16,2.09861863628995028068443195659450137e-09
socfb/socfb-UC64,1.38340309510823215332980581771193963e-01,1.38340309510825663184085592803479906e-01,1.38340309559863029734683762076185499e-01
socfb/socfb-USFCA72,5.75146622763773684475939023966427892e-15,3.14291755174852372820589241896370500e-16,8.53390149143442633482239407450972064e-14
socfb/socfb-Vassar85,5.01313653675487933498571521378617200e-15,6.76873512414389841456796296724938818e-16,8.73627791400991528682777926304432816e-11
socfb/socfb-Wellesley22,7.21878321354929675933999706401455009e-15,6.56685958940566015456849925811249480e-16,3.24780754830928073597697297082422515e-13
socfb/socfb-Wesleyan43,1.02387624787698280602114873280089179e-14,5.86775329754639569130024869765442132e-16,2.19890532887196338827629578031183847e-13
socfb/socfb-Williams40,1.00457367704376124744311481084320280e-14,3.95896713641993763892279337238513022e-16,7.39315363519167313328700921956382499e-10
socfb/socfb-nips-ego,2.98489330697803354982726359015231469e-15,3.72870142349175688442421727791399431e-16,7.91293346213434798914248661709011646e-12
tscc/scc_enron-only,7.61879720596105728744307227067952316e-15,5.10283204535594242907524185973201357e-16,1.94683451087792767878144535074554531e-09
tscc/scc_fb-forum,1.10744574290883780942301102670541884e-14,4.59246280517531592337188902032990518e-16,5.69679371054113167579427782168087734e-09
tscc/scc_infect-hyper,4.76412931475981018377179295579720789e-05,4.28889884896654692310649585306292553e-16,4.76412931507271873992966034622685813e-05
tscc/scc_retweet,2.57343810532934317744160309875294046e-01,2.57343810532931344286905934264403444e-01,2.57343810532913348783868197580866086e-01
tscc/scc_retweet-crawl,-Inf,-Inf,-Inf
tscc/scc_rt_alwefaq,1.77205842028657561204195217059713403e-01,1.77205842028656292468481991746341449e-01,1.77205842028665001524310429540922937e-01
tscc/scc_rt_assad,2.67105470692697113579321160903944039e-01,1.43515212110834879639866621795270379e-16,1.83731430672790360348999431779058755e-10
tscc/scc_rt_bahrain,2.09306200476473236524476849125487207e-01,3.99303159837396361388950211240477459e-16,1.47183119646100848121672148753200741e-11
tscc/scc_rt_barackobama,4.76052071020395660663499378159400150e-15,1.86297131922579417908010115305309144e-16,8.01804057721809585100928305660392838e-14
tscc/scc_rt_damascus,2.67843563102704432191883547643035620e-15,1.49653488399658548512970333745659360e-16,8.18074429829756023772517338884714423e-07
tscc/scc_rt_dash,4.49644135274424764629108634956612569e-01,4.49644135274425066848983077618568947e-01,4.49644135274425063354184994322367621e-01
tscc/scc_rt_gmanews,2.21329129406169564559154781725712306e-01,2.21329129406174014008509704151969216e-01,2.21329129406610184595334633013992337e-01
tscc/scc_rt_gop,6.71316920570928503063555438614381784e-16,3.17718623055900160329183022203615218e-17,4.39946559713072979349200132948178246e-10
tscc/scc_rt_http,5.33807135904919409919937594193122148e-16,2.04478288811473530324675080729043452e-17,1.33331098554275907612485303704021369e-11
tscc/scc_rt_israel,4.34836397780412414355319817598630273e-03,3.05174730446426506246331818184356669e-04,1.02160021664297571349387506631266820e+00
tscc/scc_rt_justinbieber,6.04975285209991116766851957286411587e-15,4.13094837144943490447872993496721504e-16,1.76587013723034715931984295796218059e-13
tscc/scc_rt_ksa,5.10825623765990305813027062883698364e-01,5.10825623765990649866516464944300592e-01,5.10825623765990652757722258238979597e-01
tscc/scc_rt_lebanon,5.43895982204207239098809918722927137e-16,8.22851594197664276442428214361123881e-18,3.46944695195361380363786008533666926e-18
tscc/scc_rt_libya,1.61963835535413427195085686321179199e-15,1.46124213616040582890235633912614883e-16,8.45541388610470133609604771207487872e-10
tscc/scc_rt_lolgop,2.18135349634965550459064161044121819e-01,2.18135349634969386575892710518715548e-01,2.18135349634815055270841145690043631e-01
tscc/scc_rt_mittromney,5.43602777190134416341501813167754864e-01,5.43602777190133036314541078998987643e-01,5.43602777190150079026358467736099788e-01
tscc/scc_rt_obama,5.66104886700367532126708206504018302e-16,7.61106836183477747815481326497617825e-18,3.46944695195361399021232344785021302e-18
tscc/scc_rt_occupy,6.88179001713244817253345938594409134e-01,6.88179001713246106526898519376086168e-01,6.88179001713246329323875675226258779e-01
tscc/scc_rt_occupywallstnyc,2.55514867675747830599672195753268691e-01,2.55514867675748496421013989694951626e-01,2.55514867675871148012563903536774838e-01
tscc/scc_rt_oman,7.27481991328168217036971549770282965e-16,1.11798309844615842289704577041504162e-16,1.51522678997622058926669093456819464e-11
tscc/scc_rt_onedirection,1.97257734571966789289841333099802297e-15,2.24824459764660718544430420317137414e-16,6.25832575499022162207554365978118314e-10
tscc/scc_rt_p2,8.53004069522248493831006373853341483e-01,8.53004069522249395815066325741886170e-01,8.53004069522249395230017716326375390e-01
tscc/scc_rt_qatif,7.78412496553846898403631121825210968e-16,2.01837422492744545086255656498961595e-16,2.52020206754199564365097067630021792e-06
tscc/scc_rt_saudi,2.16372618640573971906325489826285950e-15,3.76535847825581658972084871820151970e-16,1.55913861524444377630051701158002202e-10
tscc/scc_rt_tcot,6.75054847047225469011945926620747775e-16,2.17997775770685089770130652987965649e-16,5.65751113748893235678864952179486692e-08
tscc/scc_rt_tlot,6.61024242204954879649300943570630956e-16,8.31853185180218989857826581579024249e-17,1.47772464927491634063347863422204415e-07
tscc/scc_rt_uae,1.13971295541950924645135911678702321e-15,2.94927221341266147371130791618169906e-16,2.18497756372592610281447431005961344e-06
tscc/scc_rt_voteonedirection,5.19424090687992006796848634323481522e-16,1.16345799735408054490230959402703704e-16,2.04020798688910885176114540847568987e-09


==> data/eigen_graph_social_64/eigenvalues_logarithmic_relative_error.sorted.csv <==
percent,Float64,LinearTakum64,Posit64
0.0,2.9138935747769334e-16,3.3644094378486595e-18,1.0344470685934963e-18
0.004424778761061947,3.3967928643234047e-16,7.611068361834777e-18,3.4694469519536138e-18
0.008849557522123894,5.19424090687992e-16,8.228515941976643e-18,3.4694469519536138e-18
0.01327433628318584,5.338071359049194e-16,9.564572165882487e-18,5.036853324068461e-18
0.017699115044247787,5.432809457412488e-16,1.0398302443479346e-17,1.2955582733336758e-17
0.022123893805309734,5.438959822042072e-16,2.0447828881147353e-17,1.0828176413623063e-15
0.02654867256637168,5.629445545860969e-16,2.467687269413733e-17,1.203172420939867e-15
0.030973451327433628,5.661048867003676e-16,3.177186230559002e-17,2.7093841350058355e-15
0.035398230088495575,6.387881242714313e-16,6.782770390582015e-17,5.736922922676771e-15
0.03982300884955752,6.610242422049548e-16,7.102509750301318e-17,2.057048846338025e-14
0.04424778761061947,6.713169205709285e-16,7.81824619357693e-17,3.681519553028376e-14
0.048672566371681415,6.750548470472255e-16,8.060368379143575e-17,4.3049705993038895e-14
0.05309734513274336,6.835130204658738e-16,8.31853185180219e-17,5.167541653546438e-14
0.05752212389380531,7.274819913281682e-16,9.762138048315917e-17,5.863761764637478e-14
0.061946902654867256,7.784124965538469e-16,1.0246873242206129e-16,5.863761764637478e-14
0.06637168141592921,9.796383692449282e-16,1.0298111180096807e-16,7.486431793094945e-14
0.07079646017699115,1.0226907277005864e-15,1.0528364014753299e-16,7.901120857680712e-14
0.0752212389380531,1.1310941400241114e-15,1.1179830984461584e-16,8.018040577218095e-14
0.07964601769911504,1.1397129554195093e-15,1.1304288982801415e-16,8.533901491434426e-14
0.084070796460177,1.2484049754003114e-15,1.1412854479149483e-16,8.688773827724836e-14
0.08849557522123894,1.2629268160429997e-15,1.1634579973540806e-16,9.309711252818716e-14
0.09292035398230089,1.295552040250289e-15,1.312091448589377e-16,1.0950169870816722e-13
0.09734513274336283,1.2961606274530005e-15,1.3763729258843865e-16,1.1046413059409215e-13
0.10176991150442478,1.3297571481697542e-15,1.4351521211083489e-16,1.266224171077565e-13
0.10619469026548672,1.3704474636637586e-15,1.4503402385105242e-16,1.3013622904519802e-13
0.11061946902654868,1.5612303545527396e-15,1.4612421361604057e-16,1.5268897563163746e-13
0.11504424778761062,1.6196383553541342e-15,1.4965348839965855e-16,1.5359413308524778e-13
0.11946902654867257,1.8886387247006688e-15,1.6889785781123347e-16,1.6435420053790848e-13
0.12389380530973451,1.972577345719668e-15,1.7089931882352825e-16,1.746269931747126e-13
0.12831858407079647,2.072698898740571e-15,1.8245702362284662e-16,1.7658701372303473e-13
0.13274336283185842,2.09997056229505e-15,1.8629713192257942e-16,1.8155050325641926e-13
0.13716814159292035,2.1637261864057395e-15,2.0183742249274454e-16,1.8155050325641926e-13
0.1415929203539823,2.2213042189785486e-15,2.119441091781565e-16,1.9167060002527808e-13
0.14601769911504425,2.553930617302306e-15,2.1799777577068508e-16,1.954097465958966e-13
0.1504424778761062,2.6784356310270442e-15,2.248244597646607e-16,2.1989053288719633e-13
0.15486725663716813,2.9848933069780337e-15,2.3296160746030733e-16,2.404320930160687e-13
0.1592920353982301,3.2643905246462725e-15,2.475548667693875e-16,2.404320930160687e-13
0.16371681415929204,3.5162225305029597e-15,2.584586627107013e-16,2.903820658867722e-13
0.168141592920354,3.7482084056854985e-15,2.712901532625568e-16,2.903820658867722e-13
0.17256637168141592,4.628154182486762e-15,2.739621778663111e-16,3.247807548309281e-13
0.17699115044247787,4.760520710203957e-15,2.8538975865070715e-16,3.479903997365237e-13
0.18141592920353983,4.907342873002438e-15,2.875457771254461e-16,4.049653577663954e-13
0.18584070796460178,4.910389102909356e-15,2.875457771254461e-16,4.2910605632034784e-13
0.1902654867256637,5.013136536754879e-15,2.877691646928271e-16,4.809852534783925e-13
0.19469026548672566,5.106884525200044e-15,2.9096827257754733e-16,4.977038273611272e-13
0.19911504424778761,5.151973929422067e-15,2.9492722134126613e-16,6.290184658537676e-13
0.20353982300884957,5.303313753652029e-15,3.0183280167663625e-16,8.483382530257298e-13
0.2079646017699115,5.500795822299955e-15,3.090824292673096e-16,8.912744561485366e-13
0.21238938053097345,5.71556258262061e-15,3.1429175517485236e-16,8.912744561485366e-13
0.2168141592920354,5.7514662276377365e-15,3.264415580973671e-16,9.126787513600905e-13
0.22123893805309736,5.885962483914736e-15,3.464908060347624e-16,1.4338407732939746e-12
0.22566371681415928,5.893270608142486e-15,3.50609624109926e-16,1.9404354919257034e-12
0.23008849557522124,5.923858790135264e-15,3.656393023084074e-16,2.336739043681257e-12
0.2345132743362832,5.9437970096862154e-15,3.6971916618176375e-16,3.732065325501154e-12
0.23893805309734514,5.9437970096862154e-15,3.7287014234917567e-16,4.7423981590202634e-12
0.24336283185840707,6.0153335722994215e-15,3.7648114151247645e-16,5.584194530756977e-12
0.24778761061946902,6.049752852099911e-15,3.7648114151247645e-16,7.912933462134347e-12
0.252212389380531,6.382722646883008e-15,3.7653584782558164e-16,8.557710420153537e-12
0.25663716814159293,6.466107402500661e-15,3.821368739602382e-16,1.333310985542759e-11
0.2610619469026549,6.51376164082003e-15,3.8393443886022063e-16,1.4718311964610086e-11
0.26548672566371684,6.51376164082003e-15,3.8393443886022063e-16,1.5152267899762206e-11
0.26991150442477874,6.51376164082003e-15,3.847375281249359e-16,1.529062929201564e-11
0.2743362831858407,6.51376164082003e-15,3.8751377407579765e-16,2.1397399090724174e-11
0.27876106194690264,6.51376164082003e-15,3.8751377407579765e-16,2.7809973174759223e-11
0.2831858407079646,6.60147045721784e-15,3.887233706295031e-16,2.7809973174759223e-11
0.28761061946902655,6.64781131063856e-15,3.894963999243585e-16,2.7809973174759223e-11
0.2920353982300885,6.680951555698328e-15,3.8962917340895663e-16,5.120439605047465e-11
0.29646017699115046,6.833361908084738e-15,3.9232385817855367e-16,5.189742649130524e-11
0.3008849557522124,6.902118243774866e-15,3.9418148384272686e-16,5.88618549661827e-11
0.3053097345132743,6.9168695952948904e-15,3.958967136419938e-16,5.896780140454862e-11
0.30973451327433627,6.9168695952948904e-15,3.9930315983739636e-16,6.427557337218664e-11
0.3141592920353982,6.9208968891972566e-15,4.0460805504242236e-16,6.667860585856966e-11
0.3185840707964602,6.929496152218293e-15,4.130948371449435e-16,7.621630827418345e-11
0.3230088495575221,7.015473632110288e-15,4.142055593629251e-16,8.160675522174264e-11
0.3274336283185841,7.056780740144431e-15,4.2174944073159784e-16,8.234034360287551e-11
0.33185840707964603,7.122847992468864e-15,4.270790157860595e-16,8.736277914009916e-11
0.336283185840708,7.218783213549296e-15,4.288898848966547e-16,9.220732632255148e-11
0.3407079646017699,7.388313132309562e-15,4.364943449652588e-16,9.997958268518266e-11
0.34513274336283184,7.388313132309562e-15,4.369772754553583e-16,1.2699735897356192e-10
0.3495575221238938,7.437069241926458e-15,4.369772754553583e-16,1.4884102358558272e-10
0.35398230088495575,7.618797205961058e-15,4.369772754553583e-16,1.5591386152444438e-10
0.3584070796460177,7.657871810049501e-15,4.387161940854212e-16,1.613908322475863e-10
0.36283185840707965,7.70679461427889e-15,4.392984387774419e-16,1.6414302584331378e-10
0.3672566371681416,7.837350355800946e-15,4.3971635253454953e-16,1.828905400679935e-10
0.37168141592920356,7.907013510546505e-15,4.3971635253454953e-16,1.8373143067279036e-10
0.37610619469026546,7.973516994470853e-15,4.487588234529419e-16,1.9547447389071391e-10
0.3805309734513274,8.216957457138714e-15,4.530548084169152e-16,2.2909823563657802e-10
0.38495575221238937,8.22023787851426e-15,4.5486636021918865e-16,2.4458141234757386e-10
0.3893805309734513,8.257463197597347e-15,4.592462805175316e-16,2.7066738184556787e-10
0.3938053097345133,8.262532115159472e-15,4.767274575887807e-16,2.9542716863911345e-10
0.39823008849557523,8.262532115159472e-15,4.783967464559378e-16,2.9542716863911345e-10
0.4026548672566372,8.269578101045306e-15,4.837376888610785e-16,3.0267983648460135e-10
0.40707964601769914,8.311110424335267e-15,4.854454382182324e-16,3.0267983648460135e-10
0.41150442477876104,8.338108430125866e-15,4.918386054419724e-16,3.3304938784530935e-10
0.415929203539823,8.338108430125866e-15,4.978022673937945e-16,3.3789391439421415e-10
0.42035398230088494,8.338108430125866e-15,4.983535667289795e-16,3.5348914987602587e-10
0.4247787610619469,8.456809435216716e-15,5.02354789490937e-16,3.7730337063319404e-10
0.42920353982300885,8.593027191945866e-15,5.102082947716658e-16,4.3994655971307296e-10
0.4336283185840708,8.624957231024498e-15,5.102832045355942e-16,4.647634199912748e-10
0.43805309734513276,8.744542071141637e-15,5.391864161066365e-16,4.760572627167469e-10
0.4424778761061947,8.791783318234883e-15,5.411082338836516e-16,5.137940590500308e-10
0.4469026548672566,8.819952166140613e-15,5.562788720213542e-16,5.537008508611528e-10
0.45132743362831856,8.819952166140613e-15,5.792133666403223e-16,5.675759573736939e-10
0.4557522123893805,8.998240802677794e-15,5.867753297546396e-16,5.902469784506606e-10
0.46017699115044247,9.054056335374202e-15,5.875278827637652e-16,6.160150882820527e-10
0.4646017699115044,9.05423308716393e-15,5.925116359178659e-16,6.2519695432138e-10
0.4690265486725664,9.168276125179845e-15,5.949177167922175e-16,6.2519695432138e-10
0.47345132743362833,9.17538562709833e-15,5.963225785094437e-16,6.2519695432138e-10
0.4778761061946903,9.226930651020514e-15,6.034370817887477e-16,6.2519695432138e-10
0.4823008849557522,9.409285916901093e-15,6.061239033628131e-16,6.2519695432138e-10
0.48672566371681414,9.525679531122246e-15,6.061239033628131e-16,6.258325754990221e-10
0.4911504424778761,9.651095765203486e-15,6.217577727987398e-16,6.681650096787257e-10
0.49557522123893805,9.78614597537785e-15,6.520372212108671e-16,7.393153635191673e-10
0.5,9.823805859738905e-15,6.553680788647776e-16,8.455413886104701e-10
0.504424778761062,9.931607841472894e-15,6.553680788647776e-16,8.768329563214696e-10
0.5088495575221239,9.990948441945717e-15,6.56685958940566e-16,8.898238073107957e-10
0.5132743362831859,1.0010240243039258e-14,6.574667673540819e-16,8.902724796428049e-10
0.5176991150442478,1.0045736770437612e-14,6.725547244473082e-16,8.923360820460082e-10
0.5221238938053098,1.0189919717678719e-14,6.727474251214567e-16,1.391481445199606e-9
0.5265486725663717,1.0238762478769828e-14,6.768735124143898e-16,1.703252884411146e-9
0.5309734513274337,1.0240333293498888e-14,6.793291277190481e-16,1.8605050298930451e-9
0.5353982300884956,1.0489917051209626e-14,6.927573229022998e-16,1.8605050298930451e-9
0.5398230088495575,1.0559278640132343e-14,6.938041087691879e-16,1.9148899853454604e-9
0.5442477876106194,1.0656672716424927e-14,6.967648080641512e-16,1.9468345108779277e-9
0.5486725663716814,1.1074457429088378e-14,6.967648080641512e-16,2.040207986889109e-9
0.5530973451327433,1.1102526279221043e-14,6.967648080641512e-16,2.0986186362899503e-9
0.5575221238938053,1.1168258366288363e-14,6.967648080641512e-16,2.1440357380273645e-9
0.5619469026548672,1.1169588768353082e-14,6.967648080641512e-16,2.1440357380273645e-9
0.5663716814159292,1.1348917570430333e-14,6.987157331947313e-16,2.160502302009203e-9
0.5707964601769911,1.182932322944615e-14,7.266299079428595e-16,2.433719381476473e-9
0.5752212389380531,1.1859666799574456e-14,7.366200263807992e-16,2.600959667409545e-9
0.5796460176991151,1.1935929412374375e-14,7.436169613974823e-16,2.7014497673407e-9
0.584070796460177,1.2042664085079925e-14,7.463390458582394e-16,2.709658538483007e-9
0.588495575221239,1.2211240399993003e-14,7.576023275542552e-16,2.784999294295171e-9
0.5929203539823009,1.2254405410428205e-14,7.597563258114991e-16,2.7926287219107237e-9
0.5973451327433629,1.2421591445336861e-14,7.792634838879538e-16,3.57173580202691e-9
0.6017699115044248,1.2460430097415182e-14,7.859943700593866e-16,3.6904518228846667e-9
0.6061946902654868,1.2469257096163016e-14,7.901948768944064e-16,3.6985059446450902e-9
0.6106194690265486,1.2545473137975012e-14,7.901948768944064e-16,3.9308636501374015e-9
0.6150442477876106,1.2545473137975012e-14,7.942528077248477e-16,3.982159574128853e-9
0.6194690265486725,1.2585247066815566e-14,8.085760929752517e-16,4.495215412377127e-9
0.6238938053097345,1.2590594222849634e-14,8.182567031275568e-16,4.913969174783408e-9
0.6283185840707964,1.2590594222849634e-14,8.205255011633136e-16,4.956449436591911e-9
0.6327433628318584,1.2644339887211318e-14,8.216564203552414e-16,5.1527526321488605e-9
0.6371681415929203,1.2660471837083678e-14,8.216564203552414e-16,5.360144308396573e-9
0.6415929203539823,1.2690856134762151e-14,8.377388226710744e-16,5.6967937105411315e-9
0.6460176991150443,1.2703341475204374e-14,8.406787829593655e-16,5.788664130627813e-9
0.6504424778761062,1.2787084067108777e-14,8.662703170651725e-16,6.176571935931884e-9
0.6548672566371682,1.2787084067108777e-14,8.78197474924803e-16,6.287150887764925e-9
0.6592920353982301,1.2890995639734586e-14,8.898656039560043e-16,6.329908150453639e-9
0.6637168141592921,1.3098006902046223e-14,8.911536389753788e-16,6.5443165572279254e-9
0.668141592920354,1.3205178172306295e-14,9.320539991633983e-16,6.833126215698734e-9
0.672566371681416,1.3358775652053241e-14,9.347843519407426e-16,7.444822759284051e-9
0.6769911504424779,1.4017707319113911e-14,9.38117619620794e-16,7.861507646432028e-9
0.6814159292035398,1.4210810644563255e-14,9.513441064581964e-16,8.419926535369965e-9
0.6858407079646017,1.4210810644563255e-14,9.514768078822958e-16,9.407880428554107e-9
0.6902654867256637,1.429254848278914e-14,9.66811058208595e-16,9.598052039650576e-9
0.6946902654867256,1.5404046406184814e-14,9.685802909525704e-16,9.970480647758448e-9
0.6991150442477876,1.557130064177807e-14,9.824051684949055e-16,1.0322530977895656e-8
0.7035398230088495,1.618382678969452e-14,9.826249030151866e-16,1.1289191930455382e-8
0.7079646017699115,1.627434105670869e-14,9.938768525717099e-16,1.1819249576501218e-8
0.7123893805309734,1.648751482372721e-14,1.000621574933116e-15,1.3000704188191606e-8
0.7168141592920354,1.6580901228775477e-14,1.0065501524970908e-15,1.3803303780554973e-8
0.7212389380530974,1.7131445421362508e-14,1.015036318853888e-15,1.823895246406281e-8
0.7256637168141593,1.730087248848151e-14,1.047738664440417e-15,1.9118856211916024e-8
0.7300884955752213,1.7369977697308527e-14,1.0599563724399555e-15,2.0675173496827798e-8
0.7345132743362832,1.7402920633900863e-14,1.1277746884897115e-15,2.0745884395183687e-8
0.7389380530973452,1.745491572285259e-14,1.1439044111797252e-15,2.1510691499889766e-8
0.7433628318584071,1.7775655745147286e-14,1.1638434300760377e-15,2.2651201674489107e-8
0.7477876106194691,1.7970435099291797e-14,1.1642751204761716e-15,3.656574666899769e-8
0.7522123893805309,1.8210832029479856e-14,1.2708891862300256e-15,3.67600830170907e-8
0.7566371681415929,1.8343326847412817e-14,1.2822848344781201e-15,3.724964378883271e-8
0.7610619469026548,1.8457098538985136e-14,1.2874773111782453e-15,3.9626684837420453e-8
0.7654867256637168,1.847813955362312e-14,1.32743879529795e-15,4.3496090674550904e-8
0.7699115044247787,2.00274518645821e-14,1.3317523131281445e-15,4.57817946966495e-8
0.7743362831858407,2.0186619978552352e-14,1.370652534646666e-15,5.6575111374889326e-8
0.7787610619469026,2.1440360415604713e-14,1.4512816926938224e-15,1.4777246492749162e-7
0.7831858407079646,2.2257723389453338e-14,1.4955619371976845e-15,8.180744298297561e-7
0.7876106194690266,2.402330820139582e-14,1.4995885623569971e-15,8.479370456067465e-7
0.7920353982300885,2.5051735240692552e-14,1.5344976244809418e-15,1.96167522258911e-6
0.7964601769911505,2.7832458699137897e-14,1.535772741814282e-15,2.143195245502978e-6
0.8008849557522124,4.76412931475981e-5,1.5536007263925678e-15,2.184977563725926e-6
0.8053097345132744,0.004348363977804124,1.635866982071981e-15,2.5202020675419956e-6
0.8097345132743363,0.004378876212351682,1.7419653033190984e-15,1.676147420658169e-5
0.8141592920353983,0.02270741176227477,1.7685876808583085e-15,3.1095655600156546e-5
0.8185840707964602,0.0325758326855701,1.8586323855449794e-15,4.764129315072719e-5
0.8230088495575221,0.03781881095296748,0.0003051747304464265,0.004378877684003501
0.827433628318584,0.03781881095296748,0.004378876212354265,0.017544783540502918
0.831858407079646,0.049086028073552945,0.02270741176227547,0.0227074125543873
0.8362831858407079,0.05143256153611774,0.025377961832726736,0.032575832685156486
0.8407079646017699,0.06279710057171653,0.03257583268557603,0.03781881095292348
0.8451327433628318,0.0666435462278141,0.037818810952960524,0.03781881095292348
0.8495575221238938,0.07243789215728931,0.037818810952960524,0.0490860280736004
0.8539823008849557,0.12442151577834112,0.049086028073549365,0.0627971005714988
0.8584070796460177,0.12838294405069237,0.06279710057171836,0.06664354622719088
0.8628318584070797,0.1383403095108232,0.0666435462278138,0.06838530545065488
0.8672566371681416,0.17720584202865755,0.06838530552578247,0.07243789215731586
0.8716814159292036,0.18836555208465702,0.07243789215729599,0.11206681181456268
0.8761061946902655,0.18836555208465813,0.11206681181741338,0.11206681181691294
0.8805309734513275,0.1894785670727134,0.11206681181741368,0.13834030955986304
0.8849557522123894,0.20930620047647325,0.13834030951082565,0.177205842028665
0.8893805309734514,0.21813534963496556,0.1772058420286563,0.1894785670727196
0.8938053097345132,0.22132912940616956,0.18947856707271507,0.21813534963481507
0.8982300884955752,0.2555148676757478,0.2181353496349694,0.22132912940661018
0.9026548672566371,0.2573438105329343,0.22132912940617402,0.25551486767587117
0.9070796460176991,0.26710547069269713,0.2555148676757485,0.25734381053291333
0.911504424778761,0.3467867621662365,0.25734381053293137,0.44964413527442504
0.915929203539823,0.44964413527442476,0.4496441352744251,0.5108256237659906
0.9203539823008849,0.5108256237659903,0.5108256237659906,0.54360277719015
0.9247787610619469,0.5436027771901344,0.5436027771901331,0.6881790017132463
0.9292035398230089,0.6881790017132449,0.6881790017132461,0.8530040695222494
0.9336283185840708,0.8530040695222485,0.8530040695222494,0.9459894155212855
0.9380530973451328,0.9802581434685465,0.9459894156771854,0.9802581434685472
0.9424778761061947,4.640038867782565,0.9802581434685472,1.0216002166429756
0.9469026548672567,41.874152722890436,36.85857243560164,36.54495885423213
0.9513274336283186,58.00193596497492,52.21153545849299,51.82901768645192
0.9557522123893806,100000.0,53.15460385731746,100000.0
0.9601769911504425,100000.0,100000.0,100000.0
0.9646017699115044,100000.0,100000.0,100000.0
0.9690265486725663,100000.0,100000.0,100000.0
0.9734513274336283,100000.0,100000.0,100000.0
0.9778761061946902,100000.0,100000.0,100000.0
0.9823008849557522,100000.0,100000.0,100000.0
0.9867256637168141,100000.0,100000.0,100000.0
0.9911504424778761,100000.0,100000.0,100000.0
0.995575221238938,100000.0,100000.0,100000.0
1.0,1.0e8,100000.0,1.0e8


==> data/eigen_graph_social_64/eigenvalues_relative_error.csv <==
matrix\type,Float64,LinearTakum64,Posit64
ca/ca-CSphd,-Inf,-Inf,-Inf
ca/ca-CondMat,5.40760516371807850327579742260238741e-15,2.80900471113531668793405917954479148e-16,1.16190147634939515390103190549969894e-09
ca/ca-Erdos992,7.14501483804148745775176879845810887e-03,7.14501483804168919360728259361542753e-03,7.14501508647661401240214776254452260e-03
ca/ca-GrQc,2.58882562116341320171608461924748272e-15,1.83186514317156618564900499669592367e-16,3.11408959531090684491193299565480664e-09
ca/ca-HepPh,5.20736773970300377373162578810707903e-15,2.18295568960382504618004031836180129e-16,1.78225657441549405492981676686979560e-10
ca/ca-netscience,2.22824684310395264699512820449832710e-15,1.68571741287859960969943732795454778e-16,1.21670006938901353065640926139600420e-10
ca/ca-sandi_auths,2.84370200045241482426353117538853146e-15,1.22992331397322422458564286890159258e-16,5.33090218941508682056346008157078527e-14
cit/cit-DBLP,3.31276928266664850781954455187324583e-15,3.18287516373861645956657270957766685e-16,2.79398534363554834653505791332618976e-10
dynamic/SFHH-conf-sensor,4.00738449140103798834890446695101319e-15,2.53698040006133555193862302451074739e-16,6.81331091478361197412445395012154639e-10
dynamic/aves-sparrow-social,2.74017048731146427832244405958294475e-15,8.42492522204161377684660329510923023e-17,4.95538846118963106161250959639518930e-14
dynamic/aves-weaver-social,2.30123885719123341250180853559908727e-02,2.30123885719144716236305630854415711e-02,2.30123885719209898875958904212360521e-02
dynamic/aves-wildbird-network,2.43446953589776956875467339317059287e-15,1.39905970391687067278596708202623860e-16,2.82697521897785797356596948578326969e-14
dynamic/copresence-LH10,2.19274764266262345576742989506140021e-15,8.96837562637871927942715293962319915e-17,2.84181628313677874760061297553600134e-13
dynamic/email-dnc,4.06041052596346922591666719384296565e-15,1.19690050502743690851194685662695132e-16,8.97647967614710652123199594970585245e-14
dynamic/fb-forum,1.82451320350371146686638325007068593e-15,1.41876164339502388823018243238635913e-16,6.23487022571168773435114168086971156e-13
dynamic/fb-messages,4.10464568170779717181310655636881544e-15,3.94319085157981144427236098574220619e-16,8.48235976012762672041577109774768041e-10
dynamic/ia-chess,2.08162690310378987842577732494534783e-02,2.08162690310377754424105162699027710e-02,2.08162690308559923883387378179941005e-02
dynamic/ia-contact,2.16122429225078076252110874947523828e-15,1.23298173470180454984097039956867241e-16,1.12698792524411635364920558009015430e-10
dynamic/ia-contacts_hypertext2009,4.16641868742208829170465448441472058e-15,2.65511560907662607053872357184745874e-16,6.18487490121445113203257252442221726e-10
dynamic/ia-enron-employees,3.88622127514134649390339825711508940e-15,1.86643854648599988117428649324966328e-16,4.13052505761336039972046831157530356e-11
dynamic/ia-escorts-dynamic,2.32359701812289539976656602880492449e-15,1.90381375214271019369025429217538708e-16,9.32232135992111593167813048720576075e-11
dynamic/ia-hospital-ward-proximity,2.61717206562449145654557692779994640e-15,1.39684456716449216521686029999009875e-16,8.94826350079430964796440190057874650e-12
dynamic/ia-primary-school-proximity,2.05895726751479195964777376212545653e-15,2.20295645783186463976131969866006717e-16,1.98021526545855767334725782835109010e-10
dynamic/ia-primary-school-proximity-attr,2.05895726751479195964777376212545653e-15,2.20295645783186463976131969866006717e-16,1.98021526545855767334725782835109010e-10
dynamic/ia-radoslaw-email,2.29085620795476400257478602191679497e-15,1.17133155482824805286254992371934529e-16,6.57908700146216921225175097463335722e-14
dynamic/ia-reality-call,3.37527377910042814781161692370649088e-15,3.34743585768650938209822524203736234e-16,2.16428793598547626340544299037586096e-09
dynamic/ia-workplace-contacts,4.00116257764359604839131665483174377e-15,1.19123335789015077440378633918986567e-16,5.68710514583008941623141182364716130e-14
dynamic/insecta-ant-colony1,1.63453161185507617882698131282872773e-15,2.54870915511716416085250512675106343e-16,1.96132980495736677947897312971852954e-09
dynamic/insecta-ant-colony2,2.88974480650611953835001328156246745e-15,2.38840549578715172018962285122998704e-16,8.48173513063018949094318365691448886e-10
dynamic/insecta-ant-colony4,2.31478117428784141755499829008247597e-15,1.93415019676227320782711521955403103e-16,1.59715983152851509590364321138292916e-09
dynamic/insecta-ant-trophallaxis-colony1,1.72332922266969994908366021700582503e-15,1.68114808412558932991551079136659581e-16,1.65951265887358849755488844818808197e-10
dynamic/insecta-ant-trophallaxis-colony2,1.98046957248752145576710070792397141e-15,1.52693848882229139407047891188751545e-16,2.29408331165240882978149128540095763e-14
dynamic/mammalia-primate-association,1.16376626007389611110645536714185364e-15,1.15131088435672636281799886311968829e-16,3.37086178333022932549196598236888325e-10
dynamic/mammalia-raccoon-proximity,1.01823144800063488110811285993401914e-15,3.60556454562264061007014966785302170e-17,2.34730736641986152426022703263456738e-11
dynamic/mammalia-voles-bhp-trapping,2.49972170211247600485774938160640091e-15,2.29229550000114506523132886162175539e-16,1.53898943446496472263554003299274567e-13
dynamic/mammalia-voles-kcs-trapping,3.50033157238524497579625307481818678e-15,2.31977442378000773562705175095076984e-16,1.83209898309829366188149935962372719e-11
dynamic/mammalia-voles-plj-trapping,1.02815523621961554276606267276796201e-02,1.02815523621980271129207643042014326e-02,1.02815523620737644640275897917311497e-02
dynamic/mammalia-voles-rob-trapping,1.54589645728365692232723430262258596e-02,1.54589645728354730009057781710708529e-02,1.54589645728498795932454649131254870e-02
dynamic/reptilia-tortoise-network-bsv,1.52392631586274067069933166661277061e-15,1.79471676016368982372465425218424233e-16,1.11971521427472938079403221638536990e-14
dynamic/reptilia-tortoise-network-cs,1.82111847964761635798574460022739346e-15,6.55068352288999280897747298488553823e-17,6.42482656266759818453594767347739143e-15
dynamic/reptilia-tortoise-network-fi,1.95403426792381389764726783405047482e-02,1.95403426792387086777512214598158893e-02,1.95403426791728639064934831060582401e-02
dynamic/reptilia-tortoise-network-hw,4.88831478598822310731451588285756860e-16,4.65456380429364230871988342040843705e-17,2.44402393962794286144815973000603671e-11
dynamic/reptilia-tortoise-network-lm,1.87300997177067723125890666527802432e-15,9.33431039159030739315631644365039943e-17,1.43879482534795979864361657512002362e-14
dynamic/reptilia-tortoise-network-mc,8.79618701262087641449743941815631648e-16,2.30856394371657803947709072919809030e-17,5.49490444125014352317336993084842323e-07
dynamic/reptilia-tortoise-network-pv,1.62596920463703367745659286052291343e-15,1.06020226502708535366187231597120924e-16,2.14025099446436878984617006674367321e-13
dynamic/reptilia-tortoise-network-sg,7.25452467858916559701275093635559000e-16,2.43384348295405634107043029839610994e-17,3.98666759636467398927642084487020191e-16
dynamic/scc2034_kilifi_all_contacts_across_households,2.88436831801639475700813448708405004e-16,4.62830640305825164408197244403356610e-17,2.47665501068624339821915906367337564e-12
dynamic/scc2034_kilifi_all_contacts_within_households,7.00820753369286395677964573694161569e-16,3.21425528261816619002673167514636209e-17,3.80911574851887722362116657954477666e-13
dynamic/soc-sign-bitcoinalpha,1.19388678999785936529823044216559428e-02,1.19388678999764350624293608483578267e-02,1.19388678999656846417594128194613344e-02
dynamic/soc-sign-bitcoinotc,2.76521038130475877962434138878246601e-15,2.02620593647048124838063210617577892e-16,1.85223759266356507353203594760226664e-14
econ/econ-beacxc,3.90657508170834759507974751800421531e-15,1.80606456433324479857386926087128414e-16,4.17338562083997180622720843753950575e-10
econ/econ-beaflw,1.90648931407994473946361539860801484e-15,1.27622897014563603582435198075346869e-16,2.54197644528134843958185542322603401e-14
econ/econ-beause,3.40899535743836369185433711537835860e-15,1.25761148369598641845434123659400408e-16,1.54568599962612769084097290058087739e-09
econ/econ-mahindas,-Inf,-Inf,-Inf
econ/econ-mbeacxc,3.21552520814518098473612254706969087e-15,1.55567529150156923328412339651591754e-16,4.06276688033930175565297675029657492e-14
econ/econ-mbeaflw,2.85621167801797053306236509976932860e-15,1.08918141744742496394371712616891601e-16,5.44220991254547256120169998601956411e-14
econ/econ-mbeause,3.92593611048941207834305681455062386e-15,1.38270236016951197839895106183784772e-16,3.94756324009097788692060406438789741e-14
econ/econ-poli,-Inf,-Inf,-Inf
econ/econ-poli-large,-Inf,-Inf,-Inf
econ/econ-wm1,1.15475307623752803272968365144128812e-16,3.38896233860099831882770649137157852e-17,7.68472091643296311515123565351198177e-13
econ/econ-wm2,9.70052980192330187508430838202639151e-16,1.89221023586833198559192219994357541e-17,2.00969860290952345466678427881362855e-13
econ/econ-wm3,1.38755649918023979113781741119098965e-16,1.26574662695004709541311042501938703e-17,3.35236989730989704125947889572238051e-13
email/email-EU,2.62183024103411819245564826093506254e-15,3.09916415392720776420860788460096612e-16,5.40636690959693585307225688287144536e-10
email/email-dnc,4.06041052596346922591666719384296565e-15,1.19690050502743690851194685662695132e-16,8.97647967614710652123199594970585245e-14
email/email-dnc-corecipient,6.22318654381983922629058592916054071e-02,3.72958880860806231138515095390585001e-02,3.72958880852846518782843130877914952e-02
email/email-enron-large,4.47578970594414005701631857477833949e-15,2.59510512883408073656294332987501466e-16,5.88505195217819562002319902180897681e-10
email/email-enron-only,1.86192776364442579799081872980683376e-15,1.38192077864414814402158305729168080e-16,9.78812468896161198713946371840795428e-11
email/email-univ,3.86109860309227617014803570579033855e-15,1.58486868148029900872496374359142934e-16,7.57226921949064454704126167245167661e-13
ia/ia-crime-moreno,3.70095451851838999139436750859418837e-15,3.54196135137744656836620102725111814e-16,2.88865452301967707597185463639365149e-11
ia/ia-dnc-corecipient,6.22318654381979915375877275128460319e-02,3.72958880860807261380128364861328174e-02,3.72958880859363885752033226476129882e-02
ia/ia-email-EU,6.77526695572816472693872293048374056e-15,4.06587358882552228367174967384322633e-16,1.24524720507564223016295682288964019e-09
ia/ia-email-univ,3.02894671275267642722165543086044989e-15,2.40078991363525743339514788476317180e-16,4.88672838453144930949497121961757413e-14
ia/ia-enron-large,4.47578970594414005701631857477833949e-15,2.59510512883408073656294332987501466e-16,5.88505195217819562002319902180897681e-10
ia/ia-enron-only,1.86192776364442579799081872980683376e-15,1.38192077864414814402158305729168080e-16,9.78812468896161198713946371840795428e-11
ia/ia-escorts-dynamic,2.32359701812289539976656602880492449e-15,1.90381375214271019369025429217538708e-16,9.32232135992111593167813048720576075e-11
ia/ia-fb-messages,2.19773611290738333541099657887135541e-15,2.07134871688676071547738747209088861e-16,4.50631929323102793097948250818155622e-13
ia/ia-hospital-ward-proximity,2.61717206562449145654557692779994640e-15,1.39684456716449216521686029999009875e-16,8.94826350079430964796440190057874650e-12
ia/ia-infect-dublin,2.90967934073430251477152118983838981e-15,1.20547419487376632291920799068261029e-16,3.39282311488860381828063046862642336e-14
ia/ia-infect-hyper,1.62028607463660639338652642401988033e-15,2.81229997422895782745302096687943748e-16,1.28156647047257772908541667824483479e-09
ia/ia-primary-school-proximity,2.05895726751479195964777376212545653e-15,2.20295645783186463976131969866006717e-16,1.98021526545855767334725782835109010e-10
ia/ia-primary-school-proximity-attr,2.05895726751479195964777376212545653e-15,2.20295645783186463976131969866006717e-16,1.98021526545855767334725782835109010e-10
ia/ia-radoslaw-email,2.29085620795476400257478602191679497e-15,1.17133155482824805286254992371934529e-16,6.57908700146216921225175097463335722e-14
ia/ia-reality,5.51124794175228125215372249709335627e-15,4.20127732243241568088568821729405899e-16,4.09976267694464663211829124065842493e-09
ia/ia-southernwomen,6.42923780039532593925680846793276443e-16,3.76337038271201067436696651033176673e-17,2.26050120857312040057542791236141318e-15
ia/ia-workplace-contacts,4.00116257764359604839131665483174377e-15,1.19123335789015077440378633918986567e-16,5.68710514583008941623141182364716130e-14
proximity/SFHH-conf-sensor,4.00738449140103798834890446695101319e-15,2.53698040006133555193862302451074739e-16,6.81331091478361197412445395012154639e-10
proximity/copresence-LH10,2.19274764266262345576742989506140021e-15,8.96837562637871927942715293962319915e-17,2.84181628313677874760061297553600134e-13
proximity/hospital-ward-proximity,2.61717206562449145654557692779994640e-15,1.39684456716449216521686029999009875e-16,8.94826350079430964796440190057874650e-12
proximity/infect-dublin,2.18283561767942076240212634830087780e-15,9.18959031713862368148437657925011483e-17,1.24333550288014053934879640240485818e-13
proximity/infect-hyper,3.60556161309002708108975757070879755e-15,2.19887205435767375776288758374718501e-16,8.37707397946897015736250171202947496e-10
proximity/primary-school-proximity,2.05895726751479195964777376212545653e-15,2.20295645783186463976131969866006717e-16,1.98021526545855767334725782835109010e-10
rec/rec-amazon,-Inf,-Inf,-Inf
rec/rec-movielens-user-movies-10m,3.90630303546063492940568512422134275e-15,2.44398113045593024339632761811994316e-16,1.20561934903473640659709333322001613e-08
retweet_graphs/rt_alwefaq,3.91963097937834332734760981142315785e-02,7.50040291812400556012812121690931407e-17,1.37611337310435794662418928611102637e-14
retweet_graphs/rt_assad,4.29702608869418504129098371211286291e-16,6.19214877228192037413161426240522834e-17,1.36265576759760385462473234305767443e-08
retweet_graphs/rt_bahrain,1.01023120584921221034973450356684721e-01,4.82597236215212195329329163160700644e-17,4.55503205930761071660767147610588373e-09
retweet_graphs/rt_barackobama,2.23606797749978844626613607520464934e-01,2.23606797749978967201737424104256784e-01,2.23606797749978967783581366271586040e-01
retweet_graphs/rt_damascus,3.75553355972091213454330659071253302e-16,7.91846083597177331414729182619951516e-17,3.63530834677926532984734255526244569e-09
retweet_graphs/rt_dash,3.85422964013826085953559705857266186e-16,1.12261972047463154164160060636565109e-16,2.53729290959356012304216261881572400e-11
retweet_graphs/rt_gmanews,4.58407740210604601682656867639557464e-16,5.72616567418614269684040149774512898e-17,5.53084976175093147637981504296647846e-12
retweet_graphs/rt_gop,8.55323703303009777554132961289755308e-17,1.42603881856563072655069215226520442e-17,2.79390959634903654452378942838395771e-09
retweet_graphs/rt_israel,1.07118299795827046345645291133216556e-16,2.22139139028705581201105149558057460e-17,3.71186345654064307223589185386874530e-09
retweet_graphs/rt_justinbieber,2.40040364612491851609984876394633246e-16,9.23402313298853528787087277791568969e-17,2.59730257080544708811879201709189898e-10
retweet_graphs/rt_ksa,2.46505991059765631141969026812329304e-16,4.92306761239560282369811054200749977e-17,7.29727350806482250294815352693446384e-07
retweet_graphs/rt_libya,1.34018390684245100867712875909210165e-16,4.17229790799503377499843334185611695e-19,8.69483229955916322448269969180534575e-19
retweet_graphs/rt_lolgop,4.07300274839862664329727956687921404e-16,2.93909644954610994697149538085804786e-18,3.79950679289636387725400195706119340e-18
retweet_graphs/rt_mittromney,1.59312799412553768247552084196912236e-02,2.14332626284510373033691848673401005e-01,2.14332626259711988600397345781506592e-01
retweet_graphs/rt_occupy,5.95321901191608474850477180795770481e-16,1.29897701602037129218858625900953880e-16,5.55622910565606366935047951571263350e-06
retweet_graphs/rt_occupywallstnyc,3.10786508073216956056657255258862415e-16,2.99965975771759606543343303997650841e-18,1.72610184689672226319128945362713450e-18
retweet_graphs/rt_onedirection,1.45694678738846646135355443115244445e-16,1.50518285532907419775607489755607948e-18,5.17223534296748101155243052642741216e-19
retweet_graphs/rt_p2,2.02002541496441012685376341891386705e-16,4.35247335558478451298985443731016278e-17,9.83341781121467039108855955789964373e-06
retweet_graphs/rt_qatif,1.79667011439955745648213578113366360e-16,8.54084670262934147685283970172608575e-17,1.77980830169518250701798085666017215e-07
retweet_graphs/rt_saudi,4.27535094993086126228825804593995240e-16,7.91152611159239067585048970977398686e-18,9.08732316402091021268126162136002168e-09
retweet_graphs/rt_tcot,1.71800519791270027868990142323313519e-16,3.25654869267503627780803347011706471e-17,2.68141123971726772355694963175667834e-07
retweet_graphs/rt_uae,1.71521670863395674723982865050093400e-16,3.27736267725515736677249685775017985e-17,1.00126027356176445020735302602650225e-08
rt/rt-retweet,2.76724840871159455453981241835431205e-15,1.31928696447811248379336396984285934e-16,3.42937374687663865719447387529094341e-14
rt/rt-twitter-copen,4.88159012343685579946017441406963276e-15,3.67605439397060013553773230086855655e-16,1.11057949932024091897077096822828866e-10
rt/rt_alwefaq,5.58153383454997381767607740342800580e-15,3.59626056527608592933611027178839166e-16,1.99015552966977013344414522536801321e-09
rt/rt_assad,4.01236264965675855085392898253458990e-15,2.58405493425873377238777480760486805e-16,1.17506340013193794416496791706480162e-08
rt/rt_bahrain,3.84503005774751792501580391409650748e-15,1.43172301493160335565731171155533056e-16,7.71671008065003636665733702989347075e-10
rt/rt_barackobama,5.14250951321945466332378764302005188e-15,3.00695613519197384479933366460362936e-16,2.35373500648852107297567384877480484e-09
rt/rt_damascus,2.18100093501038191479484960022558182e-15,3.18342297213699173703671485804576615e-16,8.55242834325253028433413397627889462e-10
rt/rt_dash,3.74867034738961057882655998565467765e-15,5.17551809097501264868864086717817030e-16,6.53465942480606219118005339664601043e-09
rt/rt_gmanews,5.78111100298943112231299382050869849e-15,2.59073419495477743958815514952658131e-16,3.06083457187310421024239091593135648e-09
rt/rt_gop,7.90977256032616753303525641029507597e-15,3.30770151874925353664188329291588456e-16,6.54492260910748589351619883776853569e-09
rt/rt_http,5.50433071884115584752193904092179653e-15,5.59312586413082374382415930150999958e-16,7.16460521536520801403832336234014782e-09
rt/rt_islam,5.82704538980007953661993494343266089e-15,3.00812051236563190519063993813103336e-16,1.83398023657943401580446382106396371e-09
rt/rt_israel,7.02921509337020250379341634875939317e-15,5.50367165073343893523808275883708395e-16,1.37430429447014161604032544447554153e-08
rt/rt_justinbieber,3.93064433846064553375195189446805123e-15,4.20643589436858463716449756979206295e-16,1.13271492267757670118916851144226338e-09
rt/rt_ksa,5.67593566894015368433374146351634288e-15,3.06408366906749719019274989479578938e-16,2.48457710061271940971643550933673794e-09
rt/rt_lebanon,-Inf,-Inf,-Inf
rt/rt_libya,7.59784983659920814824746410831515583e-15,5.87657498342889047963088108661034956e-16,1.16940296459028117631978085177626828e-09
rt/rt_lolgop,3.80814844825534560743789227748182749e-15,3.14151663920499818889458938085417484e-16,3.72696771968473359540674370751728663e-09
rt/rt_mittromney,5.76453572897926033238499939011191239e-15,4.91093967878833146620302393295892561e-16,6.79378469573005103691304120096191657e-09
rt/rt_obama,8.79778881895681847698498695855926520e-15,4.85227754416188993383495885909049210e-16,1.56657788593341184447319441198579362e-09
rt/rt_occupy,6.33267250952380921282829655481298539e-15,4.72409834281302308666059695378417657e-16,6.04446087975943357628408486298854830e-09
rt/rt_occupywallstnyc,2.87563855707083922171331684692384243e-15,2.33065852276905583756315122278520697e-16,1.60912908918890668314912220108754429e-10
rt/rt_oman,3.09137184009205287541373102013272575e-15,3.67482865836368574653157303768944753e-16,1.55264072187059622370016101127560558e-09
rt/rt_onedirection,3.15698991333322651462020684856952290e-15,2.96247213173734924898112782839947236e-16,2.07227336202173047539024759498223426e-09
rt/rt_p2,-Inf,-Inf,-Inf
rt/rt_qatif,5.22987262200818497167315636291114028e-15,2.64827082091012215493008959078558821e-16,8.77481008618577366396693352291544910e-10
rt/rt_saudi,5.49416517326426306719490002973579014e-15,4.85604362700362785992460936110741356e-16,6.84681803740783724682532900933580545e-10
rt/rt_tcot,-Inf,-Inf,-Inf
rt/rt_tlot,6.36673002481168023439127956717855193e-15,2.29424631221128049413016999701745740e-16,2.66375497956931826341108308176980620e-09
rt/rt_uae,5.84158572339019737163983319038800999e-15,4.01972906222334666497472635338409294e-16,1.15824575241593307757382826775001471e-08
rt/rt_voteonedirection,2.71158409614445943418084938176621610e-15,4.73965472167894220504791654515281090e-16,1.95418874809505158717678368853037584e-09
soc/fb-pages-company,4.89641305880781698732211269812475280e-15,4.30048150198906276258053350923733200e-16,5.71212862340367325407824128599420024e-09
soc/fb-pages-food,3.22902447760504261148777731607628360e-15,1.14270069363828511082799210070744324e-16,2.70837906931548949920522272947546107e-12
soc/fb-pages-government,3.74361593564192561923190737481950899e-15,2.82103147498527340704935169163069808e-16,1.53585752158257085500181687687985967e-13
soc/fb-pages-politician,2.44844961613512755964186236272566856e-15,2.93587490965381659402149151243679727e-16,2.82250460284326575989296516342837590e-10
soc/fb-pages-public-figure,5.46393970459989908157236324799947225e-15,3.04981297746481574160932980216110979e-16,2.96879219753908853071531041689281047e-09
soc/fb-pages-tvshow,4.02506785630090166091800840908046783e-15,4.56344404710215725200037489103783956e-16,1.41128420906936944468017359362941648e-09
soc/soc-ANU-residence,2.79486859232552619504426931069647611e-15,2.33876289049000468294883785385169102e-16,7.54378819014244879160736627031843673e-11
soc/soc-advogato,1.89512775566198457849512764351370070e-15,1.29369898732106315417270062313688965e-16,1.58559559898832171130927562685841790e-11
soc/soc-anybeat,4.43573974423072558280717230721076413e-15,2.92346341450732656725497992375980735e-16,2.55804333759850616624323078277158403e-11
soc/soc-dolphins,2.56390047633556848850008618345156935e-15,9.00326107342537189888727732244803353e-17,5.89111576175275786788766329811367199e-14
soc/soc-epinions,-Inf,-Inf,-Inf
soc/soc-gplus,1.38747489296660242447593554401019554e-03,1.38747489296742622189687423355580525e-03,1.38747535903585654006487779909385250e-03
soc/soc-hamsterster,2.56351572474423245222094982020296335e-15,2.18629980005969293968299718004294054e-02,2.18629979771052858357700704138715780e-02
soc/soc-highschool-moreno,2.08967599981280597950034890573279188e-15,1.12176846711063767758058902944932222e-16,6.22862079122568617411623421532885677e-11
soc/soc-karate,1.10662133714885267847241095951977127e-15,3.54905086045488447426414373704034702e-17,9.20248830497685653631180017977658650e-16
soc/soc-physicians,2.04062549229401454643416753685042943e-15,2.96443579474812915970414464947375138e-16,2.12665654963431271702857163922001774e-11
soc/soc-sign-bitcoinalpha,1.19388678999785936529823044216559428e-02,1.19388678999764350624293608483578267e-02,1.19388678999656846417594128194613344e-02
soc/soc-sign-bitcoinotc,2.76521038130475877962434138878246601e-15,2.02620593647048124838063210617577892e-16,1.85223759266356507353203594760226664e-14
soc/soc-student-coop,4.13451293723278855591506500076101042e-02,1.45635375171146886399857974563533258e-16,7.78088294445298002837556032425994510e-11
soc/soc-tribes,3.44501514116901419507950393706812180e-16,3.15342584568657022840616012123172196e-17,3.70258410189415282976512805479550275e-16
soc/soc-wiki-Vote,2.97739698085746354523850657397474409e-15,2.68067107137485255701733966450516061e-16,3.12192023054768756013386204117024130e-11
socfb/socfb-Amherst41,3.16165540030248120059164695403355986e-15,1.54757488857670509357516515885902655e-16,2.37476460973436880360579253559689108e-14
socfb/socfb-Bowdoin47,2.38211675564325610872664387491374108e-15,1.14238916066058920042551362278473443e-16,1.68530167244889601214180677313212953e-10
socfb/socfb-Brandeis99,2.58563255508922366997212159400752558e-15,7.82894399205228452268000103345236455e-17,2.59076235613236909348933481406182221e-13
socfb/socfb-Bucknell39,2.27634191120883195856134535678836145e-15,1.19781944522121961655009304817986513e-16,1.40970990045033075566009588781576538e-10
socfb/socfb-Caltech36,1.44819926205978569805125392810173171e-15,1.43367475516584266026493026643807772e-16,6.87838716767637673979890511535479905e-11
socfb/socfb-Colgate88,3.98559352387766068193401263151468510e-15,1.49578286560402386236612690206529717e-16,5.41019245137215669628278167731679497e-11
socfb/socfb-Hamilton46,2.99258765778578199710631408555078094e-15,1.94025675856954533067313498258231786e-16,1.07972147581588707329840746271614536e-10
socfb/socfb-Haverford76,2.82028694924307618825577492298862515e-15,1.79807789538326282570065661384802854e-16,2.18823293347986620591469431047542819e-10
socfb/socfb-Mich67,4.63040798959116405983241987974698044e-15,1.94149908947363456687612908685492589e-16,1.03687895395615349198584532906597454e-13
socfb/socfb-Middlebury45,1.98226519858293911871240475013886992e-15,1.93026798523627496277510436003965660e-16,6.05306412485800395909509913701359716e-12
socfb/socfb-Oberlin44,2.79795880963511632131282582489564314e-15,2.37399926564951489456812555915997991e-16,1.76113331341238573007849160503211019e-10
socfb/socfb-Pepperdine86,3.37062821064064925778958192893945120e-15,1.65619971106627581245751009861750761e-16,1.37021361818085863975978421492482988e-12
socfb/socfb-Reed98,1.81128988074162987387022830700775356e-15,1.52256291175822303727027453154110470e-16,1.35674321294530802952648167966978601e-13
socfb/socfb-Rice31,2.79201955541416761547863127493211239e-15,1.67371523988989905992585780594304156e-16,2.60548804460776456994364732434734394e-10
socfb/socfb-Rochester38,2.62541356875674177623092356834719015e-15,1.32367823156903830301445671015538075e-16,4.97523221518905837039469586660281158e-11
socfb/socfb-Santa74,3.00080320062917858077766011739075435e-15,2.01811531151685126098150580214499980e-16,5.53635673112556105957014909634908910e-14
socfb/socfb-Simmons81,6.34434185231351367068805350650974698e-02,6.34434185231360061999745861387748543e-02,6.34434185231370462555457025428280030e-02
socfb/socfb-Smith60,2.07463330505588212369319649266172436e-15,2.83034605901997302328504806105725408e-16,1.09817348844145431509497251703742593e-12
socfb/socfb-Swarthmore42,3.81954043894039757266246674538515733e-15,2.05519916759579886352315764865538702e-16,4.75367250300549138932168286940597172e-11
socfb/socfb-Trinity100,3.77596715623021225167836671210633298e-15,1.47986959783150058203962832229451182e-16,6.17168306349533386740479830780279561e-10
socfb/socfb-UC64,4.51197843682939003674153643120835405e-02,4.51197843682947609518676129740777470e-02,4.51197843822321694312948030611133220e-02
socfb/socfb-USFCA72,1.79803071355522442534581945511365226e-15,9.28384777728318554174992000251518492e-17,2.43358150034305670992796836840511233e-14
socfb/socfb-Vassar85,1.57143075024000043852665883025035511e-15,2.11087703957315514712850833475044813e-16,2.72076494172801700291869505851507628e-11
socfb/socfb-Wellesley22,2.41757646534074312283590336243727559e-15,2.10146538802047336183538407891572241e-16,9.40917685605763618025207897038457937e-14
socfb/socfb-Wesleyan43,3.20056853804874034167809289633119232e-15,1.77448728497189448107025228675872581e-16,7.56775855674018333628720239651222900e-14
socfb/socfb-Williams40,2.77174738217918969977453586503461508e-15,1.20967207155881140087703161350008455e-16,1.98669831591605177723498786309028602e-10
socfb/socfb-nips-ego,9.38631702818362948336225387102272805e-16,1.18215837292837182108735704187473480e-16,2.50362361482417506499121154824285054e-12
tscc/scc_enron-only,2.37920940973699688492596533146047252e-15,1.57287037910183333576255862620677192e-16,6.13207975630342424022141716906539659e-10
tscc/scc_fb-forum,3.42685669016736840794711619599273060e-15,1.42811350333140133162725940609627631e-16,1.77265895893018371946272080698635941e-09
tscc/scc_infect-hyper,1.48118132548657584238794553795880569e-05,1.38682395854598268121696880030123810e-16,1.48118132559355561818444150945583218e-05
tscc/scc_retweet,7.90851599516294619449816279900073483e-02,7.90851599516286681405470760295314371e-02,7.90851599516268721446367847784626074e-02
tscc/scc_retweet-crawl,-Inf,-Inf,-Inf
tscc/scc_rt_alwefaq,5.40851238903647412842635958642537268e-02,5.40851238903646018637194132822508627e-02,5.40851238903655082169466673930121085e-02
tscc/scc_rt_assad,9.49563481336181875817139140918203407e-02,4.46936677444882379392285531211357470e-17,5.94102957077782928929079522349386113e-11
tscc/scc_rt_bahrain,6.96017806814184159816694937031118612e-02,1.12738926322369338296594679165055126e-16,4.74129024188885337666363824649093190e-12
tscc/scc_rt_barackobama,1.41652120853177661825519875697074241e-15,5.90313867053675843595726442052159311e-17,2.88038540688717795241601878085561104e-14
tscc/scc_rt_damascus,8.05418259691786563375524674434191714e-16,5.08808808880136571060419502443868636e-17,2.91718555476581372458447809099105001e-07
tscc/scc_rt_dash,1.28467205726042922482285087552148328e-01,1.28467205726042988852211007942335799e-01,1.28467205726042985505806840366716639e-01
tscc/scc_rt_gmanews,7.50641295809830072273773225501686679e-02,7.50641295809847452773314487238958611e-02,7.50641295811136257048323830670606454e-02
tscc/scc_rt_gop,2.31982357081729261463202757343428535e-16,1.19413237397192500004047362384351362e-17,9.72882693754463519281777043740914649e-11
tscc/scc_rt_http,1.99319110398485631146508241936096528e-16,8.68415454359312311409953942234482732e-18,3.66448441189494367121374013303787991e-12
tscc/scc_rt_israel,1.37208809532147000904205327255464711e-03,9.64899993502371035163422397958645399e-05,2.37170824512508333043221141376339794e-01
tscc/scc_rt_justinbieber,1.86532842291144374007365169467012248e-15,1.22192135832221144685918401948550524e-16,4.94851159641314526282104393357716911e-14
tscc/scc_rt_ksa,1.40719508946058286392928422124072925e-01,1.40719508946058359015485541877278829e-01,1.40719508946058359625759131118918486e-01
tscc/scc_rt_lebanon,2.17558392881682935880188311623867392e-16,2.54951241658222183090907604407792454e-18,1.25092688827710022293156801695357559e-18
tscc/scc_rt_libya,5.25738221860976611718330906834597048e-16,4.71219719255090429582785753465749151e-17,2.87653885579525296290777214514362993e-10
tscc/scc_rt_lolgop,7.25877581043633206322709659162330065e-02,7.25877581043645646768963340698486305e-02,7.25877581043287587295131344839018719e-02
tscc/scc_rt_mittromney,1.53170343887878828510162588765773840e-01,1.53170343887878447716106246764433956e-01,1.53170343887882951052665729777750221e-01
tscc/scc_rt_obama,1.57009245868377505691731305602457305e-16,2.91215683395808778378332325378717486e-18,1.47937715102859928028731037606030991e-18
tscc/scc_rt_occupy,1.85459459128293516480486935692727081e-01,1.85459459128293823504944698858492368e-01,1.85459459128293887499239910178510437e-01
tscc/scc_rt_occupywallstnyc,8.56639199034317355031464415671513419e-02,8.56639199034320652104265993361113194e-02,8.56639199034500599196790572515223237e-02
tscc/scc_rt_oman,2.53807250589675052203499562421622335e-16,3.83060398109034883777827208137326966e-17,4.17535017540940918745616428841120283e-12
tscc/scc_rt_onedirection,6.78345855615437909160028926449995163e-16,5.90263502287360294240577385422367857e-17,1.58960457061325979328896133891532321e-10
tscc/scc_rt_p2,1.98029508595334681728688408138296061e-01,1.98029508595334843529640468979503773e-01,1.98029508595334843415131656480678345e-01
tscc/scc_rt_qatif,3.18420821938702445000651470212480143e-16,7.77861888434882338568051255480008621e-17,5.43521246439567451808101544723082943e-07
tscc/scc_rt_saudi,6.26015153881434133069298353712052099e-16,1.39936105306054688023987392919597939e-16,4.53488493487560702610823029458532477e-11
tscc/scc_rt_tcot,2.08640896315583877714984917223870845e-16,6.99852792116890843000308148435978301e-17,1.81703780464548504605881077913486243e-08
tscc/scc_rt_tlot,2.38336251923900358195093415097494239e-16,3.11606117228396077873594162725000926e-17,2.87123460180009277450642932540321818e-08
tscc/scc_rt_uae,3.47663780566660111353012071052437691e-16,9.49705158914844633612023590254186068e-17,7.91183261560907086102081707540985137e-07
tscc/scc_rt_voteonedirection,1.59116846828339597908622656514388071e-16,4.22384635917447754256595562827201041e-17,8.40705924841367572137162763419073075e-10


==> data/eigen_graph_social_64/eigenvalues_relative_error.sorted.csv <==
percent,Float64,LinearTakum64,Posit64
0.0,8.553237033030098e-17,4.172297907995034e-19,5.172235342967481e-19
0.004424778761061947,1.0711829979582705e-16,1.5051828553290742e-18,8.694832299559162e-19
0.008849557522123894,1.1547530762375281e-16,2.549512416582222e-18,1.2509268882771003e-18
0.01327433628318584,1.340183906842451e-16,2.9121568339580876e-18,1.4793771510285992e-18
0.017699115044247787,1.3875564991802397e-16,2.93909644954611e-18,1.7261018468967223e-18
0.022123893805309734,1.4569467873884664e-16,2.999659757717596e-18,3.799506792896364e-18
0.02654867256637168,1.5700924586837752e-16,7.911526111592391e-18,3.702584101894153e-16
0.030973451327433628,1.591168468283396e-16,8.684154543593123e-18,3.9866675963646737e-16
0.035398230088495575,1.7152167086339568e-16,1.194132373971925e-17,9.202488304976856e-16
0.03982300884955752,1.7180051979127002e-16,1.2657466269500471e-17,2.2605012085731204e-15
0.04424778761061947,1.7966701143995575e-16,1.4260388185656308e-17,6.424826562667598e-15
0.048672566371681415,1.9931911039848563e-16,1.892210235868332e-17,1.1197152142747294e-14
0.05309734513274336,2.0200254149644102e-16,2.221391390287056e-17,1.376113373104358e-14
0.05752212389380531,2.0864089631558388e-16,2.308563943716578e-17,1.4387948253479597e-14
0.061946902654867256,2.1755839288168293e-16,2.4338434829540563e-17,1.852237592663565e-14
0.06637168141592921,2.319823570817293e-16,3.116061172283961e-17,1.852237592663565e-14
0.07079646017699115,2.383362519239004e-16,3.1534258456865705e-17,2.294083311652409e-14
0.0752212389380531,2.4004036461249184e-16,3.2142552826181664e-17,2.3747646097343688e-14
0.07964601769911504,2.465059910597656e-16,3.2565486926750364e-17,2.4335815003430566e-14
0.084070796460177,2.5380725058967503e-16,3.277362677255157e-17,2.5419764452813485e-14
0.08849557522123894,2.8843683180163947e-16,3.3889623386009983e-17,2.826975218977858e-14
0.09292035398230089,3.1078650807321696e-16,3.5490508604548846e-17,2.880385406887178e-14
0.09734513274336283,3.1842082193870245e-16,3.6055645456226404e-17,3.392823114888604e-14
0.10176991150442478,3.4450151411690143e-16,3.763370382712011e-17,3.429373746876639e-14
0.10619469026548672,3.476637805666601e-16,3.830603981090349e-17,3.947563240090978e-14
0.11061946902654868,3.755533559720912e-16,4.2238463591744774e-17,4.062766880339302e-14
0.11504424778761062,3.8542296401382607e-16,4.352473355584785e-17,4.8867283845314494e-14
0.11946902654867257,4.0730027483986265e-16,4.469366774448824e-17,4.9485115964131455e-14
0.12389380530973451,4.275350949930861e-16,4.6283064030582515e-17,4.955388461189631e-14
0.12831858407079647,4.297026088694185e-16,4.6545638042936423e-17,5.3309021894150866e-14
0.13274336283185842,4.584077402106046e-16,4.712197192550904e-17,5.4422099125454725e-14
0.13716814159292035,4.888314785988223e-16,4.825972362152122e-17,5.536356731125561e-14
0.1415929203539823,5.257382218609766e-16,4.923067612395603e-17,5.687105145830089e-14
0.14601769911504425,5.953219011916084e-16,5.0880880888013654e-17,5.687105145830089e-14
0.1504424778761062,6.260151538814341e-16,5.726165674186143e-17,5.891115761752757e-14
0.15486725663716813,6.429237800395326e-16,5.902635022873602e-17,6.579087001462169e-14
0.1592920353982301,6.783458556154379e-16,5.903138670536758e-17,6.579087001462169e-14
0.16371681415929204,7.008207533692864e-16,6.19214877228192e-17,7.567758556740184e-14
0.168141592920354,7.254524678589166e-16,6.550683522889993e-17,8.976479676147107e-14
0.17256637168141592,8.054182596917865e-16,6.998527921168908e-17,8.976479676147107e-14
0.17699115044247787,8.796187012620876e-16,7.500402918124006e-17,9.409176856057636e-14
0.18141592920353983,9.386317028183629e-16,7.778618884348824e-17,1.0368789539561535e-13
0.18584070796460178,9.700529801923301e-16,7.828943992052284e-17,1.2433355028801407e-13
0.1902654867256637,1.018231448000635e-15,7.918460835971773e-17,1.3567432129453081e-13
0.19469026548672566,1.1066213371488527e-15,8.424925222041613e-17,1.535857521582571e-13
0.19911504424778761,1.1637662600738962e-15,8.540846702629341e-17,1.5389894344649648e-13
0.20353982300884957,1.4165212085317766e-15,8.968375626378719e-17,2.0096986029095235e-13
0.2079646017699115,1.4481992620597857e-15,8.968375626378719e-17,2.1402509944643689e-13
0.21238938053097345,1.5239263158627407e-15,9.003261073425371e-17,2.590762356132369e-13
0.2168141592920354,1.5714307502400005e-15,9.189590317138624e-17,2.841816283136779e-13
0.22123893805309736,1.6202860746366064e-15,9.234023132988535e-17,2.841816283136779e-13
0.22566371681415928,1.6259692046370337e-15,9.283847777283186e-17,3.352369897309897e-13
0.23008849557522124,1.634531611855076e-15,9.334310391590307e-17,3.809115748518877e-13
0.2345132743362832,1.7233292226697e-15,9.497051589148446e-17,4.506319293231028e-13
0.23893805309734514,1.7980307135552245e-15,1.0602022650270854e-16,6.234870225711688e-13
0.24336283185840707,1.8112898807416297e-15,1.0891814174474249e-16,7.572269219490644e-13
0.24778761061946902,1.8211184796476164e-15,1.1217684671106376e-16,7.684720916432963e-13
0.252212389380531,1.8245132035037115e-15,1.1226197204746315e-16,1.0981734884414543e-12
0.25663716814159293,1.8619277636444256e-15,1.1273892632236934e-16,1.3702136181808587e-12
0.2610619469026549,1.8619277636444256e-15,1.1423891606605892e-16,2.4766550106862434e-12
0.26548672566371684,1.8653284229114436e-15,1.1427006936382852e-16,2.503623614824175e-12
0.26991150442477874,1.8730099717706772e-15,1.1513108843567264e-16,2.7083790693154893e-12
0.2743362831858407,1.8951277556619846e-15,1.171331554828248e-16,3.6644844118949435e-12
0.27876106194690264,1.906489314079945e-15,1.171331554828248e-16,4.175350175409409e-12
0.2831858407079646,1.9804695724875215e-15,1.1821583729283717e-16,4.741290241888853e-12
0.28761061946902655,1.982265198582939e-15,1.1912333578901507e-16,5.530849761750931e-12
0.2920353982300885,2.0406254922940144e-15,1.1912333578901507e-16,6.053064124858004e-12
0.29646017699115046,2.058957267514792e-15,1.1969005050274369e-16,8.94826350079431e-12
0.3008849557522124,2.058957267514792e-15,1.1969005050274369e-16,8.94826350079431e-12
0.3053097345132743,2.058957267514792e-15,1.1978194452212196e-16,8.94826350079431e-12
0.30973451327433627,2.058957267514792e-15,1.2054741948737664e-16,1.5855955989883218e-11
0.3141592920353982,2.058957267514792e-15,1.2096720715588113e-16,1.8320989830982936e-11
0.3185840707964602,2.0746333050558823e-15,1.2219213583222114e-16,2.1266565496343128e-11
0.3230088495575221,2.089675999812806e-15,1.2299233139732241e-16,2.3473073664198616e-11
0.3274336283185841,2.1612242922507808e-15,1.2329817347018045e-16,2.444023939627943e-11
0.33185840707964603,2.1810009350103818e-15,1.2576114836959864e-16,2.5372929095935603e-11
0.336283185840708,2.1828356176794207e-15,1.276228970145636e-16,2.5580433375985062e-11
0.3407079646017699,2.1927476426626233e-15,1.293698987321063e-16,2.720764941728017e-11
0.34513274336283184,2.1927476426626233e-15,1.2989770160203714e-16,2.888654523019677e-11
0.3495575221238938,2.197736112907383e-15,1.3192869644781125e-16,3.121920230547688e-11
0.35398230088495575,2.2282468431039527e-15,1.3236782315690382e-16,4.1305250576133606e-11
0.3584070796460177,2.2763419112088318e-15,1.3819207786441482e-16,4.534884934875607e-11
0.36283185840707965,2.290856207954764e-15,1.3819207786441482e-16,4.753672503005491e-11
0.3672566371681416,2.290856207954764e-15,1.382702360169512e-16,4.9752322151890587e-11
0.37168141592920356,2.3147811742878415e-15,1.3868239585459827e-16,5.4101924513721565e-11
0.37610619469026546,2.3235970181228955e-15,1.396844567164492e-16,5.94102957077783e-11
0.3805309734513274,2.3235970181228955e-15,1.396844567164492e-16,6.228620791225686e-11
0.38495575221238937,2.379209409736997e-15,1.396844567164492e-16,6.878387167676376e-11
0.3893805309734513,2.382116755643256e-15,1.3990597039168707e-16,7.543788190142449e-11
0.3938053097345133,2.4175764653407433e-15,1.3993610530605468e-16,7.78088294445298e-11
0.39823008849557523,2.4344695358977694e-15,1.418761643395024e-16,9.322321359921116e-11
0.4026548672566372,2.4484496161351277e-15,1.4281135033314013e-16,9.322321359921116e-11
0.40707964601769914,2.499721702112476e-15,1.4317230149316033e-16,9.728826937544636e-11
0.41150442477876104,2.5635157247442326e-15,1.4336747551658427e-16,9.788124688961613e-11
0.415929203539823,2.5639004763355684e-15,1.4563537517114688e-16,9.788124688961613e-11
0.42035398230088494,2.585632555089224e-15,1.4798695978315007e-16,1.079721475815887e-10
0.4247787610619469,2.588825621163413e-15,1.495782865604024e-16,1.1105794993202409e-10
0.42920353982300885,2.6171720656244914e-15,1.522562911758223e-16,1.1269879252441163e-10
0.4336283185840708,2.6171720656244914e-15,1.5269384888222913e-16,1.2167000693890135e-10
0.43805309734513276,2.6171720656244914e-15,1.547574888576705e-16,1.4097099004503308e-10
0.4424778761061947,2.6218302410341184e-15,1.5556752915015692e-16,1.5896045706132597e-10
0.4469026548672566,2.6254135687567417e-15,1.5728703791018334e-16,1.6091290891889066e-10
0.45132743362831856,2.7115840961444595e-15,1.584868681480299e-16,1.6595126588735886e-10
0.4557522123893805,2.7401704873114642e-15,1.6561997110662758e-16,1.685301672448896e-10
0.46017699115044247,2.7652103813047587e-15,1.6737152398898992e-16,1.7611333134123857e-10
0.4646017699115044,2.7652103813047587e-15,1.6811480841255894e-16,1.782256574415494e-10
0.4690265486725664,2.7672484087115945e-15,1.6857174128785995e-16,1.9802152654585576e-10
0.47345132743362833,2.7717473821791898e-15,1.7744872849718944e-16,1.9802152654585576e-10
0.4778761061946903,2.7920195554141678e-15,1.7947167601636899e-16,1.9802152654585576e-10
0.4823008849557522,2.7948685923255263e-15,1.798077895383263e-16,1.9802152654585576e-10
0.48672566371681414,2.7979588096351164e-15,1.8060645643332448e-16,1.9802152654585576e-10
0.4911504424778761,2.8202869492430762e-15,1.8318651431715661e-16,1.9866983159160517e-10
0.49557522123893805,2.843702000452415e-15,1.866438546486e-16,2.1882329334798662e-10
0.5,2.8562116780179704e-15,1.9038137521427101e-16,2.597302570805447e-10
0.504424778761062,2.8756385570708393e-15,1.9038137521427101e-16,2.6054880446077646e-10
0.5088495575221239,2.8897448065061195e-15,1.930267985236275e-16,2.7939853436355486e-10
0.5132743362831859,2.9096793407343026e-15,1.9341501967622733e-16,2.822504602843266e-10
0.5176991150442478,2.9773969808574634e-15,1.9402567585695452e-16,2.876538855795253e-10
0.5221238938053098,2.992587657785782e-15,1.9414990894736346e-16,3.3708617833302294e-10
0.5265486725663717,3.0008032006291785e-15,2.0181153115168512e-16,4.173385620839972e-10
0.5309734513274337,3.0289467127526763e-15,2.0262059364704812e-16,5.406366909596935e-10
0.5353982300884956,3.091371840092053e-15,2.0262059364704812e-16,5.885051952178196e-10
0.5398230088495575,3.1569899133332265e-15,2.0551991675957989e-16,5.885051952178196e-10
0.5442477876106194,3.161655400302481e-15,2.0713487168867607e-16,6.132079756303424e-10
0.5486725663716814,3.2005685380487404e-15,2.1014653880204735e-16,6.171683063495334e-10
0.5530973451327433,3.215525208145181e-15,2.1108770395731552e-16,6.184874901214451e-10
0.5575221238938053,3.2290244776050425e-15,2.182955689603825e-16,6.813310914783612e-10
0.5619469026548672,3.3127692826666486e-15,2.1988720543576738e-16,6.813310914783612e-10
0.5663716814159292,3.3706282106406494e-15,2.2029564578318645e-16,6.846818037407837e-10
0.5707964601769911,3.3752737791004282e-15,2.2029564578318645e-16,7.716710080650036e-10
0.5752212389380531,3.4089953574383636e-15,2.2029564578318645e-16,8.37707397946897e-10
0.5796460176991151,3.4268566901673683e-15,2.2029564578318645e-16,8.407059248413676e-10
0.584070796460177,3.500331572385245e-15,2.2029564578318645e-16,8.48173513063019e-10
0.588495575221239,3.605561613090027e-15,2.292295500001145e-16,8.482359760127626e-10
0.5929203539823009,3.70095451851839e-15,2.2942463122112803e-16,8.55242834325253e-10
0.5973451327433629,3.743615935641926e-15,2.319774423780008e-16,8.774810086185774e-10
0.6017699115044248,3.7486703473896105e-15,2.3306585227690557e-16,1.1327149226775767e-9
0.6061946902654868,3.775967156230212e-15,2.3387628904900046e-16,1.1619014763493952e-9
0.6106194690265486,3.8081484482553454e-15,2.3739992656495147e-16,1.169402964590281e-9
0.6150442477876106,3.819540438940398e-15,2.388405495787152e-16,1.2452472050756422e-9
0.6194690265486725,3.845030057747518e-15,2.4007899136352574e-16,1.2815664704725777e-9
0.6238938053097345,3.861098603092276e-15,2.4439811304559305e-16,1.4112842090693695e-9
0.6283185840707964,3.8862212751413466e-15,2.5369804000613356e-16,1.5456859996261276e-9
0.6327433628318584,3.906303035460635e-15,2.5369804000613356e-16,1.5526407218705962e-9
0.6371681415929203,3.9065750817083475e-15,2.5487091551171644e-16,1.5665778859334119e-9
0.6415929203539823,3.9259361104894124e-15,2.584054934258734e-16,1.5971598315285152e-9
0.6460176991150443,3.9306443384606455e-15,2.5907341949547776e-16,1.7726589589301838e-9
0.6504424778761062,3.985593523877661e-15,2.5951051288340805e-16,1.833980236579434e-9
0.6548672566371682,4.001162577643596e-15,2.5951051288340805e-16,1.9541887480950517e-9
0.6592920353982301,4.001162577643596e-15,2.648270820910122e-16,1.961329804957367e-9
0.6637168141592921,4.007384491401038e-15,2.655115609076626e-16,1.9901555296697703e-9
0.668141592920354,4.007384491401038e-15,2.6806710713748525e-16,2.0722733620217303e-9
0.672566371681416,4.012362649656759e-15,2.8090047111353165e-16,2.1642879359854763e-9
0.6769911504424779,4.025067856300902e-15,2.812299974228958e-16,2.353735006488521e-9
0.6814159292035398,4.060410525963469e-15,2.8210314749852736e-16,2.4845771006127196e-9
0.6858407079646017,4.060410525963469e-15,2.830346059019973e-16,2.6637549795693184e-9
0.6902654867256637,4.104645681707797e-15,2.9234634145073263e-16,2.7939095963490367e-9
0.6946902654867256,4.166418687422088e-15,2.9358749096538166e-16,2.9687921975390884e-9
0.6991150442477876,4.4357397442307255e-15,2.9624721317373493e-16,3.060834571873104e-9
0.7035398230088495,4.4757897059441404e-15,2.9644357947481293e-16,3.114089595310907e-9
0.7079646017699115,4.4757897059441404e-15,3.006956135191974e-16,3.6353083467792654e-9
0.7123893805309734,4.630407989591164e-15,3.008120512365632e-16,3.711863456540643e-9
0.7168141592920354,4.881590123436856e-15,3.0498129774648155e-16,3.7269677196847335e-9
0.7212389380530974,4.896413058807817e-15,3.064083669067497e-16,4.0997626769446466e-9
0.7256637168141593,5.142509513219455e-15,3.0991641539272076e-16,4.55503205930761e-9
0.7300884955752213,5.207367739703004e-15,3.1415166392049984e-16,5.712128623403673e-9
0.7345132743362832,5.229872622008185e-15,3.1828751637386166e-16,6.044460879759434e-9
0.7389380530973452,5.4076051637180786e-15,3.183422972136992e-16,6.534659424806062e-9
0.7433628318584071,5.4639397045998995e-15,3.3077015187492537e-16,6.544922609107486e-9
0.7477876106194691,5.494165173264263e-15,3.347435857686509e-16,6.793784695730051e-9
0.7522123893805309,5.504330718841156e-15,3.5419613513774465e-16,7.164605215365208e-9
0.7566371681415929,5.511247941752281e-15,3.596260565276086e-16,9.08732316402091e-9
0.7610619469026548,5.581533834549974e-15,3.6748286583636856e-16,1.0012602735617645e-8
0.7654867256637168,5.675935668940154e-15,3.6760543939706e-16,1.1582457524159331e-8
0.7699115044247787,5.76453572897926e-15,3.9431908515798116e-16,1.1750634001319379e-8
0.7743362831858407,5.781111002989431e-15,4.0197290622233467e-16,1.2056193490347364e-8
0.7787610619469026,5.82704538980008e-15,4.0658735888255225e-16,1.3626557675976038e-8
0.7831858407079646,5.841585723390197e-15,4.2012773224324155e-16,1.3743042944701416e-8
0.7876106194690266,6.3326725095238096e-15,4.2064358943685844e-16,1.817037804645485e-8
0.7920353982300885,6.36673002481168e-15,4.300481501989063e-16,2.8712346018000926e-8
0.7964601769911505,6.775266955728165e-15,4.563444047102157e-16,1.7798083016951824e-7
0.8008849557522124,7.029215093370203e-15,4.724098342813023e-16,2.6814112397172675e-7
0.8053097345132744,7.597849836599207e-15,4.739654721678942e-16,2.9171855547658136e-7
0.8097345132743363,7.909772560326168e-15,4.85227754416189e-16,5.435212464395675e-7
0.8141592920353983,8.797788818956818e-15,4.856043627003628e-16,5.494904441250144e-7
0.8185840707964602,1.4811813254865758e-5,4.910939678788331e-16,7.297273508064823e-7
0.8230088495575221,0.00137208809532147,5.175518090975013e-16,7.911832615609071e-7
0.827433628318584,0.0013874748929666024,5.503671650733439e-16,5.556229105656064e-6
0.831858407079646,0.007145014838041488,5.593125864130823e-16,9.83341781121467e-6
0.8362831858407079,0.010281552362196156,5.87657498342889e-16,1.4811813255935557e-5
0.8407079646017699,0.011938867899978594,9.64899993502371e-5,0.0013874753590358566
0.8451327433628318,0.011938867899978594,0.0013874748929674262,0.007145015086476614
0.8495575221238938,0.015458964572836568,0.007145014838041689,0.010281552362073764
0.8539823008849557,0.015931279941255375,0.010281552362198028,0.011938867899965684
0.8584070796460177,0.01954034267923814,0.011938867899976434,0.011938867899965684
0.8628318584070797,0.0208162690310379,0.011938867899976434,0.015458964572849879
0.8672566371681416,0.023012388571912335,0.015458964572835472,0.019540342679172863
0.8716814159292036,0.03919630979378343,0.01954034267923871,0.020816269030855993
0.8761061946902655,0.041345129372327885,0.020816269031037775,0.021862997977105284
0.8805309734513275,0.0451197843682939,0.02186299800059693,0.02301238857192099
0.8849557522123894,0.05408512389036474,0.023012388571914472,0.037295888085284654
0.8893805309734514,0.06223186543819799,0.03729588808608062,0.03729588808593639
0.8938053097345132,0.06223186543819839,0.037295888086080725,0.04511978438223217
0.8982300884955752,0.06344341852313513,0.04511978436829476,0.05408512389036551
0.9026548672566371,0.06960178068141841,0.0540851238903646,0.06344341852313705
0.9070796460176991,0.07258775810436333,0.06344341852313601,0.07258775810432876
0.911504424778761,0.075064129580983,0.07258775810436456,0.07506412958111362
0.915929203539823,0.07908515995162946,0.07506412958098474,0.07908515995162688
0.9203539823008849,0.08566391990343174,0.07908515995162867,0.08566391990345006
0.9247787610619469,0.09495634813361818,0.08566391990343207,0.12846720572604298
0.9292035398230089,0.10102312058492122,0.12846720572604298,0.14071950894605836
0.9336283185840708,0.12846720572604292,0.14071950894605836,0.15317034388788295
0.9380530973451328,0.14071950894605828,0.15317034388787845,0.1854594591282939
0.9424778761061947,0.15317034388787884,0.1854594591282938,0.19802950859533483
0.9469026548672567,0.1854594591282935,0.19802950859533483,0.214332626259712
0.9513274336283186,0.1980295085953347,0.21433262628451039,0.22360679774997896
0.9557522123893806,0.22360679774997885,0.22360679774997896,0.23717082451250834
0.9601769911504425,1000.0,1000.0,1000.0
0.9646017699115044,1000.0,1000.0,1000.0
0.9690265486725663,1000.0,1000.0,1000.0
0.9734513274336283,1000.0,1000.0,1000.0
0.9778761061946902,1000.0,1000.0,1000.0
0.9823008849557522,1000.0,1000.0,1000.0
0.9867256637168141,1000.0,1000.0,1000.0
0.9911504424778761,1000.0,1000.0,1000.0
0.995575221238938,1000.0,1000.0,1000.0
1.0,1000.0,1000.0,1000.0


==> data/eigen_graph_social_64/eigenvectors_absolute_error.csv <==
matrix\type,Float64,LinearTakum64,Posit64
ca/ca-CSphd,-Inf,-Inf,-Inf
ca/ca-CondMat,5.17838244461964420177734809330129253e-11,5.00783725601364589228517497046487271e-11,4.90083398356333600517400407550080178e-09
ca/ca-Erdos992,3.05938226413052100466375440017196947e+00,2.89301835943532821077922868551996747e+00,2.91615751755267896626287893415109021e+00
ca/ca-GrQc,4.10523899768123610490487525034735049e-11,1.99416027310711349993717409998900805e-11,5.78269870039936785556934403814446730e-08
ca/ca-HepPh,2.36204686780374415109092762463960124e-11,2.22886123321210166256100893609145522e-11,3.36754338829565570135379537564821030e-10
ca/ca-netscience,1.33887452067996445002543547452554008e-11,4.25480522920082216167159542289003152e-12,2.31861556593631755936620789566219484e-10
ca/ca-sandi_auths,1.60248432336952890731831660876763319e-12,1.53980128316982178422337409995225920e-12,6.08615939154446250150965657281101708e-12
cit/cit-DBLP,1.80725603465296602463259562233299416e+00,1.43210036085873197676667840353863163e+00,1.48968004329127838646161531934804450e+00
dynamic/SFHH-conf-sensor,3.18894669205935332001653026406765963e-11,3.33438966510132136818085172250875988e-11,1.51155480579214207407351389265835859e-07
dynamic/aves-sparrow-social,6.35677806629251054521146573744653461e-12,6.35893579135091278751316794100582731e-12,3.22137578652744889807976786555256640e-12
dynamic/aves-weaver-social,4.48899370429160910462913766839206591e-01,5.04547361330802458840589421494469243e-01,5.27526050434274537163521962403403636e-01
dynamic/aves-wildbird-network,8.34203133187497488620941078419074705e-12,8.12234413045733748977636008537468464e-12,8.20885895615304140822660290395639910e-12
dynamic/copresence-LH10,8.83644463480001904042932097257364720e-12,8.75311471195736024840257500331473690e-12,5.73692108609932487360312539175139605e-11
dynamic/email-dnc,1.05034959037520248018323233436631936e+00,7.40640721450076073037647566287404907e-01,8.42835519786362964646608486331713390e-01
dynamic/fb-forum,2.14063325394114045749866588531208246e-11,1.84985620358233091861465695085088994e-11,4.10134248535860321842091969429163619e-11
dynamic/fb-messages,2.98402624469164039101647021452508929e-11,2.78818556063532541385467493898530143e-11,1.14197308108323975439820845778846416e-07
dynamic/ia-chess,3.29713459279843601110385741883970264e+00,2.83383281429420030928829386264980887e+00,2.84682783513039036782881180391560739e+00
dynamic/ia-contact,7.40413003649694926503102889534468617e-12,6.44287048434543199310214502673738294e-12,1.66694143233559609380315434693498369e-10
dynamic/ia-contacts_hypertext2009,1.17310217514961558151087236784843072e-11,1.18724746367165895431947096624464798e-11,9.57515836966143050251880855309708465e-10
dynamic/ia-enron-employees,1.10758624656444766623441394007560520e-11,1.03645984514936438994271967784699119e-11,6.43887317213643216244759925258113799e-11
dynamic/ia-escorts-dynamic,1.91867401699610137012610588047212989e-11,1.88236141531677310202945839518378260e-11,3.91558903122865417803740944958117755e-08
dynamic/ia-hospital-ward-proximity,7.51843887346686002265473145564795942e-12,7.35157932001480910827223415247499876e-12,1.63383879193337411200925151231880338e-10
dynamic/ia-primary-school-proximity,2.92367389147170814418434146334960794e-11,2.67752939408869133273942299081204586e-11,1.62273676215554612058739070086466721e-09
dynamic/ia-primary-school-proximity-attr,2.92367389147170814418434146334960794e-11,2.67752939408869133273942299081204586e-11,1.62273676215554612058739070086466721e-09
dynamic/ia-radoslaw-email,1.55383421849180550297288910557696704e-11,9.58060240516584442182268487464340391e-12,1.33471745808202177795094769873041575e-11
dynamic/ia-reality-call,1.05966758672064144692009228597476041e-10,1.65489638987511759177692886577672304e-10,1.89092221817671493643737968440015718e-06
dynamic/ia-workplace-contacts,5.56182226134541127884588492544112985e-12,5.49414299375707588308745173478028577e-12,6.49453691366833513197114996186007472e-12
dynamic/insecta-ant-colony1,1.79868314630954530240859217614018023e-11,1.69463960387914113884383536936355077e-11,1.42215552460130007130846383421214050e-08
dynamic/insecta-ant-colony2,3.13522519637716226717325120196586670e-11,2.71354881492275774142512984601811482e-11,3.10369817421089117599818334283756862e-08
dynamic/insecta-ant-colony4,4.24310878084578089044902486546724353e-11,1.99723114269776233222519480279846659e-11,5.10005155837577780761977967459923633e-07
dynamic/insecta-ant-trophallaxis-colony1,2.81797037565254329738278748590930653e-12,2.72451043537636742569817264908406981e-12,2.41643759929687164162157334915289636e-10
dynamic/insecta-ant-trophallaxis-colony2,4.24494178017107434378394486215291789e-13,3.28977897176778844574377173025338696e-13,1.31080203174278624011510607433639808e-12
dynamic/mammalia-primate-association,6.61235327854507875359277956736504434e-13,1.78719145369899417758296342531302859e-14,4.72906866668699988272655585463282121e-10
dynamic/mammalia-raccoon-proximity,8.33156921783173866900603566521966474e-14,2.94771783224106168697104035972870628e-15,3.21377328292421250932123748885822816e-11
dynamic/mammalia-voles-bhp-trapping,1.92761671538786998043647193238394378e+00,1.62103437669611790600671457233020131e+00,1.83005743834337203989940793890197413e+00
dynamic/mammalia-voles-kcs-trapping,1.43480245933205815749924197634898826e+00,1.51554428179618483183927701459459000e+00,2.00698869012118895080933496856327532e+00
dynamic/mammalia-voles-plj-trapping,2.12132204244779835023750285746986684e+00,1.76259963165795041072350989895642508e+00,1.84621551364299588252212381258588711e+00
dynamic/mammalia-voles-rob-trapping,2.42530517187394695900869862030894952e+00,1.83448462908174799759372723679043265e+00,2.06966867468384969961674257270880712e+00
dynamic/reptilia-tortoise-network-bsv,3.84843966457108209459449615719677643e-12,3.82351454348998777105108499008339193e-12,3.84659335854670674129596604851880453e-12
dynamic/reptilia-tortoise-network-cs,9.45342083580030949641683013370947485e-01,1.11008212468875121534584119138047791e+00,9.31811087214982745682247123324065624e-01
dynamic/reptilia-tortoise-network-fi,3.22385988880231334053813946564096712e+00,3.12112563385170416480892607894966481e+00,3.16223149150886174380667721392939487e+00
dynamic/reptilia-tortoise-network-hw,1.64119159949307496547988650346356548e+00,1.54349949743561198105671691236335933e+00,1.63710643349821388273793391338216722e+00
dynamic/reptilia-tortoise-network-lm,4.16994639738944073771777821775000834e-12,4.16935427463734272116823828596073022e-12,4.20000738770355508421833835577564738e-12
dynamic/reptilia-tortoise-network-mc,6.38287588423011087600201423075263715e-02,7.96708410970803749253237539625585415e-01,1.47830437798318617580940197082070236e-02
dynamic/reptilia-tortoise-network-pv,1.78232714582181243603797748747577623e-12,1.68532424372445794963742421033695987e-12,1.77998206754036732326934032949390499e-12
dynamic/reptilia-tortoise-network-sg,3.76823999992618627170169696501251942e-13,7.20711856092719761591333674516621111e-14,2.10099100191125598472546364323836814e-14
dynamic/scc2034_kilifi_all_contacts_across_households,2.47082484429652006657352467226802165e+00,2.71830994039957669056305778646069324e+00,2.92176300827459815912852670003922342e+00
dynamic/scc2034_kilifi_all_contacts_within_households,2.59224883844834451823347321869621776e+00,2.66175856626867577093752473336729088e+00,2.76331582696137414409773964981820705e+00
dynamic/soc-sign-bitcoinalpha,1.80654574213470382416330849535440933e+00,1.61655667538648187223029888642305344e+00,1.79906932797857047271215859783434495e+00
dynamic/soc-sign-bitcoinotc,3.89546741155954090329475633391741691e-01,3.07432970505387235316501996563383980e-01,3.07339232142682547308554280946955749e-01
econ/econ-beacxc,7.12899363816544089776597973659521932e-12,7.06181019312545327985276346778960066e-12,7.08644549044031031470678529167027762e-10
econ/econ-beaflw,4.79856967963999859418844036584417102e-12,4.78833475915870053061494830178024248e-12,4.78855732878627101120576772033793902e-12
econ/econ-beause,8.29731777200488206889088165409511118e-12,8.28543440127244583248292526094346232e-12,2.68008496899196052801710935004993210e-09
econ/econ-mahindas,-Inf,-Inf,-Inf
econ/econ-mbeacxc,3.92392886866266822362362761525610662e-12,3.57057115764009758295380651248905885e-12,4.52647964842211027756689854658582957e-12
econ/econ-mbeaflw,4.30111069132527119041753292720046273e-12,4.20776695350466708718436611135798497e-12,4.67054391420969551256235931397510858e-12
econ/econ-mbeause,9.04348063582575072767727697716182930e-12,8.72258906423565470292863519141184823e-12,1.83096072164388624812879267865746903e-11
econ/econ-poli,-Inf,-Inf,-Inf
econ/econ-poli-large,-Inf,-Inf,-Inf
econ/econ-wm1,7.61350414866004892409807388233479563e-13,7.51272671284971483996421657067507934e-13,5.79719225005253469540021639275158749e-10
econ/econ-wm2,2.29174683933101591939997876371700993e-13,2.35550303668660712517375851769260663e-13,3.92333149594833450294975414128102408e-11
econ/econ-wm3,1.91505888659102434007758733119817145e-12,6.12227359675900963870771053124964107e-13,2.94976484412244511915284245645573235e-11
email/email-EU,5.24234994685403897454696005438483644e-11,4.15298436457331066723798704428119987e-11,1.29684546832387995824202473399218072e-09
email/email-dnc,1.05034959037520248018323233436631936e+00,7.40640721450076073037647566287404907e-01,8.42835519786362964646608486331713390e-01
email/email-dnc-corecipient,1.06038399846967685538244125480708935e+00,1.30296213200517608046521398384506166e+00,1.35264158172088781122250874953276379e+00
email/email-enron-large,6.07266719945436746904387259384223217e-11,4.20995834056369250035289644573783185e-11,8.49982282453742397859976437404702311e-09
email/email-enron-only,1.05334509306836958842267786140776801e-11,1.03153099274495025701911202814611095e-11,1.93386520982845471883916496382098748e-08
email/email-univ,1.46185912683829891720107317626357430e-11,1.45316774180327228868931019221562880e-11,4.25187667308186524348647736609628134e-11
ia/ia-crime-moreno,2.87446712012334692619250273474731625e-11,2.85460078099986652832715920896539742e-11,1.15449866325672397507282614490954845e-09
ia/ia-dnc-corecipient,1.22378454312087163683832847561143155e+00,1.40231430619334607391816305230518011e+00,1.60886235708710946223974479567538237e+00
ia/ia-email-EU,8.16229901939048853156570849439041529e-11,7.04937581832806622936489079612572500e-11,3.60196291558177502671814171434568006e-07
ia/ia-email-univ,1.20408641239754806004886997746549574e-11,1.19242826185894924367464507857035053e-11,2.08681834777378552646540250488772128e-11
ia/ia-enron-large,6.07266719945436746904387259384223217e-11,4.20995834056369250035289644573783185e-11,8.49982282453742397859976437404702311e-09
ia/ia-enron-only,1.05334509306836958842267786140776801e-11,1.03153099274495025701911202814611095e-11,1.93386520982845471883916496382098748e-08
ia/ia-escorts-dynamic,1.91867401699610137012610588047212989e-11,1.88236141531677310202945839518378260e-11,3.91558903122865417803740944958117755e-08
ia/ia-fb-messages,8.00973170736806956156928849740339892e-12,7.87995290536947996897467075957948005e-12,9.50178678198653913674294946766319279e-12
ia/ia-hospital-ward-proximity,7.51843887346686002265473145564795942e-12,7.35157932001480910827223415247499876e-12,1.63383879193337411200925151231880338e-10
ia/ia-infect-dublin,8.43102719683204514765136980324329461e-12,8.41014770080464928752101361056061942e-12,8.43083813323132992986339989607245969e-12
ia/ia-infect-hyper,1.50037631909316251991334924889493883e-11,1.51347915128440054167416072863802953e-11,8.56907970921721436898048934191193068e-08
ia/ia-primary-school-proximity,2.92367389147170814418434146334960794e-11,2.67752939408869133273942299081204586e-11,1.62273676215554612058739070086466721e-09
ia/ia-primary-school-proximity-attr,2.92367389147170814418434146334960794e-11,2.67752939408869133273942299081204586e-11,1.62273676215554612058739070086466721e-09
ia/ia-radoslaw-email,1.55383421849180550297288910557696704e-11,9.58060240516584442182268487464340391e-12,1.33471745808202177795094769873041575e-11
ia/ia-reality,8.32900449216569341819430017702916338e-11,9.45317060601972260655974458042265555e-11,4.04616157515544106762844994676279998e-08
ia/ia-southernwomen,1.54677450534150144647418205927369016e-14,6.77793514332073189008571794588139699e-16,2.95064952647754356611384424751595359e-15
ia/ia-workplace-contacts,5.56182226134541127884588492544112985e-12,5.49414299375707588308745173478028577e-12,6.49453691366833513197114996186007472e-12
proximity/SFHH-conf-sensor,3.18894669205935332001653026406765963e-11,3.33438966510132136818085172250875988e-11,1.51155480579214207407351389265835859e-07
proximity/copresence-LH10,8.83644463480001904042932097257364720e-12,8.75311471195736024840257500331473690e-12,5.73692108609932487360312539175139605e-11
proximity/hospital-ward-proximity,7.51843887346686002265473145564795942e-12,7.35157932001480910827223415247499876e-12,1.63383879193337411200925151231880338e-10
proximity/infect-dublin,9.55194678777743886979440920006450666e-12,9.43100007433350607825879104234812390e-12,9.45687855017412776581126422389430704e-12
proximity/infect-hyper,1.50996997173925525131253801982224057e-11,1.51146419532161610858948687818109549e-11,8.23457354477346366118178608141753876e-08
proximity/primary-school-proximity,2.92367389147170814418434146334960794e-11,2.67752939408869133273942299081204586e-11,1.62273676215554612058739070086466721e-09
rec/rec-amazon,-Inf,-Inf,-Inf
rec/rec-movielens-user-movies-10m,2.07654933841025385643283304862920339e-11,2.37551310149295435982088920574346201e-11,1.98169297122208817501597052328227105e-08
retweet_graphs/rt_alwefaq,9.56461230575854981755293857550809260e-01,4.20417792251375030489903568619299766e-01,4.17357363426016798207617257972316603e-01
retweet_graphs/rt_assad,1.80316052798223846915664263488632836e+00,1.97083999638556147788137278142511633e+00,1.81468760148906896206902341918666637e+00
retweet_graphs/rt_bahrain,3.35778546152778586680268004070608869e+00,2.81080027687650755058638203625224013e+00,2.72154404338575197842879306042840017e+00
retweet_graphs/rt_barackobama,3.48591988163494266716431295290147534e+00,3.62165194749490438255148586139803365e+00,3.43351135656430823771442079081337427e+00
retweet_graphs/rt_damascus,2.12805511860567609692769533622544380e+00,1.68398582538553326894676551324307937e+00,1.92958531312579724782481046126346143e+00
retweet_graphs/rt_dash,2.54657318046961393985861280227655816e+00,2.15025930467593419585933736338422199e+00,2.28434215738726748555539920385465784e+00
retweet_graphs/rt_gmanews,2.72724412503720000410741458486243201e+00,2.57961826977434704979742080645476629e+00,2.91074940950081895334580838961809532e+00
retweet_graphs/rt_gop,2.17800825462354504995039437980499616e+00,1.95083272103221223164688167754675682e+00,1.99468046280832436627542141945568107e+00
retweet_graphs/rt_israel,2.12329910826553111482629481339055204e+00,2.45249011499914136098415775870987644e+00,2.22191467389035993455549609391641570e+00
retweet_graphs/rt_justinbieber,3.22364381330112907059274813635668065e+00,3.48101444759677223448511149916239094e+00,3.33392765157768643398539213383613636e+00
retweet_graphs/rt_ksa,2.18207388976293035939600784263778407e+00,1.72718671774310648161063639435711953e+00,1.78488070327789362468638315614210988e+00
retweet_graphs/rt_libya,2.81662787026156062960406871139936172e+00,3.45454263937634502601272952999758371e+00,2.79320662489779836940295726883650822e+00
retweet_graphs/rt_lolgop,3.27783219335423046482491800561556923e+00,3.17705336590721498969484572321392090e+00,3.03403074842437149616568773429045695e+00
retweet_graphs/rt_mittromney,3.47066087142843419451588468177390502e+00,3.14466866116541618680844459151029256e+00,3.58760828377335206548957257456767844e+00
retweet_graphs/rt_occupy,2.41430817727580464840928612449750275e+00,2.41355734247919340124881121534433960e+00,1.76333645874626069896308470015840836e+00
retweet_graphs/rt_occupywallstnyc,2.98468182647468164869418766222456154e+00,2.78649053725682872766890008709468079e+00,3.01790697297932235959744296123385066e+00
retweet_graphs/rt_onedirection,3.49078193623358686731754159831506565e+00,3.74427882668657413950415342750727503e+00,3.29190495625807469564998860805830786e+00
retweet_graphs/rt_p2,2.86970753435483472930540500102206633e+00,2.67947812271454685518628623120439043e+00,2.58831999989894377519282434777868465e+00
retweet_graphs/rt_qatif,2.21472944302016660784041478042492127e+00,2.16097608373121571493291650722044817e+00,2.46160806496980429281185082517101213e+00
retweet_graphs/rt_saudi,1.20521039506798451812480568922880039e+00,6.54541695253026985044751567227590225e-01,8.90722944807374726717230850755569653e-01
retweet_graphs/rt_tcot,2.66391287994660147928571005410615222e+00,2.56734621625353614648305378445443577e+00,2.73667351553349691567953255699250856e+00
retweet_graphs/rt_uae,2.19713654619559759360835182270233957e+00,2.01620741088077090274811731693956758e+00,2.11206764073155417760010123005112685e+00
rt/rt-retweet,5.29965625493736185407347923335510453e-12,5.26012368535676263102315714681132169e-12,5.95803816856305658092808879656924139e-12
rt/rt-twitter-copen,3.54241244953965608232056287057653284e-11,3.49703887428126680651464633124197273e-11,1.83055628493423773371648454503866354e-10
rt/rt_alwefaq,5.34773882812556979714889328128493234e-11,4.52793269444177781143280943592626370e-11,4.62299410553740220209716603483683963e-07
rt/rt_assad,6.42090726936447129905230882689107914e-11,4.83254746313647250859782819180482968e-11,1.31823430976523410338445202433738421e-06
rt/rt_bahrain,4.87495476668934570520528780404261438e-11,4.17872936968627106624059524821711311e-11,1.23156474308752183732571022206184046e-09
rt/rt_barackobama,7.82016715057520565425559211980157455e-11,5.22399222885822653227367229069160355e-11,6.22347351403981369417277173558587109e-06
rt/rt_damascus,4.23788121322504529801889081457991605e-11,4.14355961683165939416051059912330478e-11,1.62480390247009769134151790433751306e-09
rt/rt_dash,1.60466728175405597314557157584982267e-10,1.58068544405775625026379419319527840e-10,4.31090722448213700926671013130236907e-07
rt/rt_gmanews,4.23216528944940666455884000115593372e-11,4.16782142099208715630419149651129761e-11,3.65010144175623927052740452875748085e-07
rt/rt_gop,2.10553508417074092396502300639053831e-10,2.09473150420414534360973472075086975e-10,1.03416339205574033698588029778058329e-06
rt/rt_http,2.12156526987629014691213032884184689e-10,1.95865375426922243453434529976697542e-10,6.59836954473878775819536296275749378e-05
rt/rt_islam,9.99499616542141763563446870811253421e-11,7.65002819598435633892250764232850135e-11,6.60571942968345798795455493351042109e-06
rt/rt_israel,1.97986838529529667534528243762085322e-10,1.35879828644691326747663455103129694e-10,3.38228526751464482124480279384829273e-05
rt/rt_justinbieber,4.67581097993888061328273122934050646e-11,3.49599652186778787186324479733680965e-11,2.53021292335053554080956987580552659e-08
rt/rt_ksa,1.05154942937567188365744801981276389e-10,1.03909123360163091834759197695675588e-10,1.42298752589915575646324933556549145e-06
rt/rt_lebanon,-Inf,-Inf,-Inf
rt/rt_libya,4.86169940196126835824187694451330860e-10,2.42307454238070035795527962115976943e-10,5.60232371849105834284097022214051534e-05
rt/rt_lolgop,4.20139478411219614924881554306569253e-11,4.12824816148960368186635171242657030e-11,1.13610213529886793402041439830685511e-08
rt/rt_mittromney,1.26445234577376036036635299327752071e-10,1.16021293967044165448173289567700815e-10,8.93849070348511276471439891994787065e-06
rt/rt_obama,1.39108582578766362161358190334608046e-10,1.36470202316430905923426256364761491e-10,1.48921211870465642445964687942697058e-05
rt/rt_occupy,6.61322196104397725558846806395902676e-11,6.39980615467530944385456975888047813e-11,1.61023401269351321492733478294619443e-05
rt/rt_occupywallstnyc,2.84759645228126883598635621694353097e-11,2.42197959692116400406092536625918867e-11,2.61390447482496637834326284921208847e-10
rt/rt_oman,4.83168689700758895410822824065690263e-11,4.77693355810953147326742401459349889e-11,1.43851157334421127451808970431081301e-07
rt/rt_onedirection,6.21048892534310796868619030446034359e-11,6.06530026336447325162417518521544201e-11,7.08534625985203971762391986137310405e-07
rt/rt_p2,-Inf,-Inf,-Inf
rt/rt_qatif,5.37152398479809346126870820916093868e-11,4.79463982492387826525021424969273745e-11,2.93249778148684602030117705326814200e-07
rt/rt_saudi,8.20359625208011698344432321350796013e-11,4.11967298831215703429138297689429232e-11,6.22454859028369333257662830423694023e-07
rt/rt_tcot,-Inf,-Inf,-Inf
rt/rt_tlot,2.30946049831969879558125359861044698e-10,8.15769794574893267389588412501683017e-11,7.32595669745430088470676741159018644e-08
rt/rt_uae,1.20137980776282078253728326074518718e-10,1.10932235005938679867265969239327213e-10,3.15525667507084326969618142204058750e-07
rt/rt_voteonedirection,8.22221789114284798734698926990420440e-11,5.34715752135511775599054582626745512e-11,4.57802251815310004553327730746505429e-06
soc/fb-pages-company,1.39298580114734127456122792685367712e-10,1.37371685006237321541501094081491193e-10,1.62417220610438582810837844808596970e-05
soc/fb-pages-food,1.17495839480804539402616666051937584e-11,9.44928396689338428084507826636479575e-12,9.79630952153510714855788247126914142e-11
soc/fb-pages-government,1.42282156259792330360952843609009385e-11,1.39058460966068476053944041869223142e-11,1.59129445734054175180114171093354741e-11
soc/fb-pages-politician,2.18109105215656588230122591153216266e-11,2.10544759369640715278142040833419053e-11,4.46885863219115604564322714657162803e-10
soc/fb-pages-public-figure,6.20292461423277925954163850761171738e-09,5.67027618049606296765134184903499873e-11,1.36548844715552318096084643189791464e-03
soc/fb-pages-tvshow,3.53826597899867742713199916741038414e-11,3.07367583470078557803176467675790485e-11,2.32990531566193075946693959509820126e-09
soc/soc-ANU-residence,1.07494327140845565499167726607338487e-11,9.88073332210742346344017697720253097e-12,1.63359949440722913983841182857037060e-08
soc/soc-advogato,1.86866713414255314091489668018159487e+00,1.62225790528712293391230572456078799e+00,1.04515714629351077005702540700618746e+00
soc/soc-anybeat,7.16601081480408037604274513531636414e-11,6.99861621715512331998450034784621006e-11,1.52980372051792814693946553226232373e-10
soc/soc-dolphins,1.94499595914655143228117045631743923e-12,1.87826945565556287583641475519827141e-12,2.08222980632477070563182157693151411e-12
soc/soc-epinions,-Inf,-Inf,-Inf
soc/soc-gplus,5.75675109331161946948388733489009243e-01,1.45921561020139709791843007509976063e-01,2.92616399529833542914058509797416452e-01
soc/soc-hamsterster,2.17119588528790688920771578949965486e+00,2.06804611479652574428141222743849935e+00,1.96864513961645420361096721151624398e+00
soc/soc-highschool-moreno,3.93104119945338235489051009460947733e-12,3.92929207341778012563422082143796964e-12,1.60301118556136129965246859996908033e-08
soc/soc-karate,1.40482625505497273798313116406863722e-13,1.38983900310532325971608804033422050e-14,1.60873843586321249586919961761552380e-14
soc/soc-physicians,1.74240714010905793044574235925570003e-11,1.71866015283598783564264583136630440e-11,3.83654350801510123357606935924839161e-11
soc/soc-sign-bitcoinalpha,1.80654574213470382416330849535440933e+00,1.61655667538648187223029888642305344e+00,1.79906932797857047271215859783434495e+00
soc/soc-sign-bitcoinotc,3.89546741155954090329475633391741691e-01,3.07432970505387235316501996563383980e-01,3.07339232142682547308554280946955749e-01
soc/soc-student-coop,1.08151460259252349272372981084713063e+00,1.30318507534330611071363923062045730e+00,1.71747534155866219803274144112914638e+00
soc/soc-tribes,4.49226858480972865800448813164601428e-14,6.64638639628836274983421001849253169e-16,3.56672607137211498691762271414843872e-15
soc/soc-wiki-Vote,1.04627927201035432197764914487204678e-11,9.88177290342593553992063213437162865e-12,5.16796883699215922631987414293853633e-11
socfb/socfb-Amherst41,9.91172195646863389332523989040048978e-12,9.90805425577293516095018968513464492e-12,9.91538345146134408810438291725205941e-12
socfb/socfb-Bowdoin47,3.92331175131028366387414707768828375e-12,3.86198676749988044365338389813545370e-12,4.48349790528734932538913591883148638e-09
socfb/socfb-Brandeis99,1.78731253138245232726372208868978562e+00,1.50966784662999790869731061315095594e+00,1.12560519166087363270153424690729521e+00
socfb/socfb-Bucknell39,9.74087050747007654719779817718918718e-12,9.32942328021929360265225274262652787e-12,2.57282241333234345852851945483302329e-10
socfb/socfb-Caltech36,7.83226512861229079657099401328368952e-01,3.25193729063810356482450237961290045e-01,5.83116425835277890970159205316837811e-01
socfb/socfb-Colgate88,9.78867057786303802267745030768336807e-12,8.22128112307182547332469297016152932e-12,9.41018881282698264274909734510067767e-11
socfb/socfb-Hamilton46,9.02594807780041252828640562587526241e-12,5.34665645147764706640344015777793675e-12,1.13124650669162083523828978145911171e-09
socfb/socfb-Haverford76,1.23312997020964629825728384410768758e-11,1.22153851231183711215552838139637423e-11,3.34470512587904365518188806934933232e-10
socfb/socfb-Mich67,9.09096776815535373591328060213657649e-12,9.09072107041476715563118872483861385e-12,9.16547425723319130634431835900589465e-12
socfb/socfb-Middlebury45,2.70478073553168112798725015945214451e-01,6.06056363586612823388818682547089592e-01,6.18790605572255644927929837054185174e-01
socfb/socfb-Oberlin44,2.25085859616157998036024309217761334e-11,1.04251649917328195059729021191332653e-11,1.23297323267644885650872379340201079e-06
socfb/socfb-Pepperdine86,4.73465395163704919041008018648136653e-12,2.88925956906412972053236655333500298e-12,7.55770557340059078187678601526104751e-11
socfb/socfb-Reed98,6.59928110782282350003277493844857883e-12,6.38055075470431104171323098448243965e-12,6.76242702170903357612237090200691562e-12
socfb/socfb-Rice31,8.79532917952189286067016445653142171e-02,1.13963416865107931221217939245149809e-02,3.33638012179916786038106307176141422e-03
socfb/socfb-Rochester38,5.98327892490226952247709676404965254e-12,4.86655422111166484542454111261732309e-12,2.14719226479818830536649247346192346e-09
socfb/socfb-Santa74,1.02199607029282563481305242440457906e-11,1.02086618250850571138868273302730126e-11,1.02095815095852125233216997051725658e-11
socfb/socfb-Simmons81,1.05599933706943629982066152312512714e+00,1.00474373238286280007759305218826097e+00,9.57923297251810020661218143525508845e-01
socfb/socfb-Smith60,8.49552055870337932810854267975761578e-12,8.45322564495069007535307436060008276e-12,1.35493198970266097926337249243305718e-10
socfb/socfb-Swarthmore42,8.28895073216181679381892334533235689e-12,9.58549226598406072441151840112701181e-12,1.66343429779510535731167081870294447e-08
socfb/socfb-Trinity100,1.34808497591955104862618487960288505e-11,1.34265515723567287000008983376033317e-11,2.41902922220364941923876996131643948e-09
socfb/socfb-UC64,1.67344967949156866543042822607045172e+00,1.24048588091504241888411540621448690e+00,1.30075276984333283830912917788826847e+00
socfb/socfb-USFCA72,7.60792785412677320357218029218281832e-01,1.80954726055455667952162114602133530e-01,6.62743250179798437319708064395426283e-01
socfb/socfb-Vassar85,4.04363422069333427464805378753958908e-12,4.00294656137601668625562305455040028e-12,1.59613491563230450986648140842411504e-08
socfb/socfb-Wellesley22,9.96029930352178405714724317188524458e-12,3.86957292598788619648639032571421165e-12,1.40930972395496575131245988128091428e-10
socfb/socfb-Wesleyan43,5.21845822631753539186236848318889104e-12,5.18618354612879390367324195078148945e-12,1.15000108741277653812524465155730155e-11
socfb/socfb-Williams40,8.36685354051179580833434158836840680e-12,7.64994729369726797967488056064003216e-12,8.61275310087789263130625518197972624e-10
socfb/socfb-nips-ego,1.60841486281445232133417095103326524e-12,1.87345745441299193371743468119150629e-13,3.97365942021062631526369046301541714e-12
tscc/scc_enron-only,3.71541954315985922930169218228042911e-11,3.55063265725454542773917545345798620e-11,6.55573711133431796117299669757307196e-08
tscc/scc_fb-forum,1.94381782048498760419145604636237000e-11,2.42621387462548457846889339006546303e-11,4.32288735183319779460481234299330050e-09
tscc/scc_infect-hyper,1.44317553133733504859956167902980555e+00,9.39655550622223968173353484817568274e-01,1.44317553136997304848791839395510452e+00
tscc/scc_retweet,2.50089012169919772011696861373917929e+00,2.20635047725628967044162584316965164e+00,2.21525085861727994716621421340277102e+00
tscc/scc_retweet-crawl,-Inf,-Inf,-Inf
tscc/scc_rt_alwefaq,1.16698367559079724181920731206985213e+00,9.20133963659276184509782651982700134e-01,1.05134352566893196392296553984512100e+00
tscc/scc_rt_assad,6.54588798951233028791129147735772168e-01,4.24193758697017223520642558243782933e-01,1.32035534700184736113033518427982880e-01
tscc/scc_rt_bahrain,1.86829868507960031555382302777594332e+00,1.04595668523131192527333237802250328e+00,1.35345526214669903002280124256720470e+00
tscc/scc_rt_barackobama,1.72344843981606162985323096910213627e+00,1.70234634855060299072459010881510783e+00,1.90877951261907372742021408651381577e+00
tscc/scc_rt_damascus,1.29235059078282730368761486697658533e+00,5.67065583977880985076732080402085908e-01,1.20537083176447296453033471360181428e+00
tscc/scc_rt_dash,2.71563537593067574402989661996261160e+00,2.86400821191776172550546835130331523e+00,2.87931011520787545199641640703954240e+00
tscc/scc_rt_gmanews,1.93328228402088283319612908082871043e+00,1.20657562043313764809508502907422894e+00,1.23687173555804175836619500418119340e+00
tscc/scc_rt_gop,3.30051864529336153597645282210231761e+00,3.39439833661676093823123862514349149e+00,3.39825596430878848506092148811466012e+00
tscc/scc_rt_http,3.71514049038256747144065807986201657e+00,3.76080191349996499426143866886751388e+00,3.57058460577830189099488521784511772e+00
tscc/scc_rt_israel,2.76122737825858532947277446748071401e+00,2.62528362571598075405383805186336405e+00,3.44915158252316260515789125726837432e+00
tscc/scc_rt_justinbieber,2.68094390476070980092923921262747235e-12,3.47000724063829371319118863235951328e-12,3.11678913373533764247360087617334355e-12
tscc/scc_rt_ksa,2.97267471034147380421773958329916582e+00,2.54654156128086263014242574456437779e+00,2.23497740860571532284640781304054225e+00
tscc/scc_rt_lebanon,3.32466233767464868246630395783704304e+00,3.16559105885488643892664132306792838e+00,3.32458829611034114065011680536213519e+00
tscc/scc_rt_libya,1.26220755905226499673701255689042822e+00,1.51212458347945132512937676778200768e+00,1.48308616851453720916341653543628849e+00
tscc/scc_rt_lolgop,1.37169632345522447401361025353285783e+00,1.27044103608026468975735126227340659e+00,1.38643320317719902670378485133894293e+00
tscc/scc_rt_mittromney,3.82196525985213002397692145796296546e+00,3.71693414276630640946878690976289942e+00,3.83287222481758649551890315158787522e+00
tscc/scc_rt_obama,3.50875039608744298823411470048158794e+00,3.43749903613119017154116212451000786e+00,3.63581030628209189744488797524565353e+00
tscc/scc_rt_occupy,3.48275300169602289472714592845236082e+00,3.44723328990226607970262252299083325e+00,3.39133250821369370323171190557649930e+00
tscc/scc_rt_occupywallstnyc,7.02526924596755683657121924343899205e-01,1.04018673696054897478135252911423071e+00,5.14413245540903098436315363856166183e-01
tscc/scc_rt_oman,3.00480155020461323422941100611392785e+00,2.97549781746941955324678439302687464e+00,2.93926601824256228452468045556958466e+00
tscc/scc_rt_onedirection,2.41784037511289514344677985138373885e+00,2.25530745528923814482651208144923317e+00,2.63847734960448311399847242506850197e+00
tscc/scc_rt_p2,3.10699721959666580742130413268378720e+00,3.01986781745960521971694817932379210e+00,3.00667612862856828099447283424947887e+00
tscc/scc_rt_qatif,3.22334570966609823812302128426689330e+00,3.44483190287413985336470623572484901e+00,3.55368532036853841982594788811225278e+00
tscc/scc_rt_saudi,1.79800221434718687846161343501440608e-01,7.81336642778496204365321519857837389e-02,7.35342996194627815752981787799055458e-02
tscc/scc_rt_tcot,3.20928855319077772093151217661439861e+00,2.30614858604896907306577020412023804e+00,2.40193164295407387913701595407383593e+00
tscc/scc_rt_tlot,3.06468677001424777324919645846570535e+00,3.24617962136470718105900623390718946e+00,2.96058450007692896894130815058818477e+00
tscc/scc_rt_uae,2.69139968171781631889693824318541509e+00,2.57484693245221301805666207106886083e+00,2.44375355278213345782792114975808746e+00
tscc/scc_rt_voteonedirection,2.99762796213296340826729562925623130e+00,3.46405553184527832231756520964722191e+00,3.26035549625996697475538431189235464e+00


==> data/eigen_graph_social_64/eigenvectors_absolute_error.sorted.csv <==
percent,Float64,LinearTakum64,Posit64
0.0,1.5467745053415013e-14,6.646386396288362e-16,2.9506495264775436e-15
0.004424778761061947,4.4922685848097287e-14,6.777935143320732e-16,3.566726071372115e-15
0.008849557522123894,8.331569217831739e-14,2.9477178322410616e-15,1.6087384358632126e-14
0.01327433628318584,1.4048262550549727e-13,1.3898390031053232e-14,2.100991001911256e-14
0.017699115044247787,2.291746839331016e-13,1.7871914536989943e-14,1.3108020317427862e-12
0.022123893805309734,3.7682399999261863e-13,7.207118560927197e-14,1.7799820675403673e-12
0.02654867256637168,4.2449417801710744e-13,1.873457454412992e-13,2.0822298063247708e-12
0.030973451327433628,6.612353278545078e-13,2.3555030366866074e-13,3.1167891337353375e-12
0.035398230088495575,7.613504148660049e-13,3.2897789717677883e-13,3.221375786527449e-12
0.03982300884955752,1.602484323369529e-12,6.12227359675901e-13,3.846593358546707e-12
0.04424778761061947,1.6084148628144524e-12,7.512726712849714e-13,3.973659420210626e-12
0.048672566371681415,1.7823271458218125e-12,1.5398012831698219e-12,4.200007387703555e-12
0.05309734513274336,1.9150588865910245e-12,1.685324243724458e-12,4.52647964842211e-12
0.05752212389380531,1.9449959591465516e-12,1.878269455655563e-12,4.670543914209695e-12
0.061946902654867256,2.68094390476071e-12,2.7245104353763676e-12,4.788557328786271e-12
0.06637168141592921,2.8179703756525435e-12,2.8892595690641296e-12,5.958038168563056e-12
0.07079646017699115,3.848439664571082e-12,3.470007240638294e-12,6.0861593915444625e-12
0.0752212389380531,3.923311751310284e-12,3.5705711576400975e-12,6.494536913668335e-12
0.07964601769911504,3.923928868662668e-12,3.8235145434899875e-12,6.494536913668335e-12
0.084070796460177,3.931041199453383e-12,3.861986767499881e-12,6.7624270217090335e-12
0.08849557522123894,4.043634220693334e-12,3.8695729259878864e-12,8.208858956153042e-12
0.09292035398230089,4.1699463973894406e-12,3.92929207341778e-12,8.43083813323133e-12
0.09734513274336283,4.301110691325271e-12,4.002946561376017e-12,9.165474257233191e-12
0.10176991150442478,4.7346539516370495e-12,4.1693542746373425e-12,9.456878550174128e-12
0.10619469026548672,4.798569679639998e-12,4.207766953504667e-12,9.50178678198654e-12
0.11061946902654868,5.218458226317536e-12,4.254805229200822e-12,9.915383451461344e-12
0.11504424778761062,5.299656254937362e-12,4.788334759158701e-12,1.0209581509585212e-11
0.11946902654867257,5.561822261345411e-12,4.866554221111665e-12,1.1500010874127765e-11
0.12389380530973451,5.561822261345411e-12,5.186183546128794e-12,1.3347174580820218e-11
0.12831858407079647,5.983278924902269e-12,5.260123685356763e-12,1.3347174580820218e-11
0.13274336283185842,6.3567780662925104e-12,5.346656451477647e-12,1.5912944573405416e-11
0.13716814159292035,6.5992811078228235e-12,5.494142993757076e-12,1.8309607216438863e-11
0.1415929203539823,7.128993638165441e-12,5.494142993757076e-12,2.0868183477737855e-11
0.14601769911504425,7.40413003649695e-12,6.358935791350913e-12,2.9497648441224453e-11
0.1504424778761062,7.51843887346686e-12,6.380550754704311e-12,3.213773282924212e-11
0.15486725663716813,7.51843887346686e-12,6.442870484345432e-12,3.836543508015101e-11
0.1592920353982301,7.51843887346686e-12,7.061810193125453e-12,3.923331495948335e-11
0.16371681415929204,8.00973170736807e-12,7.351579320014809e-12,4.1013424853586035e-11
0.168141592920354,8.288950732161818e-12,7.351579320014809e-12,4.251876673081865e-11
0.17256637168141592,8.297317772004882e-12,7.351579320014809e-12,5.167968836992159e-11
0.17699115044247787,8.342031331874975e-12,7.649947293697268e-12,5.736921086099325e-11
0.18141592920353983,8.366853540511796e-12,7.87995290536948e-12,5.736921086099325e-11
0.18584070796460178,8.431027196832046e-12,8.122344130457337e-12,6.438873172136432e-11
0.1902654867256637,8.49552055870338e-12,8.221281123071825e-12,7.557705573400591e-11
0.19469026548672566,8.83644463480002e-12,8.285434401272445e-12,9.410188812826983e-11
0.19911504424778761,8.83644463480002e-12,8.410147700804649e-12,9.796309521535107e-11
0.20353982300884957,9.025948077800413e-12,8.45322564495069e-12,1.354931989702661e-10
0.2079646017699115,9.043480635825751e-12,8.722589064235654e-12,1.4093097239549657e-10
0.21238938053097345,9.090967768155353e-12,8.75311471195736e-12,1.529803720517928e-10
0.2168141592920354,9.551946787777438e-12,8.75311471195736e-12,1.6338387919333742e-10
0.22123893805309736,9.740870507470076e-12,9.090721070414768e-12,1.6338387919333742e-10
0.22566371681415928,9.788670577863039e-12,9.329423280219294e-12,1.6338387919333742e-10
0.23008849557522124,9.911721956468633e-12,9.431000074333505e-12,1.666941432335596e-10
0.2345132743362832,9.960299303521785e-12,9.449283966893384e-12,1.8305562849342378e-10
0.23893805309734514,1.0219960702928256e-11,9.580602405165844e-12,2.3186155659363176e-10
0.24336283185840707,1.0462792720103544e-11,9.580602405165844e-12,2.4164375992968717e-10
0.24778761061946902,1.0533450930683696e-11,9.58549226598406e-12,2.572822413332343e-10
0.252212389380531,1.0533450930683696e-11,9.880733322107424e-12,2.6139044748249664e-10
0.25663716814159293,1.0749432714084557e-11,9.881772903425935e-12,3.3447051258790437e-10
0.2610619469026549,1.1075862465644476e-11,9.908054255772935e-12,3.367543388295656e-10
0.26548672566371684,1.1731021751496156e-11,1.0208661825085058e-11,4.468858632191156e-10
0.26991150442477874,1.1749583948080453e-11,1.0315309927449502e-11,4.729068666687e-10
0.2743362831858407,1.204086412397548e-11,1.0315309927449502e-11,5.797192250052534e-10
0.27876106194690264,1.2331299702096463e-11,1.0364598451493645e-11,7.08644549044031e-10
0.2831858407079646,1.3388745206799644e-11,1.042516499173282e-11,8.612753100877892e-10
0.28761061946902655,1.3480849759195511e-11,1.187247463671659e-11,9.575158369661431e-10
0.2920353982300885,1.4228215625979234e-11,1.1924282618589493e-11,1.1312465066916208e-9
0.29646017699115046,1.461859126838299e-11,1.2215385123118371e-11,1.154498663256724e-9
0.3008849557522124,1.5003763190931626e-11,1.342655157235673e-11,1.2315647430875218e-9
0.3053097345132743,1.509969971739255e-11,1.3905846096606847e-11,1.29684546832388e-9
0.30973451327433627,1.5538342184918056e-11,1.4531677418032723e-11,1.6227367621555462e-9
0.3141592920353982,1.5538342184918056e-11,1.5114641953216162e-11,1.6227367621555462e-9
0.3185840707964602,1.742407140109058e-11,1.5134791512844005e-11,1.6227367621555462e-9
0.3230088495575221,1.7986831463095454e-11,1.694639603879141e-11,1.6227367621555462e-9
0.3274336283185841,1.9186740169961013e-11,1.7186601528359878e-11,1.6227367621555462e-9
0.33185840707964603,1.9186740169961013e-11,1.849856203582331e-11,1.6248039024700976e-9
0.336283185840708,1.9438178204849878e-11,1.882361415316773e-11,2.147192264798188e-9
0.3407079646017699,2.0765493384102538e-11,1.882361415316773e-11,2.329905315661931e-9
0.34513274336283184,2.1406332539411404e-11,1.9941602731071135e-11,2.4190292222036496e-9
0.3495575221238938,2.1810910521565657e-11,1.9972311426977623e-11,2.6800849689919606e-9
0.35398230088495575,2.25085859616158e-11,2.105447593696407e-11,4.322887351833197e-9
0.3584070796460177,2.362046867803744e-11,2.2288612332121018e-11,4.4834979052873495e-9
0.36283185840707965,2.847596452281269e-11,2.3755131014929545e-11,4.900833983563336e-9
0.3672566371681416,2.874467120123347e-11,2.421979596921164e-11,8.499822824537424e-9
0.37168141592920356,2.923673891471708e-11,2.4262138746254847e-11,8.499822824537424e-9
0.37610619469026546,2.923673891471708e-11,2.6775293940886912e-11,1.1361021352988679e-8
0.3805309734513274,2.923673891471708e-11,2.6775293940886912e-11,1.4221555246013e-8
0.38495575221238937,2.923673891471708e-11,2.6775293940886912e-11,1.5961349156323046e-8
0.3893805309734513,2.923673891471708e-11,2.6775293940886912e-11,1.6030111855613614e-8
0.3938053097345133,2.9840262446916405e-11,2.6775293940886912e-11,1.633599494407229e-8
0.39823008849557523,3.135225196377162e-11,2.713548814922758e-11,1.6634342977951053e-8
0.4026548672566372,3.188946692059353e-11,2.7881855606353254e-11,1.933865209828455e-8
0.40707964601769914,3.188946692059353e-11,2.8546007809998665e-11,1.933865209828455e-8
0.41150442477876104,3.5382659789986774e-11,3.0736758347007855e-11,1.9816929712220883e-8
0.415929203539823,3.5424124495396564e-11,3.3343896651013216e-11,2.5302129233505356e-8
0.42035398230088494,3.715419543159859e-11,3.3343896651013216e-11,3.103698174210891e-8
0.4247787610619469,4.105238997681236e-11,3.495996521867788e-11,3.9155890312286544e-8
0.42920353982300885,4.201394784112196e-11,3.497038874281267e-11,3.9155890312286544e-8
0.4336283185840708,4.232165289449407e-11,3.5506326572545457e-11,4.046161575155441e-8
0.43805309734513276,4.237881213225045e-11,4.1196729883121573e-11,5.782698700399368e-8
0.4424778761061947,4.243108780845781e-11,4.128248161489604e-11,6.555737111334318e-8
0.4469026548672566,4.675810979938881e-11,4.1435596168316597e-11,7.325956697454301e-8
0.45132743362831856,4.831686897007589e-11,4.152984364573311e-11,8.234573544773463e-8
0.4557522123893805,4.874954766689346e-11,4.167821420992087e-11,8.569079709217214e-8
0.46017699115044247,5.178382444619644e-11,4.178729369686271e-11,1.1419730810832398e-7
0.4646017699115044,5.242349946854039e-11,4.2099583405636926e-11,1.4385115733442112e-7
0.4690265486725664,5.34773882812557e-11,4.2099583405636926e-11,1.511554805792142e-7
0.47345132743362833,5.3715239847980936e-11,4.5279326944417777e-11,1.511554805792142e-7
0.4778761061946903,6.072667199454367e-11,4.7769335581095315e-11,2.932497781486846e-7
0.4823008849557522,6.072667199454367e-11,4.794639824923878e-11,3.1552566750708435e-7
0.48672566371681414,6.210488925343107e-11,4.8325474631364725e-11,3.601962915581775e-7
0.4911504424778761,6.420907269364471e-11,5.007837256013646e-11,3.650101441756239e-7
0.49557522123893805,6.613221961043977e-11,5.223992228858227e-11,4.310907224482137e-7
0.5,7.16601081480408e-11,5.347157521355118e-11,4.622994105537402e-7
0.504424778761062,7.820167150575206e-11,5.670276180496063e-11,5.100051558375778e-7
0.5088495575221239,8.162299019390488e-11,6.065300263364473e-11,6.224548590283694e-7
0.5132743362831859,8.203596252080118e-11,6.39980615467531e-11,7.085346259852039e-7
0.5176991150442478,8.222217891142848e-11,6.998616217155124e-11,1.0341633920557402e-6
0.5221238938053098,8.329004492165693e-11,7.049375818328066e-11,1.232973232676449e-6
0.5265486725663717,9.994996165421417e-11,7.650028195984356e-11,1.3182343097652341e-6
0.5309734513274337,1.0515494293756718e-10,8.157697945748932e-11,1.4229875258991557e-6
0.5353982300884956,1.0596675867206415e-10,9.453170606019723e-11,1.8909222181767149e-6
0.5398230088495575,1.2013798077628208e-10,1.039091233601631e-10,4.5780225181531e-6
0.5442477876106194,1.2644523457737604e-10,1.1093223500593868e-10,6.223473514039814e-6
0.5486725663716814,1.3910858257876635e-10,1.1602129396704417e-10,6.605719429683458e-6
0.5530973451327433,1.3929858011473412e-10,1.3587982864469134e-10,8.938490703485113e-6
0.5575221238938053,1.604667281754056e-10,1.364702023164309e-10,1.4892121187046564e-5
0.5619469026548672,1.9798683852952968e-10,1.3737168500623733e-10,1.6102340126935134e-5
0.5663716814159292,2.105535084170741e-10,1.5806854440577564e-10,1.624172206104386e-5
0.5707964601769911,2.12156526987629e-10,1.6548963898751176e-10,3.382285267514645e-5
0.5752212389380531,2.3094604983196989e-10,1.9586537542692225e-10,5.602323718491058e-5
0.5796460176991151,4.861699401961268e-10,2.0947315042041454e-10,6.598369544738788e-5
0.584070796460177,6.202924614232779e-9,2.4230745423807003e-10,0.001365488447155523
0.588495575221239,0.0638287588423011,0.011396341686510793,0.003336380121799168
0.5929203539823009,0.08795329179521894,0.07813366427784962,0.014783043779831861
0.5973451327433629,0.1798002214347187,0.1459215610201397,0.07353429961946278
0.6017699115044248,0.2704780735531681,0.18095472605545568,0.13203553470018473
0.6061946902654868,0.3895467411559541,0.30743297050538726,0.29261639952983354
0.6106194690265486,0.3895467411559541,0.30743297050538726,0.30733923214268255
0.6150442477876106,0.4488993704291609,0.32519372906381033,0.30733923214268255
0.6194690265486725,0.575675109331162,0.42041779225137504,0.4173573634260168
0.6238938053097345,0.654588798951233,0.4241937586970172,0.5144132455409031
0.6283185840707964,0.7025269245967557,0.5045473613308025,0.5275260504342746
0.6327433628318584,0.7607927854126774,0.567065583977881,0.5831164258352779
0.6371681415929203,0.7832265128612291,0.6060563635866129,0.6187906055722556
0.6415929203539823,0.9453420835800309,0.654541695253027,0.6627432501797984
0.6460176991150443,0.956461230575855,0.7406407214500761,0.842835519786363
0.6504424778761062,1.0503495903752025,0.7406407214500761,0.842835519786363
0.6548672566371682,1.0503495903752025,0.7967084109708038,0.8907229448073747
0.6592920353982301,1.0559993370694363,0.9201339636592761,0.9318110872149827
0.6637168141592921,1.0603839984696768,0.939655550622224,0.95792329725181
0.668141592920354,1.0815146025925235,1.0047437323828627,1.0451571462935108
0.672566371681416,1.1669836755907972,1.040186736960549,1.0513435256689319
0.6769911504424779,1.2052103950679844,1.045956685231312,1.1256051916608736
0.6814159292035398,1.2237845431208716,1.1100821246887511,1.205370831764473
0.6858407079646017,1.262207559052265,1.2065756204331377,1.2368717355580419
0.6902654867256637,1.2923505907828272,1.2404858809150425,1.3007527698433328
0.6946902654867256,1.3716963234552244,1.2704410360802647,1.3526415817208879
0.6991150442477876,1.434802459332058,1.302962132005176,1.353455262146699
0.7035398230088495,1.4431755313373351,1.303185075343306,1.386433203177199
0.7079646017699115,1.641191599493075,1.402314306193346,1.443175531369973
0.7123893805309734,1.6734496794915688,1.432100360858732,1.4830861685145371
0.7168141592920354,1.7234484398160617,1.509667846629998,1.4896800432912785
0.7212389380530974,1.7873125313824523,1.5121245834794512,1.6088623570871095
0.7256637168141593,1.8031605279822385,1.5155442817961848,1.637106433498214
0.7300884955752213,1.8065457421347038,1.543499497435612,1.717475341558662
0.7345132743362832,1.8065457421347038,1.616556675386482,1.7633364587462608
0.7389380530973452,1.807256034652966,1.616556675386482,1.7848807032778937
0.7433628318584071,1.8682986850796004,1.621034376696118,1.7990693279785706
0.7477876106194691,1.8686671341425531,1.6222579052871229,1.7990693279785706
0.7522123893805309,1.92761671538787,1.6839858253855333,1.814687601489069
0.7566371681415929,1.9332822840208828,1.702346348550603,1.830057438343372
0.7610619469026548,2.1213220424477983,1.7271867177431064,1.8462155136429959
0.7654867256637168,2.123299108265531,1.7625996316579504,1.9087795126190736
0.7699115044247787,2.128055118605676,1.834484629081748,1.9295853131257972
0.7743362831858407,2.171195885287907,1.9508327210322123,1.9686451396164542
0.7787610619469026,2.178008254623545,1.9708399963855614,1.9946804628083243
0.7831858407079646,2.1820738897629304,2.016207410880771,2.006988690121189
0.7876106194690266,2.1971365461955976,2.068046114796526,2.0696686746838497
0.7920353982300885,2.2147294430201665,2.1502593046759344,2.112067640731554
0.7964601769911505,2.414308177275805,2.1609760837312155,2.21525085861728
0.8008849557522124,2.417840375112895,2.2063504772562896,2.22191467389036
0.8053097345132744,2.425305171873947,2.255307455289238,2.2349774086057153
0.8097345132743363,2.47082484429652,2.306148586048969,2.2843421573872673
0.8141592920353983,2.500890121699198,2.4135573424791934,2.401931642954074
0.8185840707964602,2.546573180469614,2.4524901149991414,2.4437535527821335
0.8230088495575221,2.5922488384483446,2.5465415612808626,2.461608064969804
0.827433628318584,2.6639128799466016,2.567346216253536,2.588319999898944
0.831858407079646,2.6913996817178165,2.574846932452213,2.638477349604483
0.8362831858407079,2.7156353759306757,2.579618269774347,2.721544043385752
0.8407079646017699,2.7272441250372,2.625283625715981,2.736673515533497
0.8451327433628318,2.761227378258585,2.661758566268676,2.763315826961374
0.8495575221238938,2.8166278702615606,2.679478122714547,2.7932066248977985
0.8539823008849557,2.8697075343548346,2.7183099403995765,2.8468278351303904
0.8584070796460177,2.9726747103414737,2.786490537256829,2.8793101152078755
0.8628318584070797,2.9846818264746817,2.8108002768765075,2.910749409500819
0.8672566371681416,2.9976279621329636,2.8338328142942,2.916157517552679
0.8716814159292036,3.004801550204613,2.8640082119177617,2.9217630082745982
0.8761061946902655,3.059382264130521,2.8930183594353283,2.9392660182425625
0.8805309734513275,3.064686770014248,2.9754978174694195,2.960584500076929
0.8849557522123894,3.106997219596666,3.0198678174596054,3.0066761286285684
0.8893805309734514,3.2092885531907775,3.121125633851704,3.0179069729793224
0.8938053097345132,3.2233457096660985,3.144668661165416,3.0340307484243714
0.8982300884955752,3.223643813301129,3.1655910588548863,3.162231491508862
0.9026548672566371,3.2238598888023136,3.177053365907215,3.260355496259967
0.9070796460176991,3.2778321933542305,3.2461796213647074,3.2919049562580747
0.911504424778761,3.297134592798436,3.394398336616761,3.324588296110341
0.915929203539823,3.3005186452933617,3.4374990361311903,3.3339276515776866
0.9203539823008849,3.3246623376746487,3.4448319028741397,3.3913325082136936
0.9247787610619469,3.357785461527786,3.447233289902266,3.3982559643087886
0.9292035398230089,3.4706608714284344,3.454542639376345,3.433511356564308
0.9336283185840708,3.482753001696023,3.464055531845278,3.4491515825231627
0.9380530973451328,3.485919881634943,3.481014447596772,3.5536853203685386
0.9424778761061947,3.490781936233587,3.6216519474949043,3.570584605778302
0.9469026548672567,3.508750396087443,3.7169341427663065,3.5876082837733523
0.9513274336283186,3.7151404903825673,3.7442788266865743,3.635810306282092
0.9557522123893806,3.82196525985213,3.760801913499965,3.8328722248175864
0.9601769911504425,1000.0,1000.0,1000.0
0.9646017699115044,1000.0,1000.0,1000.0
0.9690265486725663,1000.0,1000.0,1000.0
0.9734513274336283,1000.0,1000.0,1000.0
0.9778761061946902,1000.0,1000.0,1000.0
0.9823008849557522,1000.0,1000.0,1000.0
0.9867256637168141,1000.0,1000.0,1000.0
0.9911504424778761,1000.0,1000.0,1000.0
0.995575221238938,1000.0,1000.0,1000.0
1.0,1000.0,1000.0,1000.0


==> data/eigen_graph_social_64/eigenvectors_logarithmic_relative_error.csv <==
matrix\type,Float64,LinearTakum64,Posit64
ca/ca-CSphd,-Inf,-Inf,-Inf
ca/ca-CondMat,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ca/ca-Erdos992,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ca/ca-GrQc,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ca/ca-HepPh,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ca/ca-netscience,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ca/ca-sandi_auths,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
cit/cit-DBLP,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/SFHH-conf-sensor,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/aves-sparrow-social,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/aves-weaver-social,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/aves-wildbird-network,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/copresence-LH10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/email-dnc,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/fb-forum,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/fb-messages,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/ia-chess,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/ia-contact,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/ia-contacts_hypertext2009,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/ia-enron-employees,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/ia-escorts-dynamic,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/ia-hospital-ward-proximity,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/ia-primary-school-proximity,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/ia-primary-school-proximity-attr,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/ia-radoslaw-email,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/ia-reality-call,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/ia-workplace-contacts,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/insecta-ant-colony1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/insecta-ant-colony2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/insecta-ant-colony4,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/insecta-ant-trophallaxis-colony1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/insecta-ant-trophallaxis-colony2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/mammalia-primate-association,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/mammalia-raccoon-proximity,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/mammalia-voles-bhp-trapping,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/mammalia-voles-kcs-trapping,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/mammalia-voles-plj-trapping,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/mammalia-voles-rob-trapping,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/reptilia-tortoise-network-bsv,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/reptilia-tortoise-network-cs,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/reptilia-tortoise-network-fi,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/reptilia-tortoise-network-hw,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/reptilia-tortoise-network-lm,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/reptilia-tortoise-network-mc,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/reptilia-tortoise-network-pv,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/reptilia-tortoise-network-sg,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/scc2034_kilifi_all_contacts_across_households,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/scc2034_kilifi_all_contacts_within_households,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/soc-sign-bitcoinalpha,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
dynamic/soc-sign-bitcoinotc,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
econ/econ-beacxc,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
econ/econ-beaflw,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
econ/econ-beause,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
econ/econ-mahindas,-Inf,-Inf,-Inf
econ/econ-mbeacxc,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
econ/econ-mbeaflw,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
econ/econ-mbeause,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
econ/econ-poli,-Inf,-Inf,-Inf
econ/econ-poli-large,-Inf,-Inf,-Inf
econ/econ-wm1,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
econ/econ-wm2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
econ/econ-wm3,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
email/email-EU,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
email/email-dnc,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
email/email-dnc-corecipient,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
email/email-enron-large,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
email/email-enron-only,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
email/email-univ,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ia/ia-crime-moreno,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ia/ia-dnc-corecipient,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ia/ia-email-EU,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ia/ia-email-univ,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ia/ia-enron-large,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ia/ia-enron-only,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ia/ia-escorts-dynamic,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ia/ia-fb-messages,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ia/ia-hospital-ward-proximity,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ia/ia-infect-dublin,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ia/ia-infect-hyper,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ia/ia-primary-school-proximity,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ia/ia-primary-school-proximity-attr,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ia/ia-radoslaw-email,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ia/ia-reality,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ia/ia-southernwomen,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
ia/ia-workplace-contacts,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
proximity/SFHH-conf-sensor,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
proximity/copresence-LH10,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
proximity/hospital-ward-proximity,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
proximity/infect-dublin,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
proximity/infect-hyper,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
proximity/primary-school-proximity,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rec/rec-amazon,-Inf,-Inf,-Inf
rec/rec-movielens-user-movies-10m,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
retweet_graphs/rt_alwefaq,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
retweet_graphs/rt_assad,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
retweet_graphs/rt_bahrain,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
retweet_graphs/rt_barackobama,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
retweet_graphs/rt_damascus,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
retweet_graphs/rt_dash,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
retweet_graphs/rt_gmanews,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
retweet_graphs/rt_gop,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
retweet_graphs/rt_israel,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
retweet_graphs/rt_justinbieber,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
retweet_graphs/rt_ksa,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
retweet_graphs/rt_libya,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
retweet_graphs/rt_lolgop,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
retweet_graphs/rt_mittromney,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
retweet_graphs/rt_occupy,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
retweet_graphs/rt_occupywallstnyc,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
retweet_graphs/rt_onedirection,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
retweet_graphs/rt_p2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
retweet_graphs/rt_qatif,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
retweet_graphs/rt_saudi,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
retweet_graphs/rt_tcot,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
retweet_graphs/rt_uae,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rt/rt-retweet,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rt/rt-twitter-copen,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rt/rt_alwefaq,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rt/rt_assad,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rt/rt_bahrain,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rt/rt_barackobama,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rt/rt_damascus,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rt/rt_dash,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rt/rt_gmanews,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rt/rt_gop,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rt/rt_http,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rt/rt_islam,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rt/rt_israel,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rt/rt_justinbieber,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rt/rt_ksa,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rt/rt_lebanon,-Inf,-Inf,-Inf
rt/rt_libya,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rt/rt_lolgop,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rt/rt_mittromney,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rt/rt_obama,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rt/rt_occupy,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rt/rt_occupywallstnyc,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rt/rt_oman,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rt/rt_onedirection,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rt/rt_p2,-Inf,-Inf,-Inf
rt/rt_qatif,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rt/rt_saudi,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rt/rt_tcot,-Inf,-Inf,-Inf
rt/rt_tlot,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rt/rt_uae,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
rt/rt_voteonedirection,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
soc/fb-pages-company,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
soc/fb-pages-food,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
soc/fb-pages-government,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
soc/fb-pages-politician,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
soc/fb-pages-public-figure,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
soc/fb-pages-tvshow,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
soc/soc-ANU-residence,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
soc/soc-advogato,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
soc/soc-anybeat,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
soc/soc-dolphins,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
soc/soc-epinions,-Inf,-Inf,-Inf
soc/soc-gplus,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
soc/soc-hamsterster,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
soc/soc-highschool-moreno,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
soc/soc-karate,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
soc/soc-physicians,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
soc/soc-sign-bitcoinalpha,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
soc/soc-sign-bitcoinotc,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
soc/soc-student-coop,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
soc/soc-tribes,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
soc/soc-wiki-Vote,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-Amherst41,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-Bowdoin47,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-Brandeis99,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-Bucknell39,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-Caltech36,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-Colgate88,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-Hamilton46,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-Haverford76,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-Mich67,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-Middlebury45,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-Oberlin44,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-Pepperdine86,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-Reed98,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-Rice31,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-Rochester38,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-Santa74,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-Simmons81,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-Smith60,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-Swarthmore42,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-Trinity100,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-UC64,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-USFCA72,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-Vassar85,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-Wellesley22,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-Wesleyan43,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-Williams40,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
socfb/socfb-nips-ego,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_enron-only,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_fb-forum,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_infect-hyper,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_retweet,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_retweet-crawl,-Inf,-Inf,-Inf
tscc/scc_rt_alwefaq,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_assad,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_bahrain,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_barackobama,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_damascus,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_dash,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_gmanews,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_gop,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_http,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_israel,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_justinbieber,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_ksa,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_lebanon,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_libya,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_lolgop,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_mittromney,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_obama,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_occupy,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_occupywallstnyc,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_oman,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_onedirection,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_p2,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_qatif,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_saudi,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_tcot,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_tlot,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_uae,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00
tscc/scc_rt_voteonedirection,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00,0.00000000000000000000000000000000000e+00


==> data/eigen_graph_social_64/eigenvectors_logarithmic_relative_error.sorted.csv <==
percent,Float64,LinearTakum64,Posit64
0.0,0.0,0.0,0.0
0.004424778761061947,0.0,0.0,0.0
0.008849557522123894,0.0,0.0,0.0
0.01327433628318584,0.0,0.0,0.0
0.017699115044247787,0.0,0.0,0.0
0.022123893805309734,0.0,0.0,0.0
0.02654867256637168,0.0,0.0,0.0
0.030973451327433628,0.0,0.0,0.0
0.035398230088495575,0.0,0.0,0.0
0.03982300884955752,0.0,0.0,0.0
0.04424778761061947,0.0,0.0,0.0
0.048672566371681415,0.0,0.0,0.0
0.05309734513274336,0.0,0.0,0.0
0.05752212389380531,0.0,0.0,0.0
0.061946902654867256,0.0,0.0,0.0
0.06637168141592921,0.0,0.0,0.0
0.07079646017699115,0.0,0.0,0.0
0.0752212389380531,0.0,0.0,0.0
0.07964601769911504,0.0,0.0,0.0
0.084070796460177,0.0,0.0,0.0
0.08849557522123894,0.0,0.0,0.0
0.09292035398230089,0.0,0.0,0.0
0.09734513274336283,0.0,0.0,0.0
0.10176991150442478,0.0,0.0,0.0
0.10619469026548672,0.0,0.0,0.0
0.11061946902654868,0.0,0.0,0.0
0.11504424778761062,0.0,0.0,0.0
0.11946902654867257,0.0,0.0,0.0
0.12389380530973451,0.0,0.0,0.0
0.12831858407079647,0.0,0.0,0.0
0.13274336283185842,0.0,0.0,0.0
0.13716814159292035,0.0,0.0,0.0
0.1415929203539823,0.0,0.0,0.0
0.14601769911504425,0.0,0.0,0.0
0.1504424778761062,0.0,0.0,0.0
0.15486725663716813,0.0,0.0,0.0
0.1592920353982301,0.0,0.0,0.0
0.16371681415929204,0.0,0.0,0.0
0.168141592920354,0.0,0.0,0.0
0.17256637168141592,0.0,0.0,0.0
0.17699115044247787,0.0,0.0,0.0
0.18141592920353983,0.0,0.0,0.0
0.18584070796460178,0.0,0.0,0.0
0.1902654867256637,0.0,0.0,0.0
0.19469026548672566,0.0,0.0,0.0
0.19911504424778761,0.0,0.0,0.0
0.20353982300884957,0.0,0.0,0.0
0.2079646017699115,0.0,0.0,0.0
0.21238938053097345,0.0,0.0,0.0
0.2168141592920354,0.0,0.0,0.0
0.22123893805309736,0.0,0.0,0.0
0.22566371681415928,0.0,0.0,0.0
0.23008849557522124,0.0,0.0,0.0
0.2345132743362832,0.0,0.0,0.0
0.23893805309734514,0.0,0.0,0.0
0.24336283185840707,0.0,0.0,0.0
0.24778761061946902,0.0,0.0,0.0
0.252212389380531,0.0,0.0,0.0
0.25663716814159293,0.0,0.0,0.0
0.2610619469026549,0.0,0.0,0.0
0.26548672566371684,0.0,0.0,0.0
0.26991150442477874,0.0,0.0,0.0
0.2743362831858407,0.0,0.0,0.0
0.27876106194690264,0.0,0.0,0.0
0.2831858407079646,0.0,0.0,0.0
0.28761061946902655,0.0,0.0,0.0
0.2920353982300885,0.0,0.0,0.0
0.29646017699115046,0.0,0.0,0.0
0.3008849557522124,0.0,0.0,0.0
0.3053097345132743,0.0,0.0,0.0
0.30973451327433627,0.0,0.0,0.0
0.3141592920353982,0.0,0.0,0.0
0.3185840707964602,0.0,0.0,0.0
0.3230088495575221,0.0,0.0,0.0
0.3274336283185841,0.0,0.0,0.0
0.33185840707964603,0.0,0.0,0.0
0.336283185840708,0.0,0.0,0.0
0.3407079646017699,0.0,0.0,0.0
0.34513274336283184,0.0,0.0,0.0
0.3495575221238938,0.0,0.0,0.0
0.35398230088495575,0.0,0.0,0.0
0.3584070796460177,0.0,0.0,0.0
0.36283185840707965,0.0,0.0,0.0
0.3672566371681416,0.0,0.0,0.0
0.37168141592920356,0.0,0.0,0.0
0.37610619469026546,0.0,0.0,0.0
0.3805309734513274,0.0,0.0,0.0
0.38495575221238937,0.0,0.0,0.0
0.3893805309734513,0.0,0.0,0.0
0.3938053097345133,0.0,0.0,0.0
0.39823008849557523,0.0,0.0,0.0
0.4026548672566372,0.0,0.0,0.0
0.40707964601769914,0.0,0.0,0.0
0.41150442477876104,0.0,0.0,0.0
0.415929203539823,0.0,0.0,0.0
0.42035398230088494,0.0,0.0,0.0
0.4247787610619469,0.0,0.0,0.0
0.42920353982300885,0.0,0.0,0.0
0.4336283185840708,0.0,0.0,0.0
0.43805309734513276,0.0,0.0,0.0
0.4424778761061947,0.0,0.0,0.0
0.4469026548672566,0.0,0.0,0.0
0.45132743362831856,0.0,0.0,0.0
0.4557522123893805,0.0,0.0,0.0
0.46017699115044247,0.0,0.0,0.0
0.4646017699115044,0.0,0.0,0.0
0.4690265486725664,0.0,0.0,0.0
0.47345132743362833,0.0,0.0,0.0
0.4778761061946903,0.0,0.0,0.0
0.4823008849557522,0.0,0.0,0.0
0.48672566371681414,0.0,0.0,0.0
0.4911504424778761,0.0,0.0,0.0
0.49557522123893805,0.0,0.0,0.0
0.5,0.0,0.0,0.0
0.504424778761062,0.0,0.0,0.0
0.5088495575221239,0.0,0.0,0.0
0.5132743362831859,0.0,0.0,0.0
0.5176991150442478,0.0,0.0,0.0
0.5221238938053098,0.0,0.0,0.0
0.5265486725663717,0.0,0.0,0.0
0.5309734513274337,0.0,0.0,0.0
0.5353982300884956,0.0,0.0,0.0
0.5398230088495575,0.0,0.0,0.0
0.5442477876106194,0.0,0.0,0.0
0.5486725663716814,0.0,0.0,0.0
0.5530973451327433,0.0,0.0,0.0
0.5575221238938053,0.0,0.0,0.0
0.5619469026548672,0.0,0.0,0.0
0.5663716814159292,0.0,0.0,0.0
0.5707964601769911,0.0,0.0,0.0
0.5752212389380531,0.0,0.0,0.0
0.5796460176991151,0.0,0.0,0.0
0.584070796460177,0.0,0.0,0.0
0.588495575221239,0.0,0.0,0.0
0.5929203539823009,0.0,0.0,0.0
0.5973451327433629,0.0,0.0,0.0
0.6017699115044248,0.0,0.0,0.0
0.6061946902654868,0.0,0.0,0.0
0.6106194690265486,0.0,0.0,0.0
0.6150442477876106,0.0,0.0,0.0
0.6194690265486725,0.0,0.0,0.0
0.6238938053097345,0.0,0.0,0.0
0.6283185840707964,0.0,0.0,0.0
0.6327433628318584,0.0,0.0,0.0
0.6371681415929203,0.0,0.0,0.0
0.6415929203539823,0.0,0.0,0.0
0.6460176991150443,0.0,0.0,0.0
0.6504424778761062,0.0,0.0,0.0
0.6548672566371682,0.0,0.0,0.0
0.6592920353982301,0.0,0.0,0.0
0.6637168141592921,0.0,0.0,0.0
0.668141592920354,0.0,0.0,0.0
0.672566371681416,0.0,0.0,0.0
0.6769911504424779,0.0,0.0,0.0
0.6814159292035398,0.0,0.0,0.0
0.6858407079646017,0.0,0.0,0.0
0.6902654867256637,0.0,0.0,0.0
0.6946902654867256,0.0,0.0,0.0
0.6991150442477876,0.0,0.0,0.0
0.7035398230088495,0.0,0.0,0.0
0.7079646017699115,0.0,0.0,0.0
0.7123893805309734,0.0,0.0,0.0
0.7168141592920354,0.0,0.0,0.0
0.7212389380530974,0.0,0.0,0.0
0.7256637168141593,0.0,0.0,0.0
0.7300884955752213,0.0,0.0,0.0
0.7345132743362832,0.0,0.0,0.0
0.7389380530973452,0.0,0.0,0.0
0.7433628318584071,0.0,0.0,0.0
0.7477876106194691,0.0,0.0,0.0
0.7522123893805309,0.0,0.0,0.0
0.7566371681415929,0.0,0.0,0.0
0.7610619469026548,0.0,0.0,0.0
0.7654867256637168,0.0,0.0,0.0
0.7699115044247787,0.0,0.0,0.0
0.7743362831858407,0.0,0.0,0.0
0.7787610619469026,0.0,0.0,0.0
0.7831858407079646,0.0,0.0,0.0
0.7876106194690266,0.0,0.0,0.0
0.7920353982300885,0.0,0.0,0.0
0.7964601769911505,0.0,0.0,0.0
0.8008849557522124,0.0,0.0,0.0
0.8053097345132744,0.0,0.0,0.0
0.8097345132743363,0.0,0.0,0.0
0.8141592920353983,0.0,0.0,0.0
0.8185840707964602,0.0,0.0,0.0
0.8230088495575221,0.0,0.0,0.0
0.827433628318584,0.0,0.0,0.0
0.831858407079646,0.0,0.0,0.0
0.8362831858407079,0.0,0.0,0.0
0.8407079646017699,0.0,0.0,0.0
0.8451327433628318,0.0,0.0,0.0
0.8495575221238938,0.0,0.0,0.0
0.8539823008849557,0.0,0.0,0.0
0.8584070796460177,0.0,0.0,0.0
0.8628318584070797,0.0,0.0,0.0
0.8672566371681416,0.0,0.0,0.0
0.8716814159292036,0.0,0.0,0.0
0.8761061946902655,0.0,0.0,0.0
0.8805309734513275,0.0,0.0,0.0
0.8849557522123894,0.0,0.0,0.0
0.8893805309734514,0.0,0.0,0.0
0.8938053097345132,0.0,0.0,0.0
0.8982300884955752,0.0,0.0,0.0
0.9026548672566371,0.0,0.0,0.0
0.9070796460176991,0.0,0.0,0.0
0.911504424778761,0.0,0.0,0.0
0.915929203539823,0.0,0.0,0.0
0.9203539823008849,0.0,0.0,0.0
0.9247787610619469,0.0,0.0,0.0
0.9292035398230089,0.0,0.0,0.0
0.9336283185840708,0.0,0.0,0.0
0.9380530973451328,0.0,0.0,0.0
0.9424778761061947,0.0,0.0,0.0
0.9469026548672567,0.0,0.0,0.0
0.9513274336283186,0.0,0.0,0.0
0.9557522123893806,0.0,0.0,0.0
0.9601769911504425,0.0,0.0,0.0
0.9646017699115044,0.0,0.0,0.0
0.9690265486725663,0.0,0.0,0.0
0.9734513274336283,0.0,0.0,0.0
0.9778761061946902,0.0,0.0,0.0
0.9823008849557522,0.0,0.0,0.0
0.9867256637168141,0.0,0.0,0.0
0.9911504424778761,0.0,0.0,0.0
0.995575221238938,0.0,0.0,0.0
1.0,0.0,0.0,0.0


==> data/eigen_graph_social_64/eigenvectors_relative_error.csv <==
matrix\type,Float64,LinearTakum64,Posit64
ca/ca-CSphd,-Inf,-Inf,-Inf
ca/ca-CondMat,1.63754831204288206332888932041777082e-11,1.58361718804508693522509248871076519e-11,1.54977978224163437966252684419023123e-09
ca/ca-Erdos992,9.67461618777530263917250596842910358e-01,9.14852732849931311453718152931260232e-01,9.22169977128891522297406750117995758e-01
ca/ca-GrQc,1.29819055720194021358514772489945577e-11,6.30608848244189918262024394575725027e-12,1.82864989157576409921131586262505991e-08
ca/ca-HepPh,7.46944804232647326710137830342722298e-12,7.04827808540197329473202070200031282e-12,1.06491072264550822056412519609895596e-10
ca/ca-netscience,4.23389298651489838733205222757534745e-12,1.34548755246693608377652280388629128e-12,7.33210620667908094080407664745280739e-11
ca/ca-sandi_auths,5.06750037656150242824458330958072612e-13,4.86927919886653212590209007898595038e-13,1.92461258801050301180187522338335694e-12
cit/cit-DBLP,5.71504538458756487630050246686268990e-01,4.52869897826264264817367382911249741e-01,4.71078192169867384492988084324914591e-01
dynamic/SFHH-conf-sensor,1.00843348837671451117241396733302230e-11,1.05442659482462325035127170921451400e-11,4.77995599447664407286773632550463302e-08
dynamic/aves-sparrow-social,2.01018972696851551669041892271068460e-12,2.01087205954341260893327401285143303e-12,1.01868846847430937302421689551722648e-12
dynamic/aves-weaver-social,1.41954445077178553582971844359877014e-01,1.59551884923329983312735031863092001e-01,1.66818384444516415116318304096445893e-01
dynamic/aves-wildbird-network,2.63798193212129046588960102964565979e-12,2.56851073919449988059518022222406268e-12,2.59586912925158845738001102452649068e-12
dynamic/copresence-LH10,2.79432914639428334239771125467927188e-12,2.76797791105139387942045814180618805e-12,1.81417373887208105290852582921076850e-11
dynamic/email-dnc,3.32149704501051098345271637538239332e-01,2.34211160765256696099642363230168686e-01,2.66527993541681965755990782973675652e-01
dynamic/fb-forum,6.76927671755161382102343769089697610e-12,5.84975894711229458651560992762363407e-12,1.29695837181489693543999382630569568e-11
dynamic/fb-messages,9.43631953094451634301339371402029847e-12,8.81701691080113778525162963146636000e-12,3.61123596282318234031085555385567062e-08
dynamic/ia-chess,1.04264550653748604010990847886902210e+00,8.96136620129463718189486417083066157e-01,9.00246006537834361645934564639363108e-01
dynamic/ia-contact,2.34139150073959897885393414789469969e-12,2.03741454000037855431456588624649833e-12,5.27133165228393563507492590231262402e-11
dynamic/ia-contacts_hypertext2009,3.70967480157056267161788202219730139e-12,3.75440613146045662123383810506827373e-12,3.02793094049546222118250082641686515e-10
dynamic/ia-enron-employees,3.50249524422049923749990702391442779e-12,3.27757381397741278988531773633515909e-12,2.03615047889045470629634631703779940e-11
dynamic/ia-escorts-dynamic,6.06737998109229671915061327636986758e-12,5.95254945201916416152818701903680801e-12,1.23821797198547197245338380511576252e-08
dynamic/ia-hospital-ward-proximity,2.37753912889057679151770147716981259e-12,2.32477350506386757272947808505521829e-12,5.16665191204740184720881452218580447e-11
dynamic/ia-primary-school-proximity,9.24546863261853344322281373032474923e-12,8.46709138737084527094155995319151450e-12,5.13154421129845227425496994079105163e-10
dynamic/ia-primary-school-proximity-attr,9.24546863261853344322281373032474923e-12,8.46709138737084527094155995319151450e-12,5.13154421129845227425496994079105163e-10
dynamic/ia-radoslaw-email,4.91365523674182900286290381376624411e-12,3.02965249568113938432943105823980831e-12,4.22074720032950275004687450614219750e-12
dynamic/ia-reality-call,3.35096313669122322885838484341942985e-11,5.23324188359538489900373464985585045e-11,5.97962108765626379564270706245259998e-07
dynamic/ia-workplace-contacts,1.75880262868797715476682883458452670e-12,1.73740056509286206592074380295886119e-12,2.05375289952322706243911493114483312e-12
dynamic/insecta-ant-colony1,5.68793553129604762121790457092116334e-12,5.35892096138359964783285816752420080e-12,4.49725064473173321968606507228773167e-09
dynamic/insecta-ant-colony2,9.91445259810052029590901004077383358e-12,8.58099479720661696810382783356795459e-12,9.81475540021248791984999876485461512e-09
dynamic/insecta-ant-colony4,1.34178881073329006372393108708705919e-11,6.31579942474569840084006766591554999e-12,1.61277791087586513207190365308944874e-07
dynamic/insecta-ant-trophallaxis-colony1,8.91120476594233356094137168072238171e-13,8.61565848468631164936972863700785387e-13,7.64144663744740704897404481194883841e-11
dynamic/insecta-ant-trophallaxis-colony2,1.34236845601503798368665282085211785e-13,1.04031945493129788952719185100730511e-13,4.14511998188353576375903856612803953e-13
dynamic/mammalia-primate-association,2.09100970538842434734092055805024059e-13,5.65159560847617975536864615722403286e-15,1.49546281980665633646424626568308383e-10
dynamic/mammalia-raccoon-proximity,2.63467352116958448913569731236279231e-14,9.32150224937587186690441050754516883e-16,1.01628434574372296898937610861755534e-11
dynamic/mammalia-voles-bhp-trapping,6.09565927643821028900580308695719221e-01,5.12616079579110694838634839957204494e-01,5.78714975409821665983038966588099298e-01
dynamic/mammalia-voles-kcs-trapping,4.53724376390041711293331594231844492e-01,4.79257182532000630073978689352953530e-01,6.34665549898083392675513904131784218e-01
dynamic/mammalia-voles-plj-trapping,6.70820930485543122760279976286294575e-01,5.57382943901295069377884129473016750e-01,5.83824607464953562968489836603872413e-01
dynamic/mammalia-voles-rob-trapping,7.66948836410781406923174027742736317e-01,5.80114976046748730294740012253215307e-01,6.54486701390303489679803752683033127e-01
dynamic/reptilia-tortoise-network-bsv,1.21698347777790240897207066989719924e-12,1.20910146242072875867889393235265630e-12,1.21639962454843076147551077706121793e-12
dynamic/reptilia-tortoise-network-cs,2.98943415212216076270412699881305680e-01,3.51038790385548730820500715441738766e-01,2.94664538459714928237085306423135538e-01
dynamic/reptilia-tortoise-network-fi,1.01947401058724710076382915527731357e+00,9.86986586650811688261679825555227630e-01,9.99985400187940761063462565630364674e-01
dynamic/reptilia-tortoise-network-hw,5.18990353113296103324715586496953415e-01,4.88097397922175647044283532968031897e-01,5.17698510196933229896754834008576231e-01
dynamic/reptilia-tortoise-network-lm,1.31865283365642435536424761576893235e-12,1.31846558800132065765440961376465437e-12,1.32815895346771053837350124423396070e-12
dynamic/reptilia-tortoise-network-mc,2.01844258163283703001227127519409223e-02,2.51941320968122083854491863857688980e-01,4.67480890942534140303875298769154296e-03
dynamic/reptilia-tortoise-network-pv,5.63621331634398686141004642344373246e-13,5.32946320607002234010769636552160452e-13,5.62879752768322692607108954875404224e-13
dynamic/reptilia-tortoise-network-sg,1.19162211699194742300000484001588238e-13,2.27909100194049557161337537640399073e-14,6.64391690955874556447613826495310423e-15
dynamic/scc2034_kilifi_all_contacts_across_households,7.81343420730789965903608801940148602e-01,8.59605079793922005395472330648633051e-01,9.23942588937312140768161956190326931e-01
dynamic/scc2034_kilifi_all_contacts_within_households,8.19741059142263006178601498201828366e-01,8.41721965087324807754966396127548454e-01,8.73837190758966441182762923312069593e-01
dynamic/soc-sign-bitcoinalpha,5.71279924242487957915428546788397558e-01,5.11200106097073822368877655500142350e-01,5.68915674496077245625802876054478664e-01
dynamic/soc-sign-bitcoinotc,1.23185495714886781589270827638093000e-01,9.72188414628390322098669937239922830e-02,9.71891987898108526430972088335345300e-02
econ/econ-beacxc,2.25438573214530723216743603581990020e-12,2.23314046140699693672735632397107341e-12,2.24093082644203478295917475778634101e-10
econ/econ-beaflw,1.51744096986869043540414383587846042e-12,1.51420440382952956907280218744553036e-12,1.51427478652563938177010472828958942e-12
econ/econ-beause,2.62384226297291088012209457625050767e-12,2.62008441119344269394277637983901831e-12,8.47517282479634041412945062758317159e-10
econ/econ-mahindas,-Inf,-Inf,-Inf
econ/econ-mbeacxc,1.24085526014617383212734760117724820e-12,1.12911374058468292931727747955034887e-12,1.43139854714120592003141038633146986e-12
econ/econ-mbeaflw,1.36013062530892790239576188178918978e-12,1.33061274362625684243785284510594185e-12,1.47695566807406997391243243044889816e-12
econ/econ-mbeause,2.85979967848371024072678656409388950e-12,2.75832485366614195624820131123220706e-12,5.79000618670023590126550752215005073e-12
econ/econ-poli,-Inf,-Inf,-Inf
econ/econ-poli-large,-Inf,-Inf,-Inf
econ/econ-wm1,2.40760140849069483899045584160119352e-13,2.37573278509948760811891955636943776e-13,1.83323315440423916521720174792427690e-10
econ/econ-wm2,7.24713983277796378894004552031747547e-14,7.44875463137283616097245632036855116e-14,1.24066635430724066493832119016087136e-11
econ/econ-wm3,6.05594793497372616320633859215826805e-13,1.93603290244697289227468096669590988e-13,9.32797546931846993888022947718515808e-12
email/email-EU,1.65777661237214181121348785576454815e-11,1.31328896791187524883550837560069241e-11,4.10098545317120521013265485459958483e-10
email/email-dnc,3.32149704501051098345271637538239332e-01,2.34211160765256696099642363230168686e-01,2.66527993541681965755990782973675652e-01
email/email-dnc-corecipient,3.35322862956068005651958467972541830e-01,4.12032804208533121702839428749903483e-01,4.27742825609078476675932657009394946e-01
email/email-enron-large,1.92034598224718220832838978858824397e-11,1.33130572106041065741027914614689289e-11,2.68787998334239901707789129435448563e-09
email/email-enron-only,3.33096965625808754522759326059159424e-12,3.26198741412866677507734638708410023e-12,6.11541875081735772191348780236842025e-09
email/email-univ,4.62280445911400596152066199484872247e-12,4.59531988638181948706645189949930456e-12,1.34456146170778339645629502252978872e-11
ia/ia-crime-moreno,9.08986315885459728266737270046886003e-12,9.02704027845508615813901006697692810e-12,3.65084533151099478487197771706915437e-10
ia/ia-dnc-corecipient,3.86994652157049908078274266841558379e-01,4.43450720300973867632944316484208379e-01,5.08766949010240809537985135381635017e-01
ia/ia-email-EU,2.58114558446328111563166390787896151e-11,2.22920836684300315794202634803599027e-11,1.13904068606992091797471289184413066e-07
ia/ia-email-univ,3.80765556283705653485732343065827548e-12,3.77078925382996553853463802337488390e-12,6.59909904199452978337406582639318707e-12
ia/ia-enron-large,1.92034598224718220832838978858824397e-11,1.33130572106041065741027914614689289e-11,2.68787998334239901707789129435448563e-09
ia/ia-enron-only,3.33096965625808754522759326059159424e-12,3.26198741412866677507734638708410023e-12,6.11541875081735772191348780236842025e-09
ia/ia-escorts-dynamic,6.06737998109229671915061327636986758e-12,5.95254945201916416152818701903680801e-12,1.23821797198547197245338380511576252e-08
ia/ia-fb-messages,2.53289956421523770462535481761002208e-12,2.49185990358288217580949478814746594e-12,3.00472880723592276439847240520527458e-12
ia/ia-hospital-ward-proximity,2.37753912889057679151770147716981259e-12,2.32477350506386757272947808505521829e-12,5.16665191204740184720881452218580447e-11
ia/ia-infect-dublin,2.66612489568140098699964119183704710e-12,2.65952221929710015179361353760136987e-12,2.66606510852131171423606863302689676e-12
ia/ia-infect-hyper,4.74460651571397165782715491669741644e-12,4.78604130923725874791561717921599647e-12,2.70978093326597490037412659141952131e-08
ia/ia-primary-school-proximity,9.24546863261853344322281373032474923e-12,8.46709138737084527094155995319151450e-12,5.13154421129845227425496994079105163e-10
ia/ia-primary-school-proximity-attr,9.24546863261853344322281373032474923e-12,8.46709138737084527094155995319151450e-12,5.13154421129845227425496994079105163e-10
ia/ia-radoslaw-email,4.91365523674182900286290381376624411e-12,3.02965249568113938432943105823980831e-12,4.22074720032950275004687450614219750e-12
ia/ia-reality,2.63386248370176495273715160068354146e-11,2.98935502251765488700340263000489319e-11,1.27950863585457522987922605122078672e-08
ia/ia-southernwomen,4.89133046355942555300531270098557658e-15,2.14337128857933128626318109586515532e-16,9.33077308056634290702968301670668627e-16
ia/ia-workplace-contacts,1.75880262868797715476682883458452670e-12,1.73740056509286206592074380295886119e-12,2.05375289952322706243911493114483312e-12
proximity/SFHH-conf-sensor,1.00843348837671451117241396733302230e-11,1.05442659482462325035127170921451400e-11,4.77995599447664407286773632550463302e-08
proximity/copresence-LH10,2.79432914639428334239771125467927188e-12,2.76797791105139387942045814180618805e-12,1.81417373887208105290852582921076850e-11
proximity/hospital-ward-proximity,2.37753912889057679151770147716981259e-12,2.32477350506386757272947808505521829e-12,5.16665191204740184720881452218580447e-11
proximity/infect-dublin,3.02059079381057064093814511231275977e-12,2.98234408481111711533497777279634971e-12,2.99052757741411762368836571325472467e-12
proximity/infect-hyper,4.77494430915612596144316862069633914e-12,4.77966945900992246683716734328628896e-12,2.60400079616506658893416880370188418e-08
proximity/primary-school-proximity,9.24546863261853344322281373032474923e-12,8.46709138737084527094155995319151450e-12,5.13154421129845227425496994079105163e-10
rec/rec-amazon,-Inf,-Inf,-Inf
rec/rec-movielens-user-movies-10m,6.56662558309217367559065811691021447e-12,7.51203201228846952864520299477455466e-12,6.26666341220830847312445150432769692e-09
retweet_graphs/rt_alwefaq,3.02459598226718344729167550777151247e-01,1.32947779237383403021977704070763628e-01,1.31979986666886833781516824924098125e-01
retweet_graphs/rt_assad,5.70209425533565255299507154920098390e-01,6.23234329233639053012895188603708630e-01,5.73854606237342139907566390244638342e-01
retweet_graphs/rt_bahrain,1.06182499526274883888614957641263861e+00,8.88853092276167507904340717571159252e-01,8.60627792956308601171703486464287169e-01
retweet_graphs/rt_barackobama,1.10234465668309803328258760989042629e+00,1.14526690464684404284303414156826898e+00,1.08577162587977386421071953349813254e+00
retweet_graphs/rt_damascus,6.72950116117370036983809551120749825e-01,5.32523075565688115195114979058433499e-01,6.10188452908671569254487928753166604e-01
retweet_graphs/rt_dash,8.05297147858299876185324619464741738e-01,6.79971696274589947254178615662922107e-01,7.22372417248659594453399103615689037e-01
retweet_graphs/rt_gmanews,8.62430317043059578591245601946514771e-01,8.15746922626962531773803745585608352e-01,9.20459783201274156905795385905806449e-01
retweet_graphs/rt_gop,6.88746684725835979646330481307053484e-01,6.16907473244565679092466667389134221e-01,6.30773346671308796938533203735994624e-01
retweet_graphs/rt_israel,6.71446133592353007793368334057913439e-01,7.75545470244556429231964272587855244e-01,7.02631113604379501895210552516821151e-01
retweet_graphs/rt_justinbieber,1.01940568151421663045980203987153913e+00,1.10079342223586444125853916227937537e+00,1.05428049332017460755823610562186623e+00
retweet_graphs/rt_ksa,6.90032351443403351558427617843233370e-01,5.46184397245857379156946204987735848e-01,5.64428837404130880171782100856916412e-01
retweet_graphs/rt_libya,8.90695939113577345501658890166541186e-01,1.09242230145989257901920570424794566e+00,8.83289491014862583238257460786637892e-01
retweet_graphs/rt_lolgop,1.03654155188248026605287074098521771e+00,1.00467248841711417182054340132268625e+00,9.59444765600633825254932868551404015e-01
retweet_graphs/rt_mittromney,1.09751933397386573012234941477450293e+00,9.94431545583500238067161871397021165e-01,1.13450135292114908263079862465331980e+00
retweet_graphs/rt_occupy,7.63471281376111629631800628978420265e-01,7.63233846565731548065620312268339924e-01,5.57615949085372123187993779254622142e-01
retweet_graphs/rt_occupywallstnyc,9.43839266257144106544864220919668039e-01,8.81165677623785458323812942782674214e-01,9.54345980111888789983854163818394756e-01
retweet_graphs/rt_onedirection,1.10388217334707918227644614800478141e+00,1.18404492870724243909427941098436281e+00,1.04099175025724755622038396448111185e+00
retweet_graphs/rt_p2,9.07481202710717581514148847079734923e-01,8.47325380837011881358717278997592349e-01,8.18498651304745175047069098658333990e-01
retweet_graphs/rt_qatif,7.00358944097983045762574172150615522e-01,6.83360639374137660941753741503815087e-01,7.78428819194432461135371903473729628e-01
retweet_graphs/rt_saudi,3.81120990812619414413160793888596540e-01,2.06984258054738657559630001471087499e-01,2.81671326976375343598925733620427379e-01
retweet_graphs/rt_tcot,8.42403218888994772209681111285284715e-01,8.11866158557637429292850585562727646e-01,8.65412152134603953657688335085917378e-01
retweet_graphs/rt_uae,6.94795581637384864457622058854085607e-01,6.37580765369419040635372689075233708e-01,6.67894431704992837138733070827575221e-01
rt/rt-retweet,1.67589845815600366705028542347759778e-12,1.66339716199262557103792825683887568e-12,1.88409709988774786140314358303603731e-12
rt/rt-twitter-copen,1.12020917522816007551234884009241146e-11,1.10586079088800276483664509229507122e-11,5.78872724552836239890427103485071772e-11
rt/rt_alwefaq,1.69110350285965177358790061362960065e-11,1.43185804063792504262037225747102712e-11,1.46191909830310259374518834475141970e-07
rt/rt_assad,2.03046916159240180635467246679708910e-11,1.52818568843798416588389368822519428e-11,4.16862290863808306229907565536436020e-07
rt/rt_bahrain,1.54159605530330717107276012971120702e-11,1.32143025336483878613489463318683701e-11,3.89454967411667977969171345169764753e-10
rt/rt_barackobama,2.47295398790465835112916867668660345e-11,1.65197139222115893920908620819390251e-11,1.96803512620977035086514586940345478e-06
rt/rt_damascus,1.34013570870288289061866743466135812e-11,1.31030860098826062832626232224347065e-11,5.13808108293559214307396792529573261e-10
rt/rt_dash,5.07440349709396962325002916224218843e-11,4.99856626749717709910538489260766594e-11,1.36322856110383346122308368781673087e-07
rt/rt_gmanews,1.33832817489659015599359285302983732e-11,1.31798085711745072379109998372292231e-11,1.15426342466141482532946215592147996e-07
rt/rt_gop,6.65828655937388224047525432420112058e-11,6.62412263979567439088501932320992348e-11,3.27031179166182088354337640997019381e-07
rt/rt_http,6.70897845751889103819216976177607040e-11,6.19380701113048854105974930251463103e-11,2.08658766048628681194476386072164000e-05
rt/rt_islam,3.16069530873807642523620611024621928e-11,2.41915132638195383974665809750250469e-11,2.08891189818282066917994508539057048e-06
rt/rt_israel,6.26089356489295809567840947941783981e-11,4.29689746590614814949213847222120608e-11,1.06957251417781919750309481129461368e-05
rt/rt_justinbieber,1.47862126050307402581462807717298146e-11,1.10553117011288606198346349470966431e-11,8.00123580298072645158685194049712113e-09
rt/rt_ksa,3.32529126907749413566216028176615873e-11,3.28589499489524028045562308338716581e-11,4.49988166384917335057779205803562997e-07
rt/rt_lebanon,-Inf,-Inf,-Inf
rt/rt_libya,1.53740434092760888122148229397672166e-10,7.66243449429320762994557101669410150e-11,1.77161031400157182326837027956727026e-05
rt/rt_lolgop,1.32859768673459488635200023173116071e-11,1.30546669367097577131769909956452255e-11,3.59267040212520360966725039226206907e-09
rt/rt_mittromney,3.99854940538786544310588721858466142e-11,3.66891546015812128605920435594679700e-11,2.82659894672537133321683233013446365e-06
rt/rt_obama,4.39899963026521067632257920532309342e-11,4.31556672063908466239007011508140083e-11,4.70930221423175569079636590530106089e-06
rt/rt_occupy,2.09128440691442894490565203889438244e-11,2.02379640323378306931349664173195099e-11,5.09200704598398339389872093092637251e-06
rt/rt_occupywallstnyc,9.00489064622378886493139751341024222e-12,7.65897197272741301788254860350594676e-12,8.26589172655315107786595440612053645e-11
rt/rt_oman,1.52791355353353756121851599677671373e-11,1.51059902749184200924980427946683210e-11,4.54897301228006642152105798914937218e-08
rt/rt_onedirection,1.96392903873356361409801179108276774e-11,1.91801635250508614079967109975297336e-11,2.24058321920876859746895753049259629e-07
rt/rt_p2,-Inf,-Inf,-Inf
rt/rt_qatif,1.69862502981856441835384490061525580e-11,1.51619824069104096896562813492418370e-11,9.27337222288918677139331108844332659e-08
rt/rt_saudi,2.59420491609939985238464499453049327e-11,1.30275498581386430817773808921368704e-11,1.96837509516867018215246447120026828e-07
rt/rt_tcot,-Inf,-Inf,-Inf
rt/rt_tlot,7.30315534087771645518040765989581755e-11,2.57969059722433294942589709275246594e-11,2.31667092037206542535966216744080481e-08
rt/rt_uae,3.79909652746575026870943187696906899e-11,3.50798528551828550301591169163768820e-11,9.97779769567368660035506798933973966e-08
rt/rt_voteonedirection,2.60009359541977916152233307784037975e-11,1.69091967751826126179768683079382385e-11,1.44769783369033371072173770968754312e-06
soc/fb-pages-company,4.40500787989998969962203025574935008e-11,4.34407410634911795125838333048425818e-11,5.13608348363029196336275095883525234e-06
soc/fb-pages-food,3.71554468352878064743911519841177974e-12,2.98812595930941928353249198702530047e-12,3.09786507520452542948813747308137658e-11
soc/fb-pages-government,4.49935684180927816966166935819225944e-12,4.39741464570394930621893021149056277e-12,5.03211491319775929175855741505420845e-12
soc/fb-pages-politician,6.89721550902785376631024253298977403e-12,6.65800989020141902089017148331699572e-12,1.41317718190287130439973534936692230e-10
soc/fb-pages-public-figure,1.96153699352968801951438750961685122e-09,1.79309876925675849560783056007016150e-11,4.31805361165792153334887544730777753e-04
soc/fb-pages-tvshow,1.11889794611213176593440072382134666e-11,9.71981642667369050168809601745356876e-12,7.36780753002527965380096369255005047e-10
soc/soc-ANU-residence,3.39926909312327428285730958980570114e-12,3.12456222505816006150323546040760159e-12,5.16589518682634004303404520864946551e-09
soc/soc-advogato,5.90924433258986397665321962643419361e-01,5.13002993292101944200671086339184445e-01,3.30507709508930377324749957008187370e-01
soc/soc-anybeat,2.26609159121799487640979300385157263e-11,2.21315677156017775528932199433761391e-11,4.83766412983631513710210000057539786e-11
soc/soc-dolphins,6.15061727072690938068539174132845881e-13,5.93960953939620889324005727227913790e-13,6.58458879987755357089909592954239175e-13
soc/soc-epinions,-Inf,-Inf,-Inf
soc/soc-gplus,1.82044453775292275703456592138930152e-01,4.61444492550884789322435300033854091e-02,9.25334303232097670160533244447980621e-02
soc/soc-hamsterster,6.86592424389545513670517879867205609e-01,6.53973602901906503010832875968537944e-01,6.22540254580817325004354002060816900e-01
soc/soc-highschool-moreno,1.24310437662329413235325415818247347e-12,1.24255125440457375126357230225271932e-12,5.06916646110072134969114361752915302e-09
soc/soc-karate,4.44245068277834606763375269205288614e-14,4.39505683075065453420744561355452888e-15,5.08727761678445799471160479869595871e-15
soc/soc-physicians,5.50997517408474920741607059018710198e-12,5.43488060673481682515213057205305116e-12,1.21322158276601802066403204720600461e-11
soc/soc-sign-bitcoinalpha,5.71279924242487957915428546788397558e-01,5.11200106097073822368877655500142350e-01,5.68915674496077245625802876054478664e-01
soc/soc-sign-bitcoinotc,1.23185495714886781589270827638093000e-01,9.72188414628390322098669937239922830e-02,9.71891987898108526430972088335345300e-02
soc/soc-student-coop,3.42004946692421983039700125876389506e-01,4.12103305082298317690846163350232212e-01,5.43113390450101439906165327740396406e-01
soc/soc-tribes,1.42058005892200254693392499613899954e-14,2.10177192218297105433904589131874101e-16,1.12789781754401677234014651902659146e-15
soc/soc-wiki-Vote,3.30862556817557856597975900643944389e-12,3.12489096953610597429346789666448494e-12,1.63425524016666658571180605481003520e-11
socfb/socfb-Amherst41,3.13436169167411825735701839935248840e-12,3.13320186287669904490971303583515853e-12,3.13551955805594484054555064574673651e-12
socfb/socfb-Bowdoin47,1.24066011050445903704411990732521770e-12,1.22126744787307647317361807469000227e-12,1.41780652653019090346048576790658662e-09
socfb/socfb-Brandeis99,5.65197848972972440062850606699792694e-01,4.77398890567254553607599217268236075e-01,3.55947615175872763504145163739967973e-01
socfb/socfb-Bucknell39,3.08033371963656474528290674355169377e-12,2.95022268212922741205063864746801141e-12,8.13597884126136599366055471675258650e-11
socfb/socfb-Caltech36,2.47677970447264655578140245301611151e-01,1.02835286464533610765108213035389923e-01,1.84397604669613086876657662251697248e-01
socfb/socfb-Colgate88,3.09544942911237854919012760944392167e-12,2.59979736334540380933915497848511269e-12,2.97576298607691699626604999327378495e-11
socfb/socfb-Hamilton46,2.85425539682679695849809492727403105e-12,1.69076122531029037491795161462637555e-12,3.57731555625443160758740152475384365e-10
socfb/socfb-Haverford76,3.89949935687806360613242137263676878e-12,3.86284394851903929204233117653566663e-12,1.05768862994179668277752163941748235e-10
socfb/socfb-Mich67,2.87481642825484656085015775278255707e-12,2.87473841557945946515789562814627899e-12,2.89837744884968907114448339449839716e-12
socfb/socfb-Middlebury45,8.55326769562563262672998235753134021e-02,1.91651849937283057212637923051655759e-01,1.95678770832320709057793205267956497e-01
socfb/socfb-Oberlin44,7.11783985483972418904208960869536222e-12,3.29672663569261621298365676257492789e-12,3.89900370927832343636065964747914960e-07
socfb/socfb-Pepperdine86,1.49722904198897789527774507774271509e-12,9.13664098967921611879197524871157752e-13,2.38995634968947398762243994675107033e-11
socfb/socfb-Reed98,2.08687592204393485368847786396314066e-12,2.01770731111719355867632264234676375e-12,2.13846718992694648425683171765370456e-12
socfb/socfb-Rice31,2.78132729782291629261690264477338901e-02,3.60383967228987128393732319376049324e-03,1.05505603249953649876759658050086282e-03
socfb/socfb-Rochester38,1.89207892787747251027662930338140958e-12,1.53893956954195452549805573742503400e-12,6.79001813105765808575362755021919328e-10
socfb/socfb-Santa74,3.23183534186687517886603418964401410e-12,3.22826232296802313697788171641069680e-12,3.22855315274294759434246532043497658e-12
socfb/socfb-Simmons81,3.33936311276729674268296604643497995e-01,3.17727865910852367801912027773448862e-01,3.02921944305423270779854587116196719e-01
socfb/socfb-Smith60,2.68651948742888850924407964527445360e-12,2.67314466133900075142054569120951604e-12,4.28467116208421740060835185134712965e-11
socfb/socfb-Swarthmore42,2.62119637265516447393595536521620766e-12,3.03119880544381719295169178327038952e-12,5.26024111907533688465980268405239115e-09
socfb/socfb-Trinity100,4.26301900335902388602323663097880703e-12,4.24584840903623105034958025544090284e-12,7.64964206866909105345118996337335070e-10
socfb/socfb-UC64,5.29191253687212208821321029733891330e-01,3.92276078897193118317213412666821502e-01,4.11334142547771301701128227611456243e-01
socfb/socfb-USFCA72,2.40583802932778515195165796166652973e-01,5.72229087707056415780760605666015278e-02,2.09577817447095984739107313457119361e-01
socfb/socfb-Vassar85,1.27870941619909051165600549552372882e-12,1.26584284858872098947651474427299533e-12,5.04742178631877745674230147929330687e-09
socfb/socfb-Wellesley22,3.14972319761176055904969330314146610e-12,1.22366640182438820541701268283955665e-12,4.45662865632085367133958975491964675e-11
socfb/socfb-Wesleyan43,1.65022138696058467461571910860873306e-12,1.64001523694559105654509041825397445e-12,3.63662274789476685998216394030339371e-12
socfb/socfb-Williams40,2.64583140370611620612612837803536025e-12,2.41912574283244223502986983259504343e-12,2.72359167234520958696556059264427697e-10
socfb/socfb-nips-ego,5.08625438896093112106797967530627742e-13,5.92439265536612432045725158133157504e-14,1.25658144136496982101326612410269317e-12
tscc/scc_enron-only,1.17491882194874285103384499078275870e-11,1.12280863315003390945967155391059454e-11,2.07310610131092971155209433071425443e-08
tscc/scc_fb-forum,6.14689166915686541225237119905641919e-12,7.67236193451873502066258491797556791e-12,1.36701701001265663168482063380422163e-09
tscc/scc_infect-hyper,4.56372174244968548004513691593021338e-01,2.97145175598587652799396930132185036e-01,4.56372174255289589796466541426845634e-01
tscc/scc_retweet,7.90850896238515239834316492739948621e-01,6.97709282472940673884216975667258468e-01,7.00523830187424532667365247833346038e-01
tscc/scc_retweet-crawl,-Inf,-Inf,-Inf
tscc/scc_rt_alwefaq,3.69032640710196135114408897120732204e-01,2.90971907764191247219576684402498034e-01,3.32464014438552462612701623994376456e-01
tscc/scc_rt_assad,2.06999153551993486110169115460297925e-01,1.34141844671043373630205810972254766e-01,4.17533021730781044016174964846869450e-02
tscc/scc_rt_bahrain,5.90807919434917828417291936680791497e-01,3.30760545921074712174247363563888498e-01,4.28000133952384387831542219056093049e-01
tscc/scc_rt_barackobama,5.45002249968237929829882511339620153e-01,5.38329182789078515809726464294360317e-01,6.03609081094238395738184566316326789e-01
tscc/scc_rt_damascus,4.08677140233794182327376800248415627e-01,1.79321882806358909747670131383115534e-01,3.81171725350737077287170250697774661e-01
tscc/scc_rt_dash,8.58759308246853448460139178362523498e-01,9.05678918708632345133105303560847418e-01,9.10517805401870711172702928507807129e-01
tscc/scc_rt_gmanews,6.11357537755853753644235682533850882e-01,3.81552712979951310525071118877960778e-01,3.91133185784888672243011173580977411e-01
tscc/scc_rt_gop,1.04371563789804004562660123276103447e+00,1.07340300295958896209869714142663511e+00,1.07462289194676352372049653884920637e+00
tscc/scc_rt_http,1.17483057771237908424321395590534644e+00,1.18926998753794330261102604295623894e+00,1.12911799325938436333953638179404131e+00
tscc/scc_rt_israel,8.73176765291242771204373102236905329e-01,8.30187576120749094674009661007448712e-01,1.09071749959474093782663769565820446e+00
tscc/scc_rt_justinbieber,8.47788901818937579303169399370517140e-13,1.09731263776929978509529428611734612e-12,9.85615264906681345167110141882448470e-13
tscc/scc_rt_ksa,9.40042282746035056453027337853133996e-01,8.05287148992877784782412662920412523e-01,7.06761913021486931685053153267408462e-01
tscc/scc_rt_lebanon,1.05135054380317223004511638959731729e+00,1.00104778866455726755263281124420756e+00,1.05132712980469886405271811803128864e+00
tscc/scc_rt_libya,3.99145076648663803721860206045086344e-01,4.78175778972848452177939991366803724e-01,4.68993025879823746012749563790494365e-01
tscc/scc_rt_lolgop,4.33768464019755567510721914850464982e-01,4.01748730695779100830567989774725150e-01,4.38428674572294420013118529584667548e-01
tscc/scc_rt_mittromney,1.20861153591700256356143623195655635e+00,1.17539778039869962474208279949018336e+00,1.21206062108205278147490156771257865e+00
tscc/scc_rt_obama,1.10956429926542734160604405547475508e+00,1.08703264088079993001267949822791919e+00,1.14974417081658121760034515000214250e+00
tscc/scc_rt_occupy,1.10134320131476989347869030557275309e+00,1.09011088220466824458174743451880062e+00,1.07243350289269604061314662628291402e+00
tscc/scc_rt_occupywallstnyc,2.22158519931911602118178253780342804e-01,3.28935928069378627221050051372327982e-01,1.62671751446870904306550107482915144e-01
tscc/scc_rt_oman,9.50201681545136333735670629988627171e-01,9.40935027606331552126915329158337086e-01,9.29477526678051882222969100747334080e-01
tscc/scc_rt_onedirection,7.64588260407264263728571079886469261e-01,7.13190838267235378657845011901198560e-01,8.34359797951453184086521659690787827e-01
tscc/scc_rt_p2,9.82518789773580460965235841056129999e-01,9.54966053581395086455910166517386752e-01,9.50794475292367003084892167695270955e-01
tscc/scc_rt_qatif,1.01931141286766933151768676145175377e+00,1.08935149694942207446653113568422628e+00,1.12377396998697391722452245929411348e+00
tscc/scc_rt_saudi,5.68578223536338696138860606621640385e-02,2.47080341052939981743655202154093191e-02,2.32535872942755311625956673519692009e-02
tscc/scc_rt_tcot,1.01486614967892959677053940321499070e+00,7.29268215469155032419591110805251596e-01,7.59557477576519987953213746644042590e-01
tscc/scc_rt_tlot,9.69139050822964352617152530436074515e-01,1.02653212975354617872982811252932997e+00,9.36219022563404200033916410898019827e-01
tscc/scc_rt_uae,8.51095308808053704978090425893783051e-01,8.14238093284671325104746287768916207e-01,7.72782726692004907161516564456188606e-01
tscc/scc_rt_voteonedirection,9.47933193814913472940628120872976533e-01,1.09543054219370175716062957557979483e+00,1.03101493500300835971459100732728767e+00


==> data/eigen_graph_social_64/eigenvectors_relative_error.sorted.csv <==
percent,Float64,LinearTakum64,Posit64
0.0,4.891330463559425e-15,2.1017719221829711e-16,9.330773080566343e-16
0.004424778761061947,1.4205800589220025e-14,2.1433712885793313e-16,1.1278978175440167e-15
0.008849557522123894,2.6346735211695845e-14,9.321502249375872e-16,5.087277616784458e-15
0.01327433628318584,4.442450682778346e-14,4.395056830750655e-15,6.643916909558746e-15
0.017699115044247787,7.247139832777964e-14,5.65159560847618e-15,4.1451199818835355e-13
0.022123893805309734,1.1916221169919474e-13,2.2790910019404956e-14,5.628797527683227e-13
0.02654867256637168,1.342368456015038e-13,5.924392655366124e-14,6.584588799877554e-13
0.030973451327433628,2.0910097053884244e-13,7.448754631372836e-14,9.856152649066813e-13
0.035398230088495575,2.4076014084906947e-13,1.0403194549312978e-13,1.0186884684743094e-12
0.03982300884955752,5.067500376561503e-13,1.9360329024469729e-13,1.2163996245484308e-12
0.04424778761061947,5.086254388960931e-13,2.3757327850994876e-13,1.2565814413649698e-12
0.048672566371681415,5.636213316343987e-13,4.869279198866532e-13,1.3281589534677106e-12
0.05309734513274336,6.055947934973726e-13,5.329463206070023e-13,1.431398547141206e-12
0.05752212389380531,6.15061727072691e-13,5.939609539396209e-13,1.47695566807407e-12
0.061946902654867256,8.477889018189376e-13,8.615658484686312e-13,1.5142747865256393e-12
0.06637168141592921,8.911204765942333e-13,9.136640989679217e-13,1.8840970998877478e-12
0.07079646017699115,1.2169834777779024e-12,1.0973126377692998e-12,1.924612588010503e-12
0.0752212389380531,1.240660110504459e-12,1.1291137405846829e-12,2.053752899523227e-12
0.07964601769911504,1.2408552601461739e-12,1.2091014624207288e-12,2.053752899523227e-12
0.084070796460177,1.2431043766232942e-12,1.2212674478730766e-12,2.1384671899269466e-12
0.08849557522123894,1.2787094161990905e-12,1.2236664018243882e-12,2.5958691292515886e-12
0.09292035398230089,1.3186528336564244e-12,1.2425512544045737e-12,2.6660651085213115e-12
0.09734513274336283,1.3601306253089279e-12,1.265842848588721e-12,2.898377448849689e-12
0.10176991150442478,1.4972290419889778e-12,1.3184655880013207e-12,2.9905275774141177e-12
0.10619469026548672,1.5174409698686905e-12,1.3306127436262568e-12,3.0047288072359227e-12
0.11061946902654868,1.6502213869605847e-12,1.345487552466936e-12,3.1355195580559448e-12
0.11504424778761062,1.6758984581560037e-12,1.5142044038295296e-12,3.2285531527429477e-12
0.11946902654867257,1.7588026286879771e-12,1.5389395695419546e-12,3.636622747894767e-12
0.12389380530973451,1.7588026286879771e-12,1.640015236945591e-12,4.220747200329502e-12
0.12831858407079647,1.8920789278774725e-12,1.6633971619926256e-12,4.220747200329502e-12
0.13274336283185842,2.0101897269685156e-12,1.6907612253102903e-12,5.032114913197759e-12
0.13716814159292035,2.086875922043935e-12,1.737400565092862e-12,5.790006186700236e-12
0.1415929203539823,2.2543857321453073e-12,1.737400565092862e-12,6.59909904199453e-12
0.14601769911504425,2.341391500739599e-12,2.0108720595434124e-12,9.32797546931847e-12
0.1504424778761062,2.377539128890577e-12,2.0177073111171935e-12,1.016284345743723e-11
0.15486725663716813,2.377539128890577e-12,2.0374145400003785e-12,1.213221582766018e-11
0.1592920353982301,2.377539128890577e-12,2.233140461406997e-12,1.2406663543072406e-11
0.16371681415929204,2.5328995642152378e-12,2.3247735050638676e-12,1.296958371814897e-11
0.168141592920354,2.6211963726551644e-12,2.3247735050638676e-12,1.3445614617077835e-11
0.17256637168141592,2.623842262972911e-12,2.3247735050638676e-12,1.6342552401666667e-11
0.17699115044247787,2.6379819321212903e-12,2.4191257428324424e-12,1.814173738872081e-11
0.18141592920353983,2.6458314037061163e-12,2.491859903582882e-12,1.814173738872081e-11
0.18584070796460178,2.666124895681401e-12,2.5685107391945e-12,2.0361504788904546e-11
0.1902654867256637,2.6865194874288886e-12,2.5997973633454036e-12,2.389956349689474e-11
0.19469026548672566,2.7943291463942835e-12,2.6200844111934428e-12,2.975762986076917e-11
0.19911504424778761,2.7943291463942835e-12,2.6595222192971002e-12,3.0978650752045253e-11
0.20353982300884957,2.854255396826797e-12,2.6731446613390006e-12,4.2846711620842174e-11
0.2079646017699115,2.85979967848371e-12,2.758324853666142e-12,4.4566286563208534e-11
0.21238938053097345,2.8748164282548467e-12,2.767977911051394e-12,4.8376641298363153e-11
0.2168141592920354,3.0205907938105708e-12,2.767977911051394e-12,5.166651912047402e-11
0.22123893805309736,3.0803337196365647e-12,2.8747384155794595e-12,5.166651912047402e-11
0.22566371681415928,3.0954494291123787e-12,2.9502226821292272e-12,5.166651912047402e-11
0.23008849557522124,3.1343616916741183e-12,2.9823440848111173e-12,5.271331652283936e-11
0.2345132743362832,3.1497231976117606e-12,2.988125959309419e-12,5.788727245528362e-11
0.23893805309734514,3.2318353418668753e-12,3.0296524956811393e-12,7.33210620667908e-11
0.24336283185840707,3.3086255681755787e-12,3.0296524956811393e-12,7.641446637447408e-11
0.24778761061946902,3.3309696562580875e-12,3.0311988054438173e-12,8.135978841261366e-11
0.252212389380531,3.3309696562580875e-12,3.12456222505816e-12,8.265891726553151e-11
0.25663716814159293,3.399269093123274e-12,3.124890969536106e-12,1.0576886299417967e-10
0.2610619469026549,3.5024952442204993e-12,3.133201862876699e-12,1.0649107226455083e-10
0.26548672566371684,3.709674801570563e-12,3.228262322968023e-12,1.4131771819028713e-10
0.26991150442477874,3.715544683528781e-12,3.261987414128667e-12,1.4954628198066564e-10
0.2743362831858407,3.807655562837057e-12,3.261987414128667e-12,1.8332331544042392e-10
0.27876106194690264,3.8994993568780635e-12,3.2775738139774127e-12,2.2409308264420349e-10
0.2831858407079646,4.233892986514898e-12,3.2967266356926163e-12,2.72359167234521e-10
0.28761061946902655,4.263019003359024e-12,3.7544061314604564e-12,3.0279309404954624e-10
0.2920353982300885,4.499356841809278e-12,3.770789253829965e-12,3.5773155562544317e-10
0.29646017699115046,4.622804459114006e-12,3.862843948519039e-12,3.6508453315109947e-10
0.3008849557522124,4.7446065157139714e-12,4.245848409036231e-12,3.8945496741166795e-10
0.3053097345132743,4.774944309156126e-12,4.39741464570395e-12,4.100985453171205e-10
0.30973451327433627,4.913655236741829e-12,4.59531988638182e-12,5.131544211298452e-10
0.3141592920353982,4.913655236741829e-12,4.779669459009923e-12,5.131544211298452e-10
0.3185840707964602,5.509975174084749e-12,4.786041309237259e-12,5.131544211298452e-10
0.3230088495575221,5.687935531296048e-12,5.3589209613835995e-12,5.131544211298452e-10
0.3274336283185841,6.067379981092297e-12,5.434880606734817e-12,5.131544211298452e-10
0.33185840707964603,6.067379981092297e-12,5.849758947112295e-12,5.138081082935592e-10
0.336283185840708,6.146891669156866e-12,5.952549452019164e-12,6.790018131057659e-10
0.3407079646017699,6.566625583092174e-12,5.952549452019164e-12,7.367807530025279e-10
0.34513274336283184,6.769276717551614e-12,6.306088482441899e-12,7.649642068669091e-10
0.3495575221238938,6.8972155090278534e-12,6.315799424745698e-12,8.47517282479634e-10
0.35398230088495575,7.1178398548397245e-12,6.658009890201419e-12,1.3670170100126567e-9
0.3584070796460177,7.469448042326474e-12,7.0482780854019735e-12,1.4178065265301909e-9
0.36283185840707965,9.004890646223788e-12,7.51203201228847e-12,1.5497797822416343e-9
0.3672566371681416,9.089863158854598e-12,7.658971972727413e-12,2.687879983342399e-9
0.37168141592920356,9.245468632618533e-12,7.672361934518736e-12,2.687879983342399e-9
0.37610619469026546,9.245468632618533e-12,8.467091387370846e-12,3.5926704021252035e-9
0.3805309734513274,9.245468632618533e-12,8.467091387370846e-12,4.497250644731733e-9
0.38495575221238937,9.245468632618533e-12,8.467091387370846e-12,5.047421786318778e-9
0.3893805309734513,9.245468632618533e-12,8.467091387370846e-12,5.0691664611007215e-9
0.3938053097345133,9.436319530944517e-12,8.467091387370846e-12,5.16589518682634e-9
0.39823008849557523,9.91445259810052e-12,8.580994797206618e-12,5.260241119075337e-9
0.4026548672566372,1.0084334883767145e-11,8.817016910801137e-12,6.115418750817358e-9
0.40707964601769914,1.0084334883767145e-11,9.027040278455087e-12,6.115418750817358e-9
0.41150442477876104,1.1188979461121318e-11,9.71981642667369e-12,6.266663412208308e-9
0.415929203539823,1.1202091752281601e-11,1.0544265948246232e-11,8.001235802980726e-9
0.42035398230088494,1.1749188219487428e-11,1.0544265948246232e-11,9.814755400212488e-9
0.4247787610619469,1.2981905572019402e-11,1.105531170112886e-11,1.238217971985472e-8
0.42920353982300885,1.328597686734595e-11,1.1058607908880027e-11,1.238217971985472e-8
0.4336283185840708,1.3383281748965902e-11,1.122808633150034e-11,1.2795086358545752e-8
0.43805309734513276,1.3401357087028829e-11,1.3027549858138643e-11,1.828649891575764e-8
0.4424778761061947,1.34178881073329e-11,1.3054666936709757e-11,2.0731061013109296e-8
0.4469026548672566,1.478621260503074e-11,1.3103086009882606e-11,2.3166709203720653e-8
0.45132743362831856,1.5279135535335375e-11,1.3132889679118753e-11,2.6040007961650666e-8
0.4557522123893805,1.541596055303307e-11,1.3179808571174508e-11,2.709780933265975e-8
0.46017699115044247,1.637548312042882e-11,1.3214302533648388e-11,3.611235962823182e-8
0.4646017699115044,1.657776612372142e-11,1.3313057210604106e-11,4.5489730122800665e-8
0.4690265486725664,1.691103502859652e-11,1.3313057210604106e-11,4.779955994476644e-8
0.47345132743362833,1.6986250298185645e-11,1.431858040637925e-11,4.779955994476644e-8
0.4778761061946903,1.920345982247182e-11,1.510599027491842e-11,9.273372222889187e-8
0.4823008849557522,1.920345982247182e-11,1.516198240691041e-11,9.977797695673687e-8
0.48672566371681414,1.9639290387335636e-11,1.528185688437984e-11,1.1390406860699209e-7
0.4911504424778761,2.030469161592402e-11,1.583617188045087e-11,1.1542634246614149e-7
0.49557522123893805,2.0912844069144288e-11,1.651971392221159e-11,1.3632285611038335e-7
0.5,2.2660915912179948e-11,1.6909196775182612e-11,1.4619190983031027e-7
0.504424778761062,2.4729539879046582e-11,1.7930987692567586e-11,1.6127779108758652e-7
0.5088495575221239,2.581145584463281e-11,1.918016352505086e-11,1.9683750951686702e-7
0.5132743362831859,2.5942049160993998e-11,2.023796403233783e-11,2.2405832192087686e-7
0.5176991150442478,2.6000935954197793e-11,2.213156771560178e-11,3.2703117916618207e-7
0.5221238938053098,2.6338624837017648e-11,2.229208366843003e-11,3.8990037092783236e-7
0.5265486725663717,3.160695308738076e-11,2.4191513263819537e-11,4.168622908638083e-7
0.5309734513274337,3.325291269077494e-11,2.579690597224333e-11,4.4998816638491733e-7
0.5353982300884956,3.350963136691223e-11,2.989355022517655e-11,5.979621087656264e-7
0.5398230088495575,3.79909652746575e-11,3.28589499489524e-11,1.4476978336903338e-6
0.5442477876106194,3.9985494053878654e-11,3.5079852855182856e-11,1.9680351262097704e-6
0.5486725663716814,4.3989996302652105e-11,3.6689154601581215e-11,2.088911898182821e-6
0.5530973451327433,4.40500787989999e-11,4.296897465906148e-11,2.8265989467253714e-6
0.5575221238938053,5.07440349709397e-11,4.3155667206390845e-11,4.7093022142317556e-6
0.5619469026548672,6.260893564892958e-11,4.344074106349118e-11,5.0920070459839835e-6
0.5663716814159292,6.658286559373883e-11,4.998566267497177e-11,5.136083483630292e-6
0.5707964601769911,6.708978457518891e-11,5.233241883595385e-11,1.0695725141778192e-5
0.5752212389380531,7.303155340877717e-11,6.193807011130489e-11,1.7716103140015718e-5
0.5796460176991151,1.537404340927609e-10,6.624122639795674e-11,2.0865876604862867e-5
0.584070796460177,1.961536993529688e-9,7.662434494293207e-11,0.00043180536116579216
0.588495575221239,0.020184425816328372,0.003603839672289871,0.0010550560324995364
0.5929203539823009,0.027813272978229164,0.024708034105294,0.004674808909425341
0.5973451327433629,0.05685782235363387,0.04614444925508848,0.02325358729427553
0.6017699115044248,0.08553267695625633,0.05722290877070564,0.041753302173078106
0.6061946902654868,0.12318549571488678,0.09721884146283903,0.09253343032320976
0.6106194690265486,0.12318549571488678,0.09721884146283903,0.09718919878981085
0.6150442477876106,0.14195444507717855,0.1028352864645336,0.09718919878981085
0.6194690265486725,0.18204445377529227,0.1329477792373834,0.13197998666688684
0.6238938053097345,0.2069991535519935,0.13414184467104337,0.1626717514468709
0.6283185840707964,0.2221585199319116,0.15955188492332997,0.1668183844445164
0.6327433628318584,0.2405838029327785,0.1793218828063589,0.18439760466961308
0.6371681415929203,0.24767797044726467,0.19165184993728307,0.19567877083232071
0.6415929203539823,0.29894341521221607,0.20698425805473866,0.20957781744709597
0.6460176991150443,0.30245959822671836,0.2342111607652567,0.26652799354168194
0.6504424778761062,0.3321497045010511,0.2342111607652567,0.26652799354168194
0.6548672566371682,0.3321497045010511,0.2519413209681221,0.28167132697637537
0.6592920353982301,0.3339363112767297,0.29097190776419124,0.2946645384597149
0.6637168141592921,0.335322862956068,0.29714517559858766,0.3029219443054233
0.668141592920354,0.342004946692422,0.3177278659108524,0.3305077095089304
0.672566371681416,0.36903264071019615,0.3289359280693786,0.33246401443855245
0.6769911504424779,0.3811209908126194,0.33076054592107473,0.35594761517587276
0.6814159292035398,0.3869946521570499,0.35103879038554875,0.38117172535073707
0.6858407079646017,0.3991450766486638,0.3815527129799513,0.39113318578488865
0.6902654867256637,0.4086771402337942,0.3922760788971931,0.4113341425477713
0.6946902654867256,0.43376846401975555,0.4017487306957791,0.4277428256090785
0.6991150442477876,0.4537243763900417,0.4120328042085331,0.4280001339523844
0.7035398230088495,0.45637217424496856,0.4121033050822983,0.4384286745722944
0.7079646017699115,0.5189903531132961,0.4434507203009739,0.4563721742552896
0.7123893805309734,0.5291912536872122,0.45286989782626424,0.4689930258798237
0.7168141592920354,0.545002249968238,0.47739889056725454,0.4710781921698674
0.7212389380530974,0.5651978489729724,0.47817577897284846,0.5087669490102408
0.7256637168141593,0.5702094255335652,0.4792571825320006,0.5176985101969332
0.7300884955752213,0.571279924242488,0.48809739792217566,0.5431133904501014
0.7345132743362832,0.571279924242488,0.5112001060970738,0.5576159490853722
0.7389380530973452,0.5715045384587565,0.5112001060970738,0.5644288374041309
0.7433628318584071,0.5908079194349178,0.5126160795791107,0.5689156744960773
0.7477876106194691,0.5909244332589864,0.513002993292102,0.5689156744960773
0.7522123893805309,0.609565927643821,0.5325230755656881,0.5738546062373422
0.7566371681415929,0.6113575377558538,0.5383291827890785,0.5787149754098216
0.7610619469026548,0.6708209304855431,0.5461843972458574,0.5838246074649536
0.7654867256637168,0.6714461335923531,0.5573829439012951,0.6036090810942384
0.7699115044247787,0.67295011611737,0.5801149760467488,0.6101884529086715
0.7743362831858407,0.6865924243895455,0.6169074732445656,0.6225402545808173
0.7787610619469026,0.688746684725836,0.6232343292336391,0.6307733466713088
0.7831858407079646,0.6900323514434034,0.637580765369419,0.6346655498980834
0.7876106194690266,0.6947955816373849,0.6539736029019065,0.6544867013903035
0.7920353982300885,0.700358944097983,0.67997169627459,0.6678944317049929
0.7964601769911505,0.7634712813761116,0.6833606393741377,0.7005238301874245
0.8008849557522124,0.7645882604072642,0.6977092824729407,0.7026311136043795
0.8053097345132744,0.7669488364107814,0.7131908382672354,0.7067619130214869
0.8097345132743363,0.78134342073079,0.729268215469155,0.7223724172486596
0.8141592920353983,0.7908508962385152,0.7632338465657316,0.75955747757652
0.8185840707964602,0.8052971478582999,0.7755454702445564,0.7727827266920049
0.8230088495575221,0.819741059142263,0.8052871489928778,0.7784288191944324
0.827433628318584,0.8424032188889947,0.8118661585576374,0.8184986513047452
0.831858407079646,0.8510953088080537,0.8142380932846713,0.8343597979514532
0.8362831858407079,0.8587593082468534,0.8157469226269626,0.8606277929563086
0.8407079646017699,0.8624303170430596,0.8301875761207491,0.865412152134604
0.8451327433628318,0.8731767652912428,0.8417219650873248,0.8738371907589665
0.8495575221238938,0.8906959391135774,0.8473253808370119,0.8832894910148625
0.8539823008849557,0.9074812027107175,0.859605079793922,0.9002460065378344
0.8584070796460177,0.9400422827460351,0.8811656776237855,0.9105178054018707
0.8628318584070797,0.9438392662571441,0.8888530922761675,0.9204597832012742
0.8672566371681416,0.9479331938149135,0.8961366201294637,0.9221699771288915
0.8716814159292036,0.9502016815451363,0.9056789187086324,0.9239425889373122
0.8761061946902655,0.9674616187775302,0.9148527328499313,0.9294775266780518
0.8805309734513275,0.9691390508229644,0.9409350276063315,0.9362190225634042
0.8849557522123894,0.9825187897735804,0.9549660535813951,0.950794475292367
0.8893805309734514,1.0148661496789295,0.9869865866508117,0.9543459801118888
0.8938053097345132,1.0193114128676692,0.9944315455835002,0.9594447656006339
0.8982300884955752,1.0194056815142167,1.0010477886645572,0.9999854001879408
0.9026548672566371,1.019474010587247,1.004672488417114,1.0310149350030084
0.9070796460176991,1.0365415518824803,1.0265321297535461,1.0409917502572477
0.911504424778761,1.042645506537486,1.073403002959589,1.051327129804699
0.915929203539823,1.0437156378980401,1.0870326408808,1.0542804933201746
0.9203539823008849,1.0513505438031723,1.089351496949422,1.0724335028926961
0.9247787610619469,1.0618249952627488,1.0901108822046683,1.0746228919467635
0.9292035398230089,1.0975193339738658,1.0924223014598926,1.0857716258797738
0.9336283185840708,1.10134320131477,1.0954305421937018,1.0907174995947408
0.9380530973451328,1.1023446566830981,1.1007934222358644,1.123773969986974
0.9424778761061947,1.1038821733470792,1.145266904646844,1.1291179932593844
0.9469026548672567,1.1095642992654273,1.1753977803986997,1.1345013529211492
0.9513274336283186,1.174830577712379,1.1840449287072425,1.1497441708165812
0.9557522123893806,1.2086115359170027,1.1892699875379433,1.2120606210820528
0.9601769911504425,1000.0,1000.0,1000.0
0.9646017699115044,1000.0,1000.0,1000.0
0.9690265486725663,1000.0,1000.0,1000.0
0.9734513274336283,1000.0,1000.0,1000.0
0.9778761061946902,1000.0,1000.0,1000.0
0.9823008849557522,1000.0,1000.0,1000.0
0.9867256637168141,1000.0,1000.0,1000.0
0.9911504424778761,1000.0,1000.0,1000.0
0.995575221238938,1000.0,1000.0,1000.0
1.0,1000.0,1000.0,1000.0


==> data/eigen_graph_social_64/matrix_vector_product_count.csv <==
matrix\type,Float64,LinearTakum64,Posit64
ca/ca-CSphd,-Inf,-Inf,-Inf
ca/ca-CondMat,405,405,405
ca/ca-Erdos992,538,532,514
ca/ca-GrQc,298,298,298
ca/ca-HepPh,303,303,303
ca/ca-netscience,171,171,171
ca/ca-sandi_auths,118,118,118
cit/cit-DBLP,376,382,382
dynamic/SFHH-conf-sensor,231,223,223
dynamic/aves-sparrow-social,129,123,123
dynamic/aves-weaver-social,173,173,179
dynamic/aves-wildbird-network,172,172,172
dynamic/copresence-LH10,106,106,106
dynamic/email-dnc,186,192,192
dynamic/fb-forum,220,220,220
dynamic/fb-messages,357,357,357
dynamic/ia-chess,285,285,291
dynamic/ia-contact,130,130,130
dynamic/ia-contacts_hypertext2009,149,143,149
dynamic/ia-enron-employees,199,199,199
dynamic/ia-escorts-dynamic,382,382,382
dynamic/ia-hospital-ward-proximity,104,105,104
dynamic/ia-primary-school-proximity,275,278,268
dynamic/ia-primary-school-proximity-attr,275,278,268
dynamic/ia-radoslaw-email,172,172,172
dynamic/ia-reality-call,460,460,448
dynamic/ia-workplace-contacts,144,144,144
dynamic/insecta-ant-colony1,125,125,125
dynamic/insecta-ant-colony2,118,124,125
dynamic/insecta-ant-colony4,103,97,109
dynamic/insecta-ant-trophallaxis-colony1,75,75,75
dynamic/insecta-ant-trophallaxis-colony2,78,78,78
dynamic/mammalia-primate-association,24,24,24
dynamic/mammalia-raccoon-proximity,24,24,24
dynamic/mammalia-voles-bhp-trapping,226,232,232
dynamic/mammalia-voles-kcs-trapping,190,201,202
dynamic/mammalia-voles-plj-trapping,199,199,199
dynamic/mammalia-voles-rob-trapping,232,232,238
dynamic/reptilia-tortoise-network-bsv,124,124,124
dynamic/reptilia-tortoise-network-cs,107,107,107
dynamic/reptilia-tortoise-network-fi,225,231,231
dynamic/reptilia-tortoise-network-hw,16,16,16
dynamic/reptilia-tortoise-network-lm,93,93,93
dynamic/reptilia-tortoise-network-mc,15,15,15
dynamic/reptilia-tortoise-network-pv,59,59,59
dynamic/reptilia-tortoise-network-sg,24,24,24
dynamic/scc2034_kilifi_all_contacts_across_households,19,19,19
dynamic/scc2034_kilifi_all_contacts_within_households,24,24,24
dynamic/soc-sign-bitcoinalpha,182,188,188
dynamic/soc-sign-bitcoinotc,199,199,205
econ/econ-beacxc,140,140,140
econ/econ-beaflw,156,156,156
econ/econ-beause,174,174,174
econ/econ-mahindas,-Inf,-Inf,-Inf
econ/econ-mbeacxc,150,150,150
econ/econ-mbeaflw,179,179,179
econ/econ-mbeause,147,147,147
econ/econ-poli,-Inf,-Inf,-Inf
econ/econ-poli-large,-Inf,-Inf,-Inf
econ/econ-wm1,67,67,67
econ/econ-wm2,114,114,114
econ/econ-wm3,87,81,81
email/email-EU,416,416,416
email/email-dnc,186,192,192
email/email-dnc-corecipient,161,137,137
email/email-enron-large,548,548,548
email/email-enron-only,148,148,148
email/email-univ,263,263,263
ia/ia-crime-moreno,391,391,391
ia/ia-dnc-corecipient,168,137,137
ia/ia-email-EU,409,409,409
ia/ia-email-univ,250,250,250
ia/ia-enron-large,548,548,548
ia/ia-enron-only,148,148,148
ia/ia-escorts-dynamic,382,382,382
ia/ia-fb-messages,169,169,169
ia/ia-hospital-ward-proximity,104,105,104
ia/ia-infect-dublin,205,205,205
ia/ia-infect-hyper,138,144,144
ia/ia-primary-school-proximity,275,278,268
ia/ia-primary-school-proximity-attr,275,278,268
ia/ia-radoslaw-email,172,172,172
ia/ia-reality,552,564,576
ia/ia-southernwomen,21,21,21
ia/ia-workplace-contacts,144,144,144
proximity/SFHH-conf-sensor,231,223,223
proximity/copresence-LH10,106,106,106
proximity/hospital-ward-proximity,104,105,104
proximity/infect-dublin,205,205,205
proximity/infect-hyper,138,138,138
proximity/primary-school-proximity,275,278,268
rec/rec-amazon,-Inf,-Inf,-Inf
rec/rec-movielens-user-movies-10m,265,265,265
retweet_graphs/rt_alwefaq,64,52,52
retweet_graphs/rt_assad,20,20,20
retweet_graphs/rt_bahrain,36,24,24
retweet_graphs/rt_barackobama,24,24,24
retweet_graphs/rt_damascus,19,19,19
retweet_graphs/rt_dash,24,24,24
retweet_graphs/rt_gmanews,24,24,24
retweet_graphs/rt_gop,13,13,13
retweet_graphs/rt_israel,19,19,19
retweet_graphs/rt_justinbieber,24,24,24
retweet_graphs/rt_ksa,20,20,20
retweet_graphs/rt_libya,18,18,18
retweet_graphs/rt_lolgop,24,24,24
retweet_graphs/rt_mittromney,36,24,24
retweet_graphs/rt_occupy,24,24,24
retweet_graphs/rt_occupywallstnyc,24,24,24
retweet_graphs/rt_onedirection,24,24,24
retweet_graphs/rt_p2,24,24,24
retweet_graphs/rt_qatif,13,13,13
retweet_graphs/rt_saudi,24,24,24
retweet_graphs/rt_tcot,24,24,24
retweet_graphs/rt_uae,13,13,13
rt/rt-retweet,126,126,126
rt/rt-twitter-copen,434,434,434
rt/rt_alwefaq,389,389,389
rt/rt_assad,491,491,491
rt/rt_bahrain,417,417,417
rt/rt_barackobama,581,581,581
rt/rt_damascus,466,466,466
rt/rt_dash,847,847,847
rt/rt_gmanews,433,433,433
rt/rt_gop,993,993,993
rt/rt_http,881,881,881
rt/rt_islam,584,584,584
rt/rt_israel,889,889,889
rt/rt_justinbieber,319,319,319
rt/rt_ksa,697,697,697
rt/rt_lebanon,-Inf,-Inf,-Inf
rt/rt_libya,858,858,858
rt/rt_lolgop,387,387,387
rt/rt_mittromney,657,657,657
rt/rt_obama,913,913,913
rt/rt_occupy,574,574,574
rt/rt_occupywallstnyc,349,349,349
rt/rt_oman,466,466,466
rt/rt_onedirection,511,511,511
rt/rt_p2,-Inf,-Inf,-Inf
rt/rt_qatif,459,459,459
rt/rt_saudi,570,570,570
rt/rt_tcot,-Inf,-Inf,-Inf
rt/rt_tlot,522,522,522
rt/rt_uae,778,778,778
rt/rt_voteonedirection,498,498,498
soc/fb-pages-company,844,844,844
soc/fb-pages-food,193,193,193
soc/fb-pages-government,239,239,239
soc/fb-pages-politician,277,277,277
soc/fb-pages-public-figure,352,352,352
soc/fb-pages-tvshow,354,354,354
soc/soc-ANU-residence,211,211,211
soc/soc-advogato,191,197,197
soc/soc-anybeat,456,456,456
soc/soc-dolphins,109,109,109
soc/soc-epinions,-Inf,-Inf,-Inf
soc/soc-gplus,540,548,556
soc/soc-hamsterster,202,171,172
soc/soc-highschool-moreno,133,133,133
soc/soc-karate,36,36,36
soc/soc-physicians,265,265,265
soc/soc-sign-bitcoinalpha,182,188,188
soc/soc-sign-bitcoinotc,199,199,205
soc/soc-student-coop,155,131,131
soc/soc-tribes,19,19,19
soc/soc-wiki-Vote,251,251,251
socfb/socfb-Amherst41,171,171,171
socfb/socfb-Bowdoin47,181,181,181
socfb/socfb-Brandeis99,132,138,138
socfb/socfb-Bucknell39,181,181,181
socfb/socfb-Caltech36,134,140,140
socfb/socfb-Colgate88,186,186,186
socfb/socfb-Hamilton46,185,185,185
socfb/socfb-Haverford76,257,257,257
socfb/socfb-Mich67,249,249,249
socfb/socfb-Middlebury45,127,127,127
socfb/socfb-Oberlin44,230,230,230
socfb/socfb-Pepperdine86,114,114,114
socfb/socfb-Reed98,143,143,143
socfb/socfb-Rice31,168,169,169
socfb/socfb-Rochester38,135,135,135
socfb/socfb-Santa74,211,211,211
socfb/socfb-Simmons81,123,135,135
socfb/socfb-Smith60,264,264,264
socfb/socfb-Swarthmore42,208,202,207
socfb/socfb-Trinity100,210,210,210
socfb/socfb-UC64,173,180,184
socfb/socfb-USFCA72,121,122,122
socfb/socfb-Vassar85,258,258,258
socfb/socfb-Wellesley22,162,162,162
socfb/socfb-Wesleyan43,145,145,145
socfb/socfb-Williams40,185,179,179
socfb/socfb-nips-ego,35,35,35
tscc/scc_enron-only,108,114,114
tscc/scc_fb-forum,164,164,164
tscc/scc_infect-hyper,24,35,24
tscc/scc_retweet,90,90,90
tscc/scc_retweet-crawl,-Inf,-Inf,-Inf
tscc/scc_rt_alwefaq,98,104,110
tscc/scc_rt_assad,53,41,41
tscc/scc_rt_bahrain,99,81,81
tscc/scc_rt_barackobama,85,91,91
tscc/scc_rt_damascus,24,24,24
tscc/scc_rt_dash,24,24,24
tscc/scc_rt_gmanews,96,102,102
tscc/scc_rt_gop,24,24,24
tscc/scc_rt_http,24,24,24
tscc/scc_rt_israel,36,36,24
tscc/scc_rt_justinbieber,86,86,86
tscc/scc_rt_ksa,24,24,24
tscc/scc_rt_lebanon,24,24,24
tscc/scc_rt_libya,35,35,35
tscc/scc_rt_lolgop,96,102,102
tscc/scc_rt_mittromney,33,33,33
tscc/scc_rt_obama,24,24,24
tscc/scc_rt_occupy,24,24,24
tscc/scc_rt_occupywallstnyc,91,98,97
tscc/scc_rt_oman,24,24,24
tscc/scc_rt_onedirection,33,44,44
tscc/scc_rt_p2,24,24,24
tscc/scc_rt_qatif,24,24,24
tscc/scc_rt_saudi,34,34,34
tscc/scc_rt_tcot,35,35,35
tscc/scc_rt_tlot,24,24,24
tscc/scc_rt_uae,24,24,24
tscc/scc_rt_voteonedirection,24,24,24


==> data/eigen_graph_social_64/matrix_vector_product_count.sorted.csv <==
percent,Float64,LinearTakum64,Posit64
0.0,13.0,13.0,13.0
0.004424778761061947,13.0,13.0,13.0
0.008849557522123894,13.0,13.0,13.0
0.01327433628318584,15.0,15.0,15.0
0.017699115044247787,16.0,16.0,16.0
0.022123893805309734,18.0,18.0,18.0
0.02654867256637168,19.0,19.0,19.0
0.030973451327433628,19.0,19.0,19.0
0.035398230088495575,19.0,19.0,19.0
0.03982300884955752,19.0,19.0,19.0
0.04424778761061947,20.0,20.0,20.0
0.048672566371681415,20.0,20.0,20.0
0.05309734513274336,21.0,21.0,21.0
0.05752212389380531,24.0,24.0,24.0
0.061946902654867256,24.0,24.0,24.0
0.06637168141592921,24.0,24.0,24.0
0.07079646017699115,24.0,24.0,24.0
0.0752212389380531,24.0,24.0,24.0
0.07964601769911504,24.0,24.0,24.0
0.084070796460177,24.0,24.0,24.0
0.08849557522123894,24.0,24.0,24.0
0.09292035398230089,24.0,24.0,24.0
0.09734513274336283,24.0,24.0,24.0
0.10176991150442478,24.0,24.0,24.0
0.10619469026548672,24.0,24.0,24.0
0.11061946902654868,24.0,24.0,24.0
0.11504424778761062,24.0,24.0,24.0
0.11946902654867257,24.0,24.0,24.0
0.12389380530973451,24.0,24.0,24.0
0.12831858407079647,24.0,24.0,24.0
0.13274336283185842,24.0,24.0,24.0
0.13716814159292035,24.0,24.0,24.0
0.1415929203539823,24.0,24.0,24.0
0.14601769911504425,24.0,24.0,24.0
0.1504424778761062,24.0,24.0,24.0
0.15486725663716813,24.0,24.0,24.0
0.1592920353982301,24.0,24.0,24.0
0.16371681415929204,24.0,24.0,24.0
0.168141592920354,24.0,24.0,24.0
0.17256637168141592,24.0,24.0,24.0
0.17699115044247787,24.0,24.0,24.0
0.18141592920353983,24.0,24.0,24.0
0.18584070796460178,24.0,24.0,24.0
0.1902654867256637,33.0,24.0,24.0
0.19469026548672566,33.0,33.0,24.0
0.19911504424778761,34.0,34.0,24.0
0.20353982300884957,35.0,35.0,33.0
0.2079646017699115,35.0,35.0,34.0
0.21238938053097345,35.0,35.0,35.0
0.2168141592920354,36.0,35.0,35.0
0.22123893805309736,36.0,36.0,35.0
0.22566371681415928,36.0,36.0,36.0
0.23008849557522124,36.0,41.0,41.0
0.2345132743362832,53.0,44.0,44.0
0.23893805309734514,59.0,52.0,52.0
0.24336283185840707,64.0,59.0,59.0
0.24778761061946902,67.0,67.0,67.0
0.252212389380531,75.0,75.0,75.0
0.25663716814159293,78.0,78.0,78.0
0.2610619469026549,85.0,81.0,81.0
0.26548672566371684,86.0,81.0,81.0
0.26991150442477874,87.0,86.0,86.0
0.2743362831858407,90.0,90.0,90.0
0.27876106194690264,91.0,91.0,91.0
0.2831858407079646,93.0,93.0,93.0
0.28761061946902655,96.0,97.0,97.0
0.2920353982300885,96.0,98.0,102.0
0.29646017699115046,98.0,102.0,102.0
0.3008849557522124,99.0,102.0,104.0
0.3053097345132743,103.0,104.0,104.0
0.30973451327433627,104.0,105.0,104.0
0.3141592920353982,104.0,105.0,106.0
0.3185840707964602,104.0,105.0,106.0
0.3230088495575221,106.0,106.0,107.0
0.3274336283185841,106.0,106.0,109.0
0.33185840707964603,107.0,107.0,109.0
0.336283185840708,108.0,109.0,110.0
0.3407079646017699,109.0,114.0,114.0
0.34513274336283184,114.0,114.0,114.0
0.3495575221238938,114.0,114.0,114.0
0.35398230088495575,118.0,118.0,118.0
0.3584070796460177,118.0,122.0,122.0
0.36283185840707965,121.0,123.0,123.0
0.3672566371681416,123.0,124.0,124.0
0.37168141592920356,124.0,124.0,125.0
0.37610619469026546,125.0,125.0,125.0
0.3805309734513274,126.0,126.0,126.0
0.38495575221238937,127.0,127.0,127.0
0.3893805309734513,129.0,130.0,130.0
0.3938053097345133,130.0,131.0,131.0
0.39823008849557523,132.0,133.0,133.0
0.4026548672566372,133.0,135.0,135.0
0.40707964601769914,134.0,135.0,135.0
0.41150442477876104,135.0,137.0,137.0
0.415929203539823,138.0,137.0,137.0
0.42035398230088494,138.0,138.0,138.0
0.4247787610619469,140.0,138.0,138.0
0.42920353982300885,143.0,140.0,140.0
0.4336283185840708,144.0,140.0,140.0
0.43805309734513276,144.0,143.0,143.0
0.4424778761061947,145.0,143.0,144.0
0.4469026548672566,147.0,144.0,144.0
0.45132743362831856,148.0,144.0,144.0
0.4557522123893805,148.0,144.0,145.0
0.46017699115044247,149.0,145.0,147.0
0.4646017699115044,150.0,147.0,148.0
0.4690265486725664,155.0,148.0,148.0
0.47345132743362833,156.0,148.0,149.0
0.4778761061946903,161.0,150.0,150.0
0.4823008849557522,162.0,156.0,156.0
0.48672566371681414,164.0,162.0,162.0
0.4911504424778761,168.0,164.0,164.0
0.49557522123893805,168.0,169.0,169.0
0.5,169.0,169.0,169.0
0.504424778761062,171.0,171.0,171.0
0.5088495575221239,171.0,171.0,171.0
0.5132743362831859,172.0,171.0,172.0
0.5176991150442478,172.0,172.0,172.0
0.5221238938053098,172.0,172.0,172.0
0.5265486725663717,173.0,172.0,172.0
0.5309734513274337,173.0,173.0,174.0
0.5353982300884956,174.0,174.0,179.0
0.5398230088495575,179.0,179.0,179.0
0.5442477876106194,181.0,179.0,179.0
0.5486725663716814,181.0,180.0,181.0
0.5530973451327433,182.0,181.0,181.0
0.5575221238938053,182.0,181.0,184.0
0.5619469026548672,185.0,185.0,185.0
0.5663716814159292,185.0,186.0,186.0
0.5707964601769911,186.0,188.0,188.0
0.5752212389380531,186.0,188.0,188.0
0.5796460176991151,186.0,192.0,192.0
0.584070796460177,190.0,192.0,192.0
0.588495575221239,191.0,193.0,193.0
0.5929203539823009,193.0,197.0,197.0
0.5973451327433629,199.0,199.0,199.0
0.6017699115044248,199.0,199.0,199.0
0.6061946902654868,199.0,199.0,202.0
0.6106194690265486,199.0,199.0,205.0
0.6150442477876106,202.0,201.0,205.0
0.6194690265486725,205.0,202.0,205.0
0.6238938053097345,205.0,205.0,205.0
0.6283185840707964,208.0,205.0,207.0
0.6327433628318584,210.0,210.0,210.0
0.6371681415929203,211.0,211.0,211.0
0.6415929203539823,211.0,211.0,211.0
0.6460176991150443,220.0,220.0,220.0
0.6504424778761062,225.0,223.0,223.0
0.6548672566371682,226.0,223.0,223.0
0.6592920353982301,230.0,230.0,230.0
0.6637168141592921,231.0,231.0,231.0
0.668141592920354,231.0,232.0,232.0
0.672566371681416,232.0,232.0,238.0
0.6769911504424779,239.0,239.0,239.0
0.6814159292035398,249.0,249.0,249.0
0.6858407079646017,250.0,250.0,250.0
0.6902654867256637,251.0,251.0,251.0
0.6946902654867256,257.0,257.0,257.0
0.6991150442477876,258.0,258.0,258.0
0.7035398230088495,263.0,263.0,263.0
0.7079646017699115,264.0,264.0,264.0
0.7123893805309734,265.0,265.0,265.0
0.7168141592920354,265.0,265.0,265.0
0.7212389380530974,275.0,277.0,268.0
0.7256637168141593,275.0,278.0,268.0
0.7300884955752213,275.0,278.0,268.0
0.7345132743362832,275.0,278.0,268.0
0.7389380530973452,275.0,278.0,268.0
0.7433628318584071,277.0,278.0,277.0
0.7477876106194691,285.0,285.0,291.0
0.7522123893805309,298.0,298.0,298.0
0.7566371681415929,303.0,303.0,303.0
0.7610619469026548,319.0,319.0,319.0
0.7654867256637168,349.0,349.0,349.0
0.7699115044247787,352.0,352.0,352.0
0.7743362831858407,354.0,354.0,354.0
0.7787610619469026,357.0,357.0,357.0
0.7831858407079646,376.0,382.0,382.0
0.7876106194690266,382.0,382.0,382.0
0.7920353982300885,382.0,382.0,382.0
0.7964601769911505,387.0,387.0,387.0
0.8008849557522124,389.0,389.0,389.0
0.8053097345132744,391.0,391.0,391.0
0.8097345132743363,405.0,405.0,405.0
0.8141592920353983,409.0,409.0,409.0
0.8185840707964602,416.0,416.0,416.0
0.8230088495575221,417.0,417.0,417.0
0.827433628318584,433.0,433.0,433.0
0.831858407079646,434.0,434.0,434.0
0.8362831858407079,456.0,456.0,448.0
0.8407079646017699,459.0,459.0,456.0
0.8451327433628318,460.0,460.0,459.0
0.8495575221238938,466.0,466.0,466.0
0.8539823008849557,466.0,466.0,466.0
0.8584070796460177,491.0,491.0,491.0
0.8628318584070797,498.0,498.0,498.0
0.8672566371681416,511.0,511.0,511.0
0.8716814159292036,522.0,522.0,514.0
0.8761061946902655,538.0,532.0,522.0
0.8805309734513275,540.0,548.0,548.0
0.8849557522123894,548.0,548.0,548.0
0.8893805309734514,548.0,548.0,556.0
0.8938053097345132,552.0,564.0,570.0
0.8982300884955752,570.0,570.0,574.0
0.9026548672566371,574.0,574.0,576.0
0.9070796460176991,581.0,581.0,581.0
0.911504424778761,584.0,584.0,584.0
0.915929203539823,657.0,657.0,657.0
0.9203539823008849,697.0,697.0,697.0
0.9247787610619469,778.0,778.0,778.0
0.9292035398230089,844.0,844.0,844.0
0.9336283185840708,847.0,847.0,847.0
0.9380530973451328,858.0,858.0,858.0
0.9424778761061947,881.0,881.0,881.0
0.9469026548672567,889.0,889.0,889.0
0.9513274336283186,913.0,913.0,913.0
0.9557522123893806,993.0,993.0,993.0
0.9601769911504425,10000.0,10000.0,10000.0
0.9646017699115044,10000.0,10000.0,10000.0
0.9690265486725663,10000.0,10000.0,10000.0
0.9734513274336283,10000.0,10000.0,10000.0
0.9778761061946902,10000.0,10000.0,10000.0
0.9823008849557522,10000.0,10000.0,10000.0
0.9867256637168141,10000.0,10000.0,10000.0
0.9911504424778761,10000.0,10000.0,10000.0
0.995575221238938,10000.0,10000.0,10000.0
1.0,10000.0,10000.0,10000.0

